Lightweight Projective Derivative Codes for Compressed Asynchronous Gradient Descent

Coded distributed computation has become common practice for performing gradient descent on large datasets to mitigate stragglers and other faults. This paper proposes a novel algorithm that encodes the partial derivatives themselves and furthermore optimizes the codes by performing lossy compression on the derivative codewords by maximizing the information contained in the codewords while minimizing the information between the codewords. The utility of this application of coding theory is a geometrical consequence of the observed fact in optimization research that noise is tolerable, sometimes even helpful, in gradient descent based learning algorithms since it helps avoid overfitting and local minima. This stands in contrast with much current conventional work on distributed coded computation which focuses on recovering all of the data from the workers. A second further contribution is that the low-weight nature of the coding scheme allows for asynchronous gradient updates since the code can be iteratively decoded; i.e., a worker's task can immediately be updated into the larger gradient. The directional derivative is always a linear function of the direction vectors; thus, our framework is robust since it can apply linear coding techniques to general machine learning frameworks such as deep neural networks.

==> n17/gradient_coding_n17_lr_001.csv <==
testing_loss,times
0.6930412938463125,0.0
0.6929355784972715,0.001996755599975586
0.6928300342175229,0.0038604736328125
0.6927246607119748,0.005769491195678711
0.6926194576857445,0.007632732391357422
0.6925144248441611,0.009512186050415039
0.692409561892767,0.011364459991455078
0.6923048685373201,0.013249635696411133
0.6922003444837962,0.015165328979492188
0.6920959894383907,0.017084121704101562
0.6919918031075204,0.018990516662597656
0.6918877851978261,0.020846128463745117
0.6917839354161746,0.022722482681274414
0.6916802534696596,0.02461099624633789
0.6915767390656049,0.026465654373168945
0.691473391911566,0.028334856033325195
0.6913702117153314,0.030208110809326172
0.6912671981849258,0.03216671943664551
0.6911643510286103,0.03400707244873047
0.6910616699548863,0.035906076431274414
0.6909591546724955,0.037842750549316406
0.6908568048904231,0.03969860076904297
0.690754620317899,0.041574716567993164
0.6906526006643996,0.04343152046203613
0.6905507456396505,0.0453641414642334
0.690449054953627,0.04725217819213867
0.6903475283165569,0.04914546012878418
0.6902461654389219,0.0509648323059082
0.6901449660314596,0.05283975601196289
0.6900439298051649,0.054680585861206055
0.6899430564712921,0.0566558837890625
0.6898423457413562,0.058513641357421875
0.6897417973271358,0.060414791107177734
0.689641410940673,0.06226468086242676
0.6895411862942766,0.06410980224609375
0.6894411231005231,0.06600809097290039
0.6893412210722587,0.06788206100463867
0.6892414799226005,0.06971955299377441
0.6891418993649389,0.07156157493591309
0.689042479112938,0.07342720031738281
0.6889432188805391,0.0753779411315918
0.6888441183819602,0.07726931571960449
0.6887451773316996,0.0791168212890625
0.6886463954445354,0.08097100257873535
0.6885477724355293,0.08285069465637207
0.6884493080200261,0.08471441268920898
0.6883510019136573,0.08661365509033203
0.6882528538323401,0.08849906921386719
0.6881548634922819,0.09036707878112793
0.6880570306099791,0.0922396183013916
0.6879593549022205,0.09417366981506348
0.6878618360860875,0.09603619575500488
0.6877644738789568,0.09792089462280273
0.6876672679985006,0.09976601600646973
0.6875702181626888,0.1016530990600586
0.6874733240897906,0.1034855842590332
0.6873765854983751,0.10539555549621582
0.6872800021073139,0.10727620124816895
0.6871835736357812,0.10913467407226562
0.687087299803256,0.11098575592041016
0.6869911803295234,0.1130223274230957
0.686895214934676,0.11488866806030273
0.6867994033391146,0.11682629585266113
0.6867037452635505,0.1186978816986084
0.6866082404290061,0.1205897331237793
0.6865128885568167,0.12245821952819824
0.6864176893686313,0.12432503700256348
0.6863226425864145,0.12627172470092773
0.6862277479324476,0.1282062530517578
0.6861330051293287,0.1300981044769287
0.6860384138999763,0.13202619552612305
0.6859439739676285,0.13387537002563477
0.685849685055845,0.13578248023986816
0.6857555468885085,0.13766264915466309
0.6856615591898253,0.13957595825195312
0.6855677216843271,0.1414651870727539
0.6854740340968722,0.14334464073181152
0.6853804961526462,0.1452033519744873
0.6852871075771629,0.1470499038696289
0.6851938680962671,0.14892363548278809
0.6851007774361335,0.1508772373199463
0.6850078353232693,0.1527566909790039
0.6849150414845147,0.1546018123626709
0.684822395647045,0.15654325485229492
0.6847298975383697,0.15843844413757324
0.6846375468863357,0.16027379035949707
0.6845453434191274,0.16218280792236328
0.6844532868652674,0.16402125358581543
0.684361376953618,0.16595458984375
0.6842696134133828,0.1678473949432373
0.6841779959741061,0.16975617408752441
0.684086524365676,0.17163324356079102
0.6839951983183234,0.17351412773132324
0.6839040175626249,0.17537260055541992
0.6838129818295017,0.17724823951721191
0.6837220908502227,0.17911887168884277
0.6836313443564036,0.1809992790222168
0.6835407420800093,0.18285131454467773
0.6834502837533539,0.18467116355895996
0.6833599691091019,0.18653082847595215
0.6832697978802694,0.18845391273498535
0.6831797698002244,0.19033265113830566
0.6830898846026883,0.19217205047607422
0.6830001420217363,0.1940455436706543
0.682910541791799,0.19594407081604004
0.6828210836476621,0.19782519340515137
0.6827317673244684,0.1996626853942871
0.6826425925577178,0.2015242576599121
0.6825535590832685,0.2033524513244629
0.6824646666373383,0.20524024963378906
0.6823759149565042,0.2071678638458252
0.6822873037777042,0.2090156078338623
0.682198832838238,0.21085619926452637
0.6821105018757674,0.2126939296722412
0.6820223106283168,0.21454906463623047
0.6819342588342752,0.21643304824829102
0.6818463462323953,0.21832728385925293
0.6817585725617958,0.22024202346801758
0.6816709375619611,0.22216105461120605
0.6815834409727419,0.2239978313446045
0.681496082534357,0.22597312927246094
0.6814088619873929,0.22782325744628906
0.681321779072805,0.229661226272583
0.6812348335319182,0.23151159286499023
0.6811480251064275,0.23337531089782715
0.6810613535383986,0.2352313995361328
0.680974818570269,0.2371358871459961
0.6808884199448481,0.23897457122802734
0.6808021574053176,0.24085068702697754
0.6807160306952331,0.2426896095275879
0.6806300395585241,0.24461603164672852
0.6805441837394943,0.2465071678161621
0.6804584629828228,0.24838590621948242
0.6803728770335643,0.25021982192993164
0.68028742563715,0.2521040439605713
0.6802021085393871,0.2539479732513428
0.6801169254864617,0.2558596134185791
0.6800318762249367,0.2577848434448242
0.6799469605017536,0.25960540771484375
0.6798621780642333,0.2614591121673584
0.6797775286600759,0.26343417167663574
0.6796930120373618,0.2653353214263916
0.6796086279445516,0.2672102451324463
0.6795243761304871,0.26909303665161133
0.6794402563443916,0.27094340324401855
0.6793562683358705,0.2728230953216553
0.6792724118549113,0.2747313976287842
0.6791886866518846,0.2766296863555908
0.6791050924775444,0.27849888801574707
0.6790216290830282,0.28038454055786133
0.678938296219858,0.2823374271392822
0.6788550936399402,0.2842118740081787
0.6787720210955663,0.28610897064208984
0.6786890783394133,0.28800487518310547
0.678606265124544,0.2898573875427246
0.6785235812044073,0.2917776107788086
0.6784410263328388,0.2936396598815918
0.6783586002640609,0.2955002784729004
0.6782763027526835,0.29735422134399414
0.6781941335537041,0.29917216300964355
0.6781120924225084,0.3011202812194824
0.6780301791148698,0.3029513359069824
0.6779483933869515,0.3047921657562256
0.6778667349953046,0.30666518211364746
0.6777852036968699,0.3085896968841553
0.6777037992489783,0.31046509742736816
0.6776225214093498,0.3123776912689209
0.6775413699360949,0.3142721652984619
0.6774603445877153,0.3162422180175781
0.6773794451231022,0.3182249069213867
0.6772986713015389,0.32015228271484375
0.6772180228826992,0.32202672958374023
0.6771374996266488,0.32393741607666016
0.6770571012938452,0.32586145401000977
0.676976827645138,0.32768893241882324
0.6768966784417685,0.3295412063598633
0.6768166534453712,0.33136773109436035
0.6767367524179726,0.33322620391845703
0.6766569751219925,0.335066556930542
0.6765773213202436,0.33695292472839355
0.6764977907759319,0.3388698101043701
0.6764183832526567,0.3407015800476074
0.6763390985144112,0.3425331115722656
0.6762599363255822,0.34439897537231445
0.6761808964509504,0.34630370140075684
0.6761019786556907,0.3481755256652832
0.6760231827053724,0.3500034809112549
0.6759445083659588,0.3518540859222412
0.6758659554038079,0.3537299633026123
0.6757875235856727,0.35561132431030273
0.6757092126787007,0.3575592041015625
0.6756310224504338,0.3594064712524414
0.6755529526688099,0.36130261421203613
0.6754750031021611,0.36318182945251465
0.6753971735192152,0.36505794525146484
0.6753194636890953,0.36694788932800293
0.6752418733813192,0.3688027858734131
0.675164402365801,0.37062621116638184
0.6750870504128498,0.37247323989868164
0.6750098172931701,0.3743000030517578
0.6749327027778627,0.37626099586486816
0.6748557066384233,0.37816476821899414
0.6747788286467437,0.3799905776977539
0.6747020685751113,0.3819422721862793
0.6746254261962095,0.38383007049560547
0.6745489012831171,0.3857076168060303
0.6744724936093089,0.38759779930114746
0.6743962029486557,0.389451265335083
0.6743200290754237,0.3913147449493408
0.6742439717642753,0.39316272735595703
0.6741680307902687,0.39507269859313965
0.6740922059288573,0.39696502685546875
0.674016496955891,0.39882826805114746
0.6739409036476154,0.4006533622741699
0.6738654257806713,0.40248656272888184
0.6737900631320957,0.40435242652893066
0.6737148154793206,0.4062478542327881
0.6736396826001745,0.408113956451416
0.6735646642728808,0.4099581241607666
0.6734897602760584,0.41185641288757324
0.6734149703887219,0.41384220123291016
0.673340294390281,0.41568541526794434
0.6732657320605407,0.4175379276275635
0.6731912831797014,0.41938257217407227
0.6731169475283584,0.4213094711303711
0.673042724887502,0.4231557846069336
0.6729686150385176,0.4250144958496094
0.6728946177631849,0.42687010765075684
0.6728207328436788,0.42874765396118164
0.6727469600625688,0.4305565357208252
0.6726732992028187,0.43248534202575684
0.6725997500477865,0.4343278408050537
0.6725263123812247,0.436237096786499
0.6724529859872797,0.43812060356140137
0.6723797706504918,0.43994712829589844
0.672306666155795,0.441835880279541
0.6722336722885175,0.44370293617248535
0.6721607888343805,0.44556665420532227
0.6720880155794985,0.4474313259124756
0.6720153523103792,0.4492805004119873
0.6719427988139239,0.4512178897857666
0.6718703548774259,0.4530959129333496
0.6717980202885715,0.45494627952575684
0.6717257948354395,0.4568343162536621
0.671653678306501,0.45870327949523926
0.6715816704906191,0.4605712890625
0.6715097711770488,0.46248722076416016
0.671437980155437,0.46436548233032227
0.6713662972158218,0.46626949310302734
0.6712947221486324,0.46811842918395996
0.6712232547446899,0.4700489044189453
0.6711518947952054,0.4719269275665283
0.6710806420917809,0.47382211685180664
0.671009496426409,0.4757246971130371
0.6709384575914721,0.477586030960083
0.6708675253797429,0.47945213317871094
0.6707966995843835,0.48134899139404297
0.6707259799989455,0.48319053649902344
0.6706553664173698,0.48507070541381836
0.6705848586339862,0.4869415760040283
0.6705144564435133,0.4889094829559326
0.6704441596410577,0.4907710552215576
0.6703739680221147,0.49259424209594727
0.6703038813825671,0.49443960189819336
0.6702338995186858,0.4963526725769043
0.6701640222271285,0.4982185363769531
0.6700942493049401,0.5000967979431152
0.6700245805495526,0.5019469261169434
0.6699550157587841,0.5038301944732666
0.6698855547308392,0.5057129859924316
0.6698161972643084,0.5076041221618652
0.6697469431581674,0.5094499588012695
0.6696777922117776,0.5112917423248291
0.6696087442248854,0.5131800174713135
0.6695397989976216,0.5150172710418701
0.6694709563305018,0.5168838500976562
0.6694022160244253,0.5187253952026367
0.6693335778806754,0.5205888748168945
0.6692650417009187,0.5224506855010986
0.6691966072872046,0.524219274520874
0.6691282744419658,0.5261359214782715
0.669060042968017,0.5279626846313477
0.6689919126685554,0.5298292636871338
0.6689238833471595,0.5316717624664307
0.6688559548077895,0.5335688591003418
0.6687881268547864,0.5354413986206055
0.6687203992928721,0.5373139381408691
0.668652771927149,0.5391626358032227
0.6685852445630993,0.5410358905792236
0.6685178170065847,0.542933464050293
0.6684504890638466,0.544846773147583
0.6683832605415047,0.5467336177825928
0.6683161312465578,0.5486092567443848
0.6682491009863826,0.5504226684570312
0.6681821695687336,0.5522720813751221
0.6681153368017426,0.5541656017303467
0.668048602493919,0.5560510158538818
0.6679819664541482,0.5578944683074951
0.6679154284916919,0.559730052947998
0.6678489884161883,0.561582088470459
0.6677826460376504,0.5635650157928467
0.6677164011664667,0.5654191970825195
0.6676502536134001,0.5672738552093506
0.6675842031895879,0.5691144466400146
0.6675182497065416,0.570974588394165
0.6674523929761456,0.5728144645690918
0.6673866328106578,0.5746512413024902
0.6673209690227089,0.576540470123291
0.6672554014253013,0.57839035987854
0.6671899298318094,0.5802154541015625
0.6671245540559793,0.5821738243103027
0.6670592739119281,0.5840201377868652
0.6669940892141433,0.5859339237213135
0.6669289997774825,0.5877707004547119
0.6668640054171731,0.5896313190460205
0.6667991059488115,0.5914773941040039
0.6667343011883637,0.593402624130249
0.6666695909521635,0.595250129699707
0.6666049750569125,0.5971817970275879
0.6665404533196806,0.599057674407959
0.6664760255579042,0.6010222434997559
0.6664116915893867,0.6028702259063721
0.6663474512322973,0.6047008037567139
0.6662833043051714,0.6065642833709717
0.6662192506269093,0.6084339618682861
0.6661552900167766,0.6102912425994873
0.6660914222944032,0.6121695041656494
0.6660276472797827,0.6140220165252686
0.6659639647932722,0.6159262657165527
0.6659003746555923,0.6177804470062256
0.6658368766878253,0.6197152137756348
0.6657734707114166,0.6216034889221191
0.6657101565481726,0.6235582828521729
0.665646934020261,0.6254892349243164
0.6655838029502104,0.6274318695068359
0.665520763160909,0.6293697357177734
0.6654578144756056,0.6311440467834473
0.6653949567179078,0.6330456733703613
0.6653321897117819,0.6348745822906494
0.6652695132815529,0.636831521987915
0.6652069272519031,0.6388294696807861
0.6651444314478728,0.6406700611114502
0.6650820256948586,0.6425232887268066
0.6650197098186138,0.6443777084350586
0.6649574836452473,0.6462633609771729
0.6648953470012238,0.6481339931488037
0.6648332997133624,0.65006422996521
0.6647713416088372,0.6519842147827148
0.6647094725151758,0.6538774967193604
0.6646476922602594,0.6557888984680176
0.6645860006723222,0.6577541828155518
0.6645243975799503,0.6595890522003174
0.6644628828120827,0.6614766120910645
0.6644014561980086,0.6633150577545166
0.6643401175673693,0.6652622222900391
0.6642788667501559,0.667168140411377
0.6642177035767093,0.6690452098846436
0.66415662787772,0.6708946228027344
0.6640956394842276,0.6727283000946045
0.6640347382276198,0.6745834350585938
0.6639739239396322,0.6766009330749512
0.6639131964523476,0.6784458160400391
0.6638525555981962,0.6802597045898438
0.663792001209954,0.6821613311767578
0.6637315331207428,0.6840291023254395
0.6636711511640301,0.6859176158905029
0.6636108551736278,0.6877851486206055
0.6635506449836923,0.68963623046875
0.6634905204287235,0.6914756298065186
0.6634304813435645,0.6933305263519287
0.6633705275634015,0.6952528953552246
0.6633106589237623,0.6971292495727539
0.6632508752605167,0.6990137100219727
0.6631911764098756,0.7008700370788574
0.66313156220839,0.7027122974395752
0.6630720324929514,0.7045645713806152
0.6630125871007909,0.706439733505249
0.6629532258694782,0.7082788944244385
0.662893948636922,0.7101693153381348
0.6628347552413681,0.7120091915130615
0.6627756455214003,0.7139461040496826
0.6627166193159392,0.7158558368682861
0.6626576764642416,0.7177417278289795
0.6625988168058998,0.7195897102355957
0.662540040180842,0.7214691638946533
0.6624813464293304,0.7233178615570068
0.6624227353919618,0.7251784801483154
0.6623642069096665,0.7270479202270508
0.6623057608237078,0.7289385795593262
0.6622473969756817,0.7308495044708252
0.6621891152075159,0.73276686668396
0.6621309153614697,0.7346305847167969
0.6620727972801335,0.7365884780883789
0.662014760806428,0.7384195327758789
0.6619568057836034,0.7402706146240234
0.6618989320552391,0.7421698570251465
0.6618411394652439,0.7440364360809326
0.6617834278578544,0.745936393737793
0.6617257970776345,0.7477800846099854
0.6616682469694753,0.7496607303619385
0.661610777378595,0.751629114151001
0.6615533881505372,0.7534925937652588
0.6614960791311709,0.755378007888794
0.6614388501666904,0.7572877407073975
0.6613817011036137,0.7591724395751953
0.6613246317887833,0.7610268592834473
0.6612676420693643,0.7628531455993652
0.6612107317928446,0.7647206783294678
0.6611539008070345,0.7666008472442627
0.6610971489600656,0.7684545516967773
0.6610404761003904,0.7703795433044434
0.660983882076782,0.7722492218017578
0.6609273667383336,0.7741169929504395
0.6608709299344573,0.7760100364685059
0.6608145715148842,0.7779316902160645
0.6607582913296635,0.7798242568969727
0.6607020892291623,0.7817614078521729
0.6606459650640644,0.783611536026001
0.6605899186853703,0.7854874134063721
0.660533949944397,0.7873568534851074
0.6604780586927759,0.7893481254577637
0.6604222447824543,0.7911913394927979
0.6603665080656931,0.7930443286895752
0.660310848395067,0.7948939800262451
0.6602552656234646,0.7967960834503174
0.6601997596040858,0.7986512184143066
0.660144330190444,0.8005120754241943
0.6600889772363632,0.802361249923706
0.6600337005959784,0.8042569160461426
0.6599785001237356,0.8061943054199219
0.6599233756743896,0.8081121444702148
0.6598683271030054,0.8099420070648193
0.6598133542649561,0.8119454383850098
0.6597584570159235,0.8138086795806885
0.6597036352118961,0.8157572746276855
0.6596488887091703,0.8176696300506592
0.6595942173643483,0.8195888996124268
0.6595396210343387,0.8214585781097412
0.6594850995763548,0.8232886791229248
0.6594306528479154,0.8250694274902344
0.6593762807068428,0.8270444869995117
0.6593219830112632,0.8288693428039551
0.659267759619606,0.830664873123169
0.6592136103906031,0.8325133323669434
0.659159535183288,0.8343896865844727
0.6591055338569958,0.8363256454467773
0.6590516062713625,0.8382160663604736
0.6589977522863242,0.8400776386260986
0.6589439717621167,0.8419570922851562
0.6588902645592748,0.8438246250152588
0.6588366305386324,0.8457903861999512
0.6587830695613206,0.8476579189300537
0.6587295814887686,0.8495442867279053
0.6586761661827021,0.8513751029968262
0.658622823505143,0.8532545566558838
0.6585695533184094,0.8551018238067627
0.6585163554851142,0.8570342063903809
0.658463229868165,0.8588531017303467
0.6584101763307633,0.8606836795806885
0.6583571947364044,0.8625037670135498
0.6583042849488766,0.8644506931304932
0.6582514468322599,0.8663318157196045
0.658198680250927,0.8682427406311035
0.6581459850695409,0.8701999187469482
0.6580933611530561,0.8721766471862793
0.6580408083667165,0.8740289211273193
0.6579883265760563,0.8759377002716064
0.6579359156468981,0.8778150081634521
0.6578835754453531,0.8797118663787842
0.6578313058378206,0.8815822601318359
0.6577791066909865,0.8834795951843262
0.6577269778718243,0.8853945732116699
0.6576749192475934,0.8872895240783691
0.6576229306858385,0.8891384601593018
0.6575710120543896,0.8909926414489746
0.6575191632213613,0.8929259777069092
0.657467384055152,0.8947741985321045
0.6574156744244435,0.896653413772583
0.6573640341982004,0.898486852645874
0.6573124632456697,0.9003536701202393
0.6572609614363799,0.902287483215332
0.6572095286401409,0.904170036315918
0.6571581647270428,0.9060561656951904
0.6571068695674562,0.9079232215881348
0.657055643032031,0.9097986221313477
0.6570044849916955,0.911668062210083
0.6569533953176573,0.913538932800293
0.6569023738814009,0.9154293537139893
0.6568514205546889,0.9173707962036133
0.6568005352095599,0.9192113876342773
0.6567497177183289,0.9211459159851074
0.6566989679535866,0.9230098724365234
0.6566482857881982,0.9249181747436523
0.6565976710953042,0.926837682723999
0.6565471237483183,0.9287118911743164
0.6564966436209279,0.9305839538574219
0.6564462305870932,0.9324874877929688
0.6563958845210464,0.9343159198760986
0.6563456052972917,0.9361951351165771
0.6562953927906046,0.9380578994750977
0.6562452468760306,0.9399862289428711
0.6561951674288857,0.941892147064209
0.6561451543247553,0.9437351226806641
0.6560952074394936,0.9456455707550049
0.6560453266492237,0.9475078582763672
0.6559955118303358,0.9493663311004639
0.6559457628594878,0.9512028694152832
0.6558960796136045,0.9530699253082275
0.6558464619698768,0.9549434185028076
0.655796909805761,0.9568271636962891
0.6557474229989787,0.958728551864624
0.6556980014275161,0.96059250831604
0.6556486449696235,0.9624283313751221
0.6555993535038142,0.9643247127532959
0.6555501269088649,0.9662399291992188
0.6555009650638147,0.9681363105773926
0.6554518678479644,0.9700040817260742
0.6554028351408757,0.9718916416168213
0.6553538668223716,0.9738445281982422
0.6553049627725351,0.9757087230682373
0.6552561228717091,0.9776744842529297
0.6552073470004951,0.9795207977294922
0.6551586350397536,0.9813597202301025
0.6551099868706031,0.9832196235656738
0.6550614023744192,0.9851486682891846
0.6550128814328353,0.9869911670684814
0.6549644239277405,0.9888095855712891
0.6549160297412795,0.9906272888183594
0.6548676987558536,0.9924914836883545
0.6548194308541179,0.994316577911377
0.6547712259189817,0.996274471282959
0.6547230838336087,0.9981601238250732
0.6546750044814155,1.0000510215759277
0.6546269877460711,1.0019574165344238
0.654579033511497,1.003800392150879
0.6545311416618663,1.005669116973877
0.6544833120816029,1.0075407028198242
0.6544355446553813,1.0093965530395508
0.6543878392681263,1.0112464427947998
0.6543401958050117,1.0131347179412842
0.6542926141514607,1.0150601863861084
0.6542450941931447,1.016956090927124
0.654197635815983,1.0188119411468506
0.6541502389061421,1.0206551551818848
0.6541029033500358,1.0225036144256592
0.6540556290343236,1.0243582725524902
0.6540084158459112,1.0262508392333984
0.6539612636719494,1.0281224250793457
0.6539141723998336,1.0299994945526123
0.6538671419172039,1.0318548679351807
0.6538201721119432,1.0337839126586914
0.6537732628721785,1.035696029663086
0.653726414086279,1.0376276969909668
0.6536796256428556,1.039505958557129
0.6536328974307617,1.0413613319396973
0.6535862293390909,1.0432140827178955
0.6535396212571779,1.0450935363769531
0.6534930730745973,1.046959638595581
0.6534465846811629,1.048814058303833
0.653400155966928,1.0506629943847656
0.6533537868221839,1.0526254177093506
0.6533074771374602,1.054525375366211
0.6532612268035238,1.0564603805541992
0.6532150357113787,1.0583224296569824
0.653168903752265,1.0601859092712402
0.653122830817659,1.062025547027588
0.6530768167992721,1.0638492107391357
0.6530308615890508,1.0657448768615723
0.6529849650791759,1.0675981044769287
0.6529391271620623,1.0694310665130615
0.6528933477303575,1.0713443756103516
0.6528476266769428,1.0732483863830566
0.6528019638949313,1.0751149654388428
0.6527563592776677,1.0769975185394287
0.6527108127187286,1.0788230895996094
0.6526653241119209,1.0807015895843506
0.6526198933512822,1.0825984477996826
0.6525745203310798,1.0844683647155762
0.6525292049458099,1.0863776206970215
0.652483947090198,1.0882484912872314
0.6524387466591973,1.090235710144043
0.6523936035479898,1.092064380645752
0.6523485176519837,1.0939140319824219
0.6523034888668149,1.095799207687378
0.6522585170883445,1.0977215766906738
0.6522136022126603,1.0995872020721436
0.6521687441360753,1.1014618873596191
0.6521239427551268,1.103318691253662
0.652079197966577,1.105198621749878
0.6520345096674114,1.107043981552124
0.651989877754839,1.1089649200439453
0.6519453021262916,1.1107983589172363
0.6519007826794234,1.112687349319458
0.6518563193121104,1.1145308017730713
0.6518119119224498,1.1164209842681885
0.6517675604087597,1.1182880401611328
0.6517232646695786,1.1201863288879395
0.6516790246036652,1.1220979690551758
0.6516348401099968,1.123955488204956
0.6515907110877701,1.1258468627929688
0.6515466374364005,1.1278529167175293
0.6515026190555206,1.1297404766082764
0.6514586558449807,1.131645679473877
0.6514147477048485,1.1335020065307617
0.6513708945354074,1.1354811191558838
0.6513270962371573,1.137359380722046
0.6512833527108137,1.1391949653625488
0.6512396638573066,1.1410636901855469
0.6511960295777809,1.142967700958252
0.6511524497735954,1.1448047161102295
0.6511089243463227,1.1467506885528564
0.6510654531977482,1.148664951324463
0.6510220362298702,1.1505546569824219
0.650978673344899,1.1524043083190918
0.6509353644452565,1.1542320251464844
0.650892109433576,1.1561133861541748
0.6508489082127011,1.1579978466033936
0.6508057606856865,1.1598844528198242
0.6507626667557959,1.1618146896362305
0.6507196263265023,1.163651943206787
0.650676639301488,1.1656019687652588
0.6506337055846434,1.1674752235412598
0.6505908250800669,1.1693384647369385
0.6505479976920641,1.1711995601654053
0.6505052233251479,1.173095941543579
0.6504625018840372,1.1749248504638672
0.6504198332736576,1.1767981052398682
0.6503772173991397,1.1786384582519531
0.6503346541658195,1.1805427074432373
0.6502921434792375,1.1823973655700684
0.6502496852451384,1.1843628883361816
0.6502072793694706,1.1862335205078125
0.6501649257583858,1.1880886554718018
0.6501226243182384,1.1899151802062988
0.6500803749555852,1.1917781829833984
0.6500381775771852,1.1936607360839844
0.6499960320899979,1.1955175399780273
0.6499539384011845,1.197396993637085
0.6499118964181071,1.199221134185791
0.6498699060483266,1.2010676860809326
0.6498279671996045,1.203000545501709
0.649786079779901,1.204845905303955
0.649744243697375,1.2067112922668457
0.6497024588603842,1.208580732345581
0.6496607251774833,1.210421085357666
0.6496190425574246,1.2122633457183838
0.6495774109091579,1.2141563892364502
0.6495358301418283,1.2160954475402832
0.6494943001647775,1.2179591655731201
0.6494528208875431,1.2198305130004883
0.6494113922198572,1.2217657566070557
0.649370014071647,1.2235939502716064
0.6493286863530334,1.2254858016967773
0.6492874089743318,1.2274236679077148
0.64924618184605,1.2292680740356445
0.6492050048788895,1.2311029434204102
0.649163877983744,1.232996940612793
0.6491228010716988,1.2348041534423828
0.6490817740540312,1.2366676330566406
0.6490407968422098,1.2384958267211914
0.6489998693478933,1.2404227256774902
0.6489589914829311,1.2422521114349365
0.6489181631593621,1.2441315650939941
0.6488773842894151,1.245995044708252
0.6488366547855071,1.2478630542755127
0.6487959745602445,1.249694585800171
0.6487553435264208,1.251533031463623
0.648714761597018,1.2533886432647705
0.648674228685205,1.2552235126495361
0.6486337447043372,1.2571401596069336
0.6485933095679568,1.2590339183807373
0.648552923189792,1.2608838081359863
0.6485125854837559,1.2627508640289307
0.6484722963639472,1.2645978927612305
0.6484320557446492,1.2665085792541504
0.6483918635403294,1.2683873176574707
0.648351719665639,1.2702405452728271
0.6483116240354123,1.2720985412597656
0.6482715765646675,1.2739262580871582
0.6482315771686046,1.2757799625396729
0.6481916257626056,1.2777774333953857
0.6481517222622346,1.2796330451965332
0.6481118665832368,1.2815167903900146
0.6480720586415386,1.2833600044250488
0.6480322983532465,1.2852821350097656
0.647992585634647,1.2872223854064941
0.6479529204022062,1.289106845855713
0.6479133025725698,1.2909493446350098
0.6478737320625619,1.2927980422973633
0.6478342087891852,1.2946507930755615
0.6477947326696201,1.2966821193695068
0.6477553036212248,1.2984888553619385
0.6477159215615347,1.3003642559051514
0.6476765864082613,1.3022162914276123
0.6476372980792936,1.304060935974121
0.6475980564926955,1.3059496879577637
0.6475588615667068,1.3077712059020996
0.6475197132197421,1.3096165657043457
0.6474806113703915,1.3114941120147705
0.6474415559374184,1.3133587837219238
0.6474025468397608,1.3153719902038574
0.6473635839965298,1.3173625469207764
0.6473246673270097,1.319206714630127
0.6472857967506577,1.321101188659668
0.647246972187103,1.3229951858520508
0.6472081935561467,1.3248283863067627
0.6471694607777615,1.3267018795013428
0.6471307737720913,1.328566312789917
0.6470921324594505,1.3304014205932617
0.647053536760324,1.332226037979126
0.647014986595366,1.3341825008392334
0.6469764818854014,1.3360681533813477
0.6469380225514226,1.3379151821136475
0.6468996085145925,1.3397572040557861
0.6468612396962409,1.3416075706481934
0.6468229160178662,1.3434314727783203
0.6467846374011345,1.3453519344329834
0.6467464037678783,1.3472280502319336
0.6467082150400978,1.3490939140319824
0.646670071139959,1.3509409427642822
0.646631971989794,1.3529331684112549
0.6465939175121007,1.3547823429107666
0.6465559076295421,1.3566515445709229
0.6465179422649457,1.358475923538208
0.6464800213413043,1.360356092453003
0.646442144781774,1.3622009754180908
0.646404312509675,1.3640756607055664
0.6463665244484905,1.3659389019012451
0.6463287805218668,1.3678457736968994
0.646291080653613,1.369722843170166
0.6462534247677001,1.371656894683838
0.6462158127882606,1.3735125064849854
0.6461782446395892,1.3753738403320312
0.646140720246141,1.377349615097046
0.6461032395325321,1.3792576789855957
0.6460658024235385,1.3811380863189697
0.6460284088440967,1.3829877376556396
0.6459910587193023,1.3848512172698975
0.6459537519744101,1.386765480041504
0.6459164885348341,1.3886191844940186
0.6458792683261463,1.3905913829803467
0.6458420912740769,1.3924500942230225
0.6458049573045139,1.394317388534546
0.6457678663435025,1.3962209224700928
0.6457308183172448,1.3980958461761475
0.6456938131520996,1.3999581336975098
0.6456568507745823,1.4017980098724365
0.6456199311113635,1.4036660194396973
0.6455830540892695,1.4055731296539307
0.6455462196352821,1.4074506759643555
0.6455094276765374,1.4093821048736572
0.6454726781403263,1.4112541675567627
0.6454359709540932,1.4131743907928467
0.645399306045437,1.4150440692901611
0.6453626833421092,1.4169390201568604
0.6453261027720149,1.4187896251678467
0.6452895642632112,1.420649528503418
0.6452530677439079,1.4224932193756104
0.6452166131424664,1.4243531227111816
0.6451802003873998,1.4262447357177734
0.6451438294073728,1.4281890392303467
0.6451075001312,1.4300470352172852
0.6450712124878474,1.4318876266479492
0.6450349664064307,1.4337165355682373
0.6449987618162154,1.4355840682983398
0.6449625986466163,1.437453031539917
0.6449264768271981,1.4392855167388916
0.6448903962876729,1.4411699771881104
0.6448543569579022,1.4430396556854248
0.6448183587678953,1.444896936416626
0.644782401647809,1.446859359741211
0.6447464855279479,1.4487872123718262
0.6447106103387629,1.45066237449646
0.6446747760108521,1.4526004791259766
0.6446389824749598,1.4544894695281982
0.6446032296619764,1.4564635753631592
0.6445675175029373,1.4584324359893799
0.6445318459290242,1.460371971130371
0.6444962148715631,1.4622306823730469
0.6444606242620246,1.4640915393829346
0.6444250740320235,1.4660484790802002
0.6443895641133192,1.4678983688354492
0.644354094437814,1.469745397567749
0.6443186649375536,1.471571683883667
0.6442832755447269,1.4734623432159424
0.6442479261916654,1.4753553867340088
0.6442126168108421,1.4772603511810303
0.644177347334873,1.4790849685668945
0.644142117696515,1.4810023307800293
0.6441069278286665,1.4828860759735107
0.6440717776643666,1.4848287105560303
0.6440366671367955,1.4867286682128906
0.6440015961792733,1.4886195659637451
0.6439665647252598,1.4904580116271973
0.6439315727083548,1.4923202991485596
0.6438966200622974,1.4942028522491455
0.6438617067209654,1.4961004257202148
0.6438268326183757,1.497927188873291
0.6437919976886826,1.4997851848602295
0.6437572018661795,1.5016200542449951
0.6437224450852965,1.5035796165466309
0.6436877272806018,1.5054388046264648
0.6436530483868,1.507305383682251
0.643618408338733,1.5091617107391357
0.6435838070713783,1.5110220909118652
0.6435492445198503,1.5128509998321533
0.6435147206193984,1.5146982669830322
0.643480235305408,1.5165865421295166
0.6434457885133991,1.518432378768921
0.643411380179027,1.5202686786651611
0.6433770102380808,1.5221991539001465
0.6433426786264845,1.524080514907837
0.6433083852802954,1.5260169506072998
0.6432741301357046,1.5278959274291992
0.6432399131290362,1.5296709537506104
0.6432057341967473,1.5315465927124023
0.6431715932754276,1.5334019660949707
0.6431374903017993,1.5352721214294434
0.6431034252127158,1.5371036529541016
0.6430693979451632,1.5390334129333496
0.643035408436258,1.5409979820251465
0.6430014566232485,1.5428640842437744
0.6429675424435131,1.5447337627410889
0.642933665834561,1.5466337203979492
0.6428998267340316,1.5485544204711914
0.6428660250796936,1.550398588180542
0.6428322608094459,1.5522196292877197
0.6427985338613161,1.5540790557861328
0.6427648441734609,1.5559465885162354
0.6427311916841654,1.5578348636627197
0.6426975763318432,1.5597896575927734
0.6426639980550362,1.561645269393921
0.642630456792413,1.5635137557983398
0.6425969524827708,1.5654377937316895
0.642563485065033,1.5673410892486572
0.6425300544782504,1.5692155361175537
0.6424966606615997,1.5710759162902832
0.6424633035543843,1.57291579246521
0.6424299830960335,1.5747413635253906
0.6423966992261019,1.5766520500183105
0.6423634518842698,1.5785801410675049
0.6423302410103419,1.580449104309082
0.6422970665442486,1.5822992324829102
0.6422639284260435,1.5841784477233887
0.6422308265959058,1.5860543251037598
0.6421977609941373,1.587942123413086
0.642164731561164,1.5898327827453613
0.642131738237535,1.5917003154754639
0.6420987809639227,1.5936121940612793
0.6420658596811216,1.5955326557159424
0.642032974330049,1.5975005626678467
0.6420001248517444,1.599377155303955
0.6419673111873689,1.6012661457061768
0.6419345332782055,1.6031520366668701
0.6419017910656579,1.6050183773040771
0.6418690844912515,1.6068933010101318
0.6418364134966317,1.6087899208068848
0.6418037780235646,1.6106350421905518
0.6417711780139368,1.6125061511993408
0.6417386134097544,1.6143772602081299
0.6417060841531429,1.616363286972046
0.6416735901863474,1.618257999420166
0.641641131451732,1.6201417446136475
0.6416087078917795,1.6220028400421143
0.641576319449091,1.6238820552825928
0.6415439660663858,1.6257822513580322
0.6415116476865014,1.627671480178833
0.6414793642523928,1.6295552253723145
0.6414471157071321,1.6313903331756592
0.6414149019939088,1.633150577545166
0.641382723056029,1.6349530220031738
0.6413505788369153,1.6367712020874023
0.6413184692801069,1.6387262344360352
0.6412863943292584,1.6406185626983643
0.641254353928141,1.642514705657959
0.6412223480206402,1.6444036960601807
0.6411903765507577,1.646364450454712
0.6411584394626094,1.6482677459716797
0.6411265367004264,1.6501374244689941
0.6410946682085534,1.6520545482635498
0.6410628339314504,1.6539933681488037
0.6410310338136899,1.655898094177246
0.6409992677999589,1.657759666442871
0.640967535835057,1.6596040725708008
0.6409358378638976,1.6615495681762695
0.6409041738315063,1.663398265838623
0.6408725436830216,1.6653950214385986
0.6408409473636937,1.6673173904418945
0.6408093848188853,1.6692392826080322
0.6407778559940706,1.671109914779663
0.6407463608348353,1.6731202602386475
0.6407148992868763,1.674966812133789
0.6406834712960013,1.6768746376037598
0.640652076808129,1.678725242614746
0.6406207157692881,1.6805930137634277
0.6405893881256179,1.6824522018432617
0.6405580938233673,1.6843442916870117
0.6405268328088948,1.6862437725067139
0.6404956050286688,1.6881189346313477
0.640464410429266,1.6899592876434326
0.6404332489573729,1.6919116973876953
0.6404021205597837,1.6937546730041504
0.6403710251834017,1.6956326961517334
0.6403399627752381,1.6975584030151367
0.6403089332824118,1.6994080543518066
0.6402779366521497,1.701261043548584
0.6402469728317853,1.703099250793457
0.6402160417687603,1.704939842224121
0.6401851434106225,1.7067904472351074
0.6401542777050263,1.7086117267608643
0.6401234445997328,1.7104711532592773
0.6400926440426091,1.7123422622680664
0.6400618759816282,1.7141666412353516
0.6400311403648686,1.7160649299621582
0.6400004371405142,1.7179241180419922
0.6399697662568543,1.719757080078125
0.6399391276622826,1.7216901779174805
0.639908521305298,1.7235281467437744
0.6398779471345033,1.7253782749176025
0.6398474050986058,1.727241039276123
0.6398168951464163,1.7292168140411377
0.6397864172268498,1.7310657501220703
0.6397559712889247,1.7328994274139404
0.6397255572817617,1.7347447872161865
0.6396951751545856,1.7366697788238525
0.6396648248567234,1.7385365962982178
0.6396345063376043,1.740471363067627
0.6396042195467603,1.742340326309204
0.639573964433825,1.7442080974578857
0.6395437409485337,1.7460906505584717
0.6395135490407236,1.7480320930480957
0.6394833886603326,1.7498974800109863
0.6394532597574002,1.7517595291137695
0.6394231622820666,1.7536888122558594
0.6393930961845725,1.7555627822875977
0.6393630614152586,1.7574810981750488
0.6393330579245663,1.7593438625335693
0.6393030856630364,1.7612428665161133
0.6392731445813097,1.763092279434204
0.6392432346301261,1.7649364471435547
0.639213355760325,1.7668817043304443
0.6391835079228445,1.7687318325042725
0.6391536910687212,1.7705531120300293
0.6391239051490909,1.7724401950836182
0.6390941501151871,1.774294376373291
0.6390644259183411,1.776196002960205
0.6390347325099831,1.7780399322509766
0.6390050698416396,1.779883861541748
0.638975437864935,1.781782627105713
0.6389458365315913,1.7836451530456543
0.6389162657934264,1.785578966140747
0.6388867256023556,1.787466049194336
0.6388572159103906,1.7893476486206055
0.6388277366696387,1.79121732711792
0.6387982878323042,1.793097734451294
0.6387688693506862,1.794978380203247
0.6387394811771803,1.7969262599945068
0.6387101232642766,1.798790454864502
0.6386807955645607,1.8006315231323242
0.6386514980307132,1.8024587631225586
0.6386222306155092,1.804389238357544
0.638592993271818,1.8062846660614014
0.6385637859526037,1.8081402778625488
0.6385346086109241,1.8100001811981201
0.6385054611999308,1.81184983253479
0.6384763436728689,1.813671350479126
0.6384472559830772,1.8155577182769775
0.6384181980839873,1.8174941539764404
0.6383891699291239,1.8194000720977783
0.6383601714721042,1.8212685585021973
0.6383312026666385,1.8232052326202393
0.6383022634665285,1.8251185417175293
0.6382733538256689,1.8270068168640137
0.6382444736980454,1.8287177085876465
0.6382156230377362,1.8304314613342285
0.6381868017989099,1.8322551250457764
0.6381580099358274,1.834209680557251
0.63812924740284,1.8360602855682373
0.6381005141543901,1.83786940574646
0.6380718101450105,1.8397648334503174
0.6380431353293242,1.8416614532470703
0.6380144896620448,1.8435273170471191
0.6379858730979754,1.8454346656799316
0.6379572855920096,1.847334384918213
0.63792872709913,1.8492510318756104
0.6379001975744082,1.8510699272155762
0.6378716969730058,1.8529272079467773
0.637843225250173,1.8547699451446533
0.6378147823612481,1.8566865921020508
0.637786368261659,1.858530044555664
0.6377579829069211,1.8605635166168213
0.6377296262526385,1.862417459487915
0.6377012982545026,1.8642773628234863
0.637672998868293,1.8661930561065674
0.6376447280498766,1.8680675029754639
0.6376164857552076,1.8699052333831787
0.6375882719403274,1.8717455863952637
0.6375600865613642,1.8736555576324463
0.6375319295745331,1.875563144683838
0.6375038009361355,1.8774659633636475
0.6374757006025593,1.8793962001800537
0.637447628530278,1.881253719329834
0.6374195846758518,1.883136510848999
0.6373915689959259,1.8849890232086182
0.6373635814472315,1.8868818283081055
0.6373356219865848,1.8887262344360352
0.6373076905708874,1.8905694484710693
0.6372797871571256,1.8924498558044434
0.6372519117023705,1.8943090438842773
0.6372240641637777,1.8962230682373047
0.6371962444985872,1.8981521129608154
0.6371684526641234,1.9000155925750732
0.6371406886177938,1.9019055366516113
0.6371129523170909,1.9037213325500488
0.6370852437195895,1.905585527420044
0.6370575627829487,1.9074265956878662
0.6370299094649106,1.9093108177185059
0.6370022837232998,1.9111287593841553
0.6369746855160243,1.912989616394043
0.6369471148010746,1.9148459434509277
0.6369195715365231,1.9168429374694824
0.6368920556805252,1.9186952114105225
0.6368645671913178,1.9206466674804688
0.63683710602722,1.9224984645843506
0.636809672146632,1.9244294166564941
0.6367822655080364,1.926321268081665
0.6367548860699962,1.9281630516052246
0.6367275337911561,1.930016279220581
0.6367002086302415,1.9318625926971436
0.6366729105460586,1.9337267875671387
0.6366456394974939,1.9356727600097656
0.6366183954435146,1.9375488758087158
0.6365911783431679,1.9394123554229736
0.6365639881555812,1.941319227218628
0.6365368248399614,1.9431853294372559
0.6365096883555955,1.9450550079345703
0.6364825786618494,1.9469280242919922
0.6364554957181683,1.9487733840942383
0.6364284394840775,1.9506194591522217
0.6364014099191797,1.952484130859375
0.6363744069831574,1.9544093608856201
0.6363474306357713,1.9563381671905518
0.6363204808368604,1.9582231044769287
0.6362935575463421,1.960083246231079
0.6362666607242115,1.9619569778442383
0.6362397903305418,1.963815450668335
0.6362129463254839,1.9656810760498047
0.6361861286692658,1.967524528503418
0.6361593373221935,1.9694061279296875
0.636132572244649,1.9712414741516113
0.6361058333970927,1.9731810092926025
0.6360791207400605,1.9750173091888428
0.6360524342341655,1.976933240890503
0.6360257738400973,1.9787869453430176
0.6359991395186214,1.9807040691375732
0.6359725312305795,1.9825775623321533
0.6359459489368896,1.9844720363616943
0.6359193925985447,1.9863536357879639
0.6358928621766139,1.9882135391235352
0.6358663576322418,1.990109920501709
0.6358398789266474,1.992079734802246
0.6358134260211257,1.9939343929290771
0.635786998877046,1.9957952499389648
0.6357605974558526,1.9976840019226074
0.6357342217190641,1.9995379447937012
0.6357078716282737,2.0013675689697266
0.6356815471451485,2.0031936168670654
0.6356552482314297,2.0051121711730957
0.6356289748489325,2.0070011615753174
0.6356027269595459,2.008826971054077
0.6355765045252322,2.0107200145721436
0.6355503075080269,2.0125834941864014
0.6355241358700391,2.014437675476074
0.6354979895734505,2.016402006149292
0.635471868580516,2.018296718597412
0.6354457728535631,2.0201430320739746
0.6354197023549918,2.022073984146118
0.6353936570472745,2.0239460468292236
0.6353676368929553,2.025831460952759
0.6353416418546513,2.0276927947998047
0.6353156718950507,2.029658555984497
0.6352897269769135,2.0315184593200684
0.635263807063072,2.033390760421753
0.6352379121164284,2.035202980041504
0.6352120420999579,2.0371530055999756
0.6351861969767052,2.0389962196350098
0.6351603767097868,2.040884494781494
0.6351345812623899,2.042736053466797
0.6351088105977717,2.0446181297302246
0.6350830646792603,2.046504259109497
0.6350573434702543,2.04849910736084
0.6350316469342218,2.0503501892089844
0.6350059750347009,2.0522141456604004
0.6349803277353,2.0540738105773926
0.6349547049996965,2.0559396743774414
0.634929106791638,2.0578010082244873
0.634903533074941,2.059610605239868
0.6348779838134906,2.061475992202759
0.6348524589712419,2.0633280277252197
0.6348269585122182,2.065185546875
0.6348014824005118,2.0671069622039795
0.6347760306002835,2.068946599960327
0.6347506030757623,2.0707623958587646
0.6347251997912454,2.072608232498169
0.6346998207110984,2.0744454860687256
0.6346744657997545,2.0764052867889404
0.6346491350217148,2.078249216079712
0.6346238283415481,2.080108165740967
0.6345985457238903,2.0819857120513916
0.6345732871334451,2.083855628967285
0.6345480525349831,2.0858471393585205
0.6345228418933418,2.08772349357605
0.6344976551734257,2.0896146297454834
0.6344724923402061,2.091493844985962
0.6344473533587206,2.093344211578369
0.6344222381940733,2.0952327251434326
0.6343971468114348,2.097182512283325
0.6343720791760415,2.099062204360962
0.6343470352531958,2.1009137630462646
0.6343220150082661,2.102823495864868
0.6342970184066863,2.104771375656128
0.6342720454139558,2.106663703918457
0.6342470959956394,2.1085305213928223
0.6342221701173673,2.1103720664978027
0.6341972677448343,2.112236976623535
0.6341723888438007,2.114086627960205
0.6341475333800913,2.115976095199585
0.6341227013195956,2.1178574562072754
0.6340978926282673,2.119703531265259
0.6340731072721248,2.1215922832489014
0.6340483452172511,2.1235437393188477
0.6340236064297919,2.1254594326019287
0.6339988908759584,2.1274030208587646
0.6339741985220246,2.129319190979004
0.6339495293343285,2.1311755180358887
0.6339248832792712,2.1330673694610596
0.6339002603233176,2.134953260421753
0.6338756604329958,2.1369152069091797
0.6338510835748966,2.1387696266174316
0.6338265297156738,2.1406538486480713
0.6338019988220445,2.1426305770874023
0.6337774908607877,2.144541025161743
0.6337530057987454,2.1464691162109375
0.6337285436028217,2.1484129428863525
0.6337041042399831,2.150303363800049
0.6336796876772582,2.1521499156951904
0.6336552938817374,2.1539993286132812
0.633630922820573,2.1558518409729004
0.6336065744609788,2.157733917236328
0.6335822487702303,2.159552574157715
0.6335579457156646,2.1614863872528076
0.6335336652646796,2.163343667984009
0.6335094073847347,2.1652543544769287
0.63348517204335,2.1671319007873535
0.6334609592081065,2.168992757797241
0.6334367688466462,2.1708457469940186
0.6334126009266715,2.172757387161255
0.6333884554159451,2.1745893955230713
0.6333643322822902,2.176481246948242
0.6333402314935901,2.1783361434936523
0.633316153017788,2.180267333984375
0.6332920968228875,2.182157039642334
0.6332680628769513,2.1840550899505615
0.633244051148102,2.1859359741210938
0.6332200616045223,2.187779664993286
0.6331960942144533,2.1895978450775146
0.633172148946196,2.1914141178131104
0.6331482257681103,2.1933226585388184
0.633124324648615,2.1951816082000732
0.633100445556188,2.1971070766448975
0.6330765884593659,2.1990199089050293
0.6330527533267434,2.200835704803467
0.6330289401269744,2.202699661254883
0.6330051488287706,2.204562187194824
0.632981379400902,2.2064602375030518
0.632957631812197,2.2083370685577393
0.6329339060315415,2.210174560546875
0.6329102020278794,2.2120375633239746
0.6328865197702123,2.2138915061950684
0.6328628592275996,2.2157537937164307
0.6328392203691576,2.217697858810425
0.6328156031640603,2.219528913497925
0.6327920075815386,2.2213563919067383
0.6327684335908812,2.2232134342193604
0.6327448811614325,2.2251229286193848
0.6327213502625948,2.2269952297210693
0.6326978408638264,2.2288429737091064
0.6326743529346427,2.2306575775146484
0.6326508864446148,2.232536554336548
0.6326274413633709,2.2343645095825195
0.6326040176605946,2.2363789081573486
0.6325806153060264,2.238245964050293
0.6325572342694622,2.240103006362915
0.6325338745207536,2.2419402599334717
0.632510536029808,2.2438082695007324
0.6324872187665889,2.245689630508423
0.6324639227011143,2.247554302215576
0.6324406478034582,2.249413013458252
0.6324173940437497,2.2512354850769043
0.6323941613921725,2.2531015872955322
0.6323709498189662,2.2550179958343506
0.6323477592944241,2.256908655166626
0.6323245897888949,2.258735179901123
0.632301441272782,2.2605831623077393
0.6322783137165428,2.262439489364624
0.6322552070906892,2.264387607574463
0.6322321213657877,2.2662675380706787
0.6322090565124582,2.26812481880188
0.6321860125013753,2.2700326442718506
0.6321629893032673,2.2719109058380127
0.6321399868889158,2.2738513946533203
0.6321170052291568,2.2757492065429688
0.6320940442948789,2.2776527404785156
0.6320711040570249,2.2795028686523438
0.6320481844865908,2.281358242034912
0.632025285554625,2.283249855041504
0.63200240723223,2.285130739212036
0.6319795494905606,2.2869949340820312
0.6319567123008244,2.288818359375
0.6319338956342822,2.2906651496887207
0.6319110994622469,2.292637586593628
0.631888323756084,2.2944908142089844
0.6318655684872114,2.2964513301849365
0.6318428336270995,2.2983391284942627
0.6318201191472702,2.300194025039673
0.6317974250192981,2.302129030227661
0.6317747512148093,2.3039729595184326
0.6317520977054817,2.3058786392211914
0.6317294644630451,2.3077497482299805
0.6317068514592807,2.3095762729644775
0.6316842586660213,2.311490058898926
0.6316616860551506,2.3133633136749268
0.6316391335986044,2.315286874771118
0.6316166012683684,2.317234992980957
0.6315940890364806,2.319136619567871
0.6315715968750287,2.321011781692505
0.6315491247561523,2.322894334793091
0.6315266726520408,2.324723482131958
0.6315042405349345,2.326629400253296
0.6314818283771242,2.3285093307495117
0.631459436150951,2.3304295539855957
0.6314370638288063,2.3322646617889404
0.6314147113831312,2.3342502117156982
0.6313923787864175,2.336153984069824
0.6313700660112064,2.3380391597747803
0.631347773030089,2.339895009994507
0.6313254998157063,2.3417882919311523
0.6313032463407485,2.34364652633667
0.6312810125779557,2.3456192016601562
0.6312587985001169,2.3474745750427246
0.6312366040800709,2.349414110183716
0.631214429290705,2.3512609004974365
0.6311922741049564,2.3531296253204346
0.6311701384958103,2.3549633026123047
0.6311480224363015,2.3568520545959473
0.631125925899513,2.3586976528167725
0.6311038488585766,2.3605825901031494
0.6310817912866726,2.362410306930542
0.6310597531570302,2.3642470836639404
0.631037734442926,2.366171360015869
0.6310157351176853,2.368084192276001
0.6309937551546815,2.369927167892456
0.630971794527336,2.3717968463897705
0.6309498532091179,2.37363338470459
0.6309279311735445,2.375511407852173
0.63090602839418,2.377420663833618
0.6308841448446372,2.379258394241333
0.6308622804985755,2.381117582321167
0.6308404353297021,2.3829925060272217
0.6308186093117715,2.38485050201416
0.6307968024185852,2.386779546737671
0.6307750146239919,2.3886053562164307
0.6307532459018869,2.3904592990875244
0.6307314962262129,2.3923451900482178
0.6307097655709591,2.3941893577575684
0.6306880539101615,2.396077871322632
0.6306663612179023,2.3979008197784424
0.6306446874683106,2.3997721672058105
0.6306230326355615,2.4016237258911133
0.6306013966938767,2.4034647941589355
0.6305797796175238,2.4054534435272217
0.6305581813808164,2.4073328971862793
0.6305366019581147,2.409189224243164
0.6305150413238236,2.4110536575317383
0.630493499452395,2.412919521331787
0.6304719763183256,2.414727210998535
0.6304504718961582,2.416661262512207
0.6304289861604807,2.418567419052124
0.6304075190859265,2.420487403869629
0.6303860706471746,2.422388792037964
0.6303646408189484,2.424342632293701
0.6303432295760172,2.4262938499450684
0.6303218368931948,2.4282305240631104
0.6303004627453402,2.4300692081451416
0.630279107107357,2.4319262504577637
0.6302577699541935,2.4337806701660156
0.6302364512608424,2.4357354640960693
0.6302151510023414,2.4376208782196045
0.6301938691537723,2.4394571781158447
0.6301726056902612,2.4413182735443115
0.6301513605869786,2.443312406539917
0.6301301338191391,2.4451849460601807
0.6301089253620007,2.4470529556274414
0.6300877351908664,2.448896884918213
0.6300665632810823,2.4507696628570557
0.6300454096080386,2.4527196884155273
0.6300242741471689,2.4545867443084717
0.6300031568739504,2.4565627574920654
0.6299820577639041,2.458451271057129
0.629960976792594,2.4603488445281982
0.6299399139356274,2.4622905254364014
0.6299188691686551,2.4641590118408203
0.6298978424673708,2.466093063354492
0.629876833807511,2.467930793762207
0.6298558431648555,2.469787836074829
0.6298348705152268,2.4716296195983887
0.62981391583449,2.473522424697876
0.6297929790985529,2.4754045009613037
0.6297720602833659,2.4773056507110596
0.629751159364922,2.479149580001831
0.6297302763192559,2.4811155796051025
0.6297094111224457,2.4829556941986084
0.6296885637506109,2.4847867488861084
0.6296677341799132,2.4866952896118164
0.6296469223865564,2.488623857498169
0.6296261283467863,2.490513563156128
0.6296053520368903,2.4923932552337646
0.6295845934331978,2.4942455291748047
0.6295638525120798,2.496180772781372
0.6295431292499486,2.49802303314209
0.6295224236232584,2.4999358654022217
0.6295017356085048,2.5017826557159424
0.6294810651822239,2.5036685466766357
0.629460412320994,2.5055620670318604
0.629439777001434,2.5074238777160645
0.6294191592002044,2.509279251098633
0.6293985588940054,2.511155366897583
0.6293779760595796,2.513038396835327
0.6293574106737095,2.51487398147583
0.6293368627132183,2.5167770385742188
0.6293163321549702,2.518716335296631
0.6292958189758695,2.5205883979797363
0.6292753231528612,2.522430181503296
0.6292548446629307,2.5242815017700195
0.6292343834831033,2.5262131690979004
0.6292139395904452,2.5280749797821045
0.6291935129620617,2.5298242568969727
0.629173103575099,2.531522035598755
0.6291527114067429,2.533282518386841
0.6291323364342187,2.535059928894043
0.6291119786347921,2.537083625793457
0.629091637985768,2.538905382156372
0.6290713144644909,2.540797472000122
0.6290510080483452,2.5426228046417236
0.6290307187147545,2.5444869995117188
0.6290104464411814,2.546372175216675
0.6289901912051284,2.548180103302002
0.6289699529841367,2.5499846935272217
0.6289497317557866,2.551812171936035
0.628929527497698,2.553656816482544
0.6289093401875288,2.5556023120880127
0.6288891698029765,2.5574676990509033
0.6288690163217769,2.5594112873077393
0.6288488797217051,2.561251401901245
0.6288287599805739,2.563124179840088
0.6288086570762352,2.5650033950805664
0.6287885709865796,2.566863775253296
0.6287685016895354,2.56870174407959
0.6287484491630696,2.570549726486206
0.628728413385187,2.572423219680786
0.6287083943339314,2.5743637084960938
0.6286883919873835,2.576265573501587
0.6286684063236628,2.5781619548797607
0.6286484373209263,2.580014228820801
0.6286284849573688,2.5818374156951904
0.6286085492112231,2.5837152004241943
0.6285886300607595,2.5856194496154785
0.6285687274842853,2.5874762535095215
0.6285488414601463,2.5893423557281494
0.6285289719667254,2.591191530227661
0.6285091189824422,2.5931921005249023
0.6284892824857541,2.595045566558838
0.6284694624551557,2.596942663192749
0.6284496588691784,2.5987937450408936
0.6284298717063909,2.6006581783294678
0.6284101009453985,2.6025168895721436
0.6283903465648438,2.6043593883514404
0.628370608543406,2.6062891483306885
0.628350886859801,2.608164072036743
0.6283311814927812,2.610017776489258
0.6283114924211357,2.611931562423706
0.6282918196236899,2.6138010025024414
0.628272163079306,2.615718126296997
0.6282525227668821,2.6176435947418213
0.6282328986653531,2.6194825172424316
0.6282132907536891,2.6213133335113525
0.6281936990108976,2.6231956481933594
0.6281741234160211,2.625073194503784
0.6281545639481383,2.626936674118042
0.6281350205863642,2.6287853717803955
0.6281154933098487,2.630716562271118
0.6280959820977788,2.6325786113739014
0.628076486929376,2.634420156478882
0.6280570077838975,2.6363656520843506
0.6280375446406368,2.6382341384887695
0.6280180974789216,2.6401522159576416
0.6279986662781163,2.6419999599456787
0.6279792510176195,2.6438755989074707
0.6279598516768659,2.6458187103271484
0.6279404682353242,2.6476593017578125
0.6279211006724995,2.649613380432129
0.627901748967931,2.6514644622802734
0.6278824131011932,2.6533491611480713
0.6278630930518951,2.655193567276001
0.627843788799681,2.657116174697876
0.6278245003242293,2.6589531898498535
0.6278052276052535,2.660825252532959
0.6277859706225015,2.662668466567993
0.6277667293557557,2.664534091949463
0.6277475037848328,2.6664345264434814
0.6277282938895843,2.6683850288391113
0.6277090996498953,2.670252799987793
0.6276899210456857,2.672105073928833
0.6276707580569089,2.673962116241455
0.6276516106635532,2.6758439540863037
0.6276324788456404,2.6777424812316895
0.6276133625832261,2.6795692443847656
0.6275942618563999,2.6814310550689697
0.6275751766452854,2.6833176612854004
0.6275561069300395,2.685192584991455
0.6275370526908532,2.687126874923706
0.6275180139079509,2.6889686584472656
0.6274989905615903,2.690779447555542
0.6274799826320628,2.6925978660583496
0.6274609900996931,2.6944997310638428
0.6274420129448393,2.696425437927246
0.6274230511478922,2.69828724861145
0.6274041046892764,2.700148105621338
0.6273851735494498,2.7020263671875
0.6273662577089021,2.7038745880126953
0.6273473571481577,2.7058498859405518
0.6273284718477721,2.707745313644409
0.6273096017883352,2.7096071243286133
0.6272907469504684,2.7114734649658203
0.6272719073148266,2.7133755683898926
0.6272530828620972,2.715235948562622
0.6272342735729997,2.7171218395233154
0.6272154794282868,2.718984365463257
0.6271967004087429,2.720874786376953
0.6271779364951854,2.7227277755737305
0.6271591876684636,2.7246201038360596
0.6271404539094589,2.726512908935547
0.6271217351990854,2.728382110595703
0.6271030315182886,2.7302205562591553
0.6270843428480468,2.732090473175049
0.6270656691693698,2.7339229583740234
0.6270470104632994,2.735780954360962
0.6270283667109089,2.7376320362091064
0.6270097378933039,2.73945689201355
0.6269911239916214,2.741283893585205
0.6269725249870303,2.7432446479797363
0.6269539408607306,2.7451086044311523
0.6269353715939543,2.74697208404541
0.6269168171679647,2.7488064765930176
0.6268982775640561,2.7506487369537354
0.6268797527635548,2.7525172233581543
0.6268612427478176,2.7543575763702393
0.6268427474982334,2.756256103515625
0.6268242669962214,2.7581560611724854
0.6268058012232322,2.7600436210632324
0.6267873501607473,2.761955976486206
0.6267689137902791,2.76383638381958
0.6267504920933715,2.7657458782196045
0.6267320850515985,2.767592430114746
0.6267136926465647,2.769421100616455
0.626695314859906,2.7712483406066895
0.6266769516732886,2.7731690406799316
0.6266586030684094,2.775078773498535
0.6266402690269955,2.7769761085510254
0.626621949530805,2.778820276260376
0.6266036445616258,2.780747890472412
0.6265853541012762,2.7825992107391357
0.6265670781316053,2.7844722270965576
0.6265488166344917,2.7863800525665283
0.6265305695918444,2.788261890411377
0.6265123369856026,2.790159225463867
0.6264941187977355,2.7920000553131104
0.626475915010242,2.7938687801361084
0.6264577256051511,2.795759439468384
0.6264395505645215,2.797621488571167
0.6264213898704418,2.799542188644409
0.6264032435050301,2.801377058029175
0.6263851114504345,2.8032352924346924
0.6263669936888324,2.805102825164795
0.6263488902024307,2.8069756031036377
0.6263308009734659,2.808830499649048
0.6263127259842037,2.8107287883758545
0.6262946652169399,2.812572479248047
0.6262766186539984,2.81441330909729
0.6262585862777332,2.8163247108459473
0.6262405680705272,2.8182997703552246
0.6262225640147923,2.8201658725738525
0.6262045740929697,2.822021245956421
0.6261865982875294,2.823873281478882
0.6261686365809707,2.825793981552124
0.626150688955821,2.8276243209838867
0.6261327553946373,2.829359531402588
0.6261148358800053,2.831099271774292
0.6260969303945386,2.8329074382781982
0.6260790389208806,2.834771156311035
0.6260611614417022,2.8367106914520264
0.6260432979397037,2.838589668273926
0.6260254483976134,2.8404619693756104
0.6260076127981883,2.842255115509033
0.6259897911242134,2.844163179397583
0.6259719833585022,2.8460350036621094
0.6259541894838966,2.847872018814087
0.6259364094832666,2.8497602939605713
0.6259186433395099,2.8515913486480713
0.625900891035553,2.8534255027770996
0.6258831525543501,2.8553707599639893
0.6258654278788831,2.857283592224121
0.6258477169921624,2.8591461181640625
0.6258300198772255,2.861018180847168
0.6258123365171383,2.862877368927002
0.6257946668949942,2.8647069931030273
0.6257770109939145,2.8665521144866943
0.6257593687970477,2.8684160709381104
0.6257417402875703,2.8703064918518066
0.6257241254486862,2.8721630573272705
0.6257065242636266,2.8741836547851562
0.6256889367156504,2.87618088722229
0.6256713627880434,2.8781473636627197
0.6256538024641194,2.880119800567627
0.6256362557272187,2.882185459136963
0.6256187225607094,2.8841710090637207
0.6256012029479862,2.8861758708953857
0.6255836968724714,2.8881008625030518
0.6255662043176139,2.889961004257202
0.62554872526689,2.891819477081299
0.6255312597038025,2.893747091293335
0.6255138076118814,2.895610809326172
0.6254963689746833,2.897491931915283
0.6254789437757917,2.8993165493011475
0.6254615319988166,2.9012417793273926
0.6254441336273951,2.903101682662964
0.6254267486451903,2.904942035675049
0.6254093770358923,2.9068076610565186
0.6253920187832176,2.908661365509033
0.6253746738709091,2.910529851913452
0.625357342282736,2.912480115890503
0.6253400240024941,2.9143383502960205
0.6253227190140053,2.9162094593048096
0.6253054273011178,2.9180846214294434
0.6252881488477058,2.9199962615966797
0.6252708836376698,2.921851396560669
0.6252536316549366,2.923706531524658
0.6252363928834587,2.92558217048645
0.6252191673072143,2.9274632930755615
0.6252019549102085,2.9293103218078613
0.6251847556764712,2.931220769882202
0.6251675695900589,2.9330990314483643
0.6251503966350536,2.9349124431610107
0.6251332367955627,2.936772584915161
0.6251160900557198,2.93863582611084
0.6250989563996836,2.940479278564453
0.6250818358116391,2.9423389434814453
0.6250647282757963,2.9441988468170166
0.6250476337763903,2.946119785308838
0.6250305522976826,2.9479734897613525
0.6250134838239592,2.9498860836029053
0.6249964283395318,2.9517242908477783
0.6249793858287375,2.953596591949463
0.6249623562759382,2.9554877281188965
0.6249453396655213,2.9574062824249268
0.6249283359818995,2.959249258041382
0.6249113452095097,2.96112060546875
0.6248943673328149,2.963003396987915
0.6248774023363025,2.964853525161743
0.6248604502044848,2.9667251110076904
0.6248435109218994,2.9686882495880127
0.6248265844731079,2.970576047897339
0.6248096708426977,2.9724388122558594
0.62479277001528,2.9742870330810547
0.6247758819754913,2.9761674404144287
0.6247590067079926,2.9779951572418213
0.6247421441974693,2.979840040206909
0.6247252944286313,2.9816970825195312
0.6247084573862133,2.9835493564605713
0.6246916330549743,2.985435962677002
0.6246748214196978,2.987370252609253
0.6246580224651911,2.989215612411499
0.6246412361762864,2.9911279678344727
0.6246244625378399,2.9929842948913574
0.6246077015347322,2.994854688644409
0.6245909531518675,2.9967398643493652
0.6245742173741751,2.9985857009887695
0.6245574941866072,3.0004541873931885
0.6245407835741408,3.0022778511047363
0.6245240855217764,3.0041394233703613
0.6245074000145392,3.006211996078491
0.6244907270374771,3.0080935955047607
0.6244740665756626,3.009958505630493
0.6244574186141922,3.0118308067321777
0.6244407831381852,3.0137083530426025
0.6244241601327855,3.015612840652466
0.62440754958316,3.0174994468688965
0.6243909514744999,3.0193569660186768
0.6243743657920188,3.0212631225585938
0.6243577925209551,3.0230965614318848
0.62434123164657,3.025005340576172
0.6243246831541479,3.0268642902374268
0.624308147028997,3.0287375450134277
0.6242916232564487,3.0305731296539307
0.6242751118218576,3.032421112060547
0.6242586127106012,3.0342655181884766
0.6242421259080811,3.0361766815185547
0.6242256513997212,3.0380425453186035
0.6242091891709686,3.03987193107605
0.6241927392072939,3.0416715145111084
0.6241763014941903,3.0437169075012207
0.6241598760171742,3.045609712600708
0.6241434627617843,3.047518491744995
0.6241270617135833,3.0493762493133545
0.6241106728581556,3.051259994506836
0.6240942961811091,3.0531699657440186
0.6240779316680741,3.055002450942993
0.6240615793047039,3.0568809509277344
0.6240452390766739,3.0587427616119385
0.6240289109696826,3.0605788230895996
0.6240125949694507,3.0625131130218506
0.6239962910617219,3.064405918121338
0.6239799992322621,3.066342353820801
0.6239637194668594,3.0681827068328857
0.6239474517513247,3.0700156688690186
0.6239311960714911,3.0718343257904053
0.6239149524132135,3.0737154483795166
0.62389872076237,3.0755863189697266
0.6238825011048602,3.077457904815674
0.6238662934266063,3.079286575317383
0.6238500977135522,3.0812387466430664
0.6238339139516641,3.08311128616333
0.6238177421269303,3.0849616527557373
0.6238015822253611,3.086826801300049
0.6237854342329887,3.0886847972869873
0.6237692981358673,3.090527296066284
0.6237531739200727,3.092374086380005
0.6237370615717029,3.0942373275756836
0.6237209610768776,3.0961732864379883
0.6237048724217377,3.098024845123291
0.6236887955924469,3.099942922592163
0.6236727305751895,3.1018128395080566
0.6236566773561721,3.103722095489502
0.6236406359216226,3.1055984497070312
0.6236246062577905,3.107461452484131
0.6236085883509466,3.1092922687530518
0.6235925821873837,3.1111345291137695
0.6235765877534152,3.1129748821258545
0.6235606050353766,3.114816427230835
0.6235446340196245,3.1167311668395996
0.6235286746925367,3.118666172027588
0.6235127270405122,3.1205291748046875
0.6234967910499717,3.12237548828125
0.6234808667073563,3.1243133544921875
0.6234649539991285,3.1262362003326416
0.6234490529117724,3.1281075477600098
0.6234331634317928,3.129960775375366
0.6234172855457151,3.1318585872650146
0.6234014192400864,3.1337838172912598
0.6233855645014741,3.1356873512268066
0.6233697213164667,3.137641191482544
0.623353889671674,3.1394755840301514
0.6233380695537261,3.141364574432373
0.6233222609492738,3.1432716846466064
0.6233064638449889,3.145160675048828
0.6232906782275636,3.1470513343811035
0.6232749040837113,3.148899555206299
0.6232591414001657,3.1507322788238525
0.6232433901636808,3.1525700092315674
0.6232276503610314,3.1544244289398193
0.623211921979013,3.1564509868621826
0.6231962050044412,3.158320188522339
0.6231804994241519,3.160203218460083
0.6231648052250018,3.1621339321136475
0.623149122393868,3.163990020751953
0.6231334509176474,3.1658945083618164
0.6231177907832574,3.1677446365356445
0.6231021419776357,3.1695756912231445
0.6230865044877401,3.171515703201294
0.6230708783005485,3.1733791828155518
0.6230552634030592,3.175299644470215
0.6230396597822903,3.177199125289917
0.6230240674252798,3.1790318489074707
0.623008486319086,3.180873394012451
0.6229929164507871,3.182671546936035
0.622977357807481,3.1845388412475586
0.6229618103762856,3.186429738998413
0.6229462741443388,3.1882596015930176
0.6229307490987982,3.1901345252990723
0.6229152352268409,3.191978931427002
0.6228997325156642,3.193920850753784
0.6228842409524848,3.1958086490631104
0.6228687605245392,3.1977035999298096
0.6228532912190833,3.199549913406372
0.6228378330233927,3.2014222145080566
0.6228223859247627,3.2032837867736816
0.6228069499105078,3.2051825523376465
0.6227915249679623,3.2070376873016357
0.6227761110844797,3.20888090133667
0.6227607082474328,3.210724115371704
0.6227453164442144,3.2126095294952393
0.6227299356622357,3.214453935623169
0.6227145658889276,3.216341972351074
0.6226992071117406,3.218198776245117
0.622683859318144,3.2200541496276855
0.6226685224956263,3.2218844890594482
0.6226531966316953,3.223719835281372
0.6226378817138778,3.2255969047546387
0.6226225777297197,3.2274394035339355
0.6226072846667859,3.2292823791503906
0.6225920025126604,3.2312209606170654
0.6225767312549462,3.2330853939056396
0.6225614708812648,3.2349281311035156
0.6225462213792571,3.2368216514587402
0.6225309827365827,3.238652467727661
0.6225157549409199,3.240522623062134
0.622500537979966,3.242372989654541
0.6224853318414368,3.244210958480835
0.622470136513067,3.2460732460021973
0.6224549519826099,3.2479164600372314
0.6224397782378376,3.249837636947632
0.6224246152665402,3.251727342605591
0.6224094630565276,3.253615617752075
0.6223943215956269,3.255486249923706
0.6223791908716845,3.257408857345581
0.622364070872565,3.2592971324920654
0.6223489615861515,3.2612063884735107
0.6223338630003458,3.26304292678833
0.6223187751030673,3.264894723892212
0.6223036978822545,3.266749143600464
0.6222886313258638,3.26872181892395
0.62227357542187,3.270580530166626
0.622258530158266,3.2724556922912598
0.6222434955230631,3.2743163108825684
0.6222284715042906,3.276205539703369
0.6222134580899963,3.2780678272247314
0.6221984552682452,3.2799019813537598
0.6221834630271212,3.2817494869232178
0.622168481354726,3.283601760864258
0.6221535102391794,3.2854859828948975
0.6221385496686188,3.287458658218384
0.6221235996311998,3.289316415786743
0.6221086601150959,3.2911741733551025
0.6220937311084983,3.293034315109253
0.6220788125996162,3.2948827743530273
0.6220639045766765,3.296795606613159
0.6220490070279239,3.298643112182617
0.6220341199416207,3.300522804260254
0.6220192433060471,3.302381753921509
0.6220043771095009,3.3042333126068115
0.6219895213402974,3.3062069416046143
0.6219746759867696,3.3080615997314453
0.6219598410372681,3.3098878860473633
0.6219450164801609,3.311751127243042
0.6219302023038338,3.3136239051818848
0.6219153984966895,3.3154702186584473
0.6219006050471487,3.3173835277557373
0.6218858219436493,3.319267988204956
0.6218710491746464,3.321171760559082
0.6218562867286127,3.323038339614868
0.6218415345940382,3.3249623775482178
0.6218267927594296,3.326846122741699
0.6218120612133119,3.3287296295166016
0.6217973399442265,3.330564260482788
0.6217826289407318,3.332425355911255
0.6217679281914043,3.3342723846435547
0.6217532376848367,3.3361616134643555
0.6217385574096392,3.3379740715026855
0.6217238873544392,3.3398807048797607
0.6217092275078805,3.341732978820801
0.6216945778586247,3.3436543941497803
0.6216799383953496,3.345527410507202
0.6216653091067504,3.347395420074463
0.6216506899815392,3.3492159843444824
0.6216360810084446,3.351052761077881
0.6216214821762123,3.352889060974121
0.6216068934736048,3.3547377586364746
0.6215923148894013,3.3566195964813232
0.6215777464123977,3.358480215072632
0.6215631880314069,3.360368251800537
0.621548639735258,3.3622865676879883
0.6215341015127971,3.3641457557678223
0.6215195733528867,3.3660449981689453
0.6215050552444064,3.3679134845733643
0.6214905471762513,3.3697457313537598
0.621476049137334,3.3715765476226807
0.6214615611165835,3.373450756072998
0.6214470831029446,3.3753395080566406
0.6214326150853792,3.377264976501465
0.6214181570528653,3.3790879249572754
0.6214037089943975,3.381023645401001
0.6213892708989863,3.3828678131103516
0.6213748427556588,3.3846957683563232
0.6213604245534589,3.386568307876587
0.6213460162814456,3.388479471206665
0.621331617928695,3.390346050262451
0.6213172294842993,3.39217472076416
0.6213028509373665,3.394042491912842
0.6212884822770208,3.395925998687744
0.6212741234924032,3.397798776626587
0.6212597745726698,3.3996846675872803
0.6212454355069933,3.4015393257141113
0.6212311062845622,3.4034600257873535
0.6212167868945813,3.405353546142578
0.6212024773262707,3.4072139263153076
0.6211881775688674,3.409074306488037
0.6211738876116235,3.4109251499176025
0.621159607443807,3.4127585887908936
0.6211453370547027,3.4145708084106445
0.6211310764336098,3.416490316390991
0.6211168255698442,3.418430805206299
0.6211025844527376,3.4203603267669678
0.6210883530716367,3.4222209453582764
0.6210741314159047,3.4240870475769043
0.62105991947492,3.4259724617004395
0.6210457172380768,3.427791118621826
0.6210315246947851,3.4296228885650635
0.6210173418344698,3.4314687252044678
0.6210031686465721,3.4333672523498535
0.6209890051205487,3.4352164268493652
0.6209748512458712,3.437209367752075
0.6209607070120271,3.439044713973999
0.6209465724085194,3.4409244060516357
0.6209324474248663,3.442744493484497
0.6209183320506014,3.444572687149048
0.6209042262752739,3.4464385509490967
0.6208901300884482,3.4482855796813965
0.6208760434797036,3.450174570083618
0.6208619664386353,3.451995611190796
0.6208478989548538,3.453862190246582
0.6208338410179841,3.4558119773864746
0.6208197926176668,3.457679271697998
0.6208057537435581,3.459535837173462
0.6207917243853284,3.4614033699035645
0.6207777045326641,3.4633195400238037
0.6207636941752662,3.465202569961548
0.6207496933028507,3.4671201705932617
0.6207357019051489,3.468994140625
0.6207217199719073,3.4708380699157715
0.6207077474928865,3.4726943969726562
0.620693784457863,3.4746265411376953
0.620679830856628,3.476541519165039
0.620665886678987,3.478414297103882
0.6206519519147612,3.4802472591400146
0.620638026553786,3.482130765914917
0.6206241105859118,3.4839792251586914
0.6206102040010042,3.4858906269073486
0.6205963067889427,3.4877967834472656
0.6205824189396225,3.489682912826538
0.6205685404429527,3.491577386856079
0.6205546712888578,3.493575096130371
0.6205408114672764,3.4954538345336914
0.6205269609681617,3.497366428375244
0.620513119781482,3.499239206314087
0.6204992878972198,3.501243829727173
0.6204854653053722,3.5030994415283203
0.6204716519959509,3.5049521923065186
0.6204578479589821,3.5068202018737793
0.6204440531845061,3.5087034702301025
0.6204302676625786,3.510537624359131
0.6204164913832685,3.5124874114990234
0.62040272433666,3.514366626739502
0.6203889665128514,3.5162675380706787
0.620375217901955,3.518162250518799
0.6203614784940978,3.520004987716675
0.6203477482794212,3.5218923091888428
0.6203340272480807,3.523815393447876
0.6203203153902457,3.525707960128784
0.6203066126961003,3.527562379837036
0.6202929191558426,3.5294196605682373
0.6202792347596847,3.531343460083008
0.6202655594978534,3.5332205295562744
0.620251893360589,3.5350677967071533
0.6202382363381459,3.5369760990142822
0.620224588420793,3.538818836212158
0.620210949598813,3.5406486988067627
0.6201973198625025,3.5425093173980713
0.6201836992021724,3.5443949699401855
0.6201700876081473,3.5463201999664307
0.6201564850707655,3.548175096511841
0.6201428915803799,3.550055503845215
0.6201293071273568,3.5519185066223145
0.6201157317020763,3.5538036823272705
0.620102165294933,3.555676221847534
0.6200886078963342,3.5575711727142334
0.6200750594967019,3.559413433074951
0.6200615200864714,3.561307907104492
0.6200479896560921,3.5631537437438965
0.6200344681960268,3.5649914741516113
0.6200209556967525,3.566843032836914
0.6200074521487589,3.568808078765869
0.6199939575425502,3.570662260055542
0.6199804718686439,3.5725083351135254
0.6199669951175711,3.5743417739868164
0.6199535272798766,3.576268434524536
0.6199400683461188,3.57814621925354
0.619926618306869,3.580000400543213
0.6199131771527128,3.581918716430664
0.6198997448742489,3.583770751953125
0.6198863214620894,3.585669994354248
0.6198729069068601,3.5876002311706543
0.6198595011992,3.589442014694214
0.6198461043297612,3.591301679611206
0.6198327162892097,3.593144178390503
0.6198193370682246,3.594958782196045
0.6198059666574982,3.596832036972046
0.619792605047736,3.5986759662628174
0.6197792522296574,3.6005656719207764
0.6197659081939941,3.60243821144104
0.6197525729314919,3.604285717010498
0.619739246432909,3.6062636375427246
0.6197259286890173,3.608140468597412
0.6197126196906018,3.609961986541748
0.6196993194284602,3.61179780960083
0.619686027893404,3.6136679649353027
0.6196727450762571,3.61556339263916
0.6196594709678568,3.6174733638763428
0.6196462055590534,3.619331121444702
0.6196329488407099,3.6212427616119385
0.6196197008037029,3.623094320297241
0.6196064614389215,3.6250479221343994
0.6195932307372677,3.6269278526306152
0.6195800086896568,3.628821849822998
0.6195667952870166,3.630646228790283
0.6195535905202878,3.632542133331299
0.6195403943804241,3.634406328201294
0.6195272068583922,3.636354923248291
0.6195140279451712,3.6382203102111816
0.6195008576317532,3.640048027038574
0.619487695909143,3.6418678760528564
0.6194745427683581,3.6438515186309814
0.6194613982004289,3.6457509994506836
0.6194482621963983,3.647634744644165
0.6194351347473217,3.649472951889038
0.6194220158442677,3.651338815689087
0.6194089054783171,3.6532161235809326
0.6193958036405631,3.65507173538208
0.6193827103221121,3.6569430828094482
0.6193696255140825,3.658766746520996
0.6193565492076055,3.6605873107910156
0.619343481393825,3.662565231323242
0.6193304220638969,3.664443016052246
0.6193173712089897,3.6663687229156494
0.6193043288202849,3.668213367462158
0.6192912948889755,3.670091152191162
0.6192782694062675,3.671937942504883
0.6192652523633797,3.6738057136535645
0.619252243751542,3.675668239593506
0.6192392435619979,3.67752742767334
0.6192262517860023,3.679333448410034
0.6192132684148233,3.6813008785247803
0.6192002934397401,3.6831471920013428
0.6191873268520454,3.6849963665008545
0.6191743686430431,3.6868515014648438
0.6191614188040498,3.6887316703796387
0.6191484773263948,3.690570592880249
0.6191355442014183,3.6924173831939697
0.6191226194204738,3.694277048110962
0.6191097029749261,3.6961886882781982
0.6190967948561529,3.6980338096618652
0.6190838950555433,3.6999471187591553
0.6190710035644987,3.7017877101898193
0.6190581203744328,3.703626871109009
0.6190452454767708,3.705507755279541
0.6190323788629504,3.7074170112609863
0.6190195205244209,3.709257125854492
0.6190066704526439,3.711078405380249
0.6189938286390925,3.7129383087158203
0.6189809950752524,3.714747905731201
0.6189681697526203,3.7166216373443604
0.6189553526627055,3.7185237407684326
0.6189425437970287,3.720379114151001
0.618929743147123,3.722243309020996
0.6189169507045325,3.724128484725952
0.6189041664608137,3.7260026931762695
0.6188913904075349,3.7278919219970703
0.6188786225362758,3.729769229888916
0.6188658628386278,3.7316431999206543
0.6188531113061945,3.733541965484619
0.6188403679305907,3.7354166507720947
0.6188276327034432,3.7373979091644287
0.6188149056163902,3.739234447479248
0.6188021866610818,3.74109148979187
0.6187894758291794,3.7429704666137695
0.618776773112356,3.7448062896728516
0.6187640785022968,3.746680736541748
0.6187513919906975,3.7485811710357666
0.6187387135692661,3.7504124641418457
0.6187260432297221,3.752229928970337
0.6187133809637961,3.7540769577026367
0.6187007267632304,3.7560195922851562
0.6186880806197788,3.7578818798065186
0.6186754425252061,3.759723663330078
0.6186628124712893,3.761579990386963
0.6186501904498161,3.763442277908325
0.6186375764525858,3.7653110027313232
0.6186249704714093,3.767174482345581
0.6186123724981085,3.7690200805664062
0.6185997825245165,3.7708897590637207
0.6185872005424782,3.772709846496582
0.6185746265438493,3.7746002674102783
0.6185620605204971,3.77649188041687
0.6185495024642998,3.7783639430999756
0.6185369523671473,3.7802083492279053
0.6185244102209402,3.7820539474487305
0.6185118760175904,3.7839245796203613
0.6184993497490211,3.7858052253723145
0.6184868314071665,3.7876601219177246
0.6184743209839721,3.7895076274871826
0.6184618184713945,3.79134464263916
0.6184493238614012,3.793336868286133
0.6184368371459706,3.795225143432617
0.6184243583170927,3.7971484661102295
0.618411887366768,3.798973321914673
0.6183994242870086,3.8008480072021484
0.6183869690698367,3.802677869796753
0.6183745217072862,3.8045382499694824
0.6183620821914019,3.8064496517181396
0.6183496505142391,3.8083412647247314
0.6183372266678644,3.810180902481079
0.6183248106443551,3.8120718002319336
0.6183124024357997,3.8139090538024902
0.618300002034297,3.815866231918335
0.6182876094319569,3.8177523612976074
0.6182752246209006,3.8196427822113037
0.6182628475932592,3.821528673171997
0.6182504783411753,3.823493242263794
0.6182381168568021,3.8253817558288574
0.6182257631323032,3.827256679534912
0.6182134171598535,3.829115867614746
0.6182010789316379,3.8311009407043457
0.6181887484398527,3.832916021347046
0.6181764256767045,3.834650993347168
0.6181641106344107,3.8364274501800537
0.6181518033051991,3.8383255004882812
0.6181395036813085,3.840167284011841
0.6181272117549879,3.841996192932129
0.6181149275184971,3.843881368637085
0.6181026509641065,3.845763683319092
0.6180903820840972,3.847665786743164
0.6180781208707601,3.8495748043060303
0.6180658673163976,3.851457357406616
0.6180536214133217,3.853313446044922
0.6180413831538556,3.8551769256591797
0.6180291525303326,3.8570635318756104
0.6180169295350967,3.858879804611206
0.6180047141605017,3.860731601715088
0.6179925063989126,3.862546443939209
0.6179803062427041,3.864406108856201
0.6179681136842617,3.8663127422332764
0.6179559287159814,3.868218421936035
0.6179437513302689,3.870105266571045
0.6179315815195408,3.8719284534454346
0.6179194192762237,3.8737876415252686
0.6179072645927547,3.875683069229126
0.6178951174615811,3.8775851726531982
0.6178829778751599,3.8794589042663574
0.6178708458259593,3.881321430206299
0.6178587213064572,3.883148670196533
0.6178466043091417,3.885007858276367
0.617834494826511,3.8869361877441406
0.6178223928510737,3.888789415359497
0.6178102983753483,3.890650510787964
0.6177982113918636,3.892507553100586
0.6177861318931587,3.894339084625244
0.617774059871782,3.896242141723633
0.617761995320293,3.8981122970581055
0.6177499382312607,3.89994478225708
0.6177378885972642,3.901794672012329
0.6177258464108925,3.9036948680877686
0.6177138116647449,3.905672311782837
0.6177017843514307,3.907531499862671
0.6176897644635688,3.909384250640869
0.6176777519937887,3.911210775375366
0.617665746934729,3.9130635261535645
0.6176537492790387,3.9148752689361572
0.6176417590193769,3.9167401790618896
0.6176297761484123,3.9185667037963867
0.6176178006588234,3.920477867126465
0.6176058325432989,3.9223735332489014
0.617593871794537,3.924281358718872
0.617581918405246,3.9262096881866455
0.6175699723681437,3.928056240081787
0.6175580336759581,3.9299087524414062
0.6175461023214266,3.9317898750305176
0.6175341782972965,3.93367862701416
0.617522261596325,3.9355404376983643
0.6175103522112786,3.937434673309326
0.6174984501349342,3.939262866973877
0.6174865553600776,3.941110849380493
0.617474667879505,3.943066120147705
0.6174627876860216,3.9449119567871094
0.6174509147724428,3.946744203567505
0.6174390491315935,3.9485628604888916
0.6174271907563079,3.9504103660583496
0.6174153396394302,3.952253818511963
0.6174034957738138,3.9541354179382324
0.617391659152322,3.956024408340454
0.6173798297678277,3.957869291305542
0.6173680076132128,3.9596965312957764
0.6173561926813693,3.9616379737854004
0.6173443849651984,3.963519334793091
0.6173325844576109,3.965463399887085
0.6173207911515272,3.9673423767089844
0.6173090050398767,3.9692225456237793
0.6172972261155989,3.9710733890533447
0.6172854543716418,3.9729373455047607
0.6172736898009641,3.9747698307037354
0.6172619323965325,3.976626396179199
0.6172501821513242,3.978475570678711
0.6172384390583251,3.980456590652466
0.6172267031105305,3.982328176498413
0.6172149743009454,3.9842379093170166
0.6172032526225839,3.9861557483673096
0.6171915380684693,3.9880552291870117
0.6171798306316343,3.9898862838745117
0.617168130305121,3.991734504699707
0.6171564370819803,3.993598461151123
0.6171447509552729,3.995457887649536
0.6171330719180682,3.997368812561035
0.6171213999634454,3.9993221759796143
0.6171097350844923,4.001189231872559
0.6170980772743062,4.0030677318573
0.6170864265259935,4.004936456680298
0.6170747828326698,4.0067784786224365
0.6170631461874599,4.0086352825164795
0.6170515165834973,4.010481119155884
0.6170398940139251,4.012340784072876
0.6170282784718953,4.014187335968018
0.6170166699505689,4.016073942184448
0.617005068443116,4.018042802810669
0.6169934739427156,4.019911289215088
0.6169818864425562,4.021785259246826
0.6169703059358349,4.023617267608643
0.6169587324157577,4.025527477264404
0.6169471658755399,4.027400016784668
0.6169356063084058,4.0292510986328125
0.6169240537075882,4.031071662902832
0.6169125080663294,4.032969951629639
0.6169009693778801,4.0348219871521
0.6168894376355004,4.036768674850464
0.6168779128324589,4.038591146469116
0.6168663949620331,4.040484666824341
0.6168548840175099,4.042332172393799
0.6168433799921844,4.044149875640869
0.6168318828793609,4.046006441116333
0.6168203926723522,4.047823429107666
0.6168089093644802,4.049694299697876
0.6167974329490756,4.0515429973602295
0.6167859634194779,4.053381443023682
0.6167745007690348,4.055370807647705
0.6167630449911036,4.05729079246521
0.6167515960790497,4.059117078781128
0.6167401540262476,4.06095552444458
0.6167287188260805,4.062794923782349
0.6167172904719398,4.064688205718994
0.616705868957226,4.066598176956177
0.6166944542753483,4.068463087081909
0.6166830464197246,4.07033109664917
0.6166716453837808,4.072189807891846
0.6166602511609524,4.074119567871094
0.6166488637446825,4.076051473617554
0.6166374831284238,4.0778772830963135
0.6166261093056369,4.079708814620972
0.6166147422697907,4.081587076187134
0.6166033820143637,4.083427429199219
0.616592028532842,4.08534049987793
0.6165806818187206,4.087214469909668
0.616569341865503,4.089093446731567
0.6165580086667011,4.090904951095581
0.6165466822158353,4.092853784561157
0.6165353625064346,4.0946807861328125
0.6165240495320363,4.096630573272705
0.6165127432861861,4.098469257354736
0.6165014437624383,4.100429534912109
0.6164901509543557,4.102289199829102
0.6164788648555088,4.1041154861450195
0.6164675854594776,4.1059792041778564
0.6164563127598495,4.1078200340271
0.6164450467502208,4.109675168991089
0.6164337874241959,4.111569404602051
0.6164225347753877,4.113433361053467
0.6164112887974172,4.1152873039245605
0.616400049483914,4.117200136184692
0.6163888168285157,4.119054555892944
0.6163775908248683,4.1209142208099365
0.6163663714666263,4.122840642929077
0.6163551587474518,4.124737501144409
0.6163439526610157,4.127159833908081
0.6163327532009972,4.129036903381348
0.6163215603610831,4.1309216022491455
0.6163103741349691,4.132738828659058
0.6162991945163587,4.134557485580444
0.6162880214989634,4.13648796081543
0.6162768550765033,4.138336420059204
0.6162656952427065,4.140199899673462
0.6162545419913089,4.14206337928772
0.6162433953160549,4.143941640853882
0.6162322552106967,4.145884037017822
0.6162211216689952,4.147712230682373
0.6162099946847186,4.149673223495483
0.6161988742516434,4.15152382850647
0.6161877603635546,4.153427600860596
0.6161766530142448,4.155317544937134
0.6161655521975147,4.1572349071502686
0.6161544579071728,4.159050941467285
0.616143370137036,4.160948991775513
0.6161322888809293,4.162758827209473
0.6161212141326851,4.164590120315552
0.6161101458861441,4.16643500328064
0.6160990841351548,4.168502330780029
0.6160880288735738,4.1704020500183105
0.616076980095266,4.1722352504730225
0.6160659377941031,4.174088954925537
0.6160549019639657,4.175945281982422
0.6160438725987419,4.177814483642578
0.6160328496923277,4.179608106613159
0.6160218332386271,4.1814820766448975
0.6160108232315519,4.183355808258057
0.6159998196650214,4.185245037078857
0.615988822532963,4.187161445617676
0.6159778318293121,4.188990116119385
0.6159668475480117,4.1907970905303955
0.6159558696830122,4.1926610469818115
0.6159448982282726,4.194492816925049
0.6159339331777589,4.196413278579712
0.6159229745254452,4.198277950286865
0.6159120222653135,4.200131416320801
0.6159010763913529,4.202001571655273
0.6158901368975612,4.2038373947143555
0.6158792037779428,4.205809116363525
0.6158682770265105,4.207674503326416
0.6158573566372844,4.209505081176758
0.6158464426042927,4.211337089538574
0.6158355349215707,4.213246583938599
0.6158246335831616,4.215081691741943
0.6158137385831167,4.216967582702637
0.6158028499154938,4.218839883804321
0.6157919675743594,4.22067666053772
0.6157810915537869,4.222513198852539
0.6157702218478576,4.22443151473999
0.6157593584506602,4.2263147830963135
0.6157485013562912,4.2281787395477295
0.6157376505588541,4.22999119758606
0.6157268060524604,4.231844902038574
0.6157159678312292,4.233690500259399
0.6157051358892867,4.235544204711914
0.6156943102207669,4.237452030181885
0.6156834908198109,4.2392730712890625
0.615672677680568,4.241140127182007
0.615661870797194,4.243059158325195
0.615651070163853,4.244923114776611
0.615640275774716,4.24675726890564
0.6156294876239615,4.24857497215271
0.6156187057057755,4.250396251678467
0.6156079300143513,4.252254009246826
0.6155971605438899,4.254144906997681
0.6155863972885993,4.256027698516846
0.6155756402426952,4.257860422134399
0.6155648894004,4.2596755027771
0.6155541447559442,4.261615514755249
0.6155434063035652,4.263476610183716
0.615532674037508,4.26537561416626
0.6155219479520244,4.267246723175049
0.615511228041374,4.2691264152526855
0.6155005142998234,4.27099347114563
0.6154898067216468,4.2728564739227295
0.615479105301125,4.274693489074707
0.6154684100325468,4.276591062545776
0.6154577209102079,4.278444290161133
0.6154470379284107,4.280442237854004
0.6154363610814659,4.282306432723999
0.6154256903636907,4.284123659133911
0.6154150257694094,4.285992860794067
0.6154043672929539,4.287854194641113
0.6153937149286628,4.289726495742798
0.6153830686708822,4.291591167449951
0.6153724285139653,4.293424367904663
0.6153617944522726,4.295307159423828
0.6153511664801709,4.297205209732056
0.6153405445920352,4.299108028411865
0.6153299287822467,4.300949335098267
0.6153193190451945,4.3028669357299805
0.6153087153752741,4.304714202880859
0.6152981177668884,4.306576251983643
0.615287526214447,4.3084800243377686
0.6152769407123674,4.310330629348755
0.615266361255073,4.312180280685425
0.6152557878369949,4.314038515090942
0.6152452204525711,4.31588888168335
0.6152346590962466,4.317880392074585
0.6152241037624733,4.31976580619812
0.6152135544457102,4.321662187576294
0.6152030111404231,4.323483943939209
0.6151924738410849,4.325366258621216
0.6151819425421752,4.327225208282471
0.615171417238181,4.329060077667236
0.6151608979235957,4.330887794494629
0.6151503845929198,4.332779407501221
0.6151398772406612,4.334665775299072
0.6151293758613338,4.336667537689209
0.6151188804494588,4.3384850025177
0.6151083909995644,4.340401887893677
0.6150979075061855,4.342263221740723
0.615087429963864,4.344125986099243
0.6150769583671483,4.345983028411865
0.6150664927105938,4.3478357791900635
0.6150560329887629,4.349667549133301
0.6150455791962247,4.351504564285278
0.6150351313275547,4.353398561477661
0.6150246893773359,4.355356454849243
0.6150142533401575,4.3572516441345215
0.6150038232106155,4.359112024307251
0.6149933989833132,4.361003875732422
0.6149829806528598,4.362858533859253
0.614972568213872,4.36472225189209
0.6149621616609727,4.366541147232056
0.6149517609887915,4.368408203125
0.6149413661919653,4.370277166366577
0.6149309772651368,4.372159004211426
0.6149205942029562,4.374045372009277
0.6149102170000799,4.37590765953064
0.614899845651171,4.377786159515381
0.6148894801508993,4.379580736160278
0.6148791204939413,4.3814122676849365
0.6148687666749799,4.3832573890686035
0.6148584186887052,4.385141611099243
0.6148480765298128,4.387010097503662
0.6148377401930061,4.388897657394409
0.6148274096729944,4.390719413757324
0.6148170849644938,4.39264988899231
0.6148067660622266,4.394509315490723
0.6147964529609223,4.396432638168335
0.6147861456553164,4.398294925689697
0.6147758441401511,4.400162696838379
0.6147655484101752,4.401984214782715
0.6147552584601438,4.4038169384002686
0.6147449742848187,4.405732154846191
0.6147346958789682,4.407585144042969
0.614724423237367,4.409438371658325
0.6147141563547962,4.411309719085693
0.6147038952260435,4.413198947906494
0.614693639845903,4.415093660354614
0.6146833902091753,4.4169957637786865
0.6146731463106674,4.418826103210449
0.6146629081451924,4.4206743240356445
0.6146526757075703,4.422506093978882
0.6146424489926273,4.424382209777832
0.614632227995196,4.426270008087158
0.6146220127101154,4.428096055984497
0.6146118031322307,4.430007457733154
0.6146015992563939,4.431852340698242
0.6145914010774626,4.433722019195557
0.6145812085903016,4.435570240020752
0.6145710217897814,4.437516927719116
0.6145608406707793,4.439340591430664
0.6145506652281784,4.441216230392456
0.6145404954568683,4.443044900894165
0.6145303313517452,4.444916725158691
0.6145201729077114,4.446768760681152
0.6145100201196751,4.448688507080078
0.6144998729825515,4.45050835609436
0.6144897314912612,4.452375411987305
0.6144795956407317,4.454226732254028
0.6144694654258965,4.456140041351318
0.6144593408416955,4.457972288131714
0.6144492218830743,4.45981240272522
0.6144391085449854,4.4616827964782715
0.6144290008223869,4.4634690284729
0.6144188987102435,4.4653425216674805
0.6144088022035259,4.4672675132751465
0.6143987112972109,4.469144344329834
0.6143886259862816,4.470951795578003
0.6143785462657274,4.472795009613037
0.6143684721305432,4.474743127822876
0.614358403575731,4.47663426399231
0.6143483405962982,4.4784581661224365
0.6143382831872581,4.480267286300659
0.6143282313436311,4.482177495956421
0.6143181850604428,4.484020233154297
0.6143081443327251,4.485945224761963
0.6142981091555164,4.487823009490967
0.6142880795238604,4.489721775054932
0.6142780554328074,4.491580247879028
0.614268036877414,4.4934241771698
0.6142580238527419,4.495315313339233
0.6142480163538598,4.49721622467041
0.6142380143758417,4.499044895172119
0.6142280179137684,4.500886678695679
0.6142180269627254,4.502700567245483
0.614208041517806,4.504658222198486
0.6141980615741075,4.506566047668457
0.6141880871267349,4.5084757804870605
0.6141781181707983,4.510323762893677
0.6141681547014136,4.512256860733032
0.614158196713703,4.514111518859863
0.6141482442027948,4.5159783363342285
0.6141382971638227,4.517865180969238
0.6141283555919268,4.5196754932403564
0.6141184194822529,4.5215699672698975
0.6141084888299526,4.523481369018555
0.6140985636301838,4.525383472442627
0.6140886438781096,4.527272701263428
0.6140787295688994,4.529154062271118
0.6140688206977288,4.5309553146362305
0.6140589172597787,4.5328075885772705
0.6140490192502359,4.534649848937988
0.6140391266642933,4.536531686782837
0.6140292394971493,4.5384087562561035
0.6140193577440088,4.54026198387146
0.6140094814000814,4.542202711105347
0.6139996104605836,4.544077157974243
0.6139897449207372,4.54592490196228
0.6139798847757694,4.547800540924072
0.613970030020914,4.549710035324097
0.6139601806514099,4.551525115966797
0.6139503366625023,4.553391933441162
0.6139404980494416,4.555244207382202
0.6139306648074844,4.5571839809417725
0.6139208369318926,4.5589988231658936
0.6139110144179343,4.560891628265381
0.613901197260883,4.562743663787842
0.613891385456018,4.56461501121521
0.6138815789986238,4.566481828689575
0.6138717778839918,4.568374872207642
0.6138619821074182,4.570227861404419
0.6138521916642046,4.572083473205566
0.6138424065496592,4.57388710975647
0.6138326267590948,4.5757715702056885
0.6138228522878307,4.577647686004639
0.6138130831311914,4.579529285430908
0.6138033192845076,4.581352949142456
0.6137935607431144,4.58316707611084
0.6137838075023538,4.585031270980835
0.6137740595575728,4.5868980884552
0.6137643169041241,4.588728904724121
0.613754579537366,4.590546607971191
0.613744847452662,4.592408180236816
0.613735120645382,4.5942699909210205
0.6137253991109007,4.596151351928711
0.6137156828445988,4.598074913024902
0.613705971841862,4.599908351898193
0.6136962660980824,4.6017982959747314
0.6136865656086569,4.603679418563843
0.6136768703689881,4.605557203292847
0.6136671803744843,4.607407569885254
0.613657495620559,4.6093056201934814
0.6136478161026319,4.61112117767334
0.6136381418161267,4.61298680305481
0.6136284727564746,4.614774227142334
0.6136188089191104,4.616746425628662
0.6136091502994756,4.618565082550049
0.6135994968930165,4.620433568954468
0.6135898486951853,4.622274160385132
0.6135802057014391,4.624104261398315
0.613570567907241,4.625951766967773
0.613560935308059,4.627795219421387
0.6135513078993671,4.629664897918701
0.6135416856766442,4.631497621536255
0.6135320686353746,4.633256196975708
0.6135224567710483,4.635056257247925
0.6135128500791608,4.636754751205444
0.6135032485552124,4.638598442077637
0.6134936521947091,4.640490531921387
0.6134840609931623,4.642341136932373
0.6134744749460886,4.644212007522583
0.6134648940490102,4.6461403369903564
0.6134553182974544,4.648079872131348
0.6134457476869536,4.649901390075684
0.6134361822130461,4.651766300201416
0.6134266218712753,4.653758764266968
0.6134170666571894,4.655701160430908
0.6134075165663426,4.657630443572998
0.6133979715942942,4.659494876861572
0.6133884317366083,4.6613898277282715
0.6133788969888547,4.663293361663818
0.6133693673466086,4.665155649185181
0.6133598428054502,4.667057275772095
0.613350323360965,4.668956756591797
0.6133408090087434,4.670819282531738
0.6133312997443819,4.672722101211548
0.6133217955634812,4.674561500549316
0.6133122964616481,4.6764678955078125
0.6133028024344939,4.678324222564697
0.6132933134776355,4.6801674365997314
0.6132838295866949,4.682025194168091
0.6132743507572991,4.683881998062134
0.6132648769850808,4.6857664585113525
0.6132554082656774,4.687648296356201
0.6132459445947314,4.68952202796936
0.6132364859678907,4.691463232040405
0.6132270323808086,4.693312168121338
0.6132175838291428,4.695170164108276
0.6132081403085566,4.697084903717041
0.6131987018147186,4.698949337005615
0.613189268343302,4.700775861740112
0.6131798398899857,4.702592849731445
0.6131704164504533,4.704535484313965
0.6131609980203935,4.70644211769104
0.6131515845955,4.70828652381897
0.6131421761714722,4.710188865661621
0.6131327727440135,4.712049961090088
0.6131233743088335,4.71392560005188
0.6131139808616461,4.7157883644104
0.6131045923981705,4.717657566070557
0.613095208914131,4.71949577331543
0.6130858304052569,4.721398115158081
0.6130764568672822,4.723278999328613
0.6130670882959464,4.725162506103516
0.6130577246869937,4.727022171020508
0.6130483660361735,4.728964328765869
0.6130390123392401,4.73078465461731
0.6130296635919527,4.732645273208618
0.6130203197900757,4.734481334686279
0.6130109809293781,4.736465930938721
0.6130016470056343,4.73833703994751
0.6129923180146234,4.740178108215332
0.6129829939521295,4.742022514343262
0.6129736748139417,4.743883371353149
0.612964360595854,4.745758533477783
0.6129550512936653,4.747687101364136
0.6129457469031795,4.749494552612305
0.612936447420205,4.75132942199707
0.6129271528405561,4.753193616867065
0.6129178631600509,4.755042314529419
0.6129085783745132,4.756957530975342
0.6128992984797708,4.758800029754639
0.6128900234716576,4.760607004165649
0.612880753346011,4.762436151504517
0.6128714880986746,4.7642834186553955
0.6128622277254959,4.766272783279419
0.6128529722223276,4.768134355545044
0.6128437215850272,4.769989252090454
0.6128344758094572,4.771862030029297
0.6128252348914843,4.773742198944092
0.612815998826981,4.775628328323364
0.6128067676118242,4.777526617050171
0.612797541241895,4.779351472854614
0.6127883197130802,4.781219482421875
0.6127791030212708,4.78303337097168
0.6127698911623629,4.78498101234436
0.6127606841322575,4.786823034286499
0.6127514819268597,4.788678407669067
0.6127422845420801,4.790522813796997
0.6127330919738337,4.79243016242981
0.6127239042180405,4.794283151626587
0.6127147212706249,4.796177625656128
0.6127055431275161,4.798032999038696
0.6126963697846484,4.799871921539307
0.6126872012379604,4.801776647567749
0.6126780374833956,4.8036949634552
0.6126688785169022,4.805611848831177
0.6126597243344332,4.8073883056640625
0.612650574931946,4.809224605560303
0.612641430305403,4.811078310012817
0.612632290450771,4.812923192977905
0.612623155364022,4.814785718917847
0.6126140250411319,4.81679105758667
0.6126048994780819,4.818667888641357
0.6125957786708577,4.820533275604248
0.6125866626154496,4.822510480880737
0.612577551307852,4.824406147003174
0.612568444744065,4.826315641403198
0.6125593429200926,4.82821798324585
0.6125502458319436,4.830007791519165
0.6125411534756314,4.8318400382995605
0.6125320658471742,4.83373236656189
0.6125229829425942,4.835612535476685
0.612513904757919,4.837473630905151
0.6125048312891804,4.839327096939087
0.6124957625324146,4.841285705566406
0.6124866984836627,4.843174457550049
0.61247763913897,4.8450398445129395
0.6124685844943872,4.846914529800415
0.6124595345459682,4.848776817321777
0.6124504892897725,4.850619792938232
0.6124414487218641,4.852481126785278
0.612432412838311,4.854332447052002
0.6124233816351861,4.856327533721924
0.6124143551085665,4.858189344406128
0.6124053332545343,4.860094308853149
0.6123963160691758,4.861953258514404
0.612387303548582,4.863814830780029
0.6123782956888478,4.865670919418335
0.6123692924860735,4.867548227310181
0.6123602939363632,4.869391441345215
0.6123513000358256,4.871225357055664
0.6123423107805743,4.87308406829834
0.6123333261667268,4.874890089035034
0.6123243461904053,4.876707315444946
0.6123153708477364,4.878610849380493
0.6123064001348514,4.880475759506226
0.6122974340478856,4.88231897354126
0.612288472582979,4.884167194366455
0.6122795157362763,4.886030912399292
0.6122705635039256,4.887880563735962
0.6122616158820808,4.889723539352417
0.6122526728668991,4.891533613204956
0.6122437344545428,4.893439769744873
0.6122348006411781,4.89530611038208
0.6122258714229758,4.897373199462891
0.6122169467961112,4.899256467819214
0.6122080267567638,4.901134490966797
0.6121991113011175,4.902969598770142
0.6121902004253605,4.904799461364746
0.6121812941256857,4.906637907028198
0.6121723923982898,4.908529043197632
0.6121634952393742,4.9103593826293945
0.6121546026451447,4.912209987640381
0.6121457146118112,4.914059638977051
0.6121368311355879,4.91600227355957
0.6121279522126938,4.917820692062378
0.6121190778393515,4.919683218002319
0.6121102080117885,4.92156982421875
0.612101342726236,4.923416376113892
0.6120924819789302,4.92529296875
0.612083625766111,4.927198171615601
0.6120747740840231,4.929075717926025
0.612065926928915,4.930903434753418
0.6120570842970399,4.932722091674805
0.6120482461846546,4.93459939956665
0.6120394125880207,4.936496257781982
0.6120305835034041,4.938358306884766
0.6120217589270748,4.940207242965698
0.6120129388553068,4.942041635513306
0.6120041232843787,4.943886041641235
0.6119953122105732,4.945780038833618
0.6119865056301772,4.947603940963745
0.6119777035394817,4.949429512023926
0.611968905934782,4.951269626617432
0.6119601128123778,4.953234672546387
0.6119513241685727,4.955092668533325
0.6119425399996745,4.9569902420043945
0.6119337603019955,4.958814859390259
0.6119249850718518,4.960680246353149
0.611916214305564,4.962522268295288
0.6119074479994565,4.964439153671265
0.6118986861498582,4.9663567543029785
0.6118899287531021,4.968212366104126
0.6118811758055251,4.970099449157715
0.6118724273034685,4.972012519836426
0.6118636832432776,4.97390079498291
0.611854943621302,4.975810527801514
0.6118462084338951,4.977779865264893
0.6118374776774149,4.9796247482299805
0.611828751348223,4.981525421142578
0.6118200294426855,4.983408451080322
0.6118113119571724,4.9852988719940186
0.6118025988880577,4.987221717834473
0.6117938902317198,4.989088296890259
0.6117851859845411,4.991104364395142
0.6117764861429077,4.9930102825164795
0.6117677907032105,4.994870185852051
0.6117590996618436,4.996739625930786
0.6117504130152058,4.998586177825928
0.6117417307596997,5.0004448890686035
0.6117330528917321,5.0023064613342285
0.6117243794077137,5.0041749477386475
0.6117157103040592,5.006030082702637
0.6117070455771876,5.007885456085205
0.6116983852235215,5.009806871414185
0.6116897292394881,5.011679410934448
0.6116810776215179,5.013574838638306
0.611672430366046,5.0154335498809814
0.6116637874695112,5.017324686050415
0.6116551489283565,5.019139289855957
0.6116465147390289,5.021019697189331
0.6116378848979788,5.0228424072265625
0.6116292594016616,5.0246734619140625
0.6116206382465357,5.026531934738159
0.611612021429064,5.0284974575042725
0.6116034089457136,5.030346393585205
0.6115948007929548,5.032212018966675
0.6115861969672627,5.0340588092803955
0.6115775974651154,5.035950183868408
0.6115690022829959,5.037819147109985
0.6115604114173904,5.03966212272644
0.6115518248647895,5.041533470153809
0.6115432426216876,5.043401718139648
0.6115346646845828,5.045276641845703
0.6115260910499776,5.047197103500366
0.6115175217143777,5.049043893814087
0.6115089566742934,5.050883054733276
0.6115003959262385,5.05272364616394
0.6114918394667309,5.054556131362915
0.6114832872922921,5.056451320648193
0.6114747393994479,5.058383464813232
0.6114661957847273,5.060223579406738
0.6114576564446641,5.062059640884399
0.6114491213757953,5.063874006271362
0.6114405905746619,5.065877914428711
0.6114320640378089,5.067755699157715
0.6114235417617849,5.069628000259399
0.6114150237431427,5.071479558944702
0.6114065099784384,5.073376655578613
0.6113980004642325,5.075228214263916
0.611389495197089,5.077118635177612
0.6113809941735758,5.078951358795166
0.6113724973902647,5.080838680267334
0.611364004843731,5.082663059234619
0.6113555165305545,5.084607124328613
0.6113470324473178,5.086503028869629
0.6113385525906082,5.088424205780029
0.6113300769570162,5.090269327163696
0.6113216055431366,5.092130899429321
0.6113131383455674,5.094008684158325
0.611304675360911,5.095883131027222
0.6112962165857728,5.097740411758423
0.6112877620167628,5.099595069885254
0.611279311650494,5.101472854614258
0.6112708654835838,5.1034204959869385
0.6112624235126529,5.105319023132324
0.611253985734326,5.1071693897247314
0.6112455521452312,5.109036922454834
0.6112371227420009,5.110895156860352
0.6112286975212707,5.112812519073486
0.6112202764796802,5.114678144454956
0.6112118596138727,5.116571664810181
0.6112034469204949,5.1184306144714355
0.6111950383961976,5.120263338088989
0.6111866340376353,5.122217655181885
0.6111782338414657,5.124061822891235
0.6111698378043509,5.125941038131714
0.6111614459229562,5.127821445465088
0.6111530581939505,5.129705190658569
0.611144674614007,5.131458520889282
0.6111362951798018,5.13328218460083
0.6111279198880152,5.134993076324463
0.6111195487353309,5.136891603469849
0.6111111817184364,5.1388325691223145
0.6111028188340226,5.140823602676392
0.6110944600787845,5.142678260803223
0.6110861054494204,5.14458441734314
0.6110777549426322,5.146514415740967
0.6110694085551256,5.1484215259552
0.6110610662836098,5.15021276473999
0.6110527281247977,5.15205454826355
0.611044394075406,5.153885364532471
0.6110360641321545,5.155740022659302
0.611027738291767,5.157605171203613
0.6110194165509707,5.159504175186157
0.611011098906497,5.161399602890015
0.6110027853550798,5.163384914398193
0.6109944758934576,5.165274143218994
0.6109861705183717,5.167143821716309
0.6109778692265676,5.168990135192871
0.610969572014794,5.170852184295654
0.6109612788798031,5.172670841217041
0.6109529898183514,5.174491882324219
0.6109447048271978,5.176418304443359
0.6109364239031054,5.178386211395264
0.610928147042841,5.180224657058716
0.6109198742431747,5.182075262069702
0.6109116055008801,5.183932304382324
0.6109033408127343,5.185832500457764
0.6108950801755181,5.187713384628296
0.6108868235860155,5.189566373825073
0.6108785710410147,5.191397190093994
0.6108703225373067,5.193319320678711
0.6108620780716864,5.195165157318115
0.6108538376409517,5.197130918502808
0.6108456012419049,5.198989629745483
0.6108373688713508,5.200864315032959
0.6108291405260984,5.202733993530273
0.6108209162029598,5.204604387283325
0.6108126958987509,5.2064714431762695
0.6108044796102907,5.208348035812378
0.6107962673344018,5.2102062702178955
0.6107880590679104,5.212096929550171
0.6107798548076462,5.213958740234375
0.610771654550442,5.215914487838745
0.6107634582931344,5.217808961868286
0.6107552660325632,5.219700336456299
0.6107470777655718,5.221552610397339
0.6107388934890071,5.223414897918701
0.6107307131997192,5.225286483764648
0.6107225368945617,5.227158308029175
0.6107143645703919,5.22901177406311
0.6107061962240701,5.230846881866455
0.6106980318524601,5.2326672077178955
0.6106898714524295,5.234594106674194
0.6106817150208488,5.236518621444702
0.6106735625545918,5.238407611846924
0.6106654140505366,5.240273475646973
0.6106572695055639,5.242168188095093
0.6106491289165576,5.244009017944336
0.6106409922804057,5.2459187507629395
0.6106328595939993,5.247810125350952
0.6106247308542322,5.249654769897461
0.6106166060580029,5.251525402069092
0.610608485202212,5.253494739532471
0.6106003682837643,5.255403995513916
0.6105922552995673,5.257311582565308
0.6105841462465326,5.259133338928223
0.610576041121574,5.260995388031006
0.6105679399216101,5.26283860206604
0.6105598426435616,5.2647058963775635
0.6105517492843533,5.266561508178711
0.6105436598409129,5.268479347229004
0.6105355743101712,5.270329475402832
0.6105274926890634,5.272267818450928
0.6105194149745267,5.274187803268433
0.6105113411635023,5.276072978973389
0.6105032712529347,5.277925252914429
0.6104952052397715,5.279772520065308
0.6104871431209637,5.28164529800415
0.6104790848934657,5.283486366271973
0.6104710305542348,5.285353899002075
0.6104629801002318,5.287209987640381
0.610454933528421,5.289088487625122
0.6104468908357696,5.291014909744263
0.6104388520192484,5.2928712368011475
0.6104308170758312,5.294738292694092
0.6104227860024952,5.296640872955322
0.6104147587962206,5.298542737960815
0.6104067354539914,5.300488710403442
0.610398715972794,5.302355051040649
0.6103907003496192,5.304198265075684
0.6103826885814596,5.30605673789978
0.6103746806653125,5.307931661605835
0.6103666765981772,5.309838771820068
0.6103586763770571,5.311758995056152
0.6103506799989584,5.313664674758911
0.6103426874608904,5.315633535385132
0.6103346987598658,5.317589998245239
0.6103267138929007,5.319494962692261
0.6103187328570139,5.321388006210327
0.6103107556492279,5.323271036148071
0.6103027822665681,5.325139045715332
0.6102948127060631,5.327040433883667
0.6102868469647449,5.329008102416992
0.6102788850396483,5.330859422683716
0.6102709269278117,5.332693099975586
0.6102629726262765,5.334512710571289
0.610255022132087,5.3364317417144775
0.6102470754422911,5.33828330039978
0.6102391325539395,5.340131759643555
0.6102311934640862,5.341977596282959
0.6102232581697885,5.343827486038208
0.6102153266681065,5.345716953277588
0.6102073989561038,5.347655296325684
0.610199475030847,5.349521160125732
0.6101915548894056,5.351397275924683
0.6101836385288525,5.353296518325806
0.6101757259462636,5.355163097381592
0.610167817138718,5.357054233551025
0.6101599121032982,5.358871936798096
0.610152010837089,5.3606791496276855
0.6101441133371791,5.362504482269287
0.6101362196006601,5.3643958568573
0.610128329624626,5.3663716316223145
0.6101204434061753,5.3682286739349365
0.6101125609424082,5.37009596824646
0.6101046822304288,5.371978282928467
0.610096807267344,5.373885631561279
0.6100889360502639,5.375732898712158
0.6100810685763015,5.377604007720947
0.610073204842573,5.379441022872925
0.6100653448461976,5.381399393081665
0.6100574885842978,5.383287191390991
0.6100496360539985,5.385271787643433
0.6100417872524285,5.3871378898620605
0.6100339421767192,5.389013051986694
0.610026100824005,5.390827178955078
0.6100182631914235,5.392642974853516
0.6100104292761152,5.394486904144287
0.6100025990752236,5.396404504776001
0.6099947725858956,5.398268222808838
0.6099869498052807,5.400113105773926
0.6099791307305316,5.401944637298584
0.6099713153588039,5.403851270675659
0.6099635036872564,5.405731916427612
0.6099556957130509,5.407579183578491
0.6099478914333519,5.409440994262695
0.6099400908453272,5.411319971084595
0.6099322939461477,5.413197040557861
0.6099245007329868,5.4150471687316895
0.6099167112030214,5.4169557094573975
0.609908925353431,5.418816566467285
0.6099011431813983,5.420657396316528
0.6098933646841089,5.4225547313690186
0.6098855898587517,5.4244866371154785
0.6098778187025179,5.426412105560303
0.6098700512126021,5.428261041641235
0.609862287386202,5.430127143859863
0.6098545272205179,5.431959867477417
0.6098467707127531,5.433869123458862
0.609839017860114,5.4357500076293945
0.60983126865981,5.4376020431518555
0.6098235231090532,5.43944787979126
0.609815781205059,5.441433429718018
0.6098080429450451,5.443314075469971
0.609800308326233,5.445195436477661
0.6097925773458462,5.447066783905029
0.609784850001112,5.4489359855651855
0.60977712628926,5.450773239135742
0.6097694062075227,5.452602386474609
0.6097616897531362,5.454446315765381
0.6097539769233383,5.456398963928223
0.609746267715371,5.4582695960998535
0.6097385621264787,5.460170745849609
0.6097308601539081,5.462086915969849
0.6097231617949096,5.463956832885742
0.6097154670467362,5.465834617614746
0.6097077759066437,5.467727184295654
0.6097000883718908,5.469586610794067
0.6096924044397395,5.471466302871704
0.6096847241074538,5.473346948623657
0.6096770473723011,5.475228786468506
0.609669374231552,5.4771435260772705
0.6096617046824793,5.479081392288208
0.6096540387223589,5.480915307998657
0.6096463763484697,5.482758522033691
0.6096387175580934,5.484586000442505
0.6096310623485144,5.486507892608643
0.6096234107170201,5.488422393798828
0.6096157626609005,5.4903106689453125
0.6096081181774486,5.492210149765015
0.6096004772639606,5.494129657745361
0.6095928399177345,5.4960548877716064
0.6095852061360725,5.497997999191284
0.6095775759162783,5.499810218811035
0.6095699492556591,5.501706600189209
0.6095623261515252,5.503551006317139
0.6095547066011888,5.505443811416626
0.6095470906019659,5.507306814193726
0.6095394781511745,5.509204149246216
0.609531869246136,5.511036396026611
0.6095242638841739,5.51286244392395
0.6095166620626152,5.514707088470459
0.6095090637787893,5.51668381690979
0.6095014690300287,5.5185089111328125
0.609493877813668,5.520397663116455
0.6094862901270454,5.522259712219238
0.6094787059675012,5.524120569229126
0.609471125332379,5.525998592376709
0.6094635482190247,5.527857542037964
0.6094559746247874,5.529714584350586
0.6094484045470185,5.531562089920044
0.6094408379830728,5.533400297164917
0.6094332749303069,5.535416841506958
0.6094257153860809,5.53730583190918
0.6094181593477577,5.53916072845459
0.609410606812702,5.540998458862305
0.6094030577782825,5.542892932891846
0.6093955122418699,5.544753789901733
0.6093879702008376,5.546601057052612
0.6093804316525618,5.548455476760864
0.609372896594422,5.550285339355469
0.6093653650237992,5.552157402038574
0.6093578369380782,5.554145097732544
0.6093503123346461,5.55603814125061
0.6093427912108929,5.55788254737854
0.6093352735642109,5.559724807739258
0.6093277593919952,5.561620473861694
0.6093202486916441,5.56345534324646
0.609312741460558,5.565345525741577
0.6093052376961404,5.567217826843262
0.6092977373957971,5.569098711013794
0.6092902405569367,5.570935010910034
0.609282747176971,5.572847127914429
0.6092752572533136,5.5746660232543945
0.6092677707833811,5.576587915420532
0.6092602877645933,5.578444957733154
0.6092528081943719,5.580286264419556
0.6092453320701419,5.582170724868774
0.6092378593893303,5.584034204483032
0.6092303901493673,5.585882902145386
0.6092229243476854,5.587753534317017
0.6092154619817202,5.5896077156066895
0.6092080030489093,5.591520547866821
0.6092005475466933,5.593351602554321
0.6091930954725158,5.595229864120483
0.6091856468238223,5.597137689590454
0.6091782015980611,5.599016189575195
0.6091707597926836,5.600878953933716
0.6091633214051436,5.602733373641968
0.6091558864328972,5.604601144790649
0.6091484548734036,5.606529712677002
0.6091410267241241,5.608424425125122
0.6091336019825231,5.610331058502197
0.6091261806460672,5.612188816070557
0.6091187627122259,5.614108324050903
0.609111348178471,5.616009950637817
0.6091039370422774,5.6178789138793945
0.6090965293011219,5.619730710983276
0.6090891249524846,5.621629953384399
0.6090817239938476,5.623561859130859
0.609074326422696,5.625443458557129
0.6090669322365172,5.6272947788238525
0.6090595414328012,5.629251003265381
0.6090521540090408,5.631122827529907
0.6090447699627312,5.63288688659668
0.6090373892913699,5.634707927703857
0.6090300119924577,5.636626720428467
0.6090226380634972,5.638495922088623
0.6090152675019938,5.640397548675537
0.6090079003054559,5.642254114151001
0.6090005364713935,5.644111394882202
0.6089931759973202,5.645984888076782
0.6089858188807513,5.647933721542358
0.6089784651192051,5.6497790813446045
0.6089711147102025,5.651649236679077
0.6089637676512664,5.653523683547974
0.6089564239399229,5.655401945114136
0.6089490835737001,5.657308340072632
0.6089417465501288,5.659192085266113
0.6089344128667423,5.661053657531738
0.6089270825210769,5.6629478931427
0.6089197555106705,5.664800405502319
0.6089124318330641,5.666772365570068
0.6089051114858012,5.6686084270477295
0.6088977944664276,5.670450925827026
0.6088904807724916,5.672343969345093
0.6088831704015442,5.674196720123291
0.6088758633511387,5.676069736480713
0.6088685596188311,5.677919149398804
0.6088612592021797,5.679728269577026
0.6088539620987453,5.681599378585815
0.6088466683060911,5.68341851234436
0.6088393778217833,5.685381174087524
0.6088320906433896,5.687307596206665
0.6088248067684813,5.689202070236206
0.6088175261946311,5.6910645961761475
0.608810248919415,5.692938327789307
0.6088029749404111,5.694759845733643
0.6087957042551999,5.69665265083313
0.6087884368613645,5.698485612869263
0.6087811727564902,5.700339078903198
0.6087739119381654,5.702215194702148
0.6087666544039799,5.7042236328125
0.6087594001515272,5.7061004638671875
0.6087521491784018,5.707945346832275
0.6087449014822021,5.7098002433776855
0.608737657060528,5.711647272109985
0.6087304159109819,5.713497877120972
0.6087231780311688,5.715374708175659
0.6087159434186965,5.717290163040161
0.6087087120711744,5.719184398651123
0.6087014839862152,5.721038579940796
0.6086942591614332,5.722942590713501
0.6086870375944455,5.7248029708862305
0.6086798192828717,5.726700067520142
0.6086726042243339,5.728573322296143
0.6086653924164561,5.7304182052612305
0.6086581838568651,5.732263565063477
0.60865097854319,5.734160900115967
0.6086437764730622,5.736045837402344
0.6086365776441157,5.737892150878906
0.6086293820539868,5.739761114120483
0.6086221897003139,5.741732120513916
0.6086150005807383,5.743584394454956
0.6086078146929031,5.745453119277954
0.6086006320344545,5.747313499450684
0.6085934526030404,5.74922776222229
0.6085862763963114,5.751071929931641
0.6085791034119201,5.7529380321502686
0.608571933647522,5.7547852993011475
0.6085647671007749,5.756680011749268
0.6085576037693383,5.758591413497925
0.608550443650875,5.76054048538208
0.6085432867430492,5.762403249740601
0.6085361330435285,5.764263868331909
0.6085289825499814,5.766196250915527
0.6085218352600805,5.768049240112305
0.6085146911714993,5.769886255264282
0.6085075502819143,5.771794080734253
0.6085004125890041,5.773662328720093
0.6084932780904501,5.775523662567139
0.6084861467839353,5.777429819107056
0.6084790186671454,5.779403924942017
0.6084718937377686,5.781253337860107
0.6084647719934952,5.783080339431763
0.6084576534320176,5.784925222396851
0.6084505380510311,5.786782503128052
0.6084434258482327,5.788637161254883
0.608436316821322,5.790472984313965
0.6084292109680012,5.792387962341309
0.6084221082859739,5.794255971908569
0.608415008772947,5.796147108078003
0.6084079124266291,5.798085451126099
0.6084008192447311,5.799937963485718
0.6083937292249667,5.801772594451904
0.6083866423650514,5.803696632385254
0.608379558662703,5.805546522140503
0.6083724781156415,5.807419776916504
0.60836540072159,5.809243440628052
0.6083583264782726,5.811070680618286
0.6083512553834166,5.812920808792114
0.6083441874347513,5.81476354598999
0.6083371226300082,5.816772699356079
0.6083300609669209,5.81863260269165
0.608323002443226,5.820539951324463
0.6083159470566614,5.822418689727783
0.6083088948049676,5.824343919754028
0.6083018456858876,5.82625675201416
0.6082947996971666,5.82810640335083
0.6082877568365518,5.829957485198975
0.6082807171017928,5.83184027671814
0.6082736804906412,5.8336756229400635
0.6082666470008515,5.83562970161438
0.6082596166301796,5.837563991546631
0.608252589376384,5.839492321014404
0.6082455652372258,5.841364145278931
0.6082385442104676,5.843206167221069
0.6082315262938748,5.845063924789429
0.6082245114852146,5.846912145614624
0.6082174997822568,5.848721504211426
0.6082104911827731,5.850543975830078
0.6082034856845376,5.8523948192596436
0.6081964832853268,5.85433292388916
0.608189483982919,5.856217384338379
0.6081824877750946,5.8580591678619385
0.6081754946596369,5.859894752502441
0.6081685046343307,5.861785650253296
0.6081615176969632,5.86361837387085
0.6081545338453243,5.865477561950684
0.6081475530772052,5.867362022399902
0.6081405753904,5.86924147605896
0.6081336007827044,5.871062517166138
0.6081266292519172,5.87297511100769
0.608119660795838,5.87480616569519
0.6081126954122699,5.876688003540039
0.6081057330990175,5.8785080909729
0.6080987738538877,5.880397081375122
0.6080918176746896,5.882262945175171
0.6080848645592342,5.884110927581787
0.608077914505335,5.885973691940308
0.6080709675108078,5.887834548950195
0.6080640235734702,5.889702796936035
0.608057082691142,5.891624450683594
0.6080501448616451,5.893493890762329
0.6080432100828038,5.895405530929565
0.6080362783524446,5.897312641143799
0.6080293496683955,5.899176836013794
0.6080224240284876,5.90105128288269
0.6080155014305534,5.902876853942871
0.6080085818724276,5.9047324657440186
0.6080016653519476,5.906627655029297
0.6079947518669522,5.908501148223877
0.6079878414152827,5.91041111946106
0.6079809339947826,5.91228175163269
0.6079740296032975,5.914188623428345
0.6079671282386748,5.916064977645874
0.6079602298987645,5.917948484420776
0.6079533345814182,5.919873237609863
0.6079464422844899,5.921788930892944
0.6079395530058359,5.923624753952026
0.6079326667433144,5.925489902496338
0.6079257834947854,5.9273693561553955
0.6079189032581115,5.929313659667969
0.6079120260311572,5.931174039840698
0.607905151811789,5.933058738708496
0.6078982805978755,5.934899806976318
0.6078914123872878,5.936825752258301
0.6078845471778984,5.938671112060547
0.6078776849675825,5.940510511398315
0.6078708257542171,5.94238543510437
0.607863969535681,5.94424295425415
0.6078571163098558,5.946131229400635
0.6078502660746248,5.948035717010498
0.6078434188278729,5.9498841762542725
0.6078365745674877,5.951758146286011
0.6078297332913589,5.953619718551636
0.607822894997378,5.95551061630249
0.6078160596834382,5.95743465423584
0.6078092273474354,5.95930814743042
0.6078023979872674,5.961173057556152
0.6077955716008341,5.962978363037109
0.6077887481860371,5.964835166931152
0.6077819277407802,5.966838121414185
0.6077751102629696,5.968713283538818
0.607768295750513,5.9705421924591064
0.6077614842013206,5.972414493560791
0.6077546756133044,5.974292039871216
0.6077478699843786,5.976175546646118
0.6077410673124591,5.978036880493164
0.6077342675954641,5.9798994064331055
0.6077274708313138,5.981786489486694
0.6077206770179306,5.983621597290039
0.6077138861532385,5.9855711460113525
0.6077070982351638,5.987462520599365
0.6077003132616351,5.989383935928345
0.6076935312305821,5.991282224655151
0.6076867521399375,5.993192434310913
0.6076799759876358,5.995059490203857
0.6076732027716127,5.997007131576538
0.6076664324898071,5.998844146728516
0.6076596651401591,6.000738620758057
0.6076529007206112,6.0025951862335205
0.6076461392291077,6.004586219787598
0.6076393806635949,6.00642204284668
0.6076326250220211,6.008348226547241
0.6076258723023366,6.010150909423828
0.6076191225024936,6.012025356292725
0.607612375620447,6.013875722885132
0.6076056316541524,6.015765905380249
0.6075988906015685,6.017666339874268
0.6075921524606553,6.019512176513672
0.6075854172293752,6.021384000778198
0.6075786849056924,6.023326873779297
0.6075719554875729,6.0252485275268555
0.6075652289729851,6.027146100997925
0.6075585053598991,6.0290093421936035
0.6075517846462867,6.030834674835205
0.6075450668301221,6.03269362449646
0.6075383519093815,6.034557819366455
0.6075316398820425,6.036478042602539
0.6075249307460855,6.038368225097656
0.6075182244994919,6.040206432342529
0.6075115211402459,6.042236566543579
0.6075048206663329,6.044076204299927
0.6074981230757411,6.045955657958984
0.6074914283664598,6.0477941036224365
0.6074847365364808,6.049656391143799
0.6074780475837974,6.051509380340576
0.6074713615064052,6.053380489349365
0.6074646783023019,6.055294513702393
0.6074579979694864,6.057225465774536
0.6074513205059603,6.0590500831604
0.6074446459097267,6.060972690582275
0.6074379741787908,6.062831878662109
0.6074313053111593,6.064740419387817
0.6074246393048418,6.066638469696045
0.6074179761578489,6.068541765213013
0.6074113158681932,6.070368051528931
0.6074046584338896,6.072235822677612
0.6073980038529548,6.074107646942139
0.6073913521234073,6.075984239578247
0.6073847032432675,6.077845096588135
0.6073780572105578,6.079731225967407
0.6073714140233024,6.081662654876709
0.6073647736795276,6.08347487449646
0.6073581361772613,6.085377931594849
0.6073515015145335,6.087255477905273
0.607344869689376,6.089130163192749
0.6073382406998226,6.090961933135986
0.6073316145439089,6.092804670333862
0.6073249912196722,6.094672918319702
0.6073183707251523,6.096605062484741
0.6073117530583902,6.098571062088013
0.6073051382174289,6.1004602909088135
0.6072985262003138,6.1023523807525635
0.6072919170050916,6.10421347618103
0.6072853106298111,6.106078624725342
0.6072787070725228,6.107957601547241
0.6072721063312794,6.1098432540893555
0.6072655084041351,6.111742973327637
0.6072589132891463,6.113563299179077
0.607252320984371,6.115445852279663
0.6072457314878691,6.1174235343933105
0.6072391447977026,6.119280099868774
0.6072325609119349,6.121150732040405
0.6072259798286318,6.122991323471069
0.6072194015458604,6.124876499176025
0.60721282606169,6.126729249954224
0.6072062533741918,6.128574848175049
0.6071996834814384,6.130407094955444
0.6071931163815047,6.132363557815552
0.6071865520724675,6.134210586547852
0.6071799905524049,6.136150360107422
0.6071734318193971,6.138023138046265
0.6071668758715265,6.1398937702178955
0.6071603227068767,6.141749382019043
0.6071537723235335,6.143565654754639
0.6071472247195847,6.145465850830078
0.6071406798931194,6.147332191467285
0.6071341378422288,6.149210691452026
0.6071275985650061,6.1510396003723145
0.6071210620595462,6.152921438217163
0.6071145283239453,6.1548378467559814
0.6071079973563023,6.156748533248901
0.6071014691547172,6.158606290817261
0.6070949437172921,6.160497426986694
0.6070884210421312,6.162517786026001
0.60708190112734,6.164422035217285
0.6070753839710257,6.166352987289429
0.6070688695712979,6.168192625045776
0.6070623579262676,6.170028209686279
0.6070558490340477,6.1719067096710205
0.607049342892753,6.173833131790161
0.6070428395004996,6.175738334655762
0.6070363388554059,6.177605390548706
0.6070298409555921,6.179417133331299
0.6070233457991798,6.181294679641724
0.6070168533842928,6.183124780654907
0.6070103637090561,6.1850011348724365
0.6070038767715974,6.186886310577393
0.6069973925700451,6.188717842102051
0.6069909111025302,6.190576791763306
0.6069844323671851,6.192572832107544
0.606977956362144,6.194397449493408
0.6069714830855429,6.196323394775391
0.6069650125355197,6.19818639755249
0.6069585447102137,6.20005202293396
0.6069520796077663,6.201885223388672
0.6069456172263206,6.203744411468506
0.6069391575640214,6.205634355545044
0.6069327006190152,6.207534551620483
0.6069262463894501,6.209354877471924
0.6069197948734766,6.211249828338623
0.6069133460692463,6.213113069534302
0.6069068999749127,6.214939117431641
0.6069004565886312,6.2168052196502686
0.6068940159085584,6.218639135360718
0.6068875779328536,6.220486402511597
0.6068811426596775,6.222344160079956
0.6068747100871917,6.224200487136841
0.6068682802135604,6.226067066192627
0.6068618530369495,6.227918863296509
0.6068554285555262,6.229852914810181
0.60684900676746,6.231718301773071
0.6068425876709213,6.23356032371521
0.6068361712640831,6.235438585281372
0.6068297575451195,6.237351179122925
0.6068233465122067,6.239200592041016
0.6068169381635224,6.2410523891448975
0.6068105324972461,6.242945194244385
0.606804129511559,6.244814872741699
0.6067977292046439,6.246646881103516
0.6067913315746857,6.248600959777832
0.6067849366198703,6.250446319580078
0.6067785443383862,6.25236439704895
0.6067721547284226,6.254214525222778
0.6067657677881713,6.256066799163818
0.6067593835158253,6.257920026779175
0.6067530019095794,6.259765625
0.6067466229676299,6.26164436340332
0.6067402466881754,6.263492584228516
0.6067338730694157,6.265373468399048
0.6067275021095523,6.267322778701782
0.6067211338067883,6.269213438034058
0.606714768159329,6.271029949188232
0.6067084051653806,6.272860050201416
0.6067020448231517,6.274707794189453
0.6066956871308523,6.2766077518463135
0.6066893320866941,6.2784507274627686
0.6066829796888902,6.280271530151367
0.606676629935656,6.282203912734985
0.6066702828252075,6.284075498580933
0.6066639383557638,6.286012411117554
0.6066575965255445,6.2878642082214355
0.6066512573327714,6.289731740951538
0.6066449207756677,6.291587829589844
0.6066385868524586,6.293434143066406
0.6066322555613706,6.295315742492676
0.6066259269006321,6.297278165817261
0.6066196008684731,6.299128532409668
0.6066132774631251,6.300957679748535
0.6066069566828215,6.302786350250244
0.606600638525797,6.3047544956207275
0.6065943229902886,6.306625843048096
0.6065880100745339,6.308515310287476
0.6065816997767733,6.310370683670044
0.606575392095248,6.312240123748779
0.6065690870282012,6.3141396045684814
0.6065627845738777,6.316093921661377
0.6065564847305239,6.317995548248291
0.6065501874963878,6.319857835769653
0.6065438928697191,6.321721076965332
0.606537600848769,6.32369065284729
0.6065313114317905,6.325583457946777
0.606525024617038,6.3274993896484375
0.6065187404027679,6.329384088516235
0.6065124587872379,6.331256151199341
0.6065061797687075,6.333120107650757
0.6064999033454375,6.33496880531311
0.6064936295156906,6.336831331253052
0.6064873582777314,6.338659286499023
0.6064810896298252,6.340528726577759
0.6064748235702399,6.342522382736206
0.6064685600972444,6.344422101974487
0.6064622992091094,6.346319913864136
0.6064560409041073,6.348146438598633
0.606449785180512,6.3499977588653564
0.6064435320365987,6.351840257644653
0.6064372814706448,6.353698968887329
0.6064310334809292,6.355579614639282
0.6064247880657316,6.35750937461853
0.6064185452233344,6.359334468841553
0.6064123049520207,6.3612823486328125
0.6064060672500757,6.363167762756348
0.606399832115786,6.365079164505005
0.6063935995474401,6.366942882537842
0.6063873695433275,6.36876106262207
0.6063811421017398,6.370635747909546
0.6063749172209698,6.372561454772949
0.606368694899312,6.3744213581085205
0.6063624751350628,6.376351594924927
0.6063562579265198,6.378285884857178
0.6063500432719823,6.380210876464844
0.606343831169751,6.382075309753418
0.6063376216181283,6.3839271068573
0.6063314146154185,6.385824918746948
0.6063252101599268,6.387684345245361
0.6063190082499604,6.389545917510986
0.6063128088838282,6.39136528968811
0.6063066120598402,6.393244028091431
0.6063004177763083,6.395111799240112
0.6062942260315456,6.397012710571289
0.6062880368238672,6.398925065994263
0.6062818501515896,6.400752544403076
0.6062756660130307,6.402584552764893
0.6062694844065102,6.404466390609741
0.6062633053303491,6.406349420547485
0.6062571287828699,6.4082231521606445
0.606250954762397,6.410043001174927
0.6062447832672561,6.41189432144165
0.6062386142957742,6.413738965988159
0.6062324478462804,6.415613651275635
0.6062262839171049,6.41761589050293
0.6062201225065796,6.419457674026489
0.606213963613038,6.421307802200317
0.606207807234815,6.423155784606934
0.606201653370247,6.425019979476929
0.6061955020176719,6.426904201507568
0.6061893531754294,6.428778886795044
0.6061832068418607,6.4306182861328125
0.6061770630153078,6.432544231414795
0.6061709216941153,6.434415102005005
0.6061647828766286,6.4364213943481445
0.6061586465611947,6.438264608383179
0.6061525127461626,6.440134763717651
0.606146381429882,6.442004442214966
0.6061402526107049,6.443856477737427
0.6061341262869843,6.445746421813965
0.6061280024570749,6.447600364685059
0.6061218811193327,6.449463129043579
0.6061157622721157,6.451322793960571
0.6061096459137831,6.453189134597778
0.6061035320426953,6.4551544189453125
0.6060974206572146,6.457010746002197
0.6060913117557046,6.4589056968688965
0.6060852053365307,6.460730075836182
0.6060791013980594,6.462613105773926
0.6060729999386589,6.464484691619873
0.6060669009566988,6.466365814208984
0.6060608044505503,6.46820592880249
0.6060547104185859,6.470035552978516
0.6060486188591802,6.471883058547974
0.6060425297707082,6.4737958908081055
0.606036443151547,6.475651979446411
0.6060303590000756,6.477571964263916
0.6060242773146738,6.47941255569458
0.6060181980937229,6.481276750564575
0.6060121213356062,6.483126163482666
0.6060060470387081,6.4850380420684814
0.6059999752014144,6.486971616744995
0.6059939058221125,6.488869667053223
0.6059878388991914,6.490736246109009
0.6059817744310415,6.492782115936279
0.6059757124160542,6.4946746826171875
0.6059696528526232,6.49663233757019
0.6059635957391429,6.498499870300293
0.6059575410740099,6.5004096031188965
0.6059514888556212,6.502288818359375
0.6059454390823766,6.5041444301605225
0.6059393917526761,6.506014823913574
0.605933346864922,6.507902383804321
0.6059273044175175,6.5097527503967285
0.6059212644088678,6.511628150939941
0.6059152268373791,6.5134968757629395
0.6059091917014591,6.515378713607788
0.6059031589995173,6.5172669887542725
0.6058971287299642,6.519120216369629
0.6058911008912119,6.520968198776245
0.605885075481674,6.522812604904175
0.6058790524997654,6.524640083312988
0.6058730319439027,6.526507139205933
0.6058670138125039,6.52840256690979
0.6058609981039879,6.530378103256226
0.6058549848167759,6.532243490219116
0.6058489739492895,6.534138917922974
0.6058429654999528,6.536022186279297
0.6058369594671906,6.5378570556640625
0.6058309558494293,6.539790391921997
0.6058249546450969,6.541656494140625
0.6058189558526226,6.543475866317749
0.6058129594704371,6.545398712158203
0.6058069654969725,6.547262191772461
0.6058009739306626,6.549189805984497
0.605794984769942,6.551034688949585
0.6057889980132471,6.552925109863281
0.6057830136590159,6.554766893386841
0.6057770317056872,6.55666184425354
0.6057710521517021,6.558531761169434
0.6057650749955026,6.560397624969482
0.6057591002355316,6.562233209609985
0.6057531278702343,6.564082145690918
0.6057471578980569,6.565938949584961
0.6057411903174466,6.567854404449463
0.6057352251268531,6.569701433181763
0.6057292623247261,6.57152533531189
0.605723301909518,6.573385715484619
0.6057173438796816,6.575315713882446
0.6057113882336717,6.577196836471558
0.6057054349699442,6.5790019035339355
0.6056994840869565,6.580841302871704
0.6056935355831674,6.582695007324219
0.6056875894570369,6.5845513343811035
0.6056816457070267,6.586486577987671
0.6056757043315995,6.588386297225952
0.6056697653292198,6.590236186981201
0.6056638286983532,6.592083930969238
0.6056578944374666,6.593931436538696
0.6056519625450287,6.595810413360596
0.6056460330195093,6.597689390182495
0.6056401058593792,6.599526643753052
0.6056341810631113,6.601372003555298
0.6056282586291794,6.603235244750977
0.6056223385560587,6.605182647705078
0.6056164208422259,6.6070616245269775
0.6056105054861591,6.608946800231934
0.6056045924863377,6.610764265060425
0.6055986818412423,6.61260199546814
0.605592773549355,6.614423036575317
0.6055868676091595,6.616374254226685
0.6055809640191403,6.6182334423065186
0.6055750627777836,6.62014102935791
0.6055691638835774,6.62198281288147
0.6055632673350101,6.623884916305542
0.605557373130572,6.625778436660767
0.6055514812687547,6.627643823623657
0.6055455917480513,6.629476070404053
0.605539704566956,6.631311893463135
0.6055338197239644,6.633174896240234
0.6055279372175735,6.6350178718566895
0.6055220570462814,6.636884927749634
0.605516179208588,6.638711214065552
0.6055103037029944,6.640565872192383
0.6055044305280025,6.642507314682007
0.6054985596821164,6.644364833831787
0.6054926911638409,6.646254301071167
0.6054868249716822,6.648089170455933
0.6054809611041481,6.649929761886597
0.6054750995597478,6.6517653465271
0.6054692403369911,6.653618574142456
0.6054633834343904,6.655522584915161
0.6054575288504579,6.6574578285217285
0.6054516765837084,6.659364700317383
0.6054458266326573,6.661350965499878
0.6054399789958219,6.6632606983184814
0.60543413367172,6.6652138233184814
0.6054282906588715,6.667110204696655
0.605422449955797,6.668939113616943
0.6054166115610189,6.670766830444336
0.6054107754730608,6.672622203826904
0.6054049416904472,6.67445969581604
0.6053991102117048,6.676379203796387
0.6053932810353606,6.678215503692627
0.6053874541599435,6.680127859115601
0.6053816295839839,6.68197774887085
0.6053758073060127,6.68379807472229
0.6053699873245626,6.685682773590088
0.605364169638168,6.687584400177002
0.6053583542453638,6.689449310302734
0.6053525411446867,6.6912736892700195
0.6053467303346747,6.693122625350952
0.6053409218138668,6.694985389709473
0.6053351155808036,6.696839809417725
0.6053293116340267,6.6986916065216064
0.6053235099720794,6.700604200363159
0.6053177105935058,6.702462911605835
0.6053119134968517,6.704324007034302
0.605306118680664,6.7062201499938965
0.6053003261434908,6.708052396774292
0.6052945358838817,6.709864377975464
0.6052887479003876,6.711693048477173
0.6052829621915601,6.713517189025879
0.605277178755953,6.715391159057617
0.6052713975921208,6.71738338470459
0.6052656186986192,6.719213485717773
0.6052598420740057,6.721049070358276
0.6052540677168384,6.722868919372559
0.6052482956256772,6.724746465682983
0.6052425257990833,6.726629257202148
0.6052367582356185,6.728559494018555
0.6052309929338465,6.730384826660156
0.6052252298923322,6.732248067855835
0.6052194691096418,6.734112024307251
0.6052137105843421,6.736050367355347
0.6052079543150022,6.737876653671265
0.6052022003001918,6.7397472858428955
0.6051964485384818,6.741637229919434
0.6051906990284448,6.743471145629883
0.6051849517686543,6.745353698730469
0.6051792067576852,6.747241258621216
0.6051734639941138,6.749114751815796
0.6051677234765173,6.750944375991821
0.6051619852034743,6.752788305282593
0.6051562491735649,6.754717588424683
0.60515051538537,6.756617784500122
0.6051447838374723,6.75846529006958
0.6051390545284551,6.76036524772644
0.6051333274569034,6.762247562408447
0.6051276026214033,6.764105319976807
0.6051218800205422,6.765970230102539
0.6051161596529087,6.767832279205322
0.6051104415170926,6.769701242446899
0.6051047256116852,6.771567106246948
0.6050990119352785,6.77349328994751
0.6050933004864661,6.775389671325684
0.6050875912638429,6.777312755584717
0.6050818842660048,6.779173135757446
0.6050761794915492,6.781115293502808
0.6050704769390747,6.782959938049316
0.6050647766071805,6.78483247756958
0.6050590784944679,6.786665916442871
0.605053382599539,6.788539886474609
0.6050476889209971,6.790367603302002
0.605041997457447,6.792367458343506
0.6050363082074943,6.794209718704224
0.6050306211697462,6.796117305755615
0.6050249363428108,6.797952890396118
0.6050192537252977,6.799818992614746
0.6050135733158176,6.801645278930664
0.6050078951129824,6.803478240966797
0.6050022191154052,6.805343866348267
0.6049965453217003,6.80725622177124
0.6049908737304833,6.809114694595337
0.604985204340371,6.810999870300293
0.6049795371499812,6.8129050731658936
0.6049738721579332,6.814783811569214
0.6049682093628473,6.816680669784546
0.6049625487633452,6.818555116653442
0.6049568903580496,6.820428133010864
0.6049512341455843,6.822321653366089
0.6049455801245749,6.824167728424072
0.6049399282936474,6.826045751571655
0.6049342786514296,6.827891111373901
0.6049286311965499,6.82987117767334
0.604922985927639,6.8317625522613525
0.6049173428433273,6.833617687225342
0.6049117019422476,6.835472345352173
0.6049060632230332,6.837418794631958
0.604900426684319,6.839265584945679
0.6048947923247409,6.841106653213501
0.6048891601429359,6.8429834842681885
0.6048835301375423,6.844882965087891
0.6048779023071995,6.846713304519653
0.6048722766505485,6.848637819290161
0.6048666531662309,6.850468635559082
0.6048610318528896,6.852388858795166
0.6048554127091691,6.854233264923096
0.6048497957337144,6.856138467788696
0.6048441809251723,6.8580098152160645
0.6048385682821906,6.8598856925964355
0.604832957803418,6.861812114715576
0.6048273494875046,6.8636462688446045
0.6048217433331017,6.865537643432617
0.6048161393388617,6.867488861083984
0.6048105375034383,6.869330406188965
0.6048049378254859,6.871174335479736
0.6047993403036608,6.873008966445923
0.6047937449366197,6.874847888946533
0.6047881517230213,6.876704692840576
0.6047825606615246,6.878535747528076
0.6047769717507904,6.880378723144531
0.6047713849894801,6.8822667598724365
0.604765800376257,6.884124279022217
0.6047602179097848,6.886023283004761
0.6047546375887292,6.887853384017944
0.6047490594117557,6.889719724655151
0.6047434833775326,6.891567707061768
0.604737909484728,6.893408536911011
0.6047323377320122,6.8952858448028564
0.6047267681180557,6.897225856781006
0.6047212006415308,6.899070501327515
0.6047156353011106,6.900930643081665
0.6047100720954699,6.9027650356292725
0.6047045110232837,6.904701232910156
0.604698952083229,6.906599044799805
0.6046933952739835,6.908506393432617
0.6046878405942262,6.910351276397705
0.6046822880426371,6.912215709686279
0.6046767376178976,6.914029121398926
0.6046711893186899,6.915878057479858
0.6046656431436978,6.917742490768433
0.6046600990916056,6.919589042663574
0.6046545571610993,6.921448707580566
0.6046490173508657,6.923346519470215
0.6046434796595929,6.925210237503052
0.6046379440859698,6.927094459533691
0.604632410628687,6.928972959518433
0.6046268792864361,6.930789470672607
0.604621350057909,6.932641983032227
0.6046158229417999,6.934490919113159
0.6046102979368035,6.936396598815918
0.6046047750416156,6.938274145126343
0.6045992542549334,6.94013786315918
0.6045937355754547,6.942142724990845
0.6045882190018792,6.943997621536255
0.604582704532907,6.945921182632446
0.6045771921672397,6.9477763175964355
0.6045716819035799,6.949660062789917
0.6045661737406315,6.951519966125488
0.6045606676770992,6.953399419784546
0.6045551637116887,6.955271482467651
0.6045496618431075,6.957170248031616
0.6045441620700636,6.958998918533325
0.6045386643912661,6.960945129394531
0.6045331688054257,6.96277928352356
0.6045276753112536,6.964627504348755
0.6045221839074626,6.966499090194702
0.6045166945927664,6.968385934829712
0.6045112073658796,6.97025203704834
0.6045057222255183,6.972107172012329
0.6045002391703993,6.973953008651733
0.604494758199241,6.975848197937012
0.6044892793107624,6.9777140617370605
0.6044838025036835,6.979600667953491
0.604478327776726,6.981455326080322
0.6044728551286125,6.9833245277404785
0.6044673845580664,6.985203266143799
0.6044619160638122,6.987085342407227
0.6044564496445759,6.988965749740601
0.6044509852990841,6.990805149078369
0.6044455230260648,6.992703199386597
0.6044400628242471,6.9945948123931885
0.6044346046923611,6.996507167816162
0.6044291486291378,6.998461723327637
0.6044236946333095,7.000352382659912
0.6044182427036097,7.002217054367065
0.6044127928387724,7.004066705703735
0.6044073450375336,7.005990266799927
0.6044018992986296,7.007838487625122
0.604396455620798,7.0097339153289795
0.6043910140027776,7.011592864990234
0.6043855744433083,7.0134570598602295
0.6043801369411309,7.015338659286499
0.6043747014949872,7.017343759536743
0.6043692681036203,7.0192084312438965
0.6043638367657744,7.02105712890625
0.6043584074801943,7.022983551025391
0.6043529802456267,7.02485203742981
0.6043475550608184,7.026679992675781
0.604342131924518,7.0285484790802
0.604336710835475,7.030397415161133
0.6043312917924397,7.032257556915283
0.6043258747941637,7.034135341644287
0.6043204598393995,7.0360753536224365
0.6043150469269006,7.037942886352539
0.6043096360554222,7.039829254150391
0.6043042272237197,7.041717529296875
0.6042988204305499,7.043570041656494
0.6042934156746708,7.045457124710083
0.6042880129548412,7.047338008880615
0.6042826122698214,7.049198150634766
0.6042772136183722,7.051033020019531
0.6042718169992554,7.052910089492798
0.6042664224112345,7.054880380630493
0.6042610298530736,7.0567543506622314
0.604255639323538,7.058566570281982
0.6042502508213936,7.060444593429565
0.6042448643454081,7.0623204708099365
0.6042394798943499,7.064187526702881
0.6042340974669881,7.066042184829712
0.6042287170620931,7.0678887367248535
0.6042233386784367,7.069751024246216
0.6042179623147911,7.071614503860474
0.6042125879699302,7.073587894439697
0.6042072156426281,7.075505971908569
0.6042018453316609,7.077453851699829
0.604196477035805,7.079312086105347
0.6041911107538381,7.081170320510864
0.604185746484539,7.08303165435791
0.6041803842266875,7.084916114807129
0.6041750239790642,7.086791038513184
0.6041696657404512,7.088620662689209
0.604164309509631,7.090464353561401
0.6041589552853877,7.092473745346069
0.6041536030665059,7.094348669052124
0.6041482528517719,7.096238374710083
0.6041429046399723,7.098113536834717
0.6041375584298955,7.0999579429626465
0.6041322142203298,7.101815700531006
0.6041268720100658,7.10376501083374
0.6041215317978944,7.105698823928833
0.6041161935826074,7.107611179351807
0.6041108573629979,7.109493255615234
0.6041055231378601,7.111436605453491
0.6041001909059892,7.113314628601074
0.6040948606661809,7.115225553512573
0.6040895324172327,7.1171369552612305
0.6040842061579424,7.118962049484253
0.6040788818871095,7.120779752731323
0.6040735596035338,7.122637748718262
0.6040682393060165,7.124522686004639
0.6040629209933598,7.126445293426514
0.6040576046643669,7.128326177597046
0.6040522903178419,7.130244255065918
0.60404697795259,7.132079839706421
0.6040416675674173,7.13390040397644
0.6040363591611311,7.1358184814453125
0.6040310527325393,7.1377058029174805
0.6040257482804516,7.1395580768585205
0.6040204458036774,7.141435623168945
0.6040151453010285,7.143306016921997
0.6040098467713167,7.145202159881592
0.6040045502133554,7.147059440612793
0.6039992556259586,7.148995399475098
0.6039939630079414,7.150834560394287
0.60398867235812,7.1526994705200195
0.6039833836753117,7.154563903808594
0.6039780969583342,7.156487464904785
0.6039728122060068,7.15838623046875
0.6039675294171498,7.160322189331055
0.6039622485905841,7.162227153778076
0.6039569697251316,7.164104461669922
0.6039516928196155,7.166004180908203
0.6039464178728597,7.167964935302734
0.6039411448836897,7.1698291301727295
0.6039358738509306,7.171706438064575
0.6039306047734103,7.173545598983765
0.6039253376499562,7.175425052642822
0.6039200724793973,7.177319288253784
0.6039148092605635,7.179175615310669
0.603909547992286,7.180999755859375
0.6039042886733961,7.182833671569824
0.603899031302727,7.184739589691162
0.6038937758791125,7.186679840087891
0.6038885224013872,7.188584327697754
0.6038832708683869,7.1904683113098145
0.6038780212789486,7.192358493804932
0.6038727736319096,7.194226026535034
0.6038675279261086,7.196120500564575
0.6038622841603853,7.197955846786499
0.6038570423335805,7.199798583984375
0.6038518024445353,7.2016379833221436
0.6038465644920926,7.203460454940796
0.6038413284750956,7.20547342300415
0.603836094392389,7.207359075546265
0.6038308622428179,7.209239721298218
0.603825632025229,7.211111068725586
0.6038204037384692,7.213039875030518
0.6038151773813871,7.214867115020752
0.603809952952832,7.216695308685303
0.6038047304516535,7.21852445602417
0.6037995098767035,7.220438003540039
0.6037942912268336,7.22230339050293
0.6037890745008969,7.224206209182739
0.6037838596977476,7.226092338562012
0.6037786468162405,7.227980613708496
0.6037734358552315,7.229817867279053
0.6037682268135772,7.231665849685669
0.603763019690136,7.233516216278076
0.6037578144837662,7.235395193099976
0.6037526111933277,7.237290859222412
0.6037474098176808,7.239139795303345
0.6037422103556873,7.2409913539886475
0.6037370128062097,7.2429234981536865
0.6037318171681113,7.244766473770142
0.6037266234402568,7.246634006500244
0.6037214316215115,7.248476505279541
0.6037162417107413,7.250349283218384
0.6037110537068138,7.252241849899292
0.6037058676085969,7.254079818725586
0.60370068341496,7.255947828292847
0.6036955011247724,7.2578089237213135
0.603690320736906,7.25965142250061
0.6036851422502322,7.261593580245972
0.6036799656636238,7.263431787490845
0.6036747909759544,7.26543116569519
0.6036696181860991,7.267324209213257
0.6036644472929331,7.26917028427124
0.6036592782953333,7.270991802215576
0.6036541111921768,7.272870779037476
0.6036489459823424,7.274701833724976
0.603643782664709,7.276601791381836
0.6036386212381569,7.278440475463867
0.6036334617015675,7.280426979064941
0.6036283040538226,7.282289028167725
0.6036231482938054,7.28412652015686
0.6036179944203998,7.285994052886963
0.6036128424324905,7.287832021713257
0.6036076923289632,7.289685487747192
0.6036025441087048,7.2915198802948
0.603597397770603,7.293380260467529
0.6035922533135458,7.295239686965942
0.603587110736423,7.297119855880737
0.603581970038125,7.299004316329956
0.6035768312175428,7.300825119018555
0.6035716942735686,7.302677869796753
0.6035665592050955,7.3045854568481445
0.6035614260110176,7.306479215621948
0.6035562946902294,7.308355808258057
0.6035511652416272,7.310247182846069
0.6035460376641074,7.312121152877808
0.6035409119565677,7.313965082168579
0.6035357881179063,7.315847158432007
0.6035306661470232,7.317786455154419
0.6035255460428183,7.319662094116211
0.6035204278041927,7.321528196334839
0.6035153114300488,7.323371410369873
0.6035101969192896,7.325301647186279
0.6035050842708187,7.3271706104278564
0.6034999734835415,7.3290510177612305
0.6034948645563631,7.3308937549591064
0.6034897574881907,7.3328330516815186
0.6034846522779311,7.334712028503418
0.6034795489244932,7.3366663455963135
0.6034744474267861,7.33849310874939
0.6034693477837201,7.340406656265259
0.6034642499942062,7.342303991317749
0.6034591540571562,7.344150543212891
0.6034540599714833,7.346100807189941
0.6034489677361009,7.347944736480713
0.6034438773499239,7.349773406982422
0.6034387888118676,7.35160756111145
0.6034337021208487,7.353469610214233
0.6034286172757841,7.3554253578186035
0.6034235342755921,7.357360363006592
0.603418453119192,7.359259366989136
0.6034133738055035,7.361098527908325
0.6034082963334474,7.362938642501831
0.6034032207019454,7.364764451980591
0.6033981469099203,7.3666181564331055
0.6033930749562953,7.36848783493042
0.6033880048399948,7.370359182357788
0.603382936559944,7.372239112854004
0.603377870115069,7.374166011810303
0.6033728055042971,7.376060962677002
0.6033677427265555,7.377880334854126
0.6033626817807732,7.379740476608276
0.6033576226658799,7.381598234176636
0.6033525653808061,7.383437633514404
0.6033475099244827,7.385356426239014
0.6033424562958423,7.38722825050354
0.6033374044938178,7.389048337936401
0.603332354517343,7.390868902206421
0.603327306365353,7.39283299446106
0.6033222600367834,7.394681453704834
0.6033172155305705,7.396574020385742
0.6033121728456518,7.398440599441528
0.6033071319809656,7.400340557098389
0.6033020929354511,7.4022393226623535
0.603297055708048,7.404090166091919
0.6032920202976972,7.4059669971466064
0.6032869867033408,7.407835006713867
0.6032819549239209,7.4096903800964355
0.603276924958381,7.411590814590454
0.6032718968056655,7.413466453552246
0.6032668704647194,7.41536021232605
0.6032618459344887,7.41725754737854
0.6032568232139204,7.41908073425293
0.6032518023019621,7.420949220657349
0.6032467831975621,7.422793626785278
0.60324176589967,7.42462420463562
0.603236750407236,7.426608562469482
0.6032317367192114,7.428492307662964
0.6032267248345479,7.430427551269531
0.6032217147521984,7.432312250137329
0.6032167064711164,7.434165000915527
0.6032116999902567,7.436037302017212
0.6032066953085742,7.437864065170288
0.6032016924250252,7.439684152603149
0.603196691338567,7.441545009613037
0.603191692048157,7.443392038345337
0.6031866945527545,7.445308208465576
0.6031816988513186,7.447183132171631
0.6031767049428097,7.449083089828491
0.6031717128261892,7.45089054107666
0.603166722500419,7.45274806022644
0.603161733964462,7.454598665237427
0.6031567472172823,7.456516981124878
0.603151762257844,7.4583775997161865
0.6031467790851127,7.460235834121704
0.6031417976980546,7.462084770202637
0.6031368180956369,7.463934898376465
0.6031318402768274,7.4658308029174805
0.6031268642405948,7.467764854431152
0.6031218899859089,7.469608783721924
0.6031169175117398,7.471455097198486
0.6031119468170589,7.473309516906738
0.603106977900838,7.475176095962524
0.6031020107620505,7.477078676223755
0.6030970453996698,7.478918790817261
0.6030920818126704,7.480745315551758
0.6030871200000276,7.482612133026123
0.6030821599607179,7.4844810962677
0.603077201693718,7.4864888191223145
0.6030722451980058,7.488433837890625
0.6030672904725602,7.490359783172607
0.6030623375163602,7.492262125015259
0.6030573863283866,7.494134187698364
0.6030524369076201,7.496013164520264
0.6030474892530431,7.497876882553101
0.6030425433636377,7.499716758728027
0.6030375992383881,7.501589775085449
0.6030326568762783,7.5035154819488525


==> n17/gradient_coding_n17_lr_002.csv <==
testing_loss,times
0.692909806937216,0.0
0.6926732692628349,0.0020084381103515625
0.6924375643940537,0.003911495208740234
0.6922026891932938,0.005790233612060547
0.6919686405282455,0.0076444149017333984
0.6917354152719649,0.009468555450439453
0.6915030103029712,0.011302471160888672
0.6912714225053398,0.013149499893188477
0.6910406487687972,0.015027999877929688
0.6908106859888121,0.016820430755615234
0.690581531066686,0.018733501434326172
0.6903531809096419,0.020561695098876953
0.6901256324309124,0.022478103637695312
0.689898882549826,0.024322986602783203
0.6896729281918911,0.02617049217224121
0.6894477662888799,0.027981281280517578
0.6892233937789107,0.029826641082763672
0.688999807606528,0.031700849533081055
0.688777004722782,0.033566951751708984
0.6885549820853064,0.035358428955078125
0.6883337366583946,0.03728294372558594
0.6881132654130752,0.039140939712524414
0.6878935653271856,0.04092597961425781
0.6876746333854447,0.042789459228515625
0.6874564665795233,0.04463386535644531
0.6872390619081146,0.046482086181640625
0.687022416377002,0.04828214645385742
0.6868065269991268,0.050139665603637695
0.6865913907946533,0.05196833610534668
0.6863770047910339,0.05380105972290039
0.6861633660230716,0.05564141273498535
0.6859504715329826,0.05752444267272949
0.685738318370457,0.05934858322143555
0.685526903592717,0.06122946739196777
0.6853162242645762,0.06310486793518066
0.6851062774584961,0.0648951530456543
0.6848970602546411,0.06672024726867676
0.6846885697409343,0.06853175163269043
0.6844808030131085,0.07035946846008301
0.6842737571747606,0.0722200870513916
0.6840674293373997,0.07413601875305176
0.6838618166204992,0.0759432315826416
0.6836569161515429,0.0777442455291748
0.6834527250660738,0.07957863807678223
0.6832492405077388,0.08149528503417969
0.6830464596283349,0.08347487449645996
0.6828443795878517,0.08529043197631836
0.6826429975545141,0.08712100982666016
0.6824423107048245,0.08896946907043457
0.6822423162236023,0.09079289436340332
0.6820430113040234,0.0926976203918457
0.6818443931476582,0.09455561637878418
0.6816464589645088,0.09638285636901855
0.6814492059730443,0.0982367992401123
0.6812526314002364,0.1000816822052002
0.6810567324815934,0.10195446014404297
0.6808615064611916,0.10382819175720215
0.6806669505917082,0.10569262504577637
0.6804730621344517,0.10753774642944336
0.6802798383593915,0.10940980911254883
0.6800872765451866,0.11138582229614258
0.6798953739792132,0.11339139938354492
0.6797041279575913,0.11521053314208984
0.6795135357852108,0.11702489852905273
0.6793235947757558,0.11888384819030762
0.6791343022517287,0.12070345878601074
0.6789456555444726,0.122589111328125
0.678757651994194,0.12438344955444336
0.6785702889499835,0.12623190879821777
0.6783835637698351,0.12806367874145508
0.6781974738206663,0.12994599342346191
0.6780120164783363,0.13180923461914062
0.6778271891276634,0.13366103172302246
0.6776429891624407,0.13546490669250488
0.6774594139854533,0.13726425170898438
0.6772764610084917,0.13914704322814941
0.677094127652367,0.1410205364227295
0.6769124113469229,0.14289164543151855
0.6767313095310494,0.14467430114746094
0.6765508196526933,0.1465284824371338
0.6763709391688691,0.14848923683166504
0.6761916655456695,0.15038466453552246
0.6760129962582742,0.1522824764251709
0.6758349287909581,0.15413308143615723
0.6756574606370997,0.15596532821655273
0.6754805892991879,0.15778732299804688
0.6753043122888269,0.15956807136535645
0.6751286271267437,0.16141080856323242
0.6749535313427913,0.16324615478515625
0.6747790224759538,0.16504836082458496
0.6746050980743484,0.16691350936889648
0.6744317556952301,0.16870951652526855
0.6742589929049914,0.17051959037780762
0.6740868072791657,0.172377347946167
0.6739151964024264,0.17422056198120117
0.6737441578685877,0.17603397369384766
0.6735736892806042,0.17792201042175293
0.673403788250569,0.1797351837158203
0.6732344523997121,0.18157553672790527
0.6730656793583984,0.18339967727661133
0.672897466766124,0.18529176712036133
0.6727298122715126,0.18712162971496582
0.6725627135323118,0.18889927864074707
0.6723961682153878,0.19072771072387695
0.6722301739967201,0.19254350662231445
0.6720647285613961,0.1943964958190918
0.6718998296036033,0.19618439674377441
0.6717354748266241,0.19803357124328613
0.6715716619428271,0.19983506202697754
0.6714083886736593,0.20172786712646484
0.6712456527496372,0.20360040664672852
0.6710834519103387,0.2054300308227539
0.6709217839043927,0.20725798606872559
0.6707606464894693,0.20905017852783203
0.6706000374322694,0.21086549758911133
0.6704399545085135,0.2126603126525879
0.6702803955029307,0.21453213691711426
0.6701213582092463,0.21635222434997559
0.6699628404301696,0.21821928024291992
0.6698048399773816,0.2200326919555664
0.6696473546715213,0.2219374179840088
0.6694903823421718,0.22376203536987305
0.6693339208278478,0.22560811042785645
0.6691779679759788,0.22744464874267578
0.6690225216428964,0.22927308082580566
0.6688675796938183,0.23110294342041016
0.6687131400028321,0.23293852806091309
0.6685592004528805,0.23478484153747559
0.6684057589357444,0.2366504669189453
0.6682528133520259,0.23853421211242676
0.6681003616111318,0.24043512344360352
0.6679484016312558,0.24231791496276855
0.6677969313393614,0.2441561222076416
0.6676459486711632,0.24600815773010254
0.6674954515711087,0.2478046417236328
0.6673454379923601,0.2496776580810547
0.6671959058967741,0.2515289783477783
0.6670468532548847,0.2534778118133545
0.6668982780458812,0.25530290603637695
0.6667501782575898,0.25717997550964355
0.666602551886453,0.25914645195007324
0.6664553969375099,0.2609682083129883
0.6663087114243736,0.26285719871520996
0.6661624933692127,0.2646491527557373
0.6660167408027278,0.2664957046508789
0.6658714517641318,0.2683286666870117
0.6657266243011267,0.2701759338378906
0.6655822564698829,0.2720050811767578
0.6654383463350162,0.2738955020904541
0.6652948919695655,0.2756800651550293
0.6651518914549702,0.2776186466217041
0.6650093428810477,0.279463529586792
0.6648672443459696,0.2813539505004883
0.6647255939562385,0.2832214832305908
0.6645843898266657,0.28507518768310547
0.6644436300803457,0.2869284152984619
0.6643033128486334,0.288745641708374
0.6641634362711202,0.29056501388549805
0.6640239984956092,0.2924342155456543
0.663884997678091,0.2943110466003418
0.6637464319827189,0.2962357997894287
0.6636082995817847,0.298098087310791
0.6634705986556931,0.2999122142791748
0.6633333273929375,0.3017849922180176
0.6631964839900736,0.30359816551208496
0.6630600666516953,0.3054335117340088
0.6629240735904082,0.3072960376739502
0.6627885030268048,0.30910325050354004
0.6626533531894379,0.3110027313232422
0.6625186223147953,0.31281542778015137
0.6623843086472736,0.3146820068359375
0.6622504104391523,0.3164849281311035
0.662116925950567,0.31835269927978516
0.6619838534494834,0.3202016353607178
0.661851191211671,0.32216715812683105
0.6617189375206761,0.32399868965148926
0.6615870906677958,0.3258538246154785
0.6614556489520503,0.3276498317718506
0.6613246106801567,0.3294947147369385
0.6611939741665025,0.33131837844848633
0.661063737733117,0.3332226276397705
0.6609338997096463,0.33506298065185547
0.6608044584333246,0.3368368148803711
0.6606754122489472,0.338653564453125
0.6605467595088435,0.3404812812805176
0.6604184985728501,0.3423616886138916
0.660290627808282,0.3441624641418457
0.6601631455899067,0.3460054397583008
0.6600360502999154,0.347811222076416
0.6599093403278957,0.34964513778686523
0.659783014070805,0.3515281677246094
0.6596570699329409,0.35344767570495605
0.6595315063259152,0.35528111457824707
0.6594063216686253,0.3570864200592041
0.6592815143872267,0.35897159576416016
0.6591570829151046,0.36074256896972656
0.6590330256928466,0.3626105785369873
0.6589093411682152,0.364408016204834
0.6587860277961187,0.3662679195404053
0.658663084038584,0.3681023120880127
0.6585405083647288,0.37002134323120117
0.6584182992507333,0.3718569278717041
0.6582964551798121,0.37370777130126953
0.6581749746421867,0.3755025863647461
0.6580538561350568,0.3773224353790283
0.6579330981625733,0.37920236587524414
0.6578126992358091,0.3810281753540039
0.6576926578727318,0.3828701972961426
0.6575729725981757,0.38466453552246094
0.6574536419438138,0.3864939212799072
0.6573346644481289,0.38840293884277344
0.6572160386563873,0.3902289867401123
0.6570977631206092,0.3920919895172119
0.6569798363995417,0.39394140243530273
0.6568622570586301,0.3957350254058838
0.6567450236699913,0.39760732650756836
0.6566281348123838,0.3994312286376953
0.656511589071182,0.40123510360717773
0.6563953850383468,0.40309786796569824
0.6562795213123982,0.40489625930786133
0.6561639964983876,0.40677952766418457
0.6560488092078703,0.40865302085876465
0.6559339580588768,0.4104948043823242
0.6558194416758858,0.4123568534851074
0.6557052586897963,0.4142038822174072
0.6555914077379003,0.416018009185791
0.6554778874638542,0.4179039001464844
0.6553646965176521,0.41973423957824707
0.6552518335555984,0.4216032028198242
0.6551392972402791,0.4234154224395752
0.6550270862405355,0.4253041744232178
0.6549151992314366,0.4272184371948242
0.6548036348942511,0.42917871475219727
0.6546923919164206,0.4310276508331299
0.6545814689915319,0.4328134059906006
0.6544708648192907,0.43462419509887695
0.6543605781054933,0.43643784523010254
0.6542506075619999,0.4383361339569092
0.6541409519067081,0.44019246101379395
0.6540316098635244,0.4420614242553711
0.6539225801623391,0.44403576850891113
0.653813861538998,0.4458608627319336
0.6537054527352766,0.44766855239868164
0.653597352498852,0.44948315620422363
0.6534895595832773,0.4513213634490967
0.6533820727479547,0.4531593322753906
0.6532748907581085,0.45499563217163086
0.6531680123847593,0.45678281784057617
0.6530614364046967,0.4586310386657715
0.6529551616004531,0.4604306221008301
0.6528491867602779,0.4623861312866211
0.6527435106781111,0.4642219543457031
0.6526381321535559,0.46607136726379395
0.6525330499918547,0.4679374694824219
0.652428263003861,0.46978068351745605
0.6523237700060149,0.47162604331970215
0.6522195698203161,0.473494291305542
0.652115661274299,0.47530698776245117
0.652012043201006,0.47721290588378906
0.6519087144389626,0.4790668487548828
0.6518056738321512,0.48097896575927734
0.6517029202299861,0.48286938667297363
0.6516004524872876,0.48471546173095703
0.6514982694642567,0.48657846450805664
0.6513963700264501,0.4884214401245117
0.6512947530447541,0.4902799129486084
0.6511934173953611,0.49214911460876465
0.6510923619597422,0.4940149784088135
0.6509915856246246,0.49582719802856445
0.6508910872819648,0.49767518043518066
0.650790865828925,0.4995286464691162
0.6506909201678479,0.5014283657073975
0.6505912492062319,0.5032975673675537
0.6504918518567062,0.5051052570343018
0.6503927270370077,0.506939172744751
0.6502938736699548,0.508725643157959
0.6501952906834241,0.51055908203125
0.6500969770103263,0.512415885925293
0.649998931588581,0.5142805576324463
0.6499011533610942,0.516071081161499
0.6498036412757322,0.5180160999298096
0.6497063942853001,0.5198309421539307
0.6496094113475159,0.5216634273529053
0.6495126914249881,0.5235059261322021
0.6494162334851915,0.5253214836120605
0.6493200365004432,0.5271344184875488
0.6492240994478808,0.528961181640625
0.6491284213094367,0.5308592319488525
0.6490330010718165,0.5327239036560059
0.648937837726475,0.5345709323883057
0.6488429302695937,0.536492109298706
0.6487482777020571,0.5383446216583252
0.6486538790294302,0.5402016639709473
0.6485597332619352,0.5420753955841064
0.6484658394144295,0.5438878536224365
0.6483721965063822,0.5457572937011719
0.6482788035618519,0.5476360321044922
0.6481856596094642,0.549466609954834
0.6480927636823893,0.5512967109680176
0.6480001148183197,0.5531291961669922
0.6479077120594475,0.5551259517669678
0.6478155544524432,0.5569334030151367
0.6477236410484329,0.5587654113769531
0.6476319709029763,0.5607037544250488
0.6475405430760456,0.5625705718994141
0.6474493566320028,0.564385175704956
0.6473584106395783,0.5662260055541992
0.6472677041718501,0.5680391788482666
0.647177236306221,0.5698916912078857
0.6470870061243982,0.5717437267303467
0.6469970127123709,0.573699951171875
0.6469072551603906,0.5754992961883545
0.6468177325629484,0.5773398876190186
0.6467284440187554,0.5791795253753662
0.64663938863072,0.581000804901123
0.6465505655059288,0.5828914642333984
0.6464619737556246,0.5848250389099121
0.6463736124951863,0.5866742134094238
0.6462854808441082,0.5885336399078369
0.6461975779259789,0.5903632640838623
0.6461099028684618,0.5924122333526611
0.6460224548032747,0.5942869186401367
0.6459352328661686,0.5961151123046875
0.6458482361969081,0.5979788303375244
0.6457614639392519,0.5997684001922607
0.6456749152409319,0.6016030311584473
0.6455885892536342,0.6034238338470459
0.645502485132978,0.6052200794219971
0.6454166020384976,0.6070857048034668
0.6453309391336215,0.6089637279510498
0.6452454955856534,0.6110348701477051
0.6451602705657524,0.6129393577575684
0.6450752632489143,0.6148405075073242
0.6449904728139516,0.6166653633117676
0.6449058984434748,0.6184897422790527
0.6448215393238733,0.6203315258026123
0.644737394645296,0.6221983432769775
0.6446534636016331,0.6240077018737793
0.6445697453904963,0.6258513927459717
0.644486239213201,0.6276311874389648
0.6444029442747474,0.6295177936553955
0.6443198597838012,0.6313440799713135
0.6442369849526767,0.6331839561462402
0.6441543189973168,0.6350178718566895
0.6440718611372752,0.6368598937988281
0.6439896105956991,0.6386928558349609
0.6439075665993098,0.640505313873291
0.643825728378385,0.6423711776733398
0.643744095166742,0.6442399024963379
0.6436626662017179,0.6460976600646973
0.6435814407241531,0.6479988098144531
0.6435004179783735,0.6498522758483887
0.6434195972121727,0.6517295837402344
0.6433389776767942,0.6535718441009521
0.6432585586269143,0.6553776264190674
0.6431783393206248,0.6571910381317139
0.6430983190194158,0.6590936183929443
0.6430184969881579,0.6609060764312744
0.6429388724950856,0.6627669334411621
0.6428594448117805,0.6646130084991455
0.6427802132131535,0.6665482521057129
0.6427011769774292,0.6683859825134277
0.6426223353861278,0.6702280044555664
0.6425436877240492,0.6720852851867676
0.6424652332792566,0.6739614009857178
0.642386971343059,0.6757676601409912
0.6423089012099957,0.6775827407836914
0.6422310221778198,0.6793854236602783
0.6421533335474812,0.6812748908996582
0.6420758346231109,0.6831307411193848
0.6419985247120055,0.6849997043609619
0.64192140312461,0.686790943145752
0.6418444691745027,0.6886482238769531
0.6417677221783786,0.6904952526092529
0.6416911614560344,0.6923606395721436
0.6416147863303522,0.6942253112792969
0.641538596127284,0.6960604190826416
0.6414625901758361,0.6978933811187744
0.6413867678080538,0.6997025012969971
0.641311128359006,0.7015643119812012
0.6412356711667696,0.703528881072998
0.641160395572414,0.705397367477417
0.6410853009199872,0.7072193622589111
0.6410103865564987,0.7090473175048828
0.6409356518319066,0.7109720706939697
0.6408610960991011,0.7128086090087891
0.64078671871389,0.7146296501159668
0.6407125190349848,0.7165441513061523
0.6406384964239844,0.7184619903564453
0.6405646502453617,0.7203035354614258
0.6404909798664488,0.7222685813903809
0.640417484657422,0.7241189479827881
0.6403441639912879,0.7259855270385742
0.6402710172438687,0.7277970314025879
0.6401980437937886,0.729630708694458
0.6401252430224587,0.731492280960083
0.6400526143140628,0.7333633899688721
0.6399801570555449,0.7352066040039062
0.639907870636593,0.7370073795318604
0.6398357544496273,0.7388410568237305
0.6397638078897849,0.7408044338226318
0.6396920303549066,0.7427158355712891
0.6396204212455228,0.7445435523986816
0.6395489799648405,0.7463579177856445
0.6394777059187299,0.7482175827026367
0.6394065985157096,0.7500832080841064
0.6393356571669344,0.7519116401672363
0.6392648812861819,0.7537598609924316
0.6391942702898384,0.7555713653564453
0.6391238235968867,0.7574923038482666
0.6390535406288921,0.7594027519226074
0.63898342080999,0.7612488269805908
0.6389134635668726,0.7631161212921143
0.6388436683287756,0.7649247646331787
0.6387740345274663,0.7667849063873291
0.6387045615972297,0.7686223983764648
0.6386352489748567,0.7705652713775635
0.6385660960996309,0.7724404335021973
0.6384971024133158,0.7743134498596191
0.6384282673601432,0.7761521339416504
0.6383595903867998,0.7781074047088623
0.638291070942415,0.7799875736236572
0.638222708478549,0.7818315029144287
0.63815450244918,0.7836606502532959
0.6380864523106925,0.7855474948883057
0.6380185575218648,0.7874181270599365
0.6379508175438566,0.7892270088195801
0.637883231840198,0.7910990715026855
0.6378157998767765,0.7929744720458984
0.637748521121826,0.7948486804962158
0.6376813950459141,0.796717643737793
0.6376144211219311,0.7985711097717285
0.6375475988250777,0.8004281520843506
0.6374809276328538,0.8023238182067871
0.637414407025047,0.8041412830352783
0.6373480364837202,0.8059659004211426
0.6372818154932014,0.8078324794769287
0.6372157435400718,0.8096780776977539
0.6371498201131535,0.8115110397338867
0.6370840447035,0.8133184909820557
0.6370184168043841,0.8152027130126953
0.6369529359112858,0.8170256614685059
0.6368876015218831,0.8188543319702148
0.6368224131360396,0.8207275867462158
0.636757370255794,0.8226053714752197
0.6366924723853492,0.8245062828063965
0.6366277190310614,0.8263838291168213
0.6365631097014287,0.8282215595245361
0.636498643907082,0.8301036357879639
0.6364343211607718,0.8319723606109619
0.6363701409773604,0.8338813781738281
0.6363061028738091,0.8356812000274658
0.6362422063691688,0.8375308513641357
0.6361784509845689,0.8393173217773438
0.636114836243208,0.8411564826965332
0.6360513616703417,0.8430225849151611
0.6359880267932745,0.8448419570922852
0.6359248311413479,0.8466660976409912
0.6358617742459307,0.848456621170044
0.6357988556404093,0.8502960205078125
0.6357360748601768,0.8522024154663086
0.635673431442624,0.8540375232696533
0.6356109249271286,0.8558378219604492
0.6355485548550454,0.8576662540435791
0.6354863207696969,0.8594698905944824
0.6354242222163633,0.861295223236084
0.6353622587422724,0.8631515502929688
0.6353004298965901,0.8649508953094482
0.6352387352304109,0.8667895793914795
0.6351771742967482,0.8686161041259766
0.6351157466505248,0.8704831600189209
0.6350544518485634,0.8723423480987549
0.6349932894495766,0.8742296695709229
0.6349322590141587,0.8760244846343994
0.6348713601047753,0.8778603076934814
0.6348105922857542,0.8796651363372803
0.6347499551232769,0.8815221786499023
0.6346894481853681,0.883364200592041
0.6346290710418877,0.885164737701416
0.6345688232645214,0.8870229721069336
0.6345087044267711,0.8889458179473877
0.6344487141039469,0.8907942771911621
0.6343888518731567,0.8926451206207275
0.6343291173132992,0.8944647312164307
0.6342695100050534,0.8962888717651367
0.6342100295308704,0.8981194496154785
0.6341506754749648,0.8999044895172119
0.634091447423306,0.9017512798309326
0.6340323449636094,0.9035806655883789
0.6339733676853271,0.9054334163665771
0.6339145151796406,0.9073090553283691
0.6338557870394514,0.9091153144836426
0.6337971828593731,0.9109725952148438
0.6337387022357223,0.9127633571624756
0.6336803447665104,0.9145963191986084
0.6336221100514358,0.9163985252380371
0.6335639976918749,0.9182741641998291
0.6335060072908744,0.9201536178588867
0.6334481384531423,0.9220380783081055
0.6333903907850409,0.9238533973693848
0.6333327638945775,0.9257864952087402
0.6332752573913973,0.9276204109191895
0.6332178708867746,0.9294991493225098
0.633160603993605,0.9313468933105469
0.633103456326398,0.9331862926483154
0.6330464275012683,0.9350302219390869
0.6329895171359283,0.9368677139282227
0.6329327248496807,0.9387459754943848
0.6328760502634095,0.9406247138977051
0.632819492999574,0.9425125122070312
0.6327630526821993,0.9444534778594971
0.63270672893687,0.9462916851043701
0.6326505213907219,0.9481542110443115
0.6325944296724343,0.9500560760498047
0.6325384534122235,0.9518852233886719
0.6324825922418339,0.9537680149078369
0.6324268457945316,0.9556994438171387
0.6323712137050963,0.9575283527374268
0.6323156956098146,0.9593214988708496
0.6322602911464718,0.9611446857452393
0.6322049999543455,0.9631366729736328
0.6321498216741981,0.964954137802124
0.6320947559482688,0.9667758941650391
0.6320398024202676,0.9687044620513916
0.6319849607353673,0.9705538749694824
0.6319302305401968,0.9724125862121582
0.6318756114828343,0.9743103981018066
0.6318211032127992,0.9761109352111816
0.6317667053810464,0.9779596328735352
0.6317124176399587,0.9799556732177734
0.6316582396433396,0.9818565845489502
0.6316041710464074,0.983680248260498
0.631550211505787,0.9855186939239502
0.6314963606795049,0.9873223304748535
0.6314426182269803,0.9891247749328613
0.6313889838090202,0.9909462928771973
0.6313354570878114,0.9927546977996826
0.6312820377269149,0.9946167469024658
0.6312287253912585,0.9964199066162109
0.6311755197471307,0.9982833862304688
0.6311224204621736,1.000192642211914
0.6310694272053772,1.002072811126709
0.631016539647072,1.003875494003296
0.6309637574589233,1.0057048797607422
0.6309110803139244,1.0075364112854004
0.6308585078863903,1.0093941688537598
0.6308060398519513,1.0112731456756592
0.6307536758875467,1.013108730316162
0.630701415671419,1.0149495601654053
0.6306492588831065,1.0167388916015625
0.6305972052034388,1.018622636795044
0.6305452543145286,1.0204265117645264
0.6304934058997674,1.0223157405853271
0.6304416596438184,1.0241599082946777
0.6303900152326103,1.0259997844696045
0.6303384723533316,1.0277791023254395
0.6302870306944253,1.0296244621276855
0.6302356899455813,1.0314600467681885
0.6301844497977316,1.0332763195037842
0.6301333099430442,1.035094976425171
0.6300822700749172,1.037013053894043
0.6300313298879728,1.0388576984405518
0.6299804890780512,1.0406615734100342
0.6299297473422057,1.0425379276275635
0.629879104378696,1.0443787574768066
0.6298285598869832,1.0462415218353271
0.6297781135677233,1.0480685234069824
0.6297277651227625,1.0498793125152588
0.6296775142551305,1.051703929901123
0.6296273606690359,1.0535216331481934
0.6295773040698598,1.0553596019744873
0.6295273441641511,1.0571885108947754
0.6294774806596197,1.0590434074401855
0.6294277132651328,1.0608325004577637
0.6293780416907071,1.0626592636108398
0.6293284656475062,1.0644862651824951
0.6292789848478326,1.0663387775421143
0.6292295990051238,1.0681569576263428
0.6291803078339465,1.0700109004974365
0.6291311110499914,1.0718259811401367
0.6290820083700678,1.0737497806549072
0.6290329995120983,1.0755445957183838
0.628984084195114,1.0774061679840088
0.6289352621392483,1.079209566116333
0.6288865330657332,1.0810613632202148
0.6288378966968925,1.0829355716705322
0.628789352756138,1.084791660308838
0.6287409009679636,1.0866353511810303
0.6286925410579408,1.0884859561920166
0.6286442727527132,1.0903160572052002
0.6285960957799914,1.0922107696533203
0.6285480098685486,1.094054937362671
0.6285000147482156,1.0958812236785889
0.6284521101498745,1.0977301597595215
0.6284042958054561,1.0995233058929443
0.6283565714479324,1.101349115371704
0.6283089368113144,1.103215217590332
0.6282613916306452,1.105036735534668
0.6282139356419961,1.1069068908691406
0.6281665685824618,1.108797311782837
0.6281192901901551,1.1107635498046875
0.628072100204203,1.1126394271850586
0.6280249983647411,1.1144835948944092
0.62797798441291,1.1163136959075928
0.6279310580908495,1.118180274963379
0.6278842191416943,1.1200780868530273
0.6278374673095702,1.1219184398651123
0.6277908023395886,1.1237595081329346
0.6277442239778416,1.1255919933319092
0.627697731971399,1.1274046897888184
0.6276513260683023,1.129356861114502
0.6276050060175608,1.131194829940796
0.6275587715691472,1.13303804397583
0.627512622473993,1.1348695755004883
0.627466558483984,1.1366701126098633
0.6274205793519563,1.138535976409912
0.6273746848316912,1.1404170989990234
0.6273288746779115,1.1423413753509521
0.6272831486462773,1.1441941261291504
0.627237506493381,1.146028995513916
0.627191947976743,1.1480011940002441
0.6271464728548085,1.1498761177062988
0.6271010808869423,1.1517109870910645
0.6270557718334246,1.1535582542419434
0.6270105454554472,1.1553645133972168
0.6269654015151093,1.157156229019165
0.626920339775413,1.1590557098388672
0.6268753600002596,1.1608529090881348
0.6268304619544448,1.1627542972564697
0.6267856454036558,1.164576768875122
0.6267409101144661,1.1664960384368896
0.6266962558543314,1.1683604717254639
0.6266516823915872,1.1702430248260498
0.6266071894954425,1.1720879077911377
0.6265627769359776,1.1739404201507568
0.6265184444841394,1.1757333278656006
0.626474191911737,1.1775808334350586
0.6264300189914395,1.179370641708374
0.6263859254967694,1.181196928024292
0.6263419112021016,1.1830966472625732
0.6262979758826576,1.1850039958953857
0.6262541193145016,1.1868460178375244
0.6262103412745387,1.188746452331543
0.6261666415405084,1.1905832290649414
0.6261230198909832,1.1924083232879639
0.6260794761053631,1.1942758560180664
0.6260360099638722,1.1960816383361816
0.6259926212475564,1.197939395904541
0.6259493097382777,1.1997606754302979
0.6259060752187117,1.2016234397888184
0.6258629174723435,1.2035183906555176
0.6258198362834646,1.2053263187408447
0.6257768314371683,1.2071475982666016
0.6257339027193469,1.2089409828186035
0.6256910499166882,1.2107927799224854
0.6256482728166711,1.2126376628875732
0.6256055712075627,1.2144887447357178
0.6255629448784145,1.2163231372833252
0.6255203936190591,1.2181673049926758
0.6254779172201065,1.219984769821167
0.625435515472941,1.2218921184539795
0.6253931881697169,1.2237272262573242
0.625350935103356,1.2255678176879883
0.6253087560675435,1.2273778915405273
0.625266650856725,1.2292046546936035
0.6252246192661027,1.2310729026794434
0.6251826610916327,1.2329151630401611
0.6251407761300207,1.234757661819458
0.6250989641787196,1.2366068363189697
0.6250572250359255,1.238448143005371
0.6250155585005746,1.2403864860534668
0.62497396437234,1.2422919273376465
0.6249324424516285,1.2441329956054688
0.6248909925395769,1.2459561824798584
0.6248496144380494,1.2477600574493408
0.6248083079496339,1.2496039867401123
0.6247670728776389,1.2514207363128662
0.6247259090260903,1.253305435180664
0.6246848161997278,1.2551469802856445
0.6246437942040036,1.2570157051086426
0.6246028428450763,1.259070634841919
0.6245619619298102,1.2609498500823975
0.624521151265771,1.2628676891326904
0.6244804106612232,1.2647435665130615
0.6244397399251266,1.2666475772857666
0.6243991388671338,1.2685058116912842
0.6243586072975865,1.2703971862792969
0.624318145027513,1.2722792625427246
0.6242777518686248,1.2741625308990479
0.6242374276333138,1.2759993076324463
0.6241971721346494,1.277916431427002
0.6241569851863753,1.2797465324401855
0.6241168666029069,1.2816081047058105
0.6240768161993272,1.2835273742675781
0.6240368337913862,1.2853944301605225
0.6239969191954954,1.28721022605896
0.6239570722287264,1.2890753746032715
0.6239172927088079,1.2909119129180908
0.6238775804541226,1.2927067279815674
0.6238379352837037,1.2945613861083984
0.6237983570172334,1.2964985370635986
0.6237588454750391,1.2983708381652832
0.6237194004780912,1.300201416015625
0.6236800218479993,1.3020784854888916
0.623640709407011,1.3039004802703857
0.6236014629780069,1.305755376815796
0.6235622823845006,1.307579517364502
0.6235231674506335,1.3094439506530762
0.6234841180011736,1.3112897872924805
0.6234451338615121,1.3131217956542969
0.6234062148576608,1.3150289058685303
0.6233673608162494,1.3168315887451172
0.6233285715645234,1.318659782409668
0.6232898469303402,1.3204588890075684
0.6232511867421678,1.3223299980163574
0.6232125908290813,1.3241662979125977
0.6231740590207605,1.326019048690796
0.6231355911474874,1.3278391361236572
0.6230971870401435,1.3297057151794434
0.6230588465302072,1.331559419631958
0.6230205694497513,1.33351469039917
0.6229823556314404,1.3353099822998047
0.6229442049085289,1.3371083736419678
0.6229061171148568,1.3389949798583984
0.6228680920848492,1.3408203125
0.6228301296535128,1.3426809310913086
0.6227922296564333,1.3444864749908447
0.6227543919297732,1.346311330795288
0.6227166163102694,1.3481523990631104
0.6226789026352304,1.349999189376831
0.6226412507425343,1.3518786430358887
0.622603660470626,1.3537209033966064
0.6225661316585145,1.3555514812469482
0.6225286641457719,1.357452630996704
0.6224912577725289,1.3593029975891113
0.6224539123794743,1.3610990047454834
0.6224166278078515,1.3629722595214844
0.6223794038994565,1.3648192882537842
0.6223422404966354,1.3666682243347168
0.6223051374422826,1.3685202598571777
0.6222680945798376,1.370445728302002
0.6222311117532834,1.3723115921020508
0.6221941888071439,1.3741910457611084
0.6221573255864816,1.375981330871582
0.6221205219368954,1.3778190612792969
0.6220837777045182,1.379612922668457
0.6220470927360148,1.381446123123169
0.6220104668785795,1.3832857608795166
0.6219738999799345,1.385099172592163
0.6219373918883262,1.3869409561157227
0.6219009424525241,1.3887877464294434
0.6218645515218193,1.3906230926513672
0.6218282189460204,1.3924593925476074
0.6217919445754526,1.3943235874176025
0.6217557282609553,1.3961353302001953
0.62171956985388,1.3980271816253662
0.621683469206088,1.399836778640747
0.621647426169948,1.4016616344451904
0.6216114405983344,1.4034905433654785
0.6215755123446252,1.4052953720092773
0.6215396412626999,1.4071943759918213
0.6215038272069366,1.4090080261230469
0.621468070032211,1.4109008312225342
0.6214323695938938,1.4127202033996582
0.6213967257478484,1.4145808219909668
0.6213611383504298,1.4163877964019775
0.6213256072584811,1.4182343482971191
0.6212901323293327,1.4200472831726074
0.6212547134207997,1.421912670135498
0.6212193503911799,1.4237267971038818
0.621184043099252,1.4256620407104492
0.6211487914042734,1.4276046752929688
0.6211135951659786,1.4295463562011719
0.6210784542445763,1.4313859939575195
0.6210433685007486,1.4333055019378662
0.6210083377956481,1.435100793838501
0.6209733619908966,1.4369478225708008
0.6209384409485825,1.4387876987457275
0.6209035745312599,1.4406447410583496
0.6208687626019452,1.4425020217895508
0.6208340050241168,1.444443941116333
0.6207993016617117,1.4463086128234863
0.6207646523791248,1.4481546878814697
0.6207300570412064,1.4500019550323486
0.6206955155132603,1.451894760131836
0.620661027661042,1.453735113143921
0.6206265933507573,1.4555227756500244
0.6205922124490596,1.4573256969451904
0.6205578848230486,1.4591951370239258
0.6205236103402687,1.4610061645507812
0.6204893888687069,1.4629456996917725
0.6204552202767902,1.4647290706634521
0.6204211044333852,1.4665672779083252
0.6203870412077954,1.468395471572876
0.6203530304697596,1.4702517986297607
0.6203190720894504,1.4720849990844727
0.6202851659374718,1.4739267826080322
0.6202513118848583,1.4757237434387207
0.6202175098030721,1.477567434310913
0.6201837595640023,1.4793775081634521
0.6201500610399628,1.4812557697296143
0.6201164141036902,1.4831161499023438
0.6200828186283426,1.484903335571289
0.6200492744874978,1.486731767654419
0.6200157815551516,1.4885728359222412
0.6199823397057154,1.4904289245605469
0.6199489488140157,1.4923114776611328
0.619915608755292,1.494248867034912
0.6198823194051938,1.4960732460021973
0.6198490806397815,1.4979181289672852
0.6198158923355225,1.4997673034667969
0.6197827543692904,1.5016236305236816
0.6197496666183636,1.5034904479980469
0.6197166289604231,1.505277395248413
0.6196836412735514,1.5071048736572266
0.6196507034362305,1.5089235305786133
0.6196178153273405,1.5107324123382568
0.6195849768261578,1.5125517845153809
0.619552187812354,1.514406681060791
0.6195194481659932,1.5162036418914795
0.619486757767532,1.518146276473999
0.6194541164978163,1.5199549198150635
0.6194215242380811,1.5218498706817627
0.619388980869948,1.5236527919769287
0.6193564862754243,1.5255026817321777
0.6193240403369007,1.527315616607666
0.6192916429371506,1.5291163921356201
0.619259293959328,1.530982255935669
0.6192269932869663,1.532801866531372
0.6191947408039763,1.5346453189849854
0.6191625363946452,1.5365300178527832
0.6191303799436355,1.538416862487793
0.6190982713359818,1.5403423309326172
0.6190662104570913,1.542236328125
0.6190341971927412,1.544074535369873
0.6190022314290775,1.5459041595458984
0.6189703130526132,1.547785758972168
0.6189384419502276,1.5496058464050293
0.6189066180091642,1.5514650344848633
0.6188748411170297,1.5532891750335693
0.6188431111617917,1.5551962852478027
0.6188114280317784,1.5569727420806885
0.6187797916156764,1.5587882995605469
0.6187482018025299,1.560610294342041
0.6187166584817383,1.5625102519989014
0.6186851615430558,1.5643219947814941
0.6186537108765894,1.5661580562591553
0.6186223063727979,1.567986011505127
0.6185909479224904,1.5698199272155762
0.6185596354168245,1.5716912746429443
0.6185283687473052,1.5736396312713623
0.618497147805784,1.5754270553588867
0.6184659724844571,1.5773041248321533
0.6184348426758636,1.5791552066802979
0.618403758272885,1.5809364318847656
0.6183727191687433,1.5827744007110596
0.618341725257,1.584625005722046
0.6183107764315546,1.5864629745483398
0.618279872586643,1.5882823467254639
0.6182490136168366,1.5901684761047363
0.6182181994170409,1.5920941829681396
0.6181874298824943,1.59395170211792
0.6181567049087662,1.5957176685333252
0.6181260243917566,1.597606897354126
0.6180953882276937,1.5995113849639893
0.6180647963131344,1.601381540298462
0.6180342485449604,1.6032156944274902
0.6180037448203796,1.605031967163086
0.6179732850369232,1.6069343090057373
0.6179428690924449,1.6087570190429688
0.6179124968851193,1.6106553077697754
0.6178821683134418,1.6125211715698242
0.6178518832762259,1.6143829822540283
0.6178216416726026,1.6162168979644775
0.6177914434020194,1.6180484294891357
0.6177612883642389,1.619877576828003
0.6177311764593373,1.6217339038848877
0.6177011075877032,1.6235651969909668
0.6176710816500373,1.6254041194915771
0.6176410985473498,1.6272199153900146
0.6176111581809605,1.6291203498840332
0.6175812604524961,1.630967617034912
0.617551405263891,1.6327943801879883
0.617521592517384,1.634624719619751
0.6174918221155192,1.6365509033203125
0.6174620939611428,1.6383967399597168
0.6174324079574035,1.6402482986450195
0.6174027640077504,1.6421175003051758
0.6173731620159327,1.6439435482025146
0.6173436018859975,1.6457710266113281
0.6173140835222893,1.6476223468780518
0.617284606829449,1.6494977474212646
0.6172551717124125,1.651341438293457
0.6172257780764092,1.6531875133514404
0.6171964258269618,1.6550281047821045
0.6171671148698843,1.6568093299865723
0.6171378451112812,1.6587347984313965
0.6171086164575467,1.660529613494873
0.6170794288153629,1.6623990535736084
0.6170502820916997,1.6642377376556396
0.6170211761938124,1.6661643981933594
0.6169921110292419,1.6679716110229492
0.616963086505813,1.66982102394104
0.6169341025316328,1.6717474460601807
0.6169051590150909,1.6736085414886475
0.6168762558648573,1.6754465103149414
0.6168473929898814,1.6772241592407227
0.6168185702993917,1.679088830947876
0.6167897877028939,1.680910587310791
0.6167610451101703,1.6827356815338135
0.6167323424312784,1.6846063137054443
0.6167036795765504,1.6864821910858154
0.6166750564565916,1.6883471012115479
0.6166464729822799,1.6901981830596924
0.6166179290647641,1.692061424255371
0.6165894246154637,1.6939024925231934
0.6165609595460672,1.695749282836914
0.616532533768531,1.6976001262664795
0.6165041471950795,1.699392318725586
0.6164757997382028,1.701242446899414
0.616447491310656,1.703155279159546
0.616419221825459,1.7049427032470703
0.6163909911958947,1.7067925930023193
0.616362799335508,1.7086317539215088
0.616334646158105,1.710465669631958
0.6163065315777526,1.7123281955718994
0.6162784555087765,1.714202642440796
0.616250417865761,1.7160849571228027
0.6162224185635473,1.7179601192474365
0.6161944575172337,1.71974778175354
0.6161665346421735,1.7216558456420898
0.6161386498539744,1.723501205444336
0.6161108030684977,1.7253291606903076
0.6160829942018574,1.727159023284912
0.6160552231704195,1.7289657592773438
0.6160274898907999,1.7307922840118408
0.6159997942798643,1.7326507568359375
0.6159721362547285,1.734508752822876
0.6159445157327545,1.736313819885254
0.6159169326315528,1.7381634712219238
0.6158893868689786,1.740116834640503
0.6158618783631334,1.7419769763946533
0.6158344070323626,1.7437982559204102
0.6158069727952545,1.7456400394439697
0.6157795755706404,1.7474477291107178
0.6157522152775929,1.7492702007293701
0.6157248918354256,1.751107931137085
0.6156976051636911,1.752908706665039
0.6156703551821817,1.7548072338104248
0.6156431418109273,1.756744384765625
0.6156159649701951,1.7586357593536377
0.6155888245804882,1.7604303359985352
0.6155617205625455,1.7623484134674072
0.6155346528373404,1.764167070388794
0.6155076213260795,1.7660021781921387
0.6154806259502025,1.7678115367889404
0.6154536666313813,1.7696421146392822
0.6154267432915183,1.7714931964874268
0.6153998558527465,1.7733306884765625
0.6153730042374282,1.775181531906128
0.6153461883681546,1.7771027088165283
0.6153194081677439,1.7790305614471436
0.6152926635592416,1.7808470726013184
0.6152659544659196,1.7827162742614746
0.6152392808112743,1.7846288681030273
0.615212642519027,1.7865376472473145
0.6151860395131223,1.788416862487793
0.6151594717177279,1.7902719974517822
0.6151329390572333,1.7921624183654785
0.6151064414562489,1.794010877609253
0.615079978839606,1.795861005783081
0.6150535511323544,1.7977232933044434
0.6150271582597642,1.7995307445526123
0.6150008001473221,1.8013968467712402
0.6149744767207325,1.8032338619232178
0.6149481879059162,1.8050682544708252
0.6149219336290095,1.8069448471069336
0.6148957138163634,1.8087928295135498
0.6148695283945433,1.8106343746185303
0.6148433772903272,1.8124480247497559
0.6148172604307064,1.8143949508666992
0.614791177742883,1.816312551498413
0.6147651291542711,1.8181867599487305
0.6147391145924939,1.8199820518493652
0.6147131339853847,1.8218708038330078
0.6146871872609854,1.8237485885620117
0.6146612743475457,1.8256254196166992
0.6146353951735225,1.827491044998169
0.6146095496675791,1.8293590545654297
0.6145837377585847,1.8312537670135498
0.6145579593756131,1.8331630229949951
0.6145322144479426,1.8350269794464111
0.6145065029050546,1.8368732929229736
0.6144808246766338,1.8387172222137451
0.6144551796925666,1.8405392169952393
0.6144295678829407,1.8424482345581055
0.6144039891780443,1.8442857265472412
0.6143784435083657,1.8462324142456055
0.6143529308045922,1.84806227684021
0.6143274509976097,1.849926233291626
0.6143020040185013,1.8518104553222656
0.6142765897985478,1.853666067123413
0.6142512082692262,1.855438232421875
0.6142258593622084,1.8572630882263184
0.6142005430093624,1.8591187000274658
0.6141752591427494,1.860924482345581
0.6141500076946247,1.862769603729248
0.6141247885974362,1.8646202087402344
0.6140996017838243,1.8664891719818115
0.6140744471866203,1.8683300018310547
0.614049324738847,1.8702683448791504
0.6140242343737168,1.872096061706543
0.6139991760246318,1.8739781379699707
0.6139741496251828,1.8758280277252197
0.6139491551091488,1.877669334411621
0.6139241924104964,1.8794505596160889
0.6138992614633785,1.8812823295593262
0.6138743622021345,1.883141279220581
0.6138494945612895,1.8849258422851562
0.6138246584755527,1.886793613433838
0.6137998538798183,1.8887150287628174
0.6137750807091634,1.8905835151672363
0.6137503388988482,1.8924272060394287
0.6137256283843154,1.8943171501159668
0.6137009491011889,1.896144151687622
0.6136763009852737,1.8979978561401367
0.613651683972555,1.8997609615325928
0.613627097999198,1.9016106128692627
0.6136025430015467,1.9034368991851807
0.6135780189161235,1.905214786529541
0.6135535256796288,1.9071123600006104
0.6135290632289402,1.9089512825012207
0.6135046315011116,1.9109325408935547
0.6134802304333732,1.912724494934082
0.6134558599631301,1.9145689010620117
0.6134315200279626,1.9163556098937988
0.6134072105656249,1.918233871459961
0.6133829315140443,1.9200494289398193
0.6133586828113219,1.9218873977661133
0.6133344643957302,1.9237291812896729
0.6133102762057143,1.925729513168335
0.6132861181798894,1.9276182651519775
0.6132619902570421,1.9294531345367432
0.6132378923761282,1.931307077407837
0.6132138244762735,1.9331943988800049
0.6131897864967719,1.9350547790527344
0.6131657783770861,1.9368603229522705
0.6131418000568457,1.938697099685669
0.613117851475848,1.9406061172485352
0.6130939325740561,1.9425158500671387
0.6130700432915995,1.9444584846496582
0.6130461835687725,1.9463202953338623
0.6130223533460342,1.9482595920562744
0.612998552564008,1.9501221179962158
0.6129747811634809,1.951965093612671
0.6129510390854027,1.9538419246673584
0.6129273262708859,1.9556677341461182
0.6129036426612042,1.9575161933898926
0.612879988197794,1.959362506866455
0.6128563628222509,1.961200475692749
0.6128327664763317,1.9631316661834717
0.6128091991019528,1.9649336338043213
0.6127856606411892,1.9667747020721436
0.6127621510362751,1.9686636924743652
0.6127386702296024,1.9705066680908203
0.6127152181637204,1.9723708629608154
0.6126917947813358,1.9742343425750732
0.6126684000253113,1.9760446548461914
0.6126450338386655,1.977893352508545
0.6126216961645726,1.9797210693359375
0.6125983869463616,1.9816336631774902
0.6125751061275155,1.9834439754486084
0.6125518536516713,1.9852523803710938
0.6125286294626194,1.987102746963501
0.6125054335043026,1.9888975620269775
0.6124822657208161,1.990732192993164
0.6124591260564067,1.992598533630371
0.6124360144554726,1.9944744110107422
0.6124129308625621,1.9963011741638184
0.6123898752223744,1.998136281967163
0.6123668474797577,2.000054121017456
0.6123438475797097,2.0018885135650635
0.6123208754673767,2.003706216812134
0.612297931088053,2.005521774291992
0.6122750143871806,2.007321357727051
0.6122521253103487,2.0091116428375244
0.6122292638032927,2.010941505432129
0.6122064298118951,2.012725830078125
0.6121836232821828,2.014596700668335
0.6121608441603288,2.0164294242858887
0.6121380923926504,2.0183584690093994
0.612115367925609,2.0201613903045654
0.61209267070581,2.0220000743865967
0.6120700006800016,2.0238037109375
0.6120473577950749,2.0257115364074707
0.6120247419980636,2.0275306701660156
0.6120021532361426,2.0293362140655518
0.6119795914566284,2.0311920642852783
0.6119570566069785,2.032980442047119
0.6119345486347902,2.0348479747772217
0.6119120674878011,2.036775827407837
0.6118896131138881,2.0386455059051514
0.6118671854610672,2.0405030250549316
0.6118447844774926,2.0423831939697266
0.6118224101114568,2.04423451423645
0.6118000623113896,2.046069383621216
0.6117777410258581,2.0479238033294678
0.6117554462035659,2.049755334854126
0.611733177793353,2.0515944957733154
0.6117109357441949,2.053501844406128
0.6116887200052024,2.0554354190826416
0.6116665305256213,2.0572566986083984
0.6116443672548316,2.0591135025024414
0.6116222301423477,2.0609233379364014
0.6116001191378166,2.0627362728118896
0.6115780341910192,2.064537286758423
0.6115559752518689,2.0663983821868896
0.6115339422704106,2.068223237991333
0.6115119351968217,2.070070505142212
0.6114899539814105,2.0718843936920166
0.6114679985746165,2.0738096237182617
0.6114460689270093,2.075622320175171
0.6114241649892886,2.077514410018921
0.6114022867122837,2.0793097019195557
0.611380434046953,2.081141710281372
0.6113586069443836,2.0830070972442627
0.6113368053557913,2.0848519802093506
0.6113150292325191,2.0866756439208984
0.611293278526038,2.088536024093628
0.6112715531879457,2.0903940200805664
0.6112498531699667,2.0922787189483643
0.6112281784239517,2.0941545963287354
0.6112065289018772,2.096001625061035
0.611184904555845,2.097930908203125
0.6111633053380816,2.0997986793518066
0.611141731200939,2.1017215251922607
0.611120182096892,2.103550672531128
0.6110986579785403,2.1054131984710693
0.6110771587986065,2.107255220413208
0.6110556845099357,2.1090877056121826
0.6110342350654965,2.1110141277313232
0.6110128104183788,2.1128227710723877
0.6109914105217947,2.114729404449463
0.6109700353290773,2.1165482997894287
0.6109486847936808,2.1184287071228027
0.6109273588691804,2.1202571392059326
0.6109060575092706,2.122141122817993
0.6108847806677663,2.123927354812622
0.6108635282986016,2.12580943107605
0.6108423003558296,2.127610683441162
0.6108210967936218,2.129533052444458
0.6107999175662684,2.131377935409546
0.610778762628177,2.1332309246063232
0.610757631933873,2.135099172592163
0.6107365254379984,2.136899471282959
0.6107154430953123,2.138758420944214
0.6106943848606904,2.1406490802764893
0.6106733506891234,2.142498016357422
0.6106523405357188,2.1443023681640625
0.610631354355698,2.1461076736450195
0.6106103921043985,2.1480350494384766
0.610589453737271,2.149911403656006
0.6105685392098813,2.1517326831817627
0.6105476484779087,2.1535987854003906
0.6105267814971453,2.1554012298583984
0.6105059382234969,2.1572043895721436
0.6104851186129816,2.1590938568115234
0.6104643226217297,2.1608846187591553
0.6104435502059837,2.162764310836792
0.6104228013220973,2.164602041244507
0.6104020759265355,2.1665096282958984
0.6103813739758746,2.1683766841888428
0.6103606954268005,2.170219659805298
0.6103400402361099,2.172055959701538
0.6103194083607093,2.173898458480835
0.6102987997576141,2.175673246383667
0.6102782143839492,2.1775166988372803
0.6102576521969484,2.1793086528778076
0.610237113153953,2.1811444759368896
0.6102165972124136,2.1829798221588135
0.6101961043298875,2.1848790645599365
0.6101756344640396,2.1867547035217285
0.6101551875726421,2.1885745525360107
0.6101347636135735,2.190399408340454
0.610114362544819,2.1922526359558105
0.6100939843244696,2.1941232681274414
0.6100736289107217,2.1959128379821777
0.6100532962618774,2.197756052017212
0.6100329863363438,2.19954776763916
0.6100126990926323,2.2014195919036865
0.6099924344893591,2.2033865451812744
0.6099721924852436,2.205207586288452
0.6099519730391101,2.2070348262786865
0.609931776109885,2.2088305950164795
0.6099116016565985,2.2106387615203857
0.6098914496383834,2.2124762535095215
0.6098713200144743,2.214327335357666
0.6098512127442086,2.216141700744629
0.6098311277870248,2.2179925441741943
0.6098110651024631,2.219787836074829
0.6097910246501649,2.2216897010803223
0.6097710063898721,2.2235355377197266
0.6097510102814271,2.2253804206848145
0.6097310362847727,2.2271811962127686
0.609711084359951,2.2290091514587402
0.6096911544671041,2.230846643447876
0.609671246566473,2.232658863067627
0.6096513606183978,2.234480857849121
0.609631496583317,2.236328125
0.6096116544217671,2.2382044792175293
0.6095918340943833,2.2400705814361572
0.6095720355618979,2.2419252395629883
0.6095522587851405,2.2437429428100586
0.6095325037250382,2.2455906867980957
0.6095127703426141,2.247408151626587
0.6094930585989886,2.2492101192474365
0.6094733684553776,2.2510650157928467
0.609453699873093,2.2528653144836426
0.6094340528135425,2.2547383308410645
0.6094144272382287,2.2566633224487305
0.6093948231087493,2.2586135864257812
0.6093752403867966,2.2604150772094727
0.6093556790341572,2.26232647895813
0.6093361390127121,2.2642061710357666
0.6093166202844357,2.2660763263702393
0.6092971228113959,2.2679367065429688
0.609277646555754,2.2697410583496094
0.6092581914797642,2.2715697288513184
0.6092387575457731,2.2734854221343994
0.6092193447162196,2.275301694869995
0.6091999529536352,2.2772064208984375
0.6091805822206424,2.2790839672088623
0.6091612324799559,2.280989646911621
0.6091419036943807,2.2829058170318604
0.6091225958268138,2.2847273349761963
0.6091033088402421,2.2865309715270996
0.609084042697743,2.288395643234253
0.6090647973624839,2.290278434753418
0.6090455727977222,2.292180061340332
0.6090263689668051,2.294126510620117
0.6090071858331684,2.2960734367370605
0.6089880233603369,2.2979116439819336
0.608968881511925,2.299736738204956
0.6089497602516345,2.30157208442688
0.6089306595432561,2.3034138679504395
0.6089115793506678,2.3051977157592773
0.6088925196378354,2.307054281234741
0.6088734803688124,2.3088533878326416
0.6088544615077391,2.3106956481933594
0.6088354630188428,2.3125178813934326
0.6088164848664369,2.3144304752349854
0.6087975270149216,2.31623911857605
0.6087785894287829,2.3180887699127197
0.6087596720725926,2.3198788166046143
0.6087407749110082,2.3217403888702393
0.608721897908772,2.3236634731292725
0.6087030410307117,2.3254992961883545
0.6086842042417396,2.327312469482422
0.6086653875068523,2.3290963172912598
0.608646590791131,2.3309125900268555
0.6086278140597404,2.332770586013794
0.6086090572779295,2.3346140384674072
0.60859032041103,2.3364076614379883
0.6085716034244573,2.3382673263549805
0.6085529062837097,2.340165615081787
0.608534228954368,2.3420212268829346
0.6085155714020958,2.343848943710327
0.6084969335926385,2.345677137374878
0.6084783154918236,2.347476005554199
0.6084597170655607,2.34926176071167
0.6084411382798398,2.351189136505127
0.6084225791007334,2.35298228263855
0.608404039494394,2.354895830154419
0.6083855194270554,2.3567135334014893
0.6083670188650318,2.358551025390625
0.6083485377747168,2.360361099243164
0.6083300761225855,2.3622353076934814
0.6083116338751913,2.364039182662964
0.6082932109991683,2.365839719772339
0.6082748074612291,2.3676462173461914
0.6082564232281654,2.3695642948150635
0.6082380582668482,2.371439218521118
0.6082197125442265,2.373291015625
0.6082013860273281,2.3751516342163086
0.6081830786832585,2.37697172164917
0.6081647904792012,2.378871440887451
0.6081465213824176,2.3806586265563965
0.6081282713602462,2.382516384124756
0.6081100403801023,2.384359359741211
0.6080918284094793,2.3862006664276123
0.6080736354159462,2.388185739517212
0.6080554613671487,2.390005588531494
0.6080373062308092,2.3918278217315674
0.6080191699747258,2.3936948776245117
0.6080010525667726,2.3955183029174805
0.6079829539748987,2.3973286151885986
0.6079648741671293,2.3991589546203613
0.6079468131115644,2.4009439945220947
0.6079287707763787,2.402789831161499
0.6079107471298218,2.4046237468719482
0.607892742140218,2.406576633453369
0.6078747557759654,2.40838623046875
0.6078567880055363,2.4102444648742676
0.6078388387974768,2.4120430946350098
0.6078209081204067,2.413888454437256
0.6078029959430189,2.415699005126953
0.6077851022340797,2.4175915718078613
0.6077672269624282,2.4193973541259766
0.6077493700969763,2.4212162494659424
0.6077315316067083,2.423079252243042
0.6077137114606808,2.4250214099884033
0.6076959096280226,2.4268648624420166
0.6076781260779344,2.428781747817993
0.6076603607796883,2.430628538131714
0.607642613702628,2.4324798583984375
0.6076248848161684,2.4343104362487793
0.6076071740897955,2.4361705780029297
0.6075894814930659,2.437998056411743
0.6075718069956074,2.4398365020751953
0.6075541505671174,2.441699504852295
0.6075365121773639,2.443716287612915
0.6075188917961848,2.445631504058838
0.607501289393488,2.447418212890625
0.6074837049392509,2.4492199420928955
0.6074661384035199,2.4510817527770996
0.6074485897564111,2.4528884887695312
0.6074310589681093,2.4547135829925537
0.6074135460088682,2.4565646648406982
0.6073960508490098,2.4584479331970215
0.6073785734589249,2.4603068828582764
0.6073611138090719,2.4622695446014404
0.6073436718699778,2.464097023010254
0.607326247612237,2.46596097946167
0.6073088410065115,2.4677574634552
0.6072914520235309,2.4695992469787598
0.6072740806340916,2.4714274406433105
0.6072567268090577,2.473353862762451
0.607239390519359,2.4751808643341064
0.6072220717359931,2.476950168609619
0.6072047704300227,2.4788477420806885
0.6071874865725785,2.4807538986206055
0.6071702201348553,2.482632637023926
0.6071529710881151,2.4844563007354736
0.6071357394036848,2.4863078594207764
0.6071185250529573,2.4881224632263184
0.6071013280073903,2.489966630935669
0.607084148238507,2.4918324947357178
0.607066985717895,2.493659019470215
0.607049840417207,2.4955050945281982
0.6070327123081601,2.4973325729370117
0.6070156013625357,2.499213457107544
0.6069985075521795,2.501012086868286
0.6069814308490009,2.5029284954071045
0.6069643712249733,2.5047640800476074
0.6069473286521336,2.506596326828003
0.6069303031025821,2.5084705352783203
0.6069132945484823,2.5103628635406494
0.6068963029620609,2.5122151374816895
0.6068793283156075,2.514064311981201
0.606862370581474,2.515866756439209
0.6068454297320754,2.51775860786438
0.6068285057398884,2.5195388793945312
0.6068115985774525,2.5213840007781982
0.6067947082173687,2.5232269763946533
0.6067778346322997,2.5250446796417236
0.6067609777949704,2.526888847351074
0.6067441376781667,2.528662919998169
0.6067273142547359,2.530505418777466
0.6067105074975864,2.5323634147644043
0.6066937173796876,2.534233331680298
0.6066769438740692,2.536100387573242
0.6066601869538223,2.5379295349121094
0.6066434465920977,2.539717435836792
0.6066267227621066,2.5415821075439453
0.6066100154371206,2.5433883666992188
0.6065933245904707,2.5451807975769043
0.606576650195548,2.5470454692840576
0.6065599922258027,2.5488390922546387
0.6065433506547451,2.5506794452667236
0.6065267254559441,2.552509307861328
0.6065101166030279,2.55442214012146
0.6064935240696834,2.556232213973999
0.6064769478296567,2.5580637454986572
0.6064603878567515,2.55985164642334
0.6064438441248309,2.5617215633392334
0.6064273166078159,2.563544750213623
0.6064108052796853,2.565392255783081
0.6063943101144759,2.5671956539154053
0.6063778310862823,2.5690581798553467
0.6063613681692566,2.5709033012390137
0.6063449213376084,2.57279372215271
0.6063284905656047,2.5746266841888428
0.6063120758275689,2.576442003250122
0.6062956770978821,2.5782837867736816
0.6062792943509819,2.5801029205322266
0.6062629275613622,2.5819344520568848
0.606246576703574,2.5837512016296387
0.6062302417522237,2.5855917930603027
0.6062139226819747,2.5874197483062744
0.6061976194675458,2.589205026626587
0.6061813320837117,2.5911331176757812
0.606165060505303,2.592939853668213
0.6061488047072057,2.5947868824005127
0.6061325646643608,2.5966475009918213
0.6061163403517653,2.5986077785491943
0.6061001317444702,2.6005353927612305
0.6060839388175823,2.6024346351623535
0.6060677615462624,2.604295492172241
0.6060515999057265,2.606191873550415
0.6060354538712449,2.6080994606018066
0.6060193234181417,2.6100175380706787
0.6060032085217953,2.611833095550537
0.6059871091576388,2.6136927604675293
0.6059710253011583,2.615497589111328
0.6059549569278936,2.617316722869873
0.6059389040134385,2.619142532348633
0.60592286653344,2.6209640502929688
0.6059068444635981,2.6228771209716797
0.6058908377796661,2.624673366546631
0.60587484645745,2.6265454292297363
0.6058588704728093,2.6285037994384766
0.6058429098016551,2.6303658485412598
0.6058269644199518,2.63222336769104
0.6058110343037156,2.6340811252593994
0.6057951194290155,2.6359169483184814
0.6057792197719721,2.637838840484619
0.605763335308758,2.6396610736846924
0.6057474660155978,2.641526699066162
0.6057316118687674,2.643362522125244
0.6057157728445947,2.6451809406280518
0.6056999489194582,2.6471030712127686
0.6056841400697881,2.648876905441284
0.6056683462720657,2.650731325149536
0.6056525675028234,2.6525750160217285
0.6056368037386437,2.654489517211914
0.6056210549561603,2.6562986373901367
0.6056053211320573,2.6581382751464844
0.6055896022430691,2.6599326133728027
0.6055738982659807,2.661799430847168
0.6055582091776265,2.6636102199554443
0.6055425349548914,2.6655490398406982
0.60552687557471,2.6673924922943115
0.6055112310140663,2.6692066192626953
0.6054956012499945,2.67106032371521
0.6054799862595776,2.6728663444519043
0.605464386019948,2.674718141555786
0.6054488005082878,2.6765294075012207
0.605433229701827,2.6783766746520996
0.6054176735778458,2.6801936626434326
0.605402132113672,2.682154417037964
0.6053866052866826,2.6840360164642334
0.6053710930743034,2.6858890056610107
0.6053555954540075,2.687695264816284
0.6053401124033174,2.6895463466644287
0.6053246438998027,2.6913936138153076
0.6053091899210818,2.693246603012085
0.6052937504448203,2.6951401233673096
0.6052783254487316,2.6969592571258545
0.6052629149105772,2.6987991333007812
0.6052475188081651,2.700596570968628
0.6052321371193516,2.702547073364258
0.6052167698220394,2.7043919563293457
0.6052014168941788,2.7062511444091797
0.6051860783137667,2.708054780960083
0.6051707540588469,2.709888458251953
0.60515544410751,2.7117433547973633
0.6051401484378929,2.7136244773864746
0.6051248670281791,2.715453863143921
0.6051095998565984,2.7172670364379883
0.6050943469014267,2.7191028594970703
0.6050791081409859,2.7209293842315674
0.605063883553644,2.722773790359497
0.6050486731178147,2.7246127128601074
0.6050334768119574,2.7264559268951416
0.6050182946145769,2.7282652854919434
0.6050031265042237,2.7300961017608643
0.6049879724594937,2.731940269470215
0.6049728324590272,2.7338168621063232
0.6049577064815107,2.7356162071228027
0.6049425945056751,2.737475872039795
0.6049274965102956,2.739380121231079
0.6049124124741933,2.741215944290161
0.6048973423762327,2.74308705329895
0.6048822861953236,2.7448554039001465
0.6048672439104198,2.746675491333008
0.6048522155005192,2.7485194206237793
0.6048372009446642,2.7503485679626465
0.604822200221941,2.7522101402282715
0.6048072133114795,2.7541418075561523
0.6047922401924536,2.75596022605896
0.604777280844081,2.7579703330993652
0.6047623352456224,2.759854793548584
0.6047474033763824,2.7617242336273193
0.6047324852157088,2.7635374069213867
0.6047175807429924,2.765327215194702
0.6047026899376672,2.7671658992767334
0.60468781277921,2.7690157890319824
0.6046729492471409,2.770941734313965
0.6046580993210221,2.772799015045166
0.604643262980459,2.774671792984009
0.604628440205099,2.776585102081299
0.6046136309746322,2.778427839279175
0.604598835268791,2.78027606010437
0.6045840530673495,2.782169818878174
0.6045692843501246,2.7840843200683594
0.6045545290969746,2.7859411239624023
0.6045397872877998,2.787757158279419
0.6045250589025423,2.7896008491516113
0.6045103439211855,2.7914843559265137
0.6044956423237546,2.7933197021484375
0.6044809540903163,2.7952041625976562
0.6044662792009783,2.7969889640808105
0.6044516176358895,2.7989025115966797
0.6044369693752399,2.8006975650787354
0.6044223343992607,2.8025546073913574
0.6044077126882237,2.804389476776123
0.6043931042224414,2.806278944015503
0.604378508982267,2.8081703186035156
0.6043639269480945,2.810015916824341
0.6043493581003577,2.811877489089966
0.6043348024195315,2.8138129711151123
0.6043202598861306,2.815685749053955
0.6043057304807093,2.8175830841064453
0.6042912141838633,2.8194355964660645
0.6042767109762267,2.8212673664093018
0.6042622208384741,2.8231093883514404
0.60424774375132,2.824913501739502
0.6042332796955179,2.8267805576324463
0.6042188286518613,2.828644037246704
0.6042043906011827,2.830531358718872
0.6041899655243541,2.832463502883911
0.6041755534022867,2.834355354309082
0.6041611542159305,2.836193084716797
0.6041467679462751,2.8380563259124756
0.6041323945743481,2.8398385047912598
0.6041180340812163,2.8416829109191895
0.6041036864479856,2.8435020446777344
0.6040893516557997,2.845292091369629
0.6040750296858411,2.847121238708496
0.604060720519331,2.8489224910736084
0.6040464241375282,2.8508875370025635
0.60403214052173,2.8527112007141113
0.6040178696532721,2.8545949459075928
0.6040036115135279,2.8564605712890625
0.6039893660839082,2.858339309692383
0.6039751333458623,2.860173225402832
0.6039609132808771,2.862123727798462
0.6039467058704765,2.86395263671875
0.6039325110962224,2.865912437438965
0.603918328939714,2.867710590362549
0.6039041593825878,2.8696343898773193
0.6038900024065171,2.8714759349823
0.603875857993213,2.873335838317871
0.6038617261244232,2.875138998031616
0.6038476067819324,2.8769142627716064
0.6038334999475619,2.878740072250366
0.6038194056031699,2.880605459213257
0.6038053237306512,2.8824846744537354
0.6037912543119374,2.8842968940734863
0.6037771973289959,2.886141300201416
0.6037631527638312,2.8880600929260254
0.6037491205984833,2.8899483680725098
0.603735100815029,2.8918874263763428
0.6037210933955808,2.89375901222229
0.6037070983222873,2.895561695098877
0.603693115577333,2.8974153995513916
0.6036791451429379,2.8992464542388916
0.6036651870013583,2.901048183441162
0.6036512411348854,2.90291166305542
0.6036373075258467,2.9046671390533447
0.6036233861566043,2.9065463542938232
0.6036094770095561,2.9083547592163086
0.6035955800671354,2.9102213382720947
0.6035816953118103,2.9120688438415527
0.6035678227260837,2.9139211177825928
0.6035539622924946,2.9157190322875977
0.6035401139936155,2.917592763900757
0.6035262778120548,2.9194114208221436
0.6035124537304548,2.9212522506713867
0.6034986417314929,2.923126697540283
0.6034848417978812,2.925105571746826
0.6034710539123658,2.927029609680176
0.6034572780577271,2.9288623332977295
0.6034435142167801,2.9307336807250977
0.6034297623723742,2.9326186180114746
0.6034160225073922,2.9344894886016846
0.6034022946047515,2.9362988471984863
0.6033885786474031,2.9381420612335205
0.6033748746183322,2.939972162246704
0.6033611825005571,2.9418065547943115
0.6033475022771305,2.9436819553375244
0.6033338339311383,2.945500612258911
0.6033201774457001,2.9473814964294434
0.6033065328039686,2.9492220878601074
0.60329289998913,2.951111316680908
0.6032792789844041,2.9529967308044434
0.6032656697730432,2.9548823833465576
0.6032520723383331,2.9566657543182373
0.6032384866635927,2.9585046768188477
0.6032249127321734,2.9603235721588135
0.6032113505274597,2.962280511856079
0.6031978000328687,2.9641025066375732
0.6031842612318506,2.9659910202026367
0.6031707341078877,2.967798948287964
0.6031572186444949,2.9696767330169678
0.6031437148252198,2.9715161323547363
0.6031302226336419,2.9734153747558594
0.6031167420533734,2.975224256515503
0.6031032730680581,2.9770426750183105
0.6030898156613728,2.9788858890533447
0.6030763698170254,2.98073148727417
0.6030629355187562,2.982604503631592
0.6030495127503375,2.9844281673431396
0.603036101495573,2.986290216445923
0.6030227017382983,2.988101005554199
0.6030093134623805,2.989980936050415
0.6029959366517186,2.9918136596679688
0.6029825712902425,2.993687391281128
0.6029692173619139,2.9954874515533447
0.6029558748507258,2.9972875118255615
0.6029425437407021,2.9991860389709473
0.6029292240158985,3.001028299331665
0.6029159156604009,3.002901315689087
0.602902618658327,3.004697799682617
0.6028893329938246,3.006535291671753
0.6028760586510733,3.0084075927734375
0.6028627956142828,3.0102646350860596
0.6028495438676937,3.0121209621429443
0.6028363033955771,3.013948440551758
0.602823074182235,3.0157787799835205
0.6028098562119992,3.0176801681518555
0.6027966494692327,3.0194835662841797
0.6027834539383281,3.0213260650634766
0.6027702696037087,3.023153781890869
0.6027570964498278,3.0249874591827393
0.6027439344611687,3.0268359184265137
0.6027307836222449,3.028634548187256
0.6027176439175999,3.0304815769195557
0.6027045153318066,3.0323190689086914
0.6026913978494681,3.0341885089874268
0.6026782914552172,3.0361099243164062
0.6026651961337166,3.0379884243011475
0.6026521118696578,3.0397510528564453
0.6026390386477624,3.041625738143921
0.6026259764527815,3.0434610843658447
0.6026129252694952,3.045269250869751
0.6025998850827129,3.047088861465454
0.6025868558772738,3.0488877296447754
0.6025738376380453,3.050710439682007
0.6025608303499246,3.0525667667388916
0.6025478339978376,3.0544936656951904
0.6025348485667394,3.0562965869903564
0.6025218740416137,3.0581865310668945
0.602508910407473,3.059990882873535
0.6024959576493585,3.0618832111358643
0.6024830157523402,3.0636699199676514
0.6024700847015165,3.065513849258423
0.6024571644820146,3.0673375129699707
0.6024442550789897,3.069134473800659
0.6024313564776258,3.0710530281066895
0.602418468663135,3.0729634761810303
0.6024055916207575,3.074796676635742
0.6023927253357619,3.076624631881714
0.6023798697934448,3.0784521102905273
0.602367024979131,3.0803136825561523
0.6023541908781727,3.082181692123413
0.6023413674759506,3.083986520767212
0.6023285547578731,3.0858120918273926
0.602315752709376,3.087620258331299
0.6023029613159231,3.0894429683685303
0.602290180563006,3.091371774673462
0.6022774104361434,3.0932161808013916
0.6022646509208817,3.095094919204712
0.6022519020027945,3.0968997478485107
0.6022391636674834,3.098759651184082
0.6022264359005769,3.1006979942321777
0.6022137186877303,3.102649211883545
0.6022010120146265,3.1045408248901367
0.6021883158669757,3.1063828468322754
0.6021756302305146,3.10821795463562
0.6021629550910073,3.1101579666137695
0.6021502904342444,3.1120150089263916
0.6021376362460437,3.113879919052124
0.6021249925122495,3.1156487464904785
0.6021123592187331,3.1175191402435303
0.6020997363513919,3.1193389892578125
0.6020871238961506,3.121206521987915
0.6020745218389598,3.1230568885803223
0.6020619301657969,3.124905824661255
0.6020493488626654,3.126741409301758
0.6020367779155954,3.1287195682525635
0.602024217310643,3.130652904510498
0.6020116670338908,3.13252329826355
0.6019991270714471,3.134370803833008
0.6019865974094468,3.136179208755493
0.6019740780340503,3.1380279064178467
0.6019615689314444,3.1399049758911133
0.6019490700878413,3.1417629718780518
0.6019365814894795,3.143587827682495
0.6019241031226227,3.145411729812622
0.6019116349735609,3.147305965423584
0.6018991770286094,3.149109363555908
0.6018867292741092,3.1509664058685303
0.6018742916964265,3.15278697013855
0.6018618642819533,3.154646635055542
0.601849447017107,3.156463623046875
0.60183703988833,3.158329725265503
0.6018246428820905,3.1602585315704346
0.6018122559848814,3.1621878147125244
0.6017998791832209,3.164015054702759
0.6017875124636524,3.1659302711486816
0.6017751558127441,3.1677756309509277
0.6017628092170896,3.1696250438690186
0.601750472663307,3.1714792251586914
0.6017381461380393,3.173323392868042
0.601725829627955,3.1751351356506348
0.6017135231197458,3.1769518852233887
0.6017012266001296,3.178802967071533
0.6016889400558482,3.1806230545043945
0.6016766634736682,3.182467222213745
0.6016643968403805,3.184394598007202
0.6016521401428003,3.1862728595733643
0.601639893367768,3.1880886554718018
0.6016276565021471,3.1900177001953125
0.6016154295328267,3.1918442249298096
0.6016032124467187,3.193727731704712
0.6015910052307604,3.1955227851867676
0.6015788078719125,3.1973259449005127
0.6015666203571601,3.199144124984741
0.6015544426735121,3.2009496688842773
0.6015422748080013,3.2028703689575195
0.6015301167476842,3.204754114151001
0.6015179684796418,3.206629514694214
0.6015058299909783,3.208477020263672
0.6014937012688214,3.2103450298309326
0.6014815823003231,3.2122249603271484
0.6014694730726585,3.214081048965454
0.6014573735730268,3.2158451080322266
0.6014452837886497,3.217684745788574
0.6014332037067732,3.2195467948913574
0.6014211333146667,3.221517562866211
0.6014090725996222,3.2233526706695557
0.6013970215489556,3.2251315116882324
0.6013849801500055,3.2269668579101562
0.6013729483901344,3.2287838459014893
0.6013609262567272,3.2305874824523926
0.6013489137371923,3.232431650161743
0.6013369108189608,3.2343087196350098
0.6013249174894867,3.2361843585968018
0.6013129337362473,3.2380499839782715
0.6013009595467422,3.2399179935455322
0.6012889949084944,3.2417891025543213
0.601277039809049,3.2435810565948486
0.6012650942359744,3.2454357147216797
0.6012531581768608,3.2472574710845947
0.6012412316193219,3.2490692138671875
0.6012293145509933,3.2509050369262695
0.6012174069595333,3.2527451515197754
0.6012055088326224,3.2546496391296387
0.6011936201579637,3.256539821624756
0.6011817409232826,3.2585232257843018
0.6011698711163269,3.260370969772339
0.601158010724866,3.2622814178466797
0.601146159736692,3.264065980911255
0.6011343181396192,3.26591420173645
0.6011224859214833,3.26771879196167
0.6011106630701427,3.269575595855713
0.6010988495734775,3.2714009284973145
0.6010870454193895,3.2732255458831787
0.6010752505958026,3.275108814239502
0.6010634650906622,3.277003526687622
0.6010516888919363,3.2789318561553955
0.6010399219876132,3.280871868133545
0.6010281643657043,3.282780885696411
0.6010164160142415,3.2846834659576416
0.6010046769212787,3.2865381240844727
0.6009929470748915,3.288417339324951
0.6009812264631766,3.290286064147949
0.600969515074252,3.2921438217163086
0.6009578128962578,3.294006109237671
0.6009461199173544,3.2958908081054688
0.6009344361257243,3.2978007793426514
0.6009227615095706,3.299598455429077
0.6009110960571177,3.3014721870422363
0.6008994397566116,3.3033206462860107
0.6008877925963187,3.3051109313964844
0.6008761545645267,3.306987762451172
0.6008645256495445,3.3089497089385986
0.6008529058397013,3.3110010623931885
0.6008412951233479,3.312991142272949
0.6008296934888552,3.315094232559204
0.6008181009246156,3.317084312438965
0.6008065174190415,3.319125175476074
0.6007949429605666,3.3210666179656982
0.6007833775376448,3.322998046875
0.6007718211387509,3.324880838394165
0.6007602737523802,3.3268396854400635
0.6007487353670481,3.328758955001831
0.6007372059712908,3.330665349960327
0.6007256855536649,3.3325631618499756
0.6007141741027472,3.3345272541046143
0.6007026716071352,3.3364198207855225
0.6006911780554458,3.3383188247680664
0.6006796934363172,3.3402087688446045
0.6006682177384068,3.34218692779541
0.6006567509503927,3.3440561294555664
0.6006452930609731,3.345961570739746
0.6006338440588659,3.3478169441223145
0.600622403932809,3.349750518798828
0.6006109726715606,3.3516290187835693
0.6005995502638984,3.3535897731781006
0.6005881366986203,3.3554224967956543
0.6005767319645438,3.3572733402252197
0.6005653360505062,3.359130382537842
0.6005539489453643,3.36094069480896
0.6005425706379949,3.3627846240997314
0.6005312011172945,3.3646395206451416
0.6005198403721786,3.36649227142334
0.6005084883915831,3.3683407306671143
0.6004971451644625,3.370194673538208
0.6004858106797913,3.3721837997436523
0.6004744849265635,3.374051809310913
0.600463167893792,3.3758463859558105
0.6004518595705092,3.377680778503418
0.600440559945767,3.3795015811920166
0.6004292690086364,3.3813540935516357
0.6004179867482073,3.3832006454467773
0.6004067131535892,3.384995698928833
0.6003954482139107,3.3868062496185303
0.6003841919183187,3.3886263370513916
0.6003729442559803,3.3905324935913086
0.6003617052160808,3.3923797607421875
0.6003504747878242,3.394280433654785
0.6003392529604342,3.396148920059204
0.600328039723153,3.397991895675659
0.6003168350652412,3.3997693061828613
0.6003056389759788,3.401686191558838
0.600294451444664,3.4035329818725586
0.600283272460614,3.4053127765655518
0.6002721020131646,3.4071285724639893
0.6002609400916701,3.4090468883514404
0.6002497866855034,3.4109344482421875
0.600238641784056,3.412785530090332
0.6002275053767375,3.4146294593811035
0.6002163774529765,3.416456937789917
0.6002052580022198,3.4182915687561035
0.6001941470139321,3.4201033115386963
0.6001830444775972,3.4219729900360107
0.6001719503827162,3.4238014221191406
0.6001608647188096,3.425654649734497
0.6001497874754148,3.427554130554199
0.6001387186420885,3.4294896125793457
0.6001276582084046,3.4313602447509766
0.600116606163956,3.4331841468811035
0.6001055624983528,3.4350008964538574
0.6000945272012234,3.436774492263794
0.600083500262214,3.438615560531616
0.6000724816709889,3.4404520988464355
0.6000614714172305,3.442351818084717
0.6000504694906386,3.444181442260742
0.6000394758809307,3.446103811264038
0.6000284905778425,3.4479126930236816
0.600017513571127,3.4497573375701904
0.6000065448505554,3.451647996902466
0.5999955844059159,3.4535653591156006
0.5999846322270146,3.4553682804107666
0.5999736883036753,3.4571595191955566
0.5999627526257388,3.4589948654174805
0.5999518251830643,3.4607999324798584
0.5999409059655275,3.4627163410186768
0.5999299949630218,3.4647152423858643
0.5999190921654584,3.4666545391082764
0.599908197562765,3.4685211181640625
0.5998973111448873,3.4703919887542725
0.5998864329017881,3.472269296646118
0.5998755628234471,3.474174976348877
0.5998647008998614,3.4760184288024902
0.5998538471210454,3.477846384048462
0.5998430014770302,3.479686975479126
0.5998321639578641,3.4815614223480225
0.5998213345536129,3.4834632873535156
0.5998105132543584,3.485264539718628
0.5997997000502004,3.4870965480804443
0.599788894931255,3.488884687423706
0.5997780978876553,3.4907422065734863
0.5997673089095511,3.4926137924194336
0.5997565279871094,3.4944674968719482
0.5997457551105135,3.496302604675293
0.5997349902699638,3.4981517791748047
0.5997242334556772,3.499962091445923
0.5997134846578871,3.501910448074341
0.599702743866844,3.5037524700164795
0.5996920110728142,3.5056121349334717
0.5996812862660817,3.507441997528076
0.599670569436946,3.5092501640319824
0.5996598605757233,3.5110764503479004
0.5996491596727465,3.5129082202911377
0.5996384667183647,3.514723777770996
0.5996277817029435,3.516505241394043
0.5996171046168647,3.518366813659668
0.5996064354505265,3.520299196243286
0.5995957741943432,3.5222411155700684
0.5995851208387455,3.524054765701294
0.5995744753741803,3.5259451866149902
0.5995638377911104,3.5277674198150635
0.5995532080800152,3.529616117477417
0.5995425862313897,3.5314393043518066
0.5995319722357452,3.5332682132720947
0.5995213660836086,3.535115957260132
0.5995107677655237,3.5369315147399902
0.5995001772720493,3.5388264656066895
0.5994895945937607,3.5406174659729004
0.5994790197212487,3.5425002574920654
0.5994684526451204,3.5443196296691895
0.5994578933559981,3.546208143234253
0.5994473418445203,3.548036813735962
0.5994367981013412,3.5498900413513184
0.5994262621171308,3.55180287361145
0.5994157338825743,3.5536959171295166
0.5994052133883732,3.555509090423584
0.5993947006252438,3.5574209690093994
0.5993841955839191,3.5592455863952637
0.5993736982551465,3.5610344409942627
0.5993632086296895,3.562891960144043
0.5993527266983272,3.5646984577178955
0.5993422524518535,3.5665454864501953
0.5993317858810783,3.5683653354644775
0.5993213269768268,3.5702173709869385
0.5993108757299395,3.5720932483673096
0.5993004321312717,3.5739455223083496
0.5992899961716949,3.575824737548828
0.5992795678420949,3.5776796340942383
0.5992691471333736,3.579511880874634
0.5992587340364475,3.5814568996429443
0.5992483285422482,3.583289861679077
0.5992379306417228,3.5851974487304688
0.5992275403258331,3.5870304107666016
0.5992171575855564,3.588855028152466
0.5992067824118846,3.590719223022461
0.5991964147958246,3.592581272125244
0.5991860547283986,3.594515085220337
0.5991757022006435,3.596350908279419
0.599165357203611,3.598231077194214
0.5991550197283675,3.600132942199707
0.5991446897659948,3.6021053791046143
0.5991343673075893,3.603942632675171
0.5991240523442616,3.6058223247528076
0.5991137448671379,3.607666015625
0.5991034448673582,3.6095521450042725
0.5990931523360782,3.6114656925201416
0.599082867264467,3.613476276397705
0.5990725896437096,3.6153030395507812
0.5990623194650047,3.6171512603759766
0.5990520567195656,3.61897611618042
0.5990418013986207,3.620763063430786
0.5990315534934122,3.6226296424865723
0.5990213129951971,3.6245052814483643
0.5990110798952469,3.62634539604187
0.5990008541848472,3.6281845569610596
0.5989906358552982,3.6300272941589355
0.5989804248979144,3.6319472789764404
0.5989702213040246,3.6338326930999756
0.5989600250649717,3.6356332302093506
0.598949836172113,3.63750958442688
0.5989396546168199,3.6393356323242188
0.5989294803904781,3.64117169380188
0.5989193134844876,3.6430013179779053
0.5989091538902621,3.644763231277466
0.5988990015992299,3.6466479301452637
0.5988888566028326,3.6484711170196533
0.5988787188925269,3.650416374206543
0.5988685884597825,3.652249813079834
0.5988584652960837,3.654111623764038
0.5988483493929284,3.655904769897461
0.5988382407418287,3.6577446460723877
0.5988281393343102,3.6595191955566406
0.5988180451619131,3.661407709121704
0.5988079582161902,3.663264036178589
0.5987978784887094,3.6650538444519043
0.5987878059710515,3.6668684482574463
0.5987777406548114,3.6688015460968018
0.5987676825315977,3.6706693172454834
0.5987576315930326,3.6725003719329834
0.5987475878307521,3.6743686199188232
0.5987375512364055,3.676180839538574
0.5987275218016559,3.678051233291626
0.5987174995181801,3.6798367500305176
0.5987074843776686,3.6816964149475098
0.5986974763718245,3.6835429668426514
0.5986874754923655,3.685317277908325
0.598677481731022,3.6872196197509766
0.5986674950795382,3.6890363693237305
0.5986575155296717,3.6909067630767822
0.5986475430731932,3.6927523612976074
0.5986375777018872,3.694584846496582
0.598627619407551,3.6964309215545654
0.5986176681819955,3.6983249187469482
0.5986077240170445,3.700136661529541
0.5985977869045359,3.7019989490509033
0.5985878568363199,3.7038018703460693
0.5985779338042603,3.7057111263275146
0.5985680178002337,3.7075393199920654
0.5985581088161305,3.7094314098358154
0.5985482068438536,3.711273193359375
0.5985383118753191,3.71309757232666
0.5985284239024563,3.7149109840393066
0.5985185429172075,3.7166941165924072
0.5985086689115277,3.7185299396514893
0.5984988018773851,3.7203660011291504
0.5984889418067609,3.72222900390625
0.5984790886916493,3.724130392074585
0.598469242524057,3.7259702682495117
0.5984594032960038,3.7277753353118896
0.5984495709995221,3.729623556137085
0.5984397456266577,3.7314507961273193
0.5984299271694683,3.7332913875579834
0.5984201156200252,3.7351062297821045
0.598410310970412,3.736875534057617
0.5984005132127249,3.738757848739624
0.5983907223390731,3.740618944168091
0.598380938341578,3.742577314376831
0.5983711612123741,3.744384765625
0.5983613909436085,3.746230363845825
0.5983516275274401,3.748058795928955
0.5983418709560413,3.7498979568481445
0.5983321212215965,3.7517244815826416
0.5983223783163025,3.7536067962646484
0.5983126422323692,3.755418539047241
0.5983029129620183,3.7572572231292725
0.5982931904974842,3.75909161567688
0.5982834748310133,3.760981321334839
0.598273765954865,3.7628653049468994
0.5982640638613107,3.764749050140381
0.5982543685426339,3.766576051712036
0.5982446799911308,3.768470525741577
0.5982349981991099,3.7703590393066406
0.5982253231588912,3.7723159790039062
0.598215654862808,3.774232864379883
0.5982059933032049,3.77608323097229
0.598196338472439,3.77793025970459
0.5981866903628795,3.779860258102417
0.5981770489669079,3.7817177772521973
0.5981674142769176,3.7835898399353027
0.5981577862853139,3.7854506969451904
0.5981481649845145,3.787307024002075
0.5981385503669492,3.7891664505004883
0.5981289424250591,3.7910685539245605
0.598119341151298,3.79288911819458
0.5981097465381313,3.794750213623047
0.5981001585780361,3.7965714931488037
0.5980905772635021,3.798506259918213
0.5980810025870303,3.8003506660461426
0.5980714345411338,3.8022537231445312
0.5980618731183369,3.804048776626587
0.5980523183111768,3.805903911590576
0.5980427701122016,3.807708501815796
0.5980332285139716,3.809567928314209
0.5980236935090584,3.811405658721924
0.5980141650900458,3.813236713409424
0.598004643249529,3.815077781677246
0.5979951279801147,3.8169682025909424
0.5979856192744218,3.8189077377319336
0.5979761171250803,3.820754051208496
0.5979666215247317,3.822634696960449
0.5979571324660296,3.8245975971221924
0.5979476499416385,3.8264811038970947
0.5979381739442351,3.828303098678589
0.597928704466507,3.8301427364349365
0.5979192415011538,3.8319876194000244
0.597909785040886,3.8338632583618164
0.5979003350784257,3.8357017040252686
0.5978908916065067,3.8375403881073
0.5978814546178738,3.8393828868865967
0.5978720241052836,3.841229200363159
0.5978626000615034,3.843092918395996
0.5978531824793122,3.844888687133789
0.5978437713515005,3.8467202186584473
0.5978343666708695,3.8485493659973145
0.597824968430232,3.8504514694213867
0.5978155766224122,3.8523154258728027
0.5978061912402451,3.8542301654815674
0.5977968122765771,3.8560354709625244
0.5977874397242656,3.8578639030456543
0.5977780735761792,3.8596577644348145
0.5977687138251977,3.8615329265594482
0.5977593604642117,3.863373279571533
0.5977500134861237,3.8651719093322754
0.5977406728838457,3.8669967651367188
0.5977313386503024,3.8687989711761475
0.5977220107784283,3.8706414699554443
0.5977126892611695,3.87253475189209
0.5977033740914828,3.874375104904175
0.5976940652623359,3.8761959075927734
0.5976847627667076,3.8780555725097656
0.5976754665975875,3.8798439502716064
0.5976661767479761,3.8817050457000732
0.5976568932108844,3.883526086807251
0.5976476159793348,3.885422468185425
0.5976383450463602,3.887218952178955
0.5976290804050041,3.8890154361724854
0.5976198220483211,3.8909912109375
0.5976105699693766,3.8928017616271973
0.5976013241612461,3.894660472869873
0.5975920846170164,3.8964309692382812
0.597582851329785,3.8983044624328613
0.5975736242926594,3.9001235961914062
0.5975644034987586,3.901987314224243
0.5975551889412113,3.9038023948669434
0.5975459806131576,3.9056503772735596
0.5975367785077479,3.9074602127075195
0.5975275826181428,3.9093315601348877
0.5975183929375139,3.911198377609253
0.597509209459043,3.9130001068115234
0.5975000321759224,3.914914131164551
0.5974908610813553,3.916703224182129
0.5974816961685546,3.9185357093811035
0.5974725374307444,3.920470952987671
0.5974633848611586,3.9223790168762207
0.5974542384530417,3.9242186546325684
0.5974450981996487,3.926107406616211
0.5974359640942448,3.928095579147339
0.5974268361301054,3.9299752712249756
0.5974177143005165,3.931781053543091
0.5974085985987742,3.933701515197754
0.5973994890181845,3.9355273246765137
0.5973903855520647,3.9373152256011963
0.597381288193741,3.939133882522583
0.597372196936551,3.9409494400024414
0.5973631117738414,3.9428694248199463
0.5973540326989698,3.944650650024414
0.5973449597053039,3.946572780609131
0.5973358927862209,3.9484381675720215
0.5973268319351089,3.95035719871521
0.5973177771453656,3.952240467071533
0.597308728410399,3.9541218280792236
0.5972996857236267,3.9559166431427
0.597290649078477,3.957770824432373
0.5972816184683876,3.959584951400757
0.5972725938868065,3.961458921432495
0.5972635753271915,3.9633166790008545
0.5972545627830109,3.965186834335327
0.5972455562477419,3.967026710510254
0.5972365557148722,3.9688880443573
0.5972275611778995,3.970742702484131
0.5972185726303315,3.972604513168335
0.597209590065685,3.9744465351104736
0.5972006134774872,3.9762730598449707
0.5971916428592751,3.9781301021575928
0.5971826782045953,3.979975700378418
0.5971737195070043,3.981841802597046
0.5971647667600685,3.983722448348999
0.5971558199573634,3.985541582107544
0.5971468790924749,3.9873733520507812
0.5971379441589985,3.9891774654388428
0.5971290151505391,3.9909796714782715
0.5971200920607111,3.9928038120269775
0.5971111748831393,3.9946579933166504
0.5971022636114574,3.9964821338653564
0.597093358239309,3.9983580112457275
0.597084458760347,4.0002360343933105
0.5970755651682343,4.002192735671997
0.5970666774566433,4.004011392593384
0.5970577956192555,4.00585412979126
0.5970489196497623,4.007652282714844
0.5970400495418644,4.009504795074463
0.597031185289272,4.01138710975647
0.5970223268857049,4.01325535774231
0.597013474324892,4.0150885581970215
0.5970046276005722,4.016900062561035
0.5969957867064931,4.0187013149261475
0.5969869516364121,4.020601749420166
0.5969781223840963,4.022520303726196
0.5969692989433211,4.024360418319702
0.5969604813078724,4.026252269744873
0.5969516694715444,4.028048276901245
0.5969428634281412,4.03000283241272
0.5969340631714761,4.031858921051025
0.5969252686953718,4.033706426620483
0.5969164799936597,4.035501003265381
0.5969076970601807,4.0373311042785645
0.5968989198887854,4.039245843887329
0.5968901484733324,4.041046619415283
0.5968813828076911,4.0428876876831055
0.5968726228857385,4.044682502746582
0.5968638687013615,4.0465312004089355
0.5968551202484561,4.04839015007019
0.5968463775209273,4.050236940383911
0.5968376405126892,4.052112579345703
0.5968289092176646,4.053977012634277
0.5968201836297861,4.055749893188477
0.5968114637429948,4.057696580886841
0.5968027495512408,4.059553623199463
0.5967940410484832,4.0614707469940186
0.5967853382286906,4.063390493392944
0.5967766410858398,4.065152406692505
0.596767949613917,4.066992282867432
0.5967592638069172,4.068848371505737
0.5967505836588445,4.070709943771362
0.5967419091637113,4.072563886642456
0.5967332403155396,4.074408769607544
0.5967245771083599,4.076305150985718
0.5967159195362115,4.078155279159546
0.5967072675931426,4.0799560546875
0.5966986212732104,4.081877946853638
0.5966899805704805,4.083703994750977
0.5966813454790276,4.085547924041748
0.5966727159929348,4.087364196777344
0.5966640921062947,4.089158773422241
0.5966554738132074,4.090985536575317
0.596646861107783,4.092780113220215
0.5966382539841393,4.094676494598389
0.5966296524364034,4.0964930057525635
0.5966210564587107,4.098362684249878
0.5966124660452053,4.100268840789795
0.59660388119004,4.102177143096924
0.5965953018873765,4.103998422622681
0.5965867281313846,4.105877876281738
0.5965781599162427,4.1077001094818115
0.5965695972361382,4.1095130443573
0.5965610400852666,4.111377954483032
0.596552488457832,4.113272190093994
0.5965439423480474,4.115121841430664
0.5965354017501338,4.11693000793457
0.596526866658321,4.1187779903411865
0.5965183370668468,4.120654582977295
0.5965098129699584,4.122553586959839
0.5965012943619104,4.124403953552246
0.5964927812369661,4.126269102096558
0.5964842735893978,4.128157138824463
0.5964757714134855,4.130048751831055
0.5964672747035178,4.131916046142578
0.5964587834537916,4.133764028549194
0.596450297658612,4.1355602741241455
0.5964418173122931,4.137460470199585
0.5964333424091564,4.139357566833496
0.5964248729435322,4.141225099563599
0.596416408909759,4.143127202987671
0.5964079503021836,4.1449384689331055
0.5963994971151609,4.146754741668701
0.5963910493430541,4.148650407791138
0.5963826069802344,4.150590419769287
0.5963741700210818,4.152468681335449
0.596365738459984,4.154341459274292
0.5963573122913367,4.1561291217803955
0.5963488915095443,4.157957553863525
0.596340476109019,4.159734725952148
0.596332066084181,4.161624431610107
0.5963236614294589,4.1634581089019775
0.5963152621392892,4.1652655601501465
0.5963068682081166,4.1670989990234375
0.5962984796303938,4.169018745422363
0.5962900964005814,4.1708831787109375
0.5962817185131485,4.172703981399536
0.5962733459625715,4.174558639526367
0.5962649787433356,4.176374197006226
0.5962566168499333,4.178259372711182
0.5962482602768654,4.180140018463135
0.5962399090186404,4.181991815567017
0.5962315630697753,4.183799743652344
0.5962232224247945,4.185632944107056
0.5962148870782308,4.187519550323486
0.5962065570246241,4.189322471618652
0.596198232258523,4.1912150382995605
0.5961899127744832,4.193007230758667
0.5961815985670692,4.19486141204834
0.5961732896308525,4.196671962738037
0.5961649859604127,4.1985156536102295
0.5961566875503376,4.200349807739258
0.5961483943952222,4.202260255813599
0.5961401064896695,4.204070806503296
0.5961318238282904,4.205984354019165
0.5961235464057033,4.207777500152588
0.5961152742165349,4.209712743759155
0.5961070072554189,4.211578845977783
0.5960987455169968,4.2134764194488525
0.5960904889959184,4.215271949768066
0.5960822376868407,4.217106103897095
0.5960739915844283,4.218939542770386
0.5960657506833539,4.220762491226196
0.5960575149782973,4.222644567489624
0.5960492844639462,4.224577188491821
0.5960410591349959,4.226430892944336
0.5960328389861498,4.228243112564087
0.5960246240121173,4.230075120925903
0.5960164142076173,4.231915712356567
0.5960082095673751,4.2337987422943115
0.5960000100861238,4.235565423965454
0.5959918157586042,4.237428188323975
0.5959836265795642,4.239332675933838
0.5959754425437598,4.241164922714233
0.5959672636459539,4.243097543716431
0.5959590898809172,4.24491024017334
0.5959509212434277,4.246755361557007
0.5959427577282712,4.24858546257019
0.5959345993302404,4.250471830368042
0.5959264460441357,4.252331972122192
0.595918297864765,4.254196405410767
0.5959101547869434,4.255981683731079
0.5959020168054933,4.257849931716919
0.5958938839152447,4.259706258773804
0.595885756111035,4.261621713638306
0.5958776333877088,4.263471841812134
0.5958695157401176,4.265278100967407
0.595861403163121,4.267108201980591
0.5958532956515855,4.269054651260376
0.5958451932003848,4.270952224731445
0.5958370958043999,4.272865533828735
0.5958290034585193,4.274719953536987
0.5958209161576385,4.2765984535217285
0.5958128338966601,4.27843976020813
0.5958047566704945,4.28039026260376
0.5957966844740585,4.282335996627808
0.595788617302277,4.284224510192871
0.595780555150081,4.286087512969971
0.5957724980124098,4.287938117980957
0.595764445884209,4.289782524108887
0.5957563987604316,4.2916178703308105
0.5957483566360379,4.2935261726379395
0.5957403195059949,4.295324325561523
0.5957322873652774,4.297118425369263
0.5957242602088667,4.299087285995483
0.5957162380317511,4.300908803939819
0.5957082208289265,4.302830696105957
0.5957002085953953,4.304603815078735
0.5956922013261674,4.306452512741089
0.5956841990162594,4.308315277099609
0.5956762016606949,4.310221433639526
0.5956682092545047,4.312053442001343
0.5956602217927266,4.3139331340789795
0.5956522392704052,4.315745115280151
0.595644261682592,4.317641735076904
0.5956362890243456,4.319441080093384
0.5956283212907315,4.321294784545898
0.5956203584768224,4.323134183883667
0.5956124005776974,4.324932336807251
0.5956044475884426,4.326765060424805
0.5955964995041513,4.3286755084991455
0.5955885563199234,4.330557584762573
0.5955806180308658,4.332445859909058
0.5955726846320922,4.334328651428223
0.5955647561187232,4.336225271224976
0.5955568324858859,4.338061571121216
0.5955489137287147,4.339838027954102
0.5955409998423504,4.341712713241577
0.5955330908219408,4.343569040298462
0.5955251866626405,4.345390796661377
0.5955172873596107,4.3472020626068115
0.5955093929080195,4.349026203155518
0.5955015033030415,4.350807428359985
0.5954936185398585,4.3526575565338135
0.5954857386136584,4.354562997817993
0.5954778635196363,4.35636568069458
0.5954699932529934,4.358251094818115
0.5954621278089385,4.360075950622559
0.5954542671826865,4.361944198608398
0.5954464113694585,4.363753318786621
0.5954385603644832,4.365593433380127
0.5954307141629952,4.36742639541626
0.5954228727602362,4.369284391403198
0.5954150361514541,4.371149063110352
0.5954072043319036,4.373075008392334
0.5953993772968461,4.374911308288574
0.5953915550415493,4.376726150512695
0.5953837375612875,4.378657817840576
0.595375924851342,4.380537271499634
0.5953681169069999,4.38245415687561
0.5953603137235554,4.3843653202056885
0.5953525152963088,4.38621973991394
0.5953447216205675,4.3880462646484375
0.5953369326916446,4.389897108078003
0.5953291485048602,4.391811847686768
0.5953213690555408,4.393686771392822
0.5953135943390194,4.3954918384552
0.5953058243506353,4.3973002433776855
0.5952980590857339,4.399108648300171
0.5952902985396678,4.4008941650390625
0.5952825427077956,4.4027533531188965
0.595274791585482,4.404548645019531
0.5952670451680988,4.40642237663269
0.5952593034510233,4.408306121826172
0.5952515664296398,4.4102489948272705
0.5952438340993392,4.412091970443726
0.5952361064555176,4.4139227867126465
0.5952283834935785,4.415690898895264
0.5952206652089317,4.417551755905151
0.5952129515969924,4.4194183349609375
0.5952052426531831,4.421266555786133
0.5951975383729317,4.423125267028809
0.5951898387516733,4.425053596496582
0.5951821437848485,4.42691445350647
0.5951744534679045,4.428861856460571
0.5951667677962948,4.4307122230529785
0.5951590867654788,4.432580471038818
0.5951514103709226,4.4344236850738525
0.5951437386080981,4.436233043670654
0.5951360714724835,4.438080549240112
0.5951284089595634,4.439912557601929
0.5951207510648282,4.441780090332031
0.5951130977837747,4.443597078323364
0.5951054491119061,4.445461750030518
0.595097805044731,4.4474036693573
0.5950901655777648,4.449282646179199
0.5950825307065291,4.4511494636535645
0.5950749004265508,4.452972650527954
0.5950672747333638,4.454877138137817
0.5950596536225077,4.456692695617676
0.5950520370895279,4.458526849746704
0.5950444251299766,4.4603431224823
0.5950368177394114,4.462270498275757
0.5950292149133959,4.464100122451782
0.5950216166475005,4.465989351272583
0.5950140229373009,4.467802047729492
0.595006433778379,4.46967339515686
0.5949988491663226,4.471532821655273
0.594991269096726,4.473407983779907
0.5949836935651889,4.475231647491455
0.5949761225673172,4.477072238922119
0.594968556098723,4.478997707366943
0.5949609941550237,4.480798244476318
0.5949534367318432,4.4826579093933105
0.5949458838248114,4.4846251010894775
0.5949383354295638,4.4864888191223145
0.5949307915417417,4.488355875015259
0.5949232521569927,4.490258693695068
0.5949157172709703,4.4921417236328125
0.5949081868793333,4.494007110595703
0.5949006609777471,4.495830774307251
0.5948931395618823,4.497703790664673
0.5948856226274158,4.502004384994507
0.5948781101700303,4.506558418273926
0.5948706021854143,4.511194705963135
0.5948630986692618,4.515702486038208
0.594855599617273,4.519633769989014
0.5948481050251538,4.522629499435425
0.5948406148886157,4.525110721588135
0.5948331292033763,4.527161121368408
0.5948256479651586,4.529156923294067
0.5948181711696918,4.531070947647095
0.5948106988127104,4.533019542694092
0.5948032308899549,4.5349767208099365
0.5947957673971715,4.537045955657959
0.594788308330112,4.538987159729004
0.5947808536845343,4.541012763977051
0.5947734034562013,4.542953729629517
0.5947659576408821,4.544923782348633
0.5947585162343514,4.5468909740448
0.5947510792323897,4.5488364696502686
0.5947436466307829,4.550785064697266
0.5947362184253224,4.552809000015259
0.5947287946118058,4.554789781570435
0.594721375186036,4.556866645812988
0.5947139601438213,4.558844327926636
0.594706549480976,4.560777187347412
0.5946991431933198,4.562702417373657
0.5946917412766782,4.564671039581299
0.5946843437268821,4.566622495651245
0.5946769505397678,4.568535327911377
0.5946695617111772,4.570468425750732
0.5946621772369586,4.572414398193359
0.5946547971129644,4.574365139007568
0.5946474213350539,4.576344966888428
0.5946400498990908,4.578289985656738
0.5946326828009452,4.5802576541900635
0.5946253200364923,4.582210540771484
0.5946179616016126,4.584174633026123
0.5946106074921924,4.5861656665802
0.5946032577041235,4.588072299957275
0.5945959122333031,4.59002685546875
0.5945885710756339,4.59199333190918
0.5945812342270236,4.5939719676971436
0.5945739016833862,4.5959484577178955
0.5945665734406402,4.597898721694946
0.5945592494947104,4.59981107711792
0.5945519298415263,4.601773977279663
0.5945446144770231,4.6037116050720215
0.5945373033971413,4.605634927749634
0.594529996597827,4.607534170150757
0.5945226940750318,4.6094605922698975
0.5945153958247117,4.611369609832764
0.5945081018428295,4.613313436508179
0.5945008121253522,4.6152613162994385
0.5944935266682528,4.617253541946411
0.5944862454675092,4.619153738021851
0.5944789685191049,4.621036767959595
0.5944716958190284,4.6230409145355225
0.594464427363274,4.624971151351929
0.5944571631478408,4.6269636154174805
0.5944499031687336,4.628834962844849
0.5944426474219621,4.630758047103882
0.5944353959035413,4.632648468017578
0.5944281486094919,4.634642601013184
0.5944209055358396,4.636498928070068
0.5944136666786148,4.638399362564087
0.5944064320338541,4.640257120132446
0.5943992015975987,4.642197132110596
0.5943919753658952,4.644089460372925
0.594384753334795,4.6460113525390625
0.5943775355003555,4.647934436798096
0.5943703218586386,4.649836540222168
0.5943631124057118,4.651704788208008
0.5943559071376474,4.653761386871338
0.5943487060505231,4.6556007862091064
0.5943415091404216,4.6575140953063965
0.5943343164034312,4.6593337059021
0.5943271278356445,4.661217927932739
0.59431994343316,4.663109540939331
0.5943127631920808,4.664898633956909
0.5943055871085158,4.666796684265137
0.5942984151785778,4.668743133544922
0.5942912473983862,4.670617580413818
0.5942840837640643,4.672562599182129
0.5942769242717406,4.674469947814941
0.5942697689175496,4.676342487335205
0.5942626176976296,4.678235769271851
0.5942554706081248,4.680073022842407
0.5942483276451844,4.6819353103637695
0.594241188804962,4.683765649795532
0.594234054083617,4.685640335083008
0.5942269234773132,4.687467098236084
0.5942197969822198,4.689297437667847
0.5942126745945109,4.691229581832886
0.5942055563103653,4.693058729171753
0.5941984421259673,4.694898366928101
0.5941913320375058,4.696709871292114
0.5941842260411749,4.698591947555542
0.5941771241331735,4.70041298866272
0.5941700263097053,4.7023255825042725
0.5941629325669792,4.704141139984131
0.5941558429012088,4.706010580062866
0.594148757308613,4.707818269729614
0.5941416757854154,4.70973801612854
0.5941345983278445,4.711577892303467
0.5941275249321334,4.713505506515503
0.5941204555945208,4.715335845947266
0.5941133903112493,4.7171471118927
0.5941063290785675,4.718993425369263
0.5940992718927279,4.720834970474243
0.5940922187499886,4.722702503204346
0.5940851696466121,4.72454571723938
0.5940781245788656,4.726398944854736
0.5940710835430215,4.7283782958984375
0.5940640465353569,4.730266809463501
0.5940570135521541,4.7321226596832275
0.5940499845896994,4.733974933624268
0.5940429596442844,4.735759019851685
0.5940359387122055,4.737575531005859
0.594028921789764,4.73938775062561
0.5940219088732653,4.741186141967773
0.5940148999590206,4.743045091629028
0.5940078950433452,4.744850397109985
0.5940008941225587,4.746784210205078
0.5939938971929868,4.748626947402954
0.5939869042509588,4.750473499298096
0.593979915292809,4.752310276031494
0.5939729303148767,4.754168748855591
0.5939659493135058,4.75594425201416
0.5939589722850446,4.757785081863403
0.5939519992258464,4.7596046924591064
0.5939450301322692,4.7614686489105225
0.5939380650006756,4.763325214385986
0.5939311038274327,4.765212774276733
0.5939241466089127,4.767073154449463
0.5939171933414921,4.768951892852783
0.593910244021552,4.770800590515137
0.5939032986454785,4.772767066955566
0.5938963572096623,4.774657964706421
0.5938894197104982,4.776498079299927
0.5938824861443862,4.7783660888671875
0.5938755565077306,4.780247926712036
0.5938686307969406,4.782139778137207
0.5938617090084297,4.784063339233398
0.593854791138616,4.785886287689209
0.5938478771839224,4.787707090377808
0.5938409671407763,4.789556503295898
0.5938340610056094,4.791375398635864
0.5938271587748584,4.793198585510254
0.5938202604449646,4.795040845870972
0.5938133660123729,4.796835899353027
0.5938064754735339,4.798779726028442
0.5937995888249025,4.80061936378479
0.5937927060629373,4.802594184875488
0.5937858271841023,4.804440259933472
0.5937789521848658,4.806302785873413
0.5937720810617002,4.808182716369629
0.593765213811083,4.810049533843994
0.5937583504294958,4.811887979507446
0.5937514909134247,4.813740968704224
0.5937446352593604,4.815554618835449
0.5937377834637981,4.817408084869385
0.5937309355232371,4.81924295425415
0.5937240914341817,4.821090459823608
0.5937172511931403,4.822931528091431
0.5937104147966257,4.82473087310791
0.5937035822411552,4.82660436630249
0.5936967535232506,4.828519344329834
0.5936899286394379,4.830383777618408
0.5936831075862479,4.832253694534302
0.5936762903602155,4.8341288566589355
0.5936694769578801,4.835893630981445
0.5936626673757852,4.837774991989136
0.5936558616104792,4.839659214019775
0.5936490596585142,4.841536521911621
0.5936422615164476,4.843362331390381
0.5936354671808403,4.845140218734741
0.5936286766482576,4.846987962722778
0.59362188991527,4.848802804946899
0.5936151069784512,4.850656270980835
0.5936083278343801,4.852566242218018
0.5936015524796393,4.854432582855225
0.5935947809108162,4.856250286102295
0.5935880131245023,4.85820460319519
0.5935812491172933,4.860046863555908
0.5935744888857892,4.861940622329712
0.5935677324265949,4.86375093460083
0.5935609797363184,4.86561918258667
0.5935542308115729,4.867431640625
0.5935474856489756,4.869252681732178
0.5935407442451481,4.871088981628418
0.5935340065967161,4.872929096221924
0.5935272727003091,4.874788761138916
0.5935205425525619,4.8767101764678955
0.5935138161501127,4.878545761108398
0.5935070934896041,4.880367040634155
0.5935003745676827,4.882264137268066
0.5934936593810001,4.884103059768677
0.5934869479262112,4.885930776596069
0.5934802401999756,4.887789249420166
0.5934735361989569,4.889623641967773
0.5934668359198232,4.891481637954712
0.5934601393592462,4.893292188644409
0.5934534465139023,4.895158767700195
0.5934467573804716,4.896960258483887
0.5934400719556391,4.898872137069702
0.5934333902360929,4.90065598487854
0.593426712218526,4.902523517608643
0.5934200378996357,4.904337167739868
0.5934133672761226,4.906198501586914
0.5934067003446921,4.908065557479858
0.5934000371020535,4.909913778305054
0.5933933775449202,4.911764860153198
0.5933867216700096,4.913712024688721
0.5933800694740436,4.915523052215576
0.5933734209537477,4.91739296913147
0.5933667761058519,4.9192118644714355
0.5933601349270897,4.9210240840911865
0.5933534974141994,4.922906875610352
0.5933468635639227,4.924777030944824
0.593340233373006,4.926666975021362
0.5933336068381991,4.928640604019165
0.5933269839562564,4.930546522140503
0.5933203647239359,4.932467937469482
0.5933137491380001,4.934330463409424
0.5933071371952149,4.9361724853515625
0.5933005288923507,4.938040256500244
0.5932939242261819,4.939824819564819
0.5932873231934866,4.941709041595459
0.5932807257910472,4.9435789585113525
0.59327413201565,4.945434331893921
0.5932675418640851,4.9472620487213135
0.5932609553331472,4.949106931686401
0.5932543724196339,4.951057434082031
0.5932477931203477,4.952929735183716
0.5932412174320948,4.954788446426392
0.5932346453516851,4.956673860549927
0.5932280768759328,4.958548069000244
0.5932215120016561,4.960391521453857
0.5932149507256763,4.962275505065918
0.5932083930448198,4.964105844497681
0.5932018389559162,4.965987205505371
0.5931952884557992,4.967787027359009
0.5931887415413064,4.96976637840271
0.5931821982092793,4.971620321273804
0.5931756584565635,4.973531246185303
0.5931691222800078,4.975359201431274
0.5931625896764661,4.977184534072876
0.5931560606427949,4.9790685176849365
0.5931495351758553,4.980911731719971
0.5931430132725125,4.982842445373535
0.5931364949296344,4.984741449356079
0.5931299801440941,4.986590385437012
0.5931234689127678,4.988582611083984
0.5931169612325357,4.990455389022827
0.5931104571002818,4.992282152175903
0.5931039565128943,4.994155645370483
0.5930974594672643,4.995956897735596
0.5930909659602881,4.9978039264678955
0.5930844759888645,4.9995903968811035
0.5930779895498968,5.001477241516113
0.5930715066402918,5.003328323364258
0.5930650272569605,5.005162954330444
0.5930585513968174,5.007077693939209
0.5930520790567807,5.008891344070435
0.5930456102337726,5.010748863220215
0.5930391449247185,5.012578248977661
0.5930326831265488,5.014475584030151
0.5930262248361964,5.016298770904541
0.5930197700505985,5.018200397491455
0.593013318766696,5.020024299621582
0.5930068709814337,5.021874904632568
0.5930004266917597,5.023676872253418
0.5929939858946262,5.025575399398804
0.5929875485869891,5.027397155761719
0.5929811147658076,5.029187202453613
0.5929746844280452,5.031028747558594
0.5929682575706691,5.032970190048218
0.5929618341906496,5.03484320640564
0.5929554142849612,5.036640405654907
0.5929489978505816,5.038538694381714
0.592942584884493,5.040389776229858
0.5929361753836806,5.042283296585083
0.5929297693451333,5.044189929962158
0.5929233667658441,5.046062707901001
0.592916967642809,5.047940731048584
0.5929105719730287,5.049795389175415
0.5929041797535063,5.051614046096802
0.5928977909812492,5.053499937057495
0.5928914056532685,5.055292129516602
0.5928850237665789,5.057082653045654
0.5928786453181983,5.058917760848999
0.5928722703051491,5.060714483261108
0.5928658987244562,5.062624216079712
0.592859530573149,5.064452171325684
0.59285316584826,5.066339731216431
0.5928468045468255,5.068222284317017
0.5928404466658853,5.070080518722534
0.5928340922024833,5.07191014289856
0.5928277411536658,5.07378363609314
0.5928213935164838,5.075615167617798
0.5928150492879916,5.077481031417847
0.5928087084652466,5.079293727874756
0.5928023710453103,5.08116602897644
0.5927960370252476,5.083067417144775
0.5927897064021267,5.084874391555786
0.5927833791730197,5.086713790893555
0.5927770553350019,5.088538646697998
0.5927707348851525,5.090453147888184
0.5927644178205539,5.09229040145874
0.5927581041382921,5.094134569168091
0.5927517938354567,5.095945596694946
0.5927454869091409,5.097917318344116
0.592739183356441,5.09991979598999
0.5927328831744574,5.101807117462158
0.5927265863602934,5.103608131408691
0.5927202929110561,5.105441570281982
0.5927140028238561,5.107299327850342
0.5927077160958073,5.109106779098511
0.5927014327240272,5.110929727554321
0.5926951527056369,5.11276912689209
0.5926888760377608,5.114614009857178
0.5926826027175264,5.1164562702178955
0.5926763327420653,5.118387460708618
0.5926700661085121,5.120242357254028
0.5926638028140053,5.122138738632202
0.5926575428556861,5.123962879180908
0.5926512862306998,5.125818252563477
0.5926450329361949,5.127688646316528
0.592638782969323,5.129559755325317
0.5926325363272397,5.131431579589844
0.5926262930071037,5.133264064788818
0.5926200530060767,5.135106563568115
0.5926138163213247,5.137007474899292
0.5926075829500165,5.138844966888428
0.5926013528893243,5.140665054321289
0.5925951261364235,5.142556190490723
0.5925889026884936,5.1444926261901855
0.5925826825427167,5.1463096141815186
0.5925764656962788,5.148166179656982
0.5925702521463687,5.150023698806763
0.5925640418901792,5.151827335357666
0.5925578349249061,5.153704643249512
0.5925516312477485,5.155559539794922
0.5925454308559087,5.157411575317383
0.592539233746593,5.159248113632202
0.5925330399170105,5.161025762557983
0.5925268493643732,5.162888526916504
0.5925206620858976,5.164675951004028
0.5925144780788024,5.166530132293701
0.5925082973403103,5.168341398239136
0.5925021198676468,5.1701860427856445
0.5924959456580413,5.172017812728882
0.5924897747087259,5.1739349365234375
0.592483607016936,5.175797700881958
0.5924774425799111,5.177677392959595
0.5924712813948931,5.179471969604492
0.5924651234591274,5.1813108921051025
0.5924589687698627,5.18315577507019
0.5924528173243512,5.184944152832031
0.592446669119848,5.1867992877960205
0.5924405241536117,5.188686847686768
0.592434382422904,5.190526485443115
0.5924282439249899,5.1924920082092285
0.5924221086571378,5.194365978240967
0.592415976616619,5.196193218231201
0.5924098478007083,5.198033094406128
0.5924037222066834,5.199824571609497
0.5923975998318258,5.201678276062012
0.5923914806734196,5.20356011390686
0.5923853647287526,5.205411911010742
0.5923792519951154,5.2071921825408936
0.5923731424698019,5.209011554718018
0.5923670361501094,5.210922718048096
0.5923609330333384,5.212762832641602
0.5923548331167923,5.214599609375
0.5923487363977776,5.216403007507324
0.5923426428736045,5.218308687210083
0.5923365525415861,5.220113277435303
0.5923304653990383,5.222012758255005
0.5923243814432809,5.223794937133789
0.5923183006716363,5.225630044937134
0.59231222308143,5.227424621582031
0.592306148669991,5.229291200637817
0.5923000774346513,5.231135606765747
0.5922940093727461,5.232932806015015
0.5922879444816135,5.23478364944458
0.592281882758595,5.236603736877441
0.592275824201035,5.238455772399902
0.5922697688062812,5.240316152572632
0.5922637165716845,5.2422425746917725
0.5922576674945984,5.244056463241577
0.5922516215723801,5.245900630950928
0.5922455788023897,5.247842788696289
0.59223953918199,5.249741792678833
0.5922335027085476,5.251567363739014
0.5922274693794316,5.253449201583862
0.5922214391920145,5.255249738693237
0.5922154121436719,5.257064342498779
0.5922093882317818,5.25888729095459
0.5922033674537266,5.260691165924072
0.5921973498068904,5.262597560882568
0.5921913352886611,5.264425992965698
0.5921853238964296,5.2663679122924805
0.5921793156275895,5.268244504928589
0.5921733104795379,5.270253658294678
0.5921673084496746,5.2721569538116455
0.5921613095354026,5.274046897888184
0.5921553137341278,5.2758612632751465
0.5921493210432592,5.277819395065308
0.5921433314602087,5.2796409130096436
0.5921373449823918,5.28151798248291
0.5921313616072261,5.283365726470947
0.592125381332133,5.285264492034912
0.5921194041545361,5.28710675239563
0.5921134300718629,5.28893780708313
0.5921074590815433,5.290768384933472
0.5921014911810103,5.292625904083252
0.5920955263676999,5.294489860534668
0.5920895646390513,5.296345233917236
0.5920836059925061,5.298230171203613
0.5920776504255095,5.300105094909668
0.5920716979355096,5.301968574523926
0.592065748519957,5.3038411140441895
0.5920598021763056,5.305661678314209
0.5920538589020122,5.307581901550293
0.5920479186945368,5.309446334838867
0.5920419815513417,5.3112876415252686
0.5920360474698926,5.313107967376709
0.5920301164476582,5.314987897872925
0.5920241884821098,5.31678581237793
0.5920182635707222,5.318647623062134
0.5920123417109723,5.320476770401001
0.5920064229003406,5.322407245635986
0.5920005071363103,5.324197769165039
0.5919945944163674,5.326060771942139
0.5919886847380007,5.327871561050415
0.5919827780987025,5.329773187637329
0.5919768744959675,5.331617116928101
0.591970973927293,5.333498477935791
0.59196507639018,5.3353047370910645
0.5919591818821318,5.33728551864624
0.5919532904006546,5.339122533798218
0.5919474019432579,5.340976715087891
0.5919415165074534,5.342872381210327
0.5919356340907563,5.344772815704346
0.5919297546906845,5.34666109085083
0.5919238783047586,5.3484954833984375
0.5919180049305018,5.350397825241089
0.5919121345654409,5.352230548858643
0.5919062672071048,5.354088068008423
0.5919004028530257,5.355879068374634
0.5918945415007386,5.357715368270874
0.591888683147781,5.359621047973633
0.5918828277916934,5.361487865447998
0.5918769754300196,5.363291025161743
0.5918711260603055,5.365099906921387
0.5918652796801,5.366977691650391
0.5918594362869551,5.368785381317139
0.5918535958784255,5.370615720748901
0.5918477584520685,5.372514247894287
0.5918419240054446,5.37439227104187
0.5918360925361165,5.376228094100952
0.5918302640416498,5.3781516551971436
0.5918244385196139,5.379954099655151
0.5918186159675796,5.3818206787109375
0.5918127963831212,5.383651971817017
0.5918069797638157,5.38549542427063
0.5918011661072428,5.387342691421509
0.591795355410985,5.389160871505737
0.5917895476726276,5.3910064697265625
0.5917837428897585,5.392794370651245
0.5917779410599684,5.394660472869873
0.5917721421808511,5.396636486053467
0.5917663462500025,5.398554563522339
0.5917605532650219,5.400383472442627
0.5917547632235108,5.4022650718688965
0.5917489761230739,5.404083490371704
0.5917431919613182,5.40595006942749
0.5917374107358537,5.407768964767456
0.5917316324442932,5.409627914428711
0.5917258570842517,5.4114625453948975
0.5917200846533477,5.413307428359985
0.5917143151492019,5.4151904582977295
0.5917085485694377,5.417004108428955
0.5917027849116812,5.4189043045043945
0.5916970241735614,5.420710563659668
0.5916912663527101,5.422584295272827
0.5916855114467613,5.424441576004028
0.591679759453352,5.4263575077056885
0.5916740103701222,5.42826509475708
0.5916682641947139,5.430174112319946
0.591662520924772,5.432013273239136
0.5916567805579446,5.433967351913452
0.5916510430918817,5.435756206512451
0.5916453085242364,5.437626600265503
0.5916395768526644,5.43943977355957
0.5916338480748241,5.441279888153076
0.5916281221883762,5.443147659301758
0.5916223991909848,5.444933891296387
0.5916166790803157,5.446793079376221
0.5916109618540382,5.448691368103027
0.5916052475098234,5.450590133666992
0.5915995360453458,5.452572822570801
0.591593827458282,5.454441070556641
0.5915881217463118,5.4563446044921875
0.5915824189071168,5.458317995071411
0.591576718938382,5.460165500640869
0.5915710218377944,5.462116003036499
0.5915653276030441,5.464022874832153
0.5915596362318237,5.465900421142578
0.5915539477218279,5.4677183628082275
0.5915482620707546,5.469540596008301
0.5915425792763042,5.4714415073394775
0.5915368993361795,5.473288536071777
0.5915312222480859,5.475104808807373
0.5915255480097314,5.476951360702515
0.5915198766188269,5.478838205337524
0.5915142080730853,5.480640649795532
0.5915085423702225,5.482567310333252
0.591502879507957,5.4844019412994385
0.5914972194840092,5.486238241195679
0.5914915622961032,5.4881203174591064
0.5914859079419647,5.490058422088623
0.5914802564193222,5.4919047355651855
0.5914746077259071,5.493807792663574
0.5914689618594527,5.495666027069092
0.5914633188176956,5.497521877288818
0.5914576785983742,5.499342203140259
0.59145204119923,5.501196384429932
0.591446406618007,5.50306510925293
0.5914407748524512,5.504840612411499
0.5914351459003114,5.50670051574707
0.5914295197593392,5.508676290512085
0.5914238964272885,5.510573863983154
0.5914182759019159,5.512392997741699
0.5914126581809801,5.514266729354858
0.5914070432622424,5.5160813331604
0.5914014311434669,5.518006086349487
0.5913958218224201,5.519819736480713
0.5913902152968707,5.521688938140869
0.5913846115645907,5.523551940917969
0.5913790106233532,5.525402307510376
0.591373412470935,5.5273048877716064
0.591367817105115,5.529099702835083
0.5913622245236745,5.530929327011108
0.5913566347243973,5.532771110534668
0.5913510477050696,5.534620523452759
0.5913454634634804,5.536424398422241
0.5913398819974207,5.538322687149048
0.5913343033046842,5.5401177406311035
0.5913287273830672,5.541971206665039
0.5913231542303681,5.543771266937256
0.5913175838443882,5.545684099197388
0.5913120162229306,5.547548770904541
0.5913064513638014,5.549407720565796
0.5913008892648091,5.551286220550537
0.5912953299237642,5.553104877471924
0.5912897733384802,5.554953575134277
0.5912842195067727,5.556731462478638
0.5912786684264597,5.558608531951904
0.5912731200953617,5.560479640960693
0.5912675745113017,5.56237530708313
0.591262031672105,5.564260721206665
0.591256491575599,5.566097736358643
0.5912509542196144,5.567933082580566
0.5912454196019835,5.569810152053833
0.5912398877205414,5.571609973907471
0.5912343585731251,5.573512315750122
0.5912288321575745,5.575335741043091
0.591223308471732,5.577152490615845
0.5912177875134417,5.578989267349243
0.5912122692805507,5.580799579620361
0.5912067537709084,5.582776308059692
0.5912012409823661,5.584639072418213
0.5911957309127781,5.5864856243133545
0.591190223560001,5.588321685791016
0.5911847189218931,5.590173721313477
0.5911792169963157,5.5919859409332275
0.5911737177811323,5.5938379764556885
0.5911682212742088,5.595643758773804
0.5911627274734134,5.597595453262329
0.5911572363766165,5.59943151473999
0.5911517479816912,5.601434946060181
0.5911462622865127,5.603298664093018
0.5911407792889584,5.6051270961761475
0.5911352989869082,5.606964588165283
0.5911298213782444,5.608778715133667
0.5911243464608517,5.61061692237854
0.5911188742326169,5.6125569343566895
0.5911134046914291,5.614434242248535
0.5911079378351801,5.616250991821289
0.5911024736617636,5.618112087249756
0.5910970121690757,5.620066165924072
0.591091553355015,5.621980905532837
0.5910860972174823,5.623863935470581
0.5910806437543804,5.625704050064087
0.591075192963615,5.627611875534058
0.5910697448430936,5.629487991333008
0.5910642993907266,5.631337404251099
0.5910588566044256,5.633188009262085
0.5910534164821054,5.635008096694946
0.5910479790216832,5.636791944503784
0.5910425442210776,5.638712644577026
0.5910371120782103,5.640535593032837
0.5910316825910049,5.642445087432861
0.5910262557573873,5.64429235458374
0.5910208315752857,5.646146774291992
0.5910154100426307,5.647969484329224
0.5910099911573549,5.649801969528198
0.5910045749173932,5.651648759841919
0.5909991613206831,5.65355372428894
0.5909937503651639,5.65537428855896
0.5909883420487775,5.657273530960083
0.5909829363694677,5.659102201461792
0.5909775333251808,5.66089391708374
0.5909721329138654,5.662756681442261
0.590966735133472,5.66461706161499
0.5909613399819538,5.6664910316467285
0.5909559474572657,5.668347358703613
0.5909505575573653,5.670204401016235
0.5909451702802121,5.672040939331055
0.5909397856237679,5.6738951206207275
0.5909344035859969,5.675760269165039
0.5909290241648653,5.677618503570557
0.5909236473583416,5.67944860458374
0.5909182731643964,5.681280851364136
0.5909129015810026,5.683121681213379
0.5909075326061356,5.684954881668091
0.5909021662377725,5.686873435974121
0.5908968024738925,5.688669204711914
0.5908914413124776,5.690513610839844
0.5908860827515117,5.692323446273804
0.5908807267889806,5.694246530532837
0.5908753734228729,5.696067571640015
0.5908700226511787,5.697995901107788
0.5908646744718908,5.699772834777832
0.5908593288830039,5.701672554016113
0.5908539858825149,5.703510522842407
0.590848645468423,5.705298185348511
0.5908433076387294,5.707115173339844
0.5908379723914376,5.708920001983643
0.5908326397245531,5.710767984390259
0.5908273096360839,5.712711572647095
0.5908219821240397,5.714563608169556
0.5908166571864324,5.716382741928101
0.5908113348212765,5.718247175216675
0.5908060150265882,5.7200212478637695
0.5908006978003862,5.721875905990601
0.590795383140691,5.723689079284668
0.5907900710455251,5.725554704666138
0.5907847615129137,5.727479457855225
0.5907794545408839,5.72930121421814
0.5907741501274645,5.7312047481536865
0.5907688482706871,5.733034610748291
0.590763548968585,5.734859943389893
0.5907582522191935,5.736644744873047
0.5907529580205505,5.738508462905884
0.5907476663706956,5.740329027175903
0.5907423772676706,5.742189407348633
0.5907370907095199,5.74399995803833
0.5907318066942889,5.745854377746582
0.5907265252200261,5.747654914855957
0.5907212462847817,5.749613046646118
0.5907159698866081,5.751425504684448
0.5907106960235596,5.753256797790527
0.5907054246936929,5.755104064941406
0.5907001558950665,5.756958723068237
0.590694889625741,5.758837699890137
0.5906896258837792,5.760639429092407
0.5906843646672463,5.762516975402832
0.5906791059742087,5.764323472976685
0.5906738498027357,5.766185998916626
0.5906685961508985,5.7681169509887695
0.5906633450167699,5.76999568939209
0.590658096398425,5.771905422210693
0.5906528502939415,5.773785829544067
0.5906476067013986,5.775619268417358
0.5906423656188773,5.77745509147644
0.5906371270444613,5.779272794723511
0.590631890976236,5.781137704849243
0.5906266574122889,5.783012866973877
0.5906214263507096,5.784798622131348
0.5906161977895896,5.786725997924805
0.5906109717270226,5.78864598274231
0.5906057481611041,5.790554046630859
0.590600527089932,5.792424201965332
0.5905953085116059,5.794278144836426
0.5905900924242276,5.796089172363281
0.5905848788259008,5.797979831695557
0.5905796677147314,5.79977011680603
0.590574459088827,5.801657199859619
0.5905692529462975,5.803513765335083
0.5905640492852549,5.805454730987549
0.5905588481038129,5.807292699813843
0.5905536494000874,5.809118986129761
0.590548453172196,5.810968637466431
0.5905432594182589,5.812813758850098
0.5905380681363979,5.814684152603149
0.5905328793247365,5.816549777984619
0.5905276929814011,5.818411588668823
0.590522509104519,5.820274591445923
0.5905173276922203,5.822171688079834
0.5905121487426367,5.824076175689697
0.5905069722539019,5.825916290283203
0.5905017982241519,5.827720403671265
0.5904966266515244,5.8295605182647705
0.5904914575341589,5.831439733505249
0.5904862908701971,5.833299160003662
0.5904811266577829,5.8351335525512695
0.5904759648950617,5.836906671524048
0.5904708055801812,5.8387610912323
0.5904656487112908,5.840570449829102
0.590460494286542,5.842523813247681
0.5904553423040884,5.84433388710022
0.5904501927620854,5.84621000289917
0.5904450456586903,5.848057270050049
0.5904399009920623,5.849950790405273
0.5904347587603627,5.851821660995483
0.5904296189617546,5.853702068328857
0.5904244815944034,5.855511426925659
0.590419346656476,5.857311248779297
0.5904142141461414,5.859119653701782
0.5904090840615704,5.860948324203491
0.590403956400936,5.86283540725708
0.5903988311624131,5.864688396453857
0.5903937083441781,5.866572618484497
0.5903885879444098,5.868361234664917
0.5903834699612888,5.8702170848846436
0.5903783543929974,5.872053861618042
0.59037324123772,5.873945236206055
0.5903681304936431,5.875768184661865
0.5903630221589544,5.877612113952637
0.5903579162318446,5.87952995300293
0.5903528127105054,5.881394147872925
0.5903477115931307,5.883244514465332
0.5903426128779162,5.885115385055542
0.5903375165630597,5.886948108673096
0.5903324226467609,5.8887434005737305
0.590327331127221,5.890556573867798
0.5903222420026434,5.892438173294067
0.5903171552712335,5.894308805465698
0.5903120709311986,5.896101236343384
0.5903069889807473,5.898025751113892
0.5903019094180907,5.899838447570801
0.5902968322414412,5.901721715927124
0.5902917574490142,5.903576850891113
0.5902866850390253,5.905433416366577
0.5902816150096934,5.907333135604858
0.5902765473592388,5.90917181968689
0.5902714820858832,5.911017179489136
0.5902664191878509,5.912858724594116
0.5902613586633675,5.914712905883789
0.5902563005106608,5.916637420654297
0.5902512447279601,5.918503522872925
0.5902461913134969,5.920322895050049
0.5902411402655043,5.9222235679626465
0.5902360915822176,5.924071550369263
0.5902310452618735,5.92591404914856
0.5902260013027107,5.927708625793457
0.5902209597029698,5.929553747177124
0.5902159204608933,5.93142557144165
0.5902108835747255,5.933263778686523
0.5902058490427123,5.935144901275635
0.5902008168631016,5.9370081424713135
0.5901957870341431,5.938891172409058
0.5901907595540884,5.940724849700928
0.5901857344211909,5.942619800567627
0.5901807116337057,5.944539308547974
0.5901756911898898,5.946416854858398
0.590170673088002,5.948271036148071
0.5901656573263029,5.9501471519470215
0.590160643903055,5.95198917388916
0.5901556328165225,5.953926086425781
0.5901506240649713,5.955745458602905
0.5901456176466695,5.957592964172363
0.5901406135598865,5.959421634674072
0.5901356118028938,5.961302757263184
0.5901306123739645,5.963123798370361
0.5901256152713739,5.964904069900513
0.5901206204933983,5.966796636581421
0.5901156280383169,5.9687418937683105
0.5901106379044095,5.970569849014282
0.5901056500899585,5.972538232803345
0.5901006645932478,5.974416255950928
0.5900956814125633,5.9762561321258545
0.5900907005461922,5.978093385696411
0.5900857219924237,5.979926109313965
0.5900807457495492,5.981826066970825
0.5900757718158609,5.983645915985107
0.590070800189654,5.985501527786255
0.5900658308692243,5.987322807312012
0.5900608638528699,5.9891932010650635
0.5900558991388909,5.991100788116455
0.5900509367255888,5.99289345741272
0.5900459766112667,5.994746685028076
0.5900410187942301,5.996671199798584
0.5900360632727857,5.998534917831421
0.5900311100452417,6.000346899032593
0.5900261591099089,6.002229452133179
0.5900212104650989,6.004027366638184
0.5900162641091259,6.005915403366089
0.5900113200403054,6.007707118988037
0.5900063782569545,6.0096275806427
0.5900014387573923,6.01148533821106
0.5899965015399394,6.013318061828613
0.5899915666029186,6.015150785446167
0.5899866339446537,6.016918897628784
0.5899817035634708,6.018752574920654
0.5899767754576977,6.020608186721802
0.5899718496256633,6.022537469863892
0.5899669260656989,6.024381875991821
0.5899620047761374,6.026250600814819
0.5899570857553131,6.02819561958313
0.5899521690015624,6.030026912689209
0.5899472545132232,6.031856298446655
0.5899423422886347,6.033740043640137
0.5899374323261388,6.035541534423828
0.5899325246240781,6.037364482879639
0.5899276191807974,6.039167165756226
0.5899227159946432,6.040957689285278
0.5899178150639637,6.042851448059082
0.5899129163871082,6.044675827026367
0.5899080199624288,6.046574831008911
0.5899031257882784,6.048402547836304
0.5898982338630117,6.050261735916138
0.5898933441849854,6.052095651626587
0.5898884567525576,6.053947925567627
0.5898835715640884,6.055805206298828
0.5898786886179394,6.0576629638671875
0.5898738079124735,6.059488773345947
0.5898689294460558,6.061363697052002
0.5898640532170529,6.063214540481567
0.5898591792238331,6.065114259719849
0.5898543074647663,6.066981315612793
0.5898494379382239,6.068763732910156
0.5898445706425792,6.070629596710205
0.5898397055762072,6.072517395019531
0.5898348427374845,6.0743842124938965
0.5898299821247892,6.076188564300537
0.5898251237365012,6.078051567077637
0.589820267571002,6.079866170883179
0.5898154136266747,6.081714868545532
0.589810561901904,6.083683013916016
0.5898057123950765,6.085531234741211
0.5898008651045802,6.087366580963135
0.5897960200288049,6.089140176773071
0.589791177166142,6.090939283370972
0.5897863365149845,6.092744588851929
0.5897814980737268,6.094609260559082
0.5897766618407652,6.096467733383179
0.5897718278144978,6.098382472991943
0.5897669959933239,6.100221633911133
0.5897621663756447,6.1022422313690186
0.589757338959863,6.104063987731934
0.5897525137443832,6.105907678604126
0.5897476907276111,6.107727766036987
0.5897428699079547,6.109604120254517
0.5897380512838226,6.1114513874053955
0.589733234853626,6.113302707672119
0.5897284206157776,6.115142822265625
0.589723608568691,6.11702823638916
0.589718798710782,6.118932247161865
0.5897139910404678,6.1208624839782715
0.5897091855561674,6.122773170471191
0.5897043822563012,6.124733924865723
0.589699581139291,6.126589298248291
0.5896947822035609,6.128510475158691
0.5896899854475356,6.130372762680054
0.5896851908696423,6.1322197914123535
0.5896803984683094,6.134079217910767
0.5896756082419669,6.1358771324157715
0.5896708201890463,6.1377785205841064
0.5896660343079805,6.139690160751343
0.5896612505972045,6.141592979431152
0.589656469055155,6.14344596862793
0.5896516896802694,6.145251989364624
0.5896469124709871,6.147187232971191
0.5896421374257496,6.14901328086853
0.589637364542999,6.1507885456085205
0.5896325938211798,6.15268087387085
0.5896278252587377,6.15455436706543
0.58962305885412,6.156367540359497
0.5896182946057756,6.158273696899414
0.5896135325121548,6.160071849822998
0.5896087725717096,6.161949396133423
0.5896040147828939,6.163760423660278
0.5895992591441622,6.165597915649414
0.5895945056539718,6.167409896850586
0.5895897543107803,6.169218301773071
0.5895850051130477,6.1710364818573
0.5895802580592354,6.172883033752441
0.5895755131478061,6.174712181091309
0.5895707703772242,6.176706790924072
0.5895660297459556,6.178567409515381
0.5895612912524677,6.18037748336792
0.5895565548952296,6.1822593212127686
0.589551820672712,6.184084177017212
0.5895470885833864,6.185978174209595
0.5895423586257268,6.187795162200928
0.5895376307982083,6.189630746841431
0.5895329050993073,6.191489934921265
0.5895281815275023,6.19340705871582
0.5895234600812725,6.195279598236084
0.5895187407590996,6.197097301483154
0.589514023559466,6.198940992355347
0.5895093084808561,6.200739622116089
0.5895045955217557,6.202623128890991
0.589499884680652,6.204473972320557
0.5894951759560333,6.2064220905303955
0.5894904693463906,6.208254337310791
0.5894857648502152,6.2100701332092285
0.5894810624660007,6.211876392364502
0.5894763621922416,6.213778257369995
0.5894716640274346,6.215606927871704
0.5894669679700769,6.217484951019287
0.5894622740186682,6.219311237335205
0.5894575821717092,6.221125364303589
0.5894528924277022,6.222997665405273
0.5894482047851509,6.224795341491699
0.5894435192425606,6.226648807525635
0.589438835798438,6.228599786758423
0.5894341544512912,6.230433940887451
0.5894294751996302,6.232349157333374
0.5894247980419658,6.234197616577148
0.5894201229768109,6.236119508743286
0.5894154500026798,6.237998962402344
0.5894107791180878,6.239804029464722
0.5894061103215522,6.24164080619812
0.5894014436115914,6.243462800979614
0.5893967789867255,6.245293140411377
0.5893921164454762,6.247103929519653
0.5893874559863661,6.248908042907715
0.5893827976079199,6.250874280929565
0.5893781413086634,6.252678632736206
0.5893734870871241,6.254542350769043
0.5893688349418306,6.2563464641571045
0.5893641848713131,6.258226156234741
0.5893595368741036,6.260021448135376
0.5893548909487352,6.261874437332153
0.5893502470937424,6.26377010345459
0.5893456053076613,6.265652656555176
0.5893409655890296,6.267478704452515
0.5893363279363859,6.269407272338867
0.5893316923482712,6.271249294281006
0.5893270588232269,6.273153781890869
0.5893224273597962,6.2750091552734375
0.5893177979565244,6.276806831359863
0.5893131706119571,6.278646230697632
0.5893085453246422,6.280499696731567
0.5893039220931285,6.2823991775512695
0.5892993009159668,6.284220457077026
0.5892946817917089,6.286060094833374
0.5892900647189077,6.287982225418091
0.5892854496961186,6.289847373962402
0.5892808367218975,6.291707754135132
0.5892762257948017,6.293593883514404
0.5892716169133905,6.295490264892578
0.5892670100762245,6.297359228134155
0.5892624052818655,6.299231052398682
0.5892578025288763,6.30108380317688
0.5892532018158222,6.302968502044678
0.5892486031412687,6.304779529571533
0.5892440065037838,6.306737661361694
0.5892394119019363,6.308627128601074
0.5892348193342961,6.310494422912598
0.5892302287994355,6.312347412109375
0.5892256402959273,6.31420111656189
0.589221053822346,6.316012859344482
0.5892164693772676,6.317869186401367
0.5892118869592695,6.319664716720581
0.5892073065669302,6.321542978286743
0.5892027281988301,6.32340669631958
0.5891981518535503,6.3253114223480225
0.5891935775296738,6.327157974243164
0.5891890052257852,6.328961610794067
0.5891844349404698,6.3308446407318115
0.5891798666723148,6.332707166671753
0.5891753004199086,6.334553241729736
0.5891707361818409,6.336340665817261
0.5891661739567031,6.338202953338623
0.5891616137430876,6.340033292770386
0.5891570555395884,6.341898202896118
0.5891524993448007,6.343783617019653
0.5891479451573214,6.345658540725708
0.5891433929757484,6.347497940063477
0.5891388427986812,6.349385738372803
0.5891342946247204,6.351277589797974
0.5891297484524685,6.35313081741333
0.5891252042805288,6.355014801025391
0.589120662107506,6.356883525848389
0.5891161219320069,6.3587164878845215
0.5891115837526386,6.360550165176392
0.5891070475680102,6.362464189529419
0.589102513376732,6.364295721054077
0.5890979811774159,6.3661370277404785
0.5890934509686746,6.367950916290283
0.5890889227491225,6.369806528091431
0.5890843965173755,6.371681451797485
0.5890798722720508,6.373553276062012
0.5890753500117664,6.375358819961548
0.5890708297351421,6.377152919769287
0.5890663114407995,6.378976345062256
0.5890617951273605,6.380832195281982
0.589057280793449,6.382691144943237
0.5890527684376903,6.384558916091919
0.5890482580587106,6.38648533821106
0.5890437496551378,6.388288974761963
0.589039243225601,6.390128135681152
0.5890347387687308,6.391956567764282
0.5890302362831586,6.393852710723877
0.5890257357675178,6.395653963088989
0.5890212372204428,6.397506952285767
0.5890167406405692,6.399440765380859
0.5890122460265342,6.401294231414795
0.5890077533769761,6.403127908706665
0.5890032626905347,6.40491795539856
0.5889987739658509,6.406782627105713
0.5889942872015671,6.408618211746216
0.5889898023963269,6.410504341125488
0.5889853195487754,6.4123382568359375
0.5889808386575587,6.414187669754028
0.5889763597213246,6.4160614013671875
0.5889718827387217,6.417975425720215
0.5889674077084003,6.419798374176025
0.5889629346290121,6.4216742515563965
0.5889584634992096,6.4235124588012695
0.588953994317647,6.425377607345581
0.5889495270829798,6.42719578742981
0.5889450617938646,6.429011344909668
0.5889405984489595,6.430843353271484
0.5889361370469237,6.432656764984131
0.5889316775864176,6.434528350830078
0.5889272200661034,6.436500072479248
0.5889227644846442,6.438370704650879
0.5889183108407042,6.440218210220337
0.5889138591329492,6.442132472991943
0.5889094093600464,6.44400691986084
0.5889049615206641,6.445913314819336
0.5889005156134716,6.447817325592041
0.5888960716371401,6.449662446975708
0.5888916295903414,6.451481342315674
0.5888871894717491,6.453384637832642
0.588882751280038,6.455256462097168
0.5888783150138838,6.457051515579224
0.5888738806719639,6.458918809890747
0.5888694482529567,6.460728645324707
0.5888650177555422,6.4626123905181885
0.5888605891784012,6.464431524276733
0.5888561625202162,6.466324329376221
0.5888517377796706,6.468238115310669
0.5888473149554492,6.470066547393799
0.5888428940462381,6.471943140029907
0.5888384750507248,6.473877429962158
0.588834057967598,6.47569465637207
0.5888296427955472,6.477545976638794
0.5888252295332639,6.479369401931763
0.58882081817944,6.481220006942749
0.5888164087327695,6.4830849170684814
0.5888120011919473,6.484885931015015
0.5888075955556694,6.48672080039978
0.5888031918226332,6.488652229309082
0.5887987899915372,6.490530490875244
0.5887943900610814,6.492451190948486
0.5887899920299668,6.494325637817383
0.5887855958968958,6.496150493621826
0.5887812016605719,6.498005628585815
0.5887768093197002,6.499821186065674
0.5887724188729865,6.50168514251709
0.5887680303191379,6.503505229949951
0.5887636436568632,6.505386829376221
0.5887592588848722,6.507209062576294
0.5887548760018757,6.509003162384033
0.5887504950065862,6.51089334487915
0.5887461158977166,6.512686014175415
0.5887417386739822,6.514544486999512
0.5887373633340983,6.516366004943848
0.5887329898767826,6.518219232559204
0.5887286183007527,6.520033597946167
0.5887242486047289,6.521887302398682
0.5887198807874315,6.523732423782349
0.5887155148475828,6.525628566741943
0.5887111507839058,6.527501821517944
0.5887067885951248,6.529467582702637
0.5887024282799656,6.531328439712524
0.5886980698371551,6.5331642627716064
0.5886937132654212,6.535076856613159
0.5886893585634931,6.536876916885376
0.5886850057301015,6.5387585163116455
0.5886806547639778,6.540624380111694
0.5886763056638551,6.542529821395874
0.5886719584284674,6.544368505477905
0.5886676130565499,6.546274423599243
0.588663269546839,6.548227071762085
0.5886589278980727,6.550079584121704
0.5886545881089895,6.5519068241119385
0.5886502501783295,6.553773403167725
0.5886459141048341,6.555568218231201
0.5886415798872459,6.557429075241089
0.588637247524308,6.559223890304565
0.5886329170147655,6.561016321182251
0.5886285883573646,6.562939405441284
0.5886242615508523,6.564735651016235
0.5886199365939769,6.566675186157227
0.5886156134854882,6.568528890609741
0.5886112922241369,6.570424318313599
0.5886069728086746,6.5722949504852295
0.5886026552378546,6.57414984703064
0.5885983395104313,6.575931549072266
0.5885940256251601,6.577786445617676
0.5885897135807975,6.579606771469116
0.5885854033761013,6.58149266242981
0.5885810950098306,6.583303451538086
0.5885767884807456,6.585280418395996
0.5885724837876072,6.587117671966553
0.5885681809291784,6.588917255401611
0.5885638799042227,6.590750694274902
0.5885595807115046,6.5926642417907715
0.5885552833497902,6.594555139541626
0.588550987817847,6.596461534500122
0.5885466941144427,6.598378896713257
0.5885424022383472,6.600285530090332
0.5885381121883311,6.602200746536255
0.5885338239631659,6.604129791259766
0.5885295375616245,6.605960130691528
0.5885252529824813,6.607818841934204
0.5885209702245112,6.6096742153167725
0.5885166892864908,6.611531734466553
0.5885124101671972,6.613444805145264
0.5885081328654097,6.615275144577026
0.5885038573799077,6.6170878410339355
0.5884995837094723,6.6189374923706055
0.5884953118528854,6.62073278427124
0.5884910418089305,6.622687101364136
0.5884867735763919,6.624583721160889
0.5884825071540551,6.626547574996948
0.5884782425407067,6.628410816192627
0.5884739797351347,6.630262613296509
0.5884697187361277,6.632103204727173
0.5884654595424761,6.63395094871521
0.5884612021529708,6.63582968711853
0.5884569465664045,6.637686014175415
0.5884526927815702,6.639474868774414
0.588448440797263,6.641424655914307
0.588444190612278,6.643235921859741
0.5884399422254126,6.645050048828125
0.5884356956354645,6.64690375328064
0.5884314508412328,6.648756504058838
0.5884272078415179,6.6506218910217285
0.5884229666351208,6.652534246444702
0.5884187272208442,6.654409885406494
0.5884144895974917,6.656296968460083
0.5884102537638676,6.658135175704956
0.588406019718778,6.660052061080933
0.5884017874610299,6.661933898925781
0.588397556989431,6.663760662078857
0.5883933283027907,6.665640354156494
0.5883891013999192,6.667482852935791
0.5883848762796278,6.6693198680877686
0.5883806529407288,6.67115044593811
0.5883764313820361,6.672941207885742
0.588372211602364,6.674845457077026
0.5883679936005286,6.676629543304443
0.5883637773753464,6.678555250167847
0.5883595629256358,6.680397033691406
0.5883553502502157,6.682309865951538
0.588351139347906,6.684168100357056
0.5883469302175283,6.686035394668579
0.5883427228579048,6.687870979309082
0.588338517267859,6.689738988876343
0.5883343134462153,6.6916351318359375
0.5883301113917996,6.6935272216796875
0.5883259111034385,6.695331335067749
0.5883217125799597,6.697206258773804
0.5883175158201922,6.699062824249268
0.588313320822966,6.7008490562438965
0.5883091275871121,6.702703475952148
0.5883049361114624,6.7045416831970215
0.5883007463948507,6.706402540206909
0.5882965584361112,6.70830225944519
0.5882923722340789,6.710108518600464
0.5882881877875906,6.711947441101074
0.5882840050954835,6.713811635971069
0.5882798241565966,6.715731382369995
0.5882756449697697,6.717580795288086
0.588271467533843,6.719403505325317
0.5882672918476588,6.721261024475098
0.5882631179100599,6.723096132278442
0.5882589457198903,6.724867582321167
0.5882547752759948,6.726708173751831
0.5882506065772198,6.728526830673218
0.5882464396224125,6.7303876876831055
0.5882422744104211,6.732193231582642
0.5882381109400947,6.734125375747681
0.5882339492102837,6.7359299659729
0.5882297892198399,6.737808704376221
0.5882256309676154,6.73962926864624
0.588221474452464,6.741515398025513
0.58821731967324,6.743395090103149
0.5882131666287994,6.745184898376465
0.5882090153179986,6.747033596038818
0.5882048657396957,6.748846054077148
0.5882007178927491,6.750675678253174
0.5881965717760188,6.752620458602905
0.588192427388366,6.754477500915527
0.5881882847286523,6.756312847137451
0.5881841437957409,6.7581467628479
0.5881800045884958,6.759952545166016
0.5881758671057823,6.761765718460083
0.5881717313464662,6.763624668121338
0.5881675973094148,6.7654869556427
0.5881634649934963,6.767341136932373
0.58815933439758,6.7692201137542725
0.5881552055205361,6.771225452423096
0.5881510783612363,6.773094177246094
0.5881469529185525,6.775004863739014
0.5881428291913584,6.776828050613403
0.5881387071785282,6.778686046600342
0.5881345868789375,6.780552625656128
0.5881304682914629,6.782456636428833
0.5881263514149818,6.78428316116333
0.5881222362483728,6.786160707473755
0.5881181227905155,6.787989377975464
0.5881140110402903,6.789901494979858
0.5881099009965792,6.7917375564575195
0.5881057926582645,6.793630123138428
0.58810168602423,6.795466899871826
0.5880975810933605,6.797291278839111
0.5880934778645417,6.799130201339722
0.58808937633666,6.800974607467651
0.5880852765086036,6.802886486053467
0.5880811783792612,6.804666996002197
0.5880770819475224,6.806602239608765
0.588072987212278,6.808576583862305
0.5880688941724199,6.810447931289673
0.5880648028268409,6.812268018722534
0.5880607131744348,6.814129114151001
0.5880566252140966,6.815978765487671
0.588052538944722,6.81786847114563
0.5880484543652077,6.819662570953369
0.5880443714744519,6.821523904800415
0.5880402902713531,6.823385715484619
0.5880362107548115,6.8252410888671875
0.5880321329237277,6.827109098434448
0.5880280567770036,6.828902721405029
0.5880239823135424,6.830760955810547
0.5880199095322476,6.832598447799683
0.5880158384320241,6.834482431411743
0.5880117690117778,6.836359739303589
0.5880077012704157,6.8382227420806885
0.5880036352068455,6.840031385421753
0.587999570819976,6.841894149780273
0.5879955081087171,6.8437371253967285
0.5879914470719797,6.845651149749756
0.5879873877086754,6.847492218017578
0.5879833300177171,6.849385738372803
0.5879792739980187,6.851257801055908
0.5879752196484948,6.8531174659729
0.5879711669680612,6.854978561401367
0.5879671159556347,6.856752872467041
0.587963066610133,6.858638286590576
0.5879590189304748,6.860486268997192
0.5879549729155794,6.862363338470459
0.587950928564368,6.864232063293457
0.5879468858757622,6.866171598434448
0.5879428448486842,6.867996692657471
0.5879388054820579,6.869859457015991
0.5879347677748078,6.871694087982178
0.5879307317258594,6.873569965362549
0.5879266973341393,6.8753626346588135
0.5879226645985748,6.877129316329956
0.5879186335180945,6.8789660930633545
0.5879146040916275,6.880796670913696
0.5879105763181046,6.882750749588013
0.5879065501964571,6.884560823440552
0.5879025257256169,6.8864359855651855
0.5878985029045177,6.888257026672363
0.5878944817320936,6.890110731124878
0.5878904622072796,6.891943693161011
0.5878864443290122,6.893827199935913
0.5878824280962283,6.895705223083496
0.5878784135078661,6.897535562515259
0.5878744005628646,6.8993542194366455
0.5878703892601637,6.90123724937439
0.5878663795987042,6.9031054973602295
0.5878623715774284,6.90488338470459
0.587858365195279,6.906729698181152
0.5878543604511994,6.908588171005249
0.587850357344135,6.9104530811309814
0.5878463558730311,6.912296295166016
0.5878423560368345,6.914166212081909
0.5878383578344929,6.915968418121338
0.5878343612649544,6.917828798294067
0.5878303663271687,6.919727325439453
0.5878263730200866,6.921629190444946
0.5878223813426589,6.923457384109497
0.5878183912938384,6.925256729125977
0.587814402872578,6.9270920753479
0.5878104160778322,6.92887544631958
0.587806430908556,6.93070125579834
0.5878024473637053,6.932542562484741
0.5877984654422374,6.934414863586426
0.5877944851431101,6.936208486557007
0.5877905064652821,6.9381103515625
0.5877865294077135,6.939899206161499
0.587782553969365,6.941766023635864
0.587778580149198,6.943637132644653
0.5877746079461756,6.94548773765564
0.5877706373592609,6.947406053543091
0.5877666683874184,6.949286937713623
0.5877627010296138,6.951096296310425
0.5877587352848131,6.952931880950928
0.5877547711519836,6.954793691635132
0.5877508086300937,6.956759691238403
0.5877468477181121,6.958629608154297
0.587742888415009,6.96045708656311
0.5877389307197554,6.962371349334717
0.5877349746313228,6.964224100112915
0.5877310201486844,6.966078281402588
0.5877270672708137,6.967893123626709
0.5877231159966853,6.969778776168823
0.5877191663252745,6.971603870391846
0.5877152182555581,6.973481178283691
0.5877112717865132,6.975401878356934
0.587707326917118,6.977207660675049
0.587703383646352,6.979101896286011
0.5876994419731948,6.980931520462036
0.5876955018966276,6.9827916622161865
0.5876915634156323,6.984624147415161
0.5876876265291917,6.986496448516846
0.5876836912362895,6.98833155632019
0.5876797575359102,6.990173816680908
0.5876758254270394,6.992002248764038
0.5876718949086635,6.993937730789185
0.5876679659797699,6.995767831802368
0.5876640386393465,6.997610569000244
0.5876601128863825,6.999391078948975
0.5876561887198681,7.00122332572937
0.5876522661387942,7.003096580505371
0.5876483451421525,7.004925727844238
0.5876444257289356,7.006756067276001
0.5876405078981373,7.008634090423584
0.5876365916487518,7.010496616363525
0.5876326769797748,7.012409448623657
0.5876287638902025,7.014303207397461
0.5876248523790316,7.016146183013916
0.5876209424452608,7.018014669418335
0.5876170340878887,7.019834280014038
0.587613127305915,7.0217444896698
0.5876092220983407,7.023636102676392
0.5876053184641671,7.025486946105957
0.587601416402397,7.027308464050293
0.5875975159120335,7.0290937423706055
0.5875936169920809,7.030984878540039
0.5875897196415444,7.032798528671265
0.5875858238594298,7.034668445587158
0.5875819296447444,7.036473751068115
0.5875780369964955,7.03833794593811
0.5875741459136918,7.040152311325073
0.587570256395343,7.041992902755737
0.5875663684404594,7.0437867641448975
0.5875624820480523,7.045678615570068
0.5875585972171339,7.047507047653198
0.5875547139467169,7.049414873123169
0.5875508322358155,7.051249742507935
0.5875469520834442,7.0530548095703125
0.5875430734886188,7.0548999309539795
0.5875391964503558,7.056728839874268
0.5875353209676724,7.058604955673218
0.5875314470395867,7.060446739196777
0.5875275746651182,7.062306642532349
0.5875237038432866,7.0641560554504395
0.5875198345731125,7.065998315811157
0.5875159668536178,7.067981243133545
0.5875121006838253,7.069827556610107
0.587508236062758,7.071663856506348
0.58750437298944,7.073572874069214
0.5875005114628968,7.075437545776367
0.5874966514821544,7.077282190322876
0.5874927930462392,7.079105377197266
0.5874889361541793,7.080881595611572
0.5874850808050031,7.082748174667358
0.5874812269977397,7.084582567214966
0.5874773747314198,7.086549758911133
0.5874735240050741,7.088434934616089
0.5874696748177349,7.0903096199035645
0.5874658271684348,7.092170476913452
0.5874619810562074,7.094043970108032
0.587458136480087,7.095844984054565
0.5874542934391094,7.097699880599976
0.5874504519323105,7.099541902542114
0.5874466119587273,7.101438283920288
0.5874427735173978,7.103256940841675
0.5874389366073606,7.105210542678833
0.5874351012276552,7.107103586196899
0.5874312673773221,7.10888671875
0.5874274350554026,7.110750436782837
0.5874236042609386,7.112612724304199
0.587419774992973,7.114470720291138
0.5874159472505498,7.116301536560059
0.5874121210327135,7.1181581020355225
0.5874082963385093,7.120029926300049
0.5874044731669835,7.121902227401733
0.5874006515171835,7.123810291290283
0.5873968313881569,7.125666379928589
0.5873930127789524,7.127582550048828
0.5873891956886199,7.12946081161499
0.5873853801162097,7.1313018798828125
0.5873815660607726,7.133099555969238
0.5873777535213615,7.135039329528809
0.5873739424970286,7.136859655380249
0.5873701329868279,7.138719320297241
0.5873663249898139,7.140644788742065
0.5873625185050421,7.142569541931152
0.5873587135315683,7.144392013549805
0.5873549100684499,7.146230459213257
0.5873511081147447,7.148066520690918
0.5873473076695112,7.149920463562012
0.5873435087318088,7.151753664016724
0.5873397113006982,7.153622388839722
0.5873359153752399,7.1554741859436035
0.5873321209544963,7.157301902770996
0.5873283280375302,7.159134149551392
0.5873245366234049,7.161056280136108
0.587320746711185,7.162917137145996
0.5873169582999354,7.1647398471832275
0.5873131713887221,7.166602611541748
0.587309385976612,7.1684489250183105
0.5873056020626731,7.170306921005249
0.5873018196459732,7.172144651412964
0.587298038725582,7.174008131027222
0.5872942593005692,7.175801515579224
0.587290481370006,7.1776206493377686
0.587286704932964,7.179525375366211
0.5872829299885153,7.181406021118164
0.5872791565357335,7.183244228363037
0.5872753845736927,7.18501091003418
0.5872716141014676,7.186966419219971
0.5872678451181339,7.188766717910767
0.587264077622768,7.190609693527222
0.5872603116144475,7.192440509796143
0.58725654709225,7.194297552108765
0.5872527840552548,7.196109056472778
0.5872490225025415,7.197986364364624
0.5872452624331902,7.199769973754883
0.5872415038462826,7.201655149459839
0.5872377467409006,7.203498840332031
0.5872339911161268,7.205371618270874
0.5872302369710451,7.20718240737915
0.5872264843047401,7.208978891372681
0.5872227331162966,7.210850954055786
0.587218983404801,7.212651252746582
0.5872152351693397,7.214509725570679
0.5872114884090006,7.216500997543335
0.5872077431228719,7.2183756828308105
0.587203999310043,7.220165252685547
0.5872002569696035,7.2220094203948975
0.5871965161006444,7.223819017410278
0.5871927767022571,7.225640296936035
0.5871890387735339,7.2274487018585205
0.5871853023135679,7.2292563915252686
0.587181567321453,7.231073379516602
0.5871778337962839,7.232868194580078
0.5871741017371558,7.234781503677368
0.5871703711431651,7.236602306365967
0.5871666420134086,7.23848032951355
0.5871629143469842,7.24026894569397
0.5871591881429904,7.242147207260132
0.5871554634005264,7.2439539432525635
0.5871517401186924,7.245848894119263
0.5871480182965892,7.2476537227630615
0.5871442979333185,7.249509811401367
0.5871405790279828,7.251363515853882
0.5871368615796848,7.25330376625061
0.5871331455875288,7.2551305294036865
0.5871294310506194,7.2569005489349365
0.5871257179680623,7.258737802505493
0.5871220063389634,7.260578155517578
0.5871182961624299,7.262478351593018
0.5871145874375695,7.264310121536255
0.587110880163491,7.266136646270752
0.5871071743393032,7.2680041790008545
0.5871034699641166,7.269846677780151
0.5870997670370417,7.271822452545166
0.5870960655571904,7.273735284805298
0.5870923655236748,7.275569438934326
0.5870886669356082,7.277453422546387
0.5870849697921044,7.27925181388855
0.5870812740922782,7.281096458435059
0.5870775798352443,7.2830376625061035
0.5870738870201196,7.2848780155181885
0.5870701956460209,7.286705493927002
0.5870665057120654,7.28859281539917
0.587062817217372,7.290542364120483
0.5870591301610596,7.292417287826538
0.587055444542248,7.29427433013916
0.5870517603600581,7.296066522598267
0.5870480776136112,7.297971963882446
0.5870443963020295,7.299807548522949
0.5870407164244359,7.301666736602783
0.5870370379799542,7.303532123565674
0.5870333609677084,7.305411100387573
0.5870296853868242,7.307253122329712
0.587026011236427,7.3091490268707275
0.5870223385156437,7.310997009277344
0.5870186672236016,7.31283164024353
0.587014997359429,7.314781665802002
0.5870113289222545,7.316636800765991
0.587007661911208,7.318520545959473
0.5870039963254197,7.32036018371582
0.5870003321640206,7.322254419326782
0.5869966694261427,7.324056386947632
0.5869930081109186,7.325894355773926
0.5869893482174814,7.32776951789856
0.5869856897449653,7.329679489135742
0.5869820326925052,7.331497430801392
0.5869783770592363,7.333392381668091
0.5869747228442952,7.335203647613525
0.5869710700468186,7.336993455886841
0.5869674186659444,7.3388683795928955
0.586963768700811,7.340695381164551
0.5869601201505575,7.342592477798462
0.5869564730143239,7.344485759735107
0.5869528272912508,7.346410274505615
0.5869491829804797,7.348231077194214
0.5869455400811524,7.35010552406311
0.5869418985924122,7.35195255279541
0.5869382585134022,7.353817462921143
0.5869346198432668,7.35561990737915
0.5869309825811512,7.357519626617432
0.5869273467262008,7.359337329864502
0.5869237122775623,7.361149311065674
0.5869200792343829,7.363088607788086
0.5869164475958103,7.36496639251709
0.5869128173609933,7.366852521896362
0.5869091885290809,7.368672132492065
0.5869055610992236,7.370563983917236
0.5869019350705721,7.372384786605835
0.5868983104422776,7.374309539794922
0.5868946872134925,7.376100778579712
0.5868910653833695,7.377946853637695
0.5868874449510627,7.37976336479187
0.586883825915726,7.381618499755859
0.5868802082765148,7.383511304855347
0.5868765920325846,7.385298252105713
0.586872977183092,7.387129306793213
0.5868693637271942,7.388913631439209
0.5868657516640494,7.390763759613037
0.5868621409928158,7.392613649368286
0.5868585317126529,7.394483327865601
0.5868549238227206,7.396301507949829
0.5868513173221799,7.398132562637329
0.5868477122101922,7.399923801422119
0.5868441084859196,7.401842832565308
0.5868405061485248,7.403771638870239
0.5868369051971718,7.40562105178833
0.5868333056310243,7.407414674758911
0.586829707449248,7.409192323684692
0.5868261106510079,7.4110517501831055
0.5868225152354708,7.412848711013794
0.5868189212018035,7.4146809577941895
0.5868153285491741,7.41655707359314
0.5868117372767507,7.418441534042358
0.5868081473837029,7.420332670211792
0.5868045588692002,7.422200918197632
0.5868009717324135,7.424000263214111
0.5867973859725139,7.425861358642578
0.5867938015886734,7.42765474319458
0.5867902185800646,7.429497480392456
0.5867866369458609,7.431316375732422
0.5867830566852364,7.433104991912842
0.5867794777973658,7.43495512008667
0.5867759002814246,7.436832427978516


==> n17/gradient_coding_n17_lr_005.csv <==
testing_loss,times
0.6926195843062892,0.0
0.6920963143174761,0.0019526481628417969
0.6915773323818859,0.00384521484375
0.6910626004405961,0.005765199661254883
0.6905520805938954,0.007664203643798828
0.6900457351075702,0.00954437255859375
0.6895435264189596,0.011394262313842773
0.6890454171427878,0.013265609741210938
0.6885513700767699,0.015144586563110352
0.6880613482069956,0.01702737808227539
0.687575314713095,0.018990516662597656
0.6870932329731845,0.02086019515991211
0.6866150665685998,0.022799968719482422
0.6861407792884174,0.024653196334838867
0.6856703351337653,0.026599884033203125
0.68520369832193,0.028456687927246094
0.684740833290261,0.030368328094482422
0.6842817046998737,0.03223156929016113
0.6838262774391596,0.034149169921875
0.683374516627103,0.03603029251098633
0.6829263876164084,0.03799939155578613
0.6824818559964442,0.03986525535583496
0.6820408875960045,0.041747093200683594
0.6816034484858939,0.04359245300292969
0.6811695049813387,0.0454862117767334
0.6807390236442273,0.047380685806274414
0.6803119712851882,0.04920482635498047
0.6798883149655014,0.0510866641998291
0.6794680219988564,0.05295968055725098
0.6790510599529536,0.054924964904785156
0.678637396650957,0.05691647529602051
0.6782270001728014,0.05884361267089844
0.6778198388563555,0.06068301200866699
0.6774158812984511,0.06255722045898438
0.6770150963557734,0.06441092491149902
0.6766174531456256,0.06634521484375
0.6762229210465645,0.06819891929626465
0.6758314696989153,0.07009410858154297
0.6754430690051673,0.07193589210510254
0.6750576891302547,0.07382345199584961
0.6746753005017274,0.07575559616088867
0.6742958738098147,0.07765316963195801
0.6739193800073836,0.07947993278503418
0.6735457903097988,0.08134651184082031
0.6731750761946873,0.08323192596435547
0.6728072094016073,0.08511590957641602
0.6724421619316304,0.08702588081359863
0.6720799060468362,0.08887863159179688
0.6717204142697247,0.09084200859069824
0.67136365938255,0.09268736839294434
0.6710096144265764,0.0946192741394043
0.6706582527012627,0.0964517593383789
0.6703095477633754,0.09837460517883301
0.6699634734260362,0.10020780563354492
0.6696200037577047,0.10210061073303223
0.6692791130810996,0.10393857955932617
0.6689407759720623,0.10589146614074707
0.6686049672583647,0.10781002044677734
0.6682716620184634,0.10968637466430664
0.667940835580205,0.11153864860534668
0.6676124635194821,0.11348390579223633
0.6672865216588445,0.11539244651794434
0.6669629860660685,0.11732888221740723
0.6666418330526835,0.11919069290161133
0.6663230391724625,0.12109375
0.6660065812198751,0.12296891212463379
0.6656924362285072,0.12484192848205566
0.6653805814694486,0.12681007385253906
0.6650709944496507,0.1287379264831543
0.6647636529102564,0.13059258460998535
0.6644585348249041,0.1325359344482422
0.6641556183980076,0.13449597358703613
0.6638548820630127,0.13637232780456543
0.6635563044806349,0.13828659057617188
0.6632598645370761,0.1401064395904541
0.6629655413422253,0.14200091361999512
0.6626733142278431,0.14388084411621094
0.6623831627457312,0.14581871032714844
0.6620950666658896,0.14765071868896484
0.6618090059746623,0.14952492713928223
0.6615249608728724,0.15146875381469727
0.6612429117739483,0.15332293510437012
0.6609628393020426,0.1551964282989502
0.6606847242901436,0.1570889949798584
0.660408547778183,0.15897560119628906
0.6601342910111381,0.1609022617340088
0.6598619354371306,0.16286540031433105
0.6595914627055243,0.1647341251373291
0.6593228546650205,0.16666603088378906
0.6590560933617544,0.1685469150543213
0.6587911610373907,0.1704857349395752
0.6585280401272212,0.1723325252532959
0.6582667132582651,0.17424225807189941
0.6580071632473719,0.1761481761932373
0.6577493730993277,0.17804336547851562
0.6574933260049675,0.17990350723266602
0.6572390053392904,0.18182015419006348
0.6569863946595828,0.18367218971252441
0.6567354777035465,0.1855635643005371
0.6564862383874349,0.18742036819458008
0.6562386608041959,0.18935871124267578
0.655992729221623,0.19122099876403809
0.6557484280805161,0.1930680274963379
0.6555057419928499,0.19500398635864258
0.6552646557399521,0.19689583778381348
0.6550251542706923,0.19883370399475098
0.654787222699681,0.20065975189208984
0.6545508463054782,0.20254993438720703
0.6543160105288145,0.20445847511291504
0.6540827009708227,0.20638632774353027
0.6538509033912817,0.20833396911621094
0.6536206037068715,0.21024084091186523
0.6533917879894411,0.21214509010314941
0.6531644424642888,0.21413731575012207
0.6529385535084555,0.21602153778076172
0.6527141076490299,0.21791386604309082
0.6524910915614683,0.2197859287261963
0.6522694920679264,0.22174477577209473
0.6520492961356056,0.2235860824584961
0.6518304908751122,0.22549962997436523
0.6516130635388312,0.2274312973022461
0.6513970015193128,0.22928833961486816
0.6511822923476747,0.2311551570892334
0.6509689236920166,0.2330336570739746
0.6507568833558505,0.23497653007507324
0.6505461592765438,0.23687458038330078
0.6503367395237786,0.23880767822265625
0.6501286122980241,0.24070191383361816
0.6499217659290233,0.24260830879211426
0.6497161888742952,0.24442744255065918
0.6495118697176514,0.24639892578125
0.6493087971677258,0.2482738494873047
0.6491069600565214,0.2501673698425293
0.6489063473379687,0.252000093460083
0.6487069480865016,0.25388646125793457
0.6485087514956458,0.2558164596557617
0.6483117468766225,0.25783395767211914
0.6481159236569662,0.2597055435180664
0.647921271379158,0.26158738136291504
0.6477277796992723,0.26342344284057617
0.6475354383856374,0.2653782367706299
0.6473442373175132,0.2672445774078369
0.6471541664837793,0.2690920829772949
0.6469652159816407,0.2709527015686035
0.6467773760153452,0.27284908294677734
0.646590636894917,0.27475976943969727
0.646404989034903,0.27663636207580566
0.6462204229531331,0.27850961685180664
0.6460369292694952,0.280414342880249
0.6458544987047231,0.2823014259338379
0.6456731220791989,0.2842094898223877
0.6454927903117684,0.28612661361694336
0.6453134944185706,0.2880282402038574
0.6451352255118797,0.2899312973022461
0.6449579747989621,0.29189300537109375
0.6447817335809451,0.2938375473022461
0.6446064932516993,0.2957139015197754
0.6444322452967343,0.29757022857666016
0.6442589812921071,0.2993912696838379
0.6440866929033436,0.3012268543243408
0.6439153718843724,0.30317091941833496
0.6437450100764714,0.30503320693969727
0.6435755994072274,0.30695414543151855
0.6434071318895075,0.308837890625
0.6432395996204431,0.3107616901397705
0.6430729947804259,0.31263184547424316
0.6429073096321166,0.3145167827606201
0.6427425365194646,0.31635284423828125
0.64257866786674,0.3182189464569092
0.6424156961775782,0.3200516700744629
0.6422536140340342,0.32203054428100586
0.6420924140956505,0.3238835334777832
0.6419320890985348,0.3257870674133301
0.6417726318544502,0.32762694358825684
0.6416140352499151,0.32949090003967285
0.6414562922453163,0.3313274383544922
0.6412993958740302,0.33321475982666016
0.6411433392415583,0.33507537841796875
0.6409881155246696,0.3369178771972656
0.6408337179705567,0.3388180732727051
0.6406801398960007,0.34075260162353516
0.6405273746865472,0.34262561798095703
0.6403754157956917,0.34444451332092285
0.6402242567440762,0.3463621139526367
0.6400738911186957,0.3482511043548584
0.6399243125721131,0.3501260280609131
0.6397755148216854,0.35196900367736816
0.6396274916488003,0.3538696765899658
0.6394802368981194,0.35573267936706543
0.6393337444768341,0.35762643814086914
0.6391880083539293,0.35954904556274414
0.6390430225594554,0.36142635345458984
0.6388987811838124,0.363283634185791
0.6387552783770395,0.36513543128967285
0.6386125083481158,0.36702919006347656
0.6384704653642695,0.3688771724700928
0.638329143750296,0.37079882621765137
0.6381885378878828,0.37270283699035645
0.6380486422149454,0.37457966804504395
0.6379094512249703,0.3764007091522217
0.6377709594663665,0.3783748149871826
0.6376331615418244,0.38020849227905273
0.6374960521076847,0.3821067810058594
0.637359625873313,0.3839595317840576
0.6372238776004843,0.38585519790649414
0.6370888021027735,0.38773131370544434
0.6369543942449558,0.38962769508361816
0.6368206489424117,0.3914675712585449
0.6366875611605423,0.3933231830596924
0.6365551259141911,0.3951725959777832
0.6364233382670718,0.3970816135406494
0.6362921933312052,0.3989689350128174
0.6361616862663627,0.4008314609527588
0.6360318122795157,0.402738094329834
0.6359025666242935,0.40456700325012207
0.6357739446004471,0.4064140319824219
0.6356459415533205,0.40825724601745605
0.6355185528733278,0.4101381301879883
0.6353917739954376,0.4119606018066406
0.6352656003986633,0.41384196281433105
0.635140027605561,0.4157674312591553
0.635015051181732,0.4176461696624756
0.6348906667353333,0.4194648265838623
0.6347668699165929,0.42131876945495605
0.6346436564173326,0.42319226264953613
0.634521021970495,0.42504024505615234
0.6343989623496782,0.42694616317749023
0.634277473368676,0.4288053512573242
0.6341565508810222,0.43073129653930664
0.6340361907795433,0.43259596824645996
0.6339163889959151,0.4345695972442627
0.6337971415002249,0.43643689155578613
0.63367844430054,0.4383358955383301
0.6335602934424812,0.4401428699493408
0.6334426850088013,0.44203734397888184
0.6333256151189696,0.44388294219970703
0.6332090799287612,0.4458503723144531
0.6330930756298512,0.4477043151855469
0.6329775984494147,0.44960498809814453
0.6328626446497307,0.45152807235717773
0.632748210527793,0.45354437828063965
0.6326342924149224,0.4554142951965332
0.6325208866763885,0.4572629928588867
0.6324079897110314,0.4590926170349121
0.6322955979508917,0.46094584465026855
0.6321837078608437,0.4628939628601074
0.6320723159382321,0.46480298042297363
0.6319614187125161,0.4667539596557617
0.6318510127449146,0.46868181228637695
0.6317410946280588,0.47057676315307617
0.631631660985646,0.47251224517822266
0.6315227084721011,0.4743995666503906
0.6314142337722398,0.476273775100708
0.6313062336009366,0.4781949520111084
0.631198704702797,0.4800455570220947
0.6310916438518346,0.4819788932800293
0.6309850478511502,0.483828067779541
0.6308789135326172,0.48572206497192383
0.6307732377565689,0.48752903938293457
0.630668017411491,0.4893620014190674
0.6305632494137169,0.49133729934692383
0.6304589307071276,0.4931821823120117
0.6303550582628544,0.4950590133666992
0.6302516290789864,0.4969630241394043
0.6301486401802798,0.49889159202575684
0.6300460886178735,0.5007550716400146
0.6299439714690047,0.5026326179504395
0.6298422858367311,0.5044939517974854
0.6297410288496549,0.5064070224761963
0.62964019766165,0.5082685947418213
0.6295397894515936,0.5102057456970215
0.6294398014230999,0.5120692253112793
0.6293402308042577,0.5139656066894531
0.6292410748473716,0.5158646106719971
0.6291423308287049,0.517794132232666
0.6290439960482272,0.5196192264556885
0.6289460678293642,0.5215167999267578
0.6288485435187502,0.5233261585235596
0.6287514204859846,0.5251898765563965
0.6286546961233908,0.5270652770996094
0.6285583678457777,0.5289835929870605
0.6284624330902043,0.5309474468231201
0.6283668893157476,0.5328071117401123
0.6282717340032725,0.5347683429718018
0.6281769646552052,0.5366408824920654
0.6280825787953084,0.5385572910308838
0.6279885739684602,0.540410041809082
0.6278949477404351,0.542292594909668
0.6278016976976872,0.5441412925720215
0.6277088214471374,0.5460646152496338
0.6276163166159613,0.547950267791748
0.6275241808513808,0.549816370010376
0.627432411820458,0.5516371726989746
0.6273410072098914,0.5535118579864502
0.6272499647258143,0.5553574562072754
0.6271592820935964,0.557244062423706
0.6270689570576463,0.5590999126434326
0.626978987381218,0.5609567165374756
0.6268893708462185,0.5628805160522461
0.6268001052530178,0.5647015571594238
0.6267111884202619,0.5666615962982178
0.6266226181846869,0.568629264831543
0.6265343924009364,0.5705082416534424
0.6264465089413804,0.5723381042480469
0.6263589656959357,0.5742583274841309
0.6262717605718899,0.5761406421661377
0.626184891493726,0.5780549049377441
0.6260983564029504,0.5798828601837158
0.6260121532579218,0.5818243026733398
0.6259262800336819,0.5836937427520752
0.6258407347217899,0.5856711864471436
0.6257555153301564,0.5875034332275391
0.6256706198828813,0.5893542766571045
0.6255860464200923,0.5912270545959473
0.6255017929977859,0.593064546585083
0.62541785768767,0.5949718952178955
0.6253342385770084,0.5968410968780518
0.625250933768467,0.5987281799316406
0.6251679413799616,0.6005642414093018
0.6250852595445079,0.6024408340454102
0.6250028864100727,0.6044256687164307
0.6249208201394278,0.6063675880432129
0.6248390589100039,0.6081898212432861
0.6247576009137473,0.610069990158081
0.6246764443569784,0.6119828224182129
0.6245955874602512,0.613908052444458
0.6245150284582148,0.615868091583252
0.6244347655994759,0.6177709102630615
0.6243547971464635,0.619612455368042
0.6242751213752952,0.6214988231658936
0.6241957365756442,0.6234052181243896
0.6241166410506085,0.6252787113189697
0.6240378331165812,0.627150297164917
0.6239593111031229,0.6289629936218262
0.6238810733528345,0.6308345794677734
0.6238031182212324,0.6326889991760254
0.6237254440766242,0.6345887184143066
0.6236480492999867,0.6364495754241943
0.6235709322848452,0.6383464336395264
0.6234940914371525,0.6402091979980469
0.6234175251751717,0.6421985626220703
0.623341231929359,0.6440248489379883
0.623265210142247,0.6459505558013916
0.6231894582683317,0.6477749347686768
0.623113974773958,0.6496796607971191
0.6230387581372082,0.651512622833252
0.6229638068477916,0.6533327102661133
0.6228891194069345,0.6552066802978516
0.622814694327272,0.6570701599121094
0.6227405301327412,0.6589531898498535
0.6226666253584752,0.6608948707580566
0.6225929785506975,0.6628291606903076
0.62251958826662,0.6646895408630371
0.6224464530743389,0.6665904521942139
0.6223735715527341,0.6684303283691406
0.6223009422913695,0.6703379154205322
0.622228563890392,0.672203779220581
0.6221564349604355,0.6741034984588623
0.6220845541225228,0.6759805679321289
0.6220129200079696,0.6778788566589355
0.6219415312582894,0.6797897815704346
0.6218703865251007,0.6816973686218262
0.6217994844700325,0.6835367679595947
0.621728823764634,0.6853923797607422
0.6216584030902824,0.6872448921203613
0.6215882211380934,0.6891558170318604
0.6215182766088329,0.6910290718078613
0.6214485682128275,0.692885160446167
0.6213790946698793,0.69478440284729
0.6213098547091781,0.6966474056243896
0.6212408470692175,0.6985673904418945
0.6211720704977093,0.7003889083862305
0.6211035237515011,0.7023022174835205
0.6210352055964936,0.7041466236114502
0.6209671148075583,0.7060725688934326
0.6208992501684577,0.7079694271087646
0.6208316104717645,0.7098793983459473
0.6207641945187832,0.7117743492126465
0.6206970011194712,0.7136409282684326
0.6206300290923619,0.7155258655548096
0.6205632772644879,0.7174696922302246
0.620496744471305,0.7193164825439453
0.6204304295566174,0.7211430072784424
0.6203643313725039,0.7229928970336914
0.6202984487792432,0.7248406410217285
0.6202327806452429,0.7267613410949707
0.6201673258469657,0.728571891784668
0.6201020832688603,0.7304563522338867
0.620037051803289,0.7323205471038818
0.6199722303504596,0.7342100143432617
0.6199076178183548,0.7361490726470947
0.6198432131226659,0.7380630970001221
0.6197790151867234,0.7398872375488281
0.6197150229414314,0.741826057434082
0.6196512353252006,0.7436602115631104
0.6195876512838833,0.7455570697784424
0.6195242697707083,0.7474086284637451
0.6194610897462176,0.7492465972900391
0.6193981101782011,0.751117467880249
0.6193353300416359,0.7529890537261963
0.6192727483186222,0.754995584487915
0.6192103639983234,0.7568545341491699
0.6191481760769039,0.7587707042694092
0.619086183557469,0.7606148719787598
0.619024385450006,0.7625036239624023
0.6189627807713247,0.7643098831176758
0.6189013685449978,0.7662467956542969
0.6188401478013049,0.7680971622467041
0.6187791175771739,0.7700257301330566
0.6187182769161242,0.7718555927276611
0.6186576248682119,0.7738313674926758
0.6185971604899722,0.7757039070129395
0.6185368828443658,0.7776713371276855
0.6184767910007241,0.7795047760009766
0.6184168840346947,0.7813396453857422
0.6183571610281893,0.7831671237945557
0.6182976210693287,0.7850527763366699
0.6182382632523932,0.7869811058044434
0.6181790866777678,0.7888572216033936
0.6181200904518938,0.7907681465148926
0.618061273687215,0.7927641868591309
0.6180026355021306,0.7946794033050537
0.6179441750209428,0.7965381145477295
0.6178858913738087,0.7984147071838379
0.6178277836966916,0.8002834320068359
0.6177698511313119,0.8021790981292725
0.6177120928251,0.8039760589599609
0.6176545079311484,0.8059220314025879
0.6175970956081651,0.8078036308288574
0.6175398550204272,0.8097219467163086
0.6174827853377344,0.8116695880889893
0.6174258857353638,0.813575267791748
0.6173691553940255,0.8154466152191162
0.6173125934998157,0.8173036575317383
0.6172561992441755,0.8191330432891846
0.6171999718238445,0.8209578990936279
0.617143910440819,0.8228905200958252
0.6170880143023081,0.8247170448303223
0.6170322826206922,0.8266432285308838
0.6169767146134798,0.8284940719604492
0.616921309503266,0.8304436206817627
0.6168660665176919,0.832261323928833
0.6168109848894032,0.834151029586792
0.6167560638560091,0.8359973430633545
0.616701302660043,0.8378772735595703
0.6166467005489227,0.8396899700164795
0.6165922567749106,0.8415529727935791
0.6165379705950743,0.8433713912963867
0.6164838412712497,0.8452129364013672
0.6164298680700006,0.8470950126647949
0.6163760502625826,0.8490085601806641
0.6163223871249038,0.8509926795959473
0.6162688779374896,0.852879524230957
0.6162155219854445,0.8548269271850586
0.6161623185584156,0.8566679954528809
0.6161092669505577,0.8585715293884277
0.6160563664604957,0.8604192733764648
0.6160036163912908,0.8623075485229492
0.6159510160504046,0.8641173839569092
0.6158985647496645,0.8660569190979004
0.6158462618052291,0.8679842948913574
0.6157941065375537,0.8699095249176025
0.6157420982713578,0.8717398643493652
0.6156902363355901,0.8736355304718018
0.6156385200633958,0.8754963874816895
0.6155869487920844,0.8773503303527832
0.6155355218630962,0.8792140483856201
0.6154842386219705,0.881054162979126
0.6154330984183136,0.8829736709594727
0.615382100605767,0.8848707675933838
0.6153312445419761,0.8868696689605713
0.6152805295885592,0.8886945247650146
0.6152299551110764,0.8905761241912842
0.6151795204789992,0.8924219608306885
0.6151292250656809,0.8942852020263672
0.6150790682483254,0.8961613178253174
0.6150290494079588,0.8980374336242676
0.6149791679293988,0.89990234375
0.6149294232012266,0.9017846584320068
0.6148798146157571,0.9036211967468262
0.6148303415690117,0.9056031703948975
0.6147810034606878,0.9074854850769043
0.6147317996941327,0.9093000888824463
0.6146827296763147,0.9112210273742676
0.6146337928177958,0.9130806922912598
0.6145849885327047,0.9149763584136963
0.6145363162387086,0.9168646335601807
0.6144877753569878,0.9187710285186768
0.6144393653122086,0.9206092357635498
0.6143910855324957,0.9224848747253418
0.6143429354494083,0.924415111541748
0.6142949144979126,0.9263520240783691
0.6142470221163564,0.9282100200653076
0.6141992577464442,0.930117130279541
0.6141516208332116,0.9319231510162354
0.6141041108250004,0.9338064193725586
0.6140567271734337,0.9356656074523926
0.614009469333392,0.9375360012054443
0.6139623367629878,0.9394228458404541
0.6139153289235428,0.9412646293640137
0.6138684452795629,0.9431908130645752
0.613821685298715,0.9450585842132568
0.6137750484518038,0.9469716548919678
0.613728534212748,0.94879150390625
0.613682142058558,0.9508211612701416
0.613635871469312,0.9526777267456055
0.6135897219281344,0.9546401500701904
0.613543692921173,0.9565362930297852
0.613497783937576,0.9585061073303223
0.6134519944694716,0.9603431224822998
0.6134063240119446,0.9622797966003418
0.6133607720630154,0.9641380310058594
0.6133153381236186,0.9660754203796387
0.6132700216975814,0.9679257869720459
0.6132248222916025,0.9698233604431152
0.6131797394152316,0.9716582298278809
0.6131347725808488,0.9735398292541504
0.6130899213036428,0.9753983020782471
0.613045185101592,0.9772555828094482
0.6130005634954434,0.9790866374969482
0.6129560560086932,0.9810378551483154
0.6129116621675662,0.9829542636871338
0.6128673815009965,0.984788179397583
0.6128232135406086,0.9867246150970459
0.6127791578206969,0.9885623455047607
0.6127352138782074,0.9904398918151855
0.6126913812527182,0.9922797679901123
0.6126476594864206,0.9941794872283936
0.6126040481241014,0.996051549911499
0.6125605467131228,0.9979462623596191
0.6125171548034054,0.9998719692230225
0.6124738719474092,1.0017495155334473
0.6124306977001156,1.003572940826416
0.6123876316190101,1.0054538249969482
0.612344673264064,1.0073106288909912
0.6123018221977163,1.0091185569763184
0.6122590779848578,1.0110108852386475
0.6122164401928121,1.01287841796875
0.6121739083913196,1.0147736072540283
0.6121314821525199,1.0166888236999512
0.6120891610509352,1.018648624420166
0.6120469446634533,1.0206115245819092
0.6120048325693114,1.022500991821289
0.6119628243500793,1.024336338043213
0.6119209195896433,1.0262744426727295
0.6118791178741898,1.0281097888946533
0.6118374187921896,1.0300300121307373
0.6117958219343812,1.0319092273712158
0.6117543268937568,1.0337886810302734
0.6117129332655443,1.0356755256652832
0.6116716406471935,1.0376276969909668
0.6116304486383601,1.0394489765167236
0.6115893568408906,1.0413217544555664
0.6115483648588067,1.043215036392212
0.6115074722982913,1.0450611114501953
0.6114666787676727,1.0469434261322021
0.6114259838774097,1.0488042831420898
0.6113853872400781,1.050685167312622
0.6113448884703553,1.0525627136230469
0.6113044871850056,1.054445505142212
0.6112641830028671,1.0564119815826416
0.6112239755448363,1.0583298206329346
0.611183864433855,1.0601460933685303
0.6111438492948957,1.0620830059051514
0.6111039297549481,1.0639617443084717
0.6110641054430055,1.0659019947052002
0.6110243759900507,1.067732810974121
0.6109847410290431,1.0696296691894531
0.6109452001949052,1.0714819431304932
0.6109057531245089,1.0733768939971924
0.610866399456663,1.075289249420166
0.6108271388320995,1.077150821685791
0.610787970893461,1.0790045261383057
0.6107488952852883,1.080838680267334
0.6107099116540065,1.082751750946045
0.6106710196479134,1.0846037864685059
0.6106322189171665,1.0865564346313477
0.6105935091137709,1.0884590148925781
0.6105548898915664,1.0903384685516357
0.6105163609062159,1.0921893119812012
0.6104779218151929,1.0942058563232422
0.6104395722777692,1.0960605144500732
0.6104013119550038,1.0979716777801514
0.6103631405097304,1.0998389720916748
0.6103250576065454,1.101822853088379
0.610287062911797,1.1036503314971924
0.610249156093573,1.1055750846862793
0.6102113368216899,1.1074399948120117
0.6101736047676808,1.1093029975891113
0.6101359596047847,1.111192226409912
0.6100984010079351,1.1131067276000977
0.6100609286537486,1.1150550842285156
0.6100235422205146,1.117023229598999
0.6099862413881835,1.118973970413208
0.609949025838356,1.1208522319793701
0.609911895254273,1.1227765083312988
0.6098748493208045,1.1246607303619385
0.6098378877244386,1.1265881061553955
0.6098010101532714,1.1284372806549072
0.6097642162969964,1.1303210258483887
0.609727505846895,1.1323034763336182
0.6096908784958242,1.1342167854309082
0.6096543339382084,1.1360828876495361
0.6096178718700287,1.1379995346069336
0.6095814919888118,1.1398322582244873
0.6095451939936222,1.1417231559753418
0.6095089775850498,1.1435797214508057
0.6094728424652022,1.1454977989196777
0.6094367883376933,1.1473450660705566
0.6094008149076353,1.1491706371307373
0.6093649218816276,1.1511244773864746
0.6093291089677484,1.152972936630249
0.6092933758755442,1.154907464981079
0.6092577223160217,1.1567637920379639
0.6092221480016374,1.1586706638336182
0.6091866526462887,1.1605260372161865
0.6091512359653053,1.1624011993408203
0.6091158976754396,1.1642372608184814
0.6090806374948572,1.1661410331726074
0.6090454551431294,1.1679978370666504
0.6090103503412229,1.1699833869934082
0.6089753228114912,1.1718285083770752
0.6089403722776671,1.1737642288208008
0.6089054984648523,1.1756439208984375
0.6088707010995101,1.177539348602295
0.608835979909456,1.1794440746307373
0.6088013346238499,1.1812756061553955
0.6087667649731873,1.183119535446167
0.6087322706892906,1.185009479522705
0.6086978515053018,1.1869516372680664
0.6086635071556732,1.1888518333435059
0.6086292373761599,1.1907527446746826
0.6085950419038118,1.1926214694976807
0.6085609204769649,1.194620132446289
0.6085268728352335,1.1964685916900635
0.6084928987195031,1.1984214782714844
0.6084589978719214,1.200279712677002
0.6084251700358909,1.2022027969360352
0.6083914149560616,1.2040786743164062
0.6083577323783229,1.2059905529022217
0.6083241220497957,1.207949161529541
0.6082905837188253,1.209857702255249
0.6082571171349737,1.2117242813110352
0.6082237220490122,1.2135920524597168
0.6081903982129137,1.2154648303985596
0.608157145379846,1.2173213958740234
0.6081239633041634,1.2191612720489502
0.6080908517414009,1.2210509777069092
0.6080578104482657,1.2229528427124023
0.6080248391826305,1.2247953414916992
0.6079919377035268,1.2268173694610596
0.6079591057711375,1.228684663772583
0.6079263431467898,1.2306056022644043
0.6078936495929488,1.232529878616333
0.6078610248732094,1.2344610691070557
0.6078284687522912,1.2363660335540771
0.6077959809960304,1.2382476329803467
0.6077635613713736,1.2400429248809814
0.6077312096463708,1.241919755935669
0.6076989255901692,1.2437474727630615
0.6076667089730062,1.2457654476165771
0.6076345595662032,1.2476308345794678
0.6076024771421585,1.2495017051696777
0.607570461474342,1.2513341903686523
0.6075385123372873,1.2532129287719727
0.6075066295065866,1.2550654411315918
0.6074748127588837,1.2569665908813477
0.6074430618718679,1.2588694095611572
0.6074113766242681,1.2607147693634033
0.6073797567958462,1.2626066207885742
0.607348202167391,1.2645699977874756
0.6073167125207122,1.2664642333984375
0.6072852876386345,1.2683653831481934
0.6072539273049917,1.2702512741088867
0.6072226313046198,1.2721610069274902
0.607191399423353,1.274129867553711
0.6071602314480151,1.2759783267974854
0.6071291271664166,1.2778947353363037
0.6070980863673467,1.2797415256500244
0.6070671088405686,1.2816576957702637
0.6070361943768134,1.2835979461669922
0.6070053427677748,1.2855136394500732
0.6069745538061034,1.2873687744140625
0.6069438272854004,1.289318561553955
0.606913163000213,1.291198492050171
0.6068825607460284,1.293074369430542
0.6068520203192683,1.2949635982513428
0.6068215415172842,1.2968342304229736
0.6067911241383506,1.2987864017486572
0.6067607679816609,1.3006436824798584
0.6067304728473214,1.3026249408721924
0.6067002385363465,1.3045094013214111
0.6066700648506529,1.3064053058624268
0.606639951593055,1.308267593383789
0.606609898567259,1.3101773262023926
0.6065799055778587,1.3120646476745605
0.6065499724303293,1.3139886856079102
0.6065200989310233,1.3158814907073975
0.6064902848871648,1.3177847862243652
0.6064605301068453,1.3196728229522705
0.6064308343990175,1.3216793537139893
0.6064011975734915,1.323580265045166
0.6063716194409294,1.3255841732025146
0.6063420998128406,1.3274633884429932
0.6063126385015769,1.3293447494506836
0.6062832353203276,1.3312175273895264
0.6062538900831148,1.3330714702606201
0.606224602604789,1.3349764347076416
0.606195372701024,1.3368744850158691
0.6061662001883121,1.3387603759765625
0.6061370848839603,1.3406734466552734
0.6061080266060846,1.3425474166870117
0.6060790251736061,1.3444089889526367
0.6060500804062466,1.3463709354400635
0.6060211921245235,1.3482277393341064
0.6059923601497458,1.3501830101013184
0.6059635843040092,1.3521270751953125
0.6059348644101926,1.3540077209472656
0.6059062002919529,1.3559024333953857
0.60587759177372,1.3578474521636963
0.6058490386806946,1.3597993850708008
0.6058205408388422,1.3617134094238281
0.6057920980748883,1.3635311126708984
0.6057637102163165,1.3654873371124268
0.6057353770913622,1.3673298358917236
0.6057070985290092,1.3691959381103516
0.6056788743589853,1.3711097240447998
0.6056507044117587,1.372955083847046
0.6056225885185333,1.3749632835388184
0.6055945265112451,1.376894235610962
0.6055665182225576,1.3789656162261963
0.6055385634858583,1.3808748722076416
0.6055106621352544,1.3828644752502441
0.605482814005569,1.3846988677978516
0.6054550189323372,1.3865935802459717
0.6054272767518022,1.388490915298462
0.6053995873009108,1.3904337882995605
0.605371950417311,1.3923392295837402
0.605344365939346,1.3942303657531738
0.6053168337060525,1.3961050510406494
0.6052893535571559,1.398075819015503
0.6052619253330666,1.3999683856964111
0.605234548874876,1.4018843173980713
0.6052072240243536,1.4037344455718994
0.6051799506239427,1.4057486057281494
0.6051527285167568,1.4076213836669922
0.6051255575465762,1.4094762802124023
0.6050984375578438,1.4113259315490723
0.6050713683956626,1.4131970405578613
0.605044349905791,1.4150688648223877
0.60501738193464,1.4170312881469727
0.6049904643292693,1.4189481735229492
0.6049635969373838,1.4208316802978516
0.6049367796073303,1.4227991104125977
0.6049100121880944,1.4246621131896973
0.6048832945292959,1.4265484809875488
0.6048566264811871,1.428468942642212
0.6048300078946475,1.4303417205810547
0.604803438621182,1.4322230815887451
0.6047769185129173,1.4341793060302734
0.6047504474225973,1.4361321926116943
0.6047240252035813,1.4380290508270264
0.6046976517098405,1.4399220943450928
0.6046713267959537,1.4417896270751953
0.6046450503171057,1.4437050819396973
0.604618822129082,1.4456470012664795
0.6045926420882679,1.4474968910217285
0.6045665100516435,1.449359655380249
0.6045404258767818,1.451317548751831
0.6045143894218445,1.4532179832458496
0.6044884005455798,1.4551994800567627
0.6044624591073189,1.4570789337158203
0.6044365649669726,1.4589908123016357
0.6044107179850291,1.4608533382415771
0.60438491802255,1.46281099319458
0.6043591649411681,1.4646708965301514
0.6043334586030841,1.4666264057159424
0.6043077988710632,1.4685053825378418
0.6042821856084328,1.4703986644744873
0.6042566186790794,1.472261667251587
0.6042310979474452,1.474245548248291
0.604205623278526,1.4761433601379395
0.6041801945378676,1.4780433177947998
0.6041548115915635,1.4799284934997559
0.6041294743062512,1.481856346130371
0.6041041825491105,1.4837772846221924
0.6040789361878601,1.4856791496276855
0.6040537350907546,1.487548828125
0.604028579126582,1.4895141124725342
0.6040034681646614,1.4913685321807861
0.6039784020748389,1.4932820796966553
0.6039533807274863,1.4951374530792236
0.603928403993498,1.497040033340454
0.6039034717442878,1.498948097229004
0.6038785838517865,1.5007960796356201
0.6038537401884397,1.5026695728302002
0.6038289406272046,1.50453519821167
0.6038041850415474,1.5064160823822021
0.6037794733054411,1.508249044418335
0.6037548052933626,1.5101728439331055
0.6037301808802897,1.512202262878418
0.6037055999417,1.5141277313232422
0.6036810623535668,1.5160152912139893
0.6036565679923567,1.5179438591003418
0.6036321167350286,1.5198147296905518
0.6036077084590291,1.521728754043579
0.603583343042292,1.523561954498291
0.603559020363234,1.5254533290863037
0.6035347403007538,1.5273082256317139
0.6035105027342288,1.529165267944336
0.603486307543513,1.53114914894104
0.603462154608934,1.5329921245574951
0.6034380438112918,1.534965991973877
0.6034139750318553,1.5368843078613281
0.6033899481523604,1.5387930870056152
0.6033659630550076,1.5406527519226074
0.6033420196224598,1.5425682067871094
0.6033181177378397,1.544428825378418
0.6032942572847277,1.5463740825653076
0.6032704381471597,1.5482048988342285
0.6032466602096245,1.5502088069915771
0.6032229233570617,1.552053451538086
0.6031992274748595,1.5539519786834717
0.6031755724488527,1.555833101272583
0.6031519581653195,1.5577490329742432
0.603128384510981,1.5596330165863037
0.6031048513729974,1.5615291595458984
0.6030813586389661,1.5633563995361328
0.6030579061969208,1.5652477741241455
0.6030344939353274,1.5671665668487549
0.6030111217430835,1.5690581798553467
0.6029877895095154,1.5709903240203857
0.6029644971243758,1.5728700160980225
0.6029412444778433,1.5747849941253662
0.6029180314605178,1.5766212940216064
0.6028948579634202,1.5784838199615479
0.6028717238779903,1.580442190170288
0.6028486290960835,1.582343339920044
0.6028255735099701,1.584197998046875
0.6028025570123328,1.586172342300415
0.6027795794962637,1.5881078243255615
0.6027566408552646,1.5900182723999023
0.6027337409832426,1.5919477939605713
0.6027108797745094,1.5938684940338135
0.6026880571237792,1.595780611038208
0.6026652729261661,1.5976884365081787
0.6026425270771836,1.599510908126831
0.6026198194727405,1.6013615131378174
0.602597150009141,1.6032137870788574
0.602574518583082,1.6051056385040283
0.6025519250916505,1.607069730758667
0.6025293694323229,1.608931064605713
0.6025068515029627,1.610865592956543
0.602484371201818,1.6127293109893799
0.6024619284275207,1.6146609783172607
0.6024395230790835,1.616548776626587
0.6024171550558994,1.6184782981872559
0.6023948242577387,1.6203737258911133
0.6023725305847477,1.6222941875457764
0.6023502739374469,1.6241352558135986
0.6023280542167289,1.6261134147644043
0.6023058713238573,1.6279501914978027
0.6022837251604642,1.629866600036621
0.6022616156285487,1.6317710876464844
0.6022395426304752,1.633678674697876
0.6022175060689716,1.6355721950531006
0.6021955058471276,1.637509822845459
0.6021735418683931,1.639326810836792
0.6021516140365764,1.641206979751587
0.6021297222558419,1.6431117057800293
0.6021078664307095,1.6451172828674316
0.6020860464660522,1.6470482349395752
0.6020642622670949,1.6489319801330566
0.6020425137394115,1.650864839553833
0.6020208007889254,1.6526944637298584
0.601999123321906,1.6545746326446533
0.6019774812449673,1.6564443111419678
0.6019558744650676,1.65836501121521
0.6019343028895064,1.6601836681365967
0.6019127664259233,1.6620874404907227
0.6018912649822968,1.6640141010284424
0.601869798466942,1.6659774780273438
0.6018483667885096,1.6678516864776611
0.6018269698559838,1.669736385345459
0.6018056075786818,1.6716573238372803
0.6017842798662505,1.6735365390777588
0.6017629866286666,1.6753911972045898
0.601741727776234,1.6772534847259521
0.6017205032195834,1.6791088581085205
0.6016993128696694,1.6809847354888916
0.6016781566377696,1.6829864978790283
0.6016570344354837,1.6848411560058594
0.6016359461747308,1.6867907047271729
0.6016148917677494,1.6886768341064453
0.6015938711270946,1.6905674934387207
0.6015728841656369,1.6924524307250977
0.6015519307965612,1.6943681240081787
0.6015310109333655,1.6962428092956543
0.6015101244898585,1.6981420516967773
0.6014892713801592,1.7000198364257812
0.6014684515186944,1.7019999027252197
0.601447664820199,1.7039093971252441
0.601426911199712,1.705857515335083
0.601406190572578,1.7077176570892334
0.6013855028544434,1.709615707397461
0.6013648479612566,1.7115013599395752
0.6013442258092657,1.7133405208587646
0.6013236363150173,1.7152082920074463
0.601303079395356,1.7171218395233154
0.6012825549674213,1.718994140625
0.6012620629486481,1.7209019660949707
0.6012416032567641,1.722841501235962
0.6012211758097893,1.724693775177002
0.6012007805260337,1.7265872955322266
0.6011804173240971,1.7284388542175293
0.6011600861228669,1.73032808303833
0.601139786841517,1.732189416885376
0.6011195193995073,1.7340898513793945
0.6010992837165807,1.7359936237335205
0.6010790797127643,1.7378804683685303
0.6010589073083651,1.739854335784912
0.6010387664239714,1.7417428493499756
0.6010186569804499,1.743570327758789
0.6009985788989453,1.7454595565795898
0.6009785321008787,1.7473065853118896
0.6009585165079463,1.7491345405578613
0.6009385320421183,1.7510313987731934
0.6009185786256377,1.7529597282409668
0.6008986561810187,1.754995584487915
0.6008787646310463,1.7568621635437012
0.600858903898774,1.7588553428649902
0.600839073907524,1.7607548236846924
0.6008192745808845,1.7626464366912842
0.6007995058427091,1.7645153999328613
0.6007797676171165,1.7664189338684082
0.6007600598284878,1.7682886123657227
0.6007403824014663,1.7702147960662842
0.6007207352609564,1.7720484733581543
0.6007011183321217,1.7739417552947998
0.6006815315403845,1.7758164405822754
0.6006619748114245,1.777796745300293
0.6006424480711776,1.77964448928833
0.6006229512458345,1.781564712524414
0.6006034842618405,1.783445119857788
0.600584047045893,1.7853374481201172
0.6005646395249414,1.7872557640075684
0.6005452616261862,1.7891640663146973
0.6005259132770765,1.791034460067749
0.6005065944053106,1.7929327487945557
0.6004873049388335,1.7948200702667236
0.600468044805837,1.7967185974121094
0.6004488139347577,1.7985823154449463
0.6004296122542765,1.8004539012908936
0.6004104396933166,1.802337884902954
0.6003912961810446,1.804218053817749
0.6003721816468666,1.806183099746704
0.6003530960204291,1.8080360889434814
0.6003340392316175,1.8099441528320312
0.6003150112105547,1.811821460723877
0.6002960118876008,1.81369948387146
0.6002770411933509,1.8156819343566895
0.600258099058635,1.8175928592681885
0.6002391854145174,1.8194479942321777
0.6002203001922941,1.8213284015655518
0.6002014433234932,1.823204517364502
0.6001826147398736,1.8251276016235352
0.6001638143734233,1.8270294666290283
0.6001450421563596,1.8288922309875488
0.6001262980211268,1.8308534622192383
0.6001075819003964,1.8327345848083496
0.6000888937270654,1.8347570896148682
0.6000702334342554,1.836714506149292
0.600051600955312,1.838599681854248
0.6000329962238033,1.8404467105865479
0.6000144191735198,1.8423070907592773
0.5999958697384723,1.8441722393035889
0.5999773478528917,1.8461203575134277
0.5999588534512282,1.847973346710205
0.5999403864681498,1.8498797416687012
0.5999219468385416,1.851694107055664
0.5999035344975052,1.8536951541900635
0.5998851493803571,1.855600118637085
0.5998667914226286,1.8574950695037842
0.5998484605600641,1.8593287467956543
0.599830156728621,1.8612284660339355
0.5998118798644677,1.8630964756011963
0.599793629903984,1.8649804592132568
0.5997754067837592,1.8669319152832031
0.5997572104405917,1.8688089847564697
0.599739040811488,1.8707315921783447
0.5997208978336617,1.872617244720459
0.5997027814445329,1.8745203018188477
0.5996846915817272,1.8764023780822754
0.5996666281830744,1.8783166408538818
0.5996485911866085,1.8801636695861816
0.5996305805305663,1.882073163986206
0.5996125961533864,1.8839302062988281
0.5995946379937087,1.885836124420166
0.5995767059903735,1.88771653175354
0.5995588000824207,1.8896148204803467
0.5995409202090887,1.891618251800537
0.5995230663098136,1.893510103225708
0.5995052383242285,1.8953962326049805
0.5994874361921633,1.8972594738006592
0.5994696598536425,1.899115800857544
0.5994519092488854,1.9009952545166016
0.5994341843183053,1.9029109477996826
0.5994164850025081,1.9047789573669434
0.5993988112422919,1.9066681861877441
0.5993811629786463,1.9085543155670166
0.5993635401527513,1.9104907512664795
0.5993459427059765,1.9123578071594238
0.5993283705798809,1.9142696857452393
0.5993108237162109,1.9161665439605713
0.5992933020569015,1.9181041717529297
0.5992758055440731,1.9199938774108887
0.5992583341200327,1.9219353199005127
0.5992408877272721,1.9237661361694336
0.5992234663084677,1.9256691932678223
0.5992060698064791,1.927525281906128
0.5991886981643488,1.9294424057006836
0.5991713513253016,1.9313483238220215
0.5991540292327435,1.9332706928253174
0.599136731830261,1.9351701736450195
0.5991194590616203,1.9370405673980713
0.5991022108707671,1.938988208770752
0.5990849872018252,1.940833568572998
0.599067787999096,1.9427671432495117
0.5990506132070579,1.944612741470337
0.5990334627703653,1.9465608596801758
0.5990163366338483,1.9485607147216797
0.5989992347425122,1.9505321979522705
0.5989821570415349,1.9525229930877686
0.5989651034762693,1.9544355869293213
0.5989480739922398,1.9563677310943604
0.5989310685351433,1.9582715034484863
0.5989140870508477,1.960125207901001
0.5988971294853913,1.9620373249053955
0.598880195784983,1.9639220237731934
0.5988632858959998,1.965850591659546
0.5988463997649878,1.9678146839141846
0.5988295373386607,1.9697434902191162
0.5988126985638997,1.9716432094573975
0.5987958833877519,1.9735026359558105
0.5987790917574307,1.9753868579864502
0.5987623236203141,1.977292776107788
0.5987455789239449,1.979177713394165
0.5987288576160295,1.9810774326324463
0.5987121596444378,1.9829905033111572
0.5986954849572015,1.9849085807800293
0.5986788335025149,1.9869210720062256
0.598662205228733,1.9887840747833252
0.5986456000843712,1.9907221794128418
0.5986290180181054,1.9925813674926758
0.5986124589787702,1.9944779872894287
0.5985959229153591,1.9963526725769043
0.5985794097770233,1.9982638359069824
0.5985629195130718,2.0001401901245117
0.5985464520729701,2.002078056335449
0.5985300074063395,2.003950357437134
0.5985135854629577,2.0059173107147217
0.598497186192756,2.0078108310699463
0.5984808095458213,2.009697914123535
0.5984644554723929,2.0115113258361816
0.5984481239228642,2.0133697986602783
0.5984318148477803,2.015265941619873
0.5984155281978385,2.017104387283325
0.5983992639238872,2.0189805030822754
0.5983830219769256,2.0208325386047363
0.5983668023081028,2.0227911472320557
0.5983506048687175,2.0246970653533936
0.5983344296102169,2.0266237258911133
0.5983182764841969,2.028502941131592
0.5983021454424011,2.0303871631622314
0.5982860364367197,2.0322318077087402
0.5982699494191903,2.0341427326202393
0.5982538843419957,2.0360355377197266
0.5982378411574645,2.0379605293273926
0.5982218198180699,2.039855480194092
0.5982058202764297,2.04170298576355
0.598189842485305,2.04365611076355
0.5981738863976005,2.0455539226531982
0.5981579519663631,2.0473921298980713
0.5981420391447819,2.049283981323242
0.5981261478861875,2.051179885864258
0.5981102781440513,2.0530245304107666
0.5980944298719852,2.0549821853637695
0.5980786030237409,2.0568783283233643
0.5980627975532095,2.058840274810791
0.5980470134144207,2.060685157775879
0.5980312505615423,2.062668561935425
0.5980155089488804,2.0645546913146973
0.5979997885308775,2.0664196014404297
0.5979840892621132,2.0682625770568848
0.5979684110973029,2.0702106952667236
0.5979527539912979,2.0720596313476562
0.5979371178990843,2.0739893913269043
0.5979215027757829,2.0759100914001465
0.5979059085766485,2.0777881145477295
0.5978903352570689,2.079613208770752
0.5978747827725659,2.0816333293914795
0.5978592510787929,2.08345365524292
0.5978437401315357,2.0853326320648193
0.5978282498867113,2.087252616882324
0.597812780300368,2.089108943939209
0.5977973313286843,2.0910043716430664
0.5977819029279687,2.0928478240966797
0.5977664950546594,2.0947439670562744
0.597751107665323,2.096592426300049
0.5977357407166555,2.098498821258545
0.5977203941654801,2.1004128456115723
0.5977050679687479,2.1022965908050537
0.5976897620835369,2.104149580001831
0.5976744764670516,2.1060738563537598
0.5976592110766228,2.107935905456543
0.5976439658697067,2.1098055839538574
0.5976287408038845,2.1116764545440674
0.5976135358368624,2.1136012077331543
0.5975983509264704,2.115480422973633
0.5975831860306623,2.1173698902130127
0.5975680411075155,2.1193628311157227
0.5975529161152295,2.121232271194458
0.5975378110121267,2.1230735778808594
0.5975227257566512,2.1249916553497314
0.597507660307368,2.1269140243530273
0.597492614622964,2.1287894248962402
0.5974775886622455,2.130629777908325
0.5974625823841397,2.1325173377990723
0.597447595747693,2.134458303451538
0.5974326287120707,2.1363372802734375
0.5974176812365575,2.138333559036255
0.5974027532805554,2.1402428150177
0.5973878448035849,2.1421844959259033
0.5973729557652836,2.1440317630767822
0.5973580861254061,2.145993709564209
0.5973432358438234,2.147858142852783
0.5973284048805226,2.1497578620910645
0.5973135931956067,2.1516168117523193
0.5972988007492934,2.1534833908081055
0.5972840275019151,2.1553690433502197
0.5972692734139193,2.1573097705841064
0.5972545384458667,2.159200668334961
0.5972398225584316,2.161100149154663
0.5972251257124019,2.162966251373291
0.5972104478686773,2.164828300476074
0.5971957889882704,2.166761636734009
0.5971811490323055,2.1686010360717773
0.5971665279620181,2.170470952987671
0.597151925738755,2.1723580360412598
0.597137342323973,2.1742591857910156
0.5971227776792398,2.1761927604675293
0.5971082317662326,2.1781363487243652
0.5970937045467378,2.17997670173645
0.5970791959826512,2.1818647384643555
0.5970647060359767,2.1837148666381836
0.5970502346688266,2.185652256011963
0.5970357818434208,2.1875550746917725
0.5970213475220871,2.1893935203552246
0.5970069316672597,2.191244125366211
0.5969925342414795,2.1931047439575195
0.5969781552073942,2.1950650215148926
0.5969637945277565,2.1969592571258545
0.5969494521654248,2.198880434036255
0.5969351280833635,2.200732707977295
0.5969208222446398,2.2026314735412598
0.5969065346124268,2.204509973526001
0.5968922651500009,2.2063982486724854
0.5968780138207421,2.2082786560058594
0.5968637805881335,2.210202693939209
0.5968495654157611,2.2120697498321533
0.5968353682673131,2.2140400409698486
0.5968211891065802,2.215914487838745
0.5968070278974542,2.217827320098877
0.5967928846039285,2.219683885574341
0.5967787591900976,2.221553325653076
0.5967646516201566,2.2233874797821045
0.5967505618584,2.2252509593963623
0.5967364898692233,2.2271556854248047
0.5967224356171208,2.2290191650390625
0.5967083990666862,2.2309470176696777
0.5966943801826119,2.2329206466674805
0.5966803789296887,2.2348549365997314
0.5966663952728054,2.236696720123291
0.5966524291769486,2.2385776042938232
0.5966384806072026,2.240452766418457
0.5966245495287483,2.2423455715179443
0.5966106359068631,2.244190216064453
0.5965967397069216,2.246131420135498
0.5965828608943933,2.247986316680908
0.5965689994348442,2.2499196529388428
0.5965551552939351,2.2518515586853027
0.5965413284374219,2.25374436378479
0.5965275188311555,2.2556138038635254
0.5965137264410804,2.2575345039367676
0.5964999512332356,2.259373664855957
0.5964861931737535,2.261213779449463
0.5964724522288598,2.263049364089966
0.5964587283648733,2.264995574951172
0.5964450215482052,2.2669146060943604
0.5964313317453593,2.268740177154541
0.596417658922931,2.2706735134124756
0.5964040030476077,2.272541046142578
0.5963903640861679,2.2744410037994385
0.5963767420054812,2.2763266563415527
0.5963631367725082,2.2782373428344727
0.596349548354299,2.280104160308838
0.5963359767179944,2.2820065021514893
0.5963224218308253,2.283829927444458
0.596308883660111,2.285737991333008
0.5962953621732608,2.2876222133636475
0.5962818573377722,2.289557695388794
0.5962683691212315,2.291459321975708
0.5962548974913131,2.293363332748413
0.5962414424157791,2.2952752113342285
0.5962280038624796,2.2971231937408447
0.5962145817993514,2.2989866733551025
0.5962011761944185,2.3008158206939697
0.5961877870157914,2.302664041519165
0.5961744142316673,2.3045284748077393
0.596161057810329,2.3064374923706055
0.5961477177201452,2.3083531856536865
0.5961343939295703,2.310271978378296
0.5961210864071433,2.3120932579040527
0.5961077951214886,2.314051866531372
0.5960945200413146,2.31591534614563
0.5960812611354145,2.3178164958953857
0.5960680183726652,2.3196256160736084
0.5960547917220271,2.321551561355591
0.5960415811525444,2.3233978748321533
0.5960283866333441,2.3253262042999268
0.596015208133636,2.3272628784179688
0.5960020456227124,2.329106569290161
0.5959888990699481,2.3310060501098633
0.5959757684447999,2.332885980606079
0.5959626537168057,2.3348164558410645
0.5959495548555853,2.3367185592651367
0.5959364718308395,2.3385868072509766
0.5959234046123499,2.3404226303100586
0.5959103531699786,2.3423478603363037
0.5958973174736681,2.3441762924194336
0.595884297493441,2.3461639881134033
0.5958712931993991,2.347966194152832
0.5958583045617244,2.349876642227173
0.5958453315506774,2.351729393005371
0.5958323741365981,2.353651762008667
0.5958194322899049,2.355496644973755
0.5958065059810941,2.3573527336120605
0.595793595180741,2.3592281341552734
0.5957806998594982,2.3610782623291016
0.595767819988096,2.362936019897461
0.5957549555373418,2.3648293018341064
0.5957421064781206,2.3667778968811035
0.5957292727813935,2.368628740310669
0.5957164544181988,2.3705506324768066
0.5957036513596504,2.3724026679992676
0.5956908635769388,2.3742926120758057
0.5956780910413298,2.376193046569824
0.595665333724165,2.3781044483184814
0.5956525915968611,2.379939079284668
0.59563986463091,2.381816864013672
0.5956271527978779,2.3837807178497314
0.5956144560694059,2.3856847286224365
0.595601774417209,2.3875625133514404
0.5955891078130765,2.3893957138061523
0.5955764562288711,2.3912529945373535
0.5955638196365295,2.393070936203003
0.5955511980080612,2.3949596881866455
0.5955385913155485,2.396819591522217
0.595525999531147,2.398740530014038
0.5955134226270845,2.400606393814087
0.5955008605756611,2.4025394916534424
0.5954883133492488,2.4043595790863037
0.5954757809202915,2.406275749206543
0.5954632632613049,2.4081289768218994
0.5954507603448753,2.410031318664551
0.595438272143661,2.4118669033050537
0.5954257986303899,2.4137439727783203
0.5954133397778618,2.4156346321105957
0.5954008955589457,2.4175353050231934
0.5953884659465818,2.419358968734741
0.5953760509137793,2.421339511871338
0.5953636504336174,2.4232094287872314
0.5953512644792447,2.4250690937042236
0.595338893023879,2.426976203918457
0.5953265360408071,2.428863525390625
0.5953141935033843,2.4307665824890137
0.5953018653850348,2.432600736618042
0.5952895516592507,2.434511661529541
0.5952772522995924,2.4363865852355957
0.5952649672796879,2.4382927417755127
0.5952526965732329,2.4402124881744385
0.5952404401539907,2.4421331882476807
0.5952281979957911,2.443986654281616
0.5952159700725319,2.4459333419799805
0.5952037563581767,2.4477412700653076
0.595191556826756,2.4496593475341797
0.595179371452366,2.4515137672424316
0.59516720020917,2.4533917903900146
0.5951550430713966,2.4552814960479736
0.5951429000133395,2.4571545124053955
0.5951307710093585,2.4591362476348877
0.5951186560338787,2.46105694770813
0.5951065550613894,2.462986946105957
0.5950944680664456,2.4648385047912598
0.5950823950236662,2.4667515754699707
0.5950703359077345,2.4686453342437744
0.5950582906933982,2.470548629760742
0.5950462593554691,2.4724411964416504
0.595034241868822,2.4743080139160156
0.595022238208396,2.4761650562286377
0.5950102483491928,2.4781620502471924
0.5949982722662778,2.47997784614563
0.594986309934779,2.481919527053833
0.5949743613298872,2.4837594032287598
0.5949624264268555,2.4856691360473633
0.5949505052009993,2.4876060485839844
0.5949385976276965,2.489494562149048
0.5949267036823863,2.491333484649658
0.59491482334057,2.4931728839874268
0.5949029565778102,2.4950613975524902
0.5948911033697307,2.4969723224639893
0.5948792636920166,2.4989969730377197
0.5948674375204138,2.5008411407470703
0.5948556248307286,2.50274395942688
0.5948438255988285,2.5046005249023438
0.5948320398006406,2.506479501724243
0.5948202674121524,2.5082805156707764
0.5948085084094114,2.510140895843506
0.5947967627685247,2.5119881629943848
0.5947850304656588,2.513871192932129
0.5947733114770396,2.515775442123413
0.5947616057789525,2.5176448822021484
0.5947499133477413,2.519507884979248
0.5947382341598093,2.521374464035034
0.5947265681916174,2.5232150554656982
0.5947149154196857,2.5250823497772217
0.5947032758205921,2.5269722938537598
0.594691649370973,2.528844118118286
0.5946800360475218,2.53074049949646
0.5946684358269905,2.5325679779052734
0.5946568486861878,2.534524440765381
0.5946452746019802,2.5363965034484863
0.5946337135512909,2.538294792175293
0.5946221655111005,2.5401206016540527
0.5946106304584459,2.5420453548431396
0.5945991083704206,2.5439367294311523
0.5945875992241749,2.545841693878174
0.5945761029969149,2.5476763248443604
0.5945646196659027,2.5495431423187256
0.5945531492084565,2.551387071609497
0.5945416916019501,2.55330228805542
0.594530246823813,2.5552191734313965
0.5945188148515294,2.557145595550537
0.5945073956626391,2.5589940547943115
0.5944959892347367,2.560821533203125
0.5944845955454718,2.562685012817383
0.5944732145725488,2.564542055130005
0.5944618462937258,2.5664477348327637
0.594450490686816,2.5683865547180176
0.5944391477296861,2.5702760219573975
0.5944278174002573,2.5722014904022217
0.5944164996765041,2.5741186141967773
0.5944051945364547,2.575962543487549
0.594393901958191,2.5778653621673584
0.5943826219198479,2.579728126525879
0.5943713543996135,2.581644058227539
0.594360099375729,2.5834832191467285
0.5943488568264879,2.585378646850586
0.5943376267302367,2.5872669219970703
0.5943264090653744,2.5891072750091553
0.594315203810352,2.5910089015960693
0.5943040109436727,2.592848062515259
0.5942928304438918,2.5947978496551514
0.5942816622896163,2.5966286659240723
0.5942705064595045,2.598491907119751
0.5942593629322669,2.6003544330596924
0.5942482316866646,2.602234363555908
0.5942371127015105,2.6040995121002197
0.5942260059556677,2.6060330867767334
0.5942149114280507,2.607872724533081
0.5942038290976247,2.6098129749298096
0.5941927589434053,2.611689329147339
0.594181700944458,2.613541603088379
0.5941706550798994,2.615389347076416
0.5941596213288953,2.617229700088501
0.5941485996706622,2.619084358215332
0.5941375900844658,2.620944023132324
0.5941265925496212,2.622868061065674
0.5941156070454936,2.6247365474700928
0.594104633551497,2.6267857551574707
0.5940936720470947,2.6286962032318115
0.594082722511799,2.6306469440460205
0.594071784925171,2.6326451301574707
0.5940608592668202,2.634528398513794
0.5940499455164054,2.6363770961761475
0.5940390436536329,2.6382365226745605
0.5940281536582577,2.6400845050811768
0.594017275510083,2.6419942378997803
0.5940064091889596,2.6438088417053223
0.5939955546747863,2.6456830501556396
0.5939847119475095,2.647545337677002
0.593973880987123,2.6494109630584717
0.5939630617736683,2.6512441635131836
0.5939522542872337,2.6530959606170654
0.5939414585079548,2.6549930572509766
0.593930674416014,2.6569182872772217
0.5939199019916407,2.6588351726531982
0.5939091412151107,2.6606736183166504
0.5938983920667465,2.662559747695923
0.5938876545269168,2.6644606590270996
0.5938769285760365,2.666506290435791
0.5938662141945668,2.6683332920074463
0.5938555113630146,2.6702349185943604
0.5938448200619328,2.6720714569091797
0.5938341402719198,2.67399263381958
0.5938234719736197,2.6758854389190674
0.5938128151477217,2.677825450897217
0.5938021697749604,2.679657220840454
0.5937915358361155,2.6815600395202637
0.593780913312012,2.683424949645996
0.5937703021835192,2.6853597164154053
0.5937597024315514,2.6872212886810303
0.5937491140370675,2.689039945602417
0.5937385369810706,2.690948724746704
0.5937279712446084,2.692841053009033
0.5937174168087727,2.6947238445281982
0.593706873654699,2.696606397628784
0.593696341763567,2.69848370552063
0.5936858211166004,2.700336456298828
0.5936753116950663,2.702218532562256
0.593664813480275,2.704106330871582
0.5936543264535806,2.706055164337158
0.5936438505963806,2.7079074382781982
0.5936333858901148,2.7097909450531006
0.5936229323162672,2.711582660675049
0.5936124898563637,2.713465929031372
0.5936020584919731,2.715318202972412
0.5935916382047073,2.7171883583068848
0.59358122897622,2.7190351486206055
0.593570830788208,2.720885992050171
0.5935604436224096,2.7229034900665283
0.5935500674606057,2.7247474193573
0.5935397022846192,2.7266175746917725
0.5935293480763142,2.728471040725708
0.5935190048175975,2.7303783893585205
0.5935086724904167,2.732239007949829
0.5934983510767614,2.734117269515991
0.5934880405586624,2.735999584197998
0.5934777409181916,2.7379038333892822
0.5934674521374622,2.739736795425415
0.5934571741986282,2.741678237915039
0.5934469070838846,2.743501901626587
0.5934366507754675,2.7453527450561523
0.5934264052556529,2.7472169399261475
0.5934161705067579,2.749037742614746
0.5934059465111398,2.750924587249756
0.593395733251196,2.752828359603882
0.5933855307093645,2.7547624111175537
0.593375338868123,2.756556987762451
0.593365157709989,2.758450508117676
0.5933549872175201,2.7603838443756104
0.593344827373314,2.7622759342193604
0.5933346781600066,2.764136552810669
0.5933245395602749,2.7660410404205322
0.5933144115568341,2.767906665802002
0.5933042941324389,2.7697956562042236
0.5932941872698835,2.7716140747070312
0.5932840909520005,2.7735097408294678
0.593274005161662,2.775374412536621
0.5932639298817783,2.777219295501709
0.593253865095299,2.7791028022766113
0.5932438107852115,2.780942440032959
0.593233766934542,2.7828521728515625
0.593223733526355,2.7846896648406982
0.5932137105437536,2.786630630493164
0.5932036979698783,2.7885775566101074
0.5931936957879079,2.790457010269165
0.5931837039810592,2.79233717918396
0.5931737225325867,2.7942161560058594
0.5931637514257823,2.7961275577545166
0.593153790643976,2.7980964183807373
0.5931438401705346,2.800025463104248
0.5931338999888625,2.8019652366638184
0.5931239700824016,2.8038291931152344
0.5931140504346306,2.805731773376465
0.5931041410290652,2.807586908340454
0.5930942418492582,2.8094699382781982
0.5930843528787991,2.8113820552825928
0.5930744741013139,2.813269853591919
0.5930646055004655,2.815201997756958
0.5930547470599531,2.8171122074127197
0.5930448987635123,2.81901216506958
0.593035060594915,2.8208985328674316
0.5930252325379692,2.8228139877319336
0.5930154145765191,2.8246304988861084
0.5930056066944447,2.8265297412872314
0.592995808875662,2.828395366668701
0.5929860211041225,2.830294370651245
0.5929762433638136,2.8321547508239746
0.5929664756387583,2.834085702896118
0.5929567179130149,2.83602237701416
0.5929469701706769,2.8379201889038086
0.5929372323958733,2.8397676944732666
0.592927504572768,2.841665506362915
0.5929177866855604,2.843499183654785
0.5929080787184844,2.8453612327575684
0.5928983806558088,2.84723162651062
0.5928886924818372,2.8490543365478516
0.5928790141809082,2.851001024246216
0.5928693457373942,2.8528432846069336
0.5928596871357029,2.854806423187256
0.5928500383602755,2.8566646575927734
0.592840399395588,2.858546257019043
0.5928307702261504,2.8604276180267334
0.5928211508365072,2.862292528152466
0.592811541211236,2.8641130924224854
0.5928019413349489,2.8660526275634766
0.5927923511922915,2.8679280281066895
0.5927827707679433,2.8698983192443848
0.5927732000466172,2.871777296066284
0.5927636390130594,2.8737189769744873
0.5927540876520502,2.8755693435668945
0.5927445459484024,2.8774967193603516
0.5927350138869624,2.8793318271636963
0.5927254914526098,2.8812012672424316
0.5927159786302568,2.8831119537353516
0.592706475404849,2.8849828243255615
0.5926969817613645,2.886897087097168
0.5926874976848143,2.888723850250244
0.592678023160242,2.8905889987945557
0.5926685581727237,2.892529010772705
0.5926591027073681,2.8944387435913086
0.5926496567493161,2.8963654041290283
0.5926402202837412,2.8982656002044678
0.5926307932958488,2.900067090988159
0.5926213757708763,2.901970624923706
0.5926119676940933,2.903817892074585
0.5926025690508016,2.9056975841522217
0.5925931798263343,2.9075539112091064
0.5925838000060567,2.9093778133392334
0.5925744295753652,2.9112868309020996
0.5925650685196886,2.9131245613098145
0.5925557168244862,2.9150071144104004
0.5925463744752495,2.9168574810028076
0.592537041457501,2.918778657913208
0.5925277177567944,2.9206535816192627
0.5925184033587145,2.9225575923919678
0.5925090982488772,2.924396514892578
0.5924998024129293,2.9263298511505127
0.5924905158365489,2.928147077560425
0.592481238505444,2.930091381072998
0.5924719704053542,2.931901216506958
0.5924627115220492,2.9337940216064453
0.5924534618413293,2.935675859451294
0.5924442213490256,2.9375507831573486
0.5924349900309991,2.939405918121338
0.5924257678731413,2.941255807876587
0.5924165548613737,2.943105936050415
0.5924073509816485,2.9449703693389893
0.5923981562199472,2.9468753337860107
0.5923889705622817,2.948840618133545
0.5923797939946935,2.9507386684417725
0.5923706265032541,2.9526233673095703
0.5923614680740649,2.954502582550049
0.5923523186932562,2.9563775062561035
0.5923431783469885,2.958266496658325
0.5923340470214515,2.960108518600464
0.5923249247028644,2.962002992630005
0.5923158113774755,2.963873863220215
0.5923067070315624,2.965757131576538
0.5922976116514321,2.9676895141601562
0.5922885252234203,2.9695675373077393
0.5922794477338919,2.971452236175537
0.5922703791692405,2.9732987880706787
0.5922613195158887,2.9751737117767334
0.5922522687602875,2.977022647857666
0.5922432268889172,2.9789395332336426
0.5922341938882862,2.980795383453369
0.5922251697449313,2.982677459716797
0.5922161544454185,2.984544038772583
0.592207147976341,2.986499786376953
0.5921981503243213,2.9883713722229004
0.5921891614760095,2.990319013595581
0.5921801814180842,2.99216628074646
0.5921712101372516,2.9940779209136963
0.592162247620246,2.9959492683410645
0.5921532938538302,2.9978556632995605
0.5921443488247939,2.9996938705444336
0.5921354125199553,3.0015769004821777
0.5921264849261597,3.0034077167510986
0.5921175660302804,3.005336284637451
0.5921086558192178,3.0072197914123535
0.5920997542799002,3.0090811252593994
0.5920908613992834,3.0109338760375977
0.5920819771643494,3.0128049850463867
0.5920731015621087,3.0146689414978027
0.5920642345795984,3.016535520553589
0.5920553762038827,3.0184144973754883
0.5920465264220527,3.0202341079711914
0.5920376852212267,3.0221505165100098
0.5920288525885496,3.024075984954834
0.5920200285111933,3.0260074138641357
0.5920112129763561,3.0278635025024414
0.5920024059712633,3.029768943786621
0.5919936074831667,3.031606674194336
0.5919848174993444,3.0334632396698
0.5919760360071011,3.0353002548217773
0.5919672629937679,3.0371618270874023
0.591958498446702,3.0390238761901855
0.5919497423532869,3.0409090518951416
0.5919409947009324,3.0429413318634033
0.5919322554770741,3.0447731018066406
0.5919235246691738,3.0467288494110107
0.5919148022647192,3.048548460006714
0.5919060882512238,3.0504462718963623
0.5918973826162272,3.0523345470428467
0.5918886853472942,3.0542783737182617
0.5918799964320157,3.05615234375
0.5918713158580081,3.0580313205718994
0.5918626436129132,3.0598604679107666
0.5918539796843985,3.0618231296539307
0.5918453240601566,3.0636394023895264
0.5918366767279055,3.065531015396118
0.5918280376753888,3.067357063293457
0.5918194068903747,3.0692102909088135
0.5918107843606569,3.0710864067077637
0.5918021700740544,3.0729451179504395
0.5917935640184107,3.074869155883789
0.591784966181594,3.0767087936401367
0.5917763765514986,3.078742742538452
0.5917677951160422,3.080665111541748
0.5917592218631678,3.0825536251068115
0.5917506567808433,3.0844357013702393
0.5917420998570608,3.0863571166992188
0.5917335510798373,3.0881834030151367
0.5917250104372138,3.090064287185669
0.591716477917256,3.091881513595581
0.5917079535080543,3.093740463256836
0.5916994371977224,3.0956053733825684
0.5916909289743992,3.0975282192230225
0.5916824288262473,3.0994882583618164
0.5916739367414534,3.1013526916503906
0.5916654527082282,3.103168249130249
0.5916569767148065,3.1051008701324463
0.5916485087494471,3.106990337371826
0.591640048800432,3.1088335514068604
0.5916315968560677,3.110675811767578
0.5916231529046844,3.112635374069214
0.5916147169346352,3.114525556564331
0.5916062889342976,3.1163535118103027
0.5915978688920722,3.1183130741119385
0.5915894567963832,3.1201236248016357
0.5915810526356782,3.1220314502716064
0.5915726563984279,3.1238698959350586
0.5915642680731268,3.1257681846618652
0.5915558876482921,3.127628803253174
0.5915475151124645,3.1295976638793945
0.5915391504542076,3.1314966678619385
0.5915307936621081,3.1333441734313965
0.5915224447247759,3.135218858718872
0.5915141036308434,3.1371355056762695
0.5915057703689663,3.1390018463134766
0.5914974449278225,3.1408002376556396
0.5914891272961135,3.14268159866333
0.5914808174625626,3.1445367336273193
0.5914725154159164,3.146437406539917
0.5914642211449439,3.1482720375061035
0.5914559346384363,3.1501471996307373
0.5914476558852073,3.151974678039551
0.5914393848740935,3.1538658142089844
0.5914311215939534,3.1557722091674805
0.591422866033668,3.157672882080078
0.5914146181821401,3.159514904022217
0.5914063780282951,3.1613528728485107
0.5913981455610804,3.1631743907928467
0.5913899207694656,3.1651012897491455
0.5913817036424417,3.1670145988464355
0.5913734941690223,3.1689205169677734
0.5913652923382426,3.1708240509033203
0.5913570981391596,3.1726953983306885
0.5913489115608522,3.1746344566345215
0.5913407325924208,3.1764588356018066
0.5913325612229878,3.1783556938171387
0.591324397441697,3.1801581382751465
0.5913162412377135,3.182086944580078
0.5913080926002241,3.183946132659912
0.5912999515184373,3.1858603954315186
0.5912918179815827,3.1876959800720215
0.5912836919789111,3.1895689964294434
0.591275573499695,3.1913912296295166
0.5912674625332276,3.193321466445923
0.5912593590688237,3.1951868534088135
0.591251263095819,3.1970744132995605
0.5912431746035702,3.1989753246307373
0.5912350935814554,3.200780153274536
0.591227020018873,3.202660322189331
0.5912189539052427,3.204554319381714
0.5912108952300053,3.206465482711792
0.5912028439826219,3.2083346843719482
0.5911948001525742,3.2102606296539307
0.5911867637293653,3.2122104167938232
0.5911787347025186,3.214139223098755
0.5911707130615776,3.2160019874572754
0.5911626987961072,3.2179646492004395
0.5911546918956919,3.219834089279175
0.5911466923499374,3.221757173538208
0.5911387001484693,3.223576307296753
0.5911307152809335,3.225468397140503
0.5911227377369965,3.227327585220337
0.5911147675063448,3.2291793823242188
0.5911068045786853,3.2311131954193115
0.5910988489437443,3.232999801635742
0.5910909005912692,3.234947681427002
0.5910829595110266,3.236849308013916
0.5910750256928035,3.23883056640625
0.5910670991264068,3.2406835556030273
0.591059179801663,3.2426302433013916
0.5910512677084185,3.244513750076294
0.5910433628365398,3.246403217315674
0.5910354651759128,3.248257637023926
0.5910275747164428,3.250237464904785
0.5910196914480553,3.2520954608917236
0.5910118153606955,3.2540369033813477
0.591003946444327,3.255934238433838
0.5909960846889339,3.257911205291748
0.5909882300845196,3.2597720623016357
0.5909803826211067,3.2616498470306396
0.5909725422887371,3.263517379760742
0.5909647090774718,3.2653746604919434
0.5909568829773911,3.267256736755371
0.5909490639785953,3.2691574096679688
0.5909412520712026,3.271016836166382
0.5909334472453511,3.2728629112243652
0.5909256494911976,3.2747278213500977
0.5909178587989179,3.276576519012451
0.590910075158707,3.2785043716430664
0.5909022985607785,3.2803735733032227
0.5908945289953649,3.282268762588501
0.5908867664527176,3.2840805053710938
0.590879010923107,3.2860889434814453
0.5908712623968216,3.288071632385254
0.5908635208641693,3.2899868488311768
0.5908557863154759,3.291818857192993
0.5908480587410859,3.293726682662964
0.590840338131363,3.295590877532959
0.5908326244766888,3.297518253326416
0.5908249177674634,3.2992942333221436
0.590817217994105,3.3011794090270996
0.5908095251470511,3.303023338317871
0.5908018392167564,3.3048956394195557
0.5907941601936946,3.306861639022827
0.5907864880683572,3.3086659908294678
0.590778822831254,3.3105552196502686
0.5907711644729129,3.312394857406616
0.5907635129838801,3.314300537109375
0.5907558683547195,3.31619930267334
0.5907482305760129,3.318126678466797
0.5907405996383607,3.319974660873413
0.5907329755323805,3.321857213973999
0.5907253582487079,3.3236892223358154
0.5907177477779967,3.3256452083587646
0.590710144110918,3.327467918395996
0.5907025472381608,3.3293025493621826
0.590694957150432,3.3312089443206787
0.5906873738384557,3.3330636024475098
0.5906797972929739,3.3349716663360596
0.5906722275047462,3.3368470668792725
0.5906646644645496,3.3387632369995117
0.5906571081631783,3.340590000152588
0.5906495585914443,3.3424816131591797
0.5906420157401769,3.3443796634674072
0.5906344796002225,3.3463332653045654
0.5906269501624454,3.3482272624969482
0.5906194274177262,3.350158929824829
0.5906119113569638,3.3519866466522217
0.5906044019710734,3.3538851737976074
0.5905968992509876,3.355851173400879
0.5905894031876564,3.35774827003479
0.5905819137720464,3.3595728874206543
0.5905744309951414,3.361387014389038
0.5905669548479422,3.3633294105529785
0.5905594853214664,3.365206241607666
0.5905520224067486,3.3670568466186523
0.5905445660948402,3.3688642978668213
0.5905371163768093,3.37080717086792
0.5905296732437412,3.37265682220459
0.5905222366867372,3.374563455581665
0.5905148066969157,3.376415252685547
0.5905073832654117,3.378309726715088
0.5904999663833769,3.3801445960998535
0.5904925560419793,3.3820912837982178
0.5904851522324036,3.383904457092285
0.5904777549458511,3.3858258724212646
0.5904703641735392,3.387718439102173
0.5904629799067018,3.3895747661590576
0.5904556021365893,3.391415596008301
0.5904482308544684,3.393322467803955
0.590440866051622,3.3951852321624756
0.5904335077193493,3.3970842361450195
0.5904261558489657,3.3989529609680176
0.5904188104318028,3.4008569717407227
0.5904114714592079,3.4027717113494873
0.5904041389225452,3.40462327003479
0.5903968128131942,3.4065611362457275
0.590389493122551,3.4084224700927734
0.5903821798420269,3.4103102684020996
0.5903748729630499,3.412134885787964
0.5903675724770638,3.4140357971191406
0.5903602783755278,3.415908098220825
0.5903529906499174,3.4178638458251953
0.5903457092917234,3.4197325706481934
0.5903384342924527,3.4216039180755615
0.5903311656436279,3.4234492778778076
0.5903239033367871,3.425337791442871
0.5903166473634842,3.427194595336914
0.5903093977152885,3.4290177822113037
0.5903021543837849,3.4309539794921875
0.5902949173605743,3.432788372039795
0.5902876866372722,3.4346628189086914
0.5902804622055102,3.4365127086639404
0.5902732440569353,3.4385015964508057
0.5902660321832094,3.4403812885284424
0.5902588265760103,3.4422760009765625
0.5902516272270304,3.4441161155700684
0.5902444341279786,3.4460573196411133
0.5902372472705775,3.4478821754455566
0.590230066646566,3.4497430324554443
0.5902228922476978,3.451575517654419
0.5902157240657414,3.453409433364868
0.5902085620924807,3.455312967300415
0.5902014063197152,3.4572219848632812
0.5901942567392582,3.4591124057769775
0.5901871133429392,3.461001396179199
0.5901799761226016,3.462930917739868
0.5901728450701045,3.464796543121338
0.5901657201773214,3.4666717052459717
0.5901586014361407,3.468573570251465
0.5901514888384661,3.470468044281006
0.5901443823762154,3.4722816944122314
0.5901372820413212,3.4741909503936768
0.5901301878257316,3.4761552810668945
0.5901230997214081,3.4780428409576416
0.5901160177203278,3.479883909225464
0.5901089418144824,3.4817392826080322
0.5901018719958774,3.483625888824463
0.5900948082565334,3.485513210296631
0.5900877505884855,3.4873948097229004
0.5900806989837831,3.4892170429229736
0.5900736534344899,3.491102457046509
0.5900666139326847,3.4929678440093994
0.5900595804704593,3.4949676990509033
0.5900525530399213,3.4968204498291016
0.5900455316331916,3.4986817836761475
0.5900385162424059,3.5005605220794678
0.5900315068597138,3.502457857131958
0.5900245034772795,3.5043323040008545
0.5900175060872804,3.506272792816162
0.5900105146819095,3.5080978870391846
0.5900035292533726,3.5100297927856445
0.5899965497938904,3.511869192123413
0.5899895762956968,3.5138394832611084
0.5899826087510406,3.515690565109253
0.589975647152184,3.517573118209839
0.5899686914914033,3.5194239616394043
0.5899617417609886,3.5212979316711426
0.5899547979532441,3.52314829826355
0.5899478600604875,3.525012731552124
0.5899409280750507,3.5269274711608887
0.5899340019892789,3.5288665294647217
0.5899270817955315,3.5307729244232178
0.5899201674861813,3.5326664447784424
0.5899132590536149,3.5345699787139893
0.5899063564902324,3.5364322662353516
0.5898994597884477,3.538364887237549
0.5898925689406882,3.5402932167053223
0.589885683939395,3.5421652793884277
0.5898788047770224,3.543992519378662
0.5898719314460383,3.545888662338257
0.5898650639389246,3.5477542877197266
0.5898582022481755,3.549633502960205
0.5898513463662997,3.5515458583831787
0.5898444962858185,3.5533809661865234
0.5898376519992671,3.5552539825439453
0.5898308134991935,3.5571188926696777
0.5898239807781593,3.558993101119995
0.5898171538287394,3.5608091354370117
0.5898103326435217,3.5626769065856934
0.5898035172151072,3.564531087875366
0.5897967075361102,3.566418409347534
0.5897899035991584,3.5682694911956787
0.589783105396892,3.570294141769409
0.5897763129219648,3.572176218032837
0.589769526167043,3.5740716457366943
0.5897627451248069,3.5759425163269043
0.5897559697879484,3.577810287475586
0.5897492001491732,3.579620122909546
0.5897424362012001,3.581484317779541
0.5897356779367599,3.583303451538086
0.5897289253485971,3.5852293968200684
0.5897221784294685,3.5871284008026123
0.589715437172144,3.5890462398529053
0.5897087015694061,3.5909533500671387
0.5897019716140501,3.5928056240081787
0.5896952472988839,3.594670057296753
0.5896885286167284,3.5965328216552734
0.5896818155604167,3.598517656326294
0.5896751081227949,3.600332736968994
0.5896684062967213,3.6022298336029053
0.5896617100750675,3.6040499210357666
0.5896550194507167,3.605980157852173
0.5896483344165653,3.6078925132751465
0.5896416549655217,3.6097657680511475
0.5896349810905069,3.611642599105835
0.5896283127844549,3.613510847091675
0.5896216500403113,3.6153509616851807
0.5896149928510344,3.6172142028808594
0.5896083412095947,3.619030714035034
0.5896016951089753,3.620879650115967
0.5895950545421713,3.6228058338165283
0.5895884195021901,3.624635696411133
0.5895817899820516,3.626574993133545
0.5895751659747873,3.62844181060791
0.5895685474734419,3.6303317546844482
0.5895619344710711,3.6322391033172607
0.5895553269607431,3.6341986656188965
0.589548724935539,3.6361093521118164
0.5895421283885507,3.638035297393799
0.5895355373128829,3.6398959159851074
0.5895289517016522,3.6417977809906006
0.5895223715479869,3.643674850463867
0.5895157968450279,3.6456494331359863
0.5895092275859272,3.647490978240967
0.5895026637638493,3.649355888366699
0.5894961053719703,3.6511940956115723
0.5894895524034782,3.653010368347168
0.589483004851573,3.6549549102783203
0.5894764627094664,3.656797409057617
0.5894699259703816,3.6586456298828125
0.5894633946275539,3.6605424880981445
0.5894568686742302,3.662444591522217
0.5894503481036691,3.6643848419189453
0.589443832909141,3.6663007736206055
0.5894373230839275,3.668186664581299
0.5894308186213222,3.670149564743042
0.5894243195146301,3.6720144748687744
0.5894178257571682,3.67390775680542
0.5894113373422644,3.6757726669311523
0.5894048542632585,3.677663564682007
0.5893983765135016,3.6795101165771484
0.5893919040863566,3.6813766956329346
0.5893854369751971,3.683284044265747
0.5893789751734091,3.685147762298584
0.5893725186743894,3.687044858932495
0.5893660674715461,3.6889095306396484
0.5893596215582987,3.690833330154419
0.5893531809280783,3.6926767826080322
0.5893467455743271,3.6946818828582764
0.5893403154904981,3.6965558528900146
0.5893338906700566,3.698452949523926
0.589327471106478,3.700314521789551
0.5893210567932494,3.7022688388824463
0.5893146477238693,3.704120397567749
0.5893082438918468,3.706073522567749
0.5893018452907024,3.707915782928467
0.5892954519139678,3.709800958633423
0.5892890637551854,3.7116618156433105
0.5892826808079089,3.7135932445526123
0.5892763030657031,3.7154428958892822
0.5892699305221436,3.717357873916626
0.589263563170817,3.719215154647827
0.5892572010053209,3.7211384773254395
0.5892508440192634,3.7229790687561035
0.5892444922062645,3.7247960567474365
0.5892381455599541,3.726719379425049
0.5892318040739734,3.7285192012786865
0.589225467741974,3.7303924560546875
0.5892191365576191,3.7322757244110107
0.5892128105145817,3.7341771125793457
0.5892064896065464,3.7360479831695557
0.5892001738272079,3.7379212379455566
0.5891938631702719,3.7398440837860107
0.5891875576294548,3.741720199584961
0.5891812571984838,3.743528127670288
0.5891749618710962,3.745378017425537
0.5891686716410404,3.747260808944702
0.5891623865020752,3.7490975856781006
0.5891561064479699,3.7509565353393555
0.5891498314725048,3.752824306488037
0.5891435615694698,3.754709243774414
0.5891372967326662,3.756523609161377
0.5891310369559053,3.758484125137329
0.5891247822330092,3.760303258895874
0.58911853255781,3.762211322784424
0.5891122879241505,3.764035940170288
0.5891060483258835,3.7659430503845215
0.5890998137568729,3.767760992050171
0.589093584210992,3.7696690559387207
0.5890873596821254,3.7715587615966797
0.5890811401641672,3.7733871936798096
0.5890749256510222,3.7752575874328613
0.589068716136605,3.777155876159668
0.5890625116148411,3.7790167331695557
0.5890563120796658,3.7808477878570557
0.5890501175250243,3.78275990486145
0.5890439279448726,3.784621000289917
0.5890377433331764,3.7865192890167236
0.5890315636839119,3.7883994579315186
0.5890253889910646,3.7903215885162354
0.5890192192486309,3.792224884033203
0.589013054450617,3.7941226959228516
0.5890068945910389,3.7960429191589355
0.589000739663923,3.7979273796081543
0.5889945896633055,3.7997491359710693
0.5889884445832322,3.8016293048858643
0.5889823044177597,3.8034555912017822
0.5889761691609533,3.805312156677246
0.5889700388068896,3.8072080612182617
0.5889639133496539,3.809072971343994
0.5889577927833421,3.8109853267669678
0.5889516771020596,3.8128228187561035
0.5889455662999217,3.8147621154785156
0.5889394603710534,3.8166162967681885
0.5889333593095898,3.8185031414031982
0.5889272631096752,3.820340871810913
0.5889211717654642,3.8222599029541016
0.5889150852711207,3.8240740299224854
0.5889090036208184,3.826005697250366
0.5889029268087411,3.82781720161438
0.5888968548290814,3.829683303833008
0.5888907876760421,3.8315155506134033
0.5888847253438357,3.833404064178467
0.5888786678266837,3.835297107696533
0.5888726151188182,3.837174892425537
0.5888665672144796,3.839010715484619
0.5888605241079188,3.840920925140381
0.5888544857933955,3.842858076095581
0.5888484522651795,3.8446686267852783
0.5888424235175496,3.84661865234375
0.5888363995447945,3.8484647274017334
0.5888303803412118,3.8503594398498535
0.5888243659011089,3.852381467819214
0.5888183562188022,3.854311466217041
0.5888123512886181,3.856206178665161
0.5888063511048917,3.8581383228302
0.5888003556619676,3.8599774837493896
0.5887943649542003,3.861849069595337
0.5887883789759524,3.8637094497680664
0.5887823977215969,3.8656060695648193
0.5887764211855153,3.8674798011779785
0.588770449362099,3.869358539581299
0.5887644822457481,3.871342182159424
0.5887585198308716,3.87321138381958
0.5887525621118886,3.8750874996185303
0.5887466090832265,3.8769593238830566
0.5887406607393225,3.8788630962371826
0.5887347170746223,3.8807077407836914
0.5887287780835812,3.8826169967651367
0.5887228437606632,3.8844828605651855
0.5887169141003413,3.886373519897461
0.5887109890970982,3.8881843090057373
0.5887050687454247,3.8901305198669434
0.5886991530398213,3.8919503688812256
0.5886932419747972,3.8938493728637695
0.5886873355448706,3.8956947326660156
0.5886814337445685,3.8975625038146973
0.5886755365684271,3.8993992805480957
0.5886696440109913,3.9012300968170166
0.5886637560668148,3.903064727783203
0.5886578727304606,3.9049324989318848
0.5886519939964999,3.9068167209625244
0.5886461198595133,3.90869402885437
0.5886402503140901,3.9105770587921143
0.5886343853548278,3.9124772548675537
0.5886285249763337,3.914346218109131
0.5886226691732229,3.916184663772583
0.58861681794012,3.918105363845825
0.5886109712716577,3.9199559688568115
0.5886051291624779,3.9218223094940186
0.5885992916072305,3.9236717224121094
0.5885934586005751,3.925548791885376
0.588587630137179,3.9275360107421875
0.5885818062117184,3.929356336593628
0.5885759868188785,3.9312267303466797
0.5885701719533526,3.9330689907073975
0.5885643616098427,3.9349782466888428
0.5885585557830598,3.936800718307495
0.5885527544677226,3.938755989074707
0.588546957658559,3.9405758380889893
0.5885411653503052,3.9424338340759277
0.5885353775377057,3.944279670715332
0.588529594215514,3.9462673664093018
0.5885238153784912,3.9481000900268555
0.5885180410214077,3.9500205516815186
0.5885122711390419,3.951871395111084
0.5885065057261805,3.953745126724243
0.5885007447776186,3.9556148052215576
0.58849498828816,3.9575388431549072
0.5884892362526168,3.9594101905822754
0.5884834886658089,3.961331367492676
0.5884777455225649,3.963167905807495
0.5884720068177219,3.9651083946228027
0.5884662725461248,3.9669806957244873
0.5884605427026274,3.968844175338745
0.5884548172820909,3.9707205295562744
0.5884490962793854,3.97259783744812
0.5884433796893889,3.9745113849639893
0.5884376675069878,3.976382255554199
0.5884319597270761,3.9782888889312744
0.588426256344557,3.9801137447357178
0.5884205573543411,3.9819931983947754
0.5884148627513472,3.9838953018188477
0.5884091725305023,3.985811471939087
0.5884034866867414,3.987673282623291
0.5883978052150078,3.989579439163208
0.5883921281102525,3.991407632827759
0.5883864553674352,3.993272304534912
0.5883807869815227,3.995129346847534
0.5883751229474906,3.9970288276672363
0.5883694632603219,3.998964786529541
0.5883638079150083,4.000768661499023
0.5883581569065486,4.002749443054199
0.5883525102299502,4.004591464996338
0.5883468678802282,4.006535291671753
0.5883412298524056,4.008392572402954
0.5883355961415133,4.010328054428101
0.58832996674259,4.012190580368042
0.5883243416506823,4.014188528060913
0.5883187208608449,4.016119718551636
0.5883131043681402,4.018050670623779
0.5883074921676381,4.019851922988892
0.5883018842544165,4.021777391433716
0.5882962806235617,4.023601293563843
0.5882906812701664,4.025572776794434
0.5882850861893323,4.027439832687378
0.5882794953761684,4.029309272766113
0.5882739088257913,4.031145095825195
0.5882683265333255,4.033007621765137
0.5882627484939031,4.034940719604492
0.5882571747026638,4.03675389289856
0.588251605154755,4.038624048233032
0.588246039845332,4.0405778884887695
0.5882404787695574,4.042462587356567
0.5882349219226014,4.044293403625488
0.588229369299642,4.04625129699707
0.5882238208958647,4.04810094833374
0.5882182767064628,4.050033807754517
0.5882127367266365,4.051853179931641
0.5882072009515943,4.053758859634399
0.5882016693765516,4.055607080459595
0.5881961419967318,4.057523488998413
0.5881906188073655,4.059393644332886
0.5881850998036907,4.061286687850952
0.5881795849809532,4.063124656677246
0.5881740743344059,4.065025568008423
0.5881685678593095,4.066913843154907
0.5881630655509318,4.068766355514526
0.5881575674045479,4.070631504058838
0.5881520734154407,4.072465896606445
0.5881465835789002,4.074357271194458
0.5881410978902237,4.076224327087402
0.588135616344716,4.078212022781372
0.5881301389376894,4.080082654953003
0.5881246656644629,4.082016229629517
0.5881191965203634,4.083898544311523
0.588113731500725,4.085811376571655
0.5881082706008885,4.087682485580444
0.5881028138162027,4.089564800262451
0.5880973611420234,4.091381788253784
0.5880919125737132,4.093207120895386
0.5880864681066426,4.095084190368652
0.5880810277361888,4.0969929695129395
0.5880755914577362,4.098904848098755
0.5880701592666769,4.100723743438721
0.5880647311584094,4.102648496627808
0.5880593071283396,4.104504108428955
0.5880538871718809,4.10641074180603
0.5880484712844534,4.1082799434661865
0.5880430594614845,4.110208988189697
0.5880376516984086,4.112030029296875
0.588032247990667,4.113941192626953
0.5880268483337081,4.1158740520477295
0.5880214527229879,4.117786884307861
0.5880160611539686,4.119595289230347
0.58801067362212,4.121479511260986
0.5880052901229186,4.12331223487854
0.5879999106518481,4.125203609466553
0.5879945352043987,4.1270692348480225
0.5879891637760682,4.128937005996704
0.5879837963623612,4.130860328674316
0.5879784329587886,4.132713556289673
0.5879730735608689,4.1347267627716064
0.5879677181641275,4.136568546295166
0.5879623667640962,4.1384758949279785
0.5879570193563141,4.140295505523682
0.5879516759363267,4.142219543457031
0.5879463364996869,4.144024610519409
0.5879410010419542,4.145966529846191
0.5879356695586948,4.14779806137085
0.5879303420454819,4.149657249450684
0.5879250184978952,4.151507377624512
0.5879196989115216,4.1534953117370605
0.5879143832819546,4.155351400375366
0.5879090716047942,4.157211780548096
0.5879037638756472,4.159076690673828
0.5878984600901277,4.16095232963562
0.5878931602438557,4.162904739379883
0.5878878643324585,4.164739608764648
0.5878825723515697,4.166635513305664
0.5878772842968296,4.168571949005127
0.5878720001638857,4.17048978805542
0.5878667199483913,4.172423839569092
0.5878614436460071,4.1743323802948
0.5878561712524002,4.17621636390686
0.5878509027632436,4.17815089225769
0.5878456381742181,4.180016040802002
0.58784037748101,4.181941509246826
0.5878351206793129,4.183870792388916
0.5878298677648268,4.185762166976929
0.5878246187332581,4.187645673751831
0.5878193735803195,4.189552545547485
0.5878141323017307,4.191540479660034
0.5878088948932179,4.193422794342041
0.5878036613505132,4.195318222045898
0.5877984316693557,4.197230815887451
0.5877932058454908,4.199097394943237
0.5877879838746708,4.200931072235107
0.5877827657526534,4.202842473983765
0.5877775514752037,4.20465350151062
0.5877723410380928,4.20655369758606
0.5877671344370985,4.2083961963653564
0.5877619316680044,4.210326671600342
0.587756732726601,4.212149143218994
0.5877515376086854,4.214034557342529
0.5877463463100601,4.2159318923950195
0.5877411588265348,4.217817544937134
0.587735975153925,4.219662189483643
0.5877307952880532,4.221601486206055
0.5877256192247473,4.223454236984253
0.5877204469598426,4.225305795669556
0.5877152784891793,4.2271904945373535
0.587710113808605,4.2290918827056885
0.5877049529139731,4.23098611831665
0.5876997958011434,4.232824802398682
0.5876946424659818,4.23468017578125
0.5876894929043603,4.236544132232666
0.5876843471121577,4.238458633422852
0.587679205085258,4.240267276763916
0.5876740668195523,4.242185831069946
0.5876689323109376,4.244013786315918
0.587663801555317,4.245934009552002
0.5876586745485992,4.247835874557495
0.5876535512867002,4.249688625335693
0.5876484317655413,4.2515645027160645
0.5876433159810499,4.253405809402466
0.5876382039291601,4.255249500274658
0.5876330956058115,4.2571587562561035
0.5876279910069498,4.259027481079102
0.5876228901285274,4.260906457901001
0.5876177929665019,4.262802600860596
0.5876126995168375,4.264610767364502
0.587607609775504,4.266576290130615
0.5876025237384779,4.268505573272705
0.5875974414017413,4.2703537940979
0.5875923627612821,4.272176265716553
0.5875872878130943,4.274087190628052
0.5875822165531783,4.275932312011719
0.5875771489775399,4.277837514877319
0.587572085082191,4.27968168258667
0.5875670248631496,4.281539678573608
0.5875619683164396,4.283413410186768
0.5875569154380907,4.285378456115723
0.5875518662241386,4.287287950515747
0.5875468206706248,4.2892420291900635
0.5875417787735969,4.291126728057861
0.587536740529108,4.292964696884155
0.5875317059332172,4.294840574264526
0.58752667498199,4.296688795089722
0.5875216476714966,4.298542499542236
0.5875166239978142,4.300378322601318
0.5875116039570251,4.3022682666778564
0.5875065875452176,4.304185628890991
0.587501574758486,4.3061347007751465
0.5874965655929298,4.307929277420044
0.587491560044655,4.309835433959961
0.5874865581097729,4.311696767807007
0.5874815597844009,4.313567161560059
0.5874765650646613,4.315446376800537
0.5874715739466831,4.3173511028289795
0.587466586426601,4.3191821575164795
0.5874616025005543,4.321073532104492
0.5874566221646896,4.322992563247681
0.5874516454151576,4.3248021602630615
0.5874466722481159,4.3267662525177
0.5874417026597271,4.328611850738525
0.5874367366461595,4.330494403839111
0.5874317742035873,4.33236026763916
0.5874268153281903,4.334274053573608
0.5874218600161537,4.336158752441406
0.5874169082636685,4.3380632400512695
0.587411960066931,4.339869022369385
0.5874070154221436,4.341854572296143
0.587402074325514,4.343716382980347
0.5873971367732553,4.345639944076538
0.5873922027615864,4.347489356994629
0.5873872722867316,4.349320650100708
0.5873823453449208,4.351227045059204
0.5873774219323897,4.353066682815552
0.5873725020453789,4.354995250701904
0.5873675856801351,4.3568642139434814
0.5873626728329102,4.358767509460449
0.5873577634999613,4.360690593719482
0.5873528576775519,4.3625710010528564
0.5873479553619497,4.364532947540283
0.5873430565494291,4.366483688354492
0.5873381612362691,4.368319988250732
0.5873332694187545,4.370226860046387
0.5873283810931753,4.3720738887786865
0.587323496255827,4.373989582061768
0.5873186149030108,4.37586522102356
0.5873137370310328,4.377741813659668
0.5873088626362047,4.37970495223999
0.5873039917148437,4.381605386734009
0.5872991242632721,4.383394718170166
0.5872942602778181,4.38524317741394
0.5872893997548142,4.387129306793213
0.5872845426905995,4.388949632644653
0.5872796890815173,4.3908350467681885
0.587274838923917,4.392691135406494
0.5872699922141529,4.394593715667725
0.5872651489485847,4.396496057510376
0.5872603091235775,4.398470878601074
0.5872554727355014,4.4003002643585205
0.587250639780732,4.402216672897339
0.5872458102556501,4.404057025909424
0.5872409841566417,4.405992269515991
0.5872361614800979,4.407821178436279
0.5872313422224156,4.4096879959106445
0.5872265263799961,4.411492586135864
0.5872217139492462,4.413329601287842
0.5872169049265783,4.415194272994995
0.5872120993084097,4.4171459674835205
0.5872072970911625,4.419039011001587
0.5872024982712646,4.420878171920776
0.5871977028451488,4.422802925109863
0.587192910809253,4.424678802490234
0.5871881221600198,4.426606178283691
0.587183336893898,4.4284467697143555
0.5871785550073406,4.4303295612335205
0.5871737764968062,4.432199001312256
0.587169001358758,4.43414044380188
0.587164229589665,4.436069011688232
0.5871594611860005,4.4379563331604
0.5871546961442434,4.439842224121094
0.5871499344608778,4.441679000854492
0.587145176132392,4.443551301956177
0.5871404211552803,4.445386171340942
0.5871356695260418,4.4472551345825195
0.5871309212411799,4.449122905731201
0.5871261762972041,4.451019525527954
0.5871214346906283,4.452904224395752
0.5871166964179712,4.454882383346558
0.587111961475757,4.456731081008911
0.5871072298605147,4.458670377731323
0.5871025015687781,4.460586786270142
0.5870977765970861,4.462458372116089
0.5870930549419825,4.464339733123779
0.5870883366000164,4.466294765472412
0.587083621567741,4.468142032623291
0.5870789098417152,4.470045328140259
0.5870742014185025,4.471968173980713
0.5870694962946714,4.473932504653931
0.5870647944667954,4.475800514221191
0.5870600959314526,4.477693319320679
0.5870554006852259,4.479538202285767
0.5870507087247036,4.4814300537109375
0.5870460200464782,4.483276128768921
0.5870413346471479,4.485171556472778
0.5870366525233148,4.487064599990845
0.5870319736715865,4.488877773284912
0.5870272980885752,4.490813255310059
0.5870226257708979,4.492706775665283
0.5870179567151764,4.494588136672974
0.5870132909180373,4.496431827545166
0.587008628376112,4.498331069946289
0.5870039690860369,4.500213146209717
0.5869993130444529,4.502146244049072
0.5869946602480054,4.5039613246917725
0.5869900106933453,4.505857467651367
0.5869853643771278,4.507702350616455
0.5869807212960126,4.509565591812134
0.5869760814466647,4.511505126953125
0.5869714448257535,4.5133116245269775
0.5869668114299531,4.515192031860352
0.5869621812559421,4.517067193984985
0.5869575543004044,4.518955945968628
0.5869529305600281,4.520813703536987
0.586948310031506,4.522685527801514
0.586943692711536,4.52462363243103
0.5869390785968199,4.526522636413574
0.5869344676840649,4.528365612030029
0.5869298599699826,4.530309677124023
0.5869252554512887,4.5321855545043945
0.5869206541247046,4.534089088439941
0.5869160559869554,4.535952091217041
0.586911461034771,4.537850379943848
0.5869068692648864,4.5396811962127686
0.5869022806740407,4.541573762893677
0.5868976952589776,4.5434393882751465
0.5868931130164455,4.545319080352783
0.5868885339431975,4.547217845916748
0.5868839580359912,4.549120664596558
0.5868793852915882,4.551009654998779
0.5868748157067558,4.552872180938721
0.5868702492782646,4.55477499961853
0.5868656860028907,4.556611061096191
0.586861125877414,4.558516979217529
0.5868565688986193,4.5604119300842285
0.5868520150632959,4.562335252761841
0.5868474643682374,4.564168214797974
0.5868429168102423,4.566092491149902
0.5868383723861129,4.568119049072266
0.5868338310926566,4.57010293006897
0.5868292929266851,4.571915864944458
0.5868247578850144,4.573738098144531
0.5868202259644648,4.575594425201416
0.5868156971618615,4.577493190765381
0.5868111714740339,4.579367637634277
0.586806648897816,4.581222057342529
0.5868021294300455,4.583073139190674
0.5867976130675656,4.584937334060669
0.5867930998072232,4.586930990219116
0.5867885896458694,4.58875584602356
0.5867840825803606,4.5906312465667725
0.5867795786075567,4.592525005340576
0.5867750777243221,4.594390392303467
0.5867705799275262,4.5962605476379395
0.5867660852140418,4.598177433013916
0.5867615935807469,4.60002064704895
0.5867571050245233,4.601917266845703
0.5867526195422573,4.603754758834839
0.5867481371308395,4.605727910995483
0.586743657787165,4.607605457305908
0.5867391815081329,4.609477996826172
0.5867347082906467,4.611310720443726
0.5867302381316144,4.6132073402404785
0.5867257710279482,4.615087509155273
0.5867213069765642,4.616936206817627
0.5867168459743831,4.6188342571258545
0.5867123880183301,4.620657920837402
0.5867079331053342,4.62257981300354
0.5867034812323288,4.624504804611206
0.5866990323962519,4.626404762268066
0.5866945865940447,4.628264904022217
0.586690143822654,4.630181312561035
0.5866857040790299,4.63205885887146
0.5866812673601268,4.633951187133789
0.5866768336629036,4.635830879211426
0.5866724029843234,4.6377458572387695
0.586667975321353,4.639657735824585
0.5866635506709638,4.641615390777588
0.5866591290301314,4.6435158252716064
0.5866547103958354,4.645462274551392
0.5866502947650596,4.647347450256348
0.586645882134792,4.649202823638916
0.5866414725020244,4.651082992553711
0.5866370658637534,4.652957201004028
0.5866326622169791,4.654923915863037
0.5866282615587061,4.656828880310059
0.586623863885943,4.6587769985198975
0.5866194691957024,4.660677194595337
0.5866150774850013,4.662639856338501
0.5866106887508602,4.66459846496582
0.5866063029903045,4.66661810874939
0.5866019202003628,4.668482065200806
0.5865975403780688,4.670350551605225
0.5865931635204591,4.672194242477417
0.5865887896245753,4.674168586730957
0.5865844186874624,4.676069498062134
0.58658005070617,4.6779608726501465
0.5865756856777512,4.679833650588989
0.5865713235992634,4.68180775642395
0.5865669644677685,4.683637380599976
0.5865626082803312,4.685529947280884
0.5865582550340214,4.687389612197876
0.5865539047259123,4.689267635345459
0.5865495573530813,4.691166639328003
0.5865452129126101,4.693027019500732
0.5865408714015836,4.694936275482178
0.5865365328170917,4.696780443191528
0.5865321971562272,4.698667764663696
0.5865278644160876,4.7005908489227295
0.5865235345937743,4.702491760253906
0.5865192076863921,4.704329490661621
0.5865148836910503,4.706267595291138
0.5865105626048618,4.708107233047485
0.5865062444249437,4.710021018981934
0.5865019291484168,4.7118799686431885
0.586497616772406,4.713745832443237
0.5864933072940398,4.715609073638916
0.5864890007104507,4.717519283294678
0.5864846970187755,4.7194530963897705
0.5864803962161543,4.721341609954834
0.5864760982997314,4.723201036453247
0.5864718032666547,4.72507381439209
0.5864675111140764,4.726956367492676
0.5864632218391523,4.728770732879639
0.5864589354390418,4.730641603469849
0.5864546519109087,4.732489585876465
0.5864503712519201,4.7343666553497314
0.5864460934592474,4.736238479614258
0.5864418185300654,4.738232851028442
0.5864375464615528,4.740073919296265
0.5864332772508923,4.741972208023071
0.5864290108952704,4.743783950805664
0.5864247473918773,4.745664596557617
0.5864204867379069,4.747522354125977
0.586416228930557,4.749384164810181
0.5864119739670293,4.751243352890015
0.5864077218445286,4.753076553344727
0.5864034725602646,4.754977226257324
0.5863992261114498,4.756866216659546
0.586394982495301,4.758766174316406
0.5863907417090383,4.7606165409088135
0.5863865037498859,4.762508392333984
0.5863822686150714,4.764343023300171
0.5863780363018266,4.766291379928589
0.5863738068073867,4.768131256103516
0.5863695801289904,4.7700207233428955
0.5863653562638805,4.771846771240234
0.5863611352093034,4.77371072769165
0.5863569169625092,4.775622367858887
0.5863527015207516,4.777543306350708
0.5863484888812878,4.779420614242554
0.5863442790413792,4.781283617019653
0.5863400719982901,4.783155679702759
0.5863358677492894,4.785037517547607
0.5863316662916488,4.786937236785889
0.5863274676226442,4.788773775100708
0.5863232717395549,4.790657997131348
0.586319078639664,4.792543649673462
0.5863148883202579,4.794483184814453
0.5863107007786269,4.796349048614502
0.586306516012065,4.79822301864624
0.5863023340178695,4.80007791519165
0.5862981547933416,4.8020055294036865
0.5862939783357858,4.803895473480225
0.5862898046425105,4.805849075317383
0.5862856337108276,4.807689666748047
0.5862814655380523,4.809588432312012
0.5862773001215037,4.811424732208252
0.5862731374585045,4.813372373580933
0.5862689775463807,4.815258502960205
0.586264820382462,4.817108154296875
0.5862606659640814,4.818973779678345
0.5862565142885763,4.820805072784424
0.5862523653532864,4.8227527141571045
0.5862482191555557,4.824584007263184
0.5862440756927317,4.826488494873047
0.5862399349621653,4.8283610343933105
0.5862357969612108,4.830252647399902
0.5862316616872261,4.832220792770386
0.5862275291375726,4.8341593742370605
0.5862233993096152,4.836031675338745
0.5862192722007223,4.8379225730896
0.586215147808266,4.839765548706055
0.5862110261296214,4.841651201248169
0.5862069071621674,4.843480110168457
0.5862027909032862,4.845337390899658
0.5861986773503637,4.847235441207886
0.5861945665007889,4.849073886871338
0.5861904583519547,4.851025819778442
0.5861863529012571,4.852895021438599
0.5861822501460956,4.854835033416748
0.5861781500838731,4.856718301773071
0.5861740527119962,4.858588933944702
0.5861699580278746,4.860462427139282
0.5861658660289213,4.862377643585205
0.5861617767125532,4.864253044128418
0.5861576900761903,4.866204261779785
0.586153606117256,4.868018627166748
0.586149524833177,4.870047569274902
0.5861454462213835,4.8718860149383545
0.5861413702793093,4.873773574829102
0.5861372970043913,4.875701427459717
0.5861332263940696,4.87761116027832
0.5861291584457881,4.87944483757019
0.5861250931569937,4.881293296813965
0.586121030525137,4.883201360702515
0.5861169705476713,4.885117769241333
0.5861129132220542,4.887024164199829
0.5861088585457456,4.888933897018433
0.5861048065162097,4.890867710113525
0.5861007571309133,4.892700910568237
0.5860967103873268,4.894573211669922
0.5860926662829237,4.896418809890747
0.5860886248151813,4.898370981216431
0.58608458598158,4.900189638137817
0.5860805497796029,4.902090311050415
0.5860765162067371,4.903901815414429
0.5860724852604728,4.905810594558716
0.5860684569383036,4.907717704772949
0.5860644312377259,4.909601449966431
0.5860604081562397,4.9114649295806885
0.5860563876913486,4.913299322128296
0.5860523698405586,4.915172576904297
0.5860483546013797,4.9170591831207275
0.586044341971325,4.918982744216919
0.5860403319479104,4.92082405090332
0.5860363245286557,4.922784805297852
0.5860323197110834,4.924607276916504
0.5860283174927194,4.926605463027954
0.586024317871093,4.928494215011597
0.5860203208437362,4.93047308921814
0.586016326408185,4.932309150695801
0.5860123345619778,4.934214115142822
0.5860083453026569,4.93609881401062
0.586004358627767,4.938037395477295
0.586000374534857,4.939874172210693
0.5859963930214779,4.941775560379028
0.5859924140851844,4.943598508834839
0.5859884377235348,4.9455907344818115
0.5859844639340898,4.94748854637146
0.5859804927144134,4.9493677616119385
0.5859765240620733,4.951223850250244
0.58597255797464,4.953112602233887
0.585968594449687,4.954996347427368
0.585964633484791,4.9568400382995605
0.5859606750775319,4.958841800689697
0.5859567192254929,4.960789442062378
0.5859527659262599,4.962665319442749
0.5859488151774225,4.964589595794678
0.5859448669765728,4.966521263122559
0.5859409213213064,4.968426704406738
0.5859369782092221,4.970308780670166
0.5859330376379213,4.972121477127075
0.5859290996050089,4.974015951156616
0.5859251641080928,4.975895881652832
0.5859212311447838,4.977787494659424
0.5859173007126961,4.979613542556763
0.5859133728094469,4.981483459472656
0.585909447432656,4.9834301471710205
0.5859055245799473,4.9853291511535645
0.5859016042489463,4.9872071743011475
0.5858976864372828,4.989078760147095
0.5858937711425892,4.990981101989746
0.5858898583625007,4.992821216583252
0.585885948094656,4.9947192668914795
0.5858820403366964,4.996629238128662
0.5858781350862667,4.998591423034668
0.5858742323410142,5.000455141067505
0.5858703320985897,5.0024192333221436
0.5858664343566465,5.004249811172485
0.5858625391128416,5.0061821937561035
0.5858586463648341,5.008044004440308
0.5858547561102868,5.00993537902832
0.5858508683468653,5.011767387390137
0.5858469830722381,5.013697385787964
0.5858431002840768,5.015599489212036
0.585839219980056,5.0175254344940186
0.5858353421578532,5.019358396530151
0.5858314668151486,5.021328687667847
0.5858275939496259,5.023241758346558
0.5858237235589714,5.0251500606536865
0.5858198556408745,5.0270209312438965
0.5858159901930273,5.028847694396973
0.5858121272131255,5.0307629108428955
0.5858082666988665,5.032599449157715
0.5858044086479519,5.034471035003662
0.5858005530580861,5.036372423171997
0.5857966999269751,5.038234233856201
0.5857928492523294,5.040179967880249
0.5857890010318619,5.042091131210327
0.5857851552632882,5.043910026550293
0.5857813119443267,5.045841455459595
0.585777471072699,5.047670602798462
0.5857736326461295,5.049549579620361
0.5857697966623455,5.051388263702393
0.5857659631190772,5.053232908248901
0.5857621320140578,5.055119752883911
0.585758303345023,5.057018280029297
0.585754477109712,5.05898904800415
0.5857506533058658,5.060802221298218
0.5857468319312297,5.06267786026001
0.5857430129835506,5.064528226852417
0.5857391964605788,5.066401243209839
0.5857353823600676,5.068257808685303
0.585731570679773,5.07021951675415
0.5857277614174536,5.072041988372803
0.585723954570871,5.0739264488220215
0.5857201501377898,5.07579779624939
0.5857163481159772,5.077749013900757
0.5857125485032034,5.0795557498931885
0.5857087512972412,5.0813984870910645
0.5857049564958664,5.08326268196106
0.5857011640968576,5.085119247436523
0.5856973740979959,5.087021827697754
0.5856935864970658,5.088882684707642
0.5856898012918539,5.090769052505493
0.5856860184801502,5.092601776123047
0.5856822380597471,5.094484806060791
0.5856784600284397,5.096463441848755
0.5856746843840265,5.098357677459717
0.5856709111243079,5.100221872329712
0.5856671402470879,5.102149963378906
0.5856633717501727,5.104001045227051
0.5856596056313713,5.105912446975708
0.5856558418884956,5.1077189445495605
0.5856520805193606,5.109608173370361
0.5856483215217831,5.111448049545288
0.5856445648935839,5.113309621810913
0.5856408106325852,5.115271091461182
0.585637058736613,5.117148399353027
0.5856333092034954,5.119018793106079
0.5856295620310635,5.1208579540252686
0.5856258172171512,5.122777462005615
0.5856220747595948,5.124609708786011
0.5856183346562336,5.126652002334595
0.5856145969049095,5.12855076789856
0.5856108615034669,5.130507707595825
0.5856071284497532,5.132445335388184
0.5856033977416184,5.134481430053711
0.5855996693769151,5.136357069015503
0.5855959433534988,5.138237714767456
0.5855922196692275,5.1400744915008545
0.5855884983219617,5.141973257064819
0.5855847793095649,5.1438257694244385
0.5855810626299033,5.14571213722229
0.5855773482808452,5.147550821304321
0.5855736362602625,5.1493752002716064
0.5855699265660288,5.151234149932861
0.5855662191960209,5.153106451034546
0.5855625141481182,5.154987096786499
0.5855588114202028,5.156837224960327
0.5855551110101588,5.158804178237915
0.5855514129158739,5.160666227340698
0.5855477171352377,5.162606716156006
0.5855440236661426,5.164498567581177
0.585540332506484,5.166465759277344
0.5855366436541595,5.168291807174683
0.5855329571070693,5.170184135437012
0.5855292728631166,5.17209005355835
0.5855255909202066,5.174015522003174
0.5855219112762476,5.175947666168213
0.5855182339291506,5.177863359451294
0.5855145588768286,5.17968225479126
0.5855108861171974,5.181549310684204
0.5855072156481758,5.183380365371704
0.5855035474676848,5.185283422470093
0.5854998815736481,5.187197685241699
0.5854962179639918,5.1890928745269775
0.5854925566366448,5.191048622131348
0.5854888975895383,5.192920207977295
0.5854852408206062,5.1948301792144775
0.5854815863277851,5.1967058181762695
0.5854779341090142,5.198582410812378
0.5854742841622348,5.200423240661621
0.585470636485391,5.202337980270386
0.5854669910764294,5.204170227050781
0.5854633479332995,5.206085681915283
0.5854597070539527,5.20793080329895
0.5854560684363432,5.209930896759033
0.585452432078428,5.2117393016815186
0.5854487979781663,5.213642120361328
0.5854451661335199,5.215521812438965
0.585441536542453,5.217385292053223
0.5854379092029326,5.219230651855469
0.5854342841129276,5.2210915088653564
0.5854306612704104,5.222976446151733
0.5854270406733549,5.224823951721191
0.585423422319738,5.226823091506958
0.5854198062075389,5.228739500045776
0.5854161923347394,5.230633735656738
0.585412580699324,5.232562065124512
0.585408971299279,5.234454870223999
0.585405364132594,5.2363104820251465
0.5854017591972605,5.238219738006592
0.5853981564912725,5.240070104598999
0.5853945560126266,5.241979598999023
0.5853909577593219,5.243754863739014
0.5853873617293601,5.245675563812256
0.5853837679207449,5.247605085372925
0.5853801763314828,5.249470472335815
0.5853765869595823,5.251329660415649
0.5853729998030551,5.253155708312988
0.5853694148599146,5.255021333694458
0.5853658321281769,5.256920099258423
0.5853622516058611,5.258856773376465
0.5853586732909873,5.260710954666138
0.5853550971815797,5.262624979019165
0.5853515232756635,5.264461994171143
0.5853479515712672,5.266413927078247
0.5853443820664214,5.268245220184326
0.5853408147591591,5.270177841186523
0.5853372496475155,5.272031784057617
0.5853336867295289,5.273893117904663
0.5853301260032392,5.275757074356079
0.5853265674666889,5.27768611907959
0.5853230111179231,5.279537916183472
0.5853194569549892,5.28134822845459
0.5853159049759368,5.283208847045898
0.5853123551788182,5.285126447677612
0.5853088075616877,5.286990642547607
0.5853052621226021,5.288797616958618
0.5853017188596208,5.290643692016602
0.5852981777708053,5.2925944328308105
0.5852946388542193,5.2945544719696045
0.5852911021079295,5.296376943588257
0.585287567530004,5.298265218734741
0.5852840351185141,5.300184726715088
0.5852805048715332,5.302121162414551
0.5852769767871364,5.304067850112915
0.5852734508634023,5.305973291397095
0.5852699270984106,5.307925462722778
0.5852664054902444,5.309854030609131
0.5852628860369886,5.31167459487915
0.58525936873673,5.313549280166626
0.5852558535875586,5.315402507781982
0.5852523405875661,5.3172852993011475
0.5852488297348468,5.319138288497925
0.5852453210274972,5.321001052856445
0.585241814463616,5.322990894317627
0.5852383100413043,5.324843645095825
0.5852348077586655,5.326751232147217
0.5852313076138055,5.3285839557647705
0.5852278096048317,5.330533266067505
0.5852243137298548,5.332404851913452
0.5852208199869874,5.33432674407959
0.5852173283743439,5.336209058761597
0.5852138388900416,5.338106393814087
0.5852103515321999,5.339939594268799
0.5852068662989403,5.341892957687378
0.5852033831883866,5.3438050746917725
0.5851999021986651,5.34579610824585
0.5851964233279039,5.347668886184692
0.5851929465742339,5.3495399951934814
0.5851894719357879,5.351347208023071
0.5851859994107008,5.35321569442749
0.5851825289971102,5.355093479156494
0.5851790606931556,5.356952428817749
0.585175594496979,5.358844518661499
0.5851721304067243,5.360760450363159
0.5851686684205378,5.3626203536987305
0.5851652085365678,5.364449501037598
0.5851617507529655,5.366379261016846
0.5851582950678835,5.368230104446411
0.5851548414794773,5.3702380657196045
0.5851513899859037,5.3720691204071045
0.5851479405853225,5.3739705085754395
0.5851444932758959,5.375844955444336
0.5851410480557874,5.377745866775513
0.5851376049231632,5.379659175872803
0.585134163876192,5.381548643112183
0.5851307249130441,5.38340425491333
0.5851272880318922,5.385247468948364
0.5851238532309113,5.387136697769165
0.5851204205082786,5.3889946937561035
0.5851169898621731,5.3909289836883545
0.5851135612907767,5.3927857875823975
0.5851101347922728,5.394665479660034
0.585106710364847,5.396564722061157
0.5851032880066875,5.3984949588775635
0.5850998677159843,5.400332927703857
0.5850964494909299,5.402238368988037
0.5850930333297183,5.4040820598602295
0.5850896192305466,5.406069040298462
0.5850862071916129,5.407897710800171
0.5850827972111184,5.409772157669067
0.5850793892872662,5.411651611328125
0.5850759834182612,5.413540601730347
0.5850725796023108,5.4154088497161865
0.5850691778376246,5.417336702346802
0.5850657781224138,5.4191460609436035
0.585062380454892,5.420961380004883
0.5850589848332755,5.422865390777588
0.5850555912557815,5.424697637557983
0.5850521997206306,5.426647186279297
0.5850488102260445,5.428534269332886
0.5850454227702475,5.430444955825806
0.5850420373514663,5.432287216186523
0.5850386539679289,5.434159517288208
0.585035272617866,5.436079740524292
0.5850318932995101,5.437960386276245
0.5850285160110961,5.439821004867554
0.5850251407508607,5.441697835922241
0.5850217675170427,5.443555116653442
0.5850183963078832,5.44546914100647
0.5850150271216252,5.4473350048065186
0.5850116599565139,5.4492270946502686
0.5850082948107965,5.451099395751953
0.5850049316827222,5.452932357788086
0.585001570570542,5.45492959022522
0.5849982114725101,5.456776857376099
0.5849948543868814,5.458760976791382
0.5849914993119133,5.460686445236206
0.5849881462458657,5.4625818729400635
0.5849847951870002,5.464440107345581
0.5849814461335803,5.466415643692017
0.5849780990838717,5.468278169631958
0.5849747540361424,5.470220565795898
0.5849714109886619,5.472086668014526
0.5849680699397022,5.474059820175171
0.5849647308875372,5.475948810577393
0.5849613938304427,5.477838754653931
0.5849580587666966,5.479634761810303
0.5849547256945788,5.481569766998291
0.5849513946123714,5.4834229946136475
0.5849480655183583,5.485345840454102
0.5849447384108257,5.4871697425842285
0.5849414132880612,5.489028692245483
0.5849380901483551,5.4909889698028564
0.5849347689899994,5.492892503738403
0.5849314498112881,5.494831085205078
0.5849281326105171,5.496692895889282
0.5849248173859846,5.498620510101318
0.5849215041359904,5.500455141067505
0.5849181928588366,5.502392053604126
0.5849148835528273,5.50424337387085
0.5849115762162683,5.5061705112457275
0.5849082708474678,5.508002042770386
0.5849049674447353,5.5098817348480225
0.5849016660063832,5.511778354644775
0.584898366530725,5.513644456863403
0.5848950690160767,5.515538692474365
0.5848917734607562,5.517396688461304
0.5848884798630831,5.519274473190308
0.5848851882213791,5.521130084991455
0.5848818985339683,5.522972822189331
0.5848786107991759,5.5247979164123535
0.5848753250153297,5.526678562164307
0.5848720411807592,5.528563976287842
0.5848687592937961,5.530531883239746
0.5848654793527734,5.532351732254028
0.584862201356027,5.53427529335022
0.5848589253018938,5.536139249801636
0.5848556511887134,5.538053274154663
0.5848523790148268,5.539836406707764
0.5848491087785769,5.541748523712158
0.5848458404783091,5.5436906814575195
0.5848425741123703,5.545582056045532
0.5848393096791092,5.547417879104614
0.5848360471768768,5.5493483543396
0.5848327866040256,5.551199913024902
0.5848295279589106,5.553060054779053
0.5848262712398877,5.555015563964844
0.5848230164453162,5.5568647384643555
0.5848197635735557,5.558784246444702
0.5848165126229687,5.560613632202148
0.5848132635919197,5.56251335144043
0.5848100164787742,5.56439733505249
0.5848067712819003,5.566325664520264
0.584803527999668,5.568243026733398
0.5848002866304487,5.570181369781494
0.5847970471726162,5.572040557861328
0.584793809624546,5.57393479347229
0.5847905739846153,5.575868129730225
0.5847873402512034,5.577839136123657
0.5847841084226915,5.579679012298584
0.5847808784974625,5.581578731536865
0.5847776504739011,5.583404302597046
0.584774424350394,5.585262775421143
0.5847712001253299,5.587178945541382
0.5847679777970991,5.589030027389526
0.5847647573640941,5.5909082889556885
0.5847615388247087,5.5927886962890625
0.5847583221773391,5.594735145568848
0.5847551074203831,5.59658408164978
0.5847518945522403,5.598488092422485
0.584748683571312,5.600380897521973
0.5847454744760022,5.602282524108887
0.5847422672647155,5.604105472564697
0.584739061935859,5.606062889099121
0.5847358584878416,5.607947111129761
0.5847326569190742,5.609844446182251
0.5847294572279691,5.6117024421691895
0.5847262594129407,5.6136720180511475
0.5847230634724049,5.615543842315674
0.58471986940478,5.617382049560547
0.5847166772084857,5.619253396987915
0.5847134868819437,5.6211159229278564
0.5847102984235771,5.622995853424072
0.5847071118318113,5.62488055229187
0.5847039271050732,5.626830577850342
0.5847007442417919,5.628684997558594
0.5846975632403979,5.630584239959717
0.5846943840993234,5.632570028305054
0.5846912068170029,5.634489297866821
0.5846880313918723,5.636358022689819
0.5846848578223692,5.638241767883301
0.5846816861069335,5.640083312988281
0.5846785162440065,5.641999244689941
0.5846753482320309,5.643888235092163
0.5846721820694525,5.645772933959961
0.584669017754717,5.647590637207031
0.5846658552862737,5.649486541748047
0.5846626946625723,5.651305198669434
0.584659535882065,5.653153419494629
0.5846563789432057,5.654994010925293
0.5846532238444497,5.656883239746094
0.5846500705842546,5.658807277679443
0.5846469191610791,5.660647630691528
0.5846437695733843,5.6626060009002686
0.5846406218196326,5.66447114944458
0.5846374758982884,5.666359186172485
0.5846343318078178,5.6682069301605225
0.5846311895466884,5.670134544372559
0.5846280491133699,5.671971797943115
0.5846249105063335,5.673893213272095
0.5846217737240524,5.675753831863403
0.5846186387650014,5.677733898162842
0.5846155056276567,5.679622650146484
0.5846123743104967,5.681633710861206
0.5846092448120015,5.683511257171631
0.5846061171306525,5.685364246368408
0.5846029912649333,5.687208414077759
0.5845998672133288,5.689044952392578
0.5845967449743261,5.690945863723755
0.5845936245464136,5.692797899246216
0.5845905059280816,5.69466233253479
0.584587389117822,5.696491718292236
0.5845842741141287,5.698388576507568
0.5845811609154968,5.700343132019043
0.5845780495204235,5.702284812927246
0.5845749399274078,5.704115867614746
0.5845718321349499,5.7060546875
0.5845687261415521,5.707871913909912
0.5845656219457184,5.709728240966797
0.5845625195459541,5.71160626411438
0.5845594189407666,5.713496685028076
0.5845563201286648,5.715368986129761
0.5845532231081594,5.717243909835815
0.5845501278777626,5.719137907028198
0.5845470344359885,5.721019983291626
0.5845439427813526,5.72293496131897
0.5845408529123725,5.724777936935425
0.5845377648275669,5.726659536361694
0.5845346785254565,5.728602886199951
0.5845315940045638,5.730440855026245
0.5845285112634128,5.732326030731201
0.584525430300529,5.734227418899536
0.5845223511144397,5.736068964004517
0.5845192737036741,5.73804497718811
0.5845161980667627,5.739860773086548
0.5845131242022378,5.741771697998047
0.5845100521086333,5.743597507476807
0.5845069817844847,5.74548602104187
0.5845039132283294,5.74735164642334
0.5845008464387061,5.749161005020142
0.5844977814141556,5.751037120819092
0.5844947181532197,5.752988815307617
0.5844916566544422,5.754856586456299
0.5844885969163688,5.75676155090332
0.5844855389375464,5.758628606796265
0.5844824827165234,5.760505437850952
0.5844794282518505,5.762381076812744
0.5844763755420794,5.764197826385498
0.5844733245857636,5.766139507293701
0.5844702753814583,5.767992973327637
0.5844672279277205,5.769850969314575
0.5844641822231084,5.771690607070923
0.5844611382661818,5.773564338684082
0.5844580960555027,5.775479316711426
0.5844550555896341,5.777356147766113
0.5844520168671407,5.779165983200073
0.5844489798865893,5.780997276306152
0.5844459446465475,5.782906532287598
0.5844429111455854,5.784739017486572
0.5844398793822737,5.786634922027588
0.5844368493551856,5.788506746292114
0.5844338210628953,5.790393829345703
0.5844307945039788,5.792227745056152
0.5844277696770142,5.794203996658325
0.5844247465805797,5.796079874038696
0.5844217252132566,5.798011064529419
0.5844187055736274,5.799813747406006
0.5844156876602759,5.801729917526245
0.5844126714717872,5.8036346435546875
0.5844096570067489,5.8055455684661865
0.5844066442637492,5.807389259338379
0.5844036332413786,5.809239387512207
0.5844006239382286,5.811115980148315
0.5843976163528926,5.813048362731934
0.5843946104839656,5.814960718154907
0.5843916063300441,5.816786289215088
0.5843886038897258,5.818650722503662
0.5843856031616107,5.8205788135528564
0.5843826041442994,5.82248592376709
0.5843796068363951,5.824416637420654
0.5843766112365018,5.826338529586792
0.584373617343225,5.828196048736572
0.5843706251551724,5.830113172531128
0.5843676346709524,5.832015752792358
0.5843646458891758,5.833897590637207
0.5843616588084547,5.835828065872192
0.5843586734274019,5.837724208831787
0.5843556897446328,5.839568853378296
0.5843527077587639,5.841398000717163
0.5843497274684132,5.843246221542358
0.5843467488722006,5.845109939575195
0.5843437719687467,5.846970558166504
0.5843407967566743,5.848820924758911
0.5843378232346079,5.850747346878052
0.5843348514011727,5.852609157562256
0.5843318812549961,5.854494571685791
0.5843289127947069,5.856405973434448
0.5843259460189351,5.858307600021362
0.5843229809263125,5.860110282897949
0.5843200175154725,5.861999034881592
0.5843170557850497,5.863828659057617
0.5843140957336802,5.865726709365845
0.5843111373600021,5.867547512054443
0.5843081806626543,5.8695068359375
0.5843052256402776,5.871392011642456
0.5843022722915145,5.873236894607544
0.5842993206150083,5.875134468078613
0.5842963706094048,5.876973390579224
0.5842934222733502,5.878878831863403
0.584290475605493,5.880750894546509
0.5842875306044826,5.882625579833984
0.5842845872689704,5.884488105773926
0.5842816455976088,5.886392593383789
0.5842787055890521,5.888332843780518
0.5842757672419562,5.890262126922607
0.5842728305549777,5.89210057258606
0.5842698955267751,5.893993854522705
0.5842669621560088,5.89583420753479
0.5842640304413402,5.897703409194946
0.584261100381432,5.899563312530518
0.5842581719749489,5.9013659954071045
0.5842552452205566,5.903219699859619
0.5842523201169225,5.90509557723999
0.5842493966627156,5.907043695449829
0.5842464748566055,5.908857107162476
0.5842435546972647,5.910762071609497
0.584240636183366,5.912597417831421
0.5842377193135837,5.914521932601929
0.5842348040865946,5.916370868682861
0.5842318905010755,5.918259382247925
0.5842289785557055,5.92012357711792
0.5842260682491653,5.922026634216309
0.5842231595801365,5.923868894577026
0.5842202525473023,5.92592453956604
0.5842173471493475,5.927769184112549
0.5842144433849582,5.92963433265686
0.584211541252822,5.931452035903931
0.5842086407516278,5.933314085006714
0.5842057418800664,5.935213327407837
0.5842028446368291,5.937070846557617
0.5841999490206096,5.938946723937988
0.5841970550301023,5.940767049789429
0.5841941626640034,5.942633628845215
0.5841912719210104,5.944559574127197
0.5841883827998224,5.946462869644165
0.5841854952991397,5.948322296142578
0.584182609417664,5.950207471847534
0.5841797251540984,5.952042579650879
0.584176842507148,5.95392632484436
0.5841739614755181,5.955793380737305
0.5841710820579165,5.957710266113281
0.5841682042530518,5.959625005722046
0.5841653280596345,5.961509704589844
0.584162453476376,5.963434457778931
0.5841595805019895,5.9652979373931885
0.5841567091351889,5.967127323150635
0.5841538393746903,5.968961000442505
0.5841509712192112,5.970958709716797
0.5841481046674696,5.972842454910278
0.5841452397181859,5.974760293960571
0.584142376370081,5.9765989780426025
0.584139514621878,5.97849440574646
0.5841366544723009,5.980322599411011
0.5841337959200751,5.982272386550903
0.5841309389639275,5.984115362167358
0.5841280836025863,5.986077547073364
0.5841252298347812,5.987952709197998
0.584122377659243,5.989841938018799
0.5841195270747044,5.991680383682251
0.5841166780798988,5.993579387664795
0.5841138306735613,5.995455980300903
0.5841109848544283,5.997351169586182
0.5841081406212377,5.999208211898804
0.5841052979727288,6.001145124435425
0.5841024569076422,6.003000974655151
0.5840996174247193,6.004830598831177
0.5840967795227038,6.006771564483643
0.5840939432003399,6.008622407913208
0.584091108456374,6.0104968547821045
0.584088275289553,6.012329578399658
0.5840854436986258,6.014209270477295
0.584082613682342,6.016062498092651
0.5840797852394535,6.01793646812439
0.5840769583687127,6.019836187362671
0.5840741330688733,6.021708250045776
0.5840713093386911,6.023578882217407
0.5840684871769224,6.025500059127808
0.5840656665823255,6.027386903762817
0.5840628475536598,6.029222249984741
0.5840600300896857,6.031062364578247
0.5840572141891653,6.032900333404541
0.5840543998508622,6.034792900085449
0.5840515870735407,6.036666631698608
0.5840487758559668,6.038609266281128
0.5840459661969081,6.040451288223267
0.584043158095133,6.042321443557739
0.5840403515494115,6.04418158531189
0.5840375465585148,6.046125650405884
0.5840347431212156,6.047966480255127
0.5840319412362875,6.049845218658447
0.5840291409025062,6.051677703857422
0.5840263421186479,6.053546190261841
0.5840235448834903,6.055424213409424
0.5840207491958126,6.057339906692505
0.5840179550543956,6.059171438217163
0.5840151624580203,6.061024904251099
0.5840123714054702,6.062933921813965
0.5840095818955298,6.0647501945495605
0.5840067939269841,6.066652297973633
0.5840040074986206,6.068537950515747
0.5840012226092272,6.0704240798950195
0.5839984392575935,6.072286605834961
0.5839956574425103,6.074169874191284
0.5839928771627696,6.076097011566162
0.5839900984171649,6.077970027923584
0.5839873212044906,6.07979154586792
0.5839845455235428,6.081661939620972
0.5839817713731187,6.083505392074585
0.5839789987520166,6.085345983505249
0.5839762276590368,6.087281703948975
0.5839734580929797,6.089166641235352
0.583970690052648,6.091042995452881
0.5839679235368452,6.0928826332092285
0.5839651585443761,6.094857931137085
0.583962395074047,6.096712350845337
0.5839596331246648,6.098672866821289
0.583956872695039,6.100559949874878
0.5839541137839787,6.102449417114258
0.5839513563902955,6.10427713394165
0.5839486005128017,6.106211423873901
0.5839458461503111,6.108067274093628
0.5839430933016386,6.109934568405151
0.5839403419656005,6.1117753982543945
0.5839375921410142,6.1137073040008545
0.5839348438266984,6.11557412147522
0.5839320970214732,6.117476463317871
0.5839293517241596,6.119359970092773
0.5839266079335802,6.1212098598480225
0.5839238656485586,6.123071193695068
0.5839211248679199,6.124908447265625
0.5839183855904903,6.1268837451934814
0.5839156478150971,6.128812074661255
0.583912911540569,6.130715847015381
0.5839101767657359,6.132713079452515
0.5839074434894289,6.134674072265625
0.5839047117104805,6.136627435684204
0.5839019814277245,6.138525724411011
0.5838992526399952,6.14034628868103
0.5838965253461292,6.142252206802368
0.5838937995449633,6.144102573394775
0.5838910752353366,6.146025657653809
0.5838883524160883,6.147818565368652
0.5838856310860594,6.149680137634277
0.5838829112440926,6.151655435562134
0.5838801928890307,6.153547048568726
0.5838774760197186,6.155378580093384
0.5838747606350023,6.157253265380859
0.5838720467337284,6.15909481048584
0.5838693343147456,6.160935163497925
0.583866623376903,6.162852764129639
0.5838639139190515,6.164671421051025
0.583861205940043,6.166568279266357
0.5838584994387304,6.1684651374816895
0.5838557944139681,6.170428276062012
0.5838530908646117,6.17227578163147
0.5838503887895178,6.174187898635864
0.583847688187544,6.176045179367065
0.5838449890575499,6.177939414978027
0.5838422913983957,6.179765462875366
0.5838395952089425,6.181652069091797
0.5838369004880533,6.183486223220825
0.5838342072345918,6.185299634933472
0.5838315154474233,6.187164306640625
0.5838288251254137,6.189058303833008
0.5838261362674305,6.191012382507324
0.5838234488723426,6.192829608917236
0.5838207629390195,6.194740295410156
0.5838180784663323,6.196629524230957
0.5838153954531532,6.19852876663208
0.5838127138983553,6.200336456298828
0.5838100338008134,6.202211618423462
0.583807355159403,6.2040791511535645
0.583804677973001,6.2060041427612305
0.5838020022404855,6.207891464233398
0.5837993279607357,6.2098376750946045
0.5837966551326317,6.211688995361328
0.5837939837550553,6.213555335998535
0.5837913138268893,6.215387582778931
0.5837886453470174,6.217242002487183
0.5837859783143244,6.219081878662109
0.583783312727697,6.220935583114624
0.5837806485860222,6.222864389419556
0.5837779858881886,6.2246809005737305
0.5837753246330858,6.226651430130005
0.5837726648196047,6.228509902954102
0.5837700064466372,6.230450868606567
0.5837673495130766,6.232297658920288
0.5837646940178169,6.234280824661255
0.5837620399597538,6.236168146133423
0.5837593873377837,6.23804783821106
0.5837567361508044,6.239850759506226
0.5837540863977146,6.241730690002441
0.5837514380774146,6.243567943572998
0.5837487911888052,6.245553493499756
0.583746145730789,6.247438192367554
0.5837435017022692,6.249286651611328
0.5837408591021503,6.251158237457275
0.5837382179293384,6.253047704696655
0.58373557818274,6.254985332489014
0.5837329398612631,6.256844997406006
0.5837303029638167,6.258755683898926
0.5837276674893113,6.260587930679321
0.583725033436658,6.262515544891357
0.5837224008047693,6.264541387557983
0.5837197695925589,6.266465902328491
0.5837171397989415,6.268298149108887
0.5837145114228328,6.270230293273926
0.5837118844631501,6.272148609161377
0.5837092589188112,6.274052858352661
0.5837066347887353,6.275920867919922
0.583704012071843,6.277807712554932
0.5837013907670553,6.279648780822754
0.5836987708732949,6.281548261642456
0.5836961523894859,6.283472061157227
0.5836935353145523,6.285309791564941
0.5836909196474205,6.287197828292847
0.5836883053870174,6.289050579071045
0.5836856925322709,6.291008472442627
0.5836830810821104,6.292877912521362
0.583680471035466,6.294849395751953
0.5836778623912695,6.29670786857605
0.583675255148453,6.298627614974976
0.58367264930595,6.300522565841675
0.5836700448626955,6.302513599395752
0.5836674418176252,6.304397344589233
0.583664840169676,6.306300401687622
0.5836622399177858,6.308145761489868
0.5836596410608937,6.310075998306274
0.5836570435979398,6.3119213581085205
0.5836544475278654,6.313807964324951
0.5836518528496129,6.3156890869140625
0.5836492595621255,6.317591905593872
0.583646667664348,6.319420576095581
0.5836440771552257,6.321370840072632
0.5836414880337054,6.323240280151367
0.5836389002987348,6.325127840042114
0.5836363139492627,6.32703423500061
0.583633728984239,6.3288655281066895
0.583631145402615,6.330749273300171
0.5836285632033421,6.332649230957031
0.583625982385374,6.334541320800781
0.5836234029476646,6.336420774459839
0.5836208248891693,6.338303089141846
0.5836182482088443,6.340262174606323
0.583615672905647,6.342213869094849
0.5836130989785361,6.344071626663208
0.5836105264264708,6.34601092338562
0.5836079552484119,6.347850799560547
0.583605385443321,6.349699020385742
0.5836028170101608,6.351535081863403
0.5836002499478952,6.353376150131226
0.5835976842554887,6.3553173542022705
0.5835951199319075,6.357194423675537
0.5835925569761184,6.3591156005859375
0.5835899953870896,6.360991954803467
0.5835874351637897,6.362901210784912
0.5835848763051894,6.36473822593689
0.5835823188102593,6.366607189178467
0.5835797626779718,6.368454694747925
0.5835772079073004,6.370414733886719
0.5835746544972189,6.3722405433654785
0.583572102446703,6.374135971069336
0.5835695517547289,6.376013278961182
0.583567002420274,6.377964496612549
0.5835644544423169,6.379799842834473
0.5835619078198371,6.381682872772217
0.5835593625518147,6.383519887924194
0.583556818637232,6.38542103767395
0.5835542760750709,6.387277841567993
0.5835517348643154,6.389153718948364
0.5835491950039502,6.391036033630371
0.5835466564929608,6.39289402961731
0.583544119330334,6.39485502243042
0.5835415835150576,6.396793365478516
0.5835390490461203,6.398652076721191
0.583536515922512,6.400585412979126
0.5835339841432235,6.402487754821777
0.5835314537072464,6.4043426513671875
0.583528924613574,6.406290054321289
0.5835263968611998,6.408129453659058
0.583523870449119,6.409995079040527
0.5835213453763274,6.411869049072266
0.583518821641822,6.413743495941162
0.5835162992446007,6.415656805038452
0.5835137781836625,6.417575120925903
0.5835112584580071,6.419404029846191
0.5835087400666359,6.421221733093262
0.5835062230085509,6.423095464706421
0.5835037072827548,6.424925088882446
0.5835011928882519,6.426818132400513
0.5834986798240468,6.428647041320801
0.5834961680891461,6.430514574050903
0.5834936576825565,6.432361364364624
0.583491148603286,6.434308052062988
0.5834886408503437,6.436159133911133
0.5834861344227398,6.438076972961426
0.583483629319485,6.4399003982543945
0.5834811255395915,6.441797733306885
0.5834786230820723,6.443640947341919
0.5834761219459416,6.4455461502075195
0.583473622130214,6.447388410568237
0.5834711236339059,6.44921612739563
0.5834686264560339,6.4510657787323
0.5834661305956164,6.4529759883880615
0.583463636051672,6.454859972000122
0.5834611428232208,6.456760883331299
0.5834586509092837,6.458676099777222
0.5834561603088828,6.4605937004089355
0.5834536710210408,6.462528705596924
0.5834511830447816,6.4643943309783936
0.58344869637913,6.466302156448364
0.5834462110231119,6.468158483505249
0.5834437269757542,6.4700891971588135
0.5834412442360847,6.47198224067688
0.5834387628031321,6.473877429962158
0.5834362826759262,6.475755929946899
0.5834338038534974,6.477679014205933
0.5834313263348779,6.479490280151367
0.5834288501191001,6.481386184692383
0.5834263752051975,6.483267068862915
0.5834239015922048,6.485131025314331
0.5834214292791577,6.487003564834595
0.5834189582650927,6.48881459236145
0.5834164885490469,6.490763902664185
0.5834140201300593,6.492657899856567
0.5834115530071688,6.494566440582275
0.5834090871794162,6.496387958526611
0.5834066226458426,6.498308897018433
0.5834041594054904,6.500143766403198
0.5834016974574027,6.502037286758423
0.5833992368006239,6.503856658935547
0.5833967774341988,6.505744457244873
0.5833943193571738,6.507588624954224
0.583391862568596,6.5095133781433105
0.5833894070675133,6.511318206787109
0.5833869528529747,6.513153553009033
0.5833844999240301,6.515008926391602
0.5833820482797302,6.516842603683472
0.5833795979191271,6.518784999847412
0.5833771488412731,6.520655632019043
0.5833747010452223,6.522598028182983
0.583372254530029,6.524466037750244
0.5833698092947494,6.52638840675354
0.5833673653384391,6.528319835662842
0.5833649226601562,6.530241250991821
0.5833624812589587,6.532064437866211
0.5833600411339063,6.533941984176636
0.5833576022840589,6.535819053649902
0.583355164708478,6.537685394287109
0.5833527284062255,6.539518356323242
0.5833502933763646,6.5413429737091064
0.5833478596179591,6.543157577514648
0.5833454271300739,6.545021295547485
0.5833429959117751,6.546968936920166
0.5833405659621292,6.548799991607666
0.5833381372802041,6.5507566928863525
0.5833357098650683,6.552683591842651
0.5833332837157914,6.5545947551727295
0.5833308588314438,6.5564210414886475
0.5833284352110968,6.558339357376099
0.5833260128538227,6.560173988342285
0.583323591758695,6.5621113777160645
0.5833211719247877,6.5639050006866455
0.5833187533511757,6.565906763076782
0.583316336036935,6.567760229110718
0.5833139199811426,6.5696916580200195
0.5833115051828763,6.571557521820068
0.5833090916412148,6.573387861251831
0.5833066793552375,6.575299024581909
0.583304268324025,6.577139139175415
0.5833018585466591,6.578979969024658
0.5832994500222216,6.58087420463562
0.5832970427497962,6.5827796459198
0.5832946367284667,6.584714889526367
0.5832922319573184,6.586621284484863
0.5832898284354371,6.588495254516602
0.5832874261619098,6.5903685092926025
0.583285025135824,6.592180252075195
0.5832826253562687,6.594065427780151
0.5832802268223333,6.595906972885132
0.5832778295331081,6.597787141799927
0.5832754334876847,6.599606990814209
0.5832730386851551,6.601482629776001
0.5832706451246127,6.603392124176025
0.5832682528051512,6.605246067047119
0.5832658617258659,6.60710597038269
0.5832634718858521,6.60892128944397
0.5832610832842072,6.610802888870239
0.5832586959200282,6.612677812576294
0.5832563097924137,6.614541530609131
0.583253924900463,6.616390228271484
0.5832515412432767,6.618280410766602
0.5832491588199558,6.620104074478149
0.5832467776296019,6.622045516967773
0.5832443976713181,6.623847723007202
0.5832420189442085,6.625769138336182
0.5832396414473772,6.627634048461914
0.5832372651799302,6.629529237747192
0.5832348901409736,6.6313745975494385
0.5832325163296149,6.633321285247803
0.583230143744962,6.6352174282073975
0.5832277723861243,6.63708758354187
0.5832254022522112,6.6389734745025635
0.5832230333423338,6.640850067138672
0.5832206656556037,6.642733812332153
0.5832182991911334,6.644602060317993
0.5832159339480363,6.646486043930054
0.5832135699254263,6.648327112197876
0.583211207122419,6.650235414505005
0.5832088455381302,6.65209174156189
0.5832064851716766,6.654040098190308
0.5832041260221762,6.6558997631073
0.5832017680887472,6.657796382904053
0.5831994113705092,6.659700393676758
0.5831970558665825,6.661615610122681
0.5831947015760882,6.663484334945679
0.5831923484981484,6.665365934371948
0.5831899966318856,6.6672234535217285
0.5831876459764239,6.6690590381622314
0.5831852965308879,6.671001195907593
0.5831829482944025,6.672792196273804
0.5831806012660945,6.674717426300049
0.5831782554450908,6.67655086517334
0.5831759108305195,6.678554534912109
0.5831735674215093,6.680388689041138
0.5831712252171897,6.682299375534058
0.5831688842166913,6.684130668640137
0.5831665444191458,6.686103582382202
0.583164205823685,6.687971353530884
0.5831618684294422,6.689891815185547
0.5831595322355511,6.691712856292725
0.5831571972411465,6.693655252456665
0.583154863445364,6.69548773765564
0.5831525308473399,6.697422981262207
0.5831501994462117,6.699323892593384
0.5831478692411172,6.701166152954102
0.5831455402311954,6.702996253967285
0.5831432124155861,6.704869508743286
0.5831408857934298,6.706774473190308
0.583138560363868,6.708603382110596
0.5831362361260432,6.710501194000244
0.583133913079098,6.7123191356658936
0.5831315912221766,6.714205265045166
0.5831292705544238,6.716175556182861
0.583126951074985,6.718125343322754
0.5831246327830067,6.719940900802612
0.5831223156776362,6.721830129623413
0.5831199997580213,6.723734140396118
0.5831176850233111,6.725649118423462
0.5831153714726551,6.727524280548096
0.5831130591052043,6.729327917098999
0.5831107479201093,6.731253385543823
0.5831084379165229,6.733101844787598
0.5831061290935978,6.73505711555481
0.5831038214504877,6.7368974685668945
0.5831015149863474,6.738852500915527
0.5830992097003324,6.74065375328064
0.5830969055915988,6.742531061172485
0.5830946026593037,6.744357109069824
0.5830923009026049,6.746294736862183
0.5830900003206612,6.748127460479736
0.5830877009126318,6.750014066696167
0.5830854026776775,6.751896142959595
0.5830831056149591,6.753829479217529
0.5830808097236386,6.755685567855835
0.5830785150028787,6.757638216018677
0.5830762214518429,6.7594993114471436
0.5830739290696956,6.761345386505127
0.5830716378556019,6.763195753097534
0.5830693478087279,6.765044927597046
0.5830670589282403,6.766953945159912
0.5830647712133064,6.768798828125
0.5830624846630947,6.770668268203735
0.5830601992767744,6.772570371627808
0.5830579150535157,6.774472713470459
0.5830556319924888,6.776334762573242
0.5830533500928656,6.77826714515686
0.5830510693538183,6.780091762542725
0.5830487897745201,6.7819764614105225
0.583046511354145,6.783827066421509
0.5830442340918676,6.785712718963623
0.5830419579868633,6.787575006484985
0.5830396830383087,6.789411783218384
0.5830374092453806,6.791323900222778
0.5830351366072569,6.7931883335113525
0.5830328651231165,6.795063257217407
0.5830305947921387,6.796908140182495
0.5830283256135036,6.798803806304932
0.5830260575863926,6.800635099411011
0.583023790709987,6.802545785903931
0.5830215249834698,6.804447889328003
0.5830192604060241,6.806416988372803
0.5830169969768342,6.808281183242798
0.583014734695085,6.810235023498535
0.5830124735599622,6.81207537651062
0.5830102135706523,6.814004182815552
0.5830079547263426,6.815841913223267
0.583005697026221,6.817718505859375
0.5830034404694764,6.819550514221191
0.5830011850552983,6.821453094482422
0.5829989307828771,6.8233301639556885
0.5829966776514041,6.825232267379761
0.582994425660071,6.827110767364502
0.5829921748080705,6.8290627002716064
0.5829899250945961,6.831000804901123
0.5829876765188421,6.832874536514282
0.5829854290800034,6.834770679473877
0.5829831827772757,6.836598873138428
0.5829809376098555,6.838501930236816
0.58297869357694,6.8403074741363525
0.5829764506777276,6.842223644256592
0.5829742089114168,6.844061851501465
0.582971968277207,6.846019744873047
0.5829697287742989,6.847929000854492
0.5829674904018934,6.849873304367065
0.5829652531591923,6.851719379425049
0.5829630170453984,6.853639125823975
0.582960782059715,6.8555426597595215
0.5829585482013461,6.857405185699463
0.5829563154694967,6.859219312667847
0.5829540838633722,6.861098289489746
0.5829518533821794,6.862939834594727
0.5829496240251248,6.864739179611206
0.5829473957914171,6.866711139678955
0.5829451686802642,6.868553638458252
0.582942942690876,6.870434045791626
0.5829407178224624,6.872267246246338
0.582938494074234,6.874209880828857
0.5829362714454032,6.876081943511963
0.5829340499351816,6.878019571304321
0.5829318295427829,6.8798487186431885
0.5829296102674207,6.8817503452301025
0.5829273921083095,6.883599758148193
0.5829251750646648,6.885546445846558
0.5829229591357028,6.887390613555908
0.5829207443206403,6.889241933822632
0.5829185306186946,6.891101121902466
0.5829163180290843,6.892960071563721
0.5829141065510285,6.894909858703613
0.5829118961837468,6.8968665599823
0.5829096869264598,6.898772716522217
0.5829074787783889,6.90060830116272
0.582905271738756,6.9024817943573
0.5829030658067837,6.904442548751831
0.5829008609816957,6.90637469291687
0.582898657262716,6.908219575881958
0.5828964546490697,6.910114765167236
0.5828942531399823,6.9119713306427
0.5828920527346804,6.9138500690460205
0.582889853432391,6.9157044887542725
0.582887655232342,6.917572736740112
0.5828854581337619,6.919432878494263
0.5828832621358799,6.921278238296509
0.5828810672379263,6.9231603145599365
0.5828788734391318,6.925058126449585
0.5828766807387277,6.926963567733765
0.5828744891359464,6.928802728652954
0.5828722986300207,6.930663347244263
0.5828701092201843,6.932535886764526
0.5828679209056714,6.934420108795166
0.5828657336857173,6.93628454208374
0.5828635475595577,6.9382336139678955
0.5828613625264292,6.940068960189819
0.5828591785855688,6.942120790481567
0.5828569957362146,6.943924188613892
0.5828548139776055,6.945821046829224
0.5828526333089806,6.947655200958252
0.5828504537295801,6.949576377868652
0.5828482752386446,6.951431751251221
0.5828460978354157,6.953268051147461
0.5828439215191361,6.955173015594482
0.582841746289048,6.957068204879761
0.5828395721443955,6.958977699279785
0.5828373990844227,6.9609198570251465
0.582835227108375,6.962845325469971
0.5828330562154979,6.964675426483154
0.5828308864050378,6.966630220413208
0.5828287176762421,6.968509197235107
0.5828265500283587,6.970414161682129
0.582824383460636,6.9722747802734375
0.5828222179723234,6.974176406860352
0.5828200535626709,6.976049423217773
0.5828178902309291,6.977919816970825
0.5828157279763494,6.979824066162109
0.5828135667981841,6.981756925582886
0.5828114066956858,6.983575820922852
0.5828092476681077,6.985502481460571
0.5828070897147045,6.987386703491211
0.5828049328347308,6.9892213344573975
0.5828027770274424,6.991087913513184
0.5828006222920952,6.992922067642212
0.5827984686279465,6.994797706604004
0.5827963160342536,6.996639966964722
0.5827941645102752,6.998597145080566
0.5827920140552701,7.000451564788818
0.5827898646684982,7.002364635467529
0.5827877163492197,7.004207372665405
0.5827855690966958,7.006155014038086
0.5827834229101885,7.008045196533203
0.5827812777889598,7.009944438934326
0.5827791337322733,7.011744499206543
0.5827769907393927,7.01360821723938
0.5827748488095824,7.015480041503906
0.5827727079421077,7.017413377761841
0.5827705681362345,7.019269704818726
0.5827684293912293,7.021097898483276
0.5827662917063597,7.0229504108428955
0.5827641550808933,7.024786710739136
0.5827620195140987,7.026677846908569
0.5827598850052454,7.0285468101501465
0.5827577515536033,7.030442237854004
0.5827556191584429,7.032328128814697
0.5827534878190356,7.034260272979736
0.5827513575346535,7.0362608432769775
0.5827492283045692,7.038161277770996
0.5827471001280562,7.0400097370147705
0.5827449730043882,7.041896343231201
0.5827428469328402,7.04372763633728
0.5827407219126873,7.045607328414917
0.5827385979432059,7.047497510910034
0.5827364750236724,7.0493080615997314
0.5827343531533643,7.051155090332031
0.5827322323315597,7.052984714508057
0.582730112557537,7.054948806762695
0.5827279938305762,7.056797742843628
0.5827258761499565,7.058717727661133
0.5827237595149592,7.060602903366089
0.5827216439248657,7.062562465667725
0.5827195293789578,7.064387798309326
0.5827174158765182,7.0663230419158936
0.5827153034168304,7.068135499954224
0.5827131919991784,7.070038795471191
0.5827110816228467,7.071901082992554
0.5827089722871208,7.073815822601318
0.5827068639912867,7.075700759887695
0.5827047567346311,7.077599763870239
0.5827026505164413,7.079429864883423
0.5827005453360052,7.081256628036499
0.5826984411926114,7.083097219467163
0.5826963380855493,7.084992408752441
0.5826942360141089,7.0869152545928955
0.5826921349775805,7.088723182678223
0.5826900349752555,7.090625047683716
0.5826879360064259,7.092634439468384
0.5826858380703843,7.094554662704468
0.5826837411664235,7.0964086055755615
0.5826816452938378,7.098320245742798
0.5826795504519215,7.100198268890381
0.5826774566399697,7.10210108757019
0.5826753638572784,7.1039042472839355
0.5826732721031438,7.105792284011841
0.5826711813768631,7.107647180557251
0.582669091677734,7.1095592975616455
0.5826670030050549,7.111498594284058
0.5826649153581247,7.1133434772491455
0.5826628287362432,7.115214109420776
0.5826607431387109,7.117133140563965
0.5826586585648282,7.118959903717041
0.5826565750138971,7.120790481567383
0.5826544924852198,7.122729063034058
0.5826524109780992,7.124583959579468
0.5826503304918386,7.12650203704834
0.5826482510257419,7.128339529037476
0.5826461725791146,7.130371332168579
0.5826440951512616,7.132258415222168
0.5826420187414891,7.13417387008667
0.5826399433491039,7.136062383651733
0.5826378689734129,7.1380088329315186
0.5826357956137245,7.139887809753418
0.582633723269347,7.141759395599365
0.5826316519395898,7.143643379211426
0.5826295816237628,7.145523309707642
0.5826275123211763,7.147361755371094
0.5826254440311414,7.149262189865112
0.5826233767529697,7.151153326034546
0.5826213104859741,7.153010606765747
0.582619245229467,7.154931306838989
0.5826171809827623,7.15675163269043
0.5826151177451743,7.158630847930908
0.5826130555160177,7.160512685775757
0.5826109942946082,7.16241455078125
0.5826089340802616,7.164207458496094
0.5826068748722949,7.1661293506622314
0.5826048166700255,7.1680591106414795
0.5826027594727712,7.169923782348633
0.5826007032798505,7.1717541217803955
0.5825986480905828,7.173660039901733
0.5825965939042883,7.175527095794678
0.5825945407202869,7.17741060256958
0.5825924885378998,7.179247140884399
0.5825904373564489,7.181132078170776
0.5825883871752562,7.1830058097839355
0.582586337993645,7.1849260330200195
0.5825842898109387,7.186892747879028
0.5825822426264613,7.188780784606934
0.5825801964395378,7.190666437149048
0.5825781512494935,7.192577838897705
0.5825761070556543,7.194484233856201
0.582574063857347,7.196362733840942
0.5825720216538987,7.19831919670105
0.5825699804446371,7.200127363204956
0.582567940228891,7.202003717422485
0.5825659010059894,7.203817844390869
0.5825638627752614,7.205793380737305
0.5825618255360379,7.2076544761657715
0.5825597892876494,7.2096545696258545
0.5825577540294277,7.211488485336304
0.5825557197607045,7.213309288024902
0.5825536864808127,7.215212821960449
0.5825516541890856,7.21706748008728
0.5825496228848572,7.218951940536499
0.5825475925674618,7.220818758010864
0.5825455632362345,7.222740650177002
0.5825435348905111,7.224692344665527
0.582541507529628,7.226577520370483
0.5825394811529219,7.228423833847046
0.5825374557597304,7.230309009552002
0.5825354313493915,7.232117176055908
0.5825334079212439,7.23399543762207
0.5825313854746271,7.235852003097534
0.5825293640088808,7.237769603729248
0.5825273435233452,7.239572048187256
0.5825253240173622,7.241485834121704
0.5825233054902729,7.243404150009155
0.5825212879414193,7.245329141616821
0.5825192713701448,7.247190237045288
0.5825172557757928,7.249033689498901
0.5825152411577071,7.2509143352508545
0.5825132275152323,7.252770185470581
0.582511214847714,7.254610300064087
0.5825092031544975,7.2565834522247314
0.5825071924349297,7.258490800857544
0.5825051826883572,7.2603161334991455
0.5825031739141279,7.2622668743133545
0.5825011661115898,7.264079570770264
0.5824991592800914,7.266007661819458
0.5824971534189827,7.267874479293823
0.5824951485276129,7.2697484493255615
0.582493144605333,7.271570205688477
0.5824911416514937,7.273442506790161
0.5824891396654472,7.275331258773804
0.5824871386465454,7.2771875858306885
0.5824851385941411,7.279029846191406
0.5824831395075878,7.2810516357421875
0.5824811413862394,7.282949209213257
0.5824791442294507,7.284794330596924
0.5824771480365767,7.286632061004639
0.582475152806973,7.288501501083374
0.5824731585399961,7.290416717529297
0.5824711652350031,7.292259454727173
0.582469172891351,7.2941625118255615
0.5824671815083982,7.295968770980835
0.582465191085503,7.297875642776489
0.5824632016220249,7.299812078475952
0.5824612131173235,7.3017284870147705
0.582459225570759,7.303650140762329
0.5824572389816927,7.305578947067261
0.5824552533494858,7.307445764541626
0.5824532686735002,7.309329032897949
0.5824512849530991,7.31118369102478
0.5824493021876449,7.313030004501343
0.5824473203765019,7.314976215362549
0.5824453395190344,7.316792726516724
0.582443359614607,7.318770408630371
0.5824413806625856,7.320655584335327
0.5824394026623357,7.322540044784546
0.5824374256132244,7.324388027191162
0.5824354495146186,7.326284646987915
0.5824334743658858,7.3281331062316895
0.5824315001663948,7.330015659332275
0.582429526915514,7.331841468811035
0.5824275546126131,7.333738565444946
0.5824255832570621,7.335654258728027
0.5824236128482312,7.337653875350952
0.5824216433854918,7.339482307434082
0.5824196748682156,7.341376543045044
0.5824177072957746,7.3432416915893555
0.5824157406675416,7.3451104164123535
0.5824137749828902,7.346981048583984
0.5824118102411937,7.348839044570923
0.5824098464418274,7.350744247436523
0.5824078835841656,7.35259222984314
0.5824059216675841,7.354487180709839
0.5824039606914589,7.356438398361206
0.582402000655167,7.358344316482544
0.5824000415580853,7.360167026519775
0.5823980833995918,7.36205530166626
0.5823961261790647,7.36391544342041
0.5823941698958829,7.36586856842041
0.5823922145494258,7.367722988128662
0.5823902601390735,7.369598150253296
0.5823883066642063,7.371464490890503
0.5823863541242056,7.373323440551758
0.5823844025184527,7.375250577926636
0.58238245184633,7.377137899398804
0.5823805021072201,7.378989934921265
0.5823785533005066,7.380870580673218
0.5823766054255727,7.382807970046997
0.5823746584818034,7.3846375942230225
0.5823727124685834,7.386521577835083
0.582370767385298,7.38838791847229
0.5823688232313332,7.390311002731323
0.5823668800060757,7.392146587371826
0.5823649377089125,7.394132137298584
0.5823629963392313,7.395989179611206
0.5823610558964202,7.397895812988281
0.5823591163798679,7.399704933166504
0.5823571777889639,7.401643753051758
0.5823552401230975,7.403492212295532
0.5823533033816595,7.405408620834351
0.5823513675640404,7.407281160354614
0.5823494326696318,7.4091081619262695
0.5823474986978256,7.4110071659088135
0.5823455656480143,7.41286826133728
0.5823436335195911,7.414780616760254
0.5823417023119493,7.416677713394165
0.582339772024483,7.418575048446655
0.5823378426565866,7.420458078384399
0.5823359142076557,7.422358751296997
0.5823339866770859,7.424212217330933
0.5823320600642733,7.4261627197265625
0.5823301343686145,7.42812180519104
0.582328209589507,7.43000602722168
0.5823262857263487,7.43190860748291
0.5823243627785377,7.433789014816284
0.5823224407454729,7.43564772605896
0.582320519626554,7.437568664550781
0.5823185994211804,7.439414739608765
0.5823166801287529,7.441248893737793
0.5823147617486727,7.443058013916016
0.5823128442803408,7.444943904876709
0.5823109277231595,7.446813583374023
0.5823090120765314,7.44870400428772
0.5823070973398596,7.450658321380615
0.5823051835125475,7.4525933265686035
0.5823032705939996,7.454477548599243
0.58230135858362,7.456340312957764
0.5822994474808143,7.4582741260528564
0.582297537284988,7.460123538970947
0.5822956279955478,7.462005376815796
0.5822937196118999,7.463860273361206
0.5822918121334516,7.4657862186431885
0.5822899055596108,7.46760368347168
0.5822879998897859,7.469569444656372
0.5822860951233856,7.471403360366821
0.5822841912598192,7.473284006118774
0.5822822882984967,7.475195646286011
0.5822803862388282,7.477155447006226
0.5822784850802251,7.479006052017212
0.5822765848220982,7.480868577957153
0.5822746854638599,7.4827258586883545
0.5822727870049222,7.484562873840332
0.5822708894446985,7.486460447311401
0.5822689927826018,7.488367557525635
0.5822670970180465,7.490278244018555
0.5822652021504466,7.492135524749756
0.5822633081792176,7.4940266609191895
0.5822614151037746,7.495919704437256
0.582259522923534,7.497839450836182
0.582257631637912,7.499671220779419
0.5822557412463256,7.501585245132446
0.5822538517481927,7.503427505493164
0.5822519631429312,7.505296230316162
0.5822500754299593,7.50721001625061
0.5822481886086966,7.509052753448486
0.5822463026785624,7.5109336376190186
0.5822444176389767,7.5128014087677
0.5822425334893603,7.514733791351318
0.5822406502291341,7.516628980636597
0.5822387678577199,7.518574953079224
0.5822368863745395,7.520401477813721
0.5822350057790158,7.522299289703369
0.5822331260705716,7.524173259735107
0.5822312472486307,7.5261876583099365
0.5822293693126174,7.52801513671875
0.5822274922619558,7.529881238937378
0.5822256160960715,7.531707763671875
0.5822237408143897,7.533578395843506
0.5822218664163368,7.535423755645752
0.5822199929013391,7.537272214889526
0.5822181202688241,7.539111137390137
0.5822162485182191,7.5409228801727295
0.5822143776489522,7.542945384979248


==> n17/gradient_coding_n17_lr_01.csv <==
testing_loss,times
0.6922108141776733,0.0
0.6912871878751234,0.001962423324584961
0.6903761196447646,0.003796100616455078
0.6894774282507271,0.0056912899017333984
0.6885909333421322,0.0075931549072265625
0.6877164555607403,0.009497880935668945
0.6868538166429148,0.011357545852661133
0.6860028395159252,0.013228893280029297
0.6851633483886304,0.015111923217773438
0.6843351688365997,0.017014741897583008
0.6835181278817487,0.01889324188232422
0.6827120540665764,0.020743608474731445
0.6819167775231116,0.022589921951293945
0.6811321300366802,0.02449345588684082
0.680357945104622,0.02637934684753418
0.6795940579900946,0.028310537338256836
0.6788403057711032,0.03016495704650879
0.678096527384912,0.03202342987060547
0.677362563667992,0.033922433853149414
0.6766382573916662,0.035872459411621094
0.6759234532936148,0.03792929649353027
0.675217998105412,0.039876461029052734
0.6745217405762576,0.04175400733947754
0.6738345314930737,0.04358482360839844
0.6731562236971396,0.04543805122375488
0.6724866720974263,0.04728388786315918
0.6718257336808016,0.049108266830444336
0.6711732675192686,0.05093264579772949
0.6705291347743989,0.052765846252441406
0.6698931986991208,0.05466651916503906
0.6692653246370142,0.05657339096069336
0.6686453800192689,0.05844831466674805
0.6680332343594463,0.06032538414001465
0.6674287592461947,0.06221199035644531
0.6668318283340497,0.06405138969421387
0.6662423173324581,0.06590676307678223
0.6656601039931512,0.06773042678833008
0.6650850680959913,0.06955862045288086
0.6645170914334118,0.07138609886169434
0.6639560577935617,0.07325935363769531
0.6634018529422667,0.07515907287597656
0.6628543646039068,0.07706856727600098
0.6623134824413127,0.07888412475585938
0.6617790980347725,0.08076047897338867
0.6612511048602399,0.08258795738220215
0.6607293982668248,0.08444452285766602
0.6602138754536537,0.08626651763916016
0.6597044354461661,0.08807492256164551
0.6592009790719251,0.08992862701416016
0.6587034089360089,0.09174203872680664
0.6582116293960407,0.09363508224487305
0.6577255465369252,0.09549427032470703
0.6572450681453381,0.0973961353302002
0.6567701036840286,0.09921908378601074
0.6563005642659776,0.10108208656311035
0.6558363626284606,0.10289478302001953
0.6553774131070551,0.10472512245178223
0.6549236316096332,0.10653448104858398
0.6544749355903756,0.10840892791748047
0.6540312440238397,0.11024284362792969
0.6535924773791134,0.11212372779846191
0.6531585575940837,0.1139669418334961
0.6527294080498452,0.1158440113067627
0.652304953545274,0.11766958236694336
0.6518851202717876,0.119476318359375
0.6514698357883131,0.12132549285888672
0.651059028996477,0.12316250801086426
0.650652630116042,0.12505030632019043
0.6502505706605946,0.12690353393554688
0.6498527834135055,0.12878108024597168
0.6494592024041721,0.13069510459899902
0.649069762884551,0.13252568244934082
0.648684401305994,0.1343367099761963
0.6483030552963921,0.1361985206604004
0.6479256636376384,0.1380455493927002
0.6475521662434107,0.1398787498474121
0.6471825041372843,0.14176273345947266
0.6468166194311756,0.1435410976409912
0.6464544553041208,0.14543628692626953
0.646095955981393,0.14728546142578125
0.6457410667139577,0.1492161750793457
0.6453897337582707,0.1510453224182129
0.6450419043564164,0.1528911590576172
0.6446975267165872,0.15466523170471191
0.6443565499939055,0.15659570693969727
0.6440189242715838,0.15842032432556152
0.6436846005424253,0.1602621078491211
0.6433535306906596,0.16207242012023926
0.6430256674741149,0.16391301155090332
0.6427009645067214,0.16582727432250977
0.6423793762413457,0.16769957542419434
0.6420608579529488,0.16954851150512695
0.6417453657220717,0.17138314247131348
0.6414328564186373,0.1732635498046875
0.6411232876860709,0.17511892318725586
0.6408166179257312,0.17704105377197266
0.6405128062816514,0.17887115478515625
0.6402118126255832,0.18071579933166504
0.6399135975423426,0.18252849578857422
0.639618122315449,0.1844007968902588
0.6393253489130586,0.18630075454711914
0.6390352399741823,0.18813085556030273
0.6387477587951866,0.18998003005981445
0.6384628693165735,0.19182634353637695
0.6381805361100314,0.1936788558959961
0.6379007243657571,0.19557642936706543
0.6376233998800385,0.19746780395507812
0.6373485290431002,0.1992952823638916
0.6370760788272007,0.20122241973876953
0.6368060167749805,0.2030506134033203
0.6365383109880566,0.20500493049621582
0.6362729301158555,0.2068474292755127
0.636009843344685,0.2086958885192871
0.6357490203870351,0.21049165725708008
0.6354904314711073,0.21234869956970215
0.6352340473305665,0.21413755416870117
0.6349798391945112,0.2160043716430664
0.634727778777656,0.21782922744750977
0.634477838270726,0.21965479850769043
0.6342299903310544,0.22161102294921875
0.6339842080733824,0.22355079650878906
0.6337404650608548,0.22542262077331543
0.6334987352962096,0.2272326946258545
0.6332589932131557,0.22910690307617188
0.6330212136679341,0.23096013069152832
0.6327853719310625,0.23279500007629395
0.6325514436792551,0.23458623886108398
0.6323194049875148,0.23643064498901367
0.6320892323213977,0.2382524013519287
0.6318609025294403,0.24005460739135742
0.6316343928357501,0.24194812774658203
0.6314096808327562,0.24376606941223145
0.631186744474112,0.24563336372375488
0.6309655620677536,0.2474677562713623
0.6307461122691025,0.24933505058288574
0.630528374074417,0.25119805335998535
0.6303123268142834,0.253049373626709
0.6300979501472469,0.25490307807922363
0.629885224053578,0.25677061080932617
0.6296741288291723,0.25858283042907715
0.6294646450795786,0.26047539710998535
0.6292567537141551,0.2622952461242676
0.6290504359403504,0.26409101486206055
0.6288456732581025,0.26595187187194824
0.628642447454361,0.2678048610687256
0.628440740597721,0.26961231231689453
0.6282405350331732,0.271437406539917
0.628041813376963,0.27326226234436035
0.6278445585115587,0.27510595321655273
0.6276487535807252,0.277069091796875
0.6274543819847023,0.27893590927124023
0.6272614273754814,0.2807455062866211
0.6270698736521843,0.2825887203216553
0.6268797049565364,0.28441929817199707
0.6266909056684353,0.2862560749053955
0.6265034604016114,0.2881660461425781
0.626317353999379,0.2899904251098633
0.6261325715304754,0.2918236255645752
0.6259490982849861,0.2936244010925293
0.6257669197703548,0.2954702377319336
0.6255860217074752,0.2974064350128174
0.6254063900268642,0.29921674728393555
0.6252280108649124,0.30115747451782227
0.6250508705602132,0.30296874046325684
0.6248749556499666,0.30483174324035645
0.6247002528664548,0.30663394927978516
0.6245267491335932,0.3084883689880371
0.6243544315635485,0.3102991580963135
0.6241832874534274,0.3121147155761719
0.6240133042820314,0.3139677047729492
0.6238444697066786,0.3158750534057617
0.6236767715600877,0.317699670791626
0.623510197847327,0.3195176124572754
0.6233447367428232,0.3213670253753662
0.6231803765874313,0.3231687545776367
0.6230171058855626,0.3250448703765869
0.6228549133023699,0.3268849849700928
0.6226937876609895,0.3287489414215088
0.6225337179398379,0.3305387496948242
0.6223746932699621,0.33240580558776855
0.6222167029324415,0.33427929878234863
0.6220597363558429,0.3361246585845947
0.6219037831137247,0.3379509449005127
0.6217488329221903,0.33975887298583984
0.6215948756374887,0.34163475036621094
0.6214419012536639,0.34346461296081543
0.6212898999002495,0.3453388214111328
0.6211388618400069,0.3471992015838623
0.6209887774667093,0.34903407096862793
0.6208396373029684,0.35088634490966797
0.6206914319981015,0.3528015613555908
0.6205441523260431,0.354691743850708
0.6203977891832926,0.35659146308898926
0.620252333586905,0.3584144115447998
0.6201077766725186,0.36028194427490234
0.6199641096924196,0.36214447021484375
0.6198213240136459,0.3640155792236328
0.6196794111161243,0.3659186363220215
0.6195383625908466,0.3677859306335449
0.6193981701380754,0.36971354484558105
0.619258825565589,0.3716700077056885
0.619120320786955,0.37352466583251953
0.6189826478198401,0.3753693103790283
0.6188457987843488,0.3772881031036377
0.6187097659013939,0.3790929317474365
0.6185745414910991,0.38097047805786133
0.618440117971229,0.3827672004699707
0.6183064878556493,0.38460350036621094
0.6181736437528161,0.38648176193237305
0.6180415783642923,0.38836002349853516
0.6179102844832914,0.3902268409729004
0.6177797549932489,0.3920440673828125
0.6176499828664187,0.3938720226287842
0.6175209611624964,0.3957366943359375
0.6173926830272669,0.3975965976715088
0.6172651416912771,0.39942336082458496
0.6171383304685321,0.4012889862060547
0.6170122427552166,0.4031097888946533
0.6168868720284366,0.40500497817993164
0.6167622118449871,0.40685319900512695
0.6166382558401398,0.408768892288208
0.6165149977264526,0.4105682373046875
0.6163924312926014,0.41242289543151855
0.6162705504022329,0.4142603874206543
0.6161493489928359,0.4161083698272705
0.6160288210746353,0.41792821884155273
0.6159089607295035,0.41979312896728516
0.6157897621098926,0.42163991928100586
0.6156712194377836,0.4234652519226074
0.6155533270036574,0.42533087730407715
0.6154360791654793,0.4272632598876953
0.6153194703477051,0.42911505699157715
0.6152034950403031,0.4309396743774414
0.6150881477977926,0.4327726364135742
0.6149734232383005,0.4346284866333008
0.6148593160426318,0.4365060329437256
0.6147458209533602,0.4383432865142822
0.6146329327739298,0.44014644622802734
0.6145206463677756,0.44198012351989746
0.6144089566574575,0.44380760192871094
0.6142978586238098,0.44580912590026855
0.6141873473051046,0.44766736030578613
0.6140774177962298,0.4495255947113037
0.6139680652478817,0.45134925842285156
0.6138592848657697,0.45326900482177734
0.6137510719098361,0.455150842666626
0.6136434216934881,0.4570434093475342
0.6135363295828422,0.45884227752685547
0.6134297909959839,0.4606916904449463
0.613323801402236,0.46248793601989746
0.6132183563214414,0.4644012451171875
0.6131134513232587,0.4663105010986328
0.6130090820264668,0.4681427478790283
0.6129052440982831,0.46996283531188965
0.6128019332536921,0.4717860221862793
0.6126991452547861,0.47364068031311035
0.6125968759101148,0.47550415992736816
0.6124951210740475,0.4773998260498047
0.6123938766461446,0.4792063236236572
0.61229313857054,0.48108863830566406
0.6121929028353329,0.4829885959625244
0.6120931654719908,0.4848916530609131
0.6119939225547595,0.4867072105407715
0.6118951702000861,0.48860692977905273
0.6117969045660484,0.4904317855834961
0.6116991218517955,0.4922945499420166
0.6116018182969958,0.49410176277160645
0.611504990181295,0.4959533214569092
0.6114086338237821,0.49779582023620605
0.611312745582464,0.49961280822753906
0.6112173218537489,0.501533031463623
0.6111223590719373,0.5033342838287354
0.6110278537087215,0.5052227973937988
0.6109338022726922,0.5070841312408447
0.6108402013088544,0.50895094871521
0.6107470473981489,0.5107545852661133
0.610654337156983,0.5125958919525146
0.6105620672367679,0.5144848823547363
0.6104702343234629,0.5164182186126709
0.6103788351371271,0.5182266235351562
0.6102878664314783,0.5201027393341064
0.610197324993458,0.5219388008117676
0.610107207642804,0.5237174034118652
0.610017511231629,0.5256173610687256
0.6099282326440052,0.5274603366851807
0.6098393687955568,0.5293262004852295
0.6097509166330569,0.53121018409729
0.6096628731340322,0.53312087059021
0.6095752353063724,0.5350041389465332
0.6094880001879462,0.5369472503662109
0.6094011648462228,0.5388832092285156
0.6093147263778997,0.5407655239105225
0.6092286819085357,0.5425875186920166
0.6091430285921888,0.544442892074585
0.6090577636110605,0.5462698936462402
0.6089728841751453,0.5480740070343018
0.6088883875218847,0.5499050617218018
0.6088042709158275,0.551795244216919
0.6087205316482939,0.5536415576934814
0.6086371670370451,0.5554914474487305
0.6085541744259584,0.5573949813842773
0.6084715511847062,0.5592236518859863
0.60838929470844,0.5610690116882324
0.6083074024174794,0.5629181861877441
0.6082258717570046,0.5648465156555176
0.6081447001967552,0.5667142868041992
0.6080638852307313,0.5686993598937988
0.6079834243769012,0.5705051422119141
0.6079033151769109,0.572390079498291
0.6078235551957993,0.5742552280426025
0.6077441420217182,0.5762619972229004
0.607665073265654,0.5780994892120361
0.6075863465611553,0.5799596309661865
0.6075079595640647,0.5817747116088867
0.6074299099522518,0.5835745334625244
0.607352195425354,0.5854606628417969
0.607274813704517,0.5873866081237793
0.6071977625321417,0.589301347732544
0.6071210396716334,0.5911297798156738
0.6070446429071554,0.5929913520812988
0.6069685700433852,0.5949723720550537
0.6068928189052747,0.596858024597168
0.6068173873378133,0.5986907482147217
0.6067422732057953,0.6005434989929199
0.6066674743935894,0.6023764610290527
0.6065929888049117,0.6042006015777588
0.6065188143626028,0.6061294078826904
0.6064449490084063,0.6079668998718262
0.606371390702752,0.6098027229309082
0.6062981374245414,0.6116082668304443
0.6062251871709358,0.6135246753692627
0.6061525379571477,0.615363359451294
0.6060801878162357,0.6173021793365479
0.6060081347989008,0.6191198825836182
0.6059363769732868,0.6210293769836426
0.6058649124247822,0.6228640079498291
0.6057937392558264,0.6247200965881348
0.6057228555857166,0.6265649795532227
0.6056522595504193,0.6284167766571045
0.6055819493023824,0.6302671432495117
0.6055119230103517,0.6321625709533691
0.6054421788591884,0.6340100765228271
0.6053727150496895,0.6358599662780762
0.6053035297984113,0.6376714706420898
0.605234621337494,0.6395578384399414
0.6051659879144903,0.6413986682891846
0.6050976277921941,0.6432068347930908
0.6050295392484734,0.6451175212860107
0.6049617205761049,0.6469526290893555
0.6048941700826097,0.6488282680511475
0.6048268860900929,0.6506941318511963
0.6047598669350842,0.6525342464447021
0.6046931109683807,0.6544010639190674
0.604626616554892,0.656325101852417
0.6045603820734873,0.658174991607666
0.6044944059168444,0.660003662109375
0.6044286864913005,0.6618540287017822
0.6043632222167059,0.6636590957641602
0.6042980115262775,0.665518045425415
0.6042330528664567,0.6673829555511475
0.6041683446967676,0.6693599224090576
0.6041038854896774,0.6712393760681152
0.6040396737304583,0.6731119155883789
0.603975707917052,0.6750640869140625
0.603911986559935,0.676987886428833
0.6038485081819861,0.6787996292114258
0.6037852713183556,0.6806252002716064
0.603722274516336,0.6824827194213867
0.6036595163352342,0.6843380928039551
0.6035969953462461,0.686187744140625
0.6035347101323316,0.6880760192871094
0.6034726592880922,0.6899595260620117
0.6034108414196493,0.6918869018554688
0.603349255144525,0.6937670707702637
0.6032878990915235,0.6956381797790527
0.6032267719006144,0.6975257396697998
0.6031658722228174,0.6994051933288574
0.6031051987200885,0.7012791633605957
0.6030447500652075,0.7031502723693848
0.6029845249416668,0.7050464153289795
0.6029245220435618,0.7069253921508789
0.602864740075483,0.7087855339050293
0.6028051777524077,0.710578441619873
0.6027458337995963,0.7124354839324951
0.6026867069524863,0.7142503261566162
0.6026277959565894,0.7160882949829102
0.6025690995673907,0.7179117202758789
0.6025106165502468,0.7197239398956299
0.6024523456802874,0.7216017246246338
0.6023942857423162,0.7234320640563965
0.6023364355307151,0.7253682613372803
0.6022787938493471,0.7272288799285889
0.6022213595114628,0.7291693687438965
0.6021641313396062,0.7310202121734619
0.6021071081655223,0.7328870296478271
0.6020502888300664,0.7347087860107422
0.6019936721831128,0.7365636825561523
0.6019372570834671,0.7383749485015869
0.6018810423987776,0.7401468753814697
0.6018250270054474,0.7419772148132324
0.6017692097885496,0.7438716888427734
0.6017135896417426,0.7457444667816162
0.6016581654671844,0.7475557327270508
0.6016029361754515,0.7493913173675537
0.6015479006854559,0.751258134841919
0.6014930579243648,0.7531375885009766
0.6014384068275199,0.7550177574157715
0.6013839463383583,0.7569844722747803
0.6013296754083352,0.7588052749633789
0.6012755929968451,0.7606391906738281
0.601221698071147,0.7625446319580078
0.6011679896062878,0.7644627094268799
0.6011144665850285,0.766308069229126
0.6010611279977698,0.7681374549865723
0.6010079728424789,0.7699587345123291
0.6009550001246189,0.7718098163604736
0.6009022088570758,0.7736701965332031
0.6008495980600896,0.775519609451294
0.6007971667611837,0.7774515151977539
0.6007449139950963,0.7792706489562988
0.6006928388037127,0.7812390327453613
0.6006409402359977,0.7831320762634277
0.6005892173479292,0.7849996089935303
0.6005376692024329,0.7868402004241943
0.6004862948693165,0.7887892723083496
0.600435093425206,0.7906029224395752
0.6003840639534823,0.7924957275390625
0.6003332055442179,0.7943089008331299
0.6002825172941152,0.796126127243042
0.6002319983064449,0.7979698181152344
0.6001816476909851,0.7998549938201904
0.6001314645639623,0.8017497062683105
0.6000814480479901,0.803642988204956
0.6000315972720125,0.8055775165557861
0.5999819113712446,0.8073909282684326
0.5999323894871156,0.8093302249908447
0.5998830307672117,0.811215877532959
0.5998338343652211,0.8131215572357178
0.5997847994408766,0.8149821758270264
0.599735925159902,0.8168315887451172
0.5996872106939579,0.8187282085418701
0.599638655220587,0.820634126663208
0.599590257923162,0.8224725723266602
0.599542017990832,0.824324369430542
0.5994939346184714,0.8262307643890381
0.5994460070066286,0.8280611038208008
0.5993982343614739,0.8298969268798828
0.5993506158947507,0.8317422866821289
0.5993031508237247,0.833611249923706
0.599255838371135,0.8354637622833252
0.5992086777651462,0.8374342918395996
0.5991616682392986,0.8392512798309326
0.5991148090324616,0.8411130905151367
0.5990680993887872,0.8429491519927979
0.5990215385576616,0.8448200225830078
0.598975125793661,0.8466391563415527
0.598928860356504,0.8485009670257568
0.5988827415110081,0.8503565788269043
0.5988367685270444,0.8522424697875977
0.5987909406794932,0.8540806770324707
0.5987452572482009,0.8560092449188232
0.5986997175179356,0.8578829765319824
0.5986543207783454,0.8596792221069336
0.5986090663239154,0.8615665435791016
0.5985639534539264,0.8636021614074707
0.5985189814724127,0.8655352592468262
0.5984741496881213,0.8674092292785645
0.5984294574144715,0.8693094253540039
0.5983849039695145,0.8711671829223633
0.5983404886758942,0.8730504512786865
0.5982962108608064,0.8749885559082031
0.5982520698559617,0.8768444061279297
0.5982080649975454,0.8786866664886475
0.5981641956261803,0.8805465698242188
0.5981204610868885,0.8824138641357422
0.5980768607290547,0.8842611312866211
0.5980333939063878,0.8861198425292969
0.5979900599768859,0.8879532814025879
0.5979468583027993,0.8898720741271973
0.5979037882505941,0.8917479515075684
0.5978608491909184,0.8936796188354492
0.5978180404985652,0.8955307006835938
0.597775361552439,0.8974266052246094
0.5977328117355205,0.899235725402832
0.5976903904348335,0.9011139869689941
0.5976480970414104,0.9029626846313477
0.597605930950259,0.9048185348510742
0.5975638915603294,0.9066281318664551
0.5975219782744815,0.9085268974304199
0.5974801904994527,0.9103310108184814
0.5974385276458254,0.9122915267944336
0.5973969891279958,0.9141144752502441
0.5973555743641419,0.9159872531890869
0.5973142827761926,0.9178347587585449
0.5972731137897976,0.9196486473083496
0.5972320668342956,0.9215235710144043
0.5971911413426856,0.9233732223510742
0.5971503367515953,0.9253156185150146
0.5971096525012534,0.9271688461303711
0.5970690880354584,0.9289982318878174
0.5970286428015515,0.9308996200561523
0.5969883162503862,0.9327406883239746
0.596948107836301,0.9345207214355469
0.5969080170170906,0.9363822937011719
0.596868043253978,0.9382631778717041
0.5968281860115878,0.9401087760925293
0.5967884447579177,0.9419476985931396
0.5967488189643119,0.9438135623931885
0.5967093081054341,0.9456677436828613
0.5966699116592418,0.9475014209747314
0.5966306291069584,0.9494264125823975
0.5965914599330487,0.9512672424316406
0.5965524036251927,0.9531464576721191
0.5965134596742594,0.9550418853759766
0.5964746275742818,0.956963062286377
0.5964359068224325,0.9587883949279785
0.5963972969189983,0.9606287479400635
0.5963587973673554,0.9624288082122803
0.596320407673946,0.9642746448516846
0.5962821273482525,0.966181755065918
0.5962439559027759,0.968062162399292
0.5962058928530106,0.9699251651763916
0.5961679377174208,0.9717388153076172
0.5961300900174183,0.9736068248748779
0.596092349277339,0.9754371643066406
0.5960547150244204,0.9773697853088379
0.5960171867887782,0.9791948795318604
0.5959797641033852,0.9810631275177002
0.5959424465040482,0.9829003810882568
0.5959052335293867,0.9847443103790283
0.5958681247208107,0.9866147041320801
0.5958311196224999,0.9885251522064209
0.5957942177813815,0.9904134273529053
0.5957574187471093,0.9923176765441895
0.5957207220720436,0.9941582679748535
0.5956841273112295,0.9960219860076904
0.595647634022377,0.9979782104492188
0.59561124176584,0.9998581409454346
0.5955749501045968,1.0016686916351318
0.5955387586042302,1.0034804344177246
0.595502666832907,1.0054311752319336
0.5954666743613588,1.0073049068450928
0.5954307807628633,1.0091490745544434
0.5953949856132236,1.0110135078430176
0.59535928849075,1.0128815174102783
0.5953236889762418,1.014742136001587
0.5952881866529669,1.016587257385254
0.5952527811066448,1.0184345245361328
0.5952174719254272,1.0202744007110596
0.5951822586998804,1.022080898284912
0.5951471410229672,1.0240232944488525
0.5951121184900287,1.0259099006652832
0.595077190698767,1.0277462005615234
0.5950423572492267,1.029571533203125
0.5950076177437793,1.0313942432403564
0.5949729717871042,1.0333342552185059
0.5949384189861721,1.0352754592895508
0.5949039589502291,1.0372240543365479
0.5948695912907782,1.0391113758087158
0.5948353156215641,1.041003704071045
0.5948011315585559,1.042938232421875
0.5947670387199313,1.044801950454712
0.5947330367260597,1.0466420650482178
0.5946991251994873,1.0484914779663086
0.59466530376492,1.05031156539917
0.594631572049208,1.0521466732025146
0.5945979296813307,1.0539600849151611
0.5945643762923808,1.055830478668213
0.5945309115155487,1.057711124420166
0.5944975349861082,1.059556484222412
0.5944642463414002,1.061506986618042
0.5944310452208184,1.0633494853973389
0.5943979312657947,1.0652451515197754
0.5943649041197843,1.0671145915985107
0.5943319634282507,1.0689702033996582
0.5942991088386524,1.0707967281341553
0.5942663400004271,1.0726444721221924
0.594233656564979,1.074467420578003
0.5942010581856633,1.076340913772583
0.5941685445177737,1.0781903266906738
0.5941361152185272,1.0800623893737793
0.5941037699470522,1.0819118022918701
0.5940715083643725,1.0837178230285645
0.5940393301333964,1.0856337547302246
0.5940072349189011,1.0874698162078857
0.5939752223875212,1.089318037033081
0.5939432922077348,1.0911400318145752
0.5939114440498503,1.093010425567627
0.5938796775859941,1.0948829650878906
0.5938479924900973,1.0967283248901367
0.5938163884378836,1.0986216068267822
0.5937848651068561,1.1004903316497803
0.5937534221762854,1.1023228168487549
0.5937220593271965,1.1041743755340576
0.5936907762423576,1.1060967445373535
0.5936595726062669,1.1079075336456299
0.5936284481051419,1.109736680984497
0.5935974024269057,1.111607313156128
0.5935664352611768,1.1134321689605713
0.5935355462992562,1.1152896881103516
0.5935047352341164,1.1173317432403564
0.5934740017603898,1.1191725730895996
0.593443345574357,1.1210408210754395
0.5934127663739357,1.1228766441345215
0.5933822638586691,1.1247406005859375
0.5933518377297154,1.126574993133545
0.5933214876898364,1.1284363269805908
0.5932912134433856,1.1302917003631592
0.5932610146962992,1.132110357284546
0.5932308911560835,1.133971929550171
0.5932008425318056,1.1359081268310547
0.5931708685340819,1.1377308368682861
0.5931409688750675,1.1395244598388672
0.5931111432684467,1.1413841247558594
0.5930813914294217,1.1431763172149658
0.5930517130747028,1.1450674533843994
0.5930221079224981,1.1469991207122803
0.5929925756925031,1.148836612701416
0.5929631161058916,1.1506447792053223
0.5929337288853045,1.1524932384490967
0.592904413754841,1.1544272899627686
0.5928751704400484,1.156334638595581
0.5928459986679122,1.1581933498382568
0.5928168981668468,1.1600611209869385
0.5927878686666861,1.1618907451629639
0.5927589098986734,1.1637272834777832
0.5927300215954528,1.1655993461608887
0.5927012034910594,1.167426586151123
0.59267245532091,1.1692836284637451
0.5926437768217945,1.171191692352295
0.5926151677318662,1.1731171607971191
0.592586627790633,1.1749927997589111
0.5925581567389487,1.1768946647644043
0.5925297543190036,1.1787889003753662
0.5925014202743166,1.1806175708770752
0.5924731543497254,1.1824979782104492
0.5924449562913786,1.1844136714935303
0.5924168258467268,1.186277151107788
0.592388762764514,1.1881294250488281
0.5923607667947696,1.1900098323822021
0.5923328376887995,1.19191575050354
0.5923049751991781,1.1937620639801025
0.5922771790797399,1.1956472396850586
0.5922494490855712,1.197556495666504
0.5922217849730027,1.1994073390960693
0.5921941864996002,1.2012994289398193
0.5921666534241575,1.2031619548797607
0.5921391855066885,1.2050490379333496
0.5921117825084191,1.206965446472168
0.5920844441917789,1.208916187286377
0.5920571703203941,1.2108087539672852
0.5920299606590801,1.2126483917236328
0.5920028149738329,1.214512586593628
0.5919757330318223,1.2163689136505127
0.5919487146013843,1.218224048614502
0.591921759452013,1.220047950744629
0.591894867354354,1.2218573093414307
0.5918680380801971,1.2236764430999756
0.5918412714024679,1.225534200668335
0.5918145670952223,1.2273976802825928
0.5917879249336375,1.229339838027954
0.5917613446940065,1.2312066555023193
0.5917348261537304,1.2331159114837646
0.5917083690913105,1.2350130081176758
0.5916819732863428,1.2369272708892822
0.5916556385195108,1.2388098239898682
0.5916293645725778,1.240668535232544
0.5916031512283805,1.2425203323364258
0.5915769982708234,1.2443983554840088
0.5915509054848703,1.2462351322174072
0.5915248726565387,1.2481465339660645
0.5914988995728933,1.2500030994415283
0.5914729860220387,1.2518374919891357
0.5914471317931138,1.2536721229553223
0.5914213366762852,1.2555088996887207
0.5913956004627398,1.2573914527893066
0.5913699229446799,1.2592153549194336
0.5913443039153162,1.261110544204712
0.5913187431688613,1.262955904006958
0.5912932405005245,1.2648754119873047
0.5912677957065039,1.2667629718780518
0.591242408583982,1.2686576843261719
0.5912170789311194,1.2704713344573975
0.5911918065470477,1.272355079650879
0.5911665912318644,1.2742233276367188
0.5911414327866273,1.2760734558105469
0.5911163310133473,1.2779109477996826
0.5910912857149839,1.2797880172729492
0.591066296695439,1.2816472053527832
0.5910413637595506,1.2834901809692383
0.591016486713088,1.2853977680206299
0.5909916653627456,1.287238359451294
0.5909668995161371,1.2890746593475342
0.5909421889817904,1.291001558303833
0.5909175335691418,1.2928569316864014
0.5908929330885303,1.294654369354248
0.590868387351193,1.2965710163116455
0.5908438961692584,1.2983934879302979
0.590819459355742,1.300201654434204
0.5907950767245407,1.3020753860473633
0.5907707480904271,1.3039450645446777
0.5907464732690452,1.3058037757873535
0.5907222520769041,1.3075990676879883
0.5906980843313732,1.3094711303710938
0.5906739698506774,1.311314344406128
0.5906499084538919,1.3132328987121582
0.5906258999609364,1.315079689025879
0.5906019441925712,1.3169739246368408
0.5905780409703909,1.318821907043457
0.5905541901168212,1.3206887245178223
0.5905303914551121,1.3226327896118164
0.5905066448093337,1.3245434761047363
0.5904829500043723,1.326476812362671
0.5904593068659242,1.3283355236053467
0.5904357152204917,1.3301270008087158
0.5904121748953777,1.3319621086120605
0.590388685718682,1.333803653717041
0.5903652475192955,1.335681676864624
0.5903418601268966,1.337519884109497
0.5903185233719456,1.3393473625183105
0.5902952370856808,1.3412957191467285
0.5902720011001136,1.3431661128997803
0.5902488152480239,1.3451228141784668
0.5902256793629564,1.3470463752746582
0.5902025932792154,1.3488972187042236
0.5901795568318599,1.3507003784179688
0.5901565698567004,1.3525502681732178
0.5901336321902937,1.3543522357940674
0.5901107436699394,1.356255054473877
0.5900879041336743,1.3581328392028809
0.5900651134202695,1.3600196838378906
0.5900423713692249,1.3619189262390137
0.5900196778207661,1.3638906478881836
0.5899970326158398,1.3657760620117188
0.5899744355961093,1.3676409721374512
0.5899518866039506,1.3695626258850098
0.5899293854824489,1.3714475631713867
0.5899069320753936,1.3733136653900146
0.5898845262272744,1.375168800354004
0.5898621677832785,1.3770723342895508
0.5898398565892845,1.379000186920166
0.5898175924918607,1.3808493614196777
0.5897953753382597,1.3826630115509033
0.5897732049764143,1.3845634460449219
0.5897510812549354,1.3864178657531738
0.5897290040231061,1.388275146484375
0.589706973130879,1.3900811672210693
0.5896849884288726,1.391963005065918
0.5896630497683667,1.3938746452331543
0.5896411570012989,1.3957314491271973
0.5896193099802615,1.3976216316223145
0.5895975085584974,1.3994288444519043
0.5895757525898959,1.4013524055480957
0.5895540419289902,1.4031713008880615
0.5895323764309526,1.405078649520874
0.5895107559515922,1.4069561958312988
0.5894891803473497,1.4088313579559326
0.5894676494752953,1.4106345176696777
0.5894461631931249,1.4125480651855469
0.5894247213591559,1.4143500328063965
0.5894033238323245,1.4163181781768799
0.5893819704721815,1.4182076454162598
0.58936066113889,1.4200334548950195
0.5893393956932208,1.4218661785125732
0.5893181739965498,1.423661708831787
0.5892969959108543,1.425689697265625
0.5892758612987101,1.427544355392456
0.5892547700232873,1.4294021129608154
0.5892337219483481,1.4312469959259033
0.5892127169382427,1.4331345558166504
0.5891917548579065,1.4350838661193848
0.589170835572857,1.4370098114013672
0.5891499589491898,1.438828706741333
0.5891291248535766,1.440709114074707
0.589108333153261,1.442577838897705
0.5890875837160561,1.4444286823272705
0.5890668764103407,1.4463162422180176
0.5890462111050572,1.4481375217437744
0.5890255876697071,1.4499361515045166
0.5890050059743497,1.4518036842346191
0.5889844658895974,1.453707218170166
0.5889639672866137,1.4555671215057373
0.5889435100371101,1.4573919773101807
0.5889230940133428,1.4593236446380615
0.5889027190881095,1.4612627029418945
0.5888823851347479,1.4631011486053467
0.5888620920271308,1.4650018215179443
0.5888418396396646,1.466841697692871
0.588821627847286,1.4686658382415771
0.5888014565254589,1.470484972000122
0.588781325550172,1.4723773002624512
0.5887612347979361,1.474194049835205
0.5887411841457802,1.476060390472412
0.5887211734712503,1.4779202938079834
0.5887012026524053,1.4798107147216797
0.5886812715678149,1.4816386699676514
0.5886613800965571,1.4834856986999512
0.5886415281182147,1.4853816032409668
0.588621715512873,1.4872772693634033
0.5886019421611182,1.4890999794006348
0.588582207944032,1.490997552871704
0.5885625127431924,1.492818832397461
0.5885428564406683,1.4946751594543457
0.5885232389190183,1.4965095520019531
0.5885036600612876,1.4984042644500732
0.5884841197510059,1.500321626663208
0.5884646178721844,1.5021305084228516
0.588445154309313,1.5039927959442139
0.5884257289473589,1.5058562755584717
0.5884063416717628,1.5078084468841553
0.5883869923684372,1.5098767280578613
0.5883676809237633,1.5118553638458252
0.5883484072245897,1.513841152191162
0.5883291711582287,1.5157444477081299
0.588309972612454,1.517698049545288
0.5882908114754996,1.5196349620819092
0.5882716876360556,1.521554708480835
0.5882526009832669,1.5233979225158691
0.5882335514067307,1.525343656539917
0.5882145387964941,1.5272789001464844
0.5881955630430517,1.5292625427246094
0.5881766240373427,1.5311989784240723
0.5881577216707503,1.533134937286377
0.5881388558350973,1.5350887775421143
0.5881200264226452,1.537121057510376
0.5881012333260914,1.5389659404754639
0.5880824764385673,1.5409018993377686
0.5880637556536356,1.5427184104919434
0.5880450708652882,1.5445353984832764
0.5880264219679449,1.5463809967041016
0.5880078088564494,1.548325777053833
0.5879892314260687,1.550123691558838
0.5879706895724905,1.5519452095031738
0.5879521831918205,1.553765058517456
0.5879337121805809,1.5556261539459229
0.587915276435708,1.5574753284454346
0.5878968758545501,1.5593140125274658
0.5878785103348656,1.5612332820892334
0.5878601797748206,1.563058853149414
0.5878418840729869,1.5649871826171875
0.5878236231283402,1.5669350624084473
0.5878053968402578,1.5687694549560547
0.5877872051085167,1.5705609321594238
0.5877690478332911,1.5725066661834717
0.5877509249151512,1.574324369430542
0.5877328362550607,1.576188325881958
0.5877147817543749,1.578031301498413
0.5876967613148386,1.579845905303955
0.5876787748385843,1.581674575805664
0.5876608222281304,1.58347749710083
0.5876429033863789,1.5854251384735107
0.5876250182166138,1.587346076965332
0.5876071666224987,1.589219570159912
0.5875893485080754,1.5910444259643555
0.587571563777762,1.5928490161895752
0.5875538123363508,1.5946733951568604
0.5875360940890062,1.5965278148651123
0.5875184089412634,1.5983736515045166
0.5875007567990262,1.6002700328826904
0.5874831375685655,1.602097511291504
0.5874655511565168,1.6040019989013672
0.587447997469879,1.6058990955352783
0.5874304764160123,1.6077251434326172
0.5874129879026369,1.6095538139343262
0.58739553183783,1.6114225387573242
0.5873781081300261,1.6133246421813965
0.5873607166880132,1.6151478290557861
0.5873433574209315,1.617079257965088
0.5873260302382729,1.6189262866973877
0.5873087350498779,1.6207916736602783
0.5872914717659345,1.6226632595062256
0.5872742402969764,1.62451171875
0.5872570405538812,1.626326322555542
0.5872398724478686,1.6281423568725586
0.5872227358904994,1.6300420761108398
0.5872056307936729,1.6318912506103516
0.5871885570696257,1.6337316036224365
0.5871715146309305,1.6355900764465332
0.5871545033904936,1.6374566555023193
0.5871375232615536,1.6392686367034912
0.58712057415768,1.6412274837493896
0.5871036559927716,1.6430518627166748
0.5870867686810546,1.645009994506836
0.5870699121370809,1.6468851566314697
0.5870530862757275,1.6487195491790771
0.5870362910121937,1.6505324840545654
0.5870195262619999,1.652376651763916
0.5870027919409863,1.6541798114776611
0.5869860879653117,1.656055212020874
0.5869694142514512,1.657912254333496
0.5869527707161949,1.659787654876709
0.5869361572766464,1.661647081375122
0.5869195738502218,1.6635043621063232
0.5869030203546475,1.6653621196746826
0.5868864967079586,1.6672873497009277
0.5868700028284989,1.6692044734954834
0.5868535386349172,1.671067476272583
0.5868371040461674,1.6729638576507568
0.586820698981507,1.6748220920562744
0.5868043233604946,1.6766793727874756
0.5867879771029895,1.6786155700683594
0.5867716601291497,1.6805241107940674
0.5867553723594312,1.6823923587799072
0.5867391137145855,1.684262990951538
0.5867228841156589,1.6861226558685303
0.5867066834839908,1.687955617904663
0.586690511741213,1.6897661685943604
0.5866743688092475,1.6915991306304932
0.5866582546103052,1.6934926509857178
0.586642169066885,1.695422649383545
0.5866261121017724,1.6974084377288818
0.5866100836380371,1.699233055114746
0.5865940835990339,1.7011528015136719
0.5865781119083986,1.7030057907104492
0.5865621684900488,1.7049038410186768
0.5865462532681818,1.7067689895629883
0.5865303661672728,1.708770513534546
0.5865145071120749,1.710618019104004
0.5864986760276164,1.7125046253204346
0.5864828728392003,1.714324951171875
0.586467097472403,1.7163136005401611
0.5864513498530728,1.7181594371795654
0.5864356299073283,1.7199957370758057
0.5864199375615583,1.7219312191009521
0.5864042727424189,1.7237319946289062
0.5863886353768342,1.7255845069885254
0.5863730253919931,1.7274386882781982
0.5863574427153492,1.7294061183929443
0.5863418872746197,1.7312934398651123
0.5863263589977837,1.7331874370574951
0.5863108578130806,1.7351267337799072
0.5862953836490101,1.7370235919952393
0.5862799364343297,1.7388975620269775
0.5862645160980552,1.7407634258270264
0.586249122569457,1.7425663471221924
0.5862337557780615,1.7444860935211182
0.586218415653648,1.7463243007659912
0.5862031021262489,1.7482857704162598
0.5861878151261479,1.7501492500305176
0.5861725545838787,1.7520332336425781
0.5861573204302242,1.7539138793945312
0.5861421125962152,1.755777359008789
0.5861269310131293,1.757622241973877
0.5861117756124897,1.7594213485717773
0.5860966463260645,1.7612886428833008
0.5860815430858647,1.763134479522705
0.5860664658241442,1.7650561332702637
0.5860514144733979,1.7669003009796143
0.5860363889663606,1.768775463104248
0.5860213892360066,1.770627737045288
0.5860064152155477,1.7725496292114258
0.5859914668384333,1.7743802070617676
0.5859765440383478,1.7762961387634277
0.5859616467492107,1.778144121170044
0.5859467749051754,1.7799718379974365
0.5859319284406277,1.7817943096160889
0.5859171072901851,1.7836236953735352
0.5859023113886953,1.7855641841888428
0.5858875406712364,1.7874093055725098
0.5858727950731141,1.7892444133758545
0.5858580745298618,1.791151762008667
0.5858433789772396,1.7930214405059814
0.5858287083512328,1.7948787212371826
0.585814062588051,1.7967123985290527
0.5857994416241277,1.7985317707061768
0.5857848453961183,1.8003795146942139
0.5857702738409,1.8022360801696777
0.5857557268955702,1.8040413856506348
0.5857412044974458,1.8059170246124268
0.5857267065840622,1.8077480792999268
0.5857122330931724,1.809676170349121
0.585697783962746,1.811537265777588
0.5856833591309676,1.8134639263153076
0.5856689585362373,1.81528639793396
0.5856545821171687,1.8171589374542236
0.5856402298125876,1.818962812423706
0.5856259015615317,1.820854663848877
0.5856115973032502,1.822690725326538
0.5855973169772015,1.8245439529418945
0.5855830605230538,1.8263978958129883
0.5855688278806823,1.8283960819244385
0.5855546189901704,1.8303306102752686
0.5855404337918071,1.8321304321289062
0.5855262722260872,1.8339736461639404
0.5855121342337096,1.8358514308929443
0.5854980197555771,1.8376834392547607
0.585483928732795,1.8395321369171143
0.5854698611066701,1.8414227962493896
0.5854558168187107,1.8432953357696533
0.5854417958106248,1.8452026844024658
0.5854277980243194,1.84712815284729
0.5854138234019001,1.8490231037139893
0.5853998718856698,1.8508827686309814
0.5853859434181278,1.8527445793151855
0.5853720379419696,1.854583978652954
0.585358155400085,1.8564796447753906
0.585344295735558,1.8583638668060303
0.585330458891666,1.8603184223175049
0.5853166448118786,1.862196922302246
0.5853028534398569,1.8641300201416016
0.5852890847194527,1.8662331104278564
0.5852753385947076,1.8680825233459473
0.5852616150098522,1.869955062866211
0.5852479139093059,1.8717832565307617
0.5852342352376745,1.8737010955810547
0.5852205789397514,1.875523567199707
0.5852069449605152,1.8773753643035889
0.5851933332451298,1.8791804313659668
0.5851797437389432,1.8810677528381348
0.5851661763874869,1.8829832077026367
0.5851526311364751,1.8849568367004395
0.5851391079318037,1.886772632598877
0.5851256067195497,1.888638973236084
0.5851121274459709,1.8904812335968018
0.585098670057504,1.8923473358154297
0.5850852345007649,1.8941922187805176
0.5850718207225473,1.8960747718811035
0.5850584286698222,1.89790678024292
0.5850450582897376,1.8997750282287598
0.5850317095296164,1.9016368389129639
0.5850183823369574,1.9035329818725586
0.5850050766594329,1.905451774597168
0.5849917924448894,1.9072985649108887
0.5849785296413459,1.9092216491699219
0.5849652881969934,1.911085605621338
0.5849520680601946,1.9130148887634277
0.5849388691794825,1.9148890972137451
0.5849256915035602,1.9167585372924805
0.5849125349812999,1.918597936630249
0.5848993995617425,1.9204659461975098
0.5848862851940962,1.9223124980926514
0.5848731918277369,1.924107313156128
0.5848601194122066,1.9259629249572754
0.5848470678972129,1.927793264389038
0.5848340372326284,1.9296355247497559
0.5848210273684901,1.9314775466918945
0.5848080382549985,1.9333233833312988
0.5847950698425174,1.9351909160614014
0.5847821220815722,1.937089204788208
0.5847691949228506,1.9389557838439941
0.5847562883172005,1.9408564567565918
0.5847434022156308,1.9427306652069092
0.5847305365693092,1.9445526599884033
0.5847176913295627,1.9463787078857422
0.5847048664478766,1.9482028484344482
0.5846920618758938,1.950047492980957
0.5846792775654137,1.9519054889678955
0.5846665134683928,1.953709602355957
0.5846537695369426,1.9555683135986328
0.5846410457233295,1.957411766052246
0.5846283419799749,1.9593300819396973
0.5846156582594536,1.961205005645752
0.5846029945144933,1.9632163047790527
0.5845903506979743,1.9651219844818115
0.584577726762929,1.9669857025146484
0.5845651226625405,1.9688115119934082
0.5845525383501431,1.9706287384033203
0.5845399737792205,1.9724807739257812
0.5845274289034063,1.9742975234985352
0.5845149036764825,1.9762592315673828
0.5845023980523792,1.9781582355499268
0.5844899119851743,1.979973316192627
0.5844774454290925,1.9818215370178223
0.584464998338505,1.9836430549621582
0.5844525706679283,1.9855632781982422
0.5844401623720243,1.987398624420166
0.5844277734056,1.9892446994781494
0.5844154037236056,1.9911115169525146
0.584403053281135,1.992950677871704
0.5843907220334246,1.9948289394378662
0.5843784099358535,1.9967525005340576
0.5843661169439427,1.9985814094543457
0.584353843013353,2.0004653930664062
0.5843415880998873,2.002319812774658
0.5843293521594873,2.004143238067627
0.5843171351482347,2.005990505218506
0.5843049370223494,2.007849931716919
0.5842927577381904,2.009666681289673
0.5842805972522537,2.0115268230438232
0.5842684555211727,2.013408660888672
0.5842563325017175,2.0153276920318604
0.584244228150794,2.017237663269043
0.5842321424254439,2.0190486907958984
0.5842200752828435,2.020948886871338
0.584208026680304,2.022801399230957
0.58419599657527,2.024656295776367
0.5841839849253198,2.026503324508667
0.5841719916881644,2.0284085273742676
0.5841600168216466,2.03024959564209
0.5841480602837421,2.032111406326294
0.5841361220325568,2.0340499877929688
0.5841242020263278,2.036015748977661
0.5841123002234222,2.0379679203033447
0.5841004165823367,2.039806604385376
0.5840885510616974,2.0416862964630127
0.5840767036202591,2.0435874462127686
0.5840648742169046,2.045494556427002
0.584053062810644,2.047379493713379
0.5840412693606151,2.049227476119995
0.5840294938260819,2.0510551929473877
0.5840177361664353,2.052988290786743
0.5840059963411904,2.054844379425049
0.5839942743099887,2.056692361831665
0.5839825700325959,2.058528423309326
0.583970883468902,2.0604469776153564
0.5839592145789203,2.062291383743286
0.5839475633227875,2.0640971660614014
0.5839359296607631,2.065988302230835
0.5839243135532286,2.067840814590454
0.5839127149606875,2.0696964263916016
0.5839011338437644,2.0716536045074463
0.5838895701632045,2.0734777450561523
0.583878023879874,2.075329303741455
0.5838664949547577,2.077223062515259
0.583854983348961,2.079042434692383
0.5838434890237076,2.0808956623077393
0.58383201194034,2.0826847553253174
0.5838205520603181,2.0845563411712646
0.58380910934522,2.086374282836914
0.5837976837567405,2.088197708129883
0.5837862752566908,2.0901503562927246
0.583774883806999,2.09200382232666
0.5837635093697081,2.0937917232513428
0.5837521519069769,2.095693349838257
0.5837408113810788,2.0975301265716553
0.5837294877544017,2.0993595123291016
0.5837181809894473,2.10123348236084
0.5837068910488309,2.1030654907226562
0.5836956178952808,2.104952573776245
0.5836843614916378,2.106781482696533
0.5836731218008552,2.108673334121704
0.583661898785998,2.1105198860168457
0.583650692410242,2.1123666763305664
0.5836395026368749,2.1142072677612305
0.5836283294292939,2.1160647869110107
0.5836171727510067,2.117891550064087
0.5836060325656308,2.1196701526641846
0.5835949088368922,2.121551275253296
0.583583801528627,2.123427152633667
0.583572710604778,2.125309705734253
0.5835616360293975,2.1272284984588623
0.5835505777666443,2.1290793418884277
0.5835395357807851,2.1309163570404053
0.5835285100361925,2.1327247619628906
0.5835175004973463,2.134552478790283
0.5835065071288317,2.13643741607666
0.5834955298953395,2.1382975578308105
0.5834845687616658,2.140131950378418
0.5834736236927112,2.141963481903076
0.5834626946534809,2.1437861919403076
0.5834517816090836,2.14573073387146
0.583440884524732,2.1475863456726074
0.5834300033657418,2.1494691371917725
0.5834191380975313,2.1513161659240723
0.5834082886856214,2.1531565189361572
0.5833974550956348,2.1550686359405518
0.583386637293296,2.1569504737854004
0.5833758352444304,2.158738851547241
0.5833650489149647,2.1605799198150635
0.5833542782709256,2.1624279022216797
0.5833435232784402,2.1643686294555664
0.5833327839037351,2.1662206649780273
0.5833220601131365,2.168046236038208
0.5833113518730693,2.169894218444824
0.583300659150057,2.1717214584350586
0.5832899819107215,2.1736154556274414
0.5832793201217826,2.1754581928253174
0.5832686737500573,2.177394390106201
0.58325804276246,2.1792361736297607
0.5832474271260016,2.181121826171875
0.5832368268077897,2.183032989501953
0.5832262417750276,2.184879779815674
0.5832156719950149,2.1867423057556152
0.5832051174351458,2.1885879039764404
0.58319457806291,2.1904056072235107
0.5831840538458914,2.192289113998413
0.5831735447517687,2.1941590309143066
0.5831630507483142,2.196033477783203
0.5831525718033937,2.1978743076324463
0.5831421078849665,2.1997063159942627
0.5831316589610847,2.2016520500183105
0.5831212249998926,2.203627824783325
0.5831108059696274,2.2054717540740967
0.5831004018386176,2.2073724269866943
0.5830900125752834,2.209329128265381
0.5830796381481362,2.211205244064331
0.5830692785257784,2.2130677700042725
0.5830589336769026,2.214984178543091
0.5830486035702921,2.2168798446655273
0.5830382881748194,2.218658208847046
0.5830279874594468,2.2205538749694824
0.5830177013932264,2.2223851680755615
0.5830074299452981,2.224252462387085
0.5829971730848911,2.2261595726013184
0.5829869307813227,2.227984666824341
0.582976703003998,2.2298197746276855
0.5829664897224096,2.2316770553588867
0.5829562909061377,2.233619213104248
0.582946106524849,2.2354633808135986
0.5829359365482973,2.237356424331665
0.5829257809463224,2.239276170730591
0.5829156396888502,2.241248607635498
0.5829055127458923,2.2430665493011475
0.5828954000875457,2.244952917098999
0.5828853016839923,2.246795415878296
0.582875217505499,2.248629093170166
0.5828651475224171,2.250493288040161
0.582855091705182,2.252333879470825
0.582845050024313,2.2541606426239014
0.5828350224504127,2.256016492843628
0.5828250089541676,2.2579197883605957
0.5828150095063461,2.2597227096557617
0.5828050240778002,2.261608123779297
0.582795052639464,2.263432741165161
0.5827850951623533,2.2652907371520996
0.582775151617566,2.2671658992767334
0.5827652219762812,2.2690014839172363
0.5827553062097595,2.2708563804626465
0.5827454042893423,2.2727317810058594
0.5827355161864513,2.2745282649993896
0.5827256418725889,2.27645206451416
0.5827157813193371,2.2782979011535645
0.5827059344983581,2.280123233795166
0.5826961013813929,2.2819676399230957
0.5826862819402626,2.2838428020477295
0.5826764761468664,2.285687208175659
0.582666683973182,2.2874860763549805
0.5826569053912662,2.2893307209014893
0.5826471403732533,2.2911570072174072
0.5826373888913553,2.2930221557617188
0.582627650917862,2.2949421405792236
0.58261792642514,2.2968361377716064
0.5826082153856335,2.298633098602295
0.5825985177718626,2.3005170822143555
0.5825888335564241,2.3023321628570557
0.5825791627119913,2.304147958755493
0.582569505211313,2.306058645248413
0.5825598610272131,2.3078627586364746
0.5825502301325921,2.3096766471862793
0.582540612500424,2.311577320098877
0.5825310081037589,2.3134944438934326
0.5825214169157207,2.315352439880371
0.5825118389095079,2.317244052886963
0.5825022740583927,2.3190438747406006
0.5824927223357211,2.320887327194214
0.582483183714913,2.3227226734161377
0.5824736581694611,2.3245432376861572
0.5824641456729309,2.3263847827911377
0.5824546461989615,2.3282041549682617
0.5824451597212632,2.3301095962524414
0.5824356862136195,2.332000732421875
0.5824262256498856,2.3338232040405273
0.582416778003988,2.3356807231903076
0.5824073432499252,2.337522029876709
0.5823979213617667,2.339348554611206
0.5823885123136529,2.341230630874634
0.5823791160797945,2.343064308166504
0.5823697326344739,2.3449363708496094
0.5823603619520422,2.346733570098877
0.5823510040069216,2.3486053943634033
0.5823416587736034,2.3505356311798096
0.5823323262266488,2.3524465560913086
0.5823230063406877,2.3542566299438477
0.5823136990904196,2.3561415672302246
0.5823044044506126,2.357968807220459
0.5822951223961031,2.359816074371338
0.582285852901796,2.3616349697113037
0.5822765959426642,2.3635764122009277
0.5822673514937484,2.3655402660369873
0.582258119530157,2.367389440536499
0.5822489000270654,2.3693583011627197
0.5822396929597169,2.371215343475342
0.5822304983034209,2.373135805130005
0.5822213160335536,2.3750243186950684
0.582212146125558,2.3769309520721436
0.5822029885549431,2.378753423690796
0.5821938432972839,2.3805768489837646
0.582184710328221,2.3824150562286377
0.5821755896234605,2.384279727935791
0.5821664811587745,2.3861842155456543
0.5821573849099991,2.3880743980407715
0.5821483008530361,2.3899319171905518
0.5821392289638517,2.3917348384857178
0.5821301692184762,2.3936243057250977
0.5821211215930044,2.395480155944824
0.5821120860635952,2.3974125385284424
0.582103062606471,2.3992106914520264
0.5820940511979179,2.4010679721832275
0.5820850518142852,2.402940273284912
0.5820760644319855,2.404815435409546
0.5820670890274938,2.4066500663757324
0.5820581255773485,2.408592939376831
0.5820491740581502,2.4104814529418945
0.5820402344465613,2.4123497009277344
0.5820313067193068,2.4141597747802734
0.5820223908531736,2.4160540103912354
0.58201348682501,2.417907238006592
0.5820045946117255,2.4197046756744385
0.581995714190291,2.4215481281280518
0.5819868455377386,2.423358917236328
0.5819779886311612,2.4253311157226562
0.5819691434477121,2.4271819591522217
0.5819603099646049,2.4290261268615723
0.5819514881591136,2.4308297634124756
0.5819426780085722,2.4326891899108887
0.5819338794903745,2.434548854827881
0.5819250925819736,2.4364469051361084
0.5819163172608823,2.4382741451263428
0.5819075535046726,2.440056562423706
0.5818988012909753,2.4419021606445312
0.5818900605974799,2.443922996520996
0.5818813314019351,2.445739507675171
0.581872613682147,2.447563886642456
0.581863907415981,2.4494709968566895
0.5818552125813599,2.4512906074523926
0.5818465291562642,2.4531829357147217
0.5818378571187324,2.455068588256836
0.5818291964468602,2.456951141357422
0.5818205471188005,2.458745002746582
0.5818119091127635,2.4606170654296875
0.5818032824070163,2.462541341781616
0.5817946669798822,2.4644696712493896
0.5817860628097414,2.466292142868042
0.5817774698750305,2.4681410789489746
0.581768888154242,2.4699935913085938
0.5817603176259238,2.4718124866485596
0.5817517582686806,2.4736695289611816
0.581743210061172,2.4755587577819824
0.5817346729821131,2.4774343967437744
0.5817261470102743,2.479262113571167
0.5817176321244807,2.4812376499176025
0.5817091283036128,2.4830567836761475
0.5817006355266049,2.484935760498047
0.5816921537724465,2.486778974533081
0.5816836830201813,2.488614082336426
0.5816752232489069,2.490415573120117
0.5816667744377746,2.492304563522339
0.5816583365659902,2.4941179752349854
0.5816499096128124,2.495967388153076
0.5816414935575536,2.4978184700012207
0.581633088379579,2.499709367752075
0.5816246940583077,2.5015616416931152
0.5816163105732113,2.503392457962036
0.5816079379038136,2.505319118499756
0.5815995760296916,2.507267951965332
0.5815912249304742,2.50903582572937
0.581582884585843,2.510854482650757
0.5815745549755311,2.5127663612365723
0.5815662360793238,2.5146069526672363
0.581557927877058,2.5165560245513916
0.5815496303486221,2.5184617042541504
0.5815413434739557,2.52034330368042
0.5815330672330501,2.5221972465515137
0.5815248016059469,2.5241072177886963
0.581516546572739,2.5259482860565186
0.5815083021135702,2.5278003215789795
0.581500068208634,2.529676914215088
0.5814918448381751,2.531548500061035
0.5814836319824881,2.5333809852600098
0.5814754296219176,2.5352580547332764
0.581467237736858,2.537224054336548
0.5814590563077536,2.5390655994415283
0.5814508853150981,2.540964126586914
0.5814427247394348,2.54282283782959
0.5814345745613559,2.5446600914001465
0.581426434761503,2.546534776687622
0.5814183053205666,2.5484211444854736
0.5814101862192856,2.5502631664276123
0.581402077438448,2.55214786529541
0.5813939789588897,2.5540149211883545
0.5813858907614954,2.555921792984009
0.5813778128271978,2.5577375888824463
0.5813697451369774,2.5595431327819824
0.5813616876718627,2.561433792114258
0.5813536404129297,2.563269853591919
0.5813456033413025,2.5652272701263428
0.5813375764381515,2.5671181678771973
0.5813295596846956,2.5690033435821533
0.5813215530621997,2.570829391479492
0.5813135565519761,2.572692394256592
0.5813055701353841,2.57462215423584
0.5812975937938291,2.576509714126587
0.5812896275087631,2.5784261226654053
0.581281671261685,2.5803160667419434
0.5812737250341391,2.582200527191162
0.5812657888077163,2.584012746810913
0.5812578625640529,2.5858895778656006
0.5812499462848314,2.587728500366211
0.5812420399517796,2.589586019515991
0.581234143546671,2.5914225578308105
0.5812262570513242,2.5933260917663574
0.5812183804476031,2.595215320587158
0.5812105137174165,2.5971426963806152
0.5812026568427181,2.5989553928375244
0.5811948098055064,2.6008334159851074
0.5811869725878247,2.6026463508605957
0.5811791451717602,2.604489326477051
0.5811713275394451,2.606300115585327
0.5811635196730554,2.6081056594848633
0.5811557215548112,2.6099281311035156
0.5811479331669761,2.6118311882019043
0.5811401544918584,2.6136763095855713
0.5811323855118092,2.6154820919036865
0.5811246262092236,2.617361068725586
0.5811168765665398,2.6192054748535156
0.581109136566239,2.621065139770508
0.5811014061908459,2.622880458831787
0.5810936854229283,2.6247305870056152
0.5810859742450959,2.62654709815979
0.5810782726400022,2.628385066986084
0.5810705805903427,2.6302804946899414
0.581062898078855,2.632091522216797
0.5810552250883199,2.6339304447174072
0.5810475616015592,2.6358182430267334
0.5810399076014376,2.637699842453003
0.5810322630708615,2.6395115852355957
0.581024627992779,2.6413979530334473
0.5810170023501796,2.6432294845581055
0.5810093861260945,2.6451194286346436
0.5810017793035966,2.6470179557800293
0.5809941818657994,2.648923635482788
0.5809865937958579,2.6507644653320312
0.5809790150769684,2.65256929397583
0.580971445692367,2.654402017593384
0.5809638856253317,2.6563351154327393
0.5809563348591806,2.658228874206543
0.5809487933772723,2.660046339035034
0.5809412611630057,2.661872386932373
0.5809337381998203,2.6637015342712402
0.580926224471195,2.665538787841797
0.5809187199606495,2.6674234867095947
0.5809112246517428,2.669281005859375
0.580903738528074,2.671156406402588
0.5808962615732816,2.6730191707611084
0.5808887937710436,2.6748428344726562
0.5808813351050776,2.676708459854126
0.58087388555914,2.6785576343536377
0.5808664451170269,2.68042254447937
0.5808590137625731,2.682340621948242
0.5808515914796524,2.684201240539551
0.5808441782521772,2.686142683029175
0.5808367740640987,2.6879749298095703
0.5808293788994067,2.6897799968719482
0.5808219927421295,2.6916093826293945
0.5808146155763334,2.693476438522339
0.5808072473861232,2.695394277572632
0.5807998881556415,2.6973443031311035
0.580792537869069,2.6991946697235107
0.5807851965106244,2.7010855674743652
0.5807778640645639,2.702906370162964
0.5807705405151813,2.704822063446045
0.5807632258468082,2.706727981567383
0.5807559200438132,2.7087366580963135
0.5807486230906023,2.71058988571167
0.5807413349716187,2.7125344276428223
0.580734055671343,2.7144055366516113
0.580726785174292,2.7163095474243164
0.5807195234650199,2.7181437015533447
0.5807122705281175,2.7199645042419434
0.580705026348212,2.7217774391174316
0.5806977909099671,2.723705291748047
0.5806905641980834,2.7255988121032715
0.5806833461972969,2.7274274826049805
0.5806761368923806,2.729264497756958
0.5806689362681433,2.7311315536499023
0.5806617443094292,2.7329769134521484
0.580654561001119,2.73488450050354
0.580647386328129,2.7367331981658936
0.580640220275411,2.7386186122894287
0.580633062827952,2.7404706478118896
0.5806259139707751,2.7423720359802246
0.5806187736889385,2.7442755699157715
0.5806116419675352,2.7461280822753906
0.5806045187916934,2.747971296310425
0.5805974041465768,2.7498395442962646
0.5805902980173833,2.7516586780548096
0.5805832003893461,2.753599166870117
0.5805761112477328,2.7554428577423096
0.5805690305778456,2.7573368549346924
0.5805619583650212,2.759157180786133
0.5805548945946309,2.761105537414551
0.5805478392520798,2.7629647254943848
0.5805407923228072,2.7648160457611084
0.5805337537922871,2.7666282653808594
0.5805267236460268,2.768496513366699
0.5805197018695676,2.770345449447632
0.5805126884484848,2.772235870361328
0.580505683368387,2.77406907081604
0.5804986866149169,2.7759532928466797
0.5804916981737497,2.77781081199646
0.5804847180305951,2.7796998023986816
0.5804777461711952,2.7815635204315186
0.5804707825813258,2.783409357070923
0.5804638272467953,2.7853357791900635
0.5804568801534457,2.7871956825256348
0.580449941287151,2.7890470027923584
0.5804430106338186,2.79091477394104
0.5804360881793887,2.792790412902832
0.5804291739098337,2.7946014404296875
0.5804222678111584,2.796492576599121
0.5804153698694001,2.7984042167663574
0.580408480070629,2.80031681060791
0.5804015984009463,2.8021228313446045
0.5803947248464865,2.8039562702178955
0.5803878593934153,2.8058228492736816
0.5803810020279306,2.8076345920562744
0.5803741527362622,2.8094677925109863
0.5803673115046716,2.8113529682159424
0.5803604783194517,2.8132448196411133
0.5803536531669272,2.8151333332061768
0.5803468360334544,2.817096710205078
0.5803400269054204,2.8189921379089355
0.5803332257692438,2.820841073989868
0.5803264326113752,2.8227055072784424
0.5803196474182948,2.8245127201080322
0.5803128701765149,2.826334238052368
0.5803061008725783,2.82814884185791
0.5802993394930586,2.829984664916992
0.5802925860245605,2.831757068634033
0.5802858404537186,2.833648204803467
0.5802791027671987,2.8356077671051025
0.5802723729516971,2.8374876976013184
0.5802656509939399,2.8393046855926514
0.5802589368806836,2.8412187099456787
0.5802522305987157,2.843074083328247
0.5802455321348527,2.844942092895508
0.5802388414759418,2.8467633724212646
0.5802321586088599,2.8486509323120117
0.5802254835205137,2.8505284786224365
0.5802188161978402,2.8523857593536377
0.580212156627805,2.854318618774414
0.5802055047974045,2.8562605381011963
0.5801988606936636,2.858118772506714
0.5801922243036371,2.8599319458007812
0.5801855956144093,2.8618216514587402
0.5801789746130933,2.8637382984161377
0.5801723612868318,2.865661144256592
0.5801657556227963,2.867610454559326
0.5801591576081871,2.869453191757202
0.580152567230234,2.8713278770446777
0.5801459844761953,2.873394012451172
0.5801394093333581,2.87526535987854
0.5801328417890377,2.87713885307312
0.5801262818305789,2.878965139389038
0.5801197294453544,2.880795478820801
0.5801131846207653,2.8826398849487305
0.5801066473442414,2.8845067024230957
0.5801001176032403,2.8863978385925293
0.5800935953852483,2.8882651329040527
0.5800870806777791,2.8901095390319824
0.5800805734683754,2.892029047012329
0.5800740737446067,2.893890142440796
0.5800675814940714,2.895746946334839
0.5800610967043948,2.8976352214813232
0.5800546193632307,2.899446725845337
0.5800481494582599,2.901296377182007
0.5800416869771909,2.9031660556793213
0.5800352319077601,2.9050753116607666
0.5800287842377306,2.906914710998535
0.5800223439548933,2.9087393283843994
0.580015911047066,2.91066312789917
0.5800094855020941,2.9125726222991943
0.5800030673078493,2.9143853187561035
0.5799966564522315,2.9162745475769043
0.5799902529231665,2.9180917739868164
0.5799838567086072,2.919881820678711
0.5799774677965334,2.921708822250366
0.5799710861749515,2.9235801696777344
0.5799647118318949,2.9254860877990723
0.5799583447554226,2.9273083209991455
0.5799519849336213,2.929211139678955
0.5799456323546034,2.9310102462768555
0.5799392870065073,2.9328596591949463
0.5799329488774987,2.9346530437469482
0.5799266179557683,2.936490058898926
0.5799202942295337,2.9383609294891357
0.5799139776870382,2.9402060508728027
0.5799076683165513,2.9420478343963623
0.579901366106368,2.943814992904663
0.5798950710448093,2.9456498622894287
0.5798887831202222,2.9475903511047363
0.579882502320979,2.949450731277466
0.5798762286354779,2.951266050338745
0.5798699620521423,2.953127861022949
0.5798637025594212,2.954963445663452
0.579857450145789,2.956845283508301
0.5798512047997455,2.95863676071167
0.5798449665098155,2.960463285446167
0.5798387352645493,2.9622955322265625
0.579832511052522,2.96414852142334
0.5798262938623338,2.9660840034484863
0.5798200836826098,2.967895269393921
0.5798138805020006,2.969733238220215
0.5798076843091804,2.9715394973754883
0.5798014950928496,2.973365545272827
0.5797953128417318,2.9751815795898438
0.5797891375445766,2.977080821990967
0.5797829691901573,2.9789271354675293
0.579776807767272,2.9807634353637695
0.5797706532647428,2.9825825691223145
0.5797645056714167,2.984506845474243
0.5797583649761647,2.986313581466675
0.5797522311678822,2.988095283508301
0.5797461042354882,2.989968776702881
0.5797399841679264,2.9917895793914795
0.5797338709541645,2.9936060905456543
0.5797277645831935,2.9954590797424316
0.579721665044029,2.99735951423645
0.57971557232571,2.9991934299468994
0.5797094864172994,3.0010483264923096
0.5797034073078835,3.002964735031128
0.5796973349865727,3.0047993659973145
0.5796912694425008,3.006640672683716
0.5796852106648248,3.008523941040039
0.5796791586427252,3.010397434234619
0.5796731133654064,3.0122883319854736
0.5796670748220955,3.0141212940216064
0.5796610430020428,3.0159947872161865
0.5796550178945221,3.017852783203125
0.5796489994888301,3.0196421146392822
0.5796429877742867,3.0215697288513184
0.5796369827402348,3.0234365463256836
0.57963098437604,3.0252864360809326
0.5796249926710908,3.0271105766296387
0.5796190076147987,3.028991460800171
0.5796130291965976,3.0307912826538086
0.5796070574059444,3.03271746635437
0.5796010922323184,3.034599542617798
0.5795951336652215,3.0365822315216064
0.5795891816941781,3.038431167602539
0.5795832363087348,3.040379524230957
0.5795772974984609,3.0422582626342773
0.579571365252948,3.044074773788452
0.5795654395618096,3.045942783355713
0.5795595204146817,3.0477523803710938
0.5795536078012222,3.0495622158050537
0.5795477017111113,3.0514535903930664
0.5795418021340508,3.0533316135406494
0.5795359090597649,3.055189609527588
0.5795300224779995,3.0570576190948486
0.5795241423785219,3.058966636657715
0.5795182687511219,3.060850143432617
0.5795124015856107,3.0627167224884033
0.579506540871821,3.0645852088928223
0.5795006865996072,3.0664939880371094
0.5794948387588449,3.068345785140991
0.5794889973394322,3.070174217224121
0.5794831623312872,3.071985960006714
0.5794773337243504,3.0737967491149902
0.579471511508583,3.0756187438964844
0.5794656956739682,3.077528238296509
0.5794598862105093,3.0793583393096924
0.5794540831082315,3.0812437534332275
0.579448286357181,3.0830724239349365
0.5794424959474247,3.084918975830078
0.5794367118690509,3.0867156982421875
0.5794309341121683,3.0885424613952637
0.5794251626669068,3.0903820991516113
0.5794193975234169,3.0921835899353027
0.5794136386718699,3.094045877456665
0.5794078861024579,3.0959458351135254
0.5794021398053932,3.097759962081909
0.5793963997709096,3.0995535850524902
0.5793906659892603,3.1013875007629395
0.5793849384507196,3.103231191635132
0.5793792171455818,3.1051084995269775
0.5793735020641623,3.1069297790527344
0.5793677931967961,3.108748197555542
0.5793620905338385,3.1105432510375977
0.5793563940656652,3.1123850345611572
0.5793507037826718,3.1142730712890625
0.5793450196752746,3.116131067276001
0.5793393417339093,3.117947816848755
0.5793336699490315,3.1197385787963867
0.5793280043111172,3.121553897857666
0.579322344810662,3.1233773231506348
0.5793166914381813,3.1252784729003906
0.5793110441842105,3.127089262008667
0.5793054030393043,3.12896728515625
0.5792997679940377,3.1307687759399414
0.5792941390390043,3.132697343826294
0.5792885161648182,3.134495496749878
0.5792828993621129,3.1363918781280518
0.5792772886215407,3.1381869316101074
0.5792716839337739,3.139981269836426
0.579266085289504,3.1418001651763916
0.5792604926794418,3.1436100006103516
0.579254906094317,3.145444393157959
0.5792493255248794,3.147275686264038
0.579243750961897,3.1491382122039795
0.5792381823961573,3.151010036468506
0.5792326198184666,3.1528518199920654
0.579227063219651,3.1546530723571777
0.5792215125905543,3.156548023223877
0.5792159679220403,3.158381700515747
0.5792104292049913,3.1603057384490967
0.5792048964303078,3.162233829498291
0.57919936958891,3.164015054702759
0.5791938486717363,3.165862798690796
0.5791883336697436,3.167675256729126
0.5791828245739077,3.169588327407837
0.579177321375223,3.1714274883270264
0.5791718240647024,3.1732633113861084
0.5791663326333767,3.1751928329467773
0.579160847072296,3.177098274230957
0.5791553673725279,3.178955554962158
0.5791498935251591,3.180785894393921
0.5791444255212941,3.1826021671295166
0.5791389633520555,3.1844770908355713
0.5791335070085845,3.1863491535186768
0.5791280564820404,3.188279628753662
0.5791226117635999,3.1901276111602783
0.5791171728444586,3.191993236541748
0.5791117397158296,3.193843364715576
0.5791063123689442,3.1956887245178223
0.5791008907950511,3.197561502456665
0.5790954749854175,3.1994006633758545
0.5790900649313279,3.2012791633605957
0.5790846606240849,3.203077793121338
0.5790792620550086,3.204982042312622
0.5790738692154366,3.206981897354126
0.5790684820967248,3.2088332176208496
0.5790631006902456,3.210646390914917
0.57905772498739,3.2125654220581055
0.579052354979566,3.2144367694854736
0.5790469906581986,3.216332197189331
0.5790416320147312,3.2181506156921387
0.5790362790406234,3.2200052738189697
0.5790309317273533,3.22186279296875
0.5790255900664151,3.2236714363098145
0.5790202540493209,3.2256369590759277
0.5790149236676,3.2274482250213623
0.5790095989127986,3.2293472290039062
0.5790042797764797,3.2311713695526123
0.5789989662502241,3.2330477237701416
0.5789936583256289,3.2349414825439453
0.5789883559943084,3.236809492111206
0.578983059247894,3.238635540008545
0.5789777680780335,3.240504741668701
0.5789724824763919,3.242311477661133
0.578967202434651,3.244252920150757
0.5789619279445092,3.2461390495300293
0.5789566589976815,3.2479774951934814
0.5789513955858995,3.2498157024383545
0.5789461377009116,3.25165057182312
0.5789408853344831,3.2534873485565186
0.578935638478395,3.255349636077881
0.5789303971244454,3.2572176456451416
0.5789251612644487,3.259030818939209
0.5789199308902355,3.260878562927246
0.5789147059936531,3.262735366821289
0.5789094865665647,3.264575719833374
0.5789042726008502,3.2664103507995605
0.5788990640884053,3.268338203430176
0.5788938610211424,3.270143985748291
0.5788886633909897,3.2720565795898438
0.5788834711898913,3.273861885070801
0.5788782844098079,3.2757434844970703
0.5788731030427159,3.277587413787842
0.5788679270806079,3.2794547080993652
0.578862756515492,3.2814111709594727
0.5788575913393926,3.283226728439331
0.5788524315443501,3.2851240634918213
0.5788472771224202,3.286992073059082
0.5788421280656748,3.288806915283203
0.5788369843662016,3.29058837890625
0.5788318460161036,3.292438268661499
0.5788267130074997,3.2942440509796143
0.5788215853325244,3.2961251735687256
0.5788164629833278,3.2979347705841064
0.578811345952076,3.2997586727142334
0.5788062342309495,3.3016278743743896
0.5788011278121454,3.303471565246582
0.5787960266878757,3.3053925037384033
0.5787909308503677,3.307206392288208
0.5787858402918643,3.309048652648926
0.5787807550046237,3.3108789920806885
0.5787756749809193,3.31270694732666
0.5787706002130398,3.3145570755004883
0.578765530693289,3.316453456878662
0.5787604664139858,3.318378448486328
0.5787554073674646,3.320201873779297
0.5787503535460744,3.3220765590667725
0.5787453049421797,3.323857545852661
0.5787402615481596,3.3257434368133545
0.5787352233564086,3.327561855316162
0.5787301903593356,3.3294248580932617
0.578725162549365,3.3312578201293945
0.5787201399189356,3.333108901977539
0.5787151224605013,3.3349664211273193
0.5787101101665306,3.336886405944824
0.578705103029507,3.3387112617492676
0.5787001010419284,3.3405442237854004
0.5786951041963077,3.342329502105713
0.5786901124851722,3.3441109657287598
0.5786851259010638,3.3459346294403076
0.5786801444365391,3.3477840423583984
0.5786751680841696,3.349637508392334
0.5786701968365404,3.351595878601074
0.5786652306862518,3.3534698486328125
0.5786602696259182,3.3554327487945557
0.5786553136481687,3.3573665618896484
0.5786503627456462,3.3591806888580322
0.5786454169110083,3.3610458374023438
0.5786404761369272,3.362996816635132
0.5786355404160888,3.3649442195892334
0.5786306097411932,3.3668429851531982
0.5786256841049552,3.3686766624450684
0.5786207635001034,3.3705527782440186
0.5786158479193805,3.3724493980407715
0.5786109373555433,3.3743200302124023
0.5786060318013626,3.3762083053588867
0.5786011312496235,3.37809157371521
0.5785962356931247,3.3799057006835938
0.5785913451246789,3.3817992210388184
0.578586459537113,3.3836092948913574
0.5785815789232676,3.3855721950531006
0.5785767032759965,3.387407064437866
0.5785718325881689,3.3892810344696045
0.578566966852666,3.3911232948303223
0.5785621060623837,3.3930485248565674
0.5785572502102316,3.3949155807495117
0.5785523992891324,3.3967528343200684
0.5785475532920231,3.3986568450927734
0.578542712211854,3.4005050659179688
0.5785378760415889,3.4024124145507812
0.5785330447742051,3.404261827468872
0.5785282184026938,3.4062116146087646
0.578523396920059,3.4080657958984375
0.578518580319319,3.4098665714263916
0.5785137685935047,3.411715269088745
0.5785089617356606,3.413547992706299
0.578504159738845,3.4154765605926514
0.5784993625961286,3.4173901081085205
0.5784945703005965,3.419196367263794
0.578489782845346,3.421060562133789
0.5784850002234883,3.4228835105895996
0.5784802224281475,3.42470121383667
0.5784754494524609,3.426511764526367
0.5784706812895788,3.4284632205963135
0.5784659179326648,3.430377721786499
0.5784611593748953,3.432154655456543
0.5784564056094598,3.4339897632598877
0.5784516566295613,3.4357972145080566
0.5784469124284146,3.4376473426818848
0.5784421729992487,3.439453601837158
0.5784374383353045,3.441286325454712
0.5784327084298363,3.443089008331299
0.5784279832761112,3.4449446201324463
0.5784232628674091,3.44679594039917
0.5784185471970222,3.4487617015838623
0.5784138362582562,3.450582504272461
0.578409130044429,3.45246958732605
0.578404428548871,3.4542903900146484
0.5783997317649259,3.4561550617218018
0.5783950396859495,3.45798921585083
0.5783903523053104,3.4597949981689453
0.5783856696163898,3.461642265319824
0.578380991612581,3.4634628295898438
0.5783763182872906,3.4653255939483643
0.5783716496339368,3.467230796813965
0.5783669856459508,3.4691169261932373
0.5783623263167759,3.470973014831543
0.5783576716398682,3.472843647003174
0.5783530216086955,3.474698543548584
0.5783483762167384,3.4765772819519043
0.5783437354574898,3.478382110595703
0.5783390993244548,3.480245590209961
0.5783344678111503,3.4820830821990967
0.5783298409111057,3.483940362930298
0.5783252186178631,3.4859304428100586
0.5783206009249762,3.4877541065216064
0.5783159878260105,3.4895875453948975
0.578311379314544,3.491425037384033
0.5783067753841672,3.493319272994995
0.5783021760284817,3.495163917541504
0.5782975812411016,3.497037172317505
0.5782929910156532,3.498867988586426
0.5782884053457742,3.500699996948242
0.5782838242251145,3.502511501312256
0.578279247647336,3.504450798034668
0.5782746756061121,3.50632905960083
0.5782701080951284,3.508155345916748
0.578265545108082,3.5100088119506836
0.5782609866386821,3.511904716491699
0.5782564326806495,3.5137808322906494
0.5782518832277165,3.5156102180480957
0.5782473382736273,3.5174975395202637
0.5782427978121377,3.519348621368408
0.5782382618370153,3.5212297439575195
0.5782337303420392,3.5231621265411377
0.5782292033209999,3.5250463485717773
0.5782246807676997,3.5268945693969727
0.5782201626759523,3.528778076171875
0.578215649039583,3.5305795669555664
0.5782111398524284,3.53244686126709
0.5782066351083367,3.5343892574310303
0.5782021348011674,3.536362648010254
0.5781976389247917,3.5382091999053955
0.5781931474730916,3.5400657653808594
0.5781886604399609,3.542069911956787
0.5781841778193045,3.5439343452453613
0.5781796996050388,3.545799970626831
0.578175225791091,3.5476155281066895
0.5781707563714004,3.549541711807251
0.5781662913399163,3.5514116287231445
0.5781618306906,3.553257465362549
0.5781573744174241,3.5551140308380127
0.5781529225143718,3.557032346725464
0.5781484749754374,3.5588481426239014
0.5781440317946268,3.560778856277466
0.5781395929659565,3.5626413822174072
0.578135158483454,3.5645198822021484
0.5781307283411582,3.5664093494415283
0.5781263025331184,3.568301200866699
0.5781218810533955,3.5701234340667725
0.5781174638960607,3.5719223022460938
0.5781130510551966,3.5737721920013428
0.5781086425248964,3.5756402015686035
0.5781042382992639,3.5775065422058105
0.5780998383724143,3.5794177055358887
0.5780954427384734,3.5813090801239014
0.5780910513915771,3.5831422805786133
0.5780866643258734,3.585022449493408
0.5780822815355198,3.5868382453918457
0.5780779030146846,3.588672161102295
0.5780735287575478,3.5904815196990967
0.5780691587582992,3.592336654663086
0.5780647930111389,3.5941667556762695
0.5780604315102785,3.596059560775757
0.5780560742499394,3.597940683364868
0.578051721224354,3.5997467041015625
0.5780473724277653,3.6016972064971924
0.5780430278544263,3.603513240814209
0.5780386874986009,3.605400562286377
0.5780343513545634,3.6072347164154053
0.5780300194165982,3.609107732772827
0.5780256916790006,3.6109888553619385
0.5780213681360761,3.61281418800354
0.5780170487821399,3.6146252155303955
0.5780127336115187,3.616548776626587
0.5780084226185488,3.6183927059173584
0.5780041157975766,3.620277166366577
0.5779998131429595,3.6221566200256348
0.5779955146490642,3.624022960662842
0.5779912203102683,3.625892400741577
0.5779869301209597,3.627714157104492
0.5779826440755356,3.6295645236968994
0.5779783621684041,3.631443738937378
0.5779740843939835,3.6332945823669434
0.5779698107467016,3.6352131366729736
0.5779655412209965,3.6371428966522217
0.5779612758113167,3.6389646530151367
0.5779570145121202,3.640806198120117
0.5779527573178755,3.6427195072174072
0.5779485042230608,3.6445226669311523
0.577944255222164,3.6464381217956543
0.5779400103096836,3.6483206748962402
0.5779357694801271,3.650170087814331
0.5779315327280131,3.6520259380340576
0.5779273000478692,3.653914213180542
0.5779230714342327,3.6557884216308594
0.5779188468816512,3.6576383113861084
0.5779146263846823,3.6594560146331787
0.5779104099378926,3.6613025665283203
0.5779061975358591,3.663177728652954
0.5779019891731685,3.665052890777588
0.5778977848444165,3.6669294834136963
0.5778935845442095,3.668778657913208
0.5778893882671627,3.670621156692505
0.5778851960079019,3.672546148300171
0.5778810077610615,3.6743667125701904
0.5778768235212862,3.676295280456543
0.5778726432832297,3.678136110305786
0.5778684670415561,3.6799495220184326
0.5778642947909381,3.681745767593384
0.5778601265260586,3.683680295944214
0.5778559622416096,3.685577154159546
0.5778518019322928,3.687429666519165
0.5778476455928192,3.6893091201782227
0.5778434932179091,3.6912572383880615
0.5778393448022929,3.6931374073028564
0.5778352003407096,3.6950278282165527
0.5778310598279076,3.6969029903411865
0.5778269232586454,3.6987462043762207
0.5778227906276898,3.7006022930145264
0.5778186619298178,3.7024219036102295
0.5778145371598153,3.704322576522827
0.5778104163124772,3.7062525749206543
0.5778062993826081,3.708101749420166
0.5778021863650215,3.7100236415863037
0.5777980772545405,3.7118537425994873
0.5777939720459965,3.7137224674224854
0.5777898707342313,3.715611696243286
0.5777857733140948,3.7175071239471436
0.5777816797804465,3.7193381786346436
0.5777775901281548,3.7212183475494385
0.5777735043520975,3.723057746887207
0.5777694224471612,3.724914312362671
0.5777653444082413,3.726763963699341
0.5777612702302428,3.7286901473999023
0.5777571999080792,3.7305033206939697
0.5777531334366731,3.7323691844940186
0.5777490708109563,3.7341837882995605
0.577745012025869,3.736030101776123
0.5777409570763611,3.737875461578369
0.5777369059573905,3.739685297012329
0.5777328586639248,3.7415382862091064
0.5777288151909397,3.743364095687866
0.5777247755334203,3.7452468872070312
0.5777207396863604,3.747197151184082
0.5777167076447625,3.7490687370300293
0.5777126794036376,3.750926971435547
0.5777086549580062,3.7527692317962646
0.5777046343028966,3.7545974254608154
0.5777006174333469,3.7564890384674072
0.5776966043444026,3.7583541870117188
0.5776925950311192,3.760164499282837
0.5776885894885601,3.76202130317688
0.5776845877117971,3.763822317123413
0.5776805896959114,3.7657177448272705
0.5776765954359924,3.7676005363464355
0.577672604927138,3.7694573402404785
0.5776686181644547,3.771289825439453
0.5776646351430574,3.7731664180755615
0.5776606558580701,3.7750115394592285
0.577656680304625,3.776843547821045
0.5776527084778624,3.778683662414551
0.5776487403729317,3.780583620071411
0.57764477598499,3.782460927963257
0.5776408153092037,3.7844245433807373
0.5776368583407471,3.786299467086792
0.5776329050748029,3.7881369590759277
0.5776289555065626,3.7899434566497803
0.5776250096312251,3.791719675064087
0.5776210674439987,3.7935545444488525
0.5776171289400995,3.795442581176758
0.5776131941147521,3.797337770462036
0.577609262963189,3.799146890640259
0.5776053354806516,3.8010222911834717
0.5776014116623892,3.802922487258911
0.5775974915036588,3.804732322692871
0.5775935749997266,3.806673288345337
0.5775896621458667,3.8085014820098877
0.5775857529373609,3.810373544692993
0.5775818473694995,3.812265634536743
0.5775779454375809,3.8141164779663086
0.5775740471369117,3.815976858139038
0.5775701524628066,3.8178529739379883
0.5775662614105884,3.819673776626587
0.5775623739755876,3.821634292602539
0.5775584901531435,3.8234517574310303
0.5775546099386026,3.825371026992798
0.5775507333273201,3.827226400375366
0.5775468603146587,3.829073190689087
0.5775429908959895,3.8309295177459717
0.5775391250666913,3.8327691555023193
0.5775352628221506,3.834581136703491
0.5775314041577626,3.8364269733428955
0.5775275490689298,3.8382818698883057
0.5775236975510627,3.840179920196533
0.5775198495995798,3.842082977294922
0.5775160052099073,3.843900680541992
0.5775121643774797,3.845756769180298
0.5775083270977381,3.847665309906006
0.5775044933661334,3.84951114654541
0.5775006631781225,3.8514091968536377
0.5774968365291708,3.853269100189209
0.5774930134147517,3.855109214782715
0.5774891938303457,3.856973648071289
0.5774853777714416,3.8588552474975586
0.5774815652335358,3.86069655418396
0.5774777562121319,3.862597942352295
0.5774739507027421,3.8645033836364746
0.5774701487008854,3.8663411140441895
0.5774663502020887,3.868191719055176
0.5774625552018868,3.870063543319702
0.5774587636958219,3.871870756149292
0.5774549756794438,3.873706340789795
0.5774511911483098,3.875600576400757
0.577447410097985,3.877561569213867
0.5774436325240416,3.8793859481811523
0.57743985842206,3.881223678588867
0.5774360877876276,3.8831241130828857
0.5774323206163392,3.884960412979126
0.5774285569037976,3.8868677616119385
0.5774247966456126,3.8886964321136475
0.577421039837402,3.8905396461486816
0.5774172864747902,3.8924202919006348
0.5774135365534095,3.89422607421875
0.5774097900689,3.8961360454559326
0.5774060470169086,3.8979415893554688
0.5774023073930896,3.8997480869293213
0.5773985711931047,3.901580572128296
0.5773948384126234,3.9034035205841064
0.5773911090473216,3.9053335189819336
0.5773873830928836,3.9071807861328125
0.5773836605450003,3.909062147140503
0.57737994139937,3.9108638763427734
0.5773762256516982,3.9127633571624756
0.5773725132976979,3.9146769046783447
0.577368804333089,3.916574239730835
0.5773650987535988,3.9184763431549072
0.5773613965549617,3.9203178882598877
0.5773576977329197,3.9221508502960205
0.577354002283221,3.9239611625671387
0.5773503102016223,3.9258227348327637
0.5773466214838864,3.9276368618011475
0.5773429361257831,3.9295060634613037
0.5773392541230905,3.9313406944274902
0.5773355754715926,3.9332618713378906
0.5773319001670809,3.9351353645324707
0.5773282282053542,3.9370169639587402
0.5773245595822178,3.938889741897583
0.5773208942934847,3.9407715797424316
0.5773172323349745,3.942567825317383
0.5773135737025136,3.9444594383239746
0.5773099183919359,3.946277618408203
0.5773062663990818,3.9480862617492676
0.5773026177197993,3.949937105178833
0.5772989723499424,3.951824903488159
0.5772953302853729,3.953639268875122
0.5772916915219594,3.955462694168091
0.5772880560555766,3.957369089126587
0.5772844238821071,3.9591917991638184
0.5772807949974397,3.961088180541992
0.5772771693974703,3.9629218578338623
0.5772735470781017,3.964756727218628
0.5772699280352436,3.9667160511016846
0.577266312264812,3.9685471057891846
0.5772626997627303,3.9704034328460693
0.5772590905249283,3.9722683429718018
0.5772554845473429,3.974092483520508
0.5772518818259175,3.9759507179260254
0.5772482823566021,3.9778051376342773
0.5772446861353541,3.9796104431152344
0.5772410931581367,3.9815425872802734
0.5772375034209205,3.9833874702453613
0.5772339169196823,3.985285520553589
0.5772303336504061,3.9871315956115723
0.5772267536090819,3.989068031311035
0.5772231767917071,3.9909043312072754
0.5772196031942852,3.9928171634674072
0.5772160328128264,3.9946398735046387
0.5772124656433474,3.9965157508850098
0.5772089016818718,3.9983482360839844
0.5772053409244298,4.000150918960571
0.5772017833670575,4.001964807510376
0.5771982290057983,4.003800868988037
0.5771946778367018,4.005659580230713
0.5771911298558241,4.007543325424194
0.5771875850592282,4.009438753128052
0.5771840434429828,4.011312246322632
0.577180505003164,4.013193845748901
0.5771769697358532,4.015060901641846
0.5771734376371397,4.016955137252808
0.5771699087031181,4.018797159194946
0.57716638292989,4.020689010620117
0.5771628603135631,4.022539138793945
0.5771593408502517,4.024428129196167
0.5771558245360763,4.026340961456299
0.5771523113671639,4.028270483016968
0.5771488013396479,4.0300986766815186
0.5771452944496682,4.031938791275024
0.5771417906933705,4.033833980560303
0.5771382900669071,4.035689353942871
0.5771347925664367,4.0376012325286865
0.5771312981881246,4.039446830749512
0.5771278069281415,4.041358232498169
0.5771243187826651,4.043269395828247
0.577120833747879,4.04525899887085
0.5771173518199735,4.047182559967041
0.5771138729951445,4.049086332321167
0.5771103972695943,4.050981521606445
0.5771069246395321,4.0528035163879395
0.5771034551011721,4.054659843444824
0.5770999886507354,4.056527853012085
0.5770965252844493,4.058347463607788
0.577093064998547,4.06019401550293
0.5770896077892679,4.06204628944397
0.5770861536528578,4.063961982727051
0.577082702585568,4.065839767456055
0.5770792545836565,4.0676469802856445
0.577075809643387,4.069503307342529
0.5770723677610297,4.071369886398315
0.5770689289328604,4.073257684707642
0.5770654931551612,4.075150728225708
0.5770620604242201,4.077019929885864
0.5770586307363315,4.07883620262146
0.5770552040877949,4.080699920654297
0.577051780474917,4.082567453384399
0.5770483598940097,4.084471940994263
0.5770449423413914,4.0863072872161865
0.5770415278133856,4.088101148605347
0.5770381163063225,4.089898109436035
0.5770347078165382,4.0917181968688965
0.5770313023403745,4.093564748764038
0.5770278998741791,4.095426797866821
0.577024500414306,4.097383975982666
0.5770211039571143,4.09916877746582
0.5770177104989698,4.101112604141235
0.5770143200362439,4.10292911529541
0.5770109325653134,4.104748249053955
0.5770075480825615,4.10657000541687
0.5770041665843771,4.10845160484314
0.5770007880671549,4.110296249389648
0.5769974125272956,4.1121509075164795
0.5769940399612051,4.113962888717651
0.5769906703652955,4.115821838378906
0.5769873037359848,4.117709159851074
0.5769839400696964,4.11960768699646
0.57698057936286,4.121527671813965
0.5769772216119105,4.123476982116699
0.5769738668132884,4.125396251678467
0.5769705149634408,4.127304792404175
0.5769671660588195,4.129185438156128
0.5769638200958825,4.131016969680786
0.5769604770710933,4.132910490036011
0.5769571369809217,4.134693622589111
0.5769537998218418,4.1365766525268555
0.5769504655903347,4.138514280319214
0.5769471342828867,4.14039421081543
0.5769438058959893,4.14220118522644
0.5769404804261399,4.144041299819946
0.5769371578698418,4.145920276641846
0.5769338382236036,4.147740602493286
0.5769305214839391,4.149566173553467
0.5769272076473684,4.151385068893433
0.5769238967104168,4.1533122062683105
0.5769205886696152,4.1552042961120605
0.5769172835214997,4.157201051712036
0.5769139812626125,4.159008741378784
0.576910681889501,4.16083836555481
0.576907385398718,4.162651538848877
0.5769040917868219,4.164493799209595
0.5769008010503767,4.166338920593262
0.5768975131859517,4.168204307556152
0.5768942281901218,4.170077323913574
0.5768909460594669,4.171899318695068
0.5768876667905731,4.173759937286377
0.5768843903800311,4.175680875778198
0.5768811168244379,4.177545070648193
0.576877846120395,4.179393291473389
0.5768745782645099,4.1812744140625
0.5768713132533952,4.18310546875
0.576868051083669,4.185028791427612
0.5768647917519546,4.186882019042969
0.5768615352548809,4.188749551773071
0.5768582815890819,4.190607070922852
0.576855030751197,4.192478895187378
0.576851782737871,4.194359302520752
0.5768485375457538,4.196319103240967
0.5768452951715007,4.198174953460693
0.5768420556117726,4.200000047683716
0.5768388188632352,4.201814413070679
0.5768355849225595,4.203704833984375
0.5768323537864222,4.205684185028076
0.5768291254515044,4.207597017288208
0.5768258999144934,4.209496259689331
0.5768226771720812,4.2113425731658936
0.5768194572209652,4.213345050811768
0.5768162400578476,4.215200901031494
0.5768130256794364,4.217151641845703
0.576809814082444,4.218950271606445
0.5768066052635888,4.220778465270996
0.576803399219594,4.2225964069366455
0.5768001959471876,4.224450588226318
0.5767969954431033,4.226254463195801
0.5767937977040797,4.228039503097534
0.5767906027268606,4.229864597320557
0.5767874105081945,4.231713056564331
0.5767842210448356,4.233584880828857
0.5767810343335426,4.235460042953491
0.5767778503710799,4.237385988235474
0.5767746691542166,4.239199876785278
0.5767714906797268,4.2410361766815186
0.5767683149443894,4.242830753326416
0.5767651419449894,4.244657278060913
0.5767619716783156,4.2464683055877686
0.5767588041411624,4.248298168182373
0.5767556393303293,4.25019097328186
0.5767524772426205,4.252025365829468
0.5767493178748452,4.253840684890747
0.576746161223818,4.255655288696289
0.5767430072863577,4.25757622718811
0.576739856059289,4.259366035461426
0.5767367075394408,4.261236190795898
0.5767335617236473,4.2630627155303955
0.5767304186087475,4.26493763923645
0.5767272781915853,4.266730785369873
0.5767241404690097,4.26864218711853
0.5767210054378742,4.270482778549194
0.5767178730950376,4.272331237792969
0.5767147434373635,4.274179458618164
0.5767116164617203,4.276025772094727
0.576708492164981,4.277835369110107
0.576705370544024,4.27964186668396
0.5767022515957323,4.281526565551758
0.5766991353169933,4.283387184143066
0.5766960217047001,4.285267353057861
0.5766929107557497,4.28723931312561
0.5766898024670445,4.289113283157349
0.5766866968354916,4.290928363800049
0.5766835938580027,4.292782783508301
0.5766804935314944,4.294602870941162
0.5766773958528881,4.296495199203491
0.57667430081911,4.2983198165893555
0.5766712084270906,4.300116777420044
0.5766681186737658,4.301955699920654
0.5766650315560758,4.303736686706543
0.5766619470709657,4.305631637573242
0.5766588652153853,4.307467699050903
0.5766557859862892,4.3093180656433105
0.5766527093806362,4.311147212982178
0.5766496353953903,4.312976837158203
0.5766465640275201,4.314757823944092
0.5766434952739985,4.31658411026001
0.5766404291318037,4.318479537963867
0.5766373655979179,4.320345640182495
0.5766343046693284,4.32216739654541
0.5766312463430269,4.3240745067596436
0.5766281906160098,4.325925350189209
0.5766251374852779,4.327722787857056
0.576622086947837,4.329599857330322
0.5766190390006971,4.331521511077881
0.5766159936408731,4.3333728313446045
0.5766129508653844,4.335238218307495
0.5766099106712548,4.337106943130493
0.5766068730555126,4.338937520980835
0.5766038380151911,4.3407933712005615
0.5766008055473278,4.342743635177612
0.5765977756489646,4.344567537307739
0.5765947483171484,4.346398830413818
0.57659172354893,4.348296403884888
0.5765887013413653,4.350101709365845
0.5765856816915144,4.351946830749512
0.5765826645964417,4.3537914752960205
0.5765796500532164,4.355640411376953
0.5765766380589123,4.357492923736572
0.5765736286106071,4.359317779541016
0.5765706217053834,4.36130428314209
0.5765676173403282,4.363209962844849
0.576564615512533,4.36507773399353
0.5765616162190932,4.3669593334198
0.5765586194571092,4.368776082992554
0.5765556252236858,4.370607852935791
0.5765526335159318,4.372479438781738
0.5765496443309608,4.37428092956543
0.5765466576658905,4.376178026199341
0.576543673517843,4.378043174743652
0.5765406918839451,4.379918336868286
0.5765377127613275,4.381781101226807
0.5765347361471256,4.383685350418091
0.576531762038479,4.385573625564575
0.5765287904325315,4.387423515319824
0.5765258213264316,4.389262676239014
0.5765228547173317,4.391141653060913
0.5765198906023888,4.393001317977905
0.5765169289787643,4.394787073135376
0.5765139698436232,4.3966333866119385
0.5765110131941359,4.398607492446899
0.576508059027476,4.40047812461853
0.5765051073408222,4.402311325073242
0.5765021581313567,4.404138088226318
0.5764992113962667,4.40598726272583
0.5764962671327433,4.407803058624268
0.5764933253379816,4.409647703170776
0.576490386009181,4.411525249481201
0.576487449143546,4.413411378860474
0.5764845147382839,4.415215969085693
0.5764815827906072,4.417146444320679
0.5764786532977325,4.419015169143677
0.57647572625688,4.42091703414917
0.5764728016652748,4.422736406326294
0.5764698795201457,4.424596786499023
0.5764669598187259,4.426411390304565
0.5764640425582525,4.428260564804077
0.576461127735967,4.430091142654419
0.576458215349115,4.431912183761597
0.5764553053949462,4.433746576309204
0.5764523978707146,4.435652017593384
0.5764494927736777,4.4375691413879395
0.576446590101098,4.439377307891846
0.5764436898502414,4.441249370574951
0.5764407920183784,4.443192481994629
0.576437896602783,4.445064067840576
0.5764350036007339,4.446959495544434
0.5764321130095134,4.448791265487671
0.5764292248264082,4.4505932331085205
0.5764263390487089,4.452512502670288
0.5764234556737101,4.454376697540283
0.5764205746987107,4.456289768218994
0.5764176961210131,4.4581139087677
0.5764148199379244,4.459946393966675
0.5764119461467551,4.461775541305542
0.5764090747448202,4.463569641113281
0.5764062057294383,4.46545934677124
0.5764033390979323,4.467307806015015
0.5764004748476292,4.469184875488281
0.5763976129758595,4.47104811668396
0.5763947534799579,4.472961187362671
0.5763918963572633,4.474849700927734
0.5763890416051181,4.4766764640808105
0.5763861892208693,4.478464365005493
0.5763833392018671,4.480303764343262
0.5763804915454661,4.482146263122559
0.5763776462490249,4.483941555023193
0.5763748033099056,4.485791444778442
0.5763719627254745,4.487658500671387
0.576369124493102,4.4895100593566895
0.5763662886101618,4.491405963897705
0.5763634550740321,4.493269920349121
0.5763606238820949,4.495165109634399
0.5763577950317353,4.497060775756836
0.5763549685203436,4.498852252960205
0.5763521443453129,4.500726699829102
0.5763493225040405,4.502604246139526
0.5763465029939278,4.5044755935668945
0.5763436858123794,4.5063066482543945
0.5763408709568043,4.50812840461731
0.5763380584246154,4.510054349899292
0.576335248213229,4.511866807937622
0.5763324403200651,4.51369833946228
0.5763296347425485,4.515552282333374
0.5763268314781066,4.517441749572754
0.5763240305241711,4.51928448677063
0.5763212318781775,4.521198034286499
0.5763184355375653,4.523018836975098
0.5763156414997773,4.52489972114563
0.5763128497622604,4.5267860889434814
0.5763100603224651,4.5286736488342285
0.5763072731778457,4.530485153198242
0.5763044883258601,4.532349348068237
0.5763017057639704,4.534206390380859
0.5762989254896418,4.536094427108765
0.5762961475003437,4.538015127182007
0.5762933717935491,4.539846420288086
0.5762905983667345,4.541696548461914
0.5762878272173803,4.543576717376709
0.5762850583429704,4.545497894287109
0.5762822917409928,4.54746150970459
0.5762795274089387,4.549389600753784
0.5762767653443034,4.551219701766968
0.5762740055445856,4.553117036819458
0.5762712480072876,4.554994583129883
0.5762684927299155,4.5568437576293945
0.5762657397099793,4.5587379932403564
0.5762629889449917,4.560586214065552
0.5762602404324705,4.562477350234985
0.5762574941699359,4.564386606216431
0.576254750154912,4.566328525543213
0.5762520083849271,4.568145513534546
0.5762492688575122,4.570027112960815
0.5762465315702027,4.571852684020996
0.576243796520537,4.5737385749816895
0.5762410637060578,4.575615644454956
0.5762383331243102,4.577487468719482
0.5762356047728442,4.579312562942505
0.5762328786492126,4.581242561340332
0.5762301547509717,4.583058834075928
0.576227433075682,4.584993124008179
0.5762247136209068,4.586828708648682
0.5762219963842136,4.588734865188599
0.5762192813631725,4.590576887130737
0.5762165685553583,4.592413425445557
0.5762138579583487,4.5942466259002686
0.5762111495697247,4.596111297607422
0.5762084433870713,4.597958326339722
0.5762057394079767,4.599791765213013
0.5762030376300328,4.601635694503784
0.5762003380508347,4.603616714477539
0.5761976406679812,4.605471134185791
0.5761949454790746,4.607393503189087
0.5761922524817206,4.609257698059082
0.5761895616735282,4.611084938049316
0.5761868730521102,4.61297082901001
0.5761841866150825,4.614845275878906
0.576181502360065,4.616693496704102
0.5761788202846803,4.618581295013428
0.5761761403865548,4.620452404022217
0.5761734626633186,4.622357130050659
0.5761707871126046,4.624281883239746
0.5761681137320497,4.626155853271484
0.5761654425192938,4.627958536148071
0.5761627734719805,4.629805088043213
0.5761601065877566,4.6316797733306885
0.5761574418642725,4.633528470993042
0.5761547792991817,4.635379314422607
0.5761521188901411,4.637279987335205
0.576149460634811,4.63909912109375
0.5761468045308555,4.64104151725769
0.5761441505759417,4.642843246459961
0.5761414987677397,4.644650220870972
0.5761388491039235,4.646474599838257
0.5761362015821703,4.648348808288574
0.5761335562001607,4.65016508102417
0.5761309129555782,4.65201210975647
0.57612827184611,4.653871536254883
0.5761256328694467,4.655739784240723
0.576122996023282,4.657621145248413
0.576120361305313,4.659542798995972
0.5761177287132399,4.661433696746826
0.5761150982447665,4.663243532180786
0.5761124698975998,4.665158748626709
0.5761098436694498,4.6670005321502686
0.5761072195580302,4.66883397102356
0.5761045975610577,4.670637607574463
0.5761019776762523,4.6724889278411865
0.5760993599013375,4.674307107925415
0.5760967442340396,4.676165819168091
0.5760941306720883,4.678069114685059
0.5760915192132167,4.679863929748535
0.5760889098551613,4.681759834289551
0.5760863025956612,4.68356728553772
0.5760836974324595,4.685471773147583
0.5760810943633019,4.687377691268921
0.5760784933859374,4.689294099807739
0.5760758944981187,4.691150665283203
0.5760732976976012,4.693007230758667
0.5760707029821436,4.694897651672363
0.5760681103495076,4.696829557418823
0.5760655197974586,4.698643207550049
0.5760629313237648,4.70056676864624
0.5760603449261975,4.702387094497681
0.5760577606025317,4.704286098480225
0.5760551783505446,4.706138610839844
0.5760525981680178,4.707941293716431
0.5760500200527346,4.709857225418091
0.5760474440024831,4.711738586425781
0.576044870015053,4.713617324829102
0.5760422980882379,4.715544939041138
0.5760397282198346,4.71741509437561
0.5760371604076425,4.7192370891571045
0.5760345946494649,4.721133470535278
0.5760320309431074,4.722949981689453
0.5760294692863792,4.7248289585113525
0.5760269096770924,4.726693868637085
0.5760243521130624,4.728582143783569
0.5760217965921072,4.730427265167236
0.5760192431120483,4.732329607009888
0.5760166916707107,4.7342283725738525
0.5760141422659214,4.73609185218811
0.576011594895511,4.737938165664673
0.5760090495573137,4.739792108535767
0.5760065062491657,4.741718530654907
0.5760039649689069,4.743546485900879
0.5760014257143806,4.74547815322876
0.575998888483432,4.747301816940308
0.5759963532739105,4.749162197113037
0.5759938200836675,4.751028299331665
0.5759912889105585,4.752939462661743
0.5759887597524413,4.754794120788574
0.5759862326071769,4.756646156311035
0.575983707472629,4.75849986076355
0.5759811843466648,4.760394096374512
0.5759786632271541,4.762226104736328
0.5759761441119704,4.764010429382324
0.5759736269989889,4.765869855880737
0.5759711118860891,4.7677321434021
0.5759685987711525,4.769585132598877
0.5759660876520645,4.7715137004852295
0.5759635785267123,4.773393869400024
0.5759610713929871,4.775242328643799
0.5759585662487827,4.777135133743286
0.5759560630919954,4.778971910476685
0.5759535619205253,4.780795335769653
0.5759510627322746,4.782639980316162
0.575948565525149,4.784483194351196
0.5759460702970568,4.786352157592773
0.5759435770459095,4.7881622314453125
0.5759410857696214,4.790062189102173
0.5759385964661095,4.7919020652771
0.575936109133294,4.793741464614868
0.5759336237690978,4.795630693435669
0.5759311403714469,4.797533273696899
0.5759286589382699,4.799344062805176
0.5759261794674987,4.801260709762573
0.5759237019570678,4.803106784820557
0.5759212264049145,4.804971218109131
0.5759187528089791,4.8067896366119385
0.5759162811672048,4.808666467666626
0.5759138114775376,4.810532093048096
0.5759113437379265,4.812381744384766
0.575908877946323,4.814197540283203
0.5759064141006818,4.816125869750977
0.5759039521989603,4.8179612159729
0.5759014922391186,4.819778680801392
0.57589903421912,4.821740627288818
0.5758965781369304,4.8236000537872314
0.5758941239905184,4.825493097305298
0.5758916717778555,4.8274383544921875
0.5758892214969162,4.829307556152344
0.5758867731456776,4.8311378955841064
0.5758843267221195,4.832973003387451
0.5758818822242249,4.834811210632324
0.5758794396499793,4.836667776107788
0.5758769989973708,4.838501453399658
0.5758745602643908,4.840424060821533
0.575872123449033,4.842278957366943
0.5758696885492941,4.844244956970215
0.5758672555631736,4.846158981323242
0.5758648244886738,4.8479602336883545
0.5758623953237995,4.849758625030518
0.5758599680665581,4.851576566696167
0.5758575427149608,4.8534111976623535
0.5758551192670202,4.8552916049957275
0.5758526977207524,4.857204914093018
0.575850278074176,4.859038591384888
0.5758478603253124,4.860908031463623
0.575845444472186,4.862699031829834
0.5758430305128234,4.86457896232605
0.575840618445254,4.866396903991699
0.5758382082675105,4.868263006210327
0.5758357999776273,4.870092153549194
0.5758333935736425,4.871925115585327
0.5758309890535965,4.873723983764648
0.5758285864155323,4.875569581985474
0.5758261856574953,4.8774566650390625
0.5758237867775344,4.879295110702515
0.5758213897737005,4.881252288818359
0.5758189946440473,4.883212327957153
0.5758166013866313,4.88513708114624
0.5758142099995117,4.887023448944092
0.5758118204807503,4.8889734745025635
0.5758094328284113,4.890841484069824
0.5758070470405621,4.89271354675293
0.5758046631152721,4.8945770263671875
0.5758022810506138,4.896435976028442
0.5757999008446623,4.898251056671143
0.575797522495495,4.90011191368103
0.5757951460011924,4.902086496353149
0.5757927713598372,4.903912544250488
0.575790398569515,4.905770540237427
0.5757880276283139,4.907656669616699
0.5757856585343245,4.909515142440796
0.5757832912856404,4.9113616943359375
0.5757809258803571,4.91325831413269
0.5757785623165736,4.915186166763306
0.5757762005923908,4.917063474655151
0.5757738407059121,4.918910026550293
0.5757714826552444,4.92081093788147
0.575769126438496,4.922707557678223
0.5757667720537787,4.924559593200684
0.5757644194992063,4.926363945007324
0.5757620687728954,4.928248167037964
0.5757597198729653,4.930094242095947
0.5757573727975372,4.931907415390015
0.5757550275447361,4.933703184127808
0.575752684112688,4.9355762004852295
0.575750342499523,4.937516689300537
0.5757480027033722,4.939388036727905
0.5757456647223705,4.941263914108276
0.5757433285546546,4.943070888519287
0.5757409941983642,4.944946527481079
0.575738661651641,4.9467456340789795
0.5757363309126294,4.948583126068115
0.575734001979477,4.950469970703125
0.5757316748503327,4.9523606300354
0.5757293495233488,4.954188585281372
0.5757270259966797,4.956060886383057
0.5757247042684825,4.95802116394043
0.5757223843369168,4.95984148979187
0.5757200662001443,4.961686372756958
0.5757177498563296,4.963521957397461
0.5757154353036399,4.9654130935668945
0.5757131225402443,4.967300176620483
0.5757108115643148,4.969151735305786
0.5757085023740258,4.970989227294922
0.5757061949675543,4.972821950912476
0.575703889343079,4.9746787548065186
0.5757015854987823,4.976611614227295
0.575699283432848,4.978420972824097
0.575696983143463,4.98028039932251
0.575694684628816,4.982203722000122
0.5756923878870989,4.984120845794678
0.5756900929165054,4.985985279083252
0.5756877997152321,4.98780369758606
0.5756855082814775,4.989705324172974
0.575683218613443,4.9915642738342285
0.5756809307093321,4.993427038192749
0.575678644567351,4.995394706726074
0.5756763601857081,4.997310400009155
0.5756740775626141,4.999126434326172
0.5756717966962827,5.001034498214722
0.5756695175849289,5.002903461456299
0.5756672402267713,5.004762649536133
0.57566496462003,5.006624221801758
0.5756626907629281,5.0084919929504395
0.5756604186536906,5.010324001312256
0.575658148290545,5.012141227722168
0.5756558796717216,5.01406192779541
0.5756536127954522,5.015915393829346
0.5756513476599718,5.017831325531006
0.5756490842635176,5.019681692123413
0.5756468226043285,5.0215513706207275
0.5756445626806467,5.023404598236084
0.575642304490716,5.0253119468688965
0.5756400480327829,5.02719521522522
0.5756377933050965,5.0290367603302
0.5756355403059074,5.030827522277832
0.5756332890334693,5.032872200012207
0.5756310394860381,5.034739971160889
0.5756287916618716,5.036675453186035
0.5756265455592304,5.038562536239624
0.5756243011763772,5.040412664413452
0.5756220585115773,5.042277097702026
0.5756198175630975,5.044142246246338
0.5756175783292078,5.046019792556763
0.5756153408081802,5.047836780548096
0.5756131049982889,5.049680948257446
0.5756108708978106,5.051657199859619
0.5756086385050236,5.053506135940552
0.5756064078182098,5.05536961555481
0.5756041788356522,5.057284116744995
0.5756019515556363,5.059139251708984
0.5755997259764504,5.0610949993133545
0.5755975020963847,5.063065528869629
0.5755952799137315,5.0649707317352295
0.5755930594267857,5.06681489944458
0.5755908406338445,5.068646192550659
0.5755886235332068,5.0705578327178955
0.5755864081231743,5.07242751121521
0.575584194402051,5.074265003204346
0.5755819823681426,5.0761940479278564
0.5755797720197574,5.078143119812012
0.5755775633552062,5.079925775527954
0.5755753563728012,5.081798553466797
0.5755731510708578,5.083629608154297
0.5755709474476932,5.085484743118286
0.5755687455016267,5.087357044219971
0.5755665452309799,5.0892956256866455
0.5755643466340766,5.091207504272461
0.5755621497092429,5.093097448348999
0.5755599544548071,5.094945669174194
0.5755577608690996,5.096768617630005
0.5755555689504531,5.09863805770874
0.5755533786972026,5.100493431091309
0.5755511901076847,5.102336883544922
0.5755490031802392,5.104138374328613
0.5755468179132072,5.10598349571228
0.5755446343049325,5.107882261276245
0.5755424523537607,5.109781265258789
0.5755402720580399,5.111599922180176
0.5755380934161202,5.11348032951355
0.5755359164263539,5.1153295040130615
0.5755337410870952,5.117237091064453
0.5755315673967012,5.11905574798584
0.5755293953535304,5.120895862579346
0.5755272249559439,5.122737169265747
0.5755250562023045,5.124624013900757
0.5755228890909777,5.126497507095337
0.5755207236203307,5.128398180007935
0.5755185597887332,5.130222320556641
0.5755163975945566,5.13204288482666
0.5755142370361749,5.1338489055633545
0.5755120781119638,5.135684013366699
0.5755099208203016,5.137592077255249
0.5755077651595683,5.139379024505615
0.5755056111281461,5.141240358352661
0.5755034587244194,5.143144130706787
0.5755013079467749,5.145096302032471
0.5754991587936008,5.146948337554932
0.5754970112632883,5.148775577545166
0.57549486535423,5.150590896606445
0.5754927210648206,5.152463436126709
0.5754905783934573,5.154274225234985
0.5754884373385394,5.156144618988037
0.5754862978984677,5.157975196838379
0.5754841600716455,5.159803628921509
0.5754820238564785,5.1616950035095215
0.5754798892513735,5.163568496704102
0.5754777562547406,5.165451526641846
0.575475624864991,5.167342901229858
0.5754734950805385,5.169249057769775
0.5754713668997985,5.171112537384033
0.5754692403211892,5.17298436164856
0.57546711534313,5.174794912338257
0.5754649919640431,5.176651954650879
0.5754628701823522,5.178537368774414
0.5754607499964831,5.180404901504517
0.5754586314048641,5.18230938911438
0.5754565144059252,5.184198379516602
0.5754543989980981,5.186132431030273
0.5754522851798173,5.18794059753418
0.575450172949519,5.189826250076294
0.5754480623056408,5.1916773319244385
0.5754459532466235,5.193519830703735
0.5754438457709091,5.195389270782471
0.5754417398769417,5.197256565093994
0.5754396355631676,5.199069976806641
0.575437532828035,5.2010064125061035
0.5754354316699941,5.202821731567383
0.5754333320874975,5.204712867736816
0.575431234078999,5.206630706787109
0.5754291376429551,5.208585262298584
0.575427042777824,5.2104997634887695
0.5754249494820658,5.212478399276733
0.5754228577541428,5.214297533035278
0.5754207675925193,5.216159820556641
0.5754186789956613,5.217999458312988
0.5754165919620372,5.219904899597168
0.5754145064901169,5.221768379211426
0.5754124225783728,5.223660230636597
0.5754103402252786,5.2255494594573975
0.5754082594293104,5.227399826049805
0.5754061801889465,5.229295969009399
0.5754041025026665,5.231103420257568
0.5754020263689527,5.232957601547241
0.5753999517862887,5.2347776889801025
0.5753978787531601,5.2366533279418945
0.5753958072680552,5.238512992858887
0.5753937373294632,5.240400314331055
0.5753916689358759,5.2422380447387695
0.5753896020857872,5.2440338134765625
0.575387536777692,5.245926141738892
0.5753854730100881,5.247760534286499
0.575383410781475,5.249619722366333
0.5753813500903538,5.251452207565308
0.5753792909352278,5.253319263458252
0.5753772333146019,5.255174398422241
0.5753751772269833,5.257122039794922
0.575373122670881,5.258960723876953
0.5753710696448058,5.260775089263916
0.5753690181472705,5.262614488601685
0.5753669681767897,5.264491081237793
0.5753649197318801,5.266326904296875
0.5753628728110598,5.2681450843811035
0.5753608274128497,5.269946813583374
0.5753587835357716,5.271759033203125
0.5753567411783499,5.273669719696045
0.5753547003391105,5.275609970092773
0.5753526610165813,5.277513265609741
0.5753506232092921,5.279323577880859
0.5753485869157746,5.281240463256836
0.5753465521345622,5.283032417297363
0.5753445188641905,5.284896373748779
0.5753424871031964,5.286722898483276
0.5753404568501194,5.288596153259277
0.5753384281035003,5.290400266647339
0.5753364008618819,5.292347431182861
0.5753343751238089,5.294252157211304
0.575332350887828,5.296144485473633
0.5753303281524874,5.2979559898376465
0.5753283069163374,5.299772500991821
0.5753262871779301,5.301650762557983
0.5753242689358194,5.303509950637817
0.575322252188561,5.305406808853149
0.5753202369347125,5.307296276092529
0.5753182231728335,5.309176445007324
0.575316210901485,5.31103253364563
0.5753142001192303,5.312943458557129
0.5753121908246338,5.3147618770599365
0.5753101830162628,5.316731214523315
0.5753081766926855,5.3185529708862305
0.5753061718524723,5.320428133010864
0.5753041684941954,5.322307348251343
0.5753021666164286,5.324095010757446
0.575300166217748,5.325962781906128
0.5752981672967308,5.327852964401245
0.5752961698519564,5.32969331741333
0.5752941738820061,5.331607818603516
0.5752921793854627,5.33345365524292
0.5752901863609112,5.335326433181763
0.5752881948069378,5.337218999862671
0.5752862047221311,5.339030742645264
0.5752842161050807,5.340903282165527
0.575282228954379,5.342735290527344
0.5752802432686195,5.344543933868408
0.5752782590463976,5.346418619155884
0.5752762762863103,5.348298072814941
0.5752742949869567,5.350248336791992
0.5752723151469376,5.352110385894775
0.5752703367648553,5.353979587554932
0.5752683598393142,5.355877637863159
0.5752663843689203,5.357792615890503
0.5752644103522812,5.359656572341919
0.5752624377880066,5.361588954925537
0.5752604666747073,5.363393545150757
0.575258497010997,5.365335702896118
0.5752565287954897,5.367175579071045
0.5752545620268025,5.369178056716919
0.5752525967035531,5.370981931686401
0.5752506328243621,5.372908115386963
0.5752486703878503,5.374734878540039
0.5752467093926419,5.376633882522583
0.5752447498373615,5.37850022315979
0.5752427917206361,5.380445718765259
0.5752408350410945,5.382362604141235
0.5752388797973665,5.384302616119385
0.5752369259880847,5.386172533035278
0.5752349736118827,5.388033390045166
0.5752330226673955,5.3898656368255615
0.5752310731532606,5.391715049743652
0.5752291250681166,5.393580198287964
0.5752271784106044,5.395414352416992
0.5752252331793661,5.397351980209351
0.5752232893730456,5.399206161499023
0.5752213469902884,5.4011077880859375
0.5752194060297418,5.402932643890381
0.5752174664900551,5.404737234115601
0.5752155283698788,5.4066855907440186
0.5752135916678653,5.408557176589966
0.5752116563826688,5.410374402999878
0.5752097225129449,5.412356853485107
0.575207790057351,5.414205074310303
0.5752058590145461,5.416107177734375
0.5752039293831914,5.417933702468872
0.5752020011619488,5.419734716415405
0.5752000743494825,5.42167329788208
0.5751981489444584,5.423500299453735
0.575196224945544,5.42543363571167
0.5751943023514081,5.427279233932495
0.5751923811607217,5.429218292236328
0.575190461372157,5.431103467941284
0.5751885429843878,5.432985782623291
0.5751866259960902,5.434825897216797
0.5751847104059412,5.4367358684539795
0.5751827962126199,5.438643455505371
0.575180883414807,5.440483808517456
0.5751789720111844,5.44231653213501
0.5751770620004364,5.444259166717529
0.575175153381248,5.446170330047607
0.5751732461523068,5.447980165481567
0.5751713403123012,5.449805974960327
0.5751694358599218,5.4516496658325195
0.5751675327938603,5.453509569168091
0.5751656311128107,5.455343723297119
0.5751637308154679,5.457282304763794
0.575161831900529,5.459106206893921
0.5751599343666923,5.460938453674316
0.5751580382126579,5.462891340255737
0.5751561434371274,5.464770555496216
0.575154250038804,5.466622829437256
0.5751523580163931,5.468508005142212
0.5751504673686005,5.470290660858154
0.5751485780941346,5.472145318984985
0.5751466901917051,5.47396993637085
0.575144803660023,5.475859642028809
0.5751429184978015,5.477738857269287
0.5751410347037547,5.479544162750244
0.5751391522765987,5.4815449714660645
0.5751372712150511,5.483384370803833
0.5751353915178312,5.485287189483643
0.5751335131836596,5.4871320724487305
0.5751316362112587,5.489028215408325
0.5751297605993525,5.49083137512207
0.575127886346666,5.492696046829224
0.5751260134519268,5.494514465332031
0.5751241419138633,5.496381521224976
0.5751222717312052,5.498218536376953
0.5751204029026851,5.500088930130005
0.5751185354270356,5.501934289932251
0.5751166693029918,5.503771066665649
0.5751148045292898,5.50563383102417
0.5751129411046679,5.507463693618774
0.5751110790278655,5.50933313369751
0.5751092182976233,5.511188268661499
0.5751073589126842,5.513064384460449
0.5751055008717922,5.514960050582886
0.575103644173693,5.516858100891113
0.5751017888171336,5.518835067749023
0.575099934800863,5.520734071731567
0.575098082123631,5.522549867630005
0.5750962307841898,5.524449110031128
0.5750943807812926,5.526306390762329
0.575092532113694,5.528126955032349
0.5750906847801506,5.5299766063690186
0.5750888387794202,5.531785011291504
0.575086994110262,5.533731460571289
0.5750851507714372,5.535616874694824
0.575083308761708,5.537589073181152
0.5750814680798383,5.539423227310181
0.5750796287245935,5.541330099105835
0.5750777906947407,5.543166160583496
0.5750759539890483,5.545156002044678
0.5750741186062862,5.546972274780273
0.5750722845452256,5.548864364624023
0.5750704518046399,5.550689220428467
0.5750686203833031,5.5525853633880615
0.5750667902799912,5.554417848587036
0.5750649614934819,5.556401014328003
0.5750631340225536,5.558318614959717
0.5750613078659871,5.560115337371826
0.575059483022564,5.561991453170776
0.5750576594910676,5.563839435577393
0.5750558372702831,5.565781593322754
0.5750540163589962,5.567616939544678
0.5750521967559953,5.569460391998291
0.5750503784600691,5.5712714195251465
0.5750485614700086,5.573198080062866
0.5750467457846058,5.575135946273804
0.5750449314026544,5.5770485401153564
0.5750431183229495,5.578858852386475
0.5750413065442879,5.580747127532959
0.5750394960654672,5.582581520080566
0.575037686885287,5.5844504833221436
0.5750358790025485,5.586282014846802
0.5750340724160538,5.588128089904785
0.5750322671246065,5.5899457931518555
0.5750304631270123,5.591758966445923
0.5750286604220778,5.593700885772705
0.5750268590086111,5.595550775527954
0.5750250588854217,5.597415447235107
0.5750232600513209,5.5993263721466064
0.5750214625051208,5.601197719573975
0.5750196662456357,5.603020668029785
0.5750178712716806,5.604905605316162
0.5750160775820725,5.606724739074707
0.5750142851756296,5.608611106872559
0.5750124940511712,5.610418319702148
0.5750107042075188,5.612395524978638
0.5750089156434943,5.614228248596191
0.575007128357922,5.616113662719727
0.5750053423496273,5.6179938316345215
0.5750035576174365,5.619797706604004
0.575001774160178,5.621661424636841
0.5749999919766813,5.623482704162598
0.574998211065777,5.625366687774658
0.574996431426298,5.627219200134277
0.5749946530570778,5.629085540771484
0.5749928759569513,5.630966424942017
0.5749911001247553,5.632842540740967
0.5749893255593279,5.634645462036133
0.5749875522595083,5.63647985458374
0.5749857802241369,5.638305902481079
0.5749840094520564,5.640159368515015
0.5749822399421098,5.641993045806885
0.5749804716931424,5.6437859535217285
0.5749787047040001,5.6456897258758545
0.5749769389735311,5.647501468658447
0.574975174500584,5.649442434310913
0.5749734112840093,5.651262283325195
0.5749716493226588,5.653130292892456
0.5749698886153858,5.654979467391968
0.5749681291610448,5.65680718421936
0.5749663709584917,5.658611059188843
0.5749646140065838,5.660436391830444
0.5749628583041797,5.662282228469849
0.5749611038501393,5.664099216461182
0.5749593506433244,5.665993928909302
0.5749575986825973,5.667876243591309
0.5749558479668224,5.669713973999023
0.5749540984948649,5.671553373336792
0.5749523502655918,5.673388242721558
0.5749506032778712,5.675260066986084
0.5749488575305725,5.677149534225464
0.5749471130225666,5.67903470993042
0.574945369752726,5.680846929550171
0.5749436277199238,5.6826817989349365
0.574941886923035,5.684507369995117
0.5749401473609361,5.68639612197876
0.5749384090325045,5.6882758140563965
0.5749366719366189,5.690119504928589
0.5749349360721597,5.691975116729736
0.5749332014380084,5.693781137466431
0.5749314680330482,5.695599555969238
0.5749297358561629,5.697497129440308
0.5749280049062384,5.699359655380249
0.5749262751821611,5.701236009597778
0.5749245466828197,5.703029632568359
0.5749228194071033,5.705075025558472
0.5749210933539031,5.706946611404419
0.574919368522111,5.708808898925781
0.5749176449106206,5.7106428146362305
0.5749159225183266,5.712520122528076
0.574914201344125,5.7144012451171875
0.5749124813869133,5.716320991516113
0.5749107626455903,5.718143463134766
0.5749090451190558,5.719938516616821
0.5749073288062111,5.721770286560059
0.574905613705959,5.723667144775391
0.5749038998172031,5.725585699081421
0.5749021871388491,5.727481126785278
0.574900475669803,5.729353666305542
0.5748987654089727,5.731219291687012
0.5748970563552673,5.733069181442261
0.5748953485075973,5.734977960586548
0.5748936418648741,5.736847639083862
0.574891936426011,5.738658428192139
0.5748902321899217,5.740550756454468
0.5748885291555221,5.742482900619507
0.574886827321729,5.744363784790039
0.5748851266874605,5.7462217807769775
0.5748834272516354,5.748082160949707
0.5748817290131749,5.7499165534973145
0.5748800319710006,5.751720190048218
0.5748783361240356,5.753590106964111
0.5748766414712045,5.755460262298584
0.5748749480114329,5.757364511489868
0.5748732557436477,5.759253025054932
0.5748715646667772,5.761218309402466
0.5748698747797507,5.763056993484497
0.574868186081499,5.764942169189453
0.5748664985709543,5.766762971878052
0.5748648122470497,5.768620014190674
0.5748631271087195,5.7704176902771
0.5748614431548996,5.772246360778809
0.574859760384527,5.774099111557007
0.5748580787965399,5.775920867919922
0.574856398389878,5.777792692184448
0.5748547191634816,5.779731273651123
0.5748530411162931,5.781595468521118
0.5748513642472555,5.783445835113525
0.574849688555313,5.7853264808654785
0.5748480140394118,5.7871787548065186
0.5748463406984986,5.788997173309326
0.5748446685315214,5.790796518325806
0.5748429975374297,5.792616367340088
0.5748413277151742,5.794464349746704
0.5748396590637067,5.796328783035278
0.5748379915819801,5.798292398452759
0.5748363252689489,5.8000805377960205
0.5748346601235685,5.80195164680481
0.5748329961447958,5.80375862121582
0.5748313333315885,5.805588245391846
0.5748296716829059,5.807410717010498
0.5748280111977085,5.809314489364624
0.5748263518749576,5.811171293258667
0.5748246937136163,5.813022136688232
0.5748230367126484,5.8148558139801025
0.5748213808710193,5.816759824752808
0.5748197261876953,5.818634271621704
0.574818072661644,5.820483446121216
0.5748164202918344,5.822338819503784
0.5748147690772366,5.8241517543792725
0.5748131190168215,5.826030015945435
0.5748114701095618,5.827863693237305
0.5748098223544311,5.8296802043914795
0.5748081757504042,5.831571340560913
0.5748065302964571,5.8334362506866455
0.574804885991567,5.8353941440582275
0.5748032428347124,5.83728551864624
0.5748016008248726,5.839169025421143
0.5747999599610286,5.841058731079102
0.5747983202421624,5.842869758605957
0.574796681667257,5.844763517379761
0.5747950442352968,5.846646547317505
0.5747934079452672,5.848516941070557
0.5747917727961549,5.850350856781006
0.5747901387869477,5.85224986076355
0.5747885059166349,5.85417103767395
0.5747868741842063,5.856062173843384
0.5747852435886535,5.8578948974609375
0.5747836141289688,5.859735488891602
0.574781985804146,5.8616368770599365
0.5747803586131801,5.8634772300720215
0.5747787325550668,5.865381240844727
0.5747771076288039,5.867244005203247
0.5747754838333888,5.869109869003296
0.5747738611678219,5.870932102203369
0.5747722396311034,5.872839689254761
0.574770619222235,5.874662160873413
0.5747689999402199,5.876573324203491
0.5747673817840623,5.878450393676758
0.5747657647527672,5.880370855331421
0.5747641488453411,5.882218360900879
0.5747625340607916,5.884117603302002
0.5747609203981274,5.88598370552063
0.5747593078563582,5.887795925140381
0.574757696434495,5.88969874382019
0.5747560861315503,5.8916990756988525
0.5747544769465368,5.893603801727295
0.5747528688784693,5.895452976226807
0.5747512619263633,5.897354602813721
0.5747496560892352,5.899195909500122
0.5747480513661032,5.901077032089233
0.5747464477559857,5.902959108352661
0.5747448452579033,5.904923677444458
0.5747432438708767,5.9068543910980225
0.5747416435939287,5.908693075180054
0.5747400444260823,5.910585641860962
0.5747384463663621,5.9124414920806885
0.5747368494137941,5.914278268814087
0.5747352535674047,5.916133403778076
0.574733658826222,5.917964458465576
0.5747320651892749,5.91986608505249
0.5747304726555937,5.921734809875488
0.5747288812242096,5.923555374145508
0.574727290894155,5.92542028427124
0.5747257016644632,5.927240371704102
0.5747241135341689,5.9291675090789795
0.5747225265023076,5.931014776229858
0.5747209405679163,5.932817459106445
0.574719355730033,5.934641122817993
0.5747177719876964,5.936538934707642
0.5747161893399464,5.938362121582031
0.5747146077858247,5.940265893936157
0.5747130273243732,5.942137241363525
0.5747114479546355,5.943966627120972
0.574709869675656,5.945831775665283
0.5747082924864801,5.947745323181152
0.5747067163861546,5.949591159820557
0.5747051413737272,5.951523542404175
0.5747035674482469,5.953388452529907
0.5747019946087633,5.955253601074219
0.5747004228543273,5.9571778774261475
0.5746988521839915,5.9589924812316895
0.5746972825968087,5.960893869400024
0.574695714091833,5.962736129760742
0.5746941466681201,5.9645445346832275
0.5746925803247261,5.966441631317139
0.5746910150607085,5.96833872795105
0.5746894508751259,5.970163583755493
0.5746878877670378,5.971957683563232
0.5746863257355049,5.973853826522827
0.5746847647795892,5.975719690322876
0.5746832048983531,5.977575302124023
0.5746816460908608,5.979408025741577
0.5746800883561768,5.981267213821411
0.5746785316933678,5.983058452606201
0.5746769761015003,5.98499059677124
0.5746754215796424,5.986790180206299
0.5746738681268636,5.9886651039123535
0.5746723157422339,5.990491628646851
0.5746707644248247,5.9923529624938965
0.5746692141737084,5.9941582679748535
0.5746676649879582,5.996036529541016
0.5746661168666486,5.9978532791137695
0.5746645698088552,5.999701261520386
0.5746630238136545,6.001561880111694
0.5746614788801241,6.003448963165283
0.5746599350073424,6.00536847114563
0.5746583921943893,6.007230281829834
0.5746568504403455,6.009061574935913
0.5746553097442927,6.010904550552368
0.5746537701053138,6.0127599239349365
0.5746522315224925,6.014571666717529
0.5746506939949135,6.016418695449829
0.574649157521663,6.018235683441162
0.5746476221018278,6.020055055618286
0.574646087734496,6.021961212158203
0.5746445544187564,6.023758411407471
0.5746430221536989,6.025689363479614
0.5746414909384148,6.027535438537598
0.5746399607719961,6.029432058334351
0.5746384316535359,6.031238317489624
0.5746369035821283,6.033134460449219
0.5746353765568684,6.034983158111572
0.5746338505768525,6.036814212799072
0.5746323256411773,6.038743019104004
0.5746308017489417,6.040662050247192
0.5746292788992442,6.04250955581665
0.5746277570911856,6.044412136077881
0.5746262363238668,6.046283483505249
0.57462471659639,6.048151254653931
0.5746231979078588,6.050076246261597
0.5746216802573771,6.0519490242004395
0.5746201636440503,6.053935766220093
0.5746186480669846,6.055871248245239
0.5746171335252875,6.057716369628906
0.574615620018067,6.059585332870483
0.5746141075444325,6.061496019363403
0.5746125961034941,6.063375473022461
0.5746110856943634,6.065317153930664
0.5746095763161525,6.067154407501221
0.5746080679679747,6.068970203399658
0.574606560648944,6.07077956199646
0.574605054358176,6.072632551193237
0.5746035490947868,6.0744569301605225
0.5746020448578936,6.076362371444702
0.5746005416466146,6.078233480453491
0.5745990394600691,6.080113649368286
0.5745975382973773,6.081911325454712
0.5745960381576604,6.08372950553894
0.5745945390400402,6.085626840591431
0.5745930409436403,6.087486743927002
0.5745915438675847,6.089317798614502
0.5745900478109984,6.091134548187256
0.5745885527730075,6.092984676361084
0.5745870587527391,6.094832897186279
0.5745855657493211,6.0967442989349365
0.5745840737618826,6.098598003387451
0.5745825827895537,6.1004533767700195
0.5745810928314651,6.102304458618164
0.5745796038867486,6.104126453399658
0.5745781159545377,6.1060380935668945
0.5745766290339654,6.107843637466431
0.5745751431241674,6.109692096710205
0.5745736582242785,6.111502170562744
0.5745721743334363,6.113384246826172
0.5745706914507781,6.115284204483032
0.5745692095754426,6.11716890335083
0.5745677287065692,6.118991851806641
0.5745662488432989,6.1208412647247314
0.5745647699847729,6.122692823410034
0.5745632921301337,6.1245276927948
0.574561815278525,6.126356601715088
0.5745603394290909,6.128201246261597
0.574558864580977,6.130072116851807
0.5745573907333291,6.131887435913086
0.574555917885295,6.1338231563568115
0.5745544460360227,6.135677337646484
0.574552975184661,6.137547731399536
0.5745515053303605,6.139346122741699
0.5745500364722715,6.141263723373413
0.5745485686095468,6.143136024475098
0.5745471017413386,6.144991159439087
0.5745456358668012,6.146812438964844
0.5745441709850889,6.148646593093872
0.5745427070953579,6.150506258010864
0.5745412441967646,6.15245246887207
0.5745397822884665,6.154262065887451
0.574538321369622,6.156128168106079
0.5745368614393908,6.157947063446045
0.5745354024969334,6.159801959991455
0.5745339445414104,6.16165566444397
0.5745324875719848,6.16345477104187
0.5745310315878194,6.1654016971588135
0.574529576588078,6.167241096496582
0.5745281225719261,6.16910719871521
0.5745266695385294,6.17099404335022
0.5745252174870545,6.172836065292358
0.5745237664166696,6.174681186676025
0.5745223163265428,6.176543474197388
0.5745208672158443,6.178415298461914
0.5745194190837442,6.1803178787231445
0.574517971929414,6.182150363922119
0.5745165257520259,6.183959245681763
0.5745150805507535,6.185808181762695
0.5745136363247707,6.1876161098480225
0.5745121930732525,6.189549922943115
0.5745107507953751,6.191381216049194
0.574509309490315,6.193264007568359
0.5745078691572503,6.195133209228516
0.5745064297953597,6.196995258331299
0.5745049914038225,6.198853015899658
0.5745035539818194,6.200717210769653
0.5745021175285319,6.202609062194824
0.574500682043142,6.204480409622192
0.574499247524833,6.2063963413238525
0.5744978139727889,6.208385229110718
0.574496381386195,6.2102296352386475
0.5744949497642368,6.212083101272583
0.574493519106101,6.2139365673065186
0.5744920894109757,6.215818166732788
0.5744906606780491,6.217710256576538
0.5744892329065108,6.219560384750366
0.574487806095551,6.221417665481567
0.574486380244361,6.223238229751587
0.5744849553521328,6.22511625289917
0.5744835314180593,6.227009296417236
0.5744821084413346,6.228857517242432
0.5744806864211535,6.230703115463257
0.5744792653567111,6.232545375823975
0.5744778452472047,6.234416484832764
0.5744764260918309,6.2363433837890625
0.5744750078897884,6.238272190093994
0.5744735906402764,6.240147352218628
0.5744721743424944,6.241996765136719
0.5744707589956438,6.2438671588897705
0.5744693445989263,6.245766639709473
0.5744679311515444,6.2475690841674805
0.5744665186527015,6.249474287033081
0.5744651071016021,6.2513346672058105
0.5744636964974513,6.253214359283447
0.5744622868394555,6.255057096481323
0.5744608781268215,6.256931304931641
0.574459470358757,6.25873064994812
0.5744580635344707,6.260618448257446
0.5744566576531724,6.2624428272247314
0.5744552527140723,6.264386415481567
0.5744538487163818,6.266255617141724
0.5744524456593129,6.268080472946167
0.5744510435420787,6.269888639450073
0.5744496423638928,6.271817445755005
0.5744482421239703,6.273662805557251
0.5744468428215265,6.275495290756226
0.5744454444557779,6.277379035949707
0.5744440470259417,6.279304027557373
0.574442650531236,6.281175374984741
0.5744412549708797,6.2830705642700195
0.5744398603440927,6.284916877746582
0.5744384666500957,6.286763429641724
0.5744370738881102,6.288595676422119
0.5744356820573583,6.2904229164123535
0.5744342911570632,6.292335033416748
0.5744329011864494,6.294292449951172
0.5744315121447412,6.296208620071411
0.5744301240311647,6.298065900802612
0.5744287368449461,6.2998573780059814
0.5744273505853131,6.301782608032227
0.5744259652514937,6.303630352020264
0.574424580842717,6.305490255355835
0.574423197358213,6.307320833206177
0.5744218147972122,6.309230327606201
0.5744204331589465,6.311068534851074
0.5744190524426479,6.312895774841309
0.5744176726475497,6.314739227294922
0.574416293772886,6.316595792770386
0.5744149158178918,6.318405866622925
0.5744135387818027,6.320343494415283
0.5744121626638551,6.322178840637207
0.5744107874632866,6.3240134716033936
0.5744094131793349,6.325857877731323
0.5744080398112394,6.3276567459106445
0.5744066673582399,6.329481840133667
0.5744052958195768,6.331330060958862
0.5744039251944917,6.333192825317383
0.5744025554822267,6.3350746631622314
0.5744011866820251,6.336941719055176
0.5743998187931306,6.338863849639893
0.5743984518147881,6.340698480606079
0.5743970857462429,6.342496156692505
0.5743957205867416,6.344382286071777
0.5743943563355313,6.346258163452148
0.5743929929918595,6.348078012466431
0.5743916305549754,6.349933862686157
0.5743902690241287,6.351732015609741
0.5743889083985692,6.353599786758423
0.5743875486775487,6.355473518371582
0.5743861898603186,6.3574559688568115
0.5743848319461322,6.3593034744262695
0.5743834749342429,6.361230850219727
0.5743821188239051,6.363064765930176
0.574380763614374,6.3649187088012695
0.5743794093049053,6.36675238609314
0.5743780558947561,6.368685245513916
0.5743767033831839,6.3705971240997314
0.5743753517694472,6.3725409507751465
0.5743740010528051,6.374518632888794
0.5743726512325174,6.376612663269043
0.574371302307845,6.378523349761963
0.5743699542780494,6.380480051040649
0.5743686071423931,6.382474184036255
0.5743672609001389,6.384425401687622
0.5743659155505513,6.386319637298584
0.5743645710928943,6.388126850128174
0.5743632275264338,6.389979124069214
0.574361884850436,6.391882658004761
0.574360543064168,6.393775224685669
0.5743592021668975,6.395745277404785
0.5743578621578932,6.39769434928894
0.5743565230364246,6.3996336460113525
0.5743551848017617,6.401544809341431
0.5743538474531756,6.4033873081207275
0.5743525109899381,6.405325174331665
0.5743511754113217,6.407254934310913
0.5743498407165993,6.409191846847534
0.5743485069050456,6.411076307296753
0.574347173975935,6.413040399551392
0.5743458419285432,6.41494607925415
0.5743445107621467,6.4168617725372314
0.5743431804760225,6.418725490570068
0.5743418510694487,6.420606374740601
0.5743405225417039,6.42244291305542
0.5743391948920674,6.424310922622681
0.5743378681198198,6.426180839538574
0.5743365422242416,6.428044319152832
0.5743352172046151,6.429862022399902
0.5743338930602224,6.4317357540130615
0.574332569790347,6.433642625808716
0.5743312473942728,6.435463905334473
0.5743299258712848,6.437357187271118
0.5743286052206683,6.439161777496338
0.5743272854417097,6.441056251525879
0.5743259665336964,6.4429004192352295
0.5743246484959159,6.444753885269165
0.5743233313276567,6.4465765953063965
0.5743220150282083,6.448437213897705
0.574320699596861,6.450267553329468
0.5743193850329052,6.452157735824585
0.5743180713356332,6.454013824462891
0.5743167585043365,6.4559338092803955
0.5743154465383086,6.457781553268433
0.5743141354368436,6.4596476554870605
0.5743128251992357,6.4615819454193115
0.5743115158247803,6.463409185409546
0.5743102073127736,6.465298652648926
0.5743088996625126,6.46714973449707
0.5743075928732945,6.469025135040283
0.5743062869444177,6.470921993255615
0.5743049818751816,6.472841739654541
0.5743036776648857,6.474682807922363
0.5743023743128306,6.476600408554077
0.5743010718183172,6.478409290313721
0.5742997701806483,6.4803102016448975
0.5742984693991261,6.482130765914917
0.5742971694730542,6.483933210372925
0.5742958704017367,6.485834360122681
0.574294572184479,6.4876697063446045
0.5742932748205861,6.489620208740234
0.5742919783093651,6.491496324539185
0.5742906826501225,6.493398427963257
0.5742893878421668,6.495284080505371
0.5742880938848062,6.49717378616333
0.5742868007773502,6.498985052108765
0.5742855085191088,6.500821590423584
0.5742842171093928,6.50269079208374
0.5742829265475137,6.504545211791992
0.5742816368327835,6.5064122676849365
0.5742803479645158,6.508374214172363
0.5742790599420237,6.510264158248901
0.5742777727646217,6.512084245681763
0.574276486431625,6.513903379440308
0.5742752009423496,6.515748739242554
0.5742739162961119,6.5175862312316895
0.5742726324922292,6.519477128982544
0.5742713495300192,6.521416187286377
0.5742700674088012,6.523227691650391
0.5742687861278941,6.525087594985962
0.5742675056866186,6.526973485946655
0.5742662260842947,6.528899669647217
0.5742649473202446,6.530724287033081
0.5742636693937905,6.532610654830933
0.5742623923042554,6.534442901611328
0.5742611160509627,6.536448955535889
0.5742598406332371,6.538273334503174
0.5742585660504036,6.540090322494507
0.5742572923017881,6.541956901550293
0.5742560193867168,6.543786525726318
0.5742547473045172,6.54574728012085
0.574253476054517,6.5476274490356445
0.5742522056360454,6.549566984176636
0.5742509360484309,6.551488399505615
0.5742496672910041,6.553400993347168
0.5742483993630958,6.555272579193115
0.574247132264037,6.5571582317352295
0.5742458659931599,6.558992624282837
0.5742446005497975,6.560838222503662
0.5742433359332835,6.562666893005371
0.5742420721429515,6.564642906188965
0.574240809178137,6.566487550735474
0.5742395470381754,6.568339586257935
0.5742382857224029,6.570188045501709
0.5742370252301565,6.5719990730285645
0.574235765560774,6.5738685131073
0.5742345067135937,6.575747489929199
0.5742332486879548,6.577632665634155
0.5742319914831966,6.579514980316162
0.5742307350986599,6.581390380859375
0.5742294795336856,6.583265781402588
0.5742282247876158,6.5851521492004395
0.5742269708597928,6.587012767791748
0.5742257177495598,6.588830471038818
0.5742244654562605,6.590703725814819
0.5742232139792395,6.592544078826904
0.5742219633178423,6.594375848770142
0.5742207134714143,6.596311569213867
0.5742194644393026,6.598142862319946
0.5742182162208539,6.599950313568115
0.5742169688154165,6.601846694946289
0.5742157222223389,6.603678941726685
0.5742144764409705,6.605571746826172
0.574213231470661,6.607402324676514
0.5742119873107611,6.609295606613159
0.5742107439606221,6.611118316650391
0.5742095014195963,6.613009691238403
0.5742082596870357,6.614879131317139
0.5742070187622943,6.616767883300781
0.5742057786447256,6.618614912033081
0.5742045393336843,6.6205503940582275
0.5742033008285259,6.622424840927124
0.5742020631286064,6.624284982681274
0.5742008262332824,6.626138925552368
0.5741995901419111,6.6279988288879395
0.5741983548538505,6.629814863204956
0.5741971203684593,6.631721258163452
0.5741958866850969,6.633543014526367
0.5741946538031232,6.6353676319122314
0.5741934217218986,6.637248992919922
0.5741921904407846,6.639146327972412
0.5741909599591434,6.641016006469727
0.574189730276337,6.642828702926636
0.5741885013917293,6.644658803939819
0.5741872733046837,6.646511554718018
0.5741860460145649,6.648383855819702
0.5741848195207385,6.650193691253662
0.5741835938225699,6.6520302295684814
0.574182368919426,6.653883695602417
0.5741811448106737,6.655761241912842
0.5741799214956809,6.657688140869141
0.5741786989738162,6.659494400024414
0.5741774772444487,6.661373138427734
0.5741762563069482,6.663218975067139
0.5741750361606853,6.665094614028931
0.5741738168050308,6.666937589645386
0.5741725982393566,6.668747901916504
0.5741713804630347,6.670593023300171
0.5741701634754388,6.672438621520996
0.5741689472759419,6.674286603927612
0.5741677318639188,6.676241874694824
0.5741665172387443,6.678123235702515
0.574165303399794,6.67992639541626
0.5741640903464439,6.681771993637085
0.5741628780780712,6.683667898178101
0.5741616665940532,6.685605764389038
0.5741604558937682,6.687490463256836
0.5741592459765947,6.689358711242676
0.5741580368419127,6.691259384155273
0.5741568284891015,6.693142414093018
0.5741556209175426,6.695033550262451
0.5741544141266167,6.69691801071167
0.574153208115706,6.698782682418823
0.5741520028841931,6.700616836547852
0.5741507984314612,6.702470064163208
0.5741495947568942,6.704341888427734
0.5741483918598764,6.7063353061676025
0.5741471897397933,6.7082905769348145
0.5741459883960304,6.710127115249634
0.574144787827974,6.71201753616333
0.5741435880350111,6.7140069007873535
0.5741423890165295,6.715921401977539
0.5741411907719173,6.717756032943726
0.5741399933005635,6.719613790512085
0.5741387966018576,6.721572637557983
0.5741376006751896,6.723515033721924
0.5741364055199504,6.7254204750061035
0.5741352111355312,6.727261781692505
0.5741340175213241,6.729130983352661
0.5741328246767217,6.730953931808472
0.574131632601117,6.732846021652222
0.5741304412939041,6.7346601486206055
0.5741292507544775,6.736512899398804
0.574128060982232,6.738327503204346
0.5741268719765638,6.740175247192383
0.5741256837368686,6.742032527923584
0.5741244962625436,6.743849754333496
0.5741233095529865,6.745716333389282
0.5741221236075951,6.747542381286621
0.5741209384257684,6.7493908405303955
0.5741197540069057,6.751337766647339
0.574118570350407,6.75323224067688
0.5741173874556729,6.755104303359985
0.5741162053221046,6.756984710693359
0.5741150239491039,6.758809566497803
0.5741138433360732,6.760622501373291
0.5741126634824154,6.762511491775513
0.5741114843875343,6.764358282089233
0.5741103060508342,6.766284227371216
0.5741091284717197,6.768096685409546
0.5741079516495964,6.7699480056762695
0.5741067755838705,6.771779298782349
0.5741056002739482,6.773622989654541
0.574104425719237,6.77556300163269
0.5741032519191448,6.777459144592285
0.5741020788730801,6.779287815093994
0.5741009065804514,6.781148195266724
0.5740997350406692,6.782946586608887
0.5740985642531432,6.784777879714966
0.5740973942172843,6.786584854125977
0.574096224932504,6.788516998291016
0.5740950563982145,6.790335655212402
0.5740938886138278,6.792144775390625
0.5740927215787578,6.793959617614746
0.5740915552924181,6.79580283164978
0.5740903897542229,6.797725200653076
0.5740892249635874,6.799536228179932
0.5740880609199271,6.8014092445373535
0.5740868976226582,6.803297281265259
0.5740857350711974,6.805203676223755
0.5740845732649622,6.8071064949035645
0.5740834122033703,6.809032917022705
0.5740822518858404,6.810907363891602
0.5740810923117916,6.812804460525513
0.5740799334806436,6.814613342285156
0.5740787753918166,6.8165123462677
0.5740776180447315,6.818355083465576
0.5740764614388097,6.820159673690796
0.5740753055734733,6.82197904586792
0.5740741504481449,6.823811054229736
0.5740729960622477,6.825737953186035
0.5740718424152054,6.8276073932647705
0.5740706895064425,6.829469680786133
0.5740695373353837,6.831314563751221
0.5740683859014546,6.8331897258758545
0.5740672352040815,6.835028171539307
0.5740660852426906,6.836860179901123
0.5740649360167097,6.8386454582214355
0.5740637875255661,6.840501546859741
0.5740626397686888,6.842419385910034
0.574061492745506,6.844371318817139
0.5740603464554478,6.846286296844482
0.574059200897944,6.8481245040893555
0.5740580560724254,6.849948406219482
0.5740569119783233,6.851773262023926
0.5740557686150695,6.853637218475342
0.5740546259820962,6.855586767196655
0.5740534840788367,6.857605934143066
0.5740523429047244,6.859457492828369
0.574051202459193,6.861333847045898
0.5740500627416777,6.863248825073242
0.5740489237516135,6.865188360214233
0.5740477854884363,6.867067098617554
0.5740466479515821,6.868950605392456
0.5740455111404883,6.8707616329193115
0.5740443750545919,6.872677564620972
0.5740432396933314,6.874480724334717
0.5740421050561452,6.876370191574097
0.5740409711424722,6.87828254699707
0.5740398379517527,6.8800952434539795
0.5740387054834266,6.882054805755615
0.5740375737369348,6.883928298950195
0.5740364427117186,6.885786533355713
0.5740353124072203,6.887609243392944
0.574034182822882,6.889466285705566
0.5740330539581471,6.89128303527832
0.5740319258124589,6.893141984939575
0.5740307983852619,6.894963502883911
0.5740296716760008,6.8968346118927
0.5740285456841208,6.8986475467681885
0.5740274204090676,6.900540590286255
0.5740262958502879,6.9023847579956055
0.5740251720072285,6.9042627811431885
0.5740240488793368,6.906135082244873
0.5740229264660609,6.907958507537842
0.5740218047668494,6.909787178039551
0.5740206837811516,6.911617755889893
0.5740195635084169,6.913499593734741
0.5740184439480959,6.915374279022217
0.574017325099639,6.917262077331543
0.5740162069624978,6.919135570526123
0.5740150895361239,6.9210004806518555
0.5740139728199701,6.922807455062866
0.5740128568134893,6.9246344566345215
0.5740117415161348,6.926466464996338
0.5740106269273606,6.928309202194214
0.5740095130466216,6.930127859115601
0.5740083998733726,6.931931734085083
0.5740072874070695,6.93377161026001
0.5740061756471684,6.9356749057769775
0.5740050645931262,6.937669277191162
0.5740039542443999,6.939478874206543
0.5740028446004476,6.941339731216431
0.5740017356607275,6.943211793899536
0.5740006274246987,6.94511079788208
0.5739995198918204,6.946953058242798
0.5739984130615529,6.948858976364136
0.5739973069333563,6.950679540634155
0.573996201506692,6.952550888061523
0.5739950967810212,6.954379558563232
0.5739939927558062,6.956334829330444
0.5739928894305096,6.958133935928345
0.5739917868045948,6.96002197265625
0.5739906848775254,6.961814880371094
0.5739895836487654,6.963667869567871
0.5739884831177795,6.965524196624756
0.5739873832840335,6.9673686027526855
0.5739862841469927,6.969295501708984
0.5739851857061238,6.971144437789917
0.5739840879608933,6.972997426986694
0.5739829909107689,6.974923133850098
0.5739818945552183,6.976781606674194
0.5739807988937102,6.9786882400512695
0.5739797039257135,6.980545997619629
0.5739786096506976,6.982452392578125
0.5739775160681324,6.9843223094940186
0.5739764231774886,6.98617959022522
0.5739753309782374,6.98801326751709
0.5739742394698499,6.989835977554321
0.5739731486517987,6.991703748703003
0.5739720585235563,6.993602991104126
0.5739709690845956,6.995438098907471
0.5739698803343903,6.997357130050659
0.5739687922724149,6.999189138412476
0.5739677048981437,7.001085519790649
0.5739666182110522,7.0029754638671875
0.573965532210616,7.0048136711120605
0.5739644468963113,7.006647348403931
0.5739633622676148,7.008484363555908
0.5739622783240039,7.010293245315552
0.5739611950649562,7.012190341949463
0.5739601124899503,7.014057874679565
0.5739590305984648,7.015940427780151
0.5739579493899789,7.017833709716797
0.5739568688639726,7.019718408584595
0.5739557890199259,7.021600246429443
0.5739547098573203,7.023483514785767
0.5739536313756366,7.025402545928955
0.5739525535743569,7.02727198600769
0.5739514764529635,7.029231786727905
0.5739504000109392,7.031163930892944
0.5739493242477676,7.03310227394104
0.5739482491629323,7.034940719604492
0.5739471747559178,7.0368616580963135
0.5739461010262089,7.038686513900757
0.5739450279732913,7.040526628494263
0.5739439555966508,7.042376279830933
0.5739428838957735,7.044287443161011
0.5739418128701466,7.046182632446289
0.5739407425192574,7.048023462295532
0.573939672842594,7.049937963485718
0.5739386038396446,7.051840543746948
0.573937535509898,7.053704500198364
0.5739364678528439,7.055606126785278
0.573935400867972,7.057512998580933
0.5739343345547728,7.05932092666626
0.5739332689127373,7.061219930648804
0.5739322039413566,7.063031911849976
0.5739311396401227,7.064883708953857
0.5739300760085282,7.06671404838562
0.5739290130460658,7.068579435348511
0.573927950752229,7.070389986038208
0.5739268891265114,7.072195768356323
0.5739258281684076,7.074068784713745
0.5739247678774123,7.075963258743286
0.5739237082530211,7.077815294265747
0.5739226492947297,7.079646110534668
0.5739215910020343,7.081539154052734
0.5739205333744319,7.0833680629730225
0.5739194764114197,7.08524489402771
0.5739184201124954,7.087156772613525
0.5739173644771575,7.0890514850616455
0.5739163095049048,7.09093713760376
0.5739152551952363,7.092787504196167
0.5739142015476518,7.09461236000061
0.5739131485616518,7.096479654312134
0.5739120962367367,7.098374843597412
0.5739110445724079,7.1002562046051025
0.5739099935681669,7.1021058559417725
0.5739089432235162,7.103894233703613
0.573907893537958,7.105854511260986
0.5739068445109958,7.107703685760498
0.573905796142133,7.109624862670898
0.5739047484308739,7.111438035964966
0.5739037013767228,7.113331317901611
0.5739026549791849,7.115224361419678
0.5739016092377658,7.117105007171631
0.5739005641519713,7.118910312652588
0.5738995197213083,7.1207239627838135
0.5738984759452833,7.122565746307373
0.5738974328234041,7.124563694000244
0.5738963903551784,7.126403093338013
0.5738953485401146,7.128247261047363
0.5738943073777217,7.1301209926605225
0.5738932668675091,7.131930112838745
0.5738922270089865,7.133737325668335
0.573891187801664,7.1356284618377686
0.5738901492450528,7.137488842010498
0.5738891113386639,7.139347553253174
0.573888074082009,7.141231536865234
0.5738870374746003,7.143231391906738
0.5738860015159505,7.145100831985474
0.5738849662055727,7.146953582763672
0.5738839315429805,7.148789167404175
0.5738828975276878,7.150664806365967
0.5738818641592095,7.152500152587891
0.5738808314370604,7.154380798339844
0.573879799360756,7.156306743621826
0.5738787679298121,7.158157587051392
0.5738777371437451,7.15997576713562
0.5738767070020719,7.161924839019775
0.5738756775043102,7.1637585163116455
0.5738746486499773,7.165609121322632
0.5738736204385916,7.167449235916138
0.573872592869672,7.16930890083313
0.5738715659427375,7.17115592956543
0.5738705396573077,7.17299222946167
0.573869514012903,7.174821615219116
0.5738684890090437,7.176694393157959
0.573867464645251,7.1785900592803955
0.5738664409210461,7.180495500564575
0.5738654178359514,7.182348966598511
0.5738643953894889,7.1841535568237305
0.5738633735811816,7.186036586761475
0.573862352410553,7.1878955364227295
0.5738613318771265,7.189714431762695
0.5738603119804269,7.191551446914673
0.5738592927199785,7.193443298339844
0.5738582740953063,7.19535231590271
0.5738572561059366,7.197227239608765
0.5738562387513946,7.199185132980347
0.5738552220312074,7.201066017150879
0.5738542059449018,7.20286226272583
0.5738531904920051,7.204767465591431
0.5738521756720454,7.206721305847168
0.5738511614845508,7.208608388900757
0.5738501479290504,7.210522890090942
0.5738491350050731,7.212506532669067
0.5738481227121488,7.21435284614563
0.5738471110498073,7.21628999710083
0.5738461000175796,7.218170881271362
0.5738450896149966,7.220026254653931
0.5738440798415896,7.221892833709717
0.5738430706968907,7.223722457885742
0.5738420621804322,7.225594997406006
0.5738410542917469,7.22749400138855
0.5738400470303682,7.229371786117554
0.5738390403958296,7.231226921081543
0.5738380343876652,7.233072280883789
0.5738370290054099,7.234881401062012
0.5738360242485985,7.236852645874023
0.5738350201167667,7.238657474517822
0.5738340166094503,7.240475654602051
0.5738330137261856,7.242321491241455
0.5738320114665096,7.244333028793335
0.5738310098299593,7.246199131011963
0.5738300088160725,7.248013019561768
0.5738290084243874,7.249862909317017
0.5738280086544427,7.251708269119263
0.573827009505777,7.253577709197998
0.5738260109779301,7.255537033081055
0.5738250130704419,7.257445812225342
0.5738240157828524,7.259328842163086
0.5738230191147027,7.261221408843994
0.5738220230655338,7.263001441955566
0.5738210276348875,7.264850378036499
0.5738200328223059,7.266678810119629
0.5738190386273312,7.268518447875977
0.5738180450495067,7.270348310470581
0.5738170520883755,7.2721757888793945
0.5738160597434815,7.274082660675049
0.573815068014369,7.275901794433594
0.5738140769005827,7.277843236923218
0.5738130864016675,7.279669284820557
0.5738120965171692,7.281546115875244
0.5738111072466335,7.283364772796631
0.5738101185896072,7.285246849060059
0.5738091305456368,7.2870519161224365
0.5738081431142695,7.288928031921387
0.5738071562950532,7.290732383728027
0.573806170087536,7.292631149291992
0.5738051844912664,7.294466972351074
0.5738041995057933,7.296405792236328
0.5738032151306661,7.298264980316162
0.5738022313654347,7.300074577331543
0.5738012482096494,7.301886558532715
0.5738002656628607,7.303739070892334
0.57379928372462,7.305574178695679
0.5737983023944785,7.307412147521973
0.5737973216719883,7.309276819229126
0.5737963415567017,7.31130313873291
0.5737953620481715,7.31318998336792
0.5737943831459511,7.315040111541748
0.5737934048495938,7.31689977645874
0.573792427158654,7.318722248077393
0.5737914500726861,7.3205955028533936
0.5737904735912448,7.322437047958374
0.5737894977138855,7.324317455291748
0.5737885224401641,7.326186180114746
0.5737875477696368,7.328007221221924
0.5737865737018599,7.329880952835083
0.5737856002363906,7.331703186035156
0.5737846273727861,7.333540916442871
0.5737836551106045,7.335446357727051
0.573782683449404,7.337350606918335
0.573781712388743,7.339224576950073
0.5737807419281807,7.341104745864868
0.5737797720672769,7.342920780181885
0.5737788028055911,7.34477972984314
0.573777834142684,7.346606731414795
0.573776866078116,7.348549842834473
0.5737758986114483,7.350393533706665
0.5737749317422426,7.352267742156982
0.5737739654700608,7.354117393493652
0.5737729997944653,7.355957984924316
0.5737720347150188,7.35785174369812
0.5737710702312846,7.359665632247925
0.5737701063428264,7.361566066741943
0.5737691430492081,7.363515853881836
0.5737681803499941,7.3654420375823975
0.5737672182447493,7.367353677749634
0.5737662567330389,7.369237422943115
0.5737652958144288,7.371058702468872
0.5737643354884849,7.372913599014282
0.5737633757547735,7.374741554260254
0.5737624166128616,7.376622676849365
0.5737614580623167,7.3785529136657715
0.5737605001027063,7.380498170852661
0.5737595427335984,7.382392168045044
0.5737585859545615,7.384278774261475
0.5737576297651649,7.3862221240997314
0.5737566741649776,7.3880743980407715
0.573755719153569,7.389879465103149
0.5737547647305098,7.391805410385132
0.5737538108953703,7.393684387207031
0.5737528576477213,7.395580291748047
0.5737519049871341,7.397484302520752
0.5737509529131807,7.399313926696777
0.5737500014254329,7.401175260543823
0.5737490505234635,7.402994155883789
0.5737481002068451,7.404912233352661
0.5737471504751511,7.406762599945068
0.5737462013279555,7.4085938930511475
0.5737452527648322,7.41044807434082
0.5737443047853557,7.412330389022827
0.5737433573891008,7.4141905307769775
0.5737424105756431,7.416018009185791
0.5737414643445582,7.417896032333374
0.5737405186954218,7.419752359390259
0.5737395736278109,7.421635627746582
0.5737386291413022,7.423546314239502
0.5737376852354731,7.425450801849365
0.5737367419099011,7.427296161651611
0.5737357991641643,7.429135084152222
0.5737348569978411,7.431013822555542
0.5737339154105104,7.4328227043151855
0.5737329744017516,7.4346396923065186
0.5737320339711444,7.436504602432251
0.5737310941182683,7.43833065032959
0.5737301548427042,7.440160751342773
0.5737292161440326,7.442081928253174
0.573728278021835,7.443850517272949
0.5737273404756928,7.445778131484985
0.573726403505188,7.447632551193237
0.5737254671099031,7.449518203735352
0.5737245312894206,7.451342582702637
0.5737235960433237,7.453212261199951
0.5737226613711961,7.455040693283081
0.5737217272726216,7.456897974014282
0.5737207937471844,7.458839654922485


==> n17/proj_grad_code_n17_lr_001.csv <==
testing_loss,times
0.6927281756198608,0.0
0.6925900454598987,0.0007233619689941406
0.692174251791865,0.0019009113311767578
0.6920378864646208,0.002690553665161133
0.691625722373114,0.0038139820098876953
0.6914911007821251,0.004586219787597656
0.6910825285010774,0.0056743621826171875
0.6909496286079917,0.0064585208892822266
0.6905446105886937,0.007535219192504883
0.6904134105458393,0.008318185806274414
0.6900119094684264,0.009409427642822266
0.689882387621599,0.010158538818359375
0.689484366402003,0.011271238327026367
0.6893565012930357,0.012009143829345703
0.6889619230895803,0.01313924789428711
0.6888356934587107,0.013882637023925781
0.6884445216783631,0.014993906021118164
0.6883199064664,0.015747785568237305
0.6879321047706797,0.016822099685668945
0.6878090831209761,0.017619609832763672
0.6874246154315283,0.018677234649658203
0.6873031666917673,0.019463539123535156
0.6869219971956061,0.020531892776489258
0.6868021009194014,0.02134990692138672
0.6864241940738304,0.022381305694580078
0.6863058300221498,0.023215055465698242
0.6859311505593662,0.024242639541625977
0.6858142987017807,0.02511143684387207
0.6854428116331691,0.026112079620361328
0.6853274521489356,0.026969194412231445
0.6849591227690593,0.027963638305664062
0.6848452360480396,0.028809309005737305
0.6844800299383365,0.029833078384399414
0.6843675965817597,0.030659914016723633
0.6840054796139489,0.031683921813964844
0.6838944804350221,0.032508134841918945
0.6835354187742313,0.03358173370361328
0.6834258347986026,0.03436779975891113
0.6830697949062204,0.03544116020202637
0.6829616073723026,0.0362398624420166
0.6826085560085655,0.03733706474304199
0.6825017463677213,0.03815603256225586
0.682151650594043,0.039174556732177734
0.682046200510641,0.040013790130615234
0.6816990276916912,0.04106307029724121
0.6815949190430349,0.041866302490234375
0.681250636848574,0.04291057586669922
0.6811478517247115,0.043724775314331055
0.6808064281311919,0.04478144645690918
0.6807049488346081,0.04562687873840332
0.6803663521265471,0.046645402908325195
0.680266161171747,0.04749870300292969
0.6799303599428798,0.048525333404541016
0.6798314400558636,0.0493776798248291
0.6794984032100851,0.050385475158691406
0.6794007373277249,0.051253318786621094
0.6790704340798258,0.05236244201660156
0.6789740053491425,0.05313444137573242
0.6786464052253494,0.054218292236328125
0.6785511970027014,0.05500388145446777
0.6782262698410259,0.056073665618896484
0.6781322656912068,0.05685997009277344
0.6778099816416141,0.057930946350097656
0.6777171653368703,0.05869412422180176
0.6773974948612707,0.05977821350097656
0.6773058503802382,0.060543060302734375
0.6769887642523125,0.06164669990539551
0.6768982757788808,0.06238889694213867
0.6765837450837431,0.06350302696228027
0.6764943970058473,0.0642545223236084
0.6761823931395556,0.06539654731750488
0.6760941700479026,0.06613588333129883
0.6757846647168205,0.06724834442138672
0.6756975514035527,0.06799125671386719
0.6753905166235715,0.06913495063781738
0.6753044980808716,0.0698690414428711
0.6749999061764977,0.07097005844116211
0.6749149675951382,0.07172513008117676
0.6746127911984531,0.07281303405761719
0.6745289179662946,0.07358717918395996
0.674229130015793,0.07465791702270508
0.6741463077162331,0.0754549503326416
0.6738488814555462,0.0765070915222168
0.6737670958659251,0.0773458480834961
0.6734720048424336,0.07843136787414551
0.6733912419323963,0.07922244071960449
0.6730984599957399,0.08029532432556152
0.6730187059255615,0.08111119270324707
0.6727282072260504,0.08214664459228516
0.6726494483449241,0.08295083045959473
0.6723612073318574,0.08400702476501465
0.6722834301761518,0.08480572700500488
0.671997421596048,0.08587360382080078
0.6719206128875319,0.08667206764221191
0.671636811782279,0.08771491050720215
0.6715609584263211,0.08852887153625488
0.671279340131246,0.08961963653564453
0.6712044292149897,0.09037327766418457
0.6709249693568591,0.09147763252258301
0.670850988147373,0.09228277206420898
0.6705736626423224,0.09336137771606445
0.6705005985847342,0.09415316581726074
0.6702253836361369,0.09520316123962402
0.6701532243517465,0.09601831436157227
0.6698800964480219,0.09704947471618652
0.6698088297324016,0.09786677360534668
0.6695377656447682,0.09892559051513672
0.6694673794658483,0.09971475601196289
0.6691983562460277,0.10077738761901855
0.6691288387421713,0.10157275199890137
0.6688618337200435,0.10261416435241699
0.6687931731981119,0.1034231185913086
0.668528163979329,0.10450172424316406
0.6684603489127392,0.10532164573669434
0.6681973133762993,0.10635256767272949
0.668130332403076,0.10718655586242676
0.6678692486988598,0.10821819305419922
0.6678030906196835,0.10905790328979492
0.6675439371659608,0.11005640029907227
0.6674785909422125,0.11091065406799316
0.6672213464231173,0.11190247535705566
0.6671568011749229,0.11277985572814941
0.6669014445379021,0.11376237869262695
0.6668376895421775,0.11471295356750488
0.6665841999954177,0.11562514305114746
0.6665212246839145,0.11659121513366699
0.6662695816937474,0.11751532554626465
0.666207375651102,0.11849045753479004
0.6659575589393915,0.11937189102172852
0.665896111901179,0.12038707733154297
0.665648101442694,0.12127304077148438
0.6655874032934871,0.12231993675231934
0.6653411793132608,0.12309956550598145
0.6652812200846949,0.1242208480834961
0.6650367630553738,0.12499856948852539
0.6649775329242198,0.1261279582977295
0.6647348235634052,0.12686634063720703
0.6646763128496511,0.12801527976989746
0.6644353321172332,0.12876486778259277
0.6643775312821742,0.12990427017211914
0.6641382603776638,0.1306445598602295
0.6640811600220038,0.13181114196777344
0.66384358038186,0.13255000114440918
0.6637871712438234,0.13370943069458008
0.663551264538783,0.1344611644744873
0.6634955374922377,0.13563847541809082
0.6632612856246458,0.13636064529418945
0.6632062316772399,0.137542724609375
0.6629736167783818,0.1382732391357422
0.6629192270696929,0.1394481658935547
0.6626882314971332,0.14016151428222656
0.6626344972968311,0.14136624336242676
0.6624051036317575,0.1420743465423584
0.6623520163377816,0.14324402809143066
0.6621242073823571,0.14396166801452637
0.6620717585191085,0.14516210556030273
0.6618455172938322,0.14589500427246094
0.6617936985103813,0.1470637321472168
0.6615690082514594,0.14779949188232422
0.6615178113197686,0.1489851474761963
0.6612946554764969,0.1497342586517334
0.6612440722896606,0.15086746215820312
0.6610224345218199,0.15160346031188965
0.6609724570923197,0.15275144577026367
0.6607523212675837,0.1535325050354004
0.6607029417255614,0.1546494960784912
0.6604842919169205,0.1554100513458252
0.6604355025084686,0.15656328201293945
0.6602183229916678,0.1573188304901123
0.6601701160771358,0.1584484577178955
0.6599543913281303,0.1592259407043457
0.6599067593804506,0.16033577919006348
0.6596924740728766,0.16107416152954102
0.6596454096759073,0.162200927734375
0.659432548678573,0.16290688514709473
0.659386044525459,0.16407179832458496
0.6591745928998518,0.16478824615478516
0.6591286417914044,0.16596770286560059
0.6589185847892192,0.1667027473449707
0.6588731796323138,0.16787242889404297
0.6586645026929994,0.16861224174499512
0.6586196364989925,0.16977167129516602
0.6584123252473192,0.17050647735595703
0.658367991130483,0.17168021202087402
0.6581620313741317,0.1724088191986084
0.658118222550108,0.1735823154449463
0.6579136002772786,0.17433428764343262
0.6578703100615522,0.17550253868103027
0.6576670114385952,0.17623686790466309
0.6576242332449849,0.17742657661437988
0.657422244614055,0.1781449317932129
0.657379971953224,0.17932724952697754
0.6571792798299553,0.18003511428833008
0.6571375063079409,0.1812305450439453
0.6569380973791454,0.18193602561950684
0.6568968166959074,0.18311023712158203
0.6566986778172962,0.183823823928833
0.6566578837652837,0.18503236770629883
0.6564610019592114,0.18576884269714355
0.6564206884219493,0.18691372871398926
0.6562250508751823,0.1876373291015625
0.6561852118258757,0.1888124942779541
0.6559908058873835,0.18959712982177734
0.6559514353875411,0.19071078300476074
0.6557582485663115,0.19146990776062012
0.6557193407643888,0.19262051582336426
0.6555273607272677,0.19336295127868652
0.6554889098573263,0.19450736045837402
0.6552981244268805,0.19524621963500977
0.6552601248072693,0.19645452499389648
0.6550705219596735,0.19720768928527832
0.6550329679917246,0.19834399223327637
0.6548445358546742,0.19907283782958984
0.6548074220214203,0.20026612281799316
0.6546201488720655,0.20100116729736328
0.6545834697369736,0.20218324661254883
0.6543973439998804,0.20290899276733398
0.6543610942056038,0.2041311264038086
0.6541761044507377,0.2048647403717041
0.6541402787178875,0.20603680610656738
0.6539564136586219,0.20676612854003906
0.6539210067845529,0.20792555809020996
0.6537382552757017,0.20865893363952637
0.6537032621333201,0.20982122421264648
0.6535216131691943,0.21055340766906738
0.6534870287057801,0.21171164512634277
0.6533064714182684,0.2124478816986084
0.6532722906543156,0.21361994743347168
0.6530928143109893,0.21437454223632812
0.6530590323390641,0.21564340591430664
0.6528806263413052,0.21637368202209473
0.6528472383249208,0.21758008003234863
0.6526698922060752,0.21831607818603516
0.6526368933785831,0.21950173377990723
0.6524605968021358,0.22023320198059082
0.6524279824656343,0.22142624855041504
0.6522527252234098,0.22214221954345703
0.6522204907476687,0.22332167625427246
0.6520462627580538,0.2240452766418457
0.6520144035794562,0.22525811195373535
0.6518411948856456,0.2259807586669922
0.6518097065061444,0.22718548774719238
0.6516375072744117,0.22788619995117188
0.6516063852605036,0.22907686233520508
0.6514351857784926,0.22980284690856934
0.651404425760207,0.23096871376037598
0.651234216435247,0.23169779777526855
0.6512038141051506,0.23285937309265137
0.6510345854625955,0.23362112045288086
0.6510045365748132,0.23475170135498047
0.6508362792563999,0.23550844192504883
0.6508065796256499,0.23663806915283203
0.6506392843878828,0.2374281883239746
0.6506099298885271,0.2385389804840088
0.6504435876010818,0.23930668830871582
0.6504145741661913,0.24041366577148438
0.6502491758103417,0.24120688438415527
0.6502204994307774,0.24228262901306152
0.6500560360978439,0.24302387237548828
0.6500276928213502,0.2441568374633789
0.6498641557111694,0.24486732482910156
0.6498361416414838,0.24603796005249023
0.6496735220608996,0.24675321578979492
0.6496458333568762,0.247908353805542
0.6494841227182515,0.24866104125976562
0.6494567555929971,0.249802827835083
0.6492959454127474,0.250551700592041
0.6492688961327724,0.25171923637390137
0.6491089780299198,0.2524549961090088
0.6490822429143029,0.25362730026245117
0.648923208609049,0.2543654441833496
0.6488967840286145,0.2555410861968994
0.6487386253409354,0.2562751770019531
0.6487125077174444,0.2574598789215088
0.6485552165657043,0.2581779956817627
0.6485294023710583,0.2593517303466797
0.6483729707706438,0.2600541114807129
0.6483474565261017,0.26125502586364746
0.6481918765880755,0.26197052001953125
0.6481666588634821,0.26314282417297363
0.6480119227932553,0.2638514041900635
0.647986998206284,0.2650628089904785
0.6478330983023081,0.26579952239990234
0.6478084635177143,0.2669491767883301
0.6476553921701914,0.26767444610595703
0.6476310438990789,0.26883840560913086
0.6474787935886915,0.2696070671081543
0.6474547285877902,0.27072858810424805
0.6473032918844491,0.2714979648590088
0.6472795069554046,0.2726123332977295
0.6471288765170139,0.27336668968200684
0.6471053685056894,0.27450037002563477
0.6469555370769303,0.27523183822631836
0.6469323028727186,0.2764003276824951
0.6467832632838514,0.2771434783935547
0.6467602998189993,0.278275728225708
0.6466120449846817,0.2789759635925293
0.646589349233624,0.2801547050476074
0.6464418721517474,0.28084683418273926
0.6464194411304538,0.2820470333099365
0.6462727348809968,0.2827599048614502
0.6462505656463271,0.2839381694793701
0.6461046233902249,0.2846801280975342
0.6460827130392968,0.28586435317993164
0.6459375280173277,0.28660130500793457
0.645915873686894,0.2877826690673828
0.6457714392185828,0.2885162830352783
0.6457500380844182,0.2896735668182373
0.6456063475669548,0.2904078960418701
0.6455851968432543,0.29159092903137207
0.6454422437504288,0.2923159599304199
0.645421340689215,0.2935192584991455
0.6452791185703676,0.29425597190856934
0.6452584604609072,0.29544639587402344
0.6451169629398953,0.29616737365722656
0.6450965471081263,0.29735326766967773
0.6449557678823052,0.2980532646179199
0.644935591690273,0.29923248291015625
0.6447955245294925,0.2999448776245117
0.6447755853747953,0.301135778427124
0.6446362241204103,0.30185866355895996
0.6446165194356533,0.30300211906433105
0.6444778579995509,0.30373167991638184
0.6444583852518099,0.304898738861084
0.6443204176154481,0.3056631088256836
0.6443011743057421,0.3067965507507324
0.6441638945192056,0.30755043029785156
0.6441448781819767,0.30866408348083496
0.6440082803630448,0.30944347381591797
0.6439894885656493,0.31053996086120605
0.6438535668988777,0.31129956245422363
0.6438349972410822,0.31241297721862793
0.6436997459768997,0.31317138671875
0.6436813960903887,0.3142848014831543
0.6435468095442063,0.31499671936035156
0.6435286770920952,0.31617140769958496
0.6433947496434282,0.3168771266937256
0.6433768323197863,0.31803154945373535
0.6432435584113902,0.3187541961669922
0.6432258539407708,0.3199186325073242
0.6430932280777895,0.32065582275390625
0.6430757342147669,0.32180047035217285
0.6429437509638939,0.3225677013397217
0.6429264654926098,0.32371973991394043
0.6427951194812608,0.32446718215942383
0.6427780402149765,0.32564854621887207
0.6426473261304766,0.32637524604797363
0.6426304509111329,0.3275415897369385
0.6425003634999132,0.32828307151794434
0.6424836901976986,0.32945895195007324
0.6423542242645063,0.3301963806152344
0.6423377507774307,0.3313479423522949
0.6422089011845503,0.3320579528808594
0.6421926254380278,0.33324432373046875
0.6420643871045141,0.33395814895629883
0.6420483070509492,0.33513355255126953
0.6419206749518721,0.3358588218688965
0.6419047885702567,0.33716726303100586
0.6417777577359564,0.3379075527191162
0.6417620630314702,0.3391101360321045
0.6416356285468234,0.33982014656066895
0.6416201235504435,0.3410072326660156
0.6414942805541415,0.34172916412353516
0.6414789633222556,0.34288740158081055
0.641353707006092,0.3436241149902344
0.6413385756201201,0.3448038101196289
0.6412139012282894,0.34557652473449707
0.641198953794311,0.3467097282409668
0.641074856622718,0.3474452495574951
0.641060091271105,0.3485829830169678
0.6409365666666837,0.34934449195861816
0.6409219815517398,0.3504371643066406
0.6407990249117833,0.35119128227233887
0.6407846182113888,0.35231804847717285
0.6406622249828877,0.353039026260376
0.6406479948981505,0.354189395904541
0.6405261605771425,0.35491347312927246
0.6405121053320554,0.3561208248138428
0.6403908254629832,0.3568291664123535
0.6403769433040849,0.3580341339111328
0.6402562134791654,0.3587605953216553
0.6402425026752084,0.35994815826416016
0.640122318533809,0.3606879711151123
0.6401087773754335,0.36187148094177246
0.6399891346034587,0.3626105785369873
0.6399757614028702,0.3637819290161133
0.6398566557321576,0.36458563804626465
0.6398434488228102,0.36569881439208984
0.6397248760305347,0.3664374351501465
0.6397118337668206,0.3676583766937256
0.6395937896749075,0.3683812618255615
0.6395809104318501,0.36957359313964844
0.6394633909063968,0.37030482292175293
0.6394506730793499,0.37148284912109375
0.6393336740300563,0.3722097873687744
0.6393211160344072,0.3734095096588135
0.6392046334140142,0.37415146827697754
0.6391922336848924,0.37534093856811523
0.6390762634886289,0.37606263160705566
0.6390640204806186,0.37728166580200195
0.6389485587456561,0.37798380851745605
0.638936470932515,0.37917661666870117
0.6388215137374305,0.3798828125
0.6388095796118108,0.3810923099517822
0.6386951230760576,0.3818023204803467
0.6386833411492333,0.3829641342163086
0.6385693814326195,0.383695125579834
0.6385577502342176,0.38487982749938965
0.6384442835363918,0.3856487274169922
0.6384328016141274,0.38675904273986816
0.6383198241740724,0.38750314712524414
0.6383084900934882,0.3886604309082031
0.6381959981890221,0.38944339752197266
0.6381848105332328,0.39057445526123047
0.6380728004805162,0.39130449295043945
0.6380617578499561,0.39245080947875977
0.6379502260030084,0.39322495460510254
0.6379393270151832,0.3943934440612793
0.637828269765404,0.39510154724121094
0.6378175130546467,0.39628028869628906
0.6377069268303454,0.3970332145690918
0.6376963110475767,0.3981821537017822
0.637586192313508,0.39888501167297363
0.6375757161259994,0.40006279945373535
0.6374660613829064,0.4007680416107178
0.6374557234740474,0.40195441246032715
0.6373465292582111,0.40268588066101074
0.6373363283272806,0.40384960174560547
0.6372275912100747,0.4046478271484375
0.6372175259720159,0.40579771995544434
0.6371092425594695,0.4065377712249756
0.6370993117446678,0.40770483016967773
0.6369914786770341,0.4084465503692627
0.6369816810310991,0.40961551666259766
0.6368742949824291,0.41035008430480957
0.63686462926598,0.41151976585388184
0.636757686943704,0.4122495651245117
0.6367481519321576,0.41342782974243164
0.6366416500766718,0.4141578674316406
0.6366322445600354,0.41533327102661133
0.636526179944294,0.41605043411254883
0.6365169027269604,0.41722893714904785
0.6364112721560738,0.4179267883300781
0.6364021220566192,0.41910815238952637
0.6362969223674598,0.4198298454284668
0.6362878982184458,0.42101168632507324
0.6361831262792557,0.42174744606018066
0.6361742269270344,0.42289042472839355
0.6360698796370419,0.4236288070678711
0.6360611039415633,0.4247925281524658
0.6359571782306032,0.42557191848754883
0.6359485250652265,0.42670655250549316
0.6358450178933663,0.4274451732635498
0.6358364861446729,0.4286000728607178
0.635733394501845,0.4293677806854248
0.6357249830694558,0.4304769039154053
0.6356223039750925,0.4312319755554199
0.6356140117714877,0.43235158920288086
0.6355117422741645,0.4330935478210449
0.6355035682245053,0.43425774574279785
0.635401705401587,0.434967041015625
0.635393648443541,0.4361453056335449
0.6352921894008339,0.43685007095336914
0.6352842484844031,0.4380166530609131
0.6351831903558112,0.43872880935668945
0.6351753644431624,0.4398961067199707
0.6350747043903487,0.4406275749206543
0.6350669924556471,0.4418501853942871
0.6349667276677009,0.4425809383392334
0.6349591286969445,0.4437549114227295
0.6348592563900515,0.4445199966430664
0.6348517693809108,0.4456963539123535
0.6347522867980286,0.44651174545288086
0.6347449107596872,0.44760966300964355
0.6346458151702253,0.44837284088134766
0.634638549123222,0.44951796531677246
0.634539837822727,0.4502530097961426
0.6345326807988024,0.45140743255615234
0.6344343511086463,0.45212340354919434
0.6344273021505906,0.4533090591430664
0.6343293514176637,0.4540266990661621
0.6343224095791672,0.4552013874053955
0.6342248351755759,0.45592260360717773
0.6342179995210813,0.45711731910705566
0.6341207988438498,0.4578428268432617
0.6341140684484071,0.4590117931365967
0.6340172389191835,0.4597349166870117
0.6340106128683072,0.46102046966552734
0.6339141519330724,0.46175503730773926
0.6339076293226006,0.46291589736938477
0.6338115344513828,0.4636542797088623
0.6338051143873392,0.46482419967651367
0.6337093830739315,0.46558713912963867
0.6337030646723885,0.466705322265625
0.6336076944340705,0.46744489669799805
0.633601476821014,0.4685823917388916
0.6335064651982774,0.46936511993408203
0.6335003475094761,0.4704711437225342
0.6334056920657535,0.471203088760376
0.6333996734466275,0.47237253189086914
0.6333053717680255,0.4731266498565674
0.633299451373518,0.4742896556854248
0.6332055010685541,0.4749906063079834
0.6331996780630049,0.47617149353027344
0.6331060767623473,0.47687411308288574
0.6331003503193685,0.478043794631958
0.6330070956755799,0.4787609577178955
0.6330014649779332,0.47992396354675293
0.6329085546652174,0.4806654453277588
0.6329030189046935,0.4818248748779297
0.6328104506186469,0.48255443572998047
0.6328050089959454,0.48372817039489746
0.6327127804533107,0.4845240116119385
0.6327074321779241,0.4856748580932617
0.632615541116347,0.48644328117370605
0.6326102854064448,0.4876289367675781
0.6325187295842352,0.4883921146392822
0.6325135656665504,0.4895439147949219
0.6324223428624457,0.49026942253112793
0.6324172699721619,0.491424560546875
0.6323263779850945,0.49213576316833496
0.6323213953657364,0.49332308769226074
0.6322308320146035,0.4940459728240967
0.6322259389179279,0.4952259063720703
0.6321357020413643,0.4959547519683838
0.6321308977272528,0.49713921546936035
0.6320409851834079,0.49785661697387695
0.6320362689197617,0.4990091323852539
0.6319466785860779,0.4997239112854004
0.6319420496487134,0.5008876323699951
0.6318527794217086,0.5016512870788574
0.6318482370942552,0.5027737617492676
0.6317592848893082,0.5035281181335449
0.6317548284631073,0.504676342010498
0.631666192214245,0.5054507255554199
0.6316618209882506,0.5065531730651855
0.6315734986479393,0.5073156356811523
0.6315692119286201,0.5084264278411865
0.6314812014675584,0.5091979503631592
0.631476998568801,0.5103025436401367
0.6313892979757163,0.5110471248626709
0.6313851782187307,0.5121679306030273
0.6312977855001783,0.5128779411315918
0.6312937482134032,0.5140645503997803
0.6312066613935676,0.5147824287414551
0.6312027059125788,0.5159645080566406
0.6311159230330777,0.5167007446289062
0.6311120487004969,0.5178587436676025
0.6310255678201884,0.5186123847961426
0.6310217739855932,0.519751787185669
0.6309355931803851,0.5204837322235107
0.6309318792002208,0.5216548442840576
0.6308459965628813,0.5223803520202637
0.6308423618003745,0.5235447883605957
0.6307567754403475,0.5243122577667236
0.6307532192654192,0.5254979133605957
0.6306679273086406,0.5262267589569092
0.6306644490978222,0.5274038314819336
0.6305794496865393,0.5281627178192139
0.6305760488228886,0.5293052196502686
0.6304913401154806,0.5300025939941406
0.630488015988501,0.5311851501464844
0.6304035961593035,0.5318868160247803
0.6304003481648612,0.5330772399902344
0.6303162154039919,0.5337796211242676
0.6303130429442378,0.5349664688110352
0.6302291954574241,0.5357143878936768
0.6302260979407143,0.5368697643280029
0.6301425339491252,0.5376267433166504
0.6301395107899427,0.5387632846832275
0.6300562285300202,0.5395081043243408
0.6300532791489004,0.5406522750854492
0.6299702768721945,0.5414073467254639
0.6299674006956479,0.5425348281860352
0.629884676668654,0.5432748794555664
0.6298818731290933,0.5444538593292236
0.6297994256330907,0.5452103614807129
0.6297966941687566,0.546363115310669
0.6297145214996496,0.547065258026123
0.6297118615545397,0.5482308864593506
0.6296299620227007,0.5489652156829834
0.6296273730464975,0.5501141548156738
0.6295457449766123,0.5508205890655518
0.6295432264246138,0.5519959926605225
0.6294618681555285,0.5527267456054688
0.6294594194885776,0.5538995265960693
0.6293783293731475,0.5546531677246094
0.6293759500575661,0.5558366775512695
0.6292951264625067,0.5565788745880127
0.6292928159700264,0.5577437877655029
0.6292122572757665,0.5584666728973389
0.6292100150834636,0.5596380233764648
0.6291297196839989,0.5603814125061035
0.6291275452742291,0.561535120010376
0.62904751157698,0.5622634887695312
0.6290454044373129,0.5634462833404541
0.6289656308629822,0.56418776512146
0.628963590486139,0.5653820037841797
0.6288840754685718,0.5660922527313232
0.628882101352362,0.5673000812530518
0.6288028433384077,0.5680885314941406
0.6288009349856681,0.569265604019165
0.6287219324350439,0.5699844360351562
0.6287200893535768,0.5711727142333984
0.6286413407387335,0.5718810558319092
0.6286395624412469,0.5731346607208252
0.6285610662472346,0.5738494396209717
0.6285593522512838,0.5750572681427002
0.628481106975622,0.5757923126220703
0.6284794568035503,0.5770015716552734
0.628401460956097,0.5777378082275391
0.6283998741349788,0.5788936614990234
0.6283221262378027,0.579634428024292
0.6283206022993861,0.5807812213897705
0.6282431008866403,0.5815682411193848
0.6282416393672919,0.5827481746673584
0.6281643829850887,0.5835163593292236
0.6281629834257378,0.584744930267334
0.6280859706320246,0.5855207443237305
0.6280846325781091,0.5866806507110596
0.628007861942548,0.587409257888794
0.6280065849439602,0.5885748863220215
0.6279300550478061,0.5893166065216064
0.6279288386588405,0.5904576778411865
0.6278525480948226,0.5911788940429688
0.6278513918741232,0.5923318862915039
0.6277753392463278,0.5930624008178711
0.6277742427568366,0.5942151546478271
0.6276984266805905,0.5949225425720215
0.6276973894894968,0.5961000919342041
0.6276218085912534,0.5968072414398193
0.6276208302699435,0.5979971885681152
0.6275454831871687,0.5987215042114258
0.6275445633111771,0.5998969078063965
0.6274694486922381,0.6006484031677246
0.6274685868411978,0.6018309593200684
0.6273937033452519,0.6025652885437012
0.627392899102847,0.6037271022796631
0.6273182453997331,0.6044859886169434
0.627317498353651,0.6056692600250244
0.6272430731237815,0.6063888072967529
0.6272423828656662,0.6075701713562012
0.6271681847999205,0.6083009243011475
0.6271675509253266,0.6094863414764404
0.6270935787249453,0.6102111339569092
0.6270930008332924,0.611372709274292
0.6270192532097741,0.6120960712432861
0.6270187309043014,0.613328218460083
0.6269452065792996,0.614041805267334
0.6269447394670221,0.6152305603027344
0.6268714371722438,0.6159553527832031
0.6268710248639084,0.6171538829803467
0.6267979433410132,0.6178715229034424
0.6267975854510559,0.6190474033355713
0.6267247234515576,0.6197795867919922
0.6267244195980598,0.620974063873291
0.6266517758832285,0.6216976642608643
0.6266515256878766,0.6228487491607666
0.6265790990286412,0.6235964298248291
0.6265789021166838,0.6247408390045166
0.6265066912935372,0.6255242824554443
0.626506547293745,0.6266288757324219
0.6264345510966491,0.6273708343505859
0.6264344596412743,0.6285176277160645
0.6263626768695671,0.6292800903320312
0.6263626375943032,0.6304054260253906
0.6262910670566062,0.6311192512512207
0.6262910796005493,0.6322970390319824
0.6262197201146764,0.6330158710479736
0.6262197841202864,0.634190559387207
0.6261486345131537,0.6348888874053955
0.6261487496262159,0.6360657215118408
0.6260778087337531,0.6367800235748291
0.6260779746033401,0.637955904006958
0.6260072412704016,0.638707160949707
0.6260074575488367,0.6398715972900391
0.6259369306291162,0.6406488418579102
0.625937196971936,0.6418051719665527
0.6258668753278787,0.6425385475158691
0.6258671913937973,0.643718957901001
0.6257970738965166,0.6444540023803711
0.6257974393473896,0.6456232070922852
0.6257275248765822,0.6463501453399658
0.6257279393773715,0.6475296020507812
0.6256582268212345,0.6482639312744141
0.6256586900399729,0.6494255065917969
0.6255891782951221,0.6501674652099609
0.6255896899028798,0.6513350009918213
0.6255203778742686,0.6520278453826904
0.6255209375451184,0.6532361507415771
0.6254518241459576,0.6539475917816162
0.6254524315569415,0.6551270484924316
0.6253835157086199,0.6558516025543213
0.6253841705397167,0.6570408344268799
0.6253154511717234,0.6577417850494385
0.6253161531058149,0.6589016914367676
0.625247629155661,0.6596429347991943
0.6252483778785011,0.6607999801635742
0.6251800482916441,0.6615602970123291
0.6251808434918253,0.6626815795898438
0.6251127072215934,0.6634302139282227
0.6251135485905169,0.6646082401275635
0.6250456045980335,0.6653633117675781
0.6250464918298778,0.6664915084838867
0.6249787390839882,0.6672155857086182
0.6249796718756778,0.6683857440948486
0.6249121093528758,0.6691207885742188
0.6249130874040518,0.6702492237091064
0.6248457140884084,0.6709592342376709
0.6248467371013978,0.6721148490905762
0.6247795519844888,0.6728332042694092
0.6247806196642762,0.6740119457244873
0.6247136217451115,0.6747362613677979
0.624714733799309,0.6759085655212402
0.6246479220842639,0.6766462326049805
0.6246490782230826,0.6777999401092529
0.6245824517258278,0.6785373687744141
0.62458365166205,0.6797277927398682
0.6245172094034838,0.6804599761962891
0.6245184528524341,0.6816442012786865
0.6244521938606149,0.6823670864105225
0.624453480540134,0.6835498809814453
0.6243874038502131,0.6843044757843018
0.6243887334806288,0.6855120658874512
0.6243228381347855,0.6862466335296631
0.6243242104388866,0.687446117401123
0.6242584954862623,0.6881554126739502
0.6242599101892725,0.6893672943115234
0.6241943746859059,0.6900694370269775
0.6241958315154568,0.691251277923584
0.624130474524221,0.6920187473297119
0.624131973210326,0.6931402683258057
0.6240667938008647,0.6938629150390625
0.6240683340758943,0.6950316429138184
0.6240033313245601,0.6957724094390869
0.6240049129232159,0.6969525814056396
0.6239400859130078,0.6976869106292725
0.6239417085722976,0.6988706588745117
0.6238770563928009,0.6996042728424072
0.6238787198520143,0.7007558345794678
0.6238142415993398,0.7015326023101807
0.6238159456000237,0.7026495933532715
0.6237516403767484,0.7033786773681641
0.6237533846626828,0.7045567035675049
0.6236892515777902,0.7053110599517822
0.623691035894965,0.7065396308898926
0.6236270740637875,0.7072725296020508
0.6236288981603784,0.7084333896636963
0.6235651067045397,0.7091984748840332
0.6235669703308853,0.710319995880127
0.6235033483782425,0.7110261917114258
0.6235052512868215,0.7121906280517578
0.6234417979714096,0.7128984928131104
0.6234437399168183,0.7140824794769287
0.6233804543787937,0.7148087024688721
0.6233824351177232,0.7159967422485352
0.6233193165033091,0.7167143821716309
0.6233213357945236,0.717897891998291
0.6232583832559548,0.7186367511749268
0.6232604408602701,0.7198116779327393
0.6231976535557394,0.720543384552002
0.6231997492360011,0.72170090675354
0.6231371263296055,0.7224385738372803
0.6231392598506674,0.7236053943634033
0.6230768005123558,0.724358081817627
0.6230789716410595,0.7255606651306152
0.6230166750465801,0.7262864112854004
0.6230188835517342,0.7274842262268066
0.6229567488825826,0.7282121181488037
0.6229589945349421,0.7294542789459229
0.6228970209783103,0.7301714420318604
0.6228993035505561,0.7313458919525146
0.6228374902992823,0.7320778369903564
0.6228398095660017,0.7332537174224854
0.6227781558185195,0.7339737415313721
0.6227805115561862,0.7351422309875488
0.6227190165164757,0.735863447189331
0.6227214085034304,0.7370553016662598
0.6226600713809688,0.7377784252166748
0.6226624993974004,0.7389464378356934
0.6226013194071136,0.739675760269165
0.6226037832350388,0.7408223152160645
0.6225427595972539,0.7416026592254639
0.6225452590205,0.7427098751068115
0.6224843909608971,0.7434902191162109
0.6224869257650824,0.7445797920227051
0.6224262125146481,0.745384693145752
0.6224287824871638,0.7464566230773926
0.6223682232821452,0.7472383975982666
0.6223708282121376,0.7483477592468262
0.6223104222939956,0.7491295337677002
0.6223130619723478,0.7502918243408203
0.6222528085877111,0.7509927749633789
0.6222554828070257,0.7521696090698242
0.6221953812076476,0.7528798580169678
0.6221980897622287,0.7540531158447266
0.6221381392049412,0.7547624111175537
0.6221408818907773,0.7559452056884766
0.6220810816374476,0.7566859722137451
0.622083858252195,0.7578623294830322
0.6220242075696814,0.758599042892456
0.6220270179126467,0.7597658634185791
0.6219675160727561,0.7605032920837402
0.6219703599448799,0.761660099029541
0.6219110062243246,0.7623920440673828
0.6219138834281648,0.7635622024536133
0.621854677108521,0.7643206119537354
0.6218575874482365,0.7655062675476074
0.6217985278159017,0.7662532329559326
0.6218014710972369,0.7674386501312256
0.6217425574433889,0.7681529521942139
0.6217455334736569,0.7693471908569336
0.6216867650942131,0.7700517177581787
0.6216897736822805,0.7712252140045166
0.6216311498778566,0.7719211578369141
0.6216341908341286,0.7731268405914307
0.6215757109099994,0.7738616466522217
0.621578784046403,0.7750997543334961
0.6215204473124627,0.7758433818817139
0.6215235524424325,0.7770271301269531
0.6214653582131545,0.7777583599090576
0.6214684951516181,0.7789008617401123
0.6214104427460172,0.7796425819396973
0.6214136113093791,0.780771017074585
0.6213557000509726,0.7815549373626709
0.6213589000571009,0.7826509475708008
0.6213011292738704,0.7834651470184326
0.6213043605420814,0.7845940589904785
0.6212467295664353,0.7853786945343018
0.6212499919174795,0.7865760326385498
0.6211925000862161,0.7873308658599854
0.6211957933422645,0.7884881496429443
0.6211384399965341,0.7892410755157471
0.6211417639811634,0.7903828620910645
0.6210845484664328,0.7911033630371094
0.6210879030046124,0.7922794818878174
0.6210308246706281,0.7930073738098145
0.6210342095887058,0.7941548824310303
0.6209772677894589,0.7948675155639648
0.620980682915148,0.7960290908813477
0.6209238770088373,0.7967624664306641
0.6209273221712028,0.797919750213623
0.6208706515202018,0.798659086227417
0.6208741265496471,0.799821138381958
0.6208175905204678,0.8005819320678711
0.6208210952487228,0.801741361618042
0.620764693211981,0.8024911880493164
0.6207682274720876,0.8036887645721436
0.6207119588024709,0.8044812679290771
0.6207155224287714,0.805588960647583
0.6206593865050035,0.80633544921875
0.6206629793331276,0.8075001239776611
0.6206069755379358,0.808234691619873
0.620610597404788,0.8094382286071777
0.6205547251248704,0.8101568222045898
0.6205583758686182,0.8113429546356201
0.6205026344946102,0.812042236328125
0.6205063139546718,0.8132507801055908
0.6204507028811147,0.8139994144439697
0.6204544108981463,0.8151843547821045
0.6203989295234547,0.8159141540527344
0.6204026659393395,0.8171017169952393
0.6203473136657697,0.817812442779541
0.6203510783236058,0.8189756870269775
0.6202958545572246,0.8197181224822998
0.6202996473013133,0.8208844661712646
0.6202445514519664,0.8216445446014404
0.6202483721278008,0.822784423828125
0.6201934036090829,0.8235330581665039
0.6201972520633364,0.8247251510620117
0.62014241029256,0.825514554977417
0.6201462863730752,0.826683759689331
0.6200915707712407,0.8274166584014893
0.6200954743270181,0.828648567199707
0.6200408843187837,0.829409122467041
0.6200448151999717,0.8305363655090332
0.6199903502136239,0.8313095569610596
0.6199943082715061,0.8324949741363525
0.6199399677389311,0.8332583904266357
0.6199439528259172,0.8344478607177734
0.6198897361825707,0.8351857662200928
0.6198937481521851,0.8363838195800781
0.6198396548370646,0.8371667861938477
0.6198436935439361,0.838306188583374
0.6197897229995517,0.8390486240386963
0.6197937882994031,0.8402268886566162
0.6197399399717499,0.8409757614135742
0.6197440317213876,0.8421347141265869
0.6196903050599177,0.8428614139556885
0.6196944231172218,0.844069242477417
0.6196408175748165,0.8447897434234619
0.6196449617987305,0.8459827899932861
0.6195914768316731,0.8467154502868652
0.6195956470821941,0.8479619026184082
0.6195422821501427,0.8486919403076172
0.6195464782883118,0.8498570919036865
0.6194932328542724,0.8505806922912598
0.6194974547421643,0.8517622947692871
0.619444328272465,0.8524882793426514
0.6194485757731794,0.8536660671234131
0.6193955677374424,0.8544094562530518
0.6193998407150937,0.8556323051452637
0.6193469505862115,0.8563675880432129
0.6193512489059192,0.8575613498687744
0.619298476160027,0.8582875728607178
0.6193027996879075,0.8594837188720703
0.6192501438043585,0.8602077960968018
0.6192544924075151,0.86141037940979
0.6192019528688543,0.8621206283569336
0.6192063264153681,0.8632919788360596
0.619153902707309,0.8640120029449463
0.6191583010662303,0.8652119636535645
0.619105992677628,0.8659565448760986
0.619110415718967,0.8671190738677979
0.6190582221417951,0.8678359985351562
0.6190626697365132,0.8690409660339355
0.6190105904658391,0.869767427444458
0.6190150624858404,0.8709406852722168
0.6189630970198005,0.8716762065887451
0.6189675933379228,0.8728725910186768
0.6189157411776992,0.8736224174499512
0.6189202616677066,0.8747818470001221
0.6188685223175034,0.8755309581756592
0.6188730668540761,0.8766980171203613
0.618821439821096,0.8774533271789551
0.6188260082798231,0.8785862922668457
0.6187744930742441,0.8793179988861084
0.6187790853316153,0.8805043697357178
0.6187276814665671,0.8812465667724609
0.6187322973999644,0.8823940753936768
0.618681004391507,0.8831231594085693
0.6186856438791962,0.8843131065368652
0.6186344612462958,0.8850572109222412
0.6186391241674198,0.886232852935791
0.6185880514319271,0.8869462013244629
0.6185927376664963,0.8881194591522217
0.6185417743531247,0.8888301849365234
0.6185464837820107,0.8900101184844971
0.6184956294183139,0.890721321105957
0.6185003619232403,0.8919062614440918
0.6184496160395906,0.89263916015625
0.6184543715031271,0.8938019275665283
0.6184037336326937,0.8945577144622803
0.6184085119382468,0.8957545757293701
0.6183579816169752,0.8965020179748535
0.6183627826487816,0.8976683616638184
0.6183123594153714,0.8983917236328125
0.6183171830584909,0.8995821475982666
0.6182668664543758,0.900322675704956
0.6182717125946833,0.9015066623687744
0.6182215021640096,0.9022269248962402
0.6182263706881883,0.9034144878387451
0.6181762659777946,0.9041402339935303
0.6181811567733286,0.9053566455841064
0.6181311573327256,0.9060802459716797
0.6181360702878926,0.9072592258453369
0.6180861756692432,0.9079759120941162
0.6180911106731077,0.9091663360595703
0.6180413204312062,0.9098963737487793
0.6180462773736131,0.9110841751098633
0.6179965910658654,0.9118080139160156
0.618001569837432,0.9130079746246338
0.6179519870238371,0.9137439727783203
0.6179569875159474,0.9149215221405029
0.6179075077590768,0.9156744480133057
0.6179125298638739,0.9168281555175781
0.6178631527288528,0.9175751209259033
0.6178681963392325,0.9187107086181641
0.6178189213937205,0.9194364547729492
0.6178239864033255,0.9205954074859619
0.6177748132174978,0.9213402271270752
0.6177798995207094,0.9224715232849121
0.6177308276672384,0.9232120513916016
0.6177359351591719,0.9243621826171875
0.6176869642132078,0.9251046180725098
0.6176920927897054,0.9262628555297852
0.6176432223288582,0.9269616603851318
0.6176483718864819,0.9281244277954102
0.6175996014908036,0.9288337230682373
0.6176047719268302,0.9300005435943604
0.6175561011787959,0.9307103157043457
0.6175612923912099,0.9318842887878418
0.6175127208757005,0.9326159954071045
0.6175179327631889,0.9338474273681641
0.6174694600674729,0.9345946311950684
0.617474692529418,0.9357731342315674
0.6174263182431342,0.936514139175415
0.6174315711796082,0.9376916885375977
0.6173832948947484,0.9384689331054688
0.6173885682065074,0.9395945072174072
0.6173403895173986,0.9403390884399414
0.6173456831058768,0.9414892196655273
0.6172976016091642,0.9422354698181152
0.6173029153764684,0.9434022903442383
0.6172549306710988,0.9441380500793457
0.6172602645200016,0.9453315734863281
0.6172123762072063,0.9460608959197998
0.6172177300411411,0.9472334384918213
0.6171699377244194,0.9479479789733887
0.6171753114474747,0.9492132663726807
0.6171276147325773,0.9499261379241943
0.6171330082494915,0.9511427879333496
0.6170854067444032,0.9518711566925049
0.6170908199605585,0.9531841278076172
0.6170433132754837,0.9539358615875244
0.6170487460969002,0.955122709274292
0.6170013338442459,0.9558570384979248
0.6170067861775775,0.9570510387420654
0.6169594679719367,0.9577796459197998
0.6169649397244648,0.9589400291442871
0.6169177151826017,0.9596796035766602
0.61692320626223,0.9608383178710938
0.6168760750030642,0.9616062641143799
0.616881585318313,0.9627137184143066
0.6168345469629037,0.9634826183319092
0.6168400764229062,0.9646255970001221
0.6167931305944364,0.9654080867767334
0.6167986791089322,0.966529130935669
0.6167518254326942,0.9672837257385254
0.616757392912024,0.9684174060821533
0.616710631015404,0.9691743850708008
0.6167162173705059,0.9702935218811035
0.6166695468829689,0.9710004329681396
0.616675152025372,0.9721522331237793
0.6166285725784472,0.9728677272796631
0.6166341964202676,0.9740533828735352
0.616587707647533,0.9747703075408936
0.6165933501014685,0.9759674072265625
0.6165469516385368,0.9766960144042969
0.6165526126178623,0.9778652191162109
0.6165063041023667,0.9786202907562256
0.6165119835209288,0.9797766208648682
0.6164657645925082,0.980506181716919
0.6164714623647212,0.9816701412200928
0.6164253326650058,0.9823906421661377
0.6164310487058465,0.9835782051086426
0.6163850078784442,0.9842984676361084
0.6163907421034474,0.9854955673217773
0.6163447897939297,0.986224889755249
0.6163505421191832,0.9873883724212646
0.6163046779750712,0.9880936145782471
0.6163104483172122,0.9892773628234863
0.6162646719879624,0.9899775981903076
0.6162704602641722,0.9911408424377441
0.6162247714011638,0.9918420314788818
0.6162305775291634,0.9930379390716553
0.6161849757856841,0.9937427043914795
0.6161907996837297,0.9949142932891846
0.6161452847149627,0.9956619739532471
0.6161511263018415,0.9968273639678955
0.6161056977648522,0.9975912570953369
0.6161115569598783,0.9987201690673828
0.6160662145136004,0.9994618892669678
0.6160720912366101,1.0006287097930908
0.6160268345418337,1.0013813972473145
0.6160327287131808,1.0025057792663574
0.6159875574325387,1.0032367706298828
0.6159934689730917,1.0044090747833252
0.6159483827710465,1.00514817237854
0.615954311602183,1.0062859058380127
0.6159093101450148,1.0069999694824219
0.6159152561886179,1.008162260055542
0.6158703391444118,1.0088756084442139
0.6158763023228656,1.0100257396697998
0.6158314693614987,1.0107536315917969
0.6158374495976855,1.0119295120239258
0.6157927003908142,1.0126678943634033
0.6157986976081092,1.0138344764709473
0.6157540318291582,1.0145862102508545
0.6157600459514255,1.0157690048217773
0.6157154632755744,1.0165212154388428
0.615721494227164,1.0176472663879395
0.6156769943313354,1.018388271331787
0.6156830420370786,1.019562005996704
0.6156386245999265,1.0203168392181396
0.6156446889851322,1.021489143371582
0.6156003536870299,1.022219181060791
0.6156064346774806,1.0234065055847168
0.6155621812005092,1.0241212844848633
0.6155682787224577,1.0253219604492188
0.6155241067503935,1.0260295867919922
0.6155302207305583,1.027209997177124
0.6154861299488625,1.0279102325439453
0.615492260314425,1.0291049480438232
0.6154482504102311,1.0298173427581787
0.6154543970888312,1.0309832096099854
0.6154104677509343,1.031731367111206
0.615416630670667,1.0328710079193115
0.6153727815895123,1.033644437789917
0.6153789606789245,1.0347800254821777
0.6153351915465953,1.0355260372161865
0.6153413867346816,1.036679983139038
0.6152976972448897,1.0374374389648438
0.615303908461089,1.0385491847991943
0.6152602983091625,1.0392944812774658
0.6152665254833548,1.0404222011566162
0.6152229943662273,1.0411672592163086
0.6152292374287298,1.0423107147216797
0.6151857850449304,1.043013095855713
0.6151920439264941,1.0441887378692627
0.6151486699761354,1.044891357421875
0.615154944607942,1.0460824966430664
0.6151116487927104,1.0467896461486816
0.6151179391063686,1.0479638576507568
0.6150747211295133,1.048698902130127
0.6150810270570559,1.049856185913086
0.6150378866233783,1.0505998134613037
0.6150442080972582,1.0517585277557373
0.6150011449131016,1.0524921417236328
0.6150074818661891,1.0536675453186035
0.6149644956394288,1.054408311843872
0.6149708480050077,1.0555915832519531
0.6149279384450401,1.0563170909881592
0.6149343061568056,1.0575189590454102
0.6148914729745384,1.0582466125488281
0.6148978559665923,1.059408187866211
0.6148550988744341,1.0601444244384766
0.6148614970812832,1.0613515377044678
0.6148188157931344,1.0620431900024414
0.6148252291496863,1.06321382522583
0.6147826233809278,1.0639359951019287
0.6147890518224882,1.0651381015777588
0.6147465212899732,1.0658752918243408
0.6147529647522428,1.0670568943023682
0.6147105091742852,1.0677883625030518
0.6147169675933568,1.0689821243286133
0.614674586689723,1.0697174072265625
0.6146810600020782,1.0708677768707275
0.614638753493977,1.0716028213500977
0.6146452416364829,1.0727653503417969
0.614603009246556,1.0735280513763428
0.6146095121564635,1.0747530460357666
0.6145673536087758,1.0754847526550293
0.6145738712237149,1.0766618251800537
0.6145317862437455,1.0774106979370117
0.6145383185017237,1.078545093536377
0.6144963068163568,1.07928466796875
0.6145028536557557,1.080430269241333
0.6144609149932709,1.0811786651611328
0.6144674763528433,1.0823009014129639
0.6144256104429064,1.083000898361206
0.6144321862617741,1.0841739177703857
0.6143903928354284,1.0848782062530518
0.6143969830530781,1.0860505104064941
0.6143552618427355,1.0867676734924316
0.6143618663990174,1.0879356861114502
0.6143202171384486,1.0886709690093994
0.614326835973573,1.0898287296295166
0.6142852583979002,1.0905671119689941
0.6142918914524343,1.0917363166809082
0.614250385298121,1.0924937725067139
0.6142570325129871,1.0936408042907715
0.6142155975178301,1.0943818092346191
0.6142222588343025,1.0955536365509033
0.6141808947374227,1.096285343170166
0.6141875700971252,1.097480058670044
0.6141462766389595,1.0982003211975098
0.6141529659838622,1.0993776321411133
0.6141117429061553,1.1001102924346924
0.6141184461785726,1.1013102531433105
0.6140772932243677,1.1020448207855225
0.6140840103669557,1.1032085418701172
0.6140429272805866,1.103912591934204
0.6140496582363401,1.105161190032959
0.614008644763423,1.1058926582336426
0.6140153894756734,1.1070556640625
0.6139744453630983,1.1077830791473389
0.6139812037755109,1.10896635055542
0.613940328771434,1.109708309173584
0.6139471008280053,1.11085844039917
0.61390629468184,1.1116173267364502
0.6139130803268957,1.112746000289917
0.6138723427893056,1.1135225296020508
0.6138791419674976,1.1147356033325195
0.6138384727903874,1.115485668182373
0.6138452854466919,1.1166932582855225
0.6138046843832008,1.1174452304840088
0.6138115104629154,1.1185734272003174
0.6137709772674077,1.1193203926086426
0.6137778167161496,1.1204643249511719
0.6137373511442081,1.1212141513824463
0.6137442039079111,1.1223499774932861
0.6137038057163291,1.1230506896972656
0.6137106717412414,1.1242220401763916
0.6136703406880144,1.1249299049377441
0.613677219920697,1.1261498928070068
0.6136369557650162,1.126866102218628
0.6136438481523392,1.1280674934387207
0.6136036506545824,1.1287975311279297
0.6136105561437246,1.1299669742584229
0.6135704250654505,1.1306898593902588
0.613577343603895,1.1318609714508057
0.613537278707834,1.1326086521148682
0.6135442102433678,1.1337671279907227
0.6135042112934159,1.134516716003418
0.6135111557741267,1.135683298110962
0.6134712225353376,1.136406421661377
0.6134781799096117,1.1376008987426758
0.6134383121481897,1.138324499130249
0.6134452823647102,1.1394884586334229
0.6134054798480025,1.1402075290679932
0.6134124628557466,1.14141845703125
0.6133727253522372,1.1421594619750977
0.6133797211004741,1.1433336734771729
0.613340048379776,1.1440503597259521
0.6133470568180653,1.1452608108520508
0.6133074486509127,1.1459846496582031
0.6133144697291025,1.147158145904541
0.6132749258873449,1.1478736400604248
0.6132819595555685,1.1490683555603027
0.6132424798121637,1.149794101715088
0.6132495260208386,1.1509373188018799
0.6132101101498454,1.151681900024414
0.6132171688496704,1.1528291702270508
0.6131778166262422,1.1535985469818115
0.6131848877681959,1.154759168624878
0.613145598968573,1.1555535793304443
0.6131526825039127,1.156693458557129
0.6131134569054162,1.1574528217315674
0.6131205527856739,1.1585817337036133
0.6130813901666993,1.1593236923217773
0.6130884983436812,1.1604702472686768
0.6130493984836912,1.1612176895141602
0.613056518909475,1.1623456478118896
0.6130174815889934,1.163055181503296
0.6130246142159269,1.1642310619354248
0.6129856392165314,1.1649701595306396
0.6129927839972301,1.1661100387573242
0.6129538711015465,1.1668524742126465
0.6129610279888922,1.1680662631988525
0.6129221769805875,1.1687822341918945
0.6129293459277255,1.1699514389038086
0.6128905565915018,1.1706852912902832
0.6128977375518405,1.1718642711639404
0.6128590096734283,1.172607421875
0.6128662026006357,1.1737661361694336
0.6128275359667881,1.174529790878296
0.6128347408147908,1.1756951808929443
0.6127961352132768,1.1764154434204102
0.6128033519362585,1.1775832176208496
0.6127648071558568,1.178316354751587
0.6127720357082556,1.179520606994629
0.6127335515387492,1.1802308559417725
0.6127407918752564,1.1814298629760742
0.6127023681074253,1.182161808013916
0.6127096201829833,1.1833336353302002
0.6126712566085992,1.1840715408325195
0.6126785203784002,1.1852550506591797
0.6126402167902206,1.1859800815582275
0.6126474922097043,1.1871566772460938
0.6126092484014658,1.1878836154937744
0.612616535426318,1.18910813331604
0.6125783511927312,1.1898274421691895
0.6125856497788817,1.1909832954406738
0.6125475249156246,1.1917104721069336
0.6125548350192462,1.1928791999816895
0.6125167693229588,1.1936399936676025
0.6125240909004647,1.1947815418243408
0.612486084168743,1.1955294609069824
0.6124934171767858,1.1966750621795654
0.6124554692081763,1.1974289417266846
0.6124628136036461,1.1986286640167236
0.6124249241976397,1.1993584632873535
0.6124322799376624,1.200516939163208
0.6123944488946891,1.2012877464294434
0.6124018159366245,1.202408790588379
0.6123640430580474,1.2031161785125732
0.6123714213594883,1.204284429550171
0.6123337064475983,1.205007791519165
0.6123410959663683,1.2061612606048584
0.6123034388243784,1.2068703174591064
0.6123108395185305,1.2080512046813965
0.6122732399505704,1.2087655067443848
0.6122806517783852,1.2099227905273438
0.6122431095894953,1.2106611728668213
0.6122505325094799,1.2118234634399414
0.6122130475056073,1.2125647068023682
0.612220481476493,1.2137343883514404
0.6121830534644844,1.2144925594329834
0.6121904984452259,1.2156767845153809
0.6121531272328231,1.216404914855957
0.6121605831825964,1.217576026916504
0.6121232685784309,1.2183103561401367
0.6121307354566324,1.2194948196411133
0.6120934772702203,1.2202401161193848
0.6121009550364646,1.2214438915252686
0.6120637530782007,1.2221546173095703
0.6120712416923197,1.2233390808105469
0.6120340957734733,1.2240514755249023
0.6120415951955143,1.2253520488739014
0.6120045051282231,1.2260801792144775
0.612012015318447,1.2272834777832031
0.6119749809157129,1.2279787063598633
0.6119825018345938,1.22918701171875
0.6119455229102767,1.2298791408538818
0.6119530545184997,1.2310547828674316
0.6119161308873133,1.2317781448364258
0.6119236731457733,1.2329542636871338
0.6118868046232798,1.2337026596069336
0.6118943574930797,1.2349269390106201
0.611857543895685,1.2356669902801514
0.6118651073381347,1.2368876934051514
0.6118283484830833,1.23764967918396
0.6118359224596984,1.2387843132019043
0.6117992181650681,1.2395460605621338
0.6118068026375681,1.240673542022705
0.611770152722266,1.2414355278015137
0.611777747652573,1.2425580024719238
0.6117411519363298,1.243321180343628
0.6117487572865675,1.2444696426391602
0.6117122155899337,1.2452294826507568
0.6117198313224256,1.2463939189910889
0.6116833434667653,1.2471413612365723
0.6116909695440337,1.2482891082763672
0.6116545353515215,1.2490215301513672
0.6116621717362857,1.2501354217529297
0.6116257910299007,1.2508461475372314
0.6116334376850762,1.2519950866699219
0.6115971102885979,1.2527201175689697
0.6116047671772948,1.2538785934448242
0.6115684929152984,1.2546229362487793
0.6115761600008205,1.2558021545410156
0.6115399386986722,1.2565436363220215
0.611547615944515,1.2576923370361328
0.6115114474283676,1.2584264278411865
0.6115191347982173,1.2595787048339844
0.611483018895006,1.2603123188018799
0.6114907163527384,1.2615108489990234
0.6114546528901752,1.262230396270752
0.6114623603998549,1.2634131908416748
0.611426349206425,1.2641332149505615
0.6114340667323028,1.26533842086792
0.6113981076372602,1.2660973072052002
0.6114058351437732,1.2672703266143799
0.6113699279771356,1.2679641246795654
0.6113776654289054,1.2692091464996338
0.6113418100214508,1.2699263095855713
0.611349557383282,1.271108627319336
0.6113137535665434,1.2718327045440674
0.6113215108034232,1.27303147315979
0.6112857584096848,1.2737720012664795
0.611293525486781,1.2749354839324951
0.6112578243490738,1.2756848335266113
0.6112656012317339,1.276841163635254
0.6112299511838317,1.277616024017334
0.6112377378375818,1.2787234783172607
0.6112021387139964,1.279468297958374
0.6112099351045399,1.2806119918823242
0.6111743867405175,1.2813575267791748
0.611182192833734,1.282475233078003
0.6111466950652504,1.2832145690917969
0.6111545108271949,1.2843632698059082
0.6111190634909519,1.2850921154022217
0.6111268888878527,1.286229133605957
0.6110914918212739,1.2869431972503662
0.6110993268195326,1.2880969047546387
0.6110639798607592,1.2888133525848389
0.6110718244269486,1.289982795715332
0.611036527414835,1.2907114028930664
0.6110443815156988,1.2918736934661865
0.6110091342898094,1.2926156520843506
0.6110169978922605,1.293776035308838
0.6109818002928649,1.2945337295532227
0.6109896733639845,1.2957026958465576
0.6109545252320541,1.2964253425598145
0.6109624077390906,1.2976136207580566
0.6109273089162941,1.2983388900756836
0.6109352008266624,1.2995247840881348
0.6109001511553622,1.3002569675445557
0.6109080524366418,1.3014492988586426
0.6108730517598906,1.302164077758789
0.6108809623798251,1.3033320903778076
0.610846010541361,1.3040499687194824
0.6108539304678572,1.305241584777832
0.6108190273121005,1.3059635162353516
0.6108269565132267,1.307173252105713
0.6107921018852762,1.30788254737854
0.6108000403292617,1.309079885482788
0.6107652340748907,1.3098037242889404
0.6107731817301246,1.3109450340270996
0.6107384236957769,1.311680555343628
0.6107463805308072,1.3128485679626465
0.6107116705635933,1.3136117458343506
0.6107196365471259,1.3147509098052979
0.6106849744948203,1.3155224323272705
0.6106929495957174,1.316659688949585
0.6106583353067537,1.3174335956573486
0.6106663194940338,1.3185250759124756
0.6106317528175017,1.3193023204803467
0.6106397460603376,1.320507526397705
0.6106052268459792,1.321258544921875
0.6106132291136973,1.322397232055664
0.6105787572119035,1.323113203048706
0.6105867684739839,1.324286937713623
0.6105523437357901,1.3250155448913574
0.6105603639618639,1.326171636581421
0.6105259862389478,1.3268859386444092
0.6105340153987973,1.3280706405639648
0.6104996845434744,1.328796148300171
0.6105077226070315,1.3299543857574463
0.6104734384722512,1.3306958675384521
0.6104814854095976,1.3318641185760498
0.6104472478489413,1.3326048851013184
0.6104553036303055,1.3337578773498535
0.6104211124979814,1.3345108032226562
0.6104291770937398,1.3356802463531494
0.6103950322445806,1.336404800415039
0.6104031056252557,1.3375775814056396
0.6103690069147144,1.338317632675171
0.6103770890509737,1.3394975662231445
0.6103430363351208,1.340216875076294
0.6103511271977762,1.3413925170898438
0.6103171203332963,1.3421027660369873
0.610325219893303,1.3432583808898926
0.6102912587374912,1.3439717292785645
0.6102993669659472,1.3451652526855469
0.6102654513767054,1.3458898067474365
0.61027356824485,1.3470580577850342
0.6102396980806847,1.3477909564971924
0.610247823559898,1.348968744277954
0.6102139986799157,1.3497138023376465
0.610222132741718,1.350919246673584
0.6101883530056227,1.3516573905944824
0.6101964956216732,1.3528077602386475
0.6101627608897632,1.3535726070404053
0.6101709120318587,1.3547248840332031
0.6101372221650231,1.3554630279541016
0.6101453818050981,1.3566217422485352
0.6101117366648141,1.3573787212371826
0.6101199047749395,1.3584988117218018
0.6100863042232681,1.3592522144317627
0.6100944807756502,1.3603744506835938
0.6100609246752344,1.3611202239990234
0.6100691096422145,1.3622374534606934
0.6100355978562751,1.3629438877105713
0.6100437912103278,1.3641095161437988
0.6100103236026612,1.3648226261138916
0.6100185253163948,1.366008996963501
0.6099851017513688,1.3667323589324951
0.6099933117975236,1.3679189682006836
0.6099599321400755,1.3686635494232178
0.6099681504915231,1.3698267936706543
0.6099348146071557,1.3705642223358154
0.6099430412368986,1.3717479705810547
0.6099097489916778,1.372490406036377
0.609917983872848,1.3736677169799805
0.6098847351333996,1.3744068145751953
0.6098929782392583,1.3755857944488525
0.6098597728727646,1.3763158321380615
0.609868024176701,1.3775341510772705
0.6098348620508984,1.3782577514648438
0.6098431215264297,1.379439353942871
0.6098100025096057,1.3801555633544922
0.6098182701303753,1.3814051151275635
0.6097851940913649,1.3821139335632324
0.6097934698311419,1.3832862377166748
0.6097604366393257,1.3840093612670898
0.6097687204720046,1.3852112293243408
0.6097357299973052,1.385929822921753
0.6097440218969048,1.3871066570281982
0.6097110740097837,1.3878300189971924
0.6097193739504467,1.3890056610107422
0.6096864685219022,1.3897919654846191
0.6096947764778938,1.3908867835998535
0.609661913379458,1.3916621208190918
0.6096702293251652,1.3927862644195557
0.6096374084289002,1.3935704231262207
0.6096457323388322,1.394684076309204
0.6096129535173288,1.3954401016235352
0.6096212853661146,1.396571397781372
0.6095885484924883,1.3973712921142578
0.6095968882548776,1.3984835147857666
0.6095641932027664,1.3992705345153809
0.6095725408536273,1.4003829956054688
0.609539887497189,1.4011619091033936
0.6095482430115085,1.402263879776001
0.6095156312254177,1.402998447418213
0.6095239945783003,1.4041569232940674
0.6094914242377458,1.4048736095428467
0.6094997954044133,1.4060471057891846
0.6094672663850952,1.406785249710083
0.6094756453408856,1.4079406261444092
0.6094431575190132,1.4086802005767822
0.6094515442393801,1.4098520278930664
0.6094190974916682,1.4105901718139648
0.6094274919521803,1.4117672443389893
0.6093950861558479,1.4124975204467773
0.6094034883321879,1.4136552810668945
0.6093711233649547,1.4143950939178467
0.6093795332329189,1.415595531463623
0.6093472089730023,1.4163308143615723
0.6093556265085002,1.4175541400909424
0.6093233428346139,1.4182798862457275
0.609331768013667,1.419450283050537
0.6092995248050174,1.4201619625091553
0.6093079576037588,1.421358346939087
0.6092757547400427,1.4220561981201172
0.6092841951347162,1.4232251644134521
0.609252032496119,1.423945426940918
0.6092604804630789,1.4251973628997803
0.6092283579302707,1.4259228706359863
0.6092368134459807,1.4270968437194824
0.6092047309001148,1.4278061389923096
0.6092131939411478,1.429011583328247
0.6091811512638579,1.4297680854797363
0.6091896218068948,1.4309086799621582
0.6091576188802926,1.4316668510437012
0.6091660969021218,1.4327914714813232
0.6091341336087942,1.4335801601409912
0.6091426190863117,1.4346935749053955
0.6091106953093189,1.4354798793792725
0.6091191882195265,1.4365851879119873
0.609087303842399,1.4373779296875
0.6090958041624044,1.4384703636169434
0.609063959069141,1.4392130374908447
0.6090724667761575,1.440349817276001
0.6090406608512225,1.4411101341247559
0.6090491759225674,1.442232370376587
0.6090174090508887,1.4429590702056885
0.6090259314639831,1.4441986083984375
0.6089942035309497,1.4449131488800049
0.6090027332633182,1.4461803436279297
0.6089710441547773,1.4469044208526611
0.6089795811840475,1.4481256008148193
0.6089479307863027,1.4488611221313477
0.6089564750902037,1.450058937072754
0.6089248632900126,1.4507801532745361
0.6089334148463755,1.4519431591033936
0.6089018415309472,1.452695608139038
0.6089104003177037,1.4538416862487793
0.6088788653746966,1.4546115398406982
0.608887431369879,1.4558191299438477
0.6088559346873985,1.4565794467926025
0.6088645078691386,1.457751989364624
0.6088330493357349,1.4585158824920654
0.6088416296822636,1.459669828414917
0.6088102091869293,1.4603931903839111
0.6088187966765765,1.4615609645843506
0.6087874141087443,1.4622867107391357
0.6087960087199373,1.4635193347930908
0.6087646639694784,1.4642553329467773
0.6087732656807422,1.4655120372772217
0.6087419586379631,1.4662771224975586
0.6087505674279198,1.4676299095153809
0.6087192979835604,1.4683647155761719
0.6087279138309284,1.469642162322998
0.6086966818761604,1.470381259918213
0.6087053047597535,1.4716942310333252
0.6086741101861778,1.4724671840667725
0.6086827400849052,1.4736812114715576
0.6086515827845493,1.474423885345459
0.6086592902276009,1.4761576652526855
0.6086290995427317,1.4768321514129639
0.6086368160360739,1.4780616760253906
0.6086066617578567,1.4787983894348145
0.6086143854371697,1.4799737930297852
0.6085842678726112,1.4815664291381836
0.6085919987157706,1.4822661876678467
0.6085619177584886,1.4834706783294678
0.6085696557449886,1.4842078685760498
0.6085396112890242,1.485384464263916
0.6085473563984487,1.4861209392547607
0.6085173483382605,1.4872863292694092
0.6085251005502822,1.4880404472351074
0.6084951287807421,1.4892048835754395
0.6085028880751226,1.4899466037750244
0.6084729524915158,1.4910626411437988
0.6084807188481048,1.4917919635772705
0.6084508193461261,1.4929616451263428
0.6084585927448611,1.4937009811401367
0.6084287292206135,1.494826078414917
0.6084365096415187,1.4955651760101318
0.6084066819915122,1.4967267513275146
0.6084144694146991,1.4975144863128662
0.608384677535847,1.4986357688903809
0.6083924719415128,1.4993739128112793
0.6083627157311309,1.5004816055297852
0.6083705170995584,1.5012385845184326
0.6083407964553627,1.502349615097046
0.6083486047669203,1.5030732154846191
0.608318919587025,1.504223346710205
0.6083267348221655,1.5049760341644287
0.6082970850050806,1.5061030387878418
0.6083049071443413,1.5068297386169434
0.6082752925889717,1.5079660415649414
0.6082831216129733,1.5087051391601562
0.6082535422186156,1.5098228454589844
0.6082613781080625,1.510608434677124
0.6082318337744038,1.5117549896240234
0.608239676510083,1.5124866962432861
0.608210167137199,1.5136620998382568
0.60821801669998,1.5144596099853516
0.6081885421883328,1.5155694484710693
0.6081963985591667,1.5163593292236328
0.6081669588096027,1.517488956451416
0.6081748219695228,1.5182759761810303
0.608145416883271,1.519395112991333
0.6081532868133909,1.5201785564422607
0.6081239162920618,1.5212986469268799
0.6081317929735759,1.5220260620117188
0.6081024569191582,1.52315092086792
0.6081103403333411,1.5238757133483887
0.608081038648201,1.525038480758667
0.608088928776407,1.5257744789123535
0.6080596613632856,1.5268900394439697
0.6080675581869479,1.5276377201080322
0.6080383249489599,1.5287690162658691
0.6080462284495909,1.5295178890228271
0.6080170292902226,1.5306460857391357
0.6080249394494127,1.531418800354004
0.6079957742725198,1.5325236320495605
0.6080036910719377,1.5332810878753662
0.6079745597817441,1.5344009399414062
0.6079824832031357,1.5351312160491943
0.6079533857042315,1.5362517833709717
0.60796131572942,1.536996841430664
0.6079322519267593,1.5381078720092773
0.6079401885376442,1.5388398170471191
0.6079111583365439,1.5399656295776367
0.6079191015151012,1.5406925678253174
0.6078901048212392,1.5418312549591064
0.6078980545495206,1.5425796508789062
0.6078690912689335,1.5437192916870117
0.6078770475290663,1.544480562210083
0.6078481175681482,1.5456268787384033
0.6078560803423344,1.5463879108428955
0.6078271836078348,1.5474958419799805
0.6078351528783511,1.5482478141784668
0.6078062892773737,1.5493946075439453
0.6078142650265709,1.550126314163208
0.6077854344665712,1.5512521266937256
0.6077934166768741,1.551976203918457
0.607764619065658,1.5531394481658936
0.6077726077195647,1.553870439529419
0.6077438429652873,1.5550742149353027
0.6077518380453683,1.5558061599731445
0.6077231060565313,1.5569727420806885
0.6077311075454304,1.5577123165130615
0.6077024082308815,1.5588347911834717
0.6077104161113143,1.5595712661743164
0.6076817493802439,1.560699462890625
0.6076897636349982,1.561450719833374
0.6076611293969395,1.5625557899475098
0.6076691500088739,1.5632975101470947
0.6076405481737008,1.5644409656524658
0.6076485751257451,1.565199375152588
0.6076200056036698,1.5663225650787354
0.6076280388788247,1.567068338394165
0.6075995015803967,1.5682568550109863
0.6076075411617328,1.569091558456421
0.6075790359978374,1.5701241493225098
0.6075870818684953,1.570946455001831
0.6075586087503512,1.5719773769378662
0.6075666608935412,1.5727813243865967
0.6075382197327001,1.5738341808319092
0.6075462781317013,1.5746338367462158
0.6075178688400453,1.5757191181182861
0.6075259334782058,1.5764718055725098
0.6074975559679464,1.5776393413543701
0.6075056268286824,1.5783605575561523
0.6074772810123586,1.5794975757598877
0.6074853580791548,1.5802268981933594
0.6074570438696315,1.5814275741577148
0.6074651271260398,1.5821938514709473
0.607436844436507,1.58333158493042
0.6074449338661468,1.5840778350830078
0.607416682610117,1.5852272510528564
0.6074247781966744,1.5859673023223877
0.6073965582879818,1.5871458053588867
0.6074046600152099,1.5878913402557373
0.6073764713680083,1.5890464782714844
0.607384579219726,1.5897858142852783
0.6073564217484881,1.5909438133239746
0.6073645357085804,1.5916721820831299
0.6073364093280954,1.5928103923797607
0.607344529380513,1.5935642719268799
0.6073164340058859,1.5946753025054932
0.6073245601346441,1.595444679260254
0.6072964956812934,1.5965611934661865
0.6073046278704729,1.5973169803619385
0.6072765942541299,1.598501443862915
0.6072847324878756,1.5992319583892822
0.6072567296245824,1.600355625152588
0.6072648738871037,1.6011121273040771
0.6072369016932121,1.6022274494171143
0.6072450519687813,1.6029565334320068
0.6072171103609509,1.6041135787963867
0.6072252666339051,1.6048424243927002
0.6071973555291021,1.6059741973876953
0.6072055177838406,1.6067163944244385
0.6071776370993368,1.607837438583374
0.6071858053203221,1.6085810661315918
0.6071579549736925,1.6096906661987305
0.6071661291454493,1.6104199886322021
0.6071383090545718,1.6115450859069824
0.607146489161687,1.6122713088989258
0.6071186992447399,1.6134421825408936
0.6071268852718626,1.6141884326934814
0.607099125447324,1.6153314113616943
0.6071073173791645,1.616072177886963
0.6070795875658104,1.617220401763916
0.6070877853871401,1.6179568767547607
0.6070600855040437,1.619093894958496
0.607068289199695,1.6198205947875977
0.6070406191662241,1.6209771633148193
0.6070488287210901,1.6217117309570312
0.6070211884569071,1.6228296756744385
0.607029403855941,1.6235723495483398
0.6070017932810005,1.6247293949127197
0.6070100145092153,1.625497817993164
0.6069824335437635,1.6265885829925537
0.6069906605862319,1.6273252964019775
0.6069631091508046,1.628462791442871
0.6069713419926586,1.6292133331298828
0.6069438200080803,1.630342721939087
0.606952058634511,1.6310629844665527
0.6069245660218935,1.6321914196014404
0.6069328104181504,1.6329247951507568
0.6069053470988911,1.6340701580047607
0.6069135972502826,1.6348049640655518
0.6068861631460637,1.6359624862670898
0.6068944190379557,1.636690616607666
0.6068670140707425,1.6378169059753418
0.6068752756885591,1.638545036315918
0.6068478997805992,1.6396727561950684
0.6068561671098216,1.6403989791870117
0.6068288201836428,1.641566514968872
0.60683709320981,1.6422951221466064
0.6068097751882197,1.643416166305542
0.606818053896927,1.6441645622253418
0.6067907647030106,1.6453030109405518
0.6067990490799102,1.646040439605713
0.6067717886370301,1.647216796875
0.6067800786678305,1.647939920425415
0.6067528468996243,1.6491165161132812
0.6067611425700898,1.6498422622680664
0.6067339394004696,1.6509766578674316
0.6067422406964207,1.6517117023468018
0.6067150660495715,1.6528453826904297
0.6067233729568838,1.6536030769348145
0.6066962267572626,1.654710292816162
0.6067045392618668,1.6554691791534424
0.6066774214342008,1.6565675735473633
0.6066857395220829,1.6573283672332764
0.6066586499913689,1.6584296226501465
0.606666973648569,1.659170389175415
0.6066399123400715,1.660292625427246
0.6066482415526849,1.6610445976257324
0.6066212083919356,1.6621639728546143
0.6066295431461103,1.6628901958465576
0.6066025380589065,1.6640300750732422
0.6066108783408455,1.6647560596466064
0.6065839012532486,1.6658978462219238
0.606592247049208,1.6666405200958252
0.606565297887543,1.6677467823028564
0.6065736491838319,1.668487310409546
0.6065467278746856,1.6696507930755615
0.6065550846576664,1.6703839302062988
0.6065281911278866,1.6715123653411865
0.6065365533839743,1.6722545623779297
0.6065096875606683,1.673405647277832
0.6065180552763304,1.6741511821746826
0.606491217086864,1.675276279449463
0.6064995902486202,1.6760330200195312
0.6064727796206166,1.6771667003631592
0.6064811582150383,1.6779065132141113
0.6064543750763771,1.6790289878845215
0.6064627590900875,1.6797504425048828
0.6064360033689029,1.6808736324310303
0.6064443927885765,1.6816399097442627
0.6064176644132567,1.6827285289764404
0.6064260592256195,1.6834766864776611
0.6063993581248053,1.6846132278442383
0.6064077583166337,1.68538236618042
0.6063810844192179,1.6865181922912598
0.6063894899773392,1.6872477531433105
0.6063628432124646,1.688373327255249
0.6063712541237564,1.68912672996521
0.6063446344208152,1.690331220626831
0.6063530506722052,1.6910417079925537
0.606326457960838,1.692187786102295
0.606334879539304,1.692915916442871
0.6063083137493982,1.6940641403198242
0.6063167406419673,1.6948132514953613
0.6062902017036568,1.695946216583252
0.6062986338974053,1.6966943740844727
0.6062721217410685,1.6978094577789307
0.6062805592231227,1.698549747467041
0.6062540737793816,1.6996753215789795
0.6062625165369159,1.7004034519195557
0.6062360577366357,1.7015478610992432
0.6062445057568734,1.702279806137085
0.6062180735311606,1.7034173011779785
0.6062265268013735,1.7041664123535156
0.6062001210815752,1.7053227424621582
0.606208579589083,1.7060599327087402
0.6061822003067859,1.7071874141693115
0.6061906640389568,1.7079126834869385
0.6061643111259859,1.7090842723846436
0.606172780070235,1.7098212242126465
0.6061464534586528,1.7109384536743164
0.6061549276024432,1.7116711139678955
0.6061286272245485,1.712803602218628
0.6061371065553901,1.7135834693908691
0.606110832343717,1.7146666049957275
0.6061193168491673,1.7154405117034912
0.6060930687364837,1.7165520191192627
0.6061015584041466,1.717329978942871
0.606075336323454,1.7184324264526367
0.6060838311409797,1.7191853523254395
0.606057635025512,1.7202930450439453
0.6060661349805976,1.7210538387298584
0.606039964763819,1.7221465110778809
0.6060484698442073,1.7228853702545166
0.6060223254598129,1.7240233421325684
0.6060308356532923,1.724754810333252
0.6060047170352061,1.725879430770874
0.6060132323296112,1.7266180515289307
0.605987139411985,1.7277336120605469
0.6059956597951954,1.7284793853759766
0.6059695925124085,1.7296116352081299
0.6059781179723492,1.7303524017333984
0.6059520762590066,1.731478214263916
0.6059606067836474,1.7322063446044922
0.6059345905745793,1.7333662509918213
0.6059431261519351,1.7341053485870361
0.6059171353821959,1.7352373600006104
0.6059256760003257,1.735973596572876
0.6058997106051931,1.7371413707733154
0.6059082562522004,1.7378709316253662
0.6058823161671741,1.7390515804290771
0.6058908668312063,1.7397801876068115
0.6058649519920073,1.7409167289733887
0.6058735076612559,1.7416753768920898
0.6058476180038249,1.7427992820739746
0.6058561786665251,1.7435388565063477
0.6058303141270227,1.744675636291504
0.6058388797714531,1.745424509048462
0.605813040286258,1.7465283870697021
0.6058216109007403,1.7472717761993408
0.6057957964064485,1.7484309673309326
0.6058043719793479,1.7491886615753174
0.6057785824127716,1.750298023223877
0.6057871629324957,1.7510278224945068
0.605761398230663,1.7521672248840332
0.6057699836856619,1.7528972625732422
0.6057442437858152,1.7540504932403564
0.605752834164582,1.7547872066497803
0.6057271190041771,1.7559561729431152
0.6057357142952466,1.7567155361175537
0.6057100238119524,1.7578258514404297
0.605718624003902,1.7585904598236084
0.6056929581355986,1.7597227096557617
0.6057015632170469,1.7604756355285645
0.6056759219018261,1.76161527633667
0.6056845318614333,1.7623577117919922
0.605658915037596,1.7635154724121094
0.6056675298640644,1.764268398284912
0.6056419374701209,1.7654223442077637
0.6056505571521933,1.766167163848877
0.6056249891268619,1.767317295074463
0.6056336136533228,1.768047571182251
0.605608069935529,1.769214153289795
0.605616699295203,1.7699451446533203
0.6055911798240788,1.7710838317871094
0.6055998140058318,1.7718145847320557
0.6055743187207147,1.7729644775390625
0.6055829577134524,1.7737140655517578
0.605557486553884,1.774824619293213
0.605566130346553,1.7755932807922363
0.605540683252279,1.7766954898834229
0.6055493318338657,1.7774531841278076
0.6055239087448346,1.7785720825195312
0.6055325621043651,1.7793090343475342
0.6055071629607272,1.7804293632507324
0.6055158210872671,1.781188726425171
0.6054904458293738,1.7822833061218262
0.605499108712029,1.783022165298462
0.605473757280432,1.7841861248016357
0.6054824249083469,1.784949779510498
0.605457097243797,1.7860817909240723
0.6054657696061557,1.7868120670318604
0.6054404656496026,1.7879493236541748
0.6054491427356279,1.7886812686920166
0.6054238624282186,1.7898149490356445
0.6054325442271716,1.790546178817749
0.6054072875102502,1.7916958332061768
0.6054159740114314,1.7924246788024902
0.6053907408265379,1.7935905456542969
0.6053994320192858,1.7943272590637207
0.6053742223081551,1.7954471111297607
0.6053829181818463,1.7961914539337158
0.605357731886408,1.7974016666412354
0.6053664324304573,1.7981488704681396
0.6053412694928341,1.7992885112762451
0.6053499746966943,1.8000268936157227
0.605324835059202,1.8011882305145264
0.6053335449123631,1.8019287586212158
0.6053084285175092,1.8030481338500977
0.6053171430094991,1.803781509399414
0.6052920497999819,1.8049819469451904
0.605300768920366,1.8057138919830322
0.6052756988390743,1.8068263530731201
0.6052844225774544,1.8075621128082275
0.6052593755674666,1.8087029457092285
0.6052681039134822,1.8094608783721924
0.6052430799180648,1.810565710067749
0.605251812861392,1.8113939762115479
0.605226811824,1.812415599822998
0.6052355493543512,1.813272476196289
0.605210571218626,1.8142919540405273
0.6052193133257509,1.8150975704193115
0.6051943580355204,1.8161630630493164
0.605203104709204,1.8169608116149902
0.6051781722084818,1.8180277347564697
0.6051869234385461,1.818791389465332
0.6051620136715303,1.8198795318603516
0.6051707694478325,1.820629358291626
0.6051458823589053,1.8217401504516602
0.6051546426713388,1.822467565536499
0.6051297782050651,1.8235833644866943
0.6051385430435592,1.8243341445922852
0.6051137011446868,1.825486421585083
0.6051224704992058,1.8262240886688232
0.6050976511126634,1.8273625373840332
0.6051064249732073,1.8280961513519287
0.6050816280441056,1.8292827606201172
0.605090406400709,1.8300080299377441
0.6050656318743378,1.831143856048584
0.6050744147170708,1.8318727016448975
0.6050496625388996,1.8330295085906982
0.6050584498578669,1.8337552547454834
0.6050337199735438,1.834886074066162
0.6050425117588848,1.8356387615203857
0.6050178041142358,1.8367505073547363
0.6050266003561244,1.8375356197357178
0.6050019148971528,1.838618278503418
0.605010715585797,1.8393802642822266
0.6049860522586821,1.8405568599700928
0.6049948573843245,1.841315746307373
0.6049702161354212,1.8424177169799805
0.6049790256883384,1.8431742191314697
0.6049544064641769,1.8442771434783936
0.6049632204346791,1.8450467586517334
0.6049386231819636,1.8461475372314453
0.6049474415603948,1.8468849658966064
0.604922866226003,1.8480167388916016
0.604931689002741,1.848747730255127
0.6049071355337232,1.849883794784546
0.604915962699179,1.8506238460540771
0.6048914310427578,1.8517439365386963
0.6049002625873755,1.8524725437164307
0.6048757526909446,1.8536369800567627
0.604884588605202,1.8543791770935059
0.6048601004163259,1.8555073738098145
0.604868940690733,1.8562352657318115
0.6048444741571459,1.8574025630950928
0.6048533187822462,1.8581418991088867
0.6048288738518518,1.8592772483825684
0.604837722818221,1.860001802444458
0.604813299439091,1.8612022399902344
0.6048221527373376,1.8619258403778076
0.6047977508577124,1.8630785942077637
0.6048066084784771,1.8638031482696533
0.6047822280467631,1.864978551864624
0.6047910899807188,1.8657333850860596
0.6047667309454898,1.866840124130249
0.6047755971833418,1.8675942420959473
0.6047512594933369,1.8687219619750977
0.6047601300258221,1.8694794178009033
0.6047358136299456,1.8705995082855225
0.6047446884478327,1.871340274810791
0.6047203932951534,1.872466802597046
0.6047292723892429,1.8732306957244873
0.604704998428993,1.8743510246276855
0.6047138817901169,1.8750951290130615
0.604689628971692,1.8762154579162598
0.6046985165907135,1.8769655227661133
0.6046742848636715,1.8780832290649414
0.6046831767314853,1.8788137435913086
0.6046589660455456,1.8799583911895752
0.6046678621530776,1.88069748878479
0.604643672458121,1.8818151950836182
0.6046525727963271,1.8825664520263672
0.604628404042395,1.8836877346038818
0.6046373086022631,1.8844594955444336
0.604613160739556,1.8855831623077393
0.604622069512104,1.8863425254821777
0.6045979424909819,1.8874595165252686
0.6046068554672585,1.8882176876068115
0.6045827492382397,1.8893711566925049
0.604591666409324,1.89068603515625
0.6045675809230852,1.891371488571167
0.6045765022800861,1.8925633430480957
0.6045524374874605,1.8932993412017822
0.6045613630215178,1.894454002380371
0.6045373188734953,1.8951704502105713
0.604546248575778,1.896716594696045
0.6045222250235046,1.8974239826202393
0.6045311588852124,1.8986315727233887
0.6045071558799892,1.8993628025054932
0.6045160938923508,1.9005038738250732
0.6044921113856336,1.9012432098388672
0.6045010535399078,1.9023566246032715
0.6044770914833066,1.9030981063842773
0.6044860377707814,1.9042093753814697
0.6044620961160592,1.9049556255340576
0.604471046528052,1.9060726165771484
0.604447125227125,1.9068026542663574
0.6044560797549824,1.9079391956329346
0.6044321787599187,1.9086809158325195
0.6044411373950166,1.9098000526428223
0.6044172566580361,1.9105184078216553
0.6044262193917788,1.91166090965271
0.6044023588652524,1.9123785495758057
0.6044113256890735,1.9136278629302979
0.6043874853255219,1.9143445491790771
0.6043964562308837,1.915510654449463
0.604372635982978,1.9162287712097168
0.6043816109613712,1.91741943359375
0.604357810781931,1.918137788772583
0.6043667898248748,1.9193317890167236
0.6043430096668687,1.9200403690338135
0.6043519927659108,1.921217441558838
0.6043282325824554,1.9219231605529785
0.6043372197291712,1.923065185546875
0.6043134794735302,1.9237730503082275
0.6043224706595238,1.9249224662780762
0.6042987502851074,1.9256782531738281
0.6043077455020105,1.9268038272857666
0.6042840449623758,1.9275281429290771
0.6042930442018479,1.9286582469940186
0.6042693634506972,1.929415225982666
0.6042783667044257,1.9304983615875244
0.6042547056956059,1.931258201599121
0.6042637129553059,1.9323346614837646
0.6042400716428091,1.9332225322723389
0.6042490829002227,1.9342010021209717
0.6042254612381843,1.9351146221160889
0.6042344764850816,1.9360439777374268
0.6042108744277805,1.9369921684265137
0.604219893655958,1.9378852844238281
0.6041963111578162,1.9388585090637207
0.6042053343590983,1.9397368431091309
0.6041817713746791,1.9407093524932861
0.6041907985409167,1.9416100978851318
0.6041672550249257,1.9425737857818604
0.604176286147997,1.9434716701507568
0.6041527620552805,1.9444794654846191
0.6041617971270898,1.9453628063201904
0.6041382924126348,1.9463319778442383
0.6041473314251139,1.9472029209136963
0.6041238460440469,1.9481780529022217
0.6041328889891535,1.9490766525268555
0.6041094228967409,1.9500296115875244
0.6041184697664594,1.9508929252624512
0.6040950229181059,1.9518868923187256
0.6041040737044472,1.9527394771575928
0.6040806460556958,1.953770399093628
0.6040897007506966,1.9546022415161133
0.6040662922572285,1.9556472301483154
0.6040753508529515,1.9564392566680908
0.6040519614705847,1.9575393199920654
0.6040610239591192,1.958280086517334
0.6040376536438083,1.9594407081604004
0.6040467200172689,1.9601693153381348
0.6040233687251048,1.9613432884216309
0.6040324389756316,1.9620778560638428
0.6040091066628408,1.963196039199829
0.6040181807826004,1.9639456272125244
0.603994867405544,1.9651117324829102
0.6040039453867281,1.9658591747283936
0.6039806509019022,1.9669866561889648
0.6039897327367276,1.9677212238311768
0.6039664571007619,1.9689090251922607
0.6039755427814714,1.969653844833374
0.603952285951129,1.9707813262939453
0.6039613754699901,1.9715161323547363
0.6039381374021676,1.972646713256836
0.6039472307514727,1.9733965396881104
0.6039240114031986,1.9749023914337158
0.6039331085752658,1.9756011962890625
0.6039099079037005,1.9768092632293701
0.6039190088908722,1.9775559902191162
0.6038958268533077,1.9786956310272217
0.6039049316479511,1.9794204235076904
0.6038817682018104,1.9805493354797363
0.6038908767963177,1.9812984466552734
0.6038677318991533,1.9824135303497314
0.6038768442859411,1.9831438064575195
0.6038537178954364,1.984281063079834
0.603862834066946,1.985036849975586
0.603839726140913,1.9861552715301514
0.6038488460896094,1.9868853092193604
0.6038257565859895,1.9880120754241943
0.6038348803043625,1.988748550415039
0.6038118091812248,1.98988676071167
0.6038209366617887,1.9906220436096191
0.6037978838773306,1.9917645454406738
0.6038070151126228,1.9924893379211426
0.6037839806251688,1.9937019348144531
0.6037931156077514,1.9944264888763428
0.6037700993757532,1.9955673217773438
0.6037792380982119,1.9963040351867676
0.6037562400802472,1.9974563121795654
0.6037653825351911,1.9981799125671387
0.6037424026899636,1.9993317127227783
0.6037515488700262,2.0000762939453125
0.603728587156365,2.0012261867523193
0.6037377370542029,2.001960039138794
0.6037147934310618,2.0030784606933594
0.6037239470393551,2.003807306289673
0.6037010214658126,2.0049796104431152
0.6037101787772647,2.0057296752929688
0.6036872712125231,2.006837844848633
0.6036964322198609,2.0075738430023193
0.603673542623246,2.0087294578552246
0.6036827073192191,2.009479284286499
0.6036598356501797,2.010585308074951
0.6036690040275614,2.0113298892974854
0.6036461502456683,2.012448787689209
0.6036553222972545,2.0132012367248535
0.6036324863622016,2.014322280883789
0.6036416620808108,2.0150482654571533
0.6036188439524127,2.0161972045898438
0.6036280233308869,2.016927480697632
0.6036052229690794,2.018069267272949
0.6036144060002828,2.018806219100952
0.6035916233651225,2.019955635070801
0.6036008100419419,2.020688533782959
0.6035780450936058,2.022275447845459
0.6035872354089504,2.0229837894439697
0.6035644881077351,2.024162530899048
0.6035736820545367,2.024892807006836
0.6035509523608578,2.0265681743621826
0.6035601499320706,2.0272655487060547
0.6035374378064626,2.0285348892211914
0.603546638995063,2.02927565574646
0.6035239443981788,2.0303916931152344
0.603533149197165,2.031123638153076
0.6035104720897757,2.032238006591797
0.6035196804921681,2.0329909324645996
0.6034970208351618,2.034111976623535
0.603506232834003,2.034838914871216
0.6034835905883846,2.0359749794006348
0.603492806176739,2.0367116928100586
0.6034701813036307,2.0378408432006836
0.6034794004745838,2.03859543800354
0.6034567929352238,2.039703607559204
0.6034660156818836,2.040433883666992
0.6034434254376252,2.041594982147217
0.6034526517531209,2.0423293113708496
0.6034300787654331,2.0434696674346924
0.6034393086429154,2.0442209243774414
0.6034167528733817,2.0453789234161377
0.6034259863060228,2.046128273010254
0.6034034477163414,2.0472586154937744
0.603412684697335,2.047987699508667
0.6033901632493175,2.049168586730957
0.6033994037718783,2.049898386001587
0.6033768994274505,2.0510222911834717
0.603386143484814,2.0517516136169434
0.6033636562060144,2.0528829097747803
0.6033729037914379,2.053647518157959
0.6033504335404175,2.054738759994507
0.6033596846471789,2.055589437484741
0.6033372313862011,2.0565974712371826
0.6033464860075991,2.057459831237793
0.6033240496990392,2.058462142944336
0.6033333078283932,2.059319496154785
0.6033108884347378,2.0603106021881104
0.6033201500653885,2.0611865520477295
0.6032977475492348,2.062163829803467
0.6033070126745429,2.063018560409546
0.6032846269985994,2.0640273094177246
0.6032938956119465,2.0648720264434814
0.6032715267390308,2.0658884048461914
0.6032807988338189,2.066729784011841
0.6032584467268595,2.067751884460449
0.6032677222965108,2.068573236465454
0.6032453869185445,2.06963849067688
0.6032546659565018,2.0704152584075928
0.6032323472706747,2.0715198516845703
0.6032416297704007,2.072263479232788
0.6032193277399676,2.0734214782714844
0.6032286136949456,2.074174404144287
0.6032063282832687,2.075324058532715
0.6032156176870017,2.076059103012085
0.6031933488575515,2.0772173404693604
0.6032026417035623,2.077944278717041
0.6031803894199165,2.079122543334961
0.6031896857017485,2.079840660095215
0.6031674499275912,2.081019401550293
0.6031767496388066,2.0817666053771973
0.6031545303379291,2.0828871726989746
0.6031638334721108,2.083621025085449
0.6031416306084098,2.0848662853240967
0.6031509371591598,2.085611581802368
0.603128750696638,2.0867295265197754
0.6031380606575778,2.0874581336975098
0.6031158905603432,2.0886178016662598
0.6031252039251145,2.0893635749816895
0.6031030501573799,2.0904831886291504
0.6031123669196431,2.091214179992676
0.6030902294457255,2.0923428535461426
0.6030995495991608,2.0930910110473633
0.6030774283834819,2.094221353530884
0.6030867519217882,2.0949535369873047
0.6030646469288733,2.0960865020751953
0.6030739738457691,2.0968105792999268
0.6030518850402465,2.097947597503662
0.6030612153294697,2.0986979007720947
0.603039142676071,2.0998306274414062
0.6030484763313777,2.100566864013672
0.603026419794937,2.1016979217529297
0.603035756810103,2.102428436279297
0.6030137163555563,2.1035494804382324
0.6030230567243762,2.1042919158935547
0.6030010323167615,2.1054463386535645
0.6030103760330483,2.1061835289001465
0.6029883676375056,2.107297420501709
0.6029977146950912,2.10802960395813
0.6029757222768608,2.109208106994629
0.6029850726695959,2.10994291305542
0.602963096194019,2.111079692840576
0.6029724499157731,2.1118032932281494
0.6029504893482915,2.112955331802368
0.6029598463929521,2.1136889457702637
0.6029379016991071,2.1149022579193115
0.6029472620605805,2.115630865097046
0.6029253332060134,2.1167678833007812
0.6029346968782238,2.117520809173584
0.6029127838286754,2.1186463832855225
0.6029221508055658,2.1193699836730957
0.6029002535268749,2.1204946041107178
0.6029096238024065,2.12123966217041
0.602887742260511,2.1223599910736084
0.6028971158286629,2.123094320297241
0.6028752499895986,2.1242289543151855
0.602884626844368,2.1249845027923584
0.6028627766742687,2.126136064529419
0.602872156809671,2.1268677711486816
0.6028503222747676,2.128009080886841
0.602859705684836,2.1287407875061035
0.6028378867514571,2.1298844814300537
0.6028472734302425,2.1306252479553223
0.6028254700648127,2.1317484378814697
0.6028348600063841,2.132481098175049
0.6028130721754243,2.1336309909820557
0.6028224653738684,2.134376287460327
0.6028006930439965,2.1355080604553223
0.6028100894934175,2.1362409591674805
0.6027883326313458,2.1373984813690186
0.6027977323258655,2.138122320175171
0.6027759908984026,2.1392621994018555
0.6027853938321602,2.1399874687194824
0.6027636678062092,2.141191244125366
0.6027730739733618,2.1419057846069336
0.6027513633159202,2.1430723667144775
0.6027607727106419,2.1437923908233643
0.6027390773888017,2.1449995040893555
0.6027484900052841,2.1457345485687256
0.6027268099862317,2.1468687057495117
0.6027362258186834,2.147597074508667
0.602714561069698,2.1487488746643066
0.6027239801123448,2.1495087146759033
0.6027023306007996,2.1506030559539795
0.6027117528478847,2.151350736618042
0.602690118541245,2.152458667755127
0.6026995439870284,2.153217077255249
0.6026779248528527,2.1543288230895996
0.6026873534916117,2.1550562381744385
0.6026657494975505,2.1561954021453857
0.6026751813235788,2.157013177871704
0.6026535924373745,2.158050537109375
0.602663027444983,2.158844232559204
0.6026414536344696,2.1599345207214355
0.602650891817986,2.160693407058716
0.6026293330510889,2.1618165969848633
0.6026387744048572,2.1625993251800537
0.6026172306495926,2.163705825805664
0.6026266751679741,2.1644675731658936
0.6026051463924484,2.1656148433685303
0.6026145940698207,2.166349172592163
0.6025930802422312,2.167471170425415
0.6026025310729882,2.1682066917419434
0.6025810321616218,2.169369697570801
0.6025904861401741,2.1701016426086426
0.6025690021134075,2.1712334156036377
0.602578459234182,2.1719651222229004
0.6025569900604808,2.173123836517334
0.6025664503179208,2.1738486289978027
0.6025449959658399,2.1749918460845947
0.602554459354405,2.17574405670166
0.602533019792588,2.176952362060547
0.6025424863067539,2.177694082260132
0.6025210615039326,2.178835868835449
0.602530531138191,2.1795754432678223
0.6025091210631853,2.18070387840271
0.6025185938120445,2.181450366973877
0.6024971984337619,2.1825685501098633
0.6025066742917456,2.183293342590332
0.602485293579181,2.1844398975372314
0.6024947725408293,2.185192108154297
0.6024734064630647,2.1863067150115967
0.6024828885229335,2.1870455741882324
0.6024615370491376,2.1881561279296875
0.6024710222017986,2.1888844966888428
0.6024496853012268,2.1900177001953125
0.6024591735412675,2.190748929977417
0.602437851183261,2.191877603530884
0.6024473425052846,2.1926071643829346
0.6024260346592706,2.193742513656616
0.6024355290578958,2.1944894790649414
0.6024142356933873,2.1956284046173096
0.6024237331632488,2.196366310119629
0.6024024542498435,2.1975114345550537
0.6024119547855911,2.198246717453003
0.6023906902929721,2.199378252029419
0.6024001938892714,2.2001118659973145
0.6023789437872062,2.201282024383545
0.6023884504387381,2.202012062072754
0.6023672146970783,2.203193426132202
0.6023767243985392,2.2039432525634766
0.6023555029872212,2.2051122188568115
0.6023650157333222,2.2058539390563965
0.6023438086223653,2.206977367401123
0.6023533244078337,2.207710027694702
0.602332131567341,2.2088582515716553
0.6023416503869184,2.209615707397461
0.6023204717870763,2.2107160091400146
0.6023299936355202,2.2114553451538086
0.6023088292465975,2.2125627994537354
0.60231835411868,2.213329792022705
0.6022972039110284,2.214453935623169
0.6023067318015365,2.2151906490325928
0.6022855957455898,2.216336727142334
0.6022951266493259,2.217101812362671
0.6022740047156002,2.218209981918335
0.6022835386273814,2.218947172164917
0.6022624307864739,2.220086097717285
0.6022719677011321,2.2208197116851807
0.6022508739237219,2.221938371658325
0.6022604138361036,2.2226786613464355
0.6022393340929507,2.2238106727600098
0.6022488769979178,2.2245659828186035
0.6022278112598629,2.225695848464966
0.6022373571522914,2.2264630794525146
0.6022163053902562,2.2275593280792236
0.6022258542650366,2.228301525115967
0.6022048164500222,2.2294867038726807
0.6022143683020603,2.230212926864624
0.6021933444051487,2.231382369995117
0.6022028992293641,2.232116222381592
0.6021818892217167,2.2332816123962402
0.6021914470130437,2.2340240478515625
0.6021704508659012,2.2351458072662354
0.6021800116192885,2.2358968257904053
0.6021590293039706,2.2370784282684326
0.6021685930143815,2.2378134727478027
0.602147624502287,2.23895525932312
0.6021571911646987,2.2396929264068604
0.6021362364273047,2.240809202194214
0.6021458060367091,2.24157977104187
0.6021248650455715,2.242696762084961
0.6021344375969743,2.243443727493286
0.6021135103237266,2.2445755004882812
0.6021230858121478,2.2453300952911377
0.6021021722285016,2.246438980102539
0.602111750648975,2.2471776008605957
0.6020908507267193,2.248305559158325
0.6021004320742932,2.2490618228912354
0.6020795457852939,2.250169515609741
0.6020891300550306,2.2509007453918457
0.6020682573712307,2.252021312713623
0.6020778445582061,2.2527475357055664
0.6020569854516257,2.253891944885254
0.6020665755509297,2.2546510696411133
0.6020457299936648,2.2557597160339355
0.6020553230004009,2.2565011978149414
0.6020344909646239,2.2576420307159424
0.6020440868739102,2.2583696842193604
0.6020232683318694,2.2595090866088867
0.6020328671388365,2.260241746902466
0.6020120620628558,2.2614150047302246
0.6020216637626491,2.262160062789917
0.6020008721251279,2.263274908065796
0.6020104767129054,2.2640199661254883
0.601989698486318,2.2651760578155518
0.6019993059572522,2.2659168243408203
0.6019785411141477,2.267033100128174
0.6019881514634243,2.2677669525146484
0.6019673999764268,2.2689132690429688
0.6019770131992448,2.2696726322174072
0.601956275041052,2.2708191871643066
0.6019658911326239,2.2715437412261963
0.6019451662760082,2.272681951522827
0.6019547852315602,2.273430585861206
0.6019340736493679,2.274550437927246
0.6019436954641388,2.275292158126831
0.6019229971292893,2.2764127254486084
0.6019326217985319,2.277167797088623
0.601911936684018,2.2782821655273438
0.6019215642029982,2.279005289077759
0.601900892281886,2.2801384925842285
0.6019105226458827,2.2808690071105957
0.6018898638913108,2.281994342803955
0.6018994970956162,2.282726287841797
0.6018788514807961,2.283935070037842
0.601888487520715,2.2846784591674805
0.6018678550189304,2.285809278488159
0.6018774938897813,2.286541223526001
0.6018568744743877,2.2876687049865723
0.6018665161715018,2.2884066104888916
0.6018459098159269,2.2895631790161133
0.6018555543346482,2.290288209915161
0.6018349610123911,2.2914299964904785
0.6018446083480767,2.2921693325042725
0.6018240280327077,2.293325424194336
0.6018336781807277,2.294067859649658
0.6018131108458883,2.295215368270874
0.6018227638016251,2.295950412750244
0.6018022094210278,2.297109842300415
0.6018118651798771,2.297934055328369
0.6017913237273046,2.2989718914031982
0.6018009822846743,2.2997660636901855
0.60178045373398,2.3008291721343994
0.6017901150852913,2.301630735397339
0.6017695994103985,2.302696466445923
0.6017792635510845,2.3034701347351074
0.6017587607259866,2.3045597076416016
0.6017684276514935,2.305342197418213
0.6017479376502535,2.306422472000122
0.6017576073560397,2.307183027267456
0.6017371301527896,2.308285713195801
0.6017468026343263,2.309081554412842
0.6017263382032678,2.310149908065796
0.6017360134560383,2.310901165008545
0.6017155617714418,2.3120267391204834
0.6017252397909422,2.3127529621124268
0.6017048008271466,2.3139445781707764
0.6017144816088849,2.314685821533203
0.6016940553402981,2.315816879272461
0.6017037388797947,2.3165555000305176
0.6016833252808922,2.3176941871643066
0.60169301157368,2.318422317504883
0.6016726106190056,2.3195488452911377
0.6016822996606297,2.320281982421875
0.6016619113247951,2.3214335441589355
0.6016716031108125,2.3221561908721924
0.6016512273684966,2.3232903480529785
0.6016609218944766,2.3240506649017334
0.601640558720426,2.3251824378967285
0.6016502559819501,2.325932264328003
0.6016299053509783,2.3271710872650146
0.6016396053436396,2.3278889656066895
0.6016192672306268,2.3290951251983643
0.6016289699500309,2.3298230171203613
0.6016086443299241,2.3309597969055176
0.6016183497716883,2.3316917419433594
0.6015980366195008,2.3328185081481934
0.6016077447792545,2.333587169647217
0.6015874440700661,2.3346965312957764
0.6015971549434502,2.3354759216308594
0.6015768666524065,2.3365585803985596
0.6015865802350739,2.337329864501953
0.6015663043373859,2.3384478092193604
0.6015760206250016,2.33919095993042
0.6015557570959461,2.3402974605560303
0.6015654760841864,2.3410542011260986
0.6015452248991058,2.3421614170074463
0.6015549465836588,2.3428878784179688
0.6015347077179599,2.344041109085083
0.6015444320945259,2.344783067703247
0.6015242055236806,2.345909595489502
0.6015339325879706,2.346651554107666
0.6015137182875162,2.347776174545288
0.6015234480352534,2.348510265350342
0.6015032459807904,2.3496618270874023
0.6015129784077092,2.3503873348236084
0.6014927885749032,2.3515172004699707
0.6015025236767498,2.3522448539733887
0.6014823460413302,2.353400468826294
0.6014920838138621,2.3541412353515625
0.6014719183516216,2.3552651405334473
0.6014816587906078,2.3560073375701904
0.6014615054774033,2.3571395874023438
0.601471248578624,2.3578670024871826
0.6014511073903754,2.359004259109497
0.6014608531496222,2.359734058380127
0.601440724062313,2.3608691692352295
0.6014504724753886,2.36163067817688
0.6014303554650648,2.3627123832702637
0.6014401065277837,2.3634536266326904
0.6014200015705539,2.364619016647339
0.6014297552787412,2.365366220474243
0.6014096623507769,2.3664896488189697
0.6014194187002695,2.367218255996704
0.6013993377778043,2.368363380432129
0.6014090967644496,2.3691136837005615
0.6013890278237791,2.3702359199523926
0.601398789443436,2.3709685802459717
0.6013787324609182,2.3721132278442383
0.6013884967094566,2.3728437423706055
0.6013684516615105,2.374018430709839
0.6013782185348111,2.3747684955596924
0.6013581853979179,2.375887632369995
0.6013679548918727,2.3766255378723145
0.601347933642574,2.37774920463562
0.6013577057530856,2.3784890174865723
0.6013376963679853,2.3796067237854004
0.6013474710909672,2.380336284637451
0.6013274735467289,2.3815107345581055
0.6013372508781061,2.382241725921631
0.6013172651514544,2.3833794593811035
0.6013270450871621,2.384127616882324
0.6013070711548826,2.3852946758270264
0.6013168536908667,2.3860275745391846
0.6012968915298048,2.387155532836914
0.6013066766620225,2.387882947921753
0.6012867262490836,2.389052391052246
0.6012965139735024,2.389787197113037
0.6012765752856521,2.390915632247925
0.6012863655982501,2.391664981842041
0.6012664386125137,2.39277720451355
0.60127623150928,2.3935537338256836
0.601256316202742,2.3946452140808105
0.6012661116796761,2.3953967094421387
0.6012462080294805,2.3965091705322266
0.6012560060825923,2.397265911102295
0.601236114065942,2.398405075073242
0.6012459146912523,2.3992044925689697
0.6012260342854093,2.400261163711548
0.6012358374789492,2.4010677337646484
0.601215968661234,2.4021189212799072
0.6012257744190451,2.402911424636841
0.601205917166837,2.4039883613586426
0.6012157254849712,2.4047837257385254
0.6011958797757075,2.4058480262756348
0.6012056906502271,2.4066336154937744
0.6011858564614035,2.407708168029785
0.6011956698883811,2.408463716506958
0.6011758471975515,2.4095990657806396
0.6011856631730702,2.4103336334228516
0.6011658519578454,2.41152286529541
0.6011756704779985,2.4122517108917236
0.6011558707160476,2.4134247303009033
0.6011656917769385,2.4141733646392822
0.6011459034459878,2.415297031402588
0.6011557270437304,2.416043519973755
0.6011359501215632,2.417194128036499
0.6011457762522813,2.4179208278656006
0.6011260107167381,2.419140338897705
0.6011358393765657,2.419841766357422
0.6011160852055435,2.4210846424102783
0.6011259163906248,2.4218358993530273
0.6011061735620779,2.4229464530944824
0.601116007268567,2.4236838817596436
0.6010962757605055,2.424820899963379
0.6011061119845666,2.4255905151367188
0.6010863917750571,2.4266748428344727
0.6010962305128646,2.4274301528930664
0.6010765215800297,2.428550958633423
0.6010863628277675,2.4293124675750732
0.601066665149786,2.4304137229919434
0.6010765089036484,2.4311463832855225
0.6010568224587544,2.432263135910034
0.6010666687149452,2.4330151081085205
0.6010469934814286,2.4341351985931396
0.6010568422361618,2.4348652362823486
0.6010371781923677,2.4360978603363037
0.6010470294418669,2.4368278980255127
0.6010273765661961,2.438015937805176
0.6010372303066948,2.438753843307495
0.6010175885776018,2.4399526119232178
0.6010274448053433,2.4406960010528564
0.601007814201339,2.4418272972106934
0.601017672912576,2.4426023960113525
0.6009980534122251,2.4437062740325928
0.6010079146032201,2.4445152282714844
0.600988306185142,2.44563889503479
0.6009981698521677,2.4464356899261475
0.6009785724950355,2.447545289993286
0.6009884386343738,2.4482839107513428
0.6009688523169155,2.44944429397583
0.6009787209248577,2.450171709060669
0.6009591456258551,2.451294183731079
0.6009690166987023,2.4520204067230225
0.6009494523969906,2.4531941413879395
0.6009593259310534,2.4539406299591064
0.6009397726055217,2.455073833465576
0.6009496485971204,2.4558067321777344
0.600930106226711,2.4569692611694336
0.6009399846721749,2.4577083587646484
0.6009204532358835,2.4588422775268555
0.6009303341315517,2.4595823287963867
0.6009108136084271,2.4607064723968506
0.600920696950648,2.4614548683166504
0.6009011873197921,2.462611675262451
0.6009110731049233,2.46334171295166
0.6008915743454902,2.4644882678985596
0.6009014625698988,2.4652414321899414
0.6008819746610957,2.466348886489868
0.6008918653211583,2.4670870304107666
0.6008723882422445,2.468257188796997
0.6008822813343466,2.4689998626708984
0.6008628150646337,2.470118284225464
0.6008727105851701,2.470844268798828
0.6008532551040219,2.4720559120178223
0.600863153049397,2.4727840423583984
0.6008437083362287,2.4739327430725098
0.6008536087028558,2.474670171737671
0.6008341747371351,2.475787401199341
0.6008440775214363,2.476532459259033
0.6008246542826818,2.477659225463867
0.6008345594810892,2.4783852100372314
0.6008151469488714,2.4795117378234863
0.6008250545578252,2.4802355766296387
0.6008056527117658,2.4814000129699707
0.6008155627277159,2.4821207523345947
0.600796171547487,2.483250379562378
0.600806083966892,2.4840023517608643
0.6007867034322175,2.4851787090301514
0.6007966182515453,2.485960006713867
0.6007772483421996,2.487126111984253
0.6007871655579268,2.4878687858581543
0.6007678062537345,2.489041566848755
0.6007777258623467,2.48982572555542
0.6007583771431833,2.4921183586120605
0.600768299141175,2.4943032264709473
0.6007699799562811,2.4970016479492188
0.6007588853708408,2.498760461807251
0.6007605570101232,2.499830961227417
0.6007494698313859,2.5015461444854736
0.6007511478690422,2.5023891925811768
0.6007400672152043,2.5037407875061035
0.6007417516414556,2.50458025932312
0.6007306774998049,2.5058603286743164
0.600732368303951,2.506652355194092
0.6007213006618058,2.507904529571533
0.6007229978331732,2.508690357208252
0.600711936677884,2.509906053543091
0.6007136402058245,2.5106911659240723
0.6007025855247751,2.5119173526763916
0.6007042953986661,2.512695550918579
0.6006932471792715,2.5139074325561523
0.6006949633885167,2.514702558517456
0.6006839216182247,2.5159289836883545
0.6006856441522529,2.5166985988616943
0.600674608818543,2.5178935527801514
0.6006763376668086,2.5186686515808105
0.6006653087571924,2.5198657512664795
0.6006670439091754,2.520637273788452
0.6006560214111959,2.521843910217285
0.6006577628564014,2.522606134414673
0.6006467467576337,2.5238120555877686
0.6006484944855925,2.5245964527130127
0.6006374847736432,2.5257787704467773
0.6006392387739111,2.5265305042266846
0.600628235436418,2.527738094329834
0.6006299956985759,2.52848744392395
0.6006189987232082,2.5296852588653564
0.6006207652368624,2.530439853668213
0.6006097746113209,2.531625986099243
0.6006115473661018,2.5324385166168213
0.6006005630781188,2.5335958003997803
0.6006023420636825,2.5344367027282715
0.6005913641010207,2.535552740097046
0.6005931493070478,2.536314010620117
0.600582177657501,2.537497043609619
0.600583969073697,2.538228988647461
0.60057300372509,2.5394232273101807
0.6005748013411853,2.5401430130004883
0.6005638422813737,2.5413365364074707
0.6005656460871228,2.5420475006103516
0.6005546933039927,2.543219566345215
0.6005565032891749,2.543943405151367
0.6005455567706435,2.5451674461364746
0.6005473729250623,2.545903205871582
0.6005364326590769,2.54709529876709
0.6005382549725603,2.547811985015869
0.6005273209470984,2.5491065979003906
0.6005291494094991,2.5498440265655518
0.6005182216125688,2.5510001182556152
0.6005200562137629,2.551737070083618
0.6005091346334027,2.5529115200042725
0.6005109753632913,2.553676128387451
0.6005000599875691,2.554874897003174
0.6005019068360768,2.555619955062866
0.6004909976530912,2.5567877292633057
0.6004928506101669,2.557555675506592
0.600481947608046,2.558683156967163
0.6004838066636623,2.5594332218170166
0.600472909830564,2.56057071685791
0.6004747749747178,2.5613365173339844
0.6004638842988299,2.562438488006592
0.6004657555215411,2.563174247741699
0.6004548709910814,2.5643255710601807
0.600456748282394,2.565089464187622
0.600445869885609,2.566211462020874
0.6004477532355911,2.566929340362549
0.6004368809607572,2.568085193634033
0.6004387703594998,2.5688157081604004
0.6004279041949226,2.5699660778045654
0.6004297996325405,2.5706965923309326
0.6004189395665552,2.571885585784912
0.6004208410331863,2.5726206302642822
0.6004099870541568,2.5737831592559814
0.600411894539963,2.5745396614074707
0.6004010466362824,2.5757060050964355
0.6004029601314482,2.576505184173584
0.6003921182915387,2.577617645263672
0.6003940377862721,2.578359365463257
0.6003832019985847,2.5795459747314453
0.600385127483117,2.5802953243255615
0.6003742977361312,2.5814712047576904
0.6003762292007163,2.5821919441223145
0.600365405482941,2.5833630561828613
0.6003673429178565,2.5840907096862793
0.6003565252178285,2.5852913856506348
0.600358468613374,2.586012363433838
0.6003476569196589,2.587179183959961
0.6003496062661577,2.587881326675415
0.6003388005673496,2.5890796184539795
0.6003407558551473,2.589780569076538
0.6003299561398684,2.5909271240234375
0.6003319173593336,2.5916593074798584
0.6003211236162345,2.592811107635498
0.6003230907577582,2.593574047088623
0.6003123029755177,2.5947206020355225
0.6003142760295137,2.595473289489746
0.6003034941968386,2.5966129302978516
0.600305473153743,2.597388982772827
0.600294697259368,2.5984883308410645
0.6002966821096395,2.599273681640625
0.6002859121423274,2.6003501415252686
0.6002879028764471,2.6011409759521484
0.6002771388249882,2.602203369140625
0.6002791354334595,2.6029608249664307
0.6002683772866719,2.604085683822632
0.6002703797600202,2.604823112487793
0.6002596275067501,2.605940580368042
0.6002616358355232,2.606689929962158
0.6002508894646437,2.6078317165374756
0.6002529036394114,2.608590841293335
0.6002421631398234,2.6097397804260254
0.6002441831511777,2.6104767322540283
0.6002334485118094,2.611643075942993
0.6002354743503642,2.6123745441436768
0.6002247455601708,2.613560438156128
0.6002267772165619,2.6143109798431396
0.6002160542645264,2.615483045578003
0.6002180917294114,2.616238832473755
0.6002073746045433,2.6174020767211914
0.6002094178686017,2.618124008178711
0.6001987065599379,2.6192901134490967
0.6002007556138708,2.619997024536133
0.6001900501104751,2.6211984157562256
0.6001921049450052,2.621900796890259
0.6001814052359682,2.62306809425354
0.60018346584184,2.623785972595215
0.600172771916279,2.6250202655792236
0.6001748382842581,2.625767469406128
0.6001641501313173,2.6269190311431885
0.6001662222521913,2.6276535987854004
0.6001555398610412,2.6288037300109863
0.600157617725619,2.6295857429504395
0.6001469410854569,2.6306838989257812
0.6001490246845682,2.631431818008423
0.6001383537846177,2.6325559616088867
0.600140443109114,2.6333858966827393
0.6001297779386251,2.6344451904296875
0.6001318729793791,2.6352362632751465
0.600121213527628,2.6363415718078613
0.6001233142755329,2.6370925903320312
0.6001126605318223,2.638190746307373
0.6001147669777933,2.638964891433716
0.6001041189314517,2.6400458812713623
0.6001062310664242,2.6408045291900635
0.6000955887068063,2.6419262886047363
0.6000977065217373,2.6426804065704346
0.6000870698382236,2.643817186355591
0.6000891933240905,2.6445794105529785
0.6000785623060872,2.645739793777466
0.6000806914538886,2.6464531421661377
0.6000700660908286,2.6476223468780518
0.6000722008915835,2.6483561992645264
0.6000615811729242,2.649528980255127
0.6000637216176726,2.6502532958984375
0.6000531075328978,2.65145206451416
0.6000552536127001,2.6521525382995605
0.600044645151319,2.653346061706543
0.6000467968572564,2.6540675163269043
0.6000361940088035,2.6552512645721436
0.6000383513319776,2.655987501144409
0.6000277540860129,2.6571602821350098
0.6000299170175459,2.65791392326355
0.6000193253636551,2.659048080444336
0.6000214938946893,2.6597869396209717
0.6000109078224827,2.660949230194092
0.6000130819441809,2.661687135696411
0.6000025014432944,2.6628360748291016
0.6000046811468397,2.663578510284424
0.5999941062069342,2.664759635925293
0.5999962914835301,2.6655356884002686
0.5999857220942911,2.666658878326416
0.599987912935161,2.667393207550049
0.5999773490862996,2.6685471534729004
0.599979545482687,2.6692986488342285
0.5999689871639389,2.6704182624816895
0.5999711891071074,2.6711325645446777
0.5999606363082329,2.672370672225952
0.599962843789466,2.6730945110321045
0.5999522965002502,2.674265146255493
0.5999545095108517,2.6749913692474365
0.5999439677211045,2.676154613494873
0.5999461862523974,2.676870822906494
0.5999356499519531,2.6780381202697754
0.5999378739952811,2.678760051727295
0.5999273431739982,2.6799323558807373
0.5999295727207238,2.6806795597076416
0.5999190473684858,2.68182373046875
0.5999212824099915,2.68257212638855
0.599910762516706,2.6837332248687744
0.5999130030443947,2.68449330329895
0.5999024885999932,2.6856484413146973
0.5999047346052859,2.686380624771118
0.5998942255997247,2.6875510215759277
0.5998964770740632,2.688277006149292
0.5998859734973221,2.6894421577453613
0.5998882304321672,2.6901636123657227
0.5998777322742503,2.6913132667541504
0.5998799946610822,2.6920325756073
0.5998695019120175,2.693197727203369
0.5998717697423358,2.6939268112182617
0.5998612823921755,2.6950972080230713
0.5998635556574988,2.6958353519439697
0.5998530736963186,2.697021961212158
0.5998553523881851,2.6977956295013428
0.5998448758060844,2.6989243030548096
0.5998471599160514,2.69968581199646
0.5998366887031533,2.700822591781616
0.5998389782227973,2.7016024589538574
0.5998285123692486,2.702728271484375
0.5998308072901649,2.7034976482391357
0.599820346786136,2.7046399116516113
0.599822647099939,2.7054104804992676
0.5998121919356235,2.7065370082855225
0.5998144976339468,2.707275152206421
0.5998040477995619,2.708407163619995
0.5998063588740576,2.709167957305908
0.599795914359844,2.710272789001465
0.5997982308021833,2.7109923362731934
0.5997877915984045,2.7121427059173584
0.5997901134002773,2.7128453254699707
0.59977967949722,2.714045286178589
0.5997820066503352,2.7147738933563232
0.5997715780383094,2.7159621715545654
0.5997739105343943,2.716700315475464
0.5997634872037331,2.7178828716278076
0.5997658250345336,2.718622922897339
0.5997554069755929,2.7197964191436768
0.5997577501328738,2.7205400466918945
0.5997473373360324,2.7217214107513428
0.5997496858115765,2.722461462020874
0.5997392782672362,2.72363018989563
0.5997416320528451,2.7243735790252686
0.5997312297514305,2.725553274154663
0.5997335888389244,2.7262680530548096
0.5997231917708821,2.7274394035339355
0.5997255561520991,2.7281575202941895
0.5997151643078992,2.7293601036071777
0.5997175339746961,2.730055570602417
0.5997071473448308,2.731222152709961
0.5997095222890824,2.731938123703003
0.5996991408640665,2.7331151962280273
0.5997015210776659,2.7338271141052246
0.5996911448480367,2.7350122928619385
0.599693530322895,2.73576021194458
0.599683159279212,2.7369191646575928
0.5996855500072589,2.7376959323883057
0.5996751841401037,2.7388393878936768
0.5996775801132862,2.7396607398986816
0.5996672194132631,2.7407405376434326
0.599669620623547,2.741542339324951
0.5996592650812818,2.7425925731658936
0.5996616715206502,2.743380546569824
0.5996513211267914,2.744497299194336
0.5996537327872457,2.745264768600464
0.5996433875324635,2.746391534805298
0.5996458044060227,2.747100830078125
0.5996354642810093,2.7482476234436035
0.5996378863597102,2.7489914894104004
0.59962755135518,2.750112771987915
0.5996299786310769,2.750842809677124
0.5996196487377656,2.7520017623901367
0.5996220812029313,2.752734899520874
0.5996117564115964,2.75388765335083
0.5996141940581206,2.7546262741088867
0.5996038743595418,2.7558090686798096
0.5996063171795317,2.756532669067383
0.59959600256451,2.7577085494995117
0.599598450550091,2.7584388256073
0.5995881410094487,2.7596168518066406
0.5995905941527632,2.7603445053100586
0.5995802896773444,2.761521816253662
0.5995827479705524,2.7622454166412354
0.5995724485512226,2.7634117603302
0.5995749119865016,2.7641501426696777
0.5995646176141477,2.765315532684326
0.5995670861836921,2.7660343647003174
0.5995567968492224,2.7672111988067627
0.5995592705452442,2.7679309844970703
0.5995489862395877,2.769120693206787
0.5995514650543163,2.7698442935943604
0.599541185768424,2.7710068225860596
0.5995436696941056,2.7717366218566895
0.5995333954189487,2.772881507873535
0.5995358844478471,2.773636817932129
0.5995256151744186,2.774787425994873
0.5995281092988144,2.775531768798828
0.5995178450181281,2.7767035961151123
0.5995203442303185,2.77744722366333
0.599510084933409,2.7785775661468506
0.5995125892257092,2.779391050338745
0.599502334903632,2.7804675102233887
0.5995048442683732,2.7812633514404297
0.5994945949122048,2.7823333740234375
0.5994971093417358,2.7830746173858643
0.5994868649425731,2.7842347621917725
0.599489384429259,2.7849555015563965
0.5994791449782197,2.786111354827881
0.5994816695144429,2.786817789077759
0.5994714350026656,2.787998914718628
0.5994739645808251,2.788745164871216
0.5994637349994685,2.789909839630127
0.5994662696119797,2.7906546592712402
0.5994560449522233,2.7918283939361572
0.5994585845915185,2.7925658226013184
0.5994483648445623,2.7937495708465576
0.5994509095030905,2.794506072998047
0.5994406946601546,2.7957818508148193
0.5994432443303813,2.7965049743652344
0.5994330343827062,2.7976925373077393
0.5994355890571134,2.798426389694214
0.5994253839959601,2.7996160984039307
0.5994279436670462,2.8003432750701904
0.5994177434836957,2.8015217781066895
0.5994203081439755,2.8022358417510986
0.599410112829729,2.8034145832061768
0.5994126824717338,2.8041374683380127
0.5994024920179126,2.805325746536255
0.5994050666341901,2.806055784225464
0.5993948810321356,2.807234048843384
0.5993974606152495,2.807950735092163
0.5993872798563225,2.8091442584991455
0.5993898643988533,2.809882164001465
0.5993796884744352,2.8110406398773193
0.599382277968979,2.8117666244506836
0.5993721068704708,2.812917470932007
0.5993747013096402,2.813683032989502
0.5993645350284628,2.814850091934204
0.5993671344048862,2.815605878829956
0.5993569729324798,2.8167531490325928
0.5993595772388022,2.8175220489501953
0.5993494205666271,2.818636417388916
0.599352029795509,2.8193793296813965
0.5993418779150452,2.820521831512451
0.5993444920591632,2.8213682174682617
0.5993343449619098,2.8224258422851562
0.5993369640139565,2.8232078552246094
0.5993268216914328,2.8243119716644287
0.5993294456441166,2.8250644207000732
0.5993193080878605,2.826176881790161
0.5993219369339058,2.826904535293579
0.5993118041354751,2.8280584812164307
0.5993144378676221,2.8288018703460693
0.5993043098185937,2.829956293106079
0.5993069484295982,2.8307225704193115
0.5992968251215687,2.831876516342163
0.599299468604202,2.8326175212860107
0.5992893500287868,2.8337762355804443
0.5992919983758365,2.8345253467559814
0.5992818845246701,2.835698366165161
0.5992845377289389,2.836421489715576
0.5992744285936753,2.8375935554504395
0.5992770866479814,2.8383123874664307
0.5992669822202936,2.839491128921509
0.5992696451174712,2.840231418609619
0.5992595453890507,2.8414015769958496
0.5992622131219493,2.8421144485473633
0.5992521180845072,2.8432772159576416
0.5992547906459912,2.8439950942993164
0.5992447002912572,2.845179557800293
0.5992473776742072,2.8459110260009766
0.5992372919939297,2.8470749855041504
0.5992399741912415,2.8477988243103027
0.5992298931771877,2.8489716053009033
0.5992325801817722,2.84972882270813
0.5992225038257282,2.8508684635162354
0.5992251956305115,2.851609706878662
0.5992151239242819,2.852766513824463
0.5992178205222055,2.853543996810913
0.599207753457614,2.8546700477600098
0.5992104548416346,2.855422258377075
0.5992003924105227,2.8565690517425537
0.5992030985736121,2.857323169708252
0.5991930407678402,2.8584423065185547
0.5991957517029854,2.859178066253662
0.5991856985144325,2.860302686691284
0.5991884142146355,2.8610622882843018
0.5991783656351986,2.862165689468384
0.5991810860934764,2.8628997802734375
0.5991710421150712,2.864036798477173
0.5991737673244558,2.864778757095337
0.5991637279390163,2.8659303188323975
0.5991664578925545,2.866668462753296
0.5991564230920328,2.8678364753723145
0.5991591577827867,2.8685858249664307
0.599149127559153,2.8697586059570312
0.5991518669801988,2.870490550994873
0.5991418413254419,2.871666669845581
0.5991445854698716,2.8723978996276855
0.5991345643759975,2.8735740184783936
0.5991373132369174,2.874326229095459
0.599127296695951,2.875501871109009
0.5991300502664819,2.8762362003326416
0.5991200382704659,2.87742280960083
0.5991227965437437,2.8781378269195557
0.5991127890847383,2.8793134689331055
0.5991155520539132,2.8800179958343506
0.5991055491239969,2.881204605102539
0.5991083167822343,2.8819103240966797
0.5990983183735035,2.8830788135528564
0.5991010907139825,2.88379168510437
0.599091096818551,2.8850178718566895
0.599093873834466,2.8857669830322266
0.5990838844444656,2.8869290351867676
0.599086666129025,2.887705087661743
0.5990766812366051,2.8888254165649414
0.5990794675830321,2.889601707458496
0.5990694871803598,2.8907086849212646
0.5990722781818919,2.8914496898651123
0.5990623022611516,2.8925933837890625
0.5990650979110408,2.8933582305908203
0.5990551264644348,2.8945114612579346
0.599057926755947,2.8952736854553223
0.5990479597756949,2.896498918533325
0.5990507647021108,2.897251844406128
0.5990408021804496,2.8983981609344482
0.599043611735064,2.8991339206695557
0.5990336536642483,2.9002768993377686
0.5990364678403698,2.9010212421417236
0.5990265142126712,2.902155876159668
0.5990293330036235,2.9029617309570312
0.5990193838113309,2.9040584564208984
0.5990222072104511,2.904858350753784
0.5990122624458709,2.905942916870117
0.5990150904465104,2.906738519668579
0.599005150101966,2.907864809036255
0.5990079826974902,2.908639907836914
0.5989980467653223,2.9097676277160645
0.5990008839491108,2.910527467727661
0.5989909524216769,2.91168475151062
0.5989937941871231,2.9124338626861572
0.5989838670567981,2.913586378097534
0.5989867133973096,2.914355516433716
0.5989767906564849,2.9155147075653076
0.598979641565483,2.9162580966949463
0.5989697232065676,2.9174258708953857
0.5989725786774875,2.918135643005371
0.5989626646929064,2.9193873405456543
0.5989655247191973,2.9200897216796875
0.5989556151013933,2.921292781829834
0.5989584796765179,2.9220027923583984
0.5989485744179501,2.923173427581787
0.5989514435353853,2.923891067504883
0.5989415426285293,2.925110340118408
0.5989444162817654,2.925851821899414
0.5989345197191139,2.927000045776367
0.5989373979016552,2.9277453422546387
0.5989275056757176,2.928895950317383
0.5989303883810815,2.929664373397827
0.5989205004843835,2.9307916164398193
0.5989233877061013,2.9315361976623535
0.5989135041311856,2.932694911956787
0.5989163958628025,2.933462619781494
0.5989065166022278,2.934609889984131
0.598909412837302,2.9353652000427246
0.5988995378836439,2.936537742614746
0.5989024386157475,2.937288761138916
0.5988925679615977,2.9384195804595947
0.5988954731843162,2.9391469955444336
0.598885606822283,2.9402942657470703
0.5988885165292152,2.941032886505127
0.598878654451923,2.9421606063842773
0.5988815686366812,2.9429023265838623
0.5988717108367708,2.9441258907318115
0.5988746294929808,2.9448463916778564
0.5988647759631092,2.9460411071777344
0.5988676990844098,2.9467761516571045
0.5988578498172505,2.9479477405548096
0.598860777397294,2.9486937522888184
0.5988509323855363,2.9498510360717773
0.5988538644179883,2.9505977630615234
0.5988440236543375,2.951744556427002
0.5988469601328764,2.952483892440796
0.5988371236100545,2.9536545276641846
0.5988400645283726,2.954420804977417
0.5988302322391168,2.9556164741516113
0.5988331775909187,2.956357717514038
0.5988233495279828,2.957552194595337
0.598826299306987,2.9582700729370117
0.5988164754631402,2.959449529647827
0.5988194296630781,2.9601709842681885
0.5988096100311059,2.961359739303589
0.5988125686457217,2.9620718955993652
0.5988027532184251,2.9632468223571777
0.5988057162414759,2.9639837741851807
0.598795905011672,2.9651918411254883
0.5987988724369283,2.9659242630004883
0.5987890653974498,2.9671223163604736
0.5987920372186948,2.9678516387939453
0.59878223436239,2.969040632247925
0.5987852105734196,2.969780206680298
0.5987754118931526,2.9709343910217285
0.5987783924877763,2.971672534942627
0.5987685979764268,2.972846746444702
0.5987715829484658,2.9736196994781494
0.5987617925989294,2.9747536182403564
0.5987647819422184,2.9755027294158936
0.5987549957474054,2.9766438007354736
0.5987579894557923,2.9774088859558105
0.598748207408629,2.9785232543945312
0.5987512054759736,2.9792721271514893
0.5987414275694021,2.9803905487060547
0.5987444299895771,2.9811437129974365
0.5987346562165542,2.9822490215301514
0.5987376629834452,2.982973098754883
0.5987278933369435,2.9841272830963135
0.5987309044444487,2.9848949909210205
0.598721138917456,2.986027240753174
0.5987241543594862,2.9867708683013916
0.5987143929450052,2.987929105758667
0.5987174127154835,2.9887189865112305
0.598707655406533,2.989903688430786
0.5987106794993954,2.9906487464904785
0.5987009262890085,2.991830348968506
0.5987039546982033,2.9925689697265625
0.5986942055794287,2.9937212467193604
0.5986972382989165,2.994487762451172
0.598687493264818,2.9956514835357666
0.5986905302885722,2.9963953495025635
0.5986807893322286,2.997554063796997
0.5986838306542346,2.998293399810791
0.5986740937687397,2.999469518661499
0.5986771393829957,3.0001988410949707
0.5986674065614581,3.001380205154419
0.5986704564619745,3.0020833015441895
0.598660727697518,3.003255605697632
0.5986637818783173,3.003990650177002
0.5986540571640806,3.0051794052124023
0.5986571156191977,3.0059258937835693
0.5986473949483342,3.0070841312408447
0.5986504576718162,3.007815361022949
0.5986407410374943,3.009010076522827
0.5986438080234004,3.0097439289093018
0.5986340954188031,3.010899066925049
0.5986371666612051,3.011636972427368
0.59862745807953,3.012799024581909
0.5986305335725115,3.0135581493377686
0.5986208290069712,3.0147125720977783
0.5986239087446277,3.015446662902832
0.5986142081884498,3.0166096687316895
0.5986172921648891,3.017361640930176
0.5986075956113147,3.018484115600586
0.5986106838206571,3.0192270278930664
0.5986009912629427,3.0203537940979004
0.5986040836993199,3.0211105346679688
0.5985943951307365,3.0222082138061523
0.5985974917882922,3.0229477882385254
0.5985878072021253,3.0241119861602783
0.5985909080750155,3.024848222732544
0.5985812274645645,3.0260860919952393
0.5985843325469569,3.0268173217773438
0.5985746559055363,3.028010368347168
0.5985777651916104,3.028754234313965
0.5985680925125488,3.0299251079559326
0.5985712059964962,3.030674695968628
0.5985615372731363,3.0318570137023926
0.5985646549491606,3.0326128005981445
0.5985549901748598,3.0337700843811035
0.5985581120371756,3.0345261096954346
0.5985484512053053,3.035696268081665
0.5985515772481397,3.036435604095459
0.5985419203520858,3.0376410484313965
0.5985450505696772,3.038393497467041
0.5985353976028396,3.0395491123199463
0.5985385319894385,3.040276527404785
0.598528882945231,3.041574001312256
0.5985320214950993,3.0423030853271484
0.5985223763669502,3.043503999710083
0.5985255190743616,3.044241428375244
0.5985158778557129,3.0454623699188232
0.5985190247149526,3.0461885929107666
0.5985093873992607,3.047372341156006
0.5985125384046257,3.048074722290039
0.5985029049853605,3.0492734909057617
0.5985060601311588,3.049981117248535
0.5984964306018049,3.0511577129364014
0.5984995898823566,3.051877498626709
0.5984899642364117,3.053049087524414
0.5984931276460481,3.053778648376465
0.5984835058770243,3.0549635887145996
0.5984866734100884,3.0557072162628174
0.5984770555115115,3.056873083114624
0.5984802271623572,3.05763840675354
0.5984706131277668,3.0588181018829346
0.5984737888907601,3.0595626831054688
0.5984641787137093,3.0607261657714844
0.5984673585832272,3.061485528945923
0.5984577522572834,3.0626280307769775
0.598460936227714,3.0633630752563477
0.5984513337464579,3.0645647048950195
0.5984545218122012,3.0653181076049805
0.5984449231692267,3.0664689540863037
0.5984481153246939,3.0672402381896973
0.5984385205136096,3.068424940109253
0.5984417167532222,3.069169521331787
0.5984321257676495,3.0702857971191406
0.5984353260858416,3.0710086822509766
0.5984257389194156,3.072161912918091
0.5984289433106315,3.0728838443756104
0.5984193599570008,3.074056386947632
0.5984225684156964,3.0747873783111572
0.5984129888685233,3.0759692192077637
0.5984162013891655,3.0767269134521484
0.5984066256421255,3.0778799057006836
0.5984098422191926,3.0786406993865967
0.5984002702659745,3.079784870147705
0.5984034908939555,3.0805506706237793
0.5983939227282616,3.0817058086395264
0.5983971474016566,3.082454204559326
0.5983875830172026,3.0836031436920166
0.598390811730523,3.084374189376831
0.5983812511210377,3.0855531692504883
0.5983844838688058,3.0863022804260254
0.5983749270280314,3.0874664783477783
0.5983781638047801,3.0882039070129395
0.5983686107264721,3.0893561840057373
0.5983718515267454,3.0900697708129883
0.5983623022046723,3.0912294387817383
0.5983655470230257,3.091942071914673
0.598356001450969,3.093125343322754
0.5983592502819682,3.093834638595581
0.5983497084537229,3.095029830932617
0.5983529612919447,3.0958027839660645
0.5983434232013187,3.0969698429107666
0.5983466800413507,3.097717046737671
0.5983371456821649,3.0988564491271973
0.5983404065186054,3.0996077060699463
0.5983308758846936,3.1007487773895264
0.5983341407121521,3.1015195846557617
0.598324613797361,3.102620840072632
0.5983278826104572,3.103370428085327
0.5983183594086471,3.1045336723327637
0.5983216322020115,3.1052865982055664
0.598312112707055,3.1064469814300537
0.598315389475329,3.107156991958618
0.5983058736811118,3.1083807945251465
0.5983091544189474,3.109102487564087
0.5982996423193676,3.110255241394043
0.5983029270214275,3.1109697818756104
0.5982934186103966,3.1121456623077393
0.5982967072713541,3.1128602027893066
0.598287202542796,3.1140389442443848
0.5982904951573347,3.1148440837860107
0.5982809941051861,3.115950345993042
0.5982842906680005,3.1167290210723877
0.5982747932862108,3.1178486347198486
0.5982780937920058,3.11863374710083
0.5982686000745373,3.119753360748291
0.5982719045180281,3.1204938888549805
0.5982624144588553,3.121631145477295
0.598265722834768,3.1223738193511963
0.5982562364278782,3.123530864715576
0.5982595487309491,3.1242787837982178
0.5982500659703424,3.125483751296997
0.598253382195318,3.126218557357788
0.5982439030750065,3.1274023056030273
0.5982472232166443,3.1281044483184814
0.598237747730653,3.1292941570281982
0.5982410717837201,3.130009412765503
0.5982315999260865,3.13118052482605
0.5982349278853609,3.1319174766540527
0.5982254596501346,3.1330935955047607
0.5982287915104043,3.1338346004486084
0.5982193268916478,3.135004997253418
0.5982226626477115,3.1357500553131104
0.5982132016394991,3.1369059085845947
0.5982165412861652,3.1376709938049316
0.5982070838825839,3.138810634613037
0.5982104274146713,3.139566421508789
0.5982009736098203,3.1407182216644287
0.5982043210221584,3.141495943069458
0.5981948708101489,3.1426572799682617
0.598198222097577,3.1433613300323486
0.5981887754725328,3.14455246925354
0.5981921306299003,3.145313262939453
0.5981826875859574,3.1464834213256836
0.5981860466081238,3.147198438644409
0.5981766071394302,3.1483819484710693
0.5981799700212652,3.1492373943328857
0.5981705341219811,3.1502628326416016
0.5981739008583649,3.151071310043335
0.5981644685226624,3.15213680267334
0.5981678391084845,3.152975082397461
0.5981584103305482,3.154014825820923
0.5981617847607085,3.154808759689331
0.5981523595347347,3.1558985710144043
0.5981557378041432,3.15669322013855
0.5981463161243403,3.157782793045044
0.5981496982279169,3.158583641052246
0.5981402800885053,3.159680128097534
0.5981436660211795,3.1604273319244385
0.5981342514163918,3.1615841388702393
0.5981376411731038,3.1623194217681885
0.5981282300971839,3.1635897159576416
0.5981316236728831,3.164337396621704
0.5981222161200874,3.1655428409576416
0.5981256135097333,3.1662683486938477
0.5981162094743298,3.1674437522888184
0.5981196106728919,3.1681978702545166
0.5981102101491601,3.1693899631500244
0.5981136151516178,3.170116662979126
0.5981042181338496,3.17134165763855
0.5981076269351916,3.172058343887329
0.5980982334176903,3.1732990741729736
0.5981016460129156,3.1740353107452393
0.5980922559899962,3.17523193359375
0.5980956723741134,3.1759722232818604
0.5980862858401028,3.1771650314331055
0.5980897060081302,3.177894115447998
0.5980803229573669,3.1790823936462402
0.5980837469043323,3.1798229217529297
0.5980743673311663,3.1810691356658936
0.5980777950521076,3.1818089485168457
0.5980684189509009,3.182985544204712
0.5980718504408653,3.183722734451294
0.5980624778059908,3.184919595718384
0.5980659130600354,3.185687303543091
0.5980565438858781,3.1868536472320557
0.5980599828990695,3.1876115798950195
0.5980506171800258,3.1887521743774414
0.59805405994744,3.1895179748535156
0.5980446976779178,3.190699577331543
0.5980481441946408,3.1914443969726562
0.5980387853690593,3.1926045417785645
0.5980422356301862,3.193366527557373
0.5980328802429762,3.1945278644561768
0.5980363342436118,3.1952497959136963
0.5980269822892154,3.196418046951294
0.598030440024474,3.1971442699432373
0.5980210914973445,3.1982760429382324
0.59802455296235,3.1989896297454834
0.5980152078569524,3.2001419067382812
0.5980186730468382,3.2008659839630127
0.5980093313576486,3.202021360397339
0.5980128002675569,3.202761650085449
0.5980034619890625,3.203948736190796
0.5980069346141457,3.204692840576172
0.5979975997408455,3.205862522125244
0.5980010760762645,3.206583261489868
0.5979917446026684,3.2077767848968506
0.5979952246435943,3.2085132598876953
0.5979858965642232,3.2096781730651855
0.597989380305836,3.210404872894287
0.5979800556152223,3.2115893363952637
0.5979835430527113,3.212315797805786
0.5979742217453982,3.213524341583252
0.5979777128739622,3.214265823364258
0.5979683949445044,3.2154600620269775
0.5979718897593512,3.216200828552246
0.5979625752023139,3.2174017429351807
0.597966073698661,3.21811580657959
0.5979567625086211,3.2192845344543457
0.5979602646816943,3.219998598098755
0.5979509568532394,3.221205711364746
0.5979544626982746,3.2219350337982178
0.5979451582260032,3.2231171131134033
0.5979486677382452,3.223846197128296
0.597939366616767,3.2250759601593018
0.5979428797914695,3.2258262634277344
0.597933582015405,3.2270419597625732
0.597937098847831,3.2277863025665283
0.5979278044118116,3.2289927005767822
0.5979313248972331,3.229731321334839
0.5979220337959011,3.2308948040008545
0.5979255579295996,3.23169207572937
0.5979162701576081,3.232816457748413
0.5979197979348735,3.233611583709717
0.5979105134868865,3.2347381114959717
0.5979140449030181,3.2354941368103027
0.5979047637737106,3.2366483211517334
0.5979082988240166,3.2374043464660645
0.5978990210080739,3.238525390625
0.5979025596878718,3.2392678260803223
0.5978932851799901,3.2404048442840576
0.597896827484606,3.241147994995117
0.5978875562794924,3.2422521114349365
0.5978911022042614,3.2429776191711426
0.5978818342966337,3.2441470623016357
0.5978853838368998,3.2448620796203613
0.5978761192214862,3.24604868888855
0.5978796723726025,3.246779441833496
0.597870411044142,3.2479660511016846
0.5978739678014704,3.248706579208374
0.5978647097547124,3.249882698059082
0.5978682701136235,3.250620126724243
0.5978590153433285,3.251812696456909
0.5978625792992018,3.2525649070739746
0.5978533278001401,3.253842830657959
0.5978568953483642,3.2545835971832275
0.5978476471153171,3.2557802200317383
0.5978512182512891,3.2565183639526367
0.5978419732790484,3.257718324661255
0.597845547998174,3.2584481239318848
0.5978363062815418,3.2596311569213867
0.5978398845792358,3.2603652477264404
0.5978306461130248,3.2615535259246826
0.5978342279847104,3.262277603149414
0.5978249927637437,3.263465642929077
0.5978285782048534,3.2641971111297607
0.5978193462239639,3.2653801441192627
0.5978229352299383,3.2660930156707764
0.5978137064839705,3.267261266708374
0.5978172990502587,3.2679712772369385
0.5978080735340664,3.269195079803467
0.5978116696561269,3.2699172496795654
0.5978024473645743,3.2711174488067627
0.5978060470378737,3.271841526031494
0.5977968279658357,3.2730612754821777
0.5978004311858492,3.2737913131713867
0.5977912153282108,3.2750158309936523
0.5977948220904225,3.275756597518921
0.5977856094420788,3.277005910873413
0.5977892197419807,3.2777416706085205
0.5977800102978372,3.2788870334625244
0.5977836241309308,3.2796218395233154
0.5977744178859029,3.280782461166382
0.5977780352476976,3.281543731689453
0.5977688321967111,3.28266978263855
0.5977724530827245,3.2833940982818604
0.5977632532207153,3.284562349319458
0.5977668776264742,3.285306453704834
0.5977576809483881,3.286452531814575
0.5977613088694274,3.2871603965759277
0.5977521153702207,3.288402557373047
0.5977557468020834,3.289113998413086
0.5977465564767219,3.290262222290039
0.5977501914149602,3.2909836769104004
0.5977410042584201,3.2921364307403564
0.5977446426985942,3.2928500175476074
0.5977354587058614,3.294037342071533
0.5977391006435396,3.294769048690796
0.5977299198096104,3.2959468364715576
0.5977335652403697,3.2966861724853516
0.59772438756025,3.2978556156158447
0.5977280364796754,3.298593282699585
0.5977188619483815,3.299776554107666
0.5977225143520665,3.3005216121673584
0.597713342964624,3.3017656803131104
0.5977169988481703,3.3024892807006836
0.5977078305996149,3.30368971824646
0.597711489958633,3.304447650909424
0.5977023248440104,3.3056201934814453
0.5977059876741183,3.306381940841675
0.5976968256884836,3.30755615234375
0.5977004919853082,3.308276653289795
0.5976913331237267,3.3094828128814697
0.5976950028829026,3.310192823410034
0.5976858471404494,3.3113558292388916
0.5976895203576194,3.312053680419922
0.597680367729379,3.313234329223633
0.5976840444001946,3.3139944076538086
0.5976748948812617,3.3152124881744385
0.5976785750013819,3.3159339427948
0.5976694285868602,3.317135810852051
0.5976731121519526,3.3178460597991943
0.5976639688369564,3.319018602371216
0.5976676558426967,3.319748878479004
0.5976585156223491,3.320911407470703
0.5976622060644206,3.3216798305511475
0.5976530689338551,3.3228321075439453
0.5976567628079492,3.3235650062561035
0.5976476287623084,3.324755907058716
0.5976513260641253,3.3255228996276855
0.5976421950985613,3.3266475200653076
0.5976458958238088,3.3273866176605225
0.5976367679334835,3.3285484313964844
0.5976404720778773,3.3293099403381348
0.5976313472579623,3.3304245471954346
0.5976350548172263,3.3311517238616943
0.597625933062902,3.3322854042053223
0.5976296440327681,3.3330254554748535
0.5976205253392252,3.3341636657714844
0.5976242397154329,3.3348889350891113
0.5976151240778711,3.3360533714294434
0.5976188418561681,3.3367834091186523
0.5976097292697968,3.3379406929016113
0.5976134504459387,3.338693141937256
0.5976043409059767,3.3398523330688477
0.597608065475727,3.340578556060791
0.5975989589774019,3.3417415618896484
0.5976026869365323,3.3424761295318604
0.597593583475082,3.3436357975006104
0.5975973148193713,3.344386577606201
0.5975882143900422,3.3455491065979004
0.5975919491152778,3.3462841510772705
0.5975828517133263,3.347460985183716
0.5975865898153029,3.3481733798980713
0.5975774954359943,3.349355936050415
0.5975812369105147,3.350057363510132
0.5975721455491236,3.3512303829193115
0.5975758903919984,3.3519272804260254
0.5975668020438089,3.353123903274536
0.5975705502508563,3.3538475036621094
0.5975614649111612,3.355025291442871
0.5975652164782073,3.3558127880096436
0.5975561341423092,3.35695743560791
0.5975598890651879,3.357684850692749
0.5975508097283984,3.3588364124298096
0.5975545680029509,3.3595783710479736
0.5975454916605905,3.360717296600342
0.597549253282666,3.3614842891693115
0.5975401799300646,3.362586736679077
0.5975439448955203,3.3633313179016113
0.5975348745280169,3.3644773960113525
0.597538642832717,3.365288496017456
0.5975295754456594,3.36639142036438
0.5975333470854762,3.3671326637268066
0.597524282674222,3.3682680130004883
0.597528057645035,3.369016647338867
0.5975189962049499,3.3701364994049072
0.5975227745026469,3.370863437652588
0.5975137160291063,3.3720245361328125
0.5975174976495821,3.3727493286132812
0.5975084421379699,3.373955011367798
0.5975122270771271,3.3746984004974365
0.5975031745228367,3.3758833408355713
0.5975069627765854,3.3766205310821533
0.597497913175019,3.377793550491333
0.5975017047392766,3.3785207271575928
0.5974926580858451,3.379695177078247
0.5974964529565369,3.380419969558716
0.5974874092466602,3.381596565246582
0.5974912074197188,3.382319688796997
0.597482166648826,3.383516788482666
0.5974859681201917,3.3842670917510986
0.5974769302837203,3.385470390319824
0.5974807350493404,3.386192798614502
0.5974717001427371,3.38737154006958
0.5974755081985669,3.388087749481201
0.5974664762172869,3.38932466506958
0.5974702875592888,3.390028238296509
0.5974612584987964,3.391185760498047
0.5974650731229402,3.391889810562134
0.5974560469787084,3.39308500289917
0.5974598648809712,3.393808603286743
0.5974508416484818,3.3949978351593018
0.5974546628248487,3.395770311355591
0.5974456424995921,3.396979808807373
0.5974494669460546,3.3977224826812744
0.5974404495235301,3.3989174365997314
0.5974442772360878,3.3996598720550537
0.5974352627118031,3.400831937789917
0.5974390936864626,3.401601552963257
0.5974300820559345,3.4027137756347656
0.5974339162887097,3.4034481048583984
0.5974249075474632,3.4046175479888916
0.5974287450343755,3.405378818511963
0.5974197391779447,3.4065234661102295
0.5974235799150224,3.407259464263916
0.5974145769389495,3.4084010124206543
0.5974184209222285,3.4091453552246094
0.5974094208220647,3.410421371459961
0.5974132680475882,3.4111218452453613
0.5974042708188931,3.4123058319091797
0.5974081212827109,3.4130380153656006
0.5973991269210528,3.4142181873321533
0.5974029806192227,3.414930582046509
0.5973939891201782,3.4161105155944824
0.5973978460487646,3.4168310165405273
0.5973888574079189,3.417992353439331
0.5973927175629936,3.4187259674072266
0.5973837317759404,3.419938325881958
0.5973875951535825,3.420679807662964
0.5973786122159239,3.4218413829803467
0.5973824788122195,3.422569513320923
0.5973734987195662,3.4237380027770996
0.5973773685306082,3.4244868755340576
0.5973683912785793,3.4256606101989746
0.5973722643004683,3.4263904094696045
0.5973632898846911,3.4275569915771484
0.5973671661135342,3.4283056259155273
0.5973581945296446,3.4294638633728027
0.5973620739615567,3.4301836490631104
0.5973531052051986,3.43133807182312
0.5973569878363009,3.432053804397583
0.5973480219031272,3.4332339763641357
0.5973519077295482,3.4339566230773926
0.5973429446152196,3.435136318206787
0.597346833633095,3.435870409011841
0.5973378733332805,3.437055826187134
0.597341765538753,3.4378175735473633
0.59733280804913,3.4389545917510986
0.5973367034383489,3.4397072792053223
0.5973277487546036,3.440871000289917
0.5973316473237253,3.441636085510254
0.5973226954415511,3.4427616596221924
0.5973265971867394,3.4435160160064697
0.5973176481018387,3.444683074951172
0.5973215530192638,3.4454569816589355
0.597312606727347,3.446589231491089
0.5973165148131864,3.447335958480835
0.5973075713099718,3.448472499847412
0.5973114825604098,3.449232339859009
0.5973025418416241,3.450357675552368
0.5973064562528516,3.4510674476623535
0.5972975183142298,3.452232599258423
0.597301435882445,3.4529898166656494
0.5972925007197302,3.4541382789611816
0.5972964214411379,3.454857587814331
0.5972874890500807,3.4560282230377197
0.5972914129208927,3.4567711353302
0.5972824832972528,3.457937002182007
0.5972864103136873,3.4586753845214844
0.5972774834532315,3.459855556488037
0.5972814136115144,3.460597515106201
0.597272489510018,3.4617528915405273
0.5972764228063813,3.4624807834625244
0.5972675014596275,3.4636619091033936
0.59727143789031,3.4644203186035156
0.5972625192940904,3.465604066848755
0.5972664588553376,3.466339588165283
0.5972575430054513,3.467503786087036
0.597261485693516,3.4682228565216064
0.59725257258577,3.4693968296051025
0.5972565183969114,3.4700963497161865
0.5972476080271213,3.4712626934051514
0.5972515569576049,3.471961736679077
0.5972426493215935,3.473156213760376
0.5972466013676921,3.4738833904266357
0.5972376964612907,3.475062131881714
0.5972416516192837,3.4758102893829346
0.5972327494383309,3.4769904613494873
0.5972367077045041,3.477719783782959
0.597227808244847,3.478935480117798
0.5972317696154928,3.479673385620117
0.597222872872986,3.480844736099243
0.597226837344404,3.4816009998321533
0.5972179433149097,3.4827325344085693
0.5972219108834056,3.4834561347961426
0.5972130195627944,3.4846181869506836
0.5972169902246806,3.485393524169922
0.5972081016088303,3.4865169525146484
0.5972120753604261,3.4872395992279053
0.5972031894452228,3.4883878231048584
0.5972071662828536,3.489133834838867
0.5971982830641908,3.490246295928955
0.597202262984189,3.4909708499908447
0.597193382457968,3.4921321868896484
0.5971973654566722,3.4928460121154785
0.5971884876188024,3.4940237998962402
0.5971924736925581,3.494757890701294
0.5971835985389559,3.4959347248077393
0.5971875876841147,3.4966697692871094
0.5971787152107046,3.4978253841400146
0.5971827074236251,3.4985928535461426
0.5971738376263395,3.499732494354248
0.5971778329033861,3.5004827976226807
0.5971689657781646,3.501640558242798
0.597172964115709,3.5023791790008545
0.5971640996584989,3.503561019897461
0.5971681010529187,3.504317283630371
0.5971592392596753,3.5054962635040283
0.5971632437073545,3.5062360763549805
0.5971543845740402,3.507406711578369
0.5971583920713697,3.5081162452697754
0.5971495355939548,3.509298801422119
0.5971535461373314,3.5100104808807373
0.5971446923117937,3.511169672012329
0.5971487058976208,3.511878490447998
0.5971398547199456,3.513073682785034
0.5971438713446332,3.5138092041015625
0.5971350228108132,3.5150039196014404
0.5971390424707774,3.515756130218506
0.597130196576813,3.516918420791626
0.5971342192684763,3.5176756381988525
0.5971253760103753,3.5188276767730713
0.5971294017301666,3.5196220874786377
0.5971205611039443,3.5207107067108154
0.5971245898482989,3.521510601043701
0.597115751849978,3.522554874420166
0.5971197836153374,3.523341178894043
0.597110948240948,3.5244548320770264
0.5971149830237598,3.5252299308776855
0.5971061502693397,3.5263233184814453
0.5971101880660583,3.5270795822143555
0.5971013579276521,3.5281832218170166
0.5971053987347377,3.528965711593628
0.597096571208398,3.5300347805023193
0.5971006150223175,3.530801296234131
0.5970917901041038,3.5319061279296875
0.59709583692133,3.5326812267303467
0.5970870146073094,3.533890962600708
0.5970910644243212,3.534632921218872
0.5970822447105684,3.5358211994171143
0.5970862975238512,3.5365705490112305
0.5970774804064477,3.537726402282715
0.5970815362124929,3.5384654998779297
0.5970727216875278,3.5396225452423096
0.5970767804828333,3.540370225906372
0.5970679685464026,3.54156231880188
0.5970720303274721,3.5422849655151367
0.5970632209756795,3.543468952178955
0.5970672857390233,3.5442028045654297
0.5970584789679796,3.545431137084961
0.5970625467101136,3.5461673736572266
0.5970537425159366,3.547351360321045
0.5970578132333832,3.5480735301971436
0.5970490116121985,3.5492615699768066
0.5970530853014862,3.549973964691162
0.5970442862494255,3.5511505603790283
0.5970483629070888,3.5518572330474854
0.5970395664202923,3.5530569553375244
0.5970436460428719,3.553795576095581
0.597034852117486,3.5549709796905518
0.5970389347015282,3.555722951889038
0.597030143333707,3.5568795204162598
0.5970342288757648,3.557682514190674
0.5970254400616691,3.5587825775146484
0.5970295285583013,3.5595602989196777
0.5970207422940993,3.560757875442505
0.5970248337418707,3.5615105628967285
0.5970160500237373,3.562647819519043
0.5970201444192187,3.5633981227874756
0.5970113632433365,3.564577579498291
0.5970154605831048,3.565345525741577
0.5970066819456631,3.5664970874786377
0.5970107822263011,3.567228078842163
0.597002006123496,3.5683767795562744
0.5970061093415925,3.569134473800659
0.5969973357696277,3.570230722427368
0.5970014419217775,3.5709803104400635
0.596992670876863,3.572139263153076
0.5969967799596668,3.572866916656494
0.5969880114380203,3.5740623474121094
0.5969921234480849,3.5748038291931152
0.5969833574459306,3.575982093811035
0.5969874723798685,3.5767264366149902
0.5969787088934375,3.577894449234009
0.5969828267478674,3.57865571975708
0.5969740657733981,3.57981276512146
0.5969781865449443,3.5805606842041016
0.5969694280786818,3.581702709197998
0.5969735517639745,3.5824341773986816
0.5969647958021712,3.583604097366333
0.5969689223978465,3.5843687057495117
0.5969601689367612,3.585541248321533
0.5969642984394613,3.586282730102539
0.5969555474753598,3.58743953704834
0.5969596798817324,3.588151216506958
0.5969509314108875,3.5893311500549316
0.5969550667175866,3.5900394916534424
0.5969463207362776,3.591205596923828
0.5969504589399626,3.5919134616851807
0.5969417154444759,3.5930957794189453
0.5969458565418121,3.593825578689575
0.5969371155284412,3.5950162410736084
0.5969412595160998,3.5957694053649902
0.5969325209811445,3.596921920776367
0.596936667855802,3.5976803302764893
0.5969279317955691,3.5988478660583496
0.5969320815539088,3.5995800495147705
0.5969233479647119,3.600731372833252
0.5969275006034219,3.601574420928955
0.5969187694815812,3.602616310119629
0.5969229249973558,3.6034293174743652
0.5969141963391983,3.60451602935791
0.5969183547287371,3.6053199768066406
0.5969096285305968,3.6063995361328125
0.5969137897906057,3.607138156890869
0.5969050660488228,3.6082370281219482
0.5969092301760132,3.609018325805664
0.5969005088869346,3.6100943088531494
0.5969046758780234,3.6108591556549072
0.5968959570380035,3.6119840145111084
0.5969001268897132,3.6127381324768066
0.5968914104951121,3.6139204502105713
0.5968955832041714,3.614675521850586
0.596886869251356,3.6158554553985596
0.5968910448144987,3.6165969371795654
0.5968823332998432,3.617764949798584
0.5968865117138091,3.61850905418396
0.5968778026336936,3.6196627616882324
0.5968819838952278,3.620407819747925
0.5968732772460391,3.6215648651123047
0.5968774613518927,3.622291326522827
0.5968687571300246,3.623467445373535
0.596872944076954,3.6242165565490723
0.5968642422788064,3.625408172607422
0.5968684320635737,3.6261587142944336
0.5968597326855533,3.6273245811462402
0.5968639253049259,3.628025770187378
0.5968552283434461,3.6292152404785156
0.5968594237941974,3.629924774169922
0.5968507292456775,3.631105422973633
0.5968549275245866,3.631834030151367
0.5968462353854529,3.633018970489502
0.5968504364893039,3.6337637901306152
0.596841746755989,3.63499116897583
0.5968459506815719,3.6357436180114746
0.5968372633505149,3.6369125843048096
0.596841470094625,3.6376991271972656
0.5968327851622718,3.6388356685638428
0.5968369947217097,3.639573812484741
0.5968283121845123,3.6407217979431152
0.5968325245560847,3.6415183544158936
0.5968238444105014,3.642653703689575
0.59682805959102,3.6434051990509033
0.5968193818335158,3.644568920135498
0.5968235998197982,3.6453371047973633
0.5968149244468443,3.6464805603027344
0.596819145235713,3.6472008228302
0.5968104722437871,3.648350715637207
0.5968146958320705,3.6490883827209473
0.5968060252176567,3.6502115726470947
0.5968102516021884,3.650934934616089
0.5968015833617771,3.652076244354248
0.5968058125393961,3.6528115272521973
0.5967971466694841,3.6539816856384277
0.596801378637035,3.654726982116699
0.5967927151341255,3.655994415283203
0.596796949888458,3.656735420227051
0.5967882887490601,3.657942056655884
0.5967925262870296,3.658682346343994
0.5967838675076592,3.6598715782165527
0.5967881078261267,3.6605992317199707
0.5967794514033056,3.6617696285247803
0.5967836944991364,3.6625030040740967
0.596775040429393,3.6636722087860107
0.596779286299459,3.6644113063812256
0.5967706345793277,3.665587902069092
0.5967748832205052,3.6663143634796143
0.5967662338465268,3.667495012283325
0.5967704852556981,3.6682026386260986
0.5967618382244195,3.6693978309631348
0.596766092398472,3.6700968742370605
0.5967574477064465,3.6712663173675537
0.5967617046422724,3.671975612640381
0.5967530622860593,3.6731560230255127
0.596757321980557,3.6738572120666504
0.5967486819567218,3.6750450134277344
0.5967529444067942,3.6757969856262207
0.5967443067119087,3.67695689201355
0.5967485719144644,3.6776881217956543
0.5967399365451065,3.678831100463867
0.5967442044970592,3.679558753967285
0.5967355714498128,3.6807186603546143
0.5967398421480815,3.6814675331115723
0.596731211419537,3.6826062202453613
0.5967354848610458,3.683443784713745
0.5967268564477991,3.6845128536224365
0.5967311326294775,3.6853253841400146
0.5967225065281314,3.6863930225372314
0.5967267854469142,3.68715763092041
0.5967181616540768,3.6882381439208984
0.5967224433069034,3.689033031463623
0.5967138218191894,3.6900947093963623
0.5967181062030054,3.690880060195923
0.5967094870170354,3.6919710636138916
0.5967137741287903,3.6927552223205566
0.596705157241191,3.6938672065734863
0.5967094470778407,3.694638967514038
0.5967008324852445,3.6957826614379883
0.5967051250437494,3.696521282196045
0.5966965127427952,3.6976747512817383
0.5967008080201209,3.6984620094299316
0.5966921980074533,3.699589967727661
0.5966964960005706,3.7003328800201416
0.5966878882728401,3.7015252113342285
0.5966921889787252,3.7022416591644287
0.5966835835325887,3.7034316062927246
0.5966878869482221,3.704155206680298
0.5966792837803422,3.7053515911102295
0.5966835899027103,3.706087112426758
0.5966749890097554,3.7072417736053467
0.5966792978358494,3.707949161529541
0.5966706992144941,3.7091290950775146
0.5966750107413104,3.709857702255249
0.5966664143882349,3.7110257148742676
0.5966707286127748,3.71177339553833
0.5966621345246655,3.712970733642578
0.5966664514439354,3.7137255668640137
0.5966578596174849,3.714906692504883
0.596662179228496,3.715653419494629
0.596653589660402,3.716832399368286
0.596657911960171,3.717602252960205
0.5966493246471377,3.718736171722412
0.596653649632686,3.719489812850952
0.5966450645714232,3.7206244468688965
0.5966493922397774,3.7213969230651855
0.5966408094270006,3.7225077152252197
0.5966451397751921,3.723249673843384
0.596636559207623,3.7244696617126465
0.5966408922326883,3.725205898284912
0.5966323139070542,3.726360559463501
0.5966366496060349,3.7270736694335938
0.5966280735190689,3.7282347679138184
0.5966324118890112,3.7289793491363525
0.5966238380374521,3.7300994396209717
0.5966281790754078,3.730849266052246
0.5966196074560003,3.73201584815979
0.5966239511590254,3.732771635055542
0.5966153817685201,3.733933448791504
0.5966197281336759,3.734682559967041
0.5966111609688289,3.735874891281128
0.5966155099931818,3.736607313156128
0.5966069450507552,3.737785816192627
0.5966112967313761,3.73852276802063
0.5966027340081373,3.739701747894287
0.5966070883421024,3.740445613861084
0.596598527834825,3.741608142852783
0.5966028848192151,3.74233078956604
0.596594326524678,3.7435200214385986
0.5965986861565791,3.7442550659179688
0.596590130071567,3.745455026626587
0.5965944923480695,3.7461962699890137
0.5965859384693732,3.7473673820495605
0.5965903033875727,3.7480764389038086
0.5965817517119882,3.749250888824463
0.5965861192689852,3.7499654293060303
0.596577569793314,3.751133680343628
0.5965819399862134,3.751842498779297
0.5965733927072633,3.7530243396759033
0.5965777655331753,3.7537622451782227
0.596569220447759,3.754936456680298
0.5965735959037987,3.7556850910186768
0.5965650530087349,3.7568535804748535
0.5965694310920217,3.757608652114868
0.5965608903841346,3.7587409019470215
0.5965652710917929,3.7594802379608154
0.5965567325679126,3.760633945465088
0.5965611158970718,3.7614047527313232
0.5965525795540334,3.762521982192993
0.5965569655018278,3.7632501125335693
0.5965484313364721,3.7644174098968506
0.5965528199000402,3.765195369720459
0.5965442879092139,3.766298532485962
0.5965486790856992,3.7670176029205322
0.5965401492662545,3.768170118331909
0.5965445430528055,3.768887519836426
0.5965360154015997,3.7700483798980713
0.5965404117953693,3.770793914794922
0.5965318863092656,3.7719383239746094
0.5965362853074118,3.772690773010254
0.5965277619832785,3.7738451957702637
0.5965321635829638,3.774601936340332
0.5965236424176752,3.7757837772369385
0.5965280466160664,3.776516914367676
0.5965195276065022,3.777679443359375
0.5965239344007716,3.7784063816070557
0.5965154175438165,3.7796599864959717
0.5965198269311404,3.7803854942321777
0.5965113122236848,3.7815656661987305
0.5965157242012449,3.7822911739349365
0.5965072116401849,3.783474922180176
0.5965116262051667,3.7841973304748535
0.5965031157874036,3.7853901386260986
0.5965075329369977,3.786118745803833
0.5964990246594382,3.7872836589813232
0.5965034443908398,3.7879960536956787
0.5964949382503961,3.7891719341278076
0.5964993605608053,3.7898905277252197
0.5964908565543949,3.791062116622925
0.5964952814410163,3.7918004989624023
0.5964867795655617,3.792973756790161
0.5964912070256041,3.793731927871704
0.596482707278034,3.7948930263519287
0.5964871373087114,3.795631170272827
0.5964786396859594,3.796788215637207
0.5964830722844897,3.7975640296936035
0.5964745767834946,3.798673391342163
0.5964790119471012,3.799422025680542
0.5964705185648075,3.8005645275115967
0.5964749562907173,3.801330327987671
0.5964664650240745,3.8024561405181885
0.5964709053095203,3.8031725883483887
0.5964624161554832,3.804337501525879
0.596466858997701,3.8050920963287354
0.5964583719532299,3.8063175678253174
0.5964628173494614,3.8070433139801025
0.5964543324115218,3.808229446411133
0.5964587803590122,3.8090102672576904
0.596450297524575,3.810149908065796
0.596454748020575,3.8108766078948975
0.5964462672866159,3.812040328979492
0.59645072032838,3.8127779960632324
0.5964422416918806,3.8139610290527344
0.5964466972766679,3.814706802368164
0.5964382207346148,3.815871477127075
0.5964426788596892,3.8166146278381348
0.5964342044090741,3.8177762031555176
0.5964386650717037,3.8185038566589355
0.5964301927095237,3.819676637649536
0.5964346559069815,3.8203999996185303
0.5964261856302384,3.8215763568878174
0.5964306513598016,3.8223090171813965
0.5964221831655029,3.823472261428833
0.5964266514244531,3.8242053985595703
0.5964181853096113,3.8253672122955322
0.5964226560952347,3.826118230819702
0.5964141920568677,3.82732892036438
0.5964186653664548,3.8280320167541504
0.5964102034015853,3.8292253017425537
0.5964146792324311,3.829930305480957
0.5964062193380872,3.831105947494507
0.5964106976874914,3.8318347930908203
0.5964022398607063,3.833005905151367
0.5964067207259722,3.833766460418701
0.5963982649637842,3.8349320888519287
0.5964027483422205,3.8356802463531494
0.5963942946416728,3.8368897438049316
0.5963987805305921,3.837686777114868
0.5963903288887334,3.838815689086914
0.5963948172854527,3.839571714401245
0.5963863676993365,3.840712547302246
0.5963908586011771,3.841470956802368
0.5963824110678619,3.842589855194092
0.59638690447215,3.84333872795105
0.5963784589886998,3.844478130340576
0.596382954892765,3.8452200889587402
0.5963745114562485,3.8463597297668457
0.5963790098574258,3.8470895290374756
0.5963705684649167,3.8482227325439453
0.5963750693605447,3.8489694595336914
0.5963666300091223,3.8500828742980957
0.5963711333965441,3.8508143424987793
0.5963626960832917,3.8519561290740967
0.5963672019598553,3.8527092933654785
0.5963587666818622,3.8538570404052734
0.5963632750449188,3.8546016216278076
0.5963548417992789,3.855766773223877
0.596359352646185,3.8565032482147217
0.596350921429997,3.8576645851135254
0.5963554347581131,3.8584299087524414
0.596347005568481,3.859642744064331
0.5963515213751717,3.860372543334961
0.5963430942092043,3.861553907394409
0.5963476124918385,3.862274408340454
0.5963391873466497,3.8634581565856934
0.5963437081026008,3.864187717437744
0.5963352849753095,3.865398406982422
0.5963398082019549,3.8661293983459473
0.5963313870896846,3.8673293590545654
0.5963359127844061,3.8680334091186523
0.5963274936842854,3.8692283630371094
0.5963320218444693,3.8699495792388916
0.5963236047536318,3.8711137771606445
0.5963281353766681,3.8718528747558594
0.5963197202922523,3.873019218444824
0.5963242533755356,3.8737618923187256
0.5963158402946849,3.874983787536621
0.5963203758356137,3.8757431507110596
0.5963119647554762,3.8769125938415527
0.5963165027514536,3.8776869773864746
0.5963080936691825,3.8788399696350098
0.5963126341176157,3.879592180252075
0.5963042270303688,3.880777597427368
0.5963087699286691,3.8815412521362305
0.5963003648336094,3.8826725482940674
0.5963049101791921,3.883416175842285
0.5962965070734869,3.8845973014831543
0.5963010548637722,3.885362386703491
0.5962926537445942,3.886507987976074
0.5962972039770054,3.8872408866882324
0.596288804841532,3.8884170055389404
0.5962933575134971,3.8891847133636475
0.5962849603589105,3.8903536796569824
0.5962895154678617,3.891064167022705
0.5962811202913487,3.892233371734619
0.5962856778347224,3.892972707748413
0.5962772846334748,3.894124984741211
0.5962818446087113,3.8948566913604736
0.5962734533799255,3.896040201187134
0.5962780157844692,3.8967838287353516
0.5962696265253465,3.897935152053833
0.5962741913566463,3.898688316345215
0.5962658040643927,3.899851083755493
0.5962703713199012,3.9005887508392334
0.5962619859917274,3.901754379272461
0.5962665556689015,3.9024815559387207
0.5962581723020233,3.9037461280822754
0.5962627443983238,3.9045217037200928
0.596254362989961,3.9056897163391113
0.5962589375028532,3.906431198120117
0.596250558050231,3.907602548599243
0.5962551349771836,3.9083309173583984
0.5962467574775316,3.9095287322998047
0.5962513368160183,3.9102437496185303
0.5962429612665707,3.9114315509796143
0.5962475430140681,3.91213321685791
0.5962391694120645,3.9133312702178955
0.596243753566054,3.9140591621398926
0.5962353819087375,3.9152448177337646
0.5962399684667047,3.9159774780273438
0.5962315987513239,3.9171526432037354
0.5962361877107578,3.917881488800049
0.5962278199345658,3.919051170349121
0.5962324112929599,3.9197745323181152
0.5962240454532146,3.9209506511688232
0.5962286392080659,3.92168927192688
0.5962202753020294,3.922835350036621
0.5962248714508396,3.9235804080963135
0.5962165094757788,3.9247615337371826
0.5962211080160532,3.9255411624908447
0.5962127479692396,3.926663637161255
0.5962173488984877,3.9274048805236816
0.5962089907771977,3.9285402297973633
0.5962135940929323,3.929356336593628
0.5962052378944468,3.9304444789886475
0.5962098435941856,3.9311935901641846
0.5962014893157896,3.9323012828826904
0.5962060973970538,3.9330639839172363
0.5961977450360375,3.9341719150543213
0.5962023554963524,3.9349257946014404
0.5961940050500101,3.93607234954834
0.5961986178869044,3.936807632446289
0.5961902693525357,3.937962770462036
0.5961948845635427,3.9387192726135254
0.5961865379384508,3.939878463745117
0.5961911555211078,3.9406347274780273
0.5961828108026008,3.9417710304260254
0.5961874307544486,3.9425294399261475
0.5961790879398393,3.943694591522217
0.5961837102584225,3.9444515705108643
0.5961753693450283,3.945617198944092
0.596179994027896,3.946368932723999
0.5961716550130384,3.9475150108337402
0.5961762820577431,3.9482805728912354
0.5961679449387484,3.949409246444702
0.5961725743428467,3.950141191482544
0.5961642391170456,3.9512863159179688
0.596168870878098,3.952005386352539
0.5961605375428257,3.9531893730163574
0.5961651716583962,3.9539012908935547
0.5961568402109926,3.955095052719116
0.5961614766786497,3.9558305740356445
0.5961531471164586,3.9570107460021973
0.5961577859337742,3.957752227783203
0.5961494582541444,3.9589011669158936
0.5961540994186943,3.9596500396728516
0.5961457736189789,3.9608302116394043
0.5961504171283429,3.9616055488586426
0.5961420932058991,3.962728500366211
0.5961467390576611,3.9634721279144287
0.5961384170098508,3.964653968811035
0.5961430652015979,3.9654171466827393
0.5961347450257874,3.9665462970733643
0.596139395555111,3.9672772884368896
0.5961310772486711,3.9684255123138428
0.5961357301131659,3.9691734313964844
0.5961274136734719,3.970327138900757
0.5961320688707368,3.971034288406372
0.5961237542951681,3.9722108840942383
0.5961284118228056,3.972954511642456
0.5961200991087462,3.974093198776245
0.5961247589643631,3.974832057952881
0.5961164481092007,3.9760067462921143
0.5961211102904072,3.9767489433288574
0.5961128012915347,3.9778988361358643
0.5961174657959445,3.9786014556884766
0.596109158650759,3.979757308959961
0.5961138254759899,3.980501890182495
0.5961055201818927,3.981656789779663
0.596110189325566,3.982388973236084
0.5961018858799627,3.98356032371521
0.5961065573397041,3.9842963218688965
0.5960982557400043,3.9854977130889893
0.5961029295134426,3.9862377643585205
0.5960946297570608,3.987427234649658
0.5960993058418287,3.988140344619751
0.5960910079261837,3.989356517791748
0.5960956863199174,3.9900686740875244
0.5960873902424317,3.9912543296813965
0.5960920709427717,3.991974115371704
0.5960837767008728,3.993164539337158
0.5960884597054626,3.9938900470733643
0.5960801672965818,3.9950826168060303
0.5960848526030694,3.9958291053771973
0.5960765620246423,3.9970145225524902
0.5960812496306788,3.997753143310547
0.5960729608801453,3.9989013671875
0.5960776507833856,3.9996426105499268
0.5960693638581901,4.000794410705566
0.5960740560562932,4.0015788078308105
0.5960657709538839,4.002696514129639
0.5960704654445117,4.003442287445068
0.5960621821623414,4.004597902297974
0.5960668789431601,4.00536584854126
0.5960585974786856,4.006502151489258
0.5960632965473651,4.007232189178467
0.5960550168980477,4.008365631103516
0.5960597182522608,4.00913143157959
0.5960514404155658,4.0102269649505615
0.5960561440529898,4.011044263839722
0.5960478680263865,4.01210880279541
0.596052573944702,4.012891530990601
0.5960442997256643,4.013991594314575
0.5960490079225553,4.014768123626709
0.5960407355085612,4.015899896621704
0.5960454459817156,4.016660213470459
0.596037175370247,4.0177998542785645
0.5960418881173564,4.018563508987427
0.5960336193058996,4.0197131633758545
0.596038334324659,4.020456790924072
0.5960300673107042,4.021599054336548
0.5960347845988123,4.022340297698975
0.5960265193798541,4.023510456085205
0.5960312389350132,4.024240732192993
0.5960229755085504,4.025536298751831
0.5960276973284663,4.026259899139404
0.5960194356920014,4.027454376220703
0.5960241597743834,4.02817440032959
0.5960158999254236,4.029360294342041
0.596020626267985,4.030071020126343
0.5960123682040412,4.0312440395355225
0.5960170968044983,4.031957626342773
0.5960088405230853,4.033161163330078
0.5960135713791586,4.033897638320923
0.5960053168777961,4.035096645355225
0.5960100499872089,4.035845994949341
0.59600179726342,4.037038087844849
0.5960065326238995,4.037778615951538
0.5959982816752115,4.038949728012085
0.5960030192844888,4.0397045612335205
0.5959947701084332,4.040858745574951
0.5959995099642423,4.041619062423706
0.5959912625583544,4.042759895324707
0.5959960046584334,4.043510437011719
0.5959877590202531,4.044691324234009
0.5959925033623431,4.045459508895874
0.5959842594894136,4.046616315841675
0.5959890060712596,4.047346830368042
0.5959807639611288,4.048525333404541
0.595985512780479,4.049287557601929
0.5959772724306983,4.050424575805664
0.5959820234853046,4.051154613494873
0.5959737848934299,4.052374601364136
0.5959785381810476,4.053101539611816
0.5959703013446385,4.054267883300781
0.5959750568630263,4.054992437362671
0.5959668217796463,4.0561842918396
0.5959715795265669,4.056920051574707
0.5959633461937838,4.058095693588257
0.5959681061670025,4.058823823928833
0.595959874582388,4.059997797012329
0.595964636779674,4.060748338699341
0.5959564069408038,4.061897277832031
0.59596117135993,4.06264328956604
0.5959529432643833,4.063821315765381
0.5959577099031258,4.0645787715911865
0.5959494835484863,4.06575345993042
0.5959542524046245,4.0664849281311035
0.5959460277884799,4.0676655769348145
0.595950798859797,4.068398475646973
0.5959425759797383,4.069581747055054
0.5959473492640206,4.070309638977051
0.5959391281176436,4.071507453918457
0.5959439036126808,4.072227954864502
0.5959356841975846,4.073427677154541
0.5959404619011699,4.074157476425171
0.5959322442149579,4.075345754623413
0.595937024124888,4.076080560684204
0.5959288081651674,4.077276229858398
0.5959335902792422,4.077987909317017
0.5959253760436236,4.079146862030029
0.595930160359647,4.079899311065674
0.5959219478457455,4.081077814102173
0.5959267343615238,4.081815481185913
0.5959185235669584,4.08297872543335
0.595923312280302,4.083718538284302
0.5959151032026953,4.0848963260650635
0.5959198941114178,4.085659027099609
0.595911686748396,4.086795330047607
0.5959164798503143,4.087532043457031
0.5959082741995082,4.088672876358032
0.5959130694924428,4.089435815811157
0.5959048655514864,4.090565204620361
0.5959096630332605,4.091301441192627
0.5959014607997924,4.092451572418213
0.5959062604682331,4.0932207107543945
0.5958980599398948,4.09433388710022
0.5959028617928325,4.095049142837524
0.5958946629672699,4.096218824386597
0.5958994670025385,4.0969767570495605
0.5958912698774012,4.098093509674072
0.5958960760928371,4.098884105682373
0.5958878806657786,4.099984884262085
0.5958926890592225,4.100755214691162
0.5958844953278999,4.101885080337524
0.5958893058971956,4.102633953094482
0.5958811138592698,4.103787422180176
0.5958859266022637,4.104536771774292
0.5958777362553999,4.105710506439209
0.5958825511699425,4.1064581871032715
0.595874362511809,4.107637166976929
0.5958791795957539,4.108389616012573
0.5958709926240231,4.109563112258911
0.5958758118752269,4.110292196273804
0.595867626587575,4.111492395401001
0.5958724480038977,4.112208127975464
0.5958642643980047,4.113449811935425
0.5958690879773096,4.114209175109863
0.5958609060508591,4.1154608726501465
0.5958657317910131,4.116230726242065
0.5958575515416924,4.117427349090576
0.5958623794405651,4.1181910037994385
0.5958542008660653,4.1193907260894775
0.5958590309215301,4.120138883590698
0.5958508540195462,4.121373653411865
0.5958556862294793,4.122082710266113
0.5958475109977096,4.123315811157227
0.5958523453599905,4.124097108840942
0.5958441717961377,4.125303745269775
0.5958490083086494,4.126095771789551
0.5958408364104193,4.127303838729858
0.5958456750710478,4.1280272006988525
0.5958375048361502,4.129278182983398
0.5958423456427847,4.1300084590911865
0.5958341770689328,4.131239652633667
0.595839020019466,4.13196325302124
0.5958308531043772,4.133168458938599
0.5958356981967046,4.133918285369873
0.5958275329380992,4.135175943374634
0.59583238017012,4.1359333992004395
0.5958242165657227,4.137224912643433
0.5958290659353389,4.137952089309692
0.5958209039828778,4.139124393463135
0.5958257554879944,4.139865875244141
0.5958175951852013,4.141040086746216
0.5958224488237271,4.141779661178589
0.5958142901683373,4.14293098449707
0.5958191459381839,4.143672943115234
0.5958109889279363,4.144853353500366
0.5958158468270185,4.145632982254028
0.5958076914596558,4.146764278411865
0.5958125514858917,4.147508859634399
0.5958043977591604,4.14867091178894
0.595809259910471,4.149433851242065
0.5958011078221206,4.150655746459961
0.5958059720964304,4.151378631591797
0.5957978216442148,4.152566194534302
0.595802688039451,4.153318405151367
0.595794539221127,4.154487371444702
0.5957994077352206,4.155199289321899
0.5957912605485489,4.156384229660034
0.5957961311794334,4.157147407531738
0.5957879856221784,4.158321380615234
0.5957928583677908,4.159045934677124
0.5957847144377204,4.160277366638184
0.5957895892960002,4.161010503768921
0.595781446990886,4.162201166152954
0.5957863239597768,4.162934064865112
0.5957781832773935,4.164203643798828
0.5957830623548414,4.164978742599487
0.5957749232929676,4.166147232055664
0.5957798044769219,4.166878700256348
0.5957716670333398,4.168045520782471
0.5957765503217529,4.168789386749268
0.5957684144942481,4.169978857040405
0.5957732998850754,4.170738697052002
0.5957651656714372,4.171901702880859
0.5957700531626375,4.172688722610474
0.5957619205606586,4.173855304718018
0.5957668101501934,4.174653053283691
0.5957586791576699,4.175820589065552
0.5957635708435041,4.176628828048706
0.595755441458236,4.177783012390137
0.5957603352383372,4.17852258682251
0.5957522074581275,4.179686069488525
0.5957571033304666,4.180414915084839
0.5957489771531224,4.181651830673218
0.5957538751156733,4.182385683059692
0.5957457505390048,4.183567047119141
0.5957506505897447,4.18433690071106
0.5957425276115653,4.1855244636535645
0.5957474297484742,4.186279535293579
0.5957393083666015,4.187494277954102
0.5957442125876622,4.188227415084839
0.5957360927999167,4.189445734024048
0.5957409991031156,4.1901490688323975
0.5957328809073216,4.1913557052612305
0.5957377892906476,4.192061424255371
0.5957296726846326,4.193254709243774
0.595734583146078,4.193982124328613
0.5957264681276734,4.195218563079834
0.5957313806652331,4.195964336395264
0.5957232672322731,4.1972267627716064
0.5957281818439456,4.197948932647705
0.5957200699942681,4.199175119400024
0.5957249866780544,4.19990348815918
0.5957168764095011,4.20109224319458
0.5957217951634053,4.201841592788696
0.5957136864738208,4.202990531921387
0.5957186072958502,4.203740835189819
0.5957105001830829,4.2049241065979
0.5957154230712474,4.205695390701294
0.595707317533149,4.2069151401519775
0.595712242485462,4.207674741744995
0.5957041385198872,4.208888530731201
0.5957090655343648,4.2096569538116455
0.5957009631391722,4.210799694061279
0.5957058922138333,4.211534738540649
0.5956977913868851,4.2126970291137695
0.5957027225197516,4.213449716567993
0.5956946232589128,4.214623928070068
0.5956995564480099,4.215362548828125
0.5956914587511489,4.216548681259155
0.5956963939945045,4.217292547225952
0.5956882978594934,4.218480348587036
0.5956932351551384,4.219266653060913
0.5956851405798526,4.220401287078857
0.5956900799258207,4.221143007278442
0.5956819869081389,4.222282886505127
0.595686928302467,4.222987174987793
0.5956788368402713,4.224175691604614
0.5956837802809988,4.22489070892334
0.5956756903721745,4.2260754108428955
0.5956806358573443,4.22680926322937
0.5956725474997799,4.228003025054932
0.5956774950274376,4.228754997253418
0.5956694082190255,4.229905843734741
0.5956743577872192,4.230653285980225
0.5956662725258548,4.231842517852783
0.595671224132636,4.232590198516846
0.5956631404162176,4.2337541580200195
0.5956680940596407,4.234520196914673
0.5956600118860704,4.235694169998169
0.5956649675641924,4.236420392990112
0.5956568869313758,4.237587213516235
0.5956618446422566,4.238311290740967
0.595653765548102,4.239514350891113
0.5956587252898048,4.2402260303497314
0.5956506477322242,4.241454839706421
0.5956556095028145,4.2421650886535645
0.5956475334797232,4.243344306945801
0.5956524972772697,4.24406886100769
0.5956444227865859,4.245270490646362
0.5956493886091604,4.246006965637207
0.5956413156488061,4.247184991836548
0.5956462834944826,4.247899055480957
0.5956382120623825,4.249090909957886
0.5956431819292384,4.249828338623047
0.5956351120233211,4.250970363616943
0.5956400839094365,4.251721620559692
0.5956320155276331,4.252870559692383
0.595636989431091,4.2536561489105225
0.5956289225713366,4.254776239395142
0.5956338984902227,4.255526781082153
0.595625833150455,4.25667142868042
0.595630811082858,4.2574379444122314
0.5956227472610183,4.258553743362427
0.5956277272050298,4.259322643280029
0.5956196648990624,4.260455131530762
0.5956246468527763,4.261213302612305
0.5956165860606291,4.262336015701294
0.5956215700221426,4.263060808181763
0.5956135107417664,4.264243125915527
0.5956184967091794,4.264989614486694
0.5956104389385282,4.266154766082764
0.5956154269099435,4.266882658004761
0.5956073706469747,4.268052577972412
0.5956123606204976,4.268795490264893
0.5956043058631716,4.269959926605225
0.5956092978369106,4.270703554153442
0.595601244583191,4.271886825561523
0.5956062385552573,4.272622585296631
0.5955981868031108,4.273885250091553
0.5956031827716181,4.274640083312988
0.5955951325190149,4.275847673416138
0.5956001304820799,4.276593923568726
0.5955920817269931,4.2778284549713135
0.5955970816827354,4.278555154800415
0.5955890344231414,4.27972412109375
0.595594036369683,4.280459642410278
0.595585990603561,4.28162145614624
0.5955909945390272,4.282350540161133
0.59558295026436,4.283549547195435
0.5955879561868783,4.284288167953491
0.595579913401652,4.285492658615112
0.5955849213093526,4.286214113235474
0.5955768800115557,4.287402629852295
0.5955818899025722,4.288129806518555
0.5955738500901971,4.289308786392212
0.5955788619626655,4.290011644363403
0.5955708236337072,4.291195392608643
0.595575837485766,4.291906118392944
0.5955678006382229,4.293114185333252
0.5955728164680136,4.293848514556885
0.5955647810998871,4.29503870010376
0.5955697989055541,4.295789957046509
0.5955617650148485,4.296984672546387
0.5955667847945385,4.297721862792969
0.5955587523792616,4.298874855041504
0.5955637741311243,4.299624681472778
0.5955557431892866,4.300833702087402
0.5955607669114745,4.301628828048706
0.5955527374410902,4.302752494812012
0.5955577631317578,4.303488254547119
0.5955497351308436,4.3046650886535645
0.5955547627881492,4.30541729927063
0.5955467362547249,4.306557655334473
0.5955517658768289,4.30728554725647
0.5955437408089176,4.308466672897339
0.595548772393983,4.309203386306763
0.5955407487896109,4.3103437423706055
0.5955457823358036,4.311060190200806
0.5955377601929998,4.31222939491272
0.595542795698488,4.312968969345093
0.5955347750152846,4.3141138553619385
0.59553981247824,4.31484842300415
0.5955317932526722,4.316014289855957
0.5955368326712684,4.316761493682861
0.5955288149013748,4.31793212890625
0.5955338562737882,4.318675756454468
0.5955258399576099,4.319897651672363
0.5955308832820199,4.32063627243042
0.595522868417601,4.32181191444397
0.5955279136921896,4.322547674179077
0.595519900277578,4.323717832565308
0.5955249475005292,4.324465036392212
0.595516935533775,4.325636863708496
0.5955219847032763,4.32636022567749
0.5955139741824329,4.327538013458252
0.595519025296674,4.3282999992370605
0.5955110162197979,4.329509019851685
0.5955160692769713,4.330217123031616
0.5955080616421217,4.331387042999268
0.5955131166404224,4.332086801528931
0.5955051104456618,4.333290100097656
0.5955101673832875,4.334043264389038
0.5955021626266814,4.335248708724976
0.5955072215018324,4.335986614227295
0.5954992181814489,4.3371875286102295
0.5955042789923282,4.337912559509277
0.5954962771062388,4.339076995849609
0.5955013398510518,4.339811086654663
0.5954933393973308,4.340998888015747
0.595498404074286,4.341772794723511
0.5954904050510106,4.342909812927246
0.5954954716583184,4.343704700469971
0.5954874740635688,4.344902992248535
0.5954925425994426,4.345675706863403
0.5954845464313021,4.346875905990601
0.5954896168939579,4.347624778747559
0.5954816221505126,4.348770618438721
0.5954866945381688,4.3495707511901855
0.5954787012175078,4.35064435005188
0.5954837755283856,4.351429462432861
0.595475783628601,4.352521181106567
0.595480859860924,4.353321313858032
0.5954728693801106,4.354406833648682
0.5954779475321051,4.355162858963013
0.5954699584683608,4.356286287307739
0.5954750385382558,4.35711932182312
0.5954670508896811,4.358173131942749
0.5954721328757082,4.35898756980896
0.5954641466404068,4.360060691833496
0.5954692305407996,4.360842227935791
0.5954612457168784,4.361920356750488
0.5954663315298735,4.36271858215332
0.595458348115442,4.363884449005127
0.5954634358392783,4.364653587341309
0.5954554538324487,4.365803956985474
0.5954605434653681,4.366549253463745
0.5954525628642557,4.367721080780029
0.5954576544045022,4.368474721908569
0.5954496752072251,4.36965274810791
0.5954547686530455,4.3704001903533936
0.5954467908577249,4.371562719345093
0.5954518862073681,4.3722920417785645
0.5954439098121279,4.373459100723267
0.5954490070638457,4.374187707901001
0.5954410320668128,4.375447511672974
0.5954461312188598,4.376206159591675
0.5954381576181635,4.377400636672974
0.5954432586687962,4.378115653991699
0.5954352864625694,4.379294395446777
0.5954403894100472,4.379992485046387
0.5954324185964249,4.381193399429321
0.5954375234390095,4.381905555725098
0.5954295540161301,4.38307523727417
0.5954346607520861,4.383880138397217
0.5954266927180903,4.385027885437012
0.5954318013456842,4.385802507400513
0.5954238346987162,4.386931657791138
0.5954289452162173,4.3876848220825195
0.5954209799544238,4.38884711265564
0.5954260923601041,4.389638900756836
0.5954181284816344,4.3907623291015625
0.5954232427737679,4.391512155532837
0.5954152802767746,4.392668724060059
0.5954203964536382,4.393438339233398
0.5954124353362763,4.394582986831665
0.5954175533961493,4.395327091217041
0.5954095936565769,4.396489381790161
0.5954147135977406,4.3972413539886475
0.5954067552341183,4.398450613021851
0.5954118770548573,4.3991687297821045
0.5954039200653487,4.400352716445923
0.5954090437639495,4.401100397109985
0.5954010881467209,4.402245283126831
0.5954062137214724,4.4029810428619385
0.5953982594746932,4.404191017150879
0.5954033869238872,4.40495228767395
0.5953954340457288,4.406099796295166
0.595400563367659,4.406850576400757
0.5953926118562968,4.408010482788086
0.5953977430492597,4.4087793827056885
0.5953897929028706,4.409940719604492
0.5953949259651652,4.410707473754883
0.5953869771819296,4.411905765533447
0.595392112111857,4.4126505851745605
0.5953841646899578,4.413812160491943
0.595389301485822,4.414571762084961
0.5953813554234451,4.415756464004517
0.5953864940835518,4.416489124298096
0.5953785493788858,4.417670726776123
0.5953836899015437,4.418397903442383
0.5953757465527796,4.4195733070373535
0.5953808889362999,4.420304775238037
0.5953729469416317,4.421504497528076
0.5953780911843276,4.422207355499268
0.595370150541952,4.423386335372925
0.5953752966421394,4.424105882644653
0.5953673573502556,4.4253199100494385
0.595372505306253,4.426043510437012
0.5953645673630633,4.4272301197052
0.595369717173191,4.427945375442505
0.5953617805769004,4.429138660430908
0.5953669322394812,4.429883003234863
0.5953589969882973,4.431039094924927
0.5953641505016569,4.431774854660034
0.5953562165937899,4.432971000671387
0.5953613719562558,4.433711767196655
0.5953534393899188,4.434899568557739
0.5953585965998214,4.435646295547485
0.5953506653732299,4.436808347702026
0.5953558244289016,4.437577724456787
0.5953478945402738,4.4387006759643555
0.5953530554400495,4.4394402503967285
0.595345126887607,4.440585374832153
0.595350289629824,4.441346883773804
0.5953423624117902,4.442464828491211
0.595347526994788,4.443197965621948
0.5953396011093893,4.444350004196167
0.5953447675315102,4.44510555267334
0.5953368429769759,4.446227073669434
0.5953420112365638,4.446961402893066
0.5953340880111254,4.448105573654175
0.5953392581065275,4.4488537311553955
0.5953313362084195,4.4500086307525635
0.5953365081379846,4.450749635696411
0.5953285875654439,4.451950550079346
0.5953337613275234,4.452692747116089
0.5953258420787901,4.453850984573364
0.5953310176717376,4.454600095748901
0.5953230997450539,4.45577335357666
0.5953282771672255,4.4565088748931885
0.5953203605608365,4.4576802253723145
0.5953255398105906,4.458411693572998
0.5953176245227437,4.459598779678345
0.595322805598441,4.460318088531494
0.5953148916273867,4.46156120300293
0.5953200745273901,4.462297677993774
0.5953121618713813,4.463467597961426
0.5953173465940564,4.464207887649536
0.5953094352513485,4.465378284454346
0.5953146217950628,4.466166973114014
0.5953067117639139,4.4672932624816895
0.5953119001270375,4.468022108078003
0.5953039914057083,4.469198703765869
0.5953091815866133,4.469909906387329
0.5953012741733673,4.471091032028198
0.5953064661704284,4.471835374832153
0.5952985600635318,4.473010063171387
0.5953037538751255,4.473753929138184
0.5952958490728464,4.474943399429321
0.5953010446973522,4.475689888000488
0.5952931411979621,4.476853132247925
0.5952983386337614,4.477622985839844
0.5952904364355336,4.478727102279663
0.5952956356810102,4.479470729827881
0.5952877347822213,4.480599641799927
0.595292935835761,4.481364011764526
0.5952850362346899,4.482489824295044
0.5952902390946808,4.483213424682617
0.595282340789609,4.484378099441528
0.595287545454442,4.485119342803955
0.5952796484436533,4.48625111579895
0.5952848549117211,4.486972332000732
0.5952769591935023,4.488126516342163
0.5952821674632001,4.488847732543945
0.59527427303584,4.489999771118164
0.5952794831055649,4.490772724151611
0.5952715899673553,4.491916656494141
0.595276801835507,4.492655515670776
0.5952689099847426,4.493831396102905
0.5952741236497229,4.494569778442383
0.5952662330847,4.495754718780518
0.5952714485449129,4.496477127075195
0.5952635592639308,4.497651100158691
0.595268776517783,4.498377799987793
0.5952608885191437,4.499559640884399
0.5952661075650431,4.500292778015137
0.5952582208470512,4.501479864120483
0.595263441683409,4.502186298370361
0.5952555562443711,4.503352642059326
0.5952607788696003,4.5040764808654785
0.5952528947078258,4.505270957946777
0.5952581191203414,4.506000280380249
0.5952502362341424,4.5072362422943115
0.5952554624323624,4.507951021194458
0.5952475808200531,4.50916862487793
0.5952528088023966,4.509907007217407
0.5952449284622944,4.511099338531494
0.5952501582271836,4.511833190917969
0.5952422791576075,4.513025522232056
0.5952475107034665,4.513772964477539
0.5952396329027386,4.514944553375244
0.5952448662279937,4.5157060623168945
0.5952369896944383,4.516857147216797
0.5952422247975178,4.517622470855713
0.5952343495294623,4.518756866455078
0.5952395864087969,4.519510746002197
0.5952317124045703,4.52073335647583
0.5952369510585932,4.521480321884155
0.5952290783165274,4.522620677947998
0.5952343187436735,4.523354530334473
0.5952264472621029,4.5245325565338135
0.5952316894608095,4.5252766609191895
0.595223819238071,4.5264105796813965
0.5952290632067774,4.52712607383728
0.5952211942412102,4.528270483016968
0.5952264399783582,4.5290210247039795
0.5952185722683041,4.53014063835144
0.5952238197723375,4.530887603759766
0.5952159533161405,4.532036066055298
0.5952212025855053,4.532815933227539
0.5952133373815122,4.534001111984253
0.5952185884146564,4.534756183624268
0.5952107244612161,4.535924911499023
0.5952159772565903,4.5366575717926025
0.5952081145520546,4.53782844543457
0.5952133691081107,4.538557052612305
0.5952055076508336,4.539745330810547
0.5952107639660267,4.540477752685547
0.5952029037543642,4.541650056838989
0.595208161827151,4.5423972606658936
0.5952003028594622,4.543571949005127
0.5952055626883014,4.544313907623291
0.5951977049629474,4.545528411865234
0.5952029665463003,4.546255826950073
0.5951951100616448,4.547489881515503
0.5952003733979745,4.548232555389404
0.5951925181523835,4.549405813217163
0.5951977832401554,4.55010986328125
0.5951899292319974,4.551276445388794
0.5951951960696786,4.55198860168457
0.5951873432973248,4.553168296813965
0.5951926118833851,4.553892374038696
0.5951847603452085,4.55509614944458
0.5951900306781197,4.5558507442474365
0.5951821803724958,4.5570268630981445
0.5951874524507316,4.557772636413574
0.5951796033760388,4.558933258056641
0.5951848771980751,4.559676647186279
0.5951770293526937,4.560831308364868
0.5951823049170086,4.561584949493408
0.5951744582993215,4.562708616256714
0.5951797356043952,4.563445091247559
0.5951718902127873,4.5646162033081055
0.5951771692571022,4.565370798110962
0.5951693250899612,4.56652307510376
0.5951746058720017,4.567237854003906
0.5951667629277176,4.5684661865234375
0.5951720454459698,4.569186449050903
0.5951642037229351,4.570345640182495
0.5951694879758878,4.5710554122924805
0.5951616474724968,4.572231769561768
0.5951669334586406,4.572968006134033
0.5951590941732906,4.574122905731201
0.5951643818911182,4.574873924255371
0.5951565438222085,4.57603645324707
0.5951618332702147,4.576787710189819
0.5951539964161469,4.577946424484253
0.5951592875928287,4.578693389892578
0.5951514519520069,4.579879283905029
0.595156744855863,4.580625295639038
0.5951489104266938,4.581796407699585
0.5951542050562255,4.58252477645874
0.5951463718371176,4.583697557449341
0.5951516681908278,4.584435939788818
0.5951438361801921,4.5856170654296875
0.595149134256586,4.586342096328735
0.5951413034528359,4.58751654624939
0.5951466032504209,4.5882248878479
0.5951387736519722,4.589524745941162
0.5951440751692574,4.5902419090271
0.595136246774528,4.591418504714966
0.5951415500100248,4.59212327003479
0.5951337228174352,4.59330415725708
0.5951390277696568,4.594026327133179
0.5951312017776295,4.5952160358428955
0.5951365084450915,4.595955848693848
0.5951286836520514,4.597145318984985
0.5951339920332714,4.597873210906982
0.5951261684376459,4.599050760269165
0.5951314785311431,4.599795341491699
0.5951236561313616,4.600985050201416
0.5951289679356578,4.6017234325408936
0.5951211467301522,4.602880239486694
0.5951264602437709,4.603606462478638
0.595118640230975,4.604791641235352
0.5951239554524418,4.605565547943115
0.5951161366307925,4.606685400009155
0.5951214535586348,4.607428073883057
0.5951136359265706,4.608562231063843
0.5951189545593183,4.60932183265686
0.59511113811528,4.610442876815796
0.5951164584514647,4.611166954040527
0.5951086431938956,4.612326622009277
0.5951139652320507,4.613084316253662
0.5951061511593965,4.614219903945923
0.5951114748980578,4.614952325820923
0.5951036620087662,4.616119861602783
0.5951089874464714,4.616852045059204
0.5951011757389921,4.6180219650268555
0.595106502874281,4.618784189224243
0.5950986923470664,4.619943618774414
0.5951040211784807,4.6206841468811035
0.5950962118299852,4.6219322681427
0.5951015423560685,4.622676372528076
0.5950937341847489,4.623845338821411
0.5950990664040469,4.6245903968811035
0.5950912594083622,4.625765800476074
0.5950965933194224,4.62649130821228
0.5950887874978339,4.627667665481567
0.5950941230992062,4.62840723991394
0.5950863184501772,4.629580974578857
0.595091655740413,4.630372524261475
0.5950838522624092,4.631480932235718
0.5950891912400623,4.632215261459351
0.5950813889315518,4.633390426635742
0.5950867295951773,4.634117603302002
0.5950789284546302,4.6353065967559814
0.5950842708027861,4.636037349700928
0.5950764708286744,4.637213945388794
0.5950818148599203,4.637924432754517
0.5950740160507189,4.639103174209595
0.5950793617636158,4.639840126037598
0.5950715641178015,4.641013145446777
0.5950769115109128,4.641762971878052
0.5950691150269645,4.642908334732056
0.5950744640988561,4.643671989440918
0.5950666687752547,4.644922494888306
0.5950720195244937,4.645706415176392
0.5950642253597227,4.646868467330933
0.5950695777848783,4.647602319717407
0.5950617847774236,4.648764371871948
0.595067138877067,4.649531841278076
0.595059347025416,4.650656700134277
0.5950647027981204,4.6513991355896
0.595056912100763,4.652550458908081
0.5950622695451038,4.653312921524048
0.5950544800005321,4.654461145401001
0.595059839115086,4.655195951461792
0.5950520507217943,4.656335353851318
0.5950574115051406,4.657078266143799
0.5950496242616254,4.658210754394531
0.5950549867123448,4.65893292427063
0.5950472006171047,4.660093545913696
0.5950525647337801,4.660818099975586
0.5950447797853159,4.662001371383667
0.5950501455665319,4.662741661071777
0.5950423617633467,4.663933992385864
0.59504772920769,4.664681434631348
0.5950399465482887,4.665856838226318
0.595045315654348,4.666598558425903
0.595037534137238,4.667768716812134
0.5950429049036039,4.668490409851074
0.5950351245272946,4.669666528701782
0.5950404969525591,4.670397996902466
0.595032717715562,4.671552658081055
0.5950380917983198,4.672340393066406
0.5950303136991486,4.673458814620972
0.5950356894379959,4.674215078353882
0.5950279124751661,4.675387620925903
0.595033289868701,4.676102638244629
0.595025514040731,4.677283763885498
0.5950308930875533,4.677998304367065
0.5950231183929631,4.6791791915893555
0.5950284990916749,4.679895401000977
0.5950207255289865,4.681081295013428
0.5950261078781918,4.681832313537598
0.5950183354459294,4.682976722717285
0.5950237194442336,4.683719635009766
0.5950159481409242,4.684896230697632
0.5950213337869349,4.685666561126709
0.5950135636111065,4.6867995262146
0.5950189509034333,4.687556982040405
0.5950111818536168,4.688682794570923
0.5950165707908707,4.689455986022949
0.5950088028655991,4.690553665161133
0.5950141934463936,4.69131064414978
0.5950064266442014,4.69243860244751
0.5950118188671514,4.6931726932525635
0.5950040531865759,4.694308519363403
0.5950094470502981,4.695024490356445
0.5950016824898785,4.696195602416992
0.5950070779929919,4.696897029876709
0.594999314551269,4.69806694984436
0.5950047116923943,4.698805570602417
0.5949969493679114,4.699978351593018
0.5950023481456712,4.700735330581665
0.5949945869369736,4.701905250549316
0.5949999873499922,4.702632904052734
0.5949922272556275,4.703821659088135
0.5949976293025309,4.7045674324035645
0.5949898703210484,4.705754280090332
0.5949952740004648,4.706479549407959
0.5949875161304162,4.707664489746094
0.5949929214409756,4.708400249481201
0.5949851646809146,4.709572792053223
0.5949905716212484,4.71031379699707
0.5949828159697303,4.711488723754883
0.5949882245384724,4.712198734283447
0.5949804699940554,4.7134692668914795
0.5949858801898411,4.714193105697632
0.5949781267510847,4.715389251708984
0.5949835385725514,4.716127634048462
0.5949757862380177,4.7173120975494385
0.5949811996838041,4.71802544593811
0.5949734484520569,4.719205379486084
0.594978863520804,4.719913482666016
0.5949711133904093,4.721117973327637
0.59497653008076,4.721851348876953
0.5949687810502856,4.723027944564819
0.5949741993608844,4.723773241043091
0.5949664514289007,4.724985837936401
0.5949718713583936,4.725733995437622
0.5949641245234725,4.726890325546265
0.5949695460705079,4.727619409561157
0.5949618003312236,4.728777170181274
0.5949672234944514,4.729528903961182
0.5949594788493799,4.730664253234863
0.594964903627452,4.731405735015869
0.5949571600751715,4.732554197311401
0.5949625864667414,4.733312606811523
0.594954844005832,4.734453916549683
0.5949602720095549,4.735154867172241
0.5949525306385989,4.7363221645355225
0.5949579602531323,4.737061500549316
0.5949502199707137,4.738194942474365
0.5949556511947164,4.738910913467407
0.5949479119994217,4.740062952041626
0.5949533448315543,4.740793943405151
0.5949456067219717,4.741977214813232
0.5949510411608969,4.742725610733032
0.5949433041356164,4.743915796279907
0.5949487401799983,4.744662523269653
0.5949410042376125,4.7458367347717285
0.5949464418861176,4.746578693389893
0.5949387070252202,4.747748613357544
0.594944146276516,4.748483419418335
0.5949364124957036,4.7496631145477295
0.59494185334846,4.7504003047943115
0.5949341206463307,4.75157904624939
0.5949395630992187,4.7522971630096436
0.5949318314743728,4.753509521484375
0.5949372755260659,4.754276514053345
0.5949295449771055,4.755442142486572
0.5949349906262786,4.756161689758301
0.5949272611518077,4.757358074188232
0.5949327083971375,4.758077383041382
0.5949249799957624,4.759247064590454
0.5949304288359274,4.7599616050720215
0.594922701506256,4.761159420013428
0.5949281519399365,4.761898994445801
0.594920425680579,4.763060569763184
0.594925877706457,4.763797760009766
0.5949181525160253,4.765008211135864
0.5949236061327843,4.76575493812561
0.5949158820098925,4.766906976699829
0.5949213372162181,4.767642498016357
0.5949136141594821,4.768893480300903
0.5949190709540616,4.769656658172607
0.5949113489620993,4.7707836627960205
0.5949168073436215,4.771519184112549
0.5949090864150528,4.7726991176605225
0.5949145463822083,4.773475885391235
0.594906826515655,4.774603843688965
0.5949122880671365,4.7753400802612305
0.5949045692612221,4.776508331298828
0.5949100323957236,4.777245044708252
0.5949023146490741,4.778383731842041
0.5949077793652917,4.77911376953125
0.5949000626765344,4.78026556968689
0.5949055289731654,4.781020164489746
0.5948978133409301,4.782140731811523
0.594903281216674,4.78286600112915
0.5948955666395919,4.784041404724121
0.5949010360931499,4.78477668762207
0.5948933225698545,4.785956859588623
0.5948987935999291,4.786696434020996
0.5948910811290558,4.78788423538208
0.5948965537343518,4.788623571395874
0.5948888423145376,4.7897937297821045
0.5948943164937611,4.790536880493164
0.5948866061236453,4.791687250137329
0.5948920818755042,4.792428970336914
0.5948843725537277,4.793637752532959
0.5948898498769317,4.794371843338013
0.5948821416021376,4.79561710357666
0.5948876204953979,4.796350002288818
0.5948799132662311,4.797548532485962
0.5948853937282609,4.798269033432007
0.594877687543368,4.799476623535156
0.5948831695728818,4.8002028465271
0.5948754644309118,4.801414489746094
0.5948809480266259,4.802139759063721
0.5948732439262292,4.803327560424805
0.5948787290868619,4.804065227508545
0.594871026026691,4.805267095565796
0.594876512750962,4.806001424789429
0.594868810729671,4.807176351547241
0.5948742990163021,4.807904481887817
0.5948665980325475,4.809110879898071
0.5948720878802614,4.809838533401489
0.5948643879327012,4.810994386672974
0.594869879340223,4.811729192733765
0.5948621804275172,4.81290340423584
0.5948676733935734,4.813657760620117
0.5948599755143837,4.8148181438446045
0.5948654700377025,4.815577507019043
0.594857773190693,4.816720724105835
0.5948632692700041,4.817543983459473
0.5948555734538402,4.818610668182373
0.5948610710878753,4.81939959526062
0.5948533763012245,4.820502996444702
0.5948588754887166,4.821292400360107
0.5948511817302481,4.822357892990112
0.5948566824699324,4.823138952255249
0.5948489897383176,4.8242456912994385
0.5948544920289301,4.825050115585327
0.594846800322842,4.8261425495147705
0.5948523041631213,4.826894521713257
0.5948446134812346,4.8280415534973145
0.5948501188699205,4.828803062438965
0.5948424292109121,4.829960346221924
0.5948479361467459,4.830720901489258
0.5948402475092944,4.831876516342163
0.5948457559910194,4.832626819610596
0.594838068373805,4.833781003952026
0.5948435784001658,4.834523439407349
0.5948358918018714,4.835695266723633
0.5948414033716143,4.836448669433594
0.5948337177909234,4.837608575820923
0.5948392309027968,4.838339328765869
0.5948315463383953,4.839526414871216
0.5948370609911489,4.840233325958252
0.594829377441725,4.841442346572876
0.5948348936341097,4.8421409130096436
0.5948272110983528,4.8433146476745605
0.5948327288291219,4.844050645828247
0.5948250473057233,4.845245599746704
0.5948305665736312,4.845982789993286
0.5948228860612844,4.847143650054932
0.5948284068650873,4.847870349884033
0.5948207273624875,4.84903883934021
0.5948262497009432,4.849785566329956
0.5948185712067867,4.850926399230957
0.594824095078655,4.851682662963867
0.5948164175916407,4.852819442749023
0.5948219429956826,4.853583812713623
0.594814266514511,4.854710578918457
0.5948197934494888,4.8554699420928955
0.5948121179728624,4.856624126434326
0.5948176464375406,4.85738730430603
0.5948099719641633,4.858531475067139
0.594815501957308,4.859271049499512
0.5948078284858856,4.860381364822388
0.5948133600062642,4.861135482788086
0.5948056875355044,4.8622236251831055
0.594811220581886,4.862978458404541
0.5948035491104986,4.864109516143799
0.5948090836816537,4.864845037460327
0.5948014132083497,4.866021633148193
0.5948069493030509,4.866764307022095
0.5947992798265433,4.867990732192993
0.5948048174435646,4.868725061416626
0.5947971489625684,4.869908571243286
0.5948026881006849,4.87065052986145
0.5947950206139165,4.871828317642212
0.5948005612719057,4.8725550174713135
0.5947928947780837,4.873727560043335
0.594798436954724,4.874474763870239
0.5947907714525686,4.875662088394165
0.5947963151466403,4.876394748687744
0.5947886506348732,4.877640247344971
0.5947941958451586,4.8783605098724365
0.5947865323225034,4.879551410675049
0.5947920790477856,4.880265235900879
0.5947844165129681,4.881465196609497
0.5947899647520319,4.88216233253479
0.5947823032037791,4.883342742919922
0.5947878529554114,4.884075164794922
0.5947801923924524,4.885261297225952
0.5947857436554411,4.8860063552856445
0.5947780840765065,4.887202739715576
0.5947836368496418,4.887915849685669
0.5947759782534641,4.8891191482543945
0.5947815325355368,4.88984227180481
0.5947738749208503,4.891120910644531
0.5947794307106535,4.891855478286743
0.5947717740761941,4.89306902885437
0.5947773313725222,4.893807888031006
0.5947696757170277,4.8950278759002686
0.5947752345186766,4.895776987075806
0.5947675798408864,4.896977663040161
0.5947731401466537,4.897708892822266
0.5947654864453091,4.898859977722168
0.5947710482539937,4.899606466293335
0.5947633955278375,4.900763273239136
0.5947689588382404,4.901526689529419
0.5947613070860173,4.902625799179077
0.5947668718969406,4.9033777713775635
0.5947592211173967,4.904509782791138
0.594764787427644,4.9052581787109375
0.5947571376195279,4.9063873291015625
0.5947627054279045,4.907108783721924
0.5947550565899657,4.908249139785767
0.5947606258952786,4.908984184265137
0.5947529780262686,4.910115718841553
0.5947585488273259,4.910844326019287
0.5947509019259983,4.9120094776153564
0.59475647422161,4.9127514362335205
0.5947488282867195,4.913938999176025
0.5947544020756971,4.914680242538452
0.5947467571060002,4.915883779525757
0.5947523323871566,4.91662073135376
0.5947446883814121,4.917789697647095
0.5947502651535619,4.918546438217163
0.5947426221105296,4.919717073440552
0.5947482003724888,4.920457601547241
0.5947405582909305,4.921643495559692
0.5947461380415163,4.922377109527588
0.5947384969201958,4.923554420471191
0.5947440781582276,4.9242939949035645
0.5947364379959099,4.925501108169556
0.5947420207202081,4.926224708557129
0.5947343815156598,4.927413463592529
0.5947399657250466,4.92811131477356
0.5947323274770367,4.929328918457031
0.5947379131703358,4.930042028427124
0.594730275877634,4.931211948394775
0.5947358630536704,4.931928634643555
0.5947282267150492,4.933107614517212
0.5947338153726494,4.9338343143463135
0.5947261799868823,4.935025215148926
0.5947317701248743,4.935770750045776
0.5947241356907365,4.93695855140686
0.5947297273079503,4.937681198120117
0.5947220938242185,4.938841819763184
0.5947276869194851,4.939574956893921
0.5947200543849382,4.940741539001465
0.5947256489570902,4.9414942264556885
0.5947180173705088,4.942622423171997
0.5947236134183801,4.943368911743164
0.5947159827785456,4.944538354873657
0.5947215803009722,4.945296764373779
0.5947139506066685,4.946427822113037
0.5947195496024873,4.947146415710449
0.5947119208524996,4.948290109634399
0.5947175213205491,4.949042797088623
0.5947098935136647,4.950163841247559
0.594715495452785,4.950895071029663
0.594707868587792,4.952071666717529
0.594713471996825,4.952812433242798
0.5947058460725139,4.954021453857422
0.5947114509503022,4.95477032661438
0.5947038259654648,4.955964803695679
0.5947094323108532,4.95671272277832
0.5947018082642831,4.957876682281494
0.5947074160761174,4.958623647689819
0.5946997929666099,4.959780216217041
0.5947054022437377,4.96060037612915
0.5946977800700894,4.961679697036743
0.5947033908113597,4.962457180023193
0.594695769572369,4.963574647903442
0.5947013817766321,4.964341878890991
0.5946937614710996,4.965527534484863
0.5946993751372073,4.9662792682647705
0.5946917557639343,4.967463254928589
0.5946973708907402,4.968166828155518
0.5946897524485301,4.969371318817139
0.5946953690348886,4.970077037811279
0.5946877515225465,4.971239328384399
0.594693369567314,4.971951007843018
0.5946857529836466,4.973153591156006
0.594691372485681,4.973894357681274
0.5946837568294964,4.9750988483428955
0.5946893777876565,4.975853681564331
0.5946817630577645,4.977040767669678
0.5946873854709113,4.977769136428833
0.5946797716661235,4.978929042816162
0.5946853955331188,4.979684829711914
0.5946777826522482,4.980823993682861
0.5946834079719556,4.981596231460571
0.5946757960138168,4.98270583152771
0.5946814227851014,4.983452558517456
0.5946738117485109,4.9846227169036865
0.5946794399702388,4.9853785037994385
0.5946718298540141,4.986529588699341
0.5946774595250535,4.987241744995117
0.5946698503280144,4.988428592681885
0.5946754814472343,4.989165306091309
0.5946678731682018,4.9902873039245605
0.5946735057344729,4.991017818450928
0.59466589837227,4.992171764373779
0.5946715323844644,4.992902755737305
0.5946639259379151,4.994089126586914
0.5946695613949065,4.994825601577759
0.5946619558628368,4.995999813079834
0.5946675927635001,4.996744394302368
0.5946599881447372,4.997905015945435
0.5946656264879489,4.998680591583252
0.5946580227813222,4.999825716018677
0.59466366256596,5.000598192214966
0.5946560597703,5.001740455627441
0.5946617009952433,5.002467632293701
0.594654099109382,5.003649473190308
0.5946597417735117,5.004410266876221
0.594652140796283,5.005579471588135
0.594657784898481,5.006299734115601
0.5946501848287202,5.007474660873413
0.5946558303678698,5.008184909820557
0.5946482312044141,5.009371519088745
0.5946538781794004,5.010076284408569
0.5946462799210882,5.011256694793701
0.5946519283307975,5.011969804763794
0.5946443309764688,5.0131683349609375
0.5946499808197889,5.013880252838135
0.5946423843682853,5.015151500701904
0.5946480356441052,5.015896558761597
0.59464044009427,5.017082691192627
0.5946460928014803,5.017815113067627
0.5946384981521583,5.01897931098938
0.594644152289651,5.019720554351807
0.5946365585396882,5.020876407623291
0.5946422141063568,5.021636009216309
0.5946346212546012,5.022757053375244
0.5946402782493401,5.023495674133301
0.5946326862946413,5.024665594100952
0.5946383447163468,5.025428533554077
0.5946307536575555,5.026566743850708
0.5946364135051251,5.027313709259033
0.594628823341094,5.028453588485718
0.5946344846134267,5.029216051101685
0.5946268953430098,5.030298233032227
0.5946325580390057,5.031050682067871
0.5946249696610585,5.032154321670532
0.5946306337796193,5.032901048660278
0.5946230462929991,5.034051895141602
0.5946287118330279,5.034814119338989
0.5946211252365932,5.035975694656372
0.5946267921969945,5.036715507507324
0.5946192064896054,5.037872314453125
0.5946248748692852,5.0386247634887695
0.5946172900498033,5.039863109588623
0.5946229598476687,5.040606260299683
0.5946153759149575,5.041770696640015
0.5946210471299167,5.042567729949951
0.5946134640828412,5.043688774108887
0.5946191367138044,5.044475317001343
0.5946115545512305,5.045657396316528
0.5946172285971091,5.046388149261475
0.5946096473179048,5.047572374343872
0.5946153227776111,5.048309326171875
0.5946077423806456,5.0494911670684814
0.594613419253094,5.050205230712891
0.5946058397372382,5.051371335983276
0.5946115180213439,5.052081108093262
0.5946039393854703,5.053265810012817
0.5946096190801501,5.053997755050659
0.5946020413231324,5.055177688598633
0.5946077224273043,5.055915117263794
0.594600145548018,5.057097673416138
0.5946058280606015,5.057813882827759
0.5945982520579233,5.058972120285034
0.5946039359778394,5.059712171554565
0.5945963608506477,5.060872554779053
0.5946020461768184,5.061626195907593
0.5945944719239932,5.062758207321167
0.5946001586553421,5.063518762588501
0.5945925852757646,5.064695119857788
0.5945982734112165,5.0654685497283936
0.5945907009037698,5.066599369049072
0.5945963904422509,5.067350149154663
0.5945888188058188,5.0684895515441895
0.5945945097462568,5.069268226623535
0.5945869389797258,5.070356845855713
0.5945926313210493,5.071099042892456
0.5945850614233066,5.072216987609863
0.5945907551644459,5.072962522506714
0.5945831861343801,5.074129104614258
0.5945888812742667,5.074862957000732
0.5945813131107683,5.076066017150879
0.5945870096483352,5.076806545257568
0.5945794423502958,5.077974796295166
0.5945851402844773,5.078719139099121
0.5945775738507902,5.07989764213562
0.5945832731805217,5.080639362335205
0.5945757076100817,5.081819534301758
0.5945814083343002,5.082547903060913
0.5945738436260033,5.083783149719238
0.5945795457436469,5.084524154663086
0.5945719818963909,5.085698366165161
0.5945776854063991,5.086435317993164
0.5945701224190835,5.087606430053711
0.5945758273203969,5.08834433555603
0.5945682651919217,5.089512348175049
0.594573971483483,5.0902183055877686
0.5945664102127505,5.091393947601318
0.5945721178935027,5.092097520828247
0.5945645574794165,5.093286752700806
0.5945702665483047,5.094005107879639
0.5945627069897698,5.095191478729248
0.5945684174457398,5.0959389209747314
0.5945608587416624,5.097126722335815
0.594566570583662,5.097858190536499
0.59455901273295,5.099024295806885
0.5945647259599277,5.099769830703735
0.5945571689614906,5.1009509563446045
0.5945628835723965,5.101695537567139
0.5945553274251449,5.102842330932617
0.59456104341893,5.103596925735474
0.5945534881217764,5.104765892028809
0.5945592054973938,5.105542898178101
0.5945516510492515,5.106663227081299
0.5945573698056549,5.107403516769409
0.5945498162054391,5.108566999435425
0.5945555363415835,5.109325170516968
0.594547983588211,5.110462188720703
0.5945537051030533,5.111172914505005
0.5945461531954419,5.112325429916382
0.5945518760879396,5.113066673278809
0.5945443250250088,5.114269495010376
0.5945500492941211,5.115069389343262
0.5945424990747916,5.116161346435547
0.5945482247194789,5.116922855377197
0.5945406753426731,5.1180384159088135
0.5945464023618969,5.118851900100708
0.5945388538265386,5.1199259757995605
0.5945445822192621,5.120728254318237
0.5945370345242761,5.121793508529663
0.5945427642894634,5.122589588165283
0.5945352174337766,5.123680591583252
0.5945409485703933,5.12453031539917
0.5945334025529332,5.1256325244903564
0.5945391350599462,5.126389980316162
0.5945315898796423,5.127526521682739
0.5945373237560195,5.1282899379730225
0.5945297794118027,5.12943959236145
0.5945355146565136,5.130154609680176
0.5945279711473163,5.131298065185547
0.594533707759331,5.132021188735962
0.5945261650840867,5.133202314376831
0.5945319030623777,5.133938550949097
0.5945243612200212,5.135112524032593
0.5945301005635614,5.135861873626709
0.5945225595530294,5.137148380279541
0.5945283002607933,5.137882232666016
0.5945207600810233,5.139085054397583
0.5945265021519864,5.13982629776001
0.5945189628019177,5.141022682189941
0.5945247062350573,5.141772031784058
0.5945171677136308,5.142920255661011
0.5945229125079248,5.1436767578125
0.5945153748140822,5.1448469161987305
0.5945211209685101,5.145622968673706
0.5945135841011949,5.146757125854492
0.5945193316147376,5.147488832473755
0.5945117955728947,5.148624658584595
0.5945175444445339,5.1494245529174805
0.5945100092271095,5.150505781173706
0.5945157594558284,5.151324272155762
0.59450822506177,5.152374982833862
0.5945139766465534,5.153198480606079
0.59450644307481,5.154236078262329
0.5945121960146433,5.155052185058594
0.5945046632641652,5.156105041503906
0.5945104175580356,5.1569061279296875
0.5945028856277745,5.15796971321106
0.5945086412746701,5.158774375915527
0.594501110163579,5.1598639488220215
0.5945068671624892,5.160651206970215
0.5944993368695229,5.161766529083252
0.5945050952194385,5.1625120639801025
0.5944975657435524,5.16367506980896
0.5945033254434653,5.164446115493774
0.594495796783617,5.1656389236450195
0.5945015578325203,5.166375637054443
0.5944940299876681,5.167556285858154
0.5944997923845564,5.168281555175781
0.5944922653536603,5.169476747512817
0.5944980290975289,5.170182228088379
0.5944905028795504,5.1713526248931885
0.5944962679693965,5.172062158584595
0.5944887425632981,5.173258304595947
0.5944945089981195,5.174003601074219
0.5944869844028652,5.175179958343506
0.5944927521816614,5.175939083099365
0.5944852283962166,5.177128314971924
0.5944909975179882,5.177865266799927
0.5944834745413198,5.179046154022217
0.5944892450050683,5.179775238037109
0.5944817228361442,5.180981636047363
0.5944874946408728,5.1817240715026855
0.5944799732786625,5.182882308959961
0.5944857464233753,5.183616638183594
0.5944782258668497,5.184807538986206
0.594484000350552,5.185577392578125
0.5944764805986831,5.1867029666900635
0.5944822564203819,5.18744969367981
0.5944747374721432,5.188579559326172
0.594480514630846,5.189338207244873
0.5944729964852122,5.190443992614746
0.5944787749799283,5.191184997558594
0.5944712576358757,5.192311763763428
0.5944770374656152,5.193063735961914
0.5944695209221215,5.194202423095703
0.5944753020858957,5.1949379444122314
0.5944677863419394,5.196103572845459
0.5944735688387613,5.196839094161987
0.5944660538933226,5.197990894317627
0.5944718377222061,5.198734760284424
0.5944643235742667,5.199897289276123
0.5944701087342266,5.200639724731445
0.594462595382769,5.2017982006073
0.5944683818728217,5.20253586769104
0.5944608693168304,5.20370078086853
0.5944666571359932,5.204457998275757
0.5944591453744537,5.205618858337402
0.5944649345217455,5.206417083740234
0.5944574235536443,5.207517623901367
0.5944632140280849,5.208258390426636
0.59445570385241,5.209410190582275
0.5944614956530206,5.210129499435425
0.5944539862687618,5.211289167404175
0.5944597793945643,5.212021589279175
0.5944522708007121,5.213193893432617
0.5944580652507302,5.213923454284668
0.5944505574462767,5.215115785598755
0.5944563532195352,5.215871572494507
0.5944488462034737,5.217062473297119
0.594454643298998,5.217806100845337
0.5944471370703234,5.218976020812988
0.5944529354871406,5.219724893569946
0.5944454300448487,5.220875263214111
0.5944512297819868,5.221657037734985
0.5944437251250752,5.222768545150757
0.5944495261815638,5.223526954650879
0.5944420223090306,5.224682807922363
0.5944478246839003,5.225452423095703
0.5944403215947457,5.2266364097595215
0.5944461252870277,5.22736930847168
0.594438622980253,5.228544235229492
0.5944444279889806,5.2292866706848145
0.5944369264635879,5.23042893409729
0.594442732787795,5.231142044067383
0.5944352320427884,5.232280969619751
0.5944410396815103,5.233014345169067
0.5944335397158946,5.234152555465698
0.5944393486681677,5.2348785400390625
0.5944318494809494,5.236043691635132
0.5944376597458111,5.236788749694824
0.5944301613359978,5.237964630126953
0.5944359729124867,5.238712787628174
0.5944284752790875,5.239879369735718
0.5944342881662438,5.240626335144043
0.5944267913082687,5.241790533065796
0.594432605505133,5.242520809173584
0.5944251094215938,5.243708848953247
0.5944309249272085,5.244457721710205
0.5944234296171176,5.24561882019043
0.5944292464305261,5.2463538646698
0.5944217518928978,5.247547626495361
0.5944275700131444,5.248258352279663
0.594420076246994,5.249458074569702
0.5944258956731245,5.250166893005371
0.5944184026774684,5.251328706741333
0.5944242234085296,5.252038240432739
0.594416731182386,5.253234148025513
0.5944225532174258,5.253977537155151
0.5944150617598134,5.255154371261597
0.5944208850978809,5.255892753601074
0.5944133944078204,5.2570765018463135
0.5944192190479659,5.257800102233887
0.594411729124479,5.258958578109741
0.5944175550657538,5.259709596633911
0.5944100659078633,5.260970592498779
0.5944158931493199,5.261709690093994
0.5944084047560503,5.262873411178589
0.5944142332967421,5.263608455657959
0.5944067456671186,5.264784097671509
0.5944125755061009,5.265552520751953
0.5944050886391501,5.2666802406311035
0.5944109197754786,5.267479181289673
0.5944034336702285,5.268569469451904
0.5944092661029604,5.269370079040527
0.5944017807584403,5.270461559295654
0.5944076144866336,5.271219968795776
0.5944001299018742,5.272342205047607
0.5944059649245883,5.273144960403442
0.594398481098621,5.274234294891357
0.5944043174149164,5.27498984336853
0.594396834346774,5.276122808456421
0.5944026719557124,5.276872396469116
0.5943951896444296,5.278009414672852
0.5944010285450736,5.27876877784729
0.5943935469896855,5.279931545257568
0.594399387181099,5.280690670013428
0.5943919063806424,5.281846523284912
0.5943977478618901,5.282589673995972
0.5943902678154032,5.283766508102417
0.5943961105855512,5.284512042999268
0.5943886312920728,5.285724401473999
0.5943944753501887,5.286463975906372
0.5943869968087593,5.287637948989868
0.5943928421539113,5.2884297370910645
0.5943853643635723,5.289559364318848
0.5943912109948297,5.290291786193848
0.5943837339546244,5.291458606719971
0.5943895818710576,5.2921741008758545
0.5943821055800299,5.293354749679565
0.5943879547807109,5.294113397598267
0.5943804792379062,5.295266389846802
0.5943863297219075,5.296004295349121
0.594378854926372,5.2971882820129395
0.5943847066927679,5.297917604446411
0.5943772326435496,5.299100399017334
0.5943830856914146,5.29984188079834
0.5943756123875625,5.301017761230469
0.5943814667159731,5.301759243011475
0.5943739941565374,5.302920818328857
0.5943798497645704,5.303655624389648
0.5943723779486025,5.304841995239258
0.5943782348353365,5.305632591247559
0.594370763761889,5.306732892990112
0.5943766219264033,5.3074891567230225
0.5943691515945302,5.308616399765015
0.5943750110359051,5.309410810470581
0.5943675414446613,5.3104894161224365
0.5943734021619786,5.311251401901245
0.5943659333104204,5.312346458435059
0.5943717953027629,5.313144207000732
0.5943643271899478,5.314218759536743
0.5943701904563989,5.314985275268555
0.5943627230813856,5.316127300262451
0.5943685876210306,5.316880226135254
0.594361120982879,5.318024396896362
0.5943669867948036,5.318779706954956
0.5943595208925747,5.319923162460327
0.5943653879758659,5.320695638656616
0.5943579228086221,5.321824312210083
0.5943637911623683,5.32258677482605
0.5943563267291729,5.32377028465271
0.594362196352463,5.3245322704315186
0.5943547326523808,5.325725555419922
0.5943606035443054,5.326468467712402
0.5943531405764023,5.327653169631958
0.5943590127360525,5.328383684158325
0.5943515504993956,5.329562425613403
0.594357423925864,5.330345153808594
0.5943499624195213,5.331455945968628
0.5943558371119015,5.332193613052368
0.5943483763349428,5.333340644836426
0.5943542522923292,5.334084987640381
0.5943467922438249,5.335237264633179
0.5943526694653135,5.3359904289245605
0.5943452101443354,5.33715558052063
0.5943510886290226,5.337867736816406
0.5943436300346439,5.339045763015747
0.5943495097816278,5.339785099029541
0.5943420519129224,5.340978145599365
0.5943479329213018,5.341731548309326
0.5943404757773453,5.342905282974243
0.5943463580462203,5.3436455726623535
0.5943389016260889,5.344831466674805
0.5943447851545605,5.345610857009888
0.5943373294573321,5.346738338470459
0.5943432142445024,5.347478628158569
0.594335759269256,5.34863805770874
0.5943416453142278,5.349404573440552
0.5943341910600434,5.350523948669434
0.5943400783619215,5.351280689239502
0.5943326248278801,5.352416753768921
0.5943385133857694,5.353149175643921
0.5943310605709534,5.354303598403931
0.5943369503839606,5.355032444000244
0.5943294982874539,5.35619592666626
0.594335389354686,5.356905937194824
0.5943279379755729,5.358059883117676
0.5943338302961385,5.35880446434021
0.5943263796335051,5.360006332397461
0.5943322732065139,5.360745668411255
0.5943248232594471,5.361915588378906
0.5943307180840095,5.362646102905273
0.5943232688515975,5.363826036453247
0.5943291649268251,5.36458158493042
0.5943217164081575,5.3657472133636475
0.5943276137331629,5.3664844036102295
0.5943201659273298,5.367654323577881
0.5943260645012269,5.368395090103149
0.5943186174073203,5.369557619094849
0.5943245172292237,5.37030029296875
0.5943170708463362,5.371460676193237
0.5943229719153617,5.372170686721802
0.5943155262425873,5.373345136642456
0.5943214285578519,5.374074220657349
0.5943139835942858,5.375247478485107
0.594319887154907,5.375999450683594
0.5943124428996455,5.377156734466553
0.5943183477047425,5.377903699874878
0.5943109041568828,5.379058361053467
0.5943168102055754,5.379812240600586
0.5943093673642161,5.381053924560547
0.5943152746556255,5.381797552108765
0.5943078325198661,5.3829567432403564
0.5943137410531144,5.383702754974365
0.5943062996220558,5.38499116897583
0.5943122093962658,5.385746955871582
0.5943047686690102,5.386921405792236
0.594310679683306,5.387656927108765
0.594303239658956,5.3888139724731445
0.594309151912463,5.389561176300049
0.5943017125901232,5.390689134597778
0.5943076260819671,5.391424894332886
0.5943001874607428,5.392587184906006
0.5943061021900511,5.393332481384277
0.5942986642690486,5.3944783210754395
0.5943045802349493,5.395185470581055
0.5942971430132764,5.396358013153076
0.5943030602148988,5.397092819213867
0.5942956236916641,5.398218393325806
0.5943015421281385,5.398940324783325
0.5942941063024518,5.40008544921875
0.5943000259729092,5.400828123092651
0.5942925908438818,5.4019646644592285
0.5942985117474545,5.402710437774658
0.5942910773141982,5.403885126113892
0.5942969994500199,5.404644727706909
0.5942895657116478,5.405818939208984
0.5942954890788525,5.406558990478516
0.5942880560344791,5.407724618911743
0.5942939806322022,5.4085001945495605
0.5942865482809429,5.4096128940582275
0.5942924741083205,5.410359144210815
0.5942850424492919,5.411528825759888
0.5942909695054618,5.41230320930481
0.5942835385377814,5.413450002670288
0.5942894668218817,5.414194822311401
0.5942820365446685,5.415359735488892
0.5942879660558386,5.41610312461853
0.5942805364682121,5.417261123657227
0.5942864672055923,5.417977333068848
0.5942790383066738,5.419146299362183
0.5942849702694054,5.419890880584717
0.5942775420583171,5.421057462692261
0.5942834752455426,5.421800136566162
0.5942760477214076,5.422956705093384
0.5942819821322702,5.4237000942230225
0.5942745552942126,5.424877882003784
0.5942804909278571,5.425661087036133
0.5942730647750024,5.426761865615845
0.5942790016305737,5.427525281906128
0.5942715761620485,5.428638696670532
0.5942775142386931,5.429437160491943
0.5942700894536249,5.430510520935059
0.5942760287504902,5.431305408477783
0.5942686046480078,5.432384490966797
0.5942745451642423,5.433185338973999
0.5942671217434751,5.434245586395264
0.594273063478228,5.43503737449646
0.5942656407383072,5.436136722564697
0.5942715836907287,5.4368956089019775
0.5942641616307862,5.438025236129761
0.5942701058000279,5.43880820274353
0.5942626844191968,5.439918041229248
0.594268629804411,5.440699815750122
0.594261209101825,5.441828966140747
0.5942671557021649,5.442589998245239
0.5942597356769598,5.443732738494873
0.5942656834915796,5.444515705108643
0.5942582641428912,5.445653915405273
0.5942642131709464,5.446423053741455
0.5942567944979126,5.447570323944092
0.5942627447385591,5.448308706283569
0.5942553267403179,5.449476480484009
0.5942612781927132,5.45020318031311
0.5942538608684043,5.451367139816284
0.5942598135317066,5.452080488204956
0.5942523968804706,5.453335762023926
0.594258350753839,5.454065799713135
0.5942509347748175,5.455247402191162
0.5942568898574122,5.456005573272705
0.5942494745497481,5.457272052764893
0.5942554308407303,5.458007097244263
0.5942480162035673,5.4591758251190186
0.5942539737020991,5.459911823272705
0.594246559734582,5.461197137832642
0.5942525184398264,5.461926460266113
0.5942451051411014,5.463098526000977
0.5942510650522224,5.463834285736084
0.5942436524214363,5.46504545211792
0.5942496135375991,5.4657957553863525
0.5942422015739001,5.466954708099365
0.5942481638942706,5.467709064483643
0.5942407525968078,5.468859434127808
0.5942467161205528,5.469660043716431
0.5942393054884765,5.470830202102661
0.5942452702147641,5.471566438674927
0.5942378602472254,5.472765922546387
0.5942438261752245,5.473553419113159
0.5942364168713757,5.474733352661133
0.5942423840002562,5.475498199462891
0.5942349753592508,5.476682662963867
0.5942409436881833,5.477442979812622
0.5942335357091758,5.478611469268799
0.594239505237332,5.479363679885864
0.5942320979194778,5.480512619018555
0.5942380686460308,5.481327056884766
0.5942306619884863,5.482446193695068
0.5942366339126095,5.483165264129639
0.5942292279145324,5.48433780670166
0.5942352010354003,5.485146760940552
0.5942277956959492,5.48626446723938
0.5942337700127378,5.487016439437866
0.5942263653310723,5.488185405731201
0.5942323408429577,5.4889161586761475
0.5942249368182388,5.490069389343262
0.5942309135243986,5.4908411502838135
0.5942235101557878,5.49198317527771
0.5942294880554004,5.492738485336304
0.5942220853420606,5.493870735168457
0.5942280644343054,5.494736194610596
0.5942206623754007,5.49579119682312
0.5942266426594581,5.4966254234313965
0.5942192412541526,5.497671604156494
0.594225222729204,5.498494386672974
0.5942178219766644,5.499613285064697
0.5942238046418915,5.500388860702515
0.5942164045412844,5.501548528671265
0.5942223883958709,5.502280950546265
0.5942149889463643,5.503481149673462
0.5942209739894939,5.504238605499268
0.5942135751902569,5.505423545837402
0.5942195614211148,5.50616192817688
0.5942121632713173,5.507505893707275
0.5942181506890895,5.508223056793213
0.5942107531879026,5.509428024291992
0.5942167417917761,5.5101728439331055
0.594209344938372,5.511391878128052
0.594215334727534,5.512120723724365
0.5942079385210859,5.5133185386657715
0.5942139294947257,5.514089822769165
0.5942065339344076,5.51529860496521
0.5942125260917148,5.516042232513428
0.5942051311767019,5.5172905921936035
0.5942111245168672,5.518049478530884
0.5942037302463355,5.519216537475586
0.5942097247685505,5.519961357116699
0.5942023311416773,5.521126747131348
0.5942083268451342,5.521869897842407
0.5942009338610981,5.523024797439575
0.5942069307449903,5.523775100708008
0.5941995384029701,5.5250208377838135
0.5942055364664923,5.525774717330933
0.5941981447656683,5.526933193206787
0.5942041440080155,5.527716159820557
0.5941967529475689,5.52892279624939
0.5942027533679373,5.529687166213989
0.5941953629470507,5.530845403671265
0.5942013645446373,5.5316126346588135
0.5941939747624938,5.532853603363037
0.5941999775364966,5.533618450164795
0.5941925883922805,5.534765958786011
0.5941985923418986,5.535528659820557
0.5941912038347952,5.536754608154297
0.5941972089592285,5.537506818771362
0.5941898210884238,5.5386481285095215
0.5941958273868729,5.539418697357178
0.5941884401515546,5.540605306625366
0.594194447623221,5.541349649429321
0.5941870610225773,5.542480230331421
0.594193069666664,5.543205976486206
0.5941856836998842,5.544374465942383
0.5941916935155943,5.545135974884033
0.5941843081818686,5.546270847320557
0.5941903191684068,5.546993970870972
0.5941829344669266,5.548165798187256
0.5941889466234982,5.548909425735474
0.5941815625534556,5.550078868865967
0.5941875758792666,5.550838470458984
0.5941801924398551,5.551993131637573
0.5941862069341128,5.5527567863464355
0.5941788241245267,5.5538904666900635
0.594184839786439,5.554690837860107
0.5941774576058735,5.555867433547974
0.5941834744346493,5.556613445281982
0.5941760928823006,5.557811975479126
0.5941821108771499,5.5585761070251465
0.5941747299522153,5.559729099273682
0.5941807491123487,5.560504198074341
0.5941733688140264,5.561657667160034
0.5941793891386556,5.562399387359619
0.5941720094661449,5.563568353652954
0.5941780309544824,5.564344644546509
0.5941706519069834,5.565515995025635
0.5941766745582426,5.566249847412109
0.5941692961349565,5.567443370819092
0.5941753199483519,5.568161964416504
0.5941679421484808,5.5693700313568115
0.5941739671232273,5.570100545883179
0.5941665899459745,5.571309804916382
0.5941726160812885,5.572038888931274
0.5941652395258579,5.5732269287109375
0.5941712668209561,5.573981523513794
0.594163890886553,5.5751917362213135
0.5941699193406534,5.5759429931640625
0.5941625440264837,5.5771403312683105
0.5941685736388053,5.577902317047119
0.5941611989440762,5.579065322875977
0.5941672297138382,5.579814910888672
0.5941598556377575,5.580962657928467
0.5941658875641809,5.581717491149902
0.5941585141059578,5.582850456237793
0.5941645471882636,5.583602666854858
0.594157174347108,5.584771633148193
0.5941632085845188,5.58556604385376
0.5941558363596416,5.586675405502319
0.5941618717513804,5.587439775466919
0.5941545001419933,5.5885655879974365
0.5941605366872843,5.589339256286621
0.5941531656926003,5.590443134307861
0.5941592033906684,5.591194152832031
0.5941518330099016,5.592320442199707
0.5941578718599725,5.593087434768677
0.5941505020923371,5.594231605529785
0.5941565420936377,5.594980955123901
0.5941491729383497,5.596160888671875
0.5941552140901074,5.596912860870361
0.5941478455463836,5.598063230514526
0.5941538878478271,5.598855257034302
0.5941465199148849,5.5999674797058105
0.5941525633652431,5.600747108459473
0.5941451960423013,5.601860523223877
0.5941512406408048,5.602627515792847
0.5941438739270827,5.603763103485107
0.5941499196729625,5.604538440704346
0.5941425535676806,5.6056883335113525
0.5941486004601686,5.6064488887786865
0.5941412349625486,5.607623338699341
0.5941472830008775,5.608367204666138
0.5941399181101417,5.60956072807312
0.5941459672935451,5.610300302505493
0.5941386030089167,5.611456632614136
0.5941446533366292,5.612188816070557
0.5941372896573328,5.613387107849121
0.5941433411285898,5.614118576049805
0.5941359780538505,5.615298509597778
0.5941420306678882,5.616037845611572
0.5941346681969322,5.617232084274292
0.5941407219529876,5.6179726123809814
0.5941333600850419,5.6191346645355225
0.5941394149823535,5.619922637939453
0.5941320537166459,5.6210572719573975
0.5941381097544521,5.621807813644409
0.594130749090212,5.62294340133667
0.5941368062677526,5.623703718185425
0.5941294462042099,5.6248908042907715
0.5941355045207253,5.625659465789795
0.594128145057111,5.626796007156372
0.5941342045118424,5.6275389194488525
0.5941268456473882,5.628690481185913
0.5941329062395784,5.6294567584991455
0.5941255479735169,5.630578279495239
0.5941316097024086,5.631335020065308
0.5941242520339735,5.632549285888672
0.5941303148988109,5.633296251296997
0.5941229578272368,5.634466171264648
0.5941290218272646,5.635176658630371
0.594121665351787,5.636358976364136
0.5941277304862508,5.637103319168091
0.5941203746061064,5.638239860534668
0.5941264408742527,5.639004468917847
0.5941190855886788,5.640116930007935
0.5941251529897549,5.640892505645752
0.5941177982979896,5.641989707946777
0.5941238668312437,5.64277982711792
0.5941165127325266,5.643917798995972
0.5941225823972079,5.6446754932403564
0.5941152288907788,5.645843029022217
0.5941212996861369,5.646605491638184
0.5941139467712372,5.647777080535889
0.594120018696523,5.648531436920166
0.5941126663723946,5.649675130844116
0.5941187394268596,5.650424480438232
0.5941113876927451,5.651587247848511
0.5941174618756417,5.652324676513672
0.5941101107307853,5.653509855270386
0.5941161860413667,5.654257535934448
0.594108835485013,5.655426263809204
0.5941149119225333,5.656172037124634
0.5941075619539281,5.657351732254028
0.5941136395176421,5.658066272735596
0.5941062901360319,5.659239053726196
0.5941123688251952,5.659980535507202
0.5941050200298276,5.661157608032227
0.594111099843697,5.661893129348755
0.5941037516338201,5.663050174713135
0.594109832571653,5.663793563842773
0.5941024849465164,5.6650025844573975
0.5941085670075709,5.66575288772583
0.5941012199664245,5.666900396347046
0.5941073031499597,5.6676459312438965
0.594099956692055,5.668805122375488
0.5941060409973309,5.669577121734619
0.5940986951219195,5.670710802078247
0.5941047805481967,5.671457529067993
0.5940974352545317,5.672610521316528
0.5941035218010715,5.673372983932495
0.5940961770884071,5.674520492553711
0.5941022647544721,5.675245761871338
0.5940949206220626,5.676405668258667
0.5941010094069159,5.677141427993774
0.594093665854017,5.678279161453247
0.5940997557569226,5.679012775421143
0.5940924127827909,5.680156946182251
0.5940985038030137,5.680897951126099
0.5940911614069064,5.682049989700317
0.594097253543712,5.6828131675720215
0.5940899117248876,5.6839635372161865
0.5940960049775424,5.6847083568573
0.59408866373526,5.685898542404175
0.5940947581030314,5.686647891998291
0.5940874174365512,5.687812805175781
0.5940935129187072,5.688554763793945
0.5940861728272901,5.6897149085998535
0.5940922694230995,5.690461158752441
0.5940849299060076,5.691632270812988
0.5940910276147399,5.692368268966675
0.5940836886712358,5.693533897399902
0.594089787492162,5.694274187088013
0.5940824491215094,5.695454120635986
0.5940885490539005,5.696181774139404
0.594081211255364,5.697377443313599
0.5940873122984922,5.698093891143799
0.594079975071337,5.699268341064453
0.5940860772244753,5.699998140335083
0.5940787405679678,5.701189279556274
0.5940848438303902,5.701947212219238
0.5940775077437978,5.70311164855957
0.5940836121147783,5.703850030899048
0.5940762765973688,5.70508074760437
0.5940823820761834,5.705831050872803
0.5940750471272256,5.707002878189087
0.5940811537131501,5.707751750946045
0.5940738193319142,5.708905458450317
0.5940799270242255,5.709664344787598
0.5940725932099822,5.710805177688599
0.5940787020079582,5.711552143096924
0.5940713687599789,5.712715148925781
0.5940774786628981,5.71348237991333
0.5940701459804554,5.7146453857421875
0.5940762569875971,5.715374708175659
0.5940689248699641,5.716550350189209
0.5940750369806089,5.717297077178955
0.5940677054270598,5.71843957901001
0.5940738186404882,5.7191572189331055
0.5940664876502983,5.72031569480896
0.5940726019657923,5.721060037612915
0.5940652715382373,5.7221949100494385
0.5940713869550793,5.72291898727417
0.5940640570894362,5.724096775054932
0.5940701736069097,5.724828720092773
0.5940628443024559,5.726006746292114
0.5940689619198449,5.726756572723389
0.5940616331758592,5.727932929992676
0.5940677518924488,5.728684902191162
0.5940604237082104,5.729836702346802
0.5940665435232863,5.730578660964966
0.5940592158980754,5.731764793395996
0.5940653368109239,5.73249626159668
0.5940580097440219,5.733665943145752
0.5940641317539304,5.734419584274292
0.594056805244619,5.7355897426605225
0.5940629283508756,5.736313581466675
0.5940556023984379,5.7375006675720215
0.5940617266003314,5.738215684890747
0.594054401204051,5.739404678344727
0.5940605265008712,5.740124225616455
0.5940532016600323,5.741326093673706
0.5940593280510695,5.7420690059661865
0.5940520037649578,5.743243932723999
0.5940581312495034,5.743974924087524
0.5940508075174052,5.745171546936035
0.5940569360947509,5.745913505554199
0.5940496129159533,5.747082948684692
0.594055742585392,5.7478179931640625
0.5940484199591829,5.749001741409302
0.5940545507200081,5.749737739562988
0.5940472286456764,5.7508955001831055
0.5940533604971825,5.751640796661377
0.5940460389740175,5.752775430679321
0.5940521719154997,5.753541946411133
0.5940448509427924,5.754753589630127
0.5940509849735465,5.755499839782715
0.5940436645505875,5.756673336029053
0.5940497996699102,5.757431745529175
0.5940424797959925,5.758570909500122
0.5940486160031813,5.759299039840698
0.5940412966775973,5.760445833206177
0.5940474339719503,5.761200904846191
0.5940401151939941,5.762309312820435
0.5940462535748102,5.763042688369751
0.5940389353437767,5.764198064804077
0.5940450748103557,5.764921188354492
0.5940377571255403,5.766087532043457
0.5940438976771826,5.766863107681274
0.5940365805378819,5.768021821975708
0.5940427221738888,5.768773317337036
0.5940354055793998,5.769941329956055
0.5940415482990734,5.770676136016846
0.594034232248694,5.771862268447876
0.5940403760513373,5.772600889205933
0.5940330605443667,5.7737672328948975
0.5940392054292829,5.774514198303223
0.5940318904650206,5.775700092315674
0.5940380364315143,5.776444673538208
0.5940307220092611,5.777620315551758
0.5940368690566372,5.778362035751343
0.5940295551756944,5.779569149017334
0.5940357033032589,5.780292987823486
0.5940283899629286,5.781516075134277
0.594034539169988,5.782221794128418
0.5940272263695734,5.783391714096069
0.5940333766554354,5.784191131591797
0.5940260643942402,5.785319805145264
0.5940322157582124,5.786075592041016
0.5940249040355415,5.787235260009766
0.5940310564769331,5.787978887557983
0.5940237452920919,5.789154767990112
0.5940298988102125,5.7898969650268555
0.5940225881625074,5.79108190536499
0.5940287427566675,5.791826248168945
0.5940214326454055,5.793015003204346
0.5940275883149161,5.79376482963562
0.5940202787394055,5.794940233230591
0.5940264354835786,5.795686721801758
0.594019126443128,5.796860456466675
0.5940252842612761,5.797611713409424
0.5940179757551951,5.798731565475464
0.5940241346466317,5.799470663070679
0.594016826674231,5.80063009262085
0.5940229866382702,5.801392316818237
0.5940156791988608,5.802525758743286
0.5940218402348175,5.80325722694397
0.5940145333277116,5.804413557052612
0.5940206954349015,5.805152416229248
0.594013389059412,5.806299924850464
0.5940195522371515,5.807042360305786
0.594012246392592,5.808189630508423
0.594018410640198,5.808964014053345
0.5940111053258831,5.8100831508636475
0.594017270642674,5.810838222503662
0.5940099658579188,5.811991214752197
0.5940161322432128,5.8127381801605225
0.5940088279873337,5.813922882080078
0.5940149954404503,5.814663648605347
0.5940076917127642,5.815843820571899
0.5940138602330233,5.81657862663269
0.5940065570328479,5.817729234695435
0.5940127266195707,5.818474769592285
0.5940054239462245,5.81962251663208
0.5940115945987322,5.820370674133301
0.5940042924515349,5.821544170379639
0.5940104641691498,5.822254657745361
0.5940031625474212,5.823441505432129
0.5940093353294666,5.8241682052612305
0.5940020342325277,5.825415849685669
0.5940082080783274,5.826148748397827
0.5940009075054999,5.827315807342529
0.5940070824143784,5.828049898147583
0.5939997823649851,5.829255104064941
0.5940059583362675,5.829984426498413
0.5939986588096315,5.831159830093384
0.594004835842644,5.831878185272217
0.5939975368380896,5.833066701889038
0.5940037149321585,5.833808183670044
0.5939964164490109,5.834980249404907
0.594002595603464,5.835744619369507
0.5939952976410485,5.836888551712036
0.594001477855214,5.837613821029663
0.5939941804128573,5.838743686676025
0.594000361686064,5.839490175247192
0.5939930647630933,5.8406455516815186
0.5939992470946709,5.8414082527160645
0.5939919506904145,5.842541456222534
0.5939981340796932,5.843273639678955
0.5939908381934802,5.844433546066284
0.593997022639791,5.84517765045166
0.5939897272709509,5.846298456192017
0.5939959127736257,5.8470141887664795
0.593988617921489,5.8481764793396
0.5939948044798605,5.848909616470337
0.5939875101437585,5.850069999694824
0.5939936977571597,5.850849628448486
0.5939864039364244,5.851984977722168
0.5939925926041892,5.8527421951293945
0.5939852992981537,5.853976726531982
0.593991489019617,5.8547210693359375
0.5939841962276146,5.85590124130249
0.5939903870021119,5.856650114059448
0.5939830947234772,5.857814073562622
0.5939892865503443,5.858547687530518
0.5939819947844124,5.859711647033691
0.5939881876629863,5.860443353652954
0.5939808964090932,5.861611366271973
0.5939870903387116,5.862334728240967
0.593979799596194,5.863509654998779
0.5939859945761949,5.864237308502197
0.5939787043443904,5.865415573120117
0.5939849003741131,5.866179704666138
0.59397761065236,5.8673272132873535
0.5939838077311438,5.868046522140503
0.5939765185187812,5.869235038757324
0.5939827166459666,5.86995530128479
0.5939754279423344,5.871121406555176
0.5939816271172627,5.8718483448028564
0.5939743389217014,5.873046636581421
0.5939805391437143,5.873793363571167
0.5939732514555653,5.874966621398926
0.5939794527240054,5.875720977783203
0.5939721655426109,5.876880168914795
0.5939783678568215,5.877631664276123
0.5939710811815246,5.878840208053589
0.5939772845408493,5.879563093185425
0.5939699983709936,5.880729675292969
0.5939762027747774,5.8814966678619385
0.5939689171097072,5.882608652114868
0.5939751225572955,5.883349895477295
0.5939678373963563,5.884534597396851
0.5939740438870947,5.885273694992065
0.5939667592296325,5.886443614959717
0.593972966762868,5.887152194976807
0.5939656826082296,5.888342380523682
0.5939718911833098,5.889090538024902
0.5939646075308425,5.890292406082153
0.5939708171471154,5.891037225723267
0.5939635339961679,5.892204999923706
0.5939697446529824,5.892924070358276
0.593962462002903,5.894148111343384
0.593968673699609,5.894887685775757
0.5939613915497483,5.896069288253784
0.5939676042856954,5.896814346313477
0.5939603226354035,5.897972583770752
0.5939665364099432,5.898715019226074
0.5939592552585717,5.899864673614502
0.5939654700710555,5.900614023208618
0.5939581894179562,5.901791095733643
0.5939644052677364,5.902562379837036
0.5939571251122625,5.90374231338501
0.5939633419986919,5.904494762420654
0.5939560623401969,5.905674457550049
0.5939622802626296,5.906407356262207
0.5939550011004678,5.907630205154419
0.593961220058258,5.908355712890625
0.5939539413917845,5.909546136856079
0.5939601613842874,5.910269498825073
0.5939528832128581,5.911445379257202
0.5939591042394295,5.912171363830566
0.5939518265624009,5.913354873657227
0.5939580486223972,5.914084434509277
0.5939507714391267,5.915271997451782
0.5939569945319051,5.916009902954102
0.593949717841751,5.917185544967651
0.5939559419666695,5.9179158210754395
0.5939486657689902,5.919092178344727
0.5939548909254073,5.919817924499512
0.5939476152195627,5.92100715637207
0.5939538414068376,5.921751022338867
0.5939465661921881,5.922908544540405
0.5939527934096805,5.923646450042725
0.5939455186855871,5.924823999404907
0.5939517469326582,5.925597190856934
0.5939444726984825,5.9267237186431885
0.593950701974493,5.927478313446045
0.5939434282295979,5.928611755371094
0.5939496585339098,5.929370164871216
0.5939423852776585,5.930500745773315
0.5939486166096347,5.93122673034668
0.5939413438413912,5.932366847991943
0.593947576200395,5.933121204376221
0.5939403039195242,5.9342567920684814
0.5939465373049194,5.93501615524292
0.5939392655107868,5.936184644699097
0.5939454999219381,5.9369189739227295
0.5939382286139098,5.938086032867432
0.5939444640501826,5.938833475112915
0.5939371932276258,5.939981937408447
0.5939434296883862,5.9407408237457275
0.5939361593506685,5.941897630691528
0.5939423968352833,5.942647218704224
0.593935126981773,5.943792104721069
0.5939413654896093,5.944556951522827
0.5939340961196761,5.945721387863159
0.593940335650102,5.946455001831055
0.5939330667631152,5.947614669799805
0.5939393073154997,5.948396682739258
0.5939320389108302,5.949556827545166
0.5939382804845424,5.950285911560059
0.5939310125615618,5.95146918296814
0.5939372551559718,5.95217752456665
0.5939299877140519,5.953370571136475
0.5939362313285307,5.95410680770874
0.5939289643670443,5.955290079116821
0.5939352090009631,5.956027269363403
0.5939279425192839,5.9572389125823975
0.5939341881720147,5.957978248596191
0.5939269221695171,5.959136724472046
0.5939331688404326,5.959872245788574
0.5939259033164916,5.961057424545288
0.5939321510049651,5.961800813674927
0.5939248859589563,5.96294093132019
0.5939311346643623,5.963685750961304
0.593923870095662,5.964850902557373
0.5939301198173749,5.965616941452026
0.5939228557253605,5.966745853424072
0.5939291064627557,5.967487573623657
0.593921842846805,5.96864652633667
0.5939280945992585,5.9694108963012695
0.5939208314587503,5.970549821853638
0.593927084225639,5.97127890586853
0.5939198215599523,5.972433090209961
0.5939260753406533,5.973176717758179
0.5939188131491684,5.9743146896362305
0.5939250679430599,5.975031137466431
0.5939178062251574,5.976207971572876
0.593924062031618,5.976962089538574
0.5939168007866795,5.978107452392578
0.5939230576050887,5.978847503662109
0.5939157968324962,5.980011940002441
0.5939220546622338,5.980750560760498
0.5939147943613705,5.981915235519409
0.5939210532018171,5.982646942138672
0.5939137933720663,5.983811855316162
0.5939200532226034,5.98455023765564
0.5939127938633496,5.9857282638549805
0.593919054723359,5.986458778381348
0.5939117958339872,5.987638235092163
0.5939180577028517,5.988370180130005
0.5939107992827474,5.98957896232605
0.5939170621598502,5.99029541015625
0.5939098042084,5.991495847702026
0.5939160680931248,5.9921979904174805
0.593908810609716,5.993393659591675
0.5939150755014475,5.994117975234985
0.5939078184854678,5.995291233062744
0.5939140843835912,5.9960198402404785
0.5939068278344293,5.997212648391724
0.5939130947383305,5.997926712036133
0.5939058386553754,5.999090909957886
0.5939121065644408,5.999821424484253
0.5939048509470827,6.0010740756988525
0.5939111198606997,6.001824140548706
0.5939038647083289,6.002975225448608
0.5939101346258852,6.003726959228516
0.5939028799378933,6.0049097537994385
0.593909150858777,6.005673170089722
0.5939018966345563,6.0068278312683105
0.5939081685581566,6.00757908821106
0.5939009147970996,6.008719444274902
0.5939071877228066,6.009487867355347
0.5938999344243067,6.010597467422485
0.5939062083515105,6.011334419250488
0.593898955514962,6.0124876499176025
0.5939052304430533,6.013237953186035
0.593897978067851,6.014360666275024
0.593904253996222,6.0150768756866455
0.5938970020817612,6.01622200012207
0.593903279009804,6.016969680786133
0.5938960275554813,6.018102169036865
0.5939023054825886,6.018862962722778
0.5938950544878008,6.019999742507935
0.5939013334133664,6.020750999450684
0.593894082877511,6.021909475326538
0.5939003628009291,6.022656202316284
0.5938931127234045,6.023828029632568
0.5938993936440696,6.024578809738159
0.5938921440242748,6.025785207748413
0.5938984259415827,6.026502370834351
0.5938911767789173,6.02766752243042
0.593897459692264,6.028404712677002
0.5938902109861286,6.029569387435913
0.5938964948949108,6.030312776565552
0.5938892466447062,6.031489849090576
0.5938955315483213,6.032196044921875
0.5938882837534493,6.0333826541900635
0.5938945696512953,6.034099340438843
0.5938873223111584,6.035283803939819
0.5938936092026338,6.036014795303345
0.5938863623166352,6.037191390991211
0.5938926502011393,6.037911891937256
0.5938854037686826,6.039064645767212
0.5938916926456155,6.039810657501221
0.5938844466661051,6.040996551513672
0.5938907365348668,6.0417327880859375
0.5938834910077082,6.042898416519165
0.5938897818677004,6.043649911880493
0.5938825367922991,6.044846773147583
0.5938888286429231,6.0456273555755615
0.5938815840186857,6.046765565872192
0.5938878768593443,6.04750919342041
0.5938806326856781,6.048656225204468
0.5938869265157741,6.049415826797485
0.5938796827920869,6.050548553466797
0.5938859776110238,6.051274061203003
0.5938787343367241,6.052415609359741
0.5938850301439061,6.053168535232544
0.5938777873184035,6.054293870925903
0.5938840841132358,6.055015802383423
0.5938768417359395,6.056175947189331
0.5938831395178275,6.056914329528809
0.5938758975881483,6.058080434799194
0.593882196356498,6.058835983276367
0.5938749548738474,6.059985399246216
0.5938812546280655,6.060739278793335
0.5938740135918552,6.06188178062439
0.5938803143313491,6.062613248825073
0.593873073740992,6.0637853145599365
0.5938793754651697,6.06453275680542
0.5938721353200785,6.065709352493286
0.5938784380283487,6.066460847854614
0.5938711983279377,6.06761908531189
0.5938775020197093,6.068357706069946
0.5938702627633929,6.069535493850708
0.5938765674380762,6.070251941680908
0.5938693286252695,6.071409225463867
0.5938756342822745,6.072195768356323
0.5938683959123938,6.073309659957886
0.5938747025511316,6.074064254760742
0.5938674646235932,6.075225353240967
0.5938737722434755,6.075967788696289
0.5938665347576969,6.077164888381958
0.593872843358136,6.077892065048218
0.5938656063135347,6.07905387878418
0.5938719158939434,6.079796552658081
0.5938646792899385,6.080991744995117
0.5938709898497302,6.081730604171753
0.5938637536857404,6.08289361000061
0.5938700652243294,6.08361554145813
0.593862829499775,6.084798812866211
0.593869142016576,6.085563659667969
0.5938619067308771,6.086685657501221
0.5938682202253053,6.08743143081665
0.5938609853778835,6.0885584354400635
0.5938672998493547,6.0893237590789795
0.5938600654396317,6.090425252914429
0.5938663808875626,6.091175079345703
0.5938591469149608,6.092287302017212
0.5938654633387686,6.093055248260498
0.5938582298027112,6.094173192977905
0.5938645472018136,6.094920635223389
0.5938573141017246,6.096062183380127
0.5938636324755396,6.096829175949097
0.5938563998108434,6.09798264503479
0.5938627191587902,6.098749399185181
0.5938554869289119,6.0999414920806885
0.5938618072504102,6.100680112838745
0.5938545754547754,6.101850748062134
0.593860896749245,6.102579355239868
0.5938536653872803,6.103763818740845
0.5938599876541422,6.104520320892334
0.5938527567252747,6.10567831993103
0.59385907996395,6.106433629989624
0.5938518494676075,6.107616186141968
0.5938581736775181,6.108345031738281
0.593850943613129,6.109531402587891
0.5938572687936977,6.110247373580933
0.5938500391606906,6.111416816711426
0.5938563653113406,6.1121299266815186
0.5938491361091455,6.113406658172607
0.5938554632293,6.114145517349243
0.5938482344573474,6.115337610244751
0.593854562546431,6.1160876750946045
0.5938473342041514,6.1172566413879395
0.5938536632615893,6.117977619171143
0.5938464353484145,6.1191487312316895
0.5938527653736319,6.119876146316528
0.5938455378889942,6.121060848236084
0.593851868881417,6.121805191040039
0.5938446418247494,6.122958660125732
0.5938509737838047,6.123709440231323
0.5938437471545404,6.125004053115845
0.5938500800796553,6.125758409500122
0.5938428538772287,6.126917362213135
0.5938491877678309,6.127660512924194
0.5938419619916767,6.1288275718688965
0.5938482968471951,6.1295859813690186
0.5938410714967487,6.1307289600372314
0.593847407316612,6.1314756870269775
0.5938401823913095,6.132632255554199
0.5938465191749474,6.133389949798584
0.5938392946742256,6.134535312652588
0.5938456324210684,6.135260343551636
0.5938384083443644,6.136415958404541
0.5938447470538427,6.137172222137451
0.593837523400595,6.138274908065796
0.5938438630721403,6.1390380859375
0.5938366398417871,6.140172481536865
0.5938429804748314,6.140911102294922
0.5938357576668121,6.142061948776245
0.5938420992607878,6.142822504043579
0.5938348768745423,6.1439783573150635
0.5938412194288828,6.144732236862183
0.5938339974638515,6.145905256271362
0.5938403409779903,6.1466569900512695
0.5938331194336144,6.147825479507446
0.5938394639069858,6.148570537567139
0.5938322427827071,6.149729251861572
0.5938385882147463,6.1504669189453125
0.5938313675100071,6.151631593704224
0.5938377139001493,6.152359247207642
0.5938304936143926,6.153542995452881
0.5938368409620739,6.154319763183594
0.5938296210947435,6.155442953109741
0.5938359693994005,6.156172513961792
0.5938287499499406,6.157345533370972
0.5938350992110105,6.158052444458008
0.593827880178866,6.15922474861145
0.5938342303957865,6.159937381744385
0.5938270117804031,6.161129951477051
0.5938333629526127,6.161878824234009
0.5938261447534362,6.1630425453186035
0.5938324968803738,6.163792848587036
0.5938252790968511,6.1650214195251465
0.5938316321779562,6.16577935218811
0.5938244148095349,6.166976690292358
0.5938307688442475,6.167741537094116
0.5938235518903753,6.16891622543335
0.5938299068781362,6.169678211212158
0.5938226903382617,6.170825004577637
0.593829046278512,6.1715569496154785
0.5938218301520849,6.1727166175842285
0.5938281870442663,6.1734795570373535
0.5938209713307362,6.174614906311035
0.5938273291742913,6.175357341766357
0.5938201138731084,6.176513671875
0.5938264726674798,6.177252292633057
0.5938192577780957,6.1783812046051025
0.5938256175227272,6.179103374481201
0.5938184030445934,6.180241823196411
0.5938247637389288,6.180988550186157
0.5938175496714978,6.182116746902466
0.5938239113149818,6.182857513427734
0.5938166976577063,6.184035062789917
0.5938230602497843,6.18479585647583
0.593815847002118,6.185950994491577
0.5938222105422356,6.186685085296631
0.5938149977036323,6.187859535217285
0.593821362191236,6.188598871231079
0.5938141497611509,6.1897523403167725
0.5938205151956875,6.190492391586304
0.5938133031735758,6.191652297973633
0.5938196695544926,6.192375421524048
0.5938124579398104,6.193554401397705
0.5938188252665557,6.194287300109863
0.5938116140587597,6.19553017616272
0.5938179823307819,6.196251630783081
0.593810771529329,6.197439670562744
0.5938171407460773,6.198146104812622
0.5938099303504255,6.19932222366333
0.5938163005113495,6.200048446655273
0.5938090905209574,6.201221704483032
0.5938154616255074,6.2019360065460205
0.5938082520398339,6.203117370605469
0.5938146240874608,6.203857660293579
0.5938074149059654,6.20507025718689
0.5938137878961206,6.205819129943848
0.5938065791182636,6.206979513168335
0.593812953050399,6.207735776901245
0.5938057446756413,6.208876371383667
0.5938121195492093,6.209660768508911
0.5938049115770125,6.210771560668945
0.5938112873914663,6.211520433425903
0.5938040798212921,6.212669134140015
0.5938104565760852,6.213440895080566
0.5938032494073966,6.214581727981567
0.5938096271019832,6.2153215408325195
0.5938024203342431,6.216488599777222
0.593808798968078,6.217231512069702
0.5938015926007506,6.218374967575073
0.5938079721732888,6.219092845916748
0.5938007662058384,6.220240831375122
0.593807146716536,6.220995664596558
0.5937999411484275,6.222117185592651
0.5938063225967407,6.22286319732666
0.59379911742744,6.224034309387207
0.5938054998128258,6.224794626235962
0.5937982950417988,6.225967168807983
0.5938046783637148,6.226718425750732
0.5937974739904285,6.227920293807983
0.5938038582483325,6.228667974472046
0.5937966542722543,6.229822397232056
0.593803039465605,6.230579614639282
0.5937958358862029,6.231745481491089
0.5938022220144594,6.232470750808716
0.5937950188312021,6.233633041381836
0.593801405893824,6.234384775161743
0.5937942031061805,6.235569477081299
0.5938005911026283,6.236331939697266
0.5937933887100685,6.237508296966553
0.5937997776398025,6.2382261753082275
0.5937925756417969,6.239376068115234
0.5937989655042786,6.240101099014282
0.593791763900298,6.241273403167725
0.5937981546949893,6.241997718811035
0.5937909534845053,6.243172883987427
0.5937973452108686,6.243930339813232
0.5937901443933532,6.245147228240967
0.5937965370508514,6.245895862579346
0.5937893366257775,6.247171640396118
0.5937957302138742,6.247912168502808
0.593788530180715,6.249121189117432
0.593794924698874,6.2498462200164795
0.5937877250571034,6.251036167144775
0.5937941205047894,6.251781940460205
0.5937869212538819,6.252980947494507
0.5937933176305601,6.253722190856934
0.5937861187699907,6.254902362823486
0.5937925160751265,6.255650997161865
0.5937853176043709,6.25681209564209
0.5937917158374305,6.257561922073364
0.5937845177559652,6.258727073669434
0.5937909169164153,6.259466886520386
0.5937837192237168,6.260624647140503
0.5937901193110247,6.261378765106201
0.5937829220065705,6.26250147819519
0.5937893230202039,6.263219356536865
0.5937821261034719,6.264370441436768
0.5937885280428993,6.265108823776245
0.593781331513368,6.266254425048828
0.5937877343780583,6.266972780227661
0.5937805382352067,6.2681496143341064
0.5937869420246293,6.268895626068115
0.5937797462679373,6.27005410194397
0.5937861509815618,6.270815372467041
0.5937789556105096,6.272010564804077
0.5937853612478069,6.272752285003662
0.5937781662618754,6.273932218551636
0.5937845728223162,6.274674415588379
0.5937773782209869,6.275850772857666
0.5937837857040427,6.276578187942505
0.5937765914867973,6.2778000831604
0.5937829998919402,6.278517961502075
0.5937758060582616,6.2796807289123535
0.5937822153849642,6.280418634414673
0.5937750219343354,6.281580209732056
0.5937814321820708,6.282308101654053
0.5937742391139755,6.283466577529907
0.5937806502822175,6.284192323684692
0.5937734575961399,6.285386085510254
0.5937798696843625,6.286100149154663
0.5937726773797877,6.287275314331055
0.5937790903874655,6.287998199462891
0.5937718984638787,6.289186000823975
0.5937783123904871,6.2898993492126465
0.5937711208473743,6.291072845458984
0.5937775356923889,6.2918150424957275
0.5937703445292368,6.293001174926758
0.593776760292134,6.293748140335083
0.5937695695084296,6.294926643371582
0.5937759861886861,6.2956812381744385
0.5937687957839173,6.296840190887451
0.5937752133810105,6.297590970993042
0.5937680233546653,6.298718214035034
0.5937744418680729,6.299476623535156
0.5937672522196402,6.300617218017578
0.5937736716488408,6.301373481750488
0.59376648237781,6.302501440048218
0.5937729027222823,6.303231954574585
0.5937657138281434,6.304375171661377
0.5937721350873668,6.3051207065582275
0.5937649465696102,6.306255340576172
0.5937713687430646,6.3069846630096436
0.5937641806011815,6.30814266204834
0.5937706036883476,6.308883428573608
0.5937634159218294,6.310033559799194
0.5937698399221879,6.310795068740845
0.5937626525305271,6.3119447231292725
0.5937690774435596,6.3127031326293945
0.5937618904262488,6.3138508796691895
0.5937683162514372,6.314597845077515
0.5937611296079696,6.315776348114014
0.5937675563447966,6.316520929336548
0.5937603700746661,6.317669630050659
0.5937667977226146,6.318495988845825
0.5937596118253157,6.319573640823364
0.5937660403838694,6.320350408554077
0.593758854858897,6.3214781284332275
0.5937652843275398,6.322197914123535
0.5937580991743896,6.323341369628906
0.5937645295526061,6.324090957641602
0.5937573447707739,6.325270891189575
0.5937637760580492,6.326005697250366
0.5937565916470319,6.32719087600708
0.5937630238428517,6.327920198440552
0.5937558398021464,6.329115867614746
0.5937622729059966,6.3298516273498535
0.593755089235101,6.331053733825684
0.5937615232464687,6.331794023513794
0.5937543399448809,6.333018779754639
0.5937607748632527,6.333779573440552
0.5937535919304721,6.334954261779785
0.5937600277553359,6.335698843002319
0.5937528451908616,6.3368613719940186
0.5937592819217052,6.337629318237305
0.5937520997250372,6.338757038116455
0.5937585373613498,6.339527130126953
0.5937513555319883,6.340640068054199
0.593757794073259,6.341430902481079
0.5937506126107053,6.342558860778809
0.5937570520564235,6.343288898468018
0.5937498709601793,6.344451904296875
0.5937563113098353,6.345213174819946
0.5937491305794025,6.346390962600708
0.5937555718324871,6.347107410430908
0.5937483914673685,6.348269462585449
0.5937548336233728,6.349019765853882
0.5937476536230716,6.35013484954834
0.5937540966814873,6.350883722305298
0.5937469170455072,6.352028846740723
0.5937533610058264,6.352792739868164
0.5937461817336719,6.353961229324341
0.5937526265953876,6.35471510887146
0.5937454476865635,6.355891704559326
0.5937518934491686,6.356634855270386
0.5937447149031803,6.3578150272369385
0.5937511615661688,6.358546495437622
0.593743983382522,6.359767198562622
0.5937504309453879,6.360495090484619
0.5937432531235893,6.361666202545166
0.5937497015858275,6.362398624420166
0.5937425241253842,6.363560438156128
0.5937489734864898,6.3642966747283936
0.5937417963869092,6.365496873855591
0.593748246646378,6.366213321685791
0.5937410699071681,6.367385149002075
0.5937475210644962,6.368096351623535
0.593740344685166,6.369293689727783
0.5937467967398502,6.3700056076049805
0.5937396207199085,6.37127423286438
0.593746073671446,6.372005939483643
0.5937388980104029,6.373255729675293
0.5937453518582914,6.374006509780884
0.5937381765556566,6.375184535980225
0.5937446312993944,6.375937461853027
0.5937374563546791,6.377114772796631
0.5937439119937646,6.3778462409973145
0.5937367374064801,6.379009485244751
0.5937431939404128,6.379761219024658
0.5937360197100708,6.380921363830566
0.5937424771383503,6.3816797733306885
0.5937353032644632,6.382839202880859
0.5937417615865898,6.383574724197388
0.5937345880686705,6.38478684425354
0.5937410472841447,6.385560989379883
0.5937338741217066,6.386705636978149
0.5937403342300297,6.3874218463897705
0.5937331614225869,6.3885862827301025
0.5937396224232604,6.3893351554870605
0.5937324499703274,6.390466928482056
0.5937389118628535,6.3911919593811035
0.5937317397639452,6.392343997955322
0.5937382025478267,6.393102407455444
0.5937310308024588,6.394235610961914
0.5937374944771987,6.394969940185547
0.5937303230848873,6.3961310386657715
0.593736787649989,6.396889925003052
0.5937296166102506,6.398030757904053
0.5937360820652187,6.398786783218384
0.5937289113775703,6.399934530258179
0.5937353777219091,6.400794506072998
0.5937282073858687,6.4018566608428955
0.5937346746190834,6.402667284011841
0.5937275046341689,6.403771638870239
0.593733972755765,6.4045538902282715
0.5937268031214953,6.405696392059326
0.5937332721309787,6.40645694732666
0.593726102846873,6.407627820968628
0.5937325727437506,6.408379077911377
0.5937254038093286,6.409559011459351
0.5937318745931071,6.410279273986816
0.5937247060078892,6.411468029022217
0.5937311776780761,6.412179470062256
0.593724009441583,6.413356304168701
0.5937304819976866,6.414087772369385
0.5937233141094397,6.415272235870361
0.5937297875509683,6.416019439697266
0.5937226200104893,6.417204856872559
0.5937290943369519,6.417938947677612
0.5937219271437632,6.419100522994995
0.5937284023546693,6.41985559463501
0.5937212355082938,6.421057224273682
0.5937277116031532,6.421795129776001
0.5937205451031144,6.422958612442017
0.5937270220814376,6.423699378967285
0.5937198559272592,6.424889326095581
0.593726333788557,6.425668478012085
0.5937191679797637,6.426796197891235
0.5937256467235474,6.427546262741089
0.593718481259664,6.428673505783081
0.5937249608854456,6.429451942443848
0.5937177957659977,6.430561065673828
0.5937242762732894,6.431307077407837
0.5937171114978027,6.432449579238892
0.5937235928861173,6.433194875717163
0.5937164284541186,6.434342861175537
0.5937229107229696,6.435064077377319
0.5937157466339856,6.436217784881592
0.5937222297828865,6.436988830566406
0.5937150660364449,6.438117504119873
0.5937215500649099,6.438865900039673
0.5937143866605388,6.440006732940674
0.5937208715680826,6.440770864486694
0.5937137085053105,6.441976070404053
0.5937201942914485,6.442732810974121
0.5937130315698042,6.443914413452148
0.5937195182340518,6.444660663604736
0.5937123558530653,6.445843696594238
0.5937188433949386,6.446579933166504
0.5937116813541395,6.447753429412842
0.5937181697731555,6.448496580123901
0.5937110080720746,6.449657917022705
0.5937174973677499,6.450401782989502
0.5937103360059184,6.451572418212891
0.5937168261777707,6.452298164367676
0.5937096651547199,6.4534900188446045
0.5937161562022674,6.454216957092285
0.5937089955175295,6.455401659011841
0.5937154874402903,6.45613169670105
0.5937083270933982,6.457331895828247
0.5937148198908915,6.458048105239868
0.593707659881378,6.459237337112427
0.593714153553123,6.459973573684692
0.5937069938805218,6.461176633834839
0.5937134884260385,6.4619245529174805
0.5937063290898836,6.463122367858887
0.5937128245086927,6.463861465454102
0.5937056655085188,6.4651501178741455
0.5937121618001404,6.465911149978638
0.5937050031354828,6.467081546783447
0.5937115002994388,6.467827320098877
0.5937043419698328,6.469015121459961
0.5937108400056446,6.469750642776489
0.5937036820106265,6.470881700515747
0.5937101809178162,6.471630811691284
0.5937030232569228,6.472773313522339
0.5937095230350135,6.473536491394043
0.5937023657077816,6.474661827087402
0.5937088663562962,6.475414991378784
0.5937017093622634,6.476543188095093
0.5937082108807256,6.477300405502319
0.5937010542194303,6.478407144546509
0.593707556607364,6.479139566421509
0.5937004002783447,6.480260610580444
0.5937069035352744,6.4810402393341064
0.5936997475380701,6.482137203216553
0.593706251663521,6.482953071594238
0.5936990959976717,6.484050750732422
0.593705600991169,6.484820604324341
0.5936984456562143,6.485944986343384
0.5937049515172843,6.486696004867554
0.593697796512765,6.487864255905151
0.5937043032409338,6.488595724105835
0.593697148566391,6.489757299423218
0.5937036561611854,6.490495920181274
0.5936965018161606,6.491684198379517
0.5937030102771079,6.49242639541626
0.5936958562611435,6.493621826171875
0.5937023655877716,6.494401216506958
0.5936952119004097,6.49568510055542
0.5937017220922467,6.496420860290527
0.5936945687330308,6.497618913650513
0.5937010797896053,6.4983532428741455
0.5936939267580787,6.499536514282227
0.5937004386789198,6.500241041183472
0.5936932859746268,6.501461982727051
0.593699798759264,6.502169847488403
0.593692646381749,6.5033628940582275
0.5936991600297123,6.504087686538696
0.5936920079785203,6.505312204360962
0.5936985224893407,6.506073236465454
0.593691370764017,6.507218360900879
0.5936978861372251,6.507941961288452
0.5936907347373159,6.509121894836426
0.593697250972443,6.509862184524536
0.593690099897495,6.511034965515137
0.5936966169940726,6.5117762088775635
0.5936894662436326,6.512963056564331
0.5936959842011937,6.513705015182495
0.593688833774809,6.5149242877960205
0.593695352592886,6.515676259994507
0.5936882024901047,6.516833543777466
0.5936947221682308,6.517619848251343
0.5936875723886015,6.5188257694244385
0.5936940929263103,6.519556760787964
0.5936869434693816,6.520726680755615
0.5936934648662072,6.521480560302734
0.5936863157315286,6.522610187530518
0.5936928379870058,6.523329973220825
0.5936856891741272,6.5245208740234375
0.5936922122877908,6.52526330947876
0.5936850637962626,6.526419639587402
0.593691587767648,6.527132987976074
0.5936844395970211,6.528283357620239
0.5936909644256642,6.5290398597717285
0.5936838165754896,6.5301454067230225
0.5936903422609268,6.5309157371521
0.5936831947307569,6.532031536102295
0.5936897212725246,6.532828092575073
0.5936825740619114,6.533952474594116
0.5936891014595473,6.534717559814453
0.5936819545680435,6.535877227783203
0.5936884828210852,6.536620855331421
0.5936813362482439,6.537776947021484
0.5936878653562295,6.538517475128174
0.5936807191016046,6.539680242538452
0.5936872490640726,6.540416479110718
0.5936801031272182,6.5415849685668945
0.5936866339437077,6.54231333732605
0.5936794883241786,6.5434863567352295
0.5936860199942289,6.544210195541382
0.5936788746915802,6.54541540145874
0.5936854072147311,6.546150207519531
0.5936782622285186,6.547337770462036
0.5936847956043104,6.5480570793151855
0.5936776509340901,6.549260139465332
0.593684185162064,6.549994468688965
0.5936770408073924,6.5511696338653564
0.5936835758870893,6.551900625228882
0.5936764318475234,6.553087949752808
0.593682967778485,6.5538318157196045
0.5936758240535823,6.5550315380096436
0.5936823608353506,6.555784702301025
0.5936752174246693,6.55696177482605
0.5936817550567871,6.557716131210327
0.5936746119598854,6.558858394622803
0.5936811504418954,6.559607267379761
0.5936740076583326,6.560744285583496
0.5936805469897782,6.561509370803833
0.5936734045191134,6.56261682510376
0.5936799446995387,6.56335186958313
0.5936728025413318,6.564507722854614
0.593679343570281,6.565274477005005
0.5936722017240924,6.566409111022949
0.59367874360111,6.567132472991943
0.5936716020665007,6.568269968032837
0.5936781447911319,6.5690391063690186
0.593671003567663,6.570153713226318
0.5936775471394535,6.57090950012207
0.5936704062266868,6.572061777114868
0.5936769506451827,6.572829484939575
0.5936698100426802,6.574002504348755
0.5936763553074279,6.57475209236145
0.5936692150147524,6.575917482376099
0.5936757611252986,6.576668739318848
0.5936686211420137,6.577831983566284
0.5936751680979058,6.578567743301392
0.5936680284235746,6.579745531082153
0.5936745762243605,6.5804829597473145
0.5936674368585472,6.581648111343384
0.5936739855037749,6.582386255264282
0.5936668464460441,6.583543539047241
0.5936733959352625,6.58429217338562
0.5936662571851788,6.585474729537964
0.5936728075179368,6.586196422576904
0.5936656690750662,6.587367296218872
0.5936722202509133,6.588079929351807
0.5936650821148215,6.58927321434021
0.5936716341333074,6.589999675750732
0.593664496303561,6.591164827346802
0.5936710491642364,6.591911792755127
0.5936639116404017,6.593154191970825
0.5936704653428172,6.593911170959473
0.5936633281244622,6.595101833343506
0.5936698826681688,6.595857381820679
0.5936627457548607,6.5970563888549805
0.5936693011394102,6.597781658172607
0.5936621645307177,6.598953485488892
0.5936687207556622,6.599689722061157
0.5936615844511537,6.6008405685424805
0.5936681415160456,6.601596355438232
0.5936610055152902,6.602694511413574
0.5936675634196823,6.6035003662109375
0.5936604277222499,6.604602575302124
0.5936669864656957,6.605394601821899
0.593659851071156,6.60649299621582
0.5936664106532091,6.60723614692688
0.593659275561133,6.608363151550293
0.5936658359813477,6.609178304672241
0.5936587011913058,6.61021614074707
0.5936652624492367,6.61102294921875
0.5936581279608005,6.612084627151489
0.5936646900560026,6.612890958786011
0.5936575558687441,6.614003896713257
0.593664118800773,6.6147637367248535
0.5936569849142643,6.615917205810547
0.5936635486826755,6.616666793823242
0.5936564150964896,6.617910146713257
0.5936629797008397,6.618640184402466
0.5936558464145498,6.619806289672852
0.5936624118543954,6.620543956756592
0.5936552788675752,6.621724843978882
0.5936618451424733,6.622461318969727
0.5936547124546969,6.623636722564697
0.5936612795642054,6.624386787414551
0.5936541471750473,6.625572919845581
0.5936607151187239,6.626303195953369
0.5936535830277592,6.627495288848877
0.5936601518051623,6.628205060958862
0.5936530200119665,6.629413604736328
0.593659589622655,6.6301679611206055
0.593652458126804,6.631315469741821
0.5936590285703371,6.632064342498779
0.5936518973714076,6.633246183395386
0.5936584686473446,6.633993148803711
0.5936513377449132,6.635179281234741
0.5936579098528145,6.635920524597168
0.5936507792464584,6.637111186981201
0.5936573521858846,6.637850522994995
0.5936502218751813,6.639018297195435
0.5936567956456934,6.639766454696655
0.5936496656302214,6.640926122665405
0.5936562402313801,6.6416850090026855
0.5936491105107182,6.642824649810791
0.5936556859420856,6.643566131591797
0.5936485565158125,6.644741773605347
0.5936551327769507,6.64551305770874
0.5936480036446461,6.64664363861084
0.5936545807351177,6.647420644760132
0.5936474518963614,6.648547887802124
0.5936540298157292,6.649308204650879
0.5936469012701018,6.650416135787964
0.5936534800179293,6.651153326034546
0.5936463517650115,6.652262926101685
0.5936529313408623,6.653042793273926
0.5936458033802354,6.654127359390259
0.593652383783674,6.654902458190918
0.5936452561149197,6.65602970123291
0.5936518373455105,6.656793594360352
0.5936447099682111,6.657925605773926
0.5936512920255193,6.658698558807373
0.5936441649392571,6.659843921661377
0.593650747822848,6.660587310791016
0.5936436210272061,6.661746501922607
0.5936502047366456,6.66248631477356
0.5936430782312077,6.663653612136841
0.593649662766062,6.664419174194336
0.5936425365504119,6.665581464767456
0.5936491219102474,6.6663148403167725
0.5936419959839696,6.667475700378418
0.5936485821683539,6.668178081512451
0.5936414565310328,6.6693830490112305
0.593648043539533,6.670101165771484
0.5936409181907544,6.671268701553345
0.5936475060229384,6.671984910964966
0.5936403809622876,6.673195838928223
0.5936469696177238,6.673949241638184
0.5936398448447869,6.675132989883423
0.5936464343230439,6.6758873462677
0.5936393098374074,6.677063226699829
0.5936459001380544,6.677807569503784
0.5936387759393055,6.678959608078003
0.5936453670619118,6.679714202880859
0.5936382431496378,6.680872917175293
0.5936448350937736,6.681621313095093
0.5936377114675622,6.682768821716309
0.5936443042327977,6.683516502380371
0.5936371808922372,6.684705972671509
0.5936437744781431,6.6854588985443115
0.5936366514228224,6.686593532562256
0.5936432458289698,6.687342166900635
0.5936361230584778,6.688565492630005
0.5936427182844382,6.689300537109375
0.5936355957983647,6.690448999404907
0.5936421918437099,6.691175937652588
0.5936350696416447,6.692323446273804
0.5936416665059473,6.693079233169556
0.593634544587481,6.694225788116455
0.5936411422703135,6.694958448410034
0.5936340206350368,6.696170806884766
0.5936406191359725,6.6969287395477295
0.5936334977834767,6.698105573654175
0.5936400971020892,6.698889493942261
0.593632976031966,6.700018882751465
0.5936395761678287,6.700778245925903
0.5936324553796706,6.70191764831543
0.5936390563323583,6.7026686668396
0.5936319358257575,6.703821182250977
0.5936385375948449,6.704576730728149
0.5936314173693943,6.705734729766846
0.5936380199544563,6.706490516662598
0.5936309000097497,6.707644462585449
0.5936375034103619,6.708385229110718
0.593630383745993,6.709552526473999
0.5936369879617313,6.710317611694336
0.5936298685772943,6.711467981338501
0.5936364736077351,6.712188243865967
0.5936293545028247,6.713377952575684
0.5936359603475447,6.714116096496582
0.5936288415217559,6.715317726135254
0.5936354481803323,6.716064691543579
0.5936283296332608,6.717273235321045
0.5936349371052708,6.718005418777466
0.5936278188365129,6.719228506088257
0.5936344271215346,6.719970703125
0.5936273091306862,6.721181869506836
0.5936339182282977,6.721925497055054
0.5936268005149558,6.723099946975708
0.5936334104247359,6.723844051361084
0.5936262929884978,6.725060939788818
0.5936329037100256,6.725811719894409
0.5936257865504888,6.726966381072998
0.5936323980833439,6.7277209758758545
0.5936252812001065,6.728905200958252
0.5936318935438685,6.72968316078186
0.593624776936529,6.730839729309082
0.5936313900907784,6.731590747833252
0.5936242737589359,6.732754707336426
0.593630887723253,6.733532428741455
0.5936237716665068,6.734683990478516
0.5936303864404728,6.735433101654053
0.5936232706584224,6.736631155014038
0.5936298862416188,6.7373948097229
0.5936227707338646,6.738556861877441
0.5936293871258731,6.739279270172119
0.5936222718920158,6.740458726882935
0.5936288890924185,6.7411932945251465
0.5936217741320589,6.742444276809692
0.5936283921404386,6.743163585662842
0.5936212774531779,6.744361400604248
0.5936278962691176,6.745108366012573
0.5936207818545581,6.746255159378052
0.5936274014776411,6.74698281288147
0.5936202873353847,6.7481372356414795
0.5936269077651948,6.74890923500061
0.5936197938948442,6.750044107437134
0.5936264151309654,6.750800848007202
0.5936193015321239,6.7519848346710205
0.5936259235741408,6.752744197845459
0.5936188102464118,6.753909587860107
0.5936254330939091,6.754647254943848
0.5936183200368966,6.755834102630615
0.5936249436894597,6.756568908691406
0.5936178309027681,6.757724046707153
0.5936244553599829,6.758471727371216
0.5936173428432164,6.759634017944336
0.5936239681046689,6.760373592376709
0.5936168558574332,6.761560678482056
0.5936234819227095,6.762272119522095
0.5936163699446099,6.763459920883179
0.5936229968132974,6.764182090759277
0.5936158851039399,6.765439987182617
0.5936225127756253,6.766177654266357
0.5936154013346163,6.767354965209961
0.5936220298088875,6.768081903457642
0.5936149186358338,6.769272327423096
0.5936215479122785,6.769989252090454
0.5936144370067874,6.771151781082153
0.5936210670849943,6.7719502449035645
0.5936139564466731,6.773069381713867
0.5936205873262308,6.773841381072998
0.5936134769546877,6.775014162063599
0.5936201086351851,6.775765419006348
0.5936129985300287,6.776921987533569
0.5936196310110556,6.777704238891602
0.5936125211718944,6.778844833374023
0.5936191544530406,6.779583930969238
0.5936120448794838,6.780740261077881
0.5936186789603396,6.781506538391113
0.5936115696519971,6.782632350921631
0.593618204532153,6.783383131027222
0.5936110954886349,6.784526824951172
0.5936177311676818,6.78526496887207
0.5936106223885985,6.786395788192749
0.5936172588661279,6.787115097045898
0.5936101503510901,6.788262128829956
0.5936167876266941,6.789013862609863
0.593609679375313,6.7901318073272705
0.5936163174485835,6.790890455245972
0.5936092094604707,6.792018175125122
0.593615848331,6.792794942855835
0.593608740605768,6.79392409324646
0.5936153802731493,6.794686317443848
0.5936082728104101,6.795855283737183
0.5936149132742368,6.796604871749878
0.5936078060736033,6.797790050506592
0.5936144473334688,6.798529624938965
0.5936073403945545,6.79970908164978
0.5936139824500528,6.800437688827515
0.5936068757724713,6.8016088008880615
0.5936135186231969,6.8023340702056885
0.5936064122065623,6.80351710319519
0.5936130558521099,6.804245948791504
0.5936059496960365,6.805458068847656
0.5936125941360013,6.806198358535767
0.5936054882401041,6.807389736175537
0.5936121334740817,6.808095932006836
0.593605027837976,6.809314250946045
0.5936116738655621,6.81003212928772
0.5936045684888633,6.811224699020386
0.5936112153096544,6.811988592147827
0.5936041101919789,6.813180208206177
0.5936107578055715,6.8139402866363525
0.5936036529465355,6.815143346786499
0.5936103013525266,6.815896987915039
0.593603196751747,6.817091703414917
0.593609845949734,6.81784200668335
0.5936027416068282,6.819010019302368
0.5936093915964088,6.819758415222168
0.5936022875109943,6.820916652679443
0.5936089382917666,6.821678161621094
0.5936018344634615,6.822825908660889
0.5936084860350243,6.823568820953369
0.5936013824634468,6.824737071990967
0.5936080348253986,6.825505971908569
0.5936009315101679,6.826632261276245
0.593607584662108,6.827378273010254
0.5936004816028431,6.828526735305786
0.5936071355443712,6.829276084899902
0.5936000327406917,6.830374717712402
0.5936066874714077,6.831114053726196
0.5935995849229336,6.832223176956177
0.5936062404424378,6.832980155944824
0.5935991381487897,6.834087610244751
0.5936057944566828,6.834839820861816
0.5935986924174813,6.835991859436035
0.5936053495133642,6.836740493774414
0.5935982477282308,6.83789324760437
0.593604905611705,6.8386549949646
0.593597804080261,6.839873790740967
0.5936044627509283,6.8406054973602295
0.5935973614727957,6.8417699337005615
0.5936040209302583,6.84250283241272
0.5935969199050594,6.843669891357422
0.5936035801489199,6.844430923461914
0.5935964793762776,6.845582723617554
0.5936031404061388,6.84632682800293
0.593596039885676,6.847498416900635
0.593602701701141,6.848257780075073
0.5935956014324814,6.849440097808838
0.593602264033154,6.8501811027526855
0.5935951640159214,6.8514018058776855
0.5936018274014055,6.852130889892578
0.5935947276352244,6.853349208831787
0.5936013918051243,6.854137659072876
0.593594292289619,6.855337858200073
0.5936009572435396,6.8560826778411865
0.5935938579783354,6.857265472412109
0.5936005237158815,6.858005046844482
0.5935934247006039,6.859180927276611
0.5936000912213809,6.85990309715271
0.5935929924556559,6.861176252365112
0.5935996597592695,6.861918210983276
0.5935925612427232,6.863185167312622
0.5935992293287797,6.863934516906738
0.5935921310610386,6.865205764770508
0.5935987999291444,6.865955829620361
0.5935917019098353,6.867186784744263
0.5935983715595978,6.8679139614105225
0.5935912737883482,6.869109153747559
0.5935979442193738,6.869856834411621
0.5935908466958119,6.871039867401123
0.5935975179077085,6.871779680252075
0.593590420631462,6.872953176498413
0.5935970926238375,6.8736958503723145
0.593589995594535,6.874873876571655
0.5935966683669979,6.875603199005127
0.5935895715842681,6.8767852783203125
0.5935962451364268,6.877537965774536
0.5935891485998994,6.878652572631836
0.5935958229313628,6.879426002502441
0.5935887266406673,6.880558490753174
0.593595401751045,6.881335258483887
0.5935883057058114,6.8824498653411865
0.593594981594713,6.883178472518921
0.5935878857945718,6.884322881698608
0.5935945624616074,6.8850743770599365
0.5935874669061892,6.886214733123779
0.5935941443509691,6.886946201324463
0.5935870490399054,6.888121843338013
0.5935937272620404,6.888883352279663
0.5935866321949624,6.89008903503418
0.593593311194064,6.8908655643463135
0.5935862163706039,6.892049312591553
0.593592896146283,6.892795562744141
0.5935858015660731,6.893980503082275
0.5935924821179418,6.894710540771484
0.5935853877806149,6.895932912826538
0.5935920691082852,6.8966615200042725
0.5935849750134742,6.897837162017822
0.5935916571165587,6.898557662963867
0.5935845632638971,6.899766683578491
0.5935912461420091,6.900503635406494
0.5935841525311305,6.90167236328125
0.5935908361838829,6.90240216255188
0.5935837428144218,6.903571844100952
0.593590427241428,6.904301643371582
0.593583334113019,6.905517816543579
0.5935900193138931,6.906236886978149
0.5935829264261708,6.9074084758758545
0.5935896124005273,6.908117294311523
0.5935825197531274,6.9093122482299805
0.5935892065005807,6.910024166107178
0.5935821140931387,6.911235094070435
0.5935888016133037,6.911964416503906
0.5935817094454556,6.913181781768799
0.5935883977379478,6.913941383361816
0.5935813058093303,6.915120601654053
0.5935879948737655,6.915879487991333
0.5935809031840151,6.917081594467163
0.5935875930200091,6.917827129364014
0.5935805015687631,6.918976068496704
0.5935871921759325,6.919729232788086
0.5935801009628283,6.9208762645721436
0.5935867923407897,6.921647548675537
0.5935797013654656,6.922813892364502
0.5935863935138359,6.923544883728027
0.59357930277593,6.924717426300049
0.5935859956943268,6.925486326217651
0.5935789051934776,6.92659854888916
0.5935855988815187,6.927337884902954
0.5935785086173655,6.928457975387573
0.5935852030746689,6.929250001907349
0.5935781130468508,6.930367946624756
0.5935848082730352,6.931164741516113
0.5935777184811921,6.932273864746094
0.5935844144758758,6.9330596923828125
0.5935773249196482,6.93414568901062
0.5935840216824506,6.934939622879028
0.5935769323614786,6.93604588508606
0.5935836298920193,6.936866283416748
0.5935765408059438,6.937963962554932
0.5935832391038425,6.938771963119507
0.5935761502523046,6.939885377883911
0.5935828493171816,6.9406421184539795
0.5935757606998233,6.941770315170288
0.5935824605312989,6.9425108432769775
0.5935753721477619,6.943674564361572
0.5935820727454572,6.9444379806518555
0.5935749845953837,6.945594549179077
0.5935816859589197,6.946327209472656
0.5935745980419527,6.9474937915802
0.5935813001709509,6.948215007781982
0.5935742124867334,6.949389219284058
0.5935809153808159,6.950111627578735
0.5935738279289912,6.951274871826172
0.5935805315877801,6.9519898891448975
0.5935734443679919,6.953184604644775
0.5935801487911099,6.953927993774414
0.5935730618030025,6.955124855041504
0.5935797669900721,6.95587158203125
0.59357268023329,6.957062721252441
0.5935793861839348,6.957807302474976
0.593572299658123,6.958966970443726
0.5935790063719665,6.959716320037842
0.5935719200767698,6.96087384223938
0.5935786275534359,6.961648225784302
0.5935715414885003,6.962757587432861
0.5935782497276132,6.963504314422607
0.5935711638925846,6.9646689891815186
0.593577872893769,6.965432167053223
0.5935707872882936,6.966567516326904
0.5935774970511742,6.967304944992065
0.5935704116748987,6.9684531688690186
0.593577122199101,6.969197511672974
0.5935700370516724,6.970316171646118
0.593576748336822,6.971055746078491
0.5935696634178877,6.972212314605713
0.5935763754636102,6.972963333129883
0.5935692907728183,6.974155426025391
0.5935760035787403,6.974904298782349
0.5935689191157384,6.976083755493164
0.5935756326814865,6.9768290519714355
0.5935685484459232,6.978031635284424
0.5935752627711242,6.978778123855591
0.5935681787626483,6.979938268661499
0.5935748938469296,6.9806811809539795
0.5935678100651905,6.981831789016724
0.5935745259081796,6.982547760009766
0.5935674423528267,6.983715295791626
0.5935741589541514,6.9844701290130615
0.5935670756248346,6.985623598098755
0.5935737929841235,6.9863481521606445
0.593566709880493,6.987520933151245
0.5935734279973744,6.988234043121338
0.593566345119081,6.989501237869263
0.5935730639931841,6.990199089050293
0.5935659813398784,6.991381406784058
0.5935727009708324,6.992086410522461
0.593565618542166,6.993285417556763
0.5935723389296002,6.994017601013184
0.5935652567252245,6.9952003955841064
0.5935719778687694,6.99594783782959
0.5935648958883366,6.997148275375366
0.593571617787622,6.9978859424591064
0.5935645360307845,6.999082565307617
0.593571258685441,6.9998252391815186
0.5935641771518517,7.001020908355713
0.5935709005615104,7.001768350601196
0.593563819250822,7.002921104431152
0.5935705434151142,7.003670692443848
0.59356346232698,7.004818916320801
0.5935701872455372,7.005587339401245
0.5935631063796113,7.006711721420288
0.5935698320520655,7.00744891166687
0.593562751408002,7.008608102798462
0.5935694778339852,7.009363889694214
0.5935623974114385,7.010487794876099
0.5935691245905833,7.011207818984985
0.5935620443892082,7.012388467788696
0.5935687723211478,7.013120889663696
0.5935616923405996,7.014264822006226
0.593568421024967,7.0149986743927
0.5935613412649011,7.016157150268555
0.5935680707013298,7.016892433166504
0.5935609911614019,7.0180370807647705
0.5935677213495258,7.018869400024414
0.5935606420293926,7.019965887069702
0.5935673729688459,7.020765781402588
0.5935602938681637,7.021867275238037
0.5935670255585809,7.02262544631958
0.5935599466770064,7.023773908615112
0.5935666791180226,7.0245325565338135
0.5935596004552133,7.025674343109131
0.5935663336464635,7.026433706283569
0.5935592552020769,7.027579069137573
0.5935659891431965,7.028302431106567
0.5935589109168906,7.02948784828186
0.5935656456075156,7.030195474624634
0.5935585675989485,7.031373023986816
0.5935653030387149,7.03207802772522
0.5935582252475455,7.033271312713623
0.59356496143609,7.03400444984436
0.5935578838619772,7.03518533706665
0.5935646207989361,7.035932302474976
0.5935575434415394,7.03709602355957
0.5935642811265504,7.037842273712158
0.5935572039855292,7.039020776748657
0.5935639424182293,7.039780616760254
0.5935568654932438,7.040912866592407
0.5935636046732709,7.041679620742798
0.5935565279639814,7.042825937271118
0.5935632678909735,7.043575286865234
0.5935561913970407,7.04474401473999
0.5935629320706365,7.045516729354858
0.5935558557917213,7.046655178070068
0.5935625972115592,7.0473973751068115
0.5935555211473231,7.048555612564087
0.5935622633130424,7.049314975738525
0.5935551874631472,7.05042576789856
0.5935619303743871,7.0511698722839355
0.5935548547384947,7.052286148071289
0.5935615983948949,7.053048133850098
0.5935545229726678,7.054164886474609
0.5935612673738683,7.054941892623901
0.5935541921649692,7.056084394454956
0.5935609373106103,7.056845426559448
0.5935538623147024,7.057986497879028
0.5935606082044248,7.058739185333252
0.5935535334211715,7.059902667999268
0.593560280054616,7.060723781585693
0.5935532054836808,7.061823844909668
0.593559952860489,7.062576055526733
0.5935528785015363,7.063707113265991
0.5935596266213495,7.064481973648071
0.5935525524740437,7.065628528594971
0.5935593013365038,7.066376209259033
0.5935522274005095,7.067524671554565
0.593558977005259,7.068246364593506
0.5935519032802415,7.069404363632202
0.5935586536269225,7.07012414932251
0.5935515801125472,7.071288108825684
0.5935583312008029,7.0720109939575195
0.5935512578967355,7.073193311691284
0.593558009726209,7.073946475982666
0.5935509366321158,7.075151205062866
0.5935576892024504,7.075925827026367
0.5935506163179977,7.077166318893433
0.5935573696288374,7.077920436859131
0.5935502969536921,7.0791542530059814
0.5935570510046809,7.079927206039429
0.59354997853851,7.081151247024536
0.5935567333292925,7.081882476806641
0.5935496610717634,7.0830841064453125
0.5935564166019843,7.0838236808776855
0.5935493445527649,7.085038661956787
0.5935561008220693,7.085792779922485
0.5935490289808276,7.08700704574585
0.5935557859888606,7.087738752365112
0.5935487143552653,7.088897943496704
0.5935554721016729,7.089641094207764
0.5935484006753926,7.090790271759033
0.5935551591598205,7.09155797958374
0.5935480879405244,7.092700242996216
0.5935548471626191,7.093475818634033
0.5935477761499767,7.09464168548584
0.5935545361093847,7.095364809036255
0.5935474653030657,7.096541404724121
0.5935542259994339,7.097281217575073
0.5935471553991085,7.098440647125244
0.5935539168320842,7.099160432815552
0.5935468464374228,7.100300073623657
0.5935536086066536,7.101062774658203
0.593546538417327,7.102177143096924
0.5935533013224605,7.102908611297607
0.5935462313381399,7.10407567024231
0.5935529949788247,7.104843616485596
0.5935459251991811,7.105982065200806
0.5935526895750655,7.106740474700928
0.5935456199997712,7.107905626296997
0.5935523851105037,7.108654499053955
0.5935453157392305,7.109800338745117
0.5935520815844605,7.110536813735962
0.5935450124168811,7.1117894649505615
0.5935517789962578,7.112518310546875
0.5935447100320446,7.113685846328735
0.5935514773452177,7.114428997039795
0.593544408584044,7.115597248077393
0.5935511766306638,7.116365194320679
0.593544108072203,7.117507219314575
0.5935508768519195,7.118241786956787
0.5935438084958453,7.119375944137573
0.5935505780083092,7.1200995445251465
0.5935435098542955,7.121326208114624
0.593550280099158,7.122044563293457
0.5935432121468793,7.1232240200042725
0.5935499831237914,7.12397837638855
0.5935429153729224,7.125183582305908
0.5935496870815357,7.125934600830078
0.5935426195317515,7.127139091491699
0.5935493919717176,7.127903461456299
0.5935423246226936,7.12909197807312
0.5935490977936649,7.129834175109863
0.5935420306450768,7.131020545959473
0.5935488045467058,7.13175892829895
0.5935417375982294,7.132926940917969
0.5935485122301686,7.133695602416992
0.5935414454814804,7.134878396987915
0.5935482208433832,7.135622262954712
0.5935411542941595,7.136777400970459
0.5935479303856793,7.137555360794067
0.5935408640355976,7.138670921325684
0.5935476408563877,7.139411926269531
0.593540574705125,7.140558481216431
0.5935473522548395,7.141318321228027
0.5935402863020733,7.14242148399353
0.5935470645803668,7.1432647705078125
0.5935399988257754,7.144298315048218
0.5935467778323019,7.145151138305664
0.5935397122755633,7.146165609359741
0.5935464920099781,7.147005796432495
0.593539426650771,7.148045063018799
0.5935462071127292,7.1489033699035645
0.5935391419507325,7.149940490722656
0.5935459231398895,7.1507651805877686
0.5935388581747824,7.151827096939087
0.593545640090794,7.152762413024902
0.593538575322256,7.1537017822265625
0.5935453579647783,7.154627561569214
0.5935382933924893,7.155612945556641
0.5935450767611786,7.156485080718994
0.5935380123848187,7.15752387046814
0.593544796479332,7.158368349075317
0.5935377322985819,7.159372329711914
0.5935445171185756,7.160224676132202
0.593537453133116,7.161235094070435
0.5935442386782479,7.1620728969573975
0.5935371748877599,7.16309928894043
0.5935439611576874,7.163954496383667
0.5935368975618525,7.16503643989563
0.5935436845562334,7.165849447250366
0.5935366211547335,7.166939735412598
0.5935434088732259,7.167729616165161
0.5935363456657429,7.168838262557983
0.5935431341080053,7.169634103775024
0.5935360710942216,7.170716762542725
0.5935428602599131,7.171502351760864
0.5935357974395113,7.172608137130737
0.5935425873282909,7.173388957977295
0.593535524700954,7.174502372741699
0.5935423153124809,7.175238847732544
0.5935352528778927,7.176375865936279
0.5935420442118263,7.1771135330200195
0.59353498196967,7.178248167037964
0.5935417740256708,7.178981065750122
0.5935347119756307,7.1801369190216064
0.5935415047533583,7.180884122848511
0.5935344428951186,7.182032823562622
0.5935412363942341,7.182821750640869
0.5935341747274793,7.18398904800415
0.5935409689476432,7.184739589691162
0.5935339074720583,7.185899972915649
0.5935407024129318,7.186633586883545
0.593533641128202,7.187795400619507
0.5935404367894467,7.188534259796143
0.5935333756952574,7.189684152603149
0.5935401720765348,7.190430164337158
0.5935331111725721,7.191600561141968
0.5935399082735444,7.192344427108765
0.5935328475594944,7.193585634231567
0.5935396453798236,7.194315671920776
0.5935325848553727,7.195492506027222
0.5935393833947217,7.196222543716431
0.5935323230595568,7.197421312332153
0.5935391223175883,7.198135137557983
0.5935320621713964,7.199304819107056
0.5935388621477736,7.200047492980957
0.5935318021902422,7.201256275177002
0.5935386028846287,7.201985597610474
0.5935315431154454,7.2031569480896
0.5935383445275049,7.203923940658569
0.5935312849463577,7.205115079879761
0.5935380870757542,7.205868482589722
0.5935310276823316,7.2070465087890625
0.5935378305287294,7.207786798477173
0.5935307713227199,7.208975315093994
0.5935375748857838,7.209710121154785
0.5935305158668764,7.210870265960693
0.5935373201462713,7.211605072021484
0.5935302613141553,7.2127814292907715
0.5935370663095462,7.213556289672852
0.5935300076639112,7.214717388153076
0.5935368133749637,7.2154717445373535
0.5935297549154995,7.216632127761841
0.5935365613418795,7.217395782470703
0.5935295030682765,7.2185304164886475
0.5935363102096498,7.219250679016113
0.5935292521215981,7.220392465591431
0.5935360599776315,7.221153259277344
0.5935290020748221,7.222264289855957
0.593535810645182,7.222997188568115
0.5935287529273059,7.224163055419922
0.5935355622116593,7.2250144481658936
0.5935285046784079,7.2260987758636475
0.593535314676422,7.2268922328948975
0.5935282573274873,7.228019952774048
0.5935350680388294,7.228805780410767
0.5935280108739032,7.229923725128174
0.5935348222982415,7.230696201324463
0.5935277653170161,7.231841087341309
0.5935345774540185,7.232582330703735
0.5935275206561866,7.233728647232056
0.5935343335055213,7.234488010406494
0.5935272768907758,7.23574423789978
0.5935340904521116,7.236481189727783
0.5935270340201458,7.237652540206909
0.5935338482931518,7.238380432128906
0.5935267920436591,7.23955225944519
0.5935336070280043,7.240258693695068
0.5935265509606786,7.241459131240845
0.5935333666560327,7.2421674728393555
0.593526310770568,7.24334192276001
0.5935331271766008,7.244074106216431
0.5935260714726918,7.245293140411377
0.593532888589073,7.246044158935547
0.5935258330664144,7.247207880020142
0.5935326508928148,7.247932434082031
0.5935255955511015,7.249136209487915
0.5935324140871916,7.249879360198975
0.593525358926119,7.251055955886841
0.5935321781715697,7.251805782318115
0.5935251231908335,7.253055095672607
0.5935319431453159,7.253798246383667
0.593524888344612,7.254974126815796
0.5935317090077978,7.255727291107178
0.5935246543868224,7.256883859634399
0.5935314757583833,7.25763726234436
0.593524421316833,7.258807182312012
0.5935312433964411,7.259536027908325
0.5935241891340126,7.260697364807129
0.5935310119213404,7.261465549468994
0.5935239578377309,7.262576341629028
0.5935307813324507,7.263304948806763
0.5935237274273578,7.264455556869507
0.5935305516291426,7.265198469161987
0.5935234979022641,7.266409873962402
0.593530322810787,7.267122507095337
0.5935232692618206,7.26830792427063
0.5935300948767552,7.269052505493164
0.5935230415053996,7.2702038288116455
0.5935298678264194,7.2709479331970215
0.593522814632373,7.272114038467407
0.5935296416591525,7.27285623550415
0.5935225886421139,7.274014949798584
0.5935294163743273,7.274760961532593
0.5935223635339962,7.275936603546143
0.5935291919713177,7.27668571472168
0.5935221393073935,7.277846574783325
0.5935289684494983,7.278594255447388
0.5935219159616809,7.279742479324341
0.5935287458082437,7.280500173568726
0.5935216934962332,7.281653642654419
0.5935285240469298,7.28238320350647
0.5935214719104263,7.283548593521118
0.5935283031649323,7.284287929534912
0.5935212512036369,7.285475730895996
0.5935280831616282,7.286215782165527
0.5935210313752416,7.287362813949585
0.5935278640363946,7.288070440292358
0.5935208124246181,7.289259195327759
0.5935276457886091,7.289970636367798
0.5935205943511446,7.291147470474243
0.5935274284176505,7.2918782234191895
0.5935203771541995,7.293071269989014
0.5935272119228974,7.293826103210449
0.5935201608331622,7.294984340667725
0.5935269963037294,7.2957353591918945
0.5935199453874125,7.296876430511475
0.5935267815595265,7.29764199256897
0.5935197308163306,7.2987589836120605
0.5935265676896696,7.299511194229126
0.5935195171192976,7.300654649734497
0.5935263546935395,7.301419496536255
0.5935193042956951,7.302537202835083
0.5935261425705185,7.3032917976379395
0.5935190923449049,7.30441951751709
0.5935259313199884,7.305163383483887
0.5935188812663098,7.306312322616577
0.5935257209413326,7.307089567184448
0.5935186710592928,7.308218240737915
0.593525511433934,7.309006690979004
0.5935184617232381,7.3101043701171875
0.5935253027971771,7.3108837604522705
0.5935182532575294,7.312005996704102
0.5935250950304465,7.312785387039185
0.5935180456615522,7.313929557800293
0.5935248881331269,7.314677715301514
0.5935178389346913,7.315858364105225
0.5935246821046044,7.31658673286438
0.5935176330763333,7.317753791809082
0.5935244769442651,7.31847620010376
0.5935174280858646,7.3196494579315186
0.5935242726514961,7.320379257202148
0.593517223962672,7.321556091308594
0.5935240692256845,7.322264909744263
0.5935170207061435,7.323442220687866
0.5935238666662183,7.324174404144287
0.5935168183156673,7.325360298156738
0.593523664972486,7.326093435287476
0.593516616790632,7.327275991439819
0.5935234641438768,7.327988862991333
0.5935164161304272,7.329179525375366
0.5935232641797803,7.329914331436157
0.5935162163344426,7.331101655960083
0.5935230650795865,7.331848859786987
0.5935160174020688,7.333109140396118
0.5935228668426864,7.333862066268921
0.5935158193326969,7.335045337677002
0.593522669468471,7.335796117782593
0.5935156221257183,7.336984634399414
0.5935224729563323,7.337717056274414
0.5935154257805251,7.338867664337158
0.5935222773056626,7.339606285095215
0.5935152302965101,7.3407580852508545
0.5935220825158551,7.341521739959717
0.5935150356730664,7.3426353931427
0.5935218885863031,7.34337854385376
0.5935148419095879,7.344534873962402
0.5935216955164005,7.345274925231934
0.593514649005469,7.346409320831299
0.5935215033055422,7.347132921218872
0.5935144569601044,7.34835147857666
0.5935213119531231,7.349085807800293
0.5935142657728897,7.350224256515503
0.5935211214585391,7.3510119915008545
0.5935140754432207,7.352110862731934
0.5935209318211861,7.3529112339019775
0.593513885970494,7.354015827178955
0.5935207430404615,7.354808568954468
0.5935136973541066,7.355932712554932
0.5935205551157622,7.356687068939209
0.5935135095934564,7.357843637466431
0.593520368046486,7.358585596084595
0.5935133226879413,7.359833478927612
0.5935201818320318,7.360558748245239
0.5935131366369603,7.361734628677368
0.5935199964717981,7.36246919631958
0.5935129514399123,7.363635063171387
0.5935198119651847,7.364374876022339
0.5935127670961972,7.3656370639801025
0.5935196283115916,7.366363048553467
0.5935125836052154,7.36754298210144
0.5935194455104192,7.368271589279175
0.5935124009663683,7.369452238082886
0.5935192635610691,7.3701605796813965
0.5935122191790563,7.371334552764893
0.5935190824629427,7.372046709060669
0.5935120382426822,7.3732404708862305
0.5935189022154422,7.373983144760132
0.5935118581566482,7.375173568725586
0.5935187228179707,7.375921726226807
0.5935116789203573,7.377106666564941
0.5935185442699311,7.37785267829895
0.5935115005332133,7.379031181335449
0.5935183665707278,7.379773139953613
0.5935113229946203,7.38092827796936
0.5935181897197644,7.381680488586426
0.5935111463039828,7.382828712463379
0.5935180137164466,7.383569717407227
0.5935109704607064,7.3847336769104
0.5935178385601796,7.385505437850952
0.5935107954641964,7.3866448402404785
0.5935176642503693,7.387386322021484
0.5935106213138592,7.3885498046875
0.5935174907864225,7.389333724975586
0.5935104480091021,7.390427350997925
0.593517318167746,7.391171455383301
0.5935102755493317,7.39227819442749
0.5935171463937476,7.393042325973511
0.5935101039339565,7.3941650390625
0.5935169754638355,7.394912481307983
0.5935099331623848,7.396070957183838
0.5935168053774182,7.3968188762664795
0.5935097632340253,7.39798378944397
0.5935166361339053,7.398735523223877
0.5935095941482879,7.399901866912842
0.5935164677327062,7.400643348693848
0.5935094259045822,7.401789903640747
0.5935163001732312,7.402522087097168
0.5935092585023192,7.403687000274658
0.5935161334548914,7.404430150985718
0.5935090919409097,7.405616283416748
0.5935159675770979,7.406346797943115
0.5935089262197653,7.407514810562134
0.5935158025392626,7.408234119415283
0.5935087613382984,7.409411430358887
0.5935156383407981,7.410122871398926
0.5935085972959216,7.4112958908081055
0.5935154749811172,7.412006855010986
0.5935084340920482,7.4132044315338135
0.5935153124596334,7.4139628410339355
0.5935082717260916,7.4151387214660645
0.5935151507757608,7.415887117385864
0.5935081101974665,7.4170873165130615
0.5935149899289138,7.417832851409912
0.5935079495055875,7.418974876403809
0.5935148299185073,7.419728755950928
0.5935077896498699,7.420887231826782
0.5935146707439574,7.42165207862854
0.5935076306297296,7.42277193069458
0.5935145124046799,7.423514127731323
0.5935074724445828,7.424692392349243
0.5935143549000911,7.425445556640625
0.5935073150938468,7.426588773727417
0.5935141982296088,7.427326917648315
0.5935071585769389,7.428486108779907
0.5935140423926504,7.429253578186035
0.5935070028932767,7.430367469787598
0.593513887388634,7.431195259094238
0.5935068480422793,7.432246923446655
0.5935137332169784,7.433092832565308
0.593506694023365,7.434146404266357
0.5935135798771028,7.434972763061523
0.593506540835954,7.436046123504639
0.593513427368427,7.4368438720703125
0.5935063884794657,7.437950134277344
0.5935132756903716,7.438729286193848
0.5935062369533212,7.439873456954956
0.593513124842357,7.440606355667114
0.5935060862569412,7.441753387451172
0.5935129748238048,7.442492723464966
0.5935059363897475,7.443667650222778
0.5935128256341368,7.444429636001587
0.5935057873511621,7.445585012435913
0.5935126772727751,7.446923017501831
0.5935056391406078,7.4476306438446045
0.593512529739143,7.4488420486450195
0.5935054917575078,7.449596881866455
0.5935123830326636,7.450709819793701
0.5935053452012856,7.451453447341919
0.5935122371527609,7.452560901641846
0.5935051994713655,7.453321933746338
0.5935120920988596,7.454429626464844
0.5935050545671721,7.455184698104858
0.5935119478703843,7.456276178359985
0.5935049104881306,7.457054138183594
0.5935118044667608,7.458129405975342
0.5935047672336669,7.458909034729004
0.5935116618874148,7.459977865219116
0.5935046248032071,7.460752248764038
0.5935115201317729,7.461847543716431
0.5935044831961782,7.462601900100708
0.5935113791992621,7.463709831237793
0.5935043424120072,7.464468479156494
0.59351123908931,7.465615749359131
0.5935042024501219,7.466358184814453
0.5935110998013446,7.4674646854400635
0.5935040633099509,7.468210935592651
0.5935109613347945,7.469386100769043
0.5935039249909227,7.470121145248413
0.5935108236890887,7.471271991729736
0.5935037874924669,7.472009897232056
0.5935106868636568,7.473176717758179
0.5935036508140131,7.473936080932617
0.5935105508579289,7.475030422210693
0.5935035149549918,7.475813627243042
0.5935104156713356,7.47695255279541
0.5935033799148338,7.4776856899261475
0.593510281303308,7.478838205337524
0.5935032456929704,7.479568243026733
0.5935101477532774,7.48072361946106
0.5935031122888336,7.481488227844238
0.5935100150206764,7.482595682144165
0.5935029797018556,7.483417272567749
0.5935098831049375,7.484484434127808
0.5935028479314693,7.485316753387451
0.5935097520054935,7.486345529556274
0.5935027169771083,7.487178564071655
0.5935096217217786,7.488232612609863
0.5935025868382066,7.48905873298645
0.5935094922532265,7.490102529525757
0.593502457514198,7.490930080413818
0.5935093635992718,7.491978883743286
0.593502329004518,7.492833137512207
0.5935092357593501,7.493864297866821
0.5935022013086017,7.494722366333008
0.5935091087328966,7.495747089385986
0.5935020744258852,7.49662709236145
0.5935089825193477,7.497661828994751
0.5935019483558047,7.498559474945068
0.5935088571181399,7.499539136886597
0.5935018230977973,7.50044322013855
0.5935087325287106,7.501434564590454
0.5935016986513005,7.502285957336426
0.5935086087504974,7.503295421600342
0.593501575015752,7.5042877197265625
0.5935084857829384,7.505228281021118
0.5935014521905903,7.506200551986694
0.5935083636254721,7.50709080696106
0.5935013301752543,7.508077621459961
0.5935082422775378,7.509007215499878
0.5935012089691835,7.509935617446899
0.5935081217385754,7.510882139205933
0.5935010885718176,7.511801719665527
0.5935080020080248,7.512861251831055
0.5935009689825973,7.513683795928955
0.5935078830853265,7.514738321304321
0.5935008502009634,7.515594244003296
0.5935077649699221,7.516648769378662
0.5935007322263575,7.517561197280884
0.5935076476612529,7.518548011779785
0.5935006150582212,7.519462585449219
0.5935075311587611,7.520401477813721
0.5935004986959969,7.521335124969482
0.5935074154618895,7.522257566452026
0.5935003831391278,7.523245573043823
0.593507300570081,7.524138450622559
0.5935002683870568,7.525224685668945
0.5935071864827797,7.526027202606201
0.5935001544392284,7.527233600616455
0.5935070731994291,7.527961015701294
0.5935000412950867,7.529161214828491
0.5935069607194744,7.529904842376709
0.5934999289540765,7.53108811378479
0.5935068490423603,7.531842470169067
0.5934998174156433,7.53301739692688
0.5935067381675325,7.533763647079468
0.5934997066792328,7.534942626953125
0.5935066280944372,7.535689353942871
0.5934995967442914,7.536859035491943
0.5935065188225211,7.537622451782227
0.5934994876102662,7.53874659538269
0.593506410351231,7.539486408233643
0.5934993792766041,7.540631055831909
0.5935063026800147,7.54138708114624
0.5934992717427533,7.5425028800964355
0.5935061958083201,7.543217658996582
0.593499165008162,7.544378757476807
0.5935060897355957,7.54511284828186
0.5934990590722788,7.546266555786133
0.5935059844612909,7.546988248825073
0.5934989539345532,7.548164367675781
0.5935058799848548,7.548922777175903
0.5934988495944351,7.550076246261597
0.5935057763057376,7.550842523574829
0.5934987460513745,7.552001476287842
0.5935056734233899,7.5527472496032715
0.5934986433048222,7.553987264633179
0.5935055713372626,7.554721117019653
0.5934985413542295,7.555960178375244
0.593505470046807,7.556698322296143
0.5934984401990481,7.557880401611328
0.5935053695514753,7.55861496925354
0.5934983398387303,7.5598156452178955
0.5935052698507198,7.560543060302734
0.5934982402727285,7.561731815338135
0.5935051709439936,7.562455177307129
0.5934981415004962,7.56368088722229
0.5935050728307499,7.564435958862305
0.593498043521487,7.565613031387329
0.5935049755104428,7.5663580894470215
0.593497946335155,7.567543983459473
0.5935048789825264,7.568312406539917
0.5934978499409547,7.569491386413574
0.5935047832464558,7.570217847824097
0.5934977543383413,7.5713818073272705
0.5935046883016863,7.572087049484253
0.5934976595267705,7.573319673538208
0.5935045941476738,7.5740532875061035
0.5934975655056981,7.575266122817993
0.5935045007838743,7.576010465621948
0.593497472274581,7.577210426330566
0.5935044082097447,7.577950954437256
0.5934973798328759,7.579177379608154
0.5935043164247424,7.579926490783691
0.5934972881800404,7.581106424331665
0.593504225428325,7.5818445682525635
0.5934971973155326,7.583024978637695
0.5935041352199508,7.583762884140015
0.593497107238811,7.585063695907593
0.5935040457990787,7.585823059082031
0.5934970179493342,7.587007761001587
0.5935039571651674,7.587726354598999
0.5934969294465621,7.589013338088989
0.5935038693176768,7.5897252559661865
0.5934968417299541,7.5909223556518555
0.593503782256067,7.591685056686401
0.593496754798971,7.592902898788452
0.5935036959797987,7.593684911727905
0.5934966686530733,7.5948486328125
0.5935036104883327,7.595641613006592
0.5934965832917224,7.5967724323272705
0.593503525781131,7.597545385360718
0.5934964987143804,7.5986762046813965
0.5935034418576551,7.599430799484253
0.5934964149205091,7.600615501403809
0.5935033587173679,7.601346254348755
0.5934963319095714,7.6024909019470215
0.5935032763597322,7.603206634521484
0.5934962496810308,7.604381799697876
0.5935031947842114,7.605121374130249
0.5934961682343506,7.606370210647583
0.5935031139902696,7.607089281082153
0.5934960875689951,7.608256816864014
0.5935030339773709,7.609034299850464
0.593496007684429,7.610162734985352
0.5935029547449804,7.610925674438477
0.5934959285801173,7.612103223800659
0.5935028762925633,7.612858533859253
0.5934958502555256,7.6140570640563965
0.5935027986195854,7.614799976348877
0.59349577271012,7.615971803665161
0.5935027217255131,7.616723537445068
0.5934956959433668,7.617897033691406
0.5935026456098128,7.618641376495361
0.5934956199547332,7.61979341506958
0.5935025702719522,7.620542764663696
0.5934955447436866,7.621727228164673
0.5935024957113986,7.622449636459351
0.5934954703096949,7.623630046844482
0.5935024219276201,7.624370336532593
0.5934953966522263,7.625563144683838
0.5935023489200856,7.626290559768677


==> n17/proj_grad_code_n17_lr_002.csv <==
testing_loss,times
0.692355513702823,0.0
0.6918970211888158,0.0006749629974365234
0.6911207930873329,0.0019216537475585938
0.6906716476391157,0.0029566287994384766
0.689913175527182,0.0038056373596191406
0.6894731686501343,0.004859447479248047
0.6887319897321902,0.005653858184814453
0.6883009043340621,0.006796360015869141
0.6875765638803666,0.0075511932373046875
0.6871541862622538,0.008733510971069336
0.6864462379999816,0.009456634521484375
0.6860323580142933,0.010650157928466797
0.685340364382578,0.01137685775756836
0.6849347755692471,0.01251220703125
0.6842583079303917,0.013267278671264648
0.6838608076327777,0.014447927474975586
0.6831994464421863,0.015233278274536133
0.6828098359037601,0.016353368759155273
0.682163170841197,0.01712512969970703
0.6817812552841347,0.018251657485961914
0.6811488853489364,0.019041776657104492
0.680774474035766,0.02019667625427246
0.6801560076086273,0.02097034454345703
0.679788913888084,0.022172212600708008
0.6791839687620089,0.022939682006835938
0.6788240101002436,0.02409672737121582
0.6782322134831991,0.02484273910522461
0.6778792114814723,0.0260467529296875
0.6773001999732157,0.02681446075439453
0.6769539803731865,0.02798151969909668
0.6763873999186496,0.028706073760986328
0.676047792596333,0.029896259307861328
0.6754932984178557,0.03064417839050293
0.6751601373672841,0.03181290626525879
0.6746173938778802,0.03255510330200195
0.6742905171854681,0.03372073173522949
0.673759197885199,0.03442835807800293
0.6734384476957541,0.035698652267456055
0.6729182350531663,0.03639554977416992
0.67260345752845,0.03758740425109863
0.6720940428489187,0.03828835487365723
0.6717850881196,0.03948545455932617
0.671286171402297,0.04020285606384277
0.6709828935140988,0.041390180587768555
0.6704941832991905,0.04212760925292969
0.6701964401539714,0.04331636428833008
0.6697176533615277,0.044042110443115234
0.6694253066539914,0.04523420333862305
0.6689561684159807,0.045977115631103516
0.6686690835666574,0.047158241271972656
0.6682093270532862,0.04788684844970703
0.6679273731383747,0.04903435707092285
0.6674767393799268,0.04979753494262695
0.6671997890585458,0.05096006393432617
0.6667580267637749,0.05170178413391113
0.6664859562031207,0.052829742431640625
0.6660528215751504,0.053569793701171875
0.6657855103740165,0.054953813552856445
0.6653607669246134,0.05603981018066406
0.665098098035686,0.05681014060974121
0.6646815163986846,0.05789923667907715
0.6644233760499889,0.05867147445678711
0.6640147337945644,0.05975842475891113
0.6637610114103981,0.06050753593444824
0.6633600928548111,0.0615849494934082
0.6631106809764692,0.06233954429626465
0.6627172770028328,0.06341743469238281
0.6624720712093944,0.0641794204711914
0.6620859790799523,0.06525826454162598
0.661844877909369,0.06602287292480469
0.6614659010847106,0.06712794303894043
0.6612288059554117,0.06787419319152832
0.6608567539149978,0.06896162033081055
0.6606235690481975,0.0697019100189209
0.6602582571135153,0.07082271575927734
0.6600288894563886,0.07155919075012207
0.6596701386170151,0.07265257835388184
0.6594444977668807,0.07339286804199219
0.6590921345096844,0.07449173927307129
0.6588701326393221,0.07525873184204102
0.6585239887809994,0.07635855674743652
0.658305540565202,0.07718253135681152
0.657965453088307,0.07819008827209473
0.6577504756317589,0.07903766632080078
0.6574162865243584,0.0800330638885498
0.6572046992909112,0.08086895942687988
0.6568762553899617,0.08188581466674805
0.656667980133368,0.08274388313293457
0.6563451329718932,0.0837256908416748
0.6561400936680477,0.08457183837890625
0.6558226993261669,0.08557820320129395
0.6556208221068895,0.08641529083251953
0.6553087410667328,0.08743143081665039
0.6551099541551231,0.08826661109924316
0.6548030511596439,0.0892646312713623
0.6546072848070245,0.0901186466217041
0.6543054287227132,0.09112715721130371
0.654112615147174,0.09197115898132324
0.6538156788306543,0.09296107292175293
0.6536257521572,0.09381103515625
0.6533336123256834,0.09483456611633301
0.653146508527985,0.09569239616394043
0.6528590456335449,0.0966801643371582
0.652674702477286,0.09754371643066406
0.6523918005849052,0.0984950065612793
0.6522101575727114,0.0993964672088623
0.6519317042420497,0.10033202171325684
0.6517527025599873,0.1012275218963623
0.651478588730806,0.10222029685974121
0.6513021711964277,0.10309600830078125
0.6510322910776074,0.10407733917236328
0.6508584020895253,0.10502290725708008
0.6505926530516037,0.10596346855163574
0.6504212385405631,0.10688996315002441
0.650159521011719,0.10782003402709961
0.6499905283931479,0.10873293876647949
0.6497327457585514,0.10970044136047363
0.6495661238865552,0.11059761047363281
0.6493121823910081,0.1115720272064209
0.6491478815137801,0.11255407333374023
0.6488976901675592,0.11340546607971191
0.6487356618841761,0.11440420150756836
0.6484891323720003,0.11527824401855469
0.6483293295905698,0.11629104614257812
0.6480863761836045,0.11722874641418457
0.6479287530807325,0.11815667152404785
0.6476892925515481,0.11911582946777344
0.6475338045330925,0.12001347541809082
0.6472977560734912,0.12095451354980469
0.6471443597365688,0.1218712329864502
0.6469116448781987,0.12283062934875488
0.6467602979744101,0.12372636795043945
0.6465308405120793,0.12467122077941895
0.6463815019119203,0.12558984756469727
0.6461552278295318,0.12650609016418457
0.6460078574879556,0.12743353843688965
0.6457846948869799,0.12832951545715332
0.6456392538100794,0.12928128242492676
0.6454191328404842,0.13019061088562012
0.6452755830532578,0.13114190101623535
0.6450584358468184,0.13202571868896484
0.6449167403619913,0.13297677040100098
0.6447025009679,0.1338808536529541
0.6445626237557645,0.1348278522491455
0.6443512280784686,0.1357264518737793
0.6442131340377143,0.13668441772460938
0.6440045197769045,0.13756442070007324
0.6438681747064087,0.13852190971374512
0.6436622812990868,0.1394047737121582
0.6435276518706299,0.1403813362121582
0.643324420435187,0.14122319221496582
0.6431914741670692,0.14225530624389648
0.6429908474493029,0.14310574531555176
0.6428595526808295,0.14413070678710938
0.6426614750018357,0.1449728012084961
0.6425318008686419,0.14603209495544434
0.642336218074515,0.1468656063079834
0.642208134484707,0.1479332447052002
0.6420149938979858,0.148712158203125
0.6418884715090662,0.14981603622436523
0.6416977218818639,0.1505899429321289
0.6415727320784194,0.15178132057189941
0.6413843235471793,0.15248918533325195
0.6412608384193018,0.1536550521850586
0.6410747224611203,0.15437006950378418
0.6409527147835394,0.15557503700256348
0.6407688441740016,0.15628266334533691
0.6406482873859034,0.15753960609436035
0.6404666161583752,0.15825533866882324
0.6403474843438832,0.159470796585083
0.6401679677502119,0.16018319129943848
0.6400502356195095,0.16133809089660645
0.6398728300920775,0.16209745407104492
0.639756472963149,0.16323304176330566
0.6395811360782361,0.1640031337738037
0.6394661298592041,0.16513371467590332
0.6392928203016092,0.16591858863830566
0.6391791414736507,0.1670386791229248
0.6390078190025272,0.16779685020446777
0.638895444603345,0.16891956329345703
0.6387260700192084,0.16966533660888672
0.638614977627042,0.17081999778747559
0.6384475127399045,0.17156744003295898
0.6383376804580592,0.17273736000061035
0.6381720880566523,0.17344188690185547
0.6380634944985301,0.17465424537658691
0.6378997383205756,0.17537403106689453
0.6377923625951911,0.1765580177307129
0.6376304072986818,0.17729830741882324
0.6375242289966441,0.17847442626953125
0.6373640401320984,0.17921924591064453
0.637259039312045,0.18037152290344238
0.6371005832957002,0.18113255500793457
0.6369967404711664,0.182281494140625
0.6368399845590756,0.18307900428771973
0.6367372806857847,0.18420147895812988
0.6365821929487866,0.18499231338500977
0.6364806094123446,0.18609881401062012
0.6363271587118721,0.186903715133667
0.636226677315857,0.1880326271057129
0.6360748332805563,0.18878960609436035
0.6359754362349834,0.18996453285217285
0.6358251692381138,0.19071650505065918
0.6357268391482678,0.19187688827514648
0.6355781202858535,0.19260549545288086
0.6354808401414718,0.19379925727844238
0.6353336412111794,0.19451189041137695
0.6352373943759775,0.19574856758117676
0.6350916878566921,0.19644951820373535
0.6349964580582175,0.19773101806640625
0.6348522170902932,0.19843173027038574
0.6347579884100965,0.1996440887451172
0.6346151867762555,0.20034480094909668
0.6345219436403681,0.20155572891235352
0.6343805557472296,0.20226693153381348
0.6342882829169373,0.20346689224243164
0.6341482837771468,0.20416641235351562
0.63405696634005,0.20534586906433105
0.6339183315549933,0.20607852935791016
0.6338279549163437,0.20724821090698242
0.6336906606594211,0.20798659324645996
0.6336012105337241,0.20913457870483398
0.6334652335341684,0.20989346504211426
0.6333766959370435,0.21108698844909668
0.6332420134642593,0.21181797981262207
0.6331543747045498,0.2129805088043213
0.6330209645529566,0.2137305736541748
0.6329342112250806,0.21493077278137207
0.6328020516994425,0.2156531810760498
0.6327161706759739,0.21683454513549805
0.6325852405771983,0.21755099296569824
0.6325002190016751,0.21872949600219727
0.6323704976130639,0.21945595741271973
0.6322863228930115,0.2206120491027832
0.6321577899669493,0.22131776809692383
0.6320744497671138,0.22251009941101074
0.6319470855121765,0.22323966026306152
0.6318645677479622,0.22444677352905273
0.6317383528164325,0.22517132759094238
0.631656645647533,0.22638845443725586
0.6315315611233092,0.22714567184448242
0.6314506529475291,0.22831463813781738
0.6313266803344115,0.22904062271118164
0.6312465597816715,0.2302250862121582
0.6311236809920151,0.230973482131958
0.6310443369185328,0.2321915626525879
0.6309225342622524,0.23291683197021484
0.6308439557448952,0.23410439491271973
0.6307232119188123,0.23484539985656738
0.6306453882496157,0.23604249954223633
0.6305256863271331,0.23676776885986328
0.6304486070079786,0.23790979385375977
0.6303299304290735,0.23868012428283691
0.6302535851665216,0.2399306297302246
0.6301359177280462,0.2406599521636963
0.6300602964283188,0.24182987213134766
0.6299436222745959,0.24259400367736816
0.629868715038704,0.24373078346252441
0.62975301865241,0.24445819854736328
0.6296788157714209,0.24563145637512207
0.629564081964745,0.2463240623474121
0.629490573915186,0.2475299835205078
0.6293767878212567,0.24821949005126953
0.6293039652606485,0.24944782257080078
0.6291911123252185,0.2501645088195801
0.6291189660877372,0.2513468265533447
0.6290070320611176,0.2520585060119629
0.6289355531533785,0.2532501220703125
0.628824524082614,0.2539706230163574
0.6287537036795746,0.25516676902770996
0.6286435659008528,0.2558939456939697
0.628573395341831,0.25702691078186035
0.6284641354731155,0.2577698230743408
0.6283946062579195,0.2589411735534668
0.6282862111918022,0.25963759422302246
0.6282173149769681,0.26079678535461426
0.6281097718737312,0.2615315914154053
0.6280415004688645,0.26273345947265625
0.6279347967497474,0.26343369483947754
0.6278671421139672,0.26461100578308105
0.6277612654546284,0.26532602310180664
0.6276942196931083,0.26648402214050293
0.6275891580172802,0.26723599433898926
0.6275227133778849,0.26839542388916016
0.6274184548512103,0.2691013813018799
0.6273526037212239,0.2703075408935547
0.6272491367452734,0.2710559368133545
0.6271838716482164,0.27222132682800293
0.6270811848546765,0.2729485034942627
0.6270164984472107,0.2741250991821289
0.6269145806922388,0.27488207817077637
0.6268504657611541,0.2760496139526367
0.6267493061198961,0.2767934799194336
0.6266857555791794,0.2779409885406494
0.6265853433404426,0.2787015438079834
0.6265223502284253,0.2798452377319336
0.6264226748895028,0.2806732654571533
0.6263602323660844,0.2818477153778076
0.6262612836277267,0.2825620174407959
0.6261993849716716,0.2836954593658447
0.6261011527331989,0.28441381454467773
0.6260397913395066,0.28560447692871094
0.6259422656940581,0.28629279136657715
0.625881435071401,0.2874884605407715
0.6257846063013187,0.2881889343261719
0.6257243000695489,0.2893838882446289
0.6256281586418888,0.2901034355163574
0.6255683705296082,0.29129552841186523
0.6254729070917769,0.2920224666595459
0.6254136309339731,0.29317569732666016
0.6253188363094841,0.29393720626831055
0.6252600660452259,0.2951505184173584
0.6251659312295744,0.29587435722351074
0.6251076608997682,0.29703283309936523
0.6250141770564176,0.2977561950683594
0.6249564008016206,0.2989389896392822
0.6248635592581002,0.29965829849243164
0.6248062713163913,0.3008079528808594
0.6247140635604994,0.3015327453613281
0.624657258265403,0.3027167320251465
0.624565675941514,0.30341506004333496
0.6245093477199771,0.30457377433776855
0.6244183826254478,0.305281400680542
0.6243625259958696,0.3064286708831787
0.6242721700775425,0.3071901798248291
0.6242167796478532,0.30832600593566895
0.6241270249986539,0.3090479373931885
0.6240720954644405,0.31025147438049316
0.6239829343200672,0.31099510192871094
0.6239284604627492,0.3121318817138672
0.623839885198448,0.3128783702850342
0.6237858618834956,0.3140604496002197
0.6236978650109238,0.31479501724243164
0.6236442871861236,0.3159654140472412
0.6235568613502953,0.3166983127593994
0.6235037240440561,0.31788134574890137
0.6234168620203675,0.3186020851135254
0.6233641603400706,0.31978511810302734
0.6232778550314046,0.32048726081848145
0.6232255841617925,0.32177257537841797
0.6231398285956988,0.32247090339660645
0.6230879837973049,0.3237016201019287
0.6230027711232535,0.32438087463378906
0.6229513477308694,0.32560181617736816
0.6228666712175754,0.3262977600097656
0.6228156646387558,0.32750487327575684
0.6227315176715738,0.32822513580322266
0.622680923385178,0.32938647270202637
0.6225972994635629,0.3301229476928711
0.622547113018331,0.33131980895996094
0.6224640057533655,0.33205389976501465
0.6224142227665284,0.3332393169403076
0.6223316258785124,0.33397769927978516
0.6222822420344367,0.3351736068725586
0.6222001493505395,0.3358592987060547
0.6221511603994031,0.3370516300201416
0.6220695658513736,0.33777332305908203
0.6220209676078736,0.3389606475830078
0.6219398652298107,0.3397104740142822
0.6218916535719025,0.340900182723999
0.6218110374980788,0.3416163921356201
0.6217632083657432,0.34280943870544434
0.6216830728284879,0.3435332775115967
0.6216356222225285,0.34470248222351074
0.6215559615501585,0.3454129695892334
0.6215088855310279,0.34660792350769043
0.6214296941458332,0.34732604026794434
0.6213829888324847,0.3484833240509033
0.621304261248764,0.349198579788208
0.6212579228175318,0.3503916263580322
0.621179653639676,0.3511207103729248
0.6211336783231796,0.3522603511810303
0.6210558622438026,0.3530101776123047
0.6210102463298788,0.3541536331176758
0.6209328781279946,0.35497474670410156
0.6208876179586517,0.35617971420288086
0.620810692497897,0.35692763328552246
0.6207657844682938,0.35819482803344727
0.6206892966951922,0.358945369720459
0.6206447372526411,0.3600800037384033
0.620568682194911,0.36083388328552246
0.6205244678379034,0.3621063232421875
0.6204488406028064,0.3628573417663574
0.6204049678800583,0.3640458583831787
0.6203297636527881,0.3647654056549072
0.6202862291623105,0.36597347259521484
0.6202114432044197,0.36671996116638184
0.620168243592607,0.36791062355041504
0.6200938712404722,0.36863040924072266
0.6200510032012133,0.36981701850891113
0.6199770398645368,0.37052297592163086
0.6199345001383438,0.37168407440185547
0.6198609412986912,0.372387170791626
0.6198187266718493,0.3736124038696289
0.6197455678812214,0.3743321895599365
0.6197036751849572,0.3755457401275635
0.6196309120643961,0.3762357234954834
0.6195893381740629,0.37745070457458496
0.6195169664122911,0.37813878059387207
0.6194757082465742,0.37932729721069336
0.619403723598665,0.3800532817840576
0.6193627781188028,0.38120555877685547
0.6192911764048822,0.38196611404418945
0.6192505406139053,0.3831636905670166
0.6191793177178844,0.38389134407043457
0.6191389886598706,0.3850853443145752
0.6190681405282074,0.38581037521362305
0.619028115287553,0.38701510429382324
0.6189576379280425,0.38773083686828613
0.6189179136287496,0.38887453079223633
0.6188478031093422,0.3896157741546631
0.6188083769143208,0.39081287384033203
0.6187386293619679,0.391524076461792
0.6186994984723537,0.3926711082458496
0.6186301100718796,0.39339137077331543
0.6185912717263654,0.39459991455078125
0.6185222387193648,0.39531683921813965
0.6184836901935475,0.39650893211364746
0.6184150088773083,0.3972351551055908
0.6183767474830479,0.3984692096710205
0.6183084142094992,0.39924049377441406
0.6182704372942927,0.40038108825683594
0.618202448468975,0.40116286277770996
0.6181647534153435,0.4023878574371338
0.6180971054964032,0.40314507484436035
0.6180596897212908,0.40442728996276855
0.6179923792184973,0.40517401695251465
0.6179552401726837,0.4063682556152344
0.617888263646468,0.40712404251098633
0.6178513988139925,0.4082655906677246
0.6177847528745074,0.4090151786804199
0.6177481597721055,0.4101908206939697
0.6176818410783067,0.4109458923339844
0.6176455172548578,0.4120819568634033
0.6175795225136057,0.41282081604003906
0.6175434655495924,0.41397857666015625
0.6174777915147733,0.41472673416137695
0.6174419990217517,0.4159250259399414
0.6173766424934183,0.4166538715362549
0.6173411121134993,0.41783833503723145
0.6172760699370303,0.4185750484466553
0.6172407993423719,0.4197220802307129
0.6171760684076496,0.42043304443359375
0.617141055299958,0.4216463565826416
0.6170766325405648,0.42232775688171387
0.617041874650607,0.42354774475097656
0.6169777570430376,0.42423462867736816
0.6169432521301644,0.42545247077941895
0.6168794366930566,0.42615532875061035
0.6168451825447323,0.4273536205291748
0.6167816663381136,0.42807841300964355
0.6167476607694587,0.42925000190734863
0.6166844408940099,0.4300086498260498
0.61665068174735,0.4312009811401367
0.6165877553436826,0.4319286346435547
0.6165542404881089,0.43308281898498535
0.6164916047360605,0.43382763862609863
0.616458332066996,0.43503808975219727
0.6163959841849389,0.4357564449310303
0.6163629516237158,0.43692708015441895
0.6163008888678813,0.4376652240753174
0.6162680943613255,0.4388546943664551
0.6162063140251407,0.43956780433654785
0.6161737555451644,0.44073033332824707
0.6161122549586058,0.4414386749267578
0.616079930501809,0.4426443576812744
0.6160187070307669,0.44333672523498535
0.6159866146180447,0.44460582733154297
0.6159256656637029,0.4453282356262207
0.6158938033398629,0.44652533531188965
0.6158331263380895,0.4472668170928955
0.6158014921714748,0.4484901428222656
0.615741084592228,0.44919753074645996
0.6157096766743477,0.4504368305206299
0.6156495360210915,0.45117902755737305
0.6156183524662596,0.4524111747741699
0.6155584762753924,0.45311570167541504
0.6155275152203719,0.4542970657348633
0.6154679010606683,0.45506715774536133
0.6154371606643229,0.45624685287475586
0.6153778061363846,0.4569847583770752
0.6153472845793371,0.4581749439239502
0.6152881873150565,0.45891618728637695
0.6152578827993536,0.46006321907043457
0.615199040461388,0.4608135223388672
0.6151689512101711,0.46199631690979004
0.6151103614914275,0.46276354789733887
0.6150804857486105,0.46397972106933594
0.61502214637174,0.46468687057495117
0.6149924824016921,0.465909481048584
0.6149343911185972,0.4667041301727295
0.6149049372058318,0.46789097785949707
0.6148470917971799,0.4686088562011719
0.6148178462460507,0.46976208686828613
0.6147602445207997,0.4704868793487549
0.6147312056552006,0.4716792106628418
0.6146738454501339,0.4723694324493408
0.6146450116132055,0.4735689163208008
0.6145878907924753,0.4742588996887207
0.614559260346316,0.4754672050476074
0.6145023768009971,0.47615981101989746
0.6144739481263802,0.47736406326293945
0.6144172997740299,0.4780752658843994
0.6143890712701272,0.47933340072631836
0.6143326560543572,0.48006510734558105
0.614304626138464,0.4812901020050049
0.6142484420285181,0.48201799392700195
0.6142206091357871,0.4832451343536377
0.6141646541261295,0.4839608669281006
0.6141370167093064,0.48518919944763184
0.6140812888192156,0.4859027862548828
0.6140538453483816,0.4872429370880127
0.6139983426215543,0.4879598617553711
0.613971091583873,0.48918938636779785
0.6139158120880335,0.48990392684936523
0.613888751987501,0.4911057949066162
0.6138336938140208,0.49184751510620117
0.613806823171222,0.4930086135864258
0.6137519844347441,0.4937398433685303
0.613725301786612,0.4950141906738281
0.6136706806246848,0.49572277069091797
0.6136441845242644,0.496936559677124
0.6135897790969806,0.4976828098297119
0.6135634681131978,0.4989135265350342
0.6135092766028414,0.4996299743652344
0.6134831493202748,0.5008211135864258
0.6134291699309746,0.5015249252319336
0.6134032249496321,0.5027344226837158
0.6133494559070213,0.5034308433532715
0.6133236918421209,0.5045957565307617
0.6132701313930036,0.5052998065948486
0.6132445468747566,0.5064911842346191
0.6131911932867806,0.5072264671325684
0.6131657869601804,0.5083787441253662
0.6131126385215159,0.5091016292572021
0.6130874090461294,0.5103437900543213
0.6130344640651535,0.5111050605773926
0.6130094101149157,0.5122871398925781
0.6129566669199041,0.51302170753479
0.6129317871829175,0.5142660140991211
0.6128792441217403,0.5150322914123535
0.6128545373000774,0.5162708759307861
0.6128021927399006,0.5170235633850098
0.6127776575494088,0.5182461738586426
0.6127255098764027,0.519007682800293
0.6127011450465139,0.5201857089996338
0.6126491926655664,0.5209090709686279
0.6126249969391085,0.5221383571624756
0.6125732382735427,0.5228707790374756
0.612549210406556,0.5240387916564941
0.6124976438978535,0.5247931480407715
0.6124737826594084,0.5260355472564697
0.6124224067669386,0.5268058776855469
0.6123987109389577,0.5280921459197998
0.6123475241397107,0.5288558006286621
0.6123239925167929,0.5300595760345459
0.6122729933051179,0.5308125019073486
0.612249624694367,0.5319740772247314
0.6121988115817149,0.5327050685882568
0.612175604802569,0.5339066982269287
0.6121249763172407,0.5346486568450928
0.6121019302013062,0.5358572006225586
0.6120514848882046,0.5365703105926514
0.6120285982790917,0.5377542972564697
0.611978334699478,0.5384454727172852
0.61195560645264,0.5396585464477539
0.6119055231838952,0.5403926372528076
0.6118829521664696,0.5415353775024414
0.6118330478018594,0.542290210723877
0.6118106328925124,0.5435183048248291
0.6117609060409563,0.5442018508911133
0.611738646129729,0.5454151630401611
0.6116890954155747,0.5461230278015137
0.6116669894037325,0.5473597049713135
0.6116176134665327,0.5480828285217285
0.6115956602664169,0.5492923259735107
0.6115464577607107,0.5500109195709229
0.6115246562955924,0.5512471199035645
0.6114756258906912,0.551971435546875
0.611453975094628,0.5531845092773438
0.6114051154744033,0.5538971424102783
0.6113836142920978,0.5551126003265381
0.6113349241547756,0.555854082107544
0.6113135715414364,0.556983232498169
0.611265049599392,0.5577223300933838
0.6112438445205971,0.5588877201080322
0.6111954895001557,0.559628963470459
0.611174430931718,0.5607972145080566
0.6111262415729574,0.5615003108978271
0.6111053285007924,0.5627408027648926
0.6110573035573504,0.5634384155273438
0.6110365349773453,0.56463623046875
0.6109886732162296,0.5653736591339111
0.6109680481341159,0.5666189193725586
0.6109203483355166,0.5673367977142334
0.6108998657667436,0.5685491561889648
0.6108523267238504,0.5692532062530518
0.6108319856934606,0.5705676078796387
0.6107846062122826,0.5713121891021729
0.6107644057547902,0.5724880695343018
0.6107171846539776,0.5731730461120605
0.610697123813248,0.5743682384490967
0.6106500599239184,0.5751230716705322
0.6106301377530494,0.5762627124786377
0.6105832299186162,0.5770227909088135
0.6105634454798219,0.5781934261322021
0.6105166925558262,0.5789563655853271
0.610497044920322,0.580181360244751
0.6104504457742662,0.5809128284454346
0.6104309340221559,0.5821342468261719
0.6103844875333412,0.5828704833984375
0.6103651107535059,0.5839996337890625
0.6103188158128721,0.5847370624542236
0.6102995731028605,0.5859291553497314
0.6102534286128286,0.5866777896881104
0.6102343190787496,0.5878405570983887
0.610188323953066,0.5885674953460693
0.610169346709482,0.5897948741912842
0.6101234998730675,0.5904989242553711
0.6101046540428902,0.591679573059082
0.610058954431689,0.5923810005187988
0.6100402391460769,0.5935516357421875
0.6099946857069096,0.5942492485046387
0.6099761001051656,0.5954511165618896
0.6099306917955849,0.596149206161499
0.6099122350250572,0.5973079204559326
0.6098669708132043,0.5980498790740967
0.6098486420291879,0.599219799041748
0.6098035208936526,0.599970817565918
0.6097853192592927,0.6011316776275635
0.6097403401889756,0.6018714904785156
0.6097222648751721,0.6030652523040771
0.6096774268691485,0.6038029193878174
0.6096594770544619,0.6050136089324951
0.6096147791218481,0.6057746410369873
0.6095969539924073,0.6070215702056885
0.6095523951522305,0.6077775955200195
0.6095346939016411,0.6088895797729492
0.6094902731827081,0.609710693359375
0.6094726950119634,0.6107766628265381
0.6094284114527349,0.6116721630096436
0.6094109555701266,0.6126935482025146
0.6093668082185911,0.6135406494140625
0.6093494738396232,0.6145853996276855
0.6093054617531746,0.6153955459594727
0.609288248100476,0.616553783416748
0.6092443703457917,0.6173224449157715
0.6092272766490333,0.6185665130615234
0.609183532301955,0.6192705631256104
0.6091665577977654,0.6204798221588135
0.6091229459431817,0.6211996078491211
0.6091060898750651,0.6223859786987305
0.6090626096067964,0.6231439113616943
0.6090458712250515,0.6243293285369873
0.6090025216457357,0.6250743865966797
0.6089859002073768,0.6262905597686768
0.6089426804283565,0.6270551681518555
0.6089261751970342,0.6281895637512207
0.6088830843382486,0.628948450088501
0.6088666945841718,0.630133867263794
0.6088237317740466,0.630868673324585
0.6088074567739077,0.6320390701293945
0.608764621149248,0.6327693462371826
0.6087484601861463,0.6339895725250244
0.6087057508920325,0.6347343921661377
0.608689703255401,0.6359210014343262
0.6086471194450844,0.6366462707519531
0.6086311844306155,0.6377959251403809
0.6085887252654172,0.6385526657104492
0.6085729021749916,0.6396923065185547
0.6085305668242011,0.6404049396514893
0.6085148549658168,0.6416428089141846
0.6084726426065938,0.6423768997192383
0.6084570412942956,0.6435544490814209
0.6084149511115723,0.6442513465881348
0.6083994596653827,0.6454732418060303
0.608357490851768,0.6461746692657471
0.6083421085976201,0.6474199295043945
0.6083002603533053,0.648129940032959
0.6082849866229743,0.6493122577667236
0.6082432581556404,0.6500492095947266
0.6082280922866783,0.6512269973754883
0.6081864828114034,0.6519668102264404
0.6081714241470738,0.6532092094421387
0.6081299328862442,0.6539413928985596
0.6081149807754578,0.655167818069458
0.6080736069586781,0.6559019088745117
0.6080587607559289,0.657027006149292
0.6080175036199352,0.6577789783477783
0.6080027626852388,0.6589348316192627
0.6079616214738117,0.6596822738647461
0.6079469851726429,0.6608555316925049
0.6079059591365238,0.6615884304046631
0.6078914268397559,0.6627857685089111
0.6078505152365618,0.663499116897583
0.6078360863204072,0.6647303104400635
0.6077952884145493,0.6654694080352783
0.6077809622604996,0.666675329208374
0.6077402773231022,0.6673986911773682
0.60772605331787,0.668595552444458
0.6076854806266897,0.669318437576294
0.6076713581621516,0.6705572605133057
0.6076308970014992,0.6712875366210938
0.6076168754746382,0.672492265701294
0.6075765251353005,0.6732122898101807
0.6075626039481505,0.6744222640991211
0.607522363727314,0.6752047538757324
0.6075085422869051,0.6763710975646973
0.6074684114880807,0.6771233081817627
0.6074546892063832,0.67830491065979
0.6074146671393317,0.6790635585784912
0.6074010434332039,0.680229902267456
0.6073611294138622,0.6809701919555664
0.6073476037049969,0.6821486949920654
0.607307797055407,0.6829004287719727
0.6072943687702782,0.6841204166412354
0.6072546688185154,0.6848597526550293
0.6072413373883282,0.6860556602478027
0.6072017434684307,0.6868157386779785
0.6071885083290696,0.6879684925079346
0.6071490197809691,0.6887073516845703
0.6071358803729482,0.6898691654205322
0.6070964965424032,0.6906356811523438
0.6070834523108156,0.6918010711669922
0.6070441725493428,0.692530632019043
0.6070312229438127,0.6938021183013916
0.6069920466086216,0.6945161819458008
0.6069791910832555,0.695746660232544
0.6069401175371829,0.6964516639709473
0.6069273555505224,0.6976394653320312
0.6068883841619673,0.6983397006988525
0.606875715176942,0.6995491981506348
0.6068368453198036,0.7002511024475098
0.6068242688036843,0.7014241218566895
0.6067854998572983,0.7021703720092773
0.6067730152816515,0.7034296989440918
0.6067343466307289,0.704169750213623
0.6067219534713717,0.7053980827331543
0.6066833845059381,0.7061560153961182
0.6066710822428932,0.7073483467102051
0.6066326123582285,0.7080771923065186
0.6066204004756812,0.709235668182373
0.6065820290722607,0.7100107669830322
0.6065699070585137,0.7111668586730957
0.6065316335419497,0.7119131088256836
0.606519600889382,0.7130765914916992
0.6064814246703666,0.7138137817382812
0.6064694808753902,0.7150251865386963
0.6064314013696378,0.715749979019165
0.6064195459326563,0.7169394493103027
0.6063815625608491,0.7176806926727295
0.6063697949862158,0.7189309597015381
0.6063319071739471,0.7196733951568604
0.6063202269699254,0.7208616733551025
0.6062824341476459,0.7216143608093262
0.606270840826368,0.7227933406829834
0.6062331424293329,0.7234985828399658
0.6062216355067603,0.7246508598327637
0.6061840309749751,0.7253866195678711
0.6061726099708602,0.7266240119934082
0.606135098749029,0.7273812294006348
0.6061237631868759,0.7286112308502197
0.6060863447243502,0.7293446063995361
0.6060750941313761,0.7305681705474854
0.6060377678821036,0.7312939167022705
0.6060266017892015,0.7324855327606201
0.6059893672116766,0.7331912517547607
0.6059782851533783,0.734442949295044
0.6059411417105917,0.7351953983306885
0.6059301432250304,0.736701250076294
0.6058930903844216,0.7375695705413818
0.605882175013296,0.7391390800476074
0.6058452122467035,0.7399957180023193
0.6058343795352423,0.7414324283599854
0.6057975063188581,0.742232084274292
0.6057867558157835,0.7435870170593262
0.6057499716301047,0.7443757057189941
0.605739302887598,0.7456953525543213
0.6057026072173817,0.7464993000030518
0.6056920197910493,0.74784255027771
0.6056554121252662,0.748619556427002
0.6056449055741047,0.7499148845672607
0.6056083854058941,0.7507154941558838
0.605597959292257,0.7519867420196533
0.6055615261188831,0.7527675628662109
0.6055511800084474,0.7540314197540283
0.6055148333312551,0.7548313140869141
0.6055045667929883,0.7561042308807373
0.6054683061173598,0.7569053173065186
0.6054581187234876,0.7581722736358643
0.6054219435588,0.7589693069458008
0.6054118348847745,0.7601873874664307
0.6053757447443571,0.7609701156616211
0.6053657143688245,0.7622604370117188
0.6053297087699183,0.7630550861358643
0.6053197562746878,0.7643218040466309
0.6052838347384037,0.7651047706604004
0.605273959708417,0.7663671970367432
0.6052381217596954,0.7671840190887451
0.6052283237829958,0.768378734588623
0.6051925689505666,0.7691192626953125
0.6051828476182689,0.7703275680541992
0.6051471754346123,0.7711024284362793
0.6051375303408728,0.7722687721252441
0.6051019403421801,0.7730233669281006
0.6050923710841675,0.7742645740509033
0.6050568628103028,0.7750515937805176
0.6050473689881689,0.77622389793396
0.6050119419826314,0.7770004272460938
0.6050025231994822,0.7781772613525391
0.604967177009368,0.7789425849914551
0.6049578328712357,0.78011155128479
0.6049225670472016,0.7809538841247559
0.604913297163016,0.7821550369262695
0.6048781112592425,0.7829136848449707
0.6048689152408038,0.7840480804443359
0.6048338088149592,0.7848043441772461
0.6048246862769102,0.7859954833984375
0.6047896588901149,0.7867650985717773
0.6047806094499144,0.7879238128662109
0.6047456606667059,0.7886695861816406
0.6047366839446016,0.7898085117340088
0.6047018133328994,0.7905778884887695
0.6046929089519008,0.7917194366455078
0.6046581160829734,0.7924418449401855
0.6046492836688266,0.7935843467712402
0.6046145681172561,0.7942900657653809
0.6046058072984183,0.7954885959625244
0.6045711686420673,0.7961859703063965
0.6045624790496797,0.7973909378051758
0.6045279168696591,0.7980790138244629
0.6045192981375235,0.799288272857666
0.6044848120181591,0.8000016212463379
0.6044762637827118,0.8012027740478516
0.6044418533115127,0.8019106388092041
0.6044333752117997,0.8031225204467773
0.6043990399794261,0.8038182258605957
0.6043906316570796,0.8050169944763184
0.6043563712573115,0.8057286739349365
0.6043480323565257,0.8069169521331787
0.6043138463862318,0.8076293468475342
0.6043055765537381,0.8087751865386963
0.6042714646128456,0.8095037937164307
0.6042632634978903,0.8106920719146729
0.6042292251893543,0.8113784790039062
0.6042210924436745,0.8126003742218018
0.6041871273734483,0.8132848739624023
0.6041790626512491,0.8144772052764893
0.6041451704282542,0.8151993751525879
0.6041371733861863,0.8164052963256836
0.6041033536222842,0.8171207904815674
0.6040954239194214,0.8183515071868896
0.6040616762293836,0.8190789222717285
0.6040538135272,0.8203001022338867
0.6040201375286803,0.8210067749023438
0.6040123414910289,0.822319746017456
0.6039787368045356,0.8230547904968262
0.6039710070976264,0.8242378234863281
0.6039374733464936,0.8249499797821045
0.6039298096388722,0.826167106628418
0.6038963464492332,0.8269386291503906
0.6038887484117594,0.8281490802764893
0.6038553554125189,0.8288905620574951
0.6038478227183461,0.8300681114196777
0.6038144995411538,0.8308265209197998
0.6038070318657078,0.8320386409759521
0.6037737781449322,0.8327360153198242
0.6037663751658908,0.8339412212371826
0.6037331905385925,0.834686279296875
0.6037258519358651,0.8358187675476074
0.6036927360417718,0.8365647792816162
0.6036854614974799,0.8377788066864014
0.6036524139789594,0.8385183811187744
0.6036452031774161,0.8397259712219238
0.6036122236794529,0.8404369354248047
0.6036050763071434,0.8416197299957275
0.6035721644773121,0.8423080444335938
0.6035650802228751,0.8435251712799072
0.6035322357113169,0.8442111015319824
0.6035252142655241,0.8454318046569824
0.603492436724922,0.8461258411407471
0.6034854777806599,0.847337007522583
0.6034527668662151,0.848034143447876
0.6034458701184661,0.8492350578308105
0.6034132254878732,0.8499517440795898
0.6034063906336972,0.8511781692504883
0.603373811947122,0.8518805503845215
0.6033670386856376,0.8530800342559814
0.603334525605693,0.8537740707397461
0.6033278136380599,0.8549878597259521
0.6032953658297832,0.8557591438293457
0.6032887148591838,0.8569676876068115
0.6032563319900136,0.8576831817626953
0.6032497417216356,0.8589346408843994
0.6032174234613904,0.859684944152832
0.603210893602409,0.8608324527740479
0.6031786396232641,0.8615751266479492
0.6031721698828243,0.8628420829772949
0.6031399798592904,0.8635694980621338
0.6031335699484904,0.8647594451904297
0.6031014435573916,0.8655116558074951
0.6030950931892657,0.8667054176330566
0.6030630301097181,0.8674004077911377
0.6030567389992195,0.868584156036377
0.6030247389126105,0.8693192005157471
0.6030185067765952,0.8705568313598633
0.602986569366562,0.8712944984436035
0.6029803959237715,0.8725049495697021
0.602948520876181,0.8732001781463623
0.6029424058472268,0.8744044303894043
0.6029105928501547,0.8751671314239502
0.602904535957502,0.8763086795806885
0.6028727847012126,0.8770749568939209
0.6028667856691642,0.8782474994659424
0.6028350958460905,0.8790068626403809
0.6028291544007711,0.8801581859588623
0.6027975257054955,0.8809001445770264
0.602791641574836,0.8820669651031494
0.6027600737040696,0.882803201675415
0.6027542466177922,0.883965253829956
0.6027227392703568,0.8846981525421143
0.6027169689599586,0.8859026432037354
0.6026855218367669,0.8866827487945557
0.6026798080355061,0.8878829479217529
0.6026484208395427,0.8886358737945557
0.6026427632824227,0.8898546695709229
0.6026114357187262,0.8906056880950928
0.6026058341424809,0.8917882442474365
0.6025745659181241,0.892500638961792
0.6025690200612043,0.8936855792999268
0.6025378108852771,0.8944075107574463
0.6025323204878343,0.8956117630004883
0.6025011700714258,0.8963100910186768
0.6024957348752991,0.897514820098877
0.6024646429314783,0.8982264995574951
0.6024592626801796,0.8994710445404053
0.6024282289239792,0.9001772403717041
0.6024229033626799,0.9013586044311523
0.6023919275110782,0.9020872116088867
0.6023866563865945,0.903275728225708
0.6023557381584981,0.903998613357544
0.6023505212192776,0.905264139175415
0.6023196603355043,0.9059967994689941
0.6023144973316126,0.907177209854126
0.6022836935148748,0.9079024791717529
0.6022785841979812,0.9090461730957031
0.6022478371728693,0.9097654819488525
0.6022427812962347,0.9110145568847656
0.6022120907891997,0.9117367267608643
0.6022070881076623,0.9128768444061279
0.6021764538470002,0.9136154651641846
0.6021715041169634,0.9147965908050537
0.6021409258327991,0.9155271053314209
0.6021360288122175,0.9167194366455078
0.6021055062364884,0.9174215793609619
0.6021006616848561,0.9186651706695557
0.6020701945512963,0.9193546772003174
0.6020654022296332,0.9205658435821533
0.6020349902737583,0.9212579727172852
0.6020302499445989,0.9224579334259033
0.6019998929036895,0.9231889247894287
0.6019952043310688,0.9243297576904297
0.6019649019441567,0.925091028213501
0.6019602648935993,0.9262759685516357
0.6019300169014512,0.927039384841919
0.6019254311399587,0.92818284034729
0.6018952372850613,0.9289257526397705
0.6018907025811,0.9301109313964844
0.6018605626076458,0.9308438301086426
0.6018560787311349,0.9320144653320312
0.6018259923850068,0.9327387809753418
0.601821559107307,0.933950662612915
0.6017915261360642,0.9347145557403564
0.6017871432299657,0.9359323978424072
0.6017571633828295,0.9366586208343506
0.6017528306225401,0.93782639503479
0.6017229036503793,0.9385747909545898
0.6017186208115138,0.9397363662719727
0.6016887464668302,0.9404323101043701
0.6016845133263988,0.941645622253418
0.6016546913633144,0.9423277378082275
0.6016505076997106,0.9435708522796631
0.6016207378739534,0.9442756175994873
0.6016166034669442,0.9455769062042236
0.6015868855358342,0.9462864398956299
0.6015828001665481,0.947509765625
0.6015531338889841,0.9482104778289795
0.6015490973399007,0.9494373798370361
0.6015194824763472,0.9501543045043945
0.6015154945312865,0.9513514041900635
0.6014859308437601,0.9520828723907471
0.6014819912878715,0.9532208442687988
0.6014524785399278,0.9539692401885986
0.60144858715968,0.9551780223846436
0.6014191251164012,0.9558942317962646
0.6014152816995708,0.9570629596710205
0.6013858701275524,0.9577984809875488
0.6013820744632151,0.9590065479278564
0.6013527131305533,0.9597246646881104
0.6013489650090719,0.9608864784240723
0.6013196536853516,0.9616053104400635
0.6013159528983669,0.9628033638000488
0.6012866913546486,0.9635176658630371
0.6012830376950695,0.9646720886230469
0.6012538257038773,0.965388298034668
0.6012502189658698,0.9666247367858887
0.6012210563011794,0.967374324798584
0.601217496280158,0.9685485363006592
0.6011883827173845,0.9692630767822266
0.6011848692100015,0.970452070236206
0.6011558045259874,0.9711883068084717
0.6011523373301235,0.9723374843597412
0.6011233213031276,0.9730789661407471
0.6011199002178823,0.974250316619873
0.6010909326275669,0.9750244617462158
0.6010875574532495,0.9762237071990967
0.60105863808067,0.9769585132598877
0.6010553086187891,0.9781386852264404
0.601026437246382,0.9788942337036133
0.6010231532996373,0.9801201820373535
0.6009943297112088,0.9808840751647949
0.6009910910834813,0.9820561408996582
0.6009623150641962,0.9828362464904785
0.6009591215605395,0.9839847087860107
0.6009303928969106,0.9847304821014404
0.6009272443235412,0.9859323501586914
0.6008985628034176,0.9866821765899658
0.6008954589677062,0.9879446029663086
0.6008668243802631,0.9886569976806641
0.6008637650907263,0.9898543357849121
0.6008351772264535,0.9905962944030762
0.6008321622927444,0.9917738437652588
0.6008036209434365,0.9924757480621338
0.6008006501763359,0.9936554431915283
0.6007721551350812,0.9943578243255615
0.6007692283464896,0.9955763816833496
0.6007407794076599,0.9962685108184814
0.6007378964105885,0.9974825382232666
0.6007094933698286,0.9981801509857178
0.6007066539783905,0.9994122982025146
0.6006782966326084,1.0001370906829834
0.6006755006620113,1.0013916492462158
0.6006471888093676,1.0021216869354248
0.6006444360759042,1.0033109188079834
0.6006161695158022,1.0040404796600342
0.600613459836843,1.0052156448364258
0.6005852383699192,1.0059714317321777
0.6005825715639039,1.0071685314178467
0.6005543949920172,1.0079050064086914
0.6005517708784469,1.0090248584747314
0.60052363900467,1.0097711086273193
0.6005210574040988,1.0109009742736816
0.6004929700327077,1.0116493701934814
0.6004904307667349,1.0127861499786377
0.6004623877032002,1.0135498046875
0.6004598905944627,1.0147676467895508
0.6004318916454392,1.0154943466186523
0.6004294365176037,1.016674280166626
0.6004014814909219,1.0174410343170166
0.6003990681686765,1.0185794830322266
0.6003711568733331,1.0193250179290771
0.6003687851823807,1.0204930305480957
0.6003409174285289,1.021211862564087
0.6003385871955791,1.0223729610443115
0.6003107627945199,1.0231339931488037
0.6003084738472815,1.024275541305542
0.6002806926114553,1.0250563621520996
0.6002784447786289,1.0261895656585693
0.6002507065216055,1.0269815921783447
0.6002484996328763,1.0281264781951904
0.6002208041693469,1.0289673805236816
0.6002186380553773,1.0301527976989746
0.6001909852011452,1.0309021472930908
0.6001888596935676,1.0320408344268799
0.6001612492655402,1.0327787399291992
0.6001591641969496,1.033949851989746
0.6001315960131292,1.0347001552581787
0.6001295512170768,1.035895824432373
0.6001020250965522,1.0366206169128418
0.6001000204075375,1.0378127098083496
0.6000725361704764,1.0385246276855469
0.6000705714239407,1.039747953414917
0.6000431288915802,1.0404407978057861
0.6000412039238997,1.0416169166564941
0.600013802918539,1.0423252582550049
0.6000119175670179,1.0435094833374023
0.5999845579120093,1.0442194938659668
0.5999827120148733,1.0454685688018799
0.5999553935346148,1.046194076538086
0.5999535869310038,1.0474224090576172
0.5999263094509308,1.0481460094451904
0.5999245419808924,1.0492944717407227
0.59989730532747,1.0500476360321045
0.5998955768319536,1.0512111186981201
0.5998683808326682,1.0519647598266602
0.5998666911535177,1.0531589984893799
0.5998395356368696,1.0539109706878662
0.599837884616817,1.0551378726959229
0.5998107694123133,1.0558946132659912
0.5998091568949723,1.0570805072784424
0.5997820818331175,1.0578539371490479
0.5997805076629781,1.0590581893920898
0.5997534725752683,1.0598077774047852
0.5997519365976887,1.0609450340270996
0.5997249413166037,1.061699628829956
0.5997234433778054,1.0629429817199707
0.5996964877368003,1.0636656284332275
0.5996950276838617,1.0648441314697266
0.5996681115173608,1.0655896663665771
0.5996666891982109,1.0668022632598877
0.5996398123415992,1.0675175189971924
0.5996384276050113,1.0686817169189453
0.5996115898946288,1.0693843364715576
0.5996102425902146,1.070681095123291
0.5995834438633476,1.0713751316070557
0.5995821338415515,1.0725750923156738
0.5995553739364263,1.0732665061950684
0.5995541010485195,1.074488639831543
0.5995273798042956,1.0752489566802979
0.5995261439023691,1.0764710903167725
0.5994994611591317,1.0772075653076172
0.5994982620960925,1.078364372253418
0.5994716176948454,1.0791189670562744
0.5994704553244089,1.0802748203277588
0.5994438491070687,1.081019401550293
0.5994427232837538,1.0821900367736816
0.599416155093142,1.082958459854126
0.5994150656722657,1.084096908569336
0.5993885353521027,1.0848333835601807
0.5993874821897736,1.0860388278961182
0.5993609895846719,1.0867955684661865
0.5993599725377851,1.087935209274292
0.5993335174932427,1.0886807441711426
0.5993325364194747,1.0898573398590088
0.599306118781868,1.0905861854553223
0.5993051735396707,1.0917530059814453
0.5992787931562493,1.0924575328826904
0.5992778836048445,1.0936391353607178
0.5992515403237237,1.0943372249603271
0.5992506663230978,1.0955512523651123
0.5992243599932525,1.0962519645690918
0.5992235214041517,1.0974242687225342
0.5991972518754103,1.0981578826904297
0.5991964485593346,1.0993118286132812
0.5991702156823727,1.1000566482543945
0.599169447501571,1.1012210845947266
0.5991432511279051,1.1019625663757324
0.59914251794537,1.103161096572876
0.5991163579273517,1.1039094924926758
0.5991156596068139,1.1051304340362549
0.5990895357976233,1.1058523654937744
0.5990888722035473,1.1071107387542725
0.5990627844571875,1.1078360080718994
0.599062155454766,1.108994722366333
0.5990361036260567,1.1097493171691895
0.5990355090812056,1.1109304428100586
0.5990094930257776,1.1117663383483887
0.5990089328051312,1.1129095554351807
0.5989829523794203,1.1136665344238281
0.5989824263503261,1.114818811416626
0.5989564814115672,1.1155683994293213
0.5989559894420812,1.1167192459106445
0.5989300798483029,1.1174499988555908
0.5989296218071847,1.118659257888794
0.5989037474172034,1.1193509101867676
0.5989033231739115,1.1205713748931885
0.5988774838473256,1.1212656497955322
0.5988770932720124,1.1224725246429443
0.5988512888691969,1.123199462890625
0.598850931832704,1.1243469715118408
0.598825162214805,1.125098705291748
0.5988248385886586,1.1262574195861816
0.5987991036175876,1.1270418167114258
0.5987988132739939,1.128180742263794
0.5987731128124224,1.1289129257202148
0.598772855624263,1.1301114559173584
0.5987471895356169,1.1308560371398926
0.598746965376444,1.131993055343628
0.5987213335248991,1.132739782333374
0.5987211422689311,1.133908748626709
0.5986955445194067,1.1346642971038818
0.5986953860415235,1.1358516216278076
0.5986698222596778,1.1365621089935303
0.5986696964354167,1.13775634765625
0.5986441664876411,1.138453722000122
0.5986440731931923,1.139650821685791
0.5986185769466067,1.1403343677520752
0.5986185160588086,1.1416022777557373
0.5985930533812563,1.1422874927520752
0.5985930247775914,1.1434814929962158
0.5985675955376334,1.1441798210144043
0.5985675990962239,1.145397663116455
0.5985422031631342,1.146131992340088
0.598542238762738,1.1473681926727295
0.5985168760064992,1.148097038269043
0.598516943526505,1.1492507457733154
0.5984916138178021,1.1500108242034912
0.5984917131382258,1.151174545288086
0.5984664163484423,1.1519114971160889
0.5984665473499227,1.153151035308838
0.5984412833511357,1.1538825035095215
0.5984414459149298,1.1551084518432617
0.5984162145799046,1.1558308601379395
0.5984164085878846,1.157008409500122
0.59839120979007,1.1577394008636475
0.5983914351247183,1.1589446067810059
0.5983662687382424,1.1596624851226807
0.5983665252826474,1.1608307361602783
0.5983413911823127,1.1615493297576904
0.5983416788201658,1.1627507209777832
0.5983165768814438,1.1634454727172852
0.5983168954970347,1.1646430492401123
0.5982918255960622,1.1653475761413574
0.598292175074275,1.1665594577789307
0.5982671370878493,1.1672797203063965
0.5982675173141588,1.1684792041778564
0.5982425111197328,1.1691815853118896
0.5982429219802005,1.170374870300293
0.5982179474558785,1.1711187362670898
0.5982183888371485,1.1722807884216309
0.5981934458616818,1.1730282306671143
0.5981939176509774,1.1742162704467773
0.5981690061037596,1.1749863624572754
0.5981695081888795,1.1761846542358398
0.598144627949942,1.1769237518310547
0.5981451602192562,1.178107738494873
0.5981203111692647,1.1788415908813477
0.598120873511711,1.1799867153167725
0.5980960555319598,1.1807284355163574
0.5980966478370399,1.1819159984588623
0.598071860809449,1.182652235031128
0.5980724829672254,1.1837995052337646
0.5980477267743352,1.184525728225708
0.5980483786754266,1.1857309341430664
0.5980236532003942,1.1864259243011475
0.5980243347359733,1.187621831893921
0.5979996398625681,1.1883108615875244
0.5980003509243562,1.189526081085205
0.5979756865369563,1.1902310848236084
0.5979764270172212,1.1914215087890625
0.5979517930008085,1.1921374797821045
0.5979525627923604,1.1932921409606934
0.597927959032517,1.1941356658935547
0.5979287580287052,1.1953444480895996
0.5979041844116093,1.1960766315460205
0.5979050125063184,1.1972496509552002
0.5978804689187402,1.1979913711547852
0.5978813260063871,1.1991586685180664
0.5978568123356849,1.1998927593231201
0.5978576983112152,1.201049566268921
0.5978332144453312,1.2018003463745117
0.5978341292042155,1.2029926776885986
0.5978096750316726,1.2037158012390137
0.5978106184699034,1.204859972000122
0.5977861938798005,1.2056138515472412
0.5977871658938894,1.2067954540252686
0.5977627707758979,1.2075152397155762
0.5977637712628712,1.2086546421051025
0.5977394055072315,1.2093701362609863
0.5977404343646276,1.2105848789215088
0.5977160978621447,1.2112793922424316
0.5977171549880109,1.2124712467193604
0.5976928476300511,1.2131707668304443
0.5976939329229403,1.2143757343292236
0.5976696546014272,1.2151334285736084
0.5976707679603943,1.2163093090057373
0.5976465185678053,1.217052936553955
0.5976476598924044,1.218196153640747
0.5976234393217672,1.2189826965332031
0.5976246085120488,1.2201433181762695
0.597600416656937,1.2208681106567383
0.5976016136134438,1.222062587738037
0.5975774503679745,1.2228047847747803
0.597578674991739,1.2239458560943604
0.5975545402505684,1.2246944904327393
0.5975557924431103,1.2258939743041992
0.5975316861014298,1.2266349792480469
0.597532965764752,1.22786283493042
0.5975088877182859,1.2285716533660889
0.5975101947548717,1.2297818660736084
0.5974861448998726,1.2304694652557373
0.5974874792126831,1.2316722869873047
0.5974634574459294,1.2323570251464844
0.5974648189384,1.233569860458374
0.5974408251571915,1.2342643737792969
0.5974422137332293,1.235564947128296
0.5974182478353843,1.2362720966339111
0.5974196633993651,1.2374699115753174
0.5973957252832172,1.2381997108459473
0.5973971677399824,1.2393691539764404
0.5973732573043766,1.240112066268921
0.5973747265592305,1.241276741027832
0.5973508437035204,1.2419850826263428
0.5973523396622274,1.243196964263916
0.5973284842862717,1.2439289093017578
0.597330006855053,1.2450881004333496
0.5973061788592122,1.2458381652832031
0.5973077279447432,1.2470452785491943
0.5972839272298763,1.247765302658081
0.5972855027392842,1.248934268951416
0.5972617292067457,1.24967360496521
0.5972633310476061,1.2508556842803955
0.5972395845992428,1.2515747547149658
0.597241212679577,1.2527379989624023
0.5972174932177247,1.2534494400024414
0.5972191474459975,1.2546722888946533
0.5971954548734772,1.2554283142089844
0.5971971351585939,1.2565720081329346
0.5971734693787105,1.2573187351226807
0.5971751756300134,1.258486032485962
0.5971515365465507,1.259230136871338
0.5971532686738179,1.2604050636291504
0.5971296561910366,1.261138677597046
0.5971314141044781,1.2623517513275146
0.5971078281271122,1.2631146907806396
0.5971096117373679,1.2642507553100586
0.597086052170622,1.265021562576294
0.5970878613887588,1.2662208080291748
0.5970643281383055,1.266986608505249
0.5970661628758147,1.2681176662445068
0.5970426558477904,1.2688789367675781
0.5970445160165855,1.2700297832489014
0.5970210351175887,1.2707924842834473
0.5970229206300023,1.2719836235046387
0.5969994657670902,1.2727546691894531
0.5970013765358714,1.2738988399505615
0.5969779476165568,1.2746498584747314
0.5969798835548694,1.2758324146270752
0.5969564804871184,1.2766525745391846
0.5969584415085376,1.2778589725494385
0.5969350642007657,1.2786002159118652
0.5969370502192761,1.2797529697418213
0.5969136985803467,1.2804756164550781
0.5969157095103397,1.281672716140747
0.5968923834495601,1.2823610305786133
0.5968944192058313,1.2835538387298584
0.5968711186329506,1.2842450141906738
0.5968731791306976,1.285463809967041
0.5968499039559039,1.2861747741699219
0.5968519891107235,1.2873845100402832
0.5968287392446405,1.2881011962890625
0.5968308489725268,1.2892553806304932
0.5968076243262124,1.2900168895721436
0.5968097585435541,1.2911534309387207
0.5967865590284958,1.2918992042541504
0.596788717652074,1.293067455291748
0.5967655431801879,1.2937884330749512
0.5967677261271738,1.2950050830841064
0.596744576610801,1.2957239151000977
0.5967467837987529,1.2969028949737549
0.5967236591506577,1.2976317405700684
0.5967258904975195,1.298814058303833
0.5967027906308858,1.2995314598083496
0.5967050460549842,1.3007516860961914
0.5966819708834135,1.301435947418213
0.5966842503034564,1.3026530742645264
0.5966611997409645,1.303375244140625
0.5966635030760383,1.304602861404419
0.5966404770370539,1.3053250312805176
0.5966428042066206,1.3065135478973389
0.5966198026059819,1.30726957321167
0.5966221535298782,1.3084542751312256
0.5965991762828304,1.3091750144958496
0.5966015508812642,1.3103315830230713
0.5965785979034577,1.3110947608947754
0.5965809960970067,1.31223726272583
0.5965580673044933,1.3129963874816895
0.5965604890141029,1.3141775131225586
0.5965375843233349,1.3149354457855225
0.5965400294703149,1.3161041736602783
0.5965171487981418,1.3168537616729736
0.5965196173041661,1.3181157112121582
0.5964967605678316,1.3188538551330566
0.5964992523549345,1.3200042247772217
0.5964764194720753,1.3207478523254395
0.5964789344626499,1.321934461593628
0.5964561253512924,1.3226678371429443
0.5964586634680888,1.3238394260406494
0.5964358780466474,1.3245575428009033
0.5964384392127701,1.3257579803466797
0.5964156774000442,1.326441764831543
0.5964182615389501,1.3276402950286865
0.596395523254122,1.3283462524414062
0.5963981302896191,1.3295612335205078
0.5963754154522521,1.3302514553070068
0.5963780453084963,1.3314471244812012
0.5963553538385316,1.3321542739868164
0.596358006440025,1.3333098888397217
0.5963353382577802,1.3340649604797363
0.5963380135293703,1.335282564163208
0.5963153685555362,1.336010456085205
0.5963180664224119,1.3371572494506836
0.5962954445780513,1.3379123210906982
0.5962981649657425,1.3391196727752686
0.5962755661722872,1.3398463726043701
0.5962783090066621,1.3409931659698486
0.596255733185911,1.341737985610962
0.596258498393174,1.3429391384124756
0.5962359454672906,1.3436644077301025
0.5962387329739813,1.3448362350463867
0.5962162028654919,1.3455700874328613
0.5962190125984819,1.3467645645141602
0.5961965052302732,1.347489833831787
0.596199337116765,1.3486597537994385
0.5961768524120823,1.3493666648864746
0.596179706379607,1.350583553314209
0.5961572442620514,1.351304531097412
0.5961601202384672,1.3525264263153076
0.5961376806319938,1.3532254695892334
0.5961405785454839,1.354489803314209
0.5961181613743999,1.3552508354187012
0.5961210811534705,1.3563940525054932
0.5960986863424326,1.3571579456329346
0.5961016279159117,1.3584237098693848
0.5960792553899245,1.3591833114624023
0.5960822186869589,1.3603355884552002
0.5960598683713728,1.361112117767334
0.5960628533214272,1.3622760772705078
0.596040525141936,1.3630387783050537
0.5960435316747911,1.3641927242279053
0.5960212255574304,1.3649702072143555
0.5960242536031806,1.3662090301513672
0.596001969474325,1.3670072555541992
0.5960050189633773,1.3681845664978027
0.5959827567497398,1.3689050674438477
0.5959858276128113,1.3701152801513672
0.5959635872414396,1.3708524703979492
0.5959666794095563,1.3720386028289795
0.5959444608078323,1.3727502822875977
0.595947574212327,1.373938798904419
0.595925377307964,1.3746867179870605
0.595928511880475,1.3758633136749268
0.5959063366015157,1.3765931129455566
0.5959094922739846,1.3777730464935303
0.5958873385487996,1.3784730434417725
0.5958905152534696,1.379676103591919
0.5958683830107556,1.3803646564483643
0.5958715806801703,1.3815608024597168
0.5958494698489474,1.382256269454956
0.5958526884159485,1.383471965789795
0.5958305989255591,1.3841724395751953
0.5958338383232853,1.385376214981079
0.595811770103392,1.386096715927124
0.5958150302652764,1.387305498123169
0.5957929832458599,1.3880341053009033
0.5957962641056297,1.3891806602478027
0.5957742382169868,1.3899297714233398
0.5957775397086607,1.3911399841308594
0.5957555348814034,1.391857624053955
0.59575885693929,1.3930363655090332
0.5957368731043425,1.3937830924987793
0.595740215663039,1.3950552940368652
0.5957182527516368,1.395777940750122
0.5957216157460273,1.396977186203003
0.5956996736897147,1.397705316543579
0.5957030570549683,1.3988854885101318
0.5956811357855971,1.3996350765228271
0.5956845394571672,1.4008936882019043
0.5956626389068946,1.401613473892212
0.5956660628205159,1.4028139114379883
0.5956441829218033,1.4035463333129883
0.5956476270134915,1.4047596454620361
0.5956257676991018,1.4054696559906006
0.5956292319051516,1.406677484512329
0.5956073931081485,1.4073889255523682
0.5956108773651316,1.4085502624511719
0.5955890590188769,1.4092991352081299
0.5955925632636415,1.4104862213134766
0.5955707653017941,1.41121506690979
0.5955742894714622,1.412369966506958
0.5955525118279761,1.4131016731262207
0.5955560558599432,1.4142780303955078
0.5955342984690659,1.415043592453003
0.5955378623009978,1.4162256717681885
0.5955161250972689,1.4169683456420898
0.5955197086671024,1.4181468486785889
0.595497991585351,1.4188880920410156
0.5955015948312903,1.4200499057769775
0.5954798978066347,1.4207820892333984
0.5954835206671513,1.4219722747802734
0.5954618436349959,1.4227430820465088
0.595465486048827,1.4238717555999756
0.5954438289448617,1.4246201515197754
0.5954474908510083,1.425806999206543
0.5954258536112067,1.4265127182006836
0.5954295349489318,1.42771577835083
0.5954079175095494,1.4284029006958008
0.5954116182183777,1.4296355247497559
0.5953900205159504,1.4303250312805176
0.595393740535666,1.4315273761749268
0.5953721625070084,1.4322278499603271
0.5953759017776538,1.433408260345459
0.5953543433598576,1.4341554641723633
0.5953581018217319,1.4353954792022705
0.5953365629521645,1.4361317157745361
0.5953403405458224,1.437288522720337
0.5953188211621255,1.4380342960357666
0.595322617828376,1.439258337020874
0.5953011178684637,1.4399962425231934
0.5953049335483677,1.4411404132843018
0.5952834529504253,1.4419643878936768
0.5952872875852954,1.4431581497192383
0.5952658262877774,1.4438986778259277
0.5952696798191766,1.4451141357421875
0.5952482377608053,1.445812702178955
0.5952521101305447,1.447007417678833
0.5952306872503097,1.4477362632751465
0.5952345784004475,1.4488747119903564
0.5952131746376025,1.4496233463287354
0.5952170845104432,1.4507808685302734
0.5951956998045058,1.4515202045440674
0.5951996283425983,1.452688217163086
0.5951782626333482,1.45340895652771
0.5951822097794848,1.4545917510986328
0.5951608630069621,1.4553172588348389
0.5951648287041768,1.4565117359161377
0.5951435008086807,1.4572422504425049
0.5951474850002485,1.458423376083374
0.5951261759223364,1.4591701030731201
0.5951301785517711,1.4603075981140137
0.5951088882322559,1.4610612392425537
0.5951129092433101,1.4622974395751953
0.5950916376232599,1.4630730152130127
0.5950956769599224,1.4642531871795654
0.5950744239806588,1.464967966079712
0.5950784815871544,1.466181993484497
0.595057247190251,1.4669506549835205
0.5950613230110384,1.4681081771850586
0.5950401071383191,1.4688477516174316
0.5950442011180905,1.4699914455413818
0.5950230037116292,1.4707720279693604
0.5950271157953078,1.4719116687774658
0.5950059367974253,1.4726588726043701
0.595010066930166,1.4738459587097168
0.5949889062834302,1.474581241607666
0.5949930544106162,1.4758434295654297
0.5949719120578402,1.4765539169311523
0.5949760781250834,1.4777565002441406
0.5949549540093239,1.4784421920776367
0.5949591379624629,1.4796555042266846
0.5949380320270191,1.480346918106079
0.5949422338121183,1.4815559387207031
0.5949211460005304,1.4822559356689453
0.5949253655638785,1.4835305213928223
0.594904295819927,1.4842305183410645
0.5949085331080366,1.485447883605957
0.59488748137574,1.4861648082733154
0.5948917363353451,1.4874107837677002
0.5948707025589592,1.4881339073181152
0.5948749751370154,1.4893553256988525
0.5948539592610322,1.4900822639465332
0.5948582494047145,1.4912688732147217
0.5948372513738606,1.4919908046722412
0.5948415590305627,1.4931724071502686
0.5948205787897978,1.4939041137695312
0.5948249039071312,1.4951133728027344
0.5948039414016473,1.4958252906799316
0.5948082839274397,1.4970030784606934
0.5947873391026595,1.4977457523345947
0.5947916989849537,1.498950481414795
0.5947707717865295,1.4996764659881592
0.5947751489735826,1.5008673667907715
0.5947542393473952,1.5015974044799805
0.5947586337876775,1.5027828216552734
0.5947377416798346,1.5034964084625244
0.5947421533220277,1.5046861171722412
0.5947212786788632,1.5054075717926025
0.5947257074718599,1.506617546081543
0.594704850239932,1.5073411464691162
0.5947092961328346,1.5085084438323975
0.5946884562589252,1.5092153549194336
0.5946929192010448,1.510411024093628
0.5946720966321578,1.5111567974090576
0.5946765765730129,1.5122952461242676
0.5946557712563736,1.5130565166473389
0.5946602681456888,1.5142712593078613
0.5946394800287423,1.5150258541107178
0.5946439938164482,1.516239881515503
0.594623222846858,1.516981601715088
0.594627753483089,1.518193006515503
0.5946069996087364,1.5189313888549805
0.5946115470438301,1.5201127529144287
0.5945908102128129,1.5208570957183838
0.5945953743973094,1.5219929218292236
0.5945746545579402,1.5227508544921875
0.5945792354425806,1.523897409439087
0.5945585325433865,1.524721622467041
0.594563130079112,1.5259711742401123
0.5945424440688325,1.5267224311828613
0.5945470582067834,1.5279128551483154
0.5945263890343704,1.5286331176757812
0.5945310197258847,1.5298333168029785
0.5945103673405006,1.5305838584899902
0.594515014537114,1.5317959785461426
0.5944943788881301,1.532494068145752
0.594499042541574,1.5337116718292236
0.594478423578571,1.5344436168670654
0.5944831036407714,1.5356559753417969
0.594462501313537,1.5363502502441406
0.5944671977366145,1.5375564098358154
0.5944466119951421,1.538254737854004
0.5944513247314104,1.5394628047943115
0.5944307555258993,1.5401663780212402
0.5944354845278633,1.5414092540740967
0.5944149318087167,1.5421268939971924
0.5944196770290734,1.5433847904205322
0.5943991407468968,1.5441055297851562
0.5944039021385327,1.5452966690063477
0.5943833822441346,1.5460295677185059
0.594388159760125,1.5472216606140137
0.5943676562045144,1.5479485988616943
0.5943724497981233,1.5490942001342773
0.5943519625325084,1.5498449802398682
0.5943567721571874,1.551016092300415
0.5943363011329756,1.5517373085021973
0.5943411267423616,1.552889347076416
0.5943206719111584,1.5536274909973145
0.5943255134590738,1.554826259613037
0.5943050747726811,1.5555498600006104
0.594309932213133,1.556694746017456
0.5942895096235482,1.5574290752410889
0.5942943829107271,1.5586471557617188
0.5942739763701421,1.5593452453613281
0.594278865458421,1.5605826377868652
0.5942584749192217,1.56130051612854
0.5942633797631549,1.562497615814209
0.59424300517792,1.5632359981536865
0.5942479257322425,1.564413070678711
0.5942275670537415,1.565147876739502
0.5942325032733686,1.566460371017456
0.5942121604545625,1.5672237873077393
0.5942171122945877,1.5683808326721191
0.5941967852886266,1.5691137313842773
0.5942017527043217,1.5703296661376953
0.5941814414645448,1.5710852146148682
0.5941864244113584,1.572249412536621
0.594166128891292,1.5729775428771973
0.5941711273248493,1.5741705894470215
0.5941508474782068,1.5749249458312988
0.5941558613543079,1.5760738849639893
0.5941355971349881,1.5768282413482666
0.5941406264096076,1.5779995918273926
0.5941203777716948,1.5787267684936523
0.5941254224009811,1.5799212455749512
0.5941051892987425,1.580634593963623
0.5941102492390165,1.581800937652588
0.5940900316269027,1.5825142860412598
0.5940951068346569,1.5836827754974365
0.5940749046673004,1.5843961238861084
0.5940799950991985,1.585603952407837
0.594059808331413,1.5862910747528076
0.5940649139442888,1.5875022411346436
0.5940447425310676,1.5881915092468262
0.5940498632819241,1.5894064903259277
0.5940297071784403,1.5901362895965576
0.5940348430244489,1.591339349746704
0.594014702186053,1.5920698642730713
0.5940198530845527,1.5932221412658691
0.5939997274667733,1.5939784049987793
0.5940048933752701,1.595160961151123
0.5939847829338119,1.5958774089813232
0.5939899638099772,1.5970582962036133
0.5939698685007204,1.5977914333343506
0.5939750643023912,1.5989530086517334
0.5939549840813908,1.5997161865234375
0.5939601947665683,1.6008548736572266
0.5939401295900529,1.6015920639038086
0.5939453551169015,1.6028265953063965
0.5939253049412726,1.603532314300537
0.5939305452681198,1.6047039031982422
0.5939105100499509,1.6054344177246094
0.5939157651352859,1.6067094802856445
0.5938957448313213,1.607424020767212
0.5939010146337944,1.6085841655731201
0.5938810092009494,1.6093051433563232
0.5938862936793708,1.6105802059173584
0.5938663030747295,1.6112942695617676
0.5938716021880696,1.6125006675720215
0.5938516263688847,1.613217830657959
0.5938569400762722,1.6143989562988281
0.5938369789999642,1.6151683330535889
0.5938423072606857,1.616307020187378
0.5938223608848421,1.6170783042907715
0.5938277036583413,1.618248462677002
0.5938077719407151,1.6190159320831299
0.593813129186593,1.6201529502868652
0.5937932120851028,1.620903730392456
0.5937985837631147,1.6220426559448242
0.5937786812358433,1.6228101253509521
0.5937840673059004,1.6239514350891113
0.5937641793110939,1.6246998310089111
0.593769579733261,1.6258883476257324
0.5937497062293285,1.626629114151001
0.5937551209638241,1.6278002262115479
0.5937352619093366,1.6285076141357422
0.5937406909165314,1.6297218799591064
0.5937208462702206,1.630415678024292
0.5937262895106377,1.6316173076629639
0.5937064592313959,1.6323142051696777
0.5937119166657094,1.6335163116455078
0.5936921007125882,1.6342196464538574
0.5936975723016223,1.6354360580444336
0.5936777706338321,1.6361548900604248
0.593683256338561,1.6373047828674316
0.5936634689154698,1.638063907623291
0.5936689686970169,1.639266014099121
0.5936491954781502,1.639998197555542
0.5936547092977865,1.6411645412445068
0.5936349502428258,1.641918659210205
0.5936404780619705,1.6431779861450195
0.5936207331307528,1.643907070159912
0.5936262749109714,1.6451075077056885
0.5936065440634887,1.6458284854888916
0.5936120997664935,1.6470303535461426
0.5935923829628915,1.647782564163208
0.5935979525505395,1.6490118503570557
0.5935782497511175,1.6497316360473633
0.5935838331854106,1.650935173034668
0.5935641443506201,1.6516475677490234
0.5935697415937048,1.6528677940368652
0.5935500666841492,1.6535842418670654
0.5935556776983143,1.654782772064209
0.5935360166747479,1.6555023193359375
0.5935416414224256,1.6567227840423584
0.5935219942457529,1.657438039779663
0.5935276326895176,1.6586329936981201
0.5935079993207923,1.6593348979949951
0.5935136514233589,1.6605417728424072
0.5934940318237844,1.6612329483032227
0.5934996975480087,1.6624391078948975
0.5934800916789356,1.663198471069336
0.5934857709878135,1.6644153594970703
0.5934661788107398,1.6651606559753418
0.5934718716674068,1.6663320064544678
0.5934522931439772,1.6671080589294434
0.5934579995117065,1.668267011642456
0.5934384346037118,1.6690287590026855
0.5934441544459153,1.6702520847320557
0.5934246031152913,1.6710102558135986
0.5934303363955178,1.6722033023834229
0.5934107986043445,1.672950267791748
0.5934165452862799,1.6741406917572021
0.5933970209967814,1.6749062538146973
0.593402781044247,1.6760709285736084
0.5933832702187903,1.6768224239349365
0.5933890435957434,1.6779797077178955
0.5933695461968378,1.6787300109863281
0.5933753328673697,1.6798713207244873
0.5933558488576661,1.680617094039917
0.5933616487860032,1.6818037033081055
0.5933421781282935,1.6825034618377686
0.5933479912787946,1.6837058067321777
0.5933285339360113,1.6844398975372314
0.5933343602731684,1.6855976581573486
0.5933149162083832,1.6863195896148682
0.5933207556968205,1.6875200271606445
0.5933013248732443,1.6882472038269043
0.5933071774777178,1.6894752979278564
0.5932877598586997,1.6902766227722168
0.5932936255440959,1.6914277076721191
0.5932742210931223,1.692152976989746
0.5932800998244586,1.6933133602142334
0.5932607085051533,1.694056510925293
0.5932666002475764,1.69525146484375
0.5932472220236993,1.696000337600708
0.593253126742485,1.6972131729125977
0.5932337615779312,1.6979458332061768
0.5932396792384841,1.6991639137268066
0.5932203270972844,1.6998884677886963
0.5932262576651366,1.7010972499847412
0.5932069185114557,1.7018237113952637
0.5932128619522671,1.7030231952667236
0.5931935357504032,1.7037479877471924
0.59319949202996,1.704930067062378
0.5931801787443448,1.7056629657745361
0.5931861478285598,1.7068641185760498
0.5931668474237569,1.7075824737548828
0.5931728292786678,1.7087364196777344
0.5931535417193731,1.7094502449035645
0.593159536311143,1.710658311843872
0.5931402615621829,1.7113497257232666
0.5931462688570993,1.7125542163848877
0.5931270068834312,1.7132518291473389
0.5931330268479053,1.7144436836242676
0.5931137776146165,1.7151966094970703
0.5931198102151825,1.7163422107696533
0.593100573687489,1.7171118259429932
0.5931066188908041,1.7183115482330322
0.5930873950340513,1.719048261642456
0.5930934528068944,1.7202661037445068
0.5930742415865552,1.7209961414337158
0.5930803118958272,1.7221860885620117
0.5930611132775023,1.722949743270874
0.5930671960902248,1.7241816520690918
0.5930480100396412,1.724909782409668
0.5930541053229562,1.7261435985565186
0.5930349318059677,1.7268919944763184
0.593041039527137,1.7280526161193848
0.5930218785097228,1.728769302368164
0.5930279986361277,1.729959487915039
0.593008850084392,1.7307069301605225
0.5930149825835319,1.7320058345794678
0.5929958464637035,1.732726812362671
0.5930019913031972,1.733933925628662
0.5929828675816284,1.734712839126587
0.5929890247292112,1.7358992099761963
0.5929699133723781,1.736633062362671
0.592976082795903,1.7378733158111572
0.5929569837704038,1.7386019229888916
0.5929631654378402,1.739816665649414
0.5929440787103961,1.7405459880828857
0.5929502725898292,1.7417447566986084
0.592931198127282,1.7424554824829102
0.5929374041869132,1.7436909675598145
0.5929183419562261,1.7443857192993164
0.5929245601643712,1.7456247806549072
0.5929055101326278,1.7463200092315674
0.5929117404577172,1.7475221157073975
0.592892702592121,1.7482554912567139
0.5928989450026991,1.7494792938232422
0.5928799192705728,1.7502167224884033
0.5928861737352975,1.7514896392822266
0.5928671601040826,1.752206563949585
0.5928734265917243,1.7533931732177734
0.5928544250289803,1.754136323928833
0.5928607035084223,1.7553603649139404
0.5928417139818266,1.7560789585113525
0.5928480044220636,1.7572705745697021
0.5928290268994106,1.758002758026123
0.5928353292695492,1.759232521057129
0.5928163637187497,1.7599902153015137
0.5928226779880069,1.7611830234527588
0.5928037243770877,1.7619249820709229
0.5928100505147911,1.7631163597106934
0.5927911088118945,1.7638449668884277
0.5927974467874814,1.765028715133667
0.5927785169608646,1.7657639980316162
0.592784866743882,1.766951322555542
0.5927659487619168,1.7676782608032227
0.59277231032202,1.768857479095459
0.5927534041531919,1.7695903778076172
0.5927597774601451,1.7707641124725342
0.5927408830730526,1.7714619636535645
0.5927472680967277,1.772773265838623
0.5927283854600828,1.77347731590271
0.5927347821704589,1.7747151851654053
0.5927159112530854,1.7754805088043213
0.592722319620249,1.7765941619873047
0.5927034603910825,1.77738356590271
0.5927098803852261,1.7786073684692383
0.5926910328133136,1.7793054580688477
0.5926974644047359,1.7804996967315674
0.5926786284592349,1.7811987400054932
0.59268507161834,1.7824103832244873
0.5926662472685187,1.7831552028656006
0.5926727019658158,1.784313440322876
0.5926538891810514,1.7850804328918457
0.5926603553871543,1.7862708568572998
0.592641554136934,1.7870314121246338
0.5926480318225601,1.7881710529327393
0.5926292420764795,1.7889273166656494
0.5926357312124503,1.790088176727295
0.5926169529402132,1.7908377647399902
0.5926234534974532,1.7919728755950928
0.5926046866688712,1.792733907699585
0.5926111986184076,1.793884515762329
0.5925924432033993,1.7946758270263672
0.5925989665163615,1.7959003448486328
0.5925802224849528,1.7966575622558594
0.5925867571325718,1.797839641571045
0.5925680244548943,1.798588752746582
0.5925745704085028,1.799729824066162
0.5925558490547942,1.8004543781280518
0.5925624062858256,1.8016057014465332
0.5925436962264288,1.8023123741149902
0.5925502647064168,1.803530216217041
0.5925315659117796,1.8042290210723877
0.5925381456123581,1.805467128753662
0.5925194580530324,1.806166172027588
0.5925260489459346,1.8073687553405762
0.5925073725925766,1.8080849647521973
0.592513974649635,1.8092780113220215
0.5924953094730038,1.8100144863128662
0.5925019226661494,1.8111956119537354
0.5924832686371075,1.8119192123413086
0.5924898929383696,1.8131000995635986
0.5924712500278818,1.8138213157653809
0.5924778854093874,1.815140724182129
0.5924592535885205,1.815861701965332
0.592465900022494,1.817056655883789
0.5924472792624162,1.8177728652954102
0.5924539367211793,1.8189520835876465
0.59243532699316,1.8196983337402344
0.5924419954491301,1.820852518081665
0.5924233967245396,1.8215851783752441
0.5924300761502308,1.82279634475708
0.5924114884005393,1.8235180377960205
0.5924181787685611,1.8246915340423584
0.5923996019653385,1.8254008293151855
0.5924063032483957,1.826603889465332
0.5923877373633113,1.8273305892944336
0.5923944495342034,1.8284919261932373
0.5923758945390257,1.8292207717895508
0.5923826175706467,1.830406904220581
0.5923640734372417,1.8311567306518555
0.5923708073025801,1.8322904109954834
0.5923522740029122,1.8330512046813965
0.5923590186750491,1.8342149257659912
0.5923404961811807,1.8349919319152832
0.5923472516332908,1.836183786392212
0.5923287399173812,1.8369252681732178
0.592335506122732,1.8380775451660156
0.5923170051570364,1.8388991355895996
0.5923237820889878,1.8400006294250488
0.5923052918458587,1.840766429901123
0.5923120794778626,1.8419039249420166
0.5922935999297471,1.8426659107208252
0.5923003982353466,1.8438074588775635
0.5922819293547885,1.8445677757263184
0.5922887383076184,1.8457584381103516
0.5922702800672552,1.8464877605438232
0.5922770996410407,1.8477389812469482
0.5922586520136054,1.8484795093536377
0.5922654821821616,1.849715232849121
0.592247045140481,1.8504087924957275
0.5922538858777139,1.8516857624053955
0.5922354593947081,1.8523788452148438
0.5922423106746129,1.853564977645874
0.5922238947232956,1.8542699813842773
0.5922307565199565,1.85555100440979
0.5922123510734343,1.8562614917755127
0.5922192233610244,1.8575129508972168
0.5922008283924965,1.8582303524017334
0.5922077111452775,1.8594255447387695
0.5921893266280347,1.86014723777771
0.592196219820356,1.861304759979248
0.5921778457277809,1.862067699432373
0.59218474933408,1.8632769584655762
0.5921663856396467,1.8640038967132568
0.5921732996344481,1.8651995658874512
0.592154946311721,1.8659400939941406
0.5921618706696361,1.8671576976776123
0.5921435276922707,1.867891550064087
0.5921504623879975,1.869044542312622
0.5921321297297389,1.8697855472564697
0.5921390747380615,1.8709537982940674
0.5921207523727446,1.871683120727539
0.5921277076685331,1.8728523254394531
0.5921093955700819,1.8735692501068115
0.5921163611282914,1.8747739791870117
0.5920980592707188,1.8755154609680176
0.59210503506639,1.8766980171203613
0.5920867434237975,1.877403974533081
0.5920937294320553,1.8786158561706543
0.5920754479786324,1.879326343536377
0.5920824441746864,1.880577564239502
0.5920641728847104,1.8813109397888184
0.5920711792438536,1.8825035095214844
0.592052918091689,1.8832595348358154
0.5920599345892988,1.884430170059204
0.5920416835493968,1.8851807117462158
0.5920487101609335,1.8864076137542725
0.5920304692078323,1.8871779441833496
0.592037505908839,1.8883140087127686
0.5920192750171627,1.8890619277954102
0.592026321783265,1.8902568817138672
0.5920081009277238,1.8910417556762695
0.5920151577346296,1.8922600746154785
0.5919969468900189,1.8929932117462158
0.5920040137135182,1.8941466808319092
0.5919858128547181,1.8949332237243652
0.5919928896706818,1.8960833549499512
0.5919746987726581,1.8968455791473389
0.5919817855570386,1.8980817794799805
0.5919636045948405,1.8988442420959473
0.5919707013236714,1.899991512298584
0.5919525302724322,1.9007632732391357
0.5919596369218268,1.901916742324829
0.591941475756764,1.9026730060577393
0.5919485923029163,1.9038236141204834
0.5919304409993299,1.9045579433441162
0.5919375674185134,1.9057753086090088
0.5919194259517867,1.9064867496490479
0.5919265622203543,1.9076499938964844
0.5919084305659531,1.9083564281463623
0.5919155766603373,1.909578800201416
0.5918974547938095,1.9102675914764404
0.5919046106905209,1.9114782810211182
0.591886498587496,1.9121768474578857
0.5918936642631241,1.9133591651916504
0.5918755618993137,1.9140923023223877
0.5918827373305258,1.9153048992156982
0.591864644681722,1.9160370826721191
0.5918718298452634,1.9172213077545166
0.5918537468873393,1.917933464050293
0.5918609417600328,1.9191417694091797
0.5918428684689419,1.9198758602142334
0.5918500730276874,1.921046257019043
0.5918320093794635,1.9217867851257324
0.5918392236012375,1.9229938983917236
0.5918211695719936,1.9237267971038818
0.5918283934338494,1.9249322414398193
0.5918103489997781,1.9256463050842285
0.5918175824788452,1.9268391132354736
0.5917995476162187,1.9275472164154053
0.591806790689702,1.928727626800537
0.5917887653748706,1.9294278621673584
0.591796018020051,1.9306612014770508
0.5917780022294434,1.9313933849334717
0.5917852644236766,1.932614803314209
0.5917672581338003,1.933351993560791
0.5917745298545173,1.9345061779022217
0.5917565330419563,1.9353289604187012
0.5917638142666625,1.9365155696868896
0.5917458269080794,1.9372522830963135
0.5917531176143546,1.938591480255127
0.591735139686488,1.9393644332885742
0.5917424398519857,1.9405629634857178
0.591724471331652,1.9413065910339355
0.5917317809340996,1.9425132274627686
0.5917138217981908,1.943272590637207
0.591721140815389,1.9444620609283447
0.5917031910408734,1.945204734802246
0.591710519450696,1.9463489055633545
0.5916925790146179,1.9471502304077148
0.5916999167950112,1.9482944011688232
0.59168198567449,1.9490411281585693
0.5916893328034735,1.950247049331665
0.5916714109757039,1.9510166645050049
0.5916787674313683,1.9522182941436768
0.5916608548736199,1.9529492855072021
0.591668220634128,1.954134464263916
0.591650317323745,1.9549143314361572
0.5916576923673313,1.956141710281372
0.5916397982817319,1.9568674564361572
0.5916471825867025,1.9580514430999756
0.5916292977033782,1.9588172435760498
0.5916366912481098,1.959954023361206
0.5916188155446268,1.9607088565826416
0.5916262183075669,1.9618439674377441
0.5916083517615638,1.9625940322875977
0.5916157637212298,1.96376633644104
0.5915979063104185,1.964465856552124
0.5916053274453985,1.9656739234924316
0.5915874791475636,1.9663736820220947
0.5915949094365153,1.9675796031951904
0.5915770702295136,1.968273401260376
0.5915845096511642,1.9694881439208984
0.5915666795129243,1.9701952934265137
0.5915741280460702,1.9713945388793945
0.591556306954593,1.9721102714538574
0.5915637645780993,1.9733481407165527
0.5915459525114571,1.9740829467773438
0.5915534192042581,1.9753003120422363
0.5915356161405936,1.97603178024292
0.5915430918816915,1.9771807193756104
0.5915252977992189,1.9779338836669922
0.5915327825676845,1.9791202545166016
0.5915149974446884,1.979837417602539
0.5915224912196599,1.9810898303985596
0.591504715034495,1.981802225112915
0.5915122177951785,1.98301100730896
0.5914944505262695,1.983734130859375
0.5915019622519379,1.9849216938018799
0.5914842038777794,1.9856584072113037
0.591491724547773,1.9868528842926025
0.5914739750469289,1.9875755310058594
0.5914815046406544,1.9887166023254395
0.5914637639917578,1.9894435405731201
0.5914713024886885,1.990649938583374
0.591453570670441,1.99135160446167
0.5914611180501166,1.9925320148468018
0.5914433950412886,1.993234395980835
0.5914509512833145,1.994408130645752
0.5914332370627443,1.9952538013458252
0.5914408021467916,1.9963102340698242
0.5914230966933859,1.9971230030059814
0.591430670599191,1.9981911182403564
0.5914129738919239,1.9990050792694092
0.5914205565992884,2.0000767707824707
0.5914028686172014,2.000863790512085
0.591410460105992,2.001986503601074
0.5913927808281939,2.002755880355835
0.5914003810783413,2.003931999206543
0.5913827104840077,2.004667043685913
0.5913903194755072,2.005873441696167
0.5913726575438805,2.0066065788269043
0.5913802752567915,2.0077974796295166
0.5913626219671798,2.0085246562957764
0.591370248381626,2.009676933288574
0.5913526037134038,2.0103962421417236
0.5913602388095714,2.0115928649902344
0.5913426027421792,2.0123088359832764
0.5913502465003185,2.0134987831115723
0.5913326190132621,2.0142340660095215
0.5913402714136863,2.01544189453125
0.5913226524865363,2.0161614418029785
0.5913303135096212,2.017322063446045
0.5913127031220138,2.018073320388794
0.5913203727481979,2.019239902496338
0.5913027708798336,2.019979238510132
0.5913104490896177,2.0211191177368164
0.5912928557202615,2.0219650268554688
0.5913005424942084,2.0230443477630615
0.5912829576036898,2.023810386657715
0.5912906529224238,2.024930000305176
0.5912730764906358,2.025707721710205
0.5912807803348431,2.0268871784210205
0.5912632123417425,2.027615785598755
0.5912709246921707,2.0287904739379883
0.5912533651177776,2.029528856277466
0.5912610859552349,2.030778646469116
0.5912435347796327,2.0314862728118896
0.5912512640849883,2.0326433181762695
0.5912337212883233,2.0333681106567383
0.5912414590425071,2.0345890522003174
0.5912239246049881,2.0353147983551025
0.5912316707889902,2.0365560054779053
0.5912141446908883,2.0372865200042725
0.5912218992857587,2.0384817123413086
0.5912043815074071,2.039217710494995
0.5912121444942563,2.0403764247894287
0.5911946350160504,2.041116714477539
0.5912024063760476,2.0422914028167725
0.591184905178444,2.043062925338745
0.5911926848928185,2.0441856384277344
0.5911751919563355,2.0449492931365967
0.5911829800063754,2.046165704727173
0.5911654953115921,2.046923875808716
0.5911732916786442,2.048100471496582
0.591155815206201,2.0488228797912598
0.5911636198716711,2.050011157989502
0.5911461516022687,2.0507662296295166
0.5911539645476209,2.051908493041992
0.5911365044620205,2.0526483058929443
0.5911443256687772,2.0538477897644043
0.5911268737478,2.0545735359191895
0.5911347031975414,2.0557570457458496
0.5911172594220688,2.0564656257629395
0.5911250970964329,2.0576729774475098
0.5911076614474057,2.058366060256958
0.5911155073280882,2.0596513748168945
0.5910980797865066,2.060354232788086
0.5911059338552602,2.061577081680298
0.5910885144021838,2.0622825622558594
0.5910963766408185,2.063565254211426
0.5910789652573658,2.064302682876587
0.5910868356477481,2.0655176639556885
0.5910694323150962,2.06623911857605
0.5910773108391495,2.0674428939819336
0.5910599155385341,2.0681633949279785
0.5910678021782383,2.069326639175415
0.5910504148909533,2.070089817047119
0.5910583096283439,2.071276903152466
0.5910409303357413,2.0720131397247314
0.5910488331529102,2.07315731048584
0.5910314618363995,2.0739188194274902
0.5910393727154947,2.075143575668335
0.5910220093565434,2.075864315032959
0.5910299282797672,2.077058792114258
0.5910125728598997,2.0777857303619385
0.5910204998095111,2.079011917114258
0.5910031523103091,2.0797646045684814
0.5910110872686212,2.0809473991394043
0.5909937476717232,2.0817089080810547
0.5910016906211042,2.0829288959503174
0.5909843589082059,2.083648204803467
0.5909923098310788,2.0848512649536133
0.5909749859839312,2.085592031478882
0.5909829448627734,2.0867841243743896
0.5909656288631847,2.0874969959259033
0.5909735956805278,2.088667154312134
0.5909562875103616,2.0894336700439453
0.590964262248791,2.090670585632324
0.5909469618899672,2.091379404067993
0.5909549445321223,2.0925416946411133
0.5909376519666157,2.0932719707489014
0.5909456424951895,2.0944321155548096
0.5909283577050307,2.095211982727051
0.5909363561027696,2.0964152812957764
0.5909190790700442,2.0971908569335938
0.5909270853197476,2.098459243774414
0.5909098160265958,2.099217653274536
0.5909178301111161,2.1004912853240967
0.5909005685397333,2.1012136936187744
0.5909085904419759,2.1023998260498047
0.5908913365746113,2.1031486988067627
0.590899366277534,2.1042826175689697
0.5908821200964914,2.1051583290100098
0.5908901575831044,2.106224775314331
0.5908729190707419,2.1070516109466553
0.590880964324107,2.108126163482666
0.5908637334628362,2.1089115142822266
0.5908717864660681,2.109998941421509
0.5908545632383543,2.1107800006866455
0.5908626239746189,2.1119039058685303
0.5908454083629804,2.112663507461548
0.5908534768154952,2.113837242126465
0.5908362688025041,2.1145832538604736
0.5908443449545377,2.1157610416412354
0.5908271445228189,2.116456985473633
0.5908352283576916,2.117661952972412
0.5908180354899225,2.118351459503174
0.5908261269910053,2.119572639465332
0.5908089416699163,2.120274305343628
0.5908170408206308,2.1214795112609863
0.5907998630290042,2.122194766998291
0.5908079698128229,2.123382806777954
0.5907907995334934,2.1240997314453125
0.5907989139339387,2.1252686977386475
0.5907817511497933,2.1260199546813965
0.5907898731504381,2.127197742462158
0.5907727178444148,2.127924919128418
0.590780847428882,2.1290817260742188
0.5907636995839709,2.1298272609710693
0.5907718367359333,2.1310081481933594
0.5907546963351757,2.131730079650879
0.5907628410383551,2.13287615776062
0.5907457080648437,2.133610486984253
0.5907538603030118,2.1347947120666504
0.5907367347398899,2.1355130672454834
0.5907448944968678,2.1366891860961914
0.5907277763273296,2.1373934745788574
0.590735943586987,2.138611078262329
0.5907188327942772,2.139317274093628
0.5907270075405329,2.140540599822998
0.5907099041079468,2.1412410736083984
0.5907180863247683,2.1424505710601807
0.5907009902356509,2.1431925296783447
0.5907091799070538,2.1443276405334473
0.5906920911448009,2.145125150680542
0.5907002882548495,2.1463584899902344
0.590683206802906,2.1471385955810547
0.5906914113357125,2.148285150527954
0.5906743371775729,2.1490442752838135
0.5906825491172977,2.150203227996826
0.5906654822365063,2.150972366333008
0.5906737015673571,2.1521432399749756
0.5906566419475071,2.1528711318969727
0.5906648686537394,2.1540610790252686
0.5906478162784734,2.154810667037964
0.5906560503443902,2.155977964401245
0.5906390051973992,2.156726837158203
0.5906472466073505,2.157917022705078
0.5906302086723746,2.158661365509033
0.5906384574107574,2.1598048210144043
0.5906214266715847,2.1605329513549805
0.590629682722843,2.161742925643921
0.5906126591633104,2.162430763244629
0.5906209225119348,2.163633346557617
0.5906039061159267,2.1643271446228027
0.5906121767464544,2.1655523777008057
0.5905951674979038,2.1662702560424805
0.5906034453949178,2.1674749851226807
0.5905864432778049,2.1681973934173584
0.5905947284259353,2.16935396194458
0.5905777334242879,2.1701161861419678
0.5905860258082098,2.171311140060425
0.5905690379061035,2.172043561935425
0.5905773375105384,2.173191785812378
0.5905603566920956,2.1739559173583984
0.5905686635018103,2.175166606903076
0.5905516897512004,2.1758909225463867
0.5905600037510076,2.1770637035369873
0.590543037052447,2.1777989864349365
0.590551358227204,2.1789934635162354
0.5905343985649558,2.1797096729278564
0.5905427268995656,2.1808815002441406
0.5905257742579393,2.1816022396087646
0.5905341097373491,2.182807445526123
0.5905171641007004,2.183504581451416
0.5905255067099036,2.184699773788452
0.5905085680626343,2.1854097843170166
0.5905169177866672,2.1866941452026367
0.5904999861132254,2.1874217987060547
0.5905083429371698,2.1885757446289062
0.5904914182220491,2.189314603805542
0.5904997821310307,2.1904959678649902
0.5904828643587705,2.1912283897399902
0.5904912353379591,2.1924335956573486
0.590474324493144,2.193150281906128
0.5904827025277537,2.1943564414978027
0.5904657985950135,2.1951324939727783
0.5904741836703018,2.1963186264038086
0.5904572866343117,2.197075605392456
0.5904656787355798,2.1982710361480713
0.59044878858106,2.199026107788086
0.5904571876936525,2.2002251148223877
0.5904403044053673,2.200962781906128
0.5904487105146724,2.202103614807129
0.5904318340774314,2.2028725147247314
0.59044024716888,2.204041004180908
0.590423377567537,2.2047646045684814
0.590431797626603,2.2059545516967773
0.590414934846056,2.206693410873413
0.5904233618582566,2.2078778743743896
0.5904065058834476,2.2085890769958496
0.5904149398343422,2.2097837924957275
0.5903980906502573,2.2104806900024414
0.5904065315254476,2.2116951942443848
0.5903896891171166,2.2123863697052
0.5903981369022475,2.2135818004608154
0.5903813012547436,2.21427583694458
0.5903897559355014,2.215498685836792
0.5903729270339415,2.216203451156616
0.5903813885960546,2.217395067214966
0.5903645664255991,2.2181193828582764
0.5903730348548379,2.2193193435668945
0.5903562194006895,2.220055341720581
0.5903646946828662,2.2213096618652344
0.5903478859302715,2.222043037414551
0.5903563680512397,2.223236322402954
0.5903395659854873,2.223959445953369
0.5903480549311422,2.225151538848877
0.5903312595375639,2.225881576538086
0.5903397552938416,2.2270853519439697
0.5903229665578114,2.227787971496582
0.5903314691106896,2.229067325592041
0.5903146870176236,2.229787588119507
0.5903231963531207,2.23098087310791
0.5903064208884775,2.2317044734954834
0.5903149369926525,2.232860565185547
0.5902981681419328,2.2335991859436035
0.5903066910008856,2.2347991466522217
0.5902899287496316,2.2355241775512695
0.5902984583495025,2.2367007732391357
0.5902817026832984,2.237409830093384
0.5902902390102679,2.2386348247528076
0.5902734899147392,2.2393345832824707
0.5902820329550283,2.2405195236206055
0.590265290415842,2.2412221431732178
0.5902738401557118,2.242417812347412
0.590257104158576,2.2431745529174805
0.5902656605843272,2.2442944049835205
0.5902489311149911,2.2450692653656006
0.5902574942129643,2.2462100982666016
0.5902407712572185,2.2469937801361084
0.5902493410137937,2.2481608390808105
0.5902326245574689,2.2488887310028076
0.5902412009590661,2.250089406967163
0.590224490988034,2.2508370876312256
0.5902330740211121,2.2520062923431396
0.5902163705212847,2.25274658203125
0.5902249601723417,2.2539350986480713
0.5902082631296717,2.25467586517334
0.590216859385245,2.2558765411376953
0.5902001687857246,2.256578207015991
0.5902087716323906,2.257762908935547
0.5901920874620525,2.25844669342041
0.590200696886426,2.2596700191497803
0.5901840191313429,2.2603952884674072
0.5901926351200769,2.261613607406616
0.5901759637663612,2.2623038291931152
0.5901845863061482,2.2635247707366943
0.5901679213399514,2.2642271518707275
0.5901765504175216,2.26546049118042
0.5901598918250353,2.2661757469177246
0.5901685274271573,2.2674179077148438
0.5901518751946119,2.268144130706787
0.5901605173080922,2.2693331241607666
0.5901438714217576,2.2701497077941895
0.5901525200334407,2.2713489532470703
0.5901358804796257,2.2720727920532227
0.5901445355763939,2.2732110023498535
0.5901279023414461,2.2739624977111816
0.5901365639102194,2.2751615047454834
0.5901199369805253,2.27588152885437
0.5901286050082611,2.2770307064056396
0.5901119843702457,2.277784824371338
0.590120658843939,2.278952121734619
0.5901040444840657,2.2796919345855713
0.5901127253907483,2.2808890342712402
0.5900961172955193,2.281625986099243
0.5901048046222604,2.282829761505127
0.590088202778215,2.2835261821746826
0.590096896512121,2.2846949100494385
0.5900803009058377,2.2854502201080322
0.5900890010340515,2.286646842956543
0.5900724116521457,2.287355661392212
0.5900811181618472,2.2885191440582275
0.5900645349909731,2.2892472743988037
0.5900732478693781,2.290449857711792
0.5900566708962268,2.29118013381958
0.5900653901305882,2.2923548221588135
0.5900488193418886,2.293083667755127
0.5900575449194956,2.2942464351654053
0.5900409803020136,2.295030117034912
0.5900497122101915,2.296206474304199
0.5900331537507306,2.296943187713623
0.5900418919768403,2.2981221675872803
0.5900253396622411,2.298868179321289
0.5900340841936802,2.300011396408081
0.5900175380108198,2.3007490634918213
0.590026288835021,2.3019309043884277
0.5900097487708139,2.3026745319366455
0.5900185058752461,2.303821563720703
0.590001971916643,2.3045380115509033
0.5900107352888103,2.3057312965393066
0.5899942074227988,2.3064236640930176
0.5900029770502409,2.3076202869415283
0.5899864552638449,2.308316946029663
0.5899952311341365,2.309565544128418
0.5899787154144163,2.3102760314941406
0.5899874975151677,2.311563491821289
0.5899709878492194,2.3122739791870117
0.5899797761680756,2.3134260177612305
0.5899632725430317,2.314176082611084
0.5899720670676729,2.315396308898926
0.5899555694707017,2.3161277770996094
0.5899643701888425,2.317303419113159
0.5899478786071481,2.318047523498535
0.589956685506538,2.3192403316497803
0.5899401999273602,2.319979667663574
0.5899490129957833,2.3211426734924316
0.5899325334063973,2.3218741416931152
0.5899413526316719,2.3230996131896973
0.5899248790193883,2.3238277435302734
0.5899337043893672,2.3249847888946533
0.589917236741532,2.3257298469543457
0.589926068244102,2.3269331455230713
0.5899096065480962,2.327662467956543
0.5899184441711784,2.3288111686706543
0.5899019884144182,2.3295321464538574
0.5899108321459673,2.3307418823242188
0.5898943823159036,2.3314316272735596
0.5899032321439087,2.3326501846313477
0.589886788228027,2.3333399295806885
0.5898956441405101,2.3345701694488525
0.5898792061263309,2.3353052139282227
0.5898880681113483,2.3364973068237305
0.5898716359864267,2.337238311767578
0.5898805040320675,2.33841609954834
0.5898640777839926,2.3391637802124023
0.58987295187838,2.3404037952423096
0.5898565314947755,2.3411407470703125
0.589865411626065,2.342376708984375
0.5898489970945886,2.343135118484497
0.5898578832509694,2.34433913230896
0.5898414745593131,2.3450939655303955
0.5898503667290074,2.346324920654297
0.5898339638648966,2.3470935821533203
0.5898428620361594,2.348302125930786
0.5898264649873539,2.349034547805786
0.5898353691484726,2.350257158279419
0.5898189779027654,2.350996971130371
0.5898278880420605,2.352283000946045
0.5898115025872784,2.3530142307281494
0.589820418693103,2.3541977405548096
0.5898040390171061,2.3549396991729736
0.5898129610778451,2.3561155796051025
0.5897965871685271,2.3568499088287354
0.5898055151725984,2.357999563217163
0.5897891470178858,2.358754873275757
0.5897980809537388,2.3599112033843994
0.5897817185415916,2.3606133460998535
0.5897906583977083,2.361809253692627
0.5897743017161191,2.3625004291534424
0.5897832474810134,2.3636889457702637
0.5897668965180081,2.3643975257873535
0.5897758481802254,2.3656134605407715
0.589759502923862,2.366309642791748
0.5897684604719801,2.367525577545166
0.5897521209103498,2.3682284355163574
0.5897610843329774,2.369452953338623
0.5897447504542035,2.370171546936035
0.5897537197399813,2.3713889122009277
0.58973739153222,2.372105121612549
0.5897463666698197,2.373300552368164
0.5897300441212592,2.374039649963379
0.5897390250993843,2.375237464904785
0.5897227081982446,2.375957727432251
0.5897316950056293,2.3771588802337646
0.5897153837401634,2.3778858184814453
0.5897243763655731,2.379079818725586
0.5897080707240652,2.379791736602783
0.5897170691562965,2.3809432983398438
0.5897007691270626,2.381685256958008
0.589709773354943,2.3828775882720947
0.5896934789263312,2.383585214614868
0.5897024889387185,2.3847591876983643
0.5896862000991084,2.385481119155884
0.5896952158848915,2.386671543121338
0.5896789326226942,2.3873865604400635
0.5896879541707923,2.3885908126831055
0.5896716764744503,2.3892900943756104
0.5896807037738131,2.3905248641967773
0.5896644316317999,2.391244411468506
0.5896734646714078,2.392444610595703
0.5896571980722286,2.393157958984375
0.5896662368410915,2.394432306289673
0.5896499757732824,2.3951919078826904
0.5896590202604406,2.3963654041290283
0.5896427647125684,2.397109031677246
0.5896518149070926,2.3982884883880615
0.5896355648677551,2.399052858352661
0.5896446207587458,2.400188446044922
0.5896283762165716,2.400930166244507
0.5896374377931587,2.4021220207214355
0.5896211987368072,2.4028637409210205
0.5896302659881505,2.404024124145508
0.5896140324063114,2.404775381088257
0.5896231053216007,2.4059808254241943
0.5896068772029939,2.4067258834838867
0.5896159557714481,2.407919406890869
0.5895997331048244,2.4086389541625977
0.5896088173156916,2.4097933769226074
0.5895926000898318,2.4105188846588135
0.58960168993239,2.4117183685302734
0.5895854781361052,2.4124104976654053
0.5895945735996609,2.4136159420013428
0.5895783672217916,2.414313554763794
0.5895874682956812,2.4155290126800537
0.5895712673250983,2.416224479675293
0.5895803739986868,2.4174187183380127
0.589564178424291,2.418133497238159
0.5895732906869721,2.4193272590637207
0.5895571004976936,2.4200685024261475
0.5895662183388903,2.421212911605835
0.5895500335236888,2.4219565391540527
0.5895591569328523,2.423161745071411
0.5895429774807178,2.4238688945770264
0.5895521064473283,2.425053596496582
0.5895359323472792,2.425771474838257
0.5895450668608451,2.426968812942505
0.5895288981019298,2.4276928901672363
0.5895380381519879,2.428849697113037
0.5895218747232835,2.4295833110809326
0.5895310202993994,2.430774688720703
0.5895148621900126,2.431469202041626
0.5895240132817798,2.432675361633301
0.5895078604808457,2.433366298675537
0.5895170170778856,2.434661865234375
0.5895008695745689,2.4353816509246826
0.5895100316665314,2.4365882873535156
0.5894938894500251,2.437310218811035
0.5895030570265873,2.438523292541504
0.5894869200861134,2.439253330230713
0.5894960931369814,2.4404401779174805
0.58947996146179,2.4411563873291016
0.5894891399766966,2.4423611164093018
0.589473013556067,2.443125009536743
0.589482197524773,2.444258689880371
0.5894660763480126,2.44502329826355
0.5894752657603065,2.446164846420288
0.589459149816751,2.446964979171753
0.5894683446624484,2.4480960369110107
0.5894522339414616,2.4488415718078613
0.589461434210406,2.4499900341033936
0.5894453287013801,2.45076060295105
0.5894545343834419,2.4519166946411133
0.589438434075797,2.4526450634002686
0.5894476451608737,2.4538023471832275
0.589431550044058,2.4545249938964844
0.5894407665220744,2.4557442665100098
0.5894246765855635,2.4564309120178223
0.5894338984464716,2.4576404094696045
0.5894178136797692,2.4583301544189453
0.5894270409135476,2.459547996520996
0.589410961306185,2.460249662399292
0.589420193902839,2.461451292037964
0.5894041194443752,2.462169885635376
0.5894133573939371,2.463374376296997
0.5893972880739583,2.464096784591675
0.589406531366487,2.465282440185547
0.5893904671746069,2.4660301208496094
0.5893997158001878,2.467196464538574
0.5893836567260474,2.4679243564605713
0.5893929106747924,2.4691948890686035
0.58937685670806,2.469914674758911
0.589386115970107,2.471130847930908
0.5893700671004779,2.4718494415283203
0.589379331665992,2.4729907512664795
0.5893632878831879,2.4737439155578613
0.5893725577423596,2.4749393463134766
0.5893565190361303,2.475674867630005
0.5893657941791764,2.476940870285034
0.5893497605392977,2.4776618480682373
0.589359040956461,2.478896379470825
0.5893430123727357,2.4796128273010254
0.5893522980542849,2.480790376663208
0.5893362745165425,2.4814889430999756
0.5893455654527724,2.4827165603637695
0.5893295469508687,2.4834096431732178
0.5893388431320997,2.4845986366271973
0.5893228296559172,2.4852969646453857
0.5893321310724953,2.4865012168884277
0.589316122611943,2.48726487159729
0.5893254292542396,2.488452672958374
0.5893094257992525,2.4891586303710938
0.589318737657665,2.4903321266174316
0.5893027391982043,2.491112470626831
0.5893120562631552,2.4922518730163574
0.5892960627892087,2.493006944656372
0.589305385051146,2.4941954612731934
0.5892893965527267,2.4949491024017334
0.5892987240021235,2.496103048324585
0.5892827404692712,2.4968676567077637
0.5892920730966255,2.498032569885254
0.5892760945194054,2.498795747756958
0.5892854323152408,2.499948740005493
0.589269458683744,2.5006966590881348
0.5892788016386089,2.5019145011901855
0.5892628329429521,2.5026469230651855
0.5892721810474197,2.5038421154022217
0.5892562172777452,2.5045406818389893
0.5892655705224138,2.5057382583618164
0.5892496116688896,2.5064210891723633
0.5892589700443817,2.5076406002044678
0.589243016097201,2.508333921432495
0.5892523795941643,2.5095622539520264
0.5892364305435458,2.5102691650390625
0.5892457991526526,2.511484146118164
0.5892298549888401,2.5122029781341553
0.5892392287007867,2.513354539871216
0.5892232894140496,2.51411509513855
0.5892326682195572,2.5153167247772217
0.5892167338001894,2.5160481929779053
0.5892261176900034,2.517206907272339
0.589210188128324,2.5180466175079346
0.5892195770932142,2.519212245941162
0.5892036523795675,2.5199713706970215
0.5892130464103275,2.521151065826416
0.5891971265350824,2.521876811981201
0.5892065256225302,2.5230894088745117
0.5891906105760807,2.523815870285034
0.5892000147110581,2.5249950885772705
0.5891841044838222,2.525728702545166
0.5891935136571953,2.5269389152526855
0.5891776082396165,2.52766752243042
0.5891870224422749,2.528824806213379
0.5891711218248206,2.5295536518096924
0.5891805410476779,2.5307297706604004
0.5891646452208399,2.531437873840332
0.5891740694548334,2.5326173305511475
0.5891581784091283,2.5333149433135986
0.5891676076452187,2.534519910812378
0.589151721371187,2.5352962017059326
0.589161155600359,2.5364694595336914
0.5891452740885657,2.5372185707092285
0.5891547133018268,2.538459062576294
0.5891388365428609,2.5392072200775146
0.5891482807312425,2.54042649269104
0.589132408715717,2.5411486625671387
0.589141857870274,2.542358875274658
0.5891259905888256,2.543140172958374
0.5891354447006356,2.5442471504211426
0.5891195821439256,2.5450496673583984
0.5891290412040896,2.5461745262145996
0.5891131833628025,2.546959400177002
0.5891226473624446,2.5481014251708984
0.589106794227289,2.5488271713256836
0.5891162631575563,2.5500357151031494
0.589100414719264,2.550776958465576
0.5891098885713268,2.551957368850708
0.5890940448206536,2.5526888370513916
0.5891035235857046,2.5538411140441895
0.5890876845134296,2.554591417312622
0.5890971681826848,2.5557940006256104
0.5890813337796106,2.556487560272217
0.589090822344308,2.557694673538208
0.5890749926012606,2.558382034301758
0.5890844860526616,2.559706449508667
0.5890686609604902,2.5604004859924316
0.5890781592898784,2.5616257190704346
0.5890623388394551,2.562328577041626
0.5890718420381368,2.563527822494507
0.5890560262203575,2.5642335414886475
0.5890655342796609,2.5654985904693604
0.5890497230854439,2.566215991973877
0.5890592359967203,2.567413568496704
0.5890434294170073,2.56815242767334
0.5890529471716296,2.5693418979644775
0.589037145197385,2.5701005458831787
0.5890466677867487,2.5712368488311768
0.5890308704089599,2.571998357772827
0.5890403978244825,2.573132276535034
0.5890246050341591,2.573878765106201
0.5890341372672804,2.5750973224639893
0.5890183490554552,2.575815200805664
0.5890278860976368,2.576982021331787
0.5890121024553653,2.577723503112793
0.5890216442980905,2.5789101123809814
0.5890058652164503,2.579632520675659
0.5890154118512244,2.580833911895752
0.588999637321316,2.5815486907958984
0.5890091887396662,2.5827462673187256
0.5889934187526119,2.5834407806396484
0.5890029749460874,2.5846621990203857
0.5889872094930323,2.5854127407073975
0.5889967704532032,2.5865633487701416
0.5889810095253145,2.5873165130615234
0.5889905752437731,2.5884814262390137
0.5889748188322401,2.5892515182495117
0.5889843893005996,2.5904886722564697
0.588968637396634,2.5912468433380127
0.5889782126065295,2.592381000518799
0.5889624652013647,2.5931739807128906
0.5889720451444526,2.5943078994750977
0.5889563022293439,2.5951099395751953
0.5889658868973018,2.596322536468506
0.5889501484635268,2.5970618724823
0.5889597378480534,2.5982401371002197
0.5889440038869111,2.5989856719970703
0.5889535979797265,2.6002817153930664
0.5889378684825377,2.601017475128174
0.5889474672753832,2.6021745204925537
0.5889317422334904,2.602956533432007
0.5889413457181278,2.604091167449951
0.5889256251228954,2.604846954345703
0.588935233291108,2.606006383895874
0.5889195171339214,2.6067700386047363
0.588929129977513,2.607931613922119
0.5889134182497796,2.60866379737854
0.588923035760575,2.6099088191986084
0.5889073284537235,2.610654830932617
0.5889169506235681,2.6118295192718506
0.5889012477290482,2.612549304962158
0.588910874549808,2.6137499809265137
0.588895176059091,2.614438772201538
0.5889048075226532,2.6156632900238037
0.5888891134272315,2.6163628101348877
0.5888987495255031,2.617608070373535
0.5888830598168899,2.6183245182037354
0.5888927005417992,2.6195125579833984
0.5888770152115291,2.620225667953491
0.5888866605550243,2.621389865875244
0.5888709795946532,2.6221327781677246
0.5888806295487025,2.6233270168304443
0.5888649529498065,2.6240673065185547
0.588874607506399,2.6252219676971436
0.5888589352605756,2.625972270965576
0.5888685944117207,2.6271913051605225
0.5888529265105881,2.6279499530792236
0.5888625902483147,2.6290886402130127
0.5888469266835116,2.6298604011535645
0.5888565949998692,2.6310243606567383
0.5888409357630553,2.631758451461792
0.5888506086501136,2.6329195499420166
0.5888349537329689,2.6336684226989746
0.588844631182817,2.6348724365234375
0.5888289805770421,2.635586977005005
0.5888386625817895,2.636798143386841
0.5888230162791057,2.637509346008301
0.5888327028308814,2.638669013977051
0.58881706082303,2.6393842697143555
0.5888267519139831,2.6406054496765137
0.5888111141927261,2.6412956714630127
0.588820809815025,2.6426310539245605
0.5888051763721446,2.643353223800659
0.588814876517978,2.6445789337158203
0.5887992473452763,2.6452975273132324
0.5888089520068519,2.646547317504883
0.5887933270961515,2.647298574447632
0.5888030362656967,2.648519277572632
0.5887874156088403,2.6492321491241455
0.5887971292786021,2.650430679321289
0.5887815128674521,2.651177167892456
0.5887912310296967,2.6523184776306152
0.5887756188561358,2.6530849933624268
0.5887853415031489,2.654292106628418
0.5887697335590795,2.6550683975219727
0.588779460683166,2.6562130451202393
0.5887638569605105,2.6569807529449463
0.5887735885539948,2.6581528186798096
0.5887579890446949,2.658897638320923
0.58876772509992,2.6600570678710938
0.5887521297959379,2.6608049869537354
0.5887618703052665,2.662019729614258
0.5887462791985834,2.662776470184326
0.588756024154397,2.6639175415039062
0.5887404372370136,2.664677143096924
0.5887501866317126,2.6658825874328613
0.5887346038956499,2.666614532470703
0.5887443577216536,2.6677846908569336
0.5887287791589514,2.6684985160827637
0.5887385374086982,2.6697003841400146
0.5887229630114157,2.670400619506836
0.5887327256773628,2.6716020107269287
0.5887171554375789,2.6723029613494873
0.5887269225122019,2.673506259918213
0.5887113564220144,2.6742279529571533
0.5887211278978078,2.675485134124756
0.5887055659493343,2.6762092113494873
0.5887153418188114,2.6774516105651855
0.5886997840041878,2.6781740188598633
0.5887095642598804,2.679399013519287
0.5886940105712624,2.6801259517669678
0.5887037952057204,2.681267023086548
0.5886882456352825,2.6820192337036133
0.5886980346410748,2.683197498321533
0.5886824891810106,2.6840078830718994
0.5886922825507245,2.6852121353149414
0.5886767411932461,2.6859323978424072
0.5886865389194866,2.6871449947357178
0.5886710016568257,2.6878490447998047
0.5886808037322169,2.689021110534668
0.5886652705566233,2.689760446548462
0.5886750769738067,2.690964460372925
0.5886595478775496,2.6916821002960205
0.5886693586291856,2.6928327083587646
0.5886538336045521,2.6935675144195557
0.5886636486833189,2.6947693824768066
0.5886481277226153,2.6954879760742188
0.5886579471212093,2.6966731548309326
0.5886424302167604,2.6973938941955566
0.5886522539278957,2.6985971927642822
0.5886367410720448,2.6993062496185303
0.5886465690884536,2.700512409210205
0.5886310602735623,2.701216697692871
0.5886408925879948,2.7024035453796387
0.5886253878064435,2.703160524368286
0.5886352244116674,2.7043046951293945
0.5886197236558541,2.7050843238830566
0.5886295645446558,2.7062790393829346
0.5886140678069974,2.707040548324585
0.58862391297218,2.708235740661621
0.5886084202451116,2.708956241607666
0.5886182696794958,2.7101752758026123
0.5886027809554707,2.710921287536621
0.5886126346518956,2.7120909690856934
0.5885971499233849,2.712818145751953
0.5886070078747069,2.7139720916748047
0.5885915271341997,2.7147469520568848
0.5886013893332926,2.7159385681152344
0.5885859125732966,2.7166614532470703
0.5885957790130515,2.717973232269287
0.5885803062260919,2.7187106609344482
0.5885901768994174,2.7199604511260986
0.5885747080780375,2.720672130584717
0.5885845829778599,2.7218663692474365
0.5885691181146205,2.722625255584717
0.5885789972338829,2.7238123416900635
0.5885635363213632,2.7245090007781982
0.5885734196530259,2.7258052825927734
0.5885579626838222,2.726506471633911
0.5885678502208633,2.7277138233184814
0.5885523971875899,2.7284607887268066
0.588562288923004,2.7296388149261475
0.5885468398182929,2.730355978012085
0.588556735745092,2.731569528579712
0.5885412905615925,2.732279062271118
0.5885511906728057,2.733475923538208
0.5885357494031848,2.734201431274414
0.5885456536918577,2.735419511795044
0.5885302163288,2.736154556274414
0.5885401247879957,2.737344264984131
0.5885246913242027,2.738081693649292
0.588534603947001,2.7392666339874268
0.5885191743751921,2.740013837814331
0.5885290911546892,2.7411506175994873
0.5885136654676012,2.741896867752075
0.5885235863969105,2.7431156635284424
0.5885081645872967,2.743868112564087
0.5885180896595484,2.745072364807129
0.5885026717201801,2.7458419799804688
0.5885126009285206,2.747041940689087
0.5884971868521859,2.7477757930755615
0.5885071201897787,2.7489078044891357
0.5884917099692825,2.7496469020843506
0.5885016474293076,2.7508468627929688
0.5884862410574724,2.751563549041748
0.5884961826331258,2.7527499198913574
0.5884807801027909,2.753438949584961
0.5884907257872856,2.754666805267334
0.5884753270913071,2.7553811073303223
0.5884852768778722,2.7565805912017822
0.5884698820091233,2.7573111057281494
0.5884798358910045,2.7584822177886963
0.588464444842375,2.7592530250549316
0.5884744028128344,2.7604470252990723
0.5884590155772312,2.761181592941284
0.5884689776295465,2.76235294342041
0.5884535941998927,2.763148546218872
0.5884635603273589,2.764266014099121
0.5884481806965949,2.765031099319458
0.588458150892522,2.766312599182129
0.5884427750536044,2.7670822143554688
0.5884527493113194,2.76827073097229
0.5884373772572218,2.7690060138702393
0.5884473555700672,2.7701590061187744
0.5884319872937794,2.7709250450134277
0.588441969655114,2.7720885276794434
0.5884266051496422,2.7728166580200195
0.5884365915528409,2.7739992141723633
0.588421230811208,2.774761915206909
0.5884312212496613,2.775970697402954
0.5884158642649068,2.7767221927642822
0.5884258587320208,2.7779223918914795
0.5884105054971999,2.778684616088867
0.5884205039863977,2.77984356880188
0.5884051544945822,2.7805898189544678
0.5884151569993012,2.781783103942871
0.5883998112435795,2.7824783325195312
0.588409817757274,2.783670663833618
0.58839447573075,2.784367561340332
0.5884044862468893,2.7855982780456543
0.5883891479426835,2.7863075733184814
0.5883991624547527,2.7875022888183594
0.5883838278660016,2.788219690322876
0.5883938463675015,2.7894182205200195
0.588378515487358,2.7901575565338135
0.5883885379718047,2.7914481163024902
0.5883732107934367,2.7921783924102783
0.5883832372543621,2.793400764465332
0.5883679137709548,2.7941322326660156
0.588377944201906,2.795347213745117
0.5883626244066593,2.796065330505371
0.5883726588011989,2.7972114086151123
0.5883573426873291,2.797966957092285
0.5883673810390351,2.7991693019866943
0.5883520685997744,2.7998766899108887
0.5883621109022401,2.801042318344116
0.5883468021308361,2.801780939102173
0.5883568483776701,2.8029823303222656
0.5883415432673864,2.803696632385254
0.588351593452212,2.804884195327759
0.5883362919963281,2.8055946826934814
0.5883463461127845,2.8068249225616455
0.5883310483045948,2.8075740337371826
0.588341106346336,2.808809757232666
0.588325812179151,2.8095180988311768
0.5883358741398461,2.810744047164917
0.5883205836069919,2.8114326000213623
0.5883306494803251,2.812638282775879
0.5883153625751427,2.8133621215820312
0.5883254323548128,2.8145856857299805
0.5883101490706595,2.8153107166290283
0.5883202227503808,2.816509485244751
0.5883049430806284,2.817229986190796
0.5883150206541298,2.818385601043701
0.5882997445921663,2.819161891937256
0.5883098260531914,2.8202950954437256
0.5882945535924193,2.8210291862487793
0.5883046389347271,2.8222267627716064
0.5882893700685645,2.823011875152588
0.5882994592859282,2.824150323867798
0.5882841940078085,2.8249096870422363
0.588294287094016,2.8261332511901855
0.5882790253973879,2.8268883228302
0.5882891223462421,2.8280599117279053
0.588273864224569,2.828789234161377
0.5882839650298872,2.829996109008789
0.5882687104766479,2.8307394981384277
0.5882788151322622,2.831892251968384
0.5882635641409502,2.832634687423706
0.5882736726407074,2.833817720413208
0.5882584252048313,2.8345189094543457
0.5882685375425922,2.8357372283935547
0.5882532936556756,2.8364248275756836
0.5882634098253158,2.8376543521881104
0.5882481694808975,2.8383493423461914
0.5882582894763067,2.8395299911499023
0.58824305266794,2.84025239944458
0.5882531764830226,2.8414523601531982
0.5882379432042756,2.842212438583374
0.5882480708329503,2.843414783477783
0.5882328410774058,2.844149351119995
0.5882429725136055,2.845416307449341
0.5882277462748614,2.846149444580078
0.588237881512533,2.847365379333496
0.5882226587842017,2.848097801208496
0.5882327978173068,2.849264144897461
0.588217578593015,2.850109577178955
0.588227721415529,2.851355791091919
0.5882125056889186,2.852099895477295
0.5882226522948311,2.853325366973877
0.5882074400595579,2.854067087173462
0.5882175904428728,2.8553671836853027
0.5882023816926075,2.856086254119873
0.5882125358473426,2.8572936058044434
0.5881973305757702,2.8580100536346436
0.588207488495957,2.859238862991333
0.5881922866967773,2.8599355220794678
0.5882024483764616,2.8610942363739014
0.5881872500433882,2.8618242740631104
0.5881974154766296,2.863083600997925
0.5881822206033909,2.863792896270752
0.588192389784263,2.865007162094116
0.5881771983646013,2.8657169342041016
0.5881873712871915,2.8669161796569824
0.5881721833148635,2.8676393032073975
0.5881823599732728,2.868816375732422
0.5881671754420499,2.869516372680664
0.588177355830393,2.8707292079925537
0.5881621747340601,2.8714566230773926
0.5881723588464657,2.8726377487182617
0.5881571811788219,2.8733348846435547
0.5881673690094323,2.8745548725128174
0.5881521947642914,2.8752753734588623
0.5881623863072623,2.8764703273773193
0.5881472154784514,2.8771932125091553
0.5881574107279524,2.8783767223358154
0.5881422433093129,2.8791258335113525
0.5881524422595271,2.8802757263183594
0.5881372782449145,2.881025552749634
0.5881474808900382,2.8822031021118164
0.5881323202733217,2.8829541206359863
0.588142526607565,2.8841214179992676
0.588127369382628,2.884842872619629
0.5881375794002142,2.8860924243927
0.5881224255609536,2.886845588684082
0.5881326392561196,2.887985944747925
0.5881174887964462,2.888734817504883
0.5881277061634421,2.8898942470550537
0.5881125590772806,2.8906538486480713
0.5881227801103698,2.891906976699829
0.5881076363916588,2.8926188945770264
0.5881178610851182,2.893815755844116
0.5881027207278091,2.8945071697235107
0.5881129490759287,2.895721912384033
0.5880978120739876,2.896418333053589
0.5881080440710702,2.897627115249634
0.5880929104184764,2.8983211517333984
0.5881031460588388,2.89955735206604
0.588088015749585,2.9002685546875
0.5880982550275564,2.9014759063720703
0.5880831280556488,2.902210235595703
0.5880933709655719,2.9034154415130615
0.5880782473250304,2.90413761138916
0.5880884938612607,2.9053282737731934
0.5880733735461188,2.906059741973877
0.5880836237030247,2.907244920730591
0.5880685067073291,2.9079678058624268
0.5880787604792924,2.909128427505493
0.5880636467971031,2.909884452819824
0.588073904178518,2.9110631942749023
0.5880587938039085,2.9117918014526367
0.5880690547891825,2.9129605293273926
0.5880539477162392,2.9136927127838135
0.5880642122997929,2.9148948192596436
0.5880491085226159,2.915611982345581
0.5880593766988818,2.9168076515197754
0.5880442762115845,2.9175162315368652
0.5880545479750088,2.9187233448028564
0.5880394507717174,2.9194202423095703
0.5880497261167584,2.920630931854248
0.5880346321916123,2.9213247299194336
0.5880449111127414,2.922518491744995
0.5880298204598936,2.9232521057128906
0.5880401029515945,2.924437999725342
0.5880250155652105,2.925189971923828
0.58803530162198,2.926360845565796
0.5880202174962383,2.927138566970825
0.5880305071125856,2.928281784057617
0.5880154262416781,2.9290404319763184
0.588025719412125,2.9302055835723877
0.5880106417902564,2.9309675693511963
0.5880209385093367,2.9321115016937256
0.5880058641307246,2.932935953140259
0.5880161643929855,2.9341259002685547
0.5880010932518602,2.9348769187927246
0.5880113970518608,2.9360523223876953
0.5879963291424657,2.9367544651031494
0.5880066364747776,2.93798565864563
0.5879915717913687,2.9387407302856445
0.588001882650576,2.939954996109009
0.5879868211874223,2.940666913986206
0.587997135568121,2.9418866634368896
0.5879820773195042,2.9426162242889404
0.5879923952163033,2.9437930583953857
0.5879773401765176,2.9444870948791504
0.5879876615840377,2.9457099437713623
0.5879726097473902,2.9464049339294434
0.5879829346602646,2.9476194381713867
0.5879678860210749,2.9483249187469482
0.587978214433949,2.9495322704315186
0.5879631689865491,2.9502387046813965
0.5879735008940806,2.951437473297119
0.5879584586328156,2.952157974243164
0.5879687940296737,2.9533002376556396
0.5879537549489007,2.954057216644287
0.5879640938297677,2.9552505016326904
0.5879490579238562,2.9559881687164307
0.5879594002834256,2.9571292400360107
0.5879443675467583,2.9578850269317627
0.5879547133797359,2.9591503143310547
0.5879396838067074,2.959902763366699
0.5879500331078111,2.9610724449157715
0.587935006692828,2.9618117809295654
0.5879453594567878,2.9630179405212402
0.5879303361942698,2.963747024536133
0.5879406924158274,2.9648969173431396
0.5879256723002059,2.965648651123047
0.5879360319741147,2.9669246673583984
0.587921014999834,2.96764874458313
0.5879313781208596,2.9688503742218018
0.5879163642823755,2.969557523727417
0.5879267308452955,2.9707539081573486
0.5879117201370765,2.971467971801758
0.5879220901366796,2.9726696014404297
0.5879070825532065,2.973369836807251
0.5879174559842936,2.9746546745300293
0.5879024515200588,2.975374460220337
0.5879128283774425,2.9765684604644775
0.587897827026951,2.9772963523864746
0.5879082073054558,2.978470802307129
0.5878932090632243,2.9792163372039795
0.5879035927576859,2.980381727218628
0.5878885976182434,2.9811201095581055
0.5878989847235095,2.9822988510131836
0.5878839926813969,2.9830682277679443
0.5878943831923266,2.9842076301574707
0.5878793942420967,2.9849884510040283
0.5878897881535605,2.9861395359039307
0.5878748022897781,2.9869308471679688
0.5878851995966586,2.988075017929077
0.5878702168139004,2.9888181686401367
0.5878806175110909,2.990023612976074
0.5878656378039455,2.990772247314453
0.5878760418863516,2.9919514656066895
0.5878610652494194,2.9926698207855225
0.5878714727119575,2.993830442428589
0.5878564991398507,2.994580030441284
0.5878669099774488,2.995762586593628
0.5878519394647913,2.9964656829833984
0.5878623536723886,2.9976656436920166
0.5878473862138162,2.9983654022216797
0.5878578037863638,2.999570846557617
0.5878428393765238,3.000288963317871
0.5878532603089834,3.0014824867248535
0.5878382989425348,3.0022032260894775
0.5878487232298798,3.003415584564209
0.5878337649014935,3.004145860671997
0.5878441925387082,3.0053446292877197
0.5878292372430665,3.006072759628296
0.5878396682251469,3.0072641372680664
0.5878247159569433,3.007997989654541
0.5878351502788962,3.009150743484497
0.5878202010328365,3.0099036693573
0.5878306386896798,3.0110859870910645
0.5878156924604807,3.011813163757324
0.5878261334472435,3.012956380844116
0.5878111902296337,3.0136921405792236
0.5878216345413563,3.014981508255005
0.5878066943300753,3.015716552734375
0.5878171419618089,3.0169098377227783
0.587802204751608,3.017632484436035
0.5878126556984151,3.0188350677490234
0.5877977214840571,3.019536256790161
0.5878081757410105,3.020738124847412
0.5877932445172693,3.0214335918426514
0.5878037020794536,3.022678852081299
0.5877887738411145,3.023383378982544
0.5877992347036245,3.024587631225586
0.587784309445484,3.025318145751953
0.5877947736034259,3.0265049934387207
0.587779851320292,3.0272727012634277
0.5877903187687825,3.0284790992736816
0.5877753994554742,3.0292136669158936
0.5877858701896412,3.030411720275879
0.5877709538409887,3.0311763286590576
0.5877814278559709,3.0323474407196045
0.5877665144668153,3.033092737197876
0.5877769917577617,3.0342938899993896
0.5877620813229559,3.0350611209869385
0.5877725618850265,3.0361974239349365
0.5877576543994342,3.03696346282959
0.5877681382277997,3.0381476879119873
0.5877532336862954,3.0388882160186768
0.5877637207761373,3.040048360824585
0.587748819173607,3.040783405303955
0.5877593095201173,3.041937828063965
0.5877444108514573,3.042703866958618
0.5877549044498389,3.0438475608825684
0.5877400087099572,3.044585943222046
0.5877505055554233,3.045743227005005
0.5877356127392385,3.04646372795105
0.587746112827013,3.0476698875427246
0.5877312229294546,3.048372507095337
0.5877417262547715,3.0495738983154297
0.5877268392707802,3.050286293029785
0.5877373458288846,3.0514628887176514
0.5877224617534116,3.0521912574768066
0.5877329715395591,3.053346872329712
0.5877180903675664,3.054100275039673
0.5877286033770224,3.055316209793091
0.5877137251034833,3.0560543537139893
0.5877242413315241,3.05733323097229
0.5877093659514221,3.05806565284729
0.5877198853933345,3.05928111076355
0.587705012901664,3.06001615524292
0.5877155355527447,3.0611603260040283
0.587700665944511,3.0619170665740967
0.5877111918000674,3.0631015300750732
0.5876963250702864,3.063830614089966
0.587706854125636,3.0650155544281006
0.5876919902693339,3.0657198429107666
0.5877025225198046,3.0669498443603516
0.5876876615320189,3.0676748752593994
0.5876981969729488,3.0688440799713135
0.5876833388487266,3.0695903301239014
0.5876938774754643,3.070784091949463
0.5876790222098645,3.0714848041534424
0.5876895640177681,3.072678804397583
0.5876747116058589,3.0733776092529297
0.5876852565902974,3.074580669403076
0.5876704070271587,3.075310230255127
0.5876809551835104,3.0765087604522705
0.5876661084642317,3.0772430896759033
0.5876766597878859,3.078418254852295
0.5876618159075674,3.0791733264923096
0.587672370393923,3.0803184509277344
0.5876575293476755,3.0810647010803223
0.5876680869921413,3.0822196006774902
0.5876532487750856,3.08298659324646
0.5876638095730808,3.084130048751831
0.5876489741803484,3.0848937034606934
0.5876595381273022,3.086080312728882
0.587644705554035,3.0868453979492188
0.5876552726453861,3.0879862308502197
0.5876404428867359,3.088731288909912
0.5876510131179332,3.0898873805999756
0.5876361861690624,3.0906636714935303
0.587646759535565,3.0918235778808594
0.5876319353916462,3.092540979385376
0.5876425118889226,3.0938007831573486
0.5876276905451386,3.094489097595215
0.5876382701686675,3.09570050239563
0.5876234516202112,3.0963995456695557
0.587634034365481,3.097705602645874
0.5876192186075557,3.0984134674072266
0.5876298044700645,3.099621534347534
0.5876149914978832,3.100328207015991
0.5876255804731391,3.101526975631714
0.5876107702819254,3.1022517681121826
0.587621362365446,3.1034224033355713
0.5876065549504335,3.104142189025879
0.5876171501377464,3.1053671836853027
0.5876023454941783,3.106095552444458
0.5876129437808205,3.107304096221924
0.5875981419039507,3.1080353260040283
0.587608743285469,3.1092047691345215
0.5875939441705609,3.1099557876586914
0.587604548642512,3.1111559867858887
0.5875897522848392,3.1118738651275635
0.5876003598427888,3.1130247116088867
0.5875855662376349,3.1138367652893066
0.5875961768771588,3.11497163772583
0.587581386019817,3.1157214641571045
0.5875919997365003,3.116863489151001
0.5875772116222744,3.117611885070801
0.5875878284117121,3.118760824203491
0.5875730430359147,3.1194894313812256
0.5875836628937109,3.120630979537964
0.5875688802516653,3.1213529109954834
0.5875795031734338,3.1225645542144775
0.5875647232604726,3.1232736110687256
0.5875753492418365,3.1244492530822754
0.5875605720533028,3.1251916885375977
0.5875712010898948,3.1263480186462402
0.5875564266211407,3.127150058746338
0.5875670587086028,3.1282706260681152
0.5875522869549905,3.1290109157562256
0.5875629220889741,3.1301918029785156
0.5875481530458756,3.1309423446655273
0.5875587912220415,3.1320743560791016
0.5875440248848381,3.1328284740448
0.5875546660988564,3.1340365409851074
0.5875399024629394,3.1347808837890625
0.5875505467104895,3.1359708309173584
0.5875357857712598,3.1366958618164062
0.5875464330480304,3.137937545776367
0.5875316748008982,3.1386959552764893
0.5875423251025873,3.1399407386779785
0.5875275695429727,3.14066481590271
0.5875382228652875,3.141885757446289
0.5875234699886202,3.1426360607147217
0.5875341263272769,3.1437947750091553
0.5875193761289959,3.1445136070251465
0.58753003547972,3.145720958709717
0.5875152879552741,3.1464145183563232
0.5875259503138006,3.1476359367370605
0.5875112054586475,3.148345947265625
0.5875218708207202,3.1495578289031982
0.5875071286303277,3.150269031524658
0.5875177969916995,3.151473045349121
0.5875030574615444,3.1521902084350586
0.5875137288179771,3.153365135192871
0.5874989919435462,3.1541080474853516
0.5875096662908109,3.1553516387939453
0.5874949320675995,3.1560909748077393
0.5875056094014767,3.157233715057373
0.5874908778249901,3.158038377761841
0.5875015581412686,3.1592416763305664
0.587486829207021,3.16001558303833
0.5874975125014992,3.1611597537994385
0.5874827862050145,3.1619160175323486
0.5874934724734991,3.1630983352661133
0.5874787488103105,3.1638355255126953
0.5874894380486176,3.1650540828704834
0.5874747170142671,3.1658003330230713
0.5874854092182218,3.166999101638794
0.587470690808261,3.1677277088165283
0.5874813859736969,3.1689300537109375
0.5874666701836866,3.1696579456329346
0.5874773683064464,3.1708877086639404
0.5874626551319564,3.1716315746307373
0.5874733562078913,3.1728477478027344
0.5874586456445009,3.1735899448394775
0.5874693496694717,3.1747920513153076
0.5874546417127685,3.1755430698394775
0.5874653486826442,3.176710844039917
0.5874506433282258,3.177449941635132
0.5874613532388842,3.1786603927612305
0.5874466504823572,3.179367780685425
0.5874573633296847,3.180523157119751
0.5874426631666643,3.1813461780548096
0.5874533789465566,3.1825942993164062
0.587438681372667,3.183302640914917
0.587449400081028,3.18453049659729
0.5874347050919032,3.185257911682129
0.5874454267246455,3.186459541320801
0.5874307343159275,3.187221050262451
0.5874414588689726,3.1883647441864014
0.5874267690363134,3.189117908477783
0.5874374965055911,3.1903622150421143
0.5874228092446507,3.191129207611084
0.5874335396260997,3.1923224925994873
0.5874188549325474,3.1930556297302246
0.5874295882221147,3.1942241191864014
0.5874149060916289,3.1950056552886963
0.5874256422852704,3.196150302886963
0.587410962713538,3.196928024291992
0.587421701807218,3.19811749458313
0.5874070247899349,3.1988589763641357
0.5874177667796262,3.2000679969787598
0.5874030923124972,3.2008261680603027
0.5874138371941808,3.2020325660705566
0.5873991652729195,3.2027957439422607
0.5874099130425853,3.204040288925171
0.587395243662914,3.2047934532165527
0.5874059943165602,3.206009864807129
0.5873913274742097,3.206768751144409
0.587402081007843,3.2079379558563232
0.5873874166985533,3.208674430847168
0.5873981731081886,3.209859848022461
0.5873835113277084,3.2105913162231445
0.587394270609369,3.2117652893066406
0.5873796113534552,3.2124760150909424
0.5873903735031729,3.213684558868408
0.5873757167675916,3.2143971920013428
0.5873864817814066,3.215749502182007
0.5873718275619322,3.216487169265747
0.5873825954358927,3.217705488204956
0.5873679437283081,3.2183985710144043
0.5873787144584709,3.2196428775787354
0.5873640652585682,3.2203481197357178
0.5873748388409981,3.221588611602783
0.5873601921445775,3.2223193645477295
0.5873709685753478,3.2236270904541016
0.587356324378218,3.224369525909424
0.5873671036534099,3.225602388381958
0.5873524619513885,3.2263448238372803
0.587363244067092,3.227597951889038
0.5873486048560046,3.2283213138580322
0.5873593898083173,3.229539632797241
0.5873447530839982,3.230275869369507
0.5873555408690261,3.231505870819092
0.5873409066273185,3.232226610183716
0.5873516972411755,3.233466863632202
0.5873370654779306,3.234199285507202
0.587347858916739,3.2354581356048584
0.5873332296278163,3.2362143993377686
0.5873440258877065,3.2373769283294678
0.5873293990689743,3.238128423690796
0.5873401981460845,3.2393300533294678
0.587325573793419,3.240070343017578
0.5873363756838957,3.2412350177764893
0.5873217537931821,3.2419867515563965
0.5873325584931796,3.2431914806365967
0.5873179390603108,3.243910074234009
0.5873287465659919,3.2451226711273193
0.587314129586869,3.245837688446045
0.587324939894404,3.247089385986328
0.5873103253649374,3.247842311859131
0.5873211384705046,3.2490575313568115
0.5873065263866118,3.249788522720337
0.5873173422863976,3.251004934310913
0.5873027326440053,3.2517433166503906
0.5873135513342042,3.252950429916382
0.5872989441292464,3.253694772720337
0.5873097656060603,3.254918098449707
0.5872951608344802,3.255661725997925
0.5873059850941192,3.256810426712036
0.5872913827518673,3.2575769424438477
0.5873022097905495,3.2587852478027344
0.587287609873585,3.259474039077759
0.587298439687536,3.260688543319702
0.5872838421918259,3.261396884918213
0.5872946747772796,3.262647867202759
0.5872800796987993,3.263352155685425
0.5872909150519967,3.2646729946136475
0.5872763223867296,3.2654073238372803
0.5872871605039202,3.2666738033294678
0.5872725702478577,3.267416000366211
0.5872834111252984,3.2686727046966553
0.5872688232744401,3.269409656524658
0.5872796669083954,3.2706499099731445
0.5872650814587487,3.2713756561279297
0.5872759278454912,3.2725491523742676
0.5872613447930718,3.2732934951782227
0.5872721939288814,3.2744719982147217
0.5872576132697129,3.275244951248169
0.5872684651508774,3.276421308517456
0.5872538868809911,3.2771642208099365
0.5872647415038064,3.27839994430542
0.5872501656192419,3.2791624069213867
0.5872610229800105,3.2803502082824707
0.5872464494768154,3.281092882156372
0.5872573095718483,3.2823147773742676
0.5872427384460778,3.2830746173858643
0.587253601271693,3.2842369079589844
0.5872390325194103,3.284999132156372
0.5872498980719342,3.2861759662628174
0.5872353316892102,3.2869396209716797
0.5872461999649757,3.2881112098693848
0.5872316359478899,3.288821220397949
0.5872425069432383,3.2900235652923584
0.5872279452878769,3.290776014328003
0.5872388189991568,3.2919390201568604
0.5872242597016144,3.2926673889160156
0.5872351361251816,3.2938714027404785
0.5872205791815609,3.2946386337280273
0.5872314583137791,3.295851230621338
0.58721690372019,3.2965927124023438
0.5872277855574298,3.297753095626831
0.5872132333099905,3.2985188961029053
0.5872241178486306,3.2997519969940186
0.5872095679434665,3.3004746437072754
0.5872204551798924,3.3017101287841797
0.5872059076131371,3.3024449348449707
0.5872167975437422,3.3036532402038574
0.5872022523115364,3.304391384124756
0.5872131449327215,3.3056323528289795
0.587198602031214,3.306328773498535
0.5872094973393868,3.307626485824585
0.5871949567647341,3.308349370956421
0.58720585475631,3.3095192909240723
0.587191316504676,3.3102571964263916
0.5872022171760778,3.3114542961120605
0.587187681243634,3.3121771812438965
0.5871985845912914,3.3133249282836914
0.5871840509742172,3.314087152481079
0.5871949569945677,3.3152949810028076
0.5871804256890499,3.3160336017608643
0.5871913343785378,3.3172099590301514
0.5871768053807704,3.317957639694214
0.5871877167358478,3.3191211223602295
0.587173190042033,3.31986403465271
0.5871841040591584,3.321037769317627
0.5871695796655059,3.3217790126800537
0.5871804963411458,3.3229877948760986
0.587165974243872,3.323711633682251
0.5871768935744996,3.324892282485962
0.587162373769829,3.3256216049194336
0.5871732957519253,3.3268308639526367
0.5871587782360898,3.3275468349456787
0.5871697028661425,3.3287570476531982
0.587155187635381,3.3294458389282227
0.5871661149098849,3.330674409866333
0.5871516019604446,3.331387519836426
0.5871625318759015,3.332578182220459
0.5871480212040363,3.333287477493286
0.5871589537569557,3.3344976902008057
0.587144445358927,3.3352549076080322
0.587155380545825,3.336451530456543
0.5871408744179019,3.3372015953063965
0.5871518122353014,3.3384077548980713
0.58713730837376,3.3391776084899902
0.5871482488181918,3.340308666229248
0.5871337472193157,3.341097593307495
0.587144690287317,3.342299461364746
0.5871301909473968,3.343071937561035
0.5871411366355122,3.3443443775177
0.587126639550846,3.3450984954833984
0.5871375878556266,3.3463618755340576
0.5871230930225203,3.347134590148926
0.5871340439405244,3.3482813835144043
0.5871195513552904,3.349123954772949
0.5871305048830834,3.350315570831299
0.5871160145420415,3.351074457168579
0.5871269706761957,3.3522284030914307
0.5871124825756733,3.3529701232910156
0.587123441312768,3.354149341583252
0.5871089554490992,3.3549115657806396
0.5871199167857202,3.3560984134674072
0.5871054331552465,3.3568263053894043
0.587116397087987,3.358011484146118
0.5871019156870574,3.358750820159912
0.5871128822125172,3.3599188327789307
0.5870984030374873,3.3606369495391846
0.587109372152273,3.361834764480591
0.5870948951995056,3.3625636100769043
0.5871058669002309,3.363739490509033
0.5870913921660964,3.3644351959228516
0.5871023664493816,3.365656852722168
0.587087893930257,3.3663458824157715
0.5870988707927292,3.3675501346588135
0.5870844004849987,3.3682472705841064
0.587095379923292,3.3694748878479004
0.5870809118233469,3.3701910972595215
0.587091893834102,3.3714115619659424
0.5870774279383407,3.372133731842041
0.5870884125182048,3.3733365535736084
0.5870739488230329,3.37406063079834
0.5870849359686604,3.3752875328063965
0.5870704744704899,3.3759942054748535
0.5870814641785417,3.377150535583496
0.5870670048737923,3.377889633178711
0.5870779971409359,3.3791115283966064
0.5870635400260337,3.3798165321350098
0.5870745348489433,3.3810389041900635
0.5870600799203218,3.381757974624634
0.5870710772956789,3.382962942123413
0.5870566245497778,3.3836886882781982
0.5870676244742696,3.3849165439605713
0.5870531739075366,3.3856420516967773
0.5870641763778573,3.386888265609741
0.5870497279867464,3.3876004219055176
0.587060732999597,3.3887484073638916
0.5870462867805688,3.389479875564575
0.5870572943326567,3.3907690048217773
0.5870428502821793,3.3914740085601807
0.5870538603702184,3.3926713466644287
0.5870394184847665,3.3933610916137695
0.5870504311054776,3.3945741653442383
0.5870359913815323,3.395294189453125
0.5870470065316425,3.3964896202087402
0.5870325689656923,3.3972201347351074
0.5870435866419352,3.398411273956299
0.5870291512304755,3.3991620540618896
0.5870401714295913,3.400299072265625
0.5870257381691235,3.4010910987854004
0.5870367608878589,3.4022343158721924
0.5870223297748919,3.403014659881592
0.5870333550100002,3.404160976409912
0.5870189260410492,3.404949188232422
0.5870299537892899,3.4061694145202637
0.5870155269608774,3.4069273471832275
0.5870265572190166,3.408095121383667
0.5870121325276709,3.4088220596313477
0.5870231652924813,3.4100117683410645
0.5870087427347385,3.4107789993286133
0.5870197780029986,3.4118905067443848
0.5870053575754007,3.4126274585723877
0.5870163953438962,3.4137840270996094
0.587001977042992,3.414510726928711
0.5870130173085146,3.4156758785247803
0.5869986011308597,3.416398286819458
0.5870096438902074,3.4175832271575928
0.586995229832364,3.4182896614074707
0.5870062750823412,3.419506072998047
0.5869918631408779,3.4202122688293457
0.5870029108782956,3.4214091300964355
0.5869885010497882,3.42214035987854
0.5869995512714632,3.4233455657958984
0.5869851435524933,3.4240734577178955
0.5869961962552492,3.42525315284729
0.5869817906424056,3.4259839057922363
0.586992845823072,3.4271786212921143
0.5869784423129497,3.427889108657837
0.5869894999683627,3.429044008255005
0.5869750985575631,3.4297826290130615
0.5869861586845648,3.4310665130615234
0.5869717593696965,3.4317970275878906
0.5869828219651354,3.4329519271850586
0.5869684247428126,3.4337024688720703
0.5869794898035434,3.4349241256713867
0.5869650946703875,3.435678243637085
0.5869761621932712,3.436856508255005
0.5869617691459099,3.437587261199951
0.5869728391278134,3.438826560974121
0.5869584481628806,3.4395668506622314
0.5869695206006771,3.440697193145752
0.5869551317148134,3.441413164138794
0.5869662066053827,3.4426610469818115
0.586951819795235,3.4433753490448
0.5869628971354623,3.4445786476135254
0.586948512397684,3.4453158378601074
0.5869595921844614,3.4465463161468506
0.5869452095157122,3.4473066329956055
0.5869562917459373,3.448552131652832
0.5869419111428831,3.449279546737671
0.5869529958134599,3.450514078140259
0.5869386172727736,3.4512784481048584
0.5869497043806122,3.452467203140259
0.5869353278989722,3.453192949295044
0.5869464174409886,3.4543752670288086
0.5869320430150804,3.4551353454589844
0.586943134988197,3.456373453140259
0.5869287626147118,3.4571216106414795
0.5869398570158564,3.458310127258301
0.5869254866914924,3.4590554237365723
0.5869365835175994,3.4602298736572266
0.5869222152390601,3.460968017578125
0.5869333144870699,3.462146520614624
0.5869189482510659,3.462895631790161
0.5869300499179246,3.4640769958496094
0.5869156857211724,3.4648003578186035
0.5869267898038324,3.4661357402801514
0.5869124276430548,3.466911792755127
0.5869235341384742,3.468088150024414
0.5869091740104003,3.468818187713623
0.5869202829155432,3.47000789642334
0.5869059248169083,3.4707770347595215
0.5869170361287448,3.47189998626709
0.5869026800562901,3.4726099967956543
0.5869137937717964,3.473874807357788
0.5868994397222697,3.474641799926758
0.5869105558384276,3.475851535797119
0.5868962038085825,3.4765474796295166
0.5869073223223797,3.4777510166168213
0.5868929723089764,3.4784934520721436
0.5869040932174067,3.479670286178589
0.586889745217211,3.480376720428467
0.586900868517274,3.4816195964813232
0.5868865225270583,3.4823355674743652
0.5868976482157592,3.48356556892395
0.5868833042323017,3.484269857406616
0.586894432306652,3.485525608062744
0.5868800903267372,3.486257791519165
0.5868912207837537,3.4875073432922363
0.5868768808041719,3.4882400035858154
0.5868880136408775,3.4894347190856934
0.5868736756584252,3.4901747703552246
0.586884810871849,3.4913601875305176
0.5868704748833286,3.4920923709869385
0.5868816124705047,3.4932568073272705
0.586867278472725,3.494004487991333
0.5868784184306938,3.4951863288879395
0.5868640864204692,3.495898485183716
0.5868752287462764,3.4970648288726807
0.5868608987204279,3.4978020191192627
0.5868720434111253,3.4990310668945312
0.5868577153664791,3.499728202819824
0.5868688624191243,3.5009214878082275
0.5868545363525131,3.501631498336792
0.5868656857641689,3.502856492996216
0.5868513616724311,3.5035696029663086
0.5868625134401668,3.5047173500061035
0.586848191320147,3.505460262298584
0.5868593454410366,3.506661891937256
0.586845025289585,3.507385730743408
0.586856181760709,3.5085511207580566
0.5868418635746822,3.509275197982788
0.5868530223931263,3.5104317665100098
0.5868387061693863,3.5112030506134033
0.586849867332242,3.5123400688171387
0.5868355530676568,3.513115882873535
0.5868467165720213,3.5143911838531494
0.5868324042634647,3.5151824951171875
0.5868435701064406,3.5164060592651367
0.5868292597507929,3.517146587371826
0.5868404279294884,3.518360137939453
0.5868261195236351,3.519101858139038
0.5868372900351642,3.5202791690826416
0.5868229835759966,3.5210204124450684
0.5868341564174788,3.5222089290618896
0.5868198519018942,3.522946834564209
0.5868310270704545,3.5241055488586426
0.5868167244953562,3.5248429775238037
0.5868279019881251,3.526061534881592
0.5868136013504218,3.526815414428711
0.5868247811645354,3.5279717445373535
0.586810482461142,3.5287067890167236
0.5868216645937417,3.5299394130706787
0.5868073678215785,3.530689001083374
0.5868185522698118,3.531933307647705
0.5868042574258048,3.5326387882232666
0.5868154441868241,3.5338311195373535
0.5868011512679054,3.5345778465270996
0.5868123403388685,3.535761594772339
0.5867980493419759,3.536456823348999
0.5868092407200468,3.5376617908477783
0.5867949516421233,3.5383589267730713
0.5868061453244706,3.5395450592041016
0.5867918581624654,3.540250778198242
0.5868030541462637,3.541459321975708
0.5867887688971315,3.542177438735962
0.5867999671795605,3.5433802604675293
0.5867856838402616,3.5441102981567383
0.5867968844185069,3.54526948928833
0.5867826029860072,3.546039342880249
0.586793805857259,3.5472190380096436
0.5867795263285305,3.5479471683502197
0.586790731489985,3.5490975379943848
0.5867764538620048,3.5498623847961426
0.5867876613108634,3.551064968109131
0.5867733855806143,3.5517945289611816
0.5867845953140839,3.552990198135376
0.5867703214785545,3.553715229034424
0.5867815334938468,3.5549209117889404
0.586767261550031,3.5556464195251465
0.5867784758443638,3.5569117069244385
0.5867642057892615,3.55763578414917
0.5867754223598575,3.558868408203125
0.5867611541904737,3.5596070289611816
0.5867723730345609,3.560748815536499
0.5867581067479065,3.5614631175994873
0.586769327862718,3.5626697540283203
0.5867550634558093,3.5633716583251953
0.5867662868385839,3.564565896987915
0.5867520243084428,3.5653140544891357
0.5867632499564243,3.566469669342041
0.5867489893000777,3.5672616958618164
0.5867602172105155,3.5684192180633545
0.5867459584249965,3.569150686264038
0.5867571885951449,3.570340156555176
0.5867429316774916,3.571101427078247
0.58675416410461,3.57222843170166
0.5867399090518663,3.5729823112487793
0.5867511437332198,3.5741143226623535
0.5867368905424348,3.574890375137329
0.5867481274752934,3.576072931289673
0.5867338761435219,3.5768134593963623
0.5867451153251606,3.578000068664551
0.5867308658494623,3.5787460803985596
0.5867421072771617,3.579888343811035
0.5867278596546025,3.5806329250335693
0.586739103325648,3.5818464756011963
0.5867248575532986,3.582577705383301
0.5867361034649812,3.5837182998657227
0.5867218595399176,3.584437131881714
0.586733107689533,3.585641622543335
0.5867188656088375,3.586357831954956
0.5867301159936865,3.5875637531280518
0.5867158757544455,3.5882670879364014
0.5867271283718344,3.5894744396209717
0.5867128899711406,3.5902318954467773
0.5867241448183806,3.5914089679718018
0.5867099082533316,3.592150926589966
0.5867211653277391,3.593364953994751
0.5867069305954378,3.594102621078491
0.5867181898943341,3.5953550338745117
0.586703956991889,3.5961084365844727
0.5867152185126006,3.5974223613739014
0.5867009874371254,3.598175287246704
0.5867122511769838,3.599419355392456
0.5866980219255973,3.6001510620117188
0.5867092878819389,3.601297378540039
0.5866950604517652,3.6020472049713135
0.5867063286219318,3.603203535079956
0.5866921030101004,3.603956460952759
0.5867033733914386,3.605133533477783
0.5866891495950846,3.6058623790740967
0.5867004221849457,3.6070568561553955
0.5866862002012089,3.607785940170288
0.5866974749969497,3.608930826187134
0.5866832548229751,3.609687328338623
0.5866945318219573,3.6108288764953613
0.5866803134548952,3.6115572452545166
0.5866915926544853,3.6127419471740723
0.5866773760914917,3.6134488582611084
0.5866886574890612,3.614675521850586
0.5866744427272967,3.6153924465179443
0.5866857263202219,3.6166470050811768
0.5866715133568525,3.6173739433288574
0.586682799142515,3.618597984313965
0.586668587974712,3.6193108558654785
0.5866798759504982,3.62052059173584
0.5866656665754374,3.6212265491485596
0.5866769567387384,3.622433662414551
0.5866627491536017,3.62318754196167
0.5866740415018138,3.624382495880127
0.5866598357037877,3.625129222869873
0.5866711302343117,3.626373529434204
0.5866569262205877,3.62715220451355
0.5866682229308297,3.6282777786254883
0.5866540206986046,3.6290292739868164
0.5866653195859753,3.630218982696533
0.5866511191324513,3.6309783458709717
0.5866624201943664,3.632139205932617
0.5866482215167501,3.632863998413086
0.58665952475063,3.6341018676757812
0.5866453278461337,3.634827136993408
0.5866566332494036,3.636018991470337
0.5866424381152444,3.636791706085205
0.5866537456853346,3.6380198001861572
0.5866395523187345,3.638760805130005
0.5866508620530799,3.640017032623291
0.5866366704512661,3.640766143798828
0.5866479823473064,3.641953468322754
0.5866337925075112,3.6426987648010254
0.5866451065626909,3.6438467502593994
0.5866309184821515,3.644597053527832
0.5866422346939201,3.6457841396331787
0.5866280483698785,3.646496057510376
0.5866393667356897,3.647684335708618
0.5866251821653934,3.6483912467956543
0.5866365026827064,3.649635076522827
0.5866223198634074,3.650360584259033
0.5866336425296853,3.65157413482666
0.5866194614586409,3.652275800704956
0.5866307862713522,3.653442859649658
0.5866166069458245,3.6541895866394043
0.5866279339024424,3.655402183532715
0.5866137563196983,3.6561355590820312
0.5866250854177001,3.6573123931884766
0.5866109095750117,3.6580536365509033
0.5866222408118802,3.659255266189575
0.5866080667065243,3.6599860191345215
0.5866194000797461,3.661141872406006
0.5866052277090048,3.6618828773498535
0.5866165632160721,3.663081169128418
0.5866023925772318,3.6638054847717285
0.5866137302156407,3.6649608612060547
0.586599561305993,3.6657087802886963
0.5866109010732448,3.666909694671631
0.5865967338900863,3.667630434036255
0.5866080757836867,3.6688034534454346
0.5865939103243186,3.669515371322632
0.5866052543417779,3.6707303524017334
0.5865910906035064,3.6714320182800293
0.5866024367423396,3.672649621963501
0.586588274722476,3.6733639240264893
0.5865996229802024,3.674571990966797
0.5865854626760622,3.6753416061401367
0.5865968130502063,3.6765542030334473
0.5865826544591103,3.677284002304077
0.5865940069472008,3.6784722805023193
0.5865798500664744,3.6792218685150146
0.5865912046660444,3.6805357933044434
0.5865770494930181,3.6812736988067627
0.5865884062016057,3.6825103759765625
0.5865742527336144,3.683265209197998
0.5865856115487621,3.684462070465088
0.5865714597831455,3.6851868629455566
0.5865828207024002,3.686408281326294
0.5865686706365032,3.6871771812438965
0.5865800336574164,3.688340663909912
0.5865658852885882,3.6890780925750732
0.5865772504087159,3.690256118774414
0.5865631037343106,3.691016435623169
0.5865744709512136,3.6921603679656982
0.58656032596859,3.692884922027588
0.586571695279833,3.694075345993042
0.5865575519863548,3.6948320865631104
0.5865689233895076,3.6959965229034424
0.5865547817825428,3.6967430114746094
0.5865661552751794,3.697951078414917
0.5865520153521012,3.698713541030884
0.5865633909318001,3.699864387512207
0.5865492526899859,3.7005956172943115
0.5865606303543301,3.7018096446990967
0.5865464937911624,3.7025163173675537
0.5865578735377391,3.7036757469177246
0.586543738650605,3.704397201538086
0.5865551204770064,3.70561146736145
0.5865409872632972,3.706319808959961
0.5865523711671193,3.7075703144073486
0.5865382396242317,3.7082910537719727
0.5865496256030751,3.7095279693603516
0.5865354957284097,3.7102465629577637
0.5865468837798798,3.71144962310791
0.5865327555708423,3.712172269821167
0.5865441456925484,3.7133984565734863
0.586530019146549,3.7141358852386475
0.586541411336105,3.715451717376709
0.5865272864505584,3.716174840927124
0.5865386807055828,3.7173783779144287
0.586524557477908,3.7180986404418945
0.5865359537960234,3.719264507293701
0.5865218322236447,3.7199974060058594
0.586533230602478,3.721223831176758
0.5865191106828238,3.721933126449585
0.5865305111200063,3.723231315612793
0.5865163928505098,3.723937749862671
0.586527795343677,3.725142240524292
0.586513678721776,3.72584867477417
0.5865250832685681,3.72704815864563
0.5865109682917043,3.7277724742889404
0.5865223748897657,3.728980541229248
0.5865082615553859,3.7297041416168213
0.5865196702023651,3.7309160232543945
0.5865055585079207,3.73164439201355
0.5865169692014706,3.7328593730926514
0.5865028591444175,3.7335662841796875
0.5865142718821951,3.734771966934204
0.5865001634599932,3.735480546951294
0.5865115782396604,3.7366645336151123
0.5864974714497744,3.7373669147491455
0.5865088882689965,3.7386136054992676
0.5864947831088959,3.7393341064453125
0.5865062019653433,3.7405612468719482
0.5864920984325013,3.741309404373169
0.5865035193238481,3.742650270462036
0.5864894174157432,3.743377685546875
0.5865008403396679,3.744601249694824
0.5864867400537825,3.745316982269287
0.5864981650079677,3.746518135070801
0.5864840663417888,3.7472760677337646
0.5864954933239218,3.748481035232544
0.5864813962749408,3.749207019805908
0.5864928252827124,3.7503867149353027
0.5864787298484251,3.751150131225586
0.5864901608795308,3.7523033618927
0.5864760670574376,3.75307035446167
0.5864875001095767,3.7542357444763184
0.5864734078971824,3.7550032138824463
0.5864848429680587,3.756157398223877
0.5864707523628722,3.7569174766540527
0.5864821894501938,3.758089303970337
0.5864681004497283,3.75883412361145
0.5864795395512071,3.7600064277648926
0.5864654521529807,3.7607524394989014
0.5864768932663327,3.761892557144165
0.5864628074678676,3.76265549659729
0.5864742505908133,3.7637670040130615
0.5864601663896358,3.764568328857422
0.5864716115198996,3.765643358230591
0.5864575289135407,3.76639723777771
0.5864689760488511,3.767514228820801
0.586454895034846,3.7682619094848633
0.5864663441729359,3.7694385051727295
0.5864522647488237,3.7701926231384277
0.5864637158874297,3.7713820934295654
0.5864496380507549,3.772109270095825
0.586461091187618,3.7732653617858887
0.5864470149359281,3.7740397453308105
0.5864584700687933,3.775275707244873
0.5864443953996408,3.7759993076324463
0.5864558525262571,3.7771613597869873
0.5864417794371989,3.777919292449951
0.5864532385553194,3.7791521549224854
0.5864391670439164,3.779902696609497
0.5864506281512981,3.781057834625244
0.5864365582151156,3.7818408012390137
0.5864480213095199,3.7830259799957275
0.5864339529461271,3.783754825592041
0.5864454180253194,3.7849762439727783
0.5864313512322901,3.7856967449188232
0.5864428182940393,3.7869081497192383
0.5864287530689515,3.787626028060913
0.5864402221110312,3.788775682449341
0.5864261584514672,3.789487361907959
0.5864376294716545,3.790703058242798
0.5864235673752004,3.7914044857025146
0.5864350403712767,3.7926087379455566
0.5864209798355234,3.793313980102539
0.586432454805274,3.794495105743408
0.5864183958278161,3.795240640640259
0.5864298727690301,3.79644513130188
0.5864158153474666,3.797175168991089
0.5864272942579377,3.7983381748199463
0.5864132383898718,3.7991065979003906
0.5864247192673967,3.8002395629882812
0.5864106649504358,3.800995349884033
0.5864221477928159,3.8021512031555176
0.5864080950245713,3.8029236793518066
0.5864195798296116,3.8040671348571777
0.5864055286076991,3.8048195838928223
0.5864170153732089,3.806098461151123
0.5864029656952481,3.8068554401397705
0.5864144544190404,3.808049201965332
0.586400406282655,3.8087892532348633
0.5864118969625465,3.8099288940429688
0.586397850365365,3.8107025623321533
0.5864093429991765,3.81184720993042
0.5863952979388309,3.8125739097595215
0.5864067925243871,3.8137319087982178
0.5863927489985136,3.814443826675415
0.5864042455336433,3.8156797885894775
0.5863902035398821,3.816406726837158
0.5864017020224177,3.817593812942505
0.5863876615584134,3.8183109760284424
0.586399161986191,3.819517135620117
0.586385123049592,3.82023549079895
0.5863966254204523,3.8213930130004883
0.5863825880089112,3.822150707244873
0.586394092320698,3.8233556747436523
0.5863800564318714,3.824084520339966
0.5863915626824326,3.825279474258423
0.5863775283139812,3.8260157108306885
0.5863890365011688,3.8272016048431396
0.5863750036507572,3.8279261589050293
0.5863865137724266,3.8290934562683105
0.5863724824377238,3.829843759536743
0.5863839944917345,3.8310394287109375
0.5863699646704131,3.8317596912384033
0.5863814786546283,3.8329172134399414
0.5863674503443651,3.8336594104766846
0.5863789662566519,3.834850311279297
0.5863649394551276,3.8355777263641357
0.5863764572933569,3.8367671966552734
0.5863624319982564,3.8374786376953125
0.5863739517603027,3.838715076446533
0.5863599279693149,3.8394408226013184
0.5863714496530565,3.840623378753662
0.5863574273638739,3.8413243293762207
0.5863689509671934,3.842604875564575
0.5863549301775126,3.8433358669281006
0.5863664556982958,3.8445279598236084
0.5863524364058178,3.8452792167663574
0.5863639638419543,3.846572160720825
0.5863499460443835,3.8473262786865234
0.5863614753937668,3.8485140800476074
0.586347459088812,3.849247455596924
0.5863589903493391,3.8504326343536377
0.5863449755347128,3.8511924743652344
0.5863565087042848,3.852329969406128
0.5863424953777031,3.853090524673462
0.5863540304542246,3.854261875152588
0.5863400186134083,3.855074882507324
0.5863515555947877,3.8561737537384033
0.5863375452374607,3.856945753097534
0.5863490841216099,3.85807466506958
0.5863350752455007,3.8588273525238037
0.5863466160303356,3.8599677085876465
0.5863326086331758,3.8607006072998047
0.5863441513166157,3.861893892288208
0.5863301453961417,3.8626208305358887
0.5863416899761098,3.8637750148773193
0.5863276855300611,3.8644871711730957
0.5863392320044842,3.865694046020508
0.5863252290306048,3.866389751434326
0.5863367773974131,3.8676044940948486
0.5863227758934502,3.868309736251831
0.5863343261505781,3.8695130348205566
0.5863203261142833,3.870246648788452
0.5863318782596685,3.871460199356079
0.5863178796887968,3.8721835613250732
0.5863294337203806,3.873358964920044
0.5863154366126914,3.874115467071533
0.5863269925284187,3.8753271102905273
0.5863129968816747,3.876061201095581
0.5863245546794944,3.8772594928741455
0.5863105604914621,3.8779776096343994
0.5863221201693264,3.8791704177856445
0.5863081274377765,3.879882574081421
0.586319688993641,3.881047248840332
0.5863056977163479,3.8817811012268066
0.5863172611481724,3.8830294609069824
0.586303271322914,3.883744239807129
0.5863148366286612,3.884960889816284
0.5863008482532197,3.885678291320801
0.5863124154308564,3.886888265609741
0.586298428503017,3.8876187801361084
0.5863099975505134,3.8888792991638184
0.5862960120680658,3.8895821571350098
0.5863075829833956,3.890815258026123
0.586293598944133,3.8915085792541504
0.5863051717252734,3.8927037715911865
0.5862911891269927,3.8934075832366943
0.5863027637719249,3.8946235179901123
0.5862887826124268,3.8953664302825928
0.5863003591191348,3.896545648574829
0.5862863793962235,3.8972866535186768
0.5862979577626957,3.8984594345092773
0.5862839794741794,3.899221658706665
0.5862955596984069,3.900365114212036
0.5862815828420975,3.901122808456421
0.5862931649220754,3.9022979736328125
0.5862791894957886,3.9030706882476807
0.5862907734295154,3.904208183288574
0.5862767994310703,3.9049670696258545
0.5862883852165479,3.906156301498413
0.5862744126437675,3.9069197177886963
0.5862860002790015,3.9080710411071777
0.5862720291297123,3.908817768096924
0.5862836186127117,3.9100186824798584
0.5862696488847442,3.9107630252838135
0.5862812402135213,3.9119489192962646
0.5862672719047095,3.9126644134521484
0.5862788650772802,3.913864850997925
0.5862648981854618,3.9145994186401367
0.5862764931998456,3.915804862976074
0.5862625277228616,3.9165048599243164
0.5862741245770816,3.9177017211914062
0.5862601605127771,3.9183969497680664
0.5862717592048591,3.9196090698242188
0.5862577965510827,3.920304775238037
0.5862693970790568,3.921520709991455
0.5862554358336606,3.9222331047058105
0.5862670381955599,3.9234306812286377
0.5862530783563998,3.9241631031036377
0.5862646825502609,3.925330877304077
0.5862507241151964,3.9260833263397217
0.5862623301390592,3.9272267818450928
0.5862483731059532,3.927971363067627
0.5862599809578614,3.929126024246216
0.5862460253245806,3.92995285987854
0.5862576350025807,3.931159496307373
0.5862436807669953,3.931884288787842
0.5862552922691379,3.9330244064331055
0.5862413394291218,3.9337804317474365
0.58625295275346,3.9349865913391113
0.5862390013068907,3.935713529586792
0.5862506164514818,3.9369235038757324
0.5862366663962403,3.9376566410064697
0.5862482833591446,3.938854932785034
0.586234334693115,3.9395594596862793
0.5862459534723964,3.9407615661621094
0.5862320061934672,3.9414548873901367
0.5862436267871926,3.9426732063293457
0.5862296808932552,3.9433810710906982
0.5862413032994949,3.9445552825927734
0.5862273587884447,3.945272922515869
0.5862389830052728,3.946458578109741
0.5862250398750082,3.9472267627716064
0.5862366659005015,3.94836688041687
0.586222724148925,3.949131965637207
0.5862343519811642,3.9503464698791504
0.5862204116061812,3.951113224029541
0.58623204124325,3.952332019805908
0.5862181022427698,3.953073740005493
0.5862297336827554,3.9543092250823975
0.586215796054691,3.9550607204437256
0.5862274292956836,3.956232786178589
0.5862134930379508,3.956989049911499
0.5862251280780442,3.9581732749938965
0.586211193188563,3.9589056968688965
0.586222830025854,3.960071563720703
0.5862088965025475,3.960801601409912
0.5862205351351366,3.962005138397217
0.5862066029759315,3.9627466201782227
0.5862182434019221,3.963984251022339
0.5862043126047486,3.964705467224121
0.5862159548222474,3.965918779373169
0.586202025385039,3.9666528701782227
0.5862136693921561,3.967820882797241
0.5861997413128497,3.9685163497924805
0.5862113871076988,3.9697353839874268
0.5861974603842348,3.97043514251709
0.5862091079649322,3.9717416763305664
0.5861951825952547,3.9724433422088623
0.5862068319599202,3.9736571311950684
0.5861929079419763,3.974365472793579
0.586204559088733,3.9755759239196777
0.5861906364204736,3.9762957096099854
0.586202289347448,3.977466106414795
0.5861883680268271,3.9782183170318604
0.5862000227321484,3.9793968200683594
0.5861861027571238,3.9801366329193115
0.5861977592389248,3.981288433074951
0.5861838406074571,3.9820382595062256
0.5861954988638739,3.9832465648651123
0.5861815815739274,3.983971118927002
0.586193241603099,3.9851438999176025
0.5861793256526419,3.9858767986297607
0.5861909874527106,3.987088441848755
0.5861770728397134,3.9878129959106445
0.5861887364088249,3.988961696624756
0.5861748231312622,3.989704132080078
0.586186488467565,3.9909002780914307
0.5861725765234149,3.991614818572998
0.5861842436250608,3.9927706718444824
0.5861703330123044,3.993492603302002
0.5861820018774485,3.9946842193603516
0.58616809259407,3.9954068660736084
0.5861797632208706,3.996603012084961
0.586165855264858,3.997318983078003
0.5861775276514766,3.9985029697418213
0.586163621020821,3.999253273010254
0.5861752951654217,4.000454902648926
0.5861613898581177,4.001180410385132
0.5861730657588681,4.002377271652222
0.5861591617729136,4.003150224685669
0.5861708394279848,4.004294157028198
0.5861569367613808,4.005064964294434
0.5861686161689463,4.00624942779541
0.5861547148196975,4.007018327713013
0.5861663959779345,4.0081846714019775
0.5861524959440483,4.008928298950195
0.5861641788511368,4.010097503662109
0.5861502801306244,4.010849952697754
0.5861619647847477,4.0119946002960205
0.5861480673756232,4.012824296951294
0.5861597537749678,4.013924598693848
0.5861458576752488,4.014712572097778
0.5861575458180038,4.015829801559448
0.5861436510257114,4.016556262969971
0.5861553409100694,4.0176966190338135
0.5861414474232274,4.018415689468384
0.5861531390473839,4.019618272781372
0.58613924686402,4.0203166007995605
0.5861509402261735,4.021536588668823
0.586137049344318,4.022252798080444
0.5861487444426705,4.023458242416382
0.5861348548603573,4.024174690246582
0.5861465516931135,4.0253942012786865
0.5861326634083798,4.026129245758057
0.5861443619737472,4.027325630187988
0.5861304749846332,4.028066635131836
0.586142175280823,4.029213905334473
0.5861282895853723,4.029949903488159
0.5861399916105982,4.031149864196777
0.5861261072068576,4.031867742538452
0.5861378109593364,4.03303074836731
0.5861239278453558,4.033797025680542
0.5861356333233078,4.0349977016448975
0.5861217514971402,4.035731077194214
0.586133458698788,4.036885023117065
0.5861195781584899,4.037642478942871
0.5861312870820595,4.038824796676636
0.5861174078256907,4.039531469345093
0.5861291184694112,4.040753364562988
0.5861152404950339,4.041448593139648
0.5861269528571373,4.042679309844971
0.5861130761628177,4.043375492095947
0.5861247902415389,4.044601917266846
0.586110914825346,4.045320272445679
0.5861226306189228,4.046504259109497
0.5861087564789289,4.047271013259888
0.5861204739856023,4.048468351364136
0.5861066011198828,4.049192667007446
0.5861183203378969,4.05033802986145
0.5861044487445299,4.051134347915649
0.5861161696721314,4.052270174026489
0.5861022993491988,4.05302882194519
0.5861140219846377,4.054290533065796
0.5861001529302243,4.055063486099243
0.5861118772717532,4.0562615394592285
0.5860980094839472,4.056952953338623
0.5861097355298218,4.058151960372925
0.5860958690067137,4.058887958526611
0.5861075967551929,4.060038089752197
0.5860937314948774,4.060784578323364
0.5861054609442223,4.061973810195923
0.5860915969447964,4.062716007232666
0.586103328093272,4.063880205154419
0.586089465352836,4.064595699310303
0.5861011981987098,4.0658087730407715
0.5860873367153672,4.066498756408691
0.5860990712569093,4.067697286605835
0.5860852110287665,4.068402290344238
0.5860969472642505,4.06964111328125
0.5860830882894175,4.070348501205444
0.5860948262171192,4.0715718269348145
0.5860809684937083,4.072291851043701
0.5860927081119071,4.073493957519531
0.5860788516380342,4.074212551116943
0.586090592945012,4.075437068939209
0.5860767377187959,4.076168775558472
0.5860884807128375,4.077328443527222
0.5860746267324005,4.0780720710754395
0.5860863714117934,4.079270362854004
0.58607251867526,4.079989433288574
0.5860842650382951,4.08116888999939
0.5860704135437934,4.081896781921387
0.5860821615887642,4.083092451095581
0.5860683113344253,4.083821773529053
0.5860800610596281,4.085013389587402
0.5860662120435859,4.085738182067871
0.5860779634473197,4.086936712265015
0.5860641156677114,4.087678909301758
0.5860758687482784,4.08882212638855
0.5860620222032442,4.089531421661377
0.5860737769589494,4.0907745361328125
0.5860599316466321,4.091468811035156
0.586071688075783,4.092679262161255
0.5860578439943289,4.093378305435181
0.5860696020952362,4.094682693481445
0.5860557592427945,4.095419406890869
0.5860675190137715,4.096600294113159
0.5860536773884939,4.0973286628723145
0.586065438827857,4.098509788513184
0.5860515984278991,4.099273204803467
0.5860633615339671,4.1004743576049805
0.5860495223574865,4.101207494735718
0.5860612871285813,4.102375745773315
0.5860474491737394,4.103161096572876
0.5860592156081854,4.104320049285889
0.5860453788731463,4.105086326599121
0.5860571469692711,4.106302738189697
0.5860433114522016,4.107075452804565
0.5860550812083352,4.108212471008301
0.5860412469074051,4.108957767486572
0.586053018321881,4.110148191452026
0.5860391852352634,4.110886812210083
0.5860509583064167,4.112067699432373
0.5860371264322874,4.112801551818848
0.5860489011584571,4.11396336555481
0.5860350704949948,4.114736318588257
0.5860468468745219,4.115946054458618
0.5860330174199083,4.11665940284729
0.586044795451137,4.117854356765747
0.5860309672035569,4.118573188781738
0.5860427468848339,4.119775056838989
0.5860289198424747,4.12046217918396
0.5860407011721498,4.121683359146118
0.5860268753332019,4.12237811088562
0.586038658309627,4.123575448989868
0.5860248336722839,4.124270915985107
0.5860366182938141,4.125501394271851
0.5860227948562722,4.126245737075806
0.5860345811212655,4.127413272857666
0.5860207588817238,4.128151178359985
0.5860325467885407,4.129331588745117
0.586018725745201,4.130085706710815
0.5860305152922046,4.131336450576782
0.5860166954432723,4.13205885887146
0.5860284866288284,4.1332106590271
0.586014667972511,4.13396430015564
0.5860264607949884,4.1351706981658936
0.5860126433294968,4.135902166366577
0.5860244377872666,4.1371800899505615
0.5860106215108144,4.137902021408081
0.5860224176022508,4.1391143798828125
0.5860086025130543,4.139829635620117
0.586020400236534,4.14100193977356
0.5860065863328124,4.141731262207031
0.5860183856867147,4.1429338455200195
0.5860045729666902,4.1436402797698975
0.5860163739493973,4.14484429359436
0.586002562411295,4.145553350448608
0.5860143650211916,4.146756887435913
0.5860005546632391,4.147483587265015
0.5860123588987127,4.148651123046875
0.5859985497191406,4.149377107620239
0.586010355578581,4.150591611862183
0.5859965475756233,4.151302337646484
0.5860083550574234,4.152477502822876
0.5859945482293158,4.1532063484191895
0.5860063573318711,4.154404878616333
0.5859925516768528,4.1551737785339355
0.5860043623985614,4.156343936920166
0.5859905579148742,4.157098054885864
0.5860023702541366,4.158287048339844
0.5859885669400255,4.159028768539429
0.5860003808952449,4.160167217254639
0.5859865787489574,4.1609132289886475
0.5859983943185397,4.162095546722412
0.5859845933383261,4.162834405899048
0.58599641052068,4.16398024559021
0.5859826107047932,4.164715051651001
0.5859944294983299,4.1658995151519775
0.5859806308450258,4.166631698608398
0.5859924512481592,4.167781114578247
0.5859786537556966,4.168496370315552
0.5859904757668428,4.169736862182617
0.585976679433483,4.170433282852173
0.5859885030510611,4.171668291091919
0.5859747078750683,4.172370433807373
0.5859865330974999,4.173571348190308
0.5859727390771411,4.174273729324341
0.5859845659028504,4.175503253936768
0.585970773036395,4.176238059997559
0.5859826014638088,4.1775062084198
0.5859688097495296,4.178247690200806
0.5859806397770772,4.179463624954224
0.585966849213249,4.180190801620483
0.5859786808393623,4.181371450424194
0.5859648914242633,4.182116508483887
0.5859767246473768,4.183274507522583
0.5859629363792875,4.184029817581177
0.5859747711978385,4.185231685638428
0.585960984075042,4.185957431793213
0.5859728204874699,4.187160015106201
0.5859590345082527,4.18786358833313
0.5859708725129997,4.189067363739014
0.5859570876756504,4.189785957336426
0.585968927271161,4.190977334976196
0.585955143573971,4.191689491271973
0.5859669847586927,4.1928441524505615
0.5859532021999564,4.193571090698242
0.585965044972339,4.194778203964233
0.5859512635503531,4.195493936538696
0.5859631079088489,4.1966917514801025
0.5859493276219132,4.197413206100464
0.5859611735649768,4.198624610900879
0.5859473944113933,4.199338912963867
0.5859592419374825,4.200539588928223
0.5859454639155564,4.201247215270996
0.5859573130231307,4.202444076538086
0.5859435361311696,4.2032153606414795
0.5859553868186915,4.2043616771698
0.5859416110550055,4.2051403522491455
0.58595346332094,4.206326007843018
0.5859396886838423,4.207104921340942
0.5859515425266568,4.208237409591675
0.5859377690144629,4.208982229232788
0.5859496244326273,4.21018123626709
0.5859358520436554,4.210909843444824
0.585947709035642,4.2121148109436035
0.5859339377682129,4.212824583053589
0.5859457963324968,4.214044570922852
0.5859320261849343,4.214785814285278
0.5859438863199926,4.2159833908081055
0.585930117290623,4.21672248840332
0.5859419789949355,4.217917203903198
0.5859282110820874,4.218635320663452
0.5859400743541368,4.219908714294434
0.5859263075561416,4.2206196784973145
0.5859381723944123,4.221827030181885
0.5859244067096042,4.222514390945435
0.5859362731125836,4.223720550537109
0.5859225085392992,4.224422931671143
0.5859343765054769,4.225644588470459
0.5859206130420556,4.22634482383728
0.5859324825699238,4.227564811706543
0.5859187202147075,4.228272914886475
0.5859305913027606,4.229506492614746
0.5859168300540939,4.2302305698394775
0.5859287027008291,4.231432914733887
0.5859149425570588,4.232165098190308
0.5859268167609754,4.233317136764526
0.5859130577204517,4.234061002731323
0.5859249334800516,4.235263824462891
0.5859111755411264,4.235999584197998
0.585923052854914,4.237188100814819
0.5859092960159421,4.237908601760864
0.5859211748824241,4.239114046096802
0.585907419141763,4.239830255508423
0.5859192995594488,4.241052865982056
0.5859055449154585,4.241774082183838
0.5859174268828592,4.2429633140563965
0.5859036733339024,4.243714332580566
0.5859155568495321,4.244896411895752
0.5859018043939739,4.24562668800354
0.5859136894563488,4.246831178665161
0.585899938092557,4.247538328170776
0.585911824700196,4.24875545501709
0.5858980744265407,4.249451398849487
0.585909962577965,4.250680685043335
0.5858962133928187,4.25137734413147
0.5859081030865518,4.2525694370269775
0.58589435498829,4.253272771835327
0.5859062462228578,4.254465103149414
0.5858924992098585,4.2552220821380615
0.5859043919837893,4.256382465362549
0.5858906460544326,4.257146120071411
0.585902540366257,4.2582926750183105
0.5858887955189259,4.25907826423645
0.5859006913671769,4.260221481323242
0.5858869476002571,4.261056661605835
0.5858988449834698,4.262238025665283
0.585885102295349,4.262994766235352
0.5858970012120615,4.264138221740723
0.58588325960113,4.264898300170898
0.5858951600498822,4.266103744506836
0.5858814195145332,4.266860008239746
0.5858933214938675,4.268007755279541
0.5858795820324962,4.268746614456177
0.5858914855409577,4.2699198722839355
0.5858777471519622,4.270664215087891
0.5858896521880974,4.27180552482605
0.5858759148698781,4.272516250610352
0.585887821432237,4.273722171783447
0.5858740851831966,4.274415493011475
0.5858859932703306,4.2756311893463135
0.5858722580888748,4.276335716247559
0.5858841676993382,4.27753210067749
0.5858704335838746,4.278228759765625
0.5858823447162237,4.279449939727783
0.5858686116651627,4.280178785324097
0.5858805243179562,4.281332015991211
0.5858667923297105,4.2820916175842285
0.5858787065015094,4.28324818611145
0.5858649755744945,4.284000635147095
0.5858768912638622,4.28517484664917
0.5858631613964955,4.285878419876099
0.5858750786019977,4.28710675239563
0.5858613497926995,4.287845611572266
0.5858732685129039,4.2889978885650635
0.5858595407600968,4.289748191833496
0.5858714609935738,4.290924310684204
0.5858577342956828,4.291652202606201
0.5858696560410046,4.292839050292969
0.5858559303964573,4.293531656265259
0.585867853652199,4.294741630554199
0.585854129059425,4.295464038848877
0.5858660538241636,4.29664945602417
0.5858523302815954,4.297390937805176
0.58586425655391,4.298582553863525
0.5858505340599823,4.299309968948364
0.5858624618384547,4.300508499145508
0.585848740391605,4.301231861114502
0.5858606696748186,4.302504777908325
0.5858469492734859,4.303265810012817
0.5858588800600275,4.304466724395752
0.5858451607026541,4.305215835571289
0.5858570929911115,4.306408166885376
0.5858433746761418,4.307190895080566
0.5858553084651059,4.3083274364471436
0.5858415911909866,4.309083461761475
0.5858535264790501,4.310224533081055
0.5858398102442303,4.310993432998657
0.5858517470299883,4.312130689620972
0.5858380318329198,4.312889337539673
0.5858499701149694,4.314043760299683
0.5858362559541059,4.314835786819458
0.5858481957310473,4.3160316944122314
0.5858344826048448,4.316739320755005
0.5858464238752794,4.31795072555542
0.5858327117821972,4.3186986446380615
0.5858446545447288,4.319879055023193
0.5858309434832276,4.3205952644348145
0.5858428877364624,4.321802377700806
0.5858291777050059,4.32249903678894
0.5858411234475527,4.323700428009033
0.5858274144446064,4.324406147003174
0.5858393616750754,4.325659513473511
0.5858256536991076,4.326378107070923
0.5858376024161117,4.327595472335815
0.5858238954655929,4.328311920166016
0.5858358456677475,4.329481840133667
0.5858221397411502,4.330228805541992
0.5858340914270723,4.331399440765381
0.5858203865228719,4.332154750823975
0.5858323396911808,4.333327054977417
0.5858186358078549,4.334068775177002
0.5858305904571723,4.3352601528167725
0.5858168875932006,4.336024284362793
0.5858288437221504,4.3371663093566895
0.5858151418760151,4.337903261184692
0.5858270994832231,4.339139461517334
0.5858133986534085,4.339901924133301
0.585825357737503,4.34105372428894
0.5858116579224961,4.34180760383606
0.5858236184821071,4.342987775802612
0.5858099196803971,4.343821287155151
0.5858218817141572,4.345017433166504
0.5858081839242353,4.34575343132019
0.5858201474307791,4.346956729888916
0.5858064506511392,4.347696781158447
0.5858184156291035,4.348848342895508
0.5858047198582418,4.34956955909729
0.5858166863062654,4.350763559341431
0.5858029915426798,4.351468801498413
0.585814959459404,4.352646350860596
0.5858012657015953,4.3533546924591064
0.5858132350856632,4.35457968711853
0.5857995423321343,4.355308771133423
0.5858115131821913,4.356504678726196
0.5857978214314473,4.3572492599487305
0.5858097937461407,4.358440637588501
0.5857961029966894,4.359196901321411
0.5858080767746687,4.360330820083618
0.5857943870250194,4.3611133098602295
0.585806362264937,4.36224365234375
0.5857926735136016,4.363034009933472
0.585804650214111,4.364171504974365
0.5857909624596042,4.364934206008911
0.5858029406193611,4.366146564483643
0.5857892538601992,4.366908311843872
0.5858012334778618,4.368093490600586
0.5857875477125638,4.368815898895264
0.5857995287867924,4.370035171508789
0.585785844013879,4.370786428451538
0.585797826543336,4.371977806091309
0.5857841427613306,4.372689247131348
0.5857961267446801,4.373885154724121
0.5857824439521082,4.374617338180542
0.5857944293880168,4.3758227825164795
0.5857807475834066,4.376537561416626
0.5857927344705428,4.377737045288086
0.5857790536524238,4.378432989120483
0.5857910419894583,4.37970757484436
0.5857773621563627,4.380436420440674
0.5857893519419685,4.381636142730713
0.5857756730924308,4.382336616516113
0.5857876643252825,4.383532285690308
0.5857739864578393,4.384265184402466
0.585785979136614,4.385547161102295
0.5857723022498044,4.386281967163086
0.585784296373181,4.387502908706665
0.5857706204655458,4.388227224349976
0.5857826160322052,4.389383554458618
0.585768941102288,4.390145540237427
0.5857809381109133,4.391356945037842
0.5857672641572594,4.392099857330322
0.5857792626065359,4.393235683441162
0.5857655896276932,4.393988609313965
0.5857775895163078,4.395196914672852
0.5857639175108261,4.395919561386108
0.5857759188374684,4.397097110748291
0.5857622478038997,4.39782977104187
0.5857742505672608,4.3990137577056885
0.5857605805041597,4.399738550186157
0.5857725847029329,4.400893211364746
0.5857589156088554,4.401613712310791
0.5857709212417364,4.402809143066406
0.5857572531152414,4.403517246246338
0.5857692601809272,4.40471625328064
0.5857555930205753,4.405430555343628
0.5857676015177657,4.40663480758667
0.5857539353221204,4.407364368438721
0.5857659452495166,4.408531904220581
0.5857522800171423,4.409254789352417
0.5857642913734482,4.410467147827148
0.5857506271029126,4.411225318908691
0.5857626398868333,4.412370681762695
0.585748976576706,4.413128852844238
0.5857609907869491,4.41430139541626
0.5857473284358015,4.415071725845337
0.5857593440710767,4.416220188140869
0.5857456826774824,4.41698431968689
0.585757699736501,4.41817569732666
0.5857440392990363,4.418903350830078
0.585756057780512,4.420050621032715
0.5857423982977547,4.420798301696777
0.5857544182004032,4.421990871429443
0.5857407596709333,4.422726631164551
0.5857527809934719,4.423926115036011
0.5857391234158722,4.4246580600738525
0.5857511461570204,4.425935745239258
0.585737489529875,4.42665696144104
0.5857495136883544,4.427850961685181
0.58573585801025,4.428565740585327
0.5857478835847839,4.429772138595581
0.5857342288543091,4.4304704666137695
0.5857462558436233,4.431682586669922
0.5857326020593691,4.432392120361328
0.5857446304621906,4.433591842651367
0.5857309776227497,4.434301853179932
0.5857430074378083,4.435524225234985
0.5857293555417757,4.436262607574463
0.5857413867678029,4.437451124191284
0.5857277358137758,4.438192129135132
0.5857397684495044,4.43936824798584
0.585726118436082,4.440117120742798
0.5857381524802477,4.441269636154175
0.5857245034060315,4.44202995300293
0.5857365388573714,4.443218231201172
0.5857228907209646,4.443944454193115
0.585734927578218,4.445143699645996
0.5857212803782262,4.445878505706787
0.5857333186401341,4.447091341018677
0.5857196723751649,4.447822093963623
0.5857317120404705,4.448976278305054
0.5857180667091336,4.4497246742248535
0.5857301077765819,4.450927734375
0.585716463377489,4.4516401290893555
0.5857285058458267,4.452797889709473
0.5857148623775915,4.453540325164795
0.5857269062455681,4.454792022705078
0.5857132637068065,4.455520391464233
0.5857253089731724,4.456664800643921
0.5857116673625026,4.457419157028198
0.5857237140260106,4.458611488342285
0.5857100733420523,4.459365606307983
0.5857221214014571,4.460620403289795
0.5857084816428325,4.461345434188843
0.5857205310968907,4.462602138519287
0.5857068922622239,4.463318586349487
0.585718943109694,4.464546203613281
0.5857053051976112,4.46528697013855
0.5857173574372536,4.466515779495239
0.585703720446383,4.46728253364563
0.5857157740769601,4.468578577041626
0.5857021380059318,4.469335317611694
0.5857141930262078,4.470570087432861
0.5857005578736542,4.471303939819336
0.585712614282395,4.472540378570557
0.5856989800469505,4.4732584953308105
0.5857110378429242,4.474482536315918
0.585697404523225,4.475241422653198
0.5857094637052017,4.476393938064575
0.5856958312998862,4.477173566818237
0.5857078918666375,4.478353261947632
0.5856942603743461,4.479098081588745
0.5857063223246457,4.480317115783691
0.5856926917440209,4.481033802032471
0.5857047550766444,4.482211112976074
0.5856911254063306,4.482961654663086
0.5857031901200555,4.484102964401245
0.5856895613586989,4.4848551750183105
0.5857016274523043,4.486066818237305
0.5856879995985534,4.486818075180054
0.5857000670708206,4.487975120544434
0.585686440123326,4.4887168407440186
0.5856985089730381,4.489916563034058
0.5856848829304522,4.490635633468628
0.5856969531563939,4.491831541061401
0.5856833280173712,4.4925172328948975
0.5856953996183292,4.493729591369629
0.585681775381526,4.494414329528809
0.585693848356289,4.495633363723755
0.5856802250203639,4.49633526802063
0.5856922993677224,4.497543573379517
0.5856786769313356,4.498256683349609
0.5856907526500817,4.499469757080078
0.5856771311118956,4.500204086303711
0.5856892082008238,4.501380681991577
0.5856755875595029,4.502140522003174
0.5856876660174088,4.503374099731445
0.5856740462716192,4.5040929317474365
0.585686126097301,4.505273342132568
0.5856725072457111,4.50602912902832
0.5856845884379681,4.507173776626587
0.5856709704792481,4.507922887802124
0.5856830530368822,4.509082078933716
0.5856694359697042,4.5099101066589355
0.5856815198915183,4.511135578155518
0.5856679037145568,4.511856317520142
0.5856799889993562,4.51303505897522
0.5856663737112872,4.513774156570435
0.5856784603578787,4.514999151229858
0.5856648459573801,4.5157310962677
0.5856769339645728,4.5169148445129395
0.5856633204503245,4.517646312713623
0.5856754098169288,4.518810987472534
0.5856617971876132,4.5195393562316895
0.5856738879124413,4.520732164382935
0.5856602761667423,4.521426677703857
0.5856723682486084,4.522654056549072
0.5856587573852114,4.523354768753052
0.5856708508229318,4.52458930015564
0.5856572408405248,4.5253026485443115
0.5856693356329171,4.526503801345825
0.5856557265301899,4.527288436889648
0.5856678226760734,4.528476715087891
0.5856542144517176,4.529202938079834
0.5856663119499139,4.530413389205933
0.5856527046026231,4.531177759170532
0.5856648034519556,4.532405614852905
0.5856511969804249,4.533153772354126
0.5856632971797181,4.534367799758911
0.5856496915826452,4.535133123397827
0.5856617931307261,4.536283731460571
0.5856481884068103,4.5370588302612305
0.5856602913025072,4.538250684738159
0.5856466874504495,4.538995265960693
0.5856587916925929,4.540141820907593
0.5856451887110964,4.540894985198975
0.5856572942985183,4.542094469070435
0.5856436921862881,4.5428361892700195
0.585655799117822,4.544049978256226
0.585642197873565,4.544785499572754
0.5856543061480468,4.546000957489014
0.5856407057704718,4.546751260757446
0.5856528153867386,4.547924757003784
0.585639215874556,4.548652410507202
0.5856513268314472,4.549877882003784
0.5856377281833698,4.550605535507202
0.585649840479726,4.551884889602661
0.585636242694468,4.552584886550903
0.5856483563291318,4.553797245025635
0.5856347594054099,4.554504156112671
0.5856468743772256,4.555736541748047
0.5856332783137578,4.556446313858032
0.5856453946215713,4.557649850845337
0.5856317994170777,4.5583672523498535
0.5856439170597372,4.559581279754639
0.5856303227129395,4.560288906097412
0.5856424416892944,4.561486482620239
0.5856288481989166,4.562221050262451
0.5856409685078181,4.56341814994812
0.5856273758725858,4.564148187637329
0.5856394975128869,4.56535530090332
0.5856259057315276,4.566087961196899
0.5856380287020831,4.56730580329895
0.5856244377733263,4.568026781082153
0.5856365620729928,4.569208145141602
0.5856229719955693,4.569950342178345
0.5856350976232048,4.571155071258545
0.5856215083958479,4.571874141693115
0.5856336353503123,4.573018312454224
0.5856200469717571,4.5737597942352295
0.585632175251912,4.574975490570068
0.5856185877208951,4.575723648071289
0.5856307173256039,4.576891183853149
0.5856171306408637,4.577619314193726
0.5856292615689913,4.578822374343872
0.5856156757292684,4.579517602920532
0.5856278079796816,4.580766439437866
0.5856142229837182,4.58149266242981
0.5856263565552855,4.582698583602905
0.5856127724018256,4.583391904830933
0.5856249072934172,4.584598064422607
0.5856113239812067,4.585327863693237
0.5856234601916941,4.5865514278411865
0.5856098777194809,4.587298393249512
0.5856220152477376,4.5885374546051025
0.5856084336142713,4.5892674922943115
0.5856205724591727,4.590437650680542
0.5856069916632042,4.591195344924927
0.5856191318236271,4.592361927032471
0.5856055518639098,4.5931854248046875
0.5856176933387329,4.594353199005127
0.5856041142140218,4.595141410827637
0.5856162570021252,4.596302270889282
0.5856026787111769,4.597059011459351
0.5856148228114424,4.598241090774536
0.5856012453530155,4.598989009857178
0.5856133907643271,4.600137948989868
0.585599814137182,4.6008620262146
0.5856119608584244,4.602025032043457
0.5855983850613232,4.602785348892212
0.5856105330913837,4.603971481323242
0.5855969581230904,4.604672193527222
0.5856091074608574,4.6058855056762695
0.5855955333201377,4.606611967086792
0.5856076839645014,4.607758283615112
0.5855941106501227,4.608480215072632
0.5856062625999752,4.609700441360474
0.5855926901107069,4.610434293746948
0.5856048433649415,4.611659526824951
0.5855912716995547,4.6123528480529785
0.5856034262570666,4.613565921783447
0.5855898554143342,4.614270448684692
0.5856020112740202,4.615478754043579
0.5855884412527166,4.61620569229126
0.5856005984134753,4.617419242858887
0.5855870292123769,4.61815071105957
0.5855991876731086,4.619340896606445
0.5855856192909935,4.620077610015869
0.5855977790505997,4.62128472328186
0.5855842114862478,4.622004747390747
0.5855963725436321,4.623206853866577
0.585582805795825,4.6239423751831055
0.5855949681498921,4.625136375427246
0.5855814022174135,4.625875949859619
0.5855935658670701,4.627048492431641
0.5855800007487049,4.6277971267700195
0.5855921656928594,4.629051923751831
0.5855786013873946,4.6297829151153564
0.5855907676249568,4.630985975265503
0.5855772041311809,4.631694316864014
0.5855893716610624,4.632884502410889
0.585575808977766,4.633635997772217
0.5855879777988798,4.63493013381958
0.5855744159248547,4.635643482208252
0.5855865860361158,4.636852502822876
0.585573024970156,4.637569904327393
0.5855851963704803,4.638778209686279
0.5855716361113816,4.639470338821411
0.5855838087996874,4.640673398971558
0.585570249346247,4.641376972198486
0.5855824233214537,4.642580032348633
0.5855688646724705,4.643289566040039
0.5855810399334993,4.6444993019104
0.585567482087774,4.6452295780181885
0.5855796586335476,4.646432161331177
0.5855661015898829,4.647204637527466
0.5855782794193257,4.6483306884765625
0.5855647231765257,4.64907693862915
0.5855769022885636,4.650269508361816
0.5855633468454341,4.651007652282715
0.5855755272389948,4.65217137336731
0.5855619725943435,4.652915000915527
0.5855741542683557,4.6541032791137695
0.585560600420992,4.654848337173462
0.5855727833743866,4.656029224395752
0.5855592303231215,4.656768560409546
0.5855714145548306,4.657949686050415
0.585557862298477,4.658698320388794
0.5855700478074348,4.659864902496338
0.5855564963448066,4.660578489303589
0.5855686831299483,4.661787271499634
0.5855551324598619,4.662477016448975
0.5855673205201244,4.663686275482178
0.5855537706413978,4.664377212524414
0.5855659599757196,4.665606260299683
0.5855524108871721,4.6663243770599365
0.5855646014944935,4.66754412651062
0.5855510531949464,4.668276071548462
0.585563245074209,4.669496297836304
0.585549697562485,4.670219659805298
0.585561890712632,4.671428203582764
0.5855483439875556,4.672167062759399
0.5855605384075317,4.673338890075684
0.5855469924679294,4.6741063594818115
0.5855591881566811,4.675455331802368
0.5855456430013806,4.67620325088501
0.5855578399578557,4.677374601364136
0.5855442955856863,4.678124189376831
0.5855564938088343,4.679366111755371
0.5855429502186276,4.680086374282837
0.5855551497073995,4.681288003921509
0.585541606897988,4.6820032596588135
0.5855538076513362,4.6832122802734375
0.5855402656215548,4.68394136428833
0.5855524676384334,4.685141324996948
0.5855389263871181,4.685880661010742
0.5855511296664829,4.687101125717163
0.5855375891924716,4.687822580337524
0.5855497937332793,4.68904185295105
0.5855362540354115,4.689757823944092
0.5855484598366211,4.69096040725708
0.5855349209137379,4.691667556762695
0.5855471279743093,4.692891359329224
0.5855335898252537,4.693600416183472
0.5855457981441486,4.6948230266571045
0.5855322607677649,4.6955344676971436
0.5855444703439469,4.696733713150024
0.585530933739081,4.697456121444702
0.5855431445715145,4.698667287826538
0.5855296087370144,4.699365854263306
0.5855418208246658,4.700571775436401
0.5855282857593805,4.701278209686279
0.5855404991012176,4.702474355697632
0.5855269648039984,4.703231573104858
0.5855391793989903,4.70447301864624
0.5855256458686897,4.7052319049835205
0.5855378617158071,4.706426620483398
0.5855243289512794,4.707200288772583
0.5855365460494949,4.708327531814575
0.5855230140495957,4.709076881408691
0.5855352323978829,4.710361957550049
0.5855217011614698,4.711114883422852
0.5855339207588041,4.712276458740234
0.5855203902847363,4.713017463684082
0.5855326111300942,4.714232921600342
0.5855190814172324,4.71501612663269
0.5855313035095924,4.716143369674683
0.5855177745567988,4.716910362243652
0.5855299978951405,4.718185186386108
0.5855164697012789,4.718926668167114
0.5855286942845838,4.720178127288818
0.5855151668485198,4.72091007232666
0.5855273926757705,4.722101211547852
0.5855138659963712,4.722839832305908
0.585526093066552,4.724013566970825
0.5855125671426861,4.724749326705933
0.5855247954547825,4.725969314575195
0.5855112702853204,4.726704120635986
0.5855234998383196,4.727875709533691
0.5855099754221332,4.7285990715026855
0.5855222062150239,4.729836940765381
0.5855086825509868,4.7305498123168945
0.585520914582759,4.731758117675781
0.585507391669746,4.732450246810913
0.5855196249393914,4.733697414398193
0.5855061027762792,4.734390020370483
0.5855183372827911,4.735662221908569
0.585504815868458,4.736384391784668
0.5855170516108305,4.737582683563232
0.5855035309441564,4.738299608230591
0.5855157679213855,4.739511966705322
0.5855022480012517,4.740231037139893
0.585514486212335,4.741413593292236
0.5855009670376243,4.742167949676514
0.5855132064815607,4.743370532989502
0.585499688051158,4.744103908538818
0.5855119287269477,4.745260238647461
0.5854984110397388,4.746023893356323
0.5855106529463835,4.747228384017944
0.5854971360012563,4.747940540313721
0.5855093791377595,4.749098777770996
0.5854958629336029,4.749846458435059
0.585508107298969,4.751026391983032
0.5854945918346741,4.751754283905029
0.5855068374279093,4.752906084060669
0.5854933227023684,4.753667831420898
0.5855055695224803,4.754916667938232
0.585492055534587,4.755680084228516
0.5855043035805845,4.756850957870483
0.5854907903292348,4.757575988769531
0.5855030396001282,4.758791923522949
0.5854895270842188,4.759599447250366
0.58550177757902,4.76072883605957
0.5854882657974493,4.7614476680755615
0.5855005175151717,4.762638330459595
0.5854870064668398,4.763348340988159
0.5854992594064982,4.764511823654175
0.5854857490903067,4.765266180038452
0.5854980032509172,4.766454458236694
0.5854844936657694,4.7672247886657715
0.5854967490463491,4.768361806869507
0.5854832401911496,4.7691192626953125
0.585495496790718,4.770312786102295
0.5854819886643731,4.771070957183838
0.5854942464819503,4.77225399017334
0.5854807390833673,4.772981882095337
0.5854929981179753,4.774153709411621
0.585479491446064,4.774916410446167
0.5854917516967257,4.776117563247681
0.5854782457503969,4.776854991912842
0.5854905072161368,4.778037071228027
0.5854770019943025,4.77881383895874
0.5854892646741471,4.780024766921997
0.5854757601757213,4.780760049819946
0.5854880240686975,4.7819437980651855
0.5854745202925956,4.782689332962036
0.5854867853977326,4.783856630325317
0.5854732823428712,4.784552574157715
0.585485548659199,4.785769701004028
0.5854720463244967,4.786476135253906
0.5854843138510468,4.787686109542847
0.5854708122354234,4.788385391235352
0.5854830809712289,4.789602279663086
0.5854695800736058,4.790304899215698
0.5854818500177011,4.791517734527588
0.5854683498370011,4.792243003845215
0.585480620988422,4.793469190597534
0.5854671215235695,4.794223070144653
0.585479393881353,4.795468091964722
0.585465895131274,4.796205520629883
0.5854781686944588,4.797380685806274
0.5854646706580804,4.798121213912964
0.5854769454257062,4.79932975769043
0.5854634481019575,4.800050735473633
0.5854757240730657,4.8013458251953125
0.5854622274608768,4.80206823348999
0.5854745046345101,4.803294658660889
0.585461008732813,4.804013013839722
0.5854732871080154,4.805209636688232
0.5854597919157434,4.805965900421143
0.5854720714915601,4.80713677406311
0.5854585770076479,4.807870149612427
0.585470857783126,4.809041738510132
0.58545736400651,4.809788227081299
0.5854696459806974,4.810988187789917
0.585456152910315,4.811702489852905
0.5854684360822612,4.812848329544067
0.5854549437170521,4.813565731048584
0.5854672280858079,4.814774036407471
0.5854537364247124,4.815482139587402
0.5854660219893302,4.816690921783447
0.5854525310312906,4.817414999008179
0.5854648177908238,4.818664073944092
0.5854513275347838,4.819376230239868
0.5854636154882873,4.82056450843811
0.5854501259331918,4.821268081665039
0.5854624150797217,4.82246994972229
0.5854489262245174,4.82322359085083
0.5854612165631317,4.824371099472046
0.5854477284067663,4.825146198272705
0.5854600199365236,4.82633638381958
0.5854465324779469,4.827110052108765
0.5854588251979077,4.828249216079712
0.5854453384360702,4.829015254974365
0.5854576323452961,4.830214738845825
0.5854441462791504,4.830966472625732
0.5854564413767043,4.8321192264556885
0.5854429560052042,4.832866191864014
0.5854552522901502,4.8340535163879395
0.585441767612251,4.834815263748169
0.585454065083655,4.835999488830566
0.585440581098313,4.836737871170044
0.585452879755242,4.83800482749939
0.5854393964614156,4.838761329650879
0.5854516963029377,4.839944839477539
0.5854382136995865,4.840701580047607
0.5854505147247712,4.841855764389038
0.5854370328108561,4.8427135944366455
0.5854493350187747,4.843917608261108
0.585435853793258,4.844626188278198
0.5854481571829824,4.845846652984619
0.5854346766448283,4.846583604812622
0.5854469812154321,4.847760438919067
0.5854335013636055,4.8484697341918945
0.5854458071141638,4.849713087081909
0.5854323279476316,4.850405693054199
0.5854446348772203,4.851621866226196
0.5854311563949505,4.8523643016815186
0.5854434645026474,4.8535096645355225
0.5854299867036095,4.854258060455322
0.5854422959884933,4.855473518371582
0.5854288188716582,4.856217622756958
0.5854411293328089,4.85736083984375
0.5854276528971493,4.858124017715454
0.5854399645336484,4.859311103820801
0.5854264887781376,4.860040187835693
0.5854388015890681,4.8612220287323
0.5854253265126815,4.861939191818237
0.5854376404971271,4.863150596618652
0.5854241660988413,4.863872051239014
0.5854364812558874,4.865086555480957
0.5854230075346805,4.865819215774536
0.5854353238634135,4.867034673690796
0.5854218508182647,4.867751836776733
0.585434168317773,4.868937015533447
0.5854206959476629,4.8696770668029785
0.5854330146170353,4.870915412902832
0.5854195429209464,4.871619462966919
0.5854318627592735,4.872812509536743
0.5854183917361895,4.873505353927612
0.585430712742563,4.874709844589233
0.5854172423914685,4.875450849533081
0.5854295645649815,4.876598358154297
0.5854160948848631,4.877367258071899
0.5854284182246099,4.87865686416626
0.5854149492144555,4.879384279251099
0.5854272737195314,4.880570411682129
0.5854138053783299,4.881293535232544
0.5854261310478324,4.882451772689819
0.5854126633745741,4.883232593536377
0.5854249902076007,4.884479522705078
0.585411523201278,4.885234594345093
0.5854238511969287,4.886449813842773
0.5854103848565345,4.887222051620483
0.5854227140139097,4.8883514404296875
0.5854092483384385,4.889095783233643
0.5854215786566404,4.890310287475586
0.5854081136450886,4.891091585159302
0.5854204451232199,4.892235994338989
0.5854069807745848,4.8929972648620605
0.5854193134117505,4.894191741943359
0.5854058497250306,4.894956350326538
0.5854181835203361,4.896151065826416
0.5854047204945318,4.896882057189941
0.5854170554470843,4.898078680038452
0.5854035930811969,4.898827791213989
0.5854159291901047,4.899982690811157
0.5854024674831371,4.9007322788238525
0.5854148047475094,4.901910781860352
0.585401343698466,4.902649641036987
0.5854136821174136,4.903856515884399
0.5854002217253,4.904593467712402
0.5854125612979348,4.90579628944397
0.5853991015617578,4.906504154205322
0.5854114422871933,4.907701015472412
0.5853979832059608,4.908416986465454
0.5854103250833118,4.909634590148926
0.5853968666560339,4.9103615283966064
0.5854092096844153,4.911574840545654
0.5853957519101027,4.912295818328857
0.5854080960886322,4.913493394851685
0.5853946389662971,4.914229869842529
0.5854069842940927,4.915441989898682
0.5853935278227489,4.91617751121521
0.5854058742989299,4.917351484298706
0.5853924184775923,4.918105602264404
0.5854047661012797,4.919303894042969
0.5853913109289646,4.920028209686279
0.5854036596992799,4.921173095703125
0.5853902051750052,4.921919107437134
0.5854025550910716,4.923111438751221
0.5853891012138559,4.923839807510376
0.585401452274798,4.925019264221191
0.585387999043662,4.9258458614349365
0.5854003512486052,4.927067518234253
0.5853868986625703,4.927785634994507
0.5853992520106415,4.928939580917358
0.5853858000687305,4.929678440093994
0.5853981545590579,4.930911540985107
0.5853847032602952,4.931646823883057
0.5853970588920079,4.932803153991699
0.5853836082354194,4.933512926101685
0.5853959650076475,4.93471884727478
0.5853825149922599,4.935470819473267
0.5853948729041354,4.936660289764404
0.5853814235289769,4.937391519546509
0.5853937825796327,4.938596725463867
0.5853803338437331,4.939302206039429
0.5853926940323031,4.940502643585205
0.5853792459346931,4.941215991973877
0.5853916072603129,4.942448377609253
0.5853781598000246,4.943197011947632
0.5853905222618304,4.944331407546997
0.5853770754378973,4.945101499557495
0.5853894390350269,4.946292161941528
0.585375992846484,4.947065353393555
0.5853883575780763,4.948206186294556
0.5853749120239596,4.948929071426392
0.5853872778891548,4.950129508972168
0.5853738329685015,4.950867652893066
0.5853861999664407,4.952025413513184
0.5853727556782897,4.952759265899658
0.5853851238081156,4.953946113586426
0.585371680151507,4.954668998718262
0.5853840494123631,4.955878973007202
0.5853706063863379,4.95658016204834
0.5853829767773692,4.957799911499023
0.58536953438097,4.958487510681152
0.5853819059013227,4.959743022918701
0.5853684641335934,4.960440158843994
0.5853808367824143,4.961663246154785
0.5853673956424003,4.962368726730347
0.585379769418838,4.963556289672852
0.5853663289055855,4.964276552200317
0.5853787038087899,4.965475082397461
0.5853652639213467,4.9662182331085205
0.5853776399504682,4.967500448226929
0.5853642006878833,4.968227386474609
0.5853765778420741,4.969421863555908
0.5853631392033978,4.97014594078064
0.5853755174818107,4.971347332000732
0.5853620794660946,4.9720776081085205
0.5853744588678842,4.9732277393341064
0.5853610214741809,4.973981142044067
0.5853734019985027,4.975168228149414
0.5853599652258666,4.975900888442993
0.5853723468718772,4.977053642272949
0.5853589107193634,4.977807998657227
0.5853712934862205,4.979014158248901
0.5853578579528859,4.9797279834747314
0.5853702418397486,4.9808807373046875
0.5853568069246509,4.981602430343628
0.5853691919306794,4.982802629470825
0.5853557576328777,4.983495712280273
0.5853681437572331,4.984723806381226
0.585354710075788,4.985438108444214
0.5853670973176331,4.9866554737091064
0.5853536642516063,4.987383127212524
0.5853660526101043,4.988563060760498
0.5853526201585585,4.9892802238464355
0.5853650096328745,4.990480422973633
0.5853515777948741,4.9912261962890625
0.5853639683841738,4.992364168167114
0.5853505371587844,4.993123531341553
0.585362928862235,4.9943037033081055
0.5853494982485229,4.995059013366699
0.5853618910652927,4.996227264404297
0.5853484610623261,4.9969799518585205
0.5853608549915843,4.998165607452393
0.5853474255984324,4.998919725418091
0.5853598206393494,5.000046968460083
0.5853463918550827,5.0007853507995605
0.5853587880068305,5.001968622207642
0.5853453598305205,5.0027174949646
0.5853577570922717,5.003908634185791
0.5853443295229913,5.004619359970093
0.5853567278939198,5.005831003189087
0.5853433009307435,5.006582021713257
0.5853557004100243,5.007750749588013
0.5853422740520271,5.008561134338379
0.5853546746388365,5.009762525558472
0.5853412488850952,5.010472297668457
0.5853536505786106,5.01167893409729
0.585340225428203,5.012385845184326
0.5853526282276027,5.013622522354126
0.5853392036796081,5.01434850692749
0.5853516075840719,5.015624761581421
0.5853381836375703,5.016368865966797
0.5853505886462788,5.017568588256836
0.5853371653003518,5.018286943435669
0.5853495714124868,5.019491910934448
0.5853361486662172,5.020215034484863
0.5853485558809618,5.0213682651519775
0.5853351337334338,5.022131681442261
0.585347542049972,5.02333927154541
0.5853341205002704,5.024073362350464
0.5853465299177874,5.025246620178223
0.585333108964999,5.026009798049927
0.585345519482681,5.0271642208099365
0.5853320991258933,5.0278990268707275
0.5853445107429279,5.029088735580444
0.5853310909812298,5.029831409454346
0.5853435036968053,5.031013011932373
0.5853300845292867,5.031737327575684
0.5853424983425931,5.0329084396362305
0.5853290797683454,5.033620834350586
0.5853414946785733,5.03482723236084
0.5853280766966888,5.035532474517822
0.58534049270303,5.036724090576172
0.5853270753126025,5.03744912147522
0.5853394924142502,5.038659572601318
0.5853260756143747,5.039368152618408
0.5853384938105226,5.040580749511719
0.5853250776002951,5.041302919387817
0.5853374968901386,5.042450666427612
0.5853240812686563,5.043236494064331
0.5853365016513918,5.044422626495361
0.585323086617753,5.045190095901489
0.5853355080925778,5.046366453170776
0.5853220936458825,5.047150135040283
0.585334516211995,5.048290491104126
0.5853211023513439,5.049035549163818
0.5853335260079436,5.050311326980591
0.5853201127324389,5.051050901412964
0.5853325374787265,5.052247047424316
0.5853191247874713,5.052971363067627
0.5853315506226487,5.05415940284729
0.5853181385147472,5.054922580718994
0.5853305654380172,5.056104421615601
0.5853171539125754,5.05683159828186
0.5853295819231418,5.058020114898682
0.5853161709792662,5.058758497238159
0.5853286000763339,5.0599141120910645
0.5853151897131329,5.0606300830841064
0.5853276198959081,5.061835050582886
0.5853142101124904,5.062558174133301
0.5853266413801804,5.063706636428833
0.5853132321756566,5.064420700073242
0.5853256645274694,5.065636157989502
0.5853122559009508,5.066354274749756
0.5853246893360958,5.06755256652832
0.5853112812866953,5.068253993988037
0.5853237158043829,5.06946873664856
0.5853103083312142,5.070201396942139
0.5853227439306559,5.071394681930542
0.585309337032834,5.072131633758545
0.5853217737132423,5.073282241821289
0.5853083673898833,5.074023485183716
0.5853208051504719,5.075239181518555
0.5853073994006933,5.075974225997925
0.5853198382406768,5.077128171920776
0.5853064330635971,5.077874660491943
0.5853188729821911,5.079056978225708
0.5853054683769298,5.079795598983765
0.5853179093733513,5.080970525741577
0.5853045053390293,5.081681489944458
0.5853169474124961,5.082885026931763
0.5853035439482356,5.083604335784912
0.5853159870979664,5.084773778915405
0.5853025842028903,5.085484743118286
0.5853150284281053,5.0867719650268555
0.5853016261013381,5.087504148483276
0.5853140714012584,5.08869194984436
0.5853006696419252,5.089402437210083
0.5853131160157727,5.090698719024658
0.5852997148230004,5.091435194015503
0.5853121622699984,5.092630863189697
0.5852987616429144,5.093339204788208
0.5853112101622872,5.094553709030151
0.5852978101000206,5.095305919647217
0.585310259690993,5.096505165100098
0.5852968601926739,5.097239971160889
0.5853093108544726,5.098409414291382
0.585295911919232,5.099171876907349
0.5853083636510842,5.100337028503418
0.5852949652780545,5.101104021072388
0.5853074180791883,5.1022443771362305
0.5852940202675031,5.103039026260376
0.5853064741371481,5.104201078414917
0.5852930768859419,5.105001449584961
0.5853055318233287,5.106177091598511
0.585292135131737,5.106945276260376
0.585304591136097,5.108090400695801
0.5852911950032567,5.108882665634155
0.5853036520738224,5.1100914478302
0.5852902564988717,5.110843658447266
0.5853027146348766,5.111999988555908
0.5852893196169543,5.112740993499756
0.5853017788176332,5.113933324813843
0.5852883843558798,5.114675283432007
0.585300844620468,5.11588716506958
0.5852874507140248,5.116615295410156
0.5852999120417591,5.117769002914429
0.5852865186897687,5.118488311767578
0.5852989810798868,5.119715452194214
0.5852855882814922,5.120408296585083
0.585298051733233,5.121670246124268
0.5852846594875796,5.122400760650635
0.5852971240001825,5.123645544052124
0.5852837323064157,5.124361276626587
0.5852961978791218,5.125617027282715
0.5852828067363887,5.126354217529297
0.5852952733684395,5.127580404281616
0.5852818827758881,5.128286838531494
0.5852943504665264,5.129490375518799
0.5852809604233061,5.1302289962768555
0.5852934291717758,5.131450414657593
0.5852800396770367,5.132192850112915
0.5852925094825825,5.133451223373413
0.585279120535476,5.1341798305511475
0.585291591397344,5.135408401489258
0.5852782029970225,5.136141300201416
0.5852906749144593,5.137313604354858
0.5852772870600765,5.138047218322754
0.58528976003233,5.139256715774536
0.5852763727230408,5.139963388442993
0.5852888467493599,5.1411144733428955
0.5852754599843197,5.141864061355591
0.5852879350639543,5.1430583000183105
0.5852745488423202,5.143764495849609
0.585287024974521,5.144944429397583
0.5852736392954513,5.145667552947998
0.5852861164794702,5.146868467330933
0.5852727313421237,5.147569417953491
0.5852852095772136,5.148813247680664
0.5852718249807504,5.149508714675903
0.5852843042661655,5.150730133056641
0.5852709202097468,5.151422023773193
0.5852834005447417,5.152626276016235
0.58527001702753,5.153313875198364
0.5852824984113605,5.154553174972534
0.5852691154325196,5.155301094055176
0.5852815978644426,5.156493902206421
0.5852682154231366,5.157231092453003
0.58528069890241,5.158400535583496
0.5852673169978045,5.159164667129517
0.5852798015236873,5.16029691696167
0.5852664201549491,5.161045551300049
0.585278905726701,5.162231683731079
0.5852655248929982,5.1629743576049805
0.5852780115098799,5.164113759994507
0.5852646312103811,5.1648736000061035
0.5852771188716545,5.166067838668823
0.5852637391055295,5.166816473007202
0.5852762278104574,5.1679887771606445
0.5852628485768776,5.168709754943848
0.5852753383247237,5.169917583465576
0.5852619596228608,5.1706414222717285
0.5852744504128901,5.171800374984741
0.5852610722419174,5.172528266906738
0.5852735640733954,5.173818826675415
0.5852601864324873,5.174525260925293
0.5852726793046806,5.1757776737213135
0.5852593021930125,5.176508188247681
0.585271796105189,5.177708387374878
0.5852584195219367,5.178414821624756
0.5852709144733652,5.179641485214233
0.5852575384177066,5.180357217788696
0.5852700344076566,5.181542873382568
0.58525665887877,5.1822755336761475
0.5852691559065119,5.183476686477661
0.5852557809035769,5.184210300445557
0.5852682789683825,5.185410022735596
0.5852549044905797,5.186157941818237
0.5852674035917216,5.187356948852539
0.5852540296382328,5.1880974769592285
0.5852665297749843,5.1892595291137695
0.5852531563449921,5.190008163452148
0.5852656575166278,5.191156387329102
0.5852522846093161,5.19191575050354
0.5852647868151114,5.193050861358643
0.5852514144296649,5.19379997253418
0.5852639176688962,5.195004940032959
0.5852505458045006,5.195755481719971
0.5852630500764454,5.1969153881073
0.5852496787322882,5.197656631469727
0.5852621840362245,5.198864221572876
0.5852488132114932,5.19957160949707
0.5852613195467007,5.200780153274536
0.5852479492405844,5.201470851898193
0.5852604566063428,5.202693700790405
0.585247086818032,5.2034077644348145
0.5852595952136227,5.204564571380615
0.5852462259423079,5.205318927764893
0.5852587353670133,5.206519365310669
0.5852453666118869,5.2072913646698
0.5852578770649897,5.208536863327026
0.585244508825245,5.209256172180176
0.5852570203060296,5.210453033447266
0.5852436525808605,5.2111945152282715
0.5852561650886116,5.212337970733643
0.5852427978772137,5.213101148605347
0.5852553114112172,5.214257478713989
0.5852419447127868,5.2150585651397705
0.5852544592723296,5.216344594955444
0.585241093086064,5.2170937061309814
0.585253608670434,5.218292236328125
0.5852402429955313,5.219036817550659
0.5852527596040172,5.220185995101929
0.5852393944396772,5.220930337905884
0.5852519120715686,5.222115516662598
0.5852385474169914,5.222858905792236
0.5852510660715788,5.224039793014526
0.5852377019259662,5.224756956100464
0.5852502216025414,5.225974798202515
0.5852368579650954,5.2267255783081055
0.5852493786629508,5.227886915206909
0.5852360155328752,5.228593826293945
0.5852485372513042,5.229811906814575
0.5852351746278035,5.230504274368286
0.5852476973661003,5.231705665588379
0.5852343352483802,5.232407093048096
0.5852468590058402,5.233601808547974
0.5852334973931067,5.234309673309326
0.5852460221690264,5.23552680015564
0.5852326610604873,5.236263990402222
0.5852451868541635,5.237445831298828
0.5852318262490277,5.238180875778198
0.5852443530597584,5.239378452301025
0.585230992957235,5.240116357803345
0.5852435207843194,5.2412638664245605
0.5852301611836194,5.2420265674591064
0.5852426900263572,5.243168592453003
0.585229330926692,5.243921279907227
0.5852418607843842,5.245119333267212
0.5852285021849664,5.245855331420898
0.5852410330569146,5.247068881988525
0.5852276749569578,5.247792959213257
0.5852402068424649,5.248946905136108
0.5852268492411838,5.249689817428589
0.5852393821395528,5.250891923904419
0.5852260250361632,5.251590013504028
0.5852385589466991,5.252789735794067
0.5852252023404172,5.253495454788208
0.5852377372624255,5.254709243774414
0.585224381152469,5.255429983139038
0.5852369170852557,5.256591320037842
0.5852235614708436,5.257428884506226
0.5852360984137158,5.258640289306641
0.5852227432940674,5.259347200393677
0.5852352812463334,5.260542154312134
0.5852219266206694,5.261258602142334
0.5852344655816383,5.262447118759155
0.5852211114491804,5.2632057666778564
0.585233651418162,5.26434063911438
0.5852202977781326,5.265118598937988
0.5852328387544378,5.266276597976685
0.5852194856060606,5.267068862915039
0.5852320275890011,5.268208742141724
0.5852186749315007,5.268959045410156
0.5852312179203891,5.27013087272644
0.585217865752991,5.270883560180664
0.585230409747141,5.272032737731934
0.5852170580690716,5.272785663604736
0.5852296030677974,5.273967742919922
0.5852162518782845,5.27471661567688
0.5852287978809015,5.275924205780029
0.5852154471791736,5.276641368865967
0.585227994184998,5.277830600738525
0.5852146439702844,5.278551340103149
0.5852271919786335,5.279736042022705
0.5852138422501646,5.280455827713013
0.5852263912603562,5.281662464141846
0.5852130420173637,5.282366514205933
0.5852255920287168,5.283571243286133
0.585212243270433,5.284291744232178
0.5852247942822673,5.285490274429321
0.5852114460079255,5.286247968673706
0.5852239980195616,5.28746771812439
0.5852106502283964,5.288205146789551
0.585223203239156,5.289388656616211
0.5852098559304023,5.29013729095459
0.585222409939608,5.291341066360474
0.5852090631125024,5.2920615673065186
0.5852216181194771,5.293256759643555
0.585208271773257,5.293986082077026
0.5852208277773252,5.295181512832642
0.5852074819112286,5.2959136962890625
0.5852200389117151,5.297082424163818
0.5852066935249813,5.297833442687988
0.5852192515212123,5.299116134643555
0.5852059066130815,5.299837589263916
0.5852184656043838,5.30103063583374
0.585205121174097,5.301755905151367
0.5852176811597982,5.3029608726501465
0.5852043372065975,5.303668737411499
0.5852168981860264,5.304905891418457
0.5852035547091546,5.305615663528442
0.5852161166816405,5.306826591491699
0.585202773680342,5.307535648345947
0.5852153366452153,5.308709144592285
0.5852019941187347,5.309420585632324
0.5852145580753265,5.31062650680542
0.5852012160229101,5.311339378356934
0.5852137809705524,5.312531232833862
0.585200439391447,5.313268423080444
0.5852130053294727,5.314436435699463
0.5851996642229258,5.315225601196289
0.5852122311506688,5.316408395767212
0.5851988905159294,5.317158937454224
0.5852114584327243,5.318347454071045
0.585198118269042,5.319110631942749
0.5852106871742244,5.320251226425171
0.5851973474808498,5.32099461555481
0.585209917373756,5.322179317474365
0.5851965781499407,5.32292366027832
0.585209149029908,5.3241071701049805
0.5851958102749047,5.324828863143921
0.585208382141271,5.326029539108276
0.5851950438543331,5.32677960395813
0.5852076167064374,5.327965974807739
0.5851942788868193,5.328697204589844
0.5852068527240015,5.329887866973877
0.5851935153709585,5.33060884475708
0.5852060901925593,5.331777572631836
0.5851927533053478,5.332507133483887
0.5852053291107084,5.3336732387542725
0.5851919926885855,5.3343894481658936
0.5852045694770487,5.335662126541138
0.5851912335192726,5.336391448974609
0.5852038112901814,5.337575674057007
0.585190475796011,5.3383026123046875
0.5852030545487094,5.339497089385986
0.5851897195174052,5.34033989906311
0.5852022992512379,5.341558218002319
0.5851889646820606,5.342277526855469
0.5852015453963737,5.343491554260254
0.5851882112885851,5.3442137241363525
0.585200792982725,5.345419645309448
0.5851874593355879,5.346166610717773
0.5852000420089023,5.347384452819824
0.5851867088216804,5.348114252090454
0.5851992924735171,5.349292516708374
0.5851859597454752,5.350033760070801
0.5851985443751837,5.351230621337891
0.5851852121055874,5.351939678192139
0.5851977977125175,5.353112459182739
0.585184465900633,5.353850364685059
0.5851970524841353,5.3550708293914795
0.5851837211292304,5.355805397033691
0.5851963086886569,5.356962442398071
0.5851829777899996,5.35770583152771
0.5851955663247027,5.358896493911743
0.5851822358815623,5.359599351882935
0.585194825390895,5.360784292221069
0.5851814954025419,5.361485719680786
0.5851940858858584,5.362705230712891
0.5851807563515634,5.363413333892822
0.5851933478082189,5.364592790603638
0.5851800187272541,5.365325212478638
0.585192611156604,5.366508483886719
0.5851792825282425,5.367277145385742
0.5851918759296434,5.368462800979614
0.5851785477531589,5.369211196899414
0.5851911421259686,5.37044095993042
0.5851778144006355,5.3712122440338135
0.5851904097442119,5.372400283813477
0.5851770824693062,5.373140096664429
0.5851896787830085,5.374342679977417
0.5851763519578067,5.375103712081909
0.5851889492409948,5.376368761062622
0.5851756228647741,5.377114295959473
0.5851882211168086,5.378304958343506
0.5851748951888475,5.37905740737915
0.58518749440909,5.3801963329315186
0.5851741689286678,5.380944490432739
0.5851867691164807,5.3822021484375
0.5851734440828773,5.382940769195557
0.5851860452376239,5.384115219116211
0.5851727206501203,5.384812355041504
0.5851853227711643,5.386096239089966
0.5851719986290426,5.386979103088379
0.585184601715749,5.388425588607788
0.585171278018292,5.389282464981079
0.5851838820700264,5.390781879425049
0.5851705588165176,5.391625165939331
0.5851831638326463,5.393030405044556
0.5851698410223706,5.393831729888916
0.5851824470022609,5.395201206207275
0.5851691246345035,5.3960723876953125
0.5851817315775234,5.397540092468262
0.5851684096515709,5.398355007171631
0.5851810175570893,5.399714946746826
0.5851676960722288,5.400513172149658
0.5851803049396153,5.401808738708496
0.5851669838951351,5.402620792388916
0.58517959372376,5.4038920402526855
0.5851662731189492,5.404655694961548
0.585178883908184,5.405972480773926
0.5851655637423323,5.406790018081665
0.5851781754915489,5.408086061477661
0.5851648557639473,5.40886378288269
0.5851774684725185,5.410122394561768
0.5851641491824587,5.410914182662964
0.5851767628497583,5.41215443611145
0.5851634439965325,5.41292929649353
0.585176058621935,5.414172887802124
0.585162740204837,5.41498064994812
0.5851753557877175,5.416230916976929
0.5851620378060417,5.41703200340271
0.5851746543457762,5.418283224105835
0.5851613367988175,5.41909122467041
0.585173954294783,5.420286417007446
0.5851606371818376,5.421056509017944
0.5851732556334117,5.4222400188446045
0.5851599389537764,5.423044681549072
0.5851725583603374,5.42422080039978
0.5851592421133103,5.425024747848511
0.5851718624742375,5.426270246505737
0.5851585466591169,5.42716383934021
0.5851711679737904,5.428420543670654
0.5851578525898761,5.429172039031982
0.5851704748576766,5.430387020111084
0.585157159904269,5.431169748306274
0.5851697831245779,5.4323365688323975
0.5851564686009781,5.433107614517212
0.585169092773178,5.434313774108887
0.5851557786786884,5.435098648071289
0.5851684038021624,5.436307907104492
0.5851550901360858,5.437086820602417
0.5851677162102176,5.438282012939453
0.5851544029718581,5.439046382904053
0.5851670299960327,5.44023871421814
0.5851537171846948,5.4409778118133545
0.5851663451582975,5.442164182662964
0.5851530327732867,5.442929744720459
0.5851656616957038,5.444074630737305
0.5851523497363269,5.444823741912842
0.5851649796069455,5.446033954620361
0.5851516680725094,5.446796417236328
0.5851642988907173,5.447968244552612
0.5851509877805305,5.448702812194824
0.5851636195457162,5.449893474578857
0.5851503088590876,5.450622081756592
0.5851629415706404,5.4517903327941895
0.5851496313068798,5.452497720718384
0.5851622649641901,5.453691244125366
0.5851489551226081,5.454397201538086
0.5851615897250666,5.455609083175659
0.5851482803049749,5.456329107284546
0.5851609158519734,5.457519292831421
0.5851476068526845,5.458226680755615
0.5851602433436153,5.45944356918335
0.5851469347644424,5.460163593292236
0.5851595721986987,5.461414098739624
0.5851462640389556,5.4621336460113525
0.5851589024159318,5.463336229324341
0.5851455946749337,5.464041471481323
0.585158233994024,5.465240478515625
0.5851449266710868,5.465959548950195
0.585157566931687,5.467172145843506
0.585144260026127,5.467864274978638
0.5851569012276333,5.469144344329834
0.5851435947387682,5.469879627227783
0.5851562368805776,5.471118927001953
0.5851429308077256,5.471821308135986
0.5851555738892359,5.472992420196533
0.5851422682317163,5.473743438720703
0.585154912252326,5.474925756454468
0.5851416070094586,5.475652456283569
0.5851542519685672,5.476865768432617
0.5851409471396729,5.477555751800537
0.5851535930366801,5.478789329528809
0.5851402886210807,5.479479789733887
0.5851529354553876,5.480682134628296
0.5851396314524054,5.481372833251953
0.5851522792234134,5.4826037883758545
0.5851389756323717,5.4833080768585205
0.5851516243394832,5.4845356941223145
0.5851383211597063,5.48525071144104
0.5851509708023243,5.486452341079712
0.5851376680331369,5.487224340438843
0.5851503186106654,5.488412618637085
0.5851370162513936,5.4891417026519775
0.585149667763237,5.4903693199157715
0.585136365813207,5.491114854812622
0.5851490182587709,5.492249965667725
0.5851357167173105,5.4929893016815186
0.5851483700960006,5.494147300720215
0.585135068962438,5.494910001754761
0.5851477232736613,5.4960901737213135
0.5851344225473256,5.496827125549316
0.5851470777904896,5.498024225234985
0.5851337774707106,5.498769521713257
0.5851464336452237,5.499920845031738
0.5851331337313321,5.500648736953735
0.5851457908366032,5.501847505569458
0.5851324913279308,5.50255823135376
0.5851451493633697,5.503766059875488
0.5851318502592489,5.504488229751587
0.5851445092242659,5.505725622177124
0.5851312105240297,5.506468057632446
0.5851438704180365,5.507670640945435
0.5851305721210187,5.508373737335205
0.5851432329434272,5.509677886962891
0.5851299350489628,5.5103919506073
0.5851425967991857,5.511608123779297
0.5851292993066103,5.5123209953308105
0.5851419619840608,5.513529300689697
0.5851286648927111,5.514248609542847
0.5851413284968036,5.515477895736694
0.5851280318060165,5.516226768493652
0.5851406963361657,5.517376184463501
0.5851274000452795,5.5181310176849365
0.5851400655009015,5.519319534301758
0.5851267696092548,5.52003288269043
0.5851394359897656,5.521208047866821
0.5851261404966983,5.521923065185547
0.5851388078015152,5.523136377334595
0.5851255127063676,5.523855924606323
0.5851381809349085,5.525059461593628
0.5851248862370219,5.525786876678467
0.5851375553887054,5.526975631713867
0.5851242610874217,5.52771520614624
0.585136931161667,5.5288779735565186
0.5851236372563293,5.529592990875244
0.5851363082525564,5.5307817459106445
0.5851230147425083,5.53148889541626
0.5851356866601379,5.532694101333618
0.585122393544724,5.533386945724487
0.5851350663831777,5.534639358520508
0.5851217736617432,5.535366535186768
0.585134447420443,5.536584377288818
0.5851211550923339,5.53732705116272
0.5851338297707029,5.538573265075684
0.5851205378352661,5.539296627044678
0.5851332134327277,5.540523529052734
0.585119921889311,5.541240930557251
0.5851325984052896,5.542433738708496
0.5851193072532412,5.5431883335113525
0.585131984687162,5.54436731338501
0.5851186939258312,5.545120000839233
0.5851313722771199,5.546304702758789
0.5851180819058568,5.547072649002075
0.5851307611739398,5.548224210739136
0.5851174711920951,5.5489654541015625
0.5851301513763999,5.550166606903076
0.5851168617833252,5.550915718078613
0.5851295428832795,5.552197694778442
0.5851162536783272,5.552920579910278
0.5851289356933594,5.554125785827637
0.5851156468758829,5.554874420166016
0.5851283298054227,5.556082248687744
0.5851150413747757,5.556798696517944
0.585127725218253,5.557989120483398
0.5851144371737901,5.558724641799927
0.5851271219306357,5.559910535812378
0.5851138342717127,5.56060528755188
0.5851265199413579,5.561816453933716
0.585113232667331,5.5625059604644775
0.585125919249208,5.563703536987305
0.5851126323594343,5.564406633377075
0.585125319852976,5.5656349658966064
0.5851120333468134,5.56636643409729
0.5851247217514534,5.567577600479126
0.5851114356282603,5.568285226821899
0.5851241249434329,5.569505929946899
0.5851108392025689,5.5702290534973145
0.5851235294277087,5.571435451507568
0.5851102440685342,5.572168588638306
0.5851229352030772,5.573352813720703
0.5851096502249529,5.574089527130127
0.5851223422683353,5.575311899185181
0.5851090576706228,5.576053142547607
0.5851217506222818,5.577219009399414
0.5851084664043438,5.5779640674591064
0.5851211602637171,5.579153299331665
0.5851078764249169,5.579876184463501
0.5851205711914429,5.581035137176514
0.5851072877311442,5.581792593002319
0.5851199834042622,5.582992315292358
0.5851067003218301,5.58370566368103
0.5851193969009797,5.584897518157959
0.5851061141957798,5.585643768310547
0.5851188116804016,5.58685827255249
0.5851055293517999,5.587570428848267
0.5851182277413354,5.58880352973938
0.5851049457886993,5.5895445346832275
0.5851176450825899,5.590752840042114
0.5851043635052872,5.591485023498535
0.5851170637029758,5.592797517776489
0.5851037825003751,5.593532562255859
0.585116483601305,5.594722509384155
0.5851032027727756,5.595453977584839
0.5851159047763905,5.596640586853027
0.5851026243213028,5.597386121749878
0.5851153272270475,5.598664283752441
0.5851020471447722,5.599390983581543
0.585114750952092,5.600569486618042
0.5851014712420007,5.601279973983765
0.5851141759503417,5.602484226226807
0.5851008966118068,5.603246212005615
0.5851136022206158,5.604388236999512
0.5851003232530104,5.605160236358643
0.5851130297617346,5.606342792510986
0.5850997511644329,5.607125759124756
0.5851124585725204,5.608263254165649
0.5850991803448968,5.609004259109497
0.5851118886517963,5.610248327255249
0.5850986107932263,5.611004114151001
0.5851113199983872,5.612166166305542
0.585098042508247,5.612910985946655
0.5851107526111197,5.614068984985352
0.5850974754887861,5.614833116531372
0.5851101864888208,5.616014719009399
0.5850969097336718,5.616760015487671
0.5851096216303202,5.617921829223633
0.5850963452417338,5.618670701980591
0.5851090580344481,5.619818449020386
0.5850957820118038,5.620545387268066
0.5851084957000366,5.621754169464111
0.585095220042714,5.622447967529297
0.5851079346259191,5.623647451400757
0.5850946593332987,5.624355792999268
0.5851073748109302,5.62558388710022
0.5850940998823937,5.626317024230957
0.5851068162539059,5.627517938613892
0.5850935416888355,5.628251791000366
0.5851062589536842,5.629460334777832
0.5850929847514625,5.630202531814575
0.5851057029091039,5.631385803222656
0.5850924290691146,5.632119417190552
0.5851051481190053,5.63325834274292
0.5850918746406328,5.634010553359985
0.5851045945822303,5.635251760482788
0.5850913214648596,5.635991334915161
0.5851040422976221,5.637180805206299
0.585090769540639,5.637896537780762
0.5851034912640253,5.639102935791016
0.5850902188668163,5.639811992645264
0.5851029414802859,5.6409900188446045
0.5850896694422385,5.641706943511963
0.585102392945251,5.642923355102539
0.5850891212657531,5.6436216831207275
0.5851018456577699,5.644820213317871
0.5850885743362102,5.6455254554748535
0.5851012996166923,5.646746397018433
0.5850880286524602,5.647474050521851
0.58510075482087,5.648624658584595
0.5850874842133558,5.649368762969971
0.5851002112691558,5.65057373046875
0.5850869410177504,5.651303768157959
0.5850996689604042,5.6524903774261475
0.5850863990644991,5.653222560882568
0.5850991278934706,5.654405355453491
0.5850858583524583,5.655186414718628
0.5850985880672124,5.656358957290649
0.5850853188804861,5.657105207443237
0.5850980494804878,5.65825891494751
0.5850847806474412,5.659030914306641
0.5850975121321565,5.660169839859009
0.5850842436521844,5.660897254943848
0.5850969760210804,5.6620893478393555
0.5850837078935776,5.662833213806152
0.5850964411461211,5.664010763168335
0.5850831733704839,5.664733648300171
0.5850959075061434,5.665944337844849
0.5850826400817684,5.666678428649902
0.585095375100012,5.667855739593506
0.5850821080262965,5.668551921844482
0.5850948439265938,5.669790744781494
0.5850815772029363,5.670486927032471
0.585094313984757,5.671713590621948
0.585081047610556,5.672405958175659
0.5850937852733706,5.673632621765137
0.5850805192480258,5.674338340759277
0.5850932577913055,5.675654888153076
0.5850799921142172,5.676389694213867
0.585092731537434,5.677600622177124
0.5850794662080032,5.678312301635742
0.5850922065106293,5.679527997970581
0.5850789415282577,5.680253028869629
0.5850916827097665,5.6814398765563965
0.5850784180738564,5.682194948196411
0.5850911601337213,5.68337082862854
0.585077895843676,5.684098720550537
0.5850906387813716,5.685280084609985
0.5850773748365948,5.686030626296997
0.585090118651596,5.687210559844971
0.5850768550514923,5.6879212856292725
0.5850895997432749,5.689075469970703
0.5850763364872493,5.689824104309082
0.5850890820552896,5.691020488739014
0.5850758191427485,5.691767454147339
0.5850885655865231,5.69296407699585
0.5850753030168729,5.693686008453369
0.5850880503358596,5.694906711578369
0.5850747881085079,5.695641994476318
0.5850875363021847,5.696829795837402
0.5850742744165391,5.697545289993286
0.5850870234843853,5.6987550258636475
0.5850737619398548,5.699465274810791
0.5850865118813493,5.700684070587158
0.5850732506773434,5.701386213302612
0.5850860014919665,5.702620029449463
0.5850727406278954,5.703338623046875
0.5850854923151277,5.704530239105225
0.5850722317904021,5.7052741050720215
0.5850849843497251,5.706472635269165
0.5850717241637567,5.707241058349609
0.5850844775946523,5.708388566970825
0.5850712177468531,5.709153890609741
0.5850839720488038,5.710448265075684
0.585070712538587,5.711204767227173
0.5850834677110762,5.712393760681152
0.5850702085378553,5.713109970092773
0.5850829645803667,5.714299440383911
0.5850697057435559,5.715062856674194
0.5850824626555741,5.716214418411255
0.5850692041545885,5.7169694900512695
0.5850819619355984,5.718226671218872
0.5850687037698538,5.718972206115723
0.585081462419341,5.720199108123779
0.5850682045882539,5.720922231674194
0.5850809641057051,5.722106456756592
0.5850677066086922,5.72286581993103
0.5850804669935942,5.724004507064819
0.5850672098300735,5.724754571914673
0.5850799710819136,5.725994348526001
0.5850667142513036,5.726742744445801
0.5850794763695701,5.727914571762085
0.58506621987129,5.728625535964966
0.5850789828554717,5.729849576950073
0.5850657266889412,5.7305588722229
0.5850784905385273,5.731769323348999
0.5850652347031671,5.732468843460083
0.585077999417648,5.733664035797119
0.585064743912879,5.73436713218689
0.5850775094917451,5.735586166381836
0.5850642543169893,5.73631739616394
0.5850770207597319,5.737518787384033
0.5850637659144118,5.738245010375977
0.5850765332205229,5.739441156387329
0.5850632787040616,5.740179777145386
0.5850760468730334,5.741334915161133
0.5850627926848552,5.742083311080933
0.5850755617161808,5.7432801723480225
0.58506230785571,5.7440080642700195
0.5850750777488833,5.7451698780059814
0.5850618242155451,5.745936155319214
0.5850745949700602,5.747148752212524
0.5850613417632807,5.747876882553101
0.5850741133786326,5.749037265777588
0.5850608604978383,5.749784708023071
0.5850736329735224,5.7509894371032715
0.5850603804181408,5.751697540283203
0.5850731537536532,5.752888202667236
0.5850599015231119,5.753582715988159
0.5850726757179493,5.7547993659973145
0.5850594238116774,5.755523920059204
0.5850721988653372,5.7567033767700195
0.5850589472827635,5.757419109344482
0.5850717231947435,5.7587571144104
0.5850584719352983,5.7594709396362305
0.5850712487050971,5.760673761367798
0.5850579977682109,5.761365652084351
0.5850707753953276,5.76259183883667
0.5850575247804316,5.763302326202393
0.5850703032643658,5.764494180679321
0.5850570529708923,5.765225172042847
0.5850698323111444,5.766416072845459
0.5850565823385256,5.767181634902954
0.5850693625345966,5.76833176612854
0.5850561128822661,5.769087314605713
0.5850688939336574,5.770292520523071
0.585055644601049,5.771036624908447
0.5850684265072625,5.772198677062988
0.585055177493811,5.7729339599609375
0.5850679602543498,5.774130582809448
0.5850547115594902,5.7748942375183105
0.5850674951738575,5.776090860366821
0.5850542467970258,5.7768285274505615
0.585067031264725,5.778032064437866
0.5850537832053582,5.778748273849487
0.5850665685258942,5.77997088432312
0.5850533207834292,5.78071403503418
0.5850661069563071,5.781891107559204
0.5850528595301816,5.782616376876831
0.5850656465549071,5.783781051635742
0.58505239944456,5.784515380859375
0.5850651873206391,5.785722970962524
0.5850519405255095,5.78644871711731
0.5850647292524489,5.7876646518707275
0.585051482771977,5.788372755050659
0.5850642723492844,5.789568185806274
0.5850510261829104,5.790282964706421
0.5850638166100937,5.791518688201904
0.5850505707572589,5.792253017425537
0.5850633620338265,5.793416738510132
0.5850501164939729,5.794158935546875
0.5850629086194341,5.795374393463135
0.5850496633920038,5.796118974685669
0.5850624563658687,5.797299385070801
0.585049211450305,5.798028945922852
0.5850620052720835,5.799245595932007
0.5850487606678303,5.799949645996094
0.5850615553370335,5.801207065582275
0.585048311043535,5.801931142807007
0.5850611065596745,5.803150177001953
0.585047862576376,5.803868770599365
0.5850606589389636,5.805057525634766
0.5850474152653108,5.8057966232299805
0.5850602124738593,5.8070149421691895
0.5850469691092985,5.807732820510864
0.5850597671633213,5.808886289596558
0.5850465241072995,5.809614658355713
0.5850593230063101,5.810805559158325
0.5850460802582751,5.81151008605957
0.5850588800017881,5.8127288818359375
0.5850456375611881,5.813435077667236
0.5850584381487183,5.814634323120117
0.5850451960150023,5.815373659133911
0.5850579974460655,5.816572427749634
0.5850447556186829,5.817311525344849
0.585057557892795,5.818472146987915
0.5850443163711961,5.819244384765625
0.585057119487874,5.820403814315796
0.5850438782715096,5.8211565017700195
0.5850566822302703,5.822348594665527
0.5850434413185922,5.823103904724121
0.5850562461189536,5.824238538742065
0.5850430055114136,5.824995279312134
0.5850558111528944,5.826144695281982
0.5850425708489454,5.826935529708862
0.585055377331064,5.828099966049194
0.5850421373301595,5.828834295272827
0.585054944652436,5.830026626586914
0.58504170495403,5.830767631530762
0.5850545131159839,5.831914186477661
0.585041273719531,5.832634210586548
0.5850540827206836,5.833827018737793
0.5850408436256389,5.8345725536346436
0.5850536534655112,5.835768699645996
0.5850404146713309,5.8364784717559814
0.5850532253494447,5.837741136550903
0.5850399868555853,5.838457107543945
0.5850527983714628,5.839668273925781
0.5850395601773817,5.840377330780029
0.5850523725305459,5.8416736125946045
0.5850391346357007,5.842400550842285
0.5850519478256752,5.843628406524658
0.5850387102295243,5.844350576400757
0.585051524255833,5.845621585845947
0.5850382869578354,5.8463592529296875
0.5850511018200034,5.847575664520264
0.585037864819619,5.848301649093628
0.5850506805171709,5.849510431289673
0.58503744381386,5.850249290466309
0.5850502603463217,5.851426124572754
0.585037023939545,5.85217547416687
0.5850498413064432,5.853318929672241
0.5850366051956626,5.8540754318237305
0.5850494233965235,5.855265140533447
0.5850361875812009,5.856008291244507
0.5850490066155526,5.857165575027466
0.5850357710951509,5.857898473739624
0.5850485909625207,5.859086036682129
0.5850353557365036,5.85981822013855
0.5850481764364204,5.860958099365234
0.5850349415042515,5.86169171333313
0.5850477630362443,5.862892150878906
0.5850345283973885,5.863584756851196
0.585047350760987,5.8647778034210205
0.5850341164149095,5.86549186706543
0.5850469396096438,5.866715669631958
0.5850337055558107,5.867445707321167
0.5850465295812114,5.868621826171875
0.5850332958190891,5.86933708190918
0.5850461206746878,5.870604991912842
0.5850328872037432,5.871332168579102
0.5850457128890715,5.872530460357666
0.5850324797087727,5.873250246047974
0.5850453062233629,5.874450445175171
0.5850320733331782,5.8752100467681885
0.5850449006765635,5.87636137008667
0.5850316680759616,5.877143383026123
0.5850444962476753,5.8783910274505615
0.5850312639361261,5.879146099090576
0.5850440929357023,5.880285739898682
0.5850308609126758,5.881030797958374
0.5850436907396489,5.882208824157715
0.585030459004616,5.882945775985718
0.5850432896585213,5.884210824966431
0.5850300582109534,5.884925842285156
0.5850428896913266,5.886136293411255
0.5850296585306956,5.886889219284058
0.5850424908370727,5.888037204742432
0.5850292599628513,5.888780832290649
0.5850420930947693,5.889967918395996
0.5850288625064306,5.8906965255737305
0.5850416964634264,5.891857147216797
0.5850284661604446,5.892570972442627
0.5850413009420564,5.89375638961792
0.5850280709239056,5.8944621086120605
0.5850409065296717,5.895695447921753
0.5850276767958269,5.896414279937744
0.5850405132252862,5.897633790969849
0.5850272837752232,5.898335695266724
0.585040121027915,5.899580240249634
0.58502689186111,5.900320291519165
0.5850397299365745,5.901539325714111
0.5850265010525043,5.902271032333374
0.5850393399502818,5.903458118438721
0.5850261113484239,5.904192209243774
0.5850389510680557,5.905389785766602
0.585025722747888,5.9061439037323
0.5850385632889156,5.9073522090911865
0.585025335249917,5.908076286315918
0.5850381766118824,5.909297704696655
0.5850249488535318,5.910010576248169
0.585037791035978,5.911202669143677
0.5850245635577553,5.911925554275513
0.5850374065602251,5.9130754470825195
0.585024179361611,5.913797616958618
0.5850370231836484,5.915017366409302
0.5850237962641237,5.915751218795776
0.5850366409052727,5.916943550109863
0.5850234142643191,5.9176671504974365
0.5850362597241247,5.918862819671631
0.5850230333612244,5.91956353187561
0.5850358796392318,5.92077898979187
0.5850226535538675,5.9214746952056885
0.5850355006496227,5.92268180847168
0.5850222748412779,5.923382759094238
0.585035122754327,5.924662113189697
0.5850218972224857,5.925411701202393
0.5850347459523758,5.926619291305542
0.5850215206965225,5.927356719970703
0.585034370242801,5.928509950637817
0.5850211452624209,5.929261684417725
0.5850339956246359,5.9304468631744385
0.5850207709192145,5.93120002746582
0.5850336220969143,5.93234395980835
0.5850203976659382,5.93310809135437
0.5850332496586719,5.934290409088135
0.585020025501628,5.93504786491394
0.585032878308945,5.93619966506958
0.5850196544253206,5.936957836151123
0.5850325080467712,5.938143491744995
0.5850192844360544,5.938883066177368
0.5850321388711891,5.940057992935181
0.5850189155328689,5.9407877922058105
0.5850317707812385,5.941989421844482
0.5850185477148039,5.942727327346802
0.5850314037759603,5.943918466567993
0.5850181809809012,5.944631576538086
0.5850310378543964,5.945838928222656
0.5850178153302031,5.9465718269348145
0.5850306730155899,5.9477219581604
0.5850174507617535,5.9484477043151855
0.5850303092585848,5.949663162231445
0.5850170872745971,5.9503679275512695
0.5850299465824267,5.951580762863159
0.5850167248677794,5.9522881507873535
0.5850295849861618,5.953481197357178
0.5850163635403479,5.954227447509766
0.5850292244688374,5.955441951751709
0.5850160032913502,5.956185579299927
0.5850288650295025,5.957382678985596
0.5850156441198356,5.9581239223480225
0.5850285066672061,5.959410905838013
0.5850152860248543,5.960133075714111
0.5850281493809991,5.961383581161499
0.5850149290054574,5.962125778198242
0.5850277931699336,5.963326692581177
0.5850145730606976,5.964038133621216
0.5850274380330622,5.965231657028198
0.5850142181896281,5.965974807739258
0.5850270839694393,5.967243671417236
0.5850138643913035,5.967950820922852
0.5850267309781193,5.96915864944458
0.5850135116647796,5.9698872566223145
0.5850263790581589,5.971097230911255
0.5850131600091127,5.971813917160034
0.585026028208615,5.97297215461731
0.5850128094233612,5.973697662353516
0.585025678428546,5.97491979598999
0.5850124599065835,5.975630521774292
0.5850253297170114,5.9768242835998535
0.5850121114578395,5.977522134780884
0.5850249820730713,5.97873067855835
0.5850117640761905,5.979430913925171
0.5850246354957875,5.980619668960571
0.5850114177606985,5.98130989074707
0.5850242899842226,5.9825170040130615
0.5850110725104266,5.9832587242126465
0.5850239455374401,5.984451770782471
0.585010728324439,5.985181570053101
0.5850236021545048,5.986372709274292
0.585010385201801,5.987150192260742
0.5850232598344826,5.988287687301636
0.585010043141579,5.9890196323394775
0.5850229185764402,5.990196466445923
0.5850097021428404,5.990931272506714
0.5850225783794455,5.992077589035034
0.5850093622046538,5.9928436279296875
0.5850222392425675,5.9940550327301025
0.5850090233260885,5.994849920272827
0.5850219011648763,5.995992660522461
0.5850086855062152,5.996744632720947
0.5850215641454432,5.997936487197876
0.5850083487441056,5.998652696609497
0.5850212281833401,5.9998619556427
0.5850080130388323,6.000550031661987
0.5850208932776402,6.001765966415405
0.5850076783894694,6.002456903457642
0.5850205594274178,6.003666162490845
0.5850073447950915,6.004374027252197
0.5850202266317484,6.005589008331299
0.5850070122547744,6.006323337554932
0.5850198948897081,6.007624864578247
0.5850066807675951,6.008364677429199
0.5850195642003746,6.009560823440552
0.5850063503326315,6.010296821594238
0.5850192345628261,6.011504411697388
0.5850060209489629,6.012237310409546
0.5850189059761424,6.013427734375
0.5850056926156689,6.014177560806274
0.5850185784394039,6.015387773513794
0.5850053653318311,6.0161216259002686
0.585018251951692,6.017291307449341
0.5850050390965316,6.018034934997559
0.5850179265120898,6.019191265106201
0.5850047139088533,6.019920110702515
0.5850176021196808,6.021147727966309
0.5850043897678805,6.021868705749512
0.5850172787735494,6.023087978363037
0.5850040666726988,6.023803949356079
0.5850169564727818,6.025008678436279
0.585003744622394,6.0257298946380615
0.585016635216465,6.026936292648315
0.5850034236160538,6.02764630317688
0.585016315003686,6.028879880905151
0.5850031036527668,6.029635667800903
0.5850159958335344,6.030877113342285
0.5850027847316219,6.031582593917847
0.5850156777050999,6.032774209976196
0.5850024668517099,6.033490180969238
0.5850153606174733,6.034717321395874
0.585002150012122,6.035441875457764
0.5850150445697467,6.036672353744507
0.585001834211951,6.037405014038086
0.585014729561013,6.038634777069092
0.5850015194502902,6.03936505317688
0.5850144155903663,6.040560007095337
0.5850012057262343,6.04129433631897
0.5850141026569016,6.042434930801392
0.5850008930388788,6.043221712112427
0.585013790759715,6.044354677200317
0.5850005813873203,6.045148134231567
0.5850134798979034,6.0462727546691895
0.5850002707706564,6.047039270401001
0.5850131700705652,6.048168420791626
0.584999961187986,6.0489232540130615
0.5850128612767994,6.050201416015625
0.5849996526384084,6.050958633422852
0.5850125535157059,6.052141904830933
0.5849993451210245,6.052870273590088
0.5850122467863862,6.054062128067017
0.584999038634936,6.054811954498291
0.5850119410879423,6.0560221672058105
0.5849987331792452,6.05674409866333
0.5850116364194774,6.057929992675781
0.5849984287530565,6.058673858642578
0.5850113327800956,6.059889793395996
0.5849981253554739,6.060599327087402
0.5850110301689024,6.061809539794922
0.5849978229856038,6.062506198883057
0.5850107285850038,6.063695669174194
0.5849975216425524,6.064419746398926
0.5850104280275068,6.065614461898804
0.5849972213254279,6.066372394561768
0.58501012849552,6.067552804946899
0.5849969220333386,6.06827712059021
0.5850098299881524,6.069486141204834
0.5849966237653946,6.070220470428467
0.5850095325045144,6.071412086486816
0.5849963265207065,6.072158575057983
0.585009236043717,6.0733044147491455
0.5849960302983861,6.074061393737793
0.5850089406048726,6.075215578079224
0.5849957350975462,6.0759806632995605
0.5850086461870944,6.077144622802734
0.5849954409173006,6.077879428863525
0.5850083527894965,6.079039573669434
0.5849951477567638,6.079787731170654
0.5850080604111942,6.0808937549591064
0.5849948556150518,6.081643342971802
0.5850077690513037,6.082779884338379
0.5849945644912812,6.083535432815552
0.5850074787089424,6.084689140319824
0.5849942743845696,6.085437774658203
0.5850071893832283,6.08672571182251
0.5849939852940362,6.087461948394775
0.5850069010732805,6.0886194705963135
0.5849936972188002,6.089351654052734
0.5850066137782194,6.090641736984253
0.5849934101579826,6.0913801193237305
0.5850063274971659,6.0925657749176025
0.5849931241107049,6.093296527862549
0.5850060422292424,6.09448504447937
0.5849928390760898,6.095248460769653
0.5850057579735719,6.096396446228027
0.5849925550532611,6.097166299819946
0.5850054747292783,6.098355770111084
0.5849922720413433,6.099114656448364
0.5850051924954872,6.100250005722046
0.5849919900394618,6.101012468338013
0.5850049112713245,6.1021645069122314
0.5849917090467437,6.10293173789978
0.5850046310559169,6.104076623916626
0.5849914290623163,6.104822397232056
0.5850043518483928,6.106077432632446
0.5849911500853079,6.106827259063721
0.5850040736478811,6.107996940612793
0.5849908721148486,6.108738422393799
0.5850037964535115,6.109924793243408
0.5849905951500682,6.110654354095459
0.5850035202644155,6.111817121505737
0.5849903191900987,6.112529277801514
0.5850032450797246,6.113749265670776
0.5849900442340723,6.1144537925720215
0.585002970898572,6.115675210952759
0.5849897702811226,6.116413116455078
0.5850026977200912,6.1175923347473145
0.5849894973303837,6.118332386016846
0.5850024255434174,6.1195361614227295
0.5849892253809911,6.120257377624512
0.5850021543676861,6.121455430984497
0.5849889544320811,6.122184753417969
0.5850018841920341,6.123386383056641
0.5849886844827911,6.124105930328369
0.5850016150155993,6.125261068344116
0.5849884155322591,6.1260292530059814
0.5850013468375204,6.127283573150635
0.5849881475796241,6.128006935119629
0.5850010796569368,6.129156589508057
0.584987880624027,6.129905939102173
0.5850008134729892,6.131082057952881
0.5849876146646081,6.131813049316406
0.5850005482848193,6.13308048248291
0.5849873497005099,6.133801221847534
0.5850002840915695,6.1350250244140625
0.5849870857308754,6.135745048522949
0.5850000208923832,6.136926651000977
0.5849868227548486,6.13765025138855
0.5849997586864051,6.138864278793335
0.5849865607715742,6.139564514160156
0.5849994974727801,6.1407694816589355
0.5849862997801982,6.1414635181427
0.5849992372506552,6.142691612243652
0.5849860397798677,6.143397569656372
0.584998978019177,6.14462423324585
0.5849857807697302,6.145372152328491
0.5849987197774944,6.146596193313599
0.5849855227489343,6.147327184677124
0.584998462524756,6.1484880447387695
0.5849852657166299,6.149231672286987
0.584998206260112,6.150407075881958
0.5849850096719679,6.151179552078247
0.5849979509827139,6.152321815490723
0.5849847546140992,6.153074264526367
0.5849976966917133,6.15425705909729
0.5849845005421768,6.155010938644409
0.5849974433862632,6.156164884567261
0.584984247455354,6.156920433044434
0.5849971910655175,6.158114433288574
0.5849839953527853,6.158859491348267
0.5849969397286313,6.160044431686401
0.5849837442336259,6.160775184631348
0.5849966893747601,6.161937236785889
0.5849834940970319,6.1626880168914795
0.5849964400030608,6.163862466812134
0.5849832449421609,6.164559364318848
0.5849961916126906,6.165770053863525
0.5849829967681708,6.166490316390991
0.5849959442028085,6.167679071426392
0.5849827495742206,6.168398141860962
0.5849956977725741,6.1695876121521
0.5849825033594706,6.170297384262085
0.5849954523211475,6.171503067016602
0.5849822581230815,6.1722376346588135
0.5849952078476901,6.173391580581665
0.5849820138642149,6.174237251281738
0.5849949643513643,6.175471544265747
0.5849817705820342,6.176213026046753
0.5849947218313334,6.177372694015503
0.5849815282757027,6.178128242492676
0.5849944802867615,6.179335832595825
0.584981286944385,6.180058717727661
0.5849942397168136,6.181212663650513
0.5849810465872469,6.181948661804199
0.5849940001206557,6.183164834976196
0.5849808072034548,6.183902978897095
0.5849937614974546,6.18505859375
0.5849805687921761,6.185850381851196
0.5849935238463786,6.187053918838501
0.584980331352579,6.187774419784546
0.584993287166596,6.188932418823242
0.5849800948838331,6.189660310745239
0.5849930514572765,6.190865516662598
0.5849798593851082,6.191571474075317
0.5849928167175912,6.192827224731445
0.5849796248555754,6.1935248374938965
0.584992582946711,6.194729328155518
0.5849793912944069,6.195447683334351
0.5849923501438085,6.196650743484497
0.5849791587007754,6.1973717212677
0.5849921183080571,6.198577642440796
0.5849789270738549,6.19929313659668
0.5849918874386312,6.200486421585083
0.5849786964128201,6.201204538345337
0.5849916575347056,6.202388525009155
0.5849784667168466,6.203157186508179
0.5849914285954568,6.204294443130493
0.584978237985111,6.205050230026245
0.5849912006200614,6.206235408782959
0.5849780102167906,6.206998825073242
0.5849909736076974,6.208234786987305
0.5849777834110639,6.208944797515869
0.5849907475575437,6.21015739440918
0.58497755756711,6.210910797119141
0.5849905224687798,6.21209192276001
0.5849773326841093,6.2128236293792725
0.5849902983405865,6.214027166366577
0.5849771087612429,6.214764833450317
0.5849900751721452,6.216062784194946
0.5849768857976925,6.216795206069946
0.5849898529626384,6.218012094497681
0.5849766637926411,6.218751907348633
0.5849896317112491,6.21989369392395
0.5849764427452728,6.220614910125732
0.5849894114171617,6.221830606460571
0.5849762226547718,6.222518682479858
0.5849891920795615,6.223742723464966
0.5849760035203238,6.224436521530151
0.584988973697634,6.225670099258423
0.5849757853411153,6.226403713226318
0.5849887562705665,6.227610349655151
0.5849755681163336,6.228315353393555
0.5849885397975465,6.229535818099976
0.5849753518451671,6.230262279510498
0.584988324277763,6.2314674854278564
0.5849751365268047,6.232184410095215
0.584988109710405,6.233350992202759
0.5849749221604366,6.2340898513793945
0.5849878960946637,6.235307216644287
0.5849747087452537,6.236043453216553
0.5849876834297297,6.237202405929565
0.5849744962804477,6.237939357757568
0.5849874717147957,6.239149332046509
0.5849742847652114,6.239843368530273
0.5849872609490546,6.241040468215942
0.5849740741987385,6.241780042648315
0.5849870511317004,6.24299430847168
0.5849738645802232,6.243706226348877
0.5849868422619279,6.244886875152588
0.5849736559088607,6.245606422424316
0.584986634338933,6.24680495262146
0.5849734481838478,6.247518301010132
0.5849864273619124,6.248708963394165
0.584973241404381,6.249420642852783
0.5849862213300635,6.250639200210571
0.5849730355696586,6.251352310180664
0.5849860162425846,6.252527475357056
0.5849728306788793,6.253266334533691
0.584985812098675,6.254428863525391
0.5849726267312431,6.2552125453948975
0.5849856088975348,6.256371974945068
0.5849724237259503,6.25722861289978
0.5849854066383653,6.258376121520996
0.5849722216622024,6.259147882461548
0.5849852053203681,6.260280132293701
0.584972020539202,6.261025428771973
0.584985004942746,6.262164115905762
0.584971820356152,6.2629475593566895
0.5849848055047028,6.264129638671875
0.5849716211122569,6.264875411987305
0.5849846070054427,6.26607084274292
0.5849714228067213,6.266826629638672
0.5849844094441714,6.267967700958252
0.5849712254387511,6.268725633621216
0.584984212820095,6.269886016845703
0.5849710290075532,6.270636320114136
0.5849840171324207,6.271815299987793
0.5849708335123348,6.272507667541504
0.5849838223803561,6.273717641830444
0.5849706389523048,6.274436712265015
0.5849836285631104,6.275633096694946
0.584970445326672,6.276367902755737
0.5849834356798932,6.277594327926636
0.584970252634647,6.278294563293457
0.5849832437299152,6.279562473297119
0.5849700608754403,6.280294418334961
0.5849830527123875,6.2814555168151855
0.5849698700482643,6.282206058502197
0.5849828626265225,6.283404350280762
0.5849696801523314,6.284138202667236
0.5849826734715334,6.28533673286438
0.5849694911868553,6.286071538925171
0.5849824852466343,6.287226915359497
0.5849693031510506,6.2879557609558105
0.5849822979510397,6.2891223430633545
0.584969116044132,6.289869546890259
0.5849821115839656,6.291059970855713
0.5849689298653163,6.291762590408325
0.5849819261446284,6.292918920516968
0.5849687446138203,6.293644905090332
0.5849817416322455,6.294849634170532
0.5849685602888618,6.295568943023682
0.5849815580460354,6.296784400939941
0.5849683768896594,6.2974853515625
0.5849813753852168,6.298786878585815
0.5849681944154329,6.29948878288269
0.5849811936490098,6.3006815910339355
0.5849680128654026,6.301375865936279
0.5849810128366353,6.302596569061279
0.5849678322387896,6.30332350730896
0.584980832947315,6.304512977600098
0.5849676525348161,6.305278539657593
0.5849806539802711,6.306478977203369
0.5849674737527051,6.307254314422607
0.5849804759347271,6.308389663696289
0.5849672958916803,6.3091490268707275
0.5849802988099072,6.310323238372803
0.5849671189509663,6.3110949993133545
0.5849801226050364,6.312292575836182
0.5849669429297885,6.313029766082764
0.5849799473193406,6.31421160697937
0.5849667678273734,6.314960956573486
0.5849797729520464,6.3161420822143555
0.584966593642948,6.316882848739624
0.5849795995023812,6.318062782287598
0.5849664203757403,6.318806409835815
0.5849794269695735,6.319960594177246
0.5849662480249792,6.320684909820557
0.5849792553528528,6.321873426437378
0.5849660765898941,6.322598457336426
0.5849790846514487,6.323770999908447
0.5849659060697159,6.324474811553955
0.5849789148645921,6.325695514678955
0.5849657364636753,6.326418876647949
0.584978745991515,6.327644109725952
0.584965567771005,6.3283531665802
0.5849785780314496,6.329578638076782
0.5849653999909377,6.330298662185669
0.5849784109836295,6.331496000289917
0.5849652331227071,6.3322460651397705
0.5849782448472889,6.333388090133667
0.5849650671655481,6.334141492843628
0.5849780796216626,6.335402011871338
0.584964902118696,6.3361475467681885
0.5849779153059866,6.337322473526001
0.5849647379813872,6.338059902191162
0.5849777518994974,6.339218616485596
0.5849645747528589,6.340032339096069
0.5849775894014329,6.34124231338501
0.5849644124323485,6.341950416564941
0.5849774278110309,6.343182325363159
0.5849642510190954,6.343900442123413
0.584977267127531,6.345113754272461
0.5849640905123388,6.3458497524261475
0.5849771073501728,6.347049236297607
0.584963930911319,6.347768306732178
0.5849769484781971,6.348940849304199
0.5849637722152775,6.349665641784668
0.5849767905108458,6.350864410400391
0.5849636144234563,6.351552724838257
0.5849766334473611,6.352772235870361
0.584963457535098,6.353463888168335
0.5849764772869862,6.354682683944702
0.5849633015494465,6.355406999588013
0.5849763220289651,6.356557369232178
0.5849631464657462,6.357311725616455
0.5849761676725428,6.358464479446411
0.5849629922832426,6.359234094619751
0.584976014216965,6.360391616821289
0.5849628390011813,6.361156225204468
0.5849758616614781,6.362300395965576
0.5849626866188096,6.363077163696289
0.5849757100053293,6.364293098449707
0.584962535135375,6.365038871765137
0.5849755592477669,6.366249084472656
0.5849623845501262,6.367008924484253
0.5849754093880397,6.368196487426758
0.5849622348623127,6.36892032623291
0.5849752604253975,6.37010931968689
0.5849620860711844,6.370849847793579
0.5849751123590904,6.372002363204956
0.5849619381759922,6.3727357387542725
0.5849749651883704,6.373926877975464
0.5849617911759879,6.374644041061401
0.5849748189124891,6.3759377002716064
0.584961645070424,6.376648664474487
0.5849746735306999,6.377849817276001
0.5849614998585543,6.378616094589233
0.5849745290422561,6.379761457443237
0.5849613555396324,6.3804967403411865
0.5849743854464123,6.381781339645386
0.5849612121129135,6.382488965988159
0.5849742427424242,6.383702754974365
0.5849610695776534,6.38441801071167
0.5849741009295476,6.38563084602356
0.5849609279331087,6.386361837387085
0.5849739600070395,6.387570142745972
0.5849607871785365,6.38829779624939
0.5849738199741578,6.3894898891448975
0.5849606473131953,6.390236139297485
0.5849736808301607,6.391425848007202
0.5849605083363437,6.392159700393677
0.5849735425743077,6.393352270126343
0.5849603702472417,6.394106149673462
0.5849734052058589,6.395378589630127
0.5849602330451499,6.396125555038452
0.5849732687240753,6.397291660308838
0.5849600967293291,6.39804744720459
0.5849731331282185,6.399203777313232
0.5849599612990422,6.399954319000244
0.584972998417551,6.401155233383179
0.5849598267535514,6.401885509490967
0.584972864591336,6.403080940246582
0.5849596930921207,6.403810977935791
0.5849727316488377,6.404977083206177
0.5849595603140146,6.405722379684448
0.5849725995893207,6.406930923461914
0.5849594284184985,6.407653093338013
0.5849724684120511,6.408803462982178
0.584959297404838,6.409526109695435
0.5849723381162949,6.410729169845581
0.5849591672723005,6.411437511444092
0.5849722087013194,6.412631034851074
0.584959038020153,6.4133381843566895
0.5849720801663925,6.4145567417144775
0.5849589096476644,6.415311813354492
0.5849719525107833,6.4165027141571045
0.5849587821541038,6.41724157333374
0.5849718257337609,6.4184112548828125
0.5849586555387409,6.419180870056152
0.584971699834596,6.420334577560425
0.5849585298008467,6.421087026596069
0.5849715748125596,6.422267436981201
0.5849584049396926,6.423107624053955
0.5849714506669235,6.424262046813965
0.5849582809545509,6.424999237060547
0.5849713273969602,6.426186800003052
0.5849581578446947,6.426941156387329
0.5849712050019434,6.4280853271484375
0.584958035609398,6.4288341999053955
0.5849710834811473,6.430030822753906
0.584957914247935,6.430764675140381
0.5849709628338468,6.431946039199829
0.5849577937595813,6.432658672332764
0.5849708430593176,6.433844327926636
0.5849576741436132,6.434566020965576
0.5849707241568363,6.4357686042785645
0.5849575553993075,6.436489820480347
0.5849706061256801,6.437684059143066
0.5849574375259419,6.438381671905518
0.584970488965127,6.439613342285156
0.5849573205227948,6.440343856811523
0.5849703726744563,6.4415283203125
0.5849572043891458,6.442258358001709
0.584970257252947,6.443461656570435
0.5849570891242742,6.444194078445435
0.5849701426998797,6.445361614227295
0.5849569747274616,6.44613242149353
0.5849700290145357,6.447333574295044
0.584956861197989,6.448059320449829
0.5849699161961964,6.449223279953003
0.5849567485351386,6.449974775314331
0.5849698042441448,6.451165437698364
0.5849566367381939,6.451879978179932
0.5849696931576646,6.453075408935547
0.5849565258064383,6.453826427459717
0.5849695829360393,6.455054998397827
0.5849564157391567,6.455780982971191
0.5849694735785542,6.4570348262786865
0.5849563065356342,6.457752227783203
0.584969365084495,6.458969831466675
0.584956198195157,6.459672689437866
0.5849692574531482,6.460867881774902
0.5849560907170118,6.461558818817139
0.5849691506838008,6.4627907276153564
0.5849559841004865,6.463489770889282
0.584969044775741,6.464777231216431
0.5849558783448694,6.465501546859741
0.5849689397282571,6.4667253494262695
0.5849557734494493,6.46744966506958
0.5849688355406393,6.46859884262085
0.5849556694135163,6.469320297241211
0.5849687322121769,6.470510959625244
0.584955566236361,6.471258163452148
0.5849686297421616,6.472455739974976
0.5849554639172747,6.473189830780029
0.5849685281298849,6.474402904510498
0.5849553624555498,6.47518515586853
0.584968427374639,6.47632622718811
0.5849552618504787,6.477090835571289
0.5849683274757174,6.478281259536743
0.5849551621013555,6.479021787643433
0.5849682284324141,6.480189800262451
0.5849550632074743,6.480923175811768
0.5849681302440236,6.482109308242798
0.58495496516813,6.48285436630249
0.5849680329098417,6.4840247631073
0.5849548679826189,6.484738826751709
0.5849679364291642,6.485949993133545
0.5849547716502375,6.486678838729858
0.5849678408012882,6.487847328186035
0.5849546761702826,6.488547325134277
0.5849677460255114,6.489788055419922
0.584954581542053,6.4905524253845215
0.5849676521011322,6.491723537445068
0.5849544877648473,6.4924445152282715
0.58496755902745,6.493635177612305
0.5849543948379649,6.494340181350708
0.5849674668037644,6.495563268661499
0.584954302760706,6.49630069732666
0.584967375429376,6.49744987487793
0.584954211532372,6.498222351074219
0.5849672849035866,6.499384641647339
0.5849541211522646,6.500121831893921
0.5849671952256978,6.501269340515137
0.5849540316196861,6.502031326293945
0.5849671063950129,6.503163576126099
0.5849539429339398,6.5039050579071045
0.5849670184108353,6.505084037780762
0.5849538550943298,6.505925893783569
0.5849669312724693,6.507158994674683
0.5849537681001608,6.507877826690674
0.5849668449792199,6.509033679962158
0.584953681950738,6.509785413742065
0.5849667595303931,6.511003494262695
0.5849535966453682,6.511717081069946
0.5849666749252951,6.512871026992798
0.5849535121833576,6.513592481613159
0.5849665911632335,6.514808893203735
0.5849534285640141,6.5155158042907715
0.584966508243516,6.5167295932769775
0.584953345786646,6.517467975616455
0.5849664261654516,6.518677234649658
0.5849532638505625,6.519391775131226
0.5849663449283494,6.520569086074829
0.5849531827550736,6.521297931671143
0.5849662645315196,6.522470951080322
0.5849531024994894,6.5232415199279785
0.5849661849742733,6.524382591247559
0.5849530230831216,6.525148868560791
0.584966106255922,6.526308059692383
0.5849529445052817,6.527096271514893
0.584966028375778,6.528264284133911
0.584952866765283,6.5289998054504395
0.5849659513331542,6.5301854610443115
0.5849527898624384,6.530926465988159
0.5849658751273646,6.532072305679321
0.5849527137960624,6.532854795455933
0.5849657997577238,6.53406548500061
0.5849526385654696,6.534806251525879
0.5849657252235465,6.536017656326294
0.5849525641699759,6.536742925643921
0.5849656515241491,6.537942171096802
0.5849524906088973,6.538663148880005
0.5849655786588481,6.539866209030151
0.5849524178815512,6.540560960769653
0.5849655066269609,6.541779041290283
0.5849523459872549,6.54249382019043
0.5849654354278053,6.543713569641113
0.5849522749253271,6.54442834854126
0.5849653650607006,6.545641183853149
0.5849522046950869,6.546371221542358
0.5849652955249658,6.547670602798462
0.5849521352958542,6.5483973026275635
0.5849652268199214,6.54958176612854
0.5849520667269497,6.550314426422119
0.5849651589448881,6.551521062850952
0.5849519989876945,6.552239894866943
0.5849650918991878,6.553416728973389
0.5849519320774107,6.554159879684448
0.5849650256821427,6.555378198623657
0.5849518659954211,6.556126356124878
0.584964960293076,6.5572779178619385
0.584951800741049,6.558028936386108
0.5849648957313112,6.55918025970459
0.5849517363136187,6.559935808181763
0.5849648319961729,6.561106443405151
0.5849516727124549,6.5618321895599365
0.5849647690869861,6.563021659851074
0.5849516099368832,6.563745975494385
0.5849647070030771,6.564951658248901
0.5849515479862298,6.565687417984009
0.584964645743772,6.566896438598633
0.5849514868598217,6.567603826522827
0.5849645853083986,6.568773984909058
0.5849514265569866,6.569490909576416
0.5849645256962845,6.570716857910156
0.5849513670770528,6.571443796157837
0.5849644669067584,6.572628736495972
0.5849513084193495,6.5733466148376465
0.5849644089391499,6.574559926986694
0.5849512505832063,6.575302362442017
0.5849643517927888,6.576508522033691
0.5849511935679536,6.577265977859497
0.5849642954670062,6.578441619873047
0.5849511373729225,6.579189300537109
0.5849642399611333,6.5803446769714355
0.5849510819974453,6.581125736236572
0.5849641852745024,6.582318544387817
0.584951027440854,6.583066463470459
0.5849641314064465,6.584277629852295
0.5849509737024822,6.585018157958984
0.584964078356299,6.586181879043579
0.5849509207816639,6.586960077285767
0.584964026123394,6.5881125926971436
0.5849508686777333,6.588947534561157
0.584963974707067,6.590128183364868
0.5849508173900262,6.59087610244751
0.5849639241066531,6.592047452926636
0.5849507669178782,6.5927839279174805
0.5849638743214887,6.593966722488403
0.5849507172606262,6.5947113037109375
0.5849638253509113,6.595870494842529
0.5849506684176078,6.596606969833374
0.584963777194258,6.597766399383545
0.5849506203881607,6.598517179489136
0.5849637298508676,6.599708318710327
0.584950573171624,6.600430011749268
0.584963683320079,6.601644515991211
0.5849505267673369,6.602366209030151
0.5849636376012322,6.603566884994507
0.5849504811746395,6.6042938232421875
0.5849635926936674,6.605495929718018
0.5849504363928731,6.606239080429077
0.5849635485967258,6.607434272766113
0.5849503924213786,6.608170509338379
0.5849635053097493,6.6093199253082275
0.5849503492594986,6.610141754150391
0.5849634628320804,6.6112189292907715
0.584950306906576,6.611988067626953
0.5849634211630625,6.61307954788208
0.584950265361954,6.613847970962524
0.5849633803020391,6.614980936050415
0.5849502246249771,6.615721225738525
0.584963340248355,6.616918087005615
0.5849501846949903,6.617625713348389
0.5849633010013553,6.618820905685425
0.584950145571339,6.6195220947265625
0.5849632625603861,6.62071418762207
0.5849501072533695,6.621421813964844
0.5849632249247937,6.622663974761963
0.5849500697404287,6.623368263244629
0.5849631880939258,6.624636650085449
0.5849500330318645,6.625364303588867
0.5849631520671297,6.626578330993652
0.584949997127025,6.627323389053345
0.5849631168437547,6.628533840179443
0.5849499620252593,6.629283428192139
0.5849630824231496,6.630553960800171
0.5849499277259167,6.631289482116699
0.5849630488046647,6.632500171661377
0.5849498942283481,6.633225917816162
0.5849630159876504,6.6344170570373535
0.584949861531904,6.635192632675171
0.5849629839714583,6.636341094970703
0.5849498296359362,6.637103080749512
0.5849629527554401,6.638274192810059
0.584949798539797,6.639012813568115
0.5849629223389483,6.64017128944397
0.5849497682428397,6.640907049179077
0.5849628927213366,6.642104387283325
0.5849497387444177,6.642840147018433
0.5849628639019588,6.643994569778442
0.5849497100438853,6.644715309143066
0.5849628358801697,6.645909070968628
0.5849496821405976,6.646643400192261
0.5849628086553244,6.6477885246276855
0.5849496550339103,6.648501634597778
0.5849627822267788,6.649721622467041
0.5849496287231798,6.65041184425354
0.58496275659389,6.651645183563232
0.5849496032077629,6.652350664138794
0.5849627317560148,6.653557062149048
0.5849495784870173,6.654277324676514
0.5849627077125116,6.655477285385132
0.5849495545603015,6.656219482421875
0.5849626844627387,6.657376527786255
0.5849495314269744,6.658130884170532
0.5849626620060555,6.659308433532715
0.5849495090863955,6.660046815872192
0.5849626403418222,6.6611857414245605
0.5849494875379253,6.661934852600098
0.5849626194693989,6.663132667541504
0.5849494667809247,6.663856267929077
0.5849625993881473,6.665041923522949
0.5849494468147552,6.665767431259155
0.5849625800974293,6.6669762134552
0.5849494276387794,6.667691707611084
0.5849625615966072,6.668838739395142
0.5849494092523598,6.669562101364136
0.5849625438850444,6.67085337638855
0.5849493916548604,6.671565055847168
0.5849625269621049,6.672749757766724
0.5849493748456452,6.673452377319336
0.5849625108271531,6.674673557281494
0.5849493588240792,6.675400972366333
0.5849624954795543,6.676602363586426
0.5849493435895277,6.6773436069488525
0.5849624809186743,6.678497791290283
0.5849493291413572,6.67927622795105
0.5849624671438796,6.680466890335083
0.5849493154789345,6.681200742721558
0.5849624541545374,6.682383060455322
0.5849493026016271,6.683160066604614
0.5849624419500153,6.684296131134033
0.584949290508803,6.68506932258606
0.5849624305296821,6.686284780502319
0.5849492791998312,6.687054395675659
0.5849624198929068,6.688218832015991
0.5849492686740809,6.688953876495361
0.584962410039059,6.690129518508911
0.5849492589309224,6.690896511077881
0.5849624009675091,6.692049741744995
0.5849492499697264,6.692796468734741
0.5849623926776283,6.693991661071777
0.5849492417898643,6.694732904434204
0.5849623851687881,6.695939779281616
0.5849492343907081,6.6966471672058105
0.5849623784403609,6.69784688949585
0.5849492277716305,6.698597192764282
0.5849623724917199,6.699736595153809
0.5849492219320048,6.700443983078003
0.5849623673222383,6.701656103134155
0.5849492168712048,6.702354192733765
0.5849623629312904,6.703566789627075
0.5849492125886053,6.704285383224487
0.5849623593182516,6.705610275268555
0.5849492090835815,6.7063634395599365
0.5849623564824971,6.707582235336304
0.5849492063555092,6.708300828933716
0.5849623544234029,6.709506034851074
0.5849492044037651,6.71024751663208
0.584962353140346,6.7114574909210205
0.5849492032277261,6.712184906005859
0.5849623526327039,6.713459730148315
0.58494920282677,6.714190483093262
0.5849623528998545,6.715436220169067
0.5849492032002755,6.716173410415649
0.5849623539411766,6.717351913452148
0.5849492043476214,6.718087196350098
0.5849623557560496,6.719298601150513
0.5849492062681875,6.720011472702026
0.5849623583438536,6.721185684204102
0.5849492089613539,6.721917152404785
0.584962361703969,6.723127365112305
0.5849492124265021,6.723832607269287
0.5849623658357771,6.725047588348389
0.5849492166630131,6.725767135620117
0.5849623707386598,6.7269556522369385
0.5849492216702695,6.727668046951294
0.5849623764119997,6.728860139846802
0.5849492274476539,6.729558229446411
0.5849623828551799,6.730781555175781
0.58494923399455,6.731489419937134
0.5849623900675841,6.7327001094818115
0.5849492413103416,6.733407974243164
0.584962398048597,6.7346296310424805
0.5849492493944138,6.735351324081421
0.584962406797603,6.736541986465454
0.584949258246152,6.7372846603393555
0.5849624163139884,6.738431453704834
0.5849492678649418,6.739206075668335
0.5849624265971392,6.740381956100464
0.58494927825017,6.74112343788147
0.5849624376464422,6.742286682128906
0.5849492894012238,6.743051052093506
0.5849624494612852,6.744220018386841
0.5849493013174913,6.744964122772217
0.5849624620410562,6.746157646179199
0.5849493139983606,6.746909141540527
0.5849624753851438,6.748055458068848
0.5849493274432213,6.748795986175537
0.5849624894929377,6.7501020431518555
0.5849493416514625,6.750840663909912
0.5849625043638278,6.752048492431641
0.5849493566224749,6.752760171890259
0.5849625199972047,6.754012107849121
0.5849493723556498,6.754786252975464
0.5849625363924597,6.7560272216796875
0.584949388850378,6.756749391555786
0.5849625535489847,6.757931232452393
0.5849494061060524,6.758689880371094
0.5849625714661721,6.759829759597778
0.5849494241220656,6.760547876358032
0.5849625901434151,6.761732578277588
0.5849494428978108,6.762435674667358
0.5849626095801075,6.76361346244812
0.5849494624326824,6.764336585998535
0.5849626297756434,6.765554428100586
0.5849494827260749,6.766300201416016
0.584962650729418,6.767495155334473
0.5849495037773836,6.76823091506958
0.5849626724408267,6.769402265548706
0.5849495255860044,6.770163059234619
0.5849626949092658,6.771347761154175
0.5849495481513338,6.772071838378906
0.5849627181341319,6.773268699645996
0.584949571472769,6.774005651473999
0.5849627421148226,6.775214433670044
0.5849495955497077,6.775952577590942
0.5849627668507359,6.777110576629639
0.584949620381548,6.77785587310791
0.5849627923412705,6.779076099395752
0.5849496459676893,6.779800176620483
0.5849628185858252,6.780999660491943
0.5849496723075308,6.781755208969116
0.5849628455838003,6.782941579818726
0.5849496994004728,6.783647298812866
0.5849628733345961,6.784824848175049
0.5849497272459162,6.785558462142944
0.5849629018376138,6.7868123054504395
0.584949755843262,6.787537097930908
0.5849629310922547,6.788689136505127
0.5849497851919125,6.789414167404175
0.5849629610979213,6.790644884109497
0.5849498152912704,6.791350603103638
0.5849629918540167,6.79254412651062
0.5849498461407384,6.793273210525513
0.5849630233599439,6.794450283050537
0.5849498777397208,6.795240163803101
0.5849630556151073,6.796522855758667
0.5849499100876216,6.797258138656616
0.5849630886189116,6.798495054244995
0.5849499431838463,6.799234390258789
0.5849631223707618,6.800453424453735
0.5849499770278,6.80117654800415
0.5849631568700641,6.802321195602417
0.5849500116188893,6.8031086921691895
0.5849631921162247,6.8042402267456055
0.5849500469565208,6.8049867153167725
0.584963228108651,6.80614447593689
0.5849500830401018,6.806928873062134
0.5849632648467502,6.808079719543457
0.5849501198690402,6.808824300765991
0.584963302329931,6.810028791427612
0.5849501574427451,6.810764312744141
0.5849633405576024,6.811943292617798
0.5849501957606253,6.812650442123413
0.5849633795291733,6.813831567764282
0.5849502348220907,6.814548492431641
0.584963419244054,6.815737962722778
0.5849502746265516,6.816467046737671
0.5849634597016554,6.817645072937012
0.5849503151734191,6.818349599838257
0.5849635009013886,6.819558620452881
0.5849503564621046,6.820268630981445
0.5849635428426654,6.821432113647461
0.5849503984920205,6.822189092636108
0.5849635855248982,6.823384761810303
0.5849504412625792,6.8241119384765625
0.5849636289475,6.825287103652954
0.5849504847731946,6.82604455947876
0.5849636731098846,6.827186107635498
0.5849505290232798,6.82793116569519
0.5849637180114661,6.829083204269409
0.5849505740122503,6.8298444747924805
0.5849637636516593,6.831013202667236
0.5849506197395204,6.83174204826355
0.5849638100298796,6.832969427108765
0.5849506662045062,6.833659887313843
0.5849638571455429,6.8348915576934814
0.5849507134066239,6.835604429244995
0.5849639049980658,6.836873531341553
0.5849507613452904,6.837585926055908
0.5849639535868655,6.83880615234375
0.5849508100199232,6.839510679244995
0.5849640029113596,6.840723514556885
0.5849508594299401,6.841458797454834
0.5849640529709667,6.842714309692383
0.5849509095747599,6.843440771102905
0.5849641037651054,6.844640731811523
0.584950960453802,6.845389366149902
0.5849641552931953,6.8466644287109375
0.5849510120664859,6.847410202026367
0.5849642075546563,6.848655700683594
0.584951064412232,6.849378347396851
0.5849642605489094,6.8506128787994385
0.5849511174904615,6.851343870162964
0.5849643142753754,6.8525071144104
0.5849511713005956,6.853244304656982
0.5849643687334763,6.854426860809326
0.5849512258420566,6.855200290679932
0.5849644239226346,6.85641074180603
0.5849512811142672,6.857174396514893
0.5849644798422733,6.858394622802734
0.5849513371166506,6.85915207862854
0.5849645364918156,6.860297441482544
0.5849513938486308,6.861053466796875
0.5849645938706859,6.86219596862793
0.584951451309632,6.863050937652588
0.5849646519783088,6.864145040512085
0.5849515094990795,6.864918947219849
0.5849647108141096,6.866014719009399
0.5849515684163986,6.866801977157593
0.5849647703775142,6.867902517318726
0.5849516280610155,6.868623733520508
0.5849648306679488,6.86981463432312
0.584951688432357,6.8705058097839355
0.5849648916848407,6.871725082397461
0.5849517495298505,6.872423410415649
0.5849649534276171,6.873673439025879
0.5849518113529237,6.874385595321655
0.5849650158957065,6.87561297416687
0.5849518739010052,6.876354455947876
0.5849650790885376,6.8775153160095215
0.5849519371735238,6.878262281417847
0.5849651430055393,6.879540205001831
0.5849520011699092,6.88026762008667
0.5849652076461418,6.88144850730896
0.5849520658895915,6.88218092918396
0.5849652730097755,6.883387804031372
0.5849521313320016,6.884109020233154
0.584965339095871,6.88529372215271
0.5849521974965707,6.886038064956665
0.5849654059038605,6.887221097946167
0.5849522643827306,6.887941360473633
0.5849654734331755,6.889122247695923
0.5849523319899137,6.8898537158966064
0.5849655416832493,6.891041278839111
0.584952400317553,6.89176344871521
0.5849656106535146,6.892942667007446
0.5849524693650822,6.893646717071533
0.5849656803434053,6.894852876663208
0.5849525391319352,6.8955724239349365
0.5849657507523561,6.896767616271973
0.584952609617547,6.897486209869385
0.5849658218798017,6.898746013641357
0.5849526808213527,6.899471044540405
0.5849658937251777,6.900644540786743
0.5849527527427879,6.901369571685791
0.5849659662879201,6.902589797973633
0.5849528253812891,6.903321743011475
0.5849660395674657,6.904478549957275
0.5849528987362934,6.905248641967773
0.5849661135632513,6.906440258026123
0.584952972807238,6.907203435897827
0.5849661882747152,6.90834641456604
0.5849530475935614,6.909099817276001
0.5849662637012955,6.910278081893921
0.5849531230947017,6.911028623580933
0.5849663398424307,6.912178993225098
0.5849531993100983,6.912935495376587
0.5849664166975608,6.914120197296143
0.584953276239191,6.914876699447632
0.5849664942661255,6.916057825088501
0.5849533538814201,6.916783809661865
0.5849665725475652,6.917973279953003
0.5849534322362263,6.918699741363525
0.5849666515413212,6.919989347457886
0.5849535113030508,6.920697450637817
0.5849667312468353,6.921902894973755
0.584953591081336,6.9226179122924805
0.5849668116635491,6.923778772354126
0.5849536715705244,6.924494743347168
0.5849668927909063,6.9256837368011475
0.5849537527700586,6.926414728164673
0.5849669746283493,6.927623271942139
0.5849538346793824,6.928339958190918
0.5849670571753227,6.929553031921387
0.5849539172979401,6.930303335189819
0.5849671404312703,6.931542158126831
0.5849540006251763,6.932271718978882
0.5849672243956374,6.933455944061279
0.5849540846605364,6.93419337272644
0.5849673090678695,6.935423851013184
0.584954169403466,6.9361865520477295
0.5849673944474126,6.93733549118042
0.5849542548534118,6.938092947006226
0.5849674805337134,6.939280033111572
0.5849543410098204,6.940027236938477
0.5849675673262189,6.941231966018677
0.5849544278721391,6.9419872760772705
0.584967654824377,6.9432053565979
0.5849545154398164,6.9439287185668945
0.5849677430276359,6.9451212882995605
0.5849546037123005,6.9458839893341064
0.5849678319354443,6.947085380554199
0.5849546926890404,6.947801113128662
0.5849679215472517,6.948956727981567
0.5849547823694864,6.949686050415039
0.5849680118625079,6.950892448425293
0.5849548727530879,6.95158576965332
0.5849681028806633,6.952774286270142
0.5849549638392959,6.953468322753906
0.584968194601169,6.954737186431885
0.5849550556275618,6.955449342727661
0.5849682870234765,6.956661701202393
0.5849551481173373,6.957386255264282
0.5849683801470378,6.958573579788208
0.584955241308075,6.9592814445495605
0.5849684739713056,6.960482120513916
0.5849553351992273,6.961209058761597
0.584968568495733,6.962466716766357
0.5849554297902481,6.9632251262664795
0.5849686637197735,6.964430809020996
0.5849555250805911,6.965204477310181
0.5849687596428816,6.96635627746582
0.584955621069711,6.967150449752808
0.5849688562645119,6.968307971954346
0.5849557177570628,6.969078779220581
0.5849689535841199,6.9702370166778564
0.5849558151421019,6.970990180969238
0.5849690516011614,6.972139596939087
0.5849559132242848,6.9728920459747314
0.5849691503150926,6.974095582962036
0.5849560120030676,6.9748475551605225
0.5849692497253703,6.976072549819946
0.5849561114779082,6.9767906665802
0.5849693498314524,6.978039741516113
0.5849562116482636,6.978772878646851
0.5849694506327965,6.979943513870239
0.5849563125135928,6.980658769607544
0.5849695521288614,6.981859922409058
0.5849564140733542,6.982579469680786
0.5849696543191056,6.983771800994873
0.5849565163270071,6.984467506408691
0.5849697572029895,6.985695123672485
0.5849566192740115,6.9864113330841064
0.5849698607799726,6.987622976303101
0.5849567229138276,6.98833966255188
0.5849699650495156,6.989532709121704
0.5849568272459168,6.990290403366089
0.58497007001108,6.991440057754517
0.58495693226974,6.992198705673218
0.5849701756641272,6.993393898010254
0.5849570379847596,6.994133949279785
0.5849702820081196,6.99534010887146
0.5849571443904379,6.9960808753967285
0.5849703890425201,6.997256517410278
0.5849572514862378,6.997998237609863
0.5849704967667915,6.999167203903198
0.5849573592716232,6.99991250038147
0.584970605180398,7.001061201095581
0.5849574677460582,7.001803398132324
0.5849707142828039,7.0030858516693115
0.584957576909007,7.003822088241577
0.5849708240734741,7.005018472671509
0.5849576867599353,7.005754232406616
0.5849709345518739,7.006958723068237
0.5849577972983083,7.007669687271118
0.5849710457174693,7.008831024169922
0.5849579085235926,7.009566783905029
0.5849711575697264,7.010781288146973
0.5849580204352548,7.0114805698394775
0.5849712701081127,7.012672662734985
0.5849581330327619,7.013404130935669
0.5849713833320953,7.014608383178711
0.5849582463155819,7.0153539180755615
0.5849714972411425,7.016545295715332
0.5849583602831832,7.017282962799072
0.5849716118347227,7.018474578857422
0.5849584749350343,7.019232273101807
0.5849717271123048,7.020382881164551
0.5849585902706049,7.021135091781616
0.5849718430733586,7.022339105606079
0.5849587062893645,7.023105144500732
0.5849719597173542,7.024221420288086
0.5849588229907836,7.0249879360198975
0.5849720770437621,7.02616548538208
0.5849589403743333,7.026927947998047
0.5849721950520533,7.028073072433472
0.5849590584394846,7.028818130493164
0.5849723137416997,7.030005216598511
0.5849591771857098,7.030735731124878
0.5849724331121734,7.031907558441162
0.5849592966124811,7.032604455947876
0.5849725531629469,7.033820867538452
0.5849594167192715,7.03451681137085
0.5849726738934937,7.035747528076172
0.5849595375055546,7.036470413208008
0.5849727953032873,7.03766131401062
0.5849596589708044,7.038374185562134
0.584972917391802,7.039592504501343
0.5849597811144953,7.040312767028809
0.5849730401585125,7.041513919830322
0.5849599039361021,7.04225492477417
0.5849731636028942,7.043468952178955
0.5849600274351009,7.044203281402588
0.5849732877244226,7.0454957485198975
0.5849601516109671,7.046241283416748
0.5849734125225743,7.047465801239014
0.5849602764631777,7.048200845718384
0.5849735379968256,7.049358367919922
0.5849604019912096,7.050106525421143
0.5849736641466543,7.051310777664185
0.5849605281945403,7.052027940750122
0.5849737909715379,7.053215503692627
0.584960655072648,7.053946018218994
0.5849739184709549,7.055192470550537
0.5849607826250113,7.05592942237854
0.5849740466443841,7.057126998901367
0.5849609108511092,7.05784273147583
0.5849741754913048,7.059040307998657
0.5849610397504214,7.059760093688965
0.5849743050111967,7.06091046333313
0.5849611693224278,7.061632871627808
0.5849744352035403,7.062837362289429
0.5849612995666092,7.063529014587402
0.5849745660678165,7.06478476524353
0.5849614304824469,7.065507888793945
0.5849746976035066,7.0667150020599365
0.5849615620694222,7.0674285888671875
0.5849748298100924,7.0686070919036865
0.5849616943270174,7.069324016571045
0.5849749626870564,7.070518970489502
0.5849618272547152,7.071274757385254
0.5849750962338812,7.072474241256714
0.5849619608519986,7.073207139968872
0.5849752304500505,7.0743677616119385
0.5849620951183513,7.075174331665039
0.5849753653350481,7.076313018798828
0.5849622300532574,7.077073812484741
0.5849755008883581,7.07822322845459
0.5849623656562016,7.079013824462891
0.5849756371094659,7.08014178276062
0.5849625019266691,7.080875873565674
0.5849757739978564,7.082127571105957
0.5849626388641457,7.082880020141602
0.5849759115530158,7.084044694900513
0.584962776468117,7.0847742557525635
0.5849760497744302,7.086059331893921
0.5849629147380702,7.086822271347046
0.5849761886615866,7.087995767593384
0.5849630536734921,7.088712215423584
0.5849763282139727,7.089928150177002
0.5849631932738706,7.09064245223999
0.5849764684310758,7.091842412948608
0.5849633335386937,7.092538833618164
0.5849766093123844,7.093758583068848
0.58496347446745,7.094451189041138
0.584976750857388,7.095658779144287
0.5849636160596288,7.096384525299072
0.584976893065575,7.09754753112793
0.5849637583147196,7.098299741744995
0.5849770359364361,7.099482774734497
0.5849639012322125,7.100225210189819
0.5849771794694612,7.101409673690796
0.5849640448115981,7.102153539657593
0.584977323664141,7.1033265590667725
0.5849641890523678,7.1040565967559814
0.5849774685199672,7.105276346206665
0.5849643339540128,7.10601806640625
0.5849776140364317,7.1072142124176025
0.5849644795160255,7.107939720153809
0.5849777602130264,7.109104871749878
0.5849646257378981,7.109859943389893
0.5849779070492445,7.111015796661377
0.5849647726191243,7.111745595932007
0.584978054544579,7.112910747528076
0.5849649201591971,7.113636493682861
0.584978202698524,7.114833116531372
0.5849650683576108,7.115545272827148
0.5849783515105734,7.116736650466919
0.5849652172138599,7.117456674575806
0.5849785009802224,7.118671655654907
0.5849653667274396,7.119380712509155
0.584978651106966,7.120583534240723
0.5849655168978452,7.1213274002075195
0.5849788018903002,7.122580051422119
0.5849656677245728,7.1233086585998535
0.5849789533297207,7.124467134475708
0.5849658192071189,7.125250577926636
0.5849791054247251,7.126419544219971
0.5849659713449804,7.127187490463257
0.5849792581748097,7.12844443321228
0.5849661241376549,7.129171848297119
0.5849794115794725,7.130356311798096
0.5849662775846404,7.1311140060424805
0.5849795656382121,7.132250785827637
0.584966431685435,7.133006572723389
0.5849797203505267,7.134159326553345
0.5849665864395382,7.1349217891693115
0.5849798757159156,7.13609766960144
0.5849667418464489,7.136828660964966
0.5849800317338784,7.138000965118408
0.5849668979056674,7.138752222061157
0.5849801884039152,7.139928340911865
0.5849670546166935,7.1406474113464355
0.5849803457255266,7.141846656799316
0.5849672119790287,7.142558336257935
0.5849805036982139,7.143752813339233
0.5849673699921739,7.1444480419158936
0.5849806623214783,7.145649194717407
0.5849675286556311,7.146375417709351
0.5849808215948219,7.147582769393921
0.5849676879689025,7.1483094692230225
0.5849809815177476,7.149520635604858
0.5849678479314909,7.150254487991333
0.5849811420897579,7.1514575481414795
0.5849680085428998,7.15219259262085
0.5849813033103566,7.153338193893433
0.5849681698026327,7.154091119766235
0.5849814651790475,7.155298948287964
0.5849683317101936,7.156019687652588
0.5849816276953351,7.157191514968872
0.5849684942650876,7.157926797866821
0.5849817908587243,7.159129619598389
0.5849686574668195,7.159843683242798
0.5849819546687204,7.161011695861816
0.5849688213148952,7.161740064620972
0.5849821191248293,7.16292929649353
0.5849689858088206,7.163621664047241
0.5849822842265573,7.1648337841033936
0.5849691509481026,7.165537118911743
0.5849824499734114,7.166749000549316
0.584969316732248,7.167455434799194
0.5849826163648988,7.168741226196289
0.5849694831607644,7.169454336166382
0.5849827834005271,7.1706788539886475
0.5849696502331598,7.171389579772949
0.5849829510798047,7.1725804805755615
0.5849698179489429,7.17329740524292
0.5849831194022401,7.1744911670684814
0.5849699863076221,7.175277471542358
0.5849832883673427,7.176475524902344
0.5849701553087074,7.177213907241821
0.5849834579746219,7.17839503288269
0.5849703249517085,7.179156303405762
0.584983628223588,7.180298566818237
0.5849704952361355,7.181049108505249
0.5849837991137515,7.182234764099121
0.5849706661614997,7.182976484298706
0.5849839706446236,7.184114694595337
0.5849708377273121,7.184878826141357
0.5849841428157154,7.186060428619385
0.5849710099330846,7.186810731887817
0.5849843156265394,7.187984228134155
0.5849711827783293,7.188707113265991
0.584984489076608,7.189903259277344
0.5849713562625588,7.190647125244141
0.5849846631654337,7.19185471534729
0.5849715303852868,7.1925554275512695
0.5849848378925303,7.193763971328735
0.5849717051460265,7.194456100463867
0.5849850132574113,7.195672988891602
0.5849718805442919,7.196386098861694
0.5849851892595914,7.197545051574707
0.5849720565795979,7.198309898376465
0.5849853658985851,7.199512958526611
0.5849722332514593,7.200241565704346
0.5849855431739077,7.201396942138672
0.5849724105593919,7.202142953872681
0.5849857210850751,7.2033867835998535
0.5849725885029112,7.204109191894531
0.5849858996316032,7.205294847488403
0.584972767081534,7.2060325145721436
0.5849860788130088,7.207214832305908
0.5849729462947771,7.207926034927368
0.5849862586288088,7.2090840339660645
0.5849731261421577,7.20982813835144
0.5849864390785212,7.211106538772583
0.5849733066231938,7.211827993392944
0.5849866201616635,7.213029146194458
0.5849734877374033,7.213745594024658
0.5849868018777545,7.214967250823975
0.5849736694843055,7.215677976608276
0.5849869842263131,7.216881036758423
0.5849738518634192,7.217580080032349
0.5849871672068585,7.218829154968262
0.5849740348742641,7.219528913497925
0.584987350818911,7.220782041549683
0.5849742185163604,7.22148060798645
0.5849875350619903,7.222702980041504
0.5849744027892285,7.223416090011597
0.5849877199356176,7.224620819091797
0.5849745876923896,7.225346803665161
0.5849879054393141,7.226565837860107
0.584974773225365,7.227296590805054
0.5849880915726015,7.22850775718689
0.5849749593876766,7.229235410690308
0.5849882783350014,7.230430603027344
0.5849751461788472,7.231190919876099
0.5849884657260372,7.232330083847046
0.5849753335983991,7.233075141906738
0.5849886537452317,7.234260082244873
0.5849755216458559,7.234994411468506
0.5849888423921079,7.236208438873291
0.5849757103207415,7.236969709396362
0.5849890316661904,7.2381837368011475
0.5849758996225795,7.238928318023682
0.5849892215670034,7.2401275634765625
0.5849760895508952,7.240851402282715
0.5849894120940715,7.2420477867126465
0.5849762801052133,7.242786645889282
0.5849896032469205,7.2439398765563965
0.5849764712850595,7.244654655456543
0.5849897950250759,7.24587345123291
0.5849766630899599,7.246594667434692
0.5849899874280637,7.247761011123657
0.5849768555194409,7.248472690582275
0.5849901804554108,7.24967098236084
0.5849770485730292,7.250369548797607
0.5849903741066445,7.251658201217651
0.5849772422502525,7.252385854721069
0.584990568381292,7.253581523895264
0.5849774365506385,7.254302501678467
0.5849907632788816,7.255511999130249
0.5849776314737151,7.256246328353882
0.5849909587989416,7.257436990737915
0.5849778270190116,7.258176326751709
0.5849911549410011,7.259370803833008
0.5849780231860567,7.260076999664307
0.584991351704589,7.261245965957642
0.5849782199743802,7.261971950531006
0.5849915490892358,7.2631707191467285
0.5849784173835121,7.26388955116272
0.5849917470944712,7.2650744915008545
0.5849786154129829,7.265801668167114
0.5849919457198259,7.267001152038574
0.5849788140623235,7.2677178382873535
0.5849921449648314,7.26887321472168
0.5849790133310654,7.269599437713623
0.5849923448290192,7.27079176902771
0.5849792132187402,7.271486520767212
0.5849925453119209,7.272698640823364
0.5849794137248804,7.273403644561768
0.5849927464130696,7.274630546569824
0.5849796148490186,7.275368928909302
0.5849929481319978,7.276557922363281
0.5849798165906879,7.277293920516968
0.584993150468239,7.278464317321777
0.584980018949422,7.279222726821899
0.5849933534213269,7.280357122421265
0.5849802219247547,7.281106948852539
0.5849935569907957,7.282267093658447
0.5849804255162208,7.2830116748809814
0.5849937611761803,7.284149885177612
0.5849806297233551,7.284907341003418
0.5849939659770157,7.286097049713135
0.5849808345456929,7.286844968795776
0.5849941713928374,7.288027763366699
0.5849810399827701,7.288736343383789
0.5849943774231815,7.289939641952515
0.5849812460341228,7.290681600570679
0.5849945840675843,7.29186224937439
0.5849814526992877,7.292561054229736
0.5849947913255831,7.293842315673828
0.584981659977802,7.294575214385986
0.5849949991967145,7.295770168304443
0.5849818678692031,7.296489238739014
0.5849952076805167,7.29764199256897
0.5849820763730292,7.298367500305176
0.5849954167765279,7.299582004547119
0.5849822854888187,7.300304651260376
0.5849956264842867,7.301461696624756
0.5849824952161102,7.302223205566406
0.5849958368033321,7.30340576171875
0.5849827055544433,7.304146766662598
0.5849960477332036,7.305324077606201
0.5849829165033575,7.306073427200317
0.584996259273441,7.307251930236816
0.584983128062393,7.307965040206909
0.5849964714235848,7.309150218963623
0.5849833402310906,7.3098790645599365
0.5849966841831757,7.311094760894775
0.584983553008991,7.311812877655029
0.5849968975517552,7.3129870891571045
0.5849837663956359,7.313693284988403
0.5849971115288646,7.314906597137451
0.584983980390567,7.315600872039795
0.5849973261140462,7.3167884349823
0.5849841949933268,7.317498683929443
0.5849975413068426,7.318700313568115
0.5849844102034579,7.319406986236572
0.5849977571067964,7.320626258850098
0.5849846260205038,7.321345806121826
0.5849979735134514,7.322520017623901
0.5849848424440077,7.323282480239868
0.584998190526351,7.324450254440308
0.584985059473514,7.325214147567749
0.5849984081450398,7.326400279998779
0.5849852771085668,7.327197790145874
0.5849986263690623,7.328310251235962
0.5849854953487115,7.329056024551392
0.5849988451979636,7.330291032791138
0.5849857141934929,7.331019163131714
0.5849990646312894,7.332181692123413
0.584985933642457,7.332932710647583
0.5849992846685852,7.334195137023926
0.5849861536951501,7.334970712661743
0.584999505309398,7.336155414581299
0.5849863743511184,7.336896657943726
0.5849997265532743,7.33805775642395
0.5849865956099095,7.338827848434448
0.5849999483997611,7.339982032775879
0.5849868174710707,7.340713977813721
0.5850001708484064,7.341894865036011
0.5849870399341495,7.342628002166748
0.5850003938987581,7.34382176399231
0.5849872629986946,7.34452486038208
0.5850006175503649,7.345742702484131
0.5849874866642546,7.346479892730713
0.5850008418027756,7.347695350646973
0.5849877109303786,7.348418951034546
0.5850010666555395,7.349629163742065
0.5849879357966163,7.350376844406128
0.5850012921082064,7.351582288742065
0.5849881612625178,7.352318048477173
0.5850015181603264,7.353490591049194
0.5849883873276331,7.354236125946045
0.5850017448114505,7.355462074279785
0.5849886139915136,7.356206893920898
0.5850019720611295,7.357354402542114
0.5849888412537102,7.358106374740601
0.5850021999089144,7.359341621398926
0.5849890691137747,7.360073804855347
0.585002428354358,7.361217737197876
0.5849892975712592,7.361961364746094
0.585002657397012,7.363168954849243
0.5849895266257161,7.363902568817139
0.5850028870364292,7.365060567855835
0.5849897562766986,7.365808010101318
0.5850031172721628,7.367017030715942
0.5849899865237599,7.367727994918823
0.5850033481037665,7.3689141273498535
0.5849902173664536,7.3696208000183105
0.5850035795307938,7.370863914489746
0.5849904488043344,7.3715660572052
0.5850038115527997,7.372778654098511
0.5849906808369565,7.373488426208496
0.5850040441693386,7.374704122543335
0.584990913463875,7.37545919418335
0.5850042773799659,7.3767266273498535
0.5849911466846454,7.377448320388794
0.5850045111842371,7.378643751144409
0.5849913804988238,7.379413843154907
0.5850047455817082,7.380549192428589
0.584991614905966,7.381309747695923
0.5850049805719361,7.382465362548828
0.5849918499056291,7.383247137069702
0.5850052161544772,7.384426832199097
0.58499208549737,7.385198593139648
0.5850054523288891,7.3863725662231445
0.5849923216807462,7.387159585952759
0.5850056890947292,7.388291120529175
0.5849925584553157,7.389037847518921
0.5850059264515561,7.390260934829712
0.5849927958206369,7.391005992889404
0.5850061643989278,7.392168998718262
0.5849930337762684,7.392908811569214
0.5850064029364037,7.3940863609313965
0.5849932723217696,7.394835948944092
0.5850066420635429,7.396029472351074
0.5849935114567,7.396751165390015
0.5850068817799051,7.397950649261475
0.5849937511806195,7.398674249649048
0.5850071220850508,7.399900913238525
0.5849939914930885,7.400600910186768
0.5850073629785404,7.401817083358765
0.584994232393668,7.40251350402832
0.5850076044599348,7.403704881668091
0.5849944738819189,7.404426574707031
0.5850078465287954,7.405637264251709
0.584994715957403,7.406375169754028
0.5850080891846843,7.407577991485596
0.5849949586196824,7.408306360244751
0.5850083324271635,7.409500598907471
0.5849952018683195,7.410237550735474
0.5850085762557958,7.4114439487457275
0.5849954457028772,7.412180185317993
0.585008820670144,7.413330554962158
0.5849956901229186,7.4140825271606445
0.5850090656697716,7.415306091308594
0.5849959351280076,7.416041851043701
0.5850093112542427,7.417210817337036
0.5849961807177081,7.418040037155151
0.5850095574231212,7.419203042984009
0.5849964268915844,7.419960021972656
0.585009804175972,7.421116828918457
0.5849966736492018,7.421837091445923
0.5850100515123602,7.4230427742004395
0.5849969209901253,7.423772096633911
0.5850102994318511,7.424980878829956
0.5849971689139206,7.4256908893585205
0.5850105479340106,7.426912069320679
0.5849974174201541,7.4276087284088135
0.585010797018405,7.428834915161133
0.5849976665083917,7.429588794708252
0.585011046684601,7.430810213088989
0.5849979161782008,7.431539058685303
0.5850112969321658,7.432697057723999
0.5849981664291486,7.433427333831787
0.5850115477606667,7.434642314910889
0.5849984172608026,7.435382604598999
0.5850117991696718,7.43658447265625
0.5849986686727313,7.437329053878784
0.585012051158749,7.43857216835022
0.5849989206645028,7.439316749572754
0.5850123037274673,7.440497398376465
0.5849991732356862,7.441228628158569
0.5850125568753957,7.442430734634399
0.5849994263858507,7.443199634552002
0.5850128106021039,7.444342374801636
0.584999680114566,7.445129156112671
0.5850130649071614,7.446282863616943
0.5849999344214023,7.447066307067871
0.5850133197901387,7.448240756988525
0.5850001893059299,7.448973178863525
0.5850135752506062,7.450186729431152
0.58500044476772,7.450943470001221
0.5850138312881357,7.452193975448608
0.5850007008063437,7.452945947647095
0.5850140879022978,7.45415997505188
0.5850009574213727,7.454926490783691
0.5850143450926648,7.456158399581909
0.5850012146123793,7.4568939208984375
0.5850146028588091,7.458081007003784
0.5850014723789355,7.458826780319214
0.5850148612003031,7.4601051807403564
0.5850017307206147,7.4608306884765625
0.5850151201167201,7.462048530578613
0.5850019896369897,7.462799549102783
0.5850153796076334,7.463948488235474
0.5850022491276348,7.464685678482056
0.5850156396726165,7.465903043746948
0.5850025091921232,7.466636419296265
0.5850159003112444,7.46780800819397
0.5850027698300301,7.4685282707214355
0.5850161615230911,7.469766855239868
0.58500303104093,7.4704954624176025
0.5850164233077321,7.471709489822388
0.5850032928243982,7.472431182861328
0.5850166856647423,7.4736127853393555
0.5850035551800103,7.474351406097412
0.585016948593698,7.475570201873779
0.5850038181073426,7.476320266723633
0.5850172120941751,7.477493762969971
0.5850040816059711,7.478249549865723
0.5850174761657504,7.47946572303772
0.5850043456754727,7.480201721191406
0.5850177408080005,7.4813737869262695
0.5850046103154246,7.482109785079956
0.5850180060205035,7.483325719833374
0.5850048755254047,7.484055042266846
0.5850182718028364,7.485250234603882
0.5850051413049906,7.485991716384888
0.5850185381545776,7.487172365188599
0.585005407653761,7.4878997802734375
0.5850188050753059,7.489063739776611
0.5850056745712942,7.4898521900177
0.5850190725646001,7.491028070449829
0.5850059420571697,7.491739988327026
0.5850193406220392,7.492910861968994
0.585006210110967,7.493654489517212
0.5850196092472033,7.494905471801758
0.585006478732266,7.495612144470215
0.5850198784396724,7.497042417526245
0.5850067479206467,7.497765302658081
0.585020148199027,7.499020338058472
0.5850070176756901,7.499742746353149
0.5850204185248479,7.500897169113159
0.5850072879969773,7.501728773117065
0.5850206894167163,7.502943992614746
0.5850075588840897,7.503662109375
0.5850209608742138,7.5048668384552
0.585007830336609,7.505577087402344
0.5850212328969225,7.506804704666138
0.5850081023541176,7.507521867752075
0.585021505484425,7.5086798667907715
0.585008374936198,7.50942850112915
0.5850217786363039,7.510656833648682
0.5850086480824331,7.5114054679870605
0.5850220523521423,7.512604475021362
0.5850089217924069,7.513339996337891
0.5850223266315241,7.514554262161255
0.5850091960657023,7.5153210163116455
0.5850226014740326,7.516529083251953
0.585009470901904,7.5172669887542725
0.5850228768792527,7.518462181091309
0.5850097463005963,7.519229173660278
0.5850231528467689,7.520376920700073
0.5850100222613641,7.521133661270142
0.5850234293761662,7.522320508956909
0.5850102987837931,7.523110389709473
0.5850237064670303,7.524232864379883
0.5850105758674683,7.525019407272339
0.5850239841189468,7.526186227798462
0.5850108535119762,7.52695369720459
0.5850242623315021,7.528135776519775
0.5850111317169031,7.528865814208984
0.5850245411042827,7.530064105987549
0.5850114104818358,7.53080940246582
0.5850248204368755,7.532000303268433
0.5850116898063614,7.532710790634155
0.5850251003288679,7.533915758132935
0.5850119696900679,7.534636735916138
0.585025380779848,7.5358428955078125
0.5850122501325425,7.5365660190582275
0.5850256617894034,7.53775954246521
0.5850125311333743,7.5384910106658936
0.585025943357123,7.539676189422607
0.5850128126921514,7.540418386459351
0.5850262254825952,7.541606426239014
0.5850130948084634,7.5423338413238525
0.5850265081654098,7.543633699417114
0.5850133774818992,7.54436993598938
0.585026791405156,7.545590400695801
0.585013660712049,7.546329021453857
0.5850270752014242,7.5475451946258545
0.5850139444985027,7.548280715942383
0.5850273595538042,7.549477815628052
0.5850142288408513,7.550212144851685
0.5850276444618874,7.5514235496521
0.5850145137386853,7.552152633666992
0.5850279299252643,7.553302764892578
0.5850147991915965,7.554051637649536
0.5850282159435269,7.555267095565796
0.5850150851991761,7.556005239486694
0.5850285025162668,7.557183027267456
0.5850153717610166,7.557924032211304
0.5850287896430764,7.559127569198608
0.5850156588767101,7.559849262237549
0.5850290773235481,7.561039924621582
0.5850159465458498,7.561748027801514
0.585029365557275,7.562952041625977
0.5850162347680283,7.563648223876953
0.5850296543438506,7.564838171005249
0.5850165235428397,7.5655553340911865
0.5850299436828683,7.566782712936401
0.5850168128698778,7.567490100860596
0.5850302335739226,7.568667411804199
0.5850171027487369,7.569385290145874
0.5850305240166076,7.5706095695495605
0.5850173931790115,7.571338891983032
0.5850308150105185,7.572498798370361
0.5850176841602968,7.573258399963379
0.58503110655525,7.5744547843933105
0.585017975692188,7.575228929519653
0.5850313986503984,7.5763959884643555
0.5850182677742813,7.577182292938232
0.5850316912955591,7.578318119049072
0.5850185604061725,7.579128265380859
0.5850319844903284,7.580339670181274
0.5850188535874581,7.581065654754639
0.5850322782343033,7.582265138626099
0.5850191473177351,7.583012342453003
0.5850325725270805,7.584293603897095
0.5850194415966009,7.585028171539307
0.585032867368258,7.586256742477417
0.5850197364236529,7.586988925933838
0.5850331627574328,7.588184595108032
0.5850200317984892,7.588919639587402
0.5850334586942035,7.59012770652771
0.5850203277207079,7.590891599655151
0.5850337551781688,7.592064380645752
0.585020624189908,7.592823505401611
0.5850340522089272,7.594043254852295
0.5850209212056884,7.594877481460571
0.5850343497860782,7.595959901809692
0.5850212187676489,7.596726179122925
0.5850346479092211,7.597869634628296
0.5850215168753887,7.59868597984314
0.5850349465779562,7.599805116653442
0.5850218155285083,7.6005659103393555
0.5850352457918837,7.6017746925354
0.5850221147266084,7.602548122406006
0.5850355455506042,7.603751182556152
0.5850224144692897,7.604461193084717
0.5850358458537189,7.60566782951355
0.5850227147561535,7.6064066886901855
0.5850361467008294,7.607614755630493
0.5850230155868013,7.60833477973938
0.5850364480915371,7.609504699707031
0.5850233169608353,7.6103355884552
0.5850367500254444,7.611458778381348
0.5850236188778577,7.612215518951416
0.5850370525021538,7.613347768783569
0.5850239213374713,7.61409592628479
0.585037355521268,7.615240097045898
0.585024224339279,7.616014719009399
0.5850376590823904,7.617187023162842
0.5850245278828843,7.617933511734009
0.5850379631851245,7.619135618209839
0.5850248319678912,7.619877338409424
0.5850382678290743,7.6210877895355225
0.5850251365939035,7.621812105178833
0.585038573013844,7.623021602630615
0.585025441760526,7.623745679855347
0.5850388787390386,7.62493896484375
0.5850257474673634,7.625662565231323
0.5850391850042628,7.626990795135498
0.5850260537140209,7.627708196640015
0.5850394918091221,7.628910541534424
0.585026360500104,7.629611492156982
0.585039799153222,7.630822658538818
0.5850266678252191,7.631515264511108
0.585040107036169,7.632734298706055
0.5850269756889718,7.633442640304565
0.5850404154575695,7.634659767150879
0.5850272840909693,7.635397672653198
0.5850407244170299,7.636606693267822
0.5850275930308184,7.637331962585449
0.5850410339141578,7.6384968757629395
0.5850279025081263,7.63929557800293
0.5850413439485606,7.640490531921387
0.585028212522501,7.641226291656494
0.5850416545198461,7.642419815063477
0.5850285230735505,7.64318323135376
0.5850419656276226,7.644326210021973
0.5850288341608831,7.645087718963623
0.5850422772714985,7.6462721824646
0.5850291457841077,7.647022008895874
0.5850425894510831,7.648250579833984
0.5850294579428332,7.649004220962524
0.5850429021659854,7.6501946449279785
0.5850297706366695,7.650943994522095
0.585043215415815,7.652140855789185
0.585030083865226,7.652869939804077
0.5850435292001823,7.654062032699585
0.5850303976281132,7.654806137084961
0.5850438435186972,7.6560211181640625
0.5850307119249415,7.656738519668579
0.5850441583709708,7.65792179107666
0.5850310267553218,7.658661127090454
0.5850444737566137,7.659844636917114
0.5850313421188654,7.6605448722839355
0.5850447896752375,7.661750793457031
0.5850316580151838,7.662469148635864
0.5850451061264541,7.663640022277832
0.5850319744438889,7.664373397827148
0.5850454231098755,7.665580749511719
0.5850322914045932,7.666324615478516
0.5850457406251142,7.667604207992554
0.5850326088969092,7.6683337688446045
0.5850460586717829,7.669548273086548
0.5850329269204498,7.670275926589966
0.5850463772494948,7.671473741531372
0.5850332454748286,7.672197103500366
0.5850466963578635,7.673396587371826
0.5850335645596593,7.674119234085083
0.5850470159965026,7.675340414047241
0.5850338841745555,7.676064491271973
0.5850473361650266,7.677228927612305
0.5850342043191321,7.677985906600952
0.5850476568630497,7.679149627685547
0.5850345249930033,7.679901599884033
0.5850479780901872,7.681087493896484
0.5850348461957849,7.681812286376953
0.585048299846054,7.6830503940582275
0.5850351679270916,7.683789253234863
0.5850486221302658,7.684988498687744
0.5850354901865396,7.685716867446899
0.5850489449424385,7.686988115310669
0.5850358129737447,7.687725782394409
0.5850492682821884,7.688951015472412
0.5850361362883236,7.689685344696045
0.5850495921491322,7.690888404846191
0.5850364601298934,7.691595077514648
0.5850499165428866,7.6928136348724365
0.5850367844980706,7.693528890609741
0.5850502414630694,7.694776296615601
0.585037109392473,7.695522308349609
0.5850505669092977,7.6967034339904785
0.5850374348127185,7.697433948516846
0.5850508928811898,7.698643922805786
0.5850377607584253,7.6993794441223145
0.585051219378364,7.700609922409058
0.5850380872292117,7.7013537883758545
0.5850515464004391,7.702712774276733
0.5850384142246968,7.703459739685059
0.5850518739470337,7.704655408859253
0.5850387417444995,7.705395698547363
0.5850522020177675,7.706613540649414
0.5850390697882399,7.707336902618408
0.5850525306122604,7.70861291885376
0.5850393983555373,7.709343671798706
0.585052859730132,7.710694789886475
0.5850397274460123,7.711422681808472
0.5850531893710028,7.7126545906066895
0.5850400570592853,7.713381767272949
0.5850535195344937,7.714598894119263
0.5850403871949773,7.715336322784424


==> n17/proj_grad_code_n17_lr_005.csv <==
testing_loss,times
0.6918306779636056,0.0
0.6903776986511686,0.0007529258728027344
0.6891396149280891,0.001949310302734375
0.6877402443229983,0.0027399063110351562
0.6865803731081487,0.0038475990295410156
0.6852322800560694,0.004613161087036133
0.6841452492835346,0.00566411018371582
0.6828460988210254,0.006487607955932617
0.6818268368917865,0.007567167282104492
0.6805743619333261,0.008373022079467773
0.6796181008739623,0.009438276290893555
0.6784101109378888,0.010248899459838867
0.6775123842266713,0.011286497116088867
0.6763467717066003,0.01216578483581543
0.6755034080365362,0.013176441192626953
0.6743781523383705,0.014028787612915039
0.6735852662554596,0.015022039413452148
0.6724984361188465,0.015941381454467773
0.6717524163642302,0.016871213912963867
0.6707021706739907,0.01774740219116211
0.669999666940547,0.018726587295532227
0.6689842543103598,0.019680500030517578
0.6683221630067779,0.02057194709777832
0.6673399203883909,0.021592378616333008
0.6667153698930883,0.02240586280822754
0.6657647204328132,0.02351975440979004
0.6651750562200129,0.024263858795166016
0.6642545065525978,0.025364160537719727
0.6636972764853318,0.026120424270629883
0.6628054136251192,0.027259111404418945
0.6622783536353579,0.028001785278320312
0.6614138415969266,0.029171466827392578
0.6609148619109837,0.02987980842590332
0.6600764381667404,0.031086206436157227
0.6596036101835704,0.03181910514831543
0.6587900820442123,0.03294658660888672
0.6583416259338748,0.03369426727294922
0.6575518669192026,0.034841299057006836
0.6571261399772068,0.03556656837463379
0.6563590862292542,0.036785125732421875
0.6559545719983298,0.03747272491455078
0.6552092187759058,0.03867006301879883
0.6548245169286677,0.0393824577331543
0.6540999152118652,0.040555715560913086
0.6537337321747111,0.04128575325012207
0.6530289853994138,0.042436838150024414
0.6526801256888064,0.04317212104797363
0.6519943866244093,0.04435324668884277
0.6516617448606105,0.04504799842834473
0.6509942126387928,0.046283721923828125
0.6506767661984276,0.04697108268737793
0.6500266834966317,0.04826641082763672
0.6497234857635898,0.04894709587097168
0.6490901361436445,0.05017733573913574
0.6488003103173315,0.05087637901306152
0.6481830157172387,0.052139997482299805
0.6479057491376691,0.05282282829284668
0.6473038675127893,0.054055213928222656
0.6470384064632125,0.05475425720214844
0.6464513295718127,0.0559847354888916
0.6461969745212314,0.05668067932128906
0.645624125848484,0.05787181854248047
0.6453802270984025,0.05857443809509277
0.6448210599123702,0.05980658531188965
0.6445870136142666,0.06049823760986328
0.6440410091470917,0.06174302101135254
0.6438162536593409,0.062441349029541016
0.643282919406736,0.06367635726928711
0.6430669319619483,0.06436896324157715
0.6425458000940962,0.0656130313873291
0.6423380937500406,0.06630969047546387
0.6418287196271313,0.06762003898620605
0.6416288404765286,0.06830573081970215
0.64113080126236,0.06949448585510254
0.6409383258788505,0.07021355628967285
0.6404512192461606,0.07143950462341309
0.6402657523456562,0.07214736938476562
0.6397891952671403,0.0733644962310791
0.6396103675655516,0.07407283782958984
0.639143995184824,0.07530975341796875
0.6389714614348061,0.07603645324707031
0.6385149260118738,0.07718706130981445
0.6383483632027713,0.07790851593017578
0.6379013331289086,0.07912135124206543
0.6377404388354831,0.07983779907226562
0.637302597712711,0.08103132247924805
0.637147088579538,0.0817406177520752
0.6367181343602142,0.08294248580932617
0.6365677447098121,0.0836796760559082
0.6361473888921373,0.0848228931427002
0.6360018694459856,0.08555245399475098
0.6355898363215129,0.08667802810668945
0.6354489530240904,0.08743548393249512
0.6350449789735976,0.08863258361816406
0.6349085119104824,0.08933877944946289
0.6345123447448177,0.09061169624328613
0.6343800871466988,0.09132838249206543
0.6339914854894555,0.09256362915039062
0.6338632428146534,0.09327268600463867
0.6334819755237491,0.09440422058105469
0.6333575646125155,0.09512805938720703
0.6329834102379687,0.09628939628601074
0.6328626585324437,0.0970005989074707
0.6324954048078325,0.09830236434936523
0.6323781496320955,0.09898495674133301
0.632017592997369,0.10020208358764648
0.6319036808925215,0.10090184211730957
0.6315496260460031,0.10211396217346191
0.6314389121556739,0.10282349586486816
0.6310911716332558,0.10401177406311035
0.6309835191353371,0.1047215461730957
0.6306419129150131,0.10590577125549316
0.630537192495804,0.10660982131958008
0.6302015476258165,0.10785293579101562
0.630099636993097,0.10853815078735352
0.6297697872421113,0.10972881317138672
0.6296705706739695,0.11042332649230957
0.6293463562017938,0.11170077323913574
0.6292497241283144,0.11239075660705566
0.6289309911758001,0.11362862586975098
0.6288368397909719,0.1143345832824707
0.6285234403878199,0.11560177803039551
0.6284316712892517,0.1162877082824707
0.6281234629785526,0.11753106117248535
0.6280339828327902,0.11823415756225586
0.6277308284112014,0.11945867538452148
0.627643548642638,0.12015223503112793
0.6273453159151845,0.12135910987854004
0.6272601524167161,0.12208175659179688
0.6269667139652735,0.12331557273864746
0.6268835868290172,0.12401533126831055
0.6265948197936024,0.12520408630371094
0.6265136530601331,0.12590646743774414
0.6262294389321887,0.12714195251464844
0.6261501603568783,0.12785577774047852
0.6258703847837955,0.12899017333984375
0.6257929256189616,0.12972331047058105
0.6255174782191383,0.13091444969177246
0.6254417730108072,0.13164997100830078
0.6251705471985887,0.13282251358032227
0.6250965335967876,0.13355088233947754
0.62482942641668,0.1347181797027588
0.6247570449982495,0.13544988632202148
0.6244939569678384,0.13663673400878906
0.624423151070849,0.13735198974609375
0.6241639860318969,0.1385495662689209
0.6240947016008184,0.1392502784729004
0.623839366578048,0.14047002792358398
0.6237715520188938,0.1411600112915039
0.6235199570859972,0.14238238334655762
0.6234535631307273,0.14309191703796387
0.6232056212831735,0.14430689811706543
0.6231406008626914,0.14501357078552246
0.6228962278969331,0.14624619483947754
0.6228325360220717,0.14702653884887695
0.6225916504207756,0.1481945514678955
0.622529244070706,0.14893126487731934
0.6222917668936611,0.1501302719116211
0.6222306049112097,0.15083837509155273
0.621996459691584,0.15207433700561523
0.6219365026849757,0.15277409553527832
0.6217056153306197,0.1539478302001953
0.6216468255812067,0.15465903282165527
0.6214191242807147,0.1558976173400879
0.6213614656562824,0.15660405158996582
0.6211368807895481,0.15780305862426758
0.62108031866282,0.15851831436157227
0.6208587827158331,0.15979719161987305
0.6208032838878219,0.160491943359375
0.620584731371474,0.1617269515991211
0.6205302639993597,0.16244077682495117
0.6203146313720369,0.16367840766906738
0.6202611649012685,0.16439056396484375
0.6200483904950272,0.1655735969543457
0.6199958955953698,0.16628551483154297
0.6197859195455009,0.1675717830657959
0.6197343680507726,0.16826224327087402
0.6195271322285719,0.16952729225158691
0.6194764970798287,0.17020797729492188
0.619271945028405,0.17141222953796387
0.6192222002203516,0.17212152481079102
0.6190202770933109,0.17331838607788086
0.6189713976237335,0.1740269660949707
0.618772050126588,0.17522096633911133
0.6187240119486141,0.17593669891357422
0.6185271882827759,0.17713308334350586
0.6184799682597848,0.1778273582458496
0.6182856180690102,0.1790461540222168
0.6182391939320258,0.17983150482177734
0.6180472682511854,0.18096709251403809
0.6180016185586011,0.18172740936279297
0.617812069764656,0.1829392910003662
0.6177671738641431,0.1836700439453125
0.6175799556292169,0.1847982406616211
0.6175357936216859,0.18552350997924805
0.6173508608681288,0.18671154975891113
0.6173074135736164,0.18744421005249023
0.6171247224309602,0.18867039680480957
0.6170819713563269,0.18937110900878906
0.6169014791200389,0.190657377243042
0.6168594064283679,0.19138002395629883
0.6166810715203153,0.19253826141357422
0.6166396600019125,0.19329547882080078
0.6164634419324532,0.19446969032287598
0.6164226749773501,0.19517827033996582
0.616248534308975,0.1965031623840332
0.616208395880851,0.197188138961792
0.6160362941932976,0.19844651222229004
0.6159967688047334,0.19915533065795898
0.6158266686615061,0.20035338401794434
0.615787741350496,0.2010343074798584
0.6156196062667241,0.20229363441467285
0.6155812625743702,0.20299506187438965
0.6154150569859408,0.20421576499938965
0.6153772829352653,0.20489931106567383
0.6152129721691719,0.20610857009887695
0.6151757542449817,0.20680642127990723
0.6150133044908341,0.207993745803833
0.6149766296205773,0.20868754386901855
0.6148160079032162,0.20985698699951172
0.6147798634387782,0.2105710506439209
0.6146210375919465,0.21182465553283691
0.6145854112923299,0.21252012252807617
0.614428349933353,0.21377873420715332
0.6143932299481946,0.2144777774810791
0.6142379024536222,0.21573495864868164
0.6142032773074995,0.21642565727233887
0.6140496537896684,0.2176666259765625
0.6140155123671543,0.21836638450622559
0.6138635636516295,0.21963977813720703
0.6138298951830528,0.220320463180542
0.6136795927869091,0.22152924537658691
0.6136463868347827,0.22224164009094238
0.6134977029456904,0.22344136238098145
0.6134649493917739,0.22413063049316406
0.6133178568478522,0.2253556251525879
0.6132855458808112,0.2260441780090332
0.6131400181512177,0.2272627353668213
0.6131081402548526,0.2279813289642334
0.6129641514210762,0.22913384437561035
0.6129326973630866,0.22985100746154785
0.6127902221009143,0.2310342788696289
0.612759182922174,0.23177242279052734
0.6126181964843035,0.23291397094726562
0.6125875634886165,0.23366045951843262
0.6124480416878867,0.23476266860961914
0.6124178064322043,0.23552680015563965
0.6122797256254173,0.2366340160369873
0.6122498799104867,0.23736810684204102
0.6121132169827992,0.2386150360107422
0.6120837528442262,0.2393350601196289
0.6119484851940835,0.24053692817687988
0.6119193948937862,0.2412281036376953
0.6117855004183801,0.24240422248840332
0.6117567764364145,0.2431340217590332
0.6116242335176394,0.24433326721191406
0.6115958685443788,0.2450394630432129
0.6114646560352704,0.24633336067199707
0.6114366429639194,0.24703359603881836
0.611306740175554,0.2482595443725586
0.6112790720949831,0.24895310401916504
0.6111504587838186,0.2501959800720215
0.6111231289717008,0.2508866786956787
0.6109957853273438,0.25214123725891113
0.6109687872435816,0.2528421878814697
0.6108426938769632,0.25408267974853516
0.6108160211573888,0.25478506088256836
0.6106911590893308,0.2560386657714844
0.6106648055396682,0.2567260265350342
0.6105411561898284,0.25791382789611816
0.6105151157799056,0.258634090423584
0.610392660956084,0.2598838806152344
0.610366927814281,0.26058125495910645
0.6102456497020748,0.2618422508239746
0.6102202181099984,0.2625393867492676
0.6101000992627925,0.26381802558898926
0.6100749636501657,0.26451730728149414
0.6099559869794443,0.26573944091796875
0.6099311419192017,0.2664499282836914
0.6098132906851715,0.26769328117370605
0.6097887308887503,0.26839375495910645
0.6096719886912608,0.2696516513824463
0.6096477090040776,0.270343542098999
0.6095320597738294,0.27160120010375977
0.6095080551709369,0.27230286598205566
0.6093934831609656,0.27351808547973633
0.6093697487428779,0.2742311954498291
0.6092562385203057,0.275437593460083
0.6092327695089864,0.2761423587799072
0.6091203059470288,0.2773458957672119
0.6090970976820342,0.2780640125274658
0.6089856659522548,0.27927136421203613
0.608962713887025,0.27998781204223633
0.6088522994518276,0.28117990493774414
0.6088295991501196,0.2818925380706787
0.6087201877554709,0.28311729431152344
0.6086977348879259,0.2838442325592041
0.6085893125562982,0.28499555587768555
0.608567102897139,0.2857246398925781
0.6084596559206675,0.28691768646240234
0.6084376853445197,0.2876572608947754
0.6083312002783645,0.28884148597717285
0.6083094647571945,0.28955554962158203
0.608203928413102,0.29070281982421875
0.6081824240132708,0.29146695137023926
0.6080778234533254,0.29266810417175293
0.6080565463327477,0.29339051246643066
0.6079528688633097,0.2946486473083496
0.6079318152687186,0.29535984992980957
0.6078290484345396,0.2967541217803955
0.6078082146988497,0.29744505882263184
0.60770634627736,0.2986915111541748
0.6076857288171266,0.2994096279144287
0.6075847468128902,0.300609827041626
0.607564342125857,0.30132603645324707
0.6074642347651856,0.30261778831481934
0.6074440394279235,0.30335474014282227
0.6073447951536466,0.3045079708099365
0.6073248058192724,0.30524492263793945
0.6072264132856566,0.30645084381103516
0.6072066266816344,0.3071706295013428
0.6071090747494484,0.3085794448852539
0.6070894876754669,0.3092670440673828
0.6069927654071848,0.31060361862182617
0.6069733747331089,0.311279296875
0.606877471388251,0.31264710426330566
0.6068582740521424,0.3133530616760254
0.6067631790827458,0.31463122367858887
0.6067441720889539,0.31534695625305176
0.6066498751351682,0.3166689872741699
0.6066310555524856,0.3173527717590332
0.6065375464382933,0.3186922073364258
0.6065189113981719,0.31941747665405273
0.6064261801272253,0.320723295211792
0.6064077268220553,0.32141804695129395
0.6063157635736293,0.3226902484893799
0.606297489255074,0.3234093189239502
0.606206284380128,0.3246934413909912
0.606188186357515,0.32537221908569336
0.6060977303748644,0.3266758918762207
0.606079806013629,0.32738709449768066
0.6059900896062171,0.3286561965942383
0.605972336326399,0.3293464183807373
0.6058833503376734,0.330564022064209
0.6058657656124603,0.3312695026397705
0.6057775010428429,0.332503080368042
0.605760082397163,0.3332226276397705
0.6056725304006163,0.33441853523254395
0.6056552754097755,0.3351259231567383
0.6055684272904605,0.3363931179046631
0.6055513335788242,0.3370692729949951
0.6054651807878445,0.33832383155822754
0.6054482460275608,0.3390486240386963
0.6053627801597948,0.340226411819458
0.605346002069559,0.34097838401794434
0.6052612148605738,0.34218525886535645
0.6052445912044311,0.34290552139282227
0.6051604745274761,0.34410667419433594
0.6051440031136631,0.3448512554168701
0.6050605489767447,0.34603404998779297
0.6050442276565655,0.34676432609558105
0.6049614281995931,0.3480536937713623
0.6049452548663323,0.34873485565185547
0.6048631023583412,0.34996700286865234
0.6048470749462088,0.35067248344421387
0.604765561782652,0.3519914150238037
0.6047496782657615,0.3527247905731201
0.6046687969658714,0.3538656234741211
0.6046530553572491,0.3545980453491211
0.6045727985614663,0.3558053970336914
0.6045571969120906,0.35649681091308594
0.6044775573795569,0.3577535152435303
0.6044620937774262,0.3584475517272949
0.604383064383541,0.35973644256591797
0.6043677369527705,0.36043238639831543
0.6042893106868078,0.36167025566101074
0.604274117586753,0.36237263679504395
0.6041962875495386,0.3635823726654053
0.6041812269739439,0.3642733097076416
0.6041039863755896,0.365527868270874
0.6040890565517634,0.3662278652191162
0.6040123987094569,0.3674428462982178
0.6039975978974703,0.368135929107666
0.6039215162333196,0.3693583011627197
0.6039068427252287,0.3700594902038574
0.6038313307641596,0.3713386058807373
0.60381678288325,0.37203311920166016
0.6037418342509543,0.3732779026031494
0.6037274103510076,0.3739759922027588
0.6036530187719413,0.3751206398010254
0.6036387172365236,0.37587738037109375
0.6035648765319531,0.37700915336608887
0.6035506957737222,0.3777461051940918
0.6034773998598177,0.37894463539123535
0.6034633383198515,0.37967586517333984
0.6033905812058259,0.3808560371398926
0.6033766373529693,0.3815619945526123
0.6033044131392616,0.38279008865356445
0.6032905854694911,0.3835170269012451
0.6032188883459928,0.384718656539917
0.6032051753818003,0.38541531562805176
0.6031339996261234,0.3866884708404541
0.6031203999159156,0.3874022960662842
0.6030497398917016,0.38858938217163086
0.603036252009218,0.38929057121276855
0.602966102164487,0.39054346084594727
0.6029527247082309,0.391232967376709
0.6028830795737681,0.3924980163574219
0.6028698111664569,0.3932027816772461
0.6028006653542374,0.3943924903869629
0.6027875046422652,0.3951084613800049
0.6027188528439149,0.3962984085083008
0.6027057984968308,0.3970978260040283
0.602637635482123,0.3983614444732666
0.602624686192123,0.3990824222564697
0.602557006807509,0.4003572463989258
0.6025441612889422,0.4010481834411621
0.6024769604561159,0.40236878395080566
0.6024642174450032,0.40306925773620605
0.6023974901594986,0.4043700695037842
0.6023848484130647,0.40504884719848633
0.6023185897428839,0.4063539505004883
0.6023060480391016,0.4070429801940918
0.6022402531233751,0.40840792655944824
0.6022278102605211,0.4091198444366455
0.6021624743081984,0.4103240966796875
0.6021501291044214,0.4110243320465088
0.6020852473929889,0.412306547164917
0.6020729986858891,0.41300177574157715
0.6020085665601187,0.41423583030700684
0.601996413206337,0.4149494171142578
0.6019324260770618,0.4161548614501953
0.6019203669518811,0.41686272621154785
0.6018568202947976,0.41809630393981934
0.6018448542917534,0.4188089370727539
0.6017817436462506,0.4200468063354492
0.601769869676752,0.42074060440063477
0.6017071906447662,0.42197203636169434
0.601695407637726,0.422680139541626
0.6016331558826209,0.4239068031311035
0.6016214627840957,0.424602746963501
0.601559634029566,0.4258434772491455
0.601548029802405,0.4265251159667969
0.6014866198314044,0.4278430938720703
0.6014751034549074,0.42853641510009766
0.6014141081085993,0.42978787422180176
0.6014026785781827,0.4304838180541992
0.6013420937549148,0.43171215057373047
0.6013307500817859,0.43241381645202637
0.6012705717360843,0.43368077278137207
0.6012593129469246,0.4343893527984619
0.6011995370885123,0.4356701374053955
0.6011883622251669,0.43636608123779297
0.6011289849180007,0.4376411437988281
0.6011178930371771,0.4383280277252197
0.601058910398506,0.43953967094421387
0.6010479005714794,0.44025111198425293
0.6009893087709234,0.4414808750152588
0.6009783800832487,0.44221019744873047
0.6009201753418953,0.44341492652893066
0.6009093268931269,0.4441092014312744
0.600851505482649,0.4453296661376953
0.6008407363860667,0.446061372756958
0.6007832946278558,0.4471771717071533
0.6007726040101982,0.4480462074279785
0.6007155382745184,0.449023962020874
0.6007049252757207,0.44988489151000977
0.600648231980879,0.450894832611084
0.6006376957538198,0.45177340507507324
0.600581371365353,0.45278215408325195
0.6005709110756047,0.4536466598510742
0.600514952105484,0.45464301109313965
0.6005045669310703,0.4555501937866211
0.6004489699369219,0.4565558433532715
0.6004386590680804,0.4574000835418701
0.6003834206524217,0.45842623710632324
0.6003731832913722,0.4592468738555908
0.6003183001008643,0.46030211448669434
0.6003081354615828,0.4611012935638428
0.600253604186296,0.46219515800476074
0.6002435114942936,0.46296167373657227
0.6001893288669917,0.4640974998474121
0.6001793073590982,0.4648299217224121
0.6001254701545329,0.4660367965698242
0.6001155190786864,0.46674680709838867
0.6000620241129081,0.4679436683654785
0.6000521427279486,0.46864771842956543
0.5999989868576314,0.4698643684387207
0.599989174433099,0.47057509422302246
0.5999363545548769,0.4718451499938965
0.5999266103708149,0.47254037857055664
0.5998741234206343,0.47378063201904297
0.5998644467673967,0.4744892120361328
0.5998122897198784,0.4757859706878662
0.5998026798979418,0.47647523880004883
0.5997508497657582,0.47768402099609375
0.5997413060855372,0.47840237617492676
0.5996897999188,0.4796910285949707
0.5996803217004684,0.48038673400878906
0.5996291365861289,0.4815804958343506
0.5996197231594423,0.48232531547546387
0.5995688562207039,0.4835240840911865
0.5995595069248284,0.48425960540771484
0.5995089553205696,0.4853837490081787
0.5994996695039135,0.4861416816711426
0.599449430428122,0.4872603416442871
0.5994402074481712,0.48801660537719727
0.5993902781293903,0.48919081687927246
0.5993811173525462,0.4898948669433594
0.59933149505333,0.49111175537109375
0.5993223958547536,0.49184727668762207
0.5992730778711342,0.49304699897766113
0.5992640396345904,0.49376368522644043
0.5992150232955539,0.4948999881744385
0.5992060454132616,0.4956531524658203
0.5991573280802353,0.4969046115875244
0.5991484099527188,0.49761486053466797
0.5990999890190674,0.49881601333618164
0.5990911300550131,0.4995453357696533
0.5990430029455437,0.5007190704345703
0.599034202561658,0.5014297962188721
0.5989863667321363,0.502648115158081
0.598977624353007,0.5033965110778809
0.5989300772896815,0.5045802593231201
0.5989213923476424,0.5053014755249023
0.5988741315667769,0.506507158279419
0.5988655035017753,0.5072212219238281
0.5988185265491909,0.5084795951843262
0.5988099548086573,0.5091650485992432
0.5987632592592831,0.5104119777679443
0.5987547432980047,0.5111050605773926
0.5987083267554358,0.5123775005340576
0.5986998660354311,0.513063907623291
0.5986537261314963,0.5143094062805176
0.5986453201218933,0.515007495880127
0.5985994545162288,0.5162696838378906
0.5985911026931459,0.5169517993927002
0.5985455090727785,0.5181553363800049
0.5985372109192074,0.5188820362091064
0.5984918869981443,0.5200893878936768
0.5984836420038344,0.5208241939544678
0.5984385855226615,0.5220129489898682
0.5984303931840088,0.5227360725402832
0.5983856019094945,0.5239448547363281
0.598377461729431,0.5246808528900146
0.5983329334541391,0.5258321762084961
0.5983248449420245,0.5265657901763916
0.5982805774839333,0.5277881622314453
0.5982725401554503,0.528491735458374
0.5982285313575777,0.5297067165374756
0.5982205447346276,0.530411958694458
0.5981767924646646,0.5316627025604248
0.5981688560752662,0.5323748588562012
0.5981253582252152,0.533588171005249
0.5981174716034052,0.5343079566955566
0.5980742260892261,0.5355799198150635
0.5980663887749619,0.5362675189971924
0.5980233935362242,0.5375778675079346
0.5980156050752876,0.5382623672485352
0.5979728580748276,0.5395832061767578
0.5979651180187316,0.5402679443359375
0.5979226172423173,0.5414636135101318
0.5979149251482144,0.5422098636627197
0.5978726686042145,0.5434210300445557
0.5978650240348062,0.544142484664917
0.5978230097538666,0.545276403427124
0.5978154122773153,0.5460245609283447
0.5977736383120398,0.5473761558532715
0.5977660875018822,0.5480730533599854
0.5977245519265202,0.5493755340576172
0.597717047361582,0.5500481128692627
0.5976757482717205,0.551368236541748
0.5976682895360332,0.5520646572113037
0.5976272250482942,0.5533609390258789
0.5976198117310139,0.5540485382080078
0.5975789799827573,0.5553908348083496
0.5975716116780839,0.5560824871063232
0.5975310108271161,0.5573303699493408
0.5975236871342149,0.5580344200134277
0.597483315358501,0.5593204498291016
0.5974760358814258,0.5600080490112305
0.5974358913788076,0.5612711906433105
0.5974286557264243,0.5619807243347168
0.5973887367143439,0.563227653503418
0.5973815445002572,0.563948392868042
0.597341849215483,0.5651447772979736
0.5973347000579624,0.5658392906188965
0.5972952267563224,0.5670599937438965
0.597288120278232,0.567817211151123
0.5972488672343493,0.5690560340881348
0.5972418030630763,0.5697541236877441
0.5972027685701109,0.5709755420684814
0.5971957463374975,0.5717029571533203
0.5971569287068911,0.5729527473449707
0.5971499480491669,0.5736978054046631
0.5971113456103924,0.5749261379241943
0.5971044061681076,0.5756509304046631
0.5970660172684231,0.5768227577209473
0.597059118686384,0.5775418281555176
0.5970209416905907,0.5787851810455322
0.5970140836177947,0.5794994831085205
0.5969761169079989,0.580747127532959
0.5969692989975731,0.5814461708068848
0.5969315409729508,0.5827186107635498
0.5969247628820892,0.5834517478942871
0.5968872119586573,0.5846297740936279
0.5968804733485611,0.5853476524353027
0.5968431279589499,0.5865917205810547
0.5968364284947671,0.5873138904571533
0.596799287087998,0.5885462760925293
0.5967926264387661,0.5892429351806641
0.5967556874800315,0.5904076099395752
0.5967490653186197,0.5911397933959961
0.5967123272890683,0.5923278331756592
0.596705743292121,0.5931169986724854
0.5966692046886451,0.5942389965057373
0.596662658536527,0.5949866771697998
0.5966263178715536,0.5961935520172119
0.5966198092482953,0.5969173908233643
0.5965836650495814,0.5983142852783203
0.5965771936428256,0.5989987850189209
0.5965412444532555,0.6003189086914062
0.5965348099542055,0.6010026931762695
0.5964990543315926,0.6023001670837402
0.5964926564349601,0.6029965877532959
0.5964570929518502,0.6043305397033691
0.5964507313558047,0.6050140857696533
0.596415358599285,0.6063404083251953
0.5964090330054047,0.6070244312286377
0.5963738495769131,0.6083579063415527
0.5963675596901356,0.609036922454834
0.5963325642052747,0.6102991104125977
0.5963263097338489,0.6109895706176758
0.5962915008222026,0.6122884750366211
0.5962852814776424,0.6129844188690186
0.596250657782595,0.6142401695251465
0.5962444732796316,0.6149342060089111
0.5962100334581903,0.6162278652191162
0.5962038835147281,0.6169071197509766
0.5961696262373478,0.6181738376617432
0.5961635105744187,0.6188857555389404
0.5961294345248301,0.6201543807983398
0.5961233528665496,0.62082839012146
0.5960894567415893,0.6220757961273193
0.5960834088151138,0.6227841377258301
0.5960496913245574,0.6240065097808838
0.596043676860041,0.6246998310089111
0.596010136726439,0.6259307861328125
0.5960041554569924,0.626631498336792
0.5959707914155081,0.6278650760650635
0.5959648430771568,0.6285569667816162
0.5959316538754074,0.6297907829284668
0.595925738207052,0.6304783821105957
0.5958927226049512,0.6317958831787109
0.5958868393483272,0.6324870586395264
0.5958539961179313,0.6337487697601318
0.5958481450175702,0.6344490051269531
0.5958154729429257,0.635735273361206
0.5958096537461169,0.6364195346832275
0.5957771516231107,0.637714147567749
0.5957713640798633,0.6384053230285645
0.5957390307160754,0.6396441459655762
0.5957332745790813,0.640343189239502
0.5957011087936394,0.6416149139404297
0.5956953838182367,0.6423153877258301
0.5956633844416734,0.6436262130737305
0.5956576903858106,0.6443171501159668
0.5956258562599221,0.6455702781677246
0.5956201928841224,0.6462633609771729
0.5955885228618302,0.6475958824157715
0.5955828899291575,0.6482748985290527
0.595551382874371,0.6496541500091553
0.5955457801503952,0.6503417491912842
0.5955144349378777,0.6516067981719971
0.5955088621906409,0.6523056030273438
0.5954776777058771,0.6535694599151611
0.595472134705861,0.6542699337005615
0.5954411098449254,0.65553879737854
0.5954355963650184,0.6562180519104004
0.5954047300344473,0.6574857234954834
0.5953992458499131,0.6581683158874512
0.5953685369665778,0.6594476699829102
0.595363081855023,0.6601409912109375
0.5953325293460042,0.661374568939209
0.5953271030873478,0.6620774269104004
0.5952967058898136,0.6632752418518066
0.5952913082662565,0.6639971733093262
0.5952610653273402,0.6652083396911621
0.5952556961233352,0.6659207344055176
0.5952256064000155,0.6670982837677002
0.5952202654022378,0.667834997177124
0.5951903278612223,0.668982982635498
0.5951850148585401,0.6697063446044922
0.5951552284761479,0.6708958148956299
0.5951499432595945,0.6716525554656982
0.5951203070216423,0.6728177070617676
0.5951150493843872,0.6735553741455078
0.5950855622860772,0.6747009754180908
0.5950803320233986,0.6754622459411621
0.5950509930692064,0.6766974925994873
0.5950457899784642,0.6773993968963623
0.5950165981820298,0.6786479949951172
0.5950114220626387,0.6793622970581055
0.5949823764466589,0.6806309223175049
0.5949772271000613,0.6813178062438965
0.5949483266961824,0.6826112270355225
0.5949432039258239,0.6833338737487793
0.5949144477745375,0.6845812797546387
0.5949093513858398,0.6852712631225586
0.5948807385363796,0.6865637302398682
0.5948756683367156,0.6872529983520508
0.594847197846955,0.6885199546813965
0.5948421536456244,0.6892335414886475
0.5948138245819768,0.6904757022857666
0.5948088061901817,0.6911699771881104
0.5947806176275003,0.6923732757568359
0.5947756248583205,0.6931123733520508
0.5947475758798021,0.694256067276001
0.5947426085481718,0.6950221061706543
0.5947146982452594,0.6961662769317627
0.5947097561679441,0.6969165802001953
0.5946819836402323,0.698103666305542
0.5946770666358054,0.6989598274230957
0.5946494309909474,0.7000617980957031
0.5946445388797679,0.7008545398712158
0.5946170392333825,0.7019565105438232
0.5946121718375721,0.7027344703674316
0.5945848073131534,0.7038438320159912
0.5945799644565755,0.7045893669128418
0.5945527341854024,0.7057745456695557
0.5945479156936396,0.7065021991729736
0.5945208188146882,0.7077338695526123
0.5945160245150214,0.7084379196166992
0.5944890601748773,0.7096726894378662
0.594484289896265,0.710371732711792
0.5944574572490369,0.7116565704345703
0.5944527108220937,0.7123606204986572
0.5944260090293296,0.7135930061340332
0.5944212862863069,0.7142975330352783
0.5943947145169094,0.7155518531799316
0.5943900152916742,0.7162461280822754
0.5943635727218184,0.7174606323242188
0.5943588968498348,0.7183785438537598
0.5943325826628869,0.7193770408630371
0.5943279299811952,0.7202236652374268
0.5943017433676323,0.7212598323822021
0.5942971137148313,0.7221016883850098
0.594271053872162,0.7231595516204834
0.5942664470883889,0.7241692543029785
0.5942405132210752,0.7250266075134277
0.5942359291479878,0.7260227203369141
0.5942101204673677,0.7268760204315186
0.5942055589481258,0.7278964519500732
0.594179874672338,0.7287898063659668
0.5941753355515846,0.7297403812408447
0.5941497749054934,0.7306957244873047
0.5941452580293383,0.7315990924835205
0.5941198202444584,0.7325646877288818
0.5941153254604596,0.7334637641906738
0.5940900097748849,0.7344632148742676
0.5940855369320315,0.7353849411010742
0.5940603425903618,0.7363555431365967
0.5940558915390568,0.7372379302978516
0.5940308177923268,0.7382407188415527
0.5940263883843709,0.7390739917755127
0.5940014344899811,0.7401354312896729
0.5939970265785557,0.7409164905548096
0.5939721918002017,0.7420535087585449
0.5939678052398524,0.742800235748291
0.5939430888474576,0.7439694404602051
0.5939387234940786,0.7446963787078857
0.593914124763727,0.7458789348602295
0.5939097804745445,0.7466003894805908
0.5938852986884133,0.7479393482208252
0.5938809753219711,0.7486424446105957
0.5938566097682658,0.7498772144317627
0.5938523071844081,0.7506270408630371
0.5938280571572977,0.7518744468688965
0.5938237752171558,0.752572774887085
0.5937996400167085,0.7537972927093506
0.5937953785826843,0.7545034885406494
0.5937713575148048,0.7557375431060791
0.5937671164505568,0.7564411163330078
0.5937432088269238,0.7577009201049805
0.5937389879973527,0.7584054470062256
0.5937151931353577,0.7596685886383057
0.5937109924065912,0.7603678703308105
0.5936873096292777,0.7616097927093506
0.5936831288686569,0.7623364925384521
0.5936595575046606,0.7635977268218994
0.5936553965807265,0.764301061630249
0.5936319359642159,0.7655692100524902
0.5936277947466948,0.7662651538848877
0.5936044442173133,0.7675869464874268
0.5936003225771034,0.7682747840881348
0.5935770814799114,0.7695460319519043
0.5935729792890699,0.7702453136444092
0.5935498469744883,0.7715539932250977
0.5935457641062176,0.7722623348236084
0.5935227399299715,0.7734377384185791
0.5935186762586062,0.7741794586181641
0.5934957595816697,0.7753686904907227
0.5934917149826643,0.776085376739502
0.593468905171205,0.7772789001464844
0.5934648795211208,0.7780015468597412
0.5934421759464467,0.779210090637207
0.5934381691229398,0.7799322605133057
0.5934155711614457,0.7811131477355957
0.5934115830432537,0.7818269729614258
0.5933890900763684,0.7831037044525146
0.5933851205432991,0.7838296890258789
0.5933627319574338,0.7850382328033447
0.5933587808903531,0.7857379913330078
0.5933364960768495,0.7869758605957031
0.593332563357669,0.7877535820007324
0.5933103817127492,0.7888977527618408
0.5933064672244154,0.7896332740783691
0.5932843881491312,0.790762186050415
0.5932804917756133,0.7915189266204834
0.5932585146757976,0.7927455902099609
0.5932546363020765,0.7934582233428955
0.5932327605882937,0.7946987152099609
0.5932289001003506,0.7954187393188477
0.593207125187849,0.796701192855835
0.5932032824726542,0.7973933219909668
0.5931816077813181,0.7987139225006104
0.5931777827268209,0.7994344234466553
0.5931562076811233,0.8006172180175781
0.5931524001762402,0.8013420104980469
0.5931309242051972,0.8025445938110352
0.5931271341398017,0.8032770156860352
0.5931057566769259,0.8044841289520264
0.5931019839418383,0.8052413463592529
0.5930807044250938,0.8064670562744141
0.5930769489120705,0.8071620464324951
0.593055766783828,0.8084180355072021
0.5930520283855516,0.8091323375701904
0.5930309430925442,0.8103373050689697
0.5930272217026132,0.8110547065734863
0.5930062326958933,0.8122813701629639
0.593002528208812,0.8129830360412598
0.5929816349437071,0.8142330646514893
0.5929779472548763,0.8149876594543457
0.5929571491909478,0.8161637783050537
0.5929534781966544,0.8168861865997314
0.5929327747976543,0.8181073665618896
0.592929120395063,0.8188354969024658
0.5929085111288924,0.8200457096099854
0.5929048732160349,0.8207464218139648
0.5928843575547041,0.8219873905181885
0.5928807360304704,0.8226900100708008
0.5928603134500571,0.823915958404541
0.5928567082141865,0.8246152400970459
0.5928363781947962,0.825857400894165
0.5928327891478676,0.8265566825866699
0.5928125511735943,0.8278439044952393
0.5928089782170182,0.8285403251647949
0.5927888317759046,0.8297827243804932
0.5927852748119132,0.8304893970489502
0.5927652193959125,0.8317451477050781
0.5927616783275521,0.8324770927429199
0.5927417134324893,0.8336305618286133
0.5927381881636111,0.8343801498413086
0.5927183132891459,0.835646390914917
0.5927148037243971,0.8363542556762695
0.5926950183739866,0.8376486301422119
0.5926915244188026,0.838367223739624
0.5926718280996639,0.8396408557891846
0.5926683496602598,0.8403432369232178
0.5926487418833339,0.8415937423706055
0.5926452788666968,0.8423275947570801
0.5926257591466126,0.8435728549957275
0.5926223114604925,0.8443212509155273
0.592602879315531,0.8454174995422363
0.5925994468684341,0.8461744785308838
0.5925801018204934,0.8473377227783203
0.5925766845216733,0.8481149673461914
0.5925574260962343,0.8493602275848389
0.5925540238556841,0.850055456161499
0.5925348515817757,0.851304292678833
0.5925314643102213,0.8520166873931885
0.5925123777203862,0.8532366752624512
0.592509005329278,0.8539927005767822
0.5924900039595398,0.8551502227783203
0.5924866463610453,0.8559515476226807
0.5924677297508749,0.8570373058319092
0.5924643868578718,0.8578054904937744
0.592445554550155,0.8590037822723389
0.592442226276223,0.8597831726074219
0.5924234778172278,0.8608965873718262
0.5924201640766419,0.8616607189178467
0.5924014990159865,0.8628175258636475
0.5923981997237103,0.8635673522949219
0.592379617614332,0.8647396564483643
0.59237633268601,0.8654670715332031
0.592357833084133,0.8667168617248535
0.5923545624360841,0.8674402236938477
0.5923361449011895,0.8686404228210449
0.5923328884503994,0.8693349361419678
0.5923145525451942,0.8706176280975342
0.5923113102093098,0.8713245391845703
0.5922930554996962,0.8725979328155518
0.5922898271970184,0.8732953071594238
0.5922716532520653,0.8745577335357666
0.5922684389015418,0.8752589225769043
0.5922503452934537,0.8764996528625488
0.5922471448146732,0.8771991729736328
0.5922291311187622,0.8784332275390625
0.592225944431948,0.8791317939758301
0.592208010226604,0.8803541660308838
0.592204837252607,0.8810381889343262
0.5921869821192701,0.8822636604309082
0.5921838227795629,0.8829796314239502
0.5921660463026948,0.8841462135314941
0.5921629005193656,0.8848617076873779
0.5921452022864212,0.8860809803009033
0.5921420699821677,0.8867852687835693
0.5921244495835681,0.8880388736724854
0.592121330681691,0.8887279033660889
0.5921037877107963,0.8899328708648682
0.5921006821351936,0.8906328678131104
0.5920832161882756,0.8919024467468262
0.5920801238634369,0.8925879001617432
0.5920627345396524,0.8938295841217041
0.5920596553906526,0.8945341110229492
0.5920423422920175,0.8957488536834717
0.5920392762445112,0.8964395523071289
0.5920220389758737,0.8976988792419434
0.5920189859560899,0.8984086513519287
0.5920018241251055,0.8997631072998047
0.5919987840598412,0.9004528522491455
0.5919816972769465,0.9016664028167725
0.5919786700935618,0.9023709297180176
0.5919616579719501,0.9036474227905273
0.5919586435983618,0.9043412208557129
0.5919417057539574,0.9055135250091553
0.5919387041186351,0.9062292575836182
0.5919218401700689,0.907477617263794
0.591918851202028,0.9081735610961914
0.5919020607706131,0.9093594551086426
0.5918990843994104,0.9100737571716309
0.5918823671091183,0.9112601280212402
0.5918794032648466,0.9119877815246582
0.5918627587422827,0.9131941795349121
0.5918598073555652,0.9139020442962646
0.5918432352299458,0.9150645732879639
0.5918402962319319,0.9158191680908203
0.5918237961350603,0.9169998168945312
0.5918208694574196,0.9177212715148926
0.5918044410236637,0.9189453125
0.5918015265985814,0.919668436050415
0.59178516946485,0.9208755493164062
0.5917822672250218,0.9215729236602783
0.591765981030743,0.9228415489196777
0.5917630909093704,0.92356276512146
0.5917468752964686,0.9247567653656006
0.5917439972272538,0.9254639148712158
0.5917278518401278,0.9267251491546631
0.5917249857572691,0.9274544715881348
0.59170891024277,0.9286377429962158
0.5917060560809572,0.92936110496521
0.5916900500883673,0.9305932521820068
0.5916872077827767,0.9313168525695801
0.5916712709637874,0.9324874877929688
0.5916684404500776,0.9332282543182373
0.5916525724587687,0.9344701766967773
0.5916497536730756,0.9351651668548584
0.5916339541658943,0.936370849609375
0.5916311470448268,0.9370920658111572
0.5916154156805671,0.9383959770202637
0.5916126201612028,0.9391026496887207
0.5915969566009847,0.9404010772705078
0.5915941726208648,0.9410760402679443
0.5915785765281141,0.9423892498016357
0.5915758040252405,0.9431078433990479
0.591560275065669,0.9443440437316895
0.591557513978498,0.9450416564941406
0.5915420518200833,0.946312427520752
0.5915393020875233,0.9470160007476807
0.5915239064004892,0.948408842086792
0.5915211679618949,0.9491047859191895
0.5915058384186926,0.9503390789031982
0.5915031112138618,0.9510419368743896
0.5914878474891497,0.9522955417633057
0.5914851314583188,0.9529986381530762
0.5914699332289443,0.9542474746704102
0.5914672283127844,0.9549398422241211
0.5914520952577642,0.9561896324157715
0.5914494013973772,0.9568719863891602
0.5914343331978794,0.9580905437469482
0.5914316503347934,0.958806037902832
0.591416646674119,0.9600300788879395
0.5914139747502851,0.9607315063476562
0.5913990353138497,0.9619588851928711
0.5913963742716378,0.9626717567443848
0.591381498746953,0.9638791084289551
0.5913788485291477,0.9645867347717285
0.5913640366058042,0.9657866954803467
0.5913613971556013,0.9665076732635498
0.5913466485252504,0.9676980972290039
0.5913440197862535,0.968421220779419
0.5913293341425898,0.9696476459503174
0.5913267160588057,0.9703574180603027
0.5913120930975503,0.9716567993164062
0.5913094856133857,0.9723522663116455
0.5912949250322684,0.9735357761383057
0.591292328092527,0.9742603302001953
0.5912778295912696,0.97544264793396
0.591275243141147,0.9761536121368408
0.5912608064214467,0.9773313999176025
0.5912582304065284,0.978050947189331
0.5912438551720409,0.9792661666870117
0.5912412895382975,0.9799845218658447
0.5912269754946208,0.9811892509460449
0.5912244201884053,0.9819033145904541
0.591210167043063,0.9830794334411621
0.5912076220111072,0.9838383197784424
0.5911934294735329,0.9849674701690674
0.5911908946629442,0.985710859298706
0.5911767624444653,0.986950159072876
0.5911742378027225,0.9877049922943115
0.5911601656165443,0.9889206886291504
0.5911576510914952,0.9896285533905029
0.5911436386526859,0.9909100532531738
0.5911411341925435,0.9916391372680664
0.5911271812180179,0.9928770065307617
0.5911246867713573,0.993610143661499
0.5911107929798618,0.9948556423187256
0.5911083084956171,0.9955775737762451
0.5910944736077149,0.9967801570892334
0.5910919990351757,0.9975075721740723
0.5910782227732313,0.998715877532959
0.5910757580620396,0.9995896816253662
0.5910620401502044,1.0006539821624756
0.5910595852503518,1.001460075378418
0.5910459254145487,1.0026071071624756
0.5910434802763732,1.0033717155456543
0.5910298782442829,1.004483699798584
0.5910274428184654,1.005242109298706
0.5910138983195117,1.0063974857330322
0.5910114725570736,1.0071160793304443
0.5909979853224087,1.0083510875701904
0.5909955691747084,1.0090436935424805
0.5909821389371994,1.0102999210357666
0.5909797323559299,1.0109918117523193
0.5909663588501444,1.0122854709625244
0.5909639617873297,1.012979507446289
0.5909506447495221,1.0142245292663574
0.5909482571575149,1.0149750709533691
0.5909349963256125,1.0161871910095215
0.590932618157091,1.0169477462768555
0.5909194132706812,1.018057107925415
0.5909170444786461,1.0188212394714355
0.5909038952789619,1.0199551582336426
0.5909015358167344,1.020702600479126
0.5908884420466416,1.0218639373779297
0.5908860918678596,1.0225982666015625
0.5908730532718439,1.0238358974456787
0.5908707123304601,1.024536371231079
0.5908577286546134,1.0257811546325684
0.5908553969048917,1.0264790058135986
0.5908424678969001,1.027754783630371
0.5908401452934138,1.0284478664398193
0.5908272707025436,1.0296711921691895
0.5908249572001724,1.030381441116333
0.5908121367772585,1.031599760055542
0.5908098323311857,1.0323200225830078
0.5907970658286188,1.0335681438446045
0.5907947703943287,1.0342798233032227
0.5907820575660423,1.0355422496795654
0.5907797710993181,1.0362446308135986
0.5907671117007771,1.0374267101287842
0.5907648341576976,1.038163423538208
0.5907522279458853,1.03938889503479
0.5907499592828231,1.0401055812835693
0.5907374060162297,1.0413119792938232
0.5907351461898483,1.042025089263916
0.5907226456284588,1.0432653427124023
0.5907203945957101,1.043985366821289
0.5907079465009923,1.0451610088348389
0.5907057042191143,1.0458707809448242
0.5906933083540072,1.0475130081176758
0.5906910747805214,1.048405408859253
0.5906414462134225,1.0502874851226807
0.5906765060021336,1.0512430667877197
0.590627072826078,1.0525634288787842
0.5906621584469772,1.0540106296539307
0.5906127622807167,1.0547032356262207
0.5906478705782554,1.056386947631836
0.590598511197019,1.0570626258850098
0.5906336421176183,1.0586657524108887
0.5905843193048267,1.05936861038208
0.5906194727951575,1.060718059539795
0.5905701863355756,1.0613980293273926
0.59060536234265,1.0627520084381104
0.5905561120223781,1.063459873199463
0.5905913104935454,1.0647532939910889
0.5905420961000086,1.0654375553131104
0.5905773169829514,1.066767930984497
0.5905281383048898,1.0674736499786377
0.5905633815476208,1.0687973499298096
0.5905142383750805,1.0694737434387207
0.5905495039259383,1.0707690715789795
0.5905003960502613,1.0714726448059082
0.5905356838579072,1.0727183818817139
0.5904866110717214,1.0734131336212158
0.5905219210851363,1.0746545791625977
0.590472883182347,1.0753710269927979
0.590508215350827,1.0766031742095947
0.5904592121266069,1.0772881507873535
0.5904945663997603,1.0786192417144775
0.5904455976505407,1.0793204307556152
0.590480973978285,1.080540418624878
0.5904320395017459,1.0812442302703857
0.5904674378343044,1.082468032836914
0.590418537429366,1.0831878185272217
0.5904539577172637,1.084381103515625
0.590405091184077,1.0850942134857178
0.5904405333781385,1.0863251686096191
0.5903917005180767,1.0870418548583984
0.5904271645694223,1.0882623195648193
0.590378365185071,1.0890007019042969
0.5904138510451141,1.090177059173584
0.5903650849402642,1.090897560119629
0.5904005925607073,1.0920870304107666
0.5903518595403443,1.0928056240081787
0.5903873888731772,1.093980073928833
0.5903386887434737,1.0946934223175049
0.5903742397409697,1.095898151397705
0.5903255723092768,1.0965986251831055
0.5903611449239893,1.0977742671966553
0.5903125099988277,1.0984892845153809
0.5903481041835885,1.0996975898742676
0.5902995015746401,1.100405216217041
0.5903351172825557,1.1015572547912598
0.5902865468006553,1.1023900508880615
0.5903221839851039,1.1034729480743408
0.5902736454422314,1.1043014526367188
0.5903093040568609,1.105346918106079
0.5902607972661318,1.1061744689941406
0.5902964772648563,1.107222080230713
0.5902480020405151,1.1080808639526367
0.590283703377512,1.109079360961914
0.5902352595349232,1.1099390983581543
0.5902709821646315,1.1109497547149658
0.5902225695202714,1.1118214130401611
0.5902583133973881,1.1128568649291992
0.5902099317688377,1.1136763095855713
0.5902456968483152,1.1147713661193848
0.5901973460542517,1.1155681610107422
0.590233132291296,1.1166634559631348
0.5901848121514848,1.1174297332763672
0.5902206195015524,1.118656873703003
0.5901723298368398,1.1193807125091553
0.5902081582556351,1.1206505298614502
0.5901598988879405,1.121354103088379
0.5901957483314134,1.122685432434082
0.5901475190837215,1.1233882904052734
0.590183389508065,1.1245841979980469
0.5901351902044192,1.1253211498260498
0.5901710815660667,1.126504898071289
0.5901229120315595,1.127220869064331
0.5901588242871831,1.1284480094909668
0.5901106843479509,1.1291522979736328
0.5901466174544584,1.1303844451904297
0.5900985069376729,1.1311452388763428
0.5901344608522054,1.1322884559631348
0.5900863795860666,1.133049726486206
0.5901223542659969,1.1342403888702393
0.5900743020797258,1.1349585056304932
0.5901102974826554,1.1361982822418213
0.5900622742064869,1.1368916034698486
0.590098290290244,1.1383891105651855
0.5900502957554199,1.1390657424926758
0.5900863324780575,1.140486240386963
0.590038366516819,1.1411855220794678
0.5900744238366121,1.1425256729125977
0.5900264862821931,1.1432127952575684
0.5900625641576371,1.1445643901824951
0.5900146548442576,1.1452453136444092
0.590050753234066,1.1466400623321533
0.5900028719969241,1.1473407745361328
0.5900389908600262,1.1487412452697754
0.5899911375352926,1.1494240760803223
0.5900272768308317,1.150784969329834
0.5899794512556421,1.1514921188354492
0.590015610942973,1.1528630256652832
0.5899678129554216,1.1535611152648926
0.5900039929941093,1.154843807220459
0.5899562224332421,1.1555471420288086
0.5899924227830595,1.157012939453125
0.5899446794888674,1.157721757888794
0.5899187321866802,1.1596481800079346
0.5899331839232059,1.160414457321167
0.589907300246005,1.1620235443115234
0.5899217264388028,1.1629672050476074
0.589895854465815,1.1640963554382324
0.5899103160193895,1.1651742458343506
0.5898844558225607,1.166050672531128
0.5898989526108579,1.1673498153686523
0.5898731041161754,1.168069839477539
0.5898876360137185,1.169450283050537
0.5898617991475846,1.1701760292053223
0.5898763660296806,1.171614170074463
0.5898505407189102,1.1723284721374512
0.589865142461644,1.1736383438110352
0.5898393286334631,1.1743285655975342
0.5898539651136894,1.175654649734497
0.589828162695731,1.176340103149414
0.5898428337910676,1.177678108215332
0.5898170427113705,1.1783537864685059
0.5898317483001912,1.1796693801879883
0.5898059684871962,1.1803638935089111
0.5898207084486241,1.1816380023956299
0.5897949398311713,1.1823289394378662
0.5898097140450723,1.1836421489715576
0.5897839565523989,1.1843230724334717
0.5897987648993738,1.1855878829956055
0.5897730184611116,1.186295509338379
0.5897878608224908,1.1875832080841064
0.5897621253686631,1.1882684230804443
0.5897770016264989,1.1895174980163574
0.5897512770875185,1.190220594406128
0.5897661871245796,1.191439151763916
0.5897404734312454,1.1921660900115967
0.5897554171310099,1.1933417320251465
0.5897297142145047,1.194061040878296
0.5897446914611539,1.1952366828918457
0.5897189992530429,1.1959731578826904
0.589734009931455,1.1971421241760254
0.5897083283636816,1.1978788375854492
0.5897233723594254,1.1990821361541748
0.5896977013643104,1.1998655796051025
0.5897127785636396,1.2009427547454834
0.5896871180738771,1.2017121315002441
0.5897022283637235,1.2028553485870361
0.58967657831238,1.2036337852478027
0.5896917215803484,1.2047538757324219
0.5896660819008595,1.2055771350860596
0.5896812580352214,1.2066819667816162
0.5896556286613895,1.2074472904205322
0.5896708375510767,1.2085373401641846
0.5896452184170692,1.2092695236206055
0.5896604599516693,1.2104015350341797
0.5896348509920155,1.2111377716064453
0.5896501250617648,1.2123563289642334
0.5896245262113541,1.2130684852600098
0.5896398327071332,1.2142930030822754
0.5896142439012129,1.215003490447998
0.5896295827145398,1.2162747383117676
0.5896040038887123,1.2169699668884277
0.5896193749117382,1.218261957168579
0.5895938060019591,1.2189974784851074
0.5896092091274624,1.22023344039917
0.5895836500700382,1.2209765911102295
0.5895990851914185,1.222198486328125
0.5895735359230045,1.2229104042053223
0.5895890029342786,1.2240548133850098
0.5895634633918765,1.2247889041900635
0.5895789621876718,1.2259976863861084
0.5895534323086274,1.2266998291015625
0.5895689627841778,1.2281179428100586
0.5895434425061794,1.2287993431091309
0.589559004557319,1.2300992012023926
0.5895334938183948,1.230787992477417
0.5895490873415541,1.2321245670318604
0.5895235860800702,1.2328097820281982
0.5895392109722698,1.2341020107269287
0.5895137191269277,1.2348291873931885
0.5895293752857746,1.236175775527954
0.5895038927956099,1.236858606338501
0.5895195801192914,1.2381994724273682
0.5894941069236711,1.2389016151428223
0.5895098253109505,1.2402372360229492
0.5894843613495713,1.2409241199493408
0.5895001106997833,1.2421996593475342
0.589474655912669,1.2429587841033936
0.5894904361257144,1.244114637374878
0.589464990453215,1.2448482513427734
0.5894808014295563,1.2460823059082031
0.5894553648123444,1.2467916011810303
0.5894712064530013,1.24800705909729
0.5894457788320717,1.2487051486968994
0.5894616510386158,1.2499477863311768
0.5894362323552825,1.2506413459777832
0.589452135029834,1.2518985271453857
0.5894267252257283,1.2526230812072754
0.58944265827095,1.2538368701934814
0.5894172572880192,1.2545337677001953
0.5894332206071133,1.2559332847595215
0.5894078283876178,1.2566323280334473
0.5894238218843209,1.2578582763671875
0.5893984383708335,1.2585663795471191
0.589414461949412,1.2598178386688232
0.5893890870848149,1.2605106830596924
0.5894051406500612,1.2617590427398682
0.5893797743775446,1.262455940246582
0.589395857834773,1.2636971473693848
0.5893705000978332,1.264399766921997
0.5893866133528746,1.265662670135498
0.5893612640953122,1.2663569450378418
0.5893774070545112,1.2675917148590088
0.5893520662204291,1.2682926654815674
0.589368238790639,1.269563913345337
0.5893429063244404,1.27024507522583
0.5893591084130197,1.2715301513671875
0.5893337842594071,1.272254467010498
0.5893500157742149,1.2734808921813965
0.5893246998781869,1.27419114112854
0.5893409607275794,1.275439977645874
0.5893156530344306,1.2761878967285156
0.5893319431272567,1.2773663997650146
0.5893066435825743,1.2781200408935547
0.5893229628281724,1.2793197631835938
0.5892976713778355,1.2800664901733398
0.5893140196860285,1.28123140335083
0.5892887362762061,1.281986951828003
0.5893051135572986,1.2832045555114746
0.5892798381344478,1.2839298248291016
0.5892962442992217,1.2850582599639893
0.5892709768100857,1.2857954502105713
0.5892874117697969,1.287020206451416
0.5892621521614039,1.2877404689788818
0.5892786158277781,1.2889680862426758
0.5892533640474387,1.289677381515503
0.5892698563326683,1.2909133434295654
0.5892446123279751,1.291639804840088
0.5892611331447145,1.2928295135498047
0.5892358968635394,1.2935419082641602
0.5892524461249028,1.294701337814331
0.5892272175153953,1.2954559326171875
0.5892437951349525,1.2967629432678223
0.5892185741455387,1.2974412441253662
0.5892351800373112,1.2986693382263184
0.5892099666166919,1.2993712425231934
0.5892266006951498,1.3005702495574951
0.5892013947922983,1.3012778759002686
0.5892180569723569,1.3024988174438477
0.5891928585365186,1.3032164573669434
0.5892095487335348,1.3044636249542236
0.5891843577142243,1.3051714897155762
0.5892010758439933,1.306534767150879
0.5891758921909939,1.3072221279144287
0.5891926381697458,1.3084614276885986
0.589167461833107,1.309157371520996
0.5891842355775037,1.3103971481323242
0.5891590665075398,1.3110854625701904
0.5891758679346715,1.3123493194580078
0.589150706081961,1.3130531311035156
0.5891675351093429,1.3142685890197754
0.5891423804247257,1.3149728775024414
0.5891592369702946,1.316253423690796
0.589134089404871,1.3169472217559814
0.5891509733869832,1.3181898593902588
0.5891258328921127,1.3189194202423096
0.5891427442295392,1.3201720714569092
0.5891176107568383,1.320875644683838
0.5891345493687632,1.322075605392456
0.5891094228701041,1.322789192199707
0.5891263886761203,1.3240728378295898
0.5891012691036301,1.3247652053833008
0.5891182620237368,1.3260111808776855
0.5890931493297952,1.3266992568969727
0.5891101692843952,1.3279294967651367
0.5890850634216331,1.3286340236663818
0.5891021103315293,1.3298721313476562
0.5890770112528272,1.3305761814117432
0.5890940850392199,1.3318586349487305
0.5890689926977075,1.332552433013916
0.5890860932821911,1.3338124752044678
0.5890610076312446,1.3345036506652832
0.5890781349358051,1.3357470035552979
0.5890530559290464,1.3364458084106445
0.5890702098760584,1.3377125263214111
0.5890451374673534,1.3384201526641846
0.5890623179795771,1.3396966457366943
0.5890372521230346,1.3404078483581543
0.5890544591236131,1.3416790962219238
0.5890293997735832,1.3423902988433838
0.5890466331860396,1.3436906337738037
0.589021580297112,1.3443968296051025
0.5890388400453471,1.3455865383148193
0.5890137935723505,1.3463037014007568
0.5890310795806392,1.3475112915039062
0.5890060394786389,1.348264217376709
0.5890233516716282,1.3494398593902588
0.5889983178959259,1.3501570224761963
0.5890156561986317,1.3513915538787842
0.5889906287047633,1.3521664142608643
0.5890079930425681,1.3533222675323486
0.5889829717863022,1.3541011810302734
0.5890003620849529,1.3552796840667725
0.5889753470222897,1.3560256958007812
0.5889927632078938,1.3573007583618164
0.5889677542950648,1.3579812049865723
0.5889851962940886,1.359283208847046
0.5889601934875535,1.3599867820739746
0.5889776612268195,1.3612546920776367
0.588952664483266,1.3619470596313477
0.5889701578899503,1.363173007965088
0.5889451671662925,1.3639075756072998
0.5889626861679221,1.3650999069213867
0.5889377014212995,1.3658006191253662
0.5889552459457498,1.3670494556427002
0.5889302671335253,1.367772102355957
0.5889478371090182,1.368920087814331
0.5889228641887775,1.36964750289917
0.5889404595438785,1.3708701133728027
0.5889154924734282,1.371593713760376
0.5889331131370438,1.3728117942810059
0.5889081518744114,1.373521327972412
0.5889257977757865,1.3747100830078125
0.5889008422792174,1.375434398651123
0.5889185133479341,1.3767099380493164
0.5888935635758916,1.3773980140686035
0.5889112597418661,1.378716230392456
0.5888863156530294,1.379420280456543
0.5889040368465089,1.380695104598999
0.588879098399773,1.3813748359680176
0.5888968445513346,1.3826980590820312
0.5888719117058077,1.3834021091461182
0.5888896827463559,1.384648323059082
0.5888647554613584,1.3853399753570557
0.5888825513221223,1.3866078853607178
0.588857629557187,1.3872840404510498
0.5888754501697183,1.388498067855835
0.5888505338845874,1.3891983032226562
0.5888683791807584,1.3904213905334473
0.5888434683353835,1.3911316394805908
0.5888613382473844,1.392322301864624
0.5888364328019248,1.3930401802062988
0.5888543272622623,1.3942515850067139
0.5888294271770835,1.3949670791625977
0.5888473461185778,1.3961992263793945
0.5888224513542514,1.3968982696533203
0.5888403947100346,1.3981120586395264
0.588815505227336,1.3988099098205566
0.5888334729308496,1.4000401496887207
0.5888085886907579,1.4007253646850586
0.5888265806757511,1.4019360542297363
0.5888017016394465,1.4026484489440918
0.5888197178399739,1.4038798809051514
0.5887948439688382,1.404585361480713
0.5888128843192576,1.4058244228363037
0.5887880155748719,1.4065186977386475
0.5888060800098424,1.407836675643921
0.5887812163539866,1.4085140228271484
0.5887993048084664,1.4097907543182373
0.588774446203118,1.4104762077331543
0.588792558612363,1.4117660522460938
0.5887677050196952,1.412461519241333
0.5887858413192562,1.4137368202209473
0.5887609927016381,1.4144206047058105
0.5887791528273589,1.415755271911621
0.5887543091473537,1.4164342880249023
0.5887724930353702,1.417684555053711
0.5887476542557333,1.418379545211792
0.5887658618424703,1.4196193218231201
0.5887410279261501,1.4203200340270996
0.5887592591483195,1.4215526580810547
0.588734430058455,1.4222567081451416
0.5887526848530548,1.423515796661377
0.5887278605529747,1.4242258071899414
0.5887461388572861,1.4254345893859863
0.5887213193105078,1.4261558055877686
0.5887396210620943,1.4274015426635742
0.5887148062323229,1.428112506866455
0.5887331313690274,1.4292497634887695
0.5887083212201546,1.430009365081787
0.5887266696800987,1.431128978729248
0.588701864176202,1.4319555759429932
0.5887202358977827,1.4330651760101318
0.5886954350031238,1.4338407516479492
0.5887138299250133,1.43497896194458
0.5886890336040379,1.4357690811157227
0.5887074516651807,1.4368829727172852
0.5886826598825167,1.4376206398010254
0.5887011010221279,1.438854455947876
0.5886763137425851,1.439572811126709
0.5886947779001493,1.4408276081085205
0.5886699950887172,1.4415125846862793
0.5886884822039867,1.4427740573883057
0.5886637038258347,1.443497657775879
0.5886822138388267,1.4446744918823242
0.5886574398593027,1.445383071899414
0.5886759727102988,1.4467406272888184
0.5886512030949281,1.4474470615386963
0.5886697587244719,1.4488260746002197
0.5886449934389565,1.4494996070861816
0.588663571787852,1.4508297443389893
0.5886388107980692,1.4515256881713867
0.5886574118073795,1.452765941619873
0.588632655079381,1.4534642696380615
0.5886512786904265,1.4547629356384277
0.5886265261904379,1.4554643630981445
0.5886451723447942,1.456895351409912
0.5886204240392133,1.457576036453247
0.5886390926787103,1.4589166641235352
0.5886143485341068,1.4596223831176758
0.5886330396008264,1.4608798027038574
0.5886082995839406,1.4615733623504639
0.5886270130202157,1.4628441333770752
0.5886022770979575,1.4635660648345947
0.58862101284637,1.4648046493530273
0.5885962809858187,1.4654920101165771
0.5886150389891979,1.4667727947235107
0.5885903111575997,1.4674832820892334
0.5886090913590211,1.4687261581420898
0.58858436752379,1.469423770904541
0.5886031698665734,1.470679759979248
0.588578449995289,1.4713945388793945
0.5885972744229971,1.4726052284240723
0.5885725584834043,1.4733104705810547
0.5885914049398412,1.4745774269104004
0.588566692899849,1.4752657413482666
0.5885855613290585,1.4764976501464844
0.5885608531567391,1.4771978855133057
0.5885797435030038,1.478440761566162
0.5885550391665919,1.4791383743286133
0.5885739513744311,1.4803669452667236
0.5885492508423228,1.4810702800750732
0.5885681848564908,1.482323408126831
0.588543488097243,1.483030080795288
0.5885624438627288,1.4842643737792969
0.5885377508450579,1.4849693775177002
0.5885567283070825,1.486199140548706
0.5885320389998636,1.4869039058685303
0.5885510381038792,1.4881443977355957
0.5885263524761458,1.4888331890106201
0.5885453731678342,1.490034818649292
0.5885206911887767,1.4907398223876953
0.588539733414048,1.4919953346252441
0.5885150550530128,1.4926934242248535
0.5885341187580039,1.493912935256958
0.5885094439844932,1.4946277141571045
0.5885285291155665,1.4958770275115967
0.5885038578992369,1.4965825080871582
0.5885229644029787,1.4979023933410645
0.5884982967136402,1.498579502105713
0.5885174245368597,1.49985933303833
0.5884927603444756,1.500558614730835
0.5885119094342033,1.5018479824066162
0.5884872487088885,1.5025310516357422
0.5885064190123747,1.5038437843322754
0.5884817617243956,1.5045244693756104
0.5885009531891096,1.5057919025421143
0.5884762993088826,1.5064890384674072
0.5884955118825105,1.5078885555267334
0.5884708613806022,1.5085883140563965
0.5884900950110469,1.5097777843475342
0.5884654478581715,1.510498046875
0.58848470249355,1.5117740631103516
0.5884600586605707,1.5124683380126953
0.588479334249214,1.5137608051300049
0.5884546937071403,1.514441967010498
0.588473990197591,1.5157444477081299
0.5884493529175793,1.5164306163787842
0.588468670258591,1.5176262855529785
0.5884440362119429,1.5183453559875488
0.588463374352479,1.519594669342041
0.5884387435106406,1.520301342010498
0.588458102399873,1.5215413570404053
0.5884334747344347,1.522249698638916
0.5884528543217421,1.5235106945037842
0.5884282298044374,1.5242297649383545
0.5884476300394047,1.5253992080688477
0.5884230086421093,1.526129961013794
0.5884424294745256,1.527392864227295
0.588417811169257,1.528092622756958
0.5884372525491155,1.529334306716919
0.5884126373080314,1.5300235748291016
0.5884320991855274,1.5312714576721191
0.5884074869809265,1.531994342803955
0.5884269693064559,1.5331642627716064
0.5884023601107755,1.5339019298553467
0.5884218628349347,1.5351169109344482
0.5883972566207508,1.5358474254608154
0.5884167796943348,1.537052869796753
0.5883921764343614,1.5377600193023682
0.5884117198083625,1.539027452468872
0.5883871194754504,1.5397429466247559
0.5884066831010575,1.5409295558929443
0.5883820856681939,1.5416569709777832
0.5884016694967912,1.5428664684295654
0.5883770749370988,1.5436172485351562
0.5883966789202646,1.5447583198547363
0.5883720872070011,1.54547119140625
0.5883917112965066,1.5466763973236084
0.5883671224030634,1.547410488128662
0.588386766550872,1.54864501953125
0.5883621804507745,1.5493311882019043
0.5883818446090398,1.5506095886230469
0.5883572612759456,1.5513246059417725
0.5883769453970111,1.5524952411651611
0.5883523648047103,1.5532209873199463
0.5883720688411082,1.554375410079956
0.5883474909635213,1.5550963878631592
0.5883672148679713,1.5562937259674072
0.5883426396791501,1.557009220123291
0.5883623834045582,1.558288335800171
0.5883378108786838,1.5589957237243652
0.5883575743781414,1.5601975917816162
0.5883330044895244,1.5609033107757568
0.5883527877163072,1.5621063709259033
0.5883282204393864,1.5628352165222168
0.5883480233469531,1.5640265941619873
0.5883234586562952,1.564742088317871
0.588343281198287,1.565896987915039
0.588318719068586,1.5666186809539795
0.588338561198825,1.5678269863128662
0.5883140016049005,1.568551778793335
0.5883338632773893,1.5697846412658691
0.5883093061941874,1.5704939365386963
0.5883291873631071,1.5717895030975342
0.5883046327656987,1.5724906921386719
0.5883245333854089,1.5737686157226562
0.5882999812489891,1.574479103088379
0.5883199012740266,1.5757224559783936
0.5882953515739142,1.5764267444610596
0.5883152909589915,1.5775957107543945
0.5882907436706286,1.5783309936523438
0.5883107023706334,1.5795025825500488
0.5882861574695843,1.580214023590088
0.5883061354395787,1.5813751220703125
0.5882815929015295,1.5821151733398438
0.5883015900967482,1.5832443237304688
0.5882770498975062,1.584010362625122
0.5882970662733565,1.5851266384124756
0.5882725283888491,1.5858523845672607
0.5882925639009094,1.5870552062988281
0.5882680283071838,1.5877933502197266
0.5882880829112028,1.5889146327972412
0.5882635495844258,1.589644193649292
0.5882836232363214,1.5908260345458984
0.5882590921527778,1.5916039943695068
0.5882791848086363,1.5926928520202637
0.5882546559447291,1.5934979915618896
0.5882747675608041,1.5945570468902588
0.5882502408930537,1.5953681468963623
0.5882703714257654,1.5964279174804688
0.5882458469308083,1.5972137451171875
0.5882659963367428,1.5982975959777832
0.5882414739913318,1.5990896224975586
0.5882616422272394,1.6001856327056885
0.5882371220082429,1.6009299755096436
0.5882573090310379,1.6020901203155518
0.5882327909154387,1.602813959121704
0.5882529966821983,1.6040127277374268
0.5882284806470939,1.604722499847412
0.5882487051150572,1.605916976928711
0.5882241911376581,1.606623649597168
0.5882444342642251,1.6079511642456055
0.5882199223218552,1.608640432357788
0.5882401840645867,1.6098408699035645
0.5882156741346819,1.610546350479126
0.5882359544512972,1.6117558479309082
0.5882114465114056,1.6124720573425293
0.5882317453597832,1.6136503219604492
0.5882072393875637,1.614351749420166
0.5882275567257396,1.6155502796173096
0.5882030526989618,1.6162607669830322
0.5882233884851282,1.6174211502075195
0.5881988863816722,1.6181490421295166
0.5882192405741777,1.6193766593933105
0.5881947403720323,1.620093584060669
0.5882151129293809,1.6212403774261475
0.588190614606644,1.6219866275787354
0.5882110054874932,1.6231744289398193
0.588186509022371,1.6239094734191895
0.5882069181855321,1.625030755996704
0.5881824235563388,1.6257617473602295
0.5882028509607754,1.6269614696502686
0.5881783581459321,1.627701997756958
0.5881988037507601,1.6289033889770508
0.5881743127287943,1.6296160221099854
0.5881947764932799,1.6307990550994873
0.5881702872428255,1.6315267086029053
0.5881907691263853,1.6327567100524902
0.5881662816261815,1.6334724426269531
0.5881867815883818,1.6346588134765625
0.5881622958172725,1.6353814601898193
0.5881828138178278,1.6366393566131592
0.5881583297547613,1.637326717376709
0.588178865753534,1.6386654376983643
0.5881543833775627,1.639371633529663
0.5881749373345617,1.6406400203704834
0.5881504566248411,1.641331672668457
0.5881710285002224,1.6426076889038086
0.5881465494360107,1.6433308124542236
0.5881671391900749,1.6444830894470215
0.5881426617507326,1.6452140808105469
0.588163269343925,1.6464219093322754
0.5881387935089143,1.6471312046051025
0.5881594189018249,1.6483170986175537
0.5881349446507084,1.649040937423706
0.5881555878040696,1.650216817855835
0.5881311151165115,1.65093994140625
0.5881517759911983,1.652087688446045
0.5881273048469621,1.652831792831421
0.5881479834039911,1.654006004333496
0.5881235137829406,1.654721975326538
0.5881442099834692,1.6558938026428223
0.5881197418655666,1.6566109657287598
0.5881404556708927,1.6578760147094727
0.5881159890361984,1.6585750579833984
0.5881367204077593,1.659799575805664
0.5881122552364327,1.6605024337768555
0.5881330041358039,1.6616933345794678
0.5881085404081011,1.6624011993408203
0.5881293067969967,1.6636126041412354
0.588104844493271,1.664323091506958
0.5881256283335422,1.6654863357543945
0.5881011674342432,1.6661977767944336
0.5881219686878776,1.667414903640747
0.5880975091735512,1.668121099472046
0.588118327802672,1.669299602508545
0.5880938696539596,1.670011043548584
0.5881147056208259,1.6711912155151367
0.5880902488184632,1.671933650970459
0.5881111020854682,1.6730623245239258
0.588086646610286,1.673884630203247
0.5881075171399563,1.6749567985534668
0.5880830629728793,1.675788164138794
0.5881039507278752,1.6768460273742676
0.5880794978499213,1.6776642799377441
0.5881004027930353,1.6787691116333008
0.5880759511853155,1.679546594619751
0.5880968732794718,1.680654525756836
0.5880724229231896,1.6813936233520508
0.5880933621314434,1.682516098022461
0.5880689130078947,1.683262825012207
0.5880898692934313,1.6843993663787842
0.5880654213840034,1.6851418018341064
0.5880863947101383,1.6863126754760742
0.5880619479963096,1.6870310306549072
0.5880829383264873,1.688255786895752
0.5880584927898264,1.688953161239624
0.5880795000876194,1.6901631355285645
0.5880550557097857,1.6908841133117676
0.588076079938895,1.692093849182129
0.5880516367016367,1.6928110122680664
0.58807267782589,1.6939942836761475
0.5880482357110457,1.6947016716003418
0.5880692936943965,1.6958956718444824
0.5880448526838928,1.6965970993041992
0.588065927490422,1.6977908611297607
0.5880414875662737,1.698500394821167
0.5880625791601858,1.699711799621582
0.5880381403044962,1.7004215717315674
0.5880592486501214,1.7015907764434814
0.5880348108450806,1.7023200988769531
0.5880559359068722,1.703526496887207
0.5880314991347576,1.704239845275879
0.588052640877293,1.7054076194763184
0.5880282051204684,1.706197738647461
0.5880493635084473,1.7072784900665283
0.5880249287493623,1.7080707550048828
0.5880461037476066,1.709169864654541
0.5880216699687967,1.709934949874878
0.5880428615422497,1.7110223770141602
0.5880184287263355,1.7118091583251953
0.5880396368400616,1.7128877639770508
0.5880152049697486,1.7136669158935547
0.5880364295889321,1.7147367000579834
0.5880119986470097,1.7155449390411377
0.5880332397369552,1.7166621685028076
0.5880088097062971,1.7174479961395264
0.5880300672324278,1.7187345027923584
0.5880056380959908,1.7194480895996094
0.5880269120238486,1.7206873893737793
0.5880024837646727,1.721376895904541
0.5880237740599173,1.7226338386535645
0.5879993466611251,1.7233519554138184
0.5880206532895339,1.724578857421875
0.5879962267343298,1.7252719402313232
0.5880175496617968,1.7265143394470215
0.5879931239334676,1.7272119522094727
0.5880144631260025,1.7285394668579102
0.5879900382079158,1.7292242050170898
0.5880113936316448,1.7304673194885254
0.5879869695072493,1.731166124343872
0.588008341128413,1.7323989868164062
0.5879839177812378,1.7331032752990723
0.5880053055661917,1.7342958450317383
0.5879808829798462,1.735004186630249
0.5880022868950594,1.7362158298492432
0.5879778650532324,1.7369427680969238
0.587999285065288,1.738492727279663
0.5879748639517477,1.7391889095306396
0.5879963000273408,1.740657091140747
0.5879718796259342,1.7413330078125
0.587993331731873,1.7427246570587158
0.5879689120265256,1.7434263229370117
0.5879903801297294,1.74468994140625
0.5879659611044449,1.7453744411468506
0.5879874451719447,1.746673345565796
0.5879630268108043,1.7473745346069336
0.5879845268097416,1.7486586570739746
0.5879601090969035,1.7493336200714111
0.58798162499453,1.7505762577056885
0.58795720791423,1.751270055770874
0.5879787396779067,1.7524878978729248
0.5879543232144565,1.7532017230987549
0.5879758708116537,1.7543752193450928
0.5879514549494416,1.7550902366638184
0.5879730183477381,1.7563824653625488
0.5879486030712274,1.75709867477417
0.5879701822383104,1.7583274841308594
0.5879457675320404,1.759028673171997
0.5879673624357042,1.7602248191833496
0.5879429482842886,1.7609455585479736
0.5879645588924348,1.762132167816162
0.5879401452805622,1.762848138809204
0.5879617715611987,1.7640411853790283
0.587937358473632,1.7647483348846436
0.5879590003948727,1.7659189701080322
0.5879345878164483,1.7666618824005127
0.5879562453465126,1.7678542137145996
0.5879318332621406,1.7685718536376953
0.5879535063693531,1.7697474956512451
0.5879290947640161,1.770456314086914
0.5879507834168058,1.7716572284698486
0.5879263722755601,1.7723734378814697
0.5879480764424597,1.773528814315796
0.5879236657504332,1.7742552757263184
0.5879453854000795,1.7754428386688232
0.5879209751424721,1.776153326034546
0.5879427102436042,1.7773375511169434
0.5879183004056879,1.7780635356903076
0.587940050927148,1.7792303562164307
0.5879156414942656,1.7799606323242188
0.5879374074049974,1.7810723781585693
0.5879129983625626,1.7818264961242676
0.5879347796316122,1.7829508781433105
0.5879103709651095,1.7837307453155518
0.5879321675616234,1.7848212718963623
0.5879077592566071,1.7855675220489502
0.5879295711498328,1.7866933345794678
0.5879051631919273,1.7874557971954346
0.5879269903512122,1.788618564605713
0.5879025827261112,1.7893242835998535
0.5879244251209027,1.7905175685882568
0.5879000178143692,1.7912225723266602
0.5879218754142136,1.7924060821533203
0.5878974684120792,1.7931196689605713
0.5879193411866217,1.7943015098571777
0.5878949344747866,1.7950189113616943
0.5879168223937709,1.7962031364440918
0.5878924159582034,1.7969081401824951
0.5879143189914704,1.7981021404266357
0.5878899128182064,1.7988166809082031
0.5879118309356951,1.800025224685669
0.587887425010838,1.800724983215332
0.587909358182584,1.8019118309020996
0.5878849524923041,1.8026235103607178
0.5879069006884399,1.8038287162780762
0.5878824952189744,1.8045496940612793
0.587904458409728,1.8057727813720703
0.5878800531473806,1.8064944744110107
0.5879020313030757,1.807762861251831
0.587877626234216,1.8084516525268555
0.5878996193252719,1.8097939491271973
0.5878752144363353,1.8104703426361084
0.5878972224332656,1.8117461204528809
0.5878728177107525,1.8124501705169678
0.5878948405841655,1.8136811256408691
0.5878704360146422,1.814380407333374
0.5878924737352397,1.8155996799468994
0.5878680693053365,1.8163015842437744
0.5878901218439139,1.8175044059753418
0.587865717540326,1.818213939666748
0.5878877848677718,1.8194842338562012
0.5878633806772584,1.8201773166656494
0.5878854627645534,1.8213844299316406
0.5878610586739376,1.8221242427825928
0.5878831554921551,1.823272466659546
0.5878587514883229,1.8240234851837158
0.5878808630086277,1.825167179107666
0.5878564590785291,1.8258967399597168
0.5878785852721778,1.8270909786224365
0.587854181402825,1.827831506729126
0.5878763222411644,1.82895827293396
0.5878519184196326,1.8296995162963867
0.5878740738741007,1.830843210220337
0.5878496700875269,1.8316020965576172
0.5878718401296512,1.832733154296875
0.5878474363652347,1.8334777355194092
0.587869620966633,1.8346328735351562
0.5878452172116343,1.835374355316162
0.5878674163440132,1.836555004119873
0.5878430125857547,1.8372719287872314
0.58786522622091,1.8384535312652588
0.5878408224467745,1.8391880989074707
0.5878630505565903,1.840318202972412
0.5878386467540215,1.8410670757293701
0.5878608893104702,1.8422050476074219
0.5878364854669723,1.8429627418518066
0.5878587424421138,1.8440923690795898
0.5878343385452512,1.8448429107666016
0.5878566099112328,1.8460030555725098
0.5878322059486293,1.8467261791229248
0.5878544916776852,1.8479177951812744
0.5878300876370246,1.8486301898956299
0.5878523877014757,1.849787950515747
0.5878279835705005,1.8505020141601562
0.5878502979427538,1.8517043590545654
0.5878258937092655,1.8524305820465088
0.5878482223618137,1.8535921573638916
0.587823818013673,1.8543124198913574
0.5878461609190938,1.8556015491485596
0.5878217564442192,1.8562893867492676
0.5878441135751761,1.8574934005737305
0.5878197089615442,1.8582017421722412
0.5878420802907848,1.8594107627868652
0.5878176755264302,1.8601155281066895
0.5878400610267865,1.8613486289978027
0.587815656099801,1.8620808124542236
0.587838055744189,1.86323881149292
0.5878136506427217,1.863994836807251
0.5878360644041406,1.86513352394104
0.5878116591163978,1.8658840656280518
0.5878340869679303,1.8670234680175781
0.5878096814821746,1.8677842617034912
0.5878321233969858,1.8689064979553223
0.5878077177015364,1.8696460723876953
0.587830173652874,1.8708200454711914
0.5878057677361059,1.8715581893920898
0.5878282376973003,1.8726849555969238
0.5878038315476443,1.8734385967254639
0.5878263154921067,1.8745718002319336
0.5878019090980494,1.875333547592163
0.5878244069992727,1.8764793872833252
0.587800000349356,1.8771913051605225
0.5878225121809142,1.8784098625183105
0.5877981052637347,1.8791227340698242
0.5878206309992821,1.8803036212921143
0.5877962238034913,1.8810153007507324
0.5878187634167628,1.8822214603424072
0.5877943559310665,1.8829474449157715
0.587816909395877,1.884110450744629
0.5877925016090357,1.8848278522491455
0.5878150688992794,1.8860492706298828
0.5877906608001068,1.8867402076721191
0.5878132418897574,1.8879680633544922
0.5877888334671213,1.8886587619781494
0.5878114283302314,1.8898580074310303
0.5877870195730527,1.8905608654022217
0.5878096281837532,1.8918588161468506
0.5877852190810066,1.8925459384918213
0.5878078414135068,1.8937439918518066
0.5877834319542189,1.8944463729858398
0.5878060679828063,1.8956594467163086
0.5877816581560571,1.8963618278503418
0.5878043078550963,1.897547721862793
0.5877798976500179,1.8982512950897217
0.5878025609939508,1.899460792541504
0.5877781503997274,1.9001667499542236
0.587800827363073,1.9013557434082031
0.5877764163689405,1.9020931720733643
0.5877991069262943,1.9033331871032715
0.5877746955215407,1.904045581817627
0.5877973996475744,1.9053268432617188
0.5877729878215383,1.9060194492340088
0.5877957054909994,1.9072341918945312
0.5877712932330712,1.9079577922821045
0.587794024420783,1.9091589450836182
0.5877696117204037,1.909860610961914
0.5877923564012647,1.9110386371612549
0.5877679432479257,1.911771297454834
0.5877907013969091,1.912893295288086
0.5877662877801526,1.9136383533477783
0.5877890593723069,1.914783239364624
0.5877646452817247,1.9155268669128418
0.5877874302921716,1.9166960716247559
0.587763015717406,1.9174072742462158
0.5877858141213423,1.9185874462127686
0.5877613990520847,1.919328212738037
0.5877842108247805,1.9205107688903809
0.5877597952507716,1.9212391376495361
0.5877826203675702,1.9223878383636475
0.5877582042786005,1.9231677055358887
0.5877810427149184,1.9242994785308838
0.5877566261008267,1.9250478744506836
0.5877794778321531,1.9262197017669678
0.5877550606828273,1.9269468784332275
0.5877779256847239,1.928184986114502
0.5877535079901002,1.928879976272583
0.5877763862382008,1.9300856590270996
0.5877519679882636,1.9307918548583984
0.5877748594582739,1.9320018291473389
0.5877504406430554,1.9327166080474854
0.5877733453107528,1.9338939189910889
0.5877489259203332,1.9346098899841309
0.5877718437615661,1.9357936382293701
0.5877474237860729,1.936509370803833
0.5877703547767607,1.9377291202545166
0.587745934206369,1.9384467601776123
0.5877688783225017,1.9398276805877686
0.5877444571474334,1.9405126571655273
0.5877674143650715,1.9417860507965088
0.5877429925755956,1.9424810409545898
0.5877659628708696,1.9437501430511475
0.5877415404573014,1.9444448947906494
0.5877645238064115,1.9456455707550049
0.5877401007591126,1.9463708400726318
0.5877630971383287,1.9480574131011963
0.5877386734477076,1.9487338066101074
0.5877616828333684,1.950263500213623
0.5877372584898786,1.9509389400482178
0.587760280858392,1.9523484706878662
0.5877358558525334,1.953031301498413
0.5877588911803762,1.9544475078582764
0.5877344655026936,1.9551339149475098
0.5877575137664103,1.9564673900604248
0.5877330874074944,1.9571552276611328
0.5877561485836981,1.9585251808166504
0.5877317215341843,1.9592053890228271
0.5877547955995555,1.9604859352111816
0.5877303678501241,1.9611740112304688
0.5877534547814109,1.962397575378418
0.587729026322787,1.9631595611572266
0.5877521260968052,1.9642870426177979
0.587727696919758,1.965027093887329
0.5877508095133896,1.9661734104156494
0.5877263796087329,1.9669020175933838
0.5877495049989269,1.9680819511413574
0.5877250743575182,1.9688043594360352
0.5877482125212903,1.9699957370758057
0.5877237811340309,1.970702886581421
0.5877469320484624,1.9719507694244385
0.5877224999062974,1.9726495742797852
0.5877456635485357,1.9738407135009766
0.5877212306424535,1.974548101425171
0.5877444069897119,1.9757332801818848
0.5877199733107439,1.9764366149902344
0.5877431623403004,1.9776051044464111
0.587718727879521,1.9783296585083008
0.5877419295687191,1.9795215129852295
0.5877174943172456,1.9802372455596924
0.5877407086434936,1.9813809394836426
0.5877162725924858,1.9821248054504395
0.5877394995332562,1.9833290576934814
0.5877150626739163,1.9840490818023682
0.5877383022067462,1.9851820468902588
0.5877138645303183,1.9859278202056885
0.5877371166328087,1.987072467803955
0.5877126781305791,1.9878230094909668
0.5877359427803948,1.9889190196990967
0.5877115034436914,1.9896671772003174
0.5877347806185608,1.990812063217163
0.5877103404387529,1.9915649890899658
0.5877336301164674,1.992682933807373
0.5877091890849663,1.993436574935913
0.5877324912433803,1.994591236114502
0.5877080493516376,1.9953372478485107
0.5877313639686685,1.996460199356079
0.5877069212081774,1.9971928596496582
0.5877302482618048,1.9983551502227783
0.5877058046240988,1.999084711074829
0.5877291440923648,2.0002408027648926
0.5877046995690183,2.0009729862213135
0.5877280514300266,2.00215482711792
0.5877036060126545,2.0028772354125977
0.587726970244571,2.004147529602051
0.5877025239248279,2.0048835277557373
0.5877259005058796,2.006054401397705
0.5877014532754606,2.006777763366699
0.587724842183936,2.0079915523529053
0.5877003940345755,2.0086915493011475
0.587723795248824,2.009868860244751
0.5876993461722966,2.010586977005005
0.5877227596707283,2.011795997619629
0.5876983096588476,2.012505292892456
0.5877217354199332,2.013674020767212
0.5876972844645523,2.0143814086914062
0.5877207224668227,2.015585422515869
0.5876962705598334,2.0162904262542725
0.5877197207818801,2.017486095428467
0.5876952679152133,2.0182015895843506
0.5877187303356867,2.019409656524658
0.5876942765013122,2.020118236541748
0.5877177510989227,2.0212931632995605
0.5876932962888486,2.022019863128662
0.587716783042366,2.0232090950012207
0.5876923272486387,2.0239477157592773
0.587715826136892,2.0250818729400635
0.5876913693515963,2.0258145332336426
0.5877148803534726,2.027008056640625
0.587690422568731,2.027740478515625
0.5877139456631771,2.0288708209991455
0.5876894868711501,2.0296103954315186
0.5877130220371705,2.0308475494384766
0.5876885622300558,2.031583786010742
0.5877121094467136,2.0327506065368652
0.5876876486167468,2.0334792137145996
0.5877112078631628,2.0346646308898926
0.5876867460026167,2.035409450531006
0.5877103172579693,2.0366568565368652
0.5876858543591534,2.0373480319976807
0.5877094376026789,2.038560390472412
0.5876849736579401,2.039259195327759
0.5877085688689317,2.0404489040374756
0.5876841038706536,2.0411627292633057
0.5877077110284615,2.042365789413452
0.587683244969064,2.0430877208709717
0.5877068640530957,2.044264316558838
0.5876823969250352,2.044985771179199
0.5877060279147542,2.046159267425537
0.5876815597105233,2.046875238418579
0.5877052025854502,2.048058032989502
0.5876807332975778,2.0487680435180664
0.5877043880372887,2.0499320030212402
0.5876799176583388,2.05065655708313
0.5877035842424664,2.051853895187378
0.5876791127650398,2.0525662899017334
0.5877027911732718,2.053720712661743
0.5876783185900042,2.054541826248169
0.5877020088020842,2.055739164352417
0.5876775351056471,2.0564451217651367
0.5877012371013741,2.05761456489563
0.5876767622844739,2.0583243370056152
0.5877004760437017,2.0595152378082275
0.5876760000990797,2.0602190494537354
0.5876997256017173,2.0613956451416016
0.5876752485221503,2.0621285438537598
0.587698985748161,2.063263416290283
0.5876745075264599,2.064039707183838
0.587698256455862,2.0651423931121826
0.5876737770848728,2.065897226333618
0.5876975376977385,2.0670180320739746
0.5876730571703408,2.0677974224090576
0.5876968294467964,2.0688881874084473
0.587672347755905,2.0696356296539307
0.5876961316761303,2.07075572013855
0.587671648814694,2.0715172290802
0.5876954443589228,2.0726428031921387
0.5876709603199238,2.0734012126922607
0.5876947674684434,2.0745482444763184
0.5876702822448976,2.075284481048584
0.5876941009780485,2.07643723487854
0.5876696145630063,2.0771689414978027
0.5876934448611816,2.078341245651245
0.5876689572477257,2.079052686691284
0.587692799091372,2.080235481262207
0.5876683102726193,2.0809502601623535
0.5876921636422353,2.0821526050567627
0.5876676736113357,2.0828795433044434
0.5876915384874724,2.084022283554077
0.5876670472376084,2.084768056869507
0.5876909236008696,2.0859267711639404
0.5876664311252571,2.0866761207580566
0.587690318956298,2.088009834289551
0.587665825248185,2.0886902809143066
0.5876897245277133,2.0899386405944824
0.5876652295803808,2.090630054473877
0.5876891402891553,2.0919337272644043
0.5876646440959165,2.092623472213745
0.5876885662147475,2.0938565731048584
0.5876640687689478,2.0945606231689453
0.5876880022786972,2.095797300338745
0.5876635035737142,2.0964996814727783
0.5876874484552945,2.097719430923462
0.5876629484845378,2.0984246730804443
0.5876869047189127,2.0996739864349365
0.5876624034758235,2.1003594398498535
0.587686371044007,2.1015942096710205
0.5876618685220585,2.1022982597351074
0.5876858474051155,2.1036174297332764
0.5876613435978119,2.104314088821411
0.5876853337768573,2.105515956878662
0.5876608286777346,2.1062357425689697
0.5876848301339335,2.107470989227295
0.5876603237365586,2.108177900314331
0.5876843364511262,2.109389066696167
0.5876598287490973,2.1100971698760986
0.5876838527032979,2.11130952835083
0.5876593436902442,2.112029790878296
0.5876833788653923,2.1131911277770996
0.5876588685349736,2.1139204502105713
0.5876829149124329,2.1150944232940674
0.5876584032583395,2.115839719772339
0.5876824608195227,2.1169567108154297
0.5876579478354759,2.117699146270752
0.5876820165618448,2.1188671588897705
0.5876575022415957,2.119601249694824
0.5876815821146609,2.1207287311553955
0.5876570664519913,2.121460199356079
0.5876811574533122,2.1226470470428467
0.5876566404420335,2.123396635055542
0.5876807425532177,2.124500036239624
0.5876562241871716,2.1252381801605225
0.5876803373898749,2.1264119148254395
0.5876558176629331,2.127127170562744
0.5876799419388598,2.128319263458252
0.5876554208449231,2.129031181335449
0.5876795561758249,2.1302103996276855
0.587655033708824,2.130920171737671
0.587679180076501,2.1321074962615967
0.587654656230396,2.13283109664917
0.5876788136166953,2.133986711502075
0.5876542883854754,2.13470458984375
0.5876784567722914,2.1358959674835205
0.5876539301499756,2.1366000175476074
0.5876781095192504,2.1377618312835693
0.5876535814998854,2.138484239578247
0.5876777718336079,2.1396889686584473
0.5876532424112706,2.1403958797454834
0.5876774436914767,2.1416149139404297
0.587652912860272,2.1423404216766357
0.5876771250690439,2.1435630321502686
0.5876525928231052,2.1442697048187256
0.5876768159425724,2.1454410552978516
0.5876522822760621,2.146191358566284
0.5876765162883997,2.14738392829895
0.5876519811955081,2.148113965988159
0.5876762260829376,2.149286985397339
0.5876516895578838,2.150059223175049
0.5876759453026729,2.151174783706665
0.5876514073397033,2.1520116329193115
0.5876756739241654,2.1531763076782227
0.5876511345175552,2.153902053833008
0.5876754119240493,2.15511155128479
0.5876508710681008,2.155851364135742
0.5876751592790317,2.1569876670837402
0.5876506169680753,2.1577274799346924
0.5876749159658929,2.158904790878296
0.5876503721942865,2.1596436500549316
0.5876746819614864,2.1607651710510254
0.5876501367236151,2.1615147590637207
0.5876744572427371,2.1626460552215576
0.5876499105330137,2.1634979248046875
0.5876742417866434,2.1645240783691406
0.5876496935995078,2.165343999862671
0.5876740355702746,2.1664130687713623
0.587649485900194,2.1671926975250244
0.5876738385707722,2.168308973312378
0.58764928741224,2.169130802154541
0.5876736507653488,2.170196533203125
0.5876490981128861,2.171025514602661
0.5876734721312883,2.1721229553222656
0.5876489179794424,2.172938346862793
0.5876733026459449,2.17399263381958
0.58764874698929,2.174818277359009
0.5876731422867437,2.175891876220703
0.5876485851198806,2.1766891479492188
0.5876729910311803,2.177752733230591
0.5876484323487354,2.1785593032836914
0.5876728488568196,2.1796374320983887
0.5876482886534463,2.180396318435669
0.5876727157412964,2.181488513946533
0.5876481540116739,2.182262659072876
0.5876725916623152,2.183413505554199
0.5876480284011487,2.1841442584991455
0.5876724765976493,2.1853013038635254
0.5876479117996699,2.186032295227051
0.5876723705251409,2.1871793270111084
0.5876478041851056,2.187931776046753
0.587672273422701,2.1890602111816406
0.5876477055353923,2.18979549407959
0.5876721852683086,2.1910040378570557
0.5876476158285346,2.1917781829833984
0.5876721060400111,2.1928868293762207
0.5876475350426053,2.1936991214752197
0.5876720357159232,2.19476580619812
0.5876474631557443,2.19559645652771
0.587671974274228,2.1966774463653564
0.58764740014616,2.1974921226501465
0.5876719216931747,2.1985573768615723
0.5876473459921269,2.199367046356201
0.5876718779510804,2.2004241943359375
0.5876473006719866,2.2012524604797363
0.5876718430263287,2.2024497985839844
0.5876472641641477,2.2031772136688232
0.5876718168973694,2.2043161392211914
0.5876472364470848,2.205051898956299
0.5876717995427189,2.2062485218048096
0.5876472174993391,2.2069528102874756
0.5876717909409592,2.208146333694458
0.5876472072995168,2.208855152130127
0.5876717910707383,2.210029125213623
0.5876472058262906,2.210789442062378
0.5876717999107696,2.2119221687316895
0.587647213058398,2.2126870155334473
0.5876718174398314,2.213799476623535
0.5876472289746416,2.214606761932373
0.5876718436367675,2.2157280445098877
0.587647253553889,2.2164857387542725
0.587671878480486,2.2175920009613037
0.5876472867750726,2.2183516025543213
0.5876719219499592,2.2194738388061523
0.5876473286171887,2.220217704772949
0.5876719740242244,2.221346855163574
0.5876473790592978,2.2220959663391113
0.587672034682382,2.2232720851898193
0.5876474380805243,2.2240118980407715
0.5876721039035967,2.225153923034668
0.5876475056600566,2.225883960723877
0.5876721816670963,2.2270612716674805
0.5876475817771457,2.2277941703796387
0.587672267952172,2.2289199829101562
0.5876476664111059,2.2296552658081055
0.5876723627381779,2.2308261394500732
0.587647759541315,2.231555223464966
0.5876724660045308,2.232696056365967
0.5876478611472127,2.233431816101074
0.5876725777307099,2.2345893383026123
0.5876479712083014,2.2353463172912598
0.5876726978962571,2.23648738861084
0.5876480897041456,2.2372190952301025
0.5876728264807757,2.238386631011963
0.5876482166143717,2.2391133308410645
0.5876729634639312,2.2403111457824707
0.5876483519186677,2.2410225868225098
0.5876731088254504,2.2422378063201904
0.587648495596783,2.2429466247558594
0.5876732625451214,2.2441396713256836
0.5876486476285286,2.244856357574463
0.5876734246027938,2.246058940887451
0.5876488079937762,2.2467706203460693
0.5876735949783775,2.248000144958496
0.5876489766724579,2.248696804046631
0.5876737736518429,2.250105619430542
0.5876491536445667,2.2508115768432617
0.5876739606032215,2.252200126647949
0.5876493388901558,2.2528886795043945
0.5876741558126043,2.254147529602051
0.5876495323893385,2.2548410892486572
0.5876743592601424,2.2561635971069336
0.5876497341222879,2.2568392753601074
0.5876745709260467,2.2581117153167725
0.5876499440692364,2.2588088512420654
0.5876747907905876,2.2601571083068848
0.5876501622104761,2.2608425617218018
0.5876750188340943,2.262075185775757
0.5876503885263584,2.262794017791748
0.5876752550369556,2.2640018463134766
0.5876506229972929,2.2647008895874023
0.5876754993796185,2.2658753395080566
0.5876508656037486,2.266585350036621
0.5876757518425894,2.2678122520446777
0.5876511163262526,2.268519163131714
0.5876760124064319,2.2696897983551025
0.5876513751453905,2.2704129219055176
0.5876762810517685,2.27160906791687
0.5876516420418058,2.272341251373291
0.5876765577592796,2.273505926132202
0.5876519169961997,2.2742273807525635
0.5876768425097032,2.2754030227661133
0.5876521999893309,2.2761270999908447
0.5876771352838346,2.277269124984741
0.5876524910020162,2.2780115604400635
0.5876774360625263,2.2791988849639893
0.5876527900151285,2.279937982559204
0.5876777448266882,2.2810566425323486
0.5876530970095984,2.2818048000335693
0.5876780615572867,2.2829630374908447
0.5876534119664134,2.2837154865264893
0.587678386235345,2.284823417663574
0.5876537348666164,2.2855658531188965
0.5876787188419426,2.286761522293091
0.5876540656913077,2.287498950958252
0.5876790593582152,2.28865122795105
0.5876544044216435,2.289376974105835
0.5876794077653545,2.290566921234131
0.5876547510388357,2.2912771701812744
0.587679764044608,2.2924351692199707
0.5876551055241517,2.2931954860687256
0.5876801281772787,2.294356346130371
0.5876554678589143,2.2950735092163086
0.5876805001447248,2.296246290206909
0.5876558380245026,2.2969555854797363
0.5876808799283602,2.2981507778167725
0.5876562160023495,2.2988662719726562
0.587681267509653,2.300128698348999
0.5876566017739435,2.300825357437134
0.5876816628701267,2.302048444747925
0.5876569953208274,2.3027687072753906
0.5876820659913589,2.303966522216797
0.5876573966245984,2.3046727180480957
0.5876824768549815,2.3058969974517822
0.5876578056669083,2.306596517562866
0.587682895442681,2.3078272342681885
0.5876582224294628,2.308523416519165
0.5876833217361973,2.3097732067108154
0.587658646894021,2.310467004776001
0.5876837557173242,2.3116979598999023
0.5876590790423963,2.3123927116394043
0.5876841973679093,2.313605785369873
0.5876595188564555,2.3143117427825928
0.5876846466698531,2.315505266189575
0.587659966318118,2.316216230392456
0.5876851036051096,2.3174140453338623
0.587660421409357,2.318129062652588
0.5876855681556856,2.3193204402923584
0.5876608841121979,2.3200454711914062
0.5876860403036404,2.3212058544158936
0.5876613544087192,2.321931838989258
0.5876865200310862,2.3231201171875
0.5876618322810521,2.323871374130249
0.5876870073201875,2.3249778747558594
0.5876623177113791,2.3257100582122803
0.5876875021531607,2.3269057273864746
0.5876628106819358,2.327631711959839
0.5876880045122745,2.3287909030914307
0.5876633111750094,2.3295109272003174
0.5876885143798494,2.330703020095825
0.5876638191729382,2.3314340114593506
0.5876890317382569,2.3326122760772705
0.587664334658113,2.3333749771118164
0.5876895565699208,2.3344814777374268
0.5876648576129748,2.335254192352295
0.587690088857315,2.3364100456237793
0.5876653880200171,2.337129831314087
0.5876906285829656,2.3383288383483887
0.587665925861783,2.339050531387329
0.5876911757294487,2.3402323722839355
0.5876664711208672,2.3409407138824463
0.5876917302793917,2.3421380519866943
0.5876670237799146,2.3428614139556885
0.5876922922154716,2.3440377712249756
0.5876675838216207,2.3447506427764893
0.5876928615204166,2.3459253311157227
0.5876681512287307,2.346642017364502
0.5876934381770043,2.347846031188965
0.587668725984041,2.3485569953918457
0.5876940221680625,2.349804162979126
0.5876693080703964,2.3505148887634277
0.587694613476469,2.351742744445801
0.5876698974706922,2.3524587154388428
0.5876952120851506,2.353621244430542
0.587670494167873,2.354337453842163
0.587695817977084,2.3555407524108887
0.5876710981449328,2.3562517166137695
0.5876964311352947,2.3574252128601074
0.5876717093849144,2.3581347465515137
0.5876970515428572,2.35933518409729
0.5876723278709098,2.3600566387176514
0.5876976791828953,2.3612093925476074
0.5876729535860598,2.361943006515503
0.587698314038581,2.3631138801574707
0.5876735865135535,2.363872766494751
0.5876989560931349,2.365041971206665
0.5876742266366287,2.365751028060913
0.587699605329826,2.366948366165161
0.5876748739385714,2.3676846027374268
0.5877002617319713,2.3688337802886963
0.5876755284027154,2.369560480117798
0.5877009252829359,2.3707218170166016
0.5876761900124428,2.371455192565918
0.5877015959661326,2.372591972351074
0.5876768587511829,2.373337745666504
0.5877022737650219,2.3744845390319824
0.5876775346024128,2.3752105236053467
0.5877029586631116,2.3764188289642334
0.5876782175496574,2.3771488666534424
0.5877036506439567,2.378340005874634
0.587678907576488,2.379060745239258
0.5877043496911599,2.3802402019500732
0.5876796046665236,2.3809640407562256
0.58770505578837,2.382171869277954
0.5876803088034294,2.3828933238983154
0.5877057689192827,2.3840463161468506
0.5876810199709183,2.384784698486328
0.5877064890676412,2.385964870452881
0.5876817381527483,2.3866705894470215
0.587707216217234,2.3878931999206543
0.587682463332725,2.3885958194732666
0.5877079503518964,2.3897674083709717
0.5876831954946997,2.3904778957366943
0.5877086914555095,2.3917062282562256
0.5876839346225697,2.39241623878479
0.5877094395120012,2.3935930728912354
0.5876846807002784,2.394313335418701
0.5877101945053439,2.395484209060669
0.5876854337118145,2.3962063789367676
0.5877109564195565,2.397385358810425
0.5876861936412126,2.3981008529663086
0.587711725238703,2.399409055709839
0.5876869604725524,2.400095224380493
0.5877125009468925,2.4013073444366455
0.5876877341899592,2.402038812637329
0.5877132835282798,2.4032137393951416
0.5876885147776026,2.4039556980133057
0.5877140729670643,2.405144691467285
0.5876893022196982,2.405862331390381
0.58771486924749,2.407038450241089
0.5876900965005054,2.40775990486145
0.5877156723538458,2.4089386463165283
0.5876908976043284,2.4096438884735107
0.5877164822704651,2.4108340740203857
0.5876917055155161,2.411569833755493
0.5877172989817255,2.4127111434936523
0.5876925202184612,2.413455009460449
0.5877181224720488,2.414623260498047
0.5876933416976009,2.4153833389282227
0.5877189527259009,2.4165072441101074
0.5876941699374163,2.417253017425537
0.5877197897277912,2.418407917022705
0.5876950049224319,2.419124126434326
0.5877206334622733,2.4203100204467773
0.5876958466372163,2.4210317134857178
0.587721483913944,2.4222285747528076
0.5876966950663813,2.4229516983032227
0.5877223410674438,2.424128293991089
0.5876975501945821,2.424853563308716
0.587723204907456,2.4260284900665283
0.5876984120065172,2.4267513751983643
0.5877240754187073,2.4279897212982178
0.5876992804869279,2.4286954402923584
0.5877249525859671,2.4298508167266846
0.5877001556205985,2.43058705329895
0.587725836394048,2.4318127632141113
0.5877010373923558,2.4325449466705322
0.5877267268278047,2.4336869716644287
0.5877019257870695,2.4344482421875
0.5877276238721347,2.4356260299682617
0.5877028207896517,2.4363508224487305
0.5877285275119778,2.437530040740967
0.5877037223850564,2.4382429122924805
0.5877294377323158,2.4394423961639404
0.58770463055828,2.4401779174804688
0.5877303545181728,2.4413115978240967
0.5877055452943609,2.4421281814575195
0.5877312778546147,2.443227767944336
0.5877064665783791,2.4440836906433105
0.5877322077267488,2.445103645324707
0.5877073943954565,2.4460222721099854
0.5877331441197248,2.4469668865203857
0.5877083287307565,2.447887897491455
0.5877340870187329,2.4489197731018066
0.5877092695694838,2.4497406482696533
0.5877350364090052,2.4508469104766846
0.5877102168968845,2.4516756534576416
0.5877359922758147,2.4527664184570312
0.5877111706982454,2.4535300731658936
0.5877369546044757,2.4546399116516113
0.5877121309588949,2.4554026126861572
0.5877379233803431,2.456529378890991
0.5877130976642013,2.4572665691375732
0.5877388985888126,2.4584527015686035
0.5877140707995747,2.45916748046875
0.5877398802153204,2.460352659225464
0.5877150503504651,2.4610743522644043
0.5877408682453436,2.46228289604187
0.5877160363023627,2.4630448818206787
0.5877418626643987,2.4641692638397217
0.587717028640798,2.4649112224578857
0.5877428634580435,2.466127634048462
0.5877180273513425,2.46683931350708
0.5877438706118749,2.4680259227752686
0.5877190324196062,2.4687745571136475
0.5877448841115301,2.4698615074157715
0.5877200438312401,2.4706239700317383
0.5877459039426862,2.471768617630005
0.5877210615719346,2.4725139141082764
0.5877469300910595,2.4736785888671875
0.5877220856274191,2.474391222000122
0.5877479625424059,2.4755773544311523
0.5877231159834635,2.476282835006714
0.587749001282521,2.4774670600891113
0.5877241526258757,2.478182792663574
0.5877500462972393,2.4793856143951416
0.5877251955405038,2.4800970554351807
0.587751097572434,2.4812448024749756
0.5877262447132344,2.4820024967193604
0.587752155094018,2.483120918273926
0.5877273001299932,2.48391056060791
0.5877532188479426,2.4849908351898193
0.5877283617767444,2.4857418537139893
0.5877542888201976,2.486889362335205
0.5877294296394908,2.4876489639282227
0.587755364996812,2.4887619018554688
0.5877305037042743,2.48950457572937
0.5877564473638522,2.490664482116699
0.5877315839571742,2.49141263961792
0.5877575359074234,2.49253511428833
0.5877326703843087,2.4933345317840576
0.5877586306136694,2.494438648223877
0.5877337629718338,2.4951956272125244
0.5877597314687711,2.4963037967681885
0.5877348617059436,2.4971237182617188
0.587760838458948,2.498291254043579
0.5877359665728699,2.4990432262420654
0.5877619515704571,2.5001773834228516
0.5877370775588823,2.500911235809326
0.5877630707895927,2.5021207332611084
0.5877381946502879,2.5028433799743652
0.5877641961026869,2.504032611846924
0.5877393178334309,2.504741907119751
0.5877653274961095,2.5058963298797607
0.5877404470946936,2.5066189765930176
0.5877664649562668,2.5078208446502686
0.587741582420495,2.5085277557373047
0.587767608469603,2.509709596633911
0.587742723797291,2.5104153156280518
0.5877687580225983,2.511610984802246
0.5877438712115747,2.512345552444458
0.5877699136017707,2.513503074645996
0.5877450246498757,2.5142769813537598
0.5877710751936743,2.515393018722534
0.5877461840987608,2.5161330699920654
0.5877722427849003,2.51727032661438
0.5877473495448329,2.5180625915527344
0.587773416362076,2.519153118133545
0.5877485209747315,2.51995849609375
0.5877745959118653,2.521054744720459
0.5877496983751326,2.5218560695648193
0.587775781420968,2.5229744911193848
0.5877508817327475,2.523758888244629
0.5877769728761203,2.5248219966888428
0.5877520710343251,2.525592803955078
0.5877781702640943,2.5267035961151123
0.5877532662666488,2.5274806022644043
0.5877793735716983,2.5285935401916504
0.5877544674165385,2.5293262004852295
0.5877805827857757,2.530496835708618
0.5877556744708498,2.531209945678711
0.5877817978932058,2.532397508621216
0.5877568874164735,2.533115863800049
0.5877830188809037,2.534259080886841
0.5877581062403362,2.5349960327148438
0.5877842457358193,2.5361409187316895
0.5877593309293998,2.536867618560791
0.5877854784449386,2.5380637645721436
0.5877605614706614,2.5387825965881348
0.5877867169952817,2.539984941482544
0.587761797851153,2.540696620941162
0.5877879613739047,2.541895627975464
0.5877630400579418,2.5426087379455566
0.5877892115678979,2.5438179969787598
0.5877642880781299,2.544532299041748
0.5877904675643868,2.545682191848755
0.5877655418988538,2.546487331390381
0.5877917293505314,2.5475974082946777
0.587766801507285,2.548341751098633
0.5877929969135264,2.5494585037231445
0.5877680668906293,2.5501935482025146
0.5877942702406008,2.551363229751587
0.5877693380361272,2.5520904064178467
0.5877955493190179,2.5532724857330322
0.5877706149310531,2.5539910793304443
0.5877968341360755,2.5551607608795166
0.5877718975627155,2.5559024810791016
0.5877981246791051,2.557107448577881
0.5877731859184573,2.5578176975250244
0.5877994209354724,2.5590147972106934
0.5877744799856555,2.5597434043884277
0.5878007228925771,2.5608794689178467
0.5877757797517201,2.561643123626709
0.5878020305378525,2.5627615451812744
0.5877770852040958,2.5635411739349365
0.5878033438587653,2.564634084701538
0.5877783963302603,2.565382719039917
0.5878046628428162,2.5665345191955566
0.5877797131177249,2.5672671794891357
0.587805987477539,2.568441152572632
0.5877810355540342,2.5691821575164795
0.5878073177505009,2.5703415870666504
0.5877823636267663,2.5711007118225098
0.5878086536493025,2.572286605834961
0.5877836973235321,2.5730180740356445
0.5878099951615771,2.5741920471191406
0.5877850366319762,2.574967622756958
0.587811342274991,2.5761125087738037
0.5877863815397752,2.5768566131591797
0.5878126949772441,2.57804012298584
0.5877877320346395,2.578758716583252
0.5878140532560681,2.579948663711548
0.5877890881043113,2.5806591510772705
0.5878154170992279,2.58183217048645
0.5877904497365661,2.5825486183166504
0.5878167864945207,2.5837597846984863
0.5877918169192117,2.5844738483428955
0.5878181614297764,2.5856549739837646
0.587793189640088,2.586362361907959
0.5878195418928569,2.5875747203826904
0.5877945678870677,2.5882833003997803
0.5878209278716566,2.589470386505127
0.5877959516480552,2.5901899337768555
0.5878223193541019,2.5913872718811035
0.587797340910987,2.592135429382324
0.5878237163281511,2.593269109725952
0.5877987356638323,2.5940191745758057
0.5878251187817948,2.595266819000244
0.5878001358945912,2.5960042476654053
0.5878265267030548,2.5971882343292236
0.5878015415912959,2.59790301322937
0.5878279400799851,2.59908127784729
0.5878029527420106,2.5998165607452393
0.587829358900671,2.6009633541107178
0.5878043693348304,2.6017005443573
0.5878307831532295,2.602883815765381
0.5878057913578828,2.603637933731079
0.5878322128258087,2.6047415733337402
0.5878072187993254,2.6054928302764893
0.5878336479065884,2.6066572666168213
0.5878086516473477,2.6074044704437256
0.5878350883837791,2.608574628829956
0.5878100898901709,2.609286069869995
0.5878365342456228,2.6104817390441895
0.5878115335160462,2.611192464828491
0.5878379854803921,2.612382650375366
0.5878129825132562,2.6131012439727783
0.5878394420763907,2.6142513751983643
0.5878144368701146,2.614996910095215
0.5878409040219532,2.6161866188049316
0.5878158965749651,2.61690092086792
0.5878423713054445,2.6180880069732666
0.587817361616183,2.618807315826416
0.5878438439152601,2.619994640350342
0.5878188319821731,2.6207032203674316
0.5878453218398265,2.621877670288086
0.5878203076613713,2.6225969791412354
0.5878468050675999,2.623800754547119
0.587821788642244,2.6245174407958984
0.5878482935870672,2.625654935836792
0.5878232749132869,2.626389980316162
0.5878497873867454,2.6275882720947266
0.5878247664630272,2.6283071041107178
0.5878512864551815,2.6294877529144287
0.5878262632800205,2.630192756652832
0.5878527907809523,2.6314010620117188
0.5878277653528537,2.6321299076080322
0.5878543003526651,2.633310317993164
0.587829272670143,2.6340367794036865
0.587855815158956,2.6352086067199707
0.5878307852205343,2.6359505653381348
0.5878573351884918,2.637075424194336
0.5878323029927033,2.6378111839294434
0.5878588604299683,2.6390016078948975
0.5878338259753552,2.6397292613983154
0.5878603908721108,2.640897035598755
0.5878353541572247,2.641601324081421
0.5878619265036744,2.6427996158599854
0.5878368875270755,2.6435372829437256
0.5878634673134432,2.6446690559387207
0.5878384260737013,2.64548921585083
0.5878650132902301,2.646695613861084
0.5878399697859242,2.647428274154663
0.587866564422878,2.648559331893921
0.587841518652596,2.649287223815918
0.5878681207002583,2.650468587875366
0.5878430726625969,2.6511728763580322
0.5878696821112713,2.6523752212524414
0.5878446318048366,2.6530954837799072
0.5878712486448463,2.6542489528656006
0.587846196068253,2.6549787521362305
0.5878728202899413,2.656177282333374
0.5878477654418132,2.656888246536255
0.587874397035543,2.658071756362915
0.5878493399145125,2.6587698459625244
0.5878759788706663,2.6599812507629395
0.5878509194753752,2.660703659057617
0.5878775657843552,2.6618659496307373
0.5878525041134532,2.662614345550537
0.5878791577656814,2.663809061050415
0.5878540938178282,2.664517641067505
0.5878807548037456,2.6656837463378906
0.5878556885776085,2.6664018630981445
0.5878823568876759,2.6676125526428223
0.5878572883819314,2.6683216094970703
0.5878839640066291,2.669468879699707
0.5878588932199623,2.6702399253845215
0.5878855761497896,2.6713919639587402
0.5878605030808942,2.6721537113189697
0.5878871933063704,2.673339605331421
0.5878621179539486,2.674111843109131
0.5878888154656112,2.6752617359161377
0.5878637378283741,2.676038980484009
0.5878904426167806,2.677177667617798
0.5878653626934475,2.678018808364868
0.587892074749174,2.679086446762085
0.5878669925384726,2.6799004077911377
0.587893711852115,2.6809439659118652
0.5878686273527819,2.681760549545288
0.5878953539149545,2.68281626701355
0.587870267125734,2.6836376190185547
0.5878970009270704,2.6846978664398193
0.5878719118467156,2.685527801513672
0.5878986528778682,2.6865909099578857
0.5878735615051405,2.6874279975891113
0.5879003097567806,2.688469648361206
0.58787521609045,2.68928599357605
0.5879019715532678,2.6903505325317383
0.587876875592112,2.691143274307251
0.5879036382568162,2.69223690032959
0.5878785399996216,2.6930253505706787
0.58790530985694,2.6942405700683594
0.5878802093025008,2.6949548721313477
0.5879069863431796,2.696141004562378
0.5878818834902986,2.6968584060668945
0.5879086677051029,2.6980514526367188
0.5878835625525906,2.6987662315368652
0.5879103539323037,2.6999998092651367
0.587885246478979,2.7007131576538086
0.5879120450144029,2.7018909454345703
0.5878869352590927,2.7026093006134033
0.587913740941048,2.7038049697875977
0.5878886288825873,2.7045164108276367
0.5879154417019127,2.705678701400757
0.5878903273391445,2.706402063369751
0.5879171472866974,2.707610845565796
0.5878920306184722,2.7083215713500977
0.5879188576851281,2.7094922065734863
0.5878937387103051,2.710205078125
0.5879205728869576,2.711408853530884
0.5878954516044035,2.7121307849884033
0.587922292881965,2.7133193016052246
0.587897169290554,2.7140369415283203
0.5879240176599546,2.715203285217285
0.5878988917585698,2.715945243835449
0.5879257472107576,2.7170603275299072
0.5879006189982887,2.717801094055176
0.5879274815242304,2.718937635421753
0.5879023509995756,2.7196900844573975
0.5879292205902552,2.7208073139190674
0.5879040877523204,2.7215418815612793
0.5879309643987406,2.7227189540863037
0.587905829246439,2.7234668731689453
0.5879327129396199,2.724611520767212
0.5879075754718729,2.7253339290618896
0.5879344662028526,2.726527690887451
0.5879093264185887,2.7272400856018066
0.5879362241784235,2.7284507751464844
0.5879110820765794,2.729158878326416
0.5879379868563426,2.7303645610809326
0.5879128424358622,2.731079339981079
0.5879397542266454,2.732292652130127
0.5879146074864803,2.7330121994018555
0.5879415262793928,2.734194040298462
0.5879163772185019,2.7349119186401367
0.5879433030046702,2.736102342605591
0.5879181516220203,2.7368216514587402
0.5879450843925891,2.738016366958618
0.587919930687154,2.7387263774871826
0.5879468704332848,2.739926338195801
0.5879217144040461,2.7406325340270996
0.5879486611169182,2.741821050643921
0.5879235027628649,2.7425544261932373
0.5879504564336754,2.7438366413116455
0.5879252957538033,2.7445454597473145
0.5879522563737665,2.745720863342285
0.5879270933670794,2.7464232444763184
0.5879540609274263,2.7476375102996826
0.587928895592935,2.7483444213867188
0.5879558700849152,2.749519109725952
0.5879307024216379,2.7502260208129883
0.5879576838365167,2.7514214515686035
0.5879325138434788,2.752152442932129
0.5879595021725399,2.753326654434204
0.5879343298487739,2.75404953956604
0.5879613250833179,2.755228042602539
0.5879361504278636,2.755958080291748
0.5879631525592076,2.7570953369140625
0.5879379755711123,2.757831335067749
0.587964984590591,2.7589972019195557
0.5879398052689084,2.759739875793457
0.5879668211678738,2.760859489440918
0.5879416395116651,2.7616043090820312
0.5879686622814858,2.76279878616333
0.5879434782898193,2.7635462284088135
0.5879705079218804,2.7646665573120117
0.5879453215938316,2.765397548675537
0.587972358079536,2.766580581665039
0.5879471694141869,2.767319917678833
0.5879742127449535,2.7684524059295654
0.5879490217413939,2.7691965103149414
0.587976071908659,2.770385265350342
0.5879508785659845,2.7711119651794434
0.5879779355612007,2.7723095417022705
0.587952739878515,2.7730355262756348
0.5879798036931522,2.7742016315460205
0.587954605669565,2.7749297618865967
0.5879816762951091,2.776143789291382
0.5879564759297378,2.776852607727051
0.5879835533576915,2.7780518531799316
0.5879583506496595,2.778796672821045
0.5879854348715423,2.77996826171875
0.5879602298199806,2.780686616897583
0.5879873208273284,2.781860828399658
0.5879621134313741,2.7825753688812256
0.5879892112157392,2.783781051635742
0.5879640014745366,2.7844927310943604
0.5879911060274879,2.785653829574585
0.587965893940188,2.7863717079162598
0.5879930052533107,2.787585496902466
0.5879677908190706,2.788304328918457
0.5879949088839663,2.789463758468628
0.5879696921019508,2.790186643600464
0.5879968169102374,2.7913947105407715
0.5879715977796172,2.792224645614624
0.5879987293229287,2.7932820320129395
0.5879735078428814,2.794142484664917
0.5880006461128683,2.795166254043579
0.5879754222825779,2.79600191116333
0.5880025672709068,2.7970376014709473
0.5879773410895643,2.7978384494781494
0.5880044927879176,2.7989141941070557
0.5879792642547202,2.7997171878814697
0.5880064226547966,2.800781011581421
0.587981191768948,2.80155873298645
0.5880083568624629,2.802642822265625
0.5879831236231734,2.8034517765045166
0.5880102954018571,2.804516315460205
0.5879850598083433,2.805295944213867
0.5880122382639429,2.80641770362854
0.587987000315428,2.8071467876434326
0.5880141854397061,2.8083558082580566
0.58798894513542,2.809065103530884
0.588016136920155,2.810248851776123
0.5879908942593333,2.8109652996063232
0.5880180926963201,2.812173366546631
0.587992847678205,2.812896728515625
0.5880200527592537,2.8140621185302734
0.5879948053830941,2.814774990081787
0.5880220171000308,2.815958261489868
0.5879967673650814,2.8166768550872803
0.5880239857097479,2.8178482055664062
0.5879987336152701,2.8185665607452393
0.5880259585795233,2.819777011871338
0.5880007041247849,2.8204843997955322
0.5880279357004984,2.8216609954833984
0.5880026788847723,2.822377920150757
0.5880299170638346,2.823594808578491
0.5880046578864014,2.8243331909179688
0.5880319026607166,2.8254902362823486
0.588006641120862,2.8262391090393066
0.5880338924823502,2.8274104595184326
0.5880086285793665,2.8281519412994385
0.5880358865199624,2.8293540477752686
0.5880106202531483,2.83008074760437
0.5880378847648026,2.831266403198242
0.5880126161334623,2.832033395767212
0.5880398872081412,2.8332529067993164
0.5880146162115852,2.8339717388153076
0.5880418938412701,2.8351492881774902
0.5880166204788152,2.835881233215332
0.5880439046555026,2.8370158672332764
0.5880186289264712,2.8377561569213867
0.5880459196421732,2.8389170169830322
0.5880206415458941,2.8396575450897217
0.5880479387926377,2.8407812118530273
0.5880226583284455,2.841600179672241
0.5880499620982734,2.842721462249756
0.5880246792655084,2.8435091972351074
0.5880519895504781,2.844599962234497
0.5880267043484869,2.84533953666687
0.588054021140671,2.846513271331787
0.588028733568806,2.847231149673462
0.5880560568602923,2.8484299182891846
0.5880307669179121,2.8491454124450684
0.588058096700803,2.85031795501709
0.5880328043872717,2.851048707962036
0.5880601406536853,2.852236270904541
0.5880348459683723,2.8529627323150635
0.5880621887104415,2.854133129119873
0.588036891652723,2.854860305786133
0.588064240862595,2.8560574054718018
0.5880389414318526,2.8567733764648438
0.5880662971016903,2.857975482940674
0.5880409952973112,2.8586981296539307
0.588068357419292,2.859915256500244
0.5880430532406693,2.860626697540283
0.5880704218069852,2.8617796897888184
0.5880451152535179,2.862522840499878
0.5880724902563759,2.863725423812866
0.5880471813274681,2.8644509315490723
0.5880745627590899,2.8655738830566406
0.5880492514541521,2.8663132190704346
0.588076639306774,2.867518186569214
0.5880513256252219,2.8682467937469482
0.5880787198910951,2.8694217205047607
0.5880534038323502,2.8701417446136475
0.5880808045037402,2.8713455200195312
0.5880554860672292,2.8720693588256836
0.5880828931364164,2.8732495307922363
0.5880575723215723,2.873969554901123
0.5880849857808514,2.8751413822174072
0.5880596625871121,2.8758704662323
0.5880870824287922,2.877023696899414
0.5880617568556015,2.877744197845459
0.5880891830720066,2.8789403438568115
0.5880638551188138,2.8796801567077637
0.588091287702282,2.8808064460754395
0.5880659573685416,2.8815362453460693
0.5880933963114255,2.8827264308929443
0.5880680635965978,2.8834750652313232
0.5880955088912642,2.884608268737793
0.5880701737948147,2.885340929031372
0.588097625433645,2.88653302192688
0.5880722879550448,2.887244939804077
0.5880997459304347,2.888432502746582
0.58807440606916,2.8891541957855225
0.588101870373519,2.890434503555298
0.5880765281290519,2.891140937805176
0.5881039987548041,2.892399787902832
0.5880786541266315,2.8931007385253906
0.5881061310662151,2.8943121433258057
0.5880807840538296,2.8950276374816895
0.588108267299697,2.8962252140045166
0.5880829179025964,2.8969318866729736
0.5881104074472139,2.898097276687622
0.5880850556649013,2.8988161087036133
0.5881125515007493,2.9000303745269775
0.5880871973327333,2.9007375240325928
0.5881146994523062,2.901930570602417
0.5880893428981002,2.902656316757202
0.588116851293907,2.9038655757904053
0.5880914923530295,2.904585838317871
0.5881190070175925,2.905735969543457
0.5880936456895679,2.9065113067626953
0.5881211666154234,2.907635450363159
0.5880958028997808,2.9083774089813232
0.588123330079479,2.909552812576294
0.588097963975753,2.910274028778076
0.5881254974018582,2.9114696979522705
0.5881001289095882,2.912245988845825
0.5881276685746781,2.9133517742156982
0.5881022976934089,2.914144277572632
0.5881298435900757,2.915226697921753
0.5881044703193565,2.916006326675415
0.5881320224402057,2.917066812515259
0.5881066467795919,2.9178426265716553
0.5881342051172423,2.918931484222412
0.5881088270662935,2.9197182655334473
0.5881363916133784,2.92080020904541
0.5881110111716595,2.921557664871216
0.5881385819208254,2.922718048095703
0.5881131990879066,2.92353892326355
0.5881407760318134,2.9245986938476562
0.5881153908072695,2.925398588180542
0.588142973938591,2.926487684249878
0.5881175863220021,2.927262783050537
0.5881451756334256,2.9283719062805176
0.5881197856243763,2.9291484355926514
0.588147381108603,2.930274248123169
0.5881219887066831,2.9310710430145264
0.5881495903564269,2.932281255722046
0.5881241955612312,2.9330103397369385
0.58815180336922,2.9342007637023926
0.5881264061803481,2.934915542602539
0.588154020139323,2.936126947402954
0.5881286205563795,2.9368362426757812
0.5881562406590949,2.938035726547241
0.588130838681689,2.9387574195861816
0.5881584649209131,2.940112590789795
0.5881330605486592,2.9408020973205566
0.5881606929171725,2.9420359134674072
0.5881352861496896,2.9427552223205566
0.5881629246402872,2.9439659118652344
0.5881375154771988,2.944679021835327
0.5881651600826883,2.9458465576171875
0.5881397485236232,2.9465601444244385
0.588167399236825,2.9477531909942627
0.5881419852814167,2.948460340499878
0.5881696420951655,2.9496512413024902
0.5881442257430518,2.9503707885742188
0.5881718886501944,2.9515743255615234
0.5881464699010184,2.9523043632507324
0.5881741388944154,2.953531503677368
0.5881487177478243,2.9542531967163086
0.5881763928203488,2.9554553031921387
0.5881509692759951,2.9561641216278076
0.5881786504205339,2.9573452472686768
0.588153224478074,2.958061456680298
0.5881809116875264,2.959252119064331
0.5881554833466223,2.959991216659546
0.5881831766139007,2.9611382484436035
0.5881577458742183,2.9618732929229736
0.5881854451922482,2.9630632400512695
0.5881600120534584,2.963801860809326
0.588187717415178,2.964921474456787
0.5881622818769559,2.965658664703369
0.5881899932753167,2.966834306716919
0.5881645553373421,2.967585325241089
0.5881922727653079,2.968700885772705
0.5881668324272655,2.9694461822509766
0.5881945558778134,2.970602512359619
0.588169113139392,2.9713399410247803
0.5881968426055116,2.972476005554199
0.5881713974664048,2.9732375144958496
0.5881991329410985,2.9743573665618896
0.5881736854010041,2.97513747215271
0.588201426877287,2.976257085800171
0.5881759769359076,2.976999521255493
0.5882037244068076,2.978184938430786
0.5881782720638503,2.9788997173309326
0.588206025522408,2.9800896644592285
0.588180570777584,2.980804681777954
0.5882083302168524,2.9820010662078857
0.5881828730698775,2.9827256202697754
0.5882106384829225,2.9839539527893066
0.5881851789335166,2.9846625328063965
0.5882129503134167,2.9858410358428955
0.5881874883613047,2.9865562915802
0.5882152657011507,2.9877688884735107
0.5881898013460615,2.9884841442108154
0.5882175846389563,2.989759922027588
0.5881921178806234,2.99045467376709
0.5882199071196835,2.991685152053833
0.588194437957844,2.9923994541168213
0.5882222331361975,2.9935741424560547
0.5881967615705938,2.9942872524261475
0.5882245626813812,2.9954993724823
0.5881990887117595,2.9962172508239746
0.5882268957481344,2.9974076747894287
0.588201419374245,2.998121738433838
0.5882292323293725,2.9993293285369873
0.5882037535509704,3.0000414848327637
0.5882315724180285,3.0012266635894775
0.5882060912348726,3.001950263977051
0.5882339160070512,3.003138780593872
0.588208432418905,3.0038862228393555
0.5882362630894068,3.0050137042999268
0.5882107770960374,3.0057499408721924
0.588238613658077,3.006941795349121
0.5882131252592562,3.007678270339966
0.5882409677060603,3.008812427520752
0.5882154769015641,3.009547710418701
0.5882433252263716,3.0107386112213135
0.58821783201598,3.0114715099334717
0.588245686212042,3.0126101970672607
0.5882201905955392,3.013362407684326
0.5882480506561192,3.014525890350342
0.5882225526332934,3.0152578353881836
0.5882504185516666,3.0164637565612793
0.5882249181223104,3.0171775817871094
0.5882527898917642,3.018378734588623
0.5882272870556737,3.0190937519073486
0.5882551646695079,3.0202739238739014
0.5882296594264839,3.020996570587158
0.5882575428780095,3.0222010612487793
0.5882320352278566,3.0229246616363525
0.5882599245103973,3.024111270904541
0.5882344144529243,3.0248279571533203
0.5882623095598153,3.0260262489318848
0.5882367970948349,3.0267295837402344
0.5882646980194236,3.027972459793091
0.5882391831467524,3.0286731719970703
0.5882670898823978,3.029927968978882
0.5882415726018566,3.030623197555542
0.5882694851419301,3.0318715572357178
0.5882439654533433,3.032576322555542
0.5882718837912275,3.033773183822632
0.5882463616944241,3.0344791412353516
0.5882742858235136,3.0356788635253906
0.5882487613183262,3.036395788192749
0.5882766912320277,3.0375471115112305
0.5882511643182925,3.038344621658325
0.5882791000100239,3.0394351482391357
0.5882535706875817,3.040203809738159
0.5882815121507731,3.041320323944092
0.588255980419468,3.042088747024536
0.5882839276475609,3.0432143211364746
0.5882583935072414,3.0439891815185547
0.5882863464936889,3.0450878143310547
0.588260809944207,3.0458412170410156
0.588288768682474,3.046988010406494
0.5882632297236855,3.04772686958313
0.5882911942072486,3.0488762855529785
0.5882656528390134,3.049593448638916
0.5882936230613607,3.0507848262786865
0.5882680792835423,3.051525115966797
0.5882960552381733,3.052654504776001
0.5882705090506393,3.0534110069274902
0.5882984907310649,3.0545313358306885
0.5882729421336864,3.055276393890381
0.5883009295334296,3.056424856185913
0.5882753785260816,3.0571556091308594
0.5883033716386762,3.0583488941192627
0.5882778182212374,3.059062957763672
0.5883058170402289,3.060253143310547
0.5882802612125818,3.060967445373535
0.5883082657315273,3.0621771812438965
0.588282707493558,3.062901258468628
0.5883107177060256,3.0640885829925537
0.5882851570576243,3.064800262451172
0.5883131729571938,3.065969944000244
0.5882876098982538,3.0666868686676025
0.5883156314785161,3.0679075717926025
0.5882900660089349,3.0686187744140625
0.5883180932634922,3.0697994232177734
0.5882925253831708,3.070528984069824
0.5883205583056368,3.0717270374298096
0.5882949880144795,3.0724411010742188
0.588323026598479,3.073632001876831
0.5882974538963944,3.074345111846924
0.5883254981355636,3.0755457878112793
0.5882999230224634,3.0762596130371094
0.588327972910449,3.0774521827697754
0.5883023953862491,3.078162908554077
0.5883304509167097,3.079375982284546
0.5883048709813286,3.0800857543945312
0.588332932147934,3.0812785625457764
0.5883073498012945,3.08201265335083
0.5883354165977253,3.0831902027130127
0.588309831839754,3.0839462280273438
0.5883379042597014,3.085061550140381
0.5883123170903278,3.0857932567596436
0.5883403951274951,3.0870537757873535
0.5883148055466527,3.0877726078033447
0.5883428891947535,3.0889532566070557
0.5883172972023789,3.0896596908569336
0.5883453864551381,3.090851306915283
0.5883197920511718,3.0915868282318115
0.5883478869023253,3.092707395553589
0.5883222900867111,3.093458890914917
0.5883503905300057,3.0946271419525146
0.5883247913026908,3.095362663269043
0.5883528973318841,3.0965309143066406
0.5883272956928193,3.0972342491149902
0.5883554073016801,3.09843373298645
0.5883298032508196,3.0991439819335938
0.5883579204331272,3.1003339290618896
0.588332313970429,3.1010472774505615
0.5883604367199736,3.1022682189941406
0.5883348278453984,3.1029982566833496
0.5883629561559817,3.1041505336761475
0.5883373448694943,3.1048970222473145
0.5883654787349276,3.10610294342041
0.5883398650364957,3.106816291809082
0.5883680044506023,3.1080405712127686
0.5883423883401973,3.1087472438812256
0.5883705332968104,3.109920024871826
0.5883449147744068,3.1106388568878174
0.588373065267371,3.111845016479492
0.588347444332947,3.112562656402588
0.5883756003561166,3.113748550415039
0.5883499770096533,3.1144626140594482
0.5883781385568946,3.1156604290008545
0.5883525127983769,3.116373062133789
0.5883806798635658,3.117553949356079
0.5883550516929814,3.118276357650757
0.5883832242700049,3.1194710731506348
0.5883575936873453,3.120184898376465
0.5883857717701008,3.1213696002960205
0.5883601387753605,3.12211012840271
0.5883883223577563,3.1233086585998535
0.5883626869509331,3.1240344047546387
0.5883908760268873,3.125182867050171
0.5883652382079825,3.1259069442749023
0.5883934327714249,3.1270968914031982
0.5883677925404422,3.1278419494628906
0.5883959925853123,3.128978967666626
0.5883703499422599,3.1297264099121094
0.5883985554625076,3.1309051513671875
0.588372910407396,3.131648063659668
0.5884011213969821,3.13281512260437
0.5883754739298254,3.1335368156433105
0.5884036903827208,3.134697675704956
0.5883780405035361,3.1354401111602783
0.5884062624137223,3.136709690093994
0.5883806101225302,3.137406349182129
0.5884088374839987,3.1386122703552246
0.5883831827808226,3.139352560043335
0.5884114155875759,3.14048433303833
0.5883857584724423,3.1412270069122314
0.588413996718493,3.1423838138580322
0.5883883371914319,3.1431264877319336
0.5884165808708026,3.144314765930176
0.5883909189318469,3.145026206970215
0.5884191680385706,3.1462175846099854
0.5883935036877564,3.146939754486084
0.5884217582158768,3.1481287479400635
0.5883960914532433,3.148833751678467
0.5884243513968136,3.150029182434082
0.5883986822224031,3.150733470916748
0.5884269475754873,3.1519572734832764
0.5884012759893449,3.1526880264282227
0.588429546746017,3.15380859375
0.5884038727481914,3.1545722484588623
0.5884321489025354,3.155789375305176
0.5884064724930779,3.156496524810791
0.5884347540391882,3.1576693058013916
0.5884090752181534,3.1583786010742188
0.5884373621501345,3.159579038619995
0.5884116809175798,3.160280227661133
0.5884399732295462,3.1614646911621094
0.5884142895855321,3.1622040271759033
0.5884425872716085,3.1633851528167725
0.5884169012161985,3.1641123294830322
0.5884452042705193,3.165256977081299
0.5884195158037802,3.1659786701202393
0.58844782422049,3.1671526432037354
0.5884221333424914,3.167886972427368
0.5884504471157452,3.1690194606781006
0.5884247538265591,3.169787645339966
0.5884530729505212,3.1709115505218506
0.5884273772502233,3.17168927192688
0.5884557017190688,3.1727919578552246
0.5884300036077373,3.1735591888427734
0.5884583334156502,3.174675941467285
0.5884326328933669,3.175454616546631
0.5884609680345418,3.1766111850738525
0.5884352651013904,3.1773507595062256
0.5884636055700319,3.1785154342651367
0.5884379002260997,3.1792421340942383
0.5884662460164217,3.1804234981536865
0.5884405382617985,3.1811439990997314
0.5884688893680253,3.182363748550415
0.5884431792028044,3.183082342147827
0.5884715356191698,3.1842641830444336
0.5884458230434468,3.1849842071533203
0.5884741847641942,3.1862680912017822
0.5884484697780676,3.18696928024292
0.5884768367974508,3.1881868839263916
0.5884511194010222,3.188890218734741
0.5884794917133043,3.190114974975586
0.588453771906678,3.190819263458252
0.5884821495061316,3.192046642303467
0.5884564272894149,3.19276762008667
0.5884848101703231,3.1939098834991455
0.5884590855436257,3.194653034210205
0.5884874737002805,3.19583797454834
0.5884617466637153,3.196549415588379
0.5884901400904189,3.197726011276245
0.5884644106441014,3.1984376907348633
0.5884928093351652,3.1996512413024902
0.5884670774792136,3.2003583908081055
0.5884954814289592,3.201535224914551
0.5884697471634946,3.202265501022339
0.5884981563662526,3.2034685611724854
0.588472419691399,3.2041878700256348
0.5885008341415098,3.2053706645965576
0.5884750950573936,3.206090211868286
0.5885035147492073,3.207277536392212
0.5884777732559578,3.2080113887786865
0.588506198183834,3.209195137023926
0.5884804542815832,3.2099123001098633
0.5885088844398907,3.2110939025878906
0.5884831381287735,3.211850643157959
0.5885115735118909,3.2129733562469482
0.5884858247920447,3.213721513748169
0.58851426539436,3.2148661613464355
0.5884885142659249,3.21562123298645
0.5885169600818354,3.216733694076538
0.5884912065449541,3.217474937438965
0.588519657568867,3.218611478805542
0.5884939016236851,3.2193844318389893
0.5885223578500164,3.2204883098602295
0.588496599496682,3.221243143081665
0.5885250609198573,3.2223739624023438
0.588499300158521,3.2231454849243164
0.5885277667729754,3.224261999130249
0.5885020036037909,3.2250447273254395
0.5885304754039687,3.226149559020996
0.5885047098270916,3.226897954940796
0.5885331868074467,3.228027820587158
0.5885074188230359,3.2287728786468506
0.5885359009780309,3.2299249172210693
0.5885101305862477,3.2306454181671143
0.5885386179103548,3.231860876083374
0.5885128451113629,3.232573986053467
0.588541337599064,3.233752727508545
0.5885155623930298,3.234490394592285
0.5885440600388153,3.2357685565948486
0.5885182824259078,3.2364587783813477
0.5885467852242776,3.2376503944396973
0.5885210052046684,3.2383594512939453
0.5885495131501318,3.239563226699829
0.5885237307239948,3.2403104305267334
0.5885522438110702,3.2414286136627197
0.588526458978582,3.2422165870666504
0.5885549772017966,3.243340253829956
0.5885291899631364,3.2440977096557617
0.588557713317027,3.245239496231079
0.5885319236723765,3.2459628582000732
0.5885604521514888,3.2471487522125244
0.588534660101032,3.247884750366211
0.5885631936999207,3.2490217685699463
0.5885373992438443,3.249760150909424
0.5885659379570733,3.250929594039917
0.5885401410955666,3.251692533493042
0.5885686849177086,3.2528085708618164
0.5885428856509631,3.253560781478882
0.5885714345766005,3.2546889781951904
0.5885456329048101,3.2554521560668945
0.5885741869285335,3.25663161277771
0.5885483828518947,3.2573423385620117
0.5885769419683042,3.2585344314575195
0.5885511354870164,3.2592527866363525
0.5885796996907209,3.2604520320892334
0.588553890804985,3.261176347732544
0.5885824600906022,3.2623770236968994
0.5885566488006224,3.2631046772003174
0.5885852231627794,3.264284610748291
0.5885594094687616,3.2650060653686523
0.5885879889020937,3.2661986351013184
0.5885621728042468,3.2669129371643066
0.5885907573033989,3.268152952194214
0.588564938801934,3.2688674926757812
0.5885935283615594,3.270054340362549
0.5885677074566895,3.2707700729370117
0.5885963020714505,3.271976947784424
0.588570478763392,3.272733449935913
0.5885990784279598,3.2738795280456543
0.5885732527169303,3.2746329307556152
0.5886018574259848,3.275789499282837
0.588576029312205,3.2765228748321533
0.588604639060435,3.2777366638183594
0.5885788085441279,3.2784619331359863
0.588607423326231,3.2796974182128906
0.5885815904076215,3.2804250717163086
0.5886102102183035,3.281567096710205
0.5885843748976195,3.2823374271392822
0.5886129997315959,3.283526659011841
0.5885871620090668,3.2842533588409424
0.588615791861061,3.285527229309082
0.5885899517369194,3.28621768951416
0.588618586601664,3.287503242492676
0.5885927440761438,3.2881813049316406
0.5886213839483798,3.2893893718719482
0.5885955390217182,3.2901113033294678
0.5886241838961953,3.2912817001342773
0.5885983365686309,3.2920334339141846
0.5886269864401075,3.293200969696045
0.5886011367118817,3.2939350605010986
0.5886297915751248,3.2951362133026123
0.5886039394464813,3.295867919921875
0.5886325992962663,3.2970387935638428
0.5886067447674507,3.297746419906616
0.5886354095985619,3.298926591873169
0.5886095526698221,3.29966402053833
0.5886382224770523,3.300792932510376
0.5886123631486385,3.301523447036743
0.588641037926789,3.302802324295044
0.588615176198954,3.303523302078247
0.5886438559428342,3.304699420928955
0.5886179918158324,3.3054144382476807
0.5886466765202608,3.306619167327881
0.5886208099943493,3.307347059249878
0.5886494996541528,3.3085265159606934
0.5886236307295903,3.309239149093628
0.588652325339604,3.3104324340820312
0.5886264540166519,3.3111391067504883
0.5886551535717195,3.3124096393585205
0.5886292798506414,3.313122510910034
0.588657984345615,3.3143081665039062
0.5886321082266762,3.315028190612793
0.5886608176564163,3.3162317276000977
0.5886349391398848,3.3169445991516113
0.5886636534992602,3.3181376457214355
0.5886377725854058,3.318852424621582
0.5886664918692939,3.320068836212158
0.5886406085583886,3.3207874298095703
0.588669332761675,3.3219380378723145
0.5886434470539931,3.3226747512817383
0.5886721761715716,3.323885679244995
0.5886462880673894,3.3245978355407715
0.5886750220941626,3.325759172439575
0.5886491315937581,3.326479434967041
0.5886778705246364,3.327705144882202
0.5886519776282904,3.3284151554107666
0.5886807214581928,3.3295834064483643
0.5886548261661879,3.3303027153015137
0.5886835748900413,3.3315021991729736
0.5886576772026622,3.332228899002075
0.5886864308154021,3.3334107398986816
0.5886605307329353,3.3342225551605225
0.5886892892295055,3.3352794647216797
0.5886633867522401,3.3360912799835205
0.5886921501275919,3.337156295776367
0.5886662452558187,3.337938070297241
0.5886950135049127,3.339033603668213
0.5886691062389245,3.339812994003296
0.5886978793567286,3.340911626815796
0.5886719696968205,3.341679096221924
0.588700747678311,3.3428053855895996
0.58867483562478,3.343588352203369
0.5887036184649415,3.3446998596191406
0.5886777040180864,3.3454477787017822
0.5887064917119115,3.346619129180908
0.5886805748720336,3.3473613262176514
0.5887093674145227,3.3484997749328613
0.5886834481819251,3.349233627319336
0.5887122455680871,3.350409746170044
0.5886863239430749,3.351128101348877
0.5887151261679268,3.3523294925689697
0.5886892021508068,3.3530478477478027
0.5887180092093732,3.3542351722717285
0.5886920828004547,3.354957342147827
0.5887208946877688,3.3561344146728516
0.5886949658873625,3.356886148452759
0.5887237825984653,3.3580422401428223
0.5886978514068845,3.3587803840637207
0.5887266729368246,3.3600101470947266
0.5887007393543839,3.3607330322265625
0.5887295656982187,3.36191463470459
0.5887036297252352,3.3626785278320312
0.588732460878029,3.3638880252838135
0.5887065225148215,3.36460280418396
0.5887353584716475,3.3657984733581543
0.5887094177185367,3.3665106296539307
0.5887382584744755,3.3677303791046143
0.588712315331784,3.36844539642334
0.5887411608819244,3.3696203231811523
0.5887152153499771,3.3703675270080566
0.5887440656894155,3.371546983718872
0.5887181177685384,3.3722827434539795
0.5887469728923795,3.373455047607422
0.5887210225829015,3.3742096424102783
0.5887498824862574,3.3753812313079834
0.5887239297885085,3.376110553741455
0.5887527944664992,3.377307891845703
0.5887268393808117,3.3780264854431152
0.5887557088285653,3.3792221546173096
0.5887297513552733,3.3799526691436768
0.5887586255679257,3.381091833114624
0.5887326657073649,3.3818893432617188
0.5887615446800596,3.3829846382141113
0.5887355824325681,3.383836030960083
0.5887644661604563,3.384882688522339
0.5887385015263735,3.3857505321502686
0.5887673900046144,3.386782646179199
0.588741422984282,3.387648820877075
0.5887703162080424,3.388688087463379
0.5887443468018035,3.389521837234497
0.5887732447662581,3.390556573867798
0.5887472729744582,3.3914506435394287
0.5887761756747889,3.392428398132324
0.5887502014977747,3.393348455429077
0.5887791089291718,3.3943212032318115
0.588753132367292,3.395275592803955
0.5887820445249532,3.3962159156799316
0.5887560655785586,3.3971521854400635
0.5887849824576891,3.3980801105499268
0.5887590011271318,3.3990731239318848
0.5887879227229446,3.39994740486145
0.5887619390085792,3.40091609954834
0.5887908653162945,3.401808738708496
0.588764879218477,3.4027838706970215
0.5887938102333233,3.403735876083374
0.5887678217524112,3.4046554565429688
0.5887967574696242,3.405604600906372
0.5887707666059769,3.406522274017334
0.5887997070208003,3.407520055770874
0.5887737137747793,3.4083914756774902
0.5888026588824634,3.4094061851501465
0.5887766632544317,3.4102699756622314
0.5888056130502354,3.4113125801086426
0.5887796150405576,3.4121787548065186
0.5888085695197467,3.413222074508667
0.5887825691287897,3.414071798324585
0.5888115282866376,3.415097236633301
0.5887855255147693,3.416015148162842
0.5888144893465573,3.4169530868530273
0.5887884841941478,3.417849540710449
0.5888174526951642,3.4188270568847656
0.588791445162585,3.4197261333465576
0.5888204183281258,3.4207146167755127
0.5887944084157505,3.4215826988220215
0.5888233862411191,3.4225876331329346
0.5887973739493227,3.42354154586792
0.5888263564298297,3.4244561195373535
0.5888003417589891,3.4254093170166016
0.5888293288899531,3.4263601303100586
0.5888033118404467,3.427311897277832
0.5888323036171933,3.4282500743865967
0.5888062841894012,3.4291772842407227
0.5888352806072631,3.4301156997680664
0.5888092588015672,3.4311041831970215
0.5888382598558851,3.4320619106292725
0.5888122356726687,3.433073043823242
0.5888412413587903,3.4339587688446045
0.588815214798439,3.4350056648254395
0.5888442251117192,3.435861110687256
0.5888181961746194,3.4368958473205566
0.5888472111104209,3.437734365463257
0.5888211797969611,3.438791036605835
0.5888501993506536,3.439657688140869
0.588824165661224,3.4406728744506836
0.5888531898281845,3.441545009613037
0.5888271537631767,3.4425809383392334
0.5888561825387894,3.4434797763824463
0.5888301440985968,3.444485902786255
0.588859177478253,3.4453608989715576
0.5888331366632709,3.446382522583008
0.5888621746423697,3.447255849838257
0.5888361314529941,3.448274850845337
0.5888651740269416,3.4491305351257324
0.588839128463571,3.4501683712005615
0.5888681756277804,3.4509990215301514
0.5888421276908143,3.4520514011383057
0.5888711794407061,3.4528586864471436
0.5888451291305461,3.4539506435394287
0.5888741854615477,3.4547441005706787
0.5888481327785966,3.4558639526367188
0.588877193686143,3.4566450119018555
0.5888511386308054,3.4577436447143555
0.5888802041103385,3.4585328102111816
0.5888541466830204,3.459656238555908
0.5888832167299892,3.460430383682251
0.5888571569310983,3.461542844772339
0.5888862315409592,3.462352991104126
0.5888601693709045,3.4634897708892822
0.588889248539121,3.464254379272461
0.5888631839983134,3.46539568901062
0.5888922677203555,3.466161012649536
0.5888662008092073,3.4673454761505127
0.5888952890805528,3.4680912494659424
0.5888692197994776,3.46923828125
0.588898312615611,3.4699759483337402
0.5888722409650243,3.471144199371338
0.5889013383214373,3.4719178676605225
0.588875264301756,3.4730799198150635
0.588904366193947,3.4738333225250244
0.5888782898055894,3.475008964538574
0.5889073962290645,3.4757585525512695
0.5888813174724505,3.4768776893615723
0.588910428422722,3.477631092071533
0.588884347298273,3.4787611961364746
0.5889134627708609,3.479559898376465
0.5888873792789997,3.4807040691375732
0.5889164992694303,3.481551170349121
0.5888904134105813,3.48274827003479
0.5889195379143887,3.4835495948791504
0.5888934496889776,3.4846887588500977
0.588922578701702,3.4854443073272705
0.5888964881101565,3.486603021621704
0.5889256216273454,3.48738694190979
0.588899528670094,3.4885172843933105
0.588928666687302,3.489274501800537
0.588902571364775,3.4904026985168457
0.5889317138775632,3.491171360015869
0.5889056161901924,3.4923176765441895
0.5889347631941291,3.4930803775787354
0.5889086631423477,3.4942617416381836
0.5889378146330082,3.495002508163452
0.5889117122172505,3.496178150177002
0.5889408681902165,3.4969112873077393
0.5889147634109188,3.4980714321136475
0.5889439238617793,3.4987919330596924
0.5889178167193788,3.4999516010284424
0.5889469816437293,3.5006914138793945
0.5889208721386653,3.50184965133667
0.5889500415321082,3.502601385116577
0.5889239296648207,3.503816843032837
0.5889531035229653,3.504556655883789
0.5889269892938962,3.505720376968384
0.5889561676123585,3.506502151489258
0.5889300510219508,3.5076825618743896
0.5889592337963537,3.50846266746521
0.5889331148450521,3.509592294692993
0.5889623020710252,3.510373115539551
0.5889361807592755,3.5115253925323486
0.588965372432455,3.5123043060302734
0.5889392487607042,3.5134289264678955
0.5889684448767334,3.514181613922119
0.5889423188454307,3.515355110168457
0.5889715193999591,3.516108274459839
0.5889453910095545,3.517249584197998
0.5889745959982386,3.5179874897003174
0.5889484652491833,3.519139528274536
0.5889776746676866,3.5199151039123535
0.5889515415604333,3.5210695266723633
0.5889807554044255,3.5218114852905273
0.5889546199394287,3.5229904651641846
0.5889838382045862,3.523808240890503
0.5889577003823011,3.5249900817871094
0.5889869230643071,3.5257158279418945
0.5889607828851908,3.5268938541412354
0.5889900099797353,3.527686595916748
0.5889638674442458,3.5288472175598145
0.5889930989470251,3.529634714126587
0.588966954055622,3.5307700634002686
0.5889961899623392,3.5316836833953857
0.5889700427154834,3.532716989517212
0.588999283021848,3.5335886478424072
0.5889731334200016,3.534651041030884
0.5890023781217298,3.5354862213134766
0.5889762261653564,3.536526918411255
0.5890054752581712,3.5373570919036865
0.5889793209477354,3.5383999347686768
0.5890085744273661,3.5392396450042725
0.588982417763334,3.5402841567993164
0.5890116756255165,3.541107177734375
0.5889855166083557,3.542189121246338
0.589014778848832,3.5429840087890625
0.5889886174790113,3.5440683364868164
0.5890178840935308,3.544835329055786
0.5889917203715198,3.545931816101074
0.589020991355838,3.5467276573181152
0.5889948252821082,3.5478177070617676
0.5890241006319866,3.5486297607421875
0.5889979322070104,3.549675703048706
0.5890272119182177,3.5505075454711914
0.5890010411424689,3.5515832901000977
0.58903032521078,3.55238938331604
0.5890041520847338,3.5534744262695312
0.5890334405059298,3.5542590618133545
0.5890072650300624,3.5553643703460693
0.589036557799931,3.5561389923095703
0.5890103799747202,3.557241439819336
0.5890396770890558,3.558021068572998
0.5890134969149801,3.559131145477295
0.5890427983695832,3.5599067211151123
0.5890166158471227,3.5609920024871826
0.5890459216378002,3.5617620944976807
0.5890197367674364,3.562934398651123
0.5890490468900017,3.563727855682373
0.589022859672217,3.5648555755615234
0.5890521741224898,3.565609931945801
0.5890259845577681,3.5667567253112793
0.5890553033315743,3.5675621032714844
0.5890291114204005,3.5686559677124023
0.5890584345135729,3.569441795349121
0.589032240256433,3.570552349090576
0.5890615676648101,3.571354627609253
0.5890353710621916,3.572449207305908
0.5890647027816185,3.5732429027557373
0.5890385038340101,3.5743660926818848
0.5890678398603382,3.5751333236694336
0.5890416385682297,3.5762641429901123
0.5890709788973166,3.577033758163452
0.589044775261199,3.5781588554382324
0.5890741198889088,3.5789167881011963
0.5890479139092739,3.5800321102142334
0.5890772628314767,3.58084774017334
0.5890510545088183,3.581899642944336
0.5890804077213907,3.582728147506714
0.5890541970562031,3.5838115215301514
0.5890835545550274,3.5845887660980225
0.5890573415478064,3.585662841796875
0.589086703328772,3.5865120887756348
0.5890604879800146,3.5875892639160156
0.5890898540390163,3.5883874893188477
0.5890636363492203,3.5894417762756348
0.5890930066821597,3.5902724266052246
0.5890667866518244,3.5913515090942383
0.5890961612546087,3.5921638011932373
0.5890699388842345,3.5932552814483643
0.5890993177527779,3.594062089920044
0.589073093042866,3.595149517059326
0.5891024761730881,3.5959503650665283
0.5890762491241412,3.597010612487793
0.5891056365119682,3.597806453704834
0.5890794071244903,3.598886728286743
0.5891087987658541,3.5996944904327393
0.5890825670403499,3.6007416248321533
0.589111962931189,3.601574420928955
0.5890857288681646,3.602647066116333
0.5891151290044232,3.6035048961639404
0.5890888926043856,3.604557752609253
0.5891182969820145,3.60538387298584
0.5890920582454718,3.6064696311950684
0.5891214668604278,3.6072607040405273
0.5890952257878896,3.6083474159240723
0.5891246386361348,3.609147071838379
0.5890983952281115,3.610241651535034
0.5891278123056151,3.611035108566284
0.589101566562618,3.612135648727417
0.5891309878653548,3.6128883361816406
0.5891047397878967,3.6140336990356445
0.5891341653118475,3.614762783050537
0.5891079149004423,3.615912914276123
0.5891373446415937,3.61665940284729
0.589111091896756,3.6177849769592285
0.5891405258511013,3.6185481548309326
0.589114270773347,3.619706869125366
0.589143708936885,3.620464563369751
0.5891174515267311,3.6215901374816895
0.5891468938954665,3.6223866939544678
0.589120634153431,3.62355375289917
0.589150080723375,3.6243176460266113
0.589123818649977,3.6254594326019287
0.5891532694171463,3.626223564147949
0.5891270050129058,3.627392053604126
0.5891564599733232,3.6281509399414062
0.5891301932387617,3.629411220550537
0.5891596523884558,3.6301486492156982
0.5891333833240954,3.6313729286193848
0.5891628466591012,3.632128953933716
0.5891365752654651,3.633282423019409
0.589166042781823,3.634042263031006
0.5891397690594357,3.635190010070801
0.5891692407531923,3.635946273803711
0.589142964702579,3.6370863914489746
0.5891724405697867,3.637822389602661
0.5891461621914739,3.6389691829681396
0.589175642228191,3.63972544670105
0.5891493615227061,3.640836000442505
0.5891788457249968,3.6416072845458984
0.5891525626928683,3.642752170562744
0.5891820510568025,3.643568992614746
0.5891557656985598,3.644728422164917
0.5891852582202135,3.6454787254333496
0.589158970536387,3.6466751098632812
0.5891884672118421,3.647477388381958
0.5891621772029633,3.6485776901245117
0.5891916780283072,3.64935564994812
0.5891653856949085,3.6504786014556885
0.5891948906662346,3.6512391567230225
0.5891685960088496,3.652392864227295
0.589198105122257,3.6531641483306885
0.5891718081414201,3.654330253601074
0.5892013213930138,3.6550745964050293
0.5891750220892605,3.6562392711639404
0.5892045394751514,3.6569876670837402
0.5891782378490181,3.6581389904022217
0.5892077593653225,3.658869981765747
0.5891814554173466,3.6600215435028076
0.5892109810601868,3.6607935428619385
0.5891846747909066,3.661975145339966
0.5892142045564108,3.662712335586548
0.5891878959663658,3.6639199256896973
0.5892174298506677,3.664654016494751
0.589191118940398,3.6658005714416504
0.5892206569396371,3.666562557220459
0.589194343709684,3.667722225189209
0.5892238858200055,3.6684908866882324
0.5891975702709115,3.669672727584839
0.5892271164884663,3.670452117919922
0.5892007986207742,3.6716132164001465
0.5892303489417187,3.672388792037964
0.589204028755973,3.6735713481903076
0.5892335831764697,3.674337387084961
0.5892072606732152,3.67549204826355
0.5892368191894318,3.6762096881866455
0.5892104943692146,3.677363634109497
0.589240056977325,3.678110122680664
0.5892137298406919,3.6793460845947266
0.5892432965368749,3.680079460144043
0.589216967084374,3.681243419647217
0.5892465378648148,3.68200945854187
0.5892202060969949,3.6832191944122314
0.5892497809578839,3.683967351913452
0.5892234468752944,3.685089349746704
0.5892530258128278,3.6858177185058594
0.5892266894160193,3.6869654655456543
0.5892562724263989,3.687711715698242
0.5892299337159231,3.6888506412506104
0.589259520795356,3.689592123031616
0.5892331797717655,3.69073486328125
0.5892627709164644,3.6915135383605957
0.5892364275803122,3.69265079498291
0.589266022786496,3.6934380531311035
0.5892396771383365,3.6946048736572266
0.5892692764022288,3.695385217666626
0.589242928442617,3.696512222290039
0.5892725317604477,3.6972594261169434
0.5892461814899398,3.698423147201538
0.5892757888579435,3.6991775035858154
0.5892494362770964,3.700345516204834
0.589279047691514,3.7011003494262695
0.5892526928008853,3.702300786972046
0.5892823082579629,3.703038215637207
0.5892559510581115,3.704223394393921
0.5892855705541006,3.7049543857574463
0.5892592110455858,3.7061312198638916
0.5892888345767435,3.7068679332733154
0.5892624727601258,3.7080209255218506
0.589292100322715,3.708756446838379
0.5892657361985555,3.709888458251953
0.589295367788844,3.7106308937072754
0.589269001357705,3.711796998977661
0.589298636971966,3.712545156478882
0.5892722682344107,3.713707208633423
0.5893019078689236,3.714477777481079
0.5892755368255154,3.715665340423584
0.5893051804765645,3.716439723968506
0.5892788071278682,3.7175886631011963
0.5893084547917433,3.71836256980896
0.5892820791383244,3.7195310592651367
0.5893117308113208,3.7202677726745605
0.5892853528537457,3.721437692642212
0.5893150085321639,3.722212553024292
0.5892886282709999,3.7234158515930176
0.5893182879511459,3.72416615486145
0.589291905386961,3.7253053188323975
0.5893215690651463,3.7260653972625732
0.5892951841985092,3.727283239364624
0.5893248518710507,3.7280402183532715
0.589298464702531,3.729281187057495
0.5893281363657509,3.7300050258636475
0.5893017468959192,3.731180429458618
0.5893314225461448,3.7319858074188232
0.5893050307755725,3.7331180572509766
0.5893347104091368,3.733867883682251
0.5893083163383958,3.7350027561187744
0.5893379999516369,3.7357470989227295
0.5893116035813002,3.7368621826171875
0.5893412911705617,3.737611770629883
0.5893148925012031,3.738769769668579
0.5893445840628337,3.7395734786987305
0.5893181830950277,3.740682363510132
0.5893478786253816,3.7414631843566895
0.5893214753597035,3.7426040172576904
0.5893511748551401,3.7434146404266357
0.589324769292166,3.744511365890503
0.5893544727490501,3.745295763015747
0.5893280648893567,3.7463958263397217
0.5893577723040581,3.7471797466278076
0.5893313621482233,3.748286485671997
0.5893610735171171,3.7490439414978027
0.5893346610657195,3.7501885890960693
0.5893643763851864,3.750924587249756
0.5893379616388049,3.752089262008667
0.5893676809052305,3.752840995788574
0.5893412638644454,3.753972291946411
0.5893709870742205,3.754706621170044
0.5893445677396123,3.7558488845825195
0.5893742948891335,3.756594181060791
0.5893478732612837,3.7576944828033447
0.5893776043469519,3.7584946155548096
0.5893511804264431,3.7596235275268555
0.5893809154446651,3.7604305744171143
0.5893544892320801,3.7614974975585938
0.5893842281792676,3.7623324394226074
0.5893577996751902,3.7634084224700928
0.5893875425477602,3.764192819595337
0.5893611117527751,3.7652690410614014
0.5893908585471495,3.7660884857177734
0.5893644254618419,3.767174243927002
0.589394176174448,3.767963171005249
0.589367740799404,3.7690532207489014
0.5893974954266744,3.769815444946289
0.5893710577624806,3.7709243297576904
0.5894008163008527,3.771782398223877
0.5893743763480968,3.77280855178833
0.5894041387940133,3.7736728191375732
0.5893776965532834,3.7747085094451904
0.589407462903192,3.7755677700042725
0.5893810183750771,3.7765729427337646
0.5894107886254307,3.7775704860687256
0.5893843418105206,3.7784929275512695
0.5894141159577774,3.779470920562744
0.5893876668566622,3.7803502082824707
0.5894174448972852,3.7813446521759033
0.5893909935105562,3.782271385192871
0.5894207754410136,3.783217668533325
0.5893943217692627,3.784156084060669
0.5894241075860276,3.7851054668426514
0.5893976516298471,3.786022663116455
0.589427441329398,3.7869718074798584
0.5894009830893814,3.7878856658935547
0.5894307766682013,3.78884220123291
0.5894043161449425,3.789734125137329
0.58943411359952,3.7907843589782715
0.5894076507936136,3.791619062423706
0.5894374521204422,3.7926480770111084
0.5894109870324835,3.7934892177581787
0.5894407922280616,3.794515609741211
0.5894143248586465,3.7953598499298096
0.5894441339194774,3.796401023864746
0.5894176642692027,3.797199010848999
0.5894474771917952,3.7982828617095947
0.5894210052612584,3.7990658283233643
0.5894508220421255,3.800156831741333
0.5894243478319244,3.8009300231933594
0.5894541684675848,3.8020830154418945
0.5894276919783186,3.802825689315796
0.5894575164652957,3.804023504257202
0.5894310376975634,3.8047311305999756
0.5894608660323855,3.8059160709381104
0.5894343849867872,3.806630849838257
0.5894642171659875,3.8078389167785645
0.5894377338431243,3.8085567951202393
0.5894675698632411,3.8097779750823975
0.5894410842637143,3.8104872703552246
0.5894709241212909,3.811692476272583
0.5894444362457023,3.812403440475464
0.5894742799372868,3.813591480255127
0.5894477897862395,3.8143231868743896
0.5894776373083849,3.8155605792999268
0.589451144882482,3.816274642944336
0.5894809962317461,3.8174242973327637
0.5894545015315918,3.818159818649292
0.5894843567045376,3.8193578720092773
0.5894578597307365,3.8200764656066895
0.5894877187239318,3.8212368488311768
0.5894612194770891,3.821967601776123
0.5894910822871066,3.8231124877929688
0.5894645807678283,3.823875904083252
0.5894944473912452,3.824993133544922
0.589467943600138,3.825742244720459
0.5894978140335367,3.8270044326782227
0.5894713079712078,3.8277227878570557
0.5895011822111758,3.828886032104492
0.5894746738782329,3.829601526260376
0.5895045519213618,3.8307948112487793
0.5894780413184136,3.8315179347991943
0.5895079231613004,3.8326785564422607
0.5894814102889558,3.8334121704101562
0.5895112959282024,3.834573268890381
0.5894847807870712,3.8353209495544434
0.5895146702192837,3.8364920616149902
0.5894881528099764,3.8372011184692383
0.5895180460317663,3.8384008407592773
0.5894915263548935,3.8391244411468506
0.5895214233628772,3.840343713760376
0.5894949014190504,3.8410556316375732
0.5895248022098484,3.842275381088257
0.5894982779996802,3.8429977893829346
0.5895281825699182,3.844186305999756
0.5895016560940212,3.844935417175293
0.5895315644403298,3.8460872173309326
0.5895050356993171,3.8468081951141357
0.5895349478183314,3.8480143547058105
0.5895084168128172,3.8487274646759033
0.5895383327011771,3.8498947620391846
0.5895117994317758,3.85062313079834
0.5895417190861263,3.851938486099243
0.589515183553453,3.8526220321655273
0.589545106970443,3.8538286685943604
0.5895185691751135,3.8545427322387695
0.5895484963513977,3.855724573135376
0.5895219562940283,3.856431007385254
0.5895518872262651,3.8576266765594482
0.5895253449074727,3.858327865600586
0.5895552795923259,3.8595542907714844
0.589528735012728,3.860283374786377
0.5895586734468656,3.861412525177002
0.5895321266070802,3.862173557281494
0.5895620687871754,3.8633720874786377
0.5895355196878209,3.8640944957733154
0.5895654656105515,3.865257740020752
0.5895389142522472,3.865969181060791
0.5895688639142952,3.867158889770508
0.5895423102976608,3.8678925037384033
0.5895722636957134,3.869008779525757
0.5895457078213692,3.869751453399658
0.5895756649521177,3.8709146976470947
0.5895491068206846,3.8716623783111572
0.5895790676808256,3.8727834224700928
0.589552507292925,3.8735342025756836
0.5895824718791589,3.874720573425293
0.5895559092354129,3.875534772872925
0.5895858775444456,3.8766002655029297
0.5895593126454765,3.8773880004882812
0.589589284674018,3.8784780502319336
0.5895627175204489,3.8792481422424316
0.589592693265214,3.880363941192627
0.5895661238576684,3.8811094760894775
0.5895961033153767,3.8823089599609375
0.5895695316544788,3.8830275535583496
0.5895995148218539,3.8842051029205322
0.5895729409082283,3.8849170207977295
0.5896029277819989,3.8861148357391357
0.589576351616271,3.8868257999420166
0.5896063421931699,3.8880250453948975
0.5895797637759653,3.8887407779693604
0.5896097580527304,3.8899149894714355
0.5895831773846755,3.890658378601074
0.5896131753580489,3.8918344974517822
0.5895865924397704,3.892561197280884
0.5896165941064991,3.8937346935272217
0.5895900089386241,3.89444637298584
0.5896200142954593,3.89562726020813
0.5895934268786159,3.8963422775268555
0.5896234359223134,3.8975236415863037
0.5895968462571297,3.89823842048645
0.58962685898445,3.899477958679199
0.589600267071555,3.90019154548645
0.5896302834792627,3.901386022567749
0.5896036893192859,3.9021477699279785
0.5896337094041507,3.9032676219940186
0.5896071129977216,3.904047966003418
0.5896371367565173,3.9051480293273926
0.5896105381042666,3.905886173248291
0.5896405655337714,3.9070534706115723
0.5896139646363299,3.9078357219696045
0.5896439957333268,3.908931255340576
0.5896173925913258,3.909674882888794
0.5896474273526022,3.910808801651001
0.5896208219666736,3.911578416824341
0.5896508603890214,3.9126956462860107
0.5896242527597975,3.913450002670288
0.5896542948400125,3.9145705699920654
0.5896276849681265,3.9153661727905273
0.5896577307030098,3.9164764881134033
0.5896311185890946,3.9172091484069824
0.5896611679754511,3.9183812141418457
0.5896345536201407,3.9191102981567383
0.5896646066547803,3.9202957153320312
0.589637990058709,3.9210057258605957
0.5896680467384453,3.922219753265381
0.5896414279022478,3.9229471683502197
0.5896714882238996,3.9240915775299072
0.5896448671482115,3.9249143600463867
0.5896749311086013,3.9261152744293213
0.589648307794058,3.9268245697021484
0.5896783753900131,3.928025484085083
0.5896517498372509,3.9287314414978027
0.589681821065603,3.9298810958862305
0.5896551932752586,3.930617094039917
0.5896852681328437,3.9318299293518066
0.5896586381055541,3.9325413703918457
0.5896887165892124,3.933727741241455
0.5896620843256155,3.9344513416290283
0.5896921664321919,3.935647964477539
0.5896655319329256,3.936359167098999
0.5896956176592691,3.9375274181365967
0.5896689809249718,3.9382407665252686
0.5896990702679359,3.939448833465576
0.5896724312992467,3.940227508544922
0.589702524255689,3.9413161277770996
0.5896758830532474,3.942117214202881
0.5897059796200304,3.9431991577148438
0.5896793361844759,3.9439895153045654
0.5897094363584658,3.9450652599334717
0.589682790690439,3.945842742919922
0.5897128944685066,3.946955919265747
0.5896862465686484,3.9477102756500244
0.5897163539476687,3.9488637447357178
0.5896897038166202,3.9495761394500732
0.5897198147934727,3.950775623321533
0.5896931624318754,3.9515175819396973
0.5897232770034436,3.952634811401367
0.5896966224119397,3.953394889831543
0.5897267405751118,3.9545047283172607
0.5897000837543436,3.955329418182373
0.5897302055060116,3.956399917602539
0.5897035464566225,3.957193374633789
0.5897336717936829,3.9582836627960205
0.5897070105163159,3.9590659141540527
0.5897371394356696,3.960157632827759
0.5897104759309686,3.9609317779541016
0.5897406084295206,3.962055206298828
0.5897139426981298,3.9628374576568604
0.5897440787727893,3.963963270187378
0.5897174108153533,3.964723587036133
0.589747550463034,3.9658493995666504
0.5897208802801979,3.966588020324707
0.5897510234978173,3.9678027629852295
0.5897243510902265,3.9685251712799072
0.5897544978747067,3.9697086811065674
0.5897278232430071,3.9704248905181885
0.5897579735912741,3.97163724899292
0.5897312967361124,3.972384452819824
0.5897614506450967,3.9736201763153076
0.589734771567119,3.974358558654785
0.5897649290337551,3.9755635261535645
0.5897382477336088,3.976280927658081
0.5897684087548357,3.977466344833374
0.5897417252331681,3.978184700012207
0.5897718898059289,3.9793953895568848
0.5897452040633882,3.9801125526428223
0.5897753721846295,3.9812862873077393
0.5897486842218637,3.9820170402526855
0.5897788558885373,3.983175754547119
0.5897521657061952,3.983933687210083
0.5897823409152563,3.9850544929504395
0.5897556485139871,3.9858005046844482
0.5897858272623953,3.986988067626953
0.5897591326428485,3.9877312183380127
0.5897893149275678,3.9888508319854736
0.5897626180903931,3.989581346511841
0.5897928039083912,3.990755081176758
0.5897661048542389,3.9914891719818115
0.589796294202488,3.9926226139068604
0.5897695929320089,3.9933745861053467
0.5897997858074852,3.9945271015167236
0.5897730823213299,3.9952540397644043
0.5898032787210136,3.9964561462402344
0.5897765730198338,3.9971654415130615
0.5898067729407093,3.998366594314575
0.5897800650251567,3.9990766048431396
0.5898102684642125,4.000278472900391
0.5897835583349392,4.000987768173218
0.5898137652891681,4.002213001251221
0.5897870529468267,4.0029308795928955
0.5898172634132249,4.004115343093872
0.5897905488584684,4.004839181900024
0.589820762834037,4.006041049957275
0.5897940460675184,4.0067901611328125
0.589824263549262,4.0080060958862305
0.5897975445716351,4.008760213851929
0.5898277655565629,4.009904384613037
0.5898010443684814,4.010643243789673
0.5898312688536063,4.011859178543091
0.5898045454557248,4.012590408325195
0.5898347734380637,4.013754844665527
0.5898080478310366,4.014475107192993
0.5898382793076105,4.015661716461182
0.5898115514920931,4.016380786895752
0.589841786459927,4.017552614212036
0.5898150564365746,4.018263101577759
0.5898452948926979,4.019495964050293
0.5898185626621661,4.020240306854248
0.5898488046036119,4.021421194076538
0.589822070166557,4.022162199020386
0.5898523155903622,4.023460626602173
0.5898255789474404,4.024160623550415
0.5898558278506464,4.025379180908203
0.5898290890025146,4.026083946228027
0.5898593413821663,4.027280569076538
0.5898326003294817,4.028002738952637
0.5898628561826283,4.029188871383667
0.5898361129260481,4.029904127120972
0.5898663722497429,4.031083106994629
0.5898396267899252,4.031834363937378
0.5898698895812249,4.032934904098511
0.5898431419188277,4.033694744110107
0.5898734081747938,4.034814119338989
0.5898466583104753,4.035588979721069
0.5898769280281727,4.036707639694214
0.589850175962592,4.037441253662109
0.5898804491390897,4.038587808609009
0.5898536948729056,4.039332151412964
0.5898839715052764,4.040485620498657
0.5898572150391487,4.041219472885132
0.5898874951244695,4.042371511459351
0.5898607364590577,4.0431201457977295
0.5898910199944094,4.044266939163208
0.5898642591303735,4.045004606246948
0.5898945461128409,4.046192169189453
0.5898677830508413,4.046900510787964
0.5898980734775131,4.048085927963257
0.5898713082182108,4.048787593841553
0.589901602086179,4.049980640411377
0.5898748346302349,4.050707817077637
0.5899051319365965,4.051925897598267
0.5898783622846717,4.052637577056885
0.5899086630265271,4.053807973861694
0.5898818911792835,4.054560422897339
0.5899121953537368,4.055704593658447
0.5898854213118361,4.056448221206665
0.5899157289159955,4.0576136112213135
0.5898889526800999,4.058326959609985
0.5899192637110775,4.059512615203857
0.5898924852818499,4.060225248336792
0.5899227997367614,4.0613932609558105
0.5898960191148642,4.062128782272339
0.5899263369908297,4.06328010559082
0.5898995541769264,4.064047336578369
0.5899298754710692,4.0652077198028564
0.5899030904658232,4.065922498703003
0.5899334151752709,4.067099571228027
0.5899066279793456,4.067852735519409
0.5899369561012296,4.068960666656494
0.5899101667152893,4.069703102111816
0.5899404982467445,4.0708372592926025
0.5899137066714536,4.071593523025513
0.5899440416096192,4.072838306427002
0.5899172478456423,4.073557138442993
0.5899475861876611,4.0747411251068115
0.5899207902356627,4.075473070144653
0.5899511319786811,4.076636791229248
0.5899243338393267,4.077346086502075
0.5899546789804956,4.078532934188843
0.5899278786544505,4.079245328903198
0.5899582271909236,4.080447196960449
0.5899314246788537,4.081171751022339
0.5899617766077893,4.08236289024353
0.5899349719103606,4.083089828491211
0.5899653272289204,4.084264039993286
0.5899385203467992,4.0849833488464355
0.5899688790521487,4.086188077926636
0.5899420699860012,4.086896181106567
0.58997243207531,4.088075399398804
0.5899456208258036,4.088779449462891
0.5899759862962447,4.089974403381348
0.589949172864046,4.090679168701172
0.5899795417127964,4.091915130615234
0.5899527260985731,4.0926289558410645
0.5899830983228134,4.093809604644775
0.5899562805272328,4.094518661499023
0.5899866561241475,4.095720052719116
0.5899598361478777,4.096432447433472
0.5899902151146548,4.097605228424072
0.5899633929583639,4.098329782485962
0.5899937752921953,4.099534511566162
0.5899669509565517,4.100252628326416
0.5899973366546332,4.101442337036133
0.5899705101403055,4.102181673049927
0.5900008991998361,4.103366374969482
0.5899740705074935,4.10409140586853
0.5900044629256764,4.105234861373901
0.5899776320559879,4.105977773666382
0.5900080278300299,4.107150077819824
0.589981194783665,4.107897043228149
0.5900115939107764,4.10900092124939
0.5899847586884046,4.109748601913452
0.5900151611657996,4.110867977142334
0.5899883237680911,4.111668586730957
0.5900187295929875,4.112796068191528
0.5899918900206121,4.113577842712402
0.5900222991902319,4.114670753479004
0.58999545744386,4.115441799163818
0.5900258699554278,4.1165595054626465
0.5899990260357304,4.117292165756226
0.5900294418864754,4.118465900421143
0.5900025957941233,4.119183540344238
0.5900330149812778,4.1203296184539795
0.5900061667169418,4.121161460876465
0.5900365892377422,4.122262477874756
0.5900097388020942,4.123061418533325
0.5900401646537801,4.124142408370972
0.5900133120474912,4.124917984008789
0.5900437412273063,4.126021146774292
0.5900168864510488,4.126779794692993
0.5900473189562399,4.127966403961182
0.5900204620106856,4.128695487976074
0.5900508978385036,4.12982702255249
0.5900240387243247,4.130611896514893
0.5900544778720241,4.131753921508789
0.5900276165898933,4.132528781890869
0.590058059054732,4.133645296096802
0.5900311956053219,4.134417295455933
0.5900616413845615,4.135547399520874
0.5900347757685451,4.136346817016602
0.5900652248594507,4.1374351978302
0.5900383570775013,4.138227224349976
0.5900688094773417,4.13933801651001
0.5900419395301325,4.14009165763855
0.5900723952361804,4.141212463378906
0.590045523124385,4.141974449157715
0.5900759821339161,4.143099784851074
0.5900491078582084,4.1439008712768555
0.5900795701685024,4.144968032836914
0.5900526937295565,4.145736455917358
0.5900831593378965,4.146848678588867
0.5900562807363865,4.147616386413574
0.590086749640059,4.148712396621704
0.5900598688766596,4.1494550704956055
0.5900903410729552,4.15060830116272
0.5900634581483407,4.151355743408203
0.590093933634553,4.152482271194458
0.5900670485493986,4.153308868408203
0.5900975273228249,4.154380559921265
0.5900706400778057,4.155191421508789
0.5901011221357468,4.156246900558472
0.5900742327315381,4.15703558921814
0.5901047180712987,4.1581196784973145
0.5900778265085758,4.15889573097229
0.5901083151274638,4.159998178482056
0.5900814214069025,4.160772323608398
0.5901119133022293,4.161848306655884
0.5900850174245054,4.162643909454346
0.5901155125935861,4.163740873336792
0.5900886145593757,4.1645121574401855
0.5901191129995289,4.16558837890625
0.5900922128095081,4.166373252868652
0.5901227145180558,4.167494535446167
0.5900958121729012,4.168228626251221
0.5901263171471687,4.169386148452759
0.5900994126475572,4.17019510269165
0.5901299208848736,4.171395778656006
0.5901030142314817,4.17212438583374
0.5901335257291797,4.17329216003418
0.5901066169226844,4.174026012420654
0.5901371316780999,4.1752049922943115
0.5901102207191786,4.1759421825408936
0.5901407387296508,4.177063465118408
0.590113825618981,4.1777894496917725
0.590144346881853,4.178971290588379
0.590117431620112,4.179767608642578
0.5901479561327303,4.180847406387329
0.5901210387205961,4.181623697280884
0.5901515664803104,4.182729959487915
0.5901246469184604,4.183545351028442
0.5901551779226243,4.184601306915283
0.5901282562117371,4.18540358543396
0.590158790457707,4.186506032943726
0.5901318665984607,4.187266826629639
0.5901624040835968,4.188386917114258
0.5901354780766701,4.189129114151001
0.5901660187983361,4.190287828445435
0.5901390906444074,4.191009044647217
0.5901696345999702,4.19221043586731
0.5901427042997183,4.1929380893707275
0.5901732514865484,4.1941022872924805
0.5901463190406523,4.194824457168579
0.5901768694561238,4.196008682250977
0.5901499348652626,4.196720361709595
0.5901804885067525,4.197904348373413
0.5901535517716056,4.198615312576294
0.5901841086364945,4.199817895889282
0.5901571697577412,4.200538873672485
0.5901877298434137,4.2017130851745605
0.5901607888217336,4.202457904815674
0.5901913521255767,4.203636407852173
0.5901644089616498,4.204364538192749
0.5901949754810545,4.205525875091553
0.5901680301755604,4.206247091293335
0.590198599907921,4.207472324371338
0.5901716524615399,4.20819091796875
0.5902022254042538,4.20937180519104
0.5901752758176663,4.210097789764404
0.5902058519681346,4.211265563964844
0.5901789002420205,4.2120277881622314
0.5902094795976476,4.2131431102752686
0.5901825257326878,4.213900804519653
0.5902131082908814,4.215027570724487
0.5901861522877566,4.215786457061768
0.5902167380459276,4.2169201374053955
0.5901897799053186,4.217696189880371
0.5902203688608814,4.218801021575928
0.590193408583469,4.2196455001831055
0.5902240007338414,4.220703601837158
0.590197038320307,4.221497058868408
0.59022763366291,4.222591161727905
0.590200669113935,4.22339940071106
0.5902312676461929,4.224475622177124
0.5902043009624584,4.225268125534058
0.590234902681799,4.2263665199279785
0.5902079338639867,4.22713303565979
0.5902385387678409,4.228250503540039
0.5902115678166325,4.229001522064209
0.590242175902435,4.230156898498535
0.5902152028185121,4.230884552001953
0.5902458140837004,4.232086420059204
0.5902188388677453,4.232803106307983
0.59024945330976,4.233984470367432
0.5902224759624546,4.234697341918945
0.5902530935787401,4.235940217971802
0.5902261141007669,4.236657619476318
0.5902567348887707,4.237847328186035
0.5902297532808121,4.238563537597656
0.5902603772379849,4.239751100540161
0.590233393500723,4.240457057952881
0.5902640206245192,4.241621255874634
0.5902370347586366,4.242341756820679
0.5902676650465135,4.243545293807983
0.5902406770526935,4.244266033172607
0.590271310502111,4.245431184768677
0.5902443203810362,4.246156692504883
0.590274956989459,4.247363090515137
0.5902479647418122,4.248079538345337
0.590278604506707,4.249248743057251
0.5902516101331714,4.249962568283081
0.5902822530520088,4.251145601272583
0.590255256553268,4.251896858215332
0.5902859026235212,4.2530577182769775
0.5902589040002584,4.253799200057983
0.5902895532194045,4.254952907562256
0.590262552472303,4.2557053565979
0.590293204837822,4.256854057312012
0.5902662019675655,4.257587909698486
0.5902968574769409,4.258798837661743
0.590269852484213,4.259546756744385
0.5903005111349312,4.260665416717529
0.5902735040204159,4.261414051055908
0.5903041658099665,4.262555122375488
0.5902771565743477,4.263322591781616
0.5903078215002237,4.264437913894653
0.5902808101441853,4.265183210372925
0.5903114782038829,4.266350746154785
0.5902844647281092,4.2670769691467285
0.5903151359191277,4.268346071243286
0.590288120324303,4.26904821395874
0.5903187946441447,4.270243167877197
0.5902917769309536,4.270957946777344
0.5903224543771244,4.272148609161377
0.5902954345462508,4.272871971130371
0.5903261151162599,4.274050235748291
0.5902990931683887,4.2747581005096436
0.5903297768597479,4.27599310874939
0.5903027527955637,4.276701211929321
0.5903334396057882,4.277896881103516
0.5903064134259758,4.27860951423645
0.5903371033525842,4.279846668243408
0.5903100750578284,4.2805495262146
0.590340768098342,4.281747341156006
0.590313737689328,4.282465219497681
0.5903444338412717,4.283670425415039
0.5903174013186845,4.2843849658966064
0.5903481005795859,4.285525560379028
0.5903210659441107,4.286248207092285
0.5903517683115013,4.287453889846802
0.5903247315638229,4.288154602050781
0.5903554370352367,4.289346933364868
0.5903283981760411,4.290056943893433
0.590359106749015,4.291234016418457
0.5903320657789873,4.291981935501099
0.5903627774510624,4.2931084632873535
0.590335734370888,4.293850421905518
0.5903664491396073,4.294977903366089
0.5903394039499722,4.295734167098999
0.5903701218128824,4.296891689300537
0.5903430745144722,4.297600269317627
0.5903737954691232,4.298782825469971
0.5903467460626234,4.299535751342773
0.5903774701065682,4.300654649734497
0.5903504185926647,4.301393985748291
0.5903811457234591,4.302545070648193
0.5903540921028383,4.303325176239014
0.5903848223180415,4.3044469356536865
0.5903577665913889,4.3052098751068115
0.5903884998885628,4.306329727172852
0.5903614420565649,4.307070970535278
0.590392178433275,4.308257818222046
0.5903651184966178,4.308969259262085
0.5903958579504324,4.310159206390381
0.5903687959098022,4.310855388641357
0.5903995384382926,4.312057256698608
0.5903724742943759,4.312788009643555
0.5904032198951166,4.313944101333618
0.5903761536485996,4.314669370651245
0.5904069023191683,4.315863847732544
0.5903798339707376,4.316575765609741
0.5904105857087145,4.31788444519043
0.5903835152590567,4.318573474884033
0.5904142700620258,4.319781541824341
0.5903871975118274,4.320502281188965
0.5904179553773754,4.321679592132568
0.5903908807273232,4.322390794754028
0.5904216416530397,4.323599100112915
0.5903945649038205,4.3243088722229
0.5904253288872983,4.325494050979614
0.5903982500395989,4.326221227645874
0.5904290170784341,4.3274006843566895
0.5904019361329411,4.328114986419678
0.5904327062247323,4.329290151596069
0.590405623182133,4.330003261566162
0.5904363963244822,4.331215858459473
0.5904093111854635,4.331966161727905
0.5904400873759755,4.333077430725098
0.5904130001412246,4.333833456039429
0.5904437793775071,4.334961652755737
0.5904166900477111,4.335729360580444
0.5904474723273755,4.336888313293457
0.5904203809032215,4.337596654891968
0.5904511662238814,4.338799715042114
0.5904240727060568,4.3395256996154785
0.5904548610653291,4.34070348739624
0.5904277654545211,4.341442584991455
0.5904585568500258,4.342578649520874
0.590431459146922,4.343374729156494
0.590462253576282,4.344475030899048
0.5904351537815694,4.3452467918396
0.5904659512424107,4.346407175064087
0.5904388493567772,4.347127199172974
0.5904696498467283,4.348313808441162
0.5904425458708611,4.349077463150024
0.5904733493875545,4.350192308425903
0.5904462433221414,4.350933313369751
0.590477049863211,4.352108955383301
0.5904499417089396,4.352838516235352
0.5904807512720238,4.353973150253296
0.5904536410295818,4.354717493057251
0.5904844536123212,4.355911731719971
0.5904573412823961,4.35662055015564
0.5904881568824343,4.357789993286133
0.5904610424657141,4.358498811721802
0.5904918610806978,4.359686374664307
0.5904647445778702,4.360398769378662
0.590495566205449,4.361574411392212
0.590468447617202,4.362316608428955
0.5904992722550282,4.363493919372559
0.5904721515820495,4.364220380783081
0.5905029792277787,4.365367412567139
0.5904758564707563,4.366104364395142
0.590506687122047,4.367416858673096
0.5904795622816688,4.368105173110962
0.5905103959361823,4.369303464889526
0.5904832690131363,4.37002420425415
0.5905141056685366,4.3712005615234375
0.590486976663511,4.371957540512085
0.5905178163174652,4.373062610626221
0.5904906852311482,4.373822927474976
0.5905215278813264,4.374941825866699
0.5904943947144058,4.3757102489471436
0.5905252403584812,4.376841068267822
0.5904981051116451,4.3775794506073
0.5905289537472933,4.378741502761841
0.5905018164212301,4.3794920444488525
0.5905326680461301,4.380629539489746
0.5905055286415279,4.3813817501068115
0.590536383253361,4.38256049156189
0.5905092417709081,4.383283853530884
0.590540099367359,4.384454727172852
0.5905129558077437,4.3851916790008545
0.5905438163864996,4.386400938034058
0.5905166707504101,4.3871190547943115
0.5905475343091615,4.3883216381073
0.5905203865972862,4.389033317565918
0.590551253133726,4.390226125717163
0.5905241033467534,4.390941858291626
0.5905549728585779,4.392146587371826
0.5905278209971961,4.39285683631897
0.590558693482104,4.394045829772949
0.5905315395470014,4.394759893417358
0.5905624150026945,4.395946741104126
0.5905352589945596,4.396660804748535
0.5905661374187424,4.397845268249512
0.5905389793382637,4.398575782775879
0.5905698607286436,4.399758577346802
0.5905427005765096,4.400473117828369
0.5905735849307969,4.401655912399292
0.5905464227076959,4.402376890182495
0.5905773100236037,4.403585195541382
0.5905501457302242,4.404300689697266
0.5905810360054686,4.405442237854004
0.5905538696424992,4.406223297119141
0.5905847628747988,4.407385349273682
0.5905575944429279,4.408102035522461
0.5905884906300043,4.409282445907593
0.5905613201299205,4.409990549087524
0.5905922192694983,4.411180257797241
0.59056504670189,4.411924839019775
0.5905959487916964,4.413054466247559
0.5905687741572524,4.413802146911621
0.5905996791950172,4.414971828460693
0.5905725024944258,4.415799617767334
0.590603410477882,4.416843891143799
0.590576231711832,4.417640924453735
0.5906071426387153,4.418703317642212
0.5905799618078952,4.419527530670166
0.5906108756759438,4.4205803871154785
0.5905836927810424,4.421377897262573
0.5906146095879976,4.4224677085876465
0.5905874246297033,4.423264503479004
0.5906183443733093,4.424344062805176
0.5905911573523105,4.425135612487793
0.590622080030314,4.426234483718872
0.5905948909472996,4.427002906799316
0.5906258165574502,4.428109169006348
0.5905986254131087,4.428843259811401
0.5906295539531587,4.429975271224976
0.5906023607481786,4.430706739425659
0.5906332922158833,4.4319374561309814
0.5906060969509535,4.4326512813568115
0.5906370313440704,4.4338319301605225
0.5906098340198791,4.434548377990723
0.5906407713361693,4.435762882232666
0.5906135719534056,4.436479091644287
0.5906445121906321,4.4376561641693115
0.5906173107499842,4.43836522102356
0.5906482539059134,4.439586877822876
0.59062105040807,4.440316200256348
0.5906519964804708,4.441451072692871
0.5906247909261205,4.4422383308410645
0.5906557399127647,4.443363428115845
0.590628532302596,4.444127082824707
0.5906594842012576,4.4452338218688965
0.5906322745359593,4.445990324020386
0.5906632293444154,4.447118043899536
0.5906360176246761,4.447894811630249
0.5906669753407066,4.448974609375
0.5906397615672148,4.449725151062012
0.5906707221886024,4.450854539871216
0.5906435063620465,4.451685428619385
0.5906744698865766,4.4527411460876465
0.5906472520076452,4.453551530838013
0.5906782184331055,4.454624176025391
0.5906509985024873,4.455448865890503
0.5906819678266686,4.456518173217773
0.590654745845052,4.4573071002960205
0.5906857180657475,4.458393812179565
0.5906584940338212,4.459167718887329
0.5906894691488274,4.4602580070495605
0.5906622430672794,4.461004018783569
0.5906932210743949,4.462151050567627
0.5906659929439143,4.462931871414185
0.5906969738409404,4.4640443325042725
0.5906697436622153,4.4648661613464355
0.5907007274469568,4.4658966064453125
0.5906734952206755,4.466732025146484
0.5907044818909386,4.467806339263916
0.5906772476177898,4.468587398529053
0.5907082371713845,4.469673156738281
0.5906810008520565,4.4704670906066895
0.5907119932867949,4.471564292907715
0.590684754921976,4.472345352172852
0.590715750235673,4.4734601974487305
0.5906885098260518,4.474253177642822
0.5907195080165247,4.475380182266235
0.5906922655627895,4.4761269092559814
0.5907232666278587,4.477311611175537
0.5906960221306977,4.478037118911743
0.5907270260681862,4.479219436645508
0.5906997795282878,4.479963541030884
0.590730786336021,4.481098175048828
0.5907035377540732,4.481862783432007
0.5907345474298795,4.483007192611694
0.5907072968065709,4.483778715133667
0.5907383093482806,4.484904050827026
0.5907110566842994,4.485642194747925
0.5907420720897465,4.4868364334106445
0.5907148173857804,4.487571954727173
0.5907458356528009,4.488708019256592
0.5907185789095386,4.489443778991699
0.5907496000359711,4.490636348724365
0.5907223412541005,4.49135684967041
0.5907533652377863,4.4925243854522705
0.5907261044179954,4.493259906768799
0.5907571312567788,4.494426012039185
0.5907298683997558,4.495154619216919
0.5907608980914831,4.496354818344116
0.590733633197916,4.497081279754639
0.5907646657404366,4.498270750045776
0.5907373988110135,4.498987674713135
0.5907684342021792,4.5001726150512695
0.5907411652375877,4.500891923904419
0.5907722034752529,4.5020647048950195
0.5907449324761812,4.50279426574707
0.5907759735582031,4.503998517990112
0.5907487005253391,4.504722833633423
0.5907797444495771,4.50586462020874
0.5907524693836086,4.506600856781006
0.5907835161479249,4.507814884185791
0.59075623904954,4.508535146713257
0.5907872886517996,4.5097057819366455
0.5907600095216856,4.510427236557007
0.5907910619597557,4.5116376876831055
0.5907637807986006,4.512372732162476
0.5907948360703515,4.513638019561768
0.5907675528788427,4.514364957809448
0.5907986109821469,4.5155699253082275
0.5907713257609724,4.516288757324219
0.5908023866937049,4.517448425292969
0.590775099443552,4.5181801319122314
0.5908061632035906,4.519382476806641
0.590778873925147,4.520098686218262
0.590809940510372,4.521270990371704
0.5907826492043252,4.522006034851074
0.5908137186126193,4.523180723190308
0.5907864252796569,4.523935794830322
0.5908174975089054,4.525029897689819
0.5907902021497149,4.525776147842407
0.590821277197806,4.526928424835205
0.5907939798130745,4.5276830196380615
0.5908250576778985,4.5288050174713135
0.5907977582683134,4.529551029205322
0.5908288389477635,4.530724287033081
0.5908015375140121,4.5314741134643555
0.5908326210059838,4.53259801864624
0.5908053175487532,4.5333521366119385
0.5908364038511448,4.534474849700928
0.5908090983711223,4.535223722457886
0.5908401874818342,4.536395072937012
0.5908128799797069,4.537111282348633
0.5908439718966422,4.538304567337036
0.5908166623730973,4.539027452468872
0.5908477570941618,4.540205955505371
0.5908204455498862,4.5409255027771
0.590851543072988,4.542128324508667
0.5908242295086689,4.542850494384766
0.590855329831719,4.54404091835022
0.5908280142480428,4.544804573059082
0.5908591173689542,4.545909643173218
0.5908317997666084,4.546682119369507
0.5908629056832969,4.547834873199463
0.5908355860629676,4.548579692840576
0.5908666947733519,4.549731969833374
0.590839373135726,4.550456523895264
0.5908704846377263,4.551673412322998
0.5908431609834909,4.552385091781616
0.5908742752750304,4.553570985794067
0.5908469496048718,4.554282188415527
0.5908780666838765,4.555525541305542
0.5908507389984815,4.556270599365234
0.5908818588628797,4.557436227798462
0.5908545291629343,4.558188438415527
0.5908856518106566,4.559384107589722
0.5908583200968477,4.560110092163086
0.5908894455258272,4.5612664222717285
0.5908621117988412,4.562001943588257
0.5908932400070135,4.5632688999176025
0.5908659042675364,4.564014911651611
0.59089703525284,4.565192222595215
0.5908696975015583,4.565913200378418
0.5909008312619333,4.567115068435669
0.5908734914995329,4.567857265472412
0.5909046280329228,4.568980932235718
0.5908772862600902,4.569718599319458
0.5909084255644402,4.570915222167969
0.5908810817818612,4.571661949157715
0.5909122238551197,4.572781801223755
0.5908848780634803,4.573535442352295
0.5909160229035973,4.574656248092651
0.5908886751035834,4.575417518615723
0.5909198227085122,4.576590299606323
0.5908924729008096,4.5773046016693115
0.5909236232685052,4.578492879867554
0.5908962714537999,4.579200506210327
0.59092742458222,4.580394506454468
0.5909000707611975,4.581112623214722
0.5909312266483028,4.582321643829346
0.5909038708216485,4.583045959472656
0.5909350294654014,4.584216356277466
0.5909076716338013,4.584928750991821
0.5909388330321668,4.58610987663269
0.5909114731963061,4.58682107925415
0.5909426373472516,4.58803391456604
0.590915275507816,4.588744401931763
0.5909464424093114,4.589904308319092
0.5909190785669862,4.590624570846558
0.5909502482170039,4.591833829879761
0.590922882372474,4.592545986175537
0.5909540547689892,4.593734502792358
0.5909266869229398,4.5944437980651855
0.5909578620639292,4.595634460449219
0.5909304922170457,4.596344709396362
0.5909616701004888,4.597529411315918
0.5909342982534563,4.598236322402954
0.5909654788773353,4.599439382553101
0.5909381050308384,4.600157737731934
0.5909692883931374,4.601332426071167
0.5909419125478612,4.602102756500244
0.5909730986465673,4.603213787078857
0.5909457208031965,4.603999376296997
0.5909769096362987,4.605124235153198
0.5909495297955182,4.605886936187744
0.5909807213610079,4.607053756713867
0.590953339523502,4.607868671417236
0.5909845338193732,4.60893702507019
0.5909571499858268,4.609711170196533
0.590988347010076,4.610817193984985
0.5909609611811731,4.611623287200928
0.5909921609317988,4.61270809173584
0.5909647731082242,4.613554954528809
0.5909959755832274,4.614593267440796
0.5909685857656652,4.615444660186768
0.5909997909630494,4.616479158401489
0.5909723991521839,4.617298126220703
0.5910036070699549,4.618373870849609
0.5909762132664703,4.619156837463379
0.591007423902636,4.620245695114136
0.5909800281072163,4.6209938526153564
0.5910112414597875,4.622157573699951
0.5909838436731163,4.622888565063477
0.5910150597401058,4.624059438705444
0.5909876599628674,4.62476921081543
0.5910188787422903,4.6259355545043945
0.5909914769751683,4.626668930053711
0.5910226984650422,4.627842664718628
0.5909952947087201,4.628571033477783
0.591026518907065,4.629739046096802
0.5909991131622266,4.630460023880005
0.5910303400670647,4.631686449050903
0.5910029323343936,4.632397890090942
0.5910341619437491,4.633574962615967
0.5910067522239287,4.63429594039917
0.5910379845358289,4.635492324829102
0.5910105728295423,4.636206865310669
0.5910418078420162,4.63739275932312
0.5910143941499468,4.638110637664795
0.5910456318610261,4.639269590377808
0.5910182161838567,4.6400487422943115
0.5910494565915754,4.641135215759277
0.5910220389299894,4.641915321350098
0.5910532820323833,4.64300799369812
0.5910258623870637,4.6438727378845215
0.5910571081821714,4.644879579544067
0.5910296865538008,4.645716667175293
0.5910609350396633,4.646784067153931
0.5910335114289245,4.6475913524627686
0.5910647626035848,4.648663282394409
0.5910373370111605,4.649419546127319
0.5910685908726642,4.650537014007568
0.5910411632992368,4.651363134384155
0.5910724198456312,4.652425527572632
0.5910449902918834,4.653263807296753
0.5910762495212188,4.654292106628418
0.5910488179878329,4.65514612197876
0.5910800798981616,4.656205892562866
0.5910526463858196,4.657029867172241
0.5910839109751961,4.658090591430664
0.5910564754845805,4.6589295864105225
0.5910877427510616,4.660003423690796
0.5910603052828542,4.660821437835693
0.5910915752244994,4.662007808685303
0.5910641357793821,4.662734270095825
0.5910954083942525,4.663933753967285
0.5910679669729074,4.664654493331909
0.5910992422590667,4.665798664093018
0.5910717988621754,4.666558504104614
0.5911030768176898,4.667705059051514
0.591075631445934,4.668445587158203
0.5911069120688714,4.669614315032959
0.5910794647229327,4.670337677001953
0.591110748011364,4.6715333461761475
0.5910832986919236,4.672271251678467
0.5911145846439213,4.6734397411346436
0.5910871333516606,4.674164295196533
0.5911184219652998,4.675360918045044
0.5910909687009003,4.676075458526611
0.591122259974258,4.677261590957642
0.5910948047384006,4.677983999252319
0.5911260986695568,4.679170608520508
0.5910986414629222,4.679906845092773
0.5911299380499585,4.681039571762085
0.591102478873228,4.681795358657837
0.5911337781142283,4.682945489883423
0.5911063169680826,4.68371844291687
0.5911376188611331,4.684828042984009
0.5911101557462528,4.685559511184692
0.5911414602894421,4.686748743057251
0.5911139952065078,4.687484264373779
0.5911453023979267,4.688607454299927
0.5911178353476187,4.689340353012085
0.59114914518536,4.6905176639556885
0.5911216761683589,4.691250324249268
0.5911529886505178,4.692427396774292
0.5911255176675038,4.693162202835083
0.5911568327921777,4.694298982620239
0.5911293598438305,4.6950342655181885
0.5911606776091192,4.696226596832275
0.5911332026961191,4.696933746337891
0.5911645231001241,4.698133945465088
0.5911370462231512,4.6988513469696045
0.5911683692639765,4.700031757354736
0.5911408904237104,4.700745582580566
0.5911722160994625,4.701932430267334
0.5911447352965826,4.702656269073486
0.5911760636053699,4.703857183456421
0.5911485808405561,4.704571485519409
0.5911799117804892,4.705732107162476
0.5911524270544207,4.706448554992676
0.5911837606236123,4.707636117935181
0.5911562739369687,4.708384990692139
0.5911876101335338,4.709506511688232
0.591160121486994,4.710262060165405
0.5911914603090501,4.711524248123169
0.5911639697032933,4.7122533321380615
0.5911953111489597,4.7134246826171875
0.5911678185846647,4.714154481887817
0.5911991626520631,4.715347051620483
0.5911716681299086,4.716055393218994
0.5912030148171628,4.717266321182251
0.5911755183378278,4.717987298965454
0.5912068676430634,4.7191619873046875
0.5911793692072264,4.719903945922852
0.5912107211285719,4.721052885055542
0.5911832207369114,4.721797227859497
0.5912145752724969,4.722973346710205
0.5911870729256912,4.723721265792847
0.5912184300736492,4.724836826324463
0.5911909257723766,4.7255778312683105
0.5912222855308417,4.72672700881958
0.5911947792757802,4.727473735809326
0.5912261416428892,4.728595495223999
0.5911986334347168,4.729328632354736
0.5912299984086088,4.730484962463379
0.5912024882480033,4.731210708618164
0.5912338558268194,4.732404947280884
0.5912063437144583,4.733122110366821
0.5912377138963418,4.734293222427368
0.5912101998329031,4.735014915466309
0.591241572615999,4.736206769943237
0.5912140566021602,4.736917972564697
0.5912454319846163,4.738104581832886
0.5912179140210544,4.738810062408447
0.5912492920010203,4.7400078773498535
0.5912217720884129,4.74071478843689
0.5912531526640405,4.741920709609985
0.5912256308030645,4.742645025253296
0.5912570139725076,4.7438414096832275
0.5912294901638399,4.744563579559326
0.5912608759252548,4.745716333389282
0.5912333501695723,4.746439695358276
0.5912647385211173,4.747625112533569
0.5912372108190964,4.748332977294922
0.5912686017589317,4.7495222091674805
0.5912410721112494,4.750234603881836
0.5912724656375373,4.751428127288818
0.5912449340448699,4.752168416976929
0.5912763301557752,4.753289699554443
0.5912487966187989,4.754045486450195
0.5912801953124882,4.755163192749023
0.5912526598318794,4.755924940109253
0.5912840611065214,4.757040500640869
0.591256523682956,4.757771968841553
0.5912879275367218,4.7589356899261475
0.5912603881708756,4.759750127792358
0.5912917946019381,4.7607951164245605
0.5912642532944871,4.761605262756348
0.5912956623010214,4.762676000595093
0.5912681190526412,4.763508081436157
0.5912995306328246,4.764545440673828
0.5912719854441905,4.7653586864471436
0.5913033995962024,4.766430377960205
0.5912758524679899,4.767234802246094
0.5913072691900115,4.7683093547821045
0.5912797201228958,4.769091606140137
0.5913111394131109,4.77018666267395
0.591283588407767,4.770970344543457
0.5913150102643608,4.7720794677734375
0.591287457321464,4.77283501625061
0.5913188817426243,4.773959398269653
0.5912913268628492,4.774754047393799
0.5913227538467658,4.775885343551636
0.5912951970307871,4.77663254737854
0.5913266265756517,4.7777814865112305
0.591299067824144,4.7785093784332275
0.5913304999281507,4.779712200164795
0.5913029392417884,4.7804343700408936
0.5913343739031329,4.781602621078491
0.5913068112825901,4.782346487045288
0.5913382484994706,4.783538103103638
0.5913106839454219,4.784268856048584
0.5913421237160382,4.785401821136475
0.5913145572291572,4.78617000579834
0.5913459995517117,4.787356615066528
0.5913184311326724,4.788133144378662
0.5913498760053695,4.789212942123413
0.5913223056548453,4.790069341659546
0.5913537530758911,4.791135549545288
0.5913261807945558,4.792022466659546
0.5913576307621583,4.793029308319092
0.5913300565506855,4.793970823287964
0.5913615090630555,4.794922590255737
0.5913339329221182,4.795902490615845
0.591365387977468,4.796802282333374
0.5913378099077394,4.797785758972168
0.5913692675042834,4.798684120178223
0.5913416875064366,4.79972243309021
0.5913731476423911,4.800570249557495
0.591345565717099,4.801642656326294
0.5913770283906826,4.802468538284302
0.5913494445386177,4.8036048412323
0.5913809097480512,4.804369211196899
0.5913533239698862,4.80548357963562
0.5913847917133919,4.806283950805664
0.5913572040097991,4.807391405105591
0.5913886742856018,4.808193206787109
0.5913610846572535,4.8093109130859375
0.5913925574635798,4.810083389282227
0.5913649659111481,4.811215877532959
0.5913964412462267,4.811990737915039
0.5913688477703836,4.813124895095825
0.591400325632445,4.8138885498046875
0.5913727302338623,4.815027236938477
0.5914042106211396,4.815788984298706
0.5913766133004887,4.816888332366943
0.5914080962112164,4.817668676376343
0.5913804969691692,4.818788528442383
0.5914119824015838,4.8195929527282715
0.5913843812388115,4.820727586746216
0.5914158691911517,4.821500539779663
0.5913882661083257,4.822705030441284
0.5914197565788325,4.823482036590576
0.5913921515766237,4.824612379074097
0.5914236445635396,4.825369358062744
0.591396037642619,4.826525926589966
0.5914275331441888,4.827259302139282
0.5913999243052271,4.828415393829346
0.5914314223196975,4.829174280166626
0.5914038115633655,4.830314636230469
0.591435312088985,4.831070184707642
0.5914076994159532,4.832217454910278
0.5914392024509727,4.832952976226807
0.5914115878619112,4.834131240844727
0.5914430934045831,4.834873914718628
0.591415476900162,4.836038827896118
0.5914469849487414,4.836768627166748
0.5914193665296309,4.837931394577026
0.5914508770823741,4.838680744171143
0.5914232567492438,4.839846611022949
0.5914547698044096,4.840610980987549
0.5914271475579294,4.841776609420776
0.5914586631137783,4.842533826828003
0.5914310389546178,4.843761920928955
0.591462557009412,4.844501495361328
0.5914349309382406,4.845664024353027
0.5914664514902449,4.846449136734009
0.5914388235077317,4.8475892543792725
0.5914703465552127,4.8483521938323975
0.5914427166620269,4.849476337432861
0.5914742422032527,4.850235939025879
0.5914466104000631,4.851434230804443
0.5914781384333043,4.8521888256073
0.5914505047207796,4.853358745574951
0.5914820352443088,4.854121685028076
0.5914543996231175,4.855326175689697
0.5914859326352088,4.85606837272644
0.5914582951060195,4.85721492767334
0.591489830604949,4.857950687408447
0.5914621911684301,4.859163045883179
0.591493729152476,4.859897136688232
0.5914660878092957,4.861022710800171
0.591497628276738,4.861766576766968
0.591469985027564,4.862926244735718
0.5915015279766851,4.863702058792114
0.5914738828221853,4.864826440811157
0.5915054282512691,4.865576267242432
0.5914777811921113,4.866738796234131
0.5915093290994436,4.867532014846802
0.5914816801362949,4.868643045425415
0.5915132305201639,4.869436979293823
0.591485579653692,4.870558500289917
0.5915171325123872,4.871339797973633
0.5914894797432588,4.872586011886597
0.5915210350750723,4.87333607673645
0.5914933804039547,4.874568939208984
0.5915249382071799,4.875345468521118
0.5914972816347399,4.876479625701904
0.5915288419076724,4.877259969711304
0.5915011834345769,4.878433465957642
0.5915327461755139,4.879215478897095
0.5915050858024292,4.8803794384002686
0.5915366510096705,4.881134510040283
0.5915089887372629,4.882401943206787
0.5915405564091096,4.883165597915649
0.5915128922380454,4.8844029903411865
0.591544462372801,4.885132789611816
0.591516796303746,4.886340141296387
0.5915483688997153,4.887072563171387
0.5915207009333356,4.88830041885376
0.5915522759888259,4.889026165008545
0.5915246061257871,4.89028000831604
0.5915561836391071,4.8909947872161865
0.5915285118800747,4.892200231552124
0.5915600918495354,4.892899751663208
0.5915324181951747,4.894114255905151
0.5915640006190888,4.894813060760498
0.5915363250700649,4.896051645278931
0.591567909946747,4.8967766761779785
0.5915402325037251,4.898037672042847
0.5915718198314919,4.898784160614014
0.5915441404951367,4.900028228759766
0.5915757302723064,4.900793552398682
0.5915480490432827,4.902041912078857
0.5915796412681754,4.902771472930908
0.5915519581471479,4.904011249542236
0.591583552818086,4.90474271774292
0.5915558678057186,4.905977249145508
0.5915874649210261,4.906718969345093
0.5915597780179831,4.908013343811035
0.5915913775759861,4.908785343170166
0.5915636887829315,4.910025358200073
0.5915952907819575,4.910790205001831
0.5915676000995554,4.9120237827301025
0.5915992045379341,4.91275429725647
0.5915715119668479,4.914004802703857
0.591603118842911,4.914759397506714
0.5915754243838042,4.9159955978393555
0.5916070336958847,4.916735649108887
0.5915793373494208,4.9179277420043945
0.5916109490958543,4.918674468994141
0.5915832508626964,4.919891119003296
0.5916148650418199,4.9206154346466064
0.5915871649226307,4.921778440475464
0.5916187815327831,4.922546625137329
0.5915910795282258,4.923767566680908
0.5916226985677481,4.924505233764648
0.591594994678485,4.92569637298584
0.5916266161457195,4.9264607429504395
0.5915989103724133,4.927715539932251
0.5916305342657049,4.928463459014893
0.5916028266090178,4.929666757583618
0.5916344529267127,4.930404424667358
0.5916067433873067,4.93168306350708
0.591638372127753,4.932456970214844
0.5916106607062902,4.9336230754852295
0.5916422918678381,4.934397459030151
0.5916145785649801,4.935599088668823
0.5916462121459815,4.936379432678223
0.5916184969623898,4.937593698501587
0.5916501329611983,4.938359260559082
0.5916224158975346,4.939594984054565
0.5916540543125057,4.940394401550293
0.5916263353694311,4.941468954086304
0.5916579761989222,4.942335367202759
0.5916302553770978,4.943426609039307
0.5916618986194682,4.94423770904541
0.5916341759195548,4.945374011993408
0.5916658215731653,4.946125268936157
0.5916380969958236,4.947275638580322
0.5916697450590372,4.948070764541626
0.5916420186049278,4.949195384979248
0.5916736690761093,4.949975490570068
0.5916459407458923,4.951140642166138
0.591677593623408,4.95189094543457
0.5916498634177438,4.953020095825195
0.591681518699962,4.953808069229126
0.5916537866195106,4.9550251960754395
0.5916854443048014,4.955759286880493
0.5916577103502225,4.957032918930054
0.5916893704369577,4.957788705825806
0.5916616346089111,4.959115743637085
0.5916932970954645,4.959894895553589
0.5916655593946093,4.961044549942017
0.5916972242793567,4.961791515350342
0.5916694847063525,4.962958574295044
0.5917011519876706,4.963730573654175
0.5916734105431765,4.964864253997803
0.5917050802194448,4.965595006942749
0.5916773369041196,4.966750860214233
0.5917090089737188,4.967534303665161
0.5916812637882213,4.968646764755249
0.5917129382495343,4.969440460205078
0.5916851911945229,4.970538854598999
0.591716868045934,4.971336841583252
0.5916891191220672,4.972471475601196
0.5917207983619628,4.973242282867432
0.5916930475698987,4.974398851394653
0.5917247291966669,4.975152969360352
0.5916969765370637,4.976337432861328
0.591728660549094,4.977073669433594
0.5917009060226092,4.978234529495239
0.5917325924182935,4.978968381881714
0.591704836025585,4.980134725570679
0.5917365248033167,4.980868101119995
0.5917087665450417,4.982079744338989
0.5917404577032158,4.982797861099243
0.5917126975800318,4.984005689620972
0.5917443911170456,4.984725475311279
0.5917166291296094,4.9858691692352295
0.5917483250438611,4.986633777618408
0.59172056119283,4.987764120101929
0.5917522594827203,4.988513231277466
0.5917244937687507,4.989630699157715
0.5917561944326818,4.990417003631592
0.5917284268564303,4.991548538208008
0.5917601298928061,4.992316961288452
0.5917323604549293,4.9934515953063965
0.5917640658621557,4.994211912155151
0.5917362945633093,4.995394945144653
0.5917680023397939,4.99614405632019
0.5917402291806341,4.9972991943359375
0.5917719393247858,4.998061418533325
0.5917441643059685,4.999181509017944
0.5917758768161985,4.999935150146484
0.5917480999383791,5.001040935516357
0.5917798148131002,5.001816511154175
0.5917520360769343,5.002952337265015
0.5917837533145608,5.003740549087524
0.5917559727207036,5.004853010177612
0.5917876923196519,5.005616664886475
0.5917599098687581,5.006765365600586
0.5917916318274463,5.007556200027466
0.5917638475201711,5.00878643989563
0.5917955718370188,5.009528636932373
0.5917677856740168,5.010735034942627
0.5917995123474453,5.01151180267334
0.591771724329371,5.012660026550293
0.5918034533578036,5.013438940048218
0.5917756634853112,5.014631032943726
0.5918073948671729,5.015400648117065
0.5917796031409163,5.0165417194366455
0.5918113368746337,5.017268657684326
0.5917835432952672,5.018427848815918
0.5918152793792685,5.019179582595825
0.5917874839474455,5.020313739776611
0.5918192223801612,5.0210793018341064
0.5917914250965353,5.02228856086731
0.5918231658763968,5.023009538650513
0.5917953667416214,5.024175405502319
0.5918271098670626,5.0249011516571045
0.5917993088817904,5.026100397109985
0.5918310543512464,5.026817083358765
0.591803251516131,5.028014183044434
0.5918349993280385,5.028740167617798
0.5918071946437324,5.030007362365723
0.5918389447965303,5.030724048614502
0.5918111382636861,5.031966686248779
0.5918428907558146,5.032707214355469
0.5918150823750847,5.033925771713257
0.5918468372049862,5.0346691608428955
0.5918190269770226,5.035920143127441
0.5918507841431405,5.036650896072388
0.5918229720685956,5.037868976593018
0.5918547315693755,5.0386269092559814
0.5918269176489007,5.04001522064209
0.5918586794827899,5.0407395362854
0.5918308637170369,5.041911840438843
0.5918626278824843,5.042670011520386
0.5918348102721044,5.043915271759033
0.5918665767675606,5.044639587402344
0.591838757313205,5.045783996582031
0.5918705261371223,5.046561241149902
0.5918427048394421,5.0477049350738525
0.5918744759902742,5.048460006713867
0.5918466528499204,5.049561023712158
0.5918784263261232,5.0503528118133545
0.5918506013437461,5.051465034484863
0.5918823771437767,5.052244186401367
0.591854550320027,5.053351640701294
0.5918863284423443,5.054125070571899
0.5918584997778723,5.055243253707886
0.5918902802209375,5.055999279022217
0.5918624497163928,5.057112455368042
0.5918942324786678,5.057848215103149
0.5918664001347008,5.059038400650024
0.5918981852146498,5.059786081314087
0.5918703510319097,5.060928583145142
0.5919021384279982,5.061676263809204
0.5918743024071348,5.06289267539978
0.5919060921178304,5.063661575317383
0.5918782542594927,5.064774751663208
0.5919100462832646,5.0655517578125
0.5918822065881015,5.066673040390015
0.5919140009234202,5.067481279373169
0.591886159392081,5.068565368652344
0.5919179560374187,5.069370985031128
0.5918901126705518,5.07046103477478
0.5919219116243828,5.0712730884552
0.5918940664226368,5.072354555130005
0.5919258676834366,5.073152780532837
0.5918980206474598,5.074264287948608
0.5919298242137057,5.075035333633423
0.591901975344146,5.076155662536621
0.591933781214317,5.076904058456421
0.5919059305118224,5.07802414894104
0.5919377386843991,5.078765869140625
0.5919098861496174,5.079901933670044
0.5919416966230823,5.080647706985474
0.5919138422566605,5.081768989562988
0.5919456550294976,5.082552671432495
0.5919177988320833,5.083720922470093
0.591949613902778,5.08447790145874
0.5919217558750183,5.085609436035156
0.5919535732420577,5.086379289627075
0.5919257133845992,5.0875256061553955
0.5919575330464725,5.088261604309082
0.5919296713599622,5.089379549026489
0.5919614933151595,5.090146780014038
0.5919336298002438,5.09127140045166
0.5919654540472575,5.092056512832642
0.5919375887045825,5.093280792236328
0.5919694152419062,5.09401273727417
0.5919415480721182,5.095179557800293
0.5919733768982474,5.095942974090576
0.591945507901992,5.097061634063721
0.5919773390154235,5.09780740737915
0.5919494681933466,5.0989274978637695
0.5919813015925792,5.099708557128906
0.5919534289453262,5.100783586502075
0.5919852646288603,5.101598262786865
0.5919573901570764,5.102715253829956
0.5919892281234136,5.103534698486328
0.5919613518277438,5.104630947113037
0.5919931920753878,5.105422019958496
0.5919653139564771,5.106542587280273
0.5919971564839329,5.107337236404419
0.5919692765424258,5.108476638793945
0.5920011213482003,5.109224081039429
0.5919732395847414,5.110391616821289
0.5920050866673428,5.111165285110474
0.5919772030825763,5.112390756607056
0.5920090524405143,5.113131284713745
0.5919811670350841,5.114323854446411
0.5920130186668707,5.115087270736694
0.5919851314414208,5.1162638664245605
0.5920169853455689,5.11699914932251
0.591989096300743,5.118165731430054
0.5920209524757674,5.118882656097412
0.5919930616122088,5.1200292110443115
0.5920249200566258,5.120750904083252
0.5919970273749777,5.121987342834473
0.5920288880873052,5.122704029083252
0.5920009935882109,5.123927593231201
0.5920328565669686,5.124690055847168
0.5920049602510705,5.1259002685546875
0.5920368254947795,5.126650094985962
0.5920089273627205,5.127863645553589
0.5920407948699035,5.128604173660278
0.5920128949223258,5.129774808883667
0.5920447646915072,5.130536317825317
0.5920168629290531,5.131765127182007
0.5920487349587588,5.132516622543335
0.5920208313820702,5.1336846351623535
0.5920527056708276,5.134453058242798
0.5920248002805465,5.135668992996216
0.5920566768268847,5.136397123336792
0.5920287696236524,5.137553453445435
0.5920606484261021,5.138288736343384
0.59203273941056,5.139584541320801
0.5920646204676533,5.140317916870117
0.5920367096404429,5.141473293304443
0.5920685929507136,5.1422319412231445
0.5920406803124755,5.143426179885864
0.5920725658744591,5.144163608551025
0.5920446514258342,5.145315170288086
0.5920765392380677,5.14607310295105
0.5920486229796963,5.147275686264038
0.5920805130407182,5.148028135299683
0.5920525949732409,5.149186611175537
0.5920844872815912,5.149911403656006
0.5920565674056482,5.1510984897613525
0.5920884619598683,5.1518518924713135
0.5920605402760993,5.152993679046631
0.5920924370747327,5.153745889663696
0.5920645135837775,5.154895544052124
0.5920964126253689,5.1556525230407715
0.592068487327867,5.156765460968018
0.5921003886109627,5.1576457023620605
0.5920724615075532,5.158679485321045
0.5921043650307012,5.159549236297607
0.5920764361220233,5.160547494888306
0.5921083418837729,5.161422491073608
0.5920804111704656,5.162428855895996
0.5921123191693678,5.163280963897705
0.5920843866520695,5.164335250854492
0.592116296886677,5.165182828903198
0.5920883625660263,5.166220664978027
0.5921202750348927,5.167042970657349
0.5920923389115279,5.168092489242554
0.5921242536132094,5.16890287399292
0.5920963156877684,5.169964551925659
0.5921282326208218,5.170774936676025
0.5921002928939424,5.172020435333252
0.5921322120569263,5.172755479812622
0.5921042705292464,5.173959732055664
0.5921361919207213,5.174706935882568
0.592108248592878,5.175903081893921
0.5921401722114057,5.176648139953613
0.592112227084036,5.177803993225098
0.5921441529281798,5.178559303283691
0.592116206001921,5.179767608642578
0.5921481340702455,5.180511951446533
0.5921201853457344,5.181682348251343
0.592152115636806,5.18244743347168
0.5921241651146789,5.183675289154053
0.5921560976270657,5.184418439865112
0.5921281453079591,5.185567140579224
0.5921600800402304,5.186317443847656
0.5921321259247803,5.187489032745361
0.5921640628755069,5.188246965408325
0.5921361069643496,5.1893956661224365
0.5921680461321042,5.190142869949341
0.5921400884258746,5.191318988800049
0.5921720298092311,5.192078113555908
0.5921440703085654,5.1932337284088135
0.5921760139060993,5.19398832321167
0.5921480526116325,5.195186138153076
0.5921799984219208,5.195944547653198
0.5921520353342881,5.197082757949829
0.5921839833559093,5.197822093963623
0.5921560184757452,5.198970079421997
0.5921879687072793,5.199732780456543
0.5921600020352188,5.20082950592041
0.5921919544752475,5.20161247253418
0.5921639860119248,5.20273494720459
0.5921959406590308,5.203564643859863
0.5921679704050803,5.2047014236450195
0.5921999272578484,5.205461025238037
0.5921719552139039,5.206618070602417
0.5922039142709202,5.207473993301392
0.5921759404376155,5.208576440811157
0.5922079016974676,5.209345579147339
0.5921799260754361,5.210468292236328
0.592211889536713,5.211219787597656
0.5921839121265882,5.212362766265869
0.5922158777878803,5.213110685348511
0.5921878985902955,5.214318513870239
0.5922198664501948,5.215038537979126
0.5921918854657826,5.216201066970825
0.5922238555228829,5.2169764041900635
0.5921958727522763,5.2181267738342285
0.5922278450051723,5.2188544273376465
0.5921998604490036,5.220012903213501
0.5922318348962919,5.220733642578125
0.5922038485551934,5.221891403198242
0.5922358251954722,5.222620487213135
0.5922078370700758,5.223843336105347
0.5922398159019444,5.22458028793335
0.592211825992882,5.225736618041992
0.5922438070149416,5.226502180099487
0.5922158153228448,5.227652549743652
0.5922477985336975,5.228414535522461
0.5922198050591978,5.2295660972595215
0.5922517904574477,5.230324745178223
0.5922237952011762,5.23149299621582
0.5922557827854286,5.232259273529053
0.5922277857480163,5.233419418334961
0.5922597755168779,5.234185695648193
0.5922317766989557,5.235412359237671
0.592263768651035,5.236150741577148
0.592235768053233,5.237306356430054
0.5922677621871401,5.238058805465698
0.5922397598100888,5.2392096519470215
0.5922717561244345,5.239950656890869
0.5922437519687643,5.241077899932861
0.5922757504621613,5.241842985153198
0.5922477445285018,5.242997169494629
0.5922797451995647,5.2437849044799805
0.5922517374885455,5.244909048080444
0.5922837403358897,5.245665788650513
0.5922557308481403,5.246800899505615
0.5922877358703829,5.24760365486145
0.5922597246065326,5.248716831207275
0.5922917318022923,5.249519109725952
0.5922637187629699,5.250630617141724
0.5922957281308666,5.251441717147827
0.592267713316701,5.252535581588745
0.5922997248553563,5.253334283828735
0.5922717082669763,5.254446506500244
0.5923037219750128,5.255224943161011
0.5922757036130463,5.2564380168914795
0.5923077194890889,5.257178783416748
0.592279699354164,5.258394479751587
0.5923117173968383,5.259124517440796
0.5922836954895833,5.2602927684783936
0.5923157156975163,5.261049509048462
0.5922876920185587,5.262271881103516
0.5923197143903794,5.262988328933716
0.5922916889403466,5.264194011688232
0.592323713474685,5.264911413192749
0.5922956862542045,5.266088485717773
0.5923277129496922,5.266826629638672
0.5922996839593907,5.267979621887207
0.5923317128146608,5.268710613250732
0.5923036820551653,5.269863128662109
0.5923357130688524,5.27061653137207
0.5923076805407891,5.271793365478516
0.5923397137115289,5.272566080093384
0.5923116794155247,5.273763656616211
0.5923437147419544,5.274518966674805
0.5923156786786351,5.275703430175781
0.5923477161593937,5.276468753814697
0.5923196783293853,5.27763819694519
0.5923517179631128,5.27840256690979
0.5923236783670411,5.279583215713501
0.5923557201523793,5.280346870422363
0.5923276787908696,5.281479835510254
0.5923597227264613,5.282259941101074
0.5923316796001389,5.283419370651245
0.5923637256846289,5.284176349639893
0.5923356807941186,5.285327672958374
0.5923677290261525,5.28608512878418
0.5923396823720796,5.2873101234436035
0.5923717327503045,5.2880470752716064
0.5923436843332934,5.28921365737915
0.5923757368563584,5.289958238601685
0.5923476866770334,5.291193962097168
0.5923797413435883,5.291970491409302
0.5923516894025734,5.293116569519043
0.59238374621127,5.293870687484741
0.5923556925091892,5.295097827911377
0.5923877514586804,5.29582405090332
0.5923596959961576,5.296951770782471
0.5923917570850974,5.297682046890259
0.5923636998627557,5.298840284347534
0.5923957630898006,5.299642086029053
0.5923677041082634,5.3007426261901855
0.5923997694720697,5.301538705825806
0.5923717087319602,5.30268931388855
0.5924037762311868,5.303481578826904
0.5923757137331278,5.304590463638306
0.5924077833664346,5.3053600788116455
0.5923797191110487,5.306589126586914
0.592411790877097,5.3073625564575195
0.5923837248650062,5.308557987213135
0.5924157987624592,5.309284448623657
0.5923877309942858,5.310458183288574
0.5924198070218071,5.311225414276123
0.5923917374981731,5.312466382980347
0.5924238156544285,5.313214302062988
0.5923957443759555,5.31439995765686
0.5924278246596119,5.3151695728302
0.5923997516269215,5.3164238929748535
0.5924318340366471,5.3171868324279785
0.5924037592503604,5.3184075355529785
0.5924358437848251,5.319148778915405
0.592407767245563,5.320339202880859
0.5924398539034376,5.321058511734009
0.5924117756118212,5.322239398956299
0.5924438643917783,5.322988033294678
0.5924157843484281,5.324184417724609
0.5924478752491416,5.324896812438965
0.5924197934546775,5.326070308685303
0.5924518864748228,5.326799631118774
0.5924238029298654,5.327957391738892
0.5924558980681188,5.328693628311157
0.5924278127732878,5.329911708831787
0.5924599100283274,5.330667972564697
0.5924318229842424,5.331903696060181
0.5924639223547475,5.332650661468506
0.592435833562028,5.33382773399353
0.5924679350466795,5.334595441818237
0.5924398445059447,5.335791826248169
0.5924719481034245,5.336555242538452
0.5924438558152936,5.337698698043823
0.5924759615242852,5.338480234146118
0.5924478674893765,5.339618921279907
0.5924799753085649,5.340398073196411
0.5924518795274971,5.341516494750977
0.5924839894555685,5.342300653457642
0.59245589192896,5.343447923660278
0.5924880039646016,5.3442113399505615
0.5924599046930706,5.345354795455933
0.5924920188349715,5.346111297607422
0.5924639178191358,5.34724760055542
0.5924960340659863,5.348022937774658
0.5924679313064632,5.34911847114563
0.5925000496569551,5.349921703338623
0.5924719451543624,5.35102915763855
0.5925040656071885,5.351827144622803
0.5924759593621431,5.352933406829834
0.5925080819159978,5.353718519210815
0.5924799739291167,5.354834318161011
0.5925120985826957,5.35561990737915
0.5924839888545955,5.356810569763184
0.5925161156065959,5.357561111450195
0.5924880041378934,5.358736515045166
0.5925201329870136,5.359514236450195
0.5924920197783248,5.36063027381897
0.5925241507232643,5.361412525177002
0.5924960357752054,5.362590312957764
0.5925281688146654,5.363394260406494
0.5925000521278521,5.364530563354492
0.5925321872605352,5.3652729988098145
0.5925040688355832,5.366485834121704
0.592536206060193,5.3672401905059814
0.5925080858977175,5.368453502655029
0.592540225212959,5.369184255599976
0.5925121033135752,5.370441436767578
0.5925442447181551,5.371174573898315
0.5925161210824779,5.372352838516235
0.5925482645751039,5.3731138706207275
0.5925201392037478,5.374292850494385
0.5925522847831289,5.375038385391235
0.5925241576767086,5.376223802566528
0.5925563053415553,5.376961946487427
0.5925281765006849,5.378138780593872
0.5925603262497091,5.378856182098389
0.5925321956750024,5.3800272941589355
0.592564347506917,5.380757093429565
0.592536215198988,5.381940603256226
0.5925683691125075,5.38267970085144
0.5925402350719696,5.383917808532715
0.5925723910658098,5.384647607803345
0.5925442552932765,5.385806083679199
0.5925764133661544,5.38655424118042
0.5925482758622383,5.387837171554565
0.5925804360128725,5.388591527938843
0.5925522967781868,5.389716386795044
0.5925844590052968,5.390498876571655
0.592556318040454,5.391660690307617
0.5925884823427607,5.39242696762085
0.5925603396483733,5.393583059310913
0.5925925060245995,5.394342660903931
0.5925643616012795,5.395633935928345
0.5925965300501482,5.396367073059082
0.5925683838985076,5.397582054138184
0.5926005544187444,5.398334264755249
0.5925724065393948,5.399570941925049
0.5926045791297256,5.400287389755249
0.5925764295232786,5.401446104049683
0.5926086041824312,5.4022216796875
0.5925804528494979,5.403419017791748
0.5926126295762011,5.404163837432861
0.5925844765173925,5.405295372009277
0.5926166553103767,5.406152248382568
0.5925885005263035,5.4071855545043945
0.5926206813842999,5.408063888549805
0.5925925248755729,5.409090280532837
0.5926247077973144,5.409909248352051
0.5925965495645436,5.410953998565674
0.5926287345487644,5.41182804107666
0.5926005745925601,5.4128570556640625
0.5926327616379957,5.41371750831604
0.5926045999589674,5.414759159088135
0.5926367890643544,5.4156434535980225
0.5926086256631121,5.416629791259766
0.5926408168271885,5.417507648468018
0.5926126517043414,5.418509244918823
0.5926448449258463,5.419414281845093
0.5926166780820037,5.420403242111206
0.592648873359678,5.42128324508667
0.5926207047954486,5.422306776046753
0.5926529021280339,5.423155784606934
0.5926247318440264,5.424189329147339
0.5926569312302661,5.42500114440918
0.5926287592270891,5.426054000854492
0.5926609606657276,5.426862716674805
0.5926327869439894,5.427916049957275
0.5926649904337722,5.4287145137786865
0.5926368149940806,5.429760217666626
0.5926690205337549,5.430586814880371
0.5926408433767179,5.431703805923462
0.592673050965032,5.432492256164551
0.5926448720912567,5.433624982833862
0.5926770817269602,5.434400796890259
0.5926489011370543,5.435629844665527
0.5926811128188979,5.436375856399536
0.5926529305134683,5.437529563903809
0.5926851442402042,5.438279628753662
0.5926569602198579,5.4395081996917725
0.5926891759902396,5.44024920463562
0.5926609902555829,5.441411972045898
0.592693208068365,5.44220495223999
0.5926650206200046,5.443396329879761
0.5926972404739431,5.4441468715667725
0.5926690513124848,5.445291042327881
0.5927012732063368,5.44603705406189
0.5926730823323868,5.447179555892944
0.5927053062649109,5.447947025299072
0.5926771136790747,5.449040174484253
0.5927093396490306,5.449833154678345
0.5926811453519137,5.450925827026367
0.5927133733580624,5.4517598152160645
0.5926851773502702,5.452911376953125
0.5927174073913739,5.453685998916626
0.5926892096735109,5.454853773117065
0.5927214417483334,5.455713987350464
0.5926932423210047,5.456845998764038
0.5927254764283105,5.45762038230896
0.5926972752921206,5.458766460418701
0.592729511430676,5.459547281265259
0.592701308586229,5.460650205612183
0.5927335467548012,5.461442470550537
0.5927053422027012,5.462601184844971
0.5927375824000588,5.463392734527588
0.5927093761409096,5.464529037475586
0.5927416183658223,5.46530818939209
0.5927134104002277,5.466459035873413
0.5927456546514666,5.467215299606323
0.5927174449800299,5.468364715576172
0.5927496912563672,5.46911883354187
0.5927214798796913,5.470298767089844
0.5927537281799009,5.471035003662109
0.5927255150985886,5.4722511768341064
0.5927577654214452,5.47296404838562
0.5927295506360993,5.474153280258179
0.5927618029803787,5.474899053573608
0.5927335864916019,5.476067066192627
0.5927658408560817,5.476801156997681
0.5927376226644756,5.47794771194458
0.5927698790479342,5.478675365447998
0.5927416591541012,5.47984766960144
0.5927739175553184,5.480607032775879
0.5927456959598598,5.481770992279053
0.5927779563776167,5.482530832290649
0.5927497330811343,5.483746528625488
0.592781995514213,5.48448920249939
0.592753770517308,5.4856414794921875
0.5927860349644919,5.486407041549683
0.5927578082677654,5.487566232681274
0.5927900747278393,5.488316774368286
0.592761846331892,5.489461898803711
0.5927941148036419,5.490218639373779
0.5927658847090741,5.491414546966553
0.5927981551912874,5.4921839237213135
0.5927699233986994,5.4933857917785645
0.5928021958901643,5.4941229820251465
0.5927739624001562,5.49535608291626
0.5928062368996625,5.496122598648071
0.5927780017128345,5.497297763824463
0.5928102782191726,5.498042106628418
0.5927820413361242,5.49925422668457
0.5928143198480864,5.500027179718018
0.5927860812694168,5.501171112060547
0.5928183617857966,5.501949310302734
0.5927901215121048,5.503176689147949
0.5928224040316966,5.503934383392334
0.5927941620635816,5.505159616470337
0.5928264465851812,5.505880832672119
0.5927982029232418,5.507104396820068
0.592830489445646,5.507853984832764
0.5928022440904805,5.509011507034302
0.5928345326124876,5.5097856521606445
0.5928062855646943,5.511014699935913
0.5928385760851036,5.511811256408691
0.5928103273452803,5.513024568557739
0.5928426198628926,5.513775825500488
0.5928143694316368,5.51501727104187
0.5928466639452539,5.515791654586792
0.5928184118231635,5.516953468322754
0.5928507083315883,5.517743110656738
0.5928224545192604,5.518956661224365
0.592854753021297,5.519725322723389
0.5928264975193286,5.520869731903076
0.5928587980137827,5.5216474533081055
0.5928305408227704,5.522859334945679
0.5928628433084484,5.523632526397705
0.5928345844289891,5.5247642993927
0.592866888904699,5.525531530380249
0.5928386283373889,5.526695728302002
0.5928709348019396,5.527478456497192
0.5928426725473745,5.528589248657227
0.5928749809995766,5.529369831085205
0.5928467170583523,5.530475616455078
0.5928790274970168,5.531247138977051
0.5928507618697295,5.5323779582977295
0.5928830742936693,5.533144950866699
0.5928548069809136,5.534304618835449
0.5928871213889424,5.5350730419158936
0.5928588523913141,5.5363359451293945
0.5928911687822467,5.53706693649292
0.5928628981003403,5.538252830505371
0.5928952164729935,5.53900146484375
0.5928669441074037,5.5401647090911865
0.5928992644605944,5.540903568267822
0.5928709904119157,5.54211163520813
0.5929033127444627,5.5428383350372314
0.5928750370132891,5.544016599655151
0.5929073613240121,5.544763803482056
0.5928790839109377,5.545955181121826
0.5929114101986578,5.5467143058776855
0.5928831311042764,5.547961950302124
0.5929154593678155,5.548712253570557
0.5928871785927202,5.549945116043091
0.592919508830902,5.55068302154541
0.5928912263756864,5.551934480667114
0.5929235585873353,5.552671194076538
0.592895274452592,5.553899765014648
0.5929276086365335,5.554630517959595
0.5928993228228557,5.55596923828125
0.5929316589779169,5.556711912155151
0.5929033714858969,5.55792236328125
0.5929357096109055,5.558668851852417
0.5929074204411358,5.559931755065918
0.5929397605349214,5.560649633407593
0.5929114696879936,5.561859130859375
0.5929438117493865,5.562599420547485
0.5929155192258927,5.563857793807983
0.5929478632537243,5.564588308334351
0.5929195690542561,5.5657899379730225
0.5929519150473593,5.566537141799927
0.592923619172508,5.5677947998046875
0.5929559671297167,5.568520545959473
0.5929276695800734,5.5696752071380615
0.5929600195002224,5.570422887802124
0.592931720276378,5.571618556976318
0.5929640721583039,5.572361469268799
0.592935771260849,5.573556184768677
0.5929681251033889,5.574275016784668
0.5929398225329138,5.575548410415649
0.5929721783349068,5.576276779174805
0.5929438740920016,5.577443599700928
0.5929762318522869,5.5781989097595215
0.5929479259375416,5.5793726444244385
0.5929802856549604,5.580127239227295
0.5929519780689647,5.581263065338135
0.5929843397423588,5.582019805908203
0.5929560304857022,5.583204746246338
0.5929883941139149,5.583954811096191
0.5929600831871864,5.58508563041687
0.5929924487690621,5.585806369781494
0.5929641361728509,5.58696436882019
0.592996503707235,5.587713956832886
0.5929681894421297,5.588826656341553
0.593000558927869,5.58958101272583
0.5929722429944579,5.590695381164551
0.5930046144304002,5.591486215591431
0.5929762968292721,5.592595338821411
0.5930086702142661,5.593390464782715
0.5929803509460085,5.594509601593018
0.5930127262789047,5.5952537059783936
0.5929844053441057,5.596380710601807
0.593016782623755,5.597137212753296
0.5929884600230019,5.598267316818237
0.5930208392482569,5.599016189575195
0.592992514982137,5.6001482009887695
0.5930248961518513,5.600872755050659
0.5929965702209518,5.602063894271851
0.5930289533339799,5.602782726287842
0.5930006257388875,5.6040120124816895
0.5930330107940855,5.6047163009643555
0.5930046815353867,5.605965852737427
0.5930370685316114,5.606695175170898
0.5930087376098927,5.607919216156006
0.5930411265460023,5.608647346496582
0.5930127939618499,5.609813213348389
0.5930451848367033,5.610581636428833
0.593016850590703,5.611791610717773
0.593049243403161,5.612536191940308
0.5930209074958982,5.6137168407440186
0.5930533022448221,5.614474773406982
0.5930249646768825,5.615684747695923
0.593057361361135,5.616422891616821
0.5930290221331036,5.617581367492676
0.5930614207515484,5.618312358856201
0.59303307986401,5.6195971965789795
0.5930654804155122,5.620324373245239
0.5930371378690517,5.621492624282837
0.5930695403524772,5.622236013412476
0.5930411961476788,5.623434782028198
0.5930736005618946,5.624168395996094
0.5930452546993428,5.625317096710205
0.5930776610432174,5.6260666847229
0.5930493135234958,5.627197980880737
0.5930817217958985,5.627969026565552
0.5930543710007838,5.629687786102295
0.5930857828193924,5.630621433258057
0.5930584330743719,5.631587743759155
0.5930898471263183,5.632504463195801
0.5930624942558932,5.633451461791992
0.5930939115024535,5.634368658065796
0.593066555512943,5.63532829284668
0.5930979759510244,5.636241674423218
0.5930706168470867,5.63722825050354
0.5931020404737558,5.638078689575195
0.5930746782600156,5.63909912109375
0.5931061050723502,5.639928579330444
0.5930787397533979,5.640964031219482
0.5931101697484871,5.641778230667114
0.5930828013288798,5.64284873008728
0.5931142345038248,5.643690824508667
0.5930868629880858,5.644787073135376
0.5931182993399987,5.645561218261719
0.5930909247326185,5.646695375442505
0.5931223642586227,5.647500276565552
0.5930949865640595,5.64860725402832
0.5931264292612896,5.64940881729126
0.5930990484839685,5.650542497634888
0.5931304943495704,5.651324510574341
0.593103110493885,5.652460813522339
0.5931345595250154,5.653219223022461
0.5931071725953265,5.654386043548584
0.5931386247891537,5.655216693878174
0.5931112347897916,5.656356573104858
0.5931426901434939,5.657129287719727
0.5931152970787569,5.658268451690674
0.5931467555895241,5.6590259075164795
0.59311935946368,5.660176753997803
0.5931508211287125,5.660904884338379
0.593123421945998,5.662091255187988
0.5931548867625072,5.662823677062988
0.5931274845271286,5.664018630981445
0.5931589524923361,5.664737939834595
0.5931315472084695,5.6658935546875
0.593163018319608,5.666683912277222
0.5931356099914,5.667885065078735
0.5931670842457121,5.668633460998535
0.5931396728772793,5.669776439666748
0.5931711502720184,5.670541048049927
0.593143735867448,5.671753644943237
0.5931752163998781,5.672521591186523
0.5931477989632286,5.673673391342163
0.5931792826306237,5.674473285675049
0.593151862165924,5.675686359405518
0.5931833489655686,5.6764326095581055
0.5931559254768197,5.677634000778198
0.5931874154060084,5.678413152694702
0.5931599888971828,5.679634094238281
0.5931914819532204,5.680384397506714
0.5931640524282624,5.681525230407715
0.5931955486084637,5.682308912277222
0.5931681160712899,5.68347430229187
0.5931996153729796,5.684227466583252
0.5931721798274789,5.685399532318115
0.5932036822479919,5.686140775680542
0.5931762436980261,5.687339544296265
0.5932077492347071,5.688094854354858
0.5931803076841109,5.689213514328003
0.5932118163343142,5.689957618713379
0.5931843717868952,5.691082239151001
0.5932158835479853,5.691850185394287
0.5931884360075246,5.692984104156494
0.5932199508768755,5.693747043609619
0.5931925003471281,5.694924592971802
0.5932240183221233,5.69567608833313
0.5931965648068178,5.696798086166382
0.5932280858848505,5.697574853897095
0.5932006293876899,5.698704242706299
0.5932321535661629,5.699503421783447
0.5932046940908242,5.700604200363159
0.5932362213671499,5.701374769210815
0.5932087589172848,5.702533960342407
0.5932402892888846,5.703313827514648
0.5932128238681197,5.7044641971588135
0.5932443573324248,5.705315351486206
0.5932168889443618,5.706510782241821
0.5932484254988123,5.707254886627197
0.5932209541470277,5.708421945571899
0.5932524937890735,5.709170818328857
0.5932250194771198,5.710346937179565
0.5932565622042193,5.711078643798828
0.5932290849356244,5.7122955322265625
0.5932606307452457,5.713013648986816
0.5932331505235137,5.7141876220703125
0.5932646994131336,5.7149364948272705
0.5932372162417444,5.7161476612091064
0.593268768208849,5.7168896198272705
0.5932412820912588,5.718032598495483
0.593272837133343,5.7187817096710205
0.5932453480729849,5.719928741455078
0.5932769061875525,5.720674276351929
0.5932494141878363,5.721849203109741
0.5932809753723999,5.722605466842651
0.593253480436712,5.723832368850708
0.5932850446887933,5.724569082260132
0.5932575468204977,5.725762605667114
0.5932891141376269,5.726541519165039
0.5932616133400649,5.727704763412476
0.5932931837197807,5.72846245765686
0.5932656799962708,5.72959303855896
0.5932972534361212,5.730359077453613
0.5932697467899603,5.731562852859497
0.593301323287501,5.732295989990234
0.5932738137219633,5.733453273773193
0.5933053932747594,5.734211206436157
0.5932778807930977,5.735430717468262
0.5933094633987225,5.736156225204468
0.593281948004168,5.737334966659546
0.5933135336602029,5.738098621368408
0.5932860153559653,5.739262342453003
0.5933176040600003,5.740017652511597
0.593290082849268,5.741185426712036
0.5933216745989014,5.7419211864471436
0.5932941504848416,5.743091583251953
0.5933257452776804,5.743876218795776
0.5932982182634394,5.7449562549591064
0.5933298160970982,5.745729684829712
0.5933022861858024,5.746856212615967
0.5933338870579044,5.747691869735718
0.5933063542526583,5.748737573623657
0.5933379581608349,5.7495691776275635
0.5933104224647239,5.750629901885986
0.5933420294066141,5.75145959854126
0.5933144908227032,5.75253963470459
0.5933461007959542,5.753361463546753
0.5933185593272879,5.754461288452148
0.5933501723295553,5.7553322315216064
0.5933226279791591,5.756366968154907
0.5933542440081062,5.757220506668091
0.5933266967789851,5.758244276046753
0.5933583158322829,5.759062051773071
0.5933307657274235,5.760106563568115
0.5933623878027511,5.760900497436523
0.5933348348251197,5.761976957321167
0.5933664599201638,5.762756824493408
0.5933389040727085,5.763890027999878
0.5933705321851637,5.764655113220215
0.5933429734708131,5.765795707702637
0.5933746045983819,5.766576290130615
0.593347043020046,5.767766237258911
0.5933786771604381,5.7685182094573975
0.5933511127210084,5.769692897796631
0.5933827498719415,5.770459413528442
0.5933551825742911,5.771605730056763
0.5933868227334901,5.772377014160156
0.5933592525804738,5.7735326290130615
0.5933908957456716,5.774299144744873
0.593363322740126,5.775496006011963
0.5933949689090627,5.776245355606079
0.5933673930538066,5.777396202087402
0.5933990422242296,5.778166770935059
0.593371463522064,5.779319524765015
0.5934031156917284,5.780049085617065
0.5933755341454366,5.7812488079071045
0.5934071893121047,5.782017707824707
0.5933796049244526,5.783206462860107
0.5934112630858941,5.783962726593018
0.5933836758596304,5.785131216049194
0.5934153370136221,5.785841941833496
0.593387746951478,5.787047863006592
0.593419411095804,5.787780523300171
0.5933918182004941,5.788920164108276
0.5934234853329459,5.789675235748291
0.5933958896071677,5.7908408641815186
0.5934275597255435,5.791625261306763
0.5933999611719779,5.792743682861328
0.5934316342740831,5.793533563613892
0.5934040328953945,5.794680118560791
0.593435708979042,5.795470237731934
0.5934081047778782,5.796560049057007
0.5934397838408872,5.7973291873931885
0.59341217681988,5.79845404624939
0.5934438588600772,5.799229145050049
0.5934162490218421,5.80037784576416
0.5934479340370609,5.801139831542969
0.5934203213841972,5.802350759506226
0.5934520093722783,5.803075790405273
0.5934243939073698,5.804366111755371
0.5934560848661601,5.805093765258789
0.5934284665917748,5.806283473968506
0.5934601605191283,5.807015895843506
0.5934325394378188,5.808216571807861
0.5934642363315963,5.808933258056641
0.5934366124458995,5.81010627746582
0.5934683123039686,5.810828447341919
0.593440685616406,5.812046766281128
0.593472388436641,5.812762260437012
0.5934447589497193,5.813971519470215
0.5934764647300008,5.814706325531006
0.5934488324462118,5.815921783447266
0.5934805411844273,5.816678047180176
0.5934529061062472,5.817824125289917
0.5934846178002908,5.818603038787842
0.5934569799301819,5.81977391242981
0.5934886945779541,5.8205296993255615
0.5934610539183635,5.821695327758789
0.5934927715177714,5.822451591491699
0.5934651280711316,5.823681354522705
0.5934968486200887,5.824407339096069
0.5934692023888187,5.825580358505249
0.593500925885245,5.826330184936523
0.5934732768717482,5.827537775039673
0.5935050033135697,5.82826566696167
0.5934773515202368,5.829427242279053
0.5935090809053865,5.830181837081909
0.5934814263345931,5.831398963928223
0.5935131586610098,5.832147836685181
0.5934855013151182,5.833346843719482
0.5935172365807472,5.834080457687378
0.5934895764621055,5.8352766036987305
0.5935213146648984,5.836031913757324
0.5934936517758417,5.837177753448486
0.593525392913756,5.8379034996032715
0.5934977272566054,5.839089870452881
0.5935294713276048,5.839826583862305
0.5935018029046683,5.840956211090088
0.5935335499067231,5.841712713241577
0.5935058787202947,5.842900991439819
0.5935376286513809,5.843682289123535
0.5935099547037426,5.844816446304321
0.5935417075618421,5.845566272735596
0.5935140308552619,5.846731662750244
0.5935457866383632,5.847524881362915
0.5935181071750965,5.848691463470459
0.5935498658811934,5.8494391441345215
0.593522183663483,5.850611925125122
0.5935539452905757,5.8513829708099365
0.5935262603206514,5.852532386779785
0.5935580248667459,5.853304624557495
0.5935303371468247,5.854530572891235
0.5935621046099332,5.855254650115967
0.59353441414222,5.856432914733887
0.5935661845203598,5.857179164886475
0.5935384913070471,5.858383417129517
0.593570264598242,5.859118461608887
0.5935425686415098,5.860314130783081
0.5935743448437892,5.861040353775024
0.5935466461458054,5.862244367599487
0.5935784252572044,5.862956523895264
0.593550723820125,5.864167928695679
0.5935825058386842,5.8648717403411865
0.593554801664653,5.866063117980957
0.5935865865884196,5.866785049438477
0.5935588796795686,5.8680267333984375
0.593590667506594,5.868741989135742
0.5935629578650436,5.869925260543823
0.5935947485933859,5.870673179626465
0.5935670362212451,5.87184739112854
0.5935988298489676,5.872610807418823
0.5935711147483332,5.873770713806152
0.5936029112735048,5.874536991119385
0.5935751934464625,5.87569785118103
0.5936069928671579,5.876465559005737
0.593579272315782,5.877623796463013
0.5936110746300811,5.878375053405762
0.5935833513564346,5.879533529281616
0.5936151565624229,5.880296230316162
0.5935874305685579,5.88145112991333
0.5936192386643261,5.882237434387207
0.5935915099522834,5.883457660675049
0.5936233209359278,5.884195327758789
0.5935955895077373,5.885467767715454
0.5936274033773595,5.886211633682251
0.5935996692350403,5.8874266147613525
0.5936314859887475,5.8881676197052
0.5936037491343077,5.889339208602905
0.5936355687702122,5.890083074569702
0.5936078292056493,5.891270637512207
0.5936396517218686,5.892047882080078
0.5936119094491699,5.893296241760254
0.5936437348438269,5.894027471542358
0.5936159898649684,5.89521050453186
0.5936478181361913,5.8959619998931885
0.5936200704531396,5.897085905075073
0.5936519015990613,5.897841453552246
0.5936241512137721,5.898968696594238
0.5936559852325313,5.89974045753479
0.5936282321469498,5.900840759277344
0.5936600690366902,5.901606798171997
0.5936323132527518,5.9027628898620605
0.5936641530116219,5.90364408493042
0.5936363945312523,5.904663562774658
0.5936682371574058,5.905501842498779
0.5936404759825201,5.906540870666504
0.593672321474116,5.907386541366577
0.5936445576066198,5.9084248542785645
0.5936764059618217,5.909253358840942
0.5936486394036108,5.910319805145264
0.5936804906205878,5.911086082458496
0.5936527213735481,5.912203311920166
0.5936845754504736,5.9129369258880615
0.5936568035164814,5.914128541946411
0.5936886604515343,5.914852142333984
0.5936608858324568,5.916036128997803
0.5936927456238209,5.916759490966797
0.5936649683215148,5.9179041385650635
0.5936968309673786,5.918668508529663
0.5936690509836922,5.919830799102783
0.593700916482249,5.920587539672852
0.593673133819021,5.92174768447876
0.5937050021684689,5.922525405883789
0.5936772168275288,5.923746109008789
0.5937090880260711,5.924468040466309
0.593681300009239,5.925614595413208
0.5937131740550833,5.926394462585449
0.5936853833641705,5.927548885345459
0.5937172602555295,5.928299903869629
0.5936894668923383,5.929461240768433
0.593721346627429,5.9302122592926025
0.5936935505937526,5.931425333023071
0.5937254331707973,5.932180643081665
0.5936976344684203,5.933369159698486
0.5937295198856455,5.934122562408447
0.5937017185163436,5.935312747955322
0.5937336067719805,5.936055660247803
0.5937058027375206,5.93722128868103
0.5937376938298052,5.937955141067505
0.5937098871319458,5.939143896102905
0.5937417810591189,5.939945936203003
0.5937139716996098,5.941014289855957
0.5937458684599162,5.941797494888306
0.5937180564404989,5.94291615486145
0.5937499560321883,5.943747043609619
0.5937221413545958,5.944815397262573
0.5937540437759221,5.94561767578125
0.5937262264418793,5.946717023849487
0.5937581316911015,5.947522878646851
0.5937303117023245,5.948629856109619
0.5937622197777056,5.94941782951355
0.5937343971359028,5.950555086135864
0.5937663080357102,5.951335430145264
0.5937384827425817,5.952478885650635
0.5937703964650878,5.953331708908081
0.5937425685223257,5.954521656036377
0.5937744850658064,5.955272912979126
0.5937466544750948,5.956436634063721
0.5937785738378314,5.957194805145264
0.5937507406008465,5.9583580493927
0.5937826627811237,5.9591004848480225
0.5937548268995337,5.96024489402771
0.5938079596386335,5.962000608444214
0.593758913371107,5.963229417800903
0.5938120831495629,5.963990926742554
0.5937630657517282,5.9651572704315186
0.5938162394961192,5.965872764587402
0.593767218186193,5.967077732086182
0.5938203959106182,5.967823266983032
0.5937713706904258,5.968951463699341
0.5938245523929574,5.969700813293457
0.5937755232643153,5.970879077911377
0.5938287089430285,5.971659183502197
0.5937796759077498,5.972806692123413
0.5938328655607236,5.973582029342651
0.5937838286206188,5.9747703075408936
0.5938370222459345,5.975536346435547
0.5937879814028106,5.976668357849121
0.5938411789985528,5.977463960647583
0.593792134254214,5.978609561920166
0.5938453358184705,5.979390621185303
0.5937962871747177,5.980538368225098
0.5938494927055794,5.98128867149353
0.5938004401642107,5.982489109039307
0.5938536496597713,5.983240127563477
0.5938045932225814,5.9844396114349365
0.5938578066809376,5.9851765632629395
0.5938087463497186,5.986357927322388
0.5938619637689699,5.987075090408325
0.5938128995455108,5.988261699676514
0.5938661209237602,5.988990306854248
0.5938170528098465,5.990206003189087
0.5938702781451999,5.990924596786499
0.5938212061426146,5.992158651351929
0.5938744354331804,5.992868423461914
0.5938253595437034,5.994079351425171
0.5938785927875934,5.994837760925293
0.5938295130130014,5.996081590652466
0.59388275020833,5.996850490570068
0.5938336665503972,5.998064041137695
0.5938869076952822,5.998834848403931
0.5938378201557791,6.000077962875366
0.5938910652483408,6.000802755355835
0.5938419738290356,6.002018213272095
0.5938952228673974,6.0027477741241455
0.5938461275700552,6.004052639007568
0.5938993805523434,6.004802942276001
0.5938502813787261,6.006075143814087
0.5939035383030699,6.006816387176514
0.5938544352549368,6.008010387420654
0.5939076961194683,6.00875449180603
0.5938585891985754,6.009965181350708
0.5939118540014293,6.010689735412598
0.5938627432095304,6.011954307556152
0.5939160119488447,6.012686491012573
0.5938668972876899,6.013882398605347
0.5939201699616053,6.014662981033325
0.593871051432942,6.015836715698242
0.5939243280396022,6.016596794128418
0.5938752056451754,6.017732381820679
0.5939284861827264,6.018522024154663
0.5938793599242776,6.019664287567139
0.593932644390869,6.020433664321899
0.5938835142701371,6.021603345870972
0.5939368026639207,6.022356748580933
0.593887668682642,6.023593902587891
0.5939409610017727,6.0243079662323
0.5938918231616802,6.025466680526733
0.5939451194043157,6.026232481002808
0.59389597770714,6.027466297149658
0.5939492778714406,6.028187274932861
0.5939001323189091,6.029407501220703
0.593953436403038,6.030147314071655
0.5939042869968757,6.031374454498291
0.5939575949989989,6.03210711479187
0.5939084417409276,6.033302545547485
0.593961753659214,6.034042596817017
0.593912596550953,6.035330772399902
0.5939659123835738,6.036044359207153
0.5939167514268393,6.037243843078613
0.5939700711719691,6.037946462631226
0.5939209063684746,6.039169549942017
0.5939742300242903,6.039886951446533
0.5939250613757467,6.041033029556274
0.593978388940428,6.041799068450928
0.5939292164485435,6.042976140975952
0.5939825479202727,6.04376745223999
0.5939333715867527,6.044867992401123
0.593986706963715,6.0456507205963135
0.5939375267902619,6.046759843826294
0.5939908660706453,6.047567844390869
0.5939416820589589,6.048646688461304
0.5939950252409539,6.0494468212127686
0.5939458373927313,6.050568342208862
0.5939991844745312,6.051398754119873
0.5939499927914667,6.052615165710449
0.5940033437712673,6.05335807800293
0.593954148255053,6.054683208465576
0.5940075031310528,6.055465459823608
0.5939583037833772,6.056666135787964
0.5940116625537776,6.0574140548706055
0.5939624593763274,6.05865216255188
0.594015822039332,6.05940842628479
0.5939666150337908,6.0605504512786865
0.5940199815876063,6.06132698059082
0.5939707707556547,6.0625104904174805
0.5940241411984903,6.063258647918701
0.5939749265418071,6.064445495605469
0.5940283008718744,6.065187215805054
0.5939790823921348,6.066375494003296
0.5940324606076484,6.067113637924194
0.5939832383065254,6.068329572677612
0.5940366204057023,6.0690367221832275
0.5939873942848665,6.070233106613159
0.5940407802659261,6.07094407081604
0.593991550327045,6.072194337844849
0.5940449401882094,6.072908639907837
0.5939957064329483,6.074114799499512
0.5940491001724424,6.074838399887085
0.5939998626024637,6.076045036315918
0.594053260218515,6.076762437820435
0.5940040188354785,6.07793927192688
0.5940574203263166,6.078670501708984
0.5940081751318798,6.079858303070068
0.5940615804957372,6.080597400665283
0.5940123314915545,6.081845998764038
0.5940657407266663,6.082582712173462
0.59401648791439,6.083850860595703
0.5940699010189937,6.084580898284912
0.5940206444002735,6.0857460498809814
0.5940740613726091,6.086515665054321
0.5940248009490916,6.08770227432251
0.5940782217874019,6.0884411334991455
0.5940289575607318,6.089591979980469
0.5940823822632616,6.090341329574585
0.5940331142350808,6.091533899307251
0.5940865428000779,6.0922768115997314
0.5940372709720255,6.0934624671936035
0.5940907033977398,6.094210863113403
0.5940414277714531,6.09546971321106
0.5940948640561373,6.096182823181152
0.5940455846332503,6.0973803997039795
0.5940990247751595,6.098150730133057
0.5940497415573038,6.099406003952026
0.5941031855546955,6.100146293640137
0.5940538985435009,6.10138726234436
0.594107346394635,6.102118730545044
0.5940580555917279,6.103440761566162
0.5941115072948672,6.104204177856445
0.5940622127018717,6.105450391769409
0.594115668255281,6.106184959411621
0.5940663698738192,6.107449054718018
0.5941198292757658,6.108194589614868
0.5940705271074571,6.109391689300537
0.5941239903562107,6.110153913497925
0.5940746844026717,6.111404895782471
0.5941281514965047,6.112170934677124
0.5940788417593501,6.113431692123413
0.5941323126965369,6.114159107208252
0.5940829991773786,6.115372896194458
0.5941364739561965,6.116118669509888
0.5940871566566439,6.1172802448272705
0.5941406352753722,6.118027687072754
0.5940913141970325,6.119264364242554
0.5941447966539531,6.119992017745972
0.5940954717984309,6.1211934089660645
0.5941489580918281,6.121939659118652
0.5940996294607256,6.123171329498291
0.5941531195888861,6.1239707469940186
0.594103787183803,6.125158786773682
0.5941572811450158,6.125884056091309
0.5941079449675497,6.127098560333252
0.594161442760106,6.12783145904541
0.5941121028118519,6.128977298736572
0.5941656044340452,6.129749059677124
0.5941162607165958,6.130979299545288
0.5941697661667228,6.131738185882568
0.5941204186816681,6.132955551147461
0.5941739279580268,6.133705139160156
0.594124576706955,6.134920835494995
0.5941780898078461,6.135659694671631
0.5941287347923425,6.1368982791900635
0.5941822517160692,6.137628793716431
0.5941328929377171,6.1388325691223145
0.594186413682585,6.139593124389648
0.5941370511429649,6.140738010406494
0.5941905757072815,6.141501188278198
0.594141209407972,6.142696142196655
0.5941947377900474,6.143487453460693
0.5941453677326248,6.144672632217407
0.5941988999307712,6.145417928695679
0.5941495261168092,6.146632194519043
0.5942030621293414,6.1474034786224365
0.5941536845604112,6.148532390594482
0.594207224385646,6.149291515350342
0.5941578430633172,6.150420427322388
0.5942113866995737,6.151200532913208
0.5941620016254128,6.152337551116943
0.5942155490710127,6.153085708618164
0.5941661602465842,6.154222726821899
0.5942197114998512,6.155062437057495
0.5941703189267176,6.1561315059661865
0.5942238739859774,6.156923532485962
0.5941744776656985,6.157985687255859
0.5942280365292796,6.158758640289307
0.5941786364634128,6.1598732471466064
0.5942321991296458,6.160634756088257
0.594182795319747,6.161789655685425
0.5942363617869642,6.162590265274048
0.5941869542345863,6.163809061050415
0.5942405245011229,6.1645472049713135
0.5941911132078169,6.16571307182312
0.5942446872720099,6.1664958000183105
0.5941952722393242,6.167678117752075
0.5942488500995132,6.168408632278442
0.5941994313289943,6.169609785079956
0.5942530129835208,6.170341491699219
0.594203590476713,6.17156720161438
0.5942571759239208,6.172305583953857
0.5942077496823658,6.173501253128052
0.5942613389206008,6.174234628677368
0.5942119089458383,6.1754748821258545
0.5942655019734486,6.176198720932007
0.5942160682670165,6.177379369735718
0.5942696650823525,6.1781346797943115
0.5942202276457856,6.179311513900757
0.5942738282472001,6.180040597915649
0.5942243870820314,6.181219100952148
0.5942779914678791,6.181952714920044
0.5942285465756397,6.183160305023193
0.594282154744277,6.183919429779053
0.5942327061264956,6.185108423233032
0.5942863180762818,6.185861587524414
0.594236865734485,6.186991214752197
0.5942904814637814,6.187755823135376
0.594241025399493,6.188870429992676
0.5942946449066628,6.189642429351807
0.5942451851214055,6.1907641887664795
0.5942988084048142,6.191588878631592
0.5942493449001076,6.1926984786987305
0.5943029719581229,6.193495750427246
0.5942535047354849,6.194643497467041
0.5943071355664763,6.1954803466796875
0.5942576646274227,6.196641683578491
0.5943112992297621,6.197449445724487
0.5942618245758063,6.198665380477905
0.5943154629478676,6.199422359466553
0.5942659845805213,6.200557231903076
0.5943196267206806,6.201321840286255
0.5942701446414528,6.202565908432007
0.594323790548088,6.203346490859985
0.594274304758486,6.204611301422119
0.5943279544299775,6.205382585525513
0.5942784649315063,6.206628799438477
0.5943321183662366,6.207386493682861
0.5942826251603988,6.208577632904053
0.5943362823567523,6.209343433380127
0.594286785445049,6.210540533065796
0.5943404464014118,6.211271286010742
0.5942909457853418,6.21251916885376
0.5943446105001026,6.213249206542969
0.5942951061811624,6.214507102966309
0.5943487746527119,6.215260982513428
0.594299266632396,6.216511964797974
0.5943529388591269,6.217237949371338
0.5943034271389277,6.218477010726929
0.5943571031192345,6.219222068786621
0.5943075877006425,6.220427513122559
0.5943612674329222,6.221164226531982
0.5943117483174258,6.222377061843872
0.5943654318000767,6.223109483718872
0.5943159089891622,6.2243547439575195
0.5943695962205855,6.225088834762573
0.5943200697157369,6.226279973983765
0.5943737606943355,6.227005481719971
0.5943242304970351,6.228198528289795
0.5943779252212137,6.228909730911255
0.5943283913329412,6.230108976364136
0.5943820898011067,6.2308642864227295
0.5943325522233408,6.232110977172852
0.594386254433902,6.23281455039978
0.5943367131681186,6.234038591384888
0.5943904191194865,6.234745264053345
0.5943408741671594,6.235957145690918
0.5943945838577467,6.236692667007446
0.5943450352203482,6.237868547439575
0.5943987486485699,6.238616228103638
0.5943491963275699,6.23979640007019
0.5944029134918427,6.240546941757202
0.594353357488709,6.241706609725952
0.5944070783874519,6.242472171783447
0.5943575187036507,6.243658781051636
0.5944112433352845,6.244460821151733
0.5943616799722797,6.2455949783325195
0.5944154083352271,6.24637508392334
0.5943658412944809,6.24753737449646
0.5944195733871664,6.248305320739746
0.5943700026701387,6.249493360519409
0.5944237384909892,6.250255346298218
0.5943741640991381,6.25145149230957
0.5944279036465823,6.252238512039185
0.594378325581364,6.25355339050293
0.5944320688538323,6.254311561584473
0.5943824871167007,6.255639314651489
0.5944362341126256,6.256378412246704
0.5943866487050332,6.257564067840576
0.5944403994228491,6.258344411849976
0.5943908103462459,6.259617328643799
0.5944445647843893,6.260337591171265
0.5943949720402236,6.2615275382995605
0.5944487301971326,6.262321472167969
0.594399133786851,6.263584613800049
0.5944528956609658,6.264317035675049
0.5944032955860126,6.265492677688599
0.5944570611757755,6.266253709793091
0.5944074574375929,6.267414331436157
0.5944612267414479,6.26815390586853
0.5944116193414766,6.269287824630737
0.5944653923578697,6.270052909851074
0.5944157812975481,6.271233320236206
0.5944695580249268,6.272010803222656
0.5944199433056924,6.273163557052612
0.5944737237425064,6.273919105529785
0.5944241053657934,6.275161027908325
0.5944778895104945,6.275880336761475
0.5944282674777359,6.277082681655884
0.5944820553287775,6.277791261672974
0.5944324296414045,6.279023885726929
0.5944862211972418,6.279767036437988
0.5944365918566834,6.280946493148804
0.5944903871157737,6.281712770462036
0.5944407541234573,6.2829203605651855
0.5944945530842597,6.283686637878418
0.5944449164416106,6.284906625747681
0.5944987191025858,6.285669803619385
0.5944490788110275,6.286936283111572
0.5945028851706383,6.287688732147217
0.5944532412315925,6.2888171672821045
0.5945070512883037,6.289601802825928
0.5944574037031901,6.290729522705078
0.5945112174554682,6.291527986526489
0.5944615662257047,6.292652130126953
0.5945153836720178,6.293452739715576
0.5944657287990206,6.294571161270142
0.5945195499378387,6.2953596115112305
0.594469891423022,6.2964770793914795
0.5945237162528174,6.29723048210144
0.5944740540975935,6.298353433609009
0.5945278826168396,6.299123525619507
0.5944782168226191,6.300257444381714
0.5945320490297917,6.300997018814087
0.5944823795979834,6.302201271057129
0.5945362154915599,6.302924394607544
0.5944865424235708,6.304120302200317
0.5945403820020302,6.304831504821777
0.5944907052992653,6.306145906448364
0.5945445485610886,6.306842565536499
0.594494868224951,6.308067798614502
0.5945487151686213,6.308767080307007
0.5944990312005125,6.30995512008667
0.594552881824514,6.310682773590088
0.594503194225834,6.3119306564331055
0.5945570485286533,6.312655687332153
0.5945073573007997,6.3138933181762695
0.5945612152809248,6.314624547958374
0.5945115204252939,6.315842628479004
0.5945653820812147,6.316600322723389
0.5945156835992007,6.317784786224365
0.5945695489294088,6.318532466888428
0.5945198468224041,6.31980562210083
0.5945737158253933,6.320533037185669
0.5945240100947887,6.321787357330322
0.5945778827690539,6.322507381439209
0.5945281734162383,6.323796272277832
0.5945820497602766,6.32453989982605
0.5945323367866374,6.325720548629761
0.5945862167989474,6.326471328735352
0.59453650020587,6.327739000320435
0.5945903838849523,6.328492641448975
0.5945406636738202,6.329666376113892
0.5945945510181769,6.330424070358276
0.5945448271903722,6.331674575805664
0.5945987181985074,6.3323798179626465
0.5945489907554103,6.333577394485474
0.5946028854258294,6.3342907428741455
0.5945531543688184,6.335555553436279
0.5946070527000289,6.336306810379028
0.5945573180304805,6.337514877319336
0.5946112200209918,6.3382580280303955
0.594561481740281,6.339505910873413
0.5946153873886036,6.340229272842407
0.594565645498104,6.3414716720581055
0.5946195548027506,6.342222213745117
0.5945698093038334,6.343497276306152
0.594623722263318,6.344227313995361
0.5945739731573533,6.345463275909424
0.5946278897701923,6.346209764480591
0.5945781370585478,6.347458600997925
0.5946320573232586,6.34818434715271
0.5945823010073013,6.349355936050415
0.5946362249224031,6.350107431411743
0.5945864650034973,6.351351737976074
0.5946403925675116,6.352080583572388
0.5945906290470202,6.3532774448394775
0.5946445602584695,6.354009389877319
0.5945947931377541,6.355320692062378
0.5946487279951629,6.3560826778411865
0.594598957275583,6.357269763946533
0.594652895777477,6.357982635498047
0.5946031214603907,6.3592140674591064
0.5946570636052981,6.359982013702393
0.5946072856920617,6.361145496368408
0.5946612314785118,6.361924648284912
0.5946114499704795,6.363182067871094
0.5946653993970035,6.363927841186523
0.5946156142955286,6.365072965621948
0.5946695673606591,6.365817070007324
0.5946197786670929,6.366990089416504
0.5946737353693643,6.367759466171265
0.5946239430850562,6.368960618972778
0.5946779034230046,6.369702339172363
0.5946281075493027,6.3710246086120605
0.594682071521466,6.371795177459717
0.5946322720597166,6.37303614616394
0.5946862396646339,6.373784780502319
0.5946364366161816,6.3749823570251465
0.5946904078523939,6.3757500648498535
0.5946406012185819,6.376924276351929
0.5946945760846318,6.377673387527466
0.5946447658668015,6.378840446472168
0.5946987443612334,6.379620552062988
0.5946489305607242,6.380812168121338
0.594702912682084,6.381566524505615
0.5946530953002345,6.3828747272491455
0.5947070810470694,6.383642911911011
0.594657260085216,6.384833335876465
0.5947112494560751,6.385584354400635
0.5946614249155526,6.386852025985718
0.594715417908987,6.387599468231201
0.5946655897911287,6.3888726234436035
0.5947195864056906,6.389593601226807
0.594669754711828,6.390841007232666
0.5947237549460712,6.391577959060669
0.594673919677535,6.392834663391113
0.594727923530015,6.3935699462890625
0.5946780846881331,6.394772291183472
0.5947320921574071,6.395524263381958
0.5946822497435067,6.396774530410767
0.5947362608281332,6.397470235824585
0.5946864148435396,6.398731470108032
0.5947404295420793,6.3994410037994385
0.594690579988116,6.400644540786743
0.5947445982991304,6.401382923126221
0.5946947451771196,6.402612686157227
0.5947487670991725,6.403383731842041
0.594698910410435,6.404582500457764
0.5947529359420911,6.405292272567749
0.5947030756879458,6.406612157821655
0.5947571048277719,6.4073872566223145
0.5947072410095359,6.40852427482605
0.5947612737561002,6.409287452697754
0.5947114063750897,6.410488843917847
0.594765442726962,6.4111998081207275
0.5947155717844911,6.412437677383423
0.5947696117402425,6.413155555725098
0.5947197372376241,6.414400577545166
0.5947737807958274,6.415111541748047
0.5947239027343727,6.416348218917847
0.5947779498936023,6.417062282562256
0.5947280682746211,6.418263673782349
0.5947821190334531,6.418965816497803
0.594732233858253,6.420170545578003
0.594786288215265,6.420872449874878
0.594736399485153,6.422110557556152
0.5947904574389238,6.422808647155762
0.594740565155205,6.424049615859985
0.594794626704315,6.4247519969940186
0.5947447308682928,6.425927639007568
0.5947987960113243,6.426660537719727
0.5947488966243006,6.4278645515441895
0.5948029653598373,6.4285948276519775
0.5947530624231125,6.4297709465026855
0.5948071347497396,6.430505752563477
0.5947572282646126,6.4317169189453125
0.5948113041809165,6.432450294494629
0.5947613941486852,6.433647871017456
0.5948154736532543,6.434371709823608
0.5947655600752141,6.435676097869873
0.5948196431666379,6.4363768100738525
0.5947697260440836,6.437556982040405
0.5948238127209533,6.438305139541626
0.5947738920551777,6.439487934112549
0.5948279823160859,6.44023871421814
0.5947780581083807,6.441415309906006
0.5948321519519217,6.442184209823608
0.5947822242035765,6.443382501602173
0.5948363216283462,6.444117307662964
0.5947863903406494,6.445287466049194
0.5948404913452447,6.446035623550415
0.5947905565194836,6.447208404541016
0.5948446611025033,6.44794774055481
0.5947947227399633,6.449071407318115
0.5948488309000076,6.44982123374939
0.5947988890019724,6.450973749160767
0.594853000737643,6.451741933822632
0.5948030553053955,6.45286750793457
0.5948571706152954,6.453649044036865
0.5948072216501165,6.454880237579346
0.5948613405328503,6.455625772476196
0.5948113880360197,6.456925392150879
0.5948655104901935,6.45765495300293
0.5948155544629893,6.458927154541016
0.5948696804872107,6.459656715393066
0.5948197209309096,6.460803031921387
0.5948738505237876,6.461559534072876
0.594823887439665,6.462759971618652
0.5948780205998098,6.463531970977783
0.5948280539891393,6.464693307876587
0.5948821907151632,6.465432643890381
0.5948322205792173,6.466609716415405
0.5948863608697335,6.467358827590942
0.594836387209783,6.468479871749878
0.5948905310634063,6.469258546829224
0.5948405538807208,6.470508098602295
0.5948947012960673,6.4712114334106445
0.594844720591915,6.472477436065674
0.5948988715676027,6.473227262496948
0.5948488873432498,6.474425792694092
0.5949030418778977,6.475191354751587
0.5948530541346096,6.4764084815979
0.5949072122268385,6.477121829986572
0.5948572209658791,6.478323698043823
0.5949113826143106,6.479047060012817
0.5948613878369424,6.48024582862854
0.5949155530402002,6.480965614318848
0.5948655547476838,6.482245922088623
0.5949197235043927,6.482938051223755
0.5948697216979877,6.484156847000122
0.5949238940067741,6.484889507293701
0.5948738886877388,6.486130237579346
0.5949280645472304,6.48684024810791
0.5948780557168213,6.488088607788086
0.5949322351256472,6.488809823989868
0.5948822227851199,6.4900195598602295
0.5949364057419104,6.490742444992065
0.5948863898925187,6.492032766342163
0.5949405763959061,6.492769479751587
0.5948905570389027,6.493973731994629
0.5949447470875202,6.494724988937378
0.594894724224156,6.495924472808838
0.5949489178166384,6.496657848358154
0.5948988914481633,6.497808456420898
0.5949530885831467,6.498589277267456
0.5949030587108093,6.499772310256958
0.5949572593869311,6.500513792037964
0.5949072260119781,6.501704454421997
0.5949614302278776,6.502449989318848
0.5949113933515549,6.503697872161865
0.5949656011058722,6.504427194595337
0.5949155607294238,6.505604982376099
0.5949697720208006,6.5063629150390625
0.5949197281454698,6.507514476776123
0.5949739429725491,6.50834321975708
0.5949238955995774,6.509512662887573
0.5949781139610039,6.510254383087158
0.5949280630916312,6.511483669281006
0.5949822849860505,6.512225151062012
0.594932230621516,6.51340126991272
0.5949864560475755,6.514182090759277
0.5949363981891165,6.515441656112671
0.5949906271454649,6.516191244125366
0.5949405657943174,6.51742696762085
0.5949947982796044,6.518143653869629
0.5949447334370036,6.519383907318115
0.5949989694498806,6.520099639892578
0.5949489011170597,6.521287441253662
0.5950031406561794,6.52201509475708
0.5949530688343707,6.523258686065674
0.5950073118983871,6.524052381515503
0.5949572365888212,6.525194406509399
0.5950114831763897,6.5259528160095215
0.5949614043802962,6.527128458023071
0.5950156544900738,6.527913331985474
0.5949655722086806,6.529045104980469
0.595019825839325,6.529796123504639
0.5949697400738593,6.530939340591431
0.59502399722403,6.531787633895874
0.5949739079757171,6.5329060554504395
0.595028168644075,6.533736944198608
0.5949780759141391,6.534851312637329
0.5950323400993462,6.535657167434692
0.5949822438890103,6.536730527877808
0.5950365115897303,6.5375378131866455
0.5949864119002156,6.538681268692017
0.5950406831151128,6.5394673347473145
0.59499057994764,6.540566444396973
0.5950448546753808,6.541325330734253
0.5949947480311687,6.542461395263672
0.5950490262704206,6.543229818344116
0.5949989161506867,6.544416904449463
0.5950531979001182,6.5451531410217285
0.5950030843060791,6.546342849731445
0.5950573695643604,6.54708194732666
0.5950072524972311,6.548282861709595
0.5950615412630337,6.54900336265564
0.5950114207240277,6.550176620483398
0.5950657129960242,6.550907373428345
0.5950155889863542,6.552099227905273
0.5950698847632186,6.552814960479736
0.5950197572840961,6.554025888442993
0.5950740565645037,6.554750442504883
0.5950239256171382,6.555959701538086
0.5950782283997658,6.556699275970459
0.5950280939853662,6.5579304695129395
0.5950824002688913,6.558668613433838
0.595032262388665,6.55991005897522
0.5950865721717671,6.56064772605896
0.59503643082692,6.561822175979614
0.5950907441082799,6.562582731246948
0.595040599300017,6.563805103302002
0.5950949160783161,6.56453800201416
0.5950447678078411,6.5657124519348145
0.5950990880817625,6.566476106643677
0.5950489363502777,6.567654132843018
0.5951032601185059,6.568390846252441
0.5950531049272122,6.5695881843566895
0.595107432188433,6.570336580276489
0.5950572735385303,6.571550607681274
0.5951116042914307,6.5723183155059814
0.5950614421841175,6.573470830917358
0.5951157764273854,6.574233770370483
0.5950656108638592,6.575453042984009
0.5951199485961843,6.576190233230591
0.5950697795776412,6.577354669570923
0.5951241207977143,6.578088998794556
0.595073948325349,6.579257965087891
0.5951282930318622,6.580026388168335
0.5950781171068682,6.581197261810303
0.5951324652985147,6.581928491592407
0.5950822859220846,6.583102703094482
0.5951366375975591,6.583881139755249
0.5950864547708838,6.585072040557861
0.5951408099288822,6.585803508758545
0.5950906236531519,6.587042331695557
0.5951449822923711,6.587790250778198
0.5950947925687744,6.588925361633301
0.5951491546879129,6.589673757553101
0.595098961517637,6.590825080871582
0.5951533271153944,6.5916078090667725
0.5951031304996259,6.592778205871582
0.595157499574703,6.593550205230713
0.5951072995146269,6.594730615615845
0.5951616720657259,6.5954976081848145
0.5951114685625258,6.596624374389648
0.59516584458835,6.597389221191406
0.5951156376432087,6.5985071659088135
0.5951700171424629,6.599272727966309
0.5951198067565616,6.600402355194092
0.5951741897279514,6.60116720199585
0.5951239759024706,6.602318525314331
0.5951783623447031,6.603050231933594
0.5951281450808215,6.604214668273926
0.5951825349926053,6.60492205619812
0.5951323142915007,6.606133699417114
0.595186707671545,6.606866121292114
0.5951364835343945,6.608142137527466
0.5951908803814102,6.608835458755493
0.5951406528093887,6.610046863555908
0.595195053122088,6.610762357711792
0.5951448221163699,6.611996173858643
0.5951992258934656,6.612713098526001
0.5951489914552239,6.613910436630249
0.5952033986954312,6.614654302597046
0.5951531608258376,6.615882158279419
0.5952075715278715,6.616618871688843
0.5951573302280969,6.617817401885986
0.5952117443906747,6.618569612503052
0.5951614996618885,6.619749546051025
0.595215917283728,6.620497465133667
0.5951656691270987,6.621684551239014
0.5952200902069193,6.622424364089966
0.595169838623614,6.623641729354858
0.5952242631601362,6.6243650913238525
0.5951740081513208,6.6254966259002686
0.5952284361432665,6.62626314163208
0.5951781777101058,6.6274144649505615
0.5952326091561978,6.6281654834747314
0.5951823472998555,6.62932276725769
0.595236782198818,6.630073070526123
0.5951865169204569,6.631233215332031
0.595240955271015,6.6320109367370605
0.5951906865717961,6.633158445358276
0.5952451283726766,6.6340858936309814
0.59519485625376,6.63502311706543
0.5952493015036906,6.635975360870361
0.5951990259662355,6.636888265609741
0.5952534746639451,6.637855768203735
0.5952031957091096,6.638793468475342
0.5952576478533284,6.639737844467163
0.5952073654822688,6.640636444091797
0.5952618210717279,6.641571283340454
0.5952115352856002,6.642494201660156
0.5952659943190322,6.643496751785278
0.5952157051189907,6.644368886947632
0.5952701675951291,6.645368337631226
0.5952198749823273,6.6462719440460205
0.5952743408999069,6.647224187850952
0.595224044875497,6.648125648498535
0.595278514233254,6.649096727371216
0.5952282147983867,6.649970054626465
0.5952826875950583,6.650967597961426
0.5952323847508837,6.6518471240997314
0.5952868609852082,6.65286922454834
0.5952365547328754,6.653699636459351
0.5952910344035924,6.6547486782073975
0.5952407247442486,6.655567169189453
0.5952952078500987,6.656733512878418
0.5952448947848908,6.657470226287842
0.595299381324616,6.658631324768066
0.5952490648546893,6.6593897342681885
0.5953035548270325,6.660501718521118
0.5952532349535313,6.661231994628906
0.5953077283572366,6.662389039993286
0.5952574050813043,6.663120269775391
0.5953119019151172,6.664263486862183
0.5952615752378958,6.664987325668335
0.5953160755005628,6.666143417358398
0.5952657454231932,6.666867971420288
0.5953202491134618,6.668028354644775
0.5952699156370843,6.6687586307525635
0.5953244227537031,6.6698994636535645
0.5952740858794564,6.670619487762451
0.5953285964211756,6.671773672103882
0.5952782561501969,6.672499179840088
0.595332770115768,6.673644065856934
0.5952824264491942,6.67437744140625
0.5953369438373688,6.675529956817627
0.5952865967763356,6.676259994506836
0.5953411175858673,6.677399158477783
0.5952907671315087,6.678128480911255
0.5953452913611522,6.67926549911499
0.5952949375146018,6.680015563964844
0.5953494651631125,6.68112587928772
0.5952991079255027,6.681869029998779
0.5953536389916374,6.682996988296509
0.595303278364099,6.683767318725586
0.5953578128466156,6.68486762046814
0.5953074488302791,6.685600519180298
0.5953619867279367,6.6867218017578125
0.5953116193239307,6.687473297119141
0.5953661606354895,6.688598155975342
0.595315789844942,6.689329385757446
0.5953703345691634,6.6904730796813965
0.5953199603932015,6.6912055015563965
0.5953745085288477,6.692355394363403
0.5953241309685968,6.693097829818726
0.5953786825144315,6.694228410720825
0.5953283015710165,6.694957256317139
0.5953828565258042,6.696088790893555
0.5953324722003489,6.696819067001343
0.5953870305628557,6.697950839996338
0.5953366428564822,6.69868278503418
0.5953912046254749,6.699864864349365
0.5953408135393051,6.700592517852783
0.5953953787135515,6.701735496520996
0.5953449842487059,6.702481508255005
0.5953995528269751,6.703631162643433
0.595349154984573,6.704369783401489
0.5954037269656353,6.705593109130859
0.595353325746795,6.706308364868164
0.5954079011294219,6.707486152648926
0.5953574965352608,6.708214521408081
0.5954120753182244,6.709350824356079
0.5953616673498588,6.710082769393921
0.5954162495319328,6.711209535598755
0.5953658381904778,6.711982727050781
0.595420423770437,6.71308708190918
0.5953700090570067,6.713827610015869
0.5954245980336266,6.714963912963867
0.5953741799493342,6.715713977813721
0.5954287723213916,6.71683406829834
0.5953783508673491,6.717566967010498
0.5954329466336221,6.718703508377075
0.5953825218109409,6.7194671630859375
0.5954371209702083,6.72056770324707
0.5953866927799979,6.72135066986084
0.59544129533104,6.722465991973877
0.5953908637744096,6.723240375518799
0.5954454697160076,6.7243430614471436
0.5953950347940653,6.725090503692627
0.5954496441250011,6.726185321807861
0.5953992058388538,6.72697114944458
0.5954538185579109,6.728043079376221
0.5954033769086643,6.728843927383423
0.5954579930146274,6.729920864105225
0.5954075480033866,6.730710029602051
0.5954621674950411,6.731813192367554
0.5954117191229095,6.732575178146362
0.5954663419990418,6.733686923980713
0.5954158902671228,6.734440803527832
0.5954705165265207,6.735554456710815
0.5954200614359159,6.736314535140991
0.5954746910773681,6.737420558929443
0.5954242326291782,6.738181114196777
0.5954788656514743,6.739269256591797
0.5954284038467995,6.740034341812134
0.5954830402487307,6.7411417961120605
0.5954325750886692,6.7418928146362305
0.5954872148690272,6.743010759353638
0.5954367463546774,6.743774890899658
0.5954913895122552,6.744885444641113
0.5954409176447134,6.745617628097534
0.5954955641783053,6.746769428253174
0.5954450889586675,6.747516393661499
0.5954997388670683,6.748641490936279
0.5954492602964294,6.749362945556641
0.5955039135784352,6.750505208969116
0.595453431657889,6.751248598098755
0.5955080883122973,6.7523908615112305
0.5954576030429363,6.753144025802612
0.5955122630685453,6.754357576370239
0.5954617744514616,6.755084037780762
0.5955164378470706,6.756245374679565
0.5954659458833549,6.756967306137085
0.5955206126477643,6.758094549179077
0.5954701173385064,6.758936643600464
0.5955247874705177,6.759994745254517
0.5954742888168064,6.760783910751343
0.595528962315222,6.76186466217041
0.5954784603181451,6.7626564502716064
0.5955331371817686,6.763774156570435
0.5954826318424132,6.7645299434661865
0.5955373120700492,6.765621662139893
0.595486803389501,6.766381025314331
0.5955414869799549,6.767502069473267
0.595490974959299,6.768246412277222
0.5955456619113775,6.7693772315979
0.5954951465516977,6.770110368728638
0.5955498368642086,6.771228790283203
0.595499318166588,6.772001504898071
0.5955540118383399,6.7731218338012695
0.5955034898038604,6.773864984512329
0.595558186833663,6.7749834060668945
0.5955076614634058,6.775739669799805
0.59556236185007,6.776873350143433
0.5955118331451149,6.777596712112427
0.5955665368874526,6.778719902038574
0.5955160048488789,6.779468536376953
0.5955707119457027,6.7805986404418945
0.5955201765745886,6.781335353851318
0.5955748870247124,6.782487392425537
0.595524348322135,6.783274412155151
0.5955790621243736,6.784385919570923
0.5955285200914091,6.785158634185791
0.5955832372445787,6.786252021789551
0.5955326918823023,6.787016153335571
0.5955874123852197,6.788109064102173
0.5955368636947057,6.788874626159668
0.5955915875461889,6.789984941482544
0.595541035528511,6.7907469272613525
0.5955957627273786,6.791884422302246
0.595545207383609,6.792631149291992
0.5955999379286813,6.793761730194092
0.5955493792598915,6.79450798034668
0.5956041131499893,6.795647621154785
0.5955535511572498,6.796380996704102
0.5956082883911952,6.797507047653198
0.5955577230755758,6.798237085342407
0.5956124636521918,6.79938006401062
0.5955618950147606,6.800117492675781
0.5956166389328713,6.8012518882751465
0.5955660669746966,6.80199408531189
0.5956208142331266,6.803209543228149
0.595570238955275,6.803968667984009
0.5956249895528508,6.8050923347473145
0.5955744109563881,6.805860280990601
0.5956291648919364,6.806987285614014
0.5955785829779274,6.807746171951294
0.5956333402502765,6.808858156204224
0.5955827550197853,6.809586048126221
0.5956375156277638,6.810722351074219
0.5955869270818537,6.811473369598389
0.5956416910242918,6.812596321105957
0.5955910991640245,6.8133385181427
0.5956458664397534,6.814468145370483
0.5955952712661902,6.815204858779907
0.5956500418740417,6.816337823867798
0.5955994433882429,6.817068815231323
0.59565421732705,6.81820011138916
0.5956036155300751,6.818930149078369
0.5956583927986718,6.820068836212158
0.5956077876915791,6.820797443389893
0.5956625682888004,6.821940898895264
0.5956119598726475,6.822677135467529
0.5956667437973292,6.823845148086548
0.5956161320731725,6.824576377868652
0.5956709193241518,6.825704097747803
0.5956203042930472,6.826429128646851
0.5956750948691617,6.827576160430908
0.5956244765321642,6.828307867050171
0.5956792704322529,6.829452753067017
0.595628648790416,6.830183029174805
0.5956834460133189,6.8313422203063965
0.5956328210676958,6.832078218460083
0.5956876216122534,6.83322286605835
0.5956369933638962,6.833961009979248
0.5956917972289505,6.83509373664856
0.5956411656789102,6.835850954055786
0.5956959728633042,6.836968421936035
0.5956453380126312,6.837694406509399
0.5957001485152082,6.838810682296753
0.595649510364952,6.839568853378296
0.5957043241845572,6.840665340423584
0.5956536827357659,6.84141731262207
0.595708499871245,6.842550277709961
0.595657855124966,6.843318939208984
0.5957126755751656,6.84442138671875
0.5956620275324462,6.84516716003418
0.5957168512962137,6.846282482147217
0.5956661999580994,6.8470118045806885
0.5957210270342836,6.848128318786621
0.5956703724018193,6.848863124847412
0.5957252027892698,6.849993944168091
0.5956745448634997,6.850826978683472
0.5957293785610668,6.851914644241333
0.5956787173430338,6.85271954536438
0.5957335543495692,6.853781700134277
0.5956828898403155,6.854604721069336
0.5957377301546716,6.855677843093872
0.5956870623552388,6.856461524963379
0.595741905976269,6.85754919052124
0.5956912348876974,6.858331680297852
0.5957460818142558,6.859433650970459
0.5956954074375853,6.8601908683776855
0.5957502576685275,6.861311674118042
0.5956995800047966,6.862060070037842
0.5957544335389787,6.863220691680908
0.5957037525892253,6.863996982574463
0.5957586094255045,6.865099668502808
0.5957079251907655,6.865852117538452
0.5957627853280001,6.8670172691345215
0.5957120978093116,6.867765665054321
0.5957669612463605,6.8689048290252686
0.5957162704447581,6.869640588760376
0.5957711371804814,6.87077522277832
0.5957204430969991,6.871532440185547
0.5957753131302577,6.872670412063599
0.5957246157659292,6.873416423797607
0.5957794890955852,6.8745410442352295
0.5957287884514431,6.8753204345703125
0.5957836650763592,6.87642502784729
0.5957329611534351,6.877172470092773
0.5957878410724753,6.878286123275757
0.5957371338718003,6.879032373428345
0.5957920170838292,6.88014554977417
0.5957413066064337,6.88093638420105
0.5957961931103166,6.882037162780762
0.5957454793572294,6.882815361022949
0.5958003691518335,6.883948802947998
0.595749652124083,6.88469672203064
0.5958045452082756,6.885815620422363
0.5957538249068896,6.88655686378479
0.595808721279539,6.887699842453003
0.5957579977055437,6.888438940048218
0.5958128973655195,6.8895628452301025
0.5957621705199411,6.890313386917114
0.5958170734661135,6.8914430141448975
0.5957663433499768,6.8921966552734375
0.595821249581217,6.893340349197388
0.5957705161955462,6.894085168838501
0.5958254257107265,6.895197629928589
0.5957746890565447,6.895954847335815
0.595829601854538,6.897075891494751
0.5957788619328679,6.897801637649536
0.5958337780125483,6.899025201797485
0.5957830348244115,6.899759769439697
0.595837954184654,6.9008824825286865
0.595787207731071,6.901611804962158
0.5958421303707512,6.902733087539673
0.595791380652742,6.903510808944702
0.595846306570737,6.904625654220581
0.5957955535893207,6.905364513397217
0.595850482784508,6.906488418579102
0.595799726540703,6.9072182178497314
0.5958546590119611,6.908356189727783
0.5958038995067846,6.909085512161255
0.595858835252993,6.910214424133301
0.5958080724874617,6.910955905914307
0.595863011507501,6.9120893478393555
0.5958122454826307,6.912832498550415
0.5958671877753821,6.913956880569458
0.5958164184921875,6.914963245391846
0.5958713640565332,6.915868043899536
0.5958205915160287,6.916831731796265
0.5958755403508517,6.917732238769531
0.5958247645540505,6.918706893920898
0.5958797166582352,6.919621706008911
0.5958289376061495,6.92058539390564
0.5958838929785807,6.921504497528076
0.5958331106722224,6.922492027282715
0.5958880693117858,6.923414707183838
0.5958372837521658,6.924370288848877
0.5958922456577479,6.925296306610107
0.5958414568458763,6.926244497299194
0.5958964220163652,6.927133321762085
0.5958456299532506,6.928093194961548
0.5959005983875347,6.9290149211883545
0.5958498030741862,6.929939270019531
0.5959047747711548,6.930920124053955
0.5958539762085794,6.931847810745239
0.5959089511671231,6.9327943325042725
0.5958581493563276,6.933743000030518
0.5959131275753374,6.934683084487915
0.5958623225173283,6.935683965682983
0.5959212918860319,6.937428712844849
0.595866495691478,6.938169717788696
0.5959254531114463,6.939386367797852
0.595870653343841,6.940204381942749
0.5959296144123926,6.941269159317017
0.5958748110686636,6.9421141147613525
0.5959337757533717,6.943188667297363
0.5958789688339391,6.944003105163574
0.5959379371341961,6.945070505142212
0.5958831266396902,6.945921897888184
0.5959420985548841,6.947003126144409
0.5958872844859371,6.947850465774536
0.5959462600154518,6.948986291885376
0.5958914423726981,6.9497222900390625
0.5959504215159119,6.950859546661377
0.595895600299988,6.951621055603027
0.5959545830562754,6.952742338180542
0.5958997582678197,6.953515529632568
0.5959587446365506,6.95460844039917
0.5959039162762034,6.955402612686157
0.5959629062567429,6.9564831256866455
0.5959080743251469,6.957286357879639
0.5959670679168555,6.958384037017822
0.5959122324146553,6.959194898605347
0.5959712296168895,6.960282325744629
0.595916390544731,6.961130857467651
0.5959753913568432,6.962184429168701
0.5959205487153749,6.963075876235962
0.5959795531367121,6.96406888961792
0.5959247069265848,6.964959383010864
0.5959837149564907,6.96597957611084
0.5959288651783563,6.967004776000977
0.59598787681617,6.967928886413574
0.5959330234706827,6.968963623046875
0.5959920387157391,6.969837427139282
0.5959371818035548,6.970896244049072
0.5959962006551849,6.971750020980835
0.5959413401769618,6.97281813621521
0.5960003626344922,6.9736552238464355
0.5959454985908899,6.974770784378052
0.5960045246536432,6.975600242614746
0.5959496570453234,6.976658582687378
0.5960086867126183,6.977512359619141
0.5959538155402446,6.9785988330841064
0.5960128488113958,6.979418039321899
0.5959579740756336,6.980557203292847
0.5960170109499515,6.981358766555786
0.595962132651468,6.9825758934021
0.5960211731282598,6.983346462249756
0.5959662912677236,6.9845194816589355
0.5960253353462921,6.985286712646484
0.5959704499243743,6.986461877822876
0.5960294976040186,6.987208127975464
0.5959746086213917,6.9883928298950195
0.5960336599014072,6.989124774932861
0.5959787673587454,6.990313529968262
0.5960378222384239,6.991042375564575
0.5959829261364034,6.992263555526733
0.5960419846150325,6.992989540100098
0.5959870849543308,6.9942097663879395
0.596046147031195,6.9949305057525635
0.5959912438124919,6.996118783950806
0.5960503094868718,6.996846437454224
0.5959954027108485,6.998136281967163
0.596054471982021,6.998859882354736
0.5959995616493604,7.0000622272491455
0.5960586345165992,7.000791072845459
0.5960037206279857,7.00200629234314
0.5960627970905608,7.002740859985352
0.5960078796466809,7.003969669342041
0.5960669597038586,7.004718542098999
0.5960120387054003,7.005939245223999
0.5960711223564441,7.006716012954712
0.5960161978040966,7.007975816726685
0.5960752850482661,7.008717775344849
0.596020356942721,7.0099287033081055
0.5960794477792724,7.0106682777404785
0.5960245161212224,7.0119006633758545
0.5960836105494086,7.0126402378082275
0.5960286753395484,7.013880491256714
0.5960877733586192,7.014616966247559
0.5960328345976447,7.01586127281189
0.5960919362068465,7.016601085662842
0.5960369938954553,7.017765283584595
0.5960960990940316,7.01856541633606
0.5960411532329228,7.019832372665405
0.5961002620201137,7.020588397979736
0.5960453126099883,7.0217673778533936
0.5961044249850301,7.022537708282471
0.5960494720265905,7.023772954940796
0.5961085879887175,7.02449893951416
0.5960536314826673,7.025655031204224
0.59611275103111,7.026435375213623
0.596057790978155,7.02760910987854
0.5961169141121411,7.028357267379761
0.5960619505129878,7.029525279998779
0.5961210772317418,7.030275106430054
0.596066110087099,7.031513214111328
0.5961252403898425,7.032290935516357
0.5960702697004199,7.033483505249023
0.5961294035863717,7.034265995025635
0.5960744293528808,7.035521984100342
0.5961335668212565,7.036243915557861
0.59607858904441,7.0375025272369385
0.5961377300944226,7.038228988647461
0.596082748774935,7.039443016052246
0.5961418934057945,7.040200233459473
0.5960869085443815,7.041400671005249
0.5961460567552946,7.042137384414673
0.5960910683526737,7.043390274047852
0.5961502201428452,7.044144153594971
0.5960952281997347,7.045297145843506
0.5961543835683661,7.0460429191589355
0.5960993880854862,7.047201633453369
0.5961585470317764,7.0479395389556885
0.5961035480098483,7.049058675765991
0.5961627105329933,7.049876689910889
0.5961077079727402,7.051086664199829
0.5961668740719335,7.051828145980835
0.5961118679740793,7.052978038787842
0.5961710376485119,7.053743839263916
0.5961160280137824,7.0549798011779785
0.5961752012626422,7.055725812911987
0.5961201880917645,7.05686354637146
0.596179364914237,7.0576090812683105
0.5961243482079394,7.05877423286438
0.5961835286032078,7.059569597244263
0.5961285083622196,7.060661554336548
0.5961876923294646,7.061453104019165
0.5961326685545171,7.0625646114349365
0.5961918560929164,7.063374042510986
0.5961368287847418,7.064455270767212
0.5961960198934708,7.065249443054199
0.596140989052803,7.0663652420043945
0.5962001837310349,7.0671281814575195
0.5961451493586085,7.068262338638306
0.5962043476055139,7.06901216506958
0.5961493097020651,7.070165634155273
0.5962085115168123,7.07089900970459
0.5961534700830786,7.072148084640503
0.5962126754648336,7.072866439819336
0.5961576305015538,7.07408881187439
0.5962168394494799,7.074821949005127
0.596161790957394,7.0760509967803955
0.5962210034706523,7.076770544052124
0.5961659514505016,7.077943801879883
0.5962251675282512,7.078682899475098
0.596170111980778,7.07987642288208
0.5962293316221755,7.0806145668029785
0.5961742725481237,7.081806659698486
0.5962334957523235,7.08256196975708
0.5961784331524379,7.08379054069519
0.5962376599185922,7.084535598754883
0.596182593793619,7.085716009140015
0.5962418241208779,7.0865092277526855
0.5961867544715644,7.087787628173828
0.5962459883590757,7.088524580001831
0.5961909151861704,7.08980655670166
0.5962501526330798,7.090541839599609
0.5961950759373323,7.09181547164917
0.5962543169427834,7.092559099197388
0.5961992367249448,7.093738555908203
0.5962584812880789,7.094489097595215
0.5962033975489012,7.095672607421875
0.5962626456688579,7.096423149108887
0.5962075584090942,7.097566843032837
0.596266810085011,7.098331928253174
0.5962117193054155,7.099600553512573
0.5962709745364277,7.100322008132935
0.5962158802377561,7.10151219367981
0.5962751390229969,7.102258682250977
0.5962200412060057,7.103460073471069
0.5962793035446068,7.104206085205078
0.5962242022100535,7.105353355407715
0.5962834681011442,7.106115818023682
0.5962283632497879,7.107285737991333
0.5962876326924956,7.1080381870269775
0.5962325243250962,7.109210252761841
0.5962917973185469,7.109945058822632
0.5962366854358649,7.111127853393555
0.5962959619791821,7.111881971359253
0.5962408465819798,7.113060712814331
0.5963001266742857,7.113790988922119
0.5962450077633263,7.114984512329102
0.5963042914037407,7.115755081176758
0.5962491689797884,7.116917610168457
0.5963084561674297,7.117700815200806
0.5962533302312495,7.118825197219849
0.5963126209652341,7.119622468948364
0.5962574915175926,7.120712041854858
0.596316785797035,7.12148904800415
0.5962616528386994,7.122659206390381
0.5963209506627125,7.123450756072998
0.5962658141944512,7.124590873718262
0.5963251155621466,7.125338792800903
0.5962699755847286,7.126513481140137
0.5963292804952156,7.127251625061035
0.5962741370094117,7.128403186798096
0.5963334454617982,7.12914776802063
0.5962782984683792,7.1303815841674805
0.5963376104617713,7.131092548370361
0.5962824599615101,7.1323301792144775
0.5963417754950122,7.13305139541626
0.5962866214886821,7.134315252304077
0.5963459405613971,7.135028600692749
0.596290783049772,7.136239767074585
0.5963501056608014,7.136951446533203
0.5962949446446569,7.138240098953247
0.5963542707931,7.138982772827148
0.5962991062732121,7.14016580581665
0.5963584359581674,7.140920162200928
0.5963032679353134,7.142134189605713
0.5963626011558775,7.142859220504761
0.5963074296308355,7.1440675258636475
0.5963667663861031,7.144771099090576
0.5963115913596521,7.145930290222168
0.596370931648717,7.14668869972229
0.5963157531216371,7.147904396057129
0.5963750969435911,7.148638486862183
0.596319914916663,7.1498730182647705
0.5963792622705971,7.150609731674194
0.5963240767446026,7.1518542766571045
0.5963834276296056,7.152589559555054
0.5963282386053276,7.153789758682251
0.5963875930204873,7.154540061950684
0.5963324004987092,7.155836343765259
0.5963917584431119,7.156576871871948
0.5963365624246182,7.157726764678955
0.5963959238973486,7.158498764038086
0.5963407243829247,7.1596763134002686
0.5964000893830668,7.160425662994385
0.5963448863734989,7.161567211151123
0.5964042549001343,7.162310838699341
0.5963490483962094,7.163477659225464
0.5964084204484191,7.164236068725586
0.5963532104509252,7.165368318557739
0.5964125860277887,7.166118860244751
0.5963573725375148,7.1672797203063965
0.5964167516381104,7.16804575920105
0.5963615346558456,7.169207811355591
0.59642091727925,7.16995906829834
0.5963656968057852,7.171125888824463
0.5964250829510738,7.171888828277588
0.5963698589872002,7.173009634017944
0.5964292486534476,7.173782825469971
0.5963740211999573,7.174904823303223
0.5964334143862365,7.175679445266724
0.5963781834439223,7.1767847537994385
0.5964375801493053,7.177574157714844
0.5963823457189611,7.17868709564209
0.5964417459425183,7.179473638534546
0.5963865080249384,7.180568218231201
0.5964459117657394,7.181379556655884
0.5963906703617192,7.182487726211548
0.5964500776188323,7.183260202407837
0.596394832729168,7.184389591217041
0.5964542435016603,7.185162782669067
0.5963989951271484,7.1863133907318115
0.596458409414086,7.187069654464722
0.5964031575555243,7.188267946243286
0.5964625753559719,7.1889848709106445
0.5964073200141589,7.190199851989746
0.5964667413271802,7.190923690795898
0.5964114825029149,7.192129850387573
0.5964709073275726,7.192843675613403
0.5964156450216549,7.194053888320923
0.5964750733570107,7.194793462753296
0.5964198075702412,7.196047782897949
0.5964792394153554,7.1967597007751465
0.5964239701485354,7.198076009750366
0.5964834055024676,7.198803424835205
0.5964281327563992,7.200023174285889
0.5964875716182074,7.200745105743408
0.5964322953936935,7.2019202709198
0.5964917377624355,7.202674865722656
0.5964364580602793,7.203921556472778
0.5964959039350115,7.204652309417725
0.5964406207560174,7.205808162689209
0.5965000701357949,7.206583738327026
0.5964447834807678,7.207770586013794
0.5965042363646449,7.208521366119385
0.5964489462343905,7.209643363952637
0.5965084026214207,7.210412502288818
0.5964531090167452,7.211540222167969
0.5965125689059809,7.212318658828735
0.5964572718276914,7.213444232940674
0.5965167352181844,7.214219808578491
0.5964614346670881,7.215362548828125
0.5965209015578888,7.216118812561035
0.5964655975347943,7.217273235321045
0.5965250679249524,7.217997312545776
0.5964697604306687,7.219182252883911
0.596529234319233,7.219943046569824
0.5964739233545695,7.221053838729858
0.5965334007405878,7.221812725067139
0.5964780863063548,7.222949266433716
0.5965375671888744,7.223757982254028
0.5964822492858828,7.224860668182373
0.5965417336639496,7.225640773773193
0.5964864122930111,7.2267608642578125
0.5965459001656704,7.227572202682495
0.596490575327597,7.228666067123413
0.5965500666938935,7.2294533252716064
0.5964947383894978,7.230557441711426
0.5965542332484752,7.231348991394043
0.5964989014785708,7.232449293136597
0.5965583998292718,7.233246088027954
0.5965030645946727,7.2343668937683105
0.5965625664361394,7.235125541687012
0.5965072277376601,7.236264944076538
0.5965667330689338,7.237000942230225
0.5965113909073896,7.2381627559661865
0.5965708997275108,7.238891839981079
0.5965155541037175,7.240034580230713
0.5965750664117259,7.240764379501343
0.5965197173264997,7.241909742355347
0.5965792331214346,7.242657899856567
0.5965238805755925,7.243890762329102
0.5965833998564917,7.2446229457855225
0.5965280438508515,7.24576997756958
0.5965875666167528,7.246551990509033
0.5965322071521321,7.24770975112915
0.5965917334020726,7.248553276062012
0.5965363704792903,7.249680042266846
0.5965959002123059,7.250442266464233
0.5965405338321813,7.251602411270142
0.5966000670473075,7.25237250328064
0.5965446972106601,7.253546714782715
0.5966042339069315,7.25428581237793
0.5965488606145818,7.25548529624939
0.5966084007910328,7.256237745285034
0.5965530240438017,7.257369518280029
0.5966125676994657,7.258135080337524
0.5965571874981743,7.259265184402466
0.5966167346320841,7.260034799575806
0.5965613509775545,7.261178016662598
0.5966209015887421,7.261924743652344
0.5965655144817967,7.263136148452759
0.5966250685692941,7.263932704925537
0.5965696780107558,7.265008449554443
0.5966292355735935,7.265787839889526
0.5965738415642856,7.266894340515137
0.5966334026014943,7.2677001953125
0.5965780051422409,7.268813848495483
0.5966375696528504,7.269597291946411
0.5965821687444759,7.270732641220093
0.5966417367275152,7.271539926528931
0.5965863323708445,7.272636413574219
0.5966459038253423,7.273438453674316
0.5965904960212008,7.274556398391724
0.5966500709461854,7.275331020355225
0.596594659695399,7.2764458656311035
0.5966542380898977,7.277227878570557
0.5965988233932928,7.278391361236572
0.5966584052563326,7.279131889343262
0.5966029871147364,7.280357360839844
0.5966625724453438,7.281072616577148
0.596607150859583,7.282310247421265
0.596666739656784,7.283022403717041
0.5966113146276869,7.284233570098877
0.5966709068905068,7.284948348999023
0.5966154784189015,7.286149740219116
0.5966750741463654,7.286870002746582
0.5966196422330805,7.288069009780884
0.5966792414242129,7.2887890338897705
0.5966238060700776,7.289980411529541
0.5966834087239024,7.290720224380493
0.5966279699297462,7.291945934295654
0.5966875760452871,7.292682647705078
0.59663213381194,7.293858289718628
0.59669174338822,7.294611930847168
0.5966362977165125,7.295771360397339
0.596695910752554,7.29653525352478
0.596640461643317,7.29764986038208
0.5967000781381424,7.2984843254089355
0.5966446255922071,7.299549102783203
0.5967042455448381,7.300361394882202
0.5966487895630365,7.301406621932983
0.5967084129724944,7.302238941192627
0.5966529535556581,7.303333520889282
0.5967125804209641,7.304107427597046
0.5966571175699257,7.305209636688232
0.5967167478901001,7.3059611320495605
0.5966612816056928,7.307102203369141
0.5967209153797556,7.307860851287842
0.5966654456628128,7.308964252471924
0.5967250828897838,7.30970573425293
0.5966696097411388,7.310878276824951
0.5967292504200374,7.3117125034332275
0.5966737738405247,7.312814474105835
0.5967334179703698,7.313616514205933
0.5966779379608237,7.31473708152771
0.596737585540634,7.3155529499053955
0.5966821021018894,7.316677808761597
0.5967417531306831,7.317457675933838
0.5966862662635753,7.318634748458862
0.5967459207403704,7.319410085678101
0.5966904304457348,7.32056736946106
0.5967500883695491,7.321315765380859
0.5966945946482217,7.3225414752960205
0.5967542560180722,7.323283433914185
0.5966987588708894,7.324440002441406
0.5967584236857931,7.325185298919678
0.5967029231135915,7.326416492462158
0.5967625913725652,7.327133655548096
0.5967070873761818,7.328356742858887
0.5967667590782416,7.3290698528289795
0.596711251658514,7.330253839492798
0.5967709268026761,7.330990791320801
0.5967154159604418,7.332175254821777
0.5967750945457219,7.332904100418091
0.5967195802818188,7.3340981006622314
0.5967792623072325,7.33487868309021
0.5967237446224992,7.335996389389038
0.5967834300870618,7.336750745773315
0.5967279089823367,7.337880611419678
0.596787597885063,7.338684797286987
0.5967320733611855,7.339828252792358
0.59679176570109,7.340595006942749
0.5967362377588993,7.341814994812012
0.5967959335349967,7.342551946640015
0.5967404021753324,7.343783617019653
0.596800101386637,7.344521522521973
0.596744566610339,7.345698833465576
0.5968042692558645,7.346440076828003
0.5967487310637732,7.347738742828369
0.5968084371425334,7.348465442657471
0.5967528955354893,7.349652528762817
0.5968126050464979,7.350386619567871
0.5967570600253418,7.351565599441528
0.596816772967612,7.3523218631744385
0.5967612245331853,7.353483438491821
0.5968209409057301,7.354230880737305
0.596765389058874,7.3554368019104
0.5968251088607065,7.356162786483765
0.5967695536022628,7.357324600219727
0.5968292768323956,7.358068466186523
0.5967737181632062,7.359238624572754
0.5968334448206521,7.3599748611450195
0.5967778827415593,7.361180543899536
0.5968376128253303,7.361888647079468
0.5967820473371769,7.363084554672241
0.5968417808462855,7.363859415054321
0.5967862119499141,7.3649797439575195
0.5968459488833718,7.365726947784424
0.5967903765796256,7.366873025894165
0.596850116936445,7.367668151855469
0.5967945412261672,7.368782997131348
0.5968542850053594,7.369539737701416
0.5967987058893937,7.370695114135742
0.5968584530899707,7.371506214141846
0.5968028705691608,7.372622489929199
0.596862621190134,7.373409748077393
0.5968070352653241,7.374562978744507
0.5968667893057045,7.37533164024353
0.5968111999777391,7.377010822296143
0.596870957436538,7.377773761749268
0.5968153647062615,7.379030704498291
0.59687512558249,7.379776954650879
0.5968195294507473,7.380906343460083
0.5968792937434164,7.381662845611572
0.5968236942110525,7.382849931716919
0.596883461919173,7.38362979888916
0.5968278589870332,7.384763240814209
0.5968876301096159,7.385529279708862
0.5968320237785457,7.386761426925659
0.596891798314601,7.387508153915405
0.5968361885854462,7.388634443283081
0.596895966533985,7.389399290084839
0.5968403534075912,7.390577793121338
0.5969001347676239,7.391321659088135
0.5968445182448376,7.392470598220825
0.5969043030153746,7.393224477767944
0.5968486830970421,7.3944268226623535
0.5969084712770935,7.395155906677246
0.5968528479640614,7.3963470458984375
0.5969126395526376,7.3970787525177
0.5968570128457524,7.398315906524658
0.5969168078418639,7.399030685424805
0.5968611777419728,7.4002366065979
0.5969209761446294,7.400932312011719
0.5968653426525795,7.4021289348602295
0.5969251444607915,7.40285062789917
0.5968695075774301,7.404060363769531
0.5969293127902074,7.404757738113403
0.5968736725163823,7.405943870544434
0.5969334811327349,7.406677484512329
0.5968778374692937,7.407899379730225
0.5969376494882316,7.408638000488281
0.5968820024360222,7.409806966781616
0.5969418178565556,7.4105544090271
0.5968861674164259,7.411777973175049
0.5969459862375646,7.412500619888306
0.596890332410363,7.413700103759766
0.5969501546311169,7.414437294006348
0.596894497417692,7.41564416885376
0.596954323037071,7.416385173797607
0.596898662438271,7.417545318603516
0.5969584914552852,7.418293237686157
0.5969028274719592,7.419476509094238
0.5969626598856184,7.4202070236206055
0.5969069925186151,7.421358108520508
0.5969668283279292,7.422122240066528
0.5969111575780978,7.423319578170776
0.5969709967820768,7.424050807952881
0.5969153226502665,7.42519998550415
0.5969751652479203,7.425931930541992
0.5969194877349804,7.427106857299805
0.5969793337253191,7.427846431732178
0.596923652832099,7.428976774215698
0.5969835022141324,7.429731607437134
0.5969278179414822,7.430856704711914
0.5969876707142204,7.431679964065552
0.5969319830629897,7.432759523391724
0.5969918392254427,7.43358850479126
0.5969361481964813,7.434692144393921
0.5969960077476594,7.435500383377075
0.5969403133418175,7.436615705490112
0.5970001762807307,7.4373297691345215
0.5969425658897012,7.439027309417725
0.5970043448245169,7.4403769969940186
0.5969467188907763,7.44107723236084
0.5970085015591969,7.442302942276001
0.5969508728021897,7.443019151687622
0.5970126584717097,7.4442057609558105
0.5969550269329906,7.4449098110198975
0.5970168156014265,7.446119785308838
0.5969591812811557,7.446815013885498
0.5970209729463104,7.448129653930664
0.5969633358446527,7.44881534576416
0.5970251305043405,7.45002818107605
0.5969674906214666,7.450714826583862
0.5970292882735132,7.45197057723999
0.5969716456095996,7.452659845352173
0.5970334462518415,7.45387077331543
0.5969758008070706,7.45456600189209
0.5970376044373557,7.455771207809448
0.5969799562119149,7.456474304199219
0.5970417628281018,7.457657098770142
0.5969841118221848,7.458364963531494
0.5970459214221431,7.459571599960327
0.5969882676359484,7.460277557373047
0.5970500802175583,7.461449861526489
0.5969924236512899,7.462175130844116
0.597054239212443,7.4633636474609375
0.5969965798663103,7.4640727043151855
0.5970583984049078,7.465244770050049
0.5970007362791258,7.465937376022339
0.5970625577930803,7.467130899429321
0.5970048928878685,7.467870235443115
0.5970667173751029,7.4689857959747314
0.5970090496906865,7.46970009803772
0.5970708771491333,7.470903396606445
0.5970132066857428,7.47164511680603
0.5970750371133461,7.472801923751831
0.5970173638712162,7.473524808883667
0.5970791972659292,7.47471022605896
0.5970215212453004,7.475438117980957
0.5970833576050871,7.4765846729278564
0.5970256788062047,7.477307558059692
0.5970875181290388,7.478515625
0.5970298365521525,7.479218482971191
0.5970916788360178,7.4804089069366455
0.5970339944813826,7.481111764907837
0.5970958397242728,7.482328176498413
0.5970381525921482,7.483030319213867
0.5971000007920673,7.4842188358306885
0.5970423108827176,7.484923362731934
0.597104162037678,7.486129283905029
0.5970464693513725,7.486828327178955
0.597108323459398,7.4880430698394775
0.59705062799641,7.488738775253296
0.5971124850555325,7.489935398101807
0.5970547868161404,7.490633487701416
0.5971166468244024,7.491866588592529
0.5970589458088884,7.49257493019104
0.5971208087643413,7.493767261505127
0.5970631049729932,7.494470834732056
0.5971249708736978,7.495682001113892
0.5970672643068067,7.496385097503662
0.5971291331508332,7.497657537460327
0.597071423808695,7.498353481292725
0.597133295594123,7.499586820602417
0.5970755834770383,7.500320196151733
0.597137458201956,7.501454591751099
0.597079743310229,7.502211809158325
0.5971416209727343,7.503344297409058
0.5970839033066737,7.504077672958374
0.5971457839048733,7.505253314971924
0.597088063464792,7.5059897899627686
0.5971499469968015,7.507197141647339
0.5970922237830164,7.507922887802124
0.5971541102469604,7.5090532302856445
0.5970963842597927,7.509777545928955
0.5971582736538043,7.511008024215698
0.5971005448935789,7.511754751205444
0.5971624372158001,7.51289176940918
0.5971047056828466,7.51364541053772
0.597166600931428,7.514779567718506
0.5971088666260789,7.515518426895142
0.5971707647991803,7.516661882400513
0.5971130277217725,7.517392873764038
0.5971749288175616,7.518566370010376
0.597117188968436,7.519267797470093
0.597179092985089,7.520437479019165
0.5971213503645901,7.521189451217651
0.5971832573002919,7.522385597229004
0.597125511908768,7.523106813430786
0.5971874217617116,7.52429461479187
0.5971296735995149,7.524996995925903
0.5971915863679016,7.526192903518677
0.5971338354353875,7.526910066604614
0.5971957511174271,7.528107643127441
0.5971379974149554,7.528807640075684
0.5971999160088652,7.529993057250977
0.5971421595367985,7.5306925773620605
0.5972040810408048,7.531938314437866
0.5971463217995099,7.532644987106323
0.5972082462118463,7.533848762512207
0.5971504842016929,7.53455114364624
0.5972124115206016,7.535763502120972
0.5971546467419632,7.536469459533691
0.5972165769656935,7.53765606880188
0.5971588094189472,7.538358211517334
0.5972207425457571,7.539552450180054
0.597162972231283,7.540266513824463
0.5972249082594376,7.54140567779541
0.5971671351776195,7.542141914367676
0.597229074105392,7.543342351913452
0.597171298256617,7.5440514087677
0.5972332400822882,7.545223951339722
0.5971754614669462,7.545923709869385
0.5972374061888045,7.547228813171387
0.5971796248072895,7.547955751419067
0.5972415724236307,7.549095630645752
0.5971837882763389,7.549857139587402
0.5972457387854667,7.551007986068726
0.5971879518727982,7.551750898361206
0.5972499052730234,7.552879333496094
0.597192115595381,7.553635120391846
0.5972540718850219,7.554768323898315
0.5971962794428118,7.555538892745972
0.5972582386201941,7.556662321090698
0.5972004434138255,7.557384490966797
0.5972624054772818,7.5585777759552
0.5972046075071668,7.559280872344971
0.5972665724550373,7.560462713241577
0.597208771721591,7.561163663864136
0.5972707395522232,7.5623602867126465
0.5972129360558637,7.563073635101318
0.5972749067676119,7.564251184463501
0.59721710050876,7.564956426620483
0.5972790740999856,7.566171646118164
0.5972212650790655,7.566863775253296
0.5972832415481367,7.568071603775024
0.597225429765575,7.568769693374634
0.5972874091108675,7.569942951202393
0.5972295945670937,7.570645093917847
0.5972915767869899,7.571868658065796
0.5972337594824361,7.572571754455566
0.597295744575325,7.5737526416778564
0.5972379245104267,7.574457406997681
0.597299912474704,7.575669050216675
0.5972420896498988,7.576375722885132
0.5973040804839674,7.577568292617798
0.5972462548996957,7.578277111053467
0.5973082486019653,7.5794806480407715
0.5972504202586701,7.580179214477539
0.5973124168275564,7.581360340118408
0.5972545857256837,7.582077741622925
0.5973165851596093,7.583265066146851
0.5972587512996073,7.584005355834961
0.5973207535970015,7.5851569175720215
0.5972629169793211,7.585875988006592
0.5973249221386195,7.587072134017944
0.5972670827637141,7.58780574798584
0.5973290907833588,7.588959217071533
0.5972712486516846,7.589663743972778
0.5973332595301242,7.590861558914185
0.5972754146421391,7.591590166091919
0.5973374283778284,7.592734098434448
0.5972795807339935,7.593493938446045
0.5973415973253939,7.5946266651153564
0.5972837469261721,7.595373630523682
0.5973457663717513,7.596635103225708
0.5972879132176085,7.597324848175049
0.5973499355158398,7.598541259765625
0.5972920796072437,7.599234104156494
0.5973541047566071,7.600468397140503
0.5972962460940282,7.601155042648315
0.5973582740930095,7.602383375167847
0.5973004126769201,7.603094577789307
0.5973624435240116,7.604297876358032
0.597304579354887,7.605007171630859
0.5973666130485865,7.606200933456421
0.5973087461269034,7.606907606124878
0.5973707826657153,7.608108758926392
0.597312912991953,7.608815431594849
0.5973749523743872,7.6100218296051025
0.5973170799490273,7.610727548599243
0.5973791221735997,7.611968278884888
0.5973212469971256,7.612670660018921
0.5973832920623581,7.613857746124268
0.5973254141352559,7.614561080932617
0.597387462039676,7.6157636642456055
0.5973295813624332,7.616469383239746
0.5973916321045744,7.617660284042358
0.5973337486776811,7.618367433547974
0.5973958022560825,7.619576930999756
0.5973379160800306,7.62028169631958
0.597399972493237,7.621459722518921
0.5973420835685207,7.622185230255127
0.5974041428150826,7.623390436172485
0.5973462511421976,7.6241068840026855
0.5974083132206711,7.625279188156128
0.5973504188001157,7.625998020172119
0.5974124837090624,7.627171039581299
0.5973545865413367,7.627899646759033
0.5974166542793234,7.629032611846924
0.5973587543649289,7.629745006561279
0.5974208249305288,7.63093113899231
0.5973629222699695,7.631670236587524
0.5974249956617604,7.632797718048096
0.597335382527082,7.634544134140015
0.5974250700756598,7.63628625869751
0.5974291113621011,7.638014316558838
0.5974294647506077,7.638794422149658
0.5974331892202651,7.639917612075806
0.5974335527443009,7.6406707763671875
0.5974372774858093,7.641788005828857
0.5974376406947947,7.642537832260132
0.5974413656404253,7.643686771392822
0.5974417285368364,7.644437789916992
0.5974454536862,7.645578622817993
0.5974458162725573,7.646326065063477
0.5974495416252639,7.647575855255127
0.5974499039040664,7.648284673690796
0.5974536294597256,7.649479627609253
0.5974539914334516,7.650193214416504
0.5974577171916722,7.651399612426758
0.5974580788627791,7.652116537094116
0.5974618048231689,7.653277158737183
0.5974621661940936,7.654007196426392
0.5974658923562602,7.6551361083984375
0.5974662534294191,7.655897617340088
0.5974699797929691,7.657020330429077
0.597470340570758,7.65775465965271
0.5974740671352975,7.658917665481567
0.5974744276200927,7.659659147262573
0.5974781543852268,7.6607911586761475
0.5974785145793842,7.661532163619995
0.5974822415447177,7.662738800048828
0.5974826014505736,7.6634886264801025
0.5974863286157109,7.664607763290405
0.5974866882355816,7.665344476699829
0.5974904156001265,7.666489839553833
0.5974907749363092,7.667231559753418
0.5974945024998647,7.66837739944458
0.5974948615546368,7.669115781784058
0.5974985893168056,7.670265197753906
0.5974989480924261,7.671006441116333
0.5975026760528099,7.672175407409668
0.5975030345515183,7.672908067703247
0.597506762709719,7.6741485595703125
0.5975071209337361,7.674853086471558
0.5975108492893546,7.676080703735352
0.5975112072408821,7.676779747009277
0.5975149357935196,7.677974224090576
0.5975152934747412,7.678687810897827
0.597519022223997,7.679883718490601
0.5975193796370779,7.680611610412598
0.5975231085825524,7.681776285171509
0.5975234657296393,7.682506561279297
0.5975271948709316,7.683708667755127
0.5975275517541534,7.68442702293396
0.5975312810908627,7.685628652572632
0.59753163771233,7.686350107192993
0.5975353672440549,7.687556982040405
0.5975357236058606,7.688264608383179
0.5975394533321996,7.689407110214233
0.597539809436419,7.690142631530762
0.59754353935697,7.6913063526153564
0.5975438952056611,7.692049503326416
0.5975476253200216,7.6932244300842285


==> n17/proj_grad_code_n17_lr_01.csv <==
testing_loss,times
0.6898764563676507,0.0
0.6880614342484455,0.0006949901580810547
0.6850324288619872,0.0019390583038330078
0.6833613388512901,0.002696990966796875
0.6805930685437567,0.003801107406616211
0.679052999706323,0.004570484161376953
0.6765179435364889,0.005664825439453125
0.6750962569368689,0.006402730941772461
0.6727693063053339,0.007508993148803711
0.6714544001770016,0.008260488510131836
0.6693129551658772,0.009344339370727539
0.6680943047167073,0.010099172592163086
0.6661182135475235,0.011181116104125977
0.6649863526585044,0.011926651000976562
0.663157765433479,0.01302480697631836
0.6621042311776685,0.013767242431640625
0.660407406887489,0.014894485473632812
0.6594246630453252,0.01562666893005371
0.6578457576566286,0.016737699508666992
0.6569271088692094,0.01747441291809082
0.6554539627951342,0.018606185913085938
0.654593467132327,0.019328832626342773
0.6532154031287544,0.020447969436645508
0.6524077878822725,0.021174907684326172
0.6511154252834264,0.02227473258972168
0.6503560086781958,0.023030996322631836
0.6491410964851684,0.02413630485534668
0.6484257165776722,0.024907350540161133
0.6472809857929122,0.02602386474609375
0.6466059369170772,0.02678656578063965
0.6455249712865551,0.027870893478393555
0.6448869478628201,0.0286407470703125
0.6438640715442443,0.029702425003051758
0.6432601187664627,0.030488014221191406
0.6422902991701142,0.03153586387634277
0.6417177699413141,0.032334089279174805
0.6407965339418361,0.033371925354003906
0.6402530513835897,0.034200429916381836
0.6393764131790542,0.03521537780761719
0.6388598380501996,0.03603959083557129
0.6380242370871331,0.03706192970275879
0.6375326394898498,0.037883758544921875
0.636734887041702,0.038926124572753906
0.6362665218501136,0.03970503807067871
0.6355037550096166,0.04076266288757324
0.6350570405182672,0.04153299331665039
0.6343266825289617,0.04260683059692383
0.633900181879909,0.043358564376831055
0.6331999078826757,0.04445505142211914
0.632792312887461,0.04522871971130371
0.6321200202917975,0.04630708694458008
0.6317301373167077,0.047101497650146484
0.631083920123476,0.04816317558288574
0.6307106577528103,0.0489649772644043
0.6300887842561423,0.04999375343322754
0.6297311424887106,0.050850868225097656
0.6291320358711819,0.051828861236572266
0.628789096640361,0.05270195007324219
0.628211318049085,0.05368232727050781
0.627882236886967,0.05458974838256836
0.6273244706406146,0.05552363395690918
0.627008469332645,0.05644345283508301
0.6264695099621242,0.05733823776245117
0.6261658700607163,0.05831003189086914
0.6256446109307781,0.059151649475097656
0.6253526680152132,0.06017947196960449
0.6248480913118347,0.06098628044128418
0.6245672298977768,0.062131404876708984
0.624078397797898,0.06288933753967285
0.6238080468134859,0.06403970718383789
0.6233340936804607,0.06477952003479004
0.6230737224375462,0.06594061851501465
0.6226138479083057,0.06666064262390137
0.6223629625072862,0.0677943229675293
0.6219164253563669,0.06851744651794434
0.6216745654714814,0.06963658332824707
0.6212406781532922,0.07035613059997559
0.6210074141524408,0.07148241996765137
0.6205855379369093,0.07220625877380371
0.6203604682961927,0.07331657409667969
0.619950008924633,0.07404232025146484
0.6197327579030617,0.07517004013061523
0.6193331617010586,0.07590436935424805
0.6191233772453898,0.07704472541809082
0.6187341276379903,0.07775664329528809
0.6185314794915087,0.07893252372741699
0.6181520938732683,0.07962226867675781
0.6179562718656594,0.08076953887939453
0.6175862987842997,0.08149147033691406
0.6173970112826176,0.08266401290893555
0.617036027900379,0.0833733081817627
0.6168530004035951,0.08453869819641113
0.616500610204948,0.08525800704956055
0.6163235840666913,0.08640098571777344
0.6159794147850063,0.08713746070861816
0.6158081460509657,0.08829355239868164
0.6154718477901485,0.08900308609008789
0.6153061061382101,0.09014296531677246
0.6149773496682377,0.09089446067810059
0.6148169174408279,0.09200167655944824
0.6144953926486725,0.09273505210876465
0.614340063967993,0.09385871887207031
0.6140254784476252,0.09461307525634766
0.6138750584055299,0.09572029113769531
0.6135671361726094,0.09643840789794922
0.6134214400877974,0.09757304191589355
0.6131199204063326,0.09828639030456543
0.6129787731423483,0.09941720962524414
0.6126834094520609,0.10013341903686523
0.6125466447902995,0.10126829147338867
0.6122572037247062,0.10199236869812012
0.6121246637872566,0.10312509536743164
0.6118409242735899,0.1038665771484375
0.6117124589912906,0.10501861572265625
0.6114342114243644,0.10573363304138184
0.6113096780459397,0.10695028305053711
0.6110367235289192,0.10775351524353027
0.6109159861674893,0.10879373550415039
0.6106481358132827,0.10957622528076172
0.610531065026923,0.11067318916320801
0.6102681393145769,0.11140179634094238
0.6101546117179364,0.11252236366271973
0.6098964398990069,0.11323428153991699
0.6097863378032954,0.11442303657531738
0.6095327573536836,0.11516118049621582
0.6094259684326029,0.11628007888793945
0.609176824545806,0.11699557304382324
0.6090732415252356,0.11814045906066895
0.6088283866433727,0.11888742446899414
0.6087279070128311,0.11999940872192383
0.6084872003921636,0.12072539329528809
0.6083897261362565,0.12197661399841309
0.6081530334442478,0.1226816177368164
0.6080584707924768,0.12386178970336914
0.6078256637337222,0.12458395957946777
0.6077339229271865,0.12572360038757324
0.6075048788958002,0.12643742561340332
0.60741587396945,0.12757134437561035
0.607190475725725,0.12830352783203125
0.6071041243049518,0.1294238567352295
0.6068822596743134,0.13013744354248047
0.6067984827847699,0.1312880516052246
0.6065800443772291,0.13201141357421875
0.6064987662668676,0.13315939903259277
0.606283651215339,0.13390254974365234
0.606204799187748,0.13510656356811523
0.6059929089037516,0.1358175277709961
0.6059164131619472,0.13698363304138184
0.6057076531073433,0.13769102096557617
0.6056334466072465,0.13889670372009277
0.6054277260807703,0.13959336280822754
0.6053557443936627,0.14078402519226074
0.6051529763311364,0.14148902893066406
0.6050831575144512,0.1426863670349121
0.6048832583016471,0.14338254928588867
0.6048155427774986,0.14458870887756348
0.6046184320747138,0.14530253410339355
0.6045527625156237,0.14649105072021484
0.6043583630931073,0.14719390869140625
0.6042946843144247,0.14838767051696777
0.6041029218978718,0.14908957481384277
0.6040411807564273,0.15028142929077148
0.6038519838818162,0.15100884437561035
0.6037921291803857,0.1522235870361328
0.6036054290574938,0.15292930603027344
0.6035474114546792,0.15413951873779297
0.6033631418386733,0.15487384796142578
0.6033069137638412,0.15598320960998535
0.6031250108343763,0.15671253204345703
0.6030705264073194,0.15782451629638672
0.6028909286546339,0.15856099128723145
0.6028381436096479,0.15965056419372559
0.6026607917271773,0.16040539741516113
0.6026096633412674,0.16150355339050293
0.6024345001243407,0.16227436065673828
0.6023849871492946,0.1633589267730713
0.6022119573995062,0.16412019729614258
0.6021640199975877,0.16523337364196777
0.6019930704324722,0.16596484184265137
0.6019466701155098,0.16710710525512695
0.6017777492831743,0.16783428192138672
0.6017328488548339,0.16896629333496094
0.6015659070532263,0.16968345642089844
0.6015224705542713,0.17082548141479492
0.6013574597547902,0.17154526710510254
0.6013154524111491,0.1727297306060791
0.6011523261863201,0.17342090606689453
0.6011117143597919,0.1746518611907959
0.6009504278147552,0.17535066604614258
0.6009111789561922,0.17650604248046875
0.6007516886637658,0.17722201347351074
0.6007137712685947,0.17838430404663086
0.6005560352076923,0.17910504341125488
0.6005194187736275,0.18022918701171875
0.6003633962708291,0.18096208572387695
0.6003280512576589,0.18208980560302734
0.6001737029317428,0.18291854858398438
0.6001396007230637,0.18405461311340332
0.5999868884323225,0.18482589721679688
0.5999540012991149,0.18593406677246094
0.5998028880912932,0.1866755485534668
0.599771189157231,0.18779253959655762
0.5996216392219287,0.18856024742126465
0.5995911024303282,0.1896684169769287
0.5994430810537286,0.19038772583007812
0.5994136811360458,0.19149255752563477
0.5992671546578318,0.1922163963317871
0.5992388671036203,0.19336485862731934
0.5990938028759583,0.19409942626953125
0.5990666039042118,0.1953425407409668
0.598922970252682,0.19602632522583008
0.5988968367844845,0.19719743728637695
0.5987546029708519,0.19791030883789062
0.598729512603265,0.19906258583068848
0.598588648789988,0.19978642463684082
0.5985645797711115,0.2009274959564209
0.5984250569874912,0.2016444206237793
0.5984019881926349,0.2027883529663086
0.5982637783025175,0.20351171493530273
0.5982416892114238,0.20471763610839844
0.5981047648823716,0.20542645454406738
0.5980836355574373,0.20660829544067383
0.5979479702312896,0.2073204517364502
0.5979277812967335,0.2085111141204834
0.5977933491614831,0.209214448928833
0.5977740817834133,0.2103886604309082
0.5976408577463287,0.21111130714416504
0.597622493613662,0.21233177185058594
0.5974904532755931,0.21303224563598633
0.5974729745817849,0.21422338485717773
0.5973420942125868,0.2149641513824463
0.5973254836381306,0.21606969833374023
0.5971957401531512,0.21680641174316406
0.5971799808488102,0.21791791915893555
0.5970513517863865,0.2186586856842041
0.597036427357121,0.2197878360748291
0.5969088908570318,0.22051119804382324
0.5968947853465888,0.22164154052734375
0.5967683201294179,0.22235536575317383
0.5967550180055512,0.22351527214050293
0.5966296033529132,0.22423863410949707
0.5966170894932026,0.22543954849243164
0.5964927052287925,0.22614216804504395
0.5964809649070352,0.22728610038757324
0.5963575913784571,0.2279977798461914
0.5963466102516034,0.22918295860290527
0.5962242283129437,0.22988295555114746
0.5962139924085509,0.23107695579528809
0.5960925834036587,0.23176956176757812
0.5960830791078412,0.23293709754943848
0.5959626248542811,0.23366498947143555
0.595953838900131,0.23485279083251953
0.5958343216737798,0.2355806827545166
0.5958262411302387,0.2367558479309082
0.5957076436504909,0.2374587059020996
0.5957002559116511,0.2386634349822998
0.5955825613272089,0.23935151100158691
0.5955758541020248,0.24053645133972168
0.5954590459772421,0.24123573303222656
0.5954530072796346,0.24237990379333496
0.595337069581393,0.24312210083007812
0.5953316877207262,0.24438071250915527
0.5952166048058145,0.24509835243225098
0.5952118683777332,0.2462773323059082
0.5950976249807115,0.24700236320495605
0.5950935228583175,0.24814200401306152
0.5949801040798411,0.24886512756347656
0.5949766254051997,0.2500112056732178
0.5948640167007838,0.25074052810668945
0.5948611508767419,0.2518622875213623
0.5947493380459469,0.25258588790893555
0.5947470747282492,0.25376057624816895
0.5946360439042682,0.2544863224029541
0.5946343729939635,0.2556138038635254
0.5945241106335942,0.2563300132751465
0.5945230222697132,0.25747013092041016
0.5944135151436974,0.2582123279571533
0.5944129996961944,0.2593247890472412
0.5943042348799099,0.2600536346435547
0.5943042829428562,0.2611823081970215
0.5941962478073448,0.2619295120239258
0.5941968501923641,0.263049840927124
0.5940895323956823,0.26378536224365234
0.5940906801256162,0.26497507095336914
0.5939840676044945,0.26567959785461426
0.5939857519072905,0.26686716079711914
0.5938798328690885,0.2675764560699463
0.5938820451719009,0.2687520980834961
0.5937768080868456,0.26946020126342773
0.5937795400103403,0.2706468105316162
0.5936749736040358,0.2713446617126465
0.5936782169568899,0.2725188732147217
0.5935743102030878,0.2732210159301758
0.5935780569766794,0.27442097663879395
0.593474799090299,0.27515244483947754
0.5934790414535743,0.27629566192626953
0.5933764218839617,0.27701497077941895
0.593381152178479,0.27816152572631836
0.5932791606028959,0.2789003849029541
0.5932843713380322,0.28002190589904785
0.593182997655367,0.28074145317077637
0.593188681503688,0.2818741798400879
0.593087915828376,0.282606840133667
0.5930940656211574,0.28374218940734863
0.5929938982773064,0.28447675704956055
0.5930005070002035,0.2856297492980957
0.5929009285159146,0.2863481044769287
0.5929079893047741,0.2875099182128906
0.5928089904066478,0.2882373332977295
0.5928164965434572,0.2894141674041748
0.5927180681512835,0.2901127338409424
0.5927260130602492,0.29128193855285645
0.5926281462818681,0.29198455810546875
0.592636523525623,0.29313087463378906
0.5925392096519532,0.2938699722290039
0.5925480129278833,0.29506516456604004
0.5924512434281102,0.29577088356018066
0.5924604665648,0.2969081401824951
0.5923642330817196,0.29762983322143555
0.5923738700355096,0.29877209663391113
0.5922781643810185,0.29949116706848145
0.5922882092326709,0.300647497177124
0.5921930233834013,0.30136966705322266
0.5922034703348708,0.30256152153015137
0.5921087964279608,0.30325865745544434
0.5921196397992664,0.30454587936401367
0.5920254701282648,0.30524110794067383
0.5920367043544578,0.30643653869628906
0.5919430313653545,0.3071441650390625
0.5919546509935802,0.3083217144012451
0.5918614672809608,0.3090348243713379
0.5918734669676112,0.3101780414581299
0.5917807652709294,0.31091761589050293
0.5917931397788811,0.31203389167785645
0.591700912978845,0.3127565383911133
0.5917136571747839,0.31388354301452637
0.5916218982898516,0.31464266777038574
0.5916350071416744,0.3157484531402588
0.5915437093246575,0.3164660930633545
0.5915571778989556,0.3176138401031494
0.5914663344337225,0.31832122802734375
0.5914801578933373,0.3194751739501953
0.5913897621916169,0.3201899528503418
0.5914039357932706,0.32133054733276367
0.59131398139155,0.3220527172088623
0.5913285004835442,0.3232307434082031
0.5912389810400587,0.32394862174987793
0.5912538410600433,0.32513928413391113
0.5911647503518548,0.32584691047668457
0.59117994682466,0.32703590393066406
0.5910912787448199,0.3277289867401123
0.5911068072803527,0.32892274856567383
0.5910185558351497,0.3296329975128174
0.5910344121263502,0.33081769943237305
0.5909465714326356,0.3315246105194092
0.5909627512534935,0.33267784118652344
0.590875315536084,0.3334310054779053
0.5908918147397114,0.3346140384674072
0.5908047783288667,0.3353276252746582
0.5908215928456266,0.3365151882171631
0.590734950174598,0.33725452423095703
0.5907520760102845,0.3383965492248535
0.5906658216129351,0.33915114402770996
0.5906832548470061,0.3403942584991455
0.5905973833554947,0.34110045433044434
0.590615120139355,0.34229183197021484
0.5905296262818879,0.3430211544036865
0.590547662837219,0.34416794776916504
0.590462541435863,0.3449125289916992
0.5904808740530004,0.3460521697998047
0.5903961200215563,0.3467886447906494
0.5904147450579118,0.3479280471801758
0.5903303533998476,0.34865617752075195
0.5903492672783741,0.3500034809112549
0.5902652330848149,0.3507211208343506
0.5902844322925146,0.3519141674041748
0.5902007507402861,0.3526270389556885
0.5902202318267594,0.3538064956665039
0.5901368981764863,0.3545546531677246
0.5901566577525194,0.35569047927856445
0.5900736673467734,0.3564188480377197
0.5900937020829645,0.3575780391693115
0.5900110503444645,0.3583037853240967
0.5900313569698881,0.3594934940338135
0.5899490393997462,0.360198974609375
0.5899696147006512,0.3613858222961426
0.5898876268766667,0.3620872497558594
0.5899084676952115,0.3632698059082031
0.5898268052702105,0.36399197578430176
0.58984790850323,0.3652768135070801
0.5897665672034471,0.36597657203674316
0.5897879298012534,0.3671724796295166
0.5897069054247588,0.36788249015808105
0.5897285243899726,0.3690521717071533
0.5896478128051369,0.3697628974914551
0.589669685191551,0.3709583282470703
0.5895892823355524,0.37166619300842285
0.5896114052470234,0.3728303909301758
0.5895313071243927,0.373551607131958
0.589553677713762,0.3747408390045166
0.589473880394965,0.3754763603210449
0.5894964958630087,0.3766467571258545
0.5894169954830644,0.3773646354675293
0.5894398530774686,0.3785889148712158
0.5893606458346046,0.37928342819213867
0.5893837428489682,0.3805117607116699
0.5893048250033083,0.3812112808227539
0.5893281587761705,0.3824126720428467
0.5892495266484554,0.3831295967102051
0.5892730945623498,0.38431596755981445
0.5891947445326916,0.38503336906433105
0.5892185440132205,0.3861711025238037
0.5891404725198877,0.38692712783813477
0.5891645010348241,0.38802218437194824
0.5890867045730556,0.38881897926330566
0.5891109596314645,0.389873743057251
0.5890334347523155,0.3906569480895996
0.589057913903699,0.39173078536987305
0.5889806572129126,0.3925025463104248
0.5890053580463755,0.39361000061035156
0.5889283662032845,0.39435243606567383
0.588953286346721,0.39552879333496094
0.5888765560631747,0.3962569236755371
0.5889016931824742,0.39741063117980957
0.5888252212217933,0.3981645107269287
0.5888505730200676,0.39929699897766113
0.5887743561960221,0.4000284671783447
0.5887999204128492,0.4011683464050293
0.5887239555886635,0.40189647674560547
0.5887497299993517,0.40306520462036133
0.5886740140867311,0.4037928581237793
0.5886999965016007,0.4049863815307617
0.5886245264597829,0.40569186210632324
0.588650714723464,0.40689945220947266
0.5885754875582933,0.40759897232055664
0.5886018795490411,0.40875673294067383
0.5885268923120638,0.40947985649108887
0.588553485941092,0.4106714725494385
0.5884787357286725,0.41137003898620605
0.5885055289395005,0.41254520416259766
0.58843101289196,0.4132535457611084
0.5884580036597756,0.41443943977355957
0.5883837189605499,0.4151883125305176
0.5884109052915887,0.4163944721221924
0.5883368491664057,0.417097806930542
0.5883642290973446,0.4183013439178467
0.5882903988134206,0.41904187202453613
0.5883179704107838,0.4201796054840088
0.5882443632760396,0.4209098815917969
0.5882721246356216,0.4220728874206543
0.5881987379979151,0.4228246212005615
0.5882266872442139,0.4239628314971924
0.5881535184905915,0.4247159957885742
0.5881816537762579,0.42583560943603516
0.5881087003322218,0.42657041549682617
0.5881370198375195,0.42792773246765137
0.5880642791663133,0.4286229610443115
0.5880927810985918,0.42981791496276855
0.5880202507005002,0.4305460453033447
0.5880489332936808,0.4316725730895996
0.5879766107053475,0.43239927291870117
0.588005472219419,0.43354225158691406
0.5879333550131773,0.434276819229126
0.587962393733706,0.4354243278503418
0.5878904795169266,0.43614649772644043
0.5879196937545746,0.4373495578765869
0.5878479801690271,0.43808603286743164
0.5878773682590833,0.4393117427825928
0.587805852980311,0.4400038719177246
0.587835413282232,0.44117307662963867
0.5877640940189421,0.4418954849243164
0.5877938249159038,0.4431009292602539
0.5877226994093692,0.4438176155090332
0.5877525993078275,0.4449751377105713
0.5876816653313042,0.4457125663757324
0.5877117326605666,0.44684815406799316
0.5876409880187208,0.44758152961730957
0.5876712212305274,0.44876766204833984
0.5876006637588773,0.4494950771331787
0.5876310613269893,0.4506382942199707
0.5875606888913584,0.45136308670043945
0.5875912493111585,0.4525587558746338
0.5875210598071401,0.45328354835510254
0.587551781595239,0.4544804096221924
0.587481772947673,0.4552009105682373
0.5875126546415268,0.4564249515533447
0.5874428248039869,0.45713162422180176
0.5874738649615203,0.458331823348999
0.5874042119158133,0.4590718746185303
0.5874354091150537,0.46021270751953125
0.5873659308707279,0.4609508514404297
0.5873972837094452,0.46209716796875
0.5873279783033105,0.4628469944000244
0.5873594853986659,0.4639756679534912
0.5872903508943232,0.4647078514099121
0.5873220108825251,0.46584510803222656
0.587253045369906,0.46660399436950684
0.5872848569058733,0.4677402973175049
0.5872160585007894,0.46851491928100586
0.5872480202578214,0.4696033000946045
0.5871793871015225,0.47034764289855957
0.5872114977709775,0.47146081924438477
0.5871430280297197,0.47219371795654297
0.5871752863206985,0.4733424186706543
0.5871069781853208,0.4740908145904541
0.5871393828243574,0.4752166271209717
0.5870712345098669,0.47595763206481934
0.5871037842406268,0.47712278366088867
0.5870357939857924,0.47783446311950684
0.5870684875687759,0.47900891304016113
0.5870006536357314,0.47971343994140625
0.5870334898479825,0.4808619022369385
0.5869658105218359,0.48160576820373535
0.5869987881566601,0.48275113105773926
0.5869312617451119,0.4834785461425781
0.5869643796117967,0.48468708992004395
0.5868970044447663,0.485398530960083
0.5869302613683093,0.4865760803222656
0.5868630357975682,0.4872884750366211
0.5868964306184098,0.4885678291320801
0.5868293530172218,0.48924732208251953
0.5868628845909845,0.49048399925231934
0.5867959533537545,0.4911820888519287
0.5868296205509861,0.4923708438873291
0.5867628340929147,0.4930689334869385
0.586796635798838,0.4942774772644043
0.5867299925555836,0.4950129985809326
0.5867639276698499,0.4961268901824951
0.5866974260971963,0.4968552589416504
0.5867314935336458,0.49802446365356445
0.5866651321071783,0.49877500534057617
0.5866993307936034,0.4998910427093506
0.5866331080083894,0.5006322860717773
0.5866674368863031,0.5017726421356201
0.5866013512565804,0.5025234222412109
0.5866358092809904,0.5036652088165283
0.5865698593398603,0.50439453125
0.5866044454790466,0.5055859088897705
0.5865386297781741,0.5062894821166992
0.5865733430134713,0.5074522495269775
0.58650766012279,0.5081768035888672
0.5865424994483743,0.509375810623169
0.5864769479557979,0.510084867477417
0.5865119123784776,0.5112400054931641
0.5864464908896166,0.5119738578796387
0.5864815794286269,0.5131099224090576
0.586416286566511,0.5138494968414307
0.5864514982533128,0.5150003433227539
0.5863863326581178,0.5157227516174316
0.5864216665362019,0.5168941020965576
0.586356626864982,0.5176184177398682
0.5863920819896744,0.5187742710113525
0.5863271669161011,0.519503116607666
0.5863627423543735,0.5206592082977295
0.5862979505684773,0.5213794708251953
0.5863336453987624,0.5225887298583984
0.5862689756066802,0.5232796669006348
0.5863047889186886,0.5244874954223633
0.5862402398424165,0.5252187252044678
0.586276170736958,0.5263979434967041
0.5862117411141076,0.527144193649292
0.5862477887029158,0.5283212661743164
0.5861834772864757,0.5290567874908447
0.5862196406920361,0.5301868915557861
0.586155446250138,0.530937910079956
0.5861917246055197,0.5320556163787842
0.5861276459212079,0.5327885150909424
0.5861640383698973,0.5339300632476807
0.5861000742409037,0.5346908569335938
0.5861365799366424,0.5358130931854248
0.5860727291751651,0.5365560054779053
0.5861093472817904,0.5376803874969482
0.5860456087142751,0.5384066104888916
0.5860823384055646,0.5395545959472656
0.5860187108724925,0.5402858257293701
0.5860555513320092,0.5414204597473145
0.5859920336876865,0.5421493053436279
0.5860289841086291,0.5432853698730469
0.5859655752209819,0.5440292358398438
0.5860026348060374,0.5451884269714355
0.5859393335564091,0.5459327697753906
0.5859765015176067,0.5470767021179199
0.5859133068005596,0.5478012561798096
0.5859505823591291,0.5489687919616699
0.5858874930822502,0.5497574806213379
0.5859248754684824,0.5509579181671143
0.5858618905521907,0.5516588687896729
0.5858993790052995,0.5528099536895752
0.5858364973826599,0.5535297393798828
0.5858740911506486,0.5547223091125488
0.5858113117671851,0.5554289817810059
0.5858490101067136,0.5566263198852539
0.5857863319202299,0.5573310852050781
0.585824134096485,0.558577299118042
0.5857615560768852,0.5592617988586426
0.5857994613634534,0.5604724884033203
0.5857369824925673,0.5611765384674072
0.5857749901713094,0.5623619556427002
0.5857126094427205,0.5630993843078613
0.585750718803649,0.5642940998077393
0.5856884352225263,0.5650250911712646
0.5857266455636845,0.5661768913269043
0.5856644581466147,0.5669271945953369
0.5857027687739588,0.5680665969848633
0.5856406765487853,0.5687961578369141
0.585679086776067,0.5699238777160645
0.5856170887817281,0.5706679821014404
0.5856555979303815,0.5717837810516357
0.5855936932167539,0.5725140571594238
0.5856323006157818,0.5736579895019531
0.5855704882435252,0.574411153793335
0.5856091932293906,0.5755574703216553
0.5855474722697954,0.5763084888458252
0.5855862741863119,0.577444314956665
0.5855246437211507,0.5782132148742676
0.585563541919376,0.579303503036499
0.5855020010407552,0.5800533294677734
0.5855409948788873,0.581186056137085
0.585479542689104,0.5819168090820312
0.585518631532378,0.5830819606781006
0.5854572671437768,0.5838139057159424
0.5854964503643646,0.5850074291229248
0.5854351728991984,0.5857090950012207
0.5854744498761081,0.5869448184967041
0.5854132584664015,0.5876414775848389
0.5854526285853815,0.5888247489929199
0.5853915223727949,0.5895450115203857
0.585430985026237,0.590806245803833
0.585369963161934,0.5914931297302246
0.5854095177487804,0.5927329063415527
0.585348579393298,0.593433141708374
0.5853882253189472,0.5946969985961914
0.5853273696420667,0.5953922271728516
0.5853671063182843,0.596552848815918
0.5853063324989053,0.5972793102264404
0.5853461593437337,0.5984890460968018
0.5852854665697502,0.5992062091827393
0.5853253830074209,0.6003458499908447
0.5852647704755994,0.6010591983795166
0.5853047759364463,0.6022458076477051
0.5852442428523053,0.6029767990112305
0.5852843367726804,0.6041293144226074
0.5852238823503724,0.604867696762085
0.5852640641725625,0.6060070991516113
0.5852036876347582,0.6067521572113037
0.5852439568069017,0.6078760623931885
0.5851836573846753,0.6086211204528809
0.5852240133606831,0.6097118854522705
0.5851637902933999,0.6104726791381836
0.5852042325328749,0.6116459369659424
0.5851440850680817,0.612368106842041
0.585184613036241,0.6135754585266113
0.585124540429556,0.6142892837524414
0.5851651535971546,0.6154811382293701
0.5851051551121607,0.6161830425262451
0.585145852955416,0.6173303127288818
0.5850859278635561,0.6180505752563477
0.5851267098640734,0.619271993637085
0.5850668574445462,0.6199774742126465
0.5851077230892461,0.6212430000305176
0.5850479426289041,0.6219403743743896
0.5850888914099504,0.6231551170349121
0.5850291822032002,0.6238613128662109
0.5850702136179297,0.6250278949737549
0.5850105749666322,0.6257431507110596
0.585051688517485,0.6269147396087646
0.5849921197308593,0.6276278495788574
0.5850333149253107,0.6287801265716553
0.5849738153198373,0.6294994354248047
0.5850150916703305,0.6306962966918945
0.5849556605696584,0.6313982009887695
0.5849970175935388,0.6325514316558838
0.5849376543283916,0.6332659721374512
0.5849790915478411,0.6345226764678955
0.5849197954559266,0.635223388671875
0.5849613123979002,0.6363770961761475
0.5849020828238205,0.6370964050292969
0.5849436790199831,0.6382606029510498
0.5848845153151457,0.6389975547790527
0.5849261903018105,0.640235424041748
0.5848670918243419,0.6409358978271484
0.5849088451424089,0.6421220302581787
0.5848498112570687,0.6428658962249756
0.5848916424519652,0.6439952850341797
0.5848326725300612,0.6447370052337646
0.5848745811516831,0.6458632946014404
0.5848156745709892,0.646611213684082
0.5848576601736418,0.6477382183074951
0.5847988163183154,0.6484923362731934
0.5848408784606577,0.649599552154541
0.5847820967211597,0.6503307819366455
0.584824234966147,0.6515367031097412
0.5847655147391617,0.6522383689880371
0.5848077286539911,0.6533875465393066
0.5847490693423495,0.6541273593902588
0.5847913584984045,0.655303955078125
0.5847327595110061,0.6560304164886475
0.5847751234838038,0.657177209854126
0.5847165842355412,0.65789794921875
0.5847590226046793,0.6590831279754639
0.5847005425163637,0.6597824096679688
0.584743054865468,0.6610090732574463
0.5846846333637561,0.6616976261138916
0.58472721928043,0.6629161834716797
0.5846688557977511,0.663642168045044
0.584711514873525,0.6648499965667725
0.5846532088480096,0.6655685901641846
0.5846959406782912,0.6667380332946777
0.584637691553701,0.6674611568450928
0.5846804957377268,0.6686239242553711
0.5846223029633858,0.6693391799926758
0.5846651791041725,0.6705355644226074
0.584607042134898,0.6712369918823242
0.5846499898391958,0.6725003719329834
0.5845919081352324,0.6731994152069092
0.5846349270134774,0.6744365692138672
0.5845769000404303,0.6751601696014404
0.5846199897066999,0.6763484477996826
0.584562016935469,0.6770503520965576
0.584605177007436,0.6782224178314209
0.5845472579141529,0.6789641380310059
0.5845904880130401,0.6800904273986816
0.5845326220790044,0.6808135509490967
0.584575921829543,0.6819541454315186
0.584518108541159,0.682711124420166
0.5845614775715433,0.6839182376861572
0.5845037164202601,0.6846556663513184
0.5845471543621056,0.6857929229736328
0.5844894448443556,0.686535120010376
0.5845329513326578,0.687647819519043
0.5844752929497974,0.6883976459503174
0.5845188676228895,0.6895055770874023
0.5844612598811395,0.6902282238006592
0.5845049023806528,0.6913707256317139
0.5844473447910417,0.6920821666717529
0.5844910547618642,0.6932275295257568
0.5844335468401702,0.6939654350280762
0.584477323930409,0.6951305866241455
0.5844198651971038,0.6958518028259277
0.5844637090580438,0.6970293521881104
0.5844062990382373,0.6977291107177734
0.5844502093243055,0.6989195346832275
0.584392847547691,0.6996345520019531
0.584436823916417,0.7008786201477051
0.5843795099172172,0.7015759944915771
0.5844235520291967,0.7027883529663086
0.5843662853461108,0.703502893447876
0.5844103928649687,0.7046995162963867
0.5843531730411193,0.7054104804992676
0.584397345633474,0.7065930366516113
0.5843401722163565,0.7073111534118652
0.5843844095517842,0.7085413932800293
0.5843272820932146,0.7092375755310059
0.5843715838442137,0.7104337215423584
0.5843145019002798,0.7111575603485107
0.5843588677422374,0.7123110294342041
0.5843018308732476,0.713031530380249
0.5843462604844044,0.7141885757446289
0.5842892682548406,0.714958667755127
0.584333761316258,0.7160615921020508
0.5842768132947262,0.7167987823486328
0.5843213694902534,0.7179205417633057
0.5842644652494365,0.7186756134033203
0.5843090842656771,0.7197823524475098
0.5842522233822888,0.7205681800842285
0.5842969049085696,0.7216424942016602
0.584240086963307,0.722407341003418
0.5842848306916454,0.723501443862915
0.5842280552691448,0.7242946624755859
0.5842728608942186,0.7253899574279785
0.5842161275830092,0.7261168956756592
0.5842609948021252,0.7272398471832275
0.5842043031945859,0.7279715538024902
0.5842492317076499,0.7291231155395508
0.5841925813999652,0.7298557758331299
0.5842375709094515,0.7310807704925537
0.5841809615015684,0.7317676544189453
0.5842260117124911,0.7329375743865967
0.5841694428080768,0.7337524890899658
0.5842145534279602,0.7348458766937256
0.5841580246343601,0.7355926036834717
0.5842031953732102,0.7367019653320312
0.5841467063014062,0.7374255657196045
0.5841919368716828,0.7386190891265869
0.5841354871362527,0.7393209934234619
0.5841807772528411,0.7404956817626953
0.5841243664719192,0.7412033081054688
0.5841697158521025,0.7423474788665771
0.5841133436473382,0.7430939674377441
0.5841587520107712,0.7442491054534912
0.5841024180072918,0.7449908256530762
0.5841478850759732,0.7461199760437012
0.5840915889023433,0.7468626499176025
0.5841371144005901,0.7479736804962158
0.584080855688775,0.7487115859985352
0.5841264393431961,0.7498161792755127
0.5840702177285239,0.7505640983581543
0.5841158592679949,0.7516798973083496
0.5840596743891183,0.752424955368042
0.5841053735447558,0.7535507678985596
0.5840492250436171,0.7543015480041504
0.5840949815487538,0.7554385662078857
0.5840388690705477,0.7561690807342529
0.5840846826607085,0.7572803497314453
0.5840286058538465,0.7580208778381348
0.5840744762667232,0.7591581344604492
0.5840184347827992,0.7598855495452881
0.5840643617582275,0.7610518932342529
0.5840083552519819,0.7617950439453125
0.5840543385319173,0.7629673480987549
0.583998366661204,0.7636876106262207
0.5840444059896985,0.7648427486419678
0.5839884684154499,0.7655730247497559
0.58403456353863,0.7667102813720703
0.5839786599248243,0.7674391269683838
0.5840248105908667,0.7686011791229248
0.5839689406044952,0.7693147659301758
0.5840151465636058,0.7705283164978027
0.5839593098746395,0.7712321281433105
0.5840055708790308,0.7724025249481201
0.5839497671603895,0.7731139659881592
0.5839960829642591,0.7742855548858643
0.5839403118917781,0.7750556468963623
0.583986682251287,0.7761590480804443
0.5839309435036878,0.7769105434417725
0.5839773681769393,0.7780055999755859
0.583921661435797,0.7787947654724121
0.5839681401828161,0.7798652648925781
0.5839124651325304,0.7806508541107178
0.5839589977152427,0.7817206382751465
0.5839033540430064,0.782501220703125
0.5839499402252183,0.7835912704467773
0.5838943276209886,0.784358024597168
0.5839409671683665,0.7854635715484619
0.5838853853248356,0.7861912250518799
0.5839320780048872,0.7873237133026123
0.5838765266174529,0.7880589962005615
0.5839232721995063,0.7892131805419922
0.5838677509662439,0.7899506092071533
0.5839145492214295,0.7911007404327393
0.5838590578430631,0.791839599609375
0.5839059085442941,0.792992115020752
0.5838504467241694,0.7937231063842773
0.5838973496461226,0.7949943542480469
0.5838419170901787,0.7956943511962891
0.5838888720092769,0.7968719005584717
0.5838334684260199,0.7975738048553467
0.5838804751204126,0.7987449169158936
0.5838251002208878,0.799457311630249
0.5838721584704339,0.8007102012634277
0.5838168119682007,0.8014004230499268
0.5838639215544499,0.8026111125946045
0.5838086031655544,0.8033146858215332
0.5838557638717305,0.8045089244842529
0.58380047331468,0.8052306175231934
0.5838476849256631,0.8063676357269287
0.583792421921401,0.8071117401123047
0.58383968422371,0.8082435131072998
0.5837844484955905,0.8090009689331055
0.5838317612773668,0.8101205825805664
0.5837765525511295,0.8108832836151123
0.5838239156021198,0.8119831085205078
0.5837687336058659,0.8127367496490479
0.5838161467174058,0.8138687610626221
0.5837609911815735,0.8146395683288574
0.5838084541465717,0.8157289028167725
0.5837533248039121,0.8165743350982666
0.5838008374168331,0.817619800567627
0.5837457340023868,0.8184769153594971
0.5837932960592367,0.8194725513458252
0.5837382183103103,0.8203320503234863
0.5837858296086196,0.8213949203491211
0.5837307772647625,0.8222382068634033
0.5837784376035714,0.8232564926147461
0.5837234104065533,0.8241028785705566
0.5837711195863964,0.8251392841339111
0.5837161172801844,0.8259425163269043
0.5837638751030754,0.827125072479248
0.5837088974338119,0.8278660774230957
0.5837567037032289,0.8290319442749023
0.5837017504192099,0.8297631740570068
0.58374960494008,0.830939531326294
0.5836946757917331,0.8316588401794434
0.5837425783704187,0.8328468799591064
0.5836876731102816,0.8335568904876709
0.5837356235545657,0.834770679473877
0.5836807419372654,0.835486888885498
0.5837287400563373,0.8366591930389404
0.5836738818385682,0.8373861312866211
0.5837219274430099,0.8385426998138428
0.5836670923835142,0.8392698764801025
0.5837151852852864,0.8404583930969238
0.5836603731448333,0.841184139251709
0.583708513157261,0.8423702716827393
0.5836537236986262,0.8431046009063721
0.5837019106363862,0.8442440032958984
0.5836471436243323,0.844987154006958
0.5836953773034397,0.8461155891418457
0.5836406325046963,0.8468668460845947
0.5836889127424907,0.8479986190795898
0.583634189925735,0.8487372398376465
0.5836825165408681,0.8498680591583252
0.5836278154767058,0.850618839263916
0.5836761882891286,0.8517346382141113
0.5836215087500741,0.8524649143218994
0.5836699275810238,0.853623628616333
0.5836152693414826,0.8543479442596436
0.58366373401347,0.8556685447692871
0.5836090968497192,0.8563652038574219
0.5836576071865172,0.857579231262207
0.5836029908766875,0.8582861423492432
0.5836515467033173,0.8594517707824707
0.5835969510273749,0.8601605892181396
0.5836455521700957,0.8613290786743164
0.5835909769098241,0.8620631694793701
0.5836396231961198,0.8632032871246338
0.5835850681351025,0.8639540672302246
0.5836337593936706,0.8651211261749268
0.5835792243172727,0.8658547401428223
0.5836279603780121,0.8670034408569336
0.5835734450733645,0.8677229881286621
0.5836222257673649,0.8688786029815674
0.5835677300233454,0.8696026802062988
0.5836165551828746,0.8707566261291504
0.5835620787900925,0.8714683055877686
0.5836109482485864,0.8726210594177246
0.5835564909993649,0.8733365535736084
0.5836054045914155,0.8745372295379639
0.5835509662797755,0.8752591609954834
0.5835999238411206,0.8764111995697021
0.5835455042627643,0.8771364688873291
0.583594505630276,0.8782932758331299
0.5835401045825708,0.8790590763092041
0.583589149594245,0.8801679611206055
0.5835347668762072,0.8809247016906738
0.5835838553711536,0.88201904296875
0.583529490783433,0.8827807903289795
0.5835786226018638,0.8839521408081055
0.5835242759467283,0.884735107421875
0.583573450929948,0.8859162330627441
0.5835191220112674,0.8866612911224365
0.5835683400016628,0.8877646923065186
0.5835140286248945,0.8885905742645264
0.5835632894659246,0.8896389007568359
0.5835089954380978,0.8904638290405273
0.5835582989742836,0.8914873600006104
0.5835040221039846,0.8923218250274658
0.5835533681808995,0.8933596611022949
0.5834991082782569,0.8941986560821533
0.5835484967425166,0.895235538482666
0.5834942536191872,0.896047830581665
0.5835436843184403,0.8970940113067627
0.5834894577875939,0.8979346752166748
0.5835389305705121,0.8989946842193604
0.5834847204468181,0.8997740745544434
0.5835342351630871,0.900864839553833
0.5834800412626998,0.9016070365905762
0.5835295977630098,0.9027559757232666
0.5834754199035547,0.9035005569458008
0.5835250180395909,0.9046854972839355
0.583470856040151,0.9054241180419922
0.5835204956645851,0.9066226482391357
0.583466349345687,0.9073336124420166
0.5835160303121677,0.9085848331451416
0.5834618994957684,0.9092719554901123
0.5835116216589128,0.910485029220581
0.5834575061683864,0.9111857414245605
0.583507269383771,0.9123973846435547
0.5834531690438953,0.9131081104278564
0.583502973168047,0.9143133163452148
0.5834488878049908,0.91506028175354
0.5834987326953794,0.9161815643310547
0.5834446621366892,0.9169971942901611
0.5834945476517173,0.9180357456207275
0.5834404917263053,0.918874979019165
0.5834904177253011,0.919884443283081
0.5834363762634311,0.920727014541626
0.5834863426066401,0.9217405319213867
0.5834323154399171,0.9225783348083496
0.5834823219884927,0.9236066341400146
0.583428308949849,0.924433708190918
0.5834783555658455,0.9254684448242188
0.5834243564895292,0.9262692928314209
0.5834744430358935,0.9273891448974609
0.583420457757456,0.9281206130981445
0.5834705840980194,0.9292478561401367
0.5834166124543042,0.9299724102020264
0.5834667784537746,0.9311089515686035
0.5834128202829046,0.9318394660949707
0.5834630258068592,0.932976245880127
0.5834090809482259,0.9337210655212402
0.5834593258631022,0.9348669052124023
0.5834053941573536,0.9356112480163574
0.5834556783304437,0.9368374347686768
0.5834017596194728,0.9375350475311279
0.5834520829189144,0.938744306564331
0.5833981770458485,0.9394516944885254
0.5834485393406178,0.9407317638397217
0.5833946461498069,0.9414253234863281
0.5834450473097115,0.9426405429840088
0.5833911666467172,0.9433445930480957
0.583441606542389,0.9445996284484863
0.5833877382539738,0.9453248977661133
0.5834382167568608,0.9465329647064209
0.5833843606909773,0.9472377300262451
0.5834348776733377,0.9484331607818604
0.5833810336791178,0.9491372108459473
0.5834315890140122,0.9502837657928467
0.583377756941756,0.9510726928710938
0.583428350503041,0.952141523361206
0.5833745302042072,0.9529306888580322
0.5834251618665277,0.9540355205535889
0.583371353193723,0.9548001289367676
0.5834220228325061,0.9559071063995361
0.5833682256394747,0.9566493034362793
0.5834189331309225,0.9577562808990479
0.5833651472725362,0.958519458770752
0.5834158924936194,0.9596114158630371
0.583362117825867,0.960453987121582
0.5834129006543186,0.9614858627319336
0.5833591370342971,0.9622809886932373
0.5834099573486049,0.9633433818817139
0.5833562046345083,0.9641940593719482
0.5834070623139094,0.9652345180511475
0.5833533203650202,0.9660429954528809
0.5834042152894943,0.9671282768249512
0.583350483966173,0.9678769111633301
0.5834014160164359,0.9689829349517822
0.5833476951801121,0.9697091579437256
0.5833986642376093,0.9708735942840576
0.5833449537507719,0.9716148376464844
0.5833959596976733,0.9727303981781006
0.5833422594238612,0.9734625816345215
0.583393302143054,0.9746630191802979
0.583339611946847,0.9753975868225098
0.5833906913219299,0.976555347442627
0.5833370110689399,0.9773993492126465
0.5833881269842175,0.9784359931945801
0.5833344565410785,0.9792313575744629
0.5833856088815549,0.9803211688995361
0.5833319481159153,0.9810647964477539
0.5833831367672883,0.9821803569793701
0.583329485547801,0.9829308986663818
0.5833807103964566,0.9840619564056396
0.5833270685927706,0.9848053455352783
0.5833783295257774,0.9859452247619629
0.5833246970085295,0.9866971969604492
0.5833759939136318,0.9878082275390625
0.5833223705544378,0.988610029220581
0.5833737033200519,0.989673376083374
0.5833200889914977,0.9904816150665283
0.583371457506704,0.9915165901184082
0.5833178520823378,0.9923298358917236
0.5833692562368779,0.993405818939209
0.5833156595912016,0.9942123889923096
0.5833670992754706,0.9952704906463623
0.5833135112839314,0.9960670471191406
0.5833649863889736,0.9971601963043213
0.5833114069279564,0.9979448318481445
0.5833629173454601,0.9990472793579102
0.5833093462922788,0.9998338222503662
0.5833608919145704,1.0009489059448242
0.5833073291474602,1.001676082611084
0.5833589098674995,1.0028488636016846
0.5833053552656093,1.0035862922668457
0.5833569709769837,1.004760503768921
0.5833034244203678,1.0055139064788818
0.5833550750172877,1.0066442489624023
0.5833015363868981,1.0073738098144531
0.5833532217641918,1.0085868835449219
0.583299690941871,1.0092847347259521
0.5833514109949796,1.0105431079864502
0.5832978878634524,1.0112290382385254
0.5833496424884245,1.0124285221099854
0.5832961269312913,1.0131299495697021
0.5833479160247784,1.014312982559204
0.5832944079265067,1.0150642395019531
0.5833462313857585,1.0161879062652588
0.5832927306316763,1.0169310569763184
0.5833445883545357,1.018056869506836
0.583291094830824,1.0188047885894775
0.5833429867157222,1.0199306011199951
0.583289500309408,1.0206937789916992
0.5833414262553596,1.021787166595459
0.5832879468543081,1.0225818157196045
0.5833399067609072,1.023667573928833
0.5832864342538158,1.024446725845337
0.5833384280212306,1.0255379676818848
0.5832849622976207,1.0262892246246338
0.583336989826589,1.0274040699005127
0.5832835307768004,1.0281612873077393
0.5833355919686255,1.0292797088623047
0.5832821394838079,1.0300109386444092
0.583334234240354,1.031151533126831
0.5832807882124618,1.0318684577941895
0.583332916436149,1.0330371856689453
0.5832794767579335,1.0337767601013184
0.5833316383517341,1.0349524021148682
0.5832782049167374,1.035665512084961
0.583330399784171,1.0368120670318604
0.5832769724867194,1.0375275611877441
0.5833292005318492,1.0388336181640625
0.583275779267046,1.0395214557647705
0.5833280403944736,1.0407178401947021
0.5832746250581937,1.0414247512817383
0.583326919173056,1.0426292419433594
0.5832735096619385,1.0433175563812256
0.5833258366699026,1.0445330142974854
0.5832724328813449,1.0452463626861572
0.5833247926886043,1.0464062690734863
0.5832713945207562,1.047152042388916
0.5833237870340265,1.0483143329620361
0.5832703943857834,1.0490460395812988
0.5833228195122989,1.0502288341522217
0.5832694322832958,1.050995111465454
0.5833218899308045,1.0521116256713867
0.5832685080214096,1.0528488159179688
0.58332099809817,1.0540063381195068
0.5832676214094797,1.0547609329223633
0.5833201438242561,1.0558698177337646
0.583266772258088,1.0566208362579346
0.5833193269201474,1.0577235221862793
0.5832659603790346,1.0585098266601562
0.5833185471981425,1.0595736503601074
0.5832651855853279,1.0603663921356201
0.583317804471744,1.0615124702453613
0.5832644476911744,1.0622289180755615
0.5833170985556496,1.063382625579834
0.5832637465119701,1.0641283988952637
0.5833164292657421,1.0653002262115479
0.5832630818642903,1.0660715103149414
0.5833157964190803,1.0671665668487549
0.5832624535658804,1.0679235458374023
0.5833151998338892,1.0690240859985352
0.583261861435647,1.0697588920593262
0.5833146393295511,1.0708892345428467
0.5832613052936478,1.071615219116211
0.5833141147265962,1.072746753692627
0.5832607849610836,1.0734634399414062
0.5833136258466941,1.0746746063232422
0.5832603002602886,1.0753960609436035
0.5833131725126444,1.0765514373779297
0.5832598510147216,1.0772736072540283
0.5833127545483672,1.078477382659912
0.5832594370489572,1.0791773796081543
0.5833123717788955,1.0803346633911133
0.5832590581886771,1.0810530185699463
0.5833120240303657,1.082193374633789
0.5832587142606612,1.0829391479492188
0.5833117111300091,1.0840723514556885
0.5832584050927794,1.0848197937011719
0.5833114329061434,1.0859425067901611
0.5832581305139826,1.0866906642913818
0.5833111891881644,1.087801218032837
0.5832578903542947,1.0885756015777588
0.5833109798065368,1.0896553993225098
0.5832576844448037,1.090498685836792
0.5833108045927871,1.0915799140930176
0.5832575126176544,1.0923879146575928
0.5833106633794941,1.0934267044067383
0.5832573747060387,1.0942556858062744
0.5833105560002818,1.095308542251587
0.5832572705441892,1.0961086750030518
0.5833104822898111,1.097172498703003
0.5832571999673698,1.097978115081787
0.5833104420837704,1.0991601943969727
0.5832571628118683,1.0998899936676025
0.58331043521887,1.1010994911193848
0.5832571589149886,1.101806879043579
0.5833104615328324,1.1030056476593018
0.5832571881150425,1.1037306785583496
0.5833105208643852,1.1049001216888428
0.5832572502513421,1.105626106262207
0.5833106130532533,1.1067922115325928
0.5832573451641926,1.107517957687378
0.5833107379401513,1.1086933612823486
0.5832574726948835,1.1094110012054443
0.5833108953667756,1.1106057167053223
0.5832576326856826,1.1113109588623047
0.5833110851757979,1.112483024597168
0.5832578249798271,1.1132104396820068
0.5833113072108558,1.1144051551818848
0.5832580494215175,1.1151378154754639
0.5833115613165478,1.1162903308868408
0.5832583058559091,1.1170213222503662
0.583311847338424,1.1181652545928955
0.5832585941291053,1.1189017295837402
0.5833121651229802,1.1200439929962158
0.5832589140881506,1.1207993030548096
0.5833125145176499,1.1218867301940918
0.5832592655810229,1.1226987838745117
0.5833128953707976,1.1237752437591553
0.5832596484566273,1.1245636940002441
0.5833133075317116,1.1256554126739502
0.5832600625647877,1.1264057159423828
0.5833137508505972,1.1275787353515625
0.5832605077562412,1.1283063888549805
0.5833142251785696,1.129504919052124
0.5832609838826308,1.1302082538604736
0.5833147303676469,1.1313543319702148
0.5832614907964984,1.1320722103118896
0.5833152662707441,1.1332027912139893
0.583262028351278,1.1339442729949951
0.5833158327416652,1.1351053714752197
0.5832625964012893,1.1358458995819092
0.5833164296350971,1.137040376663208
0.583263194801731,1.1377499103546143
0.5833170568066035,1.1389977931976318
0.5832638234086742,1.13969087600708
0.5833177141126176,1.1408557891845703
0.5832644820790553,1.1415801048278809
0.5833184014104358,1.1427619457244873
0.5832651706706709,1.1434605121612549
0.5833191185582113,1.1446640491485596
0.5832658890421699,1.1453802585601807
0.583319865414948,1.1465659141540527
0.583266637053048,1.1472809314727783
0.5833206418404936,1.1485011577606201
0.5832674145636417,1.1491971015930176
0.5833214476955343,1.150404691696167
0.5832682214351214,1.151116132736206
0.5833222828415872,1.152275800704956
0.5832690575294851,1.1530284881591797
0.5833231471409954,1.1541721820831299
0.583269922709553,1.154937505722046
0.5833240404569214,1.156031608581543
0.5832708168389611,1.1567795276641846
0.5833249626533411,1.15789794921875
0.5832717397821552,1.1586952209472656
0.5833259135950376,1.1597740650177002
0.5832726914043846,1.1606428623199463
0.5833268931475957,1.1616401672363281
0.5832736715716972,1.1625771522521973
0.5833279011773957,1.1634931564331055
0.583274680150932,1.1644337177276611
0.5833289375516076,1.1653845310211182
0.583275717009715,1.1662819385528564
0.5833300021381856,1.1672544479370117
0.5832767820164527,1.1681585311889648
0.5833310948058618,1.169128656387329
0.5832778750403258,1.169999122619629
0.583332215424141,1.171034574508667
0.5832789959512851,1.1718354225158691
0.5833333638632953,1.1729018688201904
0.5832801446200442,1.1736745834350586
0.5833345399943578,1.1747949123382568
0.583281320918075,1.1755571365356445
0.5833357436891172,1.1766667366027832
0.5832825247176022,1.1773993968963623
0.5833369748201132,1.1785876750946045
0.5832837558915971,1.1792938709259033
0.58333823326063,1.180504322052002
0.583285014313773,1.181213617324829
0.5833395188846912,1.1824405193328857
0.5832862998585793,1.1831583976745605
0.5833408315670551,1.1843695640563965
0.5832876124011964,1.185081958770752
0.5833421711832083,1.186281681060791
0.5832889518175307,1.1870157718658447
0.5833435376093615,1.1882505416870117
0.5832903179842088,1.1889598369598389
0.5833449307224438,1.1901698112487793
0.583291710778573,1.19089674949646
0.5833463504000972,1.192073106765747
0.5832931300786753,1.1928250789642334
0.5833477965206726,1.1940603256225586
0.5832945757632731,1.1947989463806152
0.5833492689632228,1.1959667205810547
0.5832960477118242,1.196746587753296
0.5833507676075,1.1978528499603271
0.5832975458044805,1.1986491680145264
0.5833522923339488,1.1997544765472412
0.5832990699220852,1.2005946636199951
0.5833538430237021,1.201622486114502
0.5833006199461659,1.2024321556091309
0.583355419558576,1.2034716606140137
0.5833021957589308,1.2043352127075195
0.5833570218210647,1.205353021621704
0.5833037972432635,1.2061691284179688
0.5833586496943369,1.2072019577026367
0.5833054242827184,1.2080273628234863
0.5833603030622292,1.2090466022491455
0.5833070767615158,1.2098698616027832
0.5833619818092425,1.2109375
0.5833087545645373,1.211705207824707
0.5833636858205373,1.2128105163574219
0.5833104575773213,1.2135326862335205
0.5833654149819285,1.2147154808044434
0.5833121856860575,1.2154316902160645
0.5833671691798817,1.21659517288208
0.5833139387775834,1.2173383235931396
0.5833689483015075,1.2185218334197998
0.5833157167393795,1.2192387580871582
0.5833707522345576,1.2205593585968018
0.5833175194595644,1.2212584018707275
0.5833725808674203,1.222466230392456
0.5833193468268901,1.2231786251068115
0.5833744340891159,1.224339485168457
0.5833211987307388,1.2250664234161377
0.5833763117892923,1.226207971572876
0.5833230750611169,1.2269604206085205
0.5833782138582208,1.22813081741333
0.583324975708652,1.2288613319396973
0.5833801401867912,1.2300186157226562
0.5833269005645875,1.2307746410369873
0.5833820906665084,1.2318871021270752
0.5833288495207792,1.2326467037200928
0.5833840651894873,1.2337758541107178
0.5833308224696906,1.2345242500305176
0.5833860636484487,1.2356433868408203
0.5833328193043883,1.2363777160644531
0.5833880859367155,1.2375624179840088
0.5833348399185388,1.238283634185791
0.5833901319482085,1.2394556999206543
0.5833368842064034,1.2401773929595947
0.5833922015774415,1.2413330078125
0.5833389520628347,1.242060661315918
0.5833942947195176,1.2432048320770264
0.5833410433832722,1.2439613342285156
0.5833964112701264,1.2451190948486328
0.5833431580637383,1.245856761932373
0.5833985511255377,1.2469933032989502
0.5833452960008344,1.2477412223815918
0.5834007141825991,1.2488718032836914
0.5833474570917369,1.2496116161346436
0.5834029003387317,1.250760793685913
0.583349641234193,1.2515184879302979
0.5834051094919254,1.252633810043335
0.583351848326517,1.2533752918243408
0.5834073415407364,1.25455641746521
0.5833540782675869,1.255275011062622
0.5834095963842821,1.256462812423706
0.5833563309568394,1.2571840286254883
0.5834118739222379,1.258333683013916
0.583358606294267,1.259079933166504
0.5834141740548332,1.2602195739746094
0.5833609041804139,1.2609429359436035
0.5834164966828473,1.262073040008545
0.5833632245163723,1.2628509998321533
0.5834188417076067,1.2639448642730713
0.583365567203779,1.2647240161895752
0.5834212090309798,1.2658028602600098
0.5833679321448104,1.266573190689087
0.5834235985553748,1.2676665782928467
0.5833703192421811,1.268507719039917
0.5834260101837351,1.269521713256836
0.5833727283991375,1.2703392505645752
0.5834284438195357,1.2713699340820312
0.583375159519457,1.2722268104553223
0.58343089936678,1.2732455730438232
0.5833776125074422,1.2740840911865234
0.5834333767299961,1.2751410007476807
0.5833800872679187,1.2759134769439697
0.583435875814233,1.2769999504089355
0.5833825837062306,1.2777442932128906
0.5834383965250575,1.2788710594177246
0.5833851017282379,1.279608964920044
0.5834409387685502,1.2807672023773193
0.5833876412403124,1.2815022468566895
0.5834435024513027,1.2827513217926025
0.5833902021493348,1.283449649810791
0.5834460874804136,1.2846674919128418
0.5833927843626906,1.2853832244873047
0.5834486937634856,1.2865724563598633
0.5833953877882675,1.2872774600982666
0.5834513212086218,1.2884514331817627
0.5833980123344511,1.289160966873169
0.5834539697244218,1.2903203964233398
0.583400657910123,1.2910728454589844
0.5834566392199797,1.2921957969665527
0.5834033244246557,1.2929327487945557
0.58345932960488,1.294079065322876
0.5834060117879106,1.2948431968688965
0.5834620407891945,1.2959585189819336
0.5834087199102348,1.2966947555541992
0.5834647726834785,1.2978250980377197
0.5834114487024568,1.2985725402832031
0.5834675251987688,1.2996892929077148
0.5834141980758843,1.3004331588745117
0.5834702982465788,1.3015522956848145
0.583416967942301,1.3022806644439697
0.5834730917388977,1.3033969402313232
0.5834197582139626,1.304142951965332
0.5834759055881846,1.305321216583252
0.5834225688035946,1.3060271739959717
0.5834787397073681,1.3071770668029785
0.5834253996243884,1.307917594909668
0.5834815940098408,1.3090846538543701
0.5834282505899996,1.3098268508911133
0.5834844684094578,1.3109655380249023
0.5834311216145428,1.311697006225586
0.5834873628205335,1.3128457069396973
0.5834340126125906,1.3135883808135986
0.5834902771578376,1.3147459030151367
0.5834369234991699,1.315479040145874
0.5834932113365934,1.3166248798370361
0.5834398541897581,1.3173482418060303
0.5834961652724738,1.3185956478118896
0.5834428046002811,1.3192901611328125
0.5834991388815992,1.320500135421753
0.5834457746471108,1.3212027549743652
0.5835021320805336,1.322382926940918
0.5834487642470606,1.323120355606079
0.5835051447862825,1.3242762088775635
0.5834517733173836,1.3250305652618408
0.5835081769162901,1.3261561393737793
0.5834548017757705,1.3269073963165283
0.5835112283884357,1.3280267715454102
0.5834578495403443,1.328829288482666
0.5835142991210314,1.3298804759979248
0.5834609165296601,1.3306996822357178
0.5835173890328192,1.3317320346832275
0.5834640026627012,1.3325533866882324
0.5835204980429681,1.3336126804351807
0.5834671078588756,1.334394931793213
0.5835236260710717,1.3354885578155518
0.5834702320380146,1.3362393379211426
0.5835267730371447,1.3373467922210693
0.5834733751203691,1.3380823135375977
0.5835299388616213,1.3392233848571777
0.5834765370266077,1.3399662971496582
0.5835331234653511,1.3411097526550293
0.5834797176778129,1.3418364524841309
0.5835363267695977,1.343106746673584
0.5834829169954796,1.3438117504119873
0.5835395486960351,1.3450117111206055
0.5834861349015116,1.3457422256469727
0.5835427891667462,1.3469431400299072
0.5834893713182195,1.347646951675415
0.5835460481042185,1.3488056659698486
0.5834926261683177,1.349522590637207
0.5835493254313426,1.3506965637207031
0.5834958993749222,1.3514196872711182
0.5835526210714104,1.3525609970092773
0.5834991908615476,1.3533005714416504
0.5835559349481106,1.3545401096343994
0.5835025005521046,1.3552508354187012
0.5835592669855273,1.3564598560333252
0.5835058283708986,1.3571672439575195
0.5835626171081376,1.3583605289459229
0.583509174242625,1.3591010570526123
0.5835659852408088,1.3602240085601807
0.5835125380923688,1.3609907627105713
0.5835693713087958,1.3621301651000977
0.5835159198456008,1.3628849983215332
0.5835727752377387,1.364060401916504
0.5835193194281759,1.364804744720459
0.5835761969536605,1.3659257888793945
0.58352273676633,1.3667025566101074
0.5835796363829647,1.3678019046783447
0.5835261717866785,1.36857271194458
0.5835830934524328,1.3696494102478027
0.583529624416213,1.3704206943511963
0.5835865680892218,1.371565341949463
0.5835330945822993,1.3723206520080566
0.5835900602208621,1.3734486103057861
0.583536582212675,1.3742313385009766
0.5835935697752546,1.3753561973571777
0.5835400872354474,1.3760879039764404
0.5835970966806688,1.3772211074829102
0.5835436095790908,1.3779590129852295
0.5836006408657408,1.379084825515747
0.5835471491724441,1.3798093795776367
0.5836042022594704,1.3809480667114258
0.583550705944709,1.3816709518432617
0.5836077807912186,1.382817268371582
0.5835542798254476,1.3835883140563965
0.5836113763907064,1.384697437286377
0.5835578707445797,1.3854541778564453
0.5836149889880117,1.3866162300109863
0.583561478632381,1.3873670101165771
0.5836186185135667,1.3885905742645264
0.5835651034194806,1.3893003463745117
0.583622264898157,1.390502691268921
0.5835687450368596,1.3912127017974854
0.5836259280729186,1.392374038696289
0.5835724034158469,1.3930981159210205
0.5836296079693349,1.3942806720733643
0.5835760784881198,1.395029067993164
0.5836333045192366,1.3961379528045654
0.5835797701856994,1.396899938583374
0.5836370176547974,1.3980064392089844
0.58358347844095,1.3987922668457031
0.5836407473085329,1.3998997211456299
0.5835872031865762,1.4006421566009521
0.5836444934132989,1.4017705917358398
0.583590944355621,1.4025843143463135
0.5836482559022885,1.4036498069763184
0.5835947018814639,1.4045255184173584
0.5836520347090299,1.4055285453796387
0.5835984756978185,1.4063911437988281
0.5836558297673854,1.4073798656463623
0.5836022657387306,1.4083709716796875
0.5836596410115479,1.409238338470459
0.5836060719385764,1.4102201461791992
0.5836634683760402,1.4111034870147705
0.5836098942320596,1.412118911743164
0.583667311795712,1.412992000579834
0.5836137325542101,1.4139904975891113
0.5836711712057384,1.4149601459503174
0.5836175868403827,1.4158344268798828
0.5836750465416178,1.416827917098999
0.5836214570262532,1.417691946029663
0.5836789377391698,1.418705940246582
0.5836253430478181,1.4195733070373535
0.5836828447345332,1.4206218719482422
0.5836292448413918,1.421440839767456
0.5836867674641644,1.4225060939788818
0.583633162343605,1.4233012199401855
0.5836907058648348,1.4243953227996826
0.5836370954914025,1.4251673221588135
0.5836946598736297,1.4262657165527344
0.5836410442220418,1.427042007446289
0.5836986294279457,1.4281415939331055
0.5836450084730902,1.428896427154541
0.583702614465489,1.4300258159637451
0.5836489881824243,1.4308061599731445
0.5837066149242739,1.4319357872009277
0.5836529832882268,1.432673692703247
0.5837106307426203,1.4338562488555908
0.5836569937289854,1.434593677520752
0.5837146618591522,1.4357185363769531
0.5836610194434907,1.4364423751831055
0.5837187082127958,1.4375782012939453
0.5836650603708344,1.4383094310760498
0.5837227697427777,1.4394752979278564
0.5836691164504076,1.4402151107788086
0.5837268463886233,1.4413855075836182
0.5836731876218987,1.4420971870422363
0.5837309380901539,1.4432432651519775
0.5836772738252917,1.4439926147460938
0.5837350447874867,1.445176124572754
0.583681375000865,1.4459130764007568
0.5837391664210314,1.4470791816711426
0.5836854910891884,1.4477910995483398
0.5837433029314897,1.4489576816558838
0.5836896220311226,1.4496688842773438
0.5837474542598522,1.4508562088012695
0.5836937677678168,1.4515609741210938
0.5837516203473982,1.452711582183838
0.5836979282407069,1.453434944152832
0.5837558011356926,1.454662799835205
0.5837021033915138,1.4553771018981934
0.5837599965665848,1.456613540649414
0.5837062931622425,1.4573118686676025
0.5837642065822072,1.4585509300231934
0.5837104974951792,1.459242343902588
0.583768431124973,1.4604828357696533
0.5837147163328902,1.4611716270446777
0.5837726701375751,1.4623618125915527
0.5837189496182204,1.463094711303711
0.5837769235629835,1.464235544204712
0.5837231972942911,1.4649910926818848
0.5837811913444452,1.4662237167358398
0.583727459304499,1.466949462890625
0.5837854734254805,1.4681329727172852
0.5837317355925143,1.4688634872436523
0.5837897697498834,1.4699883460998535
0.5837360261022787,1.4707417488098145
0.5837940802617185,1.4718563556671143
0.5837403307780042,1.4725899696350098
0.5837984049053201,1.4737212657928467
0.5837446495641716,1.4744656085968018
0.5838027436252905,1.4756453037261963
0.5837489824055281,1.4763684272766113
0.5838070963664982,1.4775314331054688
0.5837533292470871,1.4782564640045166
0.5838114630740765,1.4794158935546875
0.5837576900341253,1.4801368713378906
0.583815843693422,1.4812901020050049
0.583762064712182,1.482008934020996
0.5838202381701931,1.4831583499908447
0.5837664532270571,1.4839050769805908
0.583824646450308,1.485046625137329
0.5837708555248095,1.4857711791992188
0.5838290684799434,1.4869399070739746
0.5837752715517563,1.4876854419708252
0.5838335042055335,1.488823413848877
0.5837797012544702,1.4895713329315186
0.5838379535737677,1.4907288551330566
0.5837841445797788,1.4914612770080566
0.5838424165315894,1.4926161766052246
0.5837886014747632,1.4933593273162842
0.5838468930261947,1.4945662021636963
0.5837930718867554,1.4952871799468994
0.583851383005031,1.4964399337768555
0.5837975557633384,1.497164249420166
0.5838558864157949,1.4983558654785156
0.5838020530523435,1.499098539352417
0.583860403206431,1.5002281665802002
0.5838065637018492,1.5009608268737793
0.5838649333251312,1.5020861625671387
0.5838110876601802,1.5028467178344727
0.5838694767203324,1.503971815109253
0.5838156248759053,1.5047156810760498
0.5838740333407147,1.505854606628418
0.5838201752978366,1.5066168308258057
0.5838786031352017,1.5076994895935059
0.5838247388750274,1.508528232574463
0.5838831860529572,1.5095913410186768
0.5838293155567714,1.5104312896728516
0.5838877820433849,1.5114610195159912
0.583833905292601,1.5122981071472168
0.5838923910561264,1.5133013725280762
0.5838385080322862,1.514145851135254
0.5838970130410607,1.515181541442871
0.5838431237258324,1.516007661819458
0.5839016479483016,1.5170350074768066
0.5838477523234804,1.5178561210632324
0.5839062957281974,1.5189168453216553
0.5838523937757041,1.519721508026123
0.5839109563313291,1.520812749862671
0.5838570480332087,1.5216319561004639
0.5839156297085087,1.5226833820343018
0.5838617150469311,1.523465633392334
0.5839203158107789,1.524608850479126
0.5838663947680366,1.525385856628418
0.5839250145894107,1.526611566543579
0.5838710871479186,1.527313470840454
0.5839297259959023,1.5285310745239258
0.5838757921381976,1.5292387008666992
0.5839344499819789,1.5305111408233643
0.583880509690719,1.531200647354126
0.5839391864995893,1.5324678421020508
0.5838852397575526,1.533165454864502
0.583943935500907,1.5343661308288574
0.5838899822909904,1.5351073741912842
0.5839486969383267,1.536238670349121
0.5838947372435466,1.5369846820831299
0.5839534707644649,1.5381381511688232
0.5838995045679553,1.53890061378479
0.5839582569321574,1.5400145053863525
0.5839042842171693,1.540799856185913
0.5839630553944585,1.5418903827667236
0.5839090761443596,1.542651653289795
0.5839678661046395,1.5437819957733154
0.5839138803029136,1.5445129871368408
0.5839726890161883,1.545652151107788
0.5839186966464336,1.546372890472412
0.5839775240828068,1.5475144386291504
0.5839235251287361,1.5482537746429443
0.5839823712584109,1.5493745803833008
0.5839283657038506,1.5501070022583008
0.5839872304971286,1.5512404441833496
0.5839332183260181,1.5519952774047852
0.5839921017532991,1.5531151294708252
0.58393808294969,1.5539085865020752
0.5839969849814716,1.5550339221954346
0.5839429595295266,1.55576753616333
0.5840018801364034,1.556901454925537
0.5839478480203967,1.557657241821289
0.5840067871730604,1.5588862895965576
0.5839527483773757,1.5595920085906982
0.5840117060466139,1.560821294784546
0.5839576605557447,1.5615243911743164
0.5840166367124409,1.5627162456512451
0.5839625845109895,1.5634479522705078
0.5840215791261223,1.5646181106567383
0.5839675201987988,1.5653562545776367
0.5840265332434419,1.5665128231048584
0.5839724675750644,1.5672430992126465
0.5840314990203852,1.568434715270996
0.583977426595878,1.5691413879394531
0.5840364764131386,1.5703322887420654
0.5839823972175322,1.571061372756958
0.5840414653780875,1.5721819400787354
0.5839873793965182,1.5729382038116455
0.5840464658718162,1.574051856994629
0.583992373089525,1.5748162269592285
0.5840514778511057,1.5759258270263672
0.5839973782534376,1.5766608715057373
0.5840565012729337,1.577775478363037
0.5840023948453373,1.5785293579101562
0.5840615360944726,1.5796501636505127
0.5840074228224995,1.5803771018981934
0.5840665822730892,1.5815045833587646
0.5840124621423931,1.5822193622589111
0.5840716397663424,1.583390235900879
0.5840175127626788,1.5841290950775146
0.5840767085319837,1.5853137969970703
0.584022574641209,1.5860419273376465
0.5840817885279548,1.58717942237854
0.5840276477360261,1.5880250930786133
0.5840868797123876,1.5890507698059082
0.5840327320053614,1.5898733139038086
0.5840919820436024,1.590959072113037
0.5840378274076345,1.5917503833770752
0.5840970954801067,1.5928399562835693
0.5840429339014516,1.5936431884765625
0.5841022199805952,1.5947301387786865
0.5840480514456051,1.5954914093017578
0.5841073555039478,1.5966472625732422
0.5840531799990725,1.5973753929138184
0.5841125020092286,1.5986831188201904
0.5840583195210147,1.5993709564208984
0.5841176594556857,1.600616693496704
0.5840634699707757,1.6013166904449463
0.5841228278027495,1.6025137901306152
0.5840686313078818,1.6032345294952393
0.5841280070100315,1.60445237159729
0.5840738034920396,1.605165958404541
0.5841331970373239,1.6063084602355957
0.5840789864831355,1.607062816619873
0.5841383978445985,1.608175277709961
0.5840841802412353,1.608931303024292
0.5841436093920056,1.6100499629974365
0.5840893847265825,1.6108222007751465
0.5841488316398722,1.6119120121002197
0.5840945998995971,1.6126823425292969
0.5841540645487032,1.6138100624084473
0.5840998257208756,1.6145753860473633
0.5841593080791776,1.6157753467559814
0.5841050621511895,1.616492509841919
0.5841645621921498,1.6176435947418213
0.5841103091514835,1.6183862686157227
0.5841698268486479,1.6195907592773438
0.5841155666828767,1.6203031539916992
0.5841751020098723,1.6214683055877686
0.584120834706659,1.622185230255127
0.5841803876371954,1.6233739852905273
0.5841261131842925,1.624103307723999
0.58418568369216,1.6253151893615723
0.5841314020774091,1.6260380744934082
0.5841909901364792,1.6271767616271973
0.5841367013478103,1.627915382385254
0.5841963069320352,1.6290712356567383
0.5841420109574651,1.6297988891601562
0.5842016340408775,1.6309432983398438
0.5841473308685118,1.6316616535186768
0.5842069714252234,1.6328089237213135
0.5841526610432531,1.6335246562957764
0.584212319047456,1.634730577468872
0.5841580014441593,1.6354451179504395
0.5842176768701238,1.6366236209869385
0.5841633520338642,1.637324333190918
0.5842230448559399,1.6385068893432617
0.5841687127751661,1.639219045639038
0.5842284229677808,1.6404306888580322
0.5841740836310264,1.6411468982696533
0.5842338111686854,1.6422808170318604
0.584179464564568,1.6430339813232422
0.5842392094218549,1.6441454887390137
0.5841848555390761,1.644899845123291
0.5842446176906505,1.6460239887237549
0.5841902565179948,1.646773338317871
0.5842500359385947,1.6479225158691406
0.5841956674649293,1.6487557888031006
0.584255464129368,1.6497750282287598
0.5842010883436421,1.650635004043579
0.5842609022268096,1.6516613960266113
0.5842065191180548,1.652543067932129
0.5842663501949164,1.653498888015747
0.5842119597522446,1.654374361038208
0.5842718079978415,1.65541672706604
0.5842174102104462,1.6562674045562744
0.5842772755998941,1.657266616821289
0.5842228704570485,1.6581814289093018
0.5842827529655381,1.6591873168945312
0.5842283404565951,1.6600334644317627
0.5842882400593915,1.6610462665557861
0.5842338201737839,1.6618764400482178
0.5842937368462258,1.662933111190796
0.5842393095734647,1.6637449264526367
0.5842992432909648,1.664823293685913
0.5842448086206398,1.6656124591827393
0.5843047593586841,1.6667146682739258
0.5842503172804626,1.6674895286560059
0.5843102850146099,1.668635368347168
0.5842558355182368,1.6693696975708008
0.5843158202241184,1.6705572605133057
0.5842613632994156,1.6712687015533447
0.5843213649527353,1.6724603176116943
0.5842669005896014,1.673170566558838
0.5843269191661348,1.6743991374969482
0.5842724473545441,1.6751306056976318
0.5843324828301382,1.6763648986816406
0.5842780035601408,1.6770758628845215
0.5843380559107144,1.678286075592041
0.5842835691724355,1.67901611328125
0.584343638373978,1.6801505088806152
0.5842891441576175,1.6808843612670898
0.5843492301861886,1.6820158958435059
0.5842947284820209,1.6827647686004639
0.5843548313137512,1.683889627456665
0.5843003221121241,1.6846466064453125
0.5843604417232139,1.6857717037200928
0.584305925014549,1.6865150928497314
0.5843660613812681,1.6876285076141357
0.5843115371560598,1.6883721351623535
0.5843716902547472,1.689488410949707
0.5843171585035625,1.6902155876159668
0.5843773283106266,1.691356897354126
0.5843227890241045,1.692080020904541
0.584382975516022,1.6932470798492432
0.5843284286848733,1.6939918994903564
0.5843886318381897,1.6951515674591064
0.5843340774531962,1.6958732604980469
0.5843942972445245,1.6970210075378418
0.5843397352965392,1.6977367401123047
0.5843999717025606,1.698904275894165
0.5843454021825066,1.6996314525604248
0.5844056551799695,1.7008016109466553
0.5843510780788402,1.7015371322631836
0.58441134764456,1.7026777267456055
0.5843567629534185,1.703399419784546
0.5844170490642775,1.7046539783477783
0.5843624567742556,1.7053706645965576
0.5844227594072028,1.7065675258636475
0.5843681595095014,1.707270860671997
0.5844284786415517,1.7084670066833496
0.5843738711274401,1.7091882228851318
0.5844342067356745,1.7105011940002441
0.5843795915964898,1.711200475692749
0.584439943658055,1.7124199867248535
0.5843853208852022,1.7131311893463135
0.5844456893773097,1.7143027782440186
0.5843910589622606,1.7150580883026123
0.5844514438621876,1.7161927223205566
0.584396805796481,1.7169225215911865
0.5844572070815689,1.7180793285369873
0.5844025613568101,1.7188427448272705
0.5844629790044651,1.7199296951293945
0.584408325612325,1.7207207679748535
0.5844687596000171,1.7218043804168701
0.5844140985322328,1.7226040363311768
0.5844745488374958,1.7237014770507812
0.5844198800858694,1.7245278358459473
0.584480346686301,1.725578784942627
0.5844256702426995,1.7263641357421875
0.5844861531159602,1.7274467945098877
0.5844314689723151,1.728236198425293
0.5844919680961289,1.7293200492858887
0.5844372762444356,1.7301182746887207
0.584497791596589,1.7311782836914062
0.5844430920289067,1.7319798469543457
0.5845036235872485,1.7330422401428223
0.5844489162957,1.7338385581970215
0.5845094640381413,1.7349398136138916
0.5844547490149123,1.735701322555542
0.5845153129194259,1.7368078231811523
0.5844605901567648,1.7375645637512207
0.584521170201385,1.7387213706970215
0.5844664396916021,1.73948073387146
0.5845270358544253,1.7405955791473389
0.5844722975898932,1.7413368225097656
0.5845329098490757,1.7424943447113037
0.5844781638222285,1.7432184219360352
0.5845387921559881,1.7444190979003906
0.584484038359321,1.7451436519622803
0.5845446827459357,1.7462902069091797
0.5844899211720047,1.7470500469207764
0.5845505815898131,1.7481844425201416
0.5844958122312348,1.7489495277404785
0.5845564886586349,1.7500452995300293
0.584501711508086,1.7507925033569336
0.5845624039235359,1.7518954277038574
0.5845076189737531,1.7526557445526123
0.58456832735577,1.7537662982940674
0.5845135345995491,1.7545170783996582
0.58457425892671,1.755634069442749
0.5845194583569058,1.7563719749450684
0.5845801986078459,1.7574827671051025
0.5845253902173726,1.758223056793213
0.5845861463707861,1.759338140487671
0.5845313301526157,1.760129690170288
0.5845921021872552,1.7612180709838867
0.5845372781344181,1.761979341506958
0.5845980660290943,1.763108491897583
0.5845432341346785,1.763861894607544
0.5846040378682599,1.7650120258331299
0.5845491981254106,1.7657442092895508
0.5846100176768236,1.7668795585632324
0.5845551700787439,1.7675988674163818
0.5846160054269717,1.7687962055206299
0.5845611499669205,1.769528865814209
0.5846220010910043,1.7707750797271729
0.5845671377622973,1.771467924118042
0.5846280046413344,1.7726826667785645
0.5845731334373437,1.7733900547027588
0.5846340160504881,1.7746422290802002
0.5845791369646413,1.775346040725708
0.5846400352911039,1.7765235900878906
0.584585148316884,1.777226209640503
0.5846460623359313,1.7784225940704346
0.5845911674668766,1.7791368961334229
0.5846520971578314,1.7803137302398682
0.5845971943875349,1.7810301780700684
0.5846581397297752,1.7821884155273438
0.5846032290518844,1.782942295074463
0.5846641900248445,1.7841062545776367
0.5846092714330612,1.7848505973815918
0.5846702480162294,1.7860279083251953
0.5846153215043094,1.7867655754089355
0.5846763136772296,1.7878751754760742
0.584621379238982,1.7886710166931152
0.5846823869812526,1.7897515296936035
0.5846274446105402,1.7905325889587402
0.5846884679018142,1.791604995727539
0.5846335175925521,1.7924022674560547
0.5846945564125368,1.7934746742248535
0.5846395981586934,1.7942516803741455
0.5847006524871494,1.7953577041625977
0.5846456862827454,1.7961108684539795
0.5847067560994883,1.7972321510314941
0.5846517819385959,1.7980303764343262
0.5847128672234937,1.7991063594818115
0.5846578851002375,1.799893856048584
0.5847189858332121,1.800961971282959
0.5846639957417681,1.8017277717590332
0.584725111902794,1.8028483390808105
0.584670113837389,1.803635835647583
0.584731245406494,1.8047378063201904
0.5846762393614062,1.8054909706115723
0.5847373863186707,1.8066222667694092
0.5846823722882282,1.8073856830596924
0.5847435346137847,1.8085191249847412
0.5846885125923665,1.8092353343963623
0.5847496902664,1.8103892803192139
0.5846946602484351,1.8111298084259033
0.5847558532511821,1.812304973602295
0.5847008152311489,1.8130221366882324
0.5847620235428981,1.814213752746582
0.5847069775153247,1.814958095550537
0.5847682011164159,1.816075325012207
0.5847131470758798,1.816803216934204
0.5847743859467044,1.8179433345794678
0.5847193238878314,1.818701982498169
0.5847805780088318,1.819800853729248
0.5847255079262971,1.8205978870391846
0.5847867772779659,1.8216664791107178
0.5847316991664924,1.8224878311157227
0.584792983729374,1.8236114978790283
0.584737897583733,1.8243498802185059
0.5847991973384217,1.8254928588867188
0.5847441031534318,1.8262102603912354
0.5848054180805721,1.8273723125457764
0.5847503158511002,1.8280971050262451
0.5848116459313862,1.8292453289031982
0.584756535652346,1.8299803733825684
0.5848178808665223,1.8311231136322021
0.5847627625328744,1.8319225311279297
0.5848241228617348,1.8331043720245361
0.5847689964684867,1.8338394165039062
0.5848303718928746,1.8349943161010742
0.5847752374350803,1.8357343673706055
0.5848366279358879,1.8368842601776123
0.5847814854086475,1.83760666847229
0.5848428909668163,1.8387680053710938
0.584787740365276,1.8394856452941895
0.584849160961796,1.840728998184204
0.5847940022811476,1.8414204120635986
0.5848554378970575,1.8426551818847656
0.584800271132538,1.8433523178100586
0.584861721748925,1.8445591926574707
0.5848065468958168,1.8452789783477783
0.5848680124938158,1.8465242385864258
0.5848128295474464,1.847217321395874
0.5848743101082409,1.8484275341033936
0.5848191190639818,1.8491244316101074
0.5848806145688024,1.8503165245056152
0.5848254154220703,1.8510675430297852
0.5848869258521954,1.852201223373413
0.5848317185984508,1.8529515266418457
0.5848932439352064,1.8541224002838135
0.5848380285699534,1.854875087738037
0.5848995687947122,1.8559863567352295
0.5848443453134993,1.8567712306976318
0.5849059004076813,1.8578381538391113
0.5848506688060995,1.858642339706421
0.5849122387511716,1.8597626686096191
0.5848569990248557,1.8605306148529053
0.584918583802331,1.8616676330566406
0.5848633359469586,1.8624236583709717
0.5849249355383968,1.8635475635528564
0.5848696795496882,1.864333152770996
0.5849312939366951,1.865443468093872
0.5848760298104129,1.8661563396453857
0.5849376589746403,1.867293357849121
0.5848823867065897,1.8680315017700195
0.5849440306297351,1.8691506385803223
0.5848887502157627,1.8698770999908447
0.58495040887957,1.8710660934448242
0.5848951203155642,1.8717827796936035
0.5849567937018217,1.8729450702667236
0.584901496983713,1.8736834526062012
0.5849631850742548,1.874861717224121
0.5849078801980148,1.8755793571472168
0.5849695829747198,1.8767173290252686
0.5849142699363603,1.8774330615997314
0.5849759873811529,1.8785912990570068
0.5849206661767274,1.8793118000030518
0.5849823982715759,1.8805038928985596
0.5849270688971783,1.8812298774719238
0.584988815624096,1.8824107646942139
0.5849334780758605,1.8831508159637451
0.5849952394169049,1.8843390941619873
0.584939893691006,1.8850839138031006
0.5850016696282787,1.8862330913543701
0.5849463157209303,1.8869965076446533
0.5850081062365771,1.8880815505981445
0.5849527441440332,1.888906717300415
0.5850145492202434,1.8899357318878174
0.5849591789387976,1.8907618522644043
0.5850209985578044,1.8918178081512451
0.5849656200837889,1.8927607536315918
0.5850274542278692,1.8936865329742432
0.5849720675576557,1.8946573734283447
0.5850339162091288,1.8955588340759277
0.5849785213391281,1.896526575088501
0.585040384480357,1.8974113464355469
0.584984981407018,1.8983755111694336
0.5850468590204086,1.8992581367492676
0.5849914477402187,1.9002399444580078
0.5850533398082197,1.9011290073394775
0.5849979203177043,1.902076005935669
0.5850598268228068,1.9030635356903076
0.5850043991185294,1.9039311408996582
0.5850663200432671,1.9049413204193115
0.5850108841218292,1.905780553817749
0.5850728194487778,1.9068200588226318
0.585017375306818,1.907620906829834
0.5850793250185954,1.9086945056915283
0.5850238726527898,1.9094634056091309
0.585085836732056,1.910595417022705
0.5850303761391177,1.9113242626190186
0.5850923545685741,1.9124724864959717
0.5850368857452534,1.9131896495819092
0.5850988785076431,1.914379596710205
0.5850434014507269,1.9151294231414795
0.5851054085288344,1.9162516593933105
0.5850499232351458,1.9169807434082031
0.5851119446117969,1.9181122779846191
0.5850564510781956,1.9188930988311768
0.5851184867362572,1.9200360774993896
0.5850629849596389,1.920764684677124
0.5851250348820188,1.9219012260437012
0.585069524859315,1.9226512908935547
0.5851315890289615,1.9237768650054932
0.5850760707571395,1.9245166778564453
0.5851381491570418,1.925652265548706
0.5850826226331044,1.9263725280761719
0.585144715246292,1.9274981021881104
0.5850891804672774,1.9282341003417969
0.5851512872768201,1.9293560981750488
0.5850957442398014,1.9301204681396484
0.585157865228809,1.931229591369629
0.5851023139308941,1.9319665431976318
0.5851644490825167,1.933121919631958
0.5851088895208486,1.9338641166687012
0.5851710388182755,1.9350345134735107
0.5851154709900317,1.9357631206512451
0.5851776344164923,1.9369230270385742
0.5851220583188842,1.9376428127288818
0.5851842358576473,1.9388368129730225
0.5851286514879209,1.939535140991211
0.5851908431222946,1.9407007694244385
0.5851352504777294,1.9414186477661133
0.5851974561910608,1.9426484107971191
0.5851418552689707,1.9433495998382568
0.5852040750446463,1.944561243057251
0.5851484658423782,1.945270299911499
0.5852106996638229,1.9464209079742432
0.5851550821787573,1.9471769332885742
0.5852173300294351,1.948347806930542
0.585161704258986,1.949068546295166
0.5852239661223991,1.9502172470092773
0.585168332064013,1.9509680271148682
0.5852306079237025,1.9521093368530273
0.585174965574859,1.952859878540039
0.585237255414404,1.9541075229644775
0.5851816047726154,1.9548289775848389
0.585243908575633,1.955972671508789
0.5851882496384443,1.956697702407837
0.5852505673885895,1.9578325748443604
0.5851949001535776,1.958587408065796
0.5852572318345435,1.9597067832946777
0.5852015562993177,1.9604413509368896
0.5852639018948349,1.961580514907837
0.5852082180570363,1.9623024463653564
0.5852705775508732,1.9634881019592285
0.5852148854081745,1.9642114639282227
0.5852772587841366,1.9654033184051514
0.5852215583342427,1.9661250114440918
0.5852839455761727,1.967285394668579
0.5852282368168193,1.9680240154266357
0.5852906379085974,1.9691874980926514
0.5852349208375518,1.969911813735962
0.5852973357630943,1.9710626602172852
0.5852416103781553,1.9717843532562256
0.585304039121416,1.9729218482971191
0.5852483054204122,1.973660945892334
0.5853107479653817,1.9748220443725586
0.5852550059461733,1.9755651950836182
0.5853174622768784,1.976726770401001
0.5852617119373559,1.9774441719055176
0.5853241820378599,1.9786326885223389
0.5852684233759442,1.9793400764465332
0.5853309072303464,1.9805419445037842
0.5852751402439887,1.9812445640563965
0.5853376378364249,1.982393741607666
0.5852818625236066,1.9831349849700928
0.5853443738382482,1.9842686653137207
0.5852885901969805,1.9850044250488281
0.5853511152180348,1.9861760139465332
0.5852953232463587,1.9869155883789062
0.5853578619580688,1.988062858581543
0.5853020616540549,1.9887821674346924
0.5853646140406995,1.9899537563323975
0.5853088054024473,1.9906911849975586
0.5853713714483408,1.9918444156646729
0.5853155544739798,1.9925739765167236
0.5853781341634713,1.9937183856964111
0.5853223088511597,1.9944417476654053
0.5853849021686337,1.9955930709838867
0.5853290685165589,1.996323823928833
0.5853916754464351,1.997469425201416
0.5853358334528129,1.9981837272644043
0.5853984539795457,1.9993236064910889
0.5853426036426209,2.000056028366089
0.5854052377506994,2.0012006759643555
0.5853493790687453,2.0019466876983643
0.5854120267426933,2.003117561340332
0.5853561597140111,2.0038442611694336
0.5854188209383869,2.005047559738159
0.5853629455613065,2.005758285522461
0.585425620320703,2.0069351196289062
0.5853697365935817,2.007643938064575
0.5854324248726258,2.008800745010376
0.5853765327938492,2.0095181465148926
0.5854392345772019,2.0107290744781494
0.585383334145183,2.0114266872406006
0.5854460494175394,2.012636423110962
0.5853901406307189,2.0133373737335205
0.5854528693768077,2.014648199081421
0.5853969522336543,2.0153496265411377
0.5854596944382381,2.0165655612945557
0.5854037689372464,2.0172669887542725
0.5854665245851217,2.0184357166290283
0.5854105907248145,2.0191712379455566
0.5854733598008107,2.020350933074951
0.5854174175797378,2.021085500717163
0.5854802000687178,2.022212266921997
0.5854242494854549,2.022963762283325
0.5854870453723153,2.024092435836792
0.5854310864254655,2.024840831756592
0.5854938956951355,2.025974988937378
0.5854379283833282,2.0267298221588135
0.5855007510207701,2.0279109477996826
0.5854447753426612,2.028648853302002
0.5855076113328703,2.0297603607177734
0.5854516272871415,2.03053617477417
0.5855144766151458,2.0316691398620605
0.5854584842005054,2.0324172973632812
0.5855213468513653,2.0335161685943604
0.5854653460665472,2.034263849258423
0.5855282220253559,2.0354573726654053
0.5854722128691201,2.0361783504486084
0.5855351021210029,2.0373423099517822
0.5854790845921349,2.0380685329437256
0.5855419871222494,2.03918719291687
0.5854859612195601,2.0399129390716553
0.585548877013096,2.041051149368286
0.5854928427354222,2.0418291091918945
0.5855557717776014,2.0429325103759766
0.5854997291238045,2.0436758995056152
0.5855626713998807,2.044813871383667
0.5855066203688475,2.0455472469329834
0.5855695758641064,2.0467147827148438
0.5855135164547485,2.0474371910095215
0.5855764851545071,2.048664093017578
0.5855204173657612,2.049356698989868
0.5855833992553681,2.05055832862854
0.5855273230861956,2.051245927810669
0.5855903181510309,2.0524327754974365
0.5855342336004176,2.05314040184021
0.5855972418258929,2.054318428039551
0.5855411488928491,2.055076837539673
0.585604170264407,2.056201696395874
0.5855480689479672,2.0569260120391846
0.5856111034510814,2.05808162689209
0.5855549937503044,2.0588252544403076
0.5856180413704798,2.05993914604187
0.5855619232844483,2.0606801509857178
0.5856249840072203,2.061791181564331
0.5855688575350413,2.0625405311584473
0.5856319313459761,2.063664436340332
0.58557579648678,2.064409017562866
0.5856388833714747,2.065544605255127
0.5855827401244155,2.066272497177124
0.5856458400684976,2.0674078464508057
0.5855896884327533,2.068195343017578
0.5856528014218806,2.069277286529541
0.585596641396652,2.070040225982666
0.5856597674165128,2.0711381435394287
0.5856035990010243,2.071884870529175
0.585666738037337,2.0729918479919434
0.5856105612308361,2.0737435817718506
0.5856737132693491,2.074909210205078
0.5856175280711063,2.0757200717926025
0.5856806930975984,2.0769143104553223
0.5856244995069069,2.0776164531707764
0.5856876775071861,2.0788183212280273
0.5856314755233624,2.0795249938964844
0.5856946664832668,2.0806915760040283
0.5856384561056497,2.081413745880127
0.5857016600110472,2.08262300491333
0.5856454412389976,2.0833287239074707
0.5857086580757855,2.0844991207122803
0.5856524309086876,2.0852301120758057
0.5857156606627926,2.086371898651123
0.5856594251000523,2.087139844894409
0.5857226677574304,2.0882833003997803
0.585666423798476,2.089006185531616
0.5857296793451124,2.090135335922241
0.5856734269893941,2.0909066200256348
0.5857366954113036,2.0919888019561768
0.5856804346582932,2.092764377593994
0.5857437159415192,2.093860149383545
0.5856874467907109,2.094632148742676
0.5857507409213258,2.095733642578125
0.5856944633722352,2.09648060798645
0.58575777033634,2.0976033210754395
0.5857014843885044,2.0983238220214844
0.5857648041722293,2.0994696617126465
0.5857085098252072,2.1001861095428467
0.5857718424147106,2.1013331413269043
0.5857155396680821,2.102055788040161
0.585778885049551,2.1032724380493164
0.5857225739029174,2.103994607925415
0.5857859320625672,2.1051762104034424
0.5857296125155508,2.105928421020508
0.5857929834396253,2.1070563793182373
0.5857366554918693,2.107778787612915
0.5858000391666406,2.1089253425598145
0.5857437028178092,2.109649181365967
0.5858070992295773,2.110856294631958
0.5857507544793555,2.1115827560424805
0.5858141636144486,2.1127560138702393
0.585757810462542,2.1134870052337646
0.5858212323073161,2.1146931648254395
0.585764870753451,2.115412950515747
0.5858283052942898,2.116575241088867
0.5857719353382126,2.1172916889190674
0.5858353825615275,2.1185004711151123
0.5857790042030054,2.119202136993408
0.5858424640952358,2.120370864868164
0.5857860773340556,2.121093273162842
0.5858495498816682,2.1222667694091797
0.5857931547176375,2.1230123043060303
0.585856639907126,2.1241354942321777
0.585800236340072,2.124880313873291
0.5858637341579581,2.1260244846343994
0.5858073221877276,2.1267592906951904
0.5858708326205602,2.127910614013672
0.58581441224702,2.1286637783050537
0.5858779352813747,2.129770040512085
0.5858215065044119,2.130532741546631
0.5858850421268914,2.1316468715667725
0.5858286049464119,2.132380723953247
0.5858921531436461,2.1335055828094482
0.5858357075595755,2.134242534637451
0.5858992683182209,2.1353819370269775
0.5858428143305043,2.136108160018921
0.5859063876372445,2.1373424530029297
0.585849925245846,2.1380372047424316
0.585913511087391,2.1392195224761963
0.5858570402922939,2.1399290561676025
0.5859206386553804,2.1410789489746094
0.5858641594565872,2.141800880432129
0.5859277703279783,2.1429927349090576
0.5858712827255105,2.143707752227783
0.5859349060919956,2.1448745727539062
0.5858784100858934,2.1456196308135986
0.5859420459342882,2.1468613147735596
0.5858855415246105,2.147556781768799
0.5859491898417573,2.148792028427124
0.5858926770285817,2.149493455886841
0.5859563378013486,2.1506917476654053
0.5858998165847713,2.151395797729492
0.5859634898000524,2.152554988861084
0.5859069601801878,2.153272867202759
0.5859706458249034,2.154442310333252
0.5859141078018846,2.155205488204956
0.5859778058629804,2.156352996826172
0.5859212594369585,2.157081365585327
0.5859849699014065,2.158216714859009
0.5859284150725507,2.158967971801758
0.5859921379273481,2.160083532333374
0.585935574695846,2.160831928253174
0.5859993099280157,2.161956310272217
0.5859427382940726,2.1627116203308105
0.5860064858906633,2.163881540298462
0.5859499058545021,2.1646180152893066
0.5860136658025876,2.165776252746582
0.5859570773644498,2.166527509689331
0.5860208496511291,2.1676747798919678
0.5859642528112726,2.1684114933013916
0.5860280374236706,2.169550895690918
0.585971432182372,2.1702797412872314
0.5860352291076381,2.1714110374450684
0.5859786154651908,2.1721675395965576
0.5860424246904995,2.1732821464538574
0.5859858026472148,2.174032688140869
0.5860496241597659,2.175171375274658
0.5859929937159718,2.17592191696167
0.5860568275029899,2.177053213119507
0.586000188659032,2.1777737140655518
0.5860640347077664,2.178920030593872
0.5860073874640073,2.179638385772705
0.5860712457617321,2.1808056831359863
0.5860145901185514,2.181520462036133
0.5860784606525653,2.1827187538146973
0.5860217966103595,2.183422803878784
0.5860856793679857,2.1846299171447754
0.5860290069271683,2.1853559017181396
0.5860929018957547,2.186593532562256
0.5860362210567556,2.187286376953125
0.5861001282236743,2.1885275840759277
0.5860434389869403,2.189235210418701
0.586107358339588,2.190491199493408
0.5860506607055822,2.191188335418701
0.5861145922313794,2.192401647567749
0.5860578862005819,2.193114995956421
0.5861218298869733,2.194319486618042
0.5860651154598799,2.195070266723633
0.5861290712943348,2.196195125579834
0.5860723484714581,2.1969377994537354
0.5861363164414691,2.1981959342956543
0.5860795852233378,2.1989216804504395
0.5861435653164219,2.2000784873962402
0.5860868257035806,2.200793981552124
0.5861508179072783,2.201935052871704
0.586094069900288,2.202676773071289
0.5861580742021637,2.2038137912750244
0.586101317801601,2.2045536041259766
0.5861653341892428,2.2056877613067627
0.5861085693957002,2.2064075469970703
0.5861725978567199,2.2075419425964355
0.5861158246708057,2.208268404006958
0.5861798651928382,2.209383964538574
0.5861230836151768,2.210096597671509
0.5861871361858809,2.211228847503662
0.5861303462171118,2.2119617462158203
0.5861944108241691,2.2131166458129883
0.5861376124649476,2.2138521671295166
0.5862016890960636,2.215015172958374
0.58614488234706,2.2157344818115234
0.5862089709899633,2.2168807983398438
0.5861521558518636,2.2176096439361572
0.5862162564943055,2.2187721729278564
0.586159432967811,2.2194995880126953
0.5862235455975665,2.2206616401672363
0.5861667136833937,2.2213680744171143
0.5862308382882597,2.222567558288574
0.5861739979871402,2.2232666015625
0.5862381345549377,2.224478006362915
0.5861812858676181,2.225212335586548
0.58624543438619,2.2263619899749756
0.5861885773134315,2.227112293243408
0.5862527377706442,2.2282581329345703
0.5861958723132236,2.2289979457855225
0.5862600446969656,2.230109691619873
0.5862031708556737,2.23087215423584
0.5862673551538563,2.23195481300354
0.5862104729294992,2.2327120304107666
0.5862746691300563,2.233806610107422
0.5862177785234546,2.234590768814087
0.5862819866143425,2.235678195953369
0.586225087626331,2.236441135406494
0.586289307595528,2.2375895977020264
0.5862324002269564,2.2383198738098145
0.586296632062464,2.2394556999206543
0.5862397163141961,2.2401845455169678
0.586303960004037,2.2413203716278076
0.5862470358769513,2.242037534713745
0.5863112914091709,2.2431764602661133
0.5862543589041597,2.2439301013946533
0.5863186262668255,2.2450623512268066
0.5862616853847954,2.2458035945892334
0.586325964565997,2.2469418048858643
0.5862690153078687,2.2476863861083984
0.5863333062957173,2.2488229274749756
0.5862763486624257,2.249596118927002
0.5863406514450544,2.250694990158081
0.5862836854375482,2.251424551010132
0.5863480000031123,2.252558708190918
0.5862910256223537,2.253277063369751
0.5863553519590299,2.2544283866882324
0.5862983692059955,2.255188226699829
0.586362707301982,2.256328582763672
0.5863057161776621,2.2570486068725586
0.5863700660211789,2.258201837539673
0.5863130665265769,2.259021043777466
0.5863774281058658,2.2601449489593506
0.5863204202419988,2.2608745098114014
0.5863847935453227,2.262007713317871
0.5863277773132217,2.262747049331665
0.5863921623288647,2.263896942138672
0.5863351377295739,2.2646641731262207
0.5863995344458419,2.2657644748687744
0.5863425014804186,2.266505241394043
0.5864069098856385,2.2676262855529785
0.5863498685551536,2.2683632373809814
0.5864142886376735,2.26948618888855
0.5863572389432109,2.2702138423919678
0.5864216706913998,2.271348714828491
0.5863646126340568,2.2720727920532227
0.5864290560363051,2.273237943649292
0.5863719896171917,2.2739906311035156
0.5864364446619105,2.275179386138916
0.58637936988215,2.2758753299713135
0.5864438365577715,2.2770278453826904
0.5863867534185001,2.277756929397583
0.5864512317134772,2.278923749923706
0.5863941402158437,2.2796390056610107
0.58645863011865,2.2807834148406982
0.5864015302638163,2.2815141677856445
0.5864660317629462,2.282661199569702
0.5864089235520865,2.283386468887329
0.5864734366360552,2.2845687866210938
0.5864163200703569,2.2853434085845947
0.5864808447277,2.2864744663238525
0.5864237198083628,2.287189483642578
0.5864882560276363,2.288372755050659
0.5864311227558724,2.2890877723693848
0.5864956705256531,2.2902605533599854
0.5864385289026868,2.2910144329071045
0.5865030882115716,2.2921204566955566
0.5864459382386402,2.2929065227508545
0.5865105090752463,2.2940049171447754
0.5864533507535992,2.2947750091552734
0.5865179331065642,2.2958695888519287
0.5864607664374628,2.2966225147247314
0.5865253602954443,2.297726631164551
0.5864681852801625,2.298515558242798
0.5865327906318385,2.299635171890259
0.5864756072716621,2.3004074096679688
0.5865402241057305,2.3014822006225586
0.5864830324019574,2.302243947982788
0.5865476607071358,2.303335428237915
0.5864904606610761,2.3040988445281982
0.5865551004261026,2.305236577987671
0.5864978920390781,2.305960178375244
0.5865625432527104,2.3071017265319824
0.5865053265260545,2.307832956314087
0.5865699891770699,2.308988571166992
0.5865127641121284,2.309715986251831
0.5865774381893243,2.3108818531036377
0.586520204787454,2.311591386795044
0.5865848902796476,2.3127388954162598
0.5865276485422176,2.3134522438049316
0.586592345438245,2.3146402835845947
0.5865350953666361,2.3153634071350098
0.5865998036553538,2.316500186920166
0.5865425452509574,2.3172218799591064
0.5866072649212407,2.3183867931365967
0.5865499981854605,2.3192057609558105
0.5866147292262048,2.320375919342041
0.5865574541604558,2.3211309909820557
0.5866221965605752,2.322239398956299
0.5865649131662837,2.322990655899048
0.5866296669147123,2.3241193294525146
0.5865723751933156,2.324876546859741
0.5866371402790064,2.326004981994629
0.5865798402319533,2.3267509937286377
0.5866446166438787,2.3278677463531494
0.5865873082726288,2.3286292552948
0.58665209599978,2.3297388553619385
0.586594779305805,2.330496072769165
0.5866595783371923,2.331613302230835
0.5866022533219741,2.332343101501465
0.5866670636466271,2.333468437194824
0.5866097303116585,2.334207773208618
0.5866745519186258,2.335345983505249
0.5866172102654111,2.336081027984619
0.5866820431437599,2.337228298187256
0.5866246931738138,2.3379621505737305
0.5866895373126306,2.3391764163970947
0.5866321790274789,2.339876651763916
0.5866970344158683,2.341038227081299
0.5866396678170473,2.341752052307129
0.5867045344441333,2.34293532371521
0.5866471595331902,2.3436717987060547
0.5867120373881154,2.344827651977539
0.5866546541666079,2.345551013946533
0.5867195432385331,2.3468029499053955
0.5866621517080298,2.347494125366211
0.5867270519861345,2.3487133979797363
0.586669652148214,2.3494794368743896
0.5867345636216964,2.350635528564453
0.5866771554779482,2.3513805866241455
0.5867420781360252,2.352524757385254
0.5866846616880489,2.3532652854919434
0.5867495955199551,2.354483127593994
0.586692170769361,2.3552045822143555
0.5867571157643497,2.356360912322998
0.586699682712758,2.3570966720581055
0.586764638860101,2.358243465423584
0.5867071975091424,2.3589982986450195
0.5867721647981293,2.360098123550415
0.5867147151494446,2.3608505725860596
0.5867796935693834,2.3619654178619385
0.5867222356246239,2.3627026081085205
0.5867872251648407,2.363830089569092
0.5867297589256669,2.364572048187256
0.5867947595755061,2.365713357925415
0.5867372850435892,2.366438150405884
0.5868022967924126,2.3675732612609863
0.5867448139694338,2.3683228492736816
0.5868098368066217,2.3694405555725098
0.5867523456942719,2.3701579570770264
0.586817379609222,2.37129545211792
0.586759880209202,2.3720269203186035
0.5868249251913307,2.3731749057769775
0.5867674175053508,2.3739185333251953
0.5868324735440914,2.3750932216644287
0.5867749575738723,2.3758020401000977
0.5868400246586761,2.3769547939300537
0.5867825004059477,2.3776748180389404
0.586847578526284,2.3788506984710693
0.5867900459927858,2.3795769214630127
0.5868551351381414,2.380889654159546
0.5867975943256228,2.3815789222717285
0.5868626944855019,2.3827767372131348
0.5868051453957216,2.383478879928589
0.5868702565596459,2.3847227096557617
0.5868126991943725,2.3854236602783203
0.586877821351881,2.386620044708252
0.5868202557128921,2.387328863143921
0.586885388853542,2.388551712036133
0.5868278149426246,2.3892595767974854
0.5868929590559899,2.3905036449432373
0.5868353768749405,2.391202688217163
0.5869005319506126,2.3924052715301514
0.586842941501237,2.393113851547241
0.5869081075288243,2.3942971229553223
0.5868505088129373,2.39504075050354
0.586915685782066,2.396158218383789
0.5868580788014921,2.396897315979004
0.5869232667018051,2.398023843765259
0.5868656514583771,2.3987722396850586
0.5869308502795345,2.3998963832855225
0.5868732267750951,2.4006292819976807
0.5869384365067745,2.4017555713653564
0.5868808047431748,2.402509927749634
0.58694602537507,2.403679370880127
0.5868883853541709,2.404409408569336
0.5869536168759931,2.405578851699829
0.5868959685996635,2.40629506111145
0.5869612110011411,2.407543182373047
0.5869035544712593,2.408234119415283
0.5869688077421372,2.4094347953796387
0.5869111429605902,2.4101433753967285
0.5869764070906301,2.411306142807007
0.5869187340593139,2.4120376110076904
0.5869840090382943,2.413180112838745
0.5869263277591132,2.413926124572754
0.5869916135768296,2.415086030960083
0.5869339240516972,2.4158010482788086
0.5869992206979614,2.4169325828552246
0.5869415229287993,2.417675256729126
0.5870068303934397,2.4188523292541504
0.5869491243821785,2.4195756912231445
0.5870144426550405,2.4207706451416016
0.5869567284036193,2.421511173248291
0.5870220574745645,2.4226572513580322
0.5869643349849307,2.423382520675659
0.5870296748438372,2.4245853424072266
0.586971944117947,2.425311326980591
0.5870372947547091,2.426506757736206
0.5869795557945269,2.427213430404663
0.5870449171990558,2.4284677505493164
0.5869871700065543,2.429168462753296
0.5870525421687772,2.4303512573242188
0.5869947867459375,2.4310739040374756
0.5870601696557981,2.4322350025177
0.5870024060046094,2.432969093322754
0.5870677996520671,2.4341020584106445
0.5870100277745273,2.434860944747925
0.5870754321495585,2.4359982013702393
0.5870176520476732,2.436744213104248
0.5870830671402697,2.437861680984497
0.5870252788160529,2.4386260509490967
0.5870907046162229,2.439746856689453
0.5870329080716967,2.4405343532562256
0.5870983445694644,2.4417343139648438
0.5870405398066588,2.4424362182617188
0.5871059869920646,2.4435954093933105
0.5870481740130175,2.444328784942627
0.5871136318761176,2.4455034732818604
0.5870558106828752,2.446207284927368
0.5871212792137417,2.4473555088043213
0.5870634498083578,2.4480738639831543
0.5871289289970785,2.4491958618164062
0.587071091381615,2.4499216079711914
0.5871365812182939,2.451101541519165
0.5870787353948204,2.4518299102783203
0.587144235869577,2.452976942062378
0.5870863818401708,2.453726053237915
0.5871518929431405,2.454916477203369
0.5870940307098869,2.4556467533111572
0.5871595524312206,2.4567906856536865
0.5871016819962124,2.4575064182281494
0.5871672143260767,2.4587032794952393
0.5871093356914144,2.4594109058380127
0.5871748786199914,2.460594654083252
0.5871169917877833,2.4612905979156494
0.587182545305271,2.4624876976013184
0.5871246502776324,2.463200092315674
0.5871902143742441,2.4644534587860107
0.5871323111532984,2.465165853500366
0.5871978858192628,2.4663310050964355
0.5871399744071408,2.467071533203125
0.5872055596327018,2.4682095050811768
0.5871476400315416,2.469006299972534
0.5872132358069592,2.47007417678833
0.5871553080189063,2.4708621501922607
0.5872209143344548,2.471935272216797
0.5871629783616622,2.4727048873901367
0.5872285952076322,2.4737837314605713
0.5871706510522602,2.474560499191284
0.5872362784189568,2.475654363632202
0.5871783260831728,2.4763994216918945
0.5872439639609166,2.477499485015869
0.5871860034468955,2.4782326221466064
0.5872516518260225,2.4793572425842285
0.5871936831359462,2.480092763900757
0.587259342006807,2.48124098777771
0.5872013651428647,2.4819653034210205
0.5872670344958253,2.4831275939941406
0.587209049460213,2.4838454723358154
0.5872747292856545,2.4850118160247803
0.5872167360805759,2.4857420921325684
0.5872824263688943,2.4868974685668945
0.5872244249965595,2.4876320362091064
0.5872901257381655,2.4887828826904297
0.5872321162007919,2.489506959915161
0.5872978273861115,2.4906840324401855
0.5872398096859235,2.491403818130493
0.5873055313053973,2.4925575256347656
0.5872475054446261,2.4932708740234375
0.5873132374887097,2.4945075511932373
0.5872552034695935,2.4952259063720703
0.587320945928757,2.4964094161987305
0.5872629037535407,2.497119903564453
0.5873286566182694,2.498277187347412
0.5872706062892049,2.4990336894989014
0.5873363695499981,2.50014591217041
0.587278311069344,2.5008885860443115
0.5873440847167166,2.5020105838775635
0.5872860180867381,2.5028328895568848
0.5873518021112187,2.50394868850708
0.5872937273341879,2.5048115253448486
0.5873595217263203,2.5058200359344482
0.5873014388045157,2.506669044494629
0.5873672435548578,2.5076820850372314
0.5873091524905649,2.5085830688476562
0.5873749675896897,2.5095374584198
0.5873168683852,2.5104384422302246
0.5873826938236942,2.5113985538482666
0.5873245864813065,2.5123095512390137
0.5873904222497718,2.5132546424865723
0.5873323067717906,2.5142178535461426
0.5873981528608427,2.5151584148406982
0.5873400292495798,2.5160655975341797
0.5874058856498491,2.516998291015625
0.5873477539076221,2.5179169178009033
0.5874136206097528,2.5188679695129395
0.587355480738886,2.519763946533203
0.587421357733537,2.5207135677337646
0.5873632097363609,2.5216171741485596
0.5874290970142053,2.522602081298828
0.5873709408930567,2.523453712463379
0.5874368384447817,2.524491786956787
0.587378674202004,2.5253186225891113
0.5874445820183107,2.5263617038726807
0.5873864096562531,2.5271942615509033
0.587452327727857,2.528221845626831
0.5873941472488755,2.5291571617126465
0.5874600755665063,2.5300722122192383
0.5874018869729623,2.531026601791382
0.5874678255273632,2.531919240951538
0.5874096288216252,2.532877206802368
0.5874755776035536,2.533787488937378
0.5874173727879954,2.5347554683685303
0.5874833317882231,2.535651445388794
0.587425118865225,2.5366203784942627
0.587491088074537,2.5374951362609863
0.5874328670464851,2.5385208129882812
0.5874988464556812,2.5393784046173096
0.5874406173249679,2.540408134460449
0.5875066069248605,2.5412254333496094
0.5874483696938839,2.5422489643096924
0.5875143694753003,2.5430924892425537
0.5874561241464649,2.544106960296631
0.5875221341002453,2.544973850250244
0.5874638806759609,2.545945167541504
0.5875299007929601,2.5468525886535645
0.5874716392756427,2.547818899154663
0.5875376695467286,2.548706531524658
0.5874793999388,2.549668073654175
0.5875454403548543,2.5505776405334473
0.5874871626587421,2.5515122413635254
0.5875532132106601,2.552443742752075
0.5874949274287977,2.553356885910034
0.5875609881074884,2.5543203353881836
0.5875026942423148,2.5552446842193604
0.5875687650387006,2.5561788082122803
0.5875104630926608,2.5570952892303467
0.5875765439976773,2.5580320358276367
0.5875182339732219,2.558969736099243
0.5875843249778191,2.559875249862671
0.5875260068774038,2.560824394226074
0.5875921079725442,2.5617313385009766
0.5875337817986311,2.5627896785736084
0.5875998929752911,2.5635976791381836
0.5875415587303475,2.564683675765991
0.5876076799795167,2.565477132797241
0.5875493376660154,2.5665595531463623
0.5876154689786968,2.5673089027404785
0.5875571185991162,2.56844162940979
0.5876232599663257,2.5691769123077393
0.5875649015231498,2.5702877044677734
0.5876310529359173,2.57108998298645
0.5875726864316353,2.5721757411956787
0.5876388478810034,2.572939157485962
0.58758047331811,2.574039936065674
0.5876466447951345,2.5748400688171387
0.58758826217613,2.5759313106536865
0.58765444367188,2.5766777992248535
0.5875960529992698,2.577791929244995
0.5876622445048276,2.5785622596740723
0.5876038457811225,2.5796568393707275
0.5876700472875832,2.5804097652435303
0.5876116405152995,2.5815179347991943
0.5876778520137713,2.5822718143463135
0.5876194371954301,2.583371877670288
0.5876856586770348,2.58413028717041
0.5876272358151627,2.585263729095459
0.5876934672710342,2.5860037803649902
0.5876350363681634,2.587153434753418
0.5877012777894488,2.5878846645355225
0.587642838848116,2.5890448093414307
0.5877090902259758,2.589796781539917
0.5876506432487231,2.5909862518310547
0.5877169045743303,2.591721534729004
0.587658449563705,2.5929934978485107
0.5877247208282453,2.5937113761901855
0.5876662577867998,2.594888687133789
0.587732538981472,2.5956268310546875
0.5876740679117636,2.596771478652954
0.5877403590277793,2.5974955558776855
0.5876818799323703,2.598675489425659
0.5877481809609534,2.5994341373443604
0.5876896938424115,2.6006155014038086
0.5877560047747991,2.601356267929077
0.5876975096356964,2.602489948272705
0.587763830463138,2.603233575820923
0.587705327306052,2.6043591499328613
0.5877716580198098,2.6052112579345703
0.5877131468473226,2.6062090396881104
0.5877794874386717,2.6070687770843506
0.5877209682533703,2.6080520153045654
0.5877873187135981,2.608915090560913
0.5877287915180744,2.6099066734313965
0.5877951518384807,2.610769033432007
0.5877366166353317,2.6117429733276367
0.5878029868072291,2.6126279830932617
0.5877444435990561,2.613617420196533
0.5878108236137696,2.6145009994506836
0.5877522724031791,2.615495204925537
0.587818662252046,2.6163554191589355
0.587760103041649,2.6173582077026367
0.5878265027160193,2.618206024169922
0.5877679355084314,2.619202136993408
0.5878343449996672,2.6200497150421143
0.5877757697975089,2.621053695678711
0.587842189096985,2.621891975402832
0.5877836059028816,2.6229255199432373
0.5878500350019846,2.6238296031951904
0.5877914438185655,2.624814987182617
0.5878578827086949,2.6257081031799316
0.5877992835385946,2.62668514251709
0.5878657322111617,2.627547264099121
0.5878071250570189,2.628591775894165
0.5878735835034474,2.6294357776641846
0.5878149683679057,2.6304874420166016
0.5878814365796315,2.6312763690948486
0.5878228134653387,2.6323812007904053
0.5878892914338099,2.633195161819458
0.5878306603434187,2.6342692375183105
0.5878971480600952,2.6350860595703125
0.5878385089962621,2.6361277103424072
0.5879050064526167,2.6369481086730957
0.5878463594180032,2.6379899978637695
0.5879128666055199,2.6388132572174072
0.5878542116027917,2.6398444175720215
0.587920728512967,2.640679121017456
0.5878620655447941,2.6416988372802734
0.5879285921691366,2.642559766769409
0.5878699212381937,2.643548011779785
0.5879364575682234,2.64442777633667
0.587877778677189,2.6454856395721436
0.5879443247044387,2.6462795734405518
0.5878856378559962,2.647336483001709
0.5879521935720098,2.6481425762176514
0.5878934987688464,2.6491920948028564
0.5879600641651802,2.6500790119171143
0.5879013614099876,2.651139974594116
0.5879679364782096,2.6519529819488525
0.5879092257736837,2.65303897857666
0.5879758105053738,2.653834342956543
0.5879170918542143,2.6549148559570312
0.5879836862409643,2.655689239501953
0.5879249596458757,2.6567606925964355
0.587991563679289,2.657578229904175
0.5879328291429795,2.658695936203003
0.5879994428146711,2.6594457626342773
0.5879407003398535,2.660562753677368
0.5880073236414503,2.661304473876953
0.587948573230841,2.662523031234741
0.5880152061539816,2.6632323265075684
0.5879564478103011,2.6644160747528076
0.5880230903466359,2.6651744842529297
0.5879643240726093,2.6663095951080322
0.5880309762138,2.667076587677002
0.5879722020121558,2.6682050228118896
0.5880388637498759,2.6689693927764893
0.5879800816233469,2.670111656188965
0.5880467529492812,2.6708686351776123
0.5879879629006041,2.6719448566436768
0.5880546438064493,2.672755718231201
0.5879958458383648,2.6738529205322266
0.5880625363158292,2.67464017868042
0.588003730431082,2.675727128982544
0.5880704304718848,2.6765196323394775
0.5880116166732231,2.677591323852539
0.5880783262690956,2.678375720977783
0.5880195045592719,2.679469585418701
0.5880862237019564,2.6802258491516113
0.588027394083727,2.6813385486602783
0.5880941227649773,2.682098865509033
0.5880352852411022,2.6832306385040283
0.5881020234526835,2.6840832233428955
0.5880431780259266,2.6851255893707275
0.5881099257596156,2.685966968536377
0.5880510724327443,2.6869993209838867
0.5881178296803288,2.6878445148468018
0.5880589684561148,2.688934803009033
0.5881257352093938,2.6896941661834717
0.5880668660906123,2.690807342529297
0.5881336423413963,2.6915457248687744
0.588074765330826,2.6926791667938232
0.5881415510709365,2.6934080123901367
0.58808266617136,2.6945607662200928
0.58814946139263,2.6953108310699463
0.5880905686068333,2.6964547634124756
0.5881573733011066,2.697181463241577
0.58809847263188,2.698323965072632
0.5881652867910119,2.699084520339966
0.5881063782411485,2.700218677520752
0.5881732018570053,2.7009620666503906
0.5881142854293023,2.7020843029022217
0.5881811184937613,2.7028558254241943
0.5881221941910194,2.7039575576782227
0.5881890366959691,2.704728364944458
0.5881301045209922,2.7058427333831787
0.5881969564583323,2.706613779067993
0.5881380164139286,2.707700729370117
0.588204877775569,2.7084877490997314
0.5881459298645495,2.7095484733581543
0.5882128006424122,2.7103500366210938
0.5881538448675917,2.7114596366882324
0.5882207250536088,2.7122128009796143
0.5881617614178054,2.7133281230926514
0.5882286510039205,2.7140920162200928
0.588169679509956,2.7152135372161865
0.5882365784881232,2.7159693241119385
0.5881775991388225,2.717087984085083
0.588244507501007,2.717824935913086
0.5881855202991987,2.718973159790039
0.5882524380373766,2.7197115421295166
0.5881934429858925,2.720839738845825
0.5882603700920506,2.7215795516967773
0.5882013671937256,2.7227296829223633
0.5882683036598617,2.723461389541626
0.5882092929175347,2.7246270179748535
0.588276238735657,2.7253663539886475
0.5882172201521696,2.726511240005493
0.5882841753142972,2.727252244949341
0.5882251488924949,2.728425979614258
0.5882921133906579,2.7291502952575684
0.5882330791333886,2.7303357124328613
0.5883000529596277,2.731092691421509
0.5882410108697432,2.7322194576263428
0.5883079940161093,2.7329680919647217
0.5882489440964648,2.7341058254241943
0.58831593655502,2.7348642349243164
0.5882568788084733,2.735975503921509
0.5883238805712901,2.7367208003997803
0.5882648150007026,2.7378294467926025
0.5883318260598644,2.7385830879211426
0.5882727526681002,2.739684581756592
0.5883397730157004,2.740440607070923
0.5882806918056275,2.7415406703948975
0.5883477214337705,2.74228572845459
0.5882886324082595,2.7433955669403076
0.5883556713090597,2.7441539764404297
0.5882965744709845,2.745375394821167
0.5883636226365677,2.7460978031158447
0.5883045179888049,2.747248411178589
0.5883715754113068,2.7479875087738037
0.5883124629567364,2.749145984649658
0.5883795296283033,2.7498714923858643
0.5883204093698085,2.7510182857513428
0.5883874852825964,2.751742124557495
0.5883283572230632,2.752885341644287
0.5883954423692396,2.75361967086792
0.588336306511557,2.754812717437744
0.5884034008832993,2.755552053451538
0.5883442572303592,2.756681203842163
0.5884113608198552,2.7574334144592285
0.5883522093745527,2.7585787773132324
0.5884193221740002,2.7593209743499756
0.5883601629392331,2.7604568004608154
0.5884272849408407,2.761192560195923
0.58836811791951,2.7623236179351807
0.5884352491154964,2.7630908489227295
0.5883760743105059,2.7642016410827637
0.5884432146930997,2.764986515045166
0.5883840321073558,2.766079902648926
0.5884511816687966,2.7668440341949463
0.5883919913052089,2.7679495811462402
0.5884591500377456,2.768739938735962
0.5883999518992266,2.76983380317688
0.588467119795119,2.7706193923950195
0.5884079138845839,2.7717373371124268
0.5884750909361015,2.7725682258605957
0.588415877256468,2.7736268043518066
0.588483063455891,2.7744390964508057
0.5884238420100801,2.775498628616333
0.588491037349698,2.776324510574341
0.5884318081406332,2.7773525714874268
0.5884990126127463,2.7781872749328613
0.5884397756433541,2.7792060375213623
0.5885069892402722,2.780081033706665
0.5884477445134815,2.781113386154175
0.5885149672275247,2.7819485664367676
0.5884557147462675,2.78299880027771
0.5885229465697662,2.7838292121887207
0.5884636863369765,2.784862756729126
0.588530927262271,2.785688877105713
0.5884716592808862,2.786746025085449
0.5885389093003263,2.78755784034729
0.5884796335732863,2.788637399673462
0.5885468926792319,2.7894022464752197
0.5884876092094791,2.790562629699707
0.5885548773943006,2.7912964820861816
0.5884955861847799,2.792407989501953
0.588562863440857,2.793149709701538
0.5885035644945162,2.794315814971924
0.5885708508142387,2.7950806617736816
0.5885115441340281,2.796172618865967
0.5885788395097957,2.796937942504883
0.588519525098668,2.798084259033203
0.58858682952289,2.798840045928955
0.5885275073838008,2.799961566925049
0.5885948208488965,2.800717353820801
0.5885354909848036,2.8018174171447754
0.5886028134832022,2.8026044368743896
0.5885434758970661,2.803741693496704
0.5886108074212063,2.804497480392456
0.5885514621159901,2.805694103240967
0.5886188026583206,2.806417942047119
0.5885594496369894,2.8075673580169678
0.5886267991899684,2.8082997798919678
0.5885674384554902,2.8094143867492676
0.5886347970115859,2.810173511505127
0.5885754285669312,2.811258554458618
0.5886427961186211,2.8120157718658447
0.5885834199667626,2.8131067752838135
0.5886507965065341,2.813856601715088
0.5885914126504468,2.8149964809417725
0.588658798170797,2.8157522678375244
0.5885994066134588,2.8168723583221436
0.5886668011068942,2.817612886428833
0.5886074018512848,2.8187687397003174
0.5886748053103216,2.819500207901001
0.5886153983594233,2.8206465244293213
0.5886828107765874,2.8213789463043213
0.5886233961333851,2.8225350379943848
0.5886908175012115,2.8232581615448
0.5886313951686921,2.8244199752807617
0.5886988254797261,2.825148582458496
0.5886393954608788,2.8262581825256348
0.5887068347076745,2.827030897140503
0.5886473970054911,2.8281478881835938
0.5887148451806123,2.82889461517334
0.5886553997980866,2.8300137519836426
0.5887228568941066,2.830777883529663
0.5886634038342348,2.8318607807159424
0.5887308698437363,2.8326752185821533
0.5886714091095169,2.8337295055389404
0.5887388840250922,2.834585666656494
0.5886794156195255,2.835676670074463
0.5887468994337764,2.8364572525024414
0.5886874233598653,2.837533473968506
0.5887549160654025,2.838308095932007
0.5886954323261523,2.8393914699554443
0.5887629339155961,2.8401615619659424
0.5887034425140137,2.8412580490112305
0.5887709529799939,2.8420145511627197
0.5887114539190891,2.8431081771850586
0.5887789732542444,2.843874216079712
0.5887194665370283,2.8449909687042236
0.5887869947340073,2.845729112625122
0.5887274803634939,2.8468728065490723
0.5887950174149539,2.847609519958496
0.5887354953941588,2.848740816116333
0.5888030412927667,2.8494713306427
0.588743511624708,2.8506064414978027
0.5888110663631398,2.85134220123291
0.5887515290508372,2.8524703979492188
0.5888190926217781,2.853214979171753
0.5887595476682539,2.8543660640716553
0.5888271200643986,2.855135440826416
0.5887675674726767,2.856264352798462
0.5888351486867286,2.857022523880005
0.5887755884598352,2.858133316040039
0.5888431784845075,2.858891725540161
0.5887836106254706,2.86004376411438
0.5888512094534847,2.860766649246216
0.5887916339653348,2.861896276473999
0.588859241589422,2.8626554012298584
0.5887996584751912,2.8637678623199463
0.5888672748880915,2.864532232284546
0.588807684150814,2.865638256072998
0.5888753093452768,2.8664791584014893
0.5888157109879882,2.8674795627593994
0.5888833449567717,2.868360996246338
0.5888237389825108,2.8693196773529053
0.5888913817183823,2.8702306747436523
0.5888317681301884,2.8712210655212402
0.5888994196259242,2.8720810413360596
0.58883979842684,2.8730874061584473
0.5889074586752251,2.8739662170410156
0.588847829868294,2.875039577484131
0.588915498862123,2.8759007453918457
0.5888558624503907,2.876918315887451
0.588923540182467,2.8777642250061035
0.588863896168981,2.8788559436798096
0.5889315826321168,2.8796138763427734
0.5888719310199265,2.8807120323181152
0.5889396262069426,2.881450891494751
0.5888799669990995,2.8826189041137695
0.5889476709028261,2.883341073989868
0.5888880041023833,2.8844950199127197
0.5889557167156593,2.8852334022521973
0.5888960423256717,2.8863561153411865
0.5889637636413447,2.887124538421631
0.5889040816648692,2.888228416442871
0.5889718116757958,2.8889780044555664
0.5889121221158908,2.8900890350341797
0.5889798608149367,2.8908541202545166
0.5889201636746624,2.8919801712036133
0.5889879110547016,2.892742156982422
0.5889282063371202,2.8938653469085693
0.5889959623910357,2.89463210105896
0.5889362500992109,2.895726442337036
0.5890040148198947,2.8964970111846924
0.5889442949568922,2.8975830078125
0.5890120683372445,2.898343563079834
0.5889523409061315,2.899447441101074
0.5890201229390618,2.9001989364624023
0.5889603879429072,2.901315212249756
0.5890281786213334,2.9020612239837646
0.5889684360632077,2.903170108795166
0.5890362353800566,2.9039294719696045
0.5889764852630325,2.905045986175537
0.5890442932112392,2.905791759490967
0.5889845355383905,2.9069161415100098
0.5890523521108989,2.9076600074768066
0.5889925868853014,2.908804178237915
0.5890604120750645,2.9095335006713867
0.5890006392997953,2.9106931686401367
0.5890684730997741,2.911421537399292
0.5890086927779121,2.91255521774292
0.5890765351810767,2.9132871627807617
0.5890167473157024,2.914419174194336
0.5890845983150309,2.915187120437622
0.5890248029092265,2.916311025619507
0.5890926624977062,2.917056083679199
0.5890328595545553,2.9181671142578125
0.5891007277251815,2.918928623199463
0.5890409172477695,2.920018196105957
0.5891087939935464,2.920788526535034
0.58904897598496,2.9218716621398926
0.5891168612989002,2.9226536750793457
0.5890570357622278,2.9237308502197266
0.5891249296373523,2.924551248550415
0.5890650965756836,2.9255881309509277
0.5891329990050221,2.9265148639678955
0.5890731584214487,2.9274282455444336
0.589141069398039,2.9284183979034424
0.5890812212956539,2.9292690753936768
0.5891491408125425,2.930293321609497
0.5890892851944398,2.931154727935791
0.5891572132446817,2.9321653842926025
0.5890973501139576,2.932997941970825
0.589165286690616,2.934063673019409
0.5891054160503675,2.9349186420440674
0.589173361146514,2.935931444168091
0.58911348299984,2.9368205070495605
0.5891814366085549,2.9378113746643066
0.5891215509585557,2.93870210647583
0.5891895130729272,2.93967866897583
0.5891296199227043,2.9405579566955566
0.589197590535829,2.941549301147461
0.5891376898884856,2.942423105239868
0.5892056689934688,2.9434151649475098
0.5891457608521092,2.9443206787109375
0.5892137484420641,2.9453084468841553
0.5891538328097944,2.946160078048706
0.5892218288778427,2.9471731185913086
0.5891619057577698,2.9480574131011963
0.5892299102970412,2.949054718017578
0.5891699796922741,2.9498982429504395
0.589237992695907,2.950937271118164
0.5891780546095553,2.9517362117767334
0.5892460760706958,2.9527957439422607
0.589186130505871,2.9536678791046143
0.5892541604176738,2.954688787460327
0.5891942073774885,2.9555163383483887
0.5892622457331165,2.9565770626068115
0.5892022852206844,2.9573445320129395
0.5892703320133086,2.958540678024292
0.589210364031745,2.959256887435913
0.5892784192545444,2.9604644775390625
0.589218443806966,2.9611663818359375
0.5892865074531278,2.962345838546753
0.5892265245426523,2.963087797164917
0.5892945966053721,2.9642419815063477
0.5892346062351186,2.964989423751831
0.5893026867075999,2.966127872467041
0.5892426888806884,2.9668774604797363
0.5893107777561429,2.9680113792419434
0.5892507724756954,2.968752384185791
0.5893188697473424,2.9698729515075684
0.5892588570164816,2.9706153869628906
0.5893269626775494,2.9717326164245605
0.5892669424993991,2.972465753555298
0.5893350565431232,2.973613977432251
0.589275028920809,2.974341630935669
0.5893431513404332,2.975490093231201
0.5892831162770813,2.9762213230133057
0.5893512470658577,2.9773507118225098
0.5892912045645955,2.978074073791504
0.589359343715784,2.9792137145996094
0.5892992937797406,2.9799463748931885
0.5893674412866089,2.9810895919799805
0.589307383918914,2.981813430786133
0.5893755397747381,2.9829888343811035
0.5893154749785231,2.9837327003479004
0.5893836391765865,2.984873056411743
0.5893235669549832,2.985610246658325
0.5893917394885779,2.986762046813965
0.58933165984472,2.987560510635376
0.5893998407071455,2.9887661933898926
0.5893397536441674,2.9894726276397705
0.5894079428287314,2.9906821250915527
0.5893478483497686,2.9915149211883545
0.5894160458497862,2.9925811290740967
0.5893559439579754,2.993363380432129
0.5894241497667703,2.994490146636963
0.5893640404652493,2.995229482650757
0.5894322545761522,2.9963648319244385
0.5893721378680599,2.9970908164978027
0.5894403602744102,2.998236656188965
0.5893802361628864,2.998997688293457
0.5894484668580308,3.000117540359497
0.5893883353462163,3.000859022140503
0.5894565743235096,3.0019776821136475
0.5893964354145466,3.002720832824707
0.5894646826673509,3.0038387775421143
0.5894045363643823,3.004596471786499
0.5894727918860679,3.0057148933410645
0.5894126381922379,3.006463050842285
0.589480901976183,3.007570743560791
0.5894207408946364,3.0083348751068115
0.5894890129342265,3.009429931640625
0.5894288444681094,3.0101559162139893
0.5894971247567381,3.0112853050231934
0.5894369489091975,3.012014389038086
0.589505237440266,3.0131492614746094
0.58944505421445,3.0138773918151855
0.589513350981367,3.0151026248931885
0.5894531603804245,3.015807628631592
0.5895214653766065,3.0169637203216553
0.5894612674036875,3.0176851749420166
0.5895295806225591,3.0188887119293213
0.5894693752808143,3.019603967666626
0.589537696715807,3.0207531452178955
0.5894774840083884,3.0214743614196777
0.5895458136529419,3.02266001701355
0.5894855935830021,3.0233635902404785
0.5895539314305636,3.0245778560638428
0.589493704001256,3.0253169536590576
0.5895620500452803,3.0265116691589355
0.5895018152597598,3.0272231101989746
0.5895701694937091,3.0283851623535156
0.5895099273551309,3.0291121006011963
0.5895782897724754,3.0302584171295166
0.5895180402839958,3.031008005142212
0.5895864108782128,3.032119035720825
0.5895261540429891,3.032862901687622
0.5895945328075638,3.0339910984039307
0.5895342686287539,3.03475022315979
0.5896026555571788,3.0358710289001465
0.5895423840379417,3.036618709564209
0.5896107791237171,3.0377557277679443
0.5895505002672123,3.038518190383911
0.589618903503846,3.0396604537963867
0.5895586173132342,3.04040789604187
0.5896270286942409,3.0415401458740234
0.5895667351726834,3.042294502258301
0.5896351546915862,3.0434184074401855
0.5895748538422452,3.0441694259643555
0.5896432814925738,3.045320510864258
0.5895829733186125,3.0460593700408936
0.5896514090939046,3.0471951961517334
0.5895910935984866,3.047997236251831
0.589659537492287,3.0492124557495117
0.5895992146785769,3.0499167442321777
0.5896676666844383,3.0510995388031006
0.5896073365556015,3.0518059730529785
0.5896757966670835,3.052957534790039
0.5896154592262858,3.0536949634552
0.5896839274369556,3.0548853874206543
0.5896235826873644,3.0556020736694336
0.5896920589907966,3.0567433834075928
0.589631706935579,3.0574564933776855
0.5897001913253557,3.058650493621826
0.5896398319676802,3.0593533515930176
0.5897083244373905,3.060556173324585
0.5896479577804261,3.0612664222717285
0.5897164583236667,3.062424659729004
0.5896560843705834,3.063171148300171
0.5897245929809583,3.064347982406616
0.5896642117349263,3.065068006515503
0.5897327284060467,3.066213846206665
0.5896723398702374,3.0669608116149902
0.5897408645957218,3.0680744647979736
0.5896804687733069,3.068826675415039
0.5897490015467813,3.0699450969696045
0.5896885984409334,3.070690631866455
0.5897571392560308,3.0717971324920654
0.5896967288699232,3.0725369453430176
0.5897652777202839,3.0736594200134277
0.5897048600570902,3.0743818283081055
0.5897734169363621,3.075575351715088
0.589712991999257,3.0762903690338135
0.5897815569010947,3.0774450302124023
0.5897211246932531,3.078169822692871
0.5897896976113187,3.0793495178222656
0.5897292581359168,3.080068588256836
0.5897978390638795,3.081245183944702
0.5897373923240934,3.0819666385650635
0.5898059812556296,3.083106517791748
0.5897455272546366,3.0838351249694824
0.58981412418343,3.085020065307617
0.5897536629244076,3.0857419967651367
0.5898222678441489,3.0868968963623047
0.5897617993302752,3.087639570236206
0.5898304122346624,3.0887765884399414
0.5897699364691161,3.0895063877105713
0.5898385573518542,3.0906777381896973
0.5897780743378149,3.0913946628570557
0.5898467031926161,3.0925729274749756
0.5897862129332638,3.0932836532592773
0.5898548497538473,3.0944974422454834
0.5897943522523624,3.0952205657958984
0.5898629970324546,3.0963597297668457
0.5898024922920182,3.097106695175171
0.5898711450253523,3.098243474960327
0.5898106330491462,3.0990359783172607
0.5898792937294629,3.1001031398773193
0.589818774520669,3.1008830070495605
0.5898874431417158,3.1019680500030518
0.5898269167035168,3.102733850479126
0.5898955932590486,3.103846311569214
0.5898350595946277,3.1046366691589355
0.5899037440784057,3.105724334716797
0.5898432031909466,3.10649037361145
0.5899118955967396,3.1076152324676514
0.5898513474894267,3.108405828475952
0.5899200478110103,3.1095969676971436
0.589859492487028,3.110295534133911
0.5899282007181849,3.111449956893921
0.5898676381807184,3.112170457839966
0.589936354315238,3.1133127212524414
0.5898757845674731,3.1140615940093994
0.5899445085991522,3.1152093410491943
0.589883931644275,3.1159424781799316
0.589952663566917,3.1170952320098877
0.5898920794081138,3.117809295654297
0.5899608192155292,3.119063138961792
0.5899002278559874,3.1197500228881836
0.5899689755419933,3.120941162109375
0.5899083769849003,3.1216392517089844
0.5899771325433212,3.1228435039520264
0.5899165267918647,3.123548984527588
0.5899852902165319,3.1247458457946777
0.5899246772739002,3.1254658699035645
0.5899934485586517,3.1266491413116455
0.5899328284280336,3.127352237701416
0.590001607566714,3.1285557746887207
0.5899409802512989,3.129267692565918
0.5900097672377602,3.1305086612701416
0.5899491327407375,3.1312015056610107
0.5900179275688383,3.1324069499969482
0.5899572858933977,3.133115768432617
0.5900260885570038,3.1343066692352295
0.5899654397063359,3.1350526809692383
0.590034250199319,3.1362314224243164
0.5899735941766143,3.1370115280151367
0.5900424124928542,3.1381442546844482
0.5899817493013039,3.138901710510254
0.590050575434686,3.140012264251709
0.5899899050774815,3.1408028602600098
0.5900587390218985,3.1418652534484863
0.5899980615022317,3.1426563262939453
0.5900669032515832,3.1437339782714844
0.590006218572646,3.1445236206054688
0.5900750681208384,3.145637035369873
0.5900143762858233,3.1463871002197266
0.5900832336267693,3.1474967002868652
0.5900225346388693,3.1482479572296143
0.5900913997664886,3.1493642330169678
0.5900306936288968,3.1501095294952393
0.590099566537116,3.151242733001709
0.5900388532530255,3.151994466781616
0.5901077339357778,3.1531081199645996
0.5900470135083827,3.1538784503936768
0.5901159019596077,3.1550121307373047
0.5900551743921019,3.155745029449463
0.5901240706057462,3.1568851470947266
0.5900633359013241,3.1576144695281982
0.5901322398713411,3.1588242053985596
0.5900714980331971,3.159532070159912
0.5901404097535464,3.160715103149414
0.5900796607848757,3.1614224910736084
0.5901485802495241,3.162614345550537
0.5900878241535217,3.1633148193359375
0.5901567513564421,3.164538621902466
0.5900959881363033,3.165255308151245
0.5901649230714758,3.166433334350586
0.5901041527303964,3.167163372039795
0.5901730953918073,3.1683349609375
0.590112317932983,3.169074535369873
0.5901812683146254,3.170327663421631
0.5901204837412527,3.171050548553467
0.590189441837126,3.1721889972686768
0.5901286501524011,3.172914743423462
0.5901976159565117,3.1740710735321045
0.5901368171636312,3.174833297729492
0.5902057906699917,3.175934314727783
0.5901449847721526,3.176692485809326
0.5902139659747824,3.1777994632720947
0.5901531529751816,3.1786324977874756
0.5902221418681064,3.1796722412109375
0.5901613217699413,3.1804792881011963
0.5902303183471939,3.1815226078033447
0.5901694911536616,3.1823031902313232
0.5902384954092806,3.1833837032318115
0.5901776611235791,3.184159278869629
0.59024667305161,3.1852867603302
0.590185831676937,3.1860361099243164
0.5902548512714317,3.1871719360351562
0.5901940028109851,3.1879067420959473
0.5902630300660023,3.1890594959259033
0.5902021745229802,3.1897807121276855
0.5902712094325848,3.190932035446167
0.5902103468101856,3.1916632652282715
0.5902793893684487,3.1927857398986816
0.5902185196698707,3.1935043334960938
0.5902875698708705,3.1947362422943115
0.5902266930993124,3.1954452991485596
0.5902957509371329,3.196641445159912
0.5902348670957935,3.197368621826172
0.5903039325645255,3.1985459327697754
0.5902430416566038,3.1992669105529785
0.5903121147503443,3.200467109680176
0.5902512167790392,3.2011771202087402
0.590320297491892,3.202349901199341
0.5902593924604025,3.2031099796295166
0.5903284807864775,3.2042529582977295
0.5902675686980028,3.205012798309326
0.5903366646314163,3.206141710281372
0.590275745489156,3.206881046295166
0.5903448490240305,3.2079989910125732
0.5902839228311839,3.2087364196777344
0.5903530339616487,3.209880828857422
0.5902921007214152,3.2106616497039795
0.5903612194416058,3.211742639541626
0.5903002791571853,3.2125179767608643
0.5903694054612433,3.2136290073394775
0.5903084581358353,3.214406967163086
0.590377592017909,3.215512275695801
0.5903166376547132,3.216254949569702
0.5903857791089567,3.2174270153045654
0.5903248177111732,3.218148946762085
0.5903939667317476,3.2192890644073486
0.590332998302576,3.220048666000366
0.5904021548836482,3.2211999893188477
0.5903411794262886,3.2219343185424805
0.590410343562032,3.223107099533081
0.5903493610796843,3.2238426208496094
0.5904185327642784,3.224997043609619
0.5903575432601427,3.225726842880249
0.5904267224877734,3.2268669605255127
0.5903657259650495,3.227602243423462
0.5904349127299092,3.2287588119506836
0.5903739091917974,3.2294859886169434
0.5904431034880844,3.230802297592163
0.5903820929377848,3.2315120697021484
0.5904512947597034,3.232686996459961
0.5903902772004163,3.2333972454071045
0.5904594865421776,3.234619617462158
0.5903984619771027,3.2353339195251465
0.5904676788329238,3.2364985942840576
0.5904066472652614,3.2372169494628906
0.5904758716293657,3.2384045124053955
0.5904148330623159,3.2391357421875
0.5904840649289326,3.240276336669922
0.5904230193656955,3.24100923538208
0.5904922587290604,3.2421469688415527
0.5904312061728361,3.2429161071777344
0.5905004530271908,3.2440450191497803
0.5904393934811795,3.244786500930786
0.5905086478207723,3.245929002761841
0.5904475812881738,3.2466790676116943
0.5905168431072586,3.247810125350952
0.5904557695912729,3.248566150665283
0.5905250388841101,3.2497141361236572
0.5904639583879373,3.250441312789917
0.5905332351487934,3.251573324203491
0.590472147675633,3.2522966861724854
0.5905414318987805,3.25343656539917
0.5904803374518328,3.2541699409484863
0.5905496291315503,3.2553226947784424
0.5904885277140149,3.256056785583496
0.590557826844587,3.2571983337402344
0.5904967184596636,3.2579150199890137
0.5905660250353812,3.259164810180664
0.5905049096862696,3.259864091873169
0.5905742237014296,3.261070728302002
0.5905131013913292,3.261772394180298
0.5905824228402348,3.2629599571228027
0.590521293572345,3.263674736022949
0.590590622449305,3.2648534774780273
0.5905294862268251,3.2655766010284424
0.590598822526155,3.2667508125305176
0.5905376793522844,3.2674639225006104
0.5906070230683049,3.2686514854431152
0.5905458729462428,3.269359588623047
0.5906152240732813,3.270611047744751
0.5905540670062268,3.271300792694092
0.5906234255386162,3.2724812030792236
0.5905622615297683,3.2731986045837402
0.590631627461848,3.2743773460388184
0.5905704565144053,3.2751238346099854
0.5906398298405209,3.2762553691864014
0.590578651957682,3.276984691619873
0.5906480326721841,3.2781248092651367
0.5905868478571481,3.278867244720459
0.5906562359543939,3.2799863815307617
0.590595044210359,3.2807435989379883
0.5906644396847117,3.281860828399658
0.590603241014876,3.2825984954833984
0.590672643860705,3.283720016479492
0.5906114382682668,3.2844486236572266
0.5906808484799467,3.2856087684631348
0.590619635968104,3.286327600479126
0.590689053540016,3.287487030029297
0.5906278341119664,3.288210391998291
0.5906972590384976,3.2894363403320312
0.5906360326974389,3.2901294231414795
0.5907054649729819,3.291400909423828
0.5906442317221118,3.292100191116333
0.5907136713410653,3.2932729721069336
0.5906524311835808,3.2940056324005127
0.5907218781403496,3.2951903343200684
0.590660631079448,3.295898675918579
0.5907300853684428,3.297053575515747
0.5906688314073208,3.297773599624634
0.5907382930229577,3.29898738861084
0.5906770321648123,3.2996809482574463
0.5907465011015138,3.3008790016174316
0.5906852333495413,3.3015806674957275
0.5907547096017354,3.3027684688568115
0.5906934349591323,3.30346941947937
0.5907629185212532,3.304666042327881
0.5907016369912156,3.3053841590881348
0.590771127857703,3.3065755367279053
0.5907098394434267,3.3072726726531982
0.5907793376087266,3.3085014820098877
0.5907180423134073,3.3091988563537598
0.5907875477719708,3.3103785514831543
0.590726245598804,3.3111186027526855
0.5907957583450889,3.3122403621673584
0.5907344492972699,3.313040256500244
0.5908039693257388,3.3141138553619385
0.5907426534064626,3.314911127090454
0.5908121807115847,3.315985918045044
0.5907508579240461,3.3167638778686523
0.590820392500296,3.3178553581237793
0.5907590628476894,3.3186497688293457
0.5908286046895478,3.3197505474090576
0.5907672681750673,3.3205201625823975
0.5908368172770205,3.321643590927124
0.5907754739038602,3.322408437728882
0.5908450302604001,3.3235132694244385
0.5907836800317539,3.324298858642578
0.5908532436373782,3.325406074523926
0.5907918865564393,3.326150417327881
0.5908614574056517,3.3272600173950195
0.5908000934756132,3.3280560970306396
0.590869671562923,3.3291242122650146
0.5908083007869781,3.3299005031585693
0.5908778861069002,3.3310482501983643
0.5908165084882412,3.331786632537842
0.5908861010352963,3.332935094833374
0.5908247165771159,3.333662748336792
0.5908943163458302,3.3348610401153564
0.5908329250513201,3.335597038269043
0.590902532036226,3.3367342948913574
0.5908411339085781,3.3374624252319336
0.5909107481042133,3.3387084007263184
0.590849343146619,3.339411735534668
0.5909189645475267,3.3406219482421875
0.5908575527631772,3.3413383960723877
0.5909271813639068,3.342517614364624
0.5908657627559927,3.34321928024292
0.590935398551099,3.344421148300171
0.5908739731228109,3.34513521194458
0.5909436161068542,3.346287727355957
0.5908821838613821,3.3470547199249268
0.5909518340289287,3.3482398986816406
0.5908903949694627,3.3489837646484375
0.5909600523150839,3.3501179218292236
0.5908986064448135,3.350867748260498
0.5909682709630868,3.3519864082336426
0.590906818285201,3.352717161178589
0.5909764899707095,3.353965997695923
0.5909150304883972,3.3547027111053467
0.5909847093357293,3.3558356761932373
0.5909232430521788,3.3565752506256104
0.5909929290559288,3.3577048778533936
0.5909314559743284,3.358431339263916
0.5910011491290958,3.359605073928833
0.5909396692526333,3.3603320121765137
0.5910093695530237,3.3614630699157715
0.5909478828848862,3.3621902465820312
0.5910175903255104,3.363400936126709
0.590956096868885,3.364128828048706
0.5910258114443593,3.3653244972229004
0.5909643112024329,3.3660359382629395
0.5910340329073794,3.3671836853027344
0.590972525883338,3.3679137229919434
0.5910422547123843,3.36920428276062
0.590980740909414,3.369884490966797
0.5910504768571931,3.371128559112549
0.5909889562784792,3.371825695037842
0.59105869933963,3.3729963302612305
0.5909971719883577,3.3737542629241943
0.5910669221575238,3.374885082244873
0.5910053880368777,3.3756189346313477
0.5910751453087093,3.3767597675323486
0.5910136044218739,3.3774843215942383
0.5910833687910259,3.378667116165161
0.5910218211411848,3.379373073577881
0.5910915926023178,3.380589485168457
0.591030038192655,3.3813204765319824
0.591099816740435,3.382511615753174
0.5910382555741334,3.3832151889801025
0.591108041203232,3.3843846321105957
0.5910464732834741,3.385133981704712
0.5911162659885687,3.3862690925598145
0.5910546913185367,3.387032985687256
0.5911244910943096,3.3881421089172363
0.5910629096771857,3.3889102935791016
0.5911327165183248,3.3900225162506104
0.59107112835729,3.3907735347747803
0.5911409422584889,3.391880989074707
0.5910793473567242,3.392631769180298
0.5911491683126816,3.3937675952911377
0.5910875666733676,3.3945188522338867
0.5911573946787878,3.395644187927246
0.5910957863051046,3.3963873386383057
0.5911656213546973,3.397516965866089
0.5911040062498246,3.398263931274414
0.5911738483383048,3.399384021759033
0.5911122265054215,3.4001247882843018
0.5911820756275099,3.4012529850006104
0.5911204470697948,3.402001142501831
0.5911903032202172,3.4031472206115723
0.5911286679408486,3.4038796424865723
0.5911985311143362,3.4050450325012207
0.5911368891164919,3.405773401260376
0.5912067593077813,3.4069485664367676
0.5911451105946385,3.4076759815216064
0.591214987798472,3.4088327884674072
0.5911533323732076,3.409553050994873
0.5912232165843324,3.4107539653778076
0.5911615544501225,3.4114720821380615
0.5912314456632914,3.412628650665283
0.591169776823312,3.413346290588379
0.5912396750332832,3.414706230163574
0.5911779994907096,3.4154069423675537
0.5912479046922463,3.416579246520996
0.5911862224502534,3.4173054695129395
0.5912561346381244,3.4184858798980713
0.5911944456998868,3.4192004203796387
0.5912643648688661,3.4204511642456055
0.5912026692375573,3.4211530685424805
0.5912725953824245,3.42234468460083
0.591210893061218,3.423079252243042
0.5912808261767576,3.4242260456085205
0.5912191171688265,3.4249656200408936
0.5912890572498284,3.42610764503479
0.5912273415583448,3.426854133605957
0.5912972885996043,3.4279932975769043
0.59123556622774,3.4287283420562744
0.5913055202240578,3.429858446121216
0.5912437911749842,3.430603504180908
0.5913137521211657,3.431722640991211
0.5912520163980537,3.4324493408203125
0.5913219842889103,3.433624505996704
0.59126024189493,3.4343345165252686
0.591330216725278,3.435495138168335
0.5912684676635991,3.4362292289733887
0.59133844942826,3.4373574256896973
0.5912766937020517,3.438075065612793
0.5913466823958522,3.439225435256958
0.5912849200082831,3.439955949783325
0.5913549156260555,3.441106081008911
0.5912931465802937,3.4418766498565674
0.591363149116875,3.4429869651794434
0.5913013734160883,3.4437294006347656
0.5913713828663211,3.4448704719543457
0.5913096005136761,3.4455974102020264
0.5913796168724081,3.4467670917510986
0.5913178278710715,3.4474687576293945
0.5913878511331555,3.4487314224243164
0.5913260554862929,3.449424982070923
0.5913960856465873,3.450650453567505
0.5913342833573642,3.4513494968414307
0.5914043204107318,3.4525198936462402
0.5913425114823129,3.4532408714294434
0.5914125554236225,3.4544665813446045
0.5913507398591717,3.455177068710327
0.5914207906832969,3.456329822540283
0.591358968485978,3.457059860229492
0.5914290261877974,3.458259344100952
0.5913671973607735,3.4590137004852295
0.591437261935171,3.4601590633392334
0.5913754264816046,3.4609034061431885
0.5914454979234691,3.4620330333709717
0.5913836558465219,3.462792158126831
0.591453734150748,3.4638991355895996
0.5913918854535809,3.46469783782959
0.5914619706150681,3.465771436691284
0.5914001153008419,3.4665918350219727
0.5914702073144944,3.4676778316497803
0.5914083453863693,3.468695878982544
0.5914784442470966,3.469531774520874
0.5914165757082319,3.4705710411071777
0.5914866814109488,3.471381902694702
0.5914248062645036,3.472440242767334
0.5914949188041299,3.4732234477996826
0.591433037053262,3.474299192428589
0.5915031564247224,3.475132465362549
0.5914412680725897,3.4762701988220215
0.5915113942708145,3.4770188331604004
0.5914494993205738,3.478142023086548
0.5915196323404978,3.478893995285034
0.5914577307953057,3.480027675628662
0.5915278706318691,3.480771064758301
0.591465962494881,3.4818949699401855
0.5915361091430291,3.4826643466949463
0.5914741944174003,3.483814239501953
0.5915443478720833,3.484571695327759
0.5914824265609682,3.4856739044189453
0.5915525868171415,3.486414670944214
0.5914906589236938,3.487525701522827
0.5915608259763177,3.4883108139038086
0.5914988915036907,3.489393949508667
0.5915690653477306,3.490171432495117
0.5915071242990768,3.491252899169922
0.5915773049295029,3.4920599460601807
0.5915153573079744,3.4931461811065674
0.5915855447197623,3.4939332008361816
0.5915235905285102,3.4950737953186035
0.5915937847166403,3.495821952819824
0.5915318239588153,3.4969277381896973
0.591602024918273,3.4976630210876465
0.5915400575970248,3.4988253116607666
0.5916102653228006,3.499556064605713
0.5915482914412787,3.5007030963897705
0.591618505928368,3.501433849334717
0.5915565254897209,3.5026960372924805
0.5916267467331241,3.503403663635254
0.5915647597404999,3.504603147506714
0.5916349877352225,3.505345582962036
0.5915729941917682,3.50649094581604
0.5916432289328204,3.5072243213653564
0.5915812288416827,3.5083870887756348
0.5916514703240803,3.509162425994873
0.5915894636884049,3.510265827178955
0.5916597119071678,3.511042356491089
0.5915976987301004,3.512119770050049
0.5916679536802536,3.512892007827759
0.5916059339649384,3.514026641845703
0.5916761956415125,3.5148017406463623
0.5916141693910936,3.5158963203430176
0.5916844377891235,3.5166733264923096
0.5916224050067438,3.517737865447998
0.5916926801212696,3.5185623168945312
0.5916306408100718,3.5196237564086914
0.5917009226361386,3.520447015762329
0.5916388767992642,3.521484851837158
0.5917091653319216,3.52229380607605
0.591647112972512,3.5233821868896484
0.591717408206815,3.5241565704345703
0.5916553493280101,3.525275468826294
0.5917256512590183,3.5260207653045654
0.5916635858639583,3.5271449089050293
0.5917338944867363,3.527916669845581
0.5916718225785597,3.5290422439575195
0.5917421378881768,3.529792070388794
0.5916800594700221,3.5309841632843018
0.5917503814615529,3.5317070484161377
0.5916882965365573,3.5329062938690186
0.5917586252050809,3.5336480140686035
0.5916965337763815,3.534801959991455
0.5917668691169818,3.535555601119995
0.5917047711877148,3.5368330478668213
0.5917751131954808,3.537522077560425
0.5917130087687811,3.5388131141662598
0.5917833574388068,3.539504051208496
0.5917212465178092,3.5407376289367676
0.5917916018451931,3.541451930999756
0.5917294844330313,3.5426464080810547
0.5917998464128769,3.5433590412139893
0.5917377225126843,3.5446083545684814
0.5918080911400998,3.5453288555145264
0.5917459607550085,3.546501874923706
0.5918163360251071,3.5472230911254883
0.5917541991582489,3.548527240753174
0.5918245810661485,3.549226760864258
0.5917624377206544,3.5503945350646973
0.5918328262614776,3.5511467456817627
0.5917706764404776,3.5522961616516113
0.5918410716093523,3.553035020828247
0.5917789153159758,3.5541751384735107
0.591849317108034,3.5549306869506836
0.5917871543454096,3.5560431480407715
0.5918575627557886,3.5567896366119385
0.5917953935270444,3.5578832626342773
0.5918658085508861,3.5586636066436768
0.591803632859149,3.559744358062744
0.5918740544915999,3.5605251789093018
0.5918118723399964,3.5616021156311035
0.5918823005762083,3.562373638153076
0.5918201119678638,3.563479423522949
0.5918905468029927,3.5642614364624023
0.5918283517410321,3.5653812885284424
0.5918987931702392,3.5661239624023438
0.5918365916577863,3.567277193069458
0.5919070396762374,3.5680110454559326
0.5918448317164157,3.5691518783569336
0.591915286319281,3.5698859691619873
0.591853071915213,3.5710411071777344
0.5919235330976675,3.5717618465423584
0.5918613122524751,3.5729286670684814
0.5919317800096991,3.573676586151123
0.5918695527265029,3.574846029281616
0.591940027053681,3.5756008625030518
0.5918777933356012,3.57671856880188
0.5919482742279228,3.5774524211883545
0.5918860340780786,3.5786991119384766
0.591956521530738,3.5794053077697754
0.5918942749522479,3.5806033611297607
0.5919647689604437,3.5813164710998535
0.5919025159564255,3.582505941390991
0.5919730165153613,3.583218574523926
0.5919107570889319,3.584420680999756
0.5919812641938158,3.5851683616638184
0.5919189983480915,3.58628249168396
0.5919895119941365,3.5870556831359863
0.5919272397322325,3.5881989002227783
0.5919977599146559,3.588930606842041
0.5919354812396868,3.5900583267211914
0.5920060079537108,3.5908408164978027
0.5919437228687903,3.5919060707092285
0.5920142561096422,3.5927000045776367
0.591951964617883,3.593777656555176
0.5920225043807941,3.594592571258545
0.5919602064853083,3.5956459045410156
0.5920307527655149,3.5964560508728027
0.5919684484694139,3.5974931716918945
0.5920390012621567,3.598383903503418
0.5919766905685508,3.599346160888672
0.5920472498690755,3.6002542972564697
0.5919849327810743,3.6011950969696045
0.5920554985846309,3.602123498916626
0.5919931751053432,3.603058099746704
0.5920637474071866,3.604001045227051
0.5920014175397201,3.6049458980560303
0.5920719963351095,3.605858087539673
0.5920096600825718,3.6068532466888428
0.5920802453667713,3.6077637672424316
0.5920179027322681,3.608708143234253
0.5920884945005465,3.609631299972534
0.5920261454871834,3.6106576919555664
0.5920967437348136,3.6114940643310547
0.5920343883456953,3.6125071048736572
0.592104993067955,3.61333966255188
0.5920426313061855,3.6143555641174316
0.5921132424983573,3.615211248397827
0.5920508743670391,3.6161980628967285
0.5921214920244099,3.617053508758545
0.5920591175266451,3.6180927753448486
0.5921297416445066,3.6189491748809814
0.5920673607833963,3.619931697845459
0.5921379913570445,3.6207971572875977
0.5920756041356892,3.6217737197875977
0.5921462411604249,3.6226563453674316
0.5920838475819239,3.6236515045166016
0.5921544910530523,3.6245598793029785
0.5920920911205043,3.6255483627319336
0.5921627410333351,3.626422882080078
0.5921003347498379,3.6273887157440186
0.5921709910996856,3.6283109188079834
0.5921085784683358,3.629232406616211
0.5921792412505192,3.63016676902771
0.5921168222744132,3.631103754043579
0.5921874914842559,3.6320199966430664
0.5921250661664884,3.6329665184020996
0.5921957417993182,3.633892774581909
0.5921333101429836,3.634835958480835
0.5922039921941332,3.6357789039611816
0.592141554202325,3.636728048324585
0.592212242667131,3.6376307010650635
0.5921497983429417,3.6386382579803467
0.5922204932167461,3.639526128768921
0.5921580425632671,3.640522003173828
0.5922287438414156,3.6414031982421875
0.5921662868617379,3.6423697471618652
0.5922369945395808,3.6432406902313232
0.5921745312367941,3.6442642211914062
0.5922452453096869,3.645148754119873
0.5921827756868803,3.6460978984832764
0.5922534961501821,3.647007465362549
0.5921910202104437,3.6479439735412598
0.5922617470595185,3.648860454559326
0.5921992648059352,3.6498360633850098
0.5922699980361518,3.6507680416107178
0.59220750947181,3.651700735092163
0.592278249078541,3.6526756286621094
0.5922157542065261,3.6535890102386475
0.592286500185149,3.654578924179077
0.5922239990085454,3.655522108078003
0.5922947513544421,3.6564581394195557
0.5922322438763336,3.6573848724365234
0.59230300258489,3.658397912979126
0.592240488808359,3.659252643585205
0.5923112538749664,3.660259962081909
0.5922487338030947,3.6611146926879883
0.592319505223148,3.6621346473693848
0.5922569788590165,3.663031816482544
0.5923277566279153,3.664010524749756
0.5922652239746039,3.6649413108825684
0.5923360080877522,3.6658642292022705
0.59227346914834,3.6668174266815186
0.5923442596011465,3.667708396911621
0.5922817143787112,3.6686906814575195
0.5923525111665886,3.6695919036865234
0.592289959664208,3.6705617904663086
0.5923607627825733,3.671447515487671
0.5922982050033233,3.672424554824829
0.5923690144475986,3.673311948776245
0.5923064503945548,3.6742820739746094
0.5923772661601658,3.67518949508667
0.5923146958364023,3.6761417388916016
0.5923855179187797,3.677051544189453
0.5923229413273701,3.6780359745025635
0.5923937697219487,3.678973436355591
0.5923311868659655,3.679898738861084
0.5924020215681849,3.680856704711914
0.5923394324506994,3.6817586421966553
0.5924102734560028,3.682741403579712
0.5923476780800863,3.683635711669922
0.5924185253839218,3.684645175933838
0.5923559237526436,3.6855671405792236
0.5924267773504637,3.686533212661743
0.5923641694668924,3.6874868869781494
0.5924350293541539,3.6884360313415527
0.5923724152213576,3.689323663711548
0.5924432813935214,3.69028902053833
0.592380661014567,3.691162347793579
0.5924515334670982,3.692140579223633
0.5923889068450517,3.693016529083252
0.5924597855734207,3.6940085887908936
0.592397152711347,3.694887161254883
0.5924680377110274,3.695878028869629
0.5924053986119905,3.6967732906341553
0.592476289878461,3.697753667831421
0.592413644545524,3.698667049407959
0.5924845420742673,3.699610471725464
0.5924218905104924,3.7005510330200195
0.5924927942969955,3.7014646530151367
0.5924301365054437,3.7023932933807373
0.5925010465451981,3.7033045291900635
0.5924383825289299,3.704265594482422
0.5925092988174311,3.705190896987915
0.5924466285795055,3.706110954284668
0.5925175511122535,3.707066297531128
0.5924548746557289,3.707986831665039
0.5925258034282282,3.7089285850524902
0.5924631207561619,3.709824800491333
0.592534055763921,3.7107856273651123
0.5924713668793694,3.7116668224334717
0.592542308117901,3.712658643722534
0.5924796130239195,3.7135109901428223
0.592550560488741,3.714561700820923
0.5924878591883836,3.715418577194214
0.5925588128750164,3.716449499130249
0.5924961053713369,3.7172882556915283
0.5925670652753066,3.7183139324188232
0.5925043515713572,3.719280242919922
0.5925753176881937,3.7201859951019287
0.5925125977870261,3.721158742904663
0.5925835701122639,3.722052574157715
0.5925208440169285,3.723039150238037
0.5925918225461058,3.7239396572113037
0.592529090259652,3.724938154220581
0.5926000749883116,3.7257986068725586
0.5925373365137879,3.7268035411834717
0.5926083274374768,3.7276840209960938
0.5925455827779308,3.7287418842315674
0.5926165798922003,3.729560613632202
0.5925538290506784,3.7307019233703613
0.5926248323510838,3.731454372406006
0.5925620753306318,3.7325832843780518
0.5926330848127326,3.733327627182007
0.5925703216163947,3.734510898590088
0.5926413372757552,3.7352547645568848
0.5925785679065751,3.73644757270813
0.592649589738763,3.737163782119751
0.5925868141997832,3.7383201122283936
0.5926578422003711,3.7391042709350586
0.5925950604946333,3.7401864528656006
0.5926660946591974,3.740973472595215
0.5926033067897419,3.742050886154175
0.5926743471138631,3.742832660675049
0.5926115530837297,3.743917942047119
0.5926825995629929,3.7446932792663574
0.59261979937522,3.7457680702209473
0.5926908520052141,3.7466259002685547
0.5926280456628392,3.747606039047241
0.5926991044391577,3.7487008571624756
0.5926362919452173,3.7494571208953857
0.5927073568634577,3.7506096363067627
0.5926445382209872,3.7513234615325928
0.5927156092767509,3.7526023387908936
0.5926527844887849,3.753295660018921
0.592723861677678,3.754540205001831
0.59266103074725,3.755244255065918
0.5927321140648821,3.7564468383789062
0.5926692769950244,3.7571523189544678
0.5927403664370099,3.7583515644073486
0.5926775232307541,3.7590906620025635
0.5927486187927111,3.7602195739746094
0.5926857694530874,3.760950803756714
0.5927568711306382,3.762099504470825
0.5926940156606763,3.7628591060638428
0.5927651234494479,3.763974666595459
0.5927022618521756,3.764725685119629
0.5927733757477983,3.7658371925354004
0.5927105080262434,3.766589879989624
0.5927816280243521,3.7677042484283447
0.5927187541815409,3.768463611602783
0.5927898802777746,3.769566535949707
0.5927270003167321,3.7703025341033936
0.592798132506734,3.771427869796753
0.5927352464304843,3.77221417427063
0.5928063847099015,3.7732930183410645
0.592743492521468,3.7740702629089355
0.5928146368859518,3.775184154510498
0.5927517385883568,3.7759530544281006
0.5928228890335625,3.7770683765411377
0.5927599846298269,3.777790069580078
0.5928311411514141,3.7789437770843506
0.5927682306445581,3.7797553539276123
0.5928393932381905,3.7808077335357666
0.592776476631233,3.7815983295440674
0.5928476452925782,3.782689094543457
0.5927847225885371,3.783432722091675
0.5928558973132668,3.784602165222168
0.5927929685151594,3.7853457927703857
0.5928641492989496,3.786501407623291
0.5928012144097914,3.787227153778076
0.592872401248322,3.7884020805358887
0.5928094602711281,3.7891197204589844
0.5928806531600829,3.7902538776397705
0.5928177060978671,3.7910215854644775
0.5928889050329345,3.7921195030212402
0.5928259518887093,3.792874813079834
0.5928971568655811,3.7939956188201904
0.5928341976423586,3.7947657108306885
0.5929054086567311,3.795881986618042
0.5928424433575217,3.7966206073760986
0.592913660405095,3.797755241394043
0.5928506890329083,3.7985503673553467
0.5929219121093868,3.799610137939453
0.5928589346672313,3.80039381980896
0.5929301637683234,3.8015365600585938
0.5928671802592064,3.802272319793701
0.5929384153806245,3.8034095764160156
0.5928754258075525,3.8041512966156006
0.5929466669450127,3.805325746536255
0.5928836713109911,3.8060522079467773
0.592954918460214,3.807209014892578
0.592891916768247,3.8079416751861572
0.592963169924957,3.809100389480591
0.5929001621780479,3.8098537921905518
0.5929714213379734,3.8109965324401855
0.592908407539124,3.8119750022888184
0.5929796726979976,3.8128609657287598
0.5929166528502091,3.813849925994873
0.5929879240037671,3.8147478103637695
0.5929248981100396,3.8157503604888916
0.5929961752540225,3.8166205883026123
0.5929331433173545,3.817626953125
0.5930044264475068,3.818544864654541
0.5929413884708965,3.8195059299468994
0.5930126775829667,3.8204185962677
0.5929496335694107,3.821390390396118
0.5930209286591512,3.822298526763916
0.5929578786116452,3.8232405185699463
0.5930291796748123,3.8241565227508545
0.5929661235963508,3.82511568069458
0.5930374306287048,3.826023817062378
0.5929743685222816,3.8270273208618164
0.5930456815195871,3.827925682067871
0.592982613388194,3.828906297683716
0.5930539323462194,3.8298161029815674
0.5929908581928481,3.8308088779449463
0.5930621831073655,3.8316638469696045
0.5929991029350062,3.832709789276123
0.593070433801792,3.8335940837860107
0.5930073476134338,3.834592819213867
0.5930786844282679,3.8354508876800537
0.5930155922268989,3.8364431858062744
0.5930869349855656,3.8373162746429443
0.5930238367741729,3.838359832763672
0.5930951854724603,3.839181661605835
0.5930320812540295,3.840219020843506
0.5931034358877298,3.841110944747925
0.5930403256652457,3.842109441757202
0.5931116862301546,3.843000888824463
0.593048570006601,3.8439807891845703
0.5931199364985185,3.844904661178589
0.593056814276878,3.845834732055664
0.5931281866916076,3.846813440322876
0.5930650584748617,3.8477468490600586
0.5931364368082116,3.8486897945404053
0.5930733025993403,3.849600315093994
0.593144686847122,3.850670576095581
0.5930815466491047,3.8515279293060303
0.593152936807134,3.8525502681732178
0.5930897906229491,3.853372573852539
0.5931611866870449,3.8544626235961914
0.5930980345196692,3.855245590209961
0.5931694364856553,3.856360912322998
0.593106278338065,3.8571231365203857
0.5931776862017683,3.858224868774414
0.5931145220769382,3.8590638637542725
0.5931859358341899,3.8600990772247314
0.5931227657350936,3.8609185218811035
0.5931941853817289,3.8619625568389893
0.5931310093113391,3.8628909587860107
0.5932024348431968,3.8638384342193604
0.5931392528044849,3.8647940158843994
0.593210684217408,3.865715265274048
0.5931474962133443,3.8666670322418213
0.5932189335031793,3.8676092624664307
0.5931557395367332,3.868588924407959
0.5932271826993306,3.869488000869751
0.5931639827734703,3.8705408573150635
0.5932354318046844,3.871384859085083
0.5931722259223768,3.8724098205566406
0.5932436808180662,3.8732829093933105
0.5931804689822773,3.8742928504943848
0.5932519297383038,3.875171661376953
0.5931887119519982,3.8761539459228516
0.5932601785642277,3.8770415782928467
0.5931969548303694,3.8780672550201416
0.5932684272946719,3.8789334297180176
0.5932051976162231,3.8799216747283936
0.5932766759284723,3.8807950019836426
0.5932134403083944,3.881768226623535
0.5932849244644676,3.882667303085327
0.5932216829057211,3.883650541305542
0.5932931729014995,3.884568691253662
0.5932299254070436,3.8855247497558594
0.5933014212384123,3.8864192962646484
0.5932381678112049,3.887380361557007
0.5933096694740532,3.8882880210876465
0.593246410117051,3.889251947402954
0.5933179176072715,3.890169858932495
0.5932546523234302,3.8911097049713135
0.5933261656369196,3.89202880859375
0.5932628944291941,3.8929784297943115
0.5933344135618526,3.8939311504364014
0.5932711364331965,3.8949086666107178
0.5933426613809282,3.8958091735839844
0.5932793783342933,3.896799087524414
0.5933509090930064,3.897702693939209
0.5932876201313445,3.8986921310424805
0.5933591566969505,3.899559259414673
0.5932958618232116,3.90057110786438
0.5933674041916263,3.9015026092529297
0.5933041034087589,3.902428150177002
0.5933756515759017,3.903359889984131
0.5933123448868538,3.904325485229492
0.5933838988486477,3.9052414894104004
0.5933205862563661,3.90617299079895
0.593392146008738,3.9071216583251953
0.5933288275161679,3.908031463623047
0.5934003930550487,3.9089932441711426
0.5933370686651346,3.9098780155181885
0.5934086399864585,3.9108662605285645
0.5933453097021436,3.911724328994751
0.5934168868018488,3.912721872329712
0.5933535506260753,3.9136009216308594
0.5934251335001041,3.9146265983581543
0.5933617914358124,3.9154539108276367
0.5934333800801104,3.9165449142456055
0.5933700321302404,3.9173173904418945
0.5934416265407572,3.918424367904663
0.5933782727082477,3.919220209121704
0.5934498728809361,3.920320510864258
0.5933865131687246,3.92108416557312
0.5934581190995419,3.922187328338623
0.5933947535105645,3.9229774475097656
0.5934663651954714,3.924058675765991
0.5934029937326631,3.924877166748047
0.593474611167624,3.9259510040283203
0.5934112338339189,3.92673397064209
0.593482857014902,3.9278149604797363
0.5934194738132329,3.9286625385284424
0.5934911027362099,3.9297080039978027
0.5934277136695086,3.930546283721924
0.5934993483304554,3.931570529937744
0.5934359534016521,3.9323959350585938
0.5935075937965478,3.9334475994110107
0.5934441930085718,3.934264898300171
0.5935158391333996,3.935335636138916
0.5934524324891793,3.9367611408233643
0.593524084339926,3.937462329864502
0.5934606718423883,3.9386987686157227
0.593532329415044,3.939406394958496
0.5934689110671145,3.9405899047851562
0.5935405743576737,3.9413161277770996
0.5934771501622773,3.9424800872802734
0.5935488191667377,3.9432144165039062
0.5934853891267978,3.9443881511688232
0.5935570638411609,3.945133924484253
0.5934936279595999,3.94624924659729
0.5935653083798709,3.9470062255859375
0.5935018666596097,3.9481661319732666
0.5935735527817978,3.9488890171051025
0.5935101052257565,3.950023889541626
0.5935817970458739,3.95076847076416
0.5935183436569714,3.9518775939941406
0.5935900411710344,3.952623128890991
0.5935265819521883,3.9537458419799805
0.5935982851562168,3.9545199871063232
0.5935348201103434,3.9556283950805664
0.5936065290003613,3.956425905227661
0.5935430581303758,3.957526445388794
0.5936147727024099,3.9582748413085938
0.5935512960112265,3.959425687789917
0.5936230162613079,3.9601612091064453
0.5935595337518396,3.961275577545166
0.5936312596760028,3.962015390396118
0.5935677713511613,3.963226079940796
0.5936395029454445,3.963956594467163
0.5935760088081403,3.9651544094085693
0.5936477460685853,3.965888500213623
0.5935842461217276,3.96708607673645
0.5936559890443802,3.96781063079834
0.5935924832908772,3.9689764976501465
0.5936642318717861,3.969693660736084
0.5936007203145449,3.970842123031616
0.5936724745497631,3.9715731143951416
0.5936089571916895,3.972757339477539
0.5936807170772731,3.973478317260742
0.5936171939212718,3.974642753601074
0.5936889594532809,3.975389003753662
0.5936254305022551,3.9765737056732178
0.5936972016767534,3.977299690246582
0.5936336669336054,3.978443145751953
0.5937054437466602,3.9791946411132812
0.5936419032142911,3.980362892150879
0.5937136856619731,3.9810903072357178
0.5936501393432827,3.9822072982788086
0.5937219274216663,3.9829742908477783
0.5936583753195533,3.984084129333496
0.5937301690247165,3.984844923019409
0.5936666111420784,3.985959053039551
0.593738410470103,3.9867193698883057
0.593674846809836,3.987813949584961
0.5937466517568071,3.988632917404175
0.5936830823218062,3.98972749710083
0.5937548928838126,3.990598678588867
0.5936913176769719,3.991563320159912
0.5937631338501062,3.9924821853637695
0.5936995528743181,3.9934558868408203
0.593771374654676,3.994361639022827
0.5937077879128323,3.995326042175293
0.5937796152965136,3.996277093887329
0.5937160227915041,3.9971938133239746
0.5937878557746119,3.998154878616333
0.5937242575093262,3.9990763664245605
0.593796096087967,4.0000574588775635
0.5937324920652929,4.000953435897827
0.593804336235577,4.0019285678863525
0.5937407264584009,4.002828359603882
0.5938125762164422,4.003815650939941
0.5937489606876498,4.004762649536133
0.5938208160295658,4.005698204040527
0.5937571947520413,4.00665545463562
0.5938290556739528,4.007598876953125
0.5937654286505792,4.008560419082642
0.5938372951486106,4.009453773498535
0.59377366238227,4.010398864746094
0.5938455344525494,4.011311054229736
0.5937818959461221,4.012282609939575
0.5938537735847812,4.013145685195923
0.5937901293411467,4.014186859130859
0.5938620125443206,4.0150439739227295
0.5937983625663571,4.016048908233643
0.5938702513301843,4.016924858093262
0.593806595620769,4.0179443359375
0.5938784899413918,4.018833160400391
0.5938148285034006,4.019815921783447
0.5938867283769643,4.020695209503174
0.5938230612132716,4.021663188934326
0.5938949666359258,4.022614240646362
0.5938312937494049,4.023531436920166
0.5939032047173024,4.024614095687866
0.5938395261108256,4.025413751602173
0.5939114426201223,4.0265161991119385
0.5938477582965604,4.027255296707153
0.5939196803434165,4.028388261795044
0.5938559903056391,4.0291125774383545
0.5939279178862176,4.030253171920776
0.5938642221370937,4.031035661697388
0.5939361552475612,4.032145023345947
0.5938724537899577,4.0328943729400635
0.5939443924264847,4.03402304649353
0.5938806852632678,4.034775733947754
0.593952629422028,4.035918474197388
0.5938889165560625,4.036703109741211
0.593960866233233,4.037784814834595
0.5938971476673826,4.038574934005737
0.5939691028591442,4.039650201797485
0.5939053785962712,4.040429353713989
0.5939773392988081,4.041530609130859
0.593913609341774,4.0422728061676025
0.5939855755512737,4.043396234512329
0.5939218399029382,4.044155120849609
0.5939938116155922,4.045311212539673
0.5939300702788142,4.0460364818573
0.594002047490817,4.047205924987793
0.5939383004684535,4.047923803329468
0.5940102831760032,4.049083471298218
0.5939465304709111,4.049807786941528
0.5940185186702092,4.051018714904785
0.5939547602852431,4.051720142364502
0.5940267539724946,4.052922964096069
0.5939629899105087,4.053667306900024
0.5940349890819221,4.0548505783081055
0.5939712193457688,4.055573225021362
0.5940432239975559,4.056753158569336
0.5939794485900868,4.0574822425842285
0.5940514587184631,4.058695316314697
0.5939876776425279,4.059401750564575
0.5940596932437123,4.060587406158447
0.5939959065021603,4.061286211013794
0.5940679275723747,4.062509298324585
0.5940041351680535,4.063215017318726
0.5940761617035238,4.064397573471069
0.5940123636392798,4.0651466846466064
0.5940843956362352,4.066274642944336
0.5940205919149134,4.067025184631348
0.5940926293695864,4.068136692047119
0.594028819994031,4.068900108337402
0.5941008629026574,4.069997310638428
0.594037047875711,4.070758104324341
0.5941090962345303,4.071855783462524
0.5940452755590346,4.072603702545166
0.5941173293642897,4.073725461959839
0.5940535030430848,4.074472188949585
0.5941255622910216,4.075608968734741
0.5940617303269466,4.076349258422852
0.5941337950138151,4.077519655227661
0.5940699574097077,4.07823371887207
0.5941420275317606,4.079386234283447
0.5940781842904576,4.080115556716919
0.5941502598439513,4.081260442733765
0.5940864109682877,4.081990957260132
0.5941584919494823,4.083133697509766
0.5940946374422923,4.083872556686401
0.5941667238474511,4.08515477180481
0.5941028637115674,4.085851669311523
0.5941749555369565,4.087055444717407
0.5941110897752109,4.087756156921387
0.5941831870171006,4.088911533355713
0.5941193156323232,4.089630126953125
0.5941914182869871,4.090792179107666
0.5941275412820071,4.091526985168457
0.5941996493457214,4.092685222625732
0.5941357667233668,4.093408823013306
0.5942078801924121,4.094722270965576
0.5941439919555092,4.095422744750977
0.5942161108261687,4.0966174602508545
0.5941522169775431,4.097325801849365
0.5942243412461038,4.098529815673828
0.5941604417885795,4.099238157272339
0.5942325714513318,4.100398540496826
0.5941686663877315,4.101122856140137
0.5942408014409687,4.102265119552612
0.5941768907741142,4.1030426025390625
0.5942490312141333,4.10416316986084
0.594185114946845,4.104937314987183
0.5942572607699464,4.1060569286346436
0.5941933389050433,4.10681939125061
0.5942654901075307,4.1079230308532715
0.5942015626478305,4.108677387237549
0.5942737192260108,4.109773397445679
0.5942097861743305,4.110535144805908
0.594281948124514,4.111652612686157
0.5942180094836687,4.112404108047485
0.5942901768021691,4.113509893417358
0.5942262325749728,4.114253282546997
0.5942984052581071,4.115379810333252
0.594234455447373,4.116116046905518
0.5943066334914614,4.117284059524536
0.5942426781000008,4.118010520935059
0.5943148615013673,4.119163513183594
0.5942509005319903,4.119887590408325
0.5943230892869619,4.121043682098389
0.5942591227424779,4.121765851974487
0.5943313168473845,4.122985363006592
0.5942673447306015,4.123701333999634
0.594339544181777,4.124892473220825
0.5942755664955014,4.1256263256073
0.5943477712892825,4.126779317855835
0.5942837880363195,4.1275105476379395
0.5943559981690466,4.1287312507629395
0.5942920093522005,4.129430294036865
0.5943642248202172,4.130638122558594
0.5943002304422905,4.131326675415039
0.5943724512419437,4.1325109004974365
0.5943084513057378,4.1332244873046875
0.5943806774333777,4.134392023086548
0.5943166719416934,4.135164499282837
0.5943889033936731,4.136284112930298
0.5943248923493091,4.137023448944092
0.5943971291219857,4.138181686401367
0.5943331125277395,4.138942003250122
0.5944053546174728,4.140038013458252
0.5943413324761413,4.1408162117004395
0.5944135798792948,4.141930341720581
0.5943495521936729,4.1426918506622314
0.594421804906613,4.143829822540283
0.5943577716794949,4.144631862640381
0.5944300296985916,4.1457109451293945
0.5943659909327699,4.14658260345459
0.5944382542543962,4.147569179534912
0.5943742099526622,4.148435354232788
0.5944464785731949,4.1494245529174805
0.5943824287383387,4.150278568267822
0.5944547026541572,4.15129828453064
0.5943906472889677,4.152172088623047
0.594462926496455,4.153168678283691
0.5943988656037201,4.1540844440460205
0.5944711500992623,4.155085325241089
0.5944070836817682,4.1559412479400635
0.5944793734617548,4.1569554805755615
0.5944153015222864,4.1577982902526855
0.5944875965831102,4.158844709396362
0.5944235191244516,4.1596314907073975
0.5944958194625083,4.160718202590942
0.594431736487442,4.1614673137664795
0.5945040420991311,4.162600040435791
0.5944399536104382,4.163320064544678
0.5945122644921621,4.164576530456543
0.5944481704926227,4.165294170379639
0.5945204866407869,4.166476011276245
0.5944563871331797,4.16721773147583
0.5945287085441933,4.1683714389801025
0.5944646035312958,4.169098854064941
0.594536930201571,4.170244216918945
0.5944728196861594,4.170996189117432
0.5945451516121113,4.172121047973633
0.5944810355969605,4.172950744628906
0.5945533727750077,4.174002647399902
0.5944892512628915,4.174848556518555
0.5945615936894563,4.175894737243652
0.5944974666831467,4.17676568031311
0.5945698143546535,4.177754163742065
0.594505681856922,4.178653717041016
0.5945780347697995,4.179606199264526
0.5945138967834157,4.180504560470581
0.5945862549340952,4.181476593017578
0.5945221114618275,4.182340860366821
0.5945944748467439,4.18332576751709
0.5945303258913596,4.1842241287231445
0.5946026945069506,4.185210227966309
0.5945385400712159,4.186065673828125
0.5946109139139223,4.187098264694214
0.594546754000602,4.187920570373535
0.5946191330668684,4.18897008895874
0.5945549676787256,4.189763307571411
0.5946273519649994,4.190856456756592
0.5945631811047963,4.191602468490601
0.5946355706075284,4.192723989486694
0.5945713942780259,4.193464040756226
0.5946437889936698,4.194640874862671
0.5945796071976276,4.195389986038208
0.5946520071226405,4.196575880050659
0.5945878198628168,4.1972815990448
0.5946602249936587,4.198497533798218
0.5945960322728105,4.199207305908203
0.5946684426059451,4.20042085647583
0.5946042444268284,4.201124668121338
0.594676659958722,4.202311754226685
0.594612456324091,4.203052043914795
0.5946848770512133,4.204179286956787
0.5946206679638212,4.204925298690796
0.5946930938826454,4.206053018569946
0.5946288793452443,4.206918001174927
0.594701310452246,4.2079386711120605
0.5946370904675864,4.208794593811035
0.5947095267592452,4.20980429649353
0.5946453013300764,4.210667848587036
0.5947177428028746,4.211694955825806
0.5946535119319445,4.212560415267944
0.5947259585823677,4.213587522506714
0.5946617222724233,4.214407205581665
0.5947341740969598,4.215461015701294
0.5946699323507465,4.2162909507751465
0.5947423893458884,4.217313766479492
0.5946781421661506,4.2181689739227295
0.5947506043283928,4.219172716140747
0.5946863517178731,4.220035552978516
0.5947588190437136,4.2210373878479
0.5946945610051539,4.22187614440918
0.594767033491094,4.222915887832642
0.5947027700272344,4.223746061325073
0.5947752476697787,4.22478461265564
0.5947109787833581,4.225608825683594
0.594783461579014,4.226683855056763
0.5947191872727703,4.227534055709839
0.5947916752180483,4.228605031967163
0.5947273954947182,4.229384422302246
0.5947998885861322,4.2304909229278564
0.5947356034484506,4.231270790100098
0.5948081016825172,4.232350587844849
0.5947438111332181,4.233137369155884
0.5948163145064578,4.234289169311523
0.5947520185482735,4.235077857971191
0.5948245270572089,4.236166477203369
0.5947602256928712,4.23697829246521
0.5948327393340287,4.238058567047119
0.5947684325662674,4.238847732543945
0.5948409513361762,4.239972114562988
0.59477663916772,4.240786075592041
0.5948491630629127,4.241846561431885
0.594784845496489,4.242695331573486
0.5948573745135011,4.24375057220459
0.594793051551836,4.244588613510132
0.594865585687206,4.245623588562012
0.5948012573330245,4.246427059173584
0.5948737965832942,4.247486591339111
0.5948094628393197,4.248292684555054
0.5948820072010339,4.2493510246276855
0.5948176680699887,4.250140428543091
0.5948902175396953,4.251204490661621
0.5948258730243003,4.251980304718018
0.5948984275985503,4.253069639205933
0.5948340777015253,4.2538368701934814
0.5949066373768725,4.254972696304321
0.594842282100936,4.255714654922485
0.5949148468739377,4.2568933963775635
0.5948504862218065,4.257610321044922
0.5949230560890231,4.25878381729126
0.594858690063413,4.259525299072266
0.5949312650214074,4.260655879974365
0.5948668936250331,4.261375665664673
0.5949394736703718,4.262537240982056
0.5948750969059463,4.263249635696411
0.5949476820351989,4.264440536499023
0.5948832999054341,4.265183925628662
0.5949558901151729,4.266313791275024
0.5948915026227796,4.267103672027588
0.59496409790958,4.268325090408325
0.5948997050572673,4.269027948379517
0.5949723054177081,4.270183801651001
0.594907907208184,4.270930051803589
0.5949805126388467,4.27205491065979
0.5949161090748177,4.272780895233154
0.5949887195722873,4.273972988128662
0.5949243106564591,4.2747087478637695
0.594996926217323,4.27583909034729
0.5949325119523996,4.2765655517578125
0.5950051325732487,4.277715682983398
0.5949407129619331,4.278509616851807
0.5950133386393609,4.279573917388916
0.5949489136843544,4.280351400375366
0.595021544414958,4.2814178466796875
0.5949571141189608,4.282190322875977
0.5950297498993401,4.283268928527832
0.5949653142650513,4.284062385559082
0.595037955091809,4.285162925720215
0.594973514121926,4.285911321640015
0.5950461599916682,4.28705096244812
0.5949817136888873,4.287775754928589
0.595054364598223,4.288923978805542
0.5949899129652393,4.289644718170166
0.5950625689107806,4.290799379348755
0.5949981119502876,4.2915239334106445
0.5950707729286492,4.29268741607666
0.5950063106433394,4.293412685394287
0.5950789766511393,4.294637680053711
0.5950145090437039,4.295356750488281
0.5950871800775634,4.296523571014404
0.5950227071506919,4.297290563583374
0.5950953832072348,4.298401832580566
0.5950309049636162,4.299156188964844
0.5951035860394693,4.300271511077881
0.5950391024817904,4.301028251647949
0.5951117885735842,4.302129030227661
0.5950472997045309,4.302887439727783
0.5951199908088981,4.303999900817871
0.595055496631155,4.304763317108154
0.5951281927447317,4.305874347686768
0.5950636932609821,4.30664324760437
0.5951363943804074,4.307768106460571
0.5950718895933331,4.308528184890747
0.595144595715249,4.309659957885742
0.5950800856275309,4.31038236618042
0.5951527967485823,4.311532020568848
0.5950882813628995,4.312253952026367
0.5951609974797345,4.313406944274902
0.5950964767987652,4.314149856567383
0.5951691979080346,4.315293788909912
0.5951046719344554,4.316025257110596
0.5951773980328132,4.317182779312134
0.5951128667692998,4.317922353744507
0.5951855978534027,4.319111585617065
0.5951210613026291,4.319833517074585
0.5951937973691372,4.320972204208374
0.5951292555337762,4.321693181991577
0.5952019965793522,4.322859287261963
0.595137449462075,4.323600769042969
0.5952101954833849,4.32475209236145
0.5951456430868621,4.325493574142456
0.5952183940805746,4.326730012893677
0.595153836407475,4.3274266719818115
0.5952265923702617,4.328715801239014
0.5951620294232526,4.32940411567688
0.5952347903517883,4.330617427825928
0.5951702221335363,4.3313117027282715
0.5952429880244986,4.332496404647827
0.5951784145376685,4.333208084106445
0.5952511853877379,4.334404706954956
0.5951866066349933,4.335148096084595
0.5952593824408534,4.336292505264282
0.5951947984248569,4.337080717086792
0.595267579183194,4.338323354721069
0.5952029899066065,4.33905816078186
0.5952757756141103,4.34019660949707
0.5952111810795914,4.340930700302124
0.5952839717329539,4.342090368270874
0.5952193719431621,4.342840909957886
0.5952921675390788,4.3439695835113525
0.5952275624966713,4.344749212265015
0.5953003630318402,4.345870733261108
0.5952357527394729,4.346700429916382
0.5953085582105953,4.347748279571533
0.5952439426709223,4.348581075668335
0.5953167530747023,4.349610805511475
0.595252132290377,4.350466012954712
0.5953249476235213,4.351471662521362
0.5952603215971956,4.352301836013794
0.5953331418564144,4.3533289432525635
0.5952685105907387,4.354160785675049
0.5953413357727446,4.355228662490845
0.5952766992703683,4.356043338775635
0.5953495293718772,4.357104778289795
0.5952848876354481,4.35794472694397
0.5953577226531783,4.359017848968506
0.5952930756853432,4.35976767539978
0.5953659156160167,4.360867500305176
0.5953012634194205,4.361603736877441
0.5953741082597616,4.362749099731445
0.5953094508370484,4.363481521606445
0.5953823005837843,4.364671230316162
0.595317637937597,4.3654091358184814
0.595390492587458,4.366609334945679
0.5953258247204378,4.367322683334351
0.5953986842701572,4.368510484695435
0.5953340111849441,4.36922025680542
0.5954068756312577,4.370393514633179
0.5953421973304905,4.371127605438232
0.5954150666701373,4.372276544570923
0.5953503831564534,4.373015403747559
0.5954232573861752,4.3741865158081055
0.5953585686622107,4.374952793121338
0.5954314477787522,4.376069068908691
0.5953667538471419,4.376834154129028
0.5954396378472506,4.377942323684692
0.595374938710628,4.378706932067871
0.5954478275910545,4.379822492599487
0.5953831232520517,4.380560874938965
0.5954560170095492,4.381679534912109
0.5953913074707968,4.3824028968811035
0.5954642061021217,4.383610486984253
0.5953994913662496,4.38434100151062
0.5954723948681605,4.385531902313232
0.5954076749377968,4.386233806610107
0.5954805833070559,4.3874006271362305
0.5954158581848275,4.388136148452759
0.5954887714181996,4.3892903327941895
0.595424041106732,4.390095949172974
0.5954969592009847,4.391176462173462
0.595432223702902,4.391940355300903
0.5955051466548059,4.39305853843689
0.5954404059727314,4.393836259841919
0.5955133337790596,4.394938945770264
0.5954485879156148,4.395700454711914
0.5955215205731437,4.396814823150635
0.5954567695309488,4.397622108459473
0.5955297070364575,4.3987135887146
0.5954649508181316,4.399466514587402
0.5955378931684019,4.4006569385528564
0.5954731317765625,4.401376724243164
0.5955460789683791,4.402551174163818
0.5954813124056427,4.403270721435547
0.5955542644357934,4.404480934143066
0.5954894927047749,4.405210494995117
0.59556244957005,4.4063720703125
0.5954976726733633,4.407126188278198
0.5955706343705559,4.408238887786865
0.5955058523108133,4.40897536277771
0.5955788188367196,4.410157680511475
0.5955140316165323,4.410907745361328
0.5955870029679513,4.412024974822998
0.5955222105899288,4.4128029346466064
0.5955951867636621,4.413902521133423
0.5955303892304132,4.414667844772339
0.5956033702232653,4.415783405303955
0.5955385675373969,4.416609287261963
0.5956115533461752,4.41765284538269
0.5955467455102933,4.4184794425964355
0.5956197361318081,4.4195122718811035
0.5955549231485168,4.420385360717773
0.5956279185795812,4.421399354934692
0.595563100451484,4.4222681522369385
0.5956361006889135,4.423264265060425
0.5955712774186123,4.424132823944092
0.5956442824592256,4.425168991088867
0.5955794540493208,4.426001310348511
0.5956524638899395,4.4270524978637695
0.5955876303430302,4.427838087081909
0.5956606449804785,4.428921937942505
0.5955958062991629,4.429717540740967
0.5956688257302677,4.430800914764404
0.595603981917142,4.431553602218628
0.5956770061387334,4.432717800140381
0.5956121571963929,4.433444261550903
0.5956851862053033,4.43461537361145
0.5956203321363422,4.435367584228516
0.5956933659294069,4.436535835266113
0.5956285067364178,4.4372875690460205
0.5957015453104753,4.438500165939331
0.5956366809960493,4.439226865768433
0.5957097243479401,4.440384387969971
0.5956448549146673,4.441118955612183
0.5957179030412355,4.442305564880371
0.5956530284917047,4.443056344985962
0.595726081389797,4.444201946258545
0.595661201726595,4.44493556022644
0.5957342593930605,4.44609260559082
0.5956693746187739,4.446831941604614
0.5957424370504646,4.447985649108887
0.5956775471676776,4.448706865310669
0.5957506143614487,4.449839353561401
0.595685719372745,4.450652837753296
0.595758791325454,4.45176887512207
0.5956938912334154,4.452502965927124
0.5957669679419225,4.453640937805176
0.5957020627491302,4.454364538192749
0.5957751442102985,4.455511808395386
0.5957102339193315,4.456244945526123
0.5957833201300273,4.457398176193237
0.5957184047434639,4.458132266998291
0.5957914957005556,4.459259271621704
0.5957265752209724,4.459996700286865
0.5957996709213315,4.46113133430481
0.5957347453513039,4.461850166320801
0.5958078457918046,4.463024854660034
0.595742915133907,4.463765382766724
0.5958160203114262,4.46492862701416
0.5957510845682311,4.465660333633423
0.5958241944796485,4.466824531555176
0.5957592536537277,4.4675517082214355
0.5958323682959257,4.468736886978149
0.5957674223898491,4.4694664478302
0.5958405417597128,4.470656871795654
0.5957755907760492,4.471359968185425
0.5958487148704668,4.472600221633911
0.5957837588117838,4.473296880722046
0.5958568876276457,4.474525690078735
0.5957919264965096,4.4752421379089355
0.5958650600307092,4.476450443267822
0.5958000938296848,4.47715950012207
0.595873232079118,4.478407382965088
0.5958082608107689,4.479135751724243
0.5958814037723347,4.480342626571655
0.5958164274392229,4.481068849563599
0.595889575109823,4.482203722000122
0.5958245937145096,4.482950448989868
0.5958977460910483,4.4840922355651855
0.5958327596360927,4.484833717346191
0.5959059167154767,4.485959768295288
0.5958409252034373,4.486708879470825
0.5959140869825764,4.487833261489868
0.5958490904160103,4.488580942153931
0.5959222568918169,4.489709377288818
0.5958572552732794,4.490432977676392
0.5959304264426687,4.49158239364624
0.5958654197747143,4.492311954498291
0.5959385956346042,4.493465185165405
0.5958735839197857,4.494216680526733
0.5959467644670967,4.4953508377075195
0.5958817477079659,4.4961090087890625
0.595954932939621,4.4972310066223145
0.5958899111387281,4.497984170913696
0.5959631010516536,4.49911093711853
0.5958980742115477,4.499877452850342
0.595971268802672,4.501022100448608
0.5959062369259007,4.501753807067871
0.5959794361921554,4.502928256988525
0.595914399281265,4.503683805465698
0.5959876032195839,4.504862308502197
0.5959225612771195,4.505582571029663
0.5959957698844394,4.506741046905518
0.5959307229129447,4.5074639320373535
0.5960039361862051,4.50874400138855
0.5959388841882224,4.509443044662476
0.5960121021243652,4.510645627975464
0.5959470451024356,4.511347770690918
0.5960202676984057,4.5126049518585205
0.595955205655069,4.5133020877838135
0.5960284329078137,4.514509677886963
0.5959633658456084,4.515226125717163
0.5960365977520778,4.516366004943848
0.5959715256735411,4.5171239376068115
0.5960447622306881,4.518234491348267
0.5959796851383553,4.519006729125977
0.5960529263431353,4.520089626312256
0.5959878442395413,4.520846843719482
0.5960610900889126,4.522001028060913
0.5959960029765903,4.522749662399292
0.5960692534675135,4.523870229721069
0.5960041613489947,4.5246148109436035
0.5960774164784334,4.525738716125488
0.5960123193562485,4.526498317718506
0.5960855791211688,4.52760910987854
0.596020476997847,4.528377294540405
0.5960937413952176,4.529473543167114
0.5960286342732869,4.530270576477051
0.5961019033000794,4.531338930130005
0.5960367911820661,4.532123565673828
0.5961100648352543,4.533190965652466
0.5960449477236837,4.5340259075164795
0.5961182260002447,4.535092353820801
0.5960531038976405,4.53586483001709
0.5961263867945533,4.536954641342163
0.5960612597034383,4.5377197265625
0.5961345472176852,4.53890061378479
0.5960694151405804,4.539655923843384
0.5961427072691459,4.540860414505005
0.5960775702085711,4.541574001312256
0.5961508669484427,4.542764902114868
0.5960857249069168,4.543487310409546
0.5961590262550842,4.544687986373901
0.5960938792351241,4.545401334762573
0.5961671851885799,4.54660177230835
0.596102033192702,4.5473103523254395
0.5961753437484413,4.5484936237335205
0.59611018677916,4.549229621887207
0.5961835019341808,4.550363063812256
0.5961183399940089,4.551122665405273
0.5961916597453119,4.552223205566406
0.5961264928367617,4.5529749393463135
0.5961998171813496,4.554110050201416
0.5961346453069319,4.554866790771484
0.5962079742418105,4.555991888046265
0.5961427974040343,4.556725025177002
0.5962161309262121,4.5578625202178955
0.5961509491275856,4.558627605438232
0.5962242872340733,4.559728145599365
0.5961591004771031,4.5604681968688965
0.596232443164914,4.561588525772095
0.5961672514521056,4.562310218811035
0.5962405987182563,4.563447713851929
0.5961754020521132,4.564199209213257
0.5962487538936225,4.565373182296753
0.5961835522766478,4.566111326217651
0.5962569086905368,4.567248344421387
0.5961917021252318,4.5679826736450195
0.5962650631085246,4.5691540241241455
0.5961998515973894,4.569868803024292
0.5962732171471126,4.5710694789886475
0.5962080006926456,4.571769952774048
0.5962813708058282,4.573034286499023
0.5962161494105271,4.573745012283325
0.596289524084201,4.574953079223633
0.596224297750562,4.575669050216675
0.5962976769817615,4.5768210887908936
0.596232445712279,4.57754111289978
0.596305829498041,4.57877254486084
0.5962405932952085,4.579462051391602
0.5963139816325727,4.580657720565796
0.5962487404988825,4.5813610553741455
0.5963221333848908,4.58261251449585
0.5962568873228337,4.583313703536987
0.5963302847545309,4.5845184326171875
0.596265033766596,4.5852370262146
0.5963384357410294,4.586405992507935
0.5962731798297052,4.587143182754517
0.5963465863439247,4.588276386260986
0.5962813255116977,4.589040517807007
0.5963547365627555,4.590170621871948
0.5962894708121116,4.590914726257324
0.5963628863970629,4.592033624649048
0.5962976157304859,4.592764377593994
0.5963710358463882,4.593946218490601
0.5963057602663612,4.594709873199463
0.5963791849102746,4.595833778381348
0.596313904419279,4.596572160720825
0.5963873335882662,4.59771990776062
0.5963220481887822,4.598517894744873
0.5963954818799087,4.599634170532227
0.5963301915744149,4.6004040241241455
0.5964036297847484,4.601527452468872
0.5963383345757228,4.602258920669556
0.5964117773023333,4.6034157276153564
0.5963464771922522,4.604163885116577
0.596419924432213,4.605328559875488
0.596354619423551,4.606069803237915
0.5964280711739375,4.607198715209961
0.5963627612691682,4.607919692993164
0.5964362175270586,4.609057903289795
0.5963709027286545,4.609784364700317
0.5964443634911291,4.610933303833008
0.5963790438015609,4.611663341522217
0.5964525090657028,4.6128387451171875
0.5963871844874404,4.613551616668701
0.5964606542503355,4.614765405654907
0.5963953247858469,4.6154913902282715
0.5964687990445832,4.616665601730347
0.5964034646963358,4.6173789501190186
0.5964769434480041,4.618586540222168
0.5964116042184633,4.619318008422852
0.5964850874601567,4.620599269866943
0.5964197433517868,4.621293783187866
0.5964932310806015,4.6225244998931885
0.5964278820958655,4.623217821121216
0.5965013743088996,4.624428033828735
0.5964360204502593,4.625165939331055
0.5965095171446138,4.626342296600342
0.5964441584145295,4.627084016799927
0.5965176595873074,4.6282124519348145
0.5964522959882383,4.62894082069397
0.5965258016365459,4.63013219833374
0.5964604331709498,4.6308698654174805
0.5965339432918951,4.632040977478027
0.5964685699622282,4.632766246795654
0.5965420845529227,4.6339192390441895
0.5964767063616402,4.634766101837158
0.596550225419197,4.635887861251831
0.5964848423687524,4.636626482009888
0.5965583658902877,4.637757301330566
0.5964929779831337,4.638509750366211
0.5965665059657657,4.639637231826782
0.5965011132043536,4.640379428863525
0.5965746456452035,4.641494989395142
0.5965092480319829,4.642239809036255
0.5965827849281738,4.643361330032349
0.5965173824655933,4.644113540649414
0.5965909238142516,4.6452765464782715
0.5965255165047584,4.646002531051636
0.5965990623030123,4.647197246551514
0.5965336501490522,4.647907257080078
0.5966072003940329,4.649058103561401
0.5965417833980504,4.6497721672058105
0.5966153380868913,4.650962591171265
0.5965499162513296,4.651668071746826
0.5966234753811667,4.652816534042358
0.5965580487084678,4.653538465499878
0.5966316122764395,4.6547019481658936
0.5965661807690439,4.655441999435425
0.5966397487722911,4.65659761428833
0.5965743124326381,4.65732741355896
0.5966478848683043,4.658521890640259
0.596582443698832,4.659229516983032
0.5966560205640632,4.660395622253418
0.5965905745672078,4.661171197891235
0.5966641558591524,4.662270545959473
0.5965987050373495,4.663044452667236
0.5966722907531582,4.664154291152954
0.5966068351088418,4.664930105209351
0.596680425245668,4.6660332679748535
0.5966149647812706,4.666794776916504
0.5966885593362703,4.667902946472168
0.5966230940542233,4.668682098388672
0.5966966930245546,4.669767141342163
0.5966312229272881,4.670560359954834
0.5967048263101118,4.671623706817627
0.5966393514000546,4.672415733337402
0.5967129591925339,4.673494577407837
0.5966474794721133,4.674269437789917
0.5967210916714139,4.67539119720459
0.5966556071430558,4.676123857498169
0.596729223746346,4.6772637367248535
0.5966637344124753,4.6779890060424805
0.5967373554169254,4.679174900054932
0.5966718612799657,4.679879665374756
0.596745486682749,4.68104362487793
0.5966799877451222,4.681777000427246
0.596753617543414,4.682938098907471
0.5966881138075412,4.683699369430542
0.5967617479985197,4.684840679168701
0.5966962394668198,4.685575723648071
0.5967698780476655,4.686729907989502
0.5967043647225572,4.6874542236328125
0.5967780076904525,4.688627243041992
0.5967124895743527,4.689343214035034
0.5967861369264833,4.690540790557861
0.596720614021807,4.691251039505005
0.5967942657553605,4.692438840866089
0.5967287380645225,4.693166255950928
0.5968023941766891,4.694326400756836
0.5967368617021022,4.695149660110474
0.5968105221900746,4.696319580078125
0.5967449849341502,4.6970531940460205
0.5968186497951233,4.698195457458496
0.5967531077602714,4.698961019515991
0.5968267769914432,4.700096130371094
0.596761230180073,4.700829267501831
0.5968349037786429,4.701969146728516
0.5967693521931623,4.702716112136841
0.5968430301563326,4.703853368759155
0.5967774737991478,4.704606533050537
0.5968511561241234,4.705740690231323
0.5967855949976395,4.706483840942383
0.5968592816816276,4.707607984542847
0.596793715788248,4.708364009857178
0.5968674068284583,4.709473133087158
0.5968018361705856,4.7101991176605225
0.5968755315642302,4.71133017539978
0.5968099561442652,4.712064504623413
0.5968836558885584,4.71319055557251
0.5968180757089012,4.7139270305633545
0.59689177980106,4.715078353881836
0.5968261948641087,4.715799570083618
0.5968999033013523,4.7169506549835205
0.5968343136095043,4.717675447463989
0.5969080263890543,4.718828916549683
0.5968424319447053,4.719549179077148
0.5969161490637858,4.720702171325684
0.5968505498693303,4.721415996551514
0.5969242713251678,4.722679853439331
0.596858667382999,4.7233710289001465
0.5969323931728224,4.72465443611145
0.5968667844853324,4.7253594398498535
0.596940514606373,4.726553440093994
0.5968749011759519,4.727262020111084
0.5969486356254434,4.7284836769104
0.5968830174544808,4.729199647903442
0.5969567562296593,4.73035454750061
0.5968911333205428,4.731136083602905
0.5969648764186469,4.73223090171814
0.5968992487737633,4.732995510101318
0.5969729961920337,4.734125375747681
0.5969073638137684,4.734898328781128
0.5969811155494483,4.7360053062438965
0.5969154784401851,4.7367565631866455
0.5969892344905204,4.737861394882202
0.596923592652642,4.738631725311279
0.5969973530148805,4.7397332191467285
0.5969317064507684,4.740501880645752
0.5970054711221606,4.741611957550049
0.5969398198341948,4.742342472076416
0.5970135888119935,4.743465185165405
0.5969479328025525,4.744213104248047
0.597021706084013,4.745364189147949
0.5969560453554744,4.746088743209839
0.5970298229378541,4.7472312450408936
0.596964157492594,4.747959136962891
0.5970379393731525,4.7491114139556885
0.5969722692135461,4.7498345375061035
0.597046055389546,4.751027822494507
0.5969803805179663,4.751727104187012
0.5970541709866722,4.752897500991821
0.5969884914054916,4.753638744354248
0.5970622861641705,4.7548301219940186
0.5969966018757598,4.755563259124756
0.5970704009216811,4.756845474243164
0.5970047119284098,4.7575342655181885
0.597078515258845,4.758753299713135
0.5970128215630817,4.759458303451538
0.5970866291753052,4.760636806488037
0.5970209307794164,4.761332273483276
0.5970947426707046,4.762531995773315
0.597029039577056,4.763240575790405
0.5971028557446877,4.764415740966797
0.5970371479556438,4.765161514282227
0.5971109683969,4.766286849975586
0.5970452559148236,4.767031908035278
0.597119080626988,4.768138647079468
0.5970533634542412,4.768896579742432
0.5971271924345992,4.770019769668579
0.5970614705735423,4.770783185958862
0.5971353038193824,4.771869659423828
0.5970695772723743,4.772640943527222
0.5971434147809873,4.773744106292725
0.5970776835503857,4.774505615234375
0.5971515253190641,4.775616645812988
0.5970857894072257,4.776358127593994
0.5971596354332649,4.777478218078613
0.5970938948425446,4.778200626373291
0.597167745123242,4.779339790344238
0.5971019998559941,4.780083417892456
0.5971758543886495,4.78123927116394
0.5971101044472261,4.781957387924194
0.597183963229142,4.783178091049194
0.5971182086158947,4.783883810043335
0.5971920716443754,4.785086393356323
0.5971263123616538,4.785815954208374
0.5972001796340063,4.7869553565979
0.5971344156841594,4.7876927852630615
0.5972082871976927,4.788854122161865
0.5971425185830677,4.789577484130859
0.5972163943350933,4.790759086608887
0.5971506210580362,4.7914698123931885
0.5972245010458681,4.7926435470581055
0.5971587231087235,4.793349742889404
0.5972326073296779,4.794610023498535
0.5971668247347891,4.795315265655518
0.5972407131861844,4.796478748321533
0.5971749259358938,4.797200441360474
0.5972488186150507,4.798381090164185
0.597183026711699,4.799116611480713
0.5972569236159406,4.800256252288818
0.5971911270618673,4.800987243652344
0.597265028188519,4.802105665206909
0.5971992269860621,4.802861928939819
0.5972731323324517,4.8039710521698
0.5972073264839483,4.804764270782471
0.5972812360474056,4.805846452713013
0.5972154255551911,4.806649923324585
0.5972893393330487,4.807699203491211
0.5972235241994577,4.808497905731201
0.5972974421890497,4.809589147567749
0.5972316224164149,4.8108978271484375
0.5973055446150787,4.8115925788879395
0.5972397202057318,4.812782049179077
0.5973136466108062,4.813509225845337
0.5972478175670777,4.814789295196533
0.5973217481759046,4.815495729446411
0.5972559145001234,4.81670355796814
0.5973298493100463,4.8175153732299805
0.5972640110045402,4.818621397018433
0.5973379500129053,4.819373607635498
0.5972721070800008,4.820494174957275
0.5973460502841563,4.82124137878418
0.5972802027261784,4.822345495223999
0.5973541501234753,4.823125839233398
0.597288297942748,4.824249267578125
0.5973622495305387,4.8250038623809814
0.5972963927293846,4.826114177703857
0.5973703485050247,4.826934337615967
0.5973044870857649,4.828033924102783
0.5973784470466118,4.828794240951538
0.5973125810115664,4.829887866973877
0.5973865451549796,4.83065938949585
0.5973206745064671,4.831770658493042
0.5973946428298089,4.832575559616089
0.5973287675701467,4.833651542663574
0.5974027400707814,4.834416627883911
0.5973368602022856,4.835545301437378
0.5974108368775797,4.836303949356079
0.5973449524025649,4.837412595748901
0.5974189332498873,4.838141679763794
0.597353044170667,4.8393166065216064
0.5974270291873887,4.840052604675293
0.5973611355062752,4.841208457946777
0.5974351246897696,4.8419389724731445
0.5973692264090734,4.843091726303101
0.5974432197567162,4.843848705291748
0.5973773168787473,4.845002889633179
0.5974513143879162,4.845755577087402
0.5973854069149825,4.846917629241943
0.5974594085830578,4.847646474838257
0.5973934965174664,4.848814487457275
0.5974675023418303,4.8495471477508545
0.597401585685887,4.850694179534912
0.5974755956639242,4.851418495178223
0.5974096744199332,4.852568626403809
0.5974836885490308,4.85330867767334
0.597417762719295,4.854504108428955
0.597491780996842,4.855246543884277
0.5974258505836633,4.856405019760132
0.597499873007051,4.857138156890869
0.59743393801273,4.858265161514282
0.5975079645793521,4.859033107757568
0.5974420250061878,4.860124588012695
0.5975160557134402,4.8609068393707275
0.5974501115637305,4.861984729766846
0.5975241464090111,4.86276912689209
0.5974581976850527,4.863862037658691
0.597532236665762,4.864641427993774
0.5974662833698501,4.86573052406311
0.5975403264833908,4.866519212722778
0.5974743686178191,4.867600679397583
0.5975484158615959,4.868435382843018
0.5974824534286575,4.869512319564819
0.5975565048000774,4.870295763015747
0.5974905378020633,4.871426105499268
0.5975645932985357,4.872178554534912
0.5974986217377364,4.8733110427856445
0.5975726813566726,4.874077558517456
0.5975067052353766,4.875231027603149
0.5975807689741907,4.875964641571045
0.5975147882946855,4.87714409828186
0.597588856150793,4.877882242202759
0.597522870915365,4.879117965698242
0.5975969428861843,4.87981653213501
0.5975309530971183,4.881073713302612
0.5976050291800695,4.881772518157959
0.5975390348396494,4.883007049560547
0.5976131150321554,4.88373875617981
0.5975471161426632,4.884912729263306
0.5976212004421487,4.885644912719727
0.5975551970058655,4.8868489265441895
0.5976292854097576,4.887571811676025
0.5975632774289632,4.88873028755188
0.597637369934691,4.88945460319519
0.5975713574116638,4.8906121253967285
0.5976454540166587,4.891337633132935
0.597579436953676,4.892499685287476
0.5976535376553718,4.893223762512207
0.5975875160547094,4.894374370574951
0.5976616208505418,4.895141839981079
0.5975955947144741,4.89623498916626
0.5976697036018812,4.897002935409546
0.5976036729326818,4.898106336593628
0.5976777859091038,4.8988940715789795
0.5976117507090446,4.899999141693115
0.597685867771924,4.90076756477356
0.5976198280432756,4.901869535446167
0.597693949190057,4.902634382247925
0.597627904935089,4.903789520263672
0.5977020301632191,4.904540061950684
0.5976359813841996,4.905729293823242
0.5977101106911276,4.906481981277466
0.5976440573903232,4.907609939575195
0.5977181907735003,4.908352851867676
0.5976521329531768,4.909543752670288
0.597726270410056,4.910263538360596
0.5976602080724777,4.911419868469238
0.597734349600515,4.9121623039245605
0.5976682827479447,4.913285255432129
0.5977424283445978,4.914046764373779
0.5976763569792972,4.915176630020142
0.5977505066420259,4.915922164916992
0.5976844307662555,4.917048692703247
0.597758584492522,4.9177775382995605
0.597692504108541,4.918933391571045
0.5977666618958096,4.919668436050415
0.5977005770058756,4.920814037322998
0.5977747388516125,4.92154598236084
0.5977086494579822,4.922775983810425
0.5977828153596563,4.923489332199097
0.5977167214645849,4.924713850021362
0.5977908914196669,4.925452709197998
0.5977247930254084,4.926599025726318
0.5977989670313714,4.9273364543914795
0.5977328641401783,4.928541421890259
0.5978070421944974,4.929257869720459
0.5977409348086212,4.9303858280181885
0.5978151169087736,4.931133985519409
0.5977490050304646,4.932261943817139
0.5978231911739297,4.933004856109619
0.5977570748054365,4.93414306640625
0.597831264989696,4.934900760650635
0.5977651441332662,4.9360692501068115
0.5978393383558038,4.936813592910767
0.5977732130136837,4.937919855117798
0.5978474112719855,4.938720226287842
0.5977812814464201,4.939876556396484
0.5978554837379739,4.9406187534332275
0.5977893494312069,4.941745758056641
0.5978635557535031,4.942508697509766
0.5977974169677769,4.943626165390015
0.597871627318308,4.944374084472656
0.5978054840558635,4.945499897003174
0.5978796984321239,4.94624137878418
0.5978135506952013,4.947347164154053
0.5978877690946874,4.948147773742676
0.5978216168855252,4.949209690093994
0.5978958393057362,4.950010061264038
0.5978296826265712,4.951098203659058
0.5979039090650082,4.951894283294678
0.5978377479180769,4.952950477600098
0.5979119783722425,4.953740119934082
0.5978458127597794,4.954843044281006
0.5979200472271791,4.955596208572388
0.5978538771514178,4.956726551055908
0.5979281156295589,4.957471609115601
0.5978619410927315,4.95861291885376
0.5979361835791236,4.959345579147339
0.5978700045834608,4.960484266281128
0.5979442510756156,4.961219072341919
0.5978780676233469,4.96232271194458
0.5979523181187779,4.963104724884033
0.5978861302121322,4.964231252670288
0.5979603847083552,4.96500301361084
0.5978941923495593,4.966126203536987
0.5979684508440926,4.9669084548950195
0.5979022540353719,4.967992067337036
0.5979765165257354,4.968758583068848
0.5979103152693148,4.969850063323975
0.5979845817530308,4.97061562538147
0.5979183760511332,4.971695423126221
0.5979926465257264,4.972470283508301
0.597926436380574,4.97354531288147
0.5980007108435703,4.9743218421936035
0.5979344962573836,4.975411891937256
0.5980087747063121,4.976206064224243
0.5979425556813103,4.977265357971191
0.5980168381137017,4.9780802726745605
0.597950614652103,4.979165077209473
0.5980249010654899,4.979941129684448
0.5979586731695112,4.981036186218262
0.5980329635614284,4.981787204742432
0.5979667312332854,4.982919931411743
0.5980410256012703,4.98368501663208
0.597974788843177,4.984794855117798
0.5980490871847683,4.9855523109436035
0.5979828459989378,4.98666524887085
0.5980571483116772,4.9874022006988525
0.5979909027003213,4.988562822341919
0.5980652089817518,4.9892871379852295
0.5979989589470809,4.9904327392578125
0.598073269194748,4.991198539733887
0.5980070147389712,4.9923481941223145
0.5980813289504227,4.993074178695679
0.5980150700757477,4.994229793548584
0.5980893882485331,4.995001554489136
0.5980231249571668,4.996074914932251
0.5980974470888377,4.996870994567871
0.5980311793829854,4.997939348220825
0.5981055054710958,4.998735189437866
0.5980392333529615,4.9998321533203125
0.598113563395067,5.000699520111084
0.5980472868668537,5.001683950424194
0.5981216208605126,5.0025954246521
0.5980553399244217,5.003533363342285
0.598129677867194,5.004504442214966
0.5980633925254256,5.00545334815979
0.5981377344148734,5.006360054016113
0.5980714446696268,5.007317781448364
0.5981457905033143,5.008235692977905
0.5980794963567871,5.0091774463653564
0.5981538461322806,5.010086297988892
0.5980875475866692,5.011040687561035
0.5981619013015372,5.012084722518921
0.5980955983590368,5.012903451919556
0.5981699560108499,5.0139689445495605
0.5981036486736543,5.014837741851807
0.5981780102599848,5.015838623046875
0.5981116985302868,5.016706228256226
0.5981860640487094,5.01768684387207
0.5981197479287004,5.01858925819397
0.5981941173767917,5.019536972045898
0.5981277968686617,5.02043342590332
0.5982021702440006,5.021415948867798
0.5981358453499384,5.022279977798462
0.5982102226501057,5.0232908725738525
0.5981438933722989,5.0241851806640625
0.5982182745948773,5.025173902511597
0.5981519409355124,5.026072025299072
0.598226326078087,5.027084589004517
0.5981599880393487,5.027909517288208
0.5982343770995067,5.028975248336792
0.5981680346835787,5.0298449993133545
0.5982424276589088,5.03086519241333
0.5981760808679739,5.031716823577881
0.5982504777560675,5.032748460769653
0.5981841265923069,5.033570289611816
0.5982585273907568,5.03466010093689
0.5981921718563505,5.035440683364868
0.5982665765627521,5.03654670715332
0.5982002166598788,5.037290573120117
0.5982746252718292,5.0384368896484375
0.5982082610026664,5.039200067520142
0.598282673517765,5.040349245071411
0.5982163048844886,5.041078090667725
0.598290721300337,5.042236328125
0.5982243483051222,5.043010950088501
0.5982987686193236,5.044176816940308
0.5982323912643437,5.044922828674316
0.5983068154745038,5.046062231063843
0.5982404337619314,5.046810626983643
0.5983148618656573,5.04795241355896
0.5982484757976636,5.048694610595703
0.5983229077925648,5.049838066101074
0.5982565173713197,5.050646543502808
0.598330953255008,5.051711082458496
0.5982645584826798,5.052496433258057
0.598338998252769,5.053666353225708
0.5982725991315251,5.05439567565918
0.5983470427856302,5.055551290512085
0.5982806393176371,5.056296348571777
0.5983550868533761,5.057437181472778
0.5982886790407983,5.0581746101379395
0.5983631304557909,5.059318542480469
0.598296718300792,5.060070753097534
0.5983711735926599,5.061302661895752
0.5983047570974019,5.062007188796997
0.598379216263769,5.063199758529663
0.5983127954304132,5.0639214515686035
0.598387258468905,5.065094232559204
0.5983208332996113,5.0658369064331055
0.5983953002078556,5.066970109939575
0.5983288707047822,5.067700386047363
0.598403341480409,5.068836212158203
0.5983369076457133,5.069566011428833
0.5984113822863542,5.070797681808472
0.5983449441221924,5.07150411605835
0.5984194226254811,5.072655439376831
0.598352980134008,5.073390960693359
0.5984274624975804,5.074629306793213
0.598361015680949,5.075335264205933
0.5984355019024432,5.076532602310181
0.5983690507628062,5.077234745025635
0.598443540839862,5.078418970108032
0.5983770853793698,5.079149484634399
0.5984515793096291,5.080302476882935
0.598385119530432,5.081028461456299
0.5984596173115384,5.082199573516846
0.5983931532157848,5.082957029342651
0.5984676548453841,5.084080696105957
0.598401186435221,5.084831714630127
0.5984756919109616,5.085965871810913
0.598409219188535,5.08677339553833
0.5984837285080664,5.087866544723511
0.5984172514755209,5.088669061660767
0.5984917646364952,5.089743137359619
0.5984252832959744,5.0905234813690186
0.5984998002960451,5.091615915298462
0.5984333146496913,5.092358350753784
0.5985078354865145,5.093504905700684
0.5984413455364684,5.094241380691528
0.598515870207702,5.095384120941162
0.5984493759561035,5.096113681793213
0.5985239044594072,5.097265958786011
0.5984574059083946,5.097983360290527
0.5985319382414304,5.099138975143433
0.5984654353931408,5.099862813949585
0.5985399715535724,5.1010167598724365
0.5984734644101418,5.101735830307007
0.598548004395635,5.102914571762085
0.5984814929591983,5.103639364242554
0.598556036767421,5.104849815368652
0.5984895210401113,5.105569839477539
0.5985640686687332,5.106753587722778
0.5984975486526828,5.107473850250244
0.5985721000993757,5.10866904258728
0.5985055757967157,5.10936427116394
0.5985801310591532,5.110570907592773
0.598513602472013,5.111256122589111
0.598588161547871,5.112468957901001
0.598521628678379,5.113177299499512
0.5985961915653352,5.114386320114136
0.5985296544156188,5.115121364593506
0.5986042211113527,5.116275310516357
0.5985376796835375,5.11700439453125
0.5986122501857307,5.1181347370147705
0.598545704481942,5.118881464004517
0.5986202787882783,5.120021104812622
0.5985537288106388,5.120763063430786
0.5986283069188035,5.121875286102295
0.598561752669436,5.122709274291992
0.5986363345771167,5.123751163482666
0.598569776058142,5.124572038650513
0.598644361763028,5.125673532485962
0.5985777989765658,5.126429319381714
0.5986523884763487,5.127547264099121
0.5985858214245172,5.128305912017822
0.5986604147168907,5.1294238567352295
0.5985938434018073,5.130174875259399
0.5986684404844663,5.131280422210693
0.5986018649082471,5.132073402404785
0.598676465778889,5.133150100708008
0.5986098859436486,5.133945465087891
0.5986844905999729,5.135061264038086
0.5986179065078245,5.1358466148376465
0.5986925149475324,5.136934995651245
0.5986259266005884,5.137674808502197
0.5987005388213829,5.138826131820679
0.5986339462217545,5.139550447463989
0.5987085622213407,5.140715599060059
0.5986419653711376,5.141456127166748
0.5987165851472224,5.142618179321289
0.5986499840485531,5.143341541290283
0.5987246075988459,5.144495725631714
0.5986580022538175,5.1452476978302
0.598732629576029,5.1463823318481445
0.5986660199867476,5.1471617221832275
0.5987406510785908,5.148319721221924
0.5986740372471612,5.149099588394165
0.5987486721063507,5.150184631347656
0.5986820540348765,5.150956392288208
0.5987566926591295,5.15207576751709
0.5986900703497129,5.1528565883636475
0.5987647127367477,5.153967618942261
0.5986980861914898,5.154766321182251
0.5987727323390272,5.155860900878906
0.5987061015600277,5.156632661819458
0.5987807514657904,5.157727003097534
0.598714116455148,5.158567667007446
0.5987887701168603,5.1595985889434814
0.5987221308766723,5.160425186157227
0.5987967882920607,5.161479949951172
0.5987301448244232,5.162268161773682
0.598804805991216,5.163374185562134
0.598738158298224,5.1641693115234375
0.5988128232141513,5.165277004241943
0.5987461712978984,5.166047096252441
0.5988208399606927,5.167154788970947
0.5987541838232712,5.167891979217529
0.5988288562306664,5.169039249420166
0.5987621958741676,5.169768333435059
0.5988368720238999,5.170950412750244
0.5987702074504136,5.1716954708099365
0.5988448873402208,5.1728432178497314
0.5987782185518357,5.173571586608887
0.5988529021794577,5.174781322479248
0.5987862291782615,5.175504446029663
0.59886091654144,5.176685094833374
0.5987942393295185,5.177392959594727
0.5988689304259975,5.178624153137207
0.5988022490054359,5.179325580596924
0.5988769438329608,5.180607557296753
0.5988102582058428,5.181299209594727
0.598884956762161,5.182617664337158
0.5988182669305694,5.183325529098511
0.5988929692134304,5.184544563293457
0.5988262751794462,5.185262441635132
0.5989009811866013,5.186411619186401
0.5988342829523047,5.187162399291992
0.5989089926815072,5.188326358795166
0.5988422902489767,5.189060688018799
0.598917003697982,5.190188407897949
0.5988502970692953,5.190925598144531
0.59892501423586,5.192065715789795
0.5988583034130939,5.1927995681762695
0.5989330242949769,5.193962812423706
0.598866309280206,5.194727182388306
0.5989410338751684,5.195868730545044
0.5988743146704669,5.196597099304199
0.5989490429762712,5.197756052017212
0.5988823195837117,5.198516368865967
0.5989570515981226,5.199613571166992
0.5988903240197767,5.200394153594971
0.5989650597405605,5.201491832733154
0.5988983279784982,5.202236652374268
0.5989730674034236,5.203355550765991
0.598906331459714,5.204108953475952
0.5989810745865509,5.205286264419556
0.5989143344632617,5.206008434295654
0.5989890812897826,5.207169532775879
0.5989223369889805,5.2078986167907715
0.5989970875129592,5.209088087081909
0.5989303390367091,5.209797382354736
0.5990050932559218,5.211095809936523
0.5989383406062881,5.21178936958313
0.5990130985185124,5.213006496429443
0.5989463416975581,5.213746547698975
0.5990211033005735,5.214940547943115
0.5989543423103598,5.215656280517578
0.5990291076019483,5.216811656951904
0.598962342444536,5.217528343200684
0.5990371114224804,5.218693971633911
0.5989703420999285,5.219423055648804
0.5990451147620147,5.220609664916992
0.5989783412763812,5.221316576004028
0.5990531176203959,5.222534418106079
0.5989863399737376,5.223239183425903
0.5990611199974701,5.224445343017578
0.5989943381918424,5.225188255310059
0.5990691218930837,5.226346731185913
0.5990023359305409,5.227097511291504
0.5990771233070835,5.228219032287598
0.5990103331896787,5.22895622253418
0.5990851242393176,5.230096340179443
0.5990183299691025,5.230847597122192
0.5990931246896339,5.231961965560913
0.5990263262686595,5.2327048778533936
0.5991011246578817,5.2338316440582275
0.5990343220881971,5.234577655792236
0.5991091241439104,5.23570704460144
0.5990423174275639,5.236424207687378
0.5991171231475705,5.237597942352295
0.5990503122866088,5.23830509185791
0.5991251216687126,5.239459991455078
0.5990583066651818,5.240203380584717
0.5991331197071886,5.241363048553467
0.599066300563133,5.242091417312622
0.5991411172628502,5.243223428726196
0.5990742939803134,5.24396014213562
0.5991491143355507,5.245251655578613
0.5990822869165745,5.245946407318115
0.5991571109251431,5.247131824493408
0.5990902793717685,5.247852325439453
0.5991651070314817,5.24902081489563
0.5990982713457483,5.249746561050415
0.5991731026544213,5.250896692276001
0.5991062628383674,5.2516233921051025
0.5991810977938168,5.252795219421387
0.5991142538494798,5.2535035610198975
0.5991890924495243,5.254707098007202
0.5991222443789403,5.255429983139038
0.5991970866214006,5.256592750549316
0.5991302344266042,5.257314205169678
0.5992050803093025,5.2585084438323975
0.5991382239923274,5.259225368499756
0.5992130735130881,5.2603771686553955
0.5991462130759667,5.261101484298706
0.5992210662326156,5.26226019859314
0.599154201677379,5.26300835609436
0.5992290584677441,5.264124393463135
0.5991621897964223,5.26486873626709
0.5992370502183336,5.2659924030303955
0.599170177432955,5.266741514205933
0.5992450414842438,5.2678422927856445
0.5991781645868364,5.268600702285767
0.5992530322653361,5.26969575881958
0.5991861512579257,5.270439863204956
0.5992610225614717,5.271563768386841
0.599194137446084,5.272314786911011
0.5992690123725128,5.273444890975952
0.5992021231511713,5.274203777313232
0.5992770016983222,5.275330305099487
0.5992101083730494,5.276062488555908
0.5992849905387633,5.277187824249268
0.5992180931115807,5.277915954589844
0.5992929788936997,5.279062509536743
0.5992260773666278,5.279784202575684
0.5993009667629964,5.280965328216553
0.5992340611380541,5.281685829162598
0.5993089541465183,5.282854795455933
0.5992420444257234,5.28356671333313
0.5993169410441312,5.2847580909729
0.5992500272295006,5.285503625869751
0.5993249274557015,5.28667426109314
0.5992580095492503,5.287400484085083
0.5993329133810962,5.288586854934692
0.5992659913848388,5.289287805557251
0.599340898820183,5.290440320968628
0.5992739727361323,5.291192054748535
0.5993488837728299,5.292355298995972
0.5992819536029977,5.293085098266602
0.5993568682389059,5.294225692749023
0.5992899339853027,5.29498815536499
0.5993648522182801,5.296098947525024
0.5992979138829155,5.296848297119141
0.5993728357108226,5.297974586486816
0.5993058932957047,5.298715114593506
0.5993808187164039,5.299842357635498
0.5993138722235397,5.30057954788208
0.5993888012348955,5.301709175109863
0.5993218506662907,5.3024256229400635
0.5993967832661687,5.303590774536133
0.599329828623828,5.304325342178345
0.5994047648100964,5.305586338043213
0.5993378060960229,5.3062827587127686
0.599412745866551,5.3074424266815186
0.5993457830827472,5.308193206787109
0.5994207264354066,5.309326648712158
0.599353759583873,5.310060262680054
0.5994287065165367,5.311201333999634
0.5993617355992735,5.311927318572998
0.5994366861098163,5.313081502914429
0.599369711128822,5.313830614089966
0.5994446652151209,5.315071105957031
0.5993776861723927,5.315779685974121
0.5994526438323261,5.31693959236145
0.5993856607298604,5.317657947540283
0.5994606219613086,5.318836212158203
0.5993936348011002,5.319565534591675
0.5994685996019453,5.3207173347473145
0.5994016083859879,5.321443796157837
0.5994765767541139,5.3226637840271
0.5994095814844003,5.323364496231079
0.5994845534176927,5.324567079544067
0.599417554096214,5.325274467468262
0.5994925295925603,5.326468229293823
0.5994255262213067,5.327181577682495
0.5995005052785962,5.3283469676971436
0.5994334978595568,5.329092025756836
0.5995084804756803,5.330207586288452
0.5994414690108429,5.33096981048584
0.5995164551836932,5.332106828689575
0.5994494396750445,5.332850694656372
0.599524429402516,5.33398699760437
0.5994574098520412,5.33474063873291
0.5995324031320304,5.335869312286377
0.5994653795417136,5.3366053104400635
0.5995403763721185,5.337732315063477
0.599473348743943,5.338442802429199
0.5995483491226633,5.339590072631836
0.5994813174586107,5.340323209762573
0.5995563213835483,5.341453552246094
0.599489285685599,5.342176675796509
0.5995642931546571,5.343308210372925
0.5994972534247909,5.344062328338623
0.5995722644358744,5.345267057418823
0.5995052206760695,5.345993518829346
0.5995802352270855,5.347157001495361
0.5995131874393186,5.3478875160217285
0.5995882055281756,5.349050760269165
0.599521153714423,5.349772214889526
0.5995961753390315,5.350964784622192
0.5995291195012675,5.3516669273376465
0.5996041446595397,5.35285496711731
0.5995370847997378,5.35359787940979
0.5996121134895875,5.354774713516235
0.5995450496097201,5.355498790740967
0.5996200818290629,5.356649875640869
0.5995530139311008,5.357377290725708
0.5996280496778543,5.358574628829956
0.5995609777637678,5.359280347824097
0.599636017035851,5.360435724258423
0.5995689411076085,5.361185789108276
0.5996439839029422,5.362298011779785
0.5995769039625114,5.363058090209961
0.5996519502790183,5.364171504974365
0.5995848663283655,5.364918947219849
0.59965991616397,5.366050481796265
0.5995928282050602,5.36688232421875
0.5996678815576884,5.367920637130737
0.5996007895924859,5.368766784667969
0.5996758464600654,5.369776725769043
0.5996087504905327,5.370618581771851
0.5996838108709936,5.371639251708984
0.5996167108990923,5.372459173202515
0.5996917747903657,5.373492479324341
0.599624670818056,5.374300003051758
0.599699738218075,5.375361204147339
0.5996326302473167,5.37615704536438
0.599707701154016,5.377223968505859
0.5996405891867664,5.378040075302124
0.5997156635980826,5.3791115283966064
0.5996485476362993,5.379895448684692
0.5997236255501704,5.381002902984619
0.5996565055958086,5.381726264953613
0.599731587010175,5.382874965667725
0.5996644630651894,5.383651256561279
0.5997395479779927,5.384746789932251
0.5996724200443363,5.385507345199585
0.5997475084535199,5.386629104614258
0.5996803765331449,5.387368679046631
0.5997554684366541,5.3885157108306885
0.5996883325315117,5.3892457485198975
0.5997634279272931,5.390366792678833
0.5996962880393328,5.391117095947266
0.5997713869253353,5.392256259918213
0.5997042430565058,5.393063068389893
0.5997793454306796,5.394133567810059
0.5997121975829282,5.394955396652222
0.5997873034432253,5.396011114120483
0.5997201516184985,5.396814584732056
0.5997952609628726,5.397866487503052
0.5997281051631151,5.398703575134277
0.599803217989522,5.399744033813477
0.5997360582166777,5.400547742843628
0.5998111745230743,5.401605606079102
0.5997440107790862,5.402386903762817
0.5998191305634316,5.403475046157837
0.5997519628502409,5.404250383377075
0.5998270861104954,5.4053709506988525
0.5997599144300426,5.406113386154175
0.5998350411641687,5.407235383987427
0.5997678655183929,5.407974004745483
0.5998429957243547,5.40911602973938
0.5997758161151939,5.409825563430786
0.599850949790957,5.4110267162323
0.5997837662203479,5.411731481552124
0.59985890336388,5.412882566452026
0.5997917158337583,5.413613319396973
0.5998668564430283,5.414794921875
0.5997996649553285,5.415525436401367
0.5998748090283073,5.416661262512207
0.5998076135849626,5.417379379272461
0.5998827611196225,5.418562889099121
0.5998155617225652,5.41928243637085
0.5998907127168807,5.420448303222656
0.5998235093680417,5.421191692352295
0.5998986638199886,5.422327756881714
0.5998314565212974,5.423088550567627
0.5999066144288535,5.42422080039978
0.599839403182239,5.424962043762207
0.5999145645433834,5.426102161407471
0.599847349350773,5.426846504211426
0.5999225141634867,5.428088665008545
0.5998552950268066,5.4287941455841064
0.5999304632890724,5.429971694946289
0.5998632402102477,5.4306933879852295
0.5999384119200498,5.431822061538696
0.5998711849010043,5.432554721832275
0.5999463600563292,5.433691740036011
0.5998791290989857,5.434419870376587
0.5999543076978207,5.435568809509277
0.5998870728041009,5.4362921714782715
0.5999622548444355,5.43745231628418
0.5998950160162597,5.438174724578857
0.5999702014960853,5.439324140548706
0.5999029587353728,5.440053224563599
0.5999781476526818,5.4412312507629395
0.5999109009613507,5.441939115524292
0.5999860933141377,5.443121433258057
0.599918842694105,5.443842649459839
0.5999940384803661,5.445010423660278
0.5999267839335475,5.445748567581177
0.6000019831512806,5.446934938430786
0.5999347246795905,5.447647333145142
0.6000099273267953,5.4488136768341064
0.5999426649321473,5.44953989982605
0.6000178710068247,5.4507155418396
0.5999506046911308,5.451426029205322
0.6000258141912838,5.452625513076782
0.5999585439564554,5.453330039978027
0.6000337568800883,5.454595327377319
0.5999664827280353,5.455293416976929
0.6000416990731543,5.456497669219971
0.5999744210057855,5.45720100402832
0.6000496407703985,5.458417654037476
0.5999823587896213,5.459135293960571
0.6000575819717378,5.460299491882324
0.5999902960794586,5.461034774780273
0.6000655226770899,5.462174415588379
0.5999982328752143,5.462916374206543
0.600073462886373,5.46405291557312
0.6000061691768048,5.464831590652466
0.6000814025995055,5.465927600860596
0.600014104984148,5.466726064682007
0.6000893418164066,5.467795372009277
0.6000220402971616,5.468605995178223
0.6000972805369963,5.469655513763428
0.600029975115764,5.470477342605591
0.600105218761194,5.47151255607605
0.6000379094398742,5.4723732471466064
0.6001131564889208,5.4733805656433105
0.6000458432694118,5.474223613739014
0.6001210937200975,5.475250244140625
0.6000537766042965,5.476075887680054
0.6001290304546459,5.477123498916626
0.6000617094444487,5.477935075759888
0.600136966692488,5.4790120124816895
0.6000696417897896,5.479768991470337
0.6001449024335461,5.4808595180511475
0.6000775736402404,5.481644630432129
0.6001528376777437,5.482767105102539
0.600085504995723,5.483499765396118
0.600160772425004,5.484686374664307
0.6000934358561598,5.485409259796143
0.6001687066752512,5.48666524887085
0.6001013662214737,5.48736834526062
0.6001766404284097,5.488674163818359
0.600109296091588,5.489367246627808
0.6001845736844048,5.49058985710144
0.6001172254664268,5.491281270980835
0.6001925064431614,5.492486000061035
0.600125154345914,5.493190765380859
0.600200438704606,5.494384765625
0.6001330827299748,5.495123863220215
0.6002083704686649,5.496297836303711
0.6001410106185343,5.497031927108765
0.6002163017352651,5.498175859451294
0.6001489380115185,5.498936176300049
0.600224232504334,5.500067472457886
0.6001568649088533,5.500824928283691
0.6002321627757994,5.501936674118042
0.6001647913104659,5.502730131149292
0.6002400925495895,5.503837823867798
0.6001727172162832,5.504620313644409
0.6002480218256337,5.5057291984558105
0.6001806426262329,5.506489038467407
0.6002559506038608,5.507598161697388
0.6001885675402435,5.508410692214966
0.600263878884201,5.509481191635132
0.6001964919582433,5.510246515274048
0.6002718066665843,5.511326551437378
0.6002044158801616,5.512093782424927
0.6002797339509416,5.513185024261475
0.6002123393059281,5.513936758041382
0.6002876607372041,5.515088796615601
0.6002202622354728,5.515822410583496
0.6002955870253034,5.517021179199219
0.6002281846687262,5.517758131027222
0.6003035128151719,5.5189049243927
0.6002361066056194,5.51963472366333
0.6003114381067421,5.520824193954468
0.6002440280460839,5.521528244018555
0.6003193628999474,5.52272629737854
0.6002519489900515,5.523446559906006
0.6003272871947207,5.5246641635894775
0.6002598694374551,5.525396347045898
0.6003352109909967,5.5265586376190186
0.6002677893882271,5.527296781539917
0.6003431342887098,5.528502702713013
0.6002757088423011,5.52922248840332
0.6003510570877948,5.530372381210327
0.600283627799611,5.531134366989136
0.6003589793881872,5.532256841659546
0.6002915462600911,5.533000469207764
0.600366901189823,5.534137010574341
0.600299464223676,5.534891128540039
0.6003748224926385,5.536006212234497
0.6003073816903011,5.5367512702941895
0.6003827432965705,5.537868976593018
0.6003152986599019,5.5386176109313965
0.6003906636015566,5.539777755737305
0.6003232151324148,5.540517091751099
0.600398583407534,5.541638374328613
0.6003311311077764,5.542393684387207
0.6004065027144414,5.543509483337402
0.6003390465859236,5.544264078140259
0.6004144215222175,5.545438051223755
0.6003469615667941,5.546175956726074
0.600422339830801,5.5473244190216064
0.6003548760503259,5.548076391220093
0.6004302576401319,5.549196243286133
0.6003627900364572,5.550004482269287
0.60043817495015,5.55114483833313
0.6003707035251273,5.551870822906494
0.6004460917607959,5.553035497665405
0.6003786165162753,5.553771734237671
0.6004540080720104,5.554927825927734
0.600386529009841,5.555661916732788
0.6004619238837352,5.55682897567749
0.6003944410057648,5.557572364807129
0.6004698391959121,5.558794260025024
0.6004023525039873,5.559490919113159
0.6004777540084831,5.560739755630493
0.6004102635044498,5.561426401138306
0.6004856683213913,5.562623500823975
0.600418174007094,5.563338994979858
0.6004935821345796,5.564549684524536
0.6004260840118617,5.565274238586426
0.6005014954479919,5.566413164138794
0.6004339935186956,5.567171573638916
0.6005094082615724,5.568342447280884
0.6004419025275387,5.5690882205963135
0.6005173205752652,5.57021427154541
0.6004498110383342,5.5709710121154785
0.6005252323890157,5.57207989692688
0.6004577190510261,5.572835445404053
0.6005331437027691,5.573964595794678
0.6004656265655589,5.5747387409210205
0.6005410545164713,5.575886249542236
0.6004735335818769,5.57663106918335
0.6005489648300688,5.577742338180542
0.6004814400999258,5.57851505279541
0.6005568746435083,5.579597473144531
0.6004893461196508,5.580406427383423
0.6005647839567368,5.581462621688843
0.6004972516409982,5.5822529792785645
0.6005726927697024,5.5833094120025635
0.6005051566639145,5.584113121032715
0.6005806010823526,5.585202217102051
0.6005130611883467,5.585958003997803
0.6005885088946363,5.587064981460571
0.6005209652142419,5.587844610214233
0.6005964162065023,5.588929176330566
0.6005288687415484,5.589682102203369
0.6006043230179,5.590811729431152
0.600536771770214,5.591541767120361
0.6006122293287793,5.592724323272705
0.6005446743001878,5.5934367179870605
0.6006201351390904,5.594648122787476
0.6005525763314188,5.595360279083252
0.600628040448784,5.596552848815918
0.6005604778638562,5.597255706787109
0.6006359452578114,5.598468065261841
0.6005683788974506,5.599168300628662
0.6006438495661239,5.600337266921997
0.6005762794321522,5.601075887680054
0.6006517533736736,5.60222601890564
0.6005841794679116,5.602983236312866
0.6006596566804129,5.604153156280518
0.6005920790046806,5.604888677597046
0.6006675594862948,5.606018304824829
0.6005999780424106,5.606757164001465
0.6006754617912722,5.607880353927612
0.6006078765810536,5.608614683151245
0.6006833635952992,5.609756708145142
0.6006157746205627,5.6105968952178955
0.6006912648983297,5.611678123474121
0.6006236721608902,5.612442255020142
0.6006991657003183,5.6136393547058105
0.6006315692019902,5.614345550537109
0.6007070660012199,5.6155171394348145
0.6006394657438163,5.616253614425659
0.6007149658009902,5.617398738861084
0.6006473617863228,5.618133544921875
0.6007228650995847,5.619379043579102
0.6006552573294643,5.620081186294556
0.6007307638969597,5.621303558349609
0.6006631523731961,5.62201189994812
0.6007386621930721,5.623205661773682
0.6006710469174736,5.62393045425415
0.6007465599878787,5.625080347061157
0.6006789409622529,5.62581467628479
0.6007544572813373,5.626954555511475
0.6006868345074903,5.627681255340576
0.6007623540734055,5.628823280334473
0.6006947275531427,5.629550933837891
0.6007702503640419,5.6307337284088135
0.6007026200991672,5.631471395492554
0.6007781461532049,5.632634878158569
0.6007105121455215,5.63334846496582
0.6007860414408542,5.634585857391357
0.6007184036921638,5.63530421257019
0.600793936226949,5.636456489562988
0.6007262947390523,5.637242078781128
0.6008018305114494,5.638330698013306
0.6007341852861462,5.639117240905762
0.6008097242943158,5.640186071395874
0.6007420753334045,5.640976905822754
0.6008176175755091,5.6420581340789795
0.6007499648807871,5.642889499664307
0.6008255103549907,5.643918037414551
0.6007578539282541,5.644763231277466
0.6008334026327218,5.645799398422241
0.6007657424757661,5.646710634231567
0.6008412944086647,5.647679805755615
0.600773630523284,5.648571014404297
0.600849185682782,5.649531364440918
0.6007815180707692,5.650414228439331
0.6008570764550364,5.651390314102173
0.6007894051181832,5.652280569076538
0.6008649667253912,5.653263092041016
0.6007972916654885,5.654156923294067
0.6008728564938102,5.65515398979187
0.6008051777126477,5.656026840209961
0.6008807457602575,5.657030820846558
0.6008130632596237,5.657870769500732
0.6008886345246974,5.658923625946045
0.6008209483063797,5.659705877304077
0.600896522787095,5.660799980163574
0.6008288328528797,5.661547422409058
0.6009044105474155,5.662688255310059
0.600836716899088,5.663415431976318
0.6009122978056247,5.664596080780029
0.600844600444969,5.665333032608032
0.6009201845616885,5.666518688201904
0.6008524834904877,5.667226552963257
0.6009280708155738,5.668411016464233
0.6008603660356098,5.669144868850708
0.6009359565672471,5.670306921005249
0.6008682480803006,5.671071767807007
0.600943841816676,5.672287464141846
0.600876129624527,5.672996520996094
0.6009517265638281,5.67419695854187
0.6008840106682548,5.674933433532715
0.6009596108086714,5.676068067550659
0.6008918912114516,5.676797151565552
0.6009674945511746,5.677929639816284
0.6008997712540848,5.678681373596191
0.6009753777913064,5.67980432510376
0.6009076507961217,5.680537462234497
0.6009832605290362,5.681682348251343
0.600915529837531,5.682405471801758
0.6009911427643337,5.683545827865601
0.6009234083782812,5.684277296066284
0.6009990244971691,5.6854376792907715
0.6009312864183409,5.686164617538452
0.6010069057275125,5.687313079833984
0.60093916395768,5.688046455383301
0.6010147864553352,5.689179182052612
0.600947040996268,5.689902067184448
0.601022666680608,5.691080808639526
0.6009549175340748,5.691788196563721
0.6010305464033029,5.69293737411499
0.6009627935710714,5.693674325942993
0.6010384256233918,5.694835424423218
0.6009706691072285,5.695570230484009
0.6010463043408472,5.696719408035278
0.6009785441425175,5.697436332702637
0.6010541825556418,5.698711395263672
0.6009864186769102,5.699398756027222
0.6010620602677488,5.700607776641846
0.6009942927103784,5.701328992843628
0.6010699374771415,5.702523946762085
0.6010021662428948,5.70323371887207
0.6010778141837947,5.704439640045166
0.6010100392744323,5.705162048339844
0.6010856903876819,5.706306457519531
0.6010179118049641,5.7070817947387695
0.6010935660887782,5.70817756652832
0.6010257838344638,5.708943605422974
0.6011014412870586,5.710046768188477
0.6010336553629054,5.71079683303833
0.6011093159824986,5.711916923522949
0.6010415263902634,5.712652921676636
0.6011171901750743,5.713778257369995
0.6010493969165127,5.7145304679870605
0.6011250638647616,5.715657711029053
0.6010572669416281,5.716378450393677
0.6011329370515374,5.717506647109985
0.6010651364655853,5.718238592147827
0.6011408097353788,5.719362020492554
0.6010730054883606,5.7200987339019775
0.6011486819162626,5.721247673034668
0.6010808740099297,5.721989631652832
0.6011565535941672,5.7231996059417725
0.6010887420302697,5.723916292190552
0.6011644247690707,5.725111722946167
0.6010966095493575,5.725825071334839
0.6011722954409513,5.726999282836914
0.6011044765671706,5.727709770202637
0.6011801656097879,5.7288782596588135
0.6011123430836867,5.729602098464966
0.60118803527556,5.730801820755005
0.6011202090988841,5.731509208679199
0.6011959044382472,5.732793807983398
0.6011280746127411,5.7334818840026855
0.6012037730978294,5.7347190380096436
0.6011359396252369,5.735426187515259
0.6012116412542868,5.736632347106934
0.6011438041363509,5.737341403961182
0.6012195089076008,5.738543272018433
0.6011516681460625,5.739253759384155
0.6012273760577518,5.740415334701538
0.6011595316543518,5.741154432296753
0.6012352427047218,5.742287635803223
0.6011673946611993,5.743046283721924
0.6012431088484924,5.7441465854644775
0.6011752571665856,5.744917392730713
0.6012509744890459,5.74601936340332
0.601183119170492,5.746769666671753
0.6012588396263647,5.747908592224121
0.6011909806729002,5.748713254928589
0.6012667042604324,5.749767541885376
0.6011988416737919,5.750564813613892
0.6012745683912315,5.751620531082153
0.6012067021731491,5.752416610717773
0.601282432018746,5.753474950790405
0.6012145621709548,5.754268407821655
0.6012902951429603,5.755357980728149
0.6012224216671918,5.756150960922241
0.6012981577638584,5.757221460342407
0.6012302806618434,5.75804591178894
0.6013060198814253,5.7591233253479
0.6012381391548932,5.759880065917969
0.6013138814956459,5.7609922885894775
0.6012459971463257,5.761821985244751
0.601321742606506,5.762889862060547
0.6012538546361248,5.763671159744263
0.6013296032139912,5.764794111251831
0.6012617116242757,5.765528440475464
0.6013374633180878,5.766660451889038
0.6012695681107632,5.767384052276611
0.6013453229187825,5.768566131591797
0.6012774240955732,5.769273042678833
0.6013531820160621,5.77042555809021
0.6012852795786912,5.771182298660278
0.601361040609914,5.772337913513184
0.6012931345601035,5.773070573806763
0.6013688987003258,5.774217844009399
0.6013009890397968,5.774977684020996
0.6013767562872854,5.776091575622559
0.6013088430177581,5.776875019073486
0.6013846133707813,5.7779645919799805
0.6013166964939745,5.778755187988281
0.6013924699508021,5.77984619140625
0.6013245494684336,5.780621290206909
0.6014003260273371,5.781719207763672
0.6013324019411234,5.782485008239746
0.6014081816003753,5.7835705280303955
0.6013402539120326,5.784327268600464
0.6014160366699068,5.785461902618408
0.6013481053811496,5.786187410354614
0.6014238912359217,5.787317514419556
0.6013559563484633,5.788057088851929
0.6014317452984101,5.789181470870972
0.6013638068139634,5.789917469024658
0.6014395988573635,5.791107654571533
0.6013716567776395,5.791827917098999
0.6014474519127725,5.793079137802124
0.6013795062394819,5.7937915325164795
0.6014553044646288,5.795007705688477
0.6013873551994807,5.795729637145996
0.6014631565129244,5.7968902587890625
0.601395203657627,5.797614336013794
0.6014710080576513,5.798778533935547
0.6014030516139117,5.799513101577759
0.6014788590988018,5.800696134567261
0.6014108990683267,5.801414966583252
0.6014867096363695,5.802681922912598
0.6014187460208633,5.803368806838989
0.6014945596703472,5.804592847824097
0.6014265924715139,5.805306673049927
0.6015024092007284,5.806501626968384
0.6014344384202712,5.807213068008423
0.6015102582275071,5.808395147323608
0.6014422838671281,5.809142351150513
0.601518106750678,5.810318470001221
0.6014501288120773,5.811065196990967
0.6015259547702351,5.812206745147705
0.6014579732551127,5.812925577163696
0.6015338022861737,5.814081192016602
0.6014658171962285,5.814847469329834
0.6015416492984889,5.81598973274231
0.6014736606354184,5.816773414611816
0.6015494958071764,5.817851305007935
0.6014815035726772,5.818639755249023
0.6015573418122324,5.8197572231292725
0.6014893460079996,5.820521354675293
0.6015651873136528,5.821642160415649
0.6014971879413814,5.822411298751831
0.6015730323114347,5.823513507843018
0.6015050293728176,5.824278831481934
0.6015808768055745,5.825424671173096
0.6015128703023045,5.826156377792358
0.60158872079607,5.827291250228882
0.6015207107298381,5.828038930892944
0.6015965642829187,5.829146862030029
0.6015285506554151,5.829880237579346
0.6016044072661186,5.831061840057373
0.6015363900790324,5.831769227981567
0.6016122497456678,5.832960367202759
0.6015442290006873,5.833684921264648
0.6016200917215655,5.834884881973267
0.6015520674203775,5.835600137710571
0.6016279331938102,5.836836099624634
0.6015599053381008,5.837527275085449
0.6016357741624013,5.838751316070557
0.6015677427538553,5.8394529819488525
0.6016436146273384,5.840643644332886
0.60157557966764,5.841350793838501
0.6016514545886216,5.842597484588623
0.6015834160794535,5.843307733535767
0.6016592940462513,5.844525098800659
0.6015912519892952,5.845250129699707
0.6016671330002279,5.846400022506714
0.6015990873971645,5.8471574783325195
0.6016749714505525,5.848291635513306
0.6016069223030616,5.8490190505981445
0.6016828093972261,5.8501667976379395
0.6016147567069863,5.8509063720703125
0.6016906468402508,5.852043867111206
0.6016225906089396,5.8527843952178955
0.6016984837796281,5.8539440631866455
0.6016304240089223,5.854770660400391
0.6017063202153606,5.8559229373931885
0.6016382569069356,5.856685400009155
0.6017141561474506,5.857778787612915
0.6016460893029807,5.85854697227478
0.6017219915759012,5.859663963317871
0.6016539211970598,5.860426902770996
0.6017298265007157,5.861518859863281
0.6016617525891751,5.862308979034424
0.6017376609218973,5.863394737243652
0.601669583479329,5.864171981811523
0.6017454948394502,5.865288972854614
0.6016774138675244,5.866034030914307
0.6017533282533785,5.86716365814209
0.6016852437537643,5.867917537689209
0.6017611611636867,5.869043827056885
0.6016930731380523,5.869764089584351
0.6017689935703796,5.870946645736694
0.6017009020203923,5.871655464172363
0.6017768254734623,5.872860431671143
0.6017087304007881,5.873597860336304
0.6017846568729406,5.8747718334198
0.6017165582792443,5.875512599945068
0.60179248776882,5.876654624938965
0.6017243856557659,5.877378225326538
0.6018003181611066,5.8785765171051025
0.6017322125303576,5.879285097122192
0.601808148049807,5.880493640899658
0.6017400389030249,5.88123083114624
0.6018159774349278,5.882370471954346
0.6017478647737734,5.883174657821655
0.6018238063164759,5.884261846542358
0.6017556901426093,5.88504433631897
0.6018316346944591,5.886140584945679
0.6017635150095388,5.886953830718994
0.6018394625688848,5.888006687164307
0.6017713393745687,5.888810873031616
0.6018472899397609,5.889884948730469
0.6017791632377056,5.890730142593384
0.6018551168070958,5.891752243041992
0.6017869865989574,5.892601490020752
0.6018629431708982,5.893630504608154
0.601794809458331,5.894476413726807
0.6018707690311768,5.895498991012573
0.6018026318158345,5.896338701248169
0.6018785943879411,5.897381544113159
0.6018104536714763,5.898190975189209
0.6018864192412006,5.8992249965667725
0.6018182750252646,5.900045394897461
0.6018942435909651,5.901092529296875
0.6018260958772086,5.901900768280029
0.6019020674372446,5.902983903884888
0.6018339162273171,5.903818368911743
0.6019098907800496,5.904882192611694
0.6018417360755997,5.905683517456055
0.6019177136193913,5.906790256500244
0.6018495554220661,5.907572984695435
0.6019255359552803,5.908690452575684
0.6018573742667264,5.9094274044036865
0.6019333577877283,5.910588026046753
0.6018651926095906,5.911322116851807
0.6019411791167466,5.9125189781188965
0.6018730104506699,5.913236618041992
0.6019489999423475,5.914422035217285
0.6018808277899748,5.915168523788452
0.6019568202645432,5.916435241699219
0.6018886446275169,5.917132377624512
0.6019646400833465,5.918317079544067
0.6018964609633077,5.9190685749053955
0.60197245939877,5.920215606689453
0.601904276797359,5.920940399169922
0.601980278210827,5.922092914581299
0.601912092129683,5.922837972640991
0.601988096519531,5.924004077911377
0.601919906960292,5.9247777462005615
0.601995914324896,5.925871849060059
0.6019277212891991,5.926627159118652
0.6020037316269358,5.927759408950806
0.6019355351164172,5.9285664558410645
0.6020115484256648,5.929623365402222
0.6019433484419596,5.93039083480835
0.6020193647210981,5.931469678878784
0.60195116126584,5.932288646697998
0.6020271805132503,5.933355093002319
0.6019589735880727,5.934139013290405
0.6020349958021368,5.935243606567383
0.6019667854086714,5.9360363483428955
0.6020428105877731,5.937114477157593
0.6019745967276511,5.937868118286133
0.6020506248701754,5.938990354537964
0.6019824075450265,5.939722776412964
0.6020584386493596,5.940864086151123
0.6019902178608127,5.941586494445801
0.6020662519253421,5.942830801010132
0.6019980276750252,5.9435319900512695
0.6020740646981401,5.94474983215332
0.60200583698768,5.945457935333252
0.60208187696777,5.946686506271362
0.6020136457987927,5.9473841190338135
0.6020896887342498,5.94860577583313
0.6020214541083799,5.949301481246948
0.6020974999975968,5.95051908493042
0.6020292619164581,5.951221466064453
0.6021053107578289,5.95243239402771
0.6020370692230442,5.953153610229492
0.6021131210149644,5.954308748245239
0.6020448760281556,5.955082893371582
0.602120930769022,5.95622992515564
0.6020526823318098,5.956967353820801
0.60212874002002,5.958097457885742
0.6020604881340241,5.958849668502808
0.602136548767978,5.959964036941528
0.6020682934348172,5.960693836212158
0.6021443570129151,5.9618213176727295
0.602076098234207,5.9625654220581055
0.6021521647548512,5.963734865188599
0.6020839025322126,5.964463472366333
0.602159971993806,5.965707540512085
0.6020917063288526,5.966402769088745
0.6021677787297999,5.967572450637817
0.602099509624146,5.968290567398071
0.6021755849628535,5.969469785690308
0.6021073124181128,5.9701924324035645
0.6021833906929873,5.971334457397461
0.6021151147107726,5.972067594528198
0.6021911959202225,5.973217487335205
0.6021229165021454,5.9739670753479
0.6021990006445808,5.975125789642334
0.6021307177922517,5.975863933563232
0.6022068048660835,5.977115154266357
0.6021385185811122,5.977804660797119
0.6022146085847526,5.979032278060913
0.6021463188687476,5.979723930358887
0.6022224118006104,5.980927467346191
0.6021541186551792,5.981636047363281
0.6022302145136793,5.982815504074097
0.6021619179404286,5.98353123664856
0.6022380167239823,5.98473048210144
0.6021697167245174,5.985464096069336
0.6022458184315421,5.986668109893799
0.6021775150074677,5.987369775772095
0.6022536196363825,5.988546371459961
0.6021853127893019,5.989256858825684
0.6022614203385267,5.990435838699341
0.6021931100700426,5.991165399551392
0.6022692205379988,5.9923155307769775
0.6022009068497127,5.993033170700073
0.6022770202348229,5.994215726852417
0.6022087031283354,5.994986057281494
0.6022848194290237,5.996097087860107
0.6022164989059339,5.9968414306640625
0.6022926181206255,5.997987747192383
0.6022242941825323,5.998802900314331
0.6023004163096537,5.99985933303833
0.6022320889581543,6.000661849975586
0.6023082139961332,6.001763105392456
0.6022398832328242,6.002526521682739
0.6023160111800899,6.003671884536743
0.6022476770065668,6.004400730133057
0.6023238078615495,6.005614757537842
0.6022554702794066,6.006338119506836
0.602331604040538,6.007502317428589
0.6022632630513688,6.008247375488281
0.6023393997170818,6.009402751922607
0.6022710553224789,6.010126352310181
0.6023471948912078,6.011259317398071
0.6022788470927625,6.012004137039185
0.6023549895629426,6.013145446777344
0.6022866383622454,6.013875484466553
0.6023627837323133,6.01508641242981
0.6022944291309539,6.015800714492798
0.6023705773993479,6.0169618129730225
0.6023022193989142,6.017681837081909
0.6023783705640735,6.018853664398193
0.6023100091661534,6.019564151763916
0.6023861632265185,6.020748853683472
0.6023177984326983,6.021450757980347
0.602393955386711,6.022641897201538
0.6023255871985762,6.023340463638306
0.6024017470446795,6.024609327316284
0.6023333754638145,6.025315284729004
0.602409538200453,6.026540040969849
0.6023411632284411,6.027243137359619
0.6024173288540603,6.028447151184082
0.602348950492484,6.029158115386963
0.6024251190055309,6.030369281768799
0.6023567372559719,6.031104803085327
0.6024329086548942,6.03224778175354
0.6023645235189329,6.032968044281006
0.6024406978021802,6.034116268157959
0.6023723092813962,6.034878253936768
0.6024484864474191,6.03600549697876
0.6023800945433905,6.036748886108398
0.6024562745906412,6.037868022918701
0.6023878793049458,6.038709878921509
0.6024640622318771,6.039733409881592
0.6023956635660911,6.040560007095337
0.6024718493711578,6.041588068008423
0.6024034473268569,6.042404413223267
0.6024796360085145,6.0434410572052
0.6024112305872731,6.044281482696533
0.6024874221439784,6.045315504074097
0.6024190133473701,6.04612922668457
0.6024952077775815,6.047255039215088
0.6024267956071786,6.047998428344727
0.6025029929093555,6.049118995666504
0.6024345773667299,6.049840450286865
0.6025107775393328,6.050995111465454
0.6024423586260546,6.051722764968872
0.6025185616675458,6.052863836288452
0.6024501393851848,6.053595304489136
0.6025263452940272,6.054791212081909
0.6024579196441519,6.055509328842163
0.6025341284188099,6.0566725730896
0.602465699402988,6.057391881942749
0.6025419110419274,6.058591604232788
0.6024734786617253,6.059294700622559
0.602549693163413,6.060456991195679
0.6024812574203965,6.061190605163574
0.6025574747833006,6.062334299087524
0.602489035679034,6.0630903244018555
0.602565255901624,6.064289331436157
0.6024968134376713,6.065034627914429
0.6025730365184176,6.066186189651489
0.6025045906963412,6.066930532455444
0.6025808166337161,6.068070888519287
0.6025123674550774,6.068802356719971
0.602588596247554,6.069933891296387
0.6025201437139139,6.070680856704712
0.6025963753599666,6.0717926025390625
0.6025279194728848,6.072521686553955
0.6026041539709888,6.073712110519409
0.6025356947320241,6.0744407176971436
0.6026119320806566,6.075658082962036
0.6025434694913663,6.076382875442505
0.6026197096890051,6.07753324508667
0.6025512437509465,6.078249216079712
0.602627486796071,6.0793938636779785
0.6025590175107995,6.080127239227295
0.6026352634018906,6.081267356872559
0.6025667907709608,6.08199143409729
0.6026430395064998,6.083147287368774
0.6025745635314658,6.083881855010986
0.602650815109936,6.0850629806518555
0.6025823357923504,6.0857837200164795
0.602658590212236,6.086957931518555
0.6025901075536507,6.0876805782318115
0.602666364813437,6.088850259780884
0.6025978788154028,6.089565753936768
0.6026741389135768,6.090754508972168
0.6026056495776435,6.091468811035156
0.6026819125126929,6.092728853225708
0.6026134198404095,6.093424081802368
0.6026896856108234,6.094635725021362
0.6026211896037378,6.095358371734619
0.6026974582080067,6.096598386764526
0.6026289588676658,6.097302198410034
0.602705230304281,6.09859561920166
0.6026367276322308,6.099303483963013
0.6027130018996855,6.100503921508789
0.6026444958974709,6.101213216781616
0.602720772994259,6.102365016937256
0.6026522636634241,6.103111743927002
0.6027285435880405,6.104233980178833
0.6026600309301282,6.104981899261475
0.60273631368107,6.106114625930786
0.6026677976976221,6.106868505477905
0.6027440832733867,6.107983112335205
0.6026755639659448,6.108743906021118
0.6027518523650309,6.109879970550537
0.6026833297351347,6.110692501068115
0.6027596209560426,6.111731767654419
0.6026910950052315,6.112542390823364
0.6027673890464627,6.113612651824951
0.6026988597762748,6.114387035369873
0.6027751566363313,6.115495204925537
0.6027066240483039,6.116252660751343
0.6027829237256899,6.117375612258911
0.6027143878213589,6.118112325668335
0.6027906903145792,6.119227409362793
0.6027221510954801,6.119969606399536
0.602798456403041,6.121073246002197
0.6027299138707078,6.121798515319824
0.6028062219911167,6.122957944869995
0.6027376761470827,6.123702526092529
0.6028139870788481,6.124923467636108
0.6027454379246461,6.1256513595581055
0.6028217516662778,6.126804828643799
0.6027531992034387,6.127536773681641
0.6028295157534478,6.128694772720337
0.6027609599835021,6.12941837310791
0.6028372793404008,6.130610942840576
0.6027687202648779,6.131312131881714
0.6028450424271795,6.132471323013306
0.6027764800476081,6.13319730758667
0.602852805013827,6.1343464851379395
0.6027842393317344,6.1351165771484375
0.6028605671003868,6.136240720748901
0.6027919981172997,6.1369874477386475
0.6028683286869022,6.1381144523620605
0.6027997564043462,6.138861894607544
0.6028760897734173,6.1399712562561035
0.6028075141929168,6.140716552734375
0.602883850359976,6.14182448387146
0.6028152714830544,6.142576217651367
0.6028916104466223,6.143690347671509
0.6028230282748027,6.144451141357422
0.6028993700334009,6.145565509796143
0.6028307845682047,6.146324634552002
0.6029071291203564,6.147438049316406
0.6028385403633044,6.148207664489746
0.6029148877075335,6.1492979526519775
0.602846295660146,6.150072813034058
0.6029226457949779,6.151174545288086
0.6028540504587733,6.151902675628662
0.6029304033827346,6.153031826019287
0.6028618047592308,6.153774976730347
0.6029381604708495,6.154943227767944
0.6028695585615634,6.1556761264801025
0.6029459170593682,6.156830310821533
0.6028773118658157,6.157557725906372
0.6029536731483368,6.1587607860565186
0.6028850646720331,6.159456729888916
0.6029614287378018,6.160729646682739
0.6028928169802608,6.16142463684082
0.6029691838278096,6.162708759307861
0.6029005687905442,6.1633992195129395
0.6029769384184069,6.164620637893677
0.6029083201029294,6.165339946746826
0.6029846925096409,6.166536092758179
0.6029160709174624,6.1672444343566895
0.6029924461015586,6.168466806411743
0.6029238212341893,6.16918683052063
0.6030001991942076,6.170352935791016
0.6029315710531566,6.171113967895508
0.6030079517876354,6.172228813171387
0.6029393203744112,6.172975540161133
0.60301570388189,6.174121141433716
0.6029470691979999,6.174891471862793
0.6030234554770193,6.176018714904785
0.6029548175239697,6.176821231842041
0.6030312065730721,6.177876949310303
0.6029625653523684,6.178748846054077
0.6030389571700964,6.179800033569336
0.6029703126832432,6.180636167526245
0.6030467072681415,6.1816606521606445
0.6029780595166422,6.1825268268585205
0.603054456867256,6.183523893356323
0.6029858058526131,6.184379577636719
0.6030622059674893,6.185412645339966
0.6029935516912045,6.1862781047821045
0.6030699545688909,6.187365770339966
0.6030012970324647,6.188138008117676
0.6030777026715102,6.189269304275513
0.6030090418764426,6.189993143081665
0.6030854502753973,6.191143751144409
0.603016786223187,6.191873073577881
0.6030931973806024,6.193057298660278
0.603024530072747,6.193780899047852
0.6031009439871756,6.194972991943359
0.6030322734251722,6.195691347122192
0.6031086900951675,6.196853876113892
0.603040016280512,6.19757342338562
0.6031164357046289,6.198798179626465
0.6030477586388161,6.199498653411865
0.6031241808156106,6.200701713562012
0.6030555005001347,6.201417684555054
0.603131925428164,6.2026207447052
0.603063241864518,6.203331708908081
0.6031396695423403,6.204533100128174
0.6030709827320164,6.205271005630493
0.6031474131581915,6.206419944763184
0.6030787231026807,6.207169055938721
0.6031551562757691,6.208333730697632
0.6030864629765619,6.209058046340942
0.6031628988951252,6.21020245552063
0.6030942023537107,6.210941314697266
0.6031706410163119,6.21208381652832
0.6031019412341786,6.212822675704956
0.6031783826393821,6.213979959487915
0.6031096796180175,6.214731931686401
0.6031861237643882,6.215899229049683
0.6031174175052785,6.216660261154175
0.6031938643913829,6.217756986618042
0.603125154896014,6.218537330627441
0.60320160452042,6.219617605209351
0.6031328917902761,6.220402717590332
0.603209344151552,6.221602916717529
0.6031406281881171,6.2223076820373535
0.603217083284833,6.223464250564575
0.6031483640895896,6.224221229553223
0.6032248219203167,6.225366830825806
0.6031560994947464,6.226104974746704
0.6032325600580567,6.2272350788116455
0.6031638344036407,6.227976322174072
0.6032402976981076,6.229116439819336
0.6031715688163255,6.229825258255005
0.6032480348405235,6.230977296829224
0.6031793027328544,6.2317023277282715
0.603255771485359,6.232863903045654
0.6031870361532808,6.23359751701355
0.603263507632669,6.234796762466431
0.6031947690776588,6.2355194091796875
0.6032712432825083,6.236701488494873
0.6032025015060424,6.2374138832092285
0.6032789784349325,6.238635301589966
0.6032102334384859,6.2393434047698975
0.6032867130899966,6.240530014038086
0.6032179648750438,6.241235256195068
0.6032944472477564,6.242396116256714
0.6032256958157707,6.243142127990723
0.6033021809082677,6.244271278381348
0.6032334262607213,6.2450127601623535
0.6033099140715867,6.2461535930633545
0.6032411562099512,6.246894121170044
0.6033176467377693,6.248047113418579
0.6032488856635152,6.248774766921997
0.6033253789068722,6.2499213218688965
0.6032566146214691,6.250706195831299
0.6033331105789521,6.25178599357605
0.6032643430838687,6.252539396286011
0.6033408417540654,6.253683805465698
0.6032720710507694,6.254414796829224
0.6033485724322698,6.255567789077759
0.603279798522228,6.256283760070801
0.6033563026136219,6.257442951202393
0.6032875254983003,6.258182525634766
0.6033640322981796,6.259317398071289
0.603295251979043,6.2600414752960205
0.6033717614860006,6.26119327545166
0.603302977964513,6.2619242668151855
0.6033794901771423,6.2630743980407715
0.603310703454767,6.263818264007568
0.6033872183716633,6.264963150024414
0.603318428449862,6.2657082080841064
0.6033949460696215,6.266841888427734
0.6033261529498559,6.267563104629517
0.6034026732710753,6.2687132358551025
0.6033338769548057,6.269444942474365
0.6034103999760837,6.270637273788452
0.603341600464769,6.271353483200073
0.6034181261847053,6.272512674331665
0.6033493234798044,6.273239850997925
0.6034258518969992,6.274438142776489
0.6033570459999695,6.275179147720337
0.6034335771130247,6.276320695877075
0.6033647680253228,6.27704119682312
0.6034413018328412,6.27818489074707
0.6033724895559228,6.2789387702941895
0.6034490260565083,6.280064344406128
0.6033802105918282,6.280789852142334
0.603456749784086,6.281920671463013
0.603387931133098,6.282748460769653
0.6034644730156342,6.283816576004028
0.6033956511797912,6.28464412689209
0.6034721957512132,6.28570294380188
0.603403370731967,6.2864990234375
0.6034799179908834,6.287570238113403
0.6034110897896852,6.28838586807251
0.6034876397347054,6.2894392013549805
0.6034188083530053,6.290236711502075
0.60349536098274,6.291369438171387
0.6034265264219874,6.292102098464966
0.6035030817350484,6.293234825134277
0.6034342439966914,6.293966054916382
0.6035108019916916,6.295138835906982
0.6034419610771775,6.295868635177612
0.603518521752731,6.297008752822876
0.6034496776635064,6.297746419906616
0.6035262410182283,6.29889988899231
0.6034573937557387,6.299628019332886
0.6035339597882451,6.300825595855713
0.6034651093539353,6.301525354385376
0.6035416780628436,6.3027119636535645
0.6034728244581571,6.303411483764648
0.6035493958420857,6.304614782333374
0.6034805390684655,6.305328369140625
0.603557113126034,6.3065361976623535
0.6034882531849218,6.307232618331909
0.6035648299147509,6.3085010051727295
0.6034959668075877,6.309204339981079
0.6035725462082993,6.310374975204468
0.6035036799365251,6.311124324798584
0.6035802620067418,6.312223672866821
0.6035113925717959,6.3129661083221436
0.6035879773101418,6.314108371734619
0.6035191047134623,6.314864158630371
0.6035956921185626,6.315975904464722
0.6035268163615867,6.316714286804199
0.6036034064320674,6.317824363708496
0.6035345275162316,6.31857967376709
0.6036111202507202,6.319698810577393
0.6035422381774599,6.320493221282959
0.6036188335745847,6.321545124053955
0.6035499483453346,6.322326183319092
0.6036265464037249,6.323397397994995
0.6035576580199185,6.32419490814209
0.6036342587382051,6.325299263000488
0.6035653672012752,6.32603645324707
0.6036419705780898,6.327172756195068
0.6035730758894681,6.327911853790283
0.6036496819234433,6.329030275344849
0.603580784084561,6.329761505126953
0.6036573927743308,6.330901145935059
0.6035884917866177,6.331620693206787
0.603665103130817,6.332775354385376
0.6035961989957023,6.333499908447266
0.6036728129929672,6.3346922397613525
0.6036039057118789,6.335411548614502
0.6036805223608465,6.336578607559204
0.6036116119352123,6.337301731109619
0.6036882312345205,6.338528156280518
0.6036193176657666,6.339225769042969
0.6036959396140553,6.340429067611694
0.603627022903607,6.341148138046265
0.6037036474995163,6.3422911167144775
0.6036347276487983,6.343124866485596
0.6037113548909699,6.344273567199707
0.6036424319014057,6.345018625259399
0.6037190617884819,6.346161842346191
0.6036501356614945,6.346916913986206
0.6037267681921191,6.3480448722839355
0.6036578389291303,6.3487865924835205
0.6037344741019484,6.349913120269775
0.6036655417043787,6.3506598472595215
0.6037421795180358,6.3517749309539795
0.6036732439873058,6.35251784324646
0.6037498844404487,6.353689193725586
0.6036809457779775,6.3544228076934814
0.6037575888692543,6.355564594268799
0.6036886470764601,6.356311559677124
0.60376529280452,6.357421636581421
0.6036963478828199,6.358168125152588
0.603772996246313,6.359277725219727
0.6037040481971235,6.360024929046631
0.6037806991947011,6.3611438274383545
0.6037117480194379,6.361863374710083
0.6037884016497523,6.363023519515991
0.6037194473498299,6.363771438598633
0.6037961036115346,6.364929914474487
0.6037271461883668,6.3656651973724365
0.603803805080116,6.3668317794799805
0.6037348445351156,6.3675432205200195
0.6038115060555651,6.368798732757568
0.603742542390144,6.369522333145142
0.6038192065379504,6.370711326599121
0.6037502397535195,6.371416807174683
0.6038269065273407,6.372658729553223
0.6037579366253103,6.373366594314575
0.6038346060238047,6.374586582183838
0.6037656330055842,6.375312805175781
0.6038423050274118,6.376466274261475
0.6037733288944094,6.377192258834839
0.6038500035382309,6.378385066986084
0.603781024291854,6.37912392616272
0.6038577015563317,6.380250692367554
0.603788719197987,6.3810107707977295
0.6038653990817838,6.382120609283447
0.603796413612877,6.382868528366089
0.603873096114657,6.384016513824463
0.6038041075365926,6.384809255599976
0.6038807926550209,6.385899305343628
0.6038118009692031,6.386661529541016
0.6038884887029462,6.387771368026733
0.6038194939107776,6.388605356216431
0.6038961842585027,6.389662265777588
0.6038271863613858,6.39043927192688
0.6039038793217613,6.391550302505493
0.6038348783210967,6.392345428466797
0.6039115738927922,6.393401384353638
0.6038425697899807,6.394235372543335
0.6039192679716664,6.395289421081543
0.6038502607681074,6.396079778671265
0.6039269615584548,6.397178411483765
0.6038579512555469,6.397960424423218
0.6039346546532289,6.399059295654297
0.6038656412523694,6.399805784225464
0.6039423472560596,6.400972366333008
0.6038733307586454,6.401688814163208
0.6039500393670184,6.402867555618286
0.6038810197744454,6.403578996658325
0.6039577309861772,6.404900789260864
0.6038887082998403,6.405603647232056
0.6039654221136077,6.406808614730835
0.6038963963349011,6.40751051902771
0.6039731127493819,6.408728122711182
0.6039040838796986,6.409437417984009
0.603980802893572,6.410645484924316
0.6039117709343045,6.411356210708618
0.6039884925462502,6.41255259513855
0.6039194574987898,6.413280725479126
0.603996181707489,6.41447114944458
0.6039271435732262,6.415214776992798
0.6040038703773611,6.416408538818359
0.6039348291576857,6.417115211486816
0.6040115585559395,6.4183032512664795
0.60394251425224,6.419042348861694
0.6040192462432967,6.4201765060424805
0.6039501988569613,6.420903921127319
0.6040269334395064,6.422054052352905
0.6039578829719218,6.422804832458496
0.6040346201446416,6.4239373207092285
0.6039655665971941,6.424681901931763
0.6040423063587756,6.425846338272095
0.6039732497328505,6.426587820053101
0.6040499920819826,6.427724838256836
0.603980932378964,6.428454399108887
0.6040576773143359,6.429591178894043
0.6039886145356074,6.430317401885986
0.6040653620559097,6.431553363800049
0.6039962962028539,6.432257890701294
0.604073046306778,6.43342137336731
0.6040039773807764,6.434164762496948
0.6040807300670151,6.435313701629639
0.6040116580694489,6.436036825180054
0.6040884133366956,6.437193393707275
0.6040193382689444,6.437922477722168
0.604096096115894,6.439085006713867
0.604027017979337,6.439807415008545
0.6041037784046848,6.440989017486572
0.6040346972007002,6.441699981689453
0.6041114602031434,6.442898750305176
0.6040423759331085,6.4436187744140625
0.6041191415113446,6.444774627685547
0.6040500541766359,6.4455039501190186
0.6041268223293639,6.446712017059326
0.6040577319313568,6.447412490844727
0.6041345026572762,6.4486243724823
0.6040654091973456,6.449330806732178
0.6041421824951577,6.4505345821380615
0.6040730859746771,6.451241970062256
0.6041498618430837,6.452395915985107
0.6040807622634263,6.453121662139893
0.6041575407011301,6.454273462295532
0.604088438063668,6.455034971237183
0.6041652190693733,6.456146717071533
0.6040961133754773,6.456878900527954
0.604172896947889,6.458013296127319
0.6041037881989297,6.458775043487549
0.6041805743367538,6.459885835647583
0.6041114625341006,6.460627555847168
0.6041882512360444,6.461753606796265
0.6041191363810657,6.4624855518341064
0.604195927645837,6.463626861572266
0.6041268097399007,6.464376449584961
0.6042036035662088,6.465617895126343
0.6041344826106816,6.466320514678955
0.6042112789972364,6.467470407485962
0.6041421549934843,6.46822714805603
0.6042189539389974,6.469356060028076
0.6041498268883856,6.470095157623291
0.6042266283915688,6.4712347984313965
0.6041574982954614,6.472013711929321
0.6042343023550282,6.473094701766968
0.6041651692147884,6.47392463684082
0.6042419758294529,6.475019693374634
0.6041728396464432,6.475768327713013
0.6042496488149208,6.476889610290527
0.6041805095905031,6.477616548538208
0.6042573213115099,6.4787657260894775
0.6041881790470446,6.479486465454102
0.6042649933192982,6.4806506633758545
0.6041958480161453,6.481381416320801
0.6042726648383636,6.482570648193359
0.6042035164978822,6.483274221420288
0.604280335868785,6.484473466873169
0.6042111844923331,6.485199689865112
0.6042880064106405,6.4863317012786865
0.6042188519995753,6.4870827198028564
0.604295676464009,6.488206148147583
0.6042265190196868,6.488940715789795
0.604303346028969,6.490078449249268
0.6042341855527456,6.490826845169067
0.6043110151055995,6.491977214813232
0.6042418515988295,6.4927239418029785
0.6043186836939799,6.4938366413116455
0.6042495171580172,6.494637966156006
0.6043263517941891,6.495739936828613
0.6042571822303866,6.49649715423584
0.6043340194063069,6.497603178024292
0.6042648468160164,6.498342514038086
0.6043416865304123,6.499467134475708
0.6042725109149856,6.500216245651245
0.6043493531665857,6.501350402832031
0.6042801745273725,6.502086639404297
0.6043570193149063,6.503231048583984
0.6042878376532564,6.503957748413086
0.6043646849754544,6.505131006240845
0.6042955002927165,6.5058581829071045
0.60437235014831,6.507021903991699
0.6043031624458318,6.507732629776001
0.6043800148335536,6.50895619392395
0.6043108241126822,6.509660243988037
0.6043876790312656,6.510890245437622
0.6043184852933469,6.511587142944336
0.6043953427415262,6.51281213760376
0.6043261459879055,6.513510465621948
0.6044030059644165,6.514733791351318
0.604333806196438,6.515450477600098
0.6044106687000174,6.516622304916382
0.6043414659190246,6.517332553863525
0.6044183309484097,6.518535137176514
0.6043491251557452,6.519238471984863
0.6044259927096747,6.520415544509888
0.6043567839066804,6.521155118942261
0.6044336539838935,6.522307634353638
0.6043644421719103,6.523056507110596
0.6044413147711478,6.5242063999176025
0.6043720999515158,6.524950742721558
0.6044489750715192,6.526084661483765
0.6043797572455774,6.526898384094238
0.604456634885089,6.528000116348267
0.6043874140541762,6.528797149658203
0.6044642942119397,6.529857397079468
0.6043950703773928,6.530647277832031
0.6044719530521528,6.531805992126465
0.6044027262153088,6.532533407211304
0.6044796114058107,6.533690929412842
0.6044103815680054,6.534414768218994
0.6044872692729957,6.535699129104614
0.604418036435564,6.53639554977417
0.6044949266537902,6.537587881088257
0.6044256908180662,6.538309335708618
0.6045025835482768,6.539447784423828
0.6044333447155936,6.540207386016846
0.6045102399565383,6.5413432121276855
0.6044409981282285,6.5420756340026855
0.6045178958786572,6.543236970901489
0.6044486510560523,6.543982982635498
0.604525551314717,6.545157432556152
0.6044563034991476,6.545892000198364
0.6045332062648004,6.547067165374756
0.6044639554575963,6.547783851623535
0.6045408607289912,6.548982858657837
0.6044716069314816,6.549700975418091
0.604548514707372,6.550930976867676
0.6044792579208852,6.55163049697876
0.6045561682000273,6.552810907363892
0.60448690842589,6.553525686264038
0.6045638212070403,6.5547497272491455
0.6044945584465794,6.5554704666137695
0.6045714737284948,6.5566747188568115
0.6045022079830358,6.557375907897949
0.604579125764475,6.558565855026245
0.6045098570353427,6.559280872344971
0.6045867773150648,6.56046462059021
0.604517505603583,6.561200857162476
0.6045944283803485,6.5623369216918945
0.6045251536878404,6.563088893890381
0.6046020789604105,6.564214706420898
0.6045328012881982,6.564969778060913
0.6046097290553354,6.566092014312744
0.6045404484047403,6.566873073577881
0.6046173786652077,6.56793999671936
0.6045480950375504,6.568774461746216
0.6046250277901122,6.569795608520508
0.6045557411867123,6.57064414024353
0.6046326764301339,6.5716612339019775
0.6045633868523105,6.572516918182373
0.6046403245853578,6.573544979095459
0.6045710320344287,6.574374437332153
0.6046479722558692,6.575432777404785
0.6045786767331517,6.576251983642578
0.6046556194417533,6.5773115158081055
0.6045863209485636,6.578103065490723
0.6046632661430956,6.579179286956787
0.6045939646807492,6.579953670501709
0.6046709123599817,6.581039667129517
0.6046016079297933,6.581794738769531
0.6046785580924973,6.582909107208252
0.6046092506957808,6.583650827407837
0.6046862033407283,6.58482813835144
0.6046168929787964,6.585573434829712
0.6046938481047605,6.58670449256897
0.6046245347789256,6.587507724761963
0.6047014923846803,6.588714838027954
0.6046321760962537,6.589425563812256
0.6047091361805738,6.5906524658203125
0.6046398169308658,6.591376543045044
0.6047167794925274,6.592535972595215
0.6046474572828476,6.593259811401367
0.6047244223206276,6.59450364112854
0.6046550971522849,6.5952136516571045
0.604732064664961,6.5964062213897705
0.6046627365392635,6.597130537033081
0.6047397065256145,6.598263263702393
0.604670375443869,6.599022626876831
0.6047473479026748,6.600139141082764
0.6046780138661879,6.600885629653931
0.6047549887962292,6.602019548416138
0.6046856518063062,6.602781534194946
0.6047626292063647,6.60390830039978
0.6046932892643101,6.6046905517578125
0.6047702691331686,6.605828523635864
0.6047009262402864,6.6065897941589355
0.6047779085767283,6.607676982879639
0.6047085627343213,6.6084465980529785
0.6047855475371314,6.609533786773682
0.6047161987465017,6.610275030136108
0.6047931860144655,6.611388444900513
0.6047238342769146,6.612155914306641
0.6048008240088184,6.613274097442627
0.6047314693256465,6.614124298095703
0.6048084615202781,6.615193605422974
0.6047391038927848,6.616011142730713
0.6048160985489327,6.617049217224121
0.604746737978417,6.617844581604004
0.6048237350948701,6.618920803070068
0.60475437158263,6.619722843170166
0.6048313711581791,6.620799541473389
0.6047620047055113,6.621621131896973
0.6048390067389475,6.6226818561553955
0.604769637347149,6.623454570770264
0.6048466418372644,6.624584913253784
0.6047772695076302,6.625341176986694
0.6048542764532183,6.6264753341674805
0.604784901187043,6.627210378646851
0.6048619105868976,6.628368377685547
0.6047925323854755,6.629096984863281
0.6048695442383921,6.630234241485596
0.6048001631030157,6.63098406791687
0.6048771774077901,6.632105588912964
0.6048077933397518,6.632844924926758
0.6048848100951811,6.633981227874756
0.6048154230957723,6.634732961654663
0.6048924423006542,6.635857582092285
0.6048230523711654,6.636604070663452
0.6049000740242992,6.637724161148071
0.60483068116602,6.638468265533447
0.6049077052662053,6.6395862102508545
0.6048383094804245,6.6403326988220215
0.6049153360264622,6.641461133956909
0.6048459373144681,6.642200469970703
0.6049229663051598,6.643323659896851
0.6048535646682395,6.644068717956543
0.6049305961023881,6.6452155113220215
0.604861191541828,6.645939350128174
0.6049382254182369,6.6471264362335205
0.6048688179353225,6.647833824157715
0.6049458542527965,6.649090528488159
0.6048764438488129,6.649783372879028
0.6049534826061572,6.651033401489258
0.6048840692823879,6.651739597320557
0.6049611104784092,6.652933120727539
0.6048916942361376,6.653655290603638
0.6049687378696432,6.6548638343811035
0.6048993187101517,6.6555750370025635
0.6049763647799498,6.656724214553833
0.6049069427045197,6.657438278198242
0.6049839912094198,6.658624887466431
0.6049145662193317,6.659323453903198
0.604991617158144,6.660536289215088
0.6049221892546779,6.661237001419067
0.6049992426262133,6.662413835525513
0.6049298118106483,6.663161039352417
0.605006867613719,6.664305686950684
0.6049374338873331,6.665043115615845
0.6050144921207523,6.6661906242370605
0.604945055484823,6.666923999786377
0.6050221161474045,6.668100357055664
0.6049526766032084,6.668835878372192
0.6050297396937669,6.669970512390137
0.6049602972425798,6.670722723007202
0.6050373627599314,6.671875238418579
0.6049679174030284,6.672646522521973
0.6050449853459895,6.673770904541016
0.6049755370846445,6.674530744552612
0.6050526074520332,6.675733327865601
0.6049831562875195,6.676458835601807
0.6050602290781542,6.677611589431763
0.6049907750117443,6.6783576011657715
0.6050678502244445,6.67950439453125
0.6049983932574102,6.680255651473999
0.6050754708909967,6.681410074234009
0.6050060110246088,6.68214750289917
0.6050830910779025,6.683292627334595
0.6050136283134311,6.684047698974609
0.6050907107852547,6.685208559036255
0.6050212451239692,6.685942649841309
0.6050983300131456,6.687121629714966
0.6050288614563144,6.6878273487091064
0.605105948761668,6.688974142074585
0.6050364773105587,6.689696788787842
0.6051135670309148,6.690861225128174
0.6050440926867938,6.691584825515747
0.6051211848209782,6.692751407623291
0.6050517075851121,6.69346022605896
0.6051288021319516,6.694677829742432
0.6050593220056055,6.695390701293945
0.605136418963928,6.696572542190552
0.6050669359483664,6.697300910949707
0.6051440353170009,6.698500156402588
0.605074549413487,6.699222564697266
0.6051516511912631,6.700387954711914
0.60508216240106,6.701113224029541
0.6051592665868084,6.702295303344727
0.605089774911178,6.703031778335571
0.6051668815037301,6.7041685581207275
0.6050973869439336,6.704925775527954
0.6051744959421219,6.7060511112213135
0.6051049984994195,6.706799030303955
0.6051821099020775,6.707911968231201
0.605112609577729,6.708698987960815
0.6051897233836909,6.70990777015686
0.605120220178955,6.710644960403442
0.605197336387056,6.711822748184204
0.6051278303031905,6.7125563621521
0.6052049489122668,6.713705539703369
0.605135439950529,6.714439153671265
0.6052125609594176,6.715611934661865
0.6051430491210638,6.716350078582764
0.6052201725286027,6.717498540878296
0.6051506578148883,6.7182207107543945
0.6052277836199164,6.719387531280518
0.6051582660320964,6.720149040222168
0.6052353942334533,6.72123646736145
0.6051658737727814,6.72197699546814
0.6052430043693082,6.723119258880615
0.6051734810370376,6.72386360168457
0.6052506140275754,6.725054740905762
0.6051810878249585,6.7257702350616455
0.6052582232083503,6.72693943977356
0.6051886941366386,6.727680921554565
0.6052658319117272,6.728805780410767
0.6051962999721716,6.72953462600708
0.6052734401378018,6.7307751178741455
0.6052039053316519,6.731473922729492
0.6052810478866688,6.732686519622803
0.605211510215174,6.733406066894531
0.6052886551584239,6.734628438949585
0.6052191146228323,6.735349416732788
0.6052962619531621,6.7365827560424805
0.6052267185547214,6.7372887134552
0.6053038682709792,6.738518238067627
0.605234322010936,6.739232063293457
0.6053114741119705,6.740464210510254
0.6052419249915708,6.741172552108765
0.6053190794762318,6.742356300354004
0.6052495274967209,6.743107795715332
0.6053266843638591,6.744228363037109
0.6052571295264811,6.745012998580933
0.6053342887749479,6.746100664138794
0.6052647310809466,6.746888875961304
0.6053418927095947,6.747957229614258
0.6052723321602127,6.748788356781006
0.6053494961678951,6.7497992515563965
0.6052799327643748,6.750641107559204
0.605357099149946,6.751673936843872
0.6052875328935279,6.752497434616089
0.6053647016558432,6.7535364627838135
0.6052951325477679,6.754344463348389
0.6053723036856833,6.755422115325928
0.6053027317271904,6.756233215332031
0.6053799052395628,6.757269620895386
0.6053103304318912,6.758094310760498
0.6053875063175783,6.759135723114014
0.6053179286619659,6.759930849075317
0.6053951069198267,6.761017560958862
0.6053255264175109,6.761815309524536
0.6054027070464048,6.762894868850708
0.6053331236986217,6.7636964321136475
0.6054103066974094,6.76481294631958
0.6053407205053948,6.765580415725708
0.6054179058729376,6.766769886016846
0.6053483168379264,6.767471790313721
0.6054255045730867,6.76867413520813
0.6053559126963127,6.7694010734558105
0.605433102797954,6.77068567276001
0.6053635080806506,6.771392107009888
0.6054407005476367,6.772597312927246
0.6053711029910362,6.77332878112793
0.605448297822232,6.774547100067139
0.6053786974275666,6.775268793106079
0.6054558946218378,6.776416540145874
0.6053862913903381,6.777137041091919
0.6054634909465519,6.778293609619141
0.6053938848794478,6.77905797958374
0.6054710867964717,6.780274391174316
0.6054014778949927,6.780988454818726
0.6054786821716952,6.782164812088013
0.6054090704370699,6.78290057182312
0.6054862770723206,6.784053325653076
0.6054166625057764,6.78478741645813
0.6054938714984455,6.785932302474976
0.6054242541012097,6.786667823791504
0.6055014654501684,6.7878031730651855
0.605431845223467,6.788530588150024
0.6055090589275872,6.789663553237915
0.6054394358726458,6.790386438369751
0.6055166519308006,6.791531085968018
0.6054470260488438,6.792253017425537
0.605524244459907,6.79341983795166
0.6054546157521583,6.794163942337036
0.6055318365150049,6.79537034034729
0.6054622049826875,6.796081304550171
0.605539428096193,6.797240972518921
0.6054697937405292,6.79797101020813
0.6055470192035698,6.7991437911987305
0.605477382025781,6.799855709075928
0.6055546098372344,6.801025867462158
0.6054849698385415,6.801733493804932
0.6055621999972857,6.8029351234436035
0.6054925571789084,6.8036463260650635
0.6055697896838226,6.804843425750732
0.60550014404698,6.8055503368377686
0.6055773788969443,6.80675196647644
0.6055077304428551,6.807461738586426
0.60558496763675,6.8086628913879395
0.6055153163666315,6.809375047683716
0.6055925559033392,6.8105690479278564
0.6055229018184083,6.8112733364105225
0.605600143696811,6.812471628189087
0.6055304867982838,6.813181400299072
0.6056077310172653,6.814378261566162
0.6055380713063566,6.815117835998535
0.6056153178648015,6.816247940063477
0.6055456553427262,6.816974639892578
0.6056229042395191,6.8181188106536865
0.6055532389074908,6.818859338760376
0.6056304901415183,6.819975852966309
0.6055608220007498,6.820694923400879
0.6056380755708987,6.821836948394775
0.6055684046226022,6.822591066360474
0.6056456605277604,6.82372260093689
0.6055759867731472,6.824445724487305
0.6056532450122033,6.825592994689941
0.6055835684524841,6.826323509216309
0.6056608290243278,6.827462911605835
0.6055911496607123,6.828188180923462
0.6056684125642341,6.829312801361084
0.6055987303979313,6.830063581466675
0.6056759956320225,6.83121395111084
0.6056063106642408,6.832030773162842
0.6056835782277935,6.833246231079102
0.6056138904597403,6.833971261978149
0.6056911603516478,6.835179567337036
0.6056214697845297,6.835894346237183
0.6056987420036856,6.837071180343628
0.6056290486387088,6.837785005569458
0.605706323184008,6.83899998664856
0.6056366270223774,6.8397088050842285
0.6057139038927155,6.840906620025635
0.6056442049356358,6.841609477996826
0.6057214841299092,6.842814207077026
0.6056517823785839,6.8435211181640625
0.6057290638956904,6.844729661941528
0.6056593593513222,6.845454931259155
0.6057366431901596,6.8466386795043945
0.6056669358539508,6.847341060638428
0.6057442220134183,6.848577499389648
0.6056745118865702,6.849286317825317
0.6057518003655677,6.850496053695679
0.6056820874492809,6.851214408874512
0.6057593782467092,6.852396726608276
0.6056896625421834,6.853142023086548
0.6057669556569443,6.854279279708862
0.6056972371653783,6.8550636768341064
0.6057745325963744,6.856160402297974
0.6057048113189667,6.856907606124878
0.6057821090651012,6.858018636703491
0.6057123850030491,6.858863115310669
0.6057896850632262,6.859879016876221
0.6057199582177267,6.860749006271362
0.6057972605908517,6.861742973327637
0.6057275309631004,6.862595319747925
0.605804835648079,6.86360502243042
0.6057351032392715,6.86447286605835
0.6058124102350104,6.865497827529907
0.6057426750463408,6.866326332092285
0.605819984351748,6.867357015609741
0.60575024638441,6.868200063705444
0.6058275579983939,6.869231939315796
0.6057578172535805,6.870082855224609
0.6058351311750503,6.871103763580322
0.6057653876539536,6.871950387954712
0.6058427038818195,6.8729753494262695
0.6057729575856308,6.873823404312134
0.6058502761188038,6.874875783920288
0.6057805270487138,6.875738859176636
0.6058578478861061,6.876758813858032
0.6057880960433044,6.877575397491455
0.6058654191838285,6.878696441650391
0.6057956645695045,6.8794519901275635
0.6058729900120741,6.8805992603302
0.605803232627416,6.881328821182251
0.6058805603709453,6.8824779987335205
0.6058108002171406,6.883204936981201
0.605888130260545,6.884368658065796
0.6058183673387807,6.885124921798706
0.6058956996809765,6.886267900466919
0.6058259339924382,6.887013673782349
0.6059032686323422,6.8881566524505615
0.6058335001782156,6.888882398605347
0.6059108371147458,6.8900299072265625
0.6058410658962152,6.890774488449097
0.60591840512829,6.891907453536987
0.6058486311465393,6.892621040344238
0.6059259726730786,6.893886566162109
0.6058561959292905,6.894602537155151
0.6059335397492143,6.895842552185059
0.6058637602445712,6.896550416946411
0.6059411063568009,6.897719383239746
0.6058713240924846,6.898437738418579
0.6059486724959419,6.899587869644165
0.6058788874731328,6.900313138961792
0.6059562381667407,6.90148663520813
0.6058864503866189,6.902211666107178
0.6059638033693012,6.90334415435791
0.605894012833046,6.904131889343262
0.6059713681037272,6.90526008605957
0.6059015748125168,6.905991077423096
0.6059789323701222,6.907166481018066
0.6059091363251345,6.9078779220581055
0.6059864961685906,6.909044027328491
0.6059166973710025,6.909768104553223
0.6059940594992361,6.910968065261841
0.6059242579502239,6.911682844161987
0.6060016223621627,6.912834167480469
0.6059318180629019,6.913559913635254
0.6060091847574749,6.9147820472717285
0.60593937770914,6.915501594543457
0.6060167466852767,6.916671276092529
0.6059469368890417,6.917391538619995
0.6060243081456725,6.918624639511108
0.6059544956027106,6.919323205947876
0.6060318691387667,6.920593738555908
0.6059620538502504,6.921287536621094
0.6060394296646637,6.922511339187622
0.6059696116317648,6.923213720321655
0.6060469897234684,6.924411058425903
0.6059771689473576,6.9251391887664795
0.6060545493152851,6.926273345947266
0.6059847257971328,6.9270477294921875
0.6060621084402187,6.928131341934204
0.6059922821811943,6.928910493850708
0.6060696670983738,6.93000864982605
0.605999838099646,6.930810928344727
0.6060772252898557,6.93184757232666
0.6060073935525924,6.9326629638671875
0.6060847830147691,6.933780908584595
0.6060149485401375,6.934554100036621
0.6060923402732189,6.935671091079712
0.6060225030623856,6.936404705047607
0.6060998970653105,6.937524080276489
0.606030057119441,6.938265562057495
0.606107453391149,6.93936562538147
0.6060376107114082,6.9400999546051025
0.6061150092508396,6.9412171840667725
0.606045163838392,6.941961765289307
0.6061225646444879,6.943100452423096
0.6060527165004966,6.9438488483428955
0.606130119572199,6.94500994682312
0.6060602686978271,6.945749282836914
0.6061376740340786,6.9469075202941895
0.6060678204304879,6.947649955749512
0.6061452280302324,6.94878077507019
0.6060753716985843,6.949522256851196
0.6061527815607658,6.95069146156311
0.6060829225022205,6.951416730880737
0.6061603346257847,6.952599048614502
0.6060904728415023,6.9533069133758545
0.6061678872253949,6.954604864120483
0.6060980227165342,6.955309629440308
0.6061754393597023,6.9565346240997314
0.6061055721274217,6.95723819732666
0.6061829910288129,6.958479166030884
0.6061131210742696,6.959177255630493
0.6061905422328326,6.960381269454956
0.6061206695571838,6.961082220077515
0.6061980929718677,6.962251901626587
0.6061282175762692,6.962996006011963
0.6062056432460242,6.964131593704224
0.6061357651316314,6.96488094329834
0.6062131930554086,6.9660093784332275
0.606143312223376,6.966808557510376
0.606220742400127,6.967870235443115
0.6061508588516085,6.968698024749756
0.6062282912802861,6.969760894775391
0.6061584050164346,6.970575332641602
0.6062358396959922,6.971611976623535
0.6061659507179602,6.9724204540252686
0.6062433876473519,6.973495721817017
0.6061734959562909,6.9743006229400635
0.6062509351344718,6.975373029708862
0.6061810407315327,6.976148366928101
0.6062584821574585,6.977235317230225
0.6061885850437916,6.97800350189209
0.606266028716419,6.97911524772644
0.6061961288931736,6.9798314571380615
0.6062735748114603,6.9809956550598145
0.606203672279785,6.981717586517334
0.6062811204426889,6.982929229736328
0.6062112152037317,6.983673810958862
0.6062886656102121,6.984851121902466
0.6062187576651201,6.985623836517334
0.6062962103141369,6.986792325973511
0.6062262996640567,6.9875266551971436
0.6063037545545704,6.988702297210693
0.6062338412006475,6.9894208908081055
0.6063112983316198,6.990614652633667
0.6062413822749996,6.991317510604858
0.6063188416453926,6.992497444152832
0.6062489228872188,6.993217945098877
0.6063263844959959,6.994389295578003
0.6062564630374123,6.995145082473755
0.6063339268835373,6.996271848678589
0.6062640027256866,6.997040748596191
0.6063414688081241,6.998136281967163
0.6062715419521486,6.998925685882568
0.606349010269864,7.000010251998901
0.606279080716905,7.000797510147095
0.6063565512688648,7.001872301101685
0.6062866190200626,7.002641677856445
0.606364091805234,7.003781795501709
0.6062941568617286,7.00455379486084
0.6063716318790794,7.005677938461304
0.6063016942420101,7.0064377784729
0.6063791714905089,7.007549524307251
0.606309231161014,7.00834321975708
0.6063867106396305,7.009446620941162
0.6063167676188475,7.010247468948364
0.606394249326552,7.011308908462524
0.6063243036156181,7.012094020843506
0.6064017875513816,7.013182640075684
0.6063318391514328,7.013944625854492
0.6064093253142273,7.015100479125977
0.6063393742263994,7.015900135040283
0.6064168626151974,7.01711630821228
0.606346908840625,7.0178163051605225
0.6064243994544004,7.019057035446167
0.6063544429942174,7.019741773605347
0.6064319358319442,7.0209081172943115
0.6063619766872839,7.02162766456604
0.6064394717479372,7.022805213928223
0.6063695099199324,7.023521423339844
0.6064470072024882,7.024818181991577
0.6063770426922709,7.025511980056763
0.6064545421957055,7.026717901229858
0.6063845750044066,7.0274107456207275
0.6064620767276979,7.028610467910767
0.6063921068564476,7.029330015182495
0.606469610798574,7.030535697937012
0.6063996382485023,7.031237363815308
0.6064771444084422,7.032391786575317
0.6064071691806779,7.0331151485443115
0.6064846775574118,7.0342676639556885
0.606414699653083,7.035026788711548
0.6064922102455913,7.036147594451904
0.6064222296658259,7.036895513534546
0.6064997424730898,7.038035154342651
0.6064297592190145,7.0387864112854
0.6065072742400163,7.039931535720825
0.6064372883127571,7.040652751922607
0.60651480554648,7.041828155517578
0.606444816947162,7.042583465576172
0.6065223363925896,7.043715953826904
0.6064523451223379,7.044482707977295
0.6065298667784546,7.045611381530762
0.606459872838393,7.046339511871338
0.6065373967041842,7.04748272895813
0.6064674000954358,7.048223972320557
0.606544926169888,7.049356937408447
0.606474926893575,7.050095081329346
0.6065524551756747,7.051255941390991
0.6064824532329194,7.05197548866272
0.6065599837216543,7.053117990493774
0.6064899791135774,7.053873062133789
0.6065675118079364,7.055018424987793
0.6064975045356582,7.055752992630005
0.6065750394346303,7.056899309158325
0.6065050294992704,7.057627201080322
0.6065825666018456,7.058885335922241
0.6065125540045231,7.0595703125
0.6065900933096923,7.060782194137573
0.6065200780515251,7.061491250991821
0.6065976195582798,7.062739849090576
0.6065276016403854,7.063429594039917
0.6066051453477183,7.064686298370361
0.6065351247712133,7.065395355224609
0.6066126706781173,7.066607236862183
0.6065426474441181,7.067311763763428
0.6066201955495869,7.068512439727783
0.6065501696592087,7.069242477416992
0.6066277199622375,7.07038140296936
0.6065576914165947,7.071145057678223
0.6066352439161787,7.072258472442627
0.6065652127163853,7.072974681854248
0.6066427674115208,7.074141025543213
0.6065727335586898,7.074900150299072
0.6066502904483742,7.076033115386963
0.6065802539436181,7.076760530471802
0.6066578130268487,7.0779852867126465
0.6065877738712795,7.078703880310059
0.606665335147055,7.079877853393555
0.6065952933417835,7.080603122711182
0.6066728568091034,7.0817601680755615
0.60660281235524,7.0824995040893555
0.6066803780131045,7.083640813827515
0.6066103309117586,7.084371566772461
0.6066878987591685,7.0855724811553955
0.6066178490114491,7.08627462387085
0.6066954190474062,7.087432622909546
0.6066253666544216,7.0881667137146
0.6067029388779281,7.0893235206604
0.6066328838407855,7.090048313140869
0.606710458250845,7.0912392139434814
0.6066404005706513,7.091963768005371
0.6067179771662675,7.093106269836426
0.606647916844129,7.093837022781372
0.6067254956243066,7.095026254653931
0.6066554326613282,7.095741510391235
0.6067330136250729,7.096902370452881
0.6066629480223596,7.097643136978149
0.6067405311686777,7.09883975982666
0.6066704629273334,7.099545001983643
0.6067480482552317,7.100740194320679
0.6066779773763592,7.1014487743377686
0.6067555648848458,7.102663516998291
0.6066854913695482,7.103379011154175
0.6067630810576315,7.104581117630005
0.6066930049070104,7.105302095413208
0.6067705967736999,7.106487512588501
0.6067005179888562,7.107217073440552
0.606778112033162,7.108443975448608
0.6067080306151961,7.109154224395752
0.6067856268361292,7.110299825668335
0.6067155427861409,7.111048460006714
0.6067931411827128,7.11217999458313
0.606723054501801,7.112943649291992
0.6068006550730243,7.114082336425781
0.6067305657622873,7.114845037460327
0.606808168507175,7.115961313247681
0.6067380765677103,7.11671257019043
0.6068156814852764,7.1178343296051025
0.6067455869181811,7.118639230728149
0.6068231940074401,7.1197123527526855
0.6067530968138103,7.120476245880127
0.6068307060737778,7.121562242507935
0.606760606254709,7.122312307357788
0.606838217684401,7.123426914215088
0.6067681152409878,7.124185562133789
0.6068457288394217,7.125328779220581
0.6067756237727583,7.126080274581909
0.6068532395389514,7.127207279205322
0.6067831318501312,7.127935409545898
0.6068607497831022,7.129103183746338
0.6067906394732177,7.129834413528442
0.6068682595719859,7.131015062332153
0.606798146642129,7.131748914718628
0.6068757689057143,7.132876873016357
0.6068056533569766,7.1336188316345215
0.6068832777843995,7.134791135787964
0.6068131596178714,7.135523557662964
0.6068907862081538,7.136692047119141
0.606820665424925,7.137422800064087
0.606898294177089,7.138729810714722
0.6068281707782488,7.139424085617065
0.6069058016913174,7.140640497207642
0.6068356756779544,7.14134669303894
0.6069133087509513,7.14252233505249
0.6068431801241531,7.143251419067383
0.6069208153561028,7.144394636154175
0.6068506841169564,7.145139932632446
0.6069283215068842,7.146272420883179
0.6068581876564763,7.147027492523193
0.6069358272034083,7.148138761520386
0.6068656907428241,7.148916006088257
0.6069433324457871,7.1500184535980225
0.6068731933761121,7.15076470375061
0.6069508372341333,7.1518778800964355
0.6068806955564516,7.152608394622803
0.6069583415685597,7.153749227523804
0.6068881972839546,7.154494285583496
0.6069658454491782,7.155632972717285
0.6068956985587328,7.156352281570435
0.6069733488761021,7.157485723495483
0.6069031993808987,7.158208131790161
0.6069808518494438,7.159345388412476
0.6069106997505638,7.160076141357422
0.6069883543693161,7.1612184047698975
0.6069181996678406,7.161929130554199
0.606995856435832,7.1630871295928955
0.6069256991328407,7.163818836212158
0.6070033580491042,7.165075302124023
0.6069331981456767,7.165772199630737
0.6070108592092454,7.166978597640991
0.6069406967064606,7.167694091796875
0.607018359916369,7.168938875198364
0.6069481948153047,7.169638156890869
0.6070258601705878,7.1708338260650635
0.6069556924723215,7.1715309619903564
0.607033359972015,7.172785758972168
0.6069631896776233,7.1734936237335205
0.6070408593207632,7.174767732620239
0.6069706864313226,7.175473928451538
0.6070483582169465,7.176674842834473
0.6069781827335314,7.17737889289856
0.6070558566606774,7.178588628768921
0.6069856785843628,7.179291009902954
0.6070633546520692,7.180455923080444
0.6069931739839292,7.181185960769653
0.6070708521912356,7.182329416275024
0.6070006689323432,7.183095693588257
0.6070783492782896,7.18419623374939
0.6070081634297174,7.184959411621094
0.607085845913345,7.186078786849976
0.6070156574761648,7.186899185180664
0.607093342096515,7.18795919418335
0.607023151071798,7.18884539604187
0.607100837827913,7.1898558139801025
0.6070306442167299,7.190697431564331
0.6071083331076531,7.191734552383423
0.6070381369110733,7.192610025405884
0.6071158279358483,7.1936256885528564
0.6070456291549411,7.194506645202637
0.6071233223126127,7.195532560348511
0.6070531209484465,7.196398496627808
0.6071308162380599,7.1973865032196045
0.6070606122917025,7.1983067989349365
0.6071383097123035,7.199253559112549
0.6070681031848219,7.2002575397491455
0.6071458027354575,7.201118469238281
0.607075593627918,7.202108383178711
0.6071532953076357,7.2029924392700195
0.6070830836211041,7.203976631164551
0.6071607874289521,7.204882860183716
0.6070905731644933,7.205839157104492
0.6071682790995204,7.206759929656982
0.6070980622581988,7.207710027694702
0.607175770319455,7.208696126937866
0.6071055509023342,7.209608316421509
0.6071832610888696,7.210581541061401
0.6071130390970124,7.211443662643433
0.6071907514078785,7.21250057220459
0.6071205268423474,7.213333368301392
0.6071982412765958,7.21437406539917
0.6071280141384523,7.215198993682861
0.6072057306951356,7.216233491897583
0.6071355009854407,7.217090368270874
0.6072132196636123,7.218110799789429
0.6071429873834261,7.218967437744141
0.6072207081821401,7.219977140426636
0.6071504733325223,7.220811128616333
0.6072281962508335,7.221839666366577
0.6071579588328427,7.222657918930054
0.6072356838698064,7.223711967468262
0.6071654438845011,7.224541902542114
0.6072431710391738,7.225627899169922
0.6071729284876112,7.226386308670044
0.6072506577590497,7.22751784324646
0.6071804126422871,7.228331089019775
0.6072581440295491,7.229387044906616
0.6071878963486422,7.230167865753174
0.6072656298507861,7.231241464614868
0.6071953796067905,7.232049465179443
0.6072731152228756,7.233087778091431
0.6072028624168463,7.233954429626465
0.6072806001459323,7.235020160675049
0.6072103447789231,7.235816478729248
0.6072880846200706,7.236921548843384
0.6072178266931352,7.237666606903076
0.6072955686454053,7.23884916305542
0.6072253081595964,7.23956561088562
0.6073030522220515,7.240758180618286
0.6072327891784212,7.241459846496582
0.6073105353501236,7.242629289627075
0.6072402697497234,7.243350505828857
0.6073180180297367,7.244599103927612
0.6072477498736175,7.245315313339233
0.607325500261006,7.246504783630371
0.6072552295502175,7.24721622467041
0.607332982044046,7.2483909130096436
0.6072627087796377,7.249123573303223
0.6073404633789717,7.250288009643555
0.6072701875619927,7.2510457038879395
0.6073479442658984,7.2521679401397705
0.6072776658973964,7.252912282943726
0.6073554247049412,7.2540342807769775
0.6072851437859638,7.254801034927368
0.6073629046962153,7.255900621414185
0.6072926212278089,7.256649494171143
0.6073703842398355,7.257777452468872
0.6073000982230464,7.258536100387573
0.6073778633359174,7.259679079055786
0.607307574771791,7.260488986968994
0.6073853419845762,7.261526346206665
0.607315050874157,7.262321710586548
0.6073928201859269,7.263395071029663
0.6073225265302592,7.264223098754883
0.607400297940085,7.2652904987335205
0.6073300017402121,7.266114711761475
0.6074077752471663,7.267146825790405
0.6073374765041306,7.267963409423828
0.6074152521072855,7.269071340560913
0.6073449508221297,7.269836664199829
0.6074227285205587,7.270955562591553
0.6073524246943235,7.271683216094971
0.607430204487101,7.272829532623291
0.6073598981208275,7.273562908172607
0.6074376800070284,7.274753570556641
0.6073673711017563,7.2754762172698975
0.6074451550804559,7.276660442352295
0.6073748436372249,7.277369260787964
0.6074526297074997,7.278570652008057
0.6073823157273484,7.279277801513672
0.6074601038882752,7.280468225479126
0.6073897873722415,7.281181812286377
0.607467577622898,7.282386302947998
0.6073972585720194,7.283110618591309
0.6074750509114842,7.284320116043091
0.6074047293267972,7.2850425243377686
0.6074825237541495,7.286226987838745
0.6074121996366902,7.286968946456909
0.6074899961510093,7.288095951080322
0.6074196695018134,7.2888312339782715
0.6074974681021802,7.289969205856323
0.607427138922282,7.2907209396362305
0.6075049396077776,7.29184103012085
0.6074346078982112,7.292570352554321
0.6075124106679176,7.293797492980957
0.6074420764297165,7.294525861740112
0.6075198812827162,7.295694828033447
0.6074495445169132,7.296422243118286
0.6075273514522894,7.2975592613220215
0.6074570121599164,7.298326015472412
0.6075348211767534,7.299447536468506
0.6074644793588418,7.300188064575195
0.6075422904562242,7.301320791244507
0.6074719461138047,7.3020548820495605
0.607549759290818,7.3031980991363525
0.6074794124249209,7.3039305210113525
0.6075572276806508,7.305102109909058
0.6074868782923054,7.30583643913269
0.6075646956258393,7.307008743286133
0.6074943437160741,7.3077428340911865
0.6075721631264993,7.308900356292725
0.6075018086963426,7.309642553329468
0.6075796301827472,7.310809373855591
0.6075092732332267,7.311528205871582
0.6075870967946996,7.312715291976929
0.6075167373268416,7.313435792922974
0.6075945629624725,7.3146374225616455
0.6075242009773035,7.31535530090332
0.6076020286861827,7.316516876220703
0.607531664184728,7.317245721817017
0.6076094939659464,7.318379640579224
0.6075391269492306,7.3191351890563965
0.6076169588018802,7.320234537124634
0.6075465892709278,7.321040153503418
0.6076244231941005,7.322201490402222
0.6075540511499347,7.3229570388793945
0.6076318871427241,7.324092149734497
0.6075615125863677,7.324829816818237
0.6076393506478673,7.325964689254761
0.6075689735803428,7.326716184616089
0.6076468137096469,7.3278326988220215
0.6075764341319757,7.328583002090454
0.6076542763281796,7.329753398895264
0.6075838942413825,7.330488204956055
0.6076617385035822,7.331640243530273
0.6075913539086794,7.332377910614014
0.6076692002359713,7.3335182666778564
0.6075988131339822,7.3342695236206055
0.6076766615254637,7.335407018661499
0.6076062719174075,7.3361711502075195
0.6076841223721763,7.337282180786133
0.607613730259071,7.338014364242554
0.6076915827762257,7.339186668395996
0.607621188159089,7.339908838272095
0.6076990427377291,7.341066837310791
0.6076286456175779,7.341798305511475
0.6077065022568032,7.342982292175293
0.607636102634654,7.343702554702759
0.6077139613335651,7.34490442276001
0.6076435592104333,7.345618963241577
0.6077214199681319,7.346812009811401
0.6076510153450324,7.347525358200073
0.6077288781606204,7.348725318908691
0.6076584710385677,7.349425554275513
0.6077363359111477,7.3506481647491455
0.6076659262911556,7.351356744766235
0.6077437932198309,7.352593660354614
0.6076733811029124,7.353297710418701
0.6077512500867873,7.354524374008179
0.6076808354739547,7.355252265930176
0.6077587065121338,7.356395483016968
0.6076882894043989,7.357119083404541
0.6077661624959879,7.358255386352539
0.6076957428943617,7.359003305435181
0.6077736180384665,7.360169172286987
0.6077031959439595,7.360898017883301
0.6077810731396872,7.362043142318726
0.6077106485533091,7.362789630889893
0.607788527799767,7.36392617225647
0.6077181007225271,7.36466908454895
0.6077959820188235,7.365835428237915
0.6077255524517302,7.366579532623291
0.6078034357969738,7.367735385894775
0.607733003741035,7.368468999862671
0.6078108891343357,7.369604825973511
0.6077404545905583,7.3703532218933105
0.607818342031026,7.371476888656616
0.607747905000417,7.37221884727478
0.6078257944871628,7.373371601104736
0.6077553549707279,7.374124526977539
0.6078332465028632,7.3752734661102295
0.6077628045016077,7.376004219055176
0.6078406980782448,7.377156496047974
0.6077702535931733,7.37787938117981
0.6078481492134253,7.3790624141693115
0.6077777022455417,7.379770994186401
0.6078555999085222,7.38091778755188
0.60778515045883,7.381648540496826
0.6078630501636533,7.3829121589660645
0.607792598233155,7.383615732192993
0.6078704999789357,7.38484001159668
0.6078000455686335,7.3855531215667725
0.6078779493544878,7.386752605438232
0.607807492465383,7.387459754943848
0.6078853982904268,7.388664245605469
0.6078149389235202,7.389369010925293
0.6078928467868707,7.390572547912598
0.6078223849431627,7.391281843185425
0.6079002948439373,7.3924384117126465
0.607829830524427,7.393165826797485
0.6079077424617442,7.394341707229614
0.6078372756674305,7.395096063613892
0.6079151896404094,7.3962225914001465
0.6078447203722905,7.396954536437988
0.6079226363800508,7.398113489151001
0.6078521646391244,7.3988707065582275
0.6079300826807861,7.400003910064697
0.6078596084680491,7.400743007659912
0.6079375285427334,7.40187668800354
0.6078670518591821,7.402624130249023
0.6079449739660107,7.403815031051636
0.6078744948126406,7.404541254043579
0.607952418950736,7.405694246292114
0.6078819373285421,7.406425714492798
0.607959863497027,7.407562971115112
0.6078893794070038,7.4083380699157715
0.6079673076050023,7.409491777420044
0.6078968210481435,7.410220146179199
0.6079747512747796,7.411382436752319
0.607904262252078,7.412125587463379
0.607982194506477,7.413264751434326
0.6079117030189254,7.414018392562866
0.6079896373002127,7.415161609649658
0.6079191433488029,7.415910959243774
0.607997079656105,7.417059421539307
0.6079265832418279,7.417813301086426
0.608004521574272,7.418940782546997
0.6079340226981182,7.4196836948394775
0.6080119630548317,7.420813322067261
0.6079414617177915,7.421538352966309
0.6080194040979029,7.422711610794067
0.607948900300965,7.423436403274536
0.6080268447036034,7.42462158203125
0.6079563384477569,7.425347805023193
0.6080342848720516,7.426532745361328
0.6079637761582843,7.427279472351074
0.608041724603366,7.428409576416016
0.6079712134326654,7.429193735122681
0.6080491638976648,7.4302754402160645
0.6079786502710174,7.431068420410156
0.6080566027550665,7.432168245315552
0.6079860866734584,7.432973623275757
0.6080640411756895,7.434056758880615
0.6079935226401063,7.43488883972168
0.6080714791596522,7.435950994491577
0.6080009581710788,7.436774492263794
0.6080789167070729,7.437836647033691
0.6080083932664935,7.438657283782959
0.6080863538180706,7.439708948135376
0.6080158279264686,7.440519332885742
0.6080937904927634,7.441580533981323
0.6080232621511218,7.442370176315308
0.6081012267312699,7.4434428215026855
0.6080306959405711,7.444319486618042
0.6081086625337089,7.445339918136597
0.6080381292949346,7.446158170700073
0.6081160979001988,7.447207450866699
0.60804556221433,7.4480226039886475
0.6081235328308585,7.449063777923584
0.6080529946988755,7.449873685836792
0.6081309673258063,7.450958490371704
0.608060426748689,7.451699733734131
0.6081384013851612,7.452833414077759
0.6080678583638888,7.453561067581177
0.6081458350090415,7.454734802246094
0.6080752895445928,7.4554762840271
0.6081532681975667,7.456645488739014
0.6080827202909189,7.457360029220581
0.6081607009508546,7.4585487842559814
0.6080901506029857,7.459259986877441
0.6081681332690246,7.460454225540161
0.6080975804809109,7.461165189743042
0.6081755651521955,7.4623332023620605
0.608105009924813,7.463078737258911
0.6081829966004861,7.464235782623291
0.6081124389348103,7.464980363845825
0.6081904276140151,7.466137170791626
0.6081198675110208,7.466885089874268
0.6081978581929015,7.468024492263794
0.6081272956535627,7.46875524520874
0.6082052883372642,7.4699530601501465
0.6081347233625546,7.470690965652466
0.6082127180472221,7.471842527389526
0.6081421506381145,7.472650766372681
0.6082201473228943,7.473775386810303
0.6081495774803609,7.474554538726807
0.6082275761643996,7.475658893585205
0.6081570038894122,7.476410627365112
0.6082350045718572,7.47752571105957
0.6081644298653869,7.478256940841675
0.608242432545386,7.479384183883667
0.608171855408403,7.480116367340088
0.6082498600851051,7.48125147819519
0.6081792805185794,7.481984615325928
0.6082572871911336,7.4831297397613525
0.6081867051960341,7.483874320983887
0.6082647138635906,7.485033750534058
0.608194129440886,7.485769033432007
0.6082721401025952,7.486987829208374
0.6082015532532535,7.4877026081085205
0.6082795659082667,7.488853216171265
0.608208976633255,7.489574193954468
0.6082869912807242,7.4907567501068115
0.6082163995810093,7.491456031799316
0.6082944162200867,7.492654085159302
0.6082238220966345,7.493366003036499
0.6083018407264738,7.494588136672974
0.6082312441802498,7.4953131675720215
0.6083092648000042,7.496522665023804
0.6082386658319735,7.497249364852905
0.6083166884407979,7.498385190963745
0.6082460870519242,7.499149322509766
0.6083241116489735,7.5002501010894775
0.6082535078402208,7.501022815704346
0.6083315344246507,7.502118110656738
0.608260928196982,7.5028862953186035
0.6083389567679487,7.503995895385742
0.6082683481223261,7.504857301712036
0.6083463786789871,7.505897521972656
0.6082757676163721,7.506730794906616
0.608353800157885,7.507761240005493
0.608283186679239,7.508607864379883
0.6083612212047617,7.509645462036133
0.6082906053110453,7.510480165481567
0.6083686418197369,7.5114991664886475
0.6082980235119099,7.512339353561401
0.6083760620029302,7.513448476791382
0.6083054412819515,7.514200925827026
0.6083834817544604,7.5153374671936035
0.6083128586212893,7.516066312789917
0.6083909010744478,7.517230033874512
0.6083202755300419,7.517958879470825
0.6083983199630113,7.519140720367432
0.608327692008328,7.519855499267578
0.6084057384202708,7.5210065841674805
0.6083351080562668,7.521728277206421
0.6084131564463456,7.522947311401367
0.6083425236739772,7.523671865463257
0.6084205740413554,7.524862051010132
0.6083499388615783,7.525579929351807
0.6084279912054197,7.526749849319458
0.6083573536191889,7.527463912963867
0.6084354079386581,7.528701305389404
0.6083647679469278,7.529397487640381
0.6084428242411904,7.530602931976318
0.6083721818449144,7.53132176399231
0.6084502401131363,7.532513380050659
0.6083795953132675,7.533243894577026
0.6084576555546151,7.5344038009643555
0.6083870083521062,7.5351808071136475
0.6084650705657468,7.536315679550171
0.6083944209615497,7.5370893478393555
0.608472485146651,7.538204193115234
0.6084018331417169,7.5389769077301025
0.6084798992974474,7.540075778961182
0.6084092448927271,7.540891647338867
0.6084873130182559,7.541949987411499
0.6084166562146993,7.5427892208099365
0.608494726309196,7.543884038925171
0.6084240671077528,7.544692277908325
0.6085021391703879,7.54575514793396
0.6084314775720068,7.546591520309448
0.6085095516019511,7.547634840011597
0.6084388876075802,7.5484983921051025
0.6085169636040053,7.549518346786499
0.6084462972145925,7.550334215164185
0.6085243751766709,7.551375150680542
0.6084537063931629,7.552217483520508
0.6085317863200671,7.553267240524292
0.6084611151434105,7.554084062576294
0.6085391970343141,7.555169105529785
0.6084685234654549,7.555926322937012
0.6085466073195318,7.557039022445679
0.608475931359415,7.557766675949097
0.6085540171758402,7.558955430984497
0.6084833388254102,7.559678316116333


==> n17/slow_stale_grads_n17_lr_001.csv <==
testing_loss,times
0.6930413484763537,0.0
0.6929354922009627,0.0006480216979980469
0.6928299162920202,0.0018205642700195312
0.6927244040311289,0.0025582313537597656
0.692619168314966,0.003602743148803711
0.6925139989549027,0.004355907440185547
0.6924091022567272,0.005317211151123047
0.6923042746108579,0.006169795989990234
0.6921997157574991,0.007069587707519531
0.6920952286409388,0.007982730865478516
0.6919910064609465,0.008802652359008789
0.6918868586905929,0.009792089462280273
0.6917829720142704,0.010541200637817383
0.6916791624088358,0.011595487594604492
0.691575610068272,0.012295961380004883
0.6914721374483147,0.013477802276611328
0.6913689182774155,0.014151811599731445
0.6912657814653728,0.015341997146606445
0.6911628942998932,0.015993595123291016
0.6910600921201101,0.01721024513244629
0.690957535797684,0.017874479293823242
0.6908550670764458,0.019068002700805664
0.6907528404366179,0.019687891006469727
0.6906507040021791,0.0209047794342041
0.6905488058864336,0.021519184112548828
0.6904470005690484,0.02275681495666504
0.6903454298208394,0.02339625358581543
0.6902439544527906,0.02459406852722168
0.690142709917571,0.02524113655090332
0.690041563333199,0.02645564079284668
0.6899406438584499,0.02710700035095215
0.6898398248941805,0.028283357620239258
0.6897392293294388,0.028923988342285156
0.6896387368238127,0.030129671096801758
0.6895384640206994,0.03078913688659668
0.6894382968143986,0.03198122978210449
0.6893383456266468,0.03261280059814453
0.689238502562522,0.03384256362915039
0.689138871846003,0.0344846248626709
0.6890393517691007,0.03567147254943848
0.6889400403818521,0.036298513412475586
0.6888408421394411,0.03749275207519531
0.6887418489416918,0.038164377212524414
0.6886429713832883,0.03934216499328613
0.6885442952374854,0.039995431900024414
0.6884457372148799,0.04119539260864258
0.6883473769857135,0.04184293746948242
0.6882491373529944,0.04304623603820801
0.6881510919074233,0.043641090393066406
0.6880531695210031,0.04489016532897949
0.687955437728279,0.045493364334106445
0.6878578314469177,0.04670834541320801
0.6877604121786097,0.04732513427734375
0.6876631208634387,0.048508405685424805
0.6875660129934577,0.049149274826049805
0.6874690355080035,0.05038189888000488
0.6873722379126248,0.051056861877441406
0.6872755731228328,0.052237510681152344
0.6871790846807193,0.05290555953979492
0.6870827314549757,0.054108619689941406
0.6869865510472012,0.054740190505981445
0.6868905082563553,0.055932044982910156
0.6867946347664262,0.056525230407714844
0.6866989012838131,0.05771636962890625
0.6866033335976911,0.05834770202636719
0.6865079082991519,0.059575796127319336
0.6864126453052745,0.060214996337890625
0.6863175270691788,0.061495304107666016
0.6862225676584816,0.06217169761657715
0.6861277553657473,0.06338977813720703
0.6860330984316834,0.06403207778930664
0.6859385909657981,0.0652308464050293
0.6858442354043591,0.06588530540466309
0.6857500316513992,0.06707620620727539
0.6856559763611357,0.06769323348999023
0.685562075209786,0.06888079643249512
0.6854683190918263,0.06946516036987305
0.6853747194333996,0.07073593139648438
0.6852812613914696,0.0713503360748291
0.6851879621199257,0.07252788543701172
0.6850948010603672,0.07316470146179199
0.6850018010723309,0.07439541816711426
0.6849089359041204,0.07503342628479004
0.6848162340988997,0.0762338638305664
0.6847236637336668,0.07686471939086914
0.6846312590132709,0.0780792236328125
0.684538982365315,0.0787045955657959
0.6844468736344714,0.07988786697387695
0.6843548896207801,0.08049798011779785
0.6842630757869519,0.08182573318481445
0.6841713833272174,0.08246660232543945
0.6840798633006194,0.0836801528930664
0.6839884613172555,0.08432865142822266
0.6838972340108711,0.08553218841552734
0.6838061214290294,0.0864400863647461
0.6837151857586259,0.08736777305603027
0.6836243615062113,0.08818268775939941
0.6835337163903562,0.08916664123535156
0.6834431793980431,0.08994460105895996
0.6833528237581183,0.09095501899719238
0.6832625729593653,0.09164929389953613
0.683172505719583,0.09273862838745117
0.683082540050648,0.09337735176086426
0.6829927601380645,0.09456801414489746
0.6829030785380193,0.09521341323852539
0.6828135848825497,0.09638786315917969
0.6827241862932938,0.09706330299377441
0.6826349778277254,0.09827208518981934
0.6825458611940003,0.09891271591186523
0.6824569368540058,0.10010910034179688
0.6823681011234082,0.10072922706604004
0.68227945984756,0.1019446849822998
0.682190903970555,0.10254073143005371
0.6821025447003367,0.10376477241516113
0.6820142676302708,0.10440611839294434
0.6819261893100904,0.10559988021850586
0.6818381900032039,0.10625004768371582
0.681750391580406,0.10743379592895508
0.6816626689958445,0.10808610916137695
0.6815751494207217,0.10930705070495605
0.6814877025205494,0.10996389389038086
0.6814004607463543,0.11114215850830078
0.6813132884955639,0.11176323890686035
0.68122632347852,0.11299014091491699
0.6811394248450452,0.11359381675720215
0.6810527355443576,0.11482024192810059
0.6809661094990831,0.11542630195617676
0.6808796948769497,0.11660313606262207
0.6807933403937223,0.11721396446228027
0.6807071994153431,0.11842155456542969
0.6806211154709816,0.11908721923828125
0.6805352471045695,0.12036418914794922
0.6804494326788751,0.12100434303283691
0.6803638358956651,0.12225031852722168
0.6802782899714304,0.12290501594543457
0.6801929637456888,0.12409281730651855
0.6801076853087077,0.12472295761108398
0.6800226286177418,0.12592148780822754
0.6799376166568183,0.12650585174560547
0.6798528284809843,0.12769246101379395
0.6797680819879409,0.12864017486572266
0.6796835613106532,0.12950634956359863
0.6795990792803402,0.13040399551391602
0.6795148250880784,0.13127946853637695
0.6794306065183815,0.13211703300476074
0.6793466178006992,0.13307762145996094
0.6792626616925473,0.13386940956115723
0.6791789374420797,0.1348893642425537
0.6790952427994525,0.13557147979736328
0.679011782011923,0.1366581916809082
0.678928347841859,0.13730454444885254
0.6788451495160868,0.13849234580993652
0.6787619748286888,0.13913893699645996
0.6786790379665953,0.1403181552886963
0.6785961217750391,0.14096379280090332
0.6785134453816547,0.1421947479248047
0.6784307867021938,0.14286422729492188
0.6783483697856638,0.14405560493469238
0.6782659676376368,0.14468789100646973
0.6781838092092275,0.1459064483642578
0.6781016626150631,0.14650273323059082
0.6780197616891673,0.14769554138183594
0.6779378696743911,0.1483006477355957
0.6778562252685336,0.1495046615600586
0.6777745868617725,0.15016794204711914
0.6776931979966152,0.15137052536010742
0.677611812229603,0.15201210975646973
0.6775306779289499,0.15323305130004883
0.677449543836532,0.15388917922973633
0.6773686631273337,0.15508389472961426
0.6772877797474718,0.1557025909423828
0.6772071516598297,0.15689873695373535
0.6771265180336067,0.15749692916870117
0.6770461416007776,0.15871596336364746
0.6769657567724006,0.15934038162231445
0.6768856310308002,0.16053152084350586
0.6768054940476055,0.1611781120300293
0.6767256180368124,0.1623854637145996
0.6766457279492685,0.16305184364318848
0.676566100712027,0.16424226760864258
0.6764864565737382,0.16488122940063477
0.6764070771559624,0.16609692573547363
0.6763276780236721,0.16672801971435547
0.6762485454744476,0.16791963577270508
0.6761693904080412,0.16851019859313965
0.6760905037796291,0.16970515251159668
0.6760115918421365,0.1703333854675293
0.6759329501899749,0.17148733139038086
0.6758542804475733,0.17212677001953125
0.6757758828302801,0.17340731620788574
0.6756974543522961,0.17407894134521484
0.6756192998316707,0.17526817321777344
0.675541111690582,0.17590808868408203
0.6754631993316075,0.17711257934570312
0.6753852506030453,0.17774724960327148
0.6753075794738898,0.17905545234680176
0.6752298692366403,0.17966437339782715
0.6751524384086584,0.18086481094360352
0.6750749657446636,0.18144488334655762
0.6749977742923973,0.18270349502563477
0.6749205382867571,0.18331217765808105
0.6748435852879374,0.18453145027160645
0.6747665850289098,0.18517279624938965
0.6746898695644568,0.18639707565307617
0.6746131041434592,0.18703889846801758
0.6745366252974828,0.18823027610778809
0.6744600938090919,0.1888566017150879
0.6743838506688926,0.19008946418762207
0.6743075522108456,0.19070649147033691
0.6742315438669141,0.19193005561828613
0.6741554775401082,0.19252419471740723
0.6740797030861255,0.1938004493713379
0.6740038679946184,0.19443750381469727
0.6739283265274559,0.1956312656402588
0.6738527217784651,0.1962428092956543
0.673777412398184,0.1974475383758545
0.6737020371020862,0.19811129570007324
0.6736269589119368,0.1992793083190918
0.6735518121822683,0.19991517066955566
0.6734769642886893,0.20111489295959473
0.6734020452421444,0.20172762870788574
0.6733274267547615,0.2029705047607422
0.6732527345111916,0.2035691738128662
0.6731783445428174,0.20477914810180664
0.6731038782252303,0.2053849697113037
0.673029715891862,0.20659542083740234
0.67295547462642,0.20723176002502441
0.6728815390472382,0.20842599868774414
0.6728075219632571,0.20906758308410645
0.6727338122606245,0.2103276252746582
0.6726600184905712,0.21095919609069824
0.6725865337900302,0.21214962005615234
0.6725129624695224,0.21280431747436523
0.6724397018997933,0.21403861045837402
0.6723663521675958,0.21467828750610352
0.6722933148605749,0.21587586402893066
0.6722201858585981,0.21646928787231445
0.6721473709493551,0.2176799774169922
0.6720744618226532,0.21831083297729492
0.6720018684494284,0.21947836875915527
0.6719291783461965,0.22012639045715332
0.6718568056503993,0.2213420867919922
0.6717843337219701,0.22199463844299316
0.671712180848175,0.22319555282592773
0.6716399262490171,0.2238450050354004
0.6715679923449612,0.2250502109527588
0.6714959542326758,0.22565507888793945
0.6714242384492558,0.22687935829162598
0.6713524159845731,0.22747564315795898
0.6712809174758421,0.22867727279663086
0.6712093098226191,0.2292931079864502
0.6711380277457829,0.2304835319519043
0.6710666340709989,0.23114991188049316
0.6709955675864128,0.23232269287109375
0.6709243870601665,0.23297452926635742
0.6708535353313317,0.23419833183288574
0.6707825671268377,0.23482227325439453
0.670711929320397,0.23612570762634277
0.6706411726139817,0.23676061630249023
0.6705707478997163,0.23799848556518555
0.6705002018708137,0.23858904838562012
0.6704299894216382,0.2398982048034668
0.6703596532527867,0.240494966506958
0.6702896522447459,0.24179744720458984
0.670219525121583,0.24243569374084473
0.6701497347338469,0.2436530590057373
0.6700798158451061,0.24429035186767578
0.6700102352599656,0.2455441951751709
0.669940523797471,0.2462320327758789
0.6698711522003334,0.24741339683532715
0.6698016473589957,0.248060941696167
0.66973248393838,0.24928760528564453
0.6696631849161914,0.24996566772460938
0.6695942288637237,0.2511610984802246
0.669525134861753,0.25177979469299316
0.669456385372161,0.25302553176879883
0.6693874955945496,0.2536652088165283
0.6693189518656582,0.25487422943115234
0.669250265519614,0.2554948329925537
0.6691819267523396,0.2567448616027832
0.6691134430481325,0.2573506832122803
0.669045308446478,0.258577823638916
0.6689770265974343,0.2592129707336426
0.6689090953684839,0.26042604446411133
0.6688410145909811,0.2611045837402344
0.6687732859448944,0.26233792304992676
0.6687054054583556,0.2629876136779785
0.6686378786083623,0.26419639587402344
0.6685701976352509,0.26485323905944824
0.6685028717976452,0.26610827445983887
0.6684353895634588,0.2667222023010254
0.668368263957593,0.2679121494293213
0.6683009796908582,0.2685205936431885
0.6682340535391375,0.2697124481201172
0.6681669664714034,0.27034878730773926
0.6681002389992797,0.2715270519256592
0.6680333483651123,0.27216672897338867
0.6679668188010779,0.273388147354126
0.6679001238380537,0.2740638256072998
0.6678337914136356,0.275252103805542
0.6677672913623363,0.2759060859680176
0.667701155312089,0.27713608741760254
0.6676348494160941,0.2777535915374756
0.6675689089775946,0.278989315032959
0.6675027964834755,0.2796361446380615
0.6674370508973155,0.2807924747467041
0.6673711310546298,0.2813889980316162
0.6673055795644102,0.28261280059814453
0.6672398516256938,0.28322458267211914
0.6671744934780175,0.28443145751953125
0.6671089566987792,0.28507137298583984
0.6670437911432444,0.2862985134124756
0.666978444781959,0.28692030906677246
0.6669134710711528,0.28810930252075195
0.6668483143892534,0.2887156009674072
0.6667835317787449,0.28992462158203125
0.6667185640406174,0.2905128002166748
0.6666539717889504,0.29170656204223633
0.6665891922619257,0.292294979095459
0.6665247896306119,0.2935163974761963
0.6664601975849591,0.29418420791625977
0.666395983838471,0.2953603267669678
0.6663315785473909,0.29599738121032715
0.6662675529531545,0.2972135543823242
0.6662033336927718,0.29786086082458496
0.6661394955211599,0.2991199493408203
0.6660754615705157,0.2997429370880127
0.6660118100948402,0.30094146728515625
0.665947960735886,0.3015317916870117
0.6658844952323903,0.30274152755737305
0.6658208297499795,0.30333542823791504
0.6657575494978316,0.30452609062194824
0.6656940671797126,0.30515003204345703
0.6656309714609974,0.30635976791381836
0.6655676715978056,0.3070249557495117
0.6655047596975173,0.30823540687561035
0.6654416415827691,0.3088841438293457
0.6653789127888033,0.3101174831390381
0.6653159757188865,0.3107438087463379
0.6652534293220334,0.3119697570800781
0.6651906725962007,0.3126029968261719
0.6651283078901363,0.3138415813446045
0.6650657308104977,0.3144536018371582
0.6650035470917769,0.31564998626708984
0.6649411489632914,0.316253662109375
0.6648791455313396,0.31745171546936035
0.6648169256618077,0.3181488513946533
0.6647551018189133,0.31940627098083496
0.6646930595189693,0.32007932662963867
0.6646314145702753,0.32130861282348633
0.6645695491533787,0.321990966796875
0.664508082406875,0.3232078552246094
0.6644463931893035,0.32387804985046387
0.664385103955819,0.32510995864868164
0.6643235902566598,0.32575201988220215
0.6642624778498541,0.3269927501678467
0.6642011389909959,0.32762742042541504
0.6641402027273512,0.3288702964782715
0.6640790380334763,0.32947301864624023
0.6640182772322891,0.33075833320617676
0.6639572860308656,0.33138179779052734
0.6638967000142386,0.3326597213745117
0.6638358816355114,0.3332948684692383
0.6637754697283452,0.3345677852630615
0.6637148235053283,0.3352177143096924
0.6636545850353133,0.3363978862762451
0.6635941103037812,0.3370528221130371
0.6635340446013889,0.33826541900634766
0.6634737406998689,0.3389244079589844
0.6634138470983437,0.3401641845703125
0.6633537133681068,0.3408174514770508
0.6632939912034576,0.34205102920532227
0.6632340269885105,0.34270429611206055
0.6631744755995024,0.3439362049102783
0.6631146802465792,0.34456562995910645
0.6630552989747241,0.34580111503601074
0.6629956718332776,0.34641575813293457
0.662936460022827,0.3476395606994629
0.6628770004450205,0.3482651710510254
0.6628179574429559,0.34947967529296875
0.662758664783654,0.35013794898986816
0.6626997899396794,0.3513329029083252
0.6626406635564401,0.3519744873046875
0.6625819562229718,0.3532552719116211
0.6625229954760382,0.3539397716522217
0.6624644550081973,0.3551948070526123
0.662405659260488,0.3558530807495117
0.662347285016092,0.3571481704711914
0.6622886536331929,0.35776424407958984
0.6622304449727456,0.3591287136077881
0.6621719773229021,0.3597567081451416
0.6621139336095861,0.3609895706176758
0.6620556290636929,0.361591100692749
0.6619977496633608,0.36281442642211914
0.6619396075949541,0.3634040355682373
0.6618818918761186,0.36463260650634766
0.6618239116613672,0.3652629852294922
0.6617663589951938,0.3664894104003906
0.6617085400128906,0.36713552474975586
0.6616511497731874,0.36832451820373535
0.6615934914047401,0.3689281940460205
0.6615362629679501,0.37014198303222656
0.6614787645973728,0.37076544761657715
0.6614216973425641,0.37198686599731445
0.661364358356468,0.37262940406799316
0.6613074516653256,0.3739132881164551
0.6612502714529109,0.37456512451171875
0.6611935247097274,0.3757975101470947
0.6611365026627742,0.3764078617095947
0.661079915254441,0.3776073455810547
0.6610230507672995,0.37825536727905273
0.660966622083298,0.37943172454833984
0.6609099145528813,0.38007402420043945
0.6608536439852735,0.38126540184020996
0.6607970928110471,0.381943941116333
0.6607409797544676,0.38318848609924316
0.6606845843384416,0.3838348388671875
0.6606286281900868,0.3850994110107422
0.6605723879368065,0.3857407569885254
0.660516588096428,0.3870046138763428
0.6604605024129648,0.3876349925994873
0.6604048582828587,0.3888704776763916
0.6603489265788014,0.38946032524108887
0.6602934375637994,0.39072275161743164
0.6602376592512456,0.39136505126953125
0.6601823247587068,0.39261746406555176
0.660126699252253,0.3932671546936035
0.660071518692054,0.3945274353027344
0.6600160454087877,0.3951742649078369
0.6599610181933144,0.3964266777038574
0.6599056965528038,0.3970818519592285
0.659850822096942,0.39832425117492676
0.6597956515212285,0.39897847175598145
0.6597409292423543,0.4002039432525635
0.6596859091559425,0.4008655548095703
0.6596313384739135,0.4021005630493164
0.6595764683037627,0.40276122093200684
0.6595220486409097,0.4039878845214844
0.6594673278164243,0.4046344757080078
0.6594130585975415,0.4058990478515625
0.6593584865505625,0.40649962425231934
0.6593043672028985,0.4077174663543701
0.6592499433676946,0.40832018852233887
0.6591959733209433,0.4095296859741211
0.6591416971342015,0.41019225120544434
0.6590878758204933,0.4113767147064209
0.6590337467213097,0.4120173454284668
0.6589800735752019,0.41324615478515625
0.6589260910050734,0.41390132904052734
0.6588725654635423,0.4151041507720947
0.6588187288663566,0.415729284286499
0.6587653503687866,0.4169278144836426
0.6587116591908148,0.41756296157836914
0.6586584271789907,0.4188547134399414
0.6586048808688761,0.41945433616638184
0.6585517947869737,0.4207124710083008
0.6584983927957246,0.4213109016418457
0.6584454520903014,0.42260122299194336
0.6583921938712812,0.4232516288757324
0.6583393979912674,0.42447495460510254
0.6582862830001858,0.4251224994659424
0.6582336313968754,0.4263436794281006
0.658180659091779,0.42695069313049316
0.658128151218821,0.42813730239868164
0.6580753210600851,0.42876601219177246
0.6580229563734731,0.4299898147583008
0.6579702678237923,0.43060827255249023
0.6579180457818571,0.4318389892578125
0.6578654983062361,0.43242979049682617
0.6578134183696358,0.4336998462677002
0.6577610114353806,0.43436455726623535
0.6577090730670916,0.43560361862182617
0.6576568061438005,0.4362325668334961
0.6576050088091085,0.4374423027038574
0.6575528813686631,0.4381077289581299
0.657501224535154,0.4393348693847656
0.6574492360517102,0.4399690628051758
0.6573977191892618,0.44118428230285645
0.6573458691392409,0.44183969497680664
0.6572944917200126,0.4430880546569824
0.6572427795820923,0.44371724128723145
0.6571915410805168,0.44498443603515625
0.6571399663356225,0.44559597969055176
0.657088866228397,0.4468348026275635
0.6570374283596925,0.44742703437805176
0.656986466125769,0.44863009452819824
0.6569351646186476,0.4492325782775879
0.6568843397392253,0.4504573345184326
0.6568331740813009,0.4510977268218994
0.6567824860398151,0.45234012603759766
0.6567314557209141,0.45301103591918945
0.6566809040030291,0.45427727699279785
0.6566300085151799,0.45496559143066406
0.6565795926087794,0.45615720748901367
0.6565288314462052,0.45682263374328613
0.656478550841383,0.4580514430999756
0.6564279235004915,0.45863771438598633
0.6563777776895431,0.45986485481262207
0.6563272836689189,0.46045541763305664
0.6562772721463322,0.4617276191711426
0.6562269109467272,0.46236395835876465
0.6561770332091742,0.46359777450561523
0.6561268043334985,0.4642338752746582
0.6560770598798257,0.4654674530029297
0.6560269628331397,0.46612000465393066
0.6559773511643595,0.4672987461090088
0.6559273854538644,0.46790504455566406
0.6558779060731466,0.4691140651702881
0.6558280712081758,0.46972036361694336
0.655778723620838,0.47092318534851074
0.6557290191128486,0.47150111198425293
0.655679802826348,0.47270703315734863
0.6556302281889116,0.47329092025756836
0.6555811427128362,0.4745616912841797
0.6555316974616302,0.47518253326416016
0.6554827423076892,0.47647786140441895
0.6554334259604887,0.47713375091552734
0.6553846006425049,0.47840285301208496
0.6553354127191731,0.47902703285217285
0.6552867167530734,0.48037290573120117
0.6552376567755535,0.4809999465942383
0.65518908967936,0.48224520683288574
0.6551401571716663,0.48291730880737305
0.6550917184654884,0.484452486038208
0.6550429129536975,0.48512697219848633
0.6549946021597225,0.4863412380218506
0.6549459231719651,0.48699450492858887
0.6548977398144491,0.48827648162841797
0.6548491868809014,0.48892712593078613
0.6548011304861618,0.4902231693267822
0.6547527031390363,0.4908764362335205
0.6547047732354424,0.4920787811279297
0.6546564710089797,0.4927182197570801
0.6546086671269439,0.4939432144165039
0.6545604895574041,0.4945356845855713
0.6545128112293737,0.4957573413848877
0.6544647578550281,0.49634289741516113
0.6544172046154767,0.49770474433898926
0.6543692749765986,0.4983553886413574
0.6543218463620176,0.499591588973999
0.6542740400008741,0.5002210140228271
0.6542267355497635,0.5014481544494629
0.6541790520106077,0.5021111965179443
0.6541318712634682,0.5033102035522461
0.6540843100925298,0.5039820671081543
0.6540372525918539,0.5052227973937988
0.6539898133373312,0.5058622360229492
0.653942878627595,0.5070669651031494
0.6538955608396464,0.507673978805542
0.653848748467301,0.5088615417480469
0.6538015516980366,0.5094735622406006
0.6537548612114995,0.5107090473175049
0.6537077850149726,0.5113170146942139
0.6536612159646197,0.5126063823699951
0.6536142598968185,0.5132391452789307
0.6535678118349751,0.5145385265350342
0.6535209754538148,0.515183687210083
0.6534746479347475,0.5164093971252441
0.653427930800061,0.5170552730560303
0.6533817233799695,0.5182809829711914
0.6533351250535002,0.5189101696014404
0.6532890372905086,0.5201027393341064
0.6532425573359013,0.5207259654998779
0.6531965887900498,0.5219295024871826
0.6531502267728433,0.5225284099578857
0.6531043770060804,0.5237655639648438
0.6530581324936979,0.5243983268737793
0.6530124010698718,0.5256304740905762
0.6529662736316143,0.5262589454650879
0.652920660116464,0.527454137802124
0.652874649323501,0.5281016826629639
0.6528291532846494,0.5292580127716064
0.6527832587100112,0.5299255847930908
0.6527378797169556,0.5311121940612793
0.6526921009355252,0.5317282676696777
0.6526468385596301,0.5329439640045166
0.6526011751481346,0.5335509777069092
0.6525560289626231,0.5348258018493652
0.6525104804996263,0.5354363918304443
0.6524654500795718,0.5367531776428223
0.6524200161454657,0.5373775959014893
0.652375101067784,0.5386908054351807
0.6523297812447811,0.5393280982971191
0.6522849810882219,0.5406496524810791
0.6522397749603467,0.5412790775299072
0.6521950893054869,0.5425417423248291
0.6521499964585681,0.5431973934173584
0.6521054248878018,0.5444390773773193
0.6520604449094649,0.5450825691223145
0.6520159870069966,0.546332597732544
0.6519711194866551,0.5469837188720703
0.6519267748384918,0.5482332706451416
0.6518820193673398,0.5488567352294922
0.6518377875612824,0.5501048564910889
0.6517931437322865,0.5507433414459229
0.6517490243579223,0.5519611835479736
0.6517044917658137,0.5525901317596436
0.6516604844145083,0.5538632869720459
0.6516160626557752,0.5545215606689453
0.6515721669206648,0.5557410717010498
0.6515278555935444,0.5563240051269531
0.6514840710695275,0.5575571060180664
0.6514398697739987,0.5582036972045898
0.6513961960577284,0.5593936443328857
0.6513521043955031,0.5600733757019043
0.6513085410853799,0.5613579750061035
0.6512645586598957,0.5620255470275879
0.6512211053560594,0.563225507736206
0.6511772317724726,0.5638930797576904
0.6511338880767935,0.5651049613952637
0.65109012294197,0.5657098293304443
0.651046888458043,0.5669405460357666
0.6510032313805518,0.567528247833252
0.6509601057136872,0.5687379837036133
0.6509165563037925,0.5693225860595703
0.6508735390610091,0.5705335140228271
0.6508300969306623,0.5711495876312256
0.6507871877206793,0.5723376274108887
0.650743852483512,0.5729906558990479
0.6507010509167417,0.5742440223693848
0.6506578221880575,0.5749061107635498
0.6506151278765976,0.5761203765869141
0.6505720052733652,0.5767538547515869
0.6505294178309909,0.5780186653137207
0.6504864009718363,0.5786585807800293
0.6504439200139935,0.5798563957214355
0.6504010085191922,0.580437421798706
0.6503586336629893,0.5816640853881836
0.6503158271544596,0.5823123455047607
0.6502735580186599,0.5835373401641846
0.650230856119955,0.584205150604248
0.6501886923249699,0.5854346752166748
0.6501460946612703,0.5860967636108398
0.6501040358291515,0.5872759819030762
0.650061542027258,0.587916374206543
0.6500195877816902,0.5891115665435791
0.6499771974700165,0.589728832244873
0.6499353474363094,0.5909745693206787
0.6498930602448748,0.5915625095367432
0.6498513140499568,0.5928020477294922
0.6498091296103787,0.5933876037597656
0.6497674868827885,0.5946757793426514
0.6497254048282757,0.5952808856964111
0.6496838651981557,0.5964765548706055
0.6496418851635002,0.5971369743347168
0.6496004482625888,0.5983521938323975
0.6495585698841596,0.599010705947876
0.6495172353457844,0.6003303527832031
0.6494754582615198,0.6009688377380371
0.6494342257205902,0.602226972579956
0.64939254956999,0.6028728485107422
0.6493514186629894,0.60406494140625
0.6493098430871098,0.6046838760375977
0.6492688134520895,0.6059350967407227
0.6492273380935336,0.6065876483917236
0.6491864093701046,0.6078035831451416
0.6491450338730169,0.6083948612213135
0.6491042057023435,0.6096043586730957
0.6490629297124023,0.6102368831634521
0.649022201737195,0.6114234924316406
0.6489810249016053,0.6120607852935791
0.648940396766113,0.6132760047912598
0.6488993187335999,0.6139347553253174
0.6488587900836037,0.6151168346405029
0.648817810504405,0.6157352924346924
0.6487773809872108,0.6169352531433105
0.6487364995130703,0.6175146102905273
0.6486961687775019,0.6187300682067871
0.6486553850616624,0.6193277835845947
0.6486151527580546,0.6205184459686279
0.6485744664552512,0.6211557388305664
0.6485343322354422,0.6223709583282471
0.6484937430018956,0.6230185031890869
0.6484537065192213,0.6242215633392334
0.64841321401263,0.6248524188995361
0.6483732749219164,0.6260757446289062
0.6483328788014509,0.6267030239105225
0.6482930367590074,0.6278855800628662
0.6482527366853033,0.6284706592559814
0.6482129913489153,0.6296806335449219
0.6481727869840661,0.6302943229675293
0.6481331380129896,0.6314785480499268
0.6480930290205401,0.632115364074707
0.6480534760754936,0.6333315372467041
0.6480134621204339,0.6340053081512451
0.6479740048635919,0.6351830959320068
0.6479340856123497,0.635805606842041
0.6478947237073368,0.6369967460632324
0.6478548988277715,0.637598991394043
0.6478156319396545,0.6388099193572998
0.6477759011010501,0.6393992900848389
0.6477367288963326,0.640596866607666
0.6476970917693915,0.6412045955657959
0.6476580139160062,0.6424157619476318
0.6476184701728426,0.6430749893188477
0.6475794863401456,0.6442654132843018
0.6475400356542784,0.6449038982391357
0.6475011455130418,0.6461226940155029
0.647461787559389,0.646759033203125
0.6474229907817947,0.6479542255401611
0.6473837252366663,0.6485385894775391
0.6473450214963,0.6497349739074707
0.6473058480373918,0.6503360271453857
0.6472672370092353,0.6515331268310547
0.6472281553156224,0.6521615982055664
0.6471896366760481,0.6533691883087158
0.6471506464281785,0.6540429592132568
0.6471122198549433,0.6552248001098633
0.6470733207346313,0.6558456420898438
0.6470349859068688,0.6570467948913574
0.6469961775972892,0.6576387882232666
0.6469579341955043,0.6589949131011963
0.6469192163811859,0.6595900058746338
0.6468810640872484,0.6608150005340576
0.646842436454067,0.661409854888916
0.6468043749512055,0.6626327037811279
0.6467658371863786,0.6632497310638428
0.6467278661591728,0.6644413471221924
0.6466894179512532,0.6650969982147217
0.6466515370856295,0.6663389205932617
0.6466131781244985,0.6669821739196777
0.6465753871077223,0.6682536602020264
0.6465371170845843,0.6689059734344482
0.6464994156052547,0.6701231002807617
0.6464612342126302,0.670752763748169
0.6464236219606735,0.6719515323638916
0.6463855288923936,0.6725525856018066
0.6463480055590567,0.6738154888153076
0.6463100005102568,0.6744515895843506
0.6462725657881019,0.6756565570831299
0.6462346484552156,0.6762919425964355
0.6461973020381133,0.677513837814331
0.6461594721188667,0.6781859397888184
0.6461222137019902,0.679368257522583
0.646084470895395,0.6800155639648438
0.646047300175214,0.6812140941619873
0.6460096441815625,0.6818668842315674
0.6459725608558377,0.6830768585205078
0.6459349913766961,0.6837029457092285
0.6458979951444721,0.6849219799041748
0.6458605118826751,0.6855230331420898
0.6458236024442752,0.6867618560791016
0.6457862051039197,0.6873736381530762
0.6457493821609398,0.6886093616485596
0.6457120704473791,0.6892523765563965
0.6456753337026817,0.6904704570770264
0.6456381073225198,0.6911320686340332
0.6456014564802279,0.6923327445983887
0.6455643151413133,0.6930005550384521
0.6455277499068054,0.6942551136016846
0.6454906933182254,0.6949107646942139
0.6454542133981281,0.6961171627044678
0.6454172412702035,0.6967544555664062
0.645380846372387,0.6979835033416748
0.6453439584166656,0.6985893249511719
0.6453076482502375,0.6998105049133301
0.6452708441794889,0.7004194259643555
0.6452346184547878,0.7016491889953613
0.6451978979829975,0.7022979259490967
0.6451617564115885,0.7035276889801025
0.6451251192539521,0.7041819095611572
0.6450890615486199,0.7053978443145752
0.6450525074215377,0.706066370010376
0.6450165332962811,0.7072529792785645
0.6449800619173522,0.7078797817230225
0.6449441710873793,0.7091035842895508
0.6449077821753961,0.7097175121307373
0.6448719743571178,0.7109427452087402
0.6448356676320605,0.7115452289581299
0.6447999425430849,0.712770938873291
0.6447637177261154,0.7133808135986328
0.644728075085243,0.7146182060241699
0.6446919318987002,0.7152554988861084
0.6446563714259168,0.7165374755859375
0.644620309593311,0.7171680927276611
0.6445848310097838,0.718517541885376
0.64454885025579,0.7191433906555176
0.6445134532838611,0.7205328941345215
0.6444775533343157,0.7211742401123047
0.6444422376974965,0.7224037647247314
0.6444064182793895,0.7230587005615234
0.6443711837023565,0.7242519855499268
0.6443354445438276,0.7248842716217041
0.644300290752415,0.7261011600494385
0.6442646315827479,0.7267098426818848
0.6442295583039438,0.7279248237609863
0.6441939788535608,0.7285256385803223
0.6441589858155008,0.7297182083129883
0.6441234858159574,0.7303292751312256
0.6440885727479199,0.7315196990966797
0.6440531519318993,0.7321527004241943
0.6440183185643,0.7333695888519287
0.6439829766656078,0.7340412139892578
0.643948222729994,0.7352297306060791
0.6439129594835538,0.735863447189331
0.6438782847125992,0.7370617389678955
0.6438430998544463,0.7376601696014404
0.6438085039819461,0.7388777732849121
0.6437733972492228,0.739466667175293
0.643738880010088,0.7407021522521973
0.6437038511410382,0.7412943840026855
0.643669412271291,0.7425873279571533
0.6436344610052552,0.7432231903076172
0.6436001002420229,0.7444489002227783
0.643565226319433,0.7450900077819824
0.6435309434009434,0.7463078498840332
0.6434961465633173,0.7469456195831299
0.6434619412288937,0.7481174468994141
0.643427221218831,0.7487530708312988
0.6433930932088863,0.749964714050293
0.6433584497700624,0.7505593299865723
0.6433243988260946,0.7518045902252197
0.6432898317032559,0.7523977756500244
0.6432558575678433,0.7536585330963135
0.6432213665068024,0.7543013095855713
0.6431874689235979,0.7554850578308105
0.643153053671228,0.7561144828796387
0.6431192323849542,0.7573144435882568
0.6430848926891851,0.7579712867736816
0.6430511474456294,0.7591590881347656
0.6430168830554418,0.759777307510376
0.6429832136014515,0.7609858512878418
0.642949024266872,0.7615594863891602
0.6429154303503491,0.7627956867218018
0.6428813158224457,0.7633740901947021
0.6428477971923423,0.7645847797393799
0.6428137572232194,0.7651846408843994
0.6427803136295325,0.7664015293121338
0.642746347972326,0.7670512199401855
0.6427129791660923,0.7682476043701172
0.6426790875749648,0.7688958644866943
0.6426457933082566,0.7700958251953125
0.6426119755383924,0.7707295417785645
0.6425787555643121,0.771958589553833
0.6425450113719128,0.7725358009338379
0.6425118654445883,0.7738075256347656
0.6424781945868674,0.7744224071502686
0.6424451224614474,0.7756166458129883
0.6424115246966264,0.7762277126312256
0.6423785261292753,0.7774348258972168
0.6423450012165781,0.7781162261962891
0.6423120759644718,0.7794051170349121
0.6422786236641205,0.7800569534301758
0.6422457714854412,0.7812612056732178
0.6422123915586513,0.7819094657897949
0.6421796122125827,0.783104658126831
0.6421463044215585,0.7837190628051758
0.6421135976682812,0.7849149703979492
0.6420803617762114,0.7855129241943359
0.6420477273768989,0.7867305278778076
0.642014563147951,0.7873303890228271
0.6419820008647639,0.7885687351226807
0.6419489080640808,0.7892162799835205
0.6419164176601633,0.7904038429260254
0.641883396053858,0.7910363674163818
0.6418509772933318,0.7922253608703613
0.6418180266484839,0.7928872108459473
0.6417856792964456,0.7941029071807861
0.6417527993810948,0.7947306632995605
0.6417205232036094,0.7959227561950684
0.6416877137867527,0.7965130805969238
0.641655508550851,0.7977173328399658
0.6416227694024376,0.7983322143554688
0.6415906348761098,0.7995495796203613
0.6415579657670368,0.8001775741577148
0.6415259017192291,0.8013713359832764
0.6414933024213371,0.8020420074462891
0.6414613086219467,0.8032553195953369
0.641428778908015,0.8038902282714844
0.6413968551278865,0.8050985336303711
0.6413643947716287,0.8057076930999756
0.6413325407825488,0.8069286346435547
0.6413001495586093,0.8075211048126221
0.6412683651333024,0.8087356090545654
0.6412360428172508,0.8093328475952148
0.6412043277293753,0.8105564117431641
0.6411720740977033,0.8112189769744873
0.6411404281218467,0.8123962879180908
0.6411082429519624,0.8130590915679932
0.6410766658636369,0.814279317855835
0.641044548933862,0.8149187564849854
0.6410130405095006,0.8160955905914307
0.6409809915990649,0.8167059421539307
0.6409495516160166,0.8179211616516113
0.6409175705050545,0.8185093402862549
0.6408861987415804,0.8196969032287598
0.6408542852111263,0.8202917575836182
0.6408229814463953,0.8214988708496094
0.6407911352783797,0.822152853012085
0.6407598992924636,0.8234145641326904
0.6407281202697084,0.8240742683410645
0.640696951843579,0.8252780437469482
0.6406652397497937,0.8259541988372803
0.640634138665317,0.827111005783081
0.6406024932850951,0.8277502059936523
0.6405714593250289,0.828951358795166
0.6405398804438419,0.8295402526855469
0.6405089133918299,0.8307664394378662
0.6404774007960257,0.831364631652832
0.6404465004365943,0.8325731754302979
0.6404150539133912,0.8332161903381348
0.6403842200319456,0.8344354629516602
0.6403528393694288,0.8350787162780762
0.6403220717522481,0.8362679481506348
0.6402907567393662,0.8368945121765137
0.6402600551735999,0.838228702545166
0.64022880560016,0.8388664722442627
0.6401981698738238,0.8400616645812988
0.6401669855304883,0.840662956237793
0.6401364154324599,0.8418769836425781
0.640105296110742,0.8424746990203857
0.640074791430757,0.8436965942382812
0.6400437369230163,0.8443453311920166
0.6400132974516652,0.8455731868743896
0.6399823075511049,0.8462414741516113
0.6399519330798275,0.8474166393280029
0.6399210075804896,0.8480498790740967
0.6398906979015723,0.8492486476898193
0.6398598365983339,0.8498950004577637
0.6398295915049051,0.8510904312133789
0.6397987941934749,0.8517131805419922
0.6397686134795015,0.852916955947876
0.6397378799564148,0.8535046577453613
0.6397077634166979,0.8547506332397461
0.6396770934793145,0.8553478717803955
0.6396470409094857,0.8565597534179688
0.6396164343559841,0.8571977615356445
0.6395864455525019,0.8584074974060059
0.639555902181877,0.8590409755706787
0.6395259769420224,0.8602561950683594
0.6394954965540812,0.8608887195587158
0.6394656346759543,0.8621056079864502
0.6394352170713118,0.8627462387084961
0.6394054183538278,0.8639509677886963
0.6393750633339035,0.8645615577697754
0.639345327576789,0.8657896518707275
0.6393150349438032,0.866386890411377
0.6392853619475922,0.8675940036773682
0.6392551315045626,0.8682241439819336
0.6392255210705933,0.8694381713867188
0.6391953526213301,0.8701171875
0.6391658045517405,0.8713016510009766
0.6391356979008447,0.871931791305542
0.6391062119985689,0.8731517791748047
0.6390761669514263,0.8738014698028564
0.6390467430201917,0.8750021457672119
0.6390167593829713,0.8756008148193359
0.6389873972272937,0.8768050670623779
0.6389574748069428,0.8773984909057617
0.6389281742321238,0.8786087036132812
0.6388983128363643,0.8792412281036377
0.6388690736484871,0.8804247379302979
0.6388392730858132,0.8810713291168213
0.6388100950917387,0.8823027610778809
0.638780355171412,0.882958173751831
0.638751238178776,0.8841545581817627
0.6387215587108224,0.8848116397857666
0.6386925025280311,0.8860409259796143
0.6386628833232375,0.8866925239562988
0.6386338877594647,0.8878843784332275
0.638604328629375,0.8884756565093994
0.6385753934945582,0.8897039890289307
0.6385458942514701,0.8903534412384033
0.6385170193563067,0.8915643692016602
0.6384875798132682,0.8922145366668701
0.6384587649692128,0.8935084342956543
0.6384293849400186,0.8941793441772461
0.6384006299592782,0.8953402042388916
0.6383713092584661,0.8959770202636719
0.6383426139539982,0.8972711563110352
0.6383133523968462,0.8979318141937256
0.6382847165823538,0.8991281986236572
0.6382555139848762,0.8997433185577393
0.6382269374748053,0.9009451866149902
0.6381977936537493,0.9015541076660156
0.6381692762632853,0.9027800559997559
0.6381401910361278,0.9033727645874023
0.6381117325811921,0.9045660495758057
0.6380827057661362,0.9051926136016846
0.6380543060633822,0.906386137008667
0.638025337479354,0.9070136547088623
0.6379969963461648,0.908189058303833
0.6379680858128098,0.9088149070739746
0.6379398030672937,0.9100351333618164
0.6379109504049736,0.9106409549713135
0.637882725865962,0.9118473529815674
0.6378539308957516,0.9124305248260498
0.6378257643827937,0.9136676788330078
0.6377970269264776,0.9143362045288086
0.6377689182598396,0.9154958724975586
0.6377402381399081,0.9161419868469238
0.6377121871405682,0.917339563369751
0.637683564180215,0.9179937839508057
0.6376555706698606,0.9191765785217285
0.6376270046929792,0.9197869300842285
0.6375990684940034,0.9210028648376465
0.6375705593251841,0.9215905666351318
0.6375426802606826,0.92281174659729
0.6375142277252092,0.9233980178833008
0.6374864056189772,0.9246137142181396
0.6374580095428232,0.9252216815948486
0.6374302442193519,0.9264535903930664
0.6374019044291785,0.9270987510681152
0.6373741957136524,0.9282791614532471
0.6373459120368038,0.9289212226867676
0.6373182597550969,0.930182695388794
0.6372900320195988,0.9308114051818848
0.6372624359982718,0.9320049285888672
0.637234264032827,0.9326117038726807
0.6372067240991242,0.933840274810791
0.6371786077331102,0.9344522953033447
0.6371511237149557,0.9356451034545898
0.6371230627784211,0.9362497329711914
0.6370956345044166,0.9374485015869141
0.637067628828079,0.9381144046783447
0.6370402561275,0.939293622970581
0.6370123055427411,0.9399209022521973
0.6369849882455345,0.9411206245422363
0.636957092584399,0.941727876663208
0.6369298305211791,0.942969560623169
0.6369019896163705,0.9435627460479736
0.6368747826184166,0.9447853565216064
0.6368469963032942,0.9453830718994141
0.6368198442025476,0.946596622467041
0.6367921123111243,0.9472296237945557
0.6367650149401848,0.9484095573425293
0.6367373373071235,0.9490580558776855
0.6367102944992463,0.9502813816070557
0.6366826709598565,0.9509172439575195
0.6366556825489502,0.9521036148071289
0.6366281129391862,0.9527287483215332
0.6366011787598087,0.954033613204956
0.6365736629162654,0.9546504020690918
0.6365467828036214,0.955916166305542
0.6365193205635323,0.956507682800293
0.6364924943534704,0.9578304290771484
0.6364650855547042,0.9584527015686035
0.6364383130837138,0.959648847579956
0.6364109575647715,0.9602501392364502
0.6363842386699798,0.9614665508270264
0.6363569362699922,0.9621503353118896
0.6363302707891617,0.963331937789917
0.636303021347886,0.9639892578125
0.6362764091194107,0.9651823043823242
0.6362492124772283,0.9658257961273193
0.6362226533401322,0.9670178890228271
0.6361955093380446,0.9676132202148438
0.6361690031319776,0.9688231945037842
0.636141911611605,0.9694111347198486
0.6361154581768405,0.9706206321716309
0.6360884189804182,0.971233606338501
0.6360620181578504,0.9724409580230713
0.6360350311282266,0.973106861114502
0.6360086827593672,0.9743597507476807
0.635981747739999,0.9749894142150879
0.635955451666975,0.976189136505127
0.6359285685019272,0.9768161773681641
0.6359023245674774,0.9780275821685791
0.6358754931014183,0.9786312580108643
0.6358493011488915,0.9798297882080078
0.635822521227091,0.9804182052612305
0.6357963811004422,0.9816503524780273
0.6357696525687688,0.9822957515716553
0.635743564112557,0.9835376739501953
0.6357168868174754,0.9841892719268799
0.6356908498768605,0.9854309558868408
0.6356642236654282,0.9861359596252441
0.635638238086169,0.9873261451721191
0.635611662806034,0.987959623336792
0.6355857284344846,0.9891726970672607
0.6355592039338831,0.9898192882537842
0.6355333206169906,0.9909994602203369
0.6355068467447434,0.9916083812713623
0.6354810143300454,0.992842435836792
0.6354545909355566,0.9934780597686768
0.635428809271178,0.9947316646575928
0.6354024362044306,0.9953489303588867
0.6353767051390813,0.9965388774871826
0.6353503822506363,0.9971699714660645
0.6353247016336083,0.9983799457550049
0.6352984287746011,0.9990091323852539
0.6352727984557667,1.0002353191375732
0.6352465754779043,1.000887155532837
0.6352209953077123,1.0020933151245117
0.6351948220632714,1.0027093887329102
0.635169291892745,1.0039241313934326
0.6351431682345692,1.0045368671417236
0.6351176879153033,1.0057401657104492
0.6350916136968007,1.0063648223876953
0.6350661830809596,1.0075829029083252
0.6350401581560994,1.0082128047943115
0.6350147770964144,1.0094170570373535
0.6349888013197251,1.010087251663208
0.6349634696694909,1.01127290725708
0.6349375428960582,1.0119071006774902
0.6349122605091315,1.0131752490997314
0.6348863825945945,1.013840913772583
0.634861149325391,1.01503324508667
0.6348353201259406,1.0156445503234863
0.634810135829432,1.0169320106506348
0.6347843552018086,1.0175302028656006
0.6347592197335211,1.0187921524047852
0.6347334875350117,1.0194065570831299
0.6347084007510227,1.0205869674682617
0.634682716839458,1.0212101936340332
0.6346576785963939,1.0224120616912842
0.6346320428301467,1.0230753421783447
0.6346070529851805,1.0242624282836914
0.6345814652231629,1.0249009132385254
0.6345565236340115,1.0261285305023193
0.6345309837356722,1.0267539024353027
0.6345060902605945,1.0279591083526611
0.6344805980859168,1.0285727977752686
0.63445575258371,1.029806137084961
0.6344303079932097,1.0304203033447266
0.6344055103232086,1.0316212177276611
0.6343801131779305,1.0322487354278564
0.6343553632000037,1.0334806442260742
0.6343300133615201,1.0341482162475586
0.6343053109360683,1.035346269607544
0.6342800082664762,1.0359704494476318
0.63425535325443,1.0372910499572754
0.6342300976163494,1.037952184677124
0.6342054898791659,1.0391478538513184
0.6341802811357365,1.0397934913635254
0.6341557205353981,1.0410118103027344
0.6341305585502776,1.0416045188903809
0.6341060449492888,1.0428431034088135
0.6340809295866507,1.0434565544128418
0.6340564628480362,1.0446693897247314
0.634031393972567,1.0453026294708252
0.6340069739598694,1.0465166568756104
0.6339819514367666,1.0471582412719727
0.6339575780140436,1.048339605331421
0.6339326017090132,1.0489754676818848
0.6339082747408362,1.0501906871795654
0.6338833445200908,1.0508253574371338
0.6338590638715416,1.0520164966583252
0.6338341796017976,1.0526316165924072
0.6338099451384667,1.0538530349731445
0.6337851066869425,1.0544633865356445
0.6337609182749268,1.0556621551513672
0.6337361255093406,1.0562717914581299
0.6337119830152406,1.0574688911437988
0.6336872358038077,1.0581319332122803
0.6336631390947262,1.0593070983886719
0.6336384373061571,1.0599358081817627
0.6336143862496962,1.0611343383789062
0.6335897297531944,1.0617494583129883
0.6335657242174536,1.0630037784576416
0.6335411128827132,1.0636422634124756
0.6335171527362868,1.0648682117462158
0.6334925864334905,1.065460443496704
0.6334686715454664,1.066683053970337
0.6334441501452834,1.0673089027404785
0.6334202803852392,1.0684759616851807
0.633395803758823,1.0691208839416504
0.6333719789968255,1.070328712463379
0.6333475470158113,1.0709619522094727
0.6333237671224136,1.0721399784088135
0.6332993796589167,1.0727829933166504
0.6332756445051557,1.0739943981170654
0.6332513014317692,1.074625015258789
0.6332276108891642,1.075911045074463
0.6332033120789567,1.0765125751495361
0.6331796660195068,1.077735185623169
0.6331554113460205,1.078369140625
0.6331318096422025,1.0795390605926514
0.6331075989794513,1.0801646709442139
0.6330840415042174,1.081352710723877
0.6330598747266842,1.0820176601409912
0.6330363613534605,1.08321213722229
0.6330122383360957,1.083798885345459
0.6329887689387793,1.085017442703247
0.6329646895569983,1.0856132507324219
0.6329412640099562,1.086815595626831
0.6329172281396375,1.0874149799346924
0.6328938463177035,1.0886001586914062
0.6328698538351869,1.089226245880127
0.6328465156136601,1.09043550491333
0.6328225663957442,1.0910775661468506
0.6327992716503871,1.0922670364379883
0.6327753655743276,1.0929224491119385
0.6327521141813632,1.0941472053527832
0.6327282511248707,1.0947797298431396
0.632705042960982,1.0959603786468506
0.6326812228022202,1.0965445041656494
0.6326580577445458,1.0977420806884766
0.6326342803621297,1.0983524322509766
0.6326111582882643,1.099546194076538
0.6325874235612571,1.1001765727996826
0.6325643443492481,1.1013855934143066
0.6325406521571607,1.1020662784576416
0.6325176156855066,1.1033034324645996
0.6324939659082944,1.1039717197418213
0.6324709720559424,1.1051874160766602
0.6324473645740043,1.1058573722839355
0.6324244132203489,1.1070513725280762
0.6324008479145246,1.107668161392212
0.6323779389394051,1.1088731288909912
0.6323544156909736,1.1094563007354736
0.6323315489746728,1.1106631755828857
0.6323080676653504,1.1112802028656006
0.632285243088592,1.1124634742736816
0.6322618036005301,1.1131196022033691
0.6322390210444769,1.1143403053283691
0.6322156232602606,1.1149795055389404
0.6321928826065129,1.1161789894104004
0.6321695264091586,1.1168315410614014
0.6321468275397517,1.1180708408355713
0.6321235128127056,1.1187083721160889
0.632100855610109,1.1198985576629639
0.6320775822372444,1.120485544204712
0.6320549665843582,1.1216866970062256
0.6320317344499754,1.1223125457763672
0.63200916023013,1.12351655960083
0.631985969218952,1.1241703033447266
0.6319634363159057,1.1253643035888672
0.6319402863130783,1.1260228157043457
0.6319177946110146,1.1272006034851074
0.631894685502104,1.12784743309021
0.6318722348856309,1.1290409564971924
0.6318491665566216,1.1296658515930176
0.6318267569107693,1.1308753490447998
0.6318037292480617,1.1314568519592285
0.6317813604582808,1.1326749324798584
0.6317583733486911,1.1332905292510986
0.6317360453008503,1.1346042156219482
0.6317130986316072,1.1352503299713135
0.6316908112119922,1.136497974395752
0.6316679048707354,1.1371455192565918
0.6316456579660469,1.1383769512176514
0.6316227918408258,1.1390156745910645
0.6316005853381769,1.1402075290679932
0.6315777593174484,1.1408448219299316
0.6315555931043642,1.1420745849609375
0.6315328070769908,1.1426963806152344
0.6315106810414052,1.1438994407653809
0.6314879348966537,1.1445143222808838
0.6314658489269088,1.1457254886627197
0.631443142554448,1.1463558673858643
0.6314210965392915,1.1475334167480469
0.6313984298291908,1.1481707096099854
0.6313764236577747,1.149428129196167
0.6313537965005025,1.1500794887542725
0.6313318300623809,1.1513135433197021
0.6313092423488024,1.1519715785980225
0.6312873155339302,1.153195858001709
0.6312647671553059,1.153892993927002
0.631242879854037,1.1550707817077637
0.6312203707020212,1.1556692123413086
0.6311985228051064,1.156864881515503
0.631176052771745,1.1574440002441406
0.6311542441703307,1.1586658954620361
0.6311318131480602,1.1592705249786377
0.6311100437336861,1.1604461669921875
0.6310876516153314,1.1610815525054932
0.6310659212799299,1.1622989177703857
0.6310435679587024,1.1629219055175781
0.6310218765945955,1.1641266345977783
0.630999561964092,1.1647617816925049
0.6309779094639909,1.1659836769104004
0.6309556334181916,1.1665678024291992
0.6309340196751942,1.1677725315093994
0.630911782108461,1.168365716934204
0.6308902070160505,1.169583797454834
0.6308680078231256,1.1702489852905273
0.6308464712751686,1.1714279651641846
0.6308243103511728,1.1720681190490723
0.630802812241918,1.1733388900756836
0.6307806894823489,1.1740031242370605
0.6307592297064251,1.1752002239227295
0.6307371450071557,1.1758167743682861
0.6307157234595707,1.1770243644714355
0.6306936767168472,1.1776392459869385
0.6306722932929857,1.1788647174835205
0.6306502844034269,1.1794686317443848
0.6306289389990486,1.180677890777588
0.6306069678596432,1.1812901496887207
0.6305856603708824,1.1825406551361084
0.6305637268789882,1.183203935623169
0.6305424572023501,1.1843972206115723
0.6305205612556924,1.1850495338439941
0.6304993292880542,1.186288833618164
0.6304774707847234,1.1869316101074219
0.6304562764233304,1.1881334781646729
0.6304344552617813,1.1887667179107666
0.6304132984042462,1.1899988651275635
0.6303915144832961,1.1905841827392578
0.6303703950275976,1.1918935775756836
0.6303486482464249,1.192492961883545
0.630327566090906,1.1938633918762207
0.6303058563490483,1.1945152282714844
0.6302848113924145,1.1958255767822266
0.6302631385897673,1.1964526176452637
0.6302421307310855,1.197680950164795
0.6302204947679008,1.1983225345611572
0.630199523906597,1.1994812488555908
0.6301779246834813,1.2001338005065918
0.63015699071934,1.2013318538665771
0.6301354281372535,1.2019975185394287
0.6301145309704154,1.2032127380371094
0.6300930049306699,1.2038486003875732
0.6300721444616306,1.2050683498382568
0.630050654865888,1.205679178237915
0.630029830995497,1.2069106101989746
0.6300083777457683,1.2075049877166748
0.6299875903752268,1.2087194919586182
0.6299661733738701,1.2093150615692139
0.6299454224047295,1.2105319499969482
0.6299240415544488,1.2111842632293701
0.6299033268886095,1.212385892868042
0.6298819820924529,1.2130489349365234
0.6298613036321634,1.2142815589904785
0.6298399947935223,1.2149174213409424
0.6298193524413762,1.2161104679107666
0.6297980794639829,1.2167410850524902
0.6297774731229188,1.217947006225586
0.6297562359108461,1.2185499668121338
0.6297356654841453,1.219747543334961
0.6297144639418041,1.2203335762023926
0.62969392933309,1.2215335369110107
0.629672763365228,1.2221829891204834
0.6296522644784639,1.223374366760254
0.6296311339901651,1.224048137664795
0.6296106707296526,1.2252495288848877
0.6295895756263349,1.2259044647216797
0.6295691478967131,1.2271089553833008
0.6295480880841271,1.2277052402496338
0.6295276957903712,1.2289328575134277
0.629506671174599,1.229522466659546
0.6294863142220181,1.2308480739593506
0.6294653247094715,1.231461524963379
0.629445003003708,1.2327141761779785
0.6294240485011275,1.2333409786224365
0.6294037619481553,1.234649419784546
0.6293828423626089,1.2352898120880127
0.6293625908687318,1.2364726066589355
0.6293417061076128,1.2371315956115723
0.6293214895794635,1.238335371017456
0.62930063955049,1.238966941833496
0.6292804578950288,1.2401587963104248
0.6292596425062414,1.2407832145690918
0.6292394956307543,1.2419960498809814
0.6292187147905158,1.242621660232544
0.6291986026026135,1.243823528289795
0.6291778562196069,1.244445562362671
0.629157778627223,1.245633602142334
0.6291370666104501,1.2462594509124756
0.6291170235218404,1.2474353313446045
0.6290963457806208,1.2480764389038086
0.6290763371043617,1.2492477893829346
0.629055693548331,1.249906063079834
0.6290357191933178,1.251098394393921
0.6290151097324267,1.251744270324707
0.6289951696078726,1.252939224243164
0.6289745941523854,1.2535357475280762
0.6289546881678202,1.2548470497131348
0.6289341466283136,1.2554452419281006
0.628914274693582,1.256650686264038
0.6288937669809431,1.2572569847106934
0.6288739290062039,1.2584714889526367
0.6288534550316304,1.2591192722320557
0.6288336509273544,1.2603013515472412
0.6288132106023517,1.260939598083496
0.6287934402793214,1.262143611907959
0.6287730335157024,1.2627770900726318
0.6287532968850098,1.2639763355255127
0.6287329235948925,1.2645900249481201
0.6287132205679387,1.2658171653747559
0.6286928806637463,1.2664005756378174
0.628673211152239,1.2675974369049072
0.6286529045466975,1.2682249546051025
0.6286332684626507,1.2694249153137207
0.6286129950687885,1.2700793743133545
0.628593392324521,1.2712500095367432
0.6285731520556668,1.2718708515167236
0.6285535825638007,1.273080825805664
0.6285333753335827,1.2736942768096924
0.6285138390070423,1.2749617099761963
0.6284936647293867,1.275543451309204
0.6284741614813973,1.276747465133667
0.6284540200705278,1.2773354053497314
0.6284345498146141,1.2786309719085693
0.6284144411850495,1.2792654037475586
0.6283950038350349,1.2804532051086426
0.6283749279015887,1.2811000347137451
0.6283555233715936,1.2823164463043213
0.6283354800493723,1.2829620838165283
0.6283161082538129,1.2841687202453613
0.6282960974582156,1.2847981452941895
0.628276758311803,1.2860054969787598
0.628256779958519,1.286609411239624
0.6282374733762575,1.287797451019287
0.6282175273812658,1.2883951663970947
0.6281982532784519,1.2895877361297607
0.62817833955802,1.2902355194091797
0.6281590978502418,1.2914080619812012
0.6281392163209242,1.29203200340271
0.6281200069240588,1.293250560760498
0.6281001575026962,1.2939252853393555
0.6280809803329099,1.29514741897583
0.6280611629366275,1.2957723140716553
0.6280420179103736,1.2969670295715332
0.6280222324565806,1.2975645065307617
0.6280031194905986,1.2987749576568604
0.6279833658969862,1.2993602752685547
0.6279642849083009,1.3005578517913818
0.627944563092842,1.301192045211792
0.627925513998762,1.3024044036865234
0.6279058238797088,1.3030471801757812
0.6278868065978253,1.3042399883270264
0.6278671480937098,1.3048646450042725
0.6278481625418953,1.306079626083374
0.6278285355715271,1.3066935539245605
0.6278095816679343,1.3078856468200684
0.6277899861503994,1.3084650039672852
0.6277710638134608,1.3096706867218018
0.6277514996681207,1.310319185256958
0.6277326088165464,1.311483383178711
0.6277130759630368,1.3121337890625
0.6276942165158137,1.3134348392486572
0.6276747148740438,1.3140573501586914
0.6276558867504346,1.3153424263000488
0.6276364162405859,1.315983772277832
0.6276176193601278,1.3172149658203125
0.6275981799026522,1.317859411239624
0.627579414185156,1.3190453052520752
0.6275600057007755,1.319636344909668
0.6275412710663243,1.3208510875701904
0.6275218934760296,1.3214404582977295
0.6275031898449777,1.3226728439331055
0.6274838430700271,1.3232808113098145
0.6274651703629989,1.3244969844818115
0.6274458543249173,1.3251433372497559
0.6274272124628059,1.326362133026123
0.6274079270833837,1.3269917964935303
0.6273893159873503,1.3281903266906738
0.627370061188642,1.3288099765777588
0.6273514807801147,1.3300261497497559
0.6273322564844384,1.330631971359253
0.6273137066851106,1.3318228721618652
0.6272945128150461,1.3324105739593506
0.6272759935468761,1.3336236476898193
0.6272568300252649,1.3342852592468262
0.6272383412104744,1.3354449272155762
0.6272192079604173,1.3360950946807861
0.6272007495214903,1.3373069763183594
0.6271816464663478,1.337956190109253
0.6271632183260296,1.339142084121704
0.6271441453894194,1.3397574424743652
0.6271257474707161,1.3409550189971924
0.6271067045765134,1.341548204421997
0.6270883368026896,1.342782974243164
0.6270693238750249,1.3433864116668701
0.6270509861696038,1.344618320465088
0.6270320031328626,1.3452556133270264
0.6270136954196242,1.346475601196289
0.6269947421984454,1.347121000289917
0.6269764644014262,1.3483028411865234
0.6269575409207018,1.3489363193511963
0.6269392929641926,1.3501451015472412
0.626920399149066,1.3507769107818604
0.6269021809576123,1.351980209350586
0.6268833167334776,1.3525826930999756
0.6268651282318772,1.353818416595459
0.6268462935243779,1.3544440269470215
0.626828134637681,1.3556263446807861
0.6268093293727095,1.3562278747558594
0.6267912000262166,1.3574397563934326
0.6267724241299126,1.3581008911132812
0.6267543242491744,1.3592915534973145
0.6267355776479248,1.3598809242248535
0.6267175071587407,1.3610930442810059
0.6266987897791768,1.3617181777954102
0.6266807486075945,1.362999677658081
0.6266620603765927,1.3636362552642822
0.6266440484489062,1.364854097366333
0.6266253892935867,1.3654475212097168
0.6266074065363358,1.3666775226593018
0.6265887763840613,1.3673017024993896
0.6265708227240309,1.3685150146484375
0.6265522215024055,1.3691699504852295
0.6265342968666241,1.3703722953796387
0.6265157245034925,1.3710029125213623
0.6264978288192314,1.3723459243774414
0.6264792852426783,1.3729989528656006
0.6264614184374511,1.374277114868164
0.6264429035757995,1.3749079704284668
0.6264250655773599,1.3760905265808105
0.6264065793591707,1.3767266273498535
0.6263887700955129,1.377934217453003
0.6263703124495837,1.3785457611083984
0.6263525318489406,1.3797307014465332
0.6263341027043048,1.3803622722625732
0.6263163506951474,1.381565809249878
0.6262979499810731,1.3822150230407715
0.626280226492109,1.3834173679351807
0.6262618541380985,1.38405442237854
0.6262441590982719,1.3852620124816895
0.6262258150340603,1.3859028816223145
0.6262081483725502,1.3871018886566162
0.6261898325281042,1.3877074718475342
0.626172194174324,1.388913869857788
0.6261539064798419,1.3894922733306885
0.6261362963634378,1.3907172679901123
0.626118036749348,1.3913249969482422
0.6261004548001987,1.3925042152404785
0.6260822231971586,1.3931617736816406
0.6260646693453741,1.394369125366211
0.6260464656842694,1.3950114250183105
0.6260289398601903,1.3961961269378662
0.6260107640721342,1.396820306777954
0.6259932662063302,1.3980321884155273
0.6259751182226624,1.3986430168151855
0.625957648245932,1.3998394012451172
0.6259395279982177,1.4004201889038086
0.6259220858415867,1.401625156402588
0.625903993261616,1.4022552967071533
0.6258865788563376,1.4034550189971924
0.6258685138761237,1.4041073322296143
0.6258511271536764,1.4053075313568115
0.6258330897054559,1.4059545993804932
0.6258157305975434,1.40712571144104
0.6257977206137747,1.4077472686767578
0.6257803890523244,1.408959150314331
0.6257624064656871,1.4095373153686523
0.6257451023828496,1.410827875137329
0.6257271471262433,1.4114422798156738
0.6257098704543919,1.4126601219177246
0.6256919424609357,1.4133002758026123
0.6256746931326643,1.414522409439087
0.6256567923356954,1.415154218673706
0.6256395702838188,1.416337251663208
0.6256216966168927,1.4169511795043945
0.6256045017744453,1.418177843093872
0.6255866551713333,1.4187889099121094
0.6255694874715679,1.4199843406677246
0.6255516678662578,1.4205656051635742
0.6255345272426455,1.4217870235443115
0.6255167345693398,1.422374963760376
0.6254996209555682,1.423586130142212
0.6254818551486834,1.4242146015167236
0.6254647684786564,1.425414800643921
0.6254470294728226,1.426070213317871
0.6254299696806594,1.4272644519805908
0.6254122574107192,1.4278697967529297
0.6253952244307531,1.4291362762451172
0.6253775388317601,1.4297349452972412
0.6253605325985386,1.4309601783752441
0.6253428736057572,1.4315650463104248
0.6253258940540399,1.4328789710998535
0.6253082616029451,1.4334683418273926
0.6252913086677037,1.434699535369873
0.625273702693979,1.4353034496307373
0.6252567763103957,1.4364917278289795
0.6252391967499332,1.4371201992034912
0.625222296853401,1.4383399486541748
0.6252047436422997,1.4389748573303223
0.6251878701684209,1.4401617050170898
0.6251703432429869,1.4407789707183838
0.6251534961275719,1.442004680633545
0.6251359954243166,1.4426162242889404
0.625119174603384,1.4438045024871826
0.6251017000590244,1.4444057941436768
0.625084905468799,1.445601463317871
0.6250674570202557,1.446235179901123
0.6250506885971688,1.4474081993103027
0.6250332661815662,1.4480416774749756
0.6250165238622541,1.449244499206543
0.624999127416919,1.4498910903930664
0.6249824111382227,1.4510736465454102
0.6249650406006834,1.4516706466674805
0.6249483502996475,1.4528894424438477
0.6249310056076331,1.4534752368927002
0.6249143412215049,1.4547038078308105
0.6248970223129454,1.4553041458129883
0.6248803837791741,1.4564766883850098
0.6248630905921985,1.4571266174316406
0.6248464778484347,1.4583349227905273
0.6248292103213701,1.458956241607666
0.6248126233054648,1.4601318836212158
0.6247953813768371,1.4607703685760498
0.6247788200268409,1.4619667530059814
0.6247616036353723,1.462573766708374
0.6247450678895345,1.4637737274169922
0.6247278769741436,1.4644041061401367
0.6247113667709122,1.465606689453125
0.6246942012707132,1.4662353992462158
0.6246777165487328,1.4674186706542969
0.6246605764030346,1.468048095703125
0.6246441171011465,1.4692485332489014
0.6246270022494521,1.4698946475982666
0.6246105683066937,1.471085786819458
0.624593478688699,1.471693754196167
0.6245770700443022,1.4729084968566895
0.6245600055998956,1.473503589630127
0.6245436221932872,1.474731206893921
0.624526582862549,1.4753270149230957
0.6245102246333485,1.476517677307129
0.62449321035655,1.477163553237915
0.62447687724457,1.4783697128295898
0.6244598879621723,1.4789636135101318
0.6244435799074176,1.480154275894165
0.6244266155600717,1.480778694152832
0.6244103325027377,1.4819910526275635
0.624393393031283,1.4826159477233887
0.6243771349117563,1.48380446434021
0.6243602202572204,1.4844319820404053
0.6243439870160765,1.4856152534484863
0.6243270971196742,1.4862816333770752
0.6243108886976784,1.4874298572540283
0.6242940235008109,1.4880940914154053
0.624277839838916,1.4892706871032715
0.6242609992831707,1.489933967590332
0.6242448403225178,1.4912023544311523
0.6242280243496664,1.4918220043182373
0.6242118900315828,1.4930620193481445
0.6241950985835822,1.4936511516571045
0.6241789888495815,1.4948949813842773
0.6241622218685716,1.4954860210418701
0.6241461366603526,1.4967060089111328
0.6241293940886566,1.4973161220550537
0.6241133333481029,1.4985425472259521
0.6240966151282263,1.4991874694824219
0.6240805787974054,1.5003759860992432
0.6240638848720347,1.5010063648223877
0.6240478728931971,1.5022423267364502
0.6240312032052002,1.5029125213623047
0.6240152155207791,1.5041468143463135
0.6239985700132034,1.5047898292541504
0.6239826065658137,1.5060052871704102
0.6239659851818866,1.5066001415252686
0.6239500459143242,1.5077943801879883
0.6239334485974515,1.5083825588226318
0.6239175334526929,1.5095958709716797
0.6239009601464585,1.5102391242980957
0.6238850690676595,1.511512279510498
0.6238685197158247,1.5121538639068604
0.6238526526463205,1.513397216796875
0.6238361271928231,1.514106273651123
0.6238202840761268,1.515307903289795
0.6238037824650806,1.5159614086151123
0.6237879632448835,1.517198085784912
0.6237714854205778,1.5178520679473877
0.6237556900407472,1.5190608501434326
0.6237392359476458,1.5196902751922607
0.623723464352226,1.5209004878997803
0.6237070339349668,1.5215153694152832
0.6236912860681774,1.5227851867675781
0.6236748792715712,1.5233945846557617
0.6236591550778068,1.5246942043304443
0.6236427718468371,1.5253195762634277
0.6236270712706665,1.526587724685669
0.623610711550489,1.5272369384765625
0.6235950345366544,1.5284717082977295
0.623578698272596,1.529144287109375
0.6235630447660125,1.530390977859497
0.623546731903571,1.5310554504394531
0.623531101849326,1.5322744846343994
0.6235148123341685,1.53293776512146
0.623499205677521,1.5342371463775635
0.6234829394554845,1.534864902496338
0.6234673561418642,1.536132574081421
0.6234511131589541,1.5367417335510254
0.6234355531339614,1.5380117893218994
0.6234193333363511,1.5386385917663574
0.6234037965457553,1.5398361682891846
0.6233875998797861,1.5404415130615234
0.623372086269526,1.5416488647460938
0.6233559126817054,1.5423026084899902
0.6233404221978879,1.5434997081756592
0.6233242716348896,1.5441570281982422
0.6233088042237893,1.5453507900238037
0.6232926766324527,1.5460364818572998
0.623277232240511,1.547224521636963
0.6232611275678402,1.5478508472442627
0.6232457061416653,1.5490539073944092
0.6232296243348286,1.5496549606323242
0.6232142258211942,1.5509717464447021
0.6231981668275235,1.5515549182891846
0.6231827911733683,1.5528008937835693
0.6231667549403586,1.553398609161377
0.6231514020927861,1.5546231269836426
0.6231353885680947,1.5552582740783691
0.6231200584743717,1.556440830230713
0.6231040676058176,1.557084083557129
0.6230887602133748,1.5583281517028809
0.6230727919489379,1.5589590072631836
0.6230575072053682,1.5601561069488525
0.6230415614931896,1.560779094696045
0.6230262993462479,1.5620248317718506
0.6230103761346277,1.5626375675201416
0.6229951365322308,1.563852071762085
0.622979235769629,1.564471960067749
0.6229640186598536,1.5656821727752686
0.6229481402948887,1.5663154125213623
0.6229329456259723,1.5674951076507568
0.6229170896074209,1.5681374073028564
0.6229019173277606,1.569331407546997
0.6228860836045566,1.5699851512908936
0.622870933662708,1.5711607933044434
0.6228551221839426,1.5717720985412598
0.6228399945286198,1.5730705261230469
0.6228242052435403,1.57366943359375
0.6228090998236155,1.5748977661132812
0.6227933326816246,1.5754916667938232
0.6227782494461268,1.5766923427581787
0.6227625043967829,1.5773236751556396
0.6227474432948976,1.5785250663757324
0.6227317202879132,1.579169750213623
0.6227166812689822,1.5803511142730713
0.622700980254224,1.5809969902038574
0.622685963267744,1.582218885421753
0.6226702841952321,1.5828697681427002
0.6226552891908549,1.5840632915496826
0.6226396320107618,1.5846831798553467
0.6226246589382936,1.5859360694885254
0.6226090236009445,1.5865497589111328
0.6225940724103449,1.5877742767333984
0.6225784588662163,1.5883939266204834
0.6225635295075979,1.5895864963531494
0.6225479377073175,1.590193271636963
0.6225330301309456,1.591364860534668
0.6225174600252916,1.591996431350708
0.6225025741815831,1.5932111740112305
0.6224870257214838,1.5938615798950195
0.6224721615610072,1.59505033493042
0.6224566346975401,1.595642328262329
0.6224417921710144,1.5968704223632812
0.6224262868554058,1.5974705219268799
0.6224114659137004,1.5987184047698975
0.622395982097325,1.5993239879608154
0.6223811826914591,1.6005113124847412
0.6223657203258391,1.6011593341827393
0.6223509424069807,1.6023719310760498
0.6223355014437857,1.603025197982788
0.6223207449632514,1.6042275428771973
0.6223053253542974,1.6048545837402344
0.6222905902635516,1.6061265468597412
0.6222751919608009,1.606757402420044
0.6222604782114557,1.6079583168029785
0.6222451011670159,1.6085407733917236
0.6222304087108301,1.60984206199646
0.6222150528769539,1.6104412078857422
0.6222003816658327,1.6117329597473145
0.6221850469949168,1.6123344898223877
0.6221703969809113,1.613577127456665
0.622155083425497,1.6142561435699463
0.6221404545608027,1.615431308746338
0.6221251620735743,1.616077184677124
0.6221105543105325,1.6172690391540527
0.622095282844317,1.617919921875
0.6220806961354126,1.619152545928955
0.6220654456431793,1.6197619438171387
0.6220508799410409,1.620985507965088
0.6220356503759011,1.6215946674346924
0.6220211056333002,1.6228322982788086
0.6220058969485063,1.6234333515167236
0.621991373118357,1.6246352195739746
0.6219761852673019,1.6252460479736328
0.6219616823026605,1.626457691192627
0.6219465152388778,1.62709641456604
0.6219320330929418,1.6282744407653809
0.6219168867701041,1.628903865814209
0.6219024253962124,1.6301145553588867
0.621887299768132,1.6307294368743896
0.6218728591197633,1.6319208145141602
0.6218577541403909,1.632502794265747
0.6218433341711643,1.6337394714355469
0.6218282497945886,1.6344106197357178
0.6218138504582625,1.6356556415557861
0.62179878663871,1.6362829208374023
0.6217844078891817,1.6374921798706055
0.621769364581016,1.6381559371948242
0.6217550063723208,1.6393280029296875
0.6217399835300419,1.6399586200714111
0.6217256458163536,1.64115309715271
0.6217106433945976,1.64176607131958
0.621696326130227,1.6430039405822754
0.6216813440837656,1.6435933113098145
0.6216670472231601,1.644808292388916
0.6216520855069005,1.6453957557678223
0.6216378090046444,1.6466472148895264
0.621622867573628,1.6472804546356201
0.6216086113844405,1.6484630107879639
0.6215936901938427,1.649099588394165
0.6215794542725793,1.6503257751464844
0.6215645532777093,1.650977611541748
0.6215503375793601,1.6522057056427002
0.6215354567356599,1.6528420448303223
0.6215212612153491,1.6540653705596924
0.621506400478394,1.6546781063079834
0.6214922250913794,1.6558713912963867
0.621477384416876,1.6564960479736328
0.6214632291185497,1.6577072143554688
0.6214484084623366,1.6583380699157715
0.6214342732082224,1.6595070362091064
0.6214194725262696,1.660146951675415
0.6214053572720245,1.6613495349884033
0.6213905765204322,1.6620054244995117
0.6213764812218447,1.6632070541381836
0.6213617203568438,1.6638646125793457
0.621347644969834,1.665107250213623
0.6213329039477844,1.6656997203826904
0.6213188484284032,1.667018175125122
0.6213041272057951,1.6676104068756104
0.6212900915102236,1.6688313484191895
0.621275390043675,1.669445514678955
0.621261374128225,1.670818567276001
0.6212466923744826,1.6714286804199219
0.6212326961955946,1.6726629734039307
0.6212180341115329,1.6732964515686035
0.6212040576257768,1.6745049953460693
0.6211894151683979,1.6751482486724854
0.6211754583324719,1.6763298511505127
0.6211608354589044,1.6769742965698242
0.6211468982296352,1.678203821182251
0.6211322948971343,1.6788296699523926
0.621118377231476,1.6800191402435303
0.6211037933974229,1.6806056499481201
0.6210898952524565,1.6818649768829346
0.621075330874358,1.6824653148651123
0.6210614522072913,1.6837291717529297
0.6210469072427791,1.6843583583831787
0.6210330480109464,1.6856067180633545
0.6210185224177769,1.6862564086914062
0.621004682578638,1.6874799728393555
0.6209901763146917,1.6881592273712158
0.6209763558258317,1.6893751621246338
0.6209618688491128,1.690042495727539
0.6209480676682417,1.691267967224121
0.6209335999368777,1.6918745040893555
0.62091981802183,1.6931488513946533
0.6209053694940713,1.6938095092773438
0.6208916068028052,1.695075511932373
0.6208771774370243,1.695681095123291
0.6208634339276216,1.6969034671783447
0.6208490236823131,1.6975343227386475
0.6208352993129788,1.6987979412078857
0.6208209081467589,1.6994068622589111
0.6208072028758203,1.7006089687347412
0.6207928307474259,1.7012498378753662
0.6207791445333328,1.702488899230957
0.6207647914016214,1.7031779289245605
0.620751124202945,1.7043638229370117
0.6207367900268949,1.7050058841705322
0.6207231418023278,1.7062735557556152
0.6207088265410361,1.706951379776001
0.6206951972493918,1.708139181137085
0.6206809008620754,1.7087609767913818
0.6206672904622877,1.7099730968475342
0.6206530129082826,1.7105934619903564
0.6206394213594052,1.7117886543273926
0.6206251625981654,1.712390661239624
0.6206115898593716,1.7136247158050537
0.6205973498504693,1.714296579360962
0.6205837958810517,1.715477466583252
0.6205695745841765,1.7161190509796143
0.6205560393435461,1.7173283100128174
0.6205418367185049,1.7179718017578125
0.620528320166191,1.719170331954956
0.6205141361729077,1.7197957038879395
0.6205006382685573,1.7210054397583008
0.6204864728670716,1.7216062545776367
0.6204729935704495,1.7228202819824219
0.6204588467209173,1.7234230041503906
0.6204453859919049,1.724677562713623
0.6204312576545976,1.7253139019012451
0.6204178154531929,1.7265522480010986
0.620403705588497,1.7272028923034668
0.620390281874814,1.7284059524536133
0.6203761904432306,1.729046106338501
0.6203627851774995,1.7303903102874756
0.6203487121396437,1.7310292720794678
0.6203353252822096,1.7322583198547363
0.6203212705988108,1.7329118251800537
0.6203079021101336,1.7341480255126953
0.6202938657420342,1.7347862720489502
0.6202805155826888,1.7360007762908936
0.6202664974908445,1.7366023063659668
0.6202531656215193,1.7378418445587158
0.6202391657669982,1.7384467124938965
0.6202258521484956,1.7396724224090576
0.6202118704924783,1.7402708530426025
0.6201985750857139,1.7415127754211426
0.6201846115894926,1.7421863079071045
0.6201713343554945,1.7434046268463135
0.620157388980473,1.7440526485443115
0.6201441298803823,1.7452831268310547
0.6201302025880753,1.745929479598999
0.6201169615831446,1.7471301555633545
0.6201030523351774,1.7477726936340332
0.6200898293867715,1.748997688293457
0.6200759381448795,1.7496185302734375
0.6200627332144741,1.7509396076202393
0.6200488599405027,1.7515592575073242
0.6200356729896846,1.7528245449066162
0.620021817645589,1.7534375190734863
0.6200086486360549,1.75468111038208
0.6199948111838988,1.7553009986877441
0.6199816600774559,1.756502628326416
0.6199678404794119,1.7571518421173096
0.6199547072379771,1.7583835124969482
0.6199409054563261,1.7590115070343018
0.6199277900419257,1.7602241039276123
0.6199140060390563,1.7608647346496582
0.6199009084138251,1.7621104717254639
0.6198871421522336,1.76273512840271
0.6198740622784151,1.763972520828247
0.6198603137207053,1.7645847797393799
0.6198472515606511,1.765810251235962
0.6198335206695327,1.7664239406585693
0.6198204761857024,1.7675902843475342
0.6198067629239921,1.7682290077209473
0.6197937360789522,1.7694251537322998
0.6197800404095728,1.7700932025909424
0.619767031165997,1.7712690830230713
0.6197533530519767,1.771894931793213
0.6197403613726451,1.7731034755706787
0.6197267007771172,1.7737243175506592
0.6197137266249167,1.774944543838501
0.6197000835111196,1.7755274772644043
0.6196871268490425,1.7767329216003418
0.619673501180319,1.7773349285125732
0.619660561971463,1.778538703918457
0.6196469537112602,1.7791824340820312
0.6196340319188285,1.7803683280944824
0.619620441030697,1.7810232639312744
0.6196075366179972,1.7822372913360596
0.6195939630655914,1.7828874588012695
0.6195810759960353,1.784095287322998
0.6195675197431126,1.7847270965576172
0.6195546499802165,1.7859504222869873
0.6195411109906367,1.7865407466888428
0.6195282584980203,1.7878100872039795
0.6195147367357454,1.7884087562561035
0.6195019014771315,1.7896342277526855
0.6194883969062261,1.7902836799621582
0.6194755788454406,1.7915537357330322
0.6194620914300706,1.7921929359436035
0.6194492905310419,1.793433666229248
0.619435820235474,1.7941031455993652
0.6194230364622328,1.7952873706817627
0.6194095832508354,1.7959232330322266
0.619396816567514,1.797123670578003
0.6193833804047553,1.7977492809295654
0.6193706307755876,1.7989614009857178
0.6193572116260365,1.7995407581329346
0.6193444790153574,1.8007457256317139
0.6193310768436825,1.801335096359253
0.619318361215928,1.8025624752044678
0.6193049759868973,1.8032045364379883
0.6192922773066032,1.8043885231018066
0.619278908985084,1.8050239086151123
0.6192662272168867,1.8062481880187988
0.6192528757678449,1.8068783283233643
0.6192402108764803,1.808060884475708
0.6192268762649805,1.808652639389038
0.6192142282152838,1.8098678588867188
0.6192009104064884,1.8104546070098877
0.6191882791633939,1.8116567134857178
0.6191749781225635,1.8122687339782715
0.6191623636511041,1.8134949207305908
0.6191490793435964,1.8141677379608154
0.6191364816089033,1.815352201461792
0.619123214000173,1.8160159587860107
0.6191106329674756,1.8172447681427002
0.6190973820230743,1.8179099559783936
0.6190848176576994,1.819105625152588
0.6190715833432753,1.8197247982025146
0.619059035610647,1.8209278583526611
0.6190458178919441,1.8215219974517822
0.6190332867575835,1.8227906227111816
0.619020085600442,1.8233859539031982
0.6190075710299668,1.824615716934204
0.6189943864003213,1.8252532482147217
0.6189818883594458,1.8264579772949219
0.618968720223327,1.827096939086914
0.6189562386778611,1.8282740116119385
0.6189430870013941,1.8289082050323486
0.6189306219172431,1.830122709274292
0.6189174866666476,1.8307466506958008
0.6189050380098126,1.831939697265625
0.618891919151402,1.8325297832489014
0.6188794868879787,1.833740472793579
0.6188663843881604,1.834414005279541
0.6188539684843395,1.8356287479400635
0.6188408823096144,1.8362715244293213
0.6188284827316806,1.8375108242034912
0.6188154128486426,1.838200330734253
0.6188030295629745,1.8393988609313965
0.6187899759383103,1.8400285243988037
0.6187776089113806,1.841261625289917
0.6187645715118695,1.8419275283813477
0.6187522207102437,1.8431205749511719
0.6187391995027571,1.843735694885254
0.618726864893094,1.8450205326080322
0.6187138598445953,1.8456463813781738
0.6187015413936461,1.8469843864440918
0.6186885524711899,1.8476123809814453
0.6186762501457985,1.8489255905151367
0.6186632773165311,1.8495433330535889
0.6186509910836334,1.8508751392364502
0.6186380343147911,1.8514766693115234
0.6186257641414147,1.8527040481567383
0.6186128234003256,1.853311538696289
0.6186005692535893,1.854541301727295
0.6185876445076707,1.855186939239502
0.6185754063547847,1.8563706874847412
0.6185624975715446,1.8570144176483154
0.6185502753798096,1.8582937717437744
0.6185373825268453,1.8589420318603516
0.6185251762636528,1.8601374626159668
0.6185122993086509,1.860762119293213
0.6185001089414822,1.8619966506958008
0.6184872478522186,1.862633228302002
0.6184750733486452,1.8638579845428467
0.6184622280929845,1.8644835948944092
0.6184500694206672,1.8657011985778809
0.6184372399665622,1.8663520812988281
0.6184250970932511,1.8675456047058105
0.6184122834087428,1.8681809902191162
0.6184001563022771,1.8693981170654297
0.6183873583554944,1.8700621128082275
0.6183752469838016,1.8712425231933594
0.6183624647429612,1.8718667030334473
0.6183503690740574,1.8731117248535156
0.6183376025074627,1.8737435340881348
0.6183255225094519,1.8750195503234863
0.6183127715854937,1.8756136894226074
0.6183007072265677,1.8768131732940674
0.6182879719137231,1.877406120300293
0.6182759231621613,1.8786494731903076
0.6182632034289937,1.8792848587036133
0.618251170253162,1.8804609775543213
0.6182384660683212,1.8811144828796387
0.6182264484366731,1.8823339939117432
0.6182137597688946,1.8829841613769531
0.6182017576499695,1.884188175201416
0.618189084468074,1.8848330974578857
0.6181770978304979,1.8860394954681396
0.6181644401033913,1.8866426944732666
0.6181524689158762,1.8878471851348877
0.6181398266125495,1.8884387016296387
0.6181278708438928,1.8896939754486084
0.6181152439334214,1.8903212547302246
0.618103303552506,1.8915398120880127
0.6180906920040498,1.8921403884887695
0.6180787669798435,1.8933742046356201
0.6180661707626464,1.8940472602844238
0.6180542610642019,1.8952460289001465
0.6180416801475912,1.8958415985107422
0.6180297857440461,1.8970398902893066
0.6180172200974328,1.8976364135742188
0.6180053409580082,1.8988523483276367
0.6179927905508866,1.899470329284668
0.617980926644888,1.9006521701812744
0.6179683914468351,1.9012796878814697
0.6179565427436513,1.902489185333252
0.6179440227243267,1.9031622409820557
0.6179321891934303,1.9043495655059814
0.6179196843225762,1.9049811363220215
0.6179078659335223,1.9062840938568115
0.6178953761809625,1.9069180488586426
0.6178835729033896,1.9081106185913086
0.6178710982390299,1.908745288848877
0.6178593100426585,1.9100546836853027
0.6178468504364864,1.910649299621582
0.6178350772911196,1.9118623733520508
0.6178226327132034,1.9124462604522705
0.6178108745887263,1.9136886596679688
0.6177984450092153,1.914344310760498
0.6177867018755944,1.9155209064483643
0.6177742872647191,1.9161591529846191
0.6177625590920023,1.9173569679260254
0.6177501594200733,1.9180071353912354
0.6177384461783895,1.919184923171997
0.6177260614157972,1.919830083847046
0.617714363075357,1.9210319519042969
0.617701993192572,1.9216179847717285
0.6176903097236656,1.9228503704071045
0.617677954691238,1.923454999923706
0.6176662860642363,1.9246718883514404
0.6176539458527959,1.9252855777740479
0.6176422920381499,1.9264907836914062
0.6176299666184049,1.9271445274353027
0.6176183275866451,1.9283082485198975
0.6176060169293831,1.928938865661621
0.61759439265112,1.9301679134368896
0.6175820967272068,1.930799961090088
0.6175704871731299,1.9319911003112793
0.6175582059535093,1.9326083660125732
0.617546611094387,1.9338560104370117
0.6175343445500814,1.9344968795776367
0.6175227643567607,1.9356911182403564
0.6175105124588701,1.9363033771514893
0.6174989469022769,1.9375014305114746
0.6174867096219784,1.938178300857544
0.6174751586731162,1.939345359802246
0.6174629359816647,1.9399731159210205
0.6174513996116153,1.9411687850952148
0.6174391914803423,1.9418106079101562
0.6174276696602651,1.9430031776428223
0.6174154760605789,1.9436111450195312
0.6174039687617108,1.9448208808898926
0.617391789665096,1.9454102516174316
0.6173802968587506,1.9466242790222168
0.6173681322367683,1.9472570419311523
0.6173566538943369,1.948446273803711
0.6173445037186239,1.9490954875946045
0.6173330398115737,1.9503250122070312
0.6173209040538427,1.9509594440460205
0.6173094545537177,1.9521470069885254
0.6172973331857565,1.9527654647827148
0.6172858980641766,1.953993558883667
0.6172737910578486,1.9546105861663818
0.6172623702865095,1.9558076858520508
0.6172502776137531,1.9563922882080078
0.6172388711644262,1.9576067924499512
0.6172267927972541,1.958235740661621
0.6172154006417864,1.9594154357910156
0.6172033365522857,1.9600450992584229
0.6171919586625991,1.9612410068511963
0.6171799088229317,1.9618825912475586
0.6171685451710229,1.9630770683288574
0.6171565095534242,1.963672399520874
0.6171451601113647,1.964881181716919
0.6171331386881437,1.9654655456542969
0.6171218034280794,1.9666838645935059
0.6171097961716188,1.9672820568084717
0.6170984750657696,1.9686262607574463
0.6170864819485252,1.9692730903625488
0.6170751749691847,1.970496416091919
0.6170631959636856,1.9711358547210693
0.6170519030832216,1.9723222255706787
0.6170399381620691,1.9729537963867188
0.617028659352922,1.9741911888122559
0.6170167084887904,1.9748129844665527
0.6170054437234744,1.9759907722473145
0.61699350688911,1.9765727519989014
0.6169822561402121,1.9778428077697754
0.6169703333084333,1.9784362316131592
0.6169590965486127,1.9796185493469238
0.6169471876923096,1.9802277088165283
0.6169359648942986,1.981433391571045
0.6169240699864329,1.982109546661377
0.6169128611230354,1.983299732208252
0.6169009801366402,1.9839491844177246
0.6168897851807326,1.9851679801940918
0.6168779180889119,1.9858052730560303
0.6168667370134417,1.9870002269744873
0.6168548837893707,1.9875855445861816
0.6168437165673575,1.9888732433319092
0.6168318771842812,1.98945951461792
0.6168207237888155,1.9906752109527588
0.6168088982200503,1.991290807723999
0.6167977586242934,1.9924733638763428
0.6167859468432253,1.9931294918060303
0.6167748210204097,1.9943466186523438
0.6167630230004945,1.9949781894683838
0.6167519109239232,1.9961702823638916
0.6167401266386868,1.9967937469482422
0.6167290282817329,1.9980106353759766
0.6167172577047701,1.9986145496368408
0.6167061730408769,1.9998185634613037
0.6166944161458525,2.0004165172576904
0.616683345148533,2.0016391277313232
0.61667160190918,2.002290964126587
0.616660544552017,2.003488540649414
0.616648814942138,2.0041425228118896
0.6166377711987835,2.005356788635254
0.6166260551922489,2.0060276985168457
0.6166150258842926,2.0076868534088135
0.6166033226071732,2.0083565711975098
0.6165923060124067,2.0095374584198
0.6165806171344463,2.010190963745117
0.6165696140751213,2.0113651752471924
0.6165579387225266,2.012000799179077
0.6165469491723081,2.0132153034210205
0.6165352873192219,2.013880968093872
0.6165243112521057,2.0150771141052246
0.616512662872738,2.0156662464141846
0.6165017002627878,2.016871690750122
0.6164900653314159,2.0174577236175537
0.6164791161527635,2.0186712741851807
0.616467494643732,2.019287109375
0.6164565588705763,2.0204694271087646
0.6164449507582962,2.021113395690918
0.6164340283649037,2.0223302841186523
0.6164224336238529,2.0229790210723877
0.6164115245845576,2.024170398712158
0.61639994318928,2.024815797805786
0.6163890474784826,2.026033878326416
0.6163774794035883,2.0266470909118652
0.616366596995756,2.0278639793395996
0.6163550422159216,2.028480052947998
0.6163441730855884,2.029719352722168
0.6163326315755555,2.0303659439086914
0.6163217756973215,2.031543731689453
0.6163102474318974,2.032186985015869
0.6162994047804291,2.033402919769287
0.6162878897344867,2.034069061279297
0.616277060284516,2.0352890491485596
0.6162655584329928,2.035942792892456
0.6162547421593177,2.037165880203247
0.6162432534772164,2.0378284454345703
0.6162324503547,2.0390474796295166
0.6162209748170877,2.039651393890381
0.6162101848206587,2.0408997535705566
0.6161987224026672,2.041489362716675
0.6161879455073188,2.0427916049957275
0.616176496184144,2.043412685394287
0.6161657323649347,2.0446817874908447
0.6161542961118365,2.0453150272369385
0.6161435453438892,2.0465493202209473
0.6161321221361914,2.047185182571411
0.6161213843946932,2.048354148864746
0.6161099742077831,2.048996925354004
0.6160992494679856,2.0502092838287354
0.6160878522773143,2.0508384704589844
0.6160771405145329,2.052035093307495
0.6160657562956142,2.0526747703552246
0.6160550574852279,2.053910493850708
0.6160436862136388,2.054523468017578
0.6160330003310908,2.055751085281372
0.6160216419824711,2.0563478469848633
0.616010969003267,2.0575687885284424
0.6159996235533195,2.0582292079925537
0.6159889634530289,2.059394359588623
0.6159776308775178,2.0600426197052
0.6159669836317728,2.061229705810547
0.6159556639065255,2.0618908405303955
0.6159450294910211,2.0630860328674316
0.6159337225919267,2.063695192337036
0.6159231009824204,2.0648999214172363
0.6159118068854293,2.06549072265625
0.6159011980577414,2.0667197704315186
0.6158899167388663,2.0673162937164307
0.6158793206688781,2.068495750427246
0.6158680521041928,2.069138765335083
0.6158574687678484,2.0703630447387695
0.6158462129334882,2.0710031986236572
0.6158356423067934,2.0721893310546875
0.615824399178954,2.072854995727539
0.6158138412379764,2.0740790367126465
0.6158026107929148,2.0747177600860596
0.6157920655137825,2.075885772705078
0.615780847727816,2.076469659805298
0.6157703150867192,2.0776686668395996
0.6157591099362258,2.0783274173736572
0.6157485899094151,2.0794734954833984
0.6157373973708331,2.080137252807617
0.6157268899346198,2.081378221511841
0.6157157099844474,2.0820415019989014
0.6157052151152036,2.0832364559173584
0.6156940477299986,2.083873987197876
0.615683565404157,2.0850830078125
0.6156724105605375,2.0857021808624268
0.6156619407545904,2.0869154930114746
0.6156507984292332,2.087523937225342
0.6156403411197334,2.0888307094573975
0.6156292112893754,2.089432716369629
0.6156187664529355,2.0906550884246826
0.6156076490943718,2.091275691986084
0.6155972167076637,2.092454195022583
0.615586111797749,2.0931098461151123
0.6155756918375042,2.0943338871002197
0.6155645993531519,2.095001459121704
0.6155541917961609,2.096186637878418
0.6155431117143425,2.0968358516693115
0.6155327165374552,2.0980377197265625
0.615521648835201,2.0986220836639404
0.6155112660153261,2.0998177528381348
0.615500210669724,2.1004068851470947
0.6154898401838289,2.1016054153442383
0.6154787971720255,2.102264642715454
0.6154684389971358,2.103457450866699
0.615457408296335,2.1041135787963867
0.6154470624095345,2.1053457260131836
0.6154360439969979,2.106008529663086
0.6154257103754293,2.1072018146514893
0.615414704228476,2.107858896255493
0.6154043828493392,2.109042167663574
0.6153933889453453,2.1096413135528564
0.6153830797858983,2.1109280586242676
0.6153720981022975,2.111537456512451
0.6153618011398557,2.1127333641052246
0.6153508316541381,2.1133360862731934
0.6153405468660742,2.1146459579467773
0.6153295895557869,2.115285873413086
0.6153193169195311,2.1165404319763184
0.6153083717622776,2.117175579071045
0.6152981112553169,2.1184253692626953
0.6152871782287568,2.119065761566162
0.6152769298286352,2.120239496231079
0.615266008910485,2.1208670139312744
0.6152557725948029,2.122086524963379
0.6152448637628344,2.122685194015503
0.6152346395092488,2.1238768100738525
0.6152237427412899,2.1244847774505615
0.6152135305275144,2.125696897506714
0.6152026458014486,2.1263184547424316
0.6151924456052525,2.1274654865264893
0.6151815728990186,2.128122329711914
0.6151713846982277,2.1293156147003174
0.6151605239898201,2.1299996376037598
0.6151503477623155,2.1312143802642822
0.6151394990297836,2.131866693496704
0.6151293347535018,2.1331074237823486
0.6151184979749501,2.133700370788574
0.6151083456278837,2.1349446773529053
0.6150975207814711,2.1355371475219727
0.6150873803416675,2.1367299556732178
0.6150765674056079,2.1373281478881836
0.6150664388511696,2.13853120803833
0.6150556378037311,2.1391725540161133
0.6150455211128157,2.140352249145508
0.6150347319323208,2.1409950256347656
0.6150246270831407,2.1422007083892822
0.6150138497479658,2.1428372859954834
0.6150037567187876,2.1441314220428467
0.6149929912073633,2.1447582244873047
0.6149829099765082,2.1459648609161377
0.6149721562673186,2.1465837955474854
0.6149620868131621,2.147876024246216
0.6149513448847451,2.148482084274292
0.6149412871857167,2.1496939659118652
0.6149305570166634,2.150322437286377
0.6149205110512467,2.1515045166015625
0.6149097926202016,2.152153968811035
0.6148997583669331,2.1533613204956055
0.6148890516525941,2.1540262699127197
0.614879029090065,2.155243396759033
0.6148683340711821,2.1558902263641357
0.6148583231780361,2.1570584774017334
0.6148476398334131,2.157689094543457
0.6148376405883474,2.15889835357666
0.6148269688968399,2.1594812870025635
0.614816981278605,2.160675525665283
0.6148063212191213,2.1612660884857178
0.6147963452065203,2.162487030029297
0.6147856967580207,2.163149118423462
0.6147757323299097,2.1643269062042236
0.6147650954714073,2.1649692058563232
0.6147551426066942,2.166180372238159
0.6147445173172537,2.1668002605438232
0.6147345759948998,2.167992115020752
0.6147239622536372,2.168592691421509
0.6147140324526553,2.169804334640503
0.6147034302387391,2.1704235076904297
0.6146935119381947,2.1716203689575195
0.6146829212308438,2.172243118286133
0.6146730144098538,2.1735994815826416
0.6146624351883395,2.1742794513702393
0.6146525398260726,2.175462484359741
0.6146419720697165,2.1761128902435303
0.6146320881453933,2.1773176193237305
0.6146215318335687,2.1779685020446777
0.6146116593264608,2.179145097732544
0.6146011144385911,2.1797752380371094
0.6145912533280218,2.180962085723877
0.6145807198435819,2.181549310684204
0.6145708701089252,2.182769536972046
0.6145603480074396,2.1833810806274414
0.6145505096281209,2.1845686435699463
0.614539998889165,2.1852035522460938
0.61453017184466,2.186429977416992
0.6145196724478597,2.1870713233947754
0.6145098567176951,2.188300848007202
0.6144993686427256,2.1889660358428955
0.6144895642064785,2.190220355987549
0.6144790874330653,2.190880298614502
0.6144692942703632,2.1920742988586426
0.6144588287782818,2.1927473545074463
0.6144490468688019,2.193976879119873
0.6144385926378769,2.1946189403533936
0.614428821961347,2.1958096027374268
0.6144183789714529,2.1964166164398193
0.6144086195076504,2.197610378265381
0.6143981877387104,2.1982643604278564
0.6143884394674624,2.1994400024414062
0.6143780188994494,2.200098752975464
0.6143682818006329,2.2013022899627686
0.6143578724135684,2.2019710540771484
0.6143481464671092,2.203174591064453
0.614337748241064,2.2037994861602783
0.6143280334269375,2.2050015926361084
0.6143176463420305,2.20560884475708
0.6143079426402612,2.2069461345672607
0.6142975666766604,2.207540273666382
0.6142878740673217,2.208760976791382
0.6142775092052427,2.209355592727661
0.614267827668457,2.2105705738067627
0.6142574738881647,2.211209774017334
0.6142478034041026,2.2123849391937256
0.6142374606859091,2.21305513381958
0.6142278012347901,2.214277982711792
0.6142174695590559,2.2149298191070557
0.6142078211211477,2.216125249862671
0.6141975004682809,2.216762065887451
0.6141878630238994,2.217989921569824
0.614177553374356,2.218606472015381
0.6141679269038652,2.219836950302124
0.6141576282381483,2.220442771911621
0.6141480127219602,2.221691846847534
0.6141377250206207,2.2223243713378906
0.6141281204391948,2.223557710647583
0.6141178436828305,2.2242279052734375
0.6141082500166742,2.2254562377929688
0.6140979841859303,2.226127862930298
0.6140884014155982,2.2273623943328857
0.6140781464911663,2.227999448776245
0.6140685745972606,2.2291929721832275
0.6140583305598796,2.229834794998169
0.6140487695230498,2.2310280799865723
0.6140385363535049,2.2316243648529053
0.6140289861544469,2.2328479290008545
0.6140187638335701,2.233436107635498
0.6140092244530274,2.2346484661102295
0.613999012961697,2.235267400741577
0.6139894843804593,2.2364633083343506
0.6139792836995996,2.2371304035186768
0.6139697658985037,2.238335609436035
0.6139595760090854,2.2389769554138184
0.6139500689690142,2.24015474319458
0.6139398898520535,2.240781784057617
0.6139303935539365,2.2419850826263428
0.613920225190496,2.2425947189331055
0.6139107396153085,2.2437996864318848
0.613900581986496,2.2444090843200684
0.61389110711526,2.2455976009368896
0.6138809602022288,2.2462542057037354
0.6138714960160117,2.2474234104156494
0.6138613597999608,2.248072385787964
0.613851906279876,2.2492709159851074
0.6138417807420494,2.24991774559021
0.6138323378692556,2.25109601020813
0.6138222229909428,2.251707077026367
0.6138127907466444,2.252899169921875
0.6138026865091795,2.253493547439575
0.6137932648746264,2.2547109127044678
0.6137831712593884,2.2553229331970215
0.6137737602158757,2.2565150260925293
0.6137636772042881,2.257157564163208
0.6137542767331559,2.258364677429199
0.6137442043066874,2.2590014934539795
0.6137348143893206,2.260180950164795
0.6137247525294837,2.2608113288879395
0.6137153731473122,2.262024402618408
0.6137053218356641,2.2626442909240723
0.6136959529701626,2.2638349533081055
0.6136859121883045,2.2644526958465576
0.6136765538209917,2.2656497955322266
0.6136665235505688,2.266310214996338
0.6136571756630087,2.2674925327301025
0.6136471558857102,2.268136739730835
0.61363781845951,2.2693350315093994
0.6136278091570692,2.2699973583221436
0.6136184821738812,2.2711641788482666
0.613608483328074,2.271782398223877
0.6135991667695941,2.272998332977295
0.6135891783622412,2.2735915184020996
0.613579872210209,2.2748048305511475
0.6135698942231737,2.275390386581421
0.6135605984593728,2.2765939235687256
0.6135506308745617,2.27722430229187
0.6135413454808195,2.278425693511963
0.6135313882801826,2.279066562652588
0.6135221132383695,2.280252456665039
0.6135121664038995,2.280881881713867
0.6135029016959294,2.282085657119751
0.6134929652096623,2.2827165126800537
0.6134837108174924,2.283926010131836
0.6134737846615067,2.2845349311828613
0.6134645405671374,2.2857277393341064
0.6134546247235539,2.2863481044769287
0.6134453909090285,2.2875282764434814
0.6134354853600107,2.2881741523742676
0.6134262618074153,2.2893617153167725
0.6134163665351694,2.2900309562683105
0.6134071532266328,2.2912118434906006
0.6133972682134068,2.2918529510498047
0.6133880651311002,2.293064594268799
0.6133781903591843,2.293651819229126
0.6133689974853216,2.2948787212371826
0.6133591329370481,2.295470952987671
0.6133499502538857,2.296668529510498
0.6133400959116285,2.2972874641418457
0.6133309234014647,2.2984845638275146
0.6133210792476397,2.2991201877593994
0.6133119168928147,2.3003013134002686
0.6133020829098793,2.300929069519043
0.6132929306927758,2.3021719455718994
0.6132831068632288,2.302799940109253
0.6132739647662708,2.3039963245391846
0.6132641510726525,2.3046348094940186
0.613255019078306,2.3058407306671143
0.6132452155031979,2.3064303398132324
0.6132360935939705,2.307616949081421
0.6132263001199949,2.3082261085510254
0.6132171882784355,2.309429168701172
0.6132074048882562,2.310110092163086
0.613198303096955,2.311279058456421
0.6131885297732765,2.311913251876831
0.6131794380148649,2.3131189346313477
0.6131696747404323,2.313718557357788
0.6131605929975829,2.3149359226226807
0.613150839755182,2.3155269622802734
0.6131417680106084,2.3167319297790527
0.6131320247830655,2.317323684692383
0.6131229630195222,2.3185250759124756
0.6131132297897038,2.319171190261841
0.6131041779899858,2.3203511238098145
0.6130944547407992,2.32098388671875
0.6130854128877421,2.3222062587738037
0.6130756996021341,2.3228485584259033
0.6130666676786143,2.324044942855835
0.6130569643395722,2.324695110321045
0.6130479423285059,2.3259875774383545
0.613038248919057,2.326591968536377
0.613029236803401,2.327805280685425
0.6130195533066117,2.3284058570861816
0.6130105510693632,2.3296024799346924
0.6130008774683403,2.3302557468414307
0.6129918850925359,2.3314285278320312
0.6129822213704255,2.3320741653442383
0.6129732388391419,2.3332834243774414
0.6129635849791293,2.3339595794677734
0.6129546122754834,2.3351399898529053
0.6129449682607938,2.335756301879883
0.6129360053679416,2.33695912361145
0.6129263711818387,2.337552547454834
0.612917418082976,2.3387703895568848
0.6129077937087631,2.339369535446167
0.612898850387125,2.3405630588531494
0.6128892358081444,2.341200351715088
0.6128803022470053,2.342421054840088
0.6128706974466377,2.3430795669555664
0.6128617736293113,2.3442671298980713
0.6128521785909765,2.3449058532714844
0.6128432645008156,2.3461081981658936
0.6128336792079724,2.346736192703247
0.6128247748283684,2.347926378250122
0.6128151992645133,2.3485336303710938
0.6128063045788971,2.3497445583343506
0.6127967387275656,2.350381851196289
0.612787853719406,2.3515772819519043
0.6127782975641717,2.352215051651001
0.6127694222169768,2.3534352779388428
0.6127598757414516,2.354111433029175
0.6127510100387679,2.3553004264831543
0.6127414732266016,2.355944871902466
0.6127326171520134,2.357137680053711
0.612723089986894,2.3577628135681152
0.6127142435240246,2.358981132507324
0.6127047259896777,2.359604835510254
0.6126958891221883,2.3608644008636475
0.6126863812023773,2.3614728450775146
0.6126775539139672,2.3627729415893555
0.6126680555924934,2.3633980751037598
0.6126592378668995,2.364682197570801
0.6126497491276016,2.365316867828369
0.6126409409485989,2.3665945529937744
0.6126314617753527,2.367239236831665
0.6126226631267542,2.368422269821167
0.6126131935034732,2.3690812587738037
0.612604404369129,2.3702945709228516
0.6125949442797637,2.3709495067596436
0.6125861646435616,2.3721537590026855
0.6125767140720997,2.372817277908325
0.6125679439179651,2.374049186706543
0.612558502848431,2.3746752738952637
0.6125497421603265,2.3758726119995117
0.6125403105767819,2.376452922821045
0.612531559338707,2.377657175064087
0.6125221372252502,2.3782942295074463
0.6125133954212415,2.37947154045105
0.6125039827620073,2.3800981044769287
0.6124952503761387,2.381377935409546
0.6124858471552986,2.381993293762207
0.6124771241716808,2.3832004070281982
0.6124677303734427,2.3838281631469727
0.6124590167762226,2.385206699371338
0.6124496323848309,2.3858590126037598
0.6124409281581927,2.38706111907959
0.6124315531579277,2.3876824378967285
0.6124228582860919,2.3888843059539795
0.6124134926612703,2.389479637145996
0.6124048071284935,2.390690565109253
0.6123954508634684,2.3913233280181885
0.6123867746540439,2.3925209045410156
0.6123774277332033,2.393185615539551
0.6123687608314607,2.3944313526153564
0.6123594232392292,2.395070791244507
0.6123507656295339,2.396265983581543
0.6123414373503717,2.396906852722168
0.6123327890171254,2.398099660873413
0.6123234700355281,2.3987274169921875
0.612314830963168,2.399921178817749
0.612305521263667,2.400505304336548
0.6122968914366663,2.401702880859375
0.6122875910038283,2.4023499488830566
0.6122789704066963,2.403526782989502
0.6122696792251229,2.404182195663452
0.612261067842404,2.405381202697754
0.6122517858967325,2.406036376953125
0.6122431837130065,2.4072136878967285
0.6122339109879095,2.4078333377838135
0.6122253179877917,2.409029960632324
0.6122160544679762,2.4096341133117676
0.6122074706361175,2.4108481407165527
0.6121982163063259,2.4114339351654053
0.6121896416274122,2.4126572608947754
0.6121803964724211,2.4132847785949707
0.6121718309311731,2.414501428604126
0.6121625949357946,2.415130138397217
0.6121540385169683,2.416321039199829
0.6121448116660485,2.4169328212738037
0.6121362643544348,2.418163299560547
0.6121270466328544,2.4188051223754883
0.6121185084132788,2.420003890991211
0.612109299805953,2.4206295013427734
0.6121007706632756,2.421846389770508
0.6120915711551542,2.422445774078369
0.6120830510742701,2.423666000366211
0.6120738606503364,2.424304723739624
0.6120653496161746,2.4254989624023438
0.6120561682614468,2.4261586666107178
0.6120476662589712,2.427340507507324
0.6120384939585007,2.4279472827911377
0.6120300009727094,2.4291493892669678
0.6120208377115823,2.429760217666626
0.6120123537275072,2.4309661388397217
0.6120031994908428,2.4315595626831055
0.6119947244935503,2.432767629623413
0.6119855792665019,2.4333534240722656
0.6119771132410922,2.434567928314209
0.6119679770088469,2.435209035873413
0.6119595199404542,2.4363694190979004
0.6119503926882321,2.437020778656006
0.6119419445620242,2.4382400512695312
0.6119328262750795,2.438870429992676
0.611924387076258,2.4400486946105957
0.6119152777398779,2.4406304359436035
0.611906847453678,2.441876173019409
0.6118977470531827,2.4424643516540527
0.6118893256648732,2.4437711238861084
0.6118802341856164,2.4444055557250977
0.6118718216804996,2.4456231594085693
0.611862739107868,2.4462618827819824
0.6118543354712792,2.447437047958374
0.6118452617906923,2.4480695724487305
0.6118368670080003,2.449275493621826
0.6118278022049106,2.4499311447143555
0.6118194162615169,2.451101541519165
0.6118103603214099,2.4517128467559814
0.6118019832027496,2.4529192447662354
0.6117929361111429,2.453510284423828
0.6117845678026836,2.454725742340088
0.611775529545128,2.455336570739746
0.6117671700323706,2.4565351009368896
0.6117581405944489,2.457171678543091
0.6117497898629264,2.4583852291107178
0.611740769230254,2.4590249061584473
0.6117324272655328,2.460205078125
0.6117234154237575,2.4608232975006104
0.611715082211436,2.462026357650757
0.6117060791462378,2.4626410007476807
0.611697754671947,2.463930368423462
0.6116887603690381,2.464543342590332
0.6116804446184415,2.4657340049743652
0.6116714590635657,2.466351270675659
0.6116631520223593,2.4675230979919434
0.6116541752012927,2.468161106109619
0.611645876855204,2.4693443775177
0.6116369087537549,2.469982624053955
0.6116286190885444,2.4711573123931885
0.6116196596925518,2.471773624420166
0.6116113786940115,2.4729769229888916
0.6116024279893473,2.4735665321350098
0.6115941556433009,2.4747872352600098
0.6115852136158679,2.475377321243286
0.6115769499081714,2.476590394973755
0.6115680165439041,2.477224111557007
0.6115597614604451,2.478419780731201
0.6115508367453094,2.479074001312256
0.611542590272007,2.480253219604492
0.6115336741919999,2.48088002204895
0.6115254363148052,2.482104539871216
0.6115165288559552,2.4827280044555664
0.61150829956085,2.48393177986145
0.6114994007092168,2.4845597743988037
0.6114911799822151,2.4857611656188965
0.6114822897238894,2.4863948822021484
0.6114740775510361,2.4875810146331787
0.6114651958721392,2.488233804702759
0.6114569922395103,2.4894261360168457
0.6114481191261949,2.490095376968384
0.6114399240198982,2.4912712574005127
0.6114310594583474,2.4919118881225586
0.6114228728645206,2.49311900138855
0.6114140168409485,2.4937331676483154
0.6114058387457614,2.4949584007263184
0.6113969912464127,2.495561361312866
0.6113888216360651,2.4967687129974365
0.6113799826472148,2.4973838329315186
0.611371821507938,2.498602867126465
0.6113629910158918,2.4992411136627197
0.611354838333947,2.5004186630249023
0.6113460163250408,2.501081705093384
0.6113378720867207,2.5022873878479004
0.611329058547321,2.5029542446136475
0.6113209227389479,2.5041611194610596
0.6113121176554509,2.5047807693481445
0.6113039902633783,2.506004810333252
0.6112951936222107,2.506599187850952
0.611287074632822,2.5077898502349854
0.6112782864204404,2.5083844661712646
0.6112701758201494,2.509575605392456
0.6112613960230403,2.510239601135254
0.6112532937982911,2.5114126205444336
0.611244522402971,2.512054920196533
0.6112364285402375,2.5132741928100586
0.6112276655332526,2.513930559158325
0.611219580019039,2.515122652053833
0.6112108253869651,2.515737533569336
0.6112027482078054,2.516941785812378
0.6111940019372483,2.5175256729125977
0.611185933079706,2.5187454223632812
0.6111771951573005,2.5193397998809814
0.61116913460797,2.520568370819092
0.6111604050203805,2.521206855773926
0.6111523527658844,2.5224337577819824
0.611143631499805,2.5230913162231445
0.6111355875267964,2.5242745876312256
0.6111268745689503,2.5249528884887695
0.6111188388641114,2.5261852741241455
0.6111101342012509,2.5268282890319824
0.6111021067512941,2.528001070022583
0.6110934103702006,2.5286009311676025
0.6110853911618663,2.5298192501068115
0.6110767030493506,2.5304505825042725
0.6110686920694097,2.5316665172576904
0.611060012212311,2.532291889190674
0.611052009447563,2.533555030822754
0.6110433378327499,2.5342371463775635
0.6110353432700236,2.535425901412964
0.6110266798843932,2.5360631942749023
0.6110186935105464,2.5372776985168457
0.6110100383410245,2.5379433631896973
0.6110020601429438,2.5391297340393066
0.6109934131764851,2.5397512912750244
0.610985443141086,2.5409536361694336
0.6109768043646736,2.541552782058716
0.6109688424789008,2.5427801609039307
0.6109602118795461,2.5433807373046875
0.6109522581303725,2.5445785522460938
0.6109436356951156,2.545205593109131
0.6109356900695426,2.546412944793701
0.610927075785452,2.547051191329956
0.61091913827051,2.5482518672943115
0.6109105321246825,2.548906087875366
0.6109026027074301,2.550112009048462
0.6108940046869902,2.550729274749756
0.6108860833545146,2.551926374435425
0.610877493446615,2.5525569915771484
0.6108695801860315,2.5538747310638428
0.6108609983778535,2.5545241832733154
0.6108530931763058,2.5557034015655518
0.6108445194550577,2.5563292503356934
0.6108366222997175,2.5575263500213623
0.6108280566526364,2.5581836700439453
0.6108201675307037,2.5593786239624023
0.6108116099450539,2.560014486312866
0.6108037288437563,2.561208724975586
0.61079517930683,2.561854124069214
0.6107873062134235,2.563178539276123
0.6107787647125406,2.5638039112091064
0.6107708996143085,2.5650689601898193
0.6107623661368163,2.565704584121704
0.6107545090210703,2.5669262409210205
0.6107459835543438,2.5675158500671387
0.6107381344084226,2.568711519241333
0.6107296169398642,2.569302797317505
0.6107217757511347,2.570540428161621
0.6107132662681738,2.5711915493011475
0.61070543302403,2.5724029541015625
0.6106969315141236,2.5730552673339844
0.6106891062019876,2.5742762088775635
0.6106806126526196,2.5749142169952393
0.6106727952599402,2.576094388961792
0.6106643096586217,2.5767037868499756
0.6106565001728754,2.577921152114868
0.6106480225071448,2.578514575958252
0.6106402209158351,2.5797016620635986
0.6106317511732576,2.5802958011627197
0.6106239574639153,2.5815186500549316
0.6106154956320828,2.5821871757507324
0.6106077097922659,2.5833685398101807
0.6105992558587973,2.58402156829834
0.6105914778760905,2.5852272510528564
0.6105830318286315,2.58587384223938
0.6105752616906468,2.58707594871521
0.6105668235168696,2.587679147720337
0.6105590612112458,2.5888750553131104
0.610550630898849,2.5894620418548584
0.6105428764132514,2.5906620025634766
0.6105344539499611,2.591277599334717
0.6105267072720819,2.5924527645111084
0.6105182926456494,2.5931131839752197
0.6105105537632074,2.594334363937378
0.6105021469614113,2.595003128051758
0.6104944158621521,2.596200466156006
0.6104860168727965,2.5968167781829834
0.6104782935444922,2.598032236099243
0.6104699023554079,2.598644733428955
0.6104621867858568,2.5998308658599854
0.610453803384901,2.6004228591918945
0.6104460955619276,2.6016035079956055
0.6104377199369833,2.602266550064087
0.6104300198484389,2.6034436225891113
0.610421651987415,2.6040945053100586
0.610413959621177,2.605290412902832
0.6104055995120085,2.6059494018554688
0.6103979148559797,2.6071410179138184
0.6103895624866279,2.607754945755005
0.6103818855287382,2.608944892883301
0.6103735408871894,2.609529733657837
0.6103658716153941,2.610740900039673
0.6103575346896608,2.611351490020752
0.6103498730919414,2.6125175952911377
0.6103415438700618,2.6131744384765625
0.6103338899344255,2.6143858432769775
0.6103255684044633,2.615043878555298
0.6103179221189432,2.6162071228027344
0.6103096082689876,2.616840362548828
0.6103019696216424,2.6181421279907227
0.6102936634398082,2.6187667846679688
0.6102860324187225,2.619962692260742
0.6102777338931498,2.620553493499756
0.6102701104864334,2.6219260692596436
0.6102618196052876,2.622563362121582
0.6102542038010762,2.6237831115722656
0.6102459205525481,2.6244168281555176
0.6102383123390025,2.625617742538452
0.6102300367113078,2.626277446746826
0.6102224360766145,2.627453088760376
0.6102141680579944,2.6280994415283203
0.6102065749903652,2.6292858123779297
0.6101983145690856,2.6299452781677246
0.6101907290567572,2.631129026412964
0.6101824762211092,2.6317391395568848
0.6101748982523436,2.632965564727783
0.6101666529906434,2.6335678100585938
0.6101590825537277,2.6347951889038086
0.6101508448543163,2.635404109954834
0.610143281937563,2.6366095542907715
0.6101350517888054,2.6372458934783936
0.6101274963805515,2.638442039489746
0.6101192737708384,2.6390867233276367
0.6101117258594461,2.6402673721313477
0.6101035107771925,2.64091420173645
0.6100959703510486,2.6421215534210205
0.610087762784694,2.6427619457244873
0.6100802298322103,2.643947124481201
0.6100720297702189,2.6445577144622803
0.6100645042798315,2.645759105682373
0.610056311710692,2.6463961601257324
0.6100487936708621,2.6475818157196045
0.6100406085830873,2.6482174396514893
0.6100330979823004,2.649402618408203
0.6100249203644277,2.6500914096832275
0.610017417191194,2.6512606143951416
0.6100092470317847,2.65189790725708
0.6100017512746387,2.6531193256378174
0.6099935885622788,2.6537282466888428
0.6099861002097796,2.6549532413482666
0.6099779449330787,2.655540704727173
0.609970463973809,2.6567413806915283
0.6099623161214013,2.6573359966278076
0.6099548425439691,2.6585500240325928
0.6099467021045124,2.6591908931732178
0.609939235897549,2.660370111465454
0.6099311028597251,2.6610310077667236
0.6099236440118864,2.662243366241455
0.6099155183644013,2.662900686264038
0.6099080668643667,2.664093494415283
0.6098999485959498,2.664731025695801
0.6098925044324236,2.6659469604492188
0.6098843935318282,2.666551351547241
0.6098769566935377,2.667738914489746
0.6098688531495409,2.668398380279541
0.6098614236252378,2.669536828994751
0.6098533274266401,2.670231819152832
0.6098459052050996,2.6713929176330566
0.6098378163407254,2.672043561935425
0.6098304014107466,2.673262596130371
0.6098223198694434,2.673919200897217
0.609814912219849,2.675112247467041
0.609806837990488,2.675724506378174
0.6097994376101242,2.676913022994995
0.6097913706815998,2.6775095462799072
0.6097839775593368,2.678715944290161
0.6097759179205668,2.6793293952941895
0.6097685320452977,2.6806070804595947
0.6097604796852231,2.681262731552124
0.6097531010458644,2.682497501373291
0.6097450559534497,2.6830995082855225
0.6097376845389421,2.6843056678771973
0.6097296467031742,2.684947967529297
0.6097222825024805,2.6861929893493652
0.6097142519123702,2.686830997467041
0.6097068949144773,2.688039779663086
0.6096988715590578,2.6886534690856934
0.6096915217529755,2.689894676208496
0.6096835056213031,2.690500259399414
0.6096761629960643,2.6917030811309814
0.6096681540772183,2.692335605621338
0.6096608186218789,2.693605661392212
0.6096528169049613,2.694282054901123
0.6096454886086002,2.6954989433288574
0.6096374940827359,2.696148633956909
0.6096301729344549,2.6973421573638916
0.6096221855887913,2.697998046875
0.6096148715777152,2.6992037296295166
0.6096068914014227,2.6998159885406494
0.6095995845166985,2.7011141777038574
0.6095916114989698,2.7017292976379395
0.6095843117297683,2.702944755554199
0.6095763458598182,2.7035434246063232
0.6095690531953324,2.7047903537750244
0.6095610944623989,2.705387592315674
0.6095538088918441,2.706643581390381
0.6095458572851874,2.7072794437408447
0.6095385787978014,2.708460807800293
0.6095306343067038,2.7090981006622314
0.6095233628917477,2.7103395462036133
0.6095154255055141,2.7110018730163574
0.6095081611522704,2.7121686935424805
0.6095002308602278,2.7128078937530518
0.6094929735580021,2.7140324115753174
0.6094850503494996,2.7146542072296143
0.60947780008762,2.715871810913086
0.6094698839520286,2.7164976596832275
0.6094626407198446,2.717749834060669
0.6094547316465581,2.718383312225342
0.6094474954334421,2.719578981399536
0.609439593411875,2.720224142074585
0.6094323642072216,2.7214133739471436
0.6094244692268118,2.722074031829834
0.6094172470200372,2.7232658863067627
0.6094093590702434,2.7239434719085693
0.6094021438507862,2.7251811027526855
0.6093942629210894,2.7258200645446777
0.6093870546784101,2.727029800415039
0.6093791807583132,2.72765851020813
0.6093719794818937,2.728860855102539
0.6093641125609209,2.729445695877075
0.6093569182402659,2.730661153793335
0.6093490583079634,2.731281042098999
0.6093418709325988,2.7324562072753906
0.609334017978534,2.733116626739502
0.6093268375380074,2.7343273162841797
0.6093189915517697,2.7349796295166016
0.6093118180356507,2.736189842224121
0.6093039790068506,2.736833095550537
0.6092968124047304,2.738036632537842
0.6092889803229999,2.738647222518921
0.6092818206244911,2.7398159503936768
0.6092739954794838,2.7404258251190186
0.6092668426742204,2.7416510581970215
0.6092590244556109,2.7422878742218018
0.6092518785332487,2.7434842586517334
0.6092440672307332,2.744133949279785
0.6092369281809491,2.745349884033203
0.6092291237842447,2.7460122108459473
0.6092219915967372,2.7472496032714844
0.6092141940955823,2.7478792667388916
0.609207068760071,2.7490768432617188
0.609199278144225,2.7496657371520996
0.609192159650451,2.750872850418091
0.6091843759096944,2.7514657974243164
0.6091772642474196,2.7526774406433105
0.6091694873715539,2.753296375274658
0.6091623825305614,2.754503011703491
0.6091546125094089,2.755153179168701
0.6091475144795034,2.7563581466674805
0.6091397513029077,2.7570199966430664
0.6091326600739141,2.7582480907440186
0.6091249037317388,2.7588844299316406
0.6091178192935037,2.7600691318511963
0.609110069775634,2.760667324066162
0.6091029921180244,2.7618932723999023
0.6090952494143657,2.7624940872192383
0.6090881785272697,2.7637171745300293
0.6090804426277484,2.7643611431121826
0.6090733785010749,2.765575885772705
0.6090656493956375,2.7662384510040283
0.609058592019316,2.7674243450164795
0.6090508696979301,2.7680904865264893
0.609043819061911,2.769280433654785
0.6090361035145645,2.7699201107025146
0.6090290596088185,2.771103858947754
0.6090213508255196,2.7717056274414062
0.6090143136400383,2.772916793823242
0.6090066116108159,2.7735090255737305
0.6089995811356113,2.7747297286987305
0.6089918858505143,2.775322914123535
0.6089848620756191,2.776508331298828
0.6089771735247168,2.777162790298462
0.6089701564401836,2.778360366821289
0.6089624746135658,2.7790136337280273
0.6089554642094679,2.7801785469055176
0.6089477890972442,2.7808008193969727
0.6089407853636756,2.7820088863372803
0.6089331169559757,2.782618284225464
0.60892611988305,2.78381609916687
0.6089184581700242,2.784449577331543
0.6089114677478755,2.7856454849243164
0.6089038127196936,2.7863035202026367
0.6088968289384763,2.7875301837921143
0.6088891805853284,2.788170576095581
0.6088822034352166,2.7893776893615723
0.6088745617473126,2.7900352478027344
0.608867591218501,2.7912137508392334
0.6088599561860704,2.791837692260742
0.6088529922687733,2.7930736541748047
0.6088453638820659,2.7937278747558594
0.6088384065665179,2.7949302196502686
0.6088307848158029,2.7955145835876465
0.608823834092258,2.796715259552002
0.6088162189678247,2.7973263263702393
0.6088092748265571,2.7985312938690186
0.608801666318714,2.799182653427124
0.6087947287500179,2.8004531860351562
0.6087871268490935,2.801088571548462
0.6087801958432824,2.8023250102996826
0.6087726005396246,2.8030149936676025
0.608765676087032,2.804211378097534
0.608758087371008,2.804849147796631
0.6087511694619869,2.806058406829834
0.608743587323984,2.8066632747650146
0.6087366759489071,2.8078582286834717
0.6087291003793314,2.808439254760742
0.6087221955285909,2.809709072113037
0.608714626517868,2.8103394508361816
0.6087077281818754,2.811521291732788
0.6087001657204507,2.812169075012207
0.6086932738896373,2.813380718231201
0.608685717967975,2.814047336578369
0.6086788326327912,2.815232038497925
0.6086712832413745,2.8158586025238037
0.6086644043922904,2.817060708999634
0.6086568615216222,2.817654848098755
0.6086499891491269,2.8188695907592773
0.608642452789729,2.819485902786255
0.608635586884331,2.820744514465332
0.6086280570267442,2.8213632106781006
0.6086211975789708,2.8225858211517334
0.6086136742137553,2.8232474327087402
0.6086068212141535,2.824432849884033
0.6085993043318879,2.8250837326049805
0.6085924577710238,2.826312780380249
0.608584947362306,2.8269479274749756
0.6085781072307643,2.8281450271606445
0.6085706032862107,2.828784465789795
0.6085637695745957,2.830007553100586
0.608556272084842,2.8306005001068115
0.6085494447837763,2.831791639328003
0.6085419537394768,2.832383871078491
0.6085351328396021,2.833597183227539
0.6085276482314302,2.8342678546905518
0.6085208337234074,2.835449695587158
0.6085133555420544,2.8360893726348877
0.608506547416563,2.837322235107422
0.6084990756527394,2.8380086421966553
0.6084922739004776,2.839247226715088
0.6084848085449123,2.839874505996704
0.6084780131565972,2.841071605682373
0.6084705542000379,2.8416590690612793
0.6084637651664048,2.842912197113037
0.6084563125996174,2.8435006141662598
0.6084495299114208,2.844759702682495
0.6084420837251897,2.8453760147094727
0.6084353073732024,2.8465843200683594
0.6084278675583307,2.847224473953247
0.6084210975333441,2.848405122756958
0.6084136640806528,2.8490498065948486
0.6084069003734767,2.8502724170684814
0.6083994732738055,2.8509113788604736
0.6083927158752681,2.8521111011505127
0.6083852951194747,2.8527417182922363
0.6083785440204228,2.853991746902466
0.6083711295993833,2.8546242713928223
0.6083643847906819,2.8559694290161133
0.6083569766952905,2.8565690517425537
0.6083502381678227,2.8577957153320312
0.608342836388992,2.8584189414978027
0.6083361041336596,2.859757423400879
0.6083287086623195,2.860396146774292
0.6083219826700421,2.861689567565918
0.6083145934971415,2.862349271774292
0.6083078737588571,2.863551378250122
0.6083004908753622,2.8642055988311768
0.6082937773820266,2.8654263019561768
0.6082864007789222,2.866093397140503
0.6082796935215095,2.867279052734375
0.6082723231897975,2.867948532104492
0.6082656221592999,2.8691656589508057
0.6082582580900007,2.8698031902313232
0.6082515632774284,2.871004581451416
0.6082442054615796,2.8715949058532715
0.6082375168579606,2.8728013038635254
0.6082301652866183,2.8733971118927
0.608223482882998,2.874610185623169
0.6082161375472358,2.8752524852752686
0.6082094613346783,2.876474380493164
0.6082021222255871,2.8771238327026367
0.608195452195174,2.878335952758789
0.6081881193038625,2.878971576690674
0.6081814554466927,2.8801541328430176
0.6081741287642873,2.8808045387268066
0.6081674710714781,2.882024049758911
0.608160150589123,2.8826396465301514
0.6081534990518087,2.883836030960083
0.608146184760665,2.8844759464263916
0.6081395393699979,2.88566255569458
0.6081322312612447,2.8863003253936768
0.6081255920083948,2.887476682662964
0.6081182900732282,2.888134002685547
0.6081116569493825,2.889364004135132
0.6081043611790165,2.890045642852783
0.6080977341753798,2.8912336826324463
0.608090444561045,2.8918771743774414
0.6080838236688401,2.8930742740631104
0.6080765402017847,2.8936820030212402
0.6080699254122507,2.894901752471924
0.6080626480837404,2.895493507385254
0.6080560393881345,2.8967058658599854
0.6080487681894522,2.8973143100738525
0.6080421655790484,2.8985307216644287
0.6080349005014938,2.8991806507110596
0.6080283039675838,2.900353193283081
0.608021045002474,2.9009883403778076
0.6080144545363667,2.902207374572754
0.6080072016750353,2.9028360843658447
0.6080006172680567,2.9040300846099854
0.6079933705018551,2.9046475887298584
0.6079867921453481,2.9058804512023926
0.6079795514656442,2.9064981937408447
0.607972979150969,2.907733678817749
0.6079657445491482,2.9083635807037354
0.607959178267682,2.909557342529297
0.6079519497351459,2.910231351852417
0.6079453894782828,2.911410093307495
0.6079381670064504,2.912057638168335
0.6079316127656016,2.913271188735962
0.6079243963459082,2.9139316082000732
0.6079178481125023,2.915130615234375
0.6079106377364001,2.915736436843872
0.6079040955018815,2.9169442653656006
0.60789689116084,2.9175431728363037
0.607890354916671,2.918881893157959
0.6078831566021755,2.9195122718811035
0.6078766263398345,2.9207422733306885
0.6078694340433879,2.9213593006134033
0.6078629097543702,2.922614336013794
0.6078557234674911,2.9232594966888428
0.6078492051433089,2.9245011806488037
0.6078420248575332,2.925147533416748
0.6078355124897152,2.9263534545898438
0.607828338196595,2.9269845485687256
0.6078218317766866,2.9281623363494873
0.6078146634677905,2.9288039207458496
0.6078081629873536,2.9300036430358887
0.6078010006542666,2.9306013584136963
0.60779450610488,2.9317872524261475
0.6077873497392032,2.932373285293579
0.607780861112462,2.9335949420928955
0.6077737107058135,2.934262752532959
0.6077672279933287,2.935413360595703
0.6077600835373429,2.9360833168029785
0.6077536067307427,2.9372751712799072
0.6077464682170698,2.9379162788391113
0.6077399973079984,2.9391489028930664
0.6077328647283051,2.9397647380828857
0.6077263997084232,2.940969944000244
0.6077192730543924,2.941558599472046
0.6077128139153769,2.942783832550049
0.6077056931787076,2.943392038345337
0.6076992399122518,2.9446001052856445
0.6076921250846591,2.945239543914795
0.6076856776824725,2.946453809738159
0.6076785687556876,2.9470956325531006
0.6076721272094956,2.94827938079834
0.6076650241752659,2.9489078521728516
0.6076585884768104,2.9501636028289795
0.6076514913268991,2.950779914855957
0.607645061467938,2.9519731998443604
0.6076379701941241,2.9525811672210693
0.6076315461664312,2.9537999629974365
0.6076244607605105,2.9544193744659424
0.6076180425558757,2.9556169509887695
0.6076109630096587,2.956228494644165
0.6076045506198882,2.9574429988861084
0.6075974769252018,2.9581246376037598
0.6075910703421173,2.959312915802002
0.6075840024908046,2.9599320888519287
0.6075776017062436,2.961141586303711
0.607570539690163,2.9618000984191895
0.6075641446959794,2.9630069732666016
0.6075570885070048,2.9635961055755615
0.6075506992950682,2.9648845195770264
0.6075436489250896,2.965472459793091
0.607537265487285,2.9667067527770996
0.6075302209282082,2.96730899810791
0.6075238432564367,2.9685311317443848
0.6075168045001829,2.969205379486084
0.6075104325863611,2.9704127311706543
0.6075033996248665,2.97106671333313
0.607497033460927,2.9722847938537598
0.6074900062861446,2.9729230403900146
0.607483645864035,2.9741806983947754
0.6074766244679322,2.974839925765991
0.6074702697796165,2.9760260581970215
0.6074632541541766,2.976624011993408
0.6074569051916339,2.9778213500976562
0.6074498953288555,2.9784464836120605
0.6074435520840802,2.979646682739258
0.6074365479759777,2.9802627563476562
0.6074302104409803,2.981468439102173
0.6074232120795827,2.98213267326355
0.6074168802463887,2.983323574066162
0.6074098876237408,2.9839844703674316
0.6074035614843912,2.9852294921875
0.6073965745925531,2.985882043838501
0.6073902541391044,2.9870645999908447
0.6073832729701512,2.987678050994873
0.6073769581946749,2.988882303237915
0.6073699827406974,2.989471673965454
0.6073636736352805,2.9906818866729736
0.6073567038883841,2.9912850856781006
0.6073504004451288,2.992479085922241
0.6073434363974343,2.9931344985961914
0.6073371386084582,2.9943454265594482
0.6073301802521012,2.994992256164551
0.607323888109537,2.996180772781372
0.6073169354366685,2.9968087673187256
0.6073106489326638,2.9980337619781494
0.6073037019354499,2.9986422061920166
0.6072974210621677,2.999833822250366
0.6072904797327889,3.000429391860962
0.6072842044824074,3.001620292663574
0.6072772688130598,3.00227952003479
0.6072709991777715,3.0034689903259277
0.6072640691606658,3.0040745735168457
0.607257805132679,3.005281925201416
0.6072508807600406,3.0059685707092285
0.6072446223315784,3.0071847438812256
0.607237703595648,3.0077998638153076
0.6072314507589479,3.009023427963257
0.6072245376519807,3.009639263153076
0.6072182903992956,3.0108578205108643
0.6072113829135615,3.011479616165161
0.6072051412371591,3.012704610824585
0.6071982393649427,3.0133402347564697
0.6071920032571054,3.014615058898926
0.6071851069907064,3.0152575969696045
0.6071788764437314,3.0165109634399414
0.6071719857754636,3.0171680450439453
0.6071657607816631,3.0184271335601807
0.6071588757038553,3.019016981124878
0.6071526562555556,3.0202276706695557
0.6071457767605511,3.0208542346954346
0.6071395628500936,3.0220723152160645
0.6071326889302504,3.0226802825927734
0.6071264805499911,3.0239036083221436
0.6071196121976816,3.0245134830474854
0.607113409339991,3.025702953338623
0.6071065465476018,3.026332378387451
0.6071003492048651,3.02754545211792
0.6070934919647976,3.0281896591186523
0.6070873001294144,3.0294511318206787
0.6070804484340843,3.030137300491333
0.6070742620984688,3.031371831893921
0.6070674159403061,3.0320115089416504
0.6070612350968871,3.0332863330841064
0.6070543944683361,3.0339508056640625
0.6070482191095566,3.0351805686950684
0.6070413840030761,3.035822868347168
0.6070352141213934,3.037043809890747
0.6070283845294564,3.037691593170166
0.6070222201173424,3.0390303134918213
0.6070153960324363,3.0396616458892822
0.6070092370823769,3.0409188270568848
0.607002418497003,3.041508913040161
0.6069962650014988,3.0428032875061035
0.6069894519081727,3.043421983718872
0.6069833038597383,3.0446598529815674
0.6069764962509897,3.0452919006347656
0.6069703536421541,3.046523332595825
0.6069635515105269,3.0471692085266113
0.606957414333833,3.0483644008636475
0.6069506176718851,3.049021005630493
0.6069444859198901,3.0502970218658447
0.6069376947201935,3.050957202911377
0.6069315683854688,3.0521702766418457
0.6069247826406095,3.0528371334075928
0.6069186617157404,3.054098129272461
0.6069118814183182,3.0547478199005127
0.6069057658959042,3.055959939956665
0.6068989910385331,3.056544542312622
0.6068928809111876,3.0577285289764404
0.6068861114864953,3.0583860874176025
0.606880006746846,3.059629201889038
0.6068732427474738,3.0602478981018066
0.6068671433881618,3.0615103244781494
0.6068603848067659,3.062182903289795
0.6068542908204465,3.0634405612945557
0.6068475376496956,3.0641067028045654
0.6068414490290381,3.0653443336486816
0.6068347012616153,3.0660383701324463
0.6068286179993029,3.0672459602355957
0.606821875627905,3.067885398864746
0.6068157977166343,3.0690760612487793
0.6068090607339718,3.069709062576294
0.6068029881664535,3.0709340572357178
0.6067962565652507,3.07155442237854
0.6067901893342091,3.0728068351745605
0.6067834631072038,3.0734009742736816
0.6067774012053768,3.0746588706970215
0.6067706803453202,3.075291872024536
0.60676462376546,3.076542854309082
0.6067579082651171,3.077188014984131
0.6067518569999889,3.0783960819244385
0.6067451468521382,3.0790328979492188
0.6067391008945212,3.080228805541992
0.6067323960919547,3.0808675289154053
0.6067263554346413,3.08210825920105
0.6067196559701645,3.0827574729919434
0.6067136206059611,3.0840039253234863
0.606706926472393,3.0846107006073
0.6067008963941192,3.085848569869995
0.606694207584292,3.086437463760376
0.6066881827847808,3.087714433670044
0.6066814992915406,3.0883233547210693
0.6066754797636388,3.0895957946777344
0.6066688015798443,3.0902626514434814
0.6066627873164121,3.091505765914917
0.6066561144349357,3.092146396636963
0.6066501054288465,3.0933847427368164
0.606643437842574,3.0940535068511963
0.6066374340867144,3.095350980758667
0.606630771788545,3.095996379852295
0.6066247732758152,3.097214937210083
0.6066181162586607,3.09783935546875
0.6066121229819743,3.0991907119750977
0.6066054712387602,3.099806070327759
0.6065994831910437,3.101052761077881
0.6065928367147084,3.1016502380371094
0.6065868538889021,3.1029469966888428
0.6065802126723975,3.10353422164917
0.6065742350614541,3.1047441959381104
0.6065675990977447,3.105344772338867
0.6065616266946308,3.1065540313720703
0.6065549959766944,3.1071860790252686
0.6065490287743894,3.1083719730377197
0.606542403295217,3.109001874923706
0.6065364412867134,3.110260009765625
0.6065298210393089,3.1109139919281006
0.6065238642176123,3.112117052078247
0.6065172491949924,3.1127817630767822
0.6065112975531216,3.1139726638793945
0.6065046877483161,3.114623546600342
0.6064987412793027,3.1158134937286377
0.6064921366853544,3.116405963897705
0.606486195382243,3.117640972137451
0.6064795959922074,3.1182925701141357
0.6064736598480559,3.1195523738861084
0.6064670656550013,3.1201939582824707
0.6064611346628802,3.1214518547058105
0.606454545659888,3.1221323013305664
0.6064486198128808,3.1233673095703125
0.606442035993045,3.124009132385254
0.6064361152842478,3.1252474784851074
0.6064295366406753,3.1259102821350098
0.6064236210631972,3.1270885467529297
0.6064170475890076,3.127732753753662
0.6064111371359708,3.1289420127868652
0.6064045688242962,3.129540205001831
0.6063986634888354,3.130760669708252
0.6063921003328208,3.1313486099243164
0.6063862001080832,3.1325628757476807
0.6063796421008862,3.1332390308380127
0.6063737469800323,3.1344590187072754
0.606367194114823,3.13510799407959
0.6063613040910255,3.1363346576690674
0.6063547563609866,3.136972427368164
0.6063488714274313,3.138242721557617
0.6063423288257581,3.138873338699341
0.6063364489756428,3.1400883197784424
0.6063299114955435,3.140730381011963
0.6063240367220788,3.141939640045166
0.6063175043567735,3.142582416534424
0.606311634653183,3.143766164779663
0.6063051073959044,3.144376754760742
0.6062992427554241,3.1455695629119873
0.6062927205994176,3.1462059020996094
0.6062868610152954,3.147379159927368
0.6062803439538187,3.1480276584625244
0.6062744894193156,3.1492106914520264
0.6062679774456388,3.149886131286621
0.6062621279540281,3.1510589122772217
0.6062556210614332,3.151691198348999
0.6062497766060005,3.15293550491333
0.6062432747877828,3.153529644012451
0.6062374353618261,3.154792308807373
0.6062309386112922,3.1553902626037598
0.606225104208122,3.1566412448883057
0.6062186125185914,3.157274007797241
0.6062127831315305,3.15860652923584
0.6062062964963345,3.159250497817993
0.606200472118718,3.1604785919189453
0.6061939905312004,3.161118507385254
0.6061881711563752,3.162346363067627
0.606181694609892,3.163022041320801
0.6061758802312183,3.1642348766326904
0.6061694087191374,3.1648576259613037
0.6061635993299866,3.166091203689575
0.6061571328456884,3.1667232513427734
0.6061513284394443,3.167903184890747
0.6061448669763211,3.1685025691986084
0.6061390675463799,3.1697237491607666
0.6061326110978359,3.170355796813965
0.6061268166376063,3.1716039180755615
0.6061203651970577,3.172241449356079
0.6061145756999595,3.1735079288482666
0.6061081292608349,3.1741843223571777
0.6061023447203011,3.175368309020996
0.6060959032760408,3.1759819984436035
0.6060901236855154,3.1771767139434814
0.6060836872295716,3.177809000015259
0.6060779125825113,3.1790428161621094
0.6060714811083486,3.1796231269836426
0.6060657113982219,3.180830717086792
0.6060592848993163,3.1814146041870117
0.6060535201196033,3.1826930046081543
0.6060470985894428,3.1833295822143555
0.6060413387336364,3.1845924854278564
0.6060349221657209,3.1852378845214844
0.6060291672273251,3.1864912509918213
0.6060227556151662,3.1871566772460938
0.6060170055876972,3.1883625984191895
0.6060105989248183,3.1890037059783936
0.6060048538018044,3.190227746963501
0.6059984520817409,3.190866470336914
0.6059927118567213,3.1920552253723145
0.6059863150730205,3.19266939163208
0.6059805797395473,3.19389009475708
0.6059741878857674,3.1945197582244873
0.6059684574374039,3.1957106590270996
0.6059620705071154,3.1963086128234863
0.6059563449374368,3.1975269317626953
0.6059499629242219,3.198197841644287
0.6059442422268149,3.1993765830993652
0.605937865124267,3.200047016143799
0.6059321492927303,3.201263904571533
0.6059257770944548,3.2019288539886475
0.6059200661223986,3.203157663345337
0.6059136988220124,3.203800678253174
0.6059079927030583,3.205022096633911
0.6059016302941898,3.205639123916626
0.6058959290219714,3.2069242000579834
0.6058895714982605,3.2075562477111816
0.6058838750664229,3.2087929248809814
0.6058775224215207,3.2094061374664307
0.6058718308237205,3.210620164871216
0.6058654830512901,3.211254835128784
0.6058597962811954,3.2124457359313965
0.6058534533749109,3.2131102085113525
0.6058477714262013,3.21433687210083
0.6058414333797488,3.214973211288452
0.6058357562461151,3.2161707878112793
0.6058294230531914,3.216822385787964
0.6058237507283366,3.2180471420288086
0.6058174223826505,3.2186765670776367
0.6058117548602879,3.2199413776397705
0.605805431355559,3.2205755710601807
0.6057997686294145,3.2218668460845947
0.6057934499593739,3.2224855422973633
0.605787792023184,3.223740816116333
0.6057814781815741,3.2243845462799072
0.605775825029087,3.2256228923797607
0.6057695160096617,3.2262766361236572
0.6057638676346362,3.2274608612060547
0.6057575634311603,3.2281112670898438
0.6057519198273678,3.229301929473877
0.6057456204336171,3.229992389678955
0.6057399815948392,3.231193780899048
0.6057336870046013,3.231847047805786
0.6057280529246312,3.23307204246521
0.6057217631317046,3.233682632446289
0.6057161338043463,3.234950542449951
0.6057098488025406,3.2356085777282715
0.6057042242216102,3.2368853092193604
0.6056979440047457,3.2375261783599854
0.6056923241640697,3.2388248443603516
0.6056860487259788,3.2394907474517822
0.6056804336193948,3.2407662868499756
0.60567416295392,3.241419553756714
0.6056685525752772,3.242683172225952
0.6056622866762721,3.2433440685272217
0.6056566810194308,3.2446417808532715
0.6056504198807606,3.2453060150146484
0.6056448189395915,3.2465615272521973
0.605638562555132,3.247215986251831
0.6056329663235174,3.248450756072998
0.6056267146871553,3.2491304874420166
0.6056211231589883,3.250361680984497
0.6056148762646214,3.2509992122650146
0.6056092894338062,3.2522079944610596
0.6056030472753432,3.2528600692749023
0.6055974651357947,3.254082679748535
0.605591227707155,3.254728317260742
0.6055856502527995,3.2559123039245605
0.6055794175479134,3.2564992904663086
0.6055738447726877,3.2576887607574463
0.6055676167854968,3.258334159851074
0.6055620486833485,3.2595620155334473
0.6055558254078044,3.260190725326538
0.6055502619726923,3.2613906860351562
0.605544043402758,3.2620251178741455
0.6055384846286519,3.263235330581665
0.6055322707583009,3.263859272003174
0.6055267166391808,3.265063524246216
0.605520507462397,3.2656614780426025
0.6055149579922543,3.2668814659118652
0.6055087535030335,3.267477512359619
0.6055032086758695,3.268709897994995
0.6054970088682167,3.2693052291870117
0.6054914686780444,3.270547389984131
0.6054852735459763,3.2711782455444336
0.6054797379868189,3.2723894119262695
0.6054735475243624,3.273015260696411
0.6054680165902542,3.2742738723754883
0.6054618307914466,3.2748899459838867
0.6054563044764318,3.2761383056640625
0.6054501233353217,3.276775360107422
0.6054446016334558,3.2779831886291504
0.6054384251441017,3.2785751819610596
0.6054329080494506,3.2798941135406494
0.6054267362059219,3.280486583709717
0.6054212237125621,3.2817463874816895
0.6054150565089385,3.2823657989501953
0.605409548610957,3.283588409423828
0.6054033860413287,3.2842350006103516
0.6053978827328232,3.2854342460632324
0.6053917247912913,3.2861275672912598
0.6053862260663699,3.2873053550720215
0.6053800727470454,3.2879302501678467
0.6053745785998266,3.28918719291687
0.605368429896831,3.2898151874542236
0.6053629403214441,3.29101824760437
0.6053567962289097,3.2916460037231445
0.605351311219494,3.292863607406616
0.6053451717315631,3.2934658527374268
0.6053396912822686,3.2947018146514893
0.605333556393094,3.2953197956085205
0.6053280804980813,3.29653263092041
0.605321950201826,3.297182321548462
0.6053164788552656,3.298419713973999
0.6053103531461029,3.299072504043579
0.605304886342176,3.3002846240997314
0.6052987652142897,3.3009424209594727
0.6052933029471879,3.3021786212921143
0.6052871863947719,3.30281925201416
0.6052817286586964,3.3040289878845215
0.605275616675955,3.304637908935547
0.6052701634651183,3.305898666381836
0.6052640560462658,3.3065171241760254
0.6052586073548899,3.3077614307403564
0.6052525044941507,3.308368682861328
0.6052470603164684,3.3096120357513428
0.6052409620080773,3.310295343399048
0.6052355223383313,3.3114569187164307
0.6052294285765334,3.3121137619018555
0.6052239934089764,3.313310146331787
0.6052179041880263,3.3139724731445312
0.6052124735169214,3.315155506134033
0.6052063888310847,3.3157503604888916
0.6052009626507052,3.3169469833374023
0.6051948824942567,3.3175318241119385
0.6051894607988861,3.318753242492676
0.6051833851661113,3.319350481033325
0.6051779679500428,3.3205370903015137
0.6051718968352368,3.3211846351623535
0.605166484092774,3.3224143981933594
0.6051604174902422,3.3230695724487305
0.6051550092156988,3.324261426925659
0.6051489471197563,3.3248965740203857
0.6051435433074557,3.3261401653289795
0.6051374857124279,3.3267602920532227
0.605132086356704,3.327960729598999
0.6051260332569259,3.328561544418335
0.6051206383521224,3.3297603130340576
0.605114589741939,3.3303987979888916
0.6051091992824091,3.3315985202789307
0.6051031551561759,3.3322415351867676
0.6050977691362832,3.333465099334717
0.6050917294883646,3.3341259956359863
0.6050863479024826,3.3354129791259766
0.6050803127272536,3.336066722869873
0.6050749355697658,3.337258815765381
0.6050689048616107,3.337918281555176
0.6050635321269101,3.339081048965454
0.6050575058802234,3.339832067489624
0.6050521375627131,3.3410589694976807
0.605046115771899,3.3416426181793213
0.6050407518659922,3.3428869247436523
0.6050347345254645,3.343489408493042
0.6050293750255835,3.344785690307617
0.6050233621297659,3.345410108566284
0.6050180070303435,3.3467071056365967
0.6050119985736693,3.347350835800171
0.6050066478691476,3.348600387573242
0.60500064384606,3.3492379188537598
0.6049952975308911,3.3505208492279053
0.6049892979358431,3.3511695861816406
0.6049839560044886,3.352348804473877
0.6049779608319422,3.353029727935791
0.6049726232788737,3.3542561531066895
0.6049666325233012,3.354907274246216
0.6049612993429996,3.3561296463012695
0.6049553129988827,3.3567700386047363
0.604949984185839,3.358006238937378
0.604944002247669,3.358633518218994
0.6049386777963834,3.3598623275756836
0.6049327002586611,3.3604512214660645
0.6049273801636439,3.3617184162139893
0.6049214070208795,3.3623769283294678
0.6049160912766501,3.363676071166992
0.6049101225233638,3.364319324493408
0.6049048111244514,3.365541696548462
0.6048988467551726,3.366206169128418
0.604893539696116,3.36738657951355
0.6048875797053835,3.368037462234497
0.6048822769807312,3.3692750930786133
0.6048763213630934,3.3699562549591064
0.6048710229674028,3.371131420135498
0.6048650717174179,3.371791362762451
0.6048597776452563,3.3730227947235107
0.6048538307574913,3.3736298084259033
0.6048485410034358,3.374894857406616
0.6048425984724672,3.375528573989868
0.6048373130311036,3.3767292499542236
0.6048313748515178,3.377340793609619
0.6048260937174418,3.378635883331299
0.6048201598838341,3.3792648315429688
0.6048148830516509,3.380452871322632
0.6048089535586261,3.381082057952881
0.6048036810229498,3.382436752319336
0.6047977558651221,3.383082151412964
0.6047924876205766,3.384303569793701
0.6047865667925691,3.384934425354004
0.6047813028337877,3.3861887454986572
0.6047753863302332,3.386824607849121
0.6047701266518581,3.388023614883423
0.6047642144673987,3.388618230819702
0.6047589590640816,3.389862060546875
0.6047530511933683,3.390470504760742
0.6047478000597702,3.3916516304016113
0.6047418964974636,3.392279624938965
0.604736649628255,3.393496513366699
0.6047307503690245,3.394108533859253
0.6047255077588848,3.3953113555908203
0.6047196127974092,3.395955801010132
0.6047143744410268,3.397176504135132
0.6047084837719943,3.397850513458252
0.6047032496640675,3.3991498947143555
0.6046973632821749,3.3998007774353027
0.6046921334174108,3.4010207653045654
0.6046862513173643,3.4016172885894775
0.6046810256904789,3.402869462966919
0.6046751478669941,3.40346360206604
0.6046699264727129,3.404680013656616
0.6046640529205138,3.405306577682495
0.6046588357535716,3.4065310955047607
0.604652966467392,3.407172441482544
0.604647753522532,3.4083759784698486
0.6046418884971141,3.4090282917022705
0.6046366797690892,3.4102628231048584
0.6046308189991847,3.4108951091766357
0.6046256144827565,3.412092924118042
0.604619757963126,3.4127273559570312
0.6046145576530654,3.413949728012085
0.6046087053784781,3.4145567417144775
0.604603509269565,3.4157555103302
0.6045976612347996,3.416351318359375
0.6045924693218226,3.4175474643707275
0.6045866255216663,3.418208599090576
0.6045814377994234,3.4194324016571045
0.6045755982286727,3.420060634613037
0.6045704146919703,3.421304941177368
0.6045645793454304,3.4219884872436523
0.6045593999890844,3.423203229904175
0.6045535688615694,3.4238691329956055
0.6045483936804044,3.4251177310943604
0.6045425667667373,3.4257450103759766
0.6045373957555867,3.4270012378692627
0.6045315730505992,3.4276058673858643
0.6045264062043055,3.428844690322876
0.6045205877028382,3.4294416904449463
0.6045154250162528,3.430680274963379
0.6045096107131553,3.431300401687622
0.6045044521811379,3.4324848651885986
0.6044986420712685,3.433138132095337
0.6044934876886883,3.434359073638916
0.6044876817669137,3.4349770545959473
0.6044825315286482,3.436168909072876
0.6044767297898445,3.4367964267730713
0.6044715836907806,3.4380295276641846
0.6044657861298319,3.4386682510375977
0.6044606441648644,3.439883232116699
0.6044548507766645,3.440477132797241
0.6044497129406974,3.441704034805298
0.6044439237201478,3.4423322677612305
0.6044387900080941,3.4435975551605225
0.6044330049501052,3.4442410469055176
0.6044278753568865,3.4455227851867676
0.6044220944563776,3.4461820125579834
0.6044169689769238,3.447399377822876
0.604411192228823,3.4480550289154053
0.6044060708580727,3.449293613433838
0.6044002982573164,3.449970006942749
0.6043951809902174,3.451153516769409
0.6043894125317504,3.4518027305603027
0.6043842993632588,3.4530386924743652
0.6043785350420351,3.453627586364746
0.6043734259671153,3.4548580646514893
0.604367665778097,3.4554457664489746
0.6043625607917225,3.4566597938537598
0.6043568047298802,3.457267999649048
0.604351703827033,3.4584732055664062
0.6043459518873461,3.4590845108032227
0.6043408550630163,3.4603805541992188
0.6043351072404727,3.4610273838043213
0.6043300144896594,3.4623005390167236
0.6043242707792553,3.462916851043701
0.604319182096966,3.4641525745391846
0.6043134424937061,3.464805841445923
0.604308357874957,3.46600341796875
0.6043026223738546,3.4665935039520264
0.6042975418136698,3.4678096771240234
0.6042918104097467,3.468402862548828
0.6042867339031593,3.4696521759033203
0.604281006591445,3.4703261852264404
0.6042759341334966,3.4715235233306885
0.6042702109090299,3.472179412841797
0.60426514249477,3.4733965396881104
0.6042594233525979,3.4740653038024902
0.6042543589770851,3.4752540588378906
0.6042486439122623,3.4758739471435547
0.6042435835705631,3.477081537246704
0.6042378725781534,3.4776833057403564
0.6042328162653425,3.4788947105407715
0.6042271093404179,3.4794838428497314
0.6042220570515789,3.4806981086730957
0.6042163541892193,3.4813103675842285
0.6042113059194439,3.482555389404297
0.6042056071147378,3.48319673538208
0.6042005628591262,3.4844603538513184
0.6041948681071704,3.4851279258728027
0.6041898278608305,3.4863765239715576
0.60418413715673,3.48703932762146
0.6041791009147786,3.4882099628448486
0.6041734142536465,3.4888617992401123
0.6041683820112086,3.4900858402252197
0.6041626993881664,3.49072003364563
0.604157671140375,3.4919545650482178
0.6041519925505522,3.492579698562622
0.6041469682925485,3.4938693046569824
0.6041412937310832,3.4945099353790283
0.6041362734580168,3.4957056045532227
0.6041306029200548,3.4963138103485107
0.6041255866270837,3.49756121635437
0.6041199201077789,3.4982330799102783
0.604114907790069,3.4994397163391113
0.604109245284584,3.5001158714294434
0.6041042369373094,3.501293420791626
0.6040985784408142,3.5019712448120117
0.6040935740591571,3.503185272216797
0.6040879195668304,3.503823757171631
0.6040829191459811,3.5050508975982666
0.6040772686530095,3.5056705474853516
0.6040722721881664,3.506889820098877
0.6040666256897443,3.5074799060821533
0.6040616331761142,3.5086824893951416
0.6040559906674443,3.509284019470215
0.6040510021002417,3.5105316638946533
0.604045363576535,3.5112032890319824
0.6040403789509825,3.512416124343872
0.6040347444074574,3.5131008625030518
0.6040297637187858,3.5143184661865234
0.6040241331506689,3.5149786472320557
0.6040191563941171,3.516172409057617
0.6040135297966431,3.5168039798736572
0.6040085569674578,3.518033266067505
0.6040029343358696,3.5186381340026855
0.6039979654293054,3.519951820373535
0.603992346758853,3.520554304122925
0.6039873817701727,3.5218114852905273
0.6039817670561152,3.522449254989624
0.6039768059805897,3.523663282394409
0.6039711952181929,3.5243115425109863
0.6039662380511005,3.5255281925201416
0.603960631235639,3.5261924266815186
0.6039556779722663,3.5273866653442383
0.6039500750990223,3.528027057647705
0.6039451257346639,3.5292742252349854
0.6039395267989274,3.5299575328826904
0.6039345813288853,3.5311408042907715
0.6039289863259539,3.531777858734131
0.6039240447455386,3.533033609390259
0.6039184536707183,3.533630132675171
0.6039135159752475,3.534940242767334
0.6039079288238516,3.535532236099243
0.6039029950086514,3.5367348194122314
0.603897411776001,3.5373427867889404
0.6038924818364054,3.5385842323303223
0.6038869025178297,3.539224863052368
0.6038819764491797,3.540426254272461
0.6038764010400157,3.541069269180298
0.6038714788376607,3.542310953140259
0.6038659073332528,3.5429584980010986
0.60386098899255,3.544156551361084
0.6038554213882503,3.5447945594787598
0.6038505069045643,3.546004056930542
0.6038449431957331,3.5466010570526123
0.6038400325644365,3.547797203063965
0.6038344727464413,3.548379898071289
0.6038295659629145,3.549602508544922
0.6038240100311305,3.550255298614502
0.6038191070907614,3.5514721870422363
0.6038135550405719,3.552140951156616
0.6038086559387559,3.553345203399658
0.6038031077655515,3.554020404815674
0.6037982124976923,3.5552117824554443
0.6037926681968709,3.555835247039795
0.6037877767583794,3.5570380687713623
0.6037822363253472,3.55766224861145
0.6037773487116418,3.558903217315674
0.6037718121418124,3.559507369995117
0.6037669283483195,3.560795545578003
0.6037613956371137,3.561406373977661
0.6037565156592669,3.5627219676971436
0.6037509868021138,3.5633492469787598
0.6037461106353548,3.564659357070923
0.6037405856276901,3.5652923583984375
0.6037357132674676,3.5665206909179688
0.6037301921047353,3.5671935081481934
0.6037253235465062,3.5683794021606445
0.6037198062241573,3.5690200328826904
0.6037149414633854,3.570253849029541
0.6037094279768789,3.5708858966827393
0.603704567009036,3.572073221206665
0.6036990573538378,3.5727152824401855
0.603694200174403,3.573979616165161
0.6036886943459869,3.5746243000030518
0.6036838409504469,3.5759079456329346
0.6036783389442942,3.5764970779418945
0.603673489328143,3.577716588973999
0.6036679911397421,3.578366756439209
0.6036631452984813,3.5796499252319336
0.6036576509233282,3.5802910327911377
0.6036528088524667,3.581512928009033
0.603647318286065,3.582185745239258
0.6036424799811193,3.5833756923675537
0.6036369932189797,3.5840251445770264
0.6036321586754737,3.585219621658325
0.6036266757131143,3.5858728885650635
0.6036218449265792,3.5870556831359863
0.6036163657595255,3.587641716003418
0.6036115387255002,3.588885545730591
0.603606063349285,3.5894699096679688
0.6036012400633152,3.5907533168792725
0.6035957684734787,3.591362237930298
0.6035909489311181,3.592589855194092
0.603585481123208,3.593252658843994
0.603580665320017,3.594513177871704
0.603575201289588,3.5951640605926514
0.6035703892211347,3.59635329246521
0.6035649289637489,3.5969910621643066
0.6035601206256086,3.5982375144958496
0.6035546641368356,3.5988593101501465
0.6035498595245908,3.6000733375549316
0.603544406800007,3.6006734371185303
0.6035396059092477,3.6018881797790527
0.603534156944437,3.602482557296753
0.6035293597707605,3.603710889816284
0.6035239145613137,3.604342222213745
0.6035191211003246,3.6055736541748047
0.6035136796418403,3.606227397918701
0.6035088898891497,3.6074185371398926
0.6035034521772332,3.6081013679504395
0.6034986661284604,3.609330892562866
0.6034932321587245,3.610011339187622
0.6034884498094952,3.6112122535705566
0.6034830195775596,3.611859083175659
0.6034782409235073,3.613089084625244
0.6034728144249991,3.6137027740478516
0.6034680394617641,3.614926338195801
0.6034626166923172,3.615514039993286
0.603457845415547,3.6167333126068115
0.6034524263708029,3.6173343658447266
0.6034476587761521,3.6185646057128906
0.6034422434517589,3.6192033290863037
0.6034374795348897,3.6204028129577637
0.6034320679265026,3.621035575866699
0.6034273076830838,3.6222751140594482
0.6034218997863656,3.622922420501709
0.6034171432120732,3.6241273880004883
0.6034117390226933,3.624758005142212
0.6034069861132102,3.6259827613830566
0.6034015856268454,3.626572847366333
0.603396836377862,3.627772569656372
0.6033914395901956,3.628361940383911
0.6033866939974091,3.629650115966797
0.6033813009041319,3.6303043365478516
0.6033765589632465,3.631556749343872
0.6033711695600562,3.6321849822998047
0.603366431266783,3.6334762573242188
0.6033610455493841,3.634157419204712
0.6033563108994418,3.6353886127471924
0.6033509288635458,3.63604736328125
0.6033461978526595,3.637298345565796
0.603340819493985,3.6379828453063965
0.6033360921178871,3.639163017272949
0.6033307174321594,3.6398823261260986
0.6033259936865891,3.6411190032958984
0.603320622669541,3.641751766204834
0.6033159025502441,3.6430065631866455
0.6033105351976149,3.6436219215393066
0.6033058187003448,3.6449060440063477
0.6033004550078803,3.645488739013672
0.6032957421283971,3.6467173099517822
0.6032903820918508,3.6473183631896973
0.6032856728259213,3.6485366821289062
0.6032803164410531,3.6491920948028564
0.6032756107844511,3.6504316329956055
0.6032702580470277,3.6510610580444336
0.6032655559955342,3.6522464752197266
0.6032602069013294,3.6528658866882324
0.6032555084507316,3.654134750366211
0.6032501629955259,3.6547441482543945
0.6032454681416184,3.65596604347229
0.6032401263211992,3.6565616130828857
0.6032354350597832,3.6578359603881836
0.6032300968699442,3.6584298610687256
0.603225409196828,3.6597347259521484
0.6032200746333706,3.6603496074676514
0.6032153905443688,3.6615819931030273
0.6032100596031004,3.6622588634490967
0.6032053790940349,3.663437843322754
0.60320005177077,3.6641197204589844
0.603195374837469,3.6653332710266113
0.6031900511280287,3.6659746170043945
0.6031853777663277,3.6671509742736816
0.6031800576665401,3.6677980422973633
0.6031753878722809,3.6690080165863037
0.6031700713779805,3.6696064472198486
0.6031654051470119,3.6708388328552246
0.6031600922540401,3.6714253425598145
0.6031554295822175,3.672692060470581
0.6031501202864222,3.673304319381714
0.6031454611696077,3.674525260925293
0.6031401554668437,3.6751556396484375
0.6031354999009061,3.6763315200805664
0.6031301977870348,3.6769793033599854
0.6031255457678496,3.678246259689331
0.603120247238739,3.6789002418518066
0.6031155987621882,3.6800780296325684
0.6031103038137131,3.680692434310913
0.6031056588756858,3.681910753250122
0.6031003675037273,3.6825053691864014
0.6030957261001189,3.683734655380249
0.6030904383005646,3.6843652725219727
0.6030858004272772,3.6855783462524414
0.6030805161960221,3.68623423576355
0.6030758818489644,3.6874172687530518
0.6030706011819091,3.6880624294281006
0.6030659703569966,3.6892731189727783
0.6030606932500487,3.689941883087158
0.603056065943203,3.6911487579345703
0.6030507923922771,3.691772699356079
0.6030461685994266,3.693027973175049
0.6030408986004433,3.6936442852020264
0.6030362783175233,3.6948840618133545
0.6030310118664095,3.695493698120117
0.6030263950893616,3.6967074871063232
0.6030211321820511,3.6973390579223633
0.6030165189068232,3.698549509048462
0.6030112595392566,3.699204683303833
0.6030066497618034,3.700465679168701
0.603001393929927,3.701103448867798
0.6029967876462097,3.7023561000823975
0.6029915353459772,3.703005790710449
0.602986932551963,3.7042076587677
0.6029816837793337,3.7048380374908447
0.6029770844709972,3.7060506343841553
0.6029718392219372,3.70668363571167
0.6029672433952588,3.7078750133514404
0.6029620016657409,3.708465337753296
0.6029574093167075,3.709672212600708
0.6029521711027105,3.7103354930877686
0.6029475822273157,3.71151065826416
0.602942347524825,3.7121641635894775
0.6029377621190686,3.7133781909942627
0.6029325309240758,3.7140703201293945
0.6029279489839642,3.7152721881866455
0.6029227212924677,3.7159206867218018
0.6029181428140135,3.717132329940796
0.6029129186220178,3.717761278152466
0.6029083436012398,3.718979597091675
0.6029031229047558,3.719589948654175
0.6028985513376797,3.7207939624786377
0.6028933341327247,3.721388578414917
0.6028887660153823,3.7226264476776123
0.6028835522979796,3.7232613563537598
0.6028789876264091,3.724449872970581
0.6028737773925886,3.7251100540161133
0.6028692161628344,3.7263262271881104
0.6028640094086325,3.726956605911255
0.6028594516167454,3.7281463146209717
0.6028542483382043,3.7287709712982178
0.6028496939802415,3.7299728393554688
0.6028444941734101,3.73057222366333
0.6028399432454348,3.7317616939544678
0.6028347469063682,3.732375383377075
0.6028301994044503,3.7335948944091797
0.6028250065292097,3.7342703342437744
0.602820462449425,3.7354540824890137
0.6028152730340778,3.736088752746582
0.6028107323725087,3.7372896671295166
0.6028055464131287,3.737917184829712
0.6028010091658634,3.7390966415405273
0.6027958266585306,3.739678144454956
0.602791292821664,3.74088978767395
0.6027861137624646,3.741501569747925
0.6027815833320976,3.7427139282226562
0.6027764077171238,3.743339776992798
0.6027718806893635,3.7445366382598877
0.6027667085147137,3.745183229446411
0.6027621848856736,3.7463910579681396
0.6027570161474528,3.7470335960388184
0.6027524959132519,3.7482151985168457
0.6027473306075709,3.74883770942688
0.6027428137643351,3.750049591064453
0.6027376518873108,3.7506563663482666
0.6027331384311722,3.7518436908721924
0.6027279799789276,3.7524290084838867
0.6027234699060239,3.753664970397949
0.6027183148746883,3.754340648651123
0.6027138081811636,3.7555088996887207
0.6027086565668723,3.756155014038086
0.6027041532488768,3.757337808609009
0.6026990050477715,3.7580149173736572
0.6026945051014616,3.759286403656006
0.6026893603096896,3.759922742843628
0.6026848637312275,3.7611396312713623
0.6026797223449423,3.761744260787964
0.6026752291304969,3.762962818145752
0.6026700911458581,3.763556718826294
0.6026656012916036,3.7647640705108643
0.602660466704777,3.765367031097412
0.6026559802068941,3.766573667526245
0.6026508490140514,3.7672054767608643
0.6026463658687269,3.7683849334716797
0.6026412380660457,3.7690114974975586
0.6026367582694723,3.7702388763427734
0.6026316338531365,3.7708802223205566
0.6026271574015126,3.772075891494751
0.6026220363677116,3.772684097290039
0.6026175632572424,3.7739057540893555
0.6026124456021722,3.774524688720703
0.602607975829068,3.775759696960449
0.6026028615489304,3.7763636112213135
0.602598395109408,3.7775611877441406
0.6025932842004101,3.778231382369995
0.6025888210906926,3.7794363498687744
0.6025837135490483,3.780099868774414
0.6025792537653638,3.7812957763671875
0.6025741495872927,3.7819483280181885
0.602569693125876,3.7831673622131348
0.6025645923076033,3.783818006515503
0.6025601391646951,3.785027503967285
0.6025550417024522,3.7856221199035645
0.6025505918742987,3.786846876144409
0.602545497764323,3.787445068359375
0.6025410512471765,3.7886877059936523
0.602535960485711,3.789316415786743
0.6025315172758301,3.790597915649414
0.6025264298591237,3.791245698928833
0.6025219899527723,3.792466878890991
0.6025169058770801,3.793109655380249
0.6025124692705283,3.7943308353424072
0.6025073885321108,3.794966220855713
0.6025029552216344,3.7961618900299072
0.6024978778167583,3.7967793941497803
0.6024934477986392,3.798008918762207
0.602488373723577,3.798640251159668
0.6024839469941026,3.7998461723327637
0.6024788762451323,3.8004424571990967
0.6024744528005961,3.801642417907715
0.6024693853740017,3.802300214767456
0.6024649652107031,3.8035433292388916
0.6024599011027745,3.804224967956543
0.6024554842170182,3.805426836013794
0.602450423424051,3.806076765060425
0.6024460098121484,3.8072519302368164
0.6024409523304436,3.8078882694244385
0.6024365419887108,3.809114933013916
0.602431487814576,3.809750556945801
0.6024270807393357,3.8109679222106934
0.6024220298690834,3.811556339263916
0.6024176260566637,3.81280255317688
0.6024125784866127,3.8134071826934814
0.6024081779333473,3.8147597312927246
0.6024031336598218,3.815401315689087
0.6023987363620507,3.816594362258911
0.6023936953813809,3.817225694656372
0.6023893013354491,3.818542003631592
0.6023842636439706,3.8191871643066406
0.6023798728462293,3.820389747619629
0.6023748384402837,3.8210294246673584
0.6023704508870897,3.8222506046295166
0.6023654197630239,3.822908878326416
0.6023610354507398,3.824098825454712
0.6023560076049067,3.824737548828125
0.6023516265299005,3.8259389400482178
0.6023466019586585,3.826537609100342
0.6023422241173041,3.827731132507324
0.6023372028170172,3.8283374309539795
0.6023328282056941,3.829526424407959
0.6023278101727322,3.8301897048950195
0.6023234387878253,3.831397771835327
0.6023184240185637,3.8320462703704834
0.6023140558564641,3.833249807357788
0.6023090443472836,3.83390736579895
0.6023046794043876,3.835111379623413
0.6022996711516748,3.835728406906128
0.6022953094243841,3.8369271755218506
0.6022903044245314,3.837515354156494
0.602285945909254,3.8387269973754883
0.6022809441586586,3.8393354415893555
0.6022765888518077,3.840517282485962
0.6022715903468733,3.841167688369751
0.6022672382448673,3.8423807621002197
0.6022622429820026,3.843034029006958
0.6022578940812663,3.8442232608795166
0.6022529020568856,3.844846248626709
0.6022485563538487,3.8460564613342285
0.6022435675643721,3.8466780185699463
0.6022392250554699,3.8478715419769287
0.6022342394973229,3.848454713821411
0.6022299001789966,3.849658966064453
0.60222491784861,3.850297212600708
0.6022205817173059,3.851471185684204
0.6022156026111161,3.8521199226379395
0.6022112696632864,3.8533337116241455
0.6022062937777357,3.8540093898773193
0.6022019640098378,3.855203628540039
0.6021969913413734,3.8558425903320312
0.6021926647498703,3.857053279876709
0.6021876952949451,3.857720136642456
0.6021833718763056,3.858891487121582
0.6021784056313779,3.859531879425049
0.6021740853820756,3.860677480697632
0.6021691223436094,3.861321210861206
0.602164805260124,3.862545967102051
0.6021598454245883,3.863203763961792
0.6021555315034045,3.864406108856201
0.6021505748672744,3.865048885345459
0.6021462641048824,3.866288423538208
0.6021413106646378,3.8669376373291016
0.6021370030575335,3.868130683898926
0.6021320528096598,3.868760347366333
0.6021277483543443,3.869974136352539
0.6021228012953325,3.870565891265869
0.6021184999883126,3.871757984161377
0.6021135561146587,3.8723793029785156
0.6021092579524461,3.873579263687134
0.6021043172606522,3.8742423057556152
0.6021000222397642,3.875422239303589
0.6020950847263372,3.876051664352417
0.6020907928432966,3.8773372173309326
0.6020858585047488,3.878014087677002
0.6020815697560838,3.879216432571411
0.6020766385889327,3.8798482418060303
0.6020723529711768,3.8810617923736572
0.6020674249719457,3.881660223007202
0.6020631424816372,3.882899045944214
0.6020582176468546,3.8835134506225586
0.6020539382805381,3.8847217559814453
0.6020490166067375,3.8853495121002197
0.6020447403609621,3.886557102203369
0.6020398218446825,3.887206554412842
0.602035548716003,3.8883841037750244
0.6020306333537887,3.8890268802642822
0.6020263633387652,3.8902485370635986
0.6020214511271659,3.890883684158325
0.6020171842223636,3.8920705318450928
0.6020122751579338,3.8927035331726074
0.6020080113599237,3.8939290046691895
0.6020031054392236,3.8945655822753906
0.6019988447445812,3.89575457572937
0.6019939419641762,3.8963558673858643
0.6019896843694827,3.8977572917938232
0.6019847847259434,3.8984363079071045
0.6019805302277853,3.8997015953063965
0.6019756337176874,3.900325298309326
0.6019713823126561,3.9016788005828857
0.6019664889325809,3.9023430347442627
0.6019622406172733,3.903661012649536
0.6019573503638067,3.9043047428131104
0.6019531051348249,3.9056384563446045
0.6019482180045584,3.9062716960906982
0.6019439758585099,3.9075534343719482
0.6019390918480401,3.9081850051879883
0.6019348527815371,3.9093830585479736
0.6019299718874661,3.9100139141082764
0.6019257358971262,3.911186456680298
0.6019208581160606,3.9118196964263916
0.6019166251985069,3.913036346435547
0.6019117505270588,3.9136464595794678
0.6019075206789192,3.914860963821411
0.6019026491137061,3.9154446125030518
0.6018984223316135,3.9166531562805176
0.6018935538692577,3.9172770977020264
0.6018893301498507,3.9184749126434326
0.6018844647869799,3.9191110134124756
0.6018802441269018,3.920295000076294
0.6018753818601483,3.9209237098693848
0.6018711642560477,3.922145366668701
0.6018663050820496,3.922786235809326
0.6018620905305802,3.923981189727783
0.6018572344459802,3.9246039390563965
0.6018530229438008,3.925823450088501
0.6018481699452469,3.926412582397461
0.6018439614890214,3.927610397338867
0.6018391115731665,3.928218364715576
0.6018349061595638,3.9294161796569824
0.6018300593230662,3.9300811290740967
0.6018258569487605,3.9312636852264404
0.6018210131882832,3.9318947792053223
0.6018168138499534,3.93310284614563
0.6018119731621646,3.933698892593384
0.601807776856495,3.934934139251709
0.6018029392380679,3.9355289936065674
0.6017987459617479,3.93672776222229
0.6017939114093609,3.9373269081115723
0.6017897211590845,3.9386093616485596
0.6017848896694209,3.9392502307891846
0.6017807024418873,3.940448760986328
0.6017758740116353,3.9410817623138428
0.6017716898035491,3.942307710647583
0.6017668644294021,3.9429590702056885
0.6017626832374724,3.944138288497925
0.6017578609161286,3.9447522163391113
0.6017536827370698,3.9459588527679443
0.6017488634652325,3.946561098098755
0.6017446882957638,3.947746992111206
0.6017398720701415,3.9483482837677
0.6017356999069872,3.9495387077331543
0.6017308867242928,3.950212240219116
0.6017267175641823,3.9513862133026123
0.6017219074211339,3.9520256519317627
0.6017177412608012,3.953242540359497
0.6017129341541222,3.9538843631744385
0.6017087709903067,3.955078363418579
0.6017039669167248,3.9556655883789062
0.6016998067461704,3.9568674564361572
0.6016950057024189,3.957453966140747
0.6016908485218748,3.9586658477783203
0.6016860505046913,3.9592771530151367
0.6016818963109113,3.960462808609009
0.6016771013170387,3.96110463142395
0.6016729501067818,3.9623169898986816
0.6016681581329677,3.962963342666626
0.6016640099029976,3.9641530513763428
0.6016592209459946,3.964775562286377
0.6016550756930799,3.9659905433654785
0.6016502897496455,3.9665820598602295
0.6016461474705598,3.967773914337158
0.6016413645374563,3.9683711528778076
0.601637225228978,3.9695606231689453
0.6016324453029726,3.970222234725952
0.6016283089618849,3.971376657485962
0.6016235320397495,3.9720301628112793
0.6016193986628406,3.973235845565796
0.6016146247413522,3.9738879203796387
0.6016104943254152,3.9750754833221436
0.6016057234013553,3.9756815433502197
0.601601595943188,3.976872444152832
0.6015968280133431,3.9774763584136963
0.601592703509748,3.978668451309204
0.6015879385709096,3.97929310798645
0.6015838170186943,3.9804699420928955
0.6015790550676584,3.9811103343963623
0.6015749364636351,3.982326030731201
0.6015701774972027,3.9829726219177246
0.6015660618381885,3.9841675758361816
0.6015613058531651,3.984804630279541
0.601557193135982,3.9860141277313232
0.6015524401291781,3.986617088317871
0.6015483303506526,3.9878058433532715
0.6015435803188837,3.988417148590088
0.6015394734758471,3.989619016647339
0.6015347264159329,3.9902894496917725
0.6015306225052216,3.9914448261260986
0.6015258784139869,3.992112159729004
0.601521777432442,3.9933204650878906
0.6015170363067162,3.9939892292022705
0.6015129382511829,3.995170831680298
0.6015082000878005,3.9957833290100098
0.6015041049551296,3.997072219848633
0.6014993697509294,3.99765682220459
0.6014952775379757,3.998889923095703
0.6014905452898013,3.9994828701019287
0.601486455993425,4.000691890716553
0.6014817266981247,4.00130033493042
0.6014776403151902,4.0025177001953125
0.6014729139696171,4.00316596031189
0.6014688304969936,4.004353046417236
0.6014641070980055,4.004997253417969
0.6014600265325671,4.006213665008545
0.6014553060770262,4.006840705871582
0.6014512284156516,4.00802755355835
0.601446510900425,4.008624792098999
0.6014424361399974,4.009852170944214
0.601437721561957,4.01046347618103
0.6014336496993644,4.011643409729004
0.6014289380553862,4.012283563613892
0.6014248690875214,4.013535261154175
0.6014201603744866,4.014214038848877
0.6014160942982467,4.015437841415405
0.601411388513041,4.016085624694824
0.6014073253253277,4.017273664474487
0.6014026224648417,4.017927169799805
0.6013985621625618,4.019134283065796
0.6013938622236897,4.019773960113525
0.6013898048037545,4.020966529846191
0.6013851077833962,4.021581649780273
0.6013810532427211,4.022837162017822
0.6013763591377805,4.023452281951904
0.6013723074732862,4.024724006652832
0.6013676162806721,4.025358438491821
0.6013635674892834,4.026565313339233
0.6013588792059091,4.027214527130127
0.6013548332845555,4.0283989906311035
0.6013501479073389,4.029055595397949
0.6013461048529545,4.030320167541504
0.6013414223788176,4.030961036682129
0.6013373821883413,4.032160520553589
0.601332702614211,4.032814979553223
0.6013286652845862,4.034080982208252
0.6013239886073943,4.034717798233032
0.6013199541355682,4.035935401916504
0.6013152803522508,4.036550283432007
0.6013112487351762,4.0378100872039795
0.6013065778426735,4.0384321212768555
0.6013025490773071,4.039660930633545
0.6012978810725644,4.040294647216797
0.6012938551558676,4.0415260791778564
0.6012891900358343,4.042196989059448
0.6012851669647732,4.0433855056762695
0.6012805047264035,4.04405665397644
0.6012764844979482,4.045290231704712
0.6012718251382004,4.045933961868286
0.6012678077493263,4.047129392623901
0.6012631512651637,4.047739267349243
0.6012591367128496,4.0490217208862305
0.6012544831012397,4.049601316452026
0.6012504713824699,4.050812244415283
0.6012458206403847,4.0514020919799805
0.6012418117521473,4.052700519561768
0.6012371638765631,4.0533435344696045
0.6012331578158512,4.054560899734497
0.601228512803749,4.055194139480591
0.6012245095675596,4.056526184082031
0.6012198674159249,4.057147264480591
0.6012158670012598,4.058378458023071
0.601211227707082,4.0590105056762695
0.6012072301109476,4.0602052211761475
0.6012025936712212,4.060844659805298
0.6011985988906279,4.062101125717163
0.6011939653023513,4.062719821929932
0.6011899733343139,4.063945770263672
0.6011853425944903,4.064554452896118
0.6011813534360285,4.065793037414551
0.6011767255416653,4.066415786743164
0.601172739189803,4.067637920379639
0.6011681141379119,4.068270921707153
0.6011641305896771,4.069469451904297
0.6011595083772745,4.070130348205566
0.6011555276296998,4.071313858032227
0.6011509082538061,4.071967840194702
0.601146930303929,4.073206186294556
0.6011423137615691,4.07384991645813
0.6011383386064303,4.075016498565674
0.6011337248946337,4.075623035430908
0.6011297525312792,4.076809883117676
0.6011251416470795,4.077414274215698
0.6011211720725593,4.078683853149414
0.6011165640129947,4.079300165176392
0.6011125972243634,4.080482482910156
0.6011079919864759,4.081129550933838
0.6011040279807921,4.082343339920044
0.6010994255616285,4.082997798919678
0.6010954643359555,4.0842132568359375
0.6010908647325668,4.084882974624634
0.601086906283972,4.0860936641693115
0.6010823094934132,4.086699724197388
0.6010783538189682,4.087885618209839
0.6010737598382995,4.088503360748291
0.6010698069350804,4.089744329452515
0.6010652157613652,4.090386629104614
0.6010612656264522,4.09157133102417
0.601056677256759,4.092217445373535
0.601052729887237,4.093432664871216
0.601048144318638,4.09409761428833
0.6010441997115957,4.09528660774231
0.6010396169411679,4.095944404602051
0.6010356750936986,4.097146272659302
0.6010310951185227,4.097750425338745
0.6010271560277239,4.098956346511841
0.6010225788448852,4.099582672119141
0.6010186425078586,4.1007654666900635
0.6010140681144467,4.101378440856934
0.6010101345282982,4.10259485244751
0.6010055629214067,4.103228807449341
0.6010016320832466,4.104427337646484
0.6009970632599736,4.1050636768341064
0.6009931351669163,4.106280326843262
0.6009885691243639,4.10691499710083
0.600984643773528,4.1081013679504395
0.6009800805088028,4.108741998672485
0.6009761578973113,4.109965562820435
0.6009715974075236,4.110562086105347
0.6009676775325036,4.111750364303589
0.6009631198147682,4.1123435497283936
0.6009592026733508,4.113557815551758
0.6009546477247871,4.1142377853393555
0.600950733314108,4.115483045578003
0.600946181131839,4.116126775741577
0.6009422694490375,4.117339611053467
0.6009377200301905,4.117980718612671
0.6009338110724112,4.119160413742065
0.6009292644141176,4.119784355163574
0.6009253581785079,4.12098503112793
0.6009208142779036,4.121569395065308
0.6009169107616158,4.122802019119263
0.6009123696158407,4.123412132263184
0.6009084688160312,4.124613285064697
0.6009039304222292,4.125260829925537
0.6009000323360586,4.126466989517212
0.6008954966913778,4.127100706100464
0.6008916013160106,4.12834358215332
0.6008870684176031,4.128990173339844
0.6008831757502082,4.130205392837524
0.6008786455952306,4.130822658538818
0.6008747556329811,4.132035732269287
0.6008702282185936,4.132651329040527
0.6008663409586661,4.133854866027832
0.6008618162820338,4.134472370147705
0.6008579317216096,4.1357033252716064
0.6008534097799009,4.136314153671265
0.600849527916165,4.137516975402832
0.6008450087065528,4.138179540634155
0.6008411295366948,4.139326333999634
0.6008366130563558,4.1399617195129395
0.6008327365775691,4.141147136688232
0.6008282228236843,4.141790390014648
0.6008243490331664,4.142992973327637
0.6008198380029209,4.143586158752441
0.6008159668978733,4.144799709320068
0.6008114585884561,4.145391225814819
0.6008075901660843,4.146596670150757
0.6008030845746887,4.147230863571167
0.6007992188322026,4.1484105587005615
0.6007947159560254,4.149049520492554
0.6007908528906387,4.150265693664551
0.6007863527268814,4.150903701782227
0.6007824923358116,4.152087688446045
0.6007779948816797,4.152695655822754
0.6007741371621488,4.153923749923706
0.6007696424148513,4.154545307159424
0.6007657873640851,4.155739784240723
0.6007612953208353,4.156340837478638
0.6007574429360636,4.157531976699829
0.6007529535940789,4.158193588256836
0.6007491038725357,4.159348487854004
0.6007446172290372,4.159985065460205
0.6007407701679601,4.161173105239868
0.6007362862201735,4.1618266105651855
0.6007324418168045,4.1630332469940186
0.6007279605619588,4.163635969161987
0.600724118813544,4.164831638336182
0.6007196402488724,4.165435314178467
0.6007158011526612,4.166643142700195
0.6007113252754012,4.16727352142334
0.6007074888286477,4.168449878692627
0.6007030156360402,4.169097185134888
0.600699181836002,4.1703126430511475
0.6006947113252925,4.17093825340271
0.6006908801692316,4.172118186950684
0.6006864123376688,4.172753572463989
0.6006825838228506,4.1740052700042725
0.600678118667688,4.174656629562378
0.6006742927913822,4.175944805145264
0.6006698303098766,4.176572799682617
0.6006660070693568,4.177840709686279
0.6006615472587693,4.178455114364624
0.6006577266513129,4.179687023162842
0.6006532695089081,4.180323600769043
0.6006494515317967,4.1815526485443115
0.6006449970548433,4.182225227355957
0.6006411817053622,4.183446407318115
0.6006367298911331,4.184133052825928
0.6006329171665715,4.185359716415405
0.6006284680123433,4.186060667037964
0.6006246579099942,4.1872758865356445
0.6006202114130472,4.187935829162598
0.6006164039302079,4.189161777496338
0.6006119600878266,4.1898109912872314
0.6006081552217978,4.191035509109497
0.6006037140312703,4.191661596298218
0.600599911779357,4.192924976348877
0.6005954732379755,4.193570852279663
0.6005916735974863,4.194793939590454
0.6005872377025469,4.195408821105957
0.6005834406707943,4.19660496711731
0.6005790074195964,4.197251081466675
0.6005752129938969,4.198480844497681
0.6005707823837447,4.199124097824097
0.6005669905614184,4.200348377227783
0.6005625625896189,4.201009273529053
0.6005587733679902,4.202255487442017
0.6005543480318551,4.202909708023071
0.6005505614082518,4.204097747802734
0.6005461387050963,4.204729080200195
0.6005423546768501,4.205939054489136
0.6005379346039931,4.206537485122681
0.6005341531684396,4.207730054855347
0.6005297357232039,4.208346366882324
0.6005259568776826,4.209553956985474
0.6005215420573947,4.210249900817871
0.6005177657992489,4.211416721343994
0.6005133536012396,4.21208930015564
0.6005095799278161,4.213303089141846
0.6005051703494195,4.213963270187378
0.6005013992580691,4.215148687362671
0.6004969922966231,4.215761423110962
0.6004932237847008,4.216975688934326
0.6004888194375473,4.217578649520874
0.600485053502411,4.218801736831665
0.6004806517668957,4.219424247741699
0.6004768884059078,4.220653057098389
0.6004724892793797,4.22129487991333
0.6004687284899064,4.222551584243774
0.6004643319697187,4.223225355148315
0.6004605737491295,4.224449872970581
0.6004561798326392,4.2251152992248535
0.6004524241783071,4.226318597793579
0.600448032862875,4.226962566375732
0.6004442797721778,4.228139162063599
0.6004398910551679,4.228765964508057
0.6004361405254863,4.229968547821045
0.6004317544042667,4.230565309524536
0.6004280064329856,4.231749057769775
0.6004236229049281,4.232348442077637
0.6004198774894355,4.233563423156738
0.6004154965519158,4.234243869781494
0.6004117536896042,4.235493898391724
0.6004073753400014,4.236145257949829
0.6004036350282664,4.237354755401611
0.6003992592639635,4.238015413284302
0.6003955215002048,4.239189863204956
0.6003911483185884,4.239794492721558
0.6003874131002092,4.240998983383179
0.6003830424986697,4.2416017055511475
0.6003793098230767,4.2428271770477295
0.6003749417990083,4.24343204498291
0.6003712116636123,4.244644403457642
0.6003668462144124,4.24527645111084
0.6003631186166277,4.2464916706085205
0.6003587557396977,4.247132778167725
0.6003550306769425,4.248321294784546
0.6003506703696876,4.2489471435546875
0.6003469478393831,4.25016450881958
0.6003425900992119,4.250797271728516
0.6003388700987837,4.252023935317993
0.6003345149231086,4.252628803253174
0.6003307974499855,4.253883123397827
0.6003264448362224,4.254531621932983
0.6003227298878372,4.255784749984741
0.600318379833406,4.256409168243408
0.6003146674071947,4.257622957229614
0.6003103199095184,4.258288145065308
0.600306610002921,4.259459733963013
0.6003022650594266,4.260128736495972
0.6002985576698868,4.261323690414429
0.6002942152780046,4.262002944946289
0.6002905104029693,4.2632362842559814
0.6002861705601339,4.263858795166016
0.6002824681970538,4.2651286125183105
0.6002781309007026,4.2657201290130615
0.600274431047032,4.266952753067017
0.6002700962946065,4.267539978027344
0.6002663989478034,4.268725395202637
0.6002620667367484,4.26933741569519
0.6002583718942746,4.2705230712890625
0.6002540422220387,4.271182298660278
0.600250349881359,4.272416353225708
0.6002460227453944,4.273090839385986
0.6002423329039775,4.274338722229004
0.6002380083017398,4.27497410774231
0.600234320957058,4.276182174682617
0.6002299988860065,4.276836395263672
0.6002263140355356,4.278062343597412
0.6002219944931333,4.278716087341309
0.600218312134353,4.2799365520477295
0.6002139951180656,4.280543565750122
0.6002103152484588,4.2817466259002686
0.6002060007557568,4.282389402389526
0.6002023233728097,4.283644676208496
0.6001980114011665,4.284331321716309
0.6001943365023694,4.285546541213989
0.6001900270492618,4.286245107650757
0.6001863546321083,4.287405252456665
0.600182047695017,4.288080930709839
0.6001783777570041,4.289320468902588
0.6001740733334132,4.290020704269409
0.6001704058720415,4.29131817817688
0.6001661039594384,4.291979551315308
0.6001624389722122,4.293231010437012
0.6001581395680881,4.293918132781982
0.6001544770525151,4.295199871063232
0.6001501801543645,4.295835494995117
0.6001465201079558,4.297078847885132
0.6001422257132767,4.297709941864014
0.600138568133547,4.29893946647644
0.6001342762398412,4.299530744552612
0.6001306211243086,4.300760984420776
0.600126331729081,4.301369667053223
0.6001226790752674,4.302596569061279
0.6001183921760265,4.303250789642334
0.6001147419814568,4.304485082626343
0.6001104575757145,4.305124521255493
0.6001068098379173,4.3063836097717285
0.6001025279231896,4.307019472122192
0.600098882639697,4.308215141296387
0.6000946032135024,4.308872222900391
0.6000909603818498,4.310088396072388
0.600086683441711,4.31069278717041
0.6000830430594376,4.311946392059326
0.600079079849347,4.313637971878052
0.6000754420615034,4.315298080444336
0.6000711697412505,4.315919876098633
0.6000675341428946,4.317194700241089
0.6000632645454229,4.317855596542358
0.6000596313891904,4.319019556045532
0.6000553642679741,4.3196423053741455
0.6000517335513893,4.320837736129761
0.6000474689039679,4.321452379226685
0.6000438406245868,4.322750091552734
0.6000395784485031,4.3233864307403564
0.6000359526038853,4.324633598327637
0.6000316928966859,4.3252928256988525
0.6000280694843944,4.326503038406372
0.6000238122436288,4.327141523361206
0.60002019126123,4.328319787979126
0.6000159364844515,4.328967809677124
0.6000123179295149,4.3301756381988525
0.6000080656142801,4.33082127571106
0.6000044494843789,4.331990480422974
0.6000001996282476,4.332617282867432
0.5999965859209585,4.333815813064575
0.5999923385214943,4.334452867507935
0.5999887272343972,4.335636854171753
0.5999844822891666,4.33628249168396
0.5999808734198445,4.337491512298584
0.5999766309264175,4.338169813156128
0.5999730244724574,4.339399814605713
0.5999687844284076,4.340076684951782
0.5999651803873994,4.341289043426514
0.5999609427903035,4.341989517211914
0.5999573411598406,4.343190908432007
0.5999531060072788,4.343851089477539
0.5999495067849577,4.345065355300903
0.5999452740745136,4.3456690311431885
0.5999416772579346,4.346875190734863
0.5999374469871948,4.347469329833984
0.5999338525739613,4.348666429519653
0.5999296247405161,4.349278688430786
0.5999260327282346,4.35052752494812
0.5999218073296777,4.351216077804565
0.5999182177159584,4.352421045303345
0.5999139947498864,4.353100061416626
0.5999104075323427,4.354358196258545
0.5999061869963557,4.355026006698608
0.5999026021726044,4.356323719024658
0.599898384064306,4.356991291046143
0.5998948016319668,4.358274936676025
0.5998905859489637,4.358893156051636
0.5998870059056604,4.360142946243286
0.5998827926455625,4.360757827758789
0.5998792149889214,4.361982345581055
0.5998750041493423,4.362590551376343
0.5998714288769932,4.363828182220459
0.5998672204555495,4.364457368850708
0.5998636475651257,4.365676403045654
0.5998594415594372,4.366335153579712
0.5998558710485752,4.367560625076294
0.5998516674562652,4.368196964263916
0.5998480993226049,4.369422435760498
0.5998438981412997,4.370082378387451
0.5998403323824837,4.371282577514648
0.5998361336098132,4.371926546096802
0.5998325702234881,4.373172283172607
0.5998283738570851,4.373793840408325
0.5998248128409005,4.37500262260437
0.5998206188784014,4.375597953796387
0.5998170602300097,4.376893758773804
0.5998128686690541,4.3774871826171875
0.5998093123861115,4.378702878952026
0.5998051232243422,4.3793299198150635
0.5998015693045079,4.380511045455933
0.5997973825395705,4.3811869621276855
0.5997938309805073,4.382424354553223
0.5997896466100511,4.383080005645752
0.5997860974094245,4.384264707565308
0.5997819154311019,4.384918689727783
0.5997783685865808,4.386154413223267
0.5997741889980476,4.386778831481934
0.5997706445073043,4.387977361679077
0.5997664673062193,4.388578653335571
0.5997629251669291,4.389813661575317
0.5997587503509543,4.390442371368408
0.5997552105607958,4.391643524169922
0.5997510381275964,4.39230489730835
0.5997475006842514,4.3935182094573975
0.5997433306314961,4.394202709197998
0.5997397955326496,4.3953704833984375
0.5997356278580097,4.396029472351074
0.5997320951013497,4.397236108779907
0.5997279298025003,4.3978753089904785
0.5997243993857184,4.399075746536255
0.5997202364603375,4.399688720703125
0.599716708381128,4.4008948802948
0.5997125478268965,4.401487350463867
0.5997090220829573,4.402761936187744
0.59970486389756,4.403408050537109
0.5997013404865915,4.40468430519104
0.5996971846677157,4.405327558517456
0.5996936635874226,4.406558513641357
0.5996895101327588,4.407203197479248
0.599685991380848,4.408423900604248
0.5996818402880902,4.409106254577637
0.599678323862272,4.410337448120117
0.5996741751291172,4.410981893539429
0.5996706610271049,4.4121787548065186
0.5996665146512531,4.412809610366821
0.5996630028707635,4.414041996002197
0.599658858849918,4.414688587188721
0.5996553493886708,4.415884971618652
0.5996512077205381,4.4164879322052
0.599647700576256,4.417850017547607
0.5996435612585457,4.418482780456543
0.5996400564289549,4.419711589813232
0.5996359194593792,4.420335531234741
0.5996324169422088,4.42153787612915
0.5996282823184838,4.422196388244629
0.5996247821114659,4.423392057418823
0.5996206498313101,4.424051284790039
0.5996171519321801,4.425255298614502
0.5996130219933159,4.4259138107299805
0.5996095263998122,4.427102565765381
0.5996053987999644,4.427720069885254
0.5996019055098284,4.428930044174194
0.599597780246725,4.429524660110474
0.5995942892577015,4.430746793746948
0.599590166329074,4.43137001991272
0.5995866776389105,4.4325783252716064
0.5995825570424931,4.4332275390625
0.5995790706489404,4.434450626373291
0.5995749523824704,4.4350972175598145
0.5995714682832827,4.436301946640015
0.5995673523445003,4.43694543838501
0.5995638705374342,4.438186168670654
0.5995597569240834,4.438812017440796
0.5995562774068988,4.440018177032471
0.5995521661167259,4.440611124038696
0.5995486888871859,4.441829442977905
0.5995445799179406,4.442428827285767
0.5995411049738113,4.443649530410767
0.5995369983232461,4.444299936294556
0.5995335256622967,4.445505857467651
0.5995294213281676,4.4461798667907715
0.5995259509481703,4.447350740432739
0.5995218489282357,4.447979211807251
0.5995183808269655,4.4492127895355225
0.5995142811189876,4.4498724937438965
0.5995108152942228,4.451092481613159
0.5995067178959662,4.451699495315552
0.5995032543454879,4.4529128074646
0.5994991592547205,4.453503847122192
0.5994956979763133,4.454740762710571
0.599491605190806,4.455359697341919
0.599488146182257,4.456553936004639
0.5994840556997836,4.45720911026001
0.599480598958883,4.4584059715271
0.5994765107772203,4.45903754234314
0.5994730563017616,4.460233688354492
0.5994689704186896,4.460857629776001
0.5994655182064691,4.462077379226685
0.5994614346197705,4.462690830230713
0.5994579846685875,4.463911056518555
0.5994539033760483,4.464520454406738
0.5994504556837048,4.46573543548584
0.599446376683114,4.466369867324829
0.5994429312474154,4.467545986175537
0.5994388545365646,4.468181133270264
0.5994354113553194,4.469398021697998
0.5994313369320035,4.470054388046265
0.5994278960030226,4.471233129501343
0.5994238238650393,4.471850156784058
0.599420385186137,4.473073720932007
0.5994163153312873,4.473661184310913
0.5994128789002807,4.474886178970337
0.5994088113263681,4.475478410720825
0.5994053771410774,4.476787328720093
0.5994013118459084,4.4774017333984375
0.5993978799041565,4.478636026382446
0.599393816885541,4.479275941848755
0.5993903871851541,4.480464935302734
0.5993863264409044,4.481115102767944
0.5993828989797115,4.482341051101685
0.5993788405076432,4.48300313949585
0.5993754152834758,4.48420262336731
0.5993713590814076,4.484850883483887
0.5993679360921009,4.4860756397247314
0.5993638821578537,4.486715793609619
0.5993604614012453,4.487893104553223
0.5993564097326436,4.488518238067627
0.599352991206574,4.489726543426514
0.5993489418014452,4.490374803543091
0.5993455255037582,4.491568565368652
0.5993414783599319,4.492203950881958
0.599338064288474,4.4934241771698
0.5993340194037837,4.494091033935547
0.5993306075564041,4.495282888412476
0.5993265649286855,4.495909929275513
0.5993231553032368,4.497118234634399
0.5993191149303289,4.49770975112915
0.5993157075246658,4.498924732208252
0.5993116694044102,4.499513387680054
0.5993082642163912,4.500716924667358
0.5993042283466328,4.501342535018921
0.5993008253741186,4.502564430236816
0.5992967917527043,4.50321364402771
0.5992933909935592,4.504425287246704
0.5992893596183398,4.505068302154541
0.59928596107043,4.506330966949463
0.5992819319392588,4.506975173950195
0.5992785356004541,4.508173704147339
0.5992745087111873,4.508802890777588
0.5992711145793601,4.510017395019531
0.5992670899298564,4.51061224937439
0.5992636980028822,4.5118114948272705
0.5992596755910036,4.512407064437866
0.5992562858667604,4.513636827468872
0.5992522656903718,4.5143141746521
0.5992488781667407,4.5154969692230225
0.5992448602237093,4.5161402225494385
0.599241474898574,4.517342567443848
0.5992374591867706,4.517998695373535
0.5992340760580183,4.519179821014404
0.5992300625753155,4.5197913646698
0.5992266816408355,4.521018028259277
0.5992226703851099,4.521601915359497
0.5992192916427947,4.522847414016724
0.5992152826119251,4.523441314697266
0.5992119060596697,4.524688243865967
0.5992078992515378,4.525319337844849
0.5992045248872403,4.5265374183654785
0.5992005202997307,4.527190208435059
0.599197148121292,4.528385877609253
0.5991931457522921,4.52902889251709
0.5991897757576159,4.530264616012573
0.5991857756050158,4.530891418457031
0.5991824077920087,4.532181262969971
0.5991784098537015,4.532815456390381
0.5991750442202725,4.534067153930664
0.5991710484941538,4.5346996784210205
0.5991676850382152,4.5359947681427
0.599163691522184,4.536599159240723
0.5991603302416504,4.537893533706665
0.5991563389336078,4.538518190383911
0.599152979826397,4.539726734161377
0.5991489907242473,4.540351152420044
0.5991456337882799,4.541571617126465
0.5991416468899299,4.542234420776367
0.5991382921231291,4.5434410572052
0.5991343074264884,4.544087171554565
0.5991309548267802,4.54529595375061
0.5991269723297616,4.545958757400513
0.5991236218950746,4.547138690948486
0.5991196415955935,4.547765493392944
0.5991162933238593,4.548967599868774
0.5991123152198333,4.549578428268433
0.5991089691089864,4.550796985626221
0.5991049931983368,4.551426410675049
0.5991016492463138,4.552651882171631
0.5990976755269637,4.553276777267456
0.5990943337317048,4.554515600204468
0.599090362201581,4.555159330368042
0.5990870225610285,4.556361436843872
0.5990830532180597,4.556997060775757
0.5990797157301591,4.558239936828613
0.5990757485722769,4.558861255645752
0.5990724132349763,4.560066223144531
0.5990684482601155,4.5606677532196045
0.5990651150713654,4.561898708343506
0.5990611522774634,4.562492370605469
0.5990578212352172,4.563731908798218
0.5990538606202139,4.564382314682007
0.5990505317224282,4.565598249435425
0.5990465732842661,4.566253423690796
0.5990432465288996,4.56744384765625
0.5990392902655244,4.568084478378296
0.5990359656505387,4.569307327270508
0.5990320115598984,4.569958209991455
0.599028689083258,4.571138381958008
0.5990247371633034,4.571741104125977
0.5990214168229752,4.5729591846466064
0.5990174670716599,4.573538064956665
0.5990141488656139,4.574792385101318
0.599010201280894,4.575397491455078
0.5990068852071024,4.576602458953857
0.5990029397869371,4.577241659164429
0.5989996258433751,4.578462600708008
0.598995682585726,4.579108238220215
0.5989923707703713,4.58030366897583
0.5989884296732028,4.580946445465088
0.598985119984036,4.582171678543091
0.598981181045315,4.58281397819519
0.5989778734803193,4.584017038345337
0.5989739366980154,4.584639310836792
0.5989706312551767,4.585878133773804
0.5989666966272623,4.586481809616089
0.598963393304569,4.587697982788086
0.5989594608290191,4.588331937789917
0.5989561596244627,4.589537143707275
0.5989522292992548,4.59020471572876
0.5989489302108291,4.5913872718811035
0.5989450020339439,4.592017412185669
0.5989417050596448,4.5932395458221436
0.5989377790290653,4.593896389007568
0.5989344841668924,4.595180988311768
0.598930560280604,4.595798492431641
0.5989272675285593,4.5971057415008545
0.5989233457845502,4.597698211669922
0.598920055140638,4.59893274307251
0.5989161355368993,4.599555015563965
0.5989128469991263,4.600805044174194
0.5989089295336516,4.601397275924683
0.5989056431000279,4.602675676345825
0.5989017277708134,4.603316307067871
0.5988984434393512,4.604548931121826
0.5988945302443955,4.605185270309448
0.5988912480131097,4.60641884803772
0.5988873369504149,4.607052803039551
0.5988840568173227,4.6082470417022705
0.5988801478848923,4.608880281448364
0.5988768698480146,4.610105752944946
0.5988729630438554,4.610698699951172
0.5988696871012147,4.611898899078369
0.5988657824233359,4.612483024597168
0.5988625085729575,4.61370849609375
0.5988586060193711,4.61435079574585
0.5988553342592832,4.615611553192139
0.5988514338280035,4.616233587265015
0.5988481641562365,4.617448329925537
0.5988442658452809,4.618095636367798
0.5988409982598681,4.619286775588989
0.5988371020672562,4.619896173477173
0.5988338365662332,4.6211018562316895
0.5988299424899871,4.621716737747192
0.5988266790713925,4.622945070266724
0.5988227871095373,4.623534917831421
0.5988195257714118,4.624749422073364
0.5988156359219748,4.625352144241333
0.5988123766623621,4.626564025878906
0.5988084889233732,4.627200126647949
0.5988052317403194,4.628386735916138
0.5988013461098116,4.629018783569336
0.598798091001365,4.6302478313446045
0.5987942074773731,4.630876302719116
0.5987909544415853,4.632052421569824
0.598787073022147,4.632678747177124
0.5987838220570716,4.633910179138184
0.5987799427402272,4.634531736373901
0.5987766938439206,4.635745286941528
0.598772816627713,4.636359930038452
0.598769569798234,4.637562036514282
0.5987656946807084,4.638235330581665
0.5987624499161184,4.639394044876099
0.5987585768953229,4.640061140060425
0.598755334193686,4.641233682632446
0.598751463267671,4.641895771026611
0.5987482226270535,4.643113613128662
0.598744353793872,4.64371919631958
0.598741115212343,4.644930124282837
0.5987372484700504,4.645515441894531
0.5987340119456814,4.646740674972534
0.598730147292336,4.647347450256348
0.5987269128232011,4.648550987243652
0.5987230502568635,4.6491968631744385
0.598719817841039,4.650403738021851
0.5987159573597721,4.651053190231323
0.5987127269953375,4.652260065078735
0.598708868597207,4.652902841567993
0.5987056402822438,4.654148101806641
0.5987017839653176,4.654796123504639
0.59869855769791,4.656127691268921
0.598694703460259,4.656737804412842
0.5986914792384934,4.657992362976074
0.5986876270781907,4.6585845947265625
0.5986844049001565,4.659788131713867
0.5986805548152775,4.660398244857788
0.5986773346790663,4.661611080169678
0.598673486667689,4.662281274795532
0.5986702685713947,4.663479566574097
0.5986664226316003,4.66412353515625
0.5986632065733196,4.665343761444092
0.5986593627031908,4.666000843048096
0.5986561486810226,4.667166471481323
0.598652306878645,4.667818546295166
0.5986490948906911,4.669027328491211
0.5986452551541529,4.669618606567383
0.5986420451985173,4.670841932296753
0.5986382075259089,4.671428918838501
0.5986349996006978,4.672665596008301
0.5986311639901123,4.6733078956604
0.5986279580934349,4.674528360366821
0.5986241245429678,4.675173282623291
0.5986209206729354,4.6763646602630615
0.5986170891806846,4.67699670791626
0.5986138873354111,4.678221940994263
0.598610057899477,4.678844451904297
0.5986068580770785,4.680036544799805
0.5986030306955639,4.680640459060669
0.5985998328941596,4.681874513626099
0.5985960075651697,4.682464599609375
0.5985928117828807,4.68371057510376
0.5985889885045235,4.684351444244385
0.5985857947394732,4.685592174530029
0.5985819735098584,4.68625545501709
0.5985787817601732,4.6874473094940186
0.598574962577414,4.688068866729736
0.5985717728412221,4.68927526473999
0.5985679557034332,4.6899285316467285
0.5985647679788658,4.691133260726929
0.5985609528841649,4.691734313964844
0.5985577671693552,4.692969560623169
0.5985539541158619,4.693573236465454
0.5985507704089459,4.694807052612305
0.5985469593947826,4.695417881011963
0.5985437776938984,4.696648359298706
0.5985399687171901,4.697307825088501
0.5985367890204781,4.698548316955566
0.5985329820793518,4.699208974838257
0.5985298043849555,4.7004125118255615
0.5985259994775404,4.701064825057983
0.598522823783605,4.702301979064941
0.5985190209080335,4.702967166900635
0.5985158472127067,4.704183578491211
0.5985120463671132,4.7048139572143555
0.5985088746685453,4.706052780151367
0.5985050758510663,4.70667028427124
0.59850190614741,4.707873344421387
0.5984981093561849,4.708478689193726
0.5984949416455951,4.70970606803894
0.5984911468787653,4.71036434173584
0.5984879811593995,4.711523532867432
0.5984841884151089,4.712181329727173
0.5984810246851269,4.713408946990967
0.5984772339615217,4.7141265869140625
0.5984740722190857,4.715442180633545
0.598470283514315,4.716097354888916
0.5984671237575891,4.717332601547241
0.5984633370698036,4.718000888824463
0.5984601792969552,4.719238042831421
0.5984563946243086,4.71985650062561
0.5984532388335065,4.721073627471924
0.5984494561741545,4.721681594848633
0.5984463023635705,4.722925662994385
0.5984425217156714,4.7235212326049805
0.5984393698834796,4.7247397899627686
0.5984355912451934,4.7253501415252686
0.5984324413895702,4.726567029953003
0.5984286647590602,4.727208375930786
0.598425516878184,4.728430986404419
0.5984217422536153,4.7290918827056885
0.5984185963456673,4.730328798294067
0.5984148237252075,4.730972528457642
0.598411679788371,4.732170581817627
0.5984079091701902,4.732810020446777
0.5984047672026507,4.734038829803467
0.5984009985849208,4.734663963317871
0.5983978585848666,4.735867023468018
0.5983940919657625,4.736459016799927
0.5983909539313839,4.737669944763184
0.5983871893090823,4.738341808319092
0.5983840532385718,4.739508152008057
0.5983805882334483,4.741208791732788
0.5983774544750388,4.74285888671875
0.598373693304359,4.743499040603638
0.5983705612828144,4.744741916656494
0.598366802292109,4.745359420776367
0.598363672228929,4.746575832366943
0.5983599152280694,4.747222423553467
0.5983567871214418,4.748420476913452
0.5983530321086159,4.749072313308716
0.5983499059567448,4.750290870666504
0.5983461529301434,4.7509307861328125
0.5983430287312355,4.752122402191162
0.5983392776890512,4.752739429473877
0.5983361554413154,4.753967046737671
0.5983324063817433,4.754588842391968
0.5983292860833909,4.755781888961792
0.5983255390046286,4.756394863128662
0.598322420653873,4.75759220123291
0.5983186755541203,4.758258819580078
0.5983155591491774,4.759416103363037
0.5983118160266361,4.760089159011841
0.5983087015657241,4.761281490325928
0.5983049604185983,4.761934757232666
0.5983018478999377,4.763141393661499
0.598298108726434,4.763757705688477
0.5982949981482475,4.764965057373047
0.5982912609465748,4.765553951263428
0.5982881523070872,4.766768455505371
0.5982844170754567,4.767361879348755
0.5982813103728952,4.76857852935791
0.59827757710952,4.76921010017395
0.5982744723421143,4.770427227020264
0.5982707410452103,4.7710490226745605
0.598267638211192,4.772309303283691
0.598263908878977,4.772950172424316
0.5982608079765801,4.774189472198486
0.5982570806072741,4.774832010269165
0.5982539816347351,4.776008605957031
0.5982502562265606,4.776744365692139
0.5982471591821177,4.777847766876221
0.5982434357332996,4.778487205505371
0.5982403406151936,4.7796595096588135
0.5982366191239588,4.780284881591797
0.5982335259304329,4.781519412994385
0.5982298063950102,4.782199859619141
0.5982267151243094,4.783378601074219
0.5982229975429306,4.784034729003906
0.5982199081933024,4.7852301597595215
0.5982161925642011,4.785902261734009
0.5982131051338954,4.787087678909302
0.5982093914553074,4.787736892700195
0.598206305942576,4.788932800292969
0.5982025942127391,4.7895143032073975
0.5981995106158363,4.790736675262451
0.5981958008329913,4.791345596313477
0.5981927191501731,4.792556047439575
0.5981890113125625,4.793209552764893
0.5981859315420879,4.794427871704102
0.5981822256479563,4.795067310333252
0.5981791477880861,4.796253204345703
0.5981754438356807,4.796886205673218
0.5981723678846775,4.798110246658325
0.5981686658722473,4.798739194869995
0.5981655918283768,4.79990553855896
0.5981618917541733,4.800514459609985
0.5981588196157028,4.801715850830078
0.5981551214779797,4.802350282669067
0.5981520512431787,4.8035523891448975
0.5981483550401917,4.804208993911743
0.5981452867073321,4.8053998947143555
0.5981415924373393,4.8060691356658936
0.5981385260046953,4.807258367538452
0.5981348336659571,4.8078837394714355
0.5981317691318045,4.809076309204102
0.598128078722583,4.809675693511963
0.5981250160852007,4.810883283615112
0.5981213276037607,4.811486005783081
0.5981182668614288,4.81272029876709
0.5981145803060369,4.813331842422485
0.5981115214570386,4.814538955688477
0.5981078368259639,4.8151891231536865
0.5981047798685838,4.816373586654663
0.5981010971600976,4.8170084953308105
0.5980980420926227,4.81824803352356
0.5980943613049983,4.818866968154907
0.5980913081257181,4.820063352584839
0.5980876292572307,4.820672035217285
0.5980845779644366,4.8218910694122314
0.598080901013364,4.822478771209717
0.5980778516053497,4.823711395263672
0.5980741765699717,4.8243536949157715
0.5980711290450327,4.825561046600342
0.5980674559236313,4.826226711273193
0.5980644102800656,4.827386140823364
0.598060739070925,4.828038215637207
0.5980576953070327,4.829232692718506
0.5980540260084392,4.829893589019775
0.5980509841225223,4.831068992614746
0.5980473167327643,4.831671476364136
0.5980442767231274,4.832902431488037
0.5980406112404955,4.833509206771851
0.5980375731054448,4.834743976593018
0.5980339095282317,4.8353705406188965
0.5980308732660761,4.836686611175537
0.5980272115925765,4.837315082550049
0.5980241772016267,4.838552951812744
0.5980205174301378,4.839199066162109
0.5980174849087065,4.840383052825928
0.5980138270375276,4.841026306152344
0.5980107963839298,4.842252254486084
0.5980071404113619,4.842907667160034
0.5980041116239149,4.844096660614014
0.5980004575482614,4.844730377197266
0.5979974306252843,4.845934152603149
0.5979937784448507,4.846542119979858
0.5979907533846651,4.847731113433838
0.597987103097759,4.848340272903442
0.5979840798986882,4.849562168121338
0.5979804315036195,4.85026478767395
0.5979774101639889,4.851409435272217
0.5979737636590693,4.852098226547241
0.5979707441772069,4.853352785110474
0.5979670995607506,4.854045391082764
0.5979640819349858,4.855339765548706
0.5979604392053087,4.85600471496582
0.5979574234339736,4.857202053070068
0.5979537825893939,4.857846975326538
0.5979507686708226,4.859048366546631
0.5979471297096605,4.859651327133179
0.597944117642189,4.860875368118286
0.5979404805627668,4.8614678382873535
0.5979374703447331,4.862720966339111
0.5979338351453755,4.863339185714722
0.5979308267751201,4.864565849304199
0.5979271934541535,4.865194320678711
0.5979241869300184,4.866430044174194
0.5979205554857714,4.86708927154541
0.5979175508061012,4.868317365646362
0.5979139212369046,4.868950843811035
0.5979109184000457,4.8702006340026855
0.5979072907042323,4.870818376541138
0.5979042897085334,4.8720293045043945
0.5979006638844377,4.872634410858154
0.5978976647282493,4.873865604400635
0.5978940407742087,4.87448525428772
0.5978910434558836,4.87568211555481
0.5978874213702369,4.876289367675781
0.5978844258881296,4.877505540847778
0.5978808056692178,4.878180980682373
0.5978778120216853,4.87933611869812
0.5978741936678519,4.879999160766602
0.5978712018532528,4.881203651428223
0.5978675853628427,4.881846189498901
0.5978645953795381,4.88306450843811
0.5978609807508983,4.883664846420288
0.5978579925972513,4.884897470474243
0.5978543798287315,4.885488271713257
0.5978513935031067,4.886716365814209
0.5978477825930582,4.887328386306763
0.597844798093823,4.888537883758545
0.597841189040599,4.889192342758179
0.5978382063661223,4.8904128074646
0.5978345991680782,4.891052961349487
0.5978316183167313,4.892242431640625
0.5978280129722247,4.892876386642456
0.5978250339423805,4.8940980434417725
0.597821430449771,4.89472222328186
0.5978184532398049,4.896005630493164
0.5978148515974537,4.896610736846924
0.5978118762057427,4.897844076156616
0.5978082764120137,4.89845871925354
0.5978053028369371,4.899648904800415
0.5978017048901958,4.900280952453613
0.5977987331301349,4.90149712562561
0.5977951370287488,4.902170896530151
0.5977921670820868,4.9033637046813965
0.5977885728244255,4.9040141105651855
0.5977856046895478,4.905224084854126
0.597782012273983,4.905856370925903
0.5977790459492767,4.907036304473877
0.5977754553741822,4.907644510269165
0.5977724908580367,4.908842325210571
0.5977689021217882,4.909429550170898
0.5977659394125946,4.910638332366943
0.5977623525135696,4.9112749099731445
0.5977593916097212,4.912458181381226
0.5977558065462995,4.9131083488464355
0.597752847446192,4.914337396621704
0.5977492642167551,4.9149720668792725
0.5977463069187852,4.916158199310303
0.5977427255217169,4.916772127151489
0.5977397700242844,4.917986869812012
0.5977361904579704,4.918587684631348
0.5977332367594761,4.919787168502808
0.5977296590223041,4.9203808307647705
0.5977267071211514,4.921600103378296
0.597723131211511,4.922260046005249
0.5977201811061053,4.923457384109497
0.5977166070223879,4.924103498458862
0.5977136587111364,4.925308465957642
0.5977100864517358,4.925954103469849
0.5977071399330472,4.92714524269104
0.5977035694963595,4.927758455276489
0.5977006247686452,4.928949356079102
0.5976970561530672,4.929556608200073
0.5976941132147405,4.9307708740234375
0.5976905464186721,4.931368112564087
0.597687605268148,4.932593822479248
0.5976840402899906,4.9332358837127686
0.597681100925686,4.934444904327393
0.5976775377638431,4.935087442398071
0.5976746001841772,4.936275482177734
0.5976710388370542,4.936902046203613
0.5976681030404477,4.938121557235718
0.5976645435064522,4.938715696334839
0.5976616094913282,4.939918518066406
0.5976580517688692,4.940502882003784
0.5976551195336524,4.941699028015137
0.5976515636211415,4.942341089248657
0.5976486331642589,4.943540334701538
0.5976450790601092,4.9441986083984375
0.5976421503799892,4.945397138595581
0.5976385980826161,4.9460601806640625
0.5976356711776897,4.947234630584717
0.5976321206855102,4.947887659072876
0.5976291955542099,4.949073791503906
0.5976256468656431,4.9496941566467285
0.5976227235064036,4.9509217739105225
0.5976191766198706,4.951521158218384
0.597616255031128,4.952737808227539
0.5976127099450517,4.953371524810791
0.5976097901252446,4.954686403274536
0.5976062468380499,4.9553444385528564
0.5976033287856188,4.9565746784210205
0.5975997872957325,4.957221508026123
0.5975968710091197,4.958431243896484
0.5975933313149703,4.959049224853516
0.5975904167926198,4.960250377655029
0.5975868788926384,4.960873126983643
0.5975839661329962,4.962095499038696
0.5975804300256153,4.96272087097168
0.5975775190271297,4.963925361633301
0.5975739847107836,4.9645397663116455
0.5975710754719042,4.965737819671631
0.5975675429450296,4.966360569000244
0.5975646354642083,4.967551231384277
0.5975611047252434,4.968208312988281
0.597558199000934,4.969400644302368
0.5975546700483189,4.970059871673584
0.5975517660789772,4.971238613128662
0.597548238911154,4.971855640411377
0.5975453366952374,4.9730846881866455
0.5975418113106502,4.973675966262817
0.5975389108466179,4.974883317947388
0.5975353872437131,4.975467681884766
0.5975324885300265,4.976679801940918
0.5975289667072514,4.977304458618164
0.5975260697423738,4.9785003662109375
0.5975225496981785,4.979140996932983
0.5975196544805749,4.980321884155273
0.5975161362134108,4.980950355529785
0.5975132427415483,4.982179880142212
0.5975097262498689,4.982816219329834
0.5975068345222162,4.98401403427124
0.5975033198044769,4.98464822769165
0.5975004298195047,4.9858574867248535
0.5974969168741628,4.986466884613037
0.597494028630344,4.987664699554443
0.5974905174558586,4.98829984664917
0.5974876309516673,4.989500999450684
0.5974841215464997,4.99016547203064
0.5974812367804122,4.9913105964660645
0.597477729143025,4.991969108581543
0.5974748461135199,4.993190765380859
0.5974713402423779,4.993831157684326
0.597468458947935,4.995031833648682
0.597464954841505,4.995625257492065
0.5974620752806064,4.996825933456421
0.5974585729373566,4.9974586963653564
0.5974556951084857,4.998672008514404
0.5974521945268868,4.99928617477417
0.5974493184285298,5.000481843948364
0.5974458196070537,5.001140356063843
0.5974429452376974,5.002348184585571
0.5974394481748185,5.003023147583008
0.5974365755329527,5.004204988479614
0.5974330802271468,5.0048668384552
0.5974302093112623,5.006054162979126
0.5974267157610073,5.0066564083099365
0.5974238465695976,5.007838249206543
0.5974203547733726,5.008450746536255
0.5974174873049324,5.009730815887451
0.5974139972612192,5.010394334793091
0.5974111315142452,5.0115721225738525
0.5974076432215272,5.012227535247803
0.5974047791945177,5.013433218002319
0.59740129265128,5.014219522476196
0.5973984303427354,5.01540732383728
0.5973949455474649,5.01604700088501
0.5973920849558876,5.01724648475647
0.597388601907073,5.0179009437561035
0.5973857430309668,5.019077777862549
0.597382261727099,5.01967453956604
0.5973794045649697,5.020878553390503
0.5973759250045411,5.02146315574646
0.5973730695548963,5.0226850509643555
0.5973695917364011,5.023308277130127
0.5973667379977508,5.024522542953491
0.5973632619196849,5.025166273117065
0.5973604098905398,5.026378154754639
0.5973569355514013,5.027019739151001
0.5973540852302748,5.0282158851623535
0.5973506126285635,5.028843402862549
0.5973477640139704,5.03005576133728
0.5973442931481877,5.03066086769104
0.5973414462386446,5.031855583190918
0.5973379771072939,5.032450914382935
0.5973351319013194,5.033694505691528
0.5973316645029061,5.034372568130493
0.5973288209990203,5.0355610847473145
0.5973253553320511,5.036209344863892
0.5973225135287764,5.0374250411987305
0.5973190495917602,5.038121461868286
0.5973162094876202,5.039335012435913
0.5973127472790675,5.0399696826934814
0.5973099088725881,5.041167497634888
0.5973064483910111,5.041831731796265
0.5973036116807197,5.043061017990112
0.5973001529246328,5.043673276901245
0.5972973179090586,5.04487943649292
0.5972938608769778,5.0454816818237305
0.5972910275546519,5.046728134155273
0.5972875722450945,5.047341346740723
0.5972847406145497,5.048541307449341
0.5972812870260357,5.049183130264282
0.5972784570858065,5.050396680831909
0.597275005216857,5.051029443740845
0.5972721769654799,5.0522541999816895
0.5972687268146178,5.052900791168213
0.5972659002506308,5.0541322231292725
0.5972624518163812,5.054783344268799
0.5972596269383242,5.0559728145599365
0.5972561802192138,5.056565523147583
0.5972533570256284,5.057787179946899
0.5972499120201853,5.058382749557495
0.5972470905096153,5.059597969055176
0.5972436472163697,5.060231447219849
0.5972408273873602,5.061440467834473
0.597237385804844,5.062092304229736
0.5972345676559416,5.063350200653076
0.5972311277826886,5.064017057418823
0.5972283113124424,5.065214395523071
0.597224873146988,5.065868139266968
0.5972220583539481,5.067059516906738
0.5972186218948297,5.067648410797119
0.5972158087775485,5.068849802017212
0.5972123740233047,5.069478511810303
0.5972095625803363,5.070710897445679
0.5972061295295079,5.071336030960083
0.5972033197594077,5.072551012039185
0.5971998884105374,5.0731964111328125
0.5971970803118629,5.074505567550659
0.5971936506634947,5.075156211853027
0.5971908442348052,5.076404094696045
0.5971874162854851,5.07703971862793
0.5971846115253413,5.0782647132873535
0.5971811852736171,5.0788962841033936
0.5971783821805818,5.080098867416382
0.5971749576250026,5.0807366371154785
0.5971721561976403,5.08193039894104
0.5971687333367575,5.082543611526489
0.597165933573634,5.083741664886475
0.5971625124060004,5.0843706130981445
0.5971597143056839,5.0855772495269775
0.597156294829854,5.086244344711304
0.5971534983909138,5.087401390075684
0.5971500806054443,5.088048934936523
0.5971472858264516,5.089212894439697
0.5971438697299003,5.089890241622925
0.5971410766094282,5.091073036193848
0.5971376622003549,5.0916783809661865
0.5971348707369784,5.092976093292236
0.5971314580139446,5.093562126159668
0.5971286682062396,5.094781875610352
0.5971252571678086,5.09538197517395
0.5971224690143535,5.096590757369995
0.5971190596590903,5.097243309020996
0.5971162731584647,5.09843111038208
0.5971128654849359,5.099079132080078
0.5971100806357217,5.100259780883789
0.5971066746424956,5.100908041000366
0.5971038914432759,5.102138042449951
0.5971004871289226,5.102781772613525
0.5970977055782821,5.103976011276245
0.5970943029413734,5.1045823097229
0.597091523037899,5.105797052383423
0.5970881220770083,5.106414794921875
0.5970853438192882,5.107591390609741
0.5970819445329908,5.108245134353638
0.5970791679196151,5.109407663345337
0.5970757703064878,5.110152959823608
0.5970729953360481,5.111209869384766
0.5970695993946692,5.111981391906738
0.597066826065759,5.113009452819824
0.5970634317947092,5.113820314407349
0.5970606601059234,5.114796876907349
0.5970572675037846,5.11560320854187
0.59705449745372,5.116559982299805
0.5970511065190754,5.117349624633789
0.5970483381063306,5.118348121643066
0.5970449488377658,5.119091749191284
0.5970421820609408,5.120125770568848
0.5970387944570429,5.120824098587036
0.5970360293147394,5.121932506561279
0.5970326433740968,5.122574090957642
0.5970298798649183,5.123743295669556
0.5970264955861214,5.124385595321655
0.597023733708673,5.1255762577056885
0.597020351090314,5.126242399215698
0.5970175908432026,5.1274189949035645
0.5970142098838749,5.128067970275879
0.5970114512657088,5.129236221313477
0.597008071964008,5.129896879196167
0.5970053149733973,5.131066560745239
0.5970019373279203,5.13165807723999
0.5969991819634768,5.1329755783081055
0.5969958059728223,5.133578777313232
0.5969930522331595,5.134837627410889
0.5969896778959277,5.135433673858643
0.5969869257796605,5.136639595031738
0.5969835530944535,5.137276887893677
0.5969808026001988,5.13849139213562
0.5969774315656204,5.13913893699646
0.5969746826919964,5.140329599380493
0.5969713133066517,5.140967845916748
0.5969685660522784,5.1422035694122314
0.5969651983147743,5.142852544784546
0.5969624526782737,5.14403772354126
0.596959086587219,5.144653558731079
0.5969563425672141,5.145873308181763
0.5969529781212188,5.146467447280884
0.5969502357163344,5.147665500640869
0.5969468729140106,5.148303508758545
0.5969441321228734,5.14949631690979
0.5969407709628346,5.150165319442749
0.5969380317840728,5.1513285636901855
0.5969346722649341,5.151967763900757
0.5969319346971776,5.153184413909912
0.5969285768175558,5.153841972351074
0.596925840859436,5.155015468597412
0.5969224846179494,5.155626058578491
0.5969197502680995,5.156819105148315
0.5969163956633681,5.157424211502075
0.5969136629204227,5.158628940582275
0.5969103099510685,5.159266471862793
0.5969075788136639,5.160455942153931
0.59690422747831,5.161102771759033
0.596901497945084,5.162317514419556
0.5968981482423555,5.162961006164551
0.5968954203119478,5.164161443710327
0.5968920722404711,5.164804458618164
0.5968893459115229,5.166022062301636
0.5968859994699263,5.16661262512207
0.5968832747410802,5.167818069458008
0.5968799299279933,5.168412446975708
0.5968772067978939,5.169619083404541
0.5968738636119483,5.170295715332031
0.5968711420792414,5.171473741531372
0.59686780051907,5.172119140625
0.5968650805824033,5.173385381698608
0.5968617406466408,5.17405891418457
0.5968590223046634,5.175252914428711
0.5968556839919459,5.175907611846924
0.5968529672433085,5.17712664604187
0.596849630552274,5.177725791931152
0.5968469153956292,5.178931713104248
0.5968435803249168,5.179525375366211
0.5968408667589186,5.180722951889038
0.5968375333071695,5.181340456008911
0.5968348213304735,5.182575225830078
0.5968314894963301,5.1832275390625
0.5968287791075934,5.184422731399536
0.5968254488897002,5.18506121635437
0.5968227400875813,5.186273574829102
0.5968194114845843,5.18691086769104
0.5968167042677437,5.188095331192017
0.5968133772782899,5.188693284988403
0.5968106716453895,5.189921855926514
0.5968073462681279,5.190513372421265
0.5968046422178311,5.1918158531188965
0.5968013184514125,5.192429065704346
0.5967986159823845,5.193784952163696
0.5967952938254608,5.194441318511963
0.5967925929363682,5.1956398487091064
0.5967892723875933,5.196267127990723
0.5967865730771043,5.197479724884033
0.5967832541351332,5.1981446743011475
0.5967805564019176,5.1993248462677
0.5967772390654075,5.199988126754761
0.5967745429081364,5.2012012004852295
0.5967712271757456,5.2018609046936035
0.5967685325930923,5.203059673309326
0.5967652184634807,5.203654050827026
0.5967625254541195,5.204869508743286
0.5967592129259488,5.205454587936401
0.5967565214885555,5.206701755523682
0.5967532105604889,5.207333326339722
0.5967505206937415,5.208577394485474
0.5967472113644436,5.209227561950684
0.5967445230670207,5.210442781448364
0.5967412153351579,5.211076259613037
0.5967385286057407,5.212269067764282
0.5967352224699807,5.212913990020752
0.5967325373072512,5.2141430377960205
0.5967292327662633,5.2147767543792725
0.5967265491689053,5.21596622467041
0.5967232462213606,5.216555833816528
0.5967205641880595,5.2177629470825195
0.5967172628326304,5.218407392501831
0.596714582362073,5.219644784927368
0.5967112825974334,5.22031569480896
0.5967086036883082,5.221509695053101
0.5967053055131339,5.222170829772949
0.5967026281641308,5.22336483001709
0.5966993315770989,5.224010944366455
0.5966966557869093,5.225215673446655
0.5966933607866983,5.225847482681274
0.5966906865540155,5.227072715759277
0.5966873931393056,5.227710247039795
0.5966847204628238,5.228925943374634
0.596681428632297,5.229536294937134
0.5966787575107125,5.230742931365967
0.5966754672630518,5.231358528137207
0.5966727976950622,5.232611417770386
0.5966695090289525,5.233248472213745
0.596666841013257,5.234518051147461
0.5966635539273846,5.235172510147095
0.5966608874626838,5.236361503601074
0.5966576019557365,5.2369959354400635
0.5966549370407324,5.238248586654663
0.5966516531113998,5.23891806602478
0.5966489897447963,5.2401063442230225
0.596645707391769,5.240702152252197
0.5966430455722712,5.241915464401245
0.5966397647942421,5.2425291538238525
0.5966371045205568,5.243743419647217
0.5966338253162193,5.244369983673096
0.5966311665870547,5.245630502700806
0.5966278889551047,5.246312856674194
0.5966252317691706,5.247535467147827
0.5966219557083048,5.248172283172607
0.5966193000643124,5.249373435974121
0.5966160255732293,5.2500317096710205
0.5966133714698914,5.251295328140259
0.5966100985472912,5.2519309520721436
0.5966074459833219,5.253241300582886
0.5966041746279059,5.253921031951904
0.5966015236020212,5.25514817237854
0.5965982538124924,5.255744934082031
0.5965956043234096,5.256951808929443
0.5965923360984726,5.257547616958618
0.5965896881449103,5.258758068084717
0.596586421483271,5.259369611740112
0.5965837750639493,5.260621786117554
0.5965805099643156,5.261280536651611
0.5965778650779563,5.262517690658569
0.5965746015390367,5.263163328170776
0.5965719581843633,5.264362812042236
0.5965686962048685,5.264993190765381
0.5965660543806055,5.266214847564697
0.5965627939592475,5.266852140426636
0.5965601536641209,5.26807975769043
0.5965568947996135,5.268671989440918
0.5965542560323511,5.269874572753906
0.5965509987234089,5.270491123199463
0.5965483614827399,5.27167820930481
0.5965451057280793,5.27229380607605
0.5965424700127345,5.273508787155151
0.5965392158110735,5.274185657501221
0.5965365816197847,5.275346040725708
0.5965333289698428,5.2760069370269775
0.596530696301344,5.2771828174591064
0.5965274452018421,5.2778379917144775
0.5965248140548679,5.279012441635132
0.5965215645045283,5.2795939445495605
0.5965189348778154,5.280787467956543
0.596515686875362,5.28141188621521
0.5965130587676485,5.282637596130371
0.5965098123118066,5.283276557922363
0.5965071857218318,5.284467458724976
0.596503940811328,5.285114765167236
0.5965013157378328,5.286338806152344
0.5964980723713956,5.2869768142700195
0.5964954488131224,5.288183689117432
0.5964922069894816,5.28879714012146
0.5964895849451741,5.290019989013672
0.5964863446630606,5.290613412857056
0.5964837241314646,5.291800498962402
0.5964804853896111,5.29240608215332
0.5964778663694726,5.293627500534058
0.5964746291666134,5.29430079460144
0.5964720116566812,5.295466661453247
0.5964687759915517,5.2961132526397705
0.5964661599905748,5.297313690185547
0.5964629258619123,5.297959804534912
0.5964603113686423,5.299153566360474
0.5964570787751847,5.299763917922974
0.596454465788374,5.300963640213013
0.5964512347288616,5.3015501499176025
0.5964486232472643,5.302792310714722
0.5964453937204384,5.30339503288269
0.5964427837428096,5.304603576660156
0.5964395557474129,5.305244207382202
0.5964369472725097,5.306467533111572
0.5964337208072866,5.307129621505737
0.5964311138338673,5.308351993560791
0.5964278888975632,5.308981418609619
0.5964252834243874,5.310208559036255
0.5964220600157498,5.310835599899292
0.5964194560415785,5.312025547027588
0.596416234159356,5.312659025192261
0.596413631682952,5.3139050006866455
0.5964104113258943,5.314519643783569
0.5964078103460215,5.31573486328125
0.5964045915128802,5.316343545913696
0.5964019920283042,5.317577362060547
0.5963987747178321,5.318251609802246
0.5963961767273197,5.319417715072632
0.5963929609382711,5.320054292678833
0.5963903644405905,5.321249485015869
0.5963871501717212,5.321889162063599
0.5963845551656419,5.323099136352539
0.5963813424157092,5.323685169219971
0.5963787489000025,5.324910640716553
0.5963755376677646,5.32549786567688
0.5963729456412032,5.326721668243408
0.5963697359254204,5.3273351192474365
0.596367145386778,5.328521251678467
0.5963639371862115,5.329152584075928
0.5963613481342636,5.330411434173584
0.5963581414476763,5.331045627593994
0.5963555538811998,5.332230567932129
0.5963523487073558,5.3328845500946045
0.5963497626251285,5.334133625030518
0.5963465589627936,5.334767580032349
0.5963439743635954,5.335946321487427
0.5963407722115368,5.336544990539551
0.5963381890941484,5.337723970413208
0.5963349884511342,5.338363409042358
0.5963324068143382,5.339546203613281
0.5963292076791387,5.3401970863342285
0.5963266275217186,5.341393947601318
0.5963234298931048,5.342047452926636
0.596320851213846,5.343258619308472
0.5963176550905908,5.343900442123413
0.5963150778882799,5.345107316970825
0.5963118832691571,5.345720529556274
0.5963093075425818,5.346930265426636
0.5963061144263672,5.347512245178223
0.5963035401743171,5.348731279373169
0.5963003485597872,5.3493428230285645
0.5962977757810529,5.350549697875977
0.5962945856669862,5.351202487945557
0.5962920143603598,5.35237979888916
0.5962888257455361,5.353031158447266
0.5962862559098112,5.354250192642212
0.5962830687930111,5.354879379272461
0.5962805004269826,5.3560731410980225
0.5962773148069889,5.356679677963257
0.596274747909453,5.357882261276245
0.5962715637850494,5.358479261398315
0.5962689983548037,5.35967755317688
0.5962658157247754,5.360286474227905
0.5962632517606191,5.361502408981323
0.5962600706237527,5.3621721267700195
0.5962575081244861,5.363401174545288
0.5962543284795695,5.364048004150391
0.5962517674439942,5.365264177322388
0.5962485892898172,5.365917444229126
0.5962460297167363,5.367105722427368
0.596242853052089,5.3677122592926025
0.5962402949403072,5.368928909301758
0.5962371197639821,5.3695173263549805
0.5962345631123053,5.370860576629639
0.5962313894230954,5.371473550796509
0.5962288342303309,5.372714042663574
0.5962256620270314,5.37333083152771
0.5962231082919875,5.374554872512817
0.5962199375733946,5.375204563140869
0.5962173852948813,5.376378774642944
0.5962142160597925,5.377030849456787
0.5962116652366215,5.378256559371948
0.5962084974838355,5.378883600234985
0.5962059481148191,5.380059003829956
0.5962027818431366,5.380666255950928
0.5962002339270888,5.381873369216919
0.5961970691353111,5.382476568222046
0.5961945226710474,5.383691072463989
0.5961913593579778,5.384341239929199
0.5961888143443149,5.385535001754761
0.5961856525087577,5.386205434799194
0.5961831089445135,5.38738489151001
0.5961799485852742,5.388018608093262
0.5961774064692683,5.389222621917725
0.5961742475851542,5.389876365661621
0.5961717069162075,5.391072034835815
0.5961685495060268,5.39167594909668
0.596166010282961,5.39290452003479
0.5961628543455237,5.393496990203857
0.5961603165671625,5.394720077514648
0.5961571621012797,5.395331859588623
0.5961546257664478,5.396521329879761
0.5961514727709316,5.397167921066284
0.5961489378784552,5.398374319076538
0.5961457863521198,5.399010181427002
0.5961432529008263,5.4001784324646
0.5961401028424866,5.400797367095947
0.5961375708312048,5.402013540267944
0.5961344222396774,5.402620077133179
0.5961318916672373,5.403830528259277
0.5961287445413399,5.404467821121216
0.596126215406573,5.40566349029541
0.5961230697451249,5.406306743621826
0.5961205420468642,5.407466173171997
0.5961173978486854,5.4081292152404785
0.5961148715857648,5.409320592880249
0.5961117288496777,5.410001039505005
0.5961092040209324,5.41118597984314
0.5961060627457598,5.411815166473389
0.5961035393500267,5.413041353225708
0.5961003995345932,5.4136292934417725
0.5960978775707105,5.4148828983306885
0.5960947392138418,5.415480852127075
0.5960922186806487,5.4167351722717285
0.5960890817811719,5.417346000671387
0.5960865626775091,5.4185497760772705
0.5960834272342527,5.41920280456543
0.5960809095589623,5.42038631439209
0.596077775570756,5.421024799346924
0.596075259322681,5.422243356704712
0.596072126788356,5.422882080078125
0.5960696119663412,5.424074411392212
0.5960664808847297,5.424694776535034
0.5960639674876211,5.425935983657837
0.5960608378575566,5.426527500152588
0.5960583258842016,5.427765130996704
0.5960551977045195,5.428374290466309
0.5960526871537662,5.429710149765015
0.5960495604233024,5.4303882122039795
0.596047051294001,5.431690692901611
0.5960439260115934,5.43233060836792
0.5960414183025948,5.433572292327881
0.5960382944670822,5.4342498779296875
0.5960357881772389,5.435420513153076
0.5960326657874616,5.436037063598633
0.5960301609156274,5.437236070632935
0.5960270399704268,5.437875509262085
0.5960245365154567,5.439049005508423
0.5960214170136757,5.439632177352905
0.5960189149744258,5.440837144851685
0.5960157969149086,5.441425085067749
0.5960132962902367,5.442643642425537
0.5960101796718286,5.443280220031738
0.5960076804605935,5.444472789764404
0.5960045652821415,5.445122003555298
0.5960020674832033,5.446337461471558
0.595998953743555,5.446969270706177
0.5959964573557753,5.448154449462891
0.5959933450537801,5.448751449584961
0.5959908500760216,5.4499571323394775
0.5959877392105302,5.450549125671387
0.595985245641657,5.451741695404053
0.5959821362115211,5.452331066131592
0.5959796440503984,5.4535439014434814
0.5959765360544713,5.454225063323975
0.5959740452999658,5.455419301986694
0.5959709387371018,5.4560630321502686
0.5959684493880811,5.457254409790039
0.5959653442571362,5.457897663116455
0.5959628563124695,5.459072113037109
0.5959597526123005,5.459663152694702
0.5959572660708584,5.460852861404419
0.5959541638003234,5.461445331573486
0.5959516786609774,5.462665319442749
0.5959485778189362,5.463285446166992
0.5959460940805593,5.464473485946655
0.5959429946658724,5.465119361877441
0.5959405123273389,5.466338634490967
0.5959374143388688,5.466973304748535
0.595934933399054,5.4681572914123535
0.5959318368356639,5.468765497207642
0.5959293572934444,5.469974517822266
0.5959262621539989,5.470574617385864
0.5959237840082531,5.471763849258423
0.5959206902916179,5.472356796264648
0.5959182135412248,5.473599433898926
0.5959151212462673,5.474292516708374
0.5959126458901075,5.475424528121948
0.5959095550156961,5.476080894470215
0.5959070810526511,5.47727632522583
0.5959039915976556,5.477941036224365
0.5959015190266086,5.479107141494751
0.5958984309898998,5.479731798171997
0.5958959598097351,5.480936765670776
0.5958928731901851,5.481526851654053
0.5958904033997883,5.482745409011841
0.5958873181962707,5.48335862159729
0.5958848497945283,5.484636545181274
0.5958817660059178,5.485285758972168
0.5958792989917179,5.48648476600647
0.5958762166168906,5.487139940261841
0.5958737509891224,5.488400459289551
0.5958706700269552,5.489043235778809
0.5958682057845094,5.4902732372283936
0.595865126233881,5.490931510925293
0.5958626633756492,5.49212646484375
0.5958595852354391,5.492747783660889
0.5958571237603144,5.49397087097168
0.5958540470294036,5.4945948123931885
0.5958515869362802,5.495795965194702
0.5958485116135509,5.496399402618408
0.595846052901324,5.497621059417725
0.5958429789856597,5.498287200927734
0.5958405216532262,5.499490976333618
0.5958374491435118,5.50017237663269
0.5958349931897694,5.501376390457153
0.5958319220848906,5.5020740032196045
0.5958294675087387,5.503288745880127
0.5958263978075824,5.503957509994507
0.5958239446079212,5.505197763442993
0.5958208763093761,5.505825757980347
0.5958184244851072,5.507013320922852
0.5958153575880629,5.507595062255859
0.5958129071380892,5.508798122406006
0.5958098416414366,5.509385585784912
0.5958073925646621,5.510636568069458
0.5958043284672928,5.511279582977295
0.5958018807626229,5.5124711990356445
0.5957988180634307,5.513126850128174
0.5957963717297717,5.514341592788696
0.595793310427651,5.514978885650635
0.5957908654639107,5.5161659717559814
0.5957878055577571,5.516775608062744
0.5957853619628445,5.517989158630371
0.5957823034515553,5.518593788146973
0.5957798612243801,5.519790410995483
0.5957768041068532,5.520387649536133
0.5957743632463273,5.521594762802124
0.5957713075214621,5.522261142730713
0.5957688680264978,5.523470163345337
0.595765813693195,5.524132490158081
0.5957633755627061,5.52535343170166
0.5957603226198676,5.526017665863037
0.595757885852769,5.527223110198975
0.595754834299298,5.527850866317749
0.5957523988945058,5.529063701629639
0.5957493487293063,5.529673337936401
0.5957469146857381,5.530891418457031
0.5957438659077157,5.53150200843811
0.5957414332242901,5.532717227935791
0.5957383858323514,5.533355712890625
0.595735954507988,5.534592866897583
0.5957329085010408,5.535245656967163
0.5957304785346608,5.536427736282349
0.5957274339116143,5.537076473236084
0.5957250053021398,5.538304567337036
0.5957219620619044,5.538959264755249
0.5957195348082587,5.540142297744751
0.5957164929497458,5.540747404098511
0.5957140670508534,5.541959762573242
0.5957110265729757,5.542572021484375
0.5957086020277624,5.543777704238892
0.5957055629294339,5.544403553009033
0.5957031397368269,5.545607328414917
0.5957001020169626,5.546262264251709
0.5956976801758896,5.547441482543945
0.595694643833406,5.548091173171997
0.5956922233427966,5.549298524856567
0.5956891883766107,5.549946546554565
0.5956867692353955,5.551145792007446
0.5956837356444264,5.55175518989563
0.595681317851537,5.5529820919036865
0.5956782856347043,5.5535829067230225
0.5956758691890737,5.5548036098480225
0.5956728383452983,5.555404424667358
0.5956704232458603,5.556608200073242
0.5956673937740649,5.5572509765625
0.5956649800197549,5.558474063873291
0.5956619519188626,5.559140682220459
0.595659539508617,5.56032133102417
0.5956565127775526,5.560987949371338
0.5956541017103089,5.5622124671936035
0.595651076347998,5.562852144241333
0.5956486666226951,5.564054489135742
0.5956456426280647,5.5646703243255615
0.5956432342436425,5.565901756286621
0.5956402116156208,5.566505670547485
0.5956378045710203,5.567769289016724
0.5956347833085365,5.5684051513671875
0.5956323776026999,5.5696046352386475
0.5956293577046847,5.570273160934448
0.5956269533365558,5.5714333057403564
0.5956239348019405,5.57207727432251
0.5956215317704636,5.573280572891235
0.5956185145981815,5.5739524364471436
0.5956161129023023,5.57512354850769
0.5956130970912872,5.5757317543029785
0.5956106967299528,5.576959133148193
0.5956076822791396,5.577557802200317
0.5956052832512982,5.578768491744995
0.5956022701596235,5.579384088516235
0.5955998724642243,5.58057975769043
0.5955968607306255,5.5812201499938965
0.5955944643666187,5.582416772842407
0.5955914539900345,5.583072185516357
0.5955890589563719,5.584249019622803
0.5955860499357422,5.584907054901123
0.5955836562313761,5.586122274398804
0.595580648565642,5.586742639541626
0.5955782561895265,5.587937116622925
0.5955752498776299,5.588544845581055
0.5955728588287201,5.589762210845947
0.5955698538696044,5.590389966964722
0.5955674641468566,5.591665029525757
0.5955644605394659,5.592310190200806
0.5955620721418372,5.593618631362915
0.5955590698851175,5.594293594360352
0.5955566828115665,5.595543622970581
0.5955536819044643,5.596172571182251
0.5955512961539504,5.597414970397949
0.5955482965954141,5.598073482513428
0.595545912166898,5.599250555038452
0.5955429139558762,5.599872350692749
0.59554053084832,5.601068019866943
0.5955375339837629,5.601664066314697
0.5955351521961296,5.602916479110718
0.5955321566769888,5.603523254394531
0.5955297762082423,5.60471510887146
0.59552678203347,5.605315208435059
0.5955244028825761,5.606525182723999
0.595521410051126,5.607161283493042
0.5955190322170508,5.608442306518555
0.5955160407278779,5.609076023101807
0.5955136642095888,5.6103808879852295
0.5955106740616488,5.610988140106201
0.5955082988581147,5.612197399139404
0.5955053100503647,5.6128246784210205
0.5955029361605555,5.614047288894653
0.5954999486919534,5.614663600921631
0.5954975761148401,5.615850448608398
0.5954945899843456,5.616430282592773
0.5954922187188999,5.617636203765869
0.5954892339254734,5.618267774581909
0.5954868639706687,5.619450330734253
0.5954838805132717,5.620089530944824
0.5954815118680824,5.6212873458862305
0.5954785297456775,5.621928691864014
0.5954761624090791,5.6231677532196045
0.5954731816206301,5.623798131942749
0.5954708155915992,5.6250224113464355
0.5954678361360713,5.625637769699097
0.5954654714135852,5.626904487609863
0.5954624932899444,5.627503871917725
0.5954601298729821,5.6287384033203125
0.5954571530801956,5.629350662231445
0.5954547909677371,5.63058066368103
0.5954518155047733,5.63122296333313
0.5954494546957997,5.632442235946655
0.5954464805616277,5.6331260204315186
0.5954441210551208,5.634349346160889
0.5954411482487116,5.634986639022827
0.595438790043655,5.636202096939087
0.59543581856398,5.636842966079712
0.5954334616593581,5.638036727905273
0.59543049150539,5.638651132583618
0.595428135900188,5.639883518218994
0.5954251670709009,5.640465974807739
0.5954228127641055,5.641787528991699
0.5954198452584745,5.642416715621948
0.5954174922490734,5.643684387207031
0.5954145260660745,5.6443397998809814
0.5954121743530564,5.645534038543701
0.5954092094916669,5.646209716796875
0.5954068590740216,5.647376775741577
0.5954038955332197,5.648000717163086
0.5954015464099384,5.649193286895752
0.5953985841887037,5.649832725524902
0.5953962363587785,5.6510169506073
0.5953932754560913,5.651616096496582
0.5953909289185152,5.652831077575684
0.5953879693333576,5.653428077697754
0.5953856240871248,5.654661178588867
0.5953826658184794,5.655299186706543
0.5953803218625854,5.656486988067627
0.5953773649094357,5.657118082046509
0.5953750222428771,5.658348321914673
0.5953720666042085,5.658980131149292
0.5953697252259826,5.660170316696167
0.5953667709007809,5.660781145095825
0.5953644308098864,5.66199517250061
0.5953614777971389,5.662612438201904
0.5953591389925755,5.663815975189209
0.5953561872912704,5.664448261260986
0.595353849772039,5.665707111358643
0.5953508993811656,5.666370868682861
0.595348563146268,5.667633295059204
0.5953456140648167,5.668349504470825
0.595343279113256,5.669507026672363
0.5953403313402184,5.670222282409668
0.5953379976709985,5.671383619308472
0.5953350512053669,5.672006607055664
0.5953327188174932,5.6732306480407715
0.5953297736582615,5.673868894577026
0.5953274425507401,5.6750688552856445
0.595324498696903,5.67568302154541
0.5953221688687411,5.676886320114136
0.5953192263192946,5.677478551864624
0.5953168977695005,5.678696870803833
0.5953139565234414,5.679315805435181
0.5953116292510247,5.680504322052002
0.5953086893073511,5.681143045425415
0.5953063633113223,5.6823508739471436
0.5953034246690331,5.683001279830933
0.5953010999484037,5.684215307235718
0.5952981626064995,5.6848626136779785
0.5952958391602821,5.686099529266357
0.5952929031177636,5.686701536178589
0.5952905809449722,5.687896251678467
0.5952876462008421,5.688480615615845
0.595285325300491,5.68972373008728
0.5952823918537526,5.690359354019165
0.5952800722248581,5.6915740966796875
0.5952771400745157,5.692245960235596
0.5952748217160946,5.693503141403198
0.595271890861154,5.694215536117554
0.595269573772224,5.69539213180542
0.5952666442116916,5.696041822433472
0.5952643283912722,5.697241306304932
0.5952614001241556,5.6978919506073
0.5952590855712667,5.699100494384766
0.5952561585965747,5.699759244918823
0.5952538453102374,5.700973987579346
0.5952509196269798,5.701568365097046
0.5952486076062165,5.702801465988159
0.5952456832134039,5.703417778015137
0.5952433724572376,5.704646110534668
0.5952404493538823,5.705292224884033
0.5952381398613374,5.706523180007935
0.5952352180464524,5.707190752029419
0.5952329098165543,5.708409547805786
0.5952299892891533,5.70904278755188
0.5952276823209286,5.710303544998169
0.5952247630800268,5.71094536781311
0.5952224573725027,5.7121477127075195
0.5952195394171163,5.712781667709351
0.5952172349693213,5.714024543762207
0.5952143182984676,5.714646577835083
0.5952120151094313,5.715842247009277
0.5952090997221284,5.716440200805664
0.5952067977908816,5.717681169509888
0.5952038836861488,5.718354940414429
0.595201583011723,5.719555377960205
0.5951986701885805,5.720206022262573
0.5951963707700085,5.721467971801758
0.5951934592274779,5.7221527099609375
0.5951911610637933,5.723493576049805
0.5951882508008971,5.724161148071289
0.5951859538911347,5.72544264793396
0.595183044906896,5.72610330581665
0.5951807492500916,5.727413892745972
0.5951778415435354,5.728082656860352
0.595175547138726,5.729315996170044
0.5951726407088774,5.7300074100494385
0.5951703475551008,5.731234312057495
0.5951674424009866,5.731888055801392
0.5951651504972815,5.7331321239471436
0.5951622466179296,5.73375129699707
0.5951599559633359,5.734983205795288
0.5951570533577749,5.735576868057251
0.5951547639513339,5.736788034439087
0.5951518626185932,5.737401723861694
0.5951495744593469,5.738621950149536
0.5951466743984575,5.73927116394043
0.5951443874854485,5.740464925765991
0.5951414886954421,5.741113901138306
0.595139203027715,5.742337465286255
0.5951363055076243,5.742952346801758
0.595134021084224,5.7441511154174805
0.595131124833083,5.744782209396362
0.5951288416530554,5.7459938526153564
0.595125946669899,5.746604681015015
0.5951236647322912,5.747795820236206
0.5951207710161555,5.74839448928833
0.5951184903200157,5.74959659576416
0.5951155978699373,5.7502570152282715
0.5951133184143148,5.751432657241821
0.5951104272293317,5.752125978469849
0.5951081490132767,5.753336668014526
0.5951052590924278,5.754031658172607
0.5951029822113644,5.755699634552002
0.5950997932495925,5.757436513900757
0.5950978177175381,5.758077144622803
0.5950946300960872,5.759202718734741
0.5950926559302724,5.75993013381958
0.5950894695824152,5.7609593868255615
0.5950874966399683,5.761760950088501
0.5950843115647306,5.762740850448608
0.5950823398447105,5.763609170913696
0.5950791560411332,5.764485836029053
0.5950771855425995,5.765465259552002
0.5950740030097241,5.7662694454193115
0.5950720337317376,5.767306089401245
0.595068852468607,5.76802134513855
0.5950668844102291,5.769170761108398
0.5950637044158871,5.769815683364868
0.5950617375761806,5.771000862121582
0.595058558849672,5.771634101867676
0.5950565932277008,5.772858619689941
0.5950534157680711,5.773467063903809
0.5950514513628998,5.774717092514038
0.5950482751691959,5.775357246398926
0.5950463119798903,5.776547908782959
0.5950431370511601,5.777205467224121
0.5950411750767867,5.778415203094482
0.5950380014120789,5.779052734375
0.5950360406517055,5.780245065689087
0.59503286825007,5.780900716781616
0.5950309087027652,5.782150030136108
0.5950277375632529,5.782762765884399
0.5950257792280864,5.783968448638916
0.595022609349749,5.784584999084473
0.5950206522257916,5.785797595977783
0.5950174836076819,5.786404609680176
0.5950155276940051,5.7876667976379395
0.5950123603351769,5.7883055210113525
0.5950104056308535,5.789594411849976
0.5950072395303617,5.790255784988403
0.5950052860344653,5.791457653045654
0.5950021211913658,5.792072534561157
0.5950001689029709,5.793293476104736
0.5949970053163202,5.793974876403809
0.5949950542345025,5.795196294784546
0.5949918919033587,5.795822620391846
0.5949899420271948,5.797024965286255
0.5949867809506166,5.797624588012695
0.5949848322791842,5.798863410949707
0.5949816724562313,5.7994701862335205
0.5949797249886088,5.8007237911224365
0.5949765664183422,5.8013293743133545
0.5949746201536091,5.802541971206665
0.5949714628350904,5.803169012069702
0.5949695177723274,5.804372787475586
0.5949663617046195,5.805005311965942
0.5949644178429078,5.806235313415527
0.5949612630250742,5.806846618652344
0.5949593203634967,5.808145046234131
0.5949561667946024,5.808736085891724
0.5949542253322422,5.809957027435303
0.5949510730113527,5.8105833530426025
0.5949491327472944,5.811813116073608
0.5949459816734765,5.812411308288574
0.5949440426068054,5.813674449920654
0.5949408927791267,5.814361095428467
0.5949389549089295,5.815519571304321
0.5949358063264586,5.816185474395752
0.5949338696518222,5.8173627853393555
0.594930722313629,5.818042755126953
0.5949287868336417,5.8192527294158936
0.5949256407387966,5.819905996322632
0.5949237064525478,5.821108818054199
0.5949205616001225,5.821742534637451
0.5949186285067026,5.8230040073394775
0.5949154848957694,5.823599100112915
0.5949135529942695,5.8248512744903564
0.5949104106239022,5.825461149215698
0.5949084799134143,5.826687335968018
0.5949053387826875,5.82732629776001
0.5949034092623049,5.828564405441284
0.5949002693702937,5.829211711883545
0.5948983410391104,5.8304877281188965
0.5948952023848915,5.831148624420166
0.5948932752420025,5.832366228103638
0.5948901378246534,5.833013296127319
0.5948882118691549,5.834266901016235
0.5948850756877536,5.834919691085815
0.5948831509187424,5.8361146450042725
0.5948800159723686,5.836734294891357
0.5948780923889426,5.837953090667725
0.5948749586766765,5.838556528091431
0.5948730362779346,5.839765548706055
0.5948699037988575,5.8403966426849365
0.5948679825838995,5.841586112976074
0.5948648513370935,5.842292070388794
0.5948629313050203,5.843520879745483
0.5948598012895688,5.844202756881714
0.5948578824394819,5.845402002334595
0.5948547536544689,5.846101760864258
0.5948528359854711,5.847377777099609
0.5948497084299817,5.8480072021484375
0.5948477919411767,5.849329471588135
0.594844665614297,5.850008964538574
0.594842750304789,5.851280689239502
0.5948396252056063,5.851944446563721
0.594837711074501,5.853217601776123
0.5948345872021029,5.853888511657715
0.5948326742485069,5.855117559432983
0.5948295516019825,5.855707168579102
0.594827639825003,5.85692572593689
0.5948245184034421,5.8575310707092285
0.5948226078021874,5.858743906021118
0.5948194876046808,5.859377861022949
0.5948175781782606,5.860656023025513
0.5948144592039,5.861302375793457
0.5948125509514243,5.86253023147583
0.5948094331993025,5.863175630569458
0.5948075261198822,5.864391326904297
0.594804409589093,5.865027666091919
0.5948025036818402,5.866265773773193
0.594799388371478,5.866897106170654
0.594797483635506,5.86809229850769
0.5947943695446666,5.868716239929199
0.5947924659790891,5.869974136352539
0.594789353106869,5.870597839355469
0.5947874507108007,5.871800184249878
0.5947843390562972,5.872397184371948
0.5947824378288544,5.8736536502838135
0.5947793273911658,5.874323844909668
0.594777427331465,5.875597238540649
0.5947743181096907,5.876240968704224
0.5947724192168495,5.877482652664185
0.5947693112100899,5.87813925743103
0.594767413483227,5.879361152648926
0.594764306690583,5.879971265792847
0.594762410128818,5.881196022033691
0.5947593045493921,5.881850719451904
0.5947574091518452,5.883095979690552
0.59475430478474,5.883695363998413
0.5947524105505329,5.8849287033081055
0.5947493073948527,5.885518789291382
0.5947474143231075,5.886759996414185
0.594744312377957,5.887370347976685
0.5947424204677969,5.888584136962891
0.5947393197322823,5.889233827590942
0.5947374289828313,5.890441179275513
0.5947343294560592,5.891096115112305
0.5947324398664425,5.892333507537842
0.5947293415475206,5.893008232116699
0.5947274531168643,5.894276142120361
0.594724356004901,5.894945383071899
0.5947224687323319,5.896137475967407
0.5947193728264369,5.8967437744140625
0.5947174867110827,5.897957801818848
0.5947143920103667,5.898545980453491
0.5947125070513561,5.899738073348999
0.5947094135549305,5.900361061096191
0.5947075297513932,5.901593923568726
0.59470443745837,5.902266025543213
0.5947025548094366,5.9034810066223145
0.5946994637189291,5.904133319854736
0.5946975822237309,5.905333042144775
0.5946944923348535,5.905981063842773
0.5946926119925229,5.907154321670532
0.5946895233043906,5.907772779464722
0.5946876441140608,5.90898323059082
0.5946845566257896,5.909590721130371
0.5946826785865947,5.910864591598511
0.5946795922973014,5.911497354507446
0.5946777154083768,5.912744998931885
0.5946746303171792,5.913382530212402
0.5946727545776608,5.914607524871826
0.5946696706836775,5.91524076461792
0.594667796092702,5.916421890258789
0.594664713395053,5.9170777797698975
0.5946628399517581,5.918292760848999
0.5946597584495638,5.918920993804932
0.5946578861530883,5.920117139816284
0.5946548058454703,5.920733213424683
0.5946529346949537,5.922018051147461
0.5946498555810342,5.922626733779907
0.5946479855756173,5.9238362312316895
0.5946449076545195,5.924467325210571
0.594643038793343,5.925675630569458
0.5946399620641915,5.92633318901062
0.5946380943463982,5.927506685256958
0.5946350188083175,5.928157567977905
0.5946331522330506,5.929354429244995
0.5946300778851669,5.930014133453369
0.5946282124515704,5.931201696395874
0.5946251392930105,5.93181300163269
0.5946232750002292,5.933035135269165
0.5946202030301212,5.933638095855713
0.5946183398773008,5.934865236282349
0.5946152690947734,5.935466051101685
0.5946134070810607,5.93668007850647
0.5946103374852433,5.937312126159668
0.5946084766097861,5.938534498214722
0.5946054081998091,5.93918514251709
0.5946035484617558,5.940366744995117
0.5946004812367505,5.9410014152526855
0.5945986226352504,5.942232131958008
0.5945955565943496,5.942869424819946
0.594593699128553,5.944070100784302
0.5945906342708894,5.944683313369751
0.5945887779399475,5.945902585983276
0.5945857142646552,5.946491241455078
0.5945838590677199,5.947689533233643
0.5945807965739341,5.9483020305633545
0.5945789425101584,5.949516534805298
0.5945758811970149,5.9501848220825195
0.5945740282655525,5.95136284828186
0.5945709681321878,5.951996326446533
0.5945691163321936,5.953216314315796
0.5945660573777453,5.953858375549316
0.5945642067083746,5.9550557136535645
0.5945611489319815,5.955657243728638
0.5945592993923908,5.956860780715942
0.5945562427931921,5.957454442977905
0.5945543943825388,5.9586873054504395
0.5945513389596747,5.959320068359375
0.594549491677117,5.960529327392578
0.5945464374297285,5.961179733276367
0.5945445912744254,5.962385177612305
0.5945415382016548,5.963001489639282
0.5945396931727661,5.9642980098724365
0.5945366412737564,5.964929819107056
0.5945347973704427,5.966161727905273
0.5945317466443376,5.966761350631714
0.594529903865761,5.967952489852905
0.594526854311705,5.968536615371704
0.5945250126570276,5.969842910766602
0.5945219642741667,5.9704506397247314
0.5945201237425521,5.971651077270508
0.5945170765300324,5.972278356552124
0.5945152371206448,5.97350001335144
0.5945121910776133,5.974181652069092
0.5945103527896181,5.97535252571106
0.5945073079152233,5.9759886264801025
0.5945054707477861,5.977170467376709
0.5945024270411772,5.977828025817871
0.5945005909934651,5.97900128364563
0.5944975484537917,5.979591369628906
0.5944957135249722,5.9807915687561035
0.5944926721513851,5.981409072875977
0.5944908383406269,5.982634782791138
0.5944877981322779,5.9832775592803955
0.5944859654387504,5.984474420547485
0.594482926394792,5.985126256942749
0.5944810948176655,5.98634147644043
0.5944780569372511,5.986977577209473
0.5944762264756966,5.9881627559661865
0.5944731897579805,5.988785743713379
0.5944713604111701,5.990011692047119
0.5944683248553072,5.990615129470825
0.5944664966224136,5.991830587387085
0.5944634622275601,5.992444038391113
0.5944616351077573,5.993666648864746
0.59445860187307,5.994347333908081
0.5944567758655322,5.99552059173584
0.5944537437901686,5.996156215667725
0.5944519188940716,5.9973838329315186
0.5944488879771904,5.998053789138794
0.5944470641917103,5.999236106872559
0.5944440344324708,5.999855279922485
0.5944422117567846,6.001057863235474
0.5944391831543473,6.001654148101807
0.5944373615876328,6.0028932094573975
0.5944343341411589,6.0034849643707275
0.5944325136825951,6.0046916007995605
0.5944294873912462,6.005308151245117
0.5944276680400128,6.006509780883789
0.5944246429029519,6.007154941558838
0.5944228246582295,6.008342742919922
0.5944198006746203,6.008982419967651
0.5944179835355899,6.01020073890686
0.5944149607045972,6.010818958282471
0.594413144670441,6.01203989982605
0.5944101229912299,6.012662887573242
0.5944083080611311,6.013885259628296
0.5944052875328679,6.014533996582031
0.5944034737060102,6.0157153606414795
0.594400454327862,6.016343116760254
0.5943986416034303,6.017549991607666
0.594395623374565,6.018217325210571
0.5943938117517445,6.01938533782959
0.594390794671331,6.020022392272949
0.5943889841493083,6.02122163772583
0.5943859682165161,6.021862983703613
0.5943841587944785,6.0230712890625
0.5943811440084781,6.023665189743042
0.5943793356856133,6.024890661239624
0.5943763220455761,6.025502681732178
0.5943745148210733,6.026731729507446
0.5943715023261714,6.027341365814209
0.5943696961992198,6.02863883972168
0.5943666848486264,6.029288053512573
0.5943648798184169,6.030521392822266
0.5943618696113053,6.031172752380371
0.5943600656770295,6.032380104064941
0.5943570566125749,6.0330469608306885
0.5943552537734245,6.034317255020142
0.5943522458508022,6.034971714019775
0.5943504441059704,6.036163091659546
0.5943474373243568,6.036797523498535
0.5943456366730374,6.037999391555786
0.5943426310316097,6.038626194000244
0.5943408314729974,6.039824724197388
0.5943378269709335,6.0404462814331055
0.5943360285042238,6.04163932800293
0.5943330251407029,6.042307615280151
0.5943312277650921,6.043512582778931
0.5943282255392934,6.044163227081299
0.5943264292539786,6.045368909835815
0.594323428165083,6.04602313041687
0.5943216329692621,6.047288417816162
0.5943186330164507,6.0479278564453125
0.5943168389093227,6.0491623878479
0.5943138400917776,6.049826145172119
0.5943120470725421,6.051036596298218
0.5943090493894465,6.051663875579834
0.5943072574573035,6.052922010421753
0.5943042609078414,6.053529500961304
0.5943024700619923,6.054811716079712
0.594299474645348,6.055446147918701
0.5942976848849952,6.056721448898315
0.5942946906003542,6.057365417480469
0.5942929019247003,6.058606863021851
0.594289908771249,6.05925726890564
0.5942881211794977,6.060490369796753
0.5942851291564232,6.0611066818237305
0.5942833426477788,6.062334775924683
0.5942803517542692,6.062989950180054
0.5942785663279372,6.0641868114471436
0.594275576563181,6.064823627471924
0.5942737922183674,6.066044569015503
0.5942708035815545,6.0666491985321045
0.5942690203174661,6.067845821380615
0.5942660328077866,6.0684428215026855
0.5942642506236314,6.069656848907471
0.5942612642402767,6.070313930511475
0.594259483135263,6.071491003036499
0.5942564978774251,6.072141408920288
0.5942547178507623,6.073369979858398
0.5942517337176338,6.074046611785889
0.5942499547685324,6.075244188308716
0.5942469717593072,6.075885772705078
0.5942451938869776,6.077081918716431
0.5942422120008501,6.077707767486572
0.5942404352045043,6.07893180847168
0.5942374544406699,6.0795347690582275
0.5942356787195203,6.080739259719849
0.5942326990771751,6.081369400024414
0.5942309244304352,6.082686424255371
0.5942279459087759,6.083336114883423
0.59422617233566,6.084625244140625
0.5942231949338843,6.0852696895599365
0.5942214224336071,6.086496114730835
0.5942184461509137,6.087140083312988
0.594216674722691,6.088434219360352
0.5942136995582792,6.089076042175293
0.5942119292013274,6.090365648269653
0.5942089551543972,6.090995788574219
0.5942071858679341,6.092204332351685
0.5942042129376865,6.092842102050781
0.5942024447209298,6.0940611362457275
0.5941994729065665,6.094720840454102
0.5941977057587353,6.09591269493103
0.594194735059459,6.096527576446533
0.5941929689797728,6.097800016403198
0.5941899993947867,6.098417282104492
0.5941882343824663,6.099657297134399
0.5941852659109745,6.100285053253174
0.5941835019652411,6.101489543914795
0.5941805346064485,6.102156162261963
0.5941787717265242,6.103346347808838
0.5941758054796368,6.103989124298096
0.5941740436647442,6.105193853378296
0.5941710785289684,6.1058313846588135
0.5941693177783316,6.107028961181641
0.5941663537528747,6.10762357711792
0.5941645940657179,6.108851909637451
0.594161631149788,6.109464645385742
0.5941598725253365,6.110670328140259
0.5941569107181425,6.1113080978393555
0.5941551531556223,6.1125054359436035
0.594152192456374,6.113146781921387
0.5941504359550119,6.114365577697754
0.5941474763629198,6.114999771118164
0.5941457209219434,6.116191864013672
0.5941427624362187,6.116812705993652
0.5941410080548563,6.118029594421387
0.5941380506747111,6.118626356124878
0.5941362973521921,6.119818925857544
0.5941333410768393,6.12043309211731
0.5941315888123934,6.121630668640137
0.5941286336410466,6.122298955917358
0.5941268824339044,6.123497724533081
0.5941239283657782,6.124168872833252
0.5941221782151713,6.125379323959351
0.5941192252494809,6.126035928726196
0.5941174761546417,6.12721848487854
0.5941145242906029,6.127840757369995
0.5941127762507642,6.129045009613037
0.594109825487594,6.1296470165252686
0.5941080785019898,6.130860805511475
0.5941051288389058,6.131463289260864
0.5941033829067704,6.132687568664551
0.5941004343429909,6.133302688598633
0.59409868946356,6.1345179080963135
0.5940957419983041,6.135157585144043
0.5940939981708137,6.13634467124939
0.5940910518033014,6.136974096298218
0.5940893090269883,6.13821005821228
0.5940863637564401,6.138827562332153
0.594084622030542,6.140025854110718
0.5940816778561796,6.140618801116943
0.5940799371799351,6.141825199127197
0.5940769941009806,6.142425298690796
0.5940752544736287,6.1436448097229
0.5940723124893053,6.144313097000122
0.594070573910086,6.145495414733887
0.5940676330196172,6.146164894104004
0.5940658954877714,6.1473388671875
0.594062955690382,6.147965908050537
0.594061219205151,6.149192571640015
0.5940582805000665,6.1498260498046875
0.5940565450606925,6.151034116744995
0.5940536074471388,6.151622533798218
0.594051873052865,6.152838468551636
0.5940489365300691,6.1534295082092285
0.5940472031801391,6.1546471118927
0.5940442677473287,6.155293941497803
0.5940425354409872,6.1564764976501465
0.5940396010973905,6.157122850418091
0.5940378698338826,6.158346176147461
0.5940349365787291,6.158977746963501
0.594033206357301,6.160173416137695
0.5940302741898204,6.160771369934082
0.594028545009719,6.161989450454712
0.5940256139291421,6.162608861923218
0.594023885789615,6.1638054847717285
0.5940209557951733,6.1644446849823
0.5940192286954685,6.1656458377838135
0.5940162997863945,6.166318893432617
0.5940145737257613,6.167468309402466
0.5940116459012877,6.168135643005371
0.5940099208789759,6.169338703155518
0.5940069941383365,6.169984579086304
0.5940052701535967,6.17117714881897
0.5940023444960264,6.171786069869995
0.5940006215481098,6.173013210296631
0.5939976969728437,6.1736016273498535
0.5939959750610023,6.174838542938232
0.5939930515672763,6.17543888092041
0.5939913306907636,6.176634311676025
0.5939884082778145,6.1772682666778564
0.5939866884358834,6.1784796714782715
0.5939837671029491,6.179121494293213
0.5939820482948542,6.180329322814941
0.5939791280411728,6.18094539642334
0.5939774102661691,6.182222604751587
0.5939744910909797,6.182860374450684
0.5939727743483231,6.1840643882751465
0.5939698562508655,6.184679269790649
0.5939681405398127,6.185899972915649
0.5939652235193276,6.186507940292358
0.5939635088391355,6.187700986862183
0.5939605928948642,6.188336372375488
0.5939588792447913,6.189540147781372
0.5939559643759759,6.190218925476074
0.5939542517552808,6.191390514373779
0.5939513379611642,6.19202995300293
0.5939496263691062,6.193275213241577
0.5939467136489319,6.193942070007324
0.5939450030847717,6.195135593414307
0.5939420914377842,6.195725679397583
0.5939403819007827,6.1969380378723145
0.5939374713262269,6.197524785995483
0.5939357628156456,6.198741912841797
0.5939328533127675,6.199355602264404
0.5939311458278692,6.200548887252808
0.5939282373959152,6.201180934906006
0.593926530935963,6.202499628067017
0.5939236235741805,6.203157186508179
0.5939219181384383,6.204360485076904
0.5939190118460755,6.205019950866699
0.5939173074338081,6.206317186355591
0.5939144022101138,6.206950426101685
0.5939126988205866,6.208296775817871
0.5939097946648103,6.208923101425171
0.5939080922972894,6.210198640823364
0.5939051892086812,6.2108049392700195
0.5939034878624336,6.212014436721802
0.5939005858402447,6.212632894515991
0.5938988855145381,6.213927745819092
0.5938959845580204,6.214565753936768
0.5938942852521227,6.215762138366699
0.5938913853605289,6.216371536254883
0.5938896870737094,6.217577934265137
0.5938867882462924,6.218251943588257
0.5938850909778212,6.219426155090332
0.5938821932138348,6.220069646835327
0.5938804969629823,6.221261501312256
0.5938776002616815,6.221924543380737
0.5938759050277188,6.223133563995361
0.5938730093883592,6.223736524581909
0.5938713151705584,6.224987745285034
0.5938684205923958,6.225604772567749
0.5938667273900297,6.22684383392334
0.5938638338723212,6.227470874786377
0.5938621416846631,6.228668451309204
0.5938592492266664,6.229308366775513
0.5938575580529905,6.230517387390137
0.5938546666539639,6.231163263320923
0.5938529764935452,6.2323384284973145
0.5938500861527479,6.233000993728638
0.5938483970048617,6.234251022338867
0.5938455077215535,6.234894037246704
0.5938438195854765,6.236082315444946
0.5938409313589179,6.23669171333313
0.5938392442339268,6.237900257110596
0.5938363570633792,6.2385125160217285
0.5938346709487518,6.239699125289917
0.5938317848334773,6.240331649780273
0.5938300997284921,6.241523027420044
0.5938272146677532,6.24219012260437
0.5938255305716893,6.243376016616821
0.5938226465647497,6.244028329849243
0.5938209634768873,6.245215892791748
0.5938180805230111,6.245881080627441
0.5938163984426306,6.247068405151367
0.5938135165410825,6.247652530670166
0.5938118354674653,6.248868465423584
0.5938089546175112,6.2494566440582275
0.5938072745499392,6.2506773471832275
0.5938043947508455,6.251310110092163
0.5938027156886014,6.252496957778931
0.593799836939635,6.2531492710113525
0.5937981588820026,6.254358291625977
0.5937952811824314,6.254990100860596
0.5937936041286945,6.25617527961731
0.5937907274777869,6.25679612159729
0.5937890514272306,6.258007049560547
0.5937861758242557,6.258603811264038
0.5937845007761657,6.25978422164917
0.5937816262203938,6.260394096374512
0.593779952174056,6.261607646942139
0.5937770786647575,6.262288808822632
0.5937754056194592,6.263488054275513
0.5937725331559055,6.264137268066406
0.5937708611109344,6.265341281890869
0.5937679896923975,6.2660064697265625
0.5937663186470418,6.26728892326355
0.5937634482727949,6.267933130264282
0.5937617782263437,6.269172668457031
0.59375890889566,6.269793272018433
0.5937572398474033,6.270986080169678
0.5937543715595568,6.2715795040130615
0.5937527035087851,6.272817850112915
0.5937498362630511,6.273438453674316
0.5937481692090555,6.274654865264893
0.5937453030047095,6.2752909660339355
0.5937436369467819,6.276475667953491
0.5937407717831001,6.277127981185913
0.5937391067205333,6.278341054916382
0.593736242596793,6.278986692428589
0.5937345785288801,6.280172824859619
0.5937317154443589,6.280774831771851
0.5937300523703939,6.282000780105591
0.5937271903243705,6.282623529434204
0.593725528243648,6.283815622329712
0.5937226672354012,6.284441947937012
0.5937210061472169,6.285722970962524
0.5937181461760267,6.286386728286743
0.5937164860796766,6.287559986114502
0.5937136271448236,6.28820538520813
0.5937119680396045,6.289407253265381
0.5937091101403699,6.29006814956665
0.5937074520255791,6.291249752044678
0.593704595161245,6.291867256164551
0.5937029380361808,6.293107986450195
0.5937000822060298,6.2937047481536865
0.5936984260699908,6.294923782348633
0.5936955712733063,6.29551100730896
0.5936939161255923,6.296717166900635
0.5936910623616584,6.297338962554932
0.5936894082015697,6.298546314239502
0.593686555469671,6.2991955280303955
0.5936849022965084,6.30037784576416
0.5936820505959304,6.3010170459747314
0.5936803984089956,6.3022332191467285
0.5936775477390245,6.3028764724731445
0.5936758965376195,6.304058074951172
0.5936730468975422,6.304696083068848
0.5936713966809702,6.305903434753418
0.5936685480700744,6.306548833847046
0.5936668988376391,6.30774188041687
0.5936640512552125,6.30835747718811
0.5936624030062185,6.309551477432251
0.5936595564515503,6.3102264404296875
0.593657909185302,6.311391830444336
0.5936550636576822,6.312042713165283
0.5936534173734858,6.313255071640015
0.593650572872204,6.313900947570801
0.5936489275693658,6.315091609954834
0.5936460840937136,6.3156821727752686
0.5936444397715406,6.316887617111206
0.5936415973208093,6.317477703094482
0.5936399539786091,6.318685293197632
0.5936371125520914,6.3192994594573975
0.5936354701891727,6.320536136627197
0.5936326297861614,6.321213960647583
0.5936309884018333,6.322417974472046
0.5936281490216221,6.32304310798645
0.5936262060926515,6.3246705532073975
0.5936236703704767,6.326382398605347
0.5936217283004007,6.327834844589233
0.593619193555797,6.328425645828247
0.5936172525864875,6.3298540115356445
0.5936147188516973,6.330440521240234
0.5936127788690498,6.331709861755371
0.5936102461433607,6.332279443740845
0.5936083071466829,6.333658933639526
0.5936057754293966,6.334277391433716
0.593603837417997,6.335543870925903
0.5936013067084167,6.336116075515747
0.593599369681604,6.3374388217926025
0.5935968399790329,6.338030815124512
0.5935949039361169,6.3393049240112305
0.5935923752398591,6.339884996414185
0.5935904401801502,6.341272830963135
0.5935879124895103,6.341869592666626
0.5935859784123194,6.343178749084473
0.593583451726603,6.343764543533325
0.5935815186312416,6.345094680786133
0.593578992949755,6.345670223236084
0.5935770608355359,6.3469765186309814
0.5935745361575855,6.347557544708252
0.5935726050238214,6.348884105682373
0.5935700813487147,6.349458932876587
0.5935681511947194,6.3507466316223145
0.5935656285217648,6.3513264656066895
0.5935636993468525,6.352678298950195
0.5935611776753585,6.353262662887573
0.5935592494788445,6.354589223861694
0.5935567288081207,6.355171203613281
0.5935548015893206,6.356402397155762
0.5935522819186769,6.356980562210083
0.593550355676907,6.3582444190979
0.5935478370056545,6.358883857727051
0.5935459117402317,6.360083103179932
0.5935433940676819,6.360665798187256
0.593541469777924,6.361912727355957
0.5935389531033888,6.362520217895508
0.5935370297886142,6.363770008087158
0.5935345141114063,6.364364862442017
0.5935325917709341,6.365634441375732
0.5935300770903672,6.36625337600708
0.5935281557235168,6.367438793182373
0.5935256420389048,6.368040561676025
0.5935237216449969,6.369263648986816
0.5935212089556547,6.369863986968994
0.5935192895340099,6.371031999588013
0.5935167778392532,6.371616840362549
0.5935148593891933,6.372832298278809
0.5935123486883376,6.373420238494873
0.5935104312091851,6.3746232986450195
0.5935079215015475,6.3752148151397705
0.5935060049926252,6.376395225524902
0.5935034962775233,6.376978397369385
0.5935015807381546,6.378199577331543
0.5934990730149063,6.378789901733398
0.5934971584444159,6.3799614906311035
0.5934946517123397,6.380547523498535
0.5934927381100524,6.3817479610443115
0.593490232368468,6.3823606967926025
0.5934883197337092,6.383577823638916
0.5934858149819368,6.384173631668091
0.5934839033140328,6.3854241371154785
0.5934813995513927,6.3860228061676025
0.5934794888496705,6.387179613113403
0.5934769860754842,6.387796878814697
0.5934750763392714,6.389055490493774
0.593472574552861,6.389641046524048
0.5934706657814856,6.390862226486206
0.5934681649821737,6.391462802886963
0.5934662571749645,6.3927013874053955
0.5934637573620745,6.393296480178833
0.5934618505183612,6.39455771446228
0.5934593516912169,6.395146369934082
0.5934574458103297,6.396343469619751
0.5934549479682557,6.396939277648926
0.5934530430495252,6.398161172866821
0.5934505461918469,6.398755788803101
0.5934486422346047,6.3999412059783936
0.593446146360648,6.400546550750732
0.593444243364226,6.401725769042969
0.5934417484733173,6.402363061904907
0.5934398464370484,6.403544664382935
0.5934373525285153,6.404156684875488
0.5934354514517326,6.4053850173950195
0.5934329585249027,6.4059906005859375
0.5934310584069403,6.407147407531738
0.5934285664611421,6.407747268676758
0.5934266673013348,6.408942699432373
0.5934241763358973,6.409533262252808
0.5934222781335804,6.410723686218262
0.5934197881478337,6.411320924758911
0.5934178909023431,6.4125285148620605
0.5934154018956174,6.413123369216919
0.5934135056062895,6.414336442947388
0.593411017577916,6.414931058883667
0.5934091222440881,6.416118144989014
0.5934066351933986,6.416705369949341
0.5934047408144087,6.417913913726807
0.5934022547407353,6.4185097217559814
0.5934003613159218,6.419698715209961
0.5933978762185977,6.420285940170288
0.5933959837472997,6.421510934829712
0.5933934996256585,6.422131061553955
0.5933916081072157,6.423343181610107
0.5933891249605917,6.423938035964966
0.5933872343943446,6.425180435180664
0.5933847522220727,6.425787687301636
0.5933828626073623,6.426938772201538
0.5933803814087779,6.427553653717041
0.593378492744946,6.428757905960083
0.5933760125193854,6.429352521896362
0.5933741248057742,6.430547714233398
0.5933716455525743,6.431146621704102
0.5933697587885266,6.432332277297974
0.5933672805070248,6.432948350906372
0.5933653946918844,6.434182167053223
0.5933629173814186,6.434816837310791
0.5933610325145297,6.4360456466674805
0.5933585561744387,6.436627388000488
0.5933566722551459,6.437843561172485
0.5933541968847692,6.438438177108765
0.5933523139124183,6.43962836265564
0.5933498395110958,6.440244913101196
0.5933479574850324,6.441435098648071
0.5933454840521049,6.442037343978882
0.5933436029716761,6.443241834640503
0.5933411305064844,6.443836450576782
0.5933392503710374,6.445077896118164
0.5933367788729238,6.445657014846802
0.5933348996818065,6.446941614151001
0.5933324291501134,6.4475297927856445
0.5933305509026745,6.448792934417725
0.5933280813367449,6.449382781982422
0.5933262040323336,6.450632095336914
0.5933237354315113,6.45123553276062
0.5933218590694774,6.452424049377441
0.5933193914331069,6.453032970428467
0.5933175160128009,6.454259395599365
0.593315049340227,6.45485782623291
0.5933131748610001,6.456063747406006
0.5933107091515684,6.456677436828613
0.5933088356127721,6.457909822463989
0.5933063708658292,6.458504915237427
0.593304498266816,6.4596898555755615
0.5933020344817084,6.460282325744629
0.593300162821831,6.461507797241211
0.5932976999979064,6.462123155593872
0.5932958292765186,6.46329665184021
0.593293367413125,6.463901996612549
0.5932914976295809,6.465115785598755
0.5932890367260673,6.465695381164551
0.5932871678797216,6.46687388420105
0.5932847079354371,6.46746563911438
0.5932828400256452,6.468682289123535
0.5932803810399401,6.469259023666382
0.593278514066058,6.470444679260254
0.5932760560382826,6.471041202545166
0.5932741899996672,6.472230911254883
0.5932717329291728,6.472842454910278
0.5932698678251813,6.474050998687744
0.5932674117113195,6.474658966064453
0.5932655475413097,6.475889444351196
0.5932630923834332,6.476472616195679
0.5932612291467637,6.477725505828857
0.5932587749442255,6.4783616065979
0.5932569126402553,6.479536294937134
0.593254459392409,6.480132102966309
0.5932525980204978,6.481364727020264
0.5932501457266979,6.481967449188232
0.5932482852862061,6.4831931591033936
0.5932458339458072,6.483834981918335
0.5932439744360957,6.485014915466309
0.5932415240484535,6.485612392425537
0.5932396654688838,6.486811399459839
0.5932372160333546,6.487409830093384
0.5932353583832887,6.488612651824951
0.5932329098992289,6.489217758178711
0.5932310531780299,6.490419149398804
0.593228605644797,6.491041421890259
0.5932267498518281,6.492254972457886
0.5932243032687802,6.492861747741699
0.5932224484034052,6.494080543518066
0.5932200027699007,6.494677305221558
0.5932181488314845,6.495874643325806
0.5932157041468824,6.496466875076294
0.5932138511347901,6.497726917266846
0.5932114073984505,6.498347997665405
0.5932095553120478,6.499542713165283
0.5932071125233307,6.5001444816589355
0.593205261361984,6.501378297805786
0.5932028195202509,6.501976013183594
0.593200969283327,6.503164768218994
0.5931985283879392,6.503761053085327
0.5931966790748062,6.505074739456177
0.5931942391251257,6.505660772323608
0.5931923907351513,6.506964445114136
0.5931899517305413,6.507548093795776
0.5931881042630948,6.508774995803833
0.5931856662029183,6.509354114532471
0.5931838196573687,6.510573148727417
0.59318138254099,6.511215925216675
0.5931795369167072,6.51240348815918
0.593177100743491,6.512997150421143
0.5931752560398459,6.5142292976379395
0.5931728208091571,6.514829635620117
0.5931709770255207,6.516026258468628
0.5931685427367254,6.516647815704346
0.5931666998724695,6.517895698547363
0.5931642665249339,6.51849102973938
0.593162424579431,6.519689559936523
0.5931599921725221,6.520282745361328
0.5931581511451453,6.521506071090698
0.5931557196782307,6.5221521854400635
0.5931538795683531,6.52334451675415
0.5931514490408012,6.523943901062012
0.5931496098477974,6.5252721309661865
0.5931471802589767,6.525905609130859
0.5931453419822214,6.527097463607788
0.5931429133315014,6.527697801589966
0.5931410759703698,6.528913736343384
0.5931386482571206,6.5295023918151855
0.5931368118109887,6.530697345733643
0.5931343850345807,6.531292676925659
0.5931325495028251,6.53252911567688
0.5931301236626295,6.53312087059021
0.5931282890446273,6.5343780517578125
0.5931258641400161,6.535015106201172
0.5931240304351449,6.5362091064453125
0.5931216064654903,6.536800861358643
0.5931197736731284,6.538058757781982
0.5931173506378034,6.538693428039551
0.5931155187573297,6.53990364074707
0.5931130966557077,6.540496349334717
0.5931112656865019,6.541709661483765
0.5931088445179569,6.542330026626587
0.593107014459399,6.543535947799683
0.5931045942233059,6.544183254241943
0.5931027650747764,6.545400142669678
0.5931003457705105,6.546015024185181
0.5930985175313909,6.547203779220581
0.5930960991583278,6.547850131988525
0.5930942718279998,6.5490546226501465
0.5930918543855165,6.549645662307739
0.5930900279633622,6.550846815109253
0.5930876114508356,6.551437139511108
0.5930857859362382,6.552747488021851
0.5930833703530457,6.553344011306763
0.5930815457453888,6.55460786819458
0.5930791310909089,6.555233955383301
0.5930773073895768,6.556427478790283
0.593074893663188,6.557023763656616
0.5930730708675652,6.558255910873413
0.5930706580686471,6.55885124206543
0.593068836178119,6.56004786491394
0.5930664243060516,6.560644626617432
0.5930646033200041,6.5619213581085205
0.5930621923741679,6.562518835067749
0.5930603722919875,6.56372594833374
0.5930579622717637,6.564411640167236
0.5930561430928374,6.565736532211304
0.5930537339976076,6.566351413726807
0.593051915721323,6.567511081695557
0.593049492097499,6.569142818450928
0.5930473894129988,6.570804595947266
0.5930452674606013,6.5714006423950195
0.5930431657230343,6.572673559188843
0.5930410447624693,6.57327675819397
0.5930389439369215,6.574478626251221
0.5930368238876024,6.5751261711120605
0.5930347239734558,6.576251029968262
0.5930326048347699,6.576947927474976
0.5930305058314129,6.578044891357422
0.5930283876027478,6.578807353973389
0.5930262895095686,6.579789400100708
0.5930241721903128,6.580695629119873
0.593022075006701,6.581553220748901
0.593019958596243,6.582639455795288
0.5930178623215882,6.583331108093262
0.5930157468193177,6.584498167037964
0.59301365145301,6.585102558135986
0.5930115368583171,6.586428165435791
0.5930094423997475,6.5870208740234375
0.5930073287120228,6.588307857513428
0.5930052351605826,6.588907957077026
0.5930031223792173,6.590252161026001
0.5930010297342987,6.590846538543701
0.5929989178586845,6.5921289920806885
0.5929968261196799,6.592733144760132
0.5929947151492092,6.594105958938599
0.5929926243155117,6.594695806503296
0.5929905142495777,6.595901966094971
0.5929884243205809,6.596495866775513
0.5929863151585767,6.5977113246917725
0.5929842261336751,6.598325967788696
0.5929821178749949,6.599498510360718
0.5929800297535831,6.60009765625
0.5929779223976216,6.601287126541138
0.5929758351790952,6.601900100708008
0.5929737287252473,6.603086709976196
0.5929716424090022,6.6036903858184814
0.592969536856664,6.604874134063721
0.5929674514420967,6.605493545532227
0.5929653467906643,6.606699228286743
0.5929632622771717,6.60729455947876
0.5929611585260421,6.608453035354614
0.592959074913022,6.609047889709473
0.5929569720615927,6.610234022140503
0.5929548893484433,6.610832214355469
0.5929527873961121,6.612009048461914
0.5929507055822323,6.6126015186309814
0.5929486045283979,6.613804578781128
0.5929465236131868,6.614407300949097
0.5929444234572485,6.615640878677368
0.5929423434401058,6.616233825683594
0.5929402441814632,6.617393732070923
0.5929381650617896,6.618055105209351
0.592936066699843,6.619244813919067
0.5929339884770395,6.619845628738403
0.5929318910111896,6.620999336242676
0.5929298136846576,6.621629476547241
0.592927717114306,6.6228272914886475
0.5929256406834476,6.623407363891602
0.5929235450079963,6.624674081802368
0.5929214694722141,6.625276565551758
0.5929193746910654,6.626495361328125
0.5929173000497628,6.627079010009766
0.59291520616232,6.628245830535889
0.5929131324149007,6.628849744796753
0.592911039420567,6.630032539367676
0.5929089665664355,6.630637168884277
0.5929068744646154,6.631809234619141
0.5929048025031763,6.632389307022095
0.5929027112932744,6.63358211517334
0.5929006402239332,6.634216785430908
0.5928985499053551,6.635415554046631
0.5928964797275178,6.636040449142456
0.5928943902996688,6.637218952178955
0.592892321012742,6.637847661972046
0.5928902324750291,6.639024972915649
0.5928881640784198,6.6396543979644775
0.5928860764302497,6.6408655643463135
0.5928840089233653,6.641454458236694
0.5928819221641456,6.645542621612549
0.5928798555463947,6.646241664886475
0.5928777696755331,6.647559642791748
0.5928757039463243,6.648176908493042
0.5928736189632298,6.649502754211426
0.5928715541219721,6.650136709213257
0.592869470026054,6.651452302932739
0.5928674060721574,6.652057409286499
0.592865322862825,6.653369426727295
0.5928632597956999,6.654033422470093
0.5928611774723636,6.6553215980529785
0.5928591152914209,6.655926704406738
0.5928570338534916,6.657174348831177
0.5928549725581427,6.657795667648315
0.5928528920050317,6.658985137939453
0.5928508315946888,6.659685134887695
0.592848751925808,6.660837888717651
0.5928466923998832,6.6615331172943115
0.5928446136146452,6.6626808643341064
0.592842554972552,6.663432598114014
0.5928404770703696,6.664473295211792
0.5928384193115214,6.66533350944519
0.5928363422918085,6.666324853897095
0.5928342854156194,6.667243480682373
0.5928322092777898,6.66809868812561
0.5928301532836748,6.669109106063843
0.5928280780271432,6.669878959655762
0.5928260229145172,6.670899868011475
0.5928239485386988,6.6716859340667725
0.592821894306978,6.672686815261841
0.5928198208112885,6.673541784286499
0.5928177674598888,6.674459934234619
0.5928156948437445,6.675313472747803
0.592813642372083,6.676201581954956
0.5928115706349008,6.677056789398193
0.5928095190423949,6.677971839904785
0.592807448183592,6.678839445114136
0.5928053974696595,6.679717779159546
0.5928033274886538,6.680577278137207
0.5928012776527134,6.6815080642700195
0.5927992085489234,6.682482957839966
0.592797159590394,6.683286905288696
0.5927950913632386,6.684260368347168
0.5927930432815399,6.685074806213379
0.5927909759304385,6.686072826385498
0.5927889287249903,6.68681263923645
0.5927868622493634,6.687872648239136
0.5927848159195863,6.688617944717407
0.5927827503188542,6.689671039581299
0.5927807048641696,6.6903791427612305
0.5927786401377534,6.691441059112549
0.5927765955575828,6.692121267318726
0.5927745317049042,6.693251371383667
0.5927724879986699,6.6939170360565186
0.592770425019151,6.695090055465698
0.5927683821862758,6.695704460144043
0.5927663200793395,6.696885824203491
0.5927642781192467,6.697489023208618
0.5927622168843161,6.698700428009033
0.5927601757964291,6.699293613433838
0.5927581154329282,6.700486183166504
0.5927560752166718,6.7010886669158936
0.5927540157240249,6.702305316925049
0.5927519763788237,6.702919960021973
0.5927499177564555,6.704094409942627
0.5927478792817351,6.704708814620972
0.592745821529071,6.70589804649353
0.5927437839242571,6.706489086151123
0.5927417270407231,6.707667827606201
0.5927396903052423,6.708259105682373
0.592737634290265,6.709435224533081
0.5927355984235443,6.710063219070435
0.5927335432765505,6.711241006851196
0.5927315082780171,6.711833953857422
0.5927294539984344,6.713010787963867
0.5927274198675166,6.713624477386475
0.5927253664547729,6.714812755584717
0.5927233331908994,6.71541166305542
0.5927212806444233,6.7165913581848145
0.5927192482470229,6.717206716537476
0.5927171965662438,6.7184319496154785
0.592715165034746,6.719072103500366
0.5927131142190931,6.720240116119385
0.5927110835529283,6.720866680145264
0.592709033601832,6.722064018249512
0.5927070038004308,6.722665071487427
0.5927049547133217,6.723887205123901
0.5927029257761153,6.724488019943237
0.5927008775524246,6.72570276260376
0.5926988494788443,6.726324558258057
0.5926968021180038,6.727483510971069
0.592694774907482,6.728097200393677
0.5926927284089241,6.729258060455322
0.5926907020608936,6.729886770248413
0.5926886564240507,6.731127500534058
0.5926866309379447,6.731710910797119
0.5926845861622503,6.732934474945068
0.5926825615375028,6.733527421951294
0.5926805176223905,6.734828948974609
0.5926784938584355,6.735426425933838
0.5926764508033397,6.736615180969238
0.5926744278996123,6.7372190952301025
0.5926723857039681,6.738420009613037
0.5926703636599031,6.739007949829102
0.5926683223231457,6.740173578262329
0.5926663011381793,6.740772008895874
0.5926642606597446,6.7419517040252686
0.592662240333313,6.742570638656616
0.5926602007126376,6.743792295455933
0.5926581812441778,6.744391202926636
0.5926561424806981,6.745673179626465
0.5926541238696472,6.746335029602051
0.5926520859628014,6.747494459152222
0.5926500682085976,6.748124599456787
0.592648031157823,6.749330043792725
0.5926460142599045,6.7499518394470215
0.59264397806464,6.751155138015747
0.5926419620224458,6.751797199249268
0.5926399266821302,6.75298547744751
0.5926379114950996,6.75361967086792
0.5926358770091724,6.754838466644287
0.5926338626767454,6.755434513092041
0.592631829044647,6.756603479385376
0.5926298155662639,6.757209539413452
0.5926277827874344,6.758392095565796
0.5926257701625364,6.758993625640869
0.5926237382364169,6.76015305519104
0.5926217264644453,6.760752439498901
0.5926196953904775,6.761945962905884
0.5926176844708745,6.762554168701172
0.5926156542485003,6.763768911361694
0.5926136441807082,6.764404296875
0.5926116148093704,6.7655298709869385
0.592609605592832,6.7662317752838135
0.5926075770719736,6.767333269119263
0.5926055687061328,6.76796293258667
0.5926035410351974,6.769098281860352
0.5926015335194978,6.769710302352905
0.5925995066979294,6.770912408828735
0.5925975000318159,6.77150297164917
0.5925954740590593,6.772665977478027
0.5925934682419766,6.773275136947632
0.5925914431174769,6.774480581283569
0.5925894381488707,6.775068521499634
0.5925874138720735,6.776247501373291
0.5925854097513895,6.7768449783325195
0.5925833863217411,6.778029441833496
0.5925813830484262,6.778622627258301
0.592579360465373,6.7798073291778564
0.5925773580388741,6.780395984649658
0.5925753363018634,6.781557559967041
0.5925733347216278,6.782198190689087
0.5925713138301074,6.783375024795532
0.5925693130955836,6.783980369567871
0.5925672930490012,6.785147190093994
0.5925652931596374,6.78574800491333
0.5925632739574421,6.786941766738892
0.5925612749126874,6.787540674209595
0.5925592565543282,6.788731575012207
0.592557258353632,6.7893385887146
0.5925552408385589,6.790517091751099
0.5925532434813714,6.7911176681518555
0.5925512268090343,6.792293548583984
0.5925492302948058,6.7929160594940186
0.5925472144646552,6.794139385223389
0.592545218792837,6.794750452041626
0.5925432038043246,6.795925140380859
0.592541208974368,6.796521425247192
0.5925391948269451,6.797686815261841
0.5925372008383023,6.798317193984985
0.5925351875314211,6.799463272094727
0.5925331943835445,6.800111293792725
0.5925311819166578,6.801294326782227
0.5925291896090005,6.801936149597168
0.5925271779815612,6.803229093551636
0.5925251865135768,6.803812026977539
0.592523175725039,6.805049657821655
0.5925211850961811,6.805646896362305
0.5925191751459988,6.806867837905884
0.5925171853557223,6.807457208633423
0.5925151762433499,6.80861496925354
0.5925131872911098,6.809230804443359
0.5925111790160029,6.810424566268921
0.5925091909012543,6.8110504150390625
0.5925071834628686,6.812244176864624
0.5925051961850677,6.812865734100342
0.592503189582859,6.814070701599121
0.5925012031414623,6.814677715301514
0.5924991973748874,6.8158721923828125
0.5924972117693519,6.8164591789245605
0.5924952068378679,6.8176374435424805
0.5924932220676509,6.81827187538147
0.5924912179707157,6.819404363632202
0.5924892340352751,6.820011854171753
0.5924872307723464,6.82119083404541
0.592485247671141,6.821814298629761
0.5924832452416776,6.822995662689209
0.5924812629741659,6.823587894439697
0.5924792613776274,6.82479453086853
0.5924772799432687,6.82539176940918
0.5924752791791141,6.826604604721069
0.5924732985773689,6.827221155166626
0.5924712986450584,6.828392267227173
0.5924693188753867,6.828988313674927
0.592467319774381,6.830193996429443
0.5924653408362435,6.830792188644409
0.592463342566004,6.831981897354126
0.5924613644588621,6.832579612731934
0.5924593670188499,6.833840608596802
0.5924573897421656,6.834450721740723
0.5924553931318428,6.8356852531433105
0.5924534166850786,6.836302042007446
0.592451420903908,6.837505578994751
0.5924494452865263,6.838178873062134
0.5924474503339706,6.839369535446167
0.5924454755454351,6.839977979660034
0.5924434814209582,6.841143369674683
0.5924415074607322,6.841746091842651
0.5924395141637979,6.8429670333862305
0.5924375410313458,6.843568325042725
0.5924355485614187,6.844733476638794
0.5924335762562055,6.845351934432983
0.5924315846127504,6.846516132354736
0.592429613134241,6.84712815284729
0.5924276223167235,6.848321199417114
0.5924256516643839,6.848923206329346
0.5924236616722698,6.850141286849976
0.592421691845566,6.850780248641968
0.5924197026783218,6.851972341537476
0.5924177336767205,6.85260009765625
0.5924157453338131,6.853817939758301
0.5924137771567815,6.854425430297852
0.5924117896376784,6.855646133422852
0.5924098222846839,6.856261491775513
0.5924078355888528,6.857478857040405
0.5924058690593637,6.8581438064575195
0.5924038831862731,6.859301328659058
0.5924019174797579,6.859902858734131
0.5923999324288767,6.861177682876587
0.5923979675448044,6.861792802810669
0.5923959833156017,6.863025426864624
0.5923940192534419,6.863634824752808
0.5923920358453877,6.8648340702056885
0.5923900726046104,6.865437984466553
0.5923880900171749,6.8666322231292725
0.5923861275972504,6.867224216461182
0.5923841458299042,6.868404388427734
0.5923821842303036,6.869030714035034
0.5923802032825181,6.87024188041687
0.592378242502713,6.87088418006897
0.5923762623739598,6.872055292129517
0.5923743024134219,6.872701644897461
0.5923723231031732,6.873907804489136
0.592370363961375,6.874531269073486
0.5923683854691035,6.87571382522583
0.5923664271455177,6.876323461532593
0.5923644494706967,6.877522706985474
0.5923624919647966,6.878167390823364
0.5923605151068992,6.879357576370239
0.5923585584181588,6.879964590072632
0.5923565823766597,6.8811516761779785
0.592354626504553,6.8818275928497314
0.5923526512789262,6.883041858673096
0.5923506962229282,6.8836376667022705
0.5923487218126491,6.884824991226196
0.5923467675722347,6.885420799255371
0.5923447939767786,6.886625051498413
0.5923428405514239,6.887223243713379
0.5923408677702668,6.888408184051514
0.5923389151594477,6.889045238494873
0.5923369431920662,6.890286684036255
0.592334991395259,6.890908241271973
0.59233302024113,6.892127275466919
0.5923310692578121,6.892745018005371
0.5923290989164129,6.8939831256866455
0.5923271487460618,6.894604682922363
0.5923251792168702,6.895833492279053
0.5923232298589639,6.8964221477508545
0.5923212611414583,6.897664546966553
0.5923193125954753,6.898297548294067
0.5923173446891347,6.899480581283569
0.5923153969545537,6.9000983238220215
0.592313429858857,6.901291847229004
0.592311482935158,6.901939868927002
0.592309516649585,6.903149366378784
0.5923075705362474,6.9037487506866455
0.5923056050602784,6.904960632324219
0.5923036597567826,6.9055702686309814
0.5923016950898979,6.9068262577056885
0.5922997505957249,6.9074180126190186
0.5922977867374063,6.908649921417236
0.592295843052037,6.909271240234375
0.5922938800017657,6.910454273223877
0.592291937124682,6.911051034927368
0.5922899748819401,6.912266969680786
0.5922880328126243,6.912885665893555
0.5922860713768944,6.914119720458984
0.592284130114829,6.914718866348267
0.592282169485594,6.916011571884155
0.592280229030262,6.916596174240112
0.5922782692070054,6.917797088623047
0.5922763295578908,6.918403625488281
0.5922743705400964,6.919575452804565
0.5922724316966829,6.920179605484009
0.5922704734838351,6.921475648880005
0.5922685354456072,6.922108888626099
0.5922665780371911,6.923304557800293
0.5922646408036337,6.92391300201416
0.5922626841991341,6.925092697143555
0.5922607477697329,6.925686836242676
0.5922587919686362,6.926888704299927
0.5922568563428765,6.927486419677734
0.5922549013446685,6.928666591644287
0.5922529665220373,6.9292824268341064
0.5922510123262046,6.930488586425781
0.5922490783061882,6.931079626083374
0.5922471249122182,6.9322521686553955
0.592245191694304,6.932870864868164
0.5922432391016842,6.934088706970215
0.5922413066853599,6.934687614440918
0.5922393548935784,6.935859203338623
0.5922374232783321,6.936467409133911
0.5922354722868772,6.937635183334351
0.5922335414721974,6.9382593631744385
0.5922315912805584,6.939395904541016
0.5922296612659343,6.94000244140625
0.5922277118736003,6.941166162490845
0.5922257826585214,6.941791296005249
0.5922238340649826,6.943004369735718
0.592221905648939,6.943616628646851
0.5922199578536854,6.944910764694214
0.5922180302361671,6.945491313934326
0.5922160832386898,6.94670295715332
0.592214156419188,6.947314023971558
0.5922122102189781,6.9484827518463135
0.5922102841969838,6.9491496086120605
0.592208338793533,6.9503138065338135
0.5922064135685384,6.9509077072143555
0.5922044689613387,6.95207667350769
0.5922025445328358,6.952699422836304
0.5922006007213801,6.953892230987549
0.5921986770888614,6.954503297805786
0.5921967340726428,6.955690860748291
0.5921948112356015,6.956283807754517
0.5921928690141133,6.957479953765869
0.5921909469720431,6.958146333694458
0.5921890055447792,6.959321022033691
0.592187084297174,6.9599289894104
0.5921851436636288,6.9611029624938965
0.5921832232099832,6.961694002151489
0.5921812833696518,6.962932825088501
0.5921793637094607,6.963522911071777
0.5921774246618382,6.964725494384766
0.5921755057945965,6.965330362319946
0.592173567539179,6.96654200553894
0.5921716494643829,6.967158794403076
0.5921697120006665,6.968320846557617
0.5921677947178121,6.9689271450042725
0.5921658580452931,6.970135450363159
0.5921639415538774,6.970729351043701
0.5921620056720531,6.971900463104248
0.5921600899715729,6.972506999969482
0.592158154879941,6.9737160205841064
0.592156239969894,6.97434401512146
0.5921543056679522,6.975539922714233
0.5921523915478365,6.976152181625366
0.5921504580350836,6.9773571491241455
0.5921485447043975,6.97799015045166
0.5921466119803321,6.979247093200684
0.5921446994385746,6.979839563369751
0.5921427675026963,6.98110032081604
0.5921408557493668,6.981690883636475
0.592138924601175,6.9829182624816895
0.5921370136357732,6.98351788520813
0.5921350832747686,6.98473858833313
0.5921331730967946,6.985334157943726
0.5921312435224777,6.986568927764893
0.5921293341314324,6.987159967422485
0.5921274053433041,6.988360404968262
0.5921254967386886,6.989001035690308
0.5921235687362506,6.990209102630615
0.5921216609175665,6.990811347961426
0.5921197337003207,6.992050886154175
0.5921178266670698,6.99268651008606
0.5921159002345189,6.9939281940460205
0.5921139939862038,6.99452805519104
0.5921120683378504,6.995743036270142
0.5921101628739737,6.996339559555054
0.5921082380093213,6.997594356536865
0.5921063333293867,6.998293876647949
0.592104409247939,6.999422311782837
0.5921025053514499,7.000075578689575
0.5921005820527112,7.001233339309692
0.592098678939172,7.001904726028442
0.5920967564226467,7.003124237060547
0.5920948540915619,7.003732681274414
0.5920929323567552,7.004902601242065
0.5920910308076299,7.005505084991455
0.5920891098540474,7.006692886352539
0.5920872090863872,7.007297039031982
0.5920852889135346,7.008458614349365
0.5920833889268454,7.009060621261597
0.5920814695342292,7.010262966156006
0.5920795703280173,7.010865688323975
0.5920776517151444,7.012045621871948
0.5920757532889165,7.012649059295654
0.5920738354552944,7.0138771533966064
0.5920719378085576,7.0144736766815186
0.5920700207536936,7.015746593475342
0.592068123885956,7.016339302062988
0.5920662076093584,7.017546653747559
0.5920643115201276,7.018179178237915
0.592062396021305,7.0193634033203125
0.5920605007100899,7.019994497299194
0.5920585859885509,7.021197557449341
0.5920566914548605,7.021829843521118
0.592054777510115,7.023089408874512
0.5920528837534584,7.023718357086182
0.5920509705850163,7.024965286254883
0.5920490776049034,7.025584936141968
0.5920471652122747,7.026831150054932
0.5920452730082159,7.027424097061157
0.5920433613909113,7.0286664962768555
0.592041469962417,7.029268026351929
0.5920395591199481,7.0305070877075195
0.5920376684665296,7.031131744384766
0.5920357583984075,7.032341241836548
0.5920338685195763,7.032968282699585
0.5920319592253134,7.034238815307617
0.5920300602667892,7.035940408706665
0.59202816159969,7.037436008453369
0.5920262633515265,7.038060665130615
0.5920243654898737,7.039378881454468
0.5920224680146106,7.03997802734375
0.5920205709256154,7.041179418563843
0.5920186742227668,7.04180645942688
0.5920167779059429,7.043017387390137
0.5920148819750223,7.043606519699097
0.5920129864298835,7.044785976409912
0.5920110912704054,7.045397520065308
0.5920091964964663,7.046590805053711
0.5920073021079452,7.047186851501465
0.5920054081047208,7.048408269882202
0.5920035144866717,7.04901385307312
0.5920016212536771,7.050256252288818
0.5919997284056155,7.050860643386841
0.5919978359423663,7.052040100097656
0.5919959438638084,7.052656412124634
0.5919940521698208,7.0538489818573
0.5919921608602827,7.054462671279907
0.5919902699350734,7.055621147155762
0.5919883793940719,7.05622124671936
0.5919864892371577,7.057394504547119
0.5919845994642101,7.058026552200317
0.5919827100751084,7.059241056442261
0.591980821069732,7.059844493865967
0.5919789324479608,7.061020374298096
0.591977044209674,7.061625003814697
0.5919751563547512,7.062848806381226
0.5919732688830722,7.063451528549194
0.591971381794517,7.064640522003174
0.5919694950889648,7.06524658203125
0.5919676087662957,7.066434860229492
0.5919657228263898,7.0670411586761475
0.5919638372691266,7.068215847015381
0.5919619520943864,7.0688159465789795
0.5919600673020491,7.0699992179870605
0.5919581828919948,7.070603847503662
0.5919562988641035,7.071777105331421
0.5919544152182556,7.07236647605896
0.5919525319543315,7.073543310165405
0.5919506490722112,7.074207067489624
0.591948766571775,7.075384140014648
0.5919468844529036,7.07604193687439
0.5919450027154771,7.077190160751343
0.5919434137472176,7.078840494155884
0.5919415327952633,7.080509901046753
0.5919396520596393,7.081111192703247
0.5919377717605463,7.082329511642456
0.5919358918423291,7.082954406738281
0.5919340123048697,7.084146022796631
0.5919321331480489,7.08475136756897
0.5919302543717474,7.085945129394531
0.5919283759758461,7.086540222167969
0.5919264979602262,7.08772873878479
0.5919246203247687,7.088329076766968
0.5919227430693543,7.089478492736816
0.5919208661938644,7.090124845504761
0.5919189896981802,7.0913238525390625
0.591917113582183,7.091952562332153
0.5919152378457538,7.093097925186157
0.591913362488774,7.093700647354126
0.5919114875111252,7.094914197921753
0.5919096129126885,7.0955023765563965
0.5919077386933457,7.096681118011475
0.5919058648529781,7.097296476364136
0.5919039913914673,7.098480224609375
0.5919021183086952,7.099174499511719
0.5919002456045431,7.100391626358032
0.591898373278893,7.101088762283325
0.5918965013316267,7.102197647094727
0.591894629762626,7.102847337722778
0.5918927585717727,7.1039886474609375
0.5918908877589488,7.104618787765503
0.5918890173240361,7.105746507644653
0.591887147266917,7.106380939483643
0.5918852775874737,7.107555866241455
0.5918834082855878,7.108149290084839
0.5918815393611419,7.10932183265686
0.5918796708140182,7.1099302768707275
0.5918778026440987,7.1110756397247314
0.5918759348512662,7.111685276031494
0.591874067435403,7.112860202789307
0.5918722003963914,7.113457202911377
0.5918703337341141,7.1146650314331055
0.5918684674484536,7.115260124206543
0.5918666015392923,7.11642861366272
0.5918647360065131,7.117049694061279
0.5918628708499986,7.118274688720703
0.5918610060696314,7.118868589401245
0.5918591416652949,7.120072841644287
0.5918572776368713,7.120669364929199
0.591855413984244,7.121917486190796
0.5918535507072955,7.122551679611206
0.5918516878059092,7.123775243759155
0.5918498252799682,7.124382495880127
0.5918479631293553,7.125544786453247
0.591846101353954,7.126192092895508
0.5918442399536472,7.127352952957153
0.5918423789283186,7.127953767776489
0.5918405182778508,7.129093170166016
0.591838658002128,7.12971043586731
0.5918367981010332,7.130871772766113
0.5918349385744498,7.131465673446655
0.5918330794222616,7.132641077041626
0.591831220644352,7.133248329162598
0.5918293622406047,7.134457111358643
0.5918275042109031,7.135049819946289
0.5918256465551315,7.136218547821045
0.591823789273173,7.136813640594482
0.5918219323649121,7.138017177581787
0.5918200758302321,7.138608694076538
0.5918182196690173,7.139790773391724
0.5918163638811513,7.140382528305054
0.5918145084665186,7.141576051712036
0.5918126534250031,7.142239093780518
0.5918107987564888,7.143371105194092
0.59180894446086,7.143998622894287
0.591807090538001,7.145159482955933
0.5918052369877956,7.145789861679077
0.5918033838101289,7.147008419036865
0.5918015310048848,7.147591829299927
0.5917996785719477,7.148785591125488
0.5917978265112022,7.149376153945923
0.5917959748225328,7.150608777999878
0.591794123505824,7.151195764541626
0.5917922725609608,7.152501583099365
0.5917904219878274,7.153086423873901
0.591788571786309,7.154324054718018
0.5917867219562898,7.154921293258667
0.5917848724976551,7.156105995178223
0.5917830234102897,7.1567223072052
0.5917811746940783,7.1580445766448975
0.5917793263489061,7.158663034439087
0.591777478374658,7.159870147705078
0.5917756307712192,7.160458326339722
0.5917737835384747,7.1616504192352295
0.5917719366763098,7.162268877029419
0.5917700901846097,7.163444757461548
0.5917682440632596,7.164046287536621
0.5917663983121448,7.165207624435425
0.5917645529311508,7.16582179069519
0.591762707920163,7.166993618011475
0.5917608632790667,7.167582988739014
0.5917590190077476,7.168773651123047
0.5917571751060914,7.169370889663696
0.5917553315739834,7.170586109161377
0.5917534884113095,7.171178817749023
0.5917516456179553,7.172365188598633
0.5917498031938067,7.173010349273682
0.5917479611387493,7.1742329597473145
0.5917461194526691,7.1748340129852295
0.591744278135452,7.176006555557251
0.5917424371869842,7.176601409912109
0.5917405966071513,7.177757263183594
0.5917387563958396,7.17838454246521
0.5917369165529354,7.179558038711548
0.5917350770783244,7.180155038833618
0.5917332379718931,7.181349277496338
0.5917313992335278,7.18195366859436
0.5917295608631146,7.18315577507019
0.59172772286054,7.183751821517944
0.5917258852256904,7.1849353313446045
0.5917240479584522,7.185533046722412
0.5917222110587121,7.1867334842681885
0.5917203745263564,7.187335014343262
0.5917185383612719,7.18849778175354
0.5917167025633452,7.1891090869903564
0.5917148671324628,7.1903159618377686
0.5917130320685117,7.190906524658203
0.5917111973713786,7.192088842391968
0.5917093630409502,7.192690849304199
0.5917075290771138,7.193923473358154
0.591705695479756,7.194530725479126
0.5917038622487639,7.195711851119995
0.5917020293840246,7.196296453475952
0.5917001968854251,7.197489976882935
0.5916983647528524,7.1981072425842285
0.591696532986194,7.199285984039307
0.5916947015853368,7.199880599975586
0.5916928705501685,7.201078414916992
0.591691039880576,7.201672077178955
0.591689209576447,7.202904224395752
0.5916873796376687,7.203490495681763
0.5916855500641289,7.20468807220459
0.5916837208557146,7.205291271209717
0.5916818920123139,7.206506967544556
0.5916800635338143,7.207093715667725
0.5916782354201032,7.208260774612427
0.5916764076710684,7.208872079849243
0.5916745802865979,7.210081338882446
0.5916727532665793,7.210667371749878
0.5916709266109007,7.211862802505493
0.5916691003194496,7.212467908859253
0.5916672743921144,7.213653802871704
0.5916654488287829,7.21428108215332
0.5916636236293432,7.215524911880493
0.5916617987936832,7.2161102294921875
0.5916599743216914,7.217316150665283
0.5916581502132555,7.217939853668213
0.5916563264682643,7.219149112701416
0.5916545030866059,7.219737529754639
0.5916526800681686,7.220924615859985
0.5916508574128406,7.221515893936157
0.5916490351205109,7.222740650177002
0.5916472131910673,7.223327159881592
0.5916453916243987,7.224512100219727
0.5916435704203936,7.225121021270752
0.5916417495789408,7.226333141326904
0.5916399290999288,7.226924896240234
0.5916381089832463,7.228116989135742
0.5916362892287822,7.228717088699341
0.5916344698364252,7.229907035827637
0.5916326508060642,7.230499029159546
0.5916308321375882,7.231689214706421
0.5916290138308861,7.232281923294067
0.5916271958858468,7.233494281768799
0.5916253783023595,7.2341554164886475
0.5916235610803133,7.235277891159058
0.5916217442195973,7.235890865325928
0.5916199277201009,7.237071514129639
0.5916181115817128,7.237650394439697
0.591616295804323,7.23885703086853
0.5916144803878202,7.239447832107544
0.5916126653320943,7.24061393737793
0.5916108506370344,7.241222143173218
0.5916090363025303,7.2424070835113525
0.5916072223284712,7.243011951446533
0.5916054087147467,7.244208335876465
0.5916035954612466,7.244808912277222
0.5916017825678607,7.246005535125732
0.5915999700344783,7.2465901374816895
0.5915981578609895,7.247766494750977
0.591596346047284,7.248358726501465
0.5915945345932515,7.2495434284210205
0.5915927234987823,7.250162839889526
0.5915909127637661,7.251328468322754
0.5915891023880928,7.251922369003296
0.5915872923716526,7.253101587295532
0.5915854827143358,7.2537102699279785
0.5915836734160319,7.25493597984314
0.5915818644766319,7.255521059036255
0.5915800558960254,7.256697654724121
0.5915782476741028,7.257303953170776
0.5915764398107547,7.258485317230225
0.5915746323058714,7.259095907211304
0.591572825159343,7.260274648666382
0.5915710183710603,7.26086163520813
0.5915692119409138,7.262085914611816
0.591567405868794,7.262691497802734
0.5915656001545915,7.263870000839233
0.5915637947981968,7.264491081237793
0.5915619897995008,7.26565408706665
0.5915601851583943,7.266289234161377
0.591558380874768,7.267434120178223
0.5915565769485124,7.268030405044556
0.591554773379519,7.269208192825317
0.5915529701676785,7.269822597503662
0.5915511673128817,7.270977020263672
0.5915493648150199,7.271574974060059
0.5915475626739839,7.272852420806885
0.5915457608896649,7.273450136184692
0.5915439594619541,7.274681091308594
0.591542158390743,7.275301218032837
0.5915403576759225,7.27647066116333
0.5915385573173837,7.277074813842773
0.5915367573150184,7.2782862186431885
0.5915349576687179,7.278881311416626
0.5915331583783736,7.280038833618164
0.5915313594438769,7.280639171600342
0.5915295608651195,7.281835079193115
0.5915277626419928,7.2824273109436035
0.5915259647743885,7.283611059188843
0.5915241672621983,7.284216403961182
0.5915223701053138,7.285393714904785
0.5915205733036268,7.2860047817230225
0.5915187768570295,7.287192344665527
0.5915169807654134,7.287782430648804
0.5915151850286702,7.288937568664551
0.5915133896466923,7.289552450180054
0.5915115946193714,7.290705919265747
0.5915097999465995,7.291304588317871
0.591508005628269,7.292466163635254
0.5915062116642718,7.293092489242554
0.5915044180544998,7.294329643249512
0.591502624798846,7.294917821884155
0.591500831897202,7.296080589294434
0.5914990393494604,7.296686410903931
0.5914972471555133,7.297876834869385
0.5914954553152535,7.298466682434082
0.5914936638285732,7.2996461391448975
0.5914918726953647,7.300264596939087
0.591490081915521,7.301428318023682
0.5914882914889344,7.302075147628784
0.5914865014154976,7.303243637084961
0.5914847116951034,7.303839921951294
0.5914829223276442,7.305013656616211
0.5914811333130133,7.30560302734375
0.5914793446511029,7.30680513381958
0.5914775563418061,7.307400465011597
0.5914757683850161,7.308578252792358
0.5914739807806254,7.309188604354858
0.5914721935285274,7.310389518737793
0.5914704066286148,7.311016798019409
0.5914686200807808,7.312217712402344
0.5914668338849187,7.3128228187561035
0.5914650480409216,7.31403660774231
0.5914632625486824,7.314675569534302
0.5914614774080948,7.315861940383911
0.5914596926190521,7.3164801597595215
0.5914579081814473,7.317654371261597
0.5914561240951739,7.31829047203064
0.5914543403601256,7.31946873664856
0.5914525569761956,7.320108890533447
0.5914507739432779,7.321223258972168
0.5914489912612656,7.321910619735718
0.5914472089300525,7.323051929473877
0.5914454269495323,7.323670148849487
0.5914436453195986,7.324859142303467
0.5914418640401453,7.325463771820068
0.5914400831110662,7.326660633087158
0.5914383025322549,7.32726263999939
0.5914365223036059,7.328425884246826
0.5914347424250124,7.329033136367798
0.5914329628963689,7.330335378646851
0.5914311837175692,7.3309361934661865
0.5914294048885075,7.33212423324585
0.5914276264090779,7.332812070846558
0.5914258482791743,7.333916425704956
0.5914240704986914,7.334565162658691
0.5914222930675231,7.335684537887573
0.5914205159855639,7.336303234100342
0.5914187392527078,7.337480545043945
0.5914169628688496,7.338108539581299
0.5914151868338836,7.33926248550415
0.5914134111477041,7.339860677719116
0.5914116358102057,7.341017246246338
0.5914098608212832,7.341619253158569
0.5914080861808311,7.342843055725098
0.5914063118887437,7.343432188034058
0.5914045379449162,7.344641208648682
0.5914027643492432,7.345242738723755
0.5914009911016191,7.3464438915252686
0.5913992182019394,7.347034692764282
0.5913974456500984,7.34821891784668
0.5913956734459914,7.348821401596069
0.5913939015895132,7.349996089935303
0.5913921300805589,7.350599050521851
0.5913903589190233,7.351790428161621
0.5913885881048018,7.352376699447632
0.5913868176377892,7.35356879234314
0.5913850475178811,7.3541786670684814
0.5913832777449725,7.355368137359619
0.5913815083189587,7.355960845947266
0.5913797392397351,7.357144832611084
0.5913779705071968,7.357751846313477
0.5913762021212396,7.35896635055542
0.5913744340817586,7.359548330307007
0.5913726663886496,7.360740900039673
0.5913708990418077,7.361352443695068
0.591369132041129,7.362581253051758
0.5913673653865088,7.363178491592407
0.5913655990778429,7.364390134811401
0.5913638331150269,7.364992380142212
0.5913620674979567,7.366222858428955
0.591360302226528,7.366814851760864
0.5913585373006366,7.368009567260742
0.5913567727201785,7.368601560592651
0.5913550084850495,7.369764804840088
0.5913532445951459,7.370401859283447
0.5913514810503633,7.371563196182251
0.591349717850598,7.3721606731414795
0.5913479549957459,7.373366594314575
0.5913461924857034,7.373979568481445
0.5913444303203667,7.375168085098267
0.5913426684996318,7.375767230987549
0.5913409070233951,7.376917123794556
0.591339145891553,7.3775575160980225
0.5913373851040019,7.3787007331848145
0.591335624660638,7.379308223724365
0.591333864561358,7.3805015087127686
0.591332104806058,7.381093502044678
0.5913303453946348,7.382323503494263
0.5913285863269854,7.382922887802124
0.5913268276030057,7.38423752784729


==> n17/slow_stale_grads_n17_lr_002.csv <==
testing_loss,times
0.6930277128589989,0.0
0.692909806937216,0.0006597042083740234
0.6927906577768911,0.0017819404602050781
0.6926731667538931,0.0025637149810791016
0.6925544377376737,0.003570556640625
0.6924373601505058,0.004433155059814453
0.6923190496940954,0.005309581756591797
0.6922023839858998,0.006211757659912109
0.6920844905075277,0.007048845291137695
0.6919682351240879,0.00800013542175293
0.6918507570446543,0.008816242218017578
0.6917349104344417,0.009854316711425781
0.6916178461775668,0.010585308074951172
0.6915024067917892,0.011732339859008789
0.6913857547838618,0.012389898300170898
0.6912707210765094,0.013623237609863281
0.6911544797467347,0.014249801635742188
0.6910398501746262,0.015483379364013672
0.6909240179550734,0.016108036041259766
0.6908097909779007,0.017328739166259766
0.6906943663035489,0.017965316772460938
0.6905805403839222,0.01918935775756836
0.690465521692706,0.01983165740966797
0.6903520952961973,0.02105879783630371
0.6902374810290526,0.02170848846435547
0.6901244526242383,0.02293562889099121
0.6900102412251455,0.02356243133544922
0.6898976092836491,0.024851322174072266
0.6897837991996776,0.025478363037109375
0.6896715621962115,0.026709794998168945
0.6895581518775618,0.02735137939453125
0.6894463082899681,0.028675079345703125
0.6893332961900139,0.029326677322387695
0.6892218444993048,0.03060436248779297
0.6891092290746352,0.031223058700561523
0.6889981677650323,0.03247785568237305
0.6888859474754916,0.03312325477600098
0.6887752750344649,0.034349918365478516
0.6886634483431928,0.03496050834655762
0.6885531632614995,0.03623485565185547
0.6884417286349709,0.036885976791381836
0.6883318294066921,0.038179636001586914
0.6882207853147551,0.03881382942199707
0.6881112704373329,0.040109872817993164
0.688000615353247,0.040773630142211914
0.6878914833275211,0.042017221450805664
0.6877812157279947,0.04268169403076172
0.6876724650582378,0.043926239013671875
0.6875625834234635,0.04459857940673828
0.6874542126174158,0.04581046104431152
0.6873447154311086,0.04645133018493652
0.6872367230000122,0.04780125617980957
0.6871276087494421,0.04842519760131836
0.6870199932080748,0.04970836639404297
0.6869112603841031,0.050330400466918945
0.6868040202508116,0.05154538154602051
0.6866956673479234,0.052137136459350586
0.6865888011446544,0.05336880683898926
0.6864808266609934,0.05396437644958496
0.6863743329133264,0.055176734924316406
0.6862667353507261,0.05579876899719238
0.6861606125879038,0.05703926086425781
0.6860533904519195,0.057686567306518555
0.6859476372068786,0.0588991641998291
0.6858407890068192,0.0595242977142334
0.6857354038162193,0.06079411506652832
0.6856289280651777,0.06143307685852051
0.6855239094694311,0.062652587890625
0.6854178046843138,0.06326103210449219
0.6853131512276138,0.06447291374206543
0.6852074159291701,0.06509733200073242
0.6851031261595192,0.06637334823608398
0.6849977588723702,0.06698060035705566
0.6848938313416065,0.06824994087219238
0.6847888305942732,0.06890392303466797
0.6846852638580978,0.07016181945800781
0.6845806281830281,0.07079195976257324
0.6844774208010304,0.07205057144165039
0.6843731487346263,0.07270169258117676
0.6842702992703102,0.07390022277832031
0.6841663893529533,0.07451105117797852
0.6840638963737617,0.0757145881652832
0.6839603471498396,0.07630324363708496
0.6838582092271785,0.07753157615661621
0.6837550192451088,0.07810759544372559
0.6836532349543715,0.07937788963317871
0.683550402766627,0.07995367050170898
0.6834489706872157,0.08121848106384277
0.683346494850348,0.08184051513671875
0.6832454135656985,0.0830836296081543
0.6831432926403602,0.0837094783782959
0.683042560737962,0.08496999740600586
0.6829407932889305,0.08559322357177734
0.682840409360349,0.08684015274047852
0.682738993956548,0.08747053146362305
0.6826389565974452,0.08870887756347656
0.6825378918119657,0.0893409252166748
0.6824381996221205,0.09060883522033691
0.6823374840322421,0.09119820594787598
0.6822381356155693,0.09244918823242188
0.6821377678027809,0.09307122230529785
0.6820387617673513,0.09430718421936035
0.6819387403173695,0.09490227699279785
0.6818400752754284,0.0962984561920166
0.6817403987782177,0.09696435928344727
0.6816420733462023,0.09814214706420898
0.6815427403959933,0.09879064559936523
0.6814447531945507,0.10001397132873535
0.6813457623898584,0.1006624698638916
0.6812481120438624,0.10187864303588867
0.6811494619875037,0.10244941711425781
0.6810521471260715,0.10366678237915039
0.6809538364251818,0.10424089431762695
0.6808568556816899,0.10556340217590332
0.6807588829477398,0.10620713233947754
0.6806622349598394,0.10742902755737305
0.6805645988086507,0.10800647735595703
0.6804682822182824,0.10924506187438965
0.680370981270044,0.10984086990356445
0.6802749947234527,0.11110115051269531
0.6801780276027339,0.11174130439758301
0.6800823697504829,0.11296606063842773
0.6799857350862494,0.11361050605773926
0.6798904045832329,0.11478352546691895
0.67979410100886,0.11543703079223633
0.6796990965143173,0.11671996116638184
0.6796031226676033,0.11733746528625488
0.6795084428451305,0.11860823631286621
0.6794127973683094,0.11919188499450684
0.6793184408858718,0.12044930458068848
0.6792231224256264,0.12111020088195801
0.6791290879555697,0.12233972549438477
0.679034095163043,0.12293291091918945
0.6789403813821044,0.12419676780700684
0.678845712912911,0.12484288215637207
0.6787523185022303,0.12604665756225586
0.6786579730164672,0.12668633460998535
0.6785648966615972,0.1279141902923584
0.6784708728238551,0.128554105758667
0.6783781132147697,0.12978291511535645
0.6782844096941422,0.13039159774780273
0.6781919655252477,0.13162660598754883
0.6780985809953414,0.13220572471618652
0.6780064509654844,0.13343167304992676
0.6779133841044276,0.13401150703430176
0.6778215669169031,0.135223388671875
0.6777288164073552,0.13582181930541992
0.6776373107699148,0.1370406150817871
0.6775448752990738,0.13765931129455566
0.6774536799239345,0.13888764381408691
0.6773615581835449,0.1395113468170166
0.6772706717873941,0.14074182510375977
0.6771788624737554,0.14135289192199707
0.6770882837777588,0.1425609588623047
0.6769967855917307,0.1431593894958496
0.6769065133215393,0.1444237232208252
0.6768153249685497,0.14502549171447754
0.6767253578543041,0.1462397575378418
0.6766344780443545,0.1468346118927002
0.6765448148206918,0.14806246757507324
0.6764542422683633,0.1487128734588623
0.6763648816744215,0.14993858337402344
0.67627461509888,0.1505749225616455
0.6761855558783032,0.15179991722106934
0.6760955940033044,0.15240716934204102
0.6760068349042467,0.15363717079162598
0.6759171764581409,0.15420818328857422
0.6758287162332703,0.15543317794799805
0.675739359949006,0.1560070514678955
0.6756511973555094,0.15723061561584473
0.6755621419706374,0.15782546997070312
0.6754742757702218,0.1590566635131836
0.6753855200268986,0.1596817970275879
0.6752979489857954,0.16094017028808594
0.6752094916307865,0.1615602970123291
0.6751222145197533,0.1627647876739502
0.6750340543044351,0.16337037086486816
0.6749470698987586,0.16460967063903809
0.6748592055791216,0.16518759727478027
0.6747725126586188,0.16642141342163086
0.6746849429952688,0.16699981689453125
0.6745985403442887,0.16825008392333984
0.6745112641024487,0.16892147064208984
0.6744251505098734,0.1701357364654541
0.6743381664593852,0.17078876495361328
0.674252340718631,0.17200183868408203
0.6741656476339554,0.17264986038208008
0.674080108542973,0.1738579273223877
0.6739937052031906,0.17447829246520996
0.6739084515644652,0.1756908893585205
0.6738223367532771,0.17628145217895508
0.6737373673738285,0.17750835418701172
0.673651539879556,0.17809247970581055
0.6735668535709383,0.17932438850402832
0.6734813121865215,0.17992043495178223
0.6733969077648216,0.18114686012268066
0.6733116512878206,0.18177175521850586
0.673227527573658,0.18300843238830566
0.6731425548062502,0.1836395263671875
0.673058710624775,0.18488764762878418
0.6729740203737543,0.18552184104919434
0.6728904545546457,0.18673014640808105
0.6728060456314213,0.18731927871704102
0.6727227570088858,0.1885848045349121
0.6726386282294797,0.18918657302856445
0.6725556156422489,0.19040632247924805
0.6724717658272935,0.1911015510559082
0.6723890281186212,0.19236445426940918
0.6723054560933575,0.19298577308654785
0.6722229921110172,0.1942307949066162
0.6721396967052913,0.19484782218933105
0.672057505301573,0.19608831405639648
0.6719744853498335,0.19673967361450195
0.6718925653815409,0.1979537010192871
0.6718098197228348,0.19856929779052734
0.6717281700512805,0.19983839988708496
0.671645697529251,0.20046138763427734
0.6715643170202537,0.2017068862915039
0.6714821164831345,0.20229649543762207
0.6714010040070145,0.20353436470031738
0.671319074307627,0.20410513877868652
0.671238228739202,0.2053225040435791
0.6711565687349503,0.20589303970336914
0.6710759889535303,0.20714545249938965
0.6709945975063968,0.20776939392089844
0.6709142823957798,0.2090163230895996
0.6708331583723196,0.20963358879089355
0.6707531068207864,0.2108755111694336
0.6706722490921233,0.21148943901062012
0.6705924599924319,0.21278047561645508
0.6705118674342518,0.21341514587402344
0.6704323396836321,0.21464085578918457
0.6703520111761783,0.215226411819458
0.6702727436763263,0.21646714210510254
0.6701926781043929,0.2170853614807129
0.6701136697614645,0.21832489967346191
0.6700338660143906,0.21893882751464844
0.6699551157389956,0.22015905380249023
0.6698755727106596,0.22082161903381348
0.669797079417855,0.22205591201782227
0.6697177960066668,0.22268939018249512
0.6696395586159506,0.22391605377197266
0.6695605337248458,0.22458267211914062
0.6694825511601499,0.22585129737854004
0.6694037836965824,0.22648978233337402
0.6693260548862652,0.22770977020263672
0.6692475437622005,0.2283155918121338
0.6691700676390403,0.22956156730651855
0.6690918117709475,0.2301344871520996
0.6690145872721345,0.2313704490661621
0.668936585580979,0.2319483757019043
0.6688596116481081,0.23320412635803223
0.6687818630593443,0.23382282257080078
0.6687051386384069,0.23508048057556152
0.6686276420819692,0.23570966720581055
0.6685511661233458,0.2369840145111084
0.6684739205336412,0.23763155937194824
0.6683976919920922,0.23885488510131836
0.6683206963079922,0.23950481414794922
0.6682447141426505,0.24075722694396973
0.6681679673074818,0.24136638641357422
0.6680922304818439,0.24258661270141602
0.6680157314433802,0.24315452575683594
0.6679402389252976,0.2444782257080078
0.6678639866357505,0.24508404731750488
0.6677887373974205,0.2463078498840332
0.667712730813431,0.24692106246948242
0.667637723831388,0.2481672763824463
0.6675619619140165,0.24881410598754883
0.6674871961691229,0.2500438690185547
0.6674116778838401,0.25067663192749023
0.667337152361277,0.25189661979675293
0.6672618766779551,0.2525320053100586
0.6671875903672119,0.2537217140197754
0.6671125562601139,0.25434422492980957
0.6670385081549799,0.25554919242858887
0.6669637146027503,0.25612783432006836
0.6668899037013044,0.2573399543762207
0.6668153496869592,0.2579221725463867
0.6667417749915597,0.2591538429260254
0.6666674595024761,0.2597689628601074
0.6665941200197513,0.26103806495666504
0.6665200420476572,0.2616841793060303
0.6664469367884946,0.2628796100616455
0.6663730953294592,0.26349949836730957
0.6663002233089952,0.2647371292114258
0.6662266173634175,0.265338659286499
0.6661539776010271,0.2665584087371826
0.6660806061736255,0.26712942123413086
0.6660081976929119,0.26834893226623535
0.6659350597927131,0.2689647674560547
0.6658628816214969,0.27017879486083984
0.6657899762618256,0.27080559730529785
0.6657180274321337,0.2720346450805664
0.6656453536306012,0.2726879119873047
0.6655736331786559,0.27388834953308105
0.6655011899571489,0.2745034694671631
0.6654296969233572,0.2757234573364258
0.6653574833080265,0.2763381004333496
0.6652862167369685,0.2775452136993408
0.6652142317582175,0.27812933921813965
0.6651431906986356,0.27936553955078125
0.665071433391109,0.2799668312072754
0.665000616895896,0.2811856269836426
0.664929086298468,0.2818331718444824
0.6648584934246557,0.28301429748535156
0.6647871885804189,0.2836587429046631
0.6647168183891667,0.28487133979797363
0.6646457383454187,0.28548502922058105
0.6645755899020019,0.2868170738220215
0.6645047337102356,0.28741955757141113
0.6644348060840334,0.28868651390075684
0.6643641727999223,0.2892904281616211
0.6642944650644065,0.29051971435546875
0.6642240537477951,0.2911374568939209
0.6641545649805171,0.2923929691314697
0.6640843746954072,0.2930476665496826
0.6640151039779867,0.29425954818725586
0.6639451337925253,0.2948586940765381
0.6638760802106383,0.29608964920043945
0.6638063291971055,0.2967371940612793
0.6637374918404713,0.2979300022125244
0.6636679590752679,0.2985496520996094
0.6635993370376375,0.2997853755950928
0.6635300216012716,0.300386905670166
0.6634616139804153,0.3016238212585449
0.6633925149574906,0.3021962642669678
0.6633243208551849,0.3034064769744873
0.6632554373343879,0.3039882183074951
0.6631874558564032,0.30521130561828613
0.6631187869304898,0.30582547187805176
0.6630510171865786,0.30704212188720703
0.6629825619523612,0.30766940116882324
0.6629150030562446,0.3089148998260498
0.6628467606145798,0.30953502655029297
0.6627794116839348,0.31075477600097656
0.6627113811397105,0.31136584281921387
0.6626442412961574,0.31259965896606445
0.6625764217582785,0.31317877769470215
0.662509490127368,0.3143961429595947
0.6624418807087445,0.3149683475494385
0.6623751564199452,0.3162829875946045
0.6623077562374785,0.3169229030609131
0.6622412384241627,0.3181180953979492
0.6621740465987322,0.31873583793640137
0.6621077343981644,0.31996655464172363
0.6620407500546148,0.32062578201293945
0.6619746426079373,0.3218364715576172
0.6619078648750645,0.32244443893432617
0.6618419613272851,0.32366442680358887
0.661775389337823,0.32424092292785645
0.6617096888378017,0.32547426223754883
0.6616433217284087,0.32605409622192383
0.6615778234288441,0.3273179531097412
0.66151166034009,0.32791590690612793
0.6614463633975063,0.3291783332824707
0.6613804034738578,0.3298063278198242
0.6613153070485914,0.3310887813568115
0.6612495494383999,0.33174800872802734
0.6611846526945858,0.333005428314209
0.6611190965500723,0.33362388610839844
0.6610543986556313,0.3349449634552002
0.6609890431328733,0.33556056022644043
0.6609245432594978,0.3367941379547119
0.6608593875184158,0.33740663528442383
0.6607950848415571,0.3386240005493164
0.6607301280459004,0.3392312526702881
0.6606660217447545,0.3404691219329834
0.6606012630620876,0.341111421585083
0.660537352319582,0.34233641624450684
0.6604727909212706,0.3429219722747803
0.6604090749240507,0.34423017501831055
0.6603447099852481,0.34486889839172363
0.6602811879236632,0.34612035751342773
0.6602170186232964,0.3467714786529541
0.6601536896913869,0.34799695014953613
0.660089715212142,0.3486623764038086
0.6600265786076247,0.34987568855285645
0.6599627981359341,0.35050535202026367
0.6598998530601896,0.3517446517944336
0.6598362657862162,0.3523421287536621
0.6597735114442747,0.35360074043273926
0.6597101165618999,0.35420751571655273
0.6596475521624267,0.3554530143737793
0.6595843488692356,0.35602378845214844
0.6595219736245183,0.35729169845581055
0.659458961121785,0.3578808307647705
0.65939677424772,0.3591132164001465
0.6593339517403942,0.35975193977355957
0.659271952456472,0.3609964847564697
0.6592093191531646,0.361621618270874
0.6591475066824561,0.362851619720459
0.659085061795426,0.3634631633758545
0.6590234353645694,0.3647778034210205
0.6589611781097076,0.3654208183288574
0.6588997369488944,0.3666682243347168
0.6588376665457111,0.36728858947753906
0.6587764098886715,0.36853504180908203
0.6587145255602821,0.3691403865814209
0.6586534526442719,0.3704676628112793
0.6585917536173824,0.37110018730163574
0.6585308636831686,0.3724069595336914
0.6584693491880617,0.3730354309082031
0.6584086414799092,0.3742702007293701
0.6583473107504293,0.3748602867126465
0.658286784516087,0.3760979175567627
0.6582256367896269,0.3767573833465576
0.6581652912803132,0.3779590129852295
0.6581043257978001,0.37857675552368164
0.6580441602681897,0.37982892990112305
0.65798337627407,0.38046979904174805
0.6579233899822793,0.3816995620727539
0.6578627867245056,0.38231945037841797
0.6578029789320795,0.3836243152618408
0.6577425556620954,0.38419532775878906
0.6576829256339933,0.3854649066925049
0.6576226816067194,0.3860452175140381
0.6575632286113013,0.3872640132904053
0.6575031630851215,0.3878786563873291
0.6574438863941336,0.3891575336456299
0.6573839986308809,0.38979077339172363
0.6573248975194425,0.39105796813964844
0.6572651867843838,0.39168500900268555
0.6572062605309728,0.3929464817047119
0.6571467260927962,0.3935713768005371
0.6570879739792354,0.3948349952697754
0.6570286151100352,0.3954448699951172
0.6569700364214788,0.3966808319091797
0.656910852396741,0.39727163314819336
0.6568524464216605,0.39849281311035156
0.6567934365202494,0.39909934997558594
0.6567352025504194,0.40030407905578613
0.6566763660545631,0.40094494819641113
0.6566183033850485,0.4021282196044922
0.6565596395803245,0.4027574062347412
0.6565017475094653,0.4039573669433594
0.656443255684787,0.4046027660369873
0.6563855335141855,0.40581631660461426
0.6563272129617876,0.40642857551574707
0.6562696599962942,0.4076666831970215
0.6562115100117188,0.40825438499450684
0.6561541255594184,0.4095008373260498
0.6560961454415005,0.4100773334503174
0.6560389288136987,0.4113600254058838
0.6559811178645529,0.4119412899017334
0.6559240683757621,0.4132230281829834
0.6558664259007679,0.41384458541870117
0.6558095428686933,0.4150667190551758
0.6557520681764816,0.41569066047668457
0.6556953509220081,0.41691088676452637
0.6556380433244462,0.41753292083740234
0.655581491171625,0.418743371963501
0.6555243499838034,0.41938257217407227
0.6554679622598372,0.42066049575805664
0.6554109868000557,0.42127275466918945
0.6553547628352855,0.4225280284881592
0.6552979524250391,0.42311596870422363
0.6552418915529303,0.42438673973083496
0.6551852455168947,0.4250020980834961
0.6551293470740249,0.42623090744018555
0.6550728647400432,0.4268677234649658
0.6550171280660866,0.42806458473205566
0.6549608087651551,0.4287700653076172
0.6549052332028701,0.4299278259277344
0.6548490762691249,0.43058204650878906
0.6547936611643403,0.43183326721191406
0.6547376659350422,0.4324357509613037
0.6546824106366441,0.43369364738464355
0.6546265764521666,0.4342832565307617
0.6545714803120831,0.4355173110961914
0.6545158065158974,0.4361081123352051
0.6544608688890879,0.4373018741607666
0.6544053548277485,0.43788743019104004
0.6543505750721883,0.4391617774963379
0.6542952200953209,0.4398069381713867
0.6542405975719882,0.44105076789855957
0.6541854010322752,0.4416813850402832
0.6541309351051374,0.44292616844177246
0.6540758963583037,0.4435741901397705
0.6540215863943051,0.4448270797729492
0.653966704799105,0.44544553756713867
0.6539125501681524,0.44670844078063965
0.6538578250863561,0.4472992420196533
0.6538038251613058,0.44856739044189453
0.6537492559576853,0.4491865634918213
0.6536954101143296,0.45041775703430176
0.6536409961566453,0.45104384422302246
0.6535873037737003,0.45229578018188477
0.6535330444326876,0.45292210578918457
0.6534795048917781,0.45412135124206543
0.6534253995411339,0.4547460079193115
0.653372012226782,0.45599842071533203
0.6533180602431505,0.4566371440887451
0.6532648245427615,0.45787549018859863
0.6532110253057218,0.4584949016571045
0.6531579406095712,0.45973706245422363
0.6531042935016235,0.4603543281555176
0.6530513592028439,0.4616403579711914
0.6529978636093956,0.46220922470092773
0.6529450791039638,0.46346354484558105
0.6528917344133168,0.4640328884124756
0.6528390991000406,0.46530580520629883
0.6527859047033777,0.46590375900268555
0.6527334179838828,0.46712565422058105
0.6526803732752544,0.46863508224487305
0.6526280345539719,0.46937036514282227
0.6525751389302828,0.4703702926635742
0.6525229476144356,0.4711325168609619
0.6524702004754316,0.4721047878265381
0.6524181559750222,0.4728987216949463
0.6523655567232775,0.47384119033813477
0.6523136584510744,0.474651575088501
0.6522612064919774,0.47557568550109863
0.652209453863503,0.4764246940612793
0.6521571486052444,0.47728705406188965
0.6521055410387618,0.4782383441925049
0.6520533818923206,0.47910618782043457
0.6520019188088211,0.48005056381225586
0.6519499051879522,0.48088908195495605
0.6518985860111416,0.4818742275238037
0.6518467173323622,0.482651948928833
0.6517955414886499,0.48377108573913574
0.6517438171712273,0.48439908027648926
0.6516927840897123,0.4856150150299072
0.65164120355565,0.48620128631591797
0.6515903126681087,0.48743104934692383
0.6515388753421346,0.48802638053894043
0.651488126083008,0.4892568588256836
0.6514368313925608,0.4898719787597656
0.6513862231989426,0.4910848140716553
0.6513350705741593,0.4917185306549072
0.6512846028857827,0.49294066429138184
0.6512335917594858,0.4935610294342041
0.6511832640187115,0.49480509757995605
0.6511323938263959,0.4954092502593994
0.6510822054781996,0.49664807319641113
0.6510314756580208,0.4972255229949951
0.6509814261499808,0.49845051765441895
0.6509308361427413,0.49906277656555176
0.6508809249250259,0.50032639503479
0.6508304741741635,0.5009915828704834
0.6507807006995194,0.5022540092468262
0.6507303886510936,0.5028853416442871
0.650680752374833,0.5041449069976807
0.6506305784775136,0.504814624786377
0.650581078857502,0.5060205459594727
0.650531042562556,0.5066502094268799
0.6504816790592006,0.5078790187835693
0.6504317798204795,0.5085158348083496
0.6503825518967166,0.5097954273223877
0.6503327891706449,0.510418176651001
0.6502836962919278,0.5117020606994629
0.65023406953749,0.5122959613800049
0.6501851111717777,0.5135858058929443
0.6501356198505056,0.5141654014587402
0.6500867954682492,0.5153946876525879
0.6500374390442112,0.516000509262085
0.6499887481183438,0.5172848701477051
0.6499395260581305,0.5179018974304199
0.6498909680640547,0.5191502571105957
0.6498418798367687,0.5198030471801758
0.6497934542523432,0.5210897922515869
0.6497444993295859,0.5217511653900146
0.6496962056351162,0.5229883193969727
0.6496473834909761,0.5236485004425049
0.6495992211692008,0.5249063968658447
0.649550531280241,0.5255606174468994
0.6495024998163208,0.5267908573150635
0.6494539416615678,0.5274102687835693
0.649406040543074,0.5286648273468018
0.6493576136040049,0.5292649269104004
0.649309842320907,0.530517578125
0.6492615460814382,0.5311379432678223
0.6492139041260934,0.5323805809020996
0.6491657380725683,0.532996654510498
0.6491182249397084,0.5342097282409668
0.6490701885608862,0.534822940826416
0.6490228037476076,0.5360612869262695
0.6489748965346506,0.5367152690887451
0.648927639540402,0.5379171371459961
0.6488798609868648,0.5385355949401855
0.648832731313436,0.5398080348968506
0.648785080915253,0.5404500961303711
0.6487380780667631,0.5416808128356934
0.6486905553222377,0.5422959327697754
0.6486436788051244,0.5435388088226318
0.6485962832149169,0.5441162586212158
0.6485495325379247,0.545335054397583
0.6485022636050403,0.5459277629852295
0.6484556382792098,0.5471668243408203
0.648408495508988,0.5477981567382812
0.6483619950476439,0.5490407943725586
0.6483149779477467,0.5496664047241211
0.6482686018664869,0.55094313621521
0.6482217099468873,0.5515811443328857
0.6481754577635722,0.5528163909912109
0.648128690536543,0.5534491539001465
0.6480825617712838,0.5546793937683105
0.6480359187513859,0.5552644729614258
0.6479899129265341,0.5565240383148193
0.6479433936306056,0.5571045875549316
0.6478975102707416,0.558340311050415
0.6478511142178862,0.5589454174041748
0.6478053528498089,0.5602264404296875
0.6477590795613852,0.5609166622161865
0.6477134397141003,0.5621283054351807
0.6476672887137104,0.5627532005310059
0.6476217699184199,0.5640344619750977
0.6475757407318984,0.5646376609802246
0.6475303425219899,0.5658783912658691
0.6474844346773925,0.5665044784545898
0.6474391565884285,0.5677540302276611
0.6473933696160217,0.5683600902557373
0.6473482111857287,0.5696125030517578
0.6473025446179776,0.5701801776885986
0.6472575053862353,0.5714123249053955
0.6472119587577947,0.5719943046569824
0.6471670382666255,0.5732131004333496
0.6471216111143266,0.5738282203674316
0.647076808907885,0.5750491619110107
0.6470315007707268,0.5757062435150146
0.646986816395289,0.5769312381744385
0.6469416268144259,0.5775845050811768
0.6468970598183791,0.5787804126739502
0.6468519883371111,0.5793969631195068
0.6468075382709428,0.580639123916626
0.6467625844347049,0.5812389850616455
0.646718250850993,0.5824618339538574
0.6466734142073435,0.583040714263916
0.6466291966607457,0.5843582153320312
0.6465844767593567,0.5849785804748535
0.6465403748066003,0.5861873626708984
0.6464957711992465,0.5868096351623535
0.646451784399118,0.5880236625671387
0.6464072966396668,0.5887031555175781
0.6463634245530011,0.5898952484130859
0.646319052197402,0.5905318260192871
0.6462752943870732,0.5917379856109619
0.6462310369933467,0.5923266410827637
0.6461873930242578,0.5935804843902588
0.6461432501524857,0.5941884517669678
0.6460997195915577,0.5954062938690186
0.6460556908038729,0.5959892272949219
0.6460122732200354,0.5972080230712891
0.6459683580806111,0.5978319644927979
0.6459250530447923,0.5990440845489502
0.6458812511198322,0.5996842384338379
0.6458380582049487,0.6009204387664795
0.6457943690626766,0.6015329360961914
0.6457512878436233,0.6027631759643555
0.6457077110542734,0.6033623218536377
0.645664741107914,0.604600191116333
0.6456212762437199,0.605187177658081
0.6455784171488772,0.6064388751983643
0.6455350637840627,0.607020378112793
0.6454923151215083,0.6082587242126465
0.6454490728322771,0.6089072227478027
0.645406434184722,0.6101388931274414
0.6453633025492477,0.610771894454956
0.645320773501332,0.6120045185089111
0.6452777520997486,0.6126456260681152
0.6452353322380333,0.6138620376586914
0.6451924206524243,0.6144695281982422
0.6451501095653798,0.615689754486084
0.64510730737977,0.6162843704223633
0.6450651046577679,0.6175217628479004
0.645022411458112,0.6181073188781738
0.6449803166934149,0.6193740367889404
0.644937732067589,0.6199684143066406
0.6448957448543413,0.621211051940918
0.6448532683921323,0.6218483448028564
0.6448113883263507,0.6231834888458252
0.6447690196194474,0.6238081455230713
0.6447272462990116,0.6250700950622559
0.6446849849409948,0.6257009506225586
0.6446433179656378,0.6269192695617676
0.6446011635519703,0.6275458335876465
0.6445596025232696,0.6287779808044434
0.6445175546512879,0.6294114589691162
0.6444760991726557,0.6306524276733398
0.6444341574415592,0.6312732696533203
0.6443928071182333,0.6325135231018066
0.6443509711290758,0.6331033706665039
0.6443097255681113,0.6343464851379395
0.6442679949237909,0.6349375247955322
0.6442268537340496,0.636176586151123
0.6441852280393003,0.6368188858032227
0.6441441908314425,0.6380221843719482
0.6441026696928243,0.6386456489562988
0.6440617360792997,0.6398890018463135
0.6440203191051892,0.6405324935913086
0.6439794887002277,0.6417315006256104
0.6439381755008096,0.6423530578613281
0.6438974479204121,0.6435737609863281
0.6438562381076692,0.6441459655761719
0.6438156129695998,0.6454014778137207
0.6437745061573046,0.6459805965423584
0.64373398308108,0.6471974849700928
0.6436929788847854,0.6478111743927002
0.6436525574916673,0.6490859985351562
0.6436116555286974,0.6497273445129395
0.6435713354416837,0.6509428024291992
0.643530535331125,0.6515302658081055
0.6434903161749402,0.6527667045593262
0.6434496175376329,0.6533637046813965
0.6434094989387201,0.6545860767364502
0.6433689013972487,0.6551885604858398
0.6433288829837609,0.6564021110534668
0.6432883861624457,0.6570069789886475
0.6432484675642365,0.6582016944885254
0.6432080710891249,0.6587929725646973
0.6431682519377409,0.6600348949432373
0.6431279554365981,0.6607038974761963
0.6430882353652698,0.6619019508361816
0.6430480384675709,0.6625230312347412
0.6430084171112039,0.6637580394744873
0.6429683194481244,0.664358377456665
0.6429287964432918,0.6655917167663574
0.6428887976476995,0.6661648750305176
0.6428493726326329,0.6673786640167236
0.6428094723390788,0.6679556369781494
0.6427701449536596,0.6692616939544678
0.6427303427983704,0.6698858737945557
0.6426911126841224,0.6712324619293213
0.6426514083049908,0.6718692779541016
0.6426122751050707,0.6731019020080566
0.6425726681416477,0.6737182140350342
0.6425336315008383,0.6749119758605957
0.6424941215943242,0.6755661964416504
0.6424551811590249,0.6767840385437012
0.6424157679522614,0.6773781776428223
0.6423769233704806,0.6786801815032959
0.6423376065079424,0.6792912483215332
0.6422988574292893,0.6805963516235352
0.6422596365570755,0.6811947822570801
0.6422209826327521,0.6824414730072021
0.6421818573985786,0.6830275058746338
0.6421432982813712,0.6842622756958008
0.6421042683345614,0.6848995685577393
0.6420658036788331,0.6861324310302734
0.6420268686703107,0.6867585182189941
0.6419884981319938,0.6880106925964355
0.6419496577142743,0.6886553764343262
0.6419113809508609,0.6898844242095947
0.6418726347780435,0.6905109882354736
0.6418344514485789,0.6917355060577393
0.6417957991763386,0.6923284530639648
0.6417577089414129,0.693580150604248
0.6417191502269921,0.6941699981689453
0.641681152748733,0.6953682899475098
0.6416426872509342,0.6959488391876221
0.6416047821929983,0.6971745491027832
0.6415664095721753,0.6977858543395996
0.6415285965997409,0.6990113258361816
0.6414903165177916,0.6996304988861084
0.6414525952975512,0.7008726596832275
0.6414144074179094,0.7014923095703125
0.6413767776180614,0.7027113437652588
0.6413386816056895,0.7032895088195801
0.641301142895931,0.7045295238494873
0.6412631384173116,0.7051074504852295
0.6412256904688306,0.7063219547271729
0.641187777191959,0.7069041728973389
0.6411504196774274,0.708141565322876
0.6411125972718037,0.7088241577148438
0.641075329865369,0.7100515365600586
0.641037598001991,0.7106938362121582
0.6410004203792696,0.711963415145874
0.6409627787306247,0.7126345634460449
0.6409256905686938,0.7138729095458984
0.6408881388087516,0.7144908905029297
0.6408511397861419,0.7157082557678223
0.6408136775903465,0.7162959575653076
0.6407767673870356,0.717522382736206
0.6407393944322983,0.7180962562561035
0.6407025727297025,0.7194287776947021
0.6406652886943944,0.7200167179107666
0.6406285551753615,0.7212684154510498
0.6405913597393058,0.7218589782714844
0.6405547140881085,0.7231869697570801
0.6405176069325733,0.7238121032714844
0.6404810488349012,0.7250683307647705
0.6404440296425921,0.7256848812103271
0.640407558785545,0.726933479309082
0.640370627240598,0.7275762557983398
0.640334243312679,0.7288377285003662
0.6402973991006524,0.7294344902038574
0.6402611017917601,0.7306528091430664
0.6402243445996287,0.7312538623809814
0.6401881336010505,0.7325096130371094
0.6401514631171971,0.7330842018127441
0.6401153381216023,0.7343263626098633
0.6400787540358113,0.7349245548248291
0.6400427147372438,0.7361788749694824
0.6400062167406936,0.7368364334106445
0.6399702628345657,0.7380352020263672
0.6399338506198217,0.7386691570281982
0.6398979818029059,0.7399303913116455
0.639861655063914,0.7405822277069092
0.6398258710343373,0.7417857646942139
0.6397896294664162,0.7423973083496094
0.6397539299236523,0.7436106204986572
0.639717773223487,0.7441897392272949
0.6396821578683505,0.7454261779785156
0.6396460857339847,0.7460315227508545
0.6396105542686237,0.7472937107086182
0.6395745663994536,0.747908353805542
0.6395391185273428,0.7491817474365234
0.6395032146241101,0.7498152256011963
0.6394678500500445,0.7510397434234619
0.6394320298148295,0.7516694068908691
0.6393967482449172,0.7529118061065674
0.6393610113811317,0.7535359859466553
0.6393258125227885,0.7547626495361328
0.6392901587351691,0.7553613185882568
0.6392550422971102,0.7566237449645996
0.6392194712917123,0.7572193145751953
0.6391844369839469,0.7584850788116455
0.639148948468137,0.7590763568878174
0.6391139960019614,0.7603001594543457
0.6390785896844111,0.760939359664917
0.6390437187724023,0.7621808052062988
0.6390083943630814,0.7628068923950195
0.6389736047190904,0.7640247344970703
0.6389383619292605,0.7646708488464355
0.6389036532684063,0.7658815383911133
0.638868491810614,0.7664732933044434
0.6388338638492764,0.7677373886108398
0.6387987834373472,0.7683420181274414
0.6387642358931616,0.7696030139923096
0.6387292362421927,0.7701833248138428
0.6386947688340426,0.7714371681213379
0.6386598496603972,0.7720117568969727
0.6386254621084089,0.7732334136962891
0.6385906231297095,0.7738256454467773
0.6385563151552449,0.7750508785247803
0.6385215560903666,0.7757017612457275
0.6384873274160177,0.7769119739532471
0.6384526479850826,0.7775344848632812
0.6384184983346649,0.7787518501281738
0.6383838982590349,0.7793622016906738
0.6383498273575817,0.7806117534637451
0.6383153063598527,0.7812118530273438
0.6382813139336082,0.782442569732666
0.6382468717376037,0.7830183506011963
0.6382129575140176,0.7842564582824707
0.6381785938447833,0.7848987579345703
0.638144757552504,0.7861037254333496
0.6381104721362999,0.7867348194122314
0.6380767135051695,0.7879588603973389
0.6380425060694654,0.7885980606079102
0.6380088248305128,0.7898221015930176
0.6379746951039813,0.7904438972473145
0.6379410909894162,0.7916796207427979
0.6379070387019268,0.792283296585083
0.6378735114451349,0.793513298034668
0.6378395363277479,0.7940843105316162
0.6378060856632836,0.7952969074249268
0.6377721874482445,0.7958769798278809
0.6377388131118252,0.7970964908599854
0.6377049915325582,0.7977242469787598
0.6376716932610598,0.7989501953125
0.6376379480521619,0.7995727062225342
0.6376047255836109,0.800847053527832
0.6375710564808462,0.8014700412750244
0.6375379095544162,0.802685022354126
0.6375043162947098,0.8032596111297607
0.6374712446507135,0.8045005798339844
0.637437726972146,0.8050796985626221
0.6374047303520312,0.8063092231750488
0.6373712879938321,0.8069067001342773
0.6373383661401749,0.8081338405609131
0.6373049988427177,0.8087844848632812
0.6372721514992178,0.81001877784729
0.6372388590040137,0.8106598854064941
0.6372060859154876,0.811873197555542
0.6371728679651799,0.8125197887420654
0.6371401688775561,0.8137068748474121
0.6371070252159146,0.8143525123596191
0.6370743998762279,0.8155703544616699
0.6370413302481429,0.8161411285400391
0.6370087784045291,0.8173789978027344
0.6369757825560058,0.8179783821105957
0.6369433039576953,0.8192064762115479
0.6369103816358488,0.8198294639587402
0.636877976033162,0.8210611343383789
0.6368451269862109,0.8216664791107178
0.6368127941305523,0.8229560852050781
0.6367800181078134,0.823580265045166
0.6367477577516663,0.824800968170166
0.6367150545035495,0.8253984451293945
0.6366828664004704,0.8266217708587646
0.6366502356784729,0.8271961212158203
0.6366181195830866,0.828416109085083
0.6365855611397867,0.8290460109710693
0.6365535168077806,0.8302502632141113
0.6365210303968336,0.8308823108673096
0.6364890575849522,0.8321101665496826
0.6364566429610841,0.8327772617340088
0.6364247414271241,0.8339998722076416
0.6363923983461266,0.8346188068389893
0.6363605678489314,0.8358464241027832
0.6363282960676561,0.8364529609680176
0.6362965363671108,0.8376913070678711
0.6362643356434644,0.8382649421691895
0.6362326465004904,0.8395297527313232
0.6362005165934289,0.8401198387145996
0.6361688977699786,0.8413646221160889
0.6361368384395027,0.8419694900512695
0.6361052896985548,0.8432149887084961
0.636073300705704,0.8438379764556885
0.6360418218112577,0.8451220989227295
0.6360099029181053,0.8457565307617188
0.6359784936351759,0.8469834327697754
0.6359466446048241,0.8476088047027588
0.6359153046994372,0.8488306999206543
0.6358835252960117,0.8494808673858643
0.6358522545351993,0.8506960868835449
0.6358205445238436,0.8513128757476807
0.635789342675638,0.8525981903076172
0.6357577018225097,0.8531808853149414
0.6357265686559388,0.8544352054595947
0.6356949967282028,0.8550076484680176
0.6356639320132852,0.8562357425689697
0.6356324287791105,0.8568530082702637
0.6356014322868507,0.8580648899078369
0.6355699975154041,0.8586900234222412
0.6355390690177873,0.8599250316619873
0.6355077024792284,0.86057448387146
0.6354768417492159,0.861781120300293
0.6354455432146929,0.8623931407928467
0.6354147500262175,0.8636171817779541
0.6353835192678614,0.8641970157623291
0.6353527933958214,0.8654284477233887
0.6353216301867421,0.8660032749176025
0.6352909714069981,0.8672018051147461
0.6352598755212784,0.8678123950958252
0.6352292836106471,0.8690595626831055
0.6351982548233386,0.8696873188018799
0.6351677295595894,0.8709125518798828
0.6351367676467076,0.8715357780456543
0.6351063088085563,0.8727624416351318
0.6350754135470752,0.8733644485473633
0.6350450209141809,0.8745894432067871
0.6350141920820289,0.8751873970031738
0.6349838654349881,0.8764557838439941
0.6349531028110432,0.8771016597747803
0.6349228419313855,0.8783307075500488
0.6348921452954701,0.8789424896240234
0.6348619499656543,0.8801655769348145
0.6348313190985307,0.8808293342590332
0.6348011891019392,0.8820273876190186
0.6347706237853051,0.882652759552002
0.6347405589062394,0.8838768005371094
0.6347100589227235,0.8845217227935791
0.6346800589464001,0.8857192993164062
0.6346496240795566,0.8863089084625244
0.6346196887921028,0.8875296115875244
0.6345893188264072,0.8881051540374756
0.6345594480148558,0.8893396854400635
0.6345291427357006,0.8899214267730713
0.6344993361879858,0.8911781311035156
0.634469095381676,0.8918030261993408
0.6344393528866287,0.8930299282073975
0.6344091763403764,0.8936467170715332
0.6343794976877202,0.8948538303375244
0.6343493851896415,0.895453929901123
0.6343197701699876,0.8967037200927734
0.634289721509097,0.8972947597503662
0.6342601699139406,0.8985230922698975
0.6342301848801467,0.8991286754608154
0.6342006965018626,0.9003310203552246
0.6341707748859635,0.9009811878204346
0.6341413495178011,0.9021804332733154
0.6341114911114812,0.9027471542358398
0.6340821285475604,0.9040050506591797
0.6340523331433846,0.904658317565918
0.6340230331786918,0.9058687686920166
0.633993300570102,0.9064841270446777
0.6339640630004856,0.9077062606811523
0.6339343929817955,0.90828537940979
0.6339052176039622,0.909613847732544
0.6338756099703542,0.9101998805999756
0.6338464965818634,0.9114634990692139
0.6338169511293831,0.9120473861694336
0.6337878995286446,0.9132833480834961
0.6337584160541971,0.9138989448547363
0.6337294260404652,0.9151120185852051
0.6337000043418112,0.9157662391662598
0.6336710757151818,0.9169967174530029
0.6336417155909327,0.9176280498504639
0.6336128481523383,0.9188423156738281
0.6335835494019524,0.9194827079772949
0.6335547429531583,0.9207332134246826
0.6335255053769364,0.9213535785675049
0.6334967597205371,0.9225740432739258
0.6334675831196184,0.9231493473052979
0.6334388980590324,0.9244232177734375
0.6334097822353907,0.9250290393829346
0.6333811575748577,0.9262573719024658
0.6333521023312967,0.9268815517425537
0.6333235378758727,0.9280939102172852
0.6332945430160227,0.9287512302398682
0.6332660385715765,0.9299743175506592
0.6332371038998891,0.930605411529541
0.633208659273098,0.9318318367004395
0.6331797845948436,0.9324369430541992
0.6331513995931893,0.9336676597595215
0.6331225847144518,0.9342472553253174
0.6330942591462174,0.9354832172393799
0.6330655038738907,0.936058521270752
0.6330372375481558,0.9372835159301758
0.6330085416899399,0.9378786087036133
0.6329803344165766,0.9391133785247803
0.6329516977809736,0.9397447109222412
0.6329235493706437,0.9409704208374023
0.6328949717669538,0.9415919780731201
0.6328668820311038,0.9428012371063232
0.6328383632694213,0.9434077739715576
0.6328103320202793,0.9446454048156738
0.6327818719114889,0.9452221393585205
0.6327538989620605,0.9464437961578369
0.6327254973178333,0.947019100189209
0.6326975824818976,0.9482383728027344
0.6326692391146873,0.9488914012908936
0.6326413822067939,0.9501080513000488
0.6326130969298329,0.950739860534668
0.6325852977652969,0.9519684314727783
0.6325570703925926,0.9526100158691406
0.6325293287874922,0.95381760597229
0.632501159133823,0.9544050693511963
0.6324734749049951,0.9556541442871094
0.6324453627859066,0.9562404155731201
0.632417735750943,0.9575645923614502
0.6323896809827447,0.9581499099731445
0.6323621109599887,0.9593901634216309
0.6323341133597502,0.9599673748016357
0.6323066001682928,0.961280107498169
0.6322786595538393,0.9618992805480957
0.6322512030135158,0.9631073474884033
0.6322233192034254,0.963752031326294
0.6321959191348113,0.9649624824523926
0.632168091948411,0.9655835628509521
0.6321407481728188,0.9667840003967285
0.6321129774301804,0.9673833847045898
0.6320856897696563,0.9686174392700195
0.6320579752915931,0.9692173004150391
0.6320307435689129,0.9704349040985107
0.6320030851769766,0.9710509777069092
0.6319759092156421,0.9722719192504883
0.6319483067321182,0.9728870391845703
0.6319211863563544,0.9741034507751465
0.6318936396042595,0.9747309684753418
0.6318665746390101,0.9759514331817627
0.6318390834420881,0.9765877723693848
0.6318120737130127,0.9777982234954834
0.6317846378957308,0.9784040451049805
0.631757683229202,0.9796502590179443
0.6317303026167477,0.9802217483520508
0.6317034028398459,0.9814629554748535
0.6316760772581234,0.9820387363433838
0.631649232198635,0.9832489490509033
0.6316219614742618,0.9838409423828125
0.6315951709606752,0.985062837600708
0.6315679549209781,0.9856960773468018
0.6315412187824803,0.9869041442871094
0.6315140572554929,0.9875152111053467
0.6314873753219661,0.9887518882751465
0.6314602681364246,0.9893684387207031
0.6314336402384428,0.9905915260314941
0.631406587223783,0.9911887645721436
0.6313800131926088,0.9924089908599854
0.6313530141789622,0.9930217266082764
0.631326493846544,0.9942009449005127
0.6312995486647351,0.9948270320892334
0.6312730818637027,0.9960408210754395
0.6312461903452454,0.9966793060302734
0.6312197769089073,0.997889518737793
0.6311929388860013,0.9985008239746094
0.6311665786483416,0.99973464012146
0.6311397939538694,1.0003395080566406
0.6311134867495444,1.0015757083892822
0.6310867552170681,1.002166986465454
0.6310605008814028,1.0034265518188477
0.6310338223451604,1.004011869430542
0.6310076207141457,1.0052778720855713
0.6309809950090484,1.0058996677398682
0.6309548459193376,1.0071117877960205
0.6309282728809658,1.0077438354492188
0.6309021761698719,1.008991003036499
0.6308756556344726,1.0096192359924316
0.6308496111399644,1.0108380317687988
0.6308231429444479,1.0114591121673584
0.6307971505051475,1.0127003192901611
0.6307707344870839,1.0132966041564941
0.6307447939422636,1.0145354270935059
0.6307184299398798,1.0151281356811523
0.630692541129458,1.0163521766662598
0.6306662289816352,1.0169923305511475
0.6306403917461744,1.018202304840088
0.6306141312924434,1.018829584121704
0.630588345473147,1.0200879573822021
0.6305621365536868,1.020749807357788
0.6305364019923955,1.0219690799713135
0.6305102444480288,1.0225870609283447
0.6304845609872178,1.0238032341003418
0.6304584546594093,1.0244135856628418
0.6304328221421854,1.0256359577178955
0.630406766873037,1.0262196063995361
0.6303811851431356,1.027446985244751
0.6303551807753851,1.0280163288116455
0.6303296496771669,1.029254674911499
0.6303036960541837,1.029872179031372
0.6302782154326321,1.0310885906219482
0.6302523123984148,1.0317089557647705
0.6302268820991328,1.0329530239105225
0.6302010294983058,1.0335783958435059
0.6301756493675129,1.0347816944122314
0.6301498470453238,1.0353765487670898
0.6301245169298535,1.0366449356079102
0.6300987647321702,1.0372281074523926
0.6300734844794661,1.0384602546691895
0.630047782252773,1.0390653610229492
0.630022551710887,1.0403087139129639
0.6299968993022833,1.0409612655639648
0.6299717183198722,1.0421695709228516
0.6299461155770679,1.0427885055541992
0.6299209840033909,1.044020652770996
0.6298954307747043,1.0446596145629883
0.6298703484596194,1.0458931922912598
0.6298448445939745,1.046515703201294
0.6298198113879364,1.0477657318115234
0.6297943567348593,1.0483644008636475
0.6297693724889164,1.0496187210083008
0.6297439668985332,1.0502114295959473
0.6297190314643241,1.0514285564422607
0.6296936747873576,1.0520269870758057
0.6296687880171095,1.0532596111297607
0.6296434801048767,1.0538697242736816
0.6296186418514016,1.0551156997680664
0.6295933825558102,1.0557446479797363
0.629568592672503,1.056999921798706
0.6295433818460493,1.0576484203338623
0.629518640186884,1.0588395595550537
0.6294934776826501,1.0594525337219238
0.6294687841021779,1.0607430934906006
0.6294436697738284,1.0613563060760498
0.6294190241271747,1.0625724792480469
0.629393957828954,1.063145399093628
0.6293693599718161,1.064368724822998
0.6293443415585463,1.0649852752685547
0.6293197913471898,1.0662293434143066
0.6292948206742673,1.066842794418335
0.6292703179655242,1.068068027496338
0.6292453948889174,1.0687181949615479
0.6292209395401831,1.0699472427368164
0.6291960639164292,1.0705788135528564
0.62917165578566,1.0718369483947754
0.6291468274718631,1.072462797164917
0.6291224664175734,1.0737016201019287
0.6290976852714009,1.0742895603179932
0.6290733711526605,1.0754992961883545
0.6290486370323413,1.0760846138000488
0.6290243697087734,1.0773077011108398
0.6289996824730947,1.0778958797454834
0.6289754618048725,1.0791378021240234
0.6289508213131771,1.0797703266143799
0.628926647161022,1.0810036659240723
0.628902053273206,1.0816349983215332
0.6288779254983843,1.0829102993011475
0.6288533780748944,1.0835070610046387
0.6288292965392148,1.0847792625427246
0.6288047954410463,1.0854084491729736
0.6287807600068581,1.0866761207580566
0.6287563050955507,1.0872454643249512
0.6287323156257407,1.0885365009307861
0.6287079067633776,1.0891358852386475
0.6286839631213675,1.090386152267456
0.6286596001705723,1.090996265411377
0.6286357022203165,1.0922174453735352
0.6286113850442503,1.0928730964660645
0.6285875326502333,1.0940735340118408
0.6285632611125923,1.0947065353393555
0.6285394541398261,1.0959367752075195
0.6285152281048397,1.0965995788574219
0.6284914664188616,1.0978238582611084
0.6284672857512893,1.098447322845459
0.6284435692181591,1.099698781967163
0.628419433783288,1.1002898216247559
0.6283957622695863,1.10160231590271
0.628371671933229,1.1022052764892578
0.6283480453060534,1.1034431457519531
0.6283239999345452,1.1040384769439697
0.6283004180615094,1.1053218841552734
0.6282764175217062,1.105921745300293
0.6282528802709366,1.1071367263793945
0.6282289244302122,1.1077604293823242
0.6282054316703461,1.1090312004089355
0.6281815203965894,1.109652042388916
0.6281580719967725,1.1108980178833008
0.6281342051583861,1.1115179061889648
0.6281108009882697,1.1127572059631348
0.6280869784541669,1.1133666038513184
0.6280636183839057,1.114579200744629
0.6280398400235083,1.1151516437530518
0.6280165239237586,1.116415023803711
0.6279927896069939,1.1170265674591064
0.6279695173489108,1.1182425022125244
0.6279458269462102,1.1188437938690186
0.6279225984014456,1.1200740337371826
0.6278989517837414,1.1207401752471924
0.6278757668244411,1.1219327449798584
0.6278521638631653,1.1225428581237793
0.6278290223619677,1.1237714290618896
0.6278054629290479,1.1243619918823242
0.6277823647590803,1.125591516494751
0.6277588487269398,1.1262052059173584
0.6277357937618179,1.12744140625
0.6277123210033706,1.1280186176300049
0.6276893091171948,1.1292970180511475
0.6276658795058455,1.1299147605895996
0.6276429105731992,1.131194829940796
0.6276195239828398,1.131822109222412
0.6275965978787874,1.133052110671997
0.6275732541837952,1.1336979866027832
0.6275503707838791,1.1349360942840576
0.6275270698591142,1.1355507373809814
0.6275042290393541,1.1368205547332764
0.6274809707601573,1.1374313831329346
0.6274581723970463,1.1386890411376953
0.6274349566392374,1.139267921447754
0.6274122006097406,1.1405234336853027
0.6273890272496154,1.1411161422729492
0.627366313431168,1.1423389911651611
0.6273431823454967,1.1429331302642822
0.6273205106160014,1.1442415714263916
0.6272974216820256,1.1448924541473389
0.6272747919198507,1.1461224555969238
0.6272517450152825,1.1467540264129639
0.6272291570992595,1.1481199264526367
0.6272061521022781,1.148792028427124
0.6271836059116996,1.1500186920166016
0.62716064270095,1.150650978088379
0.6271381381155682,1.1518778800964355
0.6271152165701586,1.152505874633789
0.627092753470182,1.153721570968628
0.6270698734696816,1.1543097496032715
0.6270474517357747,1.1555159091949463
0.6270246131602119,1.156097173690796
0.6270022326734909,1.1573982238769531
0.6269794354033513,1.1579923629760742
0.6269570960453839,1.159261703491211
0.6269343399616076,1.159881830215454
0.6269120416144098,1.1611323356628418
0.6268893265983901,1.1617751121520996
0.6268670691444247,1.162996768951416
0.6268443950780053,1.1636378765106201
0.6268221784001798,1.1648805141448975
0.626799545165653,1.1654880046844482
0.6267773691473175,1.1667137145996094
0.6267547766274222,1.1673007011413574
0.6267326411523674,1.1685333251953125
0.6267100892302871,1.1691155433654785
0.6266879941827421,1.1703531742095947
0.6266654827421032,1.1709673404693604
0.6266434280067338,1.1722066402435303
0.6266209569316024,1.1728477478027344
0.6265989423935089,1.1740469932556152
0.6265765115683902,1.1746821403503418
0.6265545371131056,1.1758954524993896
0.6265321464229411,1.1765248775482178
0.6265102119364291,1.1777267456054688
0.6264878612665946,1.1783323287963867
0.6264659666352475,1.1795783042907715
0.6264436558715515,1.180150032043457
0.6264218009821882,1.1813971996307373
0.6263995300108698,1.1819725036621094
0.6263777147507344,1.1832270622253418
0.6263554834584609,1.1838440895080566
0.6263337077152203,1.1851112842559814
0.6263115159890861,1.1857495307922363
0.6262897796508277,1.186979055404663
0.6262676273783515,1.1876256465911865
0.6262459303335823,1.1888964176177979
0.6262238174027059,1.1895465850830078
0.6262021595403497,1.1908092498779297
0.6261800858394354,1.1914091110229492
0.6261584670488316,1.192683219909668
0.6261364324666608,1.1932876110076904
0.6261148526375621,1.1945610046386719
0.6260928570633332,1.1951286792755127
0.6260713160859038,1.1964595317840576
0.6260493594092302,1.1970689296722412
0.6260278571740439,1.1983332633972168
0.6260059392849525,1.1989245414733887
0.6259844756829912,1.2003014087677002
0.6259625964719201,1.2009608745574951
0.6259411713945714,1.2022128105163574
0.6259193307523683,1.2028415203094482
0.6258979440914241,1.2040939331054688
0.6258761419093445,1.204761266708374
0.6258547935569991,1.2059874534606934
0.6258330297267038,1.2066066265106201
0.6258117195755522,1.2078845500946045
0.6257899939891067,1.2085130214691162
0.6257687219321421,1.209787130355835
0.6257470344820136,1.2104101181030273
0.6257258004126268,1.2116479873657227
0.6257041509916831,1.2122292518615723
0.6256829548036597,1.2135248184204102
0.6256613433051669,1.2140967845916748
0.6256401848926858,1.2153489589691162
0.6256186112103073,1.2159383296966553
0.6255974904679392,1.2172067165374756
0.6255759544957328,1.2178397178649902
0.6255548713184387,1.2190783023834229
0.6255333729508551,1.2197141647338867
0.6255123272339835,1.2209525108337402
0.6254908663658659,1.221581220626831
0.625469858005152,1.2227914333343506
0.6254484345317326,1.2234158515930176
0.6254274634232959,1.2246525287628174
0.6254060772401949,1.2252368927001953
0.6253851432805385,1.2264552116394043
0.6253637942837622,1.2270236015319824
0.6253428973697701,1.2282640933990479
0.6253215854557095,1.2289063930511475
0.6253007254846451,1.2301115989685059
0.6252794505500737,1.2307469844818115
0.6252586274195783,1.231982946395874
0.625237389361651,1.2326343059539795
0.6252166029697422,1.2338306903839111
0.6251954016859925,1.2344322204589844
0.6251746519310625,1.2356462478637695
0.6251534873194023,1.2362170219421387
0.6251327741002158,1.2374353408813477
0.6251116460589324,1.238032579421997
0.6250909692746255,1.239241361618042
0.6250698777023809,1.2398414611816406
0.625049237252459,1.2410752773284912
0.6250281820482871,1.2416868209838867
0.6250075778326238,1.2429404258728027
0.6249865588959301,1.2435612678527832
0.6249659908147651,1.2448339462280273
0.6249450080453242,1.2454452514648438
0.6249244759992613,1.2467002868652344
0.624903529297215,1.247319221496582
0.624883033187222,1.2485554218292236
0.6248621224530789,1.249180555343628
0.624841662180484,1.2504184246063232
0.6248207873151163,1.2510366439819336
0.6248003627816083,1.252258539199829
0.6247795236862511,1.2529008388519287
0.6247591347938765,1.2540886402130127
0.6247383313701264,1.2547259330749512
0.6247179780212884,1.25594162940979
0.624697210171101,1.2565844058990479
0.624676892268558,1.2577970027923584
0.6246561598942475,1.2584068775177002
0.6246358773411111,1.2596347332000732
0.6246151803453474,1.2602028846740723
0.6245949330450812,1.2614436149597168
0.6245742713308893,1.2620105743408203
0.6245540591873077,1.263235092163086
0.6245334326580655,1.2638471126556396
0.6245132555753311,1.2650551795959473
0.6244926641347686,1.265681505203247
0.6244725220173913,1.2669391632080078
0.6244519655695883,1.2675583362579346
0.6244318583224244,1.2687764167785645
0.6244113367718092,1.2694063186645508
0.6243912643000583,1.2706360816955566
0.6243707775514062,1.2712185382843018
0.6243507397606115,1.2724430561065674
0.6243302877190435,1.273038387298584
0.6243102845150887,1.274273157119751
0.6242898670860694,1.2748804092407227
0.6242698983751784,1.2761497497558594
0.6242495154645151,1.2768044471740723
0.6242295811532499,1.2780113220214844
0.6242092326670904,1.2786476612091064
0.6241893326623495,1.2799303531646729
0.6241690185071815,1.2805767059326172
0.6241491527161991,1.2818245887756348
0.6241288727988482,1.282468318939209
0.6241090411291915,1.2836599349975586
0.6240887953568195,1.2842488288879395
0.6240689977163888,1.2854931354522705
0.6240487859964924,1.2860701084136963
0.6240290222935188,1.287294864654541
0.6240088445339285,1.2878925800323486
0.6239891146769722,1.289109468460083
0.62396897078585,1.2897417545318604
0.6239492746837993,1.2909657955169678
0.6239291645696387,1.2915971279144287
0.6239095021317087,1.2929167747497559
0.6238894257033312,1.2935361862182617
0.6238697968390617,1.2947800159454346
0.6238497540056174,1.295375108718872
0.6238301586248725,1.2966423034667969
0.6238101492958369,1.29722261428833
0.6237905873088027,1.2984755039215088
0.6237706113939768,1.2990694046020508
0.6237510827111602,1.3003602027893066
0.6237311401206683,1.3010153770446777
0.6237116446528956,1.3022832870483398
0.623691735297184,1.3029091358184814
0.6236722729556,1.3041651248931885
0.6236523967454354,1.3048148155212402
0.6236329674415013,1.3060505390167236
0.6236131242879697,1.3066720962524414
0.6235937279334625,1.3079469203948975
0.6235739177479674,1.3085944652557373
0.6235545542549779,1.3098382949829102
0.6235347769492395,1.3104541301727295
0.623515446230171,1.3116838932037354
0.6234957017162248,1.3122763633728027
0.6234764036837916,1.3134973049163818
0.6234566918739864,1.3140811920166016
0.6234374264412136,1.315281629562378
0.6234177472482105,1.315887212753296
0.6233985143284312,1.317091464996338
0.6233788676652022,1.317732572555542
0.6233596671720568,1.3189547061920166
0.6233400529518838,1.319570779800415
0.6233208847993185,1.3207972049713135
0.6233013029357917,1.3214166164398193
0.6232821670380575,1.3226406574249268
0.6232626174450736,1.3232421875
0.6232435137167249,1.324530839920044
0.6232239963084865,1.3251075744628906
0.6232049246643794,1.3263471126556396
0.6231854393553932,1.3269426822662354
0.623166399710685,1.3282065391540527
0.6231469464157608,1.328855276107788
0.6231279386859075,1.3300838470458984
0.6231085173201566,1.3307228088378906
0.6230895414209129,1.3319494724273682
0.6230701518997471,1.3325893878936768
0.623051207747164,1.3337762355804443
0.6230318499862941,1.3344097137451172
0.6230129374967187,1.3356311321258545
0.622993611412153,1.33620285987854
0.6229747305022264,1.3374273777008057
0.6229554360102699,1.3380253314971924
0.6229365865969261,1.3392517566680908
0.6229173236141792,1.3398735523223877
0.6228985056146439,1.341151475906372
0.6228792740580007,1.341780662536621
0.6228604873897904,1.3430070877075195
0.6228412871764375,1.3436334133148193
0.6228225317573579,1.3448562622070312
0.6228033628047736,1.3454878330230713
0.6227846385529183,1.34672212600708
0.6227655007788705,1.3473412990570068
0.6227468076126199,1.3486273288726807
0.6227277009351665,1.349212884902954
0.6227090387731866,1.350494146347046
0.6226899631106722,1.351111650466919
0.6226713318719133,1.3523790836334229
0.6226522871429689,1.3530070781707764
0.6226336867466645,1.3542766571044922
0.6226146728702071,1.3549115657806396
0.6225961032358726,1.3561642169952393
0.6225771201311023,1.35683012008667
0.622558581178534,1.358022928237915
0.6225396287649342,1.3586499691009521
0.6225211204142074,1.3598816394805908
0.622502198611543,1.3605201244354248
0.622483720783012,1.3617279529571533
0.622464829511328,1.3623557090759277
0.6224463821256235,1.363593578338623
0.6224275213052444,1.3641777038574219
0.6224091042832738,1.3654420375823975
0.6223902738348018,1.3660356998443604
0.622371887097747,1.3672540187835693
0.6223530869420613,1.3678638935089111
0.6223347304113775,1.36909818649292
0.6223159604696328,1.369727611541748
0.6222976340670482,1.370990514755249
0.6222788942606735,1.3716421127319336
0.6222605979081874,1.3728663921356201
0.6222418881588849,1.3734920024871826
0.6222236217787669,1.3747117519378662
0.6222049420085112,1.3753087520599365
0.6221867055232996,1.3765676021575928
0.6221680556543361,1.3771512508392334
0.6221498489868372,1.378399133682251
0.6221312289416812,1.3790066242218018
0.6221130520149681,1.380286455154419
0.6220944617164035,1.3809409141540527
0.6220763144538151,1.38218355178833
0.6220577538248928,1.3828125
0.6220396361500321,1.3840360641479492
0.6220211051140704,1.3847005367279053
0.6220030169508042,1.385883092880249
0.6219845154313857,1.386518955230713
0.6219664567038429,1.3878262042999268
0.6219479846248145,1.3884153366088867
0.621929955257385,1.3897101879119873
0.6219115125428573,1.3903415203094482
0.621893512460191,1.3916141986846924
0.6218750990345357,1.3921968936920166
0.621857128161542,1.3934199810028076
0.621838743949392,1.3940048217773438
0.6218208022112378,1.3952140808105469
0.6218024471374852,1.395826816558838
0.6217845344595943,1.3970725536346436
0.6217662084493905,1.3977131843566895
0.6217483247574421,1.3989222049713135
0.6217300277361955,1.3995628356933594
0.6217121729561238,1.400834083557129
0.6216939048494994,1.4014606475830078
0.6216760789074923,1.4027259349822998
0.6216578396414102,1.4033112525939941
0.6216400424639078,1.4045944213867188
0.6216218319645427,1.405186414718628
0.6216040634782364,1.4064655303955078
0.621585881672016,1.4070496559143066
0.6215681418038482,1.408294916152954
0.6215499886174525,1.4089508056640625
0.6215322772946142,1.4102110862731934
0.621514152654974,1.4108433723449707
0.6214964698049054,1.4121434688568115
0.6214783736392017,1.412787914276123
0.6214607191895893,1.414008617401123
0.6214426514252519,1.4146153926849365
0.6214250253040293,1.415837287902832
0.6214069858687361,1.416435956954956
0.6213893880040816,1.4176814556121826
0.6213713768257574,1.4182567596435547
0.6213538071460935,1.4194989204406738
0.6213358241529088,1.4200716018676758
0.6213182825869016,1.4212913513183594
0.6213003277072717,1.4218883514404297
0.621282814183829,1.423100233078003
0.6212648873464133,1.423734426498413
0.6212474017946841,1.424964427947998
0.6212295029283845,1.4255809783935547
0.6212120452777581,1.4268298149108887
0.6211941743117185,1.4274585247039795
0.6211767444918234,1.4286885261535645
0.6211589013554281,1.4293079376220703
0.6211414992961306,1.4305381774902344
0.6211236839190041,1.43113112449646
0.6211063095504085,1.4323503971099854
0.6210885218624134,1.4329712390899658
0.6210711751148592,1.4342074394226074
0.6210534150460967,1.43483304977417
0.6210360958501591,1.4361863136291504
0.6210183633309668,1.4368343353271484
0.6210010716174552,1.4380805492401123
0.6209833665784062,1.4387011528015137
0.6209661022783632,1.4400184154510498
0.620948424650266,1.4406719207763672
0.6209311876949664,1.441882848739624
0.6209135374088628,1.4424917697906494
0.6208963277298131,1.4437141418457031
0.6208787047169781,1.4442980289459229
0.6208615222459146,1.4455211162567139
0.6208439264378554,1.4460885524749756
0.6208267711067442,1.4473185539245605
0.6208092024351979,1.4479029178619385
0.6207920741762338,1.449145793914795
0.6207745325731685,1.4497745037078857
0.6207574313187735,1.4509918689727783
0.6207399167163857,1.4516079425811768
0.6207228423992085,1.452852487564087
0.6207053547299233,1.4534626007080078
0.6206883072828382,1.4546682834625244
0.6206708464793078,1.4552562236785889
0.6206538258354137,1.4564733505249023
0.620636391830516,1.457076072692871
0.6206193979231361,1.4582858085632324
0.6206019906499748,1.4589133262634277
0.6205850234126549,1.4601311683654785
0.6205676428045577,1.460803747177124
0.6205507021710654,1.462007761001587
0.6205333481615836,1.4626235961914062
0.6205164340659083,1.4638350009918213
0.6204991065888155,1.4644360542297363
0.6204822189651656,1.465656042098999
0.6204649179544577,1.4662325382232666
0.6204480567372618,1.4674482345581055
0.6204307821271543,1.4680311679840088
0.6204139472510591,1.4692561626434326
0.6203966989759881,1.4698443412780762
0.6203798903758576,1.471073865890503
0.6203626683704779,1.4718916416168213
0.6203458859813927,1.472888708114624
0.6203286901805767,1.4736433029174805
0.6203119339378338,1.4746754169464111
0.6202947642766712,1.475379228591919
0.6202780341157813,1.476442575454712
0.6202608905295783,1.477095603942871
0.6202441863862667,1.4782097339630127
0.6202270688105441,1.4788424968719482
0.6202103906207493,1.4800636768341064
0.6201932989912431,1.4807243347167969
0.6201766466911152,1.4819324016571045
0.6201595809437745,1.482546091079712
0.6201429544696755,1.4838001728057861
0.6201259145406622,1.4843990802764893
0.6201093138291642,1.4856376647949219
0.620092299654852,1.486219882965088
0.6200757246427367,1.4874353408813477
0.6200587361597102,1.488020420074463
0.6200421867839686,1.4892520904541016
0.6200252239290226,1.4898710250854492
0.620008700126853,1.4910898208618164
0.619991762836991,1.4917254447937012
0.6199752645457993,1.4929454326629639
0.619958352758234,1.493565559387207
0.6199418799156319,1.4947760105133057
0.6199249935677826,1.4953649044036865
0.6199085461115875,1.4966063499450684
0.6198916851410811,1.4971909523010254
0.6198752630093147,1.4984183311462402
0.6198584273539836,1.4990148544311523
0.6198420304848712,1.5002546310424805
0.6198252200827526,1.5009145736694336
0.6198088484147232,1.502119541168213
0.6197920632040584,1.502742052078247
0.6197757166757422,1.5039658546447754
0.6197589565949764,1.5046043395996094
0.6197426351452052,1.5058043003082275
0.6197259001329856,1.5064094066619873
0.619709603700792,1.507641315460205
0.6196928936959676,1.5082223415374756
0.6196766222205835,1.5094778537750244
0.6196599371622041,1.5100576877593994
0.6196436905830602,1.5113115310668945
0.6196270304103761,1.5119307041168213
0.6196108086671015,1.5131440162658691
0.6195941733195618,1.5137701034545898
0.6195779763519824,1.5149900913238525
0.6195613657692349,1.515620470046997
0.6195451935173732,1.5168671607971191
0.6195286076392634,1.5175039768218994
0.6195124600433378,1.5187299251556396
0.619495898809908,1.5193572044372559
0.6194797758103316,1.5206108093261719
0.6194632391618198,1.521233081817627
0.6194471406991997,1.5224554538726807
0.6194306285760397,1.5230274200439453
0.6194145545911767,1.5242581367492676
0.6193980669339965,1.5248980522155762
0.6193820173678835,1.5260913372039795
0.6193655541175048,1.5267210006713867
0.6193495289113268,1.5279405117034912
0.6193330900087645,1.5285742282867432
0.619317089103897,1.5298008918762207
0.6193006744903577,1.5304219722747803
0.6192846978283675,1.5316541194915771
0.6192683074452497,1.532252311706543
0.6192523549678918,1.5334820747375488
0.6192359887567843,1.5340590476989746
0.6192200604060031,1.5352799892425537
0.6192037183086846,1.5358974933624268
0.6191878140266125,1.537116289138794
0.6191714959850508,1.5377368927001953
0.6191556157140072,1.539045810699463
0.6191393216703585,1.539684534072876
0.6191234653528493,1.5409350395202637
0.6191071952494571,1.5415537357330322
0.6190913628281745,1.5427672863006592
0.6190751166075693,1.5433688163757324
0.6190593080253894,1.5446057319641113
0.619043085630288,1.5451915264129639
0.619027300830272,1.5464286804199219
0.6190111022035764,1.5470218658447266
0.6189953411289687,1.5482423305511475
0.6189791662137651,1.548926591873169
0.618963428807993,1.5501136779785156
0.6189472775475522,1.5507676601409912
0.6189315637542251,1.5519883632659912
0.6189154360920004,1.5526232719421387
0.6188997458549088,1.5538203716278076
0.6188836417345362,1.5544383525848389
0.6188679749976514,1.5556702613830566
0.6188518943629486,1.5562450885772705
0.618836251070422,1.5574758052825928
0.6188201938653873,1.5580570697784424
0.6188045739615491,1.5592844486236572
0.6187885401303617,1.5598740577697754
0.6187729435597205,1.5611467361450195
0.6187569330467385,1.5617752075195312
0.6187413597539813,1.5630066394805908
0.6187253725037418,1.5636379718780518
0.6187098224337322,1.5648612976074219
0.6186938583909506,1.5654783248901367
0.6186783314887286,1.5666887760162354
0.6186623905982974,1.5672743320465088
0.6186468868090789,1.5685114860534668
0.6186309690160673,1.5691101551055908
0.6186154882852429,1.5703716278076172
0.6185995935348965,1.5709989070892334
0.6185841358080312,1.5722408294677734
0.6185682640457704,1.5728793144226074
0.6185528292686029,1.5740935802459717
0.6185369804400229,1.5747060775756836
0.6185215685584649,1.5759320259094238
0.6185057426093347,1.5765860080718994
0.61849035356947,1.5777945518493652
0.6184745504457319,1.578399658203125
0.618459184193816,1.5796585083007812
0.6184434038415849,1.5802347660064697
0.6184280603240438,1.581475019454956
0.6184123026896065,1.5820894241333008
0.6183969818530368,1.5832998752593994
0.6183812468828512,1.5839312076568604
0.618365948674019,1.5851457118988037
0.6183502363147133,1.5857651233673096
0.6183349606805534,1.586982250213623
0.6183192708789264,1.587601661682129
0.618304017766542,1.588808298110962
0.6182883504695604,1.5894215106964111
0.6182731198262225,1.5906424522399902
0.6182574749810226,1.5912349224090576
0.6182422667541687,1.592447280883789
0.6182266443080542,1.5930540561676025
0.618211458445288,1.5942606925964355
0.6181958583457299,1.5948588848114014
0.6181806947948212,1.5960814952850342
0.6181651169894569,1.5967283248901367
0.61814997569834,1.5979249477386475
0.6181344201349729,1.5985417366027832
0.6181193010517465,1.5997731685638428
0.6181037676783453,1.6003589630126953
0.6180886707512722,1.6016054153442383
0.61807315951597,1.6021792888641357
0.6180580846934753,1.603393316268921
0.6180425955445693,1.6039745807647705
0.6180275427752413,1.6051945686340332
0.6180120756611917,1.6058146953582764
0.6179970448937797,1.6070168018341064
0.6179815997632098,1.6076455116271973
0.617966590946625,1.6088824272155762
0.6179511677483197,1.6094954013824463
0.6179361808316333,1.610741376876831
0.617920779514539,1.611337661743164
0.6179058144469822,1.6125690937042236
0.6178904349602066,1.6131935119628906
0.6178754916911698,1.6144037246704102
0.61786013398398,1.614976406097412
0.6178452124630126,1.6162211894989014
0.6178298764848354,1.6168644428253174
0.6178149766616445,1.6180565357208252
0.617799662362066,1.6186814308166504
0.6177847841865161,1.6199326515197754
0.6177694915152804,1.6205849647521973
0.6177546349373929,1.6217892169952393
0.6177393638444015,1.6223912239074707
0.6177245288143542,1.623612642288208
0.6177092792496661,1.6241819858551025
0.6176944657177924,1.6254985332489014
0.6176792376316226,1.6260764598846436
0.6176644455484104,1.6273117065429688
0.6176492388911303,1.6279058456420898
0.6176344682072226,1.6291370391845703
0.6176192829293583,1.6297729015350342
0.6176045335955515,1.6309950351715088
0.6175893696477838,1.6316137313842773
0.6175746416150273,1.6328449249267578
0.6175594989481916,1.633458137512207
0.617544792167588,1.6346726417541504
0.6175296707326726,1.6352477073669434
0.6175149851554761,1.6364612579345703
0.6174998849036222,1.6370575428009033
0.6174852204812386,1.638275146484375
0.6174701413637397,1.6388938426971436
0.6174554980477258,1.6401760578155518
0.6174404400160269,1.6408395767211914
0.6174258177580898,1.642045021057129
0.6174107807637874,1.6426730155944824
0.6173961795157834,1.6438982486724854
0.6173811635106244,1.644538164138794
0.6173665832245596,1.6457417011260986
0.6173515881604406,1.646329641342163
0.6173370287884691,1.647557020187378
0.617322054617436,1.6481249332427979
0.6173075161118604,1.649376392364502
0.6172925627861082,1.6499547958374023
0.6172780450993782,1.6511778831481934
0.6172631125712499,1.6518065929412842
0.6172486156559622,1.6530425548553467
0.6172337038779483,1.6536710262298584
0.617219227686846,1.65488600730896
0.6172043366115842,1.6555125713348389
0.617189881097556,1.6567425727844238
0.6171750106778309,1.657336711883545
0.6171605757939106,1.6585628986358643
0.6171457259826518,1.6591591835021973
0.6171313116820177,1.6604080200195312
0.6171164824323012,1.6610517501831055
0.6171020886682765,1.6622557640075684
0.6170872799333224,1.6628820896148682
0.6170729066593729,1.664090871810913
0.6170581183925458,1.6647415161132812
0.6170437655622807,1.6659376621246338
0.617028997717089,1.6665515899658203
0.6170146652842597,1.66776704788208
0.616999917814355,1.6683628559112549
0.6169856057328554,1.6696105003356934
0.6169708785920318,1.6701915264129639
0.6169565868158964,1.6714282035827637
0.6169418799580901,1.6720104217529297
0.6169276084414946,1.67332124710083
0.6169129218207834,1.6739375591278076
0.6168986705180437,1.6751620769500732
0.6168840040886463,1.6757757663726807
0.6168697729542183,1.677093267440796
0.616855126670494,1.677708387374878
0.6168409156589726,1.6789469718933105
0.6168262894754204,1.6795620918273926
0.6168120985415391,1.6808109283447266
0.6167974924127975,1.681431531906128
0.6167833215114281,1.6826577186584473
0.616768735392275,1.6832435131072998
0.616754584478427,1.684499979019165
0.6167400183237776,1.6850764751434326
0.6167258873525975,1.6863141059875488
0.6167113411175056,1.6869089603424072
0.6166972300442767,1.6881382465362549
0.6166827036839332,1.6887848377227783
0.6166686124640746,1.690016508102417
0.6166541059338071,1.6906445026397705
0.6166400345228737,1.6918745040893555
0.6166255477781463,1.6925020217895508
0.616611496131828,1.693683385848999
0.6165970291282398,1.6942720413208008
0.6165829972023613,1.6955156326293945
0.6165685498956475,1.6960890293121338
0.6165545376461672,1.6973042488098145
0.6165401099921974,1.697885274887085
0.6165261173752072,1.6991322040557861
0.6165117093299852,1.6997692584991455
0.6164977363017103,1.7010254859924316
0.6164833478213737,1.7016584873199463
0.6164693943381719,1.7028727531433105
0.6164550253789912,1.703514575958252
0.616441091397352,1.7047786712646484
0.6164267419157305,1.7053680419921875
0.6164128273922754,1.7065956592559814
0.6163984973447488,1.7071750164031982
0.6163846022362299,1.7083849906921387
0.6163702915794655,1.709000825881958
0.6163564158427659,1.7102153301239014
0.616342124533562,1.7108471393585205
0.6163282681256946,1.7120895385742188
0.6163139961209806,1.7127459049224854
0.6163001589990879,1.7139530181884766
0.6162859062559229,1.7145676612854004
0.6162720883772765,1.715775489807129
0.6162578548528501,1.7163784503936768
0.6162440561748503,1.7176430225372314
0.6162298418264806,1.7182588577270508
0.6162160623066559,1.7195284366607666
0.6162018670917899,1.7201182842254639
0.6161881066877964,1.7214486598968506
0.6161739305640096,1.722046136856079
0.6161601892336307,1.7233471870422363
0.6161460321586264,1.7239618301391602
0.6161323098597717,1.7252709865570068
0.6161181717913805,1.725900650024414
0.6161044684820866,1.7271437644958496
0.6160903493782655,1.727766990661621
0.6160766650166941,1.7290453910827637
0.6160625648355271,1.729712724685669
0.6160488993799658,1.7309396266937256
0.6160348180796626,1.731551170349121
0.6160211714885232,1.7328076362609863
0.6160071090274188,1.7334091663360596
0.615993481259238,1.7346572875976562
0.6159794375957924,1.7352344989776611
0.6159658286092304,1.7364509105682373
0.6159518037020282,1.7370615005493164
0.6159382134558691,1.7382888793945312
0.6159242072636186,1.7388968467712402
0.6159106357167692,1.7401225566864014
0.6158966481983028,1.7407984733581543
0.6158830953097922,1.7419917583465576
0.6158691264240652,1.742614507675171
0.6158555921530451,1.7438421249389648
0.6158416418591351,1.7444629669189453
0.6158281261648787,1.7456881999969482
0.6158141944219859,1.7462990283966064
0.6158006972638871,1.747563362121582
0.6157867840313335,1.7481310367584229
0.6157733053689075,1.749380111694336
0.615759410606136,1.7499613761901855
0.615745950399018,1.7512202262878418
0.6157320740655927,1.7518455982208252
0.6157186322735378,1.753058671951294
0.6157047743291431,1.7536804676055908
0.615691350912026,1.7549161911010742
0.6156775113164661,1.7555272579193115
0.6156641062342801,1.7567732334136963
0.6156502849474786,1.7573661804199219
0.615636898160336,1.7586135864257812
0.615623095142336,1.7591986656188965
0.6156097266104664,1.760502815246582
0.6155959418214297,1.7611243724822998
0.615582591505181,1.7623815536499023
0.6155688249053869,1.7629780769348145
0.6155554927652241,1.7642240524291992
0.6155417443150705,1.7648725509643555
0.6155284303115752,1.766101598739624
0.6155146999715762,1.766721248626709
0.6155014040654466,1.7679574489593506
0.6154876917962343,1.768613338470459
0.6154744139482846,1.76985502243042
0.6154607197106069,1.7704384326934814
0.6154474598817661,1.7717268466949463
0.6154337836364875,1.7723493576049805
0.6154205417878005,1.7736155986785889
0.6154068834959002,1.7741987705230713
0.6153936595885263,1.7754673957824707
0.6153800192110999,1.7760469913482666
0.6153668132063123,1.7773897647857666
0.6153531907045687,1.7779815196990967
0.615340002563755,1.779313564300537
0.6153263978990188,1.779947280883789
0.6153132275836793,1.7812139987945557
0.6152996407173882,1.7818424701690674
0.615286488189137,1.7831010818481445
0.6152729190828423,1.783722162246704
0.6152597843034054,1.784975290298462
0.6152462329187719,1.7856450080871582
0.615233115849988,1.7868740558624268
0.6152195821487924,1.7874882221221924
0.6152064827526115,1.7887423038482666
0.6151929666967435,1.7893612384796143
0.6151798849352271,1.7906088829040527
0.6151663864866879,1.791194200515747
0.6151533223220087,1.7924456596374512
0.6151398414429109,1.7930583953857422
0.6151267948373516,1.794278860092163
0.6151133314899191,1.7948806285858154
0.6151003024058731,1.796118974685669
0.6150868565524402,1.796787977218628
0.6150738449524102,1.7980093955993652
0.6150604165554214,1.7986292839050293
0.6150474224020198,1.7999188899993896
0.6150340114240295,1.8005588054656982
0.6150210346799775,1.8018090724945068
0.6150076410836494,1.8024449348449707
0.6149946817117766,1.8037078380584717
0.6149813054598837,1.8042833805084229
0.614968363423128,1.8055524826049805
0.6149550044785517,1.8061437606811523
0.6149420797399587,1.8073821067810059
0.6149287380656887,1.807966947555542
0.6149158305884116,1.8092403411865234
0.6149025061475452,1.8098640441894531
0.6148896158948438,1.8110907077789307
0.6148763086505862,1.8117191791534424
0.6148634355858271,1.8129422664642334
0.6148501455014904,1.8135607242584229
0.6148372895881465,1.8147785663604736
0.6148240166271491,1.8154335021972656
0.6148111778287989,1.8166799545288086
0.614797921954666,1.8173003196716309
0.6147851002349937,1.8185632228851318
0.614771861411356,1.8191514015197754
0.6147590567341508,1.8204340934753418
0.6147458349247448,1.821091890335083
0.6147330472539004,1.822289228439331
0.6147198424225676,1.8229026794433594
0.6147070717220819,1.8241264820098877
0.6146938838327687,1.8247778415679932
0.6146811300667441,1.8259906768798828
0.614667959083501,1.8266065120697021
0.614655222216143,1.8278462886810303
0.6146420681031247,1.8284785747528076
0.6146293480987421,1.829749345779419
0.614616210820207,1.8303682804107666
0.6146035076432115,1.8316218852996826
0.614590387163521,1.832190990447998
0.6145777007784265,1.833449363708496
0.6145645970620451,1.8340404033660889
0.6145519274334679,1.8352515697479248
0.6145388404449623,1.8358604907989502
0.6145261875376204,1.8370835781097412
0.61451311724166,1.8377156257629395
0.6145004810203724,1.8389403820037842
0.6144874273817278,1.839568853378296
0.6144748078114148,1.8408153057098389
0.6144617707949585,1.8414254188537598
0.6144491678406407,1.8426637649536133
0.6144361474113457,1.843247413635254
0.6144235610381447,1.8445537090301514
0.6144105571610852,1.8451409339904785
0.6143979873342216,1.8464407920837402
0.6143849999745716,1.847036600112915
0.6143724466593662,1.8483381271362305
0.6143594757824006,1.8489880561828613
0.6143469389442727,1.850247859954834
0.6143339845153649,1.850879430770874
0.6143214641198336,1.8521246910095215
0.6143085261044569,1.852787971496582
0.614296022117139,1.853989839553833
0.6142831004808653,1.8546204566955566
0.6142706128674762,1.8558225631713867
0.6142577075759762,1.8564293384552002
0.6142452363023287,1.8576688766479492
0.614232347321371,1.8582417964935303
0.6142198923533758,1.859489917755127
0.6142070196488271,1.860058307647705
0.6141945809524916,1.8613076210021973
0.6141817244903162,1.8618929386138916
0.6141693020317447,1.8631224632263184
0.6141564617780034,1.863752841949463
0.6141440555233967,1.8650832176208496
0.6141312314442477,1.8657035827636719
0.6141188413599027,1.8669421672821045
0.6141060334216006,1.8675651550292969
0.6140936594739094,1.8688316345214844
0.6140808676428048,1.8694639205932617
0.6140685097982554,1.8707215785980225
0.6140557340407947,1.8713254928588867
0.6140433922659702,1.87257981300354
0.6140306325486952,1.8731565475463867
0.6140183068102728,1.8743855953216553
0.6140055630998204,1.874959945678711
0.6139932533645728,1.8761956691741943
0.6139805256276742,1.8768422603607178
0.6139682318624673,1.8780691623687744
0.613955520065949,1.8786962032318115
0.6139432422377422,1.8799798488616943
0.6139305463485245,1.8806283473968506
0.613918284424371,1.8818542957305908
0.6139056044094676,1.8824961185455322
0.6138933583565137,1.8837130069732666
0.613880694183032,1.8842897415161133
0.6138684639685165,1.8855390548706055
0.6138558156036569,1.8861217498779297
0.6138436011949113,1.8873417377471924
0.613830968605967,1.8879408836364746
0.6138187699704144,1.8891627788543701
0.613806153124771,1.8897900581359863
0.613793970229927,1.891016960144043
0.613781369095062,1.8916430473327637
0.6137692019085329,1.8928806781768799
0.6137566164520161,1.893500804901123
0.6137444649414993,1.8947148323059082
0.6137318951309915,1.8953261375427246
0.6137197592642757,1.8966002464294434
0.6137072050675292,1.8971714973449707
0.6136950848124931,1.8984389305114746
0.6136825461973509,1.899052381515503
0.6136704415219637,1.900285005569458
0.6136579184563588,1.9009451866149902
0.6136458293286794,1.902134656906128
0.6136333217806357,1.9027621746063232
0.6136212481688126,1.904008388519287
0.6136087561064433,1.9046552181243896
0.6135966979787137,1.9058434963226318
0.6135842213702222,1.9064631462097168
0.6135721786949131,1.9076769351959229
0.6135597175085913,1.908266544342041
0.6135476902541173,1.9095582962036133
0.6135352444583465,1.9101312160491943
0.6135232325932113,1.9113729000091553
0.6135108021564611,1.9119648933410645
0.613498805649256,1.9133327007293701
0.6134863905400848,1.9139587879180908
0.6134744093594884,1.9151756763458252
0.6134620095465422,1.9158062934875488
0.6134500436613209,1.9171547889709473
0.6134376591133335,1.9177956581115723
0.6134257084923406,1.919015884399414
0.6134133391781331,1.919628620147705
0.6134014037903089,1.920863151550293
0.6133890496787895,1.9214816093444824
0.6133771294931603,1.922694444656372
0.6133647905533239,1.9232580661773682
0.6133528855390027,1.924499273300171
0.6133405617399307,1.925076961517334
0.6133286718661158,1.9263057708740234
0.6133163631769758,1.9268994331359863
0.6133044884129514,1.9281094074249268
0.613292194802997,1.9287829399108887
0.6132803351181322,1.9299981594085693
0.6132680565567024,1.9306278228759766
0.6132562119204515,1.9318525791168213
0.6132439483769706,1.93245530128479
0.6132321187588727,1.9336893558502197
0.6132198702028501,1.9342656135559082
0.6132080555725281,1.9354774951934814
0.6131958219735575,1.936051845550537
0.6131840223007192,1.9372870922088623
0.6131718036284792,1.9378819465637207
0.6131600188829153,1.9391417503356934
0.6131478151071683,1.939767599105835
0.6131360452587538,1.9410111904144287
0.6131238563493457,1.941636323928833
0.613112101368038,1.942847728729248
0.613099927294899,1.9435038566589355
0.613088187150739,1.9447500705718994
0.613076027883882,1.9453356266021729
0.6130643025469932,1.9465548992156982
0.6130521580565139,1.9471232891082764
0.6130404474971018,1.948354721069336
0.6130283177531788,1.9489836692810059
0.6130166219415313,1.9502017498016357
0.6130045069144258,1.950859546661377
0.612992825820912,1.9520916938781738
0.6129807254809666,1.952737808227539
0.6129690590760382,1.953981876373291
0.6129569733936778,1.9545974731445312
0.6129453216478666,1.955824851989746
0.6129332505935976,1.9564502239227295
0.6129216134775168,1.9576997756958008
0.6129095570219267,1.9583075046539307
0.6128979345062703,1.9596006870269775
0.6128858926200274,1.9601776599884033
0.6128742846755695,1.9614481925964355
0.6128622573294231,1.962026596069336
0.6128506639270181,1.9632573127746582
0.6128386510917976,1.9638714790344238
0.6128270722023796,1.9651010036468506
0.6128150738489949,1.96574068069458
0.6128035094435775,1.9669976234436035
0.6127915255430179,1.9676146507263184
0.6127799755926945,1.9688386917114258
0.6127680061160289,1.9694595336914062
0.6127564705919712,1.9706645011901855
0.6127445155103481,1.9712550640106201
0.6127329943838069,1.9724771976470947
0.6127210536684538,1.973074197769165
0.6127095469107583,1.9743053913116455
0.6126976205329814,1.9749057292938232
0.6126861281155388,1.9761521816253662
0.6126742160467227,1.9768054485321045
0.6126627379410187,1.9780001640319824
0.6126508401526262,1.9786183834075928
0.6126393763302236,1.9798612594604492
0.6126274927937954,1.9805285930633545
0.6126160432263348,1.9817583560943604
0.6126041739134895,1.9823522567749023
0.6125927385726885,1.9835941791534424
0.6125808834551217,1.9841663837432861
0.612569462312775,1.9853980541229248
0.61255762136226,1.9859750270843506
0.6125462143902382,1.987182378768921
0.6125343875786249,1.9878005981445312
0.6125229947488758,1.9890530109405518
0.6125111820480906,1.9897079467773438
0.6124998033326376,1.9909558296203613
0.6124880047146838,1.9915916919708252
0.6124766400856263,1.992830753326416
0.6124648555225827,1.9934782981872559
0.6124535049520957,1.9946811199188232
0.612441734416117,1.995253324508667
0.6124303978764509,1.9964749813079834
0.6124186413397679,1.9970836639404297
0.6124073188032481,1.9983007907867432
0.6123955762381662,1.9989023208618164
0.6123842676771926,2.000173568725586
0.6123725390560931,2.0008318424224854
0.6123612444431408,2.0020511150360107
0.6123495297384791,2.002681016921997
0.612338249046097,2.003934144973755
0.6123265482304037,2.0045735836029053
0.6123152814312148,2.005782127380371
0.6123035944770941,2.006381034851074
0.6122923415437959,2.0076587200164795
0.6122806684239265,2.0082452297210693
0.612269429329289,2.009539842605591
0.6122577700164236,2.010128974914551
0.6122465447332907,2.0113916397094727
0.6122348992002551,2.011991262435913
0.6122236877015439,2.013277530670166
0.6122120559212375,2.0139195919036865
0.6122008581799373,2.015166997909546
0.6121892401253327,2.0157864093780518
0.6121780561145063,2.017094612121582
0.6121664517586485,2.0177199840545654
0.6121552814514303,2.018994092941284
0.6121436907674371,2.019625425338745
0.6121325341370336,2.020869731903076
0.6121209570980952,2.021496534347534
0.6121098141177854,2.022717237472534
0.6120982506971638,2.0233302116394043
0.6120871213402977,2.024604558944702
0.6120755715113273,2.025233268737793
0.6120644557513261,2.026449203491211
0.6120529194874125,2.0270326137542725
0.6120418172977691,2.0282492637634277
0.6120302945723892,2.0289053916931152
0.6120192059266671,2.030111789703369
0.6120076967133691,2.0307445526123047
0.6119966215852025,2.031963348388672
0.6119851258576054,2.032649040222168
0.6119740642206991,2.0338714122772217
0.6119625819524925,2.034505605697632
0.611951533780621,2.035768985748291
0.6119400649455652,2.036360263824463
0.611929030212573,2.037599563598633
0.6119175747844982,2.0381956100463867
0.6119065534643,2.03948712348938
0.6118951114171064,2.040085554122925
0.611884103483686,2.0413713455200195
0.6118726747913432,2.041994571685791
0.6118616802187539,2.043210744857788
0.6118502648553016,2.043834924697876
0.6118392836176656,2.0450642108917236
0.611827881557212,2.045681953430176
0.61181691362872,2.046910285949707
0.6118055248454431,2.0475146770477295
0.6117945702003547,2.0487847328186035
0.6117831946685007,2.049429416656494
0.6117722532811437,2.0506556034088135
0.6117608909750277,2.0513057708740234
0.6117499628197977,2.0525572299957275
0.6117386137138028,2.053156852722168
0.611727698765164,2.054399013519287
0.6117163628337414,2.054999828338623
0.611705461066225,2.0562894344329834
0.6116941382838942,2.0569353103637695
0.611683249672099,2.0581798553466797
0.6116719400134467,2.0588126182556152
0.6116610645320386,2.0600931644439697
0.611649767971719,2.060750961303711
0.6116389055954315,2.061990737915039
0.611627622108166,2.0626280307769775
0.6116167728117985,2.0638527870178223
0.6116055023723754,2.0644772052764893
0.6115946661307942,2.0657060146331787
0.6115834087140689,2.0663201808929443
0.6115725855022065,2.067523717880249
0.6115613410831009,2.0681583881378174
0.6115505308759559,2.069410800933838
0.6115392994294574,2.0699877738952637
0.6115285022020948,2.0712199211120605
0.6115172837032576,2.0718371868133545
0.6115064994308073,2.073052167892456
0.6114952938547512,2.0736632347106934
0.6114845225124089,2.0748791694641113
0.6114733298343197,2.075484037399292
0.6114625713973462,2.0767440795898438
0.6114513915924749,2.077333450317383
0.6114406460361961,2.07854962348938
0.6114294790798587,2.0791285037994385
0.6114187463796653,2.080371379852295
0.6114075922472428,2.081005096435547
0.6113968723785902,2.0822079181671143
0.6113857310455287,2.082805871963501
0.6113750239839364,2.0840351581573486
0.6113638954257464,2.0846526622772217
0.6113532011467983,2.0858547687530518
0.6113420853390547,2.086444139480591
0.6113314038183982,2.087676763534546
0.6113203007367402,2.0882463455200195
0.6113096319500867,2.089506149291992
0.6112985415702169,2.0900814533233643
0.6112878854933417,2.0913074016571045
0.6112768077910271,2.091902494430542
0.6112661643997683,2.0931098461151123
0.6112550993508387,2.0937256813049316
0.6112444686210977,2.0949792861938477
0.6112334162014468,2.095618486404419
0.6112227981091878,2.0968868732452393
0.6112117582947721,2.09749698638916
0.6112011528160224,2.0987086296081543
0.6111901255828613,2.0992980003356934
0.6111795326937101,2.1005396842956543
0.6111685180178859,2.1011340618133545
0.6111579376944849,2.1023645401000977
0.611146935552142,2.1029481887817383
0.6111363677707052,2.1042959690093994
0.6111253781380506,2.1049604415893555
0.6111148228748534,2.1061885356903076
0.6111038457281561,2.106818199157715
0.6110933029595362,2.1080377101898193
0.6110823382751268,2.1086831092834473
0.6110718079774831,2.1098976135253906
0.6110608557317541,2.110503911972046
0.6110503378815465,2.111732244491577
0.611039398050952,2.1123054027557373
0.6110288926247018,2.113527536392212
0.6110179651857568,2.114098072052002
0.6110074721600461,2.1153128147125244
0.6109965570893269,2.115908622741699
0.6109860764407986,2.117123603820801
0.610975173714942,2.1177401542663574
0.6109647054202993,2.118992567062378
0.6109538150160033,2.119616985321045
0.6109433590520097,2.120866537094116
0.6109324809460325,2.1214804649353027
0.6109220372895116,2.122699022293091
0.6109111714586716,2.1232688426971436
0.6109007400865069,2.124509572982788
0.6108898865076826,2.125091552734375
0.6108794673968173,2.126297950744629
0.6108686260469474,2.1268889904022217
0.6108582191743842,2.128115653991699
0.6108473900304664,2.128765106201172
0.6108369953732673,2.130012035369873
0.6108261784123594,2.130591869354248
0.6108157959476457,2.1318602561950684
0.6108049911468645,2.1324589252471924
0.6107946208518161,2.133697032928467
0.6107838281883378,2.1342930793762207
0.6107734700401933,2.135509729385376
0.6107626894912526,2.13608455657959
0.6107523434673098,2.1373040676116943
0.6107415750102001,2.1379001140594482
0.6107312410878145,2.1391212940216064
0.610720484699888,2.1397483348846436
0.6107101628564735,2.1409926414489746
0.6106994185151409,2.1416220664978027
0.6106891087281695,2.1428158283233643
0.6106783764108991,2.1434285640716553
0.6106680786579002,2.1446471214294434
0.6106573583422188,2.145233154296875
0.6106470726007798,2.146453619003296
0.6106363642642716,2.147037982940674
0.6106260905120371,2.1482601165771484
0.6106153941323441,2.1489315032958984
0.6106051323470163,2.150132179260254
0.6105944479018377,2.1507747173309326
0.6105841980611751,2.152097463607788
0.6105735255282677,2.1527421474456787
0.6105632876100865,2.153964042663574
0.6105526269672638,2.154574155807495
0.6105424009494363,2.155863046646118
0.6105317521745687,2.156468629837036
0.6105215380350242,2.1576972007751465
0.6105109011060386,2.158264398574829
0.6105006988227624,2.15952205657959
0.6104900737176425,2.1600916385650635
0.6104798832686761,2.1613173484802246
0.6104692699654618,2.1619174480438232
0.6104590913289025,2.1631271839141846
0.6104484898056897,2.163771629333496
0.6104383229596911,2.1649749279022217
0.6104277331946317,2.165595531463623
0.6104175781174025,2.166815757751465
0.6104070000887044,2.1674108505249023
0.6103968567585086,2.1686573028564453
0.610386290444435,2.1692399978637695
0.6103761588395928,2.1707417964935303
0.6103656042184621,2.1713640689849854
0.6103554843173474,2.172612190246582
0.6103449413675339,2.1731832027435303
0.6103348331485767,2.1744372844696045
0.6103243018485092,2.1750125885009766
0.6103142052901935,2.176254987716675
0.6103036856183557,2.176910161972046
0.6102936006992205,2.178105354309082
0.610283092634151,2.1787028312683105
0.6102730193327892,2.1805648803710938
0.610262522853081,2.1827728748321533
0.6102525343571422,2.18638014793396
0.6102419762324409,2.189169406890869
0.6102319980567671,2.191164255142212
0.6102217882006569,2.1936612129211426
0.6102114862366178,2.194805383682251
0.6102012858389932,2.1958725452423096
0.6101910449219151,2.197885036468506
0.6101808083882233,2.1987574100494385
0.6101705782718482,2.200575590133667
0.6101603538980417,2.2014243602752686
0.6101501352613227,2.202977180480957
0.6101399223564306,2.2037127017974854
0.6101297151781109,2.2051777839660645
0.6101195137211162,2.2058990001678467
0.6101093179802053,2.207292079925537
0.6100991279501443,2.2079882621765137
0.610088943625705,2.209517478942871
0.6100787650016664,2.210228443145752
0.6100685920728143,2.2116899490356445
0.6100584248339401,2.2123820781707764
0.6100482632798427,2.213909149169922
0.6100381074053275,2.2145822048187256
0.6100279572052058,2.2159922122955322
0.6100178126742958,2.2166736125946045
0.6100076738074223,2.2179906368255615
0.6099975405994165,2.2186636924743652
0.6099874130451163,2.2200355529785156
0.6099772911393654,2.220721483230591
0.6099671748770151,2.2220420837402344
0.6099570642529223,2.2227141857147217
0.6099469592619506,2.22404146194458
0.6099368598989701,2.224712371826172
0.6099267661588572,2.225999593734741
0.609916678036495,2.2266669273376465
0.6099065955267727,2.227992296218872
0.6098965186245862,2.2286572456359863
0.6098864473248375,2.2299745082855225
0.6098763816224353,2.230668544769287
0.6098663215122943,2.231982469558716
0.6098562669893359,2.232651710510254
0.6098462180484878,2.233950614929199
0.6098361746846839,2.2346060276031494
0.6098261368928646,2.23588228225708
0.6098161046679765,2.236539125442505
0.6098060780049726,2.2378056049346924
0.6097960568988119,2.238438844680786
0.6097860413444604,2.2397565841674805
0.6097760313368896,2.2403924465179443
0.6097660268710781,2.24169659614563
0.6097560279420098,2.2423248291015625
0.6097460345446756,2.2436232566833496
0.6097360466740724,2.244237184524536
0.6097260643252032,2.2456271648406982
0.6097160874930777,2.2462472915649414
0.6097061161727111,2.247631788253784
0.6096961503591254,2.248250961303711
0.6096861900473487,2.2496187686920166
0.6096762352324149,2.250232219696045
0.6096662859093647,2.251523494720459
0.6096563420732444,2.252135753631592
0.6096464037191066,2.2533984184265137
0.6096364708420104,2.2540299892425537
0.6096265434370209,2.255272388458252
0.6096166214992088,2.2558813095092773
0.6096067050236516,2.257143020629883
0.6095967940054327,2.25775408744812
0.6095868884396414,2.259018659591675
0.6095769883213733,2.2596542835235596
0.6095670936457301,2.260932207107544
0.6095572044078195,2.2615461349487305
0.6095473206027551,2.2627930641174316
0.609537442225657,2.2633962631225586
0.6095275692716506,2.264707565307617
0.6095177017358685,2.265319585800171
0.6095078396134481,2.2665798664093018
0.6094979828995336,2.267190456390381
0.6094881315892748,2.2684686183929443
0.6094782856778278,2.269109010696411
0.6094684451603545,2.2703630924224854
0.6094586100320227,2.2709686756134033
0.6094487802880064,2.272249937057495
0.6094389559234855,2.272876501083374
0.6094291369336458,2.274108648300171
0.609419323313679,2.27475643157959
0.6094095150587827,2.2759876251220703
0.6093997121641608,2.276614189147949
0.6093899146250226,2.2778308391571045
0.6093801224365835,2.2784407138824463
0.6093703355940648,2.279707908630371
0.609360554092694,2.2803049087524414
0.6093507779277038,2.2815639972686768
0.6093410070943337,2.282174825668335
0.6093312415878279,2.2834253311157227
0.6093214814034374,2.284026861190796
0.609311726536419,2.2852957248687744
0.6093019769820344,2.285897731781006
0.6092922327355522,2.287130832672119
0.6092824937922462,2.2877304553985596
0.6092727601473965,2.288994312286377
0.6092630317962884,2.2896008491516113
0.6092533087342134,2.290858507156372
0.6092435909564685,2.2914552688598633
0.6092338784583569,2.2928783893585205
0.609224171235187,2.2935218811035156
0.6092144692822735,2.2947468757629395
0.6092047725949362,2.295374631881714
0.6091950811685015,2.296621561050415
0.6091853949983008,2.297218084335327
0.6091757140796715,2.298414468765259
0.6091660384079567,2.2990427017211914
0.6091563679785051,2.3003013134002686
0.6091467027866712,2.3009278774261475
0.6091370428278151,2.3021292686462402
0.6091273880973026,2.3027312755584717
0.6091177385905052,2.303962469100952
0.6091080943028001,2.30456805229187
0.60909845522957,2.305753231048584
0.6090888213662033,2.3063695430755615
0.6090791927080943,2.307581663131714
0.6090695692506422,2.308168649673462
0.6090599509892527,2.3093981742858887
0.6090503379193365,2.310011386871338
0.60904073003631,2.3112361431121826
0.6090311273355954,2.3118598461151123
0.6090215298126205,2.3130714893341064
0.609011937462818,2.313671350479126
0.6090023502816272,2.3148751258850098
0.608992768264492,2.3154680728912354
0.6089831914068627,2.3166921138763428
0.6089736197041943,2.3172781467437744
0.608964053151948,2.3184926509857178
0.6089544917455902,2.3191208839416504
0.6089449354805927,2.3203847408294678
0.6089353843524332,2.3210060596466064
0.6089258383565942,2.3221840858459473
0.6089162974885646,2.3227856159210205
0.6089067617438382,2.324024200439453
0.6088972311179142,2.3246281147003174
0.6088877056062977,2.325810432434082
0.6088781852044985,2.326411008834839
0.6088686699080331,2.327653169631958
0.608859159712422,2.3282742500305176
0.608849654613192,2.329519271850586
0.6088401546058752,2.330108642578125
0.6088306596860089,2.331315279006958
0.6088211698491358,2.331908941268921
0.6088116850908043,2.333132266998291
0.6088022054065679,2.3337182998657227
0.6087927307919858,2.334928035736084
0.608783261242622,2.3355116844177246
0.6087737967540464,2.3367412090301514
0.6087643373218341,2.3373312950134277
0.6087548829415652,2.338526725769043
0.6087454336088256,2.3391172885894775
0.6087359893192065,2.3403480052948
0.6087265500683039,2.3409621715545654
0.60871711585172,2.3421387672424316
0.6087076866650613,2.3427367210388184
0.6086982625039403,2.3439700603485107
0.6086888433639746,2.3445708751678467
0.6086794292407869,2.3457720279693604
0.6086700201300056,2.3463501930236816
0.6086606160272637,2.347574234008789
0.6086512169282001,2.348146915435791
0.6086418228284588,2.3493611812591553
0.6086324337236886,2.349947690963745
0.6086230496095438,2.3511695861816406
0.6086136704816845,2.3517515659332275
0.6086042963357748,2.352979898452759
0.6085949271674853,2.3535759449005127
0.608585562972491,2.354771614074707
0.608576203746472,2.355351209640503
0.6085668494851143,2.3565826416015625
0.6085575001841085,2.3571629524230957
0.6085481558391502,2.358360528945923
0.608538816445941,2.3589677810668945
0.6085294820001869,2.360208511352539
0.6085201524975989,2.3608198165893555
0.6085108279338942,2.362006187438965
0.608501508304794,2.3625926971435547
0.6084921936060251,2.3638174533843994
0.6084828838333195,2.3643949031829834
0.608473578982414,2.365605354309082
0.6084642790490509,2.366180658340454
0.6084549840289772,2.367387533187866
0.6084456939179451,2.3679721355438232
0.6084364087117123,2.3692033290863037
0.6084271284060407,2.36979603767395
0.608417852996698,2.371098756790161
0.6084085824794566,2.3716883659362793
0.6083993168500942,2.37292742729187
0.6083900561043932,2.3735127449035645
0.6083808002381413,2.374742269515991
0.6083715492471312,2.3753252029418945
0.6083623031271606,2.376589059829712
0.6083530618740319,2.3771724700927734
0.6083438254835529,2.3783819675445557
0.6083345939515363,2.378981590270996
0.6083253672737997,2.3802101612091064
0.6083161454461656,2.3808255195617676
0.6083069284644618,2.3820018768310547
0.6082977163245206,2.382589817047119
0.6082885090221795,2.383803129196167
0.6082793065532812,2.384383201599121
0.6082701089136728,2.3855948448181152
0.6082609160992067,2.3861804008483887
0.6082517281057404,2.3873658180236816
0.6082425449291354,2.3879446983337402
0.6082333665652593,2.389166831970215
0.608224193009984,2.389752149581909
0.6082150242591863,2.3909616470336914
0.6082058603087479,2.3915436267852783
0.6081967011545555,2.392763376235962
0.6081875467925005,2.393350124359131
0.6081783972184794,2.3945438861846924
0.6081692524283931,2.395127534866333
0.6081601124181482,2.396354913711548
0.6081509771836552,2.3969533443450928
0.6081418467208302,2.398097515106201
0.6081327210255933,2.398709774017334
0.6081236000938703,2.39994478225708
0.6081144839215914,2.4005579948425293
0.6081053725046914,2.4017252922058105
0.6080962658391104,2.4023730754852295
0.608087163920793,2.4036002159118652
0.6080780667456882,2.4041738510131836
0.6080689743097508,2.4054152965545654
0.6080598866089393,2.4060139656066895
0.6080508036392176,2.4072301387786865
0.6080417253965543,2.407822608947754
0.6080326518769225,2.409050226211548
0.6080235830763001,2.409642457962036
0.6080145189906702,2.4109396934509277
0.6080054596160198,2.411534309387207
0.6079964049483412,2.412815809249878
0.6079873549836313,2.4134104251861572
0.6079783097178919,2.414602279663086
0.607969269147129,2.4151833057403564
0.6079602332673537,2.4164605140686035
0.6079512020745819,2.4170644283294678
0.6079421755648335,2.4182686805725098
0.6079331537341339,2.418861150741577
0.6079241365785129,2.4201066493988037
0.6079151240940044,2.420720100402832
0.6079061162766477,2.4218969345092773
0.6078971131224865,2.4225051403045654
0.6078881146275691,2.42370343208313
0.6078791207879483,2.424278736114502
0.6078701315996818,2.425471305847168
0.6078611470588315,2.4260661602020264
0.6078521671614646,2.4272611141204834
0.6078431919036522,2.4278388023376465
0.6078342212814705,2.4290692806243896
0.6078252552909998,2.4296553134918213
0.6078162939283256,2.43086838722229
0.6078073371895373,2.4314489364624023
0.6077983850707295,2.4326841831207275
0.607789437568001,2.4332714080810547
0.6077804946774552,2.434467315673828
0.6077715563952001,2.4350502490997314
0.6077626227173483,2.4362716674804688
0.6077536936400167,2.436875104904175
0.6077447691593271,2.4380650520324707
0.6077358492714057,2.438647985458374
0.6077269339723828,2.4399049282073975
0.6077180232583937,2.4405136108398438
0.6077091171255783,2.4416866302490234
0.6077002155700805,2.44230580329895
0.6076913185880489,2.4435977935791016
0.607682426175637,2.4441733360290527
0.6076735383290018,2.4454028606414795
0.6076646550443061,2.4459939002990723
0.607655776317716,2.4471936225891113
0.6076469021454024,2.447781801223755
0.6076380325235411,2.4491143226623535
0.6076291674483119,2.449714183807373
0.607620306915899,2.4509265422821045
0.6076114509224912,2.451524019241333
0.6076025994642819,2.453005075454712
0.6075937525374684,2.453603506088257
0.607584910138253,2.4548118114471436
0.607576072262842,2.45540714263916
0.6075672389074463,2.4566798210144043
0.607558410068281,2.457275867462158
0.607549585741566,2.458482503890991
0.607540765923525,2.4590773582458496
0.6075319506103863,2.4603192806243896
0.607523139798383,2.4609341621398926
0.607514333483752,2.462097644805908
0.6075055316627346,2.462705373764038
0.6074967343315767,2.4639575481414795
0.6074879414865286,2.4645609855651855
0.6074791531238446,2.465754747390747
0.6074703692397835,2.466355323791504
0.6074615898306085,2.467576742172241
0.607452814892587,2.468165874481201
0.6074440444219907,2.469388723373413
0.6074352784150958,2.4699904918670654
0.6074265168681827,2.4711995124816895
0.6074177597775359,2.4718000888824463
0.607409007139444,2.4730303287506104
0.607400258950201,2.4736199378967285
0.6073915152061036,2.4748241901397705
0.6073827759034541,2.4754090309143066
0.6073740410385583,2.476677417755127
0.6073653106077265,2.477273941040039
0.6073565846072729,2.4784786701202393
0.6073478630335167,2.4790780544281006
0.6073391458827808,2.4803121089935303
0.6073304331513922,2.4809248447418213
0.6073217248356825,2.4821155071258545
0.6073130209319875,2.482714891433716
0.6073043214366467,2.483941078186035
0.6072956263460044,2.4845433235168457
0.6072869356564088,2.4856998920440674
0.6072782493642125,2.4863250255584717
0.607269567465772,2.4875266551971436
0.6072608899574481,2.4881067276000977
0.6072522168356058,2.489339590072632
0.6072435480966146,2.4899256229400635
0.6072348837368473,2.491140127182007
0.607226223752682,2.491729497909546
0.6072175681404999,2.492980480194092
0.6072089168966868,2.493572950363159
0.6072002700176328,2.494770050048828
0.6071916274997318,2.4953503608703613
0.6071829893393821,2.4966063499450684
0.6071743555329859,2.4971885681152344
0.6071657260769497,2.498377561569214
0.607157100967684,2.498980760574341
0.6071484802016035,2.500319004058838
0.6071398637751267,2.5009493827819824
0.6071312516846767,2.502108573913574
0.6071226439266802,2.502728223800659
0.6071140404975682,2.503957986831665
0.6071054413937759,2.504558563232422
0.6070968466117421,2.505749464035034
0.6070882561479102,2.5063419342041016
0.6070796699987274,2.5075807571411133
0.6070710881606451,2.508159875869751
0.6070625106301184,2.509406805038452
0.6070539374036068,2.5100128650665283
0.6070453684775736,2.5112404823303223
0.6070368038484864,2.5118329524993896
0.6070282435128163,2.5130677223205566
0.6070196874670392,2.5136525630950928
0.6070111357076341,2.5148751735687256
0.6070025882310848,2.5154688358306885
0.6069940450338785,2.5167157649993896
0.6069855061125071,2.5173068046569824
0.6069769714634656,2.518517017364502
0.6069684410832535,2.5191149711608887
0.6069599149683745,2.5203654766082764
0.6069513931153354,2.5209801197052
0.6069428755206482,2.5222008228302
0.6069343621808275,2.522792339324951
0.606925853092393,2.524062156677246
0.6069173482518677,2.524672508239746
0.6069088476557788,2.525858163833618
0.6069003513006573,2.5264458656311035
0.6068918591830381,2.527742624282837
0.6068833712994604,2.528334617614746
0.6068748876464667,2.5295727252960205
0.6068664082206038,2.530155897140503
0.6068579330184224,2.531377077102661
0.6068494620364773,2.5319626331329346
0.6068409952713264,2.5331807136535645
0.6068325327195323,2.533773899078369
0.6068240743776612,2.534982919692993
0.6068156202422832,2.5355634689331055
0.6068071703099722,2.536780595779419
0.6067987245773063,2.5373737812042236
0.6067902830408668,2.5385844707489014
0.6067818456972394,2.5391783714294434
0.6067734125430136,2.54044771194458
0.6067649835747826,2.5410618782043457
0.6067565587891434,2.542289972305298
0.6067481381826969,2.5428736209869385
0.6067397217520482,2.544105052947998
0.6067313094938052,2.544769763946533
0.6067229014045807,2.545949935913086
0.6067144974809909,2.5465359687805176
0.6067060977196559,2.5477848052978516
0.6066977021171992,2.548369884490967
0.6066893106702488,2.5496158599853516
0.6066809233754357,2.5502076148986816
0.6066725402293953,2.5514252185821533
0.6066641612287665,2.552008867263794
0.606655786370192,2.5532076358795166
0.6066474156503184,2.553802013397217
0.6066390490657959,2.5549917221069336
0.6066306866132787,2.555577039718628
0.6066223282894243,2.556826114654541
0.6066139740908945,2.557405471801758
0.6066056240143544,2.558626651763916
0.6065972780564728,2.559216260910034
0.6065889362139228,2.560457468032837
0.606580598483381,2.561070203781128
0.6065722648615272,2.56225323677063
0.6065639353450452,2.5628414154052734
0.6065556099306231,2.5640721321105957
0.6065472886149519,2.5646755695343018
0.6065389713947268,2.565840482711792
0.6065306582666462,2.566455125808716
0.606522349227413,2.567671537399292
0.6065140442737329,2.5682528018951416
0.6065057434023158,2.5694942474365234
0.6064974466098751,2.5700814723968506
0.606489153893128,2.5712904930114746
0.6064808652487952,2.571871757507324
0.6064725806736012,2.573089838027954
0.6064643001642739,2.5736851692199707
0.6064560237175454,2.57489275932312
0.6064477513301507,2.5754759311676025
0.6064394829988291,2.5769824981689453
0.6064312187203231,2.577601194381714
0.6064229584913792,2.5788094997406006
0.6064147023087468,2.579434394836426
0.60640645016918,2.580699920654297
0.6063982020694357,2.5813004970550537
0.6063899580062746,2.582517385482788
0.606381717976461,2.5831029415130615
0.606373481976763,2.5843329429626465
0.6063652500039519,2.584949016571045
0.6063570220548031,2.586103677749634
0.6063487981260951,2.5867185592651367
0.6063405782146103,2.5879385471343994
0.6063323623171345,2.588545799255371
0.6063241504304572,2.5897655487060547
0.6063159425513711,2.590446710586548
0.6063077386766729,2.5915873050689697
0.6062995388031629,2.59218168258667
0.6062913429276445,2.5934128761291504
0.606283151046925,2.5940535068511963
0.6062749631578149,2.5952038764953613
0.6062667792571288,2.5958263874053955
0.6062585993416841,2.597045660018921
0.6062504234083022,2.597632884979248
0.6062422514538082,2.5988271236419678
0.60623408347503,2.59942364692688
0.6062259194687998,2.600719451904297
0.6062177594319527,2.6013104915618896
0.6062096033613276,2.6025121212005615
0.6062014512537669,2.603092908859253
0.6061933031061162,2.6043078899383545
0.6061851589152251,2.6049156188964844
0.6061770186779463,2.606175422668457
0.6061688823911359,2.6067709922790527
0.6061607500516534,2.6080055236816406
0.6061526216563625,2.608602285385132
0.6061444972021295,2.6097991466522217
0.6061363766858248,2.610400915145874
0.6061282601043215,2.6116340160369873
0.6061201474544968,2.612211227416992
0.6061120387332314,2.613420248031616
0.6061039339374087,2.6140036582946777
0.6060958330639161,2.6151936054229736
0.6060877361096445,2.6157948970794678
0.6060796430714879,2.6170260906219482
0.606071553946344,2.617609739303589
0.6060634687311135,2.6188104152679443
0.6060553874227009,2.6194067001342773
0.606047310018014,2.620654821395874
0.6060392365139641,2.621243953704834
0.6060311669074654,2.6224424839019775
0.606023101195436,2.623027801513672
0.6060150393747973,2.6242871284484863
0.6060069814424739,2.624891757965088
0.6059989273953941,2.6260881423950195
0.605990877230489,2.6266863346099854
0.6059828309446936,2.628009557723999
0.6059747885349461,2.6290674209594727
0.6059667499981878,2.6297924518585205
0.6059587153313639,2.630887031555176
0.6059506845314222,2.631587505340576
0.6059426575953148,2.6326725482940674
0.6059346345199961,2.6333396434783936
0.6059266153024245,2.6344664096832275
0.6059185999395615,2.635080099105835
0.6059105884283722,2.636263847351074
0.6059025807658243,2.6368706226348877
0.6058945769488898,2.638061761856079
0.6058865769745432,2.6386544704437256
0.6058785808397626,2.639882802963257
0.6058705885415298,2.6404776573181152
0.605862600076829,2.641716241836548
0.6058546154426485,2.642289876937866
0.6058466346359794,2.64351487159729
0.6058386576538163,2.644089460372925
0.6058306844931571,2.645306348800659
0.6058227151510029,2.645911693572998
0.605814749624358,2.6471097469329834
0.6058067879102301,2.647705554962158
0.6057988300056302,2.648935556411743
0.6057908759075721,2.649522066116333
0.6057829256130733,2.650740146636963
0.6057749791191548,2.6513304710388184
0.6057670364228402,2.6525492668151855
0.6057590975211565,2.6531286239624023
0.6057511624111341,2.6543638706207275
0.6057432310898068,2.6549525260925293
0.6057353035542112,2.6561551094055176
0.6057273798013875,2.6567630767822266
0.6057194598283785,2.6579768657684326
0.6057115436322309,2.6585607528686523
0.6057036312099946,2.659773111343384
0.6056957225587221,2.6603643894195557
0.6056878176754694,2.661590576171875
0.6056799165572959,2.6621720790863037
0.605672019201264,2.663379669189453
0.6056641256044392,2.6639583110809326
0.6056562357638903,2.665156602859497
0.6056483496766892,2.665752649307251
0.6056404673399113,2.6669702529907227
0.6056325887506343,2.6675522327423096
0.6056247139059403,2.668757438659668
0.6056168428029135,2.66935658454895
0.6056089754386419,2.6705784797668457
0.605601111810216,2.6711630821228027
0.6055932519147302,2.672426223754883
0.6055853957492816,2.6730422973632812
0.6055775433109705,2.674248456954956
0.6055696945969002,2.674837112426758
0.6055618496041775,2.6760776042938232
0.605554008329912,2.676710605621338
0.6055461707712163,2.6779744625091553
0.6055383369252068,2.6785905361175537
0.605530506789002,2.6798112392425537
0.6055226803597245,2.680405616760254
0.6055148576344991,2.6816294193267822
0.6055070386104544,2.682210683822632
0.605499223284722,2.68342924118042
0.6054914116544361,2.6840128898620605
0.6054836037167345,2.685305118560791
0.6054757994687577,2.685887336730957
0.6054679989076495,2.6871190071105957
0.6054602020305567,2.6877169609069824
0.6054524088346293,2.6889748573303223
0.6054446193170204,2.689563035964966
0.6054368334748856,2.690795421600342
0.6054290513053843,2.691382646560669
0.6054212728056785,2.692666530609131
0.6054134979729334,2.693253755569458
0.605405726804317,2.694506883621216
0.605397959297001,2.695080280303955
0.6053901954481592,2.696319818496704
0.605382435254969,2.696922779083252
0.605374678714611,2.6981253623962402
0.6053669258242685,2.698704481124878
0.6053591765811277,2.699925184249878
0.6053514309823779,2.7005465030670166
0.6053436890252117,2.7017366886138916
0.6053359507068246,2.70233416557312
0.6053282160244146,2.7035329341888428
0.6053204849751834,2.704145908355713
0.6053127575563353,2.7053723335266113
0.6053050337650778,2.7059578895568848
0.605297313598621,2.7071919441223145
0.6052895970541785,2.7077879905700684
0.6052818841289666,2.709026336669922
0.6052741748202044,2.709611415863037
0.6052664691251143,2.7108447551727295
0.6052587670409214,2.7114458084106445
0.605251068564854,2.712660312652588
0.6052433736941432,2.713252067565918
0.605235682426023,2.7145004272460938
0.6052279947577308,2.7150752544403076
0.6052203106865061,2.716275453567505
0.6052126302095922,2.716883420944214
0.6052049533242347,2.7181010246276855
0.6051972800276826,2.7186849117279053
0.6051896103171875,2.7199134826660156
0.605181944190004,2.720533609390259
0.6051742816433899,2.721733808517456
0.6051666226746054,2.722330331802368
0.6051589672809141,2.7235186100006104
0.6051513154595823,2.724102020263672
0.6051436672078789,2.7252871990203857
0.6051360225230764,2.7258758544921875
0.6051283814024498,2.727084159851074
0.6051207438432769,2.7276692390441895
0.6051131098428382,2.728893995285034
0.6051054793984179,2.729478359222412
0.6050978525073021,2.730708599090576
0.6050902291667803,2.7312986850738525
0.6050826093741453,2.7325446605682373
0.6050749931266917,2.7331318855285645
0.6050673804217177,2.7343814373016357
0.6050597712565244,2.734985113143921
0.6050521656284155,2.736210346221924
0.6050445635346973,2.736844062805176
0.6050369649726798,2.7380566596984863
0.605029369939675,2.738635301589966
0.605021778432998,2.739851236343384
0.605014190449967,2.7404422760009766
0.6050066059879026,2.7416653633117676
0.6049990250441287,2.742250680923462
0.6049914476159718,2.743452310562134
0.6049838737007608,2.7440316677093506
0.6049763032958285,2.7453198432922363
0.6049687363985092,2.7458972930908203
0.6049611730061413,2.7471110820770264
0.6049536131160649,2.7477056980133057
0.6049460567256234,2.7489330768585205
0.6049385038321634,2.7495484352111816
0.6049309544330334,2.7507686614990234
0.6049234085255852,2.751361608505249
0.6049158661071737,2.752579927444458
0.6049083271751563,2.7531638145446777
0.6049007917268926,2.754382848739624
0.6048932597597458,2.7549691200256348
0.6048857312710818,2.7561655044555664
0.6048782062582688,2.756775140762329
0.604870684718678,2.7579891681671143
0.6048631666496835,2.7585785388946533
0.604855652048662,2.7597904205322266
0.6048481409129932,2.7603940963745117
0.604840633240059,2.761608362197876
0.6048331290272447,2.7621915340423584
0.604825628271938,2.763472080230713
0.6048181309715291,2.764057159423828
0.6048106371234117,2.7652628421783447
0.6048031467249815,2.7658474445343018
0.6047956597736373,2.767058849334717
0.6047881762667803,2.767638921737671
0.604780696201815,2.7688839435577393
0.604773219576148,2.7694737911224365
0.604765746387189,2.7706875801086426
0.6047582766323503,2.771277904510498
0.604750810309047,2.772477388381958
0.6047433474146966,2.77307391166687
0.6047358879467196,2.7743031978607178
0.6047284319025393,2.774883270263672
0.6047209792795811,2.776085138320923
0.604713530075274,2.7766945362091064
0.604706084287049,2.7778968811035156
0.6046986419123396,2.778484344482422
0.6046912029485828,2.7796998023986816
0.6046837673932178,2.780306577682495
0.6046763352436865,2.7815380096435547
0.6046689064974331,2.7821362018585205
0.6046614811519053,2.783365249633789
0.6046540592045528,2.7839555740356445
0.6046466406528282,2.7851877212524414
0.6046392254941869,2.785787343978882
0.6046318137260864,2.787013053894043
0.6046244053459875,2.787604808807373
0.6046170003513532,2.788820505142212
0.6046095987396495,2.789424419403076
0.6046022005083447,2.7906291484832764
0.60459480565491,2.7912137508392334
0.6045874141768188,2.7924063205718994
0.6045800260715478,2.7930214405059814
0.6045726413365757,2.7941932678222656
0.6045652599693845,2.7947869300842285
0.6045578819674577,2.7959866523742676
0.604550507328283,2.79658842086792
0.6045431360493491,2.7978434562683105
0.6045357681281484,2.798424005508423
0.6045284035621753,2.7996530532836914
0.6045210423489275,2.8002355098724365
0.6045136844859043,2.801487922668457
0.6045063299706083,2.8020668029785156
0.6044989788005446,2.803271532058716
0.6044916309732209,2.8038735389709473
0.604484286486147,2.8050711154937744
0.6044769453368362,2.8056628704071045
0.6044696075228033,2.806870698928833
0.6044622730415667,2.807455539703369
0.6044549418906466,2.8086886405944824
0.6044476140675662,2.8092923164367676
0.6044402895698509,2.8105616569519043
0.6044329683950291,2.8111510276794434
0.6044256505406316,2.8123667240142822
0.6044183360041914,2.812986135482788
0.6044110247832446,2.814152479171753
0.6044037168753291,2.814750909805298
0.6043964122779865,2.8159420490264893
0.6043891109887597,2.8165526390075684
0.6043818130051952,2.8177433013916016
0.6043745183248411,2.8183584213256836
0.6043672269452486,2.8195393085479736
0.6043599388639714,2.8201310634613037
0.6043526540785656,2.8213791847229004
0.6043453725865895,2.821962833404541
0.6043380943856047,2.823173761367798
0.6043308194731747,2.8237698078155518
0.6043235478468655,2.8249990940093994
0.6043162795042458,2.8255794048309326
0.6043090144428869,2.8268537521362305
0.6043017526603625,2.827462911605835
0.6042944941542487,2.8287525177001953
0.6042872389221241,2.8293521404266357
0.6042799869615701,2.8305797576904297
0.60427273827017,2.8311684131622314
0.6042654928455101,2.8323631286621094
0.6042582506851792,2.8329672813415527
0.604251011786768,2.834217071533203
0.6042437761478703,2.8347935676574707
0.6042365437660822,2.8360328674316406
0.6042293146390019,2.8366518020629883
0.6042220887642304,2.8378682136535645
0.6042148661393714,2.838458776473999
0.6042076467620306,2.8396666049957275
0.6042004306298163,2.8402628898620605
0.6041932177403394,2.8415346145629883
0.6041860080912129,2.842115879058838
0.6041788016800528,2.843355655670166
0.6041715985044769,2.8439440727233887
0.6041643985621058,2.845160961151123
0.6041572018505629,2.8457489013671875
0.604150008367473,2.846970319747925
0.6041428181104644,2.847552537918091
0.6041356310771672,2.8487801551818848
0.6041284472652142,2.8493802547454834
0.6041212666722404,2.8506057262420654
0.6041140892958833,2.8511910438537598
0.604106915133783,2.8523995876312256
0.6040997441835818,2.8530211448669434
0.6040925764429245,2.8542470932006836
0.6040854119094581,2.8548295497894287
0.6040782505808324,2.8560731410980225
0.6040710924546993,2.856677532196045
0.6040639375287129,2.8578827381134033
0.6040567858005301,2.8584651947021484
0.6040496372678105,2.8596794605255127
0.604042491928215,2.8602733612060547
0.6040353497794079,2.8615188598632812
0.6040282108190551,2.8621184825897217
0.6040210750448255,2.86338210105896
0.6040139424543902,2.863964080810547
0.6040068130454226,2.8651628494262695
0.6039996868155983,2.865764856338501
0.6039925637625957,2.866976737976074
0.6039854438840949,2.8676085472106934
0.6039783271777791,2.868844747543335
0.6039712136413334,2.8694891929626465
0.6039641032724454,2.870737075805664
0.6039569960688049,2.8713390827178955
0.6039498920281041,2.8725457191467285
0.603942791148038,2.8731300830841064
0.603935693426303,2.8743672370910645
0.6039285988605989,2.8749454021453857
0.6039215074486267,2.8762080669403076
0.603914419188091,2.8768301010131836
0.6039073340766975,2.878035306930542
0.6039002521121549,2.8786258697509766
0.6038931732921744,2.8798608779907227
0.603886097614469,2.8805484771728516
0.6038790250767543,2.881662130355835
0.603871955676748,2.8823020458221436
0.6038648894121705,2.883425235748291
0.6038578262807441,2.884075164794922
0.6038507662801937,2.8852646350860596
0.6038437094082464,2.8858559131622314
0.6038366556626313,2.887070417404175
0.6038296050410802,2.8876514434814453
0.6038225575413273,2.888878345489502
0.6038155131611086,2.88946795463562
0.6038084718981624,2.89068603515625
0.6038014337502302,2.8912887573242188
0.6037943987150544,2.8924763202667236
0.6037873667903807,2.893078565597534
0.6037803379739568,2.8943798542022705
0.6037733122635325,2.894960641860962
0.6037662896568599,2.896202325820923
0.6037592701516935,2.8968234062194824
0.6037522537457901,2.8980584144592285
0.6037452404369086,2.8986880779266357
0.6037382302228103,2.899906635284424
0.6037312231012586,2.9005603790283203
0.6037242190700192,2.9017508029937744
0.6037172181268602,2.9023375511169434
0.6037102202695517,2.9035260677337646
0.6037032254958663,2.90411114692688
0.6036962338035786,2.9053077697753906
0.6036892451904656,2.9058938026428223
0.6036822596543063,2.907095193862915
0.6036752771928824,2.9076836109161377
0.6036682978039773,2.908900022506714
0.6036613214853769,2.9094951152801514
0.6036543482348693,2.910727024078369
0.6036473780502449,2.9113149642944336
0.6036404109292962,2.912532329559326
0.6036334468698178,2.913118362426758
0.6036264858696067,2.9143424034118652
0.6036195279264621,2.914924144744873
0.6036125730381852,2.916111707687378
0.6036056212025797,2.9167134761810303
0.6035986724174514,2.9179117679595947
0.603591726680608,2.9184963703155518
0.6035847839898598,2.919760227203369
0.6035778443430192,2.9203553199768066
0.6035709077379008,2.9216060638427734
0.6035639741723212,2.9221770763397217
0.6035570436440991,2.9234530925750732
0.6035501161510558,2.9240269660949707
0.6035431916910146,2.925241708755493
0.6035362702618008,2.9258246421813965
0.603529351861242,2.9270389080047607
0.6035224364871681,2.9276158809661865
0.6035155241374107,2.9288363456726074
0.6035086148098042,2.929428815841675
0.6035017085021849,2.930644989013672
0.6034948052123912,2.9312267303466797
0.6034879049382632,2.932446241378784
0.6034810076776442,2.933046817779541
0.6034741134283789,2.9342784881591797
0.6034672221883141,2.9348721504211426
0.6034603339552993,2.936063528060913
0.6034534487271855,2.9366726875305176
0.6034465665018264,2.937852144241333
0.6034396872770774,2.938444137573242
0.6034328110507963,2.9396564960479736
0.603425937820843,2.9402549266815186
0.6034190675850792,2.941498279571533
0.6034122003413693,2.942081928253174
0.6034053360875795,2.9432971477508545
0.6033984748215779,2.9438834190368652
0.6033916165412352,2.945094585418701
0.6033847612444239,2.9456801414489746
0.6033779089290187,2.946901798248291
0.6033710595928962,2.947479486465454
0.6033642132339355,2.948704481124878
0.6033573698500175,2.9493088722229004
0.6033505294390256,2.950544595718384
0.6033436919988446,2.9511349201202393
0.6033368575273619,2.9523377418518066
0.603330026022467,2.952939510345459
0.6033231974820514,2.954179048538208
0.6033163719040087,2.9547677040100098
0.6033095492862343,2.9560060501098633
0.6033027296266261,2.956609010696411
0.603295912923084,2.9578256607055664
0.6032890991735098,2.958415985107422
0.6032822883758077,2.9596736431121826
0.6032754805278833,2.9602551460266113
0.603268675627645,2.9615073204040527
0.6032618736730029,2.96209454536438
0.6032550746618693,2.963334798812866
0.6032482785921586,2.9639198780059814
0.6032414854617871,2.9651472568511963
0.603234695268673,2.965735673904419
0.6032279080107371,2.9669721126556396
0.6032211236859019,2.9676151275634766
0.6032143422920916,2.9688117504119873
0.6032075638272331,2.9694550037384033
0.6032007882892554,2.9707016944885254
0.6031940156760887,2.9712982177734375
0.6031872459856658,2.9725582599639893
0.6031804792159217,2.97314453125
0.603173715364793,2.9744269847869873
0.6031669544302188,2.975008964538574
0.60316019641014,2.976243495941162
0.6031534413024991,2.976863145828247
0.6031466891052414,2.978101968765259
0.603139939816314,2.978717088699341
0.6031331934336651,2.9800426959991455
0.6031264499552466,2.980684995651245
0.6031197093790108,2.9818999767303467
0.6031129717029132,2.9824936389923096
0.6031062369249105,2.983712673187256
0.603099505042962,2.9843060970306396
0.6030927760550282,2.985523223876953
0.6030860499590729,2.986102819442749
0.6030793267530604,2.987316370010376
0.6030726064349582,2.9879109859466553
0.603065889002735,2.9891443252563477
0.603059174454362,2.9897398948669434
0.6030524627878121,2.990973949432373
0.6030457540010603,2.991558790206909
0.6030390480920836,2.9928343296051025
0.6030323450588609,2.993417978286743
0.6030256448993732,2.9946248531341553
0.6030189476116031,2.9952054023742676
0.6030122531935359,2.996413469314575
0.6030055616431582,2.9970130920410156
0.6029988729584589,2.998286724090576
0.6029921871374285,2.998887777328491
0.6029855041780602,3.000120162963867
0.6029788240783482,3.0007290840148926
0.6029721468362895,3.001934051513672
0.6029654724498827,3.0025250911712646
0.6029588009171284,3.003736734390259
0.6029521322360287,3.0043323040008545
0.6029454664045888,3.0055413246154785
0.6029388034208144,3.006117820739746
0.6029321432827144,3.007322311401367
0.6029254859882986,3.0079147815704346
0.6029188315355797,3.009119749069214
0.6029121799225716,3.0097155570983887
0.6029055311472905,3.0109446048736572
0.6028988852077544,3.0115365982055664
0.6028922421019833,3.0127620697021484
0.6028856018279993,3.0133509635925293
0.6028789643838259,3.0145745277404785
0.6028723297674892,3.0151634216308594
0.6028656979770165,3.0163891315460205
0.6028590690104374,3.0170230865478516
0.6028524428657838,3.018216133117676
0.6028458195410887,3.01881742477417
0.6028391990343878,3.0200324058532715
0.602832581343718,3.020655393600464
0.6028259664671186,3.0218682289123535
0.6028193544026306,3.022458076477051
0.6028127451482971,3.023664712905884
0.6028061387021627,3.0242538452148438
0.6027995350622742,3.025485038757324
0.6027929342266805,3.0260701179504395
0.6027863361934317,3.027270555496216
0.6027797409605805,3.027867555618286
0.6027731485261811,3.029081106185913
0.6027665588882899,3.0297117233276367
0.6027599720449647,3.0309462547302246
0.6027533879942655,3.031550884246826
0.6027468067342543,3.03277587890625
0.6027402282629947,3.03336763381958
0.602733652578552,3.0345797538757324
0.6027270796789942,3.0351648330688477
0.6027205095623903,3.03635835647583
0.6027139422268115,3.0369675159454346
0.6027073776703309,3.0382461547851562
0.6027008158910234,3.038831949234009
0.6026942568869657,3.0400562286376953
0.6026877006562363,3.0406768321990967
0.6026811471969162,3.041893720626831
0.6026745965070872,3.0424792766571045
0.6026680485848337,3.0436956882476807
0.6026615034282418,3.0442919731140137
0.6026549610353993,3.045510768890381
0.6026484214043958,3.0460903644561768
0.602641884533323,3.047311782836914
0.6026353504202745,3.0479109287261963
0.6026288190633452,3.049119234085083
0.6026222904606322,3.049715757369995
0.6026157646102346,3.0509326457977295
0.602609241510253,3.051525592803955
0.60260272115879,3.0527570247650146
0.60259620355395,3.0533690452575684
0.6025896886938394,3.0546133518218994
0.602583176576566,3.0551962852478027
0.6025766672002396,3.0564050674438477
0.602570160562972,3.0570268630981445
0.6025636566628766,3.0582993030548096
0.6025571554980689,3.0589072704315186
0.6025506570666657,3.0601565837860107
0.602544161366786,3.060781717300415
0.6025376683965509,3.062013626098633
0.6025311781540823,3.0625927448272705
0.602524690637505,3.063910484313965
0.6025182058449449,3.064507246017456
0.6025117237745301,3.065730094909668
0.6025052444243899,3.066319465637207
0.6024987677926565,3.0675456523895264
0.6024922938774625,3.068122625350952
0.6024858226769434,3.069446563720703
0.6024793541892359,3.070032835006714
0.6024728884124786,3.071345567703247
0.6024664253448122,3.071931838989258
0.6024599649843787,3.073136329650879
0.602453507329322,3.0737335681915283
0.6024470523777882,3.074937105178833
0.6024406001279247,3.0755209922790527
0.6024341505778805,3.0767970085144043
0.602427703725807,3.077383518218994
0.602421259569857,3.078615665435791
0.6024148181081851,3.0792086124420166
0.6024083793389476,3.08042049407959
0.6024019432603027,3.08103346824646
0.6023955098704102,3.0822346210479736
0.6023890791674319,3.0828170776367188
0.6023826511495312,3.084017753601074
0.602376225814873,3.084624767303467
0.6023698031616243,3.0858097076416016
0.6023633831879538,3.086400032043457
0.6023569658920319,3.0875658988952637
0.6023505512720306,3.0881595611572266
0.6023441393261242,3.0893912315368652
0.6023377300524877,3.0899658203125
0.6023313234492987,3.0912511348724365
0.6023249195147364,3.0918381214141846
0.6023185182469816,3.093052387237549
0.6023121196442166,3.0936648845672607
0.602305723704626,3.094865322113037
0.6022993304263955,3.0954458713531494
0.6022929398077129,3.0966501235961914
0.6022865518467678,3.097243309020996
0.6022801665417512,3.0984556674957275
0.6022737838908561,3.099053144454956
0.602267403892277,3.1002631187438965
0.6022610265442101,3.100884437561035
0.6022546518448537,3.1020901203155518
0.6022482797924074,3.102681875228882
0.6022419103850725,3.1038739681243896
0.6022355436210524,3.104464530944824
0.6022291794985516,3.1056787967681885
0.6022228180157769,3.106264591217041
0.6022164591709368,3.1074748039245605
0.6022101029622405,3.1080515384674072
0.6022037493879002,3.1092584133148193
0.6021973984461291,3.1098499298095703
0.6021910501351422,3.1111042499542236
0.6021847044531563,3.111706256866455
0.6021783613983896,3.1129796504974365
0.6021720209690624,3.1135692596435547
0.6021656831633961,3.114792823791504
0.6021593479796147,3.1153993606567383
0.6021530154159429,3.116617441177368
0.6021466854706075,3.1172122955322266
0.6021403581418372,3.1184399127960205
0.602134033427862,3.119039535522461
0.6021277113269137,3.120283842086792
0.6021213918372257,3.120901107788086
0.6021150749570334,3.1221089363098145
0.6021087606845735,3.1227078437805176
0.6021024490180845,3.1239006519317627
0.6020961399558064,3.1245152950286865
0.6020898334959811,3.125706911087036
0.6020835296368521,3.1262989044189453
0.6020772283766643,3.127519130706787
0.6020709297136648,3.1281092166900635
0.6020646336461017,3.129412889480591
0.6020583401722251,3.13000226020813
0.6020520492902869,3.131269931793213
0.6020457609985403,3.131866931915283
0.6020394752952403,3.1330740451812744
0.6020331921786435,3.133676052093506
0.6020269116470083,3.134899854660034
0.6020206336985944,3.135495662689209
0.6020143583316635,3.13671612739563
0.6020080855444788,3.137312412261963
0.6020018153353051,3.1385257244110107
0.6019955477024086,3.1391351222991943
0.6019892826440575,3.14037823677063
0.6019830201585218,3.140997886657715
0.6019767602440722,3.1422462463378906
0.6019705028989822,3.1428380012512207
0.601964248121526,3.144063711166382
0.6019579959099799,3.144712209701538
0.6019517462626216,3.145907402038574
0.6019454991777307,3.1464879512786865
0.601939254653588,3.1477181911468506
0.601933012688476,3.1483044624328613
0.6019267732806792,3.149555206298828
0.6019205364284834,3.150134801864624
0.6019143021301759,3.151360273361206
0.6019080703840457,3.1519577503204346
0.6019018411883836,3.1531827449798584
0.6018956145414818,3.1537811756134033
0.6018893904416341,3.155034303665161
0.6018831688871359,3.1556148529052734
0.6018769498762842,3.15684175491333
0.6018707334073774,3.157430410385132
0.6018645194787161,3.1586551666259766
0.601858308088602,3.1592557430267334
0.6018520992353383,3.1604719161987305
0.6018458929172299,3.161090135574341
0.6018396891325836,3.1623151302337646
0.6018334878797073,3.1629059314727783
0.6018272891569106,3.1641058921813965
0.601821092962505,3.164715528488159
0.6018148992948031,3.1659061908721924
0.6018087081521195,3.1664931774139404
0.6018025195327701,3.1676952838897705
0.6017963334350724,3.168290376663208
0.6017901498573458,3.1695172786712646
0.6017839687979104,3.170104503631592
0.6017777902550889,3.171327829360962
0.601771614227205,3.1719233989715576
0.601765440712584,3.173102378845215
0.6017592697095527,3.1737146377563477
0.6017531012164398,3.174919366836548
0.601746935231575,3.1755151748657227
0.6017407717532901,3.1767399311065674
0.6017346107799185,3.1773314476013184
0.6017284523097942,3.1785483360290527
0.601722296341254,3.179145336151123
0.6017161428726352,3.1803598403930664
0.6017099919022775,3.180976629257202
0.6017038434285213,3.182216167449951
0.6016976974497095,3.182821750640869
0.6016915539641855,3.184034824371338
0.6016854129702951,3.1846535205841064
0.6016792744663854,3.1858625411987305
0.6016731384508044,3.1864452362060547
0.6016670049219024,3.187671184539795
0.601660873878031,3.1882662773132324
0.6016547453175433,3.1894969940185547
0.6016486192387938,3.1900830268859863
0.6016424956401388,3.1913342475891113
0.601636374519936,3.1919236183166504
0.6016302558765442,3.1931188106536865
0.6016241397083245,3.1937263011932373
0.6016180260136391,3.194929599761963
0.6016119147908514,3.195528030395508
0.6016058060383269,3.196728229522705
0.6015996997544323,3.1973206996917725
0.6015935959375358,3.198549509048462
0.6015874945860071,3.1991593837738037
0.6015813956982177,3.2004241943359375
0.6015752992725399,3.201052665710449
0.6015692053073484,3.202270030975342
0.6015631138010189,3.2028653621673584
0.6015570247519285,3.2040603160858154
0.6015509381584561,3.2047431468963623
0.6015448540189817,3.205864191055298
0.6015387723318875,3.2065329551696777
0.6015326930955561,3.2076568603515625
0.6015266163083729,3.208319664001465
0.6015205419687236,3.209503650665283
0.6015144700749963,3.210113048553467
0.6015084006255798,3.2113187313079834
0.6015023336188646,3.211911201477051
0.6014962690532434,3.2131121158599854
0.6014902069271095,3.213695526123047
0.6014841472388582,3.2150301933288574
0.6014780899868856,3.215618133544922
0.6014720351695901,3.2168285846710205
0.6014659827853713,3.217417001724243
0.6014599328326299,3.2186193466186523
0.6014538853097684,3.21921443939209
0.6014478402151909,3.220423460006714
0.6014417975473026,3.221038579940796
0.6014357573045102,3.2222414016723633
0.6014297194852223,3.222827911376953
0.6014236840878485,3.224020481109619
0.6014176511108,3.224647283554077
0.6014116205524896,3.225823402404785
0.6014055924113311,3.2264444828033447
0.6013995666857405,3.2276298999786377
0.6013935433741344,3.228238582611084
0.6013875224749318,3.229466676712036
0.6013815039865522,3.2300515174865723
0.6013754879074169,3.2313122749328613
0.6013694742359489,3.2318954467773438
0.6013634629705725,3.233172655105591
0.6013574541097133,3.233752965927124
0.6013514476517985,3.234971046447754
0.6013454435952565,3.235557794570923
0.6013394419385174,3.2367849349975586
0.6013334426800129,3.237368583679199
0.6013274458181754,3.2385776042938232
0.6013214513514394,3.239168405532837
0.6013154592782407,3.240379571914673
0.6013094695970165,3.2409913539886475
0.6013034823062051,3.2422096729278564
0.6012974974042468,3.242804527282715
0.6012915148895828,3.2439944744110107
0.6012855347606559,3.244657516479492
0.6012795570159107,3.245877742767334
0.6012735816537927,3.246469497680664
0.6012676086727489,3.2476837635040283
0.6012616380712279,3.248305559158325
0.6012556698476796,3.249568223953247
0.6012497040005553,3.25018310546875
0.6012437405283078,3.2514185905456543
0.6012377794293912,3.2520294189453125
0.601231820702261,3.2532317638397217
0.6012258643453743,3.2538278102874756
0.6012199103571892,3.2550787925720215
0.601213958736166,3.2556686401367188
0.6012080094807652,3.2568819522857666
0.6012020625894499,3.2574713230133057
0.6011961180606836,3.2586612701416016
0.6011901758929319,3.259268283843994
0.6011842360846614,3.2605111598968506
0.6011782986343404,3.261103630065918
0.6011723635404382,3.2623987197875977
0.6011664308014261,3.2629804611206055
0.6011605004157758,3.264225959777832
0.6011545723819615,3.2648463249206543
0.6011486466984579,3.2660515308380127
0.6011427233637416,3.266632080078125
0.6011368023762905,3.267827033996582
0.6011308837345838,3.2684264183044434
0.6011249674371019,3.269641399383545
0.6011190534823267,3.270235776901245
0.6011131418687418,3.271441698074341
0.6011072325948317,3.272031784057617
0.6011013256590825,3.2732229232788086
0.6010954210599816,3.273813486099243
0.6010895187960178,3.2750372886657715
0.6010836188656814,3.275613784790039
0.6010777212674637,3.2768313884735107
0.6010718259998579,3.277407646179199
0.601065933061358,3.2786078453063965
0.6010600424504596,3.279208183288574
0.6010541541656599,3.2804012298583984
0.6010482682054569,3.2810347080230713
0.6010423845683505,3.2822279930114746
0.6010365032528416,3.2828304767608643
0.6010306242574328,3.2840161323547363
0.6010247475806277,3.284623146057129
0.6010188732209313,3.285813093185425
0.6010130011768499,3.2864062786102295
0.6010071314468917,3.2875895500183105
0.6010012640295657,3.288207769393921
0.6009953989233819,3.289398431777954
0.6009895361268526,3.2899997234344482
0.6009836756384906,3.291205883026123
0.6009778174568108,3.291818380355835
0.6009719615803285,3.2930359840393066
0.6009661080075612,3.29361629486084
0.6009602567370272,3.2948386669158936
0.6009544077672465,3.2954258918762207
0.60094856109674,3.2966535091400146
0.6009427167240303,3.297260284423828
0.6009368746476411,3.298598051071167
0.6009310348660979,3.299185037612915
0.6009251973779265,3.300413131713867
0.600919362181655,3.301030397415161
0.6009135292758124,3.302269458770752
0.6009076986589293,3.3028526306152344
0.6009018703295371,3.3040571212768555
0.6008960442861692,3.3046634197235107
0.6008902205273599,3.3058767318725586
0.6008843990516445,3.306457757949829
0.6008785798575602,3.3076658248901367
0.6008727629436453,3.308279514312744
0.6008669483084395,3.3095219135284424
0.6008611359504834,3.3101089000701904
0.6008553258683194,3.311373710632324
0.6008495180604911,3.311960458755493
0.6008437125255432,3.3131701946258545
0.6008379092620216,3.3137614727020264
0.6008321082684741,3.314971685409546
0.6008263095434493,3.315559148788452
0.6008205130854972,3.3168060779571533
0.6008147188931686,3.3174352645874023
0.600808926965017,3.318645477294922
0.6008031372995957,3.3192405700683594
0.60079734989546,3.3204541206359863
0.6007915647511662,3.3210678100585938
0.6007857818652724,3.322315216064453
0.6007800012363375,3.3228986263275146
0.6007742228629216,3.324111223220825
0.6007684467435866,3.324739456176758
0.6007626728768954,3.325979471206665
0.6007569012614119,3.3265724182128906
0.6007511318957018,3.3277857303619385
0.6007453647783317,3.328423500061035
0.6007395999078696,3.329660177230835
0.600733837282885,3.330251455307007
0.6007280769019481,3.33149790763855
0.6007223187636309,3.3320891857147217
0.6007165628665065,3.333287000656128
0.6007108092091493,3.3338778018951416
0.600705057790135,3.335092067718506
0.6006993086080401,3.3356831073760986
0.6006935616614433,3.336895227432251
0.6006878169489237,3.337477922439575
0.600682074469062,3.338686466217041
0.6006763342204401,3.339292049407959
0.6006705962016415,3.3405160903930664
0.6006648604112502,3.3411102294921875
0.6006591268478524,3.342358112335205
0.6006533955100347,3.342942953109741
0.6006476663963854,3.3441455364227295
0.6006419395054943,3.344762086868286
0.6006362148359518,3.345996618270874
0.6006304923863497,3.3465781211853027
0.6006247721552816,3.3478052616119385
0.600619054141342,3.3483870029449463
0.6006133383431264,3.3496406078338623
0.6006076247592316,3.350273609161377
0.6006019133882561,3.3514561653137207
0.6005962042287992,3.3520569801330566
0.6005904972794617,3.35325026512146
0.6005847925388453,3.353848695755005
0.6005790900055534,3.3550777435302734
0.6005733896781903,3.3556551933288574
0.6005676915553615,3.3568990230560303
0.6005619956356738,3.357499361038208
0.6005563019177357,3.358718156814575
0.6005506104001561,3.3593215942382812
0.6005449210815454,3.360546588897705
0.600539233960516,3.3611440658569336
0.6005335490356803,3.3623886108398438
0.6005278663056529,3.3629720211029053
0.6005221857690489,3.364154100418091
0.6005165074244853,3.3647735118865967
0.6005108312705795,3.3659770488739014
0.6005051573059511,3.366562843322754
0.6004994855292203,3.367748260498047
0.6004938159390083,3.3683459758758545
0.6004881485339381,3.369572401046753
0.6004824833126337,3.37015700340271
0.6004768202737201,3.3713815212249756
0.6004711594158237,3.3719725608825684
0.6004655007375722,3.3731744289398193
0.6004598442375945,3.373767852783203
0.6004541899145202,3.374992609024048
0.6004485377669807,3.3755764961242676
0.6004428877936087,3.3768043518066406
0.6004372399930372,3.377398729324341
0.6004315943639015,3.378755569458008
0.6004259509048372,3.3793461322784424
0.6004203096144821,3.380582809448242
0.600414670491474,3.3811843395233154
0.6004090335344529,3.3824477195739746
0.6004033987420592,3.383047580718994
0.6003977661129352,3.3842358589172363
0.6003921356457239,3.3848717212677
0.6003865073390698,3.386077880859375
0.6003808811916181,3.386669874191284
0.6003752572020162,3.3878910541534424
0.6003696353689114,3.3885116577148438
0.600364015690953,3.389760971069336
0.6003583981667914,3.3903753757476807
0.6003527827950781,3.3916168212890625
0.6003471695744655,3.3922390937805176
0.6003415585036075,3.393521547317505
0.6003359495811592,3.3941097259521484
0.6003303428057768,3.3953301906585693
0.6003247381761178,3.395927906036377
0.6003191356908403,3.3971309661865234
0.6003135353486043,3.397721767425537
0.6003079371480706,3.3989455699920654
0.6003023410879014,3.3995275497436523
0.6002967471667597,3.400747537612915
0.60029115538331,3.4013419151306152
0.6002855657362177,3.4025425910949707
0.6002799782241498,3.4031240940093994
0.600274392845774,3.4043166637420654
0.6002688095997591,3.4049243927001953
0.6002632284847758,3.406111717224121
0.6002576494994951,3.4067068099975586
0.6002520726425896,3.407902240753174
0.6002464979127331,3.408513307571411
0.6002409253086001,3.4097304344177246
0.600235354828867,3.410313844680786
0.6002297864722107,3.4115254878997803
0.6002242202373093,3.4121124744415283
0.6002186561228428,3.41331148147583
0.6002130941274911,3.4138975143432617
0.6002075342499366,3.4151217937469482
0.6002019764888616,3.4157068729400635
0.6001964208429504,3.416931629180908
0.6001908673108884,3.417513608932495
0.6001853158913615,3.4187302589416504
0.6001797665830573,3.419325590133667
0.6001742193846645,3.42055082321167
0.6001686742948728,3.4211480617523193
0.6001631313123728,3.4224283695220947
0.6001575904358569,3.4230117797851562
0.600152051664018,3.424288511276245
0.6001465149955506,3.4248995780944824
0.60014098042915,3.4261021614074707
0.6001354479635126,3.426748037338257
0.6001299175973361,3.427929162979126
0.6001243893293194,3.428544759750366
0.6001188631581625,3.429750442504883
0.6001133390825665,3.4303505420684814
0.6001078171012332,3.431567907333374
0.6001022972128662,3.43215012550354
0.6000967794161699,3.4333748817443848
0.6000912637098498,3.4339563846588135
0.6000857500926127,3.4351680278778076
0.6000802385631662,3.435749053955078
0.6000747291202192,3.4370381832122803
0.6000692217624819,3.437624454498291
0.6000637164886654,3.438835859298706
0.6000582132974817,3.439504384994507
0.6000527121876444,3.4406991004943848
0.6000472131578681,3.4413115978240967
0.6000417162068682,3.4425363540649414
0.6000362213333612,3.4431190490722656
0.6000307285360652,3.444312572479248
0.6000252378136991,3.4449234008789062
0.6000197491649828,3.4461164474487305
0.6000142625886373,3.4467062950134277
0.600008778083385,3.447906732559204
0.6000032956479495,3.4485418796539307
0.5999978152810546,3.449892282485962
0.5999923369814262,3.4504787921905518
0.5999868607477911,3.4516730308532715
0.5999813865788765,3.4523043632507324
0.5999759144734116,3.4535603523254395
0.599970444430126,3.4541425704956055
0.5999649764477512,3.4553542137145996
0.5999595105250187,3.4559555053710938
0.5999540466606622,3.457139730453491
0.5999485848534157,3.4577436447143555
0.5999431251020145,3.45894455909729
0.5999376674051953,3.459550142288208
0.5999322117616955,3.4607605934143066
0.5999267581702536,3.461364984512329
0.5999213066296095,3.4625802040100098
0.5999158571385038,3.463160514831543
0.5999104096956787,3.4643607139587402
0.5999049642998766,3.464967966079712
0.5998995209498421,3.4661693572998047
0.5998940796443201,3.466757297515869
0.5998886403820566,3.468021869659424
0.599883203161799,3.4686203002929688
0.5998777679822956,3.469860792160034
0.599872334842296,3.4704511165618896
0.5998669037405503,3.471681833267212
0.5998614746758103,3.472316265106201
0.5998560476468286,3.473550796508789
0.5998506226523589,3.474134922027588
0.5998451996911558,3.475351572036743
0.5998397787619753,3.475937843322754
0.599834359863574,3.4771504402160645
0.5998289429947103,3.4777400493621826
0.5998235281541429,3.478965997695923
0.5998181153406318,3.4795610904693604
0.5998127045529383,3.480792760848999
0.5998072957898246,3.4813852310180664
0.5998018890500539,3.482590913772583
0.5997964843323905,3.4831714630126953
0.5997910816355997,3.484388589859009
0.5997856809584479,3.4850003719329834
0.5997802822997028,3.4862060546875
0.5997748856581325,3.4868080615997314
0.5997694910325071,3.4880192279815674
0.5997640984215968,3.488633871078491
0.5997587078241733,3.489844560623169
0.5997533192390094,3.490442991256714
0.5997479326648791,3.491647958755493
0.5997425481005569,3.492249011993408
0.5997371655448188,3.4934818744659424
0.5997317849964415,3.494072198867798
0.5997264064542033,3.495279550552368
0.5997210299168828,3.4958741664886475
0.59971565538326,3.497074604034424
0.5997102828521162,3.4976589679718018
0.5997049123222337,3.4989094734191895
0.599699543792395,3.4995243549346924
0.5996941772613845,3.5007412433624268
0.5996888127279878,3.5013346672058105
0.5996834501909907,3.502551555633545
0.5996780896491807,3.5031282901763916
0.599672737423978,3.504870891571045
0.5996673745462756,3.505458354949951
0.5996620258834792,3.5066545009613037
0.599656667472188,3.5072426795959473
0.5996513227733137,3.5084471702575684
0.5996459683546368,3.5090689659118652
0.5996406276147802,3.510305404663086
0.599635277183887,3.510899305343628
0.5996299403982385,3.5121328830718994
0.5996245939503061,3.512744665145874
0.5996192611140648,3.5139598846435547
0.599613918644279,3.5145649909973145
0.5996085897526519,3.5157501697540283
0.5996032512562063,3.5163488388061523
0.5995979263044083,3.517577886581421
0.5995925917765048,3.518167018890381
0.5995872707597594,3.519407033920288
0.5995819401956076,3.5199942588806152
0.5995766231091463,3.521212339401245
0.5995712965039646,3.5218050479888916
0.5995659833430262,3.523020029067993
0.599560660692041,3.523606300354004
0.5995553514518732,3.5248332023620605
0.5995500327503183,3.5254244804382324
0.5995447274261767,3.5266220569610596
0.5995394126692946,3.5272216796875
0.5995341112564424,3.528432846069336
0.5995288004394831,3.5290565490722656
0.599523502933192,3.530268430709839
0.5995181960514142,3.5308678150177
0.5995129024469636,3.5320725440979004
0.5995075994956333,3.532695770263672
0.5995023097883104,3.53399920463562
0.5994970107627022,3.5345773696899414
0.5994917249478026,3.5358078479766846
0.5994864298431984,3.536397695541382
0.5994811479160252,3.5376362800598145
0.5994758567277158,3.5382232666015625
0.59947057868358,3.539459466934204
0.5994652914068631,3.540055990219116
0.5994600172410841,3.541276693344116
0.5994547338712657,3.5418717861175537
0.5994494635791705,3.5430908203125
0.5994441841115647,3.543682098388672
0.5994389176884877,3.5449116230010986
0.5994336421184165,3.5455071926116943
0.5994283795597005,3.546753168106079
0.5994231078824935,3.5473341941833496
0.5994178491834892,3.548574209213257
0.5994125813944838,3.5491764545440674
0.599407326550549,3.550419330596924
0.599402062645091,3.5510263442993164
0.5993968116515919,3.552227020263672
0.5993915516250342,3.5528440475463867
0.5993863044773448,3.5540904998779297
0.5993810483250483,3.554716110229492
0.5993758050185501,3.555952548980713
0.5993705527358838,3.5565733909606934
0.5993653132659661,3.557779312133789
0.5993600648483065,3.5583746433258057
0.5993548292103662,3.5596020221710205
0.5993495846530975,3.560204029083252
0.5993443528425395,3.5614469051361084
0.5993391121410537,3.5620381832122803
0.5993338841532905,3.5632436275482178
0.5993286473029875,3.5638420581817627
0.5993234231334388,3.565093517303467
0.599318190129726,3.5657083988189697
0.59931296977382,3.5669288635253906
0.5993077406121122,3.567530393600464
0.5993025240652843,3.5687601566314697
0.5992972987410046,3.569411277770996
0.5992920859986975,3.5706238746643066
0.5992868645072761,3.571227550506592
0.5992816555649408,3.5724291801452637
0.5992764379018158,3.573049306869507
0.5992712327549105,3.574254274368286
0.5992660189155276,3.5748443603515625
0.5992608175595178,3.576124906539917
0.5992556075393302,3.576742649078369
0.5992504099696896,3.5779576301574707
0.5992452037641581,3.5785505771636963
0.5992400099763674,3.5797643661499023
0.5992348075809605,3.5803611278533936
0.5992296175705083,3.5816147327423096
0.5992244189807018,3.582237958908081
0.599219232743084,3.5834600925445557
0.5992140379543615,3.584050178527832
0.5992088554850814,3.5852482318878174
0.5992036644929338,3.5859060287475586
0.5991984857875026,3.587048053741455
0.5991932985874284,3.5876920223236084
0.5991881236413644,3.5889077186584473
0.5991829402288698,3.589500665664673
0.5991777690376985,3.5907485485076904
0.5991725894082968,3.591378927230835
0.5991674219675517,3.5926198959350586
0.5991622461167637,3.5932042598724365
0.5991570824219857,3.5944440364837646
0.59915191034534,3.5950326919555664
0.5991467503920768,3.596257209777832
0.5991415820851089,3.5968775749206543
0.5991364258689164,3.5980827808380127
0.5991312613271693,3.5986692905426025
0.5991261088436102,3.5998966693878174
0.5991209480626348,3.6005165576934814
0.5991157993072791,3.60172700881958
0.5991106422826333,3.6023073196411133
0.5991054972510585,3.6035115718841553
0.5991003439783078,3.6040968894958496
0.5990952026660986,3.6053049564361572
0.5990900531408155,3.605900526046753
0.5990849155435646,3.6071150302886963
0.5990797697613286,3.6077072620391846
0.599074635874635,3.6089532375335693
0.5990694938310339,3.609546661376953
0.5990643636505046,3.61076021194458
0.5990592253411328,3.611355781555176
0.5990540988623816,3.612569808959961
0.5990489642828408,3.613159418106079
0.599043841501489,3.614393472671509
0.5990387106473886,3.6149871349334717
0.5990335915590647,3.6161792278289795
0.5990284644260208,3.6167991161346436
0.5990233490263602,3.6180038452148438
0.5990182256099967,3.618596315383911
0.5990131138946426,3.619859218597412
0.5990079941905901,3.6206233501434326
0.5990028861551924,3.622056007385254
0.5989977701590887,3.622814178466797
0.5989926657993049,3.6240994930267334
0.5989875535067957,3.624825954437256
0.5989824528182897,3.626065254211426
0.598977344225027,3.6267666816711426
0.5989722472034705,3.6280465126037598
0.598967142305114,3.6288156509399414
0.5989620489461859,3.6301300525665283
0.5989569477384024,3.630847215652466
0.598951858037788,3.6321523189544678
0.5989467605162513,3.6328253746032715
0.5989416744696435,3.634106397628784
0.5989365806300344,3.634732723236084
0.5989314982331334,3.636000871658325
0.5989264080711401,3.6366560459136963
0.5989213293196526,3.637904405593872
0.5989162428309701,3.6385295391082764
0.5989111677206104,3.6398324966430664
0.5989060849009407,3.640463352203369
0.5989010134274296,3.6417958736419678
0.5988959342724822,3.642415761947632
0.5988908664315479,3.6436707973480225
0.598885790937039,3.644275665283203
0.5988807267244167,3.6455628871917725
0.5988756548860694,3.6461644172668457
0.5988705942975011,3.6474013328552246
0.5988655261110459,3.64801287651062
0.5988604691422806,3.6492366790771484
0.5988554046034549,3.6498498916625977
0.5988503512502487,3.651106357574463
0.5988452903547965,3.651702642440796
0.5988402406129121,3.6529364585876465
0.5988351833565849,3.6535274982452393
0.5988301372217925,3.654743194580078
0.5988250836003485,3.655332326889038
0.5988200410684246,3.656554937362671
0.5988149910776287,3.6571462154388428
0.5988099521443572,3.6583821773529053
0.5988049057799816,3.6589884757995605
0.5987998704411532,3.660194158554077
0.5987948276989769,3.660818099975586
0.5987897959503888,3.662017822265625
0.5987847568261975,3.6625988483428955
0.5987797286636541,3.6637980937957764
0.5987746931532408,3.6643900871276855
0.5987696685725535,3.665609121322632
0.5987646366717174,3.666194438934326
0.5987596156687041,3.667379856109619
0.5987545873732518,3.6679728031158447
0.5987495699437373,3.6691787242889404
0.5987445452494824,3.6697709560394287
0.598739531389298,3.6709907054901123
0.5987345102920602,3.671576976776123
0.5987294999970446,3.6727962493896484
0.5987244824926511,3.673382043838501
0.5987194757586495,3.674586534500122
0.5987144618429338,3.675185203552246
0.5987094586657982,3.6763765811920166
0.5987044483346007,3.6770377159118652
0.5986994487101894,3.6782617568969727
0.5986944419593576,3.6788535118103027
0.5986894458835366,3.680088520050049
0.5986844427089242,3.680706739425659
0.5986794501775653,3.6819064617156982
0.5986744505750332,3.682495594024658
0.5986694615840151,3.683722734451294
0.598664465549431,3.684309720993042
0.5986594800946393,3.6855480670928955
0.5986544876238769,3.6861348152160645
0.598649505701204,3.6874477863311768
0.5986445167901444,3.6880295276641846
0.5986395383954889,3.689256191253662
0.5986345530400197,3.6898691654205322
0.5986295781692873,3.6910767555236816
0.5986245963653025,3.6916728019714355
0.5986196250144054,3.6928751468658447
0.5986146467578057,3.6934621334075928
0.5986096789226626,3.694666862487793
0.5986047042093557,3.695251226425171
0.5985997398858921,3.6964499950408936
0.5985947687117921,3.6970627307891846
0.5985898078959396,3.6982810497283936
0.5985848402569675,3.6988983154296875
0.5985798829446648,3.700127124786377
0.5985749188367474,3.700740337371826
0.5985699650239399,3.701956033706665
0.5985650044430114,3.7025482654571533
0.5985600541256503,3.703766107559204
0.5985550970676511,3.70436692237854
0.5985501502416949,3.7056095600128174
0.5985451967025722,3.7061994075775146
0.5985402533639853,3.7074317932128906
0.5985353033396925,3.708022356033325
0.5985303634844465,3.7092621326446533
0.5985254169709437,3.70986008644104
0.5985204805950164,3.711111545562744
0.5985155375882701,3.7117068767547607
0.5985106046876454,3.712961196899414
0.5985056651836289,3.713564395904541
0.5985007357542977,3.7147834300994873
0.5984957997489906,3.715373992919922
0.5984908737869498,3.7165920734405518
0.5984859412763381,3.7171781063079834
0.5984810187775915,3.718417167663574
0.598476089757668,3.719024658203125
0.5984711707182255,3.7202532291412354
0.5984662451849888,3.720874786376953
0.598461329600867,3.7221460342407227
0.5984564075503226,3.7227349281311035
0.5984514954175443,3.7239439487457275
0.5984465768457043,3.724561929702759
0.5984416681602986,3.7257893085479736
0.5984367530631812,3.7263801097869873
0.5984318478211837,3.727609395980835
0.5984269361948134,3.728201389312744
0.5984220343922664,3.729442834854126
0.5984171262326742,3.7300355434417725
0.5984122278656258,3.7312557697296143
0.598407323168849,3.731848955154419
0.5984024282333539,3.733048677444458
0.5983975269954367,3.7336320877075195
0.5983926354875558,3.7348413467407227
0.598387737704548,3.735434055328369
0.5983828496203487,3.7366597652435303
0.5983779552883068,3.737243175506592
0.5983730706238629,3.7385332584381104
0.5983681797388497,3.739130735397339
0.5983632984902406,3.740349054336548
0.5983584110483251,3.740997552871704
0.5983535332116373,3.7422008514404297
0.5983486492088949,3.742788791656494
0.5983437747802209,3.743983507156372
0.5983388942127331,3.7446017265319824
0.5983340231881715,3.7457950115203857
0.5983291460520263,3.7463808059692383
0.5983242784276819,3.7475693225860596
0.5983194047189733,3.748164176940918
0.5983145404909574,3.749382495880127
0.5983096702057857,3.749973773956299
0.5983048093702159,3.7512047290802
0.598299942504688,3.7517974376678467
0.5982950850576874,3.7530295848846436
0.5982902216079159,3.7536203861236572
0.5982853675456145,3.7548317909240723
0.5982805075077186,3.7554190158843994
0.598275656826252,3.7566373348236084
0.5982708001963567,3.7572288513183594
0.5982659528918673,3.758472204208374
0.598261099666104,3.7590765953063965
0.5982562557347398,3.7602834701538086
0.5982514059092464,3.7609095573425293
0.5982465653471619,3.762124538421631
0.5982417189180816,3.7627243995666504
0.5982368817214372,3.7638967037200928
0.5982320386849204,3.7645273208618164
0.5982272048498826,3.7657482624053955
0.5982223652020847,3.76637864112854
0.5982175347248262,3.7675888538360596
0.5982126984619097,3.768186330795288
0.5982078713386093,3.769463062286377
0.5982030384567422,3.7700531482696533
0.5981982146835846,3.771383047103882
0.5981933851789412,3.7719738483428955
0.5981885647521176,3.773198127746582
0.5981837386208781,3.7737841606140137
0.5981789215365854,3.774986743927002
0.5981740987749363,3.77559232711792
0.5981692850293772,3.7768046855926514
0.5981644656335109,3.777398109436035
0.5981596552228947,3.7786004543304443
0.5981548391890097,3.779202938079834
0.5981500321095513,3.7804126739501953
0.5981452194338521,3.781031608581543
0.5981404156817726,3.782233476638794
0.5981356063604699,3.782832622528076
0.5981308059319959,3.7841012477874756
0.5981259999613062,3.784705638885498
0.598121202852671,3.7859086990356445
0.5981164002288167,3.7864980697631836
0.5981116064362592,3.787698984146118
0.5981068071554689,3.788285732269287
0.5981020166752339,3.7895307540893555
0.598097220733742,3.7901265621185303
0.5980924335620804,3.7913873195648193
0.5980876409561275,3.791980028152466
0.5980828570892959,3.7931675910949707
0.5980780678151283,3.7937827110290527
0.5980732872493895,3.7949845790863037
0.5980685013032594,3.795585870742798
0.5980637240348817,3.7967946529388428
0.5980589414130475,3.797386646270752
0.5980541674383058,3.7985928058624268
0.5980493881370312,3.7991843223571777
0.5980446174522056,3.800402879714966
0.5980398414677609,3.801025629043579
0.5980350740691375,3.802227735519409
0.5980303013977987,3.8028273582458496
0.5980255372816696,3.804033041000366
0.598020767919718,3.8046393394470215
0.5980160070823815,3.805839776992798
0.5980112410261051,3.806424140930176
0.5980064834638643,3.8076283931732178
0.5980017207095567,3.8082327842712402
0.5979969664187212,3.8094558715820312
0.5979922069626816,3.8100547790527344
0.5979874559395671,3.8112635612487793
0.5979826997781004,3.811861991882324
0.5979779520190278,3.8130691051483154
0.597973199148445,3.813656806945801
0.5979684546497415,3.814892053604126
0.5979637050663593,3.8154773712158203
0.5979589638243574,3.8167049884796143
0.5979542175244984,3.8172998428344727
0.5979494795355366,3.8185338973999023
0.597944736515529,3.8191394805908203
0.5979400017759515,3.820373296737671
0.5979352620321294,3.82098388671875
0.5979305305382863,3.8222031593322754
0.5979257940669895,3.822835683822632
0.5979210658152361,3.8239948749542236
0.5979163326128103,3.824626922607422
0.5979116075995082,3.825822114944458
0.5979068776623047,3.8264098167419434
0.597902155883821,3.8276195526123047
0.5978974292081964,3.8282105922698975
0.5978927106609039,3.829455852508545
0.5978879872432212,3.830047607421875
0.5978832719234983,3.83127498626709
0.597878551760126,3.83187198638916
0.5978738396643568,3.833078384399414
0.5978691227516688,3.833664894104004
0.5978644138762431,3.8348944187164307
0.5978597002106192,3.8354856967926025
0.5978549945519326,3.8367044925689697
0.5978502841297579,3.8372979164123535
0.5978455816842114,3.8385136127471924
0.5978408745018774,3.8391225337982178
0.5978361752658776,3.8403372764587402
0.5978314713197808,3.840959310531616
0.59782677528974,3.8421730995178223
0.5978220745762827,3.8427629470825195
0.597817381748619,3.8439717292785645
0.5978126842642092,3.844585657119751
0.597807994635346,3.8457796573638916
0.5978033003763971,3.8463692665100098
0.5977986139427632,3.8475639820098877
0.5977939229056946,3.848149299621582
0.5977892396637251,3.849391460418701
0.5977845518449612,3.8499810695648193
0.5977798717910959,3.851209878921509
0.5977751871870671,3.8518035411834717
0.5977705103177521,3.8530333042144775
0.5977658289248943,3.8536269664764404
0.5977611552365805,3.8548426628112793
0.5977564770513352,3.855440616607666
0.5977518065404798,3.85666561126709
0.5977471315592936,3.857259511947632
0.5977424642223584,3.858509063720703
0.5977377924416841,3.8591291904449463
0.5977331282751374,3.860363483428955
0.5977284596914326,3.8609933853149414
0.5977237986917475,3.862231492996216
0.5977191333014761,3.8628528118133545
0.5977144754651311,3.86407208442688
0.5977098132647619,3.8647096157073975
0.5977051585882417,3.8659331798553467
0.5977004995742491,3.8665220737457275
0.5976958480540432,3.867738962173462
0.5976911922229069,3.8683359622955322
0.5976865438555106,3.869594097137451
0.5976818912037161,3.870185136795044
0.59767724598563,3.8714115619659424
0.5976725965096682,3.8720004558563232
0.597667954437398,3.8731932640075684
0.5976633081337652,3.873791456222534
0.5976586692038226,3.8750240802764893
0.5976540260690206,3.875610589981079
0.5976493902779222,3.876840114593506
0.5976447503084579,3.877436637878418
0.5976401176527261,3.878645420074463
0.5976354808451121,3.8792564868927
0.5976308513212744,3.8804984092712402
0.5976262176720286,3.881103992462158
0.5976215912766181,3.882335662841797
0.5976169607822638,3.8829312324523926
0.5976123375118186,3.8841400146484375
0.5976077101688844,3.884756088256836
0.5976030900199485,3.885984420776367
0.5975984658249685,3.886573314666748
0.5975938487940907,3.887768507003784
0.5975892277436042,3.8883590698242188
0.5975846138273391,3.88961124420166
0.5975799959178908,3.8901991844177246
0.597575385112798,3.8914294242858887
0.597570770340938,3.8920230865478516
0.5975661626435822,3.893226385116577
0.5975615510058659,3.8938231468200684
0.5975569464128176,3.89504337310791
0.5975523379058056,3.89563250541687
0.5975477364136405,3.8968677520751953
0.5975431310338989,3.8974626064300537
0.5975385326391974,3.8986685276031494
0.5975339303832976,3.8992652893066406
0.5975293350826462,3.900477409362793
0.5975247359471645,3.9010977745056152
0.5975201437371542,3.9023425579071045
0.5975155477186725,3.902937173843384
0.5975109585959005,3.9041435718536377
0.5975063656910058,3.90474796295166
0.5975017796520734,3.90596866607666
0.5974971898573581,3.90655255317688
0.5974926068988726,3.907757043838501
0.5974880202109344,3.908351182937622
0.5974834403295078,3.9095935821533203
0.5974788567449493,3.9101853370666504
0.5974742799371995,3.9114203453063965
0.5974696994526287,3.9120352268218994
0.5974651257151782,3.913240432739258
0.5974605483272084,3.9138429164886475
0.597455977656685,3.9150431156158447
0.5974514033619346,3.915663957595825
0.5974468357549713,3.9168918132781982
0.5974422645500638,3.917515277862549
0.5974377000032989,3.9187536239624023
0.5974331318848631,3.919360637664795
0.5974285703949399,3.9205780029296875
0.5974240053596098,3.9211795330047607
0.5974194469231769,3.9225046634674072
0.5974148849675915,3.9230945110321045
0.5974103295813025,3.9242825508117676
0.5974057707021061,3.9248979091644287
0.5974012183626195,3.9261138439178467
0.5973966625564615,3.9266984462738037
0.5973921132604414,3.927900552749634
0.5973875605239761,3.928514242172241
0.5973830142680915,3.9297287464141846
0.5973784645979787,3.930314064025879
0.5973739213789033,3.931535243988037
0.5973693747718077,3.9321374893188477
0.5973648345862211,3.933389186859131
0.5973602910388125,3.933980941772461
0.5973557538833986,3.935220241546631
0.5973512133923519,3.9358229637145996
0.5973466792637998,3.937047004699707
0.597342141825795,3.9376256465911865
0.5973376107207995,3.9388413429260254
0.5973330763325214,3.9394490718841553
0.5973285482477817,3.9407153129577637
0.5973240169059205,3.9413044452667236
0.5973194918381409,3.9425392150878906
0.597314963539392,3.9431238174438477
0.5973104414852818,3.944343090057373
0.5973059162263451,3.944955587387085
0.5973013971826189,3.9461488723754883
0.5972968749601996,3.94674015045166
0.5972923589235768,3.9479479789733887
0.5972878397343852,3.9485647678375244
0.5972833267015903,3.9497785568237305
0.5972788105423414,3.95038104057312
0.5972743005101039,3.951624870300293
0.597269787377518,3.9522197246551514
0.5972652803425722,3.9535136222839355
0.5972607702333746,3.9541008472442627
0.5972562661924598,3.955395221710205
0.5972517591033805,3.9559991359710693
0.597247258053241,3.9571919441223145
0.5972427539810153,3.957797050476074
0.5972382559184004,3.959033250808716
0.5972337548597684,3.95963978767395
0.5972292597814322,3.9608771800994873
0.5972247617331389,3.961477279663086
0.5972202696358405,3.962689161300659
0.5972157745946359,3.9632818698883057
0.5972112854751395,3.964512348175049
0.5972067934377784,3.9651126861572266
0.597202307292853,3.9663267135620117
0.5971978182560952,3.966916084289551
0.5971933350825143,3.968125820159912
0.5971888490431247,3.9687626361846924
0.5971843688376673,3.9699783325195312
0.5971798857924154,3.970573902130127
0.597175408551865,3.971782922744751
0.5971709284975253,3.972383499145508
0.5971664542186704,3.973615884780884
0.5971619771520225,3.97420072555542
0.5971575058316564,3.975443124771118
0.5971530317494844,3.9760355949401855
0.5971485633844053,3.977271795272827
0.5971440922834983,3.977863311767578
0.5971396268705094,3.9790871143341064
0.5971351587476613,3.9796903133392334
0.5971306962835702,3.9809200763702393
0.5971262311355799,3.98152494430542
0.5971217716171994,3.982726812362671
0.5971173094408709,3.9833173751831055
0.5971128528650183,3.9845452308654785
0.5971083936571597,3.985126495361328
0.5971039400206575,3.9863953590393066
0.5970994837780822,3.9869823455810547
0.5970950330777574,3.9882354736328125
0.5970905797972834,3.988858461380005
0.5970861320299679,3.9900834560394287
0.5970816817084184,3.990678310394287
0.5970772368709487,3.9918947219848633
0.5970727895051512,3.9925286769866943
0.5970683475943687,3.99371600151062
0.5970639031811557,3.9943199157714844
0.5970594641939067,3.9955098628997803
0.5970550227301155,3.9961092472076416
0.597050586663251,3.9973042011260986
0.5970461481457232,3.997892379760742
0.5970417149960987,3.9991040229797363
0.5970372794216813,3.999695301055908
0.5970328491861573,4.000925064086914
0.5970284165517019,4.001517057418823
0.5970239892271433,4.0027360916137695
0.5970195595295059,4.0033204555511475
0.5970151351127827,4.004547357559204
0.5970107083488244,4.005142450332642
0.5970062868368111,4.006475448608398
0.5970018630033974,4.007059335708618
0.5969974443929731,4.008275985717773
0.5969930234869745,4.008925914764404
0.596988607775023,4.010136604309082
0.5969841897933145,4.0107316970825195
0.5969797769767246,4.011969327926636
0.5969753619161857,4.012592315673828
0.5969709519918506,4.0138633251190186
0.596966539849366,4.0144898891448975
0.5969621328141834,4.015715599060059
0.596957723586642,4.016309976577759
0.5969533194375146,4.017545700073242
0.5969489131218102,4.0181427001953125
0.5969445118556451,4.0194361209869385
0.5969401084486762,4.020020008087158
0.5969357100623852,4.021339654922485
0.5969313095610546,4.021926641464233
0.5969269140515543,4.0231711864471436
0.5969225164527695,4.023790121078491
0.5969181238169807,4.02504825592041
0.5969137291176544,4.025634527206421
0.5969093393525029,4.026891231536865
0.5969049475495517,4.027471542358398
0.5969005606519677,4.028719902038574
0.5968961717423134,4.02935528755188
0.5968917877092315,4.030642986297607
0.5968874016897997,4.031280517578125
0.5968830205181596,4.032538652420044
0.5968786373858813,4.033134698867798
0.5968742590726269,4.03440260887146
0.5968698788244374,4.034992456436157
0.5968655033665172,4.036186933517456
0.5968611259993563,4.036809206008911
0.5968567533937232,4.038048982620239
0.5968523789045351,4.038675546646118
0.5968480091481471,4.0399439334869385
0.5968436375338808,4.040566682815552
0.5968392706236998,4.041797399520874
0.5968349018813089,4.042396068572998
0.5968305378143016,4.043596506118774
0.5968261719407439,4.044191360473633
0.5968218107138815,4.0454161167144775
0.5968174477061199,4.046006917953491
0.5968130893163782,4.04721474647522
0.5968087291713794,4.047809362411499
0.5968043736157383,4.049049377441406
0.5968000163304741,4.049686670303345
0.5967956636059186,4.050930023193359
0.5967913091773652,4.051523685455322
0.5967869592808844,4.052820444107056
0.596782607706022,4.053429365158081
0.5967782606346094,4.054697513580322
0.5967739119104233,4.055312633514404
0.5967695676610771,4.056596040725708
0.5967652217845567,4.0571818351745605
0.5967608803542797,4.0584423542022705
0.596756537322419,4.05906081199646
0.5967521987082177,4.0602781772613525
0.5967478585180152,4.060898065567017
0.5967435227169015,4.062115669250488
0.59673918536536,4.062706708908081
0.5967348523743498,4.063916921615601
0.5967305178584766,4.064565420150757
0.59672618767459,4.065785646438599
0.596721855991397,4.06638503074646
0.5967175286116587,4.067585229873657
0.5967131997581621,4.068192005157471
0.5967088751796014,4.069442272186279
0.5967045491528218,4.070030927658081
0.596700227372472,4.071281671524048
0.5966959041694342,4.071881294250488
0.5966915851843335,4.073081970214844
0.5966872648020671,4.07366681098938
0.5966829486092575,4.07488226890564
0.5966786310447963,4.075480937957764
0.5966743176413247,4.076704978942871
0.5966700028917069,4.077330112457275
0.5966656922746241,4.078533411026001
0.5966613803368922,4.079125881195068
0.5966570725032537,4.080389022827148
0.5966527633744547,4.0810112953186035
0.5966484583213203,4.08228611946106
0.5966441519985053,4.0828821659088135
0.596639849722939,4.084129571914673
0.5966355462031638,4.084749937057495
0.596631246702234,4.0860066413879395
0.5966269459825585,4.086585521697998
0.5966226492533379,4.087871789932251
0.5966183513308264,4.088501930236816
0.5966140573703921,4.089734792709351
0.5966097622421133,4.090334892272949
0.5966054710475467,4.091538667678833
0.5966011787105733,4.092151880264282
0.5965968902789598,4.093374252319336
0.5965926007303693,4.093959808349609
0.5965883150587991,4.095163583755493
0.596584028295673,4.095791578292847
0.5965797453812401,4.097044229507446
0.5965754614006644,4.0976386070251465
0.5965711812404675,4.098899602890015
0.5965669000395318,4.099523544311523
0.5965626226306736,4.100759744644165
0.5965583442064727,4.1013569831848145
0.5965540695460602,4.102579593658447
0.5965497938956927,4.103163242340088
0.5965455219808371,4.104422092437744
0.5965412491014059,4.105036020278931
0.5965369799292227,4.106283187866211
0.596532709817835,4.106886863708496
0.596528443385444,4.108101844787598
0.5965241760392112,4.108755826950073
0.5965199123437364,4.109970569610596
0.5965156477597741,4.110600471496582
0.5965113867983436,4.111795663833618
0.5965071249737718,4.112389326095581
0.5965028667435178,4.113611698150635
0.5964986076754608,4.114197492599487
0.5964943521735202,4.1154279708862305
0.5964900958591057,4.116021156311035
0.5964858430826193,4.117225646972656
0.5964815895189803,4.117818117141724
0.5964773394650928,4.1190643310546875
0.5964730886493659,4.119656085968018
0.5964688413152268,4.120887041091919
0.5964645932445528,4.121520757675171
0.5964603486273151,4.122758626937866
0.5964561032988392,4.123388051986694
0.5964518613956606,4.124624490737915
0.596447618806532,4.125226974487305
0.596443379614574,4.126521110534668
0.5964391397619461,4.127109527587891
0.5964349032783746,4.128371238708496
0.596430666159405,4.128998756408691
0.59642643238139,4.130208253860474
0.5964221979932401,4.1308159828186035
0.5964179669179555,4.13201904296875
0.5964137352577916,4.132633686065674
0.5964095068824156,4.133823871612549
0.5964052779474075,4.1344170570373535
0.5964010522691227,4.135624408721924
0.5963968260564443,4.136207103729248
0.5963926030724367,4.137424945831299
0.5963883795792667,4.13801383972168
0.5963841592867268,4.139232635498047
0.5963799385102474,4.139834880828857
0.5963757209063699,4.141045093536377
0.5963715028437673,4.141674518585205
0.5963672879257512,4.1428914070129395
0.5963630725742161,4.143512487411499
0.5963588603392638,4.144723892211914
0.5963546476959908,4.145317554473877
0.5963504381413091,4.14654278755188
0.596346228203497,4.147126913070679
0.596342021326297,4.1483376026153564
0.5963378140911484,4.148982524871826
0.596333609888645,4.150227308273315
0.5963294053533669,4.150863885879517
0.596325203822779,4.152076959609985
0.596321001984582,4.15269660949707
0.5963168031231327,4.153901100158691
0.5963126039792322,4.154489994049072
0.5963084077841488,4.1556923389434814
0.5963042113317634,4.156277894973755
0.5963000178002764,4.157512426376343
0.5962958240366294,4.158094882965088
0.5962916331659747,4.159407377243042
0.5962874420882927,4.159985542297363
0.5962832538757088,4.16121506690979
0.5962790654812232,4.161810398101807
0.5962748799239537,4.163064479827881
0.5962706942098995,4.163654565811157
0.5962665113051911,4.1648945808410645
0.5962623282688073,4.165521860122681
0.5962581480139114,4.166751146316528
0.5962539676524411,4.167348384857178
0.5962497900446128,4.168580532073975
0.5962456123553032,4.169198751449585
0.5962414373918011,4.170426845550537
0.5962372623719032,4.1710286140441895
0.5962330900499908,4.172224521636963
0.5962289176967595,4.172846555709839
0.5962247480137036,4.174057722091675
0.5962205783243979,4.17463755607605
0.5962164112774695,4.175835847854614
0.5962122442493525,4.1764256954193115
0.5962080798358264,4.177684307098389
0.5962039154661647,4.178274393081665
0.5961997536833198,4.179519891738892
0.5961955919693845,4.180103063583374
0.5961914328145035,4.181361198425293
0.5961872737535693,4.181953430175781
0.5961831172239388,4.18317437171936
0.5961789608132843,4.183773994445801
0.596174806906195,4.185012102127075
0.5961706531431029,4.1856467723846436
0.5961665018558491,4.18686056137085
0.5961623507376058,4.187474966049194
0.5961582020674862,4.188740015029907
0.5961540535913823,4.18938136100769
0.5961499075356989,4.190641403198242
0.5961457616990288,4.191284418106079
0.5961416182550878,4.192550420761108
0.5961374750551496,4.193161964416504
0.596133334220261,4.1944499015808105
0.5961291936543569,4.195039987564087
0.5961250554258348,4.196245431900024
0.5961209174912708,4.196865797042847
0.5961167818664329,4.198174476623535
0.5961126465605187,4.198772192001343
0.5961085135366866,4.2000391483306885
0.5961043808567361,4.20065975189209
0.5961002504312354,4.201882839202881
0.5960961203745663,4.202503442764282
0.596091992544726,4.203740358352661
0.5960878651086594,4.20436429977417
0.596083739871813,4.205590724945068
0.5960796150536746,4.206182479858398
0.5960754924071588,4.2073974609375
0.5960713702042775,4.207992315292358
0.5960672501454335,4.209285259246826
0.5960631305551422,4.209886312484741
0.5960590130813144,4.211158514022827
0.59605489610095,4.211769104003906
0.5960507812094865,4.212984561920166
0.5960466668363897,4.2135844230651855
0.5960425545246432,4.214797019958496
0.5960384427561581,4.215383768081665
0.5960343330214843,4.216614484786987
0.5960302238549594,4.217202663421631
0.5960261166947187,4.218439102172852
0.5960220101275057,4.219038486480713
0.5960179055390609,4.220244646072388
0.5960138015685158,4.220864534378052
0.5960096995492347,4.222080945968628
0.596005598172717,4.2226598262786865
0.5960014987199707,4.22386622428894
0.5959973999348437,4.224469423294067
0.5959933030460068,4.2256855964660645
0.5959892068496377,4.226271867752075
0.5959851125220894,4.227475166320801
0.5959810189118488,4.2280800342559814
0.5959769271429709,4.229288101196289
0.5959728361162338,4.229886054992676
0.5959687469034127,4.231113433837891
0.5959646584575573,4.231694221496582
0.5959605717981828,4.232937335968018
0.595956485930591,4.233525276184082
0.5959524018220568,4.234752655029297
0.5959483185301145,4.235344409942627
0.5959442369698178,4.236569881439209
0.5959401562509147,4.237171649932861
0.5959360772362563,4.238391637802124
0.5959319990877857,4.238996267318726
0.5959279226161704,4.240216016769409
0.5959238470355293,4.240838050842285
0.5959197731043655,4.242053031921387
0.5959157000889544,4.242651700973511
0.5959116286956544,4.243938446044922
0.5959075582428777,4.244552373886108
0.595903489384857,4.245770692825317
0.5958994214921229,4.246359586715698
0.5958953551668013,4.247568368911743
0.5958912898315213,4.248162508010864
0.5958872260363215,4.24939489364624
0.5958831632559113,4.2499895095825195
0.5958791019882604,4.2512359619140625
0.5958750417601391,4.251866579055786
0.5958709830174673,4.253027677536011
0.5958669253390576,4.253668546676636
0.5958628691187992,4.254914999008179
0.5958588139875274,4.255549192428589
0.5958547602871201,4.256800889968872
0.5958507077004165,4.257393836975098
0.5958466565173014,4.258619785308838
0.5958426064725998,4.259213447570801
0.5958385578042221,4.2604663372039795
0.5958345102989595,4.261083126068115
0.5958304641427679,4.262321710586548
0.5958264191743855,4.262906789779663
0.5958223755278322,4.264118194580078
0.5958183330937745,4.264728546142578
0.5958142919543155,4.265946388244629
0.5958102520520306,4.266538858413696
0.595806213417125,4.267723798751831
0.5958021760440654,4.268309593200684
0.5957981399111764,4.26954984664917
0.5957941050647969,4.270137071609497
0.5957900714313911,4.271350622177124
0.595786039109151,4.2719409465789795
0.5957820079726986,4.2731382846832275
0.5957779781720606,4.273738145828247
0.5957739495300356,4.2749528884887695
0.5957699222484656,4.275540590286255
0.5957658960983453,4.27675461769104
0.5957618713333134,4.277342319488525
0.5957578476725786,4.278564214706421
0.595753825421558,4.279160737991333
0.5957498042476933,4.280368328094482
0.5957457845081611,4.280994653701782
0.5957417658186545,4.2821924686431885
0.595737748588091,4.28278374671936
0.5957337323804343,4.283975124359131
0.5957297176563234,4.28458571434021
0.5957257039280115,4.285779237747192
0.5957216917078413,4.2863757610321045
0.5957176804563729,4.287590503692627
0.5957136707376341,4.288187026977539
0.5957096619605116,4.289423704147339
0.5957056547406989,4.290015697479248
0.5957016484354276,4.2912821769714355
0.5956976437120395,4.291881799697876
0.5956936398761288,4.29312801361084
0.5956896376466668,4.293717861175537
0.5956856362776296,4.294954538345337
0.5956816365395989,4.295588254928589
0.5956776376349512,4.296755790710449
0.5956736403858606,4.297361850738525
0.595669643943122,4.29857611656189
0.5956656491804838,4.299175024032593
0.5956616551971778,4.300405263900757
0.5956576629185076,4.3010413646698
0.595653671392161,4.30226469039917
0.5956496815949779,4.302857875823975
0.5956456925231206,4.304090976715088
0.5956417052049476,4.304729223251343
0.5956377185851133,4.305917024612427
0.5956337337434763,4.306505918502808
0.595629749573202,4.307692766189575
0.5956257672056309,4.3082826137542725
0.5956217854824571,4.309518337249756
0.5956178055864848,4.310112953186035
0.5956138263079559,4.311327934265137
0.5956098488811189,4.311923980712891
0.5956058720447822,4.313133239746094
0.5956018970846205,4.31372594833374
0.595597922688027,4.314943313598633
0.595593950192084,4.315552473068237
0.5955899782327877,4.31676173210144
0.5955860081986106,4.317350149154663
0.5955820386741694,4.318559885025024
0.5955780710993085,4.319156169891357
0.5955741040072835,4.320367813110352
0.5955701388892924,4.320990085601807
0.5955661742272482,4.3221824169158936
0.595562211563684,4.322779178619385
0.5955582493291885,4.324016094207764
0.5955542891176123,4.324623346328735
0.595550329308237,4.325843334197998
0.5955463715462121,4.326427221298218
0.5955424141595318,4.327635288238525
0.5955384588446259,4.328221559524536
0.5955345038782187,4.32945990562439
0.5955305510080027,4.330050468444824
0.59552659845945,4.3312828540802
0.5955226480314982,4.331873416900635
0.5955186978983852,4.333120584487915
0.5955147499102746,4.3337082862854
0.5955108021901895,4.334966421127319
0.5955068566395014,4.335555791854858
0.595502911330036,4.336790323257446
0.5954989682143548,4.337379455566406
0.5954950253131037,4.3386070728302
0.595491084630017,4.339231967926025
0.5954871441345789,4.340469121932983
0.5954832058816776,4.341084957122803
0.5954792677896543,4.342316150665283
0.5954753319645328,4.342915058135986
0.5954713962735293,4.344113826751709
0.5954674628737855,4.344720363616943
0.5954635295814099,4.345945119857788
0.5954595986046447,4.3465306758880615
0.5954556677085092,4.3477466106414795
0.5954517391523272,4.348334789276123
0.5954478106500465,4.349561452865601
0.5954438845120551,4.350148916244507
0.5954399584012476,4.351366758346558
0.5954360346790584,4.351962566375732
0.5954321109573457,4.353200435638428
0.5954281896485727,4.353801727294922
0.5954242683135801,4.355081558227539
0.595420349415841,4.355671167373657
0.5954164304651964,4.356946706771851
0.5954125139761122,4.357547998428345
0.5954085974074476,4.358827352523804
0.5954046833246426,4.359474182128906
0.5954007691355926,4.360734939575195
0.5953968574566946,4.3613386154174805
0.5953929456448971,4.362559795379639
0.5953890363675366,4.363167762756348
0.5953851269306334,4.364434719085693
0.5953812200524449,4.365056276321411
0.5953773129880806,4.366269588470459
0.5953734085067014,4.366854190826416
0.5953695038125238,4.368053674697876
0.5953656017255945,4.368664264678955
0.5953616993992548,4.369892120361328
0.5953577997044196,4.370527267456055
0.5953538997435724,4.37176775932312
0.5953500024384785,4.372371196746826
0.5953461048407813,4.37361478805542
0.5953422099230788,4.374203681945801
0.5953383146861929,4.375439643859863
0.595334422153536,4.376036882400513
0.5953305292751252,4.377289772033691
0.5953266391251707,4.37790322303772
0.5953227486029025,4.3791279792785645
0.5953188608333105,4.379723787307739
0.5953149726648558,4.3809754848480225
0.5953110872732895,4.381566047668457
0.5953072014563221,4.382791519165039
0.5953033184404487,4.3833863735198975
0.5952994349726453,4.38462233543396
0.5952955543301344,4.385261058807373
0.5952916732091754,4.386531829833984
0.5952877949377,4.387120723724365
0.5952839161612691,4.3883583545684814
0.5952800402585056,4.388976573944092
0.5952761638242892,4.39024019241333
0.5952722902879171,4.390846490859985
0.5952684161936052,4.392078161239624
0.5952645450213072,4.392688512802124
0.5952606732645926,4.393900156021118
0.5952568044540546,4.394518613815308
0.5952529350326338,4.3958165645599365
0.5952490685815447,4.396404981613159
0.5952452014931171,4.39766788482666
0.5952413373991692,4.398258924484253
0.5952374726414372,4.399580717086792
0.595233610902326,4.40017032623291
0.5952297484729951,4.401424884796143
0.5952258890864194,4.402015924453735
0.5952220289831986,4.403231620788574
0.5952181719468598,4.403834819793701
0.5952143141674614,4.405061721801758
0.5952104594790643,4.405699729919434
0.5952066040212035,4.406924247741699
0.5952027516784562,4.407553672790527
0.5951988985398511,4.408773899078369
0.5951950485404648,4.409404039382935
0.5951911977188368,4.410639524459839
0.5951873500605259,4.4112443923950195
0.5951835015535997,4.412428140640259
0.5951796562340816,4.413038730621338
0.5951758100395848,4.414303779602051
0.5951719670565803,4.414893865585327
0.5951681231722435,4.416120529174805
0.5951642825234762,4.416752338409424
0.5951604409470336,4.417996168136597
0.5951566026302303,4.4185779094696045
0.5951527633594187,4.419818639755249
0.5951489273723094,4.420459508895874
0.5951450904048691,4.421679735183716
0.5951412567451866,4.4222731590271
0.5951374220788607,4.423495769500732
0.5951335907443415,4.424087762832642
0.5951297583768763,4.425391435623169
0.5951259293652597,4.4259796142578125
0.5951220992944045,4.427253246307373
0.5951182726034324,4.427850961685181
0.59511444482694,4.4291322231292725
0.5951106204543581,4.429770469665527
0.5951067949699839,4.43098521232605
0.5951029729135405,4.431623935699463
0.5950991497190428,4.432891368865967
0.5950953299764897,4.433489561080933
0.5950915090696306,4.434717416763306
0.5950876916387224,4.435315132141113
0.5950838730172664,4.436529636383057
0.5950800578957606,4.437122583389282
0.5950762415574754,4.438380479812622
0.5950724287431329,4.4389777183532715
0.5950686146857896,4.440187692642212
0.5950648041763742,4.44081974029541
0.5950609923977465,4.442034006118774
0.595057184191025,4.442648410797119
0.5950533746888897,4.443877935409546
0.5950495687826322,4.444476127624512
0.5950457615547693,4.445710182189941
0.5950419579467486,4.446295499801636
0.5950381529909412,4.447508335113525
0.595034351678933,4.448093414306641
0.5950305489929669,4.449372291564941
0.5950267499747506,4.449964284896851
0.5950229495564149,4.451187610626221
0.5950191528297724,4.4517810344696045
0.595015354676859,4.4530112743377686
0.5950115602395752,4.453624725341797
0.5950077643498791,4.454853296279907
0.5950039721997423,4.455442667007446
0.5950001785710614,4.456656217575073
0.5949963887058622,4.457237720489502
0.594992597335998,4.458464622497559
0.5949888097535307,4.4590630531311035
0.5949850206402866,4.460266351699829
0.5949812353383482,4.460906982421875
0.5949774484795314,4.462117671966553
0.5949736654559219,4.462700843811035
0.5949698808493424,4.463895797729492
0.594966100101865,4.464511156082153
0.5949623177453356,4.465756177902222
0.5949585392717961,4.4663426876068115
0.5949547591631327,4.467551231384277
0.5949509829613399,4.468157529830933
0.5949472050983613,4.469414949417114
0.5949434311661274,4.470003843307495
0.5949396555466554,4.4712135791778564
0.5949358838817952,4.4718177318573
0.5949321105036548,4.47303581237793
0.5949283411039858,4.473626136779785
0.5949245699650046,4.474844932556152
0.594920802828348,4.475444555282593
0.5949170339263564,4.476666450500488
0.5949132690505359,4.477246999740601
0.5949095023833679,4.478490114212036
0.59490573976621,4.479088306427002
0.5949019753317015,4.480421543121338
0.5948982149710359,4.481034517288208
0.5948944527670271,4.482261657714844
0.5948906946606862,4.4828574657440186
0.594886934685019,4.484059810638428
0.5948831788308385,4.4846718311309814
0.5948794210813583,4.485883474349976
0.5948756674771765,4.4864702224731445
0.5948719119517312,4.487668991088867
0.5948681605953895,4.488263368606567
0.5948644072918305,4.489505052566528
0.594860658181173,4.490110874176025
0.5948569070973541,4.491326093673706
0.594853160230228,4.491929054260254
0.5948494113640063,4.493185520172119
0.5948456667382617,4.493772506713867
0.5948419200874969,4.495002508163452
0.5948381777009863,4.495589971542358
0.5948344332635411,4.496827840805054
0.5948306931141207,4.4974143505096436
0.5948269508878606,4.498623371124268
0.5948232129733892,4.499227523803711
0.5948194729561826,4.500443935394287
0.5948157372745215,4.501058578491211
0.5948119994642398,4.502281188964844
0.5948082660132537,4.502875328063965
0.5948045304077707,4.504071474075317
0.5948007991853268,4.504685163497925
0.5947970657825199,4.505885601043701
0.5947933367864884,4.506475210189819
0.5947896055842373,4.507685422897339
0.5947858788124912,4.508268117904663
0.5947821498086787,4.509512424468994
0.5947784252590941,4.510103225708008
0.5947746984516058,4.511334657669067
0.5947709761220612,4.511935234069824
0.5947672515087855,4.513131141662598
0.5947635313971628,4.513729572296143
0.5947598089759908,4.5149335861206055
0.5947560910801744,4.515522003173828
0.5947523708490003,4.516745090484619
0.5947486551668772,4.517344951629639
0.5947449371235981,4.518568754196167
0.5947412236530587,4.519170522689819
0.594737507795574,4.520395517349243
0.5947337965345112,4.52102255821228
0.5947300828607236,4.522252559661865
0.5947263738070332,4.522846698760986
0.5947226623148479,4.524083614349365
0.5947189554664284,4.52469539642334
0.5947152461537539,4.525933742523193
0.5947115415085066,4.526553630828857
0.5947078343732537,4.5277698040008545
0.5947041319290831,4.528366804122925
0.5947004269691655,4.529636859893799
0.5946967267239783,4.530224800109863
0.5946930239373128,4.531485557556152
0.5946893258890188,4.532102108001709
0.5946856252735244,4.533302068710327
0.5946819294200366,4.533903360366821
0.5946782309736356,4.535110950469971
0.5946745373128691,4.535704851150513
0.5946708410334863,4.536951541900635
0.5946671495633593,4.537540912628174
0.5946634554489226,4.538760662078857
0.5946597661673562,4.539369583129883
0.5946560742157958,4.540607929229736
0.5946523871207133,4.541200637817383
0.5946486973299628,4.5424416065216064
0.594645012419291,4.543029069900513
0.594641324787286,4.54422402381897
0.5946376420589542,4.544833183288574
0.5946339565836336,4.546043634414673
0.5946302760355736,4.546624422073364
0.5946265927148788,4.547823667526245
0.5946229143450256,4.54843544960022
0.5946192331769009,4.549666404724121
0.5946155569831919,4.550249099731445
0.5946118779655842,4.551476240158081
0.5946082039459598,4.5520713329315186
0.5946045270768189,4.553268194198608
0.5946008552292217,4.553863286972046
0.5945971805064999,4.555082082748413
0.594593510828876,4.555665969848633
0.5945898382505286,4.556891918182373
0.5945861707408263,4.557490348815918
0.5945825003048111,4.558694839477539
0.5945788349609817,4.5592944622039795
0.5945751666652594,4.560523748397827
0.5945715034852569,4.561128854751587
0.5945678373277907,4.562365531921387
0.5945641763095716,4.562955856323242
0.5945605122883273,4.564163684844971
0.5945568534298511,4.564783573150635
0.5945531915427977,4.565980672836304
0.5945495348420263,4.566569566726685
0.5945458750871353,4.5677735805511475
0.5945422205420334,4.56835412979126
0.5945385629172788,4.569594621658325
0.594534910525814,4.570174932479858
0.5945312550291726,4.571489572525024
0.594527604789315,4.572077035903931
0.5945239514187661,4.57336163520813
0.5945203033284887,4.57395076751709
0.5945166520820147,4.575170516967773
0.5945130061392927,4.575766563415527
0.5945093570148783,4.576992750167847
0.5945057132176903,4.577576398849487
0.5945020662133231,4.578787326812744
0.5944984245596497,4.57939338684082
0.59449477967332,4.580622673034668
0.5944911401611448,4.581211805343628
0.5944874973908452,4.582449674606323
0.5944838600181545,4.5830397605896
0.5944802193618807,4.584264755249023
0.5944765841266632,4.584882020950317
0.5944729455824134,4.586082220077515
0.5944693124826606,4.5866663455963135
0.5944656760484354,4.587874889373779
0.5944620450821418,4.5884690284729
0.5944584107559446,4.589709758758545
0.594454781921107,4.59030294418335
0.594451149700944,4.591521263122559
0.5944475229955618,4.5921244621276855
0.5944438928794418,4.5933568477630615
0.5944402683015171,4.593952894210815
0.5944366402874512,4.595180034637451
0.5944330178349887,4.595768213272095
0.5944293919209912,4.5969884395599365
0.5944257715919984,4.597581386566162
0.5944221477760857,4.5987935066223145
0.5944185295685724,4.599390745162964
0.5944149078487637,4.600612640380859
0.594411291760743,4.601205110549927
0.5944076721350602,4.602446794509888
0.5944040581645469,4.603029012680054
0.5944004406310144,4.604223012924194
0.5943968287760265,4.604845285415649
0.5943932133326714,4.606062173843384
0.5943896035912295,4.606644868850708
0.5943859902360813,4.6078503131866455
0.5943823826062083,4.608445405960083
0.5943787713372994,4.6096837520599365
0.5943751658170211,4.6102705001831055
0.5943715566323862,4.611500978469849
0.5943679532197309,4.612095832824707
0.5943643461174074,4.613287687301636
0.5943607448104058,4.613893032073975
0.5943571397884339,4.615111827850342
0.5943535405851194,4.615707635879517
0.5943499376415416,4.616941452026367
0.5943463405399505,4.61752986907959
0.5943427396728116,4.618748903274536
0.5943391446709824,4.6193506717681885
0.5943355458783306,4.620640516281128
0.5943319529743043,4.621241092681885
0.5943283562541896,4.6224870681762695
0.5943247654460101,4.6230690479278564
0.5943211707964854,4.624284505844116
0.5943175820821991,4.624904155731201
0.5943139895013199,4.626116752624512
0.5943104028789755,4.626702547073364
0.5943068123647994,4.627920627593994
0.5943032278324486,4.628544092178345
0.5942996393830363,4.629789352416992
0.5942960569387328,4.63037371635437
0.5942924705521474,4.631668329238892
0.5942888901939479,4.63224983215332
0.5942853058682549,4.6334826946258545
0.5942817275942184,4.63407039642334
0.594278145327486,4.635286092758179
0.594274569135674,4.635887622833252
0.5942709765479302,4.638433456420898
0.5942674148144496,4.639118671417236
0.594263824209889,4.64034628868103
0.5942602646369601,4.641022205352783
0.5942566761013016,4.642207860946655
0.594253091915978,4.644201755523682
0.5942495321203887,4.645369529724121
0.5942459496381192,4.6460041999816895
0.5942423922258785,4.647179126739502
0.5942388118194698,4.647780895233154
0.5942352564514486,4.648999929428101
0.5942316781189149,4.649605751037598
0.5942281247932046,4.650766611099243
0.5942245485326193,4.651374816894531
0.5942209972473143,4.652658700942993
0.5942174230567532,4.653250217437744
0.5942138738099497,4.654415845870972
0.5942103016874914,4.655012845993042
0.5942067544772887,4.6561689376831055
0.5942031844210138,4.656779527664185
0.5941996392455132,4.65793514251709
0.5941960712535054,4.658625841140747
0.5941925281108108,4.659898042678833
0.5941889621811557,4.660508871078491
0.5941854210693741,4.661654949188232
0.5941818572001598,4.66226863861084
0.5941783181173999,4.6634016036987305
0.5941747563067177,4.664027214050293
0.5941712192510906,4.665169954299927
0.5941676594970335,4.6657843589782715
0.5941641244666537,4.6669275760650635
0.5941605667673175,4.667551755905151
0.5941570337603009,4.6686930656433105
0.5941534781137838,4.6693267822265625
0.5941499471282493,4.670483112335205
0.5941463935326524,4.671111822128296
0.5941428645667213,4.672238111495972
0.5941393130201474,4.672892332077026
0.5941357860719433,4.673990964889526
0.5941322365724981,4.674649715423584
0.5941287116401472,4.675748825073242
0.594125164185939,4.676418781280518
0.5941216412675696,4.677483797073364
0.5941180958567089,4.678233861923218
0.5941145749504525,4.67925500869751
0.594111031581052,4.680035591125488
0.5941075126850418,4.6810462474823
0.5941039713552173,4.68183159828186
0.5941004544675891,4.6828062534332275
0.5940969151754583,4.683624029159546
0.5940934002943502,4.684569358825684
0.5940898630380335,4.6854283809661865
0.5940863501615865,4.686330556869507
0.5940828149392068,4.687211275100708
0.5940793040655639,4.688112258911133
0.594075770875246,4.6890342235565186
0.5940722620025527,4.689891576766968
0.5940687308424244,4.690858840942383
0.5940652239688289,4.691669940948486
0.5940616948370201,4.69269323348999
0.5940581899606723,4.693427085876465
0.5940546628553156,4.694501876831055
0.5940511599743684,4.695168972015381
0.5940476348935987,4.696345090866089
0.5940441340062071,4.697011709213257
0.5940406109481616,4.69821572303772
0.5940371120524833,4.698882818222046
0.5940335910153016,4.700114727020264
0.5940300941094963,4.700785160064697
0.5940265750913204,4.701998472213745
0.5940230801735504,4.702632188796997
0.594019563172525,4.703857898712158
0.594016070240955,4.704473495483398
0.5940125552552267,4.705718755722046
0.5940090643080237,4.706324100494385
0.5940055513357417,4.707556247711182
0.5940020623710752,4.7081708908081055
0.5939985514103912,4.709421396255493
0.5939950644264327,4.710050344467163
0.5939915554755009,4.711288213729858
0.5939880704704247,4.711933135986328
0.593984563527401,4.713176250457764
0.5939810804993836,4.713818311691284
0.5939775755624271,4.715069532394409
0.5939740945096473,4.71571159362793
0.5939705915769191,4.7169599533081055
0.5939671124975577,4.717591047286987
0.5939636115672213,4.718827486038208
0.5939601344594623,4.719457387924194
0.5939566355296834,4.720728158950806
0.5939531603917123,4.721365213394165
0.5939496634606591,4.722584009170532
0.5939461902906645,4.723186016082764
0.5939426953565075,4.724427700042725
0.5939392241526795,4.725083112716675
0.5939357312135918,4.7262890338897705
0.5939322619741235,4.726930379867554
0.5939287710282801,4.7281694412231445
0.5939253037513668,4.728832960128784
0.5939218147969455,4.730153560638428
0.5939183494807844,4.730797290802002
0.5939148625159648,4.732043027877808
0.593911399158756,4.732701063156128
0.5939079141817204,4.7339112758636475
0.5939044527816659,4.734537839889526
0.5939009697905991,4.73576807975769
0.5938975103459033,4.736362457275391
0.5938940293389922,4.73760724067688
0.593890571847862,4.738205194473267
0.5938870928232954,4.739441394805908
0.59388363728394,4.74006986618042
0.5938801602399097,4.7413084506988525
0.5938767066505402,4.741947412490845
0.5938732315852402,4.743177890777588
0.5938697799440702,4.743827819824219
0.5938663068556966,4.745068311691284
0.5938628571609422,4.74570369720459
0.5938593860476933,4.746917009353638
0.5938559382975728,4.747560739517212
0.5938524691576494,4.748790502548218
0.5938490233503831,4.749392747879028
0.5938455561819883,4.75061821937561
0.5938421123157993,4.751224517822266
0.5938386471171385,4.752452611923218
0.5938352051902516,4.753087759017944
0.5938317419595326,4.754315614700317
0.5938283019701751,4.754959344863892
0.5938248407056076,4.756205797195435
0.5938214026520093,4.756882190704346
0.5938179433518056,4.75808310508728
0.5938145072321985,4.758716583251953
0.593811049894573,4.7599778175354
0.593807615707191,4.760631799697876
0.5938041603303605,4.761835336685181
0.5938007280734403,4.762458801269531
0.5937972746556239,4.763679027557373
0.5937938443274038,4.764285087585449
0.5937903928668229,4.765549898147583
0.5937869644655441,4.7662694454193115
0.593783514960422,4.767355442047119
0.5937800884843277,4.76804780960083
0.5937766409328905,4.769299507141113
0.5937732163802258,4.769958019256592
0.5937697707807015,4.77133321762085
0.5937663481497143,4.772059679031372
0.5937629045003332,4.773220062255859
0.5937594837892732,4.773874521255493
0.593756042088268,4.7750773429870605
0.5937526232953874,4.775705814361572
0.5937491835409929,4.776940584182739
0.5937457666645459,4.777576684951782
0.5937423288549994,4.778786659240723
0.5937389138932426,4.7794201374053955
0.5937354780267833,4.78066349029541
0.5937320649779756,4.7812724113464355
0.5937286310528448,4.784346103668213
0.5937251988190797,4.786440134048462
0.5937215475521241,4.7881293296813965
0.593718116975156,4.7897913455963135
0.5937146880219015,4.7916154861450195
0.593711039686796,4.793352842330933
0.5937076125168042,4.79499626159668
0.5937041869681771,4.796871185302734
0.5937005415603527,4.798587322235107
0.5936971177919357,4.800334930419922
0.5936936956425327,4.802191734313965
0.5936900531573855,4.803917169570923
0.5936866327851467,4.805600166320801
0.5936832140295762,4.807421445846558
0.5936795744625133,4.809112071990967
0.5936761574810682,4.810805082321167
0.5936727421139512,4.812659025192261
0.5936691054603896,4.8143627643585205
0.5936656918643659,4.816025257110596
0.5936622798803354,4.81791353225708
0.5936586461357033,4.819613933563232
0.5936552359197408,4.821259021759033
0.5936518273134416,4.82304835319519
0.5936481964731771,4.82480001449585
0.5936447896319278,4.826461315155029
0.5936413843980171,4.828292608261108
0.593637756457569,4.830007791519165
0.5936343529856969,4.831652879714966
0.5936309511188437,4.833479881286621
0.5936273260736712,4.83517861366272
0.5936239259658521,4.83683967590332
0.5936205274607375,4.838645696640015
0.5936169053063102,4.840357303619385
0.593613508557232,4.842010974884033
0.5936101134085489,4.843814849853516
0.5936064941403468,4.845537900924683
0.5936033369821159,4.846135377883911
0.5935997199178171,4.847274541854858
0.5935965647581904,4.847907781600952
0.593592949571788,4.849042892456055
0.593589796317573,4.8496832847595215
0.5935861830073654,4.850811004638672
0.5935830316568499,4.851503133773804
0.5935794202211452,4.8526811599731445
0.5935762707726194,4.853280544281006
0.5935726612097278,4.85443639755249
0.593569513661484,4.855044364929199
0.5935659059697179,4.856204986572266
0.5935627603200505,4.856872320175171
0.5935591544977247,4.857969760894775
0.5935560107449303,4.8587117195129395
0.5935524067903614,4.8597352504730225
0.5935492649327385,4.860569000244141
0.5935458841078781,4.863672733306885
0.5935422773369299,4.865493297576904
0.593538911607953,4.867135524749756
0.5935355388710347,4.868583679199219
0.5935321751390035,4.8692004680633545
0.5935287994471463,4.871239185333252
0.5935254425465103,4.871913194656372
0.5935220685329637,4.873081684112549
0.5935187137106361,4.873754501342773
0.593515341567582,4.874980449676514
0.5935119886191473,4.875616788864136
0.5935086183448843,4.876855134963989
0.5935052672686646,4.877477169036865
0.5935018988615156,4.8787055015563965
0.5934985496558353,4.87934136390686
0.5934951831141255,4.880609750747681
0.5934918357773106,4.881255626678467
0.5934884710993671,4.882499933242798
0.5934851256297462,4.8831260204315186
0.5934817628138983,4.884389877319336
0.5934784192098018,4.885051488876343
0.5934750582543808,4.886295318603516
0.5934717165141414,4.886942148208618
0.5934683574174809,4.88817024230957
0.5934650175394331,4.8888468742370605
0.5934616602998686,4.8901519775390625
0.5934583222823494,4.8908069133758545
0.5934549668982184,4.892038106918335
0.5934516307395665,4.89272665977478
0.5934482772092089,4.893985986709595
0.5934449429077653,4.894619464874268
0.5934415912295228,4.895826578140259
0.5934382587836305,4.89644980430603
0.593434908955847,4.897676229476929
0.5934315783638513,4.898277044296265
0.5934282303848727,4.899532794952393
0.5934249016451204,4.900143146514893
0.5934215555132947,4.901381254196167
0.5934182286241354,4.902022123336792
0.5934148843378126,4.903248310089111
0.5934115592975975,4.903887748718262
0.5934082168551299,4.905123233795166
0.5934048936622123,4.905755519866943
0.593401553061954,4.906982898712158
0.5933982317146895,4.907626628875732
0.5933948929549966,4.908843517303467
0.5933915734517426,4.909474611282349
0.5933882365309736,4.910710573196411
0.5933849188700896,4.911314010620117
0.5933815837866048,4.912556171417236
0.5933782679664524,4.913172960281372
0.5933749347186141,4.9144463539123535
0.5933716207375569,4.915065050125122
0.5933682893237296,4.916272163391113
0.5933649771801335,4.916936635971069
0.5933616475986837,4.918151378631592
0.5933583372909162,4.918787240982056
0.5933550095402125,4.920042991638184
0.5933517010666433,4.920703172683716
0.593348375145056,4.921909332275391
0.5933450685040571,4.922552108764648
0.5933417444099589,4.923771142959595
0.593338439599904,4.924360990524292
0.5933351173316695,4.925597190856934
0.5933318143509344,4.926182270050049
0.5933284939069401,4.927403688430786
0.5933251927539029,4.928035736083984
0.5933218741325275,4.929258823394775
0.5933185748055679,4.929897308349609
0.593315258005192,4.931134939193726
0.593311960502692,4.931769847869873
0.5933086455216983,4.932990550994873
0.5933053498420416,4.9336097240448
0.593302036678815,4.93482780456543
0.5932987428203879,4.935438871383667
0.5932954314733144,4.936671495437622
0.5932921394345047,4.937283515930176
0.5932888299019736,4.938681364059448
0.593285539681171,4.9393086433410645
0.5932822319615729,4.940591812133789
0.5932789435571696,4.941222190856934
0.5932756376488969,4.942473888397217
0.5932723510592869,4.9431068897247314
0.5932690469607343,4.944384813308716
0.5932657621843134,4.945033550262451
0.5932624598938778,4.946249961853027
0.5932591769290438,4.94689416885376
0.5932558764451238,4.948128938674927
0.5932525952902767,4.948788404464722
0.5932492966112727,4.950020790100098
0.5932460172648145,4.950657844543457
0.5932427203891295,4.9519171714782715
0.5932394428494641,4.952555418014526
0.5932361477755022,4.953766345977783
0.5932328720410353,4.954367637634277
0.5932295787672032,4.955629587173462
0.5932263048363428,4.956216812133789
0.5932230133610492,4.957443475723267
0.593219741232205,4.958065748214722
0.5932164515538603,4.959370136260986
0.5932131812254441,4.96000599861145
0.5932098933424607,4.9612884521484375
0.5932066248128863,4.961929559707642
0.5932033387236786,4.9631781578063965
0.5932000719913616,4.963846445083618
0.5931967876943463,4.965080976486206
0.5931935227577044,4.9657392501831055
0.5931902402512993,4.966965436935425
0.5931869771087521,4.967626571655273
0.5931836963913779,4.968905448913574
0.593180435041347,4.969555854797363
0.5931771561114259,4.970788478851318
0.5931738965523348,4.971411228179932
0.5931706194082909,4.972643613815308
0.5931673616385651,4.973278284072876
0.5931640862788243,4.974501132965088
0.5931608302968914,4.975136041641235
0.593157556719882,4.976363897323608
0.593154302524171,4.976998567581177
0.5931510307283231,4.978200912475586
0.5931477783172656,4.978832483291626
0.5931445083010108,4.980070114135742
0.5931412576730399,4.980740070343018
0.5931379894348124,4.9819395542144775
0.5931347405883632,4.982569217681885
0.5931314741265985,4.983774185180664
0.5931282270601084,4.984375238418579
0.5931249623732444,4.985611438751221
0.5931217170851519,4.986200571060181
0.5931184541716283,4.988024950027466
0.593115197528981,4.99006724357605
0.5931117182376764,4.9917590618133545
0.5931084583914555,4.993401765823364
0.5931052133701687,4.995234489440918
0.5931019591071581,4.995813846588135
0.5930987071647243,4.997734785079956
0.593095463453727,4.998443365097046
0.5930922132027799,4.999606609344482
0.5930889713393156,5.00022029876709
0.5930857228646239,5.001448392868042
0.5930824827594497,5.002084970474243
0.5930792360594482,5.003327131271362
0.5930759977110194,5.003952264785767
0.5930727527841584,5.008042335510254
0.5930695161909318,5.009309768676758
0.5930662730356637,5.011370420455933
0.5930630381960982,5.012011528015137
0.5930597968108771,5.01421594619751
0.5930565637234336,5.014891147613525
0.5930533241067153,5.016117811203003
0.5930500860538996,5.018340349197388
0.5930466192770166,5.020092487335205
0.5930433827326965,5.021742820739746
0.5930401476923493,5.0235748291015625
0.5930366835920641,5.0253005027771
0.5930336854068952,5.0264739990234375
0.5930302233547261,5.027115106582642
0.5930272270194763,5.028351068496704
0.5930237667074454,5.029005765914917
0.5930207721371076,5.030226945877075
0.5930173135636863,5.0308709144592285
0.5930143207567221,5.032104015350342
0.5930108639203897,5.03278374671936
0.5930078728752634,5.03433084487915
0.593004642712551,5.036765813827515
0.5930011857667087,5.038545608520508
0.5929981976886529,5.040233850479126
0.5929947447164068,5.041586399078369
0.5929917583996521,5.04218864440918
0.59298830326828,5.044585227966309
0.5929853227165033,5.045248031616211
0.5929818692446069,5.046591758728027
0.592978890545986,5.047187089920044
0.5929754388174658,5.048525094985962
0.5929724618577031,5.049168348312378
0.5929690118710558,5.0504302978515625
0.59296603664863,5.0510711669921875
0.5929625884023457,5.052867412567139
0.5929593715063188,5.055067777633667
0.5929561685222622,5.056778192520142
0.5929527235837138,5.058421850204468
0.5929497519370706,5.060059547424316
0.5929463088806213,5.06064772605896
0.5929433390583447,5.061923980712891
0.5929398977362325,5.063199758529663
0.5929369296450905,5.064046621322632
0.5929334900558083,5.0650153160095215
0.5929305236942894,5.0657639503479
0.5929270858363387,5.066806316375732
0.5929241212029333,5.0674824714660645
0.5929206850748169,5.068648099899292
0.592917722168017,5.069265127182007
0.5929142877682397,5.070508718490601
0.5929113265865391,5.071130037307739
0.5929078939136078,5.075726747512817
0.5929049344555024,5.076390027999878
0.5929015035079254,5.078929424285889
0.5928985457719123,5.079583168029785
0.5928951165482,5.081510543823242
0.5928921605327792,5.082233428955078
0.5928887330314435,5.083344459533691
0.5928857787351159,5.08397912979126
0.5928823529546708,5.085176944732666
0.5928794003759398,5.085785388946533
0.592875976314901,5.087010145187378
0.5928730254522712,5.087650537490845
0.592869603109156,5.088900566101074
0.5928666539611342,5.0895304679870605
0.5928632333344624,5.090765953063965
0.5928602858995567,5.091371297836304
0.5928568669878491,5.0926220417022705
0.5928539212645704,5.093213081359863
0.5928505040663496,5.094444990158081
0.5928475600532097,5.095055341720581
0.592844144567001,5.096282958984375
0.5928412022625138,5.096941232681274
0.5928377884868432,5.098109483718872
0.5928348478895248,5.098770380020142
0.5928314358229205,5.10001015663147
0.5928284969312881,5.100679159164429
0.5928250865722805,5.101874351501465
0.5928221493848534,5.10251259803772
0.592818740731974,5.103739976882935
0.5928158052472736,5.104367017745972
0.5928123982990562,5.105582237243652
0.5928094645156051,5.10619854927063
0.5928060592705849,5.107407569885254
0.592803127186908,5.1080381870269775
0.5927997236436222,5.109430551528931
0.5927967932582461,5.1100709438323975
0.5927933914152336,5.111358642578125
0.5927904627266865,5.111990928649902
0.5927870625824877,5.113257169723511
0.5927841355892994,5.113909006118774
0.5927807371424572,5.115150213241577
0.5927778118431599,5.115823268890381
0.5927744150922181,5.117056369781494
0.5927714914853452,5.1176981925964355
0.5927680964288499,5.11894154548645
0.592765174512937,5.119600296020508
0.5927617811494357,5.120832920074463
0.5927588609230198,5.1214540004730225
0.5927554692510622,5.1226770877838135
0.5927525507126822,5.123295783996582
0.5927491607308192,5.124593496322632
0.592746243879016,5.125212669372559
0.5927428555858005,5.126501083374023
0.5927399404191166,5.1271116733551025
0.5927365538131034,5.1284143924713135
0.5927336403300827,5.129081726074219
0.5927302554098283,5.130320310592651
0.592727343609017,5.130982875823975
0.5927239603730795,5.132208347320557
0.5927210502530252,5.132871389389038
0.5927176686999645,5.134121656417847
0.5927147602592168,5.134756565093994
0.5927113803875943,5.13608717918396
0.5927084736247045,5.136761903762817
0.5927050954330837,5.138001441955566
0.5927021903466044,5.138630151748657
0.5926988138335504,5.139867544174194
0.5926959104220366,5.140475034713745
0.5926925355861161,5.141702175140381
0.5926896338481245,5.142297267913818
0.5926862606879059,5.14354944229126
0.5926833606219942,5.144148111343384
0.592679989136048,5.145375967025757
0.5926770907407763,5.145981788635254
0.5926737209276743,5.1471967697143555
0.5926708242016043,5.147837400436401
0.5926674560599203,5.149103879928589
0.5926645610016154,5.149720191955566
0.5926611945299245,5.150977611541748
0.5926583011379498,5.151610851287842
0.5926549363348292,5.152844429016113
0.5926520446077517,5.153454780578613
0.5926486814717802,5.154664039611816
0.592645791408168,5.155270576477051
0.5926424299379262,5.156555652618408
0.5926395415363499,5.157158374786377
0.59263618173042,5.1585469245910645
0.5926332949894515,5.159185886383057
0.5926299368464172,5.1604719161987305
0.5926270517646304,5.161134243011475
0.592623695283077,5.1623663902282715
0.5926208118590474,5.163002252578735
0.5926174570375626,5.164220571517944
0.5926145752698668,5.1648688316345215
0.5926112221070395,5.1660685539245605
0.5926083419942567,5.16668701171875
0.5926049904886777,5.167905807495117
0.5926021120293883,5.168540000915527
0.5925987621796496,5.169763088226318
0.592595885372436,5.170352220535278
0.5925925371771316,5.1715943813323975
0.5925896620205776,5.172180891036987
0.5925863154783034,5.173420190811157
0.5925834419709948,5.174021482467651
0.592580097080348,5.175237417221069
0.5925772252208719,5.175880432128906
0.5925738819804517,5.177098512649536
0.5925710117673971,5.177710294723511
0.5925676701758043,5.178931713104248
0.5925648016077618,5.179567337036133
0.5925614616635985,5.180809259414673
0.592558594739161,5.181442499160767
0.5925552564410312,5.1827051639556885
0.5925523911587924,5.183309078216553
0.5925490545053019,5.184564828872681
0.5925461908638576,5.185162544250488
0.592542855853614,5.1864073276519775
0.5925399938515615,5.187016487121582
0.5925366604831735,5.188252687454224
0.5925338001191122,5.188934803009033
0.5925304683911906,5.190155029296875
0.5925276096637209,5.190816402435303
0.5925242795748781,5.192045211791992
0.5925214224826028,5.192707538604736
0.5925180940314525,5.1939051151275635
0.5925152385729753,5.194520950317383
0.5925119117581337,5.195752382278442
0.5925090579320607,5.196356773376465
0.5925057327521445,5.1975884437561035
0.5925028805570828,5.198183298110962
0.5924995570107114,5.199421405792236
0.5924967064452703,5.200130939483643
0.5924933845310639,5.204386234283447
0.5924905355938542,5.205273389816284
0.5924872153104352,5.207728385925293
0.5924843680000692,5.208379745483398
0.5924810493460614,5.2103400230407715
0.592478203661153,5.211045503616333
0.5924748866351819,5.212246417999268
0.5924720425743469,5.212899446487427
0.5924687271750395,5.214120149612427
0.5924658847368954,5.21472954750061
0.5924625709628805,5.215970039367676
0.5924597301460461,5.216611623764038
0.5924564179959542,5.217820644378662
0.5924535787990501,5.2184247970581055
0.5924502682715128,5.222789525985718
0.5924474306931614,5.223515748977661
0.5924441217868127,5.226301431655884
0.5924412858256379,5.226958274841309
0.5924379785391127,5.2290120124816895
0.59243514419374,5.229673862457275
0.5924318385256754,5.230888366699219
0.5924290057947317,5.231508016586304
0.592425701743766,5.23271632194519
0.5924228706258805,5.233341932296753
0.5924195681906538,5.235641241073608
0.5924164961425334,5.237703561782837
0.5924134379699578,5.239409685134888
0.5924101386431678,5.2410783767700195
0.5924073108129735,5.242103815078735
0.5924040132415097,5.243600845336914
0.5924011871050178,5.244946002960205
0.5923978911438105,5.2455267906188965
0.5923950666148226,5.246692895889282
0.5923917722625149,5.247287273406982
0.5923889493396678,5.248437404632568
0.5923856565949092,5.249059200286865
0.5923828352768418,5.250166416168213
0.5923795441382834,5.250831127166748
0.5923764893100724,5.253651857376099
0.5923734349971661,5.255352735519409
0.5923701469228074,5.2569897174835205
0.5923670948801579,5.258805274963379
0.5923640425568635,5.259483575820923
0.5923609919461735,5.2608702182769775
0.5923579415020697,5.262071371078491
0.5923548924966603,5.262676954269409
0.5923518436460192,5.263837575912476
0.5923487962444858,5.264436721801758
0.5923457489859616,5.265570640563965
0.592342703186959,5.266178846359253
0.5923396575192076,5.267322063446045
0.5923366133213925,5.267927169799805
0.592333569243071,5.269108772277832
0.5923305266451013,5.269720792770386
0.5923274841548687,5.270860910415649
0.5923244431554043,5.271608591079712
0.5923214022519212,5.272609710693359
0.5923183628496234,5.273386478424072
0.5923153235315517,5.27433967590332
0.592312285725083,5.275144100189209
0.5923092479910868,5.276102304458618
0.5923062117791117,5.276925325393677
0.5923031756278558,5.277860403060913
0.5923001410090404,5.278708457946777
0.592297106439192,5.279612302780151
0.5922940734122037,5.280522108078003
0.592291040422431,5.281360864639282
0.5922880089859389,5.28235125541687
0.5922849775749119,5.2831315994262695
0.5922819477275868,5.284156322479248
0.5922789178939771,5.284924030303955
0.5922758896344911,5.2859814167022705
0.5922728613769717,5.286718368530273
0.5922698347039984,5.287844896316528
0.5922668080212441,5.288533449172974
0.5922637829334589,5.289801120758057
0.5922607578241458,5.29041051864624
0.5922577343202261,5.291729927062988
0.5922547107830317,5.292359352111816
0.5922516888616555,5.295797348022461
0.5922484392213078,5.297655344009399
0.5922454123676832,5.299360752105713
0.5922423934596602,5.301207780838013
0.5922391403777734,5.303001165390015
0.5922361219659764,5.304711580276489
0.5922331058016325,5.306507349014282
0.5922298572535419,5.308610916137695
0.5922268414013485,5.310445308685303
0.5922238262280468,5.3121185302734375
0.5922205807733174,5.314490795135498
0.5922175631528447,5.316356897354126
0.5922145547684498,5.318051099777222
0.5922113124349802,5.319994211196899
0.5922082976204186,5.321878433227539
0.5922052913872562,5.323547840118408
0.5922020522203536,5.325732946395874
0.5921990402076017,5.327549934387207
0.5921960360372011,5.3293585777282715
0.5921928000320318,5.331400394439697
0.5921897908168683,5.333189487457275
0.5921867855628982,5.33502459526062
0.59218355586703,5.336692571640015
0.5921805493362537,5.338756561279297
0.5921775464851613,5.340611457824707
0.5921745486141748,5.342298269271851
0.5921713204988808,5.344134330749512
0.5921683181458521,5.345959186553955
0.5921653183531783,5.347756385803223
0.5921623245260941,5.349468946456909
0.5921591011029326,5.35131049156189
0.5921560981610688,5.353099346160889
0.5921531071048516,5.354775667190552
0.592150105886836,5.355448246002197
0.5921471163866552,5.356728553771973
0.5921441168039139,5.357337236404419
0.5921411288578887,5.358619213104248
0.5921381308261602,5.359276533126831
0.5921351444329955,5.360608100891113
0.592132147950984,5.361263036727905
0.5921291631093936,5.36249041557312
0.5921261681758049,5.36311936378479
0.5921231848845039,5.364342451095581
0.5921201914980451,5.365006923675537
0.5921172097557502,5.366246938705444
0.5921142179151302,5.366905212402344
0.5921112377205595,5.368145942687988
0.5921082474244884,5.36881160736084
0.5921052687763617,5.370044946670532
0.5921022800235516,5.3706841468811035
0.5920993029205897,5.371915817260742
0.5920963157097535,5.3725831508636475
0.5920933401506793,5.373781204223633
0.5920903544805322,5.374389886856079
0.5920873804640696,5.375643730163574
0.5920843963333275,5.376255989074707
0.5920814238582022,5.3774964809417725
0.5920784412655831,5.378103971481323
0.592075470330522,5.379352569580078
0.5920724892747451,5.379992485046387
0.5920695198784769,5.381227016448975
0.5920665403582629,5.381866455078125
0.5920635724995175,5.383095979690552
0.5920605945135886,5.383733749389648
0.5920576281910976,5.384969711303711
0.5920546517381776,5.385598659515381
0.5920516869506739,5.386824131011963
0.5920487120294882,5.387414932250977
0.592045748775706,5.388658046722412
0.5920427753849811,5.389265060424805
0.5920398136636565,5.390509605407715
0.5920368418021206,5.391138076782227
0.5920338816119909,5.392455339431763
0.5920309112783738,5.393113374710083
0.5920279526181778,5.3943562507629395
0.5920249838112103,5.394987106323242
0.5920220266796883,5.396222114562988
0.5920190593981033,5.396878957748413
0.5920161037939969,5.3981053829193115
0.5920131380365287,5.398728609085083
0.5920101839585811,5.399984836578369
0.5920072197239646,5.400629997253418
0.5920042671709205,5.401839971542358
0.5920013044578935,5.402432203292847
0.5919983534284988,5.403666734695435
0.5919953922357991,5.404289722442627
0.5919924427288017,5.4055235385894775
0.5919894830551695,5.406127691268921
0.5919865350693181,5.407344579696655
0.591983576913495,5.407968997955322
0.5919806304475399,5.409212589263916
0.5919776738082685,5.40984320640564
0.5919747288609617,5.411062002182007
0.5919717737369865,5.411690711975098
0.5919688303070814,5.412940263748169
0.591965876697148,5.41356086730957
0.5919629347833992,5.4147889614105225
0.5919599826862549,5.4153783321380615
0.5919570422874185,5.416629791259766
0.5919540917018121,5.417211532592773
0.5919511528166461,5.418452262878418
0.5919482037413275,5.419071197509766
0.5919452663685905,5.420310735702515
0.5919423188023113,5.421034336090088
0.591939382940764,5.422171592712402
0.5919364368822775,5.4228246212005615
0.5919335025306813,5.424057722091675
0.5919305579787418,5.424705743789673
0.5919276251358606,5.425914764404297
0.5919246820892239,5.426551342010498
0.5919217507538223,5.427816390991211
0.5919188092112458,5.428399562835693
0.5919158793820898,5.429666996002197
0.5919129393423322,5.430248975753784
0.5919100110181894,5.431537628173828
0.5919070724800111,5.432130575180054
0.5919041456596505,5.43336820602417
0.591901208621813,5.4339964389801025
0.5918982833040052,5.435213327407837
0.5918953477652714,5.435849905014038
0.591892423948788,5.437064170837402
0.5918894899079226,5.437682151794434
0.5918865675915369,5.438924551010132
0.5918836350473057,5.4395363330841064
0.5918807142297924,5.440964937210083
0.5918777831809626,5.441587686538696
0.5918748638610977,5.4428346157073975
0.5918719343064384,5.4434239864349365
0.591869016482999,5.444672107696533
0.5918660884212802,5.445260524749756
0.5918631720930457,5.446483612060547
0.5918602455230388,5.447072267532349
0.5918573306887892,5.448302268981934
0.5918544056092676,5.448980808258057
0.5918514922677843,5.450190305709839
0.591848568677522,5.450833082199097
0.5918456568275885,5.4520721435546875
0.5918427347253615,5.452727794647217
0.5918398243657621,5.453913450241089
0.5918369037503476,5.454514265060425
0.5918339948798679,5.4557507038116455
0.5918310757500446,5.456340312957764
0.5918281683674718,5.457573652267456
0.5918252507220196,5.458157777786255
0.5918223448261426,5.459391117095947
0.591819428663843,5.460019826889038
0.5918165242534515,5.461254119873047
0.5918136095730874,5.461883306503296
0.5918107066469729,5.463109016418457
0.5918077934473286,5.463732004165649
0.5918048920042838,5.464970827102661
0.5918019802841445,5.465589761734009
0.5917990803229636,5.46681022644043
0.5917961700811167,5.467393398284912
0.5917932716005952,5.468660831451416
0.5917903628358291,5.469263553619385
0.5917874658347637,5.470509052276611
0.5917845585458681,5.4711432456970215
0.5917816630230572,5.472359895706177
0.5917787572088234,5.473011493682861
0.5917758631630666,5.474215030670166
0.591772958822287,5.474853515625
0.5917700662523853,5.476093292236328
0.5917671633838539,5.476741313934326
0.5917642722886098,5.477953672409058
0.5917613708911219,5.478570461273193
0.5917584812693388,5.479813098907471
0.5917555813416914,5.480431318283081
0.5917526931921745,5.4816954135894775
0.5917497947331652,5.482287645339966
0.5917469080547212,5.483545780181885
0.5917440110631498,5.484133243560791
0.5917411258545862,5.485379457473755
0.5917382303292534,5.486010551452637
0.5917353465893794,5.487234592437744
0.5917324525290876,5.487868070602417
0.5917295702567138,5.489127159118652
0.5917266776602663,5.489736795425415
0.5917237968542046,5.490981578826904
0.5917209057204065,5.49161958694458
0.5917180263794701,5.4928879737854
0.5917151367071276,5.493504285812378
0.591712258830131,5.494732618331909
0.5917093706180518,5.495331525802612
0.5917064942038109,5.496575593948364
0.5917036074508042,5.497163534164429
0.5917007324981364,5.498393774032593
0.5916978472030123,5.499011754989624
0.5916949737107361,5.500250816345215
0.5916920898723065,5.500926733016968
0.5916892178392419,5.502129316329956
0.5916863354563199,5.502755880355835
0.5916834648812881,5.5039777755737305
0.5916805839526881,5.504650115966797
0.5916777148345118,5.5058581829071045
0.5916748353590495,5.506464719772339
0.5916719676965526,5.507722854614258
0.5916690896730454,5.508342027664185
0.5916662234650533,5.509610414505005
0.5916633468923195,5.510201930999756
0.5916604821376586,5.511431694030762
0.5916576070145181,5.512036323547363
0.5916547437120167,5.513261079788208
0.5916518700372906,5.5138936042785645
0.5916490081857776,5.515114784240723
0.5916461359582886,5.5157470703125
0.5916432755565947,5.517004013061523
0.5916404047751664,5.517635345458984
0.5916375458221237,5.518855571746826
0.5916346764855817,5.519490480422974
0.591631818980023,5.52081298828125
0.5916289510871935,5.521448850631714
0.5916260950279539,5.522687196731567
0.5916232285776648,5.523306846618652
0.59162037396358,5.524566888809204
0.5916175089546605,5.525180816650391
0.5916146557845677,5.526404619216919
0.5916117922158485,5.527034044265747
0.591608940488586,5.5282676219940186
0.5916060783588987,5.528968811035156
0.5916032280733068,5.530193090438843
0.5916003673814845,5.530841827392578
0.5915975185364041,5.532096862792969
0.5915946592812815,5.532740354537964
0.5915918118755549,5.533992290496826
0.5915889540559678,5.534632921218872
0.5915861080884388,5.5358898639678955
0.5915832517032243,5.5365400314331055
0.5915804071727382,5.537768840789795
0.5915775522207348,5.538368225097656
0.5915747091261376,5.539632320404053
0.5915718556061852,5.5402305126190186
0.5915690139463247,5.541485548019409
0.591566161857264,5.542120695114136
0.5915633216309892,5.543348073959351
0.5915604709716629,5.544002056121826
0.5915576321778241,5.545217037200928
0.5915547829470756,5.5458619594573975
0.5915519455845244,5.547075986862183
0.5915490977811991,5.547698020935059
0.5915462618487881,5.548947334289551
0.5915434154717321,5.549567222595215
0.5915405809683154,5.5507872104644775
0.5915377360163765,5.551414489746094
0.5915349029408098,5.552659749984741
0.5915320594128367,5.553259611129761
0.5915292277639765,5.554497718811035
0.5915263856588195,5.555104970932007
0.591523555435524,5.556358337402344
0.5915207147520346,5.557015657424927
0.5915178859531629,5.5582358837127686
0.591515046690194,5.558892488479614
0.5915122193146067,5.560109853744507
0.5915093814710123,5.560781955718994
0.5915065555175714,5.561980247497559
0.5915037190922067,5.5626184940338135
0.5915008945597752,5.563845872879028
0.5914980595514973,5.56444787979126
0.5914952364389394,5.565686464309692
0.5914924028466062,5.5662829875946045
0.5914895811527876,5.56750750541687
0.5914867489752584,5.568103075027466
0.5914839286990464,5.569369554519653
0.5914810979351814,5.569998502731323
0.591478279075444,5.571312665939331
0.5914754497241055,5.571953773498535
0.5914726322797119,5.57318377494812
0.5914698043397627,5.573813199996948
0.5914669883095841,5.575035333633423
0.5914641617798887,5.575660228729248
0.591461347162797,5.576904535293579
0.5914585220422209,5.5775206089019775
0.5914557088370893,5.578738451004028
0.5914528851244999,5.5793516635894775
0.5914500733302027,5.580608129501343
0.5914472510244678,5.581238269805908
0.5914444406398811,5.582442283630371
0.5914416197398706,5.583057165145874
0.5914388107638714,5.584290266036987
0.5914359912684557,5.584969997406006
0.5914331836999223,5.586178779602051
0.5914303656079735,5.586819410324097
0.5914275594457853,5.588046312332153
0.5914247427561768,5.588701486587524
0.5914219379992149,5.589930534362793
0.5914191227108213,5.590550184249878
0.5914163193579675,5.591792583465576
0.5914135054696645,5.592380523681641
0.5914107035198024,5.593619346618652
0.5914078910304671,5.594200372695923
0.591405090482481,5.595463037490845
0.5914022793909919,5.596071004867554
0.5913994802437677,5.5972819328308105
0.5913966705490042,5.597926139831543
0.591393872801429,5.599146604537964
0.5913910645022722,5.599778652191162
0.5913882681532343,5.60107946395874
0.5913854612485662,5.601712465286255
0.591382666296955,5.602940320968628
0.5913798607856589,5.603525876998901
0.5913770672303651,5.60476279258728
0.5913742631113257,5.6053466796875
0.5913714709512417,5.606567621231079
0.5913686682233447,5.60716700553894
0.5913658774573635,5.608441591262817
0.5913630761194962,5.609104633331299
0.5913602867465123,5.610326528549194
0.5913574867975631,5.61097264289856
0.5913546988164721,5.612194299697876
0.5913519002553305,5.612868309020996
0.5913491136650293,5.614088296890259
0.5913463164905862,5.614712953567505
0.5913435312899733,5.615939378738403
0.5913407355011207,5.616576194763184
0.591337951689095,5.617787837982178
0.5913351572847264,5.6183764934539795
0.5913323748601889,5.619619369506836
0.5913295818391985,5.620214462280273
0.5913268008010509,5.6214540004730225
0.5913240091623349,5.622063636779785
0.5913212295094803,5.623278379440308
0.5913184392519354,5.623910427093506
0.591315660983278,5.625171661376953
0.5913128721058026,5.625802278518677
0.5913100952202479,5.627053737640381
0.5913073077217413,5.627694368362427
0.5913045322181963,5.628948450088501
0.5913017460975594,5.629586458206177
0.5912989719749315,5.630816221237183
0.5912961872310664,5.631422281265259
0.5912934144882649,5.632765293121338
0.5912906311200744,5.6333606243133545
0.5912878597560098,5.63459587097168
0.5912850777623985,5.635190010070801
0.5912823077759825,5.6364288330078125
0.5912795271558557,5.637082815170288
0.5912767585460006,5.638305902481079
0.5912739792982654,5.638964414596558
0.5912712120638856,5.640205144882202
0.5912684341874499,5.6408913135528564
0.5912656683274603,5.642089366912842
0.5912628918212335,5.64271879196167
0.5912601273345504,5.64394736289978
0.5912573521974429,5.64458155632019
0.591254589082984,5.645793437957764
0.5912518153139072,5.646398544311523
0.5912490535705914,5.647643804550171
0.5912462811684586,5.648234844207764
0.5912435207952056,5.64949631690979
0.5912407497589307,5.650101661682129
0.5912379907546617,5.65134334564209
0.5912352210831601,5.651980400085449
0.5912324634467973,5.653240442276001
0.5912296951389854,5.653867721557617
0.5912269388694527,5.655092716217041
0.5912241719242481,5.655758380889893
0.5912214170204699,5.657023906707764
0.5912186514367916,5.657675743103027
0.5912158978976941,5.658921957015991
0.5912131336744624,5.659542560577393
0.5912103814989723,5.660785436630249
0.5912076186351083,5.661401271820068
0.5912048678221542,5.662639379501343
0.5912021063165803,5.663219690322876
0.5911993568650916,5.664536476135254
0.5911965967167317,5.665138006210327
0.5911938486256391,5.666438341140747
0.5911910898334178,5.66706109046936
0.5911883431016531,5.66826868057251
0.5911855856644967,5.668957471847534
0.5911828402909929,5.670180082321167
0.5911800842078285,5.670812368392944
0.5911773401915198,5.672102689743042
0.591174585461276,5.672750234603882
0.5911718428010975,5.673969268798828
0.591169089422704,5.674574375152588
0.5911663481175925,5.675811529159546
0.5911635960899798,5.6763916015625
0.591160856138873,5.677634000778198
0.5911581054609735,5.678221940994263
0.59115536686281,5.679474830627441
0.5911526175335566,5.680079221725464
0.5911498802872766,5.681488037109375
0.5911471323056038,5.682111501693726
0.5911443964101486,5.683409929275513
0.5911416497749917,5.684033155441284
0.5911389152293036,5.6852545738220215
0.5911361699395995,5.685884952545166
0.5911334367426221,5.687105655670166
0.5911306927973087,5.687796354293823
0.5911279609479864,5.688986778259277
0.5911252183460026,5.6896092891693115
0.5911224878432816,5.690842628479004
0.5911197465835679,5.691447973251343
0.5911170174263948,5.69271183013916
0.5911142775078925,5.693299055099487
0.5911115496952156,5.694525480270386
0.5911088111168673,5.695122957229614
0.5911060846476361,5.696360349655151
0.5911033474083853,5.697009801864624
0.5911006222815501,5.698212146759033
0.591097886380342,5.698879957199097
0.5910951625948545,5.700108766555786
0.5910924280306349,5.7007763385772705
0.5910897055854478,5.701979875564575
0.5910869723571639,5.702623128890991
0.5910842512512313,5.703859329223633
0.5910815193578315,5.704447984695435
0.5910787995901083,5.7056825160980225
0.5910760690305421,5.706264019012451
0.5910733505999848,5.7074666023254395
0.591070621373203,5.708076238632202
0.5910679042787685,5.709307432174683
0.5910651763837229,5.709939241409302
0.59106246062437,5.711192607879639
0.5910597340600137,5.711816310882568
0.5910570196347016,5.713061809539795
0.5910542943999887,5.71368408203125
0.5910515813076785,5.714929580688477
0.5910488574015641,5.715553045272827
0.5910461456412178,5.7168285846710205
0.5910434230626584,5.717418670654297
0.5910407126332391,5.718675374984741
0.5910379913811924,5.719280242919922
0.5910352822816638,5.720580101013184
0.5910325623550886,5.721226215362549
0.5910298545844164,5.722535610198975
0.5910271359822723,5.723135948181152
0.5910244295394228,5.724408864974976
0.591021712260671,5.725051641464233
0.5910190071446121,5.726337432861328
0.5910162911882146,5.726975917816162
0.5910135873979144,5.72822117805481
0.5910108727628347,5.728890657424927
0.5910081702972634,5.730125427246094
0.5910054569824659,5.73078989982605
0.5910027558405941,5.732020378112793
0.5910000438450442,5.732646942138672
0.5909973440258445,5.733876943588257
0.590994633348509,5.73447585105896
0.5909919348509539,5.735696315765381
0.5909892254908007,5.7362730503082275
0.590986528313865,5.737508296966553
0.5909838202698632,5.73810338973999
0.590981124412522,5.739330768585205
0.5909784176836412,5.739955425262451
0.5909757231448716,5.741200923919678
0.590973017730083,5.741828680038452
0.5909703245088622,5.743045330047607
0.5909676204071387,5.743652105331421
0.5909649285024454,5.744888782501221
0.59096222571276,5.7454938888549805
0.5909595351235744,5.746713161468506
0.5909568336449017,5.7473273277282715
0.5909541443702045,5.748634576797485
0.5909514442015206,5.749231576919556
0.5909487562402939,5.750494003295898
0.5909460573805753,5.751130104064941
0.5909433707318021,5.752439498901367
0.5909406731800269,5.753086566925049
0.590937987842692,5.754310131072998
0.5909352915978389,5.75493597984314
0.5909326075709276,5.756211996078491
0.5909299126319769,5.75687837600708
0.5909272299144754,5.758089780807495
0.5909245362804085,5.758722305297852
0.590921854871305,5.760017395019531
0.5909191625411042,5.760700941085815
0.5909164824393867,5.761987686157227
0.5909137914120356,5.762617588043213
0.5909111126166943,5.763835430145264
0.5909084228911774,5.764435291290283
0.5909057454012029,5.7656731605529785
0.590903056976506,5.766253709793091
0.5909003807908907,5.7674829959869385
0.5908976936660005,5.768075704574585
0.5908950187837372,5.769350290298462
0.5908923329576418,5.769973516464233
0.5908896593777246,5.771232843399048
0.590886974849413,5.771862983703613
0.5908843025708375,5.773108005523682
0.5908816193392995,5.77374005317688
0.5908789483610619,5.77496337890625
0.5908762664252889,5.775575637817383
0.5908735967463866,5.776838302612305
0.590870916105371,5.777453899383545
0.5908682477248026,5.778707504272461
0.5908655683775378,5.77929949760437
0.5908629012943026,5.780551433563232
0.590860223239783,5.781179428100586
0.5908575574528823,5.782455682754517
0.5908548806901035,5.783063173294067
0.5908522161985386,5.784315347671509
0.5908495407264973,5.784980297088623
0.5908468775292712,5.786182403564453
0.5908442033469653,5.786804437637329
0.5908415414430818,5.788037300109863
0.5908388685495102,5.788680791854858
0.5908362079379743,5.789906024932861
0.5908335363321366,5.7905144691467285
0.5908308770119547,5.791761875152588
0.5908282066928523,5.79234766960144
0.5908255486630312,5.793589115142822
0.5908228796296662,5.794183731079102
0.5908202228892142,5.795411825180054
0.5908175551405894,5.796015739440918
0.590814899688516,5.797238111495972
0.590812233223636,5.797866582870483
0.5908095790589514,5.799093723297119
0.5908069138768215,5.799720048904419
0.5908042609985372,5.800962686538696
0.5908015970981637,5.801591634750366
0.5907989455052922,5.802811622619629
0.5907962828856828,5.8033952713012695
0.5907936325772375,5.804637670516968
0.5907909712374008,5.805220365524292
0.5907883222123963,5.806450843811035
0.590785662151342,5.807055234909058
0.5907830144087941,5.808289051055908
0.5907803556255327,5.808952331542969
0.5907777091644582,5.810181379318237
0.5907750516580016,5.810818433761597
0.5907724064774182,5.812154531478882
0.5907697502467792,5.812809467315674
0.5907671063457061,5.814002513885498
0.5907644513898986,5.814625978469849
0.5907618087673552,5.815849781036377
0.5907591550853944,5.81646203994751
0.590756513740402,5.8177080154418945
0.5907538613313038,5.81830358505249
0.5907512212628842,5.819544315338135
0.5907485701256658,5.820145606994629
0.5907459313328423,5.821386337280273
0.5907432814665219,5.822017669677734
0.5907406439483183,5.823246717453003
0.5907379953519151,5.823886871337891
0.5907353591073568,5.825097560882568
0.590732711779891,5.8257529735565186
0.5907300768080043,5.8269734382629395
0.5907274307484972,5.827588319778442
0.5907247970483093,5.828835725784302
0.5907221522557836,5.82946252822876
0.5907195198263225,5.830697298049927
0.5907168762998015,5.831299066543579
0.5907142451400968,5.832553148269653
0.5907116028786051,5.83317232131958
0.5907089729876873,5.834393262863159
0.5907063319902505,5.835025310516357
0.5907037033671506,5.836240291595459
0.5907010636327951,5.836913824081421
0.590698436276546,5.838113784790039
0.5906957978042997,5.8387298583984375
0.5906931717139345,5.839989423751831
0.5906905345028259,5.840649843215942
0.5906879096773797,5.8419575691223145
0.5906852737264386,5.842571496963501
0.5906826501649466,5.843806982040405
0.5906800154732037,5.844404697418213
0.5906773931747027,5.845630884170532
0.59067475974119,5.846218824386597
0.5906721387047174,5.8474345207214355
0.5906695065284676,5.848039388656616
0.5906668867530622,5.84928297996521
0.5906642558331094,5.849920988082886
0.5906616373178109,5.851156234741211
0.59065900765319,5.851789474487305
0.5906563903970389,5.853049278259277
0.5906537619867859,5.853673458099365
0.5906511459888241,5.854886770248413
0.5906485188319761,5.855496883392334
0.5906459040912462,5.856747627258301
0.5906432781868414,5.85734748840332
0.5906406647023873,5.858610153198242
0.5906380400494643,5.859217882156372
0.590635427820331,5.860517978668213
0.5906328044179303,5.861156940460205
0.5906301934431633,5.862390518188477
0.590627571290326,5.863017559051514
0.5906249615689723,5.864248275756836
0.5906223406647405,5.864891767501831
0.5906197321958478,5.866150856018066
0.5906171125392646,5.866782903671265
0.5906145053218822,5.868002891540527
0.590611886911992,5.86863899230957
0.5906092809451693,5.86987566947937
0.5906066637810174,5.87047553062439
0.5906040590638056,5.871712684631348
0.590601443144438,5.872304916381836
0.5905988396758889,5.873634576797485
0.5905962250003531,5.874247312545776
0.5905936227795198,5.875474452972412
0.590591009346864,5.876093864440918
0.5905884083728001,5.877315044403076
0.5905857961820736,5.877968788146973
0.5905831964538344,5.879190921783447
0.5905805855040878,5.879826068878174
0.5905779870207288,5.881065845489502
0.5905753773110132,5.881689548492432
0.5905727800715918,5.88294243812561
0.5905701716009596,5.883585214614868
0.5905675756045334,5.884869337081909
0.5905649683720383,5.88549542427063
0.5905623736176663,5.886722803115845
0.5905597676223623,5.887312412261963
0.5905571741091046,5.888586759567261
0.5905545693500474,5.889212369918823
0.5905519770769647,5.8904454708099365
0.5905493735532105,5.8910932540893555
0.590546782519365,5.892313718795776
0.5905441802299712,5.892976522445679
0.590541590434426,5.894176006317139
0.5905389893784511,5.89481258392334
0.5905364008202697,5.896024227142334
0.5905338009967731,5.896674394607544
0.5905312136750207,5.89787483215332
0.5905286150830629,5.898489952087402
0.5905260289968053,5.8997321128845215
0.5905234316354475,5.9003190994262695
0.5905208467837518,5.901554346084595
0.5905182506520568,5.90215802192688
0.5905156670339905,5.903374195098877
0.5905130721310216,5.903999328613281
0.5905104897456539,5.905224084854126
0.5905078960704755,5.905864715576172
0.5905053149168762,5.9070725440979
0.5905027224685534,5.907707929611206
0.5905001425457935,5.908944368362427
0.5904975513233931,5.909562826156616
0.5904949726305443,5.910796165466309
0.5904923826331336,5.911407947540283
0.5904898051692687,5.912723541259766
0.5904872163959161,5.913311243057251
0.5904846401601089,5.9145426750183105
0.5904820526098838,5.91513466835022
0.5904794776012092,5.916357755661011
0.5904768912731819,5.917008399963379
0.5904743174907156,5.918217897415161
0.5904717323839574,5.918856859207153
0.5904691598267762,5.920106887817383
0.5904665759403597,5.920775413513184
0.5904640046075411,5.922173738479614
0.5904614219405395,5.92281436920166
0.5904588518311624,5.924055814743042
0.59045627038265,5.924704551696777
0.5904537014957939,5.925909042358398
0.590451121264846,5.926513433456421
0.5904485535995918,5.9277424812316895
0.5904459745852846,5.928331136703491
0.5904434081407137,5.929592609405518
0.5904408303421245,5.9301862716674805
0.5904382651173194,5.93145489692688
0.5904356885335267,5.932085752487183
0.5904331245275711,5.933297395706177
0.5904305491576538,5.933923721313477
0.5904279863696322,5.935173988342285
0.5904254122126705,5.935807466506958
0.5904228506416683,5.937042474746704
0.5904202776967435,5.937655687332153
0.5904177173418472,5.938891172409058
0.5904151456080412,5.9395270347595215
0.5904125864683382,5.940767765045166
0.5904100159447346,5.941401243209839
0.590407458019313,5.942614555358887
0.5904048887049954,5.94321084022522
0.5904023319929449,5.94442892074585
0.5903997638869984,5.945065498352051
0.5903972083874093,5.946295261383057
0.59039464148892,5.946934461593628
0.5903920872008832,5.948169708251953
0.5903895215089381,5.948819637298584
0.5903869684315459,5.9500508308410645
0.590384403945233,5.9506754875183105
0.5903818520775787,5.9519147872924805
0.5903792887959867,5.952552795410156
0.5903767381371643,5.953768730163574
0.5903741760593832,5.954354524612427
0.5903716266084877,5.955578565597534
0.5903690657336083,5.956169605255127
0.5903665174897358,5.957407474517822
0.5903639578168499,5.958033561706543
0.5903614107790972,5.959263324737549
0.5903588523072977,5.959902286529541
0.5903563064747628,5.961135625839233
0.590353749203143,5.961759328842163
0.5903512045749248,5.9629786014556885
0.5903486485025797,5.963615417480469
0.590346105077778,5.9648566246032715
0.590343550203803,5.965454816818237
0.5903410079815183,5.966673374176025
0.5903384543050104,5.967252492904663
0.5903359132843445,5.968512296676636
0.5903333608044007,5.9691221714019775
0.5903308209844564,5.970366954803467
0.5903282697001754,5.971015930175781
0.590325731080056,5.972242832183838
0.5903231809905372,5.972947597503662
0.5903206435693473,5.974133729934692
0.5903180946736909,5.9747655391693115
0.5903155584505362,5.975979804992676
0.5903130107478437,5.976609706878662
0.5903104757218302,5.977823257446289
0.5903079292112036,5.9784321784973145
0.5903053953814389,5.979676723480225
0.5903028500619817,5.980268716812134
0.5903003174275736,5.981512546539307
0.59029777329839,5.982116222381592
0.590295241858448,5.983325004577637
0.5902926989186428,5.983962297439575
0.5902901686722771,5.985184669494629
0.5902876269209564,5.9858129024505615
0.590285097867278,5.9870476722717285
0.5902825573035486,5.987673282623291
0.5902800294416694,5.988962411880493
0.5902774900646396,5.989586114883423
0.5902749633936724,5.990837335586548
0.5902724252024506,5.9914891719818115
0.5902698997215093,5.992781162261963
0.5902673627152055,5.993415117263794
0.590264838423405,5.994617700576782
0.5902623026011299,5.995203256607056
0.5902597794975857,5.996497869491577
0.5902572448584508,5.997143745422363
0.5902547229422797,5.998353958129883
0.5902521894853977,5.999003648757935
0.5902496687557167,6.000220537185669
0.5902471364802011,6.000889301300049
0.5902446169361291,6.002165794372559
0.5902420858410944,6.002797603607178
0.5902395674817505,6.004034757614136
0.5902370375663121,6.004687309265137
0.5902345203908167,6.005884885787964
0.5902319916540906,6.006506443023682
0.5902294756615649,6.007769823074341
0.5902269481026684,6.008352756500244
0.5902244332922345,6.009632349014282
0.5902219069102858,6.010224103927612
0.5902193932810667,6.011538982391357
0.5902168680751848,6.012139558792114
0.5902143556263045,6.013432502746582
0.5902118315956093,6.014059782028198
0.5902093203261924,6.015279293060303
0.590206797469805,6.015913009643555
0.5902042873789776,6.017140626907349
0.5902017656960196,6.017781734466553
0.5901992567829082,6.019033432006836
0.5901967362725025,6.019654273986816
0.5901942285362346,6.020904302597046
0.5901917091975045,6.021531581878662
0.5901892026372088,6.022756338119507
0.5901866844692791,6.023350238800049
0.5901841790840849,6.0246193408966064
0.5901816620860811,6.025205612182617
0.5901791578751185,6.026451826095581
0.590176642046167,6.02705192565918
0.5901741390085674,6.02830696105957
0.5901716243477954,6.028977394104004
0.5901691224826907,6.030211925506592
0.5901666089892265,6.030860185623169
0.5901641082957498,6.032099962234497
0.5901615959687225,6.032747745513916
0.5901590964460078,6.0339601039886475
0.5901565852845474,6.034576654434204
0.5901540869317293,6.035803318023682
0.5901515769349666,6.036395788192749
0.590149079751181,6.037636756896973
0.5901465709182478,6.038224220275879
0.5901440749026312,6.039477348327637
0.5901415672326604,6.0400848388671875
0.5901390723843506,6.041320323944092
0.5901365658764757,6.041964530944824
0.5901340721946103,6.043180465698242
0.5901315668479662,6.043807744979858
0.5901290743316849,6.045041084289551
0.5901265701454067,6.045666217803955
0.5901240787938499,6.046890020370483
0.5901215757670739,6.047505855560303
0.5901190855793823,6.0487587451934814
0.590116583711246,6.049374580383301
0.5901140946865616,6.050619840621948
0.5901115939762029,6.051234006881714
0.5901091061136687,6.052640914916992
0.5901066065602267,6.053254127502441
0.5901041198589863,6.054493188858032
0.5901016214616008,6.055101633071899
0.5900991359207989,6.056346416473389
0.5900966386786111,6.057014226913452
0.5900941542973929,6.058223009109497
0.590091658209544,6.058851480484009
0.5900891749870562,6.060105323791504
0.5900866800526892,6.0607733726501465
0.5900841979880788,6.061975479125977
0.590081704206337,6.062593221664429
0.5900792232987522,6.063820838928223
0.5900767306687801,6.064414978027344
0.5900742509173699,6.065649509429932
0.5900717594383127,6.066253662109375
0.5900692808422268,6.067491292953491
0.5900667905132307,6.068100690841675
0.5900643130716203,6.069331645965576
0.5900618238918324,6.069964408874512
0.5900593476038486,6.071188926696777
0.5900568595724166,6.071811676025391
0.5900543844372124,6.073055744171143
0.590051897553285,6.073674201965332
0.5900494235700137,6.074892520904541
0.5900469378327409,6.075497150421143
0.5900444650005565,6.076739311218262
0.5900419804090888,6.077329397201538
0.5900395087271465,6.078550100326538
0.5900370252806354,6.0791542530059814
0.5900345547480913,6.080378293991089
0.590032072445689,6.081045866012573
0.5900296030616999,6.082335948944092
0.5900271219025596,6.082979440689087
0.5900246536662832,6.084216833114624
0.590022173649559,6.0848729610443115
0.5900197065601541,6.0860514640808105
0.5900172276850008,6.086708307266235
0.5900147617416268,6.0879199504852295
0.5900122840072003,6.088551044464111
0.5900098192090174,6.089789152145386
0.5900073426144745,6.090377330780029
0.590004878960644,6.091619253158569
0.5900024035051422,6.092196226119995
0.5899999409948261,6.093441724777222
0.5899974666775238,6.094048261642456
0.5899950053098849,6.095276117324829
0.5899925321299415,6.095920562744141
0.5899900719041439,6.097130537033081
0.5899875998607195,6.097762584686279
0.5899851407759276,6.098995685577393
0.5899826698681832,6.099595308303833
0.5899802119235624,6.100909948348999
0.5899777421506601,6.101533651351929
0.5899752853453769,6.1027631759643555
0.589972816706479,6.103344678878784
0.5899703610397008,6.104595422744751
0.5899678935339713,6.1051836013793945
0.5899654390048659,6.106412649154663
0.5899629726314691,6.107037544250488
0.5899605192392054,6.108270883560181
0.5899580539973069,6.108952283859253
0.5899556017410547,6.1101789474487305
0.5899531376298206,6.110833168029785
0.5899506865087506,6.112048387527466
0.5899482235273478,6.112702369689941
0.5899457735406315,6.113990068435669
0.5899433116882279,6.1146180629730225
0.5899408628350374,6.1158576011657715
0.5899384021108022,6.116472244262695
0.5899359543903105,6.117722034454346
0.5899334947934131,6.1183083057403564
0.5899310482047947,6.1195619106292725
0.5899285897344053,6.120171308517456
0.589926144276835,6.121407985687256
0.5899236869321253,6.1220409870147705
0.5899212426047784,6.123244047164917
0.5899187863849203,6.1238908767700195
0.5899163431869737,6.125106573104858
0.5899138880911404,6.125733375549316
0.5899114460217714,6.126943588256836
0.5899089920491367,6.127562761306763
0.5899065511075234,6.128806829452515
0.5899040982572624,6.129411220550537
0.5899016584425838,6.1306493282318115
0.5898992067138716,6.131256818771362
0.5898967680253079,6.132472991943359
0.5898943174173212,6.13310980796814
0.5898918798540528,6.134320974349976
0.5898894303659687,6.134965181350708
0.5898869939271774,6.136173248291016
0.5898845455581743,6.136821269989014
0.5898821102430424,6.138024806976318
0.5898796629922989,6.138634443283081
0.5898772288000098,6.139888048171997
0.5898747826667059,6.140501499176025
0.5898723495964434,6.141723155975342
0.5898699045797597,6.142316579818726
0.5898674726307089,6.143548488616943
0.5898650287298269,6.144136667251587
0.5898625979011735,6.145376682281494
0.5898601551152756,6.146007061004639
0.589857725406206,6.1472251415252686
0.5898552837344753,6.1478612422943115
0.5898528551441771,6.149096488952637
0.5898504145857973,6.149728775024414
0.5898479871134589,6.15096378326416
0.5898455476676152,6.151587724685669
0.5898431213124252,6.152913331985474
0.5898406829783032,6.153543949127197
0.5898382577394516,6.154768943786621
0.5898358205162377,6.155362844467163
0.5898333963929153,6.156618595123291
0.5898309602797971,6.157214641571045
0.5898285372711954,6.158442497253418
0.5898261022673605,6.159081697463989
0.5898236803726717,6.160303592681885
0.5898212464773096,6.160985946655273
0.5898188256957272,6.162367343902588
0.5898163929080273,6.162997245788574
0.5898139732387451,6.16424822807312
0.5898115415578982,6.164916753768921
0.589809123000111,6.166124105453491
0.5898066924253087,6.166734933853149
0.5898042749782121,6.167962312698364
0.5898018455086464,6.168602705001831
0.5897994291714368,6.169830322265625
0.5897970008063012,6.170434474945068
0.5897945855781759,6.171697378158569
0.5897921583166639,6.172285556793213
0.589789744196821,6.173530101776123
0.5897873180381277,6.174129962921143
0.589784905025766,6.175348520278931
0.5897824799690868,6.175981521606445
0.5897800680634059,6.177209377288818
0.5897776441079373,6.177845239639282
0.589775233308138,6.179076194763184
0.5897728104530772,6.179702997207642
0.5897704007583604,6.180938243865967
0.5897679790029053,6.181568145751953
0.5897655704124736,6.182831048965454
0.5897631497558232,6.183429002761841
0.5897607422688791,6.184683084487915
0.589758322710233,6.185282230377197
0.5897559163259805,6.1865174770355225
0.5897534978645391,6.187122106552124
0.5897510925821827,6.188355445861816
0.5897486752171474,6.189022064208984
0.5897462710358924,6.190230131149292
0.5897438547664652,6.190871000289917
0.5897414516855177,6.192108392715454
0.5897390365109016,6.192751407623291
0.5897366345294688,6.193968057632446
0.5897342204488675,6.194579124450684
0.5897318195661568,6.195812702178955
0.5897294065787748,6.196407318115234
0.589727006793995,6.197645664215088
0.5897245948990378,6.198227167129517
0.5897221962113981,6.199488639831543
0.5897197854080717,6.200097322463989
0.5897173878167823,6.201334714889526
0.5897149781042935,6.2019805908203125
0.5897125816085657,6.203184366226196
0.5897101729861223,6.203810691833496
0.5897077775851675,6.205052137374878
0.5897053700519782,6.205676078796387
0.589702975745009,6.206902027130127
0.5897005693002831,6.207505702972412
0.5896981760865129,6.208739757537842
0.5896957707294604,6.209344148635864
0.5896933786081033,6.210608243942261
0.5896909743379356,6.211229085922241
0.5896885833082063,6.212459087371826
0.5896861801241349,6.213109016418457
0.5896837901852493,6.214356422424316
0.5896813880864867,6.214985132217407
0.5896789992376615,6.216227054595947
0.5896765982234211,6.216890573501587
0.5896742104638734,6.218109846115112
0.5896718105333694,6.21872878074646
0.5896694238623172,6.219971418380737
0.5896670250147644,6.220622539520264
0.5896646394314269,6.221838712692261
0.5896622416660412,6.222422122955322
0.5896598571696376,6.223644971847534
0.5896574604856355,6.224226474761963
0.5896550770753867,6.225465774536133
0.5896526814719855,6.226072788238525
0.5896502991471123,6.227299213409424
0.5896479046235301,6.227934837341309
0.5896455233832548,6.229197978973389
0.5896431299387108,6.2298314571380615
0.5896407497822561,6.231050252914429
0.5896383574159695,6.231673717498779
0.5896359783425589,6.232903003692627
0.5896335870537505,6.233529329299927
0.5896312090626086,6.23474907875061
0.5896288188504996,6.235331296920776
0.5896264419408513,6.236586093902588
0.5896240528046636,6.237179517745972
0.589621676975735,6.238404989242554
0.5896192889146916,6.2390522956848145
0.5896169141657094,6.240281343460083
0.5896145271790338,6.24095606803894
0.5896121535092254,6.242235898971558
0.5896097675961421,6.242871999740601
0.5896073950047356,6.244099855422974
0.5896050101644699,6.244725465774536
0.5896026386506944,6.2459375858306885
0.5896002548824723,6.246553897857666
0.5895978844455574,6.247777700424194
0.5895955017486054,6.248367547988892
0.589593132387782,6.24961256980896
0.5895907507613278,6.250194787979126
0.5895883824758272,6.251417875289917
0.5895860019190989,6.252020835876465
0.5895836347081531,6.253232002258301
0.5895812552203801,6.253871202468872
0.589578889083222,6.255091428756714
0.5895765106636338,6.255712032318115
0.589574145599497,6.256951332092285
0.5895717682473246,6.257591485977173
0.5895694042554435,6.258833885192871
0.5895670279699179,6.259425163269043
0.5895646650495276,6.260679721832275
0.5895622898298816,6.261282205581665
0.5895599279802182,6.262511491775513
0.5895575538256841,6.263118505477905
0.5895551930459842,6.264348268508911
0.589552819955796,6.2650017738342285
0.5895504602452971,6.266197204589844
0.5895480882186894,6.266829013824463
0.5895457295766297,6.268062591552734
0.5895433586128376,6.268704652786255
0.5895410010384561,6.269948244094849
0.5895386311367156,6.270561933517456
0.5895362746292523,6.271803855895996
0.5895339057888,6.2723894119262695
0.5895315503474952,6.273622751235962
0.5895291825675691,6.274212837219238
0.5895268281916639,6.275423049926758
0.5895244614715023,6.27604866027832
0.5895221081602388,6.277258396148682
0.5895197424990805,6.277904510498047
0.5895173902517015,6.279111862182617
0.5895150256487866,6.279744625091553
0.5895126744645356,6.280977010726929
0.5895103109191047,6.281610012054443
0.5895079607972261,6.28283429145813
0.5895055983085203,6.283425807952881
0.5895032492482594,6.284677743911743
0.5895008878155209,6.285284042358398
0.589498539816123,6.286485433578491
0.589496179438595,6.287091970443726
0.5894938324993069,6.288328647613525
0.5894914731762327,6.289003849029541
0.5894891272963018,6.290223121643066
0.5894867690269259,6.290862560272217
0.5894844242055999,6.292177200317383
0.5894820669891676,6.292840242385864
0.5894797232256956,6.294053792953491
0.5894773670614527,6.294692277908325
0.5894750243550844,6.295920133590698
0.5894726692422775,6.29655909538269
0.5894703275922626,6.297753810882568
0.5894679735301394,6.298364877700806
0.5894656329357293,6.29960560798645
0.5894632799235379,6.300198793411255
0.5894609403839843,6.301435470581055
0.5894585884209734,6.302042245864868
0.589456249935529,6.303263187408447
0.5894538990209485,6.3039021492004395
0.5894515615888664,6.305107593536377
0.5894492117219665,6.305749416351318
0.5894468753425008,6.306992292404175
0.5894445265225329,6.3076112270355225
0.5894421911949382,6.308829307556152
0.5894398434211543,6.309445381164551
0.5894375091446863,6.310678005218506
0.5894351624163385,6.3113203048706055
0.5894328291902535,6.312591552734375
0.5894304835065958,6.313213586807251
0.5894281513301505,6.314429044723511
0.5894258066904369,6.3150575160980225
0.5894234755628891,6.316278457641602
0.5894211319663744,6.316952705383301
0.5894188018869825,6.31813645362854
0.5894164593329225,6.3187665939331055
0.5894141303009457,6.320025205612183
0.5894117887885967,6.320677042007446
0.5894094608032949,6.321974754333496
0.589407120331914,6.322597026824951
0.5894047933925479,6.323816537857056
0.5894024539613931,6.324407339096069
0.5894001280672241,6.325634241104126
0.5893977896755539,6.326219081878662
0.5893954648258439,6.32744288444519
0.5893931274729176,6.328049421310425
0.5893908036669298,6.329270601272583
0.5893884673520075,6.32990026473999
0.5893861445890052,6.331142425537109
0.5893838093113477,6.331782579421997
0.5893814875905953,6.333057880401611
0.5893791533494641,6.333698511123657
0.5893768326702266,6.334932088851929
0.5893744994648842,6.335544586181641
0.5893721798264273,6.3368048667907715
0.5893698476561364,6.337432146072388
0.5893675290577267,6.338664531707764
0.5893651979217513,6.339266300201416
0.589362880362656,6.340545177459717
0.5893605502602606,6.341180324554443
0.5893582337397475,6.342405557632446
0.589355904670197,6.3430335521698
0.5893535891875349,6.34430456161499
0.5893512611500955,6.34497594833374
0.5893489467045535,6.346179008483887
0.5893466196984921,6.346806764602661
0.5893443062893403,6.348037004470825
0.5893419803139238,6.348705530166626
0.5893396679404336,6.349938631057739
0.5893373429949302,6.3505518436431885
0.5893350316563726,6.3518171310424805
0.5893327077400514,6.352419376373291
0.5893303974356986,6.353650093078613
0.5893280745478291,6.354282855987549
0.5893257652769543,6.355555534362793
0.5893234434168069,6.356173753738403
0.5893211351786836,6.357444524765015
0.5893188143455288,6.358086347579956
0.589316507139432,6.359355926513672
0.5893141873325418,6.3599934577941895
0.5893118811577459,6.361241579055786
0.5893095623763931,6.361886501312256
0.5893072572321741,6.363131999969482
0.5893049394756315,6.363763332366943
0.589302635361266,6.364991188049316
0.5893003186288077,6.365628004074097
0.5892980155435731,6.366865873336792
0.5892956998344737,6.367476940155029
0.5892933977776478,6.368724584579468
0.5892910830911825,6.3693318367004395
0.589288782062044,6.370558500289917
0.589286468397489,6.371186256408691
0.5892841683953173,6.372403383255005
0.5892818557519491,6.373051643371582
0.5892795567760245,6.374323844909668
0.5892772451531207,6.374963283538818
0.5892749472027238,6.376259088516235
0.5892726365995627,6.376929044723511
0.589270339673975,6.378127574920654
0.5892680300898355,6.378757476806641
0.5892657341883393,6.380007266998291
0.5892634256225009,6.380664348602295
0.589261130744379,6.38187575340271
0.5892588231961222,6.382525444030762
0.5892565293406582,6.383785009384155
0.589254222809264,6.3844077587127686
0.5892519299757423,6.385650873184204
0.5892496244604924,6.3862457275390625
0.5892473326481982,6.38746976852417
0.5892450281483748,6.388077259063721
0.5892427373565937,6.3893280029296875
0.5892404338714803,6.389968156814575
0.5892381440994987,6.391197681427002
0.589235841628379,6.391810178756714
0.5892335528754841,6.393149375915527
0.5892312514176429,6.393813371658325
0.5892289636831224,6.395040035247803
0.5892266632378446,6.395674467086792
0.5892243765209874,6.396891832351685
0.5892220770875591,6.397536516189575
0.5892197913876539,6.398777961730957
0.5892174929653622,6.399418115615845
0.5892152082816993,6.400659084320068
0.589212910869831,6.401268243789673
0.5892106272017008,6.402661561965942
0.5892083307995444,6.40330958366394
0.5892060481462383,6.404626369476318
0.5892037527530825,6.405232667922974
0.5892014711138924,6.406511306762695
0.5891991767290264,6.407132148742676
0.5891968961032455,6.408399343490601
0.5891946027259597,6.409081220626831
0.589192323112881,6.410304546356201
0.5891900307424663,6.410959482192993
0.5891877521413836,6.412214994430542
0.5891854607771317,6.41292142868042
0.58918318318734,6.4141154289245605
0.589180892828543,6.414749622344971
0.589178616249338,6.4160096645355225
0.5891763268952889,6.4166481494903564
0.5891740513259665,6.417893171310425
0.589171762975959,6.418487548828125
0.5891694884158162,6.419746160507202
0.5891672010691444,6.4203643798828125
0.5891649275174786,6.421660661697388
0.589162641173438,6.4222893714904785
0.5891603686295472,6.423536777496338
0.5891580832874334,6.424146890640259
0.5891558117506169,6.425396919250488
0.5891535274097262,6.426008701324463
0.5891512568792833,6.42722749710083
0.5891489735389127,6.427847146987915
0.589146704014144,6.429096937179565
0.5891444216735915,6.429721355438232
0.5891421531537976,6.430964469909668
0.5891398718123617,6.431596040725708
0.5891376042968443,6.4328320026397705
0.5891353239538242,6.4334259033203125
0.5891330574418855,6.434659242630005
0.589130778096581,6.435247898101807
0.5891285125875244,6.4365081787109375
0.5891262342392358,6.437125205993652
0.5891239697323647,6.438373804092407
0.5891216923803937,6.43903374671936
0.5891194288750123,6.440268516540527
0.5891171525186605,6.4409449100494385
0.589114890014074,6.442147970199585
0.5891126146526443,6.4427900314331055
0.5891103531481583,6.44400429725647
0.5891080787809537,6.444674253463745
0.5891058182758747,6.445875406265259
0.5891035449021993,6.44647479057312
0.5891012853958342,6.447702169418335
0.5890990130149926,6.448296785354614
0.5890967545066492,6.449604034423828
0.5890944831179468,6.450218677520752
0.5890922256069334,6.4515485763549805
0.5890899552096761,6.4521684646606445
0.5890876986953019,6.453461170196533
0.5890854292887964,6.45409083366394
0.5890831737703711,6.455304384231567
0.5890809053539247,6.455938816070557
0.5890786508307586,6.457158327102661
0.5890763834036795,6.457752466201782
0.5890741298750838,6.458999395370483
0.5890718634366806,6.45962929725647
0.589069610901967,6.4608728885650635
0.589067345451549,6.461486339569092
0.58906509391003,6.46271824836731
0.5890628294469075,6.463310718536377
0.589060578897896,6.464541912078857
0.5890583154213795,6.465139627456665
0.5890560658641892,6.46635890007019
0.5890538033735905,6.466999769210815
0.5890515548075359,6.468283176422119
0.5890492933021666,6.468967437744141
0.5890470457265629,6.470208406448364
0.5890447852057357,6.470852851867676
0.5890425386198985,6.472066402435303
0.5890402790829271,6.472748517990112
0.5890380334861729,6.4739625453948975
0.5890357749323714,6.474604845046997
0.5890335303240172,6.475822925567627
0.5890312727527001,6.47641921043396
0.5890290291320636,6.477703809738159
0.5890267725425465,6.478291034698486
0.589024529908946,6.47957444190979
0.589022274300545,6.480170488357544
0.5890200326532997,6.481410264968872
0.5890177780253314,6.482017517089844
0.589015537363761,6.483320951461792
0.589013283715543,6.48395037651062
0.5890110440389676,6.485171794891357
0.5890087913698177,6.485765218734741
0.5890065526775589,6.486979961395264
0.5890043009867957,6.487610578536987
0.5890020632781747,6.488849401473999
0.5889998125651181,6.489460229873657
0.5889975758394573,6.490690231323242
0.5889953261034271,6.491288185119629
0.5889930903600494,6.4925453662872314
0.5889908416003662,6.493135213851929
0.5889886068385956,6.494366884231567
0.588986359054581,6.4949986934661865
0.5889841252737412,6.496250629425049
0.5889818784647171,6.496905326843262
0.5889796456641336,6.4981160163879395
0.5889773998294227,6.498767375946045
0.588975168008421,6.500034332275391
0.5889729231473465,6.500689268112183
0.5889706923052526,6.501921653747559
0.5889684484171387,6.502554893493652
0.5889662185532797,6.503793239593506
0.5889639756374508,6.504378795623779
0.5889617467511541,6.505657196044922
0.5889595048069362,6.506247282028198
0.5889572768975299,6.507485866546631
0.5889550359242481,6.50809121131897
0.5889528089910614,6.509380578994751
0.5889505689880428,6.510010480880737
0.5889483430304048,6.511270523071289
0.5889461039969766,6.511932611465454
0.5889438790142176,6.513180494308472
0.5889416409497076,6.513783931732178
0.5889394169411585,6.515038251876831
0.5889371798448954,6.515684366226196
0.5889349568098873,6.516938209533691
0.5889327206812002,6.517549991607666
0.5889304986190654,6.518784999847412
0.5889282634572842,6.519434213638306
0.5889260423673555,6.520725965499878
0.5889238081718106,6.521406412124634
0.5889215880534211,6.522643089294434
0.5889193548234439,6.523242712020874
0.5889171356759277,6.524516582489014
0.58891490341085,6.525131940841675
0.5889126852335417,6.5264012813568115
0.5889104539326957,6.527039527893066
0.5889082367249305,6.528308153152466
0.5889060063876496,6.528986930847168
0.5889037901487636,6.530237197875977
0.588901560774381,6.530889987945557
0.5888993455037108,6.532118558883667
0.5888971170915615,6.532808542251587
0.5888949027884439,6.534121513366699
0.5888926753378626,6.534772634506226
0.5888904620016356,6.536027908325195
0.5888882355119581,6.536671161651611
0.5888860231419603,6.53788685798645
0.5888838107643729,6.53960108757019
0.5888815862995146,6.541261196136475
0.5888791536347278,6.542968511581421
0.5888771647077284,6.544645309448242
0.5888747195655255,6.546008825302124
0.5888727314810492,6.546597719192505
0.5888702875074459,6.547925710678101
0.5888683003816536,6.548529148101807
0.588865857370515,6.549709320068359
0.5888638712027239,6.550349473953247
0.5888614291533926,6.55148458480835
0.5888594439429418,6.55211615562439
0.5888570028547611,6.5532615184783936
0.5888550186009902,6.553941965103149
0.5888525784733044,6.555035829544067
0.5888505951755537,6.555753946304321
0.5888481560077073,6.5567779541015625
0.5888461736653176,6.557522773742676
0.5888437354566559,6.558515787124634
0.588841754068969,6.5592875480651855
0.5888393168188379,6.560274600982666
0.5888373363851958,6.561058521270752
0.588834900092942,6.562006950378418
0.5888329206126874,6.562838315963745
0.5888304852776582,6.563756227493286
0.5888285067501344,6.564669609069824
0.5888260723716776,6.565541744232178
0.588824094796229,6.566517114639282
0.5888216613736926,6.567404270172119
0.588819684749664,6.568356037139893
0.5888172522823975,6.56921911239624
0.5888152766091337,6.570207118988037
0.5888128450964868,6.570996522903442
0.5888108703733339,6.572062730789185
0.5888084398146566,6.5727832317352295
0.5888064660409614,6.57390284538269
0.5888040364356047,6.574549674987793
0.5888020636107146,6.575753450393677
0.5887996349580302,6.576362371444702
0.5887976630812924,6.577590703964233
0.5887952353806325,6.578198432922363
0.5887932644513958,6.579433917999268
0.588790837702113,6.580103635787964
0.5887888677197264,6.581305503845215
0.5887864419211741,6.58196759223938
0.5887844728849874,6.583139181137085
0.5887820480365199,6.583815574645996
0.588780079945883,6.5850324630737305
0.5887776560468548,6.585660696029663
0.5887756889011191,6.586874008178711
0.5887732659508854,6.587484121322632
0.5887712997494022,6.5887346267700195
0.588768877747319,6.5893683433532715
0.5887669124894407,6.590636491775513
0.5887644914348642,6.591264963150024
0.5887625271199434,6.5925209522247314
0.5887601070122309,6.593130111694336
0.5887581436396211,6.594385623931885
0.5887557244781303,6.595044374465942
0.5887537620471853,6.5962700843811035
0.5887513438312748,6.5969343185424805
0.5887493823413492,6.598140716552734
0.5887469650703776,6.598828315734863
0.5887450045208271,6.600075960159302
0.588742588194154,6.600750207901001
0.5887406285843342,6.601962327957153
0.5887382132013198,6.602582216262817
0.5887362545305871,6.603852987289429
0.5887338400905922,6.60444450378418
0.5887318823583038,6.605689525604248
0.5887294688606897,6.606278896331787
0.5887275120662033,6.607521057128906
0.588725099510332,6.608126163482666
0.5887231436530059,6.609393835067749
0.5887207320382402,6.610030889511108
0.5887187771174334,6.611251354217529
0.5887163664431361,6.6118834018707275
0.588714412458208,6.6131298542022705
0.5887120027237431,6.61379861831665
0.588710049674054,6.615011692047119
0.5887076408787861,6.615630388259888
0.5887056887636966,6.616863965988159
0.5887032809069905,6.617459058761597
0.5887013297258621,6.618708610534668
0.5886989228070836,6.619309186935425
0.5886969725592781,6.620599985122681
0.5886945665777933,6.621233701705933
0.5886926172626735,6.62245512008667
0.5886902122178491,6.623079299926758
0.5886882638347781,6.6243062019348145
0.5886858597259815,6.624963045120239
0.5886839122743233,6.626177072525024
0.5886815091009228,6.62681770324707
0.5886795625800412,6.6280741691589355
0.5886771603414054,6.628730535507202
0.5886752147506659,6.62996506690979
0.5886728134461637,6.630600690841675
0.5886708687849318,6.631826639175415
0.5886684684139335,6.632425546646118
0.5886665246815753,6.6336517333984375
0.5886641252434508,6.634239673614502
0.5886621824393332,6.635455846786499
0.588659783933454,6.636059284210205
0.5886578420569445,6.637364625930786
0.5886554444826818,6.637996435165405
0.588653503533148,6.639254093170166
0.5886511068898743,6.639902830123901
0.5886491668666852,6.64111590385437
0.5886467711537732,6.641749620437622
0.5886448320562979,6.64298939704895
0.588642437273121,6.643611907958984
0.5886404991007291,6.644847631454468
0.5886381052466614,6.645488500595093
0.5886361679987235,6.646800756454468
0.5886337750731393,6.647406101226807
0.5886318387490265,6.648662567138672
0.5886294467513012,6.649268388748169
0.5886275113503848,6.6505067348480225
0.5886251202798941,6.651146650314331
0.5886231858015465,6.652375936508179
0.5886207956576667,6.653026819229126
0.5886188621012607,6.654233455657959
0.5886164728833687,6.654866695404053
0.5886145402482775,6.656085729598999
0.5886121519557511,6.6567347049713135
0.5886102202413487,6.657962799072266
0.5886078328735657,6.658599853515625
0.5886059020792267,6.659841775894165
0.588603515635566,6.660428524017334
0.5886015857606656,6.661717176437378
0.5885992002405064,6.662315607070923
0.5885972712844202,6.663564205169678
0.5885948866871425,6.664179086685181
0.5885929586492469,6.665433168411255
0.588590574974231,6.6660661697387695
0.5885886478539027,6.667270660400391
0.58858626510053,6.667907476425171
0.5885843388971468,6.6691601276397705
0.5885819570647987,6.669785737991333
0.5885800317777384,6.671013355255127
0.588577650865797,6.671637773513794
0.5885757264944387,6.672871351242065
0.5885733465022869,6.673506498336792
0.5885714230460094,6.674742221832275
0.5885690439730307,6.675324201583862
0.5885671214312141,6.676572799682617
0.5885647432767923,6.677168607711792
0.588562821648817,6.6785242557525635
0.5885604444123367,6.6791603565216064
0.5885585236975838,6.680419921875
0.5885561473784301,6.681105613708496
0.588554227576281,6.682331562042236
0.5885518521738395,6.682955265045166
0.5885499332836766,6.684219121932983
0.5885475587973337,6.684880495071411
0.5885456408185393,6.686122179031372
0.5885432672476821,6.686749696731567
0.5885413501796402,6.688010215759277
0.5885389775236556,6.688648462295532
0.5885370613657498,6.689873933792114
0.5885346896240262,6.690472364425659
0.5885327743756409,6.6917078495025635
0.5885304035475668,6.692285537719727
0.5885284892080872,6.693535327911377
0.5885261192930517,6.694141864776611
0.5885242058618635,6.6954731941223145
0.5885218368592564,6.696099758148193
0.5885199243357457,6.6973724365234375
0.5885175562449574,6.698024749755859
0.588515644628511,6.699286460876465
0.5885132774489324,6.699918508529663
0.5885113667389378,6.701139688491821
0.58850900046996,6.701751470565796
0.5885070906658052,6.702972173690796
0.5885047253068205,6.703594446182251
0.588502816407894,6.704831600189209
0.588500451958295,6.705416679382324
0.5884985439639858,6.706655025482178
0.5884961804231655,6.707249641418457
0.5884942733328636,6.708555459976196
0.5884919107002159,6.709176778793335
0.5884900045133112,6.710447788238525
0.5884876427882302,6.71108341217041
0.5884857375041138,6.712324380874634
0.5884833766859947,6.712985992431641
0.5884814723040578,6.71418309211731
0.5884791123922957,6.714788198471069
0.5884772089119303,6.716019868850708
0.5884748499059215,6.716655969619751
0.5884729473265202,6.717870712280273
0.5884705892256611,6.718455791473389
0.5884686875466171,6.719693183898926
0.5884663303503046,6.7202770709991455
0.5884644295710115,6.721522092819214
0.5884620732786437,6.722111701965332
0.5884601733984958,6.723339080810547
0.5884578180094707,6.723965167999268
0.5884559190278629,6.7251904010772705
0.5884535645415794,6.725794076919556
0.5884516664579068,6.727093696594238
0.5884493128737645,6.727724075317383
0.588447415687423,6.728972911834717
0.5884450630048216,6.729606628417969
0.5884431667152081,6.730846881866455
0.5884408149335482,6.7314417362213135
0.5884389195400594,6.732683420181274
0.588436568658742,6.733270883560181
0.588434674160776,6.734508752822876
0.5884323241792028,6.735101222991943
0.5884304305761575,6.736346483230591
0.5884280814937306,6.737017869949341
0.5884261887850047,6.738176584243774
0.5884238406011268,6.738835096359253
0.5884219487861199,6.740081787109375
0.5884196015001945,6.740747928619385
0.5884177105783063,6.741971015930176
0.5884153641897372,6.7425806522369385
0.5884134741603682,6.743899583816528
0.5884111286685595,6.7445549964904785
0.5884092395311109,6.745797872543335
0.5884068949354679,6.746382713317871
0.5884050066893408,6.747609376907349
0.588402662989269,6.748201370239258
0.5884007756338661,6.74947190284729
0.5883984328287716,6.7501044273376465
0.5883965463634949,6.75135064125061
0.5883942044527843,6.75199031829834
0.5883923188770377,6.753209114074707
0.588389977860118,6.753851652145386
0.5883880931733052,6.75508975982666
0.5883857530495843,6.755707263946533
0.5883838692511094,6.756973028182983
0.5883815300199957,6.757627487182617
0.5883796471092635,6.758833408355713
0.5883773087701658,6.759466171264648
0.5883754267465819,6.760713815689087
0.5883730892989095,6.761324405670166
0.5883712081618802,6.762553453445435
0.588368871605043,6.763159990310669
0.5883669913539747,6.764418840408325
0.5883646556873832,6.765079736709595
0.588362776321683,6.766347885131836
0.5883604415447483,6.766988039016724
0.588358563063824,6.768214702606201
0.5883562291759576,6.768876314163208
0.5883543515792171,6.770086765289307
0.5883520185798313,6.770718336105347
0.5883501418666836,6.771939516067505
0.5883478097551911,6.772601366043091
0.5883459339250454,6.773839712142944
0.5883436027008592,6.7744176387786865
0.5883417277531255,6.775657892227173
0.5883393974156595,6.776262044906616
0.5883375233497482,6.777613162994385
0.5883351938984167,6.77820897102356
0.5883333207137389,6.779429912567139
0.5883309921479567,6.780054569244385
0.5883291198439238,6.781296014785767
0.5883267921631063,6.7819178104400635
0.5883249207391303,6.783138751983643
0.5883225939426936,6.783772706985474
0.5883207233981872,6.785060167312622
0.5883183974855476,6.7857067584991455
0.5883165278199239,6.786975383758545
0.5883142027904987,6.7876036167144775
0.5883123340031714,6.788847923278809
0.5883100098563777,6.789494037628174
0.5883081419467612,6.790721416473389
0.5883058186820175,6.791319847106934
0.5883039516495264,6.792584657669067
0.5883016292662512,6.793168544769287
0.5882997631103007,6.79440450668335
0.5882974416079132,6.7950356006622314
0.5882955763279196,6.796246767044067
0.5882932557058396,6.796894311904907
0.5882913913012191,6.7980968952178955
0.5882890715588667,6.798719882965088
0.5882872080290362,6.799962282180786
0.5882848891872556,6.801682472229004
0.5882828061887203,6.803327322006226
0.5882807234630761,6.80504035949707
0.5882786265832332,6.806689023971558
0.5882765445370218,6.807328224182129
0.5882744484825442,6.808593034744263
0.5882723674877436,6.8092217445373535
0.5882702723025525,6.810542583465576
0.5882681921877058,6.811193227767944
0.5882660978712156,6.812426328659058
0.5882640186357413,6.813082218170166
0.5882619251873773,6.814308404922485
0.5882598468306947,6.814952373504639
0.5882577542498825,6.816169261932373
0.5882556767714112,6.816807270050049
0.5882535850575767,6.818019866943359
0.5882515084567371,6.818647861480713
0.5882494176093072,6.819889545440674
0.58824734188552,6.82050085067749
0.5882452519039216,6.821728229522705
0.5882431770566083,6.8223161697387695
0.5882410879402692,6.823540687561035
0.5882390139688516,6.8241496086120605
0.5882369257172,6.825383424758911
0.5882348526211006,6.826020240783691
0.588232765233565,6.827228784561157
0.588230693012207,6.827860593795776
0.5882286064882168,6.829107999801636
0.5882265351410234,6.8297388553619385
0.5882244494800085,6.830970764160156
0.5882223790064038,6.831604242324829
0.5882202942077943,6.832834005355835
0.588218224607203,6.833434343338013
0.5882161406704298,6.834657907485962
0.5882140719422766,6.835244417190552
0.5882119888667714,6.836469650268555
0.5882099210104822,6.83710789680481
0.5882078387956766,6.8383331298828125
0.5882057718106775,6.838988304138184
0.5882036904560038,6.840218544006348
0.5882016243417214,6.840903282165527
0.5881995438466129,6.842097997665405
0.5881974786024744,6.842730522155762
0.5881953989663642,6.84396767616272
0.5881933345917976,6.844605207443237
0.5881912558141198,6.845831871032715
0.5881891923085529,6.8464226722717285
0.588187114388742,6.847625732421875
0.5881850517516041,6.848246812820435
0.5881829746890951,6.849485397338867
0.588180912919815,6.850096225738525
0.5881788367140437,6.851312637329102
0.5881767758120513,6.851956129074097
0.5881747004624536,6.853175163269043
0.5881726404271794,6.853808879852295
0.5881705659331917,6.855040073394775
0.5881685067640668,6.855661153793335
0.5881664331251261,6.856909990310669
0.5881643748215818,6.857523441314697
0.5881623020371259,6.858740329742432
0.5881602445985938,6.859344244003296
0.588158172668061,6.860617637634277
0.5881561160939739,6.861254692077637
0.5881540450168027,6.862476587295532
0.5881519893065934,6.86310338973999
0.5881499190822228,6.864318370819092
0.5881478642353247,6.8649961948394775
0.5881457948631947,6.866181373596191
0.588143740879042,6.866820335388184
0.5881416723585925,6.868032217025757
0.5881396192366194,6.868693590164185
0.5881375515672914,6.869941711425781
0.5881354993069333,6.870553493499756
0.5881334324881677,6.871789455413818
0.5881313810888601,6.8723859786987305
0.5881293151200987,6.873622179031372
0.5881272645812774,6.874209642410278
0.5881251994619626,6.8754472732543945
0.5881231497830645,6.876081228256226
0.5881210855126392,6.87731146812439
0.588119036693101,6.877950429916382
0.5881169732710081,6.879190444946289
0.5881149253102679,6.879822492599487
0.5881128627359512,6.881106376647949
0.5881108156334469,6.881742477416992
0.5881087539063508,6.88297176361084
0.5881067076615211,6.883605480194092
0.5881046467810906,6.884832859039307
0.5881026013933744,6.885457515716553
0.5881005413590547,6.886681318283081
0.588098496827892,6.8872740268707275
0.5880964376391287,6.888518810272217
0.5880943939639597,6.889166355133057
0.588092335620199,6.890486478805542
0.5880902928004643,6.891150951385498
0.5880882353011534,6.892412185668945
0.5880861933362942,6.893066883087158
0.5880841366808802,6.8942646980285645
0.5880820955703382,6.894911527633667
0.5880800397582691,6.89613151550293
0.5880779995014866,6.896779775619507
0.5880759445322106,6.89798641204834
0.5880739051286302,6.898606538772583
0.5880718510015963,6.899853944778442
0.5880698124506614,6.900440692901611
0.5880677591653187,6.901695013046265
0.5880657214664731,6.902278184890747
0.5880636690222716,6.903514385223389
0.5880616321749592,6.904104232788086
0.5880595805713494,6.905336618423462
0.5880575445750152,6.905986070632935
0.588055493811448,6.907191514968872
0.5880534586655374,6.907817602157593
0.5880514087414637,6.909060716629028
0.5880493744454224,6.909691333770752
0.5880473253602942,6.910910367965698
0.5880452919135686,6.911536693572998
0.5880432436668384,6.912759780883789
0.5880412110688751,6.913365125656128
0.5880391636599958,6.914570331573486
0.5880371319102421,6.915169954299927
0.5880350853386669,6.916391134262085
0.5880330544365706,6.917043447494507
0.5880310087017535,6.918242454528809
0.5880289786467631,6.918885231018066
0.5880269337481583,6.92012095451355
0.5880249045397224,6.920783281326294
0.5880228604767849,6.9219911098480225
0.5880208321143527,6.922611713409424
0.5880187888865378,6.923833847045898
0.5880167613695594,6.924415111541748
0.588014718976323,6.925656080245972
0.5880126923042484,6.926260948181152
0.5880106507450465,6.927496433258057
0.5880086249173267,6.928104877471924
0.5880065841916168,6.929353475570679
0.5880045592077029,6.929999113082886
0.5880025193149416,6.931223630905151
0.5880004951742859,6.931886434555054
0.5879984561139313,6.9331371784210205
0.5879964328159856,6.933752059936523
0.5879943945874961,6.934967517852783
0.5879923721317134,6.9356324672698975
0.5879903347345476,6.936878681182861
0.5879883131203812,6.937474966049194
0.5879862765539988,6.93874979019165
0.5879842557809022,6.939355373382568
0.5879822200447627,6.94063663482666
0.5879802001121905,6.941247224807739
0.5879781652057541,6.942480564117432
0.5879761461131611,6.943093538284302
0.5879741120358887,6.944310665130615
0.5879720937827301,6.944969892501831
0.5879700605340827,6.946176052093506
0.5879680431198144,6.946814060211182
0.5879660106992539,6.948032855987549
0.587963994123332,6.94867730140686
0.5879619625303207,6.949910640716553
0.5879599467922019,6.950518369674683
0.5879579160262027,6.951747417449951
0.5879559011253443,6.952333927154541
0.5879538711858202,6.953578472137451
0.5879518571216799,6.954176902770996
0.5879498280080945,6.955387830734253
0.5879478147801307,6.95602560043335
0.5879457864919484,6.957239389419556
0.5879437740996195,6.957870244979858
0.5879417466363048,6.959108352661133
0.5879397350790704,6.9597389698028564
0.5879377084400885,6.960983037948608
0.587935697717408,6.9616241455078125
0.5879336719022247,6.962843894958496
0.5879316620135585,6.963443756103516
0.5879296370216396,6.96470046043396
0.5879276279664482,6.965306043624878
0.5879256037972607,6.966514587402344
0.5879235955750051,6.967129468917847
0.5879215722280158,6.968338966369629
0.587919564838158,6.969023704528809
0.5879175423128346,6.97030782699585
0.5879155357548366,6.970963716506958
0.5879135140506471,6.972191333770752
0.5879115083239714,6.972836971282959
0.5879094874403843,6.9740519523620605
0.5879074825444943,6.974687576293945
0.5879054624809787,6.9759039878845215
0.5879034584153376,6.976538419723511
0.5879014391713628,6.977749586105347
0.5878994359354353,6.97835373878479
0.5878974175104714,6.979587554931641
0.5878954151037215,6.980195045471191
0.587893397497239,6.98143196105957
0.5878913959191316,6.982065677642822
0.5878893791306016,6.98326563835144
0.5878873783806028,6.983918190002441
0.5878853624094962,6.985124111175537
0.5878833624870716,6.985757827758789
0.5878813473328608,6.98696494102478
0.587879348237477,6.987605333328247
0.5878773338996341,6.988846063613892
0.5878753356307581,6.98945426940918
0.587873322108756,6.9906909465789795
0.5878713246658552,6.991297721862793
0.5878693119591671,6.992547273635864
0.5878673153417094,6.993145942687988
0.5878653034498093,6.994366884231567
0.5878633076572632,6.9950010776519775
0.5878612965796253,6.996214389801025
0.5878593016114596,6.9968719482421875
0.5878572913475584,6.998067617416382
0.5878552972032426,6.998694658279419
0.5878532877525535,6.999928712844849
0.5878512944315574,7.000563144683838
0.5878492857935561,7.001776218414307
0.5878472932953497,7.002371072769165
0.5878452854695124,7.003593444824219
0.5878432937935669,7.004185199737549
0.5878412867793701,7.005415916442871
0.5878392959251566,7.006052017211914
0.5878372897220775,7.007261276245117
0.5878352996890676,7.007909059524536
0.5878332942965837,7.00913667678833
0.5878313050842501,7.009773015975952
0.5878293005018392,7.010989665985107
0.5878273121096542,7.011640787124634
0.5878253083367952,7.0128655433654785
0.5878233207642322,7.013463735580444
0.5878213178004039,7.0146825313568115
0.5878193310469362,7.015264511108398
0.5878173288916182,7.016510486602783
0.5878153429567201,7.0171449184417725
0.5878133416093921,7.018367052078247
0.5878113564925381,7.019018888473511
0.5878093559526808,7.020324468612671
0.5878073716533458,7.0210301876068115
0.5878053719204399,7.022200345993042
0.5878033884380998,7.0228283405303955
0.5878013895116263,7.024048805236816
0.587799406845757,7.024691343307495
0.587797408725198,7.025875806808472
0.587795426875276,7.026514530181885
0.5877934295601135,7.027726411819458
0.5877914485256156,7.028318643569946
0.5877894520153326,7.029573917388916
0.5877874717957362,7.03018593788147
0.5877854760898158,7.031412363052368
0.5877834966845987,7.032070159912109
0.5877815017825244,7.0332794189453125
0.5877795231911652,7.03392481803894
0.5877775290924212,7.035254955291748
0.5877755513143986,7.035888671875
0.5877735580184694,7.037126064300537
0.5877715810532627,7.037765264511108
0.5877695885596333,7.038992404937744
0.587767612406722,7.0396223068237305
0.587765620714878,7.0408666133880615
0.5877636453737426,7.0415027141571045
0.5877616544831699,7.042713165283203
0.5877596799532909,7.043298006057739
0.5877576898634759,7.044544458389282
0.5877557161443344,7.045156717300415
0.587753726854764,7.046387434005737
0.5877517539458419,7.047022819519043
0.5877497654560033,7.048252820968628
0.5877477933567823,7.048934698104858
0.5877458056661633,7.050237417221069
0.5877438343761262,7.05089545249939
0.5877418474842152,7.052137136459351
0.5877398770028447,7.052801132202148
0.5877378909091303,7.053992033004761
0.5877359212359099,7.054621934890747
0.5877339359398813,7.055873394012451
0.5877319670742951,7.056503057479858
0.587729982575442,7.057717800140381
0.5877280145169741,7.058312177658081
0.5877260308147864,7.059573650360107
0.5877240635629218,7.0601770877838135
0.5877220806568901,7.06141996383667
0.5877201142111141,7.062049150466919
0.5877181321007294,7.063286781311035
0.5877161664605278,7.063922882080078
0.5877141851452815,7.065178632736206
0.5877122203101404,7.0658488273620605
0.5877102397895243,7.06710147857666
0.5877082757589304,7.067731142044067
0.5877062960324368,7.068974733352661
0.5877043328058772,7.069612979888916
0.5877023538729993,7.070833683013916
0.5877003914499614,7.071462392807007
0.5876984133101922,7.072693109512329
0.5876964516901642,7.073327302932739
0.5876944743429974,7.074556112289429
0.5876925135254678,7.0751707553863525
0.5876905369703977,7.076397657394409
0.5876885769548553,7.077059030532837
0.5876866011913762,7.078250408172607
0.5876846419773107,7.078914165496826
0.5876826670049178,7.080139875411987
0.5876807085918188,7.080811500549316
0.5876787344100076,7.082010984420776
0.5876767767973656,7.082642316818237
0.587674803405632,7.083953857421875
0.5876728465929377,7.0845863819122314
0.5876708739907781,7.085810661315918
0.5876689179775226,7.086421489715576
0.5876669461644339,7.0876359939575195
0.587664990950109,7.088226795196533
0.5876630199255888,7.089480638504028
0.5876610655096863,7.090106725692749
0.5876590952732319,7.091341257095337
0.5876571416552447,7.091991186141968
0.5876551722063543,7.093200206756592
0.5876532193857754,7.093831300735474
0.5876512507239479,7.0950634479522705
0.5876492987002707,7.095697641372681
0.587647330825005,7.096922397613525
0.5876453795977233,7.097540378570557
0.587643412508519,7.098762512207031
0.5876414620771274,7.0993757247924805
0.5876394957734846,7.1006245613098145
0.5876375461374778,7.101278305053711
0.5876355806188968,7.102480173110962
0.5876336317777698,7.103109836578369
0.5876316670437514,7.104422092437744
0.5876297189970006,7.105451822280884
0.5876277554689902,7.107796669006348
0.5876258077941668,7.109090566635132
0.5876238449763493,7.110769033432007
0.5876218981512806,7.112433910369873
0.5876199361185118,7.113255262374878
0.5876179900843356,7.114695310592651
0.5876160288361132,7.115387439727783
0.5876140835923302,7.1166887283325195
0.587612123128154,7.117365837097168
0.5876101786742656,7.118659257888794
0.5876082189936358,7.119344234466553
0.5876062753291434,7.12065577507019
0.5876043164315607,7.121345281600952
0.5876023735559667,7.122621059417725
0.587600415440932,7.123296737670898
0.5875984733537389,7.124583959579468
0.587596516020754,7.125250577926636
0.5875945747214648,7.12658953666687
0.5875926181700314,7.127249002456665
0.5875906776581497,7.128528356552124
0.5875887218877703,7.129209995269775
0.5875867821627998,7.1305155754089355
0.5875848271729773,7.13118314743042
0.5875828882344224,7.132453203201294
0.5875809340246604,7.133133411407471
0.5875789958720257,7.13438606262207
0.5875770424418276,7.135066270828247
0.5875751050746184,7.13629674911499
0.5875731524234886,7.136992692947388
0.5875712158412104,7.138246774673462
0.5875692639686536,7.138927459716797
0.5875673281708127,7.140172481536865
0.5875653770763338,7.140876054763794
0.5875634420624365,7.14209508895874
0.587561491745541,7.142744302749634
0.5875595575150945,7.143975496292114
0.5875576079752883,7.1446356773376465
0.5875556745277998,7.145833253860474
0.5875537257645894,7.1464619636535645
0.5875517930995668,7.147692680358887
0.5875498451124588,7.148303031921387
0.5875479132294104,7.1496052742004395
0.5875459660179122,7.150238752365112
0.5875440349163465,7.151500463485718
0.5875420884799659,7.152141332626343
0.5875401581593922,7.153391122817993
0.5875382124976372,7.1540350914001465
0.5875362829575647,7.155245780944824
0.5875343380699439,7.155889272689819
0.5875324093098829,7.157106637954712
0.5875304651959055,7.15776515007019
0.5875285372153661,7.158958196640015
0.5875265938745412,7.159587144851685
0.5875246666730345,7.1608312129974365
0.587522724104872,7.161456108093262
0.5875207976819093,7.162678956985474
0.5875188558859197,7.163281202316284
0.5875169302410126,7.164506673812866
0.5875149892167062,7.165112018585205
0.5875130643493669,7.166330814361572
0.5875111240962554,7.166948556900024
0.5875092000059962,7.168164014816284
0.5875072605235909,7.168807029724121
0.5875053372099249,7.170039415359497
0.587503398497738,7.170675992965698
0.5875014759601785,7.171892404556274
0.5874995380177224,7.172523498535156
0.5874976162557835,7.173717737197876
0.5874956790825708,7.1743059158325195
0.5874937580957666,7.175518035888672
0.5874918216913109,7.176105737686157
0.5874899014791563,7.17733097076416
0.5874879658429711,7.177958011627197
0.5874860464049808,7.179185152053833
0.5874841115365806,7.179800271987915
0.5874821928722704,7.181025505065918
0.5874802587711695,7.181641101837158
0.5874783408800553,7.1828789710998535
0.587476407545769,7.183485984802246
0.5874744904273673,7.184721231460571
0.5874725578594107,7.185321092605591
0.5874706415132382,7.186546325683594
0.5874687097111275,7.1871209144592285
0.5874667941367013,7.188345193862915
0.5874648630999527,7.188992261886597
0.5874629482967907,7.190200567245483
0.5874610346763526,7.19193434715271
0.587458885030272,7.19356369972229
0.587457191118234,7.1941986083984375
0.5874550423058099,7.195420980453491
0.587453349231428,7.196043968200684
0.5874512011864227,7.197258949279785
0.5874495088777791,7.1978936195373535
0.587447361599714,7.199130535125732
0.5874456700563233,7.199745416641235
0.587443523544722,7.200997591018677
0.587441832766099,7.201610803604126
0.5874396870204858,7.202821493148804
0.5874379970061456,7.203465223312378
0.5874358520260455,7.204705476760864
0.5874341627755039,7.205298185348511
0.5874320185604417,7.206514358520508
0.5874303300732147,7.207103490829468
0.5874281866227162,7.2083213329315186
0.5874264988983202,7.208943605422974
0.5874243562119114,7.210174560546875
0.5874226692498635,7.210825681686401
0.5874205273270705,7.212050914764404
0.5874188411268881,7.212702512741089
0.587416699967238,7.2139060497283936
0.5874150145284386,7.2145020961761475
0.5874128741314584,7.215733528137207
0.5874111894535604,7.216320037841797
0.5874090498187777,7.217591762542725
0.5874073659012999,7.218197584152222
0.5874052270282429,7.219476699829102
0.5874035438707039,7.220081567764282
0.5874014057589011,7.221343994140625
0.5873997233608207,7.221971750259399
0.5873975860098006,7.223194599151611
0.5873959043706987,7.223827600479126
0.5873937677799909,7.225065231323242
0.5873920868993876,7.22567081451416
0.5873899510685214,7.226885557174683
0.5873882709459375,7.227479457855225
0.5873861358744435,7.228713750839233
0.5873844565094002,7.22931981086731
0.5873823221968086,7.2305450439453125
0.5873806435888272,7.231142997741699
0.5873785100346691,7.2323713302612305
0.587376832183272,7.233032941818237
0.5873746993870784,7.234223365783691
0.5873730222917877,7.234866380691528
0.5873708902530904,7.236079454421997
0.5873692139134291,7.23670220375061
0.5873670826317605,7.2379069328308105
0.5873654070472517,7.238518238067627
0.5873632765221442,7.239753723144531
0.5873616016923114,7.240339994430542
0.5873594719232978,7.2415666580200195
0.5873577978476653,7.242150545120239
0.5873556688342791,7.2433576583862305
0.5873539955123716,7.243988752365112
0.5873518672541463,7.245183706283569
0.5873501946854883,7.24579930305481
0.5873480671819584,7.247030019760132
0.5873463953660754,7.2476489543914795
0.5873442686167752,7.248903512954712
0.587342597553193,7.249525547027588
0.5873404715576576,7.250756025314331
0.587338801245902,7.251348257064819
0.5873366760036668,7.252596139907837
0.5873350064432645,7.253193616867065
0.5873328819538653,7.254413604736328
0.5873312131443436,7.255033493041992
0.5873290894073162,7.256255865097046
0.5873274213482023,7.25691819190979
0.5873252983630837,7.25812554359436
0.5873236310539051,7.258756875991821
0.5873215088202323,7.2600178718566895
0.5873198422605174,7.26067042350769
0.5873177207778276,7.261886835098267
0.587316054967105,7.262497901916504
0.5873139342349359,7.263716697692871
0.5873122691727349,7.264305353164673
0.5873101491906247,7.2655348777771
0.5873084848764746,7.266138076782227
0.5873063656439621,7.26741099357605
0.5873047020773925,7.268047571182251
0.5873025835940164,7.269266843795776
0.5873009207745579,7.26991605758667
0.5872988030398577,7.271125078201294
0.5872971409670406,7.271784782409668
0.5872950239805563,7.273000717163086
0.5872933626539119,7.273620367050171
0.5872912464151834,7.274833917617798
0.5872895858342431,7.275436162948608
0.5872874703428113,7.276687145233154
0.5872858105071068,7.277276277542114
0.5872836957625124,7.278500318527222
0.5872820366715763,7.279118299484253
0.5872799226733607,7.2803404331207275
0.5872782643267256,7.281008720397949
0.5872761510744305,7.282276391983032
0.5872744934716296,7.282944440841675
0.5872723809647973,7.284248352050781
0.5872707241053641,7.284913778305054
0.5872686123435371,7.286155462265015
0.5872669562270054,7.286761522293091
0.5872648452097267,7.288020372390747
0.5872631898356308,7.28866171836853
0.5872610795624437,7.289917945861816
0.5872594249303184,7.290529251098633
0.5872573154007668,7.291773796081543
0.5872556615101472,7.292365789413452
0.587253552723775,7.293641090393066
0.5872518995741968,7.294252395629883
0.5872497915305485,7.295467138290405
0.5872481391215474,7.296071290969849
0.5872460318201682,7.297305583953857
0.5872443801512808,7.297944784164429
0.5872422735917158,7.299189805984497
0.5872406226624787,7.299827814102173
0.5872385168442736,7.3010640144348145
0.5872368666542238,7.301689624786377
0.5872347615769249,7.302884340286255
0.5872331121256,7.3035101890563965
0.5872310077887537,7.304755449295044
0.587229359075692,7.305349111557007
0.587227255478845,7.306573152542114
0.5872256075035844,7.307158470153809
0.5872235046462843,7.3083765506744385
0.5872218574083639,7.3090410232543945
0.5872197552901578,7.310247421264648
0.5872181087891165,7.310887098312378
0.5872160074095532,7.312105417251587
0.5872143616449305,7.312769174575806
0.5872122610035581,7.313941717147827
0.5872106159748939,7.3145692348480225
0.5872085160712612,7.315783262252808
0.5872068717780962,7.316380977630615
0.5872047726117523,7.3176109790802
0.5872031290536269,7.318200588226318
0.5872010306241217,7.319438695907593
0.5871993878005773,7.320064544677734
0.5871972901074605,7.321324825286865
0.5871956480180385,7.32199764251709
0.5871935510608607,7.323242664337158
0.5871919097051029,7.323911905288696
0.5871898134834148,7.325164079666138
0.5871881728608637,7.325793027877808
0.5871860773742165,7.327046632766724
0.5871842189416612,7.328774929046631
0.5871823427323598,7.329431056976318
0.5871804850405747,7.330538511276245
0.5871786096130748,7.331258296966553
0.5871767526586208,7.332311153411865
0.5871748779592812,7.3330395221710205
0.5871730217416942,7.334057092666626
0.5871711477700657,7.33482551574707
0.5871692922888918,7.335816144943237
0.5871674190445256,7.336683034896851
0.5871655642993117,7.337533473968506
0.5871636917817591,7.3385093212127686
0.5871618377720522,7.339274644851685
0.5871599659808651,7.3403778076171875
0.587158112706213,7.341092824935913
0.5871562416409435,7.342325448989868
0.5871543891008939,7.342949390411377
0.5871525187610948,7.344192743301392
0.5871506669551961,7.344843626022339
0.58714879734042,7.346081733703613
0.5871469462682211,7.346716403961182
0.5871450773780216,7.347942113876343
0.5871432270390715,7.348567962646484
0.5871413588730022,7.349828243255615
0.5871395092668504,7.350433111190796
0.5871376418244655,7.351708173751831
0.5871357929506618,7.352314710617065
0.5871339262315158,7.353602647781372
0.5871320780896105,7.35421085357666
0.5871302120932584,7.355459690093994
0.5871283646828022,7.356081485748291
0.5871264994087992,7.357306718826294
0.587124652729343,7.357941389083862
0.5871227881772447,7.359215974807739
0.58712094222834,7.35984206199646
0.5871190783977024,7.361106634140015
0.587117233178901,7.361753225326538
0.5871153700692807,7.36296820640564
0.5871135255801349,7.363604307174683
0.5871116631910884,7.364849090576172
0.5871098194311507,7.365455865859985
0.5871079577622352,7.366709232330322
0.5871061147310586,7.3673155307769775
0.587104253781832,7.36863112449646
0.5871024114789697,7.369240760803223
0.5871005512489896,7.370466947555542
0.5870987096739954,7.371105194091797
0.5870968501628204,7.372333288192749
0.5870950093152483,7.373001575469971
0.5870931505224368,7.374197483062744
0.5870913104018415,7.374824047088623
0.5870894523269529,7.376073122024536
0.587087612932889,7.376746416091919
0.5870857555754826,7.377965211868286
0.5870839169075053,7.3785765171051025
0.5870820602671408,7.379939794540405
0.5870802223248061,7.380578994750977
0.5870783664010438,7.381815671920776
0.5870765291839074,7.382401943206787
0.5870746739763081,7.383662700653076
0.5870728374839262,7.384251117706299
0.5870709829920507,7.385497331619263
0.5870691472239805,7.386107683181763
0.5870672934473901,7.387322902679443
0.5870654584031884,7.387965202331543
0.5870636053414449,7.389198541641235
0.5870617710206695,7.38983678817749
0.5870599186733345,7.391072511672974
0.5870580850755434,7.391704797744751
0.5870562334421798,7.392940998077393
0.5870544005669308,7.393548011779785
0.5870525496471016,7.394783020019531
0.5870507174939537,7.395373106002808
0.5870488672872217,7.39666748046875
0.5870470358557338,7.397262334823608
0.5870451863616629,7.398527383804321
0.5870433556513944,7.399133205413818
0.5870415068695484,7.40037989616394
0.587039676880059,7.4010539054870605
0.5870378288100022,7.40228271484375
0.5870359995408523,7.40291428565979
0.5870341521821495,7.404181241989136
0.5870323236328993,7.404825448989868
0.5870304769851155,7.406038045883179
0.587028649155326,7.406644105911255
0.5870268032180268,7.4078710079193115
0.5870249761072595,7.408465623855591
0.5870231308800103,7.409724712371826
0.5870213044878267,7.410315990447998
0.587019459970194,7.411548614501953
0.5870176342961562,7.412137508392334
0.5870157904877067,7.413432836532593
0.5870139655313767,7.414073705673218
0.5870121224316771,7.415306329727173
0.5870102981926182,7.415952205657959
0.5870084558012356,7.417227506637573
0.5870066322790106,7.41785454750061
0.5870047905955131,7.419086933135986
0.5870029677896856,7.41974949836731
0.587001126813641,7.421015739440918
0.5869993047237749,7.421635150909424
0.5869974644547514,7.422879219055176
0.5869956430804111,7.4235076904296875
0.586993803517978,7.424746990203857
0.5869919828587277,7.425325393676758
0.5869901440024535,7.426564455032349
0.5869883240578586,7.427152395248413
0.5869864859073134,7.428561687469482
0.586984666676939,7.429201126098633
0.5869828292316922,7.430516719818115
0.5869810107151041,7.431159973144531
0.5869791739747262,7.432417631149292
0.5869773561714906,7.433077096939087
0.5869755201355521,7.434269428253174
0.5869737030452354,7.434897422790527
0.5869718677133072,7.436119079589844
0.5869700513354762,7.436809778213501
0.5869682167071297,7.437949180603027
0.5869664010413517,7.438585519790649
0.5869645671161585,7.439833641052246
0.5869627521620009,7.440420866012573
0.5869609189395333,7.441655397415161
0.5869591046965642,7.442242860794067
0.5869572721763944,7.443453788757324
0.5869554586441819,7.44406533241272
0.5869536268258828,7.445290803909302
0.5869518140039957,7.445929765701294
0.5869499828871402,7.447136402130127
0.5869481707751477,7.447779178619385
0.5869463403593096,7.44901180267334
0.5869445289567808,7.4496378898620605
0.5869426992415339,7.450863361358643
0.5869408885480386,7.451490163803101
0.5869390595329571,7.452778339385986
0.5869372495480657,7.453374862670898
0.5869354212327241,7.454600095748901
0.5869336119560067,7.455207824707031
0.5869317843399801,7.456429481506348
0.5869299757710078,7.45707631111145
0.5869281488538716,7.458318710327148
0.5869263409922153,7.458978891372681
0.5869245147735451,7.460257530212402
0.5869227076187767,7.460928916931152
0.5869208820981483,7.462168216705322
0.5869190756498399,7.4628214836120605
0.5869172508268298,7.464054107666016
0.5869154450845533,7.464730501174927
0.5869136209587386,7.465928792953491
0.5869118159220668,7.466548919677734
0.5869099924930241,7.467771291732788
0.58690818816153,7.468385934829712
0.586906365428837,7.469640731811523
0.5869045618020942,7.470280885696411
0.5869027397653288,7.471515655517578
0.5869009368429108,7.4721009731292725
0.5868991155016511,7.47335410118103
0.586897313283132,7.473979234695435
0.5868954926369565,7.475195646286011
0.5868936911219109,7.475822687149048
0.5868918711703986,7.477074146270752
0.5868900703584014,7.477684020996094
0.5868882511011313,7.478927850723267
0.5868864509917575,7.479525804519653
0.5868846324283096,7.480767488479614
0.5868828330211348,7.481380462646484
0.5868810151510888,7.4825968742370605
0.5868792164456887,7.483174800872803
0.5868773992686251,7.484426975250244
0.5868756012645763,7.485081195831299
0.5868737847800757,7.486282825469971
0.5868719874769545,7.48691725730896
0.5868701716845979,7.488129138946533
0.5868683750819814,7.488773584365845
0.5868665599813501,7.490009307861328
0.5868647640788156,7.4906299114227295
0.5868629496694915,7.491857528686523
0.5868611544666168,7.492458343505859
0.5868593407481819,7.493672132492065
0.5868575462445449,7.494251251220703
0.5868557332165817,7.495486259460449
0.5868539394117608,7.49608302116394
0.586852127073852,7.497308015823364
0.5868503339674259,7.497947692871094
0.5868485223191549,7.499161958694458
0.5868467299107029,7.499806880950928
0.5868449189516528,7.501043796539307
0.5868431272407542,7.501676082611084
0.5868413169705091,7.502900838851929
0.5868395259567437,7.50350284576416
0.5868377163748878,7.5047287940979
0.5868359260578357,7.505321264266968
0.5868341171639536,7.506542444229126
0.5868323275431956,7.507155656814575
0.5868305193368719,7.5084617137908936
0.5868287304119886,7.509130239486694
0.5868269228928087,7.510356903076172
0.5868251346633815,7.511011362075806
0.5868233278309312,7.512226343154907
0.5868215402965413,7.512892007827759
0.5868197341504064,7.514094114303589
0.5868179473106361,7.514714956283569
0.5868161418504029,7.515934705734253
0.5868143557048344,7.516547679901123
0.5868125509300897,7.517775535583496
0.5868107654783055,7.518364906311035
0.5868089613886359,7.519612550735474
0.5868071766302192,7.520230293273926
0.5868053732252124,7.521459102630615
0.5868035891597463,7.52207088470459
0.5868017864389897,7.5232768058776855
0.586800003066058,7.52394700050354
0.5867982010291399,7.5251641273498535
0.5867964183483265,7.525795936584473
0.5867946169948351,7.527034044265747
0.5867928350057245,7.527659177780151
0.5867910343352487,7.528906345367432
0.5867892530374254,7.529525279998779
0.5867874530495542,7.53076958656311
0.5867856724426035,7.5313990116119385
0.5867838731369264,7.532643556594849
0.5867820932204335,7.533236265182495
0.58678029459654,7.534472942352295
0.5867785153700908,7.535104274749756
0.5867767174275714,7.536325454711914
0.586774938890752,7.536986589431763
0.5867731416291967,7.538219928741455


==> n17/slow_stale_grads_n17_lr_005.csv <==
testing_loss,times
0.6930417240487791,0.0
0.6929358806101177,0.0006327629089355469
0.6928306838577329,0.0018057823181152344
0.6927251903850666,0.0025522708892822266
0.6926203370199365,0.0035676956176757812
0.6925151923573476,0.0043942928314208984
0.6924106811643521,0.005330562591552734
0.6923058840821406,0.0062825679779052734
0.6922017138480056,0.007128238677978516
0.6920972631183397,0.008184194564819336
0.691993432631741,0.008898496627807617
0.6918893270286914,0.010035037994384766
0.6917858350802869,0.010697364807128906
0.6916820733798628,0.011937379837036133
0.6915789187623259,0.012629032135009766
0.6914754997425071,0.013821125030517578
0.6913726812505591,0.01449131965637207
0.6912696036913305,0.015766620635986328
0.6911671201217725,0.016452550888061523
0.6910643828051573,0.017613649368286133
0.6909622329569017,0.018263578414916992
0.6908598346669929,0.019451379776000977
0.690758017341095,0.020100116729736328
0.690655956864088,0.021332263946533203
0.6905544708637753,0.02198958396911621
0.6904527469880006,0.02322554588317871
0.690351591118704,0.0238950252532959
0.6902502026346564,0.025113582611083984
0.6901493757040396,0.025774478912353516
0.69004832140441,0.02704167366027832
0.6899478222223984,0.027697086334228516
0.6898471009021041,0.028928041458129883
0.689746928280914,0.029592037200927734
0.6896465387371278,0.03083968162536621
0.6895466914912942,0.03153228759765625
0.6894466325234744,0.032749176025390625
0.6893471094698791,0.03340554237365723
0.6892473798797976,0.0346064567565918
0.6891481798376969,0.03525900840759277
0.6890487784294682,0.03650856018066406
0.688949900220519,0.03716301918029785
0.688850825800628,0.03836464881896973
0.6887522682489149,0.03899717330932617
0.6886535196262439,0.040210723876953125
0.6885552815583056,0.04085230827331543
0.6884568575441619,0.04207611083984375
0.6883589377890157,0.04274415969848633
0.6882608371971579,0.0439760684967041
0.6881632345863261,0.04467272758483887
0.68806545623299,0.0458371639251709
0.6879681696005234,0.04649925231933594
0.6878707123044483,0.047765254974365234
0.6877737404869518,0.04846692085266113
0.6876766030694051,0.04966592788696289
0.6875799449060603,0.05031609535217285
0.6874831261908629,0.05149340629577637
0.6873867805234525,0.05211162567138672
0.6872902793370024,0.05330801010131836
0.6871942450099323,0.05391097068786621
0.6870980601812294,0.05513787269592285
0.6870023360415523,0.05578017234802246
0.6869064664022213,0.05698132514953613
0.6868110512996577,0.05764031410217285
0.6867154956839714,0.05883979797363281
0.6866203884709325,0.0594942569732666
0.6865251457158341,0.06070208549499512
0.6864303452474425,0.061372995376586914
0.6863354141925683,0.06258296966552734
0.6862409193266783,0.06320428848266602
0.6861462988143792,0.0644843578338623
0.6860521084115987,0.06513810157775879
0.6859577972869615,0.06639838218688965
0.6858639102106707,0.06703519821166992
0.6857699073215396,0.06824088096618652
0.6856763224379112,0.0688621997833252
0.6855826266349077,0.07005715370178223
0.6854893428129263,0.07073044776916504
0.6853959529494691,0.07194280624389648
0.6853029690609505,0.07263422012329102
0.685209883993276,0.07378578186035156
0.6851171989128839,0.07446503639221191
0.6850244175000655,0.07566976547241211
0.6849320301053314,0.07634830474853516
0.6848395512092977,0.07754373550415039
0.6847474603806377,0.07819652557373047
0.6846552828661912,0.07941579818725586
0.6845634874869231,0.0800333023071289
0.6844716102217588,0.0812382698059082
0.6843801091781202,0.08186697959899902
0.6842885310328428,0.08304929733276367
0.6841973232140055,0.08368492126464844
0.684106043062147,0.08490514755249023
0.6840151273602348,0.08556389808654785
0.683924144078271,0.08677077293395996
0.6838335193883752,0.08739852905273438
0.6837428318557428,0.08864331245422363
0.6836524970759367,0.0892953872680664
0.6835621041750491,0.09052157402038574
0.683472058206404,0.09113883972167969
0.6833819588226673,0.09240031242370605
0.683292200569266,0.09302020072937012
0.683202393591094,0.09421992301940918
0.6831129219600461,0.09487080574035645
0.683023406278876,0.09623003005981445
0.6829342201803313,0.09688806533813477
0.6828449946906373,0.09810376167297363
0.6827560930377993,0.0987241268157959
0.682667156637108,0.0999445915222168
0.6825785383462467,0.10061502456665039
0.6824898899351504,0.10176563262939453
0.6824015539256159,0.10242271423339844
0.6823131924077861,0.10360503196716309
0.6822251376020206,0.10428929328918457
0.6821370618842215,0.10550618171691895
0.6820492872077714,0.10615730285644531
0.6819614961998725,0.10735917091369629
0.6818740005813997,0.10797715187072754
0.6817864931963884,0.10916256904602051
0.6816992755676826,0.10977554321289062
0.6816120507216763,0.11097836494445801
0.6815251100176656,0.11162471771240234
0.6814381666299234,0.112823486328125
0.681351501788685,0.11346817016601562
0.6812648387816194,0.11472201347351074
0.6811784487443898,0.11538147926330566
0.6810920650435772,0.11664199829101562
0.6810059487547631,0.11731886863708496
0.6809198432889555,0.11853313446044922
0.6808339996961422,0.11918449401855469
0.6807481713972766,0.12043094635009766
0.6806625994512387,0.12107157707214355
0.6805770472544483,0.12226366996765137
0.6804917459091582,0.12287020683288574
0.680406468752781,0.1240839958190918
0.6803214369654174,0.12473893165588379
0.6802364337910062,0.12590360641479492
0.6801516705219635,0.12655329704284668
0.6800669402742956,0.1277611255645752
0.6799824444871907,0.12842369079589844
0.6798979861142759,0.1299152374267578
0.6798137567759572,0.13058900833129883
0.6797295692290464,0.13178682327270508
0.6796456053096013,0.13245701789855957
0.6795616875431945,0.13363409042358398
0.6794779880159557,0.1342792510986328
0.6793943389878109,0.13553476333618164
0.6793109028293643,0.13622212409973145
0.6792275215005037,0.13743185997009277
0.6791443476906946,0.13807988166809082
0.6790612330254131,0.1393134593963623
0.6789783205473525,0.13994812965393066
0.6788954715132236,0.14117646217346191
0.6788128193532945,0.14182019233703613
0.6787302349211777,0.14319729804992676
0.6786478420690412,0.14388370513916016
0.678565521213088,0.14510726928710938
0.6784833866616875,0.14575695991516113
0.6784013283593479,0.14698266983032227
0.6783194511049162,0.14763498306274414
0.6782376543369437,0.14898967742919922
0.6781560333790065,0.14965343475341797
0.6780744971294645,0.15088605880737305
0.6779931314708458,0.15153026580810547
0.6779118547271128,0.15283894538879395
0.6778307433739388,0.15349745750427246
0.6777497251267123,0.15472006797790527
0.6776688670884158,0.15538907051086426
0.6775881063317184,0.15664148330688477
0.6775075006210431,0.15729665756225586
0.6774269963522261,0.15849781036376953
0.6773466419852296,0.1591191291809082
0.6772663932049773,0.16033530235290527
0.6771862892010349,0.16097331047058105
0.6771062949133682,0.1621856689453125
0.6770264402951754,0.1627941131591797
0.6769466995074566,0.16401338577270508
0.6768670933010328,0.16468501091003418
0.6767876050239674,0.16588354110717773
0.676708246258658,0.1665482521057129
0.6766290095062989,0.1677541732788086
0.6765498972147778,0.16841840744018555
0.6764709110045278,0.16957592964172363
0.6763920442227995,0.17022466659545898
0.676313307575414,0.17142295837402344
0.6762346853428157,0.17203211784362793
0.676156197282405,0.17325592041015625
0.6760778186416078,0.17386221885681152
0.6759995781956394,0.17516374588012695
0.6759214421926504,0.17580461502075195
0.6758434483919507,0.17701363563537598
0.6757655540761136,0.17766857147216797
0.6756878059548699,0.17888689041137695
0.6756101523788661,0.17953872680664062
0.6755326489746278,0.1808321475982666
0.6754552351944777,0.18147659301757812
0.6753779755481574,0.18268179893493652
0.6753008006232202,0.18332505226135254
0.6752237837790946,0.18463516235351562
0.6751468467720694,0.18528127670288086
0.6750700717777809,0.1865215301513672
0.6749933717547055,0.18715834617614746
0.6749168376612618,0.18835783004760742
0.6748403736915144,0.18895649909973145
0.6747640795532889,0.19013023376464844
0.6746878507095867,0.19075584411621094
0.674611795584319,0.19196462631225586
0.6745358009427174,0.1926412582397461
0.6744599838915135,0.19379401206970215
0.6743842225314065,0.1944746971130371
0.6743086426187374,0.19570326805114746
0.6742331136228557,0.19640755653381348
0.674157769916558,0.1975705623626709
0.674082472370968,0.19820308685302734
0.6740073639422427,0.19941139221191406
0.673932296936346,0.20003390312194824
0.6738574228597577,0.20125222206115723
0.6737825854862887,0.20185470581054688
0.6737079448397638,0.20306086540222168
0.6736333361947888,0.20366907119750977
0.6735589280596158,0.20489120483398438
0.6734845472425304,0.20554590225219727
0.6734103707033564,0.2068626880645752
0.6733362168168842,0.20751619338989258
0.6732622709617149,0.20876860618591309
0.6731883431119043,0.20942234992980957
0.6731146270321017,0.21064138412475586
0.6730409243283247,0.21129465103149414
0.6729674371186043,0.2125558853149414
0.6728939586735532,0.2132127285003662
0.6728206994319821,0.21445560455322266
0.672747444361667,0.21512460708618164
0.6726744121896625,0.21634125709533691
0.6726013796134082,0.21697783470153809
0.6725285736157338,0.21816635131835938
0.6724557626561769,0.2187812328338623
0.6723831819409404,0.2199869155883789
0.6723105917240264,0.22066807746887207
0.6722382354026769,0.2218341827392578
0.6721658650576556,0.22250103950500488
0.6720937322449804,0.2236766815185547
0.6720215809044041,0.2243497371673584
0.6719496707185247,0.22553658485412598
0.6718777375182435,0.22618508338928223
0.6718060490806135,0.22738337516784668
0.671734333159771,0.2279973030090332
0.6716628655951717,0.22919058799743652
0.6715913660962024,0.22980403900146484
0.6715201185327392,0.23100972175598145
0.6714488346013627,0.23165631294250488
0.6713778061704613,0.23284411430358887
0.6713067369556796,0.23350071907043457
0.6712359267920822,0.23471808433532715
0.6711650714461737,0.2353661060333252
0.6710944786879345,0.2366046905517578
0.6710238363664511,0.23725152015686035
0.6709534601549322,0.2384653091430664
0.670883030016693,0.23906993865966797
0.6708128694965595,0.24029326438903809
0.6707426507036476,0.24090194702148438
0.6706727050228635,0.24208950996398926
0.6706026967406192,0.24271750450134277
0.6705329650504431,0.24390840530395508
0.6704631664474602,0.24459028244018555
0.6703936479024392,0.24575185775756836
0.6703240581505592,0.24641656875610352
0.6702547519085247,0.24761509895324707
0.6701853701828315,0.24827051162719727
0.6701162754048943,0.24944806098937988
0.6700471008837088,0.25009918212890625
0.6699782167342532,0.25133442878723145
0.6699092485991279,0.2519495487213135
0.6698405742458062,0.2531611919403076
0.669771811681519,0.2537846565246582
0.6697033462952472,0.25508785247802734
0.669634788489796,0.255739688873291
0.6695665312447469,0.2570979595184326
0.669498177389343,0.25775575637817383
0.6694301274629411,0.25893592834472656
0.6693619767520043,0.25957298278808594
0.6692941333249197,0.26076364517211914
0.6692261849560709,0.26140856742858887
0.6691585472122134,0.26259684562683105
0.6690908003862689,0.26323890686035156
0.6690233675127818,0.26450085639953613
0.6689558214337478,0.26512718200683594
0.6688885926210019,0.26636290550231934
0.6688212464960658,0.2670271396636963
0.6687542209376529,0.26830577850341797
0.668687073977179,0.2689526081085205
0.6686202508699057,0.27019453048706055
0.6685533022874272,0.2708110809326172
0.6684866808313081,0.27202773094177246
0.6684199298435207,0.2726893424987793
0.6683535092417725,0.27385783195495605
0.6682869550685274,0.27452993392944336
0.6682207345275608,0.27572083473205566
0.668154376391858,0.27640676498413086
0.6680883551212723,0.27756237983703613
0.6680221922492537,0.2781968116760254
0.667956369461829,0.27938342094421387
0.6678904010827705,0.28001904487609863
0.6678247759944611,0.28125882148742676
0.6677590013407657,0.28188347816467285
0.6676935731706931,0.28315162658691406
0.6676279914778842,0.28377819061279297
0.6675627594483294,0.2850203514099121
0.6674973699550426,0.28568077087402344
0.6674323332914395,0.2868971824645996
0.6673671352394154,0.28754472732543945
0.6673022931703431,0.2887532711029053
0.6672372858044198,0.2894001007080078
0.6671726375615947,0.2906019687652588
0.6671078201297005,0.2912437915802002
0.6670433649479697,0.2924489974975586
0.6669787367011144,0.2930605411529541
0.6669144738184474,0.2942652702331543
0.6668500340107156,0.2948918342590332
0.666785962668197,0.29610371589660645
0.6667217105567396,0.29679012298583984
0.6666578299985613,0.2979602813720703
0.6665937648435877,0.2986114025115967
0.6665300743170406,0.2998392581939697
0.6664661953818108,0.3005259037017822
0.6664026941372778,0.30171632766723633
0.6663390006880945,0.3023984432220459
0.6662756879790415,0.30362796783447266
0.6662121792852413,0.30431056022644043
0.66614905436821,0.3055140972137451
0.6660857297021562,0.30612993240356445
0.6660227918367553,0.3073432445526123
0.6659596504738288,0.307952880859375
0.6658968989227266,0.30915403366088867
0.6658339401413179,0.30976080894470215
0.6657713741702336,0.3109757900238037
0.6657085972517344,0.3116176128387451
0.6656462161294294,0.31282663345336914
0.6655836203582244,0.3134756088256836
0.6655214233564947,0.3147544860839844
0.6654590080199526,0.31545042991638184
0.6653969944136202,0.3166685104370117
0.6653347588020856,0.3173396587371826
0.6652729278689896,0.31854820251464844
0.6652108712757747,0.3191826343536377
0.665149222296763,0.32041382789611816
0.6650873440181377,0.32101893424987793
0.6650258762770587,0.3222193717956543
0.6649641756122435,0.322833776473999
0.6649028883959368,0.32404017448425293
0.664841364647093,0.3247191905975342
0.6647802572453815,0.3259153366088867
0.6647189097176024,0.32657623291015625
0.6646579814232831,0.32778501510620117
0.6645968094245859,0.3284769058227539
0.664536059533421,0.3296370506286621
0.6644750623747375,0.33028078079223633
0.6644144901854458,0.3314666748046875
0.6643536671806133,0.3321061134338379
0.6642932719948612,0.3333008289337158
0.6642326224606138,0.33390188217163086
0.6641724035830063,0.33514904975891113
0.6641119268389657,0.33579301834106445
0.6640518835770383,0.3369894027709961
0.6639915789457048,0.3376505374908447
0.6639317106099125,0.3388533592224121
0.6638715774166567,0.33950257301330566
0.6638118833203669,0.3407096862792969
0.6637519208934191,0.34136271476745605
0.6636924003529017,0.3425710201263428
0.6636326080233439,0.34322309494018555
0.6635732603577621,0.3444969654083252
0.6635136374595183,0.34511590003967285
0.6634544619909198,0.34633350372314453
0.6633950078607472,0.34696340560913086
0.6633360039140548,0.3481912612915039
0.6632767178915339,0.34882307052612305
0.6632178847945358,0.350006103515625
0.663158766222062,0.3506584167480469
0.6631001033054033,0.3518540859222412
0.6630411515281772,0.3525395393371582
0.6629826581253503,0.3536977767944336
0.6629238724913679,0.3543360233306885
0.662865547938703,0.3555443286895752
0.662806927798747,0.35620641708374023
0.6627487714354029,0.3573939800262451
0.662690316143033,0.3580026626586914
0.6626323273109879,0.35919666290283203
0.6625740362225317,0.35980868339538574
0.6625162142665733,0.3609950542449951
0.6624580867411164,0.36164379119873047
0.6624004310088328,0.36283040046691895
0.6623424664082097,0.3634929656982422
0.6622849762499802,0.36470770835876465
0.662227173938765,0.3653604984283447
0.6621698487077499,0.36657118797302246
0.662112208053246,0.3672213554382324
0.6620550471053778,0.3684546947479248
0.6619975674776097,0.3690671920776367
0.661940570171583,0.3702700138092041
0.6618832509432855,0.37087297439575195
0.6618264166405479,0.3721160888671875
0.6617692571871572,0.37276577949523926
0.6617125852518995,0.37395477294921875
0.6616555849515438,0.3746330738067627
0.6615990747506905,0.37584352493286133
0.6615422329841799,0.3765230178833008
0.6614858838873796,0.3777017593383789
0.6614292000381969,0.3783552646636963
0.6613730114178126,0.3795328140258789
0.6613164848721037,0.38020849227905273
0.6612604561032032,0.3813772201538086
0.6612040862497673,0.38198065757751465
0.6611482167101136,0.38318848609924316
0.6610920029403937,0.3838062286376953
0.6610362920104356,0.38501667976379395
0.6609802337185088,0.3856778144836426
0.6609246807813703,0.3868851661682129
0.6608687773639385,0.38753557205200195
0.6608133818054106,0.38874316215515137
0.66075763266179,0.3893930912017822
0.6607023938703196,0.3905913829803467
0.6606467984024323,0.391218900680542
0.6605917157691136,0.39252519607543945
0.6605362733814766,0.393174409866333
0.6604813463000402,0.3943905830383301
0.6604260563997573,0.3950049877166748
0.6603712842665616,0.3962392807006836
0.660316146263312,0.39687609672546387
0.6602615284773331,0.3980576992034912
0.660206541783363,0.3986837863922119
0.6601520777461847,0.3998856544494629
0.6600972417762971,0.40059494972229004
0.6600429308921016,0.4017527103424072
0.6599882450636467,0.4024381637573242
0.6599340867392044,0.4036226272583008
0.6598795504720701,0.404278039932251
0.6598255441167303,0.40548014640808105
0.6597711568333322,0.40613746643066406
0.6597173018590133,0.40734267234802246
0.6596630629842851,0.4079434871673584
0.6596093588054645,0.40912652015686035
0.6595552677668486,0.4097292423248291
0.6595017138005532,0.4109780788421631
0.6594477700279908,0.4116332530975342
0.6593943656937874,0.4128701686859131
0.659340568619709,0.41356492042541504
0.6592873133396941,0.4148080348968506
0.6592336623990095,0.4154822826385498
0.6591805555978001,0.41669321060180664
0.659127050227889,0.4173450469970703
0.6590740913326124,0.41854238510131836
0.6590207309733146,0.41919684410095215
0.6589679194135992,0.42045092582702637
0.6589147035072052,0.4210677146911621
0.6588620387151702,0.42229247093200684
0.6588089667064109,0.4229104518890381
0.6587564481166569,0.42414307594299316
0.6587035194526948,0.424837589263916
0.658651146502294,0.42606401443481445
0.6585983606327129,0.4267399311065674
0.6585461327611991,0.42797088623046875
0.6584934891379952,0.42867398262023926
0.6584414057873547,0.4298675060272217
0.6583889038649259,0.430539608001709
0.6583369644795872,0.43176913261413574
0.6582846037147244,0.43245744705200195
0.6582328077415489,0.43366074562072754
0.658180587593426,0.434307336807251
0.6581289344816981,0.4355344772338867
0.6580768544118625,0.43622827529907227
0.6580253436132796,0.43743395805358887
0.6579734030856426,0.43810296058654785
0.6579220340543063,0.43932676315307617
0.6578702325351333,0.4399726390838623
0.6578190047275391,0.44117283821105957
0.6577673416854406,0.4417994022369385
0.6577162545604679,0.4430046081542969
0.6576647294663892,0.443645715713501
0.6576137824852927,0.444871187210083
0.6575623948125051,0.4455230236053467
0.6575115874389041,0.44682955741882324
0.6574603366629946,0.44747328758239746
0.6574096683628643,0.4487121105194092
0.657358553961727,0.4493575096130371
0.6573080242033877,0.4505901336669922
0.6572570456572134,0.4512498378753662
0.6572066539113225,0.4524869918823242
0.6571558107025897,0.45310473442077637
0.6571055564421306,0.4543156623840332
0.6570548480555957,0.45494914054870605
0.6570047307558693,0.456218957901001
0.6569541566785576,0.4568672180175781
0.6569041758171722,0.45809340476989746
0.6568537355383682,0.4587128162384033
0.6568038905952298,0.45995211601257324
0.6567535836064681,0.4606611728668213
0.6567038740637712,0.4618217945098877
0.6566536998588258,0.46247315406799316
0.6566041252010443,0.4636819362640381
0.6565540832759211,0.46436142921447754
0.6565046429897977,0.46556591987609863
0.656454732842724,0.46623849868774414
0.6564054264172616,0.46750354766845703
0.6563556475486769,0.468120813369751
0.656306474475129,0.4693443775177002
0.6562568263876752,0.46996378898620605
0.6562077861595362,0.47123098373413086
0.6561582683580496,0.47185826301574707
0.6561093604710454,0.4730656147003174
0.6560599724625458,0.4737088680267334
0.6560111964146249,0.47501349449157715
0.6559619377083075,0.4756767749786377
0.6559132929996306,0.47692012786865234
0.655864163106856,0.47757577896118164
0.655815649239788,0.478773832321167
0.6557666476740738,0.4794301986694336
0.6557182641531724,0.48069262504577637
0.6556693904301828,0.48135948181152344
0.6556211367621919,0.48256397247314453
0.6555723903997296,0.4831879138946533
0.6555242660935674,0.48442816734313965
0.6554756466115635,0.48505544662475586
0.6554276511783147,0.486264705657959
0.6553791580988204,0.4868953227996826
0.6553312910517267,0.48808789253234863
0.6552829238989034,0.4887373447418213
0.6552351847533536,0.48989176750183105
0.6551869430534644,0.4905514717102051
0.6551393313269862,0.4917268753051758
0.6550912146083858,0.4924166202545166
0.6550437298206359,0.4935939311981201
0.654995737613763,0.494251012802124
0.6549483792865175,0.4954652786254883
0.6549005111238846,0.4960794448852539
0.654853278781031,0.4973719120025635
0.6548055341972158,0.4979829788208008
0.6547584273647429,0.4991726875305176
0.6547108058963791,0.49979662895202637
0.6546638241023681,0.500999927520752
0.6546163252881367,0.5016610622406006
0.6545694680627525,0.5028767585754395
0.6545220914433727,0.5035669803619385
0.6544753583188541,0.5047812461853027
0.6544281034370738,0.5054771900177002
0.6543814939477254,0.50667405128479
0.6543343603483136,0.5073807239532471
0.6542878740304956,0.5086426734924316
0.6542408612602318,0.50929856300354
0.654194497652352,0.5105412006378174
0.6541476052600195,0.5111954212188721
0.6541013639025236,0.5124249458312988
0.6540545914388979,0.5130550861358643
0.6540084718742616,0.514301061630249
0.6539618188921039,0.5149211883544922
0.6539158206648221,0.5161705017089844
0.6538692867188699,0.5168395042419434
0.6538234093754499,0.5180578231811523
0.6537769940224075,0.5187036991119385
0.6537312371113585,0.5199127197265625
0.6536849399098892,0.5205919742584229
0.6536393029817142,0.5217881202697754
0.6535931234924308,0.522437572479248
0.6535476060996179,0.5236539840698242
0.6535015438850746,0.5243351459503174
0.6534561455820878,0.525536298751831
0.6534102002067711,0.5261619091033936
0.6533649205500415,0.5274021625518799
0.6533190915803619,0.5280275344848633
0.653273930128279,0.5292303562164307
0.6532282171325626,0.5298423767089844
0.6531831734454656,0.5310721397399902
0.6531375759939446,0.5317206382751465
0.6530926496341143,0.5329201221466064
0.6530471672989192,0.5335743427276611
0.6530023578305681,0.5348067283630371
0.6529569901857192,0.5354650020599365
0.6529122971749839,0.5367128849029541
0.6528670437963823,0.5373783111572266
0.6528224668113142,0.5386042594909668
0.6527773272767338,0.5392556190490723
0.6527328658872911,0.5404775142669678
0.6526878397763695,0.541085958480835
0.6526434935544081,0.5423245429992676
0.6525985804486394,0.5429353713989258
0.6525543489679045,0.5442345142364502
0.6525095484506296,0.5449097156524658
0.6524654312867473,0.5461313724517822
0.652420742943146,0.5468053817749023
0.652376739673615,0.5479955673217773
0.6523321630906981,0.5486681461334229
0.6522882732948806,0.5498297214508057
0.6522438080614809,0.5505094528198242
0.6522000313205947,0.5517525672912598
0.6521556770273593,0.5524208545684814
0.6521120129244695,0.5535955429077148
0.6520677691638509,0.5542020797729492
0.652024217283861,0.5554654598236084
0.6519800836501095,0.5561208724975586
0.6519366435797533,0.5573320388793945
0.6518926196689085,0.557936429977417
0.651849290996742,0.5591483116149902
0.6518053764066248,0.5597751140594482
0.6517621587230176,0.5610005855560303
0.6517183530532218,0.5616614818572998
0.651675245950349,0.5628988742828369
0.6516315488022332,0.5635421276092529
0.651588551874067,0.5647764205932617
0.6515449628507467,0.5654387474060059
0.6515020756930485,0.566678524017334
0.6514585943993882,0.567354679107666
0.6514158166097,0.568601131439209
0.6513724426523049,0.5692317485809326
0.6513297738299414,0.5704667568206787
0.6512865068171493,0.5710763931274414
0.6512439465631898,0.5723187923431396
0.6512007861050633,0.5729246139526367
0.6511583340223439,0.5741543769836426
0.6511152797306622,0.5748014450073242
0.6510729354237669,0.5760998725891113
0.6510299869120187,0.5767884254455566
0.6509877499872718,0.5779931545257568
0.650944906870647,0.5786595344543457
0.6509027769361057,0.5799081325531006
0.6508600388314861,0.5805747509002686
0.6508180154969316,0.5817553997039795
0.6507753820228859,0.5824277400970459
0.6507334648998159,0.5836360454559326
0.6506909356765895,0.5842914581298828
0.6506491243782102,0.5855255126953125
0.6506066990277186,0.5861892700195312
0.650564993168937,0.5874006748199463
0.6505226713147576,0.5879969596862793
0.6504810705121733,0.58919358253479
0.6504388517795383,0.5898034572601318
0.6503973556514357,0.5910143852233887
0.6503552396672235,0.5916526317596436
0.6503138478335644,0.5928547382354736
0.6502718342262926,0.5935206413269043
0.6502305463087085,0.5947251319885254
0.6501886347085263,0.5953879356384277
0.6501474503303095,0.5966141223907471
0.6501056403689898,0.5972545146942139
0.6500645591550872,0.5984530448913574
0.6500228504660192,0.5990629196166992
0.6499818720430235,0.6002912521362305
0.6499402642612053,0.6008880138397217
0.6498993882573482,0.6020665168762207
0.6498578810193787,0.6026873588562012
0.6498171070645229,0.6038789749145508
0.6497757000085954,0.6045591831207275
0.6497350277342265,0.6057407855987549
0.6496937205001204,0.6064081192016602
0.6496531495393402,0.6075842380523682
0.6496119417684135,0.6082406044006348
0.649571471755932,0.6094090938568115
0.6495303630911149,0.610008955001831
0.6494899936632428,0.6112053394317627
0.6494489837490292,0.6118113994598389
0.6494087145436706,0.6130826473236084
0.6493678030261114,0.6137228012084961
0.6493276336827563,0.6149868965148926
0.6492868202094522,0.6156330108642578
0.6492467503691689,0.6168491840362549
0.6492060345892626,0.6175017356872559
0.6491660638946908,0.6186926364898682
0.6491254454588603,0.6193463802337646
0.6490855735542032,0.6205735206604004
0.6490450521146542,0.6212143898010254
0.6490052786456714,0.622401237487793
0.6489648538561308,0.6230034828186035
0.6489251784701309,0.6242163181304932
0.6488848499858384,0.6248416900634766
0.648845272331672,0.6260344982147217
0.6488050398093744,0.6266953945159912
0.6487655595374268,0.6278891563415527
0.64872542263537,0.6285665035247803
0.6486860393975538,0.6297168731689453
0.648645997775476,0.6303822994232178
0.6486067112252238,0.6315491199493408
0.6485667645443488,0.6322035789489746
0.6485275743366066,0.6334404945373535
0.6484877222596358,0.6340522766113281
0.6484486280508557,0.6352839469909668
0.6484088702419623,0.6359419822692871
0.6483698716900946,0.637152910232544
0.6483302078149166,0.6377758979797363
0.6482913045794039,0.6389825344085693
0.6482517343050359,0.6396353244781494
0.6482129260468059,0.6408183574676514
0.6481734490417934,0.6414716243743896
0.6481347354232512,0.6426641941070557
0.6480953513575838,0.6433117389678955
0.648056732042605,0.6445450782775879
0.6480174405877089,0.645186185836792
0.6479789152416339,0.6464109420776367
0.6479397160703653,0.6470530033111572
0.6479012843599906,0.6482832431793213
0.6478621771466296,0.6488938331604004
0.6478238387402023,0.6500740051269531
0.6477848231604451,0.6507136821746826
0.6477465777276552,0.6519079208374023
0.6477076534586081,0.6526000499725342
0.6476695006705827,0.6537590026855469
0.6476306673907553,0.6544065475463867
0.6475926069200505,0.6556134223937988
0.6475538643093487,0.6562745571136475
0.6475158958299437,0.6574728488922119
0.647477243569664,0.6581275463104248
0.6474393667569543,0.6593468189239502
0.647400804529776,0.6599617004394531
0.6473630190605664,0.6611943244934082
0.6473245465505459,0.6618261337280273
0.6472868521030438,0.6630845069885254
0.6472484689956081,0.6637430191040039
0.6472108652494173,0.6650040149688721
0.6471725712313566,0.6656601428985596
0.6471350578674703,0.6669225692749023
0.6470968526269325,0.6675794124603271
0.6470594293277269,0.6688103675842285
0.6470213125542108,0.6694931983947754
0.6469839790034384,0.6706933975219727
0.6469459503877872,0.6713657379150391
0.6469087062705701,0.6726553440093994
0.646870765504965,0.6732921600341797
0.6468336105077892,0.6745364665985107
0.6467957572857431,0.6751883029937744
0.6467586910964512,0.6764416694641113
0.6467209251128024,0.6770739555358887
0.6466839474205873,0.6782829761505127
0.6466462683714935,0.6788997650146484
0.6466093788668923,0.6804687976837158
0.6465717864498235,0.6810967922210693
0.6465349848247106,0.6823654174804688
0.646497478738444,0.6829640865325928
0.6464607646860251,0.684232234954834
0.6464233446306378,0.6848611831665039
0.6463867178454441,0.6861028671264648
0.6463493835223071,0.686753511428833
0.6463128437001878,0.68802809715271
0.646275594811961,0.688701868057251
0.646239141650078,0.6898949146270752
0.6462019779007019,0.6905574798583984
0.6461656110975234,0.6918070316314697
0.6461285321922153,0.6925020217895508
0.6460922514475088,0.6936662197113037
0.6460552570927555,0.6943223476409912
0.6460190621075826,0.6955251693725586
0.6459821520111342,0.6961803436279297
0.6459460424878442,0.6973838806152344
0.6459092163587083,0.6980147361755371
0.6458731920009315,0.6992275714874268
0.645836449549368,0.6998393535614014
0.6458005100620103,0.7010307312011719
0.6457638509995242,0.7016632556915283
0.6457279960887609,0.702855110168457
0.6456914201280965,0.7035422325134277
0.6456556495013658,0.7047734260559082
0.6456191563565024,0.7054650783538818
0.6455834697224997,0.7067053318023682
0.6455470591086431,0.7073557376861572
0.6455114561773153,0.7086038589477539
0.6454751278108942,0.7092494964599609
0.6454396082934334,0.7104663848876953
0.6454033618920926,0.7110989093780518
0.6453679255009295,0.7123699188232422
0.645331760783524,0.7129838466644287
0.6452964072323234,0.7141985893249512
0.6452603239189131,0.7148294448852539
0.6452250529225669,0.7160971164703369
0.6451890507344104,0.7167978286743164
0.6451538620090326,0.7180080413818359
0.6451179406685812,0.718686580657959
0.6450828339315012,0.7199001312255859
0.6450469931623946,0.7205908298492432
0.6450119681321517,0.7217898368835449
0.6449762076592106,0.7224299907684326
0.644941264055549,0.7236402034759521
0.6449055836047705,0.7242929935455322
0.6448707211486319,0.7255115509033203
0.6448351204471837,0.726158618927002
0.6448003388607035,0.7273590564727783
0.6447648176369182,0.7279613018035889
0.6447301166434184,0.7291572093963623
0.6446946746267876,0.7297732830047607
0.6446600539507717,0.7310183048248291
0.6446246908719415,0.7316763401031494
0.6445901502390886,0.7329208850860596
0.6445548658298528,0.7335665225982666
0.6445204049670124,0.7347831726074219
0.6444851989603079,0.7354421615600586
0.6444508175954939,0.7367298603057861
0.6444156897253951,0.7373688220977783
0.6443813875877805,0.7386722564697266
0.6443463375894932,0.7393350601196289
0.6443121144094046,0.7405667304992676
0.6442771420192617,0.741203784942627
0.6442429975281729,0.7424139976501465
0.6442081024836283,0.7430367469787598
0.6441740364141569,0.7442624568939209
0.6441392184537797,0.74489426612854
0.6441052305396793,0.7460908889770508
0.6440704894031498,0.7467424869537354
0.644036579379306,0.7479732036590576
0.6440019148074093,0.7486577033996582
0.6439680824098334,0.7498509883880615
0.6439334941444547,0.7505643367767334
0.6438997391102794,0.7517139911651611
0.6438652268943981,0.7523777484893799
0.6438315489618712,0.7535724639892578
0.6437971125395563,0.7541928291320801
0.643763511448036,0.7554581165313721
0.6437291505644406,0.7560958862304688
0.6436956260543897,0.7572982311248779
0.643661340455746,0.7579081058502197
0.6436278922687266,0.7591252326965332
0.6435936817023405,0.7597606182098389
0.6435603095810097,0.7610118389129639
0.6435261737952558,0.761667013168335
0.6434928774833593,0.7629022598266602
0.643458816227676,0.7635605335235596
0.6434255954700432,0.7648117542266846
0.6433916084949267,0.7654712200164795
0.6433584630374662,0.766669750213623
0.6433245500944672,0.7673149108886719
0.6432914796841606,0.7685472965240479
0.6432576405258774,0.7691667079925537
0.6432246449107749,0.770371675491333
0.6431908792908498,0.7709856033325195
0.6431579582200652,0.7722153663635254
0.6431242658931783,0.7728304862976074
0.6430914191168833,0.7740182876586914
0.6430577998387484,0.7746787071228027
0.6430250271081679,0.7758781909942627
0.6429914806355278,0.7765672206878662
0.6429587817029349,0.777719259262085
0.6429253077935553,0.7783629894256592
0.6428926824122664,0.7795624732971191
0.642859280824932,0.7802140712738037
0.6428267287493014,0.7813749313354492
0.6427933992438111,0.7819828987121582
0.6427609202292262,0.783191442489624
0.6427276625663874,0.7838094234466553
0.6426952563692643,0.7850964069366455
0.6426620703108891,0.7857539653778076
0.6426297366886669,0.7869694232940674
0.6425966219975662,0.7876076698303223
0.6425643607087029,0.7888245582580566
0.6425313171486827,0.7894706726074219
0.6424991279526496,0.7906630039215088
0.6424661552885057,0.7912969589233398
0.6424340379457828,0.7925369739532471
0.6424011359432962,0.7931575775146484
0.6423690902153677,0.7943589687347412
0.6423362586412997,0.7949743270874023
0.642304284290649,0.7962110042572021
0.6422715229127368,0.7968707084655762
0.6422396197028415,0.7980384826660156
0.6422069282897935,0.7986645698547363
0.642175095985121,0.7998690605163574
0.6421424743066123,0.800537109375
0.6421107126726149,0.801708459854126
0.6420781604992818,0.8023462295532227
0.6420464693023925,0.8035383224487305
0.6420139864058292,0.804194450378418
0.6419823654134559,0.8053867816925049
0.6419499515662092,0.8060131072998047
0.6419184005467312,0.8072266578674316
0.6418860555222963,0.8078403472900391
0.6418545742450589,0.8090739250183105
0.6418222978178741,0.8097224235534668
0.6417908860531849,0.8109736442565918
0.6417586779986284,0.8116426467895508
0.6417273355177512,0.8128576278686523
0.6416951956121356,0.8135137557983398
0.6416639221872875,0.8147335052490234
0.6416318502078556,0.8154094219207764
0.6416006456122014,0.8166601657867432
0.641568641337122,0.817312479019165
0.6415375053447704,0.8185310363769531
0.6415055685531335,0.8191742897033691
0.6414745009391315,0.8204123973846436
0.6414426314109444,0.821012020111084
0.6414116319512744,0.8222055435180664
0.6413798294674568,0.8228082656860352
0.6413488979390307,0.8240351676940918
0.6413171622814109,0.8246994018554688
0.6412862984620666,0.8258678913116455
0.6412546294133767,0.8265490531921387
0.6412238330818731,0.8277297019958496
0.6411922304257454,0.8283941745758057
0.6411615013617586,0.8295559883117676
0.6411299648827198,0.8301951885223389
0.6410993028668384,0.8313908576965332
0.6410678323503073,0.831993579864502
0.6410372371640279,0.8331770896911621
0.6410058323963101,0.8337810039520264
0.6409753038220333,0.8350026607513428
0.6409439645903167,0.8356618881225586
0.6409135024113426,0.8368809223175049
0.6408822285036943,0.8375394344329834
0.6408518325042183,0.8387422561645508
0.6408206237095789,0.8393850326538086
0.640790293674688,0.8406369686126709
0.6407591497828691,0.8412930965423584
0.6407288854985359,0.8424887657165527
0.6406978063002149,0.8431031703948975
0.6406676075532959,0.8443472385406494
0.6406365928400118,0.8449757099151611
0.6406064594182415,0.8461768627166748
0.6405755089823917,0.8468284606933594
0.6405454406743782,0.8480303287506104
0.640514554309214,0.8486933708190918
0.6404845509044365,0.8498492240905762
0.640453728404058,0.8505127429962158
0.6404237896928611,0.8517179489135742
0.6403930308522151,0.8523819446563721
0.6403631566258055,0.8535678386688232
0.6403324612406802,0.8541820049285889
0.6403026512911222,0.8554272651672363
0.6402720191581436,0.8560349941253662
0.6402422732783554,0.8572421073913574
0.6402117041949829,0.8578462600708008
0.6401820221787322,0.8590829372406006
0.6401515159432556,0.8597209453582764
0.640121897585156,0.8609638214111328
0.6400914539966902,0.8616302013397217
0.640061899092197,0.8628175258636475
0.6400315179506795,0.8634672164916992
0.6400020262960852,0.8646805286407471
0.6399717074022715,0.8653457164764404
0.6399422787947023,0.8665719032287598
0.6399120219501621,0.8672213554382324
0.6398826561875747,0.8684451580047607
0.6398524611946875,0.8690450191497803
0.6398231580758639,0.8702590465545654
0.6397930247378165,0.8708670139312744
0.6397637840623605,0.8720674514770508
0.639733712183142,0.8727149963378906
0.6397045337514755,0.8739447593688965
0.6396745231358741,0.8746259212493896
0.6396454067492335,0.8758525848388672
0.6396154572028322,0.8765387535095215
0.6395864026632639,0.8777132034301758
0.6395565139924376,0.8783719539642334
0.6395275211027946,0.8795483112335205
0.6394976931147054,0.8801922798156738
0.6394687616786432,0.8813626766204834
0.6394389941812374,0.8819634914398193
0.6394101240032108,0.8831660747528076
0.6393804168052147,0.8837921619415283
0.6393516076904734,0.8850042819976807
0.6393219606013899,0.8856680393218994
0.6392932123559749,0.8868916034698486
0.6392636251860802,0.8875644207000732
0.6392349376168199,0.8888046741485596
0.6392054101771592,0.8894646167755127
0.6391767830916665,0.8907537460327148
0.6391473151940502,0.8914334774017334
0.639118748400718,0.8926594257354736
0.639089339857719,0.8933110237121582
0.6390608331657165,0.8945357799530029
0.639031483790666,0.8951454162597656
0.639003037009936,0.8963866233825684
0.6389737466169199,0.8970627784729004
0.6389453595581734,0.8982806205749512
0.6389161279620293,0.8989105224609375
0.6388878004367438,0.9001185894012451
0.6388586274530567,0.9007644653320312
0.6388303592734712,0.9019961357116699
0.6388012447185706,0.9026775360107422
0.6387730356976831,0.903888463973999
0.638743979388639,0.9046099185943604
0.6387158293402018,0.9058048725128174
0.6386868310948216,0.9064936637878418
0.6386587398333388,0.9077003002166748
0.6386297994701637,0.9083876609802246
0.6386017668108869,0.909557580947876
0.6385728841491884,0.9101827144622803
0.6385449099081139,0.9114151000976562
0.6385160847678906,0.9120440483093262
0.6384881687617546,0.9132771492004395
0.6384594009637288,0.9139223098754883
0.6384315430100057,0.9152209758758545
0.6384028323756192,0.9159035682678223
0.6383750322925172,0.9171299934387207
0.6383463786439291,0.917778491973877
0.6383186362503861,0.9189839363098145
0.6382900394104686,0.9196429252624512
0.6382623545261503,0.9208512306213379
0.6382338143184859,0.921506404876709
0.6382061867637813,0.9227316379547119
0.6381777030126587,0.9233367443084717
0.6381501326086768,0.9248917102813721
0.638121705139089,0.9255704879760742
0.6380941917076557,0.9267849922180176
0.6380658203452949,0.9274170398712158
0.6380383637089498,0.9287080764770508
0.6380100482802057,0.9293496608734131
0.6379826482621982,0.9305515289306641
0.6379543885941537,0.9311678409576416
0.6379270450184403,0.9323933124542236
0.637898840938869,0.9329991340637207
0.6378715536301095,0.9341917037963867
0.6378434049674714,0.9348239898681641
0.6378161737510258,0.9360795021057129
0.6377880803344658,0.9367692470550537
0.6377609050363913,0.9379656314849854
0.6377328666957343,0.9386470317840576
0.6377057471427813,0.9398930072784424
0.63767776370853,0.9405632019042969
0.6376506997281397,0.9417190551757812
0.6376227710314712,0.9423656463623047
0.637595762451772,0.943551778793335
0.6375678883245345,0.9441914558410645
0.6375409349743386,0.9453766345977783
0.6375131152490486,0.9460020065307617
0.6374862169578491,0.9472141265869141
0.6374584514676879,0.9478161334991455
0.6374316080656557,0.9490182399749756
0.6374038966444664,0.9496722221374512
0.637377107962447,0.9508757591247559
0.6373494504447317,0.9515244960784912
0.6373227163142414,0.9527730941772461
0.637295112535158,0.9534053802490234
0.637268432788382,0.9546501636505127
0.6372408825837407,0.955327033996582
0.6372142570535286,0.9565842151641846
0.63718676025979,0.9572386741638184
0.6371601887796541,0.9584424495697021
0.6371327452339246,0.9590640068054199
0.6371062276380355,0.960275411605835
0.6370788371780658,0.9608860015869141
0.6370523733012505,0.9620654582977295
0.6370250357654313,0.9627325534820557
0.6369986254431697,0.9639139175415039
0.6369713406705299,0.964601993560791
0.6369449837389509,0.9657864570617676
0.6369177515691538,0.9664437770843506
0.6368914478650339,0.9676320552825928
0.6368642681383749,0.9683032035827637
0.636838017499134,0.9694764614105225
0.6368108900565369,0.9701220989227295
0.6367846923202357,0.971348762512207
0.6367576170032505,0.9719662666320801
0.6367314720085878,0.973242998123169
0.6367044486593875,0.9738953113555908
0.6366783562456965,0.9751567840576172
0.6366513847070742,0.9758219718933105
0.6366253447143204,0.9770588874816895
0.6365984248296863,0.9777097702026367
0.6365724370984641,0.9789862632751465
0.6365455687118431,0.9796464443206787
0.6365196330833729,0.9808473587036133
0.6364928160394013,0.981499195098877
0.6364669323555268,0.9827156066894531
0.6364401664994497,0.9833617210388184
0.6364143346026346,0.9845900535583496
0.6363876197803031,0.9852252006530762
0.6363618395136289,0.9864382743835449
0.6363351755714971,0.9870903491973877
0.6363094467786599,0.9883213043212891
0.636282833563782,0.9889419078826904
0.6362571560890896,0.9901268482208252
0.6362305934491178,0.9907526969909668
0.6362049671374866,0.9919757843017578
0.6361784549206679,0.9926507472991943
0.6361528796176208,0.9938271045684814
0.6361264176727941,0.9944972991943359
0.6361008932244571,0.995678186416626
0.6360744814010506,0.9963779449462891
0.6360490076541505,0.997581958770752
0.6360226458021794,0.9982032775878906
0.6359972226040403,0.9994266033172607
0.6359709105741032,1.0000321865081787
0.6359455377726447,1.001293420791626
0.6359192754159219,1.0019018650054932
0.6358939528596558,1.0034968852996826
0.6358677400279057,1.0042181015014648
0.6358424675659331,1.0054199695587158
0.6358163041114907,1.0060851573944092
0.6357910815934997,1.007345199584961
0.6357649673692727,1.00795578956604
0.6357397946455355,1.009187936782837
0.6357137295050025,1.0098106861114502
0.6356886064263729,1.0110499858856201
0.6356625902235804,1.011695146560669
0.6356375166414908,1.0128989219665527
0.6356115492310507,1.0135571956634521
0.63558652499751,1.0147652626037598
0.6355606062345971,1.0154130458831787
0.635535631202187,1.0167150497436523
0.6355097609425365,1.0173821449279785
0.6354848349644103,1.018604040145874
0.6354590130643146,1.0192594528198242
0.6354341359941934,1.0205128192901611
0.6354083623105005,1.0211246013641357
0.6353835340026712,1.0223352909088135
0.6353578083927814,1.022935152053833
0.635333028702094,1.024179458618164
0.6353073510239579,1.0248322486877441
0.6352826198058225,1.0260577201843262
0.635256989917938,1.0267612934112549
0.6352323070283231,1.0279977321624756
0.6352067247897333,1.0286717414855957
0.6351820900851626,1.0298936367034912
0.6351565553554528,1.030552864074707
0.6351319686930028,1.0317935943603516
0.6351064813322987,1.0324373245239258
0.635081942569596,1.0336439609527588
0.6350565024385613,1.0342509746551514
0.6350320114337805,1.0355331897735596
0.635006618393613,1.0361850261688232
0.6349821750054744,1.0373592376708984
0.6349568289179054,1.0379624366760254
0.634932433005671,1.0391685962677002
0.6349071337329618,1.0398008823394775
0.634882785156435,1.040999412536621
0.6348575325613749,1.0416436195373535
0.6348332311808965,1.042907476425171
0.6348080251268002,1.0435588359832764
0.6347837708032462,1.0447711944580078
0.6347586111539515,1.0454251766204834
0.6347344037487314,1.0466361045837402
0.6347092903685968,1.0472733974456787
0.6346851297436501,1.0485517978668213
0.6346600624975525,1.049198865890503
0.6346359485153472,1.050398588180542
0.6346109272686792,1.0510046482086182
0.634586859792209,1.0522351264953613
0.634561884410877,1.0528647899627686
0.6345378633036589,1.0540480613708496
0.6345129336540808,1.0547118186950684
0.6344889587801527,1.05594801902771
0.6344640747292551,1.0566446781158447
0.6344401459531734,1.0578429698944092
0.6344153073683899,1.0585401058197021
0.6343914245552276,1.0597662925720215
0.6343666313044958,1.0604755878448486
0.6343427943198394,1.0616462230682373
0.6343180462715992,1.062317132949829
0.6342942549815472,1.0635278224945068
0.6342695520047382,1.0641920566558838
0.6342458062758983,1.065378189086914
0.6342211482399578,1.0660066604614258
0.6341974479394443,1.0672900676727295
0.6341728347143049,1.0679006576538086
0.634149179709737,1.0690937042236328
0.6341246111658243,1.0697236061096191
0.6341010013253239,1.0709483623504639
0.6340764773335543,1.0716118812561035
0.6340529125257428,1.072829008102417
0.6340284329575213,1.0734739303588867
0.6340049130515187,1.0746896266937256
0.633980477778737,1.0753381252288818
0.6339570026441582,1.076632022857666
0.6339326115391921,1.077277660369873
0.6339091810461457,1.078490972518921
0.6338848339818528,1.079111099243164
0.6338614480009385,1.0803275108337402
0.6338371448506568,1.0809369087219238
0.6338138032529632,1.0821175575256348
0.633789543890508,1.0827364921569824
0.6337662465476106,1.0839459896087646
0.6337420308472728,1.0846402645111084
0.6337187776312314,1.0858232975006104
0.6336946054677755,1.086491346359253
0.6336713962511326,1.087691068649292
0.6336472674997943,1.0883708000183105
0.633624102155572,1.0895352363586426
0.633600016692056,1.090162754058838
0.6335768950937554,1.0913667678833008
0.6335528527942338,1.0919852256774902
0.633529774815831,1.093174934387207
0.6335057755569405,1.0937817096710205
0.6334827410728856,1.0950837135314941
0.6334587847317266,1.0957446098327637
0.6334357936169412,1.0970110893249512
0.633411880071074,1.0976653099060059
0.6333889322009497,1.0988807678222656
0.6333650613283939,1.0995290279388428
0.6333421565787891,1.1007277965545654
0.6333183282580206,1.1013710498809814
0.6332954665052596,1.102569818496704
0.6332716806152093,1.1031980514526367
0.6332488617360791,1.1044137477874756
0.6332251181561303,1.1050384044647217
0.6332023420278793,1.1062333583831787
0.6331786406378661,1.106870412826538
0.6331559071382017,1.1080546379089355
0.6331322478184066,1.108694314956665
0.6331095568254934,1.1098992824554443
0.6330859394566456,1.1105461120605469
0.633063290849103,1.111767292022705
0.6330397153123763,1.1124556064605713
0.6330171089692767,1.1136484146118164
0.6329935751462874,1.1143019199371338
0.6329710109471544,1.115617036819458
0.6329475187199594,1.1162948608398438
0.632924996544765,1.1174731254577637
0.6329015457958601,1.118086338043213
0.6328790655250236,1.1192967891693115
0.6328556561373412,1.1199066638946533
0.6328332176517267,1.1211142539978027
0.6328098495086338,1.1217360496520996
0.6327874526895487,1.1229417324066162
0.6327641256748453,1.1235480308532715
0.6327417704040376,1.1247727870941162
0.6327184844019546,1.1254651546478271
0.6326961705616112,1.1266748905181885
0.6326729254568084,1.1273274421691895
0.6326506529295538,1.1285512447357178
0.6326274486071184,1.1291954517364502
0.6326052172760116,1.1304104328155518
0.6325820536214557,1.1310174465179443
0.6325598633699893,1.1322505474090576
0.6325367402692483,1.1328604221343994
0.6325145909813459,1.1340432167053223
0.6324915083207769,1.1347239017486572
0.632469399880792,1.1363162994384766
0.6324463575471713,1.137099027633667
0.6324242898398843,1.1385071277618408
0.632401287720406,1.1392250061035156
0.632379260631023,1.1405656337738037
0.6323562986132975,1.1412701606750488
0.6323343120274483,1.1425654888153076
0.6323113899994993,1.1432583332061768
0.6322894438032355,1.1446146965026855
0.6322665616534996,1.145354986190796
0.6322446557332928,1.1468377113342285
0.6322218133506162,1.1475684642791748
0.6321999475933562,1.148926019668579
0.6321771448669943,1.149622917175293
0.6321553191599867,1.1509182453155518
0.6321325559796014,1.1516149044036865
0.6321107702105665,1.1528968811035156
0.6320880464662249,1.1536059379577637
0.6320663005232954,1.1548800468444824
0.6320436161054674,1.155592679977417
0.6320219098771869,1.1569581031799316
0.6319992646767439,1.1576480865478516
0.6319775980520649,1.1589126586914062
0.6319549919602783,1.1596004962921143
0.6319333648285603,1.160841464996338
0.6319107977370986,1.1615159511566162
0.6318892099881068,1.1627588272094727
0.6318666817890353,1.1634376049041748
0.6318451333129379,1.164703607559204
0.631822643898716,1.1654038429260254
0.6318011345860836,1.166701316833496
0.6317786838495635,1.1673784255981445
0.6317572135913659,1.1686556339263916
0.6317348014257906,1.1693394184112549
0.6317133701133969,1.1705987453460693
0.6316909964123986,1.171250820159912
0.6316696039375733,1.172595500946045
0.6316472685951717,1.1732425689697266
0.631625914850075,1.1744778156280518
0.6316036177606756,1.175140142440796
0.6315823026378602,1.1764233112335205
0.631560043696253,1.1770892143249512
0.6315387670886627,1.1783037185668945
0.6315165461900194,1.1789436340332031
0.6314953079909885,1.1801395416259766
0.6314731250308621,1.1808133125305176
0.631451925134112,1.182060718536377
0.6314297800084343,1.1827185153961182
0.6314086183080728,1.1839265823364258
0.6313865109131532,1.1846179962158203
0.6313653873036729,1.1858234405517578
0.6313433175361963,1.1864991188049316
0.6313222319124722,1.1876659393310547
0.6313001996694982,1.1883366107940674
0.6312791519267866,1.1894869804382324
0.631257157105747,1.190112829208374
0.6312361471396837,1.191309928894043
0.6312141896383812,1.1919198036193848
0.6311932173449798,1.1931095123291016
0.631171297061586,1.1937425136566162
0.6311503623372365,1.1949639320373535
0.6311284791702916,1.195627212524414
0.6311075819117582,1.1968371868133545
0.6310857357601674,1.1974637508392334
0.6310648758645875,1.1986918449401855
0.6310430666276213,1.1993021965026855
0.6310222439925034,1.2005228996276855
0.6310004715697947,1.2011520862579346
0.6309796860930171,1.2023837566375732
0.6309579503845603,1.202976942062378
0.6309372019643693,1.2041971683502197
0.6309155028705186,1.2048068046569824
0.6308947914055273,1.2060089111328125
0.6308731288269946,1.2066619396209717
0.6308524542161804,1.207993745803833
0.630830828054035,1.2086398601531982
0.630810190196739,1.209834098815918
0.6307886003524047,1.2104711532592773
0.6307679991483296,1.2116501331329346
0.6307464455235842,1.212296724319458
0.6307258808727928,1.2134621143341064
0.6307043633697655,1.214059591293335
0.6306838351726795,1.2152793407440186
0.6306623536938505,1.2158989906311035
0.6306418618512482,1.217106819152832
0.6306204162994465,1.2177178859710693
0.6305999607124619,1.2189357280731201
0.6305785509908642,1.2195775508880615
0.6305581315609852,1.2208161354064941
0.6305367575731139,1.2214717864990234
0.630516374202181,1.2227559089660645
0.6304950358519028,1.2233998775482178
0.6304746884421072,1.224635362625122
0.6304533856336323,1.225275993347168
0.6304330740875148,1.2265090942382812
0.6304118067253944,1.227139949798584
0.6303915309458435,1.22837495803833
0.6303702989349691,1.2289838790893555
0.63035005882522,1.2301685810089111
0.6303288620708216,1.230799913406372
0.630308657534454,1.2320289611816406
0.6302874959420989,1.232694149017334
0.630267326883036,1.2338826656341553
0.6302462003586269,1.2345495223999023
0.6302260666811341,1.2357628345489502
0.630204975130908,1.2364373207092285
0.6301848767395909,1.2375993728637695
0.6301638200701176,1.2382304668426514
0.630143756869921,1.239424705505371
0.6301227349881017,1.2400403022766113
0.6301027068843076,1.2412309646606445
0.6300817196973735,1.241842269897461
0.6300617265956003,1.2430510520935059
0.6300407740111111,1.2436943054199219
0.6300208158173118,1.2449262142181396
0.6299998977431541,1.2455956935882568
0.6299799743636149,1.2468063831329346
0.6299590907080013,1.2474486827850342
0.6299392020493398,1.2486777305603027
0.6299183527208072,1.2493178844451904
0.629898498689972,1.2505302429199219
0.6298776835973802,1.2511498928070068
0.6298578641016486,1.252394199371338
0.6298370831541783,1.2530293464660645
0.6298172981011554,1.254239559173584
0.6297965512083086,1.2548727989196777
0.6297768005059251,1.2561209201812744
0.6297560875775219,1.2568047046661377
0.6297363711340336,1.2580504417419434
0.6297156920802115,1.2587108612060547
0.6296960098041976,1.259965181350708
0.6296753645354108,1.26066255569458
0.6296557163357722,1.261812686920166
0.629635104762789,1.2624619007110596
0.6296154905487477,1.2636680603027344
0.6295949125826503,1.2643256187438965
0.6295753322637468,1.2655091285705566
0.6295547878159293,1.266150712966919
0.6295352413020229,1.2673425674438477
0.6295147302841899,1.2679412364959717
0.6294952174854559,1.2691280841827393
0.6294747398096218,1.2697625160217285
0.6294552606365506,1.2709975242614746
0.6294348162150376,1.2716641426086426
0.6294153705784336,1.2728848457336426
0.629394959323871,1.27354097366333
0.6293755471348516,1.2747962474822998
0.6293551689601738,1.2754802703857422
0.6293357901301667,1.2766928672790527
0.629315444948613,1.2773418426513672
0.6292960993893564,1.2785453796386719
0.6292757871144681,1.2791566848754883
0.6292564747380086,1.280390977859497
0.6292361952836295,1.2809922695159912
0.6292169160023207,1.282181978225708
0.6291966692825945,1.2827844619750977
0.6291774230090964,1.2839858531951904
0.6291572089384658,1.2846691608428955
0.6291379955857427,1.2858364582061768
0.6291178140789486,1.2865209579467773
0.6290986335602684,1.2877609729766846
0.6290784845323479,1.288484811782837
0.6290593367612801,1.2896430492401123
0.6290392201275661,1.290281057357788
0.6290201050179817,1.2914786338806152
0.6290000206941004,1.2920825481414795
0.6289809381601695,1.2932825088500977
0.6289608860620408,1.2938809394836426
0.6289418360182318,1.2951135635375977
0.6289218160620664,1.2957642078399658
0.628902798423145,1.2969601154327393
0.6288828105254445,1.2976100444793701
0.6288638252064718,1.2988505363464355
0.6288438692840266,1.2994916439056396
0.6288249162003585,1.3007237911224365
0.6288049921702472,1.3013625144958496
0.6287860712375325,1.3025641441345215
0.6287661790171205,1.3032011985778809
0.6287472901513006,1.304417371749878
0.6287274296582382,1.3050296306610107
0.6287085727755448,1.3062644004821777
0.6286887439277673,1.3069067001342773
0.628669918944722,1.3082027435302734
0.6286501216604475,1.308849811553955
0.6286313284938602,1.310042381286621
0.6286115626915887,1.3106839656829834
0.6285928012585562,1.3118751049041748
0.6285730668570688,1.3125355243682861
0.6285543370749743,1.3137001991271973
0.6285346339933312,1.3143515586853027
0.6285159357798424,1.3155617713928223
0.6284962639373826,1.316211462020874
0.6284775972104508,1.3174254894256592
0.6284579565267902,1.3180406093597412
0.6284393212046493,1.3192498683929443
0.6284197115996799,1.3198630809783936
0.6284011076008448,1.3211021423339844
0.6283815289947338,1.3217484951019287
0.6283629562379993,1.3229591846466064
0.6283434085511876,1.3236150741577148
0.6283248669556277,1.3248310089111328
0.6283053501088286,1.325500726699829
0.6282868395937948,1.3267123699188232
0.6282673535079935,1.3273508548736572
0.6282488739931139,1.3285858631134033
0.6282294185895655,1.3292481899261475
0.6282109699947435,1.3304405212402344
0.6281915451949727,1.3310396671295166
0.628173127440386,1.3322968482971191
0.6281537331661854,1.332900047302246
0.6281353461722847,1.334090232849121
0.6281159823457142,1.3347177505493164
0.6280976260332223,1.3359723091125488
0.6280782925766074,1.3366599082946777
0.6280599668665179,1.3379144668579102
0.6280406637024492,1.338517427444458
0.6280223685160251,1.3397412300109863
0.6280030955673563,1.34041428565979
0.6279848308261299,1.3416125774383545
0.6279655880159778,1.342233419418335
0.6279473536417483,1.3434548377990723
0.6279281408934912,1.3440985679626465
0.627909936808324,1.3453242778778076
0.6278907540456007,1.3460066318511963
0.6278725801718268,1.3472113609313965
0.6278534273185351,1.3478429317474365
0.6278352835787495,1.3490386009216309
0.6278161605590457,1.349691390991211
0.6277980468761067,1.3508975505828857
0.6277789536144042,1.3515443801879883
0.6277608699114318,1.3527426719665527
0.6277418063324002,1.3533754348754883
0.6277237525327755,1.354619026184082
0.6277047185613394,1.3552720546722412
0.6276866945887032,1.3564965724945068
0.6276676901500415,1.3571326732635498
0.6276496959282931,1.358412504196167
0.6276307209478375,1.359013319015503
0.6276127564011345,1.360243558883667
0.6275938108045682,1.3608574867248535
0.6275758758573241,1.362030029296875
0.627556959570582,1.3626737594604492
0.6275390541474664,1.3638668060302734
0.6275201670967329,1.3645009994506836
0.6275022911226692,1.3656768798828125
0.6274834332343776,1.3663299083709717
0.6274655866345435,1.3675076961517334
0.6274467578353747,1.3681104183197021
0.6274289405351999,1.3693063259124756
0.6274101407520818,1.3699069023132324
0.6273923526772471,1.3711049556732178
0.6273735818373534,1.3717491626739502
0.6273558229137904,1.3729817867279053
0.6273370809445394,1.373640775680542
0.627319351098429,1.374854326248169
0.6273006379274829,1.3755180835723877
0.6272829370852538,1.3767213821411133
0.6272642526405178,1.3773677349090576
0.6272465807288461,1.3785951137542725
0.6272279249384667,1.3792598247528076
0.6272102818842752,1.3804841041564941
0.62719165467664,1.3811111450195312
0.6271740404070963,1.3823063373565674
0.6271554417108326,1.3829185962677002
0.6271378561533488,1.384598731994629
0.6271192858973228,1.385291576385498
0.6271017289795541,1.38651704788208
0.6270831870928698,1.3871736526489258
0.6270656587427135,1.3883988857269287
0.6270471451547118,1.389040231704712
0.6270296453003067,1.3902504444122314
0.6270111599405643,1.3908965587615967
0.6269936885102895,1.39208984375
0.6269752313086183,1.3927972316741943
0.6269577882310917,1.3939311504364014
0.6269393591175373,1.3946163654327393
0.626921944321616,1.395829677581787
0.626903543226457,1.396514654159546
0.6268861566412346,1.3976821899414062
0.6268677834949821,1.398329734802246
0.6268504250497889,1.399505376815796
0.6268320797831848,1.4001219272613525
0.6268147494075865,1.4013185501098633
0.626796431951603,1.4019393920898438
0.6267791295753998,1.4031376838684082
0.6267608398612382,1.4037630558013916
0.6267435654144639,1.4049832820892334
0.626725303373554,1.4056527614593506
0.6267080567864748,1.4069206714630127
0.6266898223504741,1.4075746536254883
0.6266726035535877,1.4087812900543213
0.6266543966543794,1.409428358078003
0.6266372055784144,1.4106366634368896
0.6266190261481079,1.4112765789031982
0.6266018627240225,1.4125640392303467
0.6265837106949521,1.4131965637207031
0.6265665748539332,1.4143962860107422
0.6265484501586561,1.4150416851043701
0.6265313418321188,1.4162688255310059
0.6265132444034155,1.4169104099273682
0.6264961635230017,1.418095350265503
0.6264780932938747,1.4187304973602295
0.6264610397914522,1.419926643371582
0.626442996695125,1.4206066131591797
0.6264259705027867,1.4217708110809326
0.6264079544727031,1.4224143028259277
0.6263909555227665,1.4236140251159668
0.6263729664925891,1.4242751598358154
0.6263559947175945,1.4254684448242188
0.6263380326212048,1.4261178970336914
0.6263210879539154,1.4273085594177246
0.6263031527254119,1.427907943725586
0.6262862350988119,1.429093837738037
0.6262683266725103,1.4297163486480713
0.6262514360198048,1.4309272766113281
0.6262335543302359,1.4315788745880127
0.6262166905848501,1.4328322410583496
0.6261988355667599,1.4334757328033447
0.6261819986623373,1.4346764087677002
0.6261641702506859,1.4353420734405518
0.6261473601210878,1.4365932941436768
0.6261295582510488,1.437267541885376
0.6261127748303542,1.4384708404541016
0.6260949994373126,1.4391062259674072
0.6260782426598164,1.44035005569458
0.6260604936793694,1.4409728050231934
0.6260437634795817,1.4421899318695068
0.6260260408475368,1.4428064823150635
0.6260093371601827,1.444101333618164
0.6259916408125572,1.444856882095337
0.6259749635725748,1.4459893703460693
0.6259572934455948,1.4466354846954346
0.6259406425881354,1.447871446609497
0.6259229986182355,1.4485409259796143
0.6259063740786622,1.4497077465057373
0.6258887562024839,1.4503734111785889
0.6258721579163709,1.4515905380249023
0.6258545660707618,1.4522688388824463
0.6258379939738935,1.4534368515014648
0.6258204280959075,1.4540352821350098
0.6258038821242776,1.455254316329956
0.6257863421511733,1.4559080600738525
0.6257698222409841,1.4571051597595215
0.6257523081102235,1.4577505588531494
0.6257358141978852,1.4589593410491943
0.6257183258471339,1.4596161842346191
0.6257018578692632,1.4608330726623535
0.6256843952363891,1.4615042209625244
0.6256679531298093,1.462792158126831
0.6256505161528816,1.4634647369384766
0.6256340998546207,1.464724063873291
0.6256166884719095,1.465388298034668
0.6256002979192006,1.4665868282318115
0.625582912069176,1.4672377109527588
0.6255665471994549,1.4684596061706543
0.6255491868207862,1.469071865081787
0.6255328475716921,1.4702715873718262
0.6255155126032468,1.4708924293518066
0.6254991989126211,1.4720821380615234
0.6254818892934639,1.4727578163146973
0.6254656010993489,1.4739196300506592
0.6254483167687418,1.4746298789978027
0.6254320540093802,1.475865364074707
0.6254147949067812,1.4765625
0.625398557520615,1.4778010845184326
0.6253813235856773,1.4784753322601318
0.6253651115113479,1.479672908782959
0.6253479026839188,1.4803874492645264
0.6253317158602654,1.4815380573272705
0.6253145320803862,1.4821808338165283
0.6252983704464451,1.4833807945251465
0.6252812116543499,1.4839951992034912
0.6252650751493539,1.4851999282836914
0.6252479412854692,1.4858529567718506
0.6252318298488472,1.4870703220367432
0.6252147208537902,1.4877161979675293
0.6251986344251653,1.4889333248138428
0.6251815502397449,1.4895961284637451
0.6251654887589349,1.4908106327056885
0.6251484293241487,1.4914417266845703
0.6251323927311648,1.4927330017089844
0.6251153579882007,1.4934024810791016
0.6250993462232461,1.4946579933166504
0.6250823361134796,1.4953243732452393
0.6250663491169501,1.496588945388794
0.6250493635819446,1.4972212314605713
0.6250334012944267,1.4984281063079834
0.6250164402759326,1.499035358428955
0.6250005026382034,1.5002703666687012
0.6249835660781569,1.5008985996246338
0.6249676530311828,1.502073049545288
0.6249507408717061,1.5027039051055908
0.6249348523566426,1.5039021968841553
0.6249179645400423,1.5045900344848633
0.624902100498233,1.5057697296142578
0.6248852369669997,1.506429672241211
0.6248693973399754,1.5076563358306885
0.6248525580367832,1.5083110332489014
0.6248367427662616,1.5095274448394775
0.6248199276339667,1.5101897716522217
0.6248041366618511,1.5114140510559082
0.6247873456434921,1.5120253562927246
0.6247715789118713,1.513268232345581
0.6247548119506676,1.5138823986053467
0.6247390694018147,1.5151422023773193
0.6247223264411662,1.5158045291900635
0.624706608017538,1.5170516967773438
0.6246898890010243,1.5177116394042969
0.6246741946452606,1.5189299583435059
0.6246574995166405,1.5196046829223633
0.6246418291715636,1.5207955837249756
0.624625157874774,1.5214323997497559
0.6246095114833877,1.5226473808288574
0.6245928639625429,1.523298740386963
0.624577241468032,1.5245234966278076
0.6245606176674237,1.5251643657684326
0.6245450190131528,1.5264053344726562
0.6245284188772487,1.5270261764526367
0.6245128440067624,1.5282464027404785
0.6244962674802059,1.528853178024292
0.6244807163372271,1.5300326347351074
0.6244641633648362,1.5306730270385742
0.6244486358932664,1.5318779945373535
0.6244321064200336,1.5325648784637451
0.624416602563951,1.5337188243865967
0.6244000965350424,1.5343725681304932
0.6243846162387023,1.5355761051177979
0.6243681335994563,1.5362331867218018
0.6243526768072905,1.5374209880828857
0.6243362175032181,1.538024663925171
0.6243207841598328,1.5392162799835205
0.6243043481366165,1.5398240089416504
0.6242889381867931,1.5410287380218506
0.6242725253902859,1.5416977405548096
0.6242571387789799,1.5428917407989502
0.6242407491552054,1.5435514450073242
0.6242253858275453,1.5447907447814941
0.6242090193226965,1.545478343963623
0.6241936792239833,1.5467045307159424
0.624177335784422,1.5473852157592773
0.6241620188601289,1.5486373901367188
0.6241456984323852,1.5492830276489258
0.6241304046281567,1.5505139827728271
0.6241141071589279,1.5511274337768555
0.6240988364205796,1.5524003505706787
0.6240825618567303,1.5530447959899902
0.6240673141302469,1.5542683601379395
0.6240510624188079,1.55489182472229
0.6240358376503436,1.5561623573303223
0.6240196087385116,1.5568177700042725
0.6240044068743897,1.558061122894287
0.6239882007095257,1.5587153434753418
0.6239730216962375,1.5599608421325684
0.6239568382258673,1.5606443881988525
0.6239416820100712,1.5618274211883545
0.6239255211818845,1.562464714050293
0.6239103877104055,1.563697338104248
0.6238942494722548,1.5643959045410156
0.6238791386920842,1.5656304359436035
0.6238630229919846,1.5662884712219238
0.6238479348502793,1.567481279373169
0.6238318416364077,1.5680983066558838
0.6238167760804892,1.5692853927612305
0.6238007053011836,1.5698916912078857
0.6237856622785377,1.5710971355438232
0.6237696138822967,1.571711540222168
0.6237545933405727,1.5729310512542725
0.6237385672760553,1.573589563369751
0.6237235691630654,1.5747992992401123
0.6237075653790894,1.5754530429840088
0.6236925896428083,1.5767078399658203
0.6236766080883508,1.577376127243042
0.6236616546769145,1.5785541534423828
0.6236456953011105,1.5791993141174316
0.623630764162816,1.580427646636963
0.6236148269149581,1.5810308456420898
0.6235999179982634,1.582209825515747
0.623584002827801,1.5828187465667725
0.6235691160813238,1.5840156078338623
0.6235532229378626,1.5846946239471436
0.6235383583103796,1.5858774185180664
0.6235224871436816,1.5865514278411865
0.623507644584128,1.5877273082733154
0.6234917953441097,1.5883758068084717
0.6234769748015792,1.5895369052886963
0.623461147438312,1.5901520252227783
0.623446348862055,1.5913500785827637
0.6234305433257646,1.5919842720031738
0.6234157666651888,1.5932257175445557
0.6233999829062539,1.593846082687378
0.623385228110923,1.5951063632965088
0.6233694660798751,1.5957717895507812
0.6233547330995086,1.5969696044921875
0.6233389927470313,1.5976228713989258
0.6233242815315039,1.5989408493041992
0.6233085628084329,1.5995910167694092
0.6232938733077731,1.6008658409118652
0.623278176165095,1.6015338897705078
0.6232635083294857,1.602768898010254
0.6232478327183373,1.6034116744995117
0.6232331864981147,1.6046671867370605
0.623217532369783,1.605301856994629
0.6232029077154354,1.6065661907196045
0.623187275021357,1.6072418689727783
0.6231726718835254,1.6084685325622559
0.6231570605752854,1.6091041564941406
0.6231424789047622,1.6103405952453613
0.6231268889340938,1.6109535694122314
0.6231123286818221,1.6122016906738281
0.6230967600006065,1.612837314605713
0.62308222111768,1.614060401916504
0.6230666736779455,1.6147241592407227
0.6230521561156077,1.615954875946045
0.6230366298695289,1.6166648864746094
0.6230221335791726,1.6178572177886963
0.6230066284790705,1.618544578552246
0.6229921534122368,1.6197245121002197
0.6229766694105776,1.620424747467041
0.6229622155189564,1.6216201782226562
0.6229467525683512,1.6222543716430664
0.6229323198037792,1.623445749282837
0.6229168778569836,1.6240592002868652
0.6229024661714452,1.6253201961517334
0.6228870451813584,1.625969409942627
0.6228726545269843,1.6272473335266113
0.6228572544466491,1.6278564929962158
0.6228428847757155,1.6290898323059082
0.6228275055583171,1.6297404766082764
0.6228131568232459,1.6309852600097656
0.6227977984221122,1.6316370964050293
0.6227834705754702,1.6328752040863037
0.6227681329440704,1.6335532665252686
0.6227538259385683,1.6347556114196777
0.6227385090305126,1.6353600025177002
0.6227242228190053,1.636659860610962
0.622708926588045,1.6373143196105957
0.6226946611235301,1.6385390758514404
0.622679385523556,1.6391875743865967
0.6226651407591741,1.6404147148132324
0.6226498857442173,1.6410198211669922
0.6226356616332509,1.6421995162963867
0.6226204271574809,1.6428325176239014
0.6226062236533544,1.6440496444702148
0.6225910096710793,1.6447632312774658
0.6225768267273579,1.6459553241729736
0.6225616331930242,1.646618127822876
0.6225474707634135,1.64792799949646
0.6225322976316048,1.648599624633789
0.6225181556699508,1.6497948169708252
0.622503002895388,1.6504790782928467
0.6224888813556758,1.6516680717468262
0.6224737488932157,1.6523499488830566
0.6224596477295699,1.6535601615905762
0.6224445355342059,1.654167890548706
0.6224304547008888,1.6553881168365479
0.6224153627277492,1.6560149192810059
0.6224013021791616,1.657249927520752
0.6223862303835104,1.6578683853149414
0.6223721900741899,1.6590843200683594
0.6223571384114248,1.659724473953247
0.6223431182960468,1.6609184741973877
0.6223280867216996,1.6615877151489258
0.6223140867550752,1.6628210544586182
0.6222990752248114,1.6634891033172607
0.6222850953618879,1.6647334098815918
0.6222701038315058,1.6654157638549805
0.6222561440273655,1.6666572093963623
0.6222411724527958,1.6673245429992676
0.6222272326626564,1.6685574054718018
0.622212280999962,1.669203519821167
0.6221983611791753,1.6704108715057373
0.6221834293845501,1.6710090637207031
0.6221695294886017,1.6722750663757324
0.6221546175183712,1.6729011535644531
0.6221407375028801,1.6741507053375244
0.6221258453134998,1.6748011112213135
0.6221119851342184,1.676055908203125
0.622097112682274,1.6767504215240479
0.6220832722950863,1.6779460906982422
0.6220684195372931,1.6786305904388428
0.6220545988982156,1.6798195838928223
0.6220397657914177,1.6804594993591309
0.622025964856598,1.6816492080688477
0.6220111513577686,1.6823315620422363
0.6219973700834855,1.683500051498413
0.6219825761497254,1.6840999126434326
0.6219688144923878,1.6853139400482178
0.621954040080926,1.6859338283538818
0.621940297997073,1.6871411800384521
0.6219255430652649,1.687758207321167
0.6219118205115651,1.6889777183532715
0.6218970850168934,1.6896467208862305
0.6218833819501447,1.6908502578735352
0.621868665850218,1.6914918422698975
0.621854982227346,1.6927282810211182
0.6218402854798992,1.6933777332305908
0.6218266212579582,1.6945984363555908
0.6218119438208508,1.6952333450317383
0.6217982989570228,1.6964843273162842
0.6217836407882396,1.6971337795257568
0.6217700152398333,1.6983439922332764
0.6217553762974833,1.6989457607269287
0.6217417700219346,1.7001323699951172
0.6217271502642506,1.7007839679718018
0.6217135632191211,1.7019860744476318
0.6216989626044599,1.7026357650756836
0.6216853947474369,1.7039778232574463
0.6216708132342781,1.7046740055084229
0.6216572645231745,1.705869197845459
0.6216427020701196,1.7065651416778564
0.6216291724628734,1.7078132629394531
0.621614629028647,1.7084870338439941
0.6216011184833197,1.7096519470214844
0.6215865940267676,1.7103114128112793
0.6215731025015451,1.7114801406860352
0.6215585969816345,1.7121050357818604
0.6215451244348262,1.7132949829101562
0.6215306378106449,1.7139122486114502
0.6215171842006832,1.715148687362671
0.6215027164314395,1.7158071994781494
0.6214892817168791,1.7170345783233643
0.6214748327619011,1.7176969051361084
0.6214614169014191,1.7189173698425293
0.6214469867201544,1.719569444656372
0.6214335896725495,1.720792531967163
0.6214191782245648,1.721433401107788
0.6214057999487566,1.7226459980010986
0.6213914071937373,1.7232921123504639
0.6213780476487666,1.7245333194732666
0.6213636735465161,1.7251613140106201
0.6213503326915437,1.726372241973877
0.6213359772019834,1.7270362377166748
0.6213226549962901,1.728318214416504
0.6213083180794583,1.7289535999298096
0.6212950144824447,1.7301411628723145
0.6212806960984967,1.7307806015014648
0.6212674110696819,1.7319731712341309
0.6212531111788898,1.7326459884643555
0.6212398446779118,1.7338135242462158
0.6212255632406636,1.7344887256622314
0.6212123152272785,1.7356889247894287
0.6211980522040776,1.736365556716919
0.6211848226381592,1.7375273704528809
0.6211705779896244,1.7381527423858643
0.621157366831164,1.739363431930542
0.6211431405180288,1.740006685256958
0.6211299477271341,1.7412593364715576
0.6211157397102466,1.7418975830078125
0.6211025652471422,1.7431244850158691
0.6210883754874642,1.7437653541564941
0.6210752193124908,1.7450292110443115
0.6210610477710976,1.745699405670166
0.6210479098447113,1.7469384670257568
0.6210337564827916,1.7475826740264893
0.6210206367655636,1.748809576034546
0.6210065015444187,1.7494549751281738
0.6209933999970353,1.7506704330444336
0.6209792828780789,1.7513198852539062
0.6209661994613407,1.7525639533996582
0.6209521004060982,1.7531814575195312
0.6209390350809194,1.7544806003570557
0.620924954051028,1.755094289779663
0.6209119067784369,1.7563512325286865
0.6208978437356447,1.7569749355316162
0.6208848144767823,1.7581713199615479
0.6208707693829483,1.7587974071502686
0.6208577580990686,1.7600183486938477
0.6208437309161619,1.7606947422027588
0.6208307375686312,1.7618739604949951
0.620816728258731,1.762540340423584
0.6208037528090274,1.7637214660644531
0.6207897613343223,1.7643966674804688
0.6207768037440355,1.7655811309814453
0.6207628300668233,1.766214370727539
0.6207498902976544,1.767421007156372
0.6207359343803416,1.7680230140686035
0.6207230123941019,1.7692334651947021
0.6207090741992034,1.7698454856872559
0.6206961699578148,1.7710490226745605
0.6206822494479536,1.7717094421386719
0.6206693629134479,1.7728958129882812
0.6206554600513543,1.7735569477081299
0.6206425911858731,1.7747721672058105
0.6206287059343847,1.7754185199737549
0.6206158547001781,1.7766478061676025
0.6206019870222396,1.777294635772705
0.6205891533816671,1.7784919738769531
0.6205753032403292,1.7790963649749756
0.6205624871558585,1.780324935913086
0.620548654514278,1.7809326648712158
0.6205358559484848,1.782160758972168
0.6205220407699243,1.7827892303466797
0.6205092596854919,1.784022569656372
0.6204954619333195,1.7847070693969727
0.6204826982930379,1.7859272956848145
0.6204689179307263,1.7866325378417969
0.6204561716974933,1.787829875946045
0.6204424086886198,1.788527488708496
0.620429679825439,1.789691686630249
0.620415934133685,1.7903633117675781
0.6204032226036661,1.7915358543395996
0.6203894941928172,1.792142629623413
0.6203767999591756,1.7933437824249268
0.6203630887931206,1.7939379215240479
0.6203504118191774,1.7951643466949463
0.6203367178619078,1.7958123683929443
0.6203240581110888,1.7970075607299805
0.6203103813266994,1.797654151916504
0.6202977387625347,1.7988810539245605
0.6202840791152223,1.7995588779449463
0.6202714537013466,1.8007471561431885
0.6202578111554101,1.8013863563537598
0.6202452028555618,1.8026220798492432
0.6202315773754016,1.8032710552215576
0.6202189861534226,1.8044953346252441
0.6202053777035405,1.805114984512329
0.6201928035233757,1.8063890933990479
0.6201792120683741,1.807055950164795
0.6201666548940714,1.8083059787750244
0.6201530803986536,1.8089416027069092
0.6201405401943628,1.8101215362548828
0.6201269826233321,1.8107669353485107
0.6201144593533058,1.8119590282440186
0.6201009186715651,1.8126463890075684
0.6200884123001565,1.8138022422790527
0.6200748884727091,1.8144915103912354
0.6200623989643734,1.8156907558441162
0.6200488919563204,1.8163683414459229
0.6200364192756137,1.8175623416900635
0.6200229290521561,1.8181874752044678
0.6200104731637348,1.8194084167480469
0.6199969996901714,1.8200502395629883
0.6199845605587923,1.8212785720825195
0.61997110380052,1.8218882083892822
0.61995868139104,1.8231298923492432
0.6199452413135539,1.8237764835357666
0.6199328355909288,1.8249690532684326
0.6199194121598209,1.8256421089172363
0.6199070230891064,1.8268475532531738
0.6198936162700659,1.8274877071380615
0.619881243816416,1.8287060260772705
0.6198678535752289,1.8293819427490234
0.6198554977038961,1.8305957317352295
0.6198421240064449,1.8312335014343262
0.6198297846827802,1.832442283630371
0.6198164274950432,1.8330507278442383
0.619804104684495,1.8342912197113037
0.6197907639725462,1.834937572479248
0.6197784576406605,1.8361961841583252
0.6197651333706694,1.836869478225708
0.6197528434830895,1.838059902191162
0.6197395356213204,1.8387157917022705
0.619727262143786,1.8399922847747803
0.6197139706565984,1.840667963027954
0.6197017135549459,1.8418536186218262
0.6196884384087927,1.8424997329711914
0.6196761976489544,1.8436846733093262
0.6196629388103838,1.8443477153778076
0.6196507143583878,1.8455414772033691
0.6196374717940408,1.8462133407592773
0.6196252636160109,1.847426414489746
0.619612037292622,1.848029613494873
0.6195998453547766,1.8492355346679688
0.6195866352391738,1.8498547077178955
0.6195744595078263,1.8510918617248535
0.6195612655669299,1.8517332077026367
0.619549106008488,1.8529291152954102
0.6195359282093109,1.8535962104797363
0.6195237847902767,1.8548274040222168
0.6195106230999238,1.8554766178131104
0.6194984957868931,1.8567147254943848
0.6194853501725609,1.8573734760284424
0.6194732389322225,1.8585691452026367
0.6194601093611993,1.859203577041626
0.6194480141603358,1.860443353652954
0.6194349006000008,1.8610436916351318
0.619422821405487,1.8622467517852783
0.6194097238233103,1.8628509044647217
0.6193976606021137,1.8640944957733154
0.6193845789656559,1.8647830486297607
0.6193725316848361,1.8659956455230713
0.6193594659617482,1.8666644096374512
0.6193474345884565,1.8678808212280273
0.6193343847464792,1.868575096130371
0.6193223692479587,1.869779348373413
0.6193093352549217,1.8704445362091064
0.6192973355985069,1.871633768081665
0.6192843174223301,1.8723258972167969
0.6192723335754456,1.8735134601593018
0.6192593311841372,1.8741679191589355
0.6192473631142988,1.8754172325134277
0.6192343764759559,1.8760688304901123
0.6192224241507696,1.8773143291473389
0.6192094532335775,1.8779387474060059
0.619197516620739,1.8791625499725342
0.6191845613929711,1.8797917366027832
0.6191726404602658,1.8810317516326904
0.6191597008902833,1.8816914558410645
0.6191477956055857,1.8829357624053955
0.6191348716618372,1.883596420288086
0.6191229819931116,1.8848435878753662
0.6191100736441326,1.8855311870574951
0.6190981995594311,1.8867499828338623
0.6190853067738441,1.8873958587646484
0.6190734482413079,1.888627290725708
0.6190605709878219,1.889281988143921
0.6190487279756797,1.8904814720153809
0.6190358662230897,1.8910799026489258
0.6190240386996584,1.8923094272613525
0.6190111924168458,1.8929214477539062
0.6189993803505296,1.8941733837127686
0.6189865495064611,1.8948123455047607
0.6189747528657515,1.8960187435150146
0.6189619374294792,1.8967039585113525
0.6189501561829542,1.897871732711792
0.6189373561236154,1.898524522781372
0.6189255902399404,1.8997108936309814
0.6189128055267569,1.9003784656524658
0.6189010549746827,1.9015533924102783
0.6188882855769607,1.9021668434143066
0.618876550325325,1.9033620357513428
0.6188637962124551,1.9039669036865234
0.6188520762301805,1.9051895141601562
0.6188393373716372,1.9058420658111572
0.6188276326277321,1.9070518016815186
0.6188149089930733,1.9076874256134033
0.6188032194566313,1.9088928699493408
0.6187905110154984,1.9095499515533447
0.6187788366556977,1.910743236541748
0.6187661433778151,1.9114038944244385
0.6187544841639185,1.9126369953155518
0.6187418060190932,1.9133045673370361
0.6187301619204478,1.9146511554718018
0.6187174988785693,1.9152991771697998
0.6187058698646064,1.9165174961090088
0.6186932218956465,1.9171555042266846
0.6186816079358805,1.9183616638183594
0.6186689750098928,1.9189608097076416
0.6186573760739222,1.9201858043670654
0.6186447581610421,1.920811653137207
0.6186331742185478,1.9219958782196045
0.6186205712889918,1.9226658344268799
0.6186090023097379,1.9238917827606201
0.6185964143338037,1.924569845199585
0.6185848602876369,1.925748348236084
0.618572287235703,1.926426649093628
0.6185607480925522,1.9275996685028076
0.6185481899350775,1.928262710571289
0.6185366656649535,1.9294698238372803
0.6185241223724774,1.9300761222839355
0.6185126129454727,1.931264877319336
0.6185000844886143,1.931873083114624
0.6184885898749031,1.9330744743347168
0.6184760762243611,1.9337279796600342
0.6184645963941984,1.9349381923675537
0.6184520975207513,1.9356107711791992
0.6184406324444733,1.9368174076080322
0.6184281483189785,1.9374473094940186
0.6184166979670017,1.9386556148529053
0.6184042285603957,1.939281940460205
0.6183927929032171,1.940521240234375
0.6183803381865149,1.9411225318908691
0.6183689171947114,1.9423213005065918
0.6183564771390067,1.942943811416626
0.6183450707832351,1.9443259239196777
0.6183326453596989,1.9449832439422607
0.6183212536106958,1.9461619853973389
0.6183088427905775,1.9468224048614502
0.6182974656191584,1.9480299949645996
0.6182850693737848,1.948697805404663
0.6182737067508444,1.9498834609985352
0.6182613250516199,1.9505455493927002
0.6182499769481312,1.951716661453247
0.6182376097665372,1.9523842334747314
0.6182262761535519,1.9535439014434814
0.6182139234611461,1.9541566371917725
0.6182026043097945,1.955397605895996
0.6181902660782116,1.9560248851776123
0.6181789613597012,1.957228183746338
0.6181666375606522,1.9578583240509033
0.6181553472462687,1.9591054916381836
0.6181430378515401,1.95975661277771
0.6181317619126466,1.9609401226043701
0.6181194668941014,1.9615929126739502
0.6181082053021376,1.9627861976623535
0.6180959246317137,1.963432788848877
0.6180846773581968,1.9646761417388916
0.6180724110079077,1.9653232097625732
0.6180611780244313,1.9665303230285645
0.6180489259663653,1.9671549797058105
0.6180377072445993,1.9683904647827148
0.6180254694509194,1.9689950942993164
0.61801426496261,1.9701817035675049
0.6180020414055541,1.9707934856414795
0.617990851122523,1.9719972610473633
0.6179786417744032,1.9726734161376953
0.6179674656685479,1.9738318920135498
0.6179552705017496,1.9745161533355713
0.6179441085450432,1.9756805896759033
0.6179319275320264,1.9763884544372559
0.6179207796965168,1.977583408355713
0.6179086128098145,1.9782323837280273
0.6178974790676246,1.979430913925171
0.6178853262798434,1.9800646305084229
0.6178742066031705,1.9812943935394287
0.6178620678869895,1.9819202423095703
0.6178509622481055,1.983128309249878
0.6178388375762774,1.9837782382965088
0.6178277459475281,1.9850256443023682
0.6178156352928774,1.9856829643249512
0.6178045576466827,1.9869434833526611
0.6177924609821065,1.987591028213501
0.6177813972909596,1.9887864589691162
0.6177693145894272,1.9894416332244873
0.6177582648258947,1.9906377792358398
0.6177461960604469,1.991269826889038
0.6177351601971689,1.9925405979156494
0.6177231053409181,1.9931676387786865
0.6177120833506072,1.994372844696045
0.6177000423767374,1.9950153827667236
0.6176890342321791,1.9962327480316162
0.6176770071139451,1.996882438659668
0.617666012787997,1.9980800151824951
0.6176539994987247,1.9987359046936035
0.6176430189643167,1.999985694885254
0.6176310194774025,2.0006911754608154
0.6176200527075366,2.0018553733825684
0.6176080669964475,2.002525806427002
0.6175971139641971,2.0037178993225098
0.6175851420024697,2.0043716430664062
0.6175742026809798,2.0055501461029053
0.6175622444422215,2.0061984062194824
0.6175513188047083,2.007396697998047
0.6175393742625953,2.007997751235962
0.6175284622823457,2.0091888904571533
0.6175165314106243,2.009800672531128
0.6175056330609964,2.01101016998291
0.6174937158334821,2.0116629600524902
0.6174828310879038,2.012856960296631
0.6174709274784809,2.0134968757629395
0.6174600563104512,2.014735221862793
0.6174481662930728,2.0154013633728027
0.6174373086761604,2.0166547298431396
0.6174254322248479,2.0173065662384033
0.6174145881326912,2.018500804901123
0.6174027252215349,2.019122838973999
0.6173918946278419,2.0203535556793213
0.617380045231,2.020951509475708
0.617369228109548,2.0221469402313232
0.6173573922012463,2.0227670669555664
0.6173465885258819,2.023963451385498
0.6173347660804142,2.024653434753418
0.6173239758250527,2.025822401046753
0.61731216681678,2.0265111923217773
0.6173013899554058,2.027681827545166
0.6172895943587564,2.028337240219116
0.6172788308654217,2.02950382232666
0.6172670486548909,2.030103921890259
0.6172562985037163,2.031308174133301
0.6172445296538666,2.0319101810455322
0.6172337928190409,2.0330944061279297
0.6172220373045005,2.033722162246704
0.6172113137602803,2.034923791885376
0.6171995715557443,2.035599708557129
0.6171888612764536,2.0368008613586426
0.6171771323566829,2.037433624267578
0.6171664353167129,2.0386340618133545
0.617154719656535,2.039292335510254
0.6171440358303442,2.040550708770752
0.6171323334046513,2.0411975383758545
0.617121662766765,2.0424442291259766
0.6171099735505157,2.0430455207824707
0.6170993160755258,2.0443098545074463
0.6170876400437433,2.044964075088501
0.6170769957063084,2.046213150024414
0.617065332834081,2.046868085861206
0.6170547016089258,2.048088312149048
0.6170430518714071,2.0487565994262695
0.6170324337333223,2.0499181747436523
0.61702079710573,2.0505759716033936
0.6170101920295719,2.051790714263916
0.6169985684871886,2.052489995956421
0.6169879764478793,2.0536463260650635
0.6169763659660514,2.0543150901794434
0.6169657869385785,2.0555553436279297
0.6169541894927165,2.056229591369629
0.6169436234521326,2.057443618774414
0.6169320390177109,2.0580451488494873
0.6169214859391332,2.059281587600708
0.6169099144916897,2.05989933013916
0.6168993743503011,2.0611605644226074
0.616887815865437,2.0618226528167725
0.6168772886364836,2.063042402267456
0.6168657430898636,2.0637214183807373
0.6168552287486571,2.064967632293701
0.6168436961160082,2.065636157989502
0.6168331946379235,2.0668864250183105
0.6168216748950365,2.0675477981567383
0.6168111862555127,2.0687499046325684
0.6167996793782398,2.0694029331207275
0.6167892035527799,2.0706160068511963
0.6167777095170363,2.0713369846343994
0.6167672464812066,2.072549343109131
0.6167557652629694,2.0731983184814453
0.6167453149923995,2.0744571685791016
0.616733846567708,2.0750644207000732
0.6167234090380905,2.0762875080108643
0.6167119533830455,2.076936960220337
0.6167015285701362,2.0781214237213135
0.6166900856609003,2.0787651538848877
0.6166796735405169,2.080043315887451
0.6166682433533139,2.080723524093628
0.6166578439013376,2.0818941593170166
0.6166464264124525,2.0825393199920654
0.6166360396048258,2.083725929260254
0.6166246347906045,2.0843942165374756
0.6166142606033326,2.0855796337127686
0.6166028684401819,2.0862159729003906
0.6165925068493315,2.0874099731445312
0.6165811273137183,2.0880136489868164
0.6165707782954183,2.089214563369751
0.6165594113638706,2.089827060699463
0.6165490748943105,2.091046094894409
0.6165377205434158,2.0916967391967773
0.6165273965988477,2.092911958694458
0.6165160548052538,2.0935540199279785
0.616505743361989,2.09483003616333
0.6164944141024037,2.095498561859131
0.6164841151368162,2.0967488288879395
0.6164727983880063,2.097419261932373
0.6164625118765296,2.098621368408203
0.6164512076153219,2.09928297996521
0.6164409335344504,2.1004912853240967
0.6164296417377306,2.101090908050537
0.6164193800640192,2.1023097038269043
0.6164081007087321,2.1029181480407715
0.6163978514187954,2.1042189598083496
0.6163865844819446,2.104891538619995
0.6163763475524572,2.1061007976531982
0.6163650930111051,2.1067657470703125
0.6163548684188015,2.107997417449951
0.6163436262500686,2.108670473098755
0.6163334139717429,2.1098222732543945
0.6163221841528082,2.110485315322876
0.6163119841653133,2.111703872680664
0.6163007666734143,2.1123836040496826
0.6162905789536626,2.1135549545288086
0.6162793737660939,2.1142008304595947
0.616269198291057,2.115407705307007
0.6162580053851712,2.1160378456115723
0.6162478421318792,2.1172261238098145
0.6162366614850868,2.1178436279296875
0.6162265104306281,2.119053840637207
0.6162153420203967,2.1197147369384766
0.6162052031419186,2.120915651321411
0.6161940469457728,2.1215624809265137
0.6161839202204805,2.1227715015411377
0.6161727762160022,2.1234095096588135
0.6161626616211591,2.1246349811553955
0.6161515297859865,2.125271797180176
0.6161414272989136,2.126490354537964
0.6161303076107423,2.1271629333496094
0.6161202172088183,2.128387212753296
0.6161091096453997,2.1290040016174316
0.616099031306061,2.1302757263183594
0.6160879358452029,2.130906581878662
0.616077869545943,2.132131814956665
0.6160667861655095,2.132789373397827
0.6160567318838791,2.134042978286743
0.6160456605617898,2.1347179412841797
0.6160356182753964,2.1359291076660156
0.616024558989627,2.1366045475006104
0.616014528676135,2.1377713680267334
0.6160034814047166,2.1384174823760986
0.6159934630418469,2.139617681503296
0.615982427762866,2.1402740478515625
0.6159724213283956,2.141434907913208
0.615961398019994,2.1420512199401855
0.6159514034917566,2.143254041671753
0.6159403921321309,2.14388108253479
0.6159304094880158,2.1451563835144043
0.6159194100554177,2.1458239555358887
0.6159094392733704,2.1471266746520996
0.615898451746106,2.1477787494659424
0.6158884928041275,2.1490700244903564
0.6158775171605577,2.149718999862671
0.6158675700367043,2.1509201526641846
0.6158566062552443,2.151575803756714
0.6158466709276279,2.1527669429779053
0.6158357189867469,2.153411865234375
0.6158257954335344,2.154629945755005
0.6158148553117555,2.1552734375
0.6158049435111691,2.1565041542053223
0.6157940151870696,2.1571383476257324
0.6157841151173858,2.158343553543091
0.6157731985695961,2.1589438915252686
0.6157633102091465,2.1601743698120117
0.6157524054163511,2.1607913970947266
0.6157425287435214,2.162006378173828
0.6157316356844578,2.1626620292663574
0.6157217706776881,2.1639180183410645
0.6157108893311467,2.16461181640625
0.6157010359689311,2.16585111618042
0.615690166313756,2.1665282249450684
0.6156803245746431,2.1677777767181396
0.6156694665897304,2.168442487716675
0.6156596364523216,2.1696479320526123
0.6156487901166208,2.170269727706909
0.6156389715595718,2.171516180038452
0.6156281368520843,2.172146797180176
0.6156183298541044,2.173335552215576
0.6156075067538839,2.173935890197754
0.6155977112937351,2.175171136856079
0.6155868997798879,2.175816774368286
0.6155771158363857,2.177036762237549
0.6155663158880699,2.1776814460754395
0.6155565434400826,2.1788699626922607
0.6155457550365079,2.179517984390259
0.6155359940629564,2.180729866027832
0.6155252171833847,2.181373357772827
0.6155154676632429,2.1825828552246094
0.6155047022869872,2.1832194328308105
0.615494964199281,2.184558629989624
0.6154842103057054,2.1852009296417236
0.6154744836295135,2.1864094734191895
0.6154637411980339,2.1870176792144775
0.6154540259124868,2.1882803440093994
0.6154432949225698,2.1888949871063232
0.6154335910068496,2.1901516914367676
0.6154228714380127,2.190791130065918
0.6154131788713539,2.1920390129089355
0.6154024707031652,2.192722797393799
0.6153927894648539,2.193864107131958
0.6153820926769323,2.194549083709717
0.6153724227463055,2.195786952972412
0.6153617373183202,2.196458578109741
0.6153520786747669,2.1976144313812256
0.6153414045864369,2.1982686519622803
0.615331757209397,2.199465274810791
0.6153210944404921,2.2000699043273926
0.6153114583094561,2.2012693881988525
0.6153008068397958,2.201894998550415
0.6152911819343053,2.2031409740448
0.6152805417437587,2.2037746906280518
0.6152709280434062,2.205024242401123
0.615260299111892,2.205688238143921
0.6152506965963204,2.206967353820801
0.6152400789038068,2.207613945007324
0.6152304875527093,2.2088589668273926
0.615219881079214,2.2095370292663574
0.6152103008723339,2.210772752761841
0.6151997055979234,2.2114129066467285
0.6151901365150543,2.2126681804656982
0.6151795524198446,2.2132880687713623
0.6151699944408296,2.2145535945892334
0.6151594215049851,2.215174674987793
0.6151498746097176,2.2164554595947266
0.6151393128134516,2.2171108722686768
0.6151297769818741,2.2183258533477783
0.6151192263054485,2.218963384628296
0.6151097015175532,2.2202467918395996
0.615099161941278,2.2208831310272217
0.6150896481771062,2.2221128940582275
0.6150791196813402,2.222766399383545
0.6150696169209826,2.223973512649536
0.6150590994861321,2.2246713638305664
0.615049607709728,2.2258670330047607
0.6150391013162477,2.226526975631714
0.6150296205039858,2.227705478668213
0.6150191251323779,2.2283711433410645
0.6150096552644948,2.2295291423797607
0.6149991708953094,2.230154514312744
0.6149897119520907,2.2313480377197266
0.6149792385659255,2.231952428817749
0.6149697905277052,2.2332406044006348
0.6149593281052048,2.2338674068450928
0.6149498909523651,2.2351160049438477
0.6149394394742217,2.235771656036377
0.6149300131871926,2.237009286880493
0.6149195726341455,2.237664222717285
0.6149101571934055,2.2388722896575928
0.6148997275462406,2.239534616470337
0.6148903229323153,2.240722179412842
0.6148799041718658,2.2413649559020996
0.6148705103653289,2.242560386657715
0.6148601024724739,2.2432138919830322
0.6148507194539465,2.2444708347320557
0.6148403224096125,2.2451095581054688
0.6148309501597632,2.246342658996582
0.6148205639449225,2.2469656467437744
0.6148112024444665,2.248224973678589
0.6148008270401376,2.248838186264038
0.614791476269838,2.250074625015259
0.6147811116570858,2.250732421875
0.6147717715977518,2.25195574760437
0.6147614177576868,2.252650737762451
0.614752088390175,2.2538418769836426
0.6147417453039539,2.25453519821167
0.614732426609167,2.2557733058929443
0.6147220942579916,2.256453514099121
0.6147127862168796,2.2576186656951904
0.6147024645819976,2.258246421813965
0.614693167175556,2.259429931640625
0.6146828562382605,2.2600278854370117
0.6146735694475313,2.2612686157226562
0.6146632691891603,2.2618753910064697
0.6146539929952316,2.263115882873535
0.6146437033971688,2.263763189315796
0.6146344377811747,2.2649943828582764
0.6146241588248481,2.2656636238098145
0.6146149037679683,2.266871213912964
0.614604635434851,2.2675254344940186
0.6145953909183111,2.2687366008758545
0.6145851331899211,2.2693910598754883
0.614575899194992,2.2705674171447754
0.6145656520528917,2.271200656890869
0.6145564285608893,2.2724246978759766
0.6145461919866855,2.2730326652526855
0.6145369789789716,2.274207353591919
0.6145267529543154,2.274832010269165
0.6145175504122967,2.2760283946990967
0.6145073349188831,2.276710033416748
0.614498142824011,2.2778632640838623
0.6144879378435796,2.2785189151763916
0.6144787561773506,2.2797036170959473
0.6144685616916843,2.280374050140381
0.6144593904356396,2.281536817550659
0.6144492064265654,2.282144546508789
0.6144400455622903,2.2833805084228516
0.6144298720116785,2.283998966217041
0.6144207215208032,2.2852537631988525
0.6144105584105682,2.285937786102295
0.6144014182747669,2.287149667739868
0.6143912655868657,2.287813425064087
0.6143821357878572,2.2890236377716064
0.6143719935042906,2.2896814346313477
0.6143628740238366,2.2908740043640137
0.6143527421266485,2.2915139198303223
0.6143436329465558,2.2927186489105225
0.6143335114178323,2.2933528423309326
0.6143244125199512,2.294581890106201
0.6143143013418221,2.2952065467834473
0.614305212708046,2.2964563369750977
0.6142951118626833,2.297104835510254
0.6142860334749494,2.2983555793762207
0.614275942944568,2.29899263381958
0.6142668747848568,2.3002266883850098
0.6142567945517139,2.3008487224578857
0.6142477366020492,2.3020527362823486
0.6142376666484445,2.3026936054229736
0.6142286188908929,2.3039166927337646
0.6142185591991679,2.3045945167541504
0.6142095216158395,2.305758237838745
0.6141994721683781,2.306443452835083
0.6141904447414254,2.3076467514038086
0.6141804055206532,2.308324098587036
0.6141713882322715,2.3095223903656006
0.6141613592206561,2.3101768493652344
0.6141523520530833,2.3114068508148193
0.6141423332331339,2.3120317459106445
0.6141333361686504,2.3132855892181396
0.6141233275229181,2.313908815383911
0.6141143405438465,2.3152010440826416
0.6141043420549234,2.3158557415008545
0.6140953651436282,2.317150592803955
0.6140853767941478,2.317812919616699
0.6140764099330367,2.3190929889678955
0.6140664317056735,2.3197429180145264
0.6140574748771949,2.3211019039154053
0.6140475067546651,2.3217408657073975
0.6140385599413096,2.3230507373809814
0.6140286019063699,2.3236846923828125
0.61401966509067,2.324965476989746
0.614009717126118,2.325629472732544
0.6140007902906475,2.3268604278564453
0.6139908523793215,2.32747745513916
0.6139819355066959,2.3287229537963867
0.6139720076314747,2.3293776512145996
0.6139631007043506,2.33058762550354
0.6139531828481536,2.331235885620117
0.613944285849229,2.332484483718872
0.613934377995016,2.3330957889556885
0.6139254909070296,2.334290027618408
0.6139155930378004,2.3349101543426514
0.6139067158435323,2.3361213207244873
0.6138968279423269,2.336780309677124
0.6138879606245978,2.3379526138305664
0.6138780826744962,2.3385894298553467
0.6138692252161675,2.339783191680908
0.6138593572002894,2.3404452800750732
0.6138505095842632,2.3416128158569336
0.6138406514857685,2.3422482013702393
0.6138318136949872,2.3434460163116455
0.6138219654970749,2.344046115875244
0.6138131375145213,2.3452882766723633
0.6138032992004302,2.3459246158599854
0.6137944810091274,2.347136974334717
0.6137846525621355,2.3477561473846436
0.6137758441451466,2.348968505859375
0.6137660255485714,2.349651575088501
0.6137572268889996,2.3508667945861816
0.6137474181261977,2.351484537124634
0.613738629207186,2.3527350425720215
0.6137288302615528,2.3534069061279297
0.613720051066284,2.354640483856201
0.6137102619212541,2.3553059101104736
0.6137014924329505,2.356510639190674
0.6136917130719972,2.357135057449341
0.6136829532739208,2.358337879180908
0.6136731836805561,2.3589606285095215
0.6136644335560081,2.360225200653076
0.6136546737137827,2.360837697982788
0.6136459332461036,2.362076759338379
0.6136361831386067,2.362734794616699
0.6136274523111763,2.363938093185425
0.6136177119220352,2.364633083343506
0.6136089907182722,2.3658385276794434
0.6135992600311524,2.3664958477020264
0.6135905484345149,2.367680549621582
0.6135808274331204,2.368358850479126
0.6135721254271045,2.3695664405822754
0.613562414095177,2.3701834678649902
0.6135537216633182,2.3714404106140137
0.6135440199846375,2.3720359802246094
0.6135353371105096,2.373255968093872
0.6135256450688931,2.3738627433776855
0.6135169717361083,2.3752574920654297
0.6135072893154113,2.375938653945923
0.6134986255076204,2.377150774002075
0.6134889526917354,2.3777682781219482
0.6134802983926274,2.3789727687835693
0.6134706351654851,2.379615306854248
0.6134619903587869,2.380856513977051
0.6134523367043544,2.3814873695373535
0.6134437013738312,2.382736921310425
0.6134340572761136,2.383396625518799
0.6134254314055685,2.3846709728240967
0.6134157968486075,2.385345935821533
0.6134071804218811,2.3865365982055664
0.613397555389756,2.387176752090454
0.6133889483907269,2.388396978378296
0.6133793328675533,2.3889925479888916
0.6133707352801377,2.390180826187134
0.6133611292500682,2.3907978534698486
0.6133525410582197,2.3919808864593506
0.613342944505444,2.392652988433838
0.6133343656931534,2.3938112258911133
0.6133247786018973,2.394473075866699
0.6133162091531926,2.395671844482422
0.6133066315077186,2.3963587284088135
0.6132980714066655,2.397536277770996
0.6132885031912724,2.3981428146362305
0.6132799524219731,2.3993406295776367
0.6132703936209962,2.3999619483947754
0.6132618521675898,2.401214838027954
0.6132523027654001,2.401855707168579
0.613243770612063,2.403184175491333
0.6132342305930681,2.4038305282592773
0.613225707724013,2.405052423477173
0.6132161770726559,2.4057188034057617
0.6132076634721323,2.4069664478302
0.6131981421728924,2.407630681991577
0.6131896378251861,2.4088687896728516
0.6131801258625781,2.409531354904175
0.6131716307520116,2.4107608795166016
0.6131621281105861,2.411426544189453
0.6131536422215179,2.412655830383301
0.6131441488858611,2.4133188724517822
0.613135672202686,2.414525270462036
0.6131261881574193,2.415167808532715
0.6131177206645682,2.4163877964019775
0.6131082458943483,2.417017698287964
0.613099787576288,2.418184757232666
0.6130903220658072,2.4188120365142822
0.6130818729070405,2.420025110244751
0.613072416641026,2.4206910133361816
0.613063976626091,2.421846628189087
0.613054529589305,2.4224956035614014
0.6130460987027764,2.423678159713745
0.6130366608800157,2.424342155456543
0.613028239106503,2.4256417751312256
0.6130188104826,2.426309108734131
0.6130103978067482,2.42748761177063
0.6130009783665694,2.428119659423828
0.612992574773059,2.429307460784912
0.6129831645015057,2.4299120903015137
0.6129747699750525,2.4311513900756836
0.6129653688570607,2.4317781925201416
0.6129569833824156,2.4329662322998047
0.6129475914029554,2.433612823486328
0.6129392149649042,2.4348244667053223
0.6129298321089803,2.4354803562164307
0.612921464692344,2.4367096424102783
0.6129120909449953,2.437351703643799
0.6129037325346294,2.438558578491211
0.6128943678809285,2.439175605773926
0.612886018461724,2.4404544830322266
0.612876662886778,2.4410552978515625
0.6128683224436596,2.442253589630127
0.6128589759326095,2.4428646564483643
0.6128506444505367,2.4440982341766357
0.6128413069885571,2.444781541824341
0.6128329844525244,2.445981979370117
0.6128236560248238,2.4466495513916016
0.6128153424198592,2.4478724002838135
0.6128060230116799,2.448556661605835
0.6127977183228464,2.449772596359253
0.6127884079194634,2.4504201412200928
0.6127801121318578,2.4516184329986572
0.6127708107185809,2.452286958694458
0.6127625238173338,2.4534671306610107
0.612753231379505,2.4541053771972656
0.6127449533497813,2.455303430557251
0.6127356698727765,2.4559292793273926
0.612727400699775,2.457174062728882
0.6127181261690029,2.4577994346618652
0.612709865837956,2.4590704441070557
0.6127006002388584,2.459723711013794
0.6126923487350323,2.4609692096710205
0.6126830920530842,2.4616122245788574
0.6126748493617781,2.4628384113311768
0.6126656015824872,2.4634504318237305
0.6126573676890347,2.4647164344787598
0.6126481287979415,2.4653923511505127
0.6126399036877088,2.4666388034820557
0.6126306736703865,2.467266321182251
0.6126224573287736,2.4685566425323486
0.6126132361708279,2.4691693782806396
0.6126050285832674,2.4703776836395264
0.6125958162703368,2.470993995666504
0.6125876174222951,2.47227144241333
0.61257841394005,2.4728941917419434
0.6125702238170256,2.4741477966308594
0.6125610291511694,2.4748141765594482
0.6125528477386946,2.4760947227478027
0.612543661874962,2.476778984069824
0.6125354891586017,2.477928876876831
0.6125263120827603,2.4785919189453125
0.6125181480481114,2.479813575744629
0.6125089797459607,2.480497360229492
0.6125008243786537,2.4816689491271973
0.6124916648360249,2.4823291301727295
0.612483518121722,2.4835398197174072
0.6124743673244784,2.4841983318328857
0.6124662292488747,2.4854235649108887
0.6124570871829113,2.4860782623291016
0.612448957731734,2.487326145172119
0.6124398243829773,2.4879367351531982
0.6124317035419863,2.4891676902770996
0.6124225788963943,2.4897937774658203
0.6124144666513812,2.4910788536071777
0.6124053506949437,2.491722822189331
0.6123972470317324,2.4929652214050293
0.6123881397504707,2.493607759475708
0.6123800446549167,2.4948675632476807
0.6123709460348832,2.4955222606658936
0.6123628594928742,2.4967503547668457
0.6123537695201526,2.497419595718384
0.612345691517608,2.4986307621002197
0.612336610178313,2.4992430210113525
0.612328540701184,2.5004723072052
0.6123194679814614,2.5010766983032227
0.6123114070157307,2.502290725708008
0.6123023429017576,2.5028929710388184
0.6122942904334395,2.504107713699341
0.6122852349114233,2.504791498184204
0.6122771909265634,2.505945920944214
0.6122681439827427,2.506613254547119
0.6122601084674182,2.5078516006469727
0.6122510700880619,2.50852370262146
0.6122430430283812,2.509768009185791
0.6122340131997892,2.510389566421509
0.6122259945818916,2.511638879776001
0.6122169732903945,2.5122921466827393
0.6122089631004504,2.5134663581848145
0.6121999503324087,2.5140676498413086
0.6121919485566197,2.5153024196624756
0.6121829442984247,2.515934705734253
0.6121749509230234,2.5171287059783936
0.6121659551610963,2.5177509784698486
0.6121579701723459,2.5189638137817383
0.6121489828931382,2.519618511199951
0.6121410062773325,2.5208024978637695
0.6121320274673262,2.5214438438415527
0.61212405921079,2.5226590633392334
0.6121150888564966,2.523289918899536
0.612107128945585,2.5245206356048584
0.6120981670335461,2.5251448154449463
0.6120902154546447,2.5263822078704834
0.6120812619714318,2.5269975662231445
0.6120733187109568,2.528224229812622
0.612064373643171,2.5288305282592773
0.6120564386875689,2.530022621154785
0.6120475020218412,2.530674695968628
0.6120395753575881,2.5318665504455566
0.612030647080579,2.53253173828125
0.6120227286941817,2.5336973667144775
0.6120138087925815,2.5343503952026367
0.612005898670577,2.5355582237243652
0.6119969871311045,2.5362300872802734
0.6119890852600592,2.537436008453369
0.611980182069464,2.538038969039917
0.6119722884359744,2.539238929748535
0.6119633935810341,2.539858818054199
0.611955508171727,2.541050434112549
0.6119466216392488,2.5417144298553467
0.6119387444407798,2.5429437160491943
0.6119298662176004,2.543642282485962
0.6119219972166552,2.5448899269104004
0.6119131272896398,2.54559063911438
0.6119052664729341,2.546821117401123
0.6118964048289768,2.5474674701690674
0.6118885521832549,2.548686981201172
0.6118796988092792,2.5493335723876953
0.6118718543213152,2.550548553466797
0.611863009204273,2.5511984825134277
0.6118551728608703,2.5524370670318604
0.6118463359877423,2.5530457496643066
0.6118385077757336,2.5542638301849365
0.6118296791335289,2.5548930168151855
0.6118218590397759,2.5561206340789795
0.6118130386155324,2.55679988861084
0.6118052266269259,2.557974100112915
0.6117964144077098,2.558645009994507
0.6117886105111696,2.5598385334014893
0.6117798064840757,2.5605149269104004
0.6117720106665504,2.5617685317993164
0.6117632148187016,2.5624144077301025
0.6117554270671686,2.5636303424835205
0.611746639385716,2.5642807483673096
0.6117388596871816,2.56553053855896
0.6117300801593049,2.5661609172821045
0.6117223085008036,2.56738018989563
0.6117135371137099,2.567990779876709
0.6117057734823054,2.569194793701172
0.6116970102232301,2.569837808609009
0.6116892546060144,2.5710856914520264
0.6116804994622208,2.5717389583587646
0.6116727518463141,2.572939395904541
0.6116640048050933,2.5735926628112793
0.6116562651776444,2.574801206588745
0.6116475262263155,2.5754592418670654
0.6116397945745009,2.5767035484313965
0.6116310637004103,2.577346086502075
0.6116233400114355,2.578577756881714
0.6116146172019575,2.5792152881622314
0.6116069014630555,2.580456256866455
0.6115981867055917,2.58107590675354
0.6115904789040237,2.5822858810424805
0.6115817721860034,2.582913875579834
0.6115740723090586,2.584172487258911
0.6115653736179383,2.584829330444336
0.6115576816529338,2.586097478866577
0.6115489909761971,2.5867466926574707
0.6115413069104777,2.5879671573638916
0.6115326242356359,2.5886430740356445
0.611524948056574,2.589808702468872
0.6115162733711652,2.590454339981079
0.6115086050661612,2.5916588306427
0.6114999383577507,2.5923080444335938
0.6114922779142321,2.593491315841675
0.6114836191704124,2.594104290008545
0.6114759665758344,2.595353364944458
0.6114673157842244,2.5959815979003906
0.6114596710260698,2.597169876098633
0.6114510281743158,2.5977940559387207
0.6114433912400946,2.598994493484497
0.6114347563158692,2.5996532440185547
0.6114271271931184,2.6008477210998535
0.6114185001841215,2.6014885902404785
0.6114108788604056,2.602687120437622
0.611402259754363,2.6033287048339844
0.6113946462172736,2.604560136795044
0.6113860350019383,2.60516619682312
0.6113784292390938,2.606381893157959
0.6113698259022451,2.606987714767456
0.6113622279012909,2.608285427093506
0.6113536324307345,2.6089088916778564
0.6113460421793432,2.610098361968994
0.6113374545629107,2.6107451915740967
0.6113298720487814,2.61195969581604
0.6113212922743314,2.6126797199249268
0.61131371748519,2.6138718128204346
0.6113051455406069,2.614577531814575
0.6112975784642063,2.615854263305664
0.6112890143374003,2.6165356636047363
0.6112814549615194,2.6177070140838623
0.6112728986404277,2.618354320526123
0.6112653469528723,2.61952543258667
0.6112567984254571,2.6201353073120117
0.6112492544140594,2.621340036392212
0.6112407136683093,2.6219468116760254
0.6112331773209281,2.6231560707092285
0.6112246443448575,2.6237776279449463
0.6112171156493773,2.6250312328338623
0.6112085904310264,2.625697135925293
0.6112010693753586,2.6269280910491943
0.611192551902793,2.6276235580444336
0.6111850384748746,2.6288182735443115
0.6111765287361859,2.6294634342193604
0.6111690229239802,2.63065767288208
0.6111605209072857,2.6312992572784424
0.6111530226987822,2.6325278282165527
0.611144528392224,2.633143186569214
0.611137037775438,2.6343398094177246
0.6111285511671842,2.6349546909332275
0.6111210681301569,2.6361942291259766
0.6111125892084007,2.636823892593384
0.611105113739199,2.638000726699829
0.6110966424921591,2.6386585235595703
0.6110891745788758,2.639862298965454
0.6110807109947959,2.6405293941497803
0.6110732506255495,2.641702890396118
0.6110647946926985,2.6423521041870117
0.6110573418556325,2.6435816287994385
0.6110488935623046,2.6442158222198486
0.611041448245589,2.6454498767852783
0.611033007580103,2.6460859775543213
0.6110255697719327,2.6473469734191895
0.6110171367226327,2.6479618549346924
0.6110097064112279,2.64916729927063
0.6110012809664827,2.6498076915740967
0.6109938581400891,2.651057004928589
0.6109854402882923,2.651700258255005
0.6109780249351807,2.6529812812805176
0.6109696146647506,2.6536452770233154
0.6109622067732176,2.6549019813537598
0.6109538040725975,2.6555562019348145
0.6109464036309636,2.656782388687134
0.6109380084886211,2.6574366092681885
0.6109306154852332,2.6586644649505615
0.6109222278896602,2.6593000888824463
0.6109148423128895,2.6605277061462402
0.6109064622526027,2.6611502170562744
0.6108990840908453,2.6623387336730957
0.6108907115543861,2.6629345417022705
0.6108833407960627,2.6641297340393066
0.6108749757719965,2.6647703647613525
0.6108676124055529,2.666062116622925
0.6108592548824693,2.666735887527466
0.6108518988963763,2.667961597442627
0.610843548862889,2.6686604022979736
0.6108362002456418,2.6698389053344727
0.6108278576903893,2.6705188751220703
0.610820516430507,2.6717376708984375
0.6108121813421512,2.67238450050354
0.6108048474281785,2.673604726791382
0.6107965197954056,2.67425274848938
0.6107891932159111,2.6754770278930664
0.6107808730274312,2.676130533218384
0.6107735537710078,2.6773228645324707
0.610765241015555,2.6779258251190186
0.6107579290708202,2.6791326999664307
0.610749623737152,2.679760694503784
0.6107423190927475,2.681063652038574
0.6107340211696456,2.681737184524536
0.6107267238142373,2.6829354763031006
0.6107184332905069,2.683582305908203
0.6107111432127844,2.6848056316375732
0.6107028600772546,2.685457706451416
0.6106955772659319,2.686729669570923
0.6106873015074551,2.687366485595703
0.6106800259512701,2.688619613647461
0.6106717575587225,2.6892333030700684
0.6106644892464372,2.6904730796813965
0.6106562282087177,2.6911094188690186
0.6106489671291181,2.6923279762268066
0.6106407134351497,2.6929562091827393
0.610633459577045,2.6941258907318115
0.6106252132157738,2.6947851181030273
0.6106179665679974,2.6959986686706543
0.610609727528393,2.696686029434204
0.6106024880798016,2.6978416442871094
0.6105942563508563,2.698507785797119
0.6105870240903307,2.699690818786621
0.6105787996610603,2.700354814529419
0.6105715745775045,2.7015740871429443
0.6105633574369479,2.702216148376465
0.6105561395192894,2.7034614086151123
0.6105479296565081,2.7040772438049316
0.6105407188936979,2.7052862644195557
0.6105325162977767,2.7059268951416016
0.6105253126787893,2.707221269607544
0.6105171173388357,2.7078776359558105
0.6105099208526686,2.7091448307037354
0.6105017327578133,2.7098042964935303
0.6104945433934873,2.710995674133301
0.6104863625328832,2.71167254447937
0.6104791802794425,2.71286940574646
0.6104710066422658,2.713510751724243
0.6104638314887773,2.7147409915924072
0.6104556650642263,2.715400218963623
0.6104484969997804,2.7166736125946045
0.6104403377770762,2.717320680618286
0.610433176790786,2.7185237407684326
0.6104250247591722,2.7191386222839355
0.610417870840174,2.720374345779419
0.6104097259889167,2.720992088317871
0.6104025791263689,2.7221879959106445
0.610394441444757,2.7228188514709473
0.6103873016278417,2.7240278720855713
0.6103791711051856,2.724716901779175
0.6103720383231073,2.72591233253479
0.6103639149487403,2.7265713214874268
0.6103567891907262,2.7277753353118896
0.6103486729540034,2.728433847427368
0.6103415542093034,2.7296037673950195
0.6103334450996026,2.7302236557006836
0.6103263333574886,2.7314131259918213
0.6103182313642096,2.732050657272339
0.6103111266139769,2.733288049697876
0.6103030317265409,2.7338979244232178
0.6102959339575067,2.7351977825164795
0.6102878461653577,2.7358524799346924
0.6102807553668615,2.7370498180389404
0.610272674659465,2.7377028465270996
0.6102655908208692,2.7389705181121826
0.6102575171877126,2.7396199703216553
0.6102504402984011,2.7408556938171387
0.6102423737289937,2.7415261268615723
0.6102353037783732,2.742711067199707
0.6102272442622461,2.743345260620117
0.6102201812397451,2.7445995807647705
0.610212128766451,2.7452263832092285
0.6102050726615202,2.7464466094970703
0.6101970272206338,2.747091770172119
0.6101899780227461,2.748344659805298
0.6101819396038629,2.748967170715332
0.610174897302513,2.750251531600952
0.6101668658952508,2.7508809566497803
0.6101598304799549,2.7520992755889893
0.6101518060739529,2.752765655517578
0.6101447775342499,2.75393009185791
0.6101367601191682,2.754606008529663
0.6101297384446184,2.7558279037475586
0.6101217280101388,2.7564995288848877
0.610114713190324,2.757662296295166
0.6101067097261497,2.758315086364746
0.6100997017506736,2.7595317363739014
0.6100917052465289,2.7601306438446045
0.6100847041050171,2.7613513469696045
0.6100767145506475,2.7619504928588867
0.6100697202327467,2.7631688117980957
0.6100617376179189,2.763796091079712
0.6100547501132976,2.7650437355041504
0.6100467744277992,2.7657105922698975
0.610039793726147,2.766918897628784
0.6100318249597871,2.7675631046295166
0.6100248510508156,2.768839120864868
0.6100168891934237,2.769484519958496
0.6100099220668656,2.7707138061523438
0.6100019671082924,2.771352767944336
0.6099950067539014,2.7725791931152344
0.6099870586840184,2.7732112407684326
0.6099801050915696,2.7744057178497314
0.6099721639002693,2.7750332355499268
0.6099652170595592,2.7762675285339355
0.6099572827367544,2.7768821716308594
0.6099503426376005,2.7780628204345703
0.6099424151732253,2.778712272644043
0.609935481805466,2.7799038887023926
0.6099275611894747,2.78057599067688
0.6099206345429693,2.7817513942718506
0.609912720765337,2.7824106216430664
0.6099058008299664,2.783622980117798
0.6098978938806886,2.7843070030212402
0.6098909806463539,2.7854809761047363
0.6098830805154467,2.7861411571502686
0.6098761739720702,2.7873384952545166
0.6098682806495701,2.7879459857940674
0.609861380787095,2.7892096042633057
0.6098534942630588,2.789842128753662
0.6098466010714486,2.7910501956939697
0.6098387213359537,2.7917044162750244
0.609831834805193,2.7929341793060303
0.6098239618483368,2.7935898303985596
0.6098170819684305,2.7948007583618164
0.6098092157803306,2.7954535484313965
0.6098023425413048,2.796682357788086
0.6097944831120989,2.7973172664642334
0.6097876165039995,2.798534870147705
0.609779763823846,2.7991538047790527
0.6097729038367394,2.8003740310668945
0.6097650578958165,2.8009912967681885
0.60975820451979,2.8022308349609375
0.6097503653082951,2.802852153778076
0.6097435185334564,2.8040826320648193
0.6097356860416077,2.8047797679901123
0.6097288458580843,2.8059465885162354
0.6097210200761198,2.8066067695617676
0.6097141864740598,2.8078064918518066
0.6097063673922375,2.8084475994110107
0.6096995403618091,2.8096113204956055
0.6096917279704062,2.8102352619171143
0.6096849075017978,2.8114373683929443
0.6096771017911119,2.812045097351074
0.609670287874532,2.813248634338379
0.60966248883488,2.8138632774353027
0.6096556814605572,2.8150925636291504
0.6096478890822757,2.81575870513916
0.6096410882404582,2.8169748783111572
0.6096333025139038,2.81764554977417
0.6096265081948606,2.818864107131958
0.6096187291104088,2.819505453109741
0.609611941304428,2.8207452297210693
0.6096041688524745,2.821389675140381
0.6095973875498641,2.8225905895233154
0.6095896217208235,2.823199510574341
0.6095828469119119,2.824462413787842
0.6095750876962184,2.825082302093506
0.609568319371353,2.8262829780578613
0.6095605667594602,2.826909303665161
0.6095538049090087,2.82810378074646
0.6095460588913892,2.828763246536255
0.6095393035057388,2.8299288749694824
0.609531564072885,2.830589532852173
0.6095248151424423,2.8317928314208984
0.6095170822848652,2.8324568271636963
0.6095103398000563,2.833613157272339
0.6095026135082867,2.8342478275299072
0.6094958774595571,2.8354671001434326
0.6094881577241443,2.8360867500305176
0.6094814281019596,2.837275266647339
0.6094737149134721,2.8378872871398926
0.6094669917083168,2.8390777111053467
0.6094592850573424,2.839731216430664
0.60945256825972,2.8409464359283447
0.6094448681368654,2.841606616973877
0.6094381577372993,2.8428149223327637
0.6094304641331897,2.8434739112854004
0.6094237601222221,2.844707727432251
0.6094160730275021,2.845353841781616
0.6094093753956947,2.8465678691864014
0.6094016948010273,2.8471970558166504
0.609395003538961,2.8484270572662354
0.609387329435028,2.8490312099456787
0.6093806445333028,2.8502211570739746
0.6093729769108047,2.8508481979370117
0.6093662983600389,2.8520426750183105
0.6093586372096953,2.8527538776397705
0.6093519650005272,2.8539047241210938
0.609344310313076,2.854576349258423
0.6093376444361622,2.8558554649353027
0.6093299962023596,2.8565337657928467
0.609323336648376,2.8577027320861816
0.6093156948589972,2.8583528995513916
0.6093090416186383,2.8595259189605713
0.6093014062644766,2.8601315021514893
0.6092947593284557,2.8613312244415283
0.6092871304003231,2.861938953399658
0.6092804897593723,2.8631350994110107
0.6092728672480991,2.8637852668762207
0.6092662328929693,2.86499285697937
0.6092586167894043,2.8656575679779053
0.6092519887108648,2.866847515106201
0.6092443790058748,2.8674888610839844
0.6092377571947138,2.8686952590942383
0.6092301538791837,2.8693273067474365
0.6092235383262082,2.870532274246216
0.6092159413910415,2.87113618850708
0.6092093320870763,2.8723628520965576
0.6092017415231945,2.8729870319366455
0.6091951384590832,2.874154567718506
0.609187554257426,2.874788999557495
0.6091809574240308,2.8760058879852295
0.6091733795755558,2.8766987323760986
0.6091667889637572,2.877899408340454
0.60915921745944,2.8785605430603027
0.6091526330601367,2.879734992980957
0.6091450678909708,2.8804128170013428
0.6091384896950797,2.881587266921997
0.6091309308520771,2.8822219371795654
0.6091243588505335,2.8834245204925537
0.6091168063247235,2.8840372562408447
0.6091102405084811,2.885270118713379
0.6091026942909107,2.885915994644165
0.6090961346509409,2.887148380279541
0.6090885947326753,2.8877923488616943
0.609082041259968,2.8890066146850586
0.60907450763209,2.889606237411499
0.6090679603176528,2.890810966491699
0.6090604329712628,2.891458749771118
0.6090538918061216,2.8927114009857178
0.6090463707323377,2.8933498859405518
0.6090398357075362,2.8946001529693604
0.6090323208974944,2.8952412605285645
0.609025792004094,2.8964684009552
0.6090182834489474,2.8970839977264404
0.6090117606780279,2.898289918899536
0.6090042583689472,2.8989012241363525
0.6089977417116058,2.900099754333496
0.6089902456397797,2.9007813930511475
0.6089837350871314,2.9019343852996826
0.6089762452437655,2.9025988578796387
0.6089697407869432,2.9037725925445557
0.6089622571632604,2.904433250427246
0.6089557587934148,2.9057085514068604
0.6089482813806556,2.906353235244751
0.6089417890889548,2.907546043395996
0.608934317878377,2.9081807136535645
0.6089278316560067,2.9093871116638184
0.6089203666388852,2.909996271133423
0.6089138864770489,2.911226511001587
0.6089064276446758,2.9118783473968506
0.6088999535345945,2.9130899906158447
0.6088925008782794,2.9137415885925293
0.6088860328111909,2.914985418319702
0.6088785863222604,2.9156506061553955
0.6088721242894207,2.916853427886963
0.6088646839592181,2.917506217956543
0.6088582279519004,2.918707847595215
0.6088507937717866,2.9193480014801025
0.6088443437812812,2.9205689430236816
0.6088369157426335,2.921206474304199
0.6088304717602482,2.9224390983581543
0.6088230498544613,2.923069477081299
0.6088166118715213,2.924316883087158
0.6088091960900067,2.9249777793884277
0.6088027640978539,2.9262266159057617
0.6087953544320401,2.9268739223480225
0.6087889284220339,2.9280710220336914
0.6087815248633658,2.9287478923797607
0.6087751048268829,2.9299156665802
0.6087677073668226,2.930586814880371
0.6087612932952562,2.931781768798828
0.6087539019252827,2.932443380355835
0.6087474938100436,2.9335978031158447
0.6087401085216518,2.9342164993286133
0.6087337063541676,2.935455083847046
0.6087263271388696,2.9360997676849365
0.608719930910585,2.9373278617858887
0.6087125577599097,2.93796968460083
0.6087061674622859,2.9392104148864746
0.6086988003677786,2.939870834350586
0.6086924159922938,2.9410531520843506
0.6086850549455161,2.941711902618408
0.6086786764836657,2.94290828704834
0.6086713214761957,2.9435665607452393
0.6086649489194916,2.944826364517212
0.6086575999429246,2.9455199241638184
0.6086512332828952,2.9467625617980957
0.6086438903288417,2.947425127029419
0.6086375295570327,2.948709011077881
0.6086301926171207,2.9493465423583984
0.6086238377250937,2.9505534172058105
0.6086165067909667,2.9512057304382324
0.6086101577703005,2.9524474143981934
0.608602832833619,2.953091859817505
0.6085964896759087,2.9543075561523438
0.6085891707283488,2.954987049102783
0.6085828334252062,2.9561874866485596
0.6085755204584605,2.9568307399749756
0.6085691890015139,2.9580183029174805
0.6085618820072911,2.9586739540100098
0.608555556388185,2.959843158721924
0.6085482553582103,2.9605090618133545
0.6085419355686056,2.9616591930389404
0.6085346404946197,2.962308406829834
0.6085283265261942,2.9634766578674316
0.608521037399954,2.964080572128296
0.6085147292444012,2.965336322784424
0.60850744605768,2.96597957611084
0.60850114370671,2.967177391052246
0.6084938664512968,2.967801570892334
0.6084875698966359,2.968993902206421
0.6084802985643353,2.969651460647583
0.608474007797726,2.970855474472046
0.608466742380359,2.971501111984253
0.6084604573935601,2.9727118015289307
0.6084531978829631,2.973344326019287
0.6084469186677492,2.974571704864502
0.6084396650557752,2.9751944541931152
0.6084333916039372,2.9764211177825928
0.608426143882454,2.9770476818084717
0.6084198761857987,2.9782347679138184
0.6084126343466907,2.978850841522217
0.608406372397041,2.9800658226013184
0.6083991364322074,2.9807467460632324
0.6083928802214025,2.9819209575653076
0.6083856501227588,2.98258638381958
0.6083793996426534,2.9837863445281982
0.6083721754021305,2.984466791152954
0.6083659306445952,2.9856438636779785
0.6083587122541397,2.9862914085388184
0.6083524732110609,2.9874815940856934
0.6083452606626351,2.9880967140197754
0.6083390273259152,2.989380121231079
0.6083318206114963,2.9900059700012207
0.6083255929730537,2.9912049770355225
0.6083183920846348,2.991840362548828
0.6083121701364029,2.993039608001709
0.6083049750659926,2.993699550628662
0.6082987587999216,2.9949233531951904
0.6082915695395434,2.995582342147827
0.608285358947598,2.996781587600708
0.6082781754892913,2.997408628463745
0.6082719705634527,2.9985945224761963
0.6082647928992719,2.9992010593414307
0.6082585936315361,3.0004284381866455
0.6082514217535512,3.001030921936035
0.6082452281359303,3.002215623855591
0.6082380620362263,3.002835988998413
0.6082318740607477,3.0040884017944336
0.6082247137314246,3.004784107208252
0.6082185313901312,3.005955696105957
0.6082113768233044,3.0066137313842773
0.6082052001082545,3.0078182220458984
0.6081980512960549,3.0084807872772217
0.6081918801993222,3.0096564292907715
0.608184737133895,3.0103039741516113
0.6081785716475686,3.0114858150482178
0.6081714343210743,3.0120983123779297
0.6081652744372588,3.013291835784912
0.6081581428418733,3.013892650604248
0.6081519885526879,3.0151124000549316
0.6081448626806019,3.0157766342163086
0.6081387139781818,3.0169758796691895
0.6081315938216008,3.017637252807617
0.6081254506980959,3.0188488960266113
0.6081183362492402,3.0194950103759766
0.608112198696816,3.020709991455078
0.608105089947921,3.021345376968384
0.6080989579587577,3.0225472450256348
0.6080918549020737,3.0231902599334717
0.6080857284683667,3.0244245529174805
0.6080786310961587,3.0250415802001953
0.6080725102101187,3.026231050491333
0.6080654185146663,3.026857852935791
0.6080593031685186,3.0280544757843018
0.6080522171421164,3.0287394523620605
0.6080461073281016,3.0298891067504883
0.6080390269630587,3.030547857284546
0.6080329226734321,3.031737804412842
0.6080258479620723,3.0324013233184814
0.6080197491891045,3.033581256866455
0.6080126801237662,3.034187078475952
0.6080065868597423,3.035416841506958
0.6079995234327784,3.0360450744628906
0.6079934356699984,3.0372376441955566
0.6079863778737767,3.0378801822662354
0.6079802956045554,3.039072036743164
0.607973243431458,3.039727210998535
0.607967166648125,3.0409927368164062
0.6079601200905481,3.041642427444458
0.6079540487854479,3.042863130569458
0.6079470078358027,3.0435171127319336
0.6079409420012941,3.0447213649749756
0.607933906652006,3.045365810394287
0.6079278462804628,3.0465774536132812
0.6079208165239713,3.047194480895996
0.6079147616077819,3.048421859741211
0.6079077374365414,3.0490384101867676
0.6079016879681085,3.050239086151123
0.607894669374587,3.0508525371551514
0.6078886253463281,3.0520524978637695
0.6078816123230085,3.0527427196502686
0.6078755737273557,3.053893804550171
0.6078685662667349,3.0545756816864014
0.6078625330961341,3.0557773113250732
0.6078555311907232,3.056452989578247
0.6078495034376358,3.0576303005218506
0.6078425070799599,3.058260679244995
0.6078364847368609,3.059462547302246
0.6078294939194595,3.060060501098633
0.6078234769788384,3.0612614154815674
0.6078164916942651,3.061875343322754
0.607810480148626,3.0630784034729004
0.6078035003894481,3.063734769821167
0.6077974942313092,3.0649638175964355
0.6077905199901084,3.0656354427337646
0.6077845192120024,3.066861629486084
0.6077775504813742,3.0675089359283447
0.6077715550758476,3.068708896636963
0.6077645918484016,3.069347858428955
0.6077586018080154,3.070549964904785
0.6077516440763748,3.0712192058563232
0.6077456593937045,3.072387933731079
0.6077387071505068,3.0730063915252686
0.6077327278181412,3.0741848945617676
0.6077257810560377,3.07482647895813
0.6077198070665805,3.0760345458984375
0.6077128657782359,3.0767178535461426
0.6077068971243043,3.0778965950012207
0.6076999613023977,3.078555107116699
0.6076939979766233,3.079735517501831
0.6076870676138469,3.08039927482605
0.6076811096088751,3.081568956375122
0.6076741846979358,3.0821728706359863
0.6076682320064256,3.083385944366455
0.607661312540043,3.0839874744415283
0.6076553651546683,3.085200071334839
0.6076484511255761,3.0858616828918457
0.6076425090390237,3.0870602130889893
0.6076356004399692,3.0877060890197754
0.6076296636449405,3.088916301727295
0.6076227604686847,3.0895676612854004
0.6076168289578943,3.090763568878174
0.6076099311972114,3.091416597366333
0.6076040049633884,3.092639923095703
0.6075971126110664,3.0932633876800537
0.6075911916469529,3.0945448875427246
0.6075843046957934,3.0951642990112305
0.6075783889941458,3.0964090824127197
0.6075715074369636,3.097029209136963
0.6075655969905518,3.0982203483581543
0.6075587208201753,3.0988354682922363
0.6075528156217826,3.100036382675171
0.6075459448310538,3.100717067718506
0.6075400448734777,3.10187029838562
0.6075331794552514,3.1025211811065674
0.6075272847313025,3.103699207305908
0.6075204246784471,3.1043574810028076
0.6075145351809499,3.1055545806884766
0.6075076804863477,3.1061954498291016
0.6075017962081398,3.107388973236084
0.6074949468646854,3.108006477355957
0.6074890677986184,3.1091954708099365
0.6074822237992202,3.1098315715789795
0.607476349938159,3.1110286712646484
0.6074695112757384,3.1117184162139893
0.6074636426125612,3.11293888092041
0.6074568092800532,3.113628387451172
0.6074509458076514,3.114844799041748
0.6074441177980037,3.1155083179473877
0.6074382595092828,3.1167311668395996
0.6074314368154562,3.1173954010009766
0.6074255837033342,3.118605136871338
0.6074187663183029,3.119236469268799
0.6074129183757119,3.120462417602539
0.6074061062924629,3.121093988418579
0.6074002635123475,3.1222705841064453
0.607393456723881,3.1228768825531006
0.6073876190991997,3.124084949493408
0.6073808175985288,3.124776840209961
0.607374985122253,3.1259658336639404
0.6073681889024035,3.1266276836395264
0.6073623615675179,3.127842426300049
0.6073555706215291,3.1285088062286377
0.6073497484210311,3.129673957824707
0.6073429627419549,3.1303207874298096
0.6073371456688558,3.131504535675049
0.6073303652497568,3.1321074962615967
0.6073245532970805,3.1333160400390625
0.6073177781310365,3.133943796157837
0.6073119712918198,3.135162353515625
0.6073052013719209,3.135835886001587
0.6072993996392142,3.137021541595459
0.6072926349585639,3.1376845836639404
0.60728683832543,3.1388840675354004
0.6072800788771443,3.139525890350342
0.6072742873366592,3.1407275199890137
0.6072675331138666,3.1413629055023193
0.6072617466591194,3.1425840854644775
0.6072549976549614,3.1431918144226074
0.6072492162790538,3.1445465087890625
0.6072424724866842,3.1451799869537354
0.607236696182731,3.146416187286377
0.6072299575953168,3.1470282077789307
0.6072241863564457,3.148252248764038
0.6072174529671658,3.14888334274292
0.607211686786517,3.1500699520111084
0.6072049585885634,3.150723934173584
0.6071991974592902,3.1519298553466797
0.607192474445867,3.15260910987854
0.6071867183611354,3.1537628173828125
0.6071800005254597,3.1544103622436523
0.6071742494784482,3.1556150913238525
0.6071675368137491,3.1562693119049072
0.6071617907976491,3.157467842102051
0.6071550832971687,3.1580770015716553
0.6071493423051841,3.1593148708343506
0.6071426399621767,3.159942388534546
0.6071369039875241,3.1611461639404297
0.6071302067952559,3.161789655685425
0.6071244758311648,3.1629812717437744
0.6071177837829149,3.163635492324829
0.6071120578226269,3.16485333442688
0.6071053709116867,3.1655173301696777
0.6070996499484561,3.1667263507843018
0.6070929681681292,3.1673929691314697
0.6070872521952231,3.1686177253723145
0.6070805755388253,3.169255018234253
0.6070748645495226,3.1704506874084473
0.6070681930103824,3.1710550785064697
0.6070624869979752,3.172278881072998
0.6070558205694325,3.1729021072387695
0.607050119527225,3.1740801334381104
0.6070434582026326,3.1747472286224365
0.6070377621239416,3.1759696006774902
0.6070311058966639,3.1766490936279297
0.6070254147748181,3.177807331085205
0.6070187636382323,3.178457260131836
0.607013077466573,3.179635524749756
0.607006431414068,3.180284261703491
0.6070007501859491,3.1815414428710938
0.6069941092109258,3.182138442993164
0.6069884329197129,3.183340311050415
0.6069817970155845,3.1839616298675537
0.606976125654656,3.1852383613586426
0.6069694948148476,3.18589448928833
0.6069638283775937,3.187173366546631
0.6069572025955424,3.187824249267578
0.6069515410753658,3.189011335372925
0.6069449203445205,3.189673900604248
0.606939263734836,3.1908740997314453
0.6069326480486578,3.191500663757324
0.6069269963428922,3.1927764415740967
0.6069203856948538,3.1934304237365723
0.6069147388864462,3.194657802581787
0.6069081332700329,3.1952898502349854
0.606902491352434,3.1965322494506836
0.6068958907611421,3.1971426010131836
0.6068902537278155,3.1983752250671387
0.6068836581551534,3.198981523513794
0.6068780259995741,3.2002453804016113
0.6068714354390622,3.200871706008911
0.6068658081547172,3.202099084854126
0.6068592225998876,3.2027695178985596
0.6068536001802761,3.2039880752563477
0.6068470196246724,3.2046926021575928
0.6068414020633054,3.205909252166748
0.6068348265004831,3.2065653800964355
0.6068292137908838,3.2078001499176025
0.6068226432144103,3.208477020263672
0.6068170353501134,3.209667921066284
0.6068104697535672,3.210324287414551
0.6068048667281195,3.2114930152893066
0.6067983061050913,3.212092876434326
0.6067927079120513,3.2133171558380127
0.6067861522561432,3.2139315605163574
0.606780558889081,3.215188503265381
0.6067740081939068,3.2158501148223877
0.6067684196464048,3.2171127796173096
0.6067618739055894,3.2177655696868896
0.6067562901712416,3.2190120220184326
0.606749749378422,3.2196552753448486
0.6067441704508336,3.22088360786438
0.6067376345996581,3.2215206623077393
0.6067320604724467,3.222752094268799
0.6067255295565749,3.223418951034546
0.606719960223369,3.2246875762939453
0.6067134342364723,3.225355625152588
0.6067078696909128,3.2265994548797607
0.6067013486266735,3.2272019386291504
0.6066957888624128,3.2284626960754395
0.606689272714525,3.2290923595428467
0.6066837177252268,3.2303004264831543
0.6066772064873958,3.230910539627075
0.6066716562667351,3.232113838195801
0.6066651499326777,3.2327640056610107
0.6066596044743416,3.2339463233947754
0.6066531030377861,3.234622001647949
0.606647562335473,3.235852003097534
0.6066410657901583,3.236537218093872
0.6066355298375782,3.2377312183380127
0.6066290381772549,3.23840069770813
0.6066235069681288,3.239575147628784
0.6066170201865589,3.2402267456054688
0.6066114937146198,3.241426706314087
0.6066050118055762,3.242037773132324
0.6065994900645681,3.243274688720703
0.6065930130218353,3.243922233581543
0.6065874960055136,3.245195150375366
0.6065810238228868,3.2458529472351074
0.6065755115250185,3.2471470832824707
0.6065690441963041,3.2477917671203613
0.6065635366106676,3.2490768432617188
0.6065570741296832,3.2497260570526123
0.6065515712500676,3.2509732246398926
0.6065451136106421,3.251617670059204
0.6065396154308484,3.252817392349243
0.6065331626268216,3.2534470558166504
0.6065276691406615,3.254650354385376
0.606521221165884,3.255274772644043
0.606515732367181,3.2565314769744873
0.6065092892155148,3.257171392440796
0.6065038050981032,3.25836443901062
0.6064973667634209,3.259023904800415
0.6064918873211461,3.260267496109009
0.6064854537973318,3.2609195709228516
0.6064799790240504,3.2621352672576904
0.6064735503049985,3.262756586074829
0.6064680801945788,3.2639753818511963
0.6064616562741949,3.2646443843841553
0.6064561908205154,3.2658579349517822
0.6064497716927161,3.2664873600006104
0.6064443108896669,3.267664670944214
0.6064378965483797,3.268324136734009
0.6064324403898615,3.269505262374878
0.6064260308290242,3.270131826400757
0.6064205793089495,3.2713654041290283
0.6064141745225113,3.271975517272949
0.6064087276348027,3.2731833457946777
0.6064023276167234,3.273805856704712
0.6063968853553151,3.275040626525879
0.6063904900995651,3.2757010459899902
0.6063850524584019,3.27691650390625
0.6063786619589625,3.277554988861084
0.6063732289320003,3.2787485122680664
0.6063668431828635,3.2793612480163574
0.6063614147640689,3.2806661128997803
0.6063550337592373,3.2812798023223877
0.6063496099425879,3.282503604888916
0.6063432336760748,3.2831008434295654
0.606337814455559,3.2843191623687744
0.6063314429213884,3.2849435806274414
0.6063260282910053,3.28615665435791
0.6063196614832119,3.286818265914917
0.6063142514369717,3.288001775741577
0.6063078893496004,3.2886698246002197
0.6063024838815239,3.2898528575897217
0.6062961265086305,3.2905004024505615
0.6062907256127488,3.291688919067383
0.6062843729483998,3.292343854904175
0.6062789766187553,3.2934980392456055
0.6062726286570274,3.2941107749938965
0.6062672368876731,3.29533052444458
0.6062608936226533,3.295974016189575
0.606255506407653,3.2972028255462646
0.6062491678334392,3.297833204269409
0.6062437851668667,3.299093008041382
0.606237451277567,3.299733877182007
0.6062320731535074,3.300983428955078
0.6062257439432408,3.3016622066497803
0.6062203703557891,3.302861452102661
0.6062140458186843,3.3034827709198
0.606208676761947,3.304757833480835
0.6062023568921434,3.3054184913635254
0.6061969923602366,3.3066279888153076
0.6061906771518842,3.3072807788848877
0.6061853171389353,3.30857515335083
0.6061790065861936,3.309215784072876
0.6061736510863402,3.3104515075683594
0.6061673451833799,3.3110499382019043
0.6061619941907698,3.3122718334198
0.6061556929317716,3.312901258468628
0.6061503464405634,3.314148426055908
0.6061440498197183,3.3148193359375
0.6061387078240807,3.3160953521728516
0.6061324158355896,3.3167757987976074
0.6061270783297021,3.31795072555542
0.6061207909677764,3.318615436553955
0.6061154579458289,3.319838523864746
0.6061091752046902,3.320523977279663
0.6061038466608825,3.321720838546753
0.6060975685347625,3.3223717212677
0.6060922444633047,3.32356333732605
0.6060859709464453,3.3241851329803467
0.6060806513415585,3.3253910541534424
0.6060743824282119,3.3260390758514404
0.6060690672841267,3.327284812927246
0.6060628029685547,3.3279168605804443
0.6060574922795128,3.329166889190674
0.6060512325559873,3.329821825027466
0.6060459263162399,3.3310234546661377
0.6060396711790433,3.331670045852661
0.6060343693828523,3.332927703857422
0.606028118826277,3.3335447311401367
0.6060228214679139,3.3348662853240967
0.6060165754862621,3.335556983947754
0.6060112825600091,3.336786985397339
0.6060050411475929,3.337437629699707
0.6059997526477424,3.3386263847351074
0.605993515798884,3.3392488956451416
0.6059882317197381,3.3405096530914307
0.6059819994287697,3.3411266803741455
0.605976719764641,3.342392921447754
0.6059704920259045,3.3430018424987793
0.6059652167711154,3.344243049621582
0.6059589935789629,3.34488844871521
0.6059537227278459,3.3460893630981445
0.605947504076639,3.3467397689819336
0.6059422376235367,3.347944974899292
0.6059360235076474,3.348607063293457
0.6059307614469124,3.349763870239258
0.605924551860722,3.3504323959350586
0.6059192941867169,3.3516221046447754
0.6059130891246167,3.3522591590881348
0.6059078358317141,3.35343074798584
0.6059016352881051,3.354034423828125
0.6058963863706877,3.3552565574645996
0.6058901903399807,3.3558974266052246
0.6058849457924405,3.3571016788482666
0.6058787542690564,3.35776424407959
0.605873514085796,3.3589611053466797
0.6058673270641648,3.359618663787842
0.6058620912395963,3.360807180404663
0.6058559087141581,3.3614110946655273
0.6058506772427037,3.362618923187256
0.6058444992079081,3.3632237911224365
0.6058392720839995,3.3644604682922363
0.6058330985343059,3.3650639057159424
0.6058278757523851,3.366299867630005
0.6058217066822624,3.3669121265411377
0.6058164882367805,3.368185520172119
0.6058103236407073,3.3688344955444336
0.6058051095261259,3.3700337409973145
0.6057989493985904,3.3706841468811035
0.6057937396093803,3.3718631267547607
0.6057875839448803,3.372530460357666
0.6057823784755222,3.3736956119537354
0.6057762272685648,3.374333620071411
0.6057710261135492,3.3755340576171875
0.6057648793586515,3.376176118850708
0.6057596825124784,3.377375841140747
0.6057535402041665,3.377976179122925
0.6057483476613459,3.3792335987091064
0.6057422097941556,3.3798558712005615
0.6057370215492067,3.381134510040283
0.6057308881176834,3.3818085193634033
0.605725704165135,3.3830349445343018
0.6057195751638335,3.3836846351623535
0.6057143954982246,3.3851161003112793
0.6057082709217086,3.3857920169830322
0.6057030955375874,3.387068510055542
0.6056969753804307,3.3877243995666504
0.6056918042723546,3.38895320892334
0.6056856885291402,3.3896031379699707
0.6056805216916767,3.3908278942108154
0.6056744103569968,3.391458511352539
0.6056692477847225,3.392718553543091
0.6056631408531784,3.3933568000793457
0.60565798254068,3.3945698738098145
0.605651880006883,3.395181894302368
0.6056467259487558,3.3964622020721436
0.605640627807326,3.397097587585449
0.6056354779981753,3.398329734802246
0.605629384243742,3.3989310264587402
0.6056242386781826,3.4002280235290527
0.6056181493053846,3.400885820388794
0.6056130079780403,3.402191638946533
0.6056069229815259,3.4028337001800537
0.60560178588703,3.404083490371704
0.605595705261456,3.404796600341797
0.6055905723944514,3.4060118198394775
0.6055844961344844,3.406708240509033
0.6055793674896232,3.407949686050415
0.6055732955899389,3.4086508750915527
0.6055681711618823,3.409841299057007
0.6055621036171652,3.4105064868927
0.6055569834005843,3.4116885662078857
0.6055509202055283,3.412360191345215
0.6055458041951026,3.4135618209838867
0.6055397453444109,3.4141669273376465
0.60553463353483,3.4154052734375
0.6055285790232142,3.416074752807617
0.6055234714091766,3.4172422885894775
0.6055174212313582,3.4178531169891357
0.6055123178075714,3.4190633296966553
0.6055062719582806,3.419708013534546
0.6055011727194617,3.420903205871582
0.6054951311934373,3.4215660095214844
0.6054900361343125,3.422755479812622
0.605483998926303,3.4233884811401367
0.6054789080416073,3.424624443054199
0.6054728751463702,3.4252538681030273
0.6054677884308479,3.4264590740203857
0.6054617598431489,3.427058458328247
0.6054566772915538,3.4283244609832764
0.6054506530061685,3.4289324283599854
0.605445574613263,3.430159330368042
0.6054395546249752,3.430819034576416
0.6054344803855313,3.432027578353882
0.605428464689134,3.432709217071533
0.605423394597932,3.4339053630828857
0.6054173831882274,3.4345946311950684
0.6054123172400571,3.435823440551758
0.6054063101118557,3.4365251064300537
0.6054012483015161,3.437734603881836
0.6053952454496377,3.4383645057678223
0.6053901877719366,3.439575672149658
0.6053841891912095,3.440246105194092
0.6053791356409636,3.4414308071136475
0.6053731413262251,3.4420392513275146
0.6053680918982602,3.4432599544525146
0.6053621018443567,3.443868398666382
0.6053570565335071,3.445136785507202
0.6053510707352932,3.4458158016204834
0.6053460295364027,3.447007179260254
0.6053400479887421,3.4476659297943115
0.6053350108966633,3.448866605758667
0.6053290335944282,3.449514865875244
0.6053240006040226,3.450748920440674
0.6053180275420942,3.4513983726501465
0.6053129986482317,3.452646255493164
0.6053070298215,3.453260898590088
0.6053020050190596,3.4544992446899414
0.6052960404224229,3.455108165740967
0.605291019706293,3.4563755989074707
0.6052850593346581,3.45699143409729
0.605280042699735,3.4581995010375977
0.6052740865480183,3.4588217735290527
0.6052690739892073,3.4600229263305664
0.6052631220523331,3.4606966972351074
0.6052581135645486,3.461857795715332
0.6052521658374498,3.4625508785247803
0.6052471614156147,3.4637327194213867
0.6052412178932329,3.464399576187134
0.6052362175322792,3.465595006942749
0.6052302782095648,3.4662258625030518
0.6052252819044326,3.467418670654297
0.6052193467763439,3.4680581092834473
0.6052143545219825,3.4692819118499756
0.605208423583487,3.4699110984802246
0.6052034353748542,3.4711389541625977
0.6051975086209279,3.4717748165130615
0.6051925244529898,3.4730217456817627
0.6051866018786168,3.4736826419830322
0.6051816217463488,3.4749481678009033
0.6051757033465219,3.4756152629852295
0.6051707272449073,3.476851463317871
0.6051648130146278,3.4775097370147705
0.6051598409386592,3.478714942932129
0.6051539308729365,3.4793436527252197
0.6051489628176147,3.480609893798828
0.6051430569114671,3.481250286102295
0.6051380928718013,3.482504367828369
0.6051321911202554,3.4831106662750244
0.6051272310912637,3.4843592643737793
0.6051213334893542,3.484999418258667
0.6051163774660627,3.4862706661224365
0.605110484008833,3.486908435821533
0.605105531986277,3.4881277084350586
0.6050996426687787,3.48880672454834
0.6050946946420015,3.4899818897247314
0.6050888094592943,3.490631341934204
0.6050838654233479,3.4918298721313477
0.6050779843705004,3.4925196170806885
0.6050730443204448,3.493720293045044
0.6050671673925335,3.4943511486053467
0.6050622313234378,3.495574712753296
0.6050563585155474,3.4963011741638184
0.6050514264224885,3.4974796772003174
0.605045557729712,3.4980854988098145
0.6050406296077758,3.4992969036102295
0.6050347650252147,3.499903678894043
0.6050298408694951,3.5011281967163086
0.6050239803922589,3.5017855167388916
0.6050190601978577,3.503037214279175
0.6050132038210643,3.5037038326263428
0.6050082875830927,3.5049257278442383
0.6050024353018679,3.5056068897247314
0.6049975230154446,3.506892204284668
0.6049916748249224,3.507570505142212
0.6049867664851747,3.508820056915283
0.6049809223804977,3.5094850063323975
0.604976017982561,3.510698080062866
0.6049701779588796,3.511350154876709
0.6049652774978976,3.5125880241394043
0.6049594415503702,3.513202667236328
0.6049545450214953,3.514413356781006
0.6049487131452886,3.5150303840637207
0.6049438205436808,3.5163047313690186
0.6049379927339696,3.5169265270233154
0.6049331040547975,3.518158197402954
0.6049272803067643,3.518810510635376
0.6049223955452045,3.520090103149414
0.6049165758540406,3.5207841396331787
0.604911695005278,3.5220186710357666
0.604905879366182,3.5226669311523438
0.6049010024254093,3.5238993167877197
0.6048951908335883,3.524590015411377
0.604890317796007,3.5257625579833984
0.6048845102466758,3.5264294147491455
0.6048796411074951,3.5276503562927246
0.6048738375958764,3.5283095836639404
0.6048689723503137,3.5294787883758545
0.6048631728716386,3.5301122665405273
0.6048583115149192,3.531325578689575
0.6048525160644264,3.531951427459717
0.604847658591784,3.5331990718841553
0.6048418671647202,3.5338287353515625
0.6048370135713963,3.5350775718688965
0.6048312261630162,3.5357635021209717
0.6048263764442604,3.5369648933410645
0.6048205930498266,3.537632703781128
0.6048157472008966,3.538874864578247
0.6048099678156793,3.539515733718872
0.6048051258318408,3.5407800674438477
0.6047993504511184,3.541440963745117
0.6047945123276449,3.5426557064056396
0.6047887409467037,3.543301820755005
0.6047839066788767,3.544539451599121
0.6047781392930103,3.5451552867889404
0.6047733088761197,3.5463857650756836
0.6047675454806302,3.547011613845825
0.604762718909973,3.5482428073883057
0.6047569595001698,3.5488972663879395
0.6047521367710519,3.5501151084899902
0.6047463813422523,3.5507757663726807
0.6047415624499867,3.551994800567627
0.6047358109975158,3.552694082260132
0.6047309959374239,3.55385422706604
0.6047252484566146,3.554548501968384
0.6047204372240251,3.5557892322540283
0.604714693710218,3.5564494132995605
0.6047098863004681,3.5576441287994385
0.6047041467490116,3.5582921504974365
0.6046993431574458,3.5594799518585205
0.6046936075636957,3.5601165294647217
0.6046888077856667,3.5613114833831787
0.6046830761449867,3.561912775039673
0.6046782801758549,3.563159942626953
0.6046725524836165,3.5638020038604736
0.6046677603187497,3.5650525093078613
0.6046620365703318,3.5657448768615723
0.6046572482051062,3.567004680633545
0.6046515283958955,3.5676708221435547
0.6046467438256944,3.5688817501068115
0.6046410279510851,3.569523811340332
0.6046362471713003,3.5707461833953857
0.6046305352266941,3.5713794231414795
0.6046257582327244,3.572613477706909
0.6046200502135307,3.5732333660125732
0.6046152770007832,3.574436664581299
0.6046095729024191,3.575070381164551
0.6046048034663077,3.5763766765594482
0.6045991032841979,3.576990842819214
0.6045943376201453,3.5782406330108643
0.6045886413497217,3.578864097595215
0.6045838794531573,3.580075979232788
0.6045781870898594,3.580744504928589
0.6045734289562208,3.581918716430664
0.6045677404954959,3.5825960636138916
0.6045629861202281,3.5837883949279785
0.6045573015575305,3.5844428539276123
0.6045525509360864,3.585651397705078
0.6045468702668784,3.586327314376831
0.6045421233947179,3.587533712387085
0.6045364466144689,3.588195323944092
0.6045317034870598,3.5893747806549072
0.6045260305912469,3.5899856090545654
0.6045212912040647,3.5912139415740967
0.6045156221881722,3.5918588638305664
0.6045108865366997,3.5931012630462646
0.6045052213962194,3.5937602519989014
0.604500489475947,3.5950000286102295
0.6044948282063781,3.5956997871398926
0.6044901000128039,3.596904993057251
0.6044844426096526,3.5975942611694336
0.6044797181382819,3.598802089691162
0.6044740645970625,3.599445343017578
0.6044693438434083,3.600672960281372
0.6044636941596421,3.6013054847717285
0.6044589771192244,3.6025071144104004
0.6044533312884398,3.6031203269958496
0.6044486179567868,3.604391098022461
0.6044429759745198,3.6050195693969727
0.6044382663471665,3.606215476989746
0.6044326282089603,3.6068570613861084
0.6044279222814493,3.608123540878296
0.6044222879828545,3.608819007873535
0.6044175857507357,3.610050678253174
0.6044119552873101,3.610734224319458
0.6044072567461412,3.6119601726531982
0.6044016301134496,3.612661123275757
0.6043969352587951,3.6138534545898438
0.6043913124524101,3.614544153213501
0.6043866212798423,3.615724563598633
0.604381002295343,3.616424322128296
0.6043763148004414,3.6175827980041504
0.6043706996334147,3.6181883811950684
0.6043660158117657,3.6194348335266113
0.6043604044578057,3.620065450668335
0.6043557243050037,3.6213037967681885
0.6043501167597111,3.6219494342803955
0.6043454402713574,3.623201847076416
0.6043398365303405,3.623847723007202
0.6043351637020439,3.6250624656677246
0.6043295637609182,3.62575364112854
0.6043248945882942,3.627058982849121
0.6043192984426823,3.627732753753662
0.6043146329213543,3.628929615020752
0.6043090405668857,3.629611015319824
0.6043043786924841,3.630858898162842
0.6042987901247956,3.631504535675049
0.6042941318929577,3.6327433586120605
0.6042885471076932,3.63340163230896
0.6042838925140639,3.634626626968384
0.6042783115068742,3.6352505683898926
0.6042736605471055,3.636491537094116
0.6042680833136483,3.637148141860962
0.6042634359833994,3.6383512020111084
0.6042578625193403,3.638956308364868
0.6042532188142773,3.6401877403259277
0.6042476491152879,3.640833854675293
0.6042430090310843,3.642009973526001
0.6042374430928437,3.6426985263824463
0.6042328066251799,3.643899440765381
0.6042272444433745,3.64458966255188
0.6042226115879381,3.6458330154418945
0.6042170531582608,3.646476984024048
0.6042124239107465,3.647684097290039
0.6042068692288972,3.648360252380371
0.6042022435850068,3.6495423316955566
0.6041966926466927,3.650146484375
0.6041920706021351,3.6513712406158447
0.6041865234030699,3.6519851684570312
0.6041819049535612,3.653172492980957
0.6041763614894657,3.6538004875183105
0.6041717466307287,3.655017137527466
0.6041662068973308,3.6556928157806396
0.6041615956250953,3.656890869140625
0.6041560596181296,3.6575448513031006
0.6041514519281328,3.658745050430298
0.6041459196433409,3.6593942642211914
0.6041413155313267,3.6606385707855225
0.604135786964457,3.6612682342529297
0.604131186426176,3.662473678588867
0.6041256615729839,3.663083791732788
0.6041210646041943,3.664311408996582
0.6041155434604418,3.664964199066162
0.6041109500569082,3.6661431789398193
0.6041054326183644,3.6667919158935547
0.6041008427758586,3.6679911613464355
0.604095329038299,3.6686789989471436
0.6040907427526,3.669860363006592
0.6040852327118073,3.6705374717712402
0.6040806499787004,3.6717207431793213
0.604075143630464,3.672407627105713
0.6040705644457415,3.6735947132110596
0.6040650617858576,3.674222707748413
0.6040604861453192,3.6754841804504395
0.6040549871695904,3.6761956214904785
0.604050415069042,3.677375555038452
0.604044919773278,3.6780245304107666
0.6040403512085327,3.679262161254883
0.6040348595885503,3.679891586303711
0.6040302945554279,3.6811611652374268
0.6040248066070497,3.681832790374756
0.6040202451013771,3.683109760284424
0.604014760820433,3.6837894916534424
0.6040102028380436,3.6850879192352295
0.60400472222037,3.685791492462158
0.604000167757104,3.6870157718658447
0.6039946907985442,3.687690019607544
0.6039901398502486,3.688899517059326
0.6039846665466525,3.689577341079712
0.603980119109181,3.690802574157715
0.6039746494564048,3.6914443969726562
0.6039701055256183,3.6926910877227783
0.6039646395195253,3.6933324337005615
0.6039600990912908,3.694572925567627
0.6039546367277503,3.695193290710449
0.603950099797942,3.69643497467041
0.6039446410728307,3.6970527172088623
0.6039401076373292,3.698258399963379
0.6039346525465299,3.698885202407837
0.6039301226012225,3.7001023292541504
0.6039246711406249,3.700784206390381
0.6039201446814056,3.701958417892456
0.6039146968469056,3.7026193141937256
0.6039101738696754,3.7038633823394775
0.6039047296571755,3.704577684402466
0.6039002101578416,3.705779790878296
0.6038947695632509,3.7064390182495117
0.6038902535377275,3.7076361179351807
0.6038848165569618,3.708296775817871
0.6038803040011694,3.7094807624816895
0.6038748706301508,3.710101366043091
0.6038703615400168,3.7113213539123535
0.603864931774674,3.7119505405426025
0.6038604261461321,3.7132558822631836
0.6038549999824003,3.713907241821289
0.6038504978113908,3.71516752243042
0.6038450752452118,3.7158374786376953
0.6038405765276819,3.7170536518096924
0.6038351575550035,3.7177090644836426
0.6038306622869065,3.71897292137146
0.6038252469036836,3.719658374786377
0.6038207550809798,3.720872640609741
0.6038153432831731,3.7215213775634766
0.6038108549018291,3.722723960876465
0.603805446685406,3.7233662605285645
0.6038009617413947,3.724611759185791
0.6037955571023292,3.7252399921417236
0.6037910755916307,3.7264604568481445
0.6037856745259028,3.727060556411743
0.6037811964445027,3.728292942047119
0.603775798948099,3.72892165184021
0.6037713242919901,3.7301037311553955
0.6037659303609036,3.730752468109131
0.603761459126085,3.731951951980591
0.603756068756315,3.7326364517211914
0.6037516009387922,3.7338316440582275
0.6037462141263443,3.7345237731933594
0.603741749722129,3.7357068061828613
0.6037363664630153,3.7363839149475098
0.603731905468126,3.737596035003662
0.6037265257583647,3.7382164001464844
0.6037220681688261,3.739433526992798
0.6037166920044418,3.740046739578247
0.6037122378162851,3.741257429122925
0.6037068651933086,3.7419068813323975
0.6037024144025713,3.743112325668335
0.6036970453170399,3.7437241077423096
0.6036925979197658,3.744947671890259
0.6036872323677228,3.745619535446167
0.6036827883599624,3.7468338012695312
0.6036774263374575,3.747485637664795
0.6036729857152672,3.7487103939056396
0.6036676272183563,3.7493653297424316
0.603663189977799,3.750576972961426
0.6036578350025443,3.7511792182922363
0.6036534011396893,3.752432346343994
0.603648049682159,3.7530436515808105
0.6036436191930818,3.7542471885681152
0.6036382712493507,3.754887819290161
0.6036338441301332,3.756105661392212
0.6036284996962817,3.756798267364502
0.6036240759430119,3.757948160171509
0.6036187350151273,3.75862455368042
0.6036143146238997,3.759809732437134
0.6036089771980748,3.7604873180389404
0.60360456016499,3.761648178100586
0.6035992262373242,3.762273073196411
0.6035948125584889,3.7635366916656494
0.6035894821250875,3.7641777992248535
0.6035850717966148,3.7653729915618896
0.6035797448535893,3.766019344329834
0.6035753378715988,3.767223358154297
0.6035700144150666,3.767874002456665
0.6035656107756836,3.7690837383270264
0.6035602908017687,3.7697501182556152
0.603555890501125,3.7709641456604004
0.603550574005957,3.7716190814971924
0.6035461770401903,3.772822141647339
0.6035408640199054,3.7734720706939697
0.6035364703851597,3.7746949195861816
0.6035311608358995,3.775336742401123
0.6035267705283252,3.776566743850708
0.6035214644462378,3.7771828174591064
0.6035170774619912,3.7783915996551514
0.6035117748432307,3.7790002822875977
0.603507391178474,3.7802388668060303
0.6035020920192002,3.780869483947754
0.6034977116701024,3.7820968627929688
0.6034924159664817,3.7827563285827637
0.6034880389292171,3.7839581966400146
0.6034827466774213,3.7846531867980957
0.6034783729481707,3.7858259677886963
0.6034730841443783,3.7864694595336914
0.6034687137193284,3.787651777267456
0.6034634283597231,3.7883031368255615
0.6034590612350672,3.789470672607422
0.603453779315839,3.7900781631469727
0.6034494154877756,3.7912757396698
0.6034441370051207,3.7918992042541504
0.6034397764698551,3.793091297149658
0.6034345014199752,3.7937557697296143
0.6034301441737184,3.7949717044830322
0.6034248725528213,3.7956321239471436
0.6034205185917904,3.7968435287475586
0.60341525039609,3.797506332397461
0.6034108997165077,3.7986981868743896
0.6034056349422237,3.7993433475494385
0.6034012875403193,3.800555467605591
0.603396026183677,3.801185369491577
0.6033916820556856,3.8023829460144043
0.6033864241129168,3.802999496459961
0.6033820832550789,3.804215431213379
0.6033768287224208,3.804854154586792
0.6033724911309838,3.806103467941284
0.6033672400046793,3.806781530380249
0.603362905675896,3.8080058097839355
0.6033576579521946,3.8086962699890137
0.6033533268823236,3.8098535537719727
0.60334808255748,3.8105318546295166
0.6033437547427861,3.811720371246338
0.6033385138130609,3.8123748302459717
0.6033341892498147,3.8135480880737305
0.6033289517114746,3.8141567707061768
0.6033246303959526,3.8153862953186035
0.6033193962452696,3.816030740737915
0.6033150781737545,3.817314624786377
0.603309847407007,3.8179333209991455
0.6033055325757867,3.819159984588623
0.6033003051892584,3.8198225498199463
0.6032959935946272,3.8210129737854004
0.6032907695846077,3.821669816970825
0.6032864612228656,3.8228631019592285
0.6032812405856505,3.8235042095184326
0.6032769354531032,3.824730634689331
0.6032717181849935,3.825376510620117
0.6032674162779529,3.826597213745117
0.6032622023752555,3.8271985054016113
0.6032579036900388,3.8284332752227783
0.6032526931490663,3.8290317058563232
0.6032483976819971,3.830221176147461
0.6032431904990676,3.8308515548706055
0.6032388982464746,3.832078456878662
0.6032336944179126,3.8327558040618896
0.6032294053761307,3.833923101425171
0.6032242048982656,3.8345930576324463
0.6032199190636354,3.8357880115509033
0.6032147219328025,3.836491107940674
0.6032104393016705,3.837660551071167
0.6032052455142111,3.8383100032806396
0.6032009660829292,3.839482069015503
0.6031957756351897,3.8400959968566895
0.6031914994001157,3.8413076400756836
0.6031863122884485,3.841928482055664
0.6031820392459463,3.8431410789489746
0.6031768554667094,3.8437931537628174
0.6031725856131479,3.8450124263763428
0.6031674051627048,3.845677375793457
0.6031631384944592,3.8469066619873047
0.6031579613691792,3.8475568294525146
0.60315369788263,3.8487515449523926
0.603148524078888,3.849392890930176
0.6031442637704213,3.850642442703247
0.6031390932845975,3.8512682914733887
0.6031348361506057,3.8525073528289795
0.6031296689790858,3.853113889694214
0.6031254150159664,3.8543176651000977
0.6031202511551423,3.8549420833587646
0.6031160003592985,3.856168031692505
0.6031108398055671,3.8568220138549805
0.6031065921734078,3.857998847961426
0.6031014349231718,3.8586556911468506
0.6030971904511113,3.859863042831421
0.603092036500779,3.860525608062744
0.6030877951852377,3.8616979122161865
0.6030826445312224,3.862330436706543
0.6030784063686261,3.8635168075561523
0.6030732590073471,3.8641200065612793
0.6030690239941269,3.8653392791748047
0.6030638799220089,3.865973711013794
0.6030596480546019,3.86722731590271
0.6030545072680747,3.867856502532959
0.6030502785429233,3.869051456451416
0.603045141038423,3.869717597961426
0.603040915451975,3.870922327041626
0.6030357812259426,3.871582508087158
0.6030315587746518,3.8727777004241943
0.6030264278235337,3.87343168258667
0.6030222085038589,3.874627113342285
0.6030170808241073,3.8752522468566895
0.6030128646325131,3.8764901161193848
0.6030077402205853,3.877108335494995
0.6030035271535421,3.8783164024353027
0.6029984060059009,3.8789398670196533
0.602994196059884,3.880143642425537
0.6029890781729977,3.880828857421875
0.6029848713444884,3.8820013999938965
0.6029797567148306,3.882659435272217
0.6029755530003154,3.883859634399414
0.6029704416243653,3.884559154510498
0.602966241020336,3.8857340812683105
0.602961132894578,3.886387586593628
0.6029569353975324,3.8875739574432373
0.602951830518456,3.8882198333740234
0.6029476361248969,3.889385223388672
0.6029425344889976,3.889996290206909
0.6029383431954333,3.8912079334259033
0.6029332447992115,3.891852855682373
0.6029290566021557,3.893047571182251
0.6029239614421174,3.8936960697174072
0.6029197763380894,3.894921064376831
0.6029146844107456,3.895582914352417
0.6029105023962698,3.8968050479888916
0.602905413698137,3.8974502086639404
0.6029012347697438,3.8987064361572266
0.6028961492973438,3.899338960647583
0.602891973451568,3.9005520343780518
0.6028868912014279,3.90116548538208
0.6028827184348107,3.9023709297180176
0.602877639403463,3.90299129486084
0.6028734697125501,3.9042110443115234
0.6028683938965324,3.9048829078674316
0.6028642272778754,3.906075954437256
0.6028591546737305,3.906731367111206
0.6028549911238861,3.9079413414001465
0.6028499217281621,3.9086177349090576
0.6028457612436926,3.909780263900757
0.6028406950529431,3.910428285598755
0.6028365376304157,3.911628246307373
0.6028314746411995,3.9123048782348633
0.6028273202771868,3.9134674072265625
0.6028222604860676,3.914078712463379
0.6028181091771476,3.915297746658325
0.6028130525806945,3.915952444076538
0.6028089043234509,3.9171526432037354
0.602803850918238,3.917802333831787
0.6027997057092589,3.919053792953491
0.6027946554918661,3.919703722000122
0.6027905133277455,3.920924186706543
0.602785466294757,3.9215829372406006
0.6027813271720942,3.922785758972168
0.6027762833201,3.9234256744384766
0.602772147235499,3.9246721267700195
0.6027671065610943,3.9253182411193848
0.6027629735111648,3.926542282104492
0.6027579360109496,3.9271597862243652
0.6027538059923063,3.9284021854400635
0.6027487716628859,3.929011821746826
0.6027446446721487,3.9302046298980713
0.6027396135101338,3.930830955505371
0.602735489543928,3.932039260864258
0.6027304615459339,3.932730197906494
0.6027263406008899,3.9338948726654053
0.6027213157635373,3.934558153152466
0.6027171978362905,3.935746908187866
0.6027121761562053,3.936415195465088
0.6027080612433965,3.937600612640381
0.6027030427172094,3.9382340908050537
0.6026989308154845,3.9394381046295166
0.6026939154398316,3.940053939819336
0.6026898065458417,3.941240072250366
0.602684794317364,3.9418673515319824
0.6026806884277653,3.9430594444274902
0.6026756793431086,3.943714141845703
0.6026715764545625,3.9449384212493896
0.6026665705103783,3.945600748062134
0.6026624706195509,3.9468142986297607
0.6026574678124953,3.947460651397705
0.6026533709160584,3.9486963748931885
0.6026483712427926,3.9493398666381836
0.6026442773374228,3.9505438804626465
0.6026392807946129,3.9511566162109375
0.602635189876992,3.952378988265991
0.6026301964613094,3.9530138969421387
0.6026261085281241,3.954202890396118
0.6026211182362451,3.9548637866973877
0.6026170332841875,3.9560930728912354
0.6026120461127932,3.956784725189209
0.60260796413856,3.9579315185546875
0.6026029800843368,3.9585907459259033
0.60259890108463,3.959810256958008
0.602593920144269,3.96047306060791
0.6025898441157961,3.961643695831299
0.6025848662859935,3.9622750282287598
0.602580793225466,3.96346116065979
0.6025758185029232,3.9640583992004395
0.6025717484070583,3.965264320373535
0.6025667767884811,3.9659080505371094
0.602562709654001,3.9671144485473633
0.6025577411361007,3.9677586555480957
0.6025536769597326,3.9689676761627197
0.6025487115392247,3.969627618789673
0.6025446503177008,3.9708468914031982
0.6025396879913064,3.971487045288086
0.6025356297213637,3.972724676132202
0.6025306704858088,3.9733364582061768
0.602526615164189,3.9745635986328125
0.6025216590162041,3.975177049636841
0.6025176066396546,3.9764130115509033
0.6025126535759753,3.977013349533081
0.6025086041412481,3.9782187938690186
0.6025036541586147,3.9788453578948975
0.6024996076624666,3.9800608158111572
0.6024946607576247,3.980743408203125
0.6024906171968175,3.981916666030884
0.6024856733665171,3.98256516456604
0.6024816327378177,3.983747959136963
0.6024766919788139,3.9844086170196533
0.602472654278994,3.985605239868164
0.6024677165880467,3.9862325191497803
0.6024636818138829,3.9874582290649414
0.6024587471877567,3.988079786300659
0.6024547153360305,3.9893553256988525
0.602449783771495,3.98998761177063
0.6024457548389927,3.9911932945251465
0.6024408263328224,3.9918437004089355
0.6024368003163352,3.993046283721924
0.602431874865309,3.993701457977295
0.6024278517616334,3.9949305057525635
0.6024229293625356,3.9955954551696777
0.6024189091684722,3.9968135356903076
0.6024139898180911,3.9974663257598877
0.6024099725304461,3.998668670654297
0.6024050562255755,3.9993042945861816
0.6024010418411594,4.000524997711182
0.6023961285785977,4.00112771987915
0.6023921170942258,4.002443313598633
0.602387206870776,4.003071069717407
0.6023831982832689,4.004362344741821
0.6023782910957385,4.0049965381622314
0.6023742854019215,4.006232023239136
0.6023693812471232,4.006877899169922
0.6023653784438261,4.0081329345703125
0.6023604773185773,4.008833408355713
0.6023564774026348,4.01001501083374
0.6023515793037574,4.010678291320801
0.602347582272009,4.011869192123413
0.6023426871963298,4.01253080368042
0.6023386930456199,4.013685941696167
0.6023338009899702,4.014333486557007
0.6023298097171479,4.015556812286377
0.602324920678364,4.016210317611694
0.6023209322802829,4.017374753952026
0.6023160462552054,4.017986536026001
0.6023120607287245,4.019192695617676
0.6023071777141991,4.0198118686676025
0.6023031950561812,4.021004915237427
0.602298315049058,4.0216779708862305
0.6022943352563715,4.022875785827637
0.6022894582535051,4.023517370223999
0.602285481323023,4.024738073348999
0.6022806073212729,4.02538275718689
0.6022766332498722,4.0266029834747314
0.6022717622461028,4.02722954750061
0.6022677910306659,4.02845311164856
0.6022629230217456,4.029093503952026
0.6022589546591594,4.030335426330566
0.6022540896419617,4.030958652496338
0.6022501241291177,4.0322113037109375
0.6022452621005207,4.0328638553619385
0.6022412994343154,4.034069538116455
0.6022364403912015,4.034747838973999
0.6022324805685353,4.035974502563477
0.602227624507792,4.036684036254883
0.6022236675255708,4.037843942642212
0.6022188144440895,4.038492918014526
0.6022148602992236,4.039673089981079
0.6022100101939009,4.04033088684082
0.6022060588833048,4.041492462158203
0.6022012117510418,4.042109727859497
0.6021972632716351,4.0433478355407715
0.6021924191093372,4.043964624404907
0.6021884734580439,4.045262813568115
0.6021836322626211,4.045928239822388
0.6021796894363701,4.047212600708008
0.6021748512047369,4.047864198684692
0.6021709112004616,4.049104452133179
0.6021660759295373,4.0497612953186035
0.6021621387441756,4.050969123840332
0.6021573064308836,4.051659345626831
0.6021533720613781,4.052882194519043
0.6021485427026467,4.053560256958008
0.6021446111459443,4.0547730922698975
0.6021397847387063,4.055453777313232
0.6021358559917587,4.0567896366119385
0.6021310325329514,4.057460784912109
0.6021271065927146,4.0586771965026855
0.6021222860792798,4.059303283691406
0.6021183629427148,4.060548305511475
0.6021135453715983,4.061156272888184
0.6021096250356704,4.062386989593506
0.6021048104038232,4.062991142272949
0.6021008928655022,4.064267635345459
0.6020960811698793,4.064922332763672
0.6020921664261396,4.066133260726929
0.6020873576637006,4.066800117492676
0.6020834457115211,4.0680272579193115
0.60207863987923,4.068727016448975
0.6020747307155941,4.069858551025391
0.6020699278104196,4.070488214492798
0.6020660214323151,4.071723699569702
0.6020612214512301,4.072396516799927
0.6020573178556494,4.073572397232056
0.6020525207956312,4.074211359024048
0.6020486199795712,4.075476408004761
0.6020438258376015,4.076177597045898
0.6020399277980637,4.07738733291626
0.6020351365711287,4.077996492385864
0.6020312413051188,4.079221725463867
0.6020264529902092,4.079864263534546
0.6020225604947375,4.081141948699951
0.6020177750888484,4.081799030303955
0.6020138853609294,4.083050966262817
0.60200910286106,4.083707094192505
0.6020052158977132,4.084926605224609
0.6020004363008675,4.085585355758667
0.6019965520991161,4.086844444274902
0.601991775402302,4.087482929229736
0.6019878939591743,4.088737964630127
0.6019831201594043,4.089391469955444
0.6019792414719327,4.090700387954712
0.6019744705662237,4.091351509094238
0.6019705946314452,4.092585802078247
0.6019658266168183,4.093233108520508
0.6019619534317738,4.094501256942749
0.6019571883052547,4.095143556594849
0.6019533178669901,4.09638786315918
0.6019485556256085,4.097007751464844
0.6019446879311737,4.098225116729736
0.601939928571964,4.0988545417785645
0.6019360636184133,4.100112438201904
0.6019313071384136,4.100816488265991
0.601927444922806,4.102006912231445
0.6019226913190594,4.102696418762207
0.6019188318384578,4.103900194168091
0.6019140811080115,4.1045942306518555
0.6019102243594834,4.105777263641357
0.6019054764993884,4.106407165527344
0.6019016224800057,4.107685804367065
0.601896877487318,4.108330488204956
0.6018930261941567,4.109529733657837
0.601888284065936,4.1101648807525635
0.6018844354960767,4.111415386199951
0.6018796962293873,4.112039566040039
0.6018758503799149,4.113237142562866
0.601871113971825,4.113864183425903
0.6018672708398283,4.115094900131226
0.6018625372874112,4.115755796432495
0.6018586968699835,4.116964101791382
0.6018539661703157,4.117610931396484
0.6018501284645549,4.118809461593628
0.6018454006147178,4.119441032409668
0.601841565617726,4.120675325393677
0.6018368406148047,4.121293067932129
0.6018330083236879,4.122529029846191
0.6018282861647721,4.123153448104858
0.6018244565766409,4.124408721923828
0.6018197372588246,4.125076770782471
0.6018159103707937,4.126328706741333
0.6018111938911749,4.126962423324585
0.6018073697003634,4.128249645233154
0.6018026560560442,4.128896236419678
0.6017988345595753,4.130108594894409
0.6017941237476623,4.130764484405518
0.6017903049426636,4.132002830505371
0.6017855969602672,4.132668972015381
0.6017817808438701,4.133857250213623
0.6017770756881053,4.134518623352051
0.6017732622574463,4.135711193084717
0.6017685599254317,4.136383295059204
0.6017647491776504,4.13754677772522
0.6017600496665093,4.138181686401367
0.6017562415987504,4.139421224594116
0.60175154490561,4.140031099319458
0.601747739515022,4.1412482261657715
0.6017430456370134,4.141890287399292
0.6017392429207492,4.143129825592041
0.6017345518550082,4.143781661987305
0.6017307518102245,4.145031929016113
0.6017260635538906,4.145692586898804
0.6017222661777487,4.14696741104126
0.6017175807279656,4.147617816925049
0.6017137860176304,4.148823499679565
0.601709103371546,4.149462699890137
0.6017053113241874,4.150693655014038
0.6017006314789537,4.151355981826782
0.6016968420917449,4.152568340301514
0.6016921650445178,4.153217315673828
0.6016883783146368,4.154458284378052
0.6016837040625764,4.15505838394165
0.601679919987205,4.156333684921265
0.6016752485274756,4.156957387924194
0.6016714671037996,4.158182382583618
0.6016667984335695,4.158820629119873
0.6016630196587791,4.160090684890747
0.6016583537752206,4.160770654678345
0.6016545776465101,4.161978483200073
0.6016499145467994,4.162628889083862
0.6016461410613672,4.163837194442749
0.6016414807426849,4.164534568786621
0.6016377098977332,4.165738105773926
0.6016330523572637,4.166416883468628
0.6016292841499992,4.167611598968506
0.601624629384931,4.1682915687561035
0.6016208638125643,4.169445991516113
0.60161621182009,4.170050382614136
0.6016124488798352,4.171258449554443
0.6016077996571514,4.17188835144043
0.601604039346228,4.173068284988403
0.6015993928905352,4.173717975616455
0.6015956352061655,4.174921751022339
0.6015909915146682,4.175580024719238
0.6015872364540792,4.1767988204956055
0.6015825955239861,4.177461385726929
0.6015788430844085,4.178685426712036
0.601574204912932,4.1793272495269775
0.6015704550916009,4.180585145950317
0.6015658196759577,4.181192636489868
0.6015620724701118,4.182438611984253
0.6015574398075223,4.183059453964233
0.601553695214405,4.18442177772522
0.6015490653020935,4.1850690841674805
0.6015453233189514,4.186329364776611
0.6015406961541466,4.186953544616699
0.6015369567782308,4.1882500648498535
0.601532332358165,4.188896894454956
0.6015285955867303,4.190119981765747
0.6015239739086399,4.190769910812378
0.6015202397389455,4.192030429840088
0.6015156208000706,4.192720174789429
0.6015118892293794,4.1939051151275635
0.6015072730269642,4.194573402404785
0.601503544052543,4.195758104324341
0.6014989305838356,4.196453809738159
0.6014952042029557,4.197606801986694
0.6014905934652082,4.198239088058472
0.6014868696751438,4.199425458908081
0.6014822616656124,4.200027704238892
0.6014785404636425,4.20122504234314
0.6014739351795868,4.201834678649902
0.6014702165629944,4.203087329864502
0.601465614001678,4.203760385513306
0.6014618979677496,4.204983472824097
0.6014572981264402,4.205646514892578
0.6014535846724668,4.206914901733398
0.601448987548436,4.207539319992065
0.6014452766717117,4.208785772323608
0.6014406822622348,4.209423065185547
0.6014369739600584,4.210646867752075
0.6014323822624147,4.2113025188446045
0.6014286765320881,4.212566375732422
0.6014240875435606,4.213186740875244
0.6014203843823906,4.214385747909546
0.6014157981002664,4.2150352001190186
0.6014120975055629,4.2162415981292725
0.6014075139271327,4.2168989181518555
0.6014038158962098,4.218106985092163
0.6013992350187682,4.218758583068848
0.6013955395489441,4.2200095653533936
0.6013909613697895,4.220688581466675
0.6013872684583856,4.22188663482666
0.6013826929748206,4.222557544708252
0.6013790026191629,4.223780393600464
0.6013744298284932,4.224488735198975
0.6013707420259111,4.225707292556763
0.6013661719254472,4.226356744766235
0.6013624866732739,4.227581024169922
0.601357919260329,4.228248834609985
0.6013542365559021,4.2294604778289795
0.6013496718277939,4.230095624923706
0.6013459916684545,4.231362819671631
0.601341429622504,4.232010126113892
0.6013377520055969,4.233254671096802
0.6013331926391298,4.233886480331421
0.6013295175620035,4.235145807266235
0.6013249608723481,4.235807180404663
0.6013212883323557,4.237061977386475
0.6013167343168447,4.23770546913147
0.6013130643113422,4.238934755325317
0.6013085129673122,4.239614248275757
0.6013048454936599,4.240828990936279
0.601300296818451,4.24150013923645
0.6012966318740128,4.2427215576171875
0.6012920858649687,4.243348836898804
0.6012884234471124,4.2447121143341064
0.6012838801015811,4.2453453540802
0.6012802202076782,4.246605157852173
0.6012756795230106,4.2472264766693115
0.6012720221504366,4.248452425003052
0.6012674841239882,4.249055862426758
0.6012638292701219,4.250246524810791
0.6012592938992513,4.25086522102356
0.6012556415614758,4.252125978469849
0.6012511088435455,4.252806901931763
0.6012474590192473,4.254027843475342
0.6012429289516237,4.254707336425781
0.601239281638193,4.255915641784668
0.6012347542182459,4.256558895111084
0.6012311094130772,4.257728338241577
0.6012265846381802,4.258388042449951
0.6012229423386711,4.259568214416504
0.6012184202062014,4.260191440582275
0.6012147804097535,4.261385440826416
0.6012102609170925,4.261991500854492
0.601206623621111,4.2632670402526855
0.6012021067656431,4.263913869857788
0.6011984719675372,4.265170097351074
0.6011939577466505,4.265830993652344
0.6011903254438328,4.267069578170776
0.6011858138549199,4.26771092414856
0.6011821840448065,4.268959283828735
0.6011776750852625,4.269600868225098
0.6011740477652741,4.27083420753479
0.6011695414324985,4.271486282348633
0.6011659166000584,4.272708415985107
0.601161412891454,4.273362398147583
0.6011577905439899,4.274601697921753
0.6011532894569634,4.27524995803833
0.6011496695919064,4.2765278816223145
0.6011451711238681,4.277135610580444
0.601141553738653,4.278379917144775
0.6011370578870164,4.278993129730225
0.6011334429790818,4.280308723449707
0.6011289497412647,4.2809484004974365
0.6011253373080524,4.282186269760132
0.6011208466814756,4.2828333377838135
0.6011172367204317,4.284069061279297
0.60111274870252,4.2847723960876465
0.6011091412110936,4.285972833633423
0.6011046557992751,4.286671161651611
0.6011010507749195,4.287841320037842
0.601096567966626,4.288481712341309
0.6010929654067977,4.289686918258667
0.6010884851994647,4.290337085723877
0.6010848851016242,4.291523694992065
0.6010804074926906,4.292133808135986
0.6010768098543017,4.293355703353882
0.60107233484121,4.293972015380859
0.6010687396597404,4.295236587524414
0.6010642672399368,4.295897006988525
0.6010606745128572,4.297126531600952
0.6010562046837914,4.297759532928467
0.6010526144085768,4.2991132736206055
0.6010481471677019,4.299757242202759
0.6010445593418308,4.300995588302612
0.6010400946866037,4.301677227020264
0.6010365093075575,4.302876710891724
0.6010320472354383,4.303521633148193
0.6010284643007028,4.304744482040405
0.6010240048091555,4.305384397506714
0.6010204243162195,4.306594610214233
0.6010159674027115,4.307199001312256
0.6010123893490676,4.308447599411011
0.6010079350110695,4.3090455532073975
0.6010043593942144,4.310256004333496
0.6009999076292006,4.3108603954315186
0.6009963344466335,4.312184572219849
0.600991885252082,4.31284236907959
0.6009883145013063,4.314046382904053
0.6009838678746984,4.31471586227417
0.6009802995532206,4.31594443321228
0.6009758554920416,4.316654443740845
0.600972289597372,4.317842960357666
0.60096784809911,4.318561315536499
0.6009642846287627,4.319731950759888
0.6009598456909091,4.320427179336548
0.6009562846424015,4.321629762649536
0.6009518482624522,4.322271823883057
0.6009482896333048,4.323487758636475
0.6009438558087583,4.324095964431763
0.600940299596496,4.325352430343628
0.6009358683248545,4.325993776321411
0.6009323145270047,4.327277421951294
0.6009278858057739,4.32792329788208
0.6009243344198681,4.329203844070435
0.6009199082465574,4.329853534698486
0.6009163592701304,4.331105470657349
0.6009119356422523,4.3317999839782715
0.6009083890728425,4.332973957061768
0.6009039679879129,4.333656072616577
0.6009004238230621,4.334864377975464
0.6008960052786003,4.3355395793914795
0.6008924635158538,4.336745500564575
0.6008880475093831,4.337414503097534
0.6008845081462895,4.338647365570068
0.6008800946753359,4.3392558097839355
0.6008765577094473,4.340516090393066
0.6008721467715407,4.341142654418945
0.6008686122004129,4.342373609542847
0.6008642037930862,4.3429811000823975
0.6008606716142784,4.344267845153809
0.6008562657350683,4.3449180126190186
0.6008527359461425,4.346182346343994
0.6008483325925891,4.346861839294434
0.6008448051911114,4.348087787628174
0.6008404043607577,4.348784446716309
0.6008368793442979,4.350059509277344
0.6008324810346906,4.3507239818573
0.600828958400821,4.351914167404175
0.60082456260951,4.352600812911987
0.6008210423558071,4.3537914752960205
0.6008166490803464,4.354475498199463
0.6008131312043895,4.355710029602051
0.6008087404423353,4.3563737869262695
0.6008052249417076,4.357591867446899
0.6008008366906203,4.358192205429077
0.6007973235629083,4.359432220458984
0.6007929378203515,4.360031843185425
0.6007894270631445,4.361283302307129
0.600785043826685,4.3619019985198975
0.6007815354375764,4.3631672859191895
0.6007771547047844,4.363838195800781
0.6007736486813708,4.365045070648193
0.6007692704498196,4.365709543228149
0.600765766789701,4.3669328689575195
0.6007613910569677,4.367594480514526
0.6007578897577471,4.368846893310547
0.6007535165214118,4.369467735290527
0.6007500175806959,4.3706793785095215
0.6007456468383422,4.37131404876709
0.600742150253741,4.372525691986084
0.6007377820029556,4.373131036758423
0.6007342877720825,4.374364376068115
0.6007299220104554,4.3749847412109375
0.600726430130927,4.376251697540283
0.6007220668560517,4.37689995765686
0.600718577325488,4.378109931945801
0.6007142165349612,4.378762245178223
0.6007107293509852,4.379991292953491
0.600706371042407,4.380658864974976
0.6007028862026459,4.381852149963379
0.6006985303736194,4.382476329803467
0.6006950478757026,4.383723735809326
0.6006906945238345,4.384379625320435
0.6006872143653956,4.385586261749268
0.6006828634882957,4.386213779449463
0.6006793856669711,4.387430429458618
0.6006750372622525,4.388063192367554
0.600671561775682,4.389305114746094
0.6006672158409609,4.38992714881897
0.6006637426867879,4.391193389892578
0.600659399219684,4.391845703125
0.6006559283955547,4.393082857131958
0.6006515873936907,4.393744230270386
0.600648118897255,4.394968032836914
0.6006437803582572,4.395626783370972
0.6006403141871681,4.396872520446777
0.6006359781086655,4.397485017776489
0.6006325142605792,4.398716926574707
0.6006281806402046,4.399359941482544
0.6006247191127805,4.4006187915802
0.6006203879481697,4.401217937469482
0.6006169287390706,4.402438163757324
0.6006126000278627,4.403093576431274
0.6006091431347546,4.40435528755188
0.6006048168745916,4.404996156692505
0.6006013622951438,4.406219720840454
0.6005970384836711,4.406874179840088
0.6005935862155563,4.408125638961792
0.6005892648504223,4.408827781677246
0.6005858148913162,4.410020351409912
0.6005814959701732,4.410689353942871
0.6005780483177545,4.411925315856934
0.6005737318382572,4.4125916957855225
0.6005702864902085,4.413795471191406
0.600565972450015,4.414468050003052
0.6005625294040216,4.415698051452637
0.6005582178007934,4.416355848312378
0.6005547770545437,4.417561054229736
0.6005504678859455,4.4181623458862305
0.6005470294371315,4.419391870498657
0.6005427227008306,4.419994831085205
0.6005392865471474,4.421242952346802
0.600534982240815,4.421889066696167
0.6005315483799607,4.423138618469238
0.6005272465012707,4.423809766769409
0.6005238149309466,4.425030946731567
0.6005195154775763,4.42569899559021
0.6005160861954872,4.42693018913269
0.6005117891651168,4.427587270736694
0.6005083621689705,4.428788661956787
0.6005040675592834,4.4294281005859375
0.6005006428467907,4.43062949180603
0.6004963506554737,4.431279420852661
0.6004929282243487,4.432528018951416
0.6004886384490913,4.433138370513916
0.6004852182970515,4.434408664703369
0.6004809309355466,4.4350457191467285
0.6004775130603123,4.43630576133728
0.6004732281102558,4.43693470954895
0.6004698125095504,4.438174486160278
0.6004655299686417,4.438794851303101
0.6004621166401921,4.440032005310059
0.6004578365061332,4.440723657608032
0.6004544254476692,4.441919565200806
0.6004501477181653,4.442563772201538
0.6004467389274201,4.4438254833221436
0.6004424636001796,4.444516658782959
0.600439057074889,4.445718765258789
0.6004347841476235,4.446393013000488
0.6004313798855269,4.447609186172485
0.6004271093559509,4.448279857635498
0.6004237073547906,4.449439525604248
0.6004194392206218,4.450057744979858
0.6004160394781431,4.451258659362793
0.6004117737371023,4.4518938064575195
0.600408376251054,4.4531261920928955
0.6004041129008649,4.453772783279419
0.6004007176689986,4.455031633377075
0.6003964567073878,4.455687046051025
0.6003930637274585,4.456931829452515
0.6003888051521562,4.4576146602630615
0.6003854144219215,4.458796501159668
0.6003811582306605,4.459461212158203
0.6003777697478813,4.460716009140015
0.6003735159383979,4.4613447189331055
0.6003701297008384,4.462569952011108
0.6003658782708714,4.463212251663208
0.6003624942762985,4.464441776275635
0.60035824522359,4.465093612670898
0.6003548634697741,4.466280698776245
0.6003506167920694,4.466917514801025
0.6003472372767833,4.468116998672485
0.6003429929718306,4.468790769577026
0.6003396156928508,4.4700095653533936
0.6003353737584012,4.4706711769104
0.600331998713507,4.4719038009643555
0.6003277591473145,4.472609758377075
0.6003243863342885,4.473819971084595
0.6003201491341106,4.47448468208313
0.6003167785507378,4.475680828094482
0.6003125437143345,4.476356744766235
0.6003091753584037,4.4775261878967285
0.6003049428835384,4.478128433227539
0.6003015767528409,4.479362964630127
0.6002973466372796,4.479987859725952
0.60029398272961,4.48125696182251
0.600289754971122,4.481895685195923
0.6002863932842779,4.4831061363220215
0.6002821678806354,4.483763217926025
0.600278808412417,4.484989643096924
0.6002745853613953,4.485659122467041
0.6002712281096063,4.486976623535156
0.6002670074089833,4.487612009048462
0.6002636523714304,4.4888975620269775
0.6002594340189875,4.489581346511841
0.6002560811934801,4.490841388702393
0.6002518651870011,4.491489887237549
0.6002485145713518,4.492713928222656
0.6002443009086239,4.493355989456177
0.600240952500648,4.494591236114502
0.6002367411794614,4.495196104049683
0.6002333949769776,4.496441125869751
0.6002291859951249,4.497059345245361
0.6002258419959547,4.498240947723389
0.600221635351232,4.498887538909912
0.6002182935531998,4.500097751617432
0.6002140892434057,4.500781536102295
0.6002107496443391,4.501935958862305
0.6002065476672754,4.502588987350464
0.6002032102650046,4.5038001537323
0.6001990106184764,4.504465579986572
0.6001956754108346,4.505690813064575
0.6001914780926491,4.506352663040161
0.6001881450774729,4.50755763053894
0.6001839500854408,4.508182764053345
0.6001806192605693,4.509379148483276
0.6001764265925039,4.509991645812988
0.6001730979557794,4.511202573776245
0.6001689076094973,4.511855125427246
0.6001655811587647,4.513051509857178
0.600161393132085,4.513712167739868
0.6001580688651926,4.514934539794922
0.6001538831559374,4.5155930519104
0.6001505610707359,4.516834497451782
0.6001463776767307,4.517477989196777
0.6001430577710741,4.518707275390625
0.6001388766901464,4.519336700439453
0.6001355589618916,4.520568132400513
0.6001313801918725,4.521198272705078
0.6001280646388791,4.522403955459595
0.6001238881776021,4.5230185985565186
0.6001205747977328,4.524242162704468
0.6001164006430347,4.524883985519409
0.6001130894341551,4.526073694229126
0.6001089175838752,4.526734352111816
0.6001056085438535,4.52793025970459
0.6001014389958341,4.52859091758728
0.600098132122542,4.529757976531982
0.6000939648746283,4.530388593673706
0.6000906601659397,4.531583070755005
0.6000864952159799,4.532225847244263
0.600083192669772,4.533392429351807
0.6000790300156168,4.534010887145996
0.6000757296297694,4.535229444503784
0.6000715692692729,4.535889387130737
0.6000682710416688,4.537092208862305
0.6000641129726871,4.53774881362915
0.6000608169012123,4.538958311080933
0.6000566611216052,4.539586067199707
0.6000533672041479,4.540893316268921
0.6000492137117773,4.541553735733032
0.6000459219462293,4.5427565574646
0.6000417707389605,4.543390989303589
0.6000384811232159,4.544643402099609
0.6000343321989167,4.545283317565918
0.6000310447308724,4.546499013900757
0.6000268980874135,4.547105550765991
0.6000236127649698,4.5483503341674805
0.6000194684002248,4.548973321914673
0.6000161852212842,4.5501813888549805
0.6000120431331295,4.550838470458984
0.6000087620955976,4.552045583724976
0.6000046222819121,4.552752733230591
0.6000013433836976,4.55390191078186
0.5999972058423632,4.5545737743377686
0.5999939290813774,4.555788516998291
0.599989793810279,4.5564656257629395
0.5999865191844357,4.557622194290161
0.5999823861814607,4.558274269104004
0.599979113688677,4.559506177902222
0.5999749829517157,4.560138940811157
0.5999717125899112,4.561352252960205
0.5999675841168567,4.561971426010132
0.5999643158839539,4.563260555267334
0.599960189672702,4.563917875289917
0.5999569235666263,4.565201997756958
0.5999527996150756,4.565861701965332
0.599949535633755,4.567120313644409
0.5999454139398069,4.567776918411255
0.5999421520811725,4.568965435028076
0.599938032642731,4.569644927978516
0.5999347729047163,4.5708441734313965
0.5999306557196885,4.571475028991699
0.5999273981002298,4.572717666625977
0.5999232831665251,4.573348522186279
0.5999200276635618,4.574599027633667
0.5999159149790928,4.575263023376465
0.5999126615905668,4.576516151428223
0.5999085511532486,4.577124357223511
0.5999052998771046,4.578403949737549
0.5999011916848549,4.5790300369262695
0.5998979425190406,4.580310821533203
0.5998938365697802,4.580949783325195
0.5998905895122457,4.582171678543091
0.5998864858038977,4.582825660705566
0.599883240852596,4.584024429321289
0.5998791393830866,4.584712266921997
0.5998758965359736,4.585916042327881
0.5998717973032315,4.5865607261657715
0.5998685565582658,4.587785959243774
0.599864459560222,4.588451147079468
0.5998612209153648,4.5896289348602295
0.5998571261499541,4.590270042419434
0.599853889603169,4.591551065444946
0.5998497970683282,4.59217381477356
0.5998465626175822,4.593379974365234
0.5998424723112508,4.593981027603149
0.5998392399545133,4.5952253341674805
0.5998351518746332,4.59588623046875
0.5998319216098764,4.597121000289917
0.5998278357543929,4.597776412963867
0.5998246075795916,4.598995208740234
0.5998205239464524,4.599660873413086
0.5998172978595839,4.60087513923645
0.5998132164467392,4.601520299911499
0.599809992445784,4.602723121643066
0.5998059132511869,4.603354454040527
0.599802691334128,4.604586362838745
0.5997986143557341,4.605230093002319
0.599795394520557,4.606484651565552
0.5997913197563246,4.6070849895477295
0.5997881020010178,4.608321666717529
0.599784029448908,4.608952283859253
0.5997808137714624,4.610170841217041
0.5997767434294387,4.610829591751099
0.599773529827848,4.612050533294678
0.5997694616938769,4.612694978713989
0.5997662501661376,4.613851308822632
0.599762184238188,4.614509105682373
0.5997589747822991,4.615707635879517
0.5997549110583423,4.616375923156738
0.5997517036723057,4.617544651031494
0.5997476421503163,4.6181418895721436
0.5997444368321361,4.619349718093872
0.5997403775100909,4.619958162307739
0.5997371742577743,4.62114405632019
0.5997331171336527,4.621796131134033
0.5997299159452094,4.6230058670043945
0.5997258610169938,4.623666763305664
0.5997226618904359,4.624897718429565
0.5997186091561109,4.625561237335205
0.5997154120894537,4.626787424087524
0.5997113615470067,4.627436637878418
0.5997081665382676,4.628662347793579
0.5997041181856886,4.629289388656616
0.5997009252328879,4.63050389289856
0.5996968790681697,4.6311187744140625
0.5996936881693302,4.6323463916778564
0.5996896441904677,4.632961273193359
0.5996864553436153,4.634134769439697
0.5996824135486063,4.634794235229492
0.599679226751769,4.63600754737854
0.5996751871386139,4.636686563491821
0.5996720023898223,4.637852668762207
0.5996679649565244,4.638505935668945
0.5996647822538118,4.639692068099976
0.5996607469983765,4.640336990356445
0.5996575663397791,4.641514539718628
0.5996535332602146,4.642124176025391
0.5996503546437709,4.643316984176636
0.5996463237380879,4.643962860107422
0.5996431471618391,4.645184516906738
0.599639118428051,4.645853281021118
0.5996359438900408,4.64706563949585
0.5996319173261635,4.647719383239746
0.5996287448244384,4.648922681808472
0.5996247204284901,4.649568796157837
0.5996215499610992,4.650782585144043
0.5996175277311011,4.651424407958984
0.5996143592960955,4.652645111083984
0.5996103392300713,4.653272867202759
0.5996071728255054,4.654504060745239
0.5996031549214811,4.655117034912109
0.5995999905454116,4.656355619430542
0.5995959748014159,4.656978130340576
0.5995928124519019,4.658167839050293
0.599588798865966,4.658814191818237
0.5995856385410696,4.660032272338867
0.5995816271112272,4.660714387893677
0.5995784688090126,4.661895036697388
0.5995744595333001,4.662555456161499
0.5995713032518343,4.6637396812438965
0.5995672961282905,4.664399147033691
0.5995641418656428,4.665604829788208
0.5995601368923092,4.666236877441406
0.5995569846465518,4.667460918426514
0.5995529818214722,4.668071269989014
0.5995498315906798,4.669269800186157
0.5995458309119006,4.669907808303833
0.59954268269415,4.671106576919556
0.59953868415972,4.671762943267822
0.5995355379530912,4.672969818115234
0.599531541561062,4.673618316650391
0.599528397363637,4.674842357635498
0.5995244031120623,4.675498723983765
0.5995212609219259,4.6767191886901855
0.5995172688088624,4.677351951599121
0.5995141286241017,4.678589820861816
0.5995101386476083,4.679227352142334
0.5995070004663131,4.680473327636719
0.5995030126244513,4.6810901165008545
0.5994998764447137,4.682279109954834
0.5994958907355472,4.6829211711883545
0.5994927565554624,4.68412971496582
0.5994887729770576,4.684833526611328
0.5994856407947227,4.686032772064209
0.5994816593451487,4.686696529388428
0.5994785291586634,4.687884092330933
0.5994745498359915,4.68855094909668
0.599471421643458,4.689720153808594
0.5994674444457618,4.690356969833374
0.5994643182452851,4.691552400588989
0.5994603431706415,4.69218111038208
0.5994572189603286,4.693351984024048
0.5994532460068156,4.6939537525177
0.5994501237847765,4.695174932479858
0.5994461529504759,4.695830583572388
0.5994430327148227,4.697033166885376
0.599439063997818,4.6976869106292725
0.5994359457466654,4.698890686035156
0.5994319791450426,4.699551105499268
0.599428862876508,4.700745344161987
0.5994248983883558,4.701378345489502
0.5994217841005586,4.702580451965332
0.5994178217239682,4.703175783157349
0.5994147094150304,4.7044126987457275
0.5994107491480952,4.705036640167236
0.5994076388161416,4.706226825714111
0.5994036806569575,4.706855058670044
0.5994005723001149,4.708050727844238
0.5993966162467802,4.708738565444946
0.5993935098631782,4.709898233413696
0.5993895559137936,4.71055006980896
0.5993864515015642,4.711733341217041
0.5993824996542333,4.712406396865845
0.5993793972115106,4.7135961055755615
0.5993754474643386,4.714249134063721
0.5993723469892596,4.715464115142822
0.5993683993403546,4.716122388839722
0.5993653008310587,4.717320680618286
0.5993613552785313,4.717941761016846
0.5993582587331597,4.719191312789917
0.5993543152751226,4.719844818115234
0.5993512206918199,4.721099138259888
0.5993472793263885,4.721762418746948
0.5993441867033008,4.722999811172485
0.5993402474285928,4.723687648773193
0.5993371567638691,4.724897146224976
0.5993332195780047,4.725579738616943
0.5993301308697964,4.726910591125488
0.5993261957708979,4.727534532546997
0.5993231090173586,4.728784561157227
0.5993191760035509,4.729426145553589
0.599316091202837,4.730635404586792
0.5993121602722472,4.731258869171143
0.5993090774225173,4.732488393783569
0.5993051485732749,4.733092546463013
0.59930206767269,4.73429012298584
0.5992981409029271,4.7349162101745605
0.5992950619496503,4.736119270324707
0.5992911372575015,4.736782073974609
0.5992880602496987,4.737978935241699
0.5992841376333006,4.738618850708008
0.5992810625691399,4.739827632904053
0.5992771420266315,4.740484714508057
0.5992740689042835,4.741656064987183
0.5992701504338063,4.7422730922698975
0.5992670792514436,4.743498086929321
0.5992631628511417,4.744112014770508
0.59926009360694,4.7453696727752686
0.5992561792749591,4.746011257171631
0.5992531119670957,4.747236490249634
0.5992491997015846,4.747856378555298
0.5992461343282398,4.749101877212524
0.5992422241273494,4.749757289886475
0.5992391606867054,4.7510130405426025
0.5992352525485888,4.751675605773926
0.5992321910388302,4.75290322303772
0.5992282849616429,4.753579139709473
0.599225225380957,4.754788398742676
0.5992213213628571,4.755435228347778
0.5992182637094333,4.756657838821411
0.5992143617485808,4.757302284240723
0.5992113060206109,4.758507966995239
0.5992074061151685,4.7591166496276855
0.5992043523108466,4.760349988937378
0.5992004544589791,4.760957479476929
0.5991974025765017,4.762149333953857
0.5991935067763762,4.762795925140381
0.5991904568139419,4.7639853954315186
0.5991865630637281,4.764655113220215
0.5991835150195381,4.765866279602051
0.5991796233174079,4.76651406288147
0.5991765771896659,4.767721176147461
0.599172687533793,4.768383026123047
0.5991696433207047,4.7695488929748535
0.5991657557092658,4.770156383514404
0.5991627134090391,4.771363019943237
0.599158827840213,4.771965026855469
0.5991557874510586,4.773183345794678
0.5991519039230261,4.77383017539978
0.5991488654431566,4.775059461593628
0.5991449839541012,4.775719881057739
0.5991419473817315,4.776928186416626
0.5991380679298388,4.777576923370361
0.5991350332631866,4.778783082962036
0.5991311558466446,4.779408693313599
0.5991281230839292,4.780696153640747
0.5991242477009278,4.781355619430542
0.5991212168403713,4.782600164413452
0.599117343489103,4.7832159996032715
0.5991143145289297,4.784445524215698
0.5991104432075893,4.785069942474365
0.5991074161460257,4.786275386810303
0.5991035468528103,4.786887168884277
0.5991005216880853,4.78820013999939
0.599096654421194,4.788854598999023
0.5990936311515384,4.790065288543701
0.5990897659091728,4.79072380065918
0.5990867445328204,4.791938066482544
0.5990828813131842,4.792638778686523
0.5990798618283705,4.793820381164551
0.5990760006296698,4.794480323791504
0.5990729830346324,4.795666933059692
0.5990691238550757,4.796317100524902
0.5990661081480553,4.797492027282715
0.5990622509858529,4.798130512237549
0.5990592371650917,4.79937481880188
0.5990553820184563,4.799994945526123
0.599052370082199,4.801183462142944
0.5990485169493459,4.8018388748168945
0.5990455068958395,4.803069829940796
0.5990416557749859,4.803730010986328
0.5990386476024796,4.804938793182373
0.599034798491845,4.805599927902222
0.5990317921985904,4.806811094284058
0.5990279450963965,4.807451009750366
0.5990249406806469,4.808699131011963
0.5990210955851178,4.809331893920898
0.5990180930451299,4.810522556304932
0.5990142499544916,4.811131477355957
0.5990112492885229,4.812379598617554
0.5990074082010038,4.8130042552948
0.5990044094073151,4.814219951629639
0.599000570321146,4.8148839473724365
0.5989975733979999,4.81619930267334
0.5989937363114134,4.8168699741363525
0.5989907412570749,4.818088054656982
0.5989869061683062,4.8187785148620605
0.5989839129810421,4.820012092590332
0.5989800798883285,4.820711851119995
0.5989770885664084,4.821886777877808
0.5989732574679891,4.822530508041382
0.5989702680096846,4.8237950801849365
0.5989664389038014,4.824427366256714
0.598963451307386,4.8256919384002686
0.598959624192283,4.826359510421753
0.5989566384560328,4.8275744915008545
0.5989528133299555,4.828195333480835
0.5989498294521489,4.829364776611328
0.5989460063133458,4.829976797103882
0.5989430242922629,4.831342935562134
0.5989392031389844,4.83200216293335
0.5989362229729078,4.833214044570923
0.5989324038034066,4.833853483200073
0.5989294254906211,4.835116147994995
0.5989256083031519,4.835778474807739
0.5989226318419446,4.83703088760376
0.5989188166347641,4.837695360183716
0.598915842023424,4.838916301727295
0.5989120287947914,4.839586496353149
0.5989090560316099,4.8407909870147705
0.5989052447797868,4.841445207595825
0.5989022738630573,4.842659950256348
0.5988984645863069,4.843278408050537
0.5988954955143252,4.84453010559082
0.5988916882109129,4.845153093338013
0.5988887209819768,4.8463733196258545
0.5988849156501708,4.847004652023315
0.5988819502625804,4.848289489746094
0.5988781469006501,4.848925590515137
0.5988751833527076,4.850118637084961
0.5988713819589254,4.850795030593872
0.598868420248935,4.852002143859863
0.5988646208215751,4.852666854858398
0.5988616609478433,4.853832006454468
0.598857863485182,4.854490518569946
0.5988549054460177,4.8556835651397705
0.5988511099463333,4.856348752975464
0.5988481537400473,4.857522964477539
0.5988443602016206,4.858139276504517
0.5988414058265257,4.859341859817505
0.5988376142476394,4.859962224960327
0.5988346617020509,4.861211061477661
0.5988308720809898,4.861874103546143
0.5988279213632248,4.863147974014282
0.598824133698276,4.863799333572388
0.5988211848066539,4.865106105804443
0.5988173990961067,4.865772008895874
0.5988144520289493,4.8670265674591064
0.5988106682710945,4.867661714553833
0.598807723026725,4.868870735168457
0.5988039412198564,4.869540691375732
0.598800997796601,4.870761394500732
0.5987972179390137,4.87139368057251
0.5987942763352002,4.872648239135742
0.5987904984251918,4.873259782791138
0.5987875586391503,4.874539136886597
0.5987837826750207,4.8751466274261475
0.5987808447050833,4.87638521194458
0.5987770706851342,4.877012252807617
0.5987741345296349,4.878189563751221
0.5987703624521703,4.878818035125732
0.5987674281094457,4.880026578903198
0.5987636579727714,4.880703449249268
0.5987607254411601,4.881870269775391
0.5987569572435841,4.882524728775024
0.5987540265214266,4.8837080001831055
0.5987502602612593,4.884375810623169
0.5987473313468982,4.885561943054199
0.5987435670224517,4.886224985122681
0.5987406399142318,4.8874688148498535
0.5987368775238203,4.888080596923828
0.5987339522200886,4.889276027679443
0.5987301917620287,4.889904737472534
0.5987272682611342,4.891193628311157
0.5987235097337441,4.8918538093566895
0.5987205880340377,4.893044710159302
0.5987168314356384,4.893713474273682
0.5987139115354733,4.894931077957153
0.5987101568643868,4.895600318908691
0.5987072387621183,4.896809816360474
0.5987034860166698,4.897459030151367
0.598700569710655,4.898661851882935
0.598696818889171,4.899287700653076
0.5986939043777695,4.900509357452393
0.5986901554785788,4.901116371154785
0.5986872427601518,4.90239143371582
0.5986834957815854,4.903012275695801
0.5986805848544966,4.904283285140991
0.5986768397948872,4.904949903488159
0.5986739306575021,4.906170129776001
0.5986701875151849,4.906857967376709
0.5986672801658709,4.90811014175415
0.5986635389391827,4.908823251724243
0.5986606333763098,4.910034656524658
0.5986568940635896,4.910699367523193
0.5986539902855296,4.911903381347656
0.5986502528851184,4.912569284439087
0.5986473508902449,4.913762092590332
0.5986436154004862,4.914413690567017
0.5986407151871749,4.9156293869018555
0.5986369816064137,4.91629958152771
0.5986340831730426,4.917507171630859
0.5986303514996258,4.91813588142395
0.5986274548445749,4.919461965560913
0.598623725076852,4.920094728469849
0.5986208301985032,4.921350002288818
0.5986171023348252,4.921969890594482
0.5986142092315626,4.923251628875732
0.5986104832702829,4.923917055130005
0.5986075919404923,4.925204038619995
0.5986038678799662,4.92587685585022
0.5986009783220356,4.927115201950073
0.5985972561606202,4.927773714065552
0.5985943683729401,4.928985118865967
0.5985906481089948,4.929642200469971
0.5985877620899568,4.930851697921753
0.5985840437218428,4.931503057479858
0.5985811594698413,4.932739019393921
0.598577442995922,4.9333672523498535
0.598574560509353,4.934597492218018
0.5985708459279934,4.935216426849365
0.5985679652052551,4.936463117599487
0.5985642525148228,4.937065601348877
0.5985613735543154,4.938295602798462
0.5985576627531796,4.93891453742981
0.598554785553305,4.94012975692749
0.598551076639837,4.940809965133667
0.5985482011989997,4.941995620727539
0.5985444941715725,4.942648410797119
0.5985416204881783,4.943860054016113
0.5985379153451674,4.94453501701355
0.5985350434176248,4.945719003677368
0.5985313401574072,4.946369647979736
0.598528469984126,4.947546482086182
0.5985247686050813,4.948182582855225
0.5985219001844737,4.949352741241455
0.5985182006849827,4.94998025894165
0.598515334015463,4.951185941696167
0.5985116363939089,4.951832294464111
0.5985087714738929,4.953047037124634
0.5985050757286611,4.9537177085876465
0.598502212556567,4.954946517944336
0.5984985186860442,4.955610513687134
0.5984956572602921,4.956812381744385
0.5984919652628675,4.957449674606323
0.5984891055818794,4.958654165267944
0.5984854154559441,4.959271192550659
0.5984825575181439,4.960501432418823
0.5984788692620907,4.961104154586792
0.5984760130659045,4.962317228317261
0.5984723266781284,4.962923049926758
0.5984694722219838,4.964130163192749
0.598465787700882,4.964844465255737
0.5984629349832089,4.966022253036499
0.5984592523271797,4.966673135757446
0.5984564013464102,4.967923402786255
0.5984527205538546,4.968621015548706
0.5984498713084224,4.969814300537109
0.598446192377743,4.970470905303955
0.5984433448660837,4.971654176712036
0.5984396677956851,4.972304344177246
0.5984368220162366,4.973471403121948
0.5984331468045256,4.974067449569702
0.5984303027557274,4.975299596786499
0.5984266294011124,4.975951671600342
0.5984237870814059,4.9771506786346436
0.5984201155822971,4.977801084518433
0.5984172749901262,4.978991985321045
0.5984136053449363,4.979641675949097
0.5984107664787461,4.980847597122192
0.598407098685889,4.981507062911987
0.5984042615441272,4.982719659805298
0.5984005956020194,4.983350515365601
0.598397760183135,4.984579801559448
0.5983940960901944,4.985196352005005
0.5983912623926387,4.986421585083008
0.5983876001472856,4.987032413482666
0.5983847681695118,4.9883623123168945
0.598381107770168,4.988990068435669
0.5983782775106312,4.990192651748657
0.5983746189557205,4.990843057632446
0.5983717904128776,4.992064714431763
0.5983681337008259,4.992753982543945
0.5983653068731357,4.993909120559692
0.5983616520023707,4.994587182998657
0.5983588268882943,4.995810031890869
0.598355173857245,4.996478080749512
0.598352350455245,4.99765944480896
0.5983486992623436,4.998294830322266
0.5983458775708845,4.999486923217773
0.598342228214564,5.000093221664429
0.5983394082321124,5.0012876987457275
0.598335760710808,5.001917839050293
0.5983329424358326,5.003124475479126
0.5983292967479813,5.003783464431763
0.5983264801789521,5.004997730255127
0.598322836322993,5.0056540966033936
0.5983200214583824,5.006860971450806
0.5983163794327565,5.007496118545532
0.5983135662710386,5.008724212646484
0.5983099260741885,5.009374141693115
0.5983071146138391,5.010573863983154
0.5983034762442099,5.011187553405762
0.5983006664837069,5.0124123096466064
0.5982970299397444,5.013028383255005
0.5982942218775676,5.014216423034668
0.5982905871577208,5.014857769012451
0.5982877807923521,5.016073226928711
0.5982841478950708,5.016759157180786
0.5982813432249934,5.017953157424927
0.5982777121487299,5.018597602844238
0.5982749091724293,5.0198187828063965
0.5982712799156374,5.020482301712036
0.5982684786316009,5.0217084884643555
0.5982648511927369,5.0223565101623535
0.5982620515994534,5.023564338684082
0.5982584259769745,5.024205207824707
0.5982556280729352,5.025387763977051
0.5982520042653011,5.026036262512207
0.598249208048999,5.027238130569458
0.5982455860546709,5.027858018875122
0.5982427915246004,5.02905535697937
0.598239171342042,5.029719591140747
0.5982363784966996,5.030930757522583
0.5982327601243755,5.031567096710205
0.5982299689622598,5.032780408859253
0.5982263523986371,5.033428907394409
0.5982235629182483,5.034636497497559
0.598219948161796,5.035258769989014
0.5982171603616361,5.036503076553345
0.5982135474108244,5.037108421325684
0.5982107612893975,5.038318157196045
0.598207150142699,5.038950681686401
0.5982043656985109,5.040201902389526
0.5982007563543997,5.040869235992432
0.5981979735859579,5.042092323303223
0.5981943660429103,5.0427775382995605
0.5981915849487243,5.043991327285767
0.598187979205218,5.044702768325806
0.598185199783799,5.0458714962005615
0.598181595838314,5.04651665687561
0.5981788180881752,5.0477235317230225
0.5981752159391927,5.04837703704834
0.5981724398588489,5.049547433853149
0.5981688395048526,5.050158739089966
0.5981660650928208,5.051362037658691
0.5981624665322955,5.0519633293151855
0.5981596937870942,5.053172588348389
0.598156097018527,5.053816080093384
0.5981533259386766,5.055057764053345
0.5981497309605563,5.055725812911987
0.598146961544579,5.056975841522217
0.5981433683553962,5.057602643966675
0.598140600601816,5.058838844299316
0.5981370092000632,5.059461832046509
0.5981342431074058,5.060734987258911
0.598130653491577,5.0613627433776855
0.5981278890583702,5.062572479248047
0.5981243012269615,5.06316876411438
0.5981215384517348,5.064421892166138
0.5981179524032438,5.065053939819336
0.5981151912845285,5.066296100616455
0.5981116070174549,5.066921710968018
0.5981088475537838,5.068206071853638
0.598105265066629,5.068876266479492
0.5981025072565369,5.070080995559692
0.5980989265478039,5.070728540420532
0.5980961703898277,5.072043180465698
0.5980925914580215,5.072716951370239
0.5980898369506993,5.073900461196899
0.5980862597943266,5.074574947357178
0.5980835069361988,5.075752258300781
0.598079931553768,5.076412916183472
0.5980771803433765,5.077588796615601
0.598073606733398,5.078204870223999
0.5980708571692867,5.07940936088562
0.5980672853302722,5.08001971244812
0.5980645374109865,5.0812132358551025
0.5980609673414502,5.081859588623047
0.5980582210655374,5.083069324493408
0.5980546527639946,5.083720445632935
0.5980519081300038,5.084933519363403
0.5980483415949718,5.0855937004089355
0.598045598601454,5.0868048667907715
0.5980420338314519,5.0874505043029785
0.5980392924769595,5.0887017250061035
0.5980357294705082,5.089325189590454
0.5980329897535958,5.09053373336792
0.5980294285092176,5.0911571979522705
0.5980266904284413,5.092400312423706
0.598023130944661,5.0930140018463135
0.5980203944985786,5.094208002090454
0.5980168367739218,5.094860315322876
0.598014101961093,5.0960612297058105
0.5980105459940878,5.096752166748047
0.5980078128130741,5.097913026809692
0.59800425860225,5.0985658168792725
0.5980015270516144,5.099751234054565
0.5979979745955029,5.100415229797363
0.5979952446738105,5.1015918254852295
0.5979916939709444,5.102202415466309
0.5979889656767616,5.103423118591309
0.5979854167256758,5.1040284633636475
0.5979826900575713,5.105288743972778
0.5979791428568023,5.105949401855469
0.597976417813346,5.107218980789185
0.5979728723614322,5.1078715324401855
0.5979701489411959,5.109087705612183
0.5979666052366771,5.109745502471924
0.5979638834382347,5.110940456390381
0.5979603414796525,5.111599445343018
0.5979576213015794,5.112791061401367
0.5979540810874774,5.113426208496094
0.5979513625283503,5.114672422409058
0.5979478240572735,5.115328073501587
0.5979451071156716,5.1165831089019775
0.5979415703861669,5.117205858230591
0.5979388550606705,5.118416786193848
0.5979353200712867,5.119025468826294
0.5979326063604776,5.120254755020142
0.5979290731097648,5.120882034301758
0.5979263610122277,5.122054576873779
0.5979228294987381,5.122720718383789
0.5979201190130582,5.123941898345947
0.5979165892353451,5.124651193618774
0.5979138803601101,5.125877380371094
0.5979103523167292,5.126559019088745
0.597907645050528,5.12774920463562
0.5979041187400362,5.12840723991394
0.5979014130814596,5.129576921463013
0.597897888502416,5.13018012046814
0.5978951844500566,5.13140869140625
0.5978916616010215,5.132035970687866
0.5978889591534734,5.133300542831421
0.597885438033009,5.133940696716309
0.5978827371888683,5.135168790817261
0.5978792177955385,5.135838270187378
0.5978765185534025,5.137056589126587
0.5978730008857731,5.137745380401611
0.5978703032442411,5.138973712921143
0.5978667873008793,5.139660358428955
0.5978640912585524,5.140843868255615
0.5978605770380271,5.1414806842803955
0.597857882593508,5.142712593078613
0.5978543700943897,5.1433727741241455
0.5978516772462829,5.144623041152954
0.5978481664671438,5.1452860832214355
0.5978454752140552,5.146523714065552
0.5978419661534695,5.1471357345581055
0.597839276494007,5.1483964920043945
0.5978357691505503,5.149026393890381
0.597833081083323,5.150215148925781
0.5978295754555726,5.150862455368042
0.5978268889791918,5.152064561843872
0.5978233850657269,5.152755498886108
0.5978207001788053,5.1539146900177
0.5978171979782062,5.154620885848999
0.5978145146793581,5.155825138092041
0.5978110141902074,5.156511545181274
0.5978083324780492,5.157678842544556
0.5978048336989308,5.15831732749939
0.59780215357208,5.159521102905273
0.5977986565015795,5.16019082069397
0.5977959779586556,5.161373138427734
0.5977924825953603,5.161994218826294
0.5977898056349844,5.16320276260376
0.5977863119774832,5.163865566253662
0.5977836365982782,5.165085554122925
0.5977801446451618,5.16575026512146
0.5977774708457517,5.166967153549194
0.5977739805956126,5.1676185131073
0.5977713083746237,5.168835639953613
0.5977678198260553,5.169478893280029
0.5977651491821152,5.170692205429077
0.5977616623337134,5.171324014663696
0.5977589932654517,5.172560453414917
0.5977555081158135,5.1731719970703125
0.5977528406218607,5.174383640289307
0.597749357169585,5.175010442733765
0.5977466912485743,5.176281690597534
0.5977432094922613,5.176935434341431
0.5977405451428269,5.178158521652222
0.5977370650810789,5.178805828094482
0.5977344023018564,5.180006265640259
0.5977309239332772,5.180680513381958
0.5977282627229042,5.1819798946380615
0.5977247860460991,5.182659864425659
0.5977221264032151,5.183892011642456
0.5977186514167908,5.18459415435791
0.5977159933400362,5.1858015060424805
0.5977125200426017,5.186474561691284
0.5977098635306193,5.187672138214111
0.5977063919207845,5.188338279724121
0.5977037369722179,5.189502716064453
0.5977002670485949,5.190106153488159
0.5976976136620904,5.191309690475464
0.5976941454232922,5.191937685012817
0.5976914935974967,5.193171977996826
0.5976880270421389,5.193845510482788
0.5976853767757013,5.195103883743286
0.5976819119024003,5.195785999298096
0.5976792631939714,5.19704532623291
0.5976758000013453,5.19770884513855
0.597673152849577,5.1989147663116455
0.5976696913362461,5.19956636428833
0.5976670457397925,5.200777292251587
0.5976635859043778,5.201416254043579
0.597660941861894,5.2026145458221436
0.597657483703019,5.203228235244751
0.5976548412131619,5.204469442367554
0.5976513847294513,5.205095052719116
0.5976487437908796,5.206304311752319
0.5976452889809596,5.20693039894104
0.5976426495923335,5.208247661590576
0.5976391964548317,5.208897352218628
0.5976365586148131,5.210103511810303
0.5976331071483592,5.210758924484253
0.5976304708556112,5.211963653564453
0.5976270210588364,5.212629795074463
0.5976243863120242,5.213799238204956
0.5976209381835609,5.214435577392578
0.597618304981351,5.215652227401733
0.5976148585198334,5.216298580169678
0.597612226860894,5.2174694538116455
0.5976087820649582,5.218067169189453
0.5976061519479587,5.2192864418029785
0.5976027088162419,5.219913005828857
0.5976000802398541,5.221113681793213
0.5975966387709953,5.221771240234375
0.597594011733892,5.2229883670806885
0.5975905719265316,5.223645448684692
0.5975879464273871,5.224850654602051
0.5975845082801675,5.225506544113159
0.5975818843176578,5.226730108261108
0.5975784478292225,5.227356910705566
0.5975758254020255,5.2285802364349365
0.59757239057102,5.229214906692505
0.5975697696778145,5.230430841445923
0.5975663365028853,5.2310357093811035
0.5975637171423526,5.23227596282959
0.597560285622148,5.232918739318848
0.5975576677929701,5.23410439491272
0.5975542379261406,5.234772682189941
0.5975516216270014,5.2359912395477295
0.597548193412198,5.236677408218384
0.5975455786417831,5.237834930419922
0.5975421520776591,5.2384819984436035
0.5975395388346554,5.239670515060425
0.5975361139198652,5.240316390991211
0.5975335022029613,5.241499423980713
0.5975300789361613,5.2421064376831055
0.5975274687440474,5.243314027786255
0.5975240471238954,5.243943214416504
0.5975214384552631,5.245161533355713
0.5975180184804181,5.245830535888672
0.5975154113339606,5.247037649154663
0.5975119930030834,5.247692584991455
0.5975093873774958,5.24889874458313
0.5975059706892489,5.249544620513916
0.5975033665832272,5.250751972198486
0.5974999515362744,5.251393556594849
0.5974973489485167,5.252615928649902
0.5974939355415235,5.253235816955566
0.5974913344707289,5.2544450759887695
0.5974879227023624,5.2550647258758545
0.597485323147232,5.256310224533081
0.5974819130161605,5.256936550140381
0.5974793149753969,5.25811505317688
0.5974759064802904,5.258770704269409
0.5974733099525976,5.259984731674194
0.5974699030921278,5.260643243789673
0.5974673080762113,5.261858224868774
0.597463902849051,5.26249623298645
0.5974613093436181,5.263725996017456
0.5974579057484423,5.264376163482666
0.5974553137522012,5.265578269958496
0.5974519117876858,5.266209602355957
0.5974493212993468,5.267412424087524
0.5974459209641696,5.26801872253418
0.5974433319824445,5.269221067428589
0.5974399332752843,5.269848585128784
0.5974373457988863,5.2710583209991455
0.5974339487184241,5.27172327041626
0.5974313627460679,5.272924900054932
0.5974279672909859,5.273581266403198
0.5974253828213875,5.274802207946777
0.597421988990369,5.275448560714722
0.5974194060222464,5.2766852378845215
0.5974160138139772,5.277305603027344
0.5974134323460494,5.278513193130493
0.5974100417592159,5.279128074645996
0.5974074617902037,5.280354261398315
0.5974040728234943,5.28097939491272
0.5974014943521199,5.282173156738281
0.5973981070042241,5.2828264236450195
0.5973955300292114,5.284032583236694
0.5973921442988206,5.2847254276275635
0.5973895688188947,5.285902976989746
0.5973861847047015,5.286556959152222
0.5973836107185894,5.287736654281616
0.597380228219288,5.288478136062622
0.5973776557257178,5.289568185806274
0.5973742748400039,5.2901999950408936
0.5973717038377053,5.291412353515625
0.5973683245642765,5.292017459869385
0.5973657550519808,5.293274879455566
0.5973623773895351,5.293898344039917
0.5973598093659752,5.2951648235321045
0.5973564333132133,5.295844078063965
0.5973538667771231,5.29708194732666
0.5973504923327464,5.29775333404541
0.5973479272828618,5.298972845077515
0.5973445544455738,5.299628734588623
0.5973419908806318,5.300839900970459
0.5973386196491367,5.301471710205078
0.5973360575678763,5.30271315574646
0.5973326879408803,5.303378582000732
0.5973301273420415,5.304602384567261
0.597326759318252,5.305226564407349
0.5973242002005765,5.306439161300659
0.597320833778703,5.307046175003052
0.5973182761409339,5.308315277099609
0.5973149113196865,5.308951377868652
0.5973123551605682,5.310179710388184
0.5973089919386592,5.310825824737549
0.5973064372569378,5.312106609344482
0.5973030756330804,5.312795162200928
0.5973005224275036,5.3139448165893555
0.5972971624004129,5.314619064331055
0.5972946106697296,5.315887451171875
0.5972912522381217,5.316586971282959
0.5972887019810823,5.317766904830933
0.5972853451436752,5.318450689315796
0.5972827963590318,5.31964635848999
0.5972794411145449,5.320323705673218
0.5972768938010506,5.321510076522827
0.5972735401482043,5.322133541107178
0.5972709943046143,5.323351621627808
0.597267642242131,5.323978424072266
0.5972650978672014,5.3252036571502686
0.5972617473938048,5.325872182846069
0.5972592044862931,5.3270909786224365
0.5972558556007084,5.327750205993652
0.5972533141593739,5.328966379165649
0.5972499668603276,5.3296239376068115
0.5972474268839312,5.330834150314331
0.597244081170151,5.331498384475708
0.5972415426574544,5.332733154296875
0.5972381985276703,5.333374500274658
0.5972356614774373,5.3346006870269775
0.5972323189303798,5.335213661193848
0.5972297833413752,5.336449384689331
0.5972264423757765,5.3370606899261475
0.597223908246767,5.338261127471924
0.597220568861361,5.338908672332764
0.5972180361911141,5.340121269226074
0.5972146983846363,5.3408026695251465
0.5972121671719215,5.341989755630493
0.5972088309431078,5.3426501750946045
0.5972063011866959,5.343865156173706
0.5972029665342848,5.344545364379883
0.5972004382329478,5.345748662948608
0.5971971051556789,5.346410512924194
0.5971945783081903,5.347596883773804
0.5971912468048044,5.34823203086853
0.5971887214099393,5.349404811859131
0.5971853914791786,5.350010871887207
0.5971828675357135,5.351226329803467
0.5971795391763219,5.351870536804199
0.5971770166830346,5.353092908859253
0.597173689893757,5.353778123855591
0.5971711688494269,5.355019569396973
0.5971678436290101,5.355690956115723
0.5971653240324176,5.35689902305603
0.5971620003796098,5.357577800750732
0.5971594822295372,5.35880970954895
0.5971561601430875,5.359464168548584
0.5971536434383183,5.360689878463745
0.5971503229169778,5.361310243606567
0.5971478076562969,5.36253547668457
0.5971444886988174,5.363149881362915
0.5971419748810115,5.364375114440918
0.5971386574861467,5.365010023117065
0.5971361451100033,5.366297483444214
0.5971328292765087,5.3669373989105225
0.5971303183408168,5.368179559707642
0.5971270040674486,5.368830919265747
0.5971244945709989,5.370034456253052
0.5971211818565147,5.370728969573975
0.5971186737980992,5.37191915512085
0.5971153626412588,5.372608184814453
0.597112856019671,5.37380838394165
0.5971095464192345,5.3744425773620605
0.597107041233269,5.375673294067383
0.5971037331879988,5.376375675201416
0.5971012294364518,5.377551078796387
0.5970979229451113,5.378194808959961
0.5970954206267802,5.37939977645874
0.597092115688134,5.380020618438721
0.5970896148018182,5.381222486495972
0.5970863114146328,5.381865501403809
0.5970838119591323,5.383160352706909
0.5970805101221749,5.383825778961182
0.5970780120962915,5.385075330734253
0.5970747118083316,5.385738134384155
0.5970722152108684,5.386952877044678
0.5970689164706761,5.387588739395142
0.5970664213004376,5.388821363449097
0.5970631241067847,5.38947319984436
0.5970606303625768,5.3906776905059814
0.5970573347142363,5.391335725784302
0.5970548423948663,5.39256477355957
0.5970515482906129,5.393171548843384
0.5970490573948893,5.394384145736694
0.5970457648334989,5.3950090408325195
0.5970432753602318,5.396251678466797
0.5970399843404816,5.396899461746216
0.5970374962884825,5.398083448410034
0.5970342068091509,5.39874529838562
0.5970317201772324,5.399936199188232
0.5970284322370997,5.400630235671997
0.597025947024076,5.401801824569702
0.5970226606219232,5.402437925338745
0.5970201768266099,5.403629541397095
0.5970168919612202,5.404263496398926
0.597014409582434,5.4054694175720215
0.5970111262525911,5.406129360198975
0.5970086452891504,5.407326698303223
0.5970053634936399,5.407946348190308
0.5970028839443642,5.409144639968872
0.5969996036819728,5.409801244735718
0.5969971255456831,5.411003112792969
0.5969938468151991,5.411665916442871
0.5969913700907175,5.412884950637817
0.5969880928909304,5.4135260581970215
0.5969856175770807,5.414748191833496
0.5969823419067813,5.415393590927124
0.5969798680023884,5.416641473770142
0.5969765938603693,5.41726016998291
0.5969741213642596,5.418463706970215
0.5969708487493139,5.419065475463867
0.5969683776603154,5.420304298400879
0.596965106571238,5.420944690704346
0.5969626368881796,5.422155141830444
0.596959367323767,5.422804594039917
0.5969568990454791,5.424037456512451
0.5969536310045287,5.424713611602783
0.596951164129843,5.425898790359497
0.596947897611154,5.426570415496826
0.5969454321389035,5.427753448486328
0.5969421671412761,5.428406000137329
0.5969397030702953,5.429567575454712
0.5969364395925312,5.430174827575684
0.5969339769216558,5.431372165679932
0.5969307149625579,5.431970834732056
0.5969282536906253,5.433173418045044
0.5969249932489978,5.433821439743042
0.5969225333748461,5.435050964355469
0.5969192744494948,5.435715198516846
0.596916815971964,5.43692684173584
0.5969135585616956,5.437567949295044
0.5969111014796267,5.438784599304199
0.5969078455832497,5.43941593170166
0.5969053898954851,5.44063925743103
0.596902135511809,5.441246032714844
0.5968996812171925,5.4424591064453125
0.5968964283450284,5.44305682182312
0.5968939754424051,5.44434666633606
0.5968907240805651,5.445004940032959
0.5968882725687813,5.44619083404541
0.5968850227160791,5.446836709976196
0.5968825725939826,5.448113918304443
0.596879324249233,5.448793649673462
0.5968768755156727,5.449995517730713
0.5968736286776919,5.450642347335815
0.5968711813315185,5.451846361160278
0.5968679359991239,5.4525063037872314
0.5968654900391889,5.453667640686035
0.5968622462111995,5.454277038574219
0.5968598016363558,5.45549750328064
0.5968565593115918,5.456132650375366
0.5968541161206938,5.457321405410767
0.5968508752979764,5.457925081253052
0.5968484334898797,5.4591429233551025
0.5968451941680321,5.459798574447632
0.5968427537415932,5.461002826690674
0.5968395159194393,5.461648941040039
0.5968370768735168,5.462853193283081
0.5968338405498819,5.4634833335876465
0.5968314028833354,5.464707851409912
0.5968281680570459,5.465368032455444
0.5968257317687361,5.46659255027771
0.5968224984386203,5.467235565185547
0.5968200635274092,5.468449354171753
0.5968168316922964,5.469070911407471
0.5968143981570475,5.470269680023193
0.5968111678157682,5.470894813537598
0.5968087356553464,5.4720964431762695
0.5968055068067323,5.4727866649627686
0.5968030760200034,5.473933935165405
0.5967998486628878,5.474597692489624
0.5967974192487191,5.475826025009155
0.5967941933819364,5.476511478424072
0.5967917653391964,5.477689981460571
0.5967885409615825,5.47831916809082
0.5967861142891411,5.479528188705444
0.5967828913995329,5.480169296264648
0.5967804660962613,5.481379270553589
0.5967772446934971,5.4820146560668945
0.5967748207582677,5.483289957046509
0.5967716008411871,5.483950138092041
0.5967691782728737,5.48521089553833
0.5967659598403174,5.485893487930298
0.5967635386377951,5.4871368408203125
0.5967603216886055,5.487793207168579
0.5967579018507503,5.489045143127441
0.5967546863837706,5.489702939987183
0.5967522679094602,5.490939617156982
0.5967490539235354,5.491622686386108
0.5967466368116486,5.492839097976685
0.5967434243056243,5.493500709533691
0.5967410085550412,5.494732856750488
0.596737797527765,5.495388984680176
0.596735383137367,5.496623277664185
0.5967321735876872,5.497231483459473
0.596729760556357,5.498435735702515
0.5967265524831232,5.499038219451904
0.5967241408097448,5.500259160995483
0.5967209342118083,5.500892877578735
0.5967185238952666,5.502146244049072
0.5967153187714797,5.502800226211548
0.5967129098106613,5.504021644592285
0.5967097061598774,5.504698038101196
0.5967072985536701,5.505876064300537
0.5967040963747443,5.506547451019287
0.5967016901220369,5.50777268409729
0.5966984894138252,5.50843071937561
0.5966960845135079,5.509623050689697
0.5966928852748675,5.510285377502441
0.5966904817258318,5.511488199234009
0.5966872839556215,5.512109994888306
0.5966848817567603,5.513327121734619
0.5966816854538399,5.513972759246826
0.5966792846040468,5.515195369720459
0.5966760897672775,5.515859603881836
0.5966736902654481,5.517051935195923
0.5966704968936921,5.517719984054565
0.5966680987387228,5.518925189971924
0.5966649068308437,5.519566297531128
0.5966625100216322,5.520763635635376
0.596659319576495,5.5213940143585205
0.5966569241119403,5.522596120834351
0.5966537351284109,5.5232179164886475
0.5966513410074131,5.524439096450806
0.5966481534843592,5.525057077407837
0.5966457607058199,5.526258945465088
0.5966425746421097,5.526882648468018
0.5966401832049316,5.528098106384277
0.5966369985994352,5.528780460357666
0.5966346085025221,5.529941558837891
0.5966314253541103,5.530600070953369
0.5966290365963677,5.531803369522095
0.596625854903913,5.532470226287842
0.5966234674842469,5.533648252487183
0.5966202872466226,5.53428053855896
0.5966179011639411,5.535494804382324
0.5966147223800222,5.536123275756836
0.5966123376332338,5.537325382232666
0.5966091603018963,5.537959814071655
0.5966067768899113,5.539178848266602
0.5966036010100323,5.539834976196289
0.5966012189317619,5.541071653366089
0.5965980445022199,5.541730642318726
0.5965956637565767,5.54295539855957
0.5965924907762514,5.543613910675049
0.5965901113621495,5.544825077056885
0.5965869398299217,5.54550576210022
0.5965845617462755,5.546741247177124
0.5965813916610276,5.547369718551636
0.5965790149067536,5.5486040115356445
0.5965758462673689,5.5492165088653564
0.5965734708413845,5.550464868545532
0.5965703036467473,5.551069736480713
0.5965679295479713,5.552422523498535
0.5965647637969675,5.553066253662109
0.5965623910243198,5.554303407669067
0.5965592267158365,5.554968357086182
0.596556855268238,5.556267976760864
0.5965536924011633,5.556933164596558
0.5965513222775364,5.558123826980591
0.5965481608507597,5.55877947807312
0.596545792050028,5.560039520263672
0.59654263206244,5.5607240200042725
0.596540264583528,5.561913728713989
0.5965371060340205,5.5625855922698975
0.5965347398758544,5.5638206005096436
0.5965315827633205,5.564522981643677
0.5965292179248272,5.565715312957764
0.5965260622481611,5.566380500793457
0.596523698728269,5.567620754241943
0.5965205444863664,5.5682806968688965
0.596518182284005,5.569439172744751
0.5965150294757622,5.570048570632935
0.5965126685898624,5.571243762969971
0.5965095172141773,5.571886301040649
0.596507157643671,5.573092699050903
0.5965040076994428,5.5737504959106445
0.596501649443263,5.574966907501221
0.5964985009293917,5.575630187988281
0.5964961439864729,5.576839923858643
0.5964929969018603,5.577495098114014
0.5964906412711377,5.578695058822632
0.5964874956146863,5.579332590103149
0.596485141295097,5.5805583000183105
0.5964819970657106,5.581169366836548
0.5964796440561922,5.582414388656616
0.5964765012527757,5.583056449890137
0.5964741495522676,5.584307909011841
0.5964710081737273,5.584961175918579
0.5964686577811696,5.586158275604248
0.5964655178264129,5.586808681488037
0.596463168740747,5.588028192520142
0.5964600302086825,5.5887064933776855
0.5964576824288511,5.589848041534424
0.5964545453183886,5.5905091762542725
0.5964521988433356,5.591679334640503
0.5964490631533858,5.5923309326171875
0.5964467179820561,5.593496084213257
0.5964435837115314,5.594099521636963
0.5964412398428711,5.595317125320435
0.5964381069906847,5.595970869064331
0.5964357644236413,5.597230434417725
0.5964326329887079,5.597901344299316
0.5964302917222298,5.599101305007935
0.5964271617034647,5.599747657775879
0.5964248217365017,5.600945949554443
0.5964216931328218,5.601587533950806
0.5964193544643249,5.602782964706421
0.5964162272746483,5.603428602218628
0.5964138899035692,5.6046507358551025
0.5964107641268149,5.605273008346558
0.5964084280521071,5.606490850448608
0.5964053036871958,5.607141733169556
0.5964029689078136,5.6084144115448
0.5963998459536662,5.609065532684326
0.5963975124685652,5.610287189483643
0.596394390924105,5.610931158065796
0.5963920587322417,5.612198114395142
0.5963889385963921,5.612852334976196
0.5963866076967247,5.614111423492432
0.5963834889684108,5.614784002304077
0.596381159359898,5.616047143936157
0.5963780420380459,5.616732358932495
0.596375713719648,5.617913007736206
0.5963725978031853,5.618535995483398
0.5963702707738635,5.619725227355957
0.5963671562617183,5.620380878448486
0.5963648305204353,5.621537685394287
0.5963617174115377,5.6221513748168945
0.596359392957257,5.623373031616211
0.5963562812505372,5.623987913131714
0.5963539580822237,5.625257730484009
0.5963508477766138,5.625916242599487
0.5963485258932335,5.627132415771484
0.5963454169876666,5.627777814865112
0.5963430963881866,5.629011631011963
0.596339988881597,5.629659652709961
0.5963376695649852,5.6308510303497314
0.5963345634563085,5.631488561630249
0.5963322454215345,5.6327033042907715
0.5963291407097068,5.633313894271851
0.5963268239557411,5.634526968002319
0.5963237206397003,5.635135889053345
0.5963214051655148,5.636404991149902
0.5963183032441993,5.637028932571411
0.5963159890487666,5.638290166854858
0.596312888521117,5.638930797576904
0.5963105756034108,5.640132427215576
0.5963074764683679,5.640836715698242
0.5963051648273638,5.642049551010132
0.5963020670838695,5.642697334289551
0.5962997567185434,5.6439125537872314
0.5962966603655415,5.644586801528931
0.5962943512748706,5.645775556564331
0.5962912563113054,5.646420001983643
0.5962889484942686,5.647601127624512
0.5962858549190857,5.648232698440552
0.5962835483746624,5.649399518966675
0.5962804561868086,5.650008201599121
0.5962781509139795,5.651214599609375
0.5962750601124028,5.6518638134002686
0.5962727561101497,5.653123140335083
0.596269666693799,5.653786659240723
0.596267363961105,5.655005693435669
0.5962642759289303,5.655669450759888
0.5962619744647796,5.656878709793091
0.5962588878157323,5.657510995864868
0.59625658761911,5.658727407455444
0.5962535023521426,5.65936803817749
0.5962512034220351,5.660583019256592
0.5962481195361009,5.661190986633301
0.5962458218714958,5.6624040603637695
0.5962427393655494,5.663012742996216
0.5962404429654352,5.664232969284058
0.5962373618384326,5.664868116378784
0.5962350667017989,5.666078805923462
0.5962319869526969,5.666731357574463
0.5962296930785347,5.6679487228393555
0.5962266147062909,5.668641090393066
0.596224322093592,5.66983699798584
0.5962212450971659,5.6705100536346436
0.5962189537449235,5.6717212200164795
0.5962158781232754,5.672360420227051
0.5962135880304834,5.673525094985962
0.5962105137825744,5.674120903015137
0.5962082249482283,5.675437688827515
0.5962051520730207,5.676090955734253
0.5962028644961169,5.677309513092041
0.5961997929925744,5.677922248840332
0.5961975066721105,5.679165363311768
0.5961944365391976,5.679811000823975
0.5961921514741716,5.681018352508545
0.5961890827108544,5.681668996810913
0.5961867989002665,5.682853698730469
0.5961837315055115,5.683490037918091
0.5961814489483623,5.684715986251831
0.5961783829211377,5.685363054275513
0.5961761016164291,5.686573505401611
0.5961730369557037,5.687182664871216
0.5961707569024387,5.68850302696228
0.5961676936071828,5.6891162395477295
0.5961654148043655,5.690345287322998
0.5961623528735502,5.690987825393677
0.5961600753201859,5.692249774932861
0.5961570147527838,5.692903995513916
0.5961547384478785,5.6941235065460205
0.5961516792428628,5.694821119308472
0.596149404185424,5.69602632522583
0.5961463463417692,5.696694612503052
0.5961440725308053,5.6978864669799805
0.5961410160474874,5.698521375656128
0.5961387434820078,5.699732542037964
0.5961356883580031,5.700389862060547
0.5961334170370186,5.701551914215088
0.5961303632713052,5.702191352844238
0.5961280931938273,5.703411817550659
0.596125040785384,5.704021215438843
0.5961227719504257,5.705277919769287
0.5961197208982324,5.705932378768921
0.5961174533048075,5.707171201705933
0.5961144036078452,5.707810163497925
0.5961121372549686,5.709049701690674
0.5961090889122195,5.709739446640015
0.5961068237989072,5.71094536781311
0.5961037768093546,5.711580991744995
0.596101512934624,5.712790489196777
0.5960984672972518,5.7134294509887695
0.5960962046601207,5.7146711349487305
0.5960931603739149,5.715326547622681
0.5960908989734027,5.7165727615356445
0.5960878560373494,5.717214822769165
0.5960855958724764,5.718428611755371
0.596082554285563,5.719034433364868
0.5960802953553507,5.720314979553223
0.5960772551165661,5.720962762832642
0.5960749974200369,5.722187519073486
0.5960719585283705,5.722846984863281
0.596069702064548,5.724069356918335
0.5960666645189906,5.724751710891724
0.5960644092868993,5.725937128067017
0.5960613730864428,5.726587772369385
0.5960591190851084,5.727785348892212
0.5960560842287457,5.7284369468688965
0.5960538314571947,5.729621887207031
0.5960507979439198,5.730246543884277
0.5960485464011803,5.731445074081421
0.5960455142299882,5.732053756713867
0.5960432639150889,5.733293771743774
0.5960402330849754,5.733936786651611
0.5960379839969463,5.735239744186401
0.5960349545069087,5.735905170440674
0.5960327066447808,5.737088918685913
0.5960296784938173,5.737743616104126
0.5960274318566225,5.738931655883789
0.5960244050437324,5.739581823348999
0.5960221596305039,5.740785121917725
0.5960191341546874,5.741415500640869
0.5960168899644595,5.74268913269043
0.5960138658247177,5.743318319320679
0.5960116228565254,5.7446448802948
0.5960086000518612,5.745264053344727
0.5960063583047406,5.746487379074097
0.5960033368341574,5.7471044063568115
0.5960010963071458,5.748376369476318
0.595998076169648,5.749022960662842
0.5959958368617839,5.750269412994385
0.595992818056377,5.750921249389648
0.5959905799666998,5.752176523208618
0.5959875624923905,5.752853631973267
0.5959853256199404,5.754067420959473
0.5959823094757364,5.75474214553833
0.5959800738195552,5.7559449672698975
0.5959770590044652,5.756618976593018
0.5959748245635951,5.757781982421875
0.5959718110766287,5.758429527282715
0.5959695778501134,5.75961446762085
0.5959665656902816,5.760270118713379
0.5959643336771657,5.761436462402344
0.5959613228434804,5.762075901031494
0.5959590920428095,5.763312339782715
0.5959560825342832,5.763963222503662
0.5959538529451042,5.765209197998047
0.5959508447607511,5.765879392623901
0.5959486163821113,5.767085313796997
0.5959456095209464,5.767767429351807
0.5959433823518946,5.7689759731292725
0.5959403768129338,5.769662141799927
0.59593815085252,5.770878553390503
0.5959351466347803,5.771524429321289
0.5959329218820549,5.772749423980713
0.5959299189845544,5.7733845710754395
0.5959276954385698,5.774614095687866
0.5959246938603275,5.775239944458008
0.5959224715201362,5.776490688323975
0.5959194712601723,5.77710747718811
0.5959172501248281,5.778302431106567
0.5959142511821639,5.778948783874512
0.5959120312507218,5.780186891555786
0.5959090336243793,5.780851125717163
0.5959068148958951,5.782021522521973
0.5959038185848975,5.782689094543457
0.5959016010584285,5.783892631530762
0.5958986060618,5.78458046913147
0.5958963897364038,5.785751104354858
0.5958933960531697,5.786421537399292
0.5958911809279055,5.787605047225952
0.595888188557092,5.788259267807007
0.5958859746310199,5.789435148239136
0.5958829835716544,5.790052175521851
0.595880770843835,5.791257858276367
0.5958777810949457,5.7919042110443115
0.5958755695644414,5.793159246444702
0.5958725811250579,5.793823957443237
0.5958703707909315,5.795045614242554
0.5958673836600838,5.795703649520874
0.5958651745213996,5.796928644180298
0.5958621886981194,5.7975754737854
0.5958599807539422,5.798781633377075
0.5958569962372614,5.799423933029175
0.5958547894866575,5.8006486892700195
0.59585180627561,5.8012535572052
0.5958496007176465,5.802462816238403
0.5958466188112661,5.803080081939697
0.5958444144450111,5.804300308227539
0.5958414338423337,5.804942607879639
0.595839230666856,5.806126594543457
0.5958362513669179,5.806792974472046
0.5958340493812879,5.80800724029541
0.5958310713831265,5.808673620223999
0.5958288705864152,5.80983829498291
0.5958258938890688,5.810454607009888
0.5958236942803484,5.811692476272583
0.5958207188828566,5.812367677688599
0.5958185204612,5.813593626022339
0.595815546362603,5.814235210418701
0.5958133491270846,5.815533638000488
0.595810376326424,5.81624436378479
0.5958081802761187,5.817427635192871
0.5958052087724369,5.818073272705078
0.5958030139064208,5.819369792938232
0.5958000436987614,5.820026636123657
0.5957978500161114,5.821292161941528
0.5957948811035186,5.8219428062438965
0.5957926886033132,5.823156356811523
0.5957897209848323,5.823806524276733
0.5957875296661505,5.82504415512085
0.5957845633408281,5.8257081508636475
0.5957823732027498,5.826925754547119
0.5957794081696334,5.827563285827637
0.5957772192112393,5.828775644302368
0.5957742554693773,5.829427003860474
0.59577206768975,5.830627202987671
0.5957691052381916,5.831231594085693
0.595766918636414,5.832470655441284
0.5957639574742095,5.833093643188477
0.5957617720493656,5.834306001663208
0.5957588121755666,5.834935903549194
0.5957566279267413,5.836214303970337
0.5957536693404002,5.836871385574341
0.5957514862666794,5.838070392608643
0.5957485289668494,5.83872127532959
0.5957463470673201,5.839918613433838
0.5957433910530556,5.840561151504517
0.5957412103268059,5.841741561889648
0.5957382555971621,5.842371463775635
0.5957360760432806,5.84355902671814
0.5957331225973139,5.8441996574401855
0.5957309442148908,5.8454108238220215
0.5957279920516583,5.846058130264282
0.5957258148397844,5.847304582595825
0.5957228639583443,5.8479697704315186
0.5957206879161115,5.84922456741333
0.5957177383155231,5.8498852252960205
0.5957155634420239,5.851069211959839
0.5957126151213478,5.851735353469849
0.5957104414156761,5.852953672409058
0.595707494373973,5.853595972061157
0.5957053218352237,5.8548243045806885
0.5957023760715557,5.855467319488525
0.5957002046988246,5.856709003448486
0.595697260212255,5.857323408126831
0.5956950900046384,5.858525276184082
0.5956921467942313,5.859125137329102
0.595689977750827,5.860347270965576
0.5956870358156474,5.860959053039551
0.5956848679355543,5.862147808074951
0.5956819272746682,5.862803220748901
0.5956797605569855,5.86400294303894
0.5956768211694599,5.864668607711792
0.5956746556132884,5.865843772888184
0.5956717174981913,5.866503953933716
0.5956695531026324,5.867732286453247
0.5956666162590326,5.868379592895508
0.5956644530231886,5.869536399841309
0.5956615174501563,5.870145082473755
0.5956593553731306,5.871351480484009
0.5956564210697364,5.871957063674927
0.5956542601506337,5.873145580291748
0.5956513271159493,5.87379789352417
0.5956491673538747,5.875004291534424
0.5956462355869729,5.875661849975586
0.5956440769810328,5.876873016357422
0.5956411464809874,5.877561569213867
0.595638989030289,5.878788948059082
0.5956360597961747,5.879422187805176
0.5956339034998263,5.880665063858032
0.5956309755307186,5.881291627883911
0.595628820387829,5.882511854171753
0.5956258936828046,5.883113861083984
0.5956237396924843,5.884373903274536
0.5956208142506207,5.885018825531006
0.5956186614119804,5.88620924949646
0.595615737232356,5.886852025985718
0.5956135855445077,5.888053894042969
0.5956106626262021,5.888695001602173
0.5956085120882589,5.889892816543579
0.5956055904303525,5.8905720710754395
0.5956034410414281,5.8918137550354
0.5956005206430022,5.892507791519165
0.5955983724022115,5.8936848640441895
0.5955954532623482,5.894305229187012
0.595593306168807,5.8955113887786865
0.5955903882865896,5.896183013916016
0.5955882423394143,5.897358417510986
0.5955853257139272,5.897977828979492
0.5955831809122359,5.899196147918701
0.5955802655425639,5.899859428405762
0.5955781218854748,5.901045560836792
0.5955752077707039,5.901707410812378
0.5955730652573368,5.9029130935668945
0.5955701523965542,5.903586387634277
0.5955680110260293,5.904830694198608
0.595565099418323,5.905500173568726
0.5955629591897617,5.906726360321045
0.5955600488342203,5.907360553741455
0.5955579097467449,5.908633232116699
0.5955550006424585,5.909277677536011
0.5955528626951921,5.910465240478516
0.5955499548412513,5.911077976226807
0.5955478180333185,5.912331819534302
0.5955449114288147,5.9129719734191895
0.5955427757593402,5.914205312728882
0.5955398704033664,5.914866209030151
0.5955377358714763,5.916108846664429
0.595534831763126,5.91680121421814
0.5955326983679472,5.91797137260437
0.5955297955063147,5.918623447418213
0.5955276632469751,5.919830322265625
0.5955247616311559,5.9204912185668945
0.5955226305067844,5.921687602996826
0.5955197301358747,5.92234468460083
0.595517600145601,5.923564672470093
0.595514701018698,5.924226522445679
0.5955125721616528,5.925437927246094
0.5955096742778547,5.926115274429321
0.5955075465531693,5.927348613739014
0.5955046499115754,5.928008794784546
0.5955025233183824,5.9292683601379395
0.5954996279180925,5.9299256801605225
0.5954975024555252,5.931187152862549
0.5954946082956403,5.931846618652344
0.5954924839628333,5.9330363273620605
0.5954895910424552,5.9336912631988525
0.5954874678385434,5.934897184371948
0.5954845761567751,5.935544967651367
0.5954824540808947,5.936754941940308
0.5954795636368397,5.937383651733398
0.5954774426881279,5.938587427139282
0.5954745534808908,5.9392266273498535
0.5954724336584855,5.9404895305633545
0.5954695456871718,5.941104412078857
0.5954674269902117,5.9422972202301025
0.595464540253928,5.942920923233032
0.5954624226815529,5.944112777709961
0.5954595371794065,5.944809913635254
0.5954574207307571,5.945996999740601
0.5954545364618563,5.946648359298706
0.5954524211360742,5.947850227355957
0.5954495380995282,5.948509931564331
0.5954474238957561,5.9497010707855225
0.5954445420906745,5.9503538608551025
0.5954424290080557,5.951571226119995
0.5954395484335501,5.952235460281372
0.5954374364712287,5.9534571170806885
0.5954345571264107,5.954066038131714
0.5954324462835321,5.955316781997681
0.5954295681675145,5.955976963043213
0.5954274584432248,5.957207441329956
0.5954245815551212,5.957858324050903
0.5954224729485674,5.959082841873169
0.5954195972874927,5.959726333618164
0.5954174897978226,5.960927248001099
0.5954146153628922,5.961555004119873
0.5954125089892546,5.962754487991333
0.5954096357795847,5.963382005691528
0.5954075305211293,5.964606523513794
0.5954046585358376,5.965212106704712
0.595402554391715,5.966425180435181
0.5953996836299194,5.967026710510254
0.595397580599281,5.968248128890991
0.5953947110601007,5.968876600265503
0.595392609142099,5.970057249069214
0.5953897408246541,5.970710515975952
0.5953876400184422,5.9719016551971436
0.5953847729218534,5.9725635051727295
0.5953826732265857,5.973740577697754
0.595379807349975,5.974365234375
0.5953777087648061,5.975566387176514
0.595374844107296,5.976217031478882
0.5953727466313823,5.977381944656372
0.5953698831920963,5.978009462356567
0.5953677868245945,5.979225397109985
0.5953649246026573,5.9798877239227295
0.5953628293427248,5.981081962585449
0.5953599683372617,5.981734275817871
0.5953578741840572,5.9830451011657715
0.5953550143941945,5.98370623588562
0.5953529213468773,5.984918594360352
0.595350062771742,5.985602140426636
0.595347970829473,5.986819505691528
0.595345113468193,5.9874587059021
0.595343022630133,5.988705158233643
0.5953401664818372,5.98932147026062
0.5953380767471483,5.990566730499268
0.5953352218109668,5.991183280944824
0.595333133178812,5.992410898208618
0.5953302794538752,5.993039608001709
0.5953281919234185,5.994234561920166
0.5953253394088579,5.9949023723602295
0.5953232529792638,5.996103286743164
0.595320401674212,5.996785402297974
0.595318316344646,5.997952938079834
0.5953154662482364,5.998605489730835
0.5953133820178652,5.999797344207764
0.5953105331292317,6.0004563331604
0.5953084499972227,6.001617431640625
0.5953056023155004,6.002235412597656
0.5953035202810216,6.003430128097534
0.5953006738053465,6.00404167175293
0.5952985928675671,6.005269289016724
0.5952957475970759,6.005928993225098
0.5952936677551659,6.007131338119507
0.5952908236889964,6.00778865814209
0.5952887449421265,6.0089805126190186
0.5952859020794171,6.00963282585144
0.5952838244267591,6.0108397006988525
0.5952809827666494,6.011472940444946
0.5952789062073754,6.0127081871032715
0.5952760657490057,6.013339996337891
0.5952739902822897,6.014555215835571
0.595271151024801,6.015166759490967
0.595269076649817,6.01641058921814
0.5952662385923513,6.0170300006866455
0.5952641653082744,6.018215179443359
0.5952613284499748,6.018884181976318
0.595259256255981,6.020169496536255
0.595256420595991,6.020829916000366
0.5952543494912572,6.022040843963623
0.5952515150287215,6.022696018218994
0.5952494450124255,6.0238988399505615
0.5952466117464896,6.024596929550171
0.5952445428178098,6.025751829147339
0.59524171074762,6.026400089263916
0.5952396429057358,6.027584552764893
0.5952368120304394,6.028239727020264
0.5952347452745311,6.029443979263306
0.5952319155932762,6.030053615570068
0.5952298499225251,6.031301975250244
0.5952270214344603,6.03191614151001
0.5952249568480481,6.033236742019653
0.5952221295523233,6.033891201019287
0.5952200660494333,6.035139322280884
0.5952172399451993,6.035811185836792
0.5952151775250145,6.03705358505249
0.5952123526114227,6.037696361541748
0.5952102912731281,6.038923740386963
0.5952074675493306,6.039605140686035
0.5952054072921116,6.040796756744385
0.5952025847572618,6.041428327560425
0.5952005255803045,6.042660474777222
0.5951977042335564,6.043309688568115
0.5951956461360478,6.044584035873413
0.5951928259765564,6.045210123062134
0.5951907689576842,6.046417951583862
0.5951879499846052,6.047032117843628
0.5951858940435586,6.048264265060425
0.5951830762560485,6.048894643783569
0.5951810213920167,6.0500807762146
0.595178204789233,6.05073881149292
0.5951761510014066,6.05193567276001
0.5951733355825076,6.052603483200073
0.5951712828700779,6.053766250610352
0.5951684686342227,6.05447244644165
0.5951664169963818,6.0556321144104
0.5951636039427303,6.056265830993652
0.595161553378671,6.057448625564575
0.5951587415063841,6.058061122894287
0.5951566920153004,6.059255361557007
0.5951538813235396,6.059884548187256
0.5951518329046261,6.061071395874023
0.595149023392554,6.061734676361084
0.5951469760450061,6.06295108795166
0.5951441677117859,6.0635926723480225
0.5951421214348,6.064826250076294
0.595139314279596,6.065470218658447
0.595137269072369,6.066673278808594
0.595134463094346,6.067287445068359
0.595132418956076,6.068514347076416
0.5951296141544001,6.069129943847656
0.595127571084286,6.07032036781311
0.5951247674581237,6.070942401885986
0.5951227254553648,6.072187185287476
0.5951199230038837,6.072856187820435
0.5951178820676808,6.074023246765137
0.5951150807900489,6.074700355529785
0.595113040919603,6.0758888721466064
0.5951102408149902,6.076552391052246
0.5951082020095032,6.077734708786011
0.595105403077079,6.078362941741943
0.5951033653357541,6.079557180404663
0.5951005675746894,6.080195188522339
0.5950985308967303,6.081370830535889
0.5950957343061968,6.0819971561431885
0.595093698690808,6.08319878578186
0.595090903269978,6.083869457244873
0.5950888687163649,6.0850749015808105
0.5950860744644122,6.085747003555298
0.5950840409717808,6.0869739055633545
0.5950812478878791,6.087618589401245
0.5950792154554367,6.088883638381958
0.5950764235387611,6.089526653289795
0.5950743921657153,6.090732097625732
0.5950716014154416,6.091354846954346
0.5950695711010013,6.092588663101196
0.595066781516306,6.093201160430908
0.5950647522596805,6.094404697418213
0.5950619638397411,6.095040321350098
0.5950599356401408,6.096256494522095
0.5950571483841354,6.096900463104248
0.5950551212407713,6.098086357116699
0.5950523351478791,6.098745346069336
0.5950503090599631,6.099936246871948
0.5950475241293641,6.100602149963379
0.5950454990961089,6.101762771606445
0.5950427153269836,6.102407217025757
0.5950406913476028,6.103580474853516
0.595037908739133,6.104204416275024
0.5950358858128407,6.105406999588013
0.5950331043642085,6.106051683425903
0.5950310824902201,6.107261419296265
0.5950283022006085,6.107889175415039
0.5950262813781401,6.109084844589233
0.5950235022467332,6.109740972518921
0.5950214824750011,6.110946893692017
0.5950187045009836,6.111589431762695
0.5950166857792059,6.112805604934692
0.5950139089617635,6.113441705703735
0.595011891289158,6.114651203155518
0.595009115627477,6.1152637004852295
0.5950070990032633,6.116483926773071
0.5950043244965308,6.117090225219727
0.5950023089199288,6.118300199508667
0.5949995355673331,6.118929386138916
0.5949975210375633,6.120123863220215
0.594994748838293,6.120809078216553
0.594992735354577,6.121990919113159
0.5949899643078218,6.122659683227539
0.5949879518693821,6.1238555908203125
0.5949851819743324,6.1245198249816895
0.5949831705803923,6.12569785118103
0.5949804018362392,6.126333236694336
0.5949783914860224,6.127552032470703
0.5949756238919581,6.12817645072937
0.5949736145846893,6.129337549209595
0.5949708481399065,6.129968166351318
0.5949688398748115,6.1311540603637695
0.5949660745785038,6.131808042526245
0.594964067354809,6.132999658584595
0.5949613032061709,6.133650779724121
0.5949592970231034,6.134859561920166
0.5949565340213299,6.135509252548218
0.5949545288781174,6.136728048324585
0.5949517670224047,6.137356996536255
0.5949497629182761,6.13856053352356
0.594947002207821,6.139177083969116
0.5949449991420056,6.140408277511597
0.5949422395760058,6.141036748886108
0.5949402375477341,6.142214775085449
0.5949374791253879,6.142879962921143
0.5949354781338909,6.144077777862549
0.5949327208543975,6.144777059555054
0.5949307208989069,6.145949363708496
0.5949279647614665,6.146609783172607
0.5949259658412152,6.14782190322876
0.5949232108450281,6.1484808921813965
0.5949212129592495,6.1496405601501465
0.5949184591035175,6.1502721309661865
0.5949164622514458,6.151474952697754
0.5949137095353713,6.152089834213257
0.5949117137162415,6.153286457061768
0.5949089621390276,6.1539459228515625
0.5949069673520753,6.15514874458313
0.5949042169129262,6.155818700790405
0.594902223157388,6.157079696655273
0.5948994738555079,6.157731056213379
0.5948974811306215,6.158933877944946
0.5948947329652162,6.1595845222473145
0.5948927412702194,6.160820722579956
0.594889994240495,6.1614789962768555
0.5948880035746269,6.162682056427002
0.5948852576797906,6.163319110870361
0.5948832680422906,6.164565086364746
0.5948805232815503,6.165193796157837
0.5948785346716591,6.166412353515625
0.5948757910442232,6.167034864425659
0.5948738034611818,6.168336868286133
0.59487106096626,6.168985366821289
0.5948690744093106,6.170186996459961
0.5948663330461127,6.1708457469940186
0.5948643475144979,6.172045707702637
0.5948616072822351,6.172713756561279
0.5948596227751987,6.173872470855713
0.5948568836730829,6.174532175064087
0.5948549001898686,6.175729274749756
0.5948521622171121,6.176396369934082
0.5948501797569655,6.1775524616241455
0.5948474429127816,6.178159713745117
0.5948454614749484,6.179361581802368
0.5948427257585513,6.179986476898193
0.594840745342278,6.181254863739014
0.5948380107528823,6.181916952133179
0.5948360313574167,6.183117628097534
0.5948332978942381,6.183791875839233
0.5948313195188278,6.184993505477905
0.5948285871810828,6.185662269592285
0.5948266098249769,6.1868813037872314
0.5948238786118825,6.1875364780426025
0.5948219022743308,6.188756465911865
0.5948191721851049,6.189387321472168
0.5948171968653576,6.190601825714111
0.5948144678992189,6.191221475601196
0.5948124935965273,6.192467451095581
0.5948097657526955,6.193097352981567
0.5948077924663115,6.194297552108765
0.5948050657440065,6.194964170455933
0.5948030934731829,6.196184873580933
0.5948003678716257,6.1968464851379395
0.594798396615616,6.198023557662964
0.5947956721340286,6.198681116104126
0.5947937018920868,6.199949741363525
0.5947909785296913,6.200609922409058
0.5947890093010725,6.201803922653198
0.5947862870570926,6.202458143234253
0.5947843188410524,6.203638076782227
0.594781597714712,6.204278469085693
0.5947796305105071,6.205460548400879
0.5947769105010307,6.206103563308716
0.5947749443079184,6.207292556762695
0.5947722254145318,6.207927942276001
0.5947702602317699,6.2091264724731445
0.5947675424536993,6.209794282913208
0.5947655782805467,6.210984230041504
0.5947628616170192,6.2116241455078125
0.594760898452735,6.212826251983643
0.5947581829029787,6.213456153869629
0.5947562207468234,6.214671611785889
0.5947535063100666,6.215277433395386
0.5947515451613015,6.2165281772613525
0.5947488318367732,6.217134952545166
0.5947468716946596,6.218344211578369
0.5947441594815905,6.21897029876709
0.5947422003453909,6.220181465148926
0.5947394892430116,6.220833778381348
0.5947375311119895,6.22208833694458
0.5947348211195312,6.222689151763916
0.5947328639929506,6.223885774612427
0.5947301551096461,6.224595069885254
0.5947281989867713,6.225767612457275
0.5947254912118536,6.226409912109375
0.5947235360919504,6.2275989055633545
0.5947208294246533,6.228226184844971
0.5947188753069876,6.229411602020264
0.5947161697465458,6.230031728744507
0.5947142166303849,6.231248140335083
0.5947115121760335,6.231894254684448
0.5947095600606449,6.233096122741699
0.59470685671162,6.233762264251709
0.5947049055962721,6.234968662261963
0.5947022033518106,6.235633373260498
0.5947002532357725,6.236847877502441
0.5946975520951121,6.237486124038696
0.5946956029776537,6.238689422607422
0.5946929029400326,6.239340305328369
0.5946909548204246,6.240560054779053
0.5946882558850816,6.241213321685791
0.5946863087625953,6.24244499206543
0.5946836109287705,6.243058204650879
0.5946816648026781,6.244294166564941
0.594678968069612,6.244952440261841
0.5946770229391861,6.246143102645874
0.5946743273061199,6.246802806854248
0.5946723831706343,6.248008489608765
0.5946696886368099,6.248682260513306
0.5946677454955389,6.249841213226318
0.5946650520601993,6.250495433807373
0.5946631099124177,6.251688718795776
0.594660417574806,6.252314329147339
0.5946584764197897,6.25349497795105
0.5946557851791504,6.254097938537598
0.5946538450161759,6.255359172821045
0.5946511548717538,6.256010055541992
0.5946492157000983,6.257245063781738
0.594646526651139,6.257903337478638
0.5946445884700806,6.259182453155518
0.5946419005158308,6.259821653366089
0.5946399633246476,6.26102352142334
0.5946372764643543,6.261672496795654
0.5946353402623261,6.2628865242004395
0.5946326544952373,6.2635204792022705
0.5946307192816441,6.26474404335022
0.5946280346070082,6.265366792678833
0.5946261003811308,6.266580820083618
0.5946234167981972,6.2671802043914795
0.5946214835593173,6.268420934677124
0.5946188010673361,6.269036293029785
0.5946168688147359,6.270221948623657
0.5946141874129578,6.270845651626587
0.5946122561459203,6.272145509719849
0.5946095758335967,6.272824048995972
0.5946076455514056,6.2740044593811035
0.5946049663277891,6.274687051773071
0.5946030370297287,6.275922060012817
0.594600358894072,6.276614665985107
0.5945984305794277,6.277815818786621
0.5945957535309845,6.278463363647461
0.5945938261990418,6.279671907424927
0.5945911502370668,6.28033709526062
0.5945892238871124,6.281486988067627
0.5945865490108604,6.282110929489136
0.5945846236421817,6.283315181732178
0.5945819498509088,6.283939599990845
0.5945800254627938,6.285156011581421
0.5945773527557562,6.285825729370117
0.5945754293474936,6.287036895751953
0.5945727577239489,6.287694931030273
0.594570835294828,6.288896799087524
0.5945681647540342,6.28954815864563
0.5945662433033452,6.290746450424194
0.594563573844561,6.291367530822754
0.5945616533715947,6.292600154876709
0.5945589849940796,6.293230772018433
0.5945570654981276,6.294440746307373
0.5945543982011414,6.295064926147461
0.5945524796814962,6.296312093734741
0.5945498134643001,6.296937704086304
0.5945478959202543,6.298115968704224
0.5945452307821099,6.298781156539917
0.5945433142129573,6.2999794483184814
0.5945406501531267,6.300651550292969
0.5945387345581618,6.301826477050781
0.5945360715759082,6.302469968795776
0.5945341569544259,6.303662061691284
0.594531495049013,6.304283857345581
0.5945295814003091,6.305475473403931
0.5945269205710012,6.306101083755493
0.5945250078943723,6.307305097579956
0.5945223481404347,6.307929039001465
0.594520436435178,6.30912709236145
0.5945177777558764,6.309790134429932
0.5945158670212896,6.31098747253418
0.5945132094158907,6.311632394790649
0.5945112996512726,6.312857389450073
0.5945086431190434,6.313507080078125
0.5945067343236933,6.314729452133179
0.5945040788639021,6.315353870391846
0.5945021710371198,6.31658148765564
0.5944995166490351,6.317203044891357
0.5944976097901213,6.318419456481934
0.5944949564730126,6.319032192230225
0.5944930505812688,6.320335149765015
0.594490398334406,6.320998668670654
0.5944884934091342,6.322188138961792
0.5944858422317881,6.322839736938477
0.5944839382722912,6.3240509033203125
0.5944812881637335,6.324742317199707
0.5944793851693148,6.325911045074463
0.5944767361288172,6.32656455039978
0.5944748340987811,6.327784538269043
0.594472186125617,6.328434228897095
0.594470285059268,6.329625606536865
0.5944676381527109,6.330242395401001
0.5944657380493548,6.331466436386108
0.5944630922086787,6.332076072692871
0.5944611930676216,6.3332579135894775
0.5944585482921015,6.3338799476623535
0.5944566501126506,6.335111379623413
0.5944540064015623,6.3357861042022705
0.5944521091830247,6.337064981460571
0.5944494665356447,6.337721586227417
0.5944475702773291,6.338969707489014
0.5944449286929343,6.339613676071167
0.5944430333941495,6.340836048126221
0.5944403928720176,6.341485023498535
0.5944384985320734,6.342715740203857
0.5944358590714828,6.343372344970703
0.5944339656896894,6.344635486602783
0.5944313272899197,6.345283031463623
0.5944294348655881,6.346525192260742
0.5944267975259185,6.3471519947052
0.5944249060583606,6.348408937454224
0.594422269778072,6.349031925201416
0.5944203792666002,6.350226163864136
0.5944177440449736,6.350876092910767
0.5944158544889009,6.352079629898071
0.5944132203252182,6.352755784988403
0.5944113317238584,6.353925943374634
0.5944086986174024,6.354597330093384
0.5944068109700698,6.35581111907959
0.5944041789201235,6.356491565704346
0.5944022922261335,6.357692718505859
0.594399661231981,6.358355283737183
0.5943977754906491,6.359553098678589
0.594395145551575,6.360178232192993
0.5943932607622179,6.361399412155151
0.5943906318775076,6.362040758132935
0.5943887480394424,6.3633153438568115
0.5943861202083819,6.363965749740601
0.5943842373209262,6.365167856216431
0.594381610542802,6.365827322006226
0.5943797286052745,6.367068290710449
0.5943771028793742,6.367721796035767
0.594375221891094,6.368961334228516
0.5943725972167055,6.3696348667144775
0.5943707171769926,6.37087345123291
0.5943680935534048,6.371527671813965
0.5943662144615796,6.3727757930755615
0.5943635918880816,6.373408555984497
0.5943617137434655,6.374618053436279
0.5943590922193476,6.375231504440308
0.5943572150212622,6.376481056213379
0.594354594545815,6.377101182937622
0.5943527182935829,6.378298997879028
0.594350098866098,6.378924608230591
0.5943482235590425,6.38012170791626
0.594345605178812,6.380802869796753
0.5943437308162568,6.3820366859436035
0.5943411134825733,6.382726192474365
0.594339240063843,6.383942604064941
0.5943366237760004,6.3846495151519775
0.59433475130042,6.385863542556763
0.5943321360577121,6.386513710021973
0.5943302645246079,6.387733459472656
0.5943276503263294,6.38840651512146
0.5943257797350278,6.389580488204956
0.5943231665804742,6.390198469161987
0.5943212969303022,6.391427516937256
0.5943186848187699,6.3920440673828125
0.5943168161090556,6.3933188915252686
0.5943142050398412,6.39397120475769
0.594312337269913,6.395276308059692
0.5943097272423142,6.395949840545654
0.594307860411501,6.397153377532959
0.5943052514248158,6.397803544998169
0.5943033855324477,6.399013042449951
0.5943007775859751,6.399694919586182
0.5942989126313826,6.400903701782227
0.5942963057244218,6.401546955108643
0.5942944417069361,6.402774095535278
0.5942918358387874,6.403398752212524
0.5942899727577402,6.4046471118927
0.5942873679277045,6.4053051471710205
0.5942855057824283,6.406569480895996
0.5942829019898068,6.407175064086914
0.5942810407796348,6.408472776412964
0.59427843802373,6.409091472625732
0.5942765777479959,6.4103546142578125
0.5942739760281104,6.410979270935059
0.5942721166861487,6.412233591079712
0.594269516001586,6.412891149520874
0.5942676575927317,6.4141387939453125
0.594265057942796,6.414810657501221
0.5942632004663849,6.41601300239563
0.5942606018503809,6.416682481765747
0.5942587453057495,6.417831897735596
0.5942561477229825,6.418481111526489
0.5942542921094678,6.4196531772613525
0.5942516955592442,6.420283794403076
0.5942498408761836,6.421456813812256
0.59424724535781,6.422069549560547
0.594245391604542,6.423329830169678
0.5942427971173261,6.423944473266602
0.5942409442931899,6.425221920013428
0.5942383508364394,6.425905227661133
0.5942364989407743,6.427112817764282
0.594233906513798,6.427769422531128
0.5942320555459448,6.428966760635376
0.5942294641480521,6.429606676101685
0.5942276141073515,6.430812120437622
0.5942250237378525,6.431481599807739
0.5942231746236459,6.432744026184082
0.5942205852818512,6.433364629745483
0.5942187370934809,6.434621572494507
0.5942161487787021,6.435261487960815
0.5942143015155109,6.436540126800537
0.5942117142270597,6.437172174453735
0.5942098678883914,6.438384056091309
0.5942072816255805,6.43901252746582
0.594205436210779,6.44028115272522
0.5942028509729218,6.440944194793701
0.5942010064813319,6.442159652709961
0.5941984222677423,6.442845106124878
0.5941965786987096,6.4440577030181885
0.5941939955087021,6.444768905639648
0.5941921528615726,6.4459803104400635
0.5941895706944624,6.446634292602539
0.5941877289685829,6.447837591171265
0.5941851478236859,6.448495864868164
0.5941833070184035,6.449690818786621
0.5941807268950365,6.450345516204834
0.5941788870096993,6.451562881469727
0.5941763079071792,6.4521870613098145
0.5941744689411359,6.453393220901489
0.5941718908587806,6.454033136367798
0.5941700528113804,6.455307245254517
0.5941674757485085,6.4559760093688965
0.5941656386191012,6.457217454910278
0.5941630625750315,6.45787239074707
0.5941612263629678,6.459146499633789
0.5941586513370203,6.459802150726318
0.5941568160416514,6.46104097366333
0.5941542420331462,6.4616968631744385
0.5941524076538238,6.462977886199951
0.5941498346620822,6.463618993759155
0.5941480011981587,6.464842796325684
0.5941454292225021,6.4655022621154785
0.5941435966733306,6.466729402542114
0.5941410257130815,6.467375040054321
0.5941391940780156,6.468609809875488
0.594136624132497,6.469222068786621
0.5941347934108913,6.47045373916626
0.5941322244794265,6.4710776805877686
0.5941303946706357,6.472352027893066
0.594127826752549,6.472978830337524
0.5941259978559288,6.474203586578369
0.5941234309505451,6.47487998008728
0.5941216029654516,6.476104259490967
0.5941190370720965,6.476784706115723
0.5941172099978864,6.477991342544556
0.5941146451158859,6.4786224365234375
0.5941128189519169,6.4798431396484375
0.5941102550805978,6.48051905632019
0.5941084298262278,6.481683969497681
0.5941058669649174,6.482330322265625
0.5941040426195053,6.4835169315338135
0.5941014807675316,6.484119653701782
0.5940996573304366,6.485346078872681
0.5940970964871283,6.485989809036255
0.5940952739577103,6.48722505569458
0.5940927141223966,6.487889289855957
0.5940908925000162,6.489137411117554
0.5940883336720273,6.489825963973999
0.5940865129560456,6.49104380607605
0.5940839551347117,6.491723299026489
0.5940821353244907,6.492903709411621
0.594079578509143,6.493569612503052
0.5940777596040451,6.4948060512542725
0.5940752037940153,6.4954681396484375
0.5940733857934035,6.496716260910034
0.5940708309880243,6.497354745864868
0.5940690138912623,6.498542308807373
0.5940664600898663,6.499147653579712
0.5940646438963185,6.50048303604126
0.5940620910982395,6.501096963882446
0.5940602758072707,6.502334356307983
0.5940577240118431,6.50297474861145
0.5940559096228188,6.5042431354522705
0.5940533588293774,6.50491738319397
0.5940515453416639,6.5061609745025635
0.5940489955495443,6.5068418979644775
0.594047182962508,6.508080244064331
0.5940446341710465,6.508768081665039
0.5940428224840549,6.509927988052368
0.5940402746925879,6.510590553283691
0.5940384639050091,6.511794090270996
0.5940359171128743,6.512465953826904
0.5940341072240767,6.513751029968262
0.5940315614306119,6.5144078731536865
0.594029752439965,6.515658617019653
0.5940272076445088,6.516308784484863
0.5940253995513821,6.517507314682007
0.594022855753274,6.51814079284668
0.5940210485570379,6.519409894943237
0.5940185057556175,6.520031929016113
0.5940166994556432,6.5213048458099365
0.5940141576502512,6.521941900253296
0.5940123522459102,6.523215293884277
0.5940098114358875,6.523871183395386
0.5940080069265522,6.525144577026367
0.5940054671112406,6.525808811187744
0.5940036634962838,6.527062892913818
0.5940011246750254,6.527722358703613
0.5939993219538204,6.528927326202393
0.5939967841259586,6.529593467712402
0.5939949822978795,6.530805826187134
0.5939924454627573,6.53146505355835
0.5939906445271788,6.532702445983887
0.5939881086841409,6.533354043960571
0.5939863086404382,6.534594535827637
0.593983773788829,6.535243511199951
0.593981974636378,6.536536693572998
0.593979440775543,6.537163496017456
0.5939776425137204,6.538403272628784
0.5939751096430055,6.5390214920043945
0.593973312271188,6.540283203125
0.5939707803899398,6.540930986404419
0.5939689839075052,6.54213809967041
0.593966453015071,6.542825698852539
0.5939646574213977,6.544033765792847
0.5939621275171253,6.544749021530151
0.593960332811592,6.545953273773193
0.5939578038948298,6.546597242355347
0.5939560100768158,6.547778367996216
0.5939534821469128,6.548443794250488
0.5939516892157987,6.5495994091033936
0.5939491622721045,6.550215721130371
0.5939473702272705,6.551413536071777
0.5939448442691353,6.552021741867065
0.5939430531099629,6.553252935409546
0.5939405281367376,6.553899049758911
0.5939387378626085,6.555200815200806
0.5939362138736446,6.555866718292236
0.5939344244839414,6.557174921035767
0.5939319014785908,6.557816028594971
0.5939301129726964,6.5590736865997314
0.5939275909503117,6.5597288608551025
0.5939258033276098,6.56097674369812
0.5939232822875444,6.561631679534912
0.5939214955474192,6.562880754470825
0.593918975489027,6.5635364055633545
0.5939171896308633,6.564800024032593
0.5939146705534986,6.565465927124023
0.5939128855766818,6.566762924194336
0.5939103674796997,6.567410469055176
0.5939085833836156,6.568646669387817
0.5939060662663719,6.5692832469940186
0.5939042830504074,6.570537090301514
0.593901766912258,6.57114052772522
0.5938999845758003,6.57242488861084
0.5938974694161021,6.573049545288086
0.593895687958539,6.574249744415283
0.5938931737766495,6.574898958206177
0.593891393197369,6.5761284828186035
0.5938888799926464,6.576804161071777
0.5938871002910376,6.578024625778198
0.5938845880628403,6.578658103942871
0.5938828092382928,6.579888105392456
0.59388029798598,6.580561637878418
0.593878520037884,6.5817551612854
0.5938760097608154,6.582417249679565
0.5938742326885615,6.583626747131348
0.5938717233860977,6.584300756454468
0.593869947189077,6.585511922836304
0.5938674388605791,6.586163520812988
0.5938656635381837,6.587434530258179
0.593863156183013,6.5880608558654785
0.5938613817346352,6.589337110519409
0.5938588753521541,6.589977025985718
0.593857101777187,6.591259717941284
0.593854596366758,6.591917037963867
0.5938528236645952,6.59319806098938
0.5938503192255818,6.5938451290130615
0.5938485473956175,6.595144033432007
0.5938460439273836,6.5958030223846436
0.5938442729690125,6.597057819366455
0.5938417704709227,6.597707748413086
0.5938400003835401,6.598952293395996
0.5938374988549594,6.599610090255737
0.5938357296379613,6.6008148193359375
0.5938332290782555,6.601451873779297
0.5938314607310384,6.602640151977539
0.5938289611395737,6.603241205215454
0.5938271936615347,6.604468107223511
0.5938246950376779,6.605092525482178
0.5938229284282146,6.606318473815918
0.5938204307713333,6.606946706771851
0.5938186650298439,6.608173608779907
0.593816168339306,6.608867883682251
0.5938144034651894,6.610119104385376
0.5938119077403635,6.610797166824341
0.5938101437330191,6.612021446228027
0.5938076489732743,6.612707853317261
0.593805885832102,6.613886833190918
0.5938033920368084,6.614562034606934
0.5938016297612086,6.615759372711182
0.5937991369297365,6.616426944732666
0.5937973755191104,6.617630481719971
0.5937948836508303,6.618258476257324
0.5937931231045795,6.619480133056641
0.5937906321988634,6.620089292526245
0.5937888725163902,6.621302127838135
0.5937863825726101,6.621922016143799
0.5937846237533172,6.623142242431641
0.5937821347708454,6.623788595199585
0.5937803768141365,6.625003099441528
0.5937778887923466,6.625662326812744
0.5937761316976252,6.626874923706055
0.5937736446358911,6.627517461776733
0.5937718884025619,6.628754138946533
0.5937694023002578,6.62937593460083
0.5937676469277259,6.630591154098511
0.5937651617842267,6.6312172412872314
0.5937634072718977,6.63251256942749
0.5937609230865789,6.633145332336426
0.5937591694338591,6.634375810623169
0.5937566862060971,6.635001182556152
0.5937549334123933,6.636285066604614
0.5937524511415645,6.636946439743042
0.5937506992062838,6.638139009475708
0.5937482178917658,6.638800144195557
0.5937464668143161,6.640058994293213
0.5937439864554865,6.640711545944214
0.5937422362352767,6.6418986320495605
0.5937397568315137,6.642542600631714
0.5937380074679525,6.64377760887146
0.5937355290186354,6.644460678100586
0.5937337805111323,6.645655155181885
0.5937313030156405,6.6462721824646
0.5937295553636057,6.647469997406006
0.5937270788213195,6.6480817794799805
0.5937253320241639,6.649349689483643
0.5937228564344637,6.649968147277832
0.5937211104915984,6.651299476623535
0.5937186358538654,6.65195107460022
0.5937168907647024,6.653202772140503
0.5937144170783186,6.653854608535767
0.5937126728422701,6.655081748962402
0.593710200106618,6.655775547027588
0.5937084567230968,6.657016277313232
0.5937059849375592,6.657683849334717
0.5937042424059791,6.65889573097229
0.5937017715699394,6.659562826156616
0.5937000298897144,6.660778284072876
0.5936975600025568,6.661432504653931
0.5936958191731014,6.662652254104614
0.5936933502342104,6.663299560546875
0.5936916102549399,6.664566516876221
0.5936891422637008,6.665207862854004
0.5936874031340308,6.666466236114502
0.5936849360898294,6.667070388793945
0.5936831978091761,6.668363094329834
0.5936807317113988,6.668984889984131
0.593678994279179,6.670210123062134
0.5936765291272125,6.670854330062866
0.5936747925428437,6.672070503234863
0.5936723283360756,6.672780275344849
0.5936705925989757,6.67394757270813
0.5936681293367939,6.674638986587524
0.5936663944463813,6.675851345062256
0.5936639321281744,6.676541328430176
0.5936621980838681,6.677709579467773
0.593659736709025,6.678319215774536
0.593658003510245,6.679542541503906
0.5936555430781556,6.680137395858765
0.5936538107243214,6.681326389312744
0.593651351234376,6.681933164596558
0.5936496197249087,6.683173656463623
0.5936471611764977,6.683823108673096
0.5936454305108184,6.6851160526275635
0.5936429729033337,6.685797929763794
0.5936412430808641,6.687052249908447
0.593638786413697,6.687711954116821
0.5936370574338595,6.688961029052734
0.5936346017064029,6.689635992050171
0.5936328735686203,6.690862655639648
0.5936304187802669,6.6915106773376465
0.5936286914839627,6.692718505859375
0.5936262376341063,6.693345546722412
0.5936245111787042,6.694571018218994
0.5936220582667388,6.695170164108276
0.5936203326516636,6.696410179138184
0.5936178806769837,6.697022438049316
0.5936161559016603,6.698254585266113
0.5936137048636613,6.698895692825317
0.5936119809275152,6.700084924697876
0.5936095308255929,6.700743913650513
0.5936078077280502,6.701915264129639
0.5936053585616008,6.70254373550415
0.5936036363020882,6.703766345977783
0.5936011880705087,6.704428672790527
0.5935994666484534,6.705687999725342
0.5935970193511411,6.706347703933716
0.593595298765971,6.707561492919922
0.5935928524023235,6.708179235458374
0.5935911326534667,6.70945143699646
0.5935886872228829,6.710070371627808
0.5935869683097683,6.7113306522369385
0.5935845238116472,6.711974143981934
0.593582805733704,6.713214159011841
0.5935803621674451,6.713878154754639
0.5935786449241034,6.715110540390015
0.593576202289107,6.715802907943726
0.593574485879797,6.716996908187866
0.5935720441754636,6.717640399932861
0.5935703285996163,6.718846797943115
0.5935678878253473,6.719494342803955
0.5935661730823942,6.720725774765015
0.5935637332375912,6.721374273300171
0.5935620193269644,6.7226128578186035
0.5935595804110299,6.723249673843384
0.5935578673321618,6.724549293518066
0.5935554293444985,6.725202798843384
0.5935537170968224,6.726446866989136
0.5935512800368336,6.7270588874816895
0.593549568619783,6.728340148925781
0.5935471324868727,6.728973388671875
0.5935454218998818,6.7302210330963135
0.5935429866934546,6.730875730514526
0.5935412769359582,6.732101917266846
0.5935388426554189,6.732776880264282
0.5935371337268521,6.73398232460022
0.5935347003716063,6.734638690948486
0.5935329922714049,6.735910415649414
0.5935305598408587,6.736598253250122
0.5935288525684589,6.737769603729248
0.5935264210620189,6.738401412963867
0.5935247146168576,6.739660263061523
0.5935222840339311,6.740285634994507
0.5935205784154455,6.741483211517334
0.5935181487554402,6.742081642150879
0.5935164439630682,6.743291139602661
0.593514015225392,6.74393105506897
0.5935123112585723,6.745144605636597
0.5935098834426342,6.745809555053711
0.5935081803008052,6.747052431106567
0.5935057534060146,6.747749328613281
0.593504051088616,6.748946666717529
0.5935016251143828,6.749578237533569
0.5934999236208542,6.7508323192596436
0.5934974985665885,6.75147008895874
0.593495797896371,6.752698183059692
0.5934933737614838,6.753323316574097
0.593491673914018,6.754556655883789
0.5934892506979206,6.75519871711731
0.5934875516726483,6.756567001342773
0.5934851293747528,6.757184267044067
0.5934834311711159,6.75845742225647
0.5934810097908346,6.759064197540283
0.5934793124082759,6.760303497314453
0.5934768919450221,6.7609522342681885
0.5934751953829842,6.762196779251099
0.5934727758361714,6.7628819942474365
0.5934710800940983,6.764125108718872
0.5934686614631405,6.764851093292236
0.5934669665404763,6.76603627204895
0.5934645488247879,6.766726493835449
0.5934628547209772,6.767963171005249
0.5934604379199736,6.768664598464966
0.5934587446344616,6.76986026763916
0.5934563287475585,6.770498991012573
0.5934546362797908,6.771685361862183
0.5934522213064042,6.772334814071655
0.593450529655827,6.7734973430633545
0.5934481155953738,6.774107456207275
0.5934464247614339,6.775329828262329
0.5934440116133313,6.775991439819336
0.5934423215954758,6.777184247970581
0.5934399093591415,6.7778825759887695
0.5934382201568185,6.7790586948394775
0.5934358088316706,6.7797465324401855
0.5934341204443282,6.780930757522583
0.5934317100297856,6.781582832336426
0.5934300224568726,6.782782554626465
0.5934276129523546,6.783440351486206
0.5934259261933204,6.784668922424316
0.593423517598247,6.785317897796631
0.5934218316525411,6.7865376472473145
0.5934194239663326,6.787143707275391
0.5934177388334057,6.788364887237549
0.5934153320554828,6.788987398147583
0.5934136477347857,6.790227651596069
0.59341124186457,6.790881395339966
0.5934095583555538,6.792170286178589
0.5934071533924673,6.79282808303833
0.5934054706945837,6.794059991836548
0.5934030666380491,6.7947328090667725
0.5934013847507508,6.795977592468262
0.5933989816001903,6.7966649532318115
0.5933973005229304,6.797832250595093
0.593394898277768,6.798489570617676
0.5933932180099993,6.7997002601623535
0.593390816669659,6.80037522315979
0.5933891372108359,6.801537275314331
0.593386736774742,6.8021581172943115
0.5933850581243186,6.803413391113281
0.5933826585918964,6.8040337562561035
0.5933809807493277,6.805285930633545
0.5933785821200024,6.805938005447388
0.593376905084744,6.807182312011719
0.5933745073579418,6.80786395072937
0.5933728311294494,6.809086084365845
0.5933704343045972,6.809754848480225
0.5933687588823271,6.810985565185547
0.5933663629588516,6.811653137207031
0.5933646883422611,6.813000202178955
0.59336229331959,6.813676834106445
0.5933606195081363,6.814936399459839
0.5933582253856978,6.815618515014648
0.5933565523788389,6.8168721199035645
0.5933541591560614,6.817540884017944
0.5933524869532556,6.818770408630371
0.5933500946295684,6.819413185119629
0.5933484232302749,6.820666551589966
0.5933460318051077,6.821297645568848
0.5933443612087859,6.822543144226074
0.5933419706815688,6.823144197463989
0.5933403008876783,6.824434041976929
0.593337911257842,6.825090646743774
0.5933362422658436,6.82636833190918
0.5933338535328192,6.827010154724121
0.5933321853421736,6.82828164100647
0.5933297975053929,6.828930377960205
0.5933281301155617,6.830139398574829
0.5933257431744567,6.830773591995239
0.5933240765849019,6.832031965255737
0.5933216905389055,6.832704782485962
0.5933200247490894,6.833911657333374
0.5933176395976346,6.834600448608398
0.5933159746070202,6.835853815078735
0.5933135903495409,6.836538076400757
0.5933119261575917,6.83774471282959
0.5933095427935219,6.8383870124816895
0.5933078793997018,6.8396196365356445
0.5933054969284762,6.840275287628174
0.5933038343322496,6.841461896896362
0.5933014527533037,6.842092514038086
0.5932997909541354,6.843312740325928
0.5932974102669047,6.8439435958862305
0.5932957492642604,6.8451642990112305
0.5932933694681811,6.845837831497192
0.5932917092615264,6.847037076950073
0.5932893303560354,6.847707986831665
0.5932876709448369,6.848893880844116
0.5932852929293714,6.849539756774902
0.5932836343130959,6.8507490158081055
0.5932812571870936,6.8513877391815186
0.5932795993652085,6.852637052536011
0.5932772231281075,6.853255271911621
0.5932755661000808,6.8544816970825195
0.5932731907513199,6.855088472366333
0.59327153451662,6.8564043045043945
0.5932691600556382,6.857048034667969
0.5932675046137338,6.858284950256348
0.5932651310399712,6.858929634094238
0.5932634763903317,6.860215187072754
0.5932611037032285,6.86087441444397
0.5932594498453236,6.8620805740356445
0.5932570780443205,6.862765312194824
0.5932554249776207,6.863983869552612
0.5932530540621588,6.86467981338501
0.5932514017861348,6.8658530712127686
0.5932490317556558,6.866503477096558
0.5932473802697791,6.8676793575286865
0.5932450111237253,6.86832332611084
0.5932433604274675,6.869498252868652
0.5932409921652816,6.870105028152466
0.5932393422581149,6.871309280395508
0.5932369748792401,6.871935844421387
0.5932353257606375,6.8731279373168945
0.5932329592645174,6.873788595199585
0.5932313109339521,6.875004053115845
0.5932289453200309,6.8756608963012695
0.5932272977769767,6.876864910125732
0.5932249330446991,6.877487659454346
0.59322328628863,6.878702163696289
0.5932209224374412,6.879320383071899
0.593219276467832,6.880547285079956
0.5932169134971778,6.881166934967041
0.5932152683135037,6.882397413253784
0.5932129062228301,6.883018493652344
0.5932112618245666,6.884256601333618
0.5932089006133202,6.884931564331055
0.5932072569999437,6.886126279830933
0.5932048966675718,6.886777400970459
0.5932032538385588,6.887985944747925
0.593200894384509,6.888646125793457
0.5931992523393365,6.889806032180786
0.5931968937630567,6.890467882156372
0.5931952525012025,6.89166259765625
0.5931928948021417,6.892290353775024
0.5931912543230837,6.893554925918579
0.5931888975006905,6.894161939620972
0.5931872578039076,6.895400285720825
0.5931849018576317,6.896048069000244
0.5931832629426025,6.897250175476074
0.5931809078718943,6.897896766662598
0.5931792697380985,6.899105072021484
0.5931769155424084,6.899762392044067
0.5931752781893257,6.900975465774536
0.5931729248681047,6.901626348495483
0.5931712882952158,6.902823448181152
0.5931689358479154,6.903451442718506
0.5931673000547013,6.904700756072998
0.5931649484807734,6.905311107635498
0.5931633134667155,6.906594753265381
0.5931609627656127,6.907199859619141
0.5931593285301928,6.908430576324463
0.5931569787013681,6.909051418304443
0.5931553452440684,6.91024112701416
0.5931529962869753,6.910886764526367
0.593151363607279,6.9120774269104
0.5931490155213712,6.912759780883789
0.5931473836187614,6.9139251708984375
0.5931450364034936,6.914578437805176
0.593143405277454,6.915775299072266
0.5931410589322809,6.916472673416138
0.593139428582296,6.917653322219849
0.5931370831066729,6.918264150619507
0.5931354535322272,6.919466733932495
0.5931331089256102,6.920086145401001
0.593131480126189,6.921285152435303
0.5931291363880346,6.921911954879761
0.5931275083631233,6.923118591308594
0.5931251654928879,6.923774719238281
0.593123538241973,6.924985408782959
0.5931211962391142,6.925644874572754
0.593119569761682,6.926856994628906
0.5931172286256574,6.927481174468994
0.5931156029211953,6.928708553314209
0.593113262651463,6.929336786270142
0.5931116377194584,6.930536985397339
0.5931092983154775,6.931138753890991
0.5931076741554182,6.932362079620361
0.5931053356166478,6.9329917430877686
0.5931037122280225,6.934175729751587
0.5931013745539222,6.934841632843018
0.5930997519362197,6.9360597133636475
0.5930974151262498,6.9367334842681885
0.5930957932789596,6.937888860702515
0.5930934573325806,6.938535928726196
0.5930918362551925,6.93973183631897
0.5930895011718655,6.940374135971069
0.59308788086387,6.941543340682983
0.5930855466430565,6.942161798477173
0.5930839271039442,6.943362474441528
0.5930815937451066,6.943987846374512
0.5930799749743688,6.945211887359619
0.5930776424769694,6.945866107940674
0.5930760244740979,6.947149276733398
0.5930736928375997,6.947747707366943
0.5930720756020866,6.949374437332153
0.593069744825953,6.950044631958008
0.5930681283572913,6.951261043548584
0.5930657984409861,6.951903343200684
0.5930641827386685,6.953096389770508
0.5930618536816564,6.953740358352661
0.5930602387451768,6.954977512359619
0.5930579105469226,6.955631732940674
0.5930562963757747,6.956846475601196
0.5930539690357439,6.9574902057647705
0.5930523556294225,6.958714723587036
0.5930500291470804,6.959335803985596
0.5930484165050803,6.960565567016602
0.5930460908798938,6.9611804485321045
0.5930444790017103,6.962421894073486
0.5930421542331459,6.963039875030518
0.5930405431182751,6.964300632476807
0.5930382192057999,6.964938640594482
0.5930366088537382,6.966156244277954
0.5930342857968199,6.966804504394531
0.593032676207064,6.968017578125
0.5930303540051709,6.968686819076538
0.5930287451772179,6.969851732254028
0.5930264238298186,6.970489740371704
0.5930248157631663,6.97168755531311
0.5930224952697299,6.972322225570679
0.5930208879638765,6.973489284515381
0.5930185683238723,6.974090576171875
0.5930169617783165,6.975318908691406
0.5930146429912149,6.975978136062622
0.5930130372054555,6.977171182632446
0.5930107192707267,6.9778337478637695
0.5930091142442635,6.9790427684783936
0.5930067971613785,6.979687929153442
0.5930051928937113,6.980895042419434
0.5930028766621415,6.981534719467163
0.5930012731527708,6.982739448547363
0.5929989577719882,6.9833598136901855
0.5929973550204148,6.984604120254517
0.5929950404898916,6.9852330684661865
0.592993438495617,6.9864537715911865
0.592991124814826,6.9870734214782715
0.592989523577352,6.988314390182495
0.5929872107457661,6.988966226577759
0.592985610264595,6.990161418914795
0.5929832982816884,6.9908246994018555
0.5929816985563228,6.992038726806641
0.5929793874215693,6.99272894859314
0.5929777884515122,6.99389386177063
0.5929754781643868,6.99456524848938
0.592973879949142,6.995779037475586
0.5929715705091195,6.996443271636963
0.5929699730481907,6.997691869735718
0.5929676644547468,6.99830961227417
0.5929660677476388,6.999509572982788
0.5929637600002495,7.000120162963867
0.5929621640464673,7.001329660415649
0.5929598571446089,7.001955032348633
0.5929582619436576,7.003159523010254
0.592955955886807,7.0038158893585205
0.5929543614381927,7.005021810531616
0.5929520562258274,7.005687475204468
0.5929504625290563,7.006908178329468
0.5929481581606539,7.007568597793579
0.5929465652152327,7.00878119468689
0.5929442616902718,7.009413957595825
0.5929426694957076,7.010614633560181
0.5929403668136668,7.011229515075684
0.5929387753694673,7.0124616622924805
0.5929364735298256,7.013088703155518
0.5929348828354988,7.01427960395813
0.592932581837736,7.014938592910767
0.5929309918927905,7.016180515289307
0.5929286917363866,7.016844272613525
0.5929271025403313,7.018031358718872
0.5929248032247669,7.018688201904297
0.5929232147771113,7.019922256469727
0.5929209163018674,7.02060341835022
0.5929193286021212,7.021774053573608
0.5929170309666792,7.022404193878174
0.5929154440143525,7.023585796356201
0.5929131472181943,7.024226903915405
0.5929115610127983,7.0254175662994385
0.5929092650554062,7.026057004928589
0.5929076795964516,7.027267932891846
0.5929053844773085,7.027917385101318
0.5929037997643071,7.02912449836731
0.592901505482896,7.029776096343994
0.59289992151536,7.030970573425293
0.5928976280711649,7.031606674194336
0.5928960448486064,7.032822370529175
0.5928937522411113,7.03345251083374
0.5928921697630434,7.034677267074585
0.5928898779917329,7.035282373428345
0.5928882962576689,7.0365190505981445
0.5928860053220281,7.037115573883057
0.5928844243314818,7.038328170776367
0.5928821342309959,7.038953065872192
0.5928805539834818,7.0401835441589355
0.5928782647176369,7.040842294692993
0.5928766852126693,7.042015790939331
0.5928743967809519,7.042663097381592
0.5928728180180463,7.043880224227905
0.5928705304199428,7.044546365737915
0.5928689523986144,7.045732498168945
0.5928666656336125,7.046382665634155
0.5928650883533774,7.047571420669556
0.5928628024209645,7.048215389251709
0.592861225881339,7.0493834018707275
0.5928589407810034,7.050003528594971
0.5928573649815045,7.051213264465332
0.5928550807127348,7.051875352859497
0.5928535056528796,7.053054571151733
0.5928512222151648,7.053753137588501
0.5928496478944714,7.054964065551758
0.5928473652873009,7.055624485015869
0.592845791705287,7.056842565536499
0.5928435099281505,7.05748438835144
0.5928419370843351,7.0587053298950195
0.5928396561367233,7.059337615966797
0.592838084030625,7.060577630996704
0.5928358039120287,7.0611937046051025
0.592834232543167,7.062408685684204
0.5928319532530775,7.063033103942871
0.5928303826209724,7.064258813858032
0.592828104158881,7.06493878364563
0.5928265342630529,7.066136598587036
0.5928242566284518,7.066790580749512
0.5928226874684213,7.067996978759766
0.5928204106608032,7.068661212921143
0.5928188422360914,7.069845199584961
0.5928165662549494,7.070478916168213
0.592814998565078,7.071707010269165
0.5928127234099053,7.072343826293945
0.5928111564543962,7.073525428771973
0.5928088821246867,7.074138879776001
0.5928073159030626,7.07534646987915
0.5928050423983107,7.075998306274414
0.5928034769100939,7.077189922332764
0.5928012042297944,7.077835321426392
0.5927996394745088,7.079039096832275
0.5927973676181566,7.0796403884887695
0.5927958035953259,7.080861568450928
0.5927935325624166,7.081501722335815
0.5927919692715646,7.082719564437866
0.5927896990615946,7.083337306976318
0.592788136502246,7.084596395492554
0.5927858671147116,7.085200786590576
0.5927843052863914,7.086426734924316
0.5927820367207896,7.087043523788452
0.5927804756230233,7.088326930999756
0.5927782078788512,7.088986158370972
0.5927766475111645,7.090170383453369
0.59277438058792,7.090830326080322
0.5927728209498394,7.092031240463257
0.5927705548470207,7.09270977973938
0.5927689959380728,7.093867063522339
0.5927667306551785,7.094527721405029
0.5927651724748905,7.095715522766113
0.5927629080114195,7.096384525299072
0.592761350559319,7.097548484802246
0.592759086914771,7.098157167434692
0.5927575301903858,7.099368333816528
0.5927552673642608,7.100002288818359
0.5927537113671192,7.101186037063599
0.5927514493589175,7.1018476486206055
0.5927498940885484,7.103078126907349
0.5927476328977708,7.103733062744141
0.5927460783537036,7.104944229125977
0.5927438179798512,7.105595588684082
0.5927422641616154,7.106797695159912
0.5927400046041899,7.107433795928955
0.5927384515113155,7.108652353286743
0.592736192769819,7.109259843826294
0.5927346404018367,7.110467195510864
0.5927323824757716,7.111083984375
0.5927308308322121,7.112308740615845
0.5927285737210813,7.112954616546631
0.5927270228014762,7.114130020141602
0.5927247665047832,7.114811658859253
0.592723216308664,7.1160266399383545
0.5927209608259127,7.116689443588257
0.5927194113528114,7.11787486076355
0.5927171566835057,7.1185142993927
0.5927156079329551,7.11969780921936
0.5927133540765999,7.120327472686768
0.5927118060481328,7.121499061584473
0.592709553004233,7.122148036956787
0.5927080056973832,7.12335991859436
0.5927057534654443,7.1239869594573975
0.5927042068797452,7.125203371047974
0.5927019554592732,7.12586784362793
0.5927004095942591,7.127073287963867
0.5926981589847602,7.1277196407318115
0.592696613839966,7.1289544105529785
0.5926943640409469,7.1296186447143555
0.5926928196159074,7.13083815574646
0.5926905706268754,7.131489276885986
0.5926890269211262,7.13278603553772
0.5926867787415888,7.133410453796387
0.5926852357546657,7.134681701660156
0.592682988384131,7.135305166244507
0.5926814461155705,7.136540651321411
0.5926791995535469,7.137155532836914
0.5926776580028854,7.138360977172852
0.5926754122488818,7.13898491859436
0.5926738714156565,7.1401989459991455
0.5926716264691821,7.1408607959747314
0.5926700863529306,7.142046213150024
0.5926678422134953,7.142699241638184
0.5926663028137554,7.143926382064819
0.592664059480869,7.1446168422698975
0.5926625207971795,7.14583420753479
0.5926602782703525,7.146484613418579
0.5926587403022517,7.1476686000823975
0.5926564985809953,7.148307800292969
0.5926549613280228,7.14947772026062
0.5926527204118481,7.150079965591431
0.592651183873543,7.151277542114258
0.5926489437619621,7.151925802230835
0.5926474079378647,7.153124094009399
0.5926451686303895,7.153778791427612
0.5926436335200401,7.15499472618103
0.5926413950161834,7.155647039413452
0.5926398606191229,7.156887769699097
0.5926376229183975,7.15754246711731
0.5926360892341668,7.158746957778931
0.5926338523360866,7.159377336502075
0.5926323193642274,7.160616397857666
0.5926300832683059,7.161230802536011
0.5926285510083605,7.162441968917847
0.5926263157141121,7.16306209564209
0.5926247841656227,7.164295434951782
0.592622549672562,7.1649556159973145
0.5926210188350715,7.1661553382873535
0.5926187851427137,7.166822195053101
0.5926172550157653,7.168054580688477
0.5926150221236257,7.168754816055298
0.592613492706763,7.1699512004852295
0.5926112606143579,7.1706156730651855
0.5926097319071251,7.17181658744812
0.5926075006139704,7.172466278076172
0.592605972615912,7.173698902130127
0.5926037421215247,7.174304246902466
0.5926022148321849,7.175549745559692
0.5925999851360823,7.176215171813965
0.5925984585550071,7.177417039871216
0.5925962296567066,7.178042650222778
0.5925947037834414,7.17930269241333
0.5925924756824609,7.17996621131897
0.5925909505165516,7.181281089782715
0.5925887232124096,7.181958913803101
0.5925871987534028,7.183207035064697
0.592584972245618,7.183886528015137
0.5925834484930605,7.185137033462524
0.5925812227811524,7.185809373855591
0.5925796997345915,7.187144041061401
0.5925774748180794,7.187800645828247
0.5925759524770627,7.189078330993652
0.5925737283554667,7.1897454261779785
0.5925722067195425,7.190980434417725
0.592569983392383,7.191652297973633
0.5925684624610993,7.1929872035980225
0.5925662399278971,7.193633317947388
0.5925647197008032,7.194878578186035
0.5925624979610797,7.195531368255615
0.5925609784377246,7.1967761516571045
0.5925587574910014,7.197399139404297
0.5925572386709346,7.198619604110718
0.5925550185167338,7.199221611022949
0.5925535003995054,7.200454473495483
0.5925512810373496,7.201070547103882
0.59254976362251,7.2022624015808105
0.5925475450519219,7.2029101848602295
0.592546028339022,7.204107284545898
0.5925438105595249,7.204807281494141
0.5925422945481161,7.205960988998413
0.5925400775592335,7.20661473274231
0.5925385622488674,7.207820892333984
0.5925363460501235,7.2085044384002686
0.5925348314403519,7.209695816040039
0.5925326160312714,7.210299491882324
0.5925311021216466,7.211522102355957
0.592528887501754,7.212132930755615
0.5925273742918292,7.213370323181152
0.5925251604606498,7.213989734649658
0.5925236479499781,7.215289354324341
0.592521434907038,7.215959548950195
0.5925199230951728,7.217211723327637
0.5925177108399978,7.217898845672607
0.5925161997264932,7.21912407875061
0.5925139882586098,7.219809532165527
0.59251247784302,7.221011638641357
0.5925102671619552,7.221689939498901
0.592508757443835,7.222885608673096
0.592506547549116,7.223522901535034
0.5925050385280208,7.224744081497192
0.5925028294191754,7.225393772125244
0.5925013210946604,7.2266786098480225
0.5924991127712167,7.227313995361328
0.5924976051428381,7.228601455688477
0.5924953976043243,7.229209899902344
0.5924938906716383,7.2304534912109375
0.5924916839175834,7.2310779094696045
0.5924901776801469,7.232314825057983
0.5924879717100804,7.232957363128662
0.5924864661674502,7.234149694442749
0.5924842609809016,7.234819412231445
0.5924827561326353,7.236074447631836
0.5924805517291347,7.236794948577881
0.5924790475747902,7.238039016723633
0.5924768439538683,7.238692045211792
0.5924753404930039,7.239899396896362
0.5924731376541912,7.240566968917847
0.5924716348863653,7.241731405258179
0.5924694328291935,7.2423930168151855
0.5924679307539653,7.243584871292114
0.5924657294779656,7.244220018386841
0.5924642280948946,7.245415687561035
0.5924620275995994,7.246056079864502
0.5924605269082455,7.247264385223389
0.5924583271931869,7.2479212284088135
0.5924568271931102,7.249114036560059
0.5924546282578214,7.2497780323028564
0.5924531289485823,7.2509849071502686
0.5924509307925964,7.251636266708374
0.592449432173756,7.252834320068359
0.5924472347966065,7.253479719161987
0.5924457368677262,7.254706382751465
0.5924435402689473,7.255322217941284
0.5924420430295887,7.256576061248779
0.5924398472087147,7.2571861743927
0.5924383506584401,7.258406162261963
0.5924361556150058,7.259016036987305
0.5924346597533774,7.260249614715576
0.5924324654869183,7.260908603668213
0.5924309703134992,7.262128114700317
0.5924287768235506,7.262790679931641
0.592427282337904,7.264057874679565
0.5924250896240019,7.26476263999939
0.5924235958256914,7.265991449356079
0.5924214038873722,7.266676187515259
0.5924199107759619,7.267909526824951
0.5924177196127624,7.268569469451904
0.5924162271878165,7.269777774810791
0.5924140367992738,7.27043080329895
0.5924125450603573,7.271640300750732
0.5924103554460091,7.272302150726318
0.592408864392687,7.273497819900513
0.5924066755520709,7.27413010597229
0.5924051851839089,7.275367259979248
0.5924029971165635,7.2760279178619385
0.5924015074331275,7.277259588241577
0.5923993201385913,7.277899503707886
0.5923978311394473,7.279184818267822
0.5923956446172597,7.279835224151611
0.5923941563019748,7.281071186065674
0.5923919705516748,7.281718492507935
0.5923904829198159,7.282958030700684
0.5923882979409436,7.283623933792114
0.5923868109920781,7.284869432449341
0.5923846267841738,7.285508632659912
0.5923831405178696,7.286720037460327
0.5923809570804739,7.287332534790039
0.592379471496299,7.288578271865845
0.5923772888289528,7.289187908172607
0.5923758039264758,7.290462017059326
0.5923736220287208,7.291102409362793
0.5923721378075106,7.2923743724823
0.5923699566788883,7.293015956878662
0.5923684731385144,7.2942798137664795
0.592366292778567,7.29494571685791
0.5923648099185989,7.296234369277954
0.592362630326869,7.29688572883606
0.5923611481468769,7.298095464706421
0.5923589693229074,7.298784971237183
0.5923574878224618,7.299967527389526
0.592355309765796,7.300642490386963
0.5923538289444672,7.30180549621582
0.592351651654649,7.302441835403442
0.5923501715120087,7.3036277294158936
0.5923479949885819,7.304276466369629
0.5923465155242016,7.305518388748169
0.5923443397667107,7.306151628494263
0.5923428609801621,7.307448387145996
0.5923406859881523,7.308076620101929
0.5923392078790077,7.309323787689209
0.5923370336520238,7.309956073760986
0.592335556219856,7.311251401901245
0.5923333827574438,7.31190299987793
0.5923319060018257,7.313157320022583
0.5923297333035312,7.313798666000366
0.5923282572240364,7.315085172653198
0.5923260852894059,7.3157737255096436
0.592324609885608,7.317014455795288
0.5923224387141882,7.317667007446289
0.5923209639856615,7.318905591964722
0.5923187935769995,7.319565534591675
0.5923173195233185,7.320818185806274
0.5923151498769619,7.3214335441589355
0.5923136764977012,7.322683572769165
0.5923115076131978,7.323278427124023
0.5923100349079329,7.3245484828948975
0.592307866784831,7.3251588344573975
0.5923063947531375,7.326400518417358
0.5923042273909858,7.327006101608276
0.5923027560324394,7.328286409378052
0.5923005894307869,7.328942775726318
0.5922991187449643,7.330162286758423
0.5922969529033603,7.3308165073394775
0.5922954828898381,7.332070827484131
0.5922933178078322,7.332738876342773
0.5922918484661878,7.333972215652466
0.5922896841433303,7.334609746932983
0.5922882154731406,7.335865259170532
0.5922860519089819,7.336533069610596
0.5922845839098251,7.337749719619751
0.5922824211039163,7.3383636474609375
0.5922809537753704,7.339623212814331
0.5922787917272625,7.340301275253296
0.5922773250689062,7.341512203216553
0.5922751637781509,7.342116594314575
0.5922736977895628,7.343411684036255
0.5922715372557124,7.344034433364868
0.5922700719364721,7.345325231552124
0.5922679121590785,7.34598183631897
0.5922664475087657,7.3472020626068115
0.5922642884873817,7.3478453159332275
0.5922628245055762,7.349066495895386
0.5922606662397553,7.349688768386841
0.5922592029260374,7.350908517837524
0.5922570454153326,7.35153341293335
0.5922555827692833,7.3527512550354
0.5922534260132488,7.353366851806641
0.592251964034449,7.354579925537109
0.5922498080326388,7.355191230773926
0.5922483467206701,7.35641622543335
0.592246191472639,7.357021331787109
0.5922447308270827,7.3582024574279785
0.5922425763323859,7.358834266662598
0.5922411163528247,7.360066652297974
0.5922389626110169,7.36071252822876
0.5922375032970333,7.361917972564697
0.5922353503076707,7.362544298171997
0.5922338916588473,7.363762140274048
0.5922317394214859,7.364429712295532
0.5922302814374061,7.365644693374634
0.5922281299516021,7.366307020187378
0.5922266726318498,7.367551803588867
0.5922245218971602,7.368173360824585
0.592223065241319,7.369386672973633
0.5922209152573009,7.37001371383667
0.5922194592649552,7.371256351470947
0.5922173100311662,7.371900796890259
0.5922158547019007,7.3731067180633545
0.5922137062178988,7.3737382888793945
0.5922122515512988,7.375113248825073
0.592210103816642,7.375771522521973
0.5922086498122926,7.376994371414185
0.5922065028265397,7.3776233196258545
0.5922050494840267,7.3788323402404785
0.592202903246737,7.379458904266357
0.5922014505656464,7.380693197250366
0.5921993050763789,7.381292343139648
0.5921978530562974,7.382536172866821
0.5921957083146119,7.383138179779053
0.5921942569551263,7.384406328201294
0.592192112960583,7.385040521621704
0.5921906622612803,7.386284112930298
0.5921885190134396,7.3869428634643555
0.5921870689739076,7.388185977935791
0.5921849264723303,7.388853549957275
0.5921834770921567,7.390053033828735
0.5921813353364042,7.390724420547485
0.5921798866151771,7.391915798187256
0.5921777456048106,7.392582893371582
0.5921762975421191,7.393740892410278
0.5921741572767008,7.3943798542022705
0.5921727098721334,7.39559268951416
0.5921705703512254,7.396243572235107
0.5921691236043717,7.397412300109863
0.5921669848275367,7.398025751113892
0.592165538737986,7.399279594421387
0.5921634007047871,7.399935007095337
0.5921619552721297,7.40117883682251
0.5921598179821304,7.401840448379517
0.5921583732059564,7.403056859970093
0.5921562366587202,7.403712034225464
0.5921547925386207,7.40493631362915
0.5921526567337114,7.405627727508545
0.5921512132692771,7.406868934631348
0.59214907820626,7.407528400421143
0.5921476353970823,7.408747911453247
0.5921455010755213,7.409357309341431
0.5921440589211923,7.410581111907959
0.5921419253406529,7.4112138748168945
0.5921404838407646,7.4124839305877686
0.5921383510008125,7.41309666633606
0.5921369101549572,7.4143171310424805
0.592134778055158,7.414972543716431
0.5921333378629287,7.416186809539795
0.5921312065028487,7.416832447052002
0.5921297669638383,7.418027400970459
0.5921276363430444,7.418674468994141
0.5921261974568466,7.419877290725708
0.5921240675749054,7.420532703399658
0.5921226293411139,7.421706676483154
0.592120500197593,7.42232871055603
0.5921190626158022,7.42351770401001
0.5921169342102687,7.424118995666504
0.5921154972800734,7.425352573394775
0.5921133696120958,7.426007509231567
0.5921119333330903,7.427279949188232
0.592109806402237,7.427907466888428
0.5921083707740168,7.429227590560913
0.5921062445798563,7.429883241653442
0.592104809602017,7.431095600128174
0.5921026841441185,7.431715965270996
0.5921012498162561,7.432938575744629
0.592099125094189,7.433548927307129
0.5920976914158997,7.434904098510742
0.5920955674292339,7.43553352355957
0.5920941344001143,7.4367852210998535
0.5920920111484197,7.437402725219727
0.5920905787680669,7.438611268997192
0.5920884562509143,7.4392499923706055
0.5920870245189255,7.440518617630005
0.5920849027358854,7.441126346588135
0.5920834716518584,7.44237208366394
0.5920813506025023,7.44298791885376
0.5920799201660348,7.444270372390747
0.5920777998499344,7.4449357986450195
0.5920763700606249,7.446139574050903
0.5920742504773517,7.446819543838501
0.592072821334799,7.448019981384277
0.5920707024839253,7.448685884475708
0.5920692739877284,7.449877738952637
0.5920671558688271,7.450544357299805
0.5920657280185854,7.451748371124268
0.5920636106312291,7.452406406402588
0.5920621834265422,7.453593730926514
0.5920600667703045,7.45419454574585
0.5920586402107723,7.455424070358276
0.5920565242852269,7.456067085266113
0.59205509837045,7.457290410995483
0.5920529831751707,7.457927703857422
0.5920515579047498,7.459168434143066
0.5920494434393111,7.459829807281494
0.5920480188128472,7.461033582687378
0.5920459050768239,7.461688280105591
0.5920444810939184,7.462895154953003
0.5920423680868853,7.463526010513306


==> n17/slow_stale_grads_n17_lr_01.csv <==
testing_loss,times
0.6930537409943373,0.0
0.6929593915001796,0.0006198883056640625
0.6928661429441978,0.0018551349639892578
0.6927720542188643,0.002566814422607422
0.6926790570219555,0.003612995147705078
0.6925852283678071,0.004376411437988281
0.6924924818180945,0.005418300628662109
0.6923989124938998,0.006254434585571289
0.6923064158799921,0.00724029541015625
0.6922131051450066,0.008138418197631836
0.6921208577560446,0.008985757827758789
0.6920278048700321,0.010011434555053711
0.6919358059957086,0.010771989822387695
0.6918430102189598,0.011874198913574219
0.691751259149537,0.012564420700073242
0.6916587197428902,0.013826847076416016
0.6915672157692178,0.014488935470581055
0.6914749319940782,0.01577591896057129
0.6913836744076114,0.016436100006103516
0.6912916455259708,0.017712116241455078
0.6912006336187878,0.018402576446533203
0.6911088588932435,0.019685745239257812
0.6910180919580625,0.02033519744873047
0.6909265706518366,0.021626949310302734
0.6908360479820344,0.022316694259643555
0.6907447793589926,0.02359318733215332
0.6906545002486201,0.024236679077148438
0.6905634835732907,0.025502920150756836
0.6904734473170906,0.026129484176635742
0.6903826818546829,0.02742743492126465
0.6902928877481065,0.028094053268432617
0.6902023727645288,0.029316425323486328
0.6901128201037527,0.03000640869140625
0.6900225548656308,0.031224727630615234
0.6899332429475731,0.03183937072753906
0.6898432267222683,0.033049583435058594
0.6897541548446042,0.03371024131774902
0.6896643869002312,0.03497004508972168
0.6895755543614107,0.035625457763671875
0.6894860339668542,0.036891937255859375
0.6893974400661164,0.03758859634399414
0.6893081664910501,0.0388340950012207
0.6892198105284396,0.03949713706970215
0.6891307830433424,0.04077863693237305
0.6890426643197247,0.04145646095275879
0.6889538821958979,0.042688608169555664
0.6888660000129753,0.04332733154296875
0.6887774625225597,0.044558048248291016
0.6886898161828855,0.045209407806396484
0.6886015225988775,0.04642772674560547
0.688514111405872,0.04705452919006348
0.688426061002141,0.048291683197021484
0.6883388842601057,0.04890608787536621
0.6882510763114095,0.05014657974243164
0.6881641333255425,0.0507502555847168
0.6880765671075437,0.0519862174987793
0.6879898571839534,0.05260276794433594
0.6879025319732359,0.05384039878845215
0.6878160544189555,0.05449080467224121
0.6877289694930397,0.05582308769226074
0.687642723616042,0.05647468566894531
0.6875558782534,0.05769944190979004
0.6874698633626108,0.058382272720336914
0.6873832568426826,0.05963730812072754
0.6872974722479949,0.060318708419799805
0.6872111038512032,0.061522722244262695
0.6871255488634905,0.062165260314941406
0.6870394178712556,0.06341266632080078
0.6869540918023856,0.0640263557434082
0.6868681974971401,0.06533384323120117
0.6867830996599885,0.06598544120788574
0.6866974413251926,0.06721043586730957
0.686612571033655,0.0678093433380127
0.6865271479538103,0.06908464431762695
0.6864425045228167,0.06975674629211426
0.6863573159834809,0.07101750373840332
0.6862728987290073,0.07165193557739258
0.6861879440168079,0.07289433479309082
0.6861037522558899,0.07356977462768555
0.6860190306585384,0.07484030723571777
0.685935063709283,0.0755014419555664
0.6858505745155886,0.07670974731445312
0.6857668316971867,0.07734799385070801
0.6856825741970699,0.07871627807617188
0.6855990548298087,0.07938623428344727
0.6855150283143143,0.08060407638549805
0.6854317317195892,0.08124494552612305
0.6853479354809003,0.08256411552429199
0.6852648609812265,0.08321285247802734
0.6851812943126763,0.08446955680847168
0.6850984412317008,0.08509469032287598
0.6850151034277869,0.08632564544677734
0.6849324710902998,0.08692789077758789
0.6848493614466954,0.08820652961730957
0.684766949178641,0.08880352973937988
0.684684066992209,0.09022879600524902
0.6846018741206975,0.09087562561035156
0.6845192186895008,0.09210896492004395
0.6844372445428194,0.09271574020385742
0.6843548151661348,0.09395623207092285
0.6842730590737578,0.0945887565612793
0.6841908550520874,0.0958242416381836
0.6841093163446874,0.0964663028717041
0.6840273369797699,0.09775114059448242
0.6839460149892284,0.09842419624328613
0.6838642595840511,0.09968113899230957
0.6837831536434689,0.10032463073730469
0.6837016215022793,0.10160565376281738
0.6836207309459861,0.10225129127502441
0.683539421374303,0.10347795486450195
0.6834587455378685,0.10410428047180176
0.6833776578424932,0.10533952713012695
0.683297196062736,0.10599756240844727
0.6832163295517629,0.10724210739135742
0.6831360811667611,0.10783076286315918
0.6830554351495884,0.10908126831054688
0.6829753994986886,0.1097412109375
0.68289497328603,0.1109778881072998
0.6828151497098568,0.11162829399108887
0.6827349426137502,0.11286687850952148
0.6826553304542161,0.11352920532226562
0.6825753417880354,0.11476349830627441
0.682495940388349,0.11542606353759766
0.6824161694668132,0.11662697792053223
0.682336978171489,0.11726737022399902
0.6822574243106722,0.11854314804077148
0.682178442465539,0.11918473243713379
0.6820991049828811,0.12041473388671875
0.6820203319350908,0.12103557586669922
0.6819412101494055,0.12228083610534668
0.6818626452474421,0.12288975715637207
0.6817837384789276,0.12412452697753906
0.6817053810726142,0.12472653388977051
0.6816266886428624,0.12595462799072266
0.6815485380833711,0.12656641006469727
0.6814700593153762,0.12781095504760742
0.6813921149552352,0.12847065925598145
0.6813138491734025,0.12972521781921387
0.6812361103665046,0.13036203384399414
0.68115805689666,0.13163447380065918
0.6810805229982695,0.13226628303527832
0.6810026811676678,0.13352131843566895
0.6809253515344295,0.13414692878723145
0.6808477206717624,0.1353905200958252
0.680770594661708,0.1360151767730713
0.6806931740971132,0.13724470138549805
0.6806162510696693,0.1378614902496338
0.6805390401347382,0.13920974731445312
0.6804623194507333,0.13985157012939453
0.680385317478519,0.14108037948608398
0.6803087985001905,0.14170360565185547
0.6802320048252158,0.14294075965881348
0.6801556869162172,0.14357876777648926
0.6800791008744826,0.14479756355285645
0.68000298339989,0.14547514915466309
0.6799266043288804,0.14670777320861816
0.6798506866551995,0.14735198020935059
0.6797745138938927,0.14856410026550293
0.6796987953890654,0.14920401573181152
0.6796228282779377,0.15045404434204102
0.6795473083113484,0.15108013153076172
0.6794715461923837,0.15230131149291992
0.6793962241348651,0.15290474891662598
0.6793206663515607,0.15413475036621094
0.6792455415754006,0.1547393798828125
0.6791701874727741,0.15596270561218262
0.6790952593517211,0.1565723419189453
0.6790201082763173,0.15782499313354492
0.6789453761855867,0.15849542617797852
0.6788704274854838,0.15973496437072754
0.6787958908017637,0.16038107872009277
0.6787211438265801,0.1616373062133789
0.6786468019280362,0.16227936744689941
0.6785722560289363,0.16352295875549316
0.6784981082952185,0.16414904594421387
0.6784237628249191,0.1653738021850586
0.6783498086371655,0.1660003662109375
0.6782756629499418,0.16726136207580566
0.6782019016907854,0.16785001754760742
0.6781279551424763,0.169097900390625
0.6780543861960491,0.16976213455200195
0.6779806381440634,0.1709733009338379
0.6779072608960016,0.17159271240234375
0.6778337106993235,0.172821044921875
0.6777605245367729,0.17349886894226074
0.6776871715559671,0.17473244667053223
0.6776141758675864,0.17537164688110352
0.6775410194648038,0.1765882968902588
0.6774682136407714,0.17722153663635254
0.6773952531797538,0.17847776412963867
0.6773226366117703,0.17911863327026367
0.6772498714578555,0.1803421974182129
0.677177443539149,0.1809401512145996
0.6771048730592759,0.1821765899658203
0.6770326331846064,0.18277359008789062
0.6769602567473197,0.18399810791015625
0.6768882043129827,0.18462729454040527
0.6768160212884372,0.18586349487304688
0.6767441556922679,0.18652582168579102
0.6766721654522334,0.1877577304840088
0.6766004860936112,0.18840909004211426
0.6765286880114767,0.1896657943725586
0.6764571942913279,0.19030475616455078
0.6763855877421054,0.19153785705566406
0.6763142790629081,0.19217181205749512
0.6762428634232374,0.19344878196716309
0.6761717391890238,0.19408488273620605
0.6761005138371763,0.19532299041748047
0.6760295734535371,0.19591736793518066
0.6759585377694193,0.19713234901428223
0.6758877806435069,0.1977553367614746
0.6758169340086646,0.19899654388427734
0.6757463595491957,0.19966387748718262
0.6756757013468174,0.20087933540344238
0.6756053089640771,0.20154476165771484
0.6755348385789973,0.20277643203735352
0.6754646276848416,0.20340824127197266
0.6753943445035446,0.2046360969543457
0.675324314511403,0.20528101921081543
0.6752542179220259,0.20651912689208984
0.6751843682469044,0.20715808868408203
0.6751144576392405,0.20839738845825195
0.6750447876977251,0.20901155471801758
0.6749750624632267,0.2102665901184082
0.6749055716734849,0.2108757495880127
0.6748360312052659,0.21211600303649902
0.6747667189870498,0.21271920204162598
0.6746973626798893,0.2139568328857422
0.6746282284545377,0.21459388732910156
0.6745590557048824,0.21582365036010742
0.6744900988953234,0.21647024154663086
0.6744211091012898,0.21770501136779785
0.6743523291320427,0.21836352348327637
0.67428352169342,0.2196035385131836
0.6742149179905975,0.22024035453796387
0.6741462923088498,0.22148370742797852
0.6740778643001603,0.2221212387084961
0.674009419778429,0.2233574390411377
0.6739411668931778,0.22395610809326172
0.6738729029362838,0.22516965866088867
0.6738048246053757,0.22579121589660645
0.6737367406198209,0.22702503204345703
0.6736688362757616,0.2276463508605957
0.6736009316697317,0.22889995574951172
0.673533200746629,0.22958922386169434
0.6734654749299948,0.2308182716369629
0.6733979168635609,0.23146939277648926
0.67333036924788,0.23268556594848633
0.6732629834754325,0.23332571983337402
0.6731956134739514,0.2346479892730713
0.6731283994344144,0.23529386520385742
0.6730612064620698,0.23651695251464844
0.6729941635959757,0.23714947700500488
0.6729271470693959,0.23841476440429688
0.6728602748188862,0.23903584480285645
0.6727934341563925,0.24027609825134277
0.6727267319652189,0.24088072776794434
0.6726600665868268,0.24211621284484863
0.6725935339003527,0.24272537231445312
0.6725270432277729,0.24399232864379883
0.6724606794929737,0.24462580680847168
0.6723943629496137,0.2458796501159668
0.6723281676150776,0.2465367317199707
0.6722620246260425,0.24776601791381836
0.6721959971419718,0.24843907356262207
0.6721300271340644,0.24967408180236816
0.6720641669522758,0.2503049373626709
0.6719983693539989,0.25153493881225586
0.6719326759279237,0.2521631717681885
0.6718670501694795,0.25342416763305664
0.6718015229541647,0.25405001640319824
0.6717360684674559,0.2553091049194336
0.6716707069195649,0.25590991973876953
0.6716054231381949,0.25715017318725586
0.6715402267160069,0.25777649879455566
0.6714751130752811,0.2590470314025879
0.6714100812386917,0.25969648361206055
0.6713451371756172,0.26091837882995605
0.6712802693861389,0.2615773677825928
0.6712154943394245,0.2627997398376465
0.6711507900601866,0.2634541988372803
0.6710861834702436,0.26467299461364746
0.6710216421659925,0.26531410217285156
0.6709572034749347,0.2665705680847168
0.6708928246120329,0.2672092914581299
0.670828553263676,0.268465518951416
0.6707643363101033,0.2690904140472412
0.6707002317499661,0.270322322845459
0.6706361761753183,0.2709352970123291
0.6705722378506213,0.27216649055480957
0.670508343126111,0.2727835178375244
0.6704445704857764,0.2740592956542969
0.6703808360842316,0.27467966079711914
0.6703172285788842,0.2759075164794922
0.6702536539747485,0.2765522003173828
0.6701902110567137,0.27779412269592285
0.6701267957260456,0.2784614562988281
0.6700635168493498,0.2797095775604248
0.6700002602698228,0.2803475856781006
0.6699371448901932,0.28158044815063477
0.6698740465410942,0.28222179412841797
0.6698110941159571,0.2835543155670166
0.6697481534781861,0.28418779373168945
0.6696853634666675,0.285414457321167
0.6696225800227371,0.2860691547393799
0.6695599518856612,0.28731465339660645
0.6694973251196962,0.28790974617004395
0.6694348583195847,0.28915905952453613
0.6693723877173197,0.28981852531433105
0.6693100817183911,0.29106903076171875
0.6692477667671711,0.2916879653930664
0.6691856210353399,0.29291343688964844
0.6691234612241188,0.2935819625854492
0.6690614752269937,0.29479002952575684
0.6689994700463333,0.29544568061828613
0.6689376432532169,0.2966651916503906
0.6688757921952856,0.29729247093200684
0.6688141240771732,0.29866552352905273
0.6687524266357447,0.29932594299316406
0.668690916665323,0.30054807662963867
0.6686293723357757,0.30118298530578613
0.668568019987421,0.30243921279907227
0.6685066282667357,0.3030545711517334
0.6684454330165136,0.3042936325073242
0.6683841934032735,0.3048999309539795
0.6683231547289364,0.3061513900756836
0.6682620667233246,0.3067481517791748
0.6682011841043108,0.3079800605773926
0.6681402472081094,0.30861425399780273
0.6680795201255418,0.30985164642333984
0.6680187338421297,0.31050872802734375
0.6679581617788141,0.31174588203430176
0.6678975256131665,0.31241846084594727
0.6678371080535892,0.3136453628540039
0.6677766215122751,0.314284086227417
0.6677163579426021,0.31552910804748535
0.6676560205337833,0.31615734100341797
0.6675959104418584,0.3173952102661133
0.6675357216752869,0.31802916526794434
0.6674757645506297,0.31930041313171387
0.6674157239376466,0.31992077827453613
0.6673559192714503,0.3212168216705322
0.6672960263249842,0.3218417167663574
0.6672363736101147,0.32307910919189453
0.6671766278446789,0.3236823081970215
0.6671171265756718,0.32491135597229004
0.6670575275073632,0.3255765438079834
0.6669981771804221,0.32686614990234375
0.6669387243269191,0.32751941680908203
0.6668795244399134,0.32875633239746094
0.6668202173204736,0.3294405937194824
0.6667611673729369,0.33067989349365234
0.6667020055083951,0.33132028579711914
0.6666431050015227,0.33263492584228516
0.6665840879142888,0.3332953453063965
0.666525336350935,0.3345484733581543
0.6664664635649922,0.3351900577545166
0.6664078604496687,0.33641910552978516
0.6663491314905708,0.3370351791381836
0.6662906763294443,0.33828067779541016
0.6662320907243134,0.3388843536376953
0.6661737830252027,0.3401315212249756
0.6661153403027281,0.3407292366027832
0.6660571795751018,0.3420109748840332
0.6659988792655358,0.342653751373291
0.6659408650205109,0.3438906669616699
0.6658827066556678,0.3445465564727783
0.6658248384060054,0.3457653522491455
0.6657668215192587,0.34641098976135254
0.6657090987793629,0.3476414680480957
0.6656512229056427,0.3483099937438965
0.6655936451915573,0.3495447635650635
0.6655359098673482,0.3501896858215332
0.6654784766967539,0.3514249324798584
0.6654208814600923,0.3520517349243164
0.6653635923523049,0.35327577590942383
0.6653061367427756,0.3539235591888428
0.6652489912187424,0.35515737533569336
0.6651916747774779,0.3557608127593994
0.6651346723597751,0.35697269439697266
0.6650774946294508,0.35760498046875
0.6650206348422812,0.35886573791503906
0.6649635953671142,0.35951948165893555
0.6649068777363037,0.36075758934020996
0.6648499760620498,0.3614323139190674
0.6647934001150448,0.3626558780670166
0.6647366357889952,0.3633079528808594
0.6646802010548597,0.36451172828674316
0.6646235736258391,0.3651576042175293
0.6645672796352515,0.3663828372955322
0.6645107886536143,0.36701393127441406
0.6644546349388649,0.36824512481689453
0.6643982799564931,0.3688483238220215
0.6643422660514808,0.37009215354919434
0.6642860466217808,0.3707094192504883
0.6642301720620096,0.37192702293395996
0.6641740877399096,0.3725612163543701
0.664118352062486,0.3738067150115967
0.6640624024044325,0.37444329261779785
0.6640068051480625,0.37567806243896484
0.6639509897120178,0.37632203102111816
0.6638955304170036,0.3775768280029297
0.6638398487624426,0.37823987007141113
0.6637845269706785,0.3794894218444824
0.6637289786585859,0.3801300525665283
0.6636737939135564,0.38144922256469727
0.6636183785064234,0.3821079730987549
0.6635633303531995,0.3833506107330322
0.6635080474150206,0.38397812843322754
0.663453135400256,0.3852064609527588
0.6633979844965261,0.3858225345611572
0.6633432081684544,0.38704657554626465
0.6632881888661657,0.387678861618042
0.6632335477745969,0.38892650604248047
0.6631786596422357,0.3896048069000244
0.6631241533385528,0.39084553718566895
0.6630693959460962,0.3914906978607178
0.6630150239832517,0.392711877822876
0.6629603969021641,0.39334893226623535
0.6629061588346769,0.39461374282836914
0.6628516616379077,0.395249605178833
0.6627975570218587,0.3964731693267822
0.6627431892838379,0.3970916271209717
0.662689217676868,0.3983635902404785
0.6626349789735038,0.3989686965942383
0.662581139934809,0.4002246856689453
0.6625270298434836,0.40081310272216797
0.6624733229338121,0.40206003189086914
0.6624193410333794,0.40265822410583496
0.6623657658150284,0.40388989448547363
0.6623119116858097,0.40453314781188965
0.6622584677226204,0.40578413009643555
0.6622047409464016,0.4064345359802246
0.6621514278037576,0.4076802730560303
0.6620978279637852,0.40833616256713867
0.6620446452086067,0.4095895290374756
0.6619911718895857,0.4102518558502197
0.6619381190903276,0.41148805618286133
0.6618847718784161,0.41211485862731934
0.6618318486050637,0.41333866119384766
0.6617786270878707,0.4139876365661621
0.6617258329119354,0.4152398109436035
0.6616727366785174,0.41584253311157227
0.6616200711730339,0.41709017753601074
0.661567099813891,0.41772985458374023
0.6615145625534127,0.4190404415130615
0.661461715660485,0.41970252990722656
0.6614093062210809,0.42095136642456055
0.6613565833877448,0.4216327667236328
0.6613043013469958,0.42285585403442383
0.6612517021680613,0.4235038757324219
0.6611995471050552,0.424729585647583
0.6611470711767614,0.4253714084625244
0.6610950426720907,0.4266357421875
0.6610426895921026,0.4272749423980713
0.6609907872278594,0.4285109043121338
0.6609385565952641,0.42914724349975586
0.6608867799550372,0.4305150508880615
0.6608346713703404,0.43114304542541504
0.6607830200392106,0.43238091468811035
0.6607310331043333,0.4329855442047119
0.6606795066688699,0.4342305660247803
0.6606276409871441,0.4348411560058594
0.6605762390354007,0.43608808517456055
0.660524494211566,0.4367046356201172
0.6604732163330773,0.43800783157348633
0.6604215919732772,0.4386451244354248
0.6603704377590542,0.4398951530456543
0.6603189334708328,0.44054102897644043
0.6602679025133591,0.4417891502380371
0.6602165179056567,0.4423818588256836
0.6601656097988846,0.44365549087524414
0.6601143444820345,0.4442863464355469
0.6600635588213815,0.4455451965332031
0.6600124124071055,0.446178674697876
0.6599617487894495,0.44742870330810547
0.6599107208908555,0.44811177253723145
0.6598601789145306,0.44933056831359863
0.6598092691461077,0.45000505447387695
0.6597588484109015,0.4512295722961426
0.6597080563885163,0.45184946060180664
0.6596577564956647,0.45314860343933105
0.6596070818365579,0.453784704208374
0.6595569023887413,0.45508718490600586
0.659506344711524,0.455716609954834
0.6594562853128634,0.4569847583770752
0.6594058442375128,0.45764851570129395
0.6593559044935657,0.45895814895629883
0.6593055796414217,0.4596238136291504
0.6592557591591779,0.46088409423828125
0.6592055501529388,0.4615652561187744
0.6591558485408165,0.4627830982208252
0.6591057550045358,0.4634253978729248
0.6590561718723772,0.4646644592285156
0.6590061934314593,0.46531057357788086
0.6589567283905265,0.46655917167663574
0.658906864671723,0.46719789505004883
0.6588575173346944,0.4684431552886963
0.6588077679661003,0.4690685272216797
0.6587585379470658,0.47032690048217773
0.6587089025581151,0.4709281921386719
0.6586597894725725,0.4721684455871582
0.6586102676940352,0.4727745056152344
0.6585612711588857,0.4740142822265625
0.6585118626228631,0.47463321685791016
0.658462982256407,0.4758570194244385
0.6584136865963286,0.47650599479675293
0.6583649220182617,0.47774577140808105
0.6583157388688805,0.47839999198913574
0.6582670897002895,0.47966837882995605
0.6582180186976784,0.4803001880645752
0.658169484561037,0.4815511703491211
0.6581205253425851,0.4821903705596924
0.6580721058617492,0.4834439754486084
0.658023258066158,0.4840700626373291
0.6579749528663623,0.48528337478637695
0.6579262161336409,0.48592662811279297
0.6578780248414944,0.4871664047241211
0.6578293988129567,0.48776888847351074
0.657781321056438,0.48901820182800293
0.6577328053746978,0.48969531059265137
0.6576848407831521,0.4909353256225586
0.6576364350921199,0.49157214164733887
0.6575885832962534,0.4927985668182373
0.6575402872411318,0.4934830665588379
0.6574925478730084,0.49471211433410645
0.6574443611002887,0.49535202980041504
0.6573967337933256,0.4965808391571045
0.6573486559507838,0.4972238540649414
0.6573011403397467,0.49847936630249023
0.6572531710764393,0.49912142753601074
0.6572057667974394,0.5003480911254883
0.6571579057636993,0.5009446144104004
0.6571106124541873,0.5021800994873047
0.6570628593016201,0.5027732849121094
0.6570156766003844,0.504004716873169
0.6569680309818645,0.5046076774597168
0.6569209585290241,0.5058498382568359
0.656873420098691,0.5065045356750488
0.6568264575356937,0.5077447891235352
0.6567790259489465,0.5083522796630859
0.6567321729185632,0.509620189666748
0.6566848478320594,0.5102682113647461
0.6566381039783803,0.5115063190460205
0.656590885050029,0.5121364593505859
0.6565442500184598,0.5133750438690186
0.6564971369074193,0.5139904022216797
0.6564506103446761,0.5152521133422852
0.6564036027113496,0.5158579349517822
0.6563571842654555,0.5170860290527344
0.6563102817714871,0.5177218914031982
0.656263971091767,0.518970251083374
0.6562171734000375,0.5196223258972168
0.6561709701371152,0.5208382606506348
0.6561242769117387,0.5215108394622803
0.6560781807175308,0.5227384567260742
0.6560315916238498,0.523374080657959
0.6559856021515637,0.524604320526123
0.6559391168561463,0.5252411365509033
0.6558932337602735,0.5265564918518066
0.6558468519309085,0.527198076248169
0.6558010748672227,0.5284473896026611
0.6557547961729157,0.5290648937225342
0.6557091247984667,0.5303158760070801
0.6556629489094368,0.530933141708374
0.6556173828825475,0.5321691036224365
0.6555713094702222,0.5327658653259277
0.6555258484504836,0.5340337753295898
0.6554798771874962,0.534658670425415
0.6554345208357634,0.5358951091766357
0.6553886513959478,0.5365438461303711
0.6553433993743358,0.5377795696258545
0.6552976314327236,0.5383925437927246
0.6552524834046033,0.5396449565887451
0.6552068166374183,0.5402705669403076
0.6551617722674116,0.5416078567504883
0.655116206352068,0.5422511100769043
0.6550712653060441,0.5434815883636475
0.6550257999211403,0.5441029071807861
0.6549809618662117,0.5453293323516846
0.6549355966915278,0.5459463596343994
0.6548908612960451,0.5471963882446289
0.6548455960125383,0.547792911529541
0.6548009629460873,0.5490322113037109
0.6547557972358882,0.549705982208252
0.654711266169284,0.5509495735168457
0.654666199715693,0.5515894889831543
0.6546217703209775,0.5528039932250977
0.6545768028084598,0.5534896850585938
0.6545324747588962,0.554701566696167
0.6544876058730785,0.555349588394165
0.6544433788431483,0.5565710067749023
0.6543986082708153,0.5572118759155273
0.6543544819362124,0.5584542751312256
0.6543098093653018,0.5590801239013672
0.6542657834029301,0.5603151321411133
0.6542212085225297,0.5609180927276611
0.6541772826104973,0.5621540546417236
0.6541328051108404,0.5627655982971191
0.654088978928457,0.5640623569488525
0.6540445985009185,0.5646846294403076
0.6540008717286896,0.5659286975860596
0.6539565880657824,0.5665760040283203
0.6539129603854064,0.5678222179412842
0.6538687731807771,0.568497896194458
0.6538252442751402,0.5697553157806396
0.6537811532235657,0.570408821105957
0.6537377227767387,0.571652889251709
0.6536937275741214,0.5722939968109131
0.6536503952713543,0.5735466480255127
0.6536064956147193,0.574188232421875
0.6535632611424379,0.5755057334899902
0.6535194567299283,0.5761406421661377
0.6534763197757302,0.5773968696594238
0.6534326103066033,0.5780150890350342
0.6533895705592531,0.5792794227600098
0.6533459557338768,0.5799031257629395
0.6533030128833025,0.581139087677002
0.653259492403151,0.5817639827728271
0.6532166461404395,0.5830202102661133
0.6531732197080897,0.5836544036865234
0.6531304697254832,0.584895133972168
0.653087137044611,0.5855638980865479
0.6530444830355016,0.5868103504180908
0.6530012438108775,0.5874629020690918
0.6529586854698046,0.5886983871459961
0.6529155394072904,0.5893781185150146
0.6528730764299358,0.5906040668487549
0.65283002323648,0.591238260269165
0.6527876553196638,0.5924677848815918
0.6527446947032985,0.5930969715118408
0.6527024215449748,0.5943477153778076
0.6526595532148117,0.5949432849884033
0.6526173745140653,0.596198558807373
0.6525745981802911,0.5968222618103027
0.6525325136373324,0.5980713367462158
0.652489829011206,0.5986976623535156
0.6524478383273677,0.5999319553375244
0.6524052451212157,0.6005716323852539
0.6523633479989485,0.6018235683441162
0.6523208459261614,0.6024644374847412
0.6522790420690295,0.6037161350250244
0.6522366308440584,0.6043655872344971
0.6521949199567357,0.6056175231933594
0.6521525992950881,0.6062593460083008
0.6521109810833545,0.6074883937835693
0.6520687507015903,0.6081290245056152
0.6520272248723272,0.609405517578125
0.6519850844880551,0.6100692749023438
0.6519436507492415,0.6113064289093018
0.6519016000811153,0.6119186878204346
0.6518602581418238,0.61313796043396
0.6518182969095389,0.6138064861297607
0.6517770464799314,0.6150314807891846
0.65173517440422,0.6156888008117676
0.6516940151955444,0.6169085502624512
0.6516522319981728,0.6175651550292969
0.6516111637227578,0.6188068389892578
0.6515694691265222,0.6194610595703125
0.6515284914977749,0.6206669807434082
0.6514868852264972,0.621304988861084
0.6514459979588972,0.6225771903991699
0.6514044797374224,0.6232120990753174
0.6513636825465197,0.6245279312133789
0.651322252100711,0.6251661777496338
0.6512815447031202,0.6264197826385498
0.6512402017598561,0.6270413398742676
0.651199583873254,0.6282827854156494
0.6511583281604237,0.6288838386535645
0.6511177995035445,0.6301279067993164
0.6510766307500452,0.6307339668273926
0.651036191042677,0.6319637298583984
0.650995108978409,0.6325969696044922
0.6509547579413891,0.6338205337524414
0.6509137622972535,0.6344714164733887
0.6508734996524654,0.6357176303863525
0.6508325901603591,0.6363694667816162
0.650792415630728,0.6375975608825684
0.6507515920235409,0.6382498741149902
0.6507115053330296,0.6394970417022705
0.6506707673446405,0.6401293277740479
0.650630768218246,0.6413712501525879
0.6505901155835192,0.6419727802276611
0.6505502037472687,0.6432204246520996
0.6505096362020498,0.6438198089599609
0.6504698113829968,0.6450388431549072
0.6504293286641097,0.6456718444824219
0.6503895905903297,0.6469385623931885
0.6503491924355727,0.6475918292999268
0.6503095408361599,0.6488466262817383
0.6502692269843017,0.649526834487915
0.6502296615893648,0.6507682800292969
0.6501894317801417,0.6514134407043457
0.6501499523208,0.6526374816894531
0.6501098062949113,0.6532928943634033
0.6500704125032915,0.6545658111572266
0.6500303500023965,0.6551973819732666
0.6499910416116277,0.656421422958374
0.6499510623783425,0.6570308208465576
0.6499118391225533,0.6582996845245361
0.6498719429004461,0.6589055061340332
0.6498328045147609,0.660144567489624
0.649792991048349,0.660740852355957
0.6497539372688832,0.6620240211486816
0.6497142063036296,0.6626453399658203
0.649675236867487,0.6638786792755127
0.6496355881497967,0.6645259857177734
0.6495967027950649,0.6657810211181641
0.6495571360722813,0.6664352416992188
0.6495183345380277,0.6676571369171143
0.649478849558429,0.6683111190795898
0.6494401315846983,0.669550895690918
0.6494007280974942,0.6702020168304443
0.6493620934253036,0.6714608669281006
0.649322771180631,0.672081708908081
0.6492842195519664,0.6733977794647217
0.6492449783008871,0.6740169525146484
0.6492065094587001,0.6752657890319824
0.6491673489531968,0.6758637428283691
0.6491289626414,0.6770799160003662
0.649089882634372,0.6777317523956299
0.6490515785978364,0.6790027618408203
0.6490125788430972,0.6796574592590332
0.6489743568276478,0.6808891296386719
0.6489354370799213,0.6815652847290039
0.6488972968323332,0.6828155517578125
0.6488584568472497,0.6834392547607422
0.6488203981152455,0.6846606731414795
0.6487816376493388,0.685295581817627
0.6487436601815837,0.686553955078125
0.6487049789922876,0.6871902942657471
0.648667082538386,0.6884307861328125
0.6486284803840309,0.6890568733215332
0.6485906646945236,0.690310001373291
0.6485521413343328,0.6909267902374268
0.6485144061606922,0.6921679973602295
0.6484759613547785,0.6928167343139648
0.6484383064494059,0.6940524578094482
0.6483999399587685,0.6946594715118408
0.6483623650749898,0.6959090232849121
0.6483240766615108,0.6965398788452148
0.6482865815535733,0.6977972984313965
0.6482483709800138,0.6984555721282959
0.6482109554030828,0.6997077465057373
0.64817282243308,0.7003488540649414
0.6481354861432347,0.7015645503997803
0.6480974305412985,0.7021961212158203
0.6480601732955285,0.7034432888031006
0.6480221948270385,0.7040579319000244
0.6479850163832404,0.7052710056304932
0.6479471148144417,0.7058908939361572
0.6479100149314155,0.7071194648742676
0.6478721900294159,0.7077226638793945
0.6478351684668617,0.708953857421875
0.6477974199996281,0.7096290588378906
0.6477604765181424,0.7108747959136963
0.6477228042544977,0.7115194797515869
0.6476859386155697,0.7127230167388916
0.6476483423251893,0.7133824825286865
0.6476115542911973,0.7146282196044922
0.6475740337446066,0.7152454853057861
0.6475373230788148,0.7164945602416992
0.6474998780473843,0.7171144485473633
0.6474632445139398,0.7183883190155029
0.647425874769883,0.719017744064331
0.6473893181338111,0.7202701568603516
0.6473520234501812,0.7208685874938965
0.6473155434773828,0.7221519947052002
0.6472783236280691,0.7227485179901123
0.6472419200853171,0.7240049839019775
0.6472047748450418,0.7246196269989014
0.6471684474999777,0.7258603572845459
0.6471313766442924,0.7265148162841797
0.6470951252654225,0.7277557849884033
0.647058128570706,0.7284009456634521
0.6470219529273983,0.7296614646911621
0.646985030170852,0.730278730392456
0.646948930033333,0.7315237522125244
0.6469120809929784,0.7321481704711914
0.6468760561323292,0.7333910465240479
0.6468392805870051,0.7339966297149658
0.6468033307751582,0.7352433204650879
0.6467666285045166,0.7358400821685791
0.6467307535142528,0.7370645999908447
0.6466941242987561,0.7376883029937744
0.6466583239037008,0.7389330863952637
0.6466217675246189,0.7395856380462646
0.6465860414992389,0.7408406734466553
0.646549557738646,0.741513729095459
0.6465139058582459,0.7427406311035156
0.6464774944990167,0.7433643341064453
0.646441916539736,0.744612455368042
0.6464055773655434,0.7452716827392578
0.646370073104353,0.7465057373046875
0.6463338058996645,0.7471351623535156
0.6462983751143632,0.7483787536621094
0.6462621796644379,0.7490026950836182
0.6462268221336492,0.7502491474151611
0.6461906982245348,0.7508585453033447
0.6461554137277037,0.752086877822876
0.646119361146233,0.7527213096618652
0.6460841494636231,0.7539594173431396
0.6460481679974112,0.754570722579956
0.6460130289101005,0.7558066844940186
0.645977118347542,0.7564613819122314
0.6459420516374205,0.7577204704284668
0.6459062117676858,0.7584316730499268
0.6458712172174518,0.7597141265869141
0.6458354478304845,0.760382890701294
0.6458005252236414,0.7615985870361328
0.6457648261101556,0.7622323036193848
0.6457299752310088,0.7634847164154053
0.6456943461824849,0.7641150951385498
0.6456595668161388,0.7653472423553467
0.6456240076248216,0.7659814357757568
0.6455892995571759,0.7672297954559326
0.6455538100160709,0.7678408622741699
0.6455191730338179,0.7691643238067627
0.6454837529366887,0.76983642578125
0.6454491868273098,0.7710695266723633
0.6454138359686751,0.771686315536499
0.6453793405204378,0.7729184627532959
0.6453440586955678,0.7735905647277832
0.6453096336975225,0.7748317718505859
0.645274420702437,0.7754950523376465
0.6452400659444139,0.7767114639282227
0.645204921575878,0.7773892879486084
0.6451706368484836,0.778644323348999
0.6451355609040065,0.7793047428131104
0.6451013459986212,0.78053879737854
0.6450663382764514,0.7811684608459473
0.6450321929852257,0.7824051380157471
0.6449972532843493,0.7830007076263428
0.6449631774002014,0.7842779159545898
0.6449283055203382,0.7848808765411377
0.64489429883695,0.7861387729644775
0.6448594945785519,0.7867310047149658
0.6448255568903671,0.7879781723022461
0.644790820054614,0.7886111736297607
0.6447569511568335,0.7898671627044678
0.6447222815456312,0.7905323505401611
0.6446884812342119,0.7917816638946533
0.6446538786501884,0.7924404144287109
0.6446201467218384,0.7936770915985107
0.644585610968342,0.7943174839019775
0.6445519472205187,0.7955687046051025
0.6445174781016144,0.796208381652832
0.6444838823325211,0.7974424362182617
0.644449479652988,0.7980833053588867
0.644415951661571,0.7993147373199463
0.6443816152268996,0.7999529838562012
0.6443481548128448,0.8011908531188965
0.6443138844292341,0.8018178939819336
0.6442804913929647,0.8030524253845215
0.6442462868673189,0.8036684989929199
0.6442129610099921,0.8048851490020752
0.6441788221499184,0.8055460453033447
0.6441455632734221,0.8068540096282959
0.6441114898872279,0.8075094223022461
0.6440782977941782,0.8087389469146729
0.644044289690868,0.8094208240509033
0.6440111641846062,0.8106310367584229
0.6439772211738788,0.8112800121307373
0.6439441620584683,0.8125054836273193
0.643910283950714,0.8131382465362549
0.6438772910309375,0.8143694400787354
0.643843477637236,0.8149654865264893
0.6438105507185924,0.8162004947662354
0.6437768018507093,0.8167991638183594
0.6437439407394111,0.8181471824645996
0.643710256209795,0.818779706954956
0.6436774607127654,0.8200247287750244
0.6436438403345462,0.8206684589385986
0.6436111102594158,0.8218994140625
0.6435775538464014,0.8225648403167725
0.6435448890015055,0.8237762451171875
0.6435113963681783,0.8244411945343018
0.6434787965625548,0.8256881237030029
0.6434453675240706,0.8263521194458008
0.6434128325674557,0.8275861740112305
0.6433794669396395,0.8282449245452881
0.6433469966424666,0.8294901847839355
0.643313694241811,0.8301341533660889
0.6432812884152062,0.8313741683959961
0.6432480490588682,0.8320162296295166
0.6432157075146486,0.8332407474517822
0.643182531020447,0.8338797092437744
0.6431502535711175,0.8351175785064697
0.6431171397575304,0.8357448577880859
0.643084926216281,0.8369383811950684
0.6430518749024429,0.8376402854919434
0.6430197250831459,0.8388891220092773
0.6429867360888453,0.8395645618438721
0.6429546498060527,0.8407788276672363
0.6429217229517296,0.8414604663848877
0.6428897000206696,0.8426735401153564
0.6428568351274124,0.8433239459991455
0.6428248753639878,0.8445556163787842
0.6427920722535314,0.8451900482177734
0.6427601754743162,0.8464131355285645
0.6427274339690384,0.8470485210418701
0.6426955999912748,0.8482835292816162
0.6426629199141951,0.8488845825195312
0.6426311485557914,0.8501396179199219
0.6425985297305674,0.8507490158081055
0.6425668208100946,0.8519878387451172
0.6425342630610196,0.8526215553283691
0.6425026163977102,0.8538675308227539
0.6424701195497105,0.8545219898223877
0.6424385349634537,0.8557538986206055
0.6424060988420869,0.8563899993896484
0.6423745761534274,0.857623815536499
0.6423422005848789,0.8582799434661865
0.6423107396150138,0.8595321178436279
0.6422784244260947,0.8601665496826172
0.642247024996871,0.8614354133605957
0.6422147700150158,0.862088680267334
0.6421834319489272,0.8633322715759277
0.6421512370021908,0.8639333248138428
0.6421199601223762,0.8651547431945801
0.6420878250394317,0.8657960891723633
0.642056609169671,0.8671143054962158
0.6420245337798075,0.8677678108215332
0.6419933787445204,0.8689982891082764
0.6419613628776399,0.8696761131286621
0.6419302685018828,0.8709166049957275
0.6418983119884979,0.8715720176696777
0.6418672780979613,0.8727903366088867
0.6418353807691931,0.8734848499298096
0.6418044071901988,0.8747091293334961
0.6417725688777741,0.8753490447998047
0.6417416554372729,0.876556396484375
0.6417098759735222,0.8771913051605225
0.6416790224990913,0.8784360885620117
0.6416473017169462,0.879084587097168
0.6416165080367862,0.8803188800811768
0.6415848457697764,0.8809280395507812
0.6415541117127099,0.8821587562561035
0.6415225077949616,0.8827545642852783
0.6414918331904296,0.8839943408966064
0.6414602874566626,0.8846297264099121
0.641429672134722,0.885892391204834
0.6413981844202477,0.8865394592285156
0.6413676282115698,0.887753963470459
0.6413361983522884,0.8884077072143555
0.6413057010881553,0.8896665573120117
0.6412743289205535,0.8903164863586426
0.6412438904328562,0.8915550708770752
0.6412125757940054,0.8921895027160645
0.6411821959152408,0.8934240341186523
0.6411509386427943,0.8940722942352295
0.6411206172060637,0.8953022956848145
0.6410894171382538,0.8959243297576904
0.6410591539772592,0.8971543312072754
0.6410280109528963,0.8977789878845215
0.6409978059019392,0.8990464210510254
0.6409667197604081,0.899700403213501
0.6409365726543859,0.9009232521057129
0.640905543235644,0.9015896320343018
0.6408754539100484,0.9028351306915283
0.6408444810546239,0.9034793376922607
0.6408144493455381,0.9046871662139893
0.6407835328945267,0.9053292274475098
0.6407535586386233,0.9065799713134766
0.6407226984336868,0.9072179794311523
0.6406927814682247,0.9084460735321045
0.6406619773515884,0.9090664386749268
0.6406321175144114,0.9103238582611084
0.6406013693288614,0.9109351634979248
0.6405715664583952,0.9121923446655273
0.6405408740472767,0.9127969741821289
0.6405111279825266,0.914034366607666
0.6404804911897419,0.9146502017974854
0.6404508017702906,0.9159829616546631
0.6404202204402959,0.9166336059570312
0.6403905875063007,0.9179081916809082
0.6403600614841047,0.9185757637023926
0.6403304848762961,0.9198117256164551
0.6403000140074576,0.9204728603363037
0.6402704935671355,0.9217355251312256
0.640240077697761,0.9223709106445312
0.6402106132667941,0.9236173629760742
0.6401802522435358,0.9242548942565918
0.6401508436643578,0.9255297183990479
0.6401205373344112,0.9261608123779297
0.6400911844500196,0.9274475574493408
0.6400609326611211,0.9280941486358643
0.6400316353150742,0.9293341636657715
0.6400014379154998,0.9299886226654053
0.6399721959519147,0.9312393665313721
0.639942052790477,0.9318475723266602
0.6399128660540272,0.933070182800293
0.6398827769800733,0.9337046146392822
0.6398536453159868,0.9349570274353027
0.6398236101793967,0.9355945587158203
0.6397945334334532,0.9368131160736084
0.6397645520846372,0.9374794960021973
0.639735530103166,0.9387598037719727
0.6397056023930627,0.939415693283081
0.6396766350229409,0.9406604766845703
0.639646760803015,0.9412791728973389
0.6396178478916648,0.9425482749938965
0.639588027013905,0.9431583881378174
0.6395591684092915,0.9443914890289307
0.6395294007262085,0.944993257522583
0.6395005962768379,0.9462335109710693
0.6394708816414623,0.9468295574188232
0.6394421311963793,0.9480528831481934
0.6394124694622592,0.9486632347106934
0.6393837728710449,0.949948787689209
0.6393541638922443,0.9506020545959473
0.6393255210050138,0.9518113136291504
0.6392959646361107,0.9524564743041992
0.6392673753035115,0.953697919845581
0.6392378713995945,0.9543304443359375
0.639209335472804,0.9555795192718506
0.6391798838894718,0.9562094211578369
0.6391514012201951,0.9574434757232666
0.6391220018135534,0.9580767154693604
0.6390935722540214,0.9593262672424316
0.6390642248806819,0.9599535465240479
0.6390358482836485,0.9611773490905762
0.6390065528007257,0.9617958068847656
0.6389782290194664,0.9630293846130371
0.6389489852845764,0.9636504650115967
0.6389207141728862,0.9648962020874023
0.6388915220441442,0.9655635356903076
0.6388633034563348,0.966796875
0.6388341627923537,0.9674415588378906
0.6388059965832521,0.9686899185180664
0.6387769072431397,0.9693472385406494
0.6387487932680856,0.9706084728240967
0.6387197551114432,0.971247673034668
0.6386916932262874,0.9724743366241455
0.6386627061132079,0.9730887413024902
0.6386346961743093,0.9743294715881348
0.6386057599653745,0.9749293327331543
0.6385778018295999,0.9761695861816406
0.6385489163858792,0.9767746925354004
0.6385210099105991,0.9780919551849365
0.6384921750936474,0.9787082672119141
0.6384643201367352,0.9799494743347168
0.638435535808591,0.9805858135223389
0.6384077322284203,0.9818220138549805
0.6383789982516034,0.9824707508087158
0.6383512459070471,0.9836826324462891
0.6383225621445572,0.9843246936798096
0.6382948608949839,0.9855601787567139
0.638266227210298,0.9861953258514404
0.6382385769155712,0.9874351024627686
0.6382099931726428,0.9880733489990234
0.6381823936931184,0.9893019199371338
0.6381538597563743,0.9899535179138184
0.6381263109528984,0.9911816120147705
0.6380978266872374,0.9917778968811035
0.6380703284211454,0.993013858795166
0.6380418936919363,0.9936633110046387
0.6380144458250495,0.9948911666870117
0.6379860604981299,0.9955816268920898
0.6379586628927538,0.9967846870422363
0.6379303268344272,0.9974534511566162
0.6379029793533505,0.9986870288848877
0.6378746924303849,0.9993381500244141
0.6378473949368767,1.0005605220794678
0.6378191570165025,1.0012109279632568
0.6377919093743107,1.0024633407592773
0.6377637203242195,1.0030772686004639
0.6377365223975685,1.0043222904205322
0.6377083820859101,1.0049450397491455
0.6376812337394996,1.0062463283538818
0.6376531420348815,1.0068578720092773
0.6376260431338833,1.0081439018249512
0.6375979999053684,1.0087552070617676
0.6375709503154258,1.010010004043579
0.6375429554325295,1.0106401443481445
0.6375159550197548,1.0119521617889404
0.6374880083524448,1.012603759765625
0.6374610569834173,1.0138580799102783
0.6374331584021111,1.0145108699798584
0.6374062559438756,1.0157489776611328
0.6373784053194382,1.0163853168487549
0.6373515516395025,1.017611026763916
0.6373237488432457,1.0182390213012695
0.6372969438095797,1.019481897354126
0.6372691887132592,1.020115852355957
0.637242432194292,1.0213940143585205
0.6372147246701065,1.0220232009887695
0.637188016534725,1.023305892944336
0.6371603564553138,1.0239317417144775
0.637133696572861,1.025146722793579
0.6371060838113026,1.025777816772461
0.6370794720515758,1.0271246433258057
0.6370519064813858,1.027738094329834
0.6370253427146342,1.0290515422821045
0.6369978242097643,1.0297467708587646
0.6369713083066878,1.0309970378875732
0.6369438367415232,1.0316383838653564
0.63691736857327,1.0328662395477295
0.6368899438226281,1.0335438251495361
0.6368635232607935,1.0347793102264404
0.6368361451999223,1.0354182720184326
0.6368097721165465,1.0366368293762207
0.6367824406211223,1.0372698307037354
0.6367561148886888,1.0385398864746094
0.636728829834815,1.039175271987915
0.6367025513262486,1.0403985977172852
0.6366753125904541,1.0410473346710205
0.6366490811791194,1.0423076152801514
0.6366218886383563,1.0429415702819824
0.6365957041980558,1.0442016124725342
0.6365685577296983,1.0447990894317627
0.6365424201346702,1.0460646152496338
0.6365153196165129,1.0466976165771484
0.6364892287414302,1.0479371547698975
0.6364621740516858,1.0485756397247314
0.6364361297716539,1.0498936176300049
0.6364091207889522,1.0505390167236328
0.6363831229795074,1.0517969131469727
0.6363561595828933,1.0524406433105469
0.6363302081200009,1.0536813735961914
0.6363032901889331,1.054319143295288
0.636277384948986,1.0555477142333984
0.6362505123633347,1.0561962127685547
0.6362246532231516,1.0574359893798828
0.6361978258631974,1.058053731918335
0.6361720127000203,1.0593116283416748
0.6361452304464528,1.059913158416748
0.6361194631379467,1.061215877532959
0.6360927258718616,1.061847448348999
0.636067004296112,1.0630912780761719
0.6360403118990111,1.063690423965454
0.6360146359345219,1.064896821975708
0.6359879882883108,1.065549612045288
0.6359623578140033,1.0668084621429443
0.6359357548009894,1.0674388408660889
0.6359101696962006,1.0687391757965088
0.6358836111990921,1.0694046020507812
0.6358580713435724,1.0706791877746582
0.6358315572454762,1.071298360824585
0.6358060625193889,1.0725507736206055
0.6357795927038096,1.0731844902038574
0.6357541429877277,1.07444429397583
0.6357277173385655,1.0750806331634521
0.6357023125134715,1.0763630867004395
0.635675930915021,1.0769846439361572
0.6356505708623043,1.0782897472381592
0.6356242331992523,1.0789167881011963
0.6355989178007082,1.0801715850830078
0.6355726239581333,1.0807826519012451
0.635547353095961,1.0820305347442627
0.6355211029593306,1.0826470851898193
0.6354958765161314,1.08390474319458
0.6354696699713016,1.084549903869629
0.6354444878300778,1.0857946872711182
0.635418324763291,1.0864312648773193
0.6353931868074439,1.0877065658569336
0.6353670671053271,1.0883698463439941
0.6353419732186555,1.0896244049072266
0.6353158967682195,1.0902631282806396
0.6352908468349185,1.0915119647979736
0.6352648135235558,1.0921576023101807
0.6352398074282148,1.0934040546417236
0.635213817143698,1.0940299034118652
0.6351888547712987,1.0952703952789307
0.63516290740178,1.0958669185638428
0.6351379886376959,1.0971450805664062
0.6351120840717042,1.097776174545288
0.6350872088016981,1.0991060733795166
0.6350613469281389,1.0997564792633057
0.6350365150383617,1.1010417938232422
0.635010695746514,1.1016945838928223
0.6349859071235034,1.1029281616210938
0.6349601303030199,1.1035618782043457
0.6349353848336986,1.1048669815063477
0.6349096503746028,1.1055374145507812
0.6348849479462767,1.106825590133667
0.6348592557389625,1.107464075088501
0.6348345962393197,1.1087512969970703
0.6348089461745494,1.1094253063201904
0.6347843294916582,1.1107378005981445
0.6347587214605612,1.1113760471343994
0.6347341474828692,1.112610101699829
0.6347085813769403,1.1132392883300781
0.6346840499932719,1.1144657135009766
0.6346585257043704,1.115093469619751
0.6346340368039262,1.1163241863250732
0.6346085542242739,1.1169264316558838
0.634584107696629,1.118168830871582
0.6345586667188091,1.118762731552124
0.6345342624539112,1.1200895309448242
0.6345088629708666,1.1207263469696045
0.6344845008590353,1.121952772140503
0.6344591427640675,1.1225874423980713
0.6344348226959917,1.1238248348236084
0.6344095058827592,1.1244707107543945
0.6343852277494966,1.1257054805755615
0.6343599521120137,1.126326560974121
0.634335715804989,1.1276116371154785
0.634310481237624,1.1282591819763184
0.6342862866486275,1.129514217376709
0.6342610930461017,1.130150556564331
0.6342369400672876,1.1313953399658203
0.6342117873246732,1.1320171356201172
0.6341876758485586,1.1332385540008545
0.6341625638612789,1.133882999420166
0.6341384937807417,1.135141372680664
0.6341134224445677,1.1357488632202148
0.634089393652846,1.1369919776916504
0.6340643628638967,1.1376545429229736
0.6340403752545865,1.138958215713501
0.6340153849093265,1.1396243572235107
0.633991438376381,1.14084792137146
0.6339664883716198,1.141524314880371
0.6339425828093478,1.1427700519561768
0.6339176730422376,1.1434221267700195
0.6338938083453015,1.1446850299835205
0.633868938713337,1.1453146934509277
0.6338451147767525,1.1466200351715088
0.6338202851777686,1.1472609043121338
0.6337965018969023,1.1485552787780762
0.633771712229073,1.1492116451263428
0.6337479694996416,1.1504802703857422
0.6337232196614793,1.1510980129241943
0.6336995173795477,1.1523246765136719
0.6336748072699009,1.1529326438903809
0.6336511453318815,1.1541736125946045
0.6336264748499338,1.1547656059265137
0.6336028531525849,1.1559906005859375
0.6335782221978543,1.1566002368927002
0.6335546406382779,1.1578595638275146
0.6335300491106151,1.1585290431976318
0.6335065075862567,1.1598951816558838
0.6334819553858432,1.1605348587036133
0.6334584537944898,1.1618103981018066
0.6334339408218375,1.1624476909637451
0.6334104790616168,1.1637051105499268
0.6333860052175662,1.1643426418304443
0.6333625831869445,1.1656012535095215
0.6333381483726634,1.1662383079528809
0.6333147659704448,1.1675198078155518
0.6332903700874275,1.168189287185669
0.6332670272127524,1.1694355010986328
0.6332426701628179,1.1700947284698486
0.6332193667151615,1.171332597732544
0.6331950484004524,1.1719563007354736
0.6331717842796238,1.1732089519500732
0.633147504602605,1.173828125
0.633124279708746,1.1750569343566895
0.6331000385722038,1.1756746768951416
0.6330768528057862,1.1768927574157715
0.6330526501128264,1.1775684356689453
0.6330295033746528,1.178797721862793
0.6330053390287,1.1794605255126953
0.632982231219901,1.1806933879852295
0.6329581051246972,1.1813817024230957
0.6329350361467304,1.1826152801513672
0.6329109482063335,1.1832776069641113
0.6328879179609825,1.184478521347046
0.6328638680797656,1.185119390487671
0.6328408764691388,1.186361312866211
0.6328168645517884,1.186962604522705
0.6327939114783173,1.188192367553711
0.6327699374298322,1.1887879371643066
0.6327470227962706,1.1900489330291748
0.6327230865219613,1.1906640529632568
0.6327002102313831,1.1919305324554443
0.6326763116368699,1.1925740242004395
0.6326534735926692,1.1938471794128418
0.632629612583881,1.1945157051086426
0.6326068126897699,1.1957697868347168
0.6325829891729436,1.196446180343628
0.6325602273329514,1.1977155208587646
0.63253644121463,1.1983895301818848
0.6325137173331016,1.1996614933013916
0.6324899685201333,1.2003254890441895
0.6324672825017279,1.2016096115112305
0.6324435709012655,1.2022664546966553
0.632420922650956,1.2035431861877441
0.6323972481704543,1.2041749954223633
0.6323746375935256,1.2054224014282227
0.632351000140742,1.206068992614746
0.6323284271427897,1.20729660987854
0.6323048266257811,1.2079193592071533
0.6322822911127107,1.2091667652130127
0.6322587274398342,1.209817886352539
0.6322362293178594,1.2110726833343506
0.63221270239777,1.2116968631744385
0.6321902415734119,1.2129836082458496
0.6321667513150616,1.2136468887329102
0.6321443276951468,1.2149434089660645
0.6321208740077836,1.2155864238739014
0.6320984874994443,1.216881275177002
0.6320750702926108,1.217552900314331
0.6320527208032825,1.218895435333252
0.632029339986815,1.2195613384246826
0.6320070274242355,1.2207763195037842
0.6319836829082627,1.2214281558990479
0.6319614071804712,1.222640037536621
0.6319380988754134,1.2232582569122314
0.6319158598907493,1.2244853973388672
0.6318925877073166,1.225109338760376
0.6318703853744182,1.2263543605804443
0.6318471492236098,1.2269468307495117
0.6318249834514134,1.2282006740570068
0.6318017832445169,1.2287983894348145
0.6317796539422545,1.2300317287445068
0.6317564895908443,1.2306387424468994
0.6317343966680444,1.2318828105926514
0.63171126808398,1.2325208187103271
0.6316892114504652,1.2337510585784912
0.6316661185458915,1.2343921661376953
0.631644098111777,1.2356207370758057
0.6316210407991224,1.2362537384033203
0.631599056474816,1.2374827861785889
0.6315760346667909,1.2381255626678467
0.6315540863629909,1.2393772602081299
0.6315310999725875,1.2399952411651611
0.6315091876002823,1.2412402629852295
0.631486236540773,1.2418715953826904
0.6314643600112395,1.2431213855743408
0.6314414441961756,1.2437348365783691
0.6314196034209784,1.244947910308838
0.6313967227641899,1.24562406539917
0.6313749176551792,1.2468721866607666
0.6313520720707729,1.2475240230560303
0.6313303025400852,1.248772382736206
0.631307491942444,1.249448299407959
0.6312857579024993,1.2506768703460693
0.6312629822062807,1.251317024230957
0.6312412835697828,1.2525417804718018
0.6312185426899186,1.2531778812408447
0.6311968793698527,1.2544195652008057
0.6311741732215475,1.255030632019043
0.6311525451311796,1.2563471794128418
0.6311298736299097,1.2569668292999268
0.631108280682786,1.2582402229309082
0.6310856437442984,1.2588562965393066
0.631064085854244,1.2601194381713867
0.6310414833945553,1.2607474327087402
0.6310199604756724,1.2619993686676025
0.6309973924110687,1.2626316547393799
0.6309759043777362,1.263866662979126
0.6309533706247701,1.264514446258545
0.6309319173916429,1.265773057937622
0.6309094178671342,1.2664177417755127
0.6308879993491412,1.2676606178283691
0.6308655339701755,1.2683119773864746
0.630844150082519,1.2695724964141846
0.6308217187664464,1.2702012062072754
0.6308003694246013,1.2715692520141602
0.6307779720890353,1.2722113132476807
0.6307566572087474,1.2734580039978027
0.6307342937715641,1.2740840911865234
0.63071301326885,1.275322675704956
0.6306906836481874,1.2759287357330322
0.6306694374393323,1.2771377563476562
0.6306471415535885,1.2777814865112305
0.6306259295551462,1.2790162563323975
0.6306036673229789,1.279658317565918
0.6305824894517704,1.280876874923706
0.6305602607920967,1.2815487384796143
0.6305391169652089,1.2827887535095215
0.6305169217972025,1.2834234237670898
0.6304958119319872,1.2846481800079346
0.6304736501750792,1.2852821350097656
0.6304525741891525,1.2865397930145264
0.6304304457630291,1.2871642112731934
0.6304094035742703,1.2883977890014648
0.6303873083988726,1.2890160083770752
0.6303662999254229,1.2902610301971436
0.630344237920946,1.2908473014831543
0.6303232630812076,1.2920691967010498
0.6303012341680987,1.2926602363586426
0.630280292880734,1.2939989566802979
0.6302582969796927,1.2946360111236572
0.6302373891636228,1.2958629131317139
0.6302154261955993,1.296496868133545
0.6301945517700037,1.2977359294891357
0.630172621656198,1.2983670234680176
0.6301517805405136,1.2996106147766113
0.6301298832023745,1.3002336025238037
0.6301090753162933,1.3014652729034424
0.6300872106755182,1.302088975906372
0.6300664359389883,1.3033289909362793
0.6300446039175208,1.3039236068725586
0.6300238622507437,1.3052318096160889
0.6300020627707743,1.3058619499206543
0.629981354094205,1.3071048259735107
0.6299595870781689,1.3077049255371094
0.6299389113125149,1.3089561462402344
0.6299171766830916,1.309628963470459
0.6298965337493108,1.3108429908752441
0.6298748314294232,1.3114852905273438
0.6298542212487246,1.3127005100250244
0.6298325511615381,1.3133361339569092
0.6298119736553797,1.3145952224731445
0.6297903357243009,1.3152308464050293
0.629769790814389,1.3164470195770264
0.6297481849630654,1.3170549869537354
0.6297276725713539,1.3182947635650635
0.6297060987236724,1.3189058303833008
0.6296856187723613,1.3201549053192139
0.6296640768524479,1.3207671642303467
0.6296436292639832,1.3219921588897705
0.6296221191962013,1.3226063251495361
0.6296017038932736,1.3238518238067627
0.6295802256022239,1.3245012760162354
0.6295598425077672,1.3257358074188232
0.6295383959182863,1.3263676166534424
0.6295180449554774,1.3276169300079346
0.6294966299926371,1.3282670974731445
0.6294763110848949,1.3295772075653076
0.6294549276740015,1.330216646194458
0.6294346407449852,1.3314602375030518
0.6294132888115783,1.3320655822753906
0.629393033785188,1.3332781791687012
0.6293717132550395,1.333907127380371
0.6293514900554136,1.3351376056671143
0.6293302008545274,1.335733413696289
0.6293100094060431,1.3369648456573486
0.6292887514606534,1.3376221656799316
0.6292685916879247,1.3388738632202148
0.6292473649244964,1.3395345211029053
0.6292272367523738,1.3407495021820068
0.6292060410976003,1.3414170742034912
0.6291859444511699,1.3426487445831299
0.6291647798319727,1.3432555198669434
0.6291447146365552,1.3444921970367432
0.6291235809800835,1.345128059387207
0.6291035471612333,1.3463518619537354
0.6290824443948626,1.3469462394714355
0.629062441878367,1.3481841087341309
0.6290413699296985,1.3487813472747803
0.6290213986415762,1.3500142097473145
0.6290003574384359,1.3506245613098145
0.6289804173049379,1.3518595695495605
0.6289594067753753,1.352501630783081
0.6289394977229816,1.3538272380828857
0.62891851779527,1.3544721603393555
0.6288986397506905,1.3557043075561523
0.6288776903533251,1.3563508987426758
0.628857843243498,1.3575940132141113
0.6288369243051957,1.3582420349121094
0.6288171080572867,1.3594744205474854
0.6287962195069849,1.3601317405700684
0.6287764340483868,1.3613765239715576
0.6287555758152426,1.3619985580444336
0.6287358210735736,1.3632490634918213
0.628714993086963,1.3638415336608887
0.6286952689900672,1.3650586605072021
0.6286744711795843,1.3656940460205078
0.6286547776555295,1.3669242858886719
0.628634009950986,1.3675761222839355
0.6286143469280628,1.3688054084777832
0.6285936092594873,1.3694841861724854
0.6285739766662093,1.3707106113433838
0.6285532689638453,1.3713488578796387
0.6285336667289482,1.372572422027588
0.6285129889232546,1.3732004165649414
0.6284934169756946,1.3744492530822754
0.6284727689973443,1.3750693798065186
0.6284532272662973,1.3763012886047363
0.6284326090461765,1.3768889904022217
0.6284130974610381,1.378140926361084
0.6283925089302457,1.3787450790405273
0.6283730274206297,1.3799829483032227
0.628352468510476,1.3806219100952148
0.6283330170062138,1.3818578720092773
0.6283124876482205,1.3825392723083496
0.6282930660793601,1.3837463855743408
0.6282725662052585,1.3843908309936523
0.6282531745020642,1.3856277465820312
0.6282327040437956,1.386260986328125
0.6282133421367463,1.3875105381011963
0.6281929010264603,1.388145923614502
0.6281735688462495,1.3893990516662598
0.6281531570163036,1.3900439739227295
0.6281338544938385,1.3912880420684814
0.628113471876797,1.391895055770874
0.6280941989431974,1.3931052684783936
0.6280738454718314,1.3937501907348633
0.6280546020584288,1.3949971199035645
0.6280342776657145,1.395636796951294
0.6280150637040519,1.3968701362609863
0.6279947683231707,1.3975448608398438
0.6279755837450012,1.3988022804260254
0.627955317309338,1.399461030960083
0.6279361620466245,1.4007089138031006
0.6279159244897679,1.4013471603393555
0.6278967984746817,1.4026801586151123
0.6278765897304226,1.4033257961273193
0.6278574928953438,1.4045524597167969
0.6278373128976747,1.4051895141601562
0.6278182451751898,1.4064507484436035
0.6277980938583049,1.4070854187011719
0.627779055181207,1.4083445072174072
0.6277589324795001,1.4089527130126953
0.6277399227807887,1.4102146625518799
0.6277198286288531,1.4108340740203857
0.627700847841732,1.4120845794677734
0.6276807821743603,1.412717580795288
0.6276618302322373,1.4139690399169922
0.6276417929844201,1.4146051406860352
0.6276228698209071,1.4158568382263184
0.6276028609278319,1.416508674621582
0.6275839664767431,1.417747974395752
0.6275639858737945,1.4184260368347168
0.627545120069146,1.4196505546569824
0.627525167691904,1.4203088283538818
0.6275063304679132,1.421555757522583
0.6274864062521536,1.4221813678741455
0.6274675975432379,1.4234261512756348
0.6274477014249306,1.4240381717681885
0.6274289211657077,1.4252607822418213
0.627409053081016,1.4258854389190674
0.6273903012063026,1.4271328449249268
0.6273704610915833,1.4277491569519043
0.6273517375363935,1.42901611328125
0.627331925328196,1.4297609329223633
0.627313230027742,1.430910348892212
0.6272934456628066,1.4315822124481201
0.6272747785524974,1.432805061340332
0.6272550219677555,1.4334745407104492
0.6272363829831956,1.4347119331359863
0.6272166541157694,1.4353506565093994
0.6271980431927593,1.4365792274475098
0.6271783419799597,1.4372053146362305
0.6271597590544938,1.4384853839874268
0.627140085433821,1.4391281604766846
0.6271215304420882,1.4403674602508545
0.6271018843512305,1.4409618377685547
0.6270833572296124,1.4422039985656738
0.6270637386064455,1.4427905082702637
0.6270452392915161,1.4440252780914307
0.6270256480741022,1.4446234703063965
0.6270071765026277,1.4458706378936768
0.6269876126292158,1.446516513824463
0.626969168738153,1.4477550983428955
0.6269496321471765,1.4483964443206787
0.6269312158736726,1.4496574401855469
0.6269117065037504,1.4503037929534912
0.6268933177851425,1.451629638671875
0.626873835575077,1.4522571563720703
0.6268554743488909,1.4535233974456787
0.6268360192376684,1.4541771411895752
0.6268176854416181,1.4554054737091064
0.6267982573684073,1.456023931503296
0.6267799509403942,1.4572417736053467
0.6267605498445462,1.4578580856323242
0.626742270722659,1.4591095447540283
0.6267228965437057,1.459745168685913
0.6267046446662187,1.460963249206543
0.6266852973438733,1.461620807647705
0.6266670726492468,1.4628074169158936
0.6266477521234022,1.4634995460510254
0.6266295545502812,1.4646916389465332
0.6266102607610096,1.4653465747833252
0.6265920902482233,1.4665963649749756
0.6265728231357759,1.467240333557129
0.6265546796223367,1.4684875011444092
0.626535439127143,1.4691135883331299
0.6265173225522462,1.4703593254089355
0.6264981086149127,1.4709689617156982
0.6264800189179359,1.4721860885620117
0.6264608314792465,1.4727768898010254
0.6264427685997483,1.4740164279937744
0.6264236076006625,1.4746298789978027
0.6264055714783828,1.4758450984954834
0.6263864368600361,1.4764883518218994
0.6263684274348948,1.4777255058288574
0.6263493191385974,1.478381872177124
0.6263313363506938,1.4796335697174072
0.6263122543179299,1.4802782535552979
0.6262942981075423,1.4815070629119873
0.6262752422799702,1.4821248054504395
0.6262573125875549,1.4833745956420898
0.6262382829070057,1.4839885234832764
0.6262203796731964,1.4852073192596436
0.6262013760816738,1.4858324527740479
0.6261834992472816,1.4870800971984863
0.6261645216869608,1.4877121448516846
0.6261466711929725,1.488964319229126
0.6261277196061998,1.489647626876831
0.6261098953937781,1.4908883571624756
0.6260909697230707,1.491546630859375
0.6260731717335533,1.4927608966827393
0.626054271921598,1.4934260845184326
0.6260365000964966,1.494645118713379
0.6260176260861496,1.4952869415283203
0.6259998803671502,1.4965052604675293
0.6259810321014365,1.4971299171447754
0.6259633124303974,1.498382329940796
0.62594448985251,1.4989981651306152
0.6259267961714625,1.5002849102020264
0.6259079992247618,1.5009222030639648
0.6258903314759091,1.502183437347412
0.6258715601039223,1.5027880668640137
0.6258539182296383,1.5040886402130127
0.6258351723760595,1.5047342777252197
0.6258175563188889,1.5059866905212402
0.6257988359275771,1.5066308975219727
0.625781245630235,1.5078551769256592
0.6257625506452146,1.5085229873657227
0.6257449860505846,1.5097804069519043
0.6257263164160445,1.510432243347168
0.6257087774671798,1.5116791725158691
0.625690133127473,1.512305498123169
0.6256726197675941,1.5136175155639648
0.6256540006672369,1.514256238937378
0.6256365128397325,1.5155341625213623
0.6256179189234036,1.516188144683838
0.625600456571829,1.5174579620361328
0.6255818877843692,1.5181338787078857
0.6255644508524463,1.5193891525268555
0.6255459071388585,1.5200331211090088
0.6255284955704744,1.521256446838379
0.6255099768759222,1.521881103515625
0.6254925906151297,1.523115634918213
0.6254740968849372,1.5237312316894531
0.6254567358759531,1.5249462127685547
0.6254382670556039,1.5256099700927734
0.6254209312428095,1.526848316192627
0.6254024872779469,1.527498722076416
0.6253851766058862,1.5287485122680664
0.6253667574423121,1.5294277667999268
0.6253494718556927,1.5306661128997803
0.6253310774393669,1.5313100814819336
0.6253138168830576,1.5325560569763184
0.6252954471600981,1.5331838130950928
0.62527821157913,1.5344493389129639
0.6252598664958109,1.5350713729858398
0.625242655835376,1.5363962650299072
0.6252243353381287,1.5370197296142578
0.6252071495435794,1.5382804870605469
0.6251888535789906,1.5389020442962646
0.6251716925958388,1.5401575565338135
0.6251534211106512,1.5407657623291016
0.6251362848845684,1.5420799255371094
0.6251180378256788,1.5427136421203613
0.6251009263024955,1.5439767837524414
0.6250827036169553,1.5446248054504395
0.6250656167426598,1.5458908081054688
0.6250474183776742,1.5465450286865234
0.6250303560984123,1.5478534698486328
0.6250121820013391,1.5485243797302246
0.6249951442634143,1.549778699874878
0.6249769943817647,1.5504164695739746
0.624959981131636,1.5516443252563477
0.6249418554130726,1.5522782802581787
0.6249248665973556,1.5535125732421875
0.624906764989693,1.5541455745697021
0.6248898005551583,1.555391550064087
0.6248717230063616,1.555985689163208
0.6248547828999351,1.557199478149414
0.6248367293581205,1.557816743850708
0.6248198135268815,1.5590846538543701
0.6248017839403146,1.559741735458374
0.624784892331497,1.5609586238861084
0.6247668866485929,1.5616180896759033
0.6247500192095834,1.5628459453582764
0.6247320373789059,1.563504695892334
0.6247151940572437,1.5647146701812744
0.6246972360275056,1.5653746128082275
0.6246804167708818,1.566610336303711
0.6246624824909431,1.5672500133514404
0.6246456872472008,1.5684833526611328
0.6246277766660691,1.5691258907318115
0.624611005383202,1.5703942775726318
0.6245931184500315,1.571014404296875
0.624576371076184,1.5722551345825195
0.6245585077402752,1.5728566646575928
0.6245417842237416,1.574122667312622
0.6245239444345407,1.5747425556182861
0.6245072447237646,1.5759804248809814
0.624489428430863,1.5766353607177734
0.6244727524744369,1.5778703689575195
0.6244549596275711,1.5785372257232666
0.6244383073742358,1.5797874927520752
0.624420537923286,1.5804455280303955
0.6244039093219302,1.5816760063171387
0.6243861632169205,1.582319736480713
0.6243695582165802,1.5835645198822021
0.624351835407678,1.5842182636260986
0.6243352539575358,1.585451602935791
0.6243175543950511,1.5860743522644043
0.6243009964444359,1.5873057842254639
0.6242833200788211,1.5879244804382324
0.6242667855772076,1.589165449142456
0.6242491323590563,1.589831829071045
0.6242326212560645,1.5910611152648926
0.6242149911361121,1.5916967391967773
0.6241985033815065,1.5929210186004639
0.6241808963106285,1.5935969352722168
0.6241644318543182,1.5948119163513184
0.6241468477835307,1.5954656600952148
0.6241304065755678,1.5967731475830078
0.6241128454560267,1.5974667072296143
0.6240964274466073,1.5987427234649658
0.6240788892296075,1.5994312763214111
0.6240624943690696,1.6007118225097656
0.6240449790060448,1.601374626159668
0.6240286072448691,1.602635383605957
0.6240111146873915,1.6033003330230713
0.6239947659762003,1.6045186519622803
0.6239772961759793,1.6051561832427979
0.623960970465536,1.6063885688781738
0.6239435233744189,1.6070058345794678
0.6239272206156274,1.608288049697876
0.6239097961855983,1.6089322566986084
0.623893516329503,1.6101701259613037
0.6238761145126819,1.610799789428711
0.6238598575104668,1.6120202541351318
0.6238424782591098,1.6126534938812256
0.623826244062098,1.613905668258667
0.6238088873285965,1.6145517826080322
0.6237926758882503,1.6157820224761963
0.6237753416251307,1.616429328918457
0.6237591528930502,1.6176753044128418
0.6237418410529736,1.61832857131958
0.6237256749808963,1.6195812225341797
0.6237083855166576,1.6202290058135986
0.623692242056459,1.6214661598205566
0.6236749749209862,1.6220836639404297
0.6236588540246785,1.6233439445495605
0.6236416091710332,1.6239476203918457
0.6236255107907644,1.6251754760742188
0.6236082881721409,1.625807523727417
0.6235922122601951,1.6270368099212646
0.6235750118299193,1.6276485919952393
0.6235589583387163,1.6289024353027344
0.6235417800502462,1.6295948028564453
0.6235257489323404,1.6308276653289795
0.6235085927392647,1.6314799785614014
0.6234925839473447,1.6327104568481445
0.623475449803384,1.6333496570587158
0.6234594632902728,1.6345996856689453
0.6234423511492764,1.6352357864379883
0.6234263868679304,1.6364574432373047
0.6234092966838787,1.6370697021484375
0.6233933545873871,1.6383533477783203
0.6233762863143896,1.63895845413208
0.623360366355974,1.640204906463623
0.6233433199482692,1.6408014297485352
0.6233274220812841,1.6420612335205078
0.6233103974932385,1.6426739692687988
0.6232945216711693,1.6439132690429688
0.6232775188572782,1.6445612907409668
0.6232616650337418,1.6458966732025146
0.6232446839486276,1.6465578079223633
0.6232288520773717,1.6478185653686523
0.6232118926757844,1.6484885215759277
0.6231960827106867,1.6497375965118408
0.6231791449475028,1.650369644165039
0.6231633568425711,1.6516189575195312
0.6231464406727935,1.6522495746612549
0.6231306743821646,1.6534991264343262
0.6231137797609223,1.654125452041626
0.6230980352388625,1.6553590297698975
0.6230811621214094,1.6559669971466064
0.6230654393223131,1.657181739807129
0.6230485876640289,1.6578097343444824
0.6230328865424184,1.6590604782104492
0.6230160562988067,1.6596989631652832
0.6230003768093325,1.6609203815460205
0.6229835679360213,1.6615817546844482
0.6229679100334603,1.6628079414367676
0.6229511224862013,1.6634538173675537
0.6229354861254578,1.6646645069122314
0.6229187198601265,1.6652953624725342
0.6229031049962306,1.6665539741516113
0.6228863599688246,1.667182207107544
0.6228707665569327,1.6684174537658691
0.6228540427235724,1.669041395187378
0.6228384707189658,1.670276165008545
0.622821768035894,1.670868158340454
0.6228062173939793,1.6720945835113525
0.6227895358175597,1.6726899147033691
0.6227740064938683,1.6739473342895508
0.6227573459805865,1.674583911895752
0.6227418379307733,1.6758129596710205
0.6227251984372354,1.676459550857544
0.6227097116170794,1.677706241607666
0.622693093100012,1.678351640701294
0.6226776274654154,1.679610013961792
0.622661029881665,1.6802496910095215
0.6226455853886529,1.6814887523651123
0.6226290086951856,1.6821258068084717
0.6226135852999053,1.6833815574645996
0.6225970294538062,1.6839711666107178
0.6225816271125273,1.685192346572876
0.6225650920710006,1.685817003250122
0.6225497107401142,1.6870357990264893
0.6225331964604821,1.6876616477966309
0.6225178360965006,1.6888983249664307
0.6225013425362033,1.6895983219146729
0.6224860030957593,1.690803050994873
0.6224695302123551,1.6914362907409668
0.6224542116522022,1.6926636695861816
0.6224377594033657,1.6932940483093262
0.6224224616803772,1.6946251392364502
0.6224060300239003,1.6952691078186035
0.622390753095069,1.6964924335479736
0.6223743419888594,1.6971099376678467
0.6223590858112973,1.6983575820922852
0.6223426952133795,1.6989655494689941
0.622327459744317,1.700209140777588
0.6223110896128305,1.7008023262023926
0.622295874809617,1.7020542621612549
0.6222795251028164,1.7026615142822266
0.6222643309229183,1.7039282321929932
0.6222480015991735,1.7045705318450928
0.6222328280001752,1.7058796882629395
0.6222165190179697,1.706526517868042
0.622201365957573,1.7077445983886719
0.622185077275505,1.7083981037139893
0.6221699447115279,1.709660291671753
0.6221536762883089,1.7103099822998047
0.6221385641786856,1.7115776538848877
0.6221223159731403,1.7122187614440918
0.6221072242759217,1.713456630706787
0.6220909962469877,1.7140817642211914
0.6220759249203393,1.7153820991516113
0.6220597170270671,1.7159974575042725
0.6220446660292697,1.7172505855560303
0.6220284782308213,1.717879056930542
0.6220134475202709,1.7191321849822998
0.6219972797759201,1.71978759765625
0.6219822693111269,1.7210302352905273
0.621966121580259,1.7216768264770508
0.621951131319847,1.7229759693145752
0.6219350035619582,1.7236475944519043
0.6219200334646648,1.724923849105835
0.6219039256393619,1.7256138324737549
0.6218889756640381,1.7268569469451904
0.621872887731038,1.7274959087371826
0.6218579578366473,1.7287464141845703
0.6218418897557769,1.729430913925171
0.6218269799013953,1.730663537979126
0.621810931632591,1.7313232421875
0.6217960417774067,1.7325704097747803
0.6217800132807136,1.7332046031951904
0.6217651433840261,1.734459638595581
0.621749134619599,1.735097885131836
0.6217342846408191,1.7363319396972656
0.62171829556892,1.7369263172149658
0.62170346546757,1.7382049560546875
0.6216874960485695,1.7388091087341309
0.6216726857842818,1.740086555480957
0.621656735978658,1.7407045364379883
0.6216419455111752,1.741983413696289
0.6216260152795136,1.7426307201385498
0.6216112445686879,1.7439789772033691
0.6215953338716811,1.7446367740631104
0.6215805828774744,1.745913028717041
0.621564691675921,1.7465589046478271
0.6215499603584043,1.7477991580963135
0.6215340886132096,1.7484591007232666
0.6215193769325624,1.7497034072875977
0.6215035246047373,1.7503273487091064
0.6214888325212473,1.7515771389007568
0.6214729995719085,1.7522101402282715
0.6214583270459718,1.7534589767456055
0.6214425134363408,1.754080057144165
0.6214278604284607,1.7553224563598633
0.621412066119864,1.7559168338775635
0.6213974325906509,1.7572288513183594
0.6213816575445196,1.7578508853912354
0.6213670434546913,1.7591183185577393
0.6213512876325601,1.7597534656524658
0.6213366929429406,1.7609705924987793
0.6213209563064485,1.7616198062896729
0.6213063809779679,1.762854814529419
0.6212906634888568,1.763486385345459
0.6212761074825512,1.764714002609253
0.6212604091026664,1.7653820514678955
0.6212458723796773,1.766625165939331
0.6212301930709668,1.767263412475586
0.6212156755925408,1.7685296535491943
0.6212000153170545,1.769167423248291
0.6211855170445428,1.770423412322998
0.6211698757644337,1.7710421085357666
0.6211553966592918,1.7722713947296143
0.6211397743368137,1.7728755474090576
0.6211253143606016,1.774116039276123
0.6211097109581096,1.7747366428375244
0.6210952700724907,1.7759718894958496
0.6210796855524414,1.7766168117523193
0.6210652637191824,1.7778446674346924
0.6210496980441331,1.778510570526123
0.6210352952251037,1.7798290252685547
0.6210197483577118,1.780491590499878
0.6210053645148845,1.7817294597625732
0.6209898364179073,1.7823774814605713
0.6209754715133571,1.7836189270019531
0.6209599621496518,1.7842557430267334
0.6209456161455553,1.7854862213134766
0.6209301254780786,1.7861075401306152
0.6209157983367143,1.7873575687408447
0.6209003263285214,1.787954330444336
0.6208860180122691,1.7892217636108398
0.6208705646265147,1.7898716926574707
0.6208562750978547,1.7911090850830078
0.6208408402977912,1.7917084693908691
0.6208265695193051,1.7929706573486328
0.6208111532682833,1.7936375141143799
0.6207969012026526,1.794891595840454
0.620781503464121,1.7955400943756104
0.6207672700741275,1.7967791557312012
0.6207518908116317,1.7974348068237305
0.6207376760601564,1.798685073852539
0.6207223152373395,1.7993297576904297
0.620708119087363,1.8005521297454834
0.6206927766679646,1.8011484146118164
0.6206785990825665,1.8023827075958252
0.6206632750304227,1.8029909133911133
0.6206491159727812,1.8042266368865967
0.6206338102518241,1.8048145771026611
0.6206196696852155,1.8060557842254639
0.6206043822594736,1.8066599369049072
0.6205902601472725,1.8078854084014893
0.620574990980869,1.808535099029541
0.6205608872865476,1.8097989559173584
0.6205456363437013,1.8104426860809326
0.620531551030829,1.8116834163665771
0.6205163182758536,1.812333583831787
0.6205022513080972,1.8135769367218018
0.620487036705401,1.8142235279083252
0.6204729880465234,1.8154451847076416
0.6204577915606087,1.8160481452941895
0.6204437611744698,1.8172786235809326
0.6204285827699327,1.8178989887237549
0.6204145706204881,1.8191661834716797
0.6203994102620191,1.819805383682251
0.6203854163133203,1.8210244178771973
0.6203702739657027,1.8216564655303955
0.6203562981818966,1.8229031562805176
0.6203411738100063,1.8235554695129395
0.6203272161553353,1.824758529663086
0.6203121097241417,1.8254191875457764
0.6202981701629424,1.8266363143920898
0.6202830816375067,1.8272757530212402
0.6202691601342106,1.828519582748413
0.6202540894796869,1.8291630744934082
0.6202401859988194,1.8304107189178467
0.6202251331804526,1.831024169921875
0.6202112476866334,1.832265853881836
0.6201962126697605,1.8328948020935059
0.6201823451277026,1.8341221809387207
0.620167327877752,1.8347418308258057
0.6201534782522616,1.8359816074371338
0.6201384787347523,1.8366115093231201
0.6201246469907287,1.8378655910491943
0.6201096651712702,1.8385367393493652
0.6200958512737057,1.8398597240447998
0.6200808871179978,1.8405115604400635
0.6200670910319764,1.8417549133300781
0.6200521445058095,1.8423876762390137
0.6200383661965075,1.84360933303833
0.6200234372657614,1.844240427017212
0.6200096766984473,1.8454604148864746
0.6199947653290908,1.8461122512817383
0.6199810224691239,1.8473310470581055
0.6199661286272156,1.8479206562042236
0.6199524034400468,1.8491685390472412
0.6199375270917338,1.849858045578003
0.6199238195429045,1.8511042594909668
0.6199089606544228,1.851719856262207
0.6198952707095656,1.8529505729675293
0.619880429247239,1.8536014556884766
0.6198667568720762,1.854849100112915
0.6198519328023169,1.8555042743682861
0.6198382779626607,1.8567085266113281
0.6198234712519686,1.8573276996612549
0.6198098339137212,1.8585851192474365
0.6197950445286835,1.859220266342163
0.6197814246578366,1.8604564666748047
0.6197666525651278,1.8610680103302002
0.6197530501277619,1.8623082637786865
0.6197382952941429,1.8629069328308105
0.6197247102564274,1.8641502857208252
0.6197099726487465,1.864750623703003
0.6196964049769395,1.8660001754760742
0.6196816845621304,1.8666362762451172
0.6196681342225779,1.8679225444793701
0.619653430967661,1.86860990524292
0.6196398979267974,1.8698925971984863
0.6196252117988785,1.8705508708953857
0.6196116960232255,1.8717796802520752
0.6195970269894963,1.8724160194396973
0.6195835284456628,1.8736627101898193
0.6195688764733999,1.8743078708648682
0.6195553951280823,1.875546932220459
0.6195407601846471,1.8761699199676514
0.6195272960046286,1.8774213790893555
0.6195126780574673,1.878021001815796
0.6194992310096177,1.8793001174926758
0.6194846300262608,1.8799307346343994
0.6194712000775358,1.8811519145965576
0.619456616025598,1.8817713260650635
0.6194432031430396,1.883016586303711
0.6194286359902194,1.883636474609375
0.6194152401409552,1.8848488330841064
0.6194006898550347,1.8855340480804443
0.6193873110062774,1.886744737625122
0.6193727775551221,1.8873891830444336
0.6193594156741701,1.8887038230895996
0.6193448990257283,1.8893811702728271
0.6193315540799647,1.8906283378601074
0.6193170542022675,1.8912737369537354
0.6193037261591599,1.8925018310546875
0.619289243020321,1.8931407928466797
0.6192759318474211,1.894374132156372
0.6192614654156366,1.8949823379516602
0.6192481710805807,1.896224021911621
0.6192337213241284,1.8968360424041748
0.6192204437946361,1.8980801105499268
0.6192060106818755,1.8987228870391846
0.6191927499257504,1.8999738693237305
0.6191783334251226,1.900625228881836
0.6191650894102508,1.9019379615783691
0.6191506894902782,1.9025943279266357
0.6191374621846296,1.903824806213379
0.6191230788139153,1.9044780731201172
0.6191098681855419,1.9057254791259766
0.6190955013327697,1.9063770771026611
0.6190823073498065,1.9076180458068848
0.6190679569837406,1.9082889556884766
0.6190547796144045,1.9095425605773926
0.6190404457038892,1.9101827144622803
0.6190272849164787,1.9114220142364502
0.6190129674304387,1.9120235443115234
0.6189998231933346,1.913238525390625
0.6189855221007733,1.9138572216033936
0.6189723943824375,1.9150915145874023
0.6189581096524387,1.9157114028930664
0.6189449984214139,1.9169487953186035
0.6189307300231401,1.917618751525879
0.6189176352480503,1.918886423110962
0.6189033831507428,1.919548511505127
0.6188903048002928,1.920790672302246
0.6188760689732714,1.9214751720428467
0.618863007016246,1.9227111339569092
0.6188487874289093,1.9233524799346924
0.6188357418341734,1.9246001243591309
0.6188215384559979,1.9252400398254395
0.6188085091924964,1.9264919757843018
0.6187943219930366,1.9271295070648193
0.6187813090297939,1.9283976554870605
0.6187671379786819,1.9290258884429932
0.6187541412848018,1.930285930633545
0.618739986351747,1.9309041500091553
0.6187270058964124,1.9321153163909912
0.6187128670512015,1.9327590465545654
0.6186999028036742,1.9340100288391113
0.6186857800161707,1.934645652770996
0.618672831945791,1.9358768463134766
0.6186587251859351,1.9365246295928955
0.6186457932621217,1.9378290176391602
0.61863170249993,1.9384872913360596
0.6186187866921796,1.939743995666504
0.618604711897745,1.940399169921875
0.6185918121756321,1.9416685104370117
0.6185777533191236,1.942319393157959
0.6185648696523003,1.9435629844665527
0.618550826703962,1.9442017078399658
0.618537959062158,1.9454560279846191
0.61852393199231,1.9460859298706055
0.6185110803453322,1.9473435878753662
0.6184970691243695,1.9479522705078125
0.6184842334421009,1.9491984844207764
0.6184702380404938,1.9498543739318848
0.618457418292895,1.951094627380371
0.6184434386811882,1.951735019683838
0.6184306348382954,1.952939748764038
0.6184166709871085,1.9536187648773193
0.6184038830190344,1.9548330307006836
0.618389934899061,1.955505132675171
0.6183771627759943,1.9567091464996338
0.618363230358002,1.9573769569396973
0.6183504740502067,1.9586257934570312
0.6183365573050373,1.9592740535736084
0.6183238167828529,1.960496187210083
0.6183099156814215,1.9611077308654785
0.6182971909152629,1.9623546600341797
0.6182833054285578,1.962953805923462
0.6182705963889148,1.9641942977905273
0.6182567264879978,1.964796781539917
0.6182440331454347,1.9660148620605469
0.61823017880144,1.9666614532470703
0.6182175011265959,1.9678893089294434
0.6182036623107309,1.968564510345459
0.6181910002743188,1.9698035717010498
0.618177176957863,1.9704444408416748
0.6181645305306701,1.9716718196868896
0.6181507226849752,1.9723153114318848
0.6181380918378625,1.9735407829284668
0.6181242994343522,1.9741835594177246
0.618111684138254,1.9754211902618408
0.6180979071484242,1.9760727882385254
0.6180853073743481,1.9772961139678955
0.6180715457697656,1.9779634475708008
0.6180589614887927,1.9792020320892334
0.618045215241096,1.9798369407653809
0.6180326464243799,1.9810256958007812
0.6180189155052783,1.9817042350769043
0.6180063621240451,1.9829387664794922
0.6179926465053193,1.983591079711914
0.6179801085308679,1.9847955703735352
0.6179664081843687,1.9854764938354492
0.6179538855880697,1.9867963790893555
0.6179402004857184,1.987422227859497
0.6179276932390149,1.9886744022369385
0.6179140233528033,1.9893174171447754
0.6179015314272094,1.9905881881713867
0.617887876729199,1.9912309646606445
0.617875400096301,1.9924495220184326
0.6178617605586233,1.9930765628814697
0.6178492991900784,1.9943177700042725
0.617835674784934,1.9949166774749756
0.6178232286524705,1.9961411952972412
0.6178096193521299,1.9967577457427979
0.6177971884275468,1.9979968070983887
0.6177835942043494,1.998633861541748
0.6177711784595167,1.9999620914459229
0.6177575992858705,2.000612735748291
0.617745198692728,2.001856565475464
0.6177316345411104,2.0024971961975098
0.6177192490716685,2.003756523132324
0.6177056999146245,2.004429340362549
0.6176933295409638,2.0056798458099365
0.6176797953511073,2.0063087940216064
0.617667440045377,2.007533550262451
0.61765392079539,2.0081799030303955
0.61764158052981,2.0094211101531982
0.6176280761924418,2.010066270828247
0.6176157509393005,2.0113015174865723
0.6176022614873687,2.0118978023529053
0.6175899512190245,2.013113021850586
0.6175764766254133,2.0137393474578857
0.6175641813142925,2.0149588584899902
0.6175507215519541,2.015596628189087
0.617538441170552,2.016826629638672
0.6175249962125053,2.0174996852874756
0.6175127307333858,2.018770217895508
0.6174993005527165,2.0194242000579834
0.6174870499485113,2.020644426345825
0.6174736345183717,2.021280288696289
0.6174613987617811,2.0226047039031982
0.61744799805539,2.0232465267181396
0.6174357771191817,2.0244812965393066
0.6174223911098237,2.025120258331299
0.6174101849668332,2.026416540145874
0.6173968136278594,2.0270161628723145
0.6173846222509894,2.0282533168792725
0.6173712655558163,2.028846263885498
0.6173590889180368,2.030097007751465
0.6173457468401466,2.0307157039642334
0.6173335849144946,2.0319716930389404
0.6173202574274351,2.0326340198516846
0.6173081101870141,2.033923625946045
0.6172947972643978,2.0346004962921143
0.6172826646823782,2.0358524322509766
0.6172693662978832,2.0365307331085205
0.6172572483475015,2.037799596786499
0.6172439644748698,2.038496732711792
0.6172318611294291,2.0397541522979736
0.6172185917424681,2.0404372215270996
0.6172065029753365,2.0416953563690186
0.6171932480479176,2.0423386096954346
0.6171811738325301,2.043574094772339
0.6171679333385889,2.044212818145752
0.6171558736484454,2.0454494953155518
0.6171426475619815,2.0460636615753174
0.6171306023706468,2.0473015308380127
0.6171173906657239,2.047895908355713
0.6171053599468288,2.049152374267578
0.6170921625975737,2.049811363220215
0.6170801463248136,2.051063299179077
0.6170669633054167,2.051698923110962
0.6170549614525516,2.0529160499572754
0.6170417927372664,2.0535888671875
0.617029805278121,2.0548079013824463
0.6170166508412644,2.0554697513580322
0.6170046777497276,2.0567007064819336
0.6169915375656787,2.0573418140411377
0.6169795788157038,2.05863356590271
0.616966452858905,2.059277296066284
0.6169545084245087,2.060514211654663
0.6169413966694645,2.0611448287963867
0.616929466524728,2.0623722076416016
0.6169163689460049,2.0629701614379883
0.6169044530650724,2.064204216003418
0.6168913696372994,2.064804792404175
0.6168794679943788,2.066046714782715
0.6168663986922464,2.0666849613189697
0.6168545112616083,2.0679023265838623
0.616841456059869,2.068572998046875
0.6168295828158475,2.0698320865631104
0.6168165416893149,2.07047963142395
0.6168046826063066,2.0716922283172607
0.6167916555298562,2.0723319053649902
0.6167798105823206,2.0735714435577393
0.6167667975308881,2.07420015335083
0.6167549666933466,2.0754404067993164
0.6167419676419299,2.0760374069213867
0.6167301508889662,2.077282190322876
0.6167171658126228,2.077906608581543
0.616705363118883,2.0791656970977783
0.6166923919927316,2.079810619354248
0.6166806033329233,2.081036329269409
0.6166676461321426,2.081674337387085
0.6166558714810352,2.0830087661743164
0.6166429281808645,2.0836760997772217
0.6166311675132888,2.084899425506592
0.616618238089027,2.0855722427368164
0.6166064913798751,2.0867910385131836
0.6165935758068813,2.0874249935150146
0.6165818430311062,2.088676691055298
0.6165689412847988,2.0893173217773438
0.6165572224174147,2.0905838012695312
0.6165443344732718,2.0912137031555176
0.6165326294893538,2.0924336910247803
0.6165197553229127,2.093039035797119
0.6165080641975955,2.094277858734131
0.6164952037844528,2.0948774814605713
0.6164835264929323,2.0961220264434814
0.6164706798087433,2.096745491027832
0.6164590163262753,2.0979866981506348
0.6164461833467539,2.0986411571502686
0.6164345336486543,2.0998640060424805
0.6164217143495737,2.1005325317382812
0.6164100784112179,2.1017744541168213
0.6163972727684088,2.1024277210235596
0.616385650565232,2.1036715507507324
0.6163728585545841,2.1043097972869873
0.6163612500620811,2.105541944503784
0.6163484716595415,2.1061675548553467
0.6163368768532661,2.1074159145355225
0.6163241120348403,2.108009099960327
0.6163125308904053,2.109267234802246
0.6162997796321563,2.1099061965942383
0.6162882121252337,2.11118745803833
0.6162754744032819,2.1117939949035645
0.6162639205096023,2.1130571365356445
0.6162511963001257,2.11369252204895
0.6162396559954783,2.114964485168457
0.6162269452747118,2.115610122680664
0.6162154185349441,2.116835594177246
0.6162027212791797,2.117509126663208
0.6161912080801973,2.1187381744384766
0.6161785242657843,2.1193885803222656
0.616167024583551,2.1206014156341553
0.6161543541868946,2.1212360858917236
0.6161428679974319,2.122486114501953
0.6161302109949943,2.1231110095977783
0.6161187382743817,2.1243457794189453
0.6161060946426813,2.1249427795410156
0.6160946353670552,2.1261820793151855
0.6160820050826668,2.1267740726470947
0.6160705592282215,2.1280107498168945
0.6160579422677754,2.128648042678833
0.616046509810762,2.1298954486846924
0.6160339061509448,2.1305441856384277
0.6160224870676714,2.1318588256835938
0.6160098966852252,2.132512092590332
0.615998490952057,2.1337437629699707
0.6159859138237791,2.134373426437378
0.6159745214171378,2.135673999786377
0.6159619575198813,2.136338949203491
0.6159505784162448,2.1376569271087646
0.6159380277269176,2.138317346572876
0.6159266619028207,2.1395554542541504
0.615914124398386,2.140187978744507
0.615902771830419,2.1414146423339844
0.6158902474878946,2.1420698165893555
0.6158789081527041,2.143285036087036
0.6158663969491628,2.143874406814575
0.6158550708234509,2.14508318901062
0.6158425727360197,2.145714282989502
0.6158312597965446,2.1469333171844482
0.615818774802405,2.147569179534912
0.61580747502598,2.148817539215088
0.6157950031023675,2.149501085281372
0.6157837164658615,2.150775671005249
0.6157712575900657,2.151399612426758
0.6157599840704024,2.152618885040283
0.6157475382197671,2.1532483100891113
0.6157362777939254,2.154538631439209
0.6157238449458475,2.155165672302246
0.6157125975908612,2.15639591217041
0.6157001777227917,2.157026529312134
0.6156889434157488,2.1582560539245605
0.6156765365051919,2.15885853767395
0.6156653152232352,2.1601009368896484
0.6156529212477483,2.160715103149414
0.6156417129680751,2.1619677543640137
0.6156293319052685,2.1626174449920654
0.6156181366051301,2.1638529300689697
0.6156057684326672,2.164503812789917
0.6155945860893686,2.1657447814941406
0.6155822307849658,2.1663777828216553
0.6155710613758663,2.1676270961761475
0.6155587189172921,2.168273448944092
0.6155475624198044,2.169530153274536
0.6155352327848801,2.170172929763794
0.6155240891764704,2.1714277267456055
0.6155117723430696,2.1720473766326904
0.6155006416012577,2.1732747554779053
0.6154883375473059,2.173895835876465
0.6154772196496647,2.1751415729522705
0.6154649283531396,2.175741195678711
0.6154538232772948,2.1769580841064453
0.6154415447162257,2.177612066268921
0.6154304524398563,2.178868293762207
0.6154181865923247,2.179518222808838
0.615407107093162,2.1808419227600098
0.6153948539373003,2.181504964828491
0.6153837871931287,2.1827354431152344
0.6153715467071208,2.183351993560791
0.6153604926957766,2.184588670730591
0.6153482648578582,2.185230016708374
0.6153372235572303,2.1864752769470215
0.6153250083456875,2.1870861053466797
0.6153139797337167,2.1883323192596436
0.6153017771268867,2.188929557800293
0.615290761181566,2.1901702880859375
0.6152785711578371,2.190772771835327
0.615267567857211,2.1920154094696045
0.6152553903950216,2.192636728286743
0.6152443997171868,2.193882465362549
0.615232234795026,2.194530725479126
0.61522125671813,2.195751190185547
0.6152091043145377,2.1963953971862793
0.6151981388167796,2.1976277828216553
0.6151859989103451,2.1982741355895996
0.6151750459699757,2.199509859085083
0.6151629185393388,2.2001543045043945
0.6151519781346592,2.2013938426971436
0.6151398631585093,2.2020132541656494
0.615128935267872,2.203270196914673
0.6151168327249489,2.2038676738739014
0.6151059173267569,2.2050838470458984
0.6150938271958489,2.2057137489318848
0.6150829242685562,2.2069642543792725
0.6150708465285017,2.2076122760772705
0.6150599560506121,2.20884108543396
0.6150478906802994,2.2095248699188232
0.6150370126303674,2.2107491493225098
0.615024959608733,2.2114007472991943
0.6150140939653631,2.212611198425293
0.615002053271393,2.2132480144500732
0.61499120001324,2.2144832611083984
0.6149791716259688,2.2151002883911133
0.6149683307317371,2.2163467407226562
0.6149563146302482,2.2169628143310547
0.6149454860786921,2.218204975128174
0.6149334822421179,2.2188799381256104
0.6149226660120409,2.2200605869293213
0.6149106744195619,2.220686674118042
0.6148998704898174,2.2219457626342773
0.6148878911206623,2.2226152420043945
0.6148770994701529,2.223874568939209
0.6148651323035985,2.22452974319458
0.6148543529112758,2.2257537841796875
0.6148423979266473,2.2263975143432617
0.6148316307715119,2.2276451587677
0.6148196879481824,2.2283012866973877
0.6148089330092837,2.229627847671509
0.6147970023266737,2.230259895324707
0.61478625958311,2.2315125465393066
0.614774341020688,2.2321338653564453
0.6147636104516059,2.2333688735961914
0.6147517039888876,2.233978033065796
0.6147409855734824,2.235222101211548
0.614729091190031,2.235826253890991
0.6147183849075464,2.237049102783203
0.6147065025829718,2.2377068996429443
0.6146958084126993,2.2389535903930664
0.6146839381266593,2.2396135330200195
0.6146732560479383,2.2408225536346436
0.6146613977801374,2.2414839267730713
0.6146507277723557,2.2428150177001953
0.6146388815025445,2.2434680461883545
0.6146282235451375,2.244668960571289
0.614616389253114,2.2453176975250244
0.6146057433255642,2.2465875148773193
0.6145939209911726,2.2472212314605713
0.6145832870730105,2.2484638690948486
0.6145714766761416,2.249084949493408
0.6145608547469447,2.2503323554992676
0.6145490562675355,2.250929117202759
0.6145384463069287,2.2521767616271973
0.6145266597249622,2.2527806758880615
0.6145160617126171,2.254028081893921
0.6145042870081223,2.2546422481536865
0.614493700923758,2.25585675239563
0.6144819380768098,2.256518840789795
0.6144713639001916,2.257737874984741
0.6144596128909107,2.258410692214966
0.6144490506018506,2.2596447467803955
0.6144373114104033,2.260293483734131
0.6144267609887604,2.2615435123443604
0.614415033595358,2.2621712684631348
0.6144044950210371,2.263418674468994
0.6143927794059368,2.2640371322631836
0.6143822526588893,2.2653732299804688
0.6143705488023935,2.265993595123291
0.6143600338626165,2.2672371864318848
0.6143483417450722,2.2678372859954834
0.6143378385926095,2.269120931625366
0.6143261581944092,2.2698049545288086
0.6143156668093495,2.271047592163086
0.6143039981109301,2.271698236465454
0.6142935184734083,2.2729711532592773
0.6142818614552517,2.273644208908081
0.6142713935454484,2.2749059200286865
0.6142597481880805,2.2755825519561768
0.6142492919862218,2.2768330574035645
0.6142376582702134,2.2774999141693115
0.6142272137565704,2.2788166999816895
0.6142155916625368,2.279468059539795
0.6142051588174258,2.280758857727051
0.6141935483260258,2.281431198120117
0.6141831271298084,2.2827117443084717
0.6141715282217455,2.2833566665649414
0.6141611186548278,2.284597635269165
0.6141495313108489,2.285231113433838
0.6141391333536824,2.286470413208008
0.6141275575545787,2.287095069885254
0.614117171187659,2.2883448600769043
0.6141056069142652,2.288949728012085
0.6140952321181326,2.290186643600464
0.6140836793513266,2.2907843589782715
0.614073316106566,2.292020797729492
0.6140617748272696,2.2926557064056396
0.61405142311451,2.2939207553863525
0.6140398933036881,2.2945656776428223
0.6140295531036029,2.295780897140503
0.6140180347422634,2.2964236736297607
0.6140077060355698,2.297656297683716
0.6139961991047639,2.298322916030884
0.613985881872223,2.2995827198028564
0.6139743863530448,2.3002164363861084
0.6139640805754614,2.301457643508911
0.6139525964490478,2.302079916000366
0.6139423021072706,2.3033337593078613
0.613930829354801,2.3039355278015137
0.6139205464297223,2.3051445484161377
0.6139090850324189,2.3057687282562256
0.6138988135049741,2.3070015907287598
0.6138873634441016,2.3076364994049072
0.6138771032952696,2.308889865875244
0.6138656645521346,2.30956768989563
0.6138554157629371,2.3107922077178955
0.6138439883188891,2.3114256858825684
0.6138337508703912,2.3126320838928223
0.6138223347068211,2.3132574558258057
0.613812108580131,2.3144948482513428
0.6138007036784721,2.315114974975586
0.6137904888547403,2.3163397312164307
0.6137790951964673,2.3169314861297607
0.6137688916568874,2.318195343017578
0.6137575092235174,2.318798065185547
0.613747316949325,2.320039749145508
0.6137359457224161,2.320659637451172
0.6137257646948899,2.3219168186187744
0.613714404656042,2.3225626945495605
0.6137042348565028,2.32377552986145
0.6136928859873569,2.3244240283966064
0.6136827273971672,2.3257393836975098
0.6136713896794062,2.326383113861084
0.613661242279971,2.3276169300079346
0.6136499156953182,2.3282642364501953
0.6136397794680847,2.3295693397521973
0.6136284639983048,2.3302149772644043
0.6136183389247616,2.3314623832702637
0.61360703455166,2.3320863246917725
0.6135969206133375,2.3333022594451904
0.6135856273187608,2.333972215652466
0.6135755244972311,2.335153579711914
0.6135642422630663,2.3357760906219482
0.6135541505399428,2.3369882106781006
0.6135428793481172,2.337658405303955
0.6135327987050548,2.3388867378234863
0.613521538537537,2.339541435241699
0.6135114689562318,2.3407645225524902
0.6135002197950298,2.341433525085449
0.6134901612572191,2.342721462249756
0.6134789230843816,2.3433518409729004
0.6134688755718439,2.3445796966552734
0.6134576483694596,2.345216751098633
0.6134476118640136,2.3464887142181396
0.6134363956142113,2.3471198081970215
0.6134263700977175,2.3483710289001465
0.6134151647826654,2.348961591720581
0.6134051502370244,2.3502132892608643
0.6133939558389313,2.350816249847412
0.6133839522460838,2.3520212173461914
0.6133727687471978,2.3526525497436523
0.6133627760891256,2.353936195373535
0.6133516034717342,2.3545877933502197
0.6133416217304595,2.3557851314544678
0.6133304599768896,2.3564765453338623
0.6133204891344745,2.3577029705047607
0.6133093382270924,2.358349323272705
0.613299378265639,2.359605073928833
0.6132882381868507,2.360247850418091
0.6132782890885011,2.3614649772644043
0.6132671598207514,2.3620898723602295
0.6132572215676878,2.3633220195770264
0.6132461030934601,2.363917112350464
0.6132361756679044,2.3651387691497803
0.6132250679697214,2.365762948989868
0.6132151513539355,2.3670270442962646
0.6132040544143584,2.3676645755767822
0.6131941485906429,2.368936777114868
0.6131830623922722,2.369617462158203
0.6131731673429679,2.3708369731903076
0.6131620918684418,2.3714845180511475
0.6131522075759285,2.372668981552124
0.6131411428079244,2.3733084201812744
0.613131269254621,2.374648094177246
0.6131202151758544,2.375295639038086
0.6131103523442191,2.376497745513916
0.6130993089374436,2.3771090507507324
0.6130894568099736,2.3783981800079346
0.613078424057981,2.379051446914673
0.6130685826172123,2.3803155422210693
0.6130575605028327,2.380937337875366
0.61304772973134,2.3822014331817627
0.6130367182374412,2.3828022480010986
0.6130268981178378,2.3840296268463135
0.6130158972273254,2.3846585750579834
0.6130060877422638,2.385946750640869
0.6129950974380811,2.3865928649902344
0.6129852985702515,2.387873411178589
0.6129743188353796,2.388521194458008
0.6129645305675108,2.389756917953491
0.6129535613849681,2.3903908729553223
0.6129437836998274,2.3916263580322266
0.6129328250526698,2.392259359359741
0.6129230579330621,2.393486499786377
0.6129121098043829,2.3941123485565186
0.6129023532331517,2.395336866378784
0.6128914156060813,2.395932197570801
0.6128816695661073,2.3971452713012695
0.6128707424238135,2.397768497467041
0.6128610068980158,2.3990936279296875
0.6128500902237028,2.3997557163238525
0.6128403651950385,2.4010093212127686
0.6128294589719476,2.4016642570495605
0.6128197444234104,2.4028825759887695
0.6128088486348201,2.4035301208496094
0.6127991445494422,2.404744863510132
0.6127882591786672,2.405405282974243
0.6127785655395176,2.4066410064697266
0.6127676905699094,2.407278537750244
0.6127580073600943,2.4085047245025635
0.6127471427750412,2.409121513366699
0.6127374699777047,2.4104113578796387
0.6127266157606305,2.411022901535034
0.6127169533589532,2.4122633934020996
0.6127061094933187,2.412869691848755
0.6126964574705184,2.414182424545288
0.6126856239398207,2.414797306060791
0.6126759822791518,2.4160687923431396
0.6126651590669238,2.4167046546936035
0.6126555277516778,2.417938470840454
0.6126447148414882,2.4185993671417236
0.6126350938549932,2.419848680496216
0.6126242912304467,2.42049241065979
0.6126146805560674,2.4217991828918457
0.6126038882008049,2.422441005706787
0.6125942878219424,2.423760175704956
0.61258350571964,2.4243991374969482
0.6125739156197318,2.425642490386963
0.6125631437541015,2.4262866973876953
0.6125535639166213,2.427539587020874
0.6125428022714104,2.4281797409057617
0.6125332326798685,2.4294276237487793
0.6125224812388597,2.4300618171691895
0.6125129218768017,2.4312973022460938
0.6125021806238135,2.4318881034851074
0.6124926314748217,2.4330835342407227
0.6124819003937069,2.4337360858917236
0.6124723614413993,2.434969425201416
0.6124616405160463,2.435601234436035
0.6124521117440765,2.4368178844451904
0.6124414009584088,2.4375007152557373
0.6124318823504664,2.438735246658325
0.6124211816884424,2.4393856525421143
0.6124116732282522,2.440621852874756
0.6124009826738649,2.4412472248077393
0.6123914843451873,2.4424827098846436
0.6123808038824646,2.4430947303771973
0.6123713156690955,2.4443492889404297
0.6123606452821002,2.4449446201324463
0.6123511671678709,2.44619083404541
0.6123405068406996,2.4467976093292236
0.6123310388094763,2.448033571243286
0.6123203885262608,2.4486920833587646
0.6123109305619451,2.4499289989471436
0.6123002903068511,2.450578212738037
0.612290842393379,2.4518139362335205
0.6122802121506069,2.4524693489074707
0.6122707742719503,2.4537434577941895
0.6122601540257339,2.454373359680176
0.6122507261658988,2.4556832313537598
0.6122401159005066,2.4563395977020264
0.6122306980435341,2.45758056640625
0.6122200977432687,2.458230495452881
0.6122106898732338,2.4594762325286865
0.6122000995224312,2.460125207901001
0.6121907016234445,2.461344003677368
0.6121801212064744,2.461970806121826
0.6121707332626803,2.463214874267578
0.6121601627639466,2.4638121128082275
0.612150784759524,2.465031147003174
0.612140224163464,2.4656622409820557
0.6121308560826257,2.46687912940979
0.6121203053737104,2.467526912689209
0.612110947200704,2.468759775161743
0.6121004063634374,2.4694271087646484
0.612091058082544,2.470665454864502
0.6120805271014638,2.4713051319122314
0.6120711886969988,2.4726035594940186
0.6120606675566758,2.4732491970062256
0.6120513390129884,2.474522352218628
0.6120408276980265,2.4751434326171875
0.6120315089994997,2.4763669967651367
0.612021007494536,2.4769561290740967
0.6120116986255862,2.4782447814941406
0.6120012069152909,2.4788458347320557
0.6119919078603686,2.480078935623169
0.6119814259294445,2.4807095527648926
0.6119721366730334,2.4819366931915283
0.6119616645062163,2.4825949668884277
0.6119523850328337,2.483859062194824
0.6119419226148919,2.484510660171509
0.6119326529090882,2.4859063625335693
0.6119222002248228,2.486567258834839
0.6119129402711818,2.4878318309783936
0.6119024973054263,2.4884791374206543
0.6118932470885652,2.489731550216675
0.6118828138261856,2.490373134613037
0.6118735733307541,2.491614580154419
0.6118631497566491,2.492239475250244
0.6118539189673302,2.493481397628784
0.6118435050664303,2.4941136837005615
0.6118342839679399,2.495340347290039
0.6118238797252079,2.4959306716918945
0.6118146683022947,2.497135877609253
0.6118042737027256,2.497760534286499
0.6117950719401707,2.4990031719207764
0.6117846869687916,2.499660015106201
0.6117754948514094,2.500866413116455
0.611765119493279,2.5015227794647217
0.6117559370059155,2.5027451515197754
0.6117455712461248,2.503368616104126
0.6117363983736593,2.5045855045318604
0.6117260421973307,2.5052237510681152
0.6117168789246742,2.5064585208892822
0.6117065323169618,2.507073163986206
0.6116973786290583,2.5083746910095215
0.6116870415751477,2.5089805126190186
0.6116778974569727,2.5102226734161377
0.6116675699420816,2.5108182430267334
0.6116584353786427,2.5120298862457275
0.6116481173880195,2.5126564502716064
0.6116389923643569,2.5138702392578125
0.6116286838832817,2.5145103931427
0.6116195683844672,2.5157432556152344
0.6116092693982511,2.5163819789886475
0.6116001634093879,2.5176076889038086
0.6115898739033737,2.5182814598083496
0.6115807774095977,2.5195233821868896
0.6115704973691583,2.5201919078826904
0.6115614103556364,2.5215134620666504
0.6115511397661767,2.522132158279419
0.6115420622181073,2.5234029293060303
0.6115318010650628,2.524005889892578
0.6115227329676761,2.5252323150634766
0.6115124812365129,2.5258562564849854
0.6115034225750706,2.5270848274230957
0.6114931802512857,2.527724266052246
0.6114841310110806,2.528952121734619
0.6114738980802017,2.5296285152435303
0.6114648582465579,2.5308547019958496
0.6114546346941431,2.5315001010894775
0.6114456042524159,2.5327110290527344
0.6114353900640542,2.533371925354004
0.6114263689996299,2.5346145629882812
0.6114161641609406,2.5352489948272705
0.6114071524592364,2.5364692211151123
0.6113969569558687,2.5370914936065674
0.6113879546023334,2.5383527278900146
0.6113777684199672,2.538989543914795
0.6113687754000794,2.5402722358703613
0.6113585985244246,2.540919542312622
0.6113496148236943,2.542210340499878
0.6113394472404914,2.542837619781494
0.6113304728444591,2.5441055297851562
0.611320314539478,2.5447328090667725
0.6113113494337147,2.546006441116333
0.6113012003927554,2.546661138534546
0.6112922445628628,2.5479156970977783
0.6112821047717552,2.548574447631836
0.6112731582033653,2.549870252609253
0.6112630276479692,2.5505127906799316
0.6112540903267445,2.5517470836639404
0.6112439689929492,2.5523879528045654
0.6112350409045824,2.5536081790924072
0.6112249287783068,2.5542423725128174
0.6112160099085203,2.5554816722869873
0.6112059069757135,2.5560855865478516
0.6111969973102604,2.557324171066284
0.6111869035569001,2.557981014251709
0.6111780030815634,2.5592353343963623
0.6111679184936573,2.5598762035369873
0.6111590271942497,2.561079978942871
0.6111489517578345,2.5617165565490723
0.6111400696201991,2.5629594326019287
0.6111300033213404,2.563603639602661
0.6111211303313495,2.564826488494873
0.6111110731561428,2.5655081272125244
0.6111022092996987,2.566761016845703
0.6110921612342681,2.56740140914917
0.6110833064973027,2.56862473487854
0.6110732675278016,2.5692670345306396
0.6110644218962762,2.570530414581299
0.6110543920088869,2.571168899536133
0.6110455554687922,2.5724008083343506
0.6110355346497255,2.5730106830596924
0.6110267071870822,2.5742568969726562
0.611016695422578,2.57485294342041
0.6110078770234352,2.576082944869995
0.610997874299762,2.576695680618286
0.6109890649501991,2.577948808670044
0.6109790712536541,2.578618049621582
0.6109702709397785,2.5798842906951904
0.6109602862566875,2.5805301666259766
0.6109514949646365,2.5817463397979736
0.6109415192813535,2.5824081897735596
0.6109327369972932,2.5836427211761475
0.6109227703002008,2.584289073944092
0.6109139970103261,2.5855369567871094
0.6109040392858355,2.5861620903015137
0.6108952749763703,2.5874152183532715
0.6108853262109203,2.58803391456604
0.6108765708681172,2.589276075363159
0.6108666310481753,2.5899300575256348
0.6108578846583156,2.591160774230957
0.6108479537703773,2.5917623043060303
0.6108392163197709,2.5929784774780273
0.6108292943503596,2.593618631362915
0.6108205658253453,2.594836473464966
0.6108106527610124,2.5954880714416504
0.6108019331479568,2.5966989994049072
0.6107920289752818,2.5973875522613525
0.6107833182605806,2.598635196685791
0.6107734229661704,2.599294662475586
0.6107647211362471,2.600553035736084
0.6107548347067367,2.601209878921509
0.6107461417480435,2.6024839878082275
0.6107362641700954,2.603100061416626
0.6107275800691123,2.60433292388916
0.6107177113294168,2.6049587726593018
0.6107090360726518,2.606215000152588
0.6106991761579263,2.606867790222168
0.6106905097319161,2.608179807662964
0.6106806586289061,2.608846426010132
0.6106720010202146,2.610117197036743
0.6106621587156922,2.610766887664795
0.6106535099109117,2.6119959354400635
0.6106436763916767,2.612640142440796
0.6106350363774273,2.613877296447754
0.610625211630307,2.6145222187042236
0.6106165803932363,2.615736246109009
0.6106067644050848,2.6163806915283203
0.610598141931868,2.617692708969116
0.6105883346895664,2.6183643341064453
0.6105797209669064,2.6196494102478027
0.6105699224573633,2.620285749435425
0.6105613174719908,2.6215600967407227
0.6105515276821414,2.6222176551818848
0.6105429314208142,2.6234612464904785
0.6105331503376206,2.6240806579589844
0.610524562787124,2.6253018379211426
0.6105147903975751,2.6259195804595947
0.6105062115447217,2.6271514892578125
0.6104964478358333,2.6277430057525635
0.610487877667463,2.6290109157562256
0.6104781226262777,2.6297080516815186
0.6104695611292575,2.6309332847595215
0.6104598147428439,2.6315736770629883
0.610451261904068,2.632798433303833
0.6104415241595218,2.633457660675049
0.6104329799659112,2.6346914768218994
0.6104232508503546,2.6353273391723633
0.6104147152888574,2.636549949645996
0.6104049947894387,2.637174606323242
0.6103964678470298,2.6384201049804688
0.6103867559509237,2.6390206813812256
0.6103782376146051,2.6402859687805176
0.6103685343090126,2.640882730484009
0.6103600245658127,2.6421115398406982
0.6103503298379612,2.642728328704834
0.6103418286749351,2.6439361572265625
0.6103321425120778,2.6445860862731934
0.6103236499163076,2.6458208560943604
0.6103139723057238,2.6464672088623047
0.6103054882643177,2.647773027420044
0.610295819193313,2.6484575271606445
0.6102873436934058,2.6497418880462646
0.6102776831493113,2.650402545928955
0.6102692161780644,2.6516170501708984
0.6102595641482375,2.652254343032837
0.6102511056928384,2.6534781455993652
0.6102414621646617,2.654103994369507
0.6102330122123242,2.655320405960083
0.6102233771732067,2.655909538269043
0.6102149357111709,2.6571314334869385
0.6102053091485469,2.657750368118286
0.6101968761640789,2.65899658203125
0.6101872580654084,2.6596479415893555
0.6101788335458006,2.660841703414917
0.6101692238985689,2.661470890045166
0.6101608078311395,2.6627309322357178
0.6101512066228575,2.663370370864868
0.6101427989949505,2.6645896434783936
0.6101332062131548,2.665236711502075
0.6101248070121403,2.6665706634521484
0.6101152226443923,2.667208671569824
0.6101068318576663,2.668466091156006
0.6100972558915533,2.66910457611084
0.6100888735065368,2.670363187789917
0.6100793059296707,2.6709864139556885
0.6100709319338115,2.67226505279541
0.6100613727338297,2.672861337661743
0.6100530071146003,2.674168586730957
0.610043456279165,2.674774646759033
0.6100350990240638,2.6760244369506836
0.6100255565408624,2.676658868789673
0.6100172076374133,2.6778883934020996
0.6100076734941581,2.6785635948181152
0.6099993329299103,2.679806709289551
0.6099898071143387,2.6804726123809814
0.6099814748768664,2.6817526817321777
0.6099719573767401,2.6823887825012207
0.6099636334536437,2.6836633682250977
0.6099541242567498,2.6843159198760986
0.6099458086356536,2.6855578422546387
0.6099363077298032,2.6862142086029053
0.6099280003983581,2.6874732971191406
0.6099185077713876,2.688091516494751
0.6099102087172683,2.6893091201782227
0.6099007243570382,2.689948081970215
0.6098924335679453,2.6911981105804443
0.6098829574623408,2.6918087005615234
0.6098746749259991,2.6930413246154785
0.6098652070629298,2.693708658218384
0.6098569327670895,2.6949329376220703
0.6098474731344894,2.6955859661102295
0.6098392070669257,2.6968157291412354
0.609829755652753,2.6975209712982178
0.6098214978012652,2.698768377304077
0.6098120545935026,2.699451446533203
0.6098038049459154,2.7007195949554443
0.6097943699325692,2.7013766765594482
0.6097861284767314,2.7026376724243164
0.609776701645833,2.7033002376556396
0.609768468369618,2.7045249938964844
0.6097590497092221,2.7051689624786377
0.6097508246005282,2.7064437866210938
0.6097414140987136,2.7070436477661133
0.6097331971454633,2.7082924842834473
0.6097237947903332,2.708887815475464
0.6097155859804732,2.7101778984069824
0.6097061917601544,2.7107934951782227
0.6096979910816559,2.712071418762207
0.6096886049842988,2.7127156257629395
0.6096804124251574,2.713930130004883
0.6096710344389364,2.7145817279815674
0.6096628499871719,2.7159223556518555
0.6096534801002851,2.716581106185913
0.609645303743941,2.717811346054077
0.60963594194461,2.7184484004974365
0.6096277736717544,2.7197468280792236
0.6096184199482247,2.7203853130340576
0.6096102597469493,2.7216274738311768
0.6096009140874898,2.7222986221313477
0.6095927619459104,2.723518133163452
0.6095834243388133,2.7241427898406982
0.6095752802450697,2.725323438644409
0.6095659506786508,2.725990056991577
0.6095578146209066,2.7271957397460938
0.6095484930835048,2.7277863025665283
0.6095403650499472,2.7291300296783447
0.6095310515299249,2.7298078536987305
0.6095229315087651,2.731119155883789
0.609513625994508,2.7317588329315186
0.6095055139739807,2.733039617538452
0.6094962164538972,2.733705759048462
0.6094881124222606,2.734933376312256
0.6094788228847827,2.735581159591675
0.6094707268303188,2.736778736114502
0.6094614452639016,2.7374467849731445
0.6094533571749152,2.7387166023254395
0.6094440835680366,2.739365816116333
0.6094360034328568,2.7405829429626465
0.6094267377740172,2.741241693496704
0.609418665580996,2.742490291595459
0.6094094078587198,2.7431349754333496
0.6094013435962324,2.7444028854370117
0.6093920937990658,2.7449967861175537
0.6093840374555107,2.7462339401245117
0.6093747955720231,2.7468314170837402
0.6093667471358223,2.748119592666626
0.6093575131546056,2.7487404346466064
0.6093494726142038,2.7500269412994385
0.6093402465238729,2.7506532669067383
0.6093322138677378,2.7519969940185547
0.60932299565693,2.752647876739502
0.609314970873553,2.753920793533325
0.6093057605309279,2.7545738220214844
0.6092977436088224,2.7557854652404785
0.6092885411230625,2.7564520835876465
0.6092805320507657,2.757692337036133
0.6092713374105755,2.7583510875701904
0.6092633361766466,2.7595949172973633
0.6092541493707533,2.760244131088257
0.609246155963775,2.761486768722534
0.6092369769809282,2.7621240615844727
0.6092289913895053,2.763357162475586
0.6092198202184763,2.7639946937561035
0.6092118424312366,2.7653160095214844
0.6092026790608197,2.765967845916748
0.6091947090664135,2.7672605514526367
0.6091855534854244,2.7678563594818115
0.6091775912725247,2.7691409587860107
0.6091684434698017,2.769839286804199
0.6091604890271036,2.771127700805664
0.6091513489915068,2.771777391433716
0.6091434023077282,2.773008108139038
0.6091342700281398,2.773678779602051
0.6091263310920209,2.7749135494232178
0.6091172065573448,2.775569438934326
0.6091092753576481,2.7768054008483887
0.6091001585568103,2.7775001525878906
0.6090922350823205,2.778754949569702
0.6090831260042687,2.7794339656829834
0.609075210243793,2.7806618213653564
0.6090661088774966,2.781318187713623
0.6090582008198637,2.782609701156616
0.6090491071543143,2.7832632064819336
0.6090412067883756,2.7845280170440674
0.6090321208125857,2.7851645946502686
0.6090242281272145,2.7863998413085938
0.6090151498302186,2.787034749984741
0.60900726481431,2.788283586502075
0.6089981941851645,2.7888829708099365
0.6089903168276356,2.790133237838745
0.6089812538554177,2.7907402515411377
0.6089733841452076,2.7919960021972656
0.6089643288190164,2.7926442623138428
0.6089564667450859,2.7939517498016357
0.6089474190540416,2.7946019172668457
0.6089395646053736,2.7958874702453613
0.6089305245386178,2.796539545059204
0.6089226777042165,2.7978200912475586
0.6089136452509122,2.7984726428985596
0.6089058060198037,2.7997348308563232
0.6088967811691353,2.800405263900757
0.6088889495303669,2.801668167114258
0.6088799322715395,2.8023035526275635
0.6088721082141806,2.8035521507263184
0.608863098536421,2.8041791915893555
0.608855282049562,2.8054091930389404
0.6088462799421175,2.806018114089966
0.6088384710148709,2.807243585586548
0.6088294764670099,2.807833433151245
0.6088216750885092,2.8090834617614746
0.6088126880895215,2.809760093688965
0.6088048942489211,2.8109803199768066
0.6087959147881173,2.811613082885742
0.6087881284745936,2.812833309173584
0.6087791565413048,2.8134844303131104
0.6087713777440552,2.8147084712982178
0.6087624133276336,2.815323829650879
0.6087546420358766,2.8165640830993652
0.6087456851256949,2.8171815872192383
0.6087379213286701,2.8184218406677246
0.6087289719141222,2.8190271854400635
0.6087212156010905,2.8202812671661377
0.6087122736715905,2.820941925048828
0.6087045248318336,2.8221945762634277
0.6086955903768164,2.8228063583374023
0.608687848999637,2.8241310119628906
0.608678922008558,2.824740409851074
0.6086711880832796,2.826028823852539
0.6086622685456148,2.8266665935516357
0.6086545420615822,2.827920913696289
0.608645629966828,2.8285796642303467
0.6086379109134066,2.829838514328003
0.6086290062510795,2.8304731845855713
0.6086212946176554,2.831705093383789
0.6086123973772927,2.8323283195495605
0.6086046931532726,2.8335824012756348
0.608595803324432,2.8341875076293945
0.6085881064992434,2.835465908050537
0.6085792240715022,2.8360981941223145
0.6085715346345935,2.837308168411255
0.60856265959755,2.8379485607147217
0.6085549775383894,2.8392245769500732
0.6085461098816615,2.83984112739563
0.6085384351897385,2.8410987854003906
0.6085295749029642,2.8417367935180664
0.6085219075677885,2.843017101287842
0.6085130546406262,2.843661308288574
0.6085053946517278,2.844896078109741
0.6084965490738559,2.845573663711548
0.6084888964207851,2.8467860221862793
0.6084800581819015,2.847419023513794
0.6084724128542291,2.8486239910125732
0.6084635819440521,2.8492743968963623
0.6084559439313694,2.8505094051361084
0.6084471203396368,2.851133108139038
0.6084394896315546,2.8523452281951904
0.6084306733480244,2.852933406829834
0.6084230499341741,2.854177951812744
0.6084142409486238,2.854774236679077
0.608406624818657,2.8559954166412354
0.6083978231208839,2.856632947921753
0.6083902142644722,2.857861042022705
0.6083814198442931,2.8585283756256104
0.608373818251128,2.8597571849823
0.6083650310983794,2.8603909015655518
0.6083574367581726,2.8617217540740967
0.6083486568627109,2.8623642921447754
0.6083410697651935,2.8636176586151123
0.6083322971168941,2.8642449378967285
0.6083247172518177,2.8654885292053223
0.608315951840576,2.866122245788574
0.6083083791977117,2.8673768043518066
0.6082996210134418,2.8679845333099365
0.6082920555825805,2.8692266941070557
0.6082833046152166,2.8699002265930176
0.608275746386169,2.871115207672119
0.6082670026256645,2.8717288970947266
0.6082594515882608,2.872960090637207
0.608250715024588,2.8736329078674316
0.6082431711686783,2.874854564666748
0.6082344417918294,2.875490427017212
0.6082269051072828,2.8766791820526123
0.6082181829072685,2.8773434162139893
0.6082106533839744,2.8786072731018066
0.6082019383508249,2.8792569637298584
0.6081944159786917,2.8804643154144287
0.6081857081024563,2.8810555934906006
0.6081781928714122,2.8822968006134033
0.608169492142159,2.8828938007354736
0.608161984042151,2.884122133255005
0.6081532904499677,2.8847382068634033
0.6081457894709629,2.8859779834747314
0.6081371030059554,2.886615753173828
0.6081296091379396,2.88783597946167
0.6081209297902332,2.888495445251465
0.6081134430232116,2.8897483348846436
0.6081047707829504,2.8903861045837402
0.6080972911069475,2.8916192054748535
0.6080886259642946,2.892282724380493
0.6080811533693539,2.8935184478759766
0.6080724953144908,2.8941760063171387
0.608065029790675,2.8953988552093506
0.6080563788138021,2.8959906101226807
0.6080489203511932,2.897209882736206
0.6080402764425294,2.8978354930877686
0.608032825031228,2.899082660675049
0.6080241881810116,2.8997368812561035
0.6080167438111374,2.900963306427002
0.6080081140096243,2.901629686355591
0.6080006766713161,2.9028522968292236
0.6079920539087812,2.9035112857818604
0.6079846235921966,2.904728889465332
0.6079760078589334,2.9053921699523926
0.6079685845542488,2.906621217727661
0.6079599758405692,2.9072484970092773
0.6079525595379796,2.908473014831543
0.607943957834214,2.909139633178711
0.6079365485239335,2.9104714393615723
0.6079279538204303,2.9111082553863525
0.6079205514926916,2.9123759269714355
0.6079119637798178,2.9130001068115234
0.607904568424872,2.9142518043518066
0.6078959876930131,2.9148800373077393
0.6078885993011303,2.9161367416381836
0.6078800255406897,2.9167823791503906
0.6078726441021581,2.918097496032715
0.6078640773035575,2.918745994567871
0.6078567028086843,2.919987678527832
0.6078481429623637,2.920637845993042
0.6078407754014741,2.921868085861206
0.6078322224978915,2.9225096702575684
0.6078248618613293,2.923752784729004
0.6078163158909609,2.924398183822632
0.6078089621690885,2.925642728805542
0.6078004231224281,2.9262900352478027
0.6077930763056261,2.927539348602295
0.6077845441731861,2.9281907081604004
0.6077772042518533,2.9294369220733643
0.6077686790241634,2.9300718307495117
0.6077613459887171,2.9313101768493652
0.6077528276563254,2.931910753250122
0.6077455014972009,2.933130979537964
0.6077369900506732,2.933764696121216
0.6077296707583236,2.935006618499756
0.6077211661882436,2.93565034866333
0.607713853753141,2.936861276626587
0.6077053560501097,2.937554359436035
0.6076980504627437,2.9387872219085693
0.6076895596173804,2.9394590854644775
0.6076822608682587,2.9406893253326416
0.6076737768712002,2.9413371086120605
0.6076664849508484,2.942600727081299
0.607658007792749,2.9432435035705566
0.607650722691711,2.9444756507873535
0.6076422523632428,2.945091962814331
0.60763497407208,2.9463489055633545
0.6076265105639324,2.946955919265747
0.6076192390732242,2.9482154846191406
0.6076107823761044,2.948835849761963
0.6076035176764485,2.950085163116455
0.6075950677810811,2.9507291316986084
0.6075878098630919,2.9519717693328857
0.6075793667602188,2.952617883682251
0.6075721156145296,2.95387864112854
0.6075636792949101,2.9545459747314453
0.6075564349121709,2.955768346786499
0.6075480053665819,2.95639967918396
0.6075407677374615,2.9576408863067627
0.6075323449566967,2.9583067893981934
0.6075251140718803,2.9596376419067383
0.6075166980467513,2.9602856636047363
0.6075094738969422,2.9615375995635986
0.6075010646182775,2.962191343307495
0.6074938471941965,2.9634358882904053
0.6074854446528419,2.9640378952026367
0.6074782339452273,2.9652597904205322
0.6074698381320457,2.9658803939819336
0.6074626341316532,2.9671194553375244
0.6074542450375243,2.96773624420166
0.6074470477351271,2.9689698219299316
0.6074386653509483,2.969646692276001
0.6074314747373368,2.970860719680786
0.6074230990540217,2.971493721008301
0.607415915120004,2.9727702140808105
0.6074075461284838,2.9734420776367188
0.6074003688648847,2.974656105041504
0.6073920065561073,2.975299596786499
0.6073848359537694,2.9765021800994873
0.6073764803186996,2.977142333984375
0.6073693163684821,2.978377103805542
0.6073609673981021,2.9789717197418213
0.6073538100908815,2.9802122116088867
0.6073454677761895,2.980821371078491
0.60733831710286,2.982060670852661
0.6073299814348714,2.982694625854492
0.6073228373863437,2.983910322189331
0.6073145083560904,2.9845550060272217
0.6073073709232925,2.9857804775238037
0.6072990485218233,2.986409902572632
0.6072919176956998,2.987640380859375
0.6072836019140805,2.988313913345337
0.6072764776855932,2.9895572662353516
0.6072681685149057,2.9902005195617676
0.6072610508750336,2.9914298057556152
0.6072527483063763,2.992043972015381
0.6072456372461148,2.993248701095581
0.6072373412706034,2.9938650131225586
0.6072302367809648,2.9952335357666016
0.6072219473897306,2.9958457946777344
0.6072148494617444,2.9971466064453125
0.6072065666459358,2.9978084564208984
0.6071994752706477,2.9991261959075928
0.6071911990214292,2.999805450439453
0.607184114189902,3.001013994216919
0.6071758444984546,3.0016696453094482
0.6071687662017677,3.00290584564209
0.6071605030592889,3.0035595893859863
0.6071534312885383,3.004767656326294
0.6071451746862414,3.005425214767456
0.6071381094325397,3.006648302078247
0.6071298593616549,3.0072813034057617
0.607122800616131,3.008610248565674
0.6071145570679046,3.0092387199401855
0.6071075048217042,3.010519027709961
0.6070992677873985,3.011143922805786
0.6070922220316838,3.0123865604400635
0.6070839915025772,3.0130021572113037
0.6070769522285268,3.0142221450805664
0.607068728195914,3.0148236751556396
0.6070616953947229,3.0160391330718994
0.6070534778499147,3.016669511795044
0.607046451512794,3.0179147720336914
0.6070382404471172,3.0185818672180176
0.6070312205652947,3.019810676574707
0.6070230159700921,3.020453691482544
0.6070160025348116,3.021682024002075
0.6070078044014421,3.0223207473754883
0.6070007974039638,3.023556709289551
0.606992605723802,3.024186611175537
0.6069856051554023,3.025432586669922
0.6069774199198389,3.026031494140625
0.6069704257718104,3.027290105819702
0.6069622469722515,3.027888059616089
0.606955259235903,3.029146194458008
0.6069470868637713,3.0298240184783936
0.6069401055304274,3.031092405319214
0.6069319395771609,3.031726121902466
0.6069249646381623,3.0329370498657227
0.6069168050952147,3.0336039066314697
0.6069098365419184,3.0348241329193115
0.6069016834007596,3.0354554653167725
0.6068947212245385,3.036656379699707
0.6068865744766531,3.037301778793335
0.6068796186688958,3.0385851860046387
0.6068714783057854,3.0392162799835205
0.6068645288578967,3.040452718734741
0.6068563948710771,3.0410537719726562
0.6068494517744777,3.042330741882324
0.6068413241554813,3.0429248809814453
0.6068343874016072,3.0441505908966064
0.6068262661419817,3.044748544692993
0.6068193357222851,3.0459861755371094
0.6068112208135935,3.0466177463531494
0.6068042967195426,3.0478341579437256
0.6067961881533631,3.0484960079193115
0.6067892703764417,3.049729824066162
0.6067811681443684,3.0503640174865723
0.6067742566760754,3.051609516143799
0.6067661607697178,3.0522592067718506
0.6067592556015684,3.0534873008728027
0.6067511660125511,3.0540952682495117
0.6067442671360758,3.055346965789795
0.6067361838560388,3.055941343307495
0.606729291262784,3.0571768283843994
0.6067212142833825,3.057797908782959
0.6067143279649096,3.0591046810150146
0.6067062572778145,3.059767723083496
0.6066993772257008,3.061005115509033
0.6066913128225974,3.0616743564605713
0.6066844390284358,3.062913179397583
0.6066763809010252,3.0635600090026855
0.6066695133564236,3.064744472503662
0.6066614614964216,3.065439224243164
0.606654600193004,3.066663980484009
0.6066465545921419,3.0673060417175293
0.6066396995215466,3.068540334701538
0.606631660171571,3.069179058074951
0.6066248113254523,3.070425033569336
0.6066167782181241,3.071046829223633
0.6066099355881517,3.072270393371582
0.6066019087152471,3.0728652477264404
0.6065950722931056,3.0741024017333984
0.606587051646416,3.0747225284576416
0.6065802214238054,3.07597279548645
0.6065722069951369,3.0766429901123047
0.6065653829637723,3.0778706073760986
0.6065573747449461,3.0785410404205322
0.6065505568965579,3.079796552658081
0.6065425548794096,3.0804708003997803
0.6065357432057432,3.0817039012908936
0.6065277473821237,3.082345485687256
0.6065209418749394,3.0835635662078857
0.6065129522367143,3.0842111110687256
0.606506152887788,3.085444927215576
0.6064981694268375,3.0860564708709717
0.6064913762279593,3.087393283843994
0.6064833989361786,3.087998151779175
0.6064766118791545,3.0892887115478516
0.6064686407484531,3.090019464492798
0.6064618598251029,3.091275691986084
0.6064538948474054,3.0918970108032227
0.606447120049565,3.093186855316162
0.6064391612168102,3.0938467979431152
0.6064323925363296,3.095130443572998
0.6064244398404711,3.095768928527832
0.6064176772692155,3.0969977378845215
0.6064097307022215,3.0976719856262207
0.6064029742320706,3.098918914794922
0.6063950337859237,3.0995705127716064
0.6063882834087724,3.100811719894409
0.6063803490754699,3.1014809608459473
0.6063736047832272,3.102714776992798
0.6063656765547807,3.1033482551574707
0.6063589383393708,3.10467529296875
0.6063510162078063,3.105316162109375
0.6063442840611681,3.106567621231079
0.606336368018526,3.107205390930176
0.6063296419326127,3.1084482669830322
0.6063217319709477,3.109069585800171
0.6063150119377274,3.1103148460388184
0.6063071080491088,3.110929489135742
0.6063003940605639,3.1121718883514404
0.606292496237075,3.112783908843994
0.6062857882852026,3.1140100955963135
0.6062778965189412,3.1146433353424072
0.6062711945957528,3.1158628463745117
0.6062633088788307,3.1165177822113037
0.6062566129763525,3.117748498916626
0.6062487333008957,3.1184005737304688
0.6062420434111679,3.119645357131958
0.6062341697693169,3.1202831268310547
0.6062274858843946,3.1215224266052246
0.6062196182683035,3.1221468448638916
0.6062129403802559,3.123375177383423
0.6062050787820932,3.1239733695983887
0.6061984068830039,3.125203847885132
0.6061905512949523,3.1258370876312256
0.606183885376919,3.127070188522339
0.606176035791175,3.127704381942749
0.60616937584631,3.1290037631988525
0.6061615322550843,3.129699468612671
0.6061548782755137,3.1309497356414795
0.6061470406710306,3.1316025257110596
0.6061403926488954,3.132857322692871
0.6061325610233934,3.133519172668457
0.606125918950848,3.134751319885254
0.60611809329658,3.1354053020477295
0.6061114571657932,3.1366162300109863
0.6061036374750249,3.137237310409546
0.60609700727818,3.138476610183716
0.6060891935431917,3.139082908630371
0.6060825692724857,3.1403326988220215
0.6060747614855714,3.140944004058838
0.6060681431332151,3.142179250717163
0.6060603412866824,3.1427714824676514
0.6060537288449014,3.1440794467926025
0.6060459329310717,3.144710063934326
0.6060393263921047,3.145998477935791
0.6060315364033133,3.146639108657837
0.6060249357594135,3.1478567123413086
0.6060171516880091,3.148516893386841
0.6060105569314435,3.149768829345703
0.6060027787697888,3.150453805923462
0.6059961898928381,3.1516523361206055
0.6059884176333091,3.1522815227508545
0.605981834628268,3.1536190509796143
0.6059740682632546,3.15425443649292
0.6059674911224318,3.1555087566375732
0.6059597306443371,3.1561315059661865
0.6059531593600544,3.1573479175567627
0.6059454047612953,3.15798020362854
0.6059388393258893,3.1593236923217773
0.6059310905988962,3.1600093841552734
0.6059245310047165,3.161224842071533
0.6059167881419331,3.161862373352051
0.6059102343813433,3.163109302520752
0.6059024973752266,3.163734197616577
0.6058959494406035,3.1649818420410156
0.6058882182836247,3.1656553745269775
0.6058816761673594,3.166926145553589
0.605873950852002,3.167574167251587
0.6058674145464988,3.1688523292541504
0.6058596950652604,3.169539451599121
0.6058531645629374,3.1707687377929688
0.6058454509083288,3.17142653465271
0.6058389262016171,3.172647476196289
0.6058312183661622,3.1733040809631348
0.6058246994475068,3.1745715141296387
0.605816997423743,3.175201416015625
0.6058104842856026,3.176421642303467
0.6058027880660801,3.1770291328430176
0.6057962807009267,3.1782689094543457
0.6057885902782093,3.178870439529419
0.6057820886785282,3.1801223754882812
0.6057744040451928,3.1807570457458496
0.6057679082034827,3.1820380687713623
0.605760229352119,3.1826820373535156
0.605753739260892,3.183983087539673
0.6057460661841036,3.1846351623535156
0.605739581835885,3.1858930587768555
0.6057319145262878,3.186542510986328
0.6057254359136166,3.187793254852295
0.6057177743638397,3.1884765625
0.6057113014792675,3.1897175312042236
0.6057036456819535,3.190347671508789
0.6056971785180459,3.1915934085845947
0.6056895284658499,3.1922402381896973
0.605683067015185,3.193469524383545
0.6056754227007752,3.1940884590148926
0.6056689669559451,3.195328712463379
0.6056613283720026,3.195924997329712
0.6056548783256116,3.1971285343170166
0.6056472454648305,3.1977460384368896
0.6056408011094968,3.1989927291870117
0.6056331739645839,3.199647903442383
0.6056267352929383,3.2008612155914307
0.6056191138566137,3.2015247344970703
0.6056126808613003,3.2028276920318604
0.6056050651262965,3.203449010848999
0.6055986377999721,3.20466947555542
0.6055910277590346,3.205310344696045
0.6055846060943696,3.2065534591674805
0.6055770017402564,3.2071802616119385
0.6055705857299338,3.2084109783172607
0.6055629870554158,3.2090137004852295
0.6055565766921316,3.2102649211883545
0.6055489836899924,3.2108633518218994
0.6055425789664555,3.2121071815490723
0.6055349916294913,3.2127270698547363
0.6055285925384235,3.213958501815796
0.6055210108594435,3.2145891189575195
0.6055146173935794,3.215890407562256
0.6055070413654049,3.2165400981903076
0.6055006535174918,3.217772960662842
0.6054930831329572,3.2184300422668457
0.6054867008957558,3.219691038131714
0.6054791361477075,3.220330238342285
0.6054727595139906,3.2215559482574463
0.6054652003952882,3.222184419631958
0.6054588293578418,3.223428964614868
0.6054512758613566,3.2240357398986816
0.605444910412979,3.2252731323242188
0.6054373625315957,3.225902557373047
0.6054310026650981,3.2271313667297363
0.6054234603917132,3.2277472019195557
0.6054171060999195,3.229003667831421
0.6054095694274422,3.2297210693359375
0.6054032207031889,3.2309646606445312
0.6053956896245405,3.2316160202026367
0.6053893464606767,3.23286771774292
0.6053818209687913,3.2335352897644043
0.6053754833581786,3.2347826957702637
0.6053679634460026,3.235440254211426
0.6053616313815152,3.2366602420806885
0.6053541170420069,3.2372941970825195
0.6053477905165315,3.2386250495910645
0.6053402817426617,3.2392630577087402
0.6053339607490977,3.240501642227173
0.6053264575338496,3.241119384765625
0.6053201420651086,3.2423455715179443
0.6053126444014775,3.2429661750793457
0.6053063344504835,3.2442147731781006
0.6052988423314771,3.2448480129241943
0.6052925378911668,3.246129035949707
0.6052850513098046,3.2467637062072754
0.6052787523731268,3.2480509281158447
0.6052712713224405,3.248721122741699
0.6052649778823564,3.2499401569366455
0.6052575023553907,3.2505903244018555
0.605251214404874,3.2519283294677734
0.6052437443946842,3.2525830268859863
0.6052374619267207,3.2538371086120605
0.6052299974263754,3.2544801235198975
0.6052237204339633,3.2557051181793213
0.6052162614365427,3.2563416957855225
0.6052099899126924,3.2575817108154297
0.6052025364112887,3.258225202560425
0.6051962703490226,3.2594640254974365
0.60518882233674,3.260091781616211
0.6051825617290931,3.2613046169281006
0.6051751191990479,3.2619359493255615
0.6051688640390671,3.263172149658203
0.6051614269843874,3.2637856006622314
0.6051551772651318,3.265012502670288
0.6051477456789576,3.2656893730163574
0.6051415013934983,3.266932964324951
0.6051340752689816,3.2675747871398926
0.6051278364104019,3.2688474655151367
0.6051204157407064,3.2695181369781494
0.6051141823021019,3.2707767486572266
0.6051067670804033,3.2714171409606934
0.605100539054881,3.2726709842681885
0.6050931292743668,3.273303747177124
0.6050869066550463,3.274606943130493
0.6050795023089156,3.275219440460205
0.6050732850889281,3.2764570713043213
0.605065886170392,3.2770912647247314
0.605059674342881,3.278350830078125
0.6050522808451622,3.278984785079956
0.6050460744032825,3.2802603244781494
0.6050386863196155,3.2808775901794434
0.6050324852565346,3.282151222229004
0.6050251025801654,3.282762050628662
0.605018906889062,3.2839977741241455
0.6050115296132486,3.284640312194824
0.6050053392873136,3.285877227783203
0.604997967405325,3.2865357398986816
0.6049917824377612,3.287773609161377
0.6049844159428786,3.288428783416748
0.6049782363269004,3.289675712585449
0.6049708752124162,3.2903192043304443
0.6049647009412497,3.291541814804077
0.6049573452004684,3.292182683944702
0.6049511762673515,3.293428659439087
0.6049438258935883,3.2940402030944824
0.6049376622917707,3.295302391052246
0.604930317278353,3.2958924770355225
0.6049241590010961,3.297133207321167
0.6049168193413627,3.297769784927368
0.6049106663819394,3.2990684509277344
0.60490333206924,3.299724578857422
0.604897184420935,3.3010425567626953
0.6048898554486313,3.3017160892486572
0.6048837131047408,3.302997589111328
0.6048763894662057,3.303638458251953
0.6048702524200376,3.30486798286438
0.6048629341086555,3.3055498600006104
0.6048568023535291,3.3068292140960693
0.6048494893626956,3.307462215423584
0.604843362891942,3.308750867843628
0.6048360552150639,3.309429883956909
0.6048299340220253,3.3106768131256104
0.604822631652521,3.3113150596618652
0.6048165157305516,3.3125813007354736
0.6048092186618508,3.3132004737854004
0.6048031080043157,3.3144500255584717
0.6047958162298591,3.3150463104248047
0.6047897108301352,3.316282033920288
0.6047824243433748,3.316899299621582
0.6047763241948505,3.3181357383728027
0.6047690429892496,3.3187408447265625
0.6047629480853243,3.3199872970581055
0.6047556721543572,3.3206357955932617
0.6047495824884422,3.3218815326690674
0.6047423118255945,3.3225364685058594
0.6047362273911119,3.3237807750701904
0.6047289619898804,3.3244025707244873
0.604722882780264,3.32564115524292
0.6047156226341562,3.3262767791748047
0.6047095486428506,3.3275296688079834
0.6047022937453859,3.328160047531128
0.6046962249658476,3.3294637203216553
0.6046889753105557,3.3300907611846924
0.604682911736252,3.33135724067688
0.6046756673166738,3.3319690227508545
0.6046696089410832,3.333164930343628
0.6046623697507708,3.3337907791137695
0.6046563165673833,3.3350822925567627
0.6046490825998998,3.335723400115967
0.6046430346022162,3.3370256423950195
0.6046358058511355,3.3376951217651367
0.6046297630326682,3.3389487266540527
0.6046225394915751,3.3396053314208984
0.6046165018458471,3.340834617614746
0.6046092835083375,3.341494083404541
0.6046032510288832,3.3427388668060303
0.6045960378885639,3.3433542251586914
0.6045900105689287,3.3445839881896973
0.604582802619417,3.3452093601226807
0.6045767804531575,3.3464298248291016
0.604569577688082,3.3470380306243896
0.6045635606687654,3.3483433723449707
0.6045563630817652,3.348945140838623
0.6045503512029702,3.350191354751587
0.6045431587876956,3.3507895469665527
0.6045371520430115,3.3520164489746094
0.6045299647931232,3.3526451587677
0.6045239631761501,3.3538830280303955
0.6045167810853197,3.3545260429382324
0.6045107845896693,3.355786085128784
0.6045036076515792,3.356459140777588
0.6044976162708735,3.3577022552490234
0.6044904444792164,3.358342170715332
0.6044844582070888,3.3596627712249756
0.6044772915555686,3.3602969646453857
0.6044713103856628,3.3615710735321045
0.6044641488679938,3.3622002601623535
0.6044581727939645,3.363431930541992
0.6044510164038718,3.364027500152588
0.6044450454193846,3.3652477264404297
0.6044378941506036,3.3658716678619385
0.604431928249335,3.3671040534973145
0.6044247820956121,3.3677165508270264
0.6044188212712491,3.368978977203369
0.604411680226341,3.3696670532226562
0.6044057244725815,3.3708877563476562
0.6043985885302553,3.371525526046753
0.604392637840808,3.372744083404541
0.6043855069948418,3.3734076023101807
0.6043795613634256,3.374627113342285
0.6043724356076077,3.375267267227173
0.6043664950279528,3.3764805793762207
0.6043593743560821,3.37709641456604
0.6043534388219288,3.3783304691314697
0.6043463232278145,3.3789279460906982
0.6043403927329144,3.3801581859588623
0.604333282210376,3.3807668685913086
0.6043273567484907,3.3820130825042725
0.6043202512913585,3.3826792240142822
0.6043143308562604,3.3838980197906494
0.6043072304583746,3.384547472000122
0.6043013150438468,3.3858039379119873
0.6042942196990585,3.386460304260254
0.6042883092988943,3.3876960277557373
0.6042812190010648,3.3883419036865234
0.604275313609068,3.389599084854126
0.604268228352069,3.390242338180542
0.604262327962054,3.3915083408355713
0.6042552477397669,3.392137289047241
0.6042493523455592,3.393383502960205
0.6042422771518764,3.393993377685547
0.6042363867473108,3.3952295780181885
0.6042293165761344,3.3958446979522705
0.604223431155057,3.3971331119537354
0.6042163660002998,3.3977816104888916
0.6042104855565668,3.3990674018859863
0.6042034254121514,3.399726629257202
0.6041975499396289,3.4009737968444824
0.6041904947994887,3.401629686355591
0.6041846242920541,3.4029009342193604
0.6041775741501321,3.403543710708618
0.6041717086016724,3.404770851135254
0.6041646634519218,3.4054343700408936
0.6041588028563344,3.40669846534729
0.6041517626927189,3.40736722946167
0.6041459070439118,3.4086356163024902
0.6041388718604048,3.409268856048584
0.6041330211522962,3.410527229309082
0.6041259909428812,3.41115403175354
0.6041201451693992,3.412356376647949
0.60411311992807,3.4129629135131836
0.6041072790831534,3.4141993522644043
0.6041002588039138,3.414801597595215
0.6040944228815113,3.4160218238830566
0.6040874075583749,3.4166665077209473
0.6040815765524452,3.417921304702759
0.604074566179436,3.4185872077941895
0.6040687400839484,3.4198572635650635
0.6040617346550998,3.420504093170166
0.6040559134640334,3.421757698059082
0.6040489129733894,3.4224181175231934
0.6040430966807337,3.4236574172973633
0.6040361011223476,3.4242970943450928
0.604030289722102,3.4255475997924805
0.6040232990900376,3.4261748790740967
0.6040174925762112,3.4274165630340576
0.6040105068645419,3.4280142784118652
0.6040047052311546,3.4292705059051514
0.6039977244339635,3.4299204349517822
0.603991927675045,3.43113374710083
0.6039849517864253,3.4317467212677
0.6039791598960147,3.432968854904175
0.6039721889100695,3.4336471557617188
0.6039664018822168,3.434886932373047
0.6039594357930587,3.4355239868164062
0.6039536536218231,3.4367408752441406
0.6039466924235747,3.4374001026153564
0.6039409151030258,3.438645601272583
0.6039339587898195,3.439284086227417
0.6039281863140366,3.4405202865600586
0.6039212348800145,3.441141128540039
0.603915467243087,3.442385673522949
0.6039085206824006,3.4430055618286133
0.6039027578784275,3.444234848022461
0.6038958161852388,3.444831609725952
0.6038900582083293,3.4461820125579834
0.603883121376809,3.446803092956543
0.6038773682210817,3.448056221008301
0.6038704362454109,3.4487082958221436
0.6038646879049946,3.450057029724121
0.6038577607793638,3.4506988525390625
0.603852017248397,3.451930284500122
0.6038450949670062,3.4525632858276367
0.6038393562396371,3.4538092613220215
0.6038324387966961,3.454423189163208
0.6038267048670827,3.4556758403778076
0.6038197922568108,3.4563186168670654
0.6038140631191206,3.4575588703155518
0.6038071553357467,3.458200693130493
0.6038014309841574,3.45953106880188
0.6037945280219197,3.4601638317108154
0.6037888084506182,3.4614081382751465
0.603781910303765,3.462019920349121
0.6037761955069484,3.4632599353790283
0.6037693021697367,3.463860511779785
0.6037635921416112,3.465078353881836
0.6037567036083081,3.4657175540924072
0.6037509983430898,3.4669597148895264
0.6037441146079718,3.46764874458313
0.6037384140998864,3.468930959701538
0.6037315351572392,3.4696359634399414
0.6037258394005219,3.470871925354004
0.6037189652446409,3.471529483795166
0.6037132742335366,3.4727582931518555
0.6037064048587262,3.4734199047088623
0.6037007185874894,3.4746363162994385
0.6036938539880636,3.4752814769744873
0.6036881724509581,3.4764883518218994
0.6036813126212405,3.4771006107330322
0.6036756358125397,3.4783618450164795
0.6036687807468629,3.4789581298828125
0.6036631086608499,3.4801900386810303
0.6036562583535561,3.4807770252227783
0.6036505909845231,3.482111930847168
0.6036437454299635,3.4827327728271484
0.6036380827722123,3.483950614929199
0.6036312419647477,3.4846017360687256
0.6036255840125898,3.4858484268188477
0.6036187479465898,3.4864888191223145
0.6036130946943458,3.487720489501953
0.6036062633641898,3.4883813858032227
0.6036006148061897,3.4896175861358643
0.6035937882062663,3.490276575088501
0.6035881443368494,3.491513967514038
0.6035813224615558,3.492121934890747
0.6035756832750712,3.493382215499878
0.6035688661188143,3.4940216541290283
0.6035632316096201,3.495382308959961
0.6035564191668157,3.495983839035034
0.6035507893292793,3.4972121715545654
0.6035439815943527,3.4978525638580322
0.6035383564228507,3.4990901947021484
0.6035315533902362,3.499746322631836
0.6035259328791547,3.5009729862213135
0.6035191345432955,3.5016374588012695
0.6035135186870295,3.5028598308563232
0.6035067250423783,3.503500461578369
0.6035011138353327,3.504707098007202
0.6034943248763506,3.505345344543457
0.6034887183129388,3.5065975189208984
0.6034819340340967,3.5072202682495117
0.6034763321087417,3.5084681510925293
0.6034695525045191,3.5090699195861816
0.603463955211653,3.5103156566619873
0.6034571802765384,3.5109407901763916
0.6034515876106025,3.5122172832489014
0.6034448173390936,3.5128209590911865
0.6034392292945381,3.5140676498413086
0.6034324636811416,3.5147111415863037
0.6034268802524262,3.5159265995025635
0.6034201192916574,3.5165696144104004
0.6034145404732506,3.5178091526031494
0.6034077841596343,3.518472194671631
0.6034022099460137,3.5197176933288574
0.6033954582740833,3.5203747749328613
0.6033898886597356,3.5215952396392822
0.6033831416240332,3.522233009338379
0.6033775766034545,3.523456335067749
0.6033708341985314,3.524085760116577
0.6033652737662262,3.525300979614258
0.6033585359866427,3.52592396736145
0.6033529801371249,3.527181386947632
0.6033462469774498,3.5278007984161377
0.6033406957052422,3.529040813446045
0.6033339671600533,3.5297200679779053
0.6033284204596877,3.530942440032959
0.6033216965235713,3.5315940380096436
0.6033161543895885,3.532806158065796
0.6033094350571404,3.533482551574707
0.6033038974840899,3.534703016281128
0.6032971827499141,3.5353434085845947
0.6032916497323545,3.5366451740264893
0.6032849395910638,3.5372791290283203
0.6032794111235626,3.5385427474975586
0.6032727055697789,3.539196729660034
0.6032671816469124,3.5404298305511475
0.6032604806752658,3.541043281555176
0.6032549612916194,3.5422728061676025
0.6032482648967491,3.542893409729004
0.6032427500469165,3.544130563735962
0.6032360582234705,3.5447423458099365
0.6032305479020547,3.545992612838745
0.6032238606446892,3.5466511249542236
0.6032183548463017,3.547908067703247
0.6032116721496821,3.548616886138916
0.6032061708689436,3.549846649169922
0.6031994927277432,3.550492525100708
0.6031939959592828,3.5517735481262207
0.6031873223681842,3.5524373054504395
0.6031818301066398,3.5537071228027344
0.603175161060334,3.5543456077575684
0.6031696733003523,3.555574655532837
0.6031630087935387,3.5562055110931396
0.6031575255297753,3.5574190616607666
0.603150865557162,3.558049201965332
0.6031453867842806,3.55930495262146
0.6031387313405843,3.5599496364593506
0.6031332570532579,3.561164379119873
0.6031266061332038,3.5617969036102295
0.603121136326114,3.563040018081665
0.6031144899244355,3.5636885166168213
0.6031090245922721,3.564903736114502
0.6031023827037116,3.5655784606933594
0.6030969218411735,3.5667989253997803
0.6030902844604816,3.5674452781677246
0.6030848280622758,3.568683624267578
0.6030781951842117,3.569328546524048
0.6030727432450544,3.5705575942993164
0.6030661148643855,3.5711915493011475
0.603060667379001,3.5724234580993652
0.6030540434905033,3.5730202198028564
0.6030486004536244,3.5742530822753906
0.6030419810520825,3.5748496055603027
0.6030365424584511,3.5760717391967773
0.6030299275386573,3.576704502105713
0.6030244933830233,3.577927827835083
0.603017882939779,3.5785937309265137
0.603012453216901,3.579824447631836
0.6030058472450156,3.5804731845855713
0.6030004219496606,3.581723690032959
0.602993820443952,3.5823776721954346
0.6029883995708956,3.5835978984832764
0.6029818025261897,3.584233522415161
0.6029763860702158,3.5854718685150146
0.6029697934813474,3.5861012935638428
0.6029643814372483,3.5873358249664307
0.6029577932990601,3.5879523754119873
0.6029523856616366,3.589174270629883
0.6029458019689793,3.5898473262786865
0.6029403987330406,3.591170310974121
0.6029338194807737,3.5918242931365967
0.6029284206411374,3.5931286811828613
0.6029218458241283,3.5937962532043457
0.6029164513756203,3.595109462738037
0.6029098809887448,3.5957658290863037
0.6029044909261994,3.5970098972320557
0.6028979249643414,3.5976860523223877
0.6028925392826011,3.598937749862671
0.6028859777406523,3.5995969772338867
0.6028805964345684,3.600825071334839
0.6028740393074294,3.6014962196350098
0.6028686623718607,3.6027398109436035
0.60286210965444,3.603376626968384
0.602856737084254,3.6046125888824463
0.6028501887714681,3.6052486896514893
0.6028448205615407,3.6064963340759277
0.6028382766483142,3.607125759124756
0.6028329127935292,3.608375310897827
0.6028263732747949,3.6089792251586914
0.6028210137700446,3.6102216243743896
0.6028144786407433,3.6108222007751465
0.6028091234809281,3.6120529174804688
0.6028025927360088,3.6126885414123535
0.6027972419160373,3.613983392715454
0.602790715550457,3.6146304607391357
0.602785369065246,3.615902900695801
0.6027788470739697,3.616544008255005
0.6027735049184442,3.617830514907837
0.6027669872964447,3.6184730529785156
0.6027616494655378,3.6197144985198975
0.6027551362077963,3.6203420162200928
0.6027498026964492,3.621591567993164
0.6027432937979549,3.6222264766693115
0.6027379646011166,3.623471736907959
0.6027314600568664,3.624086618423462
0.6027261351694945,3.6253159046173096
0.6027196349744933,3.625934362411499
0.6027143143915534,3.627169609069824
0.6027078185408141,3.627767562866211
0.6027025022572796,3.6290194988250732
0.6026960107458231,3.6296942234039307
0.6026906987566757,3.630925178527832
0.6026842115795307,3.631568431854248
0.6026789038797599,3.6328072547912598
0.6026724210319631,3.633474111557007
0.6026671176165665,3.6346991062164307
0.6026606390931623,3.6353609561920166
0.6026553399571458,3.636592388153076
0.6026488657531861,3.6372220516204834
0.6026435708915631,3.638476848602295
0.6026371010021087,3.6390888690948486
0.6026318104099008,3.640418291091919
0.6026253448300195,3.641057014465332
0.6026200585022562,3.6422815322875977
0.6026135972270238,3.6428825855255127
0.6026083151587425,3.644152879714966
0.6026018581832427,3.6447761058807373
0.6025965803694887,3.646038770675659
0.6025901276888131,3.646683692932129
0.6025848541246398,3.647947072982788
0.6025784057338872,3.6486077308654785
0.6025731364143555,3.6498665809631348
0.6025666923086331,3.650522232055664
0.6025614272288123,3.651738405227661
0.6025549874032347,3.6523666381835938
0.6025497265582012,3.6536290645599365
0.6025432910078908,3.6542396545410156
0.6025380343927298,3.655538320541382
0.6025316031128164,3.6561875343322754
0.6025263507226201,3.657440423965454
0.6025199237082418,3.658092975616455
0.6025146755381104,3.6593475341796875
0.6025082527844126,3.6599888801574707
0.6025030088294543,3.6612191200256348
0.6024965903315901,3.661851644515991
0.6024913505869207,3.663148880004883
0.6024849363400507,3.663785696029663
0.602479700800794,3.66501522064209
0.6024732908000866,3.6656854152679443
0.6024680594613739,3.6668906211853027
0.6024616537020051,3.667534351348877
0.6024564265589752,3.6687653064727783
0.6024500250361287,3.669428586959839
0.6024448020839286,3.670661687850952
0.6024384047927954,3.671294689178467
0.6024331860265795,3.6725175380706787
0.6024267929623582,3.6731224060058594
0.602421578377289,3.6743717193603516
0.6024151895351859,3.6750032901763916
0.602409979126433,3.6762709617614746
0.6024035945016619,3.6769068241119385
0.6023983882644025,3.6781766414642334
0.6023920078521848,3.678806781768799
0.6023868057816044,3.680020332336426
0.6023804295771689,3.6806657314300537
0.6023752316684597,3.681919813156128
0.6023688596670429,3.682553768157959
0.6023636659154056,3.6837942600250244
0.6023572981122509,3.684457302093506
0.6023521085128934,3.68567156791687
0.6023457449032522,3.6863179206848145
0.6023405594513899,3.687556266784668
0.602334200030521,3.68818736076355
0.6023290187213768,3.6895453929901123
0.6023226634845462,3.69018292427063
0.6023174863133506,3.691434860229492
0.6023111352558318,3.692060947418213
0.6023059622178233,3.693315267562866
0.6022996153348972,3.693957567214966
0.6022944464253212,3.695244073867798
0.6022881037122761,3.6958580017089844
0.6022829389263854,3.6970670223236084
0.6022766003785172,3.6977312564849854
0.6022714397115726,3.6989731788635254
0.6022651053241841,3.6996312141418457
0.602259948771454,3.7008543014526367
0.6022536185398556,3.7015037536621094
0.6022484660966149,3.702826499938965
0.6022421400161243,3.7034616470336914
0.6022369916776563,3.7046754360198975
0.6022306697435986,3.7053256034851074
0.6022255255051935,3.7065796852111816
0.6022192077129009,3.707200050354004
0.6022140675698565,3.7084782123565674
0.6022077539146687,3.709127902984619
0.60220261786229,3.7103772163391113
0.6021963083395538,3.7110109329223633
0.6021911763731534,3.712233543395996
0.6021848709782232,3.712864398956299
0.6021797430931208,3.714087724685669
0.6021734418213576,3.714729070663452
0.6021683180128807,3.7160232067108154
0.6021620208596532,3.716674566268921
0.6021569011231366,3.7179617881774902
0.6021506080838204,3.7186594009399414
0.6021454924146054,3.719924211502075
0.6021392034845836,3.7205989360809326
0.6021340918780196,3.7218472957611084
0.6021278070526825,3.7225069999694824
0.602122699504126,3.72379732131958
0.6021164187788711,3.724461793899536
0.6021113152836857,3.7257821559906006
0.6021050386539171,3.726445436477661
0.6020999392074738,3.727707624435425
0.6020936666686034,3.728337049484253
0.6020885712662807,3.729623794555664
0.602082302813727,3.7302749156951904
0.6020772114509102,3.731524705886841
0.6020709470800992,3.7321715354919434
0.6020658597521812,3.733398199081421
0.6020595994585457,3.7340035438537598
0.6020545161609262,3.7352683544158936
0.6020482599399065,3.7358756065368652
0.6020431806679923,3.7371230125427246
0.6020369285150355,3.737762212753296
0.6020318532642414,3.7391202449798584
0.6020256051748015,3.739793300628662
0.6020205339405486,3.7410900592803955
0.6020142899100869,3.741755962371826
0.6020092226878037,3.7430319786071777
0.6020029827117885,3.743680000305176
0.6019979194969107,3.7449259757995605
0.6019916835708172,3.745598077774048
0.6019866243587879,3.746868848800659
0.6019803924780981,3.7475030422210693
0.6019753372643671,3.7487950325012207
0.6019691094245704,3.7494633197784424
0.6019640582045946,3.750732660293579
0.6019578344011873,3.751347303390503
0.6019527871704308,3.7525930404663086
0.6019465673989162,3.7532167434692383
0.6019415241528498,3.754453659057617
0.6019353084087378,3.7550570964813232
0.6019302691428401,3.756301164627075
0.6019240574216477,3.7568936347961426
0.6019190221314038,3.758143901824951
0.6019128144286551,3.7587730884552
0.6019077831095573,3.7600152492523193
0.601901579420783,3.7606639862060547
0.6018965520683304,3.7619030475616455
0.6018903523890685,3.7625527381896973
0.6018853289987672,3.7637758255004883
0.6018791333245622,3.7644174098968506
0.6018741138919257,3.7656896114349365
0.601867922218329,3.7663421630859375
0.6018629067388773,3.7676196098327637
0.6018567190614474,3.7682747840881348
0.6018517075307077,3.769549608230591
0.6018455238450094,3.770219564437866
0.6018405162585156,3.7714598178863525
0.6018343365601215,3.772108554840088
0.6018293329134148,3.7733778953552246
0.6018231571979034,3.7740111351013184
0.6018181574865313,3.775322675704956
0.6018119857494881,3.7759382724761963
0.6018069899690058,3.77719783782959
0.6018008222060234,3.777853012084961
0.6017958303519925,3.7791175842285156
0.6017896665586697,3.779768705368042
0.6017846786266584,3.7810850143432617
0.6017785187986017,3.7817468643188477
0.6017735347841857,3.7830519676208496
0.6017673789170072,3.783708333969116
0.6017623988157687,3.784942626953125
0.6017562469050879,3.785641670227051
0.6017512707126159,3.7868828773498535
0.6017451227540591,3.7875165939331055
0.6017401504659494,3.7889153957366943
0.6017340064551493,3.7896037101745605
0.6017290380670047,3.7909305095672607
0.6017228979996008,3.7915890216827393
0.6017179335070306,3.792870283126831
0.6017117973786691,3.7935447692871094
0.6017068367772895,3.7948246002197266
0.6017007045836233,3.795480966567993
0.6016957478690576,3.796698808670044
0.601689619605746,3.7973132133483887
0.6016846667736235,3.7986621856689453
0.6016785424363327,3.79931902885437
0.6016735934822902,3.8005940914154053
0.6016674730666932,3.8012282848358154
0.6016625279863738,3.8024826049804688
0.6016564114881495,3.803122043609619
0.6016514702772033,3.804375648498535
0.6016453576920378,3.804985761642456
0.6016404203461211,3.806279420852661
0.6016343116697073,3.8068721294403076
0.6016293781844836,3.808204412460327
0.6016232734125201,3.808819532394409
0.6016183437836593,3.8100850582122803
0.601612242911852,3.810703992843628
0.6016073171350307,3.811974048614502
0.601601220159092,3.8126325607299805
0.6015962982299934,3.8138701915740967
0.6015902051456421,3.814525842666626
0.6015852870599558,3.8158013820648193
0.6015791978629172,3.816465139389038
0.6015742836163401,3.8177332878112793
0.6015681983023458,3.818420886993408
0.6015632878905809,3.8197271823883057
0.6015572064553691,3.82041072845459
0.6015522998741262,3.821659803390503
0.6015462223134419,3.8223183155059814
0.6015413195584371,3.823608875274658
0.6015352458680315,3.824256420135498
0.6015303469349876,3.825474500656128
0.6015242771106186,3.8261260986328125
0.6015193819952652,3.827380895614624
0.6015133160326968,3.82800030708313
0.6015084247307696,3.829313278198242
0.6015023626257722,3.8299999237060547
0.601497475133014,3.8312790393829346
0.6014914168813649,3.831902265548706
0.6014865331935244,3.8331501483917236
0.6014804787910069,3.833773374557495
0.6014755989038397,3.8351056575775146
0.6014695483462436,3.835758686065674
0.6014646722555116,3.836982011795044
0.6014586255386332,3.837650775909424
0.6014537532401049,3.8389132022857666
0.6014477103597466,3.839562177658081
0.601442841849197,3.8408167362213135
0.6014368028011682,3.8414883613586426
0.6014319380743784,3.842759609222412
0.6014259028544938,3.8433985710144043
0.601421041907252,3.844611406326294
0.6014150105113335,3.8452467918395996
0.6014101533394337,3.846494197845459
0.6014041257633094,3.8471288681030273
0.601399272362552,3.848360538482666
0.6013932486020561,3.848979949951172
0.6013883989682485,3.85027813911438
0.6013823790192216,3.850907325744629
0.601377533148177,3.85217547416687
0.6013715170064657,3.8527801036834717
0.6013666748940041,3.854055166244507
0.6013606625554618,3.8546929359436035
0.6013558241974094,3.8559494018554688
0.6013498156578955,3.8565948009490967
0.6013449810500845,3.8579111099243164
0.6013389763054645,3.8585779666900635
0.6013341454437341,3.859872817993164
0.6013281444898798,3.860522508621216
0.6013233173700753,3.8618035316467285
0.601317320202865,3.862440347671509
0.6013124968208376,3.863748788833618
0.6013065034361554,3.8644068241119385
0.6013016837877633,3.865684986114502
0.6012956941814999,3.866349458694458
0.6012908782626067,3.867607831954956
0.6012848924306589,3.868274450302124
0.6012800802371353,3.8695733547210693
0.6012740981754059,3.8702313899993896
0.6012692897031285,3.87148380279541
0.6012633114075264,3.872112274169922
0.6012585066523785,3.8733296394348145
0.6012525321188189,3.873948812484741
0.601247731076689,3.8751885890960693
0.6012417603010937,3.87579345703125
0.6012369629678777,3.877021074295044
0.6012309959461736,3.877654552459717
0.6012262023177728,3.8789048194885254
0.6012202390458942,3.879559278488159
0.6012154491182164,3.880772113800049
0.6012094895921025,3.8814401626586914
0.601204703361062,3.8826653957366943
0.6011987475766587,3.8833038806915283
0.6011939650381756,3.8845181465148926
0.6011880129914348,3.8851265907287598
0.6011832341414354,3.8864545822143555
0.6011772858283151,3.8870785236358643
0.601172510662732,3.888314723968506
0.6011665660791963,3.8889236450195312
0.6011617945939681,3.8902535438537598
0.6011558537359872,3.8908653259277344
0.6011510859270586,3.892129421234131
0.6011451487906084,3.8927485942840576
0.6011403846539306,3.8940324783325195
0.6011344512349933,3.894676446914673
0.6011296907665232,3.895911455154419
0.6011237610610871,3.896549940109253
0.6011190042567879,3.897777795791626
0.601113078260847,3.8984193801879883
0.601108325116688,3.8996639251708984
0.6011024028262426,3.900301933288574
0.601097653338199,3.9015839099884033
0.6010917347492551,3.902195692062378
0.6010869889133083,3.903480291366577
0.6010810740218782,3.9041287899017334
0.6010763318340158,3.905400514602661
0.6010704206361175,3.9060332775115967
0.6010656820923325,3.907322645187378
0.6010597745839901,3.9079370498657227
0.6010550396802825,3.9092366695404053
0.6010491358575257,3.9099369049072266
0.6010444045899009,3.911224842071533
0.6010385044487659,3.9118618965148926
0.6010337768132356,3.9131269454956055
0.601027880349764,3.9137959480285645
0.6010231563423454,3.915048360824585
0.6010172635525849,3.9156932830810547
0.6010125431693016,3.9169561862945557
0.601006654049306,3.917637825012207
0.6010019372861878,3.9188783168792725
0.6009960518320162,3.919534683227539
0.6009913386850984,3.920728921890259
0.6009854568928162,3.9214072227478027
0.6009807473581402,3.9226348400115967
0.6009748692238188,3.923309326171875
0.6009701632974318,3.9245283603668213
0.6009642888171483,3.9251537322998047
0.6009595864951036,3.926410436630249
0.6009537156649408,3.927011489868164
0.6009490169432977,3.928274154663086
0.6009431497593442,3.9288783073425293
0.600938454634168,3.9301538467407227
0.6009325910925182,3.930778980255127
0.6009278995598796,3.932021141052246
0.6009220396566339,3.9326627254486084
0.60091735171261,3.9339027404785156
0.6009114954438747,3.934565305709839
0.6009068110845479,3.9358694553375244
0.6009009584464348,3.936523199081421
0.6008962776678941,3.937774896621704
0.6008904286565205,3.9384186267852783
0.6008857514548602,3.939723253250122
0.6008799060663499,3.9403741359710693
0.6008752324376703,3.9416542053222656
0.6008693906681524,3.942294120788574
0.6008647206085598,3.9435577392578125
0.6008588824541689,3.9441704750061035
0.6008542159597751,3.9454152584075928
0.6008483814166523,3.9460296630859375
0.600843718483575,3.9472670555114746
0.6008378875478663,3.947861671447754
0.6008332281722291,3.949209213256836
0.6008274008400865,3.9498775005340576
0.6008227450180188,3.9511046409606934
0.6008169212856002,3.951723098754883
0.600812269013237,3.9529507160186768
0.6008064488767059,3.953617572784424
0.600801800150188,3.9548635482788086
0.6007959836057132,3.955510139465332
0.6007913384211875,3.956728458404541
0.6007855254649439,3.9573967456817627
0.6007808838185624,3.9586544036865234
0.6007750744467304,3.9593007564544678
0.6007704363346515,3.9605441093444824
0.6007646305434171,3.96116042137146
0.6007599959618045,3.9624288082122803
0.6007541937473593,3.9630329608917236
0.6007495626923826,3.9642837047576904
0.6007437640509239,3.96488881111145
0.6007391365187582,3.966137647628784
0.6007333414464888,3.966773748397827
0.600728717433315,3.968024730682373
0.6007229259264436,3.968714475631714
0.6007183054284484,3.969932794570923
0.6007125174831889,3.9705731868743896
0.6007079004965642,3.971886396408081
0.6007021161091365,3.9725358486175537
0.6006975026300805,3.9737801551818848
0.6006917217967096,3.974414587020874
0.6006871118214256,3.975660562515259
0.6006813345383423,3.976304769515991
0.6006767280630397,3.9775516986846924
0.6006709543264802,3.978182315826416
0.6006663513473739,3.9794275760650635
0.6006605811535801,3.9800519943237305
0.6006559816668902,3.9812731742858887
0.6006502150121096,3.981898069381714
0.6006456190140621,3.983121633529663
0.6006398558945475,3.9837374687194824
0.6006352633813742,3.985031843185425
0.600629503793384,3.9857163429260254
0.6006249147613218,3.9869096279144287
0.6006191587011199,3.987576723098755
0.6006145731464119,3.988799810409546
0.6006088206102675,3.9894793033599854
0.6006042385291619,3.990710496902466
0.6005984895133499,3.9913485050201416
0.6005939109021003,3.9925708770751953
0.6005881654029013,3.993199110031128
0.6005835902577671,3.9944348335266113
0.6005778482714665,3.995061159133911
0.600573276588713,3.9962635040283203
0.6005675381116019,3.996899127960205
0.6005629698874994,3.9981534481048584
0.6005572349158748,3.9987714290618896
0.6005526701466988,4.000022649765015
0.6005469386768627,4.000664949417114
0.600542377358895,4.0019450187683105
0.6005366493871546,4.002599239349365
0.6005320915166821,4.00381064414978
0.6005263670393504,4.004455327987671
0.6005218126126654,4.005715847015381
0.6005160916260606,4.00635027885437
0.6005115406394611,4.007579565048218
0.6005058231399069,4.008219242095947
0.6005012755896961,4.009464263916016
0.6004955615735212,4.010091781616211
0.6004910174560082,4.011328220367432
0.6004853069195473,4.011929273605347
0.6004807662310457,4.013221740722656
0.6004750591706385,4.01385498046875
0.6004705219074683,4.015140771865845
0.6004648183194599,4.015773773193359
0.6004602844779461,4.0170018672943115
0.6004545843586864,4.017679452896118
0.6004500539351593,4.018924951553345
0.6004443572810046,4.019586801528931
0.6004398302718003,4.020817756652832
0.6004341370791112,4.021473407745361
0.6004296134805707,4.022700071334839
0.6004239237457139,4.023338794708252
0.6004194035541839,4.024568319320679
0.6004137172735304,4.0251784324646
0.6004092004853628,4.026447296142578
0.6004035176552902,4.027090787887573
0.6003990042668423,4.028377056121826
0.6003933248837323,4.029001474380493
0.6003888148913668,4.030305862426758
0.6003831389516072,4.030919551849365
0.6003786323516921,4.032150030136108
0.6003729598516749,4.032763957977295
0.6003684566405837,4.034084320068359
0.6003627875767076,4.034720182418823
0.6003582877508183,4.035956859588623
0.6003526221194861,4.036608695983887
0.6003481256751834,4.037854194641113
0.6003424634728033,4.038523435592651
0.6003379704064761,4.039761781692505
0.6003323116294619,4.040384292602539
0.6003278219375046,4.041631460189819
0.600322166582275,4.042295932769775
0.6003176802610877,4.043536424636841
0.6003120283240668,4.044150114059448
0.6003075453700542,4.045379161834717
0.6003018968476711,4.0459771156311035
0.6002974172572437,4.047230005264282
0.6002917721459328,4.04787278175354
0.6002872959155062,4.0491766929626465
0.600281654211707,4.049854516983032
0.6002771813377019,4.051119327545166
0.6002715430378589,4.051740646362305
0.6002670735167014,4.0529844760894775
0.6002614386172648,4.053645372390747
0.6002569724453858,4.054879426956177
0.6002513409428102,4.05549430847168
0.6002468781166467,4.0567216873168945
0.6002412500073921,4.057379961013794
0.6002367905233855,4.0586395263671875
0.6002311658039176,4.05927848815918
0.6002267096585144,4.060490608215332
0.6002210883253031,4.06110954284668
0.6002166355149559,4.062352895736694
0.6002110175644766,4.06294322013855
0.6002065680856422,4.0641930103302
0.6002009535143754,4.064795970916748
0.6001965073635162,4.0660319328308105
0.6001908961679476,4.066667318344116
0.6001864533415312,4.067899703979492
0.6001808455181514,4.068569183349609
0.6001764060126503,4.069809675216675
0.600170801557955,4.07044243812561
0.600166365369847,4.071699857711792
0.6001607642803368,4.072341680526733
0.6001563314061048,4.073579549789429
0.6001507336782858,4.074230909347534
0.6001463041144177,4.075467824935913
0.6001407097448006,4.076068878173828
0.6001362834877895,4.077298402786255
0.60013069247289,4.07792592048645
0.6001262695192342,4.07918381690979
0.6001206818555734,4.0798234939575195
0.600116262201776,4.081039667129517
0.6001106778858798,4.081696033477783
0.6001062615284493,4.082996606826782
0.6001006805568483,4.083639621734619
0.600096267492298,4.085154056549072
0.6000906898615282,4.085845947265625
0.6000862800863768,4.087087869644165
0.6000807057929791,4.087719917297363
0.6000762993037497,4.088986396789551
0.6000707283442699,4.089674472808838
0.6000663251374913,4.090898752212524
0.6000607575084803,4.091539144515991
0.6000563575806858,4.092767238616943
0.600050793278699,4.093435049057007
0.6000463966264277,4.094672441482544
0.6000408356480259,4.095309495925903
0.6000364422678209,4.096548318862915
0.60003088460957,4.097158670425415
0.60002649449798,4.098471164703369
0.60002094015645,4.099091291427612
0.6000165533100289,4.1003546714782715
0.6000110022817956,4.100956439971924
0.6000066186971016,4.102209568023682
0.6000010709787452,4.1028125286102295
0.5999966906523421,4.104056119918823
0.5999911462404478,4.104711055755615
0.5999867691689039,4.1059348583221436
0.599981228060062,4.10658597946167
0.5999768542399507,4.107814311981201
0.5999713164307563,4.10845685005188
0.5999669458586561,4.109703779220581
0.5999614113457087,4.110346555709839
0.5999570440182032,4.111597299575806
0.5999515127981078,4.112229108810425
0.5999471487117849,4.113480567932129
0.599941620781151,4.114078521728516
0.5999372599326038,4.1153388023376465
0.599931735288046,4.11592960357666
0.599927377673873,4.117147445678711
0.5999218563120102,4.117768049240112
0.5999175019288143,4.1190361976623535
0.5999119838462708,4.1196911334991455
0.5999076326906597,4.1209166049957275
0.5999021178840644,4.121591806411743
0.599897769952651,4.122827529907227
0.5998922584186378,4.123445749282837
0.5998879137080394,4.12468409538269
0.5998824054432468,4.1253087520599365
0.5998780639500862,4.126564025878906
0.5998725589511572,4.127180576324463
0.5998682206720618,4.128440856933594
0.5998627189356447,4.129044532775879
0.5998583838672467,4.130311965942383
0.5998528853899943,4.130906105041504
0.5998485535289305,4.132226228713989
0.5998430583075004,4.132832765579224
0.599838729650413,4.134072303771973
0.5998332376814676,4.134685277938843
0.5998289122250031,4.135913372039795
0.5998234235052098,4.1365697383880615
0.5998191012460194,4.137804985046387
0.5998136157720498,4.138463258743286
0.5998092967067904,4.139718294143677
0.599803814475321,4.140351057052612
0.5997994986006535,4.141587972640991
0.5997940196083659,4.142217397689819
0.5997897069209557,4.14346981048584
0.5997842311645358,4.144062280654907
0.5997799216610542,4.145297288894653
0.5997744491371927,4.145925283432007
0.599770142814315,4.147137880325317
0.5997646735197072,4.147740125656128
0.5997603703741133,4.149024963378906
0.5997549043054597,4.149705410003662
0.5997506043338345,4.151011943817139
0.5997451414878399,4.15165901184082
0.5997408446868733,4.152900218963623
0.5997353850602469,4.153566360473633
0.5997310914266332,4.154791831970215
0.5997256350160892,4.155423641204834
0.5997213445465275,4.156651020050049
0.5997158913487849,4.157277345657349
0.5997116040399791,4.1585853099823
0.5997061540517611,4.159236431121826
0.5997018699004197,4.160464286804199
0.5996964231184545,4.161092281341553
0.5996921421212907,4.162357807159424
0.5996866985423109,4.162984132766724
0.5996824206960428,4.164260149002075
0.599676980316786,4.164859294891357
0.599672705618136,4.1661458015441895
0.5996672684353437,4.166790246963501
0.5996629968810394,4.1680848598480225
0.5996575628914583,4.16873574256897
0.5996532944782316,4.169977426528931
0.5996478636786129,4.170630216598511
0.5996435984032003,4.171820402145386
0.5996381707902997,4.172544956207275
0.5996339086494423,4.173727035522461
0.59962848422002,4.174352407455444
0.5996242252104639,4.175598382949829
0.5996188039612851,4.176239252090454
0.5996145480797808,4.1774725914001465
0.5996091300076144,4.1781370639801025
0.5996048772509172,4.17937970161438
0.5995994623525376,4.179996967315674
0.599595212717407,4.181246757507324
0.5995898009895925,4.181890487670898
0.5995855544727929,4.183130741119385
0.5995801459123269,4.18375301361084
0.5995759025106273,4.184979677200317
0.5995704971142971,4.185653924942017
0.5995662568244713,4.186877965927124
0.599560854589069,4.187520742416382
0.5995566174078949,4.18878960609436
0.5995512183302172,4.189487934112549
0.5995469842544776,4.190711736679077
0.5995415883313258,4.19137167930603
0.5995373573578077,4.1926751136779785
0.5995319645859873,4.193304777145386
0.5995277367114829,4.19456148147583
0.599522347087804,4.195200681686401
0.5995181223091095,4.196445465087891
0.5995127358303867,4.19703221321106
0.5995085141443031,4.198298454284668
0.5995031308073555,4.198912143707275
0.5994989122106882,4.20021915435791
0.5994935320123393,4.200833320617676
0.5994893165018982,4.20209264755249
0.5994839394389763,4.202722787857056
0.5994797270115759,4.203956604003906
0.599474353080913,4.204603433609009
0.5994701437333724,4.205853462219238
0.5994647729318058,4.206505537033081
0.5994605666609484,4.207732677459717
0.599455198985319,4.208388090133667
0.5994509957879729,4.209641695022583
0.5994456312351266,4.210270881652832
0.5994414311081244,4.211590051651001
0.5994360696749114,4.21222448348999
0.5994318726150898,4.2134552001953125
0.5994265142983646,4.214062929153442
0.5994223203025651,4.215384244918823
0.5994169650991868,4.2159833908081055
0.5994127741642552,4.217221021652222
0.5994074220710871,4.217858791351318
0.5994032341938738,4.2191667556762695
0.5993978852077837,4.2198333740234375
0.5993937003851435,4.221051454544067
0.5993883545030032,4.221701622009277
0.5993841727317952,4.222924470901489
0.5993788299504818,4.223599672317505
0.5993746512275695,4.224804401397705
0.5993693115439636,4.225468158721924
0.5993651358662152,4.22670578956604
0.5993597992772017,4.227374792098999
0.5993556266414898,4.228729724884033
0.5993502931439586,4.229405879974365
0.59934612354716,4.230685234069824
0.599340793138005,4.231306552886963
0.5993366265770007,4.232563018798828
0.59933129925312,4.233189821243286
0.5993271357247958,4.234482765197754
0.599321811483092,4.2351038455963135
0.5993176509843379,4.23633599281311
0.5993123298217179,4.23694109916687
0.5993081723494283,4.238194704055786
0.5993028542628033,4.238811492919922
0.599298699813877,4.240082740783691
0.5992933848001624,4.240725994110107
0.5992892333715025,4.242008924484253
0.599283921427618,4.24268913269043
0.599279773016132,4.243945360183716
0.5992744641390018,4.244598150253296
0.5992703187416014,4.245894193649292
0.5992650129281538,4.246554851531982
0.5992608705417551,4.247761011123657
0.5992555677889227,4.248431444168091
0.5992514284104463,4.249671697616577
0.599246128715166,4.250307321548462
0.5992419923415366,4.251534938812256
0.5992366957007496,4.252155780792236
0.5992325623288962,4.2534143924713135
0.5992272687395476,4.254019737243652
0.5992231383664038,4.255274772644043
0.5992178478254433,4.2558722496032715
0.5992137204479465,4.257101535797119
0.5992084329523282,4.257763862609863
0.5992043085674207,4.259023427963257
0.5991990241141023,4.2596821784973145
0.5991949027187301,4.2609264850616455
0.599189621304674,4.261629343032837
0.5991855028957878,4.262863636016846
0.5991802245179605,4.263538122177124
0.599176109092515,4.264843940734863
0.5991708337478873,4.265536546707153
0.5991667213028414,4.266803026199341
0.599161448988388,4.267444372177124
0.5991573395207052,4.2687087059021
0.5991520702334053,4.269372940063477
0.599147963740053,4.270611524581909
0.5991426974768899,4.271238803863525
0.5991385939548399,4.272473096847534
0.599133330712801,4.273080110549927
0.5991292301590293,4.274364471435547
0.5991239699351061,4.274993419647217
0.5991198723465928,4.276290416717529
0.5991146151377811,4.2768988609313965
0.5991105205115109,4.278287410736084
0.5991052663148104,4.278918743133545
0.5991011746477718,4.280168294906616
0.599095923460187,4.280781030654907
0.5990918347493727,4.282019853591919
0.5990865865679114,4.28269624710083
0.5990825008103183,4.283914089202881
0.599077255631993,4.284581899642944
0.5990731728246226,4.285862922668457
0.5990679306464497,4.286508798599243
0.5990638507863072,4.287739276885986
0.599058611605307,4.2883899211883545
0.5990545346894021,4.289633274078369
0.5990492985025997,4.29027795791626
0.5990452245279457,4.291562557220459
0.5990399913323695,4.292211055755615
0.5990359202959846,4.2934510707855225
0.5990306900886675,4.294075012207031
0.5990266219875735,4.2953245639801025
0.5990213947655525,4.295926094055176
0.5990173295967757,4.297140836715698
0.5990121053570917,4.297785758972168
0.5990080431176624,4.299034595489502
0.5990028218573605,4.299689292907715
0.5989987625443128,4.300922393798828
0.5989935442604424,4.301592826843262
0.5989894878708147,4.302809238433838
0.5989842725604287,4.303417444229126
0.598980219091264,4.304644584655762
0.5989750067514198,4.305274486541748
0.5989709561997646,4.306509494781494
0.5989657468275233,4.3071441650390625
0.5989616991904284,4.308387517929077
0.5989564927828556,4.308982610702515
0.5989524480573759,4.3102288246154785
0.5989472446115406,4.310829401016235
0.598943202794735,4.312045097351074
0.5989380023077109,4.312679052352905
0.5989339633966426,4.313920259475708
0.5989287658655069,4.314565181732178
0.5989247298572429,4.315776348114014
0.5989195352790768,4.316409111022949
0.5989155021706883,4.317660093307495
0.5989103105425777,4.318328619003296
0.5989062803311397,4.31958794593811
0.5989010916501736,4.320232391357422
0.5988970643327656,4.3214685916900635
0.5988918785960375,4.322080850601196
0.5988878541697424,4.323326110839844
0.5988826713743498,4.323927879333496
0.5988786498362554,4.325148344039917
0.5988734699792994,4.325786352157593
0.5988694513264968,4.32711935043335
0.5988642744050826,4.327768087387085
0.5988602586346673,4.329025030136108
0.5988550846459043,4.329723119735718
0.5988510717549755,4.3309643268585205
0.598845900695977,4.331618547439575
0.598841890681638,4.332811594009399
0.5988367225495209,4.33347225189209
0.5988327154088793,4.33471155166626
0.598827550200765,4.335346221923828
0.5988235459309319,4.336622953414917
0.598818383643945,4.337252378463745
0.5988143822420361,4.3385114669799805
0.5988092228733056,4.3391382694244385
0.5988052243364398,4.340391159057617
0.5988000678830989,4.341010570526123
0.5987960722083996,4.342287540435791
0.5987909186675847,4.342916488647461
0.5987869258521792,4.344186305999756
0.5987817752210313,4.344821929931641
0.5987777852620504,4.3460705280303955
0.5987726375377138,4.346703290939331
0.598768650432293,4.347945928573608
0.5987635056119164,4.348633289337158
0.5987595213571947,4.349913835525513
0.5987543794379301,4.350550889968872
0.5987503980310503,4.3517701625823975
0.598745259010054,4.35240364074707
0.5987412804481634,4.353625059127808
0.5987361443225957,4.354260206222534
0.5987321686028448,4.355489253997803
0.5987270353698695,4.3560919761657715
0.5987230624894131,4.357289552688599
0.5987179321461978,4.357919931411743
0.5987139621021947,4.359163761138916
0.5987088346459112,4.359803676605225
0.598704867435524,4.361042737960815
0.5986997428633476,4.3617024421691895
0.5986957784837426,4.362957239151001
0.598690656792853,4.363588809967041
0.5986866952412002,4.364810466766357
0.5986815764287805,4.365471601486206
0.5986776177022546,4.3666863441467285
0.5986725017654916,4.367328882217407
0.5986685458612704,4.3685667514801025
0.5986634327973548,4.369185924530029
0.5986594797126202,4.370441436767578
0.598654369518747,4.371045112609863
0.598650419250685,4.372288703918457
0.598645311924052,4.3728837966918945
0.5986413644698522,4.3741655349731445
0.5986362600076622,4.3747804164886475
0.5986323153645178,4.3761069774627686
0.5986272137639765,4.376744985580444
0.5986232719290852,4.377983093261719
0.5986181731874023,4.378653526306152
0.598614234157965,4.379900693893433
0.5986091382723542,4.3805201053619385
0.5986052020455759,4.381748676300049
0.5986001090132546,4.382398366928101
0.598596175586344,4.383608102798462
0.5985910854045332,4.384235620498657
0.5985871547747031,4.385477304458618
0.5985820674406275,4.386115312576294
0.5985781396050942,4.387388706207275
0.5985730551159825,4.3879852294921875
0.5985691300719663,4.389276742935181
0.5985640484250507,4.389935731887817
0.5985601261697756,4.391171932220459
0.5985550473622924,4.39179253578186
0.5985511278929858,4.39300799369812
0.5985460519221747,4.393681764602661
0.5985421352360687,4.3949055671691895
0.5985370620991732,4.395554542541504
0.5985331481935027,4.396763563156128
0.5985280778877701,4.3974363803863525
0.5985241667597745,4.398656606674194
0.5985190992824557,4.39930272102356
0.5985151909293775,4.40054988861084
0.5985101262777272,4.401156425476074
0.5985062206968135,4.402416229248047
0.5985011588680899,4.4030442237854
0.5984972560565904,4.404260635375977
0.5984921970480559,4.404855728149414
0.5984882970032251,4.4060890674591064
0.5984832408121451,4.406709671020508
0.5984793435312409,4.407999038696289
0.5984742901548848,4.4086620807647705
0.5984703956351687,4.409926414489746
0.5984653450708098,4.410588979721069
0.5984614533095466,4.411848545074463
0.5984564055544618,4.412511348724365
0.5984525165489208,4.413754940032959
0.5984474716003901,4.414380073547363
0.5984435853478441,4.41567325592041
0.5984385432031519,4.41631007194519
0.5984346597008771,4.417557001113892
0.5984296203573111,4.418208122253418
0.5984257396025874,4.419476747512817
0.5984207030574388,4.4200966358184814
0.5984168250475502,4.4213292598724365
0.5984117912981143,4.421993732452393
0.5984079160303482,4.423259973526001
0.5984028850739233,4.423871755599976
0.5983990125455707,4.425138711929321
0.5983939843794592,4.425796270370483
0.5983901145878151,4.427115440368652
0.5983850892093228,4.4277684688568115
0.5983812221516855,4.429051876068115
0.5983761995581219,4.429736137390137
0.5983723352317933,4.430959939956665
0.5983673154204717,4.431614875793457
0.5983634538227579,4.432858467102051
0.5983584367909948,4.433527946472168
0.598354577919205,4.434804677963257
0.5983495636643206,4.435429573059082
0.5983457075157679,4.436738729476929
0.5983406960350862,4.437426805496216
0.598336842607087,4.43868088722229
0.5983318338979354,4.439296245574951
0.5983279831878103,4.440616846084595
0.5983229772475199,4.441272258758545
0.5983191292525926,4.442499876022339
0.5983141260784979,4.44313907623291
0.598310280796096,4.444363594055176
0.5983052803855352,4.4449896812438965
0.5983014378129896,4.446256637573242
0.5982964401633045,4.44688606262207
0.5982926002979503,4.448180198669434
0.598287605406486,4.448805809020996
0.5982837682456611,4.450032711029053
0.5982787761097663,4.450681924819946
0.598274941650813,4.4518983364105225
0.5982699522678402,4.45253324508667
0.5982661205081036,4.45377779006958
0.5982611338754086,4.4544384479522705
0.5982573048122379,4.455698251724243
0.5982523209271803,4.456364631652832
0.5982484945579281,4.457629919052124
0.5982435134178706,4.458266973495483
0.598239689739893,4.459628582000732
0.5982347113422022,4.460299968719482
0.5982308903528591,4.46155571937561
0.5982259146949047,4.462203502655029
0.5982220963915592,4.463451623916626
0.5982171234707149,4.464057207107544
0.598213307850734,4.465371131896973
0.5982083376643763,4.4659810066223145
0.5982045247251303,4.467225074768066
0.5981995572706403,4.467836856842041
0.598195747009503,4.46908712387085
0.598190782284264,4.469772815704346
0.598186974698613,4.471039056777954
0.5981820127000127,4.471689462661743
0.5981782077872287,4.473100662231445
0.598173248512658,4.473772764205933
0.5981694462701257,4.47503924369812
0.5981644897169786,4.475680112838745
0.5981606901420858,4.476916313171387
0.5981557363077603,4.477581977844238
0.5981519393978986,4.478823900222778
0.598146988279796,4.47950005531311
0.5981431940323603,4.4807000160217285
0.5981382456278852,4.481326580047607
0.5981344540402738,4.482560396194458
0.5981295083468344,4.483192205429077
0.5981257194164493,4.484417200088501
0.5981207764314572,4.485013008117676
0.598116990155704,4.486282825469971
0.5981120498765741,4.486887454986572
0.5981082662528615,4.488205909729004
0.5981033286770121,4.48882269859314
0.5980995477027526,4.490152597427368
0.5980946128276057,4.490786075592041
0.598090834500215,4.4920783042907715
0.5980859023231958,4.4927027225494385
0.5980821266400933,4.493985414505005
0.5980771971586305,4.494655132293701
0.5980734241172388,4.4959189891815186
0.5980684973287644,4.496585369110107
0.5980647269265097,4.49781060218811
0.5980598028284593,4.498507499694824
0.5980560350627712,4.499783039093018
0.5980511136525836,4.500405788421631
0.5980473485208949,4.501686096191406
0.5980424297960124,4.502323627471924
0.5980386672957598,4.503554821014404
0.5980337512536278,4.504174709320068
0.5980299913822514,4.5053980350494385
0.5980250780203189,4.5059943199157715
0.5980213207752617,4.5072181224823
0.5980164100909813,4.507819652557373
0.5980126554696898,4.509043216705322
0.5980077474605172,4.509730339050293
0.5980039954604417,4.5109543800354
0.5979990901238357,4.511601686477661
0.5979953407424299,4.512826204299927
0.5979904380758532,4.513515949249268
0.5979866913105736,4.514773368835449
0.5979817913114919,4.51542592048645
0.597978047159799,4.516629934310913
0.5979731498256813,4.517259836196899
0.5979694082850388,4.518503904342651
0.5979645136133577,4.519119739532471
0.5979607746812323,4.520342588424683
0.5979558826694635,4.520927429199219
0.597952146343326,4.522249460220337
0.5979472569889486,4.522860288619995
0.5979435232662725,4.524077653884888
0.597938636566769,4.524689674377441
0.5979349054450314,4.5259082317352295
0.5979300213978872,4.526550054550171
0.5979262928745689,4.527781009674072
0.5979214114772733,4.528437852859497
0.5979176855498577,4.529667854309082
0.5979128067999029,4.530300855636597
0.5979090834658773,4.531529188156128
0.5979042073607592,4.532140731811523
0.5979004866176141,4.533367395401001
0.5978956131548314,4.533965110778809
0.5978918950000605,4.535210847854614
0.5978870241771154,4.535804986953735
0.5978833086082159,4.537026405334473
0.5978784404226138,4.537685394287109
0.5978747274370863,4.538938283920288
0.5978698618863361,4.539595603942871
0.5978661514816839,4.540802240371704
0.5978612885632977,4.541473865509033
0.5978575807370282,4.542714595794678
0.597852720448521,4.543381929397583
0.5978490151981446,4.544635057449341
0.5978441575370352,4.545258045196533
0.5978404548600654,4.54650092124939
0.5978355998238756,4.547131061553955
0.5978318997178291,4.548418283462524
0.5978270473040838,4.549047470092773
0.5978233497664814,4.55033278465271
0.5978184999727086,4.550951957702637
0.5978148050010739,4.552241086959839
0.5978099578248053,4.552855730056763
0.5978062654166645,4.5540852546691895
0.597801420855435,4.554725170135498
0.5977977310083183,4.555968999862671
0.5977928890596659,4.5566246509552
0.5977892017711067,4.557888746261597
0.5977843624325724,4.558562755584717
0.5977806777001071,4.559778928756714
0.5977758409692353,4.5604166984558105
0.5977721587904041,4.56167459487915
0.5977673246647425,4.562312364578247
0.597763645037088,4.563529968261719
0.5977588135141872,4.564147233963013
0.5977551364352562,4.565407991409302
0.5977503075126703,4.566045761108398
0.597746632980012,4.567298650741577
0.5977418066552982,4.567898988723755
0.5977381346664653,4.569178342819214
0.5977333109371841,4.569856405258179
0.5977296414897325,4.571217060089111
0.5977248203534474,4.571861743927002
0.5977211534449368,4.573146343231201
0.5977163348992142,4.573809385299683
0.5977126705272067,4.575143814086914
0.597707854569617,4.575774908065796
0.5977041927316782,4.577020168304443
0.597699379359794,4.577683210372925
0.5976957200534929,4.578927278518677
0.5976909092648907,4.5796074867248535
0.597687252487799,4.580829381942749
0.5976824442800583,4.581477642059326
0.5976787900297514,4.58270525932312
0.5976739844004546,4.583341598510742
0.597670332674511,4.584550380706787
0.5976655296212435,4.585169792175293
0.5976618804172447,4.5864129066467285
0.5976570799375956,4.58701229095459
0.5976534332531265,4.588249921798706
0.5976486353446876,4.588849306106567
0.5976449911773358,4.5901031494140625
0.5976401958377024,4.590718746185303
0.5976365541850591,4.591951370239258
0.5976317614118293,4.592592477798462
0.5976281222714889,4.593897581100464
0.5976233320622639,4.594547986984253
0.5976196954318236,4.59581446647644
0.5976149077842081,4.596479892730713
0.5976112736612685,4.597718954086304
0.5976064885728698,4.598370552062988
0.5976028569550349,4.5996129512786865
0.5975980744234635,4.600248098373413
0.5975944453083398,4.6014931201934814
0.5975896653312096,4.60212516784668
0.597586038716407,4.603358507156372
0.597581261291335,4.603971719741821
0.5975776371744671,4.605226993560791
0.5975728622990729,4.6058526039123535
0.5975692406777554,4.607167720794678
0.5975644683496621,4.607784032821655
0.5975608492215146,4.609069108963013
0.5975560794383484,4.609755992889404
0.5975524628009933,4.610985994338989
0.5975476955603831,4.611643314361572
0.597544081411446,4.612879037857056
0.5975393167110242,4.613536357879639
0.5975357050481336,4.614748954772949
0.5975309428855355,4.615384578704834
0.5975273337063233,4.616607666015625
0.5975225740791871,4.6172239780426025
0.597518967381288,4.618508815765381
0.5975142102872553,4.619147777557373
0.5975106060683073,4.620482921600342
0.5975058515050223,4.621094703674316
0.5975022497626664,4.622377157211304
0.5974974977277767,4.622979164123535
0.5974938984596571,4.624212980270386
0.5974891489508132,4.6248297691345215
0.5974855521545769,4.6260693073272705
0.5974808051694321,4.626705169677734
0.5974772108427295,4.627887725830078
0.5974724663789407,4.6285624504089355
0.5974688745194251,4.629801511764526
0.5974641325746516,4.630441904067993
0.5974605431799791,4.631674289703369
0.5974558037518839,4.6323041915893555
0.597452216819714,4.633534908294678
0.5974474799059624,4.634134769439697
0.5974438954339576,4.63541054725647
0.5974391610322181,4.636012315750122
0.597435579018044,4.63726806640625
0.5974308471259884,4.637914657592773
0.5974272675673133,4.639180421829224
0.5974225381826163,4.639814376831055
0.5974189610771118,4.6410675048828125
0.5974142341974509,4.641723155975342
0.5974106595427917,4.642995119094849
0.5974059351658475,4.643642425537109
0.5974023629597112,4.6448822021484375
0.5973976410831672,4.6455864906311035
0.5973940713232341,4.646829843521118
0.5973893519447772,4.647508859634399
0.5973857846287313,4.648762464523315
0.5973810677460505,4.649460792541504
0.5973775028715782,4.650650978088379
0.5973727884823663,4.6513001918792725
0.5973692260471574,4.652509689331055
0.59736451414911,4.653141260147095
0.5973609541508569,4.654394626617432
0.597356244741672,4.655039310455322
0.5973526871780706,4.656309604644775
0.59734798025545,4.656939268112183
0.5973444251241985,4.65824818611145
0.5973397206858463,4.658864974975586
0.5973361679846467,4.660114049911499
0.5973314660282701,4.660757303237915
0.5973279157548268,4.662002325057983
0.597323216278136,4.6626551151275635
0.5973196684301565,4.663922548294067
0.5973149714308649,4.664569854736328
0.5973114260060597,4.6658408641815186
0.597306731481883,4.6664605140686035
0.5973031884779657,4.667731523513794
0.5972984964266229,4.6684041023254395
0.5972949558413098,4.669703722000122
0.597290266260523,4.67035698890686
0.5972867280915334,4.671619415283203
0.5972820409790275,4.672242879867554
0.5972785052240837,4.6734607219696045
0.597273820577586,4.674060344696045
0.5972702872344137,4.675318241119385
0.597265605051655,4.6759192943573
0.5972620741179819,4.6771368980407715
0.597257394396696,4.677780866622925
0.5972538658702533,4.6790244579315186
0.5972491886081763,4.679676294326782
0.5972456624866982,4.680971622467041
0.5972409876815697,4.681635856628418
0.5972374639627931,4.682852029800415
0.597232791612355,4.683499813079834
0.5972292702940196,4.6847083568573
0.5972246003960174,4.6853437423706055
0.5972210814758664,4.686597108840942
0.5972164140280475,4.6872217655181885
0.5972128975038263,4.6884589195251465
0.5972082325039418,4.689077138900757
0.5972047183733994,4.690319776535034
0.597200055819203,4.690923452377319
0.5971965440800905,4.6921586990356445
0.5971918839693389,4.692769527435303
0.5971883746194108,4.69401216506958
0.5971837169498633,4.694669485092163
0.5971802099868769,4.695916175842285
0.5971755547562957,4.696592807769775
0.5971720501780114,4.697834253311157
0.5971673973841616,4.698487997055054
0.5971638951883423,4.699831008911133
0.5971592448289919,4.7005157470703125
0.5971557450134037,4.701720714569092
0.5971510970863235,4.7023866176605225
0.597147599648735,4.7036826610565186
0.5971429541516986,4.704329252243042
0.5971394590898815,4.70556116104126
0.5971348160206655,4.7061872482299805
0.5971313233323947,4.707415819168091
0.5971266826887781,4.708021879196167
0.5971231923718305,4.7092883586883545
0.5971185541515958,4.70995306968689
0.5971150662037519,4.7111828327178955
0.5971104304046837,4.711813449859619
0.5971069448237266,4.713024377822876
0.5971023114436127,4.713732004165649
0.5970988282273283,4.7149999141693115
0.5970941972639595,4.715682029724121
0.5970907164101366,4.717036485671997
0.5970860878613058,4.717735528945923
0.5970826093677359,4.719009637832642
0.5970779832312396,4.719664573669434
0.5970745070957173,4.720961809158325
0.5970698833693543,4.721621990203857
0.5970664095896768,4.72289514541626
0.5970617882712488,4.723536968231201
0.5970583168452163,4.724764585494995
0.5970536979325278,4.725424528121948
0.597050228857943,4.72663688659668
0.5970456123488014,4.72726845741272
0.5970421456234701,4.728496313095093
0.5970375315156854,4.729095220565796
0.597034067137416,4.730358839035034
0.597029455428801,4.7309534549713135
0.5970259933954051,4.7321765422821045
0.5970213840837753,4.732792377471924
0.5970179243930668,4.734034061431885
0.5970133174762409,4.734669208526611
0.5970098601260366,4.7359020709991455
0.5970052556018354,4.736588954925537
0.5970018005899553,4.7378387451171875
0.5969971984562027,4.738530397415161
0.5969937457804692,4.739787817001343
0.5969891460349918,4.740459203720093
0.5969856956932299,4.741725921630859
0.5969810983338574,4.742362022399902
0.5969776503238953,4.743592977523804
0.5969730553484597,4.744228363037109
0.596969609668128,4.745464086532593
0.5969650170744638,4.746077537536621
0.5969615737215966,4.74730372428894
0.5969569835075414,4.747908592224121
0.5969535424799747,4.749129295349121
0.5969489546433691,4.749802589416504
0.5969455159389419,4.751028060913086
0.5969409304776286,4.751694917678833
0.5969374940941828,4.752940893173218
0.5969329110060078,4.7536351680755615
0.596929476941388,4.7548828125
0.5969248962241998,4.755555868148804
0.596921464476253,4.756782531738281
0.5969168861279026,4.7574756145477295
0.5969134566944795,4.75869083404541
0.5969088807128207,4.759336233139038
0.5969054535917735,4.760558366775513
0.596900879974663,4.76116418838501
0.5968974551638476,4.76244044303894
0.5968928839091444,4.763062238693237
0.5968894614064191,4.764324188232422
0.5968848925119854,4.764919281005859
0.5968814723152109,4.766298532485962
0.5968769057789112,4.766954183578491
0.5968734878859512,4.768254518508911
0.596868923705653,4.768898963928223
0.596865508114374,4.770170450210571
0.5968609462879472,4.770802021026611
0.5968575329962184,4.772053241729736
0.5968529735215354,4.7727038860321045
0.5968495625272284,4.773943662643433
0.5968450054021649,4.774589776992798
0.5968415967031544,4.775834798812866
0.5968370419255883,4.776487827301025
0.5968336355197514,4.777719497680664
0.5968290830875633,4.77838921546936
0.5968256789727797,4.779661655426025
0.5968211288838531,4.780330181121826
0.5968177270580056,4.781567811965942
0.5968131793102264,4.782198667526245
0.5968097797712003,4.783467769622803
0.596805234362457,4.784093618392944
0.59680183710814,4.785308361053467
0.5967972940363239,4.78593897819519
0.596793899064607,4.787179946899414
0.596789358327612,4.78779673576355
0.5967859656363883,4.789024591445923
0.5967814272321109,4.789733648300171
0.5967780368192762,4.7909510135650635
0.5967735007456159,4.791598558425903
0.5967701126090688,4.792797803878784
0.596765578863927,4.793483018875122
0.5967621930015687,4.794692277908325
0.5967576615828503,4.795332193374634
0.5967542779925848,4.796548843383789
0.5967497488981964,4.797172784805298
0.5967463675779305,4.798426628112793
0.5967418408057817,4.799026727676392
0.5967384617534244,4.800267457962036
0.5967339373014279,4.8008811473846436
0.596730560514891,4.8021299839019775
0.5967260383809613,4.802770614624023
0.5967226638581593,4.804001808166504
0.596718144040214,4.8046510219573975
0.596714771779064,4.805901765823364
0.5967102542750233,4.8065505027771
0.5967068842734451,4.807783603668213
0.5967023690812314,4.808436155319214
0.5966990013371472,4.809680223464966
0.5966944884546861,4.810331106185913
0.5966911229660209,4.8115620613098145
0.59668661239124,4.8121795654296875
0.5966832491559214,4.81341552734375
0.5966787408867512,4.8140199184417725
0.5966753799027096,4.815337181091309
0.5966708739370828,4.815953969955444
0.5966675152022509,4.817164182662964
0.5966630115381036,4.817819118499756
0.5966596550504166,4.8190624713897705
0.5966551536856867,4.8197243213653564
0.5966517994430827,4.8209309577941895
0.5966473003757108,4.821623802185059
0.5966439483761303,4.822828769683838
0.5966394516040601,4.8234522342681885
0.5966361018454462,4.82472038269043
0.596631607366623,4.825377464294434
0.5966282598469218,4.826595306396484
0.5966237676592944,4.827223539352417
0.5966204223764539,4.82845664024353
0.5966159324779728,4.829060792922974
0.5966125894299441,4.830302000045776
0.5966081018185633,4.83091402053833
0.5966047610032997,4.832136392593384
0.5966002756769748,4.832756042480469
0.5965969370924326,4.833982706069946
0.5965924540491223,4.834636449813843
0.59658911769326,4.835851430892944
0.5965846369309253,4.8365137577056885
0.596581302801704,4.837766647338867
0.5965768243183086,4.83843731880188
0.5965734924136921,4.83967399597168
0.5965690162072022,4.8403143882751465
0.5965656865251567,4.841571569442749
0.5965612125935411,4.84218168258667
0.5965578851320353,4.843424320220947
0.596553413473265,4.84403657913208
0.5965500882302704,4.845240116119385
0.596545618842319,4.845895767211914
0.5965422958158099,4.847094535827637
0.5965378286966535,4.847731590270996
0.5965345078846058,4.848942995071411
0.5965300430322233,4.849633693695068
0.5965267244326165,4.850853443145752
0.5965222618449889,4.851499557495117
0.596518945455804,4.852726459503174
0.5965144851309153,4.853386640548706
0.5965111709501366,4.854610443115234
0.5965067128859728,4.855242729187012
0.5965034009115867,4.856442928314209
0.5964989451061367,4.857056140899658
0.5964956353361321,4.858295679092407
0.5964911817873869,4.858911037445068
0.5964878742197559,4.86014461517334
0.5964834229257091,4.860771894454956
0.5964801175584453,4.862010478973389
0.596475668517093,4.862669229507446
0.5964723653481933,4.864036798477173
0.5964679185575342,4.86469030380249
0.5964646175849974,4.865969181060791
0.5964601730430326,4.866610527038574
0.5964568742648603,4.867904186248779
0.5964524319695934,4.868570804595947
0.5964491353837897,4.869852066040039
0.5964446953332267,4.870478868484497
0.5964414009377983,4.871729373931885
0.5964369631299473,4.872384786605835
0.5964336709229032,4.873615980148315
0.5964292353557754,4.874268293380737
0.5964259453351272,4.875544309616089
0.5964215120067358,4.876195907592773
0.5964182241704972,4.877470970153809
0.5964137930788581,4.8781208992004395
0.5964105074250458,4.879410028457642
0.5964060785681773,4.880079507827759
0.59640279509481,4.881321907043457
0.5963983684707328,4.881951093673706
0.5963950871758321,4.883187294006348
0.5963906627825691,4.8837890625
0.596387383664159,4.885012626647949
0.5963829614997359,4.885708570480347
0.5963796845558423,4.886917352676392
0.5963752646182872,4.887554883956909
0.5963719898469391,4.888797998428345
0.596367572134282,4.889497518539429
0.5963642995335108,4.890724420547485
0.5963598840437848,4.891360282897949
0.5963566136116237,4.892580509185791
0.5963522003428641,4.893181562423706
0.5963489320773496,4.894450664520264
0.5963445210275939,4.895059108734131
0.5963412549267644,4.896273851394653
0.5963368460940527,4.896873474121094
0.596333582155949,4.898102521896362
0.5963291755383237,4.898737668991089
0.5963259137609893,4.899961471557617
0.5963215093564954,4.9006028175354
0.5963182497379762,4.90183687210083
0.5963138475446608,4.902477979660034
0.596310590083005,4.903685569763184
0.5963061900989178,4.904338598251343
0.596302934792176,4.905587434768677
0.596298537015369,4.906236410140991
0.5962952838615942,4.907504320144653
0.596290888290122,4.908161163330078
0.5962876372873699,4.909428119659424
0.596283243919289,4.910107135772705
0.5962799950656174,4.911348342895508
0.5962756038989871,4.911962985992432
0.5962723571924562,4.9132239818573
0.5962679682253381,4.913883447647095
0.5962647236640107,4.915152549743652
0.5962603368944688,4.915797472000122
0.5962570944764097,4.917082786560059
0.5962527099025103,4.917778253555298
0.5962494696257873,4.919069528579712
0.5962450872455988,4.919734716415405
0.5962418491082817,4.920948266983032
0.5962374689198753,4.921631336212158
0.5962342329200362,4.922829627990723
0.5962298549214852,4.923475980758667
0.5962266210571989,4.924766302108765
0.5962222452465792,4.9254279136657715
0.5962190135159224,4.926678419113159
0.5962146398913118,4.927332162857056
0.5962114102923644,4.928598403930664
0.5962070388518435,4.9292380809783936
0.5962038113826866,4.930494546890259
0.5961994421243381,4.931105852127075
0.5961962167830561,4.932343006134033
0.5961918497049651,4.932945728302002
0.5961886264896447,4.934170722961426
0.5961842615898985,4.934788227081299
0.5961810404986282,4.936055421829224
0.5961766777753167,4.93669867515564
0.5961734588061877,4.937925100326538
0.5961690982574029,4.938601732254028
0.596165881408509,4.939832925796509
0.5961615230323453,4.940504550933838
0.596158308301782,4.941744565963745
0.5961539520963361,4.942399263381958
0.596150739482202,4.943662405014038
0.5961463854455731,4.944304704666138
0.5961431749459684,4.945569276809692
0.5961388230762577,4.946213245391846
0.5961356146892852,4.947577476501465
0.5961312649845965,4.948238134384155
0.5961280587083618,4.949526071548462
0.5961237111668009,4.950210094451904
0.5961205069994114,4.951468229293823
0.5961161616190866,4.95210599899292
0.5961129595586522,4.953368663787842
0.596108616337674,4.954002857208252
0.5961054163823069,4.955281734466553
0.5961010753187882,4.955922842025757
0.596097877466603,4.957176685333252
0.596093538558659,4.957847833633423
0.5960903428077722,4.959136009216309
0.5960860060535204,4.959808349609375
0.5960828124020513,4.961116075515747
0.5960784777996113,4.961794137954712
0.5960752862456815,4.963108539581299
0.5960709537931752,4.963763475418091
0.5960677643349083,4.965045690536499
0.59606343403046,4.965721368789673
0.596060246665982,4.966934680938721
0.5960559185077186,4.967610120773315
0.5960527332351578,4.968892574310303
0.5960484072212078,4.9696128368377686
0.5960452240386949,4.970865726470947
0.5960409001671894,4.971515417098999
0.5960377190728573,4.972746849060059
0.5960333973419296,4.973390817642212
0.5960302183339136,4.974649429321289
0.5960258987416994,4.975300550460815
0.5960227218181368,4.9765191078186035
0.596018404362774,4.977155685424805
0.5960152295218046,4.978412866592407
0.5960109142014333,4.97904109954834
0.5960077414411992,4.980323076248169
0.5960034282539616,4.980933904647827
0.5960002575726071,4.982210874557495
0.5959959465166478,4.98283052444458
0.5959927779123195,4.984096527099609
0.5959884689857856,4.984748363494873
0.5959853024566322,4.98602032661438
0.5959809956576726,4.986686706542969
0.5959778312018454,4.987921714782715
0.5959735265286111,4.988623142242432
0.5959703641442635,4.9898693561553955
0.5959660615949084,4.990513324737549
0.5959629012801958,4.991736650466919
0.5959586008528757,4.992371082305908
0.595955442605956,4.99357795715332
0.5959511442988287,4.994220018386841
0.595947988117862,4.995457410812378
0.5959436919290879,4.996052265167236
0.5959405378122364,4.997273921966553
0.595936243739978,4.997919797897339
0.5959330916854064,4.9991774559021
0.5959287997278283,4.999833822250366
0.5959256497337035,5.001100778579712
0.5959213598889722,5.001780986785889
0.5959182119534633,5.003032684326172
0.5959139242197482,5.003683090209961
0.5959107783410262,5.004944324493408
0.5959064927164985,5.005621433258057
0.5959033488927372,5.0068442821502686
0.5958990653755704,5.007502317428589
0.5958959236049453,5.008744716644287
0.5958916421933149,5.009444952011108
0.595888502474004,5.010737180709839
0.595884223166088,5.0113983154296875
0.5958810854962717,5.012648105621338
0.5958768082902502,5.01327657699585
0.5958736726681104,5.014500617980957
0.5958693975621655,5.015162229537964
0.5958662639858872,5.016351938247681
0.5958619909782032,5.0169408321380615
0.5958588594459732,5.018262624740601
0.5958545885347368,5.01887583732605
0.5958514590447438,5.020156145095825
0.5958471902281439,5.0207908153533936
0.5958440627785792,5.0220115184783936
0.5958397960548069,5.022659063339233
0.5958366706438636,5.023862361907959
0.5958324060111119,5.024500131607056
0.5958292826369858,5.025715589523315
0.5958250200934496,5.026343584060669
0.5958218987543387,5.027570486068726
0.5958176382982158,5.02821159362793
0.5958145189923196,5.029495477676392
0.5958102606218096,5.030142784118652
0.5958071433473305,5.031412363052368
0.5958028870606351,5.032041072845459
0.5957997718157774,5.033307313919067
0.5957955176111004,5.033971548080444
0.5957924043940704,5.035275459289551
0.595788152269618,5.035914182662964
0.5957850410786245,5.037099838256836
0.5957807910326048,5.037806987762451
0.5957776818658586,5.03904390335083
0.595773433896482,5.039705753326416
0.5957703267521961,5.040908575057983
0.5957660808576751,5.041584491729736
0.5957629757340643,5.042845249176025
0.5957587319126137,5.043498992919922
0.5957556288078956,5.04475474357605
0.595751387057732,5.0454277992248535
0.5957482859701261,5.046685457229614
0.5957440462894683,5.047338485717773
0.595740947217196,5.048595190048218
0.5957367096042652,5.049251556396484
0.5957336125455502,5.050489902496338
0.5957293769985695,5.051153898239136
0.5957262819516379,5.05238151550293
0.5957220484688326,5.053004741668701
0.5957189554319123,5.054280042648315
0.5957147240115098,5.054905891418457
0.5957116329828309,5.056133985519409
0.5957074036230605,5.056766033172607
0.5957043146008557,5.057956695556641
0.595700087299949,5.058686256408691
0.5956970002824523,5.059852123260498
0.5956927750386433,5.060601472854614
0.5956896900240914,5.061807155609131
0.5956854668356156,5.062471151351929
0.5956823838222473,5.063707113265991
0.5956781626873429,5.06437087059021
0.5956750816733989,5.065625429153442
0.5956708625903057,5.066255331039429
0.5956677835740288,5.067491292953491
0.595663566540989,5.068105220794678
0.5956604895206244,5.069396495819092
0.5956562745358824,5.070042610168457
0.5956531995096771,5.071267366409302
0.595648986571479,5.071882486343384
0.5956459135376824,5.073091268539429
0.5956417026442765,5.073747634887695
0.59563863160114,5.074987411499023
0.5956344227507768,5.0756449699401855
0.5956313536965537,5.07686185836792
0.595627146887486,5.077531814575195
0.5956240798204319,5.0787787437438965
0.5956198750509141,5.07943058013916
0.5956168099692868,5.080657243728638
0.5956126072375755,5.081300973892212
0.5956095441396346,5.082561254501343
0.5956053434439886,5.083194971084595
0.5956022823279962,5.0844175815582275
0.5955980836666765,5.085021018981934
0.5955950245308961,5.086249589920044
0.5955908279021654,5.086860179901123
0.5955877707448635,5.088165998458862
0.5955835761469866,5.088822364807129
0.5955805209664311,5.090045213699341
0.5955763283976753,5.090686798095703
0.5955732751921361,5.0919249057769775
0.5955690846507705,5.092573881149292
0.5955660334185201,5.093807697296143
0.5955618449028157,5.094440460205078
0.5955587956421282,5.095686435699463
0.5955546091503582,5.096327304840088
0.5955515618595102,5.0976152420043945
0.5955473773899496,5.098284482955933
0.5955443320672196,5.0995934009552
0.5955401496181457,5.100234270095825
0.595537106261814,5.101474761962891
0.5955329258315062,5.1020965576171875
0.5955298844398554,5.103344202041626
0.5955257060265952,5.103947639465332
0.5955226665979099,5.105163812637329
0.5955184901999802,5.1058127880096436
0.5955154527325471,5.107045412063599
0.5955112783482337,5.107696533203125
0.5955082428403414,5.109018087387085
0.5955040704679313,5.109713077545166
0.5955010369178709,5.110953092575073
0.5954968665556538,5.111605882644653
0.5954938349617178,5.112824201583862
0.5954896666079851,5.113504409790039
0.5954866369684683,5.114731788635254
0.5954824706215134,5.115408658981323
0.5954794429347128,5.116664409637451
0.595475278592831,5.117319345474243
0.5954722528570455,5.1186203956604
0.5954680905185349,5.119272232055664
0.5954650667320653,5.120538711547852
0.5954609063952249,5.121157646179199
0.5954578845563742,5.122391700744629
0.5954537262195057,5.122994661331177
0.5954507063265789,5.124229192733765
0.5954465499879856,5.124837636947632
0.5954435320392899,5.126075983047485
0.5954393776972772,5.12671971321106
0.5954363616911217,5.127924680709839
0.5954322093439972,5.128593921661377
0.5954291952786925,5.129856109619141
0.5954250449247659,5.130508184432983
0.5954220327986254,5.13174295425415
0.5954178844362079,5.132383346557617
0.5954148742475466,5.133622884750366
0.5954107278749519,5.134255409240723
0.5954077196220865,5.135502338409424
0.5954035752376301,5.136114597320557
0.59540056891888,5.137327194213867
0.595396426520879,5.137965679168701
0.5953934221345653,5.139240503311157
0.5953892817213393,5.139895915985107
0.5953862792657849,5.141129016876221
0.5953821408356552,5.1418023109436035
0.5953791403091853,5.1430182456970215
0.5953750038604754,5.143704414367676
0.5953720052614166,5.1448986530303955
0.5953678707924519,5.145583629608154
0.5953648741191337,5.146809339523315
0.5953607416282412,5.147483587265015
0.5953577468789947,5.148746728897095
0.5953536163645036,5.149456024169922
0.5953506235376614,5.15071439743042
0.5953464949979032,5.151350498199463
0.5953435040918005,5.152549505233765
0.5953393775251081,5.153170585632324
0.5953363885380818,5.1544272899627686
0.5953322639427904,5.155050039291382
0.5953292768731794,5.1563451290130615
0.5953251542476262,5.15696907043457
0.5953221690937714,5.1583638191223145
0.5953180484362954,5.15902853012085
0.5953150651965395,5.16031551361084
0.5953109465054816,5.160962820053101
0.5953079651781698,5.162211894989014
0.5953038484518727,5.162856578826904
0.5953008690353513,5.164080381393433
0.5952967542721601,5.164736270904541
0.5952937767647782,5.165951251983643
0.5952896639630396,5.166616916656494
0.5952866883631477,5.167880535125732
0.5952825775212106,5.168582201004028
0.5952796038271613,5.169944763183594
0.5952754949433761,5.170612812042236
0.5952725231535241,5.171836853027344
0.5952684162262435,5.172484874725342
0.5952654463389452,5.173764705657959
0.5952613413665235,5.17444109916687
0.5952583733801375,5.175708293914795
0.5952542703609314,5.176370620727539
0.595251304273818,5.177642345428467
0.5952472032061857,5.178297758102417
0.5952442390167075,5.179555177688599
0.5952401398990091,5.180235862731934
0.5952371776055302,5.181495189666748
0.5952330804361281,5.182115316390991
0.5952301200370147,5.183352470397949
0.5952260248142729,5.18395733833313
0.595223066307893,5.185175657272339
0.5952189730301776,5.185818195343018
0.5952160164149015,5.187049150466919
0.5952119250805802,5.187714099884033
0.5952089703547797,5.188990592956543
0.5952048809622225,5.189699172973633
0.5952019281242716,5.190927505493164
0.59519784067185,5.191569805145264
0.5951948897201246,5.192927122116089
0.5951908042062123,5.193594932556152
0.5951878551390901,5.194809675216675
0.5951837715620623,5.1954662799835205
0.5951808243779231,5.196672677993774
0.5951767427361574,5.197317600250244
0.5951737974333823,5.198621511459351
0.5951697177252582,5.199262380599976
0.595166774302231,5.200538635253906
0.5951626965261293,5.201172351837158
0.5951597549812352,5.202433109283447
0.595155679135539,5.203062295913696
0.5951527394671655,5.204338788986206
0.5951486655502598,5.204943656921387
0.5951457277567959,5.206221342086792
0.5951416557670672,5.206858396530151
0.595138719846904,5.208268404006958
0.5951346497827414,5.208920240402222
0.5951317157342718,5.210221290588379
0.5951276475940654,5.210845708847046
0.5951247154156842,5.212076425552368
0.5951206491978269,5.212717294692993
0.5951177188879307,5.213944911956787
0.5951136545908164,5.214593172073364
0.5951107261478039,5.215817451477051
0.5951066637698289,5.216455459594727
0.5951037371921006,5.217702388763428
0.5950996767316628,5.218353748321533
0.5950967520176211,5.219666004180908
0.5950926934731201,5.220320701599121
0.5950897706211692,5.221564054489136
0.5950857139910071,5.222175598144531
0.5950827929995531,5.2234179973602295
0.5950787382821331,5.224022388458252
0.5950758191495841,5.225255966186523
0.5950717663433117,5.2259039878845215
0.5950688490680772,5.227139234542847
0.5950647981713599,5.227770566940308
0.5950618827518518,5.229107618331909
0.5950578337630985,5.2298150062561035
0.5950549201977303,5.23102593421936
0.5950508731153518,5.2316694259643555
0.5950479614025389,5.232873916625977
0.5950439162249482,5.233543872833252
0.595041006363108,5.234785556793213
0.5950369630887197,5.235424757003784
0.5950340550762708,5.236649751663208
0.5950300137035013,5.237271547317505
0.5950271075388652,5.238568544387817
0.5950230680661325,5.239185094833374
0.595020163747732,5.2404327392578125
0.5950161261734564,5.241037130355835
0.595013223699716,5.242270469665527
0.5950091880223195,5.2428672313690186
0.5950062873916656,5.2441086769104
0.5950022536095718,5.244744062423706
0.594999354820433,5.245984077453613
0.5949953229320675,5.246644496917725
0.5949924259828738,5.247868061065674
0.5949883959866639,5.24853515625
0.5949855008758472,5.249772071838379
0.5949814727702222,5.250412225723267
0.5949785794962165,5.251681566238403
0.5949745532796072,5.2523298263549805
0.5949716618408482,5.2535951137542725
0.5949676375116876,5.254212379455566
0.5949647479066126,5.255525827407837
0.5949607254633352,5.256147623062134
0.5949578376903837,5.257489919662476
0.594953817131426,5.258125066757202
0.5949509311890389,5.259450435638428
0.5949469125128392,5.260072708129883
0.5949440283994594,5.26132869720459
0.5949400116044576,5.261965990066528
0.5949371293185299,5.263215780258179
0.5949331144031679,5.26385235786438
0.594930233943139,5.265073299407959
0.5949262209058603,5.265751838684082
0.5949233422701786,5.267014980316162
0.5949193311094284,5.267699718475342
0.594916454296544,5.268964529037476
0.5949124450107697,5.269688844680786
0.5949095700191347,5.270910978317261
0.5949055626067852,5.271595001220703
0.594902689434853,5.272829055786133
0.5948986838943793,5.273523330688477
0.5948958125406056,5.274803638458252
0.5948918088704599,5.275482892990112
0.5948889393333022,5.276726722717285
0.5948849375319389,5.277422189712524
0.5948820698098565,5.278684616088867
0.5948780698757317,5.279314279556274
0.5948752039671853,5.280625581741333
0.5948712058987566,5.281267166137695
0.5948683418022089,5.282531261444092
0.5948643455979364,5.28314995765686
0.5948614833118522,5.284444570541382
0.5948574889701969,5.285074949264526
0.5948546284930422,5.286303281784058
0.5948506360124675,5.2869391441345215
0.5948477773427105,5.28816556930542
0.594843786721681,5.288784742355347
0.5948409298577916,5.290083885192871
0.5948369410947741,5.290736436843872
0.5948340860352239,5.292025566101074
0.5948300991286869,5.292679309844971
0.5948272458719494,5.293944597244263
0.5948232608203627,5.294593572616577
0.5948204093649131,5.29585337638855
0.5948164261667491,5.296492576599121
0.5948135765110639,5.2977471351623535
0.5948095951647963,5.298415899276733
0.5948067473073545,5.299694061279297
0.5948027678114586,5.300355434417725
0.5947999217507406,5.301625490188599
0.5947959441036933,5.302292346954346
0.5947930998381814,5.303495168685913
0.5947891240384618,5.304124593734741
0.5947862815666402,5.305343389511108
0.5947823076127288,5.305972576141357
0.5947794669330826,5.307235479354858
0.5947754948234621,5.307863712310791
0.5947726559344793,5.309207439422607
0.5947686856676334,5.3098907470703125
0.5947658485678032,5.311173915863037
0.5947618801422181,5.311794281005859
0.5947590448300312,5.313008069992065
0.5947550782441943,5.31368350982666
0.5947522447181434,5.314910888671875
0.5947482799705439,5.315544366836548
0.5947454482291237,5.316757917404175
0.5947414853182527,5.3174262046813965
0.5947386553599593,5.3187103271484375
0.5947346942843094,5.31934380531311
0.5947318661076407,5.32057523727417
0.5947279068657066,5.321197748184204
0.5947250804691622,5.322434663772583
0.59472112305944,5.3230297565460205
0.5947182984415212,5.3242552280426025
0.5947143428625088,5.324855804443359
0.594711520021719,5.3260815143585205
0.5947075662719159,5.326699495315552
0.5947047452067596,5.327925682067871
0.5947007932846673,5.3285932540893555
0.5946979739936512,5.329866886138916
0.5946940238977724,5.330477714538574
0.5946912063794049,5.331723928451538
0.5946872581082443,5.332361459732056
0.5946844423610352,5.3335912227630615
0.5946804959130996,5.334214925765991
0.5946776819355607,5.335449695587158
0.5946737373093577,5.336045026779175
0.5946709251000026,5.337261199951172
0.5946669822940422,5.337887287139893
0.5946641718513859,5.339171648025513
0.5946602308641796,5.3398284912109375
0.5946574221867388,5.3411195278167725
0.5946534830167999,5.341780662536621
0.5946506761030933,5.343069314956665
0.5946467387489365,5.343738555908203
0.5946439335974842,5.34495997428894
0.5946399980576261,5.345631122589111
0.5946371946669503,5.346853494644165
0.5946332609399092,5.347502946853638
0.5946304593085333,5.348727464675903
0.5946265273928291,5.349385023117065
0.5946237275192784,5.350631952285767
0.5946197974134327,5.3512561321258545
0.5946169992962343,5.352471351623535
0.5946130709987704,5.353069543838501
0.5946102746364531,5.354375839233398
0.594606348145896,5.354989767074585
0.5946035535369899,5.3562095165252686
0.5945996288518661,5.356822729110718
0.5945968359949038,5.358057260513306
0.5945929131137416,5.358720302581787
0.5945901220072565,5.359941482543945
0.5945862009285857,5.360591888427734
0.5945834115711135,5.361829996109009
0.594579492293466,5.362506151199341
0.5945767046835435,5.363767623901367
0.5945727872054524,5.364412784576416
0.5945700013416187,5.365653991699219
0.5945660856616191,5.3662989139556885
0.5945633015424145,5.367562294006348
0.5945593876590428,5.368200778961182
0.5945566052830097,5.369496822357178
0.5945526931948041,5.370149374008179
0.5945499125604861,5.371380805969238
0.5945460022659866,5.371984958648682
0.5945432233719291,5.373289585113525
0.5945393148696775,5.373953580856323
0.5945365377144277,5.375262260437012
0.5945326310029668,5.375890016555786
0.5945298555850737,5.377184152603149
0.5945259506629487,5.377840280532837
0.5945231769809624,5.379140615463257
0.5945192738467194,5.379798173904419
0.5945165018991923,5.3810083866119385
0.5945126005513797,5.381688117980957
0.5945098303368654,5.382912635803223
0.594505930774033,5.383551120758057
0.5945031622910869,5.384773254394531
0.5944992645117859,5.385436773300171
0.5944964977589655,5.3866963386535645
0.5944926017617488,5.387336015701294
0.5944898367376124,5.388611078262329
0.5944859425210347,5.389273405075073
0.5944831792241427,5.39052414894104
0.5944792867867607,5.391149044036865
0.5944765252156751,5.392427444458008
0.5944726345560464,5.393074035644531
0.594469874709331,5.394336938858032
0.594465985826015,5.394948244094849
0.5944632277022349,5.396258115768433
0.594459340593793,5.396875619888306
0.5944565841915151,5.398169279098511
0.5944526988565101,5.398807525634766
0.5944499441743031,5.400134801864624
0.5944460606112991,5.4007837772369385
0.594443307647733,5.402040243148804
0.5944394258552962,5.4026877880096436
0.5944366746089429,5.404058456420898
0.594432794585641,5.404714107513428
0.5944300450550737,5.406013250350952
0.5944261667994758,5.40664529800415
0.5944234189832698,5.407876491546631
0.5944195424939468,5.408519506454468
0.5944167963906787,5.4097678661346436
0.594412921666203,5.410417318344116
0.5944101772744509,5.411677122116089
0.5944063043133964,5.412280559539795
0.5944035616317406,5.413571119308472
0.5943996904326829,5.414196252822876
0.5943969494597048,5.415510654449463
0.5943930800212213,5.416114330291748
0.5943903407555038,5.417327880859375
0.5943864730761734,5.417940855026245
0.5943837355163012,5.419202566146851
0.5943798695947042,5.419836521148682
0.5943771337392636,5.421084642410278
0.5943732695739823,5.42174768447876
0.5943705354215615,5.423006057739258
0.5943666730111791,5.423642873764038
0.5943639405603673,5.424845457077026
0.5943600799034692,5.425509691238403
0.594357349152858,5.426784038543701
0.5943534902480307,5.427429676055908
0.5943507611962127,5.428734302520752
0.5943469040420449,5.429418325424194
0.594344176687614,5.43071174621582
0.5943403212826956,5.431334972381592
0.5943375956242481,5.43259334564209
0.5943337419671705,5.433202266693115
0.5943310180033038,5.434458494186401
0.59432716609266,5.4350504875183105
0.5943244438219734,5.436282634735107
0.5943205936563581,5.43687105178833
0.594317873077452,5.438207387924194
0.5943140246554617,5.438843011856079
0.5943113057669382,5.440080881118774
0.5943074590871706,5.440724611282349
0.594304741887634,5.4419920444488525
0.5943008969486882,5.442673683166504
0.5942981814367438,5.443907737731934
0.5942943382372208,5.444538354873657
0.5942916244114753,5.445842981338501
0.5942877829499779,5.446515083312988
0.5942850708090404,5.447791337966919
0.5942812310841721,5.448461532592773
0.5942785206266524,5.44974422454834
0.5942746826370192,5.450378656387329
0.594271973861529,5.4516167640686035
0.5942681376057382,5.4522294998168945
0.5942654305108908,5.453561544418335
0.5942615959875507,5.454211235046387
0.594258890571961,5.4554972648620605
0.5942550577796821,5.456127405166626
0.5942523540419665,5.457341432571411
0.5942485229793608,5.457982063293457
0.594245820918137,5.459267616271973
0.5942419915838175,5.459913492202759
0.5942392911977056,5.461135149002075
0.5942354635902872,5.461804151535034
0.5942327648779079,5.463024139404297
0.5942289389960074,5.46367621421814
0.5942262419559834,5.464898586273193
0.5942224177982183,5.4655749797821045
0.5942197224291738,5.466814756393433
0.5942158999941641,5.46745753288269
0.5942132062947247,5.468723773956299
0.5942093855810912,5.4694037437438965
0.5942066935498843,5.4706809520721436
0.5942028745562496,5.471336841583252
0.5942001841919041,5.472588300704956
0.5941963669168925,5.473238706588745
0.5941936782180385,5.474475383758545
0.5941898626602754,5.475104570388794
0.5941871756255451,5.476360321044922
0.5941833617836578,5.476961612701416
0.5941806764116846,5.478208303451538
0.5941768642843017,5.47882342338562
0.5941741805737204,5.480146169662476
0.5941703701594722,5.480800151824951
0.5941676881089196,5.482073783874512
0.5941638794064377,5.482724905014038
0.5941611990145517,5.483977556228638
0.5941573920224695,5.4846532344818115
0.5941547132878896,5.485910415649414
0.594150908004842,5.486584901809692
0.5941482309262094,5.48780083656311
0.5941444273508324,5.488477468490601
0.5941417519267898,5.489761114120483
0.5941379500577214,5.490432024002075
0.5941352762869127,5.49169397354126
0.594131476122792,5.49233078956604
0.5941288040038633,5.493587017059326
0.5941250055433311,5.4941956996917725
0.5941223350749292,5.4954516887664795
0.5941185383166282,5.49606466293335
0.5941158694974019,5.49726128578186
0.5941120744399757,5.497902154922485
0.5941094072685753,5.499217510223389
0.594105613910669,5.499879837036133
0.5941029483857462,5.501176118850708
0.5940991567260069,5.501840353012085
0.5940964928462149,5.50319242477417
0.5940927028832907,5.50384521484375
0.5940900406472844,5.505129098892212
0.5940862523798254,5.505798578262329
0.5940835917862607,5.507060289382935
0.594079805212918,5.507702350616455
0.5940771462604533,5.508974313735962
0.5940733613798795,5.50965142250061
0.5940707040671734,5.510859251022339
0.5940669208780233,5.51149582862854
0.5940642652037368,5.512704610824585
0.5940604837046658,5.513371229171753
0.5940578296674612,5.51458740234375
0.5940540498571265,5.515205383300781
0.5940513974556676,5.516430616378784
0.5940476193327281,5.517017364501953
0.59404496856568,5.518260717391968
0.5940411921287959,5.518872261047363
0.5940385429948254,5.520113706588745
0.5940347682426583,5.520747423171997
0.5940321207404337,5.522035837173462
0.5940283476716468,5.522698163986206
0.5940257017998376,5.5239176750183105
0.5940219304130956,5.524563312530518
0.5940192861703731,5.525826930999756
0.594015516464342,5.526494026184082
0.5940128738493791,5.527740001678467
0.5940091058227264,5.528374195098877
0.5940064648341971,5.529658555984497
0.594002698485592,5.530294418334961
0.5940000591221717,5.531532287597656
0.5939962944502846,5.532168626785278
0.5939936567106509,5.53342080116272
0.5939898937141536,5.534052133560181
0.5939872575969846,5.535331964492798
0.593983496274551,5.5359344482421875
0.593980861778527,5.537158727645874
0.5939771021288318,5.537794828414917
0.5939744692526341,5.539040565490723
0.5939707112743535,5.539698839187622
0.5939680800166653,5.540941476821899
0.5939643237084773,5.541636943817139
0.5939616940679829,5.5428688526153564
0.5939579394285668,5.5435285568237305
0.5939553114039522,5.544773817062378
0.5939515584319883,5.545461654663086
0.5939489320219411,5.546711206436157
0.5939451807161118,5.547360897064209
0.5939425559193205,5.5486228466033936
0.5939388062783094,5.549280643463135
0.5939361830934646,5.550546169281006
0.5939324351159567,5.551161527633667
0.5939298135417499,5.552478313446045
0.5939260672264318,5.553092002868652
0.5939234472615562,5.554360866546631
0.5939197026071157,5.554955959320068
0.5939170842502662,5.55622673034668
0.5939133412553926,5.5568366050720215
0.593910724505265,5.558116674423218
0.5939069831686494,5.558763742446899
0.5939043680239415,5.560014724731445
0.5939006283442758,5.560672998428345
0.5938980148036864,5.5618956089019775
0.5938942767796646,5.562534332275391
0.5938916648418943,5.563757419586182
0.5938879284722108,5.56438422203064
0.5938853181359616,5.565627336502075
0.5938815834193137,5.566254615783691
0.5938789746832885,5.567468643188477
0.5938752416183739,5.568060636520386
0.5938726344812778,5.5693113803863525
0.5938689030667959,5.569977283477783
0.5938662975273349,5.571213483810425
0.5938625677619863,5.571832895278931
0.5938599638188681,5.573033571243286
0.5938562357013553,5.573730230331421
0.5938536333532889,5.574944019317627
0.5938499068823151,5.575613498687744
0.5938473061280112,5.576797246932983
0.5938435813022818,5.5774524211883545
0.5938409821404521,5.57869815826416
0.5938372589586735,5.579335927963257
0.5938346613880313,5.580567359924316
0.5938309398489113,5.581176042556763
0.5938283438681717,5.582430601119995
0.5938246239704197,5.583074331283569
0.5938220295782984,5.584348917007446
0.5938183113206251,5.584996461868286
0.5938157185158399,5.586276531219482
0.5938120018969574,5.586916923522949
0.5938094106782272,5.588207244873047
0.5938056956968489,5.588852882385254
0.5938031060628943,5.590104103088379
0.5937993927177352,5.590723514556885
0.5937968046672779,5.591988563537598
0.5937930929570543,5.592628479003906
0.5937905064888176,5.593872785568237
0.5937867964122472,5.594518661499023
0.593784211524956,5.59577202796936
0.5937805030807576,5.596441268920898
0.5937779197731377,5.597692489624023
0.5937742129600322,5.598370790481567
0.593771631230811,5.599611043930054
0.5937679260475203,5.600250005722046
0.5937653458954266,5.6014931201934814
0.5937616423406741,5.602135181427002
0.5937590637644383,5.603423833847046
0.5937553618369483,5.604058504104614
0.5937527848353022,5.605317831039429
0.5937490845338007,5.6059794425964355
0.5937465091054773,5.607218027114868
0.5937428104286921,5.607863664627075
0.5937402365724258,5.609111070632935
0.5937365395190856,5.609791040420532
0.5937339672336123,5.611045598983765
0.5937302718024471,5.61169695854187
0.593727701086504,5.612946271896362
0.5937240072762456,5.6136510372161865
0.5937214381285715,5.614912509918213
0.5937177459379527,5.615585088729858
0.5937151783572874,5.616821050643921
0.5937114877850429,5.617505073547363
0.5937089217701278,5.618793249130249
0.593705232814993,5.619460582733154
0.5937026683645711,5.620693683624268
0.5936989810252831,5.621333837509155
0.5936964181380983,5.6225738525390625
0.5936927324133956,5.623217344284058
0.5936901710881937,5.624432563781738
0.5936864869768163,5.62505030632019
0.5936839272123439,5.626333236694336
0.5936802447130326,5.626954555511475
0.5936776865080384,5.628276348114014
0.5936740056195361,5.628908634185791
0.5936714489727695,5.630176067352295
0.59366776969382,5.630815267562866
0.5936652146040321,5.632073879241943
0.5936615369333806,5.632745265960693
0.5936589833993239,5.633985757827759
0.5936553073357171,5.634641408920288
0.5936527553561455,5.635938882827759
0.5936490808983312,5.636577129364014
0.5936465304719996,5.637833595275879
0.5936428576187275,5.638509750366211
0.5936403087443923,5.639760494232178
0.593636637494413,5.640425205230713
0.5936340901708325,5.641688585281372
0.5936304205228978,5.642314434051514
0.5936278747488308,5.643587350845337
0.5936242067016945,5.644233465194702
0.5936216624759018,5.64548134803772
0.5936179960283182,5.646112442016602
0.5936154533495619,5.647407293319702
0.5936117885002873,5.648007392883301
0.5936092473673303,5.649404764175415
0.5936055841151223,5.650103330612183
0.5936030445267296,5.651404857635498
0.5935993828703466,5.652042865753174
0.5935968448252843,5.653303146362305
0.5935931847634865,5.653966426849365
0.5935906482605217,5.655271768569946
0.5935869897920709,5.655909538269043
0.5935844548299721,5.657151937484741
0.5935807979536308,5.657811164855957
0.5935782645311686,5.6590940952301025
0.5935746092457008,5.659738302230835
0.5935720773616463,5.661059856414795
0.5935684236658176,5.661728858947754
0.5935658933189435,5.663019180297852
0.5935622412115208,5.66365647315979
0.593559712400601,5.664924383163452
0.5935560618803525,5.665585517883301
0.5935535346041627,5.6668500900268555
0.5935498856698574,5.667508363723755
0.5935473599271744,5.668768405914307
0.5935437125775833,5.669452667236328
0.593541188367185,5.6706953048706055
0.5935375426010802,5.671325922012329
0.5935350199217461,5.672553062438965
0.593531375737901,5.673181056976318
0.5935288545884116,5.674458265304565
0.593525211985601,5.675046920776367
0.5935226923647388,5.676323413848877
0.5935190513417384,5.676940441131592
0.5935165332482865,5.678242206573486
0.5935128938038742,5.678888320922852
0.5935103772366171,5.6801605224609375
0.5935067393695713,5.680816173553467
0.5935042243272955,5.682099103927612
0.593500588036396,5.682745456695557
0.5934980745178887,5.684030294418335
0.5934944398019172,5.684662580490112
0.593491927805967,5.685911655426025
0.5934882946637058,5.686554431915283
0.5934857841891029,5.687799453735352
0.5934821526193358,5.68844747543335
0.5934796436648715,5.689703702926636
0.5934760136663838,5.690337657928467
0.5934735062308505,5.691587924957275
0.5934698778024291,5.69222092628479
0.5934673718846207,5.693469285964966
0.5934637450250531,5.694086790084839
0.5934612406237652,5.695314884185791
0.5934576153318405,5.6959147453308105
0.5934551124458695,5.6971435546875
0.5934514887203779,5.6978020668029785
0.5934489873485217,5.699190139770508
0.5934453651882554,5.699851036071777
0.593442865329313,5.701126575469971
0.5934392447330648,5.7017903327941895
0.5934367463858368,5.703057289123535
0.5934331273524011,5.703693628311157
0.593430630515689,5.7049314975738525
0.5934270130438613,5.705669164657593
0.5934245177164686,5.706862688064575
0.5934209018050457,5.707489967346191
0.5934184079857765,5.708751201629639
0.5934147936335566,5.709412097930908
0.5934123013212169,5.710647344589233
0.5934086885269995,5.711258888244629
0.5934061977203959,5.712489128112793
0.5934025864829816,5.713111162185669
0.5934000971809226,5.714378833770752
0.5933964874991137,5.714975357055664
0.5933939997004085,5.716288805007935
0.5933903915730082,5.716902256011963
0.5933879052764678,5.71816611289978
0.5933842987022805,5.718786239624023
0.5933818139067173,5.720083236694336
0.593378208884549,5.720751762390137
0.5933757255887759,5.722012758255005
0.5933721221174337,5.7226622104644775
0.5933696403202658,5.723884105682373
0.593366038398558,5.724516153335571
0.5933635580988113,5.725751638412476
0.5933599577255477,5.726377725601196
0.593357478922039,5.727635622024536
0.5933538800960306,5.728269815444946
0.5933514027875789,5.729517698287964
0.5933478055076377,5.730137825012207
0.5933453296930624,5.731395244598389
0.5933417339580022,5.731989622116089
0.5933392596361245,5.7332680225372314
0.5933356654447598,5.733898639678955
0.5933331926144023,5.7351930141448975
0.5933295999655488,5.735823392868042
0.5933271286255352,5.73708438873291
0.5933235375180105,5.737761974334717
0.5933210676671653,5.7390666007995605
0.593317478099788,5.73975396156311
0.5933150097369374,5.74101710319519
0.5933114217085272,5.741714954376221
0.5933089548324988,5.742985963821411
0.5933053683418767,5.7436628341674805
0.593302902951499,5.744898796081543
0.5932993179974875,5.745592832565308
0.5932968540915906,5.746841192245483
0.5932932706730129,5.747515439987183
0.593290808250428,5.748727083206177
0.5932872263661091,5.749505043029785
0.5932847654256684,5.750743627548218
0.5932811850744345,5.75142502784729
0.593278725614972,5.752650737762451
0.59327514679565,5.7533018589019775
0.5932726888160007,5.754600524902344
0.5932691115274193,5.7552289962768555
0.5932666550264194,5.756494522094727
0.5932630792674083,5.757132291793823
0.5932606242438954,5.758379936218262
0.5932570500132858,5.758995056152344
0.5932545964660982,5.760268211364746
0.5932510237627223,5.760902404785156
0.5932485716907003,5.762171268463135
0.5932450005133917,5.762806415557861
0.5932425499153765,5.764023065567017
0.5932389802629698,5.764672517776489
0.593236531137804,5.765910625457764
0.593232963009135,5.766585350036621
0.5932305153556622,5.767797470092773
0.5932269487495684,5.768459796905518
0.5932245025666334,5.7696990966796875
0.5932209374819531,5.770341873168945
0.5932184927684022,5.771573305130005
0.5932149292039753,5.77220344543457
0.593212485958656,5.773427724838257
0.5932089239133231,5.774055480957031
0.5932064821350841,5.775299310684204
0.5932029216076875,5.775913953781128
0.5932004812953787,5.777203798294067
0.5931969222847615,5.777857780456543
0.593194483437234,5.779102802276611
0.5931909259422412,5.779768943786621
0.5931884885583473,5.780988454818726
0.5931849325778242,5.7816550731658936
0.5931824966564176,5.782886505126953
0.5931789421892117,5.783536911010742
0.5931765077291474,5.7847466468811035
0.5931729547741065,5.7854204177856445
0.5931705217742402,5.786641836166382
0.5931669703302143,5.787253141403198
0.5931645387894033,5.788503885269165
0.5931609888552425,5.789104700088501
0.5931585587723457,5.790367603302002
0.5931550103469022,5.790969371795654
0.5931525817207789,5.792231321334839
0.5931490348029058,5.792848110198975
0.5931466076324172,5.7940897941589355
0.5931430622209687,5.79474139213562
0.593140636504977,5.7959678173065186
0.5931370925988085,5.796621322631836
0.5931346683361769,5.7979466915130615
0.5931311259341453,5.798659086227417
0.5931287031237384,5.7999207973480225
0.5931251622247017,5.80055046081543
0.5931227408653855,5.80186128616333
0.5931192014682026,5.802500009536743
0.593116781558844,5.803721904754639
0.5931132436623755,5.804347515106201
0.5931108252018426,5.805584192276001
0.5931072888049498,5.806209325790405
0.5931048717921122,5.807445526123047
0.593101336893658,5.808051586151123
0.5930989213273864,5.809420108795166
0.5930953879262347,5.810106992721558
0.5930929738054007,5.811388969421387
0.5930894419004167,5.81199049949646
0.5930870292238934,5.813253164291382
0.5930834988139432,5.8138933181762695
0.5930810875806053,5.815106391906738
0.5930775586645564,5.815752267837524
0.593075148873279,5.8169660568237305
0.5930716214500003,5.817672491073608
0.59306921309966,5.818907737731934
0.5930656871680213,5.819566488265991
0.5930632802574961,5.820791721343994
0.5930597558163686,5.821465730667114
0.5930573503445374,5.822681903839111
0.5930538273927932,5.823308229446411
0.5930514233585363,5.824517011642456
0.5930479018950491,5.8251214027404785
0.5930454992972479,5.826344966888428
0.5930419793208923,5.82694935798645
0.5930395781584296,5.828211069107056
0.5930360596680809,5.828821420669556
0.5930336599398405,5.830066442489624
0.5930301429343763,5.830702781677246
0.5930277446392429,5.83191990852356
0.5930242291175412,5.832547903060913
0.5930218322544011,5.833794355392456
0.5930183182153412,5.834433317184448
0.5930159227830819,5.835678815841675
0.5930124102255444,5.836320161819458
0.5930100162230544,5.837553977966309
0.593006505145921,5.838192462921143
0.59300411257209,5.839420795440674
0.5930006029742433,5.8400280475616455
0.5929982118279623,5.841277122497559
0.5929947037082868,5.841916561126709
0.5929923139884477,5.843153953552246
0.5929888073458284,5.843789100646973
0.5929864190513244,5.8450024127960205
0.5929829138846479,5.845669746398926
0.5929805270143735,5.84697961807251
0.5929770233225271,5.847644805908203
0.5929746378753782,5.848874568939209
0.5929711356572505,5.849560976028442
0.5929687516321237,5.850812911987305
0.5929652508866048,5.851442575454712
0.592962868282398,5.852683067321777
0.5929593690083786,5.853344440460205
0.5929569878239912,5.85458517074585
0.5929534900203638,5.855206727981567
0.5929511102546958,5.856428861618042
0.5929476139203537,5.8570287227630615
0.5929452355723065,5.858286380767822
0.5929417407061444,5.858900785446167
0.5929393637746205,5.860149145126343
0.5929358703755339,5.860784292221069
0.5929334948594374,5.862004995346069
0.592930002926323,5.862653970718384
0.5929276288245588,5.863878011703491
0.5929241383563146,5.864515066146851
0.5929217656677886,5.865747451782227
0.5929182766633139,5.866403102874756
0.5929159053869334,5.867635488510132
0.5929124178451285,5.8682825565338135
0.592910047979802,5.869530439376831
0.592906561899568,5.870162487030029
0.592904193444205,5.871388673782349
0.5929007088244448,5.871980905532837
0.592898341777956,5.8731913566589355
0.5928948586175731,5.873827934265137
0.5928924929788703,5.875040292739868
0.5928890112767695,5.875681638717651
0.5928866470447659,5.876899242401123
0.5928831667998534,5.877575874328613
0.592880803973463,5.8788230419158936
0.5928773251846458,5.879491329193115
0.5928749637627838,5.880717039108276
0.5928714864289704,5.881378412246704
0.5928691264105534,5.882593154907227
0.5928656505306529,5.883224010467529
0.5928632919145985,5.884446144104004
0.5928598174875215,5.8850624561309814
0.5928574602727485,5.886325836181641
0.5928539872974067,5.886933326721191
0.5928516314828348,5.888169288635254
0.5928481599581411,5.888808488845825
0.5928458055426913,5.890091180801392
0.5928423354675596,5.890742063522339
0.5928399824501543,5.892047882080078
0.5928365138234994,5.892695903778076
0.5928341622030618,5.893920183181763
0.5928306950238003,5.89455771446228
0.5928283447992546,5.8957908153533936
0.5928248790663035,5.896425247192383
0.5928225302365756,5.897660493850708
0.5928190659488535,5.898306369781494
0.5928167185128698,5.899530649185181
0.5928132556692962,5.9001593589782715
0.5928109096259847,5.901386260986328
0.5928074482254803,5.9019927978515625
0.5928051035737697,5.903236627578735
0.5928016436152563,5.903839349746704
0.5927993003540769,5.905148267745972
0.5927958418364775,5.905815362930298
0.5927934999647604,5.907039165496826
0.5927900428869989,5.9076855182647705
0.5927877024036764,5.908916473388672
0.5927842467646781,5.909612655639648
0.5927819076686835,5.9108288288116455
0.5927784534673747,5.911442279815674
0.5927761157576429,5.912675380706787
0.5927726629929508,5.9133148193359375
0.5927703266684172,5.914562940597534
0.5927668753392704,5.915182828903198
0.5927645403988718,5.916424512863159
0.5927610905042002,5.917022228240967
0.5927587569468744,5.918298244476318
0.5927553084856082,5.918916702270508
0.5927529763102944,5.9201531410217285
0.5927495292813658,5.920795202255249
0.5927471984870042,5.922034025192261
0.592743752889346,5.922688245773315
0.5927414234748776,5.923923015594482
0.5927379793074237,5.924564361572266
0.5927356512717912,5.925845623016357
0.5927322085334767,5.926462888717651
0.5927298818756235,5.927830457687378
0.5927264405653848,5.928512334823608
0.5927241152842553,5.929780721664429
0.5927206754010297,5.930422067642212
0.5927183514955695,5.931650161743164
0.5927149130382955,5.932292222976685
0.5927125905074515,5.933518171310425
0.5927091534750686,5.9341301918029785
0.5927068323177886,5.935362339019775
0.5927033967092373,5.935961961746216
0.5927010769244705,5.937173843383789
0.5926976427386927,5.937808275222778
0.592695324325389,5.939113616943359
0.5926918915613273,5.939765691757202
0.5926895745184378,5.9409918785095215
0.5926861431750362,5.941705703735352
0.5926838275015136,5.943055152893066
0.5926803975777171,5.943692922592163
0.5926780832725141,5.944908380508423
0.592674654767269,5.945570468902588
0.5926723418293406,5.9467933177948
0.5926689147415934,5.947428941726685
0.5926666031698951,5.948664665222168
0.5926631774985947,5.949296474456787
0.592660867292083,5.950581789016724
0.5926574430361784,5.951203346252441
0.5926551341938111,5.9524431228637695
0.5926517113522527,5.953041076660156
0.5926494038729887,5.954284429550171
0.5926459824447281,5.9548845291137695
0.5926436763275273,5.956114053726196
0.5926402563115171,5.956747531890869
0.5926379515553404,5.957966089248657
0.5926345329505341,5.958620548248291
0.5926322295543436,5.959852695465088
0.5926288123596961,5.96049690246582
0.592626510322455,5.961728096008301
0.5926230945369221,5.962362766265869
0.5926207938575945,5.963596343994141
0.5926173794801329,5.964216709136963
0.5926150801576843,5.965450763702393
0.5926116671872521,5.966060400009155
0.5926093692206489,5.967303514480591
0.5926059576562049,5.967903137207031
0.5926036610444146,5.969156980514526
0.5926002508849193,5.9698402881622314
0.5925979556269101,5.971058368682861
0.5925945468713244,5.971701622009277
0.5925922529660663,5.972921848297119
0.5925888456133526,5.973586320877075
0.592586553059816,5.974794626235962
0.5925831471089373,5.975428342819214
0.5925808559060943,5.976647853851318
0.5925774513560151,5.977273225784302
0.5925751615028385,5.978507041931152
0.5925717583525241,5.979139089584351
0.5925694698479875,5.980388879776001
0.5925660680964044,5.980989694595337
0.5925637809394833,5.98223352432251
0.5925603805855992,5.982851982116699
0.5925580947752691,5.98407769203186
0.5925546958180523,5.9847352504730225
0.5925524113532906,5.9859490394592285
0.5925490137917111,5.986584901809692
0.5925467306714959,5.987806081771851
0.5925433345045242,5.98845648765564
0.5925410527278345,5.989689350128174
0.5925376579544425,5.990322113037109
0.5925353775202589,5.991635799407959
0.5925319841394191,5.992258548736572
0.5925297050467229,5.993520975112915
0.5925263130574092,5.994135856628418
0.5925240353051828,5.9953742027282715
0.5925206447063703,5.995967626571655
0.592518368293597,5.997196435928345
0.5925149790842619,5.997832775115967
0.5925127040099262,5.99910306930542
0.592509316189045,5.9997828006744385
0.5925070424521327,6.00101113319397
0.5925036560186836,6.001685857772827
0.5925013836181812,6.002959251403809
0.5924979985711435,6.003598690032959
0.5924957275060385,6.004847526550293
0.5924923438443921,6.005538463592529
0.5924900741136735,6.006811141967773
0.5924866918363996,6.007470369338989
0.5924844234390568,6.008741617202759
0.592481042545138,6.009394884109497
0.592478775480162,6.0106520652771
0.5924753959685811,6.0112998485565186
0.5924731302349637,6.012550592422485
0.5924697521047053,6.013183832168579
0.5924674877014394,6.014430522918701
0.5924641109514885,6.015062570571899
0.5924618478775682,6.016334056854248
0.5924584725069114,6.016951322555542
0.5924562107613315,6.018234729766846
0.5924528367689561,6.018874168395996
0.5924505763507127,6.020187139511108
0.5924472037356072,6.020836114883423
0.5924449446436972,6.0221312046051025
0.592441573404851,6.022780418395996
0.5924393156382726,6.024033069610596
0.5924359457746764,6.024672508239746
0.5924336893324286,6.025922536849976
0.5924303208430736,6.0265586376190186
0.5924280657241565,6.027782201766968
0.5924246986080357,6.028414964675903
0.5924224448114508,6.029724597930908
0.5924190790675572,6.03040075302124
0.5924168265923065,6.031657695770264
0.592413462219635,6.032305955886841
0.5924112110647217,6.033562660217285
0.592407848062268,6.034195423126221
0.5924055982266964,6.035480976104736
0.592402236593457,6.0361034870147705
0.5923999880762324,6.037398099899292
0.5923966278112052,6.038029432296753
0.5923943806113339,6.039364337921143
0.5923910217135171,6.040045499801636
0.5923887758300066,6.041414499282837
0.5923854182984003,6.0420520305633545
0.5923831737302588,6.043339490890503
0.5923798175638635,6.043941974639893
0.5923775743101005,6.04521918296814
0.592374219507918,6.045870780944824
0.5923719775675439,6.047185897827148
0.592368624128577,6.04782247543335
0.5923663835006031,6.049091339111328
0.5923630314238555,6.049774885177612
0.5923607921072944,6.051064729690552
0.5923574413917709,6.051703453063965
0.592355203385636,6.05296778678894
0.5923518540303423,6.0536322593688965
0.5923496173336479,6.054902791976929
0.5923462693375909,6.055516719818115
0.5923440339493526,6.056744813919067
0.59234068731154,6.057404279708862
0.5923384532307745,6.058648586273193
0.5923351079502152,6.0592896938323975
0.5923328751759397,6.060565233230591
0.5923295312516433,6.0611772537231445
0.5923272997828765,6.0624589920043945
0.5923239572138539,6.063051700592041
0.5923217270496154,6.0642828941345215
0.5923183858348784,6.064883470535278
0.5923161569741885,6.066151857376099
0.5923128171127501,6.066789865493774
0.5923105895546302,6.0680975914001465
0.592307251045504,6.068751096725464
0.5923050247889771,6.070072174072266
0.5923016876311779,6.07072377204895
0.5922994626752673,6.071995258331299
0.592296126867811,6.0726377964019775
0.5922939032115412,6.073936223983765
0.5922905687534444,6.074557542800903
0.5922883463958412,6.0758209228515625
0.5922850132861217,6.076470613479614
0.5922827922262114,6.077691316604614
0.5922794604638882,6.078363418579102
0.5922772407006984,6.079635381698608
0.5922739102847911,6.080284357070923
0.5922716918173503,6.081512212753296
0.5922683627468798,6.0821123123168945
0.5922661455742176,6.083401441574097
0.5922628178482054,6.084008693695068
0.5922606019693524,6.085246562957764
0.5922572755868214,6.085892677307129
0.5922550610008089,6.087209701538086
0.5922517359607828,6.087862253189087
0.5922495226666435,6.089177846908569
0.5922461989681471,6.089862108230591
0.5922439869649143,6.0912346839904785
0.5922406646069732,6.091874599456787
0.5922384538936817,6.09313702583313
0.5922351328753224,6.093773365020752
0.5922329234510073,6.094996452331543
0.5922296037712579,6.095642566680908
0.5922273956349559,6.096851348876953
0.5922240772928447,6.097494602203369
0.592221870443593,6.098740339279175
0.5922185534381497,6.099382638931274
0.5922163478749869,6.100605726242065
0.5922130322052421,6.101226329803467
0.5922108279272077,6.102513551712036
0.592207513592193,6.103116273880005
0.5922053105983272,6.104350328445435
0.5922019975970749,6.104943752288818
0.5921997958864192,6.1061835289001465
0.5921964842179631,6.106787204742432
0.5921942837895598,6.108010530471802
0.5921909734529343,6.108661651611328
0.5921887743058267,6.1099159717559814
0.5921854653000671,6.110559940338135
0.5921832674332997,6.111804008483887
0.5921799597574428,6.112471580505371
0.5921777631700604,6.1136932373046875
0.5921744568231432,6.114328384399414
0.5921722615141926,6.115560531616211
0.5921689564952535,6.116179466247559
0.5921667624637816,6.117415428161621
0.59216345877186,6.118016958236694
0.5921612660169151,6.1192827224731445
0.5921579636510514,6.119921922683716
0.5921557721716827,6.121130466461182
0.592152471130918,6.121764898300171
0.5921502809261754,6.1230151653289795
0.5921469812095522,6.123676061630249
0.5921447922784867,6.124892234802246
0.592141493885048,6.125577211380005
0.5921393062267121,6.126818656921387
0.592136009155502,6.1274378299713135
0.5921338227689484,6.128680944442749
0.5921305270190121,6.12933349609375
0.5921283419032948,6.13059401512146
0.5921250474736782,6.131239652633667
0.5921228636278524,6.132463455200195
0.5921195705176026,6.133056163787842
0.5921173879407238,6.13427996635437
0.5921140961488889,6.134878873825073
0.5921119148400141,6.13611364364624
0.5921086243656429,6.136746644973755
0.5921064443238302,6.137969255447388
0.5921031551659725,6.138627052307129
0.5921009763902804,6.1398773193359375
0.5920976885479869,6.14049768447876
0.5920955110374754,6.141751527786255
0.5920922245097983,6.1423869132995605
0.5920900482635276,6.143615007400513
0.5920867630495192,6.14423942565918
0.5920845880665515,6.145460605621338
0.5920813041652659,6.14606237411499
0.5920791304446634,6.147289991378784
0.592075847855155,6.147888660430908
0.5920736753959811,6.149244546890259
0.5920703941173054,6.149923086166382
0.5920682229186253,6.151154041290283
0.5920649429498387,6.1517653465271
0.5920627730107173,6.152973890304565
0.5920594943508773,6.153644561767578
0.592057325670381,6.154862403869629
0.5920540483185464,6.155475616455078
0.5920518808957427,6.156686782836914
0.5920486048509723,6.157310485839844
0.5920464386849293,6.1585798263549805
0.5920431639462838,6.159190654754639
0.5920409990360709,6.1604390144348145
0.5920377256026113,6.161034822463989
0.5920355619472984,6.162285327911377
0.5920322898180869,6.162900447845459
0.5920301274167453,6.164153575897217
0.5920268565908448,6.164792060852051
0.5920246954425468,6.166010856628418
0.5920214259190213,6.166651248931885
0.5920192660228396,6.167877435684204
0.5920159978007543,6.168534755706787
0.5920138391557628,6.169789552688599
0.5920105722341834,6.170413255691528
0.5920084148394569,6.1717283725738525
0.5920051492174504,6.172358512878418
0.5920029930720648,6.173601150512695
0.5919997287486988,6.1742260456085205
0.5919975738517308,6.175462961196899
0.5919943108260738,6.176064968109131
0.5919921571766013,6.177289724349976
0.5919888954477232,6.177906274795532
0.5919867430448243,6.179229974746704
0.5919834826117955,6.179884195327759
0.59198133145455,6.1811463832855225
0.591978072316442,6.181792736053467
0.5919759224039304,6.183258056640625
0.5919726645598155,6.183908462524414
0.5919705158911188,6.185159683227539
0.5919672593400704,6.185803651809692
0.5919651119142715,6.187114953994751
0.5919618566553636,6.187767267227173
0.5919597104715453,6.189037561416626
0.5919564565038531,6.189727544784546
0.5919543115610997,6.190993547439575
0.5919510588836993,6.191630125045776
0.5919489151810958,6.192847967147827
0.5919456637930642,6.193503141403198
0.5919435213296966,6.194728136062622
0.5919402712301118,6.195340394973755
0.591938130005067,6.196556806564331
0.5919348811930076,6.197155475616455
0.5919327412053734,6.198420524597168
0.5919294936799192,6.199023485183716
0.5919273549287846,6.200291633605957
0.5919241086890163,6.200915575027466
0.5919219711734706,6.2021400928497314
0.5919187262184696,6.202775716781616
0.5919165899376034,6.204048156738281
0.5919133462664524,6.2047035694122314
0.5919112112193576,6.205974340438843
0.5919079688311397,6.206614971160889
0.5919058350169082,6.207864761352539
0.5919025939107078,6.20851469039917
0.5919004613284333,6.209746599197388
0.5918972215033355,6.210387468338013
0.5918950901521123,6.211650371551514
0.591891851607203,6.212291479110718
0.5918897214861261,6.213557243347168
0.5918864842204925,6.214171409606934
0.5918843553286579,6.215414047241211
0.5918811193413881,6.216006278991699
0.5918789916778926,6.217240333557129
0.5918757569680752,6.21787166595459
0.5918736305320169,6.2192466259002686
0.5918703970987415,6.219924211502075
0.5918682718892192,6.221220970153809
0.5918650397315766,6.2218592166900635
0.5918629157476898,6.2230682373046875
0.5918596848647714,6.223718881607056
0.5918575621056207,6.224929094314575
0.5918543324965188,6.22559118270874
0.591852210961206,6.226815938949585
0.591848982625014,6.227433443069458
0.5918468623126409,6.228671073913574
0.5918436352484532,6.22928786277771
0.5918415161581234,6.230532646179199
0.5918382903650347,6.231133937835693
0.5918361724958526,6.232386589050293
0.591832947972959,6.232974052429199
0.5918308313240296,6.234195947647095
0.5918276080704279,6.234797477722168
0.5918254926408569,6.23609471321106
0.5918222706556451,6.2367448806762695
0.5918201564445396,6.237972021102905
0.591816935726816,6.238635063171387
0.5918148227332836,6.2398669719696045
0.5918116032821482,6.2405009269714355
0.5918094915052975,6.241781949996948
0.5918062733198504,6.2424476146698
0.5918041627587913,6.243707180023193
0.5918009458381339,6.244361639022827
0.5917988364919764,6.245582342147827
0.5917956208352109,6.246201992034912
0.5917935127030667,6.247436046600342
0.5917902983092963,6.248026132583618
0.5917881913902773,6.249274730682373
0.5917849782586057,6.249965190887451
0.5917828725518253,6.251254320144653
0.5917796606813575,6.251879692077637
0.5917775561859294,6.253181219100952
0.5917743455757712,6.253852128982544
0.5917722422908104,6.255071640014648
0.5917690329400684,6.255719184875488
0.5917669308646906,6.256946325302124
0.5917637227724722,6.257616281509399
0.5917616219057942,6.258847236633301
0.5917584150712077,6.259514570236206
0.591756315412347,6.260759353637695
0.5917531098345019,6.261412620544434
0.5917510113825765,6.262667655944824
0.591747807060583,6.263300657272339
0.5917457098147124,6.264524459838867
0.5917425067476813,6.265131711959839
0.5917404107069858,6.266376972198486
0.5917372088940289,6.2669837474823
0.5917351140576295,6.268272876739502
0.5917319134978595,6.268917798995972
0.5917298198648782,6.2702507972717285
0.5917266205574088,6.270898103713989
0.5917245281269683,6.272189617156982
0.591721330070914,6.272830247879028
0.5917192388421376,6.274141788482666
0.591716042036614,6.274794578552246
0.5917139520086266,6.276042461395264
0.5917107564527496,6.2766923904418945
0.5917086676246767,6.277940034866333
0.5917054733175633,6.278597116470337
0.591703385688531,6.279839277267456
0.5917001926292993,6.280479669570923
0.5916981061984348,6.281720399856567
0.5916949143862037,6.282363414764404
0.5916928291526349,6.28361177444458
0.591689638586524,6.284241199493408
0.5916875545493798,6.285560369491577
0.5916843652285098,6.286196708679199
0.5916822823869199,6.287453889846802
0.591679094310412,6.288047552108765
0.591677012663507,6.289300918579102
0.5916738258304837,6.289961814880371
0.5916717453773953,6.291176080703735
0.5916685597869794,6.291789293289185
0.5916664805268397,6.293062210083008
0.5916632961781554,6.293724775314331
0.5916612181100978,6.294978618621826
0.5916580350022698,6.295630693435669
0.5916559581254281,6.296839952468872
0.5916527762575824,6.297501802444458
0.5916507005710915,6.298755884170532
0.5916475199423545,6.299404621124268
0.5916454454453504,6.30064582824707
0.5916422660548494,6.30127215385437
0.5916401927464685,6.302520036697388
0.591637014593332,6.303125619888306
0.5916349424727119,6.304338216781616
0.5916317655560688,6.30494236946106
0.5916296946223478,6.306169033050537
0.5916265189413281,6.306782007217407
0.5916244491936454,6.307997703552246
0.5916212747473799,6.308665990829468
0.5916192061848758,6.309902191162109
0.5916160329724962,6.310553789138794
0.5916139655943111,6.311779260635376
0.59161079361495,6.312417030334473
0.5916087274202261,6.313637733459473
0.5916055566730166,6.314263343811035
0.5916034916608963,6.315507650375366
0.5916003221449728,6.316112995147705
0.5915982583145996,6.317333936691284
0.591595090029097,6.317962408065796
0.591593027379615,6.319223880767822
0.5915898603236697,6.319875478744507
0.5915877988542241,6.321086883544922
0.5915846330269722,6.321752309799194
0.5915825727367091,6.3229804039001465
0.5915794081372885,6.323626518249512
0.5915773490253549,6.324843645095825
0.5915741856529037,6.325495958328247
0.591572127718447,6.3267295360565186
0.5915689655721048,6.327358245849609
0.5915669088142735,6.328600883483887
0.5915637478931803,6.329232931137085
0.591561692311124,6.330500602722168
0.5915585326144205,6.331092119216919
0.5915564782072892,6.3323187828063965
0.5915533197341176,6.332920551300049
0.5915512665010622,6.334224462509155
0.591548109250565,6.334833860397339
0.5915460571907374,6.336085319519043
0.5915429011620578,6.336733818054199
0.591540850274611,6.337978363037109
0.5915376954668933,6.338642597198486
0.5915356457509806,6.339874982833862
0.5915324921633701,6.340511322021484
0.5915304436181459,6.34175181388855
0.5915272912497883,6.342396020889282
0.5915252438744081,6.343671083450317
0.5915220927244502,6.344295263290405
0.5915200465180697,6.345527172088623
0.5915168965856592,6.346148490905762
0.5915148515474354,6.347413063049316
0.5915117028317206,6.34801459312439
0.5915096589608112,6.349268198013306
0.5915065114609415,6.349926233291626
0.5915044687565051,6.35115385055542
0.5915013224716303,6.351789236068726
0.5914992809328262,6.35300350189209
0.5914961358620974,6.353675127029419
0.5914940954880858,6.35489821434021
0.5914909516306547,6.355539321899414
0.5914889124205965,6.356745958328247
0.5914857697756157,6.357413291931152
0.5914837317286729,6.358649969100952
0.5914805902952958,6.359281778335571
0.5914785534106308,6.360499620437622
0.5914754131880114,6.361093044281006
0.5914733774647882,6.362348794937134
0.5914702384520815,6.362955331802368
0.591468203889464,6.364167213439941
0.5914650660858258,6.364807367324829
0.5914630326829795,6.366036653518677
0.5914598960875664,6.366708040237427
0.591457863843657,6.367944002151489
0.5914547284556266,6.368590593338013
0.5914526973698208,6.369835138320923
0.5914495631883314,6.370474338531494
0.5914475332597969,6.371704816818237
0.5914444002840076,6.372339963912964
0.5914423715119127,6.373571395874023
0.5914392397409833,6.3742053508758545
0.5914372121244974,6.375438451766968
0.5914340815575887,6.376033544540405
0.5914320550958817,6.377252101898193
0.5914289257321551,6.377892017364502
0.5914269004243979,6.379125595092773
0.5914237722630158,6.379777193069458
0.59142174810838,6.381039142608643
0.5914186211485057,6.381700038909912
0.5914165981461638,6.382983684539795
0.591413472386961,6.383619070053101
0.5914114505360865,6.384844779968262
0.5914083259767199,6.385520935058594
0.5914063052764869,6.386737585067749
0.5914031819161222,6.38737154006958
0.5914011623657052,6.388593435287476
0.5913980402035091,6.38921856880188
0.591396021802084,6.390467166900635
0.5913929008372232,6.391064405441284
0.5913908835839666,6.392388343811035
0.5913877638156091,6.393013954162598
0.5913857477096985,6.394242286682129
0.5913826291370132,6.39485239982605
0.5913806141776268,6.396081209182739
0.5913774967997831,6.396724700927734
0.5913754829860994,6.397951364517212
0.591372366802268,6.398595809936523
0.5913703541334672,6.399855375289917
0.591367239142819,6.400530815124512
0.5913652276180812,6.4017884731292725
0.5913621138197884,6.402446508407593
0.5913601034382953,6.403687477111816
0.5913569908315306,6.4043169021606445
0.5913549815924639,6.4055469036102295
0.591351870176401,6.406147241592407
0.5913498620789441,6.407391309738159
0.5913467518527572,6.407981634140015
0.5913447448960936,6.4092278480529785
0.5913416358589579,6.409890651702881
0.5913396300422722,6.411121129989624
0.5913365221933637,6.411755561828613
0.5913345175158413,6.412964344024658
0.5913314108543366,6.413620233535767
0.5913294073151636,6.414943218231201
0.5913263018402405,6.415588140487671
0.5913242994386037,6.4167962074279785
0.5913211951494405,6.417464733123779
0.5913191938845276,6.418716907501221
0.5913160907803033,6.419358491897583
0.5913140906513029,6.420582294464111
0.5913109887311974,6.421200275421143
0.5913089897372991,6.422437906265259
0.591305889000493,6.423032760620117
0.5913038911408864,6.424265146255493
0.5913007915865615,6.424874782562256
0.5912987948604379,6.4260947704315186
0.5912956964877759,6.426730632781982
0.5912937008943268,6.427947282791138
0.5912906037025113,6.428606748580933
0.5912886092409292,6.429931163787842
0.5912855132291438,6.430581569671631
0.5912835198986217,6.431823253631592
0.5912804250660512,6.4324562549591064
0.5912784328657833,6.433717250823975
0.5912753392116131,6.434357404708862
0.5912733481407942,6.435599088668823
0.5912702556642101,6.436219930648804
0.5912682657220361,6.4374754428863525
0.5912651744222253,6.438100576400757
0.5912631856078921,6.439343690872192
0.5912600954840425,6.439985275268555
0.5912581077967475,6.44120979309082
0.5912550188480477,6.441850185394287
0.5912530322869887,6.443095445632935
0.5912499445126275,6.443739175796509
0.5912479590770034,6.444961786270142
0.5912448724761713,6.445633172988892
0.5912428881651816,6.446850061416626
0.5912398027370693,6.447510242462158
0.5912378195499138,6.448747634887695
0.5912347352937132,6.449408531188965
0.5912327532295936,6.450638771057129
0.5912296701444966,6.451268434524536
0.5912276892026144,6.452482461929321
0.5912246072878146,6.45308518409729
0.5912226274673724,6.454315662384033
0.5912195467220634,6.454917669296265
0.5912175680222647,6.456161260604858
0.5912144884456416,6.456791877746582
0.5912125108656903,6.458038568496704
0.5912094324569485,6.458699703216553
0.5912074559960497,6.459938287734985
0.591204378754385,6.460588455200195
0.5912024034117447,6.461823225021362
0.5911993273363545,6.46242618560791
0.5911973531111786,6.463905334472656
0.5911942782012607,6.46456503868103
0.5911923050927566,6.465778827667236
0.5911892313475096,6.466420412063599
0.5911872593548854,6.467668533325195
0.5911841867735084,6.4683167934417725
0.5911822158959729,6.469581127166748
0.591179144477666,6.470205783843994
0.5911771747144285,6.471458435058594
0.5911741044583928,6.472093105316162
0.5911721358086638,6.473298072814941
0.5911690667141007,6.4739344120025635
0.5911670991770911,6.475158929824829
0.591164031243203,6.475799083709717
0.5911620648181249,6.476990699768066
0.5911589980441149,6.477660417556763
0.5911570327301806,6.4789769649505615
0.5911539671152527,6.479645252227783
0.5911520029116757,6.480883598327637
0.5911489384550345,6.48159384727478
0.5911469753610288,6.482853174209595
0.5911439120618796,6.483515501022339
0.5911419500766601,6.4847705364227295
0.5911388879342091,6.485454320907593
0.5911369270569915,6.486708164215088
0.5911338660704456,6.487326622009277
0.5911319063004463,6.488604545593262
0.5911288464690132,6.489242792129517
0.5911268878054492,6.4904985427856445
0.5911238291283374,6.491091728210449
0.5911218715704267,6.492320775985718
0.5911188140468453,6.492918252944946
0.5911168575938065,6.494157314300537
0.5911138012229653,6.494794845581055
0.5911118458740178,6.4960150718688965
0.5911087906551278,6.496665000915527
0.5911068364094917,6.497908592224121
0.5911037823417642,6.49856972694397
0.5911018291986604,6.499809503555298
0.5910987762813075,6.500448703765869
0.5910968242399577,6.5017218589782715
0.5910937724721923,6.502367973327637
0.591091821531819,6.503622770309448
0.5910887709128549,6.504274845123291
0.5910868210726811,6.505515098571777
0.5910837716017326,6.506150245666504
0.5910818228609823,6.507420063018799
0.5910787745372647,6.50801420211792
0.5910768268951626,6.509288787841797
0.5910737797178918,6.50996994972229
0.5910718331736632,6.511216402053833
0.5910687871420555,6.511860609054565
0.5910668416949267,6.513120651245117
0.5910637968081999,6.513814687728882
0.5910618524573977,6.515081405639648
0.5910588087147696,6.515758514404297
0.5910568654595217,6.517020225524902
0.5910538228602116,6.517731189727783
0.5910518806997462,6.518997669219971
0.5910488392429734,6.5196990966796875
0.5910468981765198,6.520940065383911
0.5910438578615049,6.521639585494995
0.5910419178882929,6.522818565368652
0.5910388787142566,6.523717403411865
0.5910369398335167,6.524616479873657
0.5910339017996812,6.525522470474243
0.591031964010645,6.526428461074829
0.5910289271162328,6.527268409729004
0.5910269904181321,6.528236389160156
0.5910239546623663,6.529172420501709
0.5910220190544341,6.530080080032349
0.5910189844365391,6.530940055847168
0.5910170499180087,6.531953811645508
0.5910140164372092,6.53272819519043
0.5910120830073149,6.533813238143921
0.5910090506628363,6.534545183181763
0.5910071183208133,6.53573203086853
0.591004087111882,6.5364508628845215
0.591002155856966,6.53764796257019
0.5909991257828088,6.538330554962158
0.5909971956142362,6.539591073989868
0.5909941666740808,6.540276050567627
0.5909922375910891,6.541531562805176
0.5909892097841638,6.542177438735962
0.5909872817859907,6.5434250831604
0.590984255111525,6.544058084487915
0.5909823281974094,6.545323848724365
0.5909793026546328,6.545973777770996
0.590977376823814,6.547263860702515
0.5909743524119573,6.547903299331665
0.5909724276636755,6.549212694168091
0.5909694043819701,6.549916744232178
0.590967480715466,6.551216125488281
0.5909644585631438,6.551862001419067
0.590962535977659,6.553136348724365
0.590959514953953,6.5538084506988525
0.59095759344873,6.55510687828064
0.5909545735528738,6.555752277374268
0.5909526531271554,6.557003498077393
0.590949634358383,6.557666063308716
0.5909477150114132,6.5589001178741455
0.5909446973689596,6.559536933898926
0.5909427790999827,6.560793161392212
0.5909397625830837,6.561451196670532
0.5909378453913451,6.562696218490601
0.5909348299992369,6.563323974609375
0.5909329138839824,6.564545631408691
0.590929899615902,6.565162420272827
0.5909279845763784,6.566416501998901
0.5909249714315641,6.567049026489258
0.5909230574670187,6.568314552307129
0.5909200454447088,6.568929433822632
0.5909181325543894,6.570220708847046
0.5909151216538232,6.570836305618286
0.5909132098369791,6.572063684463501
0.5909102000573965,6.572700262069702
0.590908289313277,6.573963165283203
0.5909052806539187,6.57464337348938
0.590903370981774,6.575894594192505
0.5909003634418816,6.576548099517822
0.5908984548409628,6.577920913696289
0.590895448419778,6.578573226928711
0.5908935408893367,6.579883337020874
0.5908905355861029,6.580554723739624
0.5908886291253915,6.5818376541137695
0.5908856249393518,6.5824830532073975
0.5908837195476234,6.583755254745483
0.5908807164780223,6.584396600723267
0.5908788121545306,6.585875988006592
0.5908758102006132,6.586540699005127
0.5908739069446128,6.587790250778198
0.5908709061056244,6.588441610336304
0.5908690039163705,6.58973240852356
0.5908660041915578,6.590403318405151
0.5908641030683066,6.591642379760742
0.5908611044569162,6.59228777885437
0.5908592043989243,6.593545913696289
0.5908562069002045,6.594175100326538
0.5908543079067289,6.595456600189209
0.590851311519928,6.596084117889404
0.5908494135902269,6.597381830215454
0.5908464183145944,6.5980470180511475
0.5908445214479268,6.599386692047119
0.5908415272827121,6.600071907043457
0.5908396314783372,6.601302862167358
0.5908366384227914,6.601992130279541
0.5908347436799697,6.603280544281006
0.5908317517333437,6.603931188583374
0.5908298580513358,6.605229377746582
0.5908268672128819,6.605924844741821
0.5908249745909494,6.607200384140015
0.5908219848599203,6.607844352722168
0.5908200932973257,6.609111309051514
0.5908171046729745,6.609795331954956
0.5908152141689806,6.611050128936768
0.5908122266505619,6.611686944961548
0.5908103372044323,6.612913131713867
0.5908073507912006,6.6135735511779785
0.5908054624022002,6.614805221557617
0.5908024770934109,6.61542010307312
0.5908005897608041,6.616719484329224
0.5907976055557137,6.617388010025024
0.5907957192787668,6.618656158447266
0.5907927361766322,6.61930513381958
0.5907908509546113,6.62056040763855
0.5907878689546899,6.621193885803223
0.5907859847868624,6.6224753856658936
0.5907830038884127,6.6230833530426025
0.5907811207740462,6.624360084533691
0.590778140976327,6.624957084655762
0.5907762589146905,6.626259803771973
0.5907732802169614,6.6268956661224365
0.5907713992073239,6.628186464309692
0.5907684216088455,6.628819465637207
0.5907665416504769,6.630162715911865
0.5907635651505101,6.630805492401123
0.5907616862426812,6.632116317749023
0.5907587108404878,6.632766962051392
0.59075683298247,6.634056806564331
0.5907538586773122,6.6346893310546875
0.5907519818683773,6.6359593868255615
0.5907490086595185,6.636601209640503
0.5907471328989393,6.6379554271698
0.5907441607856432,6.638611793518066
0.5907422860726931,6.639892101287842
0.5907393150542242,6.640541076660156
0.5907374413881773,6.641785144805908
0.5907344714638008,6.642422199249268
0.5907325988439319,6.643686532974243
0.5907296300129137,6.644327878952026
0.5907277584384981,6.645601511001587
0.5907247907001046,6.646233081817627
0.5907229201704185,6.64749813079834
0.5907199535239172,6.648130416870117
0.5907180840382376,6.649426698684692
0.590715118482896,6.650071620941162
0.5907132500405002,6.65135383605957
0.5907102855755872,6.651968955993652
0.5907084181757537,6.653225898742676
0.5907054548005384,6.65386700630188
0.5907035884425457,6.6551597118377686
0.5907006261562981,6.655810832977295
0.590698760839426,6.657069206237793
0.5906957996414169,6.657786846160889
0.5906939353649454,6.659041404724121
0.5906909752544459,6.659721612930298
0.5906891120176561,6.661018371582031
0.5906861529939383,6.661709308624268
0.5906842907961117,6.662967920303345
0.5906813328584483,6.6636130809783936
0.5906794716988671,6.664820194244385
0.5906765148465313,6.665482759475708
0.5906746547244788,6.666729927062988
0.5906716989567445,6.667386293411255
0.590669839871504,6.668643236160278
0.5906668851876461,6.6692891120910645
0.590665027138502,6.67057991027832
0.5906620735377958,6.671219825744629
0.5906602165240331,6.672423362731934
0.5906572640057546,6.673035144805908
0.5906554080266587,6.674327373504639
0.5906524565900847,6.674931526184082
0.5906506016449421,6.676271677017212
0.5906476512893499,6.676896333694458
0.5906457973774477,6.678205251693726
0.5906428481021153,6.678831338882446
0.590640995222741,6.680089473724365
0.5906380470269471,6.680740118026733
0.5906361951793893,6.681951284408569
0.5906332480624132,6.682581663131714
0.5906313972459607,6.68383002281189
0.5906284512070826,6.684462308883667
0.5906266014210249,6.685725212097168
0.5906236564595256,6.686385631561279
0.5906218077031532,6.687620639801025
0.590618863818314,6.688276052474976
0.5906170160909177,6.689560890197754
0.5906140732820205,6.690188646316528
0.5906122265828924,6.691445827484131
0.59060928484922,6.692061185836792
0.590607439177652,6.693342208862305
0.590604498518488,6.693995714187622
0.5906026538737733,6.695286512374878
0.5905997142884014,6.695912599563599
0.5905978706698336,6.697197198867798
0.5905949321575386,6.697865009307861
0.5905930895644121,6.699172496795654
0.5905901521244794,6.699840545654297
0.5905883105560892,6.70105242729187
0.5905853741878048,6.701715707778931
0.5905835336434465,6.702958583831787
0.5905805983460969,6.703596591949463
0.5905787588250668,6.704828977584839
0.5905758245979396,6.705502033233643
0.5905739860995347,6.706761837005615
0.5905710529419178,6.707402229309082
0.5905692154654357,6.708651304244995
0.5905662833766178,6.709298372268677
0.5905644469213568,6.710572719573975
0.5905615159006271,6.711207866668701
0.590559680465886,6.712483882904053
0.5905567505125345,6.713108777999878
0.5905549160976131,6.7144129276275635
0.5905519872109305,6.715012788772583
0.5905501538151292,6.7163403034210205
0.5905472259944067,6.716974973678589
0.5905453936170258,6.718291997909546
0.5905424668615555,6.718935966491699
0.5905406355018971,6.720226049423218
0.5905377098109713,6.720856428146362
0.5905358794683376,6.722150087356567
0.5905329548412496,6.7227911949157715
0.5905311255149432,6.724063158035278
0.5905282019509871,6.724722862243652
0.5905263736403117,6.726062536239624
0.5905234511387817,6.726708889007568
0.5905216238430416,6.727976322174072
0.590518702403233,6.728637218475342
0.5905168761217329,6.7299206256866455
0.5905139557429415,6.73060154914856
0.5905121304749869,6.731831789016724
0.5905092111565093,6.732483148574829
0.5905073869014061,6.7337377071380615
0.5905044686425395,6.7343974113464355
0.5905026453995947,6.735617160797119
0.5904997281996366,6.7362260818481445
0.5904979059681577,6.737475395202637
0.5904949898264067,6.738093852996826
0.5904931686057014,6.7393553256988525
0.5904902535214567,6.739977121353149
0.5904884333108341,6.741250276565552
0.590485519283395,6.741888761520386
0.5904837000821644,6.743178129196167
0.5904807871108315,6.743819952011108
0.5904789689183029,6.745075941085815
0.590476057002377,6.745753765106201
0.5904742398178608,6.746978282928467
0.590471328956644,6.747626066207886
0.5904695127794516,6.748857021331787
0.5904666029722458,6.749528408050537
0.5904647878016892,6.7507643699646
0.5904618790477976,6.751429557800293
0.5904600648831893,6.752671003341675
0.590457157181915,6.7533111572265625
0.5904553440225684,6.754590272903442
0.5904524373732158,6.755183219909668
0.5904506252184446,6.756412982940674
0.5904477196203188,6.757038831710815
0.5904459084694375,6.758308410644531
0.5904430039218436,6.758929252624512
0.5904411937741673,6.76015043258667
0.5904382902764116,6.760790109634399
0.5904364811312559,6.761993646621704
0.5904335786826452,6.762649059295654
0.5904317705393268,6.763874292373657
0.5904288691391685,6.764513731002808
0.5904270619970042,6.765735626220703
0.5904241616446061,6.766372442245483
0.5904223555029139,6.767621994018555
0.5904194561975847,6.768267631530762
0.5904176510556827,6.769543409347534
0.5904147527967317,6.7701709270477295
0.5904129486539389,6.771447658538818
0.590410051440676,6.7720489501953125
0.590408248296312,6.773276329040527
0.5904053521280478,6.773915767669678
0.5904035499814324,6.77523398399353
0.5904006548574783,6.775899887084961
0.5903988537079328,6.777129650115967
0.5903959596276002,6.777820348739624
0.590394159474446,6.779047012329102
0.5903912664370475,6.779710292816162
0.5903894672796066,6.780925989151001
0.5903865752844553,6.781601190567017
0.5903847771220504,6.782837152481079
0.5903818861684599,6.783473491668701
0.5903800890004145,6.7846925258636475
0.5903771990876993,6.785330057144165
0.5903754029133372,6.78656268119812
0.5903725140408121,6.787189960479736
0.590370718859458,6.788415908813477
0.5903678310264385,6.789012908935547
0.5903660368374178,6.7902631759643555
0.5903631500432203,6.790891647338867
0.5903613568458586,6.792116403579712
0.5903584710897997,6.792771100997925
0.5903566788834236,6.794010400772095
0.5903537941648208,6.794649600982666
0.5903520029487576,6.79589056968689
0.5903491192669289,6.796549320220947
0.590347329040506,6.79778265953064
0.5903444463947704,6.7984466552734375
0.5903426571573163,6.79969334602356
0.5903397755469928,6.800338506698608
0.5903379872978365,6.8015666007995605
0.590335106722245,6.802178382873535
0.5903333194607162,6.80342960357666
0.5903304399191774,6.804027080535889
0.5903286536446062,6.805243253707886
0.5903257751364412,6.805891513824463
0.5903239898481584,6.807157278060913
0.5903211123726891,6.807799816131592
0.5903193280700262,6.809037208557129
0.5903164516265749,6.809716701507568
0.5903146683088639,6.810943603515625
0.5903117928967538,6.811563968658447
0.5903100105633274,6.812793016433716
0.5903071361818819,6.813453197479248
0.5903053548320736,6.814673185348511
0.5903024814806169,6.815273761749268
0.5903007011137607,6.816495180130005
0.5902978287916177,6.817087888717651
0.5902960494070478,6.818342924118042
0.5902931781135442,6.818945646286011
0.5902913997105957,6.820201635360718
0.5902885294450577,6.820837020874023
0.5902867520230667,6.822064161300659
0.5902838827848206,6.822728872299194
0.5902821063431234,6.82401180267334
0.5902792381314966,6.82465124130249
0.5902774626694302,6.8259031772613525
0.5902745954837507,6.826545715332031
0.5902728210006528,6.8277857303619385
0.5902699548402491,6.828433036804199
0.5902681813354577,6.829703330993652
0.590265316199659,6.830333709716797
0.590263543672513,6.831564426422119
0.5902606795606492,6.832169055938721
0.5902589080104881,6.833422899246216
0.5902560449218893,6.8340301513671875
0.5902542743480531,6.835256099700928
0.5902514122820505,6.835861682891846
0.5902496426838798,6.83709192276001
0.5902467816398048,6.837773561477661
0.5902450130166408,6.8390092849731445
0.5902421529938258,6.8396642208099365
0.5902403853450106,6.840882778167725
0.5902375263427881,6.841577053070068
0.5902357596676641,6.842805862426758
0.5902329016853678,6.8433873653411865
0.5902311359832779,6.844686508178711
0.5902282790202417,6.8453049659729
0.5902265142905296,6.8465681076049805
0.590223658346088,6.847171068191528
0.5902218945880984,6.848398685455322
0.5902190396615865,6.848995208740234
0.590217276874664,6.8502326011657715
0.5902144229654179,6.850850343704224
0.5902126611489079,6.852074861526489
0.5902098082562638,6.852797508239746
0.5902080474095127,6.853918790817261
0.5902051955328077,6.854618549346924
0.5902034356551618,6.855740547180176
0.5902005847937336,6.856421709060669
0.5901988258845405,6.857677221298218
0.5901959760377271,6.8583385944366455
0.5901942180963345,6.859597444534302
0.5901913692634748,6.860220432281494
0.5901896122892315,6.861518144607544
0.5901867644696649,6.862144231796265
0.5901850084619196,6.86342191696167
0.5901821616549863,6.8640453815460205
0.5901804066130887,6.865307331085205
0.5901775608181292,6.865950584411621
0.5901758067414299,6.867172718048096
0.5901729619577851,6.867811918258667
0.590171208845635,6.869048595428467
0.5901683650726469,6.869738340377808
0.5901666129243972,6.8709752559661865
0.5901637701614082,6.87162709236145
0.5901620189764112,6.872937917709351
0.5901591772227643,6.873637676239014
0.5901574270003725,6.874860525131226
0.5901545862554114,6.875523805618286
0.5901528369949781,6.876781702041626
0.5901499972580466,6.877448797225952
0.5901482489589257,6.878699779510498
0.5901454102293688,6.879354238510132
0.5901436628909148,6.880580902099609
0.5901408251680778,6.881218194961548
0.5901390787896458,6.882542371749878
0.5901362420728745,6.883175849914551
0.5901344966538198,6.8844075202941895
0.5901316609424612,6.885008096694946
0.5901299164821401,6.886244297027588
0.5901270817755407,6.886863470077515
0.5901253382733104,6.888105869293213
0.5901225045708183,6.888758897781372
0.5901207620260358,6.890029668807983
0.5901179293269991,6.890691757202148
0.5901161877390225,6.891926288604736
0.5901133560427902,6.892579555511475
0.5901116154109782,6.893812417984009
0.5901087847168996,6.8944642543792725
0.5901070450406111,6.895698547363281
0.5901042153480364,6.896329402923584
0.5901024766266314,6.897560358047485
0.5900996479349112,6.898182153701782
0.5900979101677498,6.899421215057373
0.5900950824762353,6.9000725746154785
0.5900933456626786,6.901289224624634
0.5900905189707216,6.901962041854858
0.5900887831101309,6.9032135009765625
0.5900859574170838,6.903843641281128
0.5900842225088213,6.905144453048706
0.5900813978140372,6.905827760696411
0.5900796638574655,6.907074689865112
0.5900768401602977,6.907746315002441
0.5900751071547802,6.908994674682617
0.5900722844545829,6.90971565246582
0.5900705523994833,6.910937786102295
0.5900677306956114,6.911570072174072
0.5900659995902939,6.912799119949341
0.5900631788821026,6.913453102111816
0.5900614487259325,6.914724588394165
0.5900586290127774,6.915377140045166
0.5900568998051202,6.916624069213867
0.590054081086358,6.917272329330444
0.5900523528265798,6.9185097217559814
0.5900495351015674,6.919128179550171
0.590047807789035,6.9203643798828125
0.5900449910571302,6.920979738235474
0.5900432646912106,6.922376871109009
0.5900404489517714,6.923006772994995
0.5900387235318328,6.924265384674072
0.590035908784218,6.924884080886841
0.5900341843096287,6.926129341125488
0.5900313705531977,6.9267847537994385
0.5900296470233268,6.928005933761597
0.5900268342574393,6.928671360015869
0.5900251116716563,6.9299445152282715
0.5900222998956729,6.930591583251953
0.5900205782533481,6.931853532791138
0.5900177674666298,6.932495355606079
0.5900160467671339,6.933778762817383
0.5900132369690423,6.934439659118652
0.5900115172117466,6.935709238052368
0.5900087084016439,6.936365842819214
0.5900069895859203,6.937647104263306
0.5900041817631694,6.938316345214844
0.5900024638883904,6.939613342285156
0.5899996570523544,6.940259695053101
0.5899979401178927,6.94152307510376
0.5899951342679358,6.942124128341675
0.5899934182731655,6.94337272644043
0.5899906134086518,6.943977117538452
0.5899888983529468,6.945205450057983
0.5899860944732416,6.945847749710083
0.5899843803559766,6.947078704833984
0.5899815774604454,6.947726488113403
0.5899798642809958,6.9489805698394775
0.5899770623690049,6.949655294418335
0.5899753501267464,6.950953245162964
0.5899725491976625,6.951585531234741
0.5899708378919718,6.952883958816528
0.589968037945162,6.953572750091553
0.589966327575416,6.95481014251709
0.5899635286102483,6.955440998077393
0.5899618191758246,6.95668625831604
0.5899590211916675,6.957325458526611
0.5899573126919441,6.958590030670166
0.5899545156881664,6.95921778678894
0.5899528081225222,6.9604692459106445
0.5899500120984935,6.961068153381348
0.5899483054663076,6.962342262268066
0.5899455104213982,6.962957143783569
0.5899438047220505,6.964266777038574
0.5899410106556311,6.964901924133301
0.5899393058885019,6.9661455154418945
0.5899365127999435,6.966802597045898
0.5899348089644137,6.9680211544036865
0.5899320168530885,6.968681335449219
0.5899303139485397,6.969934940338135
0.5899275228138197,6.970583200454712
0.589925820839634,6.971816539764404
0.5899230306808922,6.97246789932251
0.5899213296364522,6.973717927932739
0.5899185404530619,6.974344730377197
0.5899168403377507,6.975586175918579
0.5899140521290864,6.976179122924805
0.5899123529422879,6.977434396743774
0.5899095657077239,6.97803807258606
0.5899078674488224,6.979332447052002
0.5899050811877339,6.979978561401367
0.5899033838561138,6.981276512145996
0.5899005985678767,6.981934309005737
0.5898989021629238,6.983239412307739
0.5898961178469142,6.983893632888794
0.5898944223680146,6.985166788101196
0.5898916390236092,6.985842704772949
0.5898899444701491,6.98706579208374
0.5898871620967254,6.987720966339111
0.5898854684680921,6.988950729370117
0.589882687065028,6.989629030227661
0.5898809943606089,6.99084210395813
0.589878213927283,6.991466283798218
0.5898765221464666,6.9926917552948
0.5898737426822577,6.993314027786255
0.5898720518244325,6.994577646255493
0.5898692733287203,6.995213031768799
0.5898675833932757,6.996443033218384
0.5898648058654404,6.997040271759033
0.5898631168517661,6.998283863067627
0.5898603402911883,6.998888969421387
0.589858652198675,7.000135183334351
0.5898558766047358,7.000782489776611
0.5898541894327741,7.002026796340942
0.5898514148048556,7.002671480178833
0.5898497285528369,7.003900051116943
0.5898469548903215,7.004512548446655
0.589845269557638,7.005764007568359
0.5898424968599082,7.006394863128662
0.5898408124459527,7.007626533508301
0.5898380407123921,7.008245229721069
0.5898363572165575,7.009496688842773
0.58983358644655,7.0101189613342285
0.5898319038682299,7.011354446411133
0.5898291340611602,7.011964321136475
0.589827452399749,7.013194799423218
0.589824683555002,7.013855218887329
0.5898230028098943,7.015111446380615
0.5898202349268559,7.015789031982422
0.589818555097447,7.017005443572998
0.5898157881755028,7.017676115036011
0.5898141092611889,7.019025564193726
0.5898113432997261,7.019693613052368
0.5898096652999032,7.020970344543457
0.5898069002983088,7.021650791168213
0.5898052232123742,7.022918939590454
0.5898024591700359,7.0235373973846436
0.5898007829973867,7.024764776229858
0.5897980199136932,7.02543044090271
0.5897963446537277,7.026657581329346
0.5897935825280676,7.027284860610962
0.589791908180184,7.028518438339233
0.5897891470119468,7.029117107391357
0.5897874735755447,7.030364513397217
0.5897847133641201,7.030967950820923
0.5897830408385989,7.032180309295654
0.5897802815833777,7.032804012298584
0.5897786099681376,7.034037828445435
0.5897758516685108,7.0346832275390625
0.5897741809629524,7.035914897918701
0.5897714236183113,7.036550998687744
0.5897697538218362,7.03777289390564
0.5897669974315729,7.038436412811279
0.5897653285435827,7.039659261703491
0.5897625731070901,7.040303707122803
0.5897609051269871,7.041533708572388
0.5897581506436583,7.04214334487915
0.5897564835708454,7.043371915817261
0.589753730040074,7.043973922729492
0.5897520638739545,7.045219659805298
0.589749311295135,7.045870304107666
0.5897476460351129,7.047125339508057
0.5897448944076399,7.04777455329895
0.5897432300531197,7.049057960510254
0.5897404793763884,7.049739360809326
0.589738815926775,7.05101466178894
0.5897360662001817,7.051663875579834
0.5897344036548807,7.052891492843628
0.5897316548778213,7.053548574447632
0.5897299932362389,7.054793119430542
0.5897272454081103,7.055422067642212
0.5897255846696531,7.05664587020874
0.589722837789853,7.057267427444458
0.5897211779539281,7.0585126876831055
0.5897184320218543,7.0591208934783936
0.5897167730878692,7.0603742599487305
0.5897140281029203,7.0609729290008545
0.5897123700702834,7.062222242355347
0.5897096260318583,7.06284236907959
0.5897079688999782,7.064075946807861
0.5897052258074768,7.064730644226074
0.5897035695757628,7.065952777862549
0.5897008274285848,7.066590309143066
0.5896991720964466,7.067915916442871
0.5896964308939928,7.068577766418457
0.589694776460841,7.0698370933532715
0.5896920362025123,7.070484161376953
0.5896903826677576,7.071713209152222
0.5896876433529559,7.072353363037109
0.5896859907160095,7.0736024379730225
0.589683252344137,7.074223756790161
0.589681600604411,7.07548713684082
0.5896788631748703,7.07608437538147
0.589677212331777,7.077300071716309
0.5896744758439714,7.077937841415405
0.5896728258969236,7.0791916847229
0.589670090350257,7.079847812652588
0.5896684412986686,7.0810418128967285
0.5896657066925449,7.08172869682312
0.5896640585358294,7.082951307296753
0.589661324869654,7.083599805831909
0.589659677607226,7.08483099937439
0.5896569448804039,7.085494518280029
0.5896552985116786,7.086715221405029
0.5896525667236158,7.087358713150024
0.5896509212480087,7.088600397109985
0.5896481903981114,7.089191198348999
0.5896465458150386,7.0904529094696045
0.5896438159027136,7.091047525405884
0.5896421722115918,7.092308521270752
0.5896394432362467,7.092925786972046
0.5896378004364928,7.094178199768066
0.5896350723975358,7.094818115234375
0.5896334304885672,7.096062898635864
0.5896307033854066,7.096725225448608
0.5896290623666419,7.097944259643555
0.5896263361986864,7.09860634803772
0.5896246960695442,7.099824905395508
0.5896219708362036,7.100487470626831
0.5896203315961028,7.101741552352905
0.589617607296787,7.1023759841918945
0.5896159689451477,7.103621244430542
0.5896132455792671,7.1042091846466064
0.5896116081155093,7.105450630187988
0.5896088856824752,7.106057405471802
0.5896072491060195,7.10731315612793
0.5896045276052433,7.10793137550354
0.5896028919155113,7.109180212020874
0.5896001713464052,7.109863042831421
0.5895985365428184,7.111092805862427
0.5895958169047949,7.111744165420532
0.5895941829867757,7.112977027893066
0.5895914642792477,7.113657712936401
0.5895898312462189,7.114913702011108
0.5895871134686004,7.115571975708008
0.5895854813199851,7.116866111755371
0.5895827644716901,7.117552280426025
0.5895811332069123,7.118837594985962
0.5895784172873555,7.119486331939697
0.5895767869058394,7.120713472366333
0.5895740719144358,7.12134313583374
0.5895724424156065,7.122606515884399
0.5895697283517717,7.12320876121521
0.5895680997350544,7.124439239501953
0.5895653865982048,7.125040054321289
0.5895637588630253,7.126344442367554
0.5895610466525774,7.126968622207642
0.5895594197983621,7.128204584121704
0.5895567085137332,7.128832101821899
0.5895550825399091,7.130078554153442
0.5895523721805168,7.130751609802246
0.5895507470865111,7.132018089294434
0.5895480376517738,7.132676124572754
0.5895464134370145,7.133920431137085
0.5895437049263509,7.134584665298462
0.5895420815902662,7.135809898376465
0.5895393740030954,7.136451244354248
0.5895377515451146,7.137688159942627
0.5895350448808563,7.138328552246094
0.5895334233004085,7.139585733413696
0.5895307175584831,7.140231609344482
0.5895290968549982,7.141475677490234
0.5895263920348265,7.14210057258606
0.5895247722077349,7.143341302871704
0.5895220683087379,7.143957853317261
0.5895204493574708,7.1452460289001465
0.5895177463790703,7.1459267139434814
0.5895161283030592,7.147180795669556
0.5895134262446775,7.147809982299805
0.5895118090433539,7.149151563644409
0.5895091079044137,7.149843215942383
0.5895074915772104,7.151077508926392
0.589504791357135,7.151728630065918
0.5895031759034847,7.152952194213867
0.589500476601698,7.153634786605835
0.5894988620210343,7.154857635498047
0.5894961636369603,7.155491352081299
0.589494549928717,7.156713247299194
0.5894918524617806,7.157330274581909
0.5894902396253923,7.158597707748413
0.5894875430750187,7.159193992614746
0.5894859311099203,7.160454511642456
0.5894832354755355,7.161047697067261
0.5894816243811625,7.16230034828186
0.5894789296621923,7.162919759750366
0.5894773194379804,7.164177894592285
0.589474625633852,7.1648194789886475
0.5894730162792378,7.166203022003174
0.5894703233893783,7.166847467422485
0.5894687149037986,7.168184757232666
0.5894660229276358,7.168838262557983
0.5894644153105283,7.170088768005371
0.5894617242474903,7.17072868347168
0.5894601174982926,7.171960115432739
0.5894574273478085,7.172602415084839
0.5894558214659592,7.173823356628418
0.5894531322274578,7.1744468212127686
0.5894515272123958,7.175689458847046
0.5894488388853071,7.176305770874023
0.5894472347364719,7.177563428878784
0.5894445473202261,7.178186416625977
0.5894429440370573,7.179458856582642
0.5894402575310851,7.180103063583374
0.5894386551130234,7.181325912475586
0.589435969516756,7.181983709335327
0.5894343679632422,7.183239936828613
0.5894316832761114,7.18388032913208
0.5894300825865869,7.185094118118286
0.5894273988080246,7.1857688426971436
0.5894257989819314,7.186995983123779
0.5894231161113708,7.187636137008667
0.5894215171481508,7.188891887664795
0.5894188351850248,7.1895811557769775
0.5894172370841214,7.190809488296509
0.5894145560278636,7.19144868850708
0.5894129587887199,7.19266676902771
0.5894102786387647,7.193269729614258
0.5894086822608245,7.194515705108643
0.5894060030166064,7.195119619369507
0.5894044074993142,7.196360349655151
0.5894017291602683,7.1969687938690186
0.5894001345030688,7.1982505321502686
0.5893974570686309,7.198872327804565
0.5893958632709693,7.200171947479248
0.5893931867405754,7.200833559036255
0.5893915938018977,7.202116966247559
0.5893889181749845,7.202775478363037
0.5893873260947369,7.204026699066162
0.5893846513707415,7.204675674438477
0.5893830601483705,7.20589280128479
0.5893803863267305,7.206511497497559
0.5893787959616837,7.207756996154785
0.5893761230418371,7.208397150039673
0.5893745335335623,7.209638595581055
0.5893718615149476,7.210269212722778
0.5893702728628927,7.211507797241211
0.589367601744949,7.212104082107544
0.5893660139485628,7.213388919830322
0.5893633437307297,7.213996648788452
0.5893617567894616,7.215327501296997
0.589359087471179,7.215965270996094
0.5893575013844784,7.217242956161499
0.5893548329651869,7.217905759811401
0.5893532477325041,7.219283103942871
0.5893505802116445,7.2199547290802
0.5893489958324301,7.221165657043457
0.5893463292094441,7.221824884414673
0.5893447456831493,7.223043203353882
0.5893420799574788,7.223690032958984
0.5893404972835549,7.2249040603637695
0.5893378324546421,7.225571155548096
0.5893362506325416,7.226834058761597
0.5893335866998295,7.227492809295654
0.5893320057290048,7.228763103485107
0.5893293426919368,7.229438304901123
0.5893277625718408,7.230689764022827
0.5893251004298609,7.231337785720825
0.5893235211599469,7.232577085494995
0.5893208599124995,7.233222246170044
0.589319281492222,7.2344653606414795
0.5893166211387515,7.235098361968994
0.5893150435675648,7.2363810539245605
0.5893123841075169,7.237017393112183
0.5893108073848757,7.238332271575928
0.5893081488176961,7.238962888717651
0.5893065729430561,7.240258455276489
0.5893039152681908,7.240906238555908
0.589302340241008,7.24221134185791
0.5892996834579038,7.242855787277222
0.5892981092776345,7.244160175323486
0.5892954533857387,7.2448060512542725
0.5892938800518396,7.246041536331177
0.5892912250505999,7.246676206588745
0.5892896525625283,7.2479023933410645
0.5892869984513929,7.248552083969116
0.5892854268086066,7.249801874160767
0.5892827735870242,7.250443935394287
0.5892812027889816,7.251662731170654
0.589278550456401,7.252280950546265
0.5892769805025609,7.253521680831909
0.5892743290584317,7.254127264022827
0.5892727599482532,7.255368232727051
0.5892701093920257,7.255964756011963
0.5892685411249686,7.257161378860474
0.5892658914560931,7.257845163345337
0.5892643240316174,7.25909686088562
0.5892616752495451,7.259756565093994
0.5892601086671115,7.260960340499878
0.5892574607712936,7.261613845825195
0.5892558950303632,7.262922525405884
0.5892532480202519,7.263568878173828
0.5892516831202864,7.264799118041992
0.5892490369953339,7.265455722808838
0.5892474729357953,7.266695022583008
0.5892448276954544,7.267316102981567
0.5892432644758053,7.268556833267212
0.5892406201195295,7.269171237945557
0.5892390577392326,7.27043342590332
0.5892364142664758,7.271034002304077
0.5892348527249947,7.272277116775513
0.5892322101352109,7.272889614105225
0.5892306494320094,7.274132490158081
0.5892280077246536,7.274763584136963
0.5892264478591962,7.275986909866333
0.5892238070337236,7.276636600494385
0.5892222480054752,7.2778801918029785
0.5892196080613412,7.278533697128296
0.5892180498697671,7.279790639877319
0.589215410806428,7.280437231063843
0.5892138534509941,7.281658887863159
0.5892112152679065,7.2822935581207275
0.5892096587480788,7.28352952003479
0.5892070214446999,7.284139156341553
0.589205465759945,7.285372018814087
0.5892028293357324,7.285977840423584
0.5892012744855176,7.287210941314697
0.5891986389399292,7.287826061248779
0.5891970849237222,7.28907585144043
0.5891944502562163,7.289795875549316
0.5891928970734852,7.29102635383606
0.5891902632835209,7.291663408279419
0.5891887109337345,7.292932748794556
0.5891860780207708,7.293607473373413
0.5891845265033978,7.2948737144470215
0.5891818944668951,7.295540809631348
0.589180343781405,7.296749114990234
0.5891777126208234,7.297405481338501
0.589176162766686,7.298661708831787
0.5891735324814864,7.299275875091553
0.5891719834581725,7.3005475997924805
0.5891693540478159,7.301151990890503
0.5891678058547961,7.302403688430786
0.5891651773187443,7.30300498008728
0.58916362995549,7.30422568321228
0.5891610022932051,7.304838180541992
0.589159455759188,7.3061439990997314
0.5891568289701328,7.306788206100464
0.5891552832648252,7.3080902099609375
0.5891526573484626,7.30873966217041
0.5891511124713372,7.309992790222168
0.5891484874271307,7.3106300830841064
0.5891469433776608,7.311918020248413
0.5891443192050745,7.31256628036499
0.5891427759827333,7.313780307769775
0.5891401526812314,7.314440727233887
0.5891386102854935,7.315683126449585
0.5891359878545414,7.316316843032837
0.5891344462848809,7.317592144012451
0.5891318247239433,7.318243980407715
0.5891302839798355,7.319521188735962
0.5891276632883786,7.320174694061279
0.5891261233692986,7.321438789367676
0.5891235035467887,7.322083950042725
0.5891219644522125,7.323349952697754
0.5891193454981164,7.32396388053894
0.5891178072275204,7.3251893520355225
0.589115189141305,7.325851917266846
0.589113651694166,7.327080011367798
0.589111034475299,7.327715635299683
0.5891094978510941,7.32899284362793
0.5891068814990437,7.3296732902526855
0.5891053456972507,7.330922603607178
0.5891027302114853,7.331558465957642
0.5891011952315824,7.332746505737305
0.5890985806115709,7.333414316177368
0.5890970464530368,7.334712505340576
0.5890944326982489,7.335341453552246
0.5890928993605623,7.336565732955933
0.5890902864704677,7.337169885635376
0.5890887539531083,7.33841609954834
0.5890861419271776,7.339015007019043
0.5890846102296253,7.340270757675171
0.5890819990673288,7.340883493423462
0.5890804681890642,7.342159032821655
0.5890778578898734,7.342808961868286
0.5890763278303773,7.3440327644348145
0.589073718393764,7.344701290130615
0.5890721891525174,7.345926284790039
0.5890695805779536,7.346564292907715
0.5890680521544385,7.347778558731079
0.5890654444413966,7.348423004150391
0.5890639168350952,7.349672794342041
0.5890613099830485,7.350343704223633
0.5890597831934432,7.351588249206543
0.5890571772018652,7.352202415466309
0.5890556512284393,7.35342812538147
0.5890530460968038,7.354036808013916
0.5890515209390407,7.355297803878784
0.5890489166668221,7.3559229373931885
0.5890473923242057,7.357224702835083
0.5890447889108789,7.3578877449035645
0.5890432653828938,7.35918927192688
0.5890406628279341,7.359848499298096
0.5890391401140649,7.361130237579346
0.5890365384169478,7.3618128299713135
0.5890350165166801,7.363034248352051
0.5890324156768818,7.363677024841309
0.5890308945897014,7.364899635314941
0.5890282946066984,7.365536451339722
0.5890267743320913,7.366802930831909
0.5890241752053608,7.367459297180176
0.5890226557428137,7.368697643280029
0.5890200574718331,7.369319677352905
0.5890185388208328,7.370654344558716
0.58901594140508,7.371263265609741
0.5890144235651145,7.372519016265869
0.589011827004068,7.373149633407593
0.5890103099746249,7.374432325363159
0.5890077142677633,7.3750433921813965
0.5890061980483312,7.376353025436401
0.5890036031951338,7.376964807510376
0.5890020877852014,7.378260135650635
0.588999493785148,7.378886938095093
0.5889979791842045,7.380170583724976
0.5889953860367753,7.380837917327881
0.5889938722443105,7.382087469100952
0.5889912799489858,7.382768630981445
0.58898976696449,7.383978366851807
0.588987175520751,7.384625673294067
0.5889856633437146,7.385901927947998
0.5889830727510426,7.386571407318115
0.5889815613809566,7.387818098068237
0.5889789716388334,7.388463258743286
0.5889774610751896,7.389775276184082
0.5889748721830977,7.390405654907227
0.5889733624253877,7.391690731048584
0.5889707743828099,7.392320871353149
0.5889692654305259,7.393647909164429
0.588966678236945,7.394294261932373
0.5889651700895802,7.395556926727295
0.5889625837444803,7.396164417266846
0.5889610764015276,7.397428274154663
0.5889584909043926,7.398037433624268
0.5889569843653455,7.399306535720825
0.5889543997156598,7.399950981140137
0.5889528939800128,7.401156663894653
0.5889503101772614,7.40182089805603
0.5889488052445088,7.403069972991943
0.588946222288177,7.403723239898682
0.5889447181578137,7.404982089996338
0.5889421360473873,7.405663251876831
0.5889406327189087,7.4068663120269775
0.588938051453874,7.407505512237549
0.5889365489267759,7.408740997314453
0.5889339685066195,7.409388542175293
0.5889324667803982,7.4107067584991455
0.5889298872046075,7.411346912384033
0.5889283862787595,7.412611722946167
0.5889258075468214,7.413257837295532
0.5889243074208441,7.414483070373535
0.588921729532247,7.415074110031128
0.5889202302056377,7.416301727294922
0.5889176531598698,7.416917324066162
0.5889161546321267,7.418164491653442
0.5889135784286769,7.4187986850738525
0.588912080699298,7.420034170150757
0.5889095053376556,7.420677185058594
0.58890800840614,7.421950101852417
0.5889054338857947,7.422594308853149
0.5889039377516415,7.423833847045898
0.5889013640720834,7.424503326416016
0.5888998687347924,7.425776481628418
0.5888972958955119,7.4264490604400635
0.5888958013545831,7.427670955657959
0.5888932293550713,7.428311586380005
0.5888917356100053,7.429558277130127
0.5888891644497535,7.43018102645874
0.5888876715000512,7.431422472000122
0.5888851011785512,7.432026386260986
0.5888836090237142,7.4332475662231445
0.5888810395404582,7.433887004852295
0.588879548179988,7.435099124908447
0.5888769795344688,7.435745477676392
0.5888754889678678,7.4369471073150635
0.5888729211595785,7.437622547149658
0.5888714313863492,7.438857078552246
0.5888688644147834,7.439514636993408
0.588867375434429,7.440753936767578
0.5888648092990805,7.4414215087890625
0.5888633211111046,7.442671537399292
0.5888607558114677,7.443302154541016
0.5888592684153742,7.4445271492004395
0.5888567039509437,7.4451258182525635
0.5888552173462367,7.446375846862793
0.5888526537165081,7.446992635726929
0.5888511679026927,7.448242425918579
0.5888486051071612,7.448880195617676
0.5888471200837425,7.450131893157959
0.5888445581219045,7.4507787227630615
0.5888430738883881,7.452044725418091
0.5888405127597399,7.452697515487671
0.5888390293156317,7.4539244174957275
0.5888364690196703,7.454566955566406
0.588834986364477,7.455787181854248
0.5888324269006998,7.456443548202515
0.5888309450339282,7.45767068862915
0.5888283864018329,7.458310127258301
0.58882690532299,7.459577798843384
0.5888243475220748,7.460193395614624
0.5888228672306687,7.461471080780029
0.588820310260432,7.462094306945801
0.5888188307559707,7.46337628364563
0.5888162746159119,7.463987350463867
0.5888147958979038,7.465224027633667
0.5888122405875219,7.465880870819092
0.5888107626554762,7.467120170593262
0.5888082081742714,7.467774152755737
0.5888067310276974,7.46901798248291
0.5888041773751698,7.469702482223511
0.5888027010135772,7.470932245254517
0.5888001481892274,7.47157621383667
0.5887986726121267,7.472796440124512
0.5887961206154558,7.473459482192993
0.5887946458223575,7.474680423736572
0.5887920946528671,7.4752960205078125
0.5887906206432821,7.476505994796753
0.5887880703004742,7.477095603942871
0.5887865970739142,7.478346109390259
0.5887840475572912,7.478960037231445
0.5887825751132678,7.480194091796875
0.5887800264223322,7.480830430984497
0.5887785547603581,7.482060432434082
0.5887760068946132,7.482731103897095
0.5887745360142008,7.4839465618133545
0.5887719889731502,7.484581232070923
0.5887705188738128,7.485817193984985
0.5887679726569606,7.486457824707031
0.5887665033382117,7.487674951553345
0.588763957945062,7.488316535949707
0.5887624894064156,7.489558696746826
0.5887599448364735,7.490190744400024
0.5887584770774438,7.491434574127197
0.5887559333302146,7.492045164108276
0.5887544663503166,7.493262767791748
0.5887519234253057,7.49390172958374
0.5887504572240544,7.495130777359009
0.5887479151207681,7.495776891708374
0.5887464496976792,7.496986150741577
0.5887439084156239,7.497661828994751
0.5887424437702132,7.4988813400268555
0.5887399033088959,7.499532461166382
0.58873843944068,7.500757217407227
0.5887358997996079,7.501426696777344
0.5887344367081037,7.5026445388793945
0.5887318978867844,7.503271102905273
0.5887304355715091,7.504476547241211
0.5887278975694508,7.505062818527222
0.5887264360299219,7.5063817501068115
0.5887238988466333,7.507010221481323
0.5887224380823689,7.50826096534729
0.5887199017173589,7.508881092071533
0.5887184417278775,7.510180234909058
0.5887159061806553,7.510844707489014
0.5887144469654756,7.512088775634766
0.5887119122355511,7.512731313705444
0.5887104537941925,7.513961553573608
0.5887079198810757,7.514597177505493
0.5887064622130581,7.5158140659332275
0.5887039291162597,7.516461610794067
0.588702472221103,7.517690420150757
0.5886999399401338,7.51833701133728
0.5886984838173585,7.519578695297241
0.5886959523517302,7.520207643508911
0.5886944970008572,7.52143669128418
0.5886919663500813,7.522040367126465
0.5886905117706317,7.523298978805542
0.5886879819342207,7.523939847946167
0.5886865281257163,7.525238275527954
0.5886839991031825,7.5259108543396
0.5886825460651457,7.527164697647095
0.5886800178560022,7.527822494506836
0.5886785655879553,7.529107093811035
0.5886760381917155,7.529815673828125
0.5886745866931814,7.5310680866241455
0.5886720601093591,7.531742334365845
0.5886706093798612,7.532929182052612
0.5886680836079706,7.533609390258789
0.5886666336470325,7.534851551055908
0.5886641086865884,7.535505771636963
0.5886626594937343,7.536717653274536
0.5886601353442514,7.537394762039185
0.5886586869190057,7.538662433624268
0.5886561635799997,7.539297342300415
0.5886547159218876,7.540574550628662
0.5886521933928743,7.541168451309204
0.5886507465014208,7.5424394607543945
0.5886482247819164,7.543043375015259
0.5886467786566474,7.544328451156616
0.5886442577461684,7.544961214065552
0.5886428123866099,7.546270132064819
0.5886402922846734,7.5469090938568115
0.5886388476903521,7.5482189655303955
0.5886363283964754,7.548871278762817
0.5886348845669181,7.550130367279053
0.5886323660806194,7.550785779953003
0.5886309230153534,7.552058935165405
0.5886284053361506,7.552714109420776
0.5886269630347035,7.553963661193848
0.5886244461621154,7.554640531539917
0.5886230046240155,7.5559492111206055
0.588620488557561,7.5565948486328125
0.5886190477823368,7.557844161987305
0.5886165325215353,7.55849027633667


==> n33/gradient_coding_n33_lr_0.01_nout_16.csv <==
testing_loss,times
0.6931400699959531,0.0
0.6931329623649083,0.004901409149169922
0.6931258576655123,0.009728431701660156
0.6931187558964671,0.014493227005004883
0.6931116570564746,0.019313573837280273
0.6931045611442371,0.024136781692504883
0.6930974681584572,0.02889108657836914
0.693090378097838,0.033711910247802734
0.693083290961082,0.0384981632232666
0.6930762067468925,0.04308152198791504
0.693069125453973,0.04791831970214844
0.6930620470810273,0.052636146545410156
0.6930549716267588,0.05729246139526367
0.6930478990898719,0.06202435493469238
0.6930408294690709,0.06685352325439453
0.6930337627630604,0.07154345512390137
0.693026698970545,0.07628440856933594
0.6930196380902298,0.08111262321472168
0.69301258012082,0.08584141731262207
0.6930055250610212,0.09056925773620605
0.6929984729095389,0.09533119201660156
0.6929914236650792,0.10007476806640625
0.692984377326348,0.10486102104187012
0.6929773338920518,0.10957551002502441
0.6929702933608973,0.11430644989013672
0.6929632557315916,0.11896085739135742
0.6929562210028413,0.12378120422363281
0.6929491891733537,0.12853121757507324
0.692942160241837,0.133314847946167
0.6929351342069984,0.13806629180908203
0.6929281110675458,0.1428675651550293
0.692921090822188,0.14777278900146484
0.6929140734696333,0.15277361869812012
0.6929070590085905,0.15753722190856934
0.6929000474377685,0.16232776641845703
0.6928930387558763,0.1671278476715088
0.6928860329616238,0.17205286026000977
0.6928790300537203,0.1767439842224121
0.692872030030876,0.18162250518798828
0.6928650328918015,0.18631768226623535
0.6928580386352062,0.19124913215637207
0.6928510472598015,0.19593596458435059
0.6928440587642982,0.20074152946472168
0.6928370731474075,0.20553302764892578
0.6928300904078406,0.21039295196533203
0.6928231105443095,0.21515297889709473
0.6928161335555257,0.2201094627380371
0.6928091594402018,0.2249305248260498
0.6928021881970496,0.2298598289489746
0.6927952198247826,0.23450827598571777
0.6927882543221131,0.23934340476989746
0.6927812916877543,0.24404382705688477
0.6927743319204196,0.24887561798095703
0.6927673750188226,0.25356078147888184
0.6927604209816773,0.2582993507385254
0.6927534698076983,0.26297736167907715
0.6927465214955991,0.2678256034851074
0.6927395760440951,0.27260613441467285
0.6927326334519008,0.27745747566223145
0.6927256937177317,0.28226637840270996
0.6927187568403029,0.2871577739715576
0.6927118228183303,0.29195094108581543
0.6927048916505298,0.29671669006347656
0.6926979633356175,0.30144619941711426
0.6926910378723098,0.3062014579772949
0.6926841152593239,0.31089091300964355
0.6926771954953761,0.31572580337524414
0.692670278579184,0.3204786777496338
0.692663364509465,0.32528066635131836
0.6926564532849369,0.33016061782836914
0.6926495449043177,0.33500027656555176
0.6926426393663256,0.33979177474975586
0.6926357366696794,0.34459996223449707
0.6926288368130975,0.34943413734436035
0.6926219397952991,0.35425376892089844
0.6926150456150038,0.3590583801269531
0.6926081542709309,0.36379313468933105
0.6926012657618003,0.3685319423675537
0.692594380086332,0.373215913772583
0.6925874972432468,0.3779489994049072
0.692580617231265,0.3828127384185791
0.6925737400491077,0.3874959945678711
0.692566865695496,0.3923025131225586
0.6925599941691513,0.3971085548400879
0.6925531254687955,0.4019582271575928
0.6925462595931505,0.40672993659973145
0.6925393965409387,0.41151905059814453
0.6925325363108825,0.4162933826446533
0.6925256789017047,0.4210968017578125
0.6925188243121283,0.42583370208740234
0.6925119725408772,0.43076157569885254
0.6925051235866745,0.43549346923828125
0.6924982774482441,0.44031214714050293
0.6924914341243106,0.4450380802154541
0.692484593613598,0.4499211311340332
0.6924777559148313,0.4545857906341553
0.6924709210267355,0.4593949317932129
0.6924640889480356,0.46404004096984863
0.6924572596774577,0.4688091278076172
0.6924504332137272,0.4734618663787842
0.6924436095555705,0.47836756706237793
0.6924367887017137,0.4831657409667969
0.6924299706508835,0.48800086975097656
0.6924231554018073,0.49282336235046387
0.6924163429532121,0.49769139289855957
0.6924095333038253,0.5023386478424072
0.6924027264523746,0.507131814956665
0.6923959223975885,0.5118808746337891
0.6923891211381952,0.5167398452758789
0.692382322672923,0.5215246677398682
0.6923755270005013,0.5265743732452393
0.6923687341196592,0.5314269065856934
0.6923619440291261,0.5361812114715576
0.6923551567276318,0.5409393310546875
0.6923483722139064,0.5456855297088623
0.6923415904866806,0.550482988357544
0.6923348115446845,0.5553114414215088
0.6923280353866494,0.5601756572723389
0.6923212620113066,0.564934253692627
0.6923144914173872,0.5697360038757324
0.6923077236036236,0.5745038986206055
0.6923009585687474,0.579251766204834
0.692294196311491,0.5840821266174316
0.6922874368305874,0.5888872146606445
0.6922806801247695,0.5937185287475586
0.6922739261927703,0.598466157913208
0.6922671750333236,0.6032819747924805
0.6922604266451633,0.6080629825592041
0.6922536810270234,0.6127960681915283
0.6922469381776384,0.6177206039428711
0.6922401980957428,0.6226012706756592
0.6922334607800722,0.6272733211517334
0.6922267262293612,0.63205885887146
0.6922199944423462,0.636768102645874
0.6922132654177624,0.6415524482727051
0.6922065391543465,0.6463346481323242
0.6921998156508349,0.6511962413787842
0.6921930949059643,0.6558883190155029
0.6921863769184717,0.6607003211975098
0.692179661687095,0.6654465198516846
0.6921729492105715,0.6703853607177734
0.6921662394876391,0.6750369071960449
0.6921595325170365,0.6799824237823486
0.6921528282975021,0.6847012042999268
0.6921461268277751,0.6895413398742676
0.6921394281065941,0.6942996978759766
0.6921327321326993,0.6990957260131836
0.6921260389048302,0.7037947177886963
0.692119348421727,0.7085766792297363
0.6921126606821301,0.7132270336151123
0.69210597568478,0.7182478904724121
0.6920992934284181,0.7229537963867188
0.6920926139117858,0.7277312278747559
0.6920859371336245,0.7324099540710449
0.6920792630926764,0.7371780872344971
0.6920725917876834,0.7418439388275146
0.6920659232173887,0.7465019226074219
0.6920592573805345,0.7513139247894287
0.6920525942758645,0.7560606002807617
0.692045933902122,0.7608609199523926
0.692039276258051,0.7657337188720703
0.6920326213423953,0.7706489562988281
0.6920259691538997,0.7753934860229492
0.6920193196913087,0.7801239490509033
0.6920126729533675,0.7849509716033936
0.6920060289388215,0.7898011207580566
0.6919993876464162,0.7945728302001953
0.6919927490748978,0.7992758750915527
0.6919861132230127,0.8039982318878174
0.6919794800895072,0.8087472915649414
0.6919728496731287,0.8135430812835693
0.6919662219726239,0.8183789253234863
0.6919595969867409,0.8230876922607422
0.6919529747142273,0.8278214931488037
0.6919463551538315,0.832653284072876
0.691939738304302,0.8373317718505859
0.6919331241643877,0.8420586585998535
0.6919265127328375,0.8468048572540283
0.6919199040084011,0.8516144752502441
0.691913297989828,0.8562905788421631
0.691906694675869,0.8611922264099121
0.6919000940652741,0.8659031391143799
0.6918934961567941,0.8707222938537598
0.6918869009491799,0.8753936290740967
0.6918803084411834,0.8801240921020508
0.6918737186315559,0.8848972320556641
0.6918671315190497,0.8896610736846924
0.691860547102417,0.8944144248962402
0.6918539653804107,0.8993210792541504
0.6918473863517837,0.9040267467498779
0.6918408100152893,0.9088408946990967
0.6918342363696813,0.9135174751281738
0.6918276654137138,0.9183449745178223
0.691821097146141,0.9230196475982666
0.6918145315657174,0.9278435707092285
0.6918079686711983,0.9326455593109131
0.6918014084613388,0.9373440742492676
0.6917948509348947,0.9420533180236816
0.6917882960906216,0.9467980861663818
0.6917817439272762,0.9516301155090332
0.6917751944436152,0.9565331935882568
0.6917686476383951,0.9612510204315186
0.6917621035103736,0.9659795761108398
0.6917555620583079,0.9707503318786621
0.6917490232809563,0.9754345417022705
0.6917424871770769,0.9802327156066895
0.6917359537454285,0.9850823879241943
0.6917294229847699,0.9899065494537354
0.6917228948938605,0.9947237968444824
0.6917163694714595,0.9995133876800537
0.6917098467163274,1.0043482780456543
0.6917033266272243,1.009084939956665
0.6916968092029105,1.0138206481933594
0.6916902944421474,1.0186872482299805
0.6916837823436959,1.023491382598877
0.6916772729063178,1.028252363204956
0.6916707661287751,1.0330820083618164
0.6916642620098299,1.037846565246582
0.691657760548245,1.0426466464996338
0.6916512617427836,1.0473401546478271
0.6916447655922082,1.052196979522705
0.6916382720952835,1.056971788406372
0.6916317812507727,1.0618014335632324
0.6916252930574405,1.0664863586425781
0.6916188075140514,1.0712642669677734
0.6916123246193704,1.0759315490722656
0.6916058443721627,1.0806975364685059
0.6915993667711944,1.085503339767456
0.6915928918152312,1.090341567993164
0.6915864195030396,1.0950713157653809
0.6915799498333861,1.1000125408172607
0.6915734828050382,1.104745626449585
0.6915670184167627,1.109520435333252
0.6915605566673277,1.114232063293457
0.6915540975555013,1.119065761566162
0.6915476410800521,1.12382173538208
0.6915411872397483,1.128648042678833
0.6915347360333597,1.1333389282226562
0.6915282874596551,1.1381072998046875
0.6915218415174047,1.1428496837615967
0.6915153982053786,1.1477577686309814
0.6915089575223472,1.1524608135223389
0.6915025194670814,1.1571311950683594
0.6914960840383526,1.1619415283203125
0.6914896512349321,1.1668169498443604
0.6914832210555919,1.171459436416626
0.6914767934991042,1.1761810779571533
0.6914703685642416,1.1809463500976562
0.6914639462497771,1.1857428550720215
0.6914575265544838,1.1905162334442139
0.6914511094771357,1.1954057216644287
0.6914446950165064,1.2001962661743164
0.6914382831713708,1.2048900127410889
0.6914318739405029,1.2096638679504395
0.6914254673226782,1.2144334316253662
0.691419063316672,1.2192597389221191
0.6914126619212599,1.2240040302276611
0.6914062631352184,1.2288169860839844
0.6913998669573238,1.233616590499878
0.6913934733863526,1.2383737564086914
0.6913870824210824,1.2431731224060059
0.6913806940602905,1.2478950023651123
0.6913743083027548,1.2526602745056152
0.6913679251472535,1.25742769241333
0.6913615445925655,1.2622556686401367
0.6913551666374694,1.2671372890472412
0.6913487912807446,1.271965742111206
0.6913424185211708,1.2766237258911133
0.6913360483575282,1.2814860343933105
0.691329680788597,1.286224365234375
0.691323315813158,1.2910857200622559
0.6913169534299921,1.2958276271820068
0.691310593637881,1.300635576248169
0.6913042364356066,1.3053288459777832
0.6912978818219507,1.3102014064788818
0.6912915297956961,1.3148701190948486
0.6912851803556258,1.3197400569915771
0.6912788335005229,1.324488878250122
0.6912724892291711,1.3292834758758545
0.6912661475403543,1.3339974880218506
0.691259808432857,1.338862657546997
0.6912534719054636,1.3435020446777344
0.6912471379569596,1.348259449005127
0.6912408065861302,1.353076457977295
0.6912344777917612,1.3579552173614502
0.6912281515726388,1.3626749515533447
0.6912218279275496,1.3675165176391602
0.6912155068552803,1.3722801208496094
0.6912091883546185,1.3770101070404053
0.6912028724243515,1.3818354606628418
0.6911965590632675,1.3866996765136719
0.6911902482701547,1.3914680480957031
0.6911839400438019,1.3963782787322998
0.6911776343829984,1.4011449813842773
0.6911713312865333,1.4058589935302734
0.6911650307531967,1.4106707572937012
0.6911587327817785,1.4154257774353027
0.6911524373710697,1.4203267097473145
0.691146144519861,1.4250588417053223
0.6911398542269436,1.4298679828643799
0.6911335664911091,1.4347498416900635
0.6911272813111501,1.4395217895507812
0.6911209986858586,1.444225788116455
0.6911147186140274,1.4489364624023438
0.6911084410944498,1.453714370727539
0.6911021661259191,1.458608627319336
0.6910958937072291,1.4633469581604004
0.6910896238371749,1.4680917263031006
0.6910833565145501,1.4727964401245117
0.6910770917381504,1.4775030612945557
0.6910708295067707,1.4823732376098633
0.6910645698192073,1.487140417098999
0.691058312674256,1.4919252395629883
0.6910520580707133,1.4966683387756348
0.6910458060073764,1.5014276504516602
0.6910395564830423,1.5061805248260498
0.6910333094965085,1.510897159576416
0.6910270650465734,1.5156950950622559
0.6910208231320353,1.5205421447753906
0.6910145837516924,1.5253307819366455
0.6910083469043447,1.5302820205688477
0.6910021125887913,1.535008430480957
0.6909958808038321,1.5397367477416992
0.6909896515482674,1.544388771057129
0.6909834248208979,1.5491714477539062
0.6909772006205246,1.5539288520812988
0.6909709789459489,1.5587306022644043
0.6909647597959728,1.5634548664093018
0.6909585431693979,1.5682415962219238
0.6909523290650275,1.5730230808258057
0.6909461174816639,1.5779285430908203
0.6909399084181107,1.5826208591461182
0.6909337018731717,1.5873644351959229
0.6909274978456508,1.5921008586883545
0.6909212963343524,1.5968079566955566
0.6909150973380815,1.6015582084655762
0.6909089008556433,1.6063313484191895
0.6909027068858431,1.6109950542449951
0.6908965154274876,1.6157433986663818
0.6908903264793823,1.6205925941467285
0.6908841400403344,1.625459909439087
0.6908779561091511,1.630368709564209
0.6908717746846398,1.6350843906402588
0.6908655957656082,1.6399199962615967
0.6908594193508653,1.6447741985321045
0.6908532454392187,1.6495180130004883
0.6908470740294781,1.6543083190917969
0.690840905120453,1.6591129302978516
0.690834738710953,1.6639416217803955
0.6908285747997885,1.66868257522583
0.6908224133857698,1.6735074520111084
0.6908162544677082,1.678257703781128
0.6908100980444151,1.6829729080200195
0.6908039441147019,1.687772274017334
0.6907977926773811,1.6925020217895508
0.6907916437312649,1.6972577571868896
0.6907854972751667,1.7020292282104492
0.6907793533078993,1.7067928314208984
0.6907732118282768,1.711535930633545
0.6907670728351132,1.716369390487671
0.6907609363272227,1.7212347984313965
0.6907548023034206,1.7259914875030518
0.6907486707625218,1.73079252243042
0.6907425417033421,1.7355034351348877
0.6907364151246977,1.7403249740600586
0.6907302910254047,1.7451038360595703
0.6907241694042803,1.7499361038208008
0.6907180502601414,1.7546751499176025
0.6907119335918057,1.7594208717346191
0.6907058193980913,1.7642097473144531
0.6906997076778166,1.7691936492919922
0.6906935984298002,1.7739405632019043
0.6906874916528614,1.7787353992462158
0.6906813873458199,1.783456563949585
0.6906752855074954,1.7882344722747803
0.6906691861367084,1.7929344177246094
0.6906630892322797,1.7977559566497803
0.6906569947930302,1.802459478378296
0.690650902817782,1.8071966171264648
0.6906448133053563,1.8118431568145752
0.690638726254576,1.8167228698730469
0.6906326416642639,1.8215343952178955
0.6906265595332425,1.826280117034912
0.6906204798603359,1.8310322761535645
0.6906144026443676,1.8357226848602295
0.6906083278841623,1.8404450416564941
0.6906022555785445,1.845262050628662
0.6905961857263395,1.8501427173614502
0.6905901183263725,1.8549888134002686
0.6905840533774694,1.8597283363342285
0.690577990878457,1.8646106719970703
0.6905719308281615,1.8693785667419434
0.6905658732254103,1.8740906715393066
0.6905598180690307,1.8788352012634277
0.6905537653578507,1.883563756942749
0.6905477150906985,1.888361930847168
0.690541667266403,1.8931775093078613
0.690535621883793,1.8980457782745361
0.6905295789416983,1.902841329574585
0.6905235384389488,1.9075331687927246
0.6905175003743746,1.9122982025146484
0.6905114647468065,1.917065143585205
0.6905054315550756,1.9218754768371582
0.6904994007980132,1.9266448020935059
0.6904933724744515,1.9313757419586182
0.6904873465832229,1.9360759258270264
0.6904813231231597,1.9408345222473145
0.6904753020930954,1.9455218315124512
0.6904692834918633,1.9503309726715088
0.6904632673182973,1.9551308155059814
0.6904572535712321,1.9599926471710205
0.6904512422495018,1.9647753238677979
0.6904452333519421,1.9695796966552734
0.6904392268773881,1.9742660522460938
0.690433222824676,1.9790945053100586
0.6904272211926422,1.9837727546691895
0.6904212219801233,1.9885354042053223
0.6904152251859565,1.993293046951294
0.6904092308089796,1.9980716705322266
0.69040323884803,2.0031237602233887
0.6903972493019467,2.0080368518829346
0.6903912621695681,2.0127859115600586
0.6903852774497335,2.0176355838775635
0.6903792951412824,2.0223934650421143
0.690373315243055,2.0270938873291016
0.6903673377538917,2.031913995742798
0.6903613626726328,2.036632537841797
0.6903553899981203,2.0412795543670654
0.6903494197291954,2.0459983348846436
0.6903434518647004,2.0507140159606934
0.6903374864034773,2.0555226802825928
0.6903315233443692,2.060331344604492
0.6903255626862197,2.0651371479034424
0.6903196044278719,2.0699381828308105
0.6903136485681702,2.074667453765869
0.6903076951059592,2.0794358253479004
0.6903017440400836,2.084148645401001
0.6902957953693888,2.088878631591797
0.6902898490927205,2.093592643737793
0.6902839052089248,2.0984394550323486
0.6902779637168484,2.1033518314361572
0.6902720246153381,2.1080422401428223
0.6902660879032413,2.112783193588257
0.6902601535794058,2.117487668991089
0.6902542216426801,2.122415542602539
0.6902482920919124,2.1271677017211914
0.6902423649259518,2.131999969482422
0.6902364401436478,2.137006998062134
0.6902305177438502,2.1418521404266357
0.6902245977254092,2.146515130996704
0.6902186800871757,2.151365041732788
0.6902127648280005,2.15617299079895
0.6902068519467355,2.1609959602355957
0.6902009414422323,2.165712594985962
0.6901950333133432,2.170626163482666
0.6901891275589209,2.1753411293029785
0.690183224177819,2.180180549621582
0.6901773231688905,2.1850764751434326
0.6901714245309897,2.190067768096924
0.6901655282629711,2.1948866844177246
0.6901596343636892,2.199910879135132
0.6901537428319995,2.2046446800231934
0.6901478536667577,2.2095117568969727
0.6901419668668195,2.214369773864746
0.6901360824310416,2.219177007675171
0.6901302003582809,2.223888397216797
0.6901243206473948,2.228688955307007
0.6901184432972409,2.233354330062866
0.6901125683066776,2.2381956577301025
0.6901066956745628,2.2428948879241943
0.6901008253997564,2.2477991580963135
0.6900949574811172,2.252556562423706
0.6900890919175051,2.2573294639587402
0.6900832287077806,2.262143850326538
0.690077367850804,2.2670445442199707
0.6900715093454367,2.2717723846435547
0.6900656531905399,2.2764768600463867
0.6900597993849759,2.2812108993530273
0.6900539479276063,2.286005973815918
0.6900480988172948,2.2907602787017822
0.690042252052904,2.2956247329711914
0.6900364076332977,2.3003857135772705
0.6900305655573398,2.305163621902466
0.6900247258238946,2.309917688369751
0.6900188884318272,2.3146331310272217
0.6900130533800028,2.3193435668945312
0.6900072206672873,2.324089288711548
0.6900013902925464,2.3288514614105225
0.6899955622546469,2.333646535873413
0.6899897365524557,2.338334560394287
0.6899839131848401,2.343158006668091
0.6899780921506681,2.3478643894195557
0.6899722734488077,2.3526346683502197
0.6899664570781279,2.3573265075683594
0.6899606430374973,2.3620505332946777
0.6899548313257858,2.3667993545532227
0.689949021941863,2.3715720176696777
0.6899432148845993,2.3762288093566895
0.6899374101528659,2.3809421062469482
0.6899316077455335,2.3857767581939697
0.6899258076614737,2.390779495239258
0.6899200098995588,2.395476818084717
0.6899142144586613,2.400333881378174
0.6899084213376537,2.4050652980804443
0.6899026305354095,2.4098706245422363
0.6898968420508026,2.4145843982696533
0.6898910558827069,2.4194788932800293
0.6898852720299972,2.4242146015167236
0.6898794904915483,2.4290289878845215
0.6898737112662356,2.4337539672851562
0.6898679343529355,2.438615560531616
0.6898621597505236,2.4432566165924072
0.6898563874578768,2.448025703430176
0.6898506174738724,2.4528605937957764
0.6898448497973879,2.457667112350464
0.6898390844273014,2.4623403549194336
0.689833321362491,2.467050313949585
0.6898275606018359,2.471802234649658
0.6898218021442148,2.476536512374878
0.6898160459885082,2.4814226627349854
0.6898102921335956,2.486344337463379
0.6898045405783576,2.4911324977874756
0.6897987913216757,2.495918035507202
0.6897930443624307,2.500675678253174
0.6897872996995047,2.505399227142334
0.6897815573317799,2.5102603435516357
0.689775817258139,2.5150976181030273
0.689770079477465,2.5199379920959473
0.6897643439886418,2.5247533321380615
0.6897586107905531,2.5295097827911377
0.6897528798820833,2.5343995094299316
0.6897471512621173,2.539095401763916
0.6897414249295405,2.543832778930664
0.689735700883238,2.5485265254974365
0.6897299791220968,2.5532870292663574
0.6897242596450027,2.5580852031707764
0.6897185424508432,2.562882423400879
0.6897128275385054,2.567627429962158
0.6897071149068773,2.5725085735321045
0.6897014045548471,2.577200174331665
0.6896956964813035,2.5821030139923096
0.6896899906851357,2.5870866775512695
0.6896842871652331,2.5919501781463623
0.6896785859204859,2.5968329906463623
0.6896728869497843,2.6017885208129883
0.6896671902520195,2.6066739559173584
0.6896614958260825,2.611457586288452
0.689655803670865,2.616238594055176
0.6896501137852592,2.621276378631592
0.6896444261681578,2.6260883808135986
0.6896387408184539,2.6311349868774414
0.6896330577350407,2.6359972953796387
0.6896273769168121,2.641038656234741
0.6896216983626625,2.645922899246216
0.6896160220714866,2.650886058807373
0.6896103480421798,2.655766248703003
0.6896046762736374,2.6607086658477783
0.6895990067647557,2.6655547618865967
0.689593339514431,2.670494556427002
0.6895876745215602,2.675252914428711
0.6895820117850406,2.6801764965057373
0.6895763513037704,2.6849639415740967
0.6895706930766475,2.6898276805877686
0.6895650371025703,2.6944949626922607
0.6895593833804383,2.6993629932403564
0.6895537319091509,2.7040340900421143
0.6895480826876078,2.708814859390259
0.6895424357147095,2.713479995727539
0.6895367909893573,2.718242645263672
0.6895311485104518,2.722954034805298
0.6895255082768952,2.7278666496276855
0.689519870287589,2.732605218887329
0.6895142345414363,2.73738431930542
0.68950860103734,2.742154359817505
0.6895029697742034,2.746882200241089
0.6894973407509305,2.7515530586242676
0.6894917139664253,2.7563345432281494
0.6894860894195931,2.7611963748931885
0.6894804671093386,2.7660694122314453
0.6894748470345673,2.770843029022217
0.689469229194186,2.7756831645965576
0.6894636135871004,2.7803847789764404
0.6894580002122176,2.7851603031158447
0.6894523890684453,2.7899296283721924
0.689446780154691,2.7947139739990234
0.689441173469863,2.7994916439056396
0.6894355690128698,2.8042423725128174
0.6894299667826208,2.8090174198150635
0.6894243667780253,2.8137130737304688
0.6894187689979933,2.8184571266174316
0.6894131734414357,2.8232758045196533
0.6894075801072627,2.828058958053589
0.6894019889943857,2.832848072052002
0.6893964001017168,2.837545394897461
0.6893908134281678,2.8423032760620117
0.6893852289726516,2.846994400024414
0.6893796467340811,2.851792335510254
0.6893740667113698,2.8564634323120117
0.6893684889034316,2.861172914505005
0.6893629133091808,2.865842342376709
0.6893573399275321,2.870741367340088
0.6893517687574012,2.8753960132598877
0.6893461997977034,2.8802313804626465
0.6893406330473549,2.8850321769714355
0.6893350685052724,2.890078067779541
0.6893295061703725,2.8948798179626465
0.6893239460415731,2.899688482284546
0.6893183881177919,2.9043893814086914
0.689312832397947,2.9091405868530273
0.6893072788809576,2.913883686065674
0.6893017275657425,2.9187967777252197
0.6892961784512215,2.9235007762908936
0.6892906315363145,2.928304672241211
0.6892850868199424,2.933096170425415
0.6892795443010259,2.937920570373535
0.6892740039784863,2.942636013031006
0.6892684658512457,2.947282552719116
0.689262929918226,2.9520528316497803
0.6892573961783502,2.956836700439453
0.6892518646305417,2.961566686630249
0.6892463352737235,2.966468095779419
0.6892408081068202,2.9712390899658203
0.689235283128756,2.9759912490844727
0.6892297603384557,2.9807322025299072
0.6892242397348449,2.9854769706726074
0.6892187213168495,2.990328073501587
0.6892132050833953,2.9950876235961914
0.6892076910334095,2.999983549118042
0.6892021791658189,3.0047268867492676
0.6891966694795514,3.009578227996826
0.6891911619735347,3.0145626068115234
0.6891856566466972,3.019312620162964
0.6891801534979681,3.024116039276123
0.6891746525262767,3.028864622116089
0.6891691537305525,3.0335781574249268
0.689163657109726,3.038302421569824
0.6891581626627278,3.0430257320404053
0.689152670388489,3.047743082046509
0.6891471802859414,3.0525453090667725
0.6891416923540165,3.0573480129241943
0.6891362065916469,3.062204599380493
0.6891307229977658,3.0669169425964355
0.6891252415713063,3.0717549324035645
0.6891197623112022,3.0763795375823975
0.6891142852163877,3.081202507019043
0.6891088102857974,3.0859553813934326
0.6891033375183665,3.0908126831054688
0.6890978669130307,3.0954370498657227
0.6890923984687256,3.100316286087036
0.6890869321843878,3.1051037311553955
0.6890814680589544,3.1099495887756348
0.6890760060913624,3.1146090030670166
0.6890705462805499,3.1194076538085938
0.6890650886254547,3.1241915225982666
0.6890596331250158,3.1289851665496826
0.6890541797781723,3.1338253021240234
0.6890487285838635,3.1387405395507812
0.6890432795410293,3.143430233001709
0.6890378326486105,3.1481969356536865
0.6890323879055478,3.152909517288208
0.6890269453107825,3.1578266620635986
0.6890215048632564,3.1624977588653564
0.6890160665619118,3.1673011779785156
0.6890106304056912,3.172027111053467
0.6890051963935377,3.1767489910125732
0.688999764524395,3.1814796924591064
0.6889943347972068,3.186241865158081
0.6889889072109181,3.190920114517212
0.6889834817644731,3.1956090927124023
0.6889780584568176,3.200425386428833
0.6889726372868972,3.205345392227173
0.688967218253658,3.2102417945861816
0.6889618013560471,3.215010166168213
0.6889563865930111,3.219797372817993
0.688950973963498,3.224580764770508
0.6889455634664551,3.229334831237793
0.6889401551008316,3.234200954437256
0.6889347488655762,3.2388498783111572
0.688929344759638,3.243652820587158
0.6889239427819669,3.2484254837036133
0.6889185429315131,3.253239393234253
0.6889131452072275,3.2580924034118652
0.6889077496080611,3.2629587650299072
0.6889023561329654,3.2677204608917236
0.6888969647808924,3.272634983062744
0.6888915755507945,3.2774181365966797
0.6888861884416249,3.282146453857422
0.6888808034523365,3.286898612976074
0.6888754205818838,3.291645050048828
0.6888700398292203,3.296359062194824
0.6888646611933014,3.301189661026001
0.6888592846730813,3.305922269821167
0.6888539102675166,3.310744285583496
0.6888485379755628,3.315433979034424
0.6888431677961764,3.320218801498413
0.6888377997283145,3.32503604888916
0.6888324337709344,3.3299074172973633
0.6888270699229939,3.3345911502838135
0.6888217081834511,3.3394618034362793
0.6888163485512653,3.3441672325134277
0.6888109910253951,3.3490254878997803
0.6888056356048002,3.3537609577178955
0.6888002822884408,3.358536958694458
0.6887949310752775,3.363250494003296
0.6887895819642711,3.368049144744873
0.688784234954383,3.372779130935669
0.688778890044575,3.3775746822357178
0.6887735472338097,3.382448196411133
0.6887682065210495,3.3874027729034424
0.6887628679052578,3.3921778202056885
0.6887575313853981,3.397115707397461
0.6887521969604345,3.4019293785095215
0.6887468646293318,3.406766653060913
0.6887415343910548,3.4115591049194336
0.6887362062445689,3.416388988494873
0.6887308801888402,3.4212305545806885
0.6887255562228346,3.4260406494140625
0.6887202343455193,3.4309511184692383
0.6887149145558613,3.4358091354370117
0.6887095968528284,3.4405810832977295
0.6887042812353888,3.445429801940918
0.6886989677025108,3.4503092765808105
0.6886936562531636,3.455207109451294
0.6886883468863169,3.460016965866089
0.6886830396009401,3.464770555496216
0.688677734396004,3.469510555267334
0.6886724312704793,3.4744744300842285
0.6886671302233371,3.4792873859405518
0.6886618312535494,3.4841012954711914
0.6886565343600882,3.4888947010040283
0.6886512395419262,3.493781566619873
0.6886459467980363,3.4986793994903564
0.6886406561273921,3.503459930419922
0.6886353675289676,3.508275270462036
0.6886300810017373,3.513091802597046
0.6886247965446759,3.5178842544555664
0.6886195141567587,3.5226826667785645
0.6886142338369614,3.527534246444702
0.6886089555842606,3.5325021743774414
0.6886036793976323,3.537266492843628
0.6885984052760543,3.5422275066375732
0.6885931332185037,3.5469911098480225
0.6885878632239588,3.5518407821655273
0.6885825952913976,3.5566132068634033
0.6885773294197995,3.5614209175109863
0.6885720656081437,3.5663082599639893
0.6885668038554098,3.571098804473877
0.6885615441605782,3.5760304927825928
0.6885562865226297,3.580935478210449
0.6885510309405454,3.5856213569641113
0.6885457774133066,3.5906221866607666
0.6885405259398958,3.595338821411133
0.6885352765192951,3.6002042293548584
0.688530029150488,3.604959487915039
0.6885247838324573,3.609849214553833
0.688519540564187,3.6145100593566895
0.6885142993446616,3.6193246841430664
0.6885090601728657,3.6241533756256104
0.6885038230477847,3.6290371417999268
0.6884985879684037,3.6339333057403564
0.6884933549337094,3.638929605484009
0.6884881239426884,3.6436173915863037
0.6884828949943269,3.6483712196350098
0.688477668087613,3.653170108795166
0.6884724432215346,3.658029317855835
0.6884672203950797,3.6628198623657227
0.6884619996072375,3.6676714420318604
0.688456780856997,3.672498941421509
0.688451564143348,3.6773929595947266
0.6884463494652804,3.682216167449951
0.688441136821785,3.687227249145508
0.6884359262118527,3.6921510696411133
0.6884307176344753,3.696992874145508
0.6884255110886445,3.701767683029175
0.6884203065733528,3.70658278465271
0.6884151040875931,3.7113144397735596
0.6884099036303585,3.716128349304199
0.6884047052006429,3.720958709716797
0.6883995087974404,3.725748062133789
0.6883943144197455,3.730534315109253
0.6883891220665537,3.735435962677002
0.6883839317368604,3.7402708530426025
0.6883787434296614,3.7450437545776367
0.6883735571439532,3.7499544620513916
0.688368372878733,3.7547740936279297
0.6883631906329977,3.7596988677978516
0.6883580104057455,3.764425277709961
0.6883528321959743,3.7691755294799805
0.6883476560026831,3.773956775665283
0.6883424818248708,3.7787370681762695
0.6883373096615373,3.7835686206817627
0.6883321395116823,3.7883501052856445
0.6883269713743063,3.7931227684020996
0.6883218052484108,3.7979445457458496
0.6883166411329966,3.802748441696167
0.6883114790270658,3.8075122833251953
0.6883063189296207,3.8123512268066406
0.6883011608396638,3.817105531692505
0.688296004756199,3.8220367431640625
0.688290850678229,3.826878786087036
0.6882856986047587,3.8317720890045166
0.688280548534792,3.836533784866333
0.6882754004673345,3.8413689136505127
0.6882702544013913,3.8460891246795654
0.6882651103359685,3.8509700298309326
0.6882599682700723,3.855792284011841
0.6882548282027093,3.860673427581787
0.6882496901328873,3.8653926849365234
0.6882445540596136,3.8703041076660156
0.6882394199818963,3.875152349472046
0.6882342878987443,3.880047082901001
0.6882291578091667,3.884977340698242
0.6882240297121728,3.889932632446289
0.6882189036067724,3.894695281982422
0.6882137794919763,3.899550437927246
0.688208657366795,3.904317617416382
0.6882035372302402,3.9090943336486816
0.6881984190813232,3.9138336181640625
0.6881933029190566,3.918703079223633
0.6881881887424527,3.923426866531372
0.688183076550525,3.928302049636841
0.6881779663422868,3.9330546855926514
0.6881728581167522,3.937952995300293
0.6881677518729357,3.9427967071533203
0.6881626476098521,3.9476165771484375
0.688157545326517,3.9523870944976807
0.6881524450219457,3.9572906494140625
0.6881473466951549,3.9620864391326904
0.6881422503451614,3.966963291168213
0.6881371559709819,3.971738338470459
0.6881320635716345,3.976656913757324
0.688126973146137,3.981412410736084
0.6881218846935077,3.9862773418426514
0.6881167982127662,3.9911463260650635
0.6881117137029313,3.995952844619751
0.6881066311630233,4.000990152359009
0.6881015505920621,4.005794525146484
0.6880964719890689,4.010813236236572
0.6880913953530646,4.01559042930603
0.688086320683071,4.020389556884766
0.6880812479781101,4.025268793106079
0.6880761772372047,4.030025005340576
0.6880711084593775,4.034844398498535
0.6880660416436521,4.039635419845581
0.6880609767890528,4.04448390007019
0.6880559138946033,4.04927659034729
0.6880508529593289,4.0540807247161865
0.6880457939822546,4.058956146240234
0.6880407369624062,4.063668489456177
0.6880356818988099,4.068524122238159
0.6880306287904924,4.073400259017944
0.6880255776364806,4.0781941413879395
0.6880205284358021,4.083032846450806
0.6880154811874849,4.087832927703857
0.6880104358905573,4.092615604400635
0.6880053925440482,4.097352743148804
0.688000351146987,4.102171182632446
0.6879953116984033,4.106858253479004
0.6879902741973278,4.111650466918945
0.6879852386427905,4.116358041763306
0.6879802050338228,4.121250867843628
0.6879751733694566,4.126108884811401
0.6879701436487232,4.130884885787964
0.6879651158706556,4.135801553726196
0.6879600900342868,4.140654802322388
0.6879550661386498,4.145431756973267
0.6879500441827784,4.150237083435059
0.6879450241657072,4.155145883560181
0.6879400060864705,4.160110712051392
0.6879349899441041,4.164850234985352
0.6879299757376429,4.169844627380371
0.6879249634661236,4.17463231086731
0.687919953128582,4.179499864578247
0.6879149447240557,4.1841819286346436
0.6879099382515818,4.18909478187561
0.6879049337101982,4.19395112991333
0.6878999310989433,4.19883131980896
0.6878949304168557,4.2035627365112305
0.6878899316629746,4.20842981338501
0.6878849348363398,4.21316933631897
0.6878799399359916,4.218060493469238
0.6878749469609702,4.222839117050171
0.6878699559103167,4.227705717086792
0.6878649667830724,4.23244571685791
0.6878599795782796,4.237218618392944
0.6878549942949804,4.241873741149902
0.6878500109322176,4.246590614318848
0.6878450294890347,4.25140380859375
0.6878400499644749,4.2561774253845215
0.6878350723575826,4.261075258255005
0.6878300966674026,4.265891075134277
0.6878251228929798,4.270633935928345
0.6878201510333597,4.275336742401123
0.6878151810875881,4.280158758163452
0.6878102130547116,4.28489089012146
0.687805246933777,4.289700269699097
0.6878002827238315,4.294505834579468
0.6877953204239227,4.299274444580078
0.6877903600330993,4.304010391235352
0.6877854015504095,4.308683156967163
0.6877804449749023,4.313507556915283
0.6877754903056277,4.318247318267822
0.6877705375416353,4.323013782501221
0.6877655866819755,4.327779531478882
0.6877606377256996,4.332502603530884
0.6877556906718585,4.337276220321655
0.6877507455195042,4.3420679569244385
0.6877458022676888,4.346827507019043
0.687740860915465,4.351606369018555
0.687735921461886,4.356363534927368
0.6877309839060053,4.361265420913696
0.687726048246877,4.36604905128479
0.6877211144835553,4.3708906173706055
0.6877161826150955,4.375767230987549
0.6877112526405527,4.380567789077759
0.6877063245589828,4.38538932800293
0.687701398369442,4.390266180038452
0.6876964740709873,4.394995450973511
0.6876915516626753,4.399793386459351
0.687686631143564,4.404504060745239
0.6876817125127114,4.409380674362183
0.6876767957691756,4.414074897766113
0.6876718809120163,4.418931484222412
0.6876669679402924,4.423666715621948
0.6876620568530635,4.4284985065460205
0.6876571476493905,4.433151721954346
0.6876522403283337,4.437952756881714
0.6876473348889546,4.442767858505249
0.6876424313303146,4.4476072788238525
0.6876375296514757,4.452326774597168
0.6876326298515005,4.457236051559448
0.6876277319294523,4.462026596069336
0.687622835884394,4.466918468475342
0.6876179417153897,4.471691846847534
0.6876130494215038,4.4764084815979
0.6876081590018007,4.481092691421509
0.6876032704553462,4.485776662826538
0.6875983837812055,4.490495443344116
0.6875934989784448,4.495219707489014
0.6875886160461308,4.500179052352905
0.68758373498333,4.504991769790649
0.6875788557891106,4.509856700897217
0.6875739784625399,4.514676809310913
0.6875691030026863,4.519398212432861
0.6875642294086187,4.524127244949341
0.6875593576794066,4.528793096542358
0.6875544878141193,4.533464431762695
0.6875496198118268,4.538205623626709
0.6875447536716002,4.542919874191284
0.6875398893925099,4.547642946243286
0.6875350269736278,4.552405595779419
0.6875301664140254,4.557172536849976
0.6875253077127754,4.561880111694336
0.6875204508689505,4.566544055938721
0.6875155958816241,4.571341276168823
0.6875107427498695,4.576054334640503
0.6875058914727613,4.5808587074279785
0.6875010420493736,4.585528612136841
0.6874961944787817,4.5903542041778564
0.687491348760061,4.59505295753479
0.6874865048922875,4.599945068359375
0.6874816628745375,4.604748010635376
0.6874768227058876,4.609559774398804
0.6874719843854155,4.614365339279175
0.6874671479121985,4.619158744812012
0.6874623132853148,4.623963356018066
0.6874574805038433,4.6287055015563965
0.6874526495668628,4.633458614349365
0.6874478204734527,4.63825798034668
0.687442993222693,4.6429314613342285
0.687438167813664,4.647857666015625
0.6874333442454468,4.652471303939819
0.687428522517122,4.6572184562683105
0.6874237026277722,4.661886215209961
0.6874188845764789,4.6666810512542725
0.6874140683623249,4.6713433265686035
0.6874092539843932,4.67603874206543
0.6874044414417674,4.6807074546813965
0.6873996307335313,4.685451984405518
0.6873948218587691,4.69026255607605
0.687390014816566,4.695079803466797
0.687385209606007,4.699842929840088
0.6873804062261779,4.704554557800293
0.6873756046761649,4.709251642227173
0.6873708049550543,4.7139647006988525
0.6873660070619334,4.718640089035034
0.6873612109958895,4.723462820053101
0.6873564167560109,4.728205680847168
0.6873516243413855,4.7329607009887695
0.6873468337511023,4.737743377685547
0.6873420449842507,4.742568254470825
0.68733725803992,4.747262477874756
0.6873324729172009,4.752032518386841
0.6873276896151833,4.756851434707642
0.6873229081329587,4.761544942855835
0.6873181284696188,4.7661778926849365
0.687313350624255,4.770997762680054
0.6873085745959597,4.7757110595703125
0.6873038003838259,4.780475854873657
0.6872990279869469,4.785135269165039
0.6872942574044162,4.789999723434448
0.6872894886353279,4.794722318649292
0.6872847216787765,4.799468994140625
0.6872799565338575,4.804230213165283
0.6872751931996659,4.80903959274292
0.6872704316752977,4.813743352890015
0.6872656719598494,4.818540811538696
0.6872609140524174,4.823280334472656
0.6872561579520994,4.828057765960693
0.6872514036579925,4.832704067230225
0.6872466511691954,4.837579965591431
0.6872419004848064,4.84228253364563
0.6872371516039243,4.847031116485596
0.6872324045256489,4.851728200912476
0.6872276592490799,4.856422185897827
0.6872229157733174,4.86115288734436
0.6872181740974626,4.865837097167969
0.6872134342206162,4.870795249938965
0.6872086961418804,4.875409126281738
0.6872039598603568,4.880295515060425
0.6871992253751484,4.885196208953857
0.6871944926853577,4.889936208724976
0.6871897617900883,4.894772052764893
0.6871850326884439,4.899569511413574
0.6871803053795291,4.904308319091797
0.6871755798624487,4.909053564071655
0.6871708561363072,4.913797378540039
0.6871661342002109,4.918461561203003
0.6871614140532655,4.923169851303101
0.6871566956945777,4.927968263626099
0.6871519791232543,4.93274998664856
0.6871472643384027,4.937413454055786
0.6871425513391307,4.9421706199646
0.6871378401245466,4.946856737136841
0.687133130693759,4.9516215324401855
0.6871284230458773,4.956342458724976
0.6871237171800108,4.961194038391113
0.6871190130952696,4.965845823287964
0.6871143107907641,4.970591068267822
0.687109610265605,4.975230693817139
0.6871049115189043,4.980114221572876
0.687100214549773,4.984735012054443
0.687095519357324,4.989508152008057
0.6870908259406696,4.99430513381958
0.6870861342989227,4.99901008605957
0.6870814444311972,5.003872871398926
0.6870767563366068,5.008558511734009
0.6870720700142661,5.013211488723755
0.6870673854632897,5.017954111099243
0.6870627026827933,5.022613763809204
0.6870580216718922,5.027512311935425
0.687053342429703,5.032197952270508
0.687048664955342,5.036965370178223
0.6870439892479262,5.0417234897613525
0.6870393153065731,5.046514511108398
0.6870346431304007,5.051181316375732
0.6870299727185276,5.0559351444244385
0.6870253040700721,5.060705184936523
0.6870206371841536,5.065358877182007
0.6870159720598921,5.070109844207764
0.6870113086964075,5.074944734573364
0.6870066470928202,5.079647779464722
0.6870019872482512,5.0843658447265625
0.6869973291618222,5.089164972305298
0.6869926728326547,5.093869209289551
0.6869880182598713,5.098556280136108
0.6869833654425945,5.103285551071167
0.6869787143799476,5.10801887512207
0.6869740650710544,5.1127753257751465
0.6869694175150385,5.117543697357178
0.6869647717110245,5.122382879257202
0.6869601276581377,5.127230405807495
0.6869554853555031,5.1319475173950195
0.6869508448022466,5.136681079864502
0.6869462059974943,5.141408205032349
0.6869415689403731,5.146060228347778
0.68693693363001,5.15079140663147
0.6869323000655323,5.15545916557312
0.6869276682460683,5.160318374633789
0.6869230381707465,5.165047883987427
0.6869184098386952,5.1699299812316895
0.6869137832490444,5.174576282501221
0.6869091584009233,5.179338693618774
0.6869045352934622,5.184021949768066
0.6868999139257916,5.188687801361084
0.6868952942970428,5.193372011184692
0.6868906764063467,5.198114395141602
0.6868860602528359,5.202787160873413
0.6868814458356425,5.207614898681641
0.6868768331538991,5.212336540222168
0.6868722222067388,5.217166423797607
0.6868676129932956,5.221867561340332
0.6868630055127034,5.226689338684082
0.6868583997640964,5.231351852416992
0.6868537957466101,5.236046552658081
0.6868491934593796,5.240825891494751
0.6868445929015404,5.245534658432007
0.6868399940722293,5.250430107116699
0.6868353969705828,5.255162954330444
0.6868308015957378,5.259817123413086
0.686826207946832,5.26452112197876
0.6868216160230036,5.269266843795776
0.6868170258233904,5.2739715576171875
0.6868124373471319,5.278728723526001
0.686807850593367,5.283446788787842
0.6868032655612355,5.288135766983032
0.6867986822498777,5.292888641357422
0.6867941006584338,5.297584295272827
0.6867895207860452,5.302382230758667
0.6867849426318534,5.307175397872925
0.6867803661949999,5.311991453170776
0.6867757914746271,5.3168017864227295
0.686771218469878,5.321631669998169
0.6867666471798956,5.326316833496094
0.6867620776038235,5.33109188079834
0.6867575097408057,5.335741996765137
0.6867529435899871,5.340519905090332
0.6867483791505118,5.345190763473511
0.6867438164215259,5.349948406219482
0.6867392554021747,5.354607582092285
0.6867346960916048,5.359498023986816
0.6867301384889625,5.364281415939331
0.6867255825933949,5.369069814682007
0.6867210284040496,5.373782396316528
0.6867164759200746,5.378518581390381
0.686711925140618,5.383228063583374
0.6867073760648288,5.387950658798218
0.6867028286918563,5.392610549926758
0.6866982830208499,5.397438049316406
0.6866937390509599,5.402087688446045
0.6866891967813367,5.406940460205078
0.6866846562111313,5.411652565002441
0.686680117339495,5.416435480117798
0.6866755801655797,5.421187400817871
0.6866710446885377,5.425964117050171
0.6866665109075217,5.430708408355713
0.6866619788216844,5.4354588985443115
0.6866574484301796,5.440219879150391
0.6866529197321615,5.4449145793914795
0.686648392726784,5.449691295623779
0.6866438674132023,5.454509496688843
0.6866393437905716,5.459287881851196
0.6866348218580473,5.4639880657196045
0.6866303016147858,5.468609571456909
0.6866257830599434,5.473338842391968
0.6866212661926775,5.478002548217773
0.6866167510121449,5.482741355895996
0.6866122375175041,5.487553119659424
0.6866077257079125,5.492346286773682
0.6866032155825297,5.497149467468262
0.686598707140514,5.502020835876465
0.6865942003810254,5.506806135177612
0.6865896953032238,5.511537075042725
0.6865851919062695,5.516247749328613
0.6865806901893236,5.521048069000244
0.6865761901515469,5.52573561668396
0.6865716917921013,5.530568361282349
0.6865671951101493,5.535277843475342
0.6865627001048525,5.540069818496704
0.6865582067753748,5.54478645324707
0.686553715120879,5.549649238586426
0.6865492251405291,5.554320812225342
0.6865447368334894,5.5590431690216064
0.6865402501989247,5.563657999038696
0.6865357652359997,5.568368196487427
0.6865312819438801,5.573158502578735
0.6865268003217321,5.577884197235107
0.686522320368722,5.582563638687134
0.6865178420840161,5.587263345718384
0.6865133654667822,5.592051029205322
0.6865088905161878,5.59684419631958
0.6865044172314008,5.601606130599976
0.6864999456115899,5.60635232925415
0.6864954756559238,5.611203670501709
0.6864910073635724,5.615875005722046
0.6864865407337051,5.620755672454834
0.686482075765492,5.625464916229248
0.686477612458104,5.630289316177368
0.686473150810712,5.634997367858887
0.6864686908224876,5.639689922332764
0.6864642324926025,5.644468784332275
0.6864597758202292,5.649240016937256
0.6864553208045404,5.653963088989258
0.6864508674447094,5.658645868301392
0.6864464157399097,5.663405418395996
0.6864419656893156,5.668044805526733
0.686437517292101,5.672769784927368
0.6864330705474413,5.677519798278809
0.6864286254545116,5.682267189025879
0.6864241820124877,5.686869144439697
0.6864197402205456,5.691662549972534
0.6864153000778621,5.696396827697754
0.686410861583614,5.70125150680542
0.6864064247369789,5.705968379974365
0.6864019895371346,5.710716485977173
0.6863975559832592,5.7153496742248535
0.6863931240745316,5.7200915813446045
0.6863886938101309,5.724711656570435
0.6863842651892367,5.729533672332764
0.6863798382110287,5.7343056201934814
0.6863754128746875,5.739200830459595
0.686370989179394,5.744002103805542
0.6863665671243292,5.748718738555908
0.6863621467086749,5.753347396850586
0.6863577279316131,5.758097887039185
0.6863533107923264,5.762850522994995
0.6863488952899974,5.7675440311431885
0.68634448142381,5.772307872772217
0.6863400691929474,5.776997804641724
0.6863356585965943,5.781690359115601
0.6863312496339349,5.786508321762085
0.6863268423041544,5.791234254837036
0.6863224366064382,5.795946359634399
0.6863180325399724,5.800631284713745
0.6863136301039428,5.805356025695801
0.6863092292975365,5.810080289840698
0.6863048301199406,5.8148064613342285
0.6863004325703425,5.819501161575317
0.6862960366479303,5.824199676513672
0.6862916423518923,5.8289618492126465
0.6862872496814174,5.833747386932373
0.6862828586356948,5.838526010513306
0.6862784692139141,5.843250274658203
0.6862740814152656,5.847994565963745
0.6862696952389393,5.852654695510864
0.6862653106841267,5.857489347457886
0.6862609277500188,5.862110376358032
0.6862565464358075,5.866895437240601
0.6862521667406847,5.871613025665283
0.6862477886638432,5.876317501068115
0.6862434122044758,5.881139278411865
0.6862390373617764,5.885789155960083
0.6862346641349385,5.890584468841553
0.6862302925231564,5.8952696323394775
0.6862259225256246,5.90008020401001
0.6862215541415386,5.904700994491577
0.6862171873700936,5.909489870071411
0.6862128222104859,5.914194107055664
0.686208458661911,5.9189324378967285
0.6862040967235669,5.923535585403442
0.6861997363946498,5.928387880325317
0.6861953776743576,5.9331746101379395
0.6861910205618885,5.937923908233643
0.6861866650564409,5.942592620849609
0.6861823111572136,5.9473557472229
0.6861779588634056,5.9520463943481445
0.6861736081742169,5.956688165664673
0.6861692590888477,5.96146559715271
0.6861649116064984,5.966227293014526
0.6861605657263696,5.970956325531006
0.6861562214476633,5.9757301807403564
0.6861518787695808,5.980519771575928
0.6861475376913245,5.985229253768921
0.6861431982120968,5.990142583847046
0.6861388603311009,5.994980812072754
0.6861345240475402,5.999749183654785
0.6861301893606185,6.00445294380188
0.6861258562695401,6.009159803390503
0.6861215247735098,6.01395583152771
0.6861171948717323,6.018619537353516
0.6861128665634136,6.023380994796753
0.6861085398477593,6.0281689167022705
0.6861042147239759,6.032951354980469
0.68609989119127,6.037688255310059
0.686095569248849,6.042505979537964
0.6860912488959202,6.047284841537476
0.6860869301316919,6.052022218704224
0.6860826129553723,6.056675672531128
0.6860782973661702,6.061442852020264
0.686073983363295,6.066299200057983
0.6860696709459561,6.0711517333984375
0.6860653601133639,6.075785398483276
0.6860610508647287,6.080525875091553
0.6860567431992615,6.0851757526397705
0.6860524371161733,6.090801477432251
0.686048132614676,6.097272634506226
0.6860438296939817,6.1039979457855225
0.6860395283533034,6.110657691955566
0.6860352285918532,6.11749792098999
0.686030930408845,6.123934268951416
0.6860266338034926,6.13081693649292
0.68602233877501,6.137296676635742
0.6860180453226119,6.144053220748901
0.6860137534455133,6.150730848312378
0.6860094631429297,6.157321214675903
0.6860051744140766,6.164004564285278
0.6860008872581707,6.170742034912109
0.6859966016744283,6.177430868148804
0.6859923176620668,6.184035778045654
0.6859880352203035,6.190699338912964
0.6859837543483563,6.197281122207642
0.6859794750454434,6.204038143157959
0.6859751973107837,6.210721731185913
0.6859709211435963,6.217411041259766
0.6859666465431006,6.224084138870239
0.6859623735085165,6.23069429397583
0.6859581020390644,6.237436056137085
0.6859538321339654,6.244143009185791
0.6859495637924402,6.2508111000061035
0.6859452970137107,6.257389783859253
0.685941031796999,6.264082670211792
0.6859367681415267,6.270781993865967
0.6859325060465176,6.277474403381348
0.6859282455111944,6.2841315269470215
0.6859239865347808,6.290801525115967
0.685919729116501,6.297494888305664
0.6859154732555792,6.304153203964233
0.6859112189512405,6.310788869857788
0.6859069662027099,6.3175270557403564
0.6859027150092131,6.324157476425171
0.6858984653699766,6.330811500549316
0.685894217284226,6.337510585784912
0.6858899707511892,6.344213008880615
0.6858857257700929,6.350887775421143
0.6858814823401648,6.357557773590088
0.6858772404606334,6.364161968231201
0.6858730001307268,6.370885372161865
0.6858687613496743,6.377596139907837
0.6858645241167048,6.384281873703003
0.6858602884310485,6.390902519226074
0.6858560542919354,6.397522449493408
0.6858518216985958,6.404252529144287
0.6858475906502609,6.410934686660767
0.685843361146162,6.417638301849365
0.685839133185531,6.424242973327637
0.6858349067676001,6.430872440338135
0.6858306818916013,6.437601089477539
0.6858264585567684,6.444278240203857
0.6858222367623343,6.451042175292969
0.685818016507533,6.457699298858643
0.6858137977915986,6.464334964752197
0.6858095806137656,6.470945119857788
0.6858053649732694,6.477697372436523
0.685801150869345,6.484371185302734
0.6857969383012287,6.49103569984436
0.6857927272681561,6.4976208209991455
0.6857885177693643,6.504318475723267
0.6857843098040903,6.51099705696106
0.6857801033715712,6.517697334289551
0.6857758984710454,6.524298906326294
0.6857716951017504,6.530998706817627
0.6857674932629256,6.537715673446655
0.6857632929538097,6.544373273849487
0.6857590941736423,6.5510783195495605
0.685754896921663,6.557750940322876
0.6857507011971121,6.5643439292907715
0.6857465069992307,6.5710062980651855
0.6857423143272594,6.577728033065796
0.6857381231804397,6.584450721740723
0.6857339335580136,6.591033458709717
0.6857297454592235,6.597695589065552
0.6857255588833119,6.604355573654175
0.685721373829522,6.611082077026367
0.685717190297097,6.6177818775177
0.6857130082852811,6.6243836879730225
0.6857088277933185,6.631096363067627
0.6857046488204539,6.6378092765808105
0.6857004713659325,6.644475698471069
0.6856962954289991,6.651237487792969
0.6856921210089005,6.657780647277832
0.6856879481048825,6.664468765258789
0.6856837767161922,6.671177625656128
0.6856796068420759,6.67785382270813
0.6856754384817817,6.684487342834473
0.6856712716345575,6.691183090209961
0.6856671062996513,6.697803497314453
0.6856629424763122,6.704480886459351
0.6856587801637888,6.711148738861084
0.6856546193613308,6.717923164367676
0.6856504600681883,6.724464654922485
0.6856463022836111,6.73118257522583
0.6856421460068504,6.7378668785095215
0.685637991237157,6.744554042816162
0.6856338379737823,6.751284837722778
0.6856296862159786,6.75789999961853
0.6856255359629976,6.7645673751831055
0.6856213872140926,6.771229267120361
0.6856172399685163,6.7778966426849365
0.685613094225522,6.784642457962036
0.685608949984364,6.791232109069824
0.6856048072442962,6.797968149185181
0.6856006660045735,6.804574489593506
0.685596526264451,6.811285018920898
0.685592388023184,6.818005084991455
0.6855882512800284,6.824629783630371
0.6855841160342406,6.8313000202178955
0.6855799822850771,6.837973356246948
0.685575850031795,6.844639301300049
0.6855717192736517,6.851369380950928
0.6855675900099047,6.8579792976379395
0.6855634622398131,6.864566802978516
0.685559335962635,6.8712990283966064
0.6855552111776294,6.878031253814697
0.6855510878840557,6.884668350219727
0.6855469660811739,6.891345262527466
0.6855428457682442,6.897989988327026
0.6855387269445271,6.904659032821655
0.6855346096092837,6.911341667175293
0.6855304937617752,6.918092250823975
0.6855263794012638,6.924728155136108
0.6855222665270113,6.931391954421997
0.6855181551382806,6.938068151473999
0.6855140452343343,6.944719314575195
0.685509936814436,6.951439142227173
0.6855058298778495,6.95809268951416
0.6855017244238389,6.964694261550903
0.685497620451669,6.971392631530762
0.6854935179606044,6.978092908859253
0.6854894169499105,6.984784126281738
0.685485317418853,6.991446018218994
0.6854812193666983,6.998155117034912
0.6854771227927128,7.004765748977661
0.6854730276961631,7.0114710330963135
0.685468934076317,7.018202066421509
0.6854648419324422,7.024789333343506
0.685460751263806,7.031501054763794
0.685456662069678,7.038205623626709
0.6854525743493262,7.044808864593506
0.6854484881020203,7.0515358448028564
0.6854444033270299,7.0582075119018555
0.6854403200236252,7.0647876262664795
0.6854362381910762,7.071467876434326
0.685432157828654,7.07822847366333
0.6854280789356298,7.0849082469940186
0.6854240015112755,7.091526746749878
0.6854199255548625,7.098227262496948
0.6854158510656638,7.104833364486694
0.6854117780429518,7.11149263381958
0.6854077064859997,7.118301153182983
0.6854036363940814,7.124862909317017
0.6853995677664706,7.131577491760254
0.6853955006024417,7.138261795043945
0.6853914349012694,7.144957780838013
0.6853873706622287,7.151623487472534
0.6853833078845956,7.158253908157349
0.6853792465676454,7.164991855621338
0.6853751867106547,7.1716578006744385
0.6853711283129003,7.178333282470703
0.685367071373659,7.185007333755493
0.6853630158922085,7.191614151000977
0.6853589618678264,7.19845724105835
0.6853549092997913,7.204999685287476
0.6853508581873814,7.211664915084839
0.6853468085298761,7.218397855758667
0.6853427603265546,7.225033760070801
0.6853387135766967,7.231653690338135
0.6853346682795827,7.238398313522339
0.685330624434493,7.245086669921875
0.6853265820407086,7.25178599357605
0.6853225410975107,7.258413314819336
0.6853185016041815,7.265017747879028
0.6853144635600027,7.271717309951782
0.6853104269642567,7.2783331871032715
0.6853063918162268,7.2851550579071045
0.6853023581151959,7.291696548461914
0.6852983258604481,7.298466920852661
0.685294295051267,7.305103540420532
0.6852902656869371,7.311749219894409
0.6852862377667434,7.318443298339844
0.6852822112899711,7.325053453445435
0.6852781862559056,7.331943035125732
0.6852741626638331,7.338455677032471
0.6852701405130397,7.345096111297607
0.6852661198028124,7.351777791976929
0.6852621005324381,7.358568429946899
0.6852580827012046,7.365122318267822
0.6852540663083994,7.371769428253174
0.6852500513533111,7.378612279891968
0.6852460378352282,7.385216951370239
0.6852420257534397,7.391812086105347
0.6852380151072354,7.398674964904785
0.6852340058959046,7.405180931091309
0.685229998118738,7.411891460418701
0.685225991775026,7.418580770492554
0.6852219868640592,7.425222635269165
0.6852179833851292,7.431892395019531
0.6852139813375281,7.438589334487915
0.6852099807205475,7.445301532745361
0.6852059815334803,7.451932907104492
0.6852019837756189,7.458651542663574
0.685197987446257,7.465362071990967
0.6851939925446882,7.471913576126099
0.6851899990702062,7.4787232875823975
0.6851860070221055,7.485315561294556
0.6851820163996812,7.491964340209961
0.6851780272022281,7.498595476150513
0.6851740394290421,7.505301475524902
0.6851700530794188,7.511955976486206
0.6851660681526548,7.518656969070435
0.6851620846480465,7.525289535522461
0.6851581025648913,7.532003402709961
0.6851541219024863,7.5387351512908936
0.6851501426601296,7.545320272445679
0.6851461648371194,7.552087783813477
0.6851421884327542,7.558692932128906
0.6851382134463329,7.565445423126221
0.685134239877155,7.571981906890869
0.6851302677245202,7.5787270069122314
0.6851262969877286,7.58543062210083
0.6851223276660807,7.591984033584595
0.6851183597588775,7.598838567733765
0.6851143932654199,7.6053643226623535
0.6851104281850097,7.612019062042236
0.6851064645169492,7.618768692016602
0.6851025022605404,7.625293970108032
0.6850985414150862,7.63204026222229
0.6850945819798898,7.638755798339844
0.6850906239542544,7.645380258560181
0.6850866673374846,7.652096509933472
0.6850827121288839,7.658772706985474
0.6850787583277573,7.665369272232056
0.68507480593341,7.672079801559448
0.6850708549451472,7.678837060928345
0.6850669053622745,7.685539484024048
0.6850629571840984,7.692113399505615
0.6850590104099252,7.698792457580566
0.685055065039062,7.705493927001953
0.685051121070816,7.712152004241943
0.6850471785044948,7.718859434127808
0.6850432373394065,7.725480556488037
0.6850392975748596,7.732109785079956
0.685035359210163,7.738846778869629
0.6850314222446253,7.745511293411255
0.6850274866775566,7.752172231674194
0.6850235525082667,7.758870840072632
0.6850196197360657,7.765460729598999
0.6850156883602648,7.772140741348267
0.6850117583801743,7.778870105743408
0.685007829795106,7.785527229309082
0.6850039026043715,7.792248487472534
0.6849999768072833,7.799088478088379
0.6849960524031538,7.805462837219238
0.6849921293912958,7.812200546264648
0.6849882077710228,7.818925857543945
0.6849842875416482,7.825478553771973
0.6849803687024861,7.832231760025024
0.6849764512528511,7.838890075683594
0.6849725351920579,7.845559358596802
0.6849686205194215,7.8523008823394775
0.6849647072342576,7.858912229537964
0.684960795335882,7.865668773651123
0.6849568848236108,7.872283697128296
0.6849529756967611,7.879040241241455
0.6849490679546495,7.885619640350342
0.6849451615965936,7.892215251922607
0.6849412566219111,7.899000644683838
0.6849373530299201,7.905538558959961
0.6849334508199391,7.91226863861084
0.6849295499912871,7.919222354888916
0.6849256505432834,7.925871133804321
0.684921752475247,7.9324352741241455
0.6849178557864987,7.9389989376068115
0.6849139604763584,7.945693731307983
0.6849100665441469,7.952386379241943
0.6849061739891853,7.959047317504883
0.6849022828107952,7.96573543548584
0.6848983930082984,7.972257852554321
0.684894504581017,7.979039430618286
0.6848906175282733,7.9857494831085205
0.6848867318493908,7.992316484451294
0.6848828475436928,7.999220371246338
0.6848789646105025,8.005616903305054
0.6848750830491442,8.012385606765747
0.6848712028589423,8.019111394882202
0.6848673240392217,8.025695085525513
0.6848634465893074,8.032406091690063
0.6848595705085252,8.039080381393433
0.6848556957962005,8.045685052871704
0.6848518224516603,8.052449464797974
0.6848479504742304,8.059098958969116
0.6848440798632383,8.065898180007935
0.6848402106180113,8.0723397731781
0.684836342737877,8.079133987426758
0.6848324762221637,8.08585810661316
0.6848286110702,8.092463731765747
0.6848247472813143,8.099138736724854
0.6848208848548357,8.105709791183472
0.6848170237900943,8.112406969070435
0.68481316408642,8.119197845458984
0.6848093057431428,8.125754117965698
0.6848054487595934,8.132651567459106
0.6848015931351026,8.139369010925293
0.6847977388690025,8.145782947540283
0.6847938859606243,8.152515888214111
0.6847900344093003,8.159180402755737
0.6847861842143631,8.16577410697937
0.6847823353751453,8.172500848770142
0.6847784878909804,8.179246425628662
0.6847746417612017,8.185934782028198
0.6847707969851433,8.192542552947998
0.6847669535621397,8.199203252792358
0.6847631114915252,8.205888509750366
0.6847592707726352,8.212559700012207
0.6847554314048049,8.219302654266357
0.68475159338737,8.225898027420044
0.684747756719667,8.232609033584595
0.6847439214010319,8.239274740219116
0.6847400874308022,8.245899200439453
0.6847362548083143,8.25271487236023
0.6847324235329065,8.259269714355469
0.6847285936039166,8.26590633392334
0.6847247650206828,8.272602081298828
0.6847209377825435,8.279325723648071
0.6847171118888383,8.286213636398315
0.684713287338906,8.292896270751953
0.6847094641320871,8.299408674240112
0.684705642267721,8.306011199951172
0.6847018217451487,8.312665462493896
0.6846980025637107,8.319415092468262
0.6846941847227486,8.325993537902832
0.6846903682216036,8.33282732963562
0.6846865530596176,8.33935022354126
0.6846827392361331,8.346079349517822
0.6846789267504928,8.352691888809204
0.6846751156020395,8.359416723251343
0.6846713057901169,8.366084337234497
0.6846674973140684,8.372727155685425
0.6846636901732381,8.379459142684937
0.6846598843669707,8.38615345954895
0.6846560798946107,8.392707586288452
0.6846522767555037,8.399401426315308
0.6846484749489948,8.406028747558594
0.6846446744744302,8.412687063217163
0.6846408753311558,8.419503927230835
0.6846370775185185,8.426186561584473
0.6846332810358654,8.432836771011353
0.6846294858825434,8.439632177352905
0.6846256920579005,8.446250200271606
0.6846218995612846,8.452865362167358
0.6846181083920441,8.459468841552734
0.6846143185495278,8.466265678405762
0.6846105300330849,8.472787618637085
0.6846067428420647,8.47956657409668
0.6846029569758171,8.486248970031738
0.6845991724336924,8.4928297996521
0.6845953892150409,8.499545335769653
0.6845916073192138,8.50620985031128
0.684587826745562,8.512838363647461
0.6845840474934373,8.519591093063354
0.6845802695621919,8.526211023330688
0.6845764929511777,8.533011436462402
0.6845727176597477,8.539525747299194
0.6845689436872547,8.54616641998291
0.6845651710330524,8.552905559539795
0.6845613996964942,8.559597730636597
0.6845576296769343,8.566272735595703
0.6845538609737274,8.572815895080566
0.6845500935862282,8.579590559005737
0.6845463275137916,8.586380004882812
0.6845425627557733,8.592931747436523
0.6845387993115293,8.599763870239258
0.6845350371804156,8.606257200241089
0.6845312763617892,8.612976551055908
0.6845275168550066,8.619733810424805
0.6845237586594253,8.626328945159912
0.6845200017744028,8.63298773765564
0.6845162461992973,8.63966965675354
0.6845124919334669,8.646345138549805
0.6845087389762706,8.653042078018188
0.6845049873270671,8.659709692001343
0.6845012369852164,8.666467905044556
0.6844974879500778,8.672946453094482
0.6844937402210113,8.679728984832764
0.6844899937973776,8.686360836029053
0.6844862486785377,8.693068742752075
0.6844825048638524,8.699698686599731
0.6844787623526837,8.706353664398193
0.684475021144393,8.713022470474243
0.6844712812383428,8.719735860824585
0.6844675426338955,8.726404428482056
0.6844638053304143,8.733203172683716
0.684460069327262,8.73975133895874
0.6844563346238027,8.746390104293823
0.6844526012194003,8.753105878829956
0.684448869113419,8.759752750396729
0.6844451383052234,8.766414403915405
0.6844414087941789,8.773071527481079
0.6844376805796506,8.7798011302948
0.6844339536610042,8.786498308181763
0.6844302280376061,8.793155431747437
0.6844265037088224,8.799906969070435
0.6844227806740201,8.806467771530151
0.6844190589325659,8.81318974494934
0.684415338483828,8.819920539855957
0.6844116193271736,8.826510429382324
0.6844079014619712,8.833195924758911
0.6844041848875893,8.839754819869995
0.6844004696033967,8.846464157104492
0.6843967556087627,8.853204727172852
0.6843930429030568,8.85990023612976
0.6843893314856488,8.86663818359375
0.6843856213559092,8.873188734054565
0.6843819125132086,8.879957437515259
0.6843782049569178,8.886560916900635
0.6843744986864083,8.893221616744995
0.6843707937010515,8.899946212768555
0.6843670900002196,8.906494617462158
0.684363387583285,8.913279056549072
0.6843596864496202,8.919947862625122
0.6843559865985984,8.926568269729614
0.6843522880295928,8.933354139328003
0.6843485907419773,8.940026998519897
0.6843448947351259,8.946578741073608
0.6843412000084134,8.953276634216309
0.6843375065612141,8.959970474243164
0.684333814392903,8.966606140136719
0.6843301235028562,8.973310708999634
0.6843264338904487,8.980031251907349
0.6843227455550573,8.986674785614014
0.6843190584960583,8.993305206298828
0.6843153727128286,9.000239133834839
0.6843116882047452,9.006715297698975
0.6843080049711857,9.013291120529175
0.6843043230115279,9.020057678222656
0.6843006423251503,9.0266695022583
0.6842969629114313,9.033382177352905
0.6842932847697496,9.040014743804932
0.6842896078994848,9.046661615371704
0.6842859323000162,9.053405523300171
0.6842822579707242,9.06008243560791
0.6842785849109883,9.066704988479614
0.6842749131201897,9.073429107666016
0.6842712425977091,9.080140352249146
0.6842675733429282,9.086732387542725
0.684263905355228,9.09339690208435
0.684260238633991,9.100127458572388
0.6842565731785996,9.106683731079102
0.684252908988436,9.113408088684082
0.6842492460628836,9.120132684707642
0.6842455844013255,9.126682996749878
0.6842419240031457,9.133368253707886
0.6842382648677279,9.140158414840698
0.6842346069944567,9.146766662597656
0.6842309503827166,9.153434038162231
0.6842272950318931,9.160195589065552
0.6842236409413712,9.166745662689209
0.6842199881105365,9.17349362373352
0.6842163365387756,9.180189371109009
0.6842126862254745,9.186809062957764
0.68420903717002,9.193433284759521
0.6842053893717995,9.200148820877075
0.6842017428302003,9.206758260726929
0.6841980975446099,9.213520765304565
0.6841944535144169,9.220247030258179
0.6841908107390091,9.226805210113525
0.6841871692177759,9.233522176742554
0.6841835289501061,9.240233659744263
0.6841798899353896,9.246831178665161
0.6841762521730156,9.253610849380493
0.6841726156623745,9.260245084762573
0.684168980402857,9.266857385635376
0.6841653463938536,9.273545026779175
0.6841617136347556,9.280295372009277
0.6841580821249544,9.286895275115967
0.684154451863842,9.293598651885986
0.6841508228508107,9.30031418800354
0.6841471950852528,9.306934356689453
0.6841435685665608,9.31356954574585
0.6841399432941284,9.320292472839355
0.684136319267349,9.326839208602905
0.6841326964856164,9.333604335784912
0.6841290749483249,9.340340375900269
0.6841254546548685,9.346937656402588
0.6841218356046428,9.353632926940918
0.6841182177970427,9.360370635986328
0.6841146012314634,9.366954326629639
0.6841109859073013,9.373659610748291
0.6841073718239524,9.380355596542358
0.684103758980813,9.386953830718994
0.6841001473772803,9.393675327301025
0.6840965370127516,9.400510549545288
0.6840929278866238,9.406956911087036
0.6840893199982955,9.413704633712769
0.6840857133471643,9.420377016067505
0.6840821079326292,9.42701506614685
0.6840785037540892,9.433712720870972
0.6840749008109429,9.440360307693481
0.6840712991025901,9.446980953216553
0.6840676986284309,9.453778743743896
0.6840640993878653,9.460405588150024
0.684060501380294,9.467220067977905
0.6840569046051178,9.47369933128357
0.6840533090617378,9.480451583862305
0.6840497147495553,9.487059116363525
0.6840461216679729,9.493768692016602
0.6840425298163922,9.50043249130249
0.684038939194216,9.507076978683472
0.6840353498008471,9.513766765594482
0.6840317616356887,9.520469188690186
0.6840281746981444,9.527140140533447
0.6840245889876178,9.533771276473999
0.6840210045035132,9.540524959564209
0.6840174212452353,9.547168016433716
0.6840138392121888,9.553826093673706
0.6840102584037789,9.560488939285278
0.6840066788194114,9.567095518112183
0.6840031004584917,9.573760747909546
0.6839995233204262,9.580578088760376
0.6839959474046212,9.587174654006958
0.6839923727104839,9.593833923339844
0.6839887992374213,9.600717782974243
0.6839852269848407,9.60716700553894
0.6839816559521501,9.613891363143921
0.6839780861387575,9.62059211730957
0.6839745175440717,9.627218008041382
0.6839709501675013,9.633886575698853
0.6839673840084555,9.640590906143188
0.6839638190663436,9.647190570831299
0.6839602553405755,9.653923273086548
0.6839566928305614,9.66060471534729
0.6839531315357117,9.667236328125
0.6839495714554371,9.673901081085205
0.6839460125891484,9.680593729019165
0.683942454936258,9.687304258346558
0.683938898496177,9.693988800048828
0.6839353432683174,9.700604438781738
0.6839317892520915,9.707252979278564
0.6839282364469126,9.71394157409668
0.6839246848521933,9.72066354751587
0.6839211344673474,9.727227210998535
0.683917585291788,9.733989238739014
0.6839140373249298,9.740585803985596
0.6839104905661868,9.747316837310791
0.6839069450149737,9.753994464874268
0.6839034006707058,9.760703563690186
0.683899857532798,9.767330169677734
0.6838963156006664,9.773972272872925
0.6838927748737267,9.78067135810852
0.6838892353513955,9.787330150604248
0.6838856970330892,9.794042587280273
0.6838821599182248,9.800935506820679
0.6838786240062198,9.807340145111084
0.6838750892964915,9.81414532661438
0.6838715557884582,9.82079792022705
0.6838680234815379,9.82737946510315
0.6838644923751493,9.834097146987915
0.6838609624687112,9.84078860282898
0.6838574337616433,9.847331762313843
0.6838539062533645,9.85411286354065
0.683850379943295,9.860792636871338
0.683846854830855,9.867353200912476
0.683843330915465,9.874043703079224
0.6838398081965461,9.880758285522461
0.683836286673519,9.887420177459717
0.6838327663458055,9.894100189208984
0.6838292472128273,9.900827646255493
0.6838257292740068,9.907427072525024
0.6838222125287662,9.914113521575928
0.6838186969765284,9.920831203460693
0.6838151826167164,9.927453517913818
0.6838116694487536,9.934155702590942
0.683808157472064,9.940844297409058
0.6838046466860714,9.947520732879639
0.6838011370902005,9.954162120819092
0.6837976286838758,9.960883617401123
0.6837941214665223,9.967525482177734
0.6837906154375653,9.974213600158691
0.6837871105964306,9.980863094329834
0.6837836069425443,9.987601518630981
0.6837801044753327,9.994207859039307
0.6837766031942218,10.000868082046509
0.6837731030986395,10.007548332214355
0.6837696041880124,10.014256954193115
0.6837661064617687,10.020906686782837
0.6837626099193354,10.027602910995483
0.6837591145601417,10.03426742553711
0.6837556203836154,10.04092025756836
0.6837521273891857,10.047636032104492
0.6837486355762818,10.054259538650513
0.6837451449443331,10.060961723327637
0.6837416554927697,10.06758999824524
0.6837381672210213,10.074301958084106
0.6837346801285186,10.08100700378418
0.6837311942146923,10.087621450424194
0.6837277094789735,10.094326257705688
0.6837242259207936,10.101019382476807
0.6837207435395845,10.107590675354004
0.6837172623347779,10.114290237426758
0.6837137823058065,10.12104344367981
0.6837103034521026,10.127676963806152
0.6837068257730994,10.134340763092041
0.6837033492682305,10.141063213348389
0.683699873936929,10.147648096084595
0.6836963997786292,10.154340505599976
0.683692926792765,10.16103458404541
0.6836894549787713,10.167697191238403
0.6836859843360829,10.174370288848877
0.683682514864135,10.181102514266968
0.6836790465623629,10.187708377838135
0.6836755794302026,10.194396495819092
0.6836721134670904,10.20108151435852
0.6836686486724625,10.20774245262146
0.6836651850457559,10.214466094970703
0.6836617225864076,10.221156597137451
0.6836582612938547,10.227819204330444
0.6836548011675354,10.234455823898315
0.6836513422068874,10.24113154411316
0.683647884411349,10.247748851776123
0.6836444277803594,10.254441261291504
0.6836409723133566,10.261134624481201
0.6836375180097808,10.267756462097168
0.6836340648690713,10.274447202682495
0.6836306128906678,10.28122615814209
0.6836271620740108,10.287824869155884
0.6836237124185405,10.29453444480896
0.6836202639236979,10.30121397972107
0.6836168165889244,10.307827472686768
0.6836133704136612,10.314480304718018
0.6836099253973499,10.321216583251953
0.6836064815394332,10.32784652709961
0.6836030388393528,10.334500789642334
0.683599597296552,10.341363191604614
0.6835961569104734,10.348092317581177
0.6835927176805604,10.354722738265991
0.6835892796062568,10.361408472061157
0.6835858426870067,10.367953300476074
0.6835824069222539,10.374624252319336
0.6835789723114435,10.381280660629272
0.6835755388540198,10.387882709503174
0.6835721065494287,10.394609451293945
0.683568675397115,10.401308536529541
0.6835652453965251,10.407888174057007
0.6835618165471046,10.414631605148315
0.6835583888483004,10.421302795410156
0.683554962299559,10.427985906600952
0.6835515369003274,10.434611320495605
0.6835481126500533,10.441362619400024
0.683544689548184,10.447998523712158
0.6835412675941674,10.454777717590332
0.6835378467874524,10.461321115493774
0.6835344271274871,10.468006610870361
0.6835310086137203,10.474668264389038
0.6835275912456015,10.481390953063965
0.68352417502258,10.48808240890503
0.6835207599441059,10.494764804840088
0.6835173460096292,10.501368761062622
0.6835139332186004,10.508019924163818
0.68351052157047,10.514697790145874
0.6835071110646893,10.521399736404419
0.6835037017007094,10.52803659439087
0.6835002934779824,10.534703731536865
0.6834968863959601,10.541365623474121
0.6834934804540943,10.54811954498291
0.6834900756518382,10.554678678512573
0.6834866719886445,10.561457633972168
0.6834832694639663,10.56821346282959
0.6834798680772574,10.574753999710083
0.6834764678279713,10.581471681594849
0.683473068715562,10.58811092376709
0.6834696707394843,10.594793558120728
0.6834662738991927,10.601444959640503
0.6834628781941424,10.608120918273926
0.6834594836237884,10.614800691604614
0.6834560901875866,10.621436357498169
0.683452697884993,10.62821912765503
0.6834493067154636,10.634801149368286
0.6834459166784552,10.641576766967773
0.6834425277734243,10.648235559463501
0.6834391399998285,10.654932737350464
0.683435753357125,10.661705255508423
0.6834323678447716,10.668443202972412
0.6834289834622262,10.674838304519653
0.6834256002089477,10.681595087051392
0.6834222180843941,10.68826961517334
0.6834188370880249,10.69484806060791
0.683415457219299,10.701585054397583
0.6834120784776762,10.70824122428894
0.6834087008626163,10.714863300323486
0.6834053243735796,10.721630334854126
0.6834019490100265,10.728247880935669
0.6833985747714177,10.734892845153809
0.6833952016572143,10.741702556610107
0.683391829666878,10.74852967262268
0.68338845879987,10.754928827285767
0.6833850890556525,10.761722803115845
0.6833817204336882,10.768389463424683
0.6833783529334391,10.774964332580566
0.6833749865543682,10.781651258468628
0.683371621295939,10.788335084915161
0.6833682571576146,10.794958114624023
0.683364894138859,10.80160927772522
0.6833615322391365,10.808348655700684
0.6833581714579113,10.814963579177856
0.6833548117946479,10.821637630462646
0.6833514532488116,10.828374862670898
0.6833480958198673,10.834969282150269
0.6833447395072813,10.841690063476562
0.6833413843105188,10.848361492156982
0.6833380302290464,10.85503363609314
0.6833346772623302,10.861708879470825
0.6833313254098373,10.868411302566528
0.6833279746710346,10.875070571899414
0.6833246250453897,10.881736516952515
0.6833212765323701,10.888384819030762
0.6833179291314438,10.895052671432495
0.6833145828420791,10.901769161224365
0.6833112376637446,10.908434391021729
0.6833078935959093,10.91508936882019
0.683304550638042,10.921747922897339
0.6833012087896123,10.928459882736206
0.6832978680500902,10.93508791923523
0.6832945284189457,10.941785097122192
0.683291189895649,10.948427438735962
0.6832878524796706,10.955021142959595
0.6832845161704818,10.961811780929565
0.6832811809675537,10.968467712402344
0.6832778468703576,10.975130796432495
0.6832745138783659,10.981820583343506
0.6832711819910502,10.98853087425232
0.6832678512078832,10.995165586471558
0.6832645215283376,11.001798152923584
0.683261192951886,11.008497953414917
0.6832578654780024,11.015172004699707
0.68325453910616,11.021867036819458
0.6832512138358326,11.028578519821167
0.6832478896664947,11.035123825073242
0.6832445665976208,11.041853189468384
0.6832412446286853,11.04857850074768
0.6832379237591637,11.055194854736328
0.6832346039885308,11.061866760253906
0.683231285316263,11.068597316741943
0.6832279677418358,11.075237274169922
0.6832246512647256,11.081908941268921
0.6832213358844086,11.08862590789795
0.6832180216003622,11.095268249511719
0.6832147084120631,11.102014780044556
0.683211396318989,11.108604192733765
0.6832080853206173,11.11527419090271
0.6832047754164264,11.121880054473877
0.6832014666058944,11.128673791885376
0.6831981588884998,11.13525676727295
0.6831948522637216,11.14196252822876
0.6831915467310388,11.148686647415161
0.6831882422899311,11.155324935913086
0.6831849389398783,11.162039995193481
0.6831816366803601,11.16867208480835
0.6831783355108573,11.17529845237732
0.68317503543085,11.1820228099823
0.6831717364398198,11.188672304153442
0.683168438537247,11.195326805114746
0.683165141722614,11.202228307723999
0.683161845995402,11.208695650100708
0.6831585513550933,11.215322017669678
0.6831552578011705,11.221989870071411
0.683151965333116,11.228755474090576
0.6831486739504125,11.235337257385254
0.6831453836525437,11.24204969406128
0.6831420944389929,11.248724937438965
0.683138806309244,11.255361318588257
0.683135519262781,11.262096643447876
0.6831322332990886,11.26877498626709
0.6831289484176511,11.275360107421875
0.6831256646179538,11.2821946144104
0.6831223818994815,11.288820743560791
0.6831191002617203,11.295458793640137
0.6831158197041557,11.302110433578491
0.683112540226274,11.308805227279663
0.6831092618275614,11.315411806106567
0.6831059845075049,11.322057485580444
0.6831027082655912,11.328803777694702
0.6830994331013079,11.335632085800171
0.6830961590141421,11.342185020446777
0.6830928860035822,11.348891735076904
0.6830896140691158,11.355428218841553
0.6830863432102319,11.362252712249756
0.6830830734264186,11.368858814239502
0.6830798047171655,11.375473976135254
0.6830765370819613,11.382185459136963
0.683073270520296,11.388856410980225
0.6830700050316593,11.395496368408203
0.6830667406155412,11.402241706848145
0.6830634772714325,11.408948183059692
0.6830602149988235,11.41550588607788
0.6830569537972055,11.422237396240234
0.6830536936660698,11.428952932357788
0.6830504346049077,11.43553352355957
0.6830471766132112,11.442255973815918
0.6830439196904724,11.448897361755371
0.683040663836184,11.455570936203003
0.6830374090498382,11.462315797805786
0.6830341553309281,11.468915462493896
0.6830309026789475,11.475542306900024
0.6830276510933894,11.482292175292969
0.6830244005737477,11.488994836807251
0.683021151119517,11.495645523071289
0.6830179027301911,11.502334356307983
0.683014655405265,11.509033203125
0.6830114091442335,11.515599250793457
0.6830081639465921,11.522309303283691
0.6830049198118363,11.528997898101807
0.6830016767394618,11.535620212554932
0.6829984347289647,11.542325496673584
0.6829951937798414,11.5490403175354
0.6829919538915887,11.555687189102173
0.6829887150637034,11.562422275543213
0.6829854772956828,11.569129705429077
0.6829822405870245,11.575649976730347
0.682979004937226,11.58231520652771
0.6829757703457858,11.589131355285645
0.6829725368122019,11.59568977355957
0.6829693043359731,11.602404356002808
0.6829660729165983,11.609113693237305
0.6829628425535768,11.61571979522705
0.6829596132464077,11.622397184371948
0.6829563849945914,11.629097700119019
0.6829531577976273,11.635701179504395
0.6829499316550162,11.64242959022522
0.6829467065662584,11.649136066436768
0.682943482530855,11.655760049819946
0.6829402595483071,11.662487268447876
0.682937037618116,11.6691312789917
0.6829338167397834,11.6757493019104
0.6829305969128117,11.682443618774414
0.6829273781367026,11.689196586608887
0.682924160410959,11.695826768875122
0.6829209437350839,11.702518463134766
0.6829177281085802,11.709213256835938
0.682914513530951,11.715792894363403
0.6829113000017005,11.722656488418579
0.6829080875203325,11.729224443435669
0.6829048760863512,11.735805034637451
0.6829016656992609,11.742569923400879
0.6828984563585666,11.74925184249878
0.682895248063773,11.755882024765015
0.682892040814386,11.762612581253052
0.6828888346099109,11.769240856170654
0.6828856294498539,11.775893449783325
0.6828824253337207,11.782613515853882
0.6828792222610177,11.789311647415161
0.6828760202312522,11.795952320098877
0.6828728192439308,11.802634000778198
0.6828696192985609,11.809281349182129
0.6828664203946498,11.815928220748901
0.6828632225317057,11.822646856307983
0.6828600257092364,11.829354524612427
0.6828568299267506,11.835983514785767
0.6828536351837566,11.842651605606079
0.6828504414797635,11.849306106567383
0.6828472488142806,11.855952978134155
0.6828440571868172,11.86267876625061
0.6828408665968831,11.869352102279663
0.6828376770439883,11.875971794128418
0.6828344885276432,11.882656812667847
0.6828313010473585,11.88939642906189
0.6828281146026445,11.896038293838501
0.6828249291930131,11.902640342712402
0.6828217448179751,11.909353017807007
0.6828185614770425,11.91600227355957
0.6828153791697268,11.922718524932861
0.6828121978955408,11.929373741149902
0.6828090176539966,11.936060667037964
0.6828058384446073,11.942718505859375
0.6828026602668856,11.949442386627197
0.6827994831203449,11.956069707870483
0.682796307004499,11.96279001235962
0.6827931319188615,11.969457626342773
0.6827899578629466,11.976093292236328
0.6827867848362688,11.982670783996582
0.6827836128383427,11.989469289779663
0.682780441868683,11.996075868606567
0.6827772719268054,12.00278377532959
0.6827741030122251,12.009500980377197
0.682770935124458,12.016105651855469
0.6827677682630198,12.022826433181763
0.6827646024274271,12.029585599899292
0.6827614376171964,12.03607439994812
0.6827582738318447,12.042782306671143
0.682755111070889,12.049578666687012
0.6827519493338466,12.056179523468018
0.6827487886202352,12.062810897827148
0.6827456289295726,12.069563627243042
0.6827424702613775,12.076157331466675
0.6827393126151678,12.082890748977661
0.6827361559904624,12.089543104171753
0.6827330003867804,12.096226453781128
0.6827298458036409,12.102832555770874
0.6827266922405639,12.109542608261108
0.6827235396970686,12.116173267364502
0.6827203881726753,12.122902393341064
0.6827172376669048,12.129592418670654
0.6827140881792771,12.136220455169678
0.6827109397093133,12.142853736877441
0.6827077922565347,12.149644374847412
0.6827046458204624,12.156240224838257
0.6827015004006186,12.162923812866211
0.6826983559965247,12.169617414474487
0.6826952126077033,12.176292896270752
0.6826920702336767,12.182874917984009
0.682688928873968,12.189670324325562
0.6826857885280998,12.196260213851929
0.6826826491955956,12.202943801879883
0.6826795108759791,12.209625005722046
0.6826763735687739,12.216290473937988
0.6826732372735042,12.222933053970337
0.6826701019896944,12.229709148406982
0.682666967716869,12.236248016357422
0.682663834454553,12.242936372756958
0.6826607022022715,12.2497079372406
0.68265757095955,12.256330490112305
0.6826544407259142,12.263068199157715
0.6826513115008903,12.269686460494995
0.6826481832840041,12.27632761001587
0.6826450560747823,12.282965183258057
0.6826419298727516,12.28975772857666
0.6826388046774389,12.296392917633057
0.6826356804883716,12.303014516830444
0.6826325573050777,12.309801578521729
0.6826294351270843,12.31635856628418
0.6826263139539199,12.323007345199585
0.6826231937851127,12.329771041870117
0.6826200746201914,12.33635401725769
0.6826169564586848,12.343016386032104
0.6826138393001222,12.349796772003174
0.6826107231440329,12.356387615203857
0.6826076079899464,12.363121747970581
0.6826044938373929,12.369774341583252
0.6826013806859021,12.376448154449463
0.6825982685350054,12.38316297531128
0.6825951573842325,12.389814615249634
0.6825920472331151,12.396449089050293
0.682588938081184,12.403067588806152
0.682585829927971,12.409905672073364
0.6825827227730077,12.416469812393188
0.6825796166158262,12.42307448387146
0.6825765114559588,12.429877042770386
0.682573407292938,12.436422348022461
0.6825703041262968,12.443129062652588
0.682567201955568,12.449841499328613
0.6825641007802851,12.456552982330322
0.6825610005999816,12.463175058364868
0.6825579014141915,12.469904899597168
0.682554803222449,12.476675748825073
0.6825517060242883,12.48332929611206
0.682548609819244,12.489933729171753
0.6825455146068513,12.496590852737427
0.6825424203866451,12.503220319747925
0.682539327158161,12.509902238845825
0.6825362349209344,12.516549825668335
0.6825331436745017,12.523273944854736
0.6825300534183987,12.529913663864136
0.6825269641521619,12.536546468734741
0.6825238758753284,12.543260335922241
0.6825207885874348,12.54994821548462
0.6825177022880186,12.556663990020752
0.6825146169766172,12.563326358795166
0.6825115326527682,12.569993257522583
0.6825084493160098,12.576579809188843
0.6825053669658804,12.58324909210205
0.6825022856019184,12.590015649795532
0.6824992052236626,12.596693277359009
0.682496125830652,12.603504657745361
0.682493047422426,12.610010862350464
0.6824899699985242,12.616665601730347
0.6824868935584864,12.623358249664307
0.6824838181018525,12.630043983459473
0.6824807436281632,12.636676788330078
0.6824776701369588,12.643324375152588
0.6824745976277805,12.650099277496338
0.6824715261001691,12.65675973892212
0.6824684555536661,12.66336727142334
0.6824653859878129,12.670025110244751
0.6824623174021519,12.676753520965576
0.6824592497962246,12.683375358581543
0.6824561831695742,12.690170288085938
0.6824531175217426,12.69683027267456
0.6824500528522732,12.703376293182373
0.6824469891607089,12.710079669952393
0.6824439264465931,12.716726303100586
0.6824408647094697,12.72341775894165
0.6824378039488825,12.730167150497437
0.6824347441643759,12.736703634262085
0.6824316853554939,12.743387222290039
0.6824286275217817,12.750175476074219
0.6824255706627839,12.756824731826782
0.6824225147780458,12.7634916305542
0.6824194598671132,12.770102500915527
0.682416405929531,12.776822805404663
0.6824133529648463,12.783442735671997
0.6824103009726045,12.79021954536438
0.6824072499523521,12.796882152557373
0.6824041999036362,12.803485870361328
0.6824011508260037,12.810185670852661
0.6823981027190017,12.816859483718872
0.682395055582178,12.823504447937012
0.6823920094150799,12.83028268814087
0.6823889642172558,12.836829662322998
0.6823859199882537,12.843528032302856
0.6823828767276221,12.850267171859741
0.6823798344349101,12.856842041015625
0.6823767931096664,12.863599061965942
0.6823737527514403,12.870274543762207
0.6823707133597814,12.87694525718689
0.6823676749342394,12.883636951446533
0.6823646374743644,12.890270948410034
0.6823616009797067,12.89701795578003
0.6823585654498167,12.903600454330444
0.6823555308842453,12.910345315933228
0.6823524972825434,12.916956424713135
0.6823494646442624,12.923612117767334
0.6823464329689538,12.930362224578857
0.6823434022561695,12.936939477920532
0.6823403725054613,12.943628072738647
0.6823373437163816,12.950324296951294
0.6823343158884827,12.956969499588013
0.682331289021318,12.963709592819214
0.6823282631144398,12.970356464385986
0.6823252381674022,12.977013349533081
0.6823222141797578,12.983704805374146
0.6823191911510612,12.99043607711792
0.6823161690808659,12.997083902359009
0.6823131479687264,13.003686428070068
0.6823101278141973,13.010482549667358
0.6823071086168334,13.016952276229858
0.6823040903761893,13.02367377281189
0.682301073091821,13.030481100082397
0.6822980567632834,13.037031412124634
0.6822950413901326,13.043747186660767
0.6822920269719246,13.050421953201294
0.6822890135082155,13.057048320770264
0.6822860009985621,13.063776016235352
0.6822829894425207,13.070448160171509
0.6822799788396489,13.077032089233398
0.6822769691895038,13.0837721824646
0.6822739604916426,13.090529918670654
0.6822709527456237,13.097152709960938
0.6822679459510044,13.103820562362671
0.6822649401073433,13.110531330108643
0.6822619352141986,13.117136478424072
0.6822589312711297,13.123790264129639
0.6822559282776949,13.130597352981567
0.682252926233454,13.137347221374512
0.6822499251379661,13.143776178359985
0.6822469249907912,13.150551795959473
0.6822439257914892,13.157212734222412
0.6822409275396202,13.163837194442749
0.6822379302347449,13.17060399055481
0.6822349338764239,13.17717432975769
0.682231938464218,13.183849573135376
0.6822289439976887,13.190603256225586
0.6822259504763974,13.197265148162842
0.6822229578999057,13.20384669303894
0.6822199662677756,13.210585117340088
0.6822169755795692,13.217250108718872
0.682213985834849,13.223886966705322
0.6822109970331779,13.230701684951782
0.6822080091741185,13.237223863601685
0.6822050222572341,13.243947982788086
0.6822020362820881,13.250689268112183
0.6821990512482442,13.25727105140686
0.6821960671552665,13.263940572738647
0.6821930840027187,13.270622730255127
0.6821901017901657,13.277264833450317
0.6821871205171716,13.283939361572266
0.6821841401833016,13.290677785873413
0.6821811607881209,13.297365665435791
0.6821781823311945,13.303951263427734
0.6821752048120884,13.310668468475342
0.6821722282303682,13.3173348903656
0.6821692525856002,13.324016094207764
0.6821662778773506,13.3307523727417
0.6821633041051858,13.337303400039673
0.682160331268673,13.344067573547363
0.6821573593673791,13.350697994232178
0.6821543884008714,13.35735011100769
0.6821514183687173,13.364071130752563
0.6821484492704849,13.370699167251587
0.6821454811057419,13.377391576766968
0.6821425138740568,13.384050130844116
0.682139547574998,13.390729904174805
0.6821365822081343,13.397413969039917
0.6821336177730347,13.404062509536743
0.6821306542692683,13.410787105560303
0.6821276916964047,13.417462825775146
0.6821247300540139,13.424055576324463
0.6821217693416655,13.430873155593872
0.6821188095589296,13.437397480010986
0.6821158507053767,13.444128036499023
0.6821128927805777,13.450768232345581
0.6821099357841035,13.457581758499146
0.682106979715525,13.464094400405884
0.682104024574414,13.470820426940918
0.6821010703603417,13.477521657943726
0.6820981170728803,13.484142065048218
0.6820951647116016,13.490861177444458
0.6820922132760782,13.49752926826477
0.6820892627658828,13.50419282913208
0.6820863131805875,13.51088285446167
0.6820833645197666,13.517526865005493
0.6820804167829924,13.524192810058594
0.6820774699698389,13.530872821807861
0.6820745240798797,13.537480115890503
0.6820715791126888,13.544216632843018
0.6820686350678407,13.55087661743164
0.6820656919449097,13.557556629180908
0.6820627497434706,13.56425428390503
0.6820598084630983,13.570863723754883
0.6820568681033682,13.577589988708496
0.6820539286638555,13.584209680557251
0.6820509901441362,13.590959787368774
0.6820480525437858,13.597660779953003
0.6820451158623806,13.604471206665039
0.6820421800994972,13.610909700393677
0.6820392452547124,13.617841720581055
0.6820363113276025,13.624261140823364
0.6820333783177449,13.631011486053467
0.682030446224717,13.637649059295654
0.6820275150480962,13.644316911697388
0.6820245847874605,13.650960445404053
0.682021655442388,13.657715797424316
0.6820187270124568,13.664341688156128
0.6820157994972453,13.670994758605957
0.6820128728963325,13.677706956863403
0.6820099472092974,13.684300899505615
0.6820070224357191,13.690961599349976
0.6820040985751771,13.697723388671875
0.682001175627251,13.70430064201355
0.6819982535915211,13.711026906967163
0.681995332467567,13.717743635177612
0.6819924122549696,13.724557161331177
0.6819894929533094,13.731056928634644
0.6819865745621668,13.737752676010132
0.6819836570811237,13.744391918182373
0.6819807405097609,13.751071214675903
0.68197782484766,13.75776195526123
0.681974910094403,13.76461935043335
0.6819719962495718,13.771078824996948
0.6819690833127489,13.777777910232544
0.6819661712835162,13.784435510635376
0.6819632601614571,13.791086912155151
0.6819603499461542,13.797823905944824
0.6819574406371908,13.804601192474365
0.6819545322341504,13.81113600730896
0.6819516247366165,13.817985534667969
0.6819487181441732,13.824503898620605
0.6819458124564046,13.831248998641968
0.6819429076728948,13.837827444076538
0.6819400037932287,13.844612836837769
0.6819371008169909,13.851139545440674
0.6819341987437665,13.857896566390991
0.681931297573141,13.864569425582886
0.6819283973046997,13.871338367462158
0.6819254979380285,13.87806248664856
0.6819225994727132,13.884624719619751
0.6819197019083402,13.891250848770142
0.6819168052444957,13.897956132888794
0.6819139094807665,13.90448784828186
0.6819110146167399,13.911156177520752
0.6819081206520022,13.917890548706055
0.6819052275861415,13.924490213394165
0.6819023354187451,13.931273937225342
0.6818994441494007,13.9380362033844
0.6818965537776966,13.944611310958862
0.681893664303221,13.951251745223999
0.6818907757255626,13.957969665527344
0.6818878880443097,13.964657306671143
0.6818850012590515,13.971264839172363
0.6818821153693773,13.97800350189209
0.6818792303748764,13.984625339508057
0.6818763462751385,13.991268396377563
0.6818734630697536,13.997997760772705
0.6818705807583116,14.004807949066162
0.681867699340403,14.011421918869019
0.6818648188156184,14.017933368682861
0.6818619391835485,14.02467131614685
0.6818590604437843,14.031382322311401
0.6818561825959172,14.038042068481445
0.6818533056395386,14.044628858566284
0.6818504295742401,14.05134105682373
0.681847554399614,14.058078050613403
0.6818446801152521,14.064710140228271
0.681841806720747,14.071394681930542
0.6818389342156911,14.078089237213135
0.6818360625996776,14.084665775299072
0.6818331918722993,14.091374158859253
0.6818303220331495,14.09815263748169
0.681827453081822,14.10470199584961
0.6818245850179102,14.11143946647644
0.6818217178410084,14.118163108825684
0.6818188515507106,14.124813318252563
0.6818159861466114,14.131458044052124
0.6818131216283052,14.138254165649414
0.681810257995387,14.144782781600952
0.6818073952474522,14.151517152786255
0.6818045333840957,14.158203601837158
0.6818016724049132,14.164886236190796
0.6817988123095009,14.17145824432373
0.6817959530974542,14.178236484527588
0.6817930947683698,14.184815883636475
0.6817902373218439,14.191436290740967
0.681787380757473,14.198251724243164
0.6817845250748547,14.204788446426392
0.6817816702735854,14.2114737033844
0.6817788163532629,14.218250036239624
0.6817759633134847,14.224848747253418
0.6817731111538485,14.231566905975342
0.6817702598739522,14.23824691772461
0.6817674094733948,14.244928121566772
0.6817645599517738,14.251514434814453
0.6817617113086886,14.258273124694824
0.6817588635437378,14.264892101287842
0.6817560166565204,14.271515130996704
0.6817531706466363,14.278271436691284
0.6817503255136849,14.284888744354248
0.6817474812572657,14.291577577590942
0.681744637876979,14.298383474349976
0.6817417953724253,14.304868221282959
0.6817389537432046,14.311633825302124
0.6817361129889179,14.318359613418579
0.681733273109166,14.324938297271729
0.6817304341035502,14.331665515899658
0.6817275959716719,14.338291645050049
0.6817247587131325,14.344941139221191
0.6817219223275339,14.35166049003601
0.6817190868144782,14.358351707458496
0.6817162521735679,14.364994764328003
0.681713418404405,14.371622562408447
0.6817105855065926,14.378390550613403
0.6817077534797333,14.384999752044678
0.6817049223234305,14.391637563705444
0.6817020920372876,14.398397445678711
0.6816992626209079,14.404960870742798
0.6816964340738954,14.411688804626465
0.6816936063958542,14.41842794418335
0.6816907795863884,14.424980640411377
0.6816879536451027,14.431730270385742
0.6816851285716014,14.438562631607056
0.6816823043654898,14.445014715194702
0.6816794810263729,14.451636552810669
0.681676658553856,14.458433866500854
0.6816738369475447,14.465065240859985
0.6816710162070447,14.471689939498901
0.6816681963319625,14.478437423706055
0.6816653773219034,14.485085248947144
0.6816625591764748,14.491774320602417
0.6816597418952828,14.498501062393188
0.6816569254779344,14.505096673965454
0.6816541099240367,14.511772394180298
0.6816512952331973,14.51846170425415
0.6816484814050232,14.525125741958618
0.6816456684391228,14.531858444213867
0.6816428563351034,14.538493633270264
0.6816400450925737,14.545098543167114
0.681637234711142,14.551804065704346
0.6816344251904167,14.558542490005493
0.6816316165300069,14.565181255340576
0.6816288087295216,14.571877479553223
0.6816260017885704,14.578545570373535
0.6816231957067621,14.585192680358887
0.6816203904837066,14.591854572296143
0.6816175861190146,14.598581314086914
0.6816147826122952,14.6051664352417
0.6816119799631595,14.611876964569092
0.6816091781712177,14.618587732315063
0.6816063772360806,14.625230550765991
0.6816035771573596,14.632020473480225
0.6816007779346658,14.638578653335571
0.6815979795676103,14.645267724990845
0.681595182055805,14.65192699432373
0.6815923853988618,14.658666133880615
0.6815895895963927,14.665263891220093
0.6815867946480101,14.67197585105896
0.6815840005533268,14.678683042526245
0.6815812073119547,14.685300350189209
0.6815784149235077,14.691979885101318
0.6815756233875984,14.698723316192627
0.6815728327038404,14.705301284790039
0.6815700428718474,14.711973905563354
0.681567253891233,14.718635320663452
0.6815644657616113,14.725321769714355
0.6815616784825965,14.731991052627563
0.6815588920538033,14.738771915435791
0.6815561064748461,14.745331764221191
0.6815533217453398,14.752074956893921
0.6815505378648996,14.758719205856323
0.6815477548331408,14.765427350997925
0.681544972649679,14.77200436592102
0.6815421913141297,14.778767824172974
0.6815394108261091,14.785346031188965
0.6815366311852333,14.79207158088684
0.681533852391119,14.79879879951477
0.681531074443382,14.805473327636719
0.6815282973416398,14.812019109725952
0.6815255210855091,14.818688154220581
0.6815227456746072,14.825389862060547
0.6815199711085517,14.832114934921265
0.6815171973869601,14.838739395141602
0.6815144245094502,14.84534502029419
0.6815116524756402,14.852075338363647
0.6815088812851486,14.858892440795898
0.6815061109375936,14.865472316741943
0.6815033414325937,14.872055530548096
0.6815005727697685,14.878853797912598
0.6814978049487366,14.885474681854248
0.6814950379691175,14.892146348953247
0.6814922718305307,14.898884534835815
0.6814895065325963,14.90552568435669
0.6814867420749338,14.912165403366089
0.6814839784571636,14.91890263557434
0.6814812156789064,14.925548553466797
0.6814784537397824,14.93226146697998
0.6814756926394128,14.938868284225464
0.6814729323774182,14.945568323135376
0.6814701729534202,14.952224493026733
0.68146741436704,14.95896291732788
0.6814646566178996,14.965559005737305
0.6814618997056204,14.972208738327026
0.681459143629825,14.978933811187744
0.6814563883901352,14.98555064201355
0.6814536339861741,14.992262840270996
0.6814508804175637,14.998924970626831
0.6814481276839276,15.005566120147705
0.6814453757848887,15.012352705001831
0.6814426247200701,15.018946170806885
0.6814398744890955,15.025602102279663
0.6814371250915889,15.032276630401611
0.6814343765271738,15.0390944480896
0.6814316287954748,15.04562258720398
0.6814288818961161,15.052247047424316
0.6814261358287221,15.0590660572052
0.6814233905929181,15.06575632095337
0.6814206461883289,15.072471380233765
0.6814179026145794,15.079109191894531
0.6814151598712954,15.085699319839478
0.6814124179581025,15.092350006103516
0.6814096768746263,15.09905743598938
0.6814069366204929,15.10573410987854
0.6814041971953287,15.112320184707642
0.6814014585987602,15.119013786315918
0.6813987208304139,15.125685691833496
0.6813959838899168,15.132393836975098
0.681393247776896,15.139010906219482
0.6813905124909787,15.145713329315186
0.6813877780317923,15.152405261993408
0.6813850443989649,15.159097671508789
0.6813823115921239,15.165767669677734
0.6813795796108978,15.172360181808472
0.6813768484549145,15.179093360900879
0.681374118123803,15.18570065498352
0.6813713886171918,15.192553997039795
0.6813686599347097,15.199094772338867
0.6813659320759861,15.20582389831543
0.6813632050406503,15.212496042251587
0.6813604788283318,15.219131469726562
0.6813577534386602,15.225741863250732
0.6813550288712658,15.232567548751831
0.6813523051257786,15.239155769348145
0.6813495822018286,15.245790004730225
0.6813468600990472,15.252492189407349
0.6813441388170645,15.259228706359863
0.6813414183555118,15.265771389007568
0.6813386987140201,15.27250051498413
0.681335979892221,15.279228687286377
0.6813332618897459,15.285911083221436
0.6813305447062267,15.292508125305176
0.6813278283412953,15.29922342300415
0.6813251127945841,15.305797100067139
0.6813223980657256,15.312521696090698
0.681319684154352,15.319200038909912
0.6813169710600966,15.325827598571777
0.6813142587825919,15.332582473754883
0.6813115473214714,15.339266777038574
0.6813088366763689,15.345897197723389
0.681306126846917,15.352617979049683
0.6813034178327507,15.359243154525757
0.6813007096335036,15.365918159484863
0.6812980022488095,15.372586965560913
0.6812952956783037,15.379282236099243
0.68129258992162,15.385874271392822
0.6812898849783937,15.392627239227295
0.6812871808482599,15.399357080459595
0.6812844775308535,15.40595531463623
0.6812817750258103,15.412652254104614
0.6812790733327657,15.419328451156616
0.6812763724513557,15.425986766815186
0.6812736723812163,15.43267560005188
0.6812709731219838,15.43939208984375
0.6812682746732946,15.44599461555481
0.6812655770347854,15.452650547027588
0.6812628802060933,15.459451675415039
0.6812601841868547,15.466011047363281
0.6812574889767076,15.472727298736572
0.681254794575289,15.479413032531738
0.6812521009822367,15.485971450805664
0.6812494081971886,15.492724418640137
0.6812467162197827,15.499464511871338
0.6812440250496572,15.506028652191162
0.6812413346864507,15.512720346450806
0.6812386451298018,15.519437074661255
0.6812359563793492,15.526024341583252
0.6812332684347325,15.5327467918396
0.6812305812955903,15.539488315582275
0.6812278949615626,15.54607105255127
0.6812252094322888,15.552756071090698
0.6812225247074084,15.55944275856018
0.6812198407865623,15.56617021560669
0.68121715766939,15.57283616065979
0.6812144753555321,15.579518795013428
0.6812117938446297,15.586038827896118
0.6812091131363232,15.592756748199463
0.6812064332302536,15.599721670150757
0.6812037541260627,15.606205701828003
0.6812010758233915,15.612810850143433
0.6811983983218814,15.619533777236938
0.6811957216211749,15.626185417175293
0.6811930457209139,15.632881164550781
0.68119037062074,15.639537572860718
0.6811876963202963,15.646187543869019
0.6811850228192251,15.652819395065308
0.6811823501171694,15.65958309173584
0.6811796782137721,15.666177749633789
0.6811770071086766,15.672932624816895
0.6811743368015262,15.679646968841553
0.6811716672919644,15.686245679855347
0.6811689985796354,15.692946672439575
0.6811663306641828,15.699602365493774
0.6811636635452508,15.706189155578613
0.6811609972224841,15.712879657745361
0.6811583316955272,15.719586849212646
0.681155666964025,15.72631025314331
0.6811530030276222,15.732998847961426
0.6811503398859641,15.73965048789978
0.6811476775386962,15.746312141418457
0.681145015985464,15.752947807312012
0.6811423552259133,15.759661436080933
0.6811396952596898,15.766247272491455
0.6811370360864402,15.7729811668396
0.6811343777058105,15.77972412109375
0.6811317201174474,15.78632140159607
0.6811290633209972,15.7930748462677
0.6811264073161076,15.799858331680298
0.6811237521024252,15.806517362594604
0.6811210976795974,15.81301212310791
0.681118444047272,15.81970477104187
0.6811157912050964,15.82640266418457
0.6811131391527188,15.833024263381958
0.681110487889787,15.83973479270935
0.6811078374159498,15.846378803253174
0.681105187730855,15.853034973144531
0.681102538834152,15.859652519226074
0.6810998907254892,15.866336345672607
0.6810972434045157,15.87319040298462
0.681094596870881,15.879783868789673
0.6810919511242346,15.886494636535645
0.6810893061642257,15.893096685409546
0.6810866619905048,15.899751901626587
0.6810840186027217,15.90644097328186
0.6810813760005262,15.913082122802734
0.6810787341835692,15.919787883758545
0.6810760931515015,15.92643928527832
0.6810734529039734,15.933108568191528
0.6810708134406362,15.940032482147217
0.6810681747611411,15.946530818939209
0.6810655368651393,15.953117609024048
0.6810628997522826,15.959872722625732
0.6810602634222228,15.96645736694336
0.6810576278746117,15.97314977645874
0.6810549931091014,15.97981309890747
0.6810523591253446,15.986514806747437
0.6810497259229933,15.993149280548096
0.6810470935017008,15.999836921691895
0.6810444618611198,16.006542444229126
0.6810418310009033,16.013222455978394
0.6810392009207048,16.019899129867554
0.6810365716201776,16.026575088500977
0.6810339430989756,16.033143043518066
0.6810313153567525,16.039899349212646
0.6810286883931627,16.046595573425293
0.6810260622078598,16.05311608314514
0.6810234368004988,16.059864282608032
0.6810208121707343,16.06652331352234
0.6810181883182208,16.073194980621338
0.6810155652426139,16.079947471618652
0.6810129429435681,16.08651828765869
0.6810103214207394,16.09327530860901
0.6810077006737831,16.100004196166992
0.6810050807023549,16.106647968292236
0.6810024615061109,16.11330509185791
0.6809998430847074,16.120079517364502
0.6809972254378006,16.12657880783081
0.680994608565047,16.13329792022705
0.6809919924661033,16.13999605178833
0.6809893771406267,16.14677357673645
0.6809867625882738,16.153361320495605
0.6809841488087023,16.160046815872192
0.6809815358015695,16.16670799255371
0.680978923566533,16.173354387283325
0.680976312103251,16.180022716522217
0.6809737014113812,16.18677282333374
0.6809710914905822,16.193400621414185
0.6809684823405119,16.20008397102356
0.6809658739608292,16.206783294677734
0.680963266351193,16.21342968940735
0.680960659511262,16.220072269439697
0.6809580534406956,16.22673463821411
0.6809554481391532,16.2334201335907
0.6809528436062939,16.24008059501648
0.6809502398417783,16.2467622756958
0.6809476368452654,16.253387928009033
0.6809450346164156,16.26014018058777
0.6809424331548894,16.266732692718506
0.6809398324603474,16.273441314697266
0.6809372325324499,16.280258417129517
0.6809346333708577,16.286790370941162
0.6809320349752324,16.2935152053833
0.6809294373452344,16.30013370513916
0.6809268404805255,16.30678653717041
0.6809242443807677,16.313453674316406
0.6809216490456225,16.320096254348755
0.6809190544747514,16.32680320739746
0.6809164606678173,16.333470582962036
0.680913867624482,16.340172052383423
0.6809112753444083,16.346806049346924
0.6809086838272588,16.35352063179016
0.6809060930726965,16.360201835632324
0.6809035030803842,16.36682939529419
0.6809009138499855,16.37352204322815
0.6808983253811639,16.380213022232056
0.6808957376735826,16.38681674003601
0.6808931507269059,16.393585681915283
0.6808905645407973,16.40022587776184
0.6808879791149215,16.406898021697998
0.6808853944489426,16.413562059402466
0.680882810542525,16.42022728919983
0.680880227395334,16.426926374435425
0.6808776450070338,16.433563709259033
0.68087506337729,16.440281867980957
0.6808724825057678,16.446966648101807
0.6808699023921326,16.453577518463135
0.6808673230360501,16.460285425186157
0.6808647444371864,16.466933488845825
0.680862166595207,16.473663091659546
0.6808595895097785,16.480289220809937
0.6808570131805669,16.48697257041931
0.6808544376072393,16.49365496635437
0.6808518627894621,16.50033473968506
0.6808492887269028,16.50709581375122
0.6808467154192275,16.5136559009552
0.6808441428661042,16.52047300338745
0.6808415710672004,16.52694535255432
0.6808390000221837,16.533665895462036
0.6808364297307217,16.54035496711731
0.6808338601924827,16.546998023986816
0.6808312914071348,16.55368185043335
0.6808287233743464,16.560553312301636
0.6808261560937863,16.566991329193115
0.6808235895651229,16.573731899261475
0.6808210237880256,16.58041501045227
0.6808184587621627,16.58718204498291
0.6808158944872047,16.593701601028442
0.68081333096282,16.60039710998535
0.680810768188679,16.60708236694336
0.6808082061644513,16.61375594139099
0.6808056448898067,16.620591640472412
0.6808030843644157,16.62702178955078
0.6808005245879485,16.63377618789673
0.6807979655600759,16.640549659729004
0.6807954072804685,16.647101402282715
0.6807928497487972,16.653804779052734
0.6807902929647334,16.66042947769165
0.6807877369279479,16.66707754135132
0.6807851816381126,16.67394733428955
0.6807826270948989,16.680482149124146
0.6807800732979787,16.687099933624268
0.6807775202470241,16.69386601448059
0.6807749679417073,16.700628519058228
0.6807724163817007,16.707189321517944
0.6807698655666766,16.713866472244263
0.680767315496308,16.7206552028656
0.6807647661702675,16.727164030075073
0.6807622175882286,16.733849048614502
0.6807596697498643,16.74055767059326
0.680757122654848,16.747186422348022
0.6807545763028535,16.75391173362732
0.6807520306935546,16.760568380355835
0.6807494858266251,16.7672016620636
0.6807469417017393,16.773905992507935
0.6807443983185717,16.780603885650635
0.6807418556767963,16.787192821502686
0.6807393137760884,16.793878316879272
0.6807367726161226,16.800551176071167
0.6807342321965738,16.80722999572754
0.6807316925171175,16.81396794319153
0.6807291535774289,16.820567846298218
0.6807266153771836,16.82723379135132
0.6807240779160576,16.833935737609863
0.6807215411937267,16.84064245223999
0.6807190052098668,16.847322463989258
0.6807164699641546,16.853962898254395
0.6807139354562662,16.86078929901123
0.6807114016858783,16.867316246032715
0.6807088686526681,16.87398886680603
0.6807063363563121,16.880723237991333
0.6807038047964878,16.887285947799683
0.6807012739728723,16.893970727920532
0.6806987438851435,16.900668621063232
0.6806962145329787,16.9075186252594
0.680693685916056,16.914342880249023
0.6806911580340533,16.920734882354736
0.6806886308866492,16.92733883857727
0.6806861044735218,16.934027671813965
0.6806835787943498,16.940959692001343
0.6806810538488117,16.947335958480835
0.6806785296365868,16.954042196273804
0.6806760061573541,16.960737228393555
0.6806734834107927,16.96736979484558
0.6806709613965823,16.974085330963135
0.6806684401144025,16.980791807174683
0.6806659195639329,16.98747754096985
0.6806633997448538,16.99420738220215
0.6806608806568452,17.00075078010559
0.6806583622995874,17.007486820220947
0.6806558446727606,17.014099836349487
0.6806533277760466,17.020771503448486
0.680650811609125,17.027465343475342
0.6806482961716772,17.03407907485962
0.6806457814633848,17.04084014892578
0.6806432674839288,17.047520637512207
0.680640754232991,17.054153203964233
0.6806382417102528,17.060823917388916
0.6806357299153963,17.067488193511963
0.6806332188481038,17.074235200881958
0.6806307085080572,17.080923318862915
0.6806281988949392,17.087568998336792
0.6806256900084321,17.094229221343994
0.6806231818482189,17.10086727142334
0.6806206744139824,17.107633113861084
0.6806181677054057,17.114228010177612
0.6806156617221725,17.120956420898438
0.6806131564639657,17.127561569213867
0.6806106519304691,17.13420867919922
0.6806081481213666,17.141005516052246
0.6806056450363422,17.147574186325073
0.6806031426750799,17.154253244400024
0.6806006410372644,17.160991668701172
0.6805981401225797,17.16763949394226
0.6805956399307107,17.17432475090027
0.6805931404613422,17.181013584136963
0.6805906417141594,17.187649726867676
0.6805881436888471,17.194323539733887
0.6805856463850912,17.20100975036621
0.6805831498025767,17.20766568183899
0.6805806539409893,17.21430230140686
0.6805781588000155,17.22099471092224
0.6805756643793407,17.227665662765503
0.6805731706786512,17.234363317489624
0.6805706776976338,17.24105429649353
0.6805681854359744,17.247730255126953
0.6805656938933604,17.254300117492676
0.680563203069478,17.261029720306396
0.680560712964015,17.267699718475342
0.6805582235766582,17.27451252937317
0.6805557349070948,17.281139373779297
0.6805532469550131,17.287726402282715
0.6805507597201002,17.29441785812378
0.6805482732020439,17.301138401031494
0.6805457874005331,17.307738065719604
0.6805433023152554,17.314411163330078
0.6805408179458994,17.321082830429077
0.6805383342921534,17.327789783477783
0.6805358513537065,17.334475994110107
0.6805333691302479,17.34112024307251
0.6805308876214662,17.34778118133545
0.680528406827051,17.354457139968872
0.6805259267466913,17.361144065856934
0.6805234473800772,17.36778497695923
0.6805209687268982,17.374497652053833
0.6805184907868445,17.381078720092773
0.6805160135596059,17.387797832489014
0.6805135370448729,17.39453887939453
0.6805110612423357,17.40116834640503
0.6805085861516854,17.407828330993652
0.6805061117726123,17.41449785232544
0.6805036381048079,17.42121911048889
0.6805011651479627,17.427873611450195
0.6804986929017682,17.43452548980713
0.680496221365916,17.441205263137817
0.6804937505400979,17.447882413864136
0.6804912804240053,17.454587936401367
0.6804888110173305,17.461225748062134
0.6804863423197652,17.467896223068237
0.6804838743310022,17.47464370727539
0.6804814070507336,17.48127293586731
0.6804789404786522,17.487942457199097
0.6804764746144509,17.494588613510132
0.6804740094578224,17.5012629032135
0.6804715450084603,17.507916927337646
0.6804690812660574,17.51459836959839
0.6804666182303073,17.521270751953125
0.6804641559009038,17.52797031402588
0.6804616942775406,17.534711360931396
0.6804592333599115,17.541364669799805
0.6804567731477111,17.548045873641968
0.6804543136406332,17.55474352836609
0.6804518548383726,17.56129288673401
0.6804493967406235,17.56805968284607
0.6804469393470814,17.57466697692871
0.6804444826574408,17.58132028579712
0.6804420266713969,17.587961673736572
0.680439571388645,17.594707012176514
0.6804371168088804,17.601491689682007
0.6804346629317989,17.60818862915039
0.6804322097570965,17.61503529548645
0.6804297572844686,17.622050523757935
0.6804273055136121,17.628676414489746
0.6804248544442225,17.635330200195312
0.6804224040759969,17.64185643196106
0.6804199544086313,17.648579597473145
0.680417505441823,17.655051231384277
0.6804150571752687,17.661576747894287
0.6804126096086656,17.66813087463379
0.680410162741711,17.674790620803833
0.6804077165741023,17.681466579437256
0.6804052711055367,17.68809938430786
0.6804028263357127,17.694824695587158
0.6804003822643279,17.701640605926514
0.6803979388910801,17.708222150802612
0.6803954962156681,17.714792251586914
0.68039305423779,17.721344709396362
0.6803906129571443,17.728086471557617
0.6803881723734301,17.734806537628174
0.680385732486346,17.74158239364624
0.6803832932955911,17.74820327758789
0.6803808548008649,17.754807472229004
0.6803784170018664,17.761635780334473
0.6803759798982957,17.768085718154907
0.6803735434898519,17.77494215965271
0.6803711077762354,17.78152060508728
0.6803686727571462,17.78813910484314
0.680366238432284,17.79481029510498
0.68036380480135,17.801573991775513
0.680361371864044,17.80836796760559
0.6803589396200671,17.81482434272766
0.6803565080691202,17.82163143157959
0.6803540772109039,17.828251123428345
0.6803516470451199,17.834893226623535
0.6803492175714693,17.841635704040527
0.6803467887896537,17.848222732543945
0.6803443606993748,17.854902267456055
0.6803419333003343,17.861551523208618
0.6803395065922342,17.868300199508667
0.6803370805747768,17.87506628036499
0.6803346552476642,17.8816339969635
0.6803322306105992,17.88829755783081
0.6803298066632842,17.894954204559326
0.6803273834054222,17.901648998260498
0.6803249608367159,17.908265590667725
0.6803225389568688,17.914893865585327
0.6803201177655838,17.921809196472168
0.6803176972625644,17.92829918861389
0.6803152774475144,17.934945583343506
0.6803128583201375,17.94171905517578
0.6803104398801375,17.94843626022339
0.680308022127219,17.95496439933777
0.6803056050610854,17.961697816848755
0.6803031886814417,17.968315362930298
0.6803007729879924,17.975027322769165
0.6802983579804422,17.981752395629883
0.6802959436584961,17.988468408584595
0.6802935300218586,17.995057582855225
0.6802911170702355,18.001718521118164
0.6802887048033318,18.00862717628479
0.6802862932208535,18.015033960342407
0.6802838823225057,18.02171540260315
0.6802814721079946,18.028490781784058
0.6802790625770263,18.035045385360718
0.6802766537293068,18.041780471801758
0.6802742455645422,18.048464059829712
0.6802718380824392,18.055058479309082
0.6802694312827047,18.06171178817749
0.680267025165045,18.06844186782837
0.6802646197291673,18.075272798538208
0.6802622149747789,18.08184027671814
0.6802598109015867,18.088785648345947
0.6802574075092981,18.095088720321655
0.6802550047976212,18.101842880249023
0.6802526027662635,18.108584880828857
0.6802502014149328,18.11507296562195
0.680247800743337,18.121793270111084
0.6802454007511849,18.128489017486572
0.6802430014381843,18.135083436965942
0.6802406028040439,18.14191484451294
0.6802382048484725,18.148505687713623
0.6802358075711789,18.155160903930664
0.6802334109718722,18.16189980506897
0.6802310150502613,18.168676137924194
0.6802286198060558,18.175193786621094
0.680226225238965,18.181955099105835
0.6802238313486986,18.188551902770996
0.6802214381349664,18.195199489593506
0.6802190455974785,18.201858520507812
0.6802166537359446,18.208815336227417
0.6802142625500754,18.21518588066101
0.6802118720395811,18.2219660282135
0.6802094822041722,18.22860360145569
0.6802070930435596,18.235265254974365
0.6802047045574543,18.241976022720337
0.680202316745567,18.24877119064331
0.6801999296076091,18.25530982017517
0.6801975431432921,18.26202154159546
0.6801951573523269,18.268616437911987
0.680192772234426,18.27545928955078
0.6801903877893006,18.281936168670654
0.680188004016663,18.288644552230835
0.6801856209162251,18.295257329940796
0.6801832384876997,18.30203890800476
0.6801808567307984,18.308642387390137
0.6801784756452346,18.31531596183777
0.6801760952307204,18.321977376937866
0.6801737154869693,18.328701972961426
0.680171336413694,18.33532476425171
0.6801689580106078,18.342111587524414
0.680166580277424,18.34874200820923
0.6801642032138562,18.35531997680664
0.6801618268196182,18.36201548576355
0.6801594510944237,18.368703842163086
0.6801570760379866,18.37543249130249
0.6801547016500212,18.382019519805908
0.6801523279302417,18.3888099193573
0.6801499548783629,18.395373821258545
0.6801475824940988,18.402080297470093
0.6801452107771645,18.408923149108887
0.680142839727275,18.415398120880127
0.680140469344145,18.422147035598755
0.68013809962749,18.42878246307373
0.6801357305770255,18.4354510307312
0.6801333621924668,18.44224262237549
0.6801309944735295,18.448863983154297
0.6801286274199299,18.455445528030396
0.6801262610313834,18.462220907211304
0.6801238953076064,18.468807458877563
0.6801215302483152,18.475468397140503
0.6801191658532264,18.482094526290894
0.6801168021220563,18.48889660835266
0.6801144390545216,18.49552011489868
0.6801120766503397,18.50220036506653
0.6801097149092271,18.508851528167725
0.6801073538309014,18.515549659729004
0.6801049934150796,18.522204875946045
0.6801026336614796,18.528899908065796
0.6801002745698188,18.535492181777954
0.6800979161398149,18.542286157608032
0.6800955583711864,18.548926830291748
0.6800932012636507,18.55553436279297
0.6800908448169266,18.56220555305481
0.6800884890307325,18.568925619125366
0.6800861339047866,18.57554531097412
0.6800837794388079,18.58226704597473
0.6800814256325153,18.588904857635498
0.6800790724856276,18.59552264213562
0.6800767199978643,18.602237939834595
0.6800743681689444,18.609002828598022
0.6800720169985878,18.615601778030396
0.6800696664865137,18.622238636016846
0.6800673166324419,18.628982305526733
0.6800649674360927,18.635676622390747
0.680062618897186,18.642362356185913
0.6800602710154418,18.649001121520996
0.6800579237905806,18.65560817718506
0.6800555772223231,18.66226840019226
0.6800532313103901,18.66894769668579
0.680050886054502,18.675708532333374
0.68004854145438,18.682393074035645
0.6800461975097454,18.689043283462524
0.6800438542203191,18.695687532424927
0.6800415115858228,18.702398538589478
0.6800391696059781,18.7090585231781
0.6800368282805066,18.715688467025757
0.6800344876091302,18.722347259521484
0.680032147591571,18.72909665107727
0.6800298082275512,18.735618829727173
0.680027469516793,18.742448806762695
0.6800251314590192,18.74911594390869
0.680022794053952,18.75572967529297
0.6800204573013142,18.76235294342041
0.680018121200829,18.769099235534668
0.6800157857522194,18.775758028030396
0.6800134509552085,18.782426357269287
0.6800111168095199,18.789209842681885
0.6800087833148767,18.795740127563477
0.680006450471003,18.802409887313843
0.6800041182776224,18.809227228164673
0.680001786734459,18.8158016204834
0.6799994558412366,18.822489261627197
0.6799971255976798,18.829120635986328
0.6799947960035129,18.8357834815979
0.6799924670584603,18.842575550079346
0.6799901387622467,18.849148988723755
0.6799878111145974,18.855775833129883
0.6799854841152371,18.862561464309692
0.6799831577638907,18.86923623085022
0.679980832060284,18.875950574874878
0.6799785070041418,18.882508993148804
0.6799761825951903,18.88922882080078
0.679973858833155,18.895860195159912
0.6799715357177614,18.90260887145996
0.6799692132487362,18.90928077697754
0.6799668914258051,18.915882349014282
0.6799645702486947,18.92253828048706
0.6799622497171313,18.929261207580566
0.6799599298308415,18.93587899208069
0.6799576105895523,18.942636728286743
0.6799552919929902,18.94926619529724
0.6799529740408827,18.955955505371094
0.6799506567329565,18.962621927261353
0.6799483400689393,18.9692440032959
0.6799460240485585,18.97606325149536
0.6799437086715421,18.982595920562744
0.6799413939376172,18.98950719833374
0.679939079846512,18.996007442474365
0.6799367663979548,19.0028235912323
0.6799344535916737,19.009523630142212
0.6799321414273968,19.016067504882812
0.6799298299048531,19.022804021835327
0.6799275190237709,19.029444694519043
0.6799252087838791,19.036123991012573
0.6799228991849064,19.042800664901733
0.6799205902265824,19.04948139190674
0.679918281908636,19.0561625957489
0.6799159742307966,19.06277060508728
0.6799136671927937,19.069376945495605
0.6799113607943573,19.0760977268219
0.6799090550352167,19.08264183998108
0.6799067499151022,19.08941102027893
0.679904445433744,19.09598422050476
0.6799021415908719,19.10269808769226
0.6798998383862166,19.10940909385681
0.6798975358195086,19.116044521331787
0.6798952338904787,19.12266778945923
0.6798929325988575,19.12946653366089
0.6798906319443762,19.13610291481018
0.6798883319267658,19.142828464508057
0.6798860325457575,19.14951205253601
0.6798837338010825,19.15607762336731
0.6798814356924728,19.16278648376465
0.67987913821966,19.16945719718933
0.6798768413823756,19.176156520843506
0.679874545180352,19.18277931213379
0.6798722496133208,19.18953275680542
0.6798699546810146,19.196119785308838
0.6798676603831659,19.202784061431885
0.679865366719507,19.20956325531006
0.6798630736897708,19.21613359451294
0.67986078129369,19.222822904586792
0.6798584895309974,19.229522943496704
0.6798561984014267,19.236125469207764
0.6798539079047103,19.24288582801819
0.6798516180405825,19.249627351760864
0.6798493288087762,19.256118535995483
0.6798470402090253,19.26280665397644
0.6798447522410637,19.26960515975952
0.6798424649046254,19.276204586029053
0.6798401781994442,19.282868146896362
0.6798378921252546,19.28963017463684
0.6798356066817911,19.296208381652832
0.6798333218687881,19.302889823913574
0.6798310376859802,19.309688329696655
0.6798287541331023,19.316242218017578
0.6798264712098895,19.322946786880493
0.6798241889160767,19.329662799835205
0.6798219072513991,19.336238145828247
0.6798196262155923,19.342949628829956
0.6798173458083917,19.34961986541748
0.679815066029533,19.356297492980957
0.6798127868787521,19.362951517105103
0.6798105083557848,19.369728803634644
0.6798082304603673,19.376341819763184
0.6798059531922356,19.382938385009766
0.6798036765511265,19.38968563079834
0.6798014005367761,19.396361112594604
0.6797991251489214,19.40294599533081
0.6797968503872989,19.409712314605713
0.6797945762516456,19.416349411010742
0.6797923027416987,19.42306160926819
0.6797900298571952,19.42978525161743
0.6797877575978727,19.4363796710968
0.6797854859634687,19.443130016326904
0.6797832149537205,19.44983673095703
0.6797809445683662,19.45641589164734
0.6797786748071437,19.46304941177368
0.6797764056697908,19.46977663040161
0.679774137156046,19.476410388946533
0.6797718692656473,19.48305916786194
0.6797696019983336,19.489858150482178
0.679767335353843,19.496440649032593
0.6797650693319147,19.503101348876953
0.6797628039322873,19.509809970855713
0.6797605391547,19.516422986984253
0.679758274998892,19.523033618927002
0.6797560114646025,19.529807329177856
0.6797537485515708,19.536407232284546
0.6797514862595366,19.54312300682068
0.6797492245882397,19.549779653549194
0.67974696353742,19.556472301483154
0.6797447031068174,19.563090324401855
0.6797424432961721,19.56979489326477
0.6797401841052242,19.576549530029297
0.6797379255337145,19.583115100860596
0.6797356675813829,19.589848041534424
0.6797334102479706,19.596567392349243
0.6797311535332183,19.60323143005371
0.6797288974368673,19.609905004501343
0.6797266419586581,19.616511344909668
0.6797243870983322,19.623162746429443
0.6797221328556309,19.629931449890137
0.679719879230296,19.636529207229614
0.6797176262220689,19.643205642700195
0.6797153738306918,19.649901390075684
0.6797131220559057,19.656567573547363
0.6797108708974535,19.663139581680298
0.6797086203550771,19.669957160949707
0.679706370428519,19.67659878730774
0.6797041211175214,19.68320107460022
0.6797018724218271,19.690023183822632
0.679699624341179,19.696647882461548
0.6796973768753196,19.703288793563843
0.6796951300239923,19.70997905731201
0.6796928837869401,19.71666383743286
0.6796906381639063,19.723288774490356
0.6796883931546341,19.730099201202393
0.6796861487588673,19.736695766448975
0.6796839049763498,19.743375062942505
0.6796816618068251,19.750104904174805
0.6796794192500373,19.756803274154663
0.6796771773057307,19.763251304626465
0.6796749359736491,19.770204305648804
0.6796726952535371,19.77683115005493
0.6796704551451395,19.783467531204224
0.6796682156482007,19.79004430770874
0.6796659767624654,19.796767473220825
0.6796637384876788,19.803472995758057
0.6796615008235856,19.810216903686523
0.6796592637699312,19.816771268844604
0.6796570273264612,19.82340121269226
0.6796547914929206,19.830066680908203
0.6796525562690552,19.836709022521973
0.6796503216546107,19.843466758728027
0.679648087649333,19.85004687309265
0.6796458542529682,19.856694221496582
0.6796436214652622,19.86335587501526
0.6796413892859615,19.870076179504395
0.6796391577148125,19.876840353012085
0.6796369267515617,19.883374452590942
0.6796346963959556,19.8900945186615
0.6796324666477415,19.896766901016235
0.6796302375066658,19.903520107269287
0.6796280089724757,19.91020131111145
0.6796257810449186,19.916740655899048
0.6796235537237418,19.92341113090515
0.6796213270086927,19.930166482925415
0.679619100899519,19.936832666397095
0.6796168753959684,19.943559646606445
0.6796146504977886,19.950158834457397
0.6796124262047281,19.956795692443848
0.6796102025165347,19.963481664657593
0.6796079794329568,19.97022795677185
0.6796057569537427,19.97687029838562
0.679603535078641,19.98348903656006
0.6796013138074005,19.990239143371582
0.6795990931397698,19.996814489364624
0.679596873075498,20.003499031066895
0.6795946536143344,20.010313987731934
0.6795924347560276,20.016863346099854
0.6795902165003276,20.023576259613037
0.6795879988469834,20.03026008605957
0.6795857817957449,20.036965370178223
0.6795835653463619,20.043599843978882
0.679581349498584,20.050285816192627
0.6795791342521614,20.056926250457764
0.6795769196068442,20.063568830490112
0.6795747055623826,20.07032537460327
0.6795724921185271,20.077070236206055
0.6795702792750283,20.08358597755432
0.6795680670316367,20.09039545059204
0.6795658553881033,20.097010374069214
0.6795636443441788,20.103621244430542
0.6795614338996147,20.110382318496704
0.6795592240541614,20.117031574249268
0.6795570148075711,20.123636484146118
0.6795548061595948,20.130313396453857
0.6795525981099843,20.136988639831543
0.679550390658491,20.143722534179688
0.6795481838048671,20.150362968444824
0.6795459775488644,20.157044410705566
0.679543771890235,20.16366720199585
0.6795415668287313,20.170397758483887
0.6795393623641056,20.177154779434204
0.6795371584961105,20.18370223045349
0.6795349552244982,20.190405130386353
0.6795327525490222,20.197070598602295
0.6795305504694349,20.203776359558105
0.6795283489854894,20.210511922836304
0.679526148096939,20.217035055160522
0.6795239478035369,20.22373652458191
0.6795217481050364,20.230543851852417
0.6795195490011913,20.237128496170044
0.6795173504917551,20.24382758140564
0.6795151525764819,20.25058126449585
0.6795129552551252,20.257163524627686
0.6795107585274394,20.263755083084106
0.6795085623931786,20.270506143569946
0.6795063668520971,20.277177810668945
0.6795041719039496,20.283768892288208
0.6795019775484904,20.290554523468018
0.6794997837854743,20.297096014022827
0.6794975906146562,20.303831338882446
0.6794953980357911,20.310612201690674
0.6794932060486338,20.31714916229248
0.67949101465294,20.32378911972046
0.6794888238484648,20.33054804801941
0.6794866336349641,20.337180376052856
0.6794844440121929,20.343908548355103
0.6794822549799071,20.350585460662842
0.6794800665378632,20.357211351394653
0.6794778786858164,20.36387586593628
0.6794756914235233,20.370594024658203
0.6794735047507402,20.377251386642456
0.679471318667223,20.38395071029663
0.6794691331727288,20.390608310699463
0.6794669482670141,20.397226333618164
0.6794647639498355,20.40397620201111
0.6794625802209502,20.410763025283813
0.6794603970801149,20.417203903198242
0.679458214527087,20.4239501953125
0.6794560325616237,20.430636405944824
0.6794538511834826,20.437267780303955
0.679451670392421,20.443990230560303
0.6794494901881968,20.450679540634155
0.6794473105705677,20.45732855796814
0.6794451315392916,20.464012384414673
0.6794429530941265,20.470688581466675
0.6794407752348309,20.477371215820312
0.6794385979611626,20.483996868133545
0.6794364212728807,20.490763425827026
0.679434245169743,20.497400999069214
0.6794320696515088,20.50408935546875
0.6794298947179369,20.510796070098877
0.6794277203687861,20.517327308654785
0.6794255466038153,20.52402114868164
0.6794233734227839,20.5307035446167
0.6794212008254511,20.537436962127686
0.6794190288115767,20.544046878814697
0.6794168573809198,20.550713062286377
0.6794146865332404,20.55746054649353
0.6794125162682986,20.564054250717163
0.6794103465858538,20.57077121734619
0.6794081774856665,20.57747983932495
0.6794060089674965,20.58403468132019
0.6794038410311046,20.59077763557434
0.6794016736762511,20.59736466407776
0.6793995069026966,20.60407304763794
0.6793973407102015,20.610853910446167
0.6793951750985273,20.617465019226074
0.6793930100674345,20.624144077301025
0.6793908456166843,20.630810022354126
0.6793886817460378,20.637543201446533
0.6793865184552567,20.644193649291992
0.679384355744102,20.65085506439209
0.6793821936123359,20.657548189163208
0.6793800320597195,20.66419506072998
0.6793778710860149,20.670883655548096
0.6793757106909843,20.677557945251465
0.6793735508743896,20.684229373931885
0.6793713916359929,20.690902948379517
0.6793692329755567,20.697614908218384
0.6793670748928435,20.704259634017944
0.6793649173876157,20.71097469329834
0.6793627604596365,20.717595100402832
0.679360604108668,20.724241495132446
0.6793584483344739,20.73091173171997
0.679356293136817,20.737611293792725
0.6793541385154604,20.74446201324463
0.6793519844701676,20.750937461853027
0.6793498310007019,20.757731914520264
0.6793476781068272,20.76423454284668
0.679345525788307,20.771021127700806
0.6793433740449051,20.777674674987793
0.6793412228763855,20.784339427947998
0.6793390722825124,20.790989875793457
0.6793369222630501,20.79764747619629
0.6793347728177628,20.804296255111694
0.6793326239464146,20.811169147491455
0.6793304756487707,20.817646026611328
0.6793283279245954,20.8243191242218
0.6793261807736539,20.8309645652771
0.6793240341957109,20.83769941329956
0.6793218881905314,20.844351768493652
0.6793197427578805,20.85101580619812
0.6793175978975239,20.85769295692444
0.679315453609227,20.86428451538086
0.6793133098927551,20.871025562286377
0.6793111667478743,20.877739429473877
0.6793090241743498,20.884388208389282
0.679306882171948,20.89110016822815
0.6793047407404349,20.89774250984192
0.6793025998795765,20.904376745224
0.6793004595891395,20.911086082458496
0.67929831986889,20.91776943206787
0.6792961807185943,20.924378156661987
0.6792940421380197,20.93103575706482
0.6792919041269326,20.937798261642456
0.6792897666851002,20.944446563720703
0.6792876298122891,20.951080799102783
0.6792854935082665,20.957789182662964
0.6792833577728001,20.964460372924805
0.6792812226056573,20.971148252487183
0.6792790880066052,20.977800130844116
0.6792769539754118,20.98447299003601
0.6792748205118446,20.991084098815918
0.6792726876156714,20.997820615768433
0.6792705552866608,21.004462003707886
0.6792684235245805,21.011239767074585
0.6792662923291989,21.017804384231567
0.679264161700284,21.024492502212524
0.6792620316376049,21.031136751174927
0.6792599021409299,21.037811040878296
0.6792577732100273,21.04451632499695
0.6792556448446668,21.051214694976807
0.6792535170446171,21.057911157608032
0.6792513898096469,21.064504146575928
0.6792492631395259,21.071218490600586
0.6792471370340234,21.077942848205566
0.6792450114929085,21.08451771736145
0.6792428865159511,21.09122633934021
0.6792407621029207,21.097912073135376
0.6792386382535875,21.104543447494507
0.679236514967721,21.111252307891846
0.6792343922450914,21.1179461479187
0.679232270085469,21.12458872795105
0.6792301484886242,21.131228923797607
0.6792280274543272,21.137969970703125
0.6792259069823485,21.144626140594482
0.6792237870724589,21.151269674301147
0.6792216677244293,21.1579806804657
0.6792195489380304,21.16462779045105
0.6792174307130333,21.171294450759888
0.6792153130492089,21.17797613143921
0.679213195946329,21.184669017791748
0.6792110794041647,21.191303253173828
0.6792089634224874,21.197997570037842
0.6792068480010689,21.204665184020996
0.6792047331396807,21.21153736114502
0.6792026188380949,21.21805167198181
0.6792005050960833,21.224753618240356
0.6791983919134182,21.231343030929565
0.6791962792898719,21.23807406425476
0.6791941672252162,21.24474310874939
0.679192055719224,21.251359701156616
0.679189944771668,21.258073091506958
0.6791878343823204,21.264719486236572
0.6791857245509544,21.271377086639404
0.6791836152773427,21.278114080429077
0.6791815065612586,21.28474497795105
0.6791793984024751,21.29138159751892
0.6791772908007653,21.29804539680481
0.679175183755903,21.30480694770813
0.6791730772676615,21.311463594436646
0.6791709713358144,21.318140029907227
0.6791688659601357,21.324738264083862
0.6791667611403989,21.33147382736206
0.679164656876378,21.33815050125122
0.6791625531678477,21.34477686882019
0.6791604500145817,21.351414442062378
0.6791583474163544,21.358174800872803
0.6791562453729403,21.364815711975098
0.679154143884114,21.37150239944458
0.6791520429496501,21.378222227096558
0.6791499425693237,21.384832620620728
0.6791478427429096,21.39148783683777
0.6791457434701826,21.398202180862427
0.6791436447509183,21.404840230941772
0.6791415465848917,21.41161036491394
0.679139448971878,21.4182026386261
0.6791373519116534,21.424896717071533
0.6791352554039928,21.43154811859131
0.6791331594486723,21.43822193145752
0.6791310640454677,21.444895029067993
0.679128969194155,21.45159149169922
0.6791268748945104,21.45827054977417
0.6791247811463099,21.46491837501526
0.6791226879493301,21.47163677215576
0.679120595303347,21.478315114974976
0.6791185032081379,21.484928846359253
0.6791164116634788,21.491623163223267
0.679114320669147,21.498259782791138
0.679112230224919,21.50494122505188
0.6791101403305719,21.5116548538208
0.679108050985883,21.518333673477173
0.6791059621906296,21.524930000305176
0.6791038739445889,21.53165078163147
0.6791017862475385,21.538296222686768
0.6790996990992559,21.54500102996826
0.6790976124995192,21.551645040512085
0.6790955264481058,21.558362007141113
0.6790934409447938,21.56500220298767
0.6790913559893613,21.571688890457153
0.6790892715815866,21.578359842300415
0.6790871877212478,21.585049152374268
0.6790851044081232,21.59174633026123
0.6790830216419916,21.598385334014893
0.6790809394226318,21.60505509376526
0.6790788577498221,21.611719846725464
0.6790767766233419,21.618380069732666
0.6790746960429694,21.625065565109253
0.6790726160084846,21.63174319267273
0.6790705365196662,21.638460159301758
0.6790684575762936,21.645093202590942
0.6790663791781465,21.651758193969727
0.6790643013250043,21.65843629837036
0.6790622240166466,21.665067434310913
0.6790601472528532,21.67176914215088
0.6790580710334041,21.678465366363525
0.6790559953580793,21.6850905418396
0.6790539202266589,21.691789388656616
0.6790518456389231,21.69848084449768
0.6790497715946525,21.705158948898315
0.6790476980936272,21.71183133125305
0.6790456251356282,21.718570947647095
0.679043552720436,21.725201845169067
0.6790414808478314,21.73182511329651
0.6790394095175956,21.738529443740845
0.679037338729509,21.74517059326172
0.6790352684833533,21.75193762779236
0.6790331987789098,21.758511543273926
0.6790311296159597,21.76515769958496
0.6790290609942845,21.77192711830139
0.6790269929136659,21.77858591079712
0.6790249253738855,21.785239458084106
0.6790228583747252,21.791921377182007
0.6790207919159671,21.798566102981567
0.6790187259973931,21.805208921432495
0.6790166606187854,21.811947107315063
0.6790145957799264,21.818629026412964
0.6790125314805983,21.8251850605011
0.6790104677205836,21.83188557624817
0.6790084044996653,21.83870816230774
0.6790063418176258,21.84543228149414
0.6790042796742483,21.851959705352783
0.679002218069315,21.858689069747925
0.67900015700261,21.865254402160645
0.6789980964739157,21.871960639953613
0.6789960364830159,21.87871479988098
0.6789939770296938,21.885261058807373
0.6789919181137328,21.892043113708496
0.6789898597349169,21.89868950843811
0.6789878018930294,21.90530037879944
0.6789857445878547,21.911996126174927
0.6789836878191763,21.91886043548584
0.6789816315867786,21.925295114517212
0.6789795758904456,21.932000160217285
0.6789775207299616,21.93869185447693
0.6789754661051111,21.94530200958252
0.6789734120156788,21.95204734802246
0.6789713584614491,21.95875906944275
0.6789693054422069,21.96534514427185
0.6789672529577369,21.972044467926025
0.6789652010078242,21.978769779205322
0.678963149592254,21.985361337661743
0.6789610987108112,21.9921395778656
0.6789590483632815,21.998767852783203
0.6789569985494501,22.0053391456604
0.6789549492691025,22.01207709312439
0.6789529005220244,22.018773555755615
0.6789508523080015,22.025437355041504
0.6789488046268197,22.032032012939453
0.6789467574782653,22.03877592086792
0.6789447108621239,22.045403003692627
0.6789426647781819,22.052165269851685
0.6789406192262254,22.058779001235962
0.6789385742060413,22.065426111221313
0.6789365297174157,22.072144746780396
0.6789344857601354,22.078848838806152
0.6789324423339872,22.08549475669861
0.678930399438758,22.09222912788391
0.6789283570742345,22.098880290985107
0.6789263152402037,22.10555863380432
0.6789242739364534,22.112184524536133
0.6789222331627706,22.118881702423096
0.6789201929189423,22.125545978546143
0.6789181532047567,22.132148265838623
0.678916114020001,22.138879537582397
0.6789140753644631,22.14553475379944
0.6789120372379305,22.152188777923584
0.6789099996401916,22.158931732177734
0.6789079625710345,22.165533781051636
0.678905926030247,22.172250986099243
0.6789038900176174,22.178887605667114
0.6789018545329345,22.18551731109619
0.6788998195759866,22.192240238189697
0.6788977851465621,22.19886589050293
0.67889575124445,22.205599308013916
0.678893717869439,22.212366104125977
0.678891685021318,22.218921422958374
0.6788896526998762,22.225666284561157
0.6788876209049027,22.232253551483154
0.6788855896361868,22.23895573616028
0.6788835588935176,22.24561619758606
0.678881528676685,22.252309322357178
0.6788794989854782,22.258986473083496
0.6788774698196873,22.265626430511475
0.6788754411791019,22.27232575416565
0.6788734130635119,22.27920699119568
0.6788713854727071,22.28566288948059
0.678869358406478,22.292579412460327
0.6788673318646147,22.299029111862183
0.6788653058469075,22.305686712265015
0.678863280353147,22.312400341033936
0.6788612553831238,22.31907081604004
0.6788592309366281,22.32574772834778
0.6788572070134512,22.33243179321289
0.6788551836133839,22.3391752243042
0.6788531607362169,22.345966577529907
0.6788511383817419,22.35237956047058
0.6788491165497496,22.35913062095642
0.6788470952400312,22.36575412750244
0.6788450744523784,22.37244987487793
0.6788430541865828,22.37914204597473
0.6788410344424359,22.385764360427856
0.6788390152197296,22.39241862297058
0.6788369965182554,22.399142503738403
0.6788349783378056,22.405773639678955
0.6788329606781722,22.41260290145874
0.6788309435391473,22.41918182373047
0.6788289269205231,22.425891876220703
0.6788269108220922,22.43245244026184
0.6788248952436471,22.439204454421997
0.6788228801849804,22.44582486152649
0.6788208656458844,22.45251965522766
0.6788188516261524,22.459287405014038
0.678816838125577,22.46574831008911
0.6788148251439515,22.472578048706055
0.6788128126810689,22.479440450668335
0.6788108007367224,22.48584532737732
0.6788087893107054,22.492539644241333
0.6788067784028113,22.499287843704224
0.6788047680128337,22.505887508392334
0.6788027581405666,22.512542247772217
0.678800748785803,22.51927375793457
0.6787987399483374,22.525918006896973
0.6787967316279634,22.532702922821045
0.6787947238244755,22.539333820343018
0.6787927165376675,22.54610538482666
0.6787907097673339,22.552611112594604
0.6787887035132691,22.559430837631226
0.6787866977752676,22.56600284576416
0.6787846925531241,22.572597980499268
0.6787826878466331,22.579329252243042
0.6787806836555894,22.58594799041748
0.6787786799797886,22.592654705047607
0.6787766768190246,22.599271059036255
0.6787746741730936,22.605980157852173
0.67877267204179,22.612682819366455
0.6787706704249099,22.61937689781189
0.6787686693222482,22.626001834869385
0.6787666687336008,22.632679224014282
0.6787646686587632,22.639381408691406
0.6787626690975312,22.646061658859253
0.6787606700497006,22.652764320373535
0.6787586715150676,22.659454107284546
0.678756673493428,22.66600775718689
0.6787546759845783,22.672677040100098
0.6787526789883146,22.679670333862305
0.6787506825044334,22.686071395874023
0.678748686532731,22.692631483078003
0.6787466910730039,22.699391841888428
0.6787446961250495,22.70604181289673
0.6787427016886638,22.712875843048096
0.6787407077636444,22.719507694244385
0.6787387143497878,22.72609853744507
0.6787367214468915,22.732975959777832
0.6787347290547524,22.73943018913269
0.6787327371731681,22.746209144592285
0.6787307458019358,22.752717971801758
0.6787287549408533,22.75949764251709
0.6787267645897179,22.76615285873413
0.6787247747483279,22.772802114486694
0.6787227854164808,22.77951693534851
0.6787207965939743,22.78617572784424
0.678718808280607,22.792943954467773
0.6787168204761768,22.799544095993042
0.6787148331804818,22.806269884109497
0.6787128463933206,22.812846899032593
0.6787108601144917,22.8195743560791
0.6787088743437935,22.82610321044922
0.6787068890810248,22.832906246185303
0.6787049043259843,22.839563608169556
0.6787029200784709,22.8461811542511
0.6787009363382838,22.852900505065918
0.6786989531052215,22.859615564346313
0.6786969703790842,22.866206884384155
0.6786949881596703,22.87289071083069
0.6786930064467793,22.87956666946411
0.6786910252402111,22.886224031448364
0.6786890445397652,22.893011569976807
0.6786870643452411,22.8996102809906
0.6786850846564384,22.906304359436035
0.6786831054731578,22.9129159450531
0.6786811267951985,22.919618844985962
0.6786791486223611,22.926323890686035
0.6786771709544456,22.932953357696533
0.6786751937912525,22.939767360687256
0.678673217132582,22.94622278213501
0.6786712409782346,22.952988386154175
0.6786692653280113,22.9596745967865
0.6786672901817123,22.96630883216858
0.678665315539139,22.97299361228943
0.6786633414000918,22.97979187965393
0.678661367764372,22.986353397369385
0.6786593946317805,22.993008852005005
0.6786574220021191,22.999837398529053
0.6786554498751886,23.006355047225952
0.6786534782507904,23.01319193840027
0.6786515071287266,23.01967430114746
0.6786495365087981,23.026313304901123
0.6786475663908073,23.033037424087524
0.6786455967745556,23.039711236953735
0.6786436276598452,23.04636025428772
0.6786416590464779,23.053118467330933
0.6786396909342561,23.059767484664917
0.6786377233229819,23.066377878189087
0.6786357562124575,23.07314968109131
0.6786337896024857,23.079813480377197
0.6786318234928688,23.086413860321045
0.6786298578834097,23.093106031417847
0.6786278927739108,23.099787712097168
0.678625928164175,23.106396436691284
0.6786239640540055,23.113073348999023
0.6786220004432051,23.11979055404663
0.6786200373315774,23.126434326171875
0.6786180747189249,23.133050203323364
0.6786161126050516,23.139793872833252
0.6786141509897604,23.146597385406494
0.6786121898728555,23.15315842628479
0.6786102292541403,23.15987253189087
0.6786082691334182,23.16653537750244
0.6786063095104933,23.173171281814575
0.6786043503851696,23.17991065979004
0.6786023917572513,23.18651509284973
0.6786004336265421,23.19314432144165
0.6785984759928467,23.199893474578857
0.6785965188559692,23.206515789031982
0.678594562215714,23.213356494903564
0.6785926060718861,23.219876766204834
0.6785906504242895,23.226547241210938
0.6785886952727294,23.233242988586426
0.6785867406170104,23.23993706703186
0.6785847864569376,23.246562480926514
0.6785828327923161,23.253206968307495
0.678580879622951,23.259895086288452
0.6785789269486472,23.266581058502197
0.6785769747692106,23.273240566253662
0.6785750230844464,23.280102491378784
0.6785730718941597,23.286646366119385
0.6785711211981569,23.293257474899292
0.6785691709962433,23.299939393997192
0.6785672212882247,23.30662751197815
0.6785652720739074,23.313286066055298
0.6785633233530971,23.320008993148804
0.6785613751255999,23.326611280441284
0.6785594273912223,23.333284616470337
0.6785574801497706,23.339983224868774
0.6785555334010508,23.346770524978638
0.67855358714487,23.35336971282959
0.6785516413810344,23.36004662513733
0.6785496961093509,23.366639137268066
0.6785477513296264,23.373358964920044
0.6785458070416677,23.38014841079712
0.6785438632452817,23.38670802116394
0.6785419199402759,23.393410682678223
0.6785399771264571,23.40006995201111
0.6785380348036327,23.40675115585327
0.6785360929716105,23.41356372833252
0.6785341516301976,23.4201238155365
0.6785322107792015,23.426750421524048
0.6785302704184302,23.433427572250366
0.6785283305476913,23.44008207321167
0.6785263911667929,23.446736097335815
0.6785244522755429,23.453484773635864
0.6785225138737495,23.460113763809204
0.6785205759612206,23.46677565574646
0.6785186385377646,23.473477363586426
0.6785167016031903,23.480268478393555
0.6785147651573055,23.48678708076477
0.6785128291999191,23.493513584136963
0.6785108937308401,23.50019907951355
0.6785089587498766,23.50680136680603
0.6785070242568376,23.513424158096313
0.6785050902515327,23.520182609558105
0.6785031567337705,23.52685022354126
0.67850122370336,23.533456325531006
0.6784992911601108,23.54022765159607
0.6784973591038321,23.54700517654419
0.6784954275343333,23.553558111190796
0.6784934964514239,23.560195446014404
0.6784915658549139,23.566874980926514
0.6784896357446125,23.573471546173096
0.6784877061203302,23.580169439315796
0.6784857769818762,23.587010860443115
0.678483848329061,23.5935959815979
0.6784819201616946,23.600262880325317
0.678479992479587,23.606887578964233
0.678478065282549,23.613850116729736
0.6784761385703906,23.620296478271484
0.6784742123429225,23.626874923706055
0.6784722865999553,23.63360071182251
0.6784703613412995,23.640278577804565
0.6784684365667661,23.646921396255493
0.678466512276166,23.653659343719482
0.6784645884693101,23.660351514816284
0.6784626651460095,23.666955947875977
0.6784607423060754,23.67366623878479
0.678458819949319,23.68047595024109
0.6784568980755518,23.68700385093689
0.6784549766845851,23.69368553161621
0.6784530557762307,23.700275897979736
0.6784511353502999,23.706987619400024
0.6784492154066047,23.713781118392944
0.678447295944957,23.720362901687622
0.6784453769651685,23.726999044418335
0.6784434584670516,23.73374032974243
0.6784415404504177,23.740371227264404
0.67843962291508,23.747007608413696
0.6784377058608502,23.753750562667847
0.6784357892875408,23.76037883758545
0.6784338731949644,23.766987323760986
0.6784319575829335,23.773794651031494
0.678430042451261,23.780423879623413
0.6784281277997595,23.787095308303833
0.678426213628242,23.793736696243286
0.6784242999365213,23.800429344177246
0.6784223867244107,23.80707836151123
0.6784204739917231,23.81379246711731
0.6784185617382723,23.820544719696045
0.678416649963871,23.82710599899292
0.6784147386683331,23.83380389213562
0.6784128278514718,23.84045648574829
0.6784109175131013,23.847110509872437
0.6784090076530347,23.853805780410767
0.6784070982710861,23.86043906211853
0.6784051893670696,23.86712098121643
0.6784032809407992,23.873807907104492
0.6784013729920887,23.880491256713867
0.6783994655207523,23.88714289665222
0.6783975585266045,23.893842220306396
0.6783956520094598,23.9005343914032
0.6783937459691326,23.907136917114258
0.6783918404054374,23.91384983062744
0.6783899353181887,23.920624017715454
0.6783880307072016,23.9271399974823
0.6783861265722909,23.93381905555725
0.6783842229132714,23.940576314926147
0.6783823197299582,23.94717764854431
0.6783804170221666,23.953892707824707
0.6783785147897116,23.960599660873413
0.6783766130324086,23.967211484909058
0.678374711750073,23.97390913963318
0.6783728109425204,23.98065686225891
0.6783709106095666,23.987273693084717
0.6783690107510268,23.993968963623047
0.678367111366717,24.000645399093628
0.6783652124564534,24.00726318359375
0.6783633140200515,24.013976335525513
0.6783614160573277,24.02066946029663
0.678359518568098,24.027280807495117
0.6783576215521786,24.033961296081543
0.678355725009386,24.040712356567383
0.6783538289395367,24.047308206558228
0.6783519333424469,24.054076671600342
0.6783500382179336,24.06070613861084
0.6783481435658131,24.06733536720276
0.6783462493859027,24.07398009300232
0.6783443556780191,24.08071517944336
0.6783424624419793,24.08734941482544
0.6783405696776,24.09400963783264
0.6783386773846987,24.10072088241577
0.6783367855630931,24.107407331466675
0.6783348942126,24.114002466201782
0.6783330033330369,24.120755434036255
0.6783311129242213,24.127378225326538
0.6783292229859712,24.134063005447388
0.6783273335181039,24.140741109848022
0.6783254445204375,24.147356510162354
0.67832355599279,24.15408444404602
0.6783216679349792,24.160827159881592
0.6783197803468229,24.16744065284729
0.6783178932281398,24.174103021621704
0.6783160065787481,24.180832624435425
0.6783141203984657,24.187511920928955
0.6783122346871119,24.194092273712158
0.6783103494445045,24.20082139968872
0.6783084646704624,24.2074294090271
0.6783065803648042,24.214165449142456
0.678304696527349,24.220909357070923
0.6783028131579156,24.227559089660645
0.678300930256323,24.23419427871704
0.6782990478223904,24.24096393585205
0.6782971658559364,24.247469902038574
0.6782952843567811,24.254255533218384
0.6782934033247433,24.260894775390625
0.6782915227596427,24.267499446868896
0.6782896426612989,24.27418041229248
0.6782877630295314,24.280961275100708
0.67828588386416,24.287559032440186
0.6782840051650045,24.29424238204956
0.6782821269318847,24.30092740058899
0.6782802491646207,24.307555675506592
0.6782783718630329,24.314419507980347
0.6782764950269409,24.32100200653076
0.6782746186561652,24.327573776245117
0.6782727427505264,24.33423686027527
0.6782708673098448,24.34098196029663
0.6782689923339406,24.347613096237183
0.6782671178226348,24.354289054870605
0.6782652437757486,24.361019372940063
0.6782633701931018,24.36760663986206
0.6782614970745159,24.374305725097656
0.6782596244198117,24.38105082511902
0.6782577522288105,24.387672662734985
0.6782558805013332,24.394323110580444
0.6782540092372011,24.401009559631348
0.6782521384362357,24.407639265060425
0.6782502680982584,24.414316654205322
0.6782483982230907,24.42102360725403
0.6782465288105544,24.427725553512573
0.6782446598604707,24.434306621551514
0.6782427913726619,24.441046714782715
0.6782409233469495,24.447736263275146
0.6782390557831561,24.45449924468994
0.6782371886811029,24.461079359054565
0.6782353220406125,24.467755794525146
0.6782334558615076,24.474359035491943
0.6782315901436097,24.4811007976532
0.6782297248867418,24.487762212753296
0.678227860090726,24.494386911392212
0.6782259957553851,24.50108242034912
0.678224131880542,24.507739543914795
0.6782222684660192,24.514421224594116
0.6782204055116394,24.521159172058105
0.6782185430172261,24.527786016464233
0.6782166809826016,24.534432411193848
0.6782148194075897,24.54108452796936
0.6782129582920133,24.547855854034424
0.6782110976356959,24.554492473602295
0.6782092374384606,24.561150550842285
0.6782073777001313,24.567824125289917
0.6782055184205309,24.574517726898193
0.6782036595994837,24.58120036125183
0.6782018012368135,24.587935209274292
0.6781999433323433,24.594616651535034
0.6781980858858978,24.60119318962097
0.6781962288973008,24.607937335968018
0.6781943723663767,24.61481523513794
0.678192516292949,24.62125539779663
0.6781906606768424,24.627931356430054
0.6781888055178813,24.634514331817627
0.6781869508158901,24.64125347137451
0.678185096570693,24.647892475128174
0.6781832427821154,24.65460968017578
0.6781813894499811,24.661206483840942
0.6781795365741156,24.667943716049194
0.6781776841543435,24.67457365989685
0.6781758321904898,24.681230306625366
0.6781739806823796,24.687992095947266
0.6781721296298379,24.69464898109436
0.6781702790326899,24.701273441314697
0.6781684288907613,24.707966566085815
0.6781665792038772,24.714704275131226
0.6781647299718634,24.721409559249878
0.6781628811945449,24.727986097335815
0.6781610328717479,24.73475694656372
0.6781591850032983,24.741357803344727
0.6781573375890212,24.748061656951904
0.6781554906287431,24.754730701446533
0.67815364412229,24.7613742351532
0.6781517980694879,24.76806139945984
0.6781499524701631,24.774685859680176
0.6781481073241417,24.78134560585022
0.6781462626312499,24.788088083267212
0.6781444183913146,24.794790506362915
0.678142574604162,24.801361560821533
0.6781407312696189,24.80804681777954
0.6781388883875124,24.81471562385559
0.6781370459576683,24.82143807411194
0.6781352039799144,24.828043460845947
0.6781333624540773,24.834736824035645
0.678131521379984,24.841490030288696
0.6781296807574617,24.84824228286743
0.6781278405863377,24.854860544204712
0.678126000866439,24.86145257949829
0.6781241615975937,24.868138313293457
0.6781223227796288,24.874774932861328
0.6781204844123717,24.881605863571167
0.6781186464956506,24.88813066482544
0.6781168090292926,24.894754886627197
0.678114972013126,24.901429176330566
0.6781131354469786,24.908152103424072
0.6781112993306786,24.914799213409424
0.6781094636640536,24.92157769203186
0.6781076284469321,24.92820644378662
0.6781057936791424,24.934821844100952
0.6781039593605125,24.94146704673767
0.6781021254908712,24.948338270187378
0.6781002920700469,24.954882383346558
0.6780984590978683,24.961512565612793
0.6780966265741637,24.968156576156616
0.6780947944987623,24.974846363067627
0.6780929628714929,24.98153853416443
0.6780911316921842,24.98824667930603
0.6780893009606654,24.99488401412964
0.6780874706767657,25.001529932022095
0.6780856408403138,25.008255004882812
0.6780838114511396,25.014898777008057
0.6780819825090723,25.021644353866577
0.6780801540139411,25.02826976776123
0.6780783259655756,25.034971237182617
0.6780764983638058,25.041569709777832
0.6780746712084607,25.04826521873474
0.6780728444993709,25.05508065223694
0.6780710182363656,25.061600923538208
0.6780691924192752,25.06834578514099
0.6780673670479295,25.07494878768921
0.6780655421221587,25.081711292266846
0.6780637176417929,25.088343858718872
0.6780618936066628,25.09496808052063
0.6780600700165983,25.101712703704834
0.6780582468714299,25.108301401138306
0.6780564241709883,25.11503291130066
0.6780546019151041,25.121772050857544
0.6780527801036083,25.128333806991577
0.6780509587363311,25.135080337524414
0.6780491378131039,25.14178967475891
0.6780473173337576,25.148383855819702
0.6780454972981229,25.155198574066162
0.678043677706031,25.16175889968872
0.6780418585573136,25.16845679283142
0.6780400398518017,25.1750910282135
0.6780382215893265,25.181785106658936
0.6780364037697195,25.188404321670532
0.6780345863928126,25.19504427909851
0.6780327694584373,25.201783895492554
0.6780309529664249,25.20845127105713
0.6780291369166077,25.215072631835938
0.6780273213088174,25.221843481063843
0.678025506142886,25.228418111801147
0.6780236914186456,25.235161066055298
0.6780218771359282,25.241887092590332
0.6780200632945662,25.248483419418335
0.6780182498943917,25.25518536567688
0.6780164369352373,25.261868715286255
0.6780146244169352,25.26850128173828
0.6780128123393181,25.27507996559143
0.6780110007022185,25.28184199333191
0.6780091895054695,25.288560152053833
0.6780073787489035,25.29524064064026
0.6780055684323537,25.302018642425537
0.6780037585556526,25.308486223220825
0.678001949118634,25.315094232559204
0.67800014012113,25.321964502334595
0.6779983315629747,25.32855987548828
0.677996523444001,25.33523678779602
0.6779947157640425,25.341915369033813
0.6779929085229323,25.34861946105957
0.6779911017205041,25.355260133743286
0.6779892953565916,25.36190700531006
0.6779874894310285,25.36870765686035
0.6779856839436489,25.37533211708069
0.6779838788942859,25.381945848464966
0.677982074282774,25.38871479034424
0.6779802701089472,25.39531683921814
0.6779784663726396,25.402032613754272
0.6779766630736851,25.40869665145874
0.6779748602119184,25.41533589363098
0.6779730577871738,25.422093391418457
0.6779712557992854,25.42879056930542
0.677969454248088,25.435359239578247
0.6779676531334161,25.442076206207275
0.6779658524551044,25.448769092559814
0.677964052212988,25.455405235290527
0.6779622524069012,25.462114095687866
0.6779604530366794,25.468808889389038
0.6779586541021572,25.47545862197876
0.67795685560317,25.482226371765137
0.6779550575395531,25.48885679244995
0.6779532599111414,25.495550870895386
0.6779514627177704,25.502052783966064
0.6779496659592755,25.508806943893433
0.6779478696354923,25.51532745361328
0.6779460737462562,25.52215313911438
0.677944278291403,25.528769731521606
0.6779424832707684,25.53547739982605
0.6779406886841883,25.542162656784058
0.6779388945314986,25.54882836341858
0.677937100812535,25.555493593215942
0.6779353075271342,25.56209921836853
0.6779335146751317,25.568830490112305
0.6779317222563641,25.575395584106445
0.6779299302706675,25.582087516784668
0.6779281387178785,25.588889122009277
0.6779263475978334,25.595453023910522
0.6779245569103689,25.60217046737671
0.6779227666553216,25.608848333358765
0.677920976832528,25.615498781204224
0.6779191874418253,25.622251510620117
0.6779173984830501,25.628816604614258
0.6779156099560396,25.635464668273926
0.6779138218606303,25.642213344573975
0.6779120341966599,25.648956537246704
0.6779102469639652,25.655518770217896
0.6779084601623837,25.662197589874268
0.6779066737917528,25.66895890235901
0.6779048878519098,25.675522089004517
0.6779031023426921,25.68224787712097
0.6779013172639377,25.688918113708496
0.6778995326154839,25.695526599884033
0.6778977483971685,25.702263832092285
0.6778959646088297,25.708932399749756
0.6778941812503051,25.715521335601807
0.6778923983214324,25.722309112548828
0.6778906158220505,25.728946208953857
0.6778888337519968,25.735629081726074
0.6778870521111098,25.742318868637085
0.677885270899228,25.748971939086914
0.6778834901161893,25.755618572235107
0.6778817097618328,25.76227855682373
0.6778799298359968,25.76899242401123
0.6778781503385197,25.775649070739746
0.6778763712692405,25.78228449821472
0.6778745926279979,25.789067029953003
0.6778728144146308,25.795599460601807
0.677871036628978,25.80234670639038
0.6778692592708788,25.809003591537476
0.6778674823401718,25.81585669517517
0.6778657058366968,25.822383403778076
0.6778639297602932,25.82907271385193
0.6778621541107993,25.835649251937866
0.6778603788880554,25.84234595298767
0.6778586040919009,25.849045276641846
0.6778568297221751,25.85564875602722
0.6778550557787181,25.862349271774292
0.6778532822613691,25.869110584259033
0.6778515091699684,25.87568759918213
0.6778497365043555,25.882447481155396
0.6778479642643704,25.889076232910156
0.6778461924498536,25.89571714401245
0.677844421060645,25.902403831481934
0.6778426500965846,25.909128427505493
0.6778408795575128,25.915724992752075
0.6778391094432702,25.92243456840515
0.677837339753697,25.929110765457153
0.6778355704886337,25.935800790786743
0.677833801647921,25.94246244430542
0.6778320332313997,25.94914937019348
0.6778302652389102,25.95573878288269
0.6778284976702937,25.962486267089844
0.677826730525391,25.969231128692627
0.6778249638040429,25.97581148147583
0.6778231975060909,25.982500553131104
0.6778214316313758,25.989198446273804
0.6778196661797389,25.99585485458374
0.6778179011510216,26.002541065216064
0.6778161365450652,26.00922727584839
0.6778143723617112,26.015789270401
0.677812608600801,26.022544860839844
0.6778108452621763,26.02925181388855
0.6778090823456787,26.03596806526184
0.6778073198511503,26.042546272277832
0.6778055577784328,26.04922890663147
0.6778037961273679,26.055884838104248
0.677802034897798,26.06255531311035
0.6778002740895646,26.069292306900024
0.6777985137025104,26.075902938842773
0.6777967537364773,26.082831859588623
0.6777949941913078,26.089321851730347
0.6777932350668443,26.095961093902588
0.6777914763629291,26.102636575698853
0.677789718079405,26.109346389770508
0.6777879602161144,26.11597776412964
0.6777862027729002,26.122636795043945
0.6777844457496048,26.129398107528687
0.6777826891460715,26.13591480255127
0.6777809329621429,26.14267349243164
0.6777791771976622,26.14946699142456
0.6777774218524724,26.156044960021973
0.6777756669264166,26.16270399093628
0.6777739124193384,26.16950273513794
0.6777721583310804,26.175899982452393
0.6777704046614865,26.182696104049683
0.6777686514104002,26.189385414123535
0.6777668985776648,26.196045398712158
0.6777651461631242,26.202698469161987
0.6777633941666217,26.209346055984497
0.6777616425880013,26.21616291999817
0.6777598914271071,26.22269034385681
0.6777581406837826,26.229405641555786
0.6777563903578719,26.23607301712036
0.6777546404492193,26.242762327194214
0.6777528909576688,26.249454259872437
0.6777511418830645,26.256078004837036
0.6777493932252509,26.262741565704346
0.6777476449840721,26.269474744796753
0.6777458971593731,26.276082277297974
0.677744149750998,26.28274941444397
0.6777424027587914,26.289509296417236
0.6777406561825983,26.296163320541382
0.6777389100222629,26.302789211273193
0.6777371642776308,26.309518337249756
0.6777354189485462,26.316150903701782
0.6777336740348543,26.322860956192017
0.6777319295364006,26.329594135284424
0.6777301854530297,26.336147785186768
0.6777284417845871,26.34281897544861
0.6777266985309178,26.349467515945435
0.6777249556918673,26.356159448623657
0.6777232132672812,26.362863302230835
0.677721471257005,26.369550228118896
0.6777197296608842,26.376183032989502
0.6777179884787645,26.382883071899414
0.6777162477104915,26.38960838317871
0.6777145073559111,26.396207809448242
0.6777127674148692,26.402868270874023
0.677711027887212,26.409573078155518
0.677709288772785,26.416216611862183
0.677707550071435,26.422909021377563
0.6777058117830076,26.429631233215332
0.6777040739073493,26.436249017715454
0.6777023364443066,26.44290328025818
0.6777005993937255,26.44963312149048
0.6776988627554529,26.456278324127197
0.6776971265293352,26.46287202835083
0.6776953907152191,26.46963858604431
0.6776936553129511,26.47625207901001
0.6776919203223785,26.4829261302948
0.6776901857433476,26.489697456359863
0.6776884515757056,26.49626398086548
0.6776867178192996,26.502915859222412
0.6776849844739765,26.509793281555176
0.6776832515395833,26.516334056854248
0.6776815190159677,26.523027420043945
0.6776797869029767,26.529688835144043
0.6776780552004579,26.53636384010315
0.6776763239082585,26.5430269241333
0.6776745930262261,26.549713134765625
0.6776728625542084,26.556361436843872
0.6776711324920531,26.56303882598877
0.677669402839608,26.569777250289917
0.6776676735967209,26.57635259628296
0.6776659447632393,26.58306908607483
0.6776642163390117,26.5898175239563
0.6776624883238861,26.59637141227722
0.6776607607177103,26.603073596954346
0.6776590335203327,26.609785556793213
0.6776573067316017,26.61634874343872
0.6776555803513654,26.62309765815735
0.6776538543794723,26.629791975021362
0.6776521288157712,26.636415243148804
0.6776504036601102,26.643057584762573
0.6776486789123382,26.64982008934021
0.677646954572304,26.656510591506958
0.6776452306398558,26.66309642791748
0.6776435071148432,26.66977286338806
0.6776417839971148,26.676459550857544
0.6776400612865198,26.6831271648407
0.6776383389829069,26.689883947372437
0.6776366170861257,26.69647455215454
0.677634895596025,26.70315909385681
0.6776331745124546,26.70989727973938
0.6776314538352634,26.716500759124756
0.6776297335643011,26.723199605941772
0.677628013699417,26.729886531829834
0.6776262942404612,26.736598253250122
0.6776245751872828,26.743234157562256
0.6776228565397318,26.74986982345581
0.6776211382976579,26.75655221939087
0.677619420460911,26.763236045837402
0.6776177030293413,26.769975900650024
0.6776159860027986,26.776611804962158
0.6776142693811332,26.783257246017456
0.677612553164195,26.78997230529785
0.6776108373518345,26.79661774635315
0.6776091219439018,26.8032705783844
0.6776074069402473,26.809959411621094
0.6776056923407215,26.816645622253418
0.6776039781451754,26.823272466659546
0.6776022643534588,26.830012321472168
0.677600550965423,26.836647748947144
0.6775988379809187,26.84325385093689
0.6775971253997964,26.84997534751892
0.6775954132219073,26.856669425964355
0.6775937014471023,26.8632595539093
0.6775919900752321,26.870041370391846
0.6775902791061484,26.87662410736084
0.6775885685397021,26.883353233337402
0.6775868583757442,26.890053033828735
0.6775851486141266,26.896689891815186
0.6775834392547002,26.903315544128418
0.677581730297317,26.910085439682007
0.6775800217418281,26.916678190231323
0.6775783135880852,26.923433542251587
0.6775766058359399,26.93005657196045
0.6775748984852444,26.936758995056152
0.6775731915358503,26.94336223602295
0.6775714849876092,26.95017123222351
0.6775697788403734,26.956820249557495
0.6775680730939949,26.963407278060913
0.6775663677483259,26.970155715942383
0.6775646628032185,26.976744890213013
0.677562958258525,26.983420372009277
0.6775612541140976,26.990174293518066
0.6775595503697888,26.99677348136902
0.6775578470254512,27.00346541404724
0.6775561440809372,27.01017451286316
0.6775544415360994,27.01680278778076
0.6775527393907909,27.023425102233887
0.677551037644864,27.03020739555359
0.6775493362981715,27.037004947662354
0.6775476353505666,27.04345703125
0.677545934801902,27.050358533859253
0.677544234652031,27.05689001083374
0.6775425349008067,27.063515186309814
0.6775408355480821,27.07036018371582
0.6775391365937102,27.076916694641113
0.6775374380375454,27.08354139328003
0.6775357398794402,27.0903263092041
0.6775340421192482,27.096978902816772
0.677532344756823,27.103561639785767
0.6775306477920183,27.110373497009277
0.6775289512246877,27.11708092689514
0.677527255054685,27.123572826385498
0.677525559281864,27.1302547454834
0.6775238639060787,27.137036323547363
0.6775221689271829,27.143550872802734
0.6775204743450308,27.150564432144165
0.6775187801594764,27.156991958618164
0.6775170863703738,27.163620710372925
0.6775153929775775,27.17033314704895
0.6775136999809415,27.177047729492188
0.6775120073803204,27.183605670928955
0.6775103151755687,27.190364122390747
0.6775086233665408,27.196959018707275
0.6775069319530916,27.203699350357056
0.6775052409350754,27.21028470993042
0.6775035503123471,27.2169189453125
0.6775018600847613,27.223633527755737
0.6775001702521732,27.230348825454712
0.6774984808144375,27.237062454223633
0.6774967917714096,27.2436625957489
0.6774951031229441,27.250449657440186
0.6774934148688965,27.25707244873047
0.6774917270091217,27.263700485229492
0.6774900395434755,27.270477771759033
0.6774883524718129,27.27699851989746
0.6774866657939892,27.283713340759277
0.6774849795098604,27.29047131538391
0.6774832936192817,27.29709005355835
0.677481608122109,27.303778409957886
0.6774799230181977,27.3104567527771
0.677478238307404,27.317060947418213
0.6774765539895833,27.323758125305176
0.6774748700645916,27.33041501045227
0.6774731865322854,27.337097883224487
0.6774715033925202,27.34369158744812
0.6774698206451524,27.350499629974365
0.677468138290038,27.357194423675537
0.6774664563270336,27.363861560821533
0.6774647747559951,27.370442390441895
0.6774630935767793,27.377095460891724
0.6774614127892425,27.383742332458496
0.6774597323932415,27.390496969223022
0.6774580523886325,27.397101640701294
0.6774563727752725,27.40387201309204
0.677454693553018,27.41048526763916
0.6774530147217259,27.41708755493164
0.6774513362812534,27.423824071884155
0.6774496582314571,27.43052101135254
0.6774479805721941,27.437196969985962
0.6774463033033216,27.443864345550537
0.6774446264246968,27.45057487487793
0.6774429499361768,27.45723247528076
0.6774412738376188,27.463819980621338
0.6774395981288803,27.470521688461304
0.677437922809819,27.47724485397339
0.6774362478802921,27.48392105102539
0.6774345733401571,27.490652799606323
0.6774328991892719,27.497259616851807
0.6774312254274941,27.503945112228394
0.6774295520546816,27.510613679885864
0.6774278790706919,27.517256021499634
0.6774262064753834,27.524023294448853
0.6774245342686138,27.530604600906372
0.6774228624502412,27.537304401397705
0.6774211910201238,27.54392099380493
0.6774195199781194,27.550634622573853
0.6774178493240868,27.557385206222534
0.6774161790578842,27.56397533416748
0.6774145091793699,27.570701599121094
0.677412839688402,27.577296495437622
0.6774111705848399,27.584003925323486
0.6774095018685415,27.59071636199951
0.6774078335393656,27.59732460975647
0.677406165597171,27.604164361953735
0.6774044980418163,27.610691785812378
0.6774028308731611,27.617316961288452
0.6774011640910635,27.62398362159729
0.6773994976953828,27.630715370178223
0.6773978316859781,27.63737416267395
0.6773961660627085,27.64401340484619
0.6773945008254334,27.65070080757141
0.6773928359740118,27.657346963882446
0.6773911715083031,27.664002418518066
0.6773895074281666,27.670788764953613
0.6773878437334623,27.677391290664673
0.6773861804240492,27.684053421020508
0.6773845174997871,27.690751314163208
0.6773828549605357,27.697415590286255
0.6773811928061547,27.704132795333862
0.6773795310365038,27.71081781387329
0.6773778696514431,27.717459440231323
0.6773762086508326,27.72413444519043
0.6773745480345321,27.73080539703369
0.6773728878024018,27.73746609687805
0.6773712279543016,27.744110822677612
0.677369568490092,27.750839710235596
0.6773679094096332,27.75747036933899
0.6773662507127856,27.764119148254395
0.6773645923994096,27.7708158493042
0.6773629344693656,27.77748417854309
0.6773612769225142,27.784144163131714
0.6773596197587161,27.790871620178223
0.6773579629778317,27.797468423843384
0.677356306579722,27.804235219955444
0.6773546505642476,27.81091070175171
0.6773529949312699,27.817500829696655
0.6773513396806494,27.824280261993408
0.677349684812247,27.830928802490234
0.677348030325924,27.83756709098816
0.6773463762215417,27.84421420097351
0.6773447224989612,27.850950717926025
0.6773430691580433,27.857569456100464
0.67734141619865,27.86424970626831
0.6773397636206427,27.870903253555298
0.6773381114238824,27.877577543258667
0.6773364596082309,27.884435415267944
0.6773348081735499,27.890936136245728
0.6773331571197011,27.897550582885742
0.6773315064465458,27.90427827835083
0.6773298561539464,27.910894870758057
0.6773282062417645,27.91765546798706
0.6773265567098622,27.924304962158203
0.677324907558101,27.93098258972168
0.6773232587863436,27.93767023086548
0.6773216103944516,27.944283723831177
0.6773199623822878,27.951112270355225
0.6773183147497138,27.957669734954834
0.6773166674965926,27.964317798614502
0.6773150206227863,27.971033811569214
0.6773133741281572,27.97770071029663
0.677311728012568,27.984299182891846
0.6773100822758813,27.991021633148193
0.6773084369179596,27.997737884521484
0.677306791938666,28.0043728351593
0.677305147337863,28.01110315322876
0.6773035031154135,28.01767921447754
0.6773018592711805,28.024378538131714
0.6773002158050268,28.03114080429077
0.6772985727168157,28.037790536880493
0.6772969300064099,28.04437017440796
0.6772952876736733,28.05111789703369
0.6772936457184687,28.05773687362671
0.6772920041406594,28.06454825401306
0.6772903629401087,28.071271896362305
0.6772887221166805,28.07777500152588
0.6772870816702378,28.08455228805542
0.6772854416006443,28.091105937957764
0.677283801907764,28.097835302352905
0.67728216259146,28.104382038116455
0.6772805236515967,28.111113786697388
0.6772788850880375,28.117862224578857
0.6772772469006465,28.124457597732544
0.6772756090892874,28.13116717338562
0.6772739716538244,28.137778520584106
0.6772723345941218,28.144400119781494
0.6772706979100437,28.151285409927368
0.677269061601454,28.15783929824829
0.6772674256682174,28.16449999809265
0.6772657901101977,28.17119264602661
0.6772641549272599,28.177783250808716
0.6772625201192681,28.184536933898926
0.677260885686087,28.19118356704712
0.6772592516275813,28.197829723358154
0.6772576179436156,28.20450758934021
0.6772559846340546,28.211163997650146
0.677254351698763,28.21789240837097
0.677252719137606,28.224520444869995
0.6772510869504482,28.231251001358032
0.6772494551371546,28.2379412651062
0.6772478236975905,28.244550704956055
0.6772461926316209,28.251182794570923
0.677244561939111,28.25795578956604
0.6772429316199258,28.264512538909912
0.6772413016739312,28.27127194404602
0.6772396721009919,28.27791452407837
0.677238042900974,28.284754753112793
0.6772364140737424,28.291248321533203
0.6772347856191631,28.298012495040894
0.6772331575371016,28.30458378791809
0.6772315298274235,28.3113374710083
0.6772299024899946,28.317978858947754
0.6772282755246809,28.32466149330139
0.6772266489313481,28.331360578536987
0.6772250227098625,28.33794903755188
0.6772233968600895,28.34461259841919
0.6772217713818955,28.35134267807007
0.6772201462751468,28.357965230941772
0.6772185215397097,28.364624500274658
0.67721689717545,28.371379137039185
0.6772152731822343,28.378060817718506
0.6772136495599291,28.384666919708252
0.6772120263084005,28.391348838806152
0.6772104034275154,28.398029327392578
0.6772087809171402,28.404752731323242
0.6772071587771415,28.41134023666382
0.6772055370073863,28.418232679367065
0.677203915607741,28.42474365234375
0.6772022945780729,28.43135094642639
0.6772006739182486,28.4381263256073
0.677199053628135,28.444747924804688
0.6771974337075992,28.451408863067627
0.6771958141565084,28.45809531211853
0.6771941949747297,28.464726209640503
0.6771925761621302,28.471436262130737
0.6771909577185775,28.478114128112793
0.6771893396439387,28.48480725288391
0.677187721938081,28.49143934249878
0.677186104600872,28.498209714889526
0.6771844876321795,28.50480365753174
0.677182871031871,28.51149296760559
0.6771812547998143,28.518208026885986
0.6771796389358766,28.52484703063965
0.6771780234399263,28.531509399414062
0.6771764083118306,28.538150548934937
0.6771747935514577,28.54487633705139
0.6771731791586758,28.551492929458618
0.6771715651333527,28.558210611343384
0.6771699514753566,28.564926624298096
0.6771683381845555,28.571503400802612
0.6771667252608177,28.578227519989014
0.6771651127040117,28.58493447303772
0.6771635005140054,28.591570377349854
0.6771618886906676,28.598236322402954
0.6771602772338667,28.604891061782837
0.677158666143471,28.61150336265564
0.6771570554193492,28.618274450302124
0.6771554450613702,28.62492847442627
0.6771538350694026,28.63162899017334
0.6771522254433148,28.6382794380188
0.677150616182976,28.644883632659912
0.677149007288255,28.651548862457275
0.6771473987590212,28.658297538757324
0.6771457905951427,28.66495418548584
0.6771441827964894,28.671637058258057
0.6771425753629301,28.67829155921936
0.6771409682943342,28.684995651245117
0.6771393615905709,28.691612005233765
0.6771377552515092,28.698371171951294
0.6771361492770192,28.705012321472168
0.6771345436669697,28.711665391921997
0.6771329384212303,28.71833634376526
0.677131333539671,28.725003242492676
0.6771297290221612,28.731709957122803
0.6771281248685707,28.738388776779175
0.677126521078769,28.744989156723022
0.677124917652626,28.751692056655884
0.6771233145900117,28.758410215377808
0.6771217118907962,28.765072345733643
0.6771201095548492,28.771766185760498
0.6771185075820412,28.778472423553467
0.6771169059722418,28.785117626190186
0.6771153047253214,28.79167938232422
0.6771137038411504,28.79844641685486
0.6771121033195993,28.80514645576477
0.677110503160538,28.811772108078003
0.6771089033638368,28.818594217300415
0.6771073039293669,28.82507562637329
0.6771057048569986,28.831855058670044
0.6771041061466021,28.83855938911438
0.6771025077980487,28.845147132873535
0.6771009098112087,28.851892471313477
0.6770993121859533,28.858457565307617
0.677097714922153,28.865201711654663
0.677096118019679,28.871957778930664
0.6770945214784017,28.878543615341187
0.6770929252981928,28.885305881500244
0.6770913294789234,28.891835927963257
0.6770897340204642,28.898588180541992
0.677088138922687,28.90520739555359
0.6770865441854625,28.911900520324707
0.6770849498086627,28.91857075691223
0.6770833557921583,28.9252872467041
0.6770817621358215,28.93189024925232
0.6770801688395233,28.938596725463867
0.6770785759031352,28.945232391357422
0.6770769833265295,28.952019453048706
0.6770753911095774,28.95854878425598
0.6770737992521509,28.96529531478882
0.6770722077541216,28.971927642822266
0.6770706166153615,28.978580951690674
0.6770690258357427,28.985240697860718
0.6770674354151369,28.99195384979248
0.6770658453534167,28.998663663864136
0.6770642556504539,29.005303382873535
0.6770626663061207,29.012064218521118
0.6770610773202892,29.01873254776001
0.6770594886928321,29.0252845287323
0.6770579004236212,29.032017469406128
0.6770563125125295,29.038658618927002
0.6770547249594294,29.045303106307983
0.6770531377641933,29.051973581314087
0.6770515509266939,29.058658123016357
0.6770499644468039,29.065358638763428
0.6770483783243957,29.072046518325806
0.6770467925593426,29.078773736953735
0.6770452071515172,29.085355281829834
0.6770436221007923,29.092026233673096
0.6770420374070409,29.098796606063843
0.6770404530701368,29.10530662536621
0.6770388690899518,29.112058401107788
0.6770372854663599,29.11877727508545
0.6770357021992341,29.125423669815063
0.6770341192884476,29.132102012634277
0.677032536733874,29.138789653778076
0.6770309545353865,29.14542818069458
0.6770293726928583,29.152246475219727
0.6770277912061633,29.158759832382202
0.6770262100751749,29.165461540222168
0.6770246292997668,29.172097206115723
0.6770230488798127,29.17881989479065
0.6770214688151863,29.185457706451416
0.6770198891057612,29.192172050476074
0.6770183097514116,29.198803186416626
0.6770167307520112,29.205533742904663
0.6770151521074341,29.21229124069214
0.6770135738175542,29.218817949295044
0.6770119958822458,29.22550916671753
0.6770104183013831,29.232235193252563
0.6770088410748399,29.238823413848877
0.6770072642024909,29.245498657226562
0.6770056876842103,29.25216007232666
0.6770041115198725,29.258891105651855
0.6770025357093519,29.26555109024048
0.6770009602525231,29.27222776412964
0.6769993851492606,29.278919219970703
0.6769978103994391,29.287238359451294
0.6769962360029332,29.29265522956848
0.6769946619596175,29.29916477203369
0.6769930882693672,29.305781841278076
0.6769915149320571,29.31256341934204
0.6769899419475618,29.319120168685913
0.6769883693157565,29.32585573196411
0.6769867970365161,29.332382917404175
0.6769852251097161,29.339025497436523
0.6769836535352313,29.34561777114868
0.6769820823129367,29.352301836013794
0.676980511442708,29.358999013900757
0.6769789409244202,29.36562991142273
0.6769773707579493,29.37230157852173
0.67697580094317,29.378989458084106
0.6769742314799583,29.38561701774597
0.6769726623681894,29.392295598983765
0.6769710936077391,29.398967504501343
0.6769695251984833,29.405630588531494
0.6769679571402974,29.41229486465454
0.6769663894330573,29.41901469230652
0.6769648220766391,29.425645351409912
0.6769632550709183,29.432376623153687
0.676961688415771,29.439069986343384
0.6769601221110735,29.445714235305786
0.6769585561567015,29.452334880828857
0.6769569905525314,29.459041357040405
0.6769554252984394,29.465716123580933
0.6769538603943017,29.472366094589233
0.6769522958399946,29.479109525680542
0.6769507316353943,29.485785722732544
0.6769491677803776,29.49237632751465
0.6769476042748207,29.499083280563354
0.6769460411186004,29.505736827850342
0.676944478311593,29.51242208480835
0.6769429158536756,29.519103050231934
0.6769413537447244,29.52576446533203
0.6769397919846165,29.532461404800415
0.6769382305732285,29.539385557174683
0.6769366695104375,29.548527479171753
0.6769351087961206,29.55429172515869
0.6769335484301544,29.559662103652954
0.6769319884124165,29.566095113754272
0.6769304287427833,29.572648763656616
0.6769288694211327,29.579331159591675
0.6769273104473416,29.585932731628418
0.6769257518212871,29.592559337615967
0.6769241935428468,29.599234342575073
0.6769226356118984,29.60584259033203
0.6769210780283187,29.612443447113037
0.6769195207919856,29.619101524353027
0.6769179639027768,29.625751972198486
0.6769164073605698,29.632514238357544
0.676914851165242,29.639110565185547
0.6769132953166717,29.64579176902771
0.6769117398147363,29.652445077896118
0.6769101846593139,29.659165859222412
0.6769086298502821,29.66589379310608
0.6769070753875194,29.6725435256958
0.6769055212709032,29.679184913635254
0.6769039675003123,29.685912370681763
0.6769024140756242,29.692551136016846
0.6769008609967175,29.69927144050598
0.6768993082634704,29.705880880355835
0.6768977558757611,29.71267032623291
0.6768962038334679,29.71925401687622
0.6768946521364696,29.72592782974243
0.6768931007846443,29.732577800750732
0.6768915497778708,29.739299297332764
0.6768899991160275,29.745912551879883
0.6768884487989932,29.752573251724243
0.6768868988266467,29.75926160812378
0.6768853491988664,29.766033411026
0.6768837999155315,29.772651195526123
0.6768822509765208,29.77930784225464
0.676880702381713,29.7859787940979
0.6768791541309875,29.792662382125854
0.6768776062242232,29.799347639083862
0.6768760586612991,29.805989980697632
0.6768745114420943,29.81265354156494
0.6768729645664884,29.819565534591675
0.67687141803436,29.826077222824097
0.676869871845589,29.832737684249878
0.676868326000055,29.83937096595764
0.6768667804976367,29.84607172012329
0.6768652353382139,29.852676153182983
0.6768636905216665,29.85936737060547
0.6768621460478735,29.86608386039734
0.6768606019167152,29.872693061828613
0.6768590581280709,29.87940216064453
0.6768575146818209,29.886008977890015
0.676855971577844,29.892719268798828
0.6768544288160212,29.899516105651855
0.6768528863962319,29.90606689453125
0.6768513443183561,29.91289782524109
0.6768498025822741,29.91944169998169
0.6768482611878658,29.926080465316772
0.6768467201350116,29.932799339294434
0.6768451794235912,29.93950581550598
0.6768436390534855,29.94606852531433
0.6768420990245746,29.952759981155396
0.6768405593367389,29.959469318389893
0.6768390199898587,29.966197729110718
0.6768374809838147,29.972898244857788
0.6768359423184871,29.979491233825684
0.676834403993757,29.98628807067871
0.6768328660095049,29.99281907081604
0.6768313283656116,29.999536991119385
0.6768297910619575,30.006207704544067
0.6768282540984237,30.012911081314087
0.6768267174748913,30.019726037979126
0.676825181191241,30.02618646621704
0.6768236452473538,30.03296399116516
0.6768221096431107,30.03957200050354
0.6768205743783928,30.046241760253906
0.6768190394530815,30.052881240844727
0.6768175048670578,30.05962061882019
0.6768159706202032,30.066304922103882
0.6768144367123988,30.072940349578857
0.6768129031435262,30.079599857330322
0.6768113699134665,30.08640193939209
0.6768098370221015,30.09291982650757
0.6768083044693127,30.09965467453003
0.6768067722549815,30.1062970161438
0.6768052403789899,30.11298179626465
0.6768037088412193,30.1196129322052
0.6768021776415517,30.126331090927124
0.6768006467798686,30.13302755355835
0.6767991162560525,30.139655113220215
0.6767975860699846,30.146297693252563
0.6767960562215473,30.15317177772522
0.6767945267106225,30.159653186798096
0.6767929975370924,30.166452407836914
0.676791468700839,30.17302942276001
0.6767899402017449,30.179697513580322
0.6767884120396918,30.18637490272522
0.6767868842145623,30.193114280700684
0.6767853567262389,30.19981098175049
0.6767838295746036,30.206425666809082
0.6767823027595394,30.213058471679688
0.6767807762809286,30.219708681106567
0.6767792501386537,30.226510047912598
0.6767777243325972,30.233217239379883
0.6767761988626422,30.23979377746582
0.6767746737286712,30.246437549591064
0.6767731489305671,30.253103256225586
0.6767716244682125,30.25976800918579
0.6767701003414905,30.266440629959106
0.6767685765502842,30.27307653427124
0.6767670530944767,30.279873609542847
0.6767655299739503,30.286587953567505
0.6767640071885894,30.293153047561646
0.676762484738276,30.299908876419067
0.6767609626228939,30.306483268737793
0.6767594408423262,30.31314253807068
0.6767579193964564,30.319809913635254
0.6767563982851681,30.32652759552002
0.676754877508344,30.333247900009155
0.6767533570658683,30.339909315109253
0.6767518369576242,30.3465735912323
0.6767503171834955,30.353184461593628
0.6767487977433659,30.359936714172363
0.676747278637119,30.366612195968628
0.6767457598646386,30.37324571609497
0.6767442414258085,30.37999391555786
0.6767427233205123,30.38656187057495
0.6767412055486347,30.393253326416016
0.6767396881100591,30.399943828582764
0.6767381710046694,30.406612157821655
0.6767366542323502,30.413362741470337
0.6767351377929851,30.420101642608643
0.6767336216864587,30.42661476135254
0.6767321059126552,30.433368682861328
0.6767305904714588,30.440019369125366
0.6767290753627538,30.446642637252808
0.6767275605864249,30.453305959701538
0.6767260461423563,30.459930419921875
0.6767245320304325,30.46677589416504
0.6767230182505382,30.473387718200684
0.6767215048025579,30.480020999908447
0.6767199916863765,30.486794471740723
0.6767184789018784,30.493341207504272
0.6767169664489487,30.500119924545288
0.6767154543274722,30.506686449050903
0.6767139425373334,30.51335072517395
0.6767124310784179,30.52008891105652
0.6767109199506101,30.526691198349
0.6767094091537954,30.533445596694946
0.6767078986878589,30.540099382400513
0.6767063885526853,30.546723127365112
0.6767048787481602,30.553523063659668
0.6767033692741689,30.56011199951172
0.6767018601305965,30.566830158233643
0.6767003513173285,30.57340669631958
0.6766988428342505,30.58011221885681
0.6766973346812476,30.586792945861816
0.6766958268582055,30.593387126922607
0.6766943193650099,30.60017704963684
0.6766928122015459,30.606736421585083
0.6766913053676998,30.613479137420654
0.676689798863357,30.620367288589478
0.6766882926884035,30.626755952835083
0.6766867868427249,30.633498430252075
0.6766852813262073,30.64015483856201
0.6766837761387364,30.646810293197632
0.6766822712801986,30.653484582901
0.6766807667504795,30.660292387008667
0.6766792625494653,30.66692090034485
0.6766777586770425,30.6735258102417
0.6766762551330968,30.680216789245605
0.6766747519175149,30.687105178833008
0.6766732490301827,30.69353461265564
0.6766717464709868,30.700250387191772
0.6766702442398139,30.706871032714844
0.6766687423365497,30.713597536087036
0.6766672407610813,30.720250129699707
0.6766657395132951,30.726844310760498
0.6766642385930777,30.733590364456177
0.6766627380003161,30.740245580673218
0.6766612377348963,30.746912956237793
0.6766597377967057,30.753716468811035
0.6766582381856312,30.76026749610901
0.6766567389015592,30.766975164413452
0.6766552399443767,30.773634672164917
0.6766537413139708,30.780150890350342
0.6766522430102289,30.786890745162964
0.6766507450330376,30.793659210205078
0.6766492473822843,30.800395488739014
0.676647750057856,30.806917190551758
0.6766462530596398,30.813623189926147
0.6766447563875235,30.820226907730103
0.676643260041394,30.826953172683716
0.676641764021139,30.833665370941162
0.6766402683266458,30.84030556678772
0.6766387729578017,30.846916675567627
0.6766372779144946,30.85368251800537
0.676635783196612,30.860438346862793
0.6766342888040416,30.867024898529053
0.6766327947366709,30.87365961074829
0.6766313009943877,30.88038182258606
0.67662980757708,30.887216329574585
0.6766283144846356,30.89374804496765
0.6766268217169421,30.900456190109253
0.676625329273888,30.907025575637817
0.6766238371553607,30.913668155670166
0.6766223453612489,30.920408010482788
0.6766208538914402,30.92706871032715
0.6766193627458231,30.93380379676819
0.6766178719242857,30.940448760986328
0.6766163814267162,30.947115898132324
0.6766148912530029,30.953716039657593
0.6766134014030345,30.960597276687622
0.6766119118766989,30.967110872268677
0.676610422673885,30.973785400390625
0.6766089337944812,30.98044729232788
0.6766074452383759,30.98711585998535
0.6766059570054581,30.993875980377197
0.676604469095616,31.000566005706787
0.6766029815087389,31.007086753845215
0.6766014942447147,31.013906240463257
0.6766000073034331,31.020461082458496
0.6765985206847827,31.027164220809937
0.6765970343886522,31.033876419067383
0.676595548414931,31.04052448272705
0.6765940627635078,31.047179460525513
0.6765925774342718,31.053815364837646
0.676591092427112,31.06049680709839
0.6765896077419178,31.067187547683716
0.6765881233785784,31.073899745941162
0.6765866393369829,31.080594778060913
0.6765851556170207,31.087380170822144
0.6765836722185813,31.09395122528076
0.6765821891415543,31.10059118270874
0.6765807063858286,31.10722327232361
0.6765792239512943,31.11395001411438
0.6765777418378408,31.120559453964233
0.6765762600453574,31.127315759658813
0.6765747785737345,31.13398313522339
0.6765732974228614,31.14053964614868
0.6765718165926279,31.147284746170044
0.6765703360829238,31.15418529510498
0.676568855893639,31.160658597946167
0.6765673760246634,31.167318105697632
0.6765658964758874,31.173994779586792
0.6765644172472007,31.18069362640381
0.6765629383384932,31.18734645843506
0.6765614597496553,31.193991661071777
0.6765599814805774,31.20071315765381
0.676558503531149,31.20732545852661
0.6765570259012611,31.21395778656006
0.676555548590804,31.220872402191162
0.6765540715996676,31.22734045982361
0.6765525949277428,31.234077215194702
0.67655111857492,31.24075436592102
0.6765496425410895,31.24738836288452
0.6765481668261423,31.25407385826111
0.6765466914299684,31.260791301727295
0.6765452163524592,31.267401695251465
0.6765437415935049,31.274107694625854
0.6765422671529966,31.28086256980896
0.676540793030825,31.287405252456665
0.6765393192268812,31.294142484664917
0.6765378457410558,31.30091381072998
0.67653637257324,31.307504415512085
0.6765348997233248,31.314194679260254
0.6765334271912011,31.32093381881714
0.6765319549767602,31.327534437179565
0.6765304830798934,31.334225177764893
0.6765290115004919,31.34086012840271
0.6765275402384469,31.347532033920288
0.6765260692936496,31.35409379005432
0.6765245986659916,31.36087465286255
0.6765231283553643,31.367537021636963
0.676521658361659,31.374183416366577
0.6765201886847674,31.38096785545349
0.676518719324581,31.38754153251648
0.6765172502809914,31.39425826072693
0.6765157815538902,31.40088176727295
0.6765143131431696,31.40754246711731
0.6765128450487209,31.414263248443604
0.6765113772704362,31.42090916633606
0.676509909808207,31.427562952041626
0.6765084426619256,31.434316873550415
0.6765069758314838,31.440902709960938
0.6765055093167738,31.447668313980103
0.6765040431176872,31.454263925552368
0.6765025772341164,31.460964918136597
0.676501111665954,31.467592000961304
0.6764996464130916,31.474297761917114
0.6764981814754216,31.48098874092102
0.6764967168528367,31.487607955932617
0.6764952525452287,31.494260549545288
0.6764937885524903,31.501028537750244
0.6764923248745138,31.50765347480774
0.6764908615111922,31.514334440231323
0.6764893984624175,31.520968914031982
0.6764879357280824,31.527674674987793
0.6764864733080799,31.534348964691162
0.6764850112023023,31.54096746444702
0.6764835494106426,31.54767370223999
0.6764820879329935,31.554376363754272
0.6764806267692479,31.561044692993164
0.6764791659192987,31.567747592926025
0.6764777053830388,31.57431173324585
0.676476245160361,31.581075191497803
0.6764747852511588,31.587754487991333
0.6764733256553249,31.594342947006226
0.6764718663727527,31.601140022277832
0.6764704074033352,31.607959270477295
0.6764689487469657,31.61446237564087
0.6764674904035376,31.62109398841858
0.676466032372944,31.627755165100098
0.6764645746550786,31.63450860977173
0.6764631172498343,31.64110541343689
0.6764616601571054,31.647781133651733
0.6764602033767847,31.65445590019226
0.676458746908766,31.66116762161255
0.6764572907529429,31.667845487594604
0.6764558349092092,31.674395322799683
0.6764543793774586,31.681150436401367
0.6764529241575846,31.68779754638672
0.6764514692494813,31.694522857666016
0.6764500146530427,31.701294660568237
0.6764485603681624,31.707784414291382
0.6764471063947342,31.714542388916016
0.6764456527326527,31.721169233322144
0.6764441993818113,31.727846384048462
0.6764427463421046,31.734536170959473
0.6764412936134265,31.74120545387268
0.6764398411956715,31.747886419296265
0.6764383890887334,31.75468873977661
0.6764369372925066,31.76120138168335
0.6764354858068857,31.767934560775757
0.6764340346317649,31.774507522583008
0.6764325837670387,31.781164407730103
0.6764311332126017,31.787849187850952
0.676429682968348,31.79457688331604
0.6764282330341725,31.8013436794281
0.6764267834099702,31.807909727096558
0.676425334095635,31.814537525177002
0.6764238850910622,31.821245193481445
0.6764224363961461,31.828001976013184
0.676420988010782,31.834640502929688
0.6764195399348646,31.84125280380249
0.6764180921682885,31.847973108291626
0.6764166447109493,31.85467219352722
0.6764151975627414,31.86128520965576
0.67641375072356,31.868001222610474
0.6764123041933003,31.874638557434082
0.6764108579718577,31.88128399848938
0.6764094120591267,31.888010501861572
0.6764079664550036,31.894665241241455
0.6764065211593826,31.901358127593994
0.6764050761721597,31.90803050994873
0.67640363149323,31.914711713790894
0.6764021871224891,31.921284675598145
0.6764007430598323,31.928091287612915
0.6763992993051552,31.93471622467041
0.6763978558583537,31.941375732421875
0.6763964127193228,31.948031902313232
0.6763949698879588,31.9546639919281
0.6763935273641567,31.961344718933105
0.6763920851478131,31.968185901641846
0.6763906432388233,31.976287126541138
0.6763892016370829,31.981834650039673
0.6763877603424885,31.98831534385681
0.6763863193549353,31.994959592819214
0.67638487867432,32.00151538848877
0.6763834383005382,32.008214235305786
0.6763819982334862,32.01483392715454
0.6763805584730601,32.02154994010925
0.6763791190191559,32.028207778930664
0.6763776798716701,32.034832239151
0.6763762410304988,32.041459798812866
0.6763748024955383,32.048136711120605
0.676373364266685,32.054731130599976
0.6763719263438355,32.06143283843994
0.6763704887268861,32.06812238693237
0.6763690514157333,32.074756383895874
0.6763676144102736,32.081494092941284
0.6763661777104037,32.08815884590149
0.6763647413160204,32.09477996826172
0.67636330522702,32.101577043533325
0.6763618694432997,32.10820555686951
0.676360433964756,32.114814043045044
0.6763589987912858,32.121485471725464
0.676357563922786,32.128177642822266
0.6763561293591533,32.134820222854614
0.676354695100285,32.141547203063965
0.6763532611460781,32.14817500114441
0.6763518274964294,32.15495276451111
0.6763503941512363,32.1615035533905
0.6763489611103959,32.168280839920044
0.6763475283738052,32.174824237823486
0.6763460959413615,32.181557416915894
0.6763446638129625,32.18818712234497
0.6763432319885051,32.19489550590515
0.6763418004678868,32.201629877090454
0.676340369251005,32.20826268196106
0.6763389383377574,32.21487522125244
0.6763375077280411,32.221593379974365
0.6763360774217543,32.22827744483948
0.6763346474187939,32.23494577407837
0.676333217719058,32.241607904434204
0.6763317883224444,32.24834370613098
0.6763303592288509,32.2549262046814
0.6763289304381747,32.26166915893555
0.6763275019503142,32.26834845542908
0.6763260737651671,32.27500319480896
0.6763246458826313,32.281636476516724
0.6763232183026052,32.28839325904846
0.676321791024986,32.29501962661743
0.6763203640496727,32.30176043510437
0.6763189373765628,32.308342933654785
0.6763175110055547,32.31504702568054
0.6763160849365466,32.32163429260254
0.6763146591694369,32.32842206954956
0.6763132337041234,32.33503222465515
0.6763118085405051,32.34173512458801
0.6763103836784801,32.34842371940613
0.6763089591179466,32.3550500869751
0.6763075348588036,32.36176919937134
0.6763061109009492,32.36846995353699
0.6763046872442822,32.37504601478577
0.6763032638887012,32.38187646865845
0.6763018408341047,32.38843250274658
0.6763004180803917,32.39509296417236
0.6762989956274608,32.40183067321777
0.6762975734752106,32.40840744972229
0.6762961516235403,32.41511940956116
0.6762947300723486,32.42176532745361
0.6762933088215347,32.42842102050781
0.6762918878709973,32.435221672058105
0.6762904672206352,32.441787004470825
0.6762890468703483,32.448450326919556
0.676287626820035,32.455233573913574
0.6762862070695946,32.461910247802734
0.6762847876189265,32.4686279296875
0.6762833684679298,32.475210666656494
0.676281949616504,32.481926679611206
0.6762805310645481,32.488481521606445
0.6762791128119617,32.495177268981934
0.6762776948586444,32.50193548202515
0.6762762772044953,32.508522748947144
0.6762748598494144,32.51520085334778
0.676273442793301,32.52182865142822
0.6762720260360546,32.52859616279602
0.6762706095775749,32.53533387184143
0.6762691934177618,32.54188942909241
0.6762677775565149,32.54859757423401
0.6762663619937342,32.55523157119751
0.6762649467293192,32.56190061569214
0.67626353176317,32.56871294975281
0.6762621170951866,32.5752387046814
0.6762607027252687,32.581897497177124
0.6762592886533167,32.588573932647705
0.6762578748792305,32.59528112411499
0.67625646140291,32.601972579956055
0.6762550482242554,32.6086368560791
0.6762536353431674,32.61527442932129
0.6762522227595456,32.62199831008911
0.6762508104732905,32.62861967086792
0.6762493984843025,32.635403871536255
0.6762479867924821,32.6419882774353
0.6762465753977295,32.64864110946655
0.6762451642999452,32.655308961868286
0.6762437534990299,32.66202640533447
0.6762423429948837,32.66870713233948
0.6762409327874077,32.675307273864746
0.6762395228765021,32.68203520774841
0.6762381132620682,32.68865251541138
0.6762367039440061,32.69528532028198
0.676235294922217,32.70217275619507
0.6762338861966014,32.70873212814331
0.6762324777670604,32.71538233757019
0.6762310696334947,32.72201228141785
0.6762296617958056,32.728758811950684
0.6762282542538937,32.735448122024536
0.67622684700766,32.7420871257782
0.6762254400570061,32.74879336357117
0.6762240334018327,32.75540637969971
0.6762226270420411,32.7620964050293
0.6762212209775325,32.768837451934814
0.6762198152082082,32.77544093132019
0.6762184097339693,32.78215718269348
0.6762170045547176,32.788800954818726
0.6762155996703538,32.795435667037964
0.6762141950807801,32.802186250686646
0.6762127907858976,32.808810234069824
0.6762113867856075,32.815494775772095
0.6762099830798121,32.8221640586853
0.6762085796684124,32.82881045341492
0.6762071765513104,32.83561420440674
0.6762057737284076,32.84219837188721
0.6762043711996059,32.84887099266052
0.6762029689648068,32.855438232421875
0.6762015670239123,32.862189054489136
0.6762001653768246,32.868906021118164
0.676198764023445,32.87552285194397
0.6761973629636759,32.88222885131836
0.6761959621974192,32.88907170295715
0.6761945617245769,32.895477294921875
0.6761931615450513,32.90239334106445
0.6761917616587441,32.90890860557556
0.6761903620655578,32.91555380821228
0.6761889627653945,32.9222047328949
0.6761875637581567,32.928940296173096
0.6761861650437462,32.935617208480835
0.6761847666220661,32.94225859642029
0.6761833684930179,32.94890117645264
0.6761819706565048,32.9555561542511
0.6761805731124286,32.962273359298706
0.6761791758606926,32.96899151802063
0.6761777789011991,32.9755494594574
0.6761763822338502,32.982330083847046
0.6761749858585492,32.98892951011658
0.6761735897751985,32.9955735206604
0.6761721939837007,33.002360820770264
0.676170798483959,33.00905990600586
0.6761694032758757,33.01564264297485
0.6761680083593543,33.02243757247925
0.6761666137342972,33.029043674468994
0.6761652194006074,33.035682916641235
0.6761638253581882,33.04232430458069
0.6761624316069423,33.04904556274414
0.6761610381467731,33.055619955062866
0.6761596449775836,33.06238126754761
0.6761582520992769,33.06907320022583
0.6761568595117563,33.07568359375
0.6761554672149253,33.08245038986206
0.6761540752086863,33.08913254737854
0.6761526834929438,33.09570813179016
0.6761512920676003,33.102511405944824
0.6761499009325598,33.109100103378296
0.6761485100877253,33.11573100090027
0.6761471195330008,33.12240719795227
0.6761457292682895,33.129151821136475
0.6761443392934952,33.135756969451904
0.6761429496085214,33.14247107505798
0.6761415602132718,33.149137020111084
0.6761401711076505,33.15570020675659
0.6761387822915604,33.1624231338501
0.6761373937649061,33.169203758239746
0.6761360055275913,33.175776720047
0.6761346175795199,33.18252468109131
0.6761332299205953,33.189146280288696
0.6761318425507225,33.19580888748169
0.6761304554698045,33.20254325866699
0.676129068677746,33.209228515625
0.6761276821744509,33.21579909324646
0.6761262959598233,33.222708225250244
0.6761249100337675,33.229206800460815
0.676123524396188,33.23587155342102
0.6761221390469884,33.24259686470032
0.6761207539860735,33.2492561340332
0.6761193692133477,33.25587272644043
0.6761179847287154,33.262643575668335
0.6761166005320807,33.26932072639465
0.6761152166233484,33.2758948802948
0.676113833002423,33.28264021873474
0.6761124496692088,33.28934574127197
0.6761110666236109,33.296032667160034
0.6761096838655336,33.30279612541199
0.6761083013948817,33.30932879447937
0.67610691921156,33.31597065925598
0.6761055373154733,33.32264971733093
0.6761041557065262,33.32933020591736
0.6761027743846236,33.33598566055298
0.676101393349671,33.34272360801697
0.6761000126015725,33.34939122200012
0.6760986321402338,33.3559513092041
0.6760972519655594,33.36278820037842
0.6760958720774547,33.36943173408508
0.6760944924758248,33.37603235244751
0.6760931131605747,33.382744550704956
0.6760917341316096,33.38939070701599
0.6760903553888351,33.39605164527893
0.676088976932156,33.4026734828949
0.6760875987614781,33.40952157974243
0.6760862208767062,33.41602444648743
0.6760848432777463,33.42270588874817
0.6760834659645035,33.42944288253784
0.6760820889368835,33.43608379364014
0.6760807121947918,33.44270038604736
0.6760793357381337,33.449477434158325
0.6760779595668153,33.45606350898743
0.6760765836807419,33.46275186538696
0.676075208079819,33.46947646141052
0.6760738327639529,33.47612118721008
0.6760724577330495,33.4828143119812
0.6760710829870138,33.48948001861572
0.6760697085257524,33.49610710144043
0.676068334349171,33.502809286117554
0.6760669604571754,33.50950074195862
0.6760655868496717,33.51619625091553
0.6760642135265659,33.52281093597412
0.6760628404877641,33.529539823532104
0.6760614677331727,33.53615856170654
0.6760600952626975,33.542890548706055
0.6760587230762447,33.54961109161377
0.6760573511737208,33.55617928504944
0.6760559795550319,33.562825441360474
0.6760546082200843,33.56958198547363
0.6760532371687844,33.5761981010437
0.6760518664010389,33.582908391952515
0.6760504959167537,33.589521169662476
0.6760491257158358,33.59623599052429
0.6760477557981913,33.60285520553589
0.6760463861637273,33.60959458351135
0.6760450168123497,33.616257190704346
0.676043647743966,33.622870206832886
0.6760422789584822,33.62960743904114
0.6760409104558053,33.63625502586365
0.6760395422358421,33.6428861618042
0.6760381742984992,33.6496787071228
0.676036806643684,33.65625023841858
0.6760354392713029,33.66293716430664
0.6760340721812629,33.66963338851929
0.6760327053734713,33.676289319992065
0.6760313388478348,33.6829514503479
0.6760299726042605,33.68969011306763
0.6760286066426556,33.69628977775574
0.6760272409629273,33.702969551086426
0.6760258755649826,33.709731340408325
0.6760245104487289,33.71638751029968
0.6760231456140734,33.72297763824463
0.6760217810609234,33.729719400405884
0.6760204167891862,33.73632621765137
0.6760190527987694,33.74302840232849
0.6760176890895803,33.74978995323181
0.6760163256615263,33.75655746459961
0.6760149625145149,33.763025999069214
0.6760135996484536,33.769797801971436
0.6760122370632504,33.77637195587158
0.6760108747588125,33.78312158584595
0.6760095127350478,33.78980875015259
0.6760081509918636,33.79643750190735
0.6760067895291686,33.80304408073425
0.6760054283468696,33.809767961502075
0.6760040674448748,33.81646919250488
0.6760027068230925,33.82305121421814
0.6760013464814297,33.829848766326904
0.6759999864197953,33.836411476135254
0.6759986266380966,33.8430540561676
0.6759972671362421,33.84985399246216
0.6759959079141397,33.85640215873718
0.6759945489716973,33.863099336624146
0.6759931903088235,33.86976504325867
0.6759918319254262,33.876452922821045
0.6759904738214139,33.88318371772766
0.6759891159966943,33.88988447189331
0.6759877584511764,33.896512269973755
0.6759864011847683,33.90323305130005
0.6759850441973783,33.909891843795776
0.6759836874889148,33.916595697402954
0.6759823310592866,33.9231276512146
0.6759809749084019,33.929842948913574
0.6759796190361695,33.93649744987488
0.6759782634424978,33.94322228431702
0.6759769081272956,33.9499351978302
0.6759755530904714,33.95668029785156
0.6759741983319341,33.96321368217468
0.6759728438515924,33.969964027404785
0.6759714896493549,33.97650218009949
0.6759701357251309,33.98337006568909
0.6759687820788287,33.99003982543945
0.6759674287103576,33.99661207199097
0.6759660756196266,34.003252267837524
0.6759647228065447,34.01005673408508
0.6759633702710206,34.016624212265015
0.6759620180129637,34.02324557304382
0.675960666032283,34.030014753341675
0.6759593143288879,34.03669095039368
0.6759579629026872,34.04323220252991
0.6759566117535902,34.05007243156433
0.6759552608815065,34.05662751197815
0.675953910286345,34.063299894332886
0.6759525599680155,34.07003617286682
0.6759512099264272,34.076730489730835
0.6759498601614894,34.08344912528992
0.6759485106731117,34.090078830718994
0.6759471614612036,34.096723794937134
0.6759458125256746,34.10344386100769
0.6759444638664343,34.11015701293945
0.6759431154833925,34.11678767204285
0.6759417673764587,34.123417377471924
0.6759404195455428,34.130194902420044
0.6759390719905544,34.13679242134094
0.675937724711403,34.143436670303345
0.675936377707999,34.15027856826782
0.675935030980252,34.156890869140625
0.6759336845280719,34.16344141960144
0.6759323383513687,34.170249462127686
0.6759309924500524,34.17673873901367
0.6759296468240329,34.18348574638367
0.6759283014732205,34.1901752948761
0.6759269563975249,34.19679570198059
0.6759256115968568,34.20348024368286
0.675924267071126,34.21024131774902
0.6759229228202427,34.216936111450195
0.6759215788441173,34.223660945892334
0.6759202351426603,34.23020362854004
0.6759188917157817,34.23691534996033
0.6759175485633919,34.24350595474243
0.6759162056854016,34.25024175643921
0.675914863081721,34.25693893432617
0.6759135207522606,34.26357054710388
0.675912178696931,34.27041149139404
0.6759108369156428,34.27685284614563
0.6759094954083067,34.283591985702515
0.6759081541748332,34.290255546569824
0.675906813215133,34.29701113700867
0.675905472529117,34.30360198020935
0.6759041321166958,34.31031012535095
0.6759027919777802,34.31697750091553
0.675901452112281,34.32365679740906
0.6759001125201094,34.33034682273865
0.675898773201176,34.33708620071411
0.6758974341553918,34.343628883361816
0.6758960953826681,34.35041522979736
0.6758947568829157,34.35708928108215
0.6758934186560455,34.36362981796265
0.6758920807019689,34.370311975479126
0.6758907430205972,34.376948595047
0.6758894056118411,34.38364291191101
0.675888068475612,34.3903603553772
0.6758867316118214,34.397056579589844
0.6758853950203807,34.40364956855774
0.6758840587012009,34.41038227081299
0.6758827226541936,34.41705584526062
0.67588138687927,34.423606634140015
0.6758800513763419,34.430415391922
0.6758787161453204,34.43693399429321
0.6758773811861174,34.443660497665405
0.6758760464986444,34.45045065879822
0.675874712082813,34.457022190093994
0.6758733779385347,34.46374535560608
0.6758720440657214,34.470396995544434
0.6758707104642847,34.47702693939209
0.6758693771341366,34.48369288444519
0.6758680440751885,34.4903724193573
0.6758667112873524,34.49707317352295
0.6758653787705406,34.503702878952026
0.6758640465246647,34.51047348976135
0.6758627145496366,34.51721119880676
0.6758613828453683,34.52372407913208
0.6758600514117719,34.53045344352722
0.6758587202487596,34.537296295166016
0.6758573893562434,34.543686866760254
0.6758560587341355,34.550527811050415
0.6758547283823481,34.557228803634644
0.6758533983007932,34.56373572349548
0.6758520684893833,34.57054686546326
0.6758507389480307,34.577167987823486
0.6758494096766476,34.5839478969574
0.6758480806751468,34.59068536758423
0.6758467519434402,34.59718585014343
0.6758454234814406,34.6037962436676
0.6758440952890601,34.610586643218994
0.6758427673662117,34.617262840270996
0.6758414397128079,34.623839378356934
0.6758401123287612,34.63053822517395
0.6758387852139841,34.637259006500244
0.6758374583683896,34.64397168159485
0.6758361317918902,34.65059852600098
0.6758348054843984,34.657241106033325
0.6758334794458276,34.66385459899902
0.6758321536760904,34.67055797576904
0.6758308281750995,34.67718482017517
0.675829502942768,34.68395924568176
0.6758281779790088,34.690736293792725
0.675826853283735,34.6972439289093
0.6758255288568593,34.70392346382141
0.6758242046982951,34.71061730384827
0.6758228808079553,34.71730971336365
0.6758215571857533,34.723931074142456
0.6758202338316021,34.730592250823975
0.6758189107454148,34.73726415634155
0.6758175879271048,34.74396347999573
0.6758162653765853,34.75067067146301
0.6758149430937698,34.75757813453674
0.6758136210785715,34.76401615142822
0.6758122993309037,34.770592212677
0.6758109778506801,34.777337312698364
0.6758096566378141,34.7840371131897
0.6758083356922192,34.790688276290894
0.6758070150138088,34.7973575592041
0.6758056946024968,34.804062366485596
0.6758043744581965,34.810704469680786
0.6758030545808219,34.81739854812622
0.6758017349702864,34.82421612739563
0.675800415626504,34.830739974975586
0.675799096549388,34.8375461101532
0.6757977777388526,34.844033002853394
0.6757964591948119,34.850801944732666
0.6757951409171793,34.85741114616394
0.6757938229058689,34.86409020423889
0.6757925051607947,34.87078070640564
0.6757911876818707,34.877365827560425
0.6757898704690108,34.88410997390747
0.6757885535221292,34.8909113407135
0.6757872368411401,34.89741110801697
0.6757859204259574,34.90411400794983
0.6757846042764956,34.910804271698
0.6757832883926685,34.91754865646362
0.6757819727743909,34.924155473709106
0.6757806574215766,34.93087077140808
0.67577934233414,34.93744444847107
0.6757780275119959,34.94411754608154
0.6757767129550584,34.9509117603302
0.6757753986632418,34.95765566825867
0.6757740846364606,34.96419334411621
0.6757727708746297,34.9708616733551
0.6757714573776632,34.97754383087158
0.6757701441454759,34.98424315452576
0.6757688311779826,34.9908242225647
0.6757675184750979,34.997604846954346
0.6757662060367362,35.00425338745117
0.6757648938628121,35.0108437538147
0.6757635819532413,35.01759433746338
0.6757622703079377,35.02435636520386
0.6757609589268165,35.03090763092041
0.6757596478097925,35.03760600090027
0.6757583369567807,35.04427528381348
0.6757570263676961,35.050915241241455
0.6757557160424535,35.057639360427856
0.6757544059809683,35.06425952911377
0.675753096183155,35.07086539268494
0.6757517866489293,35.077587366104126
0.6757504773782059,35.084370613098145
0.6757491683709002,35.09109950065613
0.6757478596269274,35.09761452674866
0.6757465511462026,35.10435628890991
0.6757452429286414,35.11096262931824
0.6757439349741587,35.11766839027405
0.6757426272826701,35.12435555458069
0.6757413198540912,35.13102579116821
0.6757400126883369,35.13765621185303
0.6757387057853234,35.14425468444824
0.6757373991449654,35.15099835395813
0.675736092767179,35.15781593322754
0.6757347866518796,35.16442513465881
0.6757334807989828,35.171106576919556
0.6757321752084045,35.1777777671814
0.6757308698800598,35.18448257446289
0.6757295648138651,35.19099235534668
0.6757282600097356,35.19775390625
0.6757269554675874,35.20436358451843
0.6757256511873364,35.211081981658936
0.6757243471688983,35.217740535736084
0.6757230434121891,35.22453713417053
0.6757217399171245,35.23106813430786
0.6757204366836208,35.23774003982544
0.6757191337115939,35.244343519210815
0.67571783100096,35.25108075141907
0.6757165285516347,35.25776982307434
0.6757152263635344,35.26438045501709
0.6757139244365754,35.271069288253784
0.675712622770674,35.277777671813965
0.675711321365746,35.28449320793152
0.675710020221708,35.29129934310913
0.6757087193384761,35.297810792922974
0.6757074187159668,35.304481744766235
0.6757061183540963,35.31115746498108
0.6757048182527811,35.317851066589355
0.6757035184119375,35.32449913024902
0.6757022188314825,35.33120250701904
0.6757009195113319,35.33781433105469
0.6756996204514029,35.34443140029907
0.6756983216516117,35.351176023483276
0.6756970231118747,35.35782837867737
0.6756957248321092,35.3645122051239
0.6756944268122316,35.37120199203491
0.6756931290521584,35.3778772354126
0.6756918315518066,35.384536027908325
0.675690534311093,35.3912034034729
0.6756892373299344,35.39790415763855
0.6756879406082477,35.40458393096924
0.6756866441459497,35.411227226257324
0.6756853479429575,35.41795778274536
0.6756840519991879,35.424506187438965
0.6756827563145583,35.4312641620636
0.6756814608889853,35.43794631958008
0.6756801657223861,35.44459056854248
0.6756788708146779,35.45131993293762
0.6756775761657778,35.45794749259949
0.6756762817756032,35.46462941169739
0.6756749876440711,35.471290826797485
0.675673693771099,35.47800016403198
0.6756724001566038,35.484644412994385
0.6756711068005031,35.49129557609558
0.6756698137027143,35.49800443649292
0.6756685208631547,35.504666566848755
0.6756672282817419,35.511353492736816
0.675665935958393,35.518019676208496
0.6756646438930259,35.52464461326599
0.6756633520855582,35.53131628036499
0.6756620605359072,35.53800988197327
0.6756607692439905,35.544723987579346
0.6756594782097259,35.55137276649475
0.6756581874330314,35.55805039405823
0.675656896913824,35.56463861465454
0.6756556066520221,35.57141900062561
0.675654316647543,35.57806086540222
0.6756530269003049,35.584768772125244
0.6756517374102256,35.59138631820679
0.6756504481772229,35.598092794418335
0.6756491592012147,35.604724407196045
0.675647870482119,35.61143660545349
0.6756465820198542,35.61809802055359
0.6756452938143375,35.62478566169739
0.6756440058654878,35.63142108917236
0.6756427181732227,35.638198375701904
0.6756414307374605,35.64471983909607
0.6756401435581194,35.6514949798584
0.6756388566351177,35.65829277038574
0.6756375699683734,35.66482162475586
0.6756362835578053,35.67150950431824
0.6756349974033309,35.67825102806091
0.6756337115048693,35.684884786605835
0.6756324258623385,35.69154095649719
0.6756311404756571,35.69848990440369
0.6756298553447433,35.70504283905029
0.675628570469516,35.71157503128052
0.6756272858498933,35.718273878097534
0.6756260014857941,35.724976539611816
0.6756247173771369,35.731549978256226
0.6756234335238401,35.73828172683716
0.6756221499258228,35.744925022125244
0.6756208665830032,35.75160837173462
0.6756195834953005,35.758429765701294
0.6756183006626333,35.764867305755615
0.6756170180849205,35.77159833908081
0.6756157357620807,35.77830266952515
0.6756144536940327,35.78503632545471
0.6756131718806957,35.791690826416016
0.6756118903219888,35.79846715927124
0.6756106090178304,35.80497980117798
0.6756093279681401,35.8116888999939
0.6756080471728364,35.818413496017456
0.6756067666318389,35.825116872787476
0.6756054863450665,35.831732511520386
0.6756042063124382,35.838478565216064
0.6756029265338733,35.84499549865723
0.6756016470092913,35.851693868637085
0.675600367738611,35.858375787734985
0.675599088721752,35.865005016326904
0.6755978099586333,35.87158274650574
0.6755965314491746,35.87833023071289
0.675595253193295,35.885034799575806
0.6755939751909145,35.89162826538086
0.6755926974419518,35.8984534740448
0.6755914199463269,35.9050452709198
0.675590142703959,35.91162824630737
0.675588865714768,35.918421268463135
0.6755875889786733,35.92496299743652
0.6755863124955946,35.931687116622925
0.6755850362654514,35.93836283683777
0.6755837602881635,35.94497632980347
0.6755824845636509,35.9517297744751
0.675581209091833,35.95842218399048
0.6755799338726297,35.965052127838135
0.6755786589059608,35.97177982330322
0.6755773841917463,35.97855091094971
0.6755761097299061,35.985095500946045
0.67557483552036,35.991684913635254
0.6755735615630283,35.998440980911255
0.6755722878578304,36.00507402420044
0.6755710144046868,36.01177954673767
0.6755697412035176,36.01850628852844
0.6755684682542428,36.02513098716736
0.6755671955567824,36.03179621696472
0.6755659231110567,36.03850698471069
0.6755646509169861,36.04512929916382
0.6755633789744906,36.05183410644531
0.6755621072834904,36.058533668518066
0.675560835843906,36.06519150733948
0.6755595646556577,36.07184672355652
0.6755582937186659,36.07852387428284
0.6755570230328509,36.08518433570862
0.6755557525981334,36.0918755531311
0.6755544824144335,36.098589181900024
0.6755532124816722,36.105191469192505
0.6755519427997695,36.11179256439209
0.6755506733686466,36.118629932403564
0.6755494041882234,36.12523698806763
0.6755481352584211,36.13192343711853
0.6755468665791602,36.1385395526886
0.6755455981503614,36.14520287513733
0.6755443299719456,36.15190410614014
0.6755430620438333,36.158602714538574
0.6755417943659456,36.16526412963867
0.6755405269382031,36.17198419570923
0.6755392597605268,36.17866921424866
0.6755379928328378,36.1853666305542
0.6755367261550569,36.19198131561279
0.6755354597271048,36.198684215545654
0.675534193548903,36.205506324768066
0.6755329276203724,36.21214962005615
0.6755316619414338,36.21864938735962
0.6755303965120086,36.22527861595154
0.6755291313320179,36.23200511932373
0.6755278664013831,36.238698959350586
0.6755266017200249,36.24534320831299
0.675525337287865,36.25209021568298
0.6755240731048244,36.25872445106506
0.675522809170825,36.26535725593567
0.6755215454857874,36.27204251289368
0.6755202820496331,36.27866554260254
0.6755190188622839,36.28539276123047
0.675517755923661,36.29204797744751
0.6755164932336862,36.29868197441101
0.6755152307922806,36.3053023815155
0.6755139685993659,36.31203484535217
0.6755127066548635,36.31877827644348
0.6755114449586956,36.325382232666016
0.6755101835107834,36.33202934265137
0.6755089223110486,36.33868956565857
0.675507661359413,36.345423460006714
0.6755064006557983,36.35214591026306
0.6755051402001263,36.358829498291016
0.675503879992319,36.365439891815186
0.675502620032298,36.372148275375366
0.6755013603199851,36.37887477874756
0.6755001008553025,36.38551163673401
0.675498841638172,36.39212727546692
0.6754975826685157,36.398813009262085
0.6754963239462556,36.405503273010254
0.6754950654713134,36.412147760391235
0.6754938072436116,36.418824195861816
0.6754925492630722,36.425493240356445
0.6754912915296173,36.432233810424805
0.6754900340431691,36.438894748687744
0.6754887768036498,36.44549012184143
0.6754875198109817,36.452298402786255
0.675486263065087,36.458961725234985
0.675485006565888,36.465564489364624
0.6754837503133073,36.47218871116638
0.6754824943072668,36.47886085510254
0.6754812385476894,36.485573530197144
0.6754799830344971,36.492268085479736
0.6754787277676128,36.498948097229004
0.6754774727469586,36.505574464797974
0.6754762179724576,36.51225304603577
0.6754749634440316,36.5190212726593
0.6754737091616037,36.52560997009277
0.6754724551250966,36.53231954574585
0.6754712013344327,36.53897571563721
0.675469947789535,36.54573369026184
0.6754686944903258,36.55230522155762
0.6754674414367283,36.558990240097046
0.675466188628665,36.56563973426819
0.6754649360660592,36.572333335876465
0.6754636837488333,36.578970432281494
0.67546243167691,36.58574295043945
0.6754611798502129,36.59235501289368
0.6754599282686647,36.59905481338501
0.6754586769321882,36.60565495491028
0.6754574258407064,36.61239552497864
0.6754561749941428,36.61906051635742
0.67545492439242,36.62567853927612
0.6754536740354614,36.632402181625366
0.67545242392319,36.63907241821289
0.6754511740555292,36.64569687843323
0.6754499244324023,36.652503490448
0.6754486750537321,36.65909433364868
0.6754474259194422,36.665733098983765
0.6754461770294559,36.67235064506531
0.6754449283836964,36.67919135093689
0.6754436799820872,36.685792684555054
0.6754424318245519,36.6923930644989
0.6754411839110136,36.69909596443176
0.675439936241396,36.70582294464111
0.6754386888156226,36.7124662399292
0.6754374416336171,36.71923327445984
0.6754361946953026,36.725847005844116
0.6754349480006031,36.73248600959778
0.6754337015494422,36.73914861679077
0.6754324553417435,36.745792627334595
0.6754312093774307,36.75242495536804
0.6754299636564274,36.759238958358765
0.6754287181786576,36.76584005355835
0.6754274729440451,36.772464990615845
0.6754262279525136,36.77920603752136
0.6754249832039871,36.78586769104004
0.6754237386983895,36.79252624511719
0.6754224944356446,36.79928278923035
0.6754212504156762,36.80583119392395
0.6754200066384088,36.81247544288635
0.6754187631037659,36.819246768951416
0.6754175198116722,36.82607984542847
0.675416276762051,36.83260536193848
0.6754150339548268,36.83932662010193
0.675413791389924,36.84594535827637
0.6754125490672663,36.85263967514038
0.6754113069867785,36.85934233665466
0.6754100651483843,36.8659565448761
0.6754088235520082,36.87267255783081
0.6754075821975745,36.87937879562378
0.6754063410850075,36.885976791381836
0.6754051002142317,36.89277744293213
0.6754038595851717,36.899325370788574
0.6754026191977511,36.90599513053894
0.6754013790518953,36.91264629364014
0.6754001391475285,36.91940116882324
0.6753988994845752,36.92608118057251
0.6753976600629598,36.93273448944092
0.675396420882607,36.939444065093994
0.6753951819434417,36.94606828689575
0.675393943245388,36.95271897315979
0.6753927047883712,36.95936989784241
0.6753914665723159,36.96615672111511
0.6753902285971464,36.97265887260437
0.6753889908627879,36.979414224624634
0.675387753369165,36.98620891571045
0.6753865161162027,36.9928822517395
0.6753852791038261,36.99949336051941
0.6753840423319598,37.00604486465454
0.6753828058005286,37.01280379295349
0.6753815695094578,37.019503116607666
0.6753803334586721,37.02638053894043
0.675379097648097,37.03276872634888
0.6753778620776572,37.03943157196045
0.675376626747278,37.04610204696655
0.6753753916568843,37.05280804634094
0.6753741568064013,37.059449672698975
0.6753729221957546,37.06618285179138
0.6753716878248688,37.07277154922485
0.6753704536936697,37.079468727111816
0.6753692198020823,37.086164712905884
0.675367986150032,37.09277057647705
0.6753667527374442,37.0994987487793
0.6753655195642441,37.10618877410889
0.6753642866303572,37.11287236213684
0.675363053935709,37.11954712867737
0.6753618214802252,37.12620496749878
0.6753605892638309,37.13276934623718
0.6753593572864519,37.139479637145996
0.6753581255480137,37.146095991134644
0.6753568940484417,37.15289258956909
0.6753556627876618,37.15975737571716
0.6753544317655995,37.1662700176239
0.6753532009821807,37.172889709472656
0.675351970437331,37.179548501968384
0.675350740130976,37.18631076812744
0.6753495100630419,37.1928596496582
0.675348280233454,37.19953966140747
0.6753470506421385,37.20626759529114
0.6753458212890213,37.212904930114746
0.6753445921740281,37.219656467437744
0.6753433632970848,37.22645974159241
0.6753421346581178,37.23287272453308
0.6753409062570526,37.23960638046265
0.6753396780938158,37.24624943733215
0.6753384501683326,37.25301551818848
0.6753372224805301,37.259671449661255
0.6753359950303337,37.26631212234497
0.6753347678176699,37.27294373512268
0.6753335408424648,37.279672384262085
0.6753323141046447,37.28641963005066
0.6753310876041356,37.292985677719116
0.6753298613408641,37.29969787597656
0.6753286353147562,37.306354999542236
0.6753274095257384,37.31294083595276
0.6753261839737373,37.31974482536316
0.6753249586586789,37.32643222808838
0.67532373358049,37.33301782608032
0.6753225087390967,37.339637994766235
0.6753212841344259,37.34635901451111
0.6753200597664037,37.35304594039917
0.6753188356349571,37.35977220535278
0.6753176117400123,37.366373777389526
0.6753163880814962,37.37308859825134
0.6753151646593353,37.37978482246399
0.6753139414734562,37.38664245605469
0.6753127185237858,37.39312767982483
0.6753114958102505,37.3997700214386
0.6753102733327777,37.40639638900757
0.6753090510912937,37.4131019115448
0.6753078290857256,37.41980457305908
0.675306607316,37.4264452457428
0.675305385782044,37.43309473991394
0.6753041644837845,37.439778089523315
0.6753029434211482,37.446439027786255
0.6753017225940625,37.4532151222229
0.675300502002454,37.45987105369568
0.6752992816462502,37.46650052070618
0.6752980615253777,37.47314691543579
0.6752968416397638,37.479795694351196
0.6752956219893359,37.48655033111572
0.675294402574021,37.49319267272949
0.6752931833937462,37.49981355667114
0.6752919644484385,37.506510496139526
0.6752907457380257,37.51313066482544
0.6752895272624349,37.51992917060852
0.675288309021593,37.52650213241577
0.6752870910154279,37.5332465171814
0.6752858732438665,37.5399227142334
0.6752846557068367,37.546550989151
0.6752834384042657,37.55323266983032
0.675282221336081,37.55998420715332
0.6752810045022102,37.56658220291138
0.6752797879025805,37.57333993911743
0.6752785715371197,37.57991886138916
0.6752773554057553,37.58667349815369
0.6752761395084151,37.59331035614014
0.6752749238450265,37.59998559951782
0.6752737084155176,37.606632471084595
0.6752724932198156,37.613282918930054
0.6752712782578484,37.619951486587524
0.6752700635295441,37.626662254333496
0.6752688490348301,37.63333010673523
0.6752676347736342,37.640029430389404
0.6752664207458845,37.64660429954529
0.6752652069515088,37.653388023376465
0.6752639933904352,37.6600182056427
0.6752627800625914,37.66668176651001
0.6752615669679054,37.67334318161011
0.6752603541063055,37.680049657821655
0.6752591414777194,37.68676710128784
0.675257929082075,37.69344472885132
0.675256716919301,37.70002555847168
0.675255504989325,37.7067391872406
0.6752542932920755,37.713395833969116
0.6752530818274807,37.72015047073364
0.6752518705954684,37.726701974868774
0.6752506595959672,37.7334520816803
0.6752494488289054,37.740149974823
0.6752482382942112,37.746734857559204
0.6752470279918128,37.753422498703
0.675245817921639,37.76010084152222
0.6752446080836176,37.766690492630005
0.6752433984776774,37.77342629432678
0.6752421891037471,37.78004765510559
0.6752409799617547,37.78680729866028
0.6752397710516289,37.79349327087402
0.6752385623732982,37.80016112327576
0.6752373539266912,37.806763887405396
0.6752361457117366,37.81348371505737
0.6752349377283628,37.820207357406616
0.6752337299764988,37.82680320739746
0.6752325224560731,37.833483934402466
0.6752313151670143,37.8402054309845
0.6752301081092513,37.846845865249634
0.675228901282713,37.85361957550049
0.6752276946873281,37.86020064353943
0.6752264883230253,37.866854667663574
0.6752252821897337,37.873496294021606
0.675224076287382,37.88020896911621
0.6752228706158991,37.886937856674194
0.6752216651752144,37.89350652694702
0.6752204599652563,37.90024924278259
0.6752192549859543,37.90689039230347
0.6752180502372371,37.9135468006134
0.675216845719034,37.92031693458557
0.6752156414312738,37.92696166038513
0.675214437373886,37.933563232421875
0.6752132335467994,37.94027018547058
0.6752120299499434,37.94685745239258
0.6752108265832476,37.95365333557129
0.6752096234466405,37.96046280860901
0.6752084205400519,37.96685242652893
0.6752072178634111,37.97361946105957
0.6752060154166473,37.98031997680664
0.6752048131996896,37.98703980445862
0.6752036112124677,37.993647813797
0.6752024094549112,38.00034475326538
0.6752012079269493,38.00692820549011
0.6752000066285114,38.01365661621094
0.6751988055595273,38.020349979400635
0.6751976047199262,38.02699041366577
0.675196404109638,38.03363633155823
0.6751952037285921,38.04042053222656
0.6751940035767181,38.0469286441803
0.6751928036539461,38.053757190704346
0.6751916039602052,38.0603711605072
0.6751904044954253,38.06696367263794
0.6751892052595363,38.07370591163635
0.6751880062524679,38.08035588264465
0.6751868074741498,38.087034702301025
0.6751856089245121,38.09373354911804
0.6751844106034841,38.100422382354736
0.6751832125109966,38.10710692405701
0.6751820146469787,38.11375141143799
0.6751808170113606,38.12050127983093
0.6751796196040722,38.1270477771759
0.675178422425044,38.13374900817871
0.6751772254742054,38.14044547080994
0.6751760287514867,38.14703941345215
0.6751748322568182,38.15383172035217
0.6751736359901297,38.16052031517029
0.6751724399513516,38.1670343875885
0.6751712441404137,38.17381501197815
0.6751700485572467,38.180447816848755
0.6751688532017807,38.18721008300781
0.6751676580739456,38.19384574890137
0.6751664631736723,38.20053052902222
0.6751652685008906,38.20705199241638
0.675164074055531,38.213736057281494
0.6751628798375241,38.22055435180664
0.6751616858468,38.227234840393066
0.6751604920832893,38.23380422592163
0.6751592985469226,38.240509033203125
0.67515810523763,38.24714398384094
0.6751569121553425,38.25393223762512
0.6751557192999902,38.262964487075806
0.6751545266715041,38.267926931381226
0.6751533342698144,38.27386784553528
0.6751521420948522,38.28057646751404
0.6751509501465476,38.28722095489502
0.6751497584248317,38.29391026496887
0.6751485669296353,38.300583362579346
0.6751473756608887,38.307212352752686
0.6751461846185232,38.31387758255005
0.6751449938024694,38.32066226005554
0.6751438032126579,38.32724976539612
0.6751426128490199,38.33396506309509
0.675141422711486,38.340620040893555
0.6751402327999874,38.34724831581116
0.6751390431144552,38.35399127006531
0.6751378536548198,38.36079812049866
0.6751366644210126,38.36724376678467
0.6751354754129647,38.37399458885193
0.6751342866306068,38.38063430786133
0.6751330980738703,38.387375831604004
0.6751319097426862,38.39401030540466
0.6751307216369858,38.40071678161621
0.6751295337567,38.407323598861694
0.6751283461017606,38.41398811340332
0.675127158672098,38.420761823654175
0.6751259714676442,38.4273042678833
0.6751247844883298,38.43401575088501
0.6751235977340867,38.44073796272278
0.675122411204846,38.44735145568848
0.675121224900539,38.454076051712036
0.6751200388210973,38.460705518722534
0.6751188529664522,38.46737766265869
0.6751176673365352,38.474101305007935
0.6751164819312779,38.48073363304138
0.6751152967506117,38.48751473426819
0.675114111794468,38.49409103393555
0.6751129270627787,38.500805139541626
0.675111742555475,38.50746726989746
0.6751105582724889,38.514076232910156
0.6751093742137518,38.520931005477905
0.6751081903791956,38.52747130393982
0.6751070067687517,38.53409457206726
0.6751058233823523,38.5407772064209
0.6751046402199287,38.547425746917725
0.6751034572814131,38.55416202545166
0.6751022745667369,38.560877084732056
0.6751010920758322,38.56745529174805
0.6750999098086311,38.574114084243774
0.6750987277650651,38.58085560798645
0.6750975459450662,38.587584018707275
0.6750963643485667,38.5941801071167
0.6750951829754982,38.60093021392822
0.6750940018257929,38.60745811462402
0.6750928208993829,38.614147424697876
0.6750916401962002,38.62092876434326
0.6750904597161768,38.62758231163025
0.6750892794592449,38.634177684783936
0.6750880994253369,38.6408474445343
0.6750869196143847,38.64749002456665
0.6750857400263204,38.654287815093994
0.6750845606610766,38.6609251499176
0.6750833815185854,38.667630195617676
0.675082202598779,38.67426776885986
0.6750810239015899,38.680938959121704
0.6750798454269504,38.68761467933655
0.6750786671747928,38.694289684295654
0.6750774891450496,38.7009482383728
0.6750763113376532,38.707584619522095
0.6750751337525362,38.71427249908447
0.6750739563896306,38.72103238105774
0.6750727792488695,38.72765231132507
0.6750716023301854,38.73433709144592
0.6750704256335104,38.741090297698975
0.6750692491587774,38.747806549072266
0.6750680729059192,38.754385232925415
0.6750668968748681,38.761008501052856
0.6750657210655571,38.76765775680542
0.6750645454779186,38.77436566352844
0.6750633701118856,38.78098797798157
0.6750621949673907,38.787731647491455
0.675061020044367,38.794368743896484
0.6750598453427469,38.801066160202026
0.6750586708624634,38.807788372039795
0.6750574966034496,38.814375162124634
0.6750563225656381,38.8210391998291
0.6750551487489618,38.82776689529419
0.6750539751533541,38.83443641662598
0.6750528017787475,38.84106922149658
0.6750516286250752,38.84772753715515
0.6750504556922703,38.854509353637695
0.6750492829802659,38.86106538772583
0.6750481104889949,38.86772012710571
0.6750469382183903,38.87443566322327
0.6750457661683857,38.881115198135376
0.6750445943389141,38.88780689239502
0.6750434227299086,38.89444637298584
0.6750422513413025,38.90110969543457
0.675041080173029,38.907782554626465
0.6750399092250213,38.914456367492676
0.6750387384972132,38.92117762565613
0.6750375679895374,38.92783713340759
0.6750363977019276,38.93452548980713
0.6750352276343171,38.94114327430725
0.6750340577866394,38.94785022735596
0.6750328881588281,38.95456647872925
0.6750317187508162,38.961162090301514
0.6750305495625375,38.96787142753601
0.6750293805939257,38.97450828552246
0.6750282118449142,38.98120045661926
0.6750270433154364,38.98794412612915
0.6750258750054261,38.994549036026
0.6750247069148169,39.00126242637634
0.6750235390435427,39.007909297943115
0.6750223713915368,39.01457905769348
0.6750212039587329,39.02127480506897
0.6750200367450653,39.027984619140625
0.6750188697504671,39.03460717201233
0.6750177029748726,39.041229009628296
0.6750165364182151,39.04787993431091
0.6750153700804291,39.05471992492676
0.6750142039614481,39.061347246170044
0.6750130380612059,39.06798791885376
0.6750118723796369,39.074591636657715
0.6750107069166745,39.081305503845215
0.675009541672253,39.08799600601196
0.6750083766463065,39.09483623504639
0.675007211838769,39.10131788253784
0.6750060472495741,39.107972145080566
0.6750048828786567,39.11460995674133
0.6750037187259501,39.121389865875244
0.675002554791389,39.127992391586304
0.6750013910749073,39.13470005989075
0.6750002275764397,39.14135217666626
0.6749990642959198,39.148003578186035
0.6749979012332822,39.154759645462036
0.6749967383884611,39.16146755218506
0.6749955757613906,39.16806626319885
0.6749944133520054,39.17472767829895
0.6749932511602397,39.18135070800781
0.6749920891860279,39.188148021698
0.6749909274293043,39.19475507736206
0.6749897658900034,39.201454401016235
0.6749886045680599,39.20810532569885
0.6749874434634081,39.214735984802246
0.6749862825759825,39.22149586677551
0.6749851219057175,39.22809600830078
0.6749839614525481,39.23474884033203
0.6749828012164086,39.241488456726074
0.6749816411972337,39.248098850250244
0.674980481394958,39.25484824180603
0.6749793218095161,39.261486768722534
0.674978162440843,39.26819133758545
0.6749770032888732,39.274758100509644
0.6749758443535416,39.28151512145996
0.674974685634783,39.28817176818848
0.674973527132532,39.29482555389404
0.6749723688467236,39.301517486572266
0.6749712107772926,39.30818557739258
0.6749700529241741,39.31482172012329
0.6749688952873025,39.321675062179565
0.6749677378666133,39.328264474868774
0.6749665806620414,39.33488082885742
0.6749654236735216,39.34156656265259
0.6749642669009891,39.348230600357056
0.6749631103443786,39.35489368438721
0.6749619540036256,39.361570835113525
0.674960797878665,39.36832237243652
0.6749596419694319,39.37492036819458
0.6749584862758614,39.38157057762146
0.674957330797889,39.38834595680237
0.6749561755354497,39.39489960670471
0.6749550204884786,39.401630878448486
0.6749538656569114,39.408292293548584
0.6749527110406829,39.414875984191895
0.6749515566397285,39.421687841415405
0.6749504024539836,39.42851376533508
0.6749492484833838,39.43495440483093
0.6749480947278643,39.44164061546326
0.6749469411873605,39.4483323097229
0.6749457878618078,39.45505619049072
0.6749446347511419,39.46174955368042
0.6749434818552981,39.46838355064392
0.6749423291742118,39.4749698638916
0.6749411767078188,39.481674671173096
0.6749400244560547,39.488373041152954
0.674938872418855,39.494911670684814
0.674937720596155,39.50166869163513
0.674936568987891,39.50839567184448
0.6749354175939982,39.51497983932495
0.6749342664144123,39.521740436553955
0.6749331154490695,39.52838659286499
0.6749319646979051,39.53506636619568
0.6749308141608551,39.541781187057495
0.674929663837855,39.548449993133545
0.6749285137288411,39.555041551589966
0.6749273638337491,39.56172156333923
0.6749262141525146,39.56843852996826
0.6749250646850737,39.57507610321045
0.6749239154313628,39.58177733421326
0.674922766391317,39.588449478149414
0.6749216175648728,39.59510254859924
0.6749204689519662,39.60182785987854
0.6749193205525332,39.60845112800598
0.6749181723665096,39.61513018608093
0.674917024393832,39.62188196182251
0.6749158766344363,39.62868618965149
0.6749147290882586,39.63513422012329
0.6749135817552351,39.64186930656433
0.6749124346353019,39.64852547645569
0.6749112877283953,39.655160903930664
0.6749101410344515,39.661871671676636
0.6749089945534068,39.66848945617676
0.6749078482851977,39.67517137527466
0.6749067022297603,39.681857109069824
0.674905556387031,39.68858814239502
0.6749044107569461,39.695388317108154
0.674903265339442,39.701823711395264
0.6749021201344555,39.70873141288757
0.6749009751419226,39.71520280838013
0.6748998303617799,39.72194147109985
0.6748986857939638,39.72863817214966
0.6748975414384114,39.735280990600586
0.6748963972950585,39.742165088653564
0.6748952533638422,39.748706102371216
0.6748941096446988,39.75519061088562
0.6748929661375651,39.76193952560425
0.6748918228423778,39.76865005493164
0.6748906797590734,39.77526044845581
0.6748895368875887,39.78191804885864
0.6748883942278603,39.78865122795105
0.6748872517798253,39.79523754119873
0.6748861095434202,39.80189871788025
0.6748849675185821,39.80868887901306
0.6748838257052474,39.81527876853943
0.6748826841033534,39.82198667526245
0.6748815427128366,39.82884240150452
0.674880401533634,39.83535408973694
0.6748792605656831,39.842018604278564
0.6748781198089201,39.84865355491638
0.6748769792632823,39.85535955429077
0.6748758389287067,39.862027168273926
0.6748746988051304,39.86867666244507
0.6748735588924903,39.875293493270874
0.6748724191907237,39.88200378417969
0.6748712796997676,39.8887665271759
0.6748701404195592,39.89551568031311
0.6748690013500356,39.90208840370178
0.6748678624911341,39.90881156921387
0.6748667238427917,39.91541767120361
0.6748655854049457,39.922096967697144
0.6748644471775337,39.92878007888794
0.6748633091604926,39.93538284301758
0.6748621713537598,39.94205451011658
0.6748610337572727,39.94880485534668
0.6748598963709688,39.95541262626648
0.6748587591947851,39.962178230285645
0.6748576222286597,39.968843936920166
0.6748564854725291,39.975409507751465
0.6748553489263318,39.98211097717285
0.6748542125900044,39.988850116729736
0.6748530764634849,39.99552774429321
0.6748519405467107,40.002185583114624
0.6748508048396197,40.008893966674805
0.6748496693421489,40.015421867370605
0.6748485340542363,40.02219557762146
0.6748473989758195,40.02903938293457
0.6748462641068361,40.035510301589966
0.674845129447224,40.04215383529663
0.6748439949969205,40.048855781555176
0.6748428607558639,40.05556011199951
0.6748417267239913,40.06223201751709
0.6748405929012412,40.06898641586304
0.6748394592875508,40.075462341308594
0.6748383258828585,40.08230710029602
0.6748371926871016,40.08891987800598
0.6748360597002183,40.09571409225464
0.6748349269221469,40.102251291275024
0.6748337943528246,40.108952045440674
0.6748326619921898,40.11555314064026
0.6748315298401805,40.12236523628235
0.6748303978967345,40.12902069091797
0.67482926616179,40.13570857048035
0.674828134635285,40.14234185218811
0.6748270033171577,40.14893126487732
0.6748258722073461,40.15557885169983
0.6748247413057884,40.16247606277466
0.6748236106124229,40.16905951499939
0.6748224801271876,40.1756534576416
0.6748213498500207,40.182417154312134
0.6748202197808605,40.18911814689636
0.6748190899196453,40.195636510849
0.6748179602663134,40.20237636566162
0.674816830820803,40.20905303955078
0.6748157015830526,40.21567344665527
0.6748145725530005,40.22237277030945
0.674813443730585,40.22904133796692
0.6748123151157446,40.23566031455994
0.674811186708418,40.242396116256714
0.6748100585085429,40.249080181121826
0.6748089305160587,40.25569987297058
0.6748078027309032,40.26243710517883
0.6748066751530154,40.269174098968506
0.6748055477823336,40.27567934989929
0.6748044206187968,40.28241300582886
0.6748032936623428,40.28911113739014
0.6748021669129112,40.2960102558136
0.6748010403704399,40.30241584777832
0.6747999140348677,40.30920910835266
0.6747987879061338,40.31576633453369
0.6747976619841766,40.32251477241516
0.6747965362689347,40.32921123504639
0.6747954107603472,40.33581781387329
0.6747942854583527,40.342530965805054
0.6747931603628902,40.34920835494995
0.6747920354738983,40.35585594177246
0.674790910791316,40.362499952316284
0.6747897863150825,40.36919069290161
0.6747886620451361,40.37582182884216
0.6747875379814164,40.38253664970398
0.6747864141238621,40.38924431800842
0.674785290472412,40.39587736129761
0.6747841670270053,40.402541637420654
0.6747830437875814,40.409263610839844
0.674781920754079,40.4158821105957
0.6747807979264366,40.422527551651
0.6747796753045948,40.4292938709259
0.6747785528884915,40.435930013656616
0.6747774306780665,40.442601442337036
0.6747763086732587,40.44932317733765
0.6747751868740074,40.45592141151428
0.6747740652802517,40.46261715888977
0.6747729438919313,40.469393730163574
0.6747718227089852,40.475950717926025
0.6747707017313526,40.48272919654846
0.6747695809589731,40.4893844127655
0.6747684603917857,40.496246337890625
0.6747673400297304,40.50271463394165
0.6747662198727461,40.50932693481445
0.6747650999207724,40.5158953666687
0.6747639801737488,40.5227165222168
0.6747628606316145,40.52933168411255
0.6747617412943095,40.53611516952515
0.674760622161773,40.542656660079956
0.6747595032339446,40.54932475090027
0.6747583845107641,40.55594229698181
0.6747572659921708,40.56268310546875
0.6747561476781047,40.569437980651855
0.674755029568505,40.57603931427002
0.6747539116633116,40.58270525932312
0.6747527939624642,40.589359283447266
0.6747516764659028,40.59615159034729
0.6747505591735667,40.60280728340149
0.6747494420853958,40.60940647125244
0.6747483252013302,40.61601948738098
0.6747472085213093,40.622724294662476
0.6747460920452732,40.62951183319092
0.6747449757731617,40.636101722717285
0.6747438597049147,40.64276933670044
0.6747427438404721,40.64949703216553
0.6747416281797739,40.65611934661865
0.67474051272276,40.662795305252075
0.6747393974693704,40.669498443603516
0.6747382824195454,40.6761679649353
0.6747371675732245,40.68282628059387
0.674736052930348,40.68946623802185
0.6747349384908562,40.6961305141449
0.674733824254689,40.70277452468872
0.6747327102217865,40.70958495140076
0.674731596392089,40.716184854507446
0.6747304827655367,40.72282862663269
0.6747293693420696,40.72954773902893
0.6747282561216281,40.73614954948425
0.6747271431041524,40.74280285835266
0.6747260302895828,40.74955368041992
0.6747249176778594,40.75617265701294
0.674723805268923,40.76284074783325
0.6747226930627135,40.76956272125244
0.6747215810591715,40.77627730369568
0.674720469258237,40.782872676849365
0.6747193576598512,40.78957676887512
0.6747182462639539,40.79636192321777
0.6747171350704857,40.802918910980225
0.674716024079387,40.80958533287048
0.6747149132905987,40.81630754470825
0.674713802704061,40.82286310195923
0.6747126923197146,40.82969641685486
0.6747115821374998,40.8362832069397
0.6747104721573577,40.84297466278076
0.6747093623792285,40.84962844848633
0.6747082528030531,40.85627102851868
0.6747071434287722,40.86291003227234
0.6747060342563264,40.86969709396362
0.6747049252856562,40.87628889083862
0.6747038165167027,40.88289785385132
0.6747027079494067,40.88971948623657
0.6747015995837087,40.89650321006775
0.6747004914195497,40.9029655456543
0.6746993834568705,40.909690618515015
0.6746982756956122,40.91632533073425
0.6746971681357151,40.922937631607056
0.6746960607771207,40.92969369888306
0.6746949536197696,40.93635535240173
0.6746938466636029,40.94295644760132
0.6746927399085617,40.949734687805176
0.6746916333545869,40.95633578300476
0.6746905270016194,40.96303153038025
0.6746894208496003,40.96970319747925
0.6746883148984707,40.976399660110474
0.6746872091481718,40.98302149772644
0.6746861035986448,40.989749908447266
0.6746849982498306,40.99641227722168
0.6746838931016705,41.00309896469116
0.6746827881541055,41.00980567932129
0.674681683407077,41.01635241508484
0.6746805788605265,41.02308511734009
0.6746794745143948,41.02982544898987
0.6746783703686233,41.036492347717285
0.6746772664231534,41.043129682540894
0.6746761626779265,41.049800872802734
0.674675059132884,41.0564067363739
0.6746739557879671,41.0630989074707
0.6746728526431169,41.069786071777344
0.6746717496982755,41.07648158073425
0.674670646953384,41.08314108848572
0.674669544408384,41.089974880218506
0.6746684420632167,41.096479415893555
0.6746673399178239,41.10315227508545
0.674666237972147,41.10988783836365
0.6746651362261278,41.11650562286377
0.6746640346797076,41.12314033508301
0.6746629333328279,41.129920959472656
0.6746618321854307,41.136491775512695
0.6746607312374575,41.143129110336304
0.6746596304888504,41.14989352226257
0.6746585299395501,41.15656757354736
0.6746574295894994,41.16325807571411
0.6746563294386392,41.17000389099121
0.6746552294869118,41.176647663116455
0.6746541297342588,41.18346071243286
0.6746530301806221,41.189929723739624
0.6746519308259435,41.19669723510742
0.6746508316701648,41.20323610305786
0.6746497327132281,41.209927797317505
0.6746486339550749,41.216556549072266
0.6746475353956477,41.22326326370239
0.674646437034888,41.22990942001343
0.6746453388727378,41.236631631851196
0.6746442409091394,41.243327379226685
0.6746431431440345,41.249953508377075
0.6746420455773655,41.256802797317505
0.6746409482090742,41.26331281661987
0.6746398510391026,41.270087003707886
0.674638754067393,41.27667212486267
0.6746376572938877,41.28339219093323
0.6746365607185287,41.2899866104126
0.6746354643412581,41.296809911727905
0.674634368162018,41.30336546897888
0.674633272180751,41.31007385253906
0.674632176397399,41.31669902801514
0.6746310808119047,41.323415756225586
0.6746299854242099,41.33010387420654
0.6746288902342571,41.33675026893616
0.6746277952419889,41.34343218803406
0.6746267004473472,41.35010766983032
0.6746256058502749,41.356725454330444
0.6746245114507141,41.36356997489929
0.6746234172486071,41.37009620666504
0.6746223232438966,41.37674903869629
0.674621229436525,41.383400201797485
0.6746201358264351,41.390108585357666
0.674619042413569,41.396886110305786
0.6746179491978694,41.40350532531738
0.6746168561792789,41.41016626358032
0.67461576335774,41.41671133041382
0.6746146707331956,41.4234402179718
0.6746135783055878,41.430290937423706
0.6746124860748598,41.436838150024414
0.674611394040954,41.44348168373108
0.6746103022038132,41.45020127296448
0.6746092105633801,41.456831216812134
0.6746081191195975,41.46351337432861
0.674607027872408,41.47026824951172
0.6746059368217546,41.476831912994385
0.6746048459675801,41.48351311683655
0.6746037553098272,41.49021601676941
0.674602664848439,41.4968364238739
0.6746015745833579,41.50351810455322
0.6746004845145274,41.510258197784424
0.67459939464189,41.51691031455994
0.6745983049653891,41.523537158966064
0.674597215484967,41.530261278152466
0.6745961262005675,41.536842346191406
0.674595037112133,41.54359841346741
0.6745939482196066,41.550256967544556
0.6745928595229318,41.556915283203125
0.6745917710220514,41.56374192237854
0.6745906827169084,41.57024335861206
0.674589594607446,41.57693004608154
0.6745885066936077,41.58358812332153
0.6745874189753363,41.59031319618225
0.6745863314525748,41.596930742263794
0.6745852441252671,41.60357928276062
0.6745841569933558,41.610310554504395
0.6745830700567843,41.61691975593567
0.6745819833154963,41.623602867126465
0.6745808967694347,41.630385637283325
0.6745798104185429,41.63697361946106
0.6745787242627643,41.64365601539612
0.6745776383020424,41.65031385421753
0.6745765525363203,41.65703892707825
0.6745754669655417,41.663668394088745
0.67457438158965,41.67041897773743
0.6745732964085884,41.67704367637634
0.674572211422301,41.68369722366333
0.6745711266307305,41.690417528152466
0.6745700420338211,41.69706964492798
0.674568957631516,41.70370435714722
0.6745678734237588,41.710428953170776
0.6745667894104934,41.71704626083374
0.6745657055916631,41.723708152770996
0.6745646219672116,41.73042345046997
0.6745635385370826,41.73710346221924
0.6745624553012198,41.743722915649414
0.6745613722595669,41.750452756881714
0.6745602894120677,41.757060289382935
0.6745592067586659,41.763774394989014
0.6745581242993051,41.77048301696777
0.6745570420339294,41.777092933654785
0.6745559599624824,41.78370952606201
0.6745548780849082,41.79048228263855
0.6745537964011501,41.79713535308838
0.6745527149111527,41.803815841674805
0.6745516336148595,41.81048822402954
0.6745505525122145,41.817134380340576
0.6745494716031616,41.82395553588867
0.674548390887645,41.83052062988281
0.6745473103656082,41.83718514442444
0.6745462300369959,41.843859910964966
0.6745451499017517,41.85057759284973
0.6745440699598197,41.85718870162964
0.6745429902111438,41.863860845565796
0.6745419106556687,41.87061929702759
0.674540831293338,41.87714600563049
0.6745397521240961,41.88380694389343
0.6745386731478871,41.89058232307434
0.6745375943646549,41.89722490310669
0.6745365157743443,41.903937101364136
0.6745354373768989,41.910603046417236
0.6745343591722636,41.917425870895386
0.674533281160382,41.923951148986816
0.6745322033411991,41.930675983428955
0.6745311257146588,41.93725538253784
0.6745300482807055,41.9439058303833
0.6745289710392836,41.95060849189758
0.6745278939903374,41.95722198486328
0.6745268171338114,41.96395802497864
0.6745257404696502,41.9706768989563
0.6745246639977978,41.97736644744873
0.6745235877181991,41.98393702507019
0.6745225116307985,41.990734577178955
0.6745214357355405,41.997337341308594
0.6745203600323693,42.00417923927307
0.67451928452123,42.010849714279175
0.6745182092020671,42.017356634140015
0.6745171340748247,42.024006843566895
0.674516059139448,42.03085017204285
0.6745149843958813,42.037407636642456
0.6745139098440696,42.04407215118408
0.6745128354839574,42.05074501037598
0.6745117613154893,42.05739450454712
0.6745106873386101,42.06403303146362
0.6745096135532646,42.07081723213196
0.6745085399593977,42.077476024627686
0.6745074665569539,42.084078311920166
0.6745063933458784,42.09077048301697
0.6745053203261155,42.09747052192688
0.6745042474976106,42.10404062271118
0.6745031748603086,42.110790967941284
0.6745021024141539,42.117465019226074
0.6745010301590919,42.12411117553711
0.6744999580950672,42.1308319568634
0.674498886222025,42.13754367828369
0.6744978145399102,42.14406895637512
0.674496743048668,42.150861501693726
0.6744956717482431,42.157421350479126
0.6744946006385809,42.16411304473877
0.6744935297196262,42.17082238197327
0.6744924589913243,42.17753601074219
0.6744913884536202,42.184128761291504
0.6744903181064591,42.190871238708496
0.674489247949786,42.19774794578552
0.6744881779835467,42.204349756240845
0.6744871082076853,42.210835456848145
0.674486038622148,42.21757650375366
0.6744849692268797,42.22414517402649
0.6744839000218257,42.23112607002258
0.6744828310069311,42.237555742263794
0.6744817621821414,42.24419450759888
0.674480693547402,42.25088953971863
0.6744796251026582,42.2574737071991
0.6744785568478555,42.26427125930786
0.674477488782939,42.27092146873474
0.6744764209078543,42.2776095867157
0.6744753532225467,42.284209966659546
0.674474285726962,42.290874004364014
0.6744732184210455,42.297590255737305
0.6744721513047423,42.3043258190155
0.6744710843779985,42.310967445373535
0.6744700176407592,42.31759762763977
0.6744689510929707,42.32434844970703
0.6744678847345776,42.330963373184204
0.6744668185655263,42.33767604827881
0.674465752585762,42.34434485435486
0.6744646867952304,42.35105228424072
0.6744636211938775,42.35772728919983
0.6744625557816485,42.36443495750427
0.6744614905584895,42.371068239212036
0.6744604255243462,42.37778663635254
0.674459360679164,42.38438129425049
0.6744582960228891,42.39109253883362
0.6744572315554671,42.39774537086487
0.6744561672768439,42.404377937316895
0.6744551031869653,42.41106724739075
0.6744540392857773,42.417784214019775
0.6744529755732254,42.42437553405762
0.6744519120492558,42.43109464645386
0.6744508487138143,42.43775773048401
0.6744497855668471,42.44443106651306
0.6744487226082999,42.4511775970459
0.6744476598381189,42.457897663116455
0.6744465972562498,42.46446204185486
0.674445534862639,42.471110343933105
0.6744444726572325,42.47788715362549
0.6744434106399761,42.484495878219604
0.6744423488108159,42.49115777015686
0.6744412871696983,42.49783158302307
0.6744402257165691,42.50443458557129
0.674439164451375,42.51126551628113
0.6744381033740616,42.517919063568115
0.6744370424845754,42.52475309371948
0.6744359817828625,42.53129529953003
0.674434921268869,42.53794765472412
0.6744338609425415,42.544604778289795
0.6744328008038262,42.551220417022705
0.6744317408526692,42.55787634849548
0.674430681089017,42.564820289611816
0.674429621512816,42.571330547332764
0.6744285621240124,42.5779492855072
0.6744275029225527,42.58458065986633
0.6744264439083829,42.591270208358765
0.6744253850814501,42.59790301322937
0.6744243264417004,42.60467314720154
0.6744232679890801,42.61127710342407
0.6744222097235363,42.61796259880066
0.6744211516450146,42.62457609176636
0.6744200937534622,42.631431102752686
0.6744190360488256,42.63801646232605
0.6744179785310511,42.64462637901306
0.6744169212000855,42.65128016471863
0.6744158640558753,42.65809154510498
0.6744148070983671,42.66464877128601
0.6744137503275078,42.671366930007935
0.6744126937432441,42.67801761627197
0.6744116373455221,42.68456554412842
0.674410581134289,42.691262006759644
0.6744095251094916,42.69816994667053
0.6744084692710764,42.704665422439575
0.6744074136189903,42.71136736869812
0.6744063581531803,42.71796202659607
0.6744053028735928,42.724621057510376
0.6744042477801748,42.731367111206055
0.6744031928728734,42.73807740211487
0.6744021381516352,42.74470400810242
0.6744010836164072,42.751357078552246
0.6744000292671365,42.75797772407532
0.6743989751037696,42.76483511924744
0.6743979211262537,42.77135682106018
0.674396867334536,42.778207302093506
0.6743958137285633,42.78472113609314
0.6743947603082825,42.79137444496155
0.6743937070736409,42.79808497428894
0.6743926540245855,42.80485796928406
0.6743916011610631,42.81141138076782
0.6743905484830214,42.818079471588135
0.6743894959904067,42.82479524612427
0.6743884436831669,42.8315908908844
0.6743873915612487,42.83823490142822
0.6743863396245996,42.84507369995117
0.6743852878731667,42.85147261619568
0.6743842363068973,42.85819888114929
0.6743831849257383,42.86487317085266
0.6743821337296373,42.87144708633423
0.6743810827185416,42.87814140319824
0.6743800318923983,42.884838819503784
0.674378981251155,42.891491174697876
0.6743779307947586,42.89827561378479
0.674376880523157,42.904902935028076
0.6743758304362976,42.911550760269165
0.6743747805341272,42.91827416419983
0.6743737308165937,42.924848556518555
0.6743726812836445,42.93156886100769
0.674371631935227,42.93825721740723
0.6743705827712887,42.944891691207886
0.6743695337917771,42.95154285430908
0.67436848499664,42.95825529098511
0.6743674363858245,42.964959144592285
0.6743663879592784,42.97161912918091
0.6743653397169495,42.9783399105072
0.674364291658785,42.98496413230896
0.6743632437847328,42.99160981178284
0.6743621960947405,42.998339891433716
0.6743611485887556,43.00504946708679
0.6743601012667262,43.01165699958801
0.6743590541285996,43.018381118774414
0.6743580071743238,43.024924755096436
0.6743569604038466,43.031630516052246
0.6743559138171153,43.03831648826599
0.6743548674140782,43.04521417617798
0.6743538211946829,43.05165481567383
0.6743527751588773,43.05836033821106
0.6743517293066094,43.065003871917725
0.6743506836378267,43.07164978981018
0.6743496381524774,43.0783417224884
0.6743485928505093,43.08500838279724
0.6743475477318704,43.092045307159424
0.6743465027965087,43.09867548942566
0.6743454580443717,43.10503077507019
0.6743444134754083,43.11187529563904
0.6743433690895656,43.118499755859375
0.6743423248867922,43.12506103515625
0.6743412808670359,43.131760358810425
0.674340237030245,43.138587474823
0.6743391933763675,43.14512634277344
0.6743381499053513,43.1517596244812
0.6743371066171449,43.15843915939331
0.6743360635116961,43.165122985839844
0.6743350205889534,43.1717483997345
0.6743339778488647,43.178404092788696
0.6743329352913784,43.18506217002869
0.6743318929164427,43.19171118736267
0.6743308507240058,43.198455572128296
0.6743298087140162,43.205124855041504
0.6743287668864217,43.21173048019409
0.674327725241171,43.21849203109741
0.6743266837782125,43.225059509277344
0.6743256424974942,43.23192477226257
0.6743246013989649,43.23853588104248
0.6743235604825727,43.24512434005737
0.6743225197482662,43.251845359802246
0.6743214791959936,43.258490800857544
0.6743204388257034,43.26511478424072
0.6743193986373442,43.27179837226868
0.6743183586308645,43.27866554260254
0.6743173188062127,43.28522300720215
0.6743162791633377,43.29184651374817
0.6743152397021873,43.29868221282959
0.6743142004227106,43.30517888069153
0.6743131613248563,43.311922550201416
0.6743121224085727,43.31860375404358
0.6743110836738085,43.32539367675781
0.6743100451205123,43.331926584243774
0.6743090067486331,43.338616371154785
0.6743079685581193,43.345170736312866
0.6743069305489197,43.351927280426025
0.6743058927209828,43.3586220741272
0.6743048550742575,43.36542344093323
0.6743038176086928,43.3719539642334
0.6743027803242372,43.378695249557495
0.6743017432208397,43.38528752326965
0.6743007062984488,43.39196228981018
0.674299669557014,43.398722887039185
0.6742986329964835,43.40545606613159
0.6742975966168062,43.411956548690796
0.6742965604179317,43.41872549057007
0.6742955243998082,43.425411224365234
0.6742944885623849,43.43205809593201
0.6742934529056107,43.438684940338135
0.6742924174294349,43.445356130599976
0.6742913821338059,43.45200228691101
0.6742903470186734,43.458731174468994
0.6742893120839859,43.4653525352478
0.6742882773296928,43.47201871871948
0.6742872427557429,43.47873544692993
0.6742862083620857,43.48538851737976
0.67428517414867,43.49205303192139
0.6742841401154451,43.49889254570007
0.6742831062623598,43.50539588928223
0.6742820725893638,43.51202845573425
0.6742810390964058,43.51877522468567
0.6742800057834356,43.525386095047
0.674278972650402,43.53209471702576
0.6742779396972542,43.53887677192688
0.6742769069239419,43.54549551010132
0.674275874330414,43.552042722702026
0.6742748419166198,43.55885410308838
0.6742738096825092,43.56566309928894
0.6742727776280307,43.57232975959778
0.6742717457531344,43.578890800476074
0.6742707140577693,43.58545231819153
0.6742696825418849,43.59219980239868
0.6742686512054307,43.59887957572937
0.6742676200483559,43.605520725250244
0.6742665890706104,43.61216187477112
0.6742655582721434,43.61884546279907
0.6742645276529045,43.62548637390137
0.674263497212843,43.632296085357666
0.6742624669519086,43.63891887664795
0.674261436870051,43.645586252212524
0.6742604069672198,43.65217423439026
0.6742593772433643,43.658891677856445
0.6742583476984346,43.66556239128113
0.6742573183323799,43.67220687866211
0.6742562891451498,43.67894744873047
0.6742552601366945,43.68551564216614
0.6742542313069633,43.69219183921814
0.6742532026559057,43.69906258583069
0.674252174183472,43.70553779602051
0.6742511458896118,43.71226143836975
0.6742501177742746,43.718899965286255
0.6742490898374105,43.725565910339355
0.674248062078969,43.73230600357056
0.6742470344989003,43.73898506164551
0.6742460070971541,43.74559807777405
0.6742449798736803,43.75250482559204
0.6742439528284286,43.75894379615784
0.674242925961349,43.76573586463928
0.6742418992723918,43.77231049537659
0.6742408727615063,43.77897334098816
0.674239846428643,43.785619258880615
0.6742388202737516,43.79237723350525
0.6742377942967821,43.79903745651245
0.6742367684976848,43.80572271347046
0.6742357428764094,43.812334060668945
0.6742347174329061,43.819291830062866
0.6742336921671253,43.825655460357666
0.6742326670790165,43.83249759674072
0.6742316421685303,43.83908462524414
0.6742306174356165,43.84587001800537
0.6742295928802255,43.852519035339355
0.6742285685023074,43.85907483100891
0.6742275443018126,43.865795850753784
0.6742265202786908,43.872369050979614
0.6742254964328926,43.87921643257141
0.6742244727643685,43.88577222824097
0.6742234492730681,43.892343282699585
0.6742224259589421,43.899330854415894
0.6742214028219408,43.90573787689209
0.6742203798620147,43.91238832473755
0.6742193570791137,43.919135093688965
0.6742183344731887,43.92574191093445
0.6742173120441894,43.93267273902893
0.6742162897920667,43.93911910057068
0.674215267716771,43.94581198692322
0.6742142458182527,43.952476501464844
0.6742132240964622,43.959123611450195
0.6742122025513501,43.96591234207153
0.6742111811828665,43.97249460220337
0.6742101599909625,43.97916555404663
0.6742091389755881,43.98578405380249
0.6742081181366943,43.99248290061951
0.6742070974742315,43.999218702316284
0.67420607698815,44.00587773323059
0.674205056678401,44.01260495185852
0.6742040365449348,44.01915144920349
0.6742030165877019,44.02583074569702
0.6742019968066532,44.03263735771179
0.6742009772017392,44.039323806762695
0.6741999577729106,44.04588437080383
0.6741989385201187,44.05268597602844
0.6741979194433132,44.05939769744873
0.6741969005424457,44.06590485572815
0.6741958818174669,44.07262420654297
0.6741948632683273,44.079318046569824
0.6741938448949778,44.08601474761963
0.6741928266973692,44.092496156692505
0.6741918086754525,44.0994770526886
0.6741907908291784,44.10590434074402
0.674189773158498,44.11260223388672
0.6741887556633621,44.11933422088623
0.6741877383437216,44.125954389572144
0.6741867211995274,44.132638454437256
0.6741857042307308,44.13934063911438
0.674184687437282,44.146013021469116
0.674183670819133,44.15279746055603
0.674182654376234,44.15931534767151
0.6741816381085366,44.16602826118469
0.6741806220159915,44.17258310317993
0.67417960609855,44.17942953109741
0.6741785903561632,44.186001777648926
0.674177574788782,44.192627906799316
0.6741765593963578,44.19937825202942
0.6741755441788415,44.20600724220276
0.6741745291361844,44.21264338493347
0.6741735142683376,44.219401597976685
0.6741724995752524,44.225942850112915
0.6741714850568801,44.23284387588501
0.6741704707131718,44.239423513412476
0.6741694565440787,44.24605751037598
0.6741684425495523,44.252681255340576
0.6741674287295437,44.25940942764282
0.6741664150840042,44.26605701446533
0.6741654016128855,44.27281212806702
0.6741643883161385,44.27941012382507
0.6741633751937149,44.28607678413391
0.6741623622455659,44.29275608062744
0.6741613494716429,44.299516677856445
0.6741603368718975,44.30610418319702
0.6741593244462808,44.312835693359375
0.6741583121947446,44.3194682598114
0.6741573001172404,44.32615900039673
0.6741562882137195,44.33286380767822
0.6741552764841336,44.339550256729126
0.6741542649284341,44.346160888671875
0.6741532535465724,44.352848052978516
0.6741522423385004,44.359501361846924
0.6741512313041697,44.36623191833496
0.6741502204435317,44.37286186218262
0.6741492097565378,44.3795952796936
0.6741481992431403,44.386181116104126
0.6741471889032906,44.39291334152222
0.67414617873694,44.39957118034363
0.6741451687440407,44.406184673309326
0.6741441589245442,44.41281533241272
0.6741431492784021,44.41957092285156
0.6741421398055665,44.42618155479431
0.6741411305059889,44.43300199508667
0.6741401213796214,44.43959093093872
0.6741391124264153,44.44626760482788
0.6741381036463228,44.45291304588318
0.6741370950392955,44.45959401130676
0.6741360866052858,44.46632170677185
0.674135078344245,44.47298192977905
0.6741340702561254,44.47963213920593
0.6741330623408787,44.486207008361816
0.6741320545984567,44.492929220199585
0.6741310470288117,44.49968361854553
0.6741300396318954,44.50627660751343
0.6741290324076601,44.51297378540039
0.6741280253560578,44.51963567733765
0.6741270184770399,44.52634000778198
0.6741260117705591,44.533018589019775
0.6741250052365672,44.53971815109253
0.6741239988750165,44.546343088150024
0.6741229926858588,44.55299735069275
0.6741219866690463,44.55982947349548
0.6741209808245313,44.56641411781311
0.674119975152266,44.573025941848755
0.6741189696522022,44.57973837852478
0.6741179643242925,44.58630967140198
0.674116959168489,44.5930495262146
0.6741159541847436,44.599780321121216
0.6741149493730091,44.606406450271606
0.6741139447332373,44.61302137374878
0.6741129402653807,44.61975860595703
0.6741119359693917,44.626423597335815
0.6741109318452222,44.63314485549927
0.674109927892825,44.63984823226929
0.6741089241121523,44.64647626876831
0.6741079205031563,44.65310454368591
0.6741069170657895,44.659818172454834
0.6741059138000045,44.66647219657898
0.6741049107057534,44.67315363883972
0.6741039077829888,44.679760456085205
0.6741029050316634,44.68642449378967
0.6741019024517291,44.69306492805481
0.6741009000431389,44.6998450756073
0.6740998978058452,44.70645332336426
0.6740988957398003,44.71316146850586
0.6740978938449572,44.7197949886322
0.6740968921212682,44.72646975517273
0.6740958905686857,44.73324751853943
0.6740948891871624,44.73988223075867
0.6740938879766514,44.74640393257141
0.6740928869371047,44.75317311286926
0.6740918860684753,44.75983428955078
0.6740908853707156,44.76660203933716
0.6740898848437787,44.77320575714111
0.6740888844876168,44.7798855304718
0.6740878843021831,44.78653621673584
0.6740868842874304,44.79325866699219
0.674085884443311,44.79991030693054
0.674084884769778,44.8065619468689
0.6740838852667839,44.813236713409424
0.6740828859342818,44.819947242736816
0.6740818867722246,44.82657027244568
0.6740808877805651,44.83334279060364
0.6740798889592559,44.83997917175293
0.6740788903082503,44.84659433364868
0.6740778918275006,44.853281021118164
0.6740768935169602,44.859965085983276
0.6740758953765822,44.86662840843201
0.6740748974063191,44.873308420181274
0.6740738996061242,44.879969120025635
0.6740729019759502,44.886662006378174
0.6740719045157504,44.89328074455261
0.6740709072254777,44.90003848075867
0.674069910105085,44.90668082237244
0.6740689131545259,44.91335487365723
0.6740679163737529,44.91999530792236
0.6740669197627192,44.926684856414795
0.6740659233213782,44.93337106704712
0.6740649270496828,44.94013833999634
0.6740639309475862,44.94666242599487
0.6740629350150416,44.95338702201843
0.6740619392520022,44.960044384002686
0.6740609436584211,44.966796875
0.6740599482342515,44.97342491149902
0.674058952979447,44.9800922870636
0.6740579578939605,44.98674535751343
0.6740569629777452,44.99341344833374
0.6740559682307548,45.00011157989502
0.6740549736529424,45.0067720413208
0.6740539792442611,45.0134437084198
0.6740529850046645,45.02008867263794
0.674051990934106,45.02674603462219
0.6740509970325389,45.03349804878235
0.6740500032999165,45.0401496887207
0.6740490097361924,45.04678702354431
0.6740480163413197,45.053412437438965
0.6740470231152524,45.06010103225708
0.6740460300579435,45.066797494888306
0.6740450371693466,45.07350420951843
0.6740440444494155,45.080137729644775
0.6740430518981031,45.08684754371643
0.6740420595153634,45.09348940849304
0.67404106730115,45.1002459526062
0.6740400752554162,45.106818199157715
0.6740390833781157,45.11351990699768
0.6740380916692023,45.12020945549011
0.6740371001286294,45.12683653831482
0.6740361087563503,45.133586406707764
0.6740351175523195,45.14027214050293
0.67403412651649,45.14682960510254
0.6740331356488157,45.15352654457092
0.6740321449492506,45.160210371017456
0.674031154417748,45.16692638397217
0.6740301640542616,45.17357611656189
0.6740291738587456,45.180248737335205
0.6740281838311535,45.1868371963501
0.674027193971439,45.193625688552856
0.6740262042795561,45.20032095909119
0.6740252147554586,45.2069296836853
0.6740242253991003,45.21360206604004
0.6740232362104353,45.22024393081665
0.6740222471894171,45.22685956954956
0.6740212583359997,45.23364496231079
0.6740202696501374,45.24031853675842
0.6740192811317836,45.24696493148804
0.6740182927808925,45.253644704818726
0.674017304597418,45.26029348373413
0.6740163165813142,45.266990661621094
0.6740153287325351,45.273685693740845
0.6740143410510345,45.28033685684204
0.6740133535367667,45.28699827194214
0.6740123661896859,45.29368281364441
0.6740113790097456,45.300583600997925
0.6740103919969005,45.306989908218384
0.6740094051511042,45.31371307373047
0.674008418472311,45.32037949562073
0.6740074319604753,45.3270103931427
0.6740064456155509,45.33371019363403
0.6740054594374922,45.340391635894775
0.6740044734262532,45.34703469276428
0.6740034875817885,45.353864669799805
0.6740025019040518,45.36041474342346
0.6740015163929977,45.367233753204346
0.6740005310485804,45.37384343147278
0.673999545870754,45.38042950630188
0.673998560859473,45.38709306716919
0.6739975760146917,45.39375352859497
0.6739965913363644,45.40051460266113
0.673995606824445,45.40709328651428
0.6739946224788886,45.413862228393555
0.6739936382996494,45.42047190666199
0.6739926542866815,45.42708349227905
0.6739916704399395,45.43392992019653
0.6739906867593776,45.44053339958191
0.6739897032449506,45.44730067253113
0.6739887198966129,45.45383048057556
0.6739877367143188,45.4604594707489
0.6739867536980227,45.467166900634766
0.6739857708476795,45.473761558532715
0.6739847881632435,45.480488777160645
0.6739838056446693,45.487152338027954
0.6739828232919114,45.49395155906677
0.6739818411049244,45.50059103965759
0.673980859083663,45.507211685180664
0.673979877228082,45.51388144493103
0.6739788955381354,45.520626068115234
0.6739779140137785,45.5272376537323
0.6739769326549655,45.533926010131836
0.6739759514616512,45.540607929229736
0.6739749704337906,45.54724454879761
0.6739739895713383,45.553934812545776
0.6739730088742486,45.56055927276611
0.6739720283424768,45.56729483604431
0.6739710479759774,45.57403111457825
0.6739700677747053,45.58071732521057
0.6739690877386153,45.58729124069214
0.6739681078676619,45.59398531913757
0.6739671281618005,45.60067296028137
0.6739661486209856,45.60731339454651
0.673965169245172,45.61399745941162
0.6739641900343148,45.62061357498169
0.673963210988369,45.62728476524353
0.6739622321072889,45.63417291641235
0.6739612533910301,45.6406774520874
0.6739602748395473,45.64737367630005
0.6739592964527955,45.65405511856079
0.6739583182307296,45.66068720817566
0.6739573401733047,45.667521715164185
0.6739563622804761,45.67409896850586
0.6739553845521981,45.68080019950867
0.6739544069884263,45.68734860420227
0.673953429589116,45.69404149055481
0.6739524523542216,45.700883626937866
0.6739514752836985,45.707387924194336
0.673950498377502,45.71407866477966
0.6739495216355872,45.7208468914032
0.673948545057909,45.72736048698425
0.6739475686444227,45.73408317565918
0.6739465923950836,45.74093413352966
0.6739456163098468,45.747480630874634
0.6739446403886676,45.75411081314087
0.6739436646315011,45.76095628738403
0.6739426890383027,45.76765990257263
0.6739417136090275,45.7741539478302
0.6739407383436309,45.78079676628113
0.6739397632420683,45.787495374679565
0.6739387883042947,45.794177532196045
0.6739378135302657,45.800904989242554
0.6739368389199369,45.80755543708801
0.673935864473263,45.81421875953674
0.6739348901901997,45.82086801528931
0.6739339160707027,45.82748031616211
0.6739329421147271,45.834394216537476
0.6739319683222282,45.840949296951294
0.6739309946931621,45.84763240814209
0.6739300212274835,45.854100465774536
0.6739290479251482,45.86099600791931
0.6739280747861118,45.86755394935608
0.6739271018103297,45.87422966957092
0.6739261289977574,45.881038427352905
0.6739251563483506,45.88762593269348
0.6739241838620647,45.89424443244934
0.6739232115388554,45.90104532241821
0.6739222393786783,45.9076623916626
0.6739212673814888,45.914350271224976
0.6739202955472429,45.92099738121033
0.6739193238758959,45.927616357803345
0.6739183523674037,45.93429756164551
0.673917381021722,45.94101333618164
0.6739164098388063,45.947664737701416
0.6739154388186124,45.95430612564087
0.6739144679610963,45.96100687980652
0.6739134972662132,45.96768927574158
0.6739125267339192,45.974369287490845
0.6739115563641701,45.981051445007324
0.6739105861569217,45.987704038619995
0.6739096161121296,45.994367837905884
0.6739086462297498,46.00109243392944
0.6739076765097382,46.00769877433777
0.6739067069520505,46.01437520980835
0.6739057375566426,46.02099633216858
0.6739047683234708,46.02779459953308
0.6739037992524902,46.03440022468567
0.6739028303436576,46.041080474853516
0.6739018615969282,46.0478138923645
0.6739008930122588,46.054471254348755
0.6738999245896045,46.06107044219971
0.6738989563289215,46.06778621673584
0.6738979882301663,46.074540853500366
0.6738970202932945,46.08113741874695
0.6738960525182622,46.087745904922485
0.6738950849050256,46.0944881439209
0.6738941174535406,46.10108947753906
0.673893150163763,46.107850790023804
0.6738921830356497,46.114479303359985
0.6738912160691566,46.12111687660217
0.6738902492642391,46.12779664993286
0.6738892826208541,46.13444542884827
0.6738883161389575,46.14120554924011
0.6738873498185056,46.14784264564514
0.6738863836594546,46.15449666976929
0.6738854176617606,46.161133766174316
0.6738844518253797,46.167930364608765
0.6738834861502686,46.17456889152527
0.6738825206363832,46.181227922439575
0.67388155528368,46.187865257263184
0.6738805900921151,46.194618940353394
0.6738796250616449,46.2012140750885
0.6738786601922258,46.20789384841919
0.673877695483814,46.21450161933899
0.673876730936366,46.22120261192322
0.6738757665498382,46.22787284851074
0.6738748023241867,46.23454928398132
0.6738738382593684,46.241233348846436
0.6738728743553394,46.247941732406616
0.6738719106120561,46.25460481643677
0.6738709470294753,46.26126718521118
0.673869983607553,46.267937898635864
0.6738690203462461,46.2746205329895
0.6738680572455109,46.28130125999451
0.6738670943053039,46.28796887397766
0.6738661315255817,46.294649839401245
0.6738651689063011,46.30146861076355
0.6738642064474184,46.30799579620361
0.6738632441488901,46.3146493434906
0.6738622820106729,46.32129406929016
0.6738613200327236,46.328006744384766
0.6738603582149986,46.33462619781494
0.6738593965574546,46.34135842323303
0.6738584350600484,46.34801459312439
0.6738574737227366,46.354673862457275
0.673856512545476,46.361368894577026
0.6738555515282231,46.36801815032959
0.6738545906709346,46.374765157699585
0.6738536299735678,46.381396532058716
0.6738526694360787,46.388020515441895
0.6738517090584245,46.39470911026001
0.673850748840562,46.40135717391968
0.6738497887824478,46.4080765247345
0.673848828884039,46.414740800857544
0.6738478691452924,46.42142152786255
0.6738469095661647,46.42804479598999
0.6738459501466129,46.43474888801575
0.6738449908865937,46.44141411781311
0.6738440317860642,46.44811177253723
0.6738430728449811,46.45471811294556
0.673842114063302,46.461437463760376
0.673841155440983,46.46809267997742
0.6738401969779814,46.47480630874634
0.6738392386742542,46.481443881988525
0.6738382805297586,46.48815965652466
0.6738373225444514,46.494789361953735
0.6738363647182896,46.50147891044617
0.6738354070512301,46.50813937187195
0.6738344495432307,46.51481914520264
0.6738334921942476,46.521483421325684
0.6738325350042383,46.528204917907715
0.6738315779731598,46.53483438491821
0.6738306211009695,46.54154133796692
0.6738296643876241,46.5482223033905
0.6738287078330812,46.554866790771484
0.6738277514372979,46.561501026153564
0.6738267952002311,46.56826829910278
0.673825839121838,46.574838638305664
0.6738248832020763,46.58160734176636
0.6738239274409027,46.588271379470825
0.6738229718382748,46.594847679138184
0.6738220163941496,46.60155916213989
0.6738210611084847,46.608288049697876
0.6738201059812372,46.614888191223145
0.6738191510123644,46.62159538269043
0.6738181962018237,46.628239154815674
0.6738172415495725,46.6349515914917
0.6738162870555682,46.64163088798523
0.6738153327197679,46.64829230308533
0.6738143785421291,46.65491199493408
0.6738134245226095,46.661680698394775
0.673812470661166,46.66826629638672
0.6738115169577565,46.674975633621216
0.6738105634123384,46.68165969848633
0.6738096100248689,46.68834614753723
0.6738086567953059,46.69496726989746
0.6738077037236063,46.70165538787842
0.6738067508097282,46.70834302902222
0.6738057980536291,46.714998960494995
0.6738048454552659,46.721696615219116
0.673803893014597,46.72834229469299
0.6738029407315795,46.73499321937561
0.6738019886061712,46.74170398712158
0.6738010366383296,46.74835014343262
0.6738000848280121,46.75498700141907
0.6737991331751768,46.76171326637268
0.6737981816797811,46.768372774124146
0.6737972303417827,46.775091886520386
0.6737962791611393,46.78181600570679
0.6737953281378086,46.788453817367554
0.6737943772717485,46.7950758934021
0.6737934265629167,46.8017635345459
0.6737924760112706,46.80846095085144
0.673791525616768,46.815059661865234
0.673790575379367,46.8218195438385
0.6737896252990254,46.82847452163696
0.6737886753757008,46.83515119552612
0.673787725609351,46.84181213378906
0.6737867759999343,46.848533630371094
0.6737858265474078,46.855051040649414
0.67378487725173,46.86178684234619
0.6737839281128587,46.868529319763184
0.6737829791307512,46.87511897087097
0.6737820303053665,46.88187575340271
0.6737810816366616,46.888556480407715
0.6737801331245948,46.89509677886963
0.6737791847691244,46.901835441589355
0.6737782365702076,46.90856218338013
0.673777288527803,46.91519069671631
0.6737763406418685,46.9219286441803
0.673775392912362,46.92854166030884
0.6737744453392418,46.93518900871277
0.6737734979224655,46.94192719459534
0.6737725506619918,46.94865536689758
0.673771603557778,46.955140590667725
0.6737706566097832,46.961902141571045
0.6737697098179646,46.96878790855408
0.6737687631822807,46.975208044052124
0.6737678167026897,46.981924533843994
0.6737668703791498,46.98859143257141
0.6737659242116191,46.995245933532715
0.6737649782000558,47.00190091133118
0.6737640323444182,47.00860643386841
0.6737630866446642,47.01527786254883
0.6737621411007525,47.02202272415161
0.673761195712641,47.02863621711731
0.6737602504802881,47.035290002822876
0.6737593054036521,47.04198861122131
0.6737583604826913,47.04870676994324
0.6737574157173642,47.05526876449585
0.6737564711076287,47.061989307403564
0.6737555266534436,47.06863760948181
0.673754582354767,47.075358867645264
0.6737536382115573,47.08201289176941
0.673752694223773,47.08868169784546
0.6737517503913723,47.09533667564392
0.673750806714314,47.10222053527832
0.673749863192556,47.108765602111816
0.6737489198260573,47.11537408828735
0.6737479766147763,47.12206506729126
0.673747033558671,47.12878370285034
0.6737460906577003,47.13534641265869
0.6737451479118228,47.14224982261658
0.6737442053209965,47.14880418777466
0.6737432628851807,47.15536594390869
0.6737423206043334,47.16200566291809
0.6737413784784135,47.16890907287598
0.6737404365073792,47.17536473274231
0.6737394946911897,47.18218159675598
0.6737385530298029,47.18897581100464
0.6737376115231778,47.19539523124695
0.6737366701712733,47.20214223861694
0.6737357289740475,47.208863973617554
0.6737347879314596,47.21543073654175
0.6737338470434682,47.22210335731506
0.6737329063100316,47.22882843017578
0.673731965731109,47.23546648025513
0.673731025306659,47.24228572845459
0.6737300850366403,47.24893093109131
0.6737291449210117,47.25540542602539
0.6737282049597318,47.262208223342896
0.6737272651527598,47.26890540122986
0.6737263255000544,47.27550292015076
0.6737253860015741,47.28240442276001
0.673724446657278,47.288976192474365
0.6737235074671251,47.295608043670654
0.6737225684310738,47.302286863327026
0.6737216295490834,47.30895256996155
0.6737206908211127,47.315592765808105
0.6737197522471209,47.32223558425903
0.6737188138270664,47.328949213027954
0.6737178755609087,47.33558368682861
0.6737169374486062,47.34232234954834
0.6737159994901181,47.34901165962219
0.6737150616854036,47.355629205703735
0.6737141240344217,47.362311601638794
0.6737131865371311,47.36900210380554
0.673712249193491,47.37559676170349
0.6737113120034606,47.38234496116638
0.6737103749669986,47.389007568359375
0.6737094380840647,47.39566254615784
0.6737085013546174,47.40225052833557
0.673707564778616,47.409066915512085
0.6737066283560198,47.41564393043518
0.673705692086788,47.42236876487732
0.6737047559708792,47.429028034210205
0.6737038200082531,47.43567514419556
0.6737028841988688,47.44236469268799
0.6737019485426855,47.44910454750061
0.6737010130396621,47.45574688911438
0.6737000776897584,47.4624285697937
0.6736991424929331,47.469088554382324
0.6736982074491458,47.47573280334473
0.6736972725583557,47.482414960861206
0.6736963378205219,47.4891619682312
0.673695403235604,47.49573493003845
0.6736944688035612,47.50241827964783
0.6736935345243529,47.509209871292114
0.6736926003979382,47.5158166885376
0.6736916664242768,47.5224552154541
0.6736907326033279,47.529263973236084
0.6736897989350507,47.535845041275024
0.6736888654194051,47.54254364967346
0.67368793205635,47.549185037612915
0.6736869988458455,47.55583333969116
0.6736860657878502,47.56254768371582
0.6736851328823242,47.569077014923096
0.6736842001292268,47.575849771499634
0.6736832675285175,47.58253741264343
0.6736823350801558,47.58924388885498
0.6736814027841013,47.5958833694458
0.6736804706403132,47.6024968624115
0.6736795386487515,47.60928511619568
0.6736786068093757,47.61596417427063
0.673677675122145,47.62254548072815
0.6736767435870196,47.62924909591675
0.6736758122039587,47.63590884208679
0.6736748809729219,47.64258313179016
0.6736739498938691,47.649346113204956
0.6736730189667596,47.655951261520386
0.6736720881915534,47.662614822387695
0.6736711575682104,47.669365882873535
0.6736702270966896,47.67597770690918
0.6736692967769513,47.68265652656555
0.6736683666089549,47.68934893608093
0.6736674365926604,47.6959342956543
0.6736665067280273,47.702627658843994
0.6736655770150156,47.70936822891235
0.6736646474535851,47.716071128845215
0.6736637180436953,47.72260808944702
0.6736627887853064,47.72938013076782
0.6736618596783779,47.73605489730835
0.67366093072287,47.74267268180847
0.6736600019187421,47.74938774108887
0.6736590732659546,47.755996227264404
0.6736581447644671,47.76269483566284
0.6736572164142394,47.76945424079895
0.6736562882152316,47.775999307632446
0.6736553601674033,47.78274941444397
0.6736544322707152,47.789379596710205
0.6736535045251266,47.79603910446167
0.6736525769305979,47.80269455909729
0.6736516494870884,47.80943417549133
0.6736507221945591,47.81604790687561
0.673649795052969,47.82276153564453
0.6736488680622791,47.829490184783936
0.6736479412224488,47.83623170852661
0.6736470145334382,47.842769622802734
0.6736460879952076,47.84952759742737
0.673645161607717,47.856141328811646
0.6736442353709267,47.8627827167511
0.6736433092847964,47.86945962905884
0.6736423833492867,47.87611794471741
0.6736414575643573,47.8827600479126
0.6736405319299688,47.88949918746948
0.6736396064460812,47.896116495132446
0.6736386811126545,47.90278506278992
0.6736377559296491,47.90954875946045
0.6736368308970252,47.91617751121521
0.6736359060147431,47.922810792922974
0.6736349812827631,47.929556369781494
0.673634056701045,47.93611240386963
0.6736331322695497,47.9428334236145
0.6736322079882372,47.94955229759216
0.6736312838570677,47.956188678741455
0.6736303598760016,47.9628164768219
0.6736294360449995,47.96956133842468
0.6736285123640214,47.9762167930603
0.6736275888330278,47.982871770858765
0.6736266654519794,47.98957324028015
0.6736257422208359,47.99620270729065
0.6736248191395582,48.002845287323
0.6736238962081066,48.00964069366455
0.6736229734264415,48.0162148475647
0.6736220507945234,48.02293086051941
0.6736211283123129,48.02964973449707
0.6736202059797701,48.03615999221802
0.6736192837968559,48.0429482460022
0.6736183617635306,48.04968738555908
0.6736174398797546,48.05627799034119
0.673616518145489,48.06289482116699
0.6736155965606935,48.06968593597412
0.6736146751253294,48.07630634307861
0.6736137538393568,48.08298301696777
0.6736128327027364,48.08963322639465
0.6736119117154292,48.09633135795593
0.6736109908773953,48.102946281433105
0.6736100701885955,48.10970211029053
0.6736091496489908,48.11637353897095
0.6736082292585411,48.122979402542114
0.6736073090172079,48.12970423698425
0.6736063889249513,48.13631510734558
0.6736054689817323,48.14306044578552
0.6736045491875114,48.14988827705383
0.6736036295422497,48.15633487701416
0.6736027100459075,48.16298031806946
0.6736017906984462,48.16986703872681
0.6736008714998257,48.17636275291443
0.6735999524500076,48.18310213088989
0.6735990335489521,48.18978214263916
0.6735981147966204,48.19638657569885
0.6735971961929731,48.203001976013184
0.6735962777379713,48.20983266830444
0.6735953594315757,48.21650433540344
0.6735944412737471,48.22311735153198
0.6735935232644468,48.22976350784302
0.6735926054036351,48.23662304878235
0.6735916876912731,48.24311089515686
0.6735907701273219,48.24987316131592
0.6735898527117425,48.25652241706848
0.6735889354444955,48.263142347335815
0.6735880183255424,48.26980471611023
0.6735871013548439,48.276482343673706
0.6735861845323606,48.28313899040222
0.6735852678580543,48.28983545303345
0.6735843513318854,48.296465158462524
0.6735834349538153,48.30310559272766
0.673582518723805,48.30993890762329
0.6735816026418153,48.31650447845459
0.6735806867078079,48.32311773300171
0.6735797709217429,48.32983636856079
0.6735788552835825,48.336504220962524
0.6735779397932872,48.34320545196533
0.673577024450818,48.349974632263184
0.6735761092561365,48.3565948009491
0.6735751942092038,48.363210916519165
0.6735742793099807,48.369916677474976
0.6735733645584291,48.37654113769531
0.6735724499545094,48.383293867111206
0.6735715354981833,48.38998508453369
0.6735706211894119,48.396607637405396
0.6735697070281568,48.4031879901886
0.6735687930143786,48.40999746322632
0.673567879148039,48.416619539260864
0.6735669654290991,48.423243284225464
0.6735660518575207,48.42995476722717
0.6735651384332646,48.43680500984192
0.6735642251562922,48.443302154541016
0.6735633120265647,48.45023036003113
0.6735623990440441,48.45666146278381
0.6735614862086913,48.46330428123474
0.6735605735204677,48.47000241279602
0.6735596609793347,48.47671413421631
0.6735587485852539,48.483393907547
0.6735578363381864,48.489991664886475
0.6735569242380941,48.49663305282593
0.6735560122849383,48.50330090522766
0.6735551004786802,48.510050773620605
0.6735541888192815,48.51669716835022
0.6735532773067037,48.5233359336853
0.6735523659409083,48.53009033203125
0.6735514547218566,48.5367066860199
0.6735505436495107,48.543442249298096
0.6735496327238317,48.550045013427734
0.6735487219447814,48.55668020248413
0.6735478113123211,48.563313484191895
0.6735469008264126,48.570064306259155
0.6735459904870176,48.5768461227417
0.6735450802940972,48.583452463150024
0.6735441702476137,48.590075731277466
0.6735432603475286,48.59676742553711
0.6735423505938033,48.60337781906128
0.6735414409863996,48.61019158363342
0.6735405315252794,48.61678385734558
0.6735396222104041,48.62339925765991
0.6735387130417355,48.630110025405884
0.6735378040192352,48.636878967285156
0.6735368951428656,48.643470764160156
0.6735359864125878,48.65023589134216
0.6735350778283636,48.656824827194214
0.6735341693901551,48.66348600387573
0.673533261097924,48.670196533203125
0.6735323529516319,48.676910400390625
0.6735314449512407,48.68354773521423
0.6735305370967126,48.690247535705566
0.6735296293880091,48.69686198234558
0.673528721825092,48.70351266860962
0.6735278144079235,48.7102837562561
0.6735269071364655,48.71686387062073
0.6735260000106793,48.72351861000061
0.6735250930305278,48.73028635978699
0.6735241861959719,48.736873626708984
0.6735232795069745,48.74358916282654
0.6735223729634968,48.75028920173645
0.6735214665655014,48.75691056251526
0.6735205603129498,48.76355957984924
0.6735196542058042,48.77030062675476
0.6735187482440265,48.77694392204285
0.6735178424275791,48.783610343933105
0.6735169367564235,48.790327072143555
0.6735160312305223,48.796948194503784
0.6735151258498372,48.803581953048706
0.6735142206143306,48.81037759780884
0.6735133155239641,48.816999673843384
0.6735124105787005,48.82365417480469
0.6735115057785014,48.8303279876709
0.6735106011233291,48.837005376815796
0.6735096966131457,48.84365797042847
0.6735087922479134,48.85040307044983
0.6735078880275944,48.85702466964722
0.6735069839521509,48.86365246772766
0.673506080021545,48.87034845352173
0.6735051762357391,48.877068758010864
0.6735042725946954,48.88369059562683
0.673503369098376,48.89043951034546
0.6735024657467433,48.897066593170166
0.6735015625397597,48.90368962287903
0.6735006594773871,48.910478353500366
0.6734997565595882,48.91713500022888
0.6734988537863249,48.923763275146484
0.67349795115756,48.930431842803955
0.6734970486732555,48.93707275390625
0.6734961463333738,48.94378328323364
0.6734952441378775,48.95049452781677
0.6734943420867286,48.957099199295044
0.6734934401798899,48.96381640434265
0.6734925384173235,48.970454931259155
0.6734916367989918,48.97718811035156
0.6734907353248577,48.9838650226593
0.6734898339948832,48.990520000457764
0.673488932809031,48.997121810913086
0.6734880317672631,49.003779888153076
0.6734871308695426,49.01055574417114
0.6734862301158318,49.017159938812256
0.6734853295060927,49.02382302284241
0.673484429040289,49.03051733970642
0.6734835287183821,49.03715395927429
0.6734826285403349,49.04382872581482
0.6734817285061103,49.05058741569519
0.6734808286156705,49.05720400810242
0.6734799288689783,49.06389045715332
0.6734790292659962,49.0705668926239
0.673478129806687,49.07726311683655
0.6734772304910132,49.083908796310425
0.6734763313189372,49.09059381484985
0.673475432290422,49.097230195999146
0.6734745334054303,49.10389232635498
0.6734736346639246,49.11061429977417
0.6734727360658677,49.11726140975952
0.6734718376112222,49.123910427093506
0.6734709392999509,49.13065218925476
0.6734700411320167,49.13720893859863
0.6734691431073822,49.14403986930847
0.6734682452260099,49.1506872177124
0.6734673474878632,49.157310485839844
0.6734664498929042,49.16399931907654
0.6734655524410963,49.17071032524109
0.673464655132402,49.177329301834106
0.6734637579667843,49.18400740623474
0.6734628609442057,49.190690755844116
0.6734619640646294,49.197274923324585
0.6734610673280184,49.203975677490234
0.6734601707343352,49.210787773132324
0.6734592742835429,49.21732783317566
0.6734583779756043,49.22400450706482
0.6734574818104825,49.2307710647583
0.67345658578814,49.237364053726196
0.6734556899085405,49.24408960342407
0.6734547941716464,49.25078296661377
0.673453898577421,49.25742530822754
0.6734530031258271,49.26408886909485
0.6734521078168275,49.270798444747925
0.6734512126503857,49.27745270729065
0.6734503176264641,49.28412318229675
0.6734494227450264,49.290783166885376
0.6734485280060353,49.29748201370239
0.673447633409454,49.30426239967346
0.6734467389552455,49.310903549194336
0.6734458446433729,49.31756091117859
0.6734449504737994,49.32411527633667
0.6734440564464879,49.33092713356018
0.6734431625614018,49.33749318122864
0.6734422688185041,49.34415531158447
0.6734413752177579,49.35084772109985
0.6734404817591264,49.357428550720215
0.6734395884425731,49.36417031288147
0.6734386952680609,49.37082839012146
0.6734378022355529,49.37756681442261
0.6734369093450128,49.384236335754395
0.6734360165964031,49.390904664993286
0.6734351239896877,49.39752912521362
0.6734342315248294,49.40422606468201
0.673433339201792,49.410940170288086
0.6734324470205385,49.417665004730225
0.6734315549810321,49.424187660217285
0.6734306630832364,49.4308807849884
0.6734297713271143,49.437702894210815
0.6734288797126297,49.444252252578735
0.6734279882397453,49.45111322402954
0.6734270969084251,49.45768618583679
0.6734262057186319,49.464239835739136
0.6734253146703297,49.47093653678894
0.6734244237634815,49.47764277458191
0.6734235329980509,49.484262228012085
0.673422642374001,49.490947008132935
0.6734217518912956,49.49767255783081
0.6734208615498982,49.504443645477295
0.6734199713497719,49.511019706726074
0.6734190812908806,49.517661333084106
0.6734181913731877,49.52427315711975
0.6734173015966565,49.53114032745361
0.6734164119612506,49.5376341342926
0.6734155224669335,49.54431176185608
0.673414633113669,49.55102467536926
0.6734137439014205,49.55770421028137
0.6734128548301515,49.56436276435852
0.6734119658998257,49.571133613586426
0.6734110771104064,49.5777051448822
0.6734101884618576,49.584404706954956
0.6734092999541428,49.59107303619385
0.6734084115872256,49.597742557525635
0.6734075233610698,49.604371070861816
0.6734066352756388,49.61115598678589
0.6734057473308964,49.61777210235596
0.6734048595268064,49.62429642677307
0.6734039718633323,49.631083488464355
0.6734030843404383,49.637672424316406
0.6734021969580873,49.64443802833557
0.6734013097162437,49.6511754989624
0.6734004226148709,49.65786671638489
0.673399535653933,49.664546728134155
0.6733986488333935,49.671167612075806
0.6733977621532161,49.67784023284912
0.6733968756133649,49.68435978889465
0.6733959892138036,49.691147565841675
0.6733951029544963,49.697810888290405
0.6733942168354063,49.70466613769531
0.6733933308564979,49.71133613586426
0.6733924450177348,49.717955589294434
0.6733915593190806,49.72446846961975
0.6733906737604995,49.73118019104004
0.6733897883419556,49.737863540649414
0.6733889030634126,49.74453139305115
0.6733880179248345,49.75123047828674
0.6733871329261849,49.757872343063354
0.6733862480674283,49.76452350616455
0.673385363348528,49.77131152153015
0.6733844787694488,49.77793860435486
0.6733835943301542,49.78454637527466
0.673382710030608,49.79126214981079
0.6733818258707749,49.79791736602783
0.6733809418506183,49.80449867248535
0.6733800579701025,49.81129717826843
0.6733791742291916,49.817992210388184
0.6733782906278494,49.824604511260986
0.6733774071660404,49.831244707107544
0.6733765238437286,49.83808493614197
0.673375640660878,49.84459567070007
0.6733747576174525,49.85129499435425
0.6733738747134164,49.8579843044281
0.673372991948734,49.864641427993774
0.6733721093233694,49.8712842464447
0.6733712268372868,49.87801694869995
0.6733703444904503,49.88468623161316
0.6733694622828241,49.89133667945862
0.6733685802143723,49.89802956581116
0.6733676982850593,49.904582262039185
0.6733668164948493,49.91138052940369
0.6733659348437067,49.91814184188843
0.6733650533315951,49.92471790313721
0.6733641719584796,49.931376218795776
0.6733632907243242,49.93805694580078
0.673362409629093,49.94477295875549
0.6733615286727506,49.95139408111572
0.6733606478552611,49.95801615715027
0.6733597671765886,49.964712142944336
0.6733588866366981,49.97158479690552
0.6733580062355536,49.97811150550842
0.6733571259731194,49.98485565185547
0.6733562458493598,49.99135112762451
0.6733553658642395,49.9981734752655
0.6733544860177231,50.0047173500061
0.6733536063097744,50.011539459228516
0.6733527267403578,50.01811099052429
0.6733518473094386,50.024805307388306
0.6733509680169805,50.03144288063049
0.6733500888629482,50.0382559299469
0.6733492098473065,50.04484510421753
0.6733483309700192,50.051454305648804
0.6733474522310514,50.05818581581116
0.6733465736303674,50.064841985702515
0.6733456951679316,50.0714545249939
0.6733448168437088,50.078460454940796
0.6733439386576635,50.08482050895691
0.6733430606097602,50.09152817726135
0.6733421826999636,50.09816265106201
0.673341304928238,50.10494828224182
0.6733404272945485,50.11151957511902
0.6733395497988592,50.11817765235901
0.673338672441135,50.12483358383179
0.6733377952213405,50.13154172897339
0.6733369181394407,50.13822317123413
0.6733360411953995,50.14495611190796
0.6733351643891824,50.151559352874756
0.6733342877207534,50.15828847885132
0.6733334111900776,50.16496157646179
0.67333253479712,50.17170715332031
0.6733316585418447,50.178380727767944
0.6733307824242167,50.18488955497742
0.6733299064442008,50.191537857055664
0.6733290306017619,50.19834327697754
0.6733281548968646,50.20489978790283
0.6733272793294736,50.21164631843567
0.6733264038995539,50.21829104423523
0.6733255286070702,50.225069761276245
0.6733246534519874,50.23163366317749
0.6733237784342704,50.2382755279541
0.6733229035538839,50.244975566864014
0.673322028810793,50.251649618148804
0.6733211542049622,50.25837850570679
0.673320279736357,50.26499891281128
0.6733194054049414,50.27162790298462
0.6733185312106812,50.27842593193054
0.673317657153541,50.2850227355957
0.6733167832334854,50.29167675971985
0.6733159094504799,50.29840445518494
0.6733150358044893,50.30500078201294
0.6733141622954785,50.31171631813049
0.6733132889234124,50.318373918533325
0.6733124156882562,50.3250298500061
0.6733115425899746,50.33169746398926
0.6733106696285329,50.338369369506836
0.6733097968038962,50.34512138366699
0.6733089241160292,50.35177278518677
0.6733080515648975,50.35842561721802
0.6733071791504656,50.36515712738037
0.6733063068726991,50.37179946899414
0.6733054347315629,50.37847375869751
0.6733045627270218,50.38515114784241
0.6733036908590411,50.39184617996216
0.6733028191275863,50.398486375808716
0.6733019475326223,50.405089378356934
0.6733010760741142,50.4118537902832
0.6733002047520272,50.418514013290405
0.6732993335663264,50.4251127243042
0.6732984625169772,50.43182444572449
0.6732975916039446,50.438533782958984
0.6732967208271942,50.445231676101685
0.6732958501866906,50.45189809799194
0.6732949796823996,50.45854711532593
0.6732941093142862,50.465150356292725
0.6732932390823158,50.47189211845398
0.6732923689864534,50.47855472564697
0.6732914990266646,50.485246658325195
0.6732906292029147,50.49194574356079
0.6732897595151691,50.49852418899536
0.6732888899633926,50.5052170753479
0.673288020547551,50.51196575164795
0.6732871512676095,50.518634557724
0.6732862821235337,50.52531361579895
0.6732854131152888,50.531911849975586
0.67328454424284,50.53853154182434
0.6732836755061531,50.545337200164795
0.6732828069051932,50.55196022987366
0.6732819384399259,50.55866312980652
0.6732810701103166,50.565255641937256
0.6732802019163305,50.57191824913025
0.6732793338579335,50.578747034072876
0.6732784659350904,50.58536148071289
0.6732775981477678,50.59200048446655
0.6732767304959302,50.59867715835571
0.6732758629795436,50.60531568527222
0.6732749955985734,50.612059593200684
0.6732741283529851,50.61871790885925
0.6732732612427441,50.62531542778015
0.673272394267816,50.632018089294434
0.6732715274281668,50.63873362541199
0.6732706607237617,50.64535665512085
0.6732697941545662,50.65212893486023
0.6732689277205463,50.658809185028076
0.6732680614216672,50.6654314994812
0.6732671952578948,50.67208766937256
0.6732663292291946,50.67891502380371
0.6732654633355325,50.68543720245361
0.6732645975768738,50.69210600852966
0.6732637319531845,50.69877576828003
0.67326286646443,50.70537233352661
0.6732620011105762,50.712186098098755
0.6732611358915888,50.718870639801025
0.6732602708074334,50.72540235519409
0.673259405858076,50.732176303863525
0.6732585410434819,50.73872947692871
0.6732576763636174,50.745514154434204
0.673256811818448,50.752175092697144
0.6732559474079394,50.758851289749146
0.6732550831320576,50.765485525131226
0.6732542189907682,50.77230381965637
0.6732533549840372,50.77886652946472
0.6732524911118303,50.78554630279541
0.6732516273741134,50.79219031333923
0.6732507637708522,50.79882454872131
0.6732499003020131,50.80547046661377
0.6732490369675613,50.81225633621216
0.673248173767463,50.81885480880737
0.6732473107016844,50.825554847717285
0.6732464477701908,50.83224105834961
0.6732455849729487,50.8390679359436
0.6732447223099236,50.84555673599243
0.6732438597810817,50.85219192504883
0.6732429973863889,50.85891366004944
0.673242135125811,50.86557865142822
0.6732412729993145,50.872246980667114
0.6732404110068648,50.87899088859558
0.6732395491484283,50.885552167892456
0.6732386874239707,50.89228343963623
0.6732378258334584,50.898902893066406
0.6732369643768572,50.905518531799316
0.6732361030541333,50.912415742874146
0.6732352418652526,50.91901659965515
0.6732343808101813,50.92561221122742
0.6732335198888856,50.932345151901245
0.6732326591013311,50.939019441604614
0.6732317984474844,50.94571924209595
0.6732309379273117,50.952364921569824
0.6732300775407789,50.95898938179016
0.6732292172878522,50.965628147125244
0.6732283571684977,50.97246694564819
0.6732274971826816,50.97906732559204
0.6732266373303702,50.98565888404846
0.6732257776115297,50.992329597473145
0.6732249180261262,50.999040603637695
0.6732240585741259,51.00564956665039
0.673223199255495,51.01241612434387
0.6732223400702,51.01906228065491
0.6732214810182068,51.025712728500366
0.673220622099482,51.03238248825073
0.6732197633139916,51.03910255432129
0.673218904661702,51.045870304107666
0.6732180461425796,51.0524365901947
0.6732171877565908,51.05911087989807
0.6732163295037016,51.065744400024414
0.6732154713838786,51.07235407829285
0.6732146133970879,51.07909059524536
0.6732137555432961,51.085750579833984
0.6732128978224695,51.092684268951416
0.6732120402345744,51.099098682403564
0.6732111827795773,51.10578441619873
0.6732103254574446,51.11247491836548
0.6732094682681425,51.11920738220215
0.673208611211638,51.12579274177551
0.6732077542878969,51.13249087333679
0.6732068974968861,51.13913083076477
0.6732060408385717,51.14587593078613
0.6732051843129204,51.152512073516846
0.6732043279198988,51.15914869308472
0.673203471659473,51.165802001953125
0.6732026155316099,51.17249393463135
0.6732017595362759,51.17925572395325
0.6732009036734375,51.185890674591064
0.6732000479430613,51.192543506622314
0.6731991923451137,51.19922590255737
0.6731983368795615,51.20584177970886
0.6731974815463712,51.21258068084717
0.6731966263455094,51.21924924850464
0.6731957712769425,51.22590088844299
0.6731949163406374,51.23256182670593
0.6731940615365605,51.239341259002686
0.6731932068646787,51.24595355987549
0.6731923523249587,51.25255584716797
0.6731914979173664,51.259241580963135
0.6731906436418692,51.26590871810913
0.6731897894984339,51.2725784778595
0.6731889354870267,51.27931523323059
0.6731880816076148,51.285990953445435
0.6731872278601643,51.29261779785156
0.6731863742446423,51.29930543899536
0.6731855207610156,51.30595541000366
0.673184667409251,51.31267738342285
0.673183814189315,51.319297313690186
0.6731829611011745,51.325934648513794
0.6731821081447964,51.332709550857544
0.6731812553201475,51.33933782577515
0.6731804026271943,51.34604597091675
0.6731795500659038,51.3526496887207
0.6731786976362429,51.3593590259552
0.6731778453381784,51.36602020263672
0.6731769931716771,51.3727126121521
0.6731761411367061,51.379436016082764
0.673175289233232,51.38604021072388
0.673174437461222,51.39274477958679
0.6731735858206426,51.399454832077026
0.673172734311461,51.40602087974548
0.6731718829336438,51.41278314590454
0.6731710316871583,51.41949439048767
0.6731701805719713,51.42608284950256
0.67316932958805,51.43278956413269
0.6731684787353611,51.43943738937378
0.6731676280138715,51.44614934921265
0.6731667774235484,51.45279240608215
0.6731659269643586,51.45943307876587
0.6731650766362696,51.46616220474243
0.6731642264392478,51.472729444503784
0.6731633763732605,51.47948670387268
0.6731625264382748,51.48615837097168
0.6731616766342576,51.49279189109802
0.6731608269611763,51.49955749511719
0.6731599774189978,51.506112575531006
0.673159128007689,51.51290798187256
0.6731582787272172,51.51953887939453
0.6731574295775495,51.52630043029785
0.6731565805586532,51.532879114151
0.6731557316704951,51.539552211761475
0.6731548829130426,51.546239614486694
0.6731540342862626,51.552876472473145
0.6731531857901227,51.55952763557434
0.6731523374245897,51.56616473197937
0.6731514891896309,51.572829723358154
0.6731506410852136,51.579567193984985
0.6731497931113051,51.58627533912659
0.6731489452678723,51.59293746948242
0.6731480975548826,51.59962582588196
0.6731472499723034,51.606208086013794
0.6731464025201019,51.61295557022095
0.6731455551982451,51.619667291641235
0.6731447080067008,51.62625741958618
0.6731438609454358,51.63294267654419
0.6731430140144176,51.63965654373169
0.6731421672136135,51.64630651473999
0.6731413205429911,51.65300631523132
0.6731404740025173,51.65968108177185
0.6731396275921598,51.66633319854736
0.6731387813118859,51.672919034957886
0.6731379351616626,51.679688453674316
0.6731370891414579,51.68630266189575
0.6731362432512389,51.69301891326904
0.6731353974909728,51.69968771934509
0.6731345518606273,51.70632243156433
0.6731337063601698,51.71301627159119
0.6731328609895676,51.71973013877869
0.6731320157487883,51.726348638534546
0.6731311706377993,51.73307394981384
0.6731303256565683,51.739718437194824
0.6731294808050623,51.746376514434814
0.6731286360832491,51.753079652786255
0.6731277914910964,51.7598135471344
0.6731269470285713,51.76639008522034
0.6731261026956418,51.773021936416626
0.673125258492275,51.779744148254395
0.6731244144184386,51.786476373672485
0.6731235704741002,51.79305148124695
0.6731227266592275,51.799800395965576
0.6731218829737879,51.80641436576843
0.6731210394177493,51.813066244125366
0.6731201959910786,51.81979990005493
0.6731193526937443,51.82642364501953
0.6731185095257134,51.833147287368774
0.6731176664869539,51.83988428115845
0.6731168235774335,51.84649443626404
0.6731159807971194,51.85320329666138
0.6731151381459796,51.85987997055054
0.673114295623982,51.86656594276428
0.673113453231094,51.87316274642944
0.6731126109672833,51.87987804412842
0.6731117688325174,51.88653349876404
0.6731109268267648,51.89315605163574
0.6731100849499925,51.89989161491394
0.6731092432021685,51.90648913383484
0.6731084015832607,51.91327738761902
0.6731075600932368,51.92001700401306
0.6731067187320643,51.926520109176636
0.6731058774997115,51.93324851989746
0.6731050363961457,51.9398980140686
0.6731041954213353,51.94657850265503
0.6731033545752475,51.95323348045349
0.6731025138578507,51.959978342056274
0.6731016732691123,51.96652412414551
0.6731008328090005,51.973276138305664
0.6730999924774831,51.979955434799194
0.6730991522745275,51.98665404319763
0.6730983122001024,51.99327087402344
0.6730974722541754,52.00001645088196
0.6730966324367141,52.0065712928772
0.6730957927476868,52.01335024833679
0.6730949531870614,52.02005076408386
0.6730941137548055,52.02666664123535
0.6730932744508875,52.03331685066223
0.6730924352752753,52.0400025844574
0.6730915962279367,52.046632528305054
0.6730907573088397,52.05334734916687
0.6730899185179523,52.06002402305603
0.6730890798552429,52.066680669784546
0.6730882413206791,52.073304891586304
0.6730874029142291,52.080114126205444
0.6730865646358608,52.086732387542725
0.6730857264855425,52.093427896499634
0.6730848884632421,52.100053548812866
0.6730840505689275,52.106770277023315
0.6730832128025676,52.11336421966553
0.6730823751641295,52.12016487121582
0.6730815376535819,52.1266872882843
0.6730807002708927,52.13343024253845
0.6730798630160302,52.14017033576965
0.6730790258889623,52.14675045013428
0.6730781888896575,52.1533887386322
0.6730773520180837,52.16017198562622
0.6730765152742093,52.166784048080444
0.6730756786580022,52.173449993133545
0.6730748421694309,52.18014430999756
0.6730740058084634,52.1868314743042
0.6730731695750679,52.193511962890625
0.6730723334692129,52.20020031929016
0.6730714974908665,52.2067654132843
0.6730706616399968,52.21348261833191
0.6730698259165722,52.220274209976196
0.6730689903205612,52.22681927680969
0.6730681548519316,52.233458518981934
0.673067319510652,52.24023485183716
0.6730664842966908,52.246801137924194
0.6730656492100161,52.25352907180786
0.6730648142505963,52.2601900100708
0.6730639794183999,52.266878843307495
0.673063144713395,52.273537397384644
0.6730623101355502,52.28026008605957
0.6730614756848337,52.286908864974976
0.673060641361214,52.293505907058716
0.6730598071646593,52.30021142959595
0.6730589730951385,52.306872606277466
0.6730581391526194,52.3135290145874
0.6730573053370706,52.320329427719116
0.6730564716484608,52.32693004608154
0.6730556380867585,52.333595991134644
0.6730548046519315,52.340264558792114
0.673053971343949,52.34690070152283
0.6730531381627791,52.353554487228394
0.6730523051083905,52.36027765274048
0.6730514721807516,52.36688446998596
0.673050639379831,52.37364959716797
0.6730498067055969,52.380327224731445
0.673048974158018,52.38701891899109
0.6730481417370633,52.393669843673706
0.6730473094427004,52.400328397750854
0.673046477274899,52.406967878341675
0.6730456452336271,52.41369676589966
0.6730448133188531,52.42033052444458
0.6730439815305458,52.42699599266052
0.673043149868674,52.43370270729065
0.673042318333206,52.440396547317505
0.6730414869241108,52.44703006744385
0.6730406556413565,52.453765869140625
0.6730398244849121,52.4604434967041
0.6730389934547465,52.46700072288513
0.6730381625508278,52.473764181137085
0.6730373317731252,52.480469703674316
0.6730365011216072,52.48709678649902
0.6730356705962425,52.49374556541443
0.6730348401969996,52.50043249130249
0.6730340099238477,52.50709295272827
0.6730331797767551,52.51377725601196
0.6730323497556908,52.52049255371094
0.6730315198606235,52.52711510658264
0.6730306900915218,52.53383755683899
0.673029860448355,52.540446281433105
0.6730290309310912,52.547128677368164
0.6730282015396996,52.55380129814148
0.6730273722741491,52.56043767929077
0.6730265431344082,52.56711292266846
0.6730257141204461,52.57380270957947
0.6730248852322313,52.58050060272217
0.6730240564697326,52.587217569351196
0.6730232278329192,52.59383249282837
0.6730223993217601,52.60053563117981
0.6730215709362236,52.60710859298706
0.6730207426762791,52.61388802528381
0.6730199145418954,52.62058091163635
0.673019086533041,52.627192735672
0.6730182586496855,52.633883476257324
0.6730174308917972,52.64060115814209
0.6730166032593455,52.64722681045532
0.6730157757522994,52.65391683578491
0.6730149483706277,52.66057276725769
0.673014121114299,52.66723108291626
0.673013293983283,52.67394137382507
0.6730124669775484,52.680609941482544
0.6730116400970639,52.68725395202637
0.6730108133417991,52.69396638870239
0.6730099867117225,52.70061492919922
0.6730091602068036,52.707260608673096
0.673008333827011,52.71394228935242
0.6730075075723141,52.72067975997925
0.673006681442682,52.72728133201599
0.6730058554380834,52.733951568603516
0.6730050295584877,52.74066519737244
0.6730042038038643,52.747294425964355
0.6730033781741818,52.7540237903595
0.6730025526694093,52.76073670387268
0.6730017272895163,52.76732015609741
0.6730009020344718,52.77409744262695
0.6730000769042449,52.780768632888794
0.6729992518988048,52.78739356994629
0.6729984270181208,52.79401731491089
0.672997602262162,52.800782680511475
0.6729967776308976,52.807353496551514
0.6729959531242966,52.814044713974
0.6729951287423286,52.82076573371887
0.6729943044849626,52.827378034591675
0.6729934803521678,52.83403921127319
0.6729926563439138,52.840718269348145
0.6729918324601695,52.8473596572876
0.6729910087009042,52.85414481163025
0.6729901850660874,52.860796213150024
0.6729893615556882,52.867435693740845
0.6729885381696759,52.87407612800598
0.6729877149080199,52.88079237937927
0.6729868917706896,52.887476682662964
0.6729860687576543,52.894201040267944
0.672985245868883,52.900872230529785
0.6729844231043455,52.90741968154907
0.6729836004640112,52.9141800403595
0.6729827779478492,52.92092847824097
0.6729819555558287,52.92753314971924
0.6729811332879195,52.93422245979309
0.6729803111440912,52.940874338150024
0.6729794891243125,52.947540044784546
0.6729786672285535,52.95422983169556
0.6729778454567833,52.96092081069946
0.6729770238089713,52.9675087928772
0.672976202285087,52.97429037094116
0.6729753808851001,52.98089909553528
0.6729745596089799,52.98762083053589
0.6729737384566961,52.99425458908081
0.6729729174282177,53.000967025756836
0.6729720965235148,53.00755190849304
0.6729712757425564,53.01426553726196
0.6729704550853124,53.02101397514343
0.6729696345517523,53.02763748168945
0.6729688141418454,53.03427028656006
0.6729679938555616,53.04102563858032
0.6729671736928704,53.047611474990845
0.672966353653741,53.054282426834106
0.6729655337381435,53.061009883880615
0.6729647139460471,53.06759810447693
0.6729638942774218,53.074368715286255
0.6729630747322368,53.08099889755249
0.672962255310462,53.0877001285553
0.6729614360120671,53.09430408477783
0.6729606168370217,53.10101580619812
0.6729597977852954,53.107651233673096
0.6729589788568578,53.11434864997864
0.6729581600516787,53.121129274368286
0.672957341369728,53.127702713012695
0.6729565228109748,53.13436794281006
0.6729557043753895,53.141021490097046
0.6729548860629414,53.14774036407471
0.6729540678736003,53.15435600280762
0.6729532498073361,53.16111159324646
0.6729524318641185,53.16768503189087
0.6729516140439172,53.174379110336304
0.672950796346702,53.18107986450195
0.6729499787724426,53.187796115875244
0.672949161321109,53.19441342353821
0.6729483439926708,53.201114892959595
0.672947526787098,53.20773887634277
0.6729467097043604,53.214481830596924
0.6729458927444276,53.22606897354126
0.6729450759072698,53.23282551765442
0.6729442591928565,53.238293409347534
0.6729434426011579,53.24339056015015
0.6729426261321437,53.24830150604248
0.6729418097857839,53.2547562122345
0.6729409935620481,53.26133871078491
0.6729401774609065,53.26795291900635
0.6729393614823291,53.27448225021362
0.6729385456262855,53.28113913536072
0.6729377298927459,53.28779888153076
0.6729369142816801,53.29448175430298
0.6729360987930582,53.30121445655823
0.6729352834268499,53.307825565338135
0.6729344681830257,53.31451606750488
0.672933653061555,53.321234464645386
0.6729328380624082,53.327826261520386
0.6729320231855551,53.3344931602478
0.6729312084309658,53.34122109413147
0.6729303937986103,53.3478524684906
0.6729295792884586,53.35452461242676
0.6729287649004809,53.36126708984375
0.6729279506346473,53.36799240112305
0.6729271364909274,53.37457990646362
0.6729263224692917,53.381253719329834
0.6729255085697105,53.387964487075806
0.6729246947921533,53.39456868171692
0.6729238811365907,53.401304483413696
0.6729230676029925,53.407979249954224
0.6729222541913291,53.41464829444885
0.6729214409015702,53.42139792442322
0.6729206277336865,53.427985191345215
0.6729198146876482,53.434646129608154
0.6729190017634246,53.441323041915894
0.6729181889609868,53.4479660987854
0.6729173762803046,53.454710960388184
0.6729165637213482,53.46132516860962
0.672915751284088,53.46803951263428
0.6729149389684939,53.47469425201416
0.6729141267745365,53.481388092041016
0.6729133147021857,53.48815107345581
0.6729125027514119,53.494715213775635
0.6729116909221855,53.50133037567139
0.6729108792144766,53.508015632629395
0.6729100676282554,53.514681339263916
0.6729092561634925,53.5213668346405
0.6729084448201579,53.52808618545532
0.672907633598222,53.534733295440674
0.6729068224976551,53.54142713546753
0.6729060115184277,53.54806399345398
0.6729052006605097,53.55480408668518
0.6729043899238721,53.56145691871643
0.6729035793084848,53.56810235977173
0.6729027688143183,53.574791431427
0.672901958441343,53.581406116485596
0.672901148189529,53.588212966918945
0.6729003380588472,53.59484791755676
0.6728995280492677,53.601481914520264
0.6728987181607609,53.60811638832092
0.6728979083932973,53.614832639694214
0.6728970987468477,53.62148332595825
0.6728962892213817,53.62816762924194
0.6728954798168704,53.63480186462402
0.6728946705332842,53.64148712158203
0.6728938613705935,53.64817976951599
0.6728930523287687,53.6549026966095
0.6728922434077804,53.66154718399048
0.6728914346075991,53.66825461387634
0.6728906259281953,53.674864053726196
0.6728898173695398,53.68146514892578
0.6728890089316025,53.688257455825806
0.6728882006143543,53.694870471954346
0.6728873924177661,53.70150351524353
0.6728865843418079,53.70823907852173
0.6728857763864505,53.714866161346436
0.6728849685516649,53.72158670425415
0.6728841608374209,53.72825384140015
0.6728833532436896,53.73487854003906
0.6728825457704415,53.741607427597046
0.6728817384176474,53.748260259628296
0.6728809311852775,53.75495004653931
0.672880124073303,53.761616945266724
0.6728793170816942,53.76829719543457
0.6728785102104218,53.77496290206909
0.6728777034594567,53.78163552284241
0.6728768968287693,53.788333892822266
0.6728760903183302,53.7949378490448
0.6728752839281106,53.80170464515686
0.6728744776580808,53.80830216407776
0.6728736715082119,53.815006732940674
0.6728728654784739,53.82174611091614
0.6728720595688383,53.82833170890808
0.6728712537792758,53.83499884605408
0.6728704481097567,53.84173846244812
0.6728696425602521,53.84839057922363
0.6728688371307325,53.85515308380127
0.672868031821169,53.86173343658447
0.6728672266315324,53.868303060531616
0.6728664215617932,53.875014305114746
0.6728656166119227,53.88173317909241
0.6728648117818911,53.888420820236206
0.6728640070716699,53.89506673812866
0.6728632024812294,53.90168261528015
0.6728623980105408,53.908559799194336
0.672861593659575,53.91504979133606
0.6728607894283026,53.92178559303284
0.6728599853166947,53.928431034088135
0.6728591813247221,53.935126543045044
0.6728583774523559,53.941802978515625
0.6728575736995668,53.94841504096985
0.6728567700663256,53.95509600639343
0.6728559665526036,53.96185922622681
0.6728551631583715,53.96849203109741
0.6728543598836004,53.975098848342896
0.6728535567282612,53.9818115234375
0.672852753692325,53.98863768577576
0.6728519507757625,53.99519395828247
0.672851147978545,54.001826763153076
0.6728503453006432,54.00844597816467
0.6728495427420284,54.015190839767456
0.6728487403026715,54.02193880081177
0.6728479379825436,54.028573513031006
0.6728471357816156,54.035184144973755
0.6728463336998586,54.0420355796814
0.6728455317372439,54.04854416847229
0.6728447298937422,54.055283069610596
0.6728439281693246,54.061939001083374
0.6728431265639626,54.0685818195343
0.6728423250776271,54.07521629333496
0.672841523710289,54.08194160461426
0.6728407224619196,54.08854866027832
0.6728399213324902,54.095327854156494
0.6728391203219716,54.10200357437134
0.6728383194303351,54.108802318573
0.6728375186575518,54.1153450012207
0.6728367180035931,54.12199521064758
0.6728359174684299,54.12866425514221
0.6728351170520334,54.13530945777893
0.6728343167543753,54.14202618598938
0.672833516575426,54.14866256713867
0.6728327165151572,54.1553316116333
0.6728319165735401,54.16201710700989
0.672831116750546,54.16869306564331
0.6728303170461458,54.175559759140015
0.6728295174603113,54.182056188583374
0.6728287179930132,54.188857555389404
0.6728279186442232,54.195345401763916
0.6728271194139123,54.20208191871643
0.6728263203020517,54.20873975753784
0.6728255213086131,54.21532082557678
0.6728247224335676,54.22221374511719
0.6728239236768866,54.22880578041077
0.6728231250385412,54.23529386520386
0.6728223265185032,54.242255210876465
0.6728215281167433,54.248780250549316
0.6728207298332335,54.25542140007019
0.6728199316679447,54.26214385032654
0.6728191336208486,54.268834352493286
0.6728183356919164,54.27539420127869
0.6728175378811196,54.28209400177002
0.6728167401884295,54.28890562057495
0.6728159426138176,54.29548525810242
0.6728151451572553,54.3021719455719
0.672814347818714,54.30896782875061
0.6728135505981652,54.31541109085083
0.6728127534955803,54.32225513458252
0.672811956510931,54.32888865470886
0.6728111596441883,54.3354856967926
0.6728103628953241,54.342196464538574
0.6728095662643098,54.34881663322449
0.6728087697511168,54.35554575920105
0.6728079733557167,54.36226558685303
0.6728071770780809,54.368953704833984
0.6728063809181809,54.37567329406738
0.6728055848759886,54.38223695755005
0.6728047889514753,54.3889639377594
0.6728039931446124,54.39554047584534
0.6728031974553718,54.40224742889404
0.672802401883725,54.40896201133728
0.6728016064296432,54.415595054626465
0.6728008110930983,54.42226576805115
0.672800015874062,54.428948640823364
0.6727992207725058,54.43551826477051
0.6727984257884014,54.442302227020264
0.6727976309217203,54.44894480705261
0.6727968361724342,54.455652713775635
0.6727960415405151,54.462327003479004
0.6727952470259339,54.4689838886261
0.6727944526286629,54.47563695907593
0.6727936583486734,54.482311725616455
0.6727928641859375,54.48904252052307
0.6727920701404264,54.495729207992554
0.6727912762121124,54.50231122970581
0.6727904824009666,54.509111404418945
0.6727896887069612,54.51562523841858
0.6727888951300678,54.52238726615906
0.6727881016702579,54.52901029586792
0.6727873083275037,54.53567314147949
0.6727865151017766,54.54232716560364
0.6727857219930484,54.54905700683594
0.6727849290012912,54.55566096305847
0.6727841361264765,54.56243371963501
0.672783343368576,54.569111585617065
0.672782550727562,54.575976610183716
0.6727817582034059,54.58235263824463
0.6727809657960797,54.589107513427734
0.6727801735055551,54.5957407951355
0.6727793813318039,54.602410554885864
0.6727785892747983,54.60912036895752
0.6727777973345098,54.61571216583252
0.6727770055109104,54.622453689575195
0.6727762138039721,54.6292245388031
0.6727754222136667,54.63581323623657
0.6727746307399664,54.64271831512451
0.6727738393828424,54.64916253089905
0.6727730481422673,54.655890226364136
0.6727722570182129,54.662500858306885
0.6727714660106507,54.669228076934814
0.6727706751195532,54.675865173339844
0.6727698843448922,54.68244123458862
0.6727690936866395,54.68920040130615
0.6727683031447672,54.69583058357239
0.6727675127192473,54.70249342918396
0.6727667224100516,54.709192514419556
0.6727659322171525,54.715808153152466
0.6727651421405216,54.722540855407715
0.6727643521801314,54.7292218208313
0.6727635623359534,54.73582410812378
0.6727627726079601,54.74252390861511
0.6727619829961232,54.74924945831299
0.6727611935004151,54.755878925323486
0.6727604041208075,54.76319408416748
0.6727596148572728,54.769495248794556
0.6727588257097827,54.77598237991333
0.6727580366783097,54.78269624710083
0.672757247762826,54.78939342498779
0.6727564589633032,54.79605150222778
0.6727556702797135,54.80271649360657
0.6727548817120296,54.8093421459198
0.6727540932602233,54.815911531448364
0.6727533049242665,54.822582483291626
0.6727525167041317,54.82933068275452
0.672751728599791,54.83600568771362
0.6727509406112165,54.84260296821594
0.6727501527383805,54.84932541847229
0.6727493649812551,54.85596036911011
0.6727485773398126,54.86266088485718
0.6727477898140252,54.86938977241516
0.6727470024038649,54.875937938690186
0.6727462151093042,54.882644176483154
0.6727454279303154,54.88940620422363
0.6727446408668707,54.895997762680054
0.6727438539189421,54.90264654159546
0.6727430670865021,54.909313440322876
0.672742280369523,54.915987491607666
0.672741493767977,54.92277503013611
0.6727407072818364,54.92947745323181
0.6727399209110736,54.93610167503357
0.6727391346556609,54.94273924827576
0.6727383485155706,54.9494686126709
0.6727375624907751,54.956042528152466
0.6727367765812465,54.9627046585083
0.6727359907869573,54.96941924095154
0.6727352051078802,54.97620487213135
0.672734419543987,54.982733488082886
0.6727336340952507,54.989455223083496
0.6727328487616429,54.996118783950806
0.6727320635431365,55.00276446342468
0.6727312784397042,55.009440183639526
0.6727304934513176,55.01611256599426
0.6727297085779499,55.02278923988342
0.672728923819573,55.029590129852295
0.6727281391761598,55.0361602306366
0.6727273546476825,55.04276466369629
0.6727265702341136,55.0495023727417
0.6727257859354255,55.0562162399292
0.6727250017515909,55.0629026889801
0.6727242176825818,55.06961226463318
0.6727234337283713,55.076149463653564
0.6727226498889317,55.082866191864014
0.6727218661642353,55.08954858779907
0.672721082554255,55.096182346343994
0.6727202990589628,55.10284638404846
0.6727195156783319,55.10982370376587
0.6727187324123344,55.116161823272705
0.6727179492609429,55.122862339019775
0.6727171662241302,55.129602670669556
0.6727163833018688,55.13629221916199
0.6727156004941309,55.14288878440857
0.6727148178008897,55.14962553977966
0.6727140352221175,55.156235218048096
0.6727132527577869,55.16291356086731
0.6727124704078706,55.16967749595642
0.6727116881723414,55.176369190216064
0.6727109060511715,55.18290328979492
0.672710124044334,55.18974709510803
0.6727093421518012,55.19631099700928
0.6727085603735461,55.20296263694763
0.6727077787095411,55.209641456604004
0.6727069971597591,55.21625542640686
0.6727062157241727,55.22296595573425
0.6727054344027547,55.22969174385071
0.6727046531954776,55.23622012138367
0.6727038721023142,55.2428994178772
0.6727030911232375,55.24964094161987
0.6727023102582198,55.25633525848389
0.6727015295072343,55.263007164001465
0.6727007488702534,55.2697012424469
0.67269996834725,55.27630114555359
0.6726991879381969,55.28304409980774
0.6726984076430671,55.28975319862366
0.6726976274618329,55.29640030860901
0.6726968473944674,55.302974700927734
0.6726960674409435,55.30976963043213
0.6726952876012339,55.316333055496216
0.6726945078753114,55.32316994667053
0.6726937282631489,55.32986783981323
0.6726929487647193,55.336363315582275
0.6726921693799953,55.342963218688965
0.67269139010895,55.34974765777588
0.672690610951556,55.356379985809326
0.6726898319077862,55.363062381744385
0.6726890529776138,55.3698046207428
0.6726882741610115,55.37637400627136
0.6726874954579521,55.38306379318237
0.6726867168684088,55.389862298965454
0.6726859383923545,55.39644718170166
0.6726851600297618,55.403125286102295
0.6726843817806039,55.40987801551819
0.6726836036448535,55.41647958755493
0.672682825622484,55.42316746711731
0.6726820477134683,55.42990493774414
0.672681269917779,55.43645668029785
0.6726804922353895,55.44329047203064
0.6726797146662725,55.44984006881714
0.6726789372104013,55.45654582977295
0.6726781598677486,55.463170289993286
0.6726773826382876,55.46986222267151
0.6726766055219913,55.47646760940552
0.6726758285188328,55.483256101608276
0.6726750516287852,55.48995304107666
0.6726742748518213,55.496471881866455
0.6726734981879143,55.50318694114685
0.6726727216370375,55.509902238845825
0.6726719451991637,55.516510009765625
0.6726711688742661,55.52327036857605
0.6726703926623179,55.52992010116577
0.6726696165632922,55.53652739524841
0.6726688405771618,55.5431649684906
0.6726680647039002,55.54995083808899
0.6726672889434806,55.55662417411804
0.6726665132958756,55.563254833221436
0.6726657377610591,55.56999754905701
0.6726649623390036,55.576690912246704
0.6726641870296828,55.58331799507141
0.6726634118330697,55.59004497528076
0.6726626367491372,55.596654415130615
0.6726618617778588,55.603273153305054
0.6726610869192077,55.610002517700195
0.6726603121731569,55.61663770675659
0.6726595375396801,55.62329387664795
0.6726587630187503,55.63004016876221
0.6726579886103404,55.636584520339966
0.6726572143144239,55.64328622817993
0.6726564401309746,55.650107622146606
0.672655666059965,55.65673828125
0.6726548921013684,55.6633505821228
0.6726541182551588,55.67006993293762
0.6726533445213086,55.67669868469238
0.6726525708997918,55.683324575424194
0.6726517973905815,55.69015884399414
0.6726510239936508,55.69672417640686
0.6726502507089734,55.70340371131897
0.6726494775365225,55.7101092338562
0.6726487044762715,55.71672320365906
0.6726479315281934,55.723402976989746
0.6726471586922619,55.73015546798706
0.6726463859684504,55.73673391342163
0.6726456133567321,55.74337434768677
0.6726448408570807,55.750194787979126
0.6726440684694694,55.756805658340454
0.6726432961938713,55.763468742370605
0.6726425240302603,55.77024245262146
0.6726417519786095,55.776787757873535
0.6726409800388929,55.783432722091675
0.6726402082110833,55.790258169174194
0.6726394364951543,55.79690194129944
0.6726386648910797,55.80348229408264
0.6726378933988324,55.81020712852478
0.6726371220183863,55.81683039665222
0.6726363507497148,55.82353401184082
0.6726355795927917,55.830254554748535
0.6726348085475898,55.836936235427856
0.6726340376140831,55.84350252151489
0.6726332667922453,55.85033464431763
0.6726324960820496,55.85696983337402
0.6726317254834694,55.863542556762695
0.6726309549964785,55.87031030654907
0.6726301846210505,55.87693548202515
0.6726294143571588,55.883541107177734
0.672628644204777,55.89032506942749
0.6726278741638789,55.896952867507935
0.6726271042344376,55.90356945991516
0.6726263344164274,55.910306215286255
0.6726255647098215,55.916964530944824
0.6726247951145934,55.92368030548096
0.6726240256307169,55.930357456207275
0.6726232562581658,55.93699502944946
0.6726224869969134,55.94356942176819
0.6726217178469334,55.95032715797424
0.6726209488081998,55.95699977874756
0.6726201798806858,55.96366238594055
0.6726194110643655,55.97030568122864
0.6726186423592124,55.97699856758118
0.6726178737652001,55.98364043235779
0.6726171052823026,55.990473985672
0.6726163369104932,55.99699807167053
0.6726155686497458,56.00368022918701
0.6726148005000344,56.01031970977783
0.6726140324613321,56.017064809799194
0.6726132645336136,56.02369832992554
0.6726124967168516,56.03042006492615
0.6726117290110206,56.03704237937927
0.6726109614160941,56.043734312057495
0.672610193932046,56.050405979156494
0.6726094265588498,56.05709481239319
0.6726086592964798,56.06372117996216
0.6726078921449092,56.070449113845825
0.6726071251041122,56.077189207077026
0.6726063581740627,56.083754777908325
0.6726055913547343,56.0904757976532
0.6726048246461007,56.09727215766907
0.672604058048136,56.10372471809387
0.6726032915608142,56.11063528060913
0.6726025251841088,56.11710524559021
0.672601758917994,56.12389540672302
0.6726009927624435,56.13048982620239
0.6726002267174312,56.137107372283936
0.672599460782931,56.14381980895996
0.6725986949589168,56.15051531791687
0.6725979292453627,56.15720200538635
0.6725971636422423,56.16386795043945
0.6725963981495299,56.17055058479309
0.6725956327671989,56.177345991134644
0.6725948674952238,56.18385887145996
0.6725941023335783,56.190653800964355
0.6725933372822367,56.19722652435303
0.6725925723411723,56.203951597213745
0.6725918075103595,56.21060538291931
0.6725910427897724,56.217286825180054
0.6725902781793851,56.223950147628784
0.6725895136791709,56.230579137802124
0.6725887492891046,56.23724985122681
0.6725879850091598,56.24387001991272
0.6725872208393107,56.25059652328491
0.6725864567795311,56.25732159614563
0.6725856928297954,56.26399755477905
0.6725849289900775,56.2706413269043
0.6725841652603515,56.27729535102844
0.6725834016405914,56.28404235839844
0.6725826381307713,56.29069995880127
0.6725818747308654,56.29724931716919
0.6725811114408476,56.303953647613525
0.6725803482606922,56.31081962585449
0.6725795851903733,56.31728720664978
0.672578822229865,56.32402443885803
0.6725780593791411,56.33070468902588
0.6725772966381762,56.33724284172058
0.6725765340069444,56.344083309173584
0.6725757714854198,56.35067844390869
0.6725750090735764,56.35737752914429
0.6725742467713884,56.36396384239197
0.6725734845788303,56.37075877189636
0.672572722495876,56.377506494522095
0.6725719605224997,56.38405656814575
0.6725711986586758,56.39083647727966
0.6725704369043783,56.39747190475464
0.6725696752595816,56.40402293205261
0.6725689137242598,56.41073822975159
0.6725681522983872,56.41736960411072
0.6725673909819382,56.42419695854187
0.6725666297748869,56.430806398391724
0.6725658686772074,56.43744087219238
0.6725651076888745,56.444368839263916
0.6725643468098618,56.45082116127014
0.672563586040144,56.45748734474182
0.6725628253796954,56.46418595314026
0.6725620648284903,56.470876932144165
0.6725613043865029,56.4775664806366
0.6725605440537077,56.484076738357544
0.6725597838300786,56.4908926486969
0.6725590237155906,56.497539043426514
0.6725582637102175,56.50413155555725
0.6725575038139342,56.510865449905396
0.6725567440267144,56.51754903793335
0.672555984348533,56.524256467819214
0.672555224779364,56.5308792591095
0.6725544653191822,56.53758454322815
0.6725537059679618,56.54419231414795
0.672552946725677,56.55088019371033
0.6725521875923027,56.55757927894592
0.6725514285678128,56.56422209739685
0.6725506696521819,56.57090353965759
0.672549910845385,56.57770276069641
0.6725491521473956,56.58419942855835
0.6725483935581889,56.59104800224304
0.672547635077739,56.597578287124634
0.6725468767060204,56.60425329208374
0.6725461184430076,56.610952854156494
0.6725453602886753,56.61762261390686
0.6725446022429978,56.624300956726074
0.6725438443059496,56.63100075721741
0.6725430864775052,56.63765811920166
0.6725423287576392,56.644258975982666
0.6725415711463261,56.65100908279419
0.6725408136435406,56.65767431259155
0.6725400562492572,56.66436982154846
0.6725392989634502,56.670966386795044
0.6725385417860942,56.67767381668091
0.6725377847171639,56.68431305885315
0.672537027756634,56.69104480743408
0.6725362709044791,56.69772481918335
0.6725355141606734,56.704325675964355
0.672534757525192,56.71103358268738
0.6725340009980091,56.71785879135132
0.6725332445790996,56.72446036338806
0.6725324882684379,56.73114609718323
0.6725317320659989,56.73774838447571
0.6725309759717573,56.74442267417908
0.6725302199856874,56.751115798950195
0.6725294641077638,56.757824659347534
0.6725287083379616,56.76440119743347
0.6725279526762555,56.77115035057068
0.6725271971226197,56.7779176235199
0.6725264416770294,56.78438472747803
0.6725256863394589,56.79118371009827
0.6725249311098829,56.7978081703186
0.6725241759882765,56.804348945617676
0.6725234209746143,56.81111192703247
0.672522666068871,56.81772422790527
0.6725219112710212,56.824498653411865
0.6725211565810398,56.83113431930542
0.6725204019989015,56.83780241012573
0.6725196475245812,56.8446044921875
0.6725188931580534,56.851139307022095
0.6725181388992929,56.85790729522705
0.672517384748275,56.86447238922119
0.672516630704974,56.871179819107056
0.672515876769365,56.87789344787598
0.6725151229414225,56.88473176956177
0.6725143692211216,56.891374826431274
0.6725136156084368,56.898061752319336
0.6725128621033434,56.904587745666504
0.672512108705816,56.91148281097412
0.6725113554158295,56.91795516014099
0.6725106022333586,56.924884557724
0.6725098491583782,56.93128252029419
0.6725090961908636,56.93800449371338
0.6725083433307892,56.94456911087036
0.6725075905781303,56.95124626159668
0.6725068379328615,56.95795798301697
0.6725060853949575,56.96462607383728
0.6725053329643939,56.97122859954834
0.6725045806411452,56.97815275192261
0.6725038284251862,56.984588861465454
0.6725030763164921,56.99134635925293
0.6725023243150379,56.99801301956177
0.6725015724207983,57.004576206207275
0.6725008206337486,57.011329889297485
0.6725000689538635,57.01793098449707
0.6724993173811181,57.024648666381836
0.6724985659154875,57.03134822845459
0.6724978145569465,57.03800892829895
0.6724970633054702,57.04480314254761
0.6724963121610336,57.051356077194214
0.6724955611236116,57.05803680419922
0.6724948101931797,57.06462049484253
0.6724940593697124,57.07136344909668
0.6724933086531849,57.07806038856506
0.6724925580435723,57.08471751213074
0.67249180754085,57.09141540527344
0.6724910571449925,57.097986936569214
0.6724903068559753,57.10461378097534
0.672489556673773,57.111506938934326
0.6724888065983613,57.1180853843689
0.6724880566297152,57.12485408782959
0.6724873067678095,57.13142704963684
0.6724865570126193,57.138209104537964
0.6724858073641201,57.1447331905365
0.6724850578222866,57.15143656730652
0.6724843083870944,57.158151149749756
0.6724835590585185,57.16485142707825
0.6724828098365341,57.171398401260376
0.6724820607211159,57.178293228149414
0.6724813117122397,57.18474721908569
0.6724805628098804,57.191548109054565
0.6724798140140134,57.19824695587158
0.6724790653246133,57.20478439331055
0.6724783167416561,57.211625814437866
0.6724775682651165,57.21836018562317
0.67247681989497,57.224815368652344
0.6724760716311916,57.23146152496338
0.6724753234737567,57.23823666572571
0.6724745754226404,57.24483895301819
0.6724738274778181,57.251490116119385
0.6724730796392653,57.258261919021606
0.6724723319069568,57.26490092277527
0.6724715842808682,57.271512269973755
0.6724708367609744,57.27821969985962
0.6724700893472512,57.284865379333496
0.6724693420396735,57.291614055633545
0.6724685948382171,57.29826331138611
0.6724678477428566,57.30497646331787
0.6724671007535679,57.31163716316223
0.6724663538703262,57.31825923919678
0.6724656070931069,57.32496976852417
0.672464860421885,57.33156657218933
0.6724641138566361,57.33830666542053
0.6724633673973358,57.344902992248535
0.6724626210439593,57.351598262786865
0.6724618747964819,57.35834288597107
0.6724611286548788,57.364949226379395
0.672460382619126,57.37156057357788
0.6724596366891983,57.37846350669861
0.6724588908650715,57.3849937915802
0.6724581451467206,57.391669511795044
0.6724573995341216,57.39837312698364
0.6724566540272496,57.40497183799744
0.6724559086260802,57.41162395477295
0.6724551633305885,57.41842079162598
0.6724544181407504,57.42503905296326
0.672453673056541,57.431702613830566
0.6724529280779361,57.43834209442139
0.672452183204911,57.44501566886902
0.6724514384374412,57.451624155044556
0.672450693775502,57.458531618118286
0.6724499492190698,57.4650182723999
0.6724492047681188,57.47176909446716
0.6724484604226254,57.478389263153076
0.672447716182565,57.485148429870605
0.6724469720479129,57.49179744720459
0.6724462280186448,57.49849224090576
0.6724454840947366,57.50514054298401
0.6724447402761631,57.51172399520874
0.6724439965629005,57.51843595504761
0.6724432529549242,57.52523136138916
0.6724425094522097,57.531808614730835
0.6724417660547325,57.53851819038391
0.6724410227624685,57.5451226234436
0.6724402795753933,57.55177879333496
0.6724395364934821,57.558565616607666
0.6724387935167108,57.565226793289185
0.6724380506450554,57.57179641723633
0.6724373078784907,57.57853293418884
0.6724365652169931,57.58512783050537
0.6724358226605381,57.5918447971344
0.6724350802091011,57.59873008728027
0.6724343378626577,57.60524606704712
0.6724335956211842,57.611767053604126
0.6724328534846556,57.61850929260254
0.6724321114530478,57.62520146369934
0.6724313695263369,57.631906270980835
0.6724306277044981,57.638590812683105
0.6724298859875073,57.64520072937012
0.6724291443753403,57.651854515075684
0.6724284028679728,57.65861177444458
0.6724276614653805,57.665207624435425
0.6724269201675389,57.67192316055298
0.6724261789744242,57.67859435081482
0.672425437886012,57.685258865356445
0.672424696902278,57.69199013710022
0.6724239560231982,57.69865584373474
0.6724232152487479,57.70524716377258
0.6724224745789037,57.7119836807251
0.6724217340136406,57.71863794326782
0.6724209935529345,57.725324630737305
0.6724202531967619,57.73204565048218
0.6724195129450982,57.738614320755005
0.6724187727979188,57.74524641036987
0.6724180327552,57.751975774765015
0.6724172928169178,57.758662939071655
0.6724165529830477,57.7653067111969
0.6724158132535659,57.77199840545654
0.672415073628448,57.77867245674133
0.67241433410767,57.78529977798462
0.6724135946912077,57.79202461242676
0.672412855379037,57.798757553100586
0.672412116171134,57.80533218383789
0.6724113770674744,57.81203031539917
0.6724106380680341,57.818683385849
0.6724098991727894,57.82540774345398
0.6724091603817156,57.83211135864258
0.672408421694789,57.83874797821045
0.6724076831119857,57.84535598754883
0.6724069446332813,57.852036476135254
0.6724062062586522,57.85877585411072
0.672405467988074,57.865339040756226
0.6724047298215228,57.872108459472656
0.6724039917589746,57.878777265548706
0.6724032538004053,57.88540458679199
0.6724025159457913,57.89217209815979
0.6724017781951079,57.89880895614624
0.6724010405483317,57.905457735061646
0.6724003030054384,57.91227960586548
0.6723995655664042,57.918936014175415
0.6723988282312053,57.925498962402344
0.6723980909998173,57.93223452568054
0.6723973538722169,57.938870906829834
0.6723966168483793,57.94550609588623
0.6723958799282811,57.95220613479614
0.6723951431118985,57.95887541770935
0.6723944063992074,57.965468406677246
0.672393669790184,57.9721896648407
0.6723929332848042,57.978824853897095
0.6723921968830443,57.98553729057312
0.6723914605848802,57.992194414138794
0.672390724390288,57.998900413513184
0.6723899882992442,58.00557804107666
0.6723892523117247,58.01233100891113
0.6723885164277057,58.018890142440796
0.6723877806471631,58.02553582191467
0.6723870449700735,58.032288551330566
0.6723863093964128,58.038881063461304
0.6723855739261573,58.04568934440613
0.6723848385592828,58.05225348472595
0.6723841032957659,58.0589804649353
0.6723833681355827,58.06566071510315
0.6723826330787099,58.07232403755188
0.6723818981251228,58.0789737701416
0.6723811632747979,58.08562970161438
0.6723804285277116,58.09230351448059
0.6723796938838402,58.09897327423096
0.6723789593431599,58.10560727119446
0.672378224905647,58.11248254776001
0.6723774905712775,58.1189706325531
0.6723767563400278,58.12566018104553
0.6723760222118742,58.132357120513916
0.6723752881867932,58.13908386230469
0.6723745542647606,58.145636796951294
0.6723738204457531,58.152416706085205
0.6723730867297468,58.15905475616455
0.6723723531167182,58.16574001312256
0.6723716196066433,58.17242670059204
0.6723708861994986,58.17914342880249
0.6723701528952607,58.18568515777588
0.6723694196939057,58.192384243011475
0.6723686865954097,58.19907736778259
0.6723679535997497,58.20578145980835
0.6723672207069012,58.212384939193726
0.6723664879168413,58.219099044799805
0.672365755229546,58.225757360458374
0.6723650226449921,58.232439279556274
0.6723642901631555,58.23912167549133
0.6723635577840128,58.24575185775757
0.6723628255075403,58.252453088760376
0.6723620933337147,58.259127140045166
0.6723613612625121,58.26582908630371
0.6723606292939092,58.27247953414917
0.6723598974278823,58.279125452041626
0.672359165664408,58.28581762313843
0.6723584340034624,58.29252505302429
0.6723577024450222,58.2992000579834
0.6723569709890641,58.30585956573486
0.672356239635564,58.31262469291687
0.6723555083844989,58.319170236587524
0.672354777235845,58.32585167884827
0.6723540461895788,58.33252811431885
0.6723533152456772,58.33921480178833
0.672352584404116,58.345942974090576
0.6723518536648726,58.35250210762024
0.6723511230279228,58.35920596122742
0.6723503924932434,58.365888357162476
0.672349662060811,58.372488260269165
0.672348931730602,58.37926912307739
0.6723482015025931,58.3859167098999
0.6723474713767608,58.39261054992676
0.6723467413530818,58.39930272102356
0.6723460114315324,58.405935764312744
0.6723452816120894,58.41253685951233
0.6723445518947292,58.419275999069214
0.6723438222794287,58.425994873046875
0.6723430927661644,58.43264031410217
0.6723423633549128,58.439327239990234
0.6723416340456505,58.44593906402588
0.6723409048383543,58.45262026786804
0.6723401757330009,58.459343910217285
0.6723394467295666,58.466002225875854
0.6723387178280281,58.47267174720764
0.6723379890283625,58.47933316230774
0.6723372603305463,58.48591327667236
0.6723365317345557,58.49263644218445
0.672335803240368,58.49934530258179
0.6723350748479594,58.50600242614746
0.6723343465573071,58.51260757446289
0.6723336183683873,58.519367694854736
0.672332890281177,58.52604651451111
0.672332162295653,58.53268885612488
0.6723314344117919,58.53943347930908
0.6723307066295702,58.54602670669556
0.6723299789489651,58.55273962020874
0.672329251369953,58.55939078330994
0.6723285238925109,58.56607508659363
0.6723277965166151,58.57278227806091
0.672327069242243,58.579439878463745
0.6723263420693709,58.58609104156494
0.6723256149979759,58.59274220466614
0.6723248880280345,58.599459171295166
0.6723241611595238,58.60608267784119
0.6723234343924203,58.61284112930298
0.6723227077267012,58.61946678161621
0.672321981162343,58.62620663642883
0.6723212546993225,58.6328604221344
0.6723205283376169,58.63952159881592
0.6723198020772027,58.64615297317505
0.6723190759180566,58.652780532836914
0.6723183498601562,58.659497022628784
0.6723176239034776,58.666163206100464
0.672316898047998,58.67283844947815
0.6723161722936942,58.67953896522522
0.672315446640543,58.686232805252075
0.6723147210885215,58.692835330963135
0.6723139956376066,58.69958448410034
0.6723132702877749,58.70621466636658
0.6723125450390038,58.71294808387756
0.67231181989127,58.71957087516785
0.6723110948445501,58.7262544631958
0.6723103698988214,58.732911825180054
0.672309645054061,58.7396183013916
0.6723089203102453,58.7462432384491
0.6723081956673518,58.75296425819397
0.6723074711253573,58.75963616371155
0.6723067466842384,58.76630735397339
0.6723060223439726,58.772963523864746
0.6723052981045368,58.77960801124573
0.6723045739659079,58.786267042160034
0.6723038499280628,58.79296541213989
0.6723031259909785,58.79970049858093
0.6723024021546321,58.80634069442749
0.6723016784190008,58.812933921813965
0.6723009547840615,58.81964921951294
0.672300231249791,58.826314210891724
0.6722995078161667,58.833014249801636
0.6722987844831655,58.83971190452576
0.6722980612507645,58.8462975025177
0.6722973381189407,58.85298418998718
0.6722966150876711,58.859750747680664
0.6722958921569331,58.8664026260376
0.6722951693267033,58.87305021286011
0.6722944465969594,58.87971234321594
0.6722937239676778,58.88642168045044
0.6722930014388364,58.89305830001831
0.6722922790104117,58.89988732337952
0.6722915566823812,58.906442642211914
0.6722908344547217,58.913047790527344
0.6722901123274104,58.9197952747345
0.6722893903004248,58.92640948295593
0.6722886683737416,58.93312215805054
0.6722879465473381,58.93980169296265
0.6722872248211917,58.946385860443115
0.6722865031952797,58.95308756828308
0.6722857816695786,58.95980930328369
0.6722850602440661,58.96647381782532
0.6722843389187194,58.97318506240845
0.6722836176935152,58.97982358932495
0.6722828965684314,58.98646807670593
0.6722821755434448,58.993178367614746
0.6722814546185326,58.999873876571655
0.6722807337936725,59.00654077529907
0.6722800130688411,59.01318287849426
0.6722792924440162,59.019866943359375
0.6722785719191747,59.026538610458374
0.6722778514942939,59.03320527076721
0.6722771311693512,59.039934396743774
0.6722764109443238,59.046550035476685
0.6722756908191889,59.053295373916626
0.6722749707939241,59.05994915962219
0.6722742508685062,59.06654977798462
0.672273531042913,59.07325315475464
0.6722728113171214,59.07993030548096
0.672272091691109,59.08653116226196
0.6722713721648529,59.093236207962036
0.6722706527383306,59.0999436378479
0.6722699334115197,59.1066153049469
0.672269214184397,59.113259077072144
0.6722684950569402,59.11994767189026
0.6722677760291262,59.12657117843628
0.6722670571009332,59.13323259353638
0.6722663382723377,59.14003801345825
0.6722656195433179,59.14659833908081
0.6722649009138506,59.153303146362305
0.6722641823839132,59.15993881225586
0.6722634639534835,59.1666533946991
0.6722627456225384,59.173283100128174
0.6722620273910557,59.18002939224243
0.6722613092590128,59.18659830093384
0.672260591226387,59.193349838256836
0.6722598732931558,59.200045108795166
0.6722591554592965,59.206658601760864
0.6722584377247869,59.21329355239868
0.6722577200896042,59.220085859298706
0.6722570025537257,59.226656913757324
0.672256285117129,59.233418226242065
0.672255567779792,59.24018955230713
0.6722548505416917,59.246694564819336
0.6722541334028057,59.25341081619263
0.6722534163631115,59.26011633872986
0.6722526994225866,59.266669273376465
0.6722519825812089,59.273451805114746
0.6722512658389552,59.280113220214844
0.6722505491958036,59.286762714385986
0.6722498326517313,59.293386936187744
0.672249116206716,59.30014729499817
0.6722483998607354,59.306782245635986
0.6722476836137666,59.31343197822571
0.6722469674657878,59.32014608383179
0.6722462514167762,59.32679581642151
0.6722455354667093,59.33345890045166
0.6722448196155648,59.34023380279541
0.6722441038633202,59.3468120098114
0.6722433882099532,59.353471517562866
0.6722426726554416,59.36016821861267
0.6722419571997625,59.36683940887451
0.6722412418428939,59.37349319458008
0.6722405265848134,59.3802387714386
0.6722398114254986,59.38686180114746
0.6722390963649273,59.393534898757935
0.6722383814030767,59.40029001235962
0.6722376665399247,59.40688729286194
0.6722369517754492,59.41355228424072
0.6722362371096274,59.420245885849
0.6722355225424373,59.42688989639282
0.6722348080738566,59.43356156349182
0.672234093703863,59.44028902053833
0.6722333794324339,59.44689154624939
0.6722326652595472,59.45358109474182
0.6722319511851809,59.46026825904846
0.672231237209312,59.466909885406494
0.6722305233319189,59.47359657287598
0.6722298095529792,59.480271100997925
0.6722290958724704,59.48694062232971
0.6722283822903702,59.49367809295654
0.6722276688066566,59.500486850738525
0.6722269554213074,59.50699758529663
0.6722262421343,59.513614654541016
0.6722255289456125,59.52037811279297
0.6722248158552226,59.52701663970947
0.6722241028631084,59.53372073173523
0.6722233899692471,59.540371894836426
0.6722226771736168,59.547141313552856
0.6722219644761951,59.55365991592407
0.6722212518769602,59.560354471206665
0.6722205393758897,59.56704521179199
0.6722198269729615,59.573694944381714
0.6722191146681531,59.58055233955383
0.6722184024614429,59.587074756622314
0.6722176903528083,59.59369468688965
0.6722169783422275,59.60038733482361
0.6722162664296779,59.607120990753174
0.6722155546151377,59.61373281478882
0.672214842898585,59.62047076225281
0.6722141312799972,59.62706732749939
0.6722134197593526,59.633744955062866
0.6722127083366287,59.640467405319214
0.6722119970118037,59.64723491668701
0.6722112857848553,59.653825759887695
0.6722105746557615,59.66047668457031
0.6722098636245005,59.66719341278076
0.6722091526910496,59.67383646965027
0.6722084418553874,59.680548429489136
0.6722077311174915,59.68704271316528
0.6722070204773402,59.693856954574585
0.6722063099349107,59.70052695274353
0.6722055994901817,59.70712614059448
0.6722048891431307,59.7137553691864
0.6722041788937361,59.7204794883728
0.6722034687419756,59.727182388305664
0.6722027586878273,59.73382520675659
0.6722020487312691,59.740570068359375
0.6722013388722791,59.74716782569885
0.6722006291108354,59.75386595726013
0.6721999194469157,59.760560750961304
0.6721992098804983,59.76722002029419
0.6721985004115613,59.77386665344238
0.6721977910400824,59.78053879737854
0.6721970817660399,59.78718161582947
0.6721963725894119,59.79387068748474
0.6721956635101761,59.80059337615967
0.6721949545283114,59.80721402168274
0.6721942456437947,59.8139009475708
0.672193536856605,59.820565938949585
0.67219282816672,59.82717728614807
0.6721921195741177,59.833884477615356
0.6721914110787767,59.84067630767822
0.6721907026806746,59.847230434417725
0.6721899943797897,59.85396933555603
0.6721892861761003,59.86058211326599
0.6721885780695841,59.867265462875366
0.6721878700602195,59.87399363517761
0.6721871621479845,59.88067030906677
0.6721864543328578,59.88730192184448
0.6721857466148166,59.893996238708496
0.67218503899384,59.900691509246826
0.6721843314699056,59.907360553741455
0.6721836240429916,59.91393494606018
0.6721829167130765,59.92076516151428
0.6721822094801382,59.92730402946472
0.6721815023441552,59.93406820297241
0.6721807953051053,59.94065046310425
0.6721800883629669,59.94732093811035
0.6721793815177184,59.95401740074158
0.6721786747693377,59.960723638534546
0.6721779681178033,59.96733617782593
0.6721772615630931,59.97408413887024
0.6721765551051856,59.98075270652771
0.6721758487440591,59.98749899864197
0.6721751424796918,59.99417209625244
0.6721744363120618,60.00081253051758
0.6721737302411476,60.00739669799805
0.6721730242669273,60.01425290107727
0.6721723183893794,60.02084732055664
0.672171612608482,60.02740812301636
0.6721709069242133,60.03421926498413
0.6721702013365518,60.04081606864929
0.6721694958454759,60.047438621520996
0.6721687904509638,60.05420398712158
0.6721680851529936,60.060813903808594
0.672167379951544,60.06752943992615
0.6721666748465929,60.07421064376831
0.672165969838119,60.08087968826294
0.6721652649261007,60.08751583099365
0.6721645601105162,60.09420347213745
0.6721638553913437,60.10089039802551
0.6721631507685621,60.107584953308105
0.6721624462421493,60.11420226097107
0.6721617418120837,60.120941400527954
0.6721610374783439,60.12756276130676
0.6721603332409082,60.13426947593689
0.6721596290997549,60.14096999168396
0.6721589250548625,60.14754390716553
0.6721582211062095,60.15427780151367
0.6721575172537743,60.1610050201416
0.6721568134975352,60.16760516166687
0.6721561098374708,60.1742947101593
0.6721554062735594,60.18109893798828
0.6721547028057796,60.1876277923584
0.6721539994341097,60.194308280944824
0.6721532961585281,60.20094966888428
0.6721525929790136,60.207756996154785
0.6721518898955445,60.21428179740906
0.6721511869080994,60.221027851104736
0.6721504840166564,60.22764205932617
0.6721497812211945,60.23434329032898
0.6721490785216918,60.240997314453125
0.6721483759181269,60.247666120529175
0.6721476734104784,60.254308462142944
0.6721469709987249,60.261056423187256
0.672146268682845,60.26772594451904
0.6721455664628166,60.274369955062866
0.6721448643386194,60.28112983703613
0.6721441623102308,60.28771781921387
0.67214346037763,60.29437732696533
0.6721427585407953,60.30114197731018
0.6721420567997053,60.30769968032837
0.6721413551543386,60.314393520355225
0.6721406536046739,60.32109999656677
0.67213995215069,60.32770347595215
0.6721392507923649,60.33445191383362
0.6721385495296776,60.34117388725281
0.6721378483626065,60.347716093063354
0.6721371472911303,60.35446882247925
0.6721364463152278,60.3612003326416
0.6721357454348775,60.36780905723572
0.672135044650058,60.37443566322327
0.672134343960748,60.381094217300415
0.672133643366926,60.38781023025513
0.6721329428685708,60.39450645446777
0.6721322424656611,60.4012553691864
0.6721315421581754,60.40784764289856
0.6721308419460927,60.414517879486084
0.672130141829391,60.42116641998291
0.6721294418080498,60.427846908569336
0.6721287418820475,60.43454194068909
0.6721280420513625,60.44121837615967
0.6721273423159739,60.44791889190674
0.6721266426758602,60.45454025268555
0.672125943131,60.46127939224243
0.6721252436813725,60.46785926818848
0.6721245443269561,60.474602699279785
0.6721238450677295,60.481290102005005
0.6721231459036715,60.48789191246033
0.672122446834761,60.49453544616699
0.6721217478609766,60.501384973526
0.672121048982297,60.50796318054199
0.6721203501987012,60.514625549316406
0.6721196515101678,60.52128887176514
0.6721189529166757,60.52792811393738
0.6721182544182036,60.53467106819153
0.6721175560147304,60.54133081436157
0.6721168577062347,60.547953367233276
0.6721161594926957,60.554587602615356
0.6721154613740917,60.561338901519775
0.6721147633504022,60.56798815727234
0.6721140654216052,60.57467555999756
0.6721133675876804,60.58146810531616
0.6721126698486058,60.58795785903931
0.6721119722043609,60.59463596343994
0.6721112746549244,60.6014461517334
0.672110577200275,60.60804843902588
0.6721098798403916,60.61460494995117
0.6721091825752531,60.621376276016235
0.6721084854048386,60.62802743911743
0.6721077883291267,60.634751081466675
0.6721070913480964,60.64132285118103
0.6721063944617266,60.648221254348755
0.6721056976699963,60.65469431877136
0.6721050009728843,60.661452293395996
0.6721043043703696,60.668142318725586
0.672103607862431,60.67476463317871
0.6721029114490475,60.68143820762634
0.6721022151301984,60.68809914588928
0.6721015189058619,60.69471597671509
0.6721008227760175,60.7014536857605
0.6721001267406441,60.70822763442993
0.6720994307997207,60.71494674682617
0.6720987349532261,60.72149109840393
0.6720980392011393,60.72813653945923
0.6720973435434392,60.73478031158447
0.6720966479801053,60.74153709411621
0.672095952511116,60.748146772384644
0.6720952571364506,60.754786014556885
0.6720945618560881,60.76153063774109
0.6720938666700073,60.7681999206543
0.6720931715781874,60.774897813797
0.6720924765806076,60.78151798248291
0.6720917816772467,60.78819155693054
0.6720910868680838,60.794888734817505
0.672090392153098,60.801559925079346
0.6720896975322683,60.80832386016846
0.6720890030055737,60.81485056877136
0.6720883085729936,60.821542739868164
0.6720876142345068,60.82823705673218
0.6720869199900922,60.834914207458496
0.6720862258397293,60.841651916503906
0.6720855317833968,60.84841299057007
0.6720848378210743,60.854912996292114
0.6720841439527404,60.86159086227417
0.6720834501783746,60.86835169792175
0.6720827564979558,60.8748996257782
0.672082062911463,60.88185906410217
0.6720813694188758,60.88832879066467
0.672080676020173,60.894888401031494
0.6720799827153335,60.90175795555115
0.6720792895043372,60.90834021568298
0.6720785963871626,60.91509532928467
0.6720779033637889,60.92167544364929
0.6720772104341959,60.92833590507507
0.672076517598362,60.93498134613037
0.6720758248562668,60.94162964820862
0.6720751322078894,60.948365211486816
0.6720744396532091,60.954962491989136
0.6720737471922051,60.96166634559631
0.6720730548248562,60.968318462371826
0.6720723625511423,60.97503304481506
0.6720716703710422,60.981825828552246
0.6720709782845351,60.988407611846924
0.6720702862916003,60.995014905929565
0.6720695943922173,61.00176382064819
0.6720689025863648,61.00842595100403
0.6720682108740227,61.015092849731445
0.6720675192551696,61.02169871330261
0.6720668277297854,61.028398513793945
0.6720661362978491,61.03508949279785
0.6720654449593398,61.041754484176636
0.6720647537142371,61.04858112335205
0.6720640625625202,61.05509614944458
0.6720633715041682,61.06179666519165
0.6720626805391605,61.06844449043274
0.6720619896674767,61.07519340515137
0.6720612988890956,61.081807136535645
0.672060608203997,61.08851957321167
0.67205991761216,61.09514403343201
0.672059227113564,61.10187315940857
0.6720585367081883,61.108572244644165
0.6720578463960123,61.11515545845032
0.6720571561770154,61.1217896938324
0.6720564660511769,61.128511905670166
0.672055776018476,61.135194540023804
0.6720550860788924,61.14186477661133
0.6720543962324054,61.14853119850159
0.6720537064789941,61.15517497062683
0.672053016818638,61.16184425354004
0.6720523272513168,61.168559312820435
0.6720516377770098,61.17527675628662
0.6720509483956962,61.18201661109924
0.6720502591073556,61.18854784965515
0.6720495699119672,61.195196866989136
0.6720488808095109,61.201886892318726
0.6720481917999654,61.208563804626465
0.6720475028833109,61.215203046798706
0.6720468140595266,61.22187566757202
0.6720461253285916,61.22859573364258
0.6720454366904859,61.23531985282898
0.6720447481451886,61.241907358169556
0.6720440596926794,61.2487895488739
0.6720433713329376,61.2551646232605
0.672042683065943,61.26193404197693
0.6720419948916745,61.26860857009888
0.6720413068101121,61.275299310684204
0.6720406188212353,61.28200364112854
0.6720399309250235,61.28862237930298
0.672039243121456,61.29521131515503
0.6720385554105127,61.30205726623535
0.6720378677921728,61.3086953163147
0.6720371802664161,61.31531262397766
0.6720364928332221,61.32197976112366
0.6720358054925701,61.32869625091553
0.6720351182444402,61.335291385650635
0.6720344310888113,61.34204912185669
0.6720337440256634,61.34871029853821
0.672033057054976,61.355353355407715
0.6720323701767285,61.36202001571655
0.6720316833909008,61.36875653266907
0.6720309966974722,61.37537097930908
0.6720303100964226,61.38206243515015
0.6720296235877313,61.388707876205444
0.6720289371713779,61.395387411117554
0.6720282508473424,61.402099609375
0.6720275646156042,61.40882635116577
0.6720268784761427,61.415414571762085
0.672026192428938,61.4221408367157
0.6720255064739692,61.4288067817688
0.6720248206112165,61.43545413017273
0.6720241348406594,61.442230224609375
0.6720234491622773,61.44881010055542
0.6720227635760501,61.45541954040527
0.6720220780819572,61.462143421173096
0.6720213926799787,61.46895742416382
0.672020707370094,61.47552943229675
0.672020022152283,61.48220205307007
0.6720193370265252,61.488847970962524
0.6720186519928003,61.49545860290527
0.6720179670510881,61.50227475166321
0.6720172822013684,61.50892114639282
0.6720165974436207,61.51551151275635
0.672015912777825,61.5221734046936
0.6720152282039609,61.52892470359802
0.6720145437220081,61.53559684753418
0.6720138593319462,61.54224729537964
0.6720131750337556,61.54891276359558
0.6720124908274152,61.555540323257446
0.6720118067129054,61.56224513053894
0.6720111226902057,61.56898379325867
0.6720104387592958,61.57560086250305
0.6720097549201557,61.58231472969055
0.672009071172765,61.588921785354614
0.6720083875171038,61.595566272735596
0.6720077039531513,61.602285861968994
0.6720070204808883,61.60902547836304
0.6720063371002937,61.61560034751892
0.6720056538113476,61.62228536605835
0.6720049706140299,61.62899875640869
0.6720042875083204,61.63565540313721
0.6720036044941989,61.642279624938965
0.6720029215716457,61.649068117141724
0.6720022387406399,61.65559673309326
0.6720015560011618,61.6623260974884
0.6720008733531914,61.66907095909119
0.672000190796708,61.67567276954651
0.6719995083316916,61.68238544464111
0.6719988259581229,61.68899989128113
0.6719981436759809,61.69562315940857
0.6719974614852459,61.702444076538086
0.6719967793858975,61.70914125442505
0.6719960973779159,61.71584916114807
0.671995415461281,61.722408294677734
0.6719947336359727,61.72911095619202
0.6719940519019707,61.73571181297302
0.6719933702592552,61.742473125457764
0.6719926887078059,61.74923229217529
0.6719920072476031,61.75569176673889
0.6719913258786262,61.76237988471985
0.6719906446008558,61.769150733947754
0.6719899634142714,61.7757031917572
0.671989282318853,61.7824273109436
0.6719886013145809,61.7891788482666
0.6719879204014347,61.79576659202576
0.6719872395793948,61.802592515945435
0.6719865588484407,61.809218883514404
0.6719858782085527,61.815728187561035
0.6719851976597109,61.82246971130371
0.6719845172018951,61.82917618751526
0.6719838368350852,61.83581185340881
0.6719831565592613,61.84247088432312
0.671982476374404,61.84917187690735
0.6719817962804925,61.855814695358276
0.6719811162775073,61.86254000663757
0.6719804363654285,61.869245529174805
0.6719797565442359,61.87588310241699
0.6719790768139096,61.88252830505371
0.6719783971744298,61.88927102088928
0.6719777176257765,61.89586329460144
0.6719770381679298,61.90259599685669
0.6719763588008696,61.90936040878296
0.6719756795245765,61.9158673286438
0.6719750003390299,61.92262148857117
0.6719743212442105,61.929258823394775
0.671973642240098,61.93593168258667
0.6719729633266727,61.94261455535889
0.6719722845039146,61.94935178756714
0.6719716057718043,61.955974817276
0.671970927130321,61.962615728378296
0.6719702485794458,61.969428300857544
0.671969570119158,61.97595548629761
0.6719688917494384,61.98282194137573
0.6719682134702671,61.98940062522888
0.671967535281624,61.99595904350281
0.6719668571834891,62.002665758132935
0.6719661791758432,62.00942826271057
0.6719655012586658,62.016077756881714
0.6719648234319378,62.02274560928345
0.6719641456956387,62.02947926521301
0.6719634680497488,62.036073207855225
0.6719627904942489,62.042739152908325
0.6719621130291187,62.04957818984985
0.6719614356543382,62.056031227111816
0.671960758369888,62.06274485588074
0.6719600811757487,62.069472312927246
0.6719594040718997,62.07609462738037
0.6719587270583217,62.08276915550232
0.6719580501349949,62.089542627334595
0.6719573733018996,62.096158504486084
0.671956696559016,62.102806091308594
0.6719560199063243,62.10953712463379
0.6719553433438048,62.11607599258423
0.6719546668714377,62.122748136520386
0.6719539904892035,62.129536151885986
0.6719533141970824,62.13619780540466
0.6719526379950543,62.14279365539551
0.6719519618831001,62.14951300621033
0.6719512858611999,62.156163930892944
0.6719506099293341,62.16279697418213
0.6719499340874826,62.169559955596924
0.6719492583356261,62.17618942260742
0.6719485826737448,62.18279266357422
0.6719479071018192,62.18955111503601
0.6719472316198294,62.1961874961853
0.6719465562277559,62.20284914970398
0.6719458809255788,62.209641456604004
0.6719452057132791,62.21624970436096
0.6719445305908363,62.222840309143066
0.6719438555582314,62.229530811309814
0.6719431806154446,62.23626136779785
0.6719425057624561,62.2428719997406
0.6719418309992464,62.249595165252686
0.6719411563257961,62.25619959831238
0.6719404817420852,62.262882232666016
0.6719398072480947,62.269651651382446
0.6719391328438044,62.27621650695801
0.671938458529195,62.282877683639526
0.6719377843042469,62.28964638710022
0.6719371101689405,62.29621601104736
0.671936436123256,62.30302047729492
0.6719357621671745,62.30964636802673
0.6719350883006758,62.31643199920654
0.6719344145237407,62.32289719581604
0.6719337408363495,62.329734325408936
0.6719330672384827,62.3363676071167
0.6719323937301208,62.34296655654907
0.6719317203112443,62.349671840667725
0.6719310469818335,62.35625982284546
0.6719303737418691,62.362998485565186
0.6719297005913315,62.369757890701294
0.6719290275302013,62.37633752822876
0.6719283545584588,62.383049726486206
0.6719276816760847,62.38976454734802
0.6719270088830593,62.39638090133667
0.6719263361793635,62.40307641029358
0.6719256635649775,62.40974235534668
0.6719249910398819,62.41636514663696
0.6719243186040573,62.423049211502075
0.6719236462574842,62.4297616481781
0.6719229740001433,62.4364492893219
0.671922301832015,62.44311857223511
0.6719216297530798,62.44981575012207
0.6719209577633184,62.456493854522705
0.6719202858627111,62.46305823326111
0.671919614051239,62.469858169555664
0.6719189423288824,62.476505756378174
0.6719182706956217,62.48322677612305
0.6719175991514378,62.48979926109314
0.6719169276963112,62.49647116661072
0.6719162563302226,62.503169775009155
0.6719155850531524,62.50989508628845
0.6719149138650814,62.5167601108551
0.6719142427659902,62.523154497146606
0.6719135717558594,62.52984595298767
0.6719129008346697,62.53659749031067
0.6719122300024014,62.54316806793213
0.6719115592590358,62.54988145828247
0.6719108886045531,62.55648589134216
0.6719102180389339,62.56315517425537
0.6719095475621594,62.56994032859802
0.6719088771742093,62.576547384262085
0.6719082068750654,62.58321738243103
0.6719075366647078,62.589871883392334
0.671906866543117,62.59652900695801
0.6719061965102742,62.603248596191406
0.6719055265661596,62.609991788864136
0.6719048567107545,62.61651968955994
0.6719041869440391,62.6232533454895
0.6719035172659943,62.62988901138306
0.6719028476766009,62.63664388656616
0.6719021781758395,62.64321422576904
0.6719015087636908,62.64992046356201
0.6719008394401358,62.656585693359375
0.671900170205155,62.663250207901
0.6718995010587293,62.67006063461304
0.6718988320008396,62.67663288116455
0.6718981630314662,62.68328547477722
0.6718974941505902,62.690099000930786
0.6718968253581924,62.69657015800476
0.6718961566542534,62.703357458114624
0.671895488038754,62.71008634567261
0.6718948195116754,62.71668529510498
0.671894151072998,62.723315715789795
0.6718934827227024,62.730067014694214
0.6718928144607702,62.73673105239868
0.6718921462871813,62.7434196472168
0.6718914782019173,62.75010347366333
0.6718908102049583,62.75672197341919
0.6718901422962859,62.763394355773926
0.6718894744758802,62.770166873931885
0.6718888067437226,62.7766900062561
0.6718881390997937,62.783318281173706
0.6718874715440745,62.79010057449341
0.6718868040765458,62.79674673080444
0.6718861366971884,62.80348610877991
0.6718854694059833,62.810216426849365
0.6718848022029111,62.81671714782715
0.6718841350879532,62.82340383529663
0.6718834680610899,62.83017444610596
0.6718828011223025,62.836880922317505
0.6718821342715718,62.84342288970947
0.6718814675088788,62.85018181800842
0.671880800834204,62.856876850128174
0.671880134247529,62.86349177360535
0.6718794677488342,62.87022852897644
0.6718788013381007,62.87677073478699
0.6718781350153095,62.883437156677246
0.6718774687804414,62.89019513130188
0.6718768026334774,62.89679574966431
0.6718761365743985,62.903666973114014
0.6718754706031858,62.91025137901306
0.6718748047198198,62.916850090026855
0.6718741389242819,62.92351174354553
0.6718734732165532,62.93026161193848
0.6718728075966143,62.936935901641846
0.6718721420644461,62.943517208099365
0.6718714766200302,62.95028638839722
0.6718708112633471,62.95686364173889
0.6718701459943778,62.963465452194214
0.6718694808131036,62.97036147117615
0.6718688157195053,62.97684144973755
0.6718681507135641,62.983559131622314
0.6718674857952608,62.990307092666626
0.6718668209645765,62.996910095214844
0.6718661562214924,63.00364089012146
0.6718654915659894,63.010300159454346
0.6718648269980485,63.01692080497742
0.671864162517651,63.02358555793762
0.6718634981247779,63.030367851257324
0.67186283381941,63.03708100318909
0.6718621696015287,63.04362154006958
0.6718615054711148,63.05048704147339
0.6718608414281497,63.05695676803589
0.6718601774726141,63.06361484527588
0.6718595136044894,63.070364475250244
0.6718588498237568,63.07697343826294
0.6718581861303969,63.08366847038269
0.6718575225243912,63.0904107093811
0.6718568590057208,63.096980571746826
0.6718561955743668,63.10379338264465
0.6718555322303104,63.1104781627655
0.6718548689735324,63.116992235183716
0.6718542058040144,63.12360215187073
0.6718535427217374,63.130372285842896
0.6718528797266824,63.13710021972656
0.6718522168188306,63.14371967315674
0.6718515539981632,63.150469064712524
0.6718508912646615,63.157012939453125
0.6718502286183063,63.163766622543335
0.6718495660590793,63.17052459716797
0.6718489035869614,63.17705416679382
0.6718482412019336,63.18372821807861
0.6718475789039776,63.1904661655426
0.6718469166930742,63.197120666503906
0.6718462545692047,63.20377802848816
0.6718455925323503,63.21050190925598
0.6718449305824925,63.2171516418457
0.6718442687196119,63.22380065917969
0.6718436069436906,63.23046803474426
0.671842945254709,63.23722696304321
0.6718422836526488,63.243759870529175
0.6718416221374913,63.25054907798767
0.6718409607092174,63.25716471672058
0.6718402993678088,63.263840436935425
0.6718396381132461,63.27068281173706
0.6718389769455114,63.277262926101685
0.6718383158645854,63.283907413482666
0.6718376548704496,63.290589332580566
0.6718369939630854,63.29717183113098
0.6718363331424736,63.303943157196045
0.671835672408596,63.31056213378906
0.671835011761434,63.317190647125244
0.6718343512009682,63.32387852668762
0.6718336907271807,63.3306303024292
0.6718330303400524,63.337255001068115
0.6718323700395646,63.34394598007202
0.6718317098256988,63.35061430931091
0.6718310496984363,63.35723876953125
0.6718303896577583,63.3639132976532
0.6718297297036465,63.37069344520569
0.671829069836082,63.37729477882385
0.671828410055046,63.384007930755615
0.6718277503605204,63.3907425403595
0.6718270907524859,63.39727997779846
0.6718264312309243,63.404035568237305
0.6718257717958169,63.41077375411987
0.6718251124471452,63.41730809211731
0.6718244531848903,63.42400407791138
0.6718237940090336,63.4307177066803
0.6718231349195569,63.437458992004395
0.6718224759164413,63.443991899490356
0.6718218169996683,63.450745820999146
0.6718211581692192,63.457340240478516
0.6718204994250756,63.464088678359985
0.6718198407672189,63.47083330154419
0.6718191821956305,63.47742533683777
0.6718185237102917,63.4841046333313
0.6718178653111844,63.490800619125366
0.6718172069982896,63.49738025665283
0.6718165487715888,63.50412917137146
0.6718158906310636,63.51077699661255
0.6718152325766956,63.51745009422302
0.6718145746084659,63.52415871620178
0.6718139167263563,63.53081393241882
0.6718132589303482,63.53757286071777
0.671812601220423,63.544265270233154
0.6718119435965623,63.55081868171692
0.6718112860587476,63.55754351615906
0.6718106286069603,63.56428241729736
0.6718099712411822,63.5709924697876
0.6718093139613945,63.577629804611206
0.6718086567675786,63.58435344696045
0.6718079996597166,63.59088087081909
0.6718073426377897,63.59752368927002
0.6718066857017793,63.60432267189026
0.6718060288516671,63.610915660858154
0.6718053720874347,63.617632150650024
0.6718047154090635,63.62422442436218
0.6718040588165353,63.6309118270874
0.6718034023098313,63.63769340515137
0.6718027458889336,63.644291162490845
0.6718020895538233,63.65094470977783
0.6718014333044823,63.657572507858276
0.6718007771408918,63.664262771606445
0.6718001210630339,63.67104744911194
0.6717994650708901,63.67768406867981
0.6717988091644417,63.68435001373291
0.6717981533436703,63.69126296043396
0.671797497608558,63.6976363658905
0.671796841959086,63.70444345474243
0.671796186395236,63.710925817489624
0.6717955309169896,63.71766495704651
0.6717948755243286,63.72433567047119
0.6717942202172347,63.7310209274292
0.6717935649956893,63.73776054382324
0.6717929098596742,63.744324684143066
0.6717922548091709,63.75105261802673
0.6717915998441613,63.75774359703064
0.6717909449646269,63.76431846618652
0.6717902901705495,63.77108454704285
0.6717896354619108,63.7776837348938
0.6717889808386924,63.78440833091736
0.671788326300876,63.7910578250885
0.6717876718484433,63.79773664474487
0.671787017481376,63.80442667007446
0.6717863631996559,63.811030626297
0.6717857090032645,63.81774830818176
0.6717850548921838,63.82432556152344
0.6717844008663952,63.83113503456116
0.6717837469258808,63.83783197402954
0.671783093070622,63.84442734718323
0.6717824393006008,63.851099252700806
0.6717817856157988,63.857823610305786
0.6717811320161977,63.86447286605835
0.6717804785017796,63.871277809143066
0.6717798250725259,63.87781286239624
0.6717791717284185,63.88444924354553
0.6717785184694391,63.89118957519531
0.6717778652955695,63.89785885810852
0.6717772122067919,63.90455484390259
0.6717765592030873,63.91111874580383
0.6717759062844382,63.91801571846008
0.6717752534508258,63.92447471618652
0.6717746007022326,63.93117570877075
0.6717739480386397,63.93792009353638
0.6717732954600291,63.944520235061646
0.6717726429663833,63.951252460479736
0.6717719905576832,63.957863569259644
0.6717713382339112,63.96457028388977
0.671770685995049,63.9712655544281
0.6717700338410786,63.97792029380798
0.6717693817719814,63.98474621772766
0.6717687297877395,63.99121952056885
0.6717680778883349,63.997881174087524
0.6717674260737493,64.00457167625427
0.6717667743439646,64.01123476028442
0.6717661226989629,64.01790618896484
0.6717654711387255,64.02453112602234
0.671764819663235,64.03124141693115
0.671764168272473,64.03793668746948
0.671763516966421,64.04460835456848
0.6717628657450615,64.0513060092926
0.6717622146083763,64.05797863006592
0.6717615635563469,64.06459546089172
0.6717609125889558,64.07135534286499
0.6717602617061842,64.07799696922302
0.671759610908015,64.08470010757446
0.671758960194429,64.09134149551392
0.671758309565409,64.0980052947998
0.6717576590209368,64.10470628738403
0.6717570085609942,64.1113646030426
0.6717563581855632,64.11800575256348
0.6717557078946255,64.12468528747559
0.6717550576881636,64.13137483596802
0.6717544075661589,64.13805961608887
0.6717537575285939,64.14466857910156
0.6717531075754504,64.15134453773499
0.6717524577067102,64.15804696083069
0.6717518079223554,64.16469478607178
0.6717511582223682,64.17148160934448
0.6717505086067301,64.17815065383911
0.6717498590754237,64.18478965759277
0.6717492096284307,64.1914119720459
0.671748560265733,64.1982057094574
0.671747910987313,64.20478010177612
0.6717472617931526,64.2114622592926
0.6717466126832338,64.2181944847107
0.6717459636575384,64.2248044013977
0.6717453147160488,64.23146104812622
0.6717446658587469,64.23820972442627
0.6717440170856147,64.2448947429657
0.6717433683966343,64.25149059295654
0.6717427197917878,64.25815725326538
0.6717420712710573,64.26481628417969
0.6717414228344248,64.27147078514099
0.6717407744818724,64.27821612358093
0.6717401262133823,64.28481125831604
0.6717394780289364,64.2914617061615
0.6717388299285172,64.29819774627686
0.6717381819121062,64.30485510826111
0.6717375339796859,64.31152677536011


==> n33/gradient_coding_n33_lr_0.01_nout_4.csv <==
testing_loss,times
0.693033752665607,0.0
0.6929205236816801,0.0033342838287353516
0.6928074932365695,0.006775856018066406
0.6926946609589876,0.010177373886108398
0.6925820264779565,0.013447761535644531
0.6924695894228121,0.01671290397644043
0.6923573494232049,0.019948482513427734
0.692245306109105,0.023209810256958008
0.6921334591108027,0.026532888412475586
0.6920218080589129,0.0297698974609375
0.6919103525843766,0.03322553634643555
0.6917990923184648,0.03654980659484863
0.6916880268927794,0.039885520935058594
0.691577155939257,0.043163299560546875
0.691466479090172,0.046473026275634766
0.6913559959781378,0.049703359603881836
0.6912457062361103,0.05292916297912598
0.6911356094973898,0.05624055862426758
0.6910257053956247,0.059525489807128906
0.6909159935648121,0.06281900405883789
0.6908064736393028,0.0662226676940918
0.6906971452538104,0.06951379776000977
0.6905880080433783,0.07279276847839355
0.6904790616434378,0.0761420726776123
0.690370305689772,0.0795280933380127
0.6902617398185293,0.08278369903564453
0.6901533636662246,0.08609700202941895
0.6900451768697418,0.08933854103088379
0.6899371790663363,0.09263181686401367
0.6898293698936375,0.09601664543151855
0.6897217489896504,0.09954643249511719
0.6896143159927592,0.1030583381652832
0.6895070705417276,0.10650038719177246
0.6894000122757029,0.10984086990356445
0.6892931408342171,0.11314606666564941
0.6891864558571893,0.11642932891845703
0.6890799569849286,0.11967587471008301
0.6889736438581349,0.12296509742736816
0.6888675161179114,0.12631726264953613
0.6887615734057296,0.12970185279846191
0.6886558153634863,0.13329362869262695
0.6885502416334691,0.13665199279785156
0.6884448518583677,0.13997769355773926
0.6883396456812759,0.14346075057983398
0.6882346227456937,0.14673089981079102
0.6881297826955293,0.14998888969421387
0.6880251251751006,0.15325021743774414
0.687920649829138,0.15653395652770996
0.6878163563027857,0.15983366966247559
0.6877122442416042,0.1631166934967041
0.6876083132915715,0.1665027141571045
0.6875045630990854,0.16978669166564941
0.6874009933109655,0.17308902740478516
0.6872976035744552,0.17635822296142578
0.6871943935372228,0.17958378791809082
0.6870913628473639,0.18281936645507812
0.6869885111534031,0.18617558479309082
0.686885838104296,0.1894092559814453
0.6867833433494301,0.19272184371948242
0.6866810265386281,0.19602251052856445
0.6865788873221479,0.19942712783813477
0.6864769253506858,0.20270276069641113
0.6863751402753772,0.20609211921691895
0.6862735317477983,0.2093961238861084
0.6861720994199688,0.2126309871673584
0.6860708429443525,0.21589350700378418
0.6859697619738592,0.21915268898010254
0.6858688561618462,0.22242498397827148
0.6857681251621205,0.2257537841796875
0.6856675686289395,0.22906231880187988
0.6855671862170134,0.23247098922729492
0.6854669775815061,0.23573780059814453
0.685366942378037,0.23906397819519043
0.6852670802626823,0.24238300323486328
0.6851673908919772,0.24569082260131836
0.6850678739229162,0.24893546104431152
0.6849685290129555,0.25225019454956055
0.6848693558200143,0.2556297779083252
0.6847703540024757,0.2589395046234131
0.6846715232191884,0.26227331161499023
0.6845728631294687,0.2658383846282959
0.6844743733931011,0.26921916007995605
0.684376053670348,0.2725484371185303
0.6842779036219179,0.2758030891418457
0.684179922909017,0.2790656089782715
0.6840821111933169,0.2823939323425293
0.6839844681369641,0.2857058048248291
0.6838869934025813,0.28905606269836426
0.6837896866532694,0.2925083637237549
0.6836925475526074,0.29578590393066406
0.6835955757646549,0.2991633415222168
0.6834987709539523,0.30247926712036133
0.683402132785523,0.30581092834472656
0.6833056609248734,0.3091132640838623
0.6832093550379955,0.31241393089294434
0.6831132147913663,0.3156931400299072
0.683017239851951,0.3190171718597412
0.682921429887202,0.32230663299560547
0.6828257845650615,0.3256394863128662
0.6827303035539622,0.3289451599121094
0.6826349865228281,0.33239197731018066
0.6825398331410759,0.3357198238372803
0.6824448430786152,0.3391439914703369
0.6823500160058513,0.34246230125427246
0.6822553515936844,0.3457460403442383
0.6821608495135114,0.34897518157958984
0.6820665094372268,0.3522529602050781
0.6819723310372238,0.35556554794311523
0.6818783139863948,0.35884785652160645
0.6817844579581332,0.3621344566345215
0.6816907626263332,0.36559081077575684
0.6815972276653917,0.3689539432525635
0.6815038527502085,0.3722858428955078
0.6814106375561875,0.3756134510040283
0.6813175817592375,0.3788313865661621
0.6812246850357735,0.382068395614624
0.6811319470627243,0.38538527488708496
0.6810393675175032,0.38861751556396484
0.6809469460780546,0.39188122749328613
0.6808546824228247,0.39521121978759766
0.6807625762307693,0.39864349365234375
0.6806706271813548,0.40189647674560547
0.680578834954559,0.4053313732147217
0.6804871992308718,0.40857815742492676
0.6803957196912954,0.4118349552154541
0.6803043960173464,0.41511058807373047
0.6802132278910626,0.4183318614959717
0.6801222149949743,0.4215402603149414
0.6800313570121496,0.4248628616333008
0.6799406536261658,0.42821788787841797
0.679850104521117,0.431715726852417
0.6797597093816148,0.43511152267456055
0.6796694678927886,0.43850255012512207
0.6795793797402873,0.4417691230773926
0.6794894446102783,0.44510865211486816
0.6793996621894494,0.4484097957611084
0.6793100321650088,0.4516918659210205
0.6792205542246859,0.4550299644470215
0.6791312280567315,0.45846986770629883
0.6790420533499186,0.4618089199066162
0.678953029793543,0.4652996063232422
0.6788641570774234,0.46857285499572754
0.6787754348919025,0.47188663482666016
0.6786868629278464,0.4751777648925781
0.6785984408766468,0.4784688949584961
0.6785101684302199,0.4817531108856201
0.6784220452810075,0.48509812355041504
0.6783340711219772,0.48841118812561035
0.6782462456466233,0.4917001724243164
0.6781585685489666,0.4951291084289551
0.6780710395235553,0.4985790252685547
0.6779836582654649,0.5018532276153564
0.6778964244702991,0.505272388458252
0.6778093378341896,0.5086278915405273
0.677722398053797,0.5119643211364746
0.677635604826311,0.5152883529663086
0.6775489578494504,0.5186100006103516
0.6774624568214637,0.5218541622161865
0.6773761014411366,0.5252478122711182
0.6772898914077634,0.5285873413085938
0.6772038264211905,0.532010555267334
0.677117906181788,0.5353348255157471
0.6770321303904572,0.5386731624603271
0.6769464987486303,0.5419862270355225
0.6768610109582717,0.5453779697418213
0.6767756667218771,0.5486323833465576
0.6766904657424742,0.5518898963928223
0.6766054077236233,0.5552577972412109
0.6765204923694168,0.5585508346557617
0.6764357193844801,0.5618529319763184
0.6763510884739709,0.5653383731842041
0.6762665993435802,0.5686860084533691
0.6761822516995322,0.5720641613006592
0.676098045248584,0.5753982067108154
0.6760139796980265,0.5786595344543457
0.6759300547556838,0.5819430351257324
0.6758462701299142,0.5854480266571045
0.6757626255296092,0.588855504989624
0.6756791206641943,0.592240571975708
0.6755957552436294,0.5957226753234863
0.6755125289784075,0.5993046760559082
0.675429441579557,0.6026685237884521
0.6753464927586392,0.6060230731964111
0.6752636822277505,0.6093778610229492
0.675181009699521,0.6126828193664551
0.6750984748871156,0.6159920692443848
0.675016077504233,0.6193206310272217
0.6749338172651067,0.6226353645324707
0.6748516938845042,0.6261451244354248
0.6747697070777273,0.6294221878051758
0.6746878565606126,0.6327934265136719
0.6746061420495303,0.6361753940582275
0.6745245632613854,0.6395308971405029
0.6744431199136169,0.6427597999572754
0.6743618117241981,0.6460695266723633
0.6742806384116361,0.649395227432251
0.6741995996949794,0.6526565551757812
0.6741186952937894,0.6559476852416992
0.6740379249281825,0.659217119216919
0.6739572883188014,0.6625103950500488
0.6738767851868231,0.6659684181213379
0.6737964152539577,0.6693487167358398
0.6737161782424493,0.6726627349853516
0.6736360738750748,0.6759326457977295
0.6735561018751448,0.6792397499084473
0.6734762619665029,0.6824886798858643
0.6733965538735251,0.6857457160949707
0.6733169773211274,0.689032793045044
0.6732375320347385,0.6923465728759766
0.673158217740339,0.6956963539123535
0.6730790341644355,0.6990845203399658
0.6729999810340732,0.7023730278015137
0.6729210580768094,0.7057526111602783
0.6728422650207526,0.709043025970459
0.6727636015945365,0.712317705154419
0.6726850675273259,0.715601921081543
0.6726066625488167,0.7188427448272705
0.6725283863892354,0.7220690250396729
0.6724502387793393,0.7254123687744141
0.6723722194504222,0.7287144660949707
0.672294328134289,0.7321765422821045
0.6722165645632935,0.7354490756988525
0.6721389284703122,0.7387888431549072
0.6720614195887581,0.7421231269836426
0.6719840376525529,0.7454671859741211
0.671906782396167,0.7487380504608154
0.6718296535545925,0.7520432472229004
0.6717526508633498,0.7553589344024658
0.6716757740584866,0.7587070465087891
0.6715990228765784,0.762211799621582
0.6715223970547282,0.7657480239868164
0.6714458963305646,0.7690508365631104
0.6713695204422443,0.7724270820617676
0.6712932691284487,0.7757663726806641
0.6712171421283857,0.7790141105651855
0.6711411391817887,0.7823505401611328
0.6710652600289159,0.7857730388641357
0.6709895044105502,0.789118766784668
0.6709138720679989,0.7924234867095947
0.6708383627430935,0.7957446575164795
0.6707629761781884,0.7991409301757812
0.6706877121161623,0.8024694919586182
0.6706125703004157,0.8057737350463867
0.6705375504748717,0.809002161026001
0.6704626523839756,0.8123245239257812
0.6703878757726943,0.8156492710113525
0.6703132203865154,0.8189411163330078
0.6702386859714481,0.8222501277923584
0.6701642722740206,0.8256056308746338
0.6700899790412823,0.8289163112640381
0.6700158060208008,0.8323488235473633
0.6699417529606638,0.8356823921203613
0.6698678196094769,0.8389928340911865
0.6697940057163638,0.8422651290893555
0.6697203110309659,0.8456065654754639
0.6696467353034415,0.8488874435424805
0.6695732782844661,0.8522121906280518
0.6694999397252309,0.8555259704589844
0.6694267193774429,0.8587777614593506
0.6693536169933245,0.8621628284454346
0.6692806323256125,0.8655891418457031
0.6692077651275584,0.8688428401947021
0.6691350151529268,0.8722193241119385
0.6690623821559961,0.875615119934082
0.6689898658915572,0.878955602645874
0.6689174661149131,0.8822987079620361
0.6688451825818843,0.8856284618377686
0.6687730150487851,0.8888974189758301
0.6687009632724575,0.8923096656799316
0.6686290270102486,0.895684003829956
0.668557206020014,0.8990926742553711
0.6684855000601191,0.9024274349212646
0.6684139088894374,0.9058177471160889
0.6683424322673561,0.9090409278869629
0.6682710699537524,0.912339448928833
0.6681998217090276,0.9156496524810791
0.6681286872940834,0.9188599586486816
0.6680576664703274,0.9221465587615967
0.6679867589996781,0.9257032871246338
0.6679159646445403,0.9291524887084961
0.6678452831678409,0.9326276779174805
0.6677747143330044,0.9359309673309326
0.6677042579039574,0.9392869472503662
0.6676339136451293,0.9425826072692871
0.6675636813214563,0.9459009170532227
0.6674935606983585,0.9492495059967041
0.667423551541774,0.952643632888794
0.6673536536181341,0.9559078216552734
0.6672838666943698,0.959263801574707
0.6672141905379103,0.9626057147979736
0.6671446249166829,0.9661026000976562
0.6670751695991121,0.9694209098815918
0.6670058243541248,0.9727392196655273
0.6669365889511266,0.9760384559631348
0.6668674631600358,0.9792981147766113
0.6667984467512597,0.9825825691223145
0.6667295394956996,0.9858884811401367
0.6666607411647505,0.9891500473022461
0.6665920515303,0.9924306869506836
0.6665234703647278,0.9957070350646973
0.6664549974409055,0.9991075992584229
0.6663866325321953,1.0024378299713135
0.6663183754124495,1.0058143138885498
0.6662502258560102,1.0091123580932617
0.6661821836377082,1.0124287605285645
0.6661142485328626,1.0157041549682617
0.6660464203172799,1.0190021991729736
0.6659786987672535,1.0222887992858887
0.6659110836595632,1.0256741046905518
0.665843574771474,1.0290544033050537
0.6657761718807363,1.0324673652648926
0.665708874765584,1.0357654094696045
0.6656416832047347,1.0391082763671875
0.6655745969773889,1.042382001876831
0.6655076158632287,1.0457046031951904
0.6654407396424185,1.0489580631256104
0.6653739680956023,1.0522716045379639
0.665307301003905,1.0555715560913086
0.6652407381489301,1.0588302612304688
0.6651742793127603,1.0622494220733643
0.6651079242779555,1.0656509399414062
0.6650416728275533,1.0689277648925781
0.6649755247450677,1.0723116397857666
0.664909479814488,1.0756008625030518
0.6648435378202789,1.0788733959197998
0.6647776985473794,1.082237720489502
0.6647119617812021,1.0856022834777832
0.6646463273076317,1.088954210281372
0.6645807949130265,1.092360496520996
0.6645153643842148,1.095794439315796
0.6644500355084962,1.0993101596832275
0.6643848080736406,1.102574348449707
0.6643196818678864,1.1059391498565674
0.6642546566799405,1.109328031539917
0.6641897322989783,1.1125996112823486
0.6641249085146412,1.11590576171875
0.6640601851170377,1.1192984580993652
0.6639955618967411,1.122643232345581
0.6639310386447901,1.1259205341339111
0.663866615152687,1.1292214393615723
0.6638022912123974,1.1326546669006348
0.6637380666163497,1.136002779006958
0.6636739411574335,1.1393499374389648
0.6636099146290005,1.1426010131835938
0.6635459868248612,1.145927906036377
0.6634821575392866,1.1493263244628906
0.6634184265670062,1.1526222229003906
0.6633547937032075,1.1558423042297363
0.6632912587435351,1.159092903137207
0.6632278214840901,1.1624178886413574
0.6631644817214292,1.1658306121826172
0.6631012392525644,1.169097900390625
0.6630380938749614,1.1724696159362793
0.6629750453865397,1.175736665725708
0.6629120935856708,1.1790120601654053
0.6628492382711788,1.18227219581604
0.6627864792423385,1.1856272220611572
0.6627238162988749,1.1888611316680908
0.6626612492409625,1.1921873092651367
0.6625987778692249,1.1955180168151855
0.6625364019847334,1.198894739151001
0.6624741213890064,1.2022457122802734
0.6624119358840092,1.205669641494751
0.6623498452721518,1.2089905738830566
0.6622878493562903,1.2123353481292725
0.6622259479397233,1.2156178951263428
0.6621641408261943,1.21879243850708
0.6621024278198885,1.222092628479004
0.6620408087254325,1.225433349609375
0.6619792833478944,1.228708267211914
0.661917851492782,1.2321844100952148
0.6618565129660429,1.2355401515960693
0.6617952675740626,1.2388598918914795
0.6617341151236649,1.242142677307129
0.6616730554221156,1.2454988956451416
0.6616120882771014,1.2487759590148926
0.6615512134967593,1.2520840167999268
0.6614904308896561,1.2555396556854248
0.6614297402647924,1.2589213848114014
0.6613691414316016,1.2623662948608398
0.6613086341999496,1.2658333778381348
0.6612482183801381,1.2691469192504883
0.6611878937828853,1.2725090980529785
0.6611276602193535,1.2757961750030518
0.6610675175011292,1.279163122177124
0.6610074654402274,1.2825307846069336
0.6609475038490898,1.2858402729034424
0.6608876325405904,1.2890901565551758
0.6608278513280136,1.292431354522705
0.660768160025084,1.2957394123077393
0.6607085584459453,1.299128532409668
0.6606490464051646,1.3024330139160156
0.6605896237177317,1.3057935237884521
0.660530290199058,1.309126853942871
0.6604710456649759,1.3124644756317139
0.6604118899317382,1.315723180770874
0.6603528228160169,1.3190579414367676
0.6602938441349024,1.322359561920166
0.6602349537059033,1.3256568908691406
0.6601761513469447,1.3289992809295654
0.6601174368763683,1.332383394241333
0.6600588101129305,1.3357484340667725
0.6600002708758032,1.339097499847412
0.6599418189845708,1.342482328414917
0.6598834542592315,1.3457510471343994
0.6598251765201956,1.3490087985992432
0.6597669855882844,1.352309226989746
0.6597088812847295,1.3556854724884033
0.6596508634311726,1.358963966369629
0.6595929318496644,1.3623528480529785
0.6595350863626631,1.3658268451690674
0.6594773267930347,1.369199275970459
0.6594196529640515,1.3726015090942383
0.6593620646993911,1.3759629726409912
0.6593045618231362,1.3793377876281738
0.6592471441597738,1.3826308250427246
0.6591898115341938,1.385976791381836
0.6591325637716885,1.3893420696258545
0.659075400697952,1.3926541805267334
0.659018322139079,1.3959460258483887
0.6589613279215641,1.3993487358093262
0.6589044178723015,1.402677297592163
0.6588475918185834,1.406139612197876
0.6587908495880995,1.409454107284546
0.6587341910089369,1.412806749343872
0.6586776159095776,1.4161856174468994
0.6586211241188997,1.419692039489746
0.6585647154661751,1.4230482578277588
0.6585083897810694,1.426410436630249
0.6584521468936406,1.429720163345337
0.6583959866343391,1.4332141876220703
0.6583399088340063,1.4366507530212402
0.6582839133238736,1.4400694370269775
0.6582279999355619,1.4433834552764893
0.6581721685010812,1.446652889251709
0.6581164188528289,1.449913740158081
0.6580607508235898,1.453289270401001
0.6580051642465351,1.4565753936767578
0.6579496589552207,1.4600207805633545
0.6578942347835878,1.4634180068969727
0.6578388915659614,1.4668388366699219
0.6577836291370494,1.4702105522155762
0.6577284473319421,1.4736237525939941
0.6576733459861109,1.476942777633667
0.6576183249354083,1.4802985191345215
0.6575633840160662,1.4836077690124512
0.6575085230646959,1.4869279861450195
0.6574537419182866,1.4902141094207764
0.6573990404142053,1.4935531616210938
0.6573444183901952,1.4968886375427246
0.6572898756843756,1.5003206729888916
0.6572354121352408,1.5036683082580566
0.6571810275816593,1.5070676803588867
0.6571267218628732,1.5103716850280762
0.6570724948184969,1.5137014389038086
0.6570183462885214,1.5170300006866455
0.656964276113295,1.5203731060028076
0.65691028413355,1.523632526397705
0.6568563701903833,1.5268869400024414
0.6568025341252612,1.5302760601043701
0.6567487757800168,1.5337271690368652
0.6566950949968512,1.53702974319458
0.656641491618331,1.5404226779937744
0.6565879654873888,1.5437605381011963
0.6565345164473217,1.5470478534698486
0.656481144341791,1.550295114517212
0.6564278490148205,1.553598165512085
0.6563746303107967,1.556858777999878
0.6563214880744674,1.5601527690887451
0.6562684221509415,1.5634658336639404
0.6562154323856877,1.5668275356292725
0.6561625186245335,1.570127248764038
0.656109680713665,1.5735328197479248
0.6560569184996262,1.5768437385559082
0.6560042318293174,1.5801174640655518
0.6559516205499953,1.5833995342254639
0.6558990845092716,1.5866541862487793
0.6558466235551124,1.5899643898010254
0.6557942375358375,1.5933988094329834
0.6557419263001198,1.59675931930542
0.6556896896969843,1.600229263305664
0.6556375275758066,1.6036262512207031
0.6555854397863138,1.6070659160614014
0.6555334261785825,1.6103794574737549
0.6554814866030377,1.61368727684021
0.6554296209104534,1.616962194442749
0.6553778289519505,1.6203138828277588
0.6553261105789968,1.6236262321472168
0.6552744656434056,1.62703537940979
0.6552228939973361,1.6304783821105957
0.6551713954932911,1.6339621543884277
0.655119969984117,1.6373143196105957
0.6550686173230037,1.64068603515625
0.6550173373634821,1.644005298614502
0.6549661299594249,1.647312879562378
0.6549149949650457,1.650564432144165
0.654863932234897,1.6538889408111572
0.6548129416238707,1.6573288440704346
0.6547620229871969,1.6605851650238037
0.6547111761804428,1.6639890670776367
0.6546604010595126,1.6673760414123535
0.6546096974806462,1.6706030368804932
0.6545590653004187,1.673902988433838
0.6545085043757398,1.6772117614746094
0.6544580145638521,1.680497407913208
0.654407595722332,1.6837782859802246
0.6543572477090871,1.6870043277740479
0.6543069703823569,1.6903018951416016
0.6542567636007115,1.6936283111572266
0.6542066272230505,1.6970024108886719
0.6541565611086027,1.7004313468933105
0.6541065651169253,1.7037394046783447
0.654056639107903,1.7071101665496826
0.6540067829417473,1.7104148864746094
0.6539569964789957,1.7137014865875244
0.6539072795805114,1.7168917655944824
0.6538576321074816,1.7202303409576416
0.6538080539214175,1.7234814167022705
0.6537585448841537,1.7267448902130127
0.6537091048578468,1.7299773693084717
0.6536597337049752,1.7334413528442383
0.6536104312883378,1.7367196083068848
0.653561197471054,1.7400789260864258
0.6535120321165623,1.7433843612670898
0.6534629350886201,1.746654987335205
0.6534139062513022,1.7499544620513916
0.653364945469001,1.7533037662506104
0.6533160526064251,1.7565927505493164
0.653267227528599,1.7599492073059082
0.6532184701008619,1.7633695602416992
0.653169780188867,1.7669105529785156
0.6531211576585815,1.7703361511230469
0.6530726023762893,1.7737672328948975
0.6530241142085738,1.7771248817443848
0.652975693022342,1.7804324626922607
0.6529273386848077,1.783726692199707
0.6528790510634941,1.787113904953003
0.6528308300262338,1.7904415130615234
0.6527826754411676,1.7937793731689453
0.6527345871767442,1.797123670578003
0.652686565101719,1.800530195236206
0.6526386090851537,1.8038296699523926
0.6525907189964157,1.807196855545044
0.6525428947051769,1.810534954071045
0.6524951360814132,1.8138608932495117
0.6524474429954042,1.8172039985656738
0.652399815317732,1.8205246925354004
0.6523522529192806,1.8238177299499512
0.6523047556712348,1.8271620273590088
0.6522573234450808,1.830486536026001
0.6522099561126038,1.8339505195617676
0.6521626535458882,1.837303876876831
0.6521154156173172,1.8407142162322998
0.6520682421995716,1.8440499305725098
0.6520211331656283,1.8473572731018066
0.6519740883887616,1.8506028652191162
0.6519271077425408,1.8538951873779297
0.6518801911008338,1.8571968078613281
0.6518333383377913,1.860438346862793
0.6517865493278692,1.8637919425964355
0.6517398239458116,1.867210865020752
0.6516931620666555,1.870497226715088
0.6516465635657288,1.8738458156585693
0.6516000283186502,1.8771796226501465
0.6515535562013282,1.8805086612701416
0.6515071470899607,1.8837766647338867
0.6514608008610344,1.8870649337768555
0.6514145173913234,1.89035964012146
0.6513682965578897,1.893678903579712
0.6513221382380813,1.8969805240631104
0.651276042309532,1.900416374206543
0.6512300086501609,1.9037294387817383
0.651184037138172,1.9071435928344727
0.6511381276520523,1.9105010032653809
0.6510922800705725,1.9139151573181152
0.6510464942727856,1.9172916412353516
0.65100077013803,1.9207007884979248
0.6509551075459139,1.924086093902588
0.6509095063763412,1.9274706840515137
0.6508639665094798,1.930976152420044
0.6508184878257885,1.9345676898956299
0.650773070206001,1.9378550052642822
0.6507277135311282,1.941237211227417
0.6506824176824579,1.9446372985839844
0.6506371825415549,1.9479546546936035
0.6505920079902592,1.9512717723846436
0.6505468939106858,1.9546778202056885
0.6505018401852244,1.9580657482147217
0.6504568466965384,1.9614651203155518
0.6504119133275676,1.9648494720458984
0.6503670399615133,1.9683384895324707
0.6503222264818599,1.9716496467590332
0.6502774727723585,1.975043535232544
0.6502327787170311,1.9783573150634766
0.6501881442001696,1.9816772937774658
0.6501435691063344,1.9849834442138672
0.6500990533203551,1.9883124828338623
0.6500545967273283,1.9915540218353271
0.6500101992126187,1.9949169158935547
0.6499658606618564,1.998178482055664
0.649921580960938,2.0016140937805176
0.6498773599960255,2.005018949508667
0.6498331976535449,2.0083727836608887
0.6497890938201865,2.0116772651672363
0.6497450483829038,2.0149688720703125
0.6497010612289127,2.0182721614837646
0.6496571322456913,2.021575927734375
0.649613261320979,2.0248639583587646
0.6495694483427759,2.0281589031219482
0.6495256931993424,2.0314037799835205
0.6494819957791981,2.0348453521728516
0.6494383559711212,2.0381529331207275
0.6493947736641484,2.0415141582489014
0.6493512487475739,2.0448436737060547
0.6493077811109489,2.0481436252593994
0.6492643706440806,2.0514309406280518
0.6492210172370322,2.0547547340393066
0.6491777207801214,2.057988405227661
0.6491344811639209,2.0613324642181396
0.6490912982792568,2.0646889209747314
0.6490481720172088,2.068098545074463
0.6490051022691085,2.0713870525360107
0.6489620889265396,2.0747811794281006
0.6489191318813378,2.0781266689300537
0.6488762310255883,2.081418991088867
0.6488333862516276,2.084765672683716
0.648790597452044,2.0881054401397705
0.648747864519665,2.091454267501831
0.6487051873475767,2.0950284004211426
0.6486625658291084,2.098506212234497
0.6486199998578379,2.102097749710083
0.6485774893275884,2.1056463718414307
0.648535034132429,2.1090314388275146
0.6484926341666741,2.1123411655426025
0.6484502893248831,2.1156694889068604
0.6484079995018586,2.1188900470733643
0.6483657645926504,2.122243881225586
0.6483235844925409,2.1256768703460693
0.6482814590970647,2.1290717124938965
0.6482393883019949,2.132387161254883
0.6481973720033453,2.1358189582824707
0.6481554100973701,2.139099359512329
0.6481135024805635,2.1424686908721924
0.6480716490496586,2.145735502243042
0.6480298497016275,2.1490044593811035
0.64798810433368,2.152397632598877
0.6479464128432633,2.1557044982910156
0.6479047751280619,2.1589415073394775
0.6478631910859958,2.1622250080108643
0.6478216606152216,2.1656033992767334
0.6477801836141301,2.1689889430999756
0.6477387599813472,2.172342538833618
0.6476973896157326,2.175711154937744
0.6476560724163792,2.178957223892212
0.6476148082826129,2.1822564601898193
0.6475735971139913,2.185579538345337
0.6475324388103045,2.1888234615325928
0.6474913332715726,2.1921494007110596
0.647450280398047,2.195526123046875
0.6474092800902084,2.1987786293029785
0.6473683322487674,2.202258348464966
0.6473274367746629,2.205634593963623
0.6472865935690619,2.208956480026245
0.6472458025333596,2.212292432785034
0.6472050635691781,2.2156364917755127
0.6471643765783688,2.21893310546875
0.6471237414629991,2.2222845554351807
0.6470831581253724,2.2256462574005127
0.6470426264680132,2.2289140224456787
0.6470021463936703,2.232246160507202
0.6469617178053159,2.235685110092163
0.6469213406061456,2.2389841079711914
0.6468810146995775,2.2423744201660156
0.646840739989252,2.2456696033477783
0.6468005163790304,2.248976945877075
0.6467603437729954,2.2522928714752197
0.64672022207545,2.25557017326355
0.6466801511909166,2.258837938308716
0.6466401310241376,2.262284278869629
0.6466001614800735,2.2656750679016113
0.6465602424639028,2.2692277431488037
0.6465203738810226,2.2725634574890137
0.6464805556370461,2.2759244441986084
0.6464407876378037,2.279232978820801
0.6464010697893413,2.28263258934021
0.6463614019979206,2.28602933883667
0.6463217841700182,2.289311408996582
0.6462822162123248,2.2925803661346436
0.6462426980317455,2.295931100845337
0.6462032295353983,2.299262285232544
0.646163810630614,2.302682638168335
0.6461244412249357,2.3059539794921875
0.6460851212261184,2.309309720993042
0.6460458505421279,2.312607526779175
0.6460066290811415,2.3159303665161133
0.6459674567515455,2.3192031383514404
0.6459283334619368,2.3225200176239014
0.6458892591211205,2.3258304595947266
0.6458502336381111,2.3291895389556885
0.6458112569221309,2.3325002193450928
0.6457723288826095,2.335892677307129
0.6457334494291835,2.339230537414551
0.6456946184716963,2.342615842819214
0.6456558359201969,2.3459370136260986
0.64561710168494,2.349229574203491
0.6455784156763855,2.3524656295776367
0.645539777805197,2.3557686805725098
0.6455011879822425,2.3590376377105713
0.6454626461185935,2.3623344898223877
0.6454241521255241,2.3656537532806396
0.6453857059145109,2.3691110610961914
0.6453473073972325,2.3724615573883057
0.6453089564855686,2.375849485397339
0.6452706530916003,2.379143238067627
0.6452323971276083,2.3824493885040283
0.6451941885060735,2.3857195377349854
0.6451560271396766,2.389024496078491
0.6451179129412965,2.3923323154449463
0.6450798458240108,2.3956475257873535
0.6450418257010949,2.398880958557129
0.6450038524860217,2.4023115634918213
0.6449659260924607,2.4057095050811768
0.644928046434278,2.4091477394104004
0.6448902134255354,2.4124951362609863
0.6448524269804903,2.415825128555298
0.6448146870135948,2.4191789627075195
0.6447769934394958,2.4225080013275146
0.6447393461730335,2.425894260406494
0.6447017451292422,2.4293179512023926
0.6446641902233484,2.4326794147491455
0.6446266813707718,2.4361729621887207
0.6445892184871239,2.4395620822906494
0.6445518014882075,2.442967653274536
0.6445144302900163,2.4463236331939697
0.6444771048087351,2.4496641159057617
0.6444398249607382,2.4529945850372314
0.6444025906625896,2.4563040733337402
0.6443654018310428,2.4595608711242676
0.6443282583830396,2.4628450870513916
0.6442911602357099,2.46616530418396
0.6442541073063714,2.4695866107940674
0.6442170995125291,2.4728927612304688
0.6441801367718745,2.476243734359741
0.6441432190022858,2.4795281887054443
0.6441063461218265,2.4827582836151123
0.6440695180487458,2.4860901832580566
0.6440327347014777,2.489349842071533
0.6439959959986404,2.4926161766052246
0.6439593018590363,2.495922088623047
0.6439226522016513,2.4991934299468994
0.643886046945654,2.5026588439941406
0.6438494860103963,2.5059397220611572
0.6438129693154109,2.50935435295105
0.6437764967804135,2.51263165473938
0.6437400683253002,2.5159623622894287
0.6437036838701482,2.5192601680755615
0.6436673433352146,2.522592782974243
0.6436310466409368,2.5257961750030518
0.6435947937079312,2.5291051864624023
0.643558584456993,2.5324409008026123
0.6435224188090966,2.535867691040039
0.6434862966853936,2.5391478538513184
0.6434502180072136,2.5425028800964355
0.6434141826960633,2.5458269119262695
0.6433781906736292,2.5491409301757812
0.6433422418617644,2.5524415969848633
0.6433063361825074,2.555724859237671
0.6432704735580692,2.5589330196380615
0.6432346539108349,2.562230348587036
0.643198877163368,2.5656237602233887
0.6431631432383966,2.5690555572509766
0.6431274520588313,2.572312116622925
0.6430918035477529,2.575709581375122
0.6430561976284151,2.5790107250213623
0.6430206342242437,2.582329273223877
0.6429851132588367,2.5856850147247314
0.6429496346559629,2.5889992713928223
0.6429141983395625,2.5923173427581787
0.6428788042337463,2.5956292152404785
0.6428434522627952,2.5989906787872314
0.6428081423511594,2.602459669113159
0.642772874423459,2.605886459350586
0.6427376484044856,2.6094422340393066
0.6427024642191903,2.6128203868865967
0.6426673217927011,2.6161417961120605
0.6426322210503109,2.6193759441375732
0.6425971619174793,2.6226396560668945
0.6425621443198328,2.6258859634399414
0.6425271681831644,2.6292383670806885
0.6424922334334329,2.632631301879883
0.6424573399967622,2.6361887454986572
0.6424224877994422,2.6394870281219482
0.6423876767679264,2.6428263187408447
0.6423529068288333,2.6461336612701416
0.6423181779089477,2.6493794918060303
0.6422834899352092,2.652676582336426
0.6422488428347289,2.6558997631073
0.6422142365347784,2.6591744422912598
0.6421796709627904,2.662611484527588
0.6421451460463602,2.6658496856689453
0.6421106617132438,2.6692802906036377
0.6420762178913588,2.6725730895996094
0.642041814508783,2.675976276397705
0.6420074514937543,2.6793246269226074
0.6419731287746706,2.682645797729492
0.6419388462800889,2.685852527618408
0.6419046039387254,2.6892189979553223
0.6418704016794543,2.69252610206604
0.6418362394313087,2.6958119869232178
0.6418021171234791,2.6991991996765137
0.6417680346853133,2.7025697231292725
0.6417339920463159,2.705841302871704
0.6416999891361486,2.7092370986938477
0.6416660258846287,2.7125964164733887
0.6416321022217297,2.7158684730529785
0.641598218077583,2.719149112701416
0.6415643733824667,2.7224504947662354
0.6415305680668221,2.72572660446167
0.6414968020612414,2.7290165424346924
0.6414630752964713,2.7323648929595947
0.6414293877034112,2.7358222007751465
0.6413957392131144,2.7391319274902344
0.6413621297567862,2.742485523223877
0.6413285592657844,2.7457637786865234
0.641295027671619,2.7490646839141846
0.641261534905951,2.7524547576904297
0.6412280809005929,2.755768060684204
0.6411946655875078,2.759122610092163
0.6411612888988095,2.762500047683716
0.6411279507667614,2.7658231258392334
0.6410946511237766,2.7693753242492676
0.6410613899024179,2.772756338119507
0.6410281670353963,2.7761335372924805
0.6409949824555717,2.7794198989868164
0.6409618360959526,2.7826590538024902
0.6409287278896939,2.7859156131744385
0.6408956577700997,2.789231538772583
0.6408626256706195,2.792555332183838
0.6408296315248504,2.7959227561950684
0.6407966752665355,2.799269199371338
0.6407637568295639,2.80267596244812
0.6407308761479702,2.805931806564331
0.6406980331559341,2.809286594390869
0.6406652277877802,2.812612533569336
0.6406324599779779,2.8159191608428955
0.6405997296611399,2.8192009925842285
0.6405670367720235,2.8225629329681396
0.640534381245529,2.8257975578308105
0.6405017630166995,2.8291070461273193
0.6404691820207211,2.832449197769165
0.640436638192922,2.8358535766601562
0.6404041314687724,2.839155435562134
0.6403716617838845,2.842528820037842
0.6403392290740109,2.845834970474243
0.6403068332750459,2.849167585372925
0.6402744743230236,2.8524742126464844
0.6402421521541191,2.8557658195495605
0.6402098667046464,2.859015464782715
0.6401776179110625,2.8623206615448
0.6401454057099549,2.86566424369812
0.6401132300380584,2.869009256362915
0.6400810908322431,2.8723535537719727
0.6400489880295175,2.8757545948028564
0.6400169215670274,2.8790552616119385
0.6399848913820566,2.8823821544647217
0.6399528974120257,2.885702133178711
0.6399209395944945,2.888942003250122
0.6398890178671512,2.892202138900757
0.6398571321678284,2.895543336868286
0.6398252824344913,2.8988113403320312
0.6397934686052404,2.902198553085327
0.6397616906183119,2.9056479930877686
0.6397299484120758,2.908959150314331
0.6396982419250369,2.912260055541992
0.6396665710958337,2.9156174659729004
0.6396349358632388,2.9189364910125732
0.6396033361661604,2.922307014465332
0.639571771943632,2.9256391525268555
0.6395402431348275,2.9289114475250244
0.6395087496790508,2.932229518890381
0.6394772915157373,2.9358458518981934
0.6394458685844545,2.9392731189727783
0.639414480824901,2.942655324935913
0.6393831281769067,2.946045398712158
0.6393518105804317,2.9494006633758545
0.6393205279755668,2.9526896476745605
0.6392892803025332,2.9559977054595947
0.6392580675016809,2.959324359893799
0.6392268895134899,2.9627363681793213
0.6391957462785695,2.9661061763763428
0.6391646377376569,2.969529151916504
0.6391335638316187,2.9728355407714844
0.6391025245014487,2.976240634918213
0.6390715196882691,2.979548931121826
0.6390405493333297,2.982846260070801
0.6390096133780064,2.986149311065674
0.6389787117638032,2.9894614219665527
0.6389478444323499,2.9927070140838623
0.6389170113254027,2.9960148334503174
0.6388862123848434,2.9993250370025635
0.6388554475526801,3.0027358531951904
0.6388247167710477,3.0061025619506836
0.6387940199821993,3.009493350982666
0.6387633571285196,3.0127930641174316
0.6387327281525156,3.016118049621582
0.638702132996818,3.019430637359619
0.6386715716041813,3.0226917266845703
0.6386410439174834,3.0259671211242676
0.6386105498797253,3.0292599201202393
0.6385800894340309,3.032632827758789
0.6385496625236461,3.0360610485076904
0.6385192690919397,3.0394203662872314
0.6384889090824017,3.0427727699279785
0.6384585824386444,3.046116590499878
0.6384282891044004,3.0493764877319336
0.6383980290235242,3.052651882171631
0.6383678021399903,3.0559332370758057
0.6383376083978965,3.059220790863037
0.6383074477414531,3.062520980834961
0.6382773201149973,3.0657615661621094
0.6382472254629836,3.069241762161255
0.6382171637299857,3.0725815296173096
0.6381871348606961,3.075930595397949
0.6381571387999285,3.0792717933654785
0.6381271754926069,3.082595109939575
0.6380972448837815,3.0858867168426514
0.638067346918617,3.0892415046691895
0.6380374815423964,3.0925638675689697
0.6380076487005187,3.0959880352020264
0.6379778483385008,3.0993285179138184
0.6379480804019754,3.1028788089752197
0.637918344836692,3.10634183883667
0.6378886415885154,3.1098499298095703
0.6378589706034267,3.1131205558776855
0.637829331827522,3.1164567470550537
0.6377997252070129,3.119753122329712
0.6377701506882252,3.1230525970458984
0.6377406082175998,3.1264214515686035
0.6377110977416919,3.129774808883667
0.6376816192071701,3.133178949356079
0.637652172560817,3.13665771484375
0.6376227577495288,3.139948606491089
0.6375933747203144,3.14331316947937
0.6375640234202959,3.146601438522339
0.6375347037967081,3.149893045425415
0.6375054157968998,3.1531927585601807
0.6374761593683254,3.156522750854492
0.6374469344585577,3.1598567962646484
0.6374177410152788,3.1631131172180176
0.6373885789862818,3.1665124893188477
0.6373594483194711,3.169976234436035
0.6373303489628611,3.173330783843994
0.6373012808645772,3.1767079830169678
0.6372722439728544,3.1799988746643066
0.637243238236038,3.1833086013793945
0.6372142636025824,3.1865949630737305
0.6371853200210513,3.189824342727661
0.6371564074401178,3.1931557655334473
0.6371275258085659,3.1964850425720215
0.6370986750752807,3.1997478008270264
0.6370698551892631,3.203197956085205
0.6370410660996187,3.206552505493164
0.6370123077555623,3.2098729610443115
0.6369835801064143,3.213205575942993
0.636954883101606,3.216581344604492
0.6369262166906677,3.219841480255127
0.6368975808232438,3.223137140274048
0.6368689754490824,3.2264459133148193
0.636840400518038,3.229727029800415
0.6368118559800706,3.2329182624816895
0.6367833417852461,3.2363650798797607
0.6367548578837353,3.2396764755249023
0.6367264042258145,3.243070125579834
0.6366979807618646,3.2464678287506104
0.6366695874423706,3.2497329711914062
0.6366412242179229,3.2531259059906006
0.6366128910392145,3.256509780883789
0.6365845878570431,3.2598321437835693
0.6365563146223122,3.263176441192627
0.6365280712860212,3.266662359237671
0.6364998577992794,3.2702043056488037
0.6364716741132972,3.273573875427246
0.636443520179387,3.276959180831909
0.6364153959489632,3.2803306579589844
0.6363873013735428,3.2836787700653076
0.6363592364047442,3.286957025527954
0.6363312009942874,3.290363311767578
0.6363031950939935,3.293724775314331
0.6362752186557847,3.297057867050171
0.636247271631684,3.3004088401794434
0.6362193539738148,3.30383563041687
0.6361914656344009,3.3071413040161133
0.6361636065657679,3.310478448867798
0.6361357767203353,3.313817262649536
0.636107976050628,3.3171138763427734
0.6360802045092683,3.320436954498291
0.6360524620489777,3.323777437210083
0.6360247486225761,3.327057123184204
0.6359970641829824,3.330449342727661
0.6359694086832134,3.3337926864624023
0.6359417820763842,3.3372833728790283
0.6359141843157077,3.3406076431274414
0.6358866153544943,3.344053030014038
0.6358590751461518,3.3474395275115967
0.6358315636441852,3.3507399559020996
0.6358040808021964,3.354053020477295
0.6357766265738838,3.3574087619781494
0.6357492009130422,3.360682487487793
0.6357218037735626,3.363975763320923
0.6356944351094321,3.3672945499420166
0.6356670948747334,3.3707199096679688
0.6356397830236445,3.3740458488464355
0.635612499510439,3.3774197101593018
0.635585244289485,3.3807079792022705
0.6355580173152457,3.3840994834899902
0.635530818542279,3.387376308441162
0.6355036479252368,3.390625
0.6354765054188652,3.393873453140259
0.6354493909780045,3.3971734046936035
0.6354223045575875,3.400489330291748
0.6353952461126419,3.4039406776428223
0.6353682155982873,3.407299041748047
0.6353412129697372,3.410707473754883
0.6353142381822973,3.414170980453491
0.6352872911913677,3.417494535446167
0.6352603719524351,3.420806407928467
0.6352334804210841,3.4241456985473633
0.635206616552991,3.4274606704711914
0.6351797803039181,3.4308857917785645
0.6351529716297243,3.4342939853668213
0.6351261904863587,3.437725067138672
0.6350994368298605,3.4410736560821533
0.6350727106163597,3.444559097290039
0.6350460118020773,3.4479215145111084
0.6350193403433239,3.4512381553649902
0.6349926961965009,3.4547154903411865
0.6349660793180988,3.4581594467163086
0.6349394896647006,3.4615061283111572
0.6349129271929712,3.4648756980895996
0.6348863918596721,3.4682087898254395
0.6348598836216516,3.471625566482544
0.6348334024358457,3.4750328063964844
0.6348069482592805,3.4784531593322754
0.634780521049069,3.481811046600342
0.6347541207624151,3.485180139541626
0.6347277473566044,3.4884989261627197
0.6347014007890162,3.4918153285980225
0.634675081017115,3.4951770305633545
0.6346487879984531,3.498530864715576
0.6346225216906695,3.5018162727355957
0.6345962820514899,3.5053162574768066
0.6345700690387269,3.508676290512085
0.6345438826102818,3.512021780014038
0.6345177227241352,3.515458822250366
0.6344915893383605,3.5187199115753174
0.6344654824111146,3.5220353603363037
0.6344394019006399,3.525421380996704
0.6344133477652644,3.5286710262298584
0.6343873199634011,3.532010078430176
0.6343613184535484,3.5354204177856445
0.6343353431942885,3.5388317108154297
0.6343093941442894,3.5422210693359375
0.6342834712623024,3.5456902980804443
0.6342575745071636,3.5489866733551025
0.6342317038377928,3.552284002304077
0.6342058592131932,3.555659532546997
0.6341800405924526,3.558927059173584
0.634154247934741,3.5622427463531494
0.634128481199312,3.5655698776245117
0.6341027403455025,3.568906784057617
0.6340770253327314,3.57244610786438
0.634051336120501,3.5758097171783447
0.6340256726683952,3.5791144371032715
0.6340000349360823,3.582446813583374
0.6339744228833067,3.5857791900634766
0.6339488364699007,3.589038372039795
0.6339232756557756,3.592343330383301
0.6338977404009245,3.595762014389038
0.6338722306654215,3.599224805831909
0.633846746409422,3.602630138397217
0.6338212875931616,3.6062397956848145
0.633795854176957,3.6095662117004395
0.633770446121205,3.6129136085510254
0.633745063386385,3.6163225173950195
0.6337197059330497,3.6196649074554443
0.6336943737218381,3.622992992401123
0.6336690667134669,3.6264283657073975
0.633643784868732,3.629647970199585
0.6336185281485087,3.632974147796631
0.6335932965137513,3.6362714767456055
0.633568089925493,3.6396448612213135
0.6335429083448454,3.6429972648620605
0.6335177517329991,3.6463675498962402
0.6334926200512225,3.649641275405884
0.6334675132608627,3.6529767513275146
0.6334424313233441,3.6563336849212646
0.6334173742001692,3.65958571434021
0.6333923418529179,3.662836790084839
0.6333673342432478,3.6661624908447266
0.6333423513328933,3.6694936752319336
0.6333173930836659,3.6729559898376465
0.6332924594574538,3.6763174533843994
0.6332675504162224,3.679636001586914
0.633242665922013,3.6828854084014893
0.6332178059369432,3.6862282752990723
0.633192970423207,3.6894989013671875
0.633168159343076,3.692791700363159
0.6331433726588919,3.6960201263427734
0.6331186103330773,3.6992979049682617
0.6330938723281289,3.7026171684265137
0.6330691586066182,3.7060656547546387
0.6330444691311917,3.7093451023101807
0.633019803864571,3.7126617431640625
0.6329951627695519,3.715958833694458
0.6329705458090052,3.719228506088257
0.6329459529458756,3.7224974632263184
0.6329213841431822,3.7257606983184814
0.6328968393640177,3.7290468215942383
0.6328723185715489,3.732361078262329
0.6328478217290162,3.7357025146484375
0.632823348799733,3.739152669906616
0.6327988997470866,3.742530107498169
0.6327744745345368,3.745872735977173
0.6327500731256167,3.74924373626709
0.6327256954839318,3.7525296211242676
0.6327013415731605,3.7557880878448486
0.6326770113570531,3.7591986656188965
0.6326527047994327,3.762610673904419
0.6326284218641941,3.7659387588500977
0.632604162515304,3.7693562507629395
0.6325799267168009,3.77278208732605
0.6325557144327945,3.7762577533721924
0.6325315256274664,3.7797000408172607
0.632507360265069,3.7831451892852783
0.6324832183099257,3.786530017852783
0.6324590997264313,3.7897868156433105
0.6324350044790505,3.793145179748535
0.6324109325323192,3.7964727878570557
0.6323868838508431,3.799746513366699
0.6323628583992987,3.80302095413208
0.6323388561424318,3.8064982891082764
0.6323148770450588,3.809840440750122
0.6322909210720652,3.813236713409424
0.6322669881884064,3.8166041374206543
0.6322430783591071,3.8199238777160645
0.6322191915492611,3.823230504989624
0.6321953277240311,3.826538324356079
0.632171486848649,3.8297958374023438
0.6321476688884156,3.8331117630004883
0.6321238738086993,3.8365039825439453
0.6321001015749381,3.839902400970459
0.6320763521526374,3.8432199954986572
0.632052625507371,3.8466062545776367
0.6320289216047804,3.84981632232666
0.6320052404105753,3.853200912475586
0.6319815818905324,3.856498956680298
0.6319579460104963,3.8597865104675293
0.6319343327363788,3.8630712032318115
0.6319107420341584,3.866440534591675
0.631887173869881,3.869708299636841
0.6318636282096595,3.8731367588043213
0.6318401050196727,3.8764567375183105
0.6318166042661666,3.879746913909912
0.6317931259154532,3.8830316066741943
0.6317696699339106,3.886385917663574
0.6317462362879831,3.889704942703247
0.6317228249441811,3.8929600715637207
0.6316994358690801,3.896275043487549
0.6316760690293217,3.8995471000671387
0.6316527243916128,3.9027793407440186
0.631629401922725,3.906310796737671
0.6316061015894961,3.909727096557617
0.6315828233588278,3.9130499362945557
0.6315595671976874,3.9164085388183594
0.6315363330731059,3.9196813106536865
0.6315131209521798,3.922940254211426
0.6314899308020696,3.926241397857666
0.6314667625899995,3.9295103549957275
0.6314436162832585,3.9328298568725586
0.6314204918492009,3.93621826171875
0.6313973892552391,3.9397130012512207
0.6313743084688549,3.943171501159668
0.6313512494575918,3.946650743484497
0.6313282121890565,3.949860095977783
0.6313051966309187,3.953192710876465
0.631282202750911,3.9564998149871826
0.6312592305168293,3.9598019123077393
0.631236279896532,3.963191270828247
0.6312133508579398,3.966634511947632
0.6311904433690365,3.9698991775512695
0.6311675573978673,3.973388195037842
0.6311446929125422,3.9767518043518066
0.6311218498812269,3.980128765106201
0.631099028272155,3.9834394454956055
0.6310762280536201,3.986732244491577
0.6310534491939768,3.9899847507476807
0.6310306916616413,3.9933230876922607
0.6310079554250914,3.9966063499450684
0.6309852404528656,3.9998891353607178
0.6309625467135637,4.003177881240845
0.6309398741758462,4.006628751754761
0.6309172228084342,4.009905576705933
0.6308945925801097,4.013274431228638
0.6308719834597145,4.016570568084717
0.6308493954161518,4.019834041595459
0.6308268284183837,4.0230700969696045
0.630804282435433,4.0263566970825195
0.6307817574363822,4.029568910598755
0.6307592533903755,4.0328052043914795
0.630736770266611,4.036162853240967
0.6307143080343517,4.039572477340698
0.6306918666629183,4.042864084243774
0.6306694461216923,4.046282529830933
0.6306470463801092,4.049569129943848
0.6306246674076682,4.0528013706207275
0.630602309173926,4.0561888217926025
0.6305799716484974,4.05945611000061
0.6305576548010565,4.062652826309204
0.630535358601335,4.06587553024292
0.6305130830191232,4.069147348403931
0.6304908280242694,4.072560548782349
0.6304685935866798,4.0758795738220215
0.6304463796763186,4.0792107582092285
0.6304241862632075,4.082526206970215
0.6304020133174261,4.085782527923584
0.6303798608091107,4.089065790176392
0.6303577287084559,4.092430114746094
0.6303356169857126,4.095799446105957
0.6303135256111891,4.099149227142334
0.6302914545552508,4.102546691894531
0.6302694037883193,4.106191873550415
0.6302473732808734,4.109620571136475
0.6302253630034483,4.112997531890869
0.6302033729266352,4.116359233856201
0.6301814030210822,4.119619369506836
0.6301594532574927,4.122868537902832
0.6301375236066267,4.126210451126099
0.6301156140393003,4.129557132720947
0.6300937245263843,4.132959842681885
0.6300718550388062,4.136329889297485
0.6300500055475483,4.139702558517456
0.6300281760236487,4.143026351928711
0.6300063664382003,4.14641261100769
0.6299845767623513,4.1497111320495605
0.6299628069673052,4.15298318862915
0.6299410570243198,4.156297445297241
0.6299193269047079,4.159548044204712
0.6298976165798369,4.162756443023682
0.6298759260211286,4.1660475730896
0.6298542552000592,4.169312000274658
0.6298326040881591,4.172648191452026
0.6298109726570127,4.175989389419556
0.6297893608782587,4.179379940032959
0.6297677687235894,4.1826536655426025
0.6297461961647508,4.1859166622161865
0.6297246431735426,4.189161777496338
0.629703109721818,4.192456483840942
0.6296815957814835,4.1957385540008545
0.629660101324499,4.199007987976074
0.6296386263228773,4.202351808547974
0.6296171707486842,4.205760955810547
0.6295957345740387,4.209104537963867
0.6295743177711122,4.212445020675659
0.629552920312129,4.215754747390747
0.6295315421693657,4.219059705734253
0.6295101833151516,4.222320318222046
0.6294888437218679,4.225675582885742
0.629467523361948,4.228953123092651
0.6294462222078778,4.232261657714844
0.6294249402321946,4.235668897628784
0.6294036774074879,4.239061594009399
0.6293824337063988,4.242376804351807
0.6293612091016199,4.245805978775024
0.6293400035658948,4.24906849861145
0.6293188170720193,4.252358913421631
0.6292976495928398,4.255675554275513
0.6292765011012543,4.2588951587677
0.6292553715702114,4.262207984924316
0.6292342609727106,4.265532493591309
0.6292131692818023,4.268935203552246
0.6291920964705874,4.272567987442017
0.6291710425122176,4.275922536849976
0.6291500073798948,4.279275894165039
0.629128991046871,4.2826008796691895
0.629107993486449,4.285890102386475
0.6290870146719812,4.28917384147644
0.6290660545768701,4.2925004959106445
0.6290451131745679,4.2958550453186035
0.6290241904385766,4.299095392227173
0.6290032863424482,4.30242133140564
0.6289824008597836,4.305818319320679
0.6289615339642337,4.309056520462036
0.6289406856294979,4.3124165534973145
0.6289198558293257,4.315739631652832
0.6288990445375153,4.31898307800293
0.6288782517279135,4.3222997188568115
0.6288574773744164,4.325684309005737
0.6288367214509688,4.32892632484436
0.6288159839315638,4.3322062492370605
0.6287952647902432,4.335527658462524
0.6287745640010973,4.338890790939331
0.6287538815382647,4.342197418212891
0.6287332173759321,4.345631837844849
0.6287125714883344,4.348913192749023
0.6286919438497541,4.352197170257568
0.6286713344345223,4.355514049530029
0.628650743217017,4.3587658405303955
0.6286301701716646,4.362029790878296
0.6286096152729383,4.36538553237915
0.6285890784953597,4.3686559200286865
0.6285685598134967,4.37206768989563
0.628548059201965,4.375463962554932
0.6285275766354276,4.378817081451416
0.6285071120885941,4.382061004638672
0.6284866655362211,4.385433673858643
0.628466236953112,4.388679504394531
0.6284458263141173,4.391962051391602
0.6284254335941334,4.395267486572266
0.6284050587681037,4.398571968078613
0.6283847018110178,4.401820659637451
0.6283643626979118,4.4053120613098145
0.6283440414038676,4.408614158630371
0.6283237379040133,4.411890745162964
0.6283034521735233,4.4153289794921875
0.6282831841876177,4.418646335601807
0.628262933921562,4.421894550323486
0.6282427013506693,4.425252676010132
0.6282224864502937,4.428527355194092
0.6282022891958391,4.431875228881836
0.6281821095627533,4.435442686080933
0.6281619475265295,4.4389424324035645
0.628141803062706,4.442374229431152
0.6281216761468662,4.44576358795166
0.6281015667546399,4.449116230010986
0.6280814748616972,4.45237922668457
0.6280614004437572,4.455725908279419
0.628041343476583,4.45897650718689
0.6280213039359814,4.462305784225464
0.6280012817978042,4.465748071670532
0.6279812770379476,4.46902060508728
0.6279612896323512,4.472427606582642
0.6279413195569998,4.47575569152832
0.6279213667879219,4.4790778160095215
0.6279014313011896,4.482378005981445
0.6278815130729197,4.485712289810181
0.6278616120792719,4.48895263671875
0.6278417282964502,4.49230694770813
0.6278218617007018,4.495623350143433
0.6278020122683177,4.498883485794067
0.6277821799756318,4.5021586418151855
0.6277623647990219,4.505645751953125
0.6277425667149089,4.508952617645264
0.627722785699756,4.512378931045532
0.6277030217300708,4.515720367431641
0.6276832747824022,4.519007921218872
0.6276635448333433,4.522324323654175
0.6276438318595292,4.52564549446106
0.6276241358376381,4.528882265090942
0.6276044567443898,4.532181978225708
0.6275847945565477,4.535627841949463
0.6275651492509168,4.539041519165039
0.6275455208043446,4.542360782623291
0.6275259091937208,4.545740127563477
0.6275063143959769,4.549037933349609
0.627486736388087,4.5523741245269775
0.6274671751470662,4.555699348449707
0.6274476306499719,4.558986186981201
0.6274281028739033,4.562291383743286
0.6274085917960011,4.565662384033203
0.6273890973934472,4.568918228149414
0.6273696196434653,4.572342872619629
0.6273501585233202,4.575714111328125
0.6273307140103183,4.5790205001831055
0.6273112860818066,4.582296133041382
0.6272918747151737,4.585648536682129
0.6272724798878488,4.58895468711853
0.6272531015773021,4.592293977737427
0.6272337397610446,4.595669269561768
0.627214394416628,4.598986864089966
0.6271950655216445,4.602480173110962
0.6271757530537271,4.605985879898071
0.627156456990549,4.609426259994507
0.6271371773098238,4.612765073776245
0.6271179139893053,4.616102933883667
0.6270986670067874,4.619441270828247
0.6270794363401045,4.622727632522583
0.6270602219671305,4.626096725463867
0.6270410238657794,4.6294450759887695
0.6270218420140051,4.632754325866699
0.6270026763898011,4.6360297203063965
0.6269835269712005,4.639424800872803
0.6269643937362761,4.642675161361694
0.62694527666314,4.64604640007019
0.6269261757299441,4.649323225021362
0.6269070909148791,4.6526031494140625
0.6268880221961751,4.65584921836853
0.6268689695521014,4.659102916717529
0.6268499329609662,4.662360668182373
0.6268309124011168,4.6656813621521
0.6268119078509391,4.6689133644104
0.6267929192888583,4.6724324226379395
0.6267739466933376,4.675775766372681
0.6267549900428796,4.679070949554443
0.626736049316025,4.682415008544922
0.6267171244913528,4.685715436935425
0.6266982155474804,4.688959121704102
0.6266793224630656,4.692268371582031
0.626660445216799,4.6955976486206055
0.6266415837874144,4.698840618133545
0.6266227381536823,4.702134609222412
0.6266039082944105,4.70560884475708
0.6265850941884452,4.708863973617554
0.6265662958146699,4.71230673789978
0.6265475131520064,4.715690851211548
0.6265287461794137,4.718966722488403
0.6265099948758884,4.722316265106201
0.6264912592204648,4.725704908370972
0.6264725391922144,4.728923559188843
0.6264538347702456,4.73221492767334
0.6264351459337049,4.7355945110321045
0.6264164726617751,4.738983631134033
0.6263978149336769,4.742319107055664
0.626379172728667,4.745703220367432
0.6263605460260396,4.748980760574341
0.6263419348051257,4.752302169799805
0.626323339045293,4.755671739578247
0.6263047587259455,4.758955478668213
0.6262861938265244,4.762265205383301
0.6262676443265068,4.7657341957092285
0.6262491102054066,4.769040107727051
0.6262305914427756,4.772480249404907
0.6262120880181969,4.775876522064209
0.6261935999112948,4.779342412948608
0.6261751271017277,4.782723903656006
0.6261566695691906,4.786216735839844
0.6261382272934142,4.7896342277526855
0.6261198002541648,4.792973041534424
0.626101388431245,4.79626727104187
0.6260829918044927,4.799547910690308
0.6260646103537815,4.802817106246948
0.6260462440590209,4.80630350112915
0.6260278929001555,4.809601306915283
0.6260095568571655,4.812912702560425
0.6259912359100666,4.816272974014282
0.6259729300389092,4.81955623626709
0.6259546392237798,4.822775363922119
0.625936363444799,4.826127290725708
0.6259181026821229,4.829434871673584
0.625899856915943,4.832712650299072
0.6258816261264848,4.836017847061157
0.6258634102940092,4.839398145675659
0.6258452093988119,4.842680215835571
0.6258270234212228,4.846019506454468
0.6258088523416067,4.849330186843872
0.625790696140363,4.852644205093384
0.6257725547979253,4.855911731719971
0.6257544282947615,4.859190464019775
0.6257363166113744,4.862493276596069
0.6257182197283,4.865755796432495
0.6257001376261094,4.869035720825195
0.6256820702854076,4.8724448680877686
0.6256640176868328,4.875822305679321
0.6256459798110582,4.8791117668151855
0.62562795663879,4.882424831390381
0.625609948150769,4.885721683502197
0.6255919543277689,4.889009237289429
0.6255739751505978,4.892350912094116
0.6255560106000965,4.8956544399261475
0.62553806065714,4.898936748504639
0.6255201253026365,4.902236461639404
0.6255022045175276,4.905792236328125
0.6254842982827882,4.909089088439941
0.6254664065794261,4.912447929382324
0.6254485293884825,4.915789365768433
0.6254306666910319,4.919050216674805
0.6254128184681813,4.9222869873046875
0.6253949847010711,4.925640821456909
0.6253771653708757,4.929065704345703
0.625359360458798,4.932429552078247
0.6253415699460781,4.935800790786743
0.6253237938139871,4.939218759536743
0.6253060320438287,4.94264817237854
0.6252882846169394,4.9460461139678955
0.625270551514688,4.949448823928833
0.6252528327184766,4.952706336975098
0.6252351282097364,4.955963611602783
0.6252174379699338,4.9592814445495605
0.6251997619805673,4.962631464004517
0.6251821002231677,4.966024160385132
0.6251644526792947,4.96934700012207
0.625146819330543,4.972733020782471
0.6251292001585389,4.976074695587158
0.6251115951449399,4.979411363601685
0.6250940042714354,4.982715129852295
0.6250764275197465,4.986119985580444
0.6250588648716259,4.989418268203735
0.6250413163088583,4.992671012878418
0.625023781813259,4.9959657192230225
0.6250062613666755,4.999264717102051
0.6249887549509863,5.002601385116577
0.6249712625481015,5.00603723526001
0.6249537841399619,5.009396553039551
0.6249363197085416,5.012688875198364
0.6249188692358407,5.015990495681763
0.6249014327038954,5.019286632537842
0.624884010094771,5.022579908370972
0.6248666013905638,5.0258049964904785
0.6248492065734009,5.029084205627441
0.6248318256254402,5.0323805809021
0.6248144585288703,5.0356645584106445
0.6247971052659107,5.039050102233887
0.6247797658188109,5.042393445968628
0.6247624401698532,5.045781135559082
0.6247451283013448,5.049121141433716
0.6247278301956287,5.052420377731323
0.6247105458350767,5.05573034286499
0.6246932752020903,5.058967351913452
0.6246760182791015,5.0623297691345215
0.6246587750485724,5.065613746643066
0.6246415454929952,5.0688862800598145
0.6246243295948923,5.072272062301636
0.6246071273368156,5.075665235519409
0.6245899387013472,5.078937292098999
0.6245727636710989,5.082295894622803
0.6245556022287124,5.0856711864471436
0.6245384543568588,5.088916063308716
0.6245213200382393,5.092235803604126
0.6245041992555842,5.095609903335571
0.6244870919916536,5.098877668380737
0.624469998229237,5.10223126411438
0.624452917951153,5.105779647827148
0.6244358511402501,5.1091437339782715
0.6244187977794053,5.112635374069214
0.6244017578515259,5.116044998168945
0.624384731339547,5.119385004043579
0.6243677182264337,5.122611045837402
0.62435071849518,5.125917673110962
0.6243337321288086,5.129143238067627
0.6243167591103727,5.132393836975098
0.62429979942295,5.135732650756836
0.6242828530496513,5.139236688613892
0.6242659199736147,5.142615795135498
0.624249000178007,5.145951986312866
0.6242320936460233,5.149335145950317
0.624215200360889,5.1525797843933105
0.6241983203058538,5.155835866928101
0.6241814534641996,5.159069776535034
0.6241645998192357,5.162391185760498
0.6241477593542998,5.165731191635132
0.6241309320527572,5.169149398803711
0.6241141178980019,5.172565698623657
0.6240973168734558,5.175869941711426
0.6240805289625694,5.179115295410156
0.6240637541488203,5.182374715805054
0.6240469924157148,5.185691595077515
0.6240302437467867,5.188951730728149
0.6240135081255981,5.192213535308838
0.6239967855357381,5.1956610679626465
0.6239800759608245,5.198906660079956
0.6239633793845016,5.202181100845337
0.6239466957904426,5.205627202987671
0.6239300251623472,5.208950519561768
0.6239133674839433,5.212269306182861
0.6238967227389858,5.215654611587524
0.6238800909112572,5.218895435333252
0.623863471984567,5.222217321395874
0.6238468659427525,5.225524425506592
0.623830272769678,5.2288031578063965
0.6238136924492345,5.232107877731323
0.6237971249653409,5.235473155975342
0.6237805703019426,5.238851308822632
0.6237640284430119,5.242155313491821
0.6237474993725487,5.245601177215576
0.6237309830745792,5.248878002166748
0.6237144795331562,5.252116441726685
0.62369798873236,5.255476951599121
0.6236815106562971,5.258721590042114
0.6236650452891008,5.262035608291626
0.6236485926149312,5.265420198440552
0.6236321526179744,5.2686607837677
0.6236157252824437,5.272066354751587
0.6235993105925797,5.275521993637085
0.6235829085326453,5.278902769088745
0.6235665190869341,5.282310485839844
0.6235501422397645,5.285688877105713
0.623533777975481,5.288931846618652
0.6235174262784544,5.292203664779663
0.6235010871330818,5.2955482006073
0.6234847605237859,5.298835515975952
0.6234684464350158,5.302201747894287
0.623452144851246,5.30576229095459
0.6234358557569778,5.30903959274292
0.6234195791367376,5.312372207641602
0.6234033149750783,5.315738916397095
0.6233870632565774,5.319015264511108
0.6233708239658393,5.322292804718018
0.6233545970874934,5.325634717941284
0.6233383826061962,5.328891754150391
0.6233221805066255,5.332184076309204
0.6233059907734889,5.335539817810059
0.6232898133915181,5.338890314102173
0.6232736483454698,5.3422112464904785
0.6232574956201266,5.345621824264526
0.6232413552002957,5.348904609680176
0.6232252270708099,5.352205038070679
0.6232091112165274,5.355577230453491
0.6231930076223309,5.358815670013428
0.623176916273129,5.36209511756897
0.6231608371538544,5.365447521209717
0.6231447702494656,5.368717432022095
0.6231287155449453,5.372117042541504
0.6231126730253016,5.375487804412842
0.6230966426755672,5.378763198852539
0.6230806244807996,5.382077693939209
0.6230646184260807,5.3854451179504395
0.6230486244965191,5.388726234436035
0.6230326426772436,5.392017841339111
0.6230166729534113,5.395373821258545
0.623000715310203,5.398627519607544
0.6229847697328235,5.401831388473511
0.6229688362065026,5.405317544937134
0.6229529147164937,5.408627986907959
0.6229370052480753,5.411850452423096
0.6229211077865493,5.415270090103149
0.622905222317243,5.418565273284912
0.6228893488255065,5.421810865402222
0.6228734872967152,5.425296783447266
0.6228576377162679,5.428598642349243
0.6228418000695874,5.431879281997681
0.6228259743421211,5.4352428913116455
0.6228101605193395,5.438634157180786
0.6227943585867388,5.441944599151611
0.6227785685298352,5.445431470870972
0.6227627903341721,5.448829412460327
0.6227470239853158,5.452133417129517
0.6227312694688574,5.455523252487183
0.6227155267704078,5.458740234375
0.6226997958756051,5.461960792541504
0.6226840767701103,5.465387344360352
0.6226683694396072,5.468703269958496
0.6226526738698033,5.472225904464722
0.6226369900464296,5.475707292556763
0.6226213179552404,5.478951692581177
0.6226056575820134,5.482270956039429
0.6225900089125491,5.485637187957764
0.622574371932672,5.48888897895813
0.6225587466282291,5.492129802703857
0.6225431329850908,5.495524168014526
0.6225275309891505,5.498768091201782
0.622511940626326,5.502050161361694
0.6224963618825541,5.505491733551025
0.6224807947437985,5.508744716644287
0.6224652391960445,5.512019395828247
0.6224496952253001,5.515413522720337
0.6224341628175964,5.51874303817749
0.6224186419589869,5.521958589553833
0.6224031326355479,5.525364398956299
0.6223876348333786,5.5286877155303955
0.6223721485386006,5.5319602489471436
0.622356673737358,5.535336971282959
0.6223412104158177,5.538714408874512
0.6223257585601689,5.542046785354614
0.6223103181566231,5.545477628707886
0.6222948891914144,5.548795700073242
0.6222794716507994,5.552054166793823
0.6222640655210565,5.555429220199585
0.6222486707884868,5.558685779571533
0.6222332874394135,5.561922788619995
0.6222179154601831,5.565320253372192
0.6222025548371619,5.56859827041626
0.6221872055567381,5.57200813293457
0.6221718676053246,5.575369358062744
0.6221565409693549,5.5786707401275635
0.6221412256352844,5.58191990852356
0.6221259215895907,5.585348129272461
0.6221106288187743,5.588690757751465
0.6220953473093538,5.591986417770386
0.6220800770478732,5.595355033874512
0.6220648180208972,5.598691701889038
0.6220495702150121,5.601915121078491
0.6220343336168257,5.6055076122283936
0.6220191082129678,5.608885288238525
0.6220038939900893,5.612301588058472
0.6219886909348629,5.615860462188721
0.6219734990339826,5.619187831878662
0.6219583182741638,5.6225268840789795
0.6219431486421437,5.625799894332886
0.6219279901246804,5.629260540008545
0.6219128427085534,5.632631301879883
0.6218977063805637,5.636035442352295
0.6218825811275329,5.6395790576934814
0.6218674669363048,5.642966985702515
0.6218523637937433,5.646418571472168
0.621837271686734,5.649784088134766
0.6218221906021834,5.653217554092407
0.621807120527019,5.656584739685059
0.6217920614481893,5.659948825836182
0.6217770133526636,5.663291692733765
0.6217619762274323,5.666661977767944
0.6217469500595064,5.669946193695068
0.6217319348359178,5.673467636108398
0.6217169305437193,5.676839828491211
0.6217019371699846,5.680367708206177
0.6216869547018072,5.683763265609741
0.6216719831263022,5.687102794647217
0.621657022430605,5.690463304519653
0.6216420726018714,5.693805456161499
0.6216271336272775,5.697133302688599
0.6216122054940207,5.70050835609436
0.621597288189318,5.703843593597412
0.6215823817004072,5.707271099090576
0.6215674860145466,5.710594654083252
0.6215526011190144,5.7139811515808105
0.6215377270011092,5.7173826694488525
0.6215228636481501,5.720667362213135
0.621508011047476,5.723986864089966
0.6214931691864465,5.727305889129639
0.6214783380524407,5.730634450912476
0.6214635176328581,5.733969211578369
0.6214487079151183,5.737333059310913
0.6214339088866608,5.740723133087158
0.6214191205349452,5.744033575057983
0.6214043428474506,5.74738883972168
0.6213895758116763,5.750667095184326
0.6213748194151417,5.75396203994751
0.6213600736453869,5.757339715957642
0.6213453384899681,5.760626792907715
0.6213306139364648,5.763915300369263
0.6213158999724752,5.767168283462524
0.6213011965856171,5.770553827285767
0.6212865037635279,5.7741498947143555
0.6212718214938645,5.777559995651245
0.6212571497643034,5.780892848968506
0.6212424885625405,5.784335374832153
0.6212278378762913,5.787676572799683
0.6212131976932908,5.790899276733398
0.6211985680012932,5.794283866882324
0.6211839487880719,5.797662019729614
0.6211693400414199,5.800905704498291
0.6211547417491498,5.804279327392578
0.6211401538990922,5.807671546936035
0.6211255764790984,5.81092095375061
0.6211110094770377,5.814316987991333
0.6210964528807994,5.817636013031006
0.6210819066782912,5.820854902267456
0.6210673708574401,5.82422661781311
0.6210528454061923,5.827523946762085
0.6210383303125127,5.830763339996338
0.6210238255643851,5.834083080291748
0.6210093311498127,5.837417840957642
0.6209948470568168,5.840775728225708
0.6209803732734384,5.844111204147339
0.6209659097877364,5.847468137741089
0.6209514565877888,5.850759029388428
0.6209370136616928,5.854124307632446
0.6209225809975636,5.857454538345337
0.6209081585835354,5.860750436782837
0.6208937464077607,5.86409068107605
0.6208793444584112,5.867396831512451
0.6208649527236765,5.870654582977295
0.6208505711917649,5.874120235443115
0.6208361998509042,5.8774919509887695
0.6208218386893377,5.880765914916992
0.6208074876953301,5.884057998657227
0.620793146857163,5.887399673461914
0.6207788161631371,5.8906638622283936
0.6207644956015708,5.8939549922943115
0.6207501851608008,5.8973166942596436
0.6207358848291826,5.900620698928833
0.620721594595089,5.9039084911346436
0.6207073144469115,5.90730094909668
0.6206930443730598,5.910629749298096
0.6206787843619612,5.913970708847046
0.6206645344020615,5.917401552200317
0.6206502944818242,5.92078161239624
0.6206360645897308,5.924128532409668
0.620621844714281,5.927400350570679
0.6206076348439924,5.9306724071502686
0.6205934349673998,5.934056758880615
0.6205792450730566,5.93743109703064
0.620565065149534,5.940944671630859
0.6205508951854204,5.944423675537109
0.6205367351693222,5.9478373527526855
0.6205225850898637,5.951153755187988
0.6205084449356865,5.954578161239624
0.6204943146954501,5.957853078842163
0.6204801943578319,5.961207866668701
0.6204660839115259,5.964666366577148
0.6204519833452443,5.968017578125
0.6204378926477173,5.971316814422607
0.6204238118076912,5.974776268005371
0.620409740813931,5.978095531463623
0.6203956796552181,5.981452703475952
0.6203816283203525,5.984816551208496
0.6203675867981501,5.988102674484253
0.620353555077445,5.991464614868164
0.6203395331470887,5.994773864746094
0.6203255209959491,5.998030185699463
0.6203115186129119,6.001391410827637
0.6202975259868797,6.0047314167022705
0.6202835431067725,6.00820517539978
0.6202695699615274,6.011542797088623
0.6202556065400984,6.014947891235352
0.6202416528314562,6.0182578563690186
0.6202277088245892,6.02157187461853
0.6202137745085023,6.024900197982788
0.6201998498722173,6.028185129165649
0.6201859349047734,6.0314295291900635
0.6201720295952262,6.034717559814453
0.6201581339326483,6.037957429885864
0.6201442479061289,6.0413830280303955
0.6201303715047743,6.044769525527954
0.6201165047177074,6.048132419586182
0.6201026475340677,6.051476240158081
0.6200887999430117,6.054793119430542
0.6200749619337123,6.058073997497559
0.6200611334953589,6.06135892868042
0.6200473146171576,6.064708471298218
0.6200335052883311,6.068021059036255
0.6200197054981188,6.071320056915283
0.6200059152357764,6.074751853942871
0.6199921344905761,6.078084707260132
0.6199783632518061,6.08147406578064
0.6199646015087716,6.084865570068359
0.6199508492507941,6.088161945343018
0.6199371064672113,6.09145450592041
0.6199233731473771,6.094752311706543
0.6199096492806616,6.098066091537476
0.6198959348564516,6.101427793502808
0.6198822298641494,6.1050004959106445
0.6198685342931745,6.108640670776367
0.6198548481329614,6.112058401107788
0.6198411713729616,6.115540266036987
0.6198275040026421,6.118856191635132
0.6198138460114865,6.122217655181885
0.6198001973889941,6.125605583190918
0.6197865581246799,6.128933429718018
0.6197729282080756,6.132358551025391
0.6197593076287283,6.135695934295654
0.6197456963762012,6.138946294784546
0.6197320944400735,6.142375230789185
0.6197185018099398,6.145753860473633
0.6197049184754109,6.149043798446655
0.6196913444261134,6.152414798736572
0.6196777796516892,6.155756711959839
0.6196642241417967,6.158976316452026
0.6196506778861094,6.16231894493103
0.6196371408743166,6.165704965591431
0.6196236130961236,6.168982982635498
0.6196100945412506,6.172382831573486
0.6195965851994341,6.175987720489502
0.6195830850604255,6.179304599761963
0.6195695941139922,6.182715654373169
0.6195561123499171,6.1859917640686035
0.6195426397579984,6.189354419708252
0.6195291763280496,6.192625999450684
0.6195157220499,6.1959547996521
0.6195022769133938,6.199200868606567
0.6194888409083907,6.202480792999268
0.6194754140247664,6.205785036087036
0.6194619962524106,6.2092320919036865
0.6194485875812293,6.2125983238220215
0.6194351880011436,6.215963363647461
0.6194217975020893,6.21924352645874
0.6194084160740178,6.222528696060181
0.6193950437068955,6.225781440734863
0.6193816803907053,6.229069232940674
0.6193683261154411,6.232365846633911
0.6193549808711163,6.235703468322754
0.6193416446477573,6.239009380340576
0.6193283174354063,6.242403745651245
0.6193149992241195,6.245696544647217
0.6193016900039688,6.249048948287964
0.619288389765041,6.252354860305786
0.6192750984974374,6.255673170089722
0.6192618161912746,6.258909225463867
0.6192485428366836,6.26220703125
0.6192352784238119,6.265690088272095
0.6192220229428178,6.269129037857056
0.6192087763838793,6.272500991821289
0.6191955387371842,6.275966644287109
0.6191823099929391,6.279314279556274
0.6191690901413633,6.2827348709106445
0.6191558791726915,6.286108732223511
0.6191426770771725,6.289477825164795
0.6191294838450699,6.292853832244873
0.6191162994666618,6.29620623588562
0.619103123932241,6.299493312835693
0.6190899572321146,6.302769899368286
0.6190767993566044,6.306071519851685
0.6190636502960463,6.3094892501831055
0.6190505100407911,6.312779664993286
0.6190373785812038,6.316135883331299
0.6190242559076637,6.3194191455841064
0.6190111420105645,6.322686672210693
0.6189980368803144,6.325916051864624
0.6189849405073357,6.329251289367676
0.6189718528820647,6.332545042037964
0.6189587739949527,6.335803031921387
0.6189457038364646,6.3390583992004395
0.6189326423970798,6.342446327209473
0.6189195896672917,6.345771312713623
0.6189065456376079,6.349089622497559
0.61889351029855,6.352438688278198
0.6188804836406538,6.355717658996582
0.6188674656544697,6.359003067016602
0.6188544563305609,6.362254858016968
0.6188414556595058,6.36564040184021
0.618828463631896,6.368891716003418
0.6188154802383377,6.37218165397644
0.6188025054694505,6.37567138671875
0.6187895393158681,6.378954172134399
0.6187765817682381,6.382333517074585
0.618763632817222,6.385654926300049
0.6187506924534953,6.38890266418457
0.6187377606677469,6.392189264297485
0.6187248374506796,6.39551854133606
0.6187119227930102,6.398800849914551
0.6186990166854691,6.402097463607788
0.6186861191188002,6.405435800552368
0.6186732300837615,6.40880560874939
0.6186603495711244,6.412079334259033
0.6186474775716737,6.415414571762085
0.6186346140762082,6.418689012527466
0.6186217590755403,6.421958923339844
0.6186089125604954,6.425350189208984
0.6185960745219133,6.428759574890137
0.6185832449506466,6.432265520095825
0.6185704238375617,6.435721158981323
0.6185576111735381,6.4389753341674805
0.6185448069494693,6.442400932312012
0.6185320111562619,6.445798397064209
0.6185192237848357,6.449172735214233
0.6185064448261244,6.452544927597046
0.6184936742710743,6.455873250961304
0.6184809121106457,6.459255218505859
0.6184681583358118,6.462636470794678
0.6184554129375591,6.466018199920654
0.6184426759068874,6.46932053565979
0.6184299472348099,6.4726855754852295
0.6184172269123523,6.476142644882202
0.6184045149305546,6.479532718658447
0.6183918112804688,6.482884407043457
0.6183791159531608,6.486266851425171
0.6183664289397093,6.489575386047363
0.6183537502312059,6.492892503738403
0.6183410798187555,6.496227741241455
0.6183284176934759,6.499520778656006
0.6183157638464981,6.502856731414795
0.6183031182689659,6.50623631477356
0.618290480952036,6.509651184082031
0.6182778518868782,6.512993335723877
0.6182652310646749,6.516446113586426
0.6182526184766218,6.519765615463257
0.6182400141139283,6.5231006145477295
0.6182274179678133,6.526374101638794
0.618214830029512,6.5296080112457275
0.6182022502902712,6.532836198806763
0.6181896787413502,6.53616189956665
0.6181771153740214,6.539430618286133
0.6181645601795701,6.542864084243774
0.6181520131492937,6.546245336532593
0.6181394742745026,6.549653768539429
0.6181269435465199,6.552963018417358
0.618114420956681,6.556328296661377
0.6181019064963346,6.559631109237671
0.6180894001568411,6.562918424606323
0.618076901929574,6.566205739974976
0.6180644118059193,6.569532871246338
0.6180519297772755,6.572843074798584
0.6180394558350536,6.576333045959473
0.6180269899706766,6.5796613693237305
0.6180145321755807,6.583022117614746
0.618002082441214,6.58634877204895
0.6179896407590373,6.589649677276611
0.6179772071205234,6.592915773391724
0.617964781517158,6.596236705780029
0.6179523639404385,6.599526405334473
0.6179399543818753,6.602824449539185
0.6179275528329904,6.606262445449829
0.6179151592853186,6.609715938568115
0.6179027737304066,6.613059043884277
0.6178903961598137,6.616590738296509
0.617878026565111,6.619953870773315
0.6178656649378816,6.62325119972229
0.6178533112697219,6.626511573791504
0.6178409655522389,6.629770755767822
0.6178286277770527,6.633015155792236
0.6178162979357954,6.636322021484375
0.617803976020111,6.6397459506988525
0.6177916620216549,6.643248081207275
0.6177793559320962,6.646612167358398
0.6177670577431142,6.649922132492065
0.6177547674464015,6.653272867202759
0.6177424850336618,6.6566033363342285
0.6177302104966113,6.659860849380493
0.6177179438269778,6.663143634796143
0.6177056850165006,6.6664745807647705
0.6176934340569322,6.669766664505005
0.6176811909400357,6.673137903213501
0.6176689556575874,6.676616430282593
0.6176567282013725,6.6799256801605225
0.6176445085631913,6.683254957199097
0.6176322967348541,6.6865925788879395
0.6176200927081836,6.689899444580078
0.6176078964750137,6.693209171295166
0.6175957080271908,6.69651985168457
0.6175835273565722,6.699732303619385
0.6175713544550273,6.702999114990234
0.617559189314437,6.706305503845215
0.6175470319266936,6.709659576416016
0.6175348822837025,6.7129433155059814
0.6175227403773771,6.716295957565308
0.6175106061996463,6.719599962234497
0.6174984797424484,6.722867488861084
0.617486360997734,6.726130485534668
0.6174742499574647,6.729462623596191
0.6174621466136143,6.732739686965942
0.6174500509581672,6.7360522747039795
0.6174379629831195,6.739340305328369
0.6174258826804793,6.742711782455444
0.6174138100422654,6.746044635772705
0.6174017450605082,6.74940037727356
0.6173896877272493,6.752720355987549
0.6173776380345423,6.756019353866577
0.6173655959744515,6.759361267089844
0.6173535615390522,6.7626729011535645
0.6173415347204321,6.765923023223877
0.6173295155106889,6.76919150352478
0.6173175039019325,6.7725043296813965
0.6173054998862834,6.775946140289307
0.6172935034558735,6.779448509216309
0.6172815146028461,6.7829296588897705
0.6172695333193553,6.786377429962158
0.6172575595975667,6.789748907089233
0.6172455934296566,6.7930097579956055
0.6172336348078128,6.796368837356567
0.6172216837242339,6.799642324447632
0.6172097401711296,6.802999496459961
0.617197804140721,6.8063929080963135
0.6171858756252395,6.809763669967651
0.6171739546169284,6.812991380691528
0.6171620411080412,6.816420316696167
0.6171501350908427,6.819739818572998
0.6171382365576085,6.822991132736206
0.6171263455006256,6.826234817504883
0.6171144619121912,6.829558610916138
0.6171025857846141,6.832819223403931
0.6170907171102132,6.836110353469849
0.6170788558813189,6.8394248485565186
0.6170670020902721,6.842809677124023
0.6170551557294245,6.846110820770264
0.617043316791139,6.849419832229614
0.6170314852677884,6.852723121643066
0.6170196611517574,6.856043815612793
0.6170078444354403,6.859314203262329
0.616996035111243,6.8626134395599365
0.6169842331715817,6.865920782089233
0.6169724386088831,6.86919379234314
0.616960651415585,6.8725011348724365
0.6169488715841356,6.875870943069458
0.6169370991069946,6.879149675369263
0.6169253339766296,6.882477283477783
0.6169135761855216,6.885759115219116
0.616901825726161,6.889004468917847
0.6168900825910494,6.892364263534546
0.616878346772698,6.895688533782959
0.6168666182636291,6.898946285247803
0.6168548970563754,6.902266263961792
0.61684318314348,6.905614376068115
0.6168314765174966,6.9090752601623535
0.6168197771709892,6.912389039993286
0.6168080850965323,6.915714979171753
0.6167964002867108,6.919021844863892
0.6167847227341194,6.922314643859863
0.6167730524313645,6.925800800323486
0.6167613893710616,6.92911696434021
0.6167497335458368,6.932474374771118
0.6167380849483273,6.935756206512451
0.6167264435711792,6.93903374671936
0.6167148094070503,6.942539691925049
0.6167031824486076,6.945981979370117
0.6166915626885289,6.949401140213013
0.6166799501195028,6.952754020690918
0.6166683447342259,6.956088066101074
0.616656746525407,6.959412336349487
0.6166451554857647,6.962704181671143
0.6166335716080275,6.966043949127197
0.616621994884934,6.969543695449829
0.6166104253092332,6.972858190536499
0.6165988628736838,6.9763312339782715
0.6165873075710552,6.979652166366577
0.6165757593941258,6.982959032058716
0.6165642183356852,6.986310005187988
0.6165526843885324,6.989624261856079
0.6165411575454762,6.9929211139678955
0.6165296377993363,6.9962239265441895
0.6165181251429412,6.9994730949401855
0.6165066195691304,7.002686977386475
0.6164951210707527,7.005931615829468
0.6164836296406669,7.009329557418823
0.616472145271742,7.012650728225708
0.6164606679568567,7.0159618854522705
0.6164491976888993,7.019306421279907
0.6164377344607685,7.022576332092285
0.6164262782653726,7.0258636474609375
0.6164148290956303,7.029108047485352
0.616403386944468,7.03239631652832
0.616391951804824,7.035670280456543
0.616380523669646,7.038912534713745
0.616369102531891,7.042367696762085
0.6163576883845258,7.045727014541626
0.6163462812205276,7.049017906188965
0.6163348810328821,7.052334547042847
0.6163234878145857,7.055668830871582
0.6163121015586439,7.058948278427124
0.6163007222580723,7.062272310256958
0.6162893499058957,7.0656256675720215
0.6162779844951489,7.068907022476196
0.6162666260188767,7.072181224822998
0.6162552744701315,7.0756144523620605
0.6162439298419772,7.07894492149353
0.6162325921274868,7.082237720489502
0.6162212613197428,7.085632085800171
0.6162099374118373,7.088928699493408
0.6161986203968716,7.092214584350586
0.6161873102679565,7.095672369003296
0.6161760070182128,7.098939895629883
0.6161647106407704,7.10226845741272
0.6161534211287683,7.105661630630493
0.6161421384753553,7.109231472015381
0.6161308626736898,7.112711191177368
0.6161195937169391,7.116213798522949
0.6161083315982803,7.119624137878418
0.6160970763108995,7.122877597808838
0.6160858278479923,7.126182317733765
0.6160745862027638,7.1294105052948
0.6160633513684284,7.132677793502808
0.6160521233382091,7.1360156536102295
0.6160409021053392,7.139373302459717
0.6160296876630608,7.142824649810791
0.6160184800046248,7.146167039871216
0.6160072791232919,7.149526834487915
0.6159960850123322,7.152803182601929
0.6159848976650244,7.1560890674591064
0.6159737170746566,7.159343957901001
0.6159625432345264,7.162641525268555
0.61595137613794,7.1659016609191895
0.6159402157782131,7.169241666793823
0.6159290621486704,7.172509431838989
0.6159179152426459,7.175918102264404
0.6159067750534821,7.179211616516113
0.6158956415745315,7.182654619216919
0.6158845147991548,7.185993671417236
0.6158733947207223,7.189292907714844
0.6158622813326131,7.192662239074707
0.6158511746282153,7.195948123931885
0.6158400746009258,7.199215412139893
0.6158289812441511,7.202544689178467
0.6158178945513062,7.20585823059082
0.6158068145158149,7.209307909011841
0.6157957411311102,7.212622880935669
0.6157846743906343,7.215914964675903
0.6157736142878378,7.219278812408447
0.6157625608161803,7.222585916519165
0.6157515139691304,7.225866794586182
0.6157404737401656,7.229150295257568
0.6157294401227721,7.2324347496032715
0.615718413110445,7.235743761062622
0.6157073926966882,7.238955497741699
0.6156963788750144,7.242438554763794
0.6156853716389451,7.245786666870117
0.6156743709820107,7.249081611633301
0.6156633768977499,7.2525670528411865
0.6156523893797108,7.2558722496032715
0.6156414084214498,7.259237051010132
0.615630434016532,7.262645721435547
0.6156194661585311,7.265936374664307
0.6156085048410302,7.269344091415405
0.6155975500576203,7.272691488265991
0.615586601801901,7.276212215423584
0.6155756600674812,7.279626846313477
0.6155647248479779,7.283008575439453
0.615553796137017,7.286500692367554
0.6155428739282327,7.289865016937256
0.615531958215268,7.293334245681763
0.6155210489917744,7.296735048294067
0.6155101462514119,7.300152540206909
0.6154992499878492,7.30353045463562
0.6154883601947634,7.306792974472046
0.61547747686584,7.310201644897461
0.6154665999947733,7.3136138916015625
0.6154557295752656,7.3169615268707275
0.6154448656010283,7.320303201675415
0.6154340080657807,7.323616027832031
0.6154231569632509,7.326849937438965
0.6154123122871751,7.330096244812012
0.615401474031298,7.333424806594849
0.6153906421893729,7.336763381958008
0.6153798167551615,7.340017080307007
0.6153689977224334,7.3434271812438965
0.6153581850849671,7.346686363220215
0.6153473788365492,7.349995374679565
0.6153365789709744,7.353394031524658
0.6153257854820461,7.3566734790802
0.615314998363576,7.359909296035767
0.6153042176093845,7.3631908893585205
0.6152934432132979,7.3665080070495605
0.6152826751691537,7.369788408279419
0.6152719134707962,7.373029947280884
0.6152611581120783,7.376493215560913
0.615250409086861,7.379801034927368
0.6152396663890147,7.383118391036987
0.6152289300124145,7.386481761932373
0.6152181999509471,7.389727592468262
0.6152074761985064,7.392960071563721
0.6151967587489939,7.39629602432251
0.6151860475963199,7.399629592895508
0.6151753427344024,7.402892351150513
0.6151646441571677,7.406221389770508
0.6151539518585502,7.409591436386108
0.6151432658324919,7.41290545463562
0.6151325860729437,7.416250467300415
0.6151219125738637,7.4196107387542725
0.6151112453292188,7.422945261001587
0.6151005843329833,7.426222324371338
0.6150899295791401,7.429525852203369
0.6150792810616792,7.432784557342529
0.6150686387745998,7.436170339584351
0.6150580027119079,7.43967604637146
0.6150473728676183,7.443183422088623
0.6150367492357532,7.446596622467041
0.6150261318103433,7.4499125480651855
0.6150155205854264,7.453370809555054
0.6150049155550489,7.456718921661377
0.6149943167132649,7.4600255489349365
0.6149837240541363,7.463435173034668
0.6149731375717328,7.466830492019653
0.6149625572601322,7.470167875289917
0.6149519831134198,7.473536729812622
0.614941415125689,7.476924896240234
0.6149308532910412,7.480263948440552
0.6149202976035849,7.4836106300354
0.6149097480574371,7.486924886703491
0.6148992046467222,7.490190267562866
0.6148886673655725,7.493557453155518
0.6148781362081277,7.496869087219238
0.6148676111685358,7.50013279914856
0.6148570922409524,7.503442764282227
0.6148465794195404,7.50670051574707
0.6148360726984705,7.510070323944092
0.6148255720719217,7.513418674468994
0.6148150775340807,7.516730785369873
0.6148045890791398,7.5200347900390625
0.6147941067013014,7.523344278335571
0.6147836303947747,7.526655673980713
0.6147731601537761,7.529898643493652
0.6147626959725307,7.53319239616394
0.6147522378452698,7.536584138870239
0.6147417857662331,7.539804220199585
0.6147313397296679,7.543212175369263
0.6147208997298287,7.546605825424194
0.614710465760978,7.549874544143677
0.6147000378173854,7.5531837940216064
0.6146896158933279,7.556502819061279
0.614679199983091,7.5597758293151855
0.6146687900809661,7.562981128692627
0.6146583861812537,7.566272497177124
0.6146479882782607,7.569507122039795
0.614637596366302,7.5727458000183105
0.6146272104396994,7.576163291931152
0.6146168304927837,7.579474925994873
0.6146064565198901,7.582762956619263
0.6145960885153638,7.586111783981323
0.6145857264735567,7.589413404464722
0.6145753703888279,7.592674493789673
0.6145650202555442,7.5959765911102295
0.614554676068079,7.599258899688721
0.6145443378208142,7.602611303329468
0.6145340055081381,7.605971813201904
0.6145236791244467,7.60952091217041
0.6145133586641435,7.612910509109497
0.6145030441216387,7.616276264190674
0.6144927354913502,7.619652032852173
0.6144824327677033,7.6229448318481445
0.6144721359451304,7.626330375671387
0.6144618450180711,7.629619598388672
0.6144515599809723,7.632981777191162
0.614441280828288,7.636329412460327
0.6144310075544798,7.6396825313568115
0.6144207401540159,7.643037796020508
0.6144104786213724,7.646420001983643
0.6144002229510321,7.649688482284546
0.614389973137485,7.652965784072876
0.6143797291752284,7.656296968460083
0.6143694910587668,7.65959095954895
0.6143592587826118,7.662816047668457
0.6143490323412818,7.666078805923462
0.6143388117293027,7.669349431991577
0.6143285969412074,7.6725945472717285
0.6143183879715362,7.676096200942993
0.6143081848148355,7.679375648498535
0.6142979874656599,7.682670593261719
0.6142877959185704,7.686081647872925
0.6142776101681353,7.689339876174927
0.6142674302089298,7.692618131637573
0.6142572560355363,7.6958606243133545
0.6142470876425437,7.699096918106079
0.6142369250245486,7.702387094497681
0.6142267681761544,7.705714464187622
0.6142166170919711,7.70912504196167
0.6142064717666159,7.712435245513916
0.614196332194713,7.715782165527344
0.6141861983708936,7.719140291213989
0.6141760702897957,7.72247314453125
0.614165947946064,7.725756406784058
0.6141558313343507,7.728976488113403
0.6141457204493147,7.732297897338867
0.6141356152856211,7.735679388046265
0.6141255158379426,7.738964796066284
0.614115422100959,7.742408990859985
0.614105334069356,7.7458655834198
0.6140952517378269,7.749233722686768
0.6140851751010716,7.752681732177734
0.6140751041537968,7.755999803543091
0.6140650388907161,7.759296655654907
0.6140549793065498,7.762642860412598
0.614044925396025,7.76590895652771
0.6140348771538755,7.7694737911224365
0.6140248345748421,7.772841930389404
0.6140147976536722,7.776282548904419
0.6140047663851199,7.779632568359375
0.6139947407639461,7.782895565032959
0.6139847207849184,7.786319017410278
0.6139747064428112,7.789726972579956
0.6139646977324051,7.793091058731079
0.6139546946484884,7.796519756317139
0.6139446971858551,7.799801826477051
0.6139347053393065,7.803091287612915
0.6139247191036502,7.8064610958099365
0.6139147384737004,7.809804439544678
0.613904763444279,7.813087463378906
0.6138947940102121,7.816417932510376
0.6138848301663345,7.819768667221069
0.6138748719074872,7.823062419891357
0.6138649192285175,7.826444387435913
0.6138549721242794,7.829700946807861
0.6138450305896338,7.832952260971069
0.6138350946194473,7.836308002471924
0.613825164208594,7.839596509933472
0.6138152393519539,7.842950105667114
0.6138053200444138,7.84627103805542
0.6137954062808669,7.849609136581421
0.6137854980562132,7.852980136871338
0.6137755953653588,7.856354475021362
0.6137656982032165,7.859662294387817
0.6137558065647054,7.862903833389282
0.6137459204447514,7.866211891174316
0.6137360398382867,7.86951208114624
0.6137261647402498,7.872791767120361
0.6137162951455855,7.876168251037598
0.6137064310492457,7.879521131515503
0.6136965724461879,7.8828229904174805
0.6136867193313768,7.886216402053833
0.6136768716997826,7.8895299434661865
0.6136670295463829,7.892826795578003
0.6136571928661607,7.896158933639526
0.6136473616541062,7.899449348449707
0.613637535905215,7.9027204513549805
0.61362771561449,7.906039476394653
0.6136179007769401,7.909482002258301
0.613608091387581,7.912773609161377
0.6135982874414329,7.916103839874268
0.613588488933524,7.919503927230835
0.6135786958588885,7.92279577255249
0.6135689082125668,7.926144361495972
0.6135591259896057,7.929542303085327
0.6135493491850578,7.9328773021698
0.6135395777939824,7.936191558837891
0.613529811811445,7.9395036697387695
0.6135200512325167,7.942893981933594
0.6135102960522759,7.94624662399292
0.6135005462658066,7.9496824741363525
0.6134908018681987,7.953118324279785
0.6134810628545491,7.956550121307373
0.6134713292199602,7.959851264953613
0.6134616009595406,7.963137865066528
0.6134518780684058,7.966453313827515
0.6134421605416767,7.969744682312012
0.6134324483744811,7.973062992095947
0.6134227415619512,7.976587533950806
0.6134130400992271,7.980039596557617
0.6134033439814548,7.983365774154663
0.6133936532037856,7.986751556396484
0.6133839677613777,7.990062952041626
0.6133742876493951,7.99338698387146
0.6133646128630074,7.996651887893677
0.6133549433973909,7.999942064285278
0.613345279247728,8.003245830535889
0.6133356204092065,8.006582736968994
0.6133259668770211,8.00993537902832
0.6133163186463726,8.0132417678833
0.6133066757124654,8.016591548919678
0.6132970380705133,8.019965171813965
0.6132874057157339,8.02325701713562
0.613277778643352,8.026589155197144
0.6132681568485975,8.029828071594238
0.6132585403267069,8.033111810684204
0.6132489290729225,8.036423921585083
0.6132393230824927,8.039681196212769
0.6132297223506707,8.043034076690674
0.6132201268727171,8.046338319778442
0.6132105366438977,8.049632549285889
0.6132009516594845,8.052938222885132
0.6131913719147554,8.056264638900757
0.6131817974049939,8.05957317352295
0.6131722281254897,8.06282353401184
0.6131626640715391,8.066131114959717
0.6131531052384417,8.069413185119629
0.6131435516215056,8.072689771652222
0.6131340032160437,8.076111555099487
0.6131244600173751,8.07943868637085
0.6131149220208244,8.082756042480469
0.6131053892217222,8.086098909378052
0.6130958616154049,8.08939528465271
0.6130863391972143,8.092659711837769
0.6130768219624989,8.095964670181274
0.6130673099066121,8.099211931228638
0.6130578030249135,8.1025071144104
0.6130483013127684,8.105796813964844
0.613038804765548,8.109201908111572
0.613029313378629,8.112661600112915
0.6130198271473938,8.116187334060669
0.6130103460672309,8.119664430618286
0.6130008701335342,8.123026371002197
0.6129913993417035,8.12641167640686
0.6129819336871444,8.129730224609375
0.6129724731652677,8.132974863052368
0.6129630177714903,8.136279821395874
0.6129535675012349,8.139634132385254
0.6129441223499296,8.143088817596436
0.6129346823130088,8.14654541015625
0.6129252473859108,8.149930238723755
0.6129158175640812,8.153295516967773
0.6129063928429709,8.15668511390686
0.6128969732180363,8.159998893737793
0.6128875586847392,8.163239002227783
0.6128781492385477,8.166568279266357
0.6128687448749345,8.169872045516968
0.6128593455893788,8.173160076141357
0.612849951377365,8.176653146743774
0.6128405622343828,8.17990493774414
0.6128311781559281,8.183215141296387
0.6128217991375016,8.186614990234375
0.6128124251746103,8.189865112304688
0.6128030562627662,8.193149328231812
0.6127936923974872,8.196483612060547
0.6127843335742962,8.199842929840088
0.6127749797887225,8.203211784362793
0.6127656310362998,8.206573247909546
0.6127562873125683,8.209946155548096
0.6127469486130729,8.213254690170288
0.6127376149333645,8.216562271118164
0.6127282862689996,8.219904661178589
0.6127189626155394,8.223125696182251
0.6127096439685513,8.226425886154175
0.6127003303236077,8.229748725891113
0.6126910216762868,8.233007431030273
0.612681718022172,8.236310958862305
0.6126724193568518,8.239594221115112
0.6126631256759211,8.242992401123047
0.6126538369749792,8.246341466903687
0.6126445532496312,8.249691724777222
0.6126352744954876,8.253050088882446
0.6126260007081643,8.256467819213867
0.6126167318832825,8.259719848632812
0.6126074680164686,8.26299262046814
0.6125982091033546,8.266296625137329
0.612588955139578,8.269609212875366
0.6125797061207814,8.272873878479004
0.6125704620426125,8.276429414749146
0.6125612229007245,8.279932022094727
0.6125519886907764,8.283445835113525
0.6125427594084318,8.286829233169556
0.6125335350493599,8.29015302658081
0.6125243156092351,8.293519735336304
0.6125151010837376,8.296812772750854
0.6125058914685519,8.300053596496582
0.6124966867593684,8.303454399108887
0.6124874869518829,8.306907892227173
0.612478292041796,8.3103928565979
0.6124691020248137,8.313654899597168
0.6124599168966476,8.316984176635742
0.6124507366530137,8.320313930511475
0.612441561289634,8.323652267456055
0.6124323908022354,8.3268723487854
0.6124232251865499,8.330130577087402
0.6124140644383151,8.333440065383911
0.6124049085532731,8.336758136749268
0.6123957575271719,8.340033769607544
0.6123866113557642,8.343477010726929
0.6123774700348081,8.346790313720703
0.6123683335600665,8.350124597549438
0.612359201927308,8.353484630584717
0.6123500751323059,8.35690188407898
0.6123409531708388,8.360241413116455
0.6123318360386902,8.363569736480713
0.6123227237316493,8.366845846176147
0.6123136162455096,8.37016224861145
0.6123045135760703,8.37343454360962
0.6122954157191356,8.376829862594604
0.6122863226705144,8.380119562149048
0.6122772344260212,8.383461236953735
0.6122681509814752,8.386817693710327
0.6122590723327007,8.39011001586914
0.6122499984755273,8.393432855606079
0.6122409294057894,8.396737575531006
0.6122318651193264,8.399981021881104
0.6122228056119831,8.403258800506592
0.6122137508796087,8.406588077545166
0.612204700918058,8.409923076629639
0.6121956557231906,8.413165807723999
0.6121866152908708,8.416513442993164
0.6121775796169686,8.419837236404419
0.6121685486973582,8.423111200332642
0.6121595225279192,8.426419734954834
0.6121505011045361,8.429718255996704
0.6121414844230985,8.432957649230957
0.6121324724795004,8.436399459838867
0.6121234652696415,8.439759254455566
0.6121144627894259,8.44321346282959
0.6121054650347628,8.446650266647339
0.6120964720015667,8.450146198272705
0.612087483685756,8.453596591949463
0.6120785000832554,8.456920146942139
0.612069521189993,8.460228681564331
0.6120605470019029,8.463536024093628
0.6120515775149238,8.466783285140991
0.6120426127249993,8.470082998275757
0.6120336526280774,8.473564863204956
0.6120246972201117,8.47707462310791
0.61201574649706,8.480413436889648
0.6120068004548853,8.483708381652832
0.6119978590895557,8.4870285987854
0.6119889223970434,8.490340948104858
0.6119799903733263,8.49368929862976
0.6119710630143861,8.496971607208252
0.6119621403162102,8.500232696533203
0.6119532222747905,8.50354790687561
0.6119443088861236,8.506794452667236
0.611935400146211,8.510241746902466
0.6119264960510589,8.513638734817505
0.6119175965966783,8.51697039604187
0.6119087017790851,8.52036428451538
0.6118998115942996,8.523749589920044
0.6118909260383475,8.526994943618774
0.6118820451072586,8.530340194702148
0.6118731687970675,8.533661603927612
0.6118642971038141,8.536933660507202
0.6118554300235426,8.54021954536438
0.6118465675523017,8.543659925460815
0.6118377096861454,8.546962976455688
0.6118288564211316,8.550220489501953
0.6118200077533238,8.553629636764526
0.6118111636787898,8.556955575942993
0.6118023241936018,8.560211420059204
0.611793489293837,8.563570261001587
0.6117846589755772,8.566845417022705
0.611775833234909,8.570144176483154
0.6117670120679233,8.573482751846313
0.611758195470716,8.576882362365723
0.6117493834393872,8.58021354675293
0.6117405759700423,8.583575248718262
0.6117317730587909,8.586944818496704
0.611722974701747,8.590248823165894
0.6117141808950297,8.593610525131226
0.6117053916347626,8.596970796585083
0.6116966069170735,8.60025930404663
0.6116878267380953,8.603601217269897
0.6116790510939653,8.606892585754395
0.6116702799808251,8.610396146774292
0.6116615133948214,8.613774538040161
0.6116527513321051,8.617228269577026
0.6116439937888316,8.620695114135742
0.611635240761161,8.624049186706543
0.6116264922452582,8.627362966537476
0.6116177482372923,8.63074278831482
0.6116090087334367,8.634110927581787
0.6116002737298699,8.63745665550232
0.6115915432227745,8.640758275985718
0.6115828172083382,8.644107341766357
0.6115740956827521,8.647419929504395
0.6115653786422128,8.650784254074097
0.611556666082921,8.654193878173828
0.6115479580010821,8.657564878463745
0.6115392543929055,8.660857200622559
0.6115305552546055,8.664204359054565
0.6115218605824007,8.667441129684448
0.6115131703725144,8.670753717422485
0.611504484621174,8.674114227294922
0.6114958033246114,8.677541494369507
0.6114871264790631,8.6808180809021
0.6114784540807701,8.684146881103516
0.6114697861259774,8.687482118606567
0.611461122610935,8.690759420394897
0.6114524635318968,8.6940598487854
0.6114438088851214,8.697348594665527
0.6114351586668716,8.700589418411255
0.611426512873415,8.703904628753662
0.6114178715010229,8.707197189331055
0.6114092345459716,8.710756063461304
0.6114006020045414,8.714188575744629
0.6113919738730172,8.717498540878296
0.6113833501476882,8.720863580703735
0.6113747308248478,8.724265813827515
0.6113661159007938,8.727603673934937
0.6113575053718285,8.73090672492981
0.6113488992342586,8.734217882156372
0.6113402974843947,8.737464427947998
0.6113317001185519,8.740710735321045
0.61132310713305,8.744152545928955
0.6113145185242126,8.747496128082275
0.6113059342883678,8.750797748565674
0.611297354421848,8.754189729690552
0.6112887789209899,8.757516145706177
0.6112802077821344,8.760728597640991
0.6112716410016269,8.764094114303589
0.6112630785758167,8.767317771911621
0.6112545205010577,8.77063798904419
0.6112459667737078,8.77413034439087
0.6112374173901294,8.777628660202026
0.611228872346689,8.780977249145508
0.6112203316397572,8.784441232681274
0.611211795265709,8.787863969802856
0.611203263220924,8.791170597076416
0.6111947355017853,8.794572830200195
0.6111862121046804,8.797962427139282
0.6111776930260014,8.801296710968018
0.6111691782621443,8.80463171005249
0.6111606678095094,8.807872295379639
0.6111521616645009,8.81128215789795
0.6111436598235277,8.81465482711792
0.6111351622830024,8.817944288253784
0.611126669039342,8.821323871612549
0.6111181800889676,8.824734687805176
0.6111096954283046,8.828016996383667
0.6111012150537823,8.831302642822266
0.6110927389618344,8.834679126739502
0.6110842671488984,8.83792233467102
0.6110757996114162,8.841209888458252
0.611067336345834,8.844684839248657
0.6110588773486016,8.84798526763916
0.6110504226161736,8.85128378868103
0.6110419721450079,8.8546884059906
0.611033525931567,8.85798454284668
0.6110250839723177,8.861356973648071
0.6110166462637303,8.864717245101929
0.6110082128022796,8.867953777313232
0.6109997835844445,8.871228694915771
0.6109913586067075,8.87460970878601
0.6109829378655559,8.877983093261719
0.6109745213574804,8.881345748901367
0.6109661090789761,8.884709119796753
0.6109577010265421,8.888044595718384
0.6109492971966816,8.891380548477173
0.6109408975859016,8.894717693328857
0.6109325021907134,8.897978067398071
0.6109241110076321,8.901245355606079
0.610915724033177,8.904551029205322
0.6109073412638714,8.907815933227539
0.6108989626962426,8.911198377609253
0.6108905883268214,8.914517879486084
0.6108822181521444,8.91779088973999
0.6108738521687489,8.92116641998291
0.6108654903731793,8.924516439437866
0.6108571327619825,8.927818775177002
0.6108487793317096,8.931132316589355
0.6108404300789159,8.934510707855225
0.6108320850001605,8.937973499298096
0.6108237440920067,8.94132685661316
0.6108154073510211,8.944797992706299
0.6108070747737747,8.94815182685852
0.6107987463568426,8.951564311981201
0.6107904220968035,8.95497751235962
0.6107821019902401,8.958353519439697
0.6107737860337392,8.961669445037842
0.6107654742238914,8.96504259109497
0.610757166557291,8.968381643295288
0.6107488630305365,8.971792936325073
0.6107405636402311,8.975303411483765
0.6107322683829794,8.978791952133179
0.6107239772553923,8.982138633728027
0.6107156902540835,8.985475301742554
0.610707407375671,8.988790512084961
0.6106991286167767,8.99202013015747
0.6106908539740257,8.995357513427734
0.6106825834440478,8.998655557632446
0.6106743170234763,9.001908779144287
0.6106660547089482,9.005366802215576
0.6106577964971044,9.008686304092407
0.61064954238459,9.012104034423828
0.6106412923680532,9.015392303466797
0.6106330464441468,9.01869797706604
0.6106248046095273,9.02203631401062
0.6106165668608543,9.025311946868896
0.6106083331947927,9.028584003448486
0.6106001036080085,9.031862735748291
0.6105918780971744,9.035174369812012
0.6105836566589654,9.03848910331726
0.6105754392900606,9.041752099990845
0.6105672259871431,9.045243978500366
0.6105590167468993,9.048549175262451
0.6105508115660195,9.05185055732727
0.6105426104411984,9.055246114730835
0.6105344133691333,9.05855417251587
0.6105262203465265,9.06181263923645
0.610518031370083,9.065155982971191
0.6105098464365124,9.068484783172607
0.6105016655425273,9.071763753890991
0.6104934886848443,9.074973344802856
0.6104853158601843,9.07834768295288
0.6104771470652709,9.081627368927002
0.6104689822968321,9.084965467453003
0.6104608215515996,9.08836317062378
0.6104526648263086,9.09168291091919
0.6104445121176978,9.095000982284546
0.6104363634225098,9.098314762115479
0.6104282187374915,9.101625442504883
0.6104200780593926,9.105128049850464
0.6104119413849666,9.108642578125
0.610403808710971,9.112173557281494
0.6103956800341671,9.115654945373535
0.6103875553513192,9.118984460830688
0.610379434659196,9.1223464012146
0.6103713179545693,9.12574815750122
0.6103632052342148,9.129081010818481
0.6103550964949122,9.132395505905151
0.6103469917334438,9.135801553726196
0.6103388909465973,9.139072179794312
0.6103307941311614,9.142333984375
0.6103227012839306,9.145764589309692
0.6103146124017025,9.149074792861938
0.610306527481278,9.152427673339844
0.6102984465194617,9.155824899673462
0.6102903695130621,9.15910291671753
0.610282296458891,9.162416219711304
0.6102742273537638,9.165730476379395
0.6102661621944995,9.168971061706543
0.6102581009779208,9.172280311584473
0.6102500437008538,9.175661087036133
0.6102419903601284,9.178998708724976
0.6102339409525784,9.182336330413818
0.6102258954750396,9.185676097869873
0.6102178539243531,9.189045667648315
0.6102098162973627,9.192511796951294
0.6102017825909162,9.195882558822632
0.6101937528018644,9.199130296707153
0.6101857269270622,9.202449083328247
0.6101777049633675,9.205755949020386
0.6101696869076423,9.209015369415283
0.6101616727567514,9.212437391281128
0.6101536625075638,9.215813398361206
0.6101456561569516,9.219128370285034
0.6101376537017906,9.222463607788086
0.6101296551389601,9.225781917572021
0.6101216604653426,9.229036808013916
0.6101136696778244,9.232328414916992
0.6101056827732952,9.235699653625488
0.6100976997486485,9.238966703414917
0.6100897206007803,9.242201328277588
0.6100817453265913,9.24569821357727
0.6100737739229848,9.24900770187378
0.6100658063868679,9.252309322357178
0.6100578427151512,9.255807399749756
0.6100498829047487,9.259111404418945
0.6100419269525776,9.262418270111084
0.6100339748555589,9.265794277191162
0.6100260266106168,9.269026756286621
0.6100180822146791,9.272387266159058
0.6100101416646769,9.275786638259888
0.6100022049575445,9.279171705245972
0.6099942720902204,9.28258466720581
0.6099863430596457,9.286081552505493
0.6099784178627652,9.289452314376831
0.6099704964965271,9.29274582862854
0.6099625789578831,9.296053647994995
0.6099546652437879,9.299309968948364
0.6099467553512001,9.302626848220825
0.6099388492770818,9.30597734451294
0.6099309470183976,9.309333801269531
0.6099230485721162,9.31271481513977
0.6099151539352093,9.31602692604065
0.6099072631046526,9.319305419921875
0.6098993760774242,9.322627305984497
0.6098914928505065,9.325911521911621
0.6098836134208846,9.329125165939331
0.609875737785547,9.33239197731018
0.6098678659414861,9.335659265518188
0.6098599978856969,9.33889126777649
0.6098521336151782,9.342171669006348
0.6098442731269319,9.345563173294067
0.6098364164179634,9.348851442337036
0.6098285634852811,9.35212230682373
0.6098207143258976,9.355456829071045
0.6098128689368274,9.358731031417847
0.6098050273150895,9.361982822418213
0.609797189457706,9.365302085876465
0.6097893553617019,9.368637323379517
0.6097815250241045,9.371896266937256
0.6097736984419466,9.375186920166016
0.6097658756122629,9.37860631942749
0.6097580565320918,9.381829023361206
0.6097502411984748,9.385163307189941
0.6097424296084567,9.388516664505005
0.6097346217590857,9.391818523406982
0.6097268176474131,9.395096778869629
0.6097190172704934,9.39842176437378
0.6097112206253844,9.401672124862671
0.6097034277091471,9.405027866363525
0.6096956385188462,9.408321142196655
0.6096878530515489,9.411677837371826
0.609680071304326,9.414992094039917
0.6096722932742517,9.41827917098999
0.609664518958403,9.421653032302856
0.6096567483538606,9.424949407577515
0.609648981457708,9.428183317184448
0.609641218267032,9.431496381759644
0.6096334587789226,9.434793472290039
0.6096257029904733,9.438040971755981
0.6096179508987805,9.441322088241577
0.6096102025009438,9.444742679595947
0.609602457794066,9.448165655136108
0.609594716775253,9.451618909835815
0.6095869794416142,9.455101251602173
0.6095792457902619,9.458539247512817
0.6095715158183118,9.461853981018066
0.6095637895228821,9.4652681350708
0.6095560669010952,9.468552589416504
0.6095483479500758,9.47181487083435
0.609540632666952,9.475150108337402
0.6095329210488554,9.478689432144165
0.60952521309292,9.482006072998047
0.6095175087962839,9.485357284545898
0.6095098081560878,9.488737106323242
0.609502111169475,9.4921875
0.6094944178335925,9.495589017868042
0.6094867281455908,9.498846530914307
0.6094790421026228,9.5020751953125
0.6094713597018449,9.505420446395874
0.6094636809404165,9.508700609207153
0.6094560058155001,9.512053966522217
0.6094483343242615,9.515425443649292
0.6094406664638691,9.51874589920044
0.6094330022314949,9.522172927856445
0.6094253416243137,9.525539636611938
0.6094176846395037,9.528834104537964
0.6094100312742454,9.532063007354736
0.6094023815257233,9.535505056381226
0.6093947353911247,9.538753271102905
0.6093870928676395,9.541975021362305
0.6093794539524612,9.545435428619385
0.6093718186427859,9.548747777938843
0.6093641869358134,9.552069664001465
0.6093565588287458,9.555410861968994
0.6093489343187889,9.558732509613037
0.6093413134031509,9.561959505081177
0.6093336960790436,9.565324544906616
0.6093260823436817,9.568567037582397
0.6093184721942825,9.571791172027588
0.6093108656280667,9.57511830329895
0.6093032626422582,9.578507661819458
0.6092956632340836,9.58180284500122
0.6092880674007723,9.585172653198242
0.6092804751395574,9.588510036468506
0.6092728864476743,9.591787576675415
0.6092653013223618,9.595059871673584
0.6092577197608615,9.598337888717651
0.6092501417604183,9.601568460464478
0.6092425673182794,9.604895114898682
0.6092349964316958,9.60817813873291
0.609227429097921,9.61168122291565
0.6092198653142122,9.615123271942139
0.6092123050778278,9.618605136871338
0.6092047483860306,9.621920108795166
0.6091971952360865,9.625378608703613
0.6091896456252637,9.628740549087524
0.6091820995508336,9.632060050964355
0.6091745570100705,9.6353919506073
0.6091670180002517,9.63879919052124
0.6091594825186575,9.642105102539062
0.6091519505625709,9.645589828491211
0.6091444221292779,9.64887022972107
0.6091368972160683,9.652135372161865
0.6091293758202327,9.65557861328125
0.6091218579390668,9.658875942230225
0.6091143435698679,9.662119626998901
0.6091068327099372,9.6654531955719
0.6090993253565777,9.668764352798462
0.6090918215070964,9.672022581100464
0.6090843211588024,9.675355195999146
0.609076824309008,9.678744316101074
0.6090693309550284,9.682023286819458
0.6090618410941818,9.685389041900635
0.6090543547237889,9.688699960708618
0.6090468718411735,9.691956996917725
0.6090393924436626,9.695226907730103
0.6090319165285855,9.698559522628784
0.6090244440932747,9.701899290084839
0.6090169751350657,9.705256462097168
0.6090095096512962,9.708534717559814
0.6090020476393077,9.711904287338257
0.6089945890964437,9.71524691581726
0.6089871340200511,9.71852445602417
0.6089796824074795,9.721817255020142
0.6089722342560813,9.72518539428711
0.6089647895632115,9.728519201278687
0.6089573483262284,9.731794834136963
0.6089499105424928,9.735082864761353
0.6089424762093686,9.738423347473145
0.608935045324222,9.741700172424316
0.6089276178844227,9.745155811309814
0.6089201938873428,9.748473167419434
0.6089127733303571,9.75174331665039
0.6089053562108436,9.755065679550171
0.6088979425261829,9.758386373519897
0.6088905322737582,9.761663436889648
0.6088831254509557,9.764988899230957
0.6088757220551647,9.768309831619263
0.6088683220837766,9.77159595489502
0.6088609255341868,9.774969100952148
0.6088535324037913,9.778518438339233
0.6088461426899907,9.781920194625854
0.6088387563901883,9.785408735275269
0.6088313735017892,9.788812398910522
0.608823994022202,9.792113304138184
0.608816617948838,9.795449495315552
0.6088092452791112,9.798804759979248
0.608801876010438,9.802183389663696
0.608794510140238,9.805686950683594
0.608787147665934,9.808945894241333
0.6087797885849495,9.812327861785889
0.6087724328947131,9.815683603286743
0.6087650805926549,9.81894302368164
0.6087577316762081,9.822254180908203
0.6087503861428085,9.825637340545654
0.6087430439898949,9.828884840011597
0.6087357052149082,9.832187175750732
0.6087283698152928,9.835538625717163
0.6087210377884951,9.838847637176514
0.6087137091319649,9.842081546783447
0.608706383843154,9.84554648399353
0.6086990619195174,9.848800659179688
0.6086917433585124,9.85209608078003
0.6086844281575996,9.8553946018219
0.6086771163142418,9.858710050582886
0.6086698078259044,9.8619704246521
0.6086625026900558,9.865365505218506
0.6086552009041671,9.868609189987183
0.6086479024657118,9.871906757354736
0.6086406073721663,9.875187873840332
0.6086333156210096,9.878634214401245
0.6086260272097231,9.881897211074829
0.6086187421357914,9.885210037231445
0.6086114603967014,9.88857102394104
0.6086041819899427,9.891884803771973
0.6085969069130076,9.895164728164673
0.608589635163391,9.89844799041748
0.6085823667385907,9.901717901229858
0.6085751016361064,9.904975414276123
0.6085678398534412,9.908284664154053
0.6085605813881008,9.911663055419922
0.608553326237593,9.9149329662323
0.6085460743994294,9.918265581130981
0.608538825871122,9.92160415649414
0.6085315806501874,9.924960613250732
0.608524338734144,9.928252935409546
0.6085171001205133,9.931596994400024
0.6085098648068191,9.934942245483398
0.6085026327905877,9.938252210617065
0.6084954040693481,9.941685676574707
0.608488178640632,9.945179224014282
0.6084809565019735,9.948506593704224
0.6084737376509097,9.951844453811646
0.6084665220849796,9.955303192138672
0.6084593098017255,9.958751201629639
0.6084521007986917,9.96204137802124
0.6084448950734261,9.965422630310059
0.6084376926234772,9.968747854232788
0.6084304934463978,9.972047805786133
0.6084232975397429,9.975401401519775
0.6084161049010697,9.97885012626648
0.6084089155279383,9.982225894927979
0.6084017294179114,9.985518455505371
0.6083945465685536,9.988935947418213
0.608387366977433,9.992261409759521
0.6083801906421195,9.995564222335815
0.6083730175601861,9.998859167098999
0.6083658477292079,10.002132415771484
0.6083586811467626,10.005451440811157
0.6083515178104305,10.008758783340454
0.6083443577177947,10.012163400650024
0.6083372008664405,10.015548706054688
0.6083300472539559,10.01896047592163
0.6083228968779311,10.022296667098999
0.6083157497359591,10.025653839111328
0.6083086058256356,10.028966426849365
0.6083014651445583,10.03232479095459
0.6082943276903277,10.035668134689331
0.608287193460547,10.038981437683105
0.6082800624528215,10.042266368865967
0.6082729346647592,10.04568886756897
0.6082658100939704,10.048966407775879
0.6082586887380684,10.052287578582764
0.6082515705946687,10.055704593658447
0.6082444556613886,10.059033632278442
0.6082373439358493,10.062477111816406
0.6082302354156731,10.065771341323853
0.6082231300984855,10.069010257720947
0.6082160279819144,10.072362661361694
0.6082089290635901,10.075764179229736
0.6082018333411454,10.079163551330566
0.6081947408122155,10.082483768463135
0.6081876514744385,10.085819721221924
0.6081805653254536,10.089095115661621
0.6081734823629038,10.092509508132935
0.6081664025844341,10.095853328704834
0.608159325987692,10.099155187606812
0.6081522525703275,10.102482318878174
0.6081451823299928,10.105855226516724
0.608138115264343,10.109254121780396
0.6081310513710351,10.112828016281128
0.6081239906477285,10.116230726242065
0.6081169330920856,10.119609832763672
0.6081098787017709,10.12292742729187
0.608102827474451,10.126357078552246
0.608095779407796,10.129732608795166
0.6080887344994765,10.133025169372559
0.608081692747168,10.136380434036255
0.6080746541485452,10.13969111442566
0.6080676187012884,10.142998456954956
0.6080605864030787,10.146505117416382
0.6080535572515996,10.149925470352173
0.6080465312445373,10.153403043746948
0.6080395083795809,10.156779050827026
0.6080324886544204,10.160131216049194
0.6080254720667496,10.163501024246216
0.6080184586142643,10.166828870773315
0.6080114482946625,10.17012619972229
0.6080044411056443,10.173438549041748
0.6079974370449128,10.176728248596191
0.607990436110173,10.180108547210693
0.6079834382991326,10.183507919311523
0.6079764436095014,10.186795473098755
0.6079694520389916,10.19009780883789
0.6079624635853179,10.193503379821777
0.6079554782461972,10.196899175643921
0.6079484960193487,10.200125694274902
0.6079415169024945,10.203431606292725
0.6079345408933582,10.20673656463623
0.6079275679896662,10.20996618270874
0.6079205981891471,10.213425159454346
0.607913631489532,10.216779232025146
0.6079066678885545,10.220072507858276
0.6078997073839498,10.223461389541626
0.6078927499734563,10.226815700531006
0.6078857956548139,10.230102300643921
0.6078788444257657,10.233472108840942
0.6078718962840564,10.236771583557129
0.6078649512274331,10.240006446838379
0.6078580092536456,10.243322134017944
0.6078510703604458,10.246732473373413
0.6078441345455878,10.249995231628418
0.6078372018068281,10.25340223312378
0.6078302721419254,10.256775856018066
0.607823345548641,10.260106086730957
0.607816422024738,10.263471364974976
0.6078095015679821,10.266815185546875
0.6078025841761414,10.270140409469604
0.6077956698469859,10.27355408668518
0.6077887585782883,10.276916742324829
0.6077818503678234,10.280300855636597
0.6077749452133681,10.283607959747314
0.6077680431127017,10.286916971206665
0.6077611440636059,10.290324926376343
0.6077542480638645,10.293781995773315
0.6077473551112637,10.297126054763794
0.6077404652035917,10.300541162490845
0.6077335783386395,10.303929567337036
0.6077266945141995,10.307241678237915
0.6077198137280673,10.31061339378357
0.6077129359780398,10.314109802246094
0.6077060612619175,10.317453622817993
0.6076991895775011,10.320819854736328
0.6076923209225954,10.324253559112549
0.6076854552950065,10.327591180801392
0.6076785926925429,10.330858945846558
0.6076717331130158,10.33412790298462
0.607664876554238,10.337373733520508
0.6076580230140253,10.3406822681427
0.607651172490194,10.343977212905884
0.6076443249805645,10.347286462783813
0.6076374804829586,10.350610256195068
0.6076306389952004,10.353943109512329
0.6076238005151166,10.35728120803833
0.607616965040535,10.36055612564087
0.6076101325692871,10.363832235336304
0.6076033030992055,10.367067575454712
0.6075964766281252,10.370322465896606
0.6075896531538838,10.373690128326416
0.6075828326743206,10.376935005187988
0.6075760151872776,10.380319595336914
0.6075692006905986,10.383657932281494
0.6075623891821295,10.387004613876343
0.6075555806597188,10.390305757522583
0.6075487751212167,10.393671751022339
0.6075419725644763,10.396953582763672
0.6075351729873518,10.40026307106018
0.6075283763877005,10.403586864471436
0.6075215827633818,10.406867980957031
0.6075147921122562,10.410093307495117
0.607508004432188,10.413503408432007
0.6075012197210424,10.416769027709961
0.6074944379766871,10.420037746429443
0.6074876591969923,10.423361539840698
0.60748088337983,10.426696300506592
0.6074741105230744,10.429911136627197
0.6074673406246015,10.43315577507019
0.6074605736822906,10.436471223831177
0.6074538096940216,10.439754486083984
0.6074470486576778,10.443008661270142
0.6074402905711439,10.446488380432129
0.6074335354323069,10.449788570404053
0.6074267832390563,10.453164339065552
0.6074200339892828,10.45661973953247
0.6074132876808805,10.460010290145874
0.6074065443117445,10.463319778442383
0.6073998038797727,10.466686010360718
0.6073930663828647,10.469922065734863
0.6073863318189228,10.473225831985474
0.6073796001858505,10.476516962051392
0.607372871481554,10.48001480102539
0.6073661457039418,10.483480215072632
0.6073594228509241,10.486876249313354
0.6073527029204132,10.490144968032837
0.6073459859103237,10.493485689163208
0.6073392718185722,10.496793031692505
0.6073325606430774,10.50002384185791
0.60732585238176,10.503311395645142
0.607319147032543,10.506627321243286
0.6073124445933513,10.509856939315796
0.6073057450621118,10.513215780258179
0.6072990484367538,10.516547441482544
0.6072923547152084,10.5198073387146
0.607285663895409,10.523055791854858
0.6072789759752905,10.526439666748047
0.6072722909527907,10.529653787612915
0.607265608825849,10.532878637313843
0.6072589295924067,10.536129713058472
0.6072522532504077,10.539437055587769
0.6072455797977973,10.542720794677734
0.6072389092325234,10.546161651611328
0.6072322415525355,10.549424409866333
0.6072255767557857,10.552783727645874
0.6072189148402276,10.556086540222168
0.6072122558038171,10.559338092803955
0.6072055996445122,10.562589406967163
0.6071989463602729,10.565897464752197
0.607192295949061,10.569168329238892
0.6071856484088405,10.572479486465454
0.6071790037375775,10.575778722763062
0.6071723619332403,10.57911992073059
0.6071657229937987,10.582355737686157
0.607159086917225,10.585743427276611
0.6071524537014932,10.588987112045288
0.6071458233445794,10.592346668243408
0.6071391958444622,10.59575080871582
0.6071325711991212,10.599019050598145
0.6071259494065389,10.602348566055298
0.6071193304646996,10.605684280395508
0.6071127143715893,10.608912229537964
0.6071061011251964,10.612282276153564
0.6070994907235108,10.615707397460938
0.6070928831645249,10.61912226676941
0.6070862784462329,10.622588157653809
0.6070796765666312,10.626092910766602
0.6070730775237174,10.629441261291504
0.6070664813154927,10.632830142974854
0.607059887939958,10.636089086532593
0.6070532973951179,10.6393883228302
0.6070467096789787,10.64270806312561
0.6070401247895484,10.646212100982666
0.6070335427248369,10.649503946304321
0.6070269634828569,10.652842998504639
0.6070203870616213,10.656130075454712
0.6070138134591467,10.659509181976318
0.607007242673451,10.662791013717651
0.6070006747025538,10.666085720062256
0.6069941095444775,10.669378519058228
0.6069875471972453,10.672634363174438
0.6069809876588834,10.675909280776978
0.6069744309274194,10.679218530654907
0.606967877000883,10.682490587234497
0.6069613258773056,10.685803413391113
0.6069547775547207,10.689048767089844
0.6069482320311642,10.692394733428955
0.6069416893046732,10.69571828842163
0.6069351493732873,10.699020862579346
0.6069286122350477,10.702230453491211
0.6069220778879975,10.705647945404053
0.6069155463301821,10.7089262008667
0.6069090175596484,10.712301254272461
0.6069024915744455,10.71568489074707
0.6068959683726244,10.718968868255615
0.6068894479522378,10.72236943244934
0.6068829303113406,10.725736618041992
0.6068764154479895,10.728993654251099
0.606869903360243,10.732309579849243
0.6068633940461619,10.735598087310791
0.6068568875038082,10.738867044448853
0.6068503837312464,10.742126941680908
0.6068438827265429,10.745575428009033
0.6068373844877658,10.748841762542725
0.6068308890129849,10.75215482711792
0.6068243963002724,10.755578517913818
0.6068179063477017,10.75890588760376
0.6068114191533491,10.762165546417236
0.6068049347152916,10.765584230422974
0.6067984530316094,10.76891040802002
0.6067919741003832,10.772163152694702
0.6067854979196966,10.775537490844727
0.6067790244876344,10.778956174850464
0.606772553802284,10.782309293746948
0.6067660858617343,10.785862445831299
0.6067596206640757,10.789216995239258
0.6067531582074012,10.79261589050293
0.6067466984898049,10.795979499816895
0.6067402415093834,10.799325942993164
0.6067337872642349,10.802648067474365
0.6067273357524595,10.80595350265503
0.6067208869721593,10.809317350387573
0.6067144409214377,10.81278657913208
0.6067079975984007,10.816103458404541
0.6067015570011555,10.819458246231079
0.6066951191278117,10.82274842262268
0.6066886839764805,10.82612919807434
0.6066822515452746,10.829397201538086
0.6066758218323094,10.832710027694702
0.6066693948357013,10.835964918136597
0.6066629705535688,10.83925986289978
0.6066565489840324,10.842546463012695
0.6066501301252144,10.84592342376709
0.6066437139752389,10.8491849899292
0.6066373005322316,10.852490186691284
0.6066308897943204,10.855847597122192
0.6066244817596347,10.859218120574951
0.6066180764263059,10.862565994262695
0.6066116737924672,10.865888118743896
0.6066052738562535,10.869107484817505
0.6065988766158018,10.872366428375244
0.6065924820692505,10.875631093978882
0.6065860902147403,10.8789222240448
0.6065797010504131,10.882145881652832
0.6065733145744134,10.885561227798462
0.6065669307848867,10.88883638381958
0.6065605496799807,10.892184734344482
0.6065541712578448,10.895582437515259
0.6065477955166304,10.898825407028198
0.6065414224544905,10.902092695236206
0.6065350520695799,10.905414819717407
0.6065286843600552,10.908692836761475
0.606522319324075,10.912103176116943
0.6065159569597993,10.915467500686646
0.6065095972653901,10.918774604797363
0.606503240239011,10.922058582305908
0.6064968858788279,10.925497055053711
0.606490534183008,10.928812026977539
0.6064841851497204,10.932069301605225
0.6064778387771363,10.935442447662354
0.6064714950634275,10.938754558563232
0.6064651540067687,10.942102432250977
0.6064588156053364,10.945638418197632
0.6064524798573082,10.948976755142212
0.6064461467608641,10.952459573745728
0.6064398163141852,10.95591402053833
0.6064334885154552,10.959261894226074
0.6064271633628586,10.9625825881958
0.6064208408545824,10.965883493423462
0.6064145209888154,10.969160079956055
0.6064082037637469,10.97251558303833
0.6064018891775693,10.975890159606934
0.6063955772284765,10.979410648345947
0.6063892679146637,10.982736110687256
0.6063829612343282,10.986120462417603
0.6063766571856689,10.98943305015564
0.6063703557668866,10.992883205413818
0.6063640569761836,10.99617052078247
0.606357760811764,10.99948525428772
0.6063514672718335,11.002745151519775
0.6063451763546,11.006051778793335
0.6063388880582727,11.009242534637451
0.6063326023810626,11.012573719024658
0.6063263193211825,11.015910625457764
0.6063200388768467,11.019195318222046
0.6063137610462715,11.0225248336792
0.606307485827675,11.025819301605225
0.6063012132192764,11.029057264328003
0.6062949432192974,11.03233551979065
0.6062886758259609,11.035723209381104
0.6062824110374916,11.038939237594604
0.606276148852116,11.042155504226685
0.6062698892680621,11.045609712600708
0.6062636322835601,11.048906803131104
0.6062573778968411,11.052165031433105
0.6062511261061386,11.05546522140503
0.6062448769096874,11.058835506439209
0.6062386303057242,11.06212043762207
0.6062323862924873,11.065512895584106
0.6062261448682168,11.068771362304688
0.6062199060311542,11.07202434539795
0.6062136697795429,11.075330257415771
0.6062074361116281,11.0787513256073
0.6062012050256563,11.082043170928955
0.6061949765198763,11.085416078567505
0.6061887505925375,11.088740587234497
0.6061825272418923,11.092046737670898
0.6061763064661938,11.095379829406738
0.6061700882636971,11.098684310913086
0.606163872632659,11.101918458938599
0.6061576595713379,11.105267524719238
0.6061514490779941,11.108590602874756
0.6061452411508892,11.111990451812744
0.6061390357882865,11.1154146194458
0.606132832988451,11.118797302246094
0.6061266327496496,11.122109174728394
0.6061204350701506,11.125548839569092
0.6061142399482247,11.128875970840454
0.606108047382142,11.13210129737854
0.606101857370177,11.13552737236023
0.6060956699106043,11.13886022567749
0.6060894850017005,11.14220118522644
0.6060833026417438,11.145663499832153
0.6060771228290143,11.148962497711182
0.6060709455617933,11.152222394943237
0.606064770838364,11.155619382858276
0.6060585986570113,11.15894341468811
0.6060524290160214,11.16225790977478
0.6060462619136825,11.16555643081665
0.6060400973482843,11.168853044509888
0.606033935318118,11.172088861465454
0.6060277758214768,11.1754469871521
0.6060216188566546,11.178797006607056
0.606015464421948,11.182081699371338
0.6060093125156545,11.185361862182617
0.6060031631360743,11.188719034194946
0.605997016281507,11.192065000534058
0.6059908719502561,11.195436000823975
0.6059847301406257,11.198724269866943
0.6059785908509215,11.201949119567871
0.6059724540794512,11.205229043960571
0.6059663198245235,11.208536148071289
0.6059601880844492,11.211932897567749
0.6059540588575405,11.215254783630371
0.6059479321421112,11.218579053878784
0.6059418079364768,11.221832752227783
0.6059356862389543,11.225200891494751
0.605929567047862,11.228586196899414
0.6059234503615207,11.232002973556519
0.6059173361782516,11.235393762588501
0.6059112244963784,11.238674640655518
0.6059051153142259,11.241902351379395
0.6058990086301209,11.245340824127197
0.6058929044423912,11.248674392700195
0.6058868027493666,11.25193190574646
0.6058807035493788,11.255280494689941
0.6058746068407598,11.258660554885864
0.6058685126218443,11.261969327926636
0.6058624208909684,11.265360832214355
0.6058563316464698,11.268739223480225
0.6058502448866874,11.271994352340698
0.605844160609962,11.275332927703857
0.6058380788146358,11.278861045837402
0.6058319994990525,11.282181739807129
0.6058259226615578,11.285577535629272
0.6058198483004982,11.288870811462402
0.6058137764142224,11.292247533798218
0.6058077070010804,11.295687198638916
0.6058016400594238,11.298960208892822
0.6057955755876059,11.302326440811157
0.605789513583981,11.305787324905396
0.6057834540469056,11.30909538269043
0.6057773969747372,11.312500238418579
0.6057713423658356,11.315821409225464
0.6057652902185612,11.319077968597412
0.6057592405312766,11.32236361503601
0.6057531933023462,11.325772523880005
0.6057471485301343,11.329047203063965
0.6057411062130086,11.332353830337524
0.6057350663493376,11.335735559463501
0.6057290289374911,11.338963508605957
0.6057229939758413,11.342218399047852
0.6057169614627606,11.345591068267822
0.6057109313966239,11.348884582519531
0.6057049037758074,11.352154731750488
0.6056988785986889,11.35553765296936
0.6056928558636473,11.358850717544556
0.6056868355690636,11.362149715423584
0.6056808177133198,11.365395784378052
0.6056748022947995,11.368773221969604
0.6056687893118884,11.37203073501587
0.6056627787629729,11.37537956237793
0.6056567706464415,11.378740310668945
0.6056507649606838,11.381944417953491
0.6056447617040909,11.385271310806274
0.605638760875056,11.38858437538147
0.6056327624719732,11.391896724700928
0.605626766493238,11.395253419876099
0.6056207729372479,11.398563146591187
0.6056147818024018,11.40183687210083
0.6056087930870998,11.405186414718628
0.6056028067897435,11.408491849899292
0.6055968229087366,11.411858081817627
0.6055908414424832,11.41515064239502
0.6055848623893901,11.418412208557129
0.6055788857478644,11.42169451713562
0.6055729115163159,11.425063848495483
0.6055669396931548,11.428382396697998
0.6055609702767936,11.431675672531128
0.6055550032656456,11.43498706817627
0.6055490386581258,11.438245296478271
0.6055430764526512,11.441619873046875
0.6055371166476394,11.445211410522461
0.6055311592415102,11.448681116104126
0.6055252042326845,11.45209550857544
0.6055192516195845,11.455493211746216
0.6055133014006345,11.458832025527954
0.6055073535742597,11.462136507034302
0.6055014081388868,11.465559720993042
0.605495465092944,11.468870401382446
0.6054895244348615,11.472280025482178
0.6054835861630702,11.475787162780762
0.6054776502760025,11.47917628288269
0.6054717167720931,11.482441186904907
0.6054657856497773,11.485906600952148
0.6054598569074917,11.489221334457397
0.6054539305436754,11.492552995681763
0.6054480065567677,11.495887756347656
0.6054420849452106,11.499132633209229
0.6054361657074464,11.502366065979004
0.6054302488419193,11.505735158920288
0.6054243343470754,11.508991241455078
0.6054184222213613,11.512394428253174
0.6054125124632259,11.515801429748535
0.605406605071119,11.519109725952148
0.605400700043492,11.522367000579834
0.6053947973787983,11.525723457336426
0.6053888970754912,11.528984308242798
0.6053829991320269,11.53229284286499
0.6053771035468622,11.535667896270752
0.6053712103184562,11.538934707641602
0.6053653194452683,11.542167901992798
0.6053594309257602,11.54563593864441
0.6053535447583946,11.548896789550781
0.605347660941636,11.55217170715332
0.6053417794739494,11.55556845664978
0.6053359003538024,11.55887508392334
0.6053300235796633,11.562148332595825
0.6053241491500019,11.56557011604309
0.6053182770632896,11.568867444992065
0.605312407317999,11.572123289108276
0.605306539912604,11.575547933578491
0.6053006748455804,11.57893419265747
0.6052948121154049,11.582256317138672
0.6052889517205561,11.58562707901001
0.6052830936595133,11.588887214660645
0.6052772379307577,11.592204332351685
0.6052713845327719,11.595551013946533
0.6052655334640397,11.598783731460571
0.6052596847230464,11.602035760879517
0.6052538383082786,11.605432033538818
0.6052479942182244,11.60886001586914
0.6052421524513734,11.612318515777588
0.605236313006216,11.615696430206299
0.6052304758812447,11.618966102600098
0.6052246410749533,11.622261047363281
0.6052188085858363,11.6256582736969
0.6052129784123903,11.628945350646973
0.6052071505531129,11.632300853729248
0.6052013250065034,11.635776042938232
0.6051955017710622,11.639010190963745
0.6051896808452913,11.642269849777222
0.6051838622276935,11.645643472671509
0.6051780459167735,11.648888349533081
0.6051722319110374,11.65215802192688
0.6051664202089924,11.655524492263794
0.6051606108091474,11.65885591506958
0.6051548037100123,11.66212797164917
0.6051489989100985,11.665490627288818
0.6051431964079187,11.668728351593018
0.6051373962019873,11.67195987701416
0.6051315982908195,11.67526650428772
0.6051258026729321,11.678644895553589
0.6051200093468437,11.68188214302063
0.6051142183110739,11.685218095779419
0.6051084295641429,11.688541650772095
0.6051026431045732,11.691860675811768
0.6050968589308885,11.695191621780396
0.6050910770416137,11.698516368865967
0.6050852974352753,11.701739311218262
0.6050795201104006,11.704997062683105
0.6050737450655188,11.708311080932617
0.6050679722991599,11.711644172668457
0.6050622018098559,11.714950323104858
0.6050564335961395,11.718247890472412
0.6050506676565452,11.721534252166748
0.6050449039896084,11.724919080734253
0.6050391425938665,11.728291511535645
0.6050333834678574,11.731595277786255
0.6050276266101207,11.734869003295898
0.6050218720191979,11.73814606666565
0.6050161196936306,11.741472244262695
0.6050103696319629,11.744879961013794
0.6050046218327393,11.748154878616333
0.6049988762945068,11.751461744308472
0.6049931330158119,11.7548189163208
0.6049873919952042,11.758106231689453
0.6049816532312339,11.761423587799072
0.6049759167224521,11.764788627624512
0.604970182467412,11.768040418624878
0.6049644504646676,11.771362543106079
0.6049587207127742,11.774714946746826
0.6049529932102891,11.778122901916504
0.6049472679557696,11.781381368637085
0.6049415449477757,11.78479266166687
0.6049358241848678,11.788259744644165
0.6049301056656079,11.791792869567871
0.6049243893885592,11.795199394226074
0.6049186753522865,11.79851770401001
0.6049129635553554,11.801794052124023
0.6049072539963333,11.805155277252197
0.6049015466737885,11.808439493179321
0.6048958415862907,11.811904907226562
0.6048901387324113,11.815290212631226
0.6048844381107222,11.818657398223877
0.6048787397197976,11.821938753128052
0.6048730435582116,11.82530665397644
0.604867349624541,11.828624963760376
0.6048616579173633,11.831924200057983
0.604855968435257,11.835333585739136
0.6048502811768023,11.838608980178833
0.6048445961405803,11.84187388420105
0.6048389133251739,11.845355749130249
0.6048332327291676,11.84871244430542
0.604827554351145,11.851996660232544
0.6048218781896935,11.85537075996399
0.6048162042434005,11.858680725097656
0.6048105325108551,11.861945390701294
0.604804862990648,11.865346908569336
0.6047991956813701,11.868699789047241
0.6047935305816141,11.871955633163452
0.6047878676899746,11.875224113464355
0.6047822070050466,11.878599166870117
0.6047765485254267,11.881843090057373
0.6047708922497127,11.885173082351685
0.6047652381765036,11.888542652130127
0.6047595863044002,11.891852140426636
0.6047539366320034,11.895139694213867
0.6047482891579166,11.898431777954102
0.6047426438807438,11.901727437973022
0.6047370007990901,11.905065298080444
0.604731359911563,11.908339500427246
0.604725721216769,11.911713123321533
0.6047200847133181,11.914973735809326
0.6047144503998204,11.918243408203125
0.6047088182748875,11.92153000831604
0.6047031883371323,11.924868822097778
0.604697560585169,11.928184270858765
0.6046919350176126,11.931493997573853
0.6046863116330801,11.934870481491089
0.6046806904301891,11.93822193145752
0.6046750714075586,11.941477298736572
0.6046694545638088,11.944958686828613
0.6046638398975612,11.94829249382019
0.604658227407439,11.9515860080719
0.6046526170920656,11.955066204071045
0.6046470089500665,11.958422422409058
0.6046414029800681,11.961792230606079
0.6046357991806979,11.965147256851196
0.604630197550585,11.968456745147705
0.6046245980883592,11.97174596786499
0.6046190007926523,11.975045204162598
0.6046134056620964,11.978476762771606
0.6046078126953255,11.981944799423218
0.6046022218909746,11.9854416847229
0.6045966332476795,11.988821029663086
0.6045910467640783,11.992057085037231
0.604585462438809,11.995429515838623
0.6045798802705117,11.998719453811646
0.6045743002578277,12.001973152160645
0.6045687223993989,12.005325317382812
0.6045631466938687,12.008619785308838
0.6045575731398821,12.011953592300415
0.604552001736085,12.015276193618774
0.6045464324811242,12.018584251403809
0.6045408653736482,12.02187466621399
0.6045353004123066,12.025242567062378
0.6045297375957496,12.02860689163208
0.6045241769226295,12.031888246536255
0.6045186183915993,12.03516674041748
0.604513062001313,12.038453102111816
0.6045075077504265,12.041728019714355
0.6045019556375963,12.045190334320068
0.6044964056614802,12.048521518707275
0.6044908578207373,12.05180311203003
0.6044853121140279,12.055110216140747
0.6044797685400135,12.058430910110474
0.6044742270973565,12.061754941940308
0.6044686877847208,12.065084218978882
0.6044631506007713,12.06839370727539
0.6044576155441743,12.071640253067017
0.6044520826135972,12.074917316436768
0.6044465518077083,12.07834005355835
0.6044410231251774,12.081597089767456
0.6044354965646755,12.084906339645386
0.6044299721248746,12.088208436965942
0.6044244498044479,12.091530799865723
0.6044189296020696,12.094874382019043
0.6044134115164156,12.098145484924316
0.6044078955461626,12.101399183273315
0.6044023816899883,12.10476565361023
0.6043968699465718,12.108046293258667
0.6043913603145936,12.111460447311401
0.604385852792735,12.11490273475647
0.6043803473796786,12.1182861328125
0.604374844074108,12.12171196937561
0.6043693428747083,12.125114440917969
0.6043638437801653,12.128485679626465
0.6043583467891669,12.131800174713135
0.6043528519004006,12.135138511657715
0.6043473591125561,12.13844633102417
0.6043418684243242,12.141824722290039
0.604336379834397,12.14536738395691
0.6043308933414673,12.148760080337524
0.6043254089442291,12.152034044265747
0.6043199266413778,12.155302047729492
0.6043144464316099,12.158629655838013
0.6043089683136229,12.16193413734436
0.6043034922861157,12.16531229019165
0.604298018347788,12.168633460998535
0.604292546497341,12.171886444091797
0.6042870767334765,12.175163745880127
0.6042816090548981,12.178596496582031
0.6042761434603101,12.18182373046875
0.6042706799484183,12.185128688812256
0.6042652185179291,12.188467502593994
0.6042597591675506,12.191797018051147
0.6042543018959915,12.195153951644897
0.6042488467019623,12.198452234268188
0.6042433935841739,12.201761722564697
0.6042379425413388,12.205049753189087
0.6042324935721708,12.208346605300903
0.6042270466753841,12.211780071258545
0.6042216018496945,12.21505880355835
0.6042161590938188,12.2183256149292
0.6042107184064753,12.221664190292358
0.6042052797863829,12.225013971328735
0.604199843232262,12.228410720825195
0.6041944087428339,12.23171353340149
0.604188976316821,12.23503565788269
0.6041835459529472,12.23841404914856
0.6041781176499369,12.241647720336914
0.604172691406516,12.245106935501099
0.6041672672214116,12.248418092727661
0.6041618450933516,12.251704692840576
0.6041564250210651,12.25503158569336
0.6041510070032827,12.25828766822815
0.6041455910387354,12.261672258377075
0.6041401771261561,12.265055418014526
0.604134765264278,12.268401622772217
0.6041293554518361,12.271770715713501
0.6041239476875662,12.275086402893066
0.604118541970205,12.278509616851807
0.6041131382984907,12.28183388710022
0.6041077366711621,12.285345792770386
0.6041023370869599,12.288804769515991
0.604096939544625,12.292174339294434
0.6040915440429001,12.295647144317627
0.6040861505805285,12.298979997634888
0.6040807591562549,12.302268743515015
0.6040753697688249,12.305643320083618
0.6040699824169852,12.308952331542969
0.604064597099484,12.312468528747559
0.6040592138150701,12.315778732299805
0.6040538325624932,12.319036722183228
0.6040484533405049,12.322313785552979
0.6040430761478571,12.325710773468018
0.6040377009833034,12.329006671905518
0.6040323278455979,12.332337617874146
0.6040269567334963,12.33574390411377
0.604021587645755,12.339122772216797
0.6040162205811315,12.342466831207275
0.6040108555383847,12.345903158187866
0.6040054925162742,12.349187135696411
0.6040001315135612,12.352499008178711
0.6039947725290074,12.355888366699219
0.6039894155613756,12.359193086624146
0.6039840606094301,12.362560033798218
0.6039787076719366,12.365899562835693
0.6039733567476602,12.369182825088501
0.6039680078353686,12.372498035430908
0.6039626609338304,12.375804901123047
0.6039573160418152,12.379227876663208
0.6039519731580928,12.382506847381592
0.6039466322814351,12.385788917541504
0.6039412934106146,12.38905930519104
0.6039359565444051,12.392364501953125
0.6039306216815812,12.395758390426636
0.6039252888209187,12.399056911468506
0.6039199579611948,12.402336835861206
0.6039146291011869,12.405683755874634
0.6039093022396741,12.408930540084839
0.6039039773754364,12.412277460098267
0.6038986545072551,12.41564154624939
0.6038933336339121,12.418888568878174
0.6038880147541905,12.422163963317871
0.6038826978668747,12.425451278686523
0.6038773829707499,12.428802013397217
0.6038720700646022,12.432138204574585
0.6038667591472192,12.435521602630615
0.6038614502173894,12.4388906955719
0.603856143273902,12.442132472991943
0.6038508383155474,12.44565486907959
0.6038455353411175,12.448989629745483
0.6038402343494045,12.452449083328247
0.6038349353392022,12.455973386764526
0.6038296383093052,12.45933723449707
0.6038243432585095,12.462674140930176
0.6038190501856113,12.466052770614624
0.6038137590894084,12.469306230545044
0.6038084699686996,12.472654342651367
0.6038031828222852,12.4759521484375
0.6037978976489653,12.479458808898926
0.6037926144475424,12.482821702957153
0.6037873332168194,12.486244678497314
0.6037820539555997,12.489588499069214
0.6037767766626891,12.492922067642212
0.6037715013368925,12.496357440948486
0.6037662279770175,12.499676942825317
0.603760956581872,12.502945184707642
0.6037556871502653,12.50640058517456
0.6037504196810072,12.50964879989624
0.603745154172909,12.513014554977417
0.6037398906247827,12.51633071899414
0.6037346290354415,12.519652366638184
0.6037293694036994,12.522961378097534
0.6037241117283716,12.526307106018066
0.6037188560082745,12.529690742492676
0.6037136022422249,12.532944202423096
0.6037083504290415,12.536323547363281
0.6037031005675431,12.539623737335205
0.6036978526565501,12.542920351028442
0.6036926066948836,12.546382427215576
0.603687362681366,12.549697637557983
0.6036821206148204,12.552989959716797
0.6036768804940714,12.556358814239502
0.6036716423179437,12.559641599655151
0.6036664060852638,12.562937021255493
0.6036611717948592,12.566289186477661
0.6036559394455578,12.569608211517334
0.6036507090361894,12.572920799255371
0.6036454805655835,12.576214075088501
0.6036402540325718,12.57963752746582
0.6036350294359865,12.582942008972168
0.6036298067746607,12.586271286010742
0.6036245860474292,12.589608907699585
0.6036193672531267,12.592904567718506
0.6036141503905892,12.596246719360352
0.603608935458654,12.59958291053772
0.6036037224561599,12.602838039398193
0.6035985113819455,12.606208086013794
0.6035933022348513,12.609493017196655
0.6035880950137182,12.61293339729309
0.6035828897173886,12.616349697113037
0.6035776863447057,12.61980414390564
0.6035724848945135,12.623141288757324
0.603567285365657,12.626476764678955
0.6035620877569825,12.629844903945923
0.6035568920673368,12.633183240890503
0.6035516982955682,12.636627435684204
0.6035465064405257,12.640005111694336
0.6035413165010591,12.643288612365723
0.6035361284760195,12.646711587905884
0.6035309423642587,12.6499502658844
0.6035257581646302,12.653300046920776
0.6035205758759871,12.656651973724365
0.6035153954971847,12.659932851791382
0.6035102170270789,12.663249492645264
0.6035050404645262,12.666563987731934
0.6034998658083848,12.669795751571655
0.6034946930575131,12.67305302619934
0.6034895222107709,12.676340341567993
0.6034843532670191,12.679768800735474
0.6034791862251189,12.682971000671387
0.6034740210839332,12.686236143112183
0.6034688578423255,12.689541578292847
0.6034636964991604,12.69280219078064
0.6034585370533032,12.696144819259644
0.6034533795036205,12.699462175369263
0.6034482238489798,12.702726602554321
0.6034430700882493,12.70598554611206
0.6034379182202984,12.709245681762695
0.6034327682439973,12.71265459060669
0.603427620158217,12.715962886810303
0.6034224739618301,12.71918249130249
0.6034173296537096,12.72250247001648
0.6034121872327295,12.725813150405884
0.6034070466977649,12.729149580001831
0.6034019080476918,12.73249340057373
0.6033967712813869,12.735849618911743
0.6033916363977284,12.739090919494629
0.6033865033955949,12.742363691329956
0.6033813722738663,12.745777130126953
0.6033762430314232,12.749056339263916
0.6033711156671473,12.752348184585571
0.603365990179921,12.755740404129028
0.6033608665686281,12.759040832519531
0.603355744832153,12.762340307235718
0.6033506249693811,12.765711069107056
0.6033455069791988,12.768933773040771
0.6033403908604933,12.772241592407227
0.6033352766121529,12.775687456130981
0.6033301642330666,12.779203653335571
0.6033250537221245,12.782565593719482
0.6033199450782176,12.785855293273926
0.6033148383002381,12.789059162139893
0.6033097333870786,12.792431116104126
0.603304630337633,12.795912981033325
0.6032995291507962,12.799243688583374
0.6032944298254636,12.80258321762085
0.6032893323605318,12.805944681167603
0.6032842367548985,12.809348344802856
0.6032791430074621,12.81278109550476
0.603274051117122,12.816068410873413
0.6032689610827784,12.819355249404907
0.6032638729033324,12.82265043258667
0.6032587865776864,12.825929164886475
0.603253702104743,12.829246520996094
0.6032486194834066,12.832615613937378
0.603243538712582,12.83589482307434
0.603238459791175,12.839175462722778
0.6032333827180921,12.84250545501709
0.6032283074922411,12.845915079116821
0.6032232341125304,12.84919261932373
0.6032181625778698,12.852508783340454
0.6032130928871693,12.855830192565918
0.6032080250393403,12.8590989112854
0.6032029590332956,12.86245059967041
0.6031978948679471,12.865834712982178
0.6031928325422093,12.869097709655762
0.6031877720549974,12.872388362884521
0.6031827134052269,12.875746488571167
0.6031776565918144,12.879072427749634
0.603172601613678,12.882341384887695
0.603167548469736,12.885719060897827
0.6031624971589076,12.889002084732056
0.6031574476801134,12.892321586608887
0.6031524000322745,12.895731925964355
0.6031473542143132,12.899021625518799
0.6031423102251523,12.90227723121643
0.6031372680637157,12.90563416481018
0.6031322277289285,12.908894300460815
0.6031271892197162,12.912279844284058
0.6031221525350052,12.915607213973999
0.6031171176737234,12.918862342834473
0.6031120846347989,12.92208981513977
0.6031070534171613,12.92544412612915
0.6031020240197403,12.928791999816895
0.6030969964414676,12.932048797607422
0.6030919706812745,12.935346126556396
0.603086946738094,12.938631772994995
0.6030819246108602,12.941884994506836
0.6030769042985072,12.945335626602173
0.603071885799971,12.948619842529297
0.6030668691141873,12.951945781707764
0.603061854240094,12.95527195930481
0.6030568411766288,12.958631753921509
0.603051829922731,12.962109088897705
0.6030468204773404,12.965620040893555
0.6030418128393981,12.968971729278564
0.6030368070078451,12.972188234329224
0.6030318029816246,12.975521326065063
0.6030268007596793,12.9788978099823
0.6030218003409539,12.982161045074463
0.6030168017243934,12.985586166381836
0.603011804908944,12.989043474197388
0.6030068098935525,12.992358207702637
0.6030018166771667,12.995756387710571
0.6029968252587353,12.999080896377563
0.602991835637208,13.002331733703613
0.6029868478115348,13.00566554069519
0.6029818617806668,13.008936643600464
0.6029768775435564,13.0122811794281
0.6029718950991567,13.015625953674316
0.6029669144464215,13.018836736679077
0.6029619355843053,13.022132635116577
0.602956958511764,13.025490522384644
0.6029519832277542,13.02884817123413
0.6029470097312324,13.03226900100708
0.602942038021157,13.035632848739624
0.6029370680964873,13.038873672485352
0.6029320999561836,13.042102813720703
0.6029271335992056,13.045494556427002
0.6029221690245155,13.048747062683105
0.6029172062310756,13.052006244659424
0.6029122452178494,13.055303573608398
0.6029072859838005,13.058619022369385
0.6029023285278945,13.061928272247314
0.6028973728490971,13.06531572341919
0.6028924189463749,13.068610906600952
0.6028874668186955,13.071913719177246
0.6028825164650274,13.075211763381958
0.6028775678843397,13.078603267669678
0.6028726210756027,13.081847190856934
0.6028676760377871,13.085139274597168
0.6028627327698652,13.088498592376709
0.602857791270809,13.091768741607666
0.602852851539592,13.095107316970825
0.6028479135751891,13.098393440246582
0.6028429773765749,13.101686954498291
0.6028380429427257,13.10502815246582
0.6028331102726183,13.108352422714233
0.6028281793652305,13.111716747283936
0.6028232502195405,13.115021228790283
0.6028183228345281,13.118304252624512
0.6028133972091733,13.121618747711182
0.6028084733424569,13.125153303146362
0.602803551233361,13.128628730773926
0.6027986308808686,13.13200330734253
0.6027937122839628,13.135335922241211
0.602788795441628,13.138648509979248
0.6027838803528498,13.141891479492188
0.6027789670166138,13.14543890953064
0.6027740554319071,13.148878812789917
0.6027691455977172,13.152279138565063
0.6027642375130329,13.155682802200317
0.6027593311768432,13.158949136734009
0.6027544265881386,13.162240982055664
0.6027495237459098,13.165603637695312
0.6027446226491491,13.168845176696777
0.6027397232968486,13.17211389541626
0.6027348256880021,13.17546796798706
0.6027299298216037,13.178854703903198
0.6027250356966488,13.182122230529785
0.6027201433121331,13.185465097427368
0.6027152526670534,13.188770294189453
0.6027103637604073,13.19200873374939
0.6027054765911932,13.195347547531128
0.6027005911584102,13.198639631271362
0.6026957074610585,13.201868534088135
0.6026908254981388,13.205207347869873
0.6026859452686528,13.20859670639038
0.602681066771603,13.211999416351318
0.6026761900059926,13.215332508087158
0.6026713149708257,13.21865200996399
0.6026664416651074,13.221902132034302
0.602661570087843,13.225295782089233
0.6026567002380395,13.228641748428345
0.6026518321147037,13.231927633285522
0.6026469657168443,13.23525357246399
0.6026421010434699,13.23859977722168
0.6026372380935903,13.241861820220947
0.602632376866216,13.24535083770752
0.6026275173603582,13.248657464981079
0.6026226595750297,13.251869678497314
0.6026178035092429,13.255164623260498
0.6026129491620116,13.258466243743896
0.6026080965323505,13.261801958084106
0.6026032456192749,13.265192747116089
0.602598396421801,13.268519163131714
0.6025935489389462,13.271868705749512
0.6025887031697275,13.275254011154175
0.6025838591131635,13.278733253479004
0.6025790167682739,13.281981945037842
0.6025741761340788,13.28536081314087
0.6025693372095989,13.288765907287598
0.6025644999938564,13.292258024215698
0.6025596644858734,13.2957763671875
0.6025548306846735,13.299148559570312
0.6025499985892805,13.302460670471191
0.6025451681987195,13.305874347686768
0.6025403395120162,13.309192419052124
0.6025355125281969,13.312740325927734
0.6025306872462891,13.31613802909851
0.6025258636653205,13.319541454315186
0.6025210417843203,13.322906255722046
0.602516221602318,13.326252698898315
0.6025114031183438,13.329607248306274
0.6025065863314292,13.332934379577637
0.6025017712406059,13.33619999885559
0.602496957844907,13.339510679244995
0.6024921461433655,13.342801094055176
0.6024873361350161,13.3462553024292
0.6024825278188939,13.349503755569458
0.6024777211940345,13.352789878845215
0.6024729162594746,13.35605239868164
0.6024681130142521,13.359340190887451
0.6024633114574044,13.36265516281128
0.602458511587971,13.365972757339478
0.6024537134049918,13.369226932525635
0.6024489169075067,13.372551441192627
0.6024441220945578,13.375830888748169
0.6024393289651864,13.379194974899292
0.6024345375184356,13.3824942111969
0.6024297477533489,13.385822534561157
0.602424959668971,13.389064311981201
0.6024201732643473,13.392411708831787
0.6024153885385227,13.39581561088562
0.6024106054905445,13.399105787277222
0.60240582411946,13.402399063110352
0.6024010444243181,13.405678272247314
0.6023962664041665,13.408894300460815
0.6023914900580557,13.41228175163269
0.6023867153850363,13.415671110153198
0.6023819423841593,13.418905019760132
0.6023771710544766,13.422138929367065
0.6023724013950414,13.425544261932373
0.6023676334049071,13.428890705108643
0.6023628670831278,13.432157039642334
0.6023581024287586,13.435497522354126
0.6023533394408556,13.438794612884521
0.6023485781184751,13.442093133926392
0.6023438184606745,13.445592403411865
0.6023390604665119,13.448927164077759
0.6023343041350463,13.452232599258423
0.6023295494653376,13.455785512924194
0.602324796456445,13.459227561950684
0.6023200451074305,13.462696552276611
0.6023152954173558,13.46610713005066
0.6023105473852836,13.469332933425903
0.6023058010102771,13.472654581069946
0.6023010562914002,13.475924968719482
0.602296313227718,13.47930908203125
0.6022915718182962,13.48272156715393
0.602286832062201,13.486140489578247
0.6022820939584996,13.48943305015564
0.6022773575062597,13.492760181427002
0.60227262270455,13.496086359024048
0.6022678895524396,13.49939513206482
0.6022631580489988,13.50271201133728
0.6022584281932983,13.506030082702637
0.6022536999844099,13.509241104125977
0.6022489734214053,13.512661695480347
0.6022442485033581,13.515961170196533
0.602239525229342,13.519222497940063
0.6022348035984313,13.522480964660645
0.6022300836097013,13.525851249694824
0.602225365262228,13.529120922088623
0.6022206485550883,13.532388687133789
0.6022159334873592,13.535788536071777
0.6022112200581194,13.539114236831665
0.6022065082664476,13.542378425598145
0.6022017981114236,13.545770406723022
0.6021970895921275,13.548980236053467
0.6021923827076405,13.552265167236328
0.6021876774570445,13.555710792541504
0.6021829738394222,13.559118270874023
0.6021782718538569,13.56243371963501
0.6021735714994323,13.565824031829834
0.6021688727752336,13.56908392906189
0.6021641756803461,13.572399616241455
0.6021594802138559,13.575683832168579
0.6021547863748501,13.579060077667236
0.6021500941624164,13.582338809967041
0.6021454035756431,13.585660696029663
0.6021407146136194,13.588922262191772
0.602136027275435,13.592216491699219
0.602131341560181,13.595621824264526
0.6021266574669478,13.598903179168701
0.6021219749948279,13.60216736793518
0.6021172941429138,13.605557203292847
0.6021126149102993,13.608875036239624
0.6021079372960783,13.612220764160156
0.6021032612993455,13.61555814743042
0.602098586919197,13.61892056465149
0.6020939141547287,13.622309684753418
0.6020892430050379,13.625896453857422
0.6020845734692225,13.62923288345337
0.6020799055463801,13.632599830627441
0.6020752392356107,13.635934352874756
0.6020705745360138,13.639270067214966
0.6020659114466899,13.642650127410889
0.6020612499667406,13.646209001541138
0.6020565900952678,13.649543285369873
0.6020519318313741,13.652811288833618
0.6020472751741631,13.656141757965088
0.602042620122739,13.659481048583984
0.6020379666762062,13.662824630737305
0.6020333148336708,13.666162490844727
0.6020286645942388,13.669496536254883
0.6020240159570172,13.672730922698975
0.6020193689211135,13.675990343093872
0.6020147234856363,13.679336786270142
0.6020100796496944,13.682633399963379
0.6020054374123981,13.685945749282837
0.6020007967728573,13.689172744750977
0.6019961577301836,13.692467212677002
0.6019915202834887,13.695870637893677
0.6019868844318849,13.69915509223938
0.6019822501744858,13.702420234680176
0.6019776175104052,13.705760717391968
0.6019729864387584,13.709079265594482
0.6019683569586602,13.712471008300781
0.6019637290692265,13.715817213058472
0.6019591027695739,13.719104528427124
0.6019544780588204,13.722369194030762
0.601949854936084,13.72579312324524
0.6019452334004833,13.729109287261963
0.601940613451138,13.732446193695068
0.6019359950871684,13.735824584960938
0.6019313783076958,13.73910927772522
0.6019267631118409,13.742421388626099
0.6019221494987265,13.74579405784607
0.6019175374674752,13.74912405014038
0.6019129270172113,13.75243091583252
0.6019083181470587,13.755757808685303
0.6019037108561427,13.759042978286743
0.6018991051435888,13.762336015701294
0.6018945010085236,13.76568865776062
0.601889898450074,13.76895523071289
0.6018852974673679,13.772295236587524
0.6018806980595339,13.775675535202026
0.6018761002257008,13.779020071029663
0.6018715039649988,13.782344102859497
0.6018669092765582,13.785850048065186
0.6018623161595101,13.789243221282959
0.6018577246129867,13.79268503189087
0.6018531346361202,13.796117544174194
0.6018485462280442,13.799411296844482
0.601843959387892,13.802719593048096
0.6018393741147989,13.806060791015625
0.6018347904078998,13.809284210205078
0.6018302082663305,13.81270980834961
0.6018256276892279,13.815970659255981
0.6018210486757292,13.819185256958008
0.6018164712249722,13.822536945343018
0.6018118953360955,13.826062679290771
0.6018073210082387,13.829447984695435
0.6018027482405416,13.832841873168945
0.6017981770321453,13.836170673370361
0.6017936073821902,13.839471578598022
0.6017890392898188,13.842694997787476
0.6017844727541737,13.846132516860962
0.6017799077743983,13.849447011947632
0.6017753443496363,13.852717876434326
0.6017707824790327,13.85603666305542
0.6017662221617328,13.85935926437378
0.6017616633968823,13.862690925598145
0.6017571061836281,13.866071701049805
0.6017525505211174,13.869377374649048
0.6017479964084982,13.87269115447998
0.6017434438449193,13.875988483428955
0.6017388928295299,13.879322528839111
0.6017343433614799,13.882621765136719
0.6017297954399198,13.885936737060547
0.6017252490640014,13.889214277267456
0.6017207042328759,13.89254379272461
0.6017161609456965,13.89587950706482
0.6017116192016163,13.899208784103394
0.6017070789997891,13.90250563621521
0.6017025403393697,13.905864477157593
0.601698003219513,13.909157991409302
0.6016934676393753,13.91259503364563
0.6016889335981127,13.91587209701538
0.6016844010948827,13.919129848480225
0.6016798701288433,13.922376155853271
0.6016753406991525,13.925722122192383
0.6016708128049698,13.928981065750122
0.6016662864454551,13.932307720184326
0.6016617616197686,13.935682535171509
0.6016572383270715,13.938976764678955
0.6016527165665256,13.942307233810425
0.6016481963372934,13.945740461349487
0.6016436776385377,13.949125289916992
0.6016391604694225,13.952619791030884
0.6016346448291119,13.956057071685791
0.601630130716771,13.959466457366943
0.6016256181315653,13.962811946868896
0.6016211070726615,13.966187477111816
0.6016165975392261,13.969467401504517
0.6016120895304273,13.972801208496094
0.6016075830454323,13.976123094558716
0.6016030780834107,13.979581117630005
0.6015985746435318,13.982880353927612
0.6015940727249658,13.986155033111572
0.6015895723268834,13.989359378814697
0.6015850734484565,13.9927659034729
0.6015805760888563,13.996086359024048
0.6015760802472561,13.999430179595947
0.601571585922829,14.00267243385315
0.601567093114749,14.00601840019226
0.601562601822191,14.009276390075684
0.6015581120443299,14.01272964477539
0.6015536237803417,14.016039371490479
0.6015491370294032,14.019373416900635
0.6015446517906909,14.022655010223389
0.6015401680633834,14.025964736938477
0.6015356858466587,14.029310941696167
0.6015312051396957,14.032680988311768
0.6015267259416743,14.03608751296997
0.6015222482517748,14.03952693939209
0.6015177720691783,14.042810201644897
0.6015132973930661,14.046270608901978
0.6015088242226205,14.049591779708862
0.6015043525570245,14.052868604660034
0.6014998823954614,14.056145429611206
0.6014954137371152,14.059443712234497
0.6014909465811709,14.062787771224976
0.6014864809268136,14.06615686416626
0.6014820167732293,14.069436311721802
0.6014775541196048,14.072736501693726
0.6014730929651271,14.076012134552002
0.6014686333089841,14.079374313354492
0.6014641751503643,14.082698345184326
0.6014597184884569,14.085955142974854
0.6014552633224514,14.089234828948975
0.6014508096515383,14.092565536499023
0.6014463574749084,14.095922231674194
0.6014419067917532,14.099221467971802
0.6014374576012652,14.102555990219116
0.6014330099026374,14.105868101119995
0.6014285636950626,14.10915207862854
0.601424118977735,14.112637519836426
0.6014196757498493,14.116094827651978
0.6014152340106012,14.11949372291565
0.6014107937591859,14.122825384140015
0.6014063549948003,14.126173496246338
0.6014019177166418,14.12949013710022
0.6013974819239075,14.132850885391235
0.6013930476157962,14.136154413223267
0.6013886147915067,14.139524698257446
0.6013841834502387,14.142862319946289
0.6013797535911923,14.146264553070068
0.6013753252135682,14.149628162384033
0.6013708983165681,14.152895212173462
0.6013664728993936,14.156170845031738
0.6013620489612478,14.159496784210205
0.6013576265013335,14.1627938747406
0.6013532055188546,14.166130781173706
0.601348786013016,14.169392824172974
0.6013443679830224,14.172775268554688
0.6013399514280793,14.17605185508728
0.6013355363473933,14.17946481704712
0.6013311227401712,14.182746171951294
0.6013267106056203,14.186020135879517
0.6013222999429491,14.189253568649292
0.6013178907513655,14.192612409591675
0.6013134830300796,14.19596529006958
0.6013090767783009,14.199246168136597
0.60130467199524,14.202556371688843
0.6013002686801078,14.20580792427063
0.6012958668321164,14.209054946899414
0.6012914664504776,14.212423086166382
0.6012870675344045,14.215763092041016
0.6012826700831104,14.219001770019531
0.6012782740958099,14.222203969955444
0.6012738795717172,14.225594520568848
0.6012694865100477,14.228943109512329
0.6012650949100173,14.232277154922485
0.6012607047708425,14.235706806182861
0.6012563160917402,14.239019632339478
0.6012519288719285,14.242290735244751
0.6012475431106251,14.245774745941162
0.6012431588070493,14.249028205871582
0.6012387759604201,14.252245903015137
0.6012343945699576,14.25563359260559
0.6012300146348829,14.2589271068573
0.6012256361544168,14.262207269668579
0.6012212591277811,14.265668630599976
0.6012168835541983,14.268996953964233
0.6012125094328915,14.27229642868042
0.6012081367630838,14.275704860687256
0.6012037655439999,14.279091119766235
0.6011993957748644,14.28241777420044
0.6011950274549024,14.285861730575562
0.6011906605833399,14.289240837097168
0.6011862951594035,14.292625427246094
0.6011819311823203,14.296087265014648
0.6011775686513179,14.299556255340576
0.6011732075656245,14.302991151809692
0.601168847924469,14.306321382522583
0.601164489727081,14.309595823287964
0.6011601329726901,14.31299114227295
0.6011557776605273,14.31630253791809
0.6011514237898234,14.319682359695435
0.6011470713598104,14.32308578491211
0.6011427203697205,14.326586961746216
0.6011383708187866,14.329899311065674
0.6011340227062424,14.333294868469238
0.6011296760313215,14.336684465408325
0.601125330793259,14.340006113052368
0.60112098699129,14.34328556060791
0.6011166446246501,14.346749067306519
0.6011123036925758,14.350093603134155
0.6011079641943041,14.353394508361816
0.6011036261290724,14.356726884841919
0.6010992894961189,14.36006236076355
0.6010949542946824,14.36342477798462
0.6010906205240016,14.366810321807861
0.6010862881833169,14.37007737159729
0.6010819572718683,14.373389720916748
0.6010776277888968,14.376733303070068
0.6010732997336441,14.380096197128296
0.6010689731053526,14.38345193862915
0.6010646479032641,14.386794805526733
0.6010603241266224,14.390061378479004
0.6010560017746711,14.393385410308838
0.6010516808466552,14.396777153015137
0.6010473613418185,14.40009069442749
0.6010430432594074,14.403404235839844
0.6010387265986674,14.406723499298096
0.6010344113588455,14.410032272338867
0.601030097539189,14.413370370864868
0.6010257851389453,14.416697025299072
0.6010214741573634,14.419962167739868
0.6010171645936913,14.423208713531494
0.6010128564471788,14.426532506942749
0.6010085497170762,14.429783344268799
0.6010042444026338,14.433134078979492
0.600999940503103,14.43649411201477
0.6009956380177351,14.439810037612915
0.6009913369457827,14.44312572479248
0.6009870372864983,14.446543216705322
0.6009827390391356,14.44981837272644
0.6009784422029485,14.45308542251587
0.6009741467771912,14.456438541412354
0.6009698527611192,14.459923028945923
0.600965560153988,14.463349103927612
0.6009612689550535,14.46678113937378
0.6009569791635727,14.470190525054932
0.6009526907788028,14.47347354888916
0.6009484038000017,14.476786136627197
0.6009441182264275,14.480170726776123
0.6009398340573395,14.483548641204834
0.6009355512919972,14.486944437026978
0.6009312699296604,14.490299463272095
0.6009269899695898,14.493757486343384
0.6009227114110467,14.497146606445312
0.6009184342532926,14.500492095947266
0.60091415849559,14.503780603408813
0.6009098841372015,14.507009983062744
0.6009056111773905,14.510289430618286
0.6009013396154209,14.51371169090271
0.6008970694505574,14.516988515853882
0.6008928006820646,14.520280599594116
0.6008885333092082,14.523634433746338
0.6008842673312546,14.527026891708374
0.60088000274747,14.530364990234375
0.6008757395571219,14.533777475357056
0.6008714777594779,14.537114143371582
0.6008672173538062,14.540401458740234
0.600862958339376,14.543759822845459
0.6008587007154562,14.547266483306885
0.600854444481317,14.550628185272217
0.6008501896362286,14.553942441940308
0.6008459361794624,14.557251214981079
0.6008416841102895,14.560614824295044
0.6008374334279823,14.563976526260376
0.6008331841318134,14.567316055297852
0.6008289362210557,14.570660829544067
0.6008246896949833,14.573974370956421
0.6008204445528701,14.577252864837646
0.600816200793991,14.580641508102417
0.6008119584176214,14.58398175239563
0.600807717423037,14.58726167678833
0.6008034778095144,14.590553045272827
0.6007992395763302,14.593921899795532
0.6007950027227621,14.597224235534668
0.6007907672480886,14.600588083267212
0.600786533151587,14.604010581970215
0.6007823004325373,14.607318639755249
0.600778069090219,14.610630989074707
0.600773839123912,14.614089727401733
0.6007696105328971,14.617416381835938
0.6007653833164555,14.620750665664673
0.6007611574738687,14.624111652374268
0.6007569330044196,14.627576112747192
0.6007527099073903,14.63094711303711
0.6007484881820644,14.634354829788208
0.6007442678277259,14.637604713439941
0.600740048843659,14.640912532806396
0.6007358312291488,14.644151210784912
0.6007316149834805,14.647657871246338
0.6007274001059402,14.651053667068481
0.6007231865958145,14.654465198516846
0.6007189744523902,14.657849550247192
0.6007147636749549,14.661262035369873
0.600710554262797,14.664687156677246
0.6007063462152046,14.668057441711426
0.6007021395314673,14.671308279037476
0.6006979342108744,14.674701929092407
0.6006937302527162,14.677945613861084
0.6006895276562837,14.681331634521484
0.6006853264208676,14.684732437133789
0.60068112654576,14.68801760673523
0.600676928030253,14.691242933273315
0.6006727308736394,14.694597721099854
0.600668535075213,14.697906017303467
0.6006643406342667,14.701276302337646
0.6006601475500954,14.704667568206787
0.6006559558219939,14.707985877990723
0.6006517654492577,14.711233615875244
0.6006475764311825,14.714701175689697
0.6006433887670648,14.717945575714111
0.6006392024562018,14.721229553222656
0.6006350174978906,14.72456669807434
0.6006308338914293,14.7279052734375
0.6006266516361164,14.731199741363525
0.6006224707312509,14.734601020812988
0.6006182911761323,14.737903833389282
0.6006141129700606,14.74121356010437
0.6006099361123366,14.744597434997559
0.6006057606022611,14.74799656867981
0.6006015864391359,14.751273393630981
0.6005974136222628,14.75462007522583
0.6005932421509446,14.757912635803223
0.6005890720244843,14.76118278503418
0.6005849032421854,14.764578580856323
0.6005807358033526,14.767940759658813
0.60057656970729,14.771230220794678
0.6005724049533029,14.774628639221191
0.600568241540697,14.777877569198608
0.6005640794687784,14.781251192092896
0.6005599187368539,14.784643173217773
0.6005557593442308,14.787957668304443
0.6005516012902165,14.791340351104736
0.6005474445741192,14.794907331466675
0.6005432891952478,14.798268556594849
0.6005391351529115,14.801600456237793
0.6005349824464199,14.804967403411865
0.6005308310750833,14.808313369750977
0.6005266810382124,14.811580657958984
0.6005225323351185,14.815037488937378
0.6005183849651132,14.81854248046875
0.6005142389275088,14.821939945220947
0.6005100942216186,14.82542109489441
0.600505950846755,14.82879638671875
0.6005018088022318,14.832147598266602
0.6004976680873636,14.835581302642822
0.600493528701465,14.838985443115234
0.6004893906438514,14.842269659042358
0.6004852539138382,14.845630645751953
0.6004811185107422,14.849007606506348
0.6004769844338795,14.852289199829102
0.6004728516825679,14.855665922164917
0.6004687202561249,14.858982563018799
0.6004645901538685,14.86230993270874
0.6004604613751179,14.865667819976807
0.6004563339191921,14.868958473205566
0.6004522077854106,14.872189283370972
0.6004480829730939,14.875600814819336
0.6004439594815628,14.878861904144287
0.6004398373101384,14.882319688796997
0.6004357164581422,14.885699033737183
0.6004315969248967,14.888977766036987
0.6004274787097243,14.892273664474487
0.6004233618119484,14.895675420761108
0.6004192462308927,14.898953914642334
0.6004151319658811,14.902271747589111
0.6004110190162386,14.905668020248413
0.6004069073812902,14.908970355987549
0.6004027970603613,14.912249565124512
0.6003986880527784,14.915679216384888
0.600394580357868,14.918908834457397
0.6003904739749572,14.922160625457764
0.6003863689033735,14.925414562225342
0.600382265142445,14.92870545387268
0.6003781626915002,14.932020902633667
0.6003740615498685,14.935365915298462
0.6003699617168792,14.938651084899902
0.6003658631918622,14.941968202590942
0.6003617659741483,14.945313215255737
0.6003576700630683,14.9487943649292
0.6003535754579538,14.952120065689087
0.6003494821581365,14.95564579963684
0.6003453901629493,14.9590322971344
0.6003412994717249,14.962341547012329
0.6003372100837965,14.965770244598389
0.6003331219984984,14.96908974647522
0.6003290352151648,14.97240400314331
0.6003249497331306,14.975717782974243
0.600320865551731,14.979065895080566
0.600316782670302,14.982522010803223
0.6003127010881799,14.985819816589355
0.6003086208047013,14.98906946182251
0.6003045418192037,14.992297649383545
0.6003004641310247,14.995660305023193
0.6002963877395027,14.99903130531311
0.6002923126439762,15.002381086349487
0.6002882388437843,15.005753517150879
0.6002841663382669,15.009049415588379
0.6002800951267641,15.012286186218262
0.6002760252086163,15.015717029571533
0.6002719565831651,15.018964529037476
0.6002678892497514,15.022200345993042
0.6002638232077175,15.025519609451294
0.600259758456406,15.0288405418396
0.6002556949951598,15.03213357925415
0.6002516328233224,15.035581350326538
0.6002475719402378,15.038840770721436
0.6002435123452501,15.042113780975342
0.6002394540377045,15.045358180999756
0.6002353970169463,15.048802137374878
0.600231341282321,15.052041292190552
0.6002272868331754,15.055337190628052
0.6002232336688558,15.058609008789062
0.6002191817887101,15.061898469924927
0.6002151311920855,15.065269231796265
0.6002110818783297,15.068620920181274
0.600207033846792,15.071960926055908
0.6002029870968211,15.075317859649658
0.6001989416277669,15.078636407852173
0.6001948974389792,15.08202314376831
0.600190854529809,15.085309743881226
0.6001868128996066,15.088630199432373
0.6001827725477238,15.091896057128906
0.6001787334735125,15.09526801109314
0.600174695676325,15.098580837249756
0.6001706591555142,15.101871967315674
0.6001666239104332,15.10515832901001
0.6001625899404361,15.108490467071533
0.6001585572448769,15.111767292022705
0.6001545258231101,15.115177869796753
0.6001504956744914,15.118550300598145
0.600146466798376,15.121882438659668
0.60014243919412,15.12520956993103
0.6001384128610804,15.128711462020874
0.6001343877986133,15.132036447525024
0.6001303640060769,15.135438919067383
0.6001263414828286,15.138791799545288
0.6001223202282274,15.142170906066895
0.6001183002416315,15.145602703094482
0.6001142815224006,15.148983478546143
0.6001102640698943,15.152291059494019
0.600106247883473,15.155558586120605
0.6001022329624972,15.158792972564697
0.6000982193063279,15.16208028793335
0.6000942069143269,15.165413856506348
0.6000901957858563,15.168769359588623
0.6000861859202783,15.172040700912476
0.6000821773169559,15.175337791442871
0.6000781699752529,15.17861795425415
0.6000741638945327,15.181977033615112
0.6000701590741598,15.18529462814331
0.6000661555134994,15.18860125541687
0.6000621532119159,15.191862106323242
0.6000581521687753,15.195177555084229
0.600054152383444,15.198498964309692
0.600050153855288,15.201834678649902
0.6000461565836749,15.205190658569336
0.6000421605679719,15.20852279663086
0.600038165807547,15.21181869506836
0.6000341723017686,15.215234994888306
0.6000301800500056,15.218518495559692
0.600026189051627,15.221789836883545
0.6000221993060029,15.225114583969116
0.6000182108125032,15.228513956069946
0.6000142235704986,15.231862783432007
0.6000102375793603,15.235262632369995
0.6000062528384598,15.238581418991089
0.6000022693471687,15.241872549057007
0.59999828710486,15.2452073097229
0.5999943061109061,15.248667478561401
0.5999903263646806,15.251951932907104
0.599986347865557,15.25523829460144
0.59998237061291,15.258466005325317
0.5999783946061139,15.2617666721344
0.5999744198445435,15.265132427215576
0.5999704463275745,15.268507957458496
0.5999664740545834,15.2718026638031
0.5999625030249457,15.275095462799072
0.5999585332380388,15.278458833694458
0.5999545646932399,15.28187346458435
0.5999505973899272,15.285493612289429
0.5999466313274784,15.28893756866455
0.599942666505272,15.29229998588562
0.5999387029226873,15.295733451843262
0.5999347405791036,15.299063444137573
0.5999307794739012,15.302321195602417
0.5999268196064603,15.305681228637695
0.5999228609761614,15.309033632278442
0.5999189035823865,15.31245732307434
0.5999149474245167,15.31602144241333
0.5999109925019345,15.319273233413696
0.599907038814022,15.322556495666504
0.599903086360163,15.325892448425293
0.5998991351397401,15.32934045791626
0.5998951851521374,15.332648277282715
0.5998912363967395,15.335971117019653
0.5998872888729309,15.339266300201416
0.5998833425800969,15.342634201049805
0.5998793975176236,15.345942735671997
0.5998754536848965,15.349302530288696
0.5998715110813019,15.352553367614746
0.599867569706227,15.355873584747314
0.599863629559059,15.359155178070068
0.5998596906391862,15.362528085708618
0.5998557529459961,15.3658127784729
0.5998518164788781,15.369126319885254
0.5998478812372209,15.372420072555542
0.5998439472204141,15.375727653503418
0.5998400144278475,15.378949165344238
0.5998360828589115,15.382326602935791
0.5998321525129968,15.385684728622437
0.599828223389495,15.38895583152771
0.5998242954877978,15.392279624938965
0.5998203688072968,15.395682334899902
0.5998164433473847,15.399006605148315
0.5998125191074546,15.402343273162842
0.5998085960869,15.405683994293213
0.5998046742851141,15.408946514129639
0.5998007537014919,15.412207841873169
0.5997968343354275,15.415629386901855
0.5997929161863162,15.418898582458496
0.5997889992535536,15.422162771224976
0.5997850835365355,15.42548418045044
0.5997811690346586,15.428793668746948
0.599777255747319,15.432142734527588
0.5997733436739145,15.435491561889648
0.5997694328138423,15.438768863677979
0.5997655231665007,15.442081451416016
0.5997616147312881,15.44544792175293
0.5997577075076034,15.448798656463623
0.5997538014948461,15.452079772949219
0.5997498966924157,15.45544695854187
0.5997459930997124,15.458783388137817
0.599742090716137,15.46217393875122
0.5997381895410901,15.465723037719727
0.5997342895739737,15.469149351119995
0.599730390814189,15.472518682479858
0.5997264932611387,15.475880861282349
0.5997225969142252,15.47910451889038
0.599718701772852,15.48256516456604
0.5997148078364222,15.485910415649414
0.5997109151043399,15.489306449890137
0.5997070235760096,15.492780447006226
0.5997031332508358,15.496140480041504
0.5996992441282241,15.499415636062622
0.5996953562075796,15.502774238586426
0.5996914694883085,15.506077766418457
0.5996875839698173,15.509327411651611
0.5996836996515127,15.512627363204956
0.5996798165328021,15.516029596328735
0.5996759346130932,15.519287586212158
0.5996720538917941,15.522576093673706
0.5996681743683132,15.525925159454346
0.5996642960420595,15.529245138168335
0.5996604189124422,15.532591104507446
0.5996565429788714,15.535936832427979
0.5996526682407566,15.539214372634888
0.5996487946975091,15.542550325393677
0.5996449223485395,15.5458083152771
0.5996410511932592,15.549218654632568
0.59963718123108,15.552558422088623
0.5996333124614144,15.55591630935669
0.5996294448836744,15.559150695800781
0.5996255784972735,15.562504053115845
0.5996217133016252,15.565811395645142
0.599617849296143,15.569149255752563
0.5996139864802414,15.572436809539795
0.5996101248533353,15.575804233551025
0.5996062644148392,15.579065561294556
0.5996024051641689,15.582617998123169
0.5995985471007402,15.58592677116394
0.5995946902239696,15.58919095993042
0.5995908345332734,15.592506647109985
0.5995869800280692,15.595877408981323
0.5995831267077741,15.599162578582764
0.5995792745718063,15.602470636367798
0.599575423619584,15.605848789215088
0.5995715738505258,15.609220266342163
0.5995677252640514,15.612559795379639
0.5995638778595794,15.616011381149292
0.5995600316365303,15.619313478469849
0.5995561865943244,15.622618198394775
0.5995523427323823,15.625945091247559
0.5995485000501253,15.629380702972412
0.5995446585469749,15.632804155349731
0.599540818222353,15.636175632476807
0.5995369790756819,15.639472961425781
0.5995331411063846,15.642785787582397
0.5995293043138838,15.646113634109497
0.5995254686976035,15.649513006210327
0.5995216342569675,15.652955293655396
0.5995178009914001,15.656338453292847
0.5995139689003258,15.659642696380615
0.5995101379831703,15.662985563278198
0.5995063082393588,15.666368246078491
0.5995024796683172,15.669701099395752
0.5994986522694719,15.672968864440918
0.5994948260422498,15.676280975341797
0.5994910009860778,15.67955756187439
0.5994871771003836,15.682927370071411
0.5994833543845948,15.686228513717651
0.5994795328381403,15.689468622207642
0.5994757124604481,15.692766189575195
0.599471893250948,15.696085929870605
0.5994680752090692,15.699369192123413
0.5994642583342414,15.702687978744507
0.5994604426258953,15.705955743789673
0.5994566280834611,15.709238529205322
0.5994528147063705,15.712514877319336
0.5994490024940543,15.715881824493408
0.5994451914459449,15.719177007675171
0.5994413815614742,15.722426652908325
0.599437572840075,15.72573184967041
0.5994337652811805,15.729027271270752
0.5994299588842239,15.732356071472168
0.599426153648639,15.735719919204712
0.5994223495738602,15.738976955413818
0.599418546659322,15.742255926132202
0.5994147449044595,15.745593547821045
0.5994109443087077,15.748961448669434
0.5994071448715029,15.75224781036377
0.599403346592281,15.755602359771729
0.5993995494704787,15.758842468261719
0.5993957535055324,15.76214051246643
0.5993919586968802,15.765482425689697
0.5993881650439596,15.768867015838623
0.5993843725462081,15.772132396697998
0.5993805812030648,15.775441408157349
0.5993767910139683,15.778797388076782
0.5993730019783581,15.78220510482788
0.5993692140956736,15.785532712936401
0.5993654273653551,15.788867473602295
0.5993616417868426,15.792155027389526
0.5993578573595771,15.795689821243286
0.5993540740829999,15.79913592338562
0.5993502919565524,15.802616834640503
0.5993465109796767,15.80596923828125
0.5993427311518151,15.809328317642212
0.59933895247241,15.812607526779175
0.599335174940905,15.815985441207886
0.5993313985567433,15.819300413131714
0.5993276233193687,15.822654962539673
0.5993238492282258,15.826074600219727
0.5993200762827589,15.829364776611328
0.5993163044824128,15.832716464996338
0.5993125338266334,15.836148262023926
0.5993087643148661,15.839611291885376
0.5993049959465573,15.842923641204834
0.5993012287211533,15.846227407455444
0.599297462638101,15.84961748123169
0.599293697696848,15.852945327758789
0.5992899338968417,15.856149911880493
0.5992861712375299,15.859441757202148
0.5992824097183617,15.862778425216675
0.5992786493387853,15.866106510162354
0.5992748900982501,15.86943769454956
0.5992711319962059,15.872786521911621
0.5992673750321019,15.876098394393921
0.599263619205389,15.87934160232544
0.5992598645155176,15.882739305496216
0.5992561109619389,15.886044263839722
0.5992523585441042,15.889323949813843
0.5992486072614657,15.892612934112549
0.5992448571134751,15.89595365524292
0.599241108099585,15.899190902709961
0.5992373602192483,15.902549982070923
0.5992336134719185,15.90583348274231
0.5992298678570496,15.90914273262024
0.5992261233740949,15.912400960922241
0.599222380022509,15.91578197479248
0.599218637801747,15.919044017791748
0.5992148967112639,15.9222993850708
0.5992111567505151,15.925520658493042
0.5992074179189568,15.928812980651855
0.5992036802160451,15.932133913040161
0.5991999436412364,15.935537576675415
0.599196208193988,15.938874006271362
0.5991924738737575,15.942174434661865
0.5991887406800022,15.94553017616272
0.5991850086121804,15.948870658874512
0.5991812776697506,15.952207088470459
0.5991775478521718,15.955578804016113
0.5991738191589031,15.958945989608765
0.5991700915894039,15.962372064590454
0.5991663651431344,15.965843915939331
0.5991626398195549,15.969188690185547
0.5991589156181258,15.972461938858032
0.5991551925383087,15.9757981300354
0.5991514705795646,15.979083776473999
0.5991477497413554,15.982453346252441
0.5991440300231434,15.985888004302979
0.5991403114243914,15.98925518989563
0.5991365939445615,15.992514610290527
0.5991328775831174,15.995879888534546
0.5991291623395227,15.999171495437622
0.5991254482132414,16.00254464149475
0.5991217352037378,16.005867958068848
0.5991180233104767,16.009132385253906
0.5991143125329229,16.012385845184326
0.5991106028705422,16.015790939331055
0.5991068943228002,16.019025325775146
0.5991031868891631,16.022323608398438
0.5990994805690973,16.025566577911377
0.59909577536207,16.028854370117188
0.5990920712675482,16.032132387161255
0.5990883682849995,16.035516023635864
0.5990846664138918,16.038830041885376
0.5990809656536937,16.0420925617218
0.5990772660038736,16.045379400253296
0.5990735674639007,16.0487277507782
0.5990698700332444,16.05209755897522
0.5990661737113745,16.05542802810669
0.5990624784977611,16.058739185333252
0.5990587843918745,16.062076330184937
0.5990550913931857,16.065417289733887
0.599051399501166,16.068813800811768
0.5990477087152867,16.07213521003723
0.5990440190350199,16.075504302978516
0.5990403304598377,16.07876491546631
0.5990366429892129,16.08212924003601
0.5990329566226182,16.085521697998047
0.5990292713595273,16.088818788528442
0.5990255871994136,16.092238426208496
0.5990219041417514,16.09562063217163
0.5990182221860147,16.09891414642334
0.5990145413316789,16.10227346420288
0.5990108615782185,16.105606079101562
0.5990071829251097,16.10889172554016
0.5990035053718272,16.112197399139404
0.598999828917848,16.115612506866455
0.5989961535626482,16.118890047073364
0.5989924793057051,16.122188568115234
0.5989888061464955,16.12571668624878
0.5989851340844973,16.129129648208618
0.5989814631191882,16.132526397705078
0.5989777932500467,16.135912656784058
0.5989741244765512,16.139207363128662
0.5989704567981807,16.142487049102783
0.5989667902144149,16.145764589309692
0.5989631247247331,16.149285554885864
0.5989594603286155,16.152801990509033
0.5989557970255424,16.156079053878784
0.5989521348149945,16.15928363800049
0.5989484736964531,16.162606239318848
0.5989448136693996,16.165940046310425
0.5989411547333153,16.16923952102661
0.5989374968876832,16.17254638671875
0.598933840131985,16.17583441734314
0.5989301844657038,16.17905020713806
0.5989265298883225,16.18238615989685
0.5989228763993251,16.185689687728882
0.5989192239981953,16.188952922821045
0.5989155726844172,16.192199230194092
0.5989119224574753,16.195451498031616
0.5989082733168547,16.198780059814453
0.5989046252620406,16.202098846435547
0.5989009782925183,16.205434322357178
0.5988973324077744,16.208790063858032
0.5988936876072944,16.21204423904419
0.5988900438905655,16.21545386314392
0.5988864012570743,16.2187442779541
0.5988827597063082,16.221984148025513
0.598879119237755,16.22525143623352
0.5988754798509026,16.2285475730896
0.5988718415452392,16.231870412826538
0.5988682043202539,16.235215663909912
0.5988645681754352,16.238532781600952
0.598860933110273,16.241817712783813
0.5988572991242566,16.245084524154663
0.5988536662168762,16.248453378677368
0.5988500343876222,16.251780033111572
0.5988464036359851,16.255074501037598
0.5988427739614562,16.2582905292511
0.5988391453635272,16.261590242385864
0.5988355178416893,16.264975547790527
0.5988318913954348,16.268263578414917
0.5988282660242563,16.271506786346436
0.5988246417276466,16.274855852127075
0.5988210185050984,16.27815580368042
0.5988173963561053,16.281594038009644
0.5988137752801613,16.28493595123291
0.5988101552767603,16.288286447525024
0.5988065363453967,16.291750192642212
0.5988029184855654,16.295170783996582
0.5987993016967619,16.29855704307556
0.598795685978481,16.30188226699829
0.598792071330219,16.30528736114502
0.5987884577514717,16.308612823486328
0.5987848452417359,16.311913013458252
0.5987812338005081,16.3153977394104
0.5987776234272857,16.318840503692627
0.598774014121566,16.322185516357422
0.5987704058828469,16.325615644454956
0.5987667987106265,16.3289532661438
0.5987631926044035,16.33228588104248
0.5987595875636764,16.335707664489746
0.5987559835879446,16.339023113250732
0.5987523806767073,16.342348337173462
0.5987487788294646,16.345727682113647
0.5987451780457165,16.349213361740112
0.5987415783249634,16.35246229171753
0.5987379796667064,16.35578155517578
0.5987343820704464,16.359110355377197
0.5987307855356848,16.362393140792847
0.5987271900619238,16.36574411392212
0.5987235956486651,16.369102954864502
0.5987200022954113,16.37240433692932
0.5987164100016653,16.37576913833618
0.5987128187669303,16.379047870635986
0.5987092285907095,16.38241410255432
0.5987056394725068,16.385833978652954
0.5987020514118262,16.389113426208496
0.5986984644081724,16.392458200454712
0.5986948784610501,16.395856618881226
0.5986912935699641,16.399219512939453
0.5986877097344202,16.402618885040283
0.598684126953924,16.406027793884277
0.5986805452279816,16.409308195114136
0.5986769645560994,16.41254997253418
0.5986733849377841,16.415903329849243
0.5986698063725427,16.41914129257202
0.5986662288598829,16.422383308410645
0.5986626523993122,16.425605058670044
0.5986590769903385,16.428843021392822
0.5986555026324701,16.432173252105713
0.5986519293252163,16.435544729232788
0.5986483570680856,16.43884515762329
0.5986447858605872,16.44215726852417
0.5986412157022312,16.44547128677368
0.5986376465925277,16.448896408081055
0.5986340785309865,16.45223879814148
0.5986305115171183,16.455692768096924
0.5986269455504343,16.459014892578125
0.5986233806304455,16.462358236312866
0.5986198167566638,16.465706825256348
0.5986162539286011,16.469058752059937
0.5986126921457693,16.472428798675537
0.5986091314076813,16.47581958770752
0.59860557171385,16.47918462753296
0.5986020130637885,16.482726097106934
0.5985984554570102,16.48603653907776
0.5985948988930293,16.48932433128357
0.5985913433713597,16.492682218551636
0.598587788891516,16.496100902557373
0.5985842354530132,16.499409437179565
0.598580683055366,16.502767086029053
0.5985771316980901,16.506107091903687
0.5985735813807012,16.509385108947754
0.5985700321027152,16.512685537338257
0.5985664838636491,16.516122341156006
0.598562936663019,16.519386529922485
0.5985593905003422,16.522693157196045
0.5985558453751363,16.52599263191223
0.5985523012869185,16.529258728027344
0.5985487582352073,16.532591104507446
0.5985452162195204,16.535945653915405
0.5985416752393771,16.539242267608643
0.5985381352942958,16.54255771636963
0.598534596383796,16.545825481414795
0.5985310585073973,16.549265384674072
0.5985275216646196,16.552587270736694
0.598523985854983,16.555875062942505
0.5985204510780083,16.5591299533844
0.598516917333216,16.56240439414978
0.5985133846201273,16.565701961517334
0.5985098529382638,16.569037675857544
0.5985063222871471,16.572348594665527
0.5985027926662995,16.575714826583862
0.5984992640752432,16.579060316085815
0.598495736513501,16.582398891448975
0.5984922099805962,16.585745573043823
0.5984886844760517,16.58903455734253
0.5984851599993914,16.592355728149414
0.5984816365501393,16.595629453659058
0.5984781141278195,16.598962783813477
0.5984745927319568,16.60231375694275
0.5984710723620761,16.60569190979004
0.5984675530177024,16.608970403671265
0.5984640346983613,16.61226749420166
0.5984605174035788,16.615796089172363
0.5984570011328808,16.619197368621826
0.5984534858857938,16.622618675231934
0.598449971661845,16.625925064086914
0.5984464584605608,16.629253387451172
0.5984429462814691,16.632656574249268
0.5984394351240973,16.63615655899048
0.5984359249879733,16.639498472213745
0.5984324158726259,16.64288091659546
0.5984289077775833,16.646213054656982
0.5984254007023745,16.649574756622314
0.5984218946465288,16.65293002128601
0.5984183896095758,16.656248807907104
0.5984148855910455,16.65965175628662
0.5984113825904674,16.66299271583557
0.5984078806073725,16.66634511947632
0.5984043796412913,16.66969323158264
0.5984008796917553,16.672947883605957
0.5983973807582952,16.676255464553833
0.5983938828404435,16.679532766342163
0.5983903859377314,16.682902812957764
0.5983868900496916,16.686177730560303
0.5983833951758566,16.6894211769104
0.5983799013157595,16.692676067352295
0.598376408468933,16.695988178253174
0.5983729166349113,16.699246406555176
0.5983694258132277,16.70256733894348
0.5983659360034167,16.70586347579956
0.5983624472050123,16.70915150642395
0.5983589594175496,16.712392807006836
0.5983554726405632,16.715797901153564
0.5983519868735889,16.719077587127686
0.598348502116162,16.72240400314331
0.5983450183678185,16.72568917274475
0.5983415356280948,16.72890543937683
0.5983380538965272,16.732213973999023
0.5983345731726527,16.7355215549469
0.5983310934560083,16.738819360733032
0.5983276147461317,16.742141723632812
0.5983241370425604,16.745505571365356
0.5983206603448322,16.748830795288086
0.5983171846524861,16.75208568572998
0.5983137099650601,16.755483627319336
0.5983102362820933,16.758739471435547
0.5983067636031252,16.761976718902588
0.5983032919276952,16.765310287475586
0.5982998212553429,16.76867985725403
0.5982963515856086,16.771968364715576
0.5982928829180328,16.775275945663452
0.5982894152521564,16.778559684753418
0.5982859485875199,16.78199338912964
0.598282482923665,16.785324335098267
0.5982790182601334,16.788646697998047
0.5982755545964665,16.79193115234375
0.5982720919322072,16.79525351524353
0.5982686302668974,16.79864525794983
0.5982651696000802,16.802085876464844
0.5982617099312988,16.805615186691284
0.5982582512600968,16.808972358703613
0.5982547935860171,16.81226110458374
0.5982513369086041,16.81568694114685
0.5982478812274021,16.818960666656494
0.5982444265419559,16.82224464416504
0.5982409728518099,16.825604677200317
0.5982375201565097,16.828977346420288
0.5982340684556003,16.83234715461731
0.598230617748628,16.835726499557495
0.5982271680351384,16.83908987045288
0.5982237193146781,16.842347383499146
0.5982202715867936,16.845651865005493
0.598216824851032,16.849028825759888
0.5982133791069403,16.852287530899048
0.5982099343540658,16.855680227279663
0.5982064905919569,16.85897731781006
0.598203047820161,16.862236738204956
0.5981996060382271,16.86565375328064
0.5981961652457034,16.868930339813232
0.5981927254421391,16.872217178344727
0.5981892866270836,16.87558627128601
0.598185848800086,16.87883162498474
0.5981824119606965,16.88217854499817
0.5981789761084652,16.88544225692749
0.5981755412429425,16.888758420944214
0.5981721073636788,16.891988039016724
0.5981686744702254,16.895294904708862
0.5981652425621334,16.898576498031616
0.5981618116389548,16.90187668800354
0.5981583817002408,16.905246257781982
0.5981549527455441,16.908575296401978
0.5981515247744167,16.911847352981567
0.5981480977864116,16.915241956710815
0.5981446717810818,16.91846466064453
0.5981412467579805,16.921762704849243
0.5981378227166613,16.925101041793823
0.5981343996566781,16.928359746932983
0.5981309775775852,16.931742668151855
0.5981275564789366,16.93514060974121
0.5981241363602874,16.938451290130615
0.5981207172211925,16.94178080558777
0.5981172990612073,16.94516921043396
0.5981138818798872,16.94859218597412
0.5981104656767884,16.95189070701599
0.5981070504514666,16.955256938934326
0.5981036362034786,16.958513975143433
0.5981002229323811,16.96182370185852
0.5980968106377308,16.965375423431396
0.5980933993190857,16.968854904174805
0.5980899889760024,16.972185850143433
0.5980865796080393,16.975606203079224
0.5980831712147546,16.978947162628174
0.5980797637957064,16.982376098632812
0.5980763573504537,16.98576331138611
0.5980729518785554,16.989197492599487
0.5980695473795706,16.99267816543579
0.5980661438530592,16.995985507965088
0.5980627412985808,16.99933671951294
0.5980593397156956,17.00263524055481
0.5980559391039639,17.00597643852234
0.5980525394629466,17.009361267089844
0.5980491407922044,17.012866973876953
0.5980457430912987,17.016416788101196
0.5980423463597913,17.019936561584473
0.5980389505972432,17.02349877357483
0.5980355558032171,17.02704906463623
0.5980321619772753,17.03058695793152
0.5980287691189802,17.034221172332764
0.598025377227895,17.03781294822693
0.5980219863035828,17.04129648208618
0.598018596345607,17.044878005981445
0.5980152073535314,17.048327922821045
0.5980118193269202,17.051968097686768
0.5980084322653374,17.05557608604431
0.5980050461683479,17.059036254882812
0.5980016610355162,17.062490224838257
0.5979982768664078,17.066060781478882
0.5979948936605881,17.069594860076904
0.5979915114176226,17.073089361190796
0.5979881301370774,17.076687574386597
0.5979847498185186,17.080209016799927
0.597981370461513,17.08372473716736
0.5979779920656272,17.087251901626587
0.5979746146304282,17.0907199382782
0.5979712381554837,17.094252824783325
0.597967862640361,17.097739696502686
0.5979644880846282,17.10122847557068
0.5979611144878534,17.104907512664795
0.5979577418496052,17.108466148376465
0.5979543701694519,17.112085342407227
0.5979509994469632,17.11561918258667
0.5979476296817077,17.11917471885681
0.5979442608732551,17.122753620147705
0.5979408930211758,17.126352310180664
0.597937526125039,17.129901885986328
0.5979341601844163,17.133541107177734
0.5979307951988768,17.137139797210693
0.5979274311679924,17.140727996826172
0.597924068091334,17.14429473876953
0.597920705968473,17.147895574569702
0.5979173447989815,17.15134596824646
0.5979139845824311,17.154924869537354
0.5979106253183946,17.158525228500366
0.5979072670064438,17.162133932113647
0.5979039096461521,17.16577124595642
0.5979005532370923,17.169359922409058
0.5978971977788381,17.17288899421692
0.5978938432709627,17.17643141746521
0.5978904897130404,17.17999768257141
0.597887137104645,17.18352174758911
0.5978837854453511,17.18704605102539
0.5978804347347335,17.190556049346924
0.5978770849723671,17.194252014160156
0.5978737361578271,17.19787049293518
0.5978703882906893,17.201392889022827
0.5978670413705292,17.204902410507202
0.5978636953969226,17.208269596099854
0.5978603503694464,17.211516857147217
0.5978570062876768,17.214871644973755
0.5978536631511906,17.218111276626587
0.5978503209595655,17.221388578414917
0.5978469797123782,17.22476577758789
0.5978436394092066,17.228137969970703
0.597840300049629,17.231457471847534
0.597836961633223,17.234801292419434
0.5978336241595673,17.23813223838806
0.5978302876282408,17.241414546966553
0.5978269520388221,17.244750499725342
0.5978236173908911,17.247989416122437
0.5978202836840265,17.251235246658325
0.5978169509178088,17.25459885597229
0.5978136190918181,17.25793743133545
0.5978102882056338,17.261310815811157
0.5978069582588373,17.264665365219116
0.597803629251009,17.268014430999756
0.5978003011817304,17.271299123764038
0.5977969740505826,17.274685859680176
0.5977936478571475,17.27795720100403
0.5977903226010066,17.281232595443726
0.5977869982817424,17.284513473510742
0.5977836748989376,17.287915468215942
0.5977803524521742,17.29124116897583
0.5977770309410353,17.29492473602295
0.5977737103651044,17.298424005508423
0.5977703907239649,17.301943063735962
0.5977670720172005,17.305393934249878
0.5977637542443952,17.308757066726685
0.5977604374051332,17.31207585334778
0.5977571214989992,17.315420150756836
0.5977538065255779,17.318671703338623
0.5977504924844541,17.322019577026367
0.5977471793752136,17.325517892837524
0.5977438671974417,17.328897714614868
0.597740555950724,17.332231998443604
0.597737245634647,17.335619688034058
0.5977339362487969,17.33893895149231
0.5977306277927603,17.342254161834717
0.597727320266124,17.345545291900635
0.597724013668475,17.348814010620117
0.5977207079994011,17.352245092391968
0.5977174032584898,17.35556936264038
0.5977140994453286,17.3588125705719
0.5977107965595062,17.362199068069458
0.5977074946006109,17.365581512451172
0.5977041935682312,17.368952751159668
0.5977008934619562,17.372271060943604
0.5976975942813748,17.375672817230225
0.5976942960260767,17.378904104232788
0.5976909986956516,17.382176399230957
0.5976877022896895,17.385496616363525
0.5976844068077806,17.388861894607544
0.597681112249515,17.39214038848877
0.5976778186144841,17.395613431930542
0.5976745259022784,17.398998498916626
0.5976712341124893,17.40229558944702
0.5976679432447084,17.405668020248413
0.5976646532985275,17.40897560119629
0.5976613642735382,17.412285804748535
0.5976580761693333,17.415615797042847
0.5976547889855048,17.4188334941864
0.597651502721646,17.42211604118347
0.5976482173773497,17.42546057701111
0.597644932952209,17.428935766220093
0.5976416494458178,17.432246923446655
0.5976383668577696,17.435600757598877
0.5976350851876585,17.438934803009033
0.5976318044350789,17.442241191864014
0.5976285245996255,17.445488452911377
0.5976252456808927,17.448710680007935
0.5976219676784759,17.451945304870605
0.5976186905919701,17.455280780792236
0.5976154144209713,17.45860719680786
0.5976121391650749,17.46217966079712
0.5976088648238774,17.465585231781006
0.5976055913969747,17.468931436538696
0.5976023188839635,17.47226095199585
0.5975990472844408,17.47565484046936
0.5975957765980036,17.47892665863037
0.5975925068242488,17.482343196868896
0.5975892379627746,17.485767364501953
0.5975859700131787,17.489078998565674
0.597582702975059,17.492300987243652
0.5975794368480138,17.495680570602417
0.597576171631642,17.498989582061768
0.5975729073255418,17.50229239463806
0.597569643929313,17.505682468414307
0.5975663814425544,17.50895380973816
0.597563119864866,17.51223373413086
0.5975598591958471,17.515551567077637
0.5975565994350983,17.51879382133484
0.5975533405822195,17.522045135498047
0.5975500826368118,17.525320053100586
0.5975468255984755,17.528631925582886
0.5975435694668118,17.531835317611694
0.5975403142414221,17.535225868225098
0.5975370599219081,17.53855586051941
0.5975338065078714,17.541826725006104
0.5975305539989139,17.54516291618347
0.5975273023946381,17.548458337783813
0.5975240516946467,17.551742792129517
0.5975208018985424,17.55510401725769
0.597517553005928,17.55833888053894
0.5975143050164072,17.561687469482422
0.5975110579295831,17.565034866333008
0.5975078117450598,17.568358659744263
0.5975045664624413,17.571643829345703
0.5975013220813319,17.575049877166748
0.5974980786013357,17.578338146209717
0.5974948360220581,17.581658124923706
0.5974915943431035,17.584980726242065
0.5974883535640776,17.588233470916748
0.5974851136845857,17.591564178466797
0.5974818747042336,17.594964742660522
0.5974786366226271,17.598263263702393
0.5974753994393729,17.60159420967102
0.5974721631540769,17.60501217842102
0.5974689277663463,17.608334064483643
0.5974656932757876,17.611589193344116
0.5974624596820083,17.614961624145508
0.5974592269846157,17.618229389190674
0.5974559951832178,17.621577978134155
0.5974527642774223,17.62507152557373
0.5974495342668373,17.628605365753174
0.5974463051510711,17.631911754608154
0.5974430769297328,17.635259866714478
0.5974398496024308,17.638689756393433
0.5974366231687744,17.642122745513916
0.5974333976283732,17.645530223846436
0.5974301729808366,17.64889645576477
0.5974269492257744,17.652209520339966
0.5974237263627972,17.65558099746704
0.5974205043915146,17.658803462982178
0.5974172833115378,17.66224479675293
0.5974140631224771,17.665791511535645
0.5974108438239442,17.66917586326599
0.5974076254155498,17.67255663871765
0.5974044078969057,17.67588210105896
0.5974011912676236,17.679187297821045
0.5973979755273158,17.682506561279297
0.5973947606755942,17.685817003250122
0.5973915467120714,17.689096689224243
0.5973883336363601,17.69236469268799
0.5973851214480735,17.695743083953857
0.5973819101468247,17.699029207229614
0.597378699732227,17.70232057571411
0.5973754902038942,17.705750703811646
0.5973722815614403,17.709065437316895
0.5973690738044792,17.712360858917236
0.5973658669326257,17.715705394744873
0.5973626609454942,17.71894359588623
0.5973594558426999,17.72224736213684
0.5973562516238572,17.7255961894989
0.5973530482885819,17.728997945785522
0.5973498458364896,17.73228144645691
0.5973466442671961,17.735645532608032
0.5973434435803174,17.73894476890564
0.5973402437754698,17.74226665496826
0.5973370448522699,17.74561357498169
0.5973338468103343,17.748893976211548
0.5973306496492802,17.75212574005127
0.5973274533687247,17.755448579788208
0.5973242579682853,17.758740663528442
0.5973210634475796,17.762116193771362
0.5973178698062259,17.765461444854736
0.5973146770438417,17.76879119873047
0.5973114851600461,17.772077083587646
0.5973082941544574,17.775471925735474
0.5973051040266946,17.778753757476807
0.5973019147763766,17.782029151916504
0.5972987264031229,17.78527331352234
0.5972955389065531,17.788620948791504
0.597292352286287,17.791913747787476
0.5972891665419445,17.79528832435608
0.597285981673146,17.798545598983765
0.5972827976795118,17.801907539367676
0.5972796145606628,17.805466175079346
0.5972764323162201,17.80893063545227
0.5972732509458046,17.812280654907227
0.5972700704490381,17.81566858291626
0.597266890825542,17.818960666656494
0.597263712074938,17.822231769561768
0.5972605341968488,17.82557702064514
0.5972573571908961,17.828986883163452
0.597254181056703,17.832376718521118
0.5972510057938921,17.835824966430664
0.5972478314020864,17.83919358253479
0.5972446578809092,17.842551469802856
0.5972414852299842,17.84585475921631
0.5972383134489349,17.84915590286255
0.5972351425373854,17.85241389274597
0.5972319724949597,17.855812072753906
0.5972288033212824,17.859076261520386
0.5972256350159783,17.86243772506714
0.5972224675786717,17.86574697494507
0.5972193010089886,17.869093656539917
0.5972161353065535,17.87241768836975
0.5972129704709923,17.875805377960205
0.5972098065019311,17.87913227081299
0.5972066433989954,17.88239288330078
0.5972034811618119,17.885729551315308
0.5972003197900067,17.889015197753906
0.5971971592832067,17.89232325553894
0.5971939996410388,17.89569354057312
0.59719084086313,17.898996829986572
0.5971876829491081,17.90229821205139
0.5971845258986005,17.90561008453369
0.5971813697112347,17.90888500213623
0.5971782143866393,17.912132501602173
0.5971750599244424,17.9154372215271
0.5971719063242722,17.9187228679657
0.5971687535857579,17.922043323516846
0.5971656017085285,17.92534303665161
0.5971624506922129,17.928783893585205
0.5971593005364405,17.9320228099823
0.5971561512408412,17.935327768325806
0.5971530028050445,17.93864417076111
0.5971498552286809,17.941938400268555
0.5971467085113805,17.945274591445923
0.5971435626527742,17.948547840118408
0.5971404176524922,17.951740264892578
0.5971372735101658,17.955108404159546
0.597134130225426,17.95836853981018
0.5971309877979046,17.961833953857422
0.597127846227233,17.965271472930908
0.5971247055130432,17.96871018409729
0.5971215656549673,17.972195625305176
0.5971184266526375,17.97558331489563
0.5971152885056865,17.97896933555603
0.5971121512137472,17.982258081436157
0.5971090147764524,17.985644817352295
0.5971058791934354,17.98888087272644
0.5971027444643293,17.99226951599121
0.5970996105887685,17.995777368545532
0.5970964775663863,17.999083280563354
0.5970933453968169,18.00238871574402
0.5970902140796948,18.005793571472168
0.5970870836146543,18.009063482284546
0.5970839540013305,18.012335538864136
0.5970808252393585,18.015636444091797
0.5970776973283729,18.018916130065918
0.5970745702680096,18.02225112915039
0.597071444057904,18.025591135025024
0.5970683186976924,18.02899193763733
0.5970651941870104,18.032273769378662
0.5970620705254946,18.035616159439087
0.5970589477127816,18.038899183273315
0.5970558257485079,18.042170524597168
0.5970527046323106,18.04546046257019
0.5970495843638269,18.048778772354126
0.5970464649426943,18.052098989486694
0.5970433463685504,18.055408477783203
0.5970402286410329,18.05870532989502
0.5970371117597799,18.062098026275635
0.5970339957244303,18.06544828414917
0.5970308805346217,18.068793773651123
0.5970277661899931,18.072112321853638
0.5970246526901836,18.075475931167603
0.597021540034832,18.078855514526367
0.5970184282235782,18.082103490829468
0.5970153172560615,18.085376024246216
0.597012207131922,18.088698625564575
0.5970090978507995,18.091973781585693
0.597005989412334,18.095394372940063
0.5970028818161661,18.09869122505188
0.5969997750619367,18.102031469345093
0.5969966691492866,18.10537624359131
0.5969935640778568,18.10865068435669
0.5969904598472887,18.111926794052124
0.596987356457224,18.11527156829834
0.596984253907304,18.11856722831726
0.5969811521971713,18.12187910079956
0.5969780513264679,18.125219106674194
0.5969749512948356,18.12862539291382
0.5969718521019176,18.131924390792847
0.5969687537473567,18.13536810874939
0.596965656230796,18.13886785507202
0.5969625595518785,18.142263650894165
0.5969594637102478,18.145654678344727
0.5969563687055475,18.149011611938477
0.5969532745374216,18.152278423309326
0.5969501812055141,18.155581951141357
0.5969470887094697,18.158854722976685
0.5969439970489326,18.162250757217407
0.5969409062235476,18.16556739807129
0.5969378162329597,18.168920755386353
0.5969347270768139,18.172232389450073
0.5969316387547562,18.175682067871094
0.5969285512664315,18.179040908813477
0.5969254646114861,18.182344675064087
0.5969223787895656,18.185615062713623
0.5969192938003166,18.188871145248413
0.5969162096433855,18.192092657089233
0.5969131263184188,18.195460319519043
0.5969100438250636,18.198702573776245
0.5969069621629669,18.202035665512085
0.5969038813317759,18.205360412597656
0.5969008013311384,18.208686113357544
0.5968977221607017,18.211955547332764
0.596894643820114,18.215283393859863
0.5968915663090236,18.2185320854187
0.5968884896270784,18.221759796142578
0.5968854137739275,18.22510313987732
0.5968823387492193,18.228480577468872
0.5968792645526028,18.231757640838623
0.5968761911837274,18.23509168624878
0.5968731186422421,18.238343954086304
0.5968700469277973,18.241647243499756
0.5968669760400421,18.24503993988037
0.5968639059786267,18.248314142227173
0.5968608367432016,18.251525163650513
0.5968577683334169,18.254854202270508
0.5968547007489236,18.25817322731018
0.596851633989372,18.26152729988098
0.5968485680544138,18.264883995056152
0.5968455029437002,18.268190383911133
0.5968424386568825,18.27145743370056
0.5968393751936123,18.274834156036377
0.5968363125535417,18.27807903289795
0.5968332507363229,18.281296014785767
0.596830189741608,18.284592628479004
0.5968271295690495,18.287885427474976
0.5968240702183003,18.29113483428955
0.5968210116890134,18.2945659160614
0.5968179539808418,18.297844648361206
0.5968148970934389,18.3013858795166
0.5968118410264585,18.304967403411865
0.5968087857795539,18.30844497680664
0.5968057313523794,18.311784982681274
0.596802677744589,18.315117120742798
0.5967996249558372,18.318400859832764
0.5967965729857787,18.321645736694336
0.5967935218340681,18.324997663497925
0.5967904715003606,18.328477144241333
0.5967874219843111,18.33181667327881
0.5967843732855754,18.33514904975891
0.5967813254038088,18.338454008102417
0.5967782783386671,18.341822862625122
0.5967752320898067,18.345155477523804
0.5967721866568836,18.348447561264038
0.5967691420395542,18.351774215698242
0.5967660982374753,18.35517168045044
0.5967630552503034,18.358455181121826
0.5967600130776958,18.36178731918335
0.5967569717193099,18.365095376968384
0.5967539311748028,18.368441820144653
0.5967508914438324,18.371867895126343
0.5967478525260567,18.375319242477417
0.5967448144211333,18.378614902496338
0.5967417771287208,18.381882905960083
0.5967387406484779,18.385227918624878
0.5967357049800625,18.38853096961975
0.5967326701231341,18.391804218292236
0.5967296360773516,18.395166158676147
0.5967266028423742,18.398417711257935
0.5967235704178615,18.40171718597412
0.5967205388034731,18.404982089996338
0.596717507998869,18.408326625823975
0.5967144780037092,18.41159152984619
0.596711448817654,18.414924383163452
0.596708420440364,18.418181896209717
0.5967053928714996,18.421541452407837
0.5967023661107219,18.42490267753601
0.596699340157692,18.428273916244507
0.596696315012071,18.431488275527954
0.5966932906735205,18.43482756614685
0.5966902671417024,18.43814992904663
0.5966872444162783,18.44144344329834
0.5966842224969104,18.444865465164185
0.596681201383261,18.448078870773315
0.5966781810749925,18.451338052749634
0.5966751615717676,18.454691171646118
0.5966721428732494,18.45795464515686
0.5966691249791006,18.46132469177246
0.596666107888985,18.464687824249268
0.5966630916025656,18.46812152862549
0.5966600761195062,18.471494436264038
0.596657061439471,18.474894523620605
0.5966540475621234,18.47823691368103
0.5966510344871283,18.481579303741455
0.59664802221415,18.48496913909912
0.5966450107428531,18.48831272125244
0.5966420000729025,18.49168086051941
0.5966389902039632,18.495115041732788
0.5966359811357006,18.498339653015137
0.59663297286778,18.501657485961914
0.5966299653998673,18.50508165359497
0.5966269587316283,18.50838589668274
0.5966239528627291,18.511727571487427
0.5966209477928354,18.51505422592163
0.5966179435216141,18.51829481124878
0.596614940048732,18.52152442932129
0.5966119373738556,18.524842023849487
0.5966089354966521,18.52823042869568
0.5966059344167887,18.53146529197693
0.5966029341339326,18.534794807434082
0.5965999346477519,18.53807306289673
0.5965969359579141,18.541373252868652
0.5965939380640872,18.544755697250366
0.5965909409659395,18.54805588722229
0.5965879446631395,18.55128812789917
0.5965849491553555,18.55461049079895
0.5965819544422565,18.55787420272827
0.5965789605235113,18.56126070022583
0.5965759673987893,18.564587116241455
0.5965729750677599,18.567959547042847
0.5965699835300925,18.57120990753174
0.5965669927854568,18.574531078338623
0.596564002833523,18.577853441238403
0.5965610136739613,18.58116102218628
0.5965580253064415,18.584437131881714
0.5965550377306347,18.58769965171814
0.5965520509462114,18.590983629226685
0.5965490649528424,18.594393968582153
0.5965460797501991,18.597634315490723
0.5965430953379528,18.600932359695435
0.5965401117157746,18.604267835617065
0.5965371288833367,18.60758352279663
0.5965341468403104,18.610862493515015
0.5965311655863684,18.61418843269348
0.5965281851211823,18.6174635887146
0.5965252054444253,18.62075662612915
0.5965222265557696,18.62411093711853
0.5965192484548881,18.62763261795044
0.5965162711414539,18.630922317504883
0.5965132946151405,18.634283542633057
0.5965103188756207,18.63767957687378
0.5965073439225684,18.641221046447754
0.5965043697556573,18.644684076309204
0.5965013963745617,18.648049354553223
0.5964984237789556,18.651290893554688
0.5964954519685133,18.65459156036377
0.5964924809429094,18.65787363052368
0.5964895107018187,18.661269664764404
0.5964865412449161,18.66466760635376
0.5964835725718767,18.6681227684021
0.5964806046823761,18.671446084976196
0.5964776375760894,18.67484974861145
0.5964746712526924,18.678110122680664
0.5964717057118609,18.68135643005371
0.5964687409532714,18.684667825698853
0.5964657769766,18.68799924850464
0.5964628137815228,18.691247940063477
0.5964598513677167,18.6947021484375
0.5964568897348586,18.697936296463013
0.5964539288826254,18.701209783554077
0.5964509688106944,18.704612493515015
0.5964480095187429,18.707974195480347
0.5964450510064486,18.71121096611023
0.5964420932734892,18.714523792266846
0.5964391363195425,18.717823028564453
0.596436180144287,18.721124410629272
0.5964332247474008,18.72441577911377
0.5964302701285626,18.72780990600586
0.5964273162874508,18.7310688495636
0.5964243632237445,18.734376907348633
0.5964214109371228,18.737611532211304
0.5964184594272649,18.740922689437866
0.5964155086938504,18.744258880615234
0.5964125587365587,18.74752974510193
0.5964096095550699,18.750755310058594
0.5964066611490637,18.754037857055664
0.5964037135182204,18.757246255874634
0.5964007666622207,18.760704278945923
0.5963978205807448,18.76401662826538
0.5963948752734737,18.767221927642822
0.5963919307400881,18.770485401153564
0.5963889869802692,18.773805856704712
0.5963860439936985,18.777077198028564
0.5963831017800574,18.780399084091187
0.5963801603390275,18.783690214157104
0.5963772196702908,18.786933660507202
0.596374279773529,18.79017162322998
0.5963713406484249,18.793530225753784
0.5963684022946605,18.796844959259033
0.5963654647119185,18.800169467926025
0.5963625278998818,18.80350351333618
0.5963595918582332,18.806861639022827
0.596356656586656,18.81023669242859
0.5963537220848336,18.813673496246338
0.5963507883524494,18.81699538230896
0.596347855389187,18.820254802703857
0.5963449231947305,18.823528051376343
0.5963419917687638,18.826929807662964
0.5963390611109717,18.83025288581848
0.596336131221038,18.83359432220459
0.5963332020986476,18.83706021308899
0.5963302737434848,18.8405179977417
0.5963273461552351,18.84394121170044
0.5963244193335836,18.847184896469116
0.5963214932782156,18.85045552253723
0.5963185679888166,18.85374641418457
0.5963156434650725,18.856995582580566
0.5963127197066689,18.86035943031311
0.596309796713292,18.863640308380127
0.5963068744846283,18.86695098876953
0.5963039530203639,18.870282649993896
0.5963010323201854,18.87367534637451
0.5962981123837799,18.87698197364807
0.5962951932108345,18.88023328781128
0.5962922748010357,18.88352084159851
0.5962893571540715,18.88683795928955
0.5962864402696291,18.890053033828735
0.596283524147396,18.89345693588257
0.5962806087870608,18.89671015739441
0.596277694188311,18.899982690811157
0.5962747803508348,18.90328073501587
0.5962718672743209,18.906681776046753
0.5962689549584581,18.909943342208862
0.5962660434029344,18.91325545310974
0.5962631326074395,18.91655659675598
0.5962602225716623,18.91981339454651
0.596257313295292,18.923042058944702
0.5962544047780182,18.926450967788696
0.596251497019531,18.929720640182495
0.5962485900195194,18.93297004699707
0.596245683777674,18.93627905845642
0.5962427782936848,18.93954610824585
0.5962398735672424,18.942838191986084
0.5962369695980372,18.94613289833069
0.5962340663857602,18.94933533668518
0.5962311639301019,18.952627897262573
0.5962282622307536,18.955918073654175
0.5962253612874068,18.95929718017578
0.5962224610997527,18.962414264678955
0.5962195616674831,18.965700149536133
0.5962166629902897,18.969082832336426
0.5962137650678646,18.972513437271118
0.5962108678998997,18.9759464263916
0.5962079714860876,18.97934889793396
0.5962050758261209,18.982733488082886
0.5962021809196922,18.986109256744385
0.5961992867664943,18.989351749420166
0.5961963933662202,18.992762804031372
0.5961935007185633,18.99611759185791
0.5961906088232167,18.999353647232056
0.5961877176798746,19.00277805328369
0.5961848272882301,19.006267309188843
0.5961819376479776,19.009637594223022
0.5961790487588107,19.0128972530365
0.5961761606204242,19.01621103286743
0.5961732732325122,19.019503116607666
0.5961703865947695,19.022828102111816
0.5961675007068908,19.0262553691864
0.5961646155685713,19.02945566177368
0.5961617311795058,19.032683849334717
0.59615884753939,19.03604555130005
0.5961559646479192,19.03933572769165
0.5961530825047892,19.042599201202393
0.5961502011096956,19.04591965675354
0.5961473204623349,19.04920530319214
0.5961444405624029,19.052441596984863
0.5961415614095958,19.055771112442017
0.5961386830036107,19.059166193008423
0.596135805344144,19.062496423721313
0.5961329284308927,19.065765619277954
0.5961300522635535,19.06902050971985
0.5961271768418244,19.07235074043274
0.5961243021654021,19.075749397277832
0.5961214282339847,19.079065084457397
0.5961185550472695,19.082314491271973
0.5961156826049548,19.085592031478882
0.5961128109067387,19.088853359222412
0.5961099399523192,19.09219455718994
0.5961070697413947,19.095459938049316
0.5961042002736644,19.098797082901
0.5961013315488266,19.102083921432495
0.5960984635665803,19.10543727874756
0.5960955963266247,19.1088125705719
0.5960927298286591,19.112073183059692
0.5960898640723831,19.11542057991028
0.5960869990574962,19.118667364120483
0.5960841347836985,19.121911764144897
0.5960812712506897,19.125385761260986
0.5960784084581698,19.128716468811035
0.5960755464058397,19.132159948349
0.5960726850933995,19.13552212715149
0.59606982452055,19.138957262039185
0.5960669646869922,19.142427682876587
0.5960641055924268,19.14587140083313
0.5960612472365552,19.149177312850952
0.5960583896190788,19.152486324310303
0.5960555327396987,19.155815839767456
0.5960526765981171,19.159157037734985
0.5960498211940357,19.16241955757141
0.5960469665271568,19.165743589401245
0.5960441125971822,19.169111490249634
0.5960412594038145,19.172669172286987
0.5960384069467559,19.176099061965942
0.5960355552257096,19.179344177246094
0.5960327042403781,19.182619333267212
0.5960298539904648,19.18588662147522
0.5960270044756727,19.18915820121765
0.5960241556957051,19.192569255828857
0.596021307650266,19.195860147476196
0.5960184603390585,19.19907855987549
0.5960156137617871,19.202314615249634
0.5960127679181555,19.205665349960327
0.5960099228078679,19.20896887779236
0.5960070784306291,19.212241649627686
0.5960042347861431,19.215534687042236
0.5960013918741152,19.21878147125244
0.5959985496942499,19.222052335739136
0.5959957082462525,19.225534439086914
0.595992867529828,19.22878623008728
0.595990027544682,19.232098817825317
0.5959871882905201,19.235396146774292
0.5959843497670478,19.238687992095947
0.5959815119739713,19.24202251434326
0.5959786749109964,19.245423316955566
0.5959758385778298,19.248619318008423
0.5959730029741772,19.25179171562195
0.5959701680997458,19.255067110061646
0.5959673339542422,19.258492708206177
0.5959645005373729,19.26173496246338
0.5959616678488453,19.26509404182434
0.5959588358883668,19.268396854400635
0.5959560046556444,19.27174186706543
0.595953174150386,19.27517008781433
0.595950344372299,19.27853012084961
0.5959475153210917,19.2818341255188
0.5959446869964721,19.28522276878357
0.595941859398148,19.288573503494263
0.5959390325258282,19.292001962661743
0.5959362063792211,19.295312881469727
0.5959333809580353,19.298673152923584
0.59593055626198,19.302022218704224
0.595927732290764,19.305466890335083
0.5959249090440967,19.30908727645874
0.5959220865216873,19.312554597854614
0.5959192647232454,19.315961360931396
0.5959164436484808,19.319250345230103
0.5959136232971033,19.32257843017578
0.5959108036688229,19.32605814933777
0.5959079847633497,19.329305171966553
0.5959051665803945,19.33263397216797
0.5959023491196673,19.336046934127808
0.5958995323808792,19.339423656463623
0.5958967163637408,19.342833995819092
0.595893901067963,19.34614372253418
0.5958910864932573,19.34940242767334
0.5958882726393347,19.35264277458191
0.5958854595059072,19.355912446975708
0.5958826470926858,19.359299659729004
0.5958798353993828,19.362523555755615
0.59587702442571,19.365819454193115
0.5958742141713799,19.369122743606567
0.5958714046361043,19.37248182296753
0.5958685958195961,19.37585210800171
0.5958657877215674,19.379136562347412
0.5958629803417316,19.38236904144287
0.5958601736798014,19.38571786880493
0.5958573677354898,19.388948440551758
0.5958545625085103,19.3924822807312
0.5958517579985763,19.395902633666992
0.5958489542054013,19.399210453033447
0.595846151128699,19.402484893798828
0.5958433487681837,19.40583300590515
0.5958405471235689,19.409164905548096
0.5958377461945695,19.412517070770264
0.5958349459808996,19.415855884552002
0.5958321464822737,19.419156789779663
0.5958293476984063,19.422418117523193
0.595826549629013,19.42586922645569
0.5958237522738081,19.42919397354126
0.5958209556325075,19.432491779327393
0.5958181597048258,19.435820817947388
0.5958153644904791,19.439119577407837
0.5958125699891832,19.442452430725098
0.5958097762006535,19.445783138275146
0.5958069831246062,19.44907808303833
0.5958041907607574,19.45238447189331
0.5958013991088235,19.455697774887085
0.5957986081685209,19.459097862243652
0.5957958179395663,19.46237564086914
0.5957930284216766,19.465680599212646
0.5957902396145689,19.469072341918945
0.5957874515179598,19.472560167312622
0.595784664131567,19.475980281829834
0.5957818774551076,19.47931170463562
0.5957790914882997,19.48259949684143
0.5957763062308603,19.485907316207886
0.5957735216825079,19.489174842834473
0.5957707378429605,19.492626428604126
0.5957679547119362,19.496014833450317
0.5957651722891535,19.499298572540283
0.5957623905743308,19.50259280204773
0.5957596095671869,19.505982637405396
0.5957568292674404,19.509504556655884
0.595754049674811,19.512919902801514
0.5957512707890174,19.516226053237915
0.5957484926097785,19.519541263580322
0.5957457151368144,19.522817850112915
0.5957429383698446,19.52627468109131
0.5957401623085887,19.5295729637146
0.5957373869527671,19.532915830612183
0.5957346123020995,19.536191701889038
0.595731838356306,19.53948163986206
0.5957290651151075,19.542773723602295
0.5957262925782244,19.546114921569824
0.5957235207453773,19.549370288848877
0.5957207496162875,19.552631616592407
0.5957179791906756,19.55595064163208
0.5957152094682628,19.559312105178833
0.5957124404487706,19.56254005432129
0.5957096721319208,19.56584095954895
0.5957069045174344,19.56913995742798
0.5957041376050337,19.572516918182373
0.5957013713944407,19.575878143310547
0.5956986058853775,19.579181671142578
0.595695841077566,19.5824294090271
0.595693076970729,19.585707187652588
0.5956903135645891,19.588969945907593
0.5956875508588689,19.592469692230225
0.5956847888532913,19.59583616256714
0.5956820275475796,19.599151134490967
0.5956792669414568,19.60241460800171
0.5956765070346463,19.60576820373535
0.5956737478268715,19.60908269882202
0.5956709893178563,19.61230444908142
0.5956682315073244,19.615631818771362
0.5956654743950001,19.618895769119263
0.5956627179806069,19.622108936309814
0.5956599622638696,19.62558603286743
0.5956572072445124,19.628803491592407
0.5956544529222599,19.63212299346924
0.595651699296837,19.635570764541626
0.5956489463679685,19.639049291610718
0.5956461941353794,19.64256000518799
0.5956434425987951,19.64597249031067
0.5956406917579407,19.64927887916565
0.5956379416125419,19.65254807472229
0.5956351921623243,19.655853986740112
0.5956324434070136,19.659229040145874
0.595629695346336,19.662593126296997
0.5956269479800176,19.665988445281982
0.5956242013077844,19.6693012714386
0.595621455329363,19.672661781311035
0.59561871004448,19.67602276802063
0.5956159654528619,19.6794114112854
0.5956132215542359,19.682666301727295
0.595610478348329,19.68595004081726
0.5956077358348683,19.689214944839478
0.5956049940135808,19.692570447921753
0.5956022528841945,19.69591474533081
0.5955995124464367,19.699158191680908
0.5955967727000354,19.70240354537964
0.5955940336447184,19.705701112747192
0.5955912952802138,19.70902371406555
0.5955885576062498,19.71230387687683
0.5955858206225548,19.715595722198486
0.5955830843288574,19.718868732452393
0.5955803487248863,19.72209668159485
0.5955776138103703,19.725520133972168
0.5955748795850384,19.72881555557251
0.5955721460486195,19.73212432861328
0.5955694132008432,19.735449075698853
0.5955666810414388,19.738760471343994
0.5955639495701359,19.74208903312683
0.5955612187866645,19.74543285369873
0.595558488690754,19.748782873153687
0.5955557592821347,19.752132654190063
0.5955530305605365,19.75542449951172
0.5955503025256901,19.75882077217102
0.5955475751773259,19.76212167739868
0.5955448485151745,19.76544213294983
0.5955421225389665,19.768697023391724
0.5955393972484331,19.772117853164673
0.5955366726433051,19.775472164154053
0.5955339487233139,19.77882218360901
0.5955312254881909,19.782155513763428
0.5955285029376676,19.785507678985596
0.5955257810714755,19.788878440856934
0.5955230598893465,19.792260885238647
0.5955203393910125,19.795567512512207
0.5955176195762057,19.79897713661194
0.5955149004446585,19.80241346359253
0.595512181996103,19.805887699127197
0.595509464230272,19.809282064437866
0.5955067471468981,19.812660217285156
0.5955040307457141,19.815995693206787
0.5955013150264531,19.81923818588257
0.5954985999888479,19.822550058364868
0.5954958856326322,19.825985193252563
0.5954931719575395,19.829365730285645
0.5954904589633029,19.832698345184326
0.5954877466496565,19.836010694503784
0.5954850350163342,19.83933711051941
0.5954823240630697,19.842581748962402
0.5954796137895974,19.845796823501587
0.5954769041956515,19.84907627105713
0.5954741952809666,19.852392196655273
0.5954714870452771,19.855717658996582
0.5954687794883179,19.859060287475586
0.5954660726098239,19.86232352256775
0.5954633664095299,19.86560845375061
0.5954606608871718,19.868916034698486
0.5954579560424841,19.87221336364746
0.5954552518752025,19.875576496124268
0.5954525483850628,19.878912448883057
0.5954498455718006,19.88216543197632
0.5954471434351518,19.885456323623657
0.5954444419748527,19.888680934906006
0.5954417411906393,19.892004013061523
0.5954390410822478,19.89530897140503
0.595436341649415,19.898611307144165
0.5954336428918774,19.90183424949646
0.5954309448093718,19.90520191192627
0.5954282474016351,19.908548831939697
0.5954255506684044,19.911874532699585
0.5954228546094168,19.915191411972046
0.5954201592244097,19.918559312820435
0.5954174645131208,19.921863794326782
0.5954147704752875,19.925254583358765
0.5954120771106475,19.92853832244873
0.5954093844189391,19.931787252426147
0.5954066923999001,19.9351224899292
0.5954040010532687,19.938451290130615
0.5954013103787834,19.941739320755005
0.5953986203761825,19.9451105594635
0.5953959310452048,19.94840431213379
0.5953932423855892,19.951688766479492
0.5953905543970746,19.954998016357422
0.5953878670793997,19.958383321762085
0.5953851804323039,19.961657285690308
0.5953824944555269,19.964872360229492
0.595379809148808,19.968199253082275
0.5953771245118864,19.971577405929565
0.5953744405445027,19.97505521774292
0.5953717572463961,19.97835659980774
0.5953690746173073,19.981788635253906
0.595366392656976,19.985149145126343
0.5953637113651425,19.98854422569275
0.5953610307415479,19.991987705230713
0.5953583507859322,19.99535369873047
0.5953556714980364,19.998664617538452
0.5953529928776016,20.00197958946228
0.5953503149243686,20.005401849746704
0.5953476376380789,20.008710861206055
0.5953449610184735,20.012027978897095
0.595342285065294,20.01538062095642
0.595339609778282,20.018611192703247
0.5953369351571793,20.021904945373535
0.5953342612017282,20.02534294128418
0.5953315879116702,20.02864384651184
0.5953289152867477,20.031928539276123
0.5953262433267029,20.035236358642578
0.5953235720312782,20.038623809814453
0.5953209014002167,20.041978120803833
0.5953182314332605,20.0453143119812
0.595315562130153,20.04858136177063
0.595312893490637,20.05190420150757
0.5953102255144557,20.055196523666382
0.5953075582013523,20.058584213256836
0.5953048915510704,20.061877250671387
0.5953022255633534,20.065184354782104
0.5952995602379454,20.068432569503784
0.5952968955745899,20.07177710533142
0.5952942315730309,20.075156450271606
0.5952915682330129,20.078460693359375
0.5952889055542797,20.081761598587036
0.5952862435365762,20.085094928741455
0.5952835821796466,20.088332891464233
0.5952809214832357,20.091681003570557
0.5952782614470886,20.09507727622986
0.5952756020709499,20.098336935043335
0.595272943354565,20.101582765579224
0.5952702852976788,20.10498309135437
0.5952676279000368,20.108332633972168
0.5952649711613848,20.111639976501465
0.5952623150814682,20.11501908302307
0.5952596596600329,20.118323802947998
0.5952570048968248,20.121543169021606
0.5952543507915901,20.12498140335083
0.5952516973440747,20.12828493118286
0.5952490445540253,20.13160252571106
0.5952463924211884,20.135010719299316
0.5952437409453104,20.138380527496338
0.5952410901261381,20.141713857650757
0.5952384399634185,20.145168781280518
0.5952357904568987,20.14866352081299
0.5952331416063257,20.152031183242798
0.595230493411447,20.155397176742554
0.5952278458720097,20.158774375915527
0.595225198987762,20.16211247444153
0.5952225527584512,20.165400981903076
0.5952199071838249,20.168607711791992
0.5952172622636317,20.171958208084106
0.5952146179976195,20.175413131713867
0.5952119743855364,20.17880606651306
0.5952093314271312,20.182044982910156
0.5952066891221518,20.185346126556396
0.5952040474703474,20.1887264251709
0.5952014064714667,20.19207239151001
0.5951987661252587,20.195422172546387
0.5951961264314721,20.19869899749756
0.5951934873898568,20.20194101333618
0.5951908490001615,20.205240488052368
0.5951882112621361,20.208555459976196
0.5951855741755301,20.21184206008911
0.5951829377400931,20.21514368057251
0.5951803019555753,20.21842050552368
0.5951776668217265,20.221604585647583
0.5951750323382972,20.225073099136353
0.595172398505037,20.228312015533447
0.595169765321697,20.231550693511963
0.5951671327880276,20.23489809036255
0.5951645009037795,20.238140106201172
0.5951618696687033,20.24138641357422
0.5951592390825506,20.24474000930786
0.5951566091450718,20.248028993606567
0.5951539798560181,20.25128149986267
0.5951513512151416,20.254549503326416
0.5951487232221933,20.25788927078247
0.5951460958769248,20.26117253303528
0.5951434691790882,20.264485836029053
0.5951408431284352,20.267698287963867
0.5951382177247179,20.270970821380615
0.5951355929676884,20.27430510520935
0.5951329688570991,20.27762198448181
0.5951303453927026,20.280985116958618
0.5951277225742508,20.284292459487915
0.5951251004014974,20.287540674209595
0.5951224788741942,20.290865421295166
0.5951198579920951,20.294195890426636
0.5951172377549528,20.297462701797485
0.5951146181625206,20.300732851028442
0.5951119992145517,20.304048538208008
0.5951093809107997,20.307363033294678
0.5951067632510183,20.31084656715393
0.5951041462349612,20.31429409980774
0.5951015298623824,20.31757616996765
0.595098914133036,20.320883750915527
0.595096299046676,20.32427954673767
0.5950936846030568,20.32751965522766
0.5950910708019326,20.33083415031433
0.5950884576430585,20.33419632911682
0.5950858451261888,20.33755898475647
0.5950832332510781,20.340845823287964
0.5950806220174816,20.34426236152649
0.5950780114251546,20.347519159317017
0.5950754014738521,20.35080862045288
0.5950727921633293,20.35405945777893
0.5950701834933421,20.35741114616394
0.5950675754636457,20.360705852508545
0.5950649680739961,20.364006519317627
0.5950623613241491,20.367245197296143
0.5950597552138609,20.370497226715088
0.5950571497428871,20.373796939849854
0.5950545449109845,20.377119541168213
0.5950519407179093,20.380390644073486
0.5950493371634181,20.383692979812622
0.5950467342472674,20.386962175369263
0.5950441319692141,20.39032220840454
0.5950415303290151,20.393630027770996
0.5950389293264274,20.3969247341156
0.5950363289612085,20.40021276473999
0.5950337292331151,20.40345072746277
0.5950311301419051,20.40674591064453
0.5950285316873362,20.410058975219727
0.5950259338691655,20.413491249084473
0.5950233366871513,20.41676926612854
0.5950207401410514,20.420063972473145
0.5950181442306239,20.423405170440674
0.595015548955627,20.426663160324097
0.5950129543158192,20.42988872528076
0.5950103603109589,20.43319034576416
0.5950077669408046,20.436481952667236
0.5950051742051149,20.439821004867554
0.595002582103649,20.44318413734436
0.5949999906361656,20.446497678756714
0.594997399802424,20.449797868728638
0.5949948096021834,20.453033685684204
0.5949922200352032,20.456451892852783
0.5949896311012428,20.459665060043335
0.594987042800062,20.462912559509277
0.5949844551314205,20.466228485107422
0.5949818680950781,20.469494819641113
0.5949792816907947,20.472902297973633
0.5949766959183307,20.47635531425476
0.5949741107774462,20.47976803779602
0.5949715262679017,20.48317265510559
0.5949689423894576,20.48647427558899
0.5949663591418748,20.489859580993652
0.594963776524914,20.49319815635681
0.5949611945383357,20.49656319618225
0.5949586131819015,20.499884128570557
0.5949560324553722,20.503329277038574
0.5949534523585093,20.50666832923889
0.5949508728910744,20.510038375854492
0.5949482940528286,20.513331651687622
0.5949457158435336,20.516621112823486
0.5949431382629514,20.51993727684021
0.5949405613108438,20.52331566810608
0.5949379849869729,20.526571035385132
0.594935409291101,20.52986431121826
0.5949328342229903,20.5331130027771
0.594930259782403,20.536399602890015
0.594927685969102,20.539724111557007
0.5949251127828499,20.54314422607422
0.5949225402234094,20.546477794647217
0.5949199682905436,20.5497624874115
0.5949173969840154,20.55302357673645
0.5949148263035879,20.55639958381653
0.5949122562490248,20.55963706970215
0.594909686820089,20.562903881072998
0.5949071180165447,20.56621265411377
0.5949045498381549,20.569453716278076
0.5949019822846838,20.572739839553833
0.5948994153558956,20.576033115386963
0.5948968490515538,20.579349517822266
0.5948942833714228,20.58263373374939
0.5948917183152669,20.585957527160645
0.5948891538828507,20.589338302612305
0.594886590073939,20.592634439468384
0.5948840268882957,20.595945358276367
0.594881464325686,20.599194526672363
0.594878902385875,20.602418661117554
0.5948763410686276,20.605641841888428
0.5948737803737093,20.60899567604065
0.5948712203008849,20.612318515777588
0.5948686608499201,20.615661144256592
0.5948661020205802,20.618917226791382
0.5948635438126314,20.622293949127197
0.594860986225839,20.625504732131958
0.5948584292599693,20.628892421722412
0.594855872914788,20.632172107696533
0.5948533171900618,20.635485649108887
0.5948507620855564,20.638842821121216
0.5948482076010386,20.642302751541138
0.594845653736275,20.64587426185608
0.594843100491032,20.649272918701172
0.5948405478650762,20.65261173248291
0.5948379958581751,20.656022548675537
0.5948354444700956,20.659326791763306
0.5948328937006044,20.662630796432495
0.5948303435494695,20.66580033302307
0.5948277940164576,20.668968200683594
0.5948252451013367,20.672348260879517
0.5948226968038743,20.675759077072144
0.5948201491238382,20.679055213928223
0.5948176020609962,20.682371139526367
0.5948150556151165,20.685723066329956
0.5948125097859672,20.689101457595825
0.5948099645733165,20.692423820495605
0.5948074199769328,20.695738315582275
0.5948048759965845,20.69895315170288
0.5948023326320406,20.702214241027832
0.5947997898830695,20.705517292022705
0.5947972477494401,20.70884084701538
0.5947947062309216,20.712207317352295
0.5947921653272829,20.715534925460815
0.5947896250382935,20.71882438659668
0.5947870853637225,20.722193956375122
0.5947845463033395,20.725553512573242
0.5947820078569142,20.72887086868286
0.5947794700242162,20.732120752334595
0.5947769328050152,20.735429048538208
0.5947743961990816,20.73863983154297
0.5947718602061851,20.741955041885376
0.5947693248260962,20.745331525802612
0.5947667900585848,20.74868631362915
0.594764255903422,20.752018213272095
0.5947617223603777,20.755499124526978
0.594759189429223,20.758763074874878
0.5947566571097288,20.762030601501465
0.5947541254016657,20.76529836654663
0.5947515943048051,20.76857614517212
0.5947490638189178,20.77188730239868
0.5947465339437755,20.77528738975525
0.5947440046791491,20.77857518196106
0.5947414760248106,20.78188920021057
0.5947389479805316,20.78521490097046
0.5947364205460837,20.78866457939148
0.5947338937212387,20.792008876800537
0.5947313675057688,20.795429468154907
0.5947288418994463,20.798696041107178
0.594726316902043,20.801982641220093
0.5947237925133316,20.80541968345642
0.5947212687330846,20.80886673927307
0.5947187455610747,20.812283039093018
0.5947162229970743,20.815682888031006
0.5947137010408564,20.81895112991333
0.5947111796921941,20.82233953475952
0.5947086589508603,20.825620889663696
0.5947061388166285,20.828977584838867
0.5947036192892716,20.832377433776855
0.5947011003685634,20.83568811416626
0.5946985820542774,20.8390154838562
0.594696064346187,20.842325925827026
0.5946935472440664,20.845659255981445
0.5946910307476894,20.84893226623535
0.5946885148568299,20.852237939834595
0.5946859995712623,20.855595588684082
0.5946834848907604,20.85890293121338
0.5946809708150991,20.862189531326294
0.5946784573440526,20.865403175354004
0.5946759444773957,20.86861300468445
0.594673432214903,20.871949911117554
0.5946709205563493,20.87533950805664
0.59466840950151,20.878645181655884
0.5946658990501599,20.88198757171631
0.5946633892020742,20.885298252105713
0.5946608799570282,20.888667821884155
0.5946583713147976,20.891920804977417
0.5946558632751577,20.895240783691406
0.5946533558378841,20.898504495620728
0.5946508490027531,20.901787757873535
0.5946483427695403,20.905128479003906
0.5946458371380215,20.90848708152771
0.5946433321079733,20.911843061447144
0.5946408276791717,20.91516613960266
0.5946383238513931,20.918421745300293
0.5946358206244141,20.921762228012085
0.5946333179980113,20.92504858970642
0.5946308159719615,20.928308725357056
0.5946283145460415,20.93158268928528
0.5946258137200281,20.93487548828125
0.5946233134936986,20.938294887542725
0.5946208138668301,20.941619157791138
0.5946183148391999,20.945019721984863
0.5946158164105855,20.94829034805298
0.5946133185807644,20.95151662826538
0.5946108213495144,20.95495057106018
0.594608324716613,20.958202362060547
0.5946058286818385,20.961459636688232
0.5946033332449684,20.96483588218689
0.5946008384057814,20.96811294555664
0.5945983441640552,20.971497297286987
0.5945958505195685,20.974942684173584
0.5945933574720998,20.978332996368408
0.5945908650214276,20.981605529785156
0.5945883731673304,20.985063314437866
0.5945858819095873,20.98846960067749
0.5945833912479771,20.991705417633057
0.5945809011822791,20.99507975578308
0.5945784117122721,20.99844455718994
0.5945759228377357,21.00172472000122
0.5945734345584491,21.0050950050354
0.5945709468741915,21.008463859558105
0.5945684597847432,21.01179838180542
0.5945659732898835,21.015161275863647
0.5945634873893921,21.018497943878174
0.5945610020830495,21.021823406219482
0.5945585173706354,21.025144577026367
0.5945560332519301,21.02842378616333
0.5945535497267138,21.031681537628174
0.5945510667947672,21.034997701644897
0.5945485844558706,21.03819704055786
0.5945461027098047,21.04151749610901
0.5945436215563502,21.04495644569397
0.5945411409952883,21.04833197593689
0.5945386610263995,21.051642894744873
0.5945361816494651,21.055052757263184
0.5945337028642667,21.058337450027466
0.5945312246705848,21.061615467071533
0.5945287470682017,21.064918279647827
0.5945262700568985,21.06819200515747
0.5945237936364569,21.071425676345825
0.5945213178066588,21.07481074333191
0.5945188425672862,21.078140258789062
0.5945163679181208,21.081425666809082
0.5945138938589449,21.084826469421387
0.5945114203895407,21.088136672973633
0.5945089475096906,21.09134817123413
0.5945064752191771,21.09469485282898
0.5945040035177827,21.097943782806396
0.5945015324052899,21.101208925247192
0.5944990618814819,21.10450005531311
0.5944965919461412,21.107847929000854
0.5944941225990512,21.111181259155273
0.5944916538399948,21.114547729492188
0.5944891856687554,21.117852926254272
0.5944867180851161,21.12129259109497
0.5944842510888609,21.124577045440674
0.5944817846797728,21.127829790115356
0.5944793188576355,21.131136417388916
0.5944768536222332,21.134528160095215
0.5944743889733495,21.137840747833252
0.5944719249107686,21.141342401504517
0.5944694614342748,21.14485788345337
0.5944669985436519,21.14831256866455
0.5944645362386847,21.151631832122803
0.5944620745191576,21.155110597610474
0.5944596133848549,21.15840435028076
0.5944571528355613,21.16170907020569
0.5944546928710621,21.165090084075928
0.5944522334911417,21.168493032455444
0.5944497746955855,21.171735763549805
0.5944473164841784,21.17507791519165
0.5944448588567058,21.17832851409912
0.594442401812953,21.181588411331177
0.5944399453527053,21.184911966323853
0.5944374894757486,21.188270092010498
0.5944350341818685,21.19157862663269
0.5944325794708506,21.194933652877808
0.5944301253424812,21.198227167129517
0.5944276717965459,21.201493740081787
0.5944252188328311,21.204792976379395
0.5944227664511229,21.208135843276978
0.5944203146512076,21.2115375995636
0.594417863432872,21.214940309524536
0.5944154127959023,21.218239068984985
0.5944129627400855,21.22158193588257
0.594410513265208,21.22497820854187
0.5944080643710571,21.228277444839478
0.5944056160574196,21.231546878814697
0.5944031683240828,21.234907865524292
0.5944007211708336,21.238200664520264
0.5943982745974598,21.24156880378723
0.5943958286037484,21.24499249458313
0.5943933831894872,21.248295068740845
0.594390938354464,21.25157117843628
0.5943884940984662,21.254939556121826
0.594386050421282,21.258198261260986
0.5943836073226992,21.261419773101807
0.5943811648025062,21.26479482650757
0.5943787228604909,21.26809787750244
0.5943762814964418,21.271342515945435
0.5943738407101473,21.27471113204956
0.5943714005013957,21.278035640716553
0.5943689608699758,21.28131890296936
0.5943665218156767,21.284639835357666
0.5943640833382867,21.288103818893433
0.5943616454375953,21.29134774208069
0.5943592081133912,21.294651746749878
0.5943567713654635,21.29784345626831
0.5943543351936018,21.301276922225952
0.5943518995975954,21.30462098121643
0.5943494645772339,21.307947158813477
0.5943470301323068,21.311284065246582
0.5943445962626039,21.314724445343018
0.5943421629679151,21.318109035491943
0.59433973024803,21.32153630256653
0.5943372981027394,21.32509684562683
0.5943348665318325,21.32848024368286
0.5943324355351001,21.3317289352417
0.5943300051123326,21.33508062362671
0.5943275752633204,21.338299036026
0.5943251459878538,21.341654777526855
0.5943227172857241,21.345059394836426
0.5943202891567215,21.34837818145752
0.5943178616006373,21.351632595062256
0.5943154346172623,21.355012893676758
0.5943130082063878,21.35825538635254
0.5943105823678049,21.361523151397705
0.5943081571013049,21.364885091781616
0.5943057324066795,21.368194341659546
0.5943033082837198,21.37140703201294
0.5943008847322178,21.374688148498535
0.5942984617519652,21.37793207168579
0.594296039342754,21.381254196166992
0.5942936175043758,21.384636640548706
0.5942911962366231,21.388052940368652
0.5942887755392876,21.391335487365723
0.5942863554121622,21.394665241241455
0.5942839358550388,21.39791774749756
0.59428151686771,21.401201963424683
0.5942790984499686,21.404542207717896
0.5942766806016073,21.407846689224243
0.5942742633224186,21.411203861236572
0.5942718466121959,21.41451597213745
0.5942694304707318,21.417824506759644
0.5942670148978197,21.42121934890747
0.5942645998932528,21.424522399902344
0.5942621854568242,21.42780613899231
0.5942597715883279,21.431061506271362
0.594257358287557,21.434425830841064
0.5942549455543052,21.43764567375183
0.5942525333883666,21.440976858139038
0.5942501217895345,21.444437265396118
0.5942477107576035,21.44787836074829
0.5942453002923673,21.45117163658142
0.5942428903936201,21.45460343360901
0.5942404810611562,21.457918167114258
0.5942380722947703,21.46125316619873
0.5942356640942567,21.464630126953125
0.5942332564594098,21.4679012298584
0.5942308493900246,21.471148252487183
0.5942284428858958,21.47456169128418
0.5942260369468183,21.478039503097534
0.5942236315725872,21.4815776348114
0.5942212267629975,21.485004901885986
0.5942188225178445,21.48848032951355
0.5942164188369237,21.491790056228638
0.5942140157200304,21.4951388835907
0.59421161316696,21.498427867889404
0.5942092111775085,21.50176739692688
0.5942068097514711,21.505173206329346
0.5942044088886443,21.508442640304565
0.5942020085888237,21.511767864227295
0.5941996088518053,21.5151526927948
0.5941972096773854,21.51847529411316
0.5941948110653603,21.521861791610718
0.5941924130155266,21.525245189666748
0.5941900155276802,21.5285165309906
0.594187618601618,21.53183650970459
0.5941852222371368,21.535227298736572
0.594182826434033,21.53843331336975
0.5941804311921038,21.541725397109985
0.5941780365111463,21.54516077041626
0.5941756423909571,21.54848885536194
0.594173248831334,21.5517635345459
0.5941708558320741,21.555237531661987
0.5941684633929745,21.558562994003296
0.5941660715138329,21.561831951141357
0.5941636801944471,21.5651433467865
0.5941612894346144,21.568476676940918
0.594158899234133,21.571722745895386
0.5941565095928009,21.57511854171753
0.5941541205104156,21.5784170627594
0.5941517319867755,21.5817768573761
0.5941493440216788,21.585144519805908
0.594146956614924,21.588570833206177
0.5941445697663094,21.59192681312561
0.5941421834756334,21.59528088569641
0.5941397977426947,21.59857153892517
0.594137412567292,21.601832389831543
0.5941350279492246,21.605201244354248
0.5941326438882909,21.60855722427368
0.5941302603842898,21.611906051635742
0.5941278774370208,21.615307331085205
0.5941254950462831,21.618593215942383
0.5941231132118756,21.621962785720825
0.5941207319335985,21.62533974647522
0.5941183512112508,21.628656148910522
0.5941159710446322,21.631953239440918
0.5941135914335427,21.635218143463135
0.5941112123777821,21.638514280319214
0.5941088338771501,21.64185857772827
0.5941064559314468,21.645270824432373
0.5941040785404725,21.64875817298889
0.5941017017040274,21.65217685699463
0.5940993254219118,21.655741930007935
0.5940969496939262,21.65897798538208
0.5940945745198712,21.662227392196655
0.5940921998995473,21.66559648513794
0.5940898258327553,21.668880701065063
0.594087452319296,21.672215223312378
0.5940850793589707,21.675618648529053
0.5940827069515802,21.67897319793701
0.5940803350969254,21.68242359161377
0.5940779637948078,21.6858069896698
0.5940755930450289,21.68922996520996
0.59407322284739,21.692523956298828
0.5940708532016925,21.695855140686035
0.5940684841077384,21.69914412498474
0.5940661155653291,21.702458143234253
0.5940637475742667,21.705883979797363
0.5940613801343531,21.709272861480713
0.5940590132453902,21.712607383728027
0.5940566469071804,21.715951681137085
0.5940542811195257,21.719197034835815
0.5940519158822286,21.722612619400024
0.5940495511950915,21.725906133651733
0.5940471870579169,21.729159355163574
0.5940448234705077,21.732465267181396
0.5940424604326664,21.735828161239624
0.5940400979441959,21.739117860794067
0.5940377360048991,21.74244737625122
0.594035374614579,21.745789766311646
0.594033013773039,21.74914288520813
0.5940306534800821,21.75242805480957
0.5940282937355117,21.75593137741089
0.5940259345391314,21.759145259857178
0.5940235758907444,21.762457370758057
0.5940212177901546,21.765769958496094
0.5940188602371657,21.76906418800354
0.5940165032315815,21.772337913513184
0.5940141467732059,21.775718450546265
0.5940117908618429,21.77906560897827
0.5940094354972968,21.782407999038696
0.5940070806793716,21.785696268081665
0.5940047264078717,21.789095163345337
0.5940023726826017,21.79236149787903
0.5940000195033659,21.795676469802856
0.5939976668699689,21.799001693725586
0.5939953147822157,21.802278757095337
0.5939929632399109,21.805668115615845
0.5939906122428593,21.809042930603027
0.5939882617908662,21.812572956085205
0.5939859118837365,21.81602907180786
0.5939835625212754,21.819303274154663
0.5939812137032883,21.822754383087158
0.5939788654295806,21.825979232788086
0.5939765176999576,21.829256296157837
0.5939741705142252,21.832600116729736
0.5939718238721889,21.83599066734314
0.5939694777736544,21.839340209960938
0.5939671322184279,21.84282088279724
0.593964787206315,21.846341133117676
0.5939624427371222,21.849771976470947
0.5939600988106551,21.85309886932373
0.5939577554267207,21.85654902458191
0.5939554125851249,21.859893798828125
0.593953070285674,21.86322331428528
0.5939507285281751,21.8665132522583
0.5939483873124344,21.86982011795044
0.593946046638259,21.873085975646973
0.5939437065054555,21.876424312591553
0.5939413669138307,21.879785537719727
0.5939390278631922,21.883127450942993
0.5939366893533468,21.886462688446045
0.5939343513841016,21.889833211898804
0.5939320139552641,21.893112182617188
0.5939296770666417,21.896395444869995
0.5939273407180422,21.89969539642334
0.5939250049092727,21.902973890304565
0.5939226696401413,21.90625262260437
0.5939203349104557,21.909537076950073
0.5939180007200238,21.912911891937256
0.5939156670686536,21.91620659828186
0.5939133339561533,21.919496536254883
0.5939110013823308,21.922893285751343
0.5939086693469948,21.92617678642273
0.5939063378499534,21.929394245147705
0.5939040068910151,21.93268346786499
0.5939016764699886,21.935916662216187
0.5938993465866826,21.939093828201294
0.5938970172409058,21.94243812561035
0.5938946884324671,21.945754528045654
0.5938923601611752,21.948992490768433
0.5938900324268396,21.952338457107544
0.593887705229269,21.955729961395264
0.5938853785682731,21.95896291732788
0.5938830524436608,21.96224617958069
0.5938807268552418,21.965609550476074
0.5938784018028255,21.96884250640869
0.5938760772862216,21.97214984893799
0.59387375330524,21.97563934326172
0.5938714298596901,21.97909188270569
0.5938691069493821,21.982561111450195
0.5938667845741259,21.98598027229309
0.5938644627337315,21.98944854736328
0.5938621414280095,21.992668628692627
0.5938598206567699,21.99584126472473
0.5938575004198229,21.999034643173218
0.5938551807169791,22.002323150634766
0.5938528615480491,22.005619287490845
0.5938505429128433,22.009016036987305
0.5938482248111732,22.0123770236969
0.5938459072428488,22.015679836273193
0.5938435902076815,22.019044399261475
0.5938412737054823,22.022515535354614
0.5938389577360622,22.025728702545166
0.5938366422992324,22.029019832611084
0.5938343273948044,22.032293558120728
0.5938320130225896,22.035569429397583
0.5938296991823993,22.038782835006714
0.5938273858740452,22.042081594467163
0.5938250730973389,22.04539728164673
0.5938227608520924,22.048805713653564
0.5938204491381175,22.052136182785034
0.5938181379552261,22.055602550506592
0.5938158273032302,22.05881667137146
0.5938135171819421,22.062079906463623
0.593811207591174,22.065365314483643
0.5938088985307384,22.06859040260315
0.5938065900004473,22.071918487548828
0.5938042820001135,22.07525897026062
0.5938019745295499,22.07852005958557
0.5937996675885686,22.081815004348755
0.5937973611769829,22.08521604537964
0.5937950552946056,22.088577032089233
0.5937927499412495,22.091896533966064
0.593790445116728,22.09524655342102
0.5937881408208538,22.098516941070557
0.5937858370534407,22.101714611053467
0.5937835338143016,22.104983806610107
0.5937812311032502,22.108295679092407
0.5937789289201001,22.111593008041382
0.5937766272646646,22.11494779586792
0.593774326136758,22.118273496627808
0.5937720255361933,22.121657133102417
0.5937697254627854,22.12493085861206
0.5937674259163476,22.128233671188354
0.593765126896694,22.13149857521057
0.5937628284036391,22.134818077087402
0.5937605304369971,22.138118505477905
0.5937582329965824,22.141549587249756
0.5937559360822092,22.145080089569092
0.5937536396936923,22.14859127998352
0.5937513438308465,22.151933670043945
0.5937490484934861,22.155446767807007
0.593746753681426,22.158777236938477
0.5937444593944815,22.162081003189087
0.5937421656324675,22.165406942367554
0.593739872395199,22.16871476173401
0.5937375796824909,22.172083616256714
0.5937352874941589,22.17536950111389
0.5937329958300182,22.17868185043335
0.5937307046898842,22.182020902633667
0.5937284140735726,22.185304403305054
0.593726123980899,22.188705682754517
0.5937238344116791,22.19200563430786
0.5937215453657286,22.1952965259552
0.5937192568428638,22.198604345321655
0.5937169688429003,22.201862573623657
0.5937146813656545,22.205165147781372
0.5937123944109426,22.208482027053833
0.5937101079785805,22.211811304092407
0.5937078220683849,22.21521806716919
0.5937055366801722,22.218540906906128
0.5937032518137589,22.22196054458618
0.5937009674689618,22.225253582000732
0.5936986836455974,22.228532075881958
0.5936964003434829,22.231807947158813
0.5936941175624347,22.23509979248047
0.5936918353022701,22.23832607269287
0.593689553562806,22.24166989326477
0.5936872723438599,22.245259761810303
0.5936849916452486,22.248599529266357
0.5936827114667899,22.251946449279785
0.5936804318083011,22.255348682403564
0.5936781526695998,22.258610248565674
0.5936758740505034,22.26185441017151
0.5936735959508297,22.265171766281128
0.5936713183703967,22.2684268951416
0.5936690413090223,22.271631717681885
0.5936667647665242,22.274922609329224
0.5936644887427208,22.278162479400635
0.5936622132374301,22.281495332717896
0.5936599382504703,22.28480076789856
0.5936576637816597,22.288151264190674
0.5936553898308169,22.291383504867554
0.5936531163977604,22.294671535491943
0.5936508434823088,22.2980318069458
0.5936485710842806,22.30124282836914
0.5936462992034948,22.30463671684265
0.5936440278397704,22.308104276657104
0.593641756992926,22.3114755153656
0.5936394866627809,22.314964056015015
0.5936372168491542,22.318304300308228
0.5936349475518651,22.321740865707397
0.593632678770733,22.325066804885864
0.5936304105055772,22.328483819961548
0.5936281427562171,22.33180022239685
0.5936258755224726,22.335221529006958
0.5936236088041631,22.33849596977234
0.5936213426011087,22.34179401397705
0.5936190769131285,22.34515953063965
0.5936168117400433,22.348518133163452
0.5936145470816727,22.351857900619507
0.5936122829378369,22.355280876159668
0.593610019308356,22.358534812927246
0.5936077561930504,22.36182475090027
0.5936054935917404,22.365151405334473
0.5936032315042465,22.368436574935913
0.5936009699303894,22.37172508239746
0.5935987088699894,22.37514305114746
0.5935964483228675,22.378440856933594
0.5935941882888445,22.38179349899292
0.5935919287677411,22.385234117507935
0.5935896697593784,22.388689517974854
0.5935874112635777,22.391969442367554
0.5935851532801598,22.395298719406128
0.5935828958089461,22.398539066314697
0.593580638849758,22.40183186531067
0.5935783824024168,22.40520930290222
0.5935761264667441,22.408501625061035
0.5935738710425615,22.411807537078857
0.5935716161296907,22.41524362564087
0.5935693617279535,22.418620109558105
0.5935671078371715,22.4221248626709
0.593564854457167,22.425402641296387
0.5935626015877618,22.428714752197266
0.593560349228778,22.432057857513428
0.5935580973800382,22.43543291091919
0.593555846041364,22.438709020614624
0.5935535952125783,22.441972494125366
0.5935513448935037,22.44536519050598
0.5935490950839621,22.448745012283325
0.5935468457837769,22.45208764076233
0.5935445969927703,22.455523252487183
0.593542348710765,22.45872688293457
0.5935401009375845,22.462074518203735
0.5935378536730516,22.465434312820435
0.5935356069169887,22.46888017654419
0.5935333606692198,22.47242522239685
0.5935311149295677,22.4758939743042
0.5935288696978557,22.479252576828003
0.5935266249739075,22.482770204544067
0.5935243807575464,22.486223459243774
0.5935221370485959,22.489664793014526
0.59351989384688,22.49295735359192
0.5935176511522222,22.49635887145996
0.5935154089644463,22.499849319458008
0.5935131672833763,22.503426790237427
0.5935109261088364,22.506772994995117
0.5935086854406503,22.510023593902588
0.5935064452786425,22.513343572616577
0.5935042056226372,22.516749382019043
0.5935019664724587,22.520108699798584
0.5934997278279316,22.52358651161194
0.59349748968888,22.52690601348877
0.593495252055129,22.530216693878174
0.5934930149265031,22.533588647842407
0.593490778302827,22.53693127632141
0.5934885421839258,22.540196895599365
0.5934863065696242,22.54357933998108
0.5934840714597471,22.54699683189392
0.59348183685412,22.550358057022095
0.593479602752568,22.553781509399414
0.5934773691549162,22.557241678237915
0.59347513606099,22.56062602996826
0.5934729034706153,22.564031839370728
0.593470671383617,22.567355632781982
0.593468439799821,22.57064199447632
0.5934662087190532,22.574044704437256
0.5934639781411392,22.577359199523926
0.5934617480659047,22.580718278884888
0.5934595184931761,22.58411979675293
0.593457289422779,22.587461948394775
0.5934550608545398,22.590853691101074
0.5934528327882846,22.594197511672974
0.59345060522384,22.597493410110474
0.5934483781610319,22.600765466690063
0.593446151599687,22.60406231880188
0.5934439255396319,22.607333660125732
0.5934416999806933,22.610666275024414
0.5934394749226977,22.613965272903442
0.593437250365472,22.617384433746338
0.5934350263088431,22.620688676834106
0.593432802752638,22.624161958694458
0.5934305796966837,22.627451419830322
0.5934283571408073,22.630650997161865
0.593426135084836,22.63403582572937
0.5934239135285972,22.637315273284912
0.5934216924719184,22.64054012298584
0.593419471914627,22.6438570022583
0.5934172518565501,22.647290229797363
0.593415032297516,22.650746822357178
0.5934128132373521,22.65427589416504
0.5934105946758862,22.657730102539062
0.5934083766129463,22.661022424697876
0.5934061590483605,22.664342164993286
0.5934039419819562,22.667627334594727
0.5934017254135622,22.670915603637695
0.5933995093430064,22.674341440200806
0.5933972937701174,22.677800178527832
0.5933950786947231,22.681211709976196
0.5933928641166524,22.684594869613647
0.5933906500357337,22.687901973724365
0.5933884364517954,22.691262006759644
0.5933862233646666,22.694602489471436
0.593384010774176,22.697839975357056
0.5933817986801523,22.70110845565796
0.5933795870824244,22.704471349716187
0.5933773759808219,22.707699060440063
0.5933751653751731,22.710909843444824
0.5933729552653079,22.714219570159912
0.5933707456510553,22.71754813194275
0.5933685365322446,22.72077775001526
0.5933663279087055,22.72421622276306
0.5933641197802672,22.727482795715332
0.5933619121467596,22.730716228485107
0.5933597050080123,22.733960151672363
0.5933574983638549,22.737261533737183
0.5933552922141175,22.7405686378479
0.5933530865586302,22.743879795074463
0.5933508813972227,22.747172832489014
0.593348676729725,22.750521898269653
0.593346472555968,22.753896236419678
0.5933442688757811,22.757304906845093
0.5933420656889951,22.760566234588623
0.5933398629954402,22.76389479637146
0.5933376607949472,22.767188787460327
0.5933354590873466,22.770543098449707
0.5933332578724692,22.773803234100342
0.5933310571501453,22.777101039886475
0.5933288569202061,22.780433893203735
0.5933266571824827,22.78378677368164
0.5933244579368058,22.787078142166138
0.5933222591830064,22.790470361709595
0.5933200609209159,22.793728351593018
0.5933178631503654,22.797028303146362
0.5933156658711864,22.800318241119385
0.59331346908321,22.803581714630127
0.593311272786268,22.806888103485107
0.5933090769801919,22.810195922851562
0.5933068816648132,22.81353211402893
0.5933046868399637,22.81710982322693
0.5933024925054754,22.820541381835938
0.5933002986611798,22.82404088973999
0.5932981053069093,22.827340126037598
0.5932959124424956,22.830601692199707
0.5932937200677711,22.833892822265625
0.5932915281825677,22.83716058731079
0.5932893367867179,22.840578079223633
0.5932871458800543,22.844021320343018
0.593284955462409,22.847357749938965
0.5932827655336146,22.85070037841797
0.5932805760935037,22.854134559631348
0.593278387141909,22.857515335083008
0.5932761986786633,22.860742330551147
0.5932740107035998,22.8640398979187
0.5932718232165507,22.867284059524536
0.5932696362173496,22.870505571365356
0.5932674497058295,22.873749256134033
0.5932652636818233,22.877055883407593
0.5932630781451644,22.88042640686035
0.5932608930956862,22.88389015197754
0.593258708533222,22.88720393180847
0.5932565244576056,22.890626192092896
0.5932543408686701,22.89387083053589
0.5932521577662495,22.8971848487854
0.5932499751501774,22.900420665740967
0.5932477930202875,22.903687715530396
0.593245611376414,22.907002687454224
0.5932434302183904,22.910300731658936
0.5932412495460512,22.913612365722656
0.5932390693592303,22.917028188705444
0.5932368896577619,22.920379877090454
0.5932347104414805,22.92393398284912
0.59323253171022,22.9272198677063
0.5932303534638153,22.930474996566772
0.5932281757021006,22.933779001235962
0.5932259984249109,22.937085390090942
0.5932238216320803,22.940370321273804
0.5932216453234441,22.943670988082886
0.5932194694988369,22.947030544281006
0.5932172941580935,22.95036482810974
0.5932151193010491,22.953678131103516
0.5932129449275387,22.957063674926758
0.5932107710373973,22.96033000946045
0.5932085976304604,22.963661432266235
0.5932064247065629,22.967053174972534
0.5932042522655409,22.97039771080017
0.5932020803072292,22.973705768585205
0.5931999088314633,22.97712516784668
0.5931977378380793,22.98062229156494
0.5931955673269127,22.98426580429077
0.5931933972977992,22.987732410430908
0.5931912277505746,22.991209745407104
0.593189058685075,22.99458622932434
0.5931868901011365,22.997864961624146
0.5931847219985951,23.001169681549072
0.5931825543772865,23.00449824333191
0.5931803872370474,23.00785803794861
0.5931782205777142,23.01133942604065
0.593176054399123,23.01482391357422
0.5931738887011104,23.018283367156982
0.5931717234835132,23.021656274795532
0.5931695587461676,23.02523183822632
0.5931673944889105,23.02856183052063
0.5931652307115789,23.031894207000732
0.5931630674140093,23.035187482833862
0.5931609045960388,23.038477897644043
0.5931587422575045,23.041749715805054
0.5931565803982433,23.04517936706543
0.5931544190180925,23.048590898513794
0.5931522581168894,23.0519437789917
0.5931500976944714,23.055354595184326
0.5931479377506756,23.058792114257812
0.5931457782853397,23.062179803848267
0.5931436192983013,23.065544605255127
0.5931414607893977,23.068785905838013
0.593139302758467,23.072123289108276
0.5931371452053468,23.07545566558838
0.5931349881298751,23.078773736953735
0.5931328315318897,23.0821635723114
0.5931306754112285,23.085571765899658
0.5931285197677301,23.088879585266113
0.5931263646012321,23.09222674369812
0.5931242099115732,23.095524787902832
0.5931220556985912,23.098785877227783
0.593119901962125,23.10204315185547
0.593117748702013,23.105450868606567
0.5931155959180935,23.108771324157715
0.5931134436102053,23.112075328826904
0.5931112917781871,23.1155002117157
0.5931091404218777,23.118887901306152
0.5931069895411158,23.122294187545776
0.5931048391357405,23.125699043273926
0.5931026892055908,23.128984212875366
0.5931005397505059,23.132314443588257
0.5930983907703249,23.13563370704651
0.5930962422648868,23.138834714889526
0.593094094234031,23.1421160697937
0.593091946677597,23.145632028579712
0.5930897995954244,23.1491801738739
0.5930876529873528,23.152589082717896
0.5930855068532213,23.155935764312744
0.5930833611928699,23.159281730651855
0.5930812160061383,23.16253423690796
0.5930790712928665,23.16582202911377
0.5930769270528945,23.16916036605835
0.5930747832860618,23.17258882522583
0.5930726399922092,23.17591118812561
0.5930704971711763,23.179215908050537
0.5930683548228035,23.182542324066162
0.593066212946931,23.18589758872986
0.5930640715433992,23.18920350074768
0.5930619306120488,23.192641019821167
0.5930597901527201,23.195959091186523
0.5930576501652537,23.199204444885254
0.5930555106494904,23.202460527420044
0.5930533716052705,23.205684661865234
0.5930512330324355,23.208975076675415
0.5930490949308258,23.21227717399597
0.5930469573002828,23.215613842010498
0.5930448201406471,23.218916654586792
0.59304268345176,23.222246408462524
0.593040547233463,23.22563099861145
0.5930384114855969,23.22891092300415
0.5930362762080035,23.232250213623047
0.5930341414005237,23.235567331314087
0.5930320070629993,23.238792896270752
0.5930298731952719,23.2420334815979
0.5930277397971832,23.245333433151245
0.5930256068685745,23.24867057800293
0.5930234744092882,23.251952409744263
0.5930213424191656,23.25522255897522
0.5930192108980491,23.258622407913208
0.5930170798457804,23.261935472488403
0.593014949262202,23.265277862548828
0.5930128191471558,23.26859140396118
0.5930106895004837,23.271855354309082
0.5930085603220286,23.275200843811035
0.5930064316116326,23.278518676757812
0.5930043033691381,23.281904697418213
0.5930021755943881,23.285351753234863
0.5930000482872246,23.288612604141235
0.5929979214474906,23.292026042938232
0.5929957950750289,23.295393228530884
0.5929936691696821,23.298681497573853
0.5929915437312931,23.301958799362183
0.5929894187597051,23.305249214172363
0.5929872942547613,23.30852699279785
0.5929851702163044,23.311972618103027
0.5929830466441779,23.31552505493164
0.5929809235382247,23.3188955783844
0.5929788008982887,23.322193384170532
0.5929766787242129,23.325637578964233
0.592974557015841,23.328972578048706
0.5929724357730165,23.33233904838562
0.5929703149955831,23.335716724395752
0.5929681946833844,23.339003562927246
0.5929660748362642,23.34223747253418
0.5929639554540665,23.34553551673889
0.592961836536635,23.348891496658325
0.592959718083814,23.352210998535156
0.5929576000954473,23.355514764785767
0.5929554825713793,23.358865976333618
0.5929533655114541,23.36215376853943
0.5929512489155161,23.365509271621704
0.5929491327834093,23.36876678466797
0.5929470171149788,23.3720862865448
0.5929449019100684,23.37536334991455
0.5929427871685232,23.378626823425293
0.5929406728901876,23.381909132003784
0.5929385590749063,23.38534116744995
0.5929364457225247,23.388640880584717
0.5929343328328869,23.392057180404663
0.592932220405838,23.39533495903015
0.5929301084412234,23.398591995239258
0.592927996938888,23.401765823364258
0.5929258858986769,23.405009984970093
0.5929237753204354,23.408281564712524
0.5929216652040087,23.411540508270264
0.5929195555492424,23.41500234603882
0.5929174463559819,23.41830039024353
0.5929153376240724,23.421540021896362
0.5929132293533602,23.42489528656006
0.5929111215436903,23.42820715904236
0.5929090141949087,23.431441068649292
0.5929069073068614,23.43477153778076
0.5929048008793941,23.438043355941772
0.5929026949123527,23.4413001537323
0.5929005894055833,23.44462251663208
0.5928984843589321,23.447977781295776
0.5928963797722452,23.451287984848022
0.5928942756453687,23.454636335372925
0.5928921719781493,23.45808982849121
0.5928900687704329,23.461288452148438
0.5928879660220664,23.464581727981567
0.5928858637328962,23.467878818511963
0.5928837619027688,23.47111940383911
0.592881660531531,23.474523067474365
0.5928795596190294,23.47796320915222
0.5928774591651108,23.481419563293457
0.5928753591696224,23.484928607940674
0.5928732596324112,23.488260984420776
0.5928711605533237,23.49170732498169
0.5928690619322073,23.49502205848694
0.5928669637689092,23.498320817947388
0.5928648660632769,23.501596689224243
0.5928627688151573,23.505075454711914
0.592860672024398,23.50849437713623
0.5928585756908463,23.511821031570435
0.59285647981435,23.515247344970703
0.5928543843947565,23.518728971481323
0.5928522894319135,23.52205181121826
0.5928501949256688,23.525513887405396
0.5928481008758701,23.52877187728882
0.5928460072823656,23.53206467628479
0.5928439141450028,23.535405158996582
0.5928418214636302,23.53863787651062
0.5928397292380952,23.54184865951538
0.5928376374682468,23.545182704925537
0.5928355461539329,23.54849410057068
0.5928334552950016,23.551824808120728
0.5928313648913015,23.5551917552948
0.5928292749426812,23.55860209465027
0.5928271854489887,23.561859369277954
0.5928250964100732,23.56515645980835
0.5928230078257829,23.568466424942017
0.5928209196959668,23.571711540222168
0.5928188320204737,23.575073719024658
0.5928167447991521,23.57835817337036
0.5928146580318515,23.581672430038452
0.5928125717184205,23.58504056930542
0.5928104858587083,23.588375329971313
0.5928084004525642,23.59171772003174
0.5928063154998374,23.595050573349
0.5928042310003768,23.598331689834595
0.5928021469540322,23.601579189300537
0.5928000633606529,23.6048481464386
0.5927979802200884,23.608121156692505
0.5927958975321883,23.611380577087402
0.592793815296802,23.614750862121582
0.5927917335137795,23.618144512176514
0.5927896521829704,23.62143564224243
0.5927875713042247,23.624830722808838
0.5927854908773923,23.628151893615723
0.592783410902323,23.631420612335205
0.592781331378867,23.634819984436035
0.5927792523068744,23.638142347335815
0.5927771736861955,23.641555547714233
0.5927750955166805,23.644920349121094
0.5927730177981798,23.6483154296875
0.5927709405305436,23.651668310165405
0.5927688637136225,23.655056715011597
0.592766787347267,23.65847134590149
0.5927647114313277,23.66171431541443
0.5927626359656554,23.665153741836548
0.5927605609501008,23.668497323989868
0.5927584863845146,23.67173743247986
0.5927564122687478,23.675021409988403
0.5927543386026514,23.678302526474
0.5927522653860763,23.68164563179016
0.5927501926188736,23.685048580169678
0.5927481203008946,23.688440799713135
0.5927460484319903,23.691869258880615
0.5927439770120122,23.695170879364014
0.5927419060408117,23.69844937324524
0.5927398355182402,23.701688289642334
0.592737765444149,23.705057621002197
0.5927356958183898,23.708295822143555
0.5927336266408143,23.711540937423706
0.5927315579112743,23.7149555683136
0.5927294896296215,23.718343496322632
0.5927274217957074,23.7216739654541
0.5927253544093845,23.72521734237671
0.5927232874705044,23.72851300239563
0.5927212209789193,23.731733798980713
0.5927191549344811,23.735089778900146
0.5927170893370424,23.73837447166443
0.5927150241864549,23.74160861968994
0.5927129594825715,23.74508237838745
0.5927108952252441,23.7484233379364
0.5927088314143255,23.75178575515747
0.5927067680496682,23.755156755447388
0.5927047051311247,23.758629322052002
0.5927026426585476,23.761883974075317
0.5927005806317897,23.76518750190735
0.5926985190507037,23.768468856811523
0.5926964579151428,23.771674633026123
0.5926943972249595,23.77504539489746
0.5926923369800072,23.77832531929016
0.5926902771801387,23.78160309791565
0.5926882178252072,23.785062313079834
0.5926861589150659,23.788365125656128
0.5926841004495682,23.791718006134033
0.5926820424285671,23.794979095458984
0.5926799848519165,23.798290252685547
0.5926779277194694,23.80154514312744
0.5926758710310797,23.804851531982422
0.5926738147866009,23.80811357498169
0.5926717589858865,23.811386108398438
0.5926697036287905,23.814865350723267
0.5926676487151665,23.818308353424072
0.5926655942448685,23.82174015045166
0.5926635402177504,23.825318574905396
0.5926614866336661,23.828644275665283
0.5926594334924701,23.8319308757782
0.5926573807940162,23.835294485092163
0.5926553285381585,23.838614225387573
0.5926532767247513,23.841938018798828
0.5926512253536496,23.845422506332397
0.5926491744247069,23.848889112472534
0.5926471239377782,23.852328538894653
0.5926450738927178,23.855652332305908
0.5926430242893805,23.858966827392578
0.592640975127621,23.862252235412598
0.5926389264072939,23.865615367889404
0.5926368781282542,23.86886477470398
0.5926348302903565,23.87220597267151
0.5926327828934559,23.875520706176758
0.5926307359374076,23.878895044326782
0.5926286894220664,23.88223958015442
0.5926266433472874,23.885611534118652
0.5926245977129261,23.888888120651245
0.5926225525188376,23.89224624633789
0.5926205077648773,23.89555811882019
0.5926184634509005,23.898810625076294
0.5926164195767628,23.90212869644165
0.5926143761423198,23.905408143997192
0.5926123331474269,23.908679962158203
0.5926102905919399,23.911938190460205
0.5926082484757144,23.915270805358887
0.5926062067986065,23.91858148574829
0.5926041655604718,23.921820878982544
0.5926021247611664,23.925298929214478
0.5926000844005462,23.928581714630127
0.5925980444784674,23.931825637817383
0.5925960049947859,23.93508291244507
0.5925939659493581,23.93834900856018
0.5925919273420405,23.941579818725586
0.5925898891726887,23.94501304626465
0.5925878514411598,23.948338508605957
0.5925858141473099,23.951615810394287
0.5925837772909957,23.955010414123535
0.5925817408720737,23.95840835571289
0.5925797048904007,23.96165442466736
0.5925776693458331,23.965009450912476
0.5925756342382281,23.968315839767456
0.5925735995674424,23.97154402732849
0.5925715653333328,23.974820613861084
0.5925695315357564,23.978179931640625
0.5925674981745701,23.981534242630005
0.5925654652496313,23.98506808280945
0.5925634327607968,23.9885311126709
0.5925614007079244,23.992014169692993
0.5925593690908708,23.995384693145752
0.5925573379094937,23.998701095581055
0.5925553071636508,24.001967430114746
0.5925532768531991,24.005324602127075
0.5925512469779963,24.008633375167847
0.5925492175379002,24.01192808151245
0.5925471885327686,24.015406608581543
0.5925451599624588,24.01885199546814
0.592543131826829,24.02225160598755
0.5925411041257371,24.025651454925537
0.592539076859041,24.029040098190308
0.5925370500265985,24.032390832901
0.5925350236282682,24.03573703765869
0.5925329976639078,24.03907823562622
0.5925309721333756,24.042426109313965
0.5925289470365299,24.045916318893433
0.5925269223732293,24.04932475090027
0.592524898143332,24.05266499519348
0.5925228743466961,24.05595874786377
0.592520850983181,24.05928659439087
0.5925188280526446,24.062562704086304
0.5925168055549459,24.065931797027588
0.5925147834899435,24.069207191467285
0.5925127618574964,24.072513580322266
0.592510740657463,24.075775384902954
0.5925087198897027,24.079057693481445
0.5925066995540742,24.0823495388031
0.5925046796504368,24.085676908493042
0.5925026601786495,24.08894968032837
0.5925006411385714,24.092350721359253
0.5924986225300619,24.095648527145386
0.5924966043529802,24.098857164382935
0.5924945866071858,24.102099895477295
0.5924925692925378,24.10542130470276
0.592490552408896,24.108699798583984
0.59248853595612,24.11202120780945
0.5924865199340695,24.115397691726685
0.5924845043426038,24.118744134902954
0.5924824891815829,24.121974229812622
0.5924804744508667,24.125423908233643
0.5924784601503148,24.12864637374878
0.5924764462797876,24.13190197944641
0.5924744328391448,24.135243892669678
0.5924724198282464,24.138546228408813
0.5924704072469528,24.141804695129395
0.592468395095124,24.145172834396362
0.5924663833726201,24.148500442504883
0.5924643720793019,24.15184712409973
0.5924623612150297,24.155226469039917
0.5924603507796635,24.158666133880615
0.5924583407730641,24.161946058273315
0.5924563311950922,24.165226697921753
0.5924543220456084,24.16845202445984
0.5924523133244732,24.171775341033936
0.5924503050315477,24.175101041793823
0.5924482971666925,24.178505420684814
0.5924462897297685,24.181874990463257
0.5924442827206367,24.185245275497437
0.592442276139158,24.18859100341797
0.5924402699851937,24.191909074783325
0.5924382642586049,24.19519281387329
0.5924362589592529,24.198429584503174
0.5924342540869987,24.201676845550537
0.5924322496417037,24.205012321472168
0.5924302456232293,24.208255529403687
0.5924282420314371,24.21149706840515
0.5924262388661884,24.214844942092896
0.5924242361273451,24.218217611312866
0.5924222338147688,24.221511363983154
0.5924202319283208,24.22491765022278
0.5924182304678633,24.228205919265747
0.5924162294332581,24.231459617614746
0.5924142288243669,24.2347674369812
0.5924122286410517,24.23807430267334
0.5924102288831745,24.241272687911987
0.5924082295505978,24.244539737701416
0.5924062306431831,24.24785041809082
0.5924042321607931,24.251211166381836
0.5924022341032896,24.25453758239746
0.5924002364705354,24.257940769195557
0.5923982392623928,24.261219024658203
0.592396242478724,24.264509916305542
0.5923942461193917,24.26776361465454
0.5923922501842587,24.27105402946472
0.5923902546731872,24.274391412734985
0.5923882595860401,24.27755069732666
0.5923862649226803,24.280794143676758
0.5923842706829705,24.284114122390747
0.5923822768667735,24.287400245666504
0.5923802834739524,24.290833234786987
0.5923782905043703,24.294131994247437
0.5923762979578899,24.297382354736328
0.5923743058343748,24.30064034461975
0.5923723141336878,24.30395817756653
0.5923703228556925,24.307209491729736
0.592368332000252,24.310535192489624
0.5923663415672297,24.313929557800293
0.592364351556489,24.317495822906494
0.5923623619678937,24.32096552848816
0.592360372801307,24.324476957321167
0.5923583840565927,24.327816009521484
0.5923563957336145,24.331083297729492
0.5923544078322361,24.33436679840088
0.5923524203523215,24.337629795074463
0.5923504332937344,24.34082341194153
0.5923484466563386,24.344151973724365
0.5923464604399983,24.34751796722412
0.5923444746445774,24.35094690322876
0.5923424892699403,24.35432195663452
0.592340504315951,24.35765838623047
0.5923385197824736,24.36094570159912
0.5923365356693725,24.364274501800537
0.5923345519765123,24.367476224899292
0.5923325687037572,24.370744466781616
0.5923305858509716,24.373989582061768
0.5923286034180203,24.377302885055542
0.5923266214047674,24.380603790283203
0.5923246398110783,24.383960723876953
0.5923226586368173,24.387226343154907
0.5923206778818492,24.390613317489624
0.5923186975460387,24.393977880477905
0.5923167176292511,24.397242546081543
0.592314738131351,24.40042519569397
0.5923127590522038,24.40375256538391
0.5923107803916744,24.406942129135132
0.5923088021496278,24.410158157348633
0.5923068243259293,24.413467168807983
0.5923048469204444,24.416813850402832
0.5923028699330382,24.420121908187866
0.592300893363576,24.4235258102417
0.5922989172119235,24.426779985427856
0.5922969414779461,24.430060148239136
0.5922949661615093,24.433151960372925
0.592292991262479,24.43627691268921
0.5922910167807206,24.439468145370483
0.5922890427160998,24.442685842514038
0.5922870690684827,24.445855379104614
0.592285095837735,24.449145793914795
0.592283123023723,24.452495336532593
0.592281150626312,24.455893754959106
0.5922791786453686,24.459261417388916
0.5922772070807588,24.462493181228638
0.5922752359323484,24.46575617790222
0.5922732652000043,24.469051599502563
0.5922712948835922,24.472351551055908
0.5922693249829788,24.47567105293274
0.5922673554980303,24.478959798812866
0.5922653864286134,24.482478857040405
0.5922634177745945,24.485964059829712
0.59226144953584,24.48950433731079
0.5922594817122171,24.49281358718872
0.592257514303592,24.496121883392334
0.5922555473098315,24.49938130378723
0.5922535807308027,24.50266981124878
0.5922516145663722,24.506024599075317
0.5922496488164072,24.509360551834106
0.5922476834807746,24.512686252593994
0.5922457185593414,24.516156911849976
0.5922437540519749,24.519482374191284
0.5922417899585422,24.522865295410156
0.5922398262789104,24.526180028915405
0.592237863012947,24.52945876121521
0.5922359001605193,24.532750606536865
0.5922339377214946,24.536036491394043
0.5922319756957406,24.5393168926239
0.5922300140831247,24.54259753227234
0.5922280528835145,24.545894622802734
0.5922260920967779,24.54921841621399
0.5922241317227822,24.55256748199463
0.5922221717613955,24.555970191955566
0.5922202122124854,24.559284687042236
0.59221825307592,24.562563180923462
0.5922162943515673,24.5658118724823
0.592214336039295,24.569111347198486
0.5922123781389712,24.572442054748535
0.5922104206504645,24.575755834579468
0.5922084635736425,24.579020023345947
0.592206506908374,24.582409143447876
0.5922045506545268,24.585880756378174
0.5922025948119695,24.589288473129272
0.5922006393805707,24.592562437057495
0.5921986843601985,24.59588384628296
0.5921967297507216,24.599121809005737
0.5921947755520086,24.60242533683777
0.5921928217639284,24.605714082717896
0.5921908683863493,24.60906672477722
0.5921889154191402,24.612335681915283
0.5921869628621703,24.61571192741394
0.5921850107153079,24.61904788017273
0.5921830589784224,24.622448205947876
0.5921811076513827,24.625744104385376
0.5921791567340576,24.628978729248047
0.5921772062263164,24.632243156433105
0.5921752561280286,24.635615348815918
0.5921733064390631,24.638807773590088
0.592171357159289,24.642157077789307
0.592169408288576,24.645583868026733
0.5921674598267934,24.649029970169067
0.5921655117738107,24.65250015258789
0.5921635641294976,24.655961751937866
0.5921616168937233,24.659286737442017
0.5921596700663576,24.662594318389893
0.5921577236472704,24.66577672958374
0.5921557776363311,24.669113159179688
0.59215383203341,24.672502994537354
0.5921518868383764,24.675848960876465
0.5921499420511007,24.67905569076538
0.5921479976714527,24.682395696640015
0.5921460536993025,24.685784101486206
0.5921441101345202,24.6892352104187
0.5921421669769757,24.692586660385132
0.5921402242265397,24.6959707736969
0.5921382818830822,24.699156284332275
0.5921363399464735,24.702481508255005
0.5921343984165841,24.70575785636902
0.5921324572932845,24.70907473564148
0.592130516576445,24.712279081344604
0.5921285762659363,24.715635061264038
0.592126636361629,24.718915939331055
0.5921246968633939,24.722293853759766
0.5921227577711017,24.72565007209778
0.5921208190846229,24.728917837142944
0.5921188808038287,24.732232332229614
0.5921169429285899,24.735568046569824
0.5921150054587774,24.738837003707886
0.5921130683942623,24.742160320281982
0.5921111317349155,24.745421409606934
0.5921091954806086,24.748711347579956
0.5921072596312121,24.752018451690674
0.592105324186598,24.75541377067566
0.5921033891466372,24.758654832839966
0.5921014545112009,24.761919021606445
0.5920995202801608,24.765257120132446
0.5920975864533884,24.76852798461914
0.5920956530307551,24.771815538406372
0.5920937200121326,24.77512216567993
0.5920917873973923,24.77841067314148
0.5920898551864062,24.781721591949463
0.5920879233790459,24.785090446472168
0.5920859919751833,24.788500547409058
0.5920840609746902,24.791862726211548
0.5920821303774387,24.7952082157135
0.5920802001833005,24.79851460456848
0.5920782703921479,24.80182194709778
0.592076341003853,24.805192470550537
0.5920744120182878,24.808549880981445
0.5920724834353246,24.81194567680359
0.5920705552548354,24.81545615196228
0.5920686274766931,24.81888198852539
0.5920667001007694,24.822359800338745
0.5920647731269374,24.825675010681152
0.5920628465550692,24.828989505767822
0.5920609203850374,24.832290649414062
0.5920589946167147,24.835636854171753
0.5920570692499737,24.83909010887146
0.5920551442846871,24.842461109161377
0.5920532197207278,24.84575390815735
0.5920512955579684,24.849104642868042
0.592049371796282,24.852494955062866
0.5920474484355414,24.855953216552734
0.5920455254756198,24.85920476913452
0.59204360291639,24.862393140792847
0.5920416807577253,24.86567258834839
0.5920397589994989,24.868918418884277
0.5920378376415837,24.872177362442017
0.5920359166838534,24.875508069992065
0.5920339961261809,24.878720998764038
0.59203207596844,24.882017850875854
0.592030156210504,24.88542675971985
0.5920282368522465,24.88892912864685
0.5920263178935407,24.892277717590332
0.5920243993342603,24.89561438560486
0.5920224811742794,24.898863792419434
0.5920205634134713,24.90213704109192
0.59201864605171,24.905447483062744
0.5920167290888692,24.908782482147217
0.5920148125248229,24.91205859184265
0.592012896359445,24.915461540222168
0.5920109805926095,24.91879439353943
0.5920090652241903,24.922348499298096
0.5920071502540617,24.9256911277771
0.592005235682098,24.92897939682007
0.592003321508173,24.93232250213623
0.5920014077321614,24.93563151359558
0.5919994943539373,24.938897132873535
0.591997581373375,24.942174911499023
0.5919956687903493,24.9454824924469
0.5919937566047342,24.948768138885498
0.5919918448164049,24.952112913131714
0.5919899334252353,24.955552101135254
0.5919880224311005,24.958834171295166
0.5919861118338752,24.962152242660522
0.591984201633434,24.965471506118774
0.591982291829652,24.96870231628418
0.5919803824224036,24.971992015838623
0.5919784734115643,24.97545313835144
0.5919765647970087,24.97880506515503
0.591974656578612,24.982199668884277
0.5919727487562495,24.98561191558838
0.5919708413297963,24.98908257484436
0.591968934299127,24.992448329925537
0.5919670276641172,24.995781183242798
0.5919651214246426,24.99915838241577
0.5919632155805784,25.002604246139526
0.5919613101317995,25.005860090255737
0.5919594050781822,25.009223699569702
0.5919575004196015,25.012439966201782
0.5919555961559333,25.015761375427246
0.591953692287053,25.01912808418274
0.5919517888128362,25.022536754608154
0.5919498857331591,25.025836944580078
0.5919479830478972,25.02916717529297
0.5919460807569265,25.03248357772827
0.5919441788601227,25.035776615142822
0.5919422773573618,25.039046049118042
0.5919403762485204,25.04227876663208
0.5919384755334736,25.045579195022583
0.5919365752120984,25.048925161361694
0.5919346752842705,25.05229663848877
0.5919327757498665,25.05575966835022
0.5919308766087622,25.059080600738525
0.5919289778608344,25.062363862991333
0.5919270795059592,25.065686464309692
0.5919251815440134,25.068949937820435
0.5919232839748734,25.07228374481201
0.5919213867984155,25.075561046600342
0.5919194900145167,25.07888698577881
0.5919175936230532,25.082215070724487
0.5919156976239022,25.085660934448242
0.5919138020169404,25.089128017425537
0.5919119068020443,25.092451333999634
0.5919100119790911,25.09579086303711
0.5919081175479578,25.099011659622192
0.591906223508521,25.102292776107788
0.5919043298606582,25.105579376220703
0.5919024366042464,25.10882568359375
0.5919005437391626,25.112117052078247
0.5918986512652838,25.115472078323364
0.591896759182488,25.11875009536743
0.5918948674906517,25.122204780578613
0.5918929761896529,25.125600814819336
0.5918910852793685,25.12886953353882
0.5918891947596765,25.132126569747925
0.5918873046304541,25.13543939590454
0.5918854148915789,25.138736248016357
0.5918835255429288,25.14202880859375
0.5918816365843811,25.145338535308838
0.5918797480158139,25.148802757263184
0.5918778598371047,25.152230262756348
0.5918759720481317,25.1558256149292
0.5918740846487723,25.159322023391724
0.591872197638905,25.162726879119873
0.5918703110184074,25.166024923324585
0.5918684247871577,25.16930103302002
0.5918665389450343,25.17265009880066
0.5918646534919149,25.176019191741943
0.591862768427678,25.179389715194702
0.5918608837522017,25.182835817337036
0.5918589994653646,25.18632483482361
0.591857115567045,25.189796924591064
0.5918552320571212,25.193127632141113
0.5918533489354717,25.19648504257202
0.591851466201975,25.199745178222656
0.59184958385651,25.20306134223938
0.591847701898955,25.206398725509644
0.5918458203291888,25.20964550971985
0.5918439391470902,25.212964057922363
0.5918420583525381,25.216371774673462
0.591840177945411,25.21967124938965
0.5918382979255882,25.223098039627075
0.5918364182929485,25.226428508758545
0.5918345390473709,25.229678630828857
0.5918326601887345,25.232876300811768
0.5918307817169185,25.236192226409912
0.5918289036318019,25.239469051361084
0.591827025933264,25.242676496505737
0.5918251486211841,25.245973825454712
0.5918232716954415,25.249302864074707
0.5918213951559155,25.252626657485962
0.5918195190024856,25.256078958511353
0.5918176432350315,25.25937008857727
0.5918157678534324,25.262640714645386
0.5918138928575681,25.26593279838562
0.5918120182473182,25.269227027893066
0.5918101440225624,25.27251625061035
0.5918082701831802,25.275859117507935
0.5918063967290518,25.27913808822632
0.5918045236600566,25.282513856887817
0.5918026509760751,25.285808563232422
0.5918007786769868,25.28926992416382
0.5917989067626718,25.29262661933899
0.5917970352330103,25.295942068099976
0.5917951640878822,25.299206972122192
0.5917932933271677,25.30245089530945
0.5917914229507472,25.30567479133606
0.5917895529585008,25.309030294418335
0.5917876833503087,25.31243658065796
0.5917858141260516,25.315797805786133
0.5917839452856097,25.319275379180908
0.5917820768288634,25.32286310195923
0.5917802087556936,25.32633066177368
0.5917783410659804,25.32962203025818
0.5917764737596046,25.332818269729614
0.591774606836447,25.336108446121216
0.5917727402963883,25.33940052986145
0.5917708741393093,25.342668056488037
0.5917690083650907,25.345949411392212
0.5917671429736133,25.349331617355347
0.5917652779647584,25.352825164794922
0.5917634133384067,25.356250524520874
0.5917615490944392,25.359565258026123
0.5917596852327371,25.36286950111389
0.5917578217531817,25.3661789894104
0.591755958655654,25.36941432952881
0.5917540959400354,25.372705459594727
0.5917522336062068,25.376017570495605
0.5917503716540501,25.37921929359436
0.5917485100834463,25.38251042366028
0.5917466488942769,25.385864973068237
0.5917447880864237,25.38931441307068
0.5917429276597677,25.392576932907104
0.5917410676141911,25.39589548110962
0.5917392079495752,25.399081230163574
0.5917373486658017,25.402418613433838
0.5917354897627527,25.40574812889099
0.5917336312403095,25.40895962715149
0.5917317730983543,25.412251234054565
0.591729915336769,25.415669918060303
0.5917280579554353,25.41903281211853
0.5917262009542353,25.4224956035614
0.5917243443330513,25.42581558227539
0.5917224880917652,25.429083585739136
0.5917206322302593,25.432365894317627
0.5917187767484158,25.43571710586548
0.5917169216461166,25.438926935195923
0.5917150669232446,25.442233562469482
0.5917132125796818,25.4455885887146
0.5917113586153104,25.44887137413025
0.5917095050300135,25.452136278152466
0.5917076518236732,25.45563769340515
0.5917057989961721,25.458930730819702
0.5917039465473929,25.462257146835327
0.5917020944772181,25.46555185317993
0.5917002427855307,25.46872329711914
0.5916983914722131,25.472050189971924
0.5916965405371486,25.47538685798645
0.5916946899802197,25.47863531112671
0.5916928398013094,25.481961727142334
0.5916909900003006,25.48550581932068
0.5916891405770766,25.4891836643219
0.59168729153152,25.492555856704712
0.5916854428635144,25.495944499969482
0.5916835945729428,25.499207258224487
0.5916817466596883,25.502493619918823
0.5916798991236343,25.505765199661255
0.591678051964664,25.509010076522827
0.5916762051826611,25.512380361557007
0.5916743587775086,25.51585364341736
0.5916725127490902,25.51924228668213
0.5916706670972894,25.522747039794922
0.5916688218219897,25.526106357574463
0.5916669769230748,25.52941131591797
0.5916651324004283,25.532623767852783
0.5916632882539341,25.535881519317627
0.5916614444834757,25.539140462875366
0.591659601088937,25.54240131378174
0.591657758070202,25.545676946640015
0.5916559154271546,25.548970222473145
0.5916540731596787,25.552228689193726
0.5916522312676582,25.555711030960083
0.5916503897509775,25.558976411819458
0.5916485486095205,25.562351942062378
0.5916467078431713,25.56560182571411
0.5916448674518143,25.56889057159424
0.5916430274353336,25.57213544845581
0.5916411877936136,25.575475215911865
0.5916393485265388,25.578654766082764
0.5916375096339933,25.58190107345581
0.5916356711158619,25.58532452583313
0.5916338329720289,25.58903694152832
0.5916319952023789,25.592373609542847
0.5916301578067966,25.595661401748657
0.5916283207851667,25.59889316558838
0.5916264841373736,25.60213828086853
0.5916246478633025,25.60542583465576
0.5916228119628378,25.608692169189453
0.5916209764358646,25.6119282245636
0.591619141282268,25.6152400970459
0.5916173065019324,25.61853814125061
0.5916154720947434,25.62205743789673
0.5916136380605856,25.62538504600525
0.5916118043993445,25.628684282302856
0.591609971110905,25.63189196586609
0.5916081381951523,25.635239362716675
0.5916063056519717,25.63855266571045
0.5916044734812486,25.641812324523926
0.5916026416828682,25.645081758499146
0.591600810256716,25.648433446884155
0.5915989792026773,25.651893615722656
0.591597148520638,25.655463218688965
0.5915953182104833,25.658729553222656
0.5915934882720988,25.661991119384766
0.59159165870537,25.665366172790527
0.5915898295101831,25.668673276901245
0.5915880006864235,25.67197060585022
0.5915861722339769,25.675383806228638
0.5915843441527293,25.67871880531311
0.5915825164425667,25.68209481239319
0.5915806891033749,25.685566663742065
0.59157886213504,25.689085721969604
0.5915770355374474,25.69245147705078
0.5915752093104841,25.695724725723267
0.591573383454036,25.699028253555298
0.5915715579679889,25.702257871627808
0.5915697328522295,25.70553708076477
0.5915679081066434,25.708818912506104
0.5915660837311175,25.712135791778564
0.5915642597255383,25.71543598175049
0.5915624360897918,25.7186861038208
0.5915606128237644,25.72218108177185
0.591558789927343,25.725513458251953
0.5915569674004141,25.728808879852295
0.5915551452428642,25.732067108154297
0.5915533234545799,25.73542070388794
0.591551502035448,25.738708972930908
0.5915496809853554,25.74192476272583
0.5915478603041886,25.74518060684204
0.5915460399918349,25.748515367507935
0.5915442200481807,25.751764059066772
0.5915424004731132,25.75523018836975
0.5915405812665194,25.75853133201599
0.5915387624282864,25.76174759864807
0.5915369439583013,25.76495933532715
0.5915351258564511,25.76826500892639
0.591533308122623,25.771432876586914
0.5915314907567044,25.774729251861572
0.5915296737585823,25.77803921699524
0.5915278571281446,25.78135108947754
0.591526040865278,25.784662008285522
0.5915242249698704,25.788087606430054
0.5915224094418092,25.791348934173584
0.5915205942809819,25.79464316368103
0.5915187794872757,25.797958850860596
0.5915169650605789,25.801281452178955
0.5915151510007788,25.804675817489624
0.5915133373077631,25.808008432388306
0.5915115239814196,25.811285495758057
0.5915097110216361,25.814668655395508
0.5915078984283005,25.81814932823181
0.5915060862013009,25.821707725524902
0.591504274340525,25.825244665145874
0.5915024628458606,25.82860565185547
0.5915006517171962,25.83196783065796
0.5914988409544198,25.835344791412354
0.5914970305574193,25.83858823776245
0.5914952205260832,25.84191393852234
0.5914934108602995,25.845439434051514
0.5914916015599566,25.84889030456543
0.5914897926249428,25.85230803489685
0.5914879840551466,25.855791568756104
0.5914861758504564,25.859258890151978
0.5914843680107605,25.862568140029907
0.5914825605359475,25.865893363952637
0.5914807534259062,25.86923360824585
0.5914789466805248,25.872512578964233
0.5914771402996923,25.875863075256348
0.5914753342832973,25.8791081905365
0.5914735286312287,25.882367372512817
0.591471723343375,25.885732889175415
0.5914699184196254,25.889193534851074
0.5914681138598686,25.892558813095093
0.5914663096639936,25.895843505859375
0.5914645058318895,25.899070501327515
0.591462702363445,25.902360677719116
0.5914608992585495,25.905707359313965
0.5914590965170922,25.90897250175476
0.5914572941389619,25.912245988845825
0.5914554921240481,25.915578365325928
0.5914536904722402,25.918832540512085
0.5914518891834272,25.922306537628174
0.5914500882574987,25.925645112991333
0.5914482876943441,25.92889142036438
0.591446487493853,25.932124614715576
0.5914446876559145,25.935470819473267
0.5914428881804185,25.938666343688965
0.5914410890672543,25.941927909851074
0.5914392903163119,25.945266485214233
0.5914374919274807,25.948545217514038
0.5914356939006509,25.951868534088135
0.5914338962357119,25.95540452003479
0.5914320989325533,25.958682775497437
0.5914303019910657,25.961960554122925
0.5914285054111383,25.965386390686035
0.5914267091926617,25.968681573867798
0.5914249133355255,25.971944332122803
0.5914231178396199,25.97523307800293
0.591421322704835,25.97849726676941
0.591419527931061,25.981825590133667
0.591417733518188,25.985358953475952
0.5914159394661065,25.988892316818237
0.5914141457747064,25.99229383468628
0.5914123524438785,25.995607376098633
0.591410559473513,25.998918056488037
0.5914087668635002,26.00224757194519
0.5914069746137307,26.00560998916626
0.591405182724095,26.00893473625183
0.5914033911944839,26.01226568222046
0.5914016000247877,26.01560401916504
0.5913998092148972,26.018829107284546
0.5913980187647032,26.022324800491333
0.5913962286740964,26.025715827941895
0.5913944389429674,26.029043912887573
0.5913926495712074,26.03233003616333
0.5913908605587072,26.035685539245605
0.5913890719053576,26.038898468017578
0.5913872836110498,26.04217505455017
0.5913854956756744,26.045489072799683
0.591383708099123,26.048779726028442
0.5913819208812865,26.052141427993774
0.5913801340220561,26.05569076538086
0.5913783475213231,26.058983325958252
0.5913765613789788,26.062286853790283
0.5913747755949141,26.065571784973145
0.591372990169021,26.068840742111206
0.5913712051011903,26.07210946083069
0.5913694203913137,26.07539200782776
0.5913676360392829,26.078635215759277
0.5913658520449891,26.08194589614868
0.5913640684083242,26.085432767868042
0.5913622851291795,26.089038848876953
0.5913605022074468,26.09242081642151
0.591358719643018,26.095773935317993
0.5913569374357848,26.098994731903076
0.5913551555856388,26.10227656364441
0.591353374092472,26.105565547943115
0.5913515929561763,26.108869552612305
0.5913498121766438,26.11220145225525
0.5913480317537662,26.115553617477417
0.5913462516874356,26.118794918060303
0.5913444719775444,26.122239351272583
0.5913426926239842,26.12557101249695
0.5913409136266478,26.128840923309326
0.5913391349854269,26.132168531417847
0.591337356700214,26.135482788085938
0.5913355787709015,26.138771057128906
0.5913338011973814,26.14204216003418
0.5913320239795467,26.145561933517456
0.591330247117289,26.14906358718872
0.5913284706105016,26.152480840682983
0.5913266944590766,26.15597653388977
0.5913249186629068,26.159345388412476
0.5913231432218846,26.16264247894287
0.5913213681359027,26.165966749191284
0.5913195934048541,26.16934323310852
0.5913178190286312,26.1726553440094
0.5913160450071271,26.1759934425354
0.5913142713402344,26.179392099380493
0.5913124980278462,26.18276071548462
0.5913107250698553,26.186095714569092
0.5913089524661548,26.189531803131104
0.5913071802166375,26.192922830581665
0.5913054083211968,26.19621515274048
0.5913036367797256,26.199475288391113
0.5913018655921172,26.202679872512817
0.5913000947582646,26.205970287322998
0.5912983242780613,26.209279537200928
0.5912965541514006,26.212578773498535
0.5912947843781755,26.215858697891235
0.5912930149582798,26.219122886657715
0.5912912458916066,26.22256350517273
0.5912894771780496,26.225857257843018
0.5912877088175024,26.22920298576355
0.5912859408098582,26.23244309425354
0.591284173155011,26.23574447631836
0.5912824058528541,26.238983392715454
0.5912806389032814,26.24227547645569
0.5912788723061868,26.245606660842896
0.5912771060614638,26.248831272125244
0.5912753401690063,26.25215768814087
0.5912735746287081,26.255664825439453
0.5912718094404634,26.258941650390625
0.5912700446041661,26.262226581573486
0.5912682801197099,26.265544176101685
0.5912665159869889,26.268760919570923
0.5912647522058976,26.27207350730896
0.59126298877633,26.275408029556274
0.59126122569818,26.27867031097412
0.5912594629713419,26.28196930885315
0.5912577005957104,26.285415649414062
0.5912559385711793,26.28886318206787
0.5912541768976433,26.2922625541687
0.5912524155749964,26.2956280708313
0.5912506546031336,26.298859119415283
0.591248893981949,26.302176237106323
0.5912471337113373,26.305591583251953
0.591245373791193,26.308791875839233
0.5912436142214108,26.312066793441772
0.5912418550018854,26.315427541732788
0.591240096132511,26.318703413009644
0.5912383376131833,26.32236337661743
0.5912365794437965,26.325841188430786
0.5912348216242456,26.329269409179688
0.5912330641544252,26.332587957382202
0.5912313070342307,26.335926294326782
0.5912295502635566,26.33932089805603
0.5912277938422983,26.342641353607178
0.5912260377703507,26.3458731174469
0.591224282047609,26.349196434020996
0.5912225266739681,26.352501153945923
0.5912207716493235,26.356016159057617
0.5912190169735702,26.35932946205139
0.5912172626466038,26.362608671188354
0.5912155086683192,26.365899085998535
0.5912137550386122,26.369235277175903
0.5912120017573779,26.372593641281128
0.5912102488245118,26.375999689102173
0.5912084962399095,26.379273653030396
0.5912067440034665,26.38253092765808
0.5912049921150783,26.38579511642456
0.5912032405746406,26.389361143112183
0.5912014893820492,26.392728328704834
0.5911997385371996,26.396098375320435
0.5911979880399878,26.39941716194153
0.5911962378903093,26.402679204940796
0.5911944880880602,26.405882835388184
0.5911927386331362,26.409190893173218
0.5911909895254335,26.412508964538574
0.5911892407648477,26.415820598602295
0.5911874923512751,26.419100761413574
0.5911857442846115,26.42256784439087
0.5911839965647533,26.42592763900757
0.5911822491915966,26.429218292236328
0.5911805021650374,26.432499647140503
0.5911787554849721,26.43572688102722
0.5911770091512969,26.438944578170776
0.5911752631639083,26.44227433204651
0.5911735175227023,26.445571899414062
0.5911717722275758,26.448776245117188
0.5911700272784246,26.452125787734985
0.5911682826751457,26.455668210983276
0.5911665384176354,26.458975791931152
0.5911647945057905,26.46228337287903
0.5911630509395075,26.46565866470337
0.5911613077186831,26.468850135803223
0.5911595648432137,26.472145318984985
0.5911578223129966,26.47549796104431
0.5911560801279281,26.478752851486206
0.5911543382879052,26.482074975967407
0.5911525967928248,26.4854736328125
0.5911508556425837,26.489062547683716
0.5911491148370793,26.492550373077393
0.591147374376208,26.495941877365112
0.5911456342598672,26.499342918395996
0.5911438944879539,26.5026433467865
0.5911421550603655,26.505884647369385
0.5911404159769987,26.509183406829834
0.591138677237751,26.512425899505615
0.5911369388425196,26.515732526779175
0.5911352007912016,26.519089221954346
0.5911334630836947,26.522642850875854
0.5911317257198961,26.526089668273926
0.5911299886997032,26.5294246673584
0.5911282520230137,26.532742500305176
0.5911265156897249,26.53602695465088
0.5911247796997344,26.539310932159424
0.5911230440529397,26.542585372924805
0.5911213087492385,26.54583191871643
0.5911195737885286,26.549147844314575
0.5911178391707078,26.552525281906128
0.5911161048956737,26.556050777435303
0.5911143709633239,26.559325695037842
0.5911126373735565,26.562628507614136
0.5911109041262694,26.565943241119385
0.5911091712213606,26.569225549697876
0.591107438658728,26.57253360748291
0.5911057064382694,26.575859546661377
0.5911039745598832,26.57922101020813
0.5911022430234674,26.58253026008606
0.59110051182892,26.585790395736694
0.5910987809761393,26.58929944038391
0.5910970504650236,26.592601537704468
0.5910953202954711,26.59591293334961
0.5910935904673802,26.59915518760681
0.591091860980649,26.602436065673828
0.5910901318351762,26.605711460113525
0.5910884030308603,26.609079360961914
0.5910866745675996,26.612316608428955
0.5910849464452923,26.615596294403076
0.5910832186638373,26.618829488754272
0.5910814912231332,26.622278213500977
0.5910797641230788,26.625601768493652
0.5910780373635726,26.628860235214233
0.5910763109445131,26.632195949554443
0.5910745848657996,26.635492086410522
0.5910728591273305,26.63873052597046
0.5910711337290047,26.6420738697052
0.5910694086707214,26.64538288116455
0.5910676839523794,26.64862370491028
0.5910659595738775,26.651954174041748
0.5910642355351149,26.655500650405884
0.5910625118359905,26.65896725654602
0.5910607884764036,26.662338972091675
0.5910590654562534,26.665691137313843
0.5910573427754388,26.66899061203003
0.5910556204338591,26.6723153591156
0.5910538984314136,26.67563033103943
0.5910521767680019,26.678892374038696
0.5910504554435231,26.682290077209473
0.5910487344578765,26.68572211265564
0.5910470138109617,26.689321517944336
0.5910452935026783,26.692586421966553
0.5910435735329255,26.695923805236816
0.5910418539016029,26.699256420135498
0.5910401346086104,26.702475547790527
0.5910384156538475,26.705715656280518
0.5910366970372138,26.709043264389038
0.591034978758609,26.712353944778442
0.591033260817933,26.715628147125244
0.5910315432150856,26.71892023086548
0.5910298259499663,26.722412109375
0.5910281090224756,26.725674152374268
0.5910263924325132,26.728965997695923
0.5910246761799788,26.732232809066772
0.5910229602647725,26.735565900802612
0.5910212446867947,26.73878526687622
0.5910195294459452,26.742109298706055
0.5910178145421241,26.745344400405884
0.5910160999752319,26.74858069419861
0.5910143857451685,26.751882076263428
0.591012671851834,26.755354404449463
0.5910109582951293,26.75866675376892
0.5910092450749541,26.76194953918457
0.5910075321912092,26.765305042266846
0.5910058196437947,26.768556356430054
0.5910041074326116,26.7718243598938
0.5910023955575601,26.77518105506897
0.5910006840185403,26.77843141555786
0.5909989728154534,26.78164839744568
0.5909972619481998,26.785027503967285
0.5909955514166804,26.788445472717285
0.5909938412207953,26.791718006134033
0.5909921313604459,26.79508900642395
0.5909904218355326,26.798390865325928
0.5909887126459564,26.80163049697876
0.5909870037916181,26.80488419532776
0.5909852952724186,26.80823040008545
0.5909835870882589,26.811504125595093
0.5909818792390401,26.814872980117798
0.590980171724663,26.818267583847046
0.5909784645450288,26.82193636894226
0.5909767577000387,26.825536251068115
0.5909750511895936,26.828960180282593
0.590973345013595,26.832321643829346
0.5909716391719437,26.835585117340088
0.5909699336645415,26.83881974220276
0.5909682284912894,26.84214210510254
0.5909665236520889,26.845502138137817
0.5909648191468412,26.84888458251953
0.5909631149754477,26.852380752563477
0.5909614111378103,26.855799913406372
0.5909597076338301,26.85910391807556
0.5909580044634088,26.862464427947998
0.5909563016264481,26.86575412750244
0.5909545991228494,26.868998289108276
0.5909528969525147,26.8722665309906
0.5909511951153454,26.87553358078003
0.5909494936112434,26.878756046295166
0.5909477924401103,26.88205623626709
0.5909460916018484,26.88545060157776
0.590944391096359,26.88891363143921
0.5909426909235445,26.8922758102417
0.5909409910833067,26.895591259002686
0.5909392915755475,26.898857831954956
0.5909375924001691,26.9021315574646
0.5909358935570732,26.905465126037598
0.5909341950461624,26.90871500968933
0.5909324968673386,26.911978721618652
0.5909307990205039,26.915366888046265
0.590929101505561,26.91866111755371
0.5909274043224115,26.922127962112427
0.5909257074709583,26.925525665283203
0.5909240109511036,26.928853511810303
0.5909223147627495,26.932128429412842
0.5909206189057987,26.9354465007782
0.5909189233801537,26.938684940338135
0.590917228185717,26.942039728164673
0.5909155333223911,26.945402145385742
0.5909138387900784,26.948687314987183
0.5909121445886819,26.952027082443237
0.590910450718104,26.955475568771362
0.5909087571782474,26.95877742767334
0.5909070639690154,26.96207594871521
0.5909053710903099,26.965437173843384
0.5909036785420344,26.96866464614868
0.5909019863240916,26.97186279296875
0.5909002944363843,26.975231647491455
0.5908986028788156,26.978457927703857
0.5908969116512882,26.981791734695435
0.5908952207537054,26.985193490982056
0.5908935301859704,26.988726377487183
0.5908918399479859,26.99216604232788
0.5908901500396553,26.995574712753296
0.5908884604608818,26.998811960220337
0.5908867712115685,27.002155303955078
0.5908850822916188,27.005470752716064
0.5908833937009359,27.008761167526245
0.5908817054394232,27.012012243270874
0.590880017506984,27.015379428863525
0.5908783299035218,27.018622875213623
0.5908766426289401,27.022098064422607
0.5908749556831424,27.025494813919067
0.590873269066032,27.028822422027588
0.5908715827775128,27.03212594985962
0.5908698968174882,27.035486221313477
0.5908682111858621,27.038771152496338
0.5908665258825379,27.041990995407104
0.5908648409074194,27.045345306396484
0.5908631562604105,27.04861354827881
0.590861471941415,27.051889419555664
0.5908597879503367,27.05540680885315
0.5908581042870794,27.05875563621521
0.5908564209515472,27.0620858669281
0.5908547379436438,27.065367460250854
0.5908530552632737,27.06867504119873
0.5908513729103405,27.071866512298584
0.5908496908847485,27.075175523757935
0.5908480091864017,27.07844829559326
0.5908463278152043,27.08167791366577
0.5908446467710604,27.08503007888794
0.5908429660538745,27.088632345199585
0.5908412856635509,27.091928720474243
0.5908396055999934,27.095398426055908
0.5908379258631069,27.09868621826172
0.5908362464527956,27.101927995681763
0.5908345673689639,27.10523557662964
0.5908328886115164,27.108531713485718
0.5908312101803574,27.111769199371338
0.5908295320753916,27.115054845809937
0.5908278542965236,27.118354082107544
0.590826176843658,27.121731281280518
0.5908244997166995,27.125054359436035
0.5908228229155525,27.128364086151123
0.5908211464401224,27.13161540031433
0.5908194702903133,27.134961366653442
0.5908177944660303,27.13825297355652
0.5908161189671784,27.14155626296997
0.5908144437936623,27.144851446151733
0.590812768945387,27.148165464401245
0.5908110944222573,27.15160822868347
0.5908094202241786,27.15514349937439
0.5908077463510556,27.15856122970581
0.5908060728027935,27.161899089813232
0.5908043995792975,27.16534972190857
0.5908027266804727,27.16865348815918
0.5908010541062242,27.17198371887207
0.5907993818564574,27.175357341766357
0.5907977099310776,27.178738117218018
0.59079603832999,27.182053804397583
0.5907943670531002,27.185444116592407
0.590792696100313,27.188888788223267
0.5907910254715345,27.192289352416992
0.5907893551666697,27.195661067962646
0.5907876851856247,27.19894027709961
0.5907860155283042,27.20226287841797
0.5907843461946145,27.205580711364746
0.5907826771844609,27.208810806274414
0.5907810084977492,27.21213388442993
0.5907793401343849,27.21549415588379
0.5907776720942739,27.21880841255188
0.5907760043773221,27.222294092178345
0.590774336983435,27.22573494911194
0.5907726699125185,27.22909641265869
0.5907710031644786,27.232449531555176
0.5907693367392214,27.23576521873474
0.5907676706366525,27.239078998565674
0.5907660048566782,27.242374420166016
0.5907643393992044,27.245644330978394
0.5907626742641371,27.24888801574707
0.5907610094513827,27.252222776412964
0.590759344960847,27.255691289901733
0.5907576807924364,27.259040117263794
0.5907560169460571,27.26239848136902
0.5907543534216154,27.26570153236389
0.5907526902190174,27.269023180007935
0.59075102733817,27.2723331451416
0.5907493647789788,27.275628089904785
0.5907477025413509,27.278878450393677
0.5907460406251921,27.282118797302246
0.5907443790304095,27.285484552383423
0.5907427177569093,27.28892230987549
0.5907410568045982,27.292240381240845
0.5907393961733827,27.295621156692505
0.5907377358631695,27.298874378204346
0.5907360758738652,27.30219030380249
0.5907344162053768,27.305471658706665
0.5907327568576107,27.30878520011902
0.5907310978304738,27.312118530273438
0.5907294391238731,27.315608501434326
0.5907277807377153,27.31889796257019
0.5907261226719074,27.322460651397705
0.5907244649263562,27.325862646102905
0.5907228075009687,27.329365968704224
0.5907211503956522,27.332655906677246
0.5907194936103134,27.335947513580322
0.5907178371448595,27.339163541793823
0.5907161809991979,27.3425612449646
0.5907145251732352,27.345844984054565
0.5907128696668791,27.349236965179443
0.5907112144800367,27.352663040161133
0.5907095596126151,27.35611081123352
0.590707905064522,27.359471321105957
0.5907062508356643,27.362786293029785
0.5907045969259497,27.366066217422485
0.5907029433352858,27.369330644607544
0.5907012900635795,27.372522592544556
0.5906996371107387,27.37578058242798
0.5906979844766708,27.378982067108154
0.5906963321612831,27.38223385810852
0.5906946801644841,27.385556936264038
0.5906930284861805,27.388920307159424
0.5906913771262805,27.392194271087646
0.5906897260846916,27.395557403564453
0.5906880753613218,27.398853302001953
0.5906864249560786,27.40215301513672
0.59068477486887,27.405422925949097
0.5906831250996037,27.408658027648926
0.590681475648188,27.41195011138916
0.5906798265145305,27.415263891220093
0.5906781776985393,27.41855001449585
0.5906765292001224,27.42197561264038
0.5906748810191879,27.425429821014404
0.5906732331556437,27.428719520568848
0.5906715856093979,27.432049036026
0.5906699383803591,27.435412645339966
0.5906682914684352,27.438668966293335
0.5906666448735344,27.441955089569092
0.5906649985955651,27.445326566696167
0.5906633526344356,27.448559284210205
0.590661706990054,27.451869010925293
0.5906600616623291,27.45534086227417
0.5906584166511691,27.458650588989258
0.5906567719564826,27.46191692352295
0.5906551275781777,27.465282201766968
0.5906534835161633,27.468595027923584
0.5906518397703479,27.471856594085693
0.5906501963406401,27.475183248519897
0.5906485532269483,27.47850251197815
0.5906469104291816,27.481867790222168
0.5906452679472485,27.48522973060608
0.5906436257810576,27.488702535629272
0.5906419839305181,27.492122650146484
0.5906403423955385,27.495534896850586
0.5906387011760276,27.49880027770996
0.5906370602718944,27.502203941345215
0.590635419683048,27.505595207214355
0.5906337794093972,27.509007930755615
0.5906321394508509,27.512357711791992
0.5906304998073184,27.51567316055298
0.5906288604787084,27.518987894058228
0.5906272214649306,27.522467136383057
0.5906255827658936,27.525791883468628
0.5906239443815068,27.52906823158264
0.5906223063116794,27.5323646068573
0.5906206685563209,27.53565549850464
0.5906190311153401,27.53891658782959
0.5906173939886467,27.542154550552368
0.59061575717615,27.54545283317566
0.5906141206777594,27.54870319366455
0.5906124844933843,27.551975965499878
0.590610848622934,27.5554141998291
0.5906092130663183,27.55873417854309
0.5906075778234466,27.562036275863647
0.5906059428942285,27.565420389175415
0.5906043082785737,27.568654537200928
0.5906026739763918,27.57192325592041
0.5906010399875925,27.575207471847534
0.5905994063120855,27.578422784805298
0.5905977729497804,27.58176302909851
0.5905961399005876,27.585092782974243
0.5905945071644162,27.588560581207275
0.5905928747411765,27.59187936782837
0.5905912426307782,27.595190286636353
0.5905896108331312,27.598480224609375
0.5905879793481459,27.601779222488403
0.5905863481757319,27.605036973953247
0.5905847173157992,27.608289003372192
0.5905830867682582,27.611523628234863
0.590581456533019,27.614883422851562
0.5905798266099914,27.61819553375244
0.5905781969990859,27.621626615524292
0.5905765677002127,27.625019311904907
0.590574938713282,27.62829875946045
0.590573310038204,27.631540060043335
0.5905716816748893,27.63482403755188
0.5905700536232481,27.638080596923828
0.5905684258831908,27.64136290550232
0.5905667984546278,27.64462947845459
0.5905651713374698,27.64794135093689
0.5905635445316272,27.65128493309021
0.5905619180370104,27.654738426208496
0.5905602918535301,27.658170223236084
0.5905586659810967,27.66157817840576
0.5905570404196212,27.664995908737183
0.5905554151690143,27.66833806037903
0.5905537902291864,27.671557903289795
0.5905521656000485,27.67485237121582
0.5905505412815114,27.67808747291565
0.5905489172734858,27.681437969207764
0.5905472935758826,27.68473172187805
0.5905456701886129,27.688255071640015
0.5905440471115874,27.6916241645813
0.590542424344717,27.695008754730225
0.590540801887913,27.698323965072632
0.5905391797410862,27.70161771774292
0.5905375579041479,27.704909086227417
0.590535936377009,27.708275318145752
0.5905343151595808,27.711535453796387
0.5905326942517743,27.714810609817505
0.590531073653501,27.718151330947876
0.590529453364672,27.72164535522461
0.5905278333851985,27.725091218948364
0.5905262137149919,27.72845482826233
0.5905245943539638,27.73187756538391
0.5905229753020251,27.735235691070557
0.5905213565590876,27.738556146621704
0.5905197381250625,27.741857767105103
0.5905181199998617,27.745147943496704
0.5905165021833964,27.748486042022705
0.5905148846755783,27.751675605773926
0.5905132674763189,27.75510001182556
0.5905116505855299,27.75852108001709
0.590510034003123,27.76192855834961
0.5905084177290101,27.765366554260254
0.5905068017631024,27.76863384246826
0.5905051861053122,27.77185583114624
0.5905035707555512,27.775145530700684
0.5905019557137314,27.77845335006714
0.590500340979764,27.78170871734619
0.5904987265535616,27.785012245178223
0.5904971124350359,27.788405418395996
0.590495498624099,27.791758060455322
0.5904938851206627,27.795329809188843
0.5904922719246394,27.798616886138916
0.5904906590359409,27.80189824104309
0.5904890464544794,27.805248260498047
0.5904874341801671,27.8085675239563
0.5904858222129162,27.811769008636475
0.5904842105526391,27.81505250930786
0.5904825991992477,27.818382024765015
0.5904809881526545,27.821921825408936
0.5904793774127718,27.82545280456543
0.590477766979512,27.828960180282593
0.5904761568527875,27.832392930984497
0.5904745470325109,27.835766315460205
0.5904729375185944,27.838993549346924
0.5904713283109507,27.842326164245605
0.5904697194094922,27.84569787979126
0.5904681108141315,27.848969221115112
0.5904665025247812,27.85239887237549
0.5904648945413541,27.85596013069153
0.5904632868637625,27.85939335823059
0.5904616794919196,27.862716913223267
0.590460072425738,27.865983486175537
0.5904584656651305,27.86929941177368
0.5904568592100095,27.872552394866943
0.5904552530602885,27.875826597213745
0.5904536472158798,27.879056453704834
0.5904520416766968,27.882331609725952
0.5904504364426523,27.885597705841064
0.5904488315136591,27.889101028442383
0.5904472268896304,27.892512321472168
0.5904456225704792,27.895848274230957
0.5904440185561185,27.899139881134033
0.5904424148464616,27.90239644050598
0.5904408114414218,27.90565800666809
0.590439208340912,27.90890336036682
0.5904376055448454,27.912190914154053
0.5904360030531355,27.91548991203308
0.5904344008656953,27.91872477531433
0.5904327989824385,27.92224645614624
0.5904311974032782,27.925682067871094
0.590429596128128,27.92907166481018
0.5904279951569011,27.932495832443237
0.5904263944895112,27.935822010040283
0.5904247941258716,27.939106464385986
0.5904231940658958,27.942411422729492
0.5904215943094976,27.94567060470581
0.5904199948565904,27.94899010658264
0.590418395707088,27.952248334884644
0.5904167968609038,27.955655574798584
0.590415198317952,27.959017038345337
0.5904136000781458,27.9623761177063
0.5904120021413992,27.965644598007202
0.590410404507626,27.968958616256714
0.5904088071767402,27.972266674041748
0.5904072101486555,27.975603103637695
0.5904056134232857,27.97882890701294
0.590404017000545,27.982170343399048
0.5904024208803471,27.985475063323975
0.5904008250626064,27.989011526107788
0.5903992295472364,27.9925799369812
0.5903976343341517,27.99608063697815
0.5903960394232661,27.999425888061523
0.5903944448144938,28.002732276916504
0.5903928505077493,28.00601601600647
0.5903912565029461,28.009274005889893
0.590389662799999,28.01254391670227
0.5903880693988222,28.01581645011902
0.5903864762993298,28.01909852027893
0.5903848835014365,28.022672653198242
0.5903832910050566,28.026066780090332
0.5903816988101042,28.02939748764038
0.5903801069164938,28.03263211250305
0.5903785153241402,28.035890579223633
0.5903769240329575,28.0391206741333
0.5903753330428607,28.042378425598145
0.5903737423537639,28.04561734199524
0.5903721519655822,28.04882788658142
0.59037056187823,28.05205988883972
0.5903689720916218,28.055505990982056
0.5903673826056727,28.058828830718994
0.5903657934202973,28.06209373474121
0.59036420453541,28.065505504608154
0.5903626159509263,28.06880760192871
0.5903610276667605,28.07207751274109
0.5903594396828278,28.075374364852905
0.5903578519990429,28.078715562820435
0.5903562646153208,28.08206844329834
0.5903546775315764,28.085342168807983
0.5903530907477251,28.088746786117554
0.5903515042636814,28.092150449752808
0.5903499180793608,28.095515489578247
0.5903483321946783,28.098820209503174
0.590346746609549,28.10204768180847
0.590345161323888,28.105340242385864
0.5903435763376108,28.10861110687256
0.5903419916506322,28.111860513687134
0.5903404072628677,28.115126848220825
0.5903388231742328,28.118403673171997
0.5903372393846426,28.12179470062256
0.5903356558940127,28.125139474868774
0.5903340727022581,28.1284658908844
0.5903324898092948,28.13179063796997
0.5903309072150378,28.13512945175171
0.5903293249194028,28.13841700553894
0.5903277429223054,28.14164972305298
0.5903261612236612,28.145017623901367
0.5903245798233856,28.148388147354126
0.5903229987213945,28.151661157608032
0.5903214179176032,28.15525245666504
0.5903198374119277,28.158740043640137
0.5903182572042838,28.162122011184692
0.5903166772945871,28.165505170822144
0.5903150976827535,28.168806076049805
0.5903135183686988,28.17207670211792
0.5903119393523388,28.175401210784912
0.5903103606335895,28.178746700286865
0.5903087822123668,28.182153701782227
0.5903072040885868,28.18546414375305
0.5903056262621653,28.18884253501892
0.5903040487330183,28.192190647125244
0.5903024715010622,28.195500373840332
0.5903008945662128,28.198779821395874
0.5902993179283864,28.2020320892334
0.590297741587499,28.205342531204224
0.590296165543467,28.208594799041748
0.5902945897962063,28.21188259124756
0.5902930143456335,28.215153455734253
0.5902914391916647,28.218446493148804
0.5902898643342166,28.221885919570923
0.5902882897732049,28.225353956222534
0.5902867155085466,28.228679656982422
0.5902851415401581,28.231982231140137
0.5902835678679553,28.23535656929016
0.590281994491855,28.238584518432617
0.5902804214117738,28.241772651672363
0.5902788486276284,28.245094060897827
0.590277276139335,28.24837374687195
0.5902757039468105,28.251583576202393
0.5902741320499714,28.255019664764404
0.5902725604487347,28.258422136306763
0.5902709891430168,28.261698007583618
0.5902694181327344,28.265071392059326
0.5902678474178045,28.268378257751465
0.5902662769981438,28.271626949310303
0.5902647068736692,28.27488136291504
0.5902631370442976,28.278171062469482
0.5902615675099457,28.281485080718994
0.5902599982705307,28.284797430038452
0.5902584293259696,28.28821110725403
0.5902568606761792,28.29151678085327
0.5902552923210767,28.294928073883057
0.590253724260579,28.29821538925171
0.5902521564946035,28.301527976989746
0.590250589023067,28.30483055114746
0.590249021845887,28.308192491531372
0.5902474549629804,28.31147527694702
0.5902458883742646,28.314807653427124
0.5902443220796568,28.31820821762085
0.5902427560790745,28.321677684783936
0.5902411903724347,28.32514238357544
0.590239624959655,28.328545093536377
0.5902380598406526,28.33182644844055
0.5902364950153451,28.335384607315063
0.59023493048365,28.33867883682251
0.5902333662454846,28.341938257217407
0.5902318023007666,28.3453528881073
0.5902302386494132,28.348650455474854
0.5902286752913425,28.351930141448975
0.5902271122264717,28.355561017990112
0.5902255494547188,28.359105587005615
0.5902239869760012,28.36253571510315
0.5902224247902367,28.36582612991333
0.5902208628973431,28.369130849838257
0.5902193012972382,28.37243151664734
0.5902177399898397,28.375717878341675
0.5902161789750655,28.378963708877563
0.5902146182528334,28.382216453552246
0.5902130578230613,28.38550066947937
0.5902114976856675,28.38885736465454
0.5902099378405695,28.392237663269043
0.5902083782876855,28.395546197891235
0.5902068190269333,28.398834228515625
0.5902052600582314,28.40207815170288
0.5902037013814976,28.405415773391724
0.5902021429966501,28.408670902252197
0.590200584903607,28.411946535110474
0.5901990271022867,28.415253162384033
0.590197469592607,28.418517351150513
0.5901959123744867,28.421924352645874
0.5901943554478436,28.425313234329224
0.5901927988125962,28.428622484207153
0.590191242468663,28.43195390701294
0.5901896864159621,28.435327768325806
0.5901881306544121,28.4385986328125
0.5901865751839314,28.441827297210693
0.5901850200044385,28.445079565048218
0.590183465115852,28.448389291763306
0.5901819105180899,28.45159912109375
0.5901803562110716,28.455135583877563
0.5901788021947152,28.45848298072815
0.5901772484689393,28.46179437637329
0.5901756950336626,28.4652042388916
0.5901741418888039,28.46850872039795
0.590172589034282,28.4717800617218
0.5901710364700155,28.47511076927185
0.5901694841959233,28.47847270965576
0.5901679322119242,28.481810092926025
0.5901663805179367,28.485179662704468
0.5901648291138801,28.48875617980957
0.5901632779996734,28.492257833480835
0.5901617271752352,28.495726585388184
0.5901601766404847,28.49907350540161
0.5901586263953407,28.502421140670776
0.5901570764397225,28.505728006362915
0.5901555267735489,28.509040117263794
0.5901539773967392,28.512386798858643
0.5901524283092123,28.51584529876709
0.5901508795108877,28.519185304641724
0.5901493310016847,28.522697687149048
0.5901477827815219,28.526110887527466
0.5901462348503189,28.52944803237915
0.5901446872079952,28.532743453979492
0.5901431398544696,28.536084175109863
0.590141592789662,28.53938627243042
0.5901400460134915,28.542606115341187
0.5901384995258775,28.54584836959839
0.5901369533267395,28.549137115478516
0.5901354074159969,28.552393436431885
0.5901338617935695,28.5558078289032
0.5901323164593765,28.55909252166748
0.5901307714133375,28.56237816810608
0.5901292266553722,28.56567072868347
0.5901276821854002,28.568929433822632
0.5901261380033411,28.572216987609863
0.5901245941091148,28.575518131256104
0.5901230505026408,28.578763961791992
0.5901215071838389,28.582051277160645
0.5901199641526289,28.585341691970825
0.5901184214089307,28.588870763778687
0.590116878952664,28.592212677001953
0.5901153367837486,28.595592975616455
0.5901137949021047,28.59887146949768
0.590112253307652,28.602171421051025
0.5901107120003106,28.60550546646118
0.5901091709800004,28.60871148109436
0.5901076302466415,28.611936330795288
0.590106089800154,28.615246772766113
0.5901045496404579,28.6185040473938
0.5901030097674732,28.62189221382141
0.5901014701811202,28.62535810470581
0.5900999308813192,28.628710508346558
0.5900983918679903,28.631994009017944
0.5900968531410536,28.635307550430298
0.5900953147004295,28.63860249519348
0.5900937765460385,28.641872882843018
0.5900922386778007,28.6452534198761
0.5900907010956364,28.648557424545288
0.5900891637994661,28.65195918083191
0.5900876267892102,28.65550446510315
0.5900860900647893,28.65885353088379
0.5900845536261238,28.662212133407593
0.5900830174731341,28.665669918060303
0.5900814816057409,28.66893768310547
0.5900799460238646,28.672223806381226
0.5900784107274261,28.6755690574646
0.5900768757163458,28.678855657577515
0.5900753409905445,28.682179927825928
0.5900738065499429,28.685513734817505
0.5900722723944615,28.689003705978394
0.5900707385240214,28.69240927696228
0.590069204938543,28.695879459381104
0.5900676716379475,28.69921374320984
0.5900661386221555,28.702488899230957
0.5900646058910881,28.70578622817993
0.5900630734446661,28.709101676940918
0.5900615412828104,28.71238684654236
0.5900600094054421,28.715681552886963
0.5900584778124821,28.718933820724487
0.5900569465038513,28.72240400314331
0.590055415479471,28.72570538520813
0.5900538847392623,28.729031801223755
0.5900523542831463,28.732343196868896
0.5900508241110439,28.735646963119507
0.5900492942228766,28.738895893096924
0.5900477646185653,28.742205142974854
0.5900462352980316,28.745573043823242
0.5900447062611965,28.748810052871704
0.5900431775079814,28.75207018852234
0.5900416490383077,28.75547766685486
0.5900401208520968,28.758840322494507
0.59003859294927,28.76210927963257
0.5900370653297485,28.765455722808838
0.5900355379934542,28.76873540878296
0.5900340109403085,28.771984338760376
0.5900324841702325,28.775264263153076
0.5900309576831482,28.778481006622314
0.5900294314789771,28.781736612319946
0.5900279055576407,28.7850124835968
0.5900263799190605,28.7884418964386
0.5900248545631583,28.791751623153687
0.5900233294898559,28.795107126235962
0.5900218046990748,28.798399448394775
0.5900202801907372,28.8016619682312
0.5900187559647643,28.804962158203125
0.5900172320210784,28.80820345878601
0.5900157083596009,28.811497926712036
0.5900141849802539,28.814987659454346
0.5900126618829595,28.81823754310608
0.5900111390676395,28.821619510650635
0.5900096165342157,28.824976205825806
0.5900080942826103,28.828441619873047
0.590006572312745,28.83189630508423
0.5900050506245422,28.835312843322754
0.5900035292179239,28.838571548461914
0.5900020080928121,28.84186100959778
0.5900004872491291,28.845186233520508
0.589998966686797,28.848516702651978
0.5899974464057378,28.851784229278564
0.5899959264058741,28.855366945266724
0.5899944066871278,28.85871458053589
0.5899928872494216,28.862046718597412
0.5899913680926775,28.865379095077515
0.5899898492168179,28.86861824989319
0.5899883306217651,28.87187695503235
0.5899868123074419,28.87518548965454
0.5899852942737702,28.878453254699707
0.5899837765206728,28.88169503211975
0.5899822590480722,28.88499355316162
0.589980741855891,28.888347625732422
0.5899792249440512,28.891616582870483
0.5899777083124761,28.8949773311615
0.5899761919610879,28.89827299118042
0.5899746758898093,28.901552200317383
0.589973160098563,28.90481734275818
0.5899716445872718,28.90814447402954
0.5899701293558582,28.91140079498291
0.5899686144042454,28.914714574813843
0.5899670997323558,28.91797709465027
0.5899655853401122,28.92143201828003
0.5899640712274378,28.924739599227905
0.5899625573942551,28.928123235702515
0.5899610438404871,28.93139910697937
0.589959530566057,28.934690713882446
0.5899580175708874,28.9379243850708
0.5899565048549015,28.941253900527954
0.5899549924180224,28.944489240646362
0.5899534802601729,28.94775629043579
0.5899519683812762,28.950989246368408
0.5899504567812556,28.954400777816772
0.5899489454600338,28.957701206207275
0.5899474344175347,28.96103072166443
0.5899459236536809,28.96435785293579
0.5899444131683955,28.967637062072754
0.5899429029616022,28.970886945724487
0.5899413930332241,28.97422742843628
0.5899398833831847,28.97749614715576
0.589938374011407,28.980735540390015
0.5899368649178147,28.984051942825317
0.589935356102331,28.987417697906494
0.5899338475648794,28.99072003364563
0.5899323393053835,28.994328260421753
0.5899308313237664,28.997788667678833
0.589929323619952,29.001218557357788
0.5899278161938637,29.004639387130737
0.5899263090454252,29.007988691329956
0.58992480217456,29.011279582977295
0.5899232955811916,29.014631748199463
0.5899217892652439,29.017924070358276
0.5899202832266406,29.021347999572754
0.5899187774653051,29.02473258972168
0.5899172719811615,29.028149604797363
0.5899157667741333,29.031614542007446
0.5899142618441446,29.03504490852356
0.5899127571911192,29.038291454315186
0.5899112528149808,29.04154896736145
0.5899097487156535,29.044835805892944
0.5899082448930609,29.048133850097656
0.5899067413471271,29.051476001739502
0.5899052380777763,29.05486750602722
0.5899037350849322,29.05816650390625
0.589902232368519,29.06157636642456
0.5899007299284608,29.064943075180054
0.5898992277646815,29.0682852268219
0.5898977258771055,29.071569442749023
0.5898962242656569,29.074873685836792
0.5898947229302596,29.07815909385681
0.5898932218708381,29.081408262252808
0.5898917210873167,29.08471417427063
0.5898902205796194,29.0880765914917
0.5898887203476704,29.091416358947754
0.5898872203913945,29.094849348068237
0.5898857207107158,29.098164558410645
0.5898842213055586,29.10149383544922
0.5898827221758475,29.104807376861572
0.5898812233215067,29.10803246498108
0.5898797247424609,29.11132025718689
0.5898782264386343,29.114636182785034
0.589876728409952,29.117834091186523
0.5898752306563378,29.121205806732178
0.589873733177717,29.124590158462524
0.5898722359740136,29.12794804573059
0.5898707390451527,29.131242036819458
0.5898692423910586,29.134599685668945
0.5898677460116565,29.13778519630432
0.5898662499068705,29.141040563583374
0.5898647540766258,29.1443932056427
0.589863258520847,29.14765954017639
0.5898617632394589,29.15091347694397
0.5898602682323865,29.154338836669922
0.5898587734995545,29.157668828964233
0.589857279040888,29.161117553710938
0.5898557848563116,29.164576053619385
0.5898542909457505,29.1679904460907
0.5898527973091295,29.171342849731445
0.589851303946374,29.174658060073853
0.5898498108574084,29.177886247634888
0.5898483180421583,29.181199312210083
0.5898468255005487,29.184495210647583
0.5898453332325044,29.187926292419434
0.589843841237951,29.191266775131226
0.5898423495168134,29.194702625274658
0.5898408580690168,29.197986602783203
0.5898393668944863,29.201271295547485
0.5898378759931479,29.204537630081177
0.589836385364926,29.207793712615967
0.5898348950097463,29.21104860305786
0.589833404927534,29.214394330978394
0.5898319151182149,29.217595100402832
0.5898304255817138,29.221050262451172
0.5898289363179566,29.22442865371704
0.5898274473268685,29.227760076522827
0.5898259586083752,29.230983018875122
0.5898244701624019,29.234386444091797
0.5898229819888744,29.237640619277954
0.5898214940877183,29.240851640701294
0.589820006458859,29.244093418121338
0.5898185191022222,29.24736213684082
0.5898170320177337,29.250612020492554
0.589815545205319,29.25398898124695
0.5898140586649038,29.257365226745605
0.589812572396414,29.260714054107666
0.5898110863997752,29.264045000076294
0.5898096006749133,29.26739764213562
0.5898081152217541,29.270734071731567
0.5898066300402236,29.274083614349365
0.5898051451302474,29.27734136581421
0.5898036604917516,29.28065776824951
0.5898021761246619,29.283971071243286
0.5898006920289045,29.287328958511353
0.5897992082044053,29.290586709976196
0.5897977246510904,29.293940782546997
0.5897962413688856,29.297285318374634
0.5897947583577173,29.300639390945435
0.5897932756175114,29.303992986679077
0.5897917931481942,29.30732774734497
0.5897903109496915,29.31060028076172
0.58978882902193,29.31396174430847
0.5897873473648353,29.317322731018066
0.5897858659783342,29.320748329162598
0.5897843848623526,29.324154138565063
0.5897829040168172,29.32768201828003
0.5897814234416537,29.331162452697754
0.589779943136789,29.334580183029175
0.5897784631021491,29.337887287139893
0.5897769833376608,29.341208696365356
0.5897755038432502,29.344536781311035
0.5897740246188439,29.347907066345215
0.5897725456643682,29.351183652877808
0.5897710669797499,29.354732751846313
0.5897695885649153,29.35819911956787
0.5897681104197913,29.36173129081726
0.5897666325443042,29.365122079849243
0.5897651549383807,29.36847686767578
0.5897636776019473,29.37170386314392
0.589762200534931,29.375052213668823
0.5897607237372583,29.378429174423218
0.5897592472088561,29.381767988204956
0.5897577709496509,29.385112524032593
0.5897562949595695,29.388556003570557
0.5897548192385391,29.39185857772827
0.5897533437864861,29.395355224609375
0.5897518686033377,29.39864158630371
0.5897503936890206,29.40196418762207
0.5897489190434617,29.405369997024536
0.5897474446665882,29.408613681793213
0.5897459705583269,29.4118812084198
0.5897444967186047,29.415303230285645
0.5897430231473488,29.41860842704773
0.5897415498444863,29.42198634147644
0.5897400768099443,29.425397396087646
0.5897386040436498,29.42885684967041
0.5897371315455298,29.432119369506836
0.5897356593155118,29.435507774353027
0.5897341873535228,29.438722848892212
0.58973271565949,29.442033052444458
0.5897312442333409,29.445413827896118
0.5897297730750024,29.448753118515015
0.5897283021844021,29.452049016952515
0.5897268315614674,29.455488443374634
0.5897253612061254,29.45880913734436
0.5897238911183035,29.46224021911621
0.5897224212979294,29.46555495262146
0.5897209517449302,29.468852996826172
0.5897194824592337,29.472193956375122
0.5897180134407672,29.47554349899292
0.589716544689458,29.478869676589966
0.5897150762052342,29.48223376274109
0.589713607988023,29.485658645629883
0.5897121400377521,29.48911714553833
0.589710672354349,29.492552042007446
0.5897092049377416,29.496331930160522
0.5897077377878575,29.49992346763611
0.5897062709046241,29.503304719924927
0.5897048042879698,29.50664734840393
0.5897033379378217,29.50993275642395
0.589701871854108,29.513298511505127
0.5897004060367564,29.51660943031311
0.5896989404856947,29.5199978351593
0.5896974752008509,29.52355122566223
0.5896960101821528,29.52690553665161
0.5896945454295284,29.530332326889038
0.5896930809429055,29.533678770065308
0.5896916167222123,29.537003755569458
0.5896901527673766,29.54024577140808
0.5896886890783266,29.543551921844482
0.5896872256549903,29.546804666519165
0.5896857624972959,29.55011534690857
0.5896842996051712,29.55346155166626
0.5896828369785446,29.55689835548401
0.5896813746173443,29.56026864051819
0.5896799125214983,29.56368660926819
0.5896784506909349,29.567005157470703
0.5896769891255825,29.570379495620728
0.5896755278253693,29.57366180419922
0.5896740667902236,29.57698106765747
0.5896726060200735,29.58035922050476
0.5896711455148477,29.583696126937866
0.5896696852744743,29.586965560913086
0.5896682252988821,29.590432167053223
0.5896667655879989,29.59383249282837
0.5896653061417539,29.59725332260132
0.589663846960075,29.600592374801636
0.5896623880428912,29.6039400100708
0.5896609293901306,29.607198476791382
0.5896594710017221,29.610486030578613
0.5896580128775939,29.61382293701172
0.5896565550176751,29.617098569869995
0.589655097421894,29.62043023109436
0.5896536400901796,29.62385892868042
0.5896521830224604,29.62718415260315
0.5896507262186649,29.63056993484497
0.5896492696787221,29.63393807411194
0.5896478134025609,29.63731598854065
0.58964635739011,29.6406307220459
0.5896449016412981,29.643975973129272
0.5896434461560542,29.647340774536133
0.5896419909343071,29.650673866271973
0.5896405359759861,29.65409564971924
0.5896390812810196,29.65769052505493
0.5896376268493367,29.661181211471558
0.5896361726808664,29.66467046737671
0.589634718775538,29.66806411743164
0.5896332651332802,29.671440601348877
0.5896318117540222,29.67474389076233
0.5896303586376932,29.677979707717896
0.5896289057842221,29.68132495880127
0.5896274531935383,29.684820890426636
0.5896260008655707,29.688079357147217
0.589624548800249,29.691447734832764
0.5896230969975016,29.694809913635254
0.5896216454572585,29.698195219039917
0.5896201941794487,29.70150113105774
0.5896187431640015,29.70486092567444
0.5896172924108463,29.70818018913269
0.5896158419199123,29.7115261554718
0.5896143916911292,29.714847087860107
0.5896129417244262,29.718149185180664
0.5896114920197326,29.721442222595215
0.5896100425769781,29.72489070892334
0.5896085933960921,29.728313446044922
0.5896071444770041,29.731624126434326
0.5896056958196437,29.73505735397339
0.5896042474239405,29.738382816314697
0.589602799289824,29.741647720336914
0.5896013514172238,29.74493908882141
0.5895999038060696,29.74843168258667
0.589598456456291,29.751765251159668
0.589597009367818,29.755133390426636
0.58959556254058,29.758569717407227
0.5895941159745067,29.761850833892822
0.5895926696695282,29.765352487564087
0.5895912236255741,29.76874089241028
0.5895897778425742,29.77202081680298
0.5895883323204585,29.775390148162842
0.5895868870591566,29.77868890762329
0.5895854420585988,29.78193163871765
0.5895839973187147,29.785258054733276
0.5895825528394344,29.788573026657104
0.5895811086206879,29.792008638381958
0.5895796646624053,29.795384407043457
0.5895782209645163,29.79870057106018
0.5895767775269514,29.801956176757812
0.5895753343496404,29.80540108680725
0.5895738914325133,29.80875062942505
0.5895724487755005,29.812061071395874
0.5895710063785323,29.815434455871582
0.5895695642415385,29.818796634674072
0.5895681223644494,29.82218313217163
0.5895666807471955,29.825741052627563
0.589565239389707,29.82929801940918
0.5895637982919139,29.832772970199585
0.5895623574537467,29.83614420890808
0.5895609168751357,29.839498043060303
0.5895594765560115,29.842745780944824
0.5895580364963043,29.84606432914734
0.5895565966959445,29.849416255950928
0.5895551571548626,29.85275912284851
0.589553717872989,29.856017351150513
0.5895522788502544,29.859464168548584
0.5895508400865891,29.862870693206787
0.5895494015819239,29.866328716278076
0.589547963336189,29.86976170539856
0.5895465253493153,29.873087644577026
0.5895450876212334,29.876410484313965
0.5895436501518738,29.879679679870605
0.5895422129411674,29.882986307144165
0.5895407759890448,29.886332511901855
0.5895393392954366,29.889596700668335
0.5895379028602737,29.893015384674072
0.5895364666834869,29.896445751190186
0.5895350307650069,29.899730920791626
0.5895335951047644,29.90304684638977
0.5895321597026907,29.906389951705933
0.5895307245587164,29.909630298614502
0.5895292896727722,29.91284704208374
0.5895278550447894,29.916259288787842
0.5895264206746988,29.919575691223145
0.5895249865624315,29.922771215438843
0.5895235527079182,29.926273822784424
0.5895221191110903,29.92964792251587
0.5895206857718787,29.932940244674683
0.5895192526902144,29.936290502548218
0.5895178198660287,29.939637184143066
0.5895163872992526,29.942919969558716
0.5895149549898172,29.946273803710938
0.589513522937654,29.949509859085083
0.5895120911426937,29.952759742736816
0.589510659604868,29.956012964248657
0.589509228324108,29.95946717262268
0.589507797300345,29.962815046310425
0.5895063665335102,29.966163635253906
0.589504936023535,29.96946668624878
0.589503505770351,29.972771167755127
0.5895020757738891,29.976046323776245
0.5895006460340811,29.97941780090332
0.5894992165508585,29.982630968093872
0.5894977873241524,29.98595142364502
0.5894963583538946,29.989304304122925
0.5894949296400164,29.992866039276123
0.5894935011824496,29.996503829956055
0.5894920729811254,29.999925136566162
0.5894906450359756,30.003453254699707
0.589489217346932,30.006866455078125
0.5894877899139259,30.01021385192871
0.589486362736889,30.013636350631714
0.5894849358157533,30.01710867881775
0.5894835091504502,30.02045774459839
0.5894820827409117,30.02376127243042
0.5894806565870695,30.02717089653015
0.5894792306888551,30.030678749084473
0.5894778050462005,30.034183502197266
0.5894763796590375,30.037546396255493
0.5894749545272983,30.040903091430664
0.5894735296509143,30.04428768157959
0.5894721050298177,30.047614574432373
0.5894706806639404,30.050935745239258
0.5894692565532144,30.05438542366028
0.5894678326975714,30.057729244232178
0.5894664090969438,30.061251640319824
0.5894649857512636,30.064688205718994
0.5894635626604624,30.0680890083313
0.5894621398244729,30.071526765823364
0.589460717243227,30.075013160705566
0.5894592949166567,30.07829475402832
0.5894578728446942,30.08156394958496
0.5894564510272717,30.08486294746399
0.5894550294643217,30.08820080757141
0.589453608155776,30.091514587402344
0.589452187101567,30.09505534172058
0.5894507663016273,30.098496675491333
0.5894493457558886,30.101863622665405
0.5894479254642837,30.10524821281433
0.589446505426745,30.108593225479126
0.5894450856432046,30.111851453781128
0.5894436661135951,30.115199089050293
0.5894422468378488,30.11854314804077
0.5894408278158982,30.121765613555908
0.5894394090476762,30.125154972076416
0.5894379905331147,30.128641605377197
0.5894365722721466,30.131978750228882
0.5894351542647043,30.13542866706848
0.5894337365107203,30.138725996017456
0.5894323190101274,30.14198923110962
0.5894309017628582,30.145371913909912
0.589429484768845,30.148688316345215
0.5894280680280213,30.152082204818726
0.5894266515403189,30.15559148788452
0.5894252353056711,30.159047603607178
0.5894238193240106,30.16259479522705
0.58942240359527,30.16597867012024
0.589420988119382,30.169448852539062
0.5894195728962799,30.172853708267212
0.5894181579258961,30.176305770874023
0.5894167432081637,30.179728984832764
0.5894153287430155,30.18314552307129
0.5894139145303845,30.186471700668335
0.5894125005702038,30.18974542617798
0.5894110868624061,30.19306516647339
0.5894096734069243,30.196614503860474
0.5894082602036919,30.20003390312195
0.5894068472526417,30.20346760749817
0.5894054345537065,30.206811904907227
0.5894040221068199,30.21010708808899
0.5894026099119146,30.213448524475098
0.5894011979689241,30.216840028762817
0.5893997862777812,30.220205307006836
0.5893983748384196,30.223575830459595
0.5893969636507719,30.226953983306885
0.5893955527147718,30.230493545532227
0.5893941420303525,30.233869552612305
0.5893927315974471,30.23729372024536
0.589391321415989,30.24065899848938
0.5893899114859116,30.244014501571655
0.5893885018071485,30.24732494354248
0.5893870923796326,30.25062870979309
0.5893856832032977,30.253920316696167
0.5893842742780768,30.2573025226593
0.5893828656039041,30.26064157485962
0.5893814571807122,30.26417875289917
0.5893800490084354,30.267510175704956
0.5893786410870067,30.27080225944519
0.5893772334163601,30.2741539478302
0.5893758259964286,30.277448177337646
0.5893744188271464,30.28072714805603
0.5893730119084466,30.2840678691864
0.5893716052402634,30.28737998008728
0.5893701988225302,30.29066777229309
0.5893687926551806,30.294094562530518
0.5893673867381485,30.297696828842163
0.5893659810713677,30.301058053970337
0.5893645756547717,30.30448579788208
0.5893631704882946,30.30776572227478
0.5893617655718701,30.311089038848877
0.5893603609054321,30.31449842453003
0.5893589564889143,30.31779670715332
0.589357552322251,30.321124792099
0.5893561484053755,30.32450532913208
0.5893547447382222,30.32789897918701
0.5893533413207251,30.331501245498657
0.589351938152818,30.334978818893433
0.589350535234435,30.33849048614502
0.58934913256551,30.34186339378357
0.5893477301459773,30.345314264297485
0.5893463279757708,30.348631381988525
0.5893449260548248,30.35193681716919
0.5893435243830731,30.35529899597168
0.5893421229604503,30.358657121658325
0.5893407217868903,30.361988067626953
0.5893393208623273,30.365599632263184
0.5893379201866957,30.369041681289673
0.5893365197599296,30.372442483901978
0.5893351195819635,30.375867128372192
0.5893337196527314,30.3792884349823
0.5893323199721678,30.382609605789185
0.589330920540207,30.385968446731567
0.5893295213567834,30.38929271697998
0.5893281224218315,30.39268207550049
0.5893267237352856,30.39608883857727
0.5893253252970801,30.399552822113037
0.5893239271071495,30.402896642684937
0.5893225291654285,30.406248092651367
0.5893211314718515,30.409539699554443
0.5893197340263527,30.41281247138977
0.5893183368288674,30.416162490844727
0.5893169398793293,30.419497966766357
0.5893155431776738,30.422773361206055
0.5893141467238351,30.426196575164795
0.5893127505177479,30.42959713935852
0.5893113545593469,30.433067798614502
0.5893099588485671,30.436567544937134
0.5893085633853428,30.4399836063385
0.5893071681696089,30.443303108215332
0.5893057732013003,30.446641206741333
0.5893043784803517,30.44994568824768
0.589302984006698,30.453416109085083
0.589301589780274,30.45674443244934
0.5893001958010146,30.46017599105835
0.5892988020688544,30.46365237236023
0.5892974085837288,30.46713423728943
0.5892960153455725,30.470606803894043
0.5892946223543206,30.473986387252808
0.5892932296099078,30.47735095024109
0.5892918371122694,30.480667114257812
0.5892904448613403,30.484005451202393
0.5892890528570556,30.487382888793945
0.5892876610993504,30.490777492523193
0.5892862695881598,30.494161128997803
0.589284878323419,30.497620582580566
0.5892834873050629,30.501182794570923
0.589282096533027,30.50466775894165
0.5892807060072462,30.508052587509155
0.589279315727656,30.51137614250183
0.5892779256941915,30.514760971069336
0.589276535906788,30.518131017684937
0.5892751463653808,30.521530389785767
0.5892737570699053,30.52506422996521
0.5892723680202966,30.52855920791626
0.5892709792164902,30.53194499015808
0.5892695906584217,30.535487413406372
0.5892682023460261,30.53882670402527
0.5892668142792391,30.542173385620117
0.5892654264579962,30.545568466186523
0.5892640388822329,30.54894495010376
0.5892626515518844,30.552385807037354
0.5892612644668864,30.555729389190674
0.5892598776271746,30.55904769897461
0.5892584910326845,30.562565088272095
0.5892571046833515,30.566048860549927
0.5892557185791114,30.569636583328247
0.5892543327199,30.573153257369995
0.5892529471056528,30.576621055603027
0.5892515617363052,30.579944133758545
0.5892501766117932,30.58333158493042
0.5892487917320527,30.58663845062256
0.5892474070970193,30.589919567108154
0.5892460227066287,30.593291759490967
0.5892446385608168,30.59670877456665
0.5892432546595191,30.60012674331665
0.5892418710026721,30.60358190536499
0.5892404875902113,30.606994152069092
0.5892391044220726,30.61042833328247
0.589237721498192,30.61377716064453
0.5892363388185053,30.61725425720215
0.5892349563829485,30.620673894882202
0.5892335741914578,30.62412691116333
0.589232192243969,30.62748670578003
0.5892308105404183,30.6309175491333
0.5892294290807415,30.634291648864746
0.589228047864875,30.637702703475952
0.5892266668927548,30.64095187187195
0.5892252861643169,30.644392013549805
0.5892239056794975,30.64770770072937
0.5892225254382328,30.651061534881592
0.589221145440459,30.654459238052368
0.5892197656861126,30.657827615737915
0.5892183861751291,30.661263942718506
0.5892170069074457,30.664875507354736
0.589215627882998,30.668330430984497
0.5892142491017226,30.671727895736694
0.5892128705635558,30.6751229763031
0.5892114922684338,30.678476333618164
0.5892101142162932,30.6817729473114
0.5892087364070703,30.685203313827515
0.5892073588407016,30.688621044158936
0.5892059815171236,30.69209051132202
0.5892046044362725,30.69554328918457
0.5892032275980851,30.698909044265747
0.5892018510024978,30.70228123664856
0.5892004746494469,30.705711126327515
0.5891990985388693,30.709028959274292
0.5891977226707015,30.712401390075684
0.5891963470448801,30.715725660324097
0.5891949716613417,30.719045639038086
0.589193596520023,30.722357034683228
0.5891922216208607,30.7256817817688
0.5891908469637913,30.72900080680847
0.5891894725487519,30.73246693611145
0.5891880983756788,30.735867500305176
0.589186724444509,30.73928713798523
0.5891853507551793,30.742668390274048
0.5891839773076266,30.74596071243286
0.5891826041017876,30.74931240081787
0.589181231137599,30.752660512924194
0.5891798584149981,30.75598907470703
0.5891784859339214,30.759368419647217
0.589177113694306,30.76278805732727
0.589175741696089,30.766366004943848
0.5891743699392071,30.769827127456665
0.5891729984235975,30.773345947265625
0.5891716271491971,30.776716470718384
0.589170256115943,30.780038118362427
0.589168885323772,30.783438682556152
0.5891675147726216,30.786924600601196
0.5891661444624288,30.790294647216797
0.5891647743931305,30.793710231781006
0.589163404564664,30.797125816345215
0.5891620349769666,30.800623893737793
0.5891606656299755,30.804126024246216
0.5891592965236275,30.80757474899292
0.5891579276578602,30.81093192100525
0.589156559032611,30.81435203552246
0.5891551906478169,30.817701816558838
0.5891538225034151,30.821086883544922
0.5891524545993434,30.824578762054443
0.5891510869355387,30.828197479248047
0.5891497195119387,30.831822633743286
0.5891483523284806,30.835330724716187
0.5891469853851019,30.838704586029053
0.58914561868174,30.84218668937683
0.5891442522183324,30.84562110900879
0.5891428859948168,30.84898018836975
0.5891415200111302,30.852389097213745
0.5891401542672107,30.855774879455566
0.5891387887629953,30.859151601791382
0.589137423498422,30.862548112869263
0.5891360584734282,30.865874528884888
0.5891346936879518,30.8693687915802
0.5891333291419301,30.872778177261353
0.5891319648353007,30.876290798187256
0.5891306007680016,30.879721641540527
0.5891292369399705,30.883097410202026
0.5891278733511449,30.886515617370605
0.5891265100014627,30.889789581298828
0.5891251468908616,30.893190622329712
0.5891237840192796,30.89672350883484
0.5891224213866543,30.900125980377197
0.5891210589929238,30.903565883636475
0.5891196968380255,30.90688991546631
0.5891183349218978,30.910403728485107
0.5891169732444784,30.913765907287598
0.5891156118057052,30.917052507400513
0.589114250605516,30.92042064666748
0.5891128896438491,30.923733472824097
0.5891115289206426,30.927056074142456
0.589110168435834,30.930545568466187
0.5891088081893617,30.93394947052002
0.5891074481811638,30.93739128112793
0.5891060884111782,30.940768241882324
0.589104728879343,30.944257020950317
0.5891033695855965,30.94758629798889
0.5891020105298768,30.950905799865723
0.589100651712122,30.9542875289917
0.5890992931322705,30.957626342773438
0.5890979347902603,30.96097469329834
0.5890965766860298,30.96454358100891
0.589095218819517,30.967899322509766
0.5890938611906604,30.971259117126465
0.5890925037993984,30.974644422531128
0.5890911466456692,30.978067874908447
0.5890897897294111,30.981454849243164
0.5890884330505626,30.98482584953308
0.589087076609062,30.988150119781494
0.5890857204048477,30.991463899612427
0.5890843644378582,30.994978666305542
0.5890830087080319,30.99853515625
0.5890816532153076,31.00192356109619
0.5890802979596232,31.00532054901123
0.5890789429409178,31.008620500564575
0.5890775881591296,31.01204204559326
0.5890762336141974,31.01544499397278
0.5890748793060595,31.018784761428833
0.5890735252346548,31.0221688747406
0.5890721713999219,31.025640964508057
0.5890708178017994,31.029040098190308
0.5890694644402259,31.03255033493042
0.5890681113151401,31.03595209121704
0.589066758426481,31.03926968574524
0.5890654057741871,31.042647123336792
0.589064053358197,31.046136379241943
0.5890627011784499,31.04946231842041
0.5890613492348844,31.05282473564148
0.5890599975274394,31.056180238723755
0.5890586460560537,31.0595543384552
0.5890572948206662,31.062904596328735
0.5890559438212156,31.066401720046997
0.5890545930576411,31.069778203964233
0.5890532425298814,31.073184967041016
0.5890518922378758,31.076589584350586
0.589050542181563,31.080016613006592
0.5890491923608822,31.083410501480103
0.589047842775772,31.086756706237793
0.589046493426172,31.090105056762695
0.589045144312021,31.093621969223022
0.5890437954332581,31.097169399261475
0.5890424467898226,31.100645542144775
0.5890410983816533,31.104090929031372
0.5890397502086896,31.107511520385742
0.5890384022708706,31.110812664031982
0.5890370545681356,31.11427140235901
0.5890357071004236,31.117600440979004
0.5890343598676742,31.120906591415405
0.5890330128698262,31.124239206314087
0.5890316661068193,31.127575159072876
0.5890303195785925,31.130915880203247
0.5890289732850855,31.13434863090515
0.5890276272262374,31.13763999938965
0.5890262814019874,31.141060829162598
0.5890249358122752,31.144492387771606
0.5890235904570402,31.148056983947754
0.5890222453362215,31.15144920349121
0.589020900449759,31.15485382080078
0.589019555797592,31.15850591659546
0.5890182113796599,31.16204810142517
0.5890168671959024,31.16558599472046
0.5890155232462589,31.168984174728394
0.589014179530669,31.172398567199707
0.5890128360490724,31.175757884979248
0.5890114928014086,31.17908239364624
0.5890101497876171,31.182629823684692
0.5890088070076379,31.186098098754883
0.5890074644614104,31.18945622444153
0.5890061221488743,31.19275188446045
0.5890047800699695,31.196133852005005
0.5890034382246354,31.19953417778015
0.5890020966128122,31.202903509140015
0.5890007552344393,31.206295251846313
0.5889994140894568,31.209606170654297
0.5889980731778043,31.212870359420776
0.5889967324994215,31.21623396873474
0.5889953920542489,31.21961784362793
0.5889940518422258,31.22297978401184
0.5889927118632923,31.22631525993347
0.5889913721173882,31.229727029800415
0.5889900326044536,31.233102560043335
0.5889886933244285,31.236528635025024
0.5889873542772527,31.23984408378601
0.5889860154628664,31.24314594268799
0.5889846768812097,31.246543884277344
0.5889833385322222,31.24994683265686
0.5889820004158446,31.253394842147827
0.5889806625320166,31.256746292114258
0.5889793248806783,31.26004457473755
0.58897798746177,31.263477087020874
0.5889766502752318,31.266817331314087
0.5889753133210041,31.27019214630127
0.5889739765990266,31.273585081100464
0.58897264010924,31.276952981948853
0.5889713038515842,31.28028702735901
0.5889699678259999,31.283724069595337
0.588968632032427,31.28700852394104
0.5889672964708059,31.290354013442993
0.588965961141077,31.293663501739502
0.5889646260431807,31.29702138900757
0.5889632911770571,31.300415754318237
0.5889619565426469,31.303831815719604
0.5889606221398903,31.307140350341797
0.588959287968728,31.31053590774536
0.5889579540291001,31.313881397247314
0.5889566203209473,31.31737208366394
0.5889552868442101,31.3207368850708
0.5889539535988288,31.324254751205444
0.5889526205847444,31.327715396881104
0.588951287801897,31.331214666366577
0.5889499552502275,31.334672689437866
0.5889486229296762,31.338091373443604
0.5889472908401839,31.341451406478882
0.5889459589816913,31.344866514205933
0.588944627354139,31.348164081573486
0.5889432959574676,31.35166311264038
0.5889419647916179,31.35512113571167
0.5889406338565306,31.35847544670105
0.5889393031521465,31.361799955368042
0.5889379726784064,31.365482568740845
0.5889366424352509,31.36889338493347
0.5889353124226211,31.372288703918457
0.5889339826404576,31.37572431564331
0.5889326530887011,31.379018783569336
0.588931323767293,31.38236951828003
0.5889299946761737,31.38578486442566
0.5889286658152844,31.38909149169922
0.5889273371845659,31.39244270324707
0.5889260087839592,31.39590358734131
0.5889246806134053,31.39934229850769
0.5889233526728451,31.402743339538574
0.5889220249622198,31.40611171722412
0.5889206974814701,31.40946936607361
0.5889193702305375,31.41275930404663
0.5889180432093628,31.416099071502686
0.5889167164178873,31.4195556640625
0.5889153898560519,31.422858953475952
0.5889140635237977,31.426218271255493
0.5889127374210662,31.429595232009888
0.5889114115477984,31.43298316001892
0.5889100859039353,31.436379432678223
0.5889087604894185,31.439712285995483
0.588907435304189,31.443032264709473
0.5889061103481882,31.446433067321777
0.5889047856213573,31.449721097946167
0.5889034611236375,31.453261137008667
0.5889021368549704,31.456644535064697
0.5889008128152972,31.459972858428955
0.5888994890045592,31.46344232559204
0.5888981654226979,31.466918230056763
0.5888968420696546,31.47037696838379
0.588895518945371,31.473833560943604
0.5888941960497882,31.47721290588379
0.588892873382848,31.48058795928955
0.5888915509444916,31.484023332595825
0.5888902287346607,31.48748016357422
0.5888889067532969,31.490780353546143
0.5888875850003414,31.494219303131104
0.5888862634757362,31.497644901275635
0.5888849421794227,31.50121235847473
0.5888836211113423,31.504766941070557
0.5888823002714371,31.50827670097351
0.5888809796596484,31.51161503791809
0.588879659275918,31.51503586769104
0.5888783391201875,31.518447875976562
0.588877019192399,31.521910667419434
0.5888756994924937,31.52539825439453
0.5888743800204137,31.528895139694214
0.5888730607761007,31.532453536987305
0.5888717417594964,31.53593397140503
0.5888704229705429,31.53932237625122
0.5888691044091817,31.54264259338379
0.5888677860753548,31.546022653579712
0.5888664679690042,31.5494065284729
0.5888651500900717,31.55277180671692
0.5888638324384993,31.55619978904724
0.5888625150142285,31.559555292129517
0.5888611978172019,31.562925100326538
0.5888598808473612,31.56641697883606
0.5888585641046484,31.569809198379517
0.5888572475890055,31.573171377182007
0.5888559313003745,31.576590061187744
0.5888546152386978,31.579952239990234
0.588853299403917,31.583324432373047
0.5888519837959746,31.586666345596313
0.5888506684148124,31.590245962142944
0.5888493532603727,31.593631982803345
0.5888480383325978,31.597037315368652
0.5888467236314298,31.600499629974365
0.5888454091568105,31.60392928123474
0.588844094908683,31.607293605804443
0.5888427808869886,31.610662698745728
0.5888414670916703,31.614076375961304
0.5888401535226698,31.617393255233765
0.58883884017993,31.620736360549927
0.5888375270633929,31.62422204017639
0.5888362141730006,31.627584218978882
0.5888349015086959,31.630927085876465
0.5888335890704212,31.634353399276733
0.5888322768581185,31.637674570083618
0.5888309648717306,31.64097785949707
0.5888296531111996,31.644357919692993
0.5888283415764684,31.64764904975891
0.5888270302674792,31.651010274887085
0.5888257191841744,31.654394388198853
0.5888244083264969,31.65781831741333
0.5888230976943889,31.661195516586304
0.5888217872877932,31.664708852767944
0.5888204771066523,31.668210983276367
0.5888191671509089,31.67172360420227
0.5888178574205054,31.675118446350098
0.5888165479153847,31.678480863571167
0.5888152386354892,31.681752681732178
0.5888139295807618,31.68514108657837
0.5888126207511453,31.688517332077026
0.5888113121465822,31.691999435424805
0.5888100037670152,31.695477724075317
0.5888086956123874,31.698837280273438
0.5888073876826413,31.702197790145874
0.5888060799777197,31.705631732940674
0.5888047724975657,31.708969116210938
0.5888034652421218,31.712374210357666
0.5888021582113311,31.71572709083557
0.5888008514051364,31.719048738479614
0.5887995448234807,31.722398042678833
0.5887982384663067,31.72577428817749
0.5887969323335577,31.729097366333008
0.5887956264251765,31.732515335083008
0.5887943207411058,31.735835552215576
0.5887930152812891,31.7392475605011
0.5887917100456691,31.74258852005005
0.588790405034189,31.745967149734497
0.5887891002467918,31.749361515045166
0.5887877956834205,31.75273609161377
0.5887864913440185,31.756062507629395
0.5887851872285285,31.759530782699585
0.5887838833368939,31.76289939880371
0.5887825796690579,31.766384601593018
0.5887812762249636,31.769766330718994
0.5887799730045542,31.773154735565186
0.5887786700077732,31.776570558547974
0.5887773672345633,31.7799129486084
0.588776064684868,31.78322958946228
0.5887747623586308,31.786582946777344
0.5887734602557948,31.789814710617065
0.5887721583763033,31.793293237686157
0.5887708567200997,31.796741485595703
0.5887695552871275,31.800158262252808
0.5887682540773297,31.803499937057495
0.5887669530906502,31.80686902999878
0.5887656523270322,31.810161352157593
0.588764351786419,31.813495635986328
0.5887630514687542,31.81676435470581
0.5887617513739812,31.8201003074646
0.5887604515020437,31.82346749305725
0.5887591518528849,31.826900720596313
0.5887578524264486,31.830297708511353
0.5887565532226783,31.833887815475464
0.5887552542415176,31.83744239807129
0.5887539554829099,31.840925455093384
0.588752656946799,31.84434151649475
0.5887513586331286,31.847670793533325
0.5887500605418422,31.850895881652832
0.5887487626728835,31.85424017906189
0.5887474650261963,31.857588052749634
0.5887461676017242,31.861029863357544
0.588744870399411,31.864490747451782
0.5887435734192005,31.867926597595215
0.5887422766610364,31.87125325202942
0.5887409801248625,31.874696969985962
0.5887396838106225,31.878197193145752
0.5887383877182605,31.881636381149292
0.5887370918477199,31.884942054748535
0.5887357961989453,31.888293981552124
0.5887345007718799,31.89158320426941
0.5887332055664679,31.89508891105652
0.5887319105826534,31.898483753204346
0.5887306158203799,31.90182328224182
0.5887293212795918,31.905198574066162
0.5887280269602326,31.90853452682495
0.588726732862247,31.9117534160614
0.5887254389855784,31.915087699890137
0.5887241453301711,31.918418407440186
0.5887228518959692,31.9217312335968
0.5887215586829168,31.925042152404785
0.5887202656909578,31.92857575416565
0.5887189729200365,31.931892156600952
0.588717680370097,31.935304641723633
0.5887163880410837,31.93865728378296
0.5887150959329402,31.941945791244507
0.5887138040456114,31.94534206390381
0.5887125123790409,31.948641061782837
0.5887112209331733,31.95196008682251
0.5887099297079527,31.955322265625
0.5887086387033235,31.95861291885376
0.5887073479192299,31.96204662322998
0.5887060573556162,31.965478658676147
0.5887047670124269,31.96883249282837
0.5887034768896062,31.97218370437622
0.5887021869870986,31.975579023361206
0.5887008973048483,31.978801012039185
0.5886996078427998,31.982101440429688
0.5886983186008977,31.98546862602234
0.5886970295790862,31.988707780838013
0.58869574077731,31.991984128952026
0.5886944521955133,31.99555253982544
0.5886931638336409,31.99904441833496
0.5886918756916373,32.00254154205322
0.5886905877694467,32.00591993331909
0.588689300067014,32.00928092002869
0.5886880125842838,32.012590646743774
0.5886867253212005,32.015910148620605
0.5886854382777088,32.019222259521484
0.5886841514537534,32.0226309299469
0.588682864849279,32.02598834037781
0.5886815784642302,32.029550552368164
0.5886802922985517,32.032984018325806
0.5886790063521881,32.03645920753479
0.5886777206250844,32.039798736572266
0.5886764351171851,32.04310607910156
0.5886751498284353,32.046520948410034
0.5886738647587795,32.04978013038635
0.5886725799081626,32.05306053161621
0.5886712952765294,32.05643057823181
0.5886700108638249,32.0597083568573
0.5886687266699936,32.06315588951111
0.588667442694981,32.0665922164917
0.5886661589387314,32.0698823928833
0.5886648754011901,32.07323884963989
0.5886635920823019,32.076632499694824
0.588662308982012,32.07995796203613
0.5886610261002648,32.08331775665283
0.588659743437006,32.08661103248596
0.5886584609921803,32.08989334106445
0.5886571787657326,32.0932240486145
0.5886558967576082,32.09670805931091
0.5886546149677522,32.100279092788696
0.5886533333961095,32.10373663902283
0.5886520520426252,32.107104539871216
0.5886507709072447,32.11044883728027
0.588649489989913,32.11380457878113
0.588648209290575,32.117109537124634
0.5886469288091767,32.12054395675659
0.5886456485456621,32.123926639556885
0.5886443684999777,32.12724328041077
0.5886430886720679,32.1306939125061
0.5886418090618784,32.13420295715332
0.5886405296693541,32.13751292228699
0.5886392504944407,32.14080023765564
0.5886379715370831,32.14419937133789
0.5886366927972272,32.14755845069885
0.5886354142748178,32.15087890625
0.5886341359698006,32.154242277145386
0.588632857882121,32.15756392478943
0.5886315800117244,32.16088104248047
0.5886303023585561,32.16450881958008
0.5886290249225617,32.16795492172241
0.5886277477036866,32.17132353782654
0.5886264707018763,32.17474842071533
0.5886251939170762,32.17811727523804
0.5886239173492321,32.181406021118164
0.5886226409982894,32.18477010726929
0.5886213648641938,32.18819189071655
0.5886200889468906,32.19158220291138
0.5886188132463255,32.19487380981445
0.5886175377624443,32.1983745098114
0.5886162624951926,32.20171546936035
0.5886149874445159,32.205124855041504
0.58861371261036,32.20848035812378
0.5886124379926706,32.211774826049805
0.5886111635913933,32.21506190299988
0.588609889406474,32.21833419799805
0.5886086154378585,32.22163391113281
0.5886073416854924,32.2249436378479
0.5886060681493214,32.228281021118164
0.5886047948292915,32.231738805770874
0.5886035217253486,32.23518490791321
0.5886022488374384,32.238574266433716
0.5886009761655069,32.241941928863525
0.5885997037094998,32.24529838562012
0.5885984314693631,32.24862289428711
0.5885971594450427,32.2519416809082
0.5885958876364846,32.25528168678284
0.5885946160436347,32.258578062057495
0.588593344666439,32.2618191242218
0.5885920735048433,32.26535248756409
0.5885908025587941,32.2687931060791
0.5885895318282371,32.272101402282715
0.5885882613131184,32.27559041976929
0.5885869910133841,32.27885961532593
0.58858572092898,32.28217625617981
0.5885844510598527,32.285489082336426
0.5885831814059479,32.28876757621765
0.588581911967212,32.2920036315918
0.5885806427435911,32.29537653923035
0.5885793737350313,32.298774003982544
0.5885781049414791,32.302122592926025
0.5885768363628803,32.305481910705566
0.5885755679991813,32.30878925323486
0.5885742998503285,32.31214618682861
0.5885730319162681,32.31548500061035
0.5885717641969461,32.318812131881714
0.5885704966923092,32.322105407714844
0.5885692294023036,32.325472593307495
0.5885679623268757,32.32894849777222
0.5885666954659716,32.33251881599426
0.588565428819538,32.33597803115845
0.5885641623875212,32.33929777145386
0.5885628961698676,32.34260177612305
0.5885616301665235,32.34589886665344
0.5885603643774356,32.3492329120636
0.5885590988025503,32.35258913040161
0.5885578334418142,32.355947494506836
0.5885565682951734,32.35930633544922
0.5885553033625747,32.362637996673584
0.5885540386439647,32.36610984802246
0.5885527741392903,32.36961269378662
0.5885515098484972,32.37298798561096
0.5885502457715327,32.37636089324951
0.5885489819083431,32.37965655326843
0.5885477182588754,32.38288855552673
0.5885464548230758,32.38613748550415
0.5885451916008912,32.389371156692505
0.5885439285922686,32.39265418052673
0.5885426657971541,32.39596128463745
0.5885414032154949,32.39930057525635
0.5885401408472374,32.40272355079651
0.5885388786923286,32.406081199645996
0.5885376167507151,32.40932869911194
0.5885363550223442,32.412620067596436
0.5885350935071622,32.41589117050171
0.5885338322051159,32.41913199424744
0.5885325711161525,32.42239284515381
0.5885313102402188,32.425703287124634
0.5885300495772615,32.42894101142883
0.5885287891272278,32.43235659599304
0.5885275288900642,32.43572497367859
0.588526268865718,32.439024925231934
0.5885250090541363,32.44237565994263
0.5885237494552656,32.445682525634766
0.5885224900690532,32.448912620544434
0.5885212308954463,32.45215559005737
0.5885199719343915,32.45553493499756
0.588518713185836,32.45885157585144
0.5885174546497272,32.4621148109436
0.5885161963260118,32.465585708618164
0.5885149382146372,32.468907833099365
0.5885136803155501,32.472238540649414
0.5885124226286982,32.47555160522461
0.5885111651540282,32.478837966918945
0.5885099078914877,32.48209309577942
0.5885086508410236,32.48547387123108
0.5885073940025831,32.488781213760376
0.5885061373761136,32.49217391014099
0.5885048809615622,32.49566888809204
0.5885036247588764,32.49910497665405
0.5885023687680032,32.502543210983276
0.5885011129888901,32.50588011741638
0.5884998574214845,32.50928544998169
0.5884986020657333,32.51262640953064
0.5884973469215845,32.516005992889404
0.5884960919889852,32.519431829452515
0.5884948372678825,32.52275633811951
0.5884935827582243,32.52604079246521
0.5884923284599578,32.52939701080322
0.5884910743730304,32.53282833099365
0.5884898204973896,32.53622221946716
0.588488566832983,32.53951692581177
0.588487313379758,32.542794704437256
0.5884860601376621,32.54608082771301
0.5884848071066429,32.54946160316467
0.5884835542866481,32.55274677276611
0.5884823016776249,32.55604910850525
0.5884810492795213,32.55943274497986
0.5884797970922846,32.56273341178894
0.5884785451158625,32.56619095802307
0.5884772933502029,32.56963872909546
0.5884760417952531,32.57292366027832
0.5884747904509611,32.57626247406006
0.5884735393172743,32.579551696777344
0.5884722883941408,32.582770347595215
0.588471037681508,32.5860538482666
0.5884697871793237,32.58935880661011
0.588468536887536,32.59261775016785
0.5884672868060922,32.59589767456055
0.5884660369349403,32.59926104545593
0.5884647872740282,32.602620124816895
0.5884635378233035,32.60593819618225
0.5884622885827148,32.60928964614868
0.588461039552209,32.61260771751404
0.5884597907317345,32.615867376327515
0.5884585421212392,32.61911940574646
0.5884572937206709,32.622398376464844
0.5884560455299777,32.62571907043457
0.5884547975491076,32.628992557525635
0.5884535497780083,32.632471323013306
0.5884523022166279,32.635836362838745
0.5884510548649148,32.63919639587402
0.5884498077228165,32.64251446723938
0.5884485607902814,32.645774602890015
0.5884473140672574,32.649010181427
0.5884460675536926,32.65236949920654
0.5884448212495351,32.65572190284729
0.5884435751547332,32.659099817276
0.588442329269235,32.662379026412964
0.5884410835929885,32.66589403152466
0.588439838125942,32.66937065124512
0.5884385928680438,32.672786712646484
0.5884373478192417,32.67604184150696
0.5884361029794842,32.679397106170654
0.5884348583487197,32.68270421028137
0.5884336139268962,32.686081886291504
0.5884323697139621,32.68940997123718
0.5884311257098658,32.69269299507141
0.5884298819145556,32.69596266746521
0.5884286383279794,32.69938826560974
0.5884273949500862,32.70272922515869
0.5884261517808239,32.706064224243164
0.5884249088201411,32.70941162109375
0.5884236660679862,32.712660789489746
0.5884224235243076,32.71595883369446
0.5884211811890537,32.71924901008606
0.5884199390621729,32.72258162498474
0.5884186971436141,32.72587752342224
0.5884174554333251,32.72915196418762
0.5884162139312548,32.7325758934021
0.5884149726373517,32.7359836101532
0.5884137315515643,32.73933267593384
0.5884124906738413,32.74260330200195
0.5884112500041311,32.74587392807007
0.5884100095423823,32.749146699905396
0.5884087692885438,32.752463817596436
0.5884075292425639,32.755728244781494
0.5884062894043912,32.75900626182556
0.5884050497739747,32.762255907058716
0.5884038103512629,32.76571607589722
0.5884025711362045,32.76902365684509
0.5884013321287482,32.77234506607056
0.5884000933288428,32.775672912597656
0.5883988547364369,32.77889919281006
0.5883976163514796,32.782222509384155
0.5883963781739193,32.7856228351593
0.5883951402037051,32.78895306587219
0.5883939024407855,32.7922682762146
0.5883926648851098,32.7956223487854
0.5883914275366263,32.79894137382507
0.5883901903952844,32.80237102508545
0.5883889534610327,32.8057541847229
0.5883877167338202,32.809022188186646
0.5883864802135957,32.81226921081543
0.5883852439003084,32.81561756134033
0.5883840077939069,32.8188853263855
0.5883827718943405,32.82221484184265
0.5883815362015579,32.825589656829834
0.5883803007155084,32.828920125961304
0.5883790654361407,32.83233642578125
0.5883778303634044,32.83580207824707
0.588376595497248,32.83926773071289
0.588375360837621,32.842642068862915
0.588374126384472,32.84599161148071
0.5883728921377506,32.84931397438049
0.5883716580974055,32.85262608528137
0.5883704242633864,32.85589146614075
0.5883691906356421,32.859204053878784
0.5883679572141217,32.86249661445618
0.5883667239987744,32.866119384765625
0.5883654909895498,32.86964440345764
0.5883642581863967,32.872939109802246
0.5883630255892648,32.87632131576538
0.588361793198103,32.87958240509033
0.5883605610128606,32.882827281951904
0.588359329033487,32.88607621192932
0.5883580972599315,32.88944673538208
0.5883568656921434,32.8927276134491
0.5883556343300722,32.89600133895874
0.5883544031736672,32.89946126937866
0.5883531722228776,32.90283131599426
0.5883519414776531,32.906168937683105
0.588350710937943,32.90954852104187
0.5883494806036967,32.91283082962036
0.5883482504748636,32.91609168052673
0.5883470205513933,32.919445276260376
0.5883457908332353,32.92274594306946
0.588344561320339,32.926048040390015
0.588343332012654,32.92933678627014
0.5883421029101297,32.93275856971741
0.5883408740127158,32.93611478805542
0.5883396453203619,32.939507484436035
0.5883384168330175,32.94278430938721
0.5883371885506324,32.94609594345093
0.5883359604731558,32.94936394691467
0.588334732600538,32.952616930007935
0.588333504932728,32.95598268508911
0.5883322774696756,32.95927429199219
0.588331050211331,32.96256947517395
0.5883298231576434,32.966026306152344
0.5883285963085625,32.969454765319824
0.5883273696640384,32.972752809524536
0.5883261432240205,32.97604846954346
0.5883249169884591,32.979257106781006
0.5883236909573034,32.982463121414185
0.5883224651305035,32.985735177993774
0.5883212395080093,32.988990783691406
0.5883200140897702,32.992284059524536
0.5883187888757366,32.995606899261475
0.5883175638658583,32.99895215034485
0.588316339060085,33.00245380401611
0.5883151144583667,33.005953788757324
0.5883138900606532,33.00936818122864
0.5883126658668946,33.01265001296997
0.5883114418770408,33.0159637928009
0.5883102180910421,33.019373416900635
0.588308994508848,33.02269959449768
0.5883077711304084,33.026068925857544
0.5883065479556739,33.0294303894043
0.5883053249845943,33.03288745880127
0.5883041022171196,33.03628420829773
0.5883028796531998,33.03960990905762
0.5883016572927854,33.04286241531372
0.5883004351358261,33.04617166519165
0.5882992131822721,33.04946517944336
0.5882979914320738,33.05272674560547
0.5882967698851809,33.05605936050415
0.5882955485415441,33.05944108963013
0.5882943274011132,33.062790393829346
0.5882931064638386,33.06631803512573
0.5882918857296705,33.06967520713806
0.5882906651985592,33.072935342788696
0.5882894448704549,33.07626724243164
0.5882882247453077,33.07953691482544
0.5882870048230682,33.08274865150452
0.5882857851036867,33.0860333442688
0.5882845655871132,33.08935594558716
0.5882833462732984,33.09266972541809
0.5882821271621924,33.095927238464355
0.5882809082537459,33.09937620162964
0.5882796895479091,33.10277700424194
0.5882784710446323,33.106271266937256
0.5882772527438661,33.10958814620972
0.5882760346455609,33.11285972595215
0.5882748167496671,33.11613702774048
0.5882735990561353,33.11936593055725
0.5882723815649159,33.122594118118286
0.5882711642759596,33.12588024139404
0.5882699471892165,33.12928891181946
0.5882687303046376,33.13268733024597
0.5882675136221733,33.13612771034241
0.588266297141774,33.13942837715149
0.5882650808633905,33.14271068572998
0.5882638647869735,33.145957946777344
0.5882626489124733,33.14934206008911
0.5882614332398409,33.152634143829346
0.5882602177690269,33.15597152709961
0.5882590024999816,33.15931701660156
0.5882577874326562,33.162636280059814
0.5882565725670009,33.16611456871033
0.588255357902967,33.16961336135864
0.5882541434405048,33.173015117645264
0.5882529291795652,33.17639899253845
0.5882517151200991,33.17968726158142
0.588250501262057,33.18295621871948
0.58824928760539,33.18629240989685
0.5882480741500488,33.18970727920532
0.5882468608959841,33.19303750991821
0.5882456478431473,33.196311950683594
0.5882444349914885,33.19978642463684
0.588243222340959,33.20328712463379
0.5882420098915098,33.206724405288696
0.5882407976430916,33.20999312400818
0.5882395855956556,33.21337413787842
0.5882383737491526,33.21667551994324
0.5882371621035334,33.21993541717529
0.5882359506587493,33.223214864730835
0.588234739414751,33.22656440734863
0.5882335283714899,33.22980880737305
0.5882323175289167,33.23327016830444
0.5882311068869827,33.23670053482056
0.5882298964456387,33.24004936218262
0.5882286862048359,33.24344754219055
0.5882274761645256,33.24680829048157
0.5882262663246588,33.250049114227295
0.5882250566851864,33.25340962409973
0.5882238472460599,33.256709575653076
0.5882226380072303,33.25997996330261
0.5882214289686487,33.263323068618774
0.5882202201302666,33.2667236328125
0.5882190114920349,33.27011322975159
0.5882178030539048,33.273454666137695
0.5882165948158281,33.276713132858276
0.5882153867777553,33.27997612953186
0.5882141789396382,33.283159017562866
0.5882129713014279,33.2864933013916
0.5882117638630758,33.28981256484985
0.5882105566245333,33.29309439659119
0.5882093495857514,33.29645586013794
0.5882081427466818,33.29989218711853
0.5882069361072758,33.303266286849976
0.5882057296674847,33.30657720565796
0.5882045234272603,33.30983209609985
0.5882033173865534,33.31307601928711
0.5882021115453158,33.31640124320984
0.588200905903499,33.31969618797302
0.5881997004610544,33.32294416427612
0.5881984952179334,33.326289653778076
0.5881972901740876,33.32955360412598
0.5881960853294685,33.333115100860596
0.5881948806840277,33.33672308921814
0.5881936762377168,33.34022402763367
0.5881924719904871,33.34370017051697
0.5881912679422906,33.346996784210205
0.5881900640930785,33.35030913352966
0.5881888604428027,33.353631019592285
0.5881876569914146,33.35690259933472
0.5881864537388661,33.360265493392944
0.5881852506851089,33.36365556716919
0.5881840478300943,33.36708450317383
0.5881828451737744,33.37045884132385
0.5881816427161006,33.373873233795166
0.588180440457025,33.37725520133972
0.5881792383964989,33.380534172058105
0.5881780365344745,33.38385605812073
0.5881768348709033,33.38713526725769
0.5881756334057373,33.39043068885803
0.5881744321389282,33.39373540878296
0.5881732310704278,33.39708995819092


==> n33/gradient_coding_n33_lr_0.01_nout_64.csv <==
testing_loss,times
0.6931466567347525,0.0
0.6931461329838151,0.013050079345703125
0.6931456093071212,0.02740955352783203
0.69314508570466,0.04020333290100098
0.6931445621764195,0.05344343185424805
0.6931440387223892,0.0660698413848877
0.693143515342557,0.0794973373413086
0.6931429920369121,0.09240937232971191
0.6931424688054426,0.1057889461517334
0.6931419456481374,0.11830735206604004
0.6931414225649853,0.13181376457214355
0.693140899555975,0.1443185806274414
0.6931403766210951,0.1577436923980713
0.6931398537603335,0.17029738426208496
0.6931393309736796,0.1835787296295166
0.6931388082611223,0.196213960647583
0.6931382856226498,0.20956134796142578
0.6931377630582504,0.22197246551513672
0.6931372405679135,0.23561429977416992
0.6931367181516273,0.2481856346130371
0.6931361958093807,0.26166582107543945
0.6931356735411621,0.27419400215148926
0.6931351513469606,0.2875041961669922
0.6931346292267642,0.3001418113708496
0.6931341071805617,0.31351494789123535
0.6931335852083426,0.32624030113220215
0.6931330633100948,0.33957815170288086
0.6931325414858069,0.3521425724029541
0.6931320197354679,0.3658881187438965
0.6931314980590659,0.37836217880249023
0.6931309764565904,0.39179277420043945
0.6931304549280296,0.40424060821533203
0.6931299334733722,0.4174771308898926
0.6931294120926063,0.4301440715789795
0.6931288907857217,0.44378066062927246
0.6931283695527064,0.45624685287475586
0.6931278483935494,0.46976494789123535
0.6931273273082387,0.4827704429626465
0.6931268062967636,0.49659037590026855
0.6931262853591125,0.5091419219970703
0.693125764495274,0.5225157737731934
0.6931252437052372,0.5351278781890869
0.6931247229889903,0.5485754013061523
0.6931242023465223,0.561126708984375
0.6931236817778215,0.5749871730804443
0.6931231612828771,0.5875663757324219
0.6931226408616772,0.601203441619873
0.6931221205142107,0.6138222217559814
0.6931216002404665,0.62729811668396
0.6931210800404332,0.6398789882659912
0.693120559914099,0.6534442901611328
0.6931200398614535,0.6660847663879395
0.6931195198824845,0.6796138286590576
0.693118999977181,0.6921558380126953
0.6931184801455317,0.705632209777832
0.6931179603875254,0.7182855606079102
0.6931174407031506,0.7316989898681641
0.6931169210923962,0.7441797256469727
0.6931164015552503,0.7576963901519775
0.6931158820917024,0.7702765464782715
0.6931153627017407,0.7838239669799805
0.693114843385354,0.7962143421173096
0.6931143241425308,0.8096418380737305
0.6931138049732603,0.8222150802612305
0.6931132858775308,0.8358829021453857
0.6931127668553309,0.8483541011810303
0.6931122479066493,0.8618834018707275
0.6931117290314749,0.874516487121582
0.6931112102297966,0.8877882957458496
0.6931106915016026,0.9005584716796875
0.6931101728468817,0.9139063358306885
0.6931096542656229,0.9265167713165283
0.6931091357578144,0.9400625228881836
0.6931086173234454,0.9529376029968262
0.6931080989625042,0.9665231704711914
0.6931075806749801,0.979062557220459
0.6931070624608611,0.9928762912750244
0.6931065443201359,1.0057494640350342
0.6931060262527938,1.0191683769226074
0.6931055082588231,1.0316808223724365
0.6931049903382127,1.0452637672424316
0.6931044724909508,1.0578334331512451
0.693103954717027,1.0711860656738281
0.6931034370164293,1.084069013595581
0.6931029193891465,1.0976428985595703
0.6931024018351674,1.1103081703186035
0.6931018843544808,1.123715877532959
0.6931013669470751,1.1364495754241943
0.6931008496129395,1.150026559829712
0.6931003323520625,1.1626646518707275
0.6930998151644323,1.1763331890106201
0.6930992980500383,1.1888482570648193
0.6930987810088692,1.2023406028747559
0.6930982640409131,1.2150211334228516
0.6930977471461593,1.2284295558929443
0.6930972303245961,1.2413616180419922
0.6930967135762124,1.2547943592071533
0.6930961969009971,1.2677814960479736
0.6930956802989388,1.2813119888305664
0.6930951637700259,1.2939155101776123
0.6930946473142474,1.3074488639831543
0.6930941309315919,1.3201334476470947
0.6930936146220488,1.333669662475586
0.6930930983856058,1.3467719554901123
0.6930925822222518,1.3601710796356201
0.6930920661319764,1.3727190494537354
0.6930915501147673,1.3863599300384521
0.6930910341706136,1.3990285396575928
0.6930905182995042,1.4126434326171875
0.6930900025014274,1.425492525100708
0.6930894867763725,1.4389872550964355
0.6930889711243278,1.451780080795288
0.6930884555452822,1.4655396938323975
0.6930879400392244,1.4779586791992188
0.6930874246061431,1.4915456771850586
0.6930869092460268,1.5039691925048828
0.6930863939588646,1.5174574851989746
0.6930858787446453,1.5303006172180176
0.6930853636033572,1.543964147567749
0.6930848485349894,1.5567257404327393
0.6930843335395306,1.5703117847442627
0.6930838186169689,1.5828394889831543
0.6930833037672941,1.5963175296783447
0.6930827889904941,1.6091654300689697
0.6930822742865582,1.6225781440734863
0.6930817596554747,1.635096788406372
0.6930812450972326,1.6488080024719238
0.6930807306118204,1.6613688468933105
0.6930802161992271,1.6748147010803223
0.6930797018594415,1.6878037452697754
0.6930791875924518,1.7013559341430664
0.6930786733982476,1.7143301963806152
0.6930781592768169,1.7277946472167969
0.6930776452281485,1.7404720783233643
0.6930771312522319,1.7539818286895752
0.6930766173490548,1.7663416862487793
0.6930761035186066,1.7799155712127686
0.6930755897608757,1.792325735092163
0.6930750760758514,1.806084156036377
0.6930745624635222,1.8186349868774414
0.6930740489238765,1.8321056365966797
0.6930735354569031,1.8447589874267578
0.6930730220625911,1.8585963249206543
0.6930725087409291,1.871107578277588
0.6930719954919058,1.8843250274658203
0.6930714823155103,1.897007703781128
0.6930709692117308,1.9105238914489746
0.6930704561805563,1.9231035709381104
0.6930699432219757,1.936441421508789
0.6930694303359777,1.9488699436187744
0.6930689175225511,1.96238112449646
0.6930684047816841,1.9749526977539062
0.6930678921133662,1.988313913345337
0.6930673795175858,2.001124858856201
0.6930668669943317,2.0146424770355225
0.6930663545435928,2.0271968841552734
0.6930658421653577,2.0408310890197754
0.6930653298596156,2.053520917892456
0.6930648176263542,2.067160129547119
0.6930643054655633,2.0799143314361572
0.6930637933772315,2.0934643745422363
0.6930632813613473,2.106297492980957
0.6930627694178996,2.1197543144226074
0.6930622575468769,2.132275342941284
0.6930617457482682,2.1457772254943848
0.6930612340220625,2.1585922241210938
0.6930607223682482,2.171977996826172
0.6930602107868143,2.184548854827881
0.6930596992777495,2.1978607177734375
0.6930591878410425,2.210493326187134
0.6930586764766822,2.2239370346069336
0.6930581651846573,2.236804485321045
0.6930576539649566,2.2503504753112793
0.693057142817569,2.262991189956665
0.693056631742483,2.2764205932617188
0.6930561207396877,2.2889342308044434
0.6930556098091712,2.3024511337280273
0.6930550989509233,2.315059185028076
0.6930545881649323,2.3285322189331055
0.6930540774511866,2.3413383960723877
0.6930535668096756,2.355005979537964
0.693053056240388,2.376164674758911
0.693052545743312,2.403703451156616
0.6930520353184372,2.429415464401245
0.6930515249657517,2.4571077823638916
0.6930510146852449,2.4825949668884277
0.6930505044769051,2.510253429412842
0.693049994340721,2.535733222961426
0.693049484276682,2.5630741119384766
0.6930489742847762,2.588498592376709
0.693048464364993,2.6158523559570312
0.693047954517321,2.641387462615967
0.6930474447417488,2.6687591075897217
0.6930469350382653,2.6943318843841553
0.6930464254068595,2.7221903800964355
0.6930459158475197,2.7476091384887695
0.693045406360235,2.77484393119812
0.6930448969449944,2.800292491912842
0.6930443876017864,2.828117847442627
0.6930438783306,2.853468179702759
0.6930433691314241,2.8808064460754395
0.693042860004247,2.9061737060546875
0.6930423509490581,2.933706760406494
0.6930418419658454,2.9592010974884033
0.6930413330545988,2.9866855144500732
0.6930408242153061,3.012225389480591
0.6930403154479566,3.0395376682281494
0.6930398067525392,3.065495491027832
0.6930392981290427,3.0929126739501953
0.6930387895774555,3.1185693740844727
0.6930382810977669,3.1460611820220947
0.693037772689965,3.171370267868042
0.6930372643540396,3.1987202167510986
0.6930367560899788,3.224205255508423
0.6930362478977716,3.2519073486328125
0.6930357397774068,3.2772979736328125
0.6930352317288735,3.304513692855835
0.6930347237521599,3.330605983734131
0.6930342158472552,3.3576273918151855
0.6930337080141485,3.383342742919922
0.6930332002528282,3.410907745361328
0.6930326925632833,3.436022996902466
0.6930321849455026,3.4635813236236572
0.6930316773994747,3.489286184310913
0.6930311699251888,3.5168943405151367
0.6930306625226333,3.5423009395599365
0.693030155191797,3.5697147846221924
0.6930296479326696,3.5985934734344482
0.693029140745239,3.622603178024292
0.6930286336294944,3.6481409072875977
0.6930281265854243,3.6756677627563477
0.6930276196130181,3.7009482383728027
0.693027112712264,3.728520393371582
0.6930266058831513,3.7539191246032715
0.6930260991256688,3.78159236907959
0.6930255924398051,3.8073890209198
0.693025085825549,3.8346073627471924
0.6930245792828899,3.8604886531829834
0.693024072811816,3.8874547481536865
0.6930235664123162,3.9131622314453125
0.6930230600843796,3.9402565956115723
0.6930225538279947,3.966163158416748
0.6930220476431509,3.9933502674102783
0.6930215415298364,4.0191650390625
0.6930210354880404,4.046475172042847
0.6930205295177521,4.072270154953003
0.6930200236189593,4.099482774734497
0.6930195177916515,4.125003814697266
0.6930190120358176,4.152676582336426
0.6930185063514466,4.177982568740845
0.693018000738527,4.205602645874023
0.6930174951970477,4.231094598770142
0.6930169897269977,4.258491277694702
0.6930164843283657,4.2840094566345215
0.6930159790011404,4.311429262161255
0.693015473745311,4.336862802505493
0.6930149685608659,4.364694833755493
0.6930144634477944,4.390091419219971
0.693013958406085,4.417266368865967
0.6930134534357272,4.442892789840698
0.6930129485367091,4.470343112945557
0.6930124437090198,4.495708227157593
0.6930119389526486,4.523427963256836
0.6930114342675837,4.5492613315582275
0.6930109296538141,4.576674699783325
0.6930104251113288,4.60202431678772
0.6930099206401169,4.629347562789917
0.6930094162401669,4.654736757278442
0.6930089119114675,4.682367563247681
0.6930084076540083,4.708221673965454
0.6930079034677772,4.735346078872681
0.6930073993527637,4.760948419570923
0.6930068953089566,4.788208484649658
0.6930063913363447,4.813755035400391
0.6930058874349169,4.84116792678833
0.6930053836046618,4.866692304611206
0.6930048798455688,4.8945441246032715
0.6930043761576261,4.920221567153931
0.6930038725408232,4.9473724365234375
0.6930033689951487,4.9728264808654785
0.6930028655205913,5.00058388710022
0.6930023621171403,5.0257790088653564
0.6930018587847839,5.053205251693726
0.6930013555235118,5.078627347946167
0.6930008523333123,5.106375694274902
0.6930003492141744,5.1317338943481445
0.6929998461660872,5.1593475341796875
0.6929993431890391,5.18480372428894
0.6929988402830197,5.2122039794921875
0.6929983374480173,5.237612009048462
0.6929978346840208,5.26500940322876
0.6929973319910194,5.2903828620910645
0.6929968293690016,5.318131446838379
0.6929963268179569,5.343720436096191
0.6929958243378734,5.371537923812866
0.6929953219287405,5.396739482879639
0.6929948195905469,5.4240405559539795
0.6929943173232815,5.449897766113281
0.6929938151269336,5.477284669876099
0.6929933130014911,5.5025763511657715
0.6929928109469443,5.529781341552734
0.6929923089632808,5.55553412437439
0.6929918070504898,5.5830395221710205
0.6929913052085609,5.608905076980591
0.6929908034374822,5.635972738265991
0.6929903017372431,5.661422491073608
0.6929898001078318,5.68918514251709
0.6929892985492381,5.714284658432007
0.6929887970614506,5.7418434619903564
0.6929882956444579,5.767520904541016
0.6929877942982489,5.795003890991211
0.692987293022813,5.82051420211792
0.6929867918181382,5.848142623901367
0.6929862906842144,5.873592853546143
0.6929857896210299,5.900983810424805
0.6929852886285741,5.926263332366943
0.6929847877068352,5.953813314437866
0.6929842868558029,5.979369878768921
0.6929837860754654,6.006929874420166
0.6929832853658121,6.032609224319458
0.6929827847268317,6.059804916381836
0.6929822841585127,6.08547830581665
0.692981783660845,6.113080263137817
0.692981283233817,6.138810634613037
0.6929807828774172,6.165798187255859
0.692980282591635,6.191259860992432
0.6929797823764594,6.21889591217041
0.6929792822318789,6.244635105133057
0.6929787821578827,6.272020578384399
0.6929782821544597,6.297228097915649
0.6929777822215986,6.324698209762573
0.6929772823592885,6.350218057632446
0.6929767825675186,6.3779847621917725
0.6929762828462773,6.403162002563477
0.6929757831955539,6.430542469024658
0.692975283615337,6.456472396850586
0.6929747841056157,6.48379111289978
0.6929742846663789,6.508917808532715
0.6929737852976154,6.536677360534668
0.6929732859993148,6.562520980834961
0.6929727867714652,6.589572906494141
0.6929722876140558,6.615466356277466
0.6929717885270756,6.643035173416138
0.6929712895105137,6.6679465770721436
0.6929707905643586,6.695951223373413
0.6929702916885996,6.721416711807251
0.6929697928832252,6.748778820037842
0.6929692941482251,6.774221181869507
0.6929687954835875,6.8019232749938965
0.6929682968893012,6.827208757400513
0.6929677983653564,6.854654312133789
0.6929672999117404,6.88034462928772
0.6929668015284433,6.907476425170898
0.6929663032154537,6.932971715927124
0.6929658049727604,6.960345983505249
0.6929653068003526,6.985820293426514
0.6929648086982186,7.013643026351929
0.6929643106663482,7.038783311843872
0.69296381270473,7.066332578659058
0.6929633148133532,7.091915130615234
0.6929628169922057,7.1193928718566895
0.6929623192412779,7.145139932632446
0.6929618215605574,7.172540903091431
0.6929613239500342,7.1979429721832275
0.692960826409697,7.225461483001709
0.6929603289395346,7.250646114349365
0.6929598315395361,7.27837872505188
0.6929593342096899,7.303956508636475
0.6929588369499855,7.331247091293335
0.6929583397604119,7.357072591781616
0.6929578426409576,7.384475469589233
0.6929573455916123,7.410153865814209
0.692956848612364,7.437510013580322
0.6929563517032026,7.462606191635132
0.6929558548641161,7.490429401397705
0.6929553580950946,7.516326904296875
0.692954861396126,7.543393611907959
0.6929543647672001,7.568863868713379
0.6929538682083051,7.5965869426727295
0.6929533717194306,7.622010231018066
0.6929528753005649,7.649022817611694
0.6929523789516978,7.67509913444519
0.6929518826728177,7.702240228652954
0.6929513864639139,7.728264093399048
0.692950890324975,7.755575656890869
0.6929503942559904,7.780725479125977
0.6929498982569482,7.808489084243774
0.6929494023278384,7.833451509475708
0.6929489064686495,7.861212491989136
0.6929484106793706,7.8872973918914795
0.6929479149599909,7.914177894592285
0.6929474193104986,7.939948320388794
0.6929469237308833,7.9671478271484375
0.6929464282211342,7.992679834365845
0.6929459327812396,8.019915342330933
0.692945437411189,8.045491933822632
0.692944942110971,8.0733323097229
0.6929444468805749,8.098402976989746
0.6929439517199898,8.12648344039917
0.6929434566292039,8.151809215545654
0.6929429616082071,8.178789854049683
0.6929424666569878,8.204622030258179
0.6929419717755354,8.232502460479736
0.6929414769638388,8.257665634155273
0.6929409822218869,8.284857749938965
0.6929404875496685,8.310393810272217
0.6929399929471727,8.337602376937866
0.6929394984143887,8.364001035690308
0.692939003951305,8.390724182128906
0.6929385095579115,8.41635274887085
0.6929380152341962,8.444332838058472
0.6929375209801486,8.469420194625854
0.692937026795758,8.496944189071655
0.6929365326810129,8.522542476654053
0.6929360386359024,8.550320863723755
0.6929355446604154,8.575892210006714
0.692935050754541,8.602911233901978
0.6929345569182683,8.628519058227539
0.6929340631515863,8.65648102760315
0.692933569454484,8.681707859039307
0.6929330758269502,8.708884716033936
0.692932582268974,8.734461307525635
0.6929320887805448,8.761839389801025
0.6929315953616512,8.787584066390991
0.6929311020122819,8.814759016036987
0.6929306087324264,8.840550422668457
0.692930115522074,8.867790222167969
0.692929622381213,8.893791198730469
0.6929291293098325,8.921017169952393
0.6929286363079221,8.946282863616943
0.6929281433754704,8.973896741867065
0.6929276505124664,8.999207258224487
0.692927157718899,9.02711534500122
0.6929266649947577,9.052478551864624
0.6929261723400311,9.07976746559143
0.6929256797547082,9.10535478591919
0.6929251872387785,9.132510423660278
0.6929246947922306,9.158080577850342
0.6929242024150535,9.185774564743042
0.6929237101072365,9.211342811584473
0.6929232178687681,9.238427877426147
0.6929227256996379,9.264106750488281
0.6929222335998347,9.291882991790771
0.6929217415693475,9.317079067230225
0.6929212496081656,9.344895362854004
0.6929207577162775,9.370214462280273
0.6929202658936724,9.397801637649536
0.69291977414034,9.423255443572998
0.6929192824562683,9.450729370117188
0.6929187908414468,9.47603726387024
0.6929182992958649,9.503241539001465
0.6929178078195114,9.529308795928955
0.6929173164123749,9.556534051895142
0.6929168250744446,9.582289457321167
0.6929163338057097,9.609585523605347
0.6929158426061599,9.635268926620483
0.6929153514757833,9.66258454322815
0.692914860414569,9.688112735748291
0.6929143694225062,9.715635299682617
0.6929138784995843,9.741106986999512
0.692913387645792,9.768578290939331
0.6929128968611181,9.793970584869385
0.6929124061455524,9.821592807769775
0.6929119154990832,9.846979141235352
0.6929114249217001,9.874510526657104
0.6929109344133917,9.900323152542114
0.6929104439741475,9.927673816680908
0.6929099536039558,9.953100681304932
0.6929094633028067,9.980493783950806
0.6929089730706883,10.006070137023926
0.6929084829075903,10.033381223678589
0.6929079928135015,10.05881118774414
0.6929075027884111,10.086309432983398
0.6929070128323077,10.111790895462036
0.6929065229451808,10.139420509338379
0.6929060331270195,10.164925575256348
0.6929055433778125,10.192456245422363
0.6929050536975495,10.21789836883545
0.6929045640862186,10.245370149612427
0.6929040745438096,10.270735263824463
0.6929035850703112,10.298152923583984
0.692903095665713,10.323503017425537
0.6929026063300034,10.35124659538269
0.6929021170631717,10.376458644866943
0.6929016278652074,10.40427851676941
0.692901138736099,10.42950439453125
0.6929006496758358,10.457218885421753
0.692900160684407,10.48289680480957
0.6928996717618015,10.509981393814087
0.6928991829080082,10.535922050476074
0.6928986941230164,10.563411235809326
0.692898205406815,10.588781595230103
0.6928977167593935,10.616374254226685
0.6928972281807406,10.641877889633179
0.6928967396708454,10.66894006729126
0.6928962512296971,10.694613218307495
0.6928957628572847,10.722206115722656
0.6928952745535975,10.747821807861328
0.6928947863186241,10.775221586227417
0.6928942981523544,10.800710678100586
0.6928938100547763,10.82819676399231
0.6928933220258799,10.853496074676514
0.6928928340656542,10.881227731704712
0.6928923461740878,10.906335830688477
0.6928918583511698,10.934196472167969
0.6928913705968899,10.959696769714355
0.6928908829112366,10.98723554611206
0.692890395294199,11.012547492980957
0.6928899077457668,11.040222883224487
0.6928894202659287,11.065709590911865
0.6928889328546732,11.092960357666016
0.6928884455119905,11.118574380874634
0.6928879582378693,11.14622688293457
0.6928874710322983,11.171610116958618
0.6928869838952668,11.198761463165283
0.6928864968267638,11.22435188293457
0.692886009826779,11.252241611480713
0.6928855228953007,11.277519941329956
0.6928850360323188,11.30516791343689
0.6928845492378215,11.330625057220459
0.6928840625117988,11.357930183410645
0.6928835758542391,11.383693218231201
0.692883089265132,11.410969495773315
0.6928826027444664,11.436697483062744
0.6928821162922315,11.464104175567627
0.6928816299084162,11.489828109741211
0.6928811435930095,11.516935586929321
0.6928806573460012,11.54236626625061
0.6928801711673798,11.569838047027588
0.6928796850571346,11.59561038017273
0.6928791990152546,11.623096227645874
0.6928787130417292,11.648147583007812
0.692878227136547,11.675546169281006
0.6928777412996977,11.701214075088501
0.6928772555311702,11.728996753692627
0.6928767698309538,11.754534721374512
0.6928762841990371,11.781731128692627
0.6928757986354093,11.807709217071533
0.6928753131400601,11.834840297698975
0.6928748277129784,11.860053539276123
0.692874342354153,11.887748003005981
0.6928738570635735,11.913437843322754
0.6928733718412288,11.940698146820068
0.6928728866871074,11.96625280380249
0.6928724016011997,11.99379014968872
0.6928719165834938,12.01876163482666
0.6928714316339794,12.046684503555298
0.6928709467526453,12.072627305984497
0.6928704619394808,12.09942364692688
0.6928699771944751,12.12492060661316
0.692869492517617,12.152908563613892
0.6928690079088959,12.177791357040405
0.6928685233683011,12.205485582351685
0.6928680388958213,12.231430292129517
0.6928675544914462,12.258615493774414
0.6928670701551641,12.284064769744873
0.6928665858869654,12.311725616455078
0.6928661016868382,12.337005376815796
0.6928656175547719,12.364329099655151
0.6928651334907557,12.390028953552246
0.6928646494947789,12.417468547821045
0.6928641655668307,12.442980766296387
0.6928636817068996,12.470300912857056
0.6928631979149753,12.495968341827393
0.6928627141910472,12.523499965667725
0.6928622305351038,12.54899787902832
0.6928617469471344,12.576687812805176
0.6928612634271287,12.601824760437012
0.6928607799750754,12.62932562828064
0.6928602965909635,12.65516710281372
0.6928598132747826,12.682569742202759
0.6928593300265216,12.707719564437866
0.6928588468461696,12.735499143600464
0.6928583637337159,12.760773181915283
0.69285788068915,12.788200855255127
0.69285739771246,12.813889741897583
0.6928569148036362,12.841532945632935
0.6928564319626673,12.867006301879883
0.6928559491895423,12.894199132919312
0.6928554664842509,12.919732332229614
0.6928549838467819,12.947115898132324
0.6928545012771241,12.973008394241333
0.6928540187752672,13.000173807144165
0.6928535363412003,13.025848388671875
0.6928530539749123,13.05332350730896
0.6928525716763928,13.078781127929688
0.6928520894456308,13.106264591217041
0.6928516072826154,13.131874084472656
0.6928511251873355,13.159160137176514
0.692850643159781,13.184606552124023
0.6928501611999404,13.212299585342407
0.6928496793078032,13.237541675567627
0.6928491974833588,13.264986276626587
0.6928487157265956,13.290735960006714
0.6928482340375034,13.31815505027771
0.6928477524160713,13.343855619430542
0.6928472708622886,13.370987176895142
0.6928467893761442,13.396682977676392
0.6928463079576275,13.424402475357056
0.6928458266067277,13.449773788452148
0.6928453453234336,13.477095365524292
0.6928448641077352,13.502864837646484
0.6928443829596209,13.53002381324768
0.6928439018790798,13.555711269378662
0.6928434208661017,13.58320665359497
0.6928429399206759,13.608325719833374
0.6928424590427911,13.635982036590576
0.6928419782324365,13.661694765090942
0.6928414974896016,13.688928365707397
0.6928410168142757,13.714370965957642
0.6928405362064471,13.741875648498535
0.692840055666106,13.76786732673645
0.6928395751932412,13.795312881469727
0.6928390947878423,13.820642948150635
0.6928386144498977,13.84807276725769
0.6928381341793974,13.873409032821655
0.6928376539763301,13.90126085281372
0.6928371738406852,13.926780223846436
0.6928366937724518,13.953738451004028
0.6928362137716194,13.97905945777893
0.6928357338381766,14.007138967514038
0.6928352539721137,14.03243899345398
0.692834774173419,14.059984922409058
0.6928342944420818,14.08551836013794
0.6928338147780911,14.113090515136719
0.692833335181437,14.138557434082031
0.6928328556521081,14.165952205657959
0.6928323761900934,14.191609859466553
0.6928318967953827,14.219041109085083
0.6928314174679651,14.244263172149658
0.6928309382078294,14.272124528884888
0.6928304590149652,14.297153234481812
0.6928299798893618,14.324729204177856
0.6928295008310077,14.350087881088257
0.6928290218398933,14.377887725830078
0.6928285429160068,14.403455972671509
0.6928280640593381,14.430931568145752
0.692827585269876,14.45630931854248
0.6928271065476097,14.483579397201538
0.6928266278925289,14.508999824523926
0.6928261493046226,14.53662919998169
0.6928256707838795,14.562116622924805
0.6928251923302897,14.589516878128052
0.6928247139438419,14.6150221824646
0.6928242356245258,14.642740726470947
0.6928237573723302,14.668267488479614
0.6928232791872438,14.695496797561646
0.6928228010692572,14.721189737319946
0.692822323018359,14.748714208602905
0.6928218450345381,14.774146318435669
0.6928213671177842,14.801805257797241
0.692820889268086,14.827000379562378
0.6928204114854335,14.854782342910767
0.6928199337698155,14.880209922790527
0.6928194561212211,14.907597064971924
0.6928189785396398,14.933346509933472
0.6928185010250612,14.960984945297241
0.6928180235774736,14.98622465133667
0.6928175461968671,15.013428211212158
0.6928170688832306,15.039013624191284
0.6928165916365534,15.066730499267578
0.6928161144568248,15.091960906982422
0.692815637344034,15.119644403457642
0.6928151602981704,15.144824981689453
0.692814683319223,15.172662258148193
0.6928142064071812,15.198111772537231
0.6928137295620342,15.225317478179932
0.6928132527837714,15.251030206680298
0.6928127760723821,15.278617143630981
0.6928122994278552,15.304115056991577
0.6928118228501804,15.331246852874756
0.6928113463393466,15.356844902038574
0.6928108698953432,15.3842933177948
0.6928103935181595,15.409626960754395
0.6928099172077853,15.43768572807312
0.6928094409642092,15.46300196647644
0.69280896478742,15.490536451339722
0.6928084886774081,15.515828132629395
0.6928080126341623,15.543427467346191
0.6928075366576716,15.56891918182373
0.6928070607479254,15.596063613891602
0.6928065849049133,15.621896505355835
0.6928061091286244,15.649652242660522
0.6928056334190479,15.674813032150269
0.6928051577761734,15.702564001083374
0.6928046821999894,15.72774887084961
0.692804206690486,15.75519871711731
0.692803731247652,15.780792951583862
0.692803255871477,15.808079481124878
0.6928027805619501,15.833962440490723
0.6928023053190606,15.86137866973877
0.6928018301427978,15.886645793914795
0.6928013550331511,15.914089679718018
0.6928008799901098,15.939632654190063
0.6928004050136626,15.967116832733154
0.6927999301037997,15.992672681808472
0.69279945526051,16.020158767700195
0.6927989804837823,16.046075344085693
0.6927985057736069,16.073484420776367
0.6927980311299725,16.098924160003662
0.692797556552868,16.126132488250732
0.6927970820422839,16.151638746261597
0.6927966075982079,16.178970098495483
0.6927961332206306,16.204792261123657
0.6927956589095409,16.232306480407715
0.6927951846649281,16.25788378715515
0.6927947104867811,16.28494143486023
0.6927942363750899,16.310295581817627
0.6927937623298432,16.338272094726562
0.6927932883510309,16.363680362701416
0.6927928144386418,16.39123296737671
0.6927923405926654,16.416304111480713
0.6927918668130911,16.443900108337402
0.6927913930999081,16.46938443183899
0.6927909194531057,16.496891021728516
0.6927904458726735,16.52256488800049
0.6927899723586002,16.549666166305542
0.6927894989108754,16.575754642486572
0.6927890255294888,16.603050708770752
0.6927885522144294,16.628443241119385
0.6927880789656863,16.655821800231934
0.6927876057832493,16.681438446044922
0.6927871326671071,16.709246397018433
0.6927866596172497,16.734570264816284
0.6927861866336662,16.762062788009644
0.6927857137163455,16.78757953643799
0.6927852408652776,16.815364360809326
0.6927847680804514,16.84075903892517
0.6927842953618566,16.867637872695923
0.6927838227094817,16.893311500549316
0.6927833501233169,16.920907020568848
0.6927828776033512,16.946428775787354
0.6927824051495738,16.97406005859375
0.6927819327619744,16.99957776069641
0.6927814604405421,17.027092218399048
0.6927809881852662,17.05220079421997
0.6927805159961365,17.079973936080933
0.6927800438731414,17.10538387298584
0.692779571816271,17.13320565223694
0.6927790998255141,17.158498525619507
0.6927786279008609,17.18562150001526
0.6927781560422998,17.211230278015137
0.6927776842498207,17.23872447013855
0.692777212523413,17.26427149772644
0.6927767408630654,17.2919020652771
0.6927762692687678,17.31756353378296
0.6927757977405096,17.344869375228882
0.6927753262782798,17.3703875541687
0.692774854882068,17.39804458618164
0.6927743835518636,17.42350745201111
0.6927739122876557,17.450872659683228
0.6927734410894338,17.476569175720215
0.6927729699571873,17.50403356552124
0.6927724988909055,17.529629468917847
0.6927720278905779,17.55718684196472
0.6927715569561939,17.58261013031006
0.692771086087742,17.610069274902344
0.6927706152852129,17.635809421539307
0.6927701445485946,17.6627836227417
0.6927696738778778,17.688811779022217
0.692769203273051,17.715625286102295
0.6927687327341038,17.74196767807007
0.6927682622610257,17.7686607837677
0.6927677918538058,17.79537558555603
0.6927673215124334,17.822043657302856
0.6927668512368983,17.848122358322144
0.6927663810271895,17.874736785888672
0.6927659108832966,17.90129017829895
0.6927654408052087,17.927841424942017
0.6927649707929159,17.95452308654785
0.6927645008464067,17.980867385864258
0.6927640309656709,18.007251024246216
0.6927635611506975,18.03390884399414
0.6927630914014766,18.060460805892944
0.6927626217179969,18.08760929107666
0.6927621521002478,18.114137887954712
0.692761682548219,18.140095472335815
0.6927612130619001,18.16667151451111
0.69276074364128,18.19313883781433
0.6927602742863483,18.219741344451904
0.6927598049970944,18.246338605880737
0.6927593357735076,18.272763967514038
0.6927588666155773,18.299286603927612
0.6927583975232932,18.32582664489746
0.6927579284966436,18.352509260177612
0.6927574595356195,18.37896227836609
0.6927569906402092,18.406116247177124
0.6927565218104025,18.431946992874146
0.6927560530461884,18.45856022834778
0.6927555843475569,18.48510217666626
0.6927551157144971,18.511852025985718
0.6927546471469979,18.538347721099854
0.69275417864505,18.56488561630249
0.6927537102086413,18.59133219718933
0.6927532418377623,18.61794400215149
0.6927527735324015,18.644481897354126
0.6927523052925494,18.671047687530518
0.6927518371181945,18.697518348693848
0.6927513690093263,18.724180698394775
0.6927509009659347,18.750591039657593
0.6927504329880085,18.777207136154175
0.692749965075538,18.803640842437744
0.6927494972285115,18.83029055595398
0.6927490294469195,18.856781005859375
0.6927485617307506,18.88334608078003
0.6927480940799942,18.909821271896362
0.6927476264946405,18.936545848846436
0.6927471589746782,18.963557958602905
0.6927466915200968,18.989585638046265
0.692746224130886,19.01607608795166
0.6927457568070353,19.04261302947998
0.6927452895485335,19.069175720214844
0.6927448223553706,19.09580397605896
0.6927443552275359,19.122199535369873
0.6927438881650188,19.14891242980957
0.6927434211678088,19.175260543823242
0.692742954235895,19.20186996459961
0.6927424873692672,19.22842812538147
0.6927420205679146,19.25501799583435
0.6927415538318269,19.281657695770264
0.6927410871609929,19.308069229125977
0.692740620555403,19.335144519805908
0.6927401540150459,19.361600875854492
0.6927396875399113,19.387624740600586
0.6927392211299886,19.414242267608643
0.6927387547852673,19.44123148918152
0.6927382885057366,19.46819281578064
0.6927378222913865,19.493919610977173
0.6927373561422056,19.520650386810303
0.6927368900581841,19.546948194503784
0.6927364240393108,19.573508739471436
0.6927359580855759,19.600033283233643
0.6927354921969682,19.627079486846924
0.6927350263734773,19.653093338012695
0.6927345606150929,19.67971134185791
0.692734094921804,19.70615553855896
0.6927336292936007,19.732970237731934
0.6927331637304721,19.759339332580566
0.6927326982324075,19.78596258163452
0.6927322327993964,19.81237006187439
0.6927317674314285,19.838990688323975
0.6927313021284931,19.86544919013977
0.6927308368905792,19.892061233520508
0.6927303717176772,19.91865062713623
0.6927299066097758,19.94520330429077
0.692729441566865,19.97156596183777
0.6927289765889341,19.998314142227173
0.6927285116759722,20.02488684654236
0.6927280468279691,20.051405429840088
0.6927275820449141,20.077866554260254
0.692727117326797,20.10505175590515
0.692726652673607,20.130967140197754
0.6927261880853333,20.15750479698181
0.6927257235619657,20.18399167060852
0.6927252591034938,20.210517644882202
0.6927247947099069,20.23712992668152
0.6927243303811949,20.26375651359558
0.6927238661173462,20.29016947746277
0.6927234019183512,20.316766023635864
0.692722937784199,20.343227863311768
0.6927224737148794,20.36985945701599
0.6927220097103814,20.396417140960693
0.6927215457706949,20.423291206359863
0.6927210818958094,20.44942593574524
0.692720618085714,20.47607731819153
0.6927201543403982,20.502626657485962
0.6927196906598523,20.529253482818604
0.6927192270440647,20.555678606033325
0.6927187634930256,20.582751035690308
0.6927183000067241,20.609337329864502
0.69271783658515,20.63559651374817
0.6927173732282923,20.66189742088318
0.6927169099361411,20.68913197517395
0.6927164467086858,20.715478658676147
0.6927159835459152,20.74163508415222
0.6927155204478199,20.76810073852539
0.6927150574143882,20.795109748840332
0.6927145944456108,20.82115077972412
0.692714131541476,20.84763216972351
0.6927136687019746,20.874234437942505
0.6927132059270948,20.900715112686157
0.692712743216827,20.927157878875732
0.6927122805711604,20.95385217666626
0.6927118179900845,20.980314254760742
0.6927113554735889,21.006873607635498
0.6927108930216628,21.03340220451355
0.6927104306342958,21.06012272834778
0.6927099683114779,21.086544513702393
0.6927095060531981,21.113027811050415
0.6927090438594463,21.13962149620056
0.6927085817302117,21.16620111465454
0.6927081196654836,21.192761659622192
0.6927076576652523,21.219362497329712
0.6927071957295066,21.245823621749878
0.6927067338582363,21.27246856689453
0.6927062720514305,21.29889154434204
0.6927058103090796,21.325472831726074
0.6927053486311725,21.352365255355835
0.6927048870176986,21.378477811813354
0.6927044254686479,21.40502429008484
0.6927039639840098,21.431715488433838
0.6927035025637736,21.4581458568573
0.6927030412079286,21.484798908233643
0.6927025799164651,21.51148271560669
0.6927021186893717,21.537842512130737
0.6927016575266388,21.56435227394104
0.6927011964282556,21.59145188331604
0.6927007353942116,21.617260694503784
0.6927002744244961,21.643840789794922
0.6926998135190988,21.670459032058716
0.6926993526780096,21.697131633758545
0.6926988919012177,21.72359871864319
0.6926984311887128,21.750142335891724
0.6926979705404839,21.77668261528015
0.6926975099565214,21.803991317749023
0.6926970494368141,21.829671382904053
0.6926965889813518,21.856295585632324
0.6926961285901242,21.88271975517273
0.692695668263121,21.909273147583008
0.6926952080003312,21.93580389022827
0.6926947478017448,21.962520360946655
0.692694287667351,21.988970279693604
0.6926938275971397,22.01557731628418
0.6926933675911,22.04201316833496
0.6926929076492221,22.068565607070923
0.692692447771495,22.095840215682983
0.6926919879579083,22.12207555770874
0.6926915282084521,22.148163557052612
0.6926910685231153,22.174872159957886
0.6926906089018878,22.201271772384644
0.6926901493447591,22.228420734405518
0.6926896898517185,22.254874229431152
0.6926892304227562,22.280945539474487
0.6926887710578612,22.30778479576111
0.6926883117570232,22.333904504776
0.6926878525202316,22.360584020614624
0.6926873933474763,22.387198448181152
0.6926869342387472,22.413673877716064
0.692686475194033,22.440168857574463
0.6926860162133237,22.466662168502808
0.6926855572966089,22.494125366210938
0.6926850984438782,22.519811391830444
0.692684639655121,22.546255350112915
0.6926841809303267,22.57280421257019
0.6926837222694856,22.59938669204712
0.6926832636725867,22.625871896743774
0.6926828051396193,22.652495861053467
0.6926823466705742,22.678940773010254
0.6926818882654394,22.705700874328613
0.6926814299242058,22.732144832611084
0.6926809716468623,22.758782148361206
0.6926805134333984,22.785210609436035
0.6926800552838039,22.811688661575317
0.6926795971980689,22.838363647460938
0.6926791391761822,22.864994525909424
0.6926786812181336,22.89128017425537
0.6926782233239127,22.918048620224
0.6926777654935092,22.944348096847534
0.6926773077269128,22.971171379089355
0.692676850024113,22.9974365234375
0.692676392385099,23.024083137512207
0.692675934809861,23.05058979988098
0.6926754772983883,23.077391862869263
0.6926750198506708,23.103645086288452
0.6926745624666976,23.130383014678955
0.6926741051464583,23.15687322616577
0.6926736478899428,23.183444499969482
0.6926731906971412,23.20985984802246
0.6926727335680422,23.23651957511902
0.6926722765026356,23.26301884651184
0.6926718195009115,23.289575815200806
0.692671362562859,23.316859245300293
0.6926709056884679,23.342724800109863
0.6926704488777279,23.369165897369385
0.6926699921306282,23.395705699920654
0.6926695354471589,23.422791481018066
0.6926690788273097,23.44890832901001
0.6926686222710696,23.475361585617065
0.6926681657784288,23.50243306159973
0.6926677093493765,23.52848482131958
0.6926672529839027,23.555644989013672
0.6926667966819968,23.5815372467041
0.6926663404436483,23.608421087265015
0.6926658842688472,23.63464379310608
0.6926654281575827,23.66119384765625
0.6926649721098448,23.687758684158325
0.6926645161256231,23.714237213134766
0.692664060204907,23.74088454246521
0.6926636043476859,23.767399549484253
0.69266314855395,23.793842792510986
0.6926626928236886,23.82050085067749
0.6926622371568913,23.84693217277527
0.6926617815535484,23.873527765274048
0.6926613260136483,23.900128602981567
0.6926608705371816,23.927313566207886
0.6926604151241378,23.953063249588013
0.6926599597745062,23.97961401939392
0.6926595044882767,24.00615692138672
0.6926590492654389,24.032747983932495
0.6926585941059825,24.059762716293335
0.6926581390098968,24.085896253585815
0.692657683977172,24.112457275390625
0.6926572290077972,24.1389741897583
0.6926567741017624,24.16549015045166
0.6926563192590571,24.192140102386475
0.6926558644796711,24.21853756904602
0.6926554097635939,24.245198488235474
0.6926549551108153,24.27157711982727
0.6926545005213248,24.29870367050171
0.692654045995112,24.324661254882812
0.6926535915321668,24.351515769958496
0.6926531371324787,24.37768268585205
0.6926526827960374,24.404277324676514
0.6926522285228324,24.430798053741455
0.6926517743128539,24.457386255264282
0.6926513201660911,24.484022617340088
0.6926508660825332,24.51053285598755
0.6926504120621708,24.536980867385864
0.6926499581049927,24.563520669937134
0.6926495042109899,24.590062379837036
0.6926490503801503,24.61681342124939
0.6926485966124649,24.64314603805542
0.6926481429079229,24.66973090171814
0.6926476892665138,24.696462631225586
0.6926472356882277,24.72295093536377
0.6926467821730542,24.749290704727173
0.6926463287209828,24.776516914367676
0.692645875332003,24.802327394485474
0.6926454220061046,24.82894492149353
0.6926449687432772,24.855467081069946
0.692644515543511,24.882065534591675
0.6926440624067953,24.908700704574585
0.6926436093331195,24.935294151306152
0.6926431563224742,24.96165108680725
0.6926427033748479,24.988226413726807
0.6926422504902311,25.014773845672607
0.6926417976686131,25.041346073150635
0.6926413449099836,25.06822109222412
0.6926408922143327,25.094385385513306
0.6926404395816498,25.120869159698486
0.6926399870119246,25.14743947982788
0.6926395345051469,25.173948764801025
0.6926390820613061,25.200673580169678
0.6926386296803919,25.227128744125366
0.6926381773623943,25.25374436378479
0.692637725107303,25.28022265434265
0.6926372729151077,25.306666135787964
0.6926368207857978,25.33313226699829
0.6926363687193635,25.359755039215088
0.6926359167157937,25.386223316192627
0.6926354647750791,25.412925720214844
0.6926350128972085,25.439379453659058
0.6926345610821721,25.465925693511963
0.6926341093299596,25.492445468902588
0.6926336576405607,25.518988132476807
0.6926332060139646,25.54546618461609
0.6926327544501618,25.572779655456543
0.6926323029491417,25.598629236221313
0.6926318515108938,25.625251054763794
0.6926314001354079,25.651671171188354
0.692630948822674,25.678239822387695
0.6926304975726819,25.705106735229492
0.6926300463854205,25.731365203857422
0.6926295952608801,25.75812554359436
0.6926291441990505,25.784493446350098
0.6926286931999214,25.810861825942993
0.6926282422634824,25.837473392486572
0.6926277913897235,25.86407470703125
0.6926273405786337,25.890599966049194
0.6926268898302034,25.91707992553711
0.6926264391444221,25.94379734992981
0.6926259885212798,25.970090866088867
0.6926255379607656,25.996755838394165
0.6926250874628699,26.02327251434326
0.6926246370275819,26.049823760986328
0.6926241866548917,26.076369524002075
0.692623736344789,26.103118181228638
0.6926232860972635,26.129340410232544
0.6926228359123048,26.15607762336731
0.692622385789903,26.182478666305542
0.6926219357300474,26.209938764572144
0.6926214857327281,26.235569715499878
0.6926210357979342,26.262231588363647
0.6926205859256562,26.288861989974976
0.6926201361158835,26.315357446670532
0.6926196863686062,26.341803312301636
0.6926192366838138,26.36827850341797
0.6926187870614956,26.39495301246643
0.6926183375016418,26.422139167785645
0.6926178880042423,26.4478976726532
0.6926174385692866,26.474576234817505
0.6926169891967645,26.501006841659546
0.6926165398866658,26.528311014175415
0.6926160906389803,26.554105281829834
0.6926156414536977,26.580616235733032
0.6926151923308073,26.607121467590332
0.6926147432702997,26.63373875617981
0.6926142942721644,26.66018843650818
0.6926138453363907,26.68697953224182
0.692613396462969,26.71345615386963
0.6926129476518886,26.74004030227661
0.6926124989031391,26.766509532928467
0.6926120502167114,26.79337215423584
0.6926116015925935,26.81957173347473
0.6926111530307768,26.84623694419861
0.6926107045312504,26.87263298034668
0.6926102560940036,26.899090051651
0.6926098077190272,26.925700426101685
0.6926093594063103,26.952275037765503
0.6926089111558426,26.978694200515747
0.6926084629676138,27.005370616912842
0.6926080148416144,27.031843900680542
0.692607566777834,27.05864644050598
0.6926071187762615,27.085076808929443
0.6926066708368877,27.11164355278015
0.6926062229597021,27.137954473495483
0.692605775144694,27.165014505386353
0.6926053273918538,27.191144227981567
0.6926048797011708,27.21773934364319
0.6926044320726354,27.244518995285034
0.6926039845062371,27.27089023590088
0.6926035370019651,27.29743456840515
0.69260308955981,27.32406449317932
0.6926026421797613,27.3504855632782
0.6926021948618089,27.377010583877563
0.6926017476059424,27.403430461883545
0.6926013004121516,27.430132627487183
0.6926008532804263,27.457340955734253
0.6926004062107567,27.48337483406067
0.6925999592031321,27.509621620178223
0.6925995122575427,27.536317586898804
0.6925990653739778,27.56282377243042
0.6925986185524274,27.58931255340576
0.6925981717928819,27.61580753326416
0.6925977250953301,27.642447233200073
0.6925972784597627,27.668970584869385
0.6925968318861688,27.695475578308105
0.6925963853745389,27.722726106643677
0.6925959389248624,27.74870252609253
0.6925954925371293,27.77515935897827
0.692595046211329,27.801796197891235
0.6925945999474518,27.828253269195557
0.692594153745487,27.854801416397095
0.6925937076054248,27.88138461112976
0.6925932615272554,27.907894372940063
0.6925928155109677,27.93443465232849
0.6925923695565522,27.961060047149658
0.6925919236639985,27.987470149993896
0.6925914778332963,28.01412582397461
0.6925910320644358,28.04058074951172
0.6925905863574067,28.067171096801758
0.6925901407121987,28.093780994415283
0.6925896951288016,28.120256900787354
0.6925892496072048,28.14671015739441
0.6925888041473993,28.174506664276123
0.692588358749374,28.199779987335205
0.6925879134131189,28.22635245323181
0.6925874681386239,28.25288152694702
0.6925870229258789,28.279446125030518
0.692586577774874,28.30591106414795
0.6925861326855985,28.332549571990967
0.6925856876580423,28.35913920402527
0.6925852426921959,28.385573148727417
0.6925847977880483,28.412060976028442
0.69258435294559,28.43859338760376
0.6925839081648101,28.465266466140747
0.6925834634456993,28.491987943649292
0.6925830187882466,28.51824688911438
0.6925825741924431,28.544879913330078
0.6925821296582775,28.571288108825684
0.6925816851857397,28.597914934158325
0.69258124077482,28.624313354492188
0.6925807964255082,28.6512348651886
0.6925803521377941,28.677319049835205
0.6925799079116672,28.704009532928467
0.6925794637471181,28.73057460784912
0.6925790196441362,28.75713062286377
0.6925785756027112,28.783623695373535
0.6925781316228331,28.81019401550293
0.6925776877044922,28.836577892303467
0.6925772438476777,28.863216638565063
0.6925768000523799,28.889755249023438
0.6925763563185884,28.916300773620605
0.6925759126462935,28.94341731071472
0.6925754690354844,28.969433069229126
0.6925750254861512,28.99582552909851
0.6925745819982845,29.023218631744385
0.6925741385718731,29.049018144607544
0.6925736952069075,29.07563090324402
0.6925732519033776,29.102195501327515
0.6925728086612731,29.128618001937866
0.6925723654805837,29.155160188674927
0.6925719223612993,29.18174433708191
0.6925714793034102,29.20820689201355
0.692571036306906,29.234659433364868
0.6925705933717767,29.26128840446472
0.6925701504980121,29.287856101989746
0.692569707685602,29.314391613006592
0.6925692649345363,29.34095025062561
0.6925688222448049,29.367461919784546
0.6925683796163979,29.394112586975098
0.692567937049305,29.420600414276123
0.6925674945435158,29.447101593017578
0.6925670520990213,29.473625898361206
0.6925666097158101,29.50023913383484
0.6925661673938724,29.527154207229614
0.6925657251331986,29.55332040786743
0.6925652829337784,29.579688787460327
0.6925648407956019,29.60704731941223
0.6925643987186578,29.632807970046997
0.6925639567029376,29.659423828125
0.6925635147484301,29.685903072357178
0.6925630728551263,29.71308469772339
0.6925626310230146,29.7389976978302
0.6925621892520863,29.765614986419678
0.6925617475423308,29.79204773902893
0.6925613058937374,29.818588733673096
0.692560864306297,29.845171451568604
0.6925604227799992,29.872323989868164
0.6925599813148333,29.898157358169556
0.6925595399107897,29.924822330474854
0.6925590985678587,29.951168060302734
0.6925586572860296,29.978333473205566
0.6925582160652928,30.004237413406372
0.6925577749056379,30.03085422515869
0.6925573338070546,30.05731511116028
0.6925568927695335,30.083927154541016
0.6925564517930639,30.110406160354614
0.692556010877636,30.137578010559082
0.6925555700232395,30.16346788406372
0.692555129229865,30.190031051635742
0.6925546884975015,30.216625452041626
0.6925542478261395,30.243202209472656
0.6925538072157689,30.2696373462677
0.6925533666663795,30.296233892440796
0.6925529261779614,30.322760105133057
0.6925524857505042,30.349286794662476
0.6925520453839978,30.375911235809326
0.6925516050784328,30.40245223045349
0.6925511648337985,30.42892813682556
0.6925507246500854,30.455528259277344
0.6925502845272826,30.481926918029785
0.6925498444653811,30.50848078727722
0.6925494044643697,30.53500747680664
0.6925489645242394,30.561535596847534
0.6925485246449795,30.588061094284058
0.69254808482658,30.614619970321655
0.6925476450690311,30.6411235332489
0.6925472053723225,30.66771626472473
0.6925467657364445,30.694242238998413
0.6925463261613867,30.720816373825073
0.6925458866471391,30.747419595718384
0.6925454471936919,30.774578332901
0.6925450078010349,30.800511598587036
0.6925445684691581,30.827064275741577
0.6925441291980511,30.853466749191284
0.6925436899877044,30.880082845687866
0.6925432508381079,30.906672954559326
0.6925428117492507,30.933178424835205
0.6925423727211241,30.959707260131836
0.6925419337537172,30.986248016357422
0.6925414948470203,31.012768030166626
0.692541056001023,31.039350032806396
0.6925406172157158,31.0658962726593
0.6925401784910882,31.09255838394165
0.6925397398271305,31.118963479995728
0.6925393012238322,31.145540714263916
0.6925388626811843,31.171966552734375
0.6925384241991754,31.198678016662598
0.6925379857777962,31.225122451782227
0.6925375474170374,31.2517032623291
0.6925371091168876,31.278115272521973
0.6925366708773372,31.304760456085205
0.6925362326983772,31.33124041557312
0.6925357945799958,31.357778787612915
0.6925353565221845,31.384313583374023
0.6925349185249325,31.412473917007446
0.6925344805882302,31.43740963935852
0.6925340427120672,31.463990926742554
0.6925336048964339,31.4911367893219
0.69253316714132,31.517065286636353
0.6925327294467157,31.543612957000732
0.692532291812611,31.570250511169434
0.6925318542389955,31.59673523902893
0.6925314167258593,31.623353242874146
0.6925309792731927,31.649637937545776
0.6925305418809857,31.676326036453247
0.692530104549228,31.70288610458374
0.6925296672779101,31.729444980621338
0.6925292300670212,31.75594973564148
0.692528792916552,31.782548904418945
0.6925283558264923,31.80904793739319
0.692527918796832,31.836134433746338
0.6925274818275612,31.86209750175476
0.6925270449186696,31.88866901397705
0.6925266080701479,31.915050983428955
0.6925261712819857,31.942347764968872
0.6925257345541727,31.968234300613403
0.6925252978866995,31.99467396736145
0.6925248612795558,32.021724462509155
0.6925244247327316,32.04789614677429
0.692523988246217,32.074371099472046
0.6925235518200021,32.10106372833252
0.6925231154540765,32.12765884399414
0.6925226791484309,32.15400838851929
0.6925222429030548,32.18060874938965
0.6925218067179383,32.20718812942505
0.6925213705930716,32.23356246948242
0.6925209345284449,32.260167360305786
0.6925204985240475,32.286723613739014
0.6925200625798703,32.31324911117554
0.6925196266959027,32.339794397354126
0.692519190872135,32.366345167160034
0.6925187551085572,32.392815589904785
0.6925183194051593,32.41947817802429
0.6925178837619312,32.44589924812317
0.6925174481788633,32.472400188446045
0.6925170126559455,32.498971939086914
0.6925165771931677,32.52553200721741
0.6925161417905199,32.55204486846924
0.6925157064479923,32.578627586364746
0.6925152711655749,32.60573744773865
0.6925148359432576,32.631651639938354
0.6925144007810307,32.65814566612244
0.6925139656788842,32.68477702140808
0.6925135306368079,32.71123385429382
0.6925130956547921,32.7377245426178
0.692512660732827,32.76433777809143
0.6925122258709023,32.79095816612244
0.6925117910690081,32.817439556121826
0.6925113563271346,32.844242811203
0.6925109216452716,32.87036085128784
0.6925104870234093,32.897034645080566
0.6925100524615385,32.923418045043945
0.6925096179596478,32.95000076293945
0.6925091835177284,32.9766640663147
0.6925087491357701,33.00317740440369
0.6925083148137626,33.029953479766846
0.6925078805516961,33.05625009536743
0.6925074463495607,33.08278179168701
0.6925070122073469,33.10934638977051
0.6925065781250441,33.13594651222229
0.6925061441026432,33.162477016448975
0.6925057101401333,33.18890380859375
0.6925052762375051,33.215574979782104
0.6925048423947484,33.24201560020447
0.6925044086118534,33.26863074302673
0.6925039748888101,33.29516005516052
0.6925035412256089,33.321659326553345
0.6925031076222392,33.34808826446533
0.6925026740786917,33.37480330467224
0.6925022405949561,33.40121603012085
0.6925018071710232,33.42787194252014
0.692501373806882,33.45432114601135
0.6925009405025232,33.48082184791565
0.6925005072579371,33.507461071014404
0.6925000740731132,33.5339081287384
0.692499640948042,33.56046676635742
0.6924992078827134,33.58697056770325
0.6924987748771178,33.6134717464447
0.6924983419312445,33.640058517456055
0.6924979090450846,33.66656756401062
0.6924974762186278,33.69316005706787
0.6924970434518639,33.719600439071655
0.6924966107447832,33.74612307548523
0.692496178097376,33.77265167236328
0.6924957455096323,33.799275636672974
0.6924953129815422,33.82570958137512
0.6924948805130954,33.852487325668335
0.692494448104283,33.878851652145386
0.6924940157550938,33.90541958808899
0.6924935834655189,33.9318528175354
0.6924931512355478,33.95841455459595
0.692492719065171,33.98488759994507
0.6924922869543785,34.01146721839905
0.6924918549031606,34.03857350349426
0.6924914229115068,34.06456208229065
0.6924909909794078,34.091023683547974
0.6924905591068535,34.117626905441284
0.6924901272938344,34.144580602645874
0.6924896955403399,34.17082858085632
0.6924892638463606,34.19726490974426
0.6924888322118867,34.22388744354248
0.692488400636908,34.25033926963806
0.6924879691214151,34.27695393562317
0.6924875376653971,34.303369760513306
0.6924871062688454,34.33003830909729
0.6924866749317492,34.356438636779785
0.692486243654099,34.38307189941406
0.6924858124358853,34.4095184803009
0.6924853812770975,34.43608045578003
0.692484950177726,34.46327257156372
0.6924845191377612,34.48924708366394
0.6924840881571931,34.51570796966553
0.6924836572360116,34.542290449142456
0.692483226374207,34.56874370574951
0.6924827955717695,34.5953950881958
0.6924823648286895,34.62187123298645
0.6924819341449561,34.64844989776611
0.6924815035205608,34.67489266395569
0.6924810729554931,34.70154905319214
0.692480642449743,34.728020668029785
0.6924802120033007,34.754528522491455
0.6924797816161569,34.78100848197937
0.692479351288301,34.8076536655426
0.692478921019723,34.834211349487305
0.6924784908104142,34.8606698513031
0.6924780606603638,34.88724660873413
0.6924776305695624,34.91390681266785
0.6924772005379999,34.94045829772949
0.6924767705656664,34.96694850921631
0.6924763406525521,34.99334168434143
0.6924759107986476,35.0199978351593
0.6924754810039426,35.046473264694214
0.6924750512684272,35.07303166389465
0.692474621592092,35.09953427314758
0.6924741919749269,35.126166343688965
0.6924737624169219,35.15271759033203
0.6924733329180675,35.17918348312378
0.6924729034783532,35.205737590789795
0.69247247409777,35.23225688934326
0.6924720447763082,35.258660078048706
0.6924716155139572,35.285236835479736
0.6924711863107074,35.311765909194946
0.6924707571665492,35.338905334472656
0.6924703280814725,35.36482095718384
0.6924698990554677,35.39135527610779
0.6924694700885249,35.41845464706421
0.6924690411806341,35.44452953338623
0.6924686123317859,35.47105264663696
0.6924681835419704,35.49755644798279
0.6924677548111774,35.524616956710815
0.6924673261393974,35.55061435699463
0.6924668975266204,35.577189922332764
0.6924664689728369,35.60387468338013
0.6924660404780367,35.63024926185608
0.6924656120422101,35.65684986114502
0.6924651836653479,35.683361291885376
0.6924647553474392,35.709916830062866
0.6924643270884748,35.73648405075073
0.6924638988884451,35.76304912567139
0.6924634707473402,35.78953242301941
0.6924630426651496,35.81613206863403
0.6924626146418644,35.842602014541626
0.6924621866774746,35.869266986846924
0.69246175877197,35.896058320999146
0.6924613309253412,35.922370195388794
0.6924609031375782,35.94886255264282
0.692460475408671,35.975991010665894
0.6924600477386105,36.00182580947876
0.6924596201273864,36.02836489677429
0.6924591925749888,36.05487632751465
0.6924587650814085,36.081594467163086
0.6924583376466349,36.107977628707886
0.6924579102706586,36.134604930877686
0.6924574829534703,36.16111469268799
0.6924570556950594,36.18767046928406
0.6924566284954168,36.21418333053589
0.6924562013545322,36.24081110954285
0.692455774272396,36.26722264289856
0.6924553472489985,36.294421672821045
0.6924549202843299,36.32033848762512
0.6924544933783806,36.3469443321228
0.6924540665311402,36.37347483634949
0.6924536397425999,36.400038719177246
0.6924532130127491,36.426512241363525
0.6924527863415779,36.453139305114746
0.6924523597290774,36.47955918312073
0.6924519331752371,36.50617599487305
0.6924515066800476,36.53265905380249
0.6924510802434993,36.5592679977417
0.692450653865582,36.5856659412384
0.692450227546286,36.612293004989624
0.6924498012856019,36.63880228996277
0.6924493750835198,36.66533374786377
0.6924489489400294,36.69189143180847
0.6924485228551216,36.71850085258484
0.6924480968287866,36.74490833282471
0.6924476708610142,36.7715847492218
0.6924472449517949,36.79799818992615
0.692446819101119,36.82464671134949
0.6924463933089771,36.851080894470215
0.6924459675753587,36.8777015209198
0.6924455419002546,36.9041645526886
0.6924451162836546,36.930747270584106
0.6924446907255496,36.957215785980225
0.6924442652259293,36.983774185180664
0.6924438397847843,37.01022744178772
0.6924434144021043,37.03681254386902
0.6924429890778803,37.06342124938965
0.6924425638121019,37.08986759185791
0.6924421386047601,37.116363286972046
0.6924417134558443,37.14293313026428
0.6924412883653457,37.169463872909546
0.6924408633332539,37.196101903915405
0.6924404383595593,37.222578287124634
0.6924400134442521,37.24918079376221
0.692439588587323,37.27562856674194
0.6924391637887615,37.30219340324402
0.6924387390485589,37.32871222496033
0.6924383143667044,37.35530352592468
0.692437889743189,37.38178610801697
0.6924374651780028,37.40842056274414
0.692437040671136,37.43478322029114
0.6924366162225787,37.461344480514526
0.6924361918323219,37.48781442642212
0.6924357675003551,37.51462745666504
0.6924353432266689,37.540961265563965
0.6924349190112533,37.567477226257324
0.692434494854099,37.593971252441406
0.6924340707551963,37.62063694000244
0.6924336467145351,37.64712572097778
0.6924332227321061,37.67369842529297
0.6924327988078992,37.70011258125305
0.692432374941905,37.726672887802124
0.6924319511341137,37.75323009490967
0.6924315273845155,37.779844760894775
0.6924311036931006,37.80629229545593
0.6924306800598597,37.8328332901001
0.692430256484783,37.85936737060547
0.6924298329678604,37.885987520217896
0.6924294095090826,37.91248035430908
0.6924289861084397,37.93896675109863
0.6924285627659221,37.96545147895813
0.6924281394815204,37.99206066131592
0.6924277162552243,38.01855111122131
0.6924272930870242,38.04512143135071
0.6924268699769109,38.07157874107361
0.6924264469248744,38.098809480667114
0.6924260239309048,38.12493085861206
0.6924256009949931,38.15123105049133
0.6924251781171287,38.1777503490448
0.6924247552973027,38.204262018203735
0.6924243325355048,38.2308349609375
0.692423909831726,38.25740694999695
0.692423487185956,38.28386902809143
0.6924230645981854,38.31049871444702
0.6924226420684045,38.33699941635132
0.6924222195966034,38.36359167098999
0.692421797182773,38.39008188247681
0.692421374826903,38.41665506362915
0.6924209525289842,38.44302535057068
0.6924205302890065,38.46971106529236
0.6924201081069605,38.496121644973755
0.6924196859828365,38.5227108001709
0.6924192639166248,38.549253940582275
0.6924188419083157,38.57573437690735
0.6924184199578997,38.60222053527832
0.6924179980653667,38.62891459465027
0.692417576230708,38.65531301498413
0.6924171544539126,38.68190383911133
0.6924167327349721,38.70839858055115
0.6924163110738759,38.734938621520996
0.6924158894706147,38.76144623756409
0.6924154679251792,38.788089990615845
0.6924150464375591,38.814507722854614
0.6924146250077455,38.8410906791687
0.6924142036357278,38.86763858795166
0.6924137823214974,38.89422106742859
0.6924133610650438,38.92070960998535
0.6924129398663575,38.947678327560425
0.6924125187254292,38.97379732131958
0.6924120976422494,39.00032186508179
0.6924116766168079,39.02680826187134
0.6924112556490952,39.05334806442261
0.6924108347391018,39.07996845245361
0.6924104138868178,39.106523513793945
0.692409993092234,39.13293194770813
0.6924095723553407,39.15948009490967
0.6924091516761278,39.18592643737793
0.6924087310545861,39.212631940841675
0.6924083104907058,39.239102840423584
0.6924078899844777,39.26565623283386
0.6924074695358914,39.29213500022888
0.6924070491449377,39.31873798370361
0.6924066288116069,39.34519600868225
0.6924062085358894,39.371779441833496
0.6924057883177757,39.398213386535645
0.692405368157256,39.424919843673706
0.6924049480543204,39.451314210891724
0.6924045280089602,39.47789788246155
0.6924041080211651,39.504470348358154
0.6924036880909255,39.53103232383728
0.6924032682182317,39.55751991271973
0.6924028484030741,39.58409357070923
0.6924024286454433,39.61053276062012
0.6924020089453301,39.63707709312439
0.692401589302724,39.6640202999115
0.6924011697176158,39.69011926651001
0.6924007501899959,39.71672821044922
0.6924003307198549,39.7432496547699
0.6923999113071826,39.769736766815186
0.6923994919519698,39.79629588127136
0.6923990726542073,39.82283568382263
0.6923986534138847,39.8493766784668
0.6923982342309929,39.87588930130005
0.6923978151055222,39.902493715286255
0.6923973960374628,39.92898178100586
0.6923969770268055,39.95560145378113
0.6923965580735401,39.98208713531494
0.6923961391776576,40.00867748260498
0.6923957203391484,40.03569006919861
0.6923953015580024,40.0619158744812
0.6923948828342106,40.088231801986694
0.6923944641677625,40.114771604537964
0.6923940455586499,40.141284704208374
0.6923936270068621,40.167784452438354
0.6923932085123898,40.1943576335907
0.6923927900752235,40.22088837623596
0.6923923716953537,40.247392416000366
0.6923919533727706,40.273916244506836
0.6923915351074649,40.30034828186035
0.6923911168994265,40.327085733413696
0.6923906987486466,40.35341000556946
0.6923902806551149,40.380136251449585
0.6923898626188223,40.40664553642273
0.6923894446397589,40.4332275390625
0.6923890267179156,40.45966935157776
0.6923886088532822,40.48629140853882
0.6923881910458493,40.51283311843872
0.6923877732956077,40.53941535949707
0.6923873556025478,40.56582951545715
0.6923869379666598,40.592469215393066
0.6923865203879339,40.618847370147705
0.692386102866361,40.64538240432739
0.6923856854019312,40.671969175338745
0.6923852679946356,40.69848704338074
0.6923848506444638,40.72501850128174
0.6923844333514065,40.751519203186035
0.6923840161154542,40.77799034118652
0.6923835989365975,40.80466890335083
0.6923831818148266,40.83113217353821
0.692382764750132,40.857802867889404
0.6923823477425046,40.88416934013367
0.6923819307919342,40.9107871055603
0.6923815138984115,40.93725037574768
0.692381097061927,40.96375608444214
0.6923806802824712,40.99032282829285
0.6923802635600346,41.01703667640686
0.6923798468946074,41.04333019256592
0.6923794302861803,41.06995224952698
0.6923790137347435,41.09636116027832
0.6923785972402877,41.122925758361816
0.6923781808028033,41.14946532249451
0.6923777644222807,41.175997734069824
0.6923773480987104,41.20256948471069
0.6923769318320832,41.22926425933838
0.6923765156223891,41.255542516708374
0.6923760994696188,41.28213453292847
0.6923756833737622,41.30875754356384
0.6923752673348107,41.33529186248779
0.6923748513527541,41.361725091934204
0.6923744354275833,41.38830089569092
0.6923740195592888,41.41481375694275
0.6923736037478602,41.44147276878357
0.6923731879932893,41.468018531799316
0.6923727722955656,41.494625091552734
0.6923723566546802,41.521085262298584
0.6923719410706229,41.54770755767822
0.6923715255433849,41.57394528388977
0.6923711100729563,41.60065269470215
0.6923706946593277,41.62707185745239
0.6923702793024894,41.653663873672485
0.6923698640024318,41.680222511291504
0.692369448759146,41.70686984062195
0.6923690335726224,41.73329019546509
0.6923686184428505,41.75995063781738
0.6923682033698215,41.78642773628235
0.6923677883535262,41.813082218170166
0.6923673733939548,41.83947134017944
0.6923669584910979,41.86596941947937
0.6923665436449455,41.89242434501648
0.6923661288554891,41.91907835006714
0.6923657141227183,41.94549059867859
0.6923652994466237,41.972177028656006
0.6923648848271963,41.99860334396362
0.692364470264426,42.0252730846405
0.6923640557583037,42.05166959762573
0.6923636413088202,42.078184604644775
0.6923632269159655,42.1047260761261
0.6923628125797299,42.131290912628174
0.6923623983001043,42.15777540206909
0.6923619840770796,42.18443846702576
0.6923615699106455,42.211265563964844
0.6923611558007932,42.23738932609558
0.6923607417475127,42.26392459869385
0.6923603277507948,42.290480613708496
0.6923599138106303,42.31698989868164
0.692359499927009,42.3435537815094
0.6923590860999219,42.3700385093689
0.6923586723293594,42.396634101867676
0.6923582586153123,42.423097133636475
0.6923578449577709,42.44970369338989
0.6923574313567252,42.47619390487671
0.692357017812167,42.502928495407104
0.6923566043240856,42.52942967414856
0.6923561908924722,42.555888414382935
0.6923557775173171,42.582406759262085
0.6923553641986109,42.60903978347778
0.6923549509363442,42.635478258132935
0.6923545377305074,42.66217303276062
0.6923541245810914,42.68859553337097
0.6923537114880859,42.71507024765015
0.6923532984514827,42.74156475067139
0.6923528854712712,42.768150091171265
0.6923524725474424,42.79467058181763
0.6923520596799866,42.82138705253601
0.6923516468688952,42.84771728515625
0.6923512341141577,42.874330282211304
0.6923508214157652,42.90079116821289
0.6923504087737083,42.927385330200195
0.6923499961879773,42.95390176773071
0.6923495836585625,42.98046803474426
0.692349171185455,43.00693106651306
0.6923487587686454,43.03353214263916
0.6923483464081237,43.06007695198059
0.692347934103881,43.086649894714355
0.6923475218559075,43.11314916610718
0.692347109664194,43.13966488838196
0.6923466975287307,43.166152238845825
0.6923462854495087,43.192753314971924
0.6923458734265182,43.2192497253418
0.6923454614597501,43.245819091796875
0.6923450495491944,43.27231979370117
0.692344637694842,43.29897999763489
0.6923442258966838,43.32538628578186
0.69234381415471,43.351956367492676
0.692343402468911,43.378453493118286
0.6923429908392777,43.40505790710449
0.6923425792658007,43.431490898132324
0.6923421677484701,43.458176136016846
0.6923417562872771,43.48473620414734
0.6923413448822122,43.511192083358765
0.6923409335332654,43.537805795669556
0.6923405222404281,43.564260721206665
0.6923401110036902,43.59086632728577
0.6923396998230426,43.617433071136475
0.692339288698476,43.64398241043091
0.6923388776299805,43.67052888870239
0.6923384666175472,43.69697594642639
0.6923380556611668,43.723567724227905
0.6923376447608292,43.74997520446777
0.6923372339165257,43.776650190353394
0.6923368231282465,43.80310845375061
0.6923364123959821,43.829710245132446
0.6923360017197236,43.85611367225647
0.6923355910994612,43.882808208465576
0.6923351805351854,43.90924859046936
0.6923347700268874,43.935831785202026
0.6923343595745572,43.962300062179565
0.6923339491781858,43.988983154296875
0.6923335388377632,44.0153865814209
0.6923331285532808,44.041913986206055
0.6923327183247288,44.06845760345459
0.6923323081520978,44.09517812728882
0.692331898035378,44.12162685394287
0.692331487974561,44.14819574356079
0.6923310779696368,44.17451572418213
0.6923306680205962,44.20119118690491
0.6923302581274297,44.2276451587677
0.6923298482901279,44.254167795181274
0.6923294385086812,44.28068566322327
0.6923290287830809,44.30729150772095
0.6923286191133171,44.33377814292908
0.6923282094993803,44.36046075820923
0.6923277999412616,44.38698887825012
0.6923273904389514,44.41410779953003
0.6923269809924402,44.43990921974182
0.692326571601719,44.4665093421936
0.6923261622667778,44.493045806884766
0.6923257529876077,44.51955223083496
0.6923253437641991,44.546045541763306
0.6923249345965432,44.57261657714844
0.69232452548463,44.59909129142761
0.6923241164284504,44.62568116188049
0.6923237074279948,44.652182817459106
0.6923232984832541,44.67877984046936
0.6923228895942191,44.705230712890625
0.6923224807608798,44.731927156448364
0.6923220719832276,44.7583110332489
0.6923216632612527,44.78488898277283
0.692321254594946,44.81133413314819
0.6923208459842976,44.83795666694641
0.6923204374292989,44.86446285247803
0.6923200289299403,44.89113712310791
0.692319620486212,44.91763925552368
0.6923192120981051,44.94425129890442
0.6923188037656104,44.970712661743164
0.692318395488718,44.99732041358948
0.6923179872674192,45.02381443977356
0.6923175791017041,45.05026888847351
0.6923171709915638,45.07677340507507
0.6923167629369886,45.1033296585083
0.6923163549379694,45.12990140914917
0.6923159469944968,45.15648937225342
0.6923155391065614,45.18287229537964
0.6923151312741538,45.20945596694946
0.6923147234972649,45.23592138290405
0.6923143157758852,45.26251792907715
0.6923139081100056,45.289053440093994
0.6923135004996163,45.315598249435425
0.6923130929447086,45.34206748008728
0.6923126854452727,45.36870455741882
0.6923122780012997,45.39512372016907
0.6923118706127793,45.42174458503723
0.6923114632797037,45.44821619987488
0.6923110560020621,45.474806785583496
0.6923106487798464,45.501288175582886
0.6923102416130463,45.52798581123352
0.6923098345016531,45.55437874794006
0.6923094274456575,45.58094143867493
0.6923090204450496,45.607441425323486
0.6923086134998206,45.634108781814575
0.6923082066099613,45.66054177284241
0.6923077997754619,45.687180042266846
0.6923073929963134,45.71360492706299
0.6923069862725064,45.740230083465576
0.6923065796040319,45.76666331291199
0.6923061729908802,45.79335165023804
0.692305766433042,45.819896936416626
0.6923053599305082,45.84630107879639
0.6923049534832694,45.872806549072266
0.6923045470913164,45.89936566352844
0.69230414075464,45.925865173339844
0.6923037344732307,45.952507734298706
0.692303328247079,45.97895669937134
0.6923029220761759,46.0055205821991
0.6923025159605123,46.03202223777771
0.6923021099000785,46.058566093444824
0.6923017038948655,46.08512830734253
0.6923012979448641,46.11172866821289
0.6923008920500643,46.138206243515015
0.6923004862104575,46.164756774902344
0.6923000804260344,46.19120383262634
0.6922996746967854,46.21780562400818
0.6922992690227019,46.24431347846985
0.6922988634037736,46.27088737487793
0.6922984578399917,46.29732704162598
0.6922980523313473,46.32393455505371
0.6922976468778302,46.35042905807495
0.6922972414794325,46.37709975242615
0.6922968361361436,46.40352487564087
0.6922964308479549,46.430099964141846
0.6922960256148568,46.457457304000854
0.6922956204368405,46.48313593864441
0.6922952153138964,46.50967216491699
0.6922948102460152,46.53624725341797
0.6922944052331879,46.5627498626709
0.692294000275405,46.58930253982544
0.692293595372657,46.61578106880188
0.6922931905249353,46.642372846603394
0.6922927857322304,46.66890263557434
0.6922923809945325,46.69564771652222
0.6922919763118329,46.722145795822144
0.6922915716841224,46.74869775772095
0.6922911671113916,46.77523136138916
0.6922907625936308,46.80181622505188
0.6922903581308315,46.82811117172241
0.6922899537229843,46.85478210449219
0.6922895493700794,46.88124656677246
0.6922891450721079,46.90780854225159
0.6922887408290608,46.93421459197998
0.6922883366409285,46.9608097076416
0.6922879325077018,46.98732018470764
0.6922875284293717,47.01392102241516
0.6922871244059288,47.04044055938721
0.6922867204373637,47.06694507598877
0.6922863165236675,47.093456745147705
0.6922859126648307,47.12001895904541
0.6922855088608442,47.14650297164917
0.6922851051116987,47.17313623428345
0.6922847014173847,47.1996123790741
0.6922842977778938,47.2261643409729
0.6922838941932159,47.25267672538757
0.6922834906633424,47.279194593429565
0.6922830871882633,47.30573010444641
0.6922826837679704,47.332279205322266
0.6922822804024533,47.35878562927246
0.6922818770917039,47.38537883758545
0.6922814738357123,47.41183829307556
0.6922810706344694,47.4384388923645
0.6922806674879664,47.464937686920166
0.6922802643961933,47.49150276184082
0.6922798613591414,47.51799535751343
0.6922794583768015,47.544594049453735
0.6922790554491643,47.57107090950012
0.6922786525762207,47.597660064697266
0.692278249757961,47.62414312362671
0.6922778469943767,47.650737047195435
0.6922774442854579,47.67726159095764
0.6922770416311962,47.7038037776947
0.6922766390315815,47.73032855987549
0.6922762364866053,47.75696015357971
0.6922758339962581,47.78347682952881
0.6922754315605307,47.810099840164185
0.6922750291794136,47.83654189109802
0.6922746268528983,47.86315202713013
0.692274224580975,47.889609575271606
0.6922738223636351,47.91619920730591
0.6922734202008688,47.942583322525024
0.692273018092667,47.96915364265442
0.692272616039021,47.9956636428833
0.692272214039921,48.02223324775696
0.6922718120953584,48.048704624176025
0.6922714102053233,48.07528352737427
0.692271008369807,48.1017951965332
0.6922706065888004,48.1284875869751
0.692270204862294,48.15486192703247
0.6922698031902788,48.18144679069519
0.6922694015727454,48.20791935920715
0.6922690000096854,48.234495878219604
0.6922685985010884,48.26102614402771
0.6922681970469458,48.287601709365845
0.6922677956472487,48.314040422439575
0.6922673943019879,48.34068560600281
0.6922669930111539,48.3670871257782
0.6922665917747376,48.393697023391724
0.6922661905927295,48.42015218734741
0.6922657894651213,48.4467933177948
0.6922653883919033,48.473355531692505
0.6922649873730662,48.49989652633667
0.6922645864086011,48.52631187438965
0.6922641854984987,48.55297327041626
0.6922637846427498,48.57986903190613
0.6922633838413456,48.60613012313843
0.6922629830942766,48.63265132904053
0.6922625824015337,48.65910267829895
0.6922621817631076,48.6855788230896
0.6922617811789894,48.71215891838074
0.6922613806491695,48.738685131073
0.6922609801736395,48.76541590690613
0.6922605797523899,48.79179120063782
0.6922601793854113,48.818315505981445
0.6922597790726949,48.84480834007263
0.6922593788142313,48.87141799926758
0.6922589786100113,48.89778923988342
0.6922585784600263,48.92452812194824
0.6922581783642664,48.950881242752075
0.6922577783227231,48.97746753692627
0.6922573783353867,49.003981590270996
0.6922569784022484,49.03051686286926
0.6922565785232991,49.05704617500305
0.6922561786985294,49.08369970321655
0.6922557789279306,49.11006045341492
0.6922553792114929,49.13672232627869
0.6922549795492081,49.163174629211426
0.6922545799410664,49.189780473709106
0.6922541803870587,49.21625995635986
0.6922537808871759,49.24296808242798
0.6922533814414091,49.26932406425476
0.6922529820497489,49.296173095703125
0.6922525827121863,49.32234454154968
0.6922521834287122,49.34895658493042
0.6922517841993177,49.37541127204895
0.6922513850239931,49.40205907821655
0.6922509859027296,49.42862057685852
0.6922505868355187,49.45512557029724
0.6922501878223504,49.48160243034363
0.6922497888632155,49.50814414024353
0.6922493899581054,49.534667015075684
0.692248991107011,49.561304330825806
0.6922485923099232,49.587735414505005
0.6922481935668324,49.614317893981934
0.69224779487773,49.640817642211914
0.6922473962426069,49.667375564575195
0.6922469976614531,49.69388556480408
0.692246599134261,49.72053289413452
0.6922462006610204,49.74689078330994
0.6922458022417225,49.7736074924469
0.6922454038763582,49.80015683174133
0.6922450055649185,49.826581716537476
0.692244607307394,49.85320329666138
0.6922442091037762,49.87978720664978
0.6922438109540552,49.906195402145386
0.6922434128582227,49.932843923568726
0.692243014816269,49.959254026412964
0.6922426168281851,49.9858124256134
0.6922422188939626,50.01249122619629
0.6922418210135912,50.03902268409729
0.6922414231870628,50.065372467041016
0.692241025414368,50.09194540977478
0.6922406276954979,50.118428230285645
0.692240230030443,50.1450309753418
0.6922398324191944,50.171480655670166
0.6922394348617433,50.198057889938354
0.6922390373580802,50.224565505981445
0.6922386399081967,50.2513370513916
0.6922382425120827,50.27770185470581
0.6922378451697296,50.30422306060791
0.6922374478811288,50.330724000930786
0.6922370506462707,50.35738801956177
0.6922366534651461,50.38379740715027
0.6922362563377463,50.41039514541626
0.6922358592640626,50.436989068984985
0.6922354622440846,50.46357774734497
0.6922350652778049,50.489968061447144
0.6922346683652131,50.51662063598633
0.6922342715063008,50.54306197166443
0.6922338747010589,50.56964302062988
0.6922334779494783,50.59608435630798
0.6922330812515495,50.622780561447144
0.6922326846072643,50.64929747581482
0.6922322880166132,50.67580580711365
0.6922318914795869,50.70226740837097
0.6922314949961766,50.72893309593201
0.6922310985663731,50.75534534454346
0.6922307021901676,50.78186583518982
0.6922303058675509,50.80845808982849
0.6922299095985143,50.83511734008789
0.6922295133830478,50.86149787902832
0.6922291172211431,50.888030767440796
0.6922287211127913,50.91449785232544
0.6922283250579832,50.94120192527771
0.6922279290567093,50.96766424179077
0.6922275331089612,50.99417018890381
0.6922271372147296,51.0206515789032
0.6922267413740053,51.04719114303589
0.6922263455867794,51.07373547554016
0.6922259498530432,51.10031247138977
0.692225554172787,51.12688422203064
0.6922251585460024,51.1535279750824
0.6922247629726799,51.17985677719116
0.6922243674528106,51.206461906433105
0.6922239719863853,51.233121395111084
0.6922235765733958,51.259777784347534
0.6922231812138321,51.286232709884644
0.6922227859076858,51.31284475326538
0.6922223906549475,51.33924102783203
0.6922219954556085,51.36577343940735
0.6922216003096595,51.39222025871277
0.6922212052170916,51.418787717819214
0.6922208101778956,51.445298194885254
0.6922204151920629,51.47202515602112
0.692220020259584,51.498369216918945
0.6922196253804503,51.52504110336304
0.6922192305546524,51.551358222961426
0.6922188357821818,51.577967166900635
0.6922184410630291,51.604530334472656
0.6922180463971853,51.631144523620605
0.6922176517846417,51.65758728981018
0.6922172572253891,51.684197664260864
0.6922168627194184,51.71082544326782
0.6922164682667206,51.73732304573059
0.6922160738672868,51.76384782791138
0.692215679521108,51.79041075706482
0.6922152852281753,51.81695485115051
0.6922148909884798,51.84347581863403
0.692214496802012,51.869831562042236
0.6922141026687632,51.8964204788208
0.6922137085887246,51.922884464263916
0.6922133145618868,51.949496269226074
0.6922129205882411,51.97596335411072
0.6922125266677787,52.00262713432312
0.6922121328004901,52.029075622558594
0.6922117389863668,52.05576205253601
0.6922113452253992,52.082069396972656
0.692210951517579,52.10870409011841
0.6922105578628973,52.13512396812439
0.6922101642613443,52.16172170639038
0.6922097707129117,52.18826365470886
0.6922093772175901,52.21478271484375
0.692208983775371,52.24130058288574
0.6922085903862446,52.267945528030396
0.6922081970502029,52.29437232017517
0.6922078037672366,52.32106947898865
0.6922074105373364,52.3475878238678
0.692207017360494,52.37407875061035
0.6922066242366997,52.40053653717041
0.6922062311659449,52.4271137714386
0.6922058381482205,52.4535768032074
0.6922054451835177,52.480196475982666
0.6922050522718273,52.506609201431274
0.6922046594131407,52.5331974029541
0.6922042666074487,52.559754848480225
0.6922038738547422,52.58628225326538
0.6922034811550128,52.6127495765686
0.6922030885082509,52.63935852050781
0.6922026959144477,52.66586375236511
0.6922023033735946,52.69244956970215
0.6922019108856823,52.7189404964447
0.6922015184507021,52.74551701545715
0.6922011260686447,52.77200508117676
0.6922007337395015,52.798622369766235
0.6922003414632635,52.82516026496887
0.6921999492399217,52.85172724723816
0.6921995570694669,52.87813448905945
0.6921991649518906,52.904712438583374
0.6921987728871833,52.93119502067566
0.692198380875337,52.95783805847168
0.6921979889163419,52.9842324256897
0.6921975970101891,53.01090455055237
0.6921972051568702,53.037314653396606
0.6921968133563761,53.06391930580139
0.6921964216086977,53.09041953086853
0.6921960299138259,53.117063760757446
0.692195638271752,53.14344573020935
0.6921952466824673,53.17009687423706
0.6921948551459624,53.19654154777527
0.6921944636622287,53.223105907440186
0.6921940722312574,53.24962139129639
0.6921936808530389,53.276251792907715
0.6921932895275651,53.3027126789093
0.6921928982548265,53.32934498786926
0.6921925070348144,53.355838775634766
0.69219211586752,53.38240098953247
0.6921917247529344,53.40890431404114
0.6921913336910485,53.435476541519165
0.6921909426818533,53.46194505691528
0.6921905517253404,53.488577127456665
0.6921901608215002,53.51506781578064
0.6921897699703238,53.54170083999634
0.6921893791718035,53.56807994842529
0.6921889884259286,53.59478044509888
0.6921885977326916,53.62112641334534
0.692188207092083,53.6477427482605
0.692187816504094,53.67424154281616
0.6921874259687156,53.700902223587036
0.692187035485939,53.7271990776062
0.6921866450557554,53.75394415855408
0.692186254678156,53.780428409576416
0.6921858643531312,53.80690813064575
0.6921854740806731,53.833465337753296
0.692185083860772,53.86003112792969
0.6921846936934196,53.88653111457825
0.6921843035786064,53.91309881210327
0.6921839135163244,53.939563274383545
0.6921835235065634,53.96610927581787
0.6921831335493157,53.99268317222595
0.692182743644572,54.01923608779907
0.6921823537923235,54.045650482177734
0.6921819639925612,54.072298765182495
0.6921815742452764,54.09873628616333
0.6921811845504594,54.12529897689819
0.6921807949081024,54.15177583694458
0.6921804053181962,54.17842149734497
0.6921800157807318,54.20496678352356
0.6921796262957006,54.23147177696228
0.6921792368630932,54.25794458389282
0.692178847482901,54.28453493118286
0.6921784581551156,54.31111431121826
0.6921780688797271,54.33799934387207
0.6921776796567275,54.3648157119751
0.6921772904861077,54.39078998565674
0.6921769013678586,54.41736888885498
0.6921765123019719,54.44381046295166
0.692176123288438,54.47024369239807
0.6921757343272488,54.49697303771973
0.6921753454183948,54.52344870567322
0.6921749565618671,54.54995679855347
0.6921745677576576,54.576528549194336
0.692174179005757,54.60309100151062
0.6921737903061562,54.62963581085205
0.6921734016588467,54.656203269958496
0.6921730130638193,54.68257141113281
0.6921726245210656,54.70925045013428
0.6921722360305766,54.73586440086365
0.6921718475923434,54.76220440864563
0.6921714592063571,54.78877830505371
0.6921710708726087,54.8152756690979
0.6921706825910898,54.84165287017822
0.6921702943617912,54.868242025375366
0.6921699061847042,54.89486598968506
0.69216951805982,54.92142963409424
0.6921691299871298,54.94787859916687
0.6921687419666246,54.97450375556946
0.6921683539982955,55.00097036361694
0.692167966082134,55.027610063552856
0.6921675782181309,55.05392360687256
0.6921671904062776,55.080585956573486
0.6921668026465653,55.106980085372925
0.6921664149389849,55.13359022140503
0.6921660272835279,55.16007089614868
0.6921656396801854,55.18664836883545
0.6921652521289483,55.21314191818237
0.6921648646298083,55.23971366882324
0.692164477182756,55.2661817073822
0.6921640897877832,55.29277992248535
0.6921637024448802,55.31924366950989
0.6921633151540391,55.34586548805237
0.6921629279152508,55.37236762046814
0.6921625407285061,55.39901542663574
0.6921621535937965,55.42544627189636
0.6921617665111132,55.45199108123779
0.6921613794804475,55.478546380996704
0.6921609925017903,55.505086183547974
0.6921606055751333,55.53153705596924
0.692160218700467,55.558104276657104
0.6921598318777828,55.58466601371765
0.6921594451070724,55.61121606826782
0.6921590583883266,55.63772678375244
0.6921586717215364,55.66435718536377
0.6921582851066934,55.69079923629761
0.6921578985437883,55.71735668182373
0.6921575120328128,55.743894815444946
0.6921571255737582,55.77044081687927
0.6921567391666152,55.79697275161743
0.6921563528113756,55.82356357574463
0.6921559665080298,55.850085735321045
0.6921555802565698,55.87667727470398
0.6921551940569862,55.90306282043457
0.6921548079092711,55.92973709106445
0.6921544218134145,55.95608925819397
0.6921540357694086,55.982715129852295
0.6921536497772439,56.00923228263855
0.6921532638369121,56.03578066825867
0.6921528779484045,56.06224703788757
0.6921524921117121,56.08891248703003
0.6921521063268258,56.11532282829285
0.6921517205937378,56.14191150665283
0.6921513349124381,56.16845726966858
0.6921509492829186,56.19500923156738
0.6921505637051706,56.22154402732849
0.6921501781791851,56.248181104660034
0.6921497927049534,56.2745680809021
0.6921494072824669,56.301156759262085
0.6921490219117168,56.32762813568115
0.6921486365926939,56.35418176651001
0.6921482513253895,56.381277322769165
0.6921478661097956,56.407711029052734
0.6921474809459026,56.43390607833862
0.6921470958337023,56.46052289009094
0.6921467107731855,56.48689389228821
0.6921463257643435,56.513498067855835
0.6921459408071683,56.53995084762573
0.6921455559016501,56.566590309143066
0.6921451710477806,56.593090772628784
0.6921447862455512,56.619630575180054
0.6921444014949527,56.6461238861084
0.6921440167959768,56.672731161117554
0.6921436321486149,56.69937825202942
0.6921432475528576,56.72593402862549
0.6921428630086964,56.75243902206421
0.6921424785161228,56.779038429260254
0.692142094075128,56.80553460121155
0.6921417096857033,56.832090616226196
0.6921413253478396,56.85844326019287
0.6921409410615285,56.884994983673096
0.692140556826761,56.91149091720581
0.6921401726435286,56.938071966171265
0.6921397885118226,56.964532136917114
0.6921394044316341,56.99108910560608
0.6921390204029544,57.0176203250885
0.692138636425775,57.044193267822266
0.6921382525000866,57.07066321372986
0.6921378686258812,57.09726619720459
0.6921374848031496,57.12372946739197
0.6921371010318833,57.150322914123535
0.6921367173120733,57.176822900772095
0.6921363336437113,57.20347309112549
0.692135950026788,57.23007369041443
0.692135566461295,57.25671458244324
0.692135182947224,57.283663749694824
0.6921347994845658,57.30961632728577
0.6921344160733118,57.33604311943054
0.6921340327134529,57.36267590522766
0.6921336494049809,57.38910984992981
0.692133266147887,57.41571617126465
0.6921328829421625,57.44226551055908
0.6921324997877987,57.468794107437134
0.6921321166847865,57.49523949623108
0.6921317336331176,57.5223867893219
0.6921313506327832,57.54830288887024
0.6921309676837747,57.57491183280945
0.6921305847860835,57.601320028305054
0.6921302019397003,57.62792634963989
0.6921298191446172,57.654428243637085
0.6921294364008247,57.68106937408447
0.6921290537083148,57.70754837989807
0.6921286710670785,57.73411774635315
0.692128288477107,57.76072120666504
0.6921279059383917,57.787501096725464
0.6921275234509241,57.81401348114014
0.6921271410146952,57.84052300453186
0.6921267586296967,57.866957664489746
0.6921263762959193,57.893603801727295
0.6921259940133551,57.92010831832886
0.6921256117819947,57.94666242599487
0.6921252296018301,57.973143577575684
0.6921248474728519,57.99958372116089
0.692124465395052,58.026084423065186
0.6921240833684215,58.05273151397705
0.6921237013929515,58.079193115234375
0.6921233194686337,58.10653758049011
0.6921229375954593,58.132261991500854
0.6921225557734193,58.15890550613403
0.6921221740025059,58.1853449344635
0.6921217922827093,58.212005615234375
0.6921214106140214,58.23836851119995
0.692121028996434,58.265005588531494
0.6921206474299376,58.291428565979004
0.6921202659145242,58.31803107261658
0.6921198844501845,58.34454131126404
0.6921195030369105,58.371909618377686
0.6921191216746926,58.39813232421875
0.692118740363523,58.424152135849
0.6921183591033934,58.450740814208984
0.692117977894294,58.47739815711975
0.6921175967362165,58.503767013549805
0.6921172156291527,58.530314207077026
0.6921168345730938,58.55744004249573
0.6921164535680309,58.58344602584839
0.6921160726139554,58.609925508499146
0.6921156917108587,58.63646459579468
0.6921153108587326,58.66293454170227
0.6921149300575674,58.69009518623352
0.6921145493073556,58.71609282493591
0.6921141686080879,58.74257969856262
0.6921137879597556,58.76917767524719
0.6921134073623504,58.795732259750366
0.6921130268158635,58.82218050956726
0.6921126463202864,58.84882068634033
0.6921122658756104,58.87524366378784
0.6921118854818267,58.90252327919006
0.6921115051389267,58.92832636833191
0.6921111248469021,58.95553493499756
0.6921107446057438,58.982019901275635
0.6921103644154435,59.00792169570923
0.6921099842759926,59.03448176383972
0.6921096041873822,59.06114411354065
0.6921092241496041,59.087517738342285
0.6921088441626491,59.11402654647827
0.692108464226509,59.14088034629822
0.6921080843411749,59.167235374450684
0.6921077045066386,59.19366788864136
0.6921073247228908,59.22015309333801
0.6921069449899239,59.24672985076904
0.6921065653077281,59.27324104309082
0.6921061856762956,59.299747943878174
0.6921058060956176,59.32637143135071
0.6921054265656855,59.35278940200806
0.6921050470864903,59.37935447692871
0.6921046676580239,59.40587258338928
0.6921042882802777,59.432469606399536
0.6921039089532428,59.45903491973877
0.6921035296769108,59.48570275306702
0.692103150451273,59.51232147216797
0.6921027712763207,59.53857660293579
0.6921023921520455,59.56506419181824
0.6921020130784387,59.59163165092468
0.6921016340554916,59.61816048622131
0.6921012550831959,59.64493155479431
0.6921008761615427,59.67118453979492
0.6921004972905233,59.697774171829224
0.6921001184701299,59.72437524795532
0.6920997397003529,59.75084090232849
0.6920993609811843,59.777522802352905
0.6920989823126152,59.80393958091736
0.6920986036946375,59.83041334152222
0.692098225127242,59.85698890686035
0.6920978466104204,59.88376212120056
0.6920974681441645,59.910035133361816
0.6920970897284648,59.936625242233276
0.692096711363314,59.96364879608154
0.692096333048702,59.99043083190918
0.6920959547846214,60.01631784439087
0.6920955765710632,60.042667627334595
0.6920951984080188,60.069257974624634
0.6920948202954798,60.09584403038025
0.6920944422334372,60.12241721153259
0.692094064221883,60.14885592460632
0.6920936862608084,60.17537999153137
0.6920933083502048,60.20191717147827
0.6920929304900635,60.22847771644592
0.6920925526803764,60.254939556121826
0.6920921749211343,60.281553745269775
0.6920917972123288,60.308022260665894
0.6920914195539518,60.33493709564209
0.6920910419459944,60.36104989051819
0.6920906643884479,60.387633085250854
0.6920902868813038,60.414299726486206
0.6920899094245541,60.44082188606262
0.6920895320181896,60.46732711791992
0.6920891546622018,60.49400758743286
0.6920887773565824,60.520373582839966
0.6920884001013228,60.54691672325134
0.6920880228964145,60.57345223426819
0.6920876457418487,60.600013732910156
0.6920872686376169,60.62658715248108
0.6920868915837108,60.65308594703674
0.6920865145801216,60.67957520484924
0.6920861376268409,60.70613741874695
0.6920857607238602,60.73277997970581
0.692085383871171,60.75926423072815
0.6920850070687645,60.785844564437866
0.6920846303166324,60.812283515930176
0.692084253614766,60.83874011039734
0.692083876963157,60.86544752120972
0.6920835003617963,60.892515659332275
0.6920831238106762,60.918479442596436
0.6920827473097879,60.94509696960449
0.6920823708591223,60.97161364555359
0.6920819944586716,60.998071908950806
0.6920816181084267,61.02463960647583
0.6920812418083796,61.05106472969055
0.6920808655585214,61.07788586616516
0.6920804893588439,61.10416865348816
0.6920801132093378,61.13079071044922
0.6920797371099957,61.157262086868286
0.6920793610608087,61.18383502960205
0.6920789850617677,61.21037244796753
0.6920786091128648,61.2369441986084
0.6920782332140912,61.263909101486206
0.6920778573654386,61.29008722305298
0.6920774815668984,61.316614866256714
0.6920771058184619,61.343063831329346
0.6920767301201209,61.36965370178223
0.6920763544718667,61.39610719680786
0.6920759788736909,61.423829555511475
0.6920756033255849,61.44915461540222
0.6920752278275405,61.47589683532715
0.6920748523795487,61.502429246902466
0.6920744769816012,61.52893829345703
0.6920741016336895,61.555503606796265
0.6920737263358052,61.582484006881714
0.6920733510879399,61.608497619628906
0.6920729758900849,61.635048151016235
0.6920726007422319,61.66161036491394
0.6920722256443718,61.68889498710632
0.692071850596497,61.714760065078735
0.6920714755985985,61.741243839263916
0.6920711006506678,61.76787042617798
0.6920707257526965,61.794382095336914
0.6920703509046761,61.8208863735199
0.6920699761065985,61.84728980064392
0.6920696013584544,61.87384486198425
0.692069226660236,61.90034866333008
0.6920688520119347,61.92739152908325
0.6920684774135418,61.95343589782715
0.6920681028650492,61.97995114326477
0.6920677283664477,62.00648760795593
0.6920673539177296,62.033106088638306
0.6920669795188861,62.06002330780029
0.6920666051699087,62.086138010025024
0.692066230870789,62.11264419555664
0.6920658566215185,62.13916230201721
0.6920654824220888,62.16568112373352
0.6920651082724913,62.19228911399841
0.6920647341727176,62.218817472457886
0.6920643601227594,62.24529457092285
0.692063986122608,62.27245783805847
0.6920636121722549,62.29841661453247
0.6920632382716917,62.32495188713074
0.6920628644209107,62.351454973220825
0.6920624906199021,62.377973556518555
0.6920621168686584,62.40455961227417
0.6920617431671705,62.431554079055786
0.6920613695154304,62.45765161514282
0.6920609959134298,62.484187841415405
0.6920606223611598,62.5107147693634
0.6920602488586123,62.537259340286255
0.6920598754057785,62.56379961967468
0.6920595020026501,62.590447187423706
0.6920591286492191,62.61687088012695
0.6920587553454765,62.64337921142578
0.6920583820914136,62.669997692108154
0.6920580088870226,62.69651746749878
0.6920576357322953,62.72304320335388
0.6920572626272223,62.74963855743408
0.6920568895717956,62.77607226371765
0.692056516566007,62.80261492729187
0.692056143609848,62.829174518585205
0.69205577070331,62.85566020011902
0.6920553978463847,62.882256507873535
0.6920550250390634,62.90875792503357
0.6920546522813381,62.93533492088318
0.6920542795732,62.96236038208008
0.692053906914641,62.988324880599976
0.6920535343056523,63.01487946510315
0.6920531617462257,63.04165005683899
0.6920527892363527,63.068013191223145
0.6920524167760254,63.094563722610474
0.6920520443652345,63.12097382545471
0.692051672003972,63.14756631851196
0.6920512996922294,63.17406415939331
0.6920509274299987,63.200764894485474
0.6920505552172707,63.22772812843323
0.6920501830540379,63.25385093688965
0.6920498109402912,63.280216455459595
0.6920494388760227,63.30681109428406
0.6920490668612232,63.33324384689331
0.6920486948958854,63.36004137992859
0.6920483229799997,63.38633584976196
0.6920479511135589,63.412964820861816
0.6920475792965535,63.43942880630493
0.6920472075289757,63.466031551361084
0.6920468358108173,63.492600440979004
0.6920464641420694,63.5190212726593
0.6920460925227236,63.54546594619751
0.6920457209527717,63.57208228111267
0.6920453494322055,63.59869861602783
0.6920449779610165,63.62525010108948
0.692044606539196,63.651766777038574
0.6920442351667363,63.67826533317566
0.692043863843628,63.70482420921326
0.6920434925698635,63.7314031124115
0.6920431213454342,63.75795602798462
0.6920427501703315,63.784528493881226
0.6920423790445472,63.811508893966675
0.692042007968073,63.83750677108765
0.6920416369409007,63.86391806602478
0.6920412659630212,63.89061689376831
0.6920408950344268,63.91703200340271
0.6920405241551089,63.943665981292725
0.6920401533250593,63.970064640045166
0.692039782544269,63.996620416641235
0.6920394118127305,64.02317452430725
0.6920390411304347,64.04981446266174
0.692038670497374,64.07647061347961
0.6920382999135393,64.10286450386047
0.6920379293789225,64.12928700447083
0.6920375588935151,64.1558666229248
0.6920371884573092,64.18232321739197
0.692036818070296,64.20894503593445
0.692036447732467,64.23552107810974
0.692036077443814,64.26206374168396
0.692035707204329,64.28845930099487
0.6920353370140034,64.31507658958435
0.6920349668728287,64.3415458202362
0.6920345967807967,64.36810255050659
0.692034226737899,64.39462757110596
0.6920338567441273,64.42124676704407
0.6920334867994733,64.44764137268066
0.6920331169039284,64.47431945800781
0.6920327470574843,64.50074887275696
0.6920323772601327,64.52726817131042
0.6920320075118656,64.55373668670654
0.6920316378126742,64.58036971092224
0.6920312681625506,64.60687065124512
0.6920308985614856,64.63347291946411
0.6920305290094717,64.6600456237793
0.6920301595065005,64.68649625778198
0.6920297900525634,64.71304607391357
0.692029420647652,64.73953700065613
0.6920290512917582,64.76606702804565
0.6920286819848733,64.79264688491821
0.6920283127269895,64.81980204582214
0.6920279435180982,64.84574341773987
0.692027574358191,64.87252759933472
0.6920272052472596,64.89886689186096
0.6920268361852956,64.9254081249237
0.6920264671722909,64.95197749137878
0.6920260982082369,64.97846055030823
0.6920257292931256,65.00490856170654
0.6920253604269484,65.03146028518677
0.6920249916096972,65.05805945396423
0.6920246228413637,65.08455538749695
0.692024254121939,65.11111807823181
0.6920238854514159,65.13752484321594
0.6920235168297851,65.16408705711365
0.6920231482570389,65.190753698349
0.6920227797331681,65.21713542938232
0.6920224112581654,65.24365592002869
0.6920220428320216,65.27016425132751
0.6920216744547295,65.29673600196838
0.6920213061262797,65.32328510284424
0.6920209378466646,65.34979510307312
0.6920205696158755,65.37633657455444
0.6920202014339045,65.4028389453888
0.692019833300743,65.42938113212585
0.6920194652163826,65.45590281486511
0.692019097180815,65.48246479034424
0.6920187291940325,65.50900053977966
0.6920183612560261,65.53551816940308
0.692017993366788,65.56202530860901
0.6920176255263092,65.58859539031982
0.6920172577345822,65.61508893966675
0.6920168899915984,65.64181685447693
0.6920165222973492,65.66818642616272
0.6920161546518271,65.6947033405304
0.6920157870550231,65.72126722335815
0.6920154195069292,65.747793674469
0.6920150520075369,65.77437233924866
0.6920146845568382,65.80087661743164
0.6920143171548248,65.82742977142334
0.6920139498014878,65.85394215583801
0.6920135824968202,65.88042426109314
0.6920132152408123,65.90713906288147
0.6920128480334566,65.9334511756897
0.6920124808747452,65.96005463600159
0.6920121137646686,65.98657488822937
0.69201174670322,66.0131995677948
0.6920113796903901,66.03973531723022
0.6920110127261706,66.06625723838806
0.6920106458105538,66.09286379814148
0.6920102789435316,66.11936616897583
0.6920099121250949,66.14629340171814
0.6920095453552356,66.17247986793518
0.6920091786339462,66.1993453502655
0.6920088119612177,66.22549152374268
0.692008445337042,66.25277709960938
0.6920080787614112,66.27855229377747
0.6920077122343166,66.30507397651672
0.6920073457557501,66.33160829544067
0.6920069793257034,66.35811758041382
0.6920066129441685,66.38476347923279
0.6920062466111365,66.41120934486389
0.6920058803266003,66.43772435188293
0.692005514090551,66.46502542495728
0.6920051479029795,66.49141120910645
0.6920047817638789,66.51729393005371
0.6920044156732402,66.5438904762268
0.6920040496310556,66.5703911781311
0.6920036836373162,66.59701037406921
0.6920033176920144,66.62344813346863
0.6920029517951419,66.65004396438599
0.6920025859466904,66.67669773101807
0.6920022201466514,66.70327162742615
0.6920018543950167,66.72975420951843
0.6920014886917782,66.75634503364563
0.692001123036928,66.78282189369202
0.6920007574304574,66.80946135520935
0.6920003918723583,66.83586382865906
0.6920000263626224,66.86238884925842
0.6919996609012418,66.88880205154419
0.6919992954882076,66.91535305976868
0.6919989301235122,66.94189429283142
0.6919985648071473,66.96909403800964
0.6919981995391045,66.99494004249573
0.6919978343193758,67.02150654792786
0.6919974691479527,67.04826021194458
0.691997104024827,67.07530665397644
0.6919967389499906,67.1010525226593
0.6919963739234353,67.12762427330017
0.6919960089451528,67.15415120124817
0.691995644015135,67.18072366714478
0.6919952791333738,67.20716452598572
0.6919949142998606,67.23375105857849
0.6919945495145875,67.26104807853699
0.6919941847775462,67.2870843410492
0.6919938200887287,67.31328272819519
0.6919934554481264,67.33986186981201
0.6919930908557314,67.36695694923401
0.6919927263115351,67.39299440383911
0.6919923618155298,67.42064881324768
0.691991997367707,67.44617199897766
0.6919916329680587,67.4725329875946
0.6919912686165764,67.49905586242676
0.6919909043132526,67.52552318572998
0.6919905400580784,67.55216002464294
0.6919901758510456,67.5786247253418
0.6919898116921466,67.6052017211914
0.6919894475813725,67.6316556930542
0.6919890835187155,67.65830731391907
0.6919887195041673,67.68479228019714
0.6919883555377201,67.71137189865112
0.6919879916193649,67.7378146648407
0.6919876277490947,67.76452398300171
0.6919872639269,67.79107022285461
0.6919869001527735,67.81789064407349
0.691986536426707,67.84402847290039
0.6919861727486916,67.87060284614563
0.69198580911872,67.89720368385315
0.6919854455367838,67.92374849319458
0.6919850820028742,67.95041561126709
0.6919847185169836,67.97704839706421
0.6919843550791038,68.00319623947144
0.6919839916892268,68.0297040939331
0.6919836283473438,68.05617213249207
0.6919832650534472,68.08285403251648
0.691982901807529,68.1092746257782
0.6919825386095803,68.1359543800354
0.6919821754595934,68.16237998008728
0.6919818123575601,68.1888952255249
0.691981449303472,68.21595168113708
0.6919810862973216,68.2419548034668
0.6919807233390997,68.26849675178528
0.6919803604287992,68.29501104354858
0.6919799975664114,68.32150292396545
0.6919796347519279,68.34804582595825
0.6919792719853414,68.37459635734558
0.6919789092666432,68.40123581886292
0.6919785465958248,68.42765593528748
0.6919781839728787,68.45416355133057
0.6919778213977963,68.48118376731873
0.6919774588705698,68.50781750679016
0.691977096391191,68.53371047973633
0.6919767339596512,68.56033396720886
0.6919763715759433,68.58708119392395
0.6919760092400581,68.6134090423584
0.691975646951988,68.63992691040039
0.6919752847117251,68.66645693778992
0.6919749225192605,68.69300365447998
0.691974560374587,68.71971297264099
0.6919741982776958,68.74604487419128
0.691973836228579,68.77290773391724
0.6919734742272285,68.79907464981079
0.6919731122736357,68.82570791244507
0.6919727503677932,68.85215044021606
0.6919723885096927,68.8790214061737
0.6919720266993256,68.90517997741699
0.691971664936684,68.9318528175354
0.6919713032217604,68.95824337005615
0.6919709415545456,68.98488736152649
0.6919705799350323,69.01141810417175
0.6919702183632124,69.03796482086182
0.691969856839077,69.06449794769287
0.6919694953626189,69.09107732772827
0.6919691339338293,69.11746144294739
0.6919687725527004,69.14404511451721
0.691968411219224,69.17071223258972
0.6919680499333922,69.19731140136719
0.6919676886951969,69.22371101379395
0.6919673275046294,69.25019192695618
0.6919669663616822,69.27676796913147
0.6919666052663469,69.3032546043396
0.6919662442186156,69.32980823516846
0.6919658832184802,69.3563060760498
0.6919655222659324,69.3828547000885
0.691965161360964,69.40945816040039
0.6919648005035672,69.43590211868286
0.691964439693734,69.46252059936523
0.6919640789314562,69.48893737792969
0.6919637182167255,69.51550006866455
0.6919633575495338,69.54194355010986
0.6919629969298731,69.5690016746521
0.6919626363577355,69.59505844116211
0.6919622758331125,69.62162470817566
0.6919619153559965,69.64854502677917
0.6919615549263793,69.67468905448914
0.6919611945442523,69.701176404953
0.6919608342096084,69.7277443408966
0.6919604739224384,69.75438499450684
0.6919601136827346,69.78096556663513
0.6919597534904897,69.80740594863892
0.6919593933456947,69.83399152755737
0.6919590332483416,69.8608283996582
0.6919586731984231,69.88694095611572
0.69195831319593,69.91349029541016
0.691957953240855,69.94006824493408
0.6919575933331896,69.96662378311157
0.6919572334729263,69.99310898780823
0.6919568736600564,70.01964259147644
0.6919565138945725,70.04615664482117
0.6919561541764659,70.07273936271667
0.6919557945057287,70.09919595718384
0.6919554348823531,70.12572646141052
0.6919550753063303,70.15230107307434
0.6919547157776537,70.17878794670105
0.6919543562963135,70.20565176010132
0.6919539968623032,70.2319564819336
0.6919536374756133,70.25848150253296
0.6919532781362371,70.28498148918152
0.6919529188441655,70.31151843070984
0.6919525595993911,70.33806371688843
0.6919522004019056,70.36465406417847
0.6919518412517008,70.3910300731659
0.6919514821487686,70.41765236854553
0.6919511230931016,70.44402623176575
0.6919507640846915,70.47065448760986
0.6919504051235296,70.49737167358398
0.6919500462096081,70.52392172813416
0.6919496873429198,70.55025935173035
0.6919493285234559,70.5768210887909
0.6919489697512083,70.60329103469849
0.6919486110261692,70.62990045547485
0.6919482523483309,70.65692090988159
0.6919478937176846,70.68341493606567
0.6919475351342226,70.7094099521637
0.6919471765979373,70.73597311973572
0.69194681810882,70.76281452178955
0.6919464596668629,70.78911232948303
0.6919461012720582,70.81549596786499
0.6919457429243976,70.84228324890137
0.6919453846238734,70.8692877292633
0.6919450263704773,70.89517092704773
0.6919446681642014,70.92298293113708
0.6919443100050373,70.94823336601257
0.6919439518929775,70.9746949672699
0.6919435938280137,71.00132513046265
0.6919432358101381,71.02787971496582
0.6919428778393425,71.05439138412476
0.691942519915619,71.08097243309021
0.691942162038959,71.10745692253113
0.6919418042093556,71.1339259147644
0.6919414464267999,71.16053676605225
0.6919410886912845,71.18697786331177
0.6919407310028006,71.21362161636353
0.691940373361341,71.24006700515747
0.6919400157668972,71.26664018630981
0.6919396582194616,71.29321432113647
0.6919393007190255,71.3198413848877
0.6919389432655815,71.34727811813354
0.6919385858591215,71.37284398078918
0.6919382284996376,71.39934873580933
0.6919378711871215,71.4259397983551
0.6919375139215654,71.4530839920044
0.6919371567029611,71.47901582717896
0.6919367995313009,71.50538802146912
0.6919364424065767,71.53207278251648
0.6919360853287805,71.55852222442627
0.6919357282979042,71.58511447906494
0.6919353713139397,71.61222434043884
0.6919350143768797,71.6386992931366
0.6919346574867152,71.66457653045654
0.6919343006434391,71.69127869606018
0.691933943847043,71.71773433685303
0.6919335870975188,71.7443516254425
0.6919332303948588,71.7708330154419
0.6919328737390551,71.79745078086853
0.6919325171300994,71.82387971878052
0.6919321605679838,71.85054683685303
0.6919318040527004,71.87709164619446
0.6919314475842412,71.90348696708679
0.6919310911625981,71.93003439903259
0.6919307347877637,71.95645117759705
0.6919303784597292,71.98290491104126
0.6919300221784871,72.00951433181763
0.6919296659440294,72.03604650497437
0.6919293097563483,72.06264805793762
0.6919289536154353,72.08909177780151
0.6919285975212828,72.1156575679779
0.691928241473883,72.1421000957489
0.6919278854732277,72.16868925094604
0.6919275295193088,72.19528222084045
0.6919271736121188,72.22178983688354
0.6919268177516491,72.24835205078125
0.6919264619378925,72.27480816841125
0.6919261061708405,72.30125951766968
0.6919257504504853,72.3279356956482
0.691925394776819,72.35438275337219
0.6919250391498336,72.3809187412262
0.6919246835695214,72.40740871429443
0.6919243280358737,72.43399238586426
0.6919239725488834,72.46095204353333
0.6919236171085423,72.48703718185425
0.6919232617148423,72.5134756565094
0.6919229063677753,72.54013347625732
0.6919225510673337,72.56731939315796
0.6919221958135097,72.59317064285278
0.6919218406062948,72.61964917182922
0.6919214854456814,72.64621758460999
0.6919211303316619,72.67275190353394
0.6919207752642276,72.69926071166992
0.6919204202433713,72.72579669952393
0.6919200652690844,72.75239586830139
0.6919197103413596,72.7788417339325
0.6919193554601888,72.80562686920166
0.6919190006255634,72.83203148841858
0.6919186458374764,72.85858082771301
0.6919182910959196,72.88526177406311
0.6919179364008848,72.91195869445801
0.6919175817523643,72.93804216384888
0.6919172271503503,72.96471428871155
0.6919168725948348,72.99107646942139
0.6919165180858097,73.01769185066223
0.6919161636232671,73.0447154045105
0.6919158092071988,73.0708601474762
0.6919154548375978,73.09785890579224
0.6919151005144555,73.12385749816895
0.6919147462377644,73.1508436203003
0.6919143920075159,73.17754697799683
0.6919140378237028,73.20343589782715
0.6919136836863169,73.22999882698059
0.6919133295953501,73.25718998908997
0.6919129755507946,73.2835521697998
0.6919126215526429,73.3094961643219
0.6919122676008866,73.33608317375183
0.6919119136955182,73.36302924156189
0.6919115598365293,73.38930106163025
0.6919112060239123,73.41566467285156
0.6919108522576598,73.44226050376892
0.6919104985377631,73.46872353553772
0.6919101448642142,73.49534034729004
0.6919097912370059,73.52172923088074
0.6919094376561306,73.54849481582642
0.6919090841215791,73.57481861114502
0.6919087306333447,73.60153913497925
0.691908377191419,73.62790298461914
0.6919080237957937,73.65457510948181
0.6919076704464617,73.6809732913971
0.6919073171434151,73.70758318901062
0.6919069638866453,73.73403024673462
0.691906610676145,73.76073622703552
0.691906257511906,73.78740787506104
0.6919059043939209,73.8142626285553
0.691905551322181,73.84058046340942
0.6919051982966794,73.86686038970947
0.6919048453174077,73.89340686798096
0.6919044923843579,73.91986179351807
0.6919041394975225,73.94631266593933
0.6919037866568932,73.97290182113647
0.6919034338624626,73.9993007183075
0.6919030811142225,74.02593731880188
0.6919027284121652,74.05248856544495
0.6919023757562827,74.0789704322815
0.6919020231465671,74.1054630279541
0.6919016705830109,74.13205337524414
0.6919013180656058,74.1585590839386
0.6919009655943442,74.18511056900024
0.6919006131692181,74.2116711139679
0.6919002607902197,74.23814558982849
0.6918999084573412,74.26496934890747
0.6918995561705749,74.2912528514862
0.6918992039299128,74.31774616241455
0.6918988517353466,74.34427189826965
0.6918984995868691,74.37079238891602
0.691898147484472,74.397376537323
0.6918977954281479,74.4240095615387
0.6918974434178884,74.4505364894867
0.6918970914536863,74.47748374938965
0.6918967395355331,74.50362205505371
0.6918963876634213,74.5299506187439
0.6918960358373434,74.5569155216217
0.691895684057291,74.58304119110107
0.6918953323232563,74.60957741737366
0.6918949806352316,74.63606667518616
0.6918946289932091,74.6626467704773
0.6918942773971812,74.68919372558594
0.6918939258471394,74.71586108207703
0.6918935743430767,74.74219083786011
0.6918932228849844,74.76887106895447
0.6918928714728556,74.79525685310364
0.6918925201066817,74.82182598114014
0.6918921687864552,74.84860467910767
0.6918918175121683,74.87491130828857
0.691891466283813,74.90154910087585
0.6918911151013819,74.92817640304565
0.6918907639648668,74.95451474189758
0.6918904128742597,74.98108720779419
0.6918900618295533,75.00822401046753
0.691889710830739,75.03451681137085
0.6918893598778099,75.06061720848083
0.6918890089707579,75.0871958732605
0.6918886581095748,75.11378216743469
0.6918883072942532,75.14025473594666
0.6918879565247852,75.16671442985535
0.6918876058011627,75.19327425956726
0.6918872551233787,75.21980547904968
0.6918869044914243,75.24635910987854
0.6918865539052922,75.27284622192383
0.6918862033649748,75.299485206604
0.6918858528704639,75.32595181465149
0.6918855024217523,75.35250234603882
0.6918851520188316,75.37896418571472
0.6918848016616944,75.4055655002594
0.6918844513503325,75.43204760551453
0.6918841010847383,75.45856285095215
0.6918837508649042,75.48568344116211
0.6918834006908218,75.51173996925354
0.6918830505624843,75.53814768791199
0.6918827004798831,75.56477332115173
0.6918823504430107,75.59119868278503
0.6918820004518591,75.61777877807617
0.6918816505064209,75.64432072639465
0.6918813006066878,75.67086720466614
0.6918809507526525,75.69777274131775
0.691880600944307,75.72398591041565
0.6918802511816438,75.75179243087769
0.6918799014646547,75.77707576751709
0.6918795517933319,75.80405044555664
0.6918792021676683,75.83004927635193
0.691878852587655,75.85656118392944
0.6918785030532851,75.8831434249878
0.6918781535645508,75.90964031219482
0.691877804121444,75.93629240989685
0.691877454723957,75.96279311180115
0.6918771053720821,75.98987817764282
0.6918767560658114,76.01575374603271
0.6918764068051375,76.04238700866699
0.6918760575900521,76.06882667541504
0.6918757084205479,76.09545350074768
0.6918753592966169,76.12262320518494
0.6918750102182512,76.14867544174194
0.6918746611854435,76.1749358177185
0.6918743121981856,76.20149064064026
0.6918739632564701,76.22862505912781
0.6918736143602888,76.25458478927612
0.691873265509634,76.28110980987549
0.6918729167044986,76.30775904655457
0.6918725679448743,76.3341429233551
0.6918722192307535,76.36078429222107
0.6918718705621283,76.38715124130249
0.6918715219389909,76.41377139091492
0.6918711733613336,76.44027519226074
0.6918708248291491,76.4668800830841
0.691870476342429,76.49335765838623
0.691870127901166,76.51996040344238
0.6918697795053524,76.54639267921448
0.6918694311549799,76.57303047180176
0.6918690828500412,76.59945607185364
0.6918687345905286,76.6260154247284
0.6918683863764344,76.65267419815063
0.6918680382077504,76.67907118797302
0.6918676900844694,76.70574808120728
0.6918673420065832,76.73221182823181
0.6918669939740849,76.75878858566284
0.6918666459869659,76.78540349006653
0.6918662980452186,76.81173634529114
0.6918659501488356,76.83834218978882
0.6918656022978089,76.8647780418396
0.6918652544921311,76.89131808280945
0.6918649067317938,76.9177827835083
0.6918645590167901,76.94448137283325
0.6918642113471118,76.9708743095398
0.6918638637227512,76.99773478507996
0.6918635161437013,77.02396559715271
0.6918631686099531,77.05049729347229
0.6918628211214997,77.07706069946289
0.6918624736783332,77.10366582870483
0.6918621262804463,77.13020706176758
0.6918617789278305,77.15678024291992
0.6918614316204789,77.18319725990295
0.6918610843583833,77.20970416069031
0.6918607371415355,77.23622393608093
0.6918603899699289,77.26279664039612
0.6918600428435552,77.28932285308838
0.6918596957624067,77.31590151786804
0.6918593487264758,77.34251046180725
0.6918590017357548,77.36898994445801
0.6918586547902361,77.39539790153503
0.6918583078899113,77.42199182510376
0.6918579610347738,77.44853377342224
0.6918576142248153,77.47506260871887
0.691857267460028,77.50154495239258
0.6918569207404047,77.52874660491943
0.691856574065937,77.55455899238586
0.6918562274366177,77.58177495002747
0.6918558808524392,77.60765480995178
0.6918555343133934,77.63428235054016
0.6918551878194733,77.6607232093811
0.6918548413706702,77.68731093406677
0.6918544949669774,77.7138249874115
0.6918541486083866,77.74042701721191
0.69185380229489,77.7668445110321
0.6918534560264804,77.7936053276062
0.6918531098031504,77.82007431983948
0.6918527636248912,77.84661293029785
0.6918524174916961,77.87317228317261
0.6918520714035574,77.89973497390747
0.6918517253604666,77.92611503601074
0.6918513793624169,77.95270895957947
0.6918510334094002,77.97917938232422
0.691850687501409,78.00569200515747
0.6918503416384353,78.03277230262756
0.691849995820472,78.05880403518677
0.691849650047511,78.08535575866699
0.6918493043195447,78.11188864707947
0.691848958636566,78.13852119445801
0.691848612998566,78.16524147987366
0.6918482674055382,78.19136309623718
0.6918479218574742,78.21798658370972
0.691847576354367,78.24444556236267
0.6918472308962084,78.27100324630737
0.6918468854829911,78.29749512672424
0.6918465401147071,78.32405805587769
0.6918461947913488,78.35063481330872
0.691845849512909,78.37728023529053
0.69184550427938,78.40358209609985
0.6918451590907535,78.43031072616577
0.6918448139470224,78.45668196678162
0.6918444688481789,78.48387265205383
0.6918441237942151,78.50968265533447
0.6918437787851236,78.53631639480591
0.6918434338208971,78.56304907798767
0.6918430889015271,78.58942222595215
0.6918427440270072,78.61652493476868
0.6918423991973286,78.64241766929626
0.6918420544124841,78.66892170906067
0.691841709672466,78.69547057151794
0.691841364977267,78.72198486328125
0.6918410203268793,78.7486834526062
0.6918406757212949,78.77552270889282
0.6918403311605066,78.80218648910522
0.6918399866445066,78.82812333106995
0.6918396421732872,78.85466480255127
0.6918392977468412,78.88119626045227
0.69183895336516,78.90797519683838
0.6918386090282371,78.93432641029358
0.6918382647360641,78.96152019500732
0.6918379204886341,78.98742938041687
0.6918375762859387,79.01401686668396
0.6918372321279704,79.04050540924072
0.6918368880147221,79.06711483001709
0.6918365439461858,79.09348678588867
0.6918361999223543,79.12011218070984
0.6918358559432194,79.14658951759338
0.6918355120087738,79.1732246875763
0.6918351681190098,79.1997389793396
0.6918348242739202,79.22624468803406
0.6918344804734966,79.25271654129028
0.6918341367177319,79.2792809009552
0.6918337930066184,79.30573010444641
0.6918334493401485,79.3323392868042
0.6918331057183149,79.35887551307678
0.6918327621411092,79.38546681404114
0.6918324186085247,79.41195011138916
0.6918320751205533,79.43846940994263
0.6918317316771874,79.46499586105347
0.6918313882784196,79.49162745475769
0.6918310449242423,79.51816391944885
0.691830701614648,79.5447108745575
0.6918303583496284,79.57121586799622
0.6918300151291766,79.59773850440979
0.691829671953285,79.62424325942993
0.6918293288219457,79.65077209472656
0.6918289857351517,79.67739391326904
0.6918286426928946,79.70380353927612
0.6918282996951671,79.73031258583069
0.6918279567419621,79.75685429573059
0.6918276138332714,79.78330183029175
0.6918272709690879,79.81009364128113
0.6918269281494033,79.83657264709473
0.6918265853742109,79.86309432983398
0.6918262426435026,79.88970112800598
0.6918258999572711,79.91615748405457
0.6918255573155083,79.94267725944519
0.6918252147182073,79.96980261802673
0.6918248721653599,79.99583458900452
0.6918245296569594,80.02244710922241
0.6918241871929971,80.04908490180969
0.6918238447734669,80.0755124092102
0.6918235023983595,80.10201334953308
0.6918231600676685,80.12877297401428
0.6918228177813859,80.15518879890442
0.6918224755395043,80.18175339698792
0.6918221333420161,80.20817399024963
0.6918217911889137,80.23468923568726
0.6918214490801898,80.26122784614563
0.6918211070158367,80.28789830207825
0.6918207649958465,80.31436371803284
0.691820423020212,80.34090948104858
0.6918200810889255,80.36737132072449
0.6918197392019797,80.39388871192932
0.6918193973593665,80.42089056968689
0.691819055561079,80.4470522403717
0.6918187138071092,80.47357702255249
0.6918183720974497,80.50042080879211
0.6918180304320931,80.52655267715454
0.6918176888110319,80.55309462547302
0.6918173472342579,80.57955312728882
0.6918170057017644,80.60615634918213
0.6918166642135435,80.6326835155487
0.6918163227695876,80.65929293632507
0.691815981369889,80.68570971488953
0.6918156400144406,80.71233654022217
0.6918152987032348,80.73873734474182
0.6918149574362636,80.7653374671936
0.69181461621352,80.7918210029602
0.691814275034996,80.81856727600098
0.6918139339006846,80.84490728378296
0.691813592810578,80.87154722213745
0.6918132517646685,80.89793229103088
0.6918129107629487,80.92486548423767
0.6918125698054113,80.95104551315308
0.6918122288920485,80.9776656627655
0.691811888022853,81.00412559509277
0.6918115471978169,81.03067088127136
0.6918112064169332,81.05719900131226
0.6918108656801938,81.0845115184784
0.6918105249875919,81.11035418510437
0.6918101843391193,81.13698697090149
0.6918098437347686,81.16331028938293
0.6918095031745327,81.1899311542511
0.691809162658404,81.21632528305054
0.6918088221863746,81.24296975135803
0.6918084817584372,81.26947331428528
0.6918081413745841,81.29658913612366
0.6918078010348084,81.32247948646545
0.6918074607391019,81.34974527359009
0.6918071204874578,81.37556910514832
0.6918067802798679,81.40217661857605
0.6918064401163249,81.42874240875244
0.6918060999968216,81.45525622367859
0.6918057599213502,81.48178958892822
0.6918054198899033,81.50829648971558
0.6918050799024734,81.5347728729248
0.6918047399590532,81.56175565719604
0.6918044000596345,81.58789563179016
0.6918040602042108,81.61438727378845
0.6918037203927743,81.64088606834412
0.6918033806253167,81.66745138168335
0.6918030409018314,81.69404745101929
0.6918027012223108,81.72066068649292
0.6918023615867472,81.74710273742676
0.6918020219951332,81.77379083633423
0.6918016824474613,81.80016994476318
0.6918013429437239,81.82739353179932
0.6918010034839138,81.85326623916626
0.6918006640680231,81.87980532646179
0.6918003246960449,81.9061632156372
0.6917999853679716,81.93279433250427
0.6917996460837951,81.95927572250366
0.6917993068435087,81.98582005500793
0.6917989676471042,82.0127522945404
0.6917986284945749,82.03921127319336
0.6917982893859127,82.06537675857544
0.6917979503211107,82.09210085868835
0.6917976113001607,82.11844325065613
0.6917972723230557,82.14502429962158
0.6917969333897882,82.17165303230286
0.6917965945003508,82.19820475578308
0.691796255654736,82.22476863861084
0.6917959168529364,82.25129985809326
0.6917955780949443,82.27790117263794
0.6917952393807522,82.30505800247192
0.691794900710353,82.33087182044983
0.691794562083739,82.35746955871582
0.6917942235009027,82.38402891159058
0.6917938849618367,82.41057705879211
0.691793546466534,82.43716144561768
0.6917932080149862,82.46434307098389
0.6917928696071868,82.49008584022522
0.691792531243128,82.5167601108551
0.6917921929228024,82.54326677322388
0.6917918546462021,82.56990385055542
0.6917915164133202,82.59636116027832
0.691791178224149,82.6229476928711
0.6917908400786812,82.64932751655579
0.6917905019769091,82.67589902877808
0.6917901639188254,82.7024974822998
0.6917898259044228,82.72903943061829
0.6917894879336942,82.755441904068
0.6917891500066312,82.78256845474243
0.6917888121232267,82.80856156349182
0.6917884742834742,82.83508133888245
0.6917881364873653,82.86163878440857
0.6917877987348925,82.88876342773438
0.6917874610260489,82.91475105285645
0.6917871233608269,82.9418261051178
0.6917867857392193,82.96780395507812
0.6917864481612177,82.9944760799408
0.6917861106268158,83.02098107337952
0.6917857731360058,83.04748678207397
0.69178543568878,83.07392644882202
0.6917850982851314,83.10047197341919
0.6917847609250525,83.12695026397705
0.6917844236085355,83.15352463722229
0.6917840863355735,83.18008208274841
0.6917837491061586,83.20672082901001
0.6917834119202838,83.23303389549255
0.6917830747779411,83.25964283943176
0.6917827376791242,83.28608083724976
0.6917824006238245,83.31264686584473
0.6917820636120353,83.3391444683075
0.691781726643749,83.36583042144775
0.6917813897189584,83.39227080345154
0.6917810528376555,83.41890120506287
0.6917807159998332,83.44526743888855
0.6917803792054845,83.47185230255127
0.6917800424546015,83.49846577644348
0.6917797057471768,83.52503895759583
0.6917793690832037,83.55153608322144
0.6917790324626739,83.57800698280334
0.6917786958855803,83.60457396507263
0.6917783593519157,83.63114476203918
0.6917780228616728,83.65754175186157
0.6917776864148437,83.6848292350769
0.6917773500114217,83.71060371398926
0.6917770136513987,83.73731017112732
0.6917766773347676,83.76378893852234
0.691776341061521,83.79081702232361
0.6917760048316517,83.81690049171448
0.6917756686451525,83.84335947036743
0.6917753325020153,83.86993074417114
0.6917749964022331,83.89705085754395
0.6917746603457986,83.92293000221252
0.6917743243327044,83.9495005607605
0.6917739883629431,83.97606301307678
0.6917736524365075,84.00262594223022
0.6917733165533897,84.02913761138916
0.6917729807135825,84.05574870109558
0.6917726449170791,84.08223366737366
0.6917723091638717,84.10879874229431
0.6917719734539526,84.1354386806488
0.6917716377873151,84.16243028640747
0.6917713021639511,84.18841433525085
0.6917709665838541,84.21504497528076
0.6917706310470161,84.24145674705505
0.69177029555343,84.26798057556152
0.6917699601030881,84.29443383216858
0.6917696246959836,84.32102656364441
0.6917692893321087,84.34746146202087
0.6917689540114561,84.37473344802856
0.6917686187340186,84.40066742897034
0.6917682834997889,84.42784404754639
0.6917679483087591,84.45376420021057
0.6917676131609228,84.48030376434326
0.6917672780562716,84.50680947303772
0.6917669429947989,84.53328800201416
0.6917666079764971,84.55973482131958
0.691766273001359,84.58634662628174
0.6917659380693767,84.61294150352478
0.6917656031805436,84.63937520980835
0.691765268334852,84.66586089134216
0.6917649335322944,84.69249725341797
0.6917645987728636,84.71893858909607
0.6917642640565528,84.74613070487976
0.6917639293833533,84.77200841903687
0.6917635947532591,84.7985360622406
0.6917632601662628,84.82512784004211
0.691762925622356,84.85158729553223
0.6917625911215323,84.87813591957092
0.6917622566637841,84.90546011924744
0.6917619222491039,84.93137955665588
0.6917615878774847,84.95794916152954
0.6917612535489188,84.98436331748962
0.6917609192633991,85.01095676422119
0.6917605850209185,85.03749418258667
0.6917602508214692,85.06388330459595
0.6917599166650441,85.09038996696472
0.691759582551636,85.116943359375
0.6917592484812374,85.14347267150879
0.6917589144538411,85.17006850242615
0.6917585804694394,85.19658517837524
0.6917582465280253,85.22370767593384
0.6917579126295917,85.24950337409973
0.691757578774131,85.27690839767456
0.6917572449616359,85.30262303352356
0.6917569111920993,85.32944893836975
0.6917565774655137,85.35574412345886
0.6917562437818716,85.38302063941956
0.6917559101411661,85.40879988670349
0.6917555765433896,85.43527936935425
0.6917552429885352,85.46174216270447
0.6917549094765948,85.48856449127197
0.691754576007562,85.51485085487366
0.6917542425814289,85.54143166542053
0.6917539091981882,85.56792402267456
0.691753575857833,85.59450316429138
0.6917532425603558,85.62099361419678
0.6917529093057496,85.647705078125
0.6917525760940063,85.67405295372009
0.6917522429251193,85.70138192176819
0.6917519097990812,85.72707605361938
0.6917515767158843,85.75369691848755
0.691751243675522,85.78015804290771
0.6917509106779864,85.8067238330841
0.6917505777232706,85.83325552940369
0.6917502448113674,85.85982537269592
0.6917499119422688,85.88628339767456
0.6917495791159682,85.91297245025635
0.6917492463324584,85.93941378593445
0.6917489135917313,85.9659972190857
0.6917485808937806,85.9924545288086
0.6917482482385983,86.0195324420929
0.6917479156261774,86.045490026474
0.6917475830565109,86.07208847999573
0.6917472505295911,86.09853911399841
0.6917469180454106,86.12514138221741
0.6917465856039627,86.15160202980042
0.69174625320524,86.17821025848389
0.6917459208492347,86.20475602149963
0.6917455885359399,86.23188900947571
0.6917452562653488,86.25779843330383
0.6917449240374534,86.28440618515015
0.6917445918522461,86.31085801124573
0.6917442597097211,86.33813142776489
0.6917439276098697,86.36393165588379
0.6917435955526855,86.39047026634216
0.6917432635381612,86.41703867912292
0.691742931566289,86.44415497779846
0.6917425996370618,86.47043061256409
0.6917422677504725,86.49666738510132
0.691741935906514,86.52309155464172
0.6917416041051788,86.54988598823547
0.6917412723464597,86.57641744613647
0.6917409406303494,86.60274124145508
0.6917406089568406,86.62921786308289
0.6917402773259267,86.6559739112854
0.6917399457375993,86.68263363838196
0.6917396141918524,86.70974469184875
0.6917392826886776,86.73547983169556
0.6917389512280685,86.76212453842163
0.6917386198100174,86.78864860534668
0.6917382884345172,86.81519293785095
0.6917379571015607,86.8415961265564
0.6917376258111407,86.86814761161804
0.69173729456325,86.89454221725464
0.6917369633578813,86.92189621925354
0.691736632195027,86.94761753082275
0.6917363010746802,86.97418284416199
0.691735969996834,87.00066137313843
0.6917356389614804,87.02730298042297
0.6917353079686132,87.05380511283875
0.6917349770182242,87.0803005695343
0.6917346461103064,87.10691404342651
0.691734315244853,87.13399577140808
0.6917339844218563,87.1598641872406
0.6917336536413093,87.18652606010437
0.6917333229032051,87.21298432350159
0.6917329922075358,87.23969197273254
0.6917326615542947,87.26616787910461
0.6917323309434744,87.2933599948883
0.6917320003750674,87.31921172142029
0.6917316698490671,87.34574294090271
0.6917313393654656,87.37217140197754
0.6917310089242564,87.39929938316345
0.6917306785254317,87.42534756660461
0.6917303481689847,87.45173048973083
0.6917300178549077,87.47833228111267
0.6917296875831942,87.50498867034912
0.6917293573538363,87.53138542175293
0.6917290271668274,87.55795741081238
0.6917286970221598,87.58445262908936
0.6917283669198265,87.61103177070618
0.6917280368598202,87.63742232322693
0.6917277068421338,87.66410040855408
0.6917273768667603,87.6906065940857
0.6917270469336922,87.71722340583801
0.6917267170429223,87.74368834495544
0.6917263871944436,87.77026724815369
0.6917260573882488,87.79680848121643
0.6917257276243305,87.82382249832153
0.6917253979026821,87.8498146533966
0.6917250682232957,87.87629246711731
0.6917247385861645,87.90281915664673
0.6917244089912817,87.92954969406128
0.691724079438639,87.95595932006836
0.6917237499282303,87.98296928405762
0.6917234204600479,88.0088620185852
0.6917230910340851,88.03601264953613
0.6917227616503338,88.06210017204285
0.6917224323087876,88.0887496471405
0.691722103009439,88.11515784263611
0.6917217737522808,88.14177560806274
0.6917214445373063,88.16822838783264
0.6917211153645076,88.19486212730408
0.6917207862338783,88.22127866744995
0.6917204571454106,88.24788093566895
0.6917201280990973,88.27438139915466
0.6917197990949316,88.30102229118347
0.6917194701329064,88.32740664482117
0.6917191412130144,88.3540358543396
0.6917188123352481,88.38045525550842
0.6917184834996007,88.40693736076355
0.6917181547060653,88.43350124359131
0.6917178259546337,88.46013927459717
0.6917174972452999,88.48670864105225
0.6917171685780561,88.51372742652893
0.6917168399528951,88.5409345626831
0.6917165113698102,88.56620407104492
0.6917161828287941,88.59274983406067
0.6917158543298395,88.61994099617004
0.691715525872939,88.64576387405396
0.6917151974580862,88.67230129241943
0.6917148690852731,88.69871711730957
0.6917145407544935,88.72546076774597
0.691714212465739,88.7517716884613
0.6917138842190033,88.77843070030212
0.6917135560142794,88.80483818054199
0.6917132278515599,88.83149075508118
0.6917128997308372,88.85865569114685
0.6917125716521048,88.8846230506897
0.6917122436153553,88.91098928451538
0.6917119156205814,88.9375867843628
0.6917115876677763,88.9640097618103
0.691711259756933,88.99114751815796
0.6917109318880436,89.01706981658936
0.6917106040611017,89.0436646938324
0.6917102762761002,89.0700912475586
0.6917099485330314,89.09673500061035
0.6917096208318881,89.12329840660095
0.691709293172664,89.14994502067566
0.6917089655553513,89.17631077766418
0.6917086379799431,89.20295286178589
0.6917083104464323,89.22934651374817
0.6917079829548117,89.25597977638245
0.6917076555050742,89.28252339363098
0.6917073280972127,89.30933928489685
0.69170700073122,89.33556914329529
0.6917066734070889,89.36213684082031
0.6917063461248127,89.38858699798584
0.6917060188843839,89.41578674316406
0.6917056916857955,89.44159078598022
0.6917053645290404,89.46823143959045
0.6917050374141114,89.49484992027283
0.6917047103410014,89.52144026756287
0.6917043833097035,89.54779577255249
0.69170405632021,89.57435774803162
0.6917037293725148,89.60092091560364
0.69170340246661,89.62753391265869
0.6917030756024888,89.65401792526245
0.6917027487801437,89.68057012557983
0.6917024219995684,89.70744752883911
0.6917020952607549,89.73352789878845
0.6917017685636967,89.7600109577179
0.6917014419083864,89.78670477867126
0.691701115294817,89.8131787776947
0.6917007887229816,89.83977341651917
0.6917004621928731,89.86623883247375
0.6917001357044836,89.89287900924683
0.6916998092578072,89.91935014724731
0.6916994828528358,89.94587659835815
0.6916991564895629,89.97227668762207
0.6916988301679814,89.99894332885742
0.6916985038880842,90.02544212341309
0.6916981776498636,90.0519347190857
0.6916978514533134,90.0784661769867
0.6916975252984262,90.10502481460571
0.6916971991851946,90.13146448135376
0.6916968731136118,90.15813517570496
0.6916965470836708,90.18449854850769
0.6916962210953644,90.21117401123047
0.691695895148685,90.23751044273376
0.6916955692436269,90.26411080360413
0.6916952433801816,90.29064059257507
0.6916949175583428,90.31729388237
0.6916945917781031,90.3436632156372
0.6916942660394559,90.37036156654358
0.6916939403423935,90.39686965942383
0.6916936146869089,90.42393755912781
0.6916932890729957,90.44998359680176
0.6916929635006461,90.47645378112793
0.6916926379698534,90.50285005569458
0.6916923124806105,90.52950954437256
0.6916919870329102,90.55594778060913
0.6916916616267459,90.58249735832214
0.6916913362621097,90.60898637771606
0.6916910109389951,90.63568210601807
0.6916906856573951,90.66207337379456
0.6916903604173024,90.68931221961975
0.69169003521871,90.71522736549377
0.691689710061611,90.74225807189941
0.6916893849459984,90.76832032203674
0.6916890598718649,90.79521250724792
0.6916887348392033,90.82130599021912
0.6916884098480073,90.84793615341187
0.6916880848982686,90.87436246871948
0.6916877599899814,90.90091443061829
0.691687435123138,90.92756533622742
0.6916871102977316,90.9546308517456
0.6916867855137554,90.98052525520325
0.6916864607712016,91.00700569152832
0.6916861360700636,91.03355741500854
0.6916858114103344,91.06005477905273
0.691685486792007,91.08662128448486
0.6916851622150741,91.11318016052246
0.6916848376795289,91.13968443870544
0.6916845131853645,91.1668906211853
0.6916841887325734,91.19285869598389
0.6916838643211493,91.21935057640076
0.6916835399510844,91.24579548835754
0.6916832156223718,91.27239489555359
0.6916828913350048,91.29883980751038
0.6916825670889764,91.3255968093872
0.6916822428842794,91.35194230079651
0.6916819187209066,91.3785605430603
0.6916815945988515,91.40500664710999
0.6916812705181062,91.4315996170044
0.6916809464786646,91.45858907699585
0.6916806224805194,91.48472118377686
0.6916802985236632,91.51113247871399
0.6916799746080895,91.53781819343567
0.6916796507337909,91.56427478790283
0.6916793269007606,91.59077262878418
0.6916790031089916,91.61737561225891
0.6916786793584767,91.64394688606262
0.691678355649209,91.67042827606201
0.6916780319811818,91.69709324836731
0.6916777083543872,91.72389364242554
0.6916773847688196,91.75004553794861
0.6916770612244707,91.7766695022583
0.6916767377213342,91.80335688591003
0.6916764142594026,91.82965779304504
0.6916760908386691,91.85655522346497
0.691675767459127,91.88270831108093
0.6916754441207693,91.90934729576111
0.6916751208235883,91.93575644493103
0.6916747975675779,91.96219778060913
0.6916744743527306,91.9888002872467
0.6916741511790393,92.01542067527771
0.6916738280464976,92.04195952415466
0.6916735049550978,92.06858253479004
0.6916731819048333,92.09501886367798
0.691672858895697,92.12147283554077
0.6916725359276817,92.14807891845703
0.6916722130007816,92.17497038841248
0.6916718901149878,92.20115351676941
0.6916715672702947,92.22790598869324
0.6916712444666948,92.25411629676819
0.691670921704181,92.28102922439575
0.6916705989827473,92.30725765228271
0.6916702763023853,92.33414340019226
0.691669953663089,92.36043930053711
0.691669631064851,92.38695049285889
0.6916693085076646,92.4134578704834
0.6916689859915223,92.43988609313965
0.691668663516418,92.46650815010071
0.6916683410823442,92.49306988716125
0.6916680186892933,92.51953339576721
0.6916676963372598,92.54612517356873
0.6916673740262355,92.5725965499878
0.6916670517562139,92.59920573234558
0.6916667295271881,92.626229763031
0.691666407339151,92.65227127075195
0.6916660851920959,92.67870163917542
0.6916657630860151,92.70599007606506
0.6916654410209024,92.73172855377197
0.6916651189967508,92.75839400291443
0.6916647970135528,92.78483200073242
0.6916644750713019,92.8114264011383
0.6916641531699911,92.8378791809082
0.6916638313096132,92.86453151702881
0.6916635094901615,92.8909523487091
0.6916631877116292,92.91758346557617
0.6916628659740086,92.94401931762695
0.6916625442772938,92.97056698799133
0.6916622226214771,92.99764609336853
0.6916619010065517,93.02358102798462
0.6916615794325107,93.0500795841217
0.6916612578993474,93.07734727859497
0.6916609364070546,93.10308575630188
0.6916606149556251,93.12961483001709
0.6916602935450528,93.15614700317383
0.6916599721753297,93.18283200263977
0.6916596508464496,93.20926809310913
0.6916593295584054,93.23577928543091
0.6916590083111901,93.26225423812866
0.6916586871047967,93.28969287872314
0.6916583659392181,93.31591153144836
0.6916580448144484,93.3419098854065
0.6916577237304791,93.36847162246704
0.6916574026873042,93.39497351646423
0.691657081684917,93.42149662971497
0.6916567607233101,93.44813632965088
0.6916564398024766,93.47451829910278
0.6916561189224094,93.50107979774475
0.691655798083102,93.5275650024414
0.6916554772845475,93.5542585849762
0.6916551565267386,93.5806519985199
0.6916548358096685,93.60734224319458
0.6916545151333305,93.63369011878967
0.6916541944977176,93.66027450561523
0.6916538739028227,93.68678522109985
0.6916535533486391,93.71337151527405
0.6916532328351596,93.73980164527893
0.6916529123623777,93.76711654663086
0.6916525919302862,93.79287981987
0.6916522715388779,93.81948924064636
0.691651951188147,93.84593987464905
0.6916516308780853,93.87250137329102
0.6916513106086868,93.89901971817017
0.6916509903799438,93.9259922504425
0.6916506701918501,93.95207190513611
0.6916503500443986,93.9787528514862
0.6916500299375824,94.00516533851624
0.6916497098713943,94.03212976455688
0.6916493898458276,94.05816650390625
0.6916490698608758,94.08485555648804
0.6916487499165312,94.11124110221863
0.691648430012788,94.13782215118408
0.6916481101496381,94.16431212425232
0.6916477903270754,94.19094252586365
0.6916474705450925,94.21745228767395
0.6916471508036829,94.24426174163818
0.6916468311028399,94.270512342453
0.6916465114425561,94.2970757484436
0.6916461918228249,94.32352924346924
0.6916458722436393,94.35013389587402
0.6916455527049921,94.37667632102966
0.6916452332068774,94.40323615074158
0.6916449137492873,94.42971014976501
0.6916445943322155,94.45658493041992
0.6916442749556546,94.48270845413208
0.6916439556195987,94.50937747955322
0.6916436363240397,94.53572249412537
0.6916433170689713,94.56241583824158
0.6916429978543871,94.58891105651855
0.6916426786802798,94.61595964431763
0.6916423595466421,94.641845703125
0.6916420404534678,94.66871094703674
0.6916417214007493,94.69505405426025
0.6916414023884809,94.72163510322571
0.6916410834166546,94.74871897697449
0.6916407644852642,94.77471709251404
0.6916404455943024,94.80126285552979
0.6916401267437624,94.82833099365234
0.6916398079336378,94.85419487953186
0.6916394891639213,94.8809232711792
0.691639170434606,94.9074354171753
0.6916388517456852,94.93399405479431
0.6916385330971527,94.96047258377075
0.6916382144890001,94.98706674575806
0.6916378959212219,95.01346588134766
0.6916375773938107,95.04014897346497
0.6916372589067596,95.06654667854309
0.6916369404600621,95.09314823150635
0.6916366220537112,95.11963725090027
0.6916363036876999,95.14616680145264
0.6916359853620214,95.17274379730225
0.6916356670766688,95.19956064224243
0.6916353488316355,95.22591590881348
0.6916350306269141,95.25241327285767
0.6916347124624986,95.27880215644836
0.6916343943383819,95.3056652545929
0.6916340762545568,95.33188915252686
0.6916337582110166,95.35846376419067
0.6916334402077544,95.38499331474304
0.6916331222447637,95.41152358055115
0.6916328043220376,95.43800687789917
0.6916324864395688,95.46466994285583
0.6916321685973508,95.49113082885742
0.6916318507953769,95.51765537261963
0.6916315330336399,95.54411697387695
0.6916312153121335,95.57073521614075
0.6916308976308505,95.59722971916199
0.6916305799897841,95.62427806854248
0.6916302623889276,95.65071606636047
0.6916299448282738,95.67732644081116
0.6916296273078163,95.70331621170044
0.6916293098275482,95.72978520393372
0.691628992387463,95.75642967224121
0.6916286749875531,95.7830183506012
0.6916283576278122,95.80943322181702
0.6916280403082335,95.83634209632874
0.69162772302881,95.86245441436768
0.691627405789535,95.88908052444458
0.6916270885904016,95.91554570198059
0.6916267714314029,95.94196820259094
0.6916264543125323,95.96856784820557
0.6916261372337832,95.99514698982239
0.6916258201951483,96.02218222618103
0.6916255031966212,96.04823541641235
0.6916251862381945,96.07471513748169
0.691624869319862,96.10118246078491
0.6916245524416168,96.12770938873291
0.6916242356034521,96.15498375892639
0.6916239188053608,96.18078446388245
0.6916236020473365,96.20726537704468
0.6916232853293719,96.2337293624878
0.6916229686514609,96.26086378097534
0.6916226520135959,96.28737473487854
0.6916223354157709,96.31346440315247
0.6916220188579784,96.34003829956055
0.6916217023402123,96.3665554523468
0.6916213858624649,96.39297342300415
0.6916210694247306,96.42007780075073
0.6916207530270014,96.44599056243896
0.6916204366692714,96.47259211540222
0.6916201203515336,96.49905776977539
0.6916198040737809,96.5256896018982
0.6916194878360067,96.55213809013367
0.6916191716382045,96.5788836479187
0.6916188554803675,96.60530304908752
0.6916185393624883,96.63260316848755
0.6916182232845604,96.65826916694641
0.6916179072465772,96.68500351905823
0.6916175912485323,96.71150493621826
0.6916172752904182,96.738760471344
0.6916169593722284,96.76460313796997
0.6916166434939562,96.7912073135376
0.6916163276555946,96.81761360168457
0.6916160118571371,96.84418630599976
0.6916156960985769,96.87062168121338
0.6916153803799073,96.89750504493713
0.6916150647011213,96.9237494468689
0.6916147490622124,96.95024943351746
0.6916144334631734,96.9768431186676
0.6916141179039982,97.00344443321228
0.6916138023846793,97.02987170219421
0.6916134869052104,97.05652117729187
0.6916131714655849,97.08294343948364
0.6916128560657954,97.10945582389832
0.6916125407058358,97.13593053817749
0.6916122253856988,97.1630585193634
0.6916119101053783,97.18902492523193
0.691611594864867,97.21553373336792
0.6916112796641583,97.2421042919159
0.6916109645032456,97.26867532730103
0.691610649382122,97.29524755477905
0.6916103343007808,97.32218766212463
0.6916100192592151,97.34826326370239
0.6916097042574182,97.37482118606567
0.6916093892953836,97.40127444267273
0.6916090743731045,97.42844009399414
0.6916087594905738,97.4543981552124
0.6916084446477855,97.48094940185547
0.6916081298447322,97.50739455223083
0.6916078150814069,97.53406262397766
0.6916075003578037,97.56052136421204
0.6916071856739155,97.58699560165405
0.6916068710297354,97.61342716217041
0.6916065564252568,97.6407380104065
0.691606241860473,97.66652345657349
0.6916059273353775,97.69319915771484
0.6916056128499631,97.71963167190552
0.6916052984042232,97.74626803398132
0.6916049839981515,97.77286124229431
0.6916046696317406,97.79934310913086
0.6916043553049843,97.82588005065918
0.6916040410178758,97.85247564315796
0.6916037267704079,97.87887287139893
0.6916034125625747,97.9054229259491
0.6916030983943687,97.9319212436676
0.6916027842657838,97.95848417282104
0.6916024701768128,97.98502922058105
0.6916021561274492,98.01154923439026
0.6916018421176864,98.03800940513611
0.6916015281475175,98.06461715698242
0.6916012142169357,98.09114956855774
0.6916009003259347,98.11834406852722
0.6916005864745076,98.14416575431824
0.6916002726626472,98.17075204849243
0.6915999588903473,98.197350025177
0.6915996451576014,98.22389578819275
0.6915993314644024,98.2504665851593
0.6915990178107438,98.27706336975098
0.6915987041966184,98.30344080924988
0.6915983906220202,98.32999348640442
0.6915980770869422,98.35643100738525
0.6915977635913776,98.38299226760864
0.6915974501353197,98.40945529937744
0.6915971367187621,98.43607926368713
0.6915968233416979,98.46256494522095
0.6915965100041203,98.48922157287598
0.691596196706023,98.51566886901855
0.6915958834473988,98.5422854423523
0.6915955702282409,98.56873202323914
0.6915952570485439,98.59520244598389
0.6915949439082996,98.62166333198547
0.6915946308075014,98.64831042289734
0.6915943177461438,98.67474699020386
0.6915940047242192,98.70196509361267
0.6915936917417211,98.72793817520142
0.691593378798643,98.75449252128601
0.6915930658949779,98.78089141845703
0.6915927530307194,98.80754828453064
0.6915924402058605,98.83398771286011
0.6915921274203951,98.8610725402832
0.6915918146743159,98.88703489303589
0.6915915019676167,98.91357731819153
0.6915911893002903,98.94012403488159
0.6915908766723305,98.96746301651001
0.6915905640837303,98.99328684806824
0.6915902515344836,99.01986384391785
0.691589939024583,99.04624795913696
0.6915896265540222,99.07285928726196
0.6915893141227946,99.09930038452148
0.6915890017308934,99.12594819068909
0.6915886893783119,99.15232634544373
0.6915883770650435,99.17893934249878
0.6915880647910817,99.20544004440308
0.6915877525564197,99.23200464248657
0.6915874403610511,99.25851321220398
0.6915871282049684,99.28510284423828
0.6915868160881656,99.31166172027588
0.691586504010636,99.33823132514954
0.6915861919723731,99.36474323272705
0.6915858799733701,99.39132595062256
0.6915855680136203,99.4176173210144
0.6915852560931168,99.44429063796997
0.6915849442118535,99.47082734107971
0.6915846323698233,99.49746608734131
0.6915843205670199,99.5238082408905
0.691584008803436,99.55042171478271
0.6915836970790658,99.57686972618103
0.6915833853939022,99.60424566268921
0.6915830737479386,99.62995433807373
0.6915827621411685,99.65665006637573
0.6915824505735853,99.68300604820251
0.6915821390451818,99.70963406562805
0.691581827555952,99.73604249954224
0.6915815161058891,99.7626280784607
0.6915812046949864,99.78927111625671
0.6915808933232372,99.81582498550415
0.691580581990635,99.84227895736694
0.6915802706971733,99.86893367767334
0.6915799594428449,99.89536356925964
0.6915796482276438,99.92201042175293
0.6915793370515633,99.94829654693604
0.6915790259145964,99.97494983673096
0.6915787148167366,100.00147461891174
0.6915784037579776,100.02809047698975
0.6915780927383123,100.05451440811157
0.6915777817577344,100.08182096481323
0.6915774708162372,100.10760045051575
0.6915771599138143,100.13450026512146
0.6915768490504586,100.16073298454285
0.6915765382261637,100.18725848197937
0.6915762274409231,100.2137234210968
0.6915759166947302,100.2409884929657
0.6915756059875784,100.26678967475891
0.6915752953194607,100.2933599948883
0.6915749846903708,100.31987380981445
0.6915746741003023,100.3464527130127
0.6915743635492482,100.37294363975525
0.691574053037202,100.40085554122925
0.6915737425641574,100.42591834068298
0.6915734321301075,100.4526424407959
0.6915731217350455,100.47909235954285
0.6915728113789653,100.50624394416809
0.69157250106186,100.53207278251648
0.6915721907837229,100.55869579315186
0.6915718805445477,100.58523654937744
0.6915715703443274,100.6122100353241
0.6915712601830559,100.63827109336853
0.6915709500607261,100.66495156288147
0.6915706399773318,100.69135332107544
0.6915703299328665,100.71796154975891
0.6915700199273231,100.74428725242615
0.6915697099606953,100.77137184143066
0.6915694000329768,100.79742956161499
0.6915690901441603,100.82408022880554
0.6915687802942398,100.85058307647705
0.6915684704832087,100.87725067138672
0.69156816071106,100.90363883972168
0.6915678509777872,100.9308111667633
0.6915675412833843,100.95668482780457
0.6915672316278442,100.98321032524109
0.6915669220111605,101.00970363616943
0.6915666124333263,101.03628993034363
0.6915663028943355,101.06331396102905
0.6915659933941813,101.08932614326477
0.6915656839328569,101.11576175689697
0.6915653745103564,101.1429214477539
0.6915650651266726,101.16878151893616
0.6915647557817989,101.19561123847961
0.6915644464757289,101.22182035446167
0.6915641372084562,101.2484872341156
0.6915638279799744,101.27485656738281
0.6915635187902761,101.30156564712524
0.6915632096393558,101.32801866531372
0.691562900527206,101.35460901260376
0.6915625914538207,101.38103580474854
0.6915622824191935,101.40829205513
0.6915619734233169,101.43413162231445
0.6915616644661855,101.46074938774109
0.6915613555477916,101.48729300498962
0.69156104666813,101.51389956474304
0.6915607378271931,101.54021120071411
0.6915604290249744,101.56681656837463
0.6915601202614677,101.59326529502869
0.6915598115366668,101.61982893943787
0.6915595028505643,101.64636158943176
0.6915591942031538,101.6731367111206
0.6915588855944296,101.69956946372986
0.691558577024384,101.72611880302429
0.6915582684930112,101.75262331962585
0.6915579600003045,101.7792592048645
0.6915576515462573,101.80568480491638
0.6915573431308631,101.83229470252991
0.6915570347541151,101.85869240760803
0.6915567264160073,101.8853075504303
0.6915564181165329,101.91170811653137
0.6915561098556849,101.93839168548584
0.6915558016334573,101.96474742889404
0.6915554934498439,101.99171423912048
0.6915551853048371,102.01786684989929
0.6915548771984313,102.0443754196167
0.6915545691306197,102.07138419151306
0.6915542611013957,102.09748935699463
0.6915539531107524,102.1240062713623
0.691553645158684,102.15058970451355
0.6915533372451834,102.17698669433594
0.6915530293702445,102.20360136032104
0.6915527215338607,102.2300455570221
0.6915524137360249,102.25663638114929
0.6915521059767318,102.28318166732788
0.6915517982559736,102.30965685844421
0.6915514905737445,102.33617091178894
0.6915511829300375,102.36339998245239
0.6915508753248463,102.38929033279419
0.6915505677581647,102.41589117050171
0.691550260229986,102.44236063957214
0.6915499527403035,102.46891975402832
0.6915496452891106,102.49538064002991
0.691549337876401,102.52272415161133
0.6915490305021686,102.54841685295105
0.6915487231664063,102.5749888420105
0.6915484158691075,102.60146045684814
0.6915481086102662,102.62805795669556
0.6915478013898756,102.65456771850586
0.6915474942079293,102.68117761611938
0.6915471870644208,102.70762014389038
0.6915468799593434,102.73418617248535
0.6915465728926907,102.76068186759949
0.6915462658644563,102.78732633590698
0.6915459588746338,102.81376028060913
0.6915456519232166,102.84087252616882
0.6915453450101975,102.86678743362427
0.6915450381355716,102.8934543132782
0.6915447312993309,102.91991138458252
0.6915444245014692,102.94708251953125
0.6915441177419811,102.97292470932007
0.6915438110208586,102.99962282180786
0.6915435043380961,103.02599382400513
0.6915431976936871,103.05256915092468
0.691542891087625,103.0790479183197
0.6915425845199029,103.10574436187744
0.6915422779905148,103.13213157653809
0.6915419714994541,103.15870904922485
0.6915416650467143,103.18517541885376
0.6915413586322887,103.21174836158752
0.6915410522561714,103.23826384544373
0.6915407459183553,103.26494359970093
0.6915404396188344,103.29133224487305
0.6915401333576018,103.31789946556091
0.6915398271346513,103.34445261955261
0.6915395209499763,103.37116193771362
0.6915392148035707,103.3974380493164
0.6915389086954274,103.42469906806946
0.6915386026255402,103.45061898231506
0.6915382965939028,103.47731041908264
0.6915379906005087,103.50372004508972
0.6915376846453513,103.53024792671204
0.6915373787284239,103.55671310424805
0.6915370728497204,103.58341884613037
0.6915367670092346,103.60981798171997
0.6915364612069593,103.63647079467773
0.6915361554428888,103.66288328170776
0.6915358497170159,103.68947792053223
0.6915355440293347,103.71596717834473
0.6915352383798387,103.74258732795715
0.691534932768521,103.76900815963745
0.6915346271953758,103.79556846618652
0.691534321660396,103.82205629348755
0.6915340161635752,103.84865546226501
0.6915337107049078,103.87504935264587
0.6915334052843862,103.90174555778503
0.6915330999020047,103.92826175689697
0.6915327945577572,103.95480060577393
0.6915324892516358,103.98117256164551
0.6915321839836351,104.00772738456726
0.691531878753749,104.03430390357971
0.6915315735619704,104.06090307235718
0.6915312684082928,104.0874125957489
0.69153096329271,104.11409020423889
0.6915306582152156,104.14052891731262
0.6915303531758032,104.16710686683655
0.6915300481744663,104.19357872009277
0.6915297432111982,104.2199854850769
0.6915294382859931,104.24656176567078
0.6915291333988438,104.27350854873657
0.6915288285497443,104.2995011806488
0.6915285237386884,104.326162815094
0.6915282189656691,104.3526976108551
0.69152791423068,104.37930750846863
0.6915276095337153,104.4058449268341
0.6915273048747681,104.432373046875
0.6915270002538322,104.45875549316406
0.6915266956709006,104.48568868637085
0.6915263911259678,104.51187229156494
0.6915260866190269,104.5383710861206
0.6915257821500713,104.56498003005981
0.6915254777190949,104.59151434898376
0.6915251733260906,104.61785984039307
0.6915248689710533,104.6445038318634
0.6915245646539753,104.67101526260376
0.6915242603748509,104.6976203918457
0.6915239561336735,104.7241940498352
0.6915236519304365,104.75114345550537
0.6915233477651337,104.77730917930603
0.6915230436377588,104.8037314414978
0.691522739548305,104.83019733428955
0.6915224354967666,104.85685753822327
0.6915221314831361,104.88337397575378
0.6915218275074079,104.90996313095093
0.6915215235695759,104.93648600578308
0.6915212196696329,104.96307611465454
0.6915209158075726,104.9893856048584
0.6915206119833889,105.01680946350098
0.6915203081970754,105.04267430305481
0.6915200044486255,105.0692446231842
0.6915197007380335,105.0954942703247
0.6915193970652918,105.12212824821472
0.6915190934303946,105.14866352081299
0.6915187898333357,105.17519521713257
0.691518486274109,105.20165276527405
0.6915181827527069,105.22815036773682
0.6915178792691241,105.25466823577881
0.6915175758233539,105.28153967857361
0.69151727241539,105.30779004096985
0.6915169690452257,105.33430862426758
0.6915166657128549,105.36091423034668
0.6915163624182711,105.3873999118805
0.6915160591614677,105.4139449596405
0.6915157559424391,105.44053554534912
0.6915154527611782,105.46697449684143
0.6915151496176786,105.49353623390198
0.6915148465119344,105.52003765106201
0.6915145434439386,105.54658842086792
0.6915142404136857,105.57309556007385
0.6915139374211683,105.5996720790863
0.6915136344663807,105.62609004974365
0.6915133315493165,105.65329051017761
0.6915130286699688,105.67924666404724
0.6915127258283322,105.70613145828247
0.6915124230243993,105.73242044448853
0.6915121202581643,105.75894856452942
0.6915118175296208,105.78544998168945
0.6915115148387623,105.81246399879456
0.6915112121855824,105.83843612670898
0.6915109095700749,105.86498308181763
0.6915106069922333,105.89150333404541
0.6915103044520514,105.91870450973511
0.6915100019495227,105.94471645355225
0.6915096994846408,105.97130084037781
0.6915093970573993,105.99769401550293
0.6915090946677924,106.02416729927063
0.6915087923158127,106.05076217651367
0.691508490001455,106.07730150222778
0.6915081877247123,106.10374140739441
0.6915078854855783,106.13033676147461
0.6915075832840466,106.15684032440186
0.6915072811201116,106.18404865264893
0.6915069789937658,106.209801197052
0.6915066769050031,106.23642492294312
0.6915063748538176,106.26288509368896
0.6915060728402028,106.29008173942566
0.6915057708641527,106.3160171508789
0.6915054689256599,106.3426194190979
0.691505167024719,106.36906433105469
0.6915048651613238,106.3955991268158
0.691504563335467,106.4221522808075
0.6915042615471433,106.44872736930847
0.6915039597963457,106.47519397735596
0.6915036580830681,106.50248694419861
0.6915033564073041,106.52828669548035
0.6915030547690472,106.55541729927063
0.6915027531682917,106.5813205242157
0.6915024516050307,106.60787892341614
0.6915021500792577,106.63436317443848
0.6915018485909671,106.66101789474487
0.6915015471401519,106.68747925758362
0.6915012457268058,106.71413087844849
0.6915009443509234,106.74067497253418
0.6915006430124969,106.7672655582428
0.691500341711521,106.79369735717773
0.6915000404479894,106.82032132148743
0.6914997392218953,106.84734082221985
0.6914994380332325,106.87380313873291
0.691499136881995,106.89968776702881
0.6914988357681764,106.92630863189697
0.6914985346917697,106.95278453826904
0.6914982336527695,106.9793848991394
0.6914979326511693,107.00585508346558
0.6914976316869625,107.03244519233704
0.6914973307601424,107.05885791778564
0.6914970298707038,107.08560013771057
0.6914967290186395,107.1119065284729
0.6914964282039437,107.13850998878479
0.6914961274266097,107.16511178016663
0.6914958266866315,107.19159936904907
0.6914955259840021,107.21817064285278
0.6914952253187161,107.2447304725647
0.6914949246907671,107.27190375328064
0.6914946241001486,107.29768013954163
0.6914943235468538,107.32422399520874
0.6914940230308771,107.35118675231934
0.6914937225522121,107.37729907035828
0.6914934221108521,107.40383648872375
0.6914931217067911,107.43038392066956
0.691492821340023,107.45731735229492
0.6914925210105412,107.48348116874695
0.6914922207183396,107.50998306274414
0.6914919204634117,107.53657817840576
0.6914916202457511,107.56309366226196
0.691491320065352,107.58968091011047
0.6914910199222076,107.61631774902344
0.6914907198163119,107.64273262023926
0.6914904197476589,107.66933989524841
0.6914901197162416,107.69580578804016
0.6914898197220546,107.72251415252686
0.6914895197650907,107.74900245666504
0.6914892198453445,107.77564787864685
0.6914889199628087,107.80214428901672
0.6914886201174777,107.82872867584229
0.6914883203093456,107.85520005226135
0.6914880205384051,107.88171815872192
0.6914877208046508,107.90820646286011
0.6914874211080758,107.9348075389862
0.6914871214486743,107.96125149726868
0.6914868218264398,107.98776006698608
0.6914865222413663,108.01435780525208
0.6914862226934472,108.04090881347656
0.6914859231826767,108.06730270385742
0.6914856237090474,108.09389781951904
0.6914853242725545,108.12055230140686
0.6914850248731909,108.14707946777344
0.6914847255109504,108.17356085777283
0.6914844261858271,108.20009565353394
0.6914841268978139,108.22654700279236
0.6914838276469054,108.25389504432678
0.6914835284330952,108.28023171424866
0.691483229256377,108.3062014579773
0.6914829301167441,108.332599401474
0.6914826310141909,108.35926580429077
0.6914823319487107,108.38571381568909
0.6914820329202975,108.41290926933289
0.691481733928945,108.43883752822876
0.6914814349746468,108.46548128128052
0.6914811360573966,108.49187350273132
0.6914808371771886,108.51847195625305
0.6914805383340159,108.54493308067322
0.691480239527873,108.57159924507141
0.6914799407587529,108.59803462028503
0.6914796420266499,108.62456822395325
0.6914793433315577,108.65106749534607
0.6914790446734697,108.67757797241211
0.69147874605238,108.70403265953064
0.6914784474682826,108.73069429397583
0.6914781489211702,108.75720071792603
0.6914778504110378,108.78430771827698
0.6914775519378786,108.8102719783783
0.6914772535016867,108.83741641044617
0.6914769551024551,108.86328530311584
0.6914766567401781,108.88988900184631
0.6914763584148499,108.9163498878479
0.6914760601264637,108.9429292678833
0.691475761875013,108.96948456764221
0.6914754636604922,108.99612998962402
0.6914751654828948,109.02258586883545
0.6914748673422145,109.04923987388611
0.6914745692384452,109.07562398910522
0.6914742711715807,109.10223150253296
0.6914739731416147,109.12867951393127
0.691473675148541,109.15521240234375
0.6914733771923535,109.18174290657043
0.691473079273046,109.20832896232605
0.6914727813906119,109.23481512069702
0.6914724835450454,109.26135849952698
0.6914721857363401,109.28775429725647
0.6914718879644901,109.31436443328857
0.6914715902294885,109.34083724021912
0.6914712925313296,109.36746096611023
0.6914709948700071,109.39383602142334
0.691470697245515,109.42051196098328
0.6914703996578466,109.44700908660889
0.691470102106996,109.47360467910767
0.6914698045929574,109.50004005432129
0.6914695071157235,109.52662658691406
0.6914692096752892,109.55308103561401
0.6914689122716479,109.58026099205017
0.6914686149047933,109.60609936714172
0.691468317574719,109.6335096359253
0.6914680202814194,109.65997982025146
0.691467723024888,109.68580555915833
0.6914674258051182,109.71222996711731
0.6914671286221045,109.7388608455658
0.6914668314758401,109.76530909538269
0.6914665343663192,109.79247975349426
0.691466237293536,109.81845259666443
0.6914659402574832,109.84502148628235
0.6914656432581555,109.87145757675171
0.6914653462955465,109.89819502830505
0.6914650493696497,109.9246654510498
0.6914647524804595,109.9519112110138
0.691464455627969,109.97767615318298
0.6914641588121725,110.00433301925659
0.691463862033064,110.03080677986145
0.6914635652906369,110.05737709999084
0.691463268584885,110.08382773399353
0.6914629719158024,110.11036849021912
0.6914626752833829,110.13718795776367
0.69146237868762,110.1634418964386
0.6914620821285082,110.19004249572754
0.6914617856060404,110.2166485786438
0.691461489120211,110.24306344985962
0.691461192671014,110.26986122131348
0.6914608962584428,110.29611492156982
0.6914605998824913,110.3225827217102
0.6914603035431536,110.34926772117615
0.6914600072404233,110.37580490112305
0.6914597109742945,110.40218734741211
0.6914594147447605,110.42957735061646
0.6914591185518155,110.45547938346863
0.6914588223954533,110.48190450668335
0.691458526275668,110.5083658695221
0.691458230192453,110.5349497795105
0.6914579341458024,110.5613648891449
0.6914576381357102,110.58803534507751
0.6914573421621696,110.61445665359497
0.6914570462251752,110.64109063148499
0.6914567503247201,110.66755771636963
0.691456454460799,110.69415140151978
0.6914561586334049,110.72072339057922
0.6914558628425324,110.74778294563293
0.6914555670881747,110.77369379997253
0.691455271370326,110.80091309547424
0.6914549756889802,110.826735496521
0.6914546800441311,110.85390114784241
0.6914543844357723,110.87982153892517
0.6914540888638981,110.90640592575073
0.6914537933285021,110.93296313285828
0.6914534978295782,110.95950126647949
0.6914532023671203,110.9859983921051
0.6914529069411218,111.01256942749023
0.6914526115515774,111.03899002075195
0.6914523161984804,111.06562733650208
0.6914520208818247,111.09207439422607
0.6914517256016042,111.11890006065369
0.691451430357813,111.14515399932861
0.6914511351504444,111.17173862457275
0.6914508399794935,111.19815921783447
0.6914505448449526,111.22481966018677
0.6914502497468166,111.25125002861023
0.6914499546850792,111.2780373096466
0.6914496596597337,111.3043212890625
0.6914493646707746,111.33093309402466
0.6914490697181955,111.35740041732788
0.6914487748019906,111.3839762210846
0.6914484799221537,111.41043472290039
0.6914481850786782,111.4370322227478
0.6914478902715583,111.4635066986084
0.6914475955007883,111.49006152153015
0.6914473007663611,111.51656532287598
0.6914470060682715,111.54318022727966
0.691446711406513,111.56960868835449
0.6914464167810795,111.59613871574402
0.6914461221919646,111.62267231941223
0.691445827639163,111.64931535720825
0.6914455331226675,111.67568969726562
0.691445238642473,111.70296859741211
0.6914449441985732,111.72881627082825
0.6914446497909614,111.75531220436096
0.6914443554196319,111.78188729286194
0.6914440610845783,111.80914115905762
0.6914437667857951,111.83494687080383
0.6914434725232759,111.86154842376709
0.6914431782970143,111.88781237602234
0.6914428841070044,111.91439080238342
0.6914425899532403,111.94103002548218
0.6914422958357155,111.96764850616455
0.6914420017544244,111.99420380592346
0.6914417077093604,112.02075338363647
0.6914414137005179,112.04726338386536
0.6914411197278905,112.0743887424469
0.6914408257914718,112.1002562046051
0.6914405318912566,112.12688517570496
0.6914402380272381,112.15333724021912
0.6914399441994104,112.17999458312988
0.6914396504077674,112.20639872550964
0.6914393566523029,112.23300075531006
0.691439062933011,112.2594633102417
0.6914387692498856,112.28665447235107
0.6914384756029202,112.31240606307983
0.6914381819921097,112.33897638320923
0.691437888417447,112.36541962623596
0.6914375948789263,112.39215350151062
0.691437301376542,112.4185676574707
0.6914370079102872,112.44524478912354
0.6914367144801566,112.4715507030487
0.6914364210861436,112.49878764152527
0.6914361277282426,112.52478742599487
0.6914358344064471,112.55136203765869
0.691435541120751,112.57775330543518
0.6914352478711486,112.60467004776001
0.6914349546576337,112.63075947761536
0.6914346614802002,112.65747904777527
0.6914343683388416,112.68383169174194
0.6914340752335529,112.71104025840759
0.6914337821643266,112.73687171936035
0.6914334891311577,112.76341962814331
0.6914331961340401,112.78997707366943
0.6914329031729674,112.81670618057251
0.6914326102479333,112.8430118560791
0.6914323173589323,112.86959719657898
0.6914320245059581,112.89613604545593
0.6914317316890045,112.9226324558258
0.6914314389080656,112.94917583465576
0.6914311461631354,112.97586822509766
0.6914308534542078,113.00291180610657
0.6914305607812766,113.02883434295654
0.6914302681443358,113.05529856681824
0.6914299755433796,113.08253812789917
0.6914296829784017,113.10835194587708
0.691429390449396,113.13496446609497
0.6914290979563568,113.16134691238403
0.6914288054992777,113.18791246414185
0.6914285130781526,113.21435260772705
0.6914282206929758,113.24115467071533
0.6914279283437413,113.26743412017822
0.6914276360304423,113.29403424263
0.6914273437530736,113.32052397727966
0.6914270515116289,113.34772086143494
0.6914267593061018,113.37355780601501
0.6914264671364869,113.40016007423401
0.6914261750027779,113.42666935920715
0.6914258829049686,113.45334815979004
0.691425590843053,113.47977471351624
0.6914252988170253,113.50642442703247
0.6914250068268794,113.53295683860779
0.6914247148726085,113.55950665473938
0.6914244229542078,113.58592176437378
0.6914241310716708,113.61300778388977
0.6914238392249911,113.63902235031128
0.6914235474141632,113.66561388969421
0.6914232556391806,113.69202780723572
0.6914229639000378,113.71867990493774
0.6914226721967281,113.74514698982239
0.6914223805292463,113.77183675765991
0.6914220888975857,113.7982828617096
0.6914217973017407,113.82541370391846
0.6914215057417048,113.85187005996704
0.6914212142174723,113.87798285484314
0.6914209227290373,113.90435457229614
0.6914206312763935,113.93099355697632
0.6914203398595354,113.9574933052063
0.6914200484784565,113.98446536064148
0.6914197571331508,114.01055407524109
0.6914194658236125,114.03714370727539
0.6914191745498356,114.06355142593384
0.6914188833118136,114.09008264541626
0.691418592109541,114.11656904220581
0.691418300943012,114.14317584037781
0.69141800981222,114.16957402229309
0.6914177187171596,114.19627165794373
0.6914174276578241,114.22274994850159
0.6914171366342078,114.24941873550415
0.6914168456463049,114.27582812309265
0.6914165546941091,114.30302333831787
0.691416263777615,114.32887148857117
0.6914159728968157,114.35555028915405
0.6914156820517058,114.3819591999054
0.6914153912422791,114.40917134284973
0.6914151004685297,114.43506097793579
0.6914148097304518,114.46154594421387
0.6914145190280389,114.48808073997498
0.6914142283612855,114.51470708847046
0.6914139377301853,114.54121708869934
0.6914136471347324,114.56796860694885
0.6914133565749208,114.59489607810974
0.6914130660507445,114.62080311775208
0.691412775562198,114.64724063873291
0.6914124851092743,114.67382979393005
0.6914121946919682,114.70032954216003
0.6914119043102737,114.7268967628479
0.6914116139641843,114.75383806228638
0.6914113236536948,114.78046679496765
0.6914110333787982,114.80651068687439
0.6914107431394894,114.83349514007568
0.6914104529357621,114.85991477966309
0.6914101627676102,114.88612127304077
0.6914098726350282,114.9126787185669
0.6914095825380094,114.93917417526245
0.6914092924765485,114.96566915512085
0.6914090024506392,114.99263215065002
0.6914087124602751,115.01880025863647
0.6914084225054514,115.04586005210876
0.6914081325861613,115.071852684021
0.6914078427023986,115.098393201828
0.691407552854158,115.12492990493774
0.6914072630414332,115.15208840370178
0.6914069732642182,115.17785739898682
0.691406683522507,115.2045681476593
0.6914063938162941,115.23088240623474
0.6914061041455731,115.25748085975647
0.6914058145103377,115.28388404846191
0.691405524910583,115.31050658226013
0.6914052353463024,115.33772563934326
0.6914049458174895,115.3639645576477
0.6914046563241393,115.39005064964294
0.6914043668662451,115.4170994758606
0.6914040774438012,115.4432156085968
0.6914037880568018,115.4702479839325
0.6914034987052404,115.49618244171143
0.6914032093891119,115.52286791801453
0.69140292010841,115.54925847053528
0.6914026308631284,115.57587885856628
0.6914023416532612,115.60230326652527
0.6914020524788029,115.62894034385681
0.6914017633397473,115.65534996986389
0.6914014742360889,115.68202829360962
0.6914011851678209,115.70852470397949
0.6914008961349378,115.73502612113953
0.6914006071374339,115.76147818565369
0.691400318175303,115.78860139846802
0.6914000292485389,115.81452918052673
0.6913997403571364,115.84117197990417
0.6913994515010887,115.86760020256042
0.6913991626803907,115.8942494392395
0.6913988738950356,115.92076897621155
0.6913985851450184,115.94731426239014
0.6913982964303322,115.9737617969513
0.6913980077509719,116.00109124183655
0.6913977191069313,116.02689027786255
0.6913974304982043,116.05347919464111
0.6913971419247851,116.08000826835632
0.6913968533866675,116.10657119750977
0.6913965648838462,116.13303542137146
0.6913962764163148,116.15957808494568
0.6913959879840678,116.18616437911987
0.6913956995870982,116.21263408660889
0.6913954112254015,116.2391722202301
0.6913951228989711,116.26567506790161
0.691394834607801,116.29213166236877
0.6913945463518855,116.31869292259216
0.6913942581312181,116.34513258934021
0.691393969945794,116.3718934059143
0.6913936817956066,116.39819979667664
0.6913933936806499,116.42490839958191
0.6913931056009183,116.45126986503601
0.6913928175564052,116.47861576080322
0.6913925295471061,116.50441431999207
0.6913922415730136,116.53093791007996
0.6913919536341224,116.55741810798645
0.691391665730427,116.58418846130371
0.6913913778619208,116.6106059551239
0.6913910900285983,116.6371796131134
0.6913908022304536,116.6635947227478
0.6913905144674806,116.69033765792847
0.6913902267396734,116.716792345047
0.6913899390470264,116.74455332756042
0.6913896513895332,116.76985502243042
0.6913893637671886,116.79641222953796
0.6913890761799865,116.82288765907288
0.6913887886279203,116.8494565486908
0.6913885011109848,116.87593126296997
0.6913882136291737,116.90259599685669
0.6913879261824819,116.9288740158081
0.6913876387709026,116.95556998252869
0.6913873513944304,116.98208999633789
0.6913870640530592,117.00913286209106
0.6913867767467831,117.03526449203491
0.6913864894755964,117.06171131134033
0.6913862022394933,117.08822298049927
0.6913859150384676,117.11475110054016
0.6913856278725139,117.14132642745972
0.6913853407416253,117.1678740978241
0.6913850536457972,117.19442319869995
0.6913847665850229,117.2209324836731
0.6913844795592967,117.2474913597107
0.6913841925686127,117.27403092384338
0.6913839056129655,117.30051136016846
0.6913836186923485,117.32700061798096
0.6913833318067562,117.3536069393158
0.6913830449561826,117.38007259368896
0.6913827581406223,117.40663552284241
0.6913824713600687,117.43365955352783
0.6913821846145164,117.4597442150116
0.6913818979039591,117.48626804351807
0.6913816112283918,117.51280498504639
0.6913813245878077,117.5399374961853
0.6913810379822011,117.56574249267578
0.6913807514115667,117.59234309196472
0.6913804648758981,117.61884951591492
0.6913801783751902,117.64611411094666
0.6913798919094356,117.67184519767761
0.6913796054786301,117.69845581054688
0.6913793190827668,117.72498273849487
0.6913790327218405,117.75149822235107
0.691378746395845,117.77804756164551
0.6913784601047741,117.80466842651367
0.6913781738486227,117.8310477733612
0.6913778876273845,117.85769724845886
0.6913776014410534,117.88414144515991
0.6913773152896242,117.91077399253845
0.691377029173091,117.9372067451477
0.6913767430914471,117.96436834335327
0.6913764570446876,117.99015164375305
0.6913761710328062,118.01680326461792
0.6913758850557974,118.0431911945343
0.6913755991136545,118.06986117362976
0.6913753132063727,118.09630632400513
0.6913750273339456,118.12304353713989
0.6913747414963676,118.14950037002563
0.6913744556936325,118.1760926246643
0.691374169925735,118.2024507522583
0.6913738841926687,118.22918176651001
0.691373598494428,118.25563621520996
0.6913733128310074,118.28218054771423
0.6913730272024006,118.30859541893005
0.6913727416086017,118.33516097068787
0.6913724560496055,118.36173748970032
0.6913721705254056,118.3882622718811
0.6913718850359962,118.41472697257996
0.6913715995813717,118.44136428833008
0.6913713141615262,118.4676902294159
0.691371028776454,118.49425411224365
0.6913707434261489,118.5207827091217
0.6913704581106054,118.54745888710022
0.6913701728298177,118.5737988948822
0.6913698875837795,118.6009361743927
0.6913696023724858,118.62687611579895
0.6913693171959298,118.65343427658081
0.6913690320541068,118.67992448806763
0.6913687469470101,118.70656085014343
0.6913684618746341,118.73309803009033
0.6913681768369732,118.75969076156616
0.6913678918340214,118.78621053695679
0.6913676068657727,118.81282448768616
0.6913673219322221,118.8391182422638
0.6913670370333626,118.86568927764893
0.6913667521691891,118.8923168182373
0.6913664673396959,118.91887140274048
0.6913661825448769,118.94532871246338
0.6913658977847262,118.97221899032593
0.6913656130592386,118.99834537506104
0.6913653283684075,119.02499794960022
0.6913650437122275,119.05146932601929
0.6913647590906928,119.0786292552948
0.6913644745037977,119.10451364517212
0.691364189951536,119.13107943534851
0.6913639054339022,119.15758275985718
0.6913636209508907,119.18415021896362
0.6913633365024953,119.21065068244934
0.6913630520887105,119.23729181289673
0.6913627677095304,119.26374650001526
0.6913624833649491,119.29029774665833
0.6913621990549603,119.3167552947998
0.6913619147795597,119.34379696846008
0.6913616305387401,119.36979246139526
0.6913613463324967,119.39675283432007
0.6913610621608227,119.42296171188354
0.6913607780237132,119.44957280158997
0.6913604939211621,119.4760115146637
0.6913602098531632,119.50252723693848
0.6913599258197113,119.52896904945374
0.6913596418208003,119.55591893196106
0.6913593578564247,119.58203363418579
0.6913590739265784,119.60867524147034
0.6913587900312559,119.63523364067078
0.6913585061704512,119.66180419921875
0.6913582223441587,119.68828701972961
0.6913579385523724,119.71487855911255
0.6913576547950868,119.74139833450317
0.691357371072296,119.76793122291565
0.6913570873839944,119.79446029663086
0.6913568037301756,119.82109761238098
0.6913565201108344,119.84752488136292
0.6913562365259651,119.87471961975098
0.6913559529755614,119.90055680274963
0.6913556694596183,119.92716383934021
0.6913553859781294,119.95360279083252
0.6913551025310893,119.98084735870361
0.6913548191184916,120.00664591789246
0.6913545357403315,120.03366613388062
0.6913542523966025,120.06002569198608
0.6913539690872991,120.08636832237244
0.6913536858124156,120.11269187927246
0.6913534025719464,120.13978600502014
0.6913531193658852,120.16577982902527
0.6913528361942265,120.19242548942566
0.6913525530569646,120.21881794929504
0.6913522699540939,120.24544930458069
0.6913519868856083,120.27192425727844
0.6913517038515024,120.29854273796082
0.6913514208517705,120.32502603530884
0.6913511378864062,120.35154294967651
0.6913508549554044,120.3780107498169
0.691350572058759,120.40475249290466
0.6913502891964647,120.43106198310852
0.6913500063685152,120.45769596099854
0.6913497235749053,120.4842038154602
0.6913494408156287,120.51075315475464
0.69134915809068,120.5378954410553
0.6913488754000531,120.56376075744629
0.6913485927437428,120.5902681350708
0.6913483101217432,120.61687302589417
0.6913480275340483,120.64333438873291
0.6913477449806524,120.66985630989075
0.69134746246155,120.69634246826172
0.6913471799767352,120.72292065620422
0.6913468975262022,120.74949193000793
0.6913466151099458,120.77618145942688
0.6913463327279599,120.80255460739136
0.6913460503802382,120.82908606529236
0.6913457680667758,120.85553240776062
0.6913454857875664,120.88224053382874
0.691345203542605,120.90875339508057
0.6913449213318847,120.93529057502747
0.691344639155401,120.9616847038269
0.6913443570131476,120.98829913139343
0.6913440749051188,121.0147213935852
0.691343792831309,121.04137969017029
0.6913435107917121,121.0677855014801
0.6913432287863229,121.09442806243896
0.6913429468151355,121.12092232704163
0.6913426648781441,121.14741396903992
0.6913423829753428,121.17393612861633
0.6913421011067262,121.20054721832275
0.6913418192722884,121.22708034515381
0.6913415374720239,121.25370264053345
0.691341255705927,121.2801444530487
0.6913409739739921,121.30674266815186
0.6913406922762125,121.3332097530365
0.6913404106125837,121.35973596572876
0.6913401289830994,121.38627409934998
0.6913398473877538,121.41346192359924
0.6913395658265419,121.43932795524597
0.6913392842994568,121.4659423828125
0.6913390028064942,121.49245405197144
0.6913387213476474,121.51925659179688
0.691338439922911,121.5455732345581
0.6913381585322793,121.57216286659241
0.6913378771757466,121.59842085838318
0.691337595853307,121.62510585784912
0.6913373145649552,121.65160202980042
0.6913370333106854,121.67825436592102
0.6913367520904915,121.70473289489746
0.6913364709043683,121.73127555847168
0.69133618975231,121.75778436660767
0.6913359086343108,121.78497982025146
0.6913356275503648,121.81083226203918
0.6913353465004668,121.83742952346802
0.6913350654846109,121.86388540267944
0.6913347845027911,121.89050507545471
0.691334503555002,121.91697478294373
0.6913342226412381,121.94356870651245
0.6913339417614932,121.97017860412598
0.6913336609157621,121.99666285514832
0.6913333801040392,122.0230884552002
0.6913330993263181,122.04970097541809
0.6913328185825941,122.0761034488678
0.6913325378728603,122.10272216796875
0.6913322571971124,122.12920308113098
0.6913319765553435,122.15640258789062
0.6913316959475488,122.18221163749695
0.6913314153737222,122.20886635780334
0.6913311348338582,122.23530006408691
0.6913308543279509,122.2618522644043
0.691330573855995,122.28843569755554
0.6913302934179841,122.31570792198181
0.6913300130139137,122.3416075706482
0.6913297326437771,122.36821627616882
0.6913294523075691,122.39459180831909
0.6913291720052838,122.42125725746155
0.6913288917369159,122.44773983955383
0.6913286115024593,122.47483682632446
0.6913283313019085,122.50071334838867
0.691328051135258,122.52737545967102
0.6913277710025019,122.55368113517761
0.6913274909036348,122.58035850524902
0.6913272108386507,122.6067419052124
0.6913269308075443,122.63332605361938
0.6913266508103098,122.66078615188599
0.6913263708469413,122.68648600578308
0.6913260909174337,122.71302199363708
0.6913258110217805,122.73958539962769
0.6913255311599769,122.76690721511841
0.691325251332017,122.79287362098694
0.6913249715378949,122.8191487789154
0.6913246917776051,122.84580707550049
0.691324412051142,122.87204504013062
0.6913241323584999,122.89862275123596
0.691323852699673,122.92513465881348
0.691323573074656,122.95168447494507
0.6913232934834431,122.97842359542847
0.6913230139260287,123.00524187088013
0.6913227344024068,123.03124952316284
0.6913224549125723,123.05781579017639
0.6913221754565196,123.08431315422058
0.6913218960342421,123.11091899871826
0.691321616645735,123.13738203048706
0.6913213372909923,123.1640112400055
0.6913210579700093,123.19041967391968
0.691320778682779,123.21705317497253
0.6913204994292965,123.24357748031616
0.6913202202095563,123.27057218551636
0.6913199410235522,123.29662322998047
0.6913196618712794,123.32355523109436
0.6913193827527313,123.349684715271
0.6913191036679027,123.37635469436646
0.6913188246167884,123.40288281440735
0.6913185455993821,123.42934727668762
0.691318266615678,123.45579671859741
0.6913179876656717,123.48251056671143
0.6913177087493565,123.50895166397095
0.6913174298667273,123.535480260849
0.6913171510177781,123.56192302703857
0.6913168722025033,123.58874797821045
0.6913165934208974,123.61512351036072
0.691316314672955,123.64172291755676
0.6913160359586703,123.66816353797913
0.6913157572780376,123.69531536102295
0.6913154786310514,123.72125720977783
0.6913152000177061,123.74784970283508
0.6913149214379959,123.77426624298096
0.6913146428919151,123.80089902877808
0.6913143643794587,123.82731914520264
0.6913140859006206,123.85399055480957
0.6913138074553955,123.88036918640137
0.691313529043777,123.90707445144653
0.6913132506657605,123.93345308303833
0.6913129723213398,123.95991611480713
0.6913126940105094,123.98641848564148
0.6913124157332644,124.013751745224
0.6913121374895979,124.04020571708679
0.6913118592795051,124.0667884349823
0.6913115811029804,124.09254240989685
0.691311302960018,124.1199061870575
0.6913110248506124,124.14572954177856
0.691310746774758,124.17284107208252
0.6913104687324491,124.19874477386475
0.6913101907236803,124.22524905204773
0.6913099127484456,124.25168585777283
0.6913096348067399,124.27844667434692
0.691309356898557,124.30501699447632
0.6913090790238922,124.33145880699158
0.6913088011827394,124.3579614162445
0.6913085233750931,124.38444566726685
0.6913082456009473,124.41092944145203
0.691307967860297,124.43749785423279
0.6913076901531362,124.46408104896545
0.6913074124794595,124.49107789993286
0.6913071348392615,124.51714897155762
0.6913068572325363,124.54364371299744
0.6913065796592783,124.57040643692017
0.6913063021194823,124.59690809249878
0.6913060246131423,124.62341642379761
0.691305747140253,124.64991545677185
0.6913054697008086,124.67647433280945
0.6913051922948039,124.70297574996948
0.6913049149222329,124.72989082336426
0.6913046375830901,124.7565393447876
0.6913043602773703,124.78247451782227
0.6913040830050676,124.80897688865662
0.6913038057661762,124.83549308776855
0.6913035285606911,124.86215615272522
0.6913032513886065,124.88873481750488
0.6913029742499165,124.91523122787476
0.691302697144616,124.941725730896
0.6913024200726993,124.96828198432922
0.6913021430341606,124.99482369422913
0.6913018660289946,125.02134728431702
0.6913015890571959,125.04787707328796
0.6913013121187582,125.0743362903595
0.6913010352136768,125.10128593444824
0.6913007583419458,125.12743425369263
0.6913004815035595,125.1539659500122
0.6913002046985125,125.1805374622345
0.6912999279267992,125.20737743377686
0.6912996511884141,125.23425817489624
0.6912993744833514,125.25999999046326
0.6912990978116059,125.28667449951172
0.6912988211731721,125.31313347816467
0.6912985445680437,125.3397228717804
0.6912982679962161,125.3662576675415
0.6912979914576832,125.39282631874084
0.6912977149524397,125.4192898273468
0.69129743848048,125.44587802886963
0.6912971620417984,125.47236895561218
0.6912968856363896,125.49898266792297
0.6912966092642476,125.52537488937378
0.6912963329253674,125.55190086364746
0.6912960566197431,125.57838702201843
0.6912957803473695,125.6050443649292
0.6912955041082408,125.63152813911438
0.6912952279023515,125.65812945365906
0.6912949517296959,125.68458890914917
0.6912946755902687,125.71119928359985
0.6912943994840645,125.73763799667358
0.6912941234110773,125.76423406600952
0.6912938473713021,125.79071879386902
0.6912935713647329,125.81726503372192
0.6912932953913644,125.84378552436829
0.6912930194511909,125.87042832374573
0.6912927435442076,125.89687490463257
0.6912924676704079,125.92407584190369
0.6912921918297869,125.94995164871216
0.6912919160223392,125.97651076316833
0.6912916402480584,126.00304317474365
0.6912913645069398,126.02959847450256
0.6912910887989779,126.05611062049866
0.6912908131241666,126.08262586593628
0.6912905374825011,126.1091845035553
0.6912902618739754,126.13569951057434
0.6912899862985843,126.16215634346008
0.6912897107563217,126.1893527507782
0.6912894352471823,126.21523404121399
0.6912891597711611,126.24190998077393
0.6912888843282523,126.26830625534058
0.69128860891845,126.2948637008667
0.6912883335417491,126.32141399383545
0.6912880581981441,126.34867739677429
0.6912877828876289,126.3743667602539
0.6912875076101989,126.40164279937744
0.6912872323658482,126.42747974395752
0.6912869571545711,126.45410013198853
0.6912866819763623,126.4805474281311
0.6912864068312163,126.50769662857056
0.6912861317191276,126.5334804058075
0.6912858566400903,126.56002354621887
0.6912855815940998,126.5865912437439
0.6912853065811494,126.61318039894104
0.6912850316012347,126.63963651657104
0.6912847566543493,126.66627645492554
0.6912844817404883,126.69283032417297
0.691284206859646,126.7194013595581
0.6912839320118171,126.74586534500122
0.6912836571969957,126.77250123023987
0.691283382415177,126.79893493652344
0.6912831076663548,126.82556819915771
0.6912828329505236,126.85187792778015
0.6912825582676784,126.8785388469696
0.6912822836178136,126.90504026412964
0.6912820090009237,126.93159341812134
0.6912817344170028,126.9581549167633
0.6912814598660459,126.98481607437134
0.6912811853480472,127.01129198074341
0.6912809108630014,127.0378520488739
0.6912806364109032,127.06423044204712
0.6912803619917466,127.09080624580383
0.6912800876055264,127.11736059188843
0.6912798132522372,127.14398694038391
0.6912795389318737,127.17039704322815
0.6912792646444299,127.1970329284668
0.6912789903899004,127.22350215911865
0.6912787161682804,127.25012516975403
0.6912784419795636,127.2765486240387
0.6912781678237448,127.30314803123474
0.6912778937008189,127.32946586608887
0.69127761961078,127.3569221496582
0.6912773455536229,127.38262510299683
0.6912770715293416,127.40926671028137
0.6912767975379316,127.43572092056274
0.6912765235793863,127.46234703063965
0.691276249653701,127.48880195617676
0.6912759757608701,127.51541519165039
0.6912757019008876,127.54247713088989
0.691275428073749,127.56851172447205
0.6912751542794483,127.59492921829224
0.6912748805179797,127.62160396575928
0.6912746067893385,127.64803981781006
0.6912743330935186,127.6746301651001
0.6912740594305149,127.70107007026672
0.6912737858003214,127.72832536697388
0.6912735122029336,127.75403141975403
0.6912732386383457,127.78121995925903
0.6912729651065516,127.8072259426117
0.6912726916075462,127.83383011817932
0.6912724181413245,127.86042189598083
0.6912721447078806,127.88680863380432
0.6912718713072091,127.91340565681458
0.6912715979393046,127.94063401222229
0.6912713246041617,127.96638679504395
0.6912710513017748,127.99352788925171
0.6912707780321387,128.01949858665466
0.6912705047952475,128.0458858013153
0.6912702315910965,128.0725121498108
0.6912699584196798,128.0996072292328
0.6912696852809918,128.1256206035614
0.6912694121750272,128.1522035598755
0.6912691391017808,128.1785545349121
0.6912688660612467,128.20557475090027
0.6912685930534198,128.23172879219055
0.6912683200782946,128.25818467140198
0.6912680471358658,128.28477692604065
0.6912677742261278,128.3113293647766
0.6912675013490751,128.33793187141418
0.6912672285047025,128.36451482772827
0.6912669556930041,128.39093375205994
0.6912666829139752,128.41745448112488
0.6912664101676096,128.4440405368805
0.6912661374539024,128.47105073928833
0.6912658647728481,128.49693632125854
0.691265592124441,128.52355647087097
0.691265319508676,128.55014944076538
0.6912650469255472,128.5767571926117
0.6912647743750499,128.60310244560242
0.6912645018571781,128.63052606582642
0.6912642293719267,128.6561987400055
0.69126395691929,128.68277955055237
0.6912636844992626,128.70929336547852
0.6912634121118394,128.73595929145813
0.6912631397570149,128.7624044418335
0.6912628674347832,128.78902411460876
0.6912625951451393,128.8155858516693
0.6912623228880779,128.8419907093048
0.6912620506635934,128.8685085773468
0.6912617784716806,128.89512848854065
0.6912615063123337,128.92147588729858
0.6912612341855472,128.94811940193176
0.6912609620913165,128.9745147228241
0.6912606900296355,129.00122833251953
0.691260418000499,129.02761673927307
0.6912601460039014,129.05440950393677
0.6912598740398376,129.08077383041382
0.6912596021083018,129.107271194458
0.691259330209289,129.1337308883667
0.6912590583427938,129.1603229045868
0.6912587865088105,129.18678402900696
0.6912585147073336,129.2140440940857
0.6912582429383585,129.23995637893677
0.6912579712018787,129.26647758483887
0.6912576994978895,129.29289960861206
0.6912574278263856,129.3195300102234
0.6912571561873613,129.34635519981384
0.6912568845808108,129.37338399887085
0.6912566130067298,129.3991494178772
0.6912563414651118,129.42578983306885
0.6912560699559519,129.4522614479065
0.6912557984792449,129.4787175655365
0.6912555270349854,129.50530982017517
0.6912552556231675,129.5322561264038
0.691254984243786,129.55838322639465
0.691254712896836,129.58494448661804
0.6912544415823116,129.61140418052673
0.6912541703002075,129.63807034492493
0.6912538990505187,129.66433715820312
0.6912536278332392,129.6916527748108
0.6912533566483642,129.7174253463745
0.6912530854958877,129.74396109580994
0.6912528143758049,129.77046394348145
0.69125254328811,129.79721999168396
0.6912522722327981,129.82368850708008
0.6912520012098633,129.8502585887909
0.6912517302193008,129.8766188621521
0.6912514592611045,129.9032063484192
0.6912511883352697,129.92970275878906
0.6912509174417906,129.95636010169983
0.6912506465806622,129.98275113105774
0.6912503757518785,130.00937128067017
0.6912501049554347,130.03577423095703
0.6912498341913252,130.06242179870605
0.6912495634595452,130.08888506889343
0.6912492927600883,130.11548781394958
0.6912490220929499,130.14195823669434
0.6912487514581245,130.16855430603027
0.6912484808556064,130.19501328468323
0.6912482102853905,130.2221486568451
0.6912479397474718,130.2480399608612
0.691247669241844,130.27527260780334
0.6912473987685026,130.30109071731567
0.6912471283274421,130.32770657539368
0.6912468579186569,130.35428071022034
0.6912465875421416,130.3808114528656
0.6912463171978911,130.4073371887207
0.6912460468859,130.43447589874268
0.6912457766061626,130.46046209335327
0.6912455063586742,130.48704767227173
0.6912452361434288,130.51342177391052
0.6912449659604215,130.5404372215271
0.691244695809647,130.56647062301636
0.6912444256910992,130.5929958820343
0.6912441556047735,130.61950588226318
0.6912438855506643,130.64606475830078
0.6912436155287662,130.67251181602478
0.6912433455390744,130.69911289215088
0.6912430755815824,130.7255666255951
0.6912428056562864,130.7523603439331
0.6912425357631798,130.77867555618286
0.6912422659022576,130.8053696155548
0.6912419960735143,130.83170652389526
0.6912417262769459,130.85834789276123
0.6912414565125446,130.88476943969727
0.6912411867803075,130.91130876541138
0.6912409170802278,130.93799781799316
0.6912406474123004,130.96459698677063
0.6912403777765203,130.9910249710083
0.691240108172882,131.01760601997375
0.6912398386013802,131.04402041435242
0.6912395690620097,131.07059335708618
0.6912392995547647,131.09714436531067
0.6912390300796404,131.12426733970642
0.6912387606366314,131.15019178390503
0.6912384912257321,131.17673230171204
0.691238221846937,131.2032539844513
0.6912379525002417,131.2297923564911
0.6912376831856397,131.25641870498657
0.6912374139031268,131.28295755386353
0.6912371446526967,131.309494972229
0.6912368754343446,131.33606815338135
0.6912366062480653,131.3625168800354
0.691236337093853,131.3890197277069
0.6912360679717031,131.4155421257019
0.6912357988816096,131.44203186035156
0.6912355298235672,131.46867418289185
0.6912352607975708,131.4951572418213
0.6912349918036154,131.52163004875183
0.6912347228416954,131.54815649986267
0.6912344539118057,131.57460808753967
0.6912341850139403,131.601224899292
0.6912339161480944,131.62767028808594
0.6912336473142627,131.654292345047
0.6912333785124402,131.680762052536
0.6912331097426211,131.7073884010315
0.6912328410048,131.73389053344727
0.6912325722989722,131.76054906845093
0.6912323036251317,131.7869312763214
0.6912320349832736,131.81353044509888
0.6912317663733927,131.84003925323486
0.6912314977954833,131.86664271354675
0.6912312292495408,131.89309072494507
0.6912309607355589,131.91969537734985
0.691230692253533,131.94611763954163
0.691230423803458,131.97262811660767
0.6912301553853281,131.99914717674255
0.6912298869991381,132.02578377723694
0.6912296186448826,132.05211901664734
0.6912293503225568,132.07873821258545
0.6912290820321548,132.10550332069397
0.691228813773672,132.13194298744202
0.6912285455471022,132.15832376480103
0.6912282773524412,132.18498587608337
0.6912280091896826,132.21138334274292
0.691227741058822,132.2380449771881
0.6912274729598538,132.26455116271973
0.6912272048927725,132.29162526130676
0.6912269368575732,132.31745505332947
0.69122666885425,132.34486365318298
0.6912264008827986,132.3705277442932
0.6912261329432129,132.39772057533264
0.6912258650354878,132.42363715171814
0.6912255971596183,132.45026063919067
0.691225329315599,132.47666335105896
0.6912250615034242,132.50332760810852
0.6912247937230892,132.52984595298767
0.6912245259745888,132.55632615089417
0.6912242582579168,132.58278369903564
0.6912239905730692,132.60943269729614
0.6912237229200398,132.63592982292175
0.6912234552988238,132.66250944137573
0.6912231877094153,132.6889328956604
0.6912229201518099,132.7156069278717
0.6912226526260019,132.7420690059662
0.6912223851319861,132.76867055892944
0.6912221176697573,132.79510402679443
0.6912218502393099,132.82165575027466
0.6912215828406392,132.8481411933899
0.6912213154737393,132.87478375434875
0.6912210481386052,132.90127158164978
0.6912207808352319,132.927836894989
0.6912205135636136,132.95422792434692
0.6912202463237457,132.98086833953857
0.6912199791156225,133.0072886943817
0.6912197119392393,133.0338897705078
0.6912194447945897,133.06037640571594
0.6912191776816696,133.08756470680237
0.6912189106004732,133.11343002319336
0.6912186435509954,133.14005661010742
0.6912183765332311,133.16645455360413
0.6912181095471744,133.19373393058777
0.6912178425928209,133.21964859962463
0.6912175756701648,133.24617910385132
0.691217308779201,133.2726035118103
0.6912170419199244,133.29924535751343
0.6912167750923295,133.32566237449646
0.6912165082964111,133.3523552417755
0.6912162415321643,133.37870573997498
0.6912159747995836,133.40612125396729
0.6912157080986635,133.43181467056274
0.6912154414293993,133.45845079421997
0.6912151747917854,133.48479962348938
0.6912149081858163,133.51139211654663
0.6912146416114875,133.53804922103882
0.6912143750687934,133.56507444381714
0.6912141085577285,133.59100008010864
0.691213842078288,133.61759614944458
0.6912135756304663,133.64407587051392
0.6912133092142584,133.67064428329468
0.6912130428296591,133.69724822044373
0.6912127764766629,133.7240128517151
0.6912125101552649,133.7501540184021
0.69121224386546,133.77726435661316
0.6912119776072424,133.80322813987732
0.691211711380607,133.8299219608307
0.691211445185549,133.85693883895874
0.6912111790220632,133.8835473060608
0.6912109128901434,133.90950632095337
0.6912106467897857,133.93588948249817
0.691210380720984,133.96238708496094
0.6912101146837332,133.98910784721375
0.6912098486780284,134.01546549797058
0.6912095827038642,134.04207038879395
0.6912093167612354,134.06855535507202
0.6912090508501368,134.09507846832275
0.6912087849705634,134.12160062789917
0.6912085191225092,134.14855003356934
0.6912082533059699,134.1753990650177
0.6912079875209398,134.20143008232117
0.6912077217674137,134.2278015613556
0.6912074560453867,134.25508213043213
0.6912071903548535,134.28091740608215
0.6912069246958087,134.30766487121582
0.6912066590682471,134.33390617370605
0.6912063934721634,134.3604497909546
0.691206127907553,134.38689875602722
0.69120586237441,134.4139518737793
0.6912055968727295,134.43997621536255
0.691205331402506,134.46670293807983
0.691205065963735,134.49301385879517
0.6912048005564106,134.5196294784546
0.6912045351805282,134.5462028980255
0.6912042698360819,134.57333278656006
0.6912040045230669,134.5991370677948
0.691203739241478,134.62586784362793
0.6912034739913097,134.65225839614868
0.6912032087725577,134.6788673400879
0.691202943585216,134.705246925354
0.6912026784292796,134.73187685012817
0.6912024133047431,134.7583565711975
0.6912021482116016,134.7852807044983
0.6912018831498496,134.81143474578857
0.6912016181194827,134.83800625801086
0.6912013531204949,134.86451387405396
0.6912010881528812,134.8912169933319
0.6912008232166366,134.91828155517578
0.6912005583117555,134.94506669044495
0.6912002934382331,134.9707534313202
0.6912000285960642,134.9973702430725
0.6911997637852436,135.02382969856262
0.6911994990057662,135.05043530464172
0.6911992342576265,135.07695245742798
0.6911989695408196,135.10351824760437
0.6911987048553405,135.12993669509888
0.6911984402011833,135.1573474407196
0.6911981755783434,135.183021068573
0.6911979109868155,135.20962166786194
0.6911976464265946,135.23608493804932
0.6911973818976753,135.26266765594482
0.6911971174000524,135.2890887260437
0.6911968529337209,135.31564092636108
0.6911965884986757,135.34213542938232
0.6911963240949115,135.36887574195862
0.691196059722423,135.39523792266846
0.6911957953812048,135.4217073917389
0.6911955310712528,135.4482045173645
0.6911952667925606,135.47480511665344
0.6911950025451238,135.50124883651733
0.6911947383289366,135.52862119674683
0.6911944741439947,135.55443835258484
0.6911942099902922,135.5811083316803
0.6911939458678245,135.6074583530426
0.6911936817765859,135.63445687294006
0.6911934177165717,135.66062116622925
0.6911931536877762,135.6871521472931
0.6911928896901951,135.71363735198975
0.6911926257238225,135.74025011062622
0.6911923617886533,135.76658701896667
0.6911920978846826,135.79380106925964
0.6911918340119054,135.81975650787354
0.6911915701703163,135.84637069702148
0.6911913063599098,135.87289214134216
0.6911910425806813,135.89940857887268
0.6911907788326256,135.9259536266327
0.6911905151157376,135.95252084732056
0.6911902514300117,135.97896265983582
0.6911899877754434,136.0060703754425
0.6911897241520266,136.0320155620575
0.6911894605597572,136.0586235523224
0.6911891969986295,136.0851674079895
0.6911889334686383,136.1116087436676
0.6911886699697789,136.13810896873474
0.6911884065020456,136.16462588310242
0.691188143065434,136.19111490249634
0.6911878796599381,136.21834421157837
0.6911876162855536,136.2442262172699
0.6911873529422745,136.27153611183167
0.6911870896300965,136.29729795455933
0.6911868263490137,136.32385230064392
0.6911865630990215,136.35031127929688
0.6911862998801146,136.37694144248962
0.6911860366922878,136.40337347984314
0.6911857735355365,136.42994856834412
0.6911855104098548,136.45646357536316
0.6911852473152379,136.48299551010132
0.6911849842516807,136.50952911376953
0.691184721219178,136.53677415847778
0.6911844582177248,136.5626630783081
0.691184195247316,136.58926630020142
0.691183932307946,136.6156942844391
0.6911836693996104,136.64230847358704
0.6911834065223037,136.66875505447388
0.6911831436760209,136.6953682899475
0.6911828808607563,136.7218496799469
0.6911826180765057,136.74844551086426
0.6911823553232636,136.77486562728882
0.6911820926010247,136.80170798301697
0.6911818299097843,136.82791686058044
0.6911815672495369,136.8551208972931
0.691181304620277,136.88092374801636
0.6911810420220005,136.90815234184265
0.6911807794547016,136.93400931358337
0.6911805169183756,136.96066451072693
0.6911802544130171,136.9876947402954
0.6911799919386208,137.01372003555298
0.6911797294951822,137.0401656627655
0.6911794670826958,137.06683540344238
0.6911792047011563,137.0932536125183
0.6911789423505591,137.1198582649231
0.6911786800308988,137.146315574646
0.6911784177421698,137.17298793792725
0.6911781554843683,137.19936800003052
0.6911778932574882,137.22601556777954
0.6911776310615244,137.25245666503906
0.6911773688964722,137.2790174484253
0.6911771067623262,137.3054678440094
0.6911768446590816,137.3327214717865
0.6911765825867331,137.358567237854
0.6911763205452756,137.3851900100708
0.6911760585347041,137.4116337299347
0.6911757965550134,137.43866300582886
0.6911755346061984,137.4646987915039
0.6911752726882542,137.4913101196289
0.6911750108011758,137.51772165298462
0.6911747489449577,137.5443558692932
0.6911744871195948,137.57079553604126
0.6911742253250824,137.59733390808105
0.6911739635614152,137.62390112876892
0.6911737018285883,137.65052247047424
0.6911734401265964,137.67700290679932
0.6911731784554347,137.70382618904114
0.6911729168150977,137.7300202846527
0.6911726552055804,137.7566773891449
0.691172393626878,137.78309297561646
0.6911721320789853,137.80988264083862
0.6911718705618971,137.83614873886108
0.6911716090756085,137.86280131340027
0.6911713476201145,137.8892343044281
0.6911710861954095,137.9158067703247
0.6911708248014891,137.94229292869568
0.6911705634383477,137.96891450881958
0.6911703021059806,137.99597096443176
0.6911700408043827,138.02192664146423
0.6911697795335484,138.0484848022461
0.6911695182934734,138.07503724098206
0.6911692570841518,138.1014702320099
0.6911689959055795,138.12810063362122
0.6911687347577508,138.15453839302063
0.6911684736406605,138.18111205101013
0.691168212554304,138.20759320259094
0.6911679514986764,138.23421096801758
0.6911676904737716,138.26068425178528
0.6911674294795858,138.28726983070374
0.6911671685161128,138.31371235847473
0.6911669075833484,138.34024858474731
0.6911666466812875,138.36741948127747
0.6911663858099246,138.393381357193
0.6911661249692544,138.41990399360657
0.6911658641592727,138.4464409351349
0.6911656033799738,138.47303295135498
0.6911653426313529,138.49945425987244
0.691165081913405,138.52589750289917
0.691164821226125,138.55258655548096
0.6911645605695076,138.57907032966614
0.6911642999435481,138.60564136505127
0.6911640393482412,138.63204669952393
0.6911637787835822,138.6586995124817
0.6911635182495655,138.68579483032227
0.6911632577461867,138.71236205101013
0.69116299727344,138.73824906349182
0.6911627368313211,138.76489543914795
0.6911624764198243,138.79126071929932
0.6911622160389451,138.81787085533142
0.691161955688678,138.84440326690674
0.6911616953690188,138.87149930000305
0.6911614350799614,138.89740300178528
0.6911611748215014,138.92401957511902
0.6911609145936334,138.9504406452179
0.6911606543963527,138.97706866264343
0.691160394229654,139.00353527069092
0.6911601340935325,139.03004264831543
0.691159873987983,139.0565824508667
0.6911596139130004,139.08319544792175
0.69115935386858,139.1097321510315
0.6911590938547164,139.13642740249634
0.6911588338714045,139.16270351409912
0.6911585739186399,139.18932914733887
0.6911583139964171,139.215882062912
0.691158054104731,139.24237418174744
0.6911577942435765,139.26894283294678
0.691157534412949,139.2953760623932
0.6911572746128435,139.32220602035522
0.6911570148432544,139.34842491149902
0.6911567551041773,139.37488389015198
0.6911564953956065,139.40210819244385
0.6911562357175379,139.42803740501404
0.6911559760699655,139.45455408096313
0.691155716452885,139.48114132881165
0.6911554568662913,139.50769925117493
0.6911551973101783,139.5341601371765
0.6911549377845428,139.56075239181519
0.6911546782893786,139.58716797828674
0.6911544188246806,139.6139075756073
0.6911541593904446,139.64050841331482
0.6911538999866653,139.66686344146729
0.691153640613337,139.69416403770447
0.6911533812704554,139.72003316879272
0.6911531219580154,139.7467486858368
0.6911528626760117,139.77348971366882
0.6911526034244398,139.80006957054138
0.6911523442032942,139.82613682746887
0.6911520850125699,139.85257744789124
0.6911518258522623,139.87912106513977
0.6911515667223662,139.90550541877747
0.6911513076228762,139.93215990066528
0.6911510485537881,139.95859670639038
0.691150789515096,139.9852352142334
0.6911505305067959,140.0116081237793
0.6911502715288822,140.03877186775208
0.6911500125813498,140.0647530555725
0.6911497536641936,140.09131336212158
0.6911494947774091,140.11773228645325
0.6911492359209912,140.1444046497345
0.6911489770949348,140.17080068588257
0.6911487182992347,140.19743084907532
0.6911484595338866,140.22385334968567
0.6911482007988845,140.25090646743774
0.6911479420942239,140.27695846557617
0.6911476834199,140.30347061157227
0.6911474247759074,140.3299446105957
0.6911471661622417,140.357328414917
0.6911469075788974,140.38311624526978
0.6911466490258696,140.41043305397034
0.6911463905031536,140.43682289123535
0.691146132010744,140.4628803730011
0.6911458735486364,140.48931527137756
0.6911456151168253,140.51612854003906
0.6911453567153056,140.54234504699707
0.6911450983440727,140.56896829605103
0.6911448400031217,140.59548592567444
0.6911445816924475,140.6220109462738
0.691144323412045,140.64855694770813
0.6911440651619092,140.6750328540802
0.6911438069420351,140.70157051086426
0.6911435487524179,140.72844743728638
0.6911432905930527,140.75472283363342
0.6911430324639342,140.78138065338135
0.6911427743650577,140.80786776542664
0.6911425162964181,140.83443999290466
0.6911422582580106,140.8608512878418
0.6911420002498303,140.88766741752625
0.6911417422718716,140.9138195514679
0.6911414843241303,140.94047474861145
0.6911412264066008,140.96691966056824
0.6911409685192786,140.99377489089966
0.6911407106621583,141.02005457878113
0.6911404528352361,141.04653882980347
0.6911401950385054,141.0731179714203
0.6911399372719621,141.0999641418457
0.6911396795356014,141.12608003616333
0.691139421829418,141.15269136428833
0.6911391641534069,141.17910528182983
0.691138906507563,141.20573210716248
0.6911386488918821,141.23223328590393
0.6911383913063588,141.25956296920776
0.6911381337509879,141.285325050354
0.6911378762257644,141.31196999549866
0.6911376187306841,141.33828377723694
0.6911373612657412,141.3650290966034
0.6911371038309313,141.39151048660278
0.6911368464262491,141.41809034347534
0.6911365890516896,141.44464635849
0.6911363317072484,141.47160840034485
0.6911360743929199,141.49763774871826
0.6911358171086998,141.52426552772522
0.6911355598545825,141.55069541931152
0.6911353026305638,141.57730150222778
0.691135045436638,141.60376071929932
0.6911347882728003,141.63037300109863
0.6911345311390462,141.6568262577057
0.6911342740353705,141.68342804908752
0.6911340169617679,141.7099313735962
0.6911337599182344,141.73668098449707
0.691133502904764,141.76337909698486
0.6911332459213528,141.78988027572632
0.6911329889679949,141.81659317016602
0.691132732044686,141.84262466430664
0.691132475151421,141.86910104751587
0.6911322182881946,141.89584612846375
0.6911319614550023,141.922203540802
0.6911317046518394,141.94871044158936
0.6911314478787,141.9752073287964
0.6911311911355803,142.0017409324646
0.6911309344224748,142.02829694747925
0.6911306777393785,142.0548300743103
0.6911304210862865,142.0812747478485
0.6911301644631942,142.10785675048828
0.6911299078700965,142.13434886932373
0.691129651306988,142.16137146949768
0.6911293947738648,142.18739533424377
0.691129138270721,142.21455264091492
0.6911288817975525,142.24045658111572
0.6911286253543536,142.26714158058167
0.6911283689411201,142.29350471496582
0.6911281125578462,142.31998109817505
0.6911278562045279,142.34651637077332
0.69112759988116,142.3731575012207
0.6911273435877372,142.39962649345398
0.6911270873242548,142.42620611190796
0.691126831090708,142.45266842842102
0.691126574887092,142.47918367385864
0.6911263187134016,142.50567626953125
0.6911260625696319,142.53232169151306
0.6911258064557783,142.55879616737366
0.6911255503718359,142.5854480266571
0.6911252943177992,142.61193227767944
0.691125038293664,142.63850092887878
0.6911247822994251,142.6649627685547
0.6911245263350771,142.69163393974304
0.6911242704006159,142.71806502342224
0.6911240144960364,142.7446825504303
0.6911237586213335,142.7711260318756
0.6911235027765019,142.79768013954163
0.6911232469615378,142.8241822719574
0.6911229911764356,142.85080075263977
0.6911227354211902,142.87726831436157
0.6911224796957971,142.90383577346802
0.6911222240002511,142.9302966594696
0.6911219683345476,142.95687222480774
0.6911217126986818,142.98332571983337
0.6911214570926487,143.00986075401306
0.6911212015164429,143.0364260673523
0.6911209459700599,143.0634834766388
0.6911206904534952,143.08948969841003
0.6911204349667434,143.116037607193
0.6911201795097998,143.14253449440002
0.6911199240826591,143.16917610168457
0.6911196686853169,143.19563555717468
0.6911194133177685,143.22226929664612
0.6911191579800082,143.2487335205078
0.6911189026720319,143.27533769607544
0.6911186473938348,143.30243015289307
0.6911183921454112,143.32841682434082
0.6911181369267565,143.35484910011292
0.6911178817378665,143.38145899772644
0.6911176265787354,143.40793585777283
0.6911173714493589,143.43449759483337
0.6911171163497319,143.46096444129944
0.6911168612798495,143.4880039691925
0.6911166062397073,143.5139925479889
0.6911163512292997,143.5408890247345
0.691116096248622,143.56709051132202
0.6911158412976698,143.59373116493225
0.6911155863764376,143.62015581130981
0.6911153314849212,143.6469223499298
0.6911150766231154,143.6732199192047
0.6911148217910149,143.7004988193512
0.6911145669886154,143.72633290290833
0.6911143122159117,143.75284099578857
0.6911140574729,143.77937984466553
0.6911138027595733,143.80624842643738
0.6911135480759285,143.832426071167
0.6911132934219604,143.85900807380676
0.6911130387976635,143.88546228408813
0.6911127842030338,143.91272377967834
0.6911125296380658,143.93853974342346
0.691112275102755,143.96522212028503
0.6911120205970962,143.9916021823883
0.6911117661210848,144.0181484222412
0.6911115116747162,144.04466009140015
0.691111257257985,144.07162261009216
0.6911110028708862,144.09773778915405
0.6911107485134157,144.12434911727905
0.6911104941855684,144.15114188194275
0.6911102398873388,144.1774387359619
0.691109985618723,144.2038869857788
0.6911097313797158,144.2310175895691
0.6911094771703121,144.25696301460266
0.6911092229905071,144.2835431098938
0.6911089688402962,144.30995297431946
0.6911087147196745,144.3365502357483
0.6911084606286368,144.3630554676056
0.6911082065671788,144.38972926139832
0.6911079525352951,144.4161148071289
0.6911076985329813,144.44270753860474
0.6911074445602323,144.4691870212555
0.6911071906170436,144.49580192565918
0.6911069367034101,144.52218294143677
0.6911066828193267,144.54884886741638
0.6911064289647889,144.57532358169556
0.691106175139792,144.60187554359436
0.6911059213443308,144.6283757686615
0.6911056675784008,144.65499305725098
0.6911054138419969,144.68144822120667
0.6911051601351142,144.70856475830078
0.6911049064577482,144.73439002037048
0.6911046528098939,144.7612898349762
0.6911043991915462,144.78758096694946
0.6911041456027008,144.81481838226318
0.6911038920433527,144.84067273139954
0.6911036385134967,144.86719584465027
0.6911033850131284,144.89381432533264
0.691103131542243,144.92033624649048
0.6911028781008353,144.9468023777008
0.6911026246889005,144.9734070301056
0.691102371306434,144.99993920326233
0.6911021179534312,145.02652072906494
0.6911018646298868,145.05304193496704
0.6911016113357965,145.0795934200287
0.6911013580711547,145.10608959197998
0.6911011048359572,145.13265776634216
0.691100851630199,145.15911555290222
0.6911005984538752,145.18627619743347
0.6911003453069813,145.21219682693481
0.6911000921895121,145.2387716770172
0.6910998391014631,145.26528882980347
0.6910995860428294,145.29197931289673
0.6910993330136059,145.31818675994873
0.6910990800137884,145.34476733207703
0.6910988270433713,145.37118005752563
0.6910985741023502,145.39849472045898
0.6910983211907208,145.42445158958435
0.6910980683084772,145.4509139060974
0.6910978154556153,145.47748255729675
0.6910975626321306,145.50393104553223
0.6910973098380174,145.53048014640808
0.6910970570732712,145.55766081809998
0.6910968043378877,145.58350229263306
0.6910965516318618,145.61014461517334
0.6910962989551884,145.63662147521973
0.6910960463078634,145.6638708114624
0.6910957936898809,145.68960762023926
0.6910955411012372,145.7162320613861
0.6910952885419268,145.74270367622375
0.6910950360119453,145.76935148239136
0.6910947835112878,145.79578518867493
0.6910945310399494,145.8224012851715
0.6910942785979253,145.84885549545288
0.691094026185211,145.87545013427734
0.6910937738018011,145.90189838409424
0.6910935214476914,145.92845249176025
0.6910932691228769,145.95484614372253
0.6910930168273529,145.9815013408661
0.6910927645611143,146.00793504714966
0.6910925123241567,146.03470730781555
0.6910922601164753,146.0610682964325
0.6910920079380649,146.08759331703186
0.691091755788921,146.11404395103455
0.6910915036690384,146.14066123962402
0.6910912515784133,146.1670687198639
0.6910909995170401,146.1937096118927
0.6910907474849144,146.2201509475708
0.6910904954820308,146.24679803848267
0.6910902435083857,146.27326846122742
0.6910899915639728,146.29987025260925
0.6910897396487886,146.32630395889282
0.6910894877628275,146.35294103622437
0.6910892359060855,146.37934517860413
0.6910889840785572,146.4059202671051
0.691088732280238,146.43244409561157
0.691088480511123,146.459645986557
0.6910882287712079,146.48557043075562
0.6910879770604874,146.5120837688446
0.691087725378957,146.53855228424072
0.6910874737266115,146.56517243385315
0.6910872221034471,146.5917673110962
0.6910869705094582,146.6183705329895
0.6910867189446399,146.6448576450348
0.6910864674089882,146.67139053344727
0.6910862159024974,146.69789052009583
0.6910859644251638,146.72457122802734
0.6910857129769818,146.75094747543335
0.691085461557947,146.77754759788513
0.6910852101680548,146.80400276184082
0.6910849588073001,146.83066034317017
0.6910847074756779,146.85709762573242
0.6910844561731843,146.8836326599121
0.6910842048998134,146.91005158424377
0.6910839536555617,146.93664169311523
0.6910837024404235,146.96313738822937
0.6910834512543945,146.98980569839478
0.6910832000974695,147.01620817184448
0.6910829489696445,147.04283237457275
0.6910826978709139,147.069233417511
0.691082446801274,147.09582829475403
0.6910821957607187,147.12230014801025
0.6910819447492438,147.1488766670227
0.6910816937668453,147.17528247833252
0.6910814428135177,147.20191431045532
0.691081191889256,147.22846221923828
0.6910809409940563,147.25502705574036
0.6910806901279131,147.28149485588074
0.6910804392908225,147.3081395626068
0.6910801884827786,147.3345410823822
0.6910799377037774,147.3611545562744
0.6910796869538142,147.387597322464
0.691079436232884,147.4141881465912
0.6910791855409824,147.4406921863556
0.6910789348781039,147.4673409461975
0.6910786842442449,147.4937825202942
0.6910784336393998,147.5204255580902
0.691078183063564,147.5468635559082
0.6910779325167331,147.5734839439392
0.6910776819989016,147.59992265701294
0.6910774315100657,147.62712955474854
0.6910771810502204,147.65302562713623
0.6910769306193608,147.6795837879181
0.691076680217482,147.70605063438416
0.6910764298445793,147.73332405090332
0.6910761795006487,147.75911116600037
0.6910759291856843,147.7861611843109
0.6910756788996827,147.81221985816956
0.6910754286426377,147.8388295173645
0.6910751784145457,147.86529922485352
0.6910749282154015,147.89178490638733
0.6910746780452006,147.91832089424133
0.6910744279039382,147.94487476348877
0.6910741777916096,147.97136640548706
0.6910739277082099,147.99797654151917
0.6910736776537343,148.0244426727295
0.6910734276281785,148.05094194412231
0.6910731776315376,148.07744121551514
0.6910729276638069,148.10395216941833
0.6910726777249815,148.13057827949524
0.6910724278150566,148.15778923034668
0.6910721779340281,148.18360662460327
0.6910719280818908,148.21014094352722
0.6910716782586399,148.23743724822998
0.6910714284642708,148.26326370239258
0.6910711786987791,148.28976702690125
0.6910709289621597,148.31629490852356
0.6910706792544081,148.34279131889343
0.6910704295755193,148.36985230445862
0.6910701799254892,148.39589858055115
0.6910699303043123,148.42245745658875
0.6910696807119847,148.44896030426025
0.6910694311485011,148.47551155090332
0.6910691816138569,148.50197744369507
0.6910689321080477,148.5285906791687
0.6910686826310685,148.5550196170807
0.6910684331829146,148.58164167404175
0.6910681837635815,148.60808634757996
0.6910679343730641,148.63469886779785
0.691067685011358,148.66116619110107
0.691067435678459,148.6882803440094
0.6910671863743612,148.71417784690857
0.6910669370990611,148.74082779884338
0.6910666878525534,148.76729559898376
0.6910664386348333,148.7938573360443
0.6910661894458965,148.82032442092896
0.691065940285738,148.84693670272827
0.6910656911543532,148.87337708473206
0.6910654420517378,148.9006006717682
0.6910651929778863,148.92644333839417
0.6910649439327946,148.9535870552063
0.6910646949164579,148.97951412200928
0.6910644459288716,149.00614190101624
0.6910641969700309,149.0325813293457
0.691063948039931,149.05942606925964
0.6910636991385671,149.08564853668213
0.6910634502659349,149.1122875213623
0.6910632014220296,149.1386959552765
0.6910629526068467,149.16534566879272
0.6910627038203812,149.1918761730194
0.6910624550626282,149.21853518486023
0.6910622063335833,149.24482917785645
0.6910619576332422,149.27147960662842
0.6910617089615999,149.29793524742126
0.6910614603186515,149.324609041214
0.6910612117043928,149.3510172367096
0.6910609631188187,149.37761163711548
0.6910607145619245,149.40401887893677
0.6910604660337059,149.43060398101807
0.6910602175341579,149.45712995529175
0.691059969063276,149.48375630378723
0.6910597206210557,149.51019978523254
0.6910594722074921,149.53681325912476
0.6910592238225803,149.5632529258728
0.6910589754663162,149.589861869812
0.6910587271386945,149.61629271507263
0.6910584788397113,149.64294600486755
0.691058230569361,149.66941165924072
0.6910579823276397,149.69597458839417
0.6910577341145423,149.72243213653564
0.6910574859300648,149.7492277622223
0.6910572377742015,149.77550792694092
0.6910569896469481,149.80206990242004
0.6910567415483008,149.82857513427734
0.6910564934782537,149.85514783859253
0.691056245436803,149.88161420822144
0.6910559974239439,149.90819907188416
0.6910557494396711,149.93466305732727
0.691055501483981,149.96126699447632
0.6910552535568679,149.9877097606659
0.6910550056583279,150.01471948623657
0.691054757788356,150.04078674316406
0.6910545099469476,150.0678906440735
0.691054262134098,150.09388065338135
0.6910540143498027,150.1210641860962
0.6910537665940573,150.1469292640686
0.6910535188668565,150.17356610298157
0.6910532711681959,150.19997811317444
0.691053023498071,150.22663235664368
0.6910527758564771,150.253155708313
0.6910525282434099,150.27969098091125
0.691052280658864,150.30616688728333
0.6910520331028353,150.33277106285095
0.6910517855753191,150.3591649532318
0.6910515380763103,150.38579297065735
0.6910512906058051,150.4122610092163
0.6910510431637981,150.43890810012817
0.6910507957502852,150.46540236473083
0.6910505483652615,150.49261379241943
0.6910503010087223,150.5183563232422
0.691050053680663,150.54551434516907
0.691049806381079,150.57138848304749
0.6910495591099657,150.59799432754517
0.6910493118673187,150.624493598938
0.6910490646531326,150.65103840827942
0.6910488174674039,150.67755341529846
0.6910485703101266,150.70416164398193
0.6910483231812976,150.7306203842163
0.6910480760809111,150.75723695755005
0.691047829008963,150.78370881080627
0.6910475819654486,150.81088137626648
0.691047334950363,150.83677196502686
0.691047087963702,150.86338663101196
0.6910468410054605,150.88981103897095
0.6910465940756343,150.9164342880249
0.6910463471742186,150.9428894519806
0.6910461003012092,150.96948552131653
0.6910458534566004,150.99595713615417
0.6910456066403888,151.0225715637207
0.691045359852569,151.0490083694458
0.691045113093137,151.07622051239014
0.6910448663620874,151.10209894180298
0.6910446196594159,151.12874221801758
0.6910443729851182,151.1551239490509
0.691044126339189,151.18175339698792
0.6910438797216248,151.20820546150208
0.6910436331324203,151.2348551750183
0.6910433865715705,151.26131296157837
0.6910431400390716,151.28834176063538
0.6910428935349184,151.31429147720337
0.6910426470591066,151.34094977378845
0.6910424006116314,151.36739659309387
0.6910421541924883,151.39424777030945
0.6910419078016726,151.42047762870789
0.6910416614391799,151.44707012176514
0.6910414151050054,151.47358202934265
0.6910411687991446,151.50019359588623
0.6910409225215928,151.52662634849548
0.6910406762723454,151.55327367782593
0.691040430051398,151.57975673675537
0.6910401838587457,151.60696291923523
0.6910399376943844,151.63287734985352
0.6910396915583086,151.65936422348022
0.6910394454505144,151.68640732765198
0.6910391993709972,151.7124469280243
0.6910389533197524,151.73891925811768
0.6910387072967751,151.76543378829956
0.6910384613020608,151.79202556610107
0.691038215335605,151.81862330436707
0.6910379693974035,151.84507775306702
0.6910377234874511,151.87167525291443
0.691037477605743,151.89812111854553
0.6910372317522753,151.92474722862244
0.6910369859270432,151.95121359825134
0.6910367401300418,151.97773909568787
0.691036494361267,152.00426721572876
0.691036248620714,152.03076696395874
0.691036002908378,152.05738186836243
0.6910357572242545,152.08406329154968
0.6910355115683393,152.11034059524536
0.6910352659406274,152.1370186805725
0.6910350203411143,152.16345715522766
0.6910347747697952,152.1899995803833
0.6910345292266664,152.21656823158264
0.6910342837117224,152.24325132369995
0.6910340382249591,152.2694833278656
0.6910337927663716,152.29616260528564
0.6910335473359555,152.32259702682495
0.6910333019337059,152.34920024871826
0.6910330565596186,152.37566542625427
0.6910328112136893,152.4021556377411
0.6910325658959128,152.4287383556366
0.6910323206062852,152.4553439617157
0.6910320753448012,152.4817442893982
0.6910318301114563,152.50832748413086
0.6910315849062465,152.5348994731903
0.6910313397291672,152.56150603294373
0.691031094580213,152.58797693252563
0.6910308494593801,152.61452317237854
0.6910306043666639,152.64102816581726
0.6910303593020595,152.66758251190186
0.6910301142655626,152.69404196739197
0.6910298692571686,152.72072649002075
0.6910296242768725,152.7472026348114
0.6910293793246702,152.77374935150146
0.6910291344005574,152.8002257347107
0.6910288895045289,152.8268141746521
0.6910286446365803,152.85325169563293
0.6910283997967072,152.87984013557434
0.6910281549849052,152.90637493133545
0.6910279102011696,152.93293237686157
0.6910276654454954,152.95945525169373
0.6910274207178788,152.98599100112915
0.6910271760183149,153.01247930526733
0.6910269313467989,153.03904151916504
0.6910266867033268,153.06557774543762
0.6910264420878934,153.09217262268066
0.6910261975004947,153.118643283844
0.6910259529411258,153.14524698257446
0.6910257084097822,153.17170548439026
0.6910254639064598,153.1983036994934
0.6910252194311532,153.22476887702942
0.6910249749838587,153.2521357536316
0.6910247305645714,153.27784276008606
0.6910244861732865,153.30436658859253
0.6910242418099997,153.33087182044983
0.6910239974747066,153.35748553276062
0.6910237531674024,153.38390684127808
0.691023508888083,153.4105532169342
0.6910232646367431,153.43731236457825
0.6910230204133788,153.4635992050171
0.6910227762179855,153.49009013175964
0.6910225320505581,153.51670384407043
0.6910222879110928,153.5431125164032
0.6910220437995849,153.5697045326233
0.6910217997160294,153.59616088867188
0.6910215556604222,153.6230697631836
0.6910213116327587,153.6492304801941
0.6910210676330344,153.6758325099945
0.6910208236612444,153.7022876739502
0.6910205797173845,153.7289617061615
0.6910203358014503,153.7553460597992
0.691020091913437,153.7819652557373
0.6910198480533403,153.80846524238586
0.6910196042211554,153.83506083488464
0.691019360416878,153.86150288581848
0.6910191166405032,153.88810110092163
0.6910188728920272,153.91461491584778
0.6910186291714449,153.94125127792358
0.6910183854787515,153.96763038635254
0.6910181418139432,153.994238615036
0.6910178981770154,154.0207221508026
0.6910176545679632,154.04746389389038
0.6910174109867823,154.07378363609314
0.691017167433468,154.10053253173828
0.6910169239080158,154.12679600715637
0.6910166804104213,154.15345549583435
0.69101643694068,154.17996907234192
0.6910161934987875,154.2065305709839
0.6910159500847386,154.23302030563354
0.69101570669853,154.25954246520996
0.6910154633401563,154.28602004051208
0.6910152200096131,154.31267309188843
0.6910149767068959,154.3391125202179
0.6910147334320005,154.36570382118225
0.691014490184922,154.39215755462646
0.6910142469656563,154.41878080368042
0.6910140037741984,154.44526290893555
0.691013760610544,154.471750497818
0.6910135174746886,154.49821758270264
0.6910132743666282,154.52482199668884
0.6910130312863573,154.55127382278442
0.6910127882338721,154.57791233062744
0.6910125452091679,154.60437607765198
0.6910123022122403,154.63098573684692
0.6910120592430848,154.6574285030365
0.6910118163016966,154.68407130241394
0.6910115733880718,154.7104845046997
0.6910113305022053,154.73710179328918
0.6910110876440928,154.76357126235962
0.6910108448137295,154.79019284248352
0.6910106020111116,154.81670951843262
0.6910103592362343,154.84328150749207
0.691010116489093,154.86972069740295
0.6910098737696833,154.89633083343506
0.6910096310780005,154.9227955341339
0.6910093884140404,154.94942164421082
0.6910091457777983,154.975811958313
0.6910089031692698,155.00244450569153
0.6910086605884503,155.02891039848328
0.6910084180353355,155.05591797828674
0.6910081755099209,155.0819456577301
0.6910079330122016,155.10857343673706
0.6910076905421741,155.13501811027527
0.6910074480998332,155.16166472434998
0.6910072056851742,155.18806266784668
0.6910069632981927,155.2147147655487
0.6910067209388848,155.24118423461914
0.6910064786072455,155.26776695251465
0.6910062363032705,155.29419827461243
0.6910059940269551,155.32084250450134
0.6910057517782954,155.347252368927
0.6910055095572862,155.3743178844452
0.6910052673639235,155.4003415107727
0.6910050251982027,155.42689538002014
0.6910047830601194,155.45343399047852
0.6910045409496687,155.48005199432373
0.6910042988668466,155.50644659996033
0.6910040568116483,155.5336685180664
0.6910038147840699,155.55955338478088
0.6910035727841065,155.58607697486877
0.6910033308117532,155.6125454902649
0.6910030888670066,155.6393039226532
0.6910028469498616,155.66569805145264
0.6910026050603134,155.69233918190002
0.6910023631983582,155.71875548362732
0.691002121363991,155.7453908920288
0.6910018795572074,155.77183508872986
0.6910016377780035,155.79847240447998
0.6910013960263746,155.8249077796936
0.6910011543023153,155.85145926475525
0.6910009126058225,155.87796664237976
0.6910006709368914,155.9045114517212
0.6910004292955169,155.93102312088013
0.6910001876816948,155.95793390274048
0.6909999460954211,155.98411011695862
0.690999704536691,156.01073932647705
0.6909994630055,156.0371961593628
0.6909992215018439,156.06376791000366
0.6909989800257176,156.09025716781616
0.6909987385771176,156.11685180664062
0.6909984971560387,156.14328503608704
0.6909982557624768,156.17002177238464
0.6909980143964275,156.19635152816772
0.6909977730578859,156.22312760353088
0.6909975317468479,156.24942088127136
0.690997290463309,156.27600502967834
0.690997049207265,156.30247974395752
0.6909968079787109,156.32910895347595
0.6909965667776429,156.35557436943054
0.6909963256040559,156.3821406364441
0.690996084457946,156.40865230560303
0.6909958433393085,156.43521785736084
0.6909956022481387,156.4624309539795
0.6909953611844329,156.48829412460327
0.6909951201481861,156.51471614837646
0.6909948791393937,156.54132533073425
0.6909946381580518,156.56777930259705
0.6909943972041556,156.5943922996521
0.6909941562777007,156.62084341049194
0.6909939153786827,156.64743781089783
0.6909936745070974,156.6739149093628
0.6909934336629399,156.70054841041565
0.6909931928462061,156.72702932357788
0.6909929520568914,156.75363564491272
0.6909927112949916,156.78009390830994
0.6909924705605021,156.80668807029724
0.6909922298534183,156.83316493034363
0.6909919891737362,156.85970425605774
0.6909917485214508,156.88677740097046
0.6909915078965583,156.9128601551056
0.6909912672990537,156.93924570083618
0.6909910267289333,156.9658625125885
0.6909907861861918,156.99229335784912
0.6909905456708253,157.01947927474976
0.6909903051828292,157.0459499359131
0.6909900647221993,157.0722472667694
0.6909898242889307,157.09841084480286
0.6909895838830199,157.12522554397583
0.6909893435044615,157.1514904499054
0.6909891031532516,157.178071975708
0.6909888628293855,157.2045600414276
0.6909886225328591,157.23117446899414
0.6909883822636675,157.25761723518372
0.6909881420218068,157.28422474861145
0.6909879018072723,157.31070947647095
0.69098766162006,157.33728623390198
0.6909874214601647,157.36375379562378
0.6909871813275824,157.39037156105042
0.6909869412223092,157.41684484481812
0.6909867011443398,157.44343733787537
0.6909864610936703,157.46987652778625
0.6909862210702963,157.49652791023254
0.6909859810742133,157.52293944358826
0.6909857411054168,157.54958128929138
0.6909855011639023,157.57602095603943
0.6909852612496657,157.60258984565735
0.6909850213627025,157.629061460495
0.6909847815030081,157.6556215286255
0.6909845416705788,157.6821322441101
0.6909843018654089,157.70871257781982
0.6909840620874953,157.73517274856567
0.6909838223368329,157.7617883682251
0.6909835826134171,157.7882537841797
0.690983342917244,157.8154308795929
0.6909831032483094,157.84130954742432
0.6909828636066081,157.8679120540619
0.6909826239921363,157.8943898677826
0.6909823844048893,157.92102599143982
0.6909821448448631,157.9474196434021
0.6909819053120531,157.97404265403748
0.6909816658064549,158.00062918663025
0.690981426328064,158.02716302871704
0.690981186876876,158.05367016792297
0.6909809474528864,158.08015322685242
0.6909807080560917,158.10668516159058
0.6909804686864857,158.13327145576477
0.6909802293440662,158.16032552719116
0.690979990028827,158.1870560646057
0.690979750740765,158.21287178993225
0.690979511479875,158.2393617630005
0.6909792722461529,158.2659215927124
0.6909790330395943,158.29249739646912
0.6909787938601948,158.31893062591553
0.69097855470795,158.34554076194763
0.6909783155828556,158.3719506263733
0.6909780764849072,158.3985993862152
0.6909778374141001,158.42507362365723
0.6909775983704306,158.45158791542053
0.6909773593538937,158.47813868522644
0.6909771203644853,158.50475931167603
0.690976881402201,158.53114867210388
0.6909766424670364,158.55774998664856
0.6909764035589872,158.58421683311462
0.6909761646780488,158.6108419895172
0.690975925824217,158.63728499412537
0.6909756869974873,158.6638684272766
0.6909754481978557,158.6903440952301
0.6909752094253175,158.71699357032776
0.6909749706798683,158.74341702461243
0.6909747319615037,158.77003049850464
0.6909744932702195,158.79653692245483
0.6909742546060113,158.8236768245697
0.690974015968875,158.8497531414032
0.6909737773588058,158.87612748146057
0.6909735387757995,158.90261912345886
0.6909733002198514,158.92930150032043
0.6909730616909577,158.95569276809692
0.6909728231891137,158.98229432106018
0.6909725847143157,159.0087549686432
0.6909723462665578,159.0353353023529
0.6909721078458371,159.06179213523865
0.6909718694521485,159.088716506958
0.6909716310854885,159.11483764648438
0.6909713927458515,159.14145159721375
0.690971154433234,159.1679253578186
0.6909709161476315,159.1945059299469
0.6909706778890398,159.22158336639404
0.6909704396574541,159.24758672714233
0.69097020145287,159.27400302886963
0.6909699632752834,159.30060338974
0.6909697251246907,159.32705926895142
0.6909694870010858,159.35387110710144
0.690969248904466,159.38012957572937
0.690969010834826,159.4067919254303
0.6909687727921618,159.43320417404175
0.6909685347764691,159.45979833602905
0.6909682967877435,159.48627591133118
0.6909680588259802,159.51344180107117
0.6909678208911759,159.5392804145813
0.6909675829833253,159.56591510772705
0.6909673451024245,159.5924105644226
0.6909671072484688,159.61900210380554
0.6909668694214544,159.6454758644104
0.6909666316213766,159.6720540523529
0.6909663938482312,159.69854092597961
0.6909661561020134,159.72517085075378
0.6909659183827195,159.75153398513794
0.6909656806903448,159.7786407470703
0.690965443024885,159.8046793937683
0.690965205386336,159.8312451839447
0.6909649677746931,159.8577139377594
0.6909647301899523,159.8843514919281
0.6909644926321091,159.910817861557
0.6909642551011591,159.93794798851013
0.690964017597098,159.96386289596558
0.6909637801199218,159.9904601573944
0.6909635426696259,160.01694130897522
0.6909633052462056,160.04352235794067
0.6909630678496574,160.0699827671051
0.6909628304799761,160.09661531448364
0.6909625931371581,160.123037815094
0.6909623558211987,160.14963388442993
0.6909621185320935,160.17609238624573
0.6909618812698384,160.20274567604065
0.6909616440344288,160.2291829586029
0.6909614068258604,160.2561001777649
0.6909611696441298,160.28221797943115
0.6909609324892311,160.3088710308075
0.6909606953611612,160.3353066444397
0.6909604582599155,160.3623673915863
0.6909602211854892,160.3884437084198
0.6909599841378785,160.4149465560913
0.6909597471170787,160.44140577316284
0.6909595101230865,160.4680199623108
0.6909592731558961,160.49444723129272
0.6909590362155038,160.52107095718384
0.6909587993019058,160.54747009277344
0.6909585624150969,160.5742335319519
0.6909583255550734,160.6008985042572
0.6909580887218312,160.6277506351471
0.6909578519153652,160.65373373031616
0.6909576151356713,160.68026089668274
0.6909573783827461,160.7067301273346
0.6909571416565837,160.7333800792694
0.6909569049571813,160.75979709625244
0.690956668284534,160.7863974571228
0.6909564316386374,160.81288981437683
0.6909561950194871,160.83943271636963
0.6909559584270788,160.8659381866455
0.6909557218614085,160.89252996444702
0.6909554853224719,160.91898941993713
0.6909552488102646,160.94628834724426
0.6909550123247822,160.9720597267151
0.6909547758660204,160.99863123893738
0.6909545394339747,161.0251009464264
0.6909543030286415,161.05165266990662
0.6909540666500159,161.07814812660217
0.6909538302980937,161.10493922233582
0.6909535939728703,161.13119649887085
0.6909533576743423,161.15813541412354
0.6909531214025049,161.18428421020508
0.6909528851573536,161.21092224121094
0.6909526489388843,161.2373969554901
0.6909524127470928,161.26396942138672
0.6909521765819746,161.2903881072998
0.6909519404435253,161.31705284118652
0.690951704331741,161.34346652030945
0.6909514682466175,161.37011194229126
0.69095123218815,161.3965768814087
0.6909509961563345,161.42345690727234
0.6909507601511665,161.4496021270752
0.690950524172642,161.47617530822754
0.6909502882207569,161.5026500225067
0.6909500522955063,161.52957677841187
0.6909498163968864,161.55571174621582
0.6909495805248929,161.58233761787415
0.690949344679521,161.6088719367981
0.6909491088607671,161.6353554725647
0.6909488730686265,161.6618378162384
0.690948637303095,161.6885106563568
0.6909484015641684,161.71494126319885
0.6909481658518424,161.7421054840088
0.6909479301661128,161.76804566383362
0.690947694506975,161.79457664489746
0.6909474588744252,161.8210690021515
0.6909472232684587,161.84765148162842
0.6909469876890717,161.87410306930542
0.6909467521362594,161.90075492858887
0.6909465166100179,161.92716097831726
0.690946281110343,161.95378017425537
0.6909460456372297,161.9802279472351
0.6909458101906747,162.00682997703552
0.6909455747706731,162.03328824043274
0.6909453393772209,162.05985641479492
0.6909451040103135,162.08635115623474
0.6909448686699471,162.11368703842163
0.6909446333561173,162.13939952850342
0.6909443980688195,162.16645121574402
0.69094416280805,162.19250106811523
0.6909439275738043,162.219074010849
0.690943692366078,162.24555468559265
0.6909434571848669,162.27217841148376
0.6909432220301667,162.2986056804657
0.690942986901973,162.32523250579834
0.6909427518002821,162.35166954994202
0.6909425167250893,162.37822794914246
0.6909422816763905,162.40474581718445
0.690942046654181,162.4313142299652
0.6909418116584573,162.45778584480286
0.6909415766892144,162.48442006111145
0.6909413417464487,162.5108494758606
0.6909411068301557,162.53743982315063
0.6909408719403309,162.56391716003418
0.6909406370769704,162.59044742584229
0.6909404022400698,162.61697101593018
0.690940167429625,162.6435739994049
0.6909399326456311,162.6701798439026
0.6909396978880845,162.69736909866333
0.6909394631569812,162.7231101989746
0.6909392284523165,162.74972462654114
0.6909389937740859,162.77652287483215
0.6909387591222856,162.80333638191223
0.6909385244969111,162.82922172546387
0.6909382898979587,162.85586190223694
0.6909380553254236,162.88228631019592
0.6909378207793013,162.9089276790619
0.6909375862595883,162.93539023399353
0.6909373517662801,162.96198177337646
0.6909371172993723,162.98848843574524
0.6909368828588609,163.01561999320984
0.6909366484447413,163.0414843559265
0.6909364140570096,163.06808757781982
0.6909361796956611,163.09454488754272
0.6909359453606925,163.12135577201843
0.6909357110520987,163.14759707450867
0.6909354767698757,163.17417931556702
0.690935242514019,163.20072603225708
0.6909350082845255,163.22797465324402
0.6909347740813894,163.25371265411377
0.6909345399046073,163.28025460243225
0.6909343057541751,163.3068106174469
0.6909340716300882,163.33334589004517
0.6909338375323427,163.3598563671112
0.6909336034609341,163.38643431663513
0.6909333694158583,163.412917137146
0.690933135397111,163.43953037261963
0.6909329014046882,163.4660050868988
0.6909326674385851,163.4925298690796
0.6909324334987982,163.51900911331177
0.6909321995853233,163.54562711715698
0.6909319656981552,163.57203578948975
0.6909317318372905,163.59863901138306
0.6909314980027249,163.6250340938568
0.6909312641944542,163.65224432945251
0.6909310304124736,163.67807698249817
0.69093079665678,163.70543456077576
0.6909305629273682,163.7317337989807
0.6909303292242341,163.75860214233398
0.690930095547374,163.7844533920288
0.6909298618967833,163.81159496307373
0.6909296282724579,163.83746123313904
0.6909293946743934,163.86461877822876
0.690929161102586,163.89051222801208
0.6909289275570312,163.91776823997498
0.6909286940377243,163.943457365036
0.6909284605446624,163.97041583061218
0.6909282270778402,163.99647212028503
0.6909279936372539,164.02312088012695
0.690927760222899,164.04953455924988
0.6909275268347713,164.07616019248962
0.6909272934728672,164.10256600379944
0.6909270601371819,164.1291971206665
0.6909268268277113,164.1555781364441
0.6909265935444516,164.1829206943512
0.690926360287398,164.20876836776733
0.6909261270565468,164.23533868789673
0.6909258938518933,164.2617542743683
0.6909256606734336,164.2889199256897
0.6909254275211639,164.31478142738342
0.6909251943950788,164.34136080741882
0.6909249612951757,164.36791944503784
0.690924728221449,164.39485836029053
0.6909244951738954,164.4209566116333
0.6909242621525101,164.44809532165527
0.6909240291572897,164.47399520874023
0.6909237961882291,164.50125932693481
0.6909235632453247,164.52704286575317
0.6909233303285721,164.55374360084534
0.690923097437967,164.58044385910034
0.6909228645735054,164.60744404792786
0.6909226317351831,164.63320589065552
0.6909223989229959,164.65984582901
0.6909221661369396,164.686283826828
0.6909219333770099,164.71337890625
0.6909217006432028,164.73929977416992
0.690921467935514,164.76655983924866
0.690921235253939,164.79250144958496
0.6909210025984747,164.819105386734
0.6909207699691153,164.84549021720886
0.6909205373658583,164.87284326553345
0.690920304788698,164.89866662025452
0.6909200722376313,164.9258677959442
0.6909198397126538,164.95178890228271
0.6909196072137611,164.97902250289917
0.690919374740949,165.00480103492737
0.6909191422942133,165.03139972686768
0.6909189098735502,165.05766487121582
0.690918677478955,165.084468126297
0.6909184451104238,165.1108078956604
0.6909182127679527,165.13758087158203
0.690917980451537,165.1638240814209
0.6909177481611729,165.1904399394989
0.6909175158968557,165.21692299842834
0.6909172836585825,165.24359798431396
0.6909170514463475,165.2699692249298
0.6909168192601477,165.29655957221985
0.6909165870999783,165.32298684120178
0.6909163549658354,165.35019493103027
0.6909161228577149,165.3760986328125
0.6909158907756122,165.40335988998413
0.6909156587195238,165.42927241325378
0.6909154266894452,165.45585918426514
0.6909151946853721,165.48221516609192
0.6909149627073006,165.50943064689636
0.6909147307552261,165.53527736663818
0.690914498829145,165.56194615364075
0.6909142669290529,165.58850193023682
0.6909140350549453,165.61533737182617
0.6909138032068188,165.64141392707825
0.6909135713846688,165.6683223247528
0.690913339588491,165.69461107254028
0.6909131078182812,165.7212827205658
0.6909128760740356,165.74765038490295
0.6909126443557501,165.7742419242859
0.6909124126634201,165.80074095726013
0.6909121809970418,165.8273470401764
0.6909119493566106,165.85377311706543
0.690911717742123,165.88058400154114
0.6909114861535747,165.90681195259094
0.6909112545909607,165.93337202072144
0.6909110230542783,165.95984768867493
0.6909107915435221,165.98643684387207
0.6909105600586886,166.01298880577087
0.6909103285997736,166.03956389427185
0.6909100971667724,166.06605005264282
0.6909098657596818,166.09267663955688
0.6909096343784968,166.11908149719238
0.690909403023214,166.14628624916077
0.6909091716938285,166.17203640937805
0.6909089403903362,166.1986949443817
0.6909087091127339,166.22521376609802
0.6909084778610167,166.25184655189514
0.6909082466351806,166.27824354171753
0.6909080154352214,166.304833650589
0.6909077842611347,166.33126211166382
0.6909075531129173,166.35787558555603
0.6909073219905641,166.38427114486694
0.6909070908940713,166.4109547138214
0.6909068598234348,166.43742728233337
0.6909066287786505,166.46401691436768
0.6909063977597143,166.49051117897034
0.6909061667666215,166.51705884933472
0.6909059357993689,166.5434741973877
0.690905704857952,166.57011890411377
0.6909054739423662,166.59667682647705
0.690905243052608,166.62382435798645
0.6909050121886728,166.6496067047119
0.690904781350557,166.6762101650238
0.6909045505382558,166.70277953147888
0.6909043197517659,166.72940850257874
0.6909040889910826,166.75584244728088
0.6909038582562017,166.78248834609985
0.6909036275471193,166.808931350708
0.6909033968638315,166.83555459976196
0.6909031662063336,166.86200189590454
0.6909029355746218,166.88852500915527
0.6909027049686923,166.91491031646729
0.6909024743885405,166.9421830177307
0.6909022438341624,166.96807599067688
0.6909020133055539,166.99458813667297
0.6909017828027109,167.02103781700134
0.6909015523256297,167.0482759475708
0.6909013218743052,167.0740659236908
0.6909010914487339,167.10075187683105
0.6909008610489119,167.12785840034485
0.690900630674835,167.15435004234314
0.6909004003264985,167.1803641319275
0.6909001700038988,167.20688557624817
0.6908999397070319,167.23329162597656
0.6908997094358931,167.26000308990479
0.6908994791904792,167.28647685050964
0.6908992489707851,167.31316924095154
0.6908990187768075,167.3395221233368
0.6908987886085417,167.36606240272522
0.6908985584659838,167.39257740974426
0.69089832834913,167.4191746711731
0.690898098257976,167.44564366340637
0.6908978681925174,167.47280168533325
0.6908976381527502,167.4985740184784
0.6908974081386708,167.52581238746643
0.6908971781502744,167.55172204971313
0.6908969481875571,167.578307390213
0.6908967182505152,167.60482358932495
0.6908964883391442,167.63198614120483
0.6908962584534402,167.6578073501587
0.690896028593399,167.68456983566284
0.6908957987590165,167.7108609676361
0.6908955689502886,167.73801612854004
0.6908953391672112,167.7639262676239
0.6908951094097805,167.79065895080566
0.690894879677992,167.817138671875
0.6908946499718416,167.8437101840973
0.6908944202913255,167.87017846107483
0.6908941906364394,167.8968152999878
0.6908939610071795,167.92325401306152
0.690893731403541,167.95035672187805
0.6908935018255208,167.97641277313232
0.6908932722731139,168.0029673576355
0.6908930427463169,168.0293493270874
0.6908928132451253,168.0560338497162
0.6908925837695352,168.08242559432983
0.6908923543195425,168.10913038253784
0.6908921248951431,168.13565850257874
0.6908918954963327,168.1623191833496
0.6908916661231075,168.1885221004486
0.6908914367754634,168.21515583992004
0.6908912074533959,168.24158835411072
0.6908909781569017,168.26818871498108
0.6908907488859763,168.29475927352905
0.6908905196406153,168.32200503349304
0.6908902904208151,168.3477816581726
0.6908900612265713,168.3743577003479
0.6908898320578802,168.40078473091125
0.6908896029147373,168.4279716014862
0.6908893737971389,168.45387268066406
0.6908891447050807,168.48044872283936
0.6908889156385586,168.50688433647156
0.6908886865975686,168.533837556839
0.6908884575821064,168.56000900268555
0.6908882285921684,168.5866289138794
0.6908879996277504,168.61313343048096
0.6908877706888475,168.6396987438202
0.6908875417754573,168.6661102771759
0.6908873128875741,168.69267511367798
0.6908870840251952,168.71913027763367
0.6908868551883152,168.74580478668213
0.6908866263769311,168.7722771167755
0.6908863975910382,168.79924130439758
0.6908861688306327,168.8252251148224
0.6908859400957105,168.8519368171692
0.6908857113862673,168.8783802986145
0.6908854827022992,168.90495896339417
0.6908852540438026,168.93144750595093
0.6908850254107729,168.9580156803131
0.6908847968032059,168.98518919944763
0.690884568221098,169.0117108821869
0.6908843396644451,169.03761053085327
0.6908841111332429,169.0642442703247
0.6908838826274871,169.09068274497986
0.6908836541471747,169.11727571487427
0.6908834256923005,169.1436412334442
0.6908831972628608,169.17041873931885
0.6908829688588517,169.1968994140625
0.6908827404802691,169.22385454177856
0.6908825121271089,169.24988293647766
0.6908822837993671,169.27656841278076
0.6908820554970393,169.3031530380249
0.690881827220122,169.329585313797
0.6908815989686112,169.35598921775818
0.6908813707425026,169.38261580467224
0.6908811425417914,169.40911412239075
0.6908809143664748,169.4357204437256
0.6908806862165481,169.46216893196106
0.6908804580920075,169.4888255596161
0.6908802299928485,169.51523518562317
0.6908800019190678,169.54189205169678
0.6908797738706608,169.5682237148285
0.6908795458476235,169.59557938575745
0.6908793178499524,169.62135481834412
0.6908790898776428,169.64852166175842
0.6908788619306904,169.67436957359314
0.6908786340090922,169.7015402317047
0.6908784061128433,169.72744870185852
0.6908781782419403,169.75479173660278
0.6908779503963787,169.78051829338074
0.6908777225761547,169.80708956718445
0.6908774947812639,169.83357286453247
0.6908772670117025,169.8603229522705
0.6908770392674667,169.88666892051697
0.6908768115485523,169.91379594802856
0.6908765838549549,169.9396939277649
0.6908763561866713,169.9667408466339
0.6908761285436965,169.9927635192871
0.6908759009260271,170.02012705802917
0.6908756733336591,170.04583048820496
0.690875445766588,170.0724697113037
0.6908752182248102,170.09885120391846
0.6908749907083214,170.12548184394836
0.6908747632171179,170.15194153785706
0.6908745357511954,170.1790907382965
0.6908743083105495,170.20498704910278
0.6908740808951773,170.23155617713928
0.690873853505074,170.2580578327179
0.6908736261402357,170.28468704223633
0.6908733988006581,170.31105542182922
0.6908731714863376,170.33768463134766
0.69087294419727,170.36416268348694
0.6908727169334513,170.39083671569824
0.6908724896948771,170.41725778579712
0.6908722624815445,170.44380903244019
0.690872035293448,170.4702024459839
0.6908718081305849,170.49746131896973
0.6908715809929508,170.523934841156
0.6908713538805408,170.54994893074036
0.6908711267933518,170.57648587226868
0.6908708997313799,170.60308194160461
0.6908706726946204,170.6295027732849
0.69087044568307,170.656170129776
0.690870218696724,170.6826946735382
0.6908699917355787,170.70925164222717
0.6908697647996305,170.73577117919922
0.6908695378888748,170.76288032531738
0.690869311003308,170.78871965408325
0.6908690841429255,170.81570410728455
0.690868857307724,170.84179043769836
0.6908686304976991,170.86848258972168
0.6908684037128469,170.89484286308289
0.6908681769531635,170.92163014411926
0.6908679502186448,170.94786405563354
0.6908677235092865,170.9745044708252
0.6908674968250847,171.0010211467743
0.6908672701660363,171.0275526046753
0.6908670435321361,171.05396366119385
0.6908668169233806,171.08068108558655
0.6908665903397656,171.10710620880127
0.6908663637812875,171.13362002372742
0.6908661372479422,171.16006660461426
0.6908659107397255,171.18667459487915
0.6908656842566334,171.21322679519653
0.6908654577986619,171.23968982696533
0.6908652313658074,171.26627945899963
0.6908650049580654,171.29284715652466
0.690864778575432,171.31928157806396
0.6908645522179037,171.3458936214447
0.6908643258854759,171.37245965003967
0.6908640995781449,171.39896607398987
0.6908638732959063,171.42546582221985
0.6908636470387567,171.45203685760498
0.6908634208066919,171.47898316383362
0.6908631945997081,171.50537419319153
0.690862968417801,171.53163504600525
0.6908627422609668,171.55811429023743
0.6908625161292009,171.58477973937988
0.6908622900225005,171.61130166053772
0.6908620639408608,171.63778829574585
0.6908618378842779,171.66445398330688
0.690861611852748,171.69084286689758
0.6908613858462667,171.71746134757996
0.6908611598648308,171.74390482902527
0.6908609339084353,171.7709460258484
0.6908607079770771,171.7969992160797
0.6908604820707519,171.82358384132385
0.6908602561894558,171.8500075340271
0.6908600303331848,171.87659335136414
0.6908598045019347,171.90306878089905
0.6908595786957018,171.92970895767212
0.690859352914482,171.9560570716858
0.6908591271582712,171.982759475708
0.690858901427066,172.00926446914673
0.6908586757208617,172.03572535514832
0.6908584500396545,172.06218123435974
0.6908582243834408,172.08935451507568
0.6908579987522165,172.11528325080872
0.6908577731459771,172.14185905456543
0.6908575475647193,172.16835236549377
0.6908573220084391,172.1950671672821
0.690857096477132,172.22144436836243
0.6908568709707947,172.24836611747742
0.6908566454894226,172.2745132446289
0.6908564200330121,172.30110955238342
0.6908561946015592,172.32766675949097
0.69085596919506,172.3542377948761
0.6908557438135104,172.38077783584595
0.6908555184569063,172.4072389602661
0.6908552931252441,172.43386840820312
0.6908550678185196,172.4603192806244
0.6908548425367289,172.48678493499756
0.6908546172798681,172.51333689689636
0.6908543920479333,172.53978157043457
0.6908541668409203,172.566499710083
0.6908539416588252,172.59297275543213
0.6908537165016438,172.6195936203003
0.690853491369373,172.64598727226257
0.6908532662620084,172.67256999015808
0.6908530411795456,172.69906735420227
0.6908528161219811,172.72566437721252
0.690852591089311,172.7520842552185
0.6908523660815308,172.77870297431946
0.6908521410986374,172.80515599250793
0.6908519161406264,172.83185815811157
0.6908516912074935,172.85828518867493
0.6908514662992356,172.8848671913147
0.6908512414158479,172.91135954856873
0.6908510165573268,172.93792271614075
0.6908507917236683,172.964364528656
0.6908505669148689,172.99096989631653
0.690850342130924,173.01743459701538
0.6908501173718299,173.04480457305908
0.6908498926375827,173.07045340538025
0.6908496679281786,173.09711861610413
0.6908494432436135,173.1235795021057
0.6908492185838834,173.15019989013672
0.6908489939489847,173.17664909362793
0.6908487693389127,173.20316886901855
0.6908485447536643,173.2304027080536
0.6908483201932352,173.25631999969482
0.6908480956576214,173.2828848361969
0.6908478711468189,173.30940747261047
0.690847646660824,173.3358724117279
0.6908474221996329,173.36241507530212
0.6908471977632413,173.3889548778534
0.6908469733516454,173.41554427146912
0.690846748964841,173.44200730323792
0.690846524602825,173.46919536590576
0.6908463002655925,173.49507665634155
0.6908460759531404,173.52193331718445
0.690845851665464,173.54817271232605
0.6908456274025597,173.57477259635925
0.6908454031644241,173.60127472877502
0.6908451789510522,173.6284625530243
0.6908449547624408,173.6543071269989
0.6908447305985861,173.68092918395996
0.6908445064594836,173.70736980438232
0.6908442823451296,173.73395895957947
0.6908440582555204,173.76051235198975
0.6908438341906521,173.78704261779785
0.6908436101505203,173.8134925365448
0.6908433861351218,173.84003329277039
0.6908431621444519,173.86653566360474
0.6908429381785071,173.89385104179382
0.6908427142372836,173.9195876121521
0.6908424903207773,173.946204662323
0.6908422664289842,173.9727807044983
0.6908420425619007,173.99960064888
0.6908418187195224,174.02577710151672
0.6908415949018457,174.05241703987122
0.6908413711088665,174.07886958122253
0.6908411473405813,174.10541677474976
0.6908409235969858,174.13193273544312
0.6908406998780761,174.15849590301514
0.6908404761838485,174.18497920036316
0.690840252514299,174.21214485168457
0.6908400288694238,174.23800659179688
0.6908398052492185,174.2645721435547
0.6908395816536801,174.29105877876282
0.6908393580828036,174.31760668754578
0.6908391345365856,174.34418606758118
0.6908389110150227,174.37072038650513
0.6908386875181102,174.39728331565857
0.6908384640458446,174.42395329475403
0.6908382405982222,174.4503092765808
0.6908380171752384,174.47745156288147
0.6908377937768899,174.5033061504364
0.6908375704031726,174.52983379364014
0.6908373470540824,174.55634021759033
0.6908371237296159,174.58292031288147
0.6908369004297689,174.60944509506226
0.6908366771545376,174.63607144355774
0.6908364539039177,174.66250610351562
0.6908362306779059,174.6890857219696
0.6908360074764978,174.7155294418335
0.6908357842996901,174.7421097755432
0.6908355611474779,174.76859331130981
0.6908353380198582,174.79514002799988
0.690835114916827,174.82160449028015
0.6908348918383804,174.8486955165863
0.690834668784514,174.87472081184387
0.6908344457552246,174.90139508247375
0.6908342227505077,174.92782950401306
0.6908339997703601,174.95446181297302
0.6908337768147773,174.98093390464783
0.6908335538837553,175.00751543045044
0.6908333309772909,175.033944606781
0.6908331080953797,175.0605366230011
0.6908328852380177,175.08696627616882
0.6908326624052016,175.11403799057007
0.6908324395969273,175.14004731178284
0.6908322168131908,175.16665863990784
0.690831994053988,175.19300603866577
0.6908317713193152,175.21959114074707
0.6908315486091687,175.2461540699005
0.6908313259235446,175.27269530296326
0.6908311032624387,175.29908537864685
0.6908308806258472,175.325688123703
0.6908306580137666,175.35267972946167
0.6908304354261927,175.3787543773651
0.6908302128631213,175.40532112121582
0.6908299903245495,175.43193936347961
0.6908297678104729,175.45833134651184
0.6908295453208869,175.4850618839264
0.6908293228557885,175.51148891448975
0.6908291004151739,175.53808116912842
0.6908288779990386,175.5644929409027
0.6908286556073792,175.59112811088562
0.6908284332401916,175.6183159351349
0.6908282108974725,175.64412117004395
0.690827988579217,175.67059016227722
0.6908277662854223,175.69720578193665
0.6908275440160835,175.72373723983765
0.6908273217711977,175.7508087158203
0.6908270995507603,175.77685260772705
0.6908268773547676,175.80335807800293
0.6908266551832162,175.82982635498047
0.6908264330361016,175.85672187805176
0.6908262109134202,175.8828341960907
0.6908259888151684,175.9095160961151
0.6908257667413423,175.93594408035278
0.6908255446919374,175.96253442764282
0.6908253226669504,175.98906135559082
0.6908251006663774,176.01560139656067
0.6908248786902146,176.04205107688904
0.6908246567384576,176.06879925727844
0.6908244348111032,176.09514689445496
0.6908242129081473,176.12171387672424
0.690823991029586,176.14826369285583
0.6908237691754155,176.17490029335022
0.6908235473456318,176.20125794410706
0.6908233255402312,176.22781467437744
0.6908231037592099,176.2543168067932
0.6908228820025639,176.28089332580566
0.6908226602702895,176.30733823776245
0.6908224385623828,176.33398532867432
0.6908222168788396,176.36060667037964
0.6908219952196565,176.38708567619324
0.6908217735848295,176.41360330581665
0.6908215519743549,176.44021248817444
0.6908213303882287,176.4667043685913
0.6908211088264471,176.49337887763977
0.690820887289006,176.5197148323059
0.6908206657759018,176.54687905311584
0.6908204442871309,176.57326650619507
0.690820222822689,176.59927916526794
0.6908200013825723,176.62587094306946
0.6908197799667773,176.65299224853516
0.6908195585752999,176.67963552474976
0.6908193372081364,176.70557236671448
0.6908191158652827,176.7320272922516
0.6908188945467353,176.7585277557373
0.6908186732524899,176.78510236740112
0.6908184519825433,176.81168675422668
0.6908182307368913,176.83809065818787
0.6908180095155301,176.86475086212158
0.6908177883184555,176.89118671417236
0.6908175671456644,176.91775488853455
0.6908173459971526,176.94468760490417
0.6908171248729161,176.9708652496338
0.6908169037729511,176.9972162246704
0.690816682697254,177.02379441261292
0.6908164616458209,177.05025172233582
0.6908162406186482,177.07683849334717
0.6908160196157312,177.10331392288208
0.6908157986370669,177.12992572784424
0.6908155776826514,177.15687489509583
0.6908153567524806,177.183819770813
0.6908151358465507,177.20956802368164
0.6908149149648581,177.23613166809082
0.6908146941073988,177.26261067390442
0.6908144732741691,177.28927159309387
0.6908142524651648,177.31565237045288
0.6908140316803826,177.34223747253418
0.6908138109198183,177.36882710456848
0.6908135901834682,177.39530277252197
0.6908133694713285,177.42179107666016
0.6908131487833953,177.44846868515015
0.6908129281196649,177.47497248649597
0.6908127074801338,177.5014808177948
0.6908124868647972,177.52795886993408
0.6908122662736521,177.5544843673706
0.6908120457066945,177.58100271224976
0.6908118251639206,177.60764956474304
0.6908116046453268,177.6340651512146
0.6908113841509089,177.66130018234253
0.6908111636806631,177.6871793270111
0.6908109432345856,177.71384406089783
0.6908107228126728,177.74030590057373
0.6908105024149208,177.76746034622192
0.6908102820413258,177.79340267181396
0.6908100616918841,177.8200399875641
0.6908098413665913,177.8464629650116
0.6908096210654444,177.87308955192566
0.6908094007884392,177.89953804016113
0.6908091805355718,177.92642068862915
0.6908089603068386,177.95257329940796
0.6908087401022355,177.97915697097778
0.6908085199217593,178.00562691688538
0.6908082997654053,178.0321352481842
0.6908080796331707,178.05867838859558
0.6908078595250511,178.08531379699707
0.6908076394410426,178.1117639541626
0.6908074193811415,178.1384162902832
0.6908071993453446,178.16482520103455
0.690806979333647,178.1916105747223
0.6908067593460459,178.2178521156311
0.6908065393825369,178.24448442459106
0.6908063194431165,178.27090620994568
0.6908060995277808,178.29815888404846
0.690805879636526,178.32397627830505
0.6908056597693482,178.35049271583557
0.6908054399262438,178.37711453437805
0.6908052201072087,178.40382289886475
0.6908050003122397,178.4303493499756
0.6908047805413321,178.45663404464722
0.6908045607944833,178.48343753814697
0.6908043410716883,178.50973963737488
0.6908041213729443,178.53622007369995
0.6908039016982468,178.56277537345886
0.6908036820475921,178.58925008773804
0.6908034624209767,178.6158287525177
0.6908032428183967,178.64228415489197
0.6908030232398487,178.66947197914124
0.6908028036853281,178.69531440734863
0.6908025841548316,178.7220320701599
0.6908023646483555,178.7484962940216
0.6908021451658957,178.77509450912476
0.6908019257074487,178.8015217781067
0.6908017062730105,178.82811498641968
0.6908014868625775,178.85459899902344
0.6908012674761458,178.88177704811096
0.6908010481137117,178.90765976905823
0.6908008287752713,178.93443965911865
0.690800609460821,178.96074295043945
0.6908003901703567,178.98730659484863
0.6908001709038751,179.01380586624146
0.6907999516613721,179.0404658317566
0.690799732442844,179.0667688846588
0.690799513248287,179.09399700164795
0.6907992940776974,179.11983394622803
0.6907990749310714,179.1464273929596
0.6907988558084047,179.17298221588135
0.6907986367096948,179.1995837688446
0.6907984176349365,179.22613263130188
0.6907981985841269,179.25279998779297
0.6907979795572621,179.2791929244995
0.690797760554338,179.30576300621033
0.6907975415753512,179.33220219612122
0.6907973226202981,179.35877585411072
0.6907971036891745,179.3852515220642
0.6907968847819764,179.411776304245
0.6907966658987006,179.43829011917114
0.6907964470393431,179.46493291854858
0.6907962282039003,179.4913685321808
0.6907960093923682,179.51801180839539
0.6907957906047429,179.5444393157959
0.6907955718410214,179.57098937034607
0.6907953531011989,179.5975308418274
0.6907951343852724,179.62467622756958
0.690794915693238,179.65054965019226
0.6907946970250918,179.67714643478394
0.6907944783808299,179.70365810394287
0.6907942597604486,179.73029279708862
0.6907940411639445,179.75674533843994
0.6907938225913134,179.7831573486328
0.6907936040425519,179.80963468551636
0.690793385517656,179.83625626564026
0.6907931670166223,179.86272549629211
0.6907929485394465,179.88927817344666
0.6907927300861254,179.91574454307556
0.6907925116566548,179.9424171447754
0.6907922932510312,179.9688482284546
0.6907920748692505,179.996018409729
0.6907918565113094,180.02195262908936
0.6907916381772037,180.04854822158813
0.6907914198669302,180.074946641922
0.6907912015804849,180.10166025161743
0.690790983317864,180.12803530693054
0.6907907650790636,180.15527486801147
0.6907905468640804,180.181134223938
0.69079032867291,180.2077832221985
0.6907901105055493,180.23417949676514
0.6907898923619942,180.2607719898224
0.6907896742422414,180.28723454475403
0.6907894561462863,180.31395840644836
0.6907892380741258,180.34035515785217
0.6907890200257563,180.36697936058044
0.6907888020011737,180.39338159561157
0.690788584000374,180.42061161994934
0.6907883660233542,180.44656014442444
0.6907881480701099,180.47319078445435
0.6907879301406376,180.49951553344727
0.6907877122349337,180.52628326416016
0.6907874943529944,180.55273580551147
0.6907872764948159,180.5795350074768
0.6907870586603945,180.605614900589
0.6907868408497261,180.63224291801453
0.6907866230628079,180.65871620178223
0.6907864052996353,180.68535566329956
0.6907861875602049,180.7117781639099
0.6907859698445127,180.73836755752563
0.6907857521525556,180.76485538482666
0.6907855344843292,180.7914228439331
0.69078531683983,180.81790208816528
0.6907850992190544,180.8452570438385
0.6907848816219986,180.870952129364
0.6907846640486587,180.89805722236633
0.6907844464990313,180.92410492897034
0.6907842289731123,180.9507715702057
0.6907840114708981,180.97723412513733
0.6907837939923853,181.00395965576172
0.6907835765375697,181.03025794029236
0.6907833591064478,181.05686902999878
0.6907831416990161,181.08332180976868
0.6907829243152707,181.1104805469513
0.6907827069552077,181.13630056381226
0.6907824896188237,181.1634659767151
0.6907822723061142,181.1894814968109
0.6907820550170765,181.21642780303955
0.6907818377517064,181.24255442619324
0.6907816205100004,181.26938939094543
0.6907814032919546,181.29548478126526
0.6907811860975651,181.32210493087769
0.6907809689268287,181.34856700897217
0.6907807517797411,181.37525963783264
0.6907805346562987,181.40164160728455
0.690780317556498,181.42822694778442
0.6907801004803356,181.45474791526794
0.6907798834278072,181.48138046264648
0.6907796663989096,181.50779366493225
0.6907794493936384,181.53469705581665
0.6907792324119904,181.56089663505554
0.6907790154539616,181.58742809295654
0.690778798519549,181.61382579803467
0.6907785816087479,181.64078998565674
0.6907783647215554,181.66693472862244
0.6907781478579675,181.69365978240967
0.6907779310179801,181.72011160850525
0.6907777142015901,181.74671959877014
0.6907774974087935,181.77318477630615
0.6907772806395862,181.79979348182678
0.6907770638939656,181.82620763778687
0.6907768471719274,181.85283160209656
0.6907766304734675,181.87919998168945
0.6907764137985825,181.90585947036743
0.6907761971472686,181.9323446750641
0.6907759805195226,181.95889472961426
0.6907757639153405,181.9854166507721
0.6907755473347182,182.01196718215942
0.6907753307776523,182.03841519355774
0.6907751142441394,182.06517362594604
0.6907748977341756,182.0914385318756
0.6907746812477569,182.11801385879517
0.6907744647848801,182.14448142051697
0.6907742483455411,182.17156887054443
0.6907740319297364,182.1976191997528
0.6907738155374624,182.22456765174866
0.6907735991687155,182.25068736076355
0.6907733828234911,182.2777225971222
0.6907731665017869,182.30367231369019
0.6907729502035983,182.33043599128723
0.6907727339289219,182.3568651676178
0.6907725176777537,182.38338494300842
0.6907723014500906,182.4099862575531
0.6907720852459284,182.4368679523468
0.6907718690652637,182.46303153038025
0.6907716529080925,182.48951053619385
0.6907714367744116,182.51602911949158
0.6907712206642168,182.5426950454712
0.6907710045775048,182.56915926933289
0.6907707885142716,182.5963318347931
0.6907705724745139,182.62227487564087
0.6907703564582278,182.64944577217102
0.6907701404654095,182.67528867721558
0.6907699244960555,182.70178484916687
0.6907697085501621,182.7283525466919
0.6907694926277257,182.75488185882568
0.6907692767287422,182.7812521457672
0.6907690608532085,182.8079810142517
0.6907688450011207,182.83439755439758
0.6907686291724748,182.86164259910583
0.6907684133672678,182.88755083084106
0.6907681975854952,182.9146237373352
0.6907679818271544,182.94064259529114
0.6907677660922407,182.96710872650146
0.6907675503807507,182.99369049072266
0.6907673346926811,183.02050137519836
0.6907671190280281,183.04670476913452
0.6907669033867875,183.07378435134888
0.6907666877689567,183.0997564792633
0.6907664721745308,183.12641382217407
0.6907662566035067,183.1529049873352
0.6907660410558812,183.17936635017395
0.6907658255316496,183.20591115951538
0.6907656100308092,183.23258996009827
0.6907653945533557,183.25906133651733
0.690765179099286,183.2855293750763
0.6907649636685959,183.31204867362976
0.6907647482612821,183.33863878250122
0.6907645328773406,183.3651568889618
0.690764317516768,183.39231038093567
0.6907641021795609,183.4182300567627
0.6907638868657149,183.44479322433472
0.690763671575227,183.4712929725647
0.6907634563080934,183.49773001670837
0.6907632410643101,183.52417516708374
0.6907630258438737,183.5508439540863
0.6907628106467807,183.57734274864197
0.6907625954730271,183.60393857955933
0.6907623803226093,183.6304416656494
0.690762165195524,183.6577672958374
0.6907619500917672,183.68348121643066
0.6907617350113354,183.71005773544312
0.6907615199542251,183.73653364181519
0.6907613049204322,183.7635519504547
0.6907610899099531,183.78960466384888
0.6907608749227846,183.81622862815857
0.690760659958923,183.84264421463013
0.6907604450183643,183.86951303482056
0.6907602301011051,183.895649433136
0.6907600152071413,183.92227935791016
0.6907598003364698,183.94881105422974
0.690759585489087,183.97542905807495
0.6907593706649889,184.00184297561646
0.6907591558641719,184.02847576141357
0.6907589410866323,184.0548746585846
0.6907587263323667,184.08148193359375
0.6907585116013718,184.10796236991882
0.6907582968936429,184.13455772399902
0.690758082209177,184.16100072860718
0.6907578675479706,184.18769311904907
0.6907576529100198,184.21403312683105
0.6907574382953213,184.24080681800842
0.6907572237038709,184.26715731620789
0.6907570091356654,184.2938129901886
0.6907567945907012,184.32027912139893
0.6907565800689742,184.34699892997742
0.6907563655704813,184.3733127117157
0.6907561510952184,184.3998863697052
0.690755936643182,184.42632293701172
0.6907557222143689,184.4536154270172
0.6907555078087748,184.47944474220276
0.6907552934263969,184.50602006912231
0.6907550790672309,184.53249621391296
0.6907548647312729,184.55907607078552
0.6907546504185204,184.58556652069092
0.6907544361289683,184.61220121383667
0.690754221862614,184.6386170387268
0.6907540076194537,184.66519021987915
0.6907537933994841,184.69158101081848
0.6907535792027008,184.718514919281
0.6907533650291002,184.7447431087494
0.6907531508786794,184.7713339328766
0.6907529367514343,184.79776287078857
0.6907527226473612,184.82454228401184
0.6907525085664569,184.8508083820343
0.6907522945087174,184.87734651565552
0.6907520804741394,184.90395164489746
0.6907518664627188,184.93054056167603
0.6907516524744524,184.9569981098175
0.6907514385093366,184.9836175441742
0.6907512245673673,185.0100975036621
0.690751010648541,185.03668475151062
0.6907507967528547,185.06300377845764
0.6907505828803044,185.08964085578918
0.6907503690308859,185.11613011360168
0.6907501552045968,185.14349937438965
0.6907499414014323,185.16923332214355
0.6907497276213896,185.19579315185547
0.6907495138644647,185.22226643562317
0.690749300130654,185.24943041801453
0.6907490864199545,185.27528309822083
0.6907488727323614,185.30185341835022
0.6907486590678721,185.3284616470337
0.6907484454264825,185.35497975349426
0.690748231808189,185.38142085075378
0.690748018212988,185.40801215171814
0.6907478046408766,185.4344503879547
0.6907475910918504,185.46115612983704
0.6907473775659052,185.48757553100586
0.6907471640630393,185.51495051383972
0.6907469505832474,185.54073071479797
0.6907467371265265,185.5673325061798
0.690746523692873,185.5936782360077
0.6907463102822833,185.62021899223328
0.6907460968947536,185.64670419692993
0.6907458835302808,185.67362713813782
0.6907456701888609,185.69985151290894
0.69074545687049,185.72651195526123
0.6907452435751654,185.75289487838745
0.6907450303028828,185.77952218055725
0.6907448170536384,185.80593538284302
0.6907446038274294,185.83260345458984
0.6907443906242514,185.85904216766357
0.6907441774441013,185.88561725616455
0.6907439642869754,185.91206884384155
0.6907437511528705,185.93873715400696
0.690743538041782,185.96519255638123
0.6907433249537069,185.99225187301636
0.6907431118886419,186.01825547218323
0.6907428988465832,186.04479885101318
0.6907426858275267,186.0711853504181
0.6907424728314695,186.0981843471527
0.6907422598584078,186.12503933906555
0.6907420469083377,186.15099716186523
0.690741833981256,186.1773796081543
0.6907416210771592,186.2040479183197
0.6907414081960428,186.23049449920654
0.6907411953379048,186.25705528259277
0.6907409825027401,186.28351187705994
0.6907407696905457,186.31014204025269
0.6907405569013182,186.33663773536682
0.6907403441350543,186.36319971084595
0.6907401313917492,186.38970494270325
0.6907399186714005,186.41630029678345
0.690739705974004,186.44277334213257
0.6907394932995566,186.46937370300293
0.6907392806480543,186.49583339691162
0.6907390680194936,186.52245211601257
0.690738855413871,186.54891085624695
0.6907386428311832,186.57549262046814
0.690738430271426,186.60197710990906
0.6907382177345962,186.6288571357727
0.6907380052206903,186.6550350189209
0.6907377927297045,186.68229961395264
0.6907375802616353,186.708101272583
0.6907373678164791,186.73468661308289
0.6907371553942325,186.76116681098938
0.6907369429948917,186.78777861595154
0.6907367306184533,186.81421899795532
0.6907365182649138,186.8408317565918
0.690736305934269,186.8672902584076
0.6907360936265163,186.89386796951294
0.6907358813416516,186.92027711868286
0.6907356690796712,186.94678354263306
0.6907354568405717,186.97339129447937
0.6907352446243498,186.99996137619019
0.6907350324310014,187.0264618396759
0.6907348202605232,187.0531768798828
0.6907346081129117,187.0793731212616
0.6907343959881634,187.10611534118652
0.6907341838862744,187.13263368606567
0.6907339718072415,187.15917086601257
0.6907337597510611,187.18562579154968
0.6907335477177295,187.21230340003967
0.6907333357072428,187.23872232437134
0.6907331237195978,187.2653546333313
0.6907329117547916,187.29176115989685
0.6907326998128193,187.3183991909027
0.6907324878936784,187.3449146747589
0.6907322759973646,187.3714635372162
0.6907320641238748,187.3979048728943
0.6907318522732055,187.4251263141632
0.6907316404453531,187.4509675502777
0.6907314286403139,187.477600812912
0.6907312168580844,187.50400924682617
0.6907310050986606,187.53102922439575
0.6907307933620397,187.55702924728394
0.6907305816482178,187.58356952667236
0.6907303699571912,187.61016273498535
0.6907301582889567,187.6368534564972
0.6907299466435105,187.6632571220398
0.690729735020849,187.69058537483215
0.6907295234209693,187.71632933616638
0.6907293118438667,187.74324798583984
0.6907291002895385,187.7693977355957
0.6907288887579807,187.7960569858551
0.6907286772491904,187.8224561214447
0.6907284657631632,187.8491017818451
0.690728254299896,187.87553930282593
0.6907280428593856,187.90260457992554
0.690727831441628,187.92859649658203
0.6907276200466195,187.9556016921997
0.6907274086743569,187.98159217834473
0.6907271973248367,188.0081343650818
0.6907269859980552,188.03455996513367
0.6907267746940086,188.06183075904846
0.690726563412694,188.08765745162964
0.690726352154107,188.11434745788574
0.690726140918245,188.14090132713318
0.690725929705104,188.16787695884705
0.6907257185146802,188.1938190460205
0.6907255073469706,188.22053217887878
0.6907252962019715,188.24698567390442
0.6907250850796791,188.2741732597351
0.6907248739800897,188.2999460697174
0.6907246629032008,188.32664012908936
0.690724451849008,188.35305953025818
0.6907242408175076,188.37954139709473
0.6907240298086965,188.40613889694214
0.6907238188225711,188.4326663017273
0.690723607859128,188.45908403396606
0.6907233969183632,188.48572206497192
0.690723186000274,188.5121591091156
0.6907229751048559,188.53884625434875
0.6907227642321062,188.56535148620605
0.6907225533820207,188.59197402000427
0.6907223425545963,188.61830019950867
0.6907221317498292,188.64491391181946
0.6907219209677165,188.67148351669312
0.6907217102082538,188.69798731803894
0.6907214994714376,188.72457146644592
0.6907212887572654,188.75113940238953
0.6907210780657327,188.77752995491028
0.6907208673968367,188.80409860610962
0.690720656750573,188.83058094978333
0.690720446126939,188.85716700553894
0.6907202355259303,188.88366293907166
0.6907200249475439,188.91030287742615
0.6907198143917761,188.93673014640808
0.690719603858624,188.96326899528503
0.6907193933480832,188.98979330062866
0.6907191828601508,189.016357421875
0.6907189723948227,189.0428512096405
0.690718761952096,189.06942486763
0.6907185515319667,189.0959119796753
0.6907183411344316,189.12251901626587
0.6907181307594871,189.14904046058655
0.6907179204071293,189.17560386657715
0.6907177100773556,189.2019820213318
0.6907174997701617,189.22891497612
0.6907172894855443,189.25498032569885
0.6907170792234999,189.28217196464539
0.6907168689840254,189.3080348968506
0.6907166587671163,189.33525013923645
0.69071644857277,189.36124634742737
0.6907162384009827,189.38843989372253
0.6907160282517507,189.41427373886108
0.690715818125071,189.44129586219788
0.6907156080209395,189.46724843978882
0.6907153979393531,189.49389266967773
0.6907151878803082,189.52028703689575
0.6907149778438011,189.54727029800415
0.6907147678298284,189.57341408729553
0.6907145578383869,189.5999231338501
0.6907143478694725,189.6268606185913
0.6907141379230824,189.65302562713623
0.6907139279992124,189.67946648597717
0.69071371809786,189.70620489120483
0.6907135082190203,189.73328161239624
0.6907132983626909,189.75919389724731
0.6907130885288678,189.78567123413086
0.690712878717548,189.81226706504822
0.6907126689287273,189.8388180732727
0.6907124591624026,189.8653757572174
0.6907122494185707,189.89244437217712
0.6907120396972277,189.9184787273407
0.6907118299983698,189.94497060775757
0.6907116203219941,189.97164511680603
0.6907114106680969,189.99805450439453
0.6907112010366746,190.02471470832825
0.6907109914277241,190.05111455917358
0.6907107818412415,190.07763838768005
0.6907105722772233,190.10418462753296
0.6907103627356663,190.13068199157715
0.6907101532165668,190.1571545600891
0.6907099437199213,190.18383312225342
0.6907097342457265,190.2101812362671
0.6907095247939788,190.2369179725647
0.6907093153646745,190.26323819160461
0.6907091059578105,190.29052901268005
0.6907088965733833,190.3162796497345
0.6907086872113889,190.34329795837402
0.6907084778718243,190.369366645813
0.6907082685546861,190.39596557617188
0.6907080592599706,190.4224452972412
0.6907078499876739,190.4496307373047
0.6907076407377934,190.47563076019287
0.690707431510325,190.502192735672
0.6907072223052655,190.5286045074463
0.6907070131226111,190.5551896095276
0.6907068039623586,190.58164286613464
0.6907065948245044,190.60893964767456
0.6907063857090454,190.63502264022827
0.6907061766159778,190.66132616996765
0.6907059675452978,190.6878480911255
0.6907057584970024,190.7145574092865
0.6907055494710878,190.74097776412964
0.6907053404675509,190.76760745048523
0.6907051314863881,190.79403114318848
0.6907049225275957,190.8212378025055
0.6907047135911705,190.84710812568665
0.6907045046771089,190.87374234199524
0.6907042957854074,190.90007138252258
0.6907040869160628,190.92733025550842
0.6907038780690712,190.95325469970703
0.6907036692444294,190.9798812866211
0.6907034604421339,191.0062370300293
0.6907032516621813,191.0328164100647
0.6907030429045679,191.05937957763672
0.6907028341692905,191.08597493171692
0.6907026254563453,191.11230659484863
0.6907024167657292,191.13936471939087
0.6907022080974388,191.1654553413391
0.6907019994514703,191.1926085948944
0.6907017908278201,191.21839475631714
0.6907015822264853,191.24516534805298
0.6907013736474619,191.271559715271
0.690701165090747,191.29878950119019
0.6907009565563366,191.3247685432434
0.6907007480442275,191.35123133659363
0.6907005395544162,191.37778306007385
0.6907003310868991,191.40427136421204
0.6907001226416731,191.43080186843872
0.6906999142187346,191.45740580558777
0.6906997058180798,191.48386025428772
0.6906994974397059,191.51039958000183
0.6906992890836091,191.53688716888428
0.6906990807497855,191.56353950500488
0.6906988724382326,191.58998155593872
0.6906986641489459,191.61670851707458
0.6906984558819227,191.64298582077026
0.6906982476371591,191.66955375671387
0.6906980394146522,191.69606471061707
0.690697831214398,191.7226071357727
0.6906976230363935,191.74924445152283
0.6906974148806347,191.77644181251526
0.6906972067471187,191.80224537849426
0.6906969986358418,191.82886743545532
0.6906967905468004,191.85529494285583
0.6906965824799913,191.88213968276978
0.6906963744354112,191.9084029197693
0.6906961664130561,191.93491053581238
0.6906959584129233,191.96148228645325
0.6906957504350085,191.987943649292
0.690695542479309,192.01454496383667
0.690695334545821,192.04155254364014
0.6906951266345411,192.0675675868988
0.690694918745466,192.09404373168945
0.6906947108785921,192.12053871154785
0.690694503033916,192.14764618873596
0.6906942952114343,192.17372488975525
0.6906940874111436,192.2002568244934
0.6906938796330401,192.22678446769714
0.6906936718771209,192.25338673591614
0.6906934641433823,192.27982306480408
0.6906932564318206,192.3063509464264
0.6906930487424331,192.33296275138855
0.6906928410752157,192.35948872566223
0.6906926334301653,192.38592290878296
0.6906924258072783,192.4125530719757
0.6906922182065511,192.43903636932373
0.6906920106279809,192.46619987487793
0.6906918030715635,192.4920904636383
0.6906915955372963,192.5189552307129
0.6906913880251753,192.5451672077179
0.6906911805351968,192.57219743728638
0.6906909730673576,192.59814310073853
0.6906907656216548,192.62485480308533
0.6906905581980847,192.65131187438965
0.6906903507966433,192.67785024642944
0.690690143417328,192.70444250106812
0.690689936060135,192.73089122772217
0.690689728725061,192.75746703147888
0.6906895214121023,192.7839469909668
0.6906893141212557,192.81047368049622
0.6906891068525175,192.8370020389557
0.6906888996058849,192.86346793174744
0.6906886923813536,192.8900125026703
0.6906884851789212,192.91655611991882
0.6906882779985833,192.94371676445007
0.6906880708403371,192.9696888923645
0.6906878637041788,192.99605917930603
0.6906876565901054,193.0226800441742
0.6906874494981133,193.0492968559265
0.690687242428199,193.07575583457947
0.690687035380359,193.10237455368042
0.69068682835459,193.12890553474426
0.6906866213508889,193.1554775238037
0.6906864143692519,193.18189120292664
0.6906862074096755,193.20853900909424
0.6906860004721567,193.23493146896362
0.6906857935566917,193.2620940208435
0.6906855866632772,193.28860473632812
0.69068537979191,193.31455755233765
0.6906851729425865,193.34108686447144
0.6906849661153031,193.36769580841064
0.6906847593100568,193.39414381980896
0.690684552526844,193.42064666748047
0.6906843457656613,193.44722986221313
0.6906841390265053,193.47388577461243
0.6906839323093722,193.5002794265747
0.6906837256142594,193.52693128585815
0.6906835189411629,193.5533151626587
0.6906833122900795,193.57986068725586
0.6906831056610055,193.60629391670227
0.6906828990539384,193.63282179832458
0.6906826924688735,193.65931010246277
0.6906824859058084,193.68591046333313
0.6906822793647394,193.71237063407898
0.6906820728456627,193.73954820632935
0.6906818663485756,193.76555347442627
0.690681659873474,193.79225540161133
0.690681453420355,193.81858801841736
0.6906812469892152,193.84514832496643
0.6906810405800511,193.87156462669373
0.6906808341928593,193.8981671333313
0.6906806278276362,193.92464470863342
0.6906804214843786,193.9512448310852
0.6906802151630831,193.97770810127258
0.6906800088637461,194.0043396949768
0.690679802586365,194.03143739700317
0.6906795963309349,194.05740451812744
0.6906793900974536,194.08391070365906
0.6906791838859179,194.11046934127808
0.6906789776963234,194.1373689174652
0.6906787715286676,194.163503408432
0.6906785653829464,194.1902346611023
0.690678359259157,194.21673107147217
0.6906781531572956,194.24308562278748
0.6906779470773592,194.2695758342743
0.690677741019344,194.2961676120758
0.6906775349832468,194.32269716262817
0.6906773289690643,194.3492910861969
0.6906771229767928,194.37652397155762
0.6906769170064296,194.40232825279236
0.6906767110579703,194.4288845062256
0.6906765051314127,194.45528435707092
0.6906762992267526,194.4821436405182
0.6906760933439867,194.5083658695221
0.6906758874831116,194.53494501113892
0.6906756816441244,194.561429977417
0.6906754758270214,194.58809685707092
0.690675270031799,194.61455869674683
0.6906750642584539,194.64117312431335
0.6906748585069832,194.66760659217834
0.690674652777383,194.6945424079895
0.6906744470696498,194.7206516265869
0.6906742413837808,194.7472414970398
0.6906740357197725,194.773690700531
0.6906738300776211,194.8003146648407
0.6906736244573237,194.8268859386444
0.6906734188588767,194.85343194007874
0.6906732132822765,194.879869222641
0.6906730077275199,194.90648126602173
0.690672802194604,194.93307042121887
0.6906725966835248,194.95956182479858
0.690672391194279,194.98603987693787
0.6906721857268637,195.0126712322235
0.6906719802812754,195.03908610343933
0.6906717748575101,195.06594967842102
0.6906715694555651,195.09215307235718
0.6906713640754369,195.11930084228516
0.6906711587171219,195.14513444900513
0.6906709533806167,195.17232608795166
0.6906707480659183,195.19820261001587
0.6906705427730233,195.2249128818512
0.6906703375019281,195.25133609771729
0.6906701322526294,195.2778503894806
0.690669927025124,195.3043863773346
0.6906697218194083,195.33095598220825
0.690669516635479,195.3574297428131
0.6906693114733329,195.38434672355652
0.6906691063329663,195.41040086746216
0.6906689012143762,195.43768501281738
0.6906686961175592,195.46359705924988
0.6906684910425117,195.49018168449402
0.6906682859892304,195.51667523384094
0.6906680809577125,195.54319405555725
0.6906678759479536,195.56970715522766
0.6906676709599513,195.5963270664215
0.6906674659937018,195.62270665168762
0.6906672610492017,195.6493604183197
0.6906670561264479,195.67575597763062
0.6906668512254371,195.70241951942444
0.690666646346165,195.72891855239868
0.6906664414886295,195.75562620162964
0.6906662366528267,195.78203225135803
0.6906660318387535,195.80853867530823
0.6906658270464061,195.8350338935852
0.6906656222757815,195.86167407035828
0.6906654175268766,195.88814330101013
0.6906652127996868,195.91469526290894
0.6906650080942104,195.94120383262634
0.6906648034104431,195.96850991249084
0.6906645987483816,195.99423742294312
0.690664394108023,196.02129745483398
0.6906641894893636,196.0473666191101
0.6906639848924003,196.07398200035095
0.6906637803171293,196.10043215751648
0.6906635757635473,196.12773871421814
0.6906633712316517,196.15347957611084
0.6906631667214385,196.1800560951233
0.6906629622329044,196.20655226707458
0.690662757766046,196.23317289352417
0.6906625533208607,196.25962328910828
0.6906623488973441,196.2861363887787
0.6906621444954937,196.31265878677368
0.6906619401153058,196.3391990661621
0.6906617357567768,196.36565494537354
0.6906615314199039,196.39230012893677
0.6906613271046831,196.41877818107605
0.6906611228111119,196.44597005844116
0.6906609185391865,196.47191333770752
0.6906607142889036,196.4984107017517
0.6906605100602595,196.52487659454346
0.6906603058532519,196.55178880691528
0.6906601016678765,196.57781887054443
0.69065989750413,196.60441184043884
0.6906596933620099,196.63085293769836
0.6906594892415118,196.65747952461243
0.6906592851426332,196.6839406490326
0.6906590810653702,196.7107653617859
0.69065887700972,196.73712277412415
0.6906586729756787,196.76373386383057
0.6906584689632437,196.7901771068573
0.690658264972411,196.81707954406738
0.6906580610031773,196.8432343006134
0.6906578570555398,196.87014842033386
0.6906576531294949,196.89630317687988
0.6906574492250389,196.92358589172363
0.6906572453421691,196.9494059085846
0.690657041480882,196.97665357589722
0.6906568376411741,197.00235676765442
0.6906566338230421,197.02903938293457
0.6906564300264828,197.05543184280396
0.6906562262514924,197.08201718330383
0.6906560224980685,197.1085979938507
0.6906558187662071,197.13519477844238
0.6906556150559048,197.16164255142212
0.690655411367159,197.18821692466736
0.6906552076999659,197.21459078788757
0.6906550040543219,197.24131989479065
0.6906548004302242,197.26766419410706
0.6906545968276693,197.2943935394287
0.6906543932466538,197.32085490226746
0.6906541896871743,197.34745407104492
0.6906539861492278,197.37392568588257
0.6906537826328106,197.40063405036926
0.6906535791379197,197.42685556411743
0.6906533756645521,197.45347785949707
0.6906531722127038,197.48000168800354
0.6906529687823718,197.50656509399414
0.6906527653735526,197.53327131271362
0.6906525619862429,197.5601408481598
0.69065235862044,197.58617115020752
0.69065215527614,197.61297750473022
0.6906519519533397,197.63972425460815
0.6906517486520358,197.66574120521545
0.690651545372225,197.69215440750122
0.6906513421139038,197.71869373321533
0.6906511388770695,197.74518370628357
0.6906509356617182,197.7719759941101
0.690650732467847,197.79843592643738
0.6906505292954523,197.8252763748169
0.6906503261445308,197.85149145126343
0.6906501230150794,197.87798810005188
0.6906499199070949,197.90461683273315
0.6906497168205734,197.93106722831726
0.6906495137555122,197.95758748054504
0.6906493107119076,197.9842245578766
0.6906491076897568,198.01056814193726
0.690648904689056,198.03736090660095
0.6906487017098025,198.06363368034363
0.6906484987519921,198.09017324447632
0.690648295815622,198.11673855781555
0.6906480929006891,198.14333629608154
0.6906478900071902,198.16979050636292
0.6906476871351213,198.1969313621521
0.6906474842844798,198.2228078842163
0.6906472814552618,198.24996376037598
0.6906470786474646,198.2761631011963
0.6906468758610849,198.3024890422821
0.6906466730961188,198.32906937599182
0.6906464703525634,198.3555943965912
0.6906462676304155,198.38200998306274
0.6906460649296715,198.40889358520508
0.6906458622503288,198.43506860733032
0.690645659592383,198.4616379737854
0.6906454569558317,198.4881718158722
0.6906452543406715,198.51473593711853
0.6906450517468986,198.5412404537201
0.6906448491745103,198.56827974319458
0.6906446466235032,198.59425473213196
0.6906444440938738,198.62145137786865
0.6906442415856192,198.64741396903992
0.6906440390987354,198.67407703399658
0.6906438366332195,198.70121216773987
0.6906436341890685,198.7269275188446
0.6906434317662791,198.75343370437622
0.6906432293648476,198.78004360198975
0.6906430269847711,198.80650973320007
0.6906428246260459,198.8332359790802
0.6906426222886689,198.85953521728516
0.6906424199726371,198.8861653804779
0.6906422176779471,198.91271662712097
0.6906420154045954,198.93974137306213
0.6906418131525789,198.9657588005066
0.6906416109218944,198.99235677719116
0.6906414087125384,199.0187487602234
0.6906412065245076,199.04542231559753
0.6906410043577993,199.07190918922424
0.6906408022124093,199.09850573539734
0.6906406000883349,199.12502765655518
0.6906403979855729,199.15151286125183
0.6906401959041201,199.17799472808838
0.6906399938439727,199.2051990032196
0.6906397918051281,199.2309763431549
0.6906395897875822,199.25805711746216
0.6906393877913324,199.28419589996338
0.6906391858163754,199.31067872047424
0.6906389838627077,199.33726572990417
0.6906387819303258,199.3637101650238
0.690638580019227,199.39074563980103
0.6906383781294075,199.4168300628662
0.6906381762608649,199.44341158866882
0.6906379744135948,199.47002267837524
0.6906377725875946,199.496511220932
0.6906375707828608,199.52291536331177
0.6906373689993907,199.54939770698547
0.6906371672371802,199.57627129554749
0.6906369654962268,199.6024148464203
0.6906367637765263,199.62908387184143
0.6906365620780763,199.65566778182983
0.6906363604008733,199.68217301368713
0.6906361587449138,199.70858931541443
0.6906359571101949,199.7352557182312
0.6906357554967132,199.76162934303284
0.6906355539044653,199.78826808929443
0.6906353523334482,199.81476593017578
0.6906351507836583,199.84152102470398
0.6906349492550925,199.86776995658875
0.6906347477477481,199.89439010620117
0.6906345462616207,199.92100167274475
0.6906343447967078,199.947580575943
0.6906341433530065,199.97403383255005
0.6906339419305129,200.0005931854248
0.6906337405292238,200.0270700454712
0.6906335391491357,200.05359959602356
0.6906333377902465,200.08010387420654
0.6906331364525516,200.10666060447693
0.6906329351360484,200.13307929039001
0.6906327338407339,200.15964484214783
0.6906325325666042,200.18614840507507
0.6906323313136566,200.2127707004547
0.6906321300818878,200.2392086982727
0.6906319288712939,200.265869140625
0.6906317276818725,200.29236459732056
0.6906315265136197,200.31881499290466
0.690631325366533,200.3452808856964
0.6906311242406085,200.37188601493835
0.6906309231358428,200.3983814716339
0.6906307220522335,200.42504334449768
0.6906305209897768,200.4514548778534
0.6906303199484695,200.47800278663635
0.6906301189283081,200.50453400611877
0.6906299179292901,200.53113770484924
0.6906297169514117,200.55751776695251
0.6906295159946698,200.58413171768188
0.6906293150590616,200.61066794395447
0.6906291141445827,200.6376509666443
0.6906289132512311,200.66372776031494
0.6906287123790028,200.69023871421814
0.6906285115278946,200.71673393249512
0.6906283106979034,200.74338173866272
0.6906281098890265,200.77043795585632
0.6906279091012599,200.7965486049652
0.6906277083346009,200.82287764549255
0.6906275075890459,200.84947323799133
0.6906273068645918,200.87592148780823
0.6906271061612352,200.90294003486633
0.6906269054789734,200.92906308174133
0.6906267048178024,200.95562267303467
0.6906265041777196,200.98219466209412
0.6906263035587218,201.00879335403442
0.6906261029608051,201.03515553474426
0.6906259023839667,201.06171298027039
0.6906257018282037,201.0883448123932
0.6906255012935121,201.11500310897827
0.6906253007798898,201.14128160476685
0.6906251002873321,201.1679995059967
0.6906248998158373,201.19431591033936
0.6906246993654012,201.22096419334412
0.6906244989360205,201.24757647514343
0.6906242985276926,201.27413034439087
0.6906240981404138,201.30063247680664
0.6906238977741811,201.32772207260132
0.6906236974289912,201.35352993011475
0.6906234971048414,201.38078665733337
0.6906232968017273,201.40663623809814
0.6906230965196468,201.43362998962402
0.690622896258596,201.45966362953186
0.6906226960185718,201.4863476753235
0.6906224957995718,201.51274347305298
0.6906222956015915,201.53930401802063
0.6906220954246285,201.56591820716858
0.6906218952686791,201.59249830245972
0.6906216951337407,201.618878364563
0.6906214950198097,201.6454734802246
0.6906212949268826,201.67195415496826
0.6906210948549568,201.69895935058594
0.6906208948040289,201.72525310516357
0.6906206947740955,201.75190806388855
0.6906204947651532,201.77825593948364
0.6906202947771993,201.80556082725525
0.6906200948102303,201.83122444152832
0.6906198948642431,201.85788011550903
0.6906196949392344,201.88434267044067
0.6906194950352013,201.91075015068054
0.6906192951521399,201.93723392486572
0.6906190952900474,201.963871717453
0.6906188954489209,201.99034118652344
0.690618695628757,202.01705265045166
0.690618495829552,202.04338192939758
0.6906182960513034,202.06992983818054
0.6906180962940074,202.09644675254822
0.6906178965576614,202.1231882572174
0.690617696842262,202.14950132369995
0.6906174971478051,202.17620158195496
0.6906172974742893,202.20254945755005
0.6906170978217097,202.22926688194275
0.6906168981900639,202.2556483745575
0.6906166985793486,202.28259086608887
0.6906164989895609,202.30877590179443
0.6906162994206969,202.33536672592163
0.6906160998727539,202.36172032356262
0.6906159003457285,202.38837027549744
0.6906157008396177,202.41479229927063
0.690615501354418,202.44144010543823
0.6906153018901268,202.46787238121033
0.6906151024467402,202.49453234672546
0.6906149030242552,202.52106428146362
0.6906147036226689,202.5475356578827
0.6906145042419777,202.57404112815857
0.6906143048821789,202.60057926177979
0.6906141055432689,202.62709784507751
0.6906139062252445,202.6536295413971
0.6906137069281029,202.68018698692322
0.6906135076518406,202.70679116249084
0.6906133083964544,202.73319172859192
0.6906131091619412,202.75989079475403
0.6906129099482978,202.78629088401794
0.6906127107555212,202.81289982795715
0.6906125115836076,202.83936858177185
0.6906123124325547,202.86590886116028
0.6906121133023585,202.89242839813232
0.6906119141930163,202.9189715385437
0.6906117151045248,202.94546937942505
0.6906115160368806,202.9727222919464
0.6906113169900809,202.99855279922485
0.6906111179641226,203.0253040790558
0.6906109189590018,203.05166459083557
0.6906107199747156,203.07875061035156
0.6906105210112614,203.1047203540802
0.6906103220686353,203.13217115402222
0.6906101231468347,203.15785908699036
0.6906099242458561,203.18442630767822
0.6906097253656961,203.21086835861206
0.6906095265063519,203.2375087738037
0.6906093276678203,203.26394724845886
0.6906091288500981,203.29086995124817
0.690608930053182,203.31701493263245
0.6906087312770686,203.34354066848755
0.6906085325217552,203.36995100975037
0.6906083337872384,203.39692759513855
0.6906081350735152,203.4230260848999
0.690607936380582,203.4500629901886
0.6906077377084363,203.47626042366028
0.6906075390570742,203.5028166770935
0.6906073404264929,203.52924585342407
0.6906071418166893,203.55593371391296
0.69060694322766,203.58238196372986
0.6906067446594021,203.60905146598816
0.6906065461119122,203.63548707962036
0.6906063475851871,203.66271686553955
0.6906061490792239,203.68871307373047
0.6906059505940191,203.71520161628723
0.6906057521295698,203.7416524887085
0.6906055536858728,203.76827263832092
0.6906053552629247,203.7948067188263
0.6906051568607225,203.82201671600342
0.6906049584792634,203.8478720188141
0.6906047601185437,203.8751711845398
0.6906045617785601,203.90082907676697
0.6906043634593102,203.92808866500854
0.6906041651607904,203.95391702651978
0.6906039668829974,203.98113346099854
0.6906037686259282,204.00697350502014
0.6906035703895793,204.03373789787292
0.690603372173948,204.0601465702057
0.6906031739790313,204.0872733592987
0.6906029758048257,204.11319303512573
0.6906027776513276,204.13975167274475
0.6906025795185348,204.16625690460205
0.6906023814064433,204.19287657737732
0.6906021833150504,204.21918082237244
0.6906019852443529,204.24578714370728
0.6906017871943476,204.27229762077332
0.6906015891650316,204.2988531589508
0.6906013911564012,204.32534527778625
0.6906011931684533,204.35206365585327
0.6906009952011855,204.37842750549316
0.6906007972545939,204.40502834320068
0.6906005993286755,204.43141651153564
0.6906004014234272,204.45799446105957
0.690600203538846,204.48451828956604
0.6906000056749286,204.51109743118286
0.6905998078316717,204.5375816822052
0.6905996100090726,204.56424641609192
0.6905994122071278,204.5907371044159
0.6905992144258342,204.6171853542328
0.6905990166651884,204.64369249343872
0.6905988189251878,204.67026352882385
0.690598621205829,204.69689559936523
0.6905984235071089,204.7234330177307
0.6905982258290243,204.74991965293884
0.6905980281715719,204.77716708183289
0.6905978305347491,204.80302834510803
0.6905976329185521,204.83004927635193
0.6905974353229778,204.85591888427734
0.6905972377480235,204.8833131790161
0.6905970401936858,204.90920972824097
0.6905968426599619,204.93573141098022
0.6905966451468479,204.96217942237854
0.6905964476543416,204.98918104171753
0.6905962501824388,205.01529097557068
0.6905960527311376,205.04169964790344
0.6905958553004337,205.06837511062622
0.6905956578903246,205.09492230415344
0.6905954605008074,205.12136387825012
0.6905952631318784,205.14791250228882
0.6905950657835345,205.1743471622467
0.6905948684557728,205.20172762870789
0.6905946711485904,205.22740864753723
0.6905944738619836,205.25395727157593
0.6905942765959495,205.28111457824707
0.6905940793504849,205.30704379081726
0.6905938821255875,205.33349919319153
0.6905936849212526,205.36014342308044
0.6905934877374784,205.38656377792358
0.690593290574261,205.4131965637207
0.6905930934315978,205.43963193893433
0.6905928963094853,205.4662218093872
0.6905926992079203,205.49269556999207
0.6905925021269002,205.51925492286682
0.6905923050664214,205.54578304290771
0.6905921080264807,205.57241010665894
0.6905919110070756,205.59880423545837
0.6905917140082024,205.6254005432129
0.6905915170298582,205.6518886089325
0.6905913200720397,205.67847990989685
0.6905911231347438,205.70499277114868
0.6905909262179679,205.73211002349854
0.6905907293217082,205.75800490379333
0.6905905324459619,205.784832239151
0.6905903355907255,205.81107592582703
0.6905901387559964,205.83773612976074
0.6905899419417713,205.8642008304596
0.690589745148047,205.89072918891907
0.6905895483748203,205.91722106933594
0.6905893516220888,205.94380259513855
0.6905891548898481,205.97030758857727
0.6905889581780963,205.99745178222656
0.6905887614868292,206.02337431907654
0.690588564816045,206.04996418952942
0.6905883681657391,206.07643938064575
0.6905881715359095,206.10309505462646
0.6905879749265527,206.12959241867065
0.6905877783376655,206.1561508178711
0.6905875817692448,206.1825602054596
0.6905873852212877,206.2091405391693
0.690587188693791,206.23565101623535
0.6905869921867515,206.26225590705872
0.690586795700166,206.2887601852417
0.6905865992340315,206.315203666687
0.6905864027883452,206.34175443649292
0.6905862063631034,206.36836624145508
0.6905860099583038,206.39474391937256
0.6905858135739423,206.42135334014893
0.6905856172100161,206.44788908958435
0.6905854208665227,206.47448658943176
0.6905852245434588,206.50093960762024
0.6905850282408207,206.5275559425354
0.6905848319586056,206.55399537086487
0.6905846356968104,206.58078360557556
0.6905844394554322,206.60713458061218
0.690584243234468,206.63382005691528
0.6905840470339141,206.66012144088745
0.690583850853768,206.6868178844452
0.6905836546940263,206.713369846344
0.6905834585546857,206.73988699913025
0.6905832624357435,206.76641654968262
0.6905830663371968,206.79305696487427
0.6905828702590415,206.8194763660431
0.6905826742012755,206.8460624217987
0.6905824781638955,206.8724341392517
0.6905822821468979,206.89894676208496
0.6905820861502804,206.92543697357178
0.6905818901740391,206.95207476615906
0.6905816942181713,206.97849225997925
0.6905814982826738,207.005117893219
0.690581302367544,207.03153800964355
0.6905811064727779,207.05826687812805
0.6905809105983735,207.0846631526947
0.6905807147443267,207.1114537715912
0.6905805189106347,207.13786029815674
0.6905803230972946,207.1650025844574
0.6905801273043031,207.19089436531067
0.6905799315316576,207.21743988990784
0.6905797357793544,207.2438464164734
0.6905795400473909,207.27059721946716
0.6905793443357637,207.296941280365
0.6905791486444695,207.3239665031433
0.6905789529735058,207.34996485710144
0.690578757322869,207.37664127349854
0.6905785616925563,207.4031126499176
0.6905783660825645,207.43012595176697
0.6905781704928908,207.4561061859131
0.6905779749235316,207.48266339302063
0.6905777793744842,207.5092329978943
0.6905775838457454,207.53576922416687
0.6905773883373121,207.5623962879181
0.6905771928491813,207.58947706222534
0.6905769973813499,207.61540842056274
0.6905768019338147,207.64257073402405
0.6905766065065726,207.66851234436035
0.6905764110996204,207.69505977630615
0.6905762157129559,207.72159004211426
0.6905760203465751,207.748779296875
0.6905758250004749,207.7746651172638
0.6905756296746528,207.80122542381287
0.6905754343691053,207.8276925086975
0.6905752390838295,207.85430550575256
0.6905750438188224,207.88082599639893
0.6905748485740804,207.90736055374146
0.6905746533496011,207.93382215499878
0.6905744581453812,207.9609625339508
0.6905742629614174,207.9867377281189
0.6905740677977072,208.01337552070618
0.6905738726542467,208.03989911079407
0.6905736775310336,208.06680464744568
0.6905734824280644,208.0928876399994
0.6905732873453359,208.1195297241211
0.6905730922828452,208.14608192443848
0.6905728972405897,208.17274951934814
0.6905727022185659,208.1991708278656
0.6905725072167705,208.22569298744202
0.6905723122352007,208.25210690498352
0.6905721172738533,208.27864241600037
0.6905719223327258,208.30517840385437
0.6905717274118143,208.3322880268097
0.690571532511116,208.3582615852356
0.6905713376306282,208.38474559783936
0.6905711427703475,208.41126608848572
0.6905709479302709,208.43780207633972
0.6905707531103956,208.46444630622864
0.6905705583107185,208.4908893108368
0.6905703635312359,208.51740193367004
0.6905701687719449,208.5440182685852
0.690569974032843,208.57054162025452
0.6905697793139269,208.5970356464386
0.6905695846151938,208.62352323532104
0.6905693899366401,208.65019702911377
0.6905691952782629,208.67659616470337
0.690569000640059,208.7031512260437
0.6905688060220259,208.73019433021545
0.6905686114241602,208.75620675086975
0.6905684168464588,208.78270721435547
0.6905682222889189,208.80937123298645
0.6905680277515371,208.8357949256897
0.6905678332343103,208.86305046081543
0.6905676387372355,208.88893675804138
0.6905674442603102,208.9154396057129
0.6905672498035309,208.9422743320465
0.6905670553668943,208.9687864780426
0.6905668609503975,208.99494695663452
0.6905666665540383,209.02157163619995
0.6905664721778123,209.04801726341248
0.6905662778217172,209.07464218139648
0.6905660834857499,209.10110116004944
0.6905658891699074,209.12834310531616
0.6905656948741861,209.15419960021973
0.6905655005985838,209.18146681785583
0.6905653063430965,209.20737600326538
0.6905651121077224,209.23398447036743
0.6905649178924573,209.26048612594604
0.6905647236972987,209.28692197799683
0.6905645295222437,209.31339764595032
0.6905643353672887,209.34006333351135
0.6905641412324312,209.36650705337524
0.6905639471176677,209.39312720298767
0.6905637530229952,209.4195532798767
0.6905635589484113,209.44621419906616
0.6905633648939121,209.47267365455627
0.6905631708594953,209.49922490119934
0.6905629768451571,209.52568554878235
0.6905627828508953,209.55293440818787
0.6905625888767062,209.57878398895264
0.6905623949225874,209.60540008544922
0.6905622009885348,209.63184118270874
0.6905620070745466,209.65863251686096
0.6905618131806188,209.68496537208557
0.690561619306749,209.71144938468933
0.6905614254529339,209.73795437812805
0.6905612316191703,209.7646028995514
0.6905610378054555,209.7910692691803
0.6905608440117862,209.81783413887024
0.6905606502381596,209.844083070755
0.6905604564845723,209.87072849273682
0.6905602627510218,209.8971827030182
0.6905600690375046,209.92430806159973
0.6905598753440183,209.95021200180054
0.6905596816705589,209.97689652442932
0.6905594880171239,210.0033404827118
0.6905592943837108,210.029935836792
0.6905591007703155,210.05637073516846
0.6905589071769358,210.08286786079407
0.6905587136035682,210.10945010185242
0.6905585200502099,210.13590741157532
0.690558326516858,210.16234683990479
0.6905581330035089,210.18917083740234
0.6905579395101603,210.21556544303894
0.6905577460368089,210.24229383468628
0.6905575525834514,210.26863861083984
0.6905573591500854,210.29576086997986
0.6905571657367068,210.3216712474823
0.6905569723433138,210.34907627105713
0.6905567789699025,210.37474012374878
0.6905565856164706,210.40132665634155
0.6905563922830144,210.4278109073639
0.6905561989695315,210.45444583892822
0.6905560056760182,210.4808886051178
0.6905558124024719,210.50775790214539
0.6905556191488897,210.53387928009033
0.6905554259152682,210.56052803993225
0.6905552327016048,210.58759212493896
0.6905550395078961,210.61399126052856
0.6905548463341393,210.64005041122437
0.6905546531803314,210.66662859916687
0.6905544600464693,210.69315028190613
0.6905542669325497,210.719731092453
0.6905540738385704,210.74616956710815
0.6905538807645277,210.77277302742004
0.6905536877104186,210.799254655838
0.69055349467624,210.82633066177368
0.6905533016619896,210.85219025611877
0.690553108667664,210.87873649597168
0.6905529156932597,210.90527725219727
0.6905527227387747,210.93196940422058
0.6905525298042046,210.958477973938
0.690552336889548,210.98567938804626
0.6905521439948006,211.01151752471924
0.6905519511199599,211.0381999015808
0.690551758265023,211.06460285186768
0.6905515654299869,211.09112787246704
0.6905513726148482,211.11758875846863
0.690551179819604,211.1440932750702
0.6905509870442517,211.17053365707397
0.6905507942887882,211.19722151756287
0.6905506015532099,211.22370195388794
0.6905504088375145,211.25076389312744
0.6905502161416988,211.27683663368225
0.6905500234657598,211.30333971977234
0.6905498308096942,211.32973313331604
0.6905496381734992,211.35640811920166
0.6905494455571719,211.3829345703125
0.6905492529607092,211.41006469726562
0.6905490603841083,211.43607997894287
0.6905488678273657,211.4625542163849
0.6905486752904791,211.48906540870667
0.6905484827734453,211.51636862754822
0.6905482902762606,211.54212927818298
0.6905480977989227,211.56870818138123
0.6905479053414283,211.59521651268005
0.6905477129037746,211.6218502521515
0.6905475204859589,211.64831519126892
0.6905473280879776,211.67502307891846
0.6905471357098281,211.70152354240417
0.690546943351507,211.72806096076965
0.6905467510130118,211.75455832481384
0.6905465586943393,211.78114366531372
0.6905463663954864,211.80760025978088
0.6905461741164503,211.83423733711243
0.6905459818572279,211.86073112487793
0.6905457896178161,211.88724541664124
0.6905455973982122,211.91369915008545
0.6905454051984131,211.94033789634705
0.6905452130184155,211.9666624069214
0.6905450208582168,211.99333119392395
0.6905448287178139,212.01982259750366
0.6905446365972037,212.04632425308228
0.6905444444963834,212.07288885116577
0.69054425241535,212.0994007587433
0.6905440603541005,212.12584924697876
0.6905438683126316,212.15241956710815
0.6905436762909406,212.17899346351624
0.6905434842890247,212.2059211730957
0.6905432923068805,212.23204231262207
0.6905431003445053,212.25900411605835
0.6905429084018959,212.28516244888306
0.6905427164790497,212.31177735328674
0.6905425245759634,212.33824920654297
0.6905423326926341,212.36477875709534
0.690542140829059,212.39122939109802
0.6905419489852345,212.41783905029297
0.6905417571611585,212.44430875778198
0.6905415653568275,212.47076773643494
0.6905413735722384,212.49730491638184
0.6905411818073888,212.5240457057953
0.6905409900622752,212.55035495758057
0.6905407983368949,212.57741570472717
0.6905406066312444,212.60350966453552
0.6905404149453216,212.6300823688507
0.6905402232791228,212.65662503242493
0.6905400316326451,212.68322086334229
0.6905398400058861,212.70967483520508
0.6905396483988423,212.73675918579102
0.6905394568115111,212.76260542869568
0.6905392652438889,212.78924179077148
0.6905390736959733,212.81566619873047
0.690538882167761,212.84227800369263
0.6905386906592496,212.86891722679138
0.6905384991704354,212.89540076255798
0.6905383077013161,212.92182993888855
0.6905381162518882,212.9490065574646
0.6905379248221487,212.97486639022827
0.690537733412095,213.00147032737732
0.690537542021724,213.02801632881165
0.690537350651033,213.0545883178711
0.6905371593000184,213.08102869987488
0.6905369679686775,213.1083152294159
0.690536776657008,213.13407945632935
0.6905365853650057,213.1609959602356
0.6905363940926689,213.18718075752258
0.6905362028399938,213.21378469467163
0.6905360116069776,213.24031114578247
0.6905358203936175,213.26695036888123
0.6905356291999104,213.29335474967957
0.6905354380258535,213.3199338912964
0.6905352468714437,213.34641456604004
0.6905350557366782,213.37293219566345
0.6905348646215538,213.3994174003601
0.6905346735260676,213.42598581314087
0.6905344824502166,213.45245623588562
0.6905342913939981,213.47907376289368
0.6905341003574093,213.50554275512695
0.6905339093404467,213.53276443481445
0.6905337183431076,213.5585813522339
0.6905335273653889,213.58526372909546
0.690533336407288,213.61161351203918
0.6905331454688017,213.6381859779358
0.6905329545499272,213.6647026538849
0.6905327636506611,213.6913182735443
0.690532572771001,213.7177803516388
0.6905323819109438,213.7444360256195
0.6905321910704862,213.77097725868225
0.6905320002496256,213.797443151474
0.6905318094483589,213.8240089416504
0.6905316186666834,213.85116839408875
0.6905314279045962,213.87708806991577
0.6905312371620937,213.90354228019714
0.6905310464391734,213.93006944656372
0.6905308557358326,213.956768989563
0.690530665052068,213.9831087589264
0.6905304743878765,214.009699344635
0.690530283743256,214.03615641593933
0.6905300931182023,214.06284832954407
0.6905299025127135,214.0893383026123
0.6905297119267861,214.1158812046051
0.6905295213604173,214.14231252670288
0.6905293308136042,214.16899037361145
0.6905291402863442,214.19539046287537
0.6905289497786337,214.22253441810608
0.6905287592904696,214.24854707717896
0.6905285688218503,214.27509307861328
0.6905283783727714,214.3015239238739
0.6905281879432307,214.32802891731262
0.690527997533225,214.35462164878845
0.6905278071427516,214.38134098052979
0.6905276167718073,214.40770196914673
0.6905274264203894,214.43417167663574
0.6905272360884952,214.46067595481873
0.6905270457761209,214.48723101615906
0.6905268554832643,214.5137119293213
0.6905266652099222,214.5405251979828
0.6905264749560918,214.56679463386536
0.6905262847217699,214.59335088729858
0.6905260945069539,214.6198024749756
0.690525904311641,214.64641642570496
0.6905257141358274,214.6729052066803
0.690525523979511,214.6995232105255
0.6905253338426888,214.72599005699158
0.6905251437253574,214.75255703926086
0.6905249536275144,214.77900457382202
0.6905247635491566,214.80562043190002
0.690524573490281,214.83226251602173
0.6905243834508848,214.8595175743103
0.6905241934309653,214.88521599769592
0.6905240034305192,214.91210865974426
0.6905238134495434,214.93842792510986
0.6905236234880355,214.9649941921234
0.6905234335459924,214.9914722442627
0.6905232436234112,215.0182192325592
0.6905230537202887,215.04461932182312
0.6905228638366222,215.07096099853516
0.6905226739724089,215.09759545326233
0.6905224841276456,215.12406182289124
0.6905222943023296,215.15060591697693
0.6905221044964578,215.17750144004822
0.6905219147100274,215.2037181854248
0.6905217249430353,215.2302041053772
0.6905215351954792,215.25679063796997
0.6905213454673553,215.28344893455505
0.6905211557586614,215.3105001449585
0.6905209660693938,215.3362593650818
0.6905207763995505,215.36291456222534
0.6905205867491279,215.38949966430664
0.6905203971181236,215.41588926315308
0.6905202075065339,215.44299054145813
0.6905200179143567,215.46907830238342
0.6905198283415886,215.4955461025238
0.6905196387882272,215.52207231521606
0.6905194492542693,215.54912424087524
0.6905192597397116,215.57520151138306
0.6905190702445515,215.60171031951904
0.6905188807687863,215.62825894355774
0.6905186913124127,215.65523624420166
0.6905185018754283,215.68117570877075
0.6905183124578297,215.7077522277832
0.6905181230596141,215.73421835899353
0.6905179336807789,215.76143884658813
0.6905177443213206,215.7874927520752
0.6905175549812369,215.81406784057617
0.6905173656605246,215.84042859077454
0.6905171763591808,215.86703538894653
0.6905169870772024,215.893536567688
0.6905167978145871,215.920560836792
0.6905166085713316,215.94660711288452
0.6905164193474326,215.97314381599426
0.6905162301428878,215.99956274032593
0.6905160409576941,216.02621221542358
0.6905158517918486,216.05272507667542
0.6905156626453485,216.07924723625183
0.6905154735181909,216.1058599948883
0.6905152844103724,216.13240599632263
0.6905150953218907,216.1588258743286
0.6905149062527427,216.18541979789734
0.6905147172029252,216.21182894706726
0.690514528172436,216.2384316921234
0.6905143391612716,216.2649805545807
0.6905141501694291,216.29159092903137
0.6905139611969059,216.31796383857727
0.6905137722436991,216.34456777572632
0.6905135833098057,216.3710231781006
0.690513394395223,216.39759182929993
0.6905132054999477,216.42421436309814
0.6905130166239769,216.45077538490295
0.6905128277673079,216.4778230190277
0.6905126389299377,216.50371718406677
0.6905124501118642,216.53018188476562
0.6905122613130833,216.55680060386658
0.6905120725335929,216.58328557014465
0.6905118837733897,216.61002373695374
0.6905116950324707,216.63645362854004
0.6905115063108335,216.6629672050476
0.6905113176084753,216.689514875412
0.6905111289253925,216.71614170074463
0.6905109402615826,216.742577791214
0.6905107516170429,216.76922512054443
0.6905105629917702,216.79567503929138
0.6905103743857617,216.8222405910492
0.6905101857990146,216.84871792793274
0.6905099972315258,216.87528228759766
0.6905098086832927,216.9018096923828
0.6905096201543123,216.92881417274475
0.6905094316445817,216.95473289489746
0.6905092431540979,216.98136472702026
0.6905090546828584,217.00777554512024
0.6905088662308599,217.0343668460846
0.6905086777980992,217.0608525276184
0.6905084893845743,217.08744597434998
0.690508300990282,217.1139280796051
0.6905081126152192,217.14053320884705
0.6905079242593833,217.16698908805847
0.690507735922771,217.19357872009277
0.6905075476053797,217.22014784812927
0.6905073593072067,217.24661374092102
0.6905071710282489,217.2731077671051
0.6905069827685031,217.29975175857544
0.6905067945279669,217.32630968093872
0.6905066063066377,217.35332894325256
0.6905064181045117,217.37924647331238
0.690506229921587,217.40594792366028
0.6905060417578599,217.43242740631104
0.6905058536133278,217.4590127468109
0.6905056654879881,217.4854748249054
0.6905054773818379,217.5126805305481
0.690505289294874,217.53841471672058
0.6905051012270936,217.56554985046387
0.690504913178494,217.5914604663849
0.6905047251490721,217.61848998069763
0.6905045371388254,217.64456033706665
0.6905043491477507,217.67153882980347
0.6905041611758455,217.6975975036621
0.690503973223106,217.72419476509094
0.6905037852895306,217.75076413154602
0.6905035973751157,217.77747511863708
0.6905034094798583,217.8039071559906
0.6905032216037562,217.8308265209198
0.690503033746806,217.85691595077515
0.6905028459090048,217.8835847377777
0.6905026580903498,217.91006922721863
0.6905024702908383,217.93660259246826
0.6905022825104676,217.96294498443604
0.6905020947492344,217.98950242996216
0.6905019070071363,218.0159947872162
0.6905017192841698,218.04265809059143
0.6905015315803326,218.0692389011383
0.6905013438956216,218.09570598602295
0.6905011562300339,218.1221787929535
0.690500968583567,218.14877724647522
0.6905007809562176,218.17522931098938
0.6905005933479829,218.20182943344116
0.69050040575886,218.2283058166504
0.6905002181888467,218.2549545764923
0.6905000306379393,218.28134155273438
0.6904998431061352,218.30801248550415
0.6904996555934317,218.3345549106598
0.690499468099826,218.3612117767334
0.6904992806253151,218.38750314712524
0.6904990931698961,218.41415214538574
0.6904989057335662,218.44059324264526
0.6904987183163223,218.46785736083984
0.690498530918162,218.49364376068115
0.6904983435390821,218.52030777931213
0.6904981561790801,218.5466639995575
0.6904979688381527,218.57330107688904
0.6904977815162974,218.59971022605896
0.6904975942135112,218.6264660358429
0.6904974069297909,218.65281224250793
0.6904972196651344,218.68008089065552
0.6904970324195386,218.7058699131012
0.6904968451930005,218.73303842544556
0.6904966579855168,218.75890064239502
0.6904964707970855,218.78557658195496
0.6904962836277031,218.8119819164276
0.6904960964773674,218.8388707637787
0.6904959093460751,218.8650724887848
0.6904957222338233,218.89169716835022
0.6904955351406092,218.91824650764465
0.6904953480664302,218.94470524787903
0.6904951610112834,218.9711616039276
0.6904949739751658,218.99782514572144
0.6904947869580744,219.0242087841034
0.6904945999600066,219.05090522766113
0.6904944129809597,219.07733917236328
0.6904942260209306,219.10461354255676
0.6904940390799167,219.13035821914673
0.6904938521579148,219.1570405960083
0.6904936652549223,219.1834213733673
0.6904934783709366,219.21002531051636
0.6904932915059542,219.23703336715698
0.6904931046599728,219.2631368637085
0.6904929178329894,219.28954815864563
0.6904927310250011,219.31628465652466
0.6904925442360049,219.34268951416016
0.6904923574659987,219.3692660331726
0.6904921707149789,219.39568495750427
0.6904919839829429,219.42246508598328
0.6904917972698879,219.4488503932953
0.690491610575811,219.4754114151001
0.6904914239007097,219.50178503990173
0.6904912372445806,219.52852487564087
0.6904910506074213,219.5549647808075
0.6904908639892289,219.58147621154785
0.6904906773900005,219.60793781280518
0.690490490809733,219.63457345962524
0.690490304248424,219.6611361503601
0.6904901177060703,219.68757319450378
0.6904899311826693,219.7141535282135
0.6904897446782183,219.74071216583252
0.6904895581927143,219.76782155036926
0.6904893717261543,219.79375743865967
0.690489185278536,219.82029676437378
0.6904889988498559,219.84696531295776
0.6904888124401118,219.8733937740326
0.6904886260493003,219.8999125957489
0.6904884396774189,219.92645645141602
0.6904882533244647,219.95371413230896
0.6904880669904351,219.98011302947998
0.6904878806753268,220.0060966014862
0.6904876943791375,220.03257274627686
0.690487508101864,220.0592761039734
0.6904873218435037,220.08559370040894
0.6904871356040534,220.11297583580017
0.690486949383511,220.13884449005127
0.6904867631818731,220.1652376651764
0.6904865769991367,220.19179558753967
0.6904863908352995,220.21837639808655
0.6904862046903587,220.24478363990784
0.690486018564311,220.27130007743835
0.6904858324571538,220.2977397441864
0.6904856463688845,220.3243055343628
0.6904854602995002,220.35080766677856
0.6904852742489979,220.37821054458618
0.6904850882173748,220.4039454460144
0.6904849022046281,220.43043541908264
0.6904847162107555,220.4570631980896
0.6904845302357532,220.48351073265076
0.6904843442796189,220.50999116897583
0.6904841583423502,220.53665852546692
0.6904839724239437,220.56308317184448
0.6904837865243967,220.58963251113892
0.6904836006437067,220.61617064476013
0.6904834147818705,220.64266300201416
0.6904832289388853,220.66930294036865
0.6904830431147487,220.6957507133484
0.6904828573094576,220.72229838371277
0.690482671523009,220.74921321868896
0.6904824857554006,220.77537751197815
0.690482300006629,220.80203366279602
0.6904821142766917,220.82849979400635
0.6904819285655862,220.85541534423828
0.6904817428733093,220.88151335716248
0.6904815571998582,220.90804648399353
0.6904813715452298,220.93457508087158
0.690481185909422,220.9612066745758
0.6904810002924318,220.98763227462769
0.6904808146942562,221.014178276062
0.6904806291148923,221.04069781303406
0.6904804435543375,221.06725907325745
0.6904802580125889,221.09378743171692
0.6904800724896438,221.1208164691925
0.6904798869854994,221.14683151245117
0.6904797015001526,221.17337083816528
0.6904795160336011,221.19990277290344
0.6904793305858418,221.2270712852478
0.6904791451568719,221.25302004814148
0.6904789597466887,221.27951669692993
0.6904787743552894,221.3062436580658
0.6904785889826708,221.33320903778076
0.6904784036288308,221.3590750694275
0.690478218293766,221.3864462375641
0.6904780329774742,221.41224431991577
0.6904778476799521,221.4394907951355
0.6904776624011969,221.46541500091553
0.6904774771412059,221.49248361587524
0.6904772918999764,221.51828718185425
0.690477106677506,221.54547500610352
0.690476921473791,221.5714361667633
0.6904767362888294,221.59796261787415
0.6904765511226181,221.62441682815552
0.6904763659751542,221.65097188949585
0.6904761808464349,221.67746376991272
0.6904759957364579,221.7042944431305
0.6904758106452193,221.73063373565674
0.6904756255727177,221.7577884197235
0.6904754405189497,221.7837610244751
0.6904752554839121,221.81030201911926
0.6904750704676027,221.83675813674927
0.6904748854700185,221.86333012580872
0.6904747004911564,221.8896803855896
0.6904745155310146,221.91659474372864
0.6904743305895892,221.9427273273468
0.6904741456668776,221.9693591594696
0.6904739607628776,221.99580883979797
0.6904737758775862,222.0224163532257
0.6904735910110004,222.0489056110382
0.6904734061631173,222.07553505897522
0.6904732213339345,222.10195016860962
0.6904730365234488,222.1285424232483
0.6904728517316582,222.15498542785645
0.690472666958559,222.18164253234863
0.6904724822041488,222.2080717086792
0.690472297468425,222.23463344573975
0.6904721127513846,222.26113176345825
0.6904719280530248,222.28769207000732
0.6904717433733428,222.31421661376953
0.690471558712336,222.34086656570435
0.6904713740700017,222.36732149124146
0.6904711894463369,222.39438843727112
0.6904710048413388,222.42048931121826
0.6904708202550048,222.4469256401062
0.6904706356873319,222.47337102890015
0.6904704511383174,222.50005292892456
0.6904702666079588,222.5265815258026
0.6904700820962529,222.55334496498108
0.6904698976031971,222.57954573631287
0.6904697131287887,222.60612297058105
0.6904695286730249,222.63260746002197
0.6904693442359029,222.6593177318573
0.6904691598174203,222.6858468055725
0.6904689754175737,222.7124629020691
0.6904687910363604,222.73872804641724
0.6904686066737781,222.7654538154602
0.6904684223298235,222.79179739952087
0.6904682380044943,222.81844210624695
0.6904680536977877,222.8448474407196
0.6904678694097003,222.87152767181396
0.69046768514023,222.89796209335327
0.6904675008893738,222.92457938194275
0.6904673166571292,222.9509518146515
0.6904671324434929,222.97756958007812
0.6904669482484623,223.00401282310486
0.6904667640720351,223.03063035011292
0.6904665799142082,223.05723905563354
0.6904663957749786,223.08448767662048
0.6904662116543439,223.11019849777222
0.6904660275523012,223.13726449012756
0.6904658434688475,223.1632080078125
0.6904656594039806,223.18989539146423
0.6904654753576974,223.2163074016571
0.6904652913299948,223.24334144592285
0.6904651073208711,223.26939582824707
0.6904649233303222,223.2959327697754
0.6904647393583461,223.3223855495453
0.6904645554049401,223.3496949672699
0.6904643714701011,223.37551712989807
0.6904641875538268,223.40279722213745
0.690464003656114,223.42861580848694
0.6904638197769597,223.45522952079773
0.6904636359163621,223.48162174224854
0.6904634520743174,223.50832772254944
0.6904632682508235,223.53472328186035
0.6904630844458778,223.5616419315338
0.6904629006594769,223.5877606868744
0.6904627168916183,223.6143660545349
0.6904625331422993,223.6408655643463
0.6904623494115172,223.66747498512268
0.6904621656992693,223.69391202926636
0.6904619820055529,223.72099590301514
0.690461798330365,223.7469162940979
0.6904616146737028,223.7735595703125
0.6904614310355637,223.8001251220703
0.6904612474159453,223.8266909122467
0.6904610638148443,223.85309171676636
0.6904608802322582,223.88028120994568
0.6904606966681838,223.90613651275635
0.6904605131226189,223.9327585697174
0.690460329595561,223.9592261314392
0.6904601460870068,223.98634123802185
0.6904599625969536,224.01227355003357
0.6904597791253988,224.03925776481628
0.6904595956723398,224.06530237197876
0.6904594122377735,224.09227967262268
0.6904592288216975,224.11842107772827
0.6904590454241089,224.14505910873413
0.6904588620450048,224.17154335975647
0.6904586786843826,224.1982820034027
0.6904584953422399,224.22466158866882
0.6904583120185732,224.25148630142212
0.6904581287133805,224.27767419815063
0.6904579454266584,224.30487895011902
0.6904577621584046,224.33066248893738
0.6904575789086167,224.35719966888428
0.6904573956772913,224.38370418548584
0.6904572124644259,224.41084551811218
0.6904570292700175,224.4367835521698
0.6904568460940638,224.46336317062378
0.6904566629365619,224.4898340702057
0.6904564797975092,224.5163552761078
0.6904562966769027,224.54301047325134
0.6904561135747395,224.56954956054688
0.6904559304910174,224.59599447250366
0.6904557474257336,224.62249398231506
0.6904555643788847,224.64909863471985
0.6904553813504688,224.6756134033203
0.6904551983404824,224.7020981311798
0.6904550153489237,224.72900795936584
0.6904548323757892,224.75524377822876
0.6904546494210764,224.7817623615265
0.6904544664847827,224.80822896957397
0.6904542835669051,224.83490252494812
0.690454100667441,224.86127138137817
0.6904539177863878,224.8879415988922
0.6904537349237426,224.91455507278442
0.690453552079503,224.94168400764465
0.6904533692536656,224.9674859046936
0.6904531864462282,224.99401140213013
0.6904530036571879,225.0207176208496
0.6904528208865421,225.0472228527069
0.690452638134288,225.07362484931946
0.6904524554004231,225.1002266407013
0.6904522726849441,225.1265902519226
0.6904520899878487,225.1531584262848
0.6904519073091342,225.17971205711365
0.690451724648798,225.2065966129303
0.6904515420068368,225.23280501365662
0.6904513593832484,225.25932717323303
0.6904511767780297,225.28587985038757
0.6904509941911785,225.31233763694763
0.6904508116226914,225.33885598182678
0.6904506290725667,225.3654112815857
0.6904504465408005,225.39202094078064
0.6904502640273906,225.41847968101501
0.6904500815323346,225.4450445175171
0.6904498990556294,225.47162556648254
0.6904497165972722,225.49813580513
0.6904495341572606,225.52540040016174
0.6904493517355916,225.551274061203
0.6904491693322625,225.5777223110199
0.6904489869472709,225.60423755645752
0.6904488045806138,225.63070821762085
0.6904486222322891,225.65723729133606
0.6904484399022928,225.68386602401733
0.6904482575906231,225.71047568321228
0.6904480752972773,225.73696517944336
0.6904478930222525,225.76349258422852
0.6904477107655455,225.79010224342346
0.6904475285271547,225.81714010238647
0.6904473463070768,225.84366273880005
0.6904471641053086,225.86958646774292
0.6904469819218482,225.89614462852478
0.6904467997566927,225.92267417907715
0.6904466176098388,225.9499933719635
0.6904464354812846,225.97565913200378
0.6904462533710267,226.00218677520752
0.6904460712790631,226.02877163887024
0.6904458892053902,226.05534982681274
0.6904457071500061,226.08185410499573
0.6904455251129078,226.10853958129883
0.6904453430940924,226.1349437236786
0.6904451610935579,226.16151356697083
0.6904449791113008,226.18796277046204
0.6904447971473183,226.21504616737366
0.6904446152016085,226.2410204410553
0.6904444332741679,226.2676718235016
0.6904442513649945,226.29401230812073
0.6904440694740852,226.320720911026
0.6904438876014374,226.34722805023193
0.6904437057470483,226.37439632415771
0.6904435239109152,226.4002401828766
0.6904433420930358,226.42742896080017
0.6904431602934066,226.4532151222229
0.6904429785120255,226.4797534942627
0.6904427967488898,226.50626969337463
0.6904426150039965,226.5328779220581
0.6904424332773432,226.55935072898865
0.6904422515689269,226.58610916137695
0.6904420698787455,226.6124975681305
0.6904418882067955,226.63900923728943
0.6904417065530748,226.6654577255249
0.6904415249175803,226.6926233768463
0.6904413433003093,226.7186667919159
0.6904411617012597,226.7452425956726
0.6904409801204281,226.77179336547852
0.6904407985578125,226.7983636856079
0.6904406170134094,226.82477807998657
0.6904404354872168,226.85123562812805
0.6904402539792317,226.87767219543457
0.6904400724894513,226.90425086021423
0.6904398910178733,226.93076133728027
0.6904397095644947,226.95731043815613
0.6904395281293129,226.98380494117737
0.6904393467123249,227.01036858558655
0.6904391653135284,227.0368616580963
0.6904389839329209,227.06342577934265
0.690438802570499,227.0899248123169
0.6904386212262605,227.11658477783203
0.6904384399002029,227.1430323123932
0.6904382585923233,227.16960430145264
0.690438077302619,227.19604873657227
0.6904378960310872,227.22262835502625
0.6904377147777253,227.24920296669006
0.6904375335425306,227.2762532234192
0.6904373523255003,227.30222487449646
0.6904371711266318,227.32884407043457
0.6904369899459227,227.35525822639465
0.6904368087833702,227.3819568157196
0.6904366276389713,227.40845274925232
0.6904364465127237,227.43496012687683
0.6904362654046243,227.46152329444885
0.6904360843146709,227.48870539665222
0.6904359032428605,227.5145092010498
0.6904357221891904,227.54182696342468
0.6904355411536583,227.56761860847473
0.6904353601362611,227.59422898292542
0.690435179136996,227.6207263469696
0.6904349981558613,227.64736413955688
0.690434817192853,227.67374563217163
0.690434636247969,227.70102095603943
0.690434455321207,227.72674536705017
0.690434274412564,227.7539668083191
0.6904340935220372,227.7806100845337
0.6904339126496242,227.80653071403503
0.6904337317953221,227.83297562599182
0.6904335509591282,227.86012721061707
0.6904333701410399,227.88602018356323
0.6904331893410546,227.9126148223877
0.6904330085591696,227.93909430503845
0.6904328277953823,227.96567606925964
0.69043264704969,227.9920675754547
0.6904324663220897,228.0192747116089
0.690432285612579,228.04516506195068
0.6904321049211553,228.07177543640137
0.6904319242478162,228.09822511672974
0.6904317435925583,228.12544083595276
0.6904315629553794,228.15129470825195
0.6904313823362769,228.1778998374939
0.6904312017352482,228.20428824424744
0.6904310211522899,228.23101043701172
0.6904308405873999,228.25737237930298
0.6904306600405758,228.2839331626892
0.6904304795118147,228.31047081947327
0.6904302990011134,228.3376429080963
0.6904301185084699,228.3635380268097
0.6904299380338816,228.39021563529968
0.6904297575773454,228.41663146018982
0.690429577138859,228.44325637817383
0.6904293967184192,228.46973180770874
0.6904292163160239,228.49619245529175
0.6904290359316702,228.52284908294678
0.6904288555653554,228.549391746521
0.6904286752170772,228.57583737373352
0.6904284948868323,228.6023976802826
0.6904283145746183,228.62894773483276
0.6904281342804331,228.65555262565613
0.6904279540042735,228.68196487426758
0.6904277737461367,228.70846557617188
0.6904275935060203,228.73501777648926
0.6904274132839214,228.76217436790466
0.6904272330798381,228.78808331489563
0.6904270528937667,228.81462121009827
0.6904268727257051,228.84120154380798
0.6904266925756508,228.86783123016357
0.6904265124436005,228.89413213729858
0.6904263323295526,228.92069172859192
0.6904261522335035,228.94721913337708
0.6904259721554509,228.9738004207611
0.6904257920953919,229.00033950805664
0.6904256120533244,229.0271053314209
0.6904254320292451,229.05334997177124
0.690425252023152,229.0798623561859
0.690425072035042,229.10641145706177
0.6904248920649123,229.1330451965332
0.6904247121127609,229.15954875946045
0.6904245321785847,229.18672895431519
0.690424352262381,229.21260452270508
0.6904241723641472,229.23970937728882
0.6904239924838805,229.26569199562073
0.690423812621579,229.29210925102234
0.6904236327772393,229.31858682632446
0.690423452950859,229.34585452079773
0.6904232731424356,229.37172412872314
0.6904230933519663,229.39827060699463
0.6904229135794481,229.4249083995819
0.690422733824879,229.45136904716492
0.6904225540882559,229.47786664962769
0.6904223743695763,229.50446963310242
0.6904221946688379,229.53090643882751
0.6904220149860373,229.55744981765747
0.6904218353211726,229.58416199684143
0.6904216556742407,229.61064505577087
0.6904214760452395,229.6370632648468
0.6904212964341655,229.66359996795654
0.6904211168410165,229.69011855125427
0.6904209372657903,229.7167706489563
0.6904207577084837,229.74324584007263
0.6904205781690941,229.77038264274597
0.6904203986476191,229.79630136489868
0.6904202191440557,229.82346868515015
0.6904200396584019,229.8494372367859
0.6904198601906545,229.8760004043579
0.6904196807408108,229.90245294570923
0.6904195013088688,229.92901158332825
0.6904193218948252,229.95542693138123
0.6904191424986779,229.98200750350952
0.6904189631204237,230.00859332084656
0.6904187837600606,230.0351529121399
0.6904186044175854,230.06157732009888
0.6904184250929959,230.08808851242065
0.6904182457862889,230.11461997032166
0.6904180664974623,230.14144802093506
0.6904178872265133,230.16769695281982
0.6904177079734396,230.19429659843445
0.6904175287382378,230.22076296806335
0.690417349520906,230.24728178977966
0.6904171703214412,230.2738082408905
0.6904169911398411,230.30032515525818
0.6904168119761025,230.32681441307068
0.6904166328302233,230.35340809822083
0.6904164537022005,230.37989449501038
0.6904162745920319,230.40653800964355
0.6904160954997145,230.43297266960144
0.6904159164252458,230.45954704284668
0.6904157373686235,230.48601484298706
0.6904155583298442,230.51268458366394
0.6904153793089057,230.5391070842743
0.6904152003058055,230.56566667556763
0.6904150213205411,230.59214282035828
0.6904148423531096,230.61892938613892
0.6904146634035084,230.64529037475586
0.6904144844717346,230.67181396484375
0.6904143055577865,230.69830775260925
0.6904141266616605,230.72492718696594
0.6904139477833545,230.75134181976318
0.6904137689228658,230.7785038948059
0.6904135900801915,230.80448460578918
0.6904134112553294,230.83100414276123
0.6904132324482767,230.85750722885132
0.6904130536590306,230.8841414451599
0.6904128748875886,230.91058588027954
0.6904126961339483,230.93720865249634
0.6904125173981067,230.96366381645203
0.6904123386800617,230.9902422428131
0.6904121599798104,231.01670336723328
0.6904119812973499,231.04353404045105
0.6904118026326782,231.06974077224731
0.6904116239857917,231.09645891189575
0.6904114453566893,231.12280678749084
0.6904112667453667,231.14947056770325
0.690411088151823,231.17587637901306
0.6904109095760538,231.20250916481018
0.6904107310180579,231.22893404960632
0.6904105524778322,231.25550079345703
0.6904103739553737,231.28200936317444
0.6904101954506806,231.30860543251038
0.6904100169637496,231.3350989818573
0.6904098384945782,231.3616328239441
0.6904096600431641,231.38815212249756
0.6904094816095043,231.41553258895874
0.6904093031935966,231.44118547439575
0.6904091247954384,231.46786427497864
0.6904089464150268,231.49428510665894
0.690408768052359,231.52085781097412
0.6904085897074328,231.5472972393036
0.6904084113802459,231.57394742965698
0.6904082330707947,231.60044860839844
0.6904080547790774,231.62703680992126
0.6904078765050911,231.65348196029663
0.6904076982488333,231.6801462173462
0.6904075200103014,231.70670366287231
0.690407341789493,231.7332785129547
0.6904071635864047,231.75972533226013
0.690406985401035,231.78633570671082
0.6904068072333804,231.81279730796814
0.6904066290834389,231.83966398239136
0.6904064509512076,231.8657352924347
0.6904062728366837,231.89242506027222
0.6904060947398651,231.9188632965088
0.6904059166607491,231.94550490379333
0.6904057385993327,231.97184252738953
0.6904055605556135,231.99864053726196
0.6904053825295892,232.0249354839325
0.6904052045212569,232.05206036567688
0.6904050265306139,232.07793807983398
0.690404848557658,232.1046221256256
0.6904046706023862,232.13100028038025
0.6904044926647965,232.15786695480347
0.6904043147448856,232.18407559394836
0.690404136842651,232.21069192886353
0.6904039589580905,232.2371506690979
0.6904037810912014,232.26375460624695
0.6904036032419811,232.29021191596985
0.6904034254104267,232.3174991607666
0.6904032475965357,232.34329628944397
0.6904030698003061,232.36991047859192
0.6904028920217344,232.396329164505
0.6904027142608189,232.42294359207153
0.6904025365175565,232.44940423965454
0.6904023587919448,232.47600674629211
0.6904021810839804,232.50249195098877
0.6904020033936623,232.5290801525116
0.6904018257209865,232.5555408000946
0.6904016480659514,232.58268857002258
0.6904014704285535,232.60862493515015
0.6904012928087908,232.63527011871338
0.6904011152066605,232.66168189048767
0.6904009376221606,232.68834948539734
0.6904007600552874,232.71470069885254
0.6904005825060392,232.7417232990265
0.690400404974413,232.76777410507202
0.6904002274604064,232.7944037914276
0.6904000499640169,232.82088565826416
0.6903998724852417,232.84750032424927
0.6903996950240783,232.87394785881042
0.6903995175805243,232.90057039260864
0.6903993401545766,232.9270191192627
0.6903991627462337,232.9535255432129
0.6903989853554916,232.9800386428833
0.6903988079823487,233.007155418396
0.6903986306268022,233.03314685821533
0.6903984532888493,233.05968928337097
0.6903982759684877,233.08615374565125
0.6903980986657148,233.11290836334229
0.6903979213805276,233.1393003463745
0.6903977441129239,233.16583061218262
0.6903975668629015,233.19231605529785
0.6903973896304572,233.21917295455933
0.6903972124155884,233.24540948867798
0.6903970352182928,233.27194809913635
0.6903968580385679,233.29847478866577
0.6903966808764109,233.32514023780823
0.6903965037318196,233.35177326202393
0.6903963266047908,233.3786425590515
0.6903961494953226,233.40459275245667
0.6903959724034119,233.43170714378357
0.6903957953290563,233.4576861858368
0.6903956182722533,233.48426628112793
0.6903954412330006,233.51070642471313
0.6903952642112949,233.53725409507751
0.6903950872071343,233.5637490749359
0.690394910220516,233.5904040336609
0.6903947332514372,233.61687231063843
0.6903945562998958,233.64345598220825
0.6903943793658891,233.6699035167694
0.6903942024494141,233.69654393196106
0.690394025550469,233.7229402065277
0.6903938486690504,233.74954676628113
0.6903936718051562,233.77606892585754
0.6903934949587839,233.8028588294983
0.6903933181299305,233.82909536361694
0.6903931413185939,233.85563397407532
0.6903929645247714,233.88215565681458
0.6903927877484605,233.909166097641
0.6903926109896583,233.93531560897827
0.6903924342483626,233.96183943748474
0.6903922575245706,233.98836874961853
0.6903920808182801,234.01488089561462
0.6903919041294883,234.0413954257965
0.6903917274581923,234.06805610656738
0.6903915508043899,234.09445762634277
0.6903913741680792,234.12098956108093
0.6903911975492565,234.14749240875244
0.6903910209479194,234.1742479801178
0.6903908443640658,234.20069241523743
0.6903906677976932,234.22735047340393
0.6903904912487985,234.25377368927002
0.6903903147173799,234.28034663200378
0.6903901382034343,234.30675721168518
0.6903899617069591,234.3332703113556
0.6903897852279518,234.35973024368286
0.6903896087664101,234.38714408874512
0.6903894323223312,234.41281819343567
0.6903892558957129,234.4399127960205
0.690389079486552,234.4658875465393
0.6903889030948469,234.4924910068512
0.690388726720594,234.5190863609314
0.6903885503637914,234.54545521736145
0.6903883740244363,234.57203364372253
0.6903881977025261,234.5990753173828
0.6903880213980585,234.62516975402832
0.690387845111031,234.6516854763031
0.6903876688414408,234.67829084396362
0.6903874925892853,234.70487308502197
0.690387316354562,234.7311623096466
0.6903871401372687,234.75770545005798
0.6903869639374024,234.78424525260925
0.6903867877549608,234.8108410835266
0.6903866115899413,234.83730554580688
0.690386435442341,234.86384916305542
0.6903862593121584,234.89051604270935
0.6903860831993898,234.9175145626068
0.6903859071040331,234.94359827041626
0.6903857310260858,234.97010231018066
0.6903855549655453,234.9965624809265
0.6903853789224093,235.02318739891052
0.6903852028966748,235.04986238479614
0.6903850268883394,235.0761158466339
0.6903848508974011,235.10270977020264
0.6903846749238562,235.12960028648376
0.6903844989677034,235.1556854248047
0.6903843230289395,235.18254017829895
0.6903841471075619,235.20877647399902
0.6903839712035684,235.23534035682678
0.6903837953169565,235.26178979873657
0.6903836194477234,235.28899455070496
0.6903834435958665,235.31480836868286
0.6903832677613833,235.34199619293213
0.6903830919442714,235.3678843975067
0.6903829161445284,235.39452695846558
0.6903827403621513,235.42112755775452
0.690382564597138,235.447603225708
0.6903823888494857,235.47406125068665
0.6903822131191919,235.50060200691223
0.6903820374062545,235.52721214294434
0.6903818617106705,235.55365180969238
0.6903816860324372,235.58028292655945
0.6903815103715525,235.60690355300903
0.6903813347280134,235.63319778442383
0.6903811591018181,235.65985250473022
0.6903809834929635,235.68631386756897
0.6903808079014474,235.71309161186218
0.6903806323272668,235.7394678592682
0.6903804567704195,235.76599407196045
0.690380281230903,235.79242396354675
0.6903801057087144,235.81964778900146
0.690379930203852,235.84558081626892
0.6903797547163124,235.87252521514893
0.6903795792460932,235.89856600761414
0.6903794037931924,235.92517971992493
0.6903792283576072,235.95171737670898
0.6903790529393347,235.9783010482788
0.6903788775383728,236.00470066070557
0.6903787021547189,236.03134727478027
0.6903785267883705,236.0577495098114
0.6903783514393249,236.0844602584839
0.6903781761075799,236.11092519760132
0.6903780007931326,236.13779163360596
0.6903778254959807,236.1639006137848
0.6903776502161214,236.19077610969543
0.690377474953553,236.21694016456604
0.6903772997082719,236.24355936050415
0.6903771244802761,236.27006936073303
0.690376949269563,236.29662537574768
0.69037677407613,236.3230938911438
0.690376598899975,236.34969353675842
0.6903764237410949,236.3761739730835
0.6903762485994875,236.40274262428284
0.6903760734751505,236.4291648864746
0.6903758983680809,236.4557375907898
0.6903757232782765,236.48234701156616
0.6903755482057345,236.5088484287262
0.6903753731504529,236.53532886505127
0.6903751981124284,236.56189012527466
0.6903750230916592,236.588360786438
0.6903748480881426,236.61496329307556
0.6903746731018758,236.64142274856567
0.6903744981328569,236.66801571846008
0.6903743231810824,236.69465255737305
0.6903741482465505,236.721337556839
0.6903739733292587,236.74776077270508
0.690373798429204,236.7743124961853
0.6903736235463849,236.8008074760437
0.6903734486807978,236.82728028297424
0.6903732738324406,236.85456466674805
0.6903730990013106,236.88033866882324
0.6903729241874055,236.9068741798401
0.690372749390723,236.93372225761414
0.6903725746112603,236.95994448661804
0.6903723998490152,236.98715209960938
0.6903722251039844,237.01299691200256
0.690372050376166,237.03964567184448
0.6903718756655577,237.0666127204895
0.6903717009721567,237.09322810173035
0.6903715262959604,237.11912155151367
0.6903713516369663,237.14565587043762
0.6903711769951721,237.17211151123047
0.6903710023705754,237.19906187057495
0.6903708277631734,237.22521090507507
0.6903706531729633,237.2522258758545
0.6903704785999434,237.27833127975464
0.6903703040441105,237.3048996925354
0.6903701295054627,237.3313970565796
0.6903699549839968,237.35806488990784
0.6903697804797108,237.38441562652588
0.6903696059926019,237.41096305847168
0.6903694315226678,237.43748903274536
0.6903692570699065,237.46420311927795
0.6903690826343142,237.49049735069275
0.6903689082158895,237.5171558856964
0.6903687338146294,237.54351472854614
0.6903685594305319,237.57034373283386
0.6903683850635939,237.59746146202087
0.6903682107138135,237.62321138381958
0.6903680363811875,237.64967560768127
0.6903678620657138,237.676344871521
0.6903676877673901,237.70272541046143
0.6903675134862132,237.72950553894043
0.6903673392221815,237.75653767585754
0.6903671649752916,237.78256464004517
0.6903669907455421,237.80910229682922
0.6903668165329296,237.8363401889801
0.6903666423374522,237.86210918426514
0.6903664681591067,237.88929080963135
0.6903662939978911,237.91517901420593
0.6903661198538028,237.94169998168945
0.6903659457268397,237.96819067001343
0.6903657716169984,237.99529719352722
0.6903655975242774,238.0212631225586
0.6903654234486735,238.04827523231506
0.6903652493901844,238.07420992851257
0.6903650753488079,238.10087704658508
0.6903649013245413,238.12735056877136
0.6903647273173821,238.1538805961609
0.6903645533273275,238.1804323196411
0.690364379354375,238.20690965652466
0.6903642053985234,238.23339343070984
0.6903640314597687,238.2600908279419
0.6903638575381088,238.28644466400146
0.6903636836335416,238.3130989074707
0.6903635097460645,238.33956336975098
0.6903633358756747,238.36614871025085
0.6903631620223699,238.39265632629395
0.6903629881861478,238.419171333313
0.6903628143670056,238.4457392692566
0.690362640564941,238.4724292755127
0.6903624667799514,238.49874305725098
0.6903622930120346,238.52591490745544
0.6903621192611876,238.5517520904541
0.6903619455274087,238.5783233642578
0.6903617718106948,238.60483193397522
0.6903615981110433,238.6313796043396
0.6903614244284519,238.65803813934326
0.6903612507629188,238.68446493148804
0.6903610771144403,238.7108974456787
0.6903609034830149,238.73753595352173
0.6903607298686396,238.76406478881836
0.6903605562713121,238.79104614257812
0.6903603826910304,238.81709933280945
0.6903602091277908,238.84378743171692
0.6903600355815919,238.8701252937317
0.690359862052431,238.8967695236206
0.6903596885403056,238.92315244674683
0.6903595150452129,238.9498074054718
0.6903593415671505,238.97637367248535
0.6903591681061165,239.00299406051636
0.6903589946621075,239.02935576438904
0.690358821235122,239.055997133255
0.690358647825157,239.08238101005554
0.69035847443221,239.10896158218384
0.6903583010562786,239.13543438911438
0.6903581276973602,239.16201448440552
0.6903579543554528,239.18850994110107
0.6903577810305535,239.21507048606873
0.6903576077226596,239.2415177822113
0.6903574344317693,239.2681221961975
0.6903572611578798,239.29464101791382
0.6903570879009885,239.3211898803711
0.6903569146610931,239.34769010543823
0.6903567414381911,239.3743622303009
0.6903565682322802,239.40075016021729
0.6903563950433574,239.42800092697144
0.6903562218714206,239.4537992477417
0.6903560487164677,239.48035383224487
0.6903558755784958,239.50686073303223
0.6903557024575023,239.53365898132324
0.6903555293534849,239.55993366241455
0.6903553562664411,239.58666229248047
0.6903551831963687,239.6130166053772
0.690355010143265,239.63994979858398
0.6903548371071275,239.66604471206665
0.690354664087954,239.69336318969727
0.6903544910857417,239.7191038131714
0.6903543181004879,239.7457447052002
0.6903541451321908,239.77220797538757
0.6903539721808482,239.7987813949585
0.6903537992464566,239.82527923583984
0.6903536263290138,239.85246777534485
0.690353453428518,239.87830591201782
0.690353280544966,239.90493297576904
0.6903531076783559,239.93139386177063
0.690352934828685,239.95791912078857
0.6903527619959507,239.9844663143158
0.6903525891801509,240.0110080242157
0.6903524163812826,240.03751397132874
0.690352243599344,240.06424164772034
0.690352070834332,240.09060049057007
0.6903518980862448,240.1171703338623
0.6903517253550795,240.14364099502563
0.6903515526408339,240.1702492237091
0.6903513799435053,240.19673776626587
0.6903512072630912,240.2233443260193
0.6903510345995894,240.24979162216187
0.690350861952997,240.27636098861694
0.6903506893233126,240.30283164978027
0.6903505167105324,240.32943415641785
0.6903503441146549,240.35589933395386
0.6903501715356773,240.3824861049652
0.6903499989735971,240.40898489952087
0.6903498264284118,240.43614101409912
0.690349653900119,240.46204257011414
0.6903494813887169,240.48861598968506
0.6903493088942022,240.51508975028992
0.6903491364165726,240.54189324378967
0.6903489639558257,240.56814765930176
0.6903487915119597,240.594731092453
0.690348619084971,240.62121486663818
0.690348446674858,240.64815473556519
0.6903482742816179,240.6742651462555
0.6903481019052483,240.7009208202362
0.6903479295457469,240.7273302078247
0.6903477572031115,240.75393891334534
0.6903475848773387,240.78044939041138
0.6903474125684271,240.80761575698853
0.6903472402763736,240.83350706100464
0.6903470680011762,240.86009573936462
0.6903468957428318,240.8865306377411
0.690346723501339,240.9132800102234
0.6903465512766948,240.9396903514862
0.6903463790688961,240.96620225906372
0.6903462068779413,240.99270367622375
0.6903460347038282,241.019296169281
0.6903458625465533,241.04573965072632
0.6903456904061148,241.0723114013672
0.6903455182825109,241.09897089004517
0.6903453461757378,241.12599229812622
0.690345174085794,241.15184330940247
0.6903450020126768,241.17886638641357
0.6903448299563837,241.20495319366455
0.6903446579169126,241.23207092285156
0.6903444858942607,241.25798869132996
0.6903443138884251,241.28527545928955
0.6903441418994045,241.3110327720642
0.6903439699271958,241.33763718605042
0.6903437979717967,241.36409854888916
0.6903436260332046,241.39113974571228
0.6903434541114172,241.41721558570862
0.6903432822064322,241.44394969940186
0.6903431103182469,241.4703049659729
0.690342938446859,241.49693942070007
0.6903427665922661,241.52333521842957
0.6903425947544656,241.54987335205078
0.690342422933455,241.57634902000427
0.6903422511292324,241.60354804992676
0.6903420793417949,241.62949872016907
0.6903419075711403,241.65603518486023
0.6903417358172663,241.682523727417
0.6903415640801701,241.70927476882935
0.6903413923598494,241.73568534851074
0.6903412206563013,241.76221466064453
0.6903410489695248,241.78881859779358
0.6903408772995158,241.81540417671204
0.6903407056462728,241.8418366909027
0.6903405340097932,241.86909651756287
0.6903403623900747,241.8948152065277
0.6903401907871144,241.92139983177185
0.6903400192009105,241.9478211402893
0.6903398476314601,241.9744222164154
0.690339676078761,242.00091195106506
0.690339504542811,242.02748227119446
0.6903393330236071,242.0539813041687
0.6903391615211473,242.08105778694153
0.690338990035429,242.1070854663849
0.69033881856645,242.13399720191956
0.6903386471142078,242.16007018089294
0.6903384756786997,242.18665432929993
0.6903383042599232,242.21313881874084
0.6903381328578766,242.2397141456604
0.690337961472557,242.26622319221497
0.690337790103962,242.2933964729309
0.6903376187520889,242.3192765712738
0.6903374474169361,242.3458709716797
0.6903372760985004,242.37233972549438
0.6903371047967795,242.39899516105652
0.6903369335117717,242.42544531822205
0.6903367622434733,242.45200085639954
0.6903365909918832,242.47844004631042
0.6903364197569979,242.50508308410645
0.6903362485388159,242.53152108192444
0.690336077337334,242.5581693649292
0.6903359061525505,242.5851731300354
0.6903357349844623,242.61118078231812
0.6903355638330676,242.63766145706177
0.6903353926983634,242.66503047943115
0.6903352215803481,242.69074249267578
0.6903350504790181,242.71737241744995
0.690334879394372,242.74392199516296
0.6903347083264073,242.77058696746826
0.6903345372751211,242.79689383506775
0.6903343662405111,242.82409524917603
0.6903341952225754,242.8499779701233
0.6903340242213108,242.87736105918884
0.6903338532367157,242.90300917625427
0.690333682268787,242.92959094047546
0.6903335113175227,242.95613169670105
0.6903333403829204,242.98264813423157
0.6903331694649774,243.0092647075653
0.6903329985636915,243.035808801651
0.6903328276790602,243.06231212615967
0.6903326568110814,243.08891224861145
0.6903324859597522,243.1153748035431
0.6903323151250705,243.14195442199707
0.690332144307034,243.16852402687073
0.6903319735056401,243.1949212551117
0.6903318027208861,243.22147631645203
0.6903316319527703,243.24814748764038
0.6903314612012899,243.2745509147644
0.6903312904664426,243.30114889144897
0.6903311197482257,243.32757186889648
0.6903309490466373,243.3541660308838
0.6903307783616741,243.38075494766235
0.6903306076933349,243.40717601776123
0.6903304370416167,243.433984041214
0.6903302664065168,243.46030616760254
0.6903300957880332,243.48679757118225
0.6903299251861637,243.51378560066223
0.6903297546009056,243.5397710800171
0.6903295840322564,243.5663287639618
0.6903294134802137,243.5928566455841
0.6903292429447756,243.6194043159485
0.6903290724259389,243.64592456817627
0.690328901923702,243.67294931411743
0.6903287314380621,243.6989824771881
0.6903285609690166,243.72554993629456
0.6903283905165635,243.7521686553955
0.6903282200807002,243.77864336967468
0.6903280496614246,243.80513644218445
0.6903278792587336,243.83234119415283
0.6903277088726256,243.85818338394165
0.6903275385030978,243.88557243347168
0.6903273681501482,243.9112422466278
0.6903271978137737,243.9378056526184
0.6903270274939726,243.96434545516968
0.690326857190742,243.99145126342773
0.6903266869040797,244.0174572467804
0.6903265166339834,244.04403114318848
0.6903263463804509,244.07050228118896
0.6903261761434794,244.0971381664276
0.6903260059230665,244.12363290786743
0.6903258357192102,244.15011835098267
0.6903256655319076,244.17670726776123
0.6903254953611568,244.20322966575623
0.6903253252069552,244.22959566116333
0.6903251550693004,244.2561764717102
0.6903249849481905,244.28296613693237
0.690324814843622,244.30925631523132
0.6903246447555935,244.33576154708862
0.6903244746841024,244.36239099502563
0.6903243046291461,244.38879537582397
0.6903241345907221,244.41543340682983
0.6903239645688284,244.44180941581726
0.6903237945634624,244.4684398174286
0.6903236245746219,244.49508333206177
0.6903234546023045,244.52158975601196
0.6903232846465073,244.5479860305786
0.6903231147072287,244.57521200180054
0.6903229447844658,244.6010558605194
0.6903227748782166,244.62771773338318
0.6903226049884779,244.65422177314758
0.6903224351152483,244.6807508468628
0.6903222652585251,244.7072525024414
0.6903220954183058,244.73388743400574
0.6903219255945877,244.76026964187622
0.6903217557873693,244.7873764038086
0.6903215859966475,244.813316822052
0.6903214162224202,244.8398654460907
0.6903212464646847,244.8663454055786
0.6903210767234393,244.8931155204773
0.6903209069986811,244.91958332061768
0.6903207372904077,244.94670820236206
0.6903205675986168,244.9725649356842
0.6903203979233062,244.99922609329224
0.6903202282644733,245.02559971809387
0.6903200586221162,245.05223727226257
0.690319888996232,245.07872676849365
0.690319719386818,245.10580444335938
0.6903195497938728,245.13178038597107
0.6903193802173933,245.15860533714294
0.6903192106573777,245.18485927581787
0.690319041113823,245.21143889427185
0.6903188715867272,245.23792481422424
0.6903187020760878,245.26502132415771
0.6903185325819028,245.2910032272339
0.690318363104169,245.31817078590393
0.6903181936428852,245.3440637588501
0.690318024198048,245.37140202522278
0.6903178547696555,245.39716386795044
0.6903176853577052,245.4239902496338
0.6903175159621946,245.4507439136505
0.690317346583122,245.47676944732666
0.6903171772204841,245.5031976699829
0.6903170078742791,245.52973222732544
0.6903168385445047,245.55615234375
0.6903166692311582,245.58288526535034
0.6903164999342373,245.60929441452026
0.6903163306537399,245.6358494758606
0.6903161613896636,245.66233706474304
0.6903159921420055,245.68891739845276
0.6903158229107638,245.7153491973877
0.690315653695936,245.74200749397278
0.6903154844975198,245.7685432434082
0.6903153153155125,245.79504132270813
0.6903151461499123,245.82157731056213
0.6903149770007163,245.8481616973877
0.6903148078679222,245.87463092803955
0.6903146387515281,245.90130615234375
0.6903144696515315,245.92769384384155
0.6903143005679296,245.95422196388245
0.6903141315007203,245.9807801246643
0.6903139624499015,246.00744938850403
0.6903137934154705,246.03385877609253
0.6903136243974248,246.06049752235413
0.6903134553957628,246.087016582489
0.6903132864104814,246.11352849006653
0.6903131174415782,246.13990235328674
0.6903129484890516,246.1671347618103
0.6903127795528986,246.1930854320526
0.690312610633117,246.21981596946716
0.6903124417297043,246.2461473941803
0.6903122728426588,246.27309775352478
0.6903121039719771,246.29905343055725
0.6903119351176579,246.32561945915222
0.6903117662796978,246.35217475891113
0.6903115974580954,246.37876176834106
0.6903114286528479,246.40522241592407
0.6903112598639529,246.43184971809387
0.6903110910914083,246.45826172828674
0.6903109223352112,246.48554015159607
0.6903107535953602,246.5114974975586
0.6903105848718522,246.53805923461914
0.6903104161646849,246.56450510025024
0.6903102474738562,246.59151411056519
0.6903100787993633,246.6175560951233
0.6903099101412047,246.64415860176086
0.6903097414993774,246.67055368423462
0.6903095728738792,246.6973204612732
0.6903094042647079,246.72375965118408
0.6903092356718608,246.75032448768616
0.6903090670953358,246.77683329582214
0.6903088985351308,246.8034393787384
0.6903087299912426,246.82987809181213
0.69030856146367,246.85649418830872
0.6903083929524096,246.8829071521759
0.6903082244574599,246.90934419631958
0.6903080559788183,246.9360156059265
0.690307887516482,246.96302151679993
0.6903077190704495,246.98903560638428
0.6903075506407175,247.01561093330383
0.6903073822272844,247.04204893112183
0.6903072138301474,247.06924414634705
0.6903070454493044,247.0950915813446
0.6903068770847531,247.1217064857483
0.690306708736491,247.14817190170288
0.690306540404516,247.17479705810547
0.6903063720888256,247.20170783996582
0.6903062037894173,247.22846961021423
0.6903060355062889,247.25424885749817
0.6903058672394382,247.28089880943298
0.6903056989888626,247.30731177330017
0.6903055307545601,247.33429288864136
0.6903053625365282,247.36035084724426
0.6903051943347642,247.38692951202393
0.6903050261492665,247.41344952583313
0.690304857980032,247.4400839805603
0.6903046898270587,247.46668696403503
0.6903045216903448,247.49325108528137
0.690304353569887,247.51958298683167
0.6903041854656836,247.54614686965942
0.6903040173777323,247.57262873649597
0.6903038493060302,247.59917616844177
0.6903036812505757,247.62572765350342
0.6903035132113657,247.65259337425232
0.6903033451883984,247.67872309684753
0.6903031771816713,247.70588493347168
0.6903030091911824,247.73177671432495
0.6903028412169289,247.75841426849365
0.6903026732589086,247.78513479232788
0.6903025053171191,247.8116693496704
0.6903023373915583,247.8380148410797
0.6903021694822237,247.8647358417511
0.6903020015891129,247.8911292552948
0.690301833712224,247.9177520275116
0.6903016658515545,247.94419693946838
0.6903014980071015,247.9707546234131
0.6903013301788636,247.99716639518738
0.6903011623668376,248.02376532554626
0.6903009945710219,248.05038118362427
0.6903008267914136,248.0773274898529
0.6903006590280104,248.10330367088318
0.6903004912808107,248.12993669509888
0.6903003235498114,248.15646529197693
0.6903001558350106,248.18356919288635
0.6902999881364059,248.2094464302063
0.6902998204539949,248.23605179786682
0.6902996527877749,248.26262426376343
0.6902994851377442,248.28919172286987
0.6902993175039004,248.31563568115234
0.6902991498862409,248.34280467033386
0.6902989822847632,248.36876797676086
0.6902988146994655,248.39598560333252
0.6902986471303456,248.42176699638367
0.6902984795774004,248.4483289718628
0.6902983120406281,248.47471618652344
0.6902981445200265,248.5012891292572
0.6902979770155929,248.52794694900513
0.6902978095273256,248.55467677116394
0.6902976420552215,248.58108234405518
0.6902974745992784,248.607426404953
0.6902973071594944,248.63399171829224
0.690297139735867,248.6612741947174
0.6902969723283939,248.68697333335876
0.6902968049370728,248.71366262435913
0.6902966375619015,248.74016213417053
0.6902964702028775,248.76656937599182
0.6902963028599985,248.7931580543518
0.6902961355332623,248.81980800628662
0.6902959682226663,248.8461468219757
0.6902958009282083,248.87278771400452
0.6902956336498864,248.89920568466187
0.6902954663876977,248.92581963539124
0.6902952991416405,248.9522397518158
0.6902951319117119,248.9789583683014
0.6902949646979099,249.00541949272156
0.690294797500232,249.03187370300293
0.6902946303186762,249.0584099292755
0.6902944631532401,249.08505392074585
0.6902942960039211,249.1114501953125
0.690294128870717,249.13803434371948
0.6902939617536259,249.16489219665527
0.690293794652645,249.19112062454224
0.6902936275677723,249.21756196022034
0.6902934604990051,249.2441167831421
0.6902932934463413,249.2706263065338
0.6902931264097789,249.29719281196594
0.6902929593893155,249.3237428665161
0.6902927923849482,249.35026264190674
0.6902926253966756,249.37676429748535
0.6902924584244947,249.4033010005951
0.6902922914684033,249.42979335784912
0.6902921245283997,249.45648384094238
0.6902919576044806,249.4829089641571
0.6902917906966444,249.50946187973022
0.6902916238048887,249.53595423698425
0.6902914569292109,249.56251001358032
0.6902912900696093,249.5890510082245
0.6902911232260809,249.61567997932434
0.6902909563986239,249.64208269119263
0.6902907895872356,249.6693172454834
0.6902906227919141,249.69516730308533
0.6902904560126569,249.72174668312073
0.6902902892494618,249.74887132644653
0.6902901225023265,249.77518773078918
0.6902899557712482,249.80131030082703
0.6902897890562252,249.82782983779907
0.6902896223572553,249.85428309440613
0.6902894556743356,249.88095259666443
0.6902892890074643,249.90741205215454
0.6902891223566391,249.93403148651123
0.6902889557218573,249.96047186851501
0.6902887891031168,249.98707222938538
0.6902886225004156,250.01364612579346
0.6902884559137511,250.0402626991272
0.6902882893431208,250.06656765937805
0.6902881227885229,250.09326243400574
0.6902879562499551,250.1197919845581
0.6902877897274144,250.14674949645996
0.6902876232208994,250.1727433204651
0.6902874567304073,250.19931030273438
0.6902872902559359,250.22654032707214
0.6902871237974828,250.2523636817932
0.690286957355046,250.2788314819336
0.690286790928623,250.30542278289795
0.6902866245182115,250.33194994926453
0.6902864581238095,250.35857844352722
0.6902862917454142,250.38504934310913
0.6902861253830239,250.41233587265015
0.6902859590366358,250.43802165985107
0.6902857927062477,250.46466851234436
0.6902856263918575,250.49111771583557
0.6902854600934631,250.51827359199524
0.6902852938110617,250.54418778419495
0.6902851275446511,250.5708212852478
0.6902849612942293,250.59724140167236
0.6902847950597943,250.6238672733307
0.6902846288413432,250.65028500556946
0.6902844626388736,250.67695569992065
0.690284296452384,250.70335340499878
0.6902841302818715,250.7299666404724
0.6902839641273337,250.75645661354065
0.6902837979887692,250.78372836112976
0.6902836318661746,250.81004285812378
0.6902834657595484,250.83612418174744
0.6902832996688878,250.86256575584412
0.6902831335941912,250.8894395828247
0.6902829675354556,250.9156093597412
0.6902828014926791,250.9422173500061
0.6902826354658591,250.96871852874756
0.6902824694549938,250.9959101676941
0.6902823034600807,251.02182507514954
0.6902821374811172,251.0483672618866
0.6902819715181018,251.07486057281494
0.6902818055710315,251.1014904975891
0.6902816396399044,251.12792587280273
0.6902814737247176,251.1544966697693
0.6902813078254696,251.18102049827576
0.6902811419421581,251.20751523971558
0.6902809760747805,251.23401069641113
0.6902808102233342,251.26061749458313
0.6902806443878178,251.2870819568634
0.690280478568228,251.31382703781128
0.6902803127645635,251.3404438495636
0.6902801469768216,251.3675901889801
0.6902799812049998,251.39335823059082
0.6902798154490963,251.42043113708496
0.6902796497091082,251.44631218910217
0.6902794839850338,251.47313976287842
0.6902793182768707,251.49947094917297
0.6902791525846165,251.52590084075928
0.6902789869082688,251.5523705482483
0.6902788212478258,251.57914209365845
0.6902786556032848,251.60548448562622
0.6902784899746438,251.63267612457275
0.6902783243619001,251.65852904319763
0.6902781587650523,251.68513536453247
0.6902779931840973,251.71174144744873
0.690277827619033,251.7383267879486
0.6902776620698573,251.7648470401764
0.6902774965365679,251.79137444496155
0.6902773310191626,251.8179214000702
0.6902771655176388,251.84491086006165
0.6902770000319944,251.87093424797058
0.6902768345622277,251.89782166481018
0.6902766691083358,251.92397284507751
0.6902765036703166,251.95057439804077
0.6902763382481676,251.97705698013306
0.6902761728418867,252.0035228729248
0.6902760074514718,252.0300350189209
0.6902758420769206,252.05666041374207
0.6902756767182306,252.08308339118958
0.6902755113753999,252.1101005077362
0.6902753460484262,252.1361002922058
0.6902751807373069,252.16270184516907
0.69027501544204,252.18922185897827
0.6902748501626228,252.2165813446045
0.6902746848990534,252.2424488067627
0.69027451965133,252.26977252960205
0.6902743544194497,252.2953634262085
0.6902741892034104,252.32232975959778
0.6902740240032098,252.34841179847717
0.6902738588188458,252.37503576278687
0.6902736936503162,252.40158820152283
0.6902735284976181,252.42817664146423
0.6902733633607504,252.4545750617981
0.6902731982397096,252.48113918304443
0.6902730331344944,252.50755143165588
0.6902728680451022,252.53429698944092
0.6902727029715304,252.56064748764038
0.6902725379137772,252.58785200119019
0.6902723728718404,252.61368060112
0.6902722078457171,252.64028000831604
0.6902720428354058,252.66677618026733
0.690271877840904,252.6934814453125
0.6902717128622095,252.71985626220703
0.6902715478993197,252.7466356754303
0.6902713829522327,252.77293729782104
0.690271218020946,252.79948568344116
0.6902710531054574,252.82597184181213
0.6902708882057653,252.85261058807373
0.6902707233218666,252.87902402877808
0.690270558453759,252.90560293197632
0.6902703936014409,252.93206882476807
0.6902702287649096,252.95925951004028
0.6902700639441631,252.98521161079407
0.6902698991391992,253.01193380355835
0.6902697343500153,253.03842210769653
0.6902695695766095,253.06503677368164
0.690269404818979,253.09131836891174
0.6902692400771225,253.1182632446289
0.6902690753510367,253.14434361457825
0.6902689106407203,253.1709806919098
0.6902687459461705,253.19750142097473
0.6902685812673851,253.22399950027466
0.690268416604362,253.25048899650574
0.690268251957099,253.27707290649414
0.6902680873255934,253.30351400375366
0.6902679227098436,253.33018374443054
0.6902677581098468,253.3566403388977
0.6902675935256012,253.38318467140198
0.6902674289571042,253.40965700149536
0.690267264404354,253.43631720542908
0.6902670998673479,253.462744474411
0.6902669353460841,253.48936462402344
0.69026677084056,253.51582407951355
0.6902666063507733,253.54237532615662
0.6902664418767218,253.56888437271118
0.6902662774184037,253.59542727470398
0.6902661129758165,253.6226887702942
0.6902659485489578,253.64856457710266
0.6902657841378255,253.67498302459717
0.6902656197424172,253.70215392112732
0.690265455362731,253.7280342578888
0.6902652909987644,253.75463891029358
0.690265126650515,253.78118062019348
0.6902649623179813,253.80845475196838
0.6902647980011604,253.8341727256775
0.6902646337000496,253.8608205318451
0.6902644694146481,253.8872561454773
0.6902643051449523,253.9138753414154
0.6902641408909609,253.9404637813568
0.6902639766526713,253.96693396568298
0.6902638124300808,253.9934298992157
0.690263648223188,254.02000832557678
0.6902634840319902,254.04646158218384
0.6902633198564851,254.0731348991394
0.690263155696671,254.09957766532898
0.690262991552545,254.12625932693481
0.6902628274241052,254.15261793136597
0.6902626633113496,254.17975401878357
0.6902624992142754,254.2056441307068
0.6902623351328809,254.23263835906982
0.6902621710671631,254.25874304771423
0.6902620070171208,254.28530645370483
0.6902618429827514,254.31188321113586
0.6902616789640524,254.33902549743652
0.6902615149610215,254.36487078666687
0.690261350973657,254.392071723938
0.6902611870019565,254.41791367530823
0.6902610230459173,254.44502902030945
0.6902608591055377,254.4710075855255
0.6902606951808151,254.4975938796997
0.690260531271748,254.52406477928162
0.6902603673783332,254.55071306228638
0.6902602035005688,254.57711386680603
0.6902600396384531,254.6036877632141
0.6902598757919836,254.63019037246704
0.6902597119611574,254.65675473213196
0.6902595481459732,254.68326330184937
0.6902593843464284,254.7098913192749
0.6902592205625206,254.7363476753235
0.6902590567942481,254.76288294792175
0.6902588930416081,254.78940749168396
0.6902587293045989,254.81595039367676
0.6902585655832174,254.8424174785614
0.6902584018774626,254.86900877952576
0.6902582381873315,254.89558815956116
0.6902580745128221,254.92228722572327
0.690257910853932,254.94870448112488
0.6902577472106591,254.97532320022583
0.690257583583001,255.00171971321106
0.6902574199709564,255.0283272266388
0.6902572563745218,255.05468916893005
0.6902570927936957,255.08125519752502
0.6902569292284757,255.10787987709045
0.6902567656788597,255.1345272064209
0.6902566021448452,255.16097569465637
0.6902564386264304,255.1875696182251
0.6902562751236125,255.21397161483765
0.6902561116363899,255.2404706478119
0.6902559481647601,255.26749801635742
0.690255784708721,255.293527841568
0.6902556212682704,255.32009553909302
0.690255457843406,255.34664058685303
0.6902552944341255,255.3731083869934
0.6902551310404267,255.39965081214905
0.6902549676623077,255.42609882354736
0.6902548042997658,255.45328450202942
0.690254640952799,255.47931909561157
0.6902544776214051,255.50576186180115
0.6902543143055823,255.5322618484497
0.6902541510053278,255.5595579147339
0.6902539877206396,255.5853214263916
0.6902538244515155,255.61192083358765
0.6902536611979535,255.63845467567444
0.6902534979599506,255.6654028892517
0.6902533347375057,255.69146704673767
0.690253171530616,255.71803784370422
0.6902530083392795,255.7445788383484
0.6902528451634935,255.77118706703186
0.6902526820032564,255.79763841629028
0.6902525188585654,255.82432985305786
0.6902523557294191,255.850688457489
0.6902521926158146,255.87726736068726
0.69025202951775,255.90368485450745
0.6902518664352228,255.93079113960266
0.6902517033682313,255.956871509552
0.6902515403167729,255.98355436325073
0.6902513772808456,256.0099244117737
0.690251214260447,256.03649163246155
0.6902510512555752,256.06293058395386
0.6902508882662276,256.0896120071411
0.6902507252924023,256.1160891056061
0.6902505623340968,256.14271306991577
0.6902503993913095,256.16907024383545
0.6902502364640375,256.1956467628479
0.6902500735522789,256.22208523750305
0.6902499106560317,256.2487871646881
0.6902497477752939,256.2751326560974
0.6902495849100623,256.30219745635986
0.6902494220603355,256.32821774482727
0.6902492592261108,256.35484504699707
0.6902490964073866,256.38126730918884
0.6902489336041606,256.4080686569214
0.6902487708164304,256.434508562088
0.6902486080441935,256.46110582351685
0.6902484452874484,256.48746705055237
0.6902482825461925,256.5147180557251
0.6902481198204232,256.54051446914673
0.6902479571101393,256.5670819282532
0.6902477944153378,256.59354519844055
0.6902476317360168,256.6205794811249
0.6902474690721742,256.6465983390808
0.6902473064238075,256.6732883453369
0.6902471437909149,256.6998724937439
0.6902469811734937,256.72679591178894
0.6902468185715424,256.75292801856995
0.6902466559850579,256.7795124053955
0.6902464934140387,256.8059687614441
0.6902463308584826,256.83260130882263
0.6902461683183871,256.85897064208984
0.6902460057937504,256.8854751586914
0.6902458432845697,256.9119448661804
0.6902456807908436,256.9387938976288
0.6902455183125693,256.9651265144348
0.6902453558497447,256.99165081977844
0.6902451934023676,257.01811933517456
0.6902450309704362,257.04472637176514
0.690244868553948,257.07121300697327
0.6902447061529006,257.09853315353394
0.6902445437672924,257.1242618560791
0.6902443813971206,257.1509382724762
0.6902442190423833,257.1773364543915
0.6902440567030784,257.20399832725525
0.6902438943792039,257.230370759964
0.6902437320707568,257.2570629119873
0.6902435697777359,257.2834360599518
0.6902434075001385,257.3100571632385
0.6902432452379621,257.3365478515625
0.6902430829912054,257.36318039894104
0.6902429207598655,257.3895890712738
0.6902427585439406,257.416809797287
0.6902425963434281,257.4426167011261
0.6902424341583263,257.46982407569885
0.6902422719886324,257.49564695358276
0.6902421098343453,257.52264404296875
0.6902419476954615,257.5488021373749
0.6902417855719798,257.5759572982788
0.6902416234638978,257.6019971370697
0.6902414613712128,257.62837958335876
0.6902412992939231,257.65487718582153
0.6902411372320267,257.68144488334656
0.6902409751855213,257.70795488357544
0.6902408131544042,257.7350552082062
0.6902406511386738,257.76101517677307
0.6902404891383277,257.78784704208374
0.6902403271533635,257.81419110298157
0.6902401651837798,257.8414866924286
0.6902400032295735,257.8672471046448
0.690239841290743,257.89412355422974
0.6902396793672861,257.92031240463257
0.6902395174592004,257.94681119918823
0.690239355566484,257.973247051239
0.690239193689134,257.9998435974121
0.6902390318271491,258.02633571624756
0.6902388699805269,258.05349826812744
0.690238708149265,258.0794060230255
0.6902385463333612,258.1059560775757
0.690238384532814,258.1326503753662
0.6902382227476201,258.1596710681915
0.6902380609777783,258.18561816215515
0.690237899223286,258.2121877670288
0.6902377374841413,258.2386157512665
0.6902375757603415,258.26533007621765
0.6902374140518848,258.2917618751526
0.6902372523587693,258.3183250427246
0.6902370906809924,258.34483551979065
0.6902369290185517,258.371399641037
0.6902367673714457,258.397798538208
0.6902366057396719,258.42519068717957
0.6902364441232282,258.4508283138275
0.6902362825221126,258.47809743881226
0.6902361209363224,258.50397300720215
0.6902359593658557,258.53053617477417
0.6902357978107106,258.5571234226227
0.6902356362708849,258.5836260318756
0.690235474746376,258.6103849411011
0.6902353132371819,258.637305021286
0.6902351517433007,258.6630883216858
0.6902349902647301,258.689688205719
0.690234828801468,258.7161536216736
0.6902346673535117,258.7427144050598
0.69023450592086,258.7692048549652
0.6902343445035105,258.7964403629303
0.6902341831014602,258.8228759765625
0.6902340217147075,258.8488578796387
0.6902338603432504,258.8753354549408
0.6902336989870865,258.902446269989
0.690233537646214,258.9284164905548
0.6902333763206304,258.955025434494
0.6902332150103336,258.9814131259918
0.6902330537153212,259.00814414024353
0.6902328924355915,259.0344808101654
0.6902327311711423,259.06113624572754
0.690232569921971,259.0876770019531
0.6902324086880759,259.1147949695587
0.6902322474694542,259.1406605243683
0.6902320862661047,259.16720628738403
0.6902319250780249,259.19371700286865
0.6902317639052122,259.22082591056824
0.6902316027476647,259.2473795413971
0.6902314416053805,259.2737834453583
0.6902312804783572,259.29983854293823
0.6902311193665926,259.3263838291168
0.6902309582700846,259.3529176712036
0.6902307971888311,259.37970185279846
0.6902306361228301,259.40629029273987
0.6902304750720792,259.43255639076233
0.6902303140365761,259.45901441574097
0.6902301530163188,259.4856126308441
0.6902299920113057,259.51217818260193
0.6902298310215338,259.53865671157837
0.6902296700470015,259.5651662349701
0.6902295090877065,259.59174823760986
0.6902293481436466,259.6181983947754
0.6902291872148194,259.64550948143005
0.6902290263012233,259.6712603569031
0.6902288654028559,259.69783449172974
0.6902287045197149,259.7243022918701
0.6902285436517983,259.75095558166504
0.6902283827991038,259.77741265296936
0.6902282219616295,259.80396819114685
0.6902280611393732,259.8304297924042
0.6902279003323324,259.85702753067017
0.6902277395405058,259.8835172653198
0.6902275787638904,259.91009879112244
0.6902274180024843,259.93659377098083
0.6902272572562855,259.9631471633911
0.6902270965252918,259.9896650314331
0.6902269358095008,260.0162456035614
0.6902267751089105,260.04282450675964
0.6902266144235191,260.06932640075684
0.6902264537533244,260.0957341194153
0.6902262930983235,260.122921705246
0.6902261324585152,260.14881920814514
0.6902259718338969,260.175404548645
0.6902258112244667,260.20192193984985
0.690225650630222,260.2287414073944
0.6902254900511612,260.2549657821655
0.6902253294872817,260.2816081047058
0.6902251689385815,260.30804896354675
0.690225008405059,260.33460330963135
0.6902248478867109,260.3611478805542
0.690224687383536,260.3884572982788
0.6902245268955322,260.4143350124359
0.6902243664226969,260.44081807136536
0.690224205965028,260.46726083755493
0.6902240455225238,260.4938225746155
0.6902238850951818,260.52028155326843
0.6902237246829998,260.54688835144043
0.6902235642859759,260.5733437538147
0.6902234039041079,260.5999798774719
0.6902232435373933,260.627032995224
0.6902230831858307,260.65303206443787
0.6902229228494174,260.67948937416077
0.6902227625281513,260.70649433135986
0.6902226022220306,260.73256969451904
0.6902224419310526,260.75972747802734
0.6902222816552159,260.78559732437134
0.6902221213945178,260.81226086616516
0.6902219611489565,260.83872270584106
0.6902218009185298,260.8653173446655
0.6902216407032354,260.8917737007141
0.6902214805030711,260.91908288002014
0.6902213203180352,260.94483613967896
0.6902211601481252,260.9714148044586
0.690220999993339,260.9979021549225
0.6902208398536746,261.0249834060669
0.6902206797291296,261.05098485946655
0.6902205196197023,261.07757019996643
0.6902203595253905,261.1040298938751
0.6902201994461916,261.1306414604187
0.6902200393821043,261.1571261882782
0.6902198793331258,261.1837577819824
0.6902197192992541,261.21019101142883
0.6902195592804868,261.236834526062
0.6902193992768223,261.26327633857727
0.6902192392882585,261.2898180484772
0.6902190793147931,261.31629395484924
0.6902189193564235,261.3428795337677
0.6902187594131483,261.36935687065125
0.6902185994849651,261.3959400653839
0.6902184395718719,261.4224133491516
0.6902182796738662,261.44906544685364
0.6902181197909462,261.47555208206177
0.6902179599231095,261.50207448005676
0.6902178000703544,261.528591632843
0.6902176402326785,261.5551369190216
0.6902174804100796,261.58165431022644
0.6902173206025559,261.60820150375366
0.690217160810105,261.63478326797485
0.6902170010327247,261.66133427619934
0.6902168412704132,261.68780541419983
0.6902166815231682,261.7144868373871
0.6902165217909876,261.7409100532532
0.6902163620738693,261.7683160305023
0.6902162023718111,261.7940425872803
0.6902160426848111,261.82056403160095
0.6902158830128668,261.84704661369324
0.6902157233559767,261.8735167980194
0.690215563714138,261.90003275871277
0.690215404087349,261.92670607566833
0.6902152444756076,261.95314502716064
0.6902150848789111,261.9797668457031
0.6902149252972585,262.006352186203
0.6902147657306466,262.03353238105774
0.6902146061790735,262.05930495262146
0.6902144466425376,262.08589696884155
0.6902142871210366,262.11233925819397
0.6902141276145681,262.13894844055176
0.6902139681231303,262.1654121875763
0.6902138086467207,262.1926031112671
0.6902136491853377,262.21850299835205
0.6902134897389788,262.2451820373535
0.6902133303076421,262.27157497406006
0.6902131708913251,262.2987070083618
0.690213011490026,262.3246488571167
0.690212852103743,262.3511736392975
0.6902126927324735,262.3776502609253
0.6902125333762158,262.4042980670929
0.6902123740349674,262.43074584007263
0.690212214708726,262.4573757648468
0.6902120553974903,262.48375701904297
0.6902118961012575,262.5104479789734
0.6902117368200258,262.5372724533081
0.6902115775537929,262.56400179862976
0.690211418302557,262.5898914337158
0.6902112590663156,262.6165008544922
0.6902110998450669,262.6429705619812
0.6902109406388085,262.6696135997772
0.6902107814475388,262.6960623264313
0.6902106222712551,262.72272968292236
0.6902104631099556,262.7491171360016
0.6902103039636381,262.7757308483124
0.690210144832301,262.8021547794342
0.6902099857159416,262.8293128013611
0.6902098266145577,262.8552165031433


==> n33/gradient_coding_n33_lr_0.01_nout_8.csv <==
testing_loss,times
0.6931137054410306,0.0
0.6930802624114697,0.0036208629608154297
0.6930468514386043,0.007437467575073242
0.6930134724897892,0.011159658432006836
0.6929801255323925,0.015076637268066406
0.6929468105337994,0.018836259841918945
0.6929135274613992,0.022586822509765625
0.6928802762826041,0.02632284164428711
0.6928470569648366,0.030128955841064453
0.6928138694755339,0.03394436836242676
0.692780713782146,0.0377655029296875
0.6927475898521379,0.0414738655090332
0.6927144976529912,0.04524517059326172
0.6926814371521928,0.04900312423706055
0.6926484083172527,0.05276751518249512
0.6926154111156924,0.05650782585144043
0.6925824455150476,0.06026053428649902
0.6925495114828684,0.06401562690734863
0.6925166089867199,0.06778216361999512
0.6924837379941814,0.07146525382995605
0.6924508984728469,0.07525157928466797
0.6924180903903256,0.07898402214050293
0.6923853137142439,0.08274102210998535
0.6923525684122352,0.08646869659423828
0.6923198544519557,0.09017825126647949
0.6922871718010744,0.09391236305236816
0.692254520427275,0.09771418571472168
0.6922219002982571,0.10147213935852051
0.6921893113817355,0.10527491569519043
0.6921567536454394,0.1092214584350586
0.6921242270571147,0.11314201354980469
0.6920917315845222,0.11690664291381836
0.6920592671954384,0.12071084976196289
0.6920268338576556,0.12445259094238281
0.6919944315389817,0.12816524505615234
0.6919620602072408,0.13198447227478027
0.6919297198302722,0.13588857650756836
0.6918974103759319,0.13954615592956543
0.6918651318120917,0.14332890510559082
0.6918328841066419,0.14709806442260742
0.6918006672274815,0.15095233917236328
0.6917684811425359,0.15468263626098633
0.6917363258197363,0.15841460227966309
0.6917042012270386,0.16207528114318848
0.691672107332415,0.16592669486999512
0.6916400441038463,0.16960954666137695
0.6916080115093377,0.17333722114562988
0.6915760095169087,0.1770188808441162
0.6915440380945952,0.1807847023010254
0.6915120972104503,0.18449854850769043
0.6914801868325438,0.18834161758422852
0.6914483069289622,0.1919717788696289
0.6914164574678123,0.19579267501831055
0.6913846384172093,0.19951391220092773
0.6913528497452942,0.20322275161743164
0.6913210914202219,0.20692133903503418
0.6912893634101651,0.21065068244934082
0.6912576656833139,0.2143385410308838
0.6912259982078752,0.21813201904296875
0.691194360952074,0.22180533409118652
0.6911627538841526,0.22563529014587402
0.691131176972371,0.22934532165527344
0.6910996301850068,0.23309898376464844
0.6910681134903551,0.23678946495056152
0.6910366268567296,0.24049043655395508
0.6910051702524611,0.24422025680541992
0.6909737436458983,0.2479565143585205
0.6909423470054087,0.25163984298706055
0.6909109802993768,0.255415678024292
0.6908796434962065,0.25905919075012207
0.6908483365643183,0.2627582550048828
0.6908170594721523,0.26656436920166016
0.6907858121881663,0.2703864574432373
0.6907545946808364,0.2741820812225342
0.6907234069186577,0.27799272537231445
0.6906922488701432,0.2818160057067871
0.6906611205038243,0.2858247756958008
0.690630021788252,0.2896242141723633
0.6905989526919946,0.2933778762817383
0.6905679131836403,0.2970857620239258
0.6905369032317958,0.30101847648620605
0.6905059228050859,0.3048064708709717
0.6904749718721555,0.3085627555847168
0.6904440504016675,0.3123509883880615
0.6904131583623043,0.3161656856536865
0.6903822957227673,0.31986522674560547
0.6903514624517795,0.32353830337524414
0.6903206585180756,0.32725048065185547
0.6902898838904193,0.33104968070983887
0.6902591385375869,0.33484911918640137
0.6902284224283729,0.33863329887390137
0.6901977355315972,0.34232115745544434
0.690167077816096,0.3460705280303955
0.6901364492507257,0.3497450351715088
0.6901058498043621,0.35346007347106934
0.6900752794459,0.3571033477783203
0.6900447381442545,0.36080193519592285
0.6900142258683605,0.3645055294036865
0.6899837425871724,0.3682873249053955
0.6899532882696644,0.3719618320465088
0.6899228628848314,0.3758556842803955
0.689892466401687,0.37952709197998047
0.6898620987892659,0.3833432197570801
0.689831760016622,0.38712048530578613
0.6898014500528302,0.39089226722717285
0.6897711688669851,0.39458298683166504
0.6897409164282015,0.3983266353607178
0.6897106927056142,0.40203022956848145
0.6896804976683792,0.4058229923248291
0.6896503312856721,0.4095306396484375
0.6896201935266891,0.4133267402648926
0.6895900843606496,0.4171020984649658
0.6895600037567859,0.42085766792297363
0.6895299516843584,0.42450904846191406
0.6894999281126452,0.42823052406311035
0.6894699330109458,0.43193650245666504
0.6894399663485802,0.43578386306762695
0.6894100280948886,0.43943047523498535
0.6893801182192331,0.4432682991027832
0.6893502366909983,0.44704627990722656
0.6893203834795822,0.4509391784667969
0.689290558554412,0.4547576904296875
0.6892607618849326,0.45856571197509766
0.689230993440613,0.4623088836669922
0.6892012531909356,0.4661223888397217
0.6891715411054118,0.46983981132507324
0.6891418571535732,0.47359347343444824
0.6891122013049662,0.4772372245788574
0.6890825735291658,0.48108983039855957
0.6890529737957651,0.48494982719421387
0.6890234020743801,0.4887528419494629
0.6889938583346462,0.49240708351135254
0.6889643425462221,0.4961879253387451
0.6889348546787867,0.49987125396728516
0.6889053947020413,0.5035452842712402
0.6888759625857085,0.5072126388549805
0.6888465582995325,0.5109550952911377
0.6888171818132791,0.5146965980529785
0.6887878330967363,0.5184535980224609
0.6887585121197133,0.5221731662750244
0.6887292188520414,0.52604079246521
0.6886999532635738,0.5298299789428711
0.6886707153241853,0.5335981845855713
0.6886415050037733,0.53729248046875
0.6886123222722564,0.5410268306732178
0.6885831670995756,0.5447328090667725
0.6885540394556939,0.5484998226165771
0.6885249393105967,0.5521664619445801
0.6884958666342912,0.5559866428375244
0.6884668213968066,0.5596346855163574
0.6884378035681948,0.5633964538574219
0.6884088131185324,0.5671422481536865
0.688379850017913,0.5709133148193359
0.6883509142364554,0.5746207237243652
0.6883220057443002,0.578300952911377
0.688293124511609,0.5819735527038574
0.6882642705085694,0.5857260227203369
0.6882354437053902,0.5894134044647217
0.6882066440723026,0.593116283416748
0.6881778715795595,0.5968241691589355
0.6881491261974371,0.6006450653076172
0.6881204078962344,0.6043660640716553
0.6880917166462726,0.6081044673919678
0.688063052417896,0.6118006706237793
0.6880344151814713,0.6155657768249512
0.6880058049073882,0.6192924976348877
0.6879772215660596,0.6231503486633301
0.6879486651279229,0.6269290447235107
0.6879201355634316,0.6306924819946289
0.6878916328430718,0.6344687938690186
0.6878631569373428,0.6382451057434082
0.6878347078167741,0.6420125961303711
0.6878062854519161,0.6459927558898926
0.687777889813342,0.6496982574462891
0.6877495208716481,0.6533725261688232
0.6877211785974541,0.6570665836334229
0.6876928629614026,0.6608071327209473
0.6876645739341594,0.6645019054412842
0.6876363114864138,0.6682868003845215
0.6876080755888779,0.6720240116119385
0.6875798662122877,0.675837516784668
0.6875516833274047,0.6794829368591309
0.6875235269050061,0.6832027435302734
0.687495396915903,0.6869478225708008
0.6874672933309216,0.6906576156616211
0.6874392161209127,0.6943755149841309
0.6874111652567546,0.6981313228607178
0.6873831407093473,0.7018439769744873
0.6873551424496135,0.7056615352630615
0.6873271704485004,0.7093284130096436
0.6872992246769785,0.7131659984588623
0.687271305106044,0.7169079780578613
0.6872434117067099,0.720606803894043
0.6872155444500201,0.724287748336792
0.6871877033070397,0.728003978729248
0.6871598882488577,0.7316722869873047
0.687132099246589,0.7354567050933838
0.6871043362713658,0.7391328811645508
0.6870765992943527,0.7428512573242188
0.6870488882867294,0.7465794086456299
0.6870212032197064,0.7504227161407471
0.6869935440645156,0.7541556358337402
0.6869659107924133,0.757897138595581
0.6869383033746792,0.7615692615509033
0.6869107217826173,0.7654035091400146
0.6868831659875554,0.7690343856811523
0.686855635960846,0.7727913856506348
0.686828131673865,0.7764501571655273
0.6868006530980129,0.7802796363830566
0.6867732002047137,0.7842111587524414
0.6867457729654161,0.7882959842681885
0.686718371351593,0.7921593189239502
0.6866909953347412,0.7960362434387207
0.6866636448863817,0.7997908592224121
0.6866363199780602,0.8035361766815186
0.6866090205813463,0.8072295188903809
0.6865817466678362,0.810976505279541
0.6865544982091463,0.8148677349090576
0.6865272751769166,0.8188331127166748
0.6865000775428166,0.8225421905517578
0.6864729052785381,0.8263649940490723
0.6864457583557987,0.8300611972808838
0.6864186367463346,0.8338673114776611
0.6863915404219129,0.8376893997192383
0.6863644693543226,0.8414003849029541
0.6863374235153779,0.8451375961303711
0.6863104028769168,0.8490610122680664
0.6862834074108025,0.8528604507446289
0.6862564370889224,0.8566639423370361
0.6862294918831883,0.860337495803833
0.6862025717655375,0.864154577255249
0.6861756767079306,0.8678970336914062
0.6861488066823542,0.8716487884521484
0.6861219616608187,0.8753945827484131
0.6860951416153597,0.879112720489502
0.6860683465180394,0.8827614784240723
0.6860415763409382,0.8865559101104736
0.6860148310561679,0.8902666568756104
0.6859881106358628,0.8940536975860596
0.6859614150521823,0.8977241516113281
0.6859347442773103,0.9016165733337402
0.6859080982834581,0.9053688049316406
0.6858814770428545,0.909071683883667
0.6858548805277606,0.9128322601318359
0.6858283087104599,0.9166686534881592
0.6858017615632604,0.9202954769134521
0.6857752390584958,0.9240460395812988
0.6857487411685242,0.927731990814209
0.6857222678657289,0.9315197467803955
0.6856958191225181,0.9352505207061768
0.6856693949113246,0.9390807151794434
0.685642995204607,0.9428157806396484
0.6856166199748484,0.9465847015380859
0.685590269194557,0.9504837989807129
0.6855639428362662,0.9544532299041748
0.6855376408725344,0.9583024978637695
0.6855113632759452,0.9620957374572754
0.6854851100191071,0.9658045768737793
0.6854588810746538,0.9696080684661865
0.6854326764152443,0.9733293056488037
0.6854064960135625,0.977219820022583
0.6853803398423176,0.9810197353363037
0.6853542078742442,0.9848499298095703
0.6853281000821014,0.9886293411254883
0.6853020164386745,0.9923839569091797
0.6852759569167732,0.996126651763916
0.685249921489233,0.9999527931213379
0.6852239101289144,1.003713846206665
0.6851979228087027,1.0074958801269531
0.6851719595015096,1.011181354522705
0.685146020180271,1.0150501728057861
0.6851201048179512,1.0188257694244385
0.6850942133875346,1.022538185119629
0.6850683458620336,1.0262813568115234
0.6850425022144836,1.0299553871154785
0.68501668241795,1.033646583557129
0.684990886445521,1.0374493598937988
0.6849651142703106,1.0412158966064453
0.6849393658654577,1.0449631214141846
0.684913641204127,1.0486371517181396
0.6848879402595085,1.0524744987487793
0.6848622630048173,1.056213140487671
0.6848366094132946,1.0599119663238525
0.6848109794582065,1.0635590553283691
0.6847853731128448,1.0673022270202637
0.6847597903505289,1.0709490776062012
0.6847342311445991,1.0746972560882568
0.6847086954684216,1.078373670578003
0.6846831832953924,1.0822181701660156
0.6846576945989304,1.0860462188720703
0.6846322293524804,1.0900027751922607
0.6846067875295127,1.0936741828918457
0.6845813691035229,1.0973937511444092
0.6845559740480325,1.101111650466919
0.6845306023365881,1.1048481464385986
0.6845052539427624,1.1084585189819336
0.6844799288401533,1.1121575832366943
0.6844546270023844,1.1159565448760986
0.6844293484031047,1.119896650314331
0.6844040930159891,1.1235952377319336
0.6843788608147379,1.1274309158325195
0.6843536517730772,1.1311664581298828
0.6843284658647587,1.135047435760498
0.6843033030635615,1.1387956142425537
0.6842781633432862,1.1426644325256348
0.6842530466777593,1.146432638168335
0.6842279530408373,1.150165319442749
0.6842028824063999,1.153886318206787
0.6841778347483524,1.1576600074768066
0.6841528100406258,1.1613695621490479
0.6841278082571773,1.1652226448059082
0.6841028293719892,1.1688964366912842
0.6840778733590696,1.1726012229919434
0.6840529401924523,1.1763081550598145
0.684028029846199,1.1800072193145752
0.6840031422943907,1.1836864948272705
0.6839782775111407,1.1874127388000488
0.6839534354705854,1.1911280155181885
0.6839286161468874,1.194887638092041
0.6839038195142345,1.1985185146331787
0.6838790455468408,1.2023677825927734
0.6838542942189456,1.2061183452606201
0.6838295655048146,1.209796667098999
0.6838048593787384,1.2134435176849365
0.683780175815034,1.217177152633667
0.6837555147880439,1.22084379196167
0.6837308762721364,1.2245619297027588
0.6837062602417054,1.228210687637329
0.683681666671171,1.2318992614746094
0.6836570955349784,1.2356257438659668
0.6836325468075991,1.2393741607666016
0.6836080204635301,1.2430274486541748
0.6835835164772943,1.2468106746673584
0.6835590348234424,1.2504518032073975
0.6835345754765446,1.2543609142303467
0.6835101384112033,1.2580759525299072
0.6834857236020441,1.261758804321289
0.6834613310237192,1.2654685974121094
0.6834369606509058,1.2692110538482666
0.6834126124583072,1.2728443145751953
0.6833882864206527,1.2766566276550293
0.683363982512697,1.2805044651031494
0.6833397007092211,1.2844772338867188
0.6833154409850309,1.288283348083496
0.6832912033149591,1.2920494079589844
0.6832669876738637,1.2958059310913086
0.6832427940366281,1.299489974975586
0.6832186223781647,1.3031799793243408
0.6831944726734044,1.3070011138916016
0.6831703448973104,1.3108413219451904
0.68314623902487,1.3148186206817627
0.6831221550310959,1.3185031414031982
0.6830980928910267,1.3222618103027344
0.6830740525797269,1.3260107040405273
0.6830500340722867,1.3297271728515625
0.683026037343822,1.3334062099456787
0.6830020623694744,1.3372249603271484
0.6829781091244119,1.3409013748168945
0.6829541775838279,1.3446433544158936
0.6829302677229413,1.3483390808105469
0.6829063795169971,1.3522403240203857
0.6828825129412661,1.3560302257537842
0.6828586679710451,1.3597919940948486
0.682834844581656,1.3634746074676514
0.6828110427484472,1.3672549724578857
0.6827872624467926,1.3709309101104736
0.6827635036520937,1.374661922454834
0.6827397663397723,1.378340482711792
0.6827160504852812,1.3821642398834229
0.6826923560640978,1.3860089778900146
0.6826686830517246,1.3898921012878418
0.6826450314236904,1.3936083316802979
0.6826214011555496,1.397395133972168
0.682597792222882,1.4011738300323486
0.6825742046012935,1.4049839973449707
0.682550638266416,1.4086143970489502
0.6825270931939066,1.41233491897583
0.6825035693594484,1.416043758392334
0.6824800667387526,1.419851541519165
0.6824565853075496,1.423539400100708
0.6824331250416019,1.4273958206176758
0.6824096859166953,1.4311203956604004
0.6823862679086418,1.4349350929260254
0.6823628709932791,1.438669204711914
0.6823394951464704,1.4424235820770264
0.6823161403441047,1.4462387561798096
0.682292806562097,1.4501821994781494
0.6822694937763872,1.4540884494781494
0.682246201962942,1.4579248428344727
0.6822229310977529,1.4616219997406006
0.6821996811568377,1.465496301651001
0.6821764521162396,1.4692251682281494
0.6821532439520277,1.4730472564697266
0.6821300566402962,1.476837158203125
0.6821068901571659,1.4805819988250732
0.6820837444787826,1.4842808246612549
0.68206061958132,1.4879822731018066
0.6820375154409712,1.491673231124878
0.6820144320339614,1.4954016208648682
0.6819913693365394,1.4991426467895508
0.6819683273249791,1.5030691623687744
0.6819453059755807,1.5068097114562988
0.6819223052646717,1.5104639530181885
0.6818993251685992,1.5141863822937012
0.681876365663742,1.5179030895233154
0.6818534267265028,1.5215849876403809
0.6818305083333093,1.5253286361694336
0.6818076104606152,1.5290746688842773
0.6817847330848998,1.5328047275543213
0.6817618761826677,1.536620855331421
0.6817390397304498,1.5404231548309326
0.6817162237048014,1.5440635681152344
0.6816934280823045,1.5477349758148193
0.6816706528395662,1.5513980388641357
0.6816478979532188,1.5551395416259766
0.6816251633999209,1.5588386058807373
0.6816024491563579,1.562584400177002
0.6815797551992372,1.5663089752197266
0.6815570815052915,1.5700631141662598
0.6815344280512832,1.5737335681915283
0.6815117948139983,1.5774807929992676
0.6814891817702475,1.5812039375305176
0.6814665888968681,1.5849874019622803
0.681444016170722,1.5886383056640625
0.6814214635686974,1.592283010482788
0.6813989310677072,1.5959155559539795
0.6813764186446899,1.599546194076538
0.6813539262766101,1.6032285690307617
0.6813314539404567,1.6070501804351807
0.681309001613247,1.6108410358428955
0.6812865692720175,1.6148314476013184
0.6812641568938359,1.6185648441314697
0.6812417644557933,1.6223368644714355
0.6812193919350066,1.626075267791748
0.6811970393086175,1.6298496723175049
0.6811747065537934,1.6336157321929932
0.6811523936477268,1.6375479698181152
0.6811301005676363,1.6412339210510254
0.6811078272907649,1.644986629486084
0.6810855737943815,1.6486515998840332
0.6810633400557802,1.652388572692871
0.6810411260522821,1.6561710834503174
0.6810189317612283,1.6598784923553467
0.6809967571599923,1.6635057926177979
0.6809746022259661,1.6672792434692383
0.6809524669365714,1.6710090637207031
0.6809303512692568,1.6748104095458984
0.6809082552014889,1.6784446239471436
0.6808861787107661,1.6821796894073486
0.68086412177461,1.685929536819458
0.6808420843705674,1.6897358894348145
0.6808200664762101,1.6933488845825195
0.6807980680691351,1.6970760822296143
0.6807760891269652,1.7008519172668457
0.6807541296273477,1.7046029567718506
0.6807321895479553,1.7082536220550537
0.680710268866486,1.7119925022125244
0.6806883675606626,1.7157561779022217
0.6806664856082334,1.7195324897766113
0.6806446229869714,1.7232153415679932
0.6806227796746752,1.7269937992095947
0.6806009556491681,1.7306647300720215
0.6805791508882987,1.73447585105896
0.6805573653699407,1.738194227218628
0.6805355990719925,1.7419815063476562
0.6805138519723799,1.7456848621368408
0.6804921240490479,1.7494468688964844
0.6804704152799722,1.7531301975250244
0.6804487256431514,1.756922960281372
0.6804270551166094,1.7605605125427246
0.6804054036783952,1.7643814086914062
0.680383771306582,1.768026351928711
0.6803621579792691,1.77183198928833
0.6803405636745798,1.7757244110107422
0.6803189883706628,1.7795801162719727
0.6802974320456919,1.7833774089813232
0.6802758946778652,1.7872393131256104
0.6802543762454061,1.7908358573913574
0.6802328767265629,1.7946102619171143
0.6802113960996102,1.7983171939849854
0.6801899343428429,1.8021836280822754
0.6801684914345869,1.8060450553894043
0.6801470673531866,1.8098475933074951
0.6801256620770162,1.8134448528289795
0.6801042755844726,1.8171861171722412
0.6800829078539781,1.8208587169647217
0.6800615588639795,1.8246448040008545
0.6800402285929483,1.828277349472046
0.6800189170193812,1.8319697380065918
0.679997624121799,1.8357088565826416
0.6799763498787474,1.8395609855651855
0.679955094268797,1.8432893753051758
0.679933857270543,1.8470385074615479
0.6799126388626057,1.850783109664917
0.6798914390236291,1.8545687198638916
0.6798702577322843,1.8582968711853027
0.6798490949672616,1.8621196746826172
0.6798279507072832,1.8659601211547852
0.6798068249310883,1.8697471618652344
0.6797857176174469,1.873425006866455
0.6797646287451508,1.877216100692749
0.6797435582930168,1.8809361457824707
0.6797225062398866,1.8847270011901855
0.6797014725646259,1.8884553909301758
0.6796804572461251,1.8921401500701904
0.679659460263299,1.8958673477172852
0.6796384815950874,1.899538516998291
0.679617521220454,1.9032635688781738
0.6795965791183873,1.9070327281951904
0.6795756552678999,1.9106674194335938
0.6795547496480291,1.9145150184631348
0.6795338622378365,1.9182054996490479
0.6795129930164084,1.9219496250152588
0.6794921419628553,1.9257242679595947
0.6794713090563115,1.9294474124908447
0.6794504942759367,1.9330761432647705
0.6794296976009142,1.9368517398834229
0.6794089190104519,1.9405429363250732
0.6793881584837818,1.944262981414795
0.6793674160001605,1.9479255676269531
0.6793466915388685,1.9517343044281006
0.679325985079211,1.9555273056030273
0.6793052966005171,1.9593994617462158
0.6792846260821402,1.963226556777954
0.679263973503458,1.967153787612915
0.6792433388438742,1.9709320068359375
0.6792227220828113,1.9748153686523438
0.6792021231997212,1.9784767627716064
0.679181542174078,1.9822437763214111
0.6791609789853805,1.9862487316131592
0.6791404336131514,1.9900662899017334
0.6791199060369371,1.9937479496002197
0.6790993962363084,1.9974591732025146
0.6790789041908601,2.0011417865753174
0.6790584298802114,2.00490140914917
0.679037973284005,2.0085196495056152
0.6790175343819076,2.0122413635253906
0.6789971131536106,2.0159943103790283
0.6789767095788285,2.01977801322937
0.6789563236373005,2.0234568119049072
0.6789359553087891,2.027240037918091
0.6789156045730832,2.031073808670044
0.6788952714099915,2.0348527431488037
0.6788749557993486,2.0385282039642334
0.6788546577210114,2.0422723293304443
0.6788343771548635,2.0459799766540527
0.6788141140808132,2.0497422218322754
0.6787938684787869,2.0534818172454834
0.6787736403287401,2.057291030883789
0.6787534296106507,2.0609686374664307
0.6787332363045195,2.0648014545440674
0.6787130603903722,2.0685319900512695
0.678692901848259,2.072293519973755
0.6786727606582494,2.07610821723938
0.6786526368004429,2.0798380374908447
0.6786325302549564,2.0835230350494385
0.6786124410019349,2.0872762203216553
0.6785923690215457,2.091017246246338
0.6785723142939802,2.09480881690979
0.6785522767994544,2.098454236984253
0.678532256518203,2.102243185043335
0.6785122534304898,2.1060826778411865
0.6784922675165997,2.109874963760376
0.6784722987568422,2.1135833263397217
0.6784523471315491,2.1173288822174072
0.6784324126210766,2.121347188949585
0.678412495205804,2.1251914501190186
0.6783925948661345,2.1288657188415527
0.6783727115824941,2.1325252056121826
0.6783528453353328,2.1363534927368164
0.6783329961051235,2.1402344703674316
0.6783131638723635,2.1440536975860596
0.6782933486175721,2.1478707790374756
0.6782735503212945,2.1515591144561768
0.6782537689640944,2.1553568840026855
0.6782340045265631,2.159066677093506
0.6782142569893143,2.1628522872924805
0.6781945263329844,2.1665749549865723
0.6781748125382333,2.1703805923461914
0.678155115585746,2.1741368770599365
0.6781354354562256,2.17794132232666
0.678115772130405,2.181640625
0.6780961255890334,2.1853768825531006
0.6780764958128889,2.189131498336792
0.6780568827827705,2.19287109375
0.6780372864795006,2.196577548980713
0.6780177068839244,2.2002346515655518
0.6779981439769106,2.204026937484741
0.677978597739351,2.2078466415405273
0.6779590681521599,2.2115390300750732
0.6779395551962752,2.2153470516204834
0.677920058852658,2.219268560409546
0.6779005791022915,2.2230498790740967
0.6778811159261832,2.226743221282959
0.6778616693053618,2.2304468154907227
0.677842239220881,2.2341198921203613
0.677822825653816,2.2378475666046143
0.6778034285852654,2.2414965629577637
0.6777840479963506,2.245262622833252
0.6777646838682159,2.2489993572235107
0.6777453361820285,2.252793788909912
0.6777260049189784,2.256540298461914
0.6777066900602803,2.2603278160095215
0.677687391587166,2.2640304565429688
0.677668109480896,2.2677369117736816
0.6776488437227511,2.271458148956299
0.6776295942940358,2.2751917839050293
0.6776103611760761,2.2788491249084473
0.6775911443502216,2.2825815677642822
0.6775719437978441,2.286510944366455
0.6775527595003387,2.290381908416748
0.6775335914391223,2.2941720485687256
0.6775144395956351,2.2979555130004883
0.6774953039513391,2.3016152381896973
0.6774761844877203,2.3053998947143555
0.6774570811862856,2.3090667724609375
0.6774379940285655,2.3128199577331543
0.6774189229961127,2.3166024684906006
0.6773998680705028,2.3203582763671875
0.6773808292333329,2.324104070663452
0.6773618064662237,2.327867031097412
0.6773427997508176,2.3314990997314453
0.6773238090687796,2.335259199142456
0.6773048344017991,2.3389580249786377
0.6772858757315824,2.3426549434661865
0.6772669330398634,2.34647536277771
0.6772480063083968,2.3502049446105957
0.6772290955189608,2.3539340496063232
0.6772102006533517,2.3576810359954834
0.6771913216933924,2.3613200187683105
0.6771724586209265,2.3651039600372314
0.6771536114178203,2.368764877319336
0.6771347800659616,2.3724567890167236
0.6771159645472612,2.376216411590576
0.6770971648436516,2.3799326419830322
0.6770783809370872,2.383605480194092
0.6770596128095453,2.387338876724243
0.6770408604430262,2.390981912612915
0.677022123819548,2.3946969509124756
0.6770034029211554,2.3983683586120605
0.6769846977299137,2.4022343158721924
0.6769660082279102,2.4059898853302
0.6769473343972541,2.4096732139587402
0.6769286762200766,2.4133460521698
0.6769100336785313,2.4171595573425293
0.6768914067547932,2.420844078063965
0.6768727954310598,2.4245684146881104
0.6768541996895496,2.428208589553833
0.6768356195125044,2.4318811893463135
0.6768170548821864,2.4355592727661133
0.6767985057808805,2.4393482208251953
0.6767799721908935,2.443035364151001
0.6767614540945535,2.446815252304077
0.6767429514742105,2.450605869293213
0.6767244643122371,2.4545910358428955
0.6767059925910278,2.4583868980407715
0.6766875362929955,2.4621455669403076
0.6766690954005801,2.465930938720703
0.6766506698962373,2.469613552093506
0.6766322597624493,2.47329044342041
0.6766138649817183,2.477139949798584
0.6765954855365679,2.480947971343994
0.6765771214095434,2.4847829341888428
0.676558772583212,2.4885261058807373
0.6765404390401621,2.4921696186065674
0.6765221207630038,2.495828151702881
0.6765038177343686,2.499567747116089
0.6764855299369097,2.5032126903533936
0.6764672573533016,2.5069527626037598
0.6764489999662421,2.5106334686279297
0.6764307577584452,2.514463424682617
0.6764125307126532,2.518157720565796
0.6763943188116232,2.5219109058380127
0.6763761220381382,2.5256359577178955
0.6763579403750019,2.5293378829956055
0.6763397738050376,2.532999038696289
0.6763216223110919,2.536715507507324
0.6763034858760316,2.540328025817871
0.6762853644827446,2.5440566539764404
0.6762672581141405,2.547776222229004
0.6762491667531499,2.5515761375427246
0.6762310903827251,2.55543851852417
0.6762130289858389,2.5592305660247803
0.676194982545486,2.5628836154937744
0.6761769510446811,2.5665736198425293
0.6761589344664614,2.5702648162841797
0.6761409327938841,2.573995590209961
0.6761229460100282,2.5776851177215576
0.6761049740979934,2.5814101696014404
0.6760870170409007,2.58518385887146
0.6760690748218915,2.5890233516693115
0.6760511474241291,2.5927398204803467
0.6760332348307972,2.5964629650115967
0.6760153370251004,2.600127935409546
0.6759974539902646,2.6037938594818115
0.6759795857095364,2.607496738433838
0.675961732166183,2.611335515975952
0.6759438933434933,2.6151604652404785
0.6759260692247763,2.6190719604492188
0.6759082597933618,2.622851848602295
0.675890465032601,2.6267001628875732
0.6758726849258653,2.6303722858428955
0.6758549194565471,2.634098768234253
0.6758371686080614,2.637812614440918
0.6758194323638388,2.641613006591797
0.6758017107073353,2.6454575061798096
0.6757840036220262,2.649224281311035
0.6757663110914073,2.6528983116149902
0.6757486330989954,2.656651020050049
0.6757309696283275,2.6603140830993652
0.675713320662961,2.6640419960021973
0.6756956861864749,2.667707681655884
0.6756780661824688,2.671450614929199
0.6756604606345598,2.6752066612243652
0.6756428695263901,2.6789371967315674
0.6756252928416175,2.6825761795043945
0.6756077305639244,2.686366319656372
0.6755901826770118,2.690051317214966
0.6755726491646014,2.693772554397583
0.6755551300104355,2.6974456310272217
0.6755376251982764,2.701186418533325
0.6755201347119085,2.704909086227417
0.675502658535132,2.7085764408111572
0.6754851966517718,2.7122581005096436
0.6754677490456716,2.7160873413085938
0.6754503157006957,2.719766616821289
0.6754328966007281,2.723515748977661
0.6754154917296734,2.727174758911133
0.6753981010714563,2.7308833599090576
0.6753807246100231,2.734513282775879
0.6753633623293362,2.738290786743164
0.675346014213382,2.742008686065674
0.675328680246166,2.745783567428589
0.6753113604117135,2.749453067779541
0.6752940546940699,2.7532272338867188
0.675276763077301,2.7569234371185303
0.6752594855454922,2.7605862617492676
0.6752422220827492,2.7642874717712402
0.6752249726731975,2.767991781234741
0.6752077373009827,2.771681070327759
0.6751905159502704,2.775496244430542
0.6751733086052459,2.779392957687378
0.6751561152501142,2.783212661743164
0.6751389358691027,2.7870194911956787
0.675121770446453,2.7908308506011963
0.6751046189664316,2.794682741165161
0.6750874814133249,2.7985692024230957
0.6750703577714341,2.802218437194824
0.6750532480250854,2.8060007095336914
0.6750361521586224,2.809741497039795
0.6750190701564094,2.8135852813720703
0.6750020020028293,2.8174495697021484
0.6749849476822858,2.821284532546997
0.6749679071792017,2.8250155448913574
0.6749508804780191,2.8287112712860107
0.6749338675632005,2.832364082336426
0.6749168684192273,2.8360815048217773
0.674899883030601,2.8397088050842285
0.6748829113818426,2.8434081077575684
0.6748659534574938,2.84720778465271
0.6748490092421112,2.8510539531707764
0.6748320787202778,2.8548660278320312
0.6748151618765893,2.8585917949676514
0.6747982586956652,2.862302780151367
0.6747813691621437,2.8660056591033936
0.6747644932606818,2.8697125911712646
0.6747476309759559,2.8734147548675537
0.674730782292662,2.8771233558654785
0.6747139471955154,2.8808348178863525
0.6746971256692507,2.884594202041626
0.6746803176986218,2.888460159301758
0.6746635232684016,2.8921427726745605
0.674646742363383,2.8958466053009033
0.6746299749683771,2.899498224258423
0.6746132210682165,2.9031927585601807
0.6745964806477485,2.9068822860717773
0.6745797536918449,2.910592555999756
0.6745630401853927,2.914313554763794
0.6745463401132982,2.918093204498291
0.6745296534604893,2.9218082427978516
0.6745129802119113,2.9256677627563477
0.6744963203525298,2.9294214248657227
0.6744796738673279,2.933161735534668
0.6744630407413088,2.9369051456451416
0.6744464209594939,2.9407002925872803
0.6744298145069244,2.9444375038146973
0.67441322136866,2.9483115673065186
0.674396641529779,2.9521090984344482
0.6743800749753793,2.9560275077819824
0.6743635216905772,2.959798574447632
0.6743469816605085,2.9635729789733887
0.6743304548703271,2.9672963619232178
0.6743139413052056,2.9711813926696777
0.6742974409503377,2.9750466346740723
0.6742809537909313,2.9788057804107666
0.6742644798122169,2.9825022220611572
0.6742480189994429,2.9863083362579346
0.6742315713378756,2.990041494369507
0.6742151368128011,2.993776321411133
0.6741987154095233,2.997465133666992
0.674182307113365,3.001218557357788
0.674165911909668,3.0049145221710205
0.674149529783792,3.008695125579834
0.674133160721116,3.0123379230499268
0.6741168047070369,3.0161852836608887
0.6741004617269709,3.0198543071746826
0.6740841317663523,3.023681163787842
0.6740678148106336,3.0273773670196533
0.6740515108452865,3.031172037124634
0.6740352198558003,3.0348517894744873
0.6740189418276836,3.0386195182800293
0.6740026767464631,3.0423576831817627
0.6739864245976833,3.04618239402771
0.6739701853669097,3.0500409603118896
0.6739539590397208,3.053746461868286
0.6739377456017182,3.057488441467285
0.67392154503852,3.0612385272979736
0.6739053573357635,3.065023183822632
0.6738891824791031,3.0687899589538574
0.6738730204542125,3.0724849700927734
0.6738568712467828,3.076323986053467
0.6738407348425236,3.0800373554229736
0.6738246112271629,3.08375883102417
0.6738085003864467,3.0874717235565186
0.6737924023061389,3.091252326965332
0.6737763169720219,3.0949888229370117
0.673760244369896,3.0987019538879395
0.6737441844855796,3.102444887161255
0.6737281373049091,3.1062378883361816
0.6737121028137392,3.110020637512207
0.6736960809979423,3.113939046859741
0.6736800718434087,3.117704153060913
0.6736640753360472,3.121575355529785
0.6736480914617854,3.125469446182251
0.673632120206565,3.1293375492095947
0.6736161615563496,3.133134603500366
0.6736002154971192,3.1369762420654297
0.6735842820148722,3.1407477855682373
0.673568361095624,3.1445865631103516
0.6735524527254085,3.1482908725738525
0.6735365568902771,3.15224027633667
0.6735206735762991,3.156250238418579
0.6735048027695614,3.1601202487945557
0.6734889444561687,3.1638240814208984
0.6734730986222437,3.1675448417663574
0.6734572652539278,3.171257495880127
0.6734414443373772,3.17508602142334
0.6734256358587679,3.1787586212158203
0.6734098398042915,3.1825430393218994
0.6733940561601595,3.186356782913208
0.6733782849126008,3.1902129650115967
0.6733625260478612,3.1940360069274902
0.6733467795522039,3.1978237628936768
0.67333104541191,3.201531171798706
0.673315323613278,3.2054131031036377
0.673299614142625,3.209163188934326
0.6732839169862818,3.212919235229492
0.6732682321306004,3.2166473865509033
0.6732525595619493,3.2204277515411377
0.6732368992667144,3.2241852283477783
0.673221251231298,3.228099822998047
0.673205615442121,3.23185396194458
0.6731899918856211,3.235621690750122
0.6731743805482533,3.239360809326172
0.6731587814164909,3.2431671619415283
0.6731431944768216,3.246990442276001
0.6731276197157529,3.250824213027954
0.6731120571198105,3.2545740604400635
0.673096506675533,3.2583296298980713
0.6730809683694804,3.262063980102539
0.673065442188228,3.2659356594085693
0.6730499281183687,3.269631862640381
0.6730344261465128,3.2734227180480957
0.6730189362592868,3.2771494388580322
0.6730034584433352,3.2809739112854004
0.6729879926853191,3.2847297191619873
0.672972538971918,3.2885615825653076
0.6729570972898246,3.2925379276275635
0.6729416676257521,3.296473264694214
0.6729262499664306,3.3002588748931885
0.6729108442986053,3.304142951965332
0.6728954506090399,3.307882070541382
0.6728800688845142,3.3116490840911865
0.6728646991118256,3.315474033355713
0.6728493412777875,3.319378137588501
0.6728339953692307,3.323253631591797
0.6728186613730041,3.3271067142486572
0.6728033392759691,3.3308749198913574
0.6727880290650087,3.3346619606018066
0.6727727307270202,3.338534116744995
0.6727574442489188,3.3424978256225586
0.6727421696176354,3.3464651107788086
0.6727269068201186,3.35029935836792
0.6727116558433329,3.354074239730835
0.6726964166742598,3.357921838760376
0.6726811892998976,3.3616538047790527
0.6726659737072604,3.365480661392212
0.6726507698833804,3.3692328929901123
0.6726355778153051,3.372983932495117
0.672620397490099,3.3767454624176025
0.6726052288948434,3.3805997371673584
0.6725900720166356,3.38436222076416
0.6725749268425898,3.3881418704986572
0.6725597933598367,3.391925811767578
0.672544671555523,3.3957834243774414
0.6725295614168125,3.3993992805480957
0.6725144629308865,3.4031405448913574
0.6724993760849381,3.406897783279419
0.6724843008661822,3.4106931686401367
0.6724692372618485,3.4144766330718994
0.6724541852591797,3.4183223247528076
0.6724391448454395,3.4221036434173584
0.6724241160079053,3.425952911376953
0.6724090987338717,3.429661512374878
0.6723940930106491,3.433403730392456
0.6723790988255647,3.437068462371826
0.6723641161659625,3.4408981800079346
0.6723491450191991,3.444667100906372
0.6723341853726512,3.4484994411468506
0.6723192372137107,3.4522790908813477
0.6723043005297847,3.4563326835632324
0.6722893753082976,3.4602701663970947
0.6722744615366891,3.4641950130462646
0.6722595592024154,3.467890977859497
0.6722446682929483,3.4716389179229736
0.672229788795776,3.4754152297973633
0.6722149206984027,3.479285955429077
0.6722000639883483,3.483147621154785
0.6721852186531493,3.4872207641601562
0.6721703846803573,3.4910781383514404
0.6721555620575406,3.4950218200683594
0.672140750772283,3.498781442642212
0.6721259508121841,3.502573251724243
0.6721111621648601,3.506408214569092
0.6720963848179422,3.510246515274048
0.6720816187590778,3.513993263244629
0.6720668639759301,3.517792224884033
0.6720521204561781,3.52154541015625
0.6720373881875168,3.525348424911499
0.6720226671576565,3.529064178466797
0.6720079573543233,3.532881498336792
0.6719932587652595,3.536557912826538
0.6719785713782227,3.540342092514038
0.6719638951809861,3.5440752506256104
0.6719492301613391,3.5477817058563232
0.6719345763070861,3.551440477371216
0.6719199336060473,3.555269479751587
0.6719053020460599,3.5589351654052734
0.6718906816149742,3.562669515609741
0.671876072300657,3.566437244415283
0.6718614740909897,3.5702216625213623
0.671846886973872,3.5740139484405518
0.6718323109372167,3.5778117179870605
0.6718177459689535,3.581481456756592
0.6718031920570265,3.58525013923645
0.6717886491893961,3.588958978652954
0.6717741173540372,3.5927774906158447
0.6717595965389409,3.5964651107788086
0.6717450867321131,3.600174903869629
0.6717305879215754,3.6038715839385986
0.6717161000953645,3.6077215671539307
0.6717016232415328,3.6114532947540283
0.671687157348148,3.6153295040130615
0.6716727024032936,3.6190192699432373
0.6716582583950665,3.6229188442230225
0.671643825311579,3.626934766769409
0.671629403140962,3.6306891441345215
0.6716149918713563,3.6344079971313477
0.6716005914909225,3.6381125450134277
0.6715862019878345,3.6417956352233887
0.6715718233502814,3.645629644393921
0.6715574555664676,3.6494839191436768
0.6715430986246138,3.6533663272857666
0.6715287525129517,3.65716814994812
0.6715144172197328,3.6609203815460205
0.6715000927332212,3.664628505706787
0.6714857790416966,3.668325901031494
0.6714714761334537,3.672053813934326
0.6714571839968023,3.675830841064453
0.6714429026200669,3.6795151233673096
0.6714286319915873,3.683353900909424
0.6714143720997177,3.6871044635772705
0.6714001229328278,3.690873861312866
0.6713858844793017,3.6946327686309814
0.6713716567275387,3.6983585357666016
0.671357439665953,3.7020387649536133
0.6713432332829732,3.705822467803955
0.6713290375670431,3.709507703781128
0.6713148525066215,3.7132763862609863
0.6713006780901812,3.7170276641845703
0.6712865143062109,3.72084903717041
0.6712723611432128,3.724654197692871
0.6712582185897045,3.7284207344055176
0.6712440866342184,3.7320947647094727
0.6712299652653012,3.7358551025390625
0.6712158544715146,3.739535331726074
0.671201754241435,3.7432453632354736
0.6711876645636528,3.746976852416992
0.6711735854267736,3.750678300857544
0.6711595168194179,3.754378318786621
0.6711454587302194,3.7582032680511475
0.6711314111478279,3.7618744373321533
0.671117374060907,3.76562762260437
0.6711033474581347,3.7692997455596924
0.6710893313282038,3.773027181625366
0.6710753256598214,3.776779890060425
0.6710613304417093,3.7805700302124023
0.6710473456626035,3.7843146324157715
0.6710333713112542,3.7882490158081055
0.6710194073764265,3.7920758724212646
0.6710054538468996,3.795994758605957
0.6709915107114673,3.7996833324432373
0.6709775779589372,3.8033931255340576
0.6709636555781319,3.8070874214172363
0.6709497435578877,3.810840129852295
0.6709358418870559,3.814668893814087
0.6709219505545011,3.818509340286255
0.6709080695491044,3.8221945762634277
0.6708941988597567,3.8260369300842285
0.6708803384753671,3.829716920852661
0.6708664883848579,3.8335320949554443
0.6708526485771646,3.837277412414551
0.6708388190412383,3.8409504890441895
0.6708249997660435,3.8446829319000244
0.6708111907405583,3.8483800888061523
0.6707973919537755,3.852020740509033
0.6707836033947023,3.855813503265381
0.6707698250523593,3.8594748973846436
0.6707560569157816,3.8631885051727295
0.6707422989740189,3.866900682449341
0.6707285512161322,3.870690107345581
0.6707148136312008,3.874575138092041
0.6707010862083128,3.8782711029052734
0.6706873689365748,3.8819992542266846
0.6706736618051052,3.8858025074005127
0.6706599648030369,3.8895132541656494
0.6706462779195165,3.8932669162750244
0.6706326011437046,3.896925210952759
0.6706189344647753,3.9005887508392334
0.6706052778719169,3.90432071685791
0.6705916313543314,3.9081523418426514
0.6705779949012359,3.911837339401245
0.6705643685018576,3.9156205654144287
0.6705507521454411,3.9192864894866943
0.6705371458212435,3.9230198860168457
0.6705235495185369,3.9267449378967285
0.6705099632266035,3.930454969406128
0.6704963869347428,3.93412709236145
0.6704828206322679,3.9378490447998047
0.6704692643085021,3.9415807723999023
0.6704557179527858,3.9454309940338135
0.6704421815544731,3.9491829872131348
0.6704286551029284,3.9531102180480957
0.6704151385875324,3.9569480419158936
0.6704016319976794,3.9606964588165283
0.6703881353227762,3.964477777481079
0.6703746485522436,3.9682576656341553
0.6703611716755175,3.9719622135162354
0.6703477046820426,3.9758405685424805
0.6703342475612819,3.9795827865600586
0.6703208003027098,3.9834015369415283
0.6703073628958145,3.9871225357055664
0.670293935330098,3.990879774093628
0.6702805175950748,3.994633674621582
0.6702671096802735,3.9983456134796143
0.6702537115752357,4.001965761184692
0.670240323269518,4.005739212036133
0.6702269447526862,4.009392976760864
0.6702135760143235,4.013111114501953
0.670200217044025,4.016851186752319
0.670186867831399,4.020617246627808
0.670173528366067,4.0243470668792725
0.6701601986376643,4.0280821323394775
0.6701468786358385,4.031733512878418
0.6701335683502512,4.035486936569214
0.6701202677705783,4.0391387939453125
0.6701069768865061,4.042836427688599
0.6700936956877344,4.046549558639526
0.6700804241639796,4.050293684005737
0.6700671623049663,4.054054498672485
0.6700539101004364,4.0578999519348145
0.6700406675401428,4.061602354049683
0.6700274346138522,4.06534743309021
0.6700142113113439,4.069014549255371
0.6700009976224116,4.072746276855469
0.6699877935368588,4.0764288902282715
0.6699745990445051,4.080197334289551
0.6699614141351831,4.083878517150879
0.669948238798735,4.0876359939575195
0.6699350730250196,4.091352701187134
0.6699219168039071,4.095220565795898
0.6699087701252823,4.098848581314087
0.6698956329790386,4.1025168895721436
0.6698825053550866,4.106297731399536
0.6698693872433483,4.1100897789001465
0.6698562786337586,4.113968849182129
0.6698431795162648,4.117761850357056
0.6698300898808278,4.121454477310181
0.6698170097174206,4.125386714935303
0.6698039390160295,4.129281997680664
0.669790877766653,4.133259057998657
0.6697778259593027,4.136964559555054
0.6697647835840032,4.140676021575928
0.6697517506307912,4.144363880157471
0.6697387270897166,4.1480841636657715
0.6697257129508416,4.151772737503052
0.6697127082042412,4.155643463134766
0.6696997128400035,4.159320116043091
0.6696867268482283,4.163089036941528
0.6696737502190299,4.166798114776611
0.6696607829425317,4.1705217361450195
0.6696478250088737,4.174257755279541
0.6696348764082045,4.177965402603149
0.6696219371306884,4.181658983230591
0.669609007166501,4.1853697299957275
0.669596086505832,4.189068078994751
0.6695831751388793,4.192799091339111
0.6695702730558579,4.196543216705322
0.669557380246993,4.200232744216919
0.6695444967025227,4.20392632484436
0.6695316224126975,4.207703590393066
0.6695187573677807,4.211351633071899
0.6695059015580472,4.215079307556152
0.6694930549737849,4.218705177307129
0.6694802176052936,4.222492933273315
0.6694673894428861,4.2262961864471436
0.6694545704768868,4.230115175247192
0.6694417606976328,4.233723878860474
0.6694289600954736,4.237403154373169
0.6694161686607705,4.241107225418091
0.6694033863838974,4.244902610778809
0.6693906132552407,4.248605012893677
0.6693778492651983,4.252303600311279
0.6693650944041808,4.256071090698242
0.6693523486626114,4.259808301925659
0.6693396120309244,4.263450384140015
0.6693268844995669,4.267171621322632
0.6693141660589995,4.270824909210205
0.6693014566996911,4.274620294570923
0.6692887564121264,4.2783427238464355
0.6692760651868008,4.282435178756714
0.669263383014222,4.286351203918457
0.6692507098849093,4.290239095687866
0.6692380457893948,4.2940003871917725
0.6692253907182223,4.297752618789673
0.6692127446619472,4.301450490951538
0.6692001076111374,4.3051769733428955
0.6691874795563739,4.30891227722168
0.6691748604882459,4.312743425369263
0.6691622503973582,4.316469192504883
0.6691496492743265,4.3202478885650635
0.6691370571097781,4.324007511138916
0.6691244738943525,4.327697277069092
0.6691118996187009,4.331344366073608
0.6690993342734864,4.335115194320679
0.6690867778493851,4.338750839233398
0.6690742303370817,4.342448711395264
0.6690616917272757,4.346192121505737
0.6690491620106778,4.349908351898193
0.6690366411780098,4.353632211685181
0.6690241292200062,4.357484817504883
0.6690116261274125,4.361181735992432
0.668999131890986,4.364911794662476
0.6689866465014962,4.368522882461548
0.6689741699497239,4.37218976020813
0.6689617022264617,4.3758649826049805
0.6689492433225137,4.379532814025879
0.6689367932286959,4.383326053619385
0.6689243519358361,4.387137174606323
0.6689119194347731,4.3908469676971436
0.6688994957163581,4.39469313621521
0.6688870807714543,4.398374795913696
0.6688746745909336,4.402155876159668
0.6688622771656826,4.405866622924805
0.6688498884865985,4.409641742706299
0.6688375085445898,4.413291931152344
0.6688251373305768,4.417038202285767
0.6688127748354911,4.420719146728516
0.6688004210502756,4.424478054046631
0.668788075965885,4.428224802017212
0.6687757395732856,4.4319682121276855
0.6687634118634548,4.435647487640381
0.6687510928273813,4.439314126968384
0.6687387824560653,4.443060874938965
0.6687264807405189,4.446796178817749
0.6687141876717649,4.45043683052063
0.6687019032408382,4.454177618026733
0.6686896274387839,4.457946300506592
0.6686773602566598,4.461756467819214
0.6686651016855337,4.465607404708862
0.6686528517164859,4.4694600105285645
0.6686406103406071,4.473127365112305
0.6686283775489994,4.476869821548462
0.6686161533327768,4.480560302734375
0.6686039376830638,4.484359502792358
0.6685917305909963,4.48815131187439
0.6685795320477218,4.49183464050293
0.6685673420443986,4.495508193969727
0.6685551605721962,4.499211311340332
0.6685429876222964,4.5029296875
0.6685308231858889,4.506771802902222
0.6685186672541779,4.5104382038116455
0.6685065198183774,4.514199495315552
0.6684943808697126,4.517845630645752
0.66848225039942,4.521622896194458
0.6684701283987468,4.525322437286377
0.6684580148589514,4.529091119766235
0.6684459097713032,4.532766103744507
0.6684338131270832,4.536519765853882
0.6684217249175823,4.540190935134888
0.6684096451341033,4.543966054916382
0.6683975737679596,4.547629117965698
0.6683855108104756,4.55135703086853
0.6683734562529878,4.555052042007446
0.6683614100868414,4.558825492858887
0.6683493723033925,4.562457084655762
0.6683373428940107,4.566277742385864
0.6683253218500748,4.569918394088745
0.6683133091629743,4.573606967926025
0.6683013048241107,4.577232360839844
0.6682893088248951,4.581054210662842
0.66827732115675,4.584748029708862
0.6682653418111087,4.588481903076172
0.6682533707794155,4.592209100723267
0.668241408053125,4.595990896224976
0.6682294536237028,4.599682569503784
0.6682175074826252,4.603442668914795
0.6682055696213794,4.607159852981567
0.6681936400314644,4.6109535694122314
0.6681817187043877,4.6146862506866455
0.6681698056316673,4.6185622215271
0.6681579008048342,4.622332811355591
0.668146004215429,4.626318693161011
0.6681341158550042,4.630139112472534
0.6681222357151193,4.633882999420166
0.668110363787348,4.637542486190796
0.6680985000632734,4.6412763595581055
0.6680866445344891,4.645017623901367
0.6680747971925995,4.64875602722168
0.6680629580292197,4.65247654914856
0.6680511270359746,4.6564109325408936
0.6680393042045002,4.660170555114746
0.6680274895264433,4.66392970085144
0.668015682993461,4.667640686035156
0.6680038845972202,4.671387195587158
0.6679920943293991,4.675084114074707
0.6679803121816873,4.6788105964660645
0.6679685381457815,4.682500839233398
0.6679567722133918,4.686361789703369
0.6679450143762381,4.69009256362915
0.6679332646260506,4.693952798843384
0.6679215229545699,4.697678565979004
0.6679097893535463,4.701395034790039
0.6678980638147418,4.705091953277588
0.6678863463299274,4.7088706493377686
0.6678746368908854,4.712506294250488
0.6678629354894081,4.71630072593689
0.667851242117298,4.719945907592773
0.6678395567663676,4.723649501800537
0.6678278794284406,4.727320671081543
0.66781621009535,4.731109857559204
0.6678045487589398,4.734836101531982
0.6677928954110636,4.738514423370361
0.6677812500435857,4.742175817489624
0.6677696126483812,4.746001482009888
0.6677579832173337,4.749697923660278
0.6677463617423371,4.753380298614502
0.6677347482152972,4.757107973098755
0.6677231426281288,4.760841369628906
0.6677115449727573,4.764526844024658
0.6676999552411177,4.768256187438965
0.6676883734251567,4.771904706954956
0.6676767995168276,4.7756712436676025
0.6676652335080971,4.779354572296143
0.6676536753909417,4.783167362213135
0.6676421251573461,4.786921501159668
0.6676305827993053,4.790802240371704
0.6676190483088257,4.794734001159668
0.6676075216779241,4.798563003540039
0.6675960028986246,4.802342653274536
0.6675844919629638,4.806149244308472
0.6675729888629872,4.809886693954468
0.6675614935907508,4.813539028167725
0.66755000613832,4.817306995391846
0.6675385264977707,4.8211829662323
0.6675270546611882,4.8250226974487305
0.6675155906206678,4.828786611557007
0.6675041343683147,4.832451820373535
0.6674926858962442,4.836290597915649
0.6674812451965815,4.8399529457092285
0.6674698122614612,4.8437066078186035
0.6674583870830278,4.847454071044922
0.6674469696534365,4.851166009902954
0.6674355599648512,4.854895830154419
0.6674241580094469,4.858597040176392
0.6674127637794057,4.862347364425659
0.6674013772669222,4.866142272949219
0.6673899984642001,4.869821786880493
0.6673786273634521,4.873491048812866
0.6673672639569015,4.877262592315674
0.6673559082367808,4.881222486495972
0.6673445601953322,4.884957313537598
0.6673332198248079,4.888710021972656
0.6673218871174693,4.89242148399353
0.667310562065588,4.896332502365112
0.6672992446614459,4.899996757507324
0.6672879348973315,4.9037110805511475
0.6672766327655462,4.907407760620117
0.6672653382583997,4.911075115203857
0.6672540513682118,4.914807081222534
0.6672427720873111,4.9185919761657715
0.6672315004080364,4.922303199768066
0.6672202363227356,4.926163911819458
0.6672089798237667,4.92988920211792
0.6671977309034978,4.9335949420928955
0.6671864895543037,4.937302112579346
0.6671752557685714,4.941059350967407
0.6671640295386969,4.9447901248931885
0.6671528108570853,4.94852876663208
0.6671415997161512,4.952257394790649
0.6671303961083186,4.956256866455078
0.6671192000260214,4.960291147232056
0.6671080114617023,4.964148044586182
0.6670968304078138,4.967882394790649
0.6670856568568175,4.971613168716431
0.6670744908011856,4.975365161895752
0.6670633322333969,4.979241371154785
0.6670521811459429,4.983121395111084
0.6670410375313212,4.986937999725342
0.6670299013820412,4.990686416625977
0.6670187726906208,4.99456524848938
0.6670076514495872,4.99831485748291
0.6669965376514778,5.002053499221802
0.6669854312888376,5.0058066844940186
0.6669743323542204,5.009620189666748
0.6669632408401917,5.013355016708374
0.6669521567393258,5.01717472076416
0.6669410800442038,5.020887851715088
0.6669300107474184,5.024697542190552
0.666918948841571,5.0283873081207275
0.6669078943192719,5.032253742218018
0.6668968471731405,5.035995006561279
0.6668858073958068,5.039714574813843
0.6668747749799068,5.0434205532073975
0.666863749918088,5.0472571849823
0.6668527322030078,5.0509161949157715
0.6668417218273298,5.05473518371582
0.6668307187837289,5.058461666107178
0.6668197230648889,5.062252759933472
0.666808734663503,5.066022634506226
0.6667977535722712,5.069786548614502
0.666786779783905,5.073493480682373
0.666775813291124,5.077254295349121
0.666764854086657,5.080922603607178
0.666753902163242,5.084697723388672
0.6667429575136253,5.0883629322052
0.666732020130563,5.092121362686157
0.6667210900068197,5.095904350280762
0.66671016713517,5.099663972854614
0.6666992515083955,5.103353261947632
0.666688343119287,5.107138633728027
0.666677441960646,5.110834121704102
0.6666665480252828,5.114672422409058
0.6666556613060138,5.118495941162109
0.6666447817956672,5.122294664382935
0.6666339094870791,5.126236438751221
0.6666230443730945,5.130155086517334
0.6666121864465672,5.133810997009277
0.6666013357003597,5.13754940032959
0.6665904921273439,5.141225814819336
0.6665796557203998,5.1450722217559814
0.6665688264724166,5.148741245269775
0.6665580043762923,5.152501821517944
0.6665471894249333,5.156229734420776
0.6665363816112555,5.159971714019775
0.666525580928183,5.1637327671051025
0.6665147873686486,5.167539119720459
0.6665040009255949,5.171227931976318
0.6664932215919719,5.17503547668457
0.6664824493607371,5.178662061691284
0.6664716842248598,5.182461977005005
0.6664609261773162,5.186173439025879
0.6664501752110918,5.189964294433594
0.6664394313191802,5.193669080734253
0.6664286944945839,5.197422742843628
0.6664179647303142,5.201117992401123
0.6664072420193908,5.204881906509399
0.666396526354842,5.2085862159729
0.6663858177297051,5.212334156036377
0.6663751161370252,5.216031789779663
0.6663644215698566,5.21983003616333
0.6663537340212623,5.223505735397339
0.6663430534843142,5.227267265319824
0.6663323799520904,5.230947971343994
0.66632171341768,5.234766006469727
0.6663110538741801,5.2384607791900635
0.6663004013146958,5.242231607437134
0.6662897557323422,5.245966672897339
0.6662791171202396,5.2496795654296875
0.6662684854715196,5.253362655639648
0.6662578607793218,5.257187128067017
0.6662472430367937,5.260922908782959
0.6662366322370916,5.264708757400513
0.6662260283733799,5.268352508544922
0.6662154314388319,5.272042989730835
0.6662048414266285,5.275752305984497
0.66619425832996,5.279499053955078
0.6661836821420244,5.283235311508179
0.6661731128560283,5.287302732467651
0.6661625504651864,5.291215181350708
0.6661519949627219,5.295292139053345
0.6661414463418667,5.299065828323364
0.6661309045958613,5.302778005599976
0.6661203697179522,5.306527614593506
0.6661098417013969,5.310225009918213
0.66609932053946,5.313983201980591
0.6660888062254144,5.317918062210083
0.666078298752542,5.321574926376343
0.6660677981141319,5.3253865242004395
0.6660573043034818,5.329131603240967
0.6660468173138981,5.332999229431152
0.6660363371386949,5.3366804122924805
0.6660258637711947,5.34049129486084
0.666015397204728,5.344200134277344
0.6660049374326339,5.347952604293823
0.6659944844482593,5.351656198501587
0.6659840382449602,5.355458736419678
0.6659735988160983,5.359194993972778
0.6659631661550466,5.362941741943359
0.6659527402551831,5.366656303405762
0.6659423211098965,5.370466947555542
0.6659319087125821,5.3743064403533936
0.6659215030566454,5.378041982650757
0.665911104135496,5.381727933883667
0.6659007119425551,5.385499477386475
0.665890326471251,5.389144420623779
0.6658799477150195,5.393026351928711
0.6658695756673051,5.396755933761597
0.6658592103215598,5.400420904159546
0.6658488516712439,5.404179573059082
0.6658384997098259,5.407869815826416
0.6658281544307818,5.411548376083374
0.6658178158275966,5.415343999862671
0.665807483893761,5.419077396392822
0.6657971586227768,5.422832250595093
0.6657868400081501,5.426676511764526
0.6657765280433985,5.430474758148193
0.6657662227220461,5.434144496917725
0.6657559240376236,5.437854766845703
0.6657456319836712,5.441576242446899
0.6657353465537368,5.4454185962677
0.6657250677413761,5.449204683303833
0.6657147955401524,5.453126668930054
0.6657045299436369,5.456934213638306
0.6656942709454089,5.460760593414307
0.6656840185390553,5.464569568634033
0.6656737727181712,5.468327045440674
0.6656635334763589,5.472105503082275
0.6656533008072291,5.475971698760986
0.6656430747043999,5.4797279834747314
0.6656328551614972,5.483563184738159
0.6656226421721552,5.4872870445251465
0.665612435730015,5.4910888671875
0.6656022358287264,5.494868040084839
0.665592042461947,5.4986560344696045
0.6655818556233399,5.502357482910156
0.6655716753065797,5.50615930557251
0.6655615015053444,5.5098717212677
0.665551334213323,5.513583183288574
0.6655411734242113,5.517312288284302
0.6655310191317123,5.521117687225342
0.6655208713295373,5.5248494148254395
0.6655107300114047,5.528587579727173
0.6655005951710407,5.532303094863892
0.6654904668021795,5.5360801219940186
0.6654803448985624,5.539723873138428
0.6654702294539389,5.54347038269043
0.6654601204620652,5.547155380249023
0.665450017916706,5.5509419441223145
0.6654399218116331,5.554689645767212
0.6654298321406263,5.558533668518066
0.6654197488974732,5.562265872955322
0.6654096720759669,5.566067218780518
0.6653996016699114,5.569734811782837
0.6653895376731144,5.573446035385132
0.6653794800793941,5.577188968658447
0.6653694288825761,5.580881595611572
0.6653593840764909,5.584639072418213
0.6653493456549792,5.588390588760376
0.6653393136118889,5.592050552368164
0.665329287941073,5.595889329910278
0.6653192686363946,5.5995306968688965
0.6653092556917239,5.60328221321106
0.6652992491009374,5.60696268081665
0.6652892488579184,5.610682010650635
0.6652792549565599,5.6143598556518555
0.6652692673907618,5.618181467056274
0.6652592861544292,5.621937274932861
0.6652493112414769,5.6257710456848145
0.6652393426458265,5.629548072814941
0.6652293803614066,5.633397817611694
0.6652194243821535,5.637251377105713
0.6652094747020108,5.641043663024902
0.6651995313149291,5.644782066345215
0.6651895942148668,5.648508787155151
0.6651796633957895,5.6522204875946045
0.6651697388516695,5.6559836864471436
0.6651598205764874,5.659723520278931
0.6651499085642304,5.663511514663696
0.665140002808893,5.667365312576294
0.6651301033044774,5.671205759048462
0.6651202100449926,5.674932956695557
0.6651103230244559,5.678664684295654
0.6651004422368895,5.682349920272827
0.6650905676763246,5.686229705810547
0.6650806993368008,5.689910411834717
0.6650708372123612,5.693647146224976
0.6650609812970594,5.69732403755188
0.6650511315849551,5.701031923294067
0.665041288070115,5.704694032669067
0.6650314507466133,5.708409786224365
0.6650216196085312,5.712099552154541
0.665011794649957,5.71583366394043
0.6650019758649861,5.719470262527466
0.6649921632477221,5.723279237747192
0.6649823567922729,5.726978540420532
0.6649725564927562,5.730770111083984
0.6649627623432962,5.734448671340942
0.6649529743380233,5.738232374191284
0.6649431924710762,5.741899728775024
0.6649334167365999,5.745704412460327
0.6649236471287472,5.749377965927124
0.6649138836416759,5.753092527389526
0.6649041262695532,5.756759405136108
0.6648943750065525,5.7604615688323975
0.6648846298468538,5.764212369918823
0.6648748907846449,5.767933130264282
0.6648651578141198,5.77155876159668
0.6648554309294801,5.7753355503082275
0.6648457101249351,5.779134511947632
0.664835995394698,5.782892227172852
0.6648262867329923,5.7866902351379395
0.6648165841340471,5.790465354919434
0.6648068875920985,5.794255971908569
0.6647971971013897,5.798109292984009
0.6647875126561708,5.801876783370972
0.6647778342506986,5.805614948272705
0.6647681618792369,5.80928635597229
0.6647584955360567,5.8129894733428955
0.6647488352154353,5.81667685508728
0.6647391809116575,5.8205437660217285
0.6647295326190145,5.824384689331055
0.6647198903318047,5.8281569480896
0.6647102540443327,5.8317551612854
0.6647006237509112,5.835471868515015
0.6646909994458582,5.839134216308594
0.6646813811234997,5.842821836471558
0.664671768778168,5.846478462219238
0.6646621624042023,5.850300312042236
0.6646525619959485,5.854142427444458
0.6646429675477591,5.858064651489258
0.664633379053995,5.861771821975708
0.6646237965090204,5.865559101104736
0.6646142199072094,5.869404077529907
0.6646046492429416,5.87324333190918
0.6645950845106036,5.876898765563965
0.6645855257045887,5.880603313446045
0.6645759728192968,5.884335041046143
0.6645664258491347,5.888024091720581
0.6645568847885156,5.891793727874756
0.6645473496318598,5.895601272583008
0.6645378203735937,5.8993353843688965
0.664528297008151,5.90308141708374
0.6645187795299716,5.906810522079468
0.6645092679335031,5.910515546798706
0.6644997622131973,5.91422700881958
0.664490262363515,5.9179511070251465
0.6644807683789228,5.921645164489746
0.664471280253894,5.925424575805664
0.6644617979829085,5.9291369915008545
0.6644523215604525,5.932986497879028
0.6644428509810193,5.936718702316284
0.6644333862391086,5.940402984619141
0.6644239273292262,5.944093227386475
0.6644144742458851,5.9478065967559814
0.6644050269836048,5.951497554779053
0.6643955855369108,5.9552223682403564
0.6643861499003358,5.95898962020874
0.6643767200684184,5.962998151779175
0.6643672960357051,5.966834306716919
0.6643578777967462,5.9705915451049805
0.6643484653461007,5.97438907623291
0.6643390586783339,5.978211402893066
0.6643296577880169,5.981956481933594
0.6643202626697279,5.985814094543457
0.6643108733180508,5.989606857299805
0.6643014897275769,5.993313550949097
0.664292111892903,5.997054815292358
0.6642827398086331,6.000822305679321
0.6642733734693772,6.004543781280518
0.6642640128697517,6.0082786083221436
0.6642546580043807,6.011992692947388
0.6642453088678917,6.015764951705933
0.664235965454922,6.019465684890747
0.6642266277601122,6.023233652114868
0.6642172957781116,6.026947975158691
0.6642079695035759,6.030744314193726
0.6641986489311646,6.034395456314087
0.6641893340555461,6.038094520568848
0.6641800248713946,6.041756629943848
0.66417072137339,6.045678615570068
0.6641614235562197,6.049423694610596
0.6641521314145752,6.05318284034729
0.664142844943157,6.056895732879639
0.6641335641366691,6.060676097869873
0.6641242889898243,6.064428806304932
0.6641150194973404,6.0682055950164795
0.6641057556539417,6.0718913078308105
0.664096497454359,6.075663089752197
0.664087244893329,6.0793867111206055
0.664077997965595,6.083182334899902
0.6640687566659058,6.086929559707642
0.6640595209890183,6.09063982963562
0.6640502909296925,6.094400405883789
0.6640410664826971,6.09813117980957
0.6640318476428064,6.101785898208618
0.6640226344048007,6.1055006980896
0.6640134267634665,6.109158992767334
0.6640042247135969,6.1129469871521
0.6639950282499903,6.116705656051636
0.6639858373674522,6.120466947555542
0.6639766520607937,6.124389886856079
0.6639674723248322,6.128413200378418
0.6639582981543911,6.132258653640747
0.6639491295443001,6.136005163192749
0.6639399664893949,6.1396803855896
0.6639308089845175,6.1434102058410645
0.6639216570245158,6.1471028327941895
0.6639125106042446,6.150895118713379
0.6639033697185626,6.154636859893799
0.6638942343623366,6.15856671333313
0.6638851045304393,6.162332057952881
0.6638759802177484,6.166234970092773
0.6638668614191496,6.1698713302612305
0.6638577481295317,6.173532724380493
0.6638486403437919,6.177212715148926
0.6638395380568327,6.180884122848511
0.6638304412635625,6.184623956680298
0.6638213499588962,6.188359022140503
0.6638122641377541,6.192048072814941
0.6638031837950628,6.195841550827026
0.6637941089257547,6.199541091918945
0.6637850395247685,6.203236818313599
0.6637759755870493,6.20692253112793
0.6637669171075461,6.210673093795776
0.663757864081216,6.214364290237427
0.6637488165030213,6.2182087898254395
0.6637397743679303,6.221890449523926
0.6637307376709172,6.225632190704346
0.663721706406962,6.22936224937439
0.663712680571051,6.233259916305542
0.6637036601581761,6.236968755722046
0.6636946451633349,6.240647554397583
0.6636856355815312,6.244365692138672
0.6636766314077749,6.248056650161743
0.6636676326370818,6.251724004745483
0.663658639264472,6.255465269088745
0.6636496512849734,6.259181261062622
0.663640668693619,6.262993097305298
0.6636316914854479,6.266814947128296
0.6636227196555043,6.270546197891235
0.6636137531988402,6.274260520935059
0.66360479211051,6.278001546859741
0.663595836385577,6.28171181678772
0.6635868860191085,6.285442113876343
0.6635779410061788,6.289212942123413
0.6635690013418676,6.293132066726685
0.6635600670212598,6.2970569133758545
0.6635511380394467,6.300867319107056
0.663542214391525,6.304574966430664
0.6635332960725976,6.3084118366241455
0.6635243830777727,6.3121116161346436
0.6635154754021646,6.315919399261475
0.6635065730408927,6.319726228713989
0.6634976759890828,6.323474884033203
0.6634887842418664,6.3272199630737305
0.6634798977943801,6.330970287322998
0.6634710166417676,6.33468222618103
0.6634621407791762,6.338399887084961
0.6634532702017596,6.34207820892334
0.6634444049046778,6.345921277999878
0.6634355448830968,6.349603891372681
0.6634266901321872,6.353364706039429
0.6634178406471258,6.356986045837402
0.663408996423095,6.3607354164123535
0.6634001574552828,6.36445164680481
0.6633913237388829,6.368206977844238
0.6633824952690943,6.371902227401733
0.6633736720411221,6.375679969787598
0.6633648540501765,6.379542112350464
0.663356041291474,6.383362054824829
0.6633472337602359,6.387097120285034
0.6633384314516902,6.3907952308654785
0.6633296343610684,6.39455246925354
0.6633208424836093,6.398313045501709
0.6633120558145581,6.402032852172852
0.6633032743491624,6.405813455581665
0.663294498082678,6.409501075744629
0.6632857270103659,6.413255929946899
0.6632769611274919,6.416969537734985
0.6632682004293274,6.420721530914307
0.66325944491115,6.424452066421509
0.6632506945682421,6.4282355308532715
0.6632419493958921,6.431890249252319
0.6632332093893935,6.435648202896118
0.6632244745440453,6.43931770324707
0.6632157448551531,6.443004131317139
0.6632070203180256,6.446759462356567
0.6631983009279787,6.450478792190552
0.6631895866803346,6.454314470291138
0.663180877570418,6.458289384841919
0.6631721735935616,6.462132215499878
0.6631634747451028,6.465959548950195
0.6631547810203844,6.4695916175842285
0.6631460924147545,6.473287343978882
0.6631374089235668,6.476975202560425
0.6631287305421801,6.48076057434082
0.6631200572659592,6.484572410583496
0.6631113890902735,6.488343954086304
0.6631027260104981,6.4919960498809814
0.6630940680220141,6.495884895324707
0.6630854151202068,6.499577283859253
0.6630767673004688,6.503307104110718
0.6630681245581949,6.5070481300354
0.6630594868887879,6.510797023773193
0.6630508542876551,6.5145416259765625
0.663042226750209,6.518368482589722
0.663033604271868,6.522095441818237
0.663024986848055,6.5258708000183105
0.6630163744741988,6.5295655727386475
0.6630077671457332,6.533405065536499
0.6629991648580983,6.537097692489624
0.662990567606737,6.540828227996826
0.6629819753871007,6.544553756713867
0.6629733881946428,6.548280954360962
0.6629648060248244,6.551936626434326
0.6629562288731119,6.555662393569946
0.6629476567349745,6.559380054473877
0.6629390896058891,6.5631749629974365
0.6629305274813371,6.566861629486084
0.6629219703568049,6.570598363876343
0.6629134182277853,6.574301719665527
0.6629048710897741,6.57806396484375
0.6628963289382732,6.581737279891968
0.6628877917687905,6.585498809814453
0.6628792595768387,6.589232683181763
0.6628707323579356,6.59295916557312
0.662862210107604,6.596643924713135
0.6628536928213724,6.60042667388916
0.6628451804947738,6.6041436195373535
0.6628366731233468,6.607852220535278
0.6628281707026351,6.611529350280762
0.6628196732281876,6.61536169052124
0.6628111806955577,6.619282007217407
0.662802693100305,6.623300075531006
0.6627942104379936,6.627124309539795
0.6627857327041926,6.630893707275391
0.6627772598944766,6.634689807891846
0.662768792004425,6.63845419883728
0.6627603290296225,6.642130374908447
0.6627518709656588,6.646063804626465
0.6627434178081287,6.649831771850586
0.6627349695526322,6.653639316558838
0.662726526194774,6.65731954574585
0.6627180877301644,6.661076545715332
0.6627096541544183,6.664806365966797
0.662701225463156,6.668590068817139
0.6626928016520024,6.672276496887207
0.6626843827165878,6.676042079925537
0.6626759686525476,6.679711818695068
0.6626675594555221,6.6835033893585205
0.6626591551211564,6.687288284301758
0.6626507556451017,6.690996408462524
0.6626423610230116,6.694761037826538
0.6626339712505471,6.698506832122803
0.6626255863233745,6.702139377593994
0.6626172062371626,6.70594334602356
0.6626088309875873,6.709595680236816
0.6626004605703285,6.713366746902466
0.6625920949810719,6.717097043991089
0.6625837342155073,6.720937252044678
0.66257537826933,6.7247536182403564
0.6625670271382398,6.728493928909302
0.6625586808179419,6.732219696044922
0.662550339304146,6.735990524291992
0.6625420025925671,6.739707708358765
0.6625336706789248,6.743435382843018
0.6625253435589437,6.7471818923950195
0.6625170212283535,6.750982999801636
0.6625087036828888,6.754765272140503
0.6625003909182887,6.75858998298645
0.6624920829302975,6.762385129928589
0.6624837797146641,6.766213417053223
0.6624754812671428,6.769932985305786
0.6624671875834924,6.7736475467681885
0.6624588986594763,6.777295112609863
0.6624506144908635,6.781086444854736
0.662442335073427,6.784963607788086
0.662434060402946,6.788896322250366
0.6624257904752019,6.792723894119263
0.6624175252859834,6.796790599822998
0.6624092648310833,6.800524473190308
0.6624010091062992,6.80432653427124
0.6623927581074331,6.808016061782837
0.6623845118302925,6.81174898147583
0.662376270270689,6.815612554550171
0.66236803342444,6.8194420337677
0.662359801287366,6.823161840438843
0.6623515738552936,6.82697057723999
0.662343351124054,6.830674648284912
0.6623351330894828,6.834525108337402
0.6623269197474205,6.838192939758301
0.6623187110937128,6.841853380203247
0.6623105071242094,6.845608949661255
0.6623023078347651,6.849362373352051
0.6622941132212393,6.8530895709991455
0.6622859232794965,6.856814384460449
0.6622777380054055,6.86053729057312
0.66226955739484,6.864343166351318
0.6622613814436783,6.868103265762329
0.6622532101478033,6.871886730194092
0.6622450435031028,6.875708341598511
0.6622368815054694,6.879439353942871
0.6622287241508001,6.883162975311279
0.6622205714349969,6.886895179748535
0.6622124233539657,6.890600681304932
0.6622042799036183,6.894483327865601
0.6621961410798698,6.898219108581543
0.662188006878641,6.902005434036255
0.6621798772958567,6.9058122634887695
0.6621717523274468,6.909566402435303
0.6621636319693456,6.913344621658325
0.6621555162174918,6.917065620422363
0.6621474050678292,6.920759677886963
0.6621392985163058,6.924502849578857
0.6621311965588745,6.928267002105713
0.6621230991914927,6.932028293609619
0.662115006410122,6.935734272003174
0.6621069182107292,6.939480781555176
0.6620988345892854,6.94317102432251
0.6620907555417662,6.947020769119263
0.662082681064152,6.9507410526275635
0.6620746111524277,6.954527378082275
0.6620665458025831,6.958256721496582
0.6620584850106108,6.962021112442017
0.6620504287725102,6.965851545333862
0.662042377084284,6.969761371612549
0.6620343299419398,6.973534107208252
0.6620262873414897,6.977291107177734
0.6620182492789504,6.981022834777832
0.6620102157503429,6.984863758087158
0.6620021867516928,6.988677263259888
0.66199416227903,6.992655038833618
0.6619861423283894,6.9964516162872314
0.6619781268958099,7.000259876251221
0.6619701159773351,7.0039544105529785
0.6619621095690131,7.007737636566162
0.6619541076668964,7.011483430862427
0.6619461102670421,7.015281915664673
0.6619381173655113,7.01898455619812
0.66193012895837,7.022820472717285
0.6619221450416888,7.026568174362183
0.6619141656115421,7.030349254608154
0.6619061906640092,7.03410267829895
0.6618982201951742,7.037823677062988
0.6618902542011246,7.041560411453247
0.6618822926779531,7.045384168624878
0.6618743356217565,7.049137115478516
0.6618663830286363,7.0529091358184814
0.6618584348946981,7.056661367416382
0.6618504912160519,7.060483694076538
0.6618425519888121,7.064311742782593
0.6618346172090981,7.068124055862427
0.6618266868730324,7.0718700885772705
0.6618187609767431,7.075698375701904
0.6618108395163628,7.079440116882324
0.6618029224880263,7.083260774612427
0.661795009887875,7.087057113647461
0.6617871017120542,7.090882301330566
0.661779197956713,7.094773530960083
0.6617712986180052,7.0986480712890625
0.6617634036920887,7.102450609207153
0.6617555131751263,7.1063127517700195
0.6617476270632842,7.110003471374512
0.6617397453527335,7.11379337310791
0.6617318680396497,7.117507696151733
0.6617239951202123,7.121302366256714
0.6617161265906052,7.125042915344238
0.6617082624470167,7.128942012786865
0.6617004026856391,7.132850170135498
0.6616925473026692,7.136777400970459
0.6616846962943082,7.140582323074341
0.6616768496567611,7.144331455230713
0.6616690073862378,7.148051977157593
0.6616611694789519,7.151756286621094
0.6616533359311214,7.15549898147583
0.6616455067389688,7.159295320510864
0.6616376818987213,7.163198947906494
0.6616298614066082,7.167030572891235
0.6616220452588653,7.1707563400268555
0.6616142334517318,7.174576759338379
0.6616064259814518,7.178344249725342
0.6615986228442716,7.182144641876221
0.6615908240364438,7.185914039611816
0.6615830295542243,7.189693927764893
0.6615752393938737,7.193432569503784
0.6615674535516562,7.197234869003296
0.6615596720238412,7.200948715209961
0.6615518948067002,7.204738140106201
0.6615441218965106,7.208449125289917
0.6615363532895537,7.212266206741333
0.661528588982115,7.2159905433654785
0.6615208289704838,7.219747543334961
0.6615130732509535,7.22343111038208
0.6615053218198222,7.227175951004028
0.6614975746733917,7.230925798416138
0.6614898318079688,7.234684228897095
0.661482093219862,7.23839259147644
0.6614743589053866,7.242151498794556
0.6614666288608608,7.245922565460205
0.6614589030826074,7.249685764312744
0.6614511815669526,7.253429651260376
0.6614434643102275,7.257187128067017
0.6614357513087672,7.260920524597168
0.6614280425589095,7.26472020149231
0.6614203380569983,7.2684290409088135
0.6614126377993801,7.2721662521362305
0.6614049417824065,7.275908470153809
0.6613972500024333,7.279683589935303
0.6613895624558184,7.283390045166016
0.6613818791389258,7.287289381027222
0.6613742000481228,7.290995121002197
0.661366525179781,7.294973373413086
0.6613588545302758,7.298876762390137
0.6613511880959866,7.302789926528931
0.6613435258732973,7.306629180908203
0.661335867858595,7.310404539108276
0.6613282140482716,7.31419038772583
0.6613205644387226,7.317967414855957
0.6613129190263477,7.321738243103027
0.6613052778075506,7.325695514678955
0.6612976407787386,7.32961368560791
0.6612900079363238,7.333414793014526
0.6612823792767212,7.337181568145752
0.6612747547963508,7.340959072113037
0.6612671344916361,7.34471321105957
0.6612595183590046,7.348565340042114
0.661251906394888,7.3522727489471436
0.6612442985957214,7.356173038482666
0.6612366949579446,7.359888315200806
0.6612290954780006,7.3637025356292725
0.661221500152337,7.367525339126587
0.6612139089774051,7.371373176574707
0.6612063219496599,7.375123023986816
0.6611987390655613,7.378875017166138
0.6611911603215712,7.382573366165161
0.661183585714157,7.386430501937866
0.6611760152397899,7.390186548233032
0.6611684488949444,7.394000053405762
0.6611608866760994,7.397712707519531
0.6611533285797373,7.401503801345825
0.6611457746023448,7.405258893966675
0.6611382247404124,7.409006595611572
0.6611306789904343,7.412733316421509
0.6611231373489085,7.416494369506836
0.6611155998123373,7.420177459716797
0.6611080663772263,7.423989295959473
0.6611005370400858,7.427686929702759
0.661093011797429,7.431481122970581
0.6610854906457735,7.435359954833984
0.6610779735816407,7.439205169677734
0.6610704606015558,7.4428791999816895
0.6610629517020484,7.446656227111816
0.66105544687965,7.450377941131592
0.6610479461308982,7.454115629196167
0.6610404494523341,7.457845449447632
0.6610329568405005,7.461693525314331
0.6610254682919464,7.465579986572266
0.6610179838032237,7.469355821609497
0.6610105033708883,7.47300124168396
0.6610030269914996,7.4767982959747314
0.6609955546616209,7.480542182922363
0.6609880863778196,7.48439359664917
0.6609806221366666,7.488223314285278
0.6609731619347363,7.492006063461304
0.6609657057686077,7.495750427246094
0.6609582536348627,7.49950385093689
0.6609508055300872,7.503183126449585
0.6609433614508714,7.507001876831055
0.6609359213938085,7.510664939880371
0.660928485355496,7.514578819274902
0.6609210533325354,7.518284559249878
0.6609136253215303,7.52198600769043
0.6609062013190905,7.525734186172485
0.660898781321827,7.5294530391693115
0.6608913653263562,7.5331947803497314
0.6608839533292981,7.536924600601196
0.6608765453272758,7.540578603744507
0.6608691413169167,7.544294357299805
0.6608617412948513,7.547998666763306
0.6608543452577144,7.551732063293457
0.6608469532021447,7.555493116378784
0.6608395651247829,7.559220552444458
0.6608321810222753,7.562895059585571
0.6608248008912709,7.566750764846802
0.660817424728423,7.5704216957092285
0.6608100525303882,7.574149131774902
0.6608026842938266,7.577815294265747
0.6607953200154022,7.58155632019043
0.6607879596917826,7.585332155227661
0.6607806033196394,7.589190483093262
0.6607732508956471,7.592947483062744
0.6607659024164845,7.5967841148376465
0.6607585578788334,7.6004509925842285
0.6607512172793802,7.6042160987854
0.660743880614814,7.607869625091553
0.6607365478818285,7.611573219299316
0.6607292190771196,7.615370750427246
0.6607218941973879,7.619150876998901
0.6607145732393375,7.62290358543396
0.6607072561996757,7.626881837844849
0.6606999430751141,7.63077712059021
0.6606926338623669,7.634619235992432
0.6606853285581533,7.638479471206665
0.6606780271591939,7.6422810554504395
0.6606707296622152,7.646016359329224
0.6606634360639457,7.649707078933716
0.6606561463611185,7.653366327285767
0.6606488605504696,7.65714168548584
0.6606415786287387,7.660895109176636
0.6606343005926696,7.664801359176636
0.6606270264390085,7.668533563613892
0.6606197561645065,7.672263145446777
0.6606124897659175,7.675988435745239
0.6606052272399993,7.679713010787964
0.6605979685835119,7.683416128158569
0.6605907137932208,7.687221527099609
0.6605834628658943,7.690966367721558
0.6605762157983031,7.694868326187134
0.6605689725872228,7.698570966720581
0.6605617332294326,7.702415227890015
0.660554497721714,7.706216812133789
0.6605472660608531,7.709993600845337
0.6605400382436397,7.713638544082642
0.660532814266865,7.717383623123169
0.6605255941273263,7.721083879470825
0.6605183778218229,7.724841833114624
0.660511165347158,7.728553056716919
0.6605039567001382,7.732367515563965
0.6604967518775737,7.736173629760742
0.6604895508762781,7.739964723587036
0.6604823536930684,7.743669509887695
0.6604751603247649,7.747414588928223
0.6604679707681919,7.751153230667114
0.6604607850201772,7.754909515380859
0.6604536030775505,7.758603096008301
0.6604464249371467,7.762357473373413
0.6604392505958033,7.766151189804077
0.6604320800503617,7.769935369491577
0.6604249132976665,7.773607969284058
0.6604177503345656,7.777413845062256
0.6604105911579105,7.781172275543213
0.6604034357645558,7.784970760345459
0.6603962841513602,7.788729906082153
0.6603891363151849,7.7927086353302
0.6603819922528953,7.796615123748779
0.6603748519613597,7.800440549850464
0.66036771543745,7.80419135093689
0.6603605826780413,7.807887077331543
0.6603534536800123,7.811621427536011
0.6603463284402451,7.815499782562256
0.6603392069556251,7.819318056106567
0.6603320892230409,7.823174953460693
0.660324975239385,7.827021598815918
0.6603178650015521,7.83089804649353
0.6603107585064415,7.834686756134033
0.660303655750956,7.838494777679443
0.6602965567320003,7.8422064781188965
0.6602894614464829,7.84600305557251
0.6602823698913165,7.849690675735474
0.6602752820634169,7.853487253189087
0.6602681979597028,7.857261419296265
0.6602611175770963,7.860994100570679
0.6602540409125232,7.864749908447266
0.660246967962912,7.868508815765381
0.6602398987251953,7.8722243309021
0.6602328331963083,7.876018047332764
0.6602257713731899,7.879811525344849
0.660218713252782,7.883579730987549
0.6602116588320303,7.887331962585449
0.6602046081078833,7.891256809234619
0.6601975610772933,7.895044565200806
0.6601905177372149,7.898818016052246
0.6601834780846076,7.902563571929932
0.6601764421164318,7.90636134147644
0.660169409829654,7.910043239593506
0.6601623812212413,7.9137632846832275
0.660155356288166,7.917418479919434
0.6601483350274028,7.921212196350098
0.66014131743593,7.9250264167785645
0.6601343035107289,7.928836107254028
0.660127293248784,7.932612895965576
0.6601202866470834,7.936475515365601
0.6601132837026188,7.940186500549316
0.6601062844123831,7.94380784034729
0.6600992887733746,7.947518348693848
0.6600922967825947,7.951308250427246
0.6600853084370465,7.955052614212036
0.660078323733738,7.9589128494262695
0.6600713426696793,7.962644338607788
0.6600643652418833,7.96663498878479
0.6600573914473681,7.970364570617676
0.6600504212831527,7.97420334815979
0.660043454746261,7.977985143661499
0.6600364918337192,7.981840372085571
0.6600295325425577,7.985601902008057
0.6600225768698083,7.989477157592773
0.660015624812508,7.9931557178497314
0.6600086763676949,7.996868848800659
0.6600017315324119,8.000585079193115
0.6599947903037043,8.004390954971313
0.6599878526786213,8.008069038391113
0.6599809186542144,8.011809349060059
0.6599739882275394,8.01550579071045
0.6599670613956531,8.01922059059143
0.6599601381556174,8.022876739501953
0.6599532185044971,8.026620864868164
0.6599463024393595,8.030330896377563
0.6599393899572759,8.03411316871643
0.6599324810553189,8.037774801254272
0.6599255757305665,8.041522741317749
0.6599186739800985,8.045224666595459
0.6599117758009984,8.048945903778076
0.6599048811903522,8.052612781524658
0.6598979901452496,8.056400537490845
0.659891102662783,8.06003212928772
0.6598842187400483,8.063720703125
0.6598773383741443,8.06740665435791
0.6598704615621728,8.071198463439941
0.6598635883012387,8.075003385543823
0.6598567185884501,8.078800439834595
0.6598498524209181,8.082483768463135
0.659842989795757,8.086369037628174
0.6598361307100841,8.090053081512451
0.6598292751610197,8.093755006790161
0.659822423145688,8.097480773925781
0.6598155746612141,8.101234912872314
0.6598087297047284,8.104936838150024
0.6598018882733635,8.108651638031006
0.6597950503642549,8.112337589263916
0.6597882159745413,8.116207599639893
0.6597813851013647,8.11995553970337
0.6597745577418705,8.12369155883789
0.6597677338932053,8.127395868301392
0.6597609135525205,8.131224632263184
0.6597540967169702,8.135018587112427
0.6597472833837109,8.138840913772583
0.6597404735499032,8.142621755599976
0.6597336672127098,8.146503686904907
0.6597268643692965,8.15030026435852
0.6597200650168327,8.154156923294067
0.6597132691524901,8.157908916473389
0.6597064767734439,8.16173267364502
0.6596996878768718,8.16573715209961
0.6596929024599553,8.169677972793579
0.6596861205198782,8.173393487930298
0.6596793420538273,8.177157878875732
0.6596725670589936,8.180860757827759
0.6596657955325684,8.184576034545898
0.6596590274717485,8.188308715820312
0.6596522628737328,8.192069053649902
0.6596455017357231,8.195809125900269
0.6596387440549244,8.199527740478516
0.6596319898285442,8.203192472457886
0.6596252390537934,8.206908226013184
0.6596184917278859,8.210559606552124
0.6596117478480382,8.214272499084473
0.6596050074114699,8.217913627624512
0.6595982704154036,8.22160816192627
0.6595915368570647,8.225332975387573
0.6595848067336817,8.229174137115479
0.6595780800424861,8.232925653457642
0.659571356780712,8.236683368682861
0.6595646369455966,8.240348100662231
0.6595579205343802,8.244082927703857
0.6595512075443055,8.247721433639526
0.6595444979726188,8.251366376876831
0.6595377918165696,8.255058288574219
0.6595310890734087,8.258787393569946
0.6595243897403913,8.262468576431274
0.6595176938147738,8.266411304473877
0.6595110012938177,8.27010703086853
0.6595043121747861,8.273850202560425
0.6594976264549456,8.27750015258789
0.659490944131565,8.281213283538818
0.6594842652019167,8.284926652908325
0.6594775896632757,8.288681268692017
0.6594709175129185,8.292381525039673
0.6594642487481265,8.296234130859375
0.6594575833661833,8.29997181892395
0.6594509213643754,8.303934097290039
0.6594442627399917,8.30773663520813
0.6594376074903243,8.31143045425415
0.6594309556126684,8.315163850784302
0.6594243071043214,8.318922996520996
0.6594176619625841,8.32262110710144
0.6594110201847599,8.326521158218384
0.6594043817681552,8.330317497253418
0.659397746710079,8.334111213684082
0.6593911150078433,8.337808609008789
0.6593844866587627,8.341607570648193
0.6593778616601551,8.345349311828613
0.6593712400093406,8.34902811050415
0.6593646217036425,8.352717638015747
0.659358006740387,8.356509923934937
0.6593513951169037,8.360149621963501
0.6593447868305223,8.363892555236816
0.6593381818785786,8.367583990097046
0.6593315802584097,8.371330499649048
0.6593249819673553,8.375037670135498
0.6593183870027586,8.378780603408813
0.659311795361965,8.382484436035156
0.6593052070423231,8.38620400428772
0.6592986220411846,8.389960050582886
0.6592920403559022,8.393654823303223
0.6592854619838331,8.397377729415894
0.659278886922337,8.401133298873901
0.6592723151687763,8.40486764907837
0.6592657467205156,8.408551454544067
0.659259181574923,8.412328481674194
0.6592526197293689,8.416258335113525
0.6592460611812269,8.419934034347534
0.6592395059278725,8.42362642288208
0.6592329539666848,8.42728328704834
0.6592264052950455,8.431060075759888
0.6592198599103385,8.434774160385132
0.6592133178099516,8.438548564910889
0.6592067789912734,8.442291975021362
0.6592002434516968,8.446059703826904
0.659193711188617,8.449776649475098
0.6591871821994321,8.453554153442383
0.6591806564815423,8.457277536392212
0.6591741340323513,8.46103811264038
0.6591676148492651,8.464913368225098
0.6591610989296922,8.468893051147461
0.6591545862710444,8.472689390182495
0.6591480768707356,8.476529598236084
0.6591415707261828,8.480186939239502
0.6591350678348056,8.48389744758606
0.659128568194026,8.48756742477417
0.659122071801269,8.491463899612427
0.6591155786539623,8.495293617248535
0.6591090887495361,8.499129295349121
0.659102602085424,8.502849817276001
0.6590961186590605,8.5066397190094
0.6590896384678845,8.510318279266357
0.6590831615093373,8.514050483703613
0.6590766877808623,8.517768383026123
0.6590702172799049,8.521491765975952
0.6590637500039149,8.52523159980774
0.6590572859503439,8.529053449630737
0.6590508251166459,8.532797574996948
0.659044367500278,8.536630630493164
0.6590379130986996,8.540367126464844
0.6590314619093732,8.544071674346924
0.6590250139297632,8.547729969024658
0.6590185691573375,8.551464319229126
0.6590121275895657,8.555222511291504
0.6590056892239209,8.558978080749512
0.6589992540578783,8.56266450881958
0.6589928220889157,8.566542863845825
0.6589863933145138,8.570255279541016
0.6589799677321565,8.57401967048645
0.6589735453393284,8.577718496322632
0.6589671261335184,8.581472635269165
0.6589607101122174,8.585200786590576
0.6589542972729192,8.58892297744751
0.65894788761312,8.592671871185303
0.6589414811303184,8.59655499458313
0.658935077822016,8.600316047668457
0.6589286776857166,8.604182004928589
0.6589222807189269,8.607887029647827
0.6589158869191561,8.611616611480713
0.6589094962839158,8.615368366241455
0.6589031088107203,8.61917519569397
0.6588967244970867,8.62289810180664
0.6588903433405346,8.626763105392456
0.6588839653385851,8.630555868148804
0.6588775904887633,8.634530782699585
0.6588712187885964,8.638438940048218
0.6588648502356139,8.642353296279907
0.6588584848273488,8.646073341369629
0.6588521225613353,8.649825096130371
0.65884576343511,8.653594255447388
0.6588394074462134,8.657348871231079
0.6588330545921879,8.661146879196167
0.6588267048705785,8.665014028549194
0.6588203582789326,8.668797731399536
0.6588140148148004,8.67258071899414
0.6588076744757343,8.67630124092102
0.6588013372592894,8.680132865905762
0.658795003163023,8.683835983276367
0.6587886721844957,8.687553644180298
0.6587823443212699,8.691286325454712
0.6587760195709105,8.695060968399048
0.6587696979309853,8.698755264282227
0.6587633793990647,8.702484607696533
0.6587570639727214,8.706259727478027
0.6587507516495299,8.710016250610352
0.6587444424270681,8.713720560073853
0.6587381363029161,8.717612266540527
0.6587318332746568,8.721415758132935
0.658725533339875,8.725236415863037
0.6587192364961586,8.728911876678467
0.6587129427410975,8.732678174972534
0.658706652072284,8.736425876617432
0.6587003644873142,8.740127086639404
0.6586940799837839,8.743815898895264
0.6586877985592942,8.747605562210083
0.6586815202114471,8.75130009651184
0.6586752449378477,8.755305767059326
0.6586689727361031,8.759036779403687
0.6586627036038235,8.76281452178955
0.6586564375386209,8.766597509384155
0.6586501745381099,8.770344495773315
0.6586439145999085,8.774049043655396
0.6586376577216351,8.777746200561523
0.6586314039009119,8.781442403793335
0.6586251531353641,8.785272121429443
0.658618905422618,8.788925886154175
0.6586126607603031,8.79275107383728
0.6586064191460514,8.796565532684326
0.6586001805774968,8.8004629611969
0.6585939450522766,8.8042151927948
0.6585877125680288,8.807994365692139
0.6585814831223953,8.81174087524414
0.65857525671302,8.815565586090088
0.6585690333375491,8.819329500198364
0.6585628129936315,8.82310438156128
0.658556595678918,8.826897144317627
0.6585503813910625,8.830694437026978
0.6585441701277204,8.834529876708984
0.6585379618865504,8.838301420211792
0.6585317566652134,8.841995477676392
0.6585255544613716,8.845784187316895
0.6585193552726911,8.849622249603271
0.6585131590968395,8.853400945663452
0.658506965931487,8.857179641723633
0.6585007757743064,8.860892295837402
0.6584945886229725,8.864680051803589
0.658488404475163,8.868536949157715
0.6584822233285572,8.87228536605835
0.6584760451808374,8.876083135604858
0.6584698700296878,8.87974739074707
0.6584636978727956,8.883512496948242
0.6584575287078498,8.887298345565796
0.6584513625325418,8.89111852645874
0.6584451993445656,8.894859075546265
0.6584390391416174,8.898674964904785
0.6584328819213957,8.90242862701416
0.6584267276816016,8.906436920166016
0.6584205764199382,8.910177946090698
0.6584144281341111,8.914002895355225
0.6584082828218282,8.917786598205566
0.6584021404807999,8.921646118164062
0.6583960011087386,8.92545223236084
0.6583898647033595,8.92928171157837
0.6583837312623795,8.933122634887695
0.6583776007835183,8.936970233917236
0.6583714732644983,8.940727233886719
0.6583653487030426,8.94456434249878
0.6583592270968783,8.94839358329773
0.6583531084437342,8.952154159545898
0.6583469927413415,8.95591115951538
0.6583408799874333,8.959704160690308
0.6583347701797455,8.963418245315552
0.6583286633160162,8.967361688613892
0.6583225593939857,8.97119951248169
0.6583164584113965,8.975193977355957
0.6583103603659936,8.978993654251099
0.6583042652555241,8.982891321182251
0.6582981730777376,8.986659526824951
0.6582920838303855,8.990435600280762
0.6582859975112226,8.994211673736572
0.6582799141180042,8.998010158538818
0.6582738336484895,9.001784086227417
0.6582677561004389,9.00563383102417
0.6582616814716159,9.009564638137817
0.6582556097597857,9.013336658477783
0.6582495409627158,9.017104625701904
0.6582434750781765,9.02088451385498
0.65823741210394,9.024724006652832
0.6582313520377802,9.028545141220093
0.6582252948774736,9.032370567321777
0.6582192406207996,9.036257266998291
0.6582131892655391,9.040019512176514
0.6582071408094756,9.043752193450928
0.6582010952503947,9.047563076019287
0.6581950525860841,9.051470041275024
0.6581890128143343,9.055316925048828
0.6581829759329371,9.059178113937378
0.6581769419396873,9.062900066375732
0.6581709108323823,9.066806554794312
0.65816488260882,9.070587873458862
0.658158857266802,9.07452654838562
0.6581528348041326,9.078495264053345
0.6581468152186157,9.082318782806396
0.6581407985080606,9.086136102676392
0.6581347846702768,9.089993953704834
0.6581287737030768,9.09373140335083
0.6581227656042747,9.097575902938843
0.6581167603716876,9.101500988006592
0.6581107580031343,9.10538649559021
0.6581047584964358,9.109181880950928
0.6580987618494155,9.112926483154297
0.6580927680598992,9.116710186004639
0.6580867771257137,9.120491743087769
0.6580807890446893,9.124336957931519
0.6580748038146578,9.128103017807007
0.6580688214334538,9.131893873214722
0.6580628418989134,9.13586974143982
0.6580568652088751,9.139623403549194
0.6580508913611797,9.143539428710938
0.6580449203536702,9.147324085235596
0.6580389521841916,9.151178359985352
0.6580329868505916,9.154977083206177
0.6580270243507187,9.158843755722046
0.6580210646824246,9.162675380706787
0.6580151078435633,9.166569471359253
0.6580091538319912,9.170366525650024
0.658003202645565,9.17427921295166
0.6579972542821456,9.178033590316772
0.657991308739596,9.18181562423706
0.6579853660157791,9.1856849193573
0.6579794261085623,9.189569234848022
0.6579734890158143,9.193363428115845
0.6579675547354059,9.197164297103882
0.65796162326521,9.200979232788086
0.657955694603102,9.204867839813232
0.6579497687469589,9.208692073822021
0.6579438456946602,9.212488651275635
0.6579379254440874,9.216431379318237
0.6579320079931239,9.220259189605713
0.6579260933396556,9.224092245101929
0.6579201814815703,9.227920770645142
0.6579142724167579,9.231724500656128
0.6579083661431107,9.235756397247314
0.6579024626585231,9.239534139633179
0.6578965619608906,9.243359565734863
0.6578906640481118,9.247081756591797
0.6578847689180874,9.251044750213623
0.6578788765687205,9.254751682281494
0.6578729869979145,9.258533477783203
0.6578671002035769,9.262296915054321
0.6578612161836171,9.266233682632446
0.6578553349359448,9.270089864730835
0.6578494564584737,9.274133443832397
0.6578435807491193,9.278034448623657
0.6578377078057979,9.281832456588745
0.6578318376264289,9.285653829574585
0.6578259702089342,9.289483070373535
0.6578201055512368,9.293246269226074
0.6578142436512623,9.29710578918457
0.6578083845069382,9.300949096679688
0.657802528116194,9.304879188537598
0.6577966744769616,9.308775663375854
0.6577908235871746,9.31266713142395
0.6577849754447688,9.31658124923706
0.6577791300476818,9.320366621017456
0.657773287393854,9.324218034744263
0.6577674474812267,9.32810115814209
0.657761610307745,9.331884145736694
0.6577557758713535,9.335723161697388
0.6577499441700009,9.339540481567383
0.6577441152016373,9.343353748321533
0.6577382889642154,9.347172737121582
0.6577324654556881,9.351024866104126
0.6577266446740125,9.354787349700928
0.6577208266171465,9.358626127243042
0.6577150112830511,9.362346887588501
0.6577091986696877,9.366379499435425
0.6577033887750211,9.370055198669434
0.6576975815970176,9.373803853988647
0.657691777133645,9.377539873123169
0.657685975382874,9.38126015663147
0.657680176342677,9.384971141815186
0.6576743800110285,9.388694286346436
0.6576685863859046,9.392471075057983
0.6576627954652841,9.396362066268921
0.657657007247147,9.400104284286499
0.657651221729476,9.40392804145813
0.6576454389102555,9.407800436019897
0.6576396587874718,9.411624670028687
0.6576338813591132,9.415366411209106
0.6576281066231702,9.419131517410278
0.657622334577635,9.422863960266113
0.6576165652205022,9.426701068878174
0.6576107985497679,9.430542230606079
0.6576050345634306,9.434646606445312
0.6575992732594911,9.438417196273804
0.6575935146359503,9.442276239395142
0.6575877586908134,9.446019649505615
0.6575820054220871,9.449735879898071
0.6575762548277787,9.453458070755005
0.6575705069058984,9.457245111465454
0.6575647616544582,9.460982084274292
0.6575590190714724,9.464767456054688
0.6575532791549574,9.468442678451538
0.6575475419029307,9.472219944000244
0.6575418073134126,9.475954294204712
0.6575360753844249,9.479678392410278
0.657530346113992,9.48338007926941
0.6575246195001389,9.487119436264038
0.6575188955408937,9.490842819213867
0.657513174234286,9.494642972946167
0.6575074555783474,9.498463869094849
0.6575017395711109,9.50225305557251
0.6574960262106125,9.506043910980225
0.6574903154948898,9.509758949279785
0.6574846074219827,9.51340937614441
0.6574789019899313,9.517271280288696
0.6574731991967802,9.520966529846191
0.6574674990405729,9.524779319763184
0.6574618015193575,9.528477191925049
0.6574561066311829,9.532177925109863
0.6574504143741001,9.535955429077148
0.6574447247461617,9.539692163467407
0.6574390377454224,9.543342113494873
0.6574333533699392,9.547088146209717
0.6574276716177706,9.550807237625122
0.6574219924869769,9.554646492004395
0.6574163159756209,9.558435201644897
0.6574106420817661,9.562180042266846
0.657404970803479,9.565968990325928
0.6573993021388279,9.56990098953247
0.6573936360858826,9.573726654052734
0.657387972642715,9.577431440353394
0.6573823118073995,9.58116888999939
0.6573766535780105,9.585116386413574
0.657370997952626,9.588917016983032
0.6573653449293256,9.592736959457397
0.6573596945061906,9.596584558486938
0.6573540466813043,9.600416898727417
0.6573484014527512,9.604200601577759
0.6573427588186189,9.608066320419312
0.6573371187769957,9.611769199371338
0.6573314813259726,9.615577220916748
0.6573258464636421,9.619317054748535
0.6573202141880984,9.623072624206543
0.6573145844974378,9.626848697662354
0.6573089573897587,9.630820274353027
0.6573033328631613,9.634621381759644
0.6572977109157466,9.638430833816528
0.6572920915456193,9.642162561416626
0.6572864747508838,9.645948648452759
0.6572808605296481,9.649640798568726
0.6572752488800215,9.65345025062561
0.6572696398001151,9.657222509384155
0.657264033288042,9.660958766937256
0.6572584293419164,9.664763689041138
0.6572528279598556,9.6685950756073
0.6572472291399778,9.672306060791016
0.657241632880403,9.676104068756104
0.6572360391792539,9.679776430130005
0.657230448034654,9.683457851409912
0.6572248594447295,9.687187671661377
0.6572192734076082,9.690953969955444
0.6572136899214192,9.694702625274658
0.657208108984293,9.69853138923645
0.6572025305943634,9.702295780181885
0.6571969547497655,9.706285953521729
0.6571913814486358,9.71001410484314
0.6571858106891125,9.713714122772217
0.657180242469337,9.717442035675049
0.6571746767874502,9.721203327178955
0.6571691136415968,9.724956274032593
0.657163553029922,9.728699207305908
0.657157994950574,9.732472658157349
0.6571524394017019,9.736454963684082
0.6571468863814566,9.74037766456604
0.6571413358879915,9.744355201721191
0.6571357879194613,9.748069763183594
0.6571302424740221,9.751817226409912
0.6571246995498329,9.755543231964111
0.6571191591450534,9.75937533378601
0.6571136212578453,9.76315975189209
0.6571080858863735,9.76699709892273
0.657102553028802,9.770694255828857
0.6570970226832987,9.774562358856201
0.657091494848033,9.778263568878174
0.657085969521175,9.78205919265747
0.6570804467008973,9.785815954208374
0.6570749263853746,9.78956127166748
0.657069408572783,9.79325556755066
0.6570638932613004,9.797031164169312
0.6570583804491065,9.800796270370483
0.6570528701343826,9.804545879364014
0.6570473623153118,9.808271169662476
0.6570418569900793,9.811964750289917
0.6570363541568716,9.81572413444519
0.6570308538138773,9.819579839706421
0.6570253559592868,9.823302984237671
0.6570198605912915,9.827112197875977
0.6570143677080857,9.830846786499023
0.6570088773078646,9.834740400314331
0.6570033893888249,9.838458061218262
0.6569979039491658,9.842266321182251
0.6569924209870883,9.846088171005249
0.6569869405007945,9.849860429763794
0.6569814624884888,9.853636980056763
0.6569759869483769,9.857503890991211
0.6569705138786669,9.861242294311523
0.6569650432775673,9.865089654922485
0.6569595751432897,9.86902141571045
0.6569541094740468,9.8727867603302
0.6569486462680529,9.87654972076416
0.6569431855235248,9.880321741104126
0.6569377272386798,9.884065628051758
0.6569322714117382,9.887832880020142
0.656926818040921,9.891540288925171
0.6569213671244514,9.895421266555786
0.6569159186605543,9.899208068847656
0.6569104726474564,9.903184175491333
0.6569050290833853,9.90705394744873
0.6568995879665721,9.910818099975586
0.6568941492952477,9.914604902267456
0.656888713067645,9.918446779251099
0.6568832792819999,9.922187805175781
0.6568778479365484,9.92622423171997
0.6568724190295298,9.930028915405273
0.6568669925591832,9.933855772018433
0.6568615685237511,9.937621116638184
0.6568561469214766,9.941355466842651
0.6568507277506057,9.945085287094116
0.6568453110093846,9.948829650878906
0.656839896696062,9.95251750946045
0.6568344848088883,9.956386804580688
0.6568290753461153,9.960072994232178
0.6568236683059968,9.96381139755249
0.656818263686788,9.96758770942688
0.6568128614867458,9.971496820449829
0.6568074617041288,9.975251197814941
0.6568020643371977,9.97895359992981
0.6567966693842144,9.982625484466553
0.6567912768434419,9.986401081085205
0.656785886713146,9.99014163017273
0.6567804989915936,9.993893384933472
0.6567751136770532,9.997564792633057
0.6567697307677954,10.001339197158813
0.6567643502620918,10.005086183547974
0.6567589721582162,10.008911371231079
0.6567535964544439,10.012594223022461
0.6567482231490517,10.016338109970093
0.6567428522403179,10.020021200180054
0.6567374837265233,10.023733615875244
0.6567321176059493,10.027434349060059
0.6567267538768795,10.031183958053589
0.6567213925375991,10.034954071044922
0.6567160335863946,10.038756847381592
0.6567106770215546,10.042552471160889
0.6567053228413692,10.0464346408844
0.6566999710441305,10.050153732299805
0.6566946216281312,10.05390214920044
0.6566892745916664,10.057670593261719
0.656683929933032,10.061477184295654
0.6566785876505273,10.06533694267273
0.6566732477424512,10.069270610809326
0.6566679102071055,10.073087453842163
0.6566625750427931,10.076951742172241
0.6566572422478189,10.080692052841187
0.6566519118204893,10.084599018096924
0.6566465837591118,10.088385343551636
0.6566412580619962,10.092190742492676
0.6566359347274535,10.096067667007446
0.6566306137537967,10.100024700164795
0.6566252951393399,10.103769063949585
0.656619978882399,10.107638359069824
0.6566146649812915,10.111408233642578
0.6566093534343369,10.115263223648071
0.6566040442398555,10.11897325515747
0.65659873739617,10.122881650924683
0.6565934329016042,10.126867294311523
0.6565881307544836,10.130606412887573
0.6565828309531354,10.134377002716064
0.6565775334958882,10.138086080551147
0.6565722383810726,10.141793727874756
0.6565669456070201,10.1456139087677
0.6565616551720644,10.149325370788574
0.6565563670745405,10.153017044067383
0.6565510813127852,10.156734943389893
0.6565457978851366,10.160535097122192
0.6565405167899344,10.164275646209717
0.6565352380255202,10.167921543121338
0.6565299615902366,10.17158842086792
0.6565246874824283,10.175384521484375
0.6565194157004416,10.179049491882324
0.6565141462426239,10.182695865631104
0.6565088791073249,10.186425685882568
0.6565036142928945,10.1900794506073
0.6564983517976857,10.193769216537476
0.6564930916200523,10.197522401809692
0.6564878337583501,10.201253652572632
0.6564825782109353,10.205006122589111
0.6564773249761667,10.208718299865723
0.656472074052405,10.212433815002441
0.6564668254380119,10.216105699539185
0.6564615791313498,10.219798564910889
0.6564563351307845,10.223472595214844
0.6564510934346814,10.227307558059692
0.6564458540414091,10.231116533279419
0.6564406169493365,10.235189437866211
0.6564353821568347,10.238982677459717
0.6564301496622763,10.242793798446655
0.6564249194640354,10.246567249298096
0.6564196915604874,10.250309228897095
0.6564144659500095,10.254173278808594
0.6564092426309805,10.258021354675293
0.6564040216017805,10.261728763580322
0.656398802860791,10.2654447555542
0.6563935864063954,10.269160747528076
0.6563883722369785,10.272955894470215
0.6563831603509264,10.276691675186157
0.6563779507466271,10.280348777770996
0.6563727434224699,10.284002542495728
0.6563675383768455,10.28780198097229
0.6563623356081462,10.291480541229248
0.6563571351147661,10.29533338546753
0.6563519368951005,10.299033403396606
0.6563467409475462,10.302775859832764
0.6563415472705019,10.306551694869995
0.656336355862367,10.31036901473999
0.6563311667215435,10.314087152481079
0.6563259798464338,10.317762851715088
0.6563207952354432,10.321471214294434
0.6563156128869764,10.325339794158936
0.6563104327994413,10.32902479171753
0.6563052549712473,10.332721948623657
0.656300079400804,10.336511373519897
0.656294906086524,10.340283632278442
0.6562897350268209,10.344013690948486
0.6562845662201088,10.347728729248047
0.6562793996648048,10.35140323638916
0.6562742353593257,10.355202198028564
0.6562690733020925,10.358901739120483
0.6562639134915244,10.36262822151184
0.6562587559260444,10.366327285766602
0.6562536006040763,10.370121955871582
0.6562484475240457,10.37380075454712
0.6562432966843789,10.37758493423462
0.6562381480835041,10.38128137588501
0.6562330017198514,10.385132312774658
0.6562278575918519,10.388810157775879
0.656222715697938,10.392567157745361
0.656217576036544,10.396347999572754
0.6562124386061053,10.400092363357544
0.6562073034050593,10.403783321380615
0.6562021704318441,10.407566547393799
0.6561970396849002,10.41136384010315
0.6561919111626684,10.415298700332642
0.6561867848635923,10.418983936309814
0.6561816607861156,10.422875165939331
0.6561765389286842,10.426620721817017
0.6561714192897456,10.430363893508911
0.6561663018677485,10.434189558029175
0.6561611866611429,10.438114166259766
0.6561560736683804,10.441829681396484
0.6561509628879143,10.44565749168396
0.6561458543181986,10.449353218078613
0.65614074795769,10.452970027923584
0.6561356438048451,10.456682682037354
0.6561305418581235,10.460451602935791
0.6561254421159847,10.464148044586182
0.6561203445768911,10.467839479446411
0.6561152492393056,10.471540927886963
0.6561101561016924,10.475324630737305
0.6561050651625175,10.478957176208496
0.6560999764202491,10.482625007629395
0.6560948898733552,10.486435413360596
0.6560898055203064,10.490131378173828
0.656084723359575,10.493793725967407
0.6560796433896332,10.497652530670166
0.6560745656089559,10.501399517059326
0.656069490016019,10.505230188369751
0.6560644166093003,10.508974552154541
0.6560593453872781,10.512684345245361
0.6560542763484329,10.516436576843262
0.6560492094912463,10.520182847976685
0.6560441448142015,10.52388310432434
0.6560390823157831,10.527663707733154
0.6560340219944765,10.531384468078613
0.6560289638487691,10.53533673286438
0.65602390787715,10.539150476455688
0.6560188540781091,10.54294204711914
0.6560138024501377,10.546615362167358
0.6560087529917286,10.550360202789307
0.656003705701376,10.554072380065918
0.655998660577576,10.557856798171997
0.6559936176188256,10.561656475067139
0.6559885768236232,10.565463781356812
0.6559835381904693,10.56929898262024
0.6559785017178642,10.57327389717102
0.6559734674043107,10.577168941497803
0.6559684352483134,10.58103084564209
0.6559634052483774,10.584892988204956
0.6559583774030097,10.588614463806152
0.6559533517107182,10.59230661392212
0.6559483281700129,10.596129179000854
0.6559433067794045,10.599823474884033
0.6559382875374054,10.603652954101562
0.6559332704425295,10.607519626617432
0.6559282554932916,10.61135745048523
0.6559232426882087,10.615108728408813
0.6559182320257982,10.618815183639526
0.6559132235045793,10.622564554214478
0.6559082171230726,10.626370191574097
0.6559032128797999,10.630069971084595
0.6558982107732851,10.633788347244263
0.6558932108020524,10.637547016143799
0.655888212964628,10.641368627548218
0.6558832172595395,10.645092725753784
0.6558782236853155,10.649131774902344
0.6558732322404861,10.652817249298096
0.6558682429235829,10.65666651725769
0.6558632557331386,10.660362005233765
0.6558582706676878,10.664057970046997
0.6558532877257657,10.667767524719238
0.6558483069059091,10.671568393707275
0.6558433282066565,10.675310611724854
0.6558383516265475,10.679102420806885
0.655833377164123,10.682840585708618
0.6558284048179253,10.686784744262695
0.655823434586498,10.69051718711853
0.6558184664683863,10.694308757781982
0.6558135004621366,10.698032140731812
0.655808536566296,10.701788425445557
0.6558035747794138,10.705581665039062
0.6557986151000402,10.70938491821289
0.6557936575267274,10.71307921409607
0.6557887020580276,10.716824054718018
0.6557837486924958,10.720531702041626
0.6557787974286874,10.724432229995728
0.6557738482651595,10.728161334991455
0.6557689012004703,10.731879472732544
0.6557639562331794,10.735663652420044
0.655759013361848,10.739450454711914
0.6557540725850384,10.7433500289917
0.6557491339013143,10.747229814529419
0.6557441973092402,10.750913381576538
0.6557392628073824,10.754821300506592
0.6557343303943087,10.758566617965698
0.6557294000685879,10.762442827224731
0.6557244718287902,10.766304016113281
0.6557195456734872,10.770076036453247
0.6557146216012522,10.773796081542969
0.6557096996106582,10.777570247650146
0.6557047797002816,10.7813081741333
0.6556998618686986,10.785096406936646
0.6556949461144873,10.78885293006897
0.655690032436227,10.79256558418274
0.6556851208324987,10.79639983177185
0.6556802113018844,10.800184726715088
0.6556753038429673,10.80389928817749
0.6556703984543315,10.807670593261719
0.6556654951345631,10.811416864395142
0.6556605938822493,10.815196752548218
0.6556556946959785,10.818859577178955
0.6556507975743404,10.822526454925537
0.655645902515926,10.826260566711426
0.6556410095193285,10.830020666122437
0.65563611858314,10.833669900894165
0.6556312297059558,10.83751654624939
0.6556263428863726,10.841209411621094
0.6556214581229879,10.845024108886719
0.6556165754143995,10.848729848861694
0.6556116947592082,10.85245156288147
0.6556068161560151,10.856205463409424
0.6556019396034226,10.859877824783325
0.6555970651000348,10.8635733127594
0.6555921926444567,10.867403507232666
0.6555873222352946,10.871140241622925
0.6555824538711562,10.875074863433838
0.655577587550651,10.87878131866455
0.6555727232723887,10.882456064224243
0.6555678610349801,10.886190176010132
0.6555630008370388,10.889922857284546
0.6555581426771785,10.893656015396118
0.6555532865540145,10.897433519363403
0.6555484324661633,10.90116810798645
0.6555435804122428,10.905193328857422
0.655538730390872,10.90902829170227
0.655533882400671,10.912851810455322
0.6555290364402615,10.9166898727417
0.6555241925082664,10.920401096343994
0.6555193506033101,10.924094438552856
0.6555145107240171,10.927862405776978
0.6555096728690144,10.93156909942627
0.6555048370369295,10.935508966445923
0.655500003226392,10.939318418502808
0.6554951714360316,10.943085432052612
0.6554903416644804,10.9468252658844
0.6554855139103711,10.950591087341309
0.6554806881723377,10.954334020614624
0.6554758644490156,10.958053350448608
0.655471042739041,10.961741924285889
0.6554662230410513,10.965501546859741
0.6554614053536859,10.969240427017212
0.6554565896755851,10.972998857498169
0.6554517760053905,10.976744174957275
0.6554469643417444,10.98045563697815
0.6554421546832909,10.984143257141113
0.6554373470286753,10.987950801849365
0.6554325413765437,10.9916353225708
0.655427737725544,10.995463132858276
0.6554229360743252,10.999184131622314
0.6554181364215371,11.002901315689087
0.6554133387658305,11.006689548492432
0.6554085431058588,11.010456800460815
0.6554037494402754,11.01414966583252
0.6553989577677344,11.017849206924438
0.6553941680868927,11.021548986434937
0.6553893803964077,11.02549123764038
0.6553845946949377,11.029197692871094
0.6553798109811427,11.032956600189209
0.6553750292536841,11.036701440811157
0.6553702495112234,11.040411233901978
0.6553654717524244,11.044106006622314
0.6553606959759519,11.047792911529541
0.6553559221804713,11.051429510116577
0.6553511503646501,11.055285453796387
0.6553463805271568,11.058964014053345
0.6553416126666597,11.06282353401184
0.6553368467818305,11.06661057472229
0.6553320828713408,11.070516109466553
0.6553273209338639,11.074357509613037
0.6553225609680733,11.078235387802124
0.6553178029726447,11.08195161819458
0.6553130469462551,11.08574390411377
0.6553082928875822,11.08950161933899
0.6553035407953051,11.093322992324829
0.6552987906681037,11.097144365310669
0.6552940425046597,11.101035356521606
0.6552892963036556,11.104817390441895
0.6552845520637754,11.108590126037598
0.6552798097837038,11.11227297782898
0.6552750694621274,11.116049766540527
0.655270331097733,11.119758367538452
0.6552655946892091,11.12351942062378
0.6552608602352462,11.127290725708008
0.655256127734534,11.13102674484253
0.6552513971857652,11.134808778762817
0.655246668587633,11.138736248016357
0.6552419419388318,11.142478227615356
0.6552372172380572,11.146320104598999
0.6552324944840061,11.149946928024292
0.6552277736753759,11.15366268157959
0.655223054810866,11.157402992248535
0.6552183378891768,11.161168336868286
0.6552136229090098,11.164880752563477
0.6552089098690669,11.16858983039856
0.6552041987680527,11.17231798171997
0.6551994896046718,11.176157712936401
0.6551947823776302,11.179849624633789
0.6551900770856351,11.183558940887451
0.6551853737273953,11.18725848197937
0.6551806723016202,11.190917253494263
0.6551759728070206,11.194661140441895
0.655171275242308,11.198426246643066
0.6551665796061952,11.202125072479248
0.6551618858973974,11.205961465835571
0.6551571941146291,11.209664821624756
0.6551525042566068,11.213512182235718
0.6551478163220482,11.21722412109375
0.6551431303096723,11.220953226089478
0.6551384462181988,11.22467041015625
0.6551337640463492,11.22847294807434
0.6551290837928451,11.23215365409851
0.6551244054564104,11.236012935638428
0.6551197290357694,11.239872217178345
0.6551150545296477,11.243711948394775
0.6551103819367721,11.247469425201416
0.6551057112558706,11.25133204460144
0.6551010424856722,11.255120992660522
0.6550963756249071,11.25893497467041
0.6550917106723065,11.262808561325073
0.6550870476266031,11.266676187515259
0.6550823864865304,11.27037262916565
0.6550777272508235,11.274152040481567
0.6550730699182177,11.277846574783325
0.6550684144874498,11.281519174575806
0.6550637609572582,11.28524923324585
0.6550591093263822,11.28907036781311
0.6550544595935626,11.292779445648193
0.6550498117575398,11.296579599380493
0.6550451658170571,11.300255060195923
0.655040521770858,11.303966283798218
0.6550358796176876,11.30768084526062
0.6550312393562915,11.311458110809326
0.6550266009854172,11.315198421478271
0.6550219645038129,11.318915605545044
0.6550173299102273,11.322611093521118
0.6550126972034114,11.326500654220581
0.6550080663821164,11.33028268814087
0.6550034374450953,11.334006786346436
0.6549988103911013,11.337813377380371
0.6549941852188896,11.341564655303955
0.654989561927216,11.34534502029419
0.6549849405148379,11.349048376083374
0.6549803209805132,11.352693557739258
0.6549757033230017,11.356529712677002
0.6549710875410628,11.36021375656128
0.6549664736334587,11.364014625549316
0.6549618615989516,11.367760419845581
0.654957251436306,11.371529817581177
0.6549526431442855,11.375319242477417
0.654948036721657,11.37907862663269
0.6549434321671868,11.382789850234985
0.6549388294796432,11.386570453643799
0.6549342286577952,11.390281677246094
0.654929629700413,11.394077777862549
0.6549250326062682,11.397850751876831
0.6549204373741333,11.401889562606812
0.6549158440027815,11.405873775482178
0.6549112524909874,11.40967059135437
0.6549066628375271,11.41342306137085
0.654902075041177,11.417208671569824
0.6548974891007151,11.420904636383057
0.6548929050149203,11.424757242202759
0.6548883227825727,11.428555488586426
0.6548837424024532,11.432451009750366
0.6548791638733442,11.436210870742798
0.6548745871940287,11.440076351165771
0.6548700123632913,11.44379448890686
0.6548654393799175,11.447527647018433
0.6548608682426936,11.451186895370483
0.6548562989504073,11.45493197441101
0.6548517315018466,11.458664894104004
0.654847165895802,11.462400436401367
0.6548426021310636,11.466131925582886
0.6548380402064234,11.469886541366577
0.6548334801206745,11.473655939102173
0.6548289218726108,11.477506399154663
0.6548243654610273,11.481208562850952
0.65481981088472,11.48493242263794
0.6548152581424862,11.48862075805664
0.6548107072331241,11.49231767654419
0.6548061581554327,11.496108531951904
0.6548016109082128,11.499907732009888
0.6547970654902655,11.503700733184814
0.6547925219003933,11.50756287574768
0.6547879801373996,11.511389970779419
0.654783440200089,11.515280723571777
0.6547789020872674,11.519013166427612
0.6547743657977411,11.522799253463745
0.6547698313303181,11.52655029296875
0.6547652986838066,11.530394315719604
0.6547607678570174,11.534074544906616
0.6547562388487604,11.537778377532959
0.6547517116578478,11.541451454162598
0.6547471862830927,11.54520320892334
0.6547426627233087,11.548872470855713
0.6547381409773113,11.552624225616455
0.6547336210439165,11.556410551071167
0.6547291029219415,11.560121297836304
0.6547245866102039,11.5639328956604
0.6547200721075234,11.567646503448486
0.65471555941272,11.571354627609253
0.6547110485246148,11.575122356414795
0.654706539442031,11.578815460205078
0.654702032163791,11.582548379898071
0.6546975266887191,11.586307048797607
0.6546930230156413,11.590153932571411
0.6546885211433842,11.593814134597778
0.6546840210707743,11.597592115402222
0.6546795227966407,11.601261377334595
0.6546750263198127,11.605034589767456
0.654670531639121,11.608772039413452
0.6546660387533972,11.612539768218994
0.6546615476614743,11.616321802139282
0.6546570583621849,11.62000322341919
0.654652570854364,11.623646974563599
0.6546480851368476,11.62752652168274
0.6546436012084723,11.631212949752808
0.6546391190680755,11.635015487670898
0.6546346387144961,11.638774633407593
0.6546301601465742,11.642518281936646
0.6546256833631502,11.646253108978271
0.6546212083630653,11.649922609329224
0.6546167351451627,11.653584480285645
0.6546122637082863,11.657296180725098
0.6546077940512808,11.661001682281494
0.654603326172992,11.664854049682617
0.6545988600722666,11.668590307235718
0.6545943957479526,11.672406196594238
0.6545899331988989,11.676186323165894
0.654585472423955,11.679891586303711
0.6545810134219718,11.683633089065552
0.6545765561918013,11.687386512756348
0.6545721007322968,11.691099166870117
0.6545676470423114,11.69490671157837
0.6545631951206997,11.698683261871338
0.654558744966318,11.702575445175171
0.6545542965780233,11.706405878067017
0.6545498499546736,11.710192680358887
0.6545454050951269,11.71393609046936
0.6545409619982431,11.717683792114258
0.6545365206628835,11.72140383720398
0.6545320810879095,11.725192785263062
0.6545276432721844,11.72890019416809
0.6545232072145716,11.732629299163818
0.6545187729139359,11.736454486846924
0.6545143403691429,11.740270137786865
0.6545099095790604,11.744015455245972
0.6545054805425546,11.747779846191406
0.6545010532584952,11.751455545425415
0.6544966277257515,11.755339622497559
0.654492203943194,11.759010553359985
0.654487781909695,11.762759685516357
0.6544833616241267,11.766485452651978
0.6544789430853627,11.770212650299072
0.6544745262922779,11.77403736114502
0.6544701112437478,11.777825117111206
0.6544656979386486,11.781555891036987
0.6544612863758583,11.785320043563843
0.6544568765542551,11.788976430892944
0.6544524684727185,11.792724370956421
0.6544480621301292,11.796531677246094
0.6544436575253685,11.800303220748901
0.6544392546573186,11.804032564163208
0.654434853524863,11.807833909988403
0.654430454126886,11.811528444290161
0.654426056462273,11.815424919128418
0.6544216605299102,11.819130659103394
0.6544172663286847,11.822850942611694
0.6544128738574849,11.826551914215088
0.6544084831151998,11.830312013626099
0.6544040941007201,11.834023475646973
0.6543997068129357,11.837800979614258
0.6543953212507395,11.84152340888977
0.6543909374130241,11.845355987548828
0.6543865552986838,11.849010229110718
0.6543821749066133,11.852720975875854
0.6543777962357085,11.856518507003784
0.654373419284866,11.8602135181427
0.6543690440529841,11.86397409439087
0.6543646705389612,11.867675542831421
0.654360298741697,11.87139630317688
0.6543559286600923,11.875190496444702
0.6543515602930483,11.878924131393433
0.6543471936394676,11.882675409317017
0.6543428286982539,11.886453628540039
0.6543384654683116,11.890246868133545
0.6543341039485459,11.89399242401123
0.6543297441378632,11.897727251052856
0.6543253860351708,11.901423454284668
0.6543210296393767,11.90528392791748
0.6543166749493903,11.909019231796265
0.6543123219641216,11.912867307662964
0.6543079706824815,11.916610956192017
0.654303621103382,11.92034912109375
0.6542992732257362,11.924023628234863
0.6542949270484577,11.927749872207642
0.6542905825704614,11.931421279907227
0.6542862397906627,11.935178518295288
0.654281898707979,11.93887996673584
0.654277559321327,11.94269585609436
0.6542732216296254,11.946600198745728
0.6542688856317939,11.950340270996094
0.6542645513267529,11.954015254974365
0.6542602187134232,11.957767248153687
0.6542558877907273,11.961520671844482
0.6542515585575885,11.965477466583252
0.6542472310129307,11.969175338745117
0.6542429051556787,11.972920417785645
0.654238580984759,11.976696729660034
0.6542342584990978,11.980420589447021
0.6542299376976235,11.98408842086792
0.6542256185792642,11.987781524658203
0.6542213011429496,11.991486072540283
0.6542169853876103,11.995301485061646
0.6542126713121778,11.999057531356812
0.6542083589155845,12.002855062484741
0.6542040481967636,12.006647825241089
0.654199739154649,12.01040506362915
0.6541954317881767,12.014049053192139
0.6541911260962817,12.017754077911377
0.6541868220779012,12.021413564682007
0.6541825197319732,12.025202512741089
0.6541782190574363,12.02889084815979
0.6541739200532304,12.032580852508545
0.6541696227182957,12.036308765411377
0.6541653270515739,12.040072202682495
0.6541610330520075,12.04378080368042
0.6541567407185396,12.047500848770142
0.6541524500501144,12.051212549209595
0.6541481610456772,12.054989099502563
0.6541438737041735,12.05866265296936
0.6541395880245504,12.06246542930603
0.6541353040057564,12.066168069839478
0.6541310216467393,12.069883823394775
0.6541267409464487,12.073570251464844
0.6541224619038353,12.077387809753418
0.6541181845178505,12.081077098846436
0.6541139087874467,12.084846258163452
0.6541096347115769,12.088520288467407
0.6541053622891951,12.092274188995361
0.6541010915192566,12.096055507659912
0.654096822400717,12.099823474884033
0.6540925549325332,12.103517055511475
0.6540882891136626,12.107351541519165
0.654084024943064,12.111077785491943
0.6540797624196965,12.115008354187012
0.6540755015425207,12.118683338165283
0.654071242310498,12.122390747070312
0.6540669847225902,12.126080751419067
0.6540627287777597,12.12979769706726
0.6540584744749708,12.133480310440063
0.6540542218131884,12.13721776008606
0.6540499707913778,12.140917778015137
0.6540457214085059,12.144731283187866
0.6540414736635396,12.148488283157349
0.6540372275554474,12.15230917930603
0.6540329830831982,12.156111717224121
0.6540287402457624,12.159799575805664
0.6540244990421105,12.163464784622192
0.6540202594712149,12.167175531387329
0.6540160215320476,12.170851945877075
0.6540117852235818,12.174650192260742
0.6540075505447923,12.178349256515503
0.6540033174946548,12.18203616142273
0.6539990860721443,12.185762166976929
0.6539948562762387,12.18959903717041
0.6539906281059159,12.193272352218628
0.653986401560154,12.197096586227417
0.6539821766379326,12.20080280303955
0.6539779533382325,12.204569101333618
0.6539737316600349,12.208276510238647
0.6539695116023221,12.211970090866089
0.6539652931640771,12.215705871582031
0.6539610763442837,12.219419240951538
0.6539568611419266,12.223078727722168
0.6539526475559918,12.226869344711304
0.6539484355854659,12.230590105056763
0.6539442252293352,12.234365701675415
0.653940016486589,12.23807406425476
0.6539358093562158,12.241836309432983
0.6539316038372057,12.245673418045044
0.6539273999285493,12.24943470954895
0.6539231976292386,12.253127574920654
0.6539189969382657,12.256891250610352
0.6539147978546244,12.260576725006104
0.6539106003773081,12.264394998550415
0.6539064045053127,12.2680504322052
0.6539022102376336,12.271782875061035
0.6538980175732676,12.27557921409607
0.6538938265112124,12.279404401779175
0.6538896370504662,12.283088684082031
0.6538854491900286,12.28684115409851
0.6538812629288998,12.290621995925903
0.6538770782660803,12.294514179229736
0.653872895200572,12.29828691482544
0.6538687137313778,12.302186012268066
0.6538645338575009,12.306000709533691
0.653860355577946,12.309796571731567
0.6538561788917178,12.313580989837646
0.6538520037978228,12.317368030548096
0.6538478302952676,12.321061134338379
0.65384365838306,12.324840068817139
0.6538394880602086,12.328548908233643
0.6538353193257225,12.332319021224976
0.653831152178612,12.33605694770813
0.6538269866178882,12.33990216255188
0.6538228226425629,12.343699216842651
0.653818660251649,12.347476959228516
0.6538144994441601,12.351170063018799
0.6538103402191104,12.354985475540161
0.6538061825755146,12.35874080657959
0.6538020265123896,12.362497568130493
0.6537978720287513,12.366275548934937
0.6537937191236183,12.370033025741577
0.653789567796008,12.373786449432373
0.6537854180449408,12.377601146697998
0.6537812698694361,12.381362915039062
0.6537771232685154,12.3851797580719
0.6537729782412003,12.388836860656738
0.6537688347865134,12.392696619033813
0.6537646929034782,12.396525621414185
0.6537605525911188,12.400442123413086
0.6537564138484604,12.404255628585815
0.653752276674529,12.408133506774902
0.6537481410683513,12.411936521530151
0.6537440070289544,12.415857076644897
0.6537398745553673,12.41970682144165
0.6537357436466189,12.423535346984863
0.6537316143017392,12.427375793457031
0.6537274865197589,12.431266069412231
0.6537233602997093,12.43507194519043
0.6537192356406237,12.438825607299805
0.6537151125415348,12.442580223083496
0.6537109910014761,12.446483135223389
0.6537068710194835,12.450171709060669
0.6537027525945917,12.453985691070557
0.6536986357258379,12.45774245262146
0.6536945204122587,12.461561679840088
0.6536904066528924,12.465404748916626
0.6536862944467781,12.469177722930908
0.6536821837929554,12.472862243652344
0.6536780746904651,12.476643323898315
0.6536739671383477,12.480342864990234
0.6536698611356458,12.484093427658081
0.6536657566814024,12.487773418426514
0.6536616537746609,12.49161434173584
0.6536575524144664,12.495429754257202
0.6536534525998636,12.499243021011353
0.6536493543298985,12.502991676330566
0.653645257603618,12.50679874420166
0.65364116242007,12.510480642318726
0.6536370687783031,12.514291763305664
0.6536329766773662,12.517978191375732
0.6536288861163096,12.521699905395508
0.6536247970941843,12.525489091873169
0.6536207096100418,12.529347896575928
0.6536166236629344,12.533078908920288
0.6536125392519158,12.536839008331299
0.6536084563760394,12.540583610534668
0.6536043750343602,12.544357061386108
0.653600295225934,12.548093795776367
0.6535962169498171,12.551832914352417
0.6535921402050664,12.555643320083618
0.6535880649907401,12.559433937072754
0.6535839913058972,12.563175201416016
0.6535799191495967,12.56698989868164
0.6535758485208996,12.57067346572876
0.6535717794188665,12.574493885040283
0.6535677118425588,12.578236103057861
0.6535636457910398,12.581947326660156
0.6535595812633727,12.585758209228516
0.653555518258622,12.589517593383789
0.6535514567758522,12.593248128890991
0.6535473968141295,12.597002744674683
0.6535433383725201,12.600723266601562
0.6535392814500918,12.60459041595459
0.6535352260459122,12.608371019363403
0.6535311721590502,12.612115144729614
0.6535271197885758,12.61590051651001
0.6535230689335589,12.61960244178772
0.6535190195930713,12.623292922973633
0.6535149717661846,12.627034902572632
0.6535109254519714,12.630743741989136
0.6535068806495054,12.634532690048218
0.6535028373578606,12.638308763504028
0.6534987955761123,12.642138481140137
0.6534947553033363,12.645967483520508
0.6534907165386091,12.649666786193848
0.6534866792810079,12.653414726257324
0.653482643529611,12.657164573669434
0.6534786092834971,12.660874366760254
0.6534745765417458,12.664620876312256
0.6534705453034378,12.668312549591064
0.6534665155676537,12.672077894210815
0.6534624873334759,12.67586088180542
0.6534584605999868,12.679701566696167
0.6534544353662701,12.683363199234009
0.6534504116314095,12.687098741531372
0.6534463893944905,12.690789937973022
0.6534423686545981,12.694563627243042
0.6534383494108196,12.6983003616333
0.6534343316622413,12.70198655128479
0.6534303154079516,12.70570158958435
0.6534263006470392,12.709507465362549
0.6534222873785936,12.713193416595459
0.6534182756017051,12.716919660568237
0.6534142653154644,12.720573425292969
0.6534102565189635,12.724289417266846
0.6534062492112946,12.727946281433105
0.6534022433915511,12.731661558151245
0.6533982390588271,12.735354661941528
0.6533942362122175,12.739170789718628
0.653390234850817,12.742871522903442
0.6533862349737222,12.746628046035767
0.6533822365800299,12.750346422195435
0.6533782396688383,12.754110097885132
0.6533742442392454,12.757784128189087
0.6533702502903509,12.76149582862854
0.653366257821254,12.76526165008545
0.6533622668310557,12.768925666809082
0.6533582773188573,12.772630453109741
0.653354289283761,12.776476621627808
0.6533503027248698,12.78010892868042
0.6533463176412874,12.783796548843384
0.653342334032118,12.787458181381226
0.6533383518964667,12.791242361068726
0.6533343712334397,12.794974327087402
0.653330392042143,12.798668384552002
0.653326414321684,12.802326202392578
0.6533224380711713,12.80607557296753
0.6533184632897128,12.80976676940918
0.6533144899764184,12.813536643981934
0.6533105181303984,12.817267656326294
0.6533065477507639,12.820971488952637
0.6533025788366263,12.824674844741821
0.6532986113870984,12.828467607498169
0.653294645401293,12.832161903381348
0.6532906808783242,12.835944414138794
0.6532867178173065,12.8396315574646
0.6532827562173554,12.84337043762207
0.6532787960775869,12.847062826156616
0.6532748373971176,12.850778102874756
0.6532708801750653,12.854510068893433
0.6532669244105482,12.858233451843262
0.653262970102685,12.861871719360352
0.6532590172505955,12.865653991699219
0.6532550658534005,12.869359731674194
0.6532511159102203,12.873101949691772
0.6532471674201774,12.876835584640503
0.6532432203823942,12.880588054656982
0.6532392747959939,12.8842613697052
0.6532353306601005,12.887964248657227
0.6532313879738387,12.891640424728394
0.6532274467363343,12.895448684692383
0.6532235069467129,12.899086475372314
0.6532195686041018,12.90289831161499
0.6532156317076285,12.906630754470825
0.6532116962564213,12.910424947738647
0.6532077622496091,12.91416072845459
0.6532038296863213,12.917923927307129
0.6531998985656886,12.921581745147705
0.6531959688868425,12.92538595199585
0.6531920406489141,12.929067373275757
0.6531881138510364,12.932771444320679
0.6531841884923426,12.936434268951416
0.6531802645719668,12.940250873565674
0.6531763420890438,12.943942546844482
0.6531724210427085,12.947692632675171
0.6531685014320971,12.951378583908081
0.6531645832563466,12.955137252807617
0.6531606665145949,12.958802700042725
0.6531567512059793,12.962544202804565
0.6531528373296395,12.966303586959839
0.6531489248847144,12.969973087310791
0.6531450138703446,12.973698139190674
0.6531411042856713,12.977496862411499
0.653137196129836,12.981225490570068
0.6531332894019811,12.985005140304565
0.6531293841012498,12.988675355911255
0.6531254802267858,12.992409706115723
0.6531215777777343,12.996070623397827
0.6531176767532393,12.999816179275513
0.6531137771524476,13.003448009490967
0.6531098789745051,13.007221698760986
0.6531059822185595,13.01089358329773
0.6531020868837587,13.014759540557861
0.6530981929692514,13.018519401550293
0.6530943004741867,13.022232055664062
0.6530904093977151,13.025930643081665
0.6530865197389872,13.029650926589966
0.6530826314971545,13.033293962478638
0.6530787446713686,13.037028551101685
0.6530748592607827,13.040719032287598
0.6530709752645502,13.044474124908447
0.6530670926818256,13.04818081855774
0.6530632115117633,13.051906824111938
0.6530593317535188,13.055682897567749
0.6530554534062487,13.059370517730713
0.6530515764691104,13.063085556030273
0.6530477009412603,13.066827774047852
0.6530438268218577,13.070474624633789
0.653039954110061,13.07427978515625
0.6530360828050299,13.077979326248169
0.6530322129059247,13.08171796798706
0.6530283444119068,13.085461854934692
0.6530244773221378,13.089198589324951
0.6530206116357797,13.092865467071533
0.6530167473519959,13.096693992614746
0.65301288446995,13.100391387939453
0.6530090229888065,13.10408091545105
0.6530051629077303,13.107827186584473
0.6530013042258873,13.111618995666504
0.652997446942444,13.115368366241455
0.6529935910565673,13.119139671325684
0.6529897365674251,13.12287163734436
0.652985883474186,13.126742124557495
0.6529820317760188,13.130513191223145
0.6529781814720934,13.134269714355469
0.6529743325615804,13.137932538986206
0.6529704850436513,13.14170241355896
0.6529666389174771,13.145514488220215
0.6529627941822306,13.149319410324097
0.6529589508370849,13.153073787689209
0.6529551088812141,13.156852960586548
0.6529512683137922,13.16054630279541
0.6529474291339947,13.164512395858765
0.6529435913409976,13.168274164199829
0.6529397549339768,13.171977996826172
0.6529359199121098,13.17583703994751
0.6529320862745744,13.179531812667847
0.6529282540205493,13.183217525482178
0.6529244231492128,13.18700122833252
0.6529205936597458,13.190733909606934
0.6529167655513278,13.194549083709717
0.6529129388231404,13.19829273223877
0.6529091134743651,13.202095746994019
0.6529052895041842,13.205867528915405
0.6529014669117813,13.209598541259766
0.6528976456963399,13.213325500488281
0.652893825857044,13.217198371887207
0.6528900073930792,13.220913410186768
0.6528861903036312,13.224747896194458
0.652882374587886,13.228429555892944
0.6528785602450312,13.232240200042725
0.6528747472742539,13.236003637313843
0.6528709356747424,13.239800453186035
0.6528671254456863,13.243488788604736
0.6528633165862745,13.24722933769226
0.6528595090956976,13.250914573669434
0.6528557029731464,13.254627466201782
0.6528518982178129,13.258290529251099
0.6528480948288887,13.261963844299316
0.6528442928055671,13.26574182510376
0.6528404921470415,13.269432544708252
0.6528366928525062,13.273126363754272
0.6528328949211559,13.276901245117188
0.6528290983521865,13.280620098114014
0.6528253031447933,13.284384727478027
0.6528215092981735,13.288032054901123
0.6528177168115245,13.291693449020386
0.652813925684044,13.295413494110107
0.6528101359149314,13.29911732673645
0.6528063475033851,13.30277967453003
0.6528025604486061,13.306621074676514
0.6527987747497941,13.310330629348755
0.6527949904061507,13.314143180847168
0.6527912074168776,13.317861080169678
0.6527874257811777,13.321557521820068
0.6527836454982537,13.325287342071533
0.6527798665673098,13.328985691070557
0.6527760889875502,13.332743167877197
0.6527723127581802,13.336591958999634
0.6527685378784053,13.340267419815063
0.6527647643474319,13.343992471694946
0.652760992164467,13.347688913345337
0.6527572213287182,13.351484298706055
0.6527534518393937,13.355235576629639
0.6527496836957025,13.358969688415527
0.6527459168968544,13.362607717514038
0.6527421514420588,13.36644697189331
0.652738387330527,13.370065450668335
0.6527346245614701,13.373878479003906
0.6527308631341003,13.3775954246521
0.65272710304763,13.381373882293701
0.6527233443012729,13.385031461715698
0.6527195868942425,13.388790845870972
0.6527158308257538,13.392492294311523
0.6527120760950216,13.396234273910522
0.652708322701262,13.399874925613403
0.652704570643691,13.403559684753418
0.6527008199215258,13.407302856445312
0.6526970705339843,13.411057233810425
0.6526933224802844,13.414798021316528
0.6526895757596454,13.418527603149414
0.6526858303712868,13.422154188156128
0.6526820863144284,13.425965547561646
0.652678343588291,13.42964768409729
0.6526746021920963,13.433385610580444
0.6526708621250664,13.437067985534668
0.6526671233864235,13.440776824951172
0.652663385975391,13.44449234008789
0.6526596498911929,13.448258876800537
0.6526559151330533,13.451946496963501
0.652652181700198,13.45570707321167
0.6526484495918519,13.459428548812866
0.6526447188072421,13.46322226524353
0.6526409893455948,13.466947555541992
0.6526372612061384,13.470692157745361
0.6526335343881006,13.474488973617554
0.6526298088907099,13.478253364562988
0.6526260847131959,13.48191499710083
0.652622361854789,13.485698699951172
0.6526186403147192,13.489373445510864
0.6526149200922182,13.493098258972168
0.6526112011865177,13.496820449829102
0.65260748359685,13.500649213790894
0.6526037673224484,13.504396677017212
0.6526000523625468,13.508117437362671
0.6525963387163788,13.511857032775879
0.6525926263831794,13.515652179718018
0.6525889153621844,13.519326448440552
0.6525852056526301,13.523004531860352
0.6525814972537526,13.526749849319458
0.6525777901647893,13.530534029006958
0.6525740843849788,13.534271240234375
0.6525703799135585,13.53812551498413
0.652566676749768,13.541899919509888
0.6525629748928472,13.545744895935059
0.6525592743420364,13.549528360366821
0.6525555750965762,13.553311347961426
0.6525518771557085,13.55695915222168
0.6525481805186751,13.560698986053467
0.6525444851847189,13.564417123794556
0.6525407911530828,13.56813907623291
0.6525370984230114,13.571787357330322
0.6525334069937487,13.575685739517212
0.6525297168645401,13.579383850097656
0.6525260280346309,13.58310317993164
0.6525223405032677,13.58685564994812
0.6525186542696975,13.590547323226929
0.6525149693331678,13.59423303604126
0.652511285692926,13.597954034805298
0.6525076033482213,13.601635217666626
0.6525039222983029,13.605401039123535
0.6525002425424206,13.609185457229614
0.6524965640798248,13.612939357757568
0.6524928869097667,13.616700649261475
0.6524892110314982,13.620442867279053
0.6524855364442708,13.624184370040894
0.6524818631473376,13.62794017791748
0.652478191139952,13.631593942642212
0.652474520421368,13.63533878326416
0.6524708509908406,13.639010667800903
0.6524671828476244,13.642781257629395
0.6524635159909749,13.646540880203247
0.652459850420149,13.650450944900513
0.6524561861344031,13.654213666915894
0.6524525231329952,13.657890796661377
0.6524488614151832,13.661569595336914
0.6524452009802257,13.665380716323853
0.6524415418273818,13.66904616355896
0.6524378839559116,13.672780513763428
0.6524342273650755,13.676540851593018
0.6524305720541341,13.68023157119751
0.6524269180223495,13.683936357498169
0.6524232652689834,13.687661170959473
0.6524196137932988,13.691295623779297
0.6524159635945593,13.695064783096313
0.6524123146720285,13.69870114326477
0.6524086670249704,13.702509641647339
0.6524050206526502,13.70621395111084
0.6524013755543339,13.709983348846436
0.6523977317292874,13.713661193847656
0.6523940891767777,13.717408180236816
0.6523904478960719,13.721081972122192
0.6523868078864382,13.724860429763794
0.6523831691471447,13.728518009185791
0.6523795316774608,13.732226133346558
0.652375895476656,13.735954999923706
0.6523722605440008,13.739749670028687
0.6523686268787654,13.743447303771973
0.6523649944802217,13.747210502624512
0.6523613633476414,13.750879287719727
0.6523577334802966,13.754641771316528
0.6523541048774608,13.758311986923218
0.6523504775384075,13.762092590332031
0.652346851462411,13.765877723693848
0.6523432266487459,13.769578456878662
0.6523396030966877,13.773293256759644
0.6523359808055122,13.777001142501831
0.6523323597744962,13.780702829360962
0.6523287400029161,13.784467458724976
0.65232512149005,13.78812050819397
0.6523215042351758,13.79185152053833
0.6523178882375721,13.795552015304565
0.6523142734965183,13.799350261688232
0.6523106600112947,13.803048372268677
0.6523070477811812,13.806798458099365
0.652303436805459,13.81052565574646
0.6522998270834091,13.814276456832886
0.6522962186143144,13.817970514297485
0.6522926113974568,13.821693420410156
0.6522890054321201,13.825427055358887
0.6522854007175874,13.829120874404907
0.6522817972531436,13.832801342010498
0.6522781950380733,13.836565494537354
0.6522745940716621,13.840244770050049
0.6522709943531961,13.843955516815186
0.6522673958819616,13.84769606590271
0.6522637986572458,13.851447820663452
0.6522602026783367,13.855141878128052
0.652256607944522,13.858903646469116
0.6522530144550905,13.862568378448486
0.6522494222093319,13.866345882415771
0.6522458312065362,13.870025873184204
0.6522422414459931,13.873862266540527
0.652238652926994,13.877599000930786
0.6522350656488304,13.881350755691528
0.6522314796107946,13.885120153427124
0.6522278948121789,13.888842105865479
0.6522243112522766,13.89253306388855
0.6522207289303816,13.896376132965088
0.652217147845788,13.900042057037354
0.6522135679977905,13.903750658035278
0.6522099893856849,13.907505750656128
0.6522064120087667,13.91135025024414
0.6522028358663328,13.915079832077026
0.6521992609576798,13.918833017349243
0.6521956872821054,13.922518968582153
0.6521921148389078,13.926264524459839
0.6521885436273855,13.92993950843811
0.6521849736468383,13.933659076690674
0.6521814048965651,13.93735384941101
0.6521778373758662,13.94105076789856
0.6521742710840431,13.944861650466919
0.6521707060203965,13.948668479919434
0.6521671421842288,13.952401399612427
0.6521635795748422,13.9561288356781
0.6521600181915397,13.959781408309937
0.6521564580336249,13.963446855545044
0.6521528991004019,13.967172384262085
0.6521493413911751,13.970874309539795
0.6521457849052499,13.974619388580322
0.6521422296419319,13.97840166091919
0.6521386756005274,13.982080698013306
0.6521351227803427,13.985907793045044
0.6521315711806857,13.989607572555542
0.6521280208008637,13.993287086486816
0.6521244716401855,13.996998071670532
0.6521209236979598,14.000696182250977
0.652117376973496,14.00440263748169
0.652113831466104,14.008099555969238
0.6521102871750948,14.01182246208191
0.6521067440997785,14.015619993209839
0.6521032022394675,14.019328594207764
0.6520996615934734,14.023059129714966
0.6520961221611089,14.026656150817871
0.6520925839416875,14.030389308929443
0.6520890469345224,14.034047842025757
0.6520855111389282,14.037760257720947
0.6520819765542195,14.041466474533081
0.6520784431797115,14.04528260231018
0.6520749110147199,14.048969984054565
0.6520713800585614,14.052670240402222
0.6520678503105524,14.056426048278809
0.6520643217700107,14.06021499633789
0.6520607944362539,14.063875436782837
0.6520572683086004,14.067632675170898
0.6520537433863696,14.071295738220215
0.6520502196688803,14.07508635520935
0.6520466971554535,14.078773975372314
0.652043175845409,14.08254361152649
0.6520396557380675,14.08625602722168
0.6520361368327511,14.089926719665527
0.6520326191287817,14.09362006187439
0.6520291026254821,14.09740686416626
0.6520255873221754,14.101118326187134
0.6520220732181854,14.104872941970825
0.6520185603128358,14.108587503433228
0.6520150486054515,14.112309694290161
0.6520115380953577,14.116069555282593
0.6520080287818802,14.119765520095825
0.6520045206643458,14.123447895050049
0.6520010137420803,14.127181768417358
0.6519975080144115,14.130860567092896
0.6519940034806668,14.1347496509552
0.6519905001401751,14.138434410095215
0.6519869979922647,14.142200708389282
0.6519834970362653,14.145952463150024
0.651979997271507,14.14971923828125
0.6519764986973193,14.15344524383545
0.6519730013130338,14.157142639160156
0.6519695051179817,14.160783767700195
0.6519660101114948,14.164516925811768
0.6519625162929057,14.168224573135376
0.6519590236615471,14.171976089477539
0.6519555322167527,14.175782680511475
0.6519520419578564,14.179585933685303
0.6519485528841926,14.183268785476685
0.6519450649950963,14.187038898468018
0.6519415782899031,14.190768003463745
0.651938092767949,14.1945641040802
0.6519346084285705,14.198225736618042
0.6519311252711042,14.201988458633423
0.6519276432948877,14.205737829208374
0.6519241624992594,14.209537267684937
0.6519206828835576,14.213279485702515
0.6519172044471215,14.217047691345215
0.6519137271892904,14.220780849456787
0.6519102511094045,14.224494695663452
0.6519067762068042,14.228165864944458
0.6519033024808307,14.231838941574097
0.6518998299308255,14.235610008239746
0.6518963585561308,14.239291667938232
0.6518928883560894,14.243001699447632
0.6518894193300434,14.246844053268433
0.6518859514773371,14.25057053565979
0.6518824847973144,14.254364490509033
0.6518790192893199,14.258039474487305
0.6518755549526987,14.261861085891724
0.6518720917867961,14.265687942504883
0.6518686297909585,14.269469976425171
0.6518651689645324,14.273157358169556
0.6518617093068646,14.276981115341187
0.6518582508173029,14.280753374099731
0.6518547934951953,14.284630537033081
0.6518513373398903,14.288432359695435
0.651847882350737,14.292133808135986
0.6518444285270848,14.295912027359009
0.6518409758682839,14.299722671508789
0.6518375243736848,14.3033766746521
0.6518340740426386,14.307127952575684
0.6518306248744966,14.31090235710144
0.6518271768686111,14.31470251083374
0.6518237300243341,14.31845998764038
0.6518202843410192,14.322299242019653
0.6518168398180196,14.326086282730103
0.6518133964546892,14.329839706420898
0.6518099542503826,14.333621740341187
0.6518065132044546,14.337435722351074
0.651803073316261,14.341228008270264
0.6517996345851572,14.345083951950073
0.6517961970105003,14.348775863647461
0.6517927605916468,14.352475881576538
0.651789325327954,14.356220245361328
0.6517858912187798,14.359925031661987
0.6517824582634834,14.3635995388031
0.6517790264614225,14.367357730865479
0.6517755958119573,14.37104606628418
0.6517721663144475,14.3748037815094
0.6517687379682525,14.378578901290894
0.6517653107727341,14.382373094558716
0.6517618847272533,14.386062622070312
0.6517584598311719,14.38981032371521
0.651755036083852,14.393488645553589
0.6517516134846567,14.397298097610474
0.6517481920329488,14.400992393493652
0.6517447717280924,14.404828310012817
0.6517413525694515,14.408619403839111
0.6517379345563911,14.412395238876343
0.6517345176882758,14.416227102279663
0.6517311019644715,14.420035362243652
0.6517276873843442,14.423722505569458
0.6517242739472607,14.4274742603302
0.6517208616525879,14.431198358535767
0.6517174504996933,14.435093641281128
0.6517140404879451,14.438815116882324
0.6517106316167119,14.442592144012451
0.6517072238853624,14.446490287780762
0.6517038172932662,14.450191974639893
0.6517004118397931,14.454022884368896
0.6516970075243139,14.457720279693604
0.6516936043461989,14.461433410644531
0.65169020230482,14.465165615081787
0.6516868013995488,14.468910694122314
0.6516834016297576,14.472721815109253
0.6516800029948191,14.476526260375977
0.6516766054941068,14.48029112815857
0.6516732091269942,14.4840829372406
0.6516698138928557,14.487790822982788
0.6516664197910659,14.49145245552063
0.6516630268209997,14.49522352218628
0.6516596349820332,14.498898983001709
0.6516562442735424,14.50265884399414
0.6516528546949035,14.506339311599731
0.6516494662454936,14.510175466537476
0.6516460789246902,14.51392650604248
0.6516426927318715,14.517709016799927
0.6516393076664155,14.521431922912598
0.6516359237277017,14.525179624557495
0.651632540915109,14.52887225151062
0.6516291592280175,14.532612085342407
0.6516257786658073,14.536375045776367
0.6516223992278593,14.540070533752441
0.6516190209135546,14.543753147125244
0.6516156437222751,14.547598361968994
0.6516122676534031,14.551329135894775
0.6516088927063206,14.5551598072052
0.6516055188804111,14.558846235275269
0.6516021461750585,14.562591314315796
0.6515987745896464,14.566365480422974
0.6515954041235593,14.570072174072266
0.6515920347761821,14.573721408843994
0.6515886665469001,14.577558994293213
0.6515852994350992,14.58131718635559
0.651581933440166,14.58517050743103
0.651578568561487,14.588932037353516
0.6515752047984499,14.592663526535034
0.6515718421504418,14.596412897109985
0.6515684806168512,14.600126504898071
0.6515651201970667,14.603828430175781
0.6515617608904772,14.60757064819336
0.6515584026964725,14.611342430114746
0.6515550456144426,14.615202903747559
0.6515516896437776,14.618940114974976
0.6515483347838688,14.622911214828491
0.6515449810341075,14.626665830612183
0.6515416283938853,14.630409002304077
0.6515382768625948,14.634127140045166
0.6515349264396286,14.637901782989502
0.6515315771243797,14.641631841659546
0.6515282289162423,14.645519256591797
0.6515248818146095,14.649250268936157
0.6515215358188766,14.653013706207275
0.6515181909284383,14.656734704971313
0.6515148471426905,14.66049075126648
0.6515115044610285,14.664226770401001
0.6515081628828491,14.667908191680908
0.6515048224075488,14.671602487564087
0.651501483034525,14.675477743148804
0.6514981447631755,14.679209232330322
0.6514948075928982,14.682939529418945
0.6514914715230921,14.686688899993896
0.6514881365531558,14.690457582473755
0.6514848026824893,14.694208860397339
0.6514814699104922,14.698003768920898
0.6514781382365649,14.701731443405151
0.6514748076601087,14.705539464950562
0.6514714781805242,14.70927882194519
0.6514681497972135,14.713021755218506
0.6514648225095786,14.716756582260132
0.6514614963170224,14.720469236373901
0.651458171218948,14.72415828704834
0.6514548472147588,14.727889776229858
0.6514515243038586,14.731568098068237
0.6514482024856519,14.735461235046387
0.6514448817595437,14.739173650741577
0.6514415621249393,14.742902517318726
0.6514382435812442,14.746699571609497
0.651434926127865,14.750451803207397
0.6514316097642081,14.75419282913208
0.6514282944896804,14.757915735244751
0.6514249803036896,14.761589765548706
0.6514216672056437,14.765451192855835
0.6514183551949506,14.769180297851562
0.6514150442710198,14.772965669631958
0.6514117344332601,14.776721715927124
0.6514084256810814,14.780519008636475
0.6514051180138937,14.784242391586304
0.651401811431108,14.787971258163452
0.6513985059321347,14.791698217391968
0.6513952015163857,14.795466899871826
0.6513918981832728,14.799186706542969
0.6513885959322083,14.802969455718994
0.6513852947626049,14.806690692901611
0.6513819946738759,14.810503959655762
0.6513786956654348,14.814266443252563
0.6513753977366964,14.817975997924805
0.6513721008870741,14.821682453155518
0.6513688051159834,14.825478553771973
0.6513655104228396,14.829167127609253
0.6513622168070586,14.832982540130615
0.6513589242680565,14.836730480194092
0.65135563280525,14.84045934677124
0.6513523424180564,14.844200134277344
0.651349053105893,14.847970247268677
0.6513457648681779,14.851704597473145
0.6513424777043294,14.855532169342041
0.6513391916137666,14.859201669692993
0.6513359065959085,14.862935543060303
0.6513326226501747,14.866674423217773
0.6513293397759857,14.870437145233154
0.6513260579727619,14.87416410446167
0.6513227772399239,14.877917051315308
0.6513194975768937,14.881604433059692
0.6513162189830927,14.885525941848755
0.6513129414579435,14.889240980148315
0.6513096650008685,14.892908096313477
0.6513063896112908,14.896593809127808
0.6513031152886339,14.900261163711548
0.6512998420323219,14.903963088989258
0.6512965698417796,14.907710790634155
0.651293298716431,14.911420822143555
0.6512900286557022,14.915229082107544
0.6512867596590182,14.918933629989624
0.6512834917258052,14.92276382446289
0.65128022485549,14.926513433456421
0.6512769590474995,14.930216789245605
0.6512736943012608,14.933956384658813
0.6512704306162019,14.937668323516846
0.6512671679917512,14.941309928894043
0.6512639064273368,14.945099830627441
0.651260645922388,14.948800802230835
0.6512573864763342,14.95247507095337
0.6512541280886055,14.956239938735962
0.6512508707586321,14.960024356842041
0.6512476144858447,14.963687896728516
0.6512443592696743,14.967455863952637
0.651241105109553,14.971166610717773
0.6512378520049121,14.974919319152832
0.6512345999551843,14.97869348526001
0.6512313489598025,14.9824538230896
0.6512280990181999,14.986122369766235
0.6512248501298101,14.989840507507324
0.651221602294067,14.99350619316101
0.6512183555104054,14.997337341308594
0.65121510977826,15.001033306121826
0.6512118650970664,15.004756212234497
0.6512086214662599,15.008457660675049
0.651205378885277,15.012150764465332
0.6512021373535543,15.015906810760498
0.6511988968705285,15.019641399383545
0.651195657435637,15.023349046707153
0.6511924190483177,15.027043104171753
0.6511891817080089,15.03069543838501
0.6511859454141491,15.034570217132568
0.6511827101661777,15.038227081298828
0.6511794759635336,15.041922807693481
0.6511762428056568,15.045681953430176
0.6511730106919876,15.049400329589844
0.651169779621967,15.053043842315674
0.6511665495950361,15.056801319122314
0.6511633206106358,15.060438632965088
0.6511600926682083,15.064124345779419
0.651156865767196,15.067854881286621
0.6511536399070417,15.071558475494385
0.6511504150871887,15.075311183929443
0.65114719130708,15.07906198501587
0.6511439685661599,15.082772493362427
0.651140746863873,15.086493968963623
0.6511375261996637,15.090171575546265
0.651134306572977,15.09381103515625
0.6511310879832587,15.097519636154175
0.6511278704299548,15.101264715194702
0.6511246539125118,15.104934215545654
0.6511214384303763,15.108786582946777
0.6511182239829957,15.112473964691162
0.6511150105698174,15.116268396377563
0.6511117981902896,15.11987853050232
0.6511085868438605,15.123584508895874
0.6511053765299791,15.127236604690552
0.6511021672480946,15.130959510803223
0.6510989589976565,15.134677648544312
0.6510957517781152,15.13845682144165
0.6510925455889207,15.142126083374023
0.6510893404295238,15.145951509475708
0.651086136299376,15.14963412284851
0.6510829331979286,15.153348207473755
0.6510797311246338,15.157014846801758
0.651076530078944,15.160694599151611
0.6510733300603123,15.16434931755066
0.6510701310681914,15.168083667755127
0.6510669331020352,15.171759128570557
0.6510637361612978,15.175529718399048
0.6510605402454335,15.17921257019043
0.6510573453538969,15.182997941970825
0.6510541514861437,15.186784982681274
0.6510509586416291,15.190481185913086
0.6510477668198094,15.194157361984253
0.6510445760201409,15.197847366333008
0.6510413862420803,15.201547622680664
0.6510381974850847,15.205400466918945
0.651035009748612,15.209022998809814
0.6510318230321199,15.212764024734497
0.651028637335067,15.216467380523682
0.6510254526569118,15.220216512680054
0.651022268997114,15.223878145217896
0.6510190863551326,15.227571487426758
0.6510159047304279,15.2312171459198
0.6510127241224598,15.234987020492554
0.6510095445306893,15.238668441772461
0.6510063659545775,15.242446899414062
0.6510031883935863,15.246160507202148
0.6510000118471769,15.24989628791809
0.650996836314812,15.253582000732422
0.6509936617959542,15.25735330581665
0.6509904882900667,15.261073112487793
0.6509873157966126,15.264822959899902
0.6509841443150564,15.26857876777649
0.6509809738448619,15.272298336029053
0.6509778043854936,15.276026725769043
0.6509746359364169,15.279770374298096
0.650971468497097,15.283483266830444
0.6509683020669998,15.287223100662231
0.6509651366455915,15.290946960449219
0.6509619722323385,15.294774770736694
0.6509588088267083,15.298451662063599
0.6509556464281678,15.302151441574097
0.6509524850361844,15.305850505828857
0.6509493246502266,15.309592247009277
0.6509461652697628,15.313294172286987
0.650943006894262,15.317071914672852
0.6509398495231934,15.320743799209595
0.6509366931560266,15.324503421783447
0.6509335377922321,15.328158140182495
0.6509303834312796,15.33188271522522
0.6509272300726403,15.3356773853302
0.6509240777157853,15.339403629302979
0.6509209263601865,15.343104124069214
0.6509177760053155,15.346903085708618
0.6509146266506445,15.350701808929443
0.6509114782956461,15.354472398757935
0.6509083309397943,15.358160018920898
0.6509051845825615,15.361868381500244
0.6509020392234219,15.365622520446777
0.6508988948618502,15.369482040405273
0.6508957514973205,15.373183727264404
0.6508926091293079,15.376903295516968
0.6508894677572877,15.38065767288208
0.6508863273807362,15.38439154624939
0.6508831879991288,15.388023376464844
0.6508800496119423,15.391788482666016
0.6508769122186538,15.39552927017212
0.6508737758187404,15.399244785308838
0.6508706404116794,15.402959823608398
0.6508675059969494,15.406762599945068
0.6508643725740285,15.410499811172485
0.6508612401423953,15.414359092712402
0.6508581087015293,15.418094158172607
0.6508549782509097,15.421783685684204
0.6508518487900167,15.425559520721436
0.6508487203183305,15.429291486740112
0.6508455928353315,15.43295407295227
0.6508424663405008,15.436765193939209
0.6508393408333198,15.440484762191772
0.6508362163132704,15.444324493408203
0.6508330927798347,15.448079347610474
0.6508299702324949,15.451869487762451
0.6508268486707343,15.455620050430298
0.6508237280940359,15.459359169006348
0.6508206085018838,15.463016510009766
0.6508174898937612,15.46674919128418
0.6508143722691528,15.470461368560791
0.6508112556275436,15.474153757095337
0.6508081399684184,15.477874994277954
0.6508050252912626,15.481708526611328
0.6508019115955627,15.485477209091187
0.650798798880804,15.489137649536133
0.6507956871464735,15.492806911468506
0.6507925763920582,15.496498823165894
0.6507894666170453,15.500106573104858
0.6507863578209226,15.503864765167236
0.6507832500031782,15.507538318634033
0.6507801431633001,15.51126503944397
0.6507770373007778,15.515003204345703
0.6507739324150998,15.518775701522827
0.650770828505756,15.522459268569946
0.6507677255722362,15.526212453842163
0.6507646236140304,15.529840230941772
0.6507615226306296,15.53355073928833
0.6507584226215245,15.537250995635986
0.6507553235862067,15.540951490402222
0.6507522255241677,15.544650077819824
0.6507491284348996,15.548372745513916
0.6507460323178947,15.552077531814575
0.6507429371726463,15.555896520614624
0.650739842998647,15.559578657150269
0.6507367497953905,15.563289403915405
0.6507336575623709,15.567012310028076
0.6507305662990823,15.570768356323242
0.6507274760050193,15.574434995651245
0.6507243866796766,15.578166723251343
0.6507212983225501,15.581877708435059
0.6507182109331351,15.585740327835083
0.6507151245109276,15.589409351348877
0.6507120390554244,15.59325623512268
0.6507089545661219,15.596999406814575
0.6507058710425173,15.600701570510864
0.6507027884841081,15.60444951057434
0.6506997068903924,15.608131170272827
0.650696626260868,15.61182975769043
0.6506935465950338,15.615671634674072
0.6506904678923886,15.619390964508057
0.6506873901524316,15.623154640197754
0.6506843133746625,15.626858711242676
0.6506812375585814,15.63064455986023
0.6506781627036884,15.634414434432983
0.6506750888094844,15.638143539428711
0.6506720158754705,15.641819715499878
0.650668943901148,15.645679235458374
0.6506658728860186,15.649402856826782
0.6506628028295851,15.653200626373291
0.6506597337313489,15.65691876411438
0.6506566655908134,15.660622835159302
0.6506535984074822,15.664284467697144
0.6506505321808579,15.668090343475342
0.650647466910445,15.671789407730103
0.6506444025957474,15.675527811050415
0.6506413392362704,15.679285287857056
0.6506382768315185,15.68300747871399
0.6506352153809969,15.686668395996094
0.6506321548842111,15.690457582473755
0.6506290953406676,15.694120407104492
0.6506260367498724,15.697843074798584
0.6506229791113323,15.701531887054443
0.6506199224245544,15.705421924591064
0.6506168666890461,15.70909333229065
0.6506138119043152,15.712809562683105
0.65061075806987,15.716547966003418
0.6506077051852185,15.720263957977295
0.65060465324987,15.723970413208008
0.6506016022633332,15.727651357650757
0.6505985522251181,15.73134183883667
0.6505955031347339,15.735126495361328
0.6505924549916913,15.73882532119751
0.6505894077955007,15.742598295211792
0.6505863615456732,15.746381044387817
0.6505833162417196,15.750064134597778
0.6505802718831517,15.753734350204468
0.6505772284694816,15.757394075393677
0.6505741860002214,15.761038780212402
0.6505711444748838,15.76475477218628
0.6505681038929818,15.768470287322998
0.6505650642540286,15.772172689437866
0.650562025557538,15.775863885879517
0.6505589878030239,15.779662370681763
0.650555950990001,15.783337354660034
0.6505529151179833,15.787047147750854
0.6505498801864864,15.790771007537842
0.6505468461950253,15.794538259506226
0.650543813143116,15.7981858253479
0.6505407810302745,15.801970720291138
0.6505377498560172,15.805769443511963
0.6505347196198609,15.809565544128418
0.6505316903213224,15.813283920288086
0.6505286619599195,15.817080974578857
0.6505256345351699,15.820796728134155
0.6505226080465916,15.824588060379028
0.6505195824937032,15.828243017196655
0.6505165578760232,15.831966638565063
0.6505135341930709,15.835746049880981
0.6505105114443661,15.839458703994751
0.6505074896294282,15.843070030212402
0.6505044687477777,15.846829175949097
0.6505014487989343,15.850531101226807
0.6504984297824195,15.854414224624634
0.6504954116977542,15.858112573623657
0.6504923945444601,15.861799716949463
0.6504893783220589,15.865578651428223
0.6504863630300729,15.869356155395508
0.6504833486680245,15.87302541732788
0.6504803352354368,15.876783609390259
0.6504773227318326,15.880577087402344
0.6504743111567357,15.884413003921509
0.6504713005096697,15.888110399246216
0.650468290790159,15.891883611679077
0.650465281997728,15.895660400390625
0.6504622741319017,15.899357080459595
0.6504592671922053,15.90307354927063
0.6504562611781641,15.906772375106812
0.6504532560893047,15.91037130355835
0.6504502519251523,15.914146661758423
0.6504472486852338,15.917824506759644
0.6504442463690762,15.92153000831604
0.6504412449762064,15.92524766921997
0.6504382445061522,15.928985834121704
0.6504352449584414,15.932695627212524
0.6504322463326023,15.936469793319702
0.6504292486281631,15.940106868743896
0.650426251844653,15.94376277923584
0.650423255981601,15.947500228881836
0.6504202610385367,15.951271057128906
0.6504172670149899,15.955017805099487
0.6504142739104906,15.958772659301758
0.6504112817245699,15.962454319000244
0.6504082904567579,15.966394901275635
0.650405300106586,15.970113515853882
0.650402310673586,15.973818302154541
0.6503993221572894,15.97754168510437
0.6503963345572283,15.9812753200531
0.6503933478729357,15.985017538070679
0.6503903621039437,15.988718509674072
0.6503873772497858,15.99245834350586
0.6503843933099954,15.996209621429443
0.6503814102841066,15.999877214431763
0.6503784281716528,16.003682613372803
0.6503754469721693,16.00737500190735
0.6503724666851902,16.011097192764282
0.6503694873102508,16.014856338500977
0.6503665088468865,16.018629550933838
0.6503635312946332,16.022294998168945
0.6503605546530268,16.026054859161377
0.6503575789216034,16.029700756072998
0.6503546040998999,16.033411264419556
0.6503516301874535,16.037155628204346
0.6503486571838016,16.040931940078735
0.6503456850884818,16.04473638534546
0.650342713901032,16.04848027229309
0.6503397436209907,16.05215358734131
0.6503367742478965,16.05592656135559
0.6503338057812884,16.05959391593933
0.6503308382207056,16.063228130340576
0.6503278715656882,16.06693935394287
0.6503249058157754,16.070640325546265
0.650321940970508,16.074342250823975
0.6503189770294259,16.078218698501587
0.6503160139920707,16.081976890563965
0.6503130518579833,16.085745334625244
0.6503100906267054,16.089439868927002
0.6503071302977788,16.09316372871399
0.6503041708707455,16.09682011604309
0.6503012123451481,16.10050058364868
0.6502982547205297,16.10421919822693
0.650295297996433,16.107898712158203
0.650292342172402,16.1115984916687
0.6502893872479798,16.1155526638031
0.650286433222711,16.119298696517944
0.6502834800961398,16.123006105422974
0.650280527867811,16.12676239013672
0.6502775765372696,16.13051962852478
0.6502746261040613,16.134196519851685
0.6502716765677311,16.137935400009155
0.6502687279278256,16.14156484603882
0.6502657801838909,16.145362377166748
0.6502628333354733,16.1490638256073
0.65025988738212,16.15278196334839
0.6502569423233783,16.156487226486206
0.6502539981587959,16.160142421722412
0.6502510548879203,16.16377019882202
0.6502481125103001,16.167527198791504
0.6502451710254838,16.17115569114685
0.6502422304330198,16.174938678741455
0.6502392907324576,16.178650617599487
0.6502363519233463,16.182393789291382
0.6502334140052363,16.186087608337402
0.650230476977677,16.18981385231018
0.6502275408402193,16.193533658981323
0.6502246055924138,16.197278022766113
0.650221671233811,16.20092797279358
0.6502187377639628,16.204676151275635
0.6502158051824206,16.20837664604187
0.6502128734887362,16.2120578289032
0.6502099426824622,16.215824842453003
0.650207012763151,16.21960997581482
0.6502040837303554,16.22331142425537
0.6502011555836288,16.227121114730835
0.6501982283225245,16.230823278427124
0.6501953019465964,16.234517574310303
0.6501923764553988,16.23817729949951
0.6501894518484858,16.241851568222046
0.650186528125412,16.24561309814453
0.6501836052857329,16.24938440322876
0.6501806833290036,16.2530734539032
0.6501777622547797,16.256780862808228
0.6501748420626172,16.26050066947937
0.6501719227520727,16.264278411865234
0.6501690043227022,16.267898082733154
0.6501660867740631,16.27159833908081
0.6501631701057122,16.275322675704956
0.6501602543172071,16.279090881347656
0.6501573394081058,16.28276562690735
0.6501544253779663,16.286587238311768
0.6501515122263473,16.29025387763977
0.6501485999528066,16.293984174728394
0.6501456885569041,16.29765820503235
0.6501427780381988,16.30143165588379
0.6501398683962507,16.30533504486084
0.6501369596306192,16.309017658233643
0.6501340517408649,16.3127543926239
0.650131144726548,16.31658124923706
0.6501282385872295,16.320287466049194
0.6501253333224707,16.324018716812134
0.6501224289318328,16.32770347595215
0.6501195254148777,16.331393718719482
0.6501166227711674,16.335118055343628
0.6501137210002641,16.338963508605957
0.6501108201017312,16.342674255371094
0.6501079200751307,16.346487045288086
0.6501050209200266,16.35012984275818
0.6501021226359819,16.353859901428223
0.6500992252225609,16.3575439453125
0.6500963286793272,16.361188650131226
0.6500934330058458,16.364936590194702
0.6500905382016813,16.36862063407898
0.6500876442663985,16.37231159210205
0.6500847511995631,16.376038551330566
0.6500818590007409,16.37977933883667
0.6500789676694974,16.383490324020386
0.6500760772053991,16.38721466064453
0.6500731876080127,16.390916347503662
0.6500702988769048,16.394591093063354
0.6500674110116428,16.398284673690796
0.6500645240117937,16.401928663253784
0.6500616378769256,16.405839204788208
0.6500587526066065,16.409499168395996
0.6500558682004046,16.413350582122803
0.6500529846578887,16.417040824890137
0.6500501019786277,16.42076063156128
0.6500472201621907,16.424513339996338
0.6500443392081473,16.428244829177856
0.6500414591160675,16.4319326877594
0.6500385798855213,16.435664653778076
0.6500357015160789,16.439332485198975
0.6500328240073113,16.443021059036255
0.6500299473587895,16.446727514266968
0.6500270715700844,16.450584650039673
0.6500241966407678,16.45434045791626
0.6500213225704119,16.458075284957886
0.6500184493585887,16.461718797683716
0.6500155770048702,16.465537548065186
0.6500127055088296,16.469227075576782
0.6500098348700398,16.472957372665405
0.6500069650880743,16.47672748565674
0.6500040961625067,16.48041844367981
0.6500012280929107,16.484135627746582
0.6499983608788608,16.487926959991455
0.6499954945199314,16.49159598350525
0.6499926290156973,16.495392322540283
0.6499897643657336,16.499061346054077
0.6499869005696159,16.50281572341919
0.6499840376269195,16.506521701812744
0.6499811755372205,16.510210514068604
0.649978314300095,16.51389217376709
0.64997545391512,16.5176420211792
0.6499725943818719,16.52132558822632
0.6499697356999279,16.525153398513794
0.6499668778688656,16.528828620910645
0.6499640208882624,16.532527446746826
0.6499611647576965,16.536269664764404
0.6499583094767463,16.539939641952515
0.64995545504499,16.54358744621277
0.6499526014620066,16.547319650650024
0.6499497487273755,16.551016330718994
0.6499468968406761,16.554800510406494
0.649944045801488,16.55848455429077
0.6499411956093908,16.56226682662964
0.6499383462639653,16.56600546836853
0.6499354977647915,16.56974744796753
0.649932650111451,16.573447704315186
0.6499298033035246,16.577158451080322
0.6499269573405935,16.580852508544922
0.6499241122222394,16.58456015586853
0.649921267948045,16.588209629058838
0.6499184245175917,16.59192681312561
0.6499155819304626,16.595661878585815
0.6499127401862403,16.599454402923584
0.6499098992845084,16.603128910064697
0.6499070592248497,16.606897354125977
0.6499042200068484,16.610596179962158
0.6499013816300879,16.614414930343628
0.6498985440941532,16.618083715438843
0.6498957073986282,16.62180185317993
0.6498928715430982,16.625580072402954
0.6498900365271482,16.629350423812866
0.6498872023503633,16.63300633430481
0.6498843690123297,16.636759519577026
0.6498815365126329,16.640453577041626
0.6498787048508593,16.64412021636963
0.6498758740265956,16.647833347320557
0.6498730440394284,16.65156841278076
0.6498702148889449,16.655327320098877
0.6498673865747322,16.659088373184204
0.6498645590963785,16.66276526451111
0.6498617324534712,16.666497468948364
0.6498589066455986,16.670117378234863
0.6498560816723493,16.673966646194458
0.6498532575333121,16.677669525146484
0.6498504342280759,16.681365251541138
0.6498476117562301,16.685091733932495
0.6498447901173643,16.68881106376648
0.6498419693110684,16.69246244430542
0.6498391493369327,16.696231365203857
0.6498363301945473,16.699915647506714
0.649833511883503,16.703690767288208
0.6498306944033911,16.70738959312439
0.6498278777538024,16.71118664741516
0.6498250619343288,16.71498155593872
0.6498222469445619,16.718750476837158
0.6498194327840939,16.722449779510498
0.6498166194525176,16.726277112960815
0.6498138069494249,16.729887008666992
0.649810995274409,16.733599424362183
0.6498081844270631,16.737298011779785
0.6498053744069807,16.740933418273926
0.6498025652137556,16.744640588760376
0.6497997568469819,16.748464822769165
0.6497969493062535,16.75212574005127
0.6497941425911653,16.755834102630615
0.6497913367013122,16.759534120559692
0.6497885316362891,16.763182401657104
0.6497857273956918,16.766889333724976
0.6497829239791156,16.77063226699829
0.6497801213861564,16.774329662322998
0.6497773196164104,16.778042316436768
0.6497745186694746,16.78173065185547
0.6497717185449451,16.785590887069702
0.6497689192424193,16.78928518295288
0.6497661207614942,16.79300045967102
0.649763323101768,16.796732902526855
0.6497605262628379,16.80040717124939
0.6497577302443021,16.804123163223267
0.649754935045759,16.80786681175232
0.6497521406668074,16.81149125099182
0.6497493471070465,16.815276622772217
0.6497465543660749,16.818930625915527
0.6497437624434925,16.82267999649048
0.6497409713388989,16.826467275619507
0.6497381810518943,16.830135107040405
0.6497353915820788,16.833805799484253
0.649732602929053,16.837554216384888
0.6497298150924175,16.841216564178467
0.6497270280717734,16.844955682754517
0.6497242418667222,16.84868860244751
0.6497214564768655,16.852421760559082
0.6497186719018052,16.85619568824768
0.6497158881411436,16.8600435256958
0.6497131051944828,16.86376166343689
0.6497103230614257,16.867473602294922
0.6497075417415752,16.871182441711426
0.6497047612345349,16.874937057495117
0.6497019815399075,16.87859606742859
0.6496992026572975,16.882383823394775
0.6496964245863087,16.886088371276855
0.6496936473265451,16.889814376831055
0.6496908708776115,16.89348816871643
0.6496880952391128,16.89721918106079
0.6496853204106537,16.90092635154724
0.64968254639184,16.90466856956482
0.6496797731822771,16.908329963684082
0.6496770007815711,16.91199541091919
0.6496742291893278,16.91576862335205
0.6496714584051537,16.919511079788208
0.6496686884286558,16.923149824142456
0.6496659192594406,16.92694616317749
0.649663150897116,16.93057131767273
0.6496603833412886,16.934444427490234
0.6496576165915665,16.938156843185425
0.6496548506475579,16.94185519218445
0.6496520855088709,16.945624828338623
0.6496493211751135,16.949352264404297
0.6496465576458951,16.9530246257782
0.6496437949208246,16.956737995147705
0.6496410329995113,16.96044898033142
0.6496382718815649,16.964116096496582
0.6496355115665947,16.96777892112732
0.6496327520542113,16.971556425094604
0.649629993344025,16.975292921066284
0.6496272354356463,16.979007720947266
0.6496244783286859,16.982749938964844
0.649621722022755,16.9865562915802
0.6496189665174655,16.990248203277588
0.6496162118124283,16.99398899078369
0.6496134579072557,16.997677326202393
0.64961070480156,17.00142741203308
0.6496079524949532,17.005252599716187
0.6496052009870482,17.009082555770874
0.6496024502774579,17.01279091835022
0.6495997003657956,17.016607999801636
0.6495969512516747,17.02029275894165
0.6495942029347089,17.02403950691223
0.6495914554145124,17.02775740623474
0.649588708690699,17.031475067138672
0.6495859627628835,17.035252809524536
0.6495832176306809,17.03903579711914
0.6495804732937058,17.04267930984497
0.6495777297515734,17.04666566848755
0.6495749870038994,17.050460815429688
0.6495722450502994,17.05424165725708
0.6495695038903897,17.057977199554443
0.6495667635237863,17.06169319152832
0.649564023950106,17.065449237823486
0.6495612851689655,17.06919288635254
0.6495585471799818,17.07292103767395
0.6495558099827723,17.076725244522095
0.6495530735769544,17.08041787147522
0.649550337962146,17.084272384643555
0.6495476031379653,17.087978839874268
0.6495448691040306,17.091662883758545
0.6495421358599603,17.095378398895264
0.6495394034053734,17.099085092544556
0.6495366717398893,17.10269260406494
0.6495339408631264,17.10653305053711
0.6495312107747051,17.110203504562378
0.6495284814742449,17.11395502090454
0.649525752961366,17.117668390274048
0.6495230252356889,17.12146830558777
0.649520298296834,17.1252281665802
0.6495175721444221,17.12894630432129
0.6495148467780746,17.13261604309082
0.6495121221974125,17.13637351989746
0.6495093984020579,17.140040159225464
0.6495066753916319,17.143742322921753
0.6495039531657577,17.147450923919678
0.6495012317240566,17.15119218826294
0.649498511066152,17.154982328414917
0.649495791191666,17.158780813217163
0.6494930721002223,17.16244101524353
0.649490353791444,17.16615319252014
0.6494876362649549,17.16979432106018
0.6494849195203787,17.173505306243896
0.6494822035573395,17.177149772644043
0.6494794883754619,17.18083381652832
0.6494767739743702,17.184561729431152
0.6494740603536895,17.188276767730713
0.6494713475130449,17.19191074371338
0.6494686354520616,17.195701599121094
0.6494659241703653,17.19934606552124
0.6494632136675816,17.203038692474365
0.6494605039433374,17.2067711353302
0.6494577949972581,17.21048927307129
0.6494550868289709,17.214239358901978
0.6494523794381023,17.21794366836548
0.6494496728242795,17.22166085243225
0.6494469669871298,17.225494384765625
0.6494442619262811,17.22914481163025
0.6494415576413607,17.232882261276245
0.649438854131997,17.236546277999878
0.6494361513978181,17.24031972885132
0.6494334494384528,17.243988037109375
0.6494307482535301,17.247750520706177
0.6494280478426786,17.251444339752197
0.6494253482055274,17.255223751068115
0.6494226493417069,17.258894681930542
0.6494199512508462,17.262654781341553
0.6494172539325757,17.266390085220337
0.6494145573865255,17.270172357559204
0.6494118616123261,17.273853540420532
0.6494091666096083,17.277620792388916
0.6494064723780032,17.281351804733276
0.6494037789171421,17.28512668609619
0.6494010862266563,17.288872003555298
0.6493983943061776,17.292686462402344
0.649395703155338,17.296382427215576
0.6493930127737698,17.300054788589478
0.6493903231611055,17.303717613220215
0.6493876343169774,17.307518005371094
0.6493849462410192,17.31118369102478
0.6493822589328635,17.31499457359314
0.6493795723921438,17.318695545196533
0.6493768866184941,17.322445154190063
0.6493742016115479,17.32615375518799
0.6493715173709398,17.32987117767334
0.649368833896304,17.333550930023193
0.6493661511872751,17.337350845336914
0.6493634692434878,17.341095209121704
0.6493607880645774,17.34492540359497
0.6493581076501791,17.34870958328247
0.649355427999929,17.352442502975464
0.6493527491134623,17.35621166229248
0.6493500709904155,17.359968900680542
0.6493473936304248,17.36365246772766
0.6493447170331267,17.36734628677368
0.6493420411981581,17.371011972427368
0.6493393661251563,17.3748459815979
0.6493366918137579,17.378530502319336
0.6493340182636009,17.382362842559814
0.6493313454743229,17.386152029037476
0.649328673445562,17.389917135238647
0.6493260021769562,17.393654823303223
0.6493233316681442,17.39736819267273
0.6493206619187646,17.401065587997437
0.6493179929284563,17.404771327972412
0.6493153246968585,17.408459663391113
0.649312657223611,17.412123918533325
0.6493099905083527,17.415907859802246
0.6493073245507239,17.41976022720337
0.6493046593503647,17.423473596572876
0.6493019949069154,17.42720890045166
0.6492993312200167,17.430907487869263
0.6492966682893093,17.434690713882446
0.6492940061144343,17.43842840194702
0.6492913446950331,17.442233085632324
0.649288684030747,17.446061849594116
0.649286024121218,17.450031042099
0.6492833649660884,17.453737258911133
0.6492807065649995,17.4575777053833
0.6492780489175946,17.461277961730957
0.6492753920235159,17.464998722076416
0.6492727358824066,17.46868348121643
0.64927008049391,17.472358465194702
0.6492674258576693,17.47610378265381
0.649264771973328,17.479763507843018
0.6492621188405303,17.48347783088684
0.6492594664589201,17.48719549179077
0.6492568148281417,17.490944147109985
0.6492541639478397,17.49476385116577
0.6492515138176591,17.498446941375732
0.6492488644372447,17.502147912979126
0.649246215806242,17.5058650970459
0.6492435679242963,17.50959300994873
0.649240920791053,17.513242721557617
0.6492382744061588,17.51700735092163
0.6492356287692593,17.520673990249634
0.6492329838800011,17.524457454681396
0.649230339738031,17.52810764312744
0.6492276963429958,17.53184413909912
0.6492250536945423,17.53557848930359
0.6492224117923183,17.539271116256714
0.6492197706359714,17.542929887771606
0.649217130225149,17.546655416488647
0.6492144905594993,17.550333738327026
0.6492118516386705,17.554049730300903
0.6492092134623113,17.557729244232178
0.6492065760300701,17.56141710281372
0.6492039393415961,17.56509256362915
0.6492013033965386,17.568868160247803
0.6491986681945466,17.572540283203125
0.6491960337352698,17.5763041973114
0.6491934000183585,17.579946041107178
0.6491907670434623,17.583765029907227
0.6491881348102317,17.587452173233032
0.6491855033183174,17.59118938446045
0.64918287256737,17.59495496749878
0.6491802425570404,17.598671436309814
0.6491776132869803,17.602357387542725
0.6491749847568403,17.606199502944946
0.6491723569662728,17.60990619659424
0.6491697299149296,17.613646745681763
0.6491671036024627,17.617403030395508
0.6491644780285242,17.62115716934204
0.6491618531927671,17.624882698059082
0.649159229094844,17.628618001937866
0.6491566057344081,17.632301568984985
0.6491539831111127,17.6360080242157
0.6491513612246109,17.63969397544861
0.6491487400745565,17.64346146583557
0.6491461196606038,17.64718270301819
0.6491434999824064,17.650952577590942
0.6491408810396193,17.65467143058777
0.6491382628318968,17.658371686935425
0.6491356453588935,17.662044286727905
0.6491330286202649,17.665796279907227
0.649130412615666,17.66947841644287
0.6491277973447522,17.67319130897522
0.6491251828071797,17.67684268951416
0.649122569002604,17.68057417869568
0.6491199559306813,17.68433451652527
0.6491173435910682,17.68806004524231
0.6491147319834213,17.69178533554077
0.6491121211073974,17.69561266899109
0.6491095109626533,17.69931149482727
0.649106901548847,17.70304560661316
0.649104292865635,17.706769466400146
0.6491016849126758,17.71050786972046
0.6490990776896273,17.714181900024414
0.6490964711961471,17.718029022216797
0.649093865431894,17.721797704696655
0.6490912603965263,17.725634574890137
0.6490886560897033,17.72936224937439
0.6490860525110839,17.733092308044434
0.649083449660327,17.736772298812866
0.6490808475370926,17.74056363105774
0.64907824614104,17.7442889213562
0.6490756454718296,17.748008966445923
0.649073045529121,17.751728773117065
0.649070446312575,17.755593299865723
0.6490678478218522,17.759291648864746
0.6490652500566133,17.763036489486694
0.6490626530165193,17.76669454574585
0.6490600567012312,17.770371675491333
0.6490574611104107,17.774067640304565
0.6490548662437196,17.77776837348938
0.6490522721008194,17.781466484069824
0.6490496786813726,17.78522753715515
0.6490470859850416,17.788936853408813
0.6490444940114887,17.792771100997925
0.6490419027603768,17.796496391296387
0.6490393122313687,17.800187826156616
0.6490367224241277,17.803828239440918
0.6490341333383175,17.807564735412598
0.6490315449736013,17.81125807762146
0.6490289573296435,17.81501340866089
0.6490263704061077,17.81873393058777
0.6490237842026584,17.822484731674194
0.6490211987189599,17.8262882232666
0.6490186139546771,17.830066919326782
0.6490160299094749,17.833751678466797
0.6490134465830186,17.837494611740112
0.6490108639749734,17.841177701950073
0.649008282085005,17.84494924545288
0.649005700912779,17.848607063293457
0.6490031204579614,17.852323293685913
0.6490005407202184,17.856056928634644
0.6489979616992169,17.859761238098145
0.6489953833946234,17.863431930541992
0.6489928058061043,17.867207765579224
0.648990228933327,17.87088108062744
0.6489876527759589,17.874659299850464
0.6489850773336675,17.87834858894348
0.6489825026061203,17.882063627243042
0.6489799285929855,17.88581609725952
0.6489773552939312,17.889573574066162
0.6489747827086255,17.893274307250977
0.6489722108367373,17.896976232528687
0.6489696396779352,17.900681734085083
0.6489670692318884,17.904422521591187
0.6489644994982661,17.90807795524597
0.6489619304767374,17.911757230758667
0.6489593621669724,17.915531396865845
0.6489567945686406,17.919308185577393
0.648954227681412,17.92303442955017
0.6489516615049573,17.92683172225952
0.6489490960389469,17.930520057678223
0.6489465312830511,17.934272289276123
0.6489439672369411,17.937928915023804
0.6489414039002879,17.94166922569275
0.648938841272763,17.945414543151855
0.6489362793540379,17.949109077453613
0.6489337181437842,17.952855825424194
0.648931157641674,17.95666241645813
0.6489285978473792,17.960338830947876
0.6489260387605728,17.964070796966553
0.6489234803809265,17.96776247024536
0.648920922708114,17.97146248817444
0.6489183657418077,17.975204467773438
0.6489158094816811,17.979002237319946
0.6489132539274076,17.982747316360474
0.6489106990786606,17.986561059951782
0.6489081449351144,17.99022340774536
0.6489055914964428,17.993963956832886
0.6489030387623199,17.99762988090515
0.6489004867324204,18.00133728981018
0.6488979354064186,18.005030393600464
0.6488953847839897,18.008766651153564
0.6488928348648088,18.012431859970093
0.6488902856485511,18.01632261276245
0.6488877371348922,18.020059823989868
0.6488851893235077,18.023779153823853
0.648882642214074,18.027429580688477
0.6488800958062663,18.031126737594604
0.6488775500997614,18.03483557701111
0.6488750050942365,18.038546800613403
0.6488724607893674,18.042187213897705
0.6488699171848314,18.045971632003784
0.6488673742803056,18.049633979797363
0.6488648320754672,18.053428888320923
0.6488622905699942,18.057121753692627
0.648859749763564,18.060791730880737
0.6488572096558546,18.064438819885254
0.6488546702465444,18.06815195083618
0.6488521315353117,18.07177448272705
0.6488495935218352,18.07551884651184
0.6488470562057935,18.079198598861694
0.6488445195868655,18.08292508125305
0.6488419836647311,18.08660340309143
0.6488394484390688,18.09039807319641
0.648836913909559,18.09402322769165
0.6488343800758808,18.097771406173706
0.6488318469377148,18.101449489593506
0.6488293144947407,18.105149030685425
0.6488267827466393,18.108837842941284
0.6488242516930911,18.112534999847412
0.648821721333777,18.116223573684692
0.6488191916683779,18.11991262435913
0.6488166626965753,18.123647212982178
0.6488141344180506,18.127462148666382
0.6488116068324854,18.131170511245728
0.6488090799395614,18.13492178916931
0.6488065537389609,18.138590812683105
0.648804028230366,18.142388582229614
0.648801503413459,18.146148920059204
0.6487989792879227,18.14988398551941
0.6487964558534401,18.153592109680176
0.648793933109694,18.157360792160034
0.6487914110563675,18.160971641540527
0.6487888896931445,18.16471529006958
0.6487863690197084,18.168352365493774
0.6487838490357432,18.172032594680786
0.6487813297409327,18.17573308944702
0.6487788111349616,18.179425716400146
0.6487762932175142,18.183070182800293
0.6487737759882749,18.186859369277954
0.6487712594469289,18.190508365631104
0.648768743593161,18.19425892829895
0.6487662284266565,18.197913646697998
0.648763713947101,18.201674699783325
0.6487612001541802,18.20530939102173
0.6487586870475796,18.209035873413086
0.6487561746269855,18.212696313858032
0.6487536628920842,18.21653723716736
0.6487511518425619,18.22023916244507
0.6487486414781057,18.224027633666992
0.6487461317984023,18.22766923904419
0.6487436228031384,18.23137092590332
0.6487411144920014,18.235119581222534
0.6487386068646788,18.23890256881714
0.6487360999208586,18.242637395858765
0.6487335936602281,18.246421813964844
0.6487310880824753,18.250117778778076
0.6487285831872887,18.2538583278656
0.6487260789743569,18.257606744766235
0.6487235754433681,18.261335134506226
0.6487210725940113,18.26501774787903
0.6487185704259759,18.268702030181885
0.6487160689389505,18.272347450256348
0.6487135681326247,18.276153326034546
0.648711068006688,18.279801607131958
0.6487085685608306,18.283509969711304
0.6487060697947422,18.287221431732178
0.6487035717081131,18.290990829467773
0.6487010743006335,18.294780015945435
0.6486985775719943,18.29851269721985
0.6486960815218861,18.302119970321655
0.6486935861499996,18.305882215499878
0.6486910914560264,18.309626579284668
0.6486885974396578,18.313476085662842
0.6486861041005851,18.317190170288086
0.6486836114385003,18.32096004486084
0.6486811194530953,18.324691772460938
0.648678628144062,18.328413009643555
0.648676137511093,18.33206796646118
0.6486736475538808,18.335862159729004
0.6486711582721179,18.339555025100708
0.6486686696654974,18.343343496322632
0.6486661817337124,18.347026586532593
0.6486636944764561,18.350847005844116
0.6486612078934223,18.354676246643066
0.6486587219843044,18.358460664749146
0.6486562367487961,18.362134218215942
0.6486537521865919,18.365919828414917
0.6486512682973857,18.36961269378662
0.6486487850808722,18.37334132194519
0.6486463025367459,18.377009868621826
0.6486438206647017,18.38068914413452
0.6486413394644346,18.384402751922607
0.6486388589356399,18.388206005096436
0.6486363790780129,18.39185881614685
0.6486338998912493,18.395626068115234
0.6486314213750449,18.399285793304443
0.6486289435290956,18.402984142303467
0.6486264663530978,18.40667200088501
0.6486239898467475,18.41035509109497
0.6486215140097416,18.41401481628418
0.6486190388417762,18.41776752471924
0.6486165643425488,18.421468019485474
0.6486140905117563,18.42527461051941
0.6486116173490962,18.4289231300354
0.6486091448542659,18.432613372802734
0.6486066730269633,18.436317205429077
0.6486042018668862,18.440006494522095
0.6486017313737322,18.443665504455566
0.6485992615472003,18.44736671447754
0.6485967923869886,18.45106339454651
0.6485943238927957,18.454869985580444
0.6485918560643203,18.45857810974121
0.6485893889012617,18.462404489517212
0.648586922403319,18.466282606124878
0.6485844565701915,18.469942569732666
0.648581991401579,18.47360396385193
0.648579526897181,18.477385759353638
0.6485770630566976,18.480998277664185
0.648574599879829,18.4847195148468
0.6485721373662756,18.48839783668518
0.6485696755157375,18.492119312286377
0.648567214327916,18.49585747718811
0.6485647538025116,18.49963903427124
0.6485622939392253,18.503310441970825
0.6485598347377586,18.50699257850647
0.6485573761978131,18.510620594024658
0.6485549183190904,18.514325857162476
0.6485524611012917,18.518003225326538
0.6485500045441197,18.521733045578003
0.6485475486472763,18.525506019592285
0.6485450934104637,18.52924346923828
0.6485426388333849,18.532874584197998
0.6485401849157424,18.53672766685486
0.6485377316572394,18.540457487106323
0.6485352790575787,18.54415535926819
0.6485328271164638,18.547762870788574
0.6485303758335981,18.55150818824768
0.6485279252086853,18.555262804031372
0.6485254752414293,18.558985948562622
0.6485230259315342,18.562692642211914
0.6485205772787042,18.56646752357483
0.6485181292826437,18.570112466812134
0.6485156819430571,18.573863983154297
0.6485132352596498,18.57756733894348
0.6485107892321259,18.581231594085693
0.6485083438601912,18.58495259284973
0.6485058991435507,18.58866262435913
0.6485034550819102,18.592368602752686
0.6485010116749752,18.596072673797607
0.6484985689224517,18.599737405776978
0.6484961268240457,18.603408575057983
0.6484936853794634,18.607094049453735
0.6484912445884113,18.61098575592041
0.6484888044505961,18.61468243598938
0.6484863649657243,18.61844754219055
0.6484839261335035,18.622136116027832
0.6484814879536401,18.62592625617981
0.648479050425842,18.629594087600708
0.6484766135498164,18.633267641067505
0.6484741773252715,18.63692307472229
0.6484717417519146,18.640676975250244
0.6484693068294541,18.6443772315979
0.648466872557598,18.648115158081055
0.6484644389360551,18.651857614517212
0.6484620059645337,18.655683517456055
0.6484595736427428,18.659348964691162
0.6484571419703912,18.663016080856323
0.6484547109471882,18.666634798049927
0.648452280572843,18.67029356956482
0.648449850847065,18.673977613449097
0.6484474217695643,18.677727699279785
0.6484449933400506,18.681355237960815
0.6484425655582337,18.68522810935974
0.6484401384238242,18.688936710357666
0.6484377119365323,18.69265341758728
0.6484352860960687,18.696361541748047
0.6484328609021441,18.700043201446533
0.6484304363544697,18.70368456840515
0.6484280124527563,18.70742392539978
0.6484255891967153,18.71106481552124
0.6484231665860583,18.71483087539673
0.6484207446204968,18.71853804588318
0.6484183232997429,18.72233772277832
0.6484159026235085,18.72603940963745
0.648413482591506,18.729743480682373
0.6484110632034471,18.733474493026733
0.6484086444590451,18.73719573020935
0.6484062263580121,18.740905046463013
0.6484038089000618,18.744727849960327
0.6484013920849067,18.74840211868286
0.6483989759122604,18.752121925354004
0.6483965603818358,18.75586199760437
0.6483941454933471,18.75972294807434
0.6483917312465078,18.763477087020874
0.6483893176410321,18.767237186431885
0.648386904676634,18.770928382873535
0.648384492353028,18.774768352508545
0.6483820806699283,18.778446197509766
0.6483796696270496,18.782142400741577
0.6483772592241073,18.785939931869507
0.6483748494608158,18.789763689041138
0.6483724403368906,18.793511390686035
0.6483700318520471,18.79732346534729
0.6483676240060006,18.80101990699768
0.6483652167984671,18.80480122566223
0.6483628102291625,18.808490991592407
0.648360404297803,18.812183618545532
0.6483579990041045,18.815898180007935
0.6483555943477836,18.819681644439697
0.6483531903285571,18.823347568511963
0.6483507869461416,18.827112197875977
0.6483483842002543,18.83077359199524
0.6483459820906117,18.834590196609497
0.6483435806169316,18.838318347930908
0.6483411797789315,18.842008113861084
0.6483387795763291,18.845771551132202
0.648336380008842,18.84955406188965
0.6483339810761881,18.853310585021973
0.648331582778086,18.857083082199097
0.6483291851142539,18.86073112487793
0.64832678808441,18.864495038986206
0.6483243916882735,18.868133068084717
0.6483219959255628,18.871881008148193
0.6483196007959973,18.875658750534058
0.6483172062992961,18.879361867904663
0.6483148124351785,18.88306951522827
0.6483124192033641,18.886841297149658
0.6483100266035728,18.89053964614868
0.6483076346355243,18.894283533096313
0.6483052432989387,18.897965908050537
0.6483028525935363,18.901645183563232
0.6483004625190374,18.905399084091187
0.6482980730751627,18.909159421920776
0.648295684261633,18.912898540496826
0.6482932960781693,18.916635751724243
0.6482909085244924,18.92031979560852
0.648288521600324,18.924049377441406
0.6482861353053849,18.927728176116943
0.6482837496393979,18.931426763534546
0.6482813646020836,18.935144662857056
0.6482789801931642,18.938908100128174
0.6482765964123621,18.94261860847473
0.6482742132593996,18.94654893875122
0.6482718307339992,18.950313329696655
0.6482694488358832,18.95404624938965
0.6482670675647747,18.957799673080444
0.6482646869203965,18.96149706840515
0.6482623069024722,18.965269565582275
0.6482599275107247,18.968942165374756
0.6482575487448772,18.972642183303833
0.6482551706046539,18.976466178894043
0.6482527930897785,18.98012399673462
0.6482504161999748,18.98395800590515
0.6482480399349673,18.987694263458252
0.6482456642944802,18.991411924362183
0.6482432892782378,18.99513006210327
0.6482409148859649,18.99885630607605
0.6482385411173863,19.00248408317566
0.6482361679722273,19.006205081939697
0.6482337954502125,19.009885549545288
0.6482314235510677,19.01359272003174
0.6482290522745181,19.017282009124756
0.6482266816202898,19.02112627029419
0.6482243115881082,19.024877309799194
0.6482219421776996,19.028568506240845
0.64821957338879,19.032219171524048
0.648217205221106,19.035957098007202
0.6482148376743737,19.039628744125366
0.6482124707483201,19.04333257675171
0.6482101044426722,19.04700779914856
0.6482077387571564,19.05076289176941
0.6482053736915007,19.05444574356079
0.6482030092454317,19.058277130126953
0.6482006454186774,19.06198215484619
0.6481982822109652,19.065757274627686
0.6481959196220229,19.069480180740356
0.648193557651579,19.073153018951416
0.6481911962993611,19.076855659484863
0.6481888355650979,19.0805447101593
0.6481864754485177,19.084256887435913
0.6481841159493492,19.08802556991577
0.6481817570673216,19.09170365333557
0.6481793988021634,19.09560799598694
0.648177041153604,19.099369287490845
0.6481746841213725,19.103068590164185
0.6481723277051987,19.106794118881226
0.6481699719048123,19.110576152801514
0.648167616719943,19.114303827285767
0.6481652621503206,19.118141889572144
0.6481629081956756,19.121894121170044
0.6481605548557379,19.125729084014893
0.6481582021302381,19.129502773284912
0.6481558500189074,19.13334584236145
0.6481534985214759,19.137102127075195
0.648151147637675,19.14083433151245
0.6481487973672355,19.144557237625122
0.648146447709889,19.148298263549805
0.648144098665367,19.152039289474487
0.648141750233401,19.1558620929718
0.6481394024137227,19.159576892852783
0.648137055206064,19.163312673568726
0.6481347086101572,19.167054891586304
0.6481323626257345,19.17085361480713
0.6481300172525283,19.174577474594116
0.6481276724902716,19.178337574005127
0.6481253283386966,19.182013273239136
0.6481229847975365,19.185821056365967
0.6481206418665242,19.189581632614136
0.6481182995453931,19.193384170532227
0.6481159578338768,19.197102546691895
0.6481136167317085,19.200824975967407
0.6481112762386221,19.204607725143433
0.6481089363543515,19.20840620994568
0.6481065970786312,19.21212077140808
0.6481042584111947,19.215909957885742
0.6481019203517767,19.21968412399292
0.6480995829001115,19.22344970703125
0.6480972460559342,19.22726583480835
0.6480949098189793,19.23104739189148
0.6480925741889821,19.234790325164795
0.6480902391656775,19.238473176956177
0.6480879047488012,19.242159843444824
0.6480855709380885,19.246041774749756
0.648083237733275,19.249773263931274
0.6480809051340968,19.253581523895264
0.6480785731402896,19.257380723953247
0.6480762417515894,19.261086225509644
0.6480739109677329,19.2648663520813
0.6480715807884565,19.268650770187378
0.6480692512134965,19.272406101226807
0.64806692224259,19.276185989379883
0.6480645938754739,19.27992081642151
0.6480622661118851,19.283727884292603
0.6480599389515611,19.287501335144043
0.648057612394239,19.291273832321167
0.6480552864396568,19.295044422149658
0.6480529610875518,19.298832893371582
0.6480506363376622,19.302523851394653
0.6480483121897259,19.306283712387085
0.6480459886434812,19.30998921394348
0.6480436656986664,19.313726902008057
0.64804134335502,19.317445993423462
0.6480390216122808,19.321274518966675
0.6480367004701875,19.325137853622437
0.648034379928479,19.328890323638916
0.6480320599868946,19.332685232162476
0.6480297406451738,19.336467266082764
0.6480274219030557,19.34017300605774
0.6480251037602801,19.343989372253418
0.648022786216587,19.347772359848022
0.6480204692717159,19.351625204086304
0.6480181529254071,19.3554265499115
0.6480158371774009,19.35933494567871
0.6480135220274373,19.363065242767334
0.6480112074752578,19.366868257522583
0.6480088935206021,19.370648860931396
0.6480065801632117,19.37446117401123
0.6480042674028272,19.37811517715454
0.6480019552391905,19.381897687911987
0.6479996436720421,19.38567852973938
0.6479973327011239,19.389456272125244
0.6479950223261776,19.393172025680542
0.6479927125469447,19.396973848342896
0.6479904033631675,19.40070128440857
0.647988094774588,19.40444040298462
0.6479857867809484,19.408114433288574
0.6479834793819912,19.41182518005371
0.647981172577459,19.415590286254883
0.6479788663670945,19.419382572174072
0.6479765607506408,19.423100471496582
0.6479742557278405,19.426936864852905
0.6479719512984372,19.430686950683594
0.647969647462174,19.43454647064209
0.6479673442187946,19.43830180168152
0.6479650415680426,19.442065477371216
0.6479627395096617,19.445871591567993
0.6479604380433961,19.44968032836914
0.6479581371689895,19.453439235687256
0.6479558368861867,19.457197189331055
0.6479535371947318,19.46095037460327
0.6479512380943695,19.46475863456726
0.6479489395848443,19.46879506111145
0.6479466416659013,19.47297954559326
0.6479443443372856,19.477166652679443
0.6479420475987424,19.48127770423889
0.6479397514500168,19.485411405563354
0.6479374558908546,19.489551544189453
0.6479351609210012,19.493721961975098
0.6479328665402027,19.497822046279907
0.6479305727482048,19.501866817474365
0.6479282795447536,19.506014347076416
0.6479259869295955,19.51010537147522
0.6479236949024769,19.51393437385559
0.6479214034631442,19.51770782470703
0.6479191126113445,19.521471977233887
0.6479168223468242,19.525264024734497
0.6479145326693305,19.529067277908325
0.6479122435786105,19.532790899276733
0.647909955074412,19.53657865524292
0.6479076671564818,19.540302515029907
0.6479053798245679,19.544109106063843
0.6479030930784176,19.547879934310913
0.6479008069177795,19.551716327667236
0.6478985213424014,19.55554723739624
0.6478962363520312,19.559369564056396
0.6478939519464182,19.563162565231323
0.6478916681253097,19.56691312789917
0.6478893848884549,19.57064151763916
0.6478871022356031,19.574503660202026
0.6478848201665027,19.578248977661133
0.6478825386809031,19.582011938095093
0.6478802577785532,19.585830450057983
0.6478779774592026,19.589714527130127
0.6478756977226012,19.593497276306152
0.6478734185684984,19.597229957580566
0.6478711399966441,19.600953578948975
0.6478688620067884,19.60469675064087
0.6478665845986815,19.608399868011475
0.6478643077720735,19.612133741378784
0.6478620315267151,19.6159029006958
0.6478597558623569,19.619704246520996
0.6478574807787495,19.623409748077393
0.647855206275644,19.627323865890503
0.6478529323527913,19.631099462509155
0.6478506590099428,19.634892463684082
0.6478483862468495,19.638610124588013
0.6478461140632633,19.642293691635132
0.6478438424589358,19.646042108535767
0.6478415714336185,19.64974355697632
0.6478393009870639,19.653517246246338
0.6478370311190235,19.657282829284668
0.6478347618292497,19.661043405532837
0.6478324931174949,19.66490125656128
0.6478302249835118,19.66861367225647
0.647827957427053,19.672402143478394
0.6478256904478712,19.676137924194336
0.6478234240457197,19.679895877838135
0.6478211582203512,19.683621883392334
0.6478188929715193,19.6874098777771
0.6478166282989773,19.691134929656982
0.647814364202479,19.694961547851562
0.6478121006817777,19.698731184005737
0.6478098377366275,19.70250940322876
0.6478075753667826,19.706230401992798
0.6478053135719967,19.709996938705444
0.6478030523520242,19.71367311477661
0.6478007917066195,19.717440843582153
0.6477985316355378,19.721189498901367
0.6477962721385329,19.72499179840088
0.6477940132153601,19.728683710098267
0.6477917548657744,19.732402801513672
0.647789497089531,19.736121654510498
0.6477872398863855,19.73995876312256
0.647784983256093,19.743651390075684
0.647782727198409,19.747384071350098
0.6477804717130898,19.751060247421265
0.6477782167998907,19.75490379333496
0.6477759624585678,19.758604526519775
0.6477737086888776,19.76229691505432
0.6477714554905762,19.766047716140747
0.6477692028634201,19.769771099090576
0.6477669508071661,19.773463487625122
0.6477646993215707,19.77729892730713
0.6477624484063909,19.781004905700684
0.6477601980613836,19.78474187850952
0.6477579482863064,19.78847646713257
0.6477556990809165,19.792198419570923
0.6477534504449707,19.79596471786499
0.6477512023782275,19.799700498580933
0.6477489548804443,19.803366661071777
0.647746707951379,19.807152271270752
0.64774446159079,19.810853958129883
0.6477422157984349,19.814796924591064
0.6477399705740724,19.818567276000977
0.6477377259174607,19.82231116294861
0.6477354818283587,19.8260715007782
0.6477332383065251,19.829858541488647
0.6477309953517185,19.833590984344482
0.6477287529636986,19.83735203742981
0.647726511142224,19.84101676940918
0.6477242698870543,19.84481453895569
0.6477220291979489,19.848573684692383
0.6477197890746672,19.852373123168945
0.6477175495169695,19.85617184638977
0.6477153105246153,19.859925985336304
0.6477130720973645,19.86366057395935
0.6477108342349777,19.86745023727417
0.6477085969372149,19.87116312980652
0.6477063602038368,19.87503695487976
0.6477041240346039,19.878808975219727
0.6477018884292768,19.88259768486023
0.6476996533876169,19.886431455612183
0.6476974189093845,19.890290021896362
0.6476951849943414,19.894063711166382
0.6476929516422483,19.897838830947876
0.6476907188528671,19.90156078338623
0.6476884866259592,19.90545344352722
0.6476862549612865,19.90923523902893
0.6476840238586107,19.91301202774048
0.6476817933176937,19.91675615310669
0.647679563338298,19.920469760894775
0.6476773339201858,19.924256563186646
0.6476751050631194,19.928118467330933
0.6476728767668614,19.931865692138672
0.6476706490311744,19.935659408569336
0.6476684218558214,19.93933868408203
0.6476661952405657,19.94307851791382
0.6476639691851699,19.946821212768555
0.6476617436893973,19.95063042640686
0.6476595187530118,19.954423427581787
0.6476572943757762,19.95820379257202
0.6476550705574547,19.961973428726196
0.6476528472978111,19.96592354774475
0.6476506245966093,19.969680070877075
0.6476484024536132,19.973418951034546
0.6476461808685873,19.977161169052124
0.6476439598412959,19.980965852737427
0.6476417393715035,19.9847412109375
0.6476395194589746,19.988494634628296
0.6476373001034742,19.99223828315735
0.6476350813047672,19.99608016014099
0.6476328630626188,19.999791622161865
0.6476306453767938,20.003599405288696
0.6476284282470581,20.007288694381714
0.6476262116731768,20.01109743118286
0.6476239956549155,20.014891147613525
0.6476217801920399,20.018760442733765
0.6476195652843162,20.022446632385254
0.6476173509315102,20.026268482208252
0.6476151371333878,20.030000686645508
0.6476129238897158,20.03373694419861
0.6476107112002606,20.03741693496704
0.6476084990647883,20.041195392608643
0.6476062874830661,20.04499912261963
0.6476040764548607,20.048705101013184
0.6476018659799392,20.052445888519287
0.6475996560580684,20.05627942085266
0.6475974466890158,20.060030698776245
0.6475952378725487,20.06379199028015
0.6475930296084348,20.067527055740356
0.6475908218964417,20.071237087249756
0.6475886147363368,20.07499122619629
0.6475864081278885,20.078845739364624
0.6475842020708651,20.082544088363647
0.647581996565034,20.086362600326538
0.6475797916101644,20.090068101882935
0.6475775872060241,20.09381890296936
0.6475753833523821,20.097501754760742
0.6475731800490069,20.101271390914917
0.6475709772956675,20.104979515075684
0.647568775092133,20.108731508255005
0.6475665734381724,20.112410068511963
0.6475643723335549,20.116220474243164
0.6475621717780504,20.119974374771118
0.6475599717714281,20.123730421066284
0.6475577723134576,20.127471923828125
0.6475555734039091,20.131211519241333
0.6475533750425523,20.134974002838135
0.647551177229157,20.138744592666626
0.6475489799634941,20.142459869384766
0.6475467832453335,20.14626955986023
0.6475445870744458,20.14998984336853
0.6475423914506016,20.153850555419922
0.6475401963735717,20.157673597335815
0.6475380018431272,20.16144037246704
0.6475358078590386,20.165201425552368
0.6475336144210776,20.16896367073059
0.6475314215290151,20.17267894744873
0.6475292291826229,20.17648673057556
0.6475270373816723,20.18018341064453
0.6475248461259349,20.183931827545166
0.6475226554151827,20.18767762184143
0.6475204652491878,20.19153928756714
0.6475182756277221,20.195353031158447
0.6475160865505581,20.199137687683105
0.6475138980174681,20.202841997146606
0.6475117100282242,20.206631660461426
0.6475095225825992,20.210350275039673
0.6475073356803657,20.214153051376343
0.6475051493212969,20.217881441116333
0.6475029635051656,20.221651554107666
0.6475007782317452,20.225435733795166
0.6474985935008087,20.229281425476074
0.6474964093121298,20.233015775680542
0.6474942256654819,20.23676347732544
0.6474920425606385,20.240415811538696
0.6474898599973737,20.24415349960327
0.6474876779754613,20.24781847000122
0.6474854964946753,20.251574754714966
0.64748331555479,20.255378007888794
0.6474811351555798,20.25917077064514
0.6474789552968192,20.262913942337036
0.6474767759782826,20.26675581932068
0.6474745971997448,20.270475149154663
0.6474724189609806,20.274256229400635
0.6474702412617651,20.278023719787598
0.6474680641018733,20.281813383102417
0.6474658874810805,20.2856342792511
0.6474637113991623,20.289430141448975
0.6474615358558938,20.293164491653442
0.6474593608510508,20.296950578689575
0.6474571863844093,20.300692558288574
0.6474550124557449,20.30449414253235
0.6474528390648336,20.3082332611084
0.6474506662114519,20.311922311782837
0.6474484938953757,20.315642595291138
0.6474463221163818,20.319379091262817
0.6474441508742463,20.32306170463562
0.6474419801687462,20.326842308044434
0.6474398099996584,20.330612421035767
0.6474376403667594,20.33444619178772
0.6474354712698265,20.338160514831543
0.647433302708637,20.34199047088623
0.6474311346829678,20.345754861831665
0.6474289671925968,20.349513053894043
0.6474268002373015,20.353304147720337
0.6474246338168594,20.357099056243896
0.6474224679310487,20.360858917236328
0.6474203025796469,20.364640474319458
0.6474181377624323,20.368343591690063
0.6474159734791831,20.37201237678528
0.6474138097296779,20.37575054168701
0.6474116465136946,20.379573822021484
0.6474094838310125,20.383283853530884
0.6474073216814097,20.3871066570282
0.6474051600646655,20.390801668167114
0.6474029989805589,20.394630432128906
0.6474008384288686,20.39829134941101
0.6473986784093742,20.40200161933899
0.647396518921855,20.40571880340576
0.6473943599660902,20.409494876861572
0.6473922015418597,20.413233518600464
0.6473900436489433,20.41704487800598
0.6473878862871205,20.420759439468384
0.6473857294561717,20.424607753753662
0.6473835731558769,20.4283390045166
0.6473814173860164,20.432074785232544
0.6473792621463703,20.43582820892334
0.6473771074367198,20.43955135345459
0.6473749532568449,20.443244218826294
0.6473727996065266,20.447041034698486
0.6473706464855455,20.450809717178345
0.647368493893683,20.454834699630737
0.6473663418307198,20.45851969718933
0.6473641902964378,20.462279319763184
0.6473620392906176,20.466012239456177
0.6473598888130413,20.4697527885437
0.6473577388634906,20.473448991775513
0.6473555894417465,20.477174758911133
0.647353440547592,20.48087787628174
0.6473512921808084,20.4846088886261
0.647349144341178,20.488330841064453
0.647346997028483,20.492161512374878
0.6473448502425058,20.495921850204468
0.6473427039830291,20.499696493148804
0.6473405582498356,20.50339937210083
0.6473384130427077,20.507158041000366
0.6473362683614285,20.510889053344727
0.647334124205781,20.51463484764099
0.6473319805755484,20.51832866668701
0.6473298374705139,20.52207589149475
0.6473276948904607,20.525872230529785
0.6473255528351727,20.52972173690796
0.6473234113044332,20.533477067947388
0.6473212702980261,20.537206411361694
0.6473191298157354,20.54094433784485
0.6473169898573449,20.544906616210938
0.6473148504226389,20.548649549484253
0.6473127115114017,20.552410125732422
0.6473105731234172,20.55618643760681
0.6473084352584707,20.559972763061523
0.6473062979163462,20.563652753829956
0.6473041610968288,20.56744384765625
0.6473020247997032,20.57115077972412
0.6472998890247548,20.574906587600708
0.6472977537717678,20.578608989715576
0.6472956190405285,20.58233904838562
0.6472934848308214,20.58608913421631
0.6472913511424324,20.589818000793457
0.6472892179751472,20.593544006347656
0.6472870853287513,20.59730625152588
0.6472849532030307,20.600998640060425
0.6472828215977713,20.60478973388672
0.6472806905127594,20.608498096466064
0.6472785599477809,20.612263441085815
0.6472764299026226,20.615976810455322
0.6472743003770705,20.61972951889038
0.6472721713709113,20.623438119888306
0.647270042883932,20.627225160598755
0.6472679149159194,20.630938291549683
0.64726578746666,20.63477396965027
0.6472636605359414,20.63843607902527
0.6472615341235505,20.64228892326355
0.6472594082292745,20.646029233932495
0.6472572828529014,20.649768114089966
0.6472551579942183,20.65348172187805
0.6472530336530129,20.657315969467163
0.647250909829073,20.6610848903656
0.6472487865221868,20.664861917495728
0.647246663732142,20.66857147216797
0.6472445414587269,20.672266006469727
0.64724241970173,20.675999879837036
0.6472402984609394,20.67977809906006
0.6472381777361439,20.683478355407715
0.6472360575271321,20.68730068206787
0.6472339378336927,20.691037893295288
0.6472318186556142,20.694884061813354
0.6472296999926865,20.698622703552246
0.647227581844698,20.702391386032104
0.6472254642114383,20.70608425140381
0.6472233470926966,20.70978856086731
0.6472212304882625,20.7135169506073
0.6472191143979257,20.71736741065979
0.6472169988214757,20.72110676765442
0.6472148837587024,20.724900484085083
0.6472127692093959,20.728631496429443
0.6472106551733463,20.73235511779785
0.6472085416503437,20.736109018325806
0.6472064286401785,20.739802837371826
0.6472043161426411,20.743492364883423
0.647202204157522,20.747251510620117
0.6472000926846122,20.750994205474854
0.647197981723702,20.754851818084717
0.6471958712745828,20.758622407913208
0.6471937613370455,20.762430429458618
0.6471916519108813,20.766192197799683
0.6471895429958814,20.769932985305786
0.647187434591837,20.773646354675293
0.6471853266985399,20.77735185623169
0.6471832193157818,20.781038999557495
0.6471811124433542,20.78481388092041
0.6471790060810492,20.788553714752197
0.6471769002286585,20.79235577583313
0.6471747948859744,20.796172618865967
0.6471726900527895,20.799904823303223
0.6471705857288957,20.803638219833374
0.6471684819140854,20.807376861572266
0.6471663786081514,20.81108570098877
0.6471642758108864,20.81482458114624
0.6471621735220828,20.81857967376709
0.647160071741534,20.82235074043274
0.6471579704690332,20.826104879379272
0.6471558697043729,20.829930067062378
0.647153769447347,20.833673238754272
0.6471516696977485,20.83739137649536
0.647149570455371,20.84105157852173
0.6471474717200085,20.844820022583008
0.6471453734914543,20.848478317260742
0.6471432757695026,20.852187633514404
0.6471411785539471,20.855997562408447
0.6471390818445822,20.859790086746216
0.647136985641202,20.863499879837036
0.6471348899436009,20.867329835891724
0.647132794751573,20.87105369567871
0.6471307000649132,20.87485408782959
0.6471286058834161,20.87856435775757
0.6471265122068767,20.882320404052734
0.6471244190350895,20.886069297790527
0.64712232636785,20.88984203338623
0.6471202342049532,20.893519639968872
0.6471181425461942,20.897297143936157
0.6471160513913683,20.90099024772644
0.6471139607402713,20.904840230941772
0.6471118705926986,20.90856909751892
0.6471097809484461,20.912321090698242
0.6471076918073095,20.916098833084106
0.6471056031690847,20.9198899269104
0.647103515033568,20.923646688461304
0.6471014274005554,20.92740511894226
0.6470993402698434,20.93114185333252
0.6470972536412283,20.934935808181763
0.6470951675145065,20.93859624862671
0.6470930818894747,20.942538499832153
0.6470909967659298,20.946317672729492
0.6470889121436687,20.950032472610474
0.6470868280224883,20.953701496124268
0.6470847444021854,20.95751404762268
0.6470826612825579,20.961230278015137
0.6470805786634026,20.965009927749634
0.6470784965445173,20.968708992004395
0.6470764149256991,20.972400426864624
0.6470743338067462,20.976173162460327
0.647072253187456,20.980010747909546
0.6470701730676267,20.98377752304077
0.6470680934470561,20.987504959106445
0.6470660143255424,20.991240978240967
0.6470639357028839,20.995099782943726
0.6470618575788789,20.99878740310669
0.6470597799533259,21.002564430236816
0.6470577028260238,21.006246328353882
0.6470556261967706,21.00999903678894
0.6470535500653655,21.013684511184692
0.6470514744316074,21.017510890960693
0.6470493992952954,21.02119779586792
0.6470473246562287,21.025002241134644
0.6470452505142064,21.028745651245117
0.647043176869028,21.032490968704224
0.6470411037204927,21.036267518997192
0.6470390310684007,21.04002094268799
0.6470369589125512,21.043696641921997
0.647034887252744,21.047431707382202
0.6470328160887796,21.05111002922058
0.6470307454204575,21.054986715316772
0.6470286752475782,21.05868911743164
0.647026605569942,21.06243586540222
0.6470245363873491,21.066164016723633
0.6470224676995997,21.06990337371826
0.6470203995064951,21.073548316955566
0.6470183318078352,21.07725477218628
0.6470162646034217,21.080963611602783
0.6470141978930549,21.084771394729614
0.6470121316765362,21.088484525680542
0.6470100659536665,21.09233522415161
0.6470080007242475,21.096110820770264
0.6470059359880803,21.099884271621704
0.6470038717449664,21.103561401367188
0.6470018079947076,21.10727882385254
0.6469997447371056,21.110948085784912
0.6469976819719621,21.114763021469116
0.646995619699079,21.11845564842224
0.6469935579182586,21.1222403049469
0.6469914966293029,21.12600612640381
0.6469894358320144,21.12977647781372
0.6469873755261951,21.13345694541931
0.6469853157116479,21.13723921775818
0.6469832563881751,21.140952348709106
0.6469811975555798,21.144768238067627
0.6469791392136646,21.148517370224
0.6469770813622322,21.152244806289673
0.6469750240010862,21.15605592727661
0.6469729671300294,21.159837007522583
0.6469709107488651,21.163517475128174
0.6469688548573969,21.167332887649536
0.6469667994554279,21.171030282974243
0.6469647445427622,21.174800634384155
0.6469626901192033,21.17852807044983
0.6469606361845547,21.182316541671753
0.6469585827386208,21.18607783317566
0.6469565297812055,21.189838409423828
0.6469544773121132,21.1935715675354
0.6469524253311476,21.197318077087402
0.6469503738381138,21.201018571853638
0.6469483228328154,21.204845428466797
0.6469462723150577,21.20854091644287
0.6469442222846451,21.212283611297607
0.6469421727413824,21.21601152420044
0.6469401236850747,21.219756364822388
0.6469380751155268,21.223467588424683
0.6469360270325438,21.227264881134033
0.6469339794359312,21.230974912643433
0.6469319323254945,21.234766960144043
0.6469298857010386,21.238521575927734
0.6469278395623694,21.24230670928955
0.6469257939092927,21.246077299118042
0.646923748741614,21.249812602996826
0.6469217040591393,21.25355553627014
0.6469196598616748,21.25732731819153
0.6469176161490263,21.26103973388672
0.6469155729210002,21.264832735061646
0.6469135301774032,21.26854133605957
0.6469114879180409,21.272269010543823
0.6469094461427205,21.276009559631348
0.6469074048512483,21.279788494110107
0.6469053640434312,21.28352165222168
0.6469033237190762,21.28724217414856
0.64690128387799,21.2910315990448
0.6468992445199799,21.29480266571045
0.6468972056448531,21.29849886894226
0.6468951672524167,21.30228853225708
0.6468931293424781,21.306087255477905
0.6468910919148448,21.30985426902771
0.6468890549693248,21.31363534927368
0.6468870185057254,21.317497491836548
0.6468849825238546,21.321232318878174
0.6468829470235203,21.325034856796265
0.6468809120045306,21.328781366348267
0.6468788774666936,21.332488775253296
0.6468768434098175,21.336283445358276
0.6468748098337107,21.340070486068726
0.6468727767381818,21.343789100646973
0.6468707441230392,21.347650289535522
0.6468687119880916,21.351340532302856
0.646866680333148,21.355243921279907
0.6468646491580171,21.359007596969604
0.6468626184625077,21.362871885299683
0.6468605882464297,21.366652250289917
0.6468585585095914,21.37042498588562
0.6468565292518025,21.374244213104248
0.6468545004728724,21.378015518188477
0.6468524721726108,21.38172435760498
0.646850444350827,21.38563108444214
0.6468484170073309,21.389376640319824
0.6468463901419322,21.39320993423462
0.6468443637544413,21.396986484527588
0.6468423378446678,21.40071129798889
0.646840312412422,21.40441131591797
0.6468382874575143,21.40814208984375
0.6468362629797548,21.411840438842773
0.6468342389789543,21.41566777229309
0.6468322154549232,21.419347524642944
0.6468301924074722,21.423131704330444
0.646828169836412,21.42690634727478
0.6468261477415536,21.43076205253601
0.6468241261227082,21.43451738357544
0.6468221049796865,21.43825078010559
0.6468200843123001,21.441898345947266
0.64681806412036,21.445711374282837
0.6468160444036778,21.449471712112427
0.6468140251620648,21.453205585479736
0.6468120063953329,21.457029819488525
0.6468099881032936,21.460837841033936
0.6468079702857589,21.464602947235107
0.6468059529425406,21.46844244003296
0.6468039360734509,21.47213339805603
0.6468019196783019,21.47591733932495
0.6467999037569058,21.479629516601562
0.646797888309075,21.483379125595093
0.6467958733346221,21.48710584640503
0.6467938588333594,21.490901470184326
0.6467918448050995,21.49473261833191
0.6467898312496555,21.49852156639099
0.6467878181668401,21.50236487388611
0.6467858055564663,21.506267070770264
0.6467837934183471,21.5099835395813
0.6467817817522957,21.51370334625244
0.6467797705581256,21.517448663711548
0.6467777598356499,21.521207809448242
0.6467757495846822,21.52502179145813
0.646773739805036,21.528841018676758
0.6467717304965253,21.532573699951172
0.6467697216589635,21.5363712310791
0.6467677132921648,21.540027856826782
0.6467657053959431,21.543880224227905
0.6467636979701124,21.547683477401733
0.646761691014487,21.551488637924194
0.6467596845288813,21.555270195007324
0.6467576785131096,21.55909013748169
0.6467556729669862,21.562827587127686
0.6467536678903263,21.566555738449097
0.6467516632829441,21.57025408744812
0.6467496591446545,21.574028730392456
0.6467476554752726,21.577756643295288
0.6467456522746133,21.581610202789307
0.6467436495424917,21.58541774749756
0.6467416472787232,21.5891695022583
0.646739645483123,21.592931509017944
0.6467376441555066,21.596730709075928
0.6467356432956893,21.600348711013794
0.6467336429034872,21.604113817214966
0.6467316429787154,21.607833862304688
0.6467296435211902,21.611531496047974
0.6467276445307277,21.615246057510376
0.6467256460071433,21.619084119796753
0.6467236479502538,21.62279462814331
0.6467216503598749,21.626604318618774
0.6467196532358233,21.63032293319702
0.6467176565779151,21.634096384048462
0.6467156603859671,21.637791872024536
0.646713664659796,21.64158320426941
0.6467116693992184,21.64535093307495
0.646709674604051,21.649056911468506
0.6467076802741112,21.65274167060852
0.6467056864092158,21.656598329544067
0.646703693009182,21.660298347473145
0.6467017000738265,21.66411590576172
0.6466997076029675,21.667818784713745
0.6466977155964219,21.671597957611084
0.6466957240540077,21.675365686416626
0.6466937329755419,21.67913246154785
0.6466917423608427,21.682883977890015
0.6466897522097277,21.686753273010254
0.6466877625220152,21.690529108047485
0.646685773297523,21.69448471069336
0.646683784536069,21.69821262359619
0.6466817962374719,21.70196294784546
0.6466798084015497,21.705713987350464
0.6466778210281212,21.709434986114502
0.6466758341170047,21.713069438934326
0.6466738476680187,21.71679139137268
0.6466718616809823,21.720443964004517
0.646669876155714,21.724193334579468
0.6466678910920332,21.727919578552246
0.6466659064897583,21.731733083724976
0.646663922348709,21.73546075820923
0.6466619386687041,21.739161014556885
0.6466599554495635,21.742868661880493
0.6466579726911061,21.746634244918823
0.6466559903931517,21.750292778015137
0.6466540085555198,21.754042625427246
0.64665202717803,21.757797479629517
0.6466500462605025,21.761562824249268
0.6466480658027568,21.765318393707275
0.6466460858046132,21.769126176834106
0.6466441062658917,21.772794723510742
0.6466421271864126,21.77655816078186
0.6466401485659964,21.780234575271606
0.646638170404463,21.783987283706665
0.6466361927016335,21.787637948989868
0.6466342154573281,21.791391611099243
0.6466322386713677,21.795189142227173
0.646630262343573,21.798967123031616
0.6466282864737652,21.802665948867798
0.6466263110617649,21.806553840637207
0.6466243361073934,21.81025791168213
0.6466223616104723,21.814037561416626
0.6466203875708219,21.817779302597046
0.6466184139882643,21.82150363922119
0.6466164408626207,21.82528519630432
0.646614468193713,21.82905101776123
0.6466124959813626,21.832808256149292
0.6466105242253916,21.836586236953735
0.6466085529256216,21.840255737304688
0.6466065820818744,21.844056844711304
0.6466046116939729,21.847721576690674
0.6466026417617382,21.851442098617554
0.6466006722849933,21.855229377746582
0.6465987032635603,21.859066009521484
0.6465967346972616,21.86282515525818
0.6465947665859199,21.866663932800293
0.6465927989293577,21.87038230895996
0.646590831727398,21.87414240837097
0.6465888649798632,21.877869129180908
0.6465868986865769,21.881684064865112
0.6465849328473616,21.885512590408325
0.6465829674620406,21.889262914657593
0.6465810025304374,21.893000602722168
0.6465790380523747,21.896793127059937
0.6465770740276764,21.900452136993408
0.6465751104561658,21.904191255569458
0.6465731473376668,21.907856941223145
0.6465711846720028,21.911528825759888
0.6465692224589977,21.915283918380737
0.6465672606984754,21.919137001037598
0.6465652993902601,21.922898530960083
0.6465633385341755,21.926742792129517
0.6465613781300462,21.93043065071106
0.6465594181776962,21.93424367904663
0.6465574586769501,21.937959909439087
0.646555499627632,21.941690921783447
0.6465535410295667,21.945464611053467
0.6465515828825792,21.949243783950806
0.6465496251864936,21.95293664932251
0.6465476679411352,21.95681118965149
0.6465457111463292,21.960551023483276
0.6465437548018999,21.964338541030884
0.6465417989076727,21.968069314956665
0.646539843463473,21.971816301345825
0.6465378884691263,21.97552227973938
0.6465359339244576,21.97929835319519
0.6465339798292926,21.98303985595703
0.6465320261834572,21.98679256439209
0.6465300729867766,21.99051308631897
0.6465281202390768,21.994407176971436
0.6465261679401838,21.998152494430542
0.6465242160899235,22.00191855430603
0.6465222646881219,22.00567626953125
0.6465203137346054,22.009373426437378
0.6465183632292001,22.013041734695435
0.6465164131717324,22.016789436340332
0.6465144635620286,22.02047061920166
0.6465125143999157,22.024216413497925
0.6465105656852199,22.027955532073975
0.6465086174177682,22.031742095947266
0.6465066695973873,22.03546404838562
0.6465047222239042,22.03917169570923
0.6465027752971457,22.042822122573853
0.6465008288169393,22.04659152030945
0.6464988827831121,22.05026865005493
0.6464969371954912,22.05400037765503
0.646494992053904,22.057728052139282
0.6464930473581781,22.061549186706543
0.6464911031081413,22.065272569656372
0.6464891593036207,22.069097995758057
0.6464872159444444,22.072832345962524
0.6464852730304403,22.076589584350586
0.6464833305614364,22.080233812332153
0.6464813885372606,22.083969116210938
0.6464794469577411,22.087655782699585
0.646477505822706,22.091342449188232
0.6464755651319838,22.095088481903076
0.646473624885403,22.098817586898804
0.6464716850827922,22.10245704650879
0.6464697457239795,22.10629940032959
0.6464678068087938,22.10996103286743
0.6464658683370638,22.113621950149536
0.6464639303086187,22.117281198501587
0.6464619927232872,22.12097978591919
0.6464600555808984,22.124767541885376
0.6464581188812815,22.12859797477722
0.6464561826242657,22.13231921195984
0.6464542468096804,22.13610863685608
0.646452311437355,22.139822959899902
0.6464503765071192,22.143629550933838
0.6464484420188022,22.147334575653076
0.6464465079722344,22.151108026504517
0.6464445743672447,22.154882431030273
0.6464426412036635,22.15864872932434
0.6464407084813208,22.16239047050476
0.6464387762000464,22.166255712509155
0.6464368443596706,22.16993021965027
0.6464349129600239,22.17361855506897
0.6464329820009362,22.177361488342285
0.6464310514822382,22.181209564208984
0.6464291214037605,22.184945106506348
0.6464271917653337,22.18868064880371
0.6464252625667881,22.19238567352295
0.646423333807955,22.196230173110962
0.6464214054886651,22.199934005737305
0.6464194776087493,22.203662633895874
0.6464175501680387,22.207345962524414
0.6464156231663647,22.211119174957275
0.6464136966035582,22.214914798736572
0.6464117704794508,22.218801975250244
0.6464098447938739,22.222484588623047
0.6464079195466588,22.226309299468994
0.6464059947376375,22.230053663253784
0.6464040703666413,22.233771800994873
0.6464021464335021,22.237531185150146
0.6464002229380519,22.241270303726196
0.6463982998801227,22.244996547698975
0.6463963772595464,22.248676300048828
0.6463944550761551,22.252358198165894
0.6463925333297815,22.25612163543701
0.6463906120202573,22.259861946105957
0.6463886911474157,22.26360774040222
0.6463867707110883,22.26728916168213
0.6463848507111084,22.271032571792603
0.6463829311473084,22.274700164794922
0.6463810120195211,22.278496265411377
0.6463790933275795,22.28216028213501
0.6463771750713164,22.285934448242188
0.646375257250565,22.28963279724121
0.6463733398651583,22.29349660873413
0.6463714229149295,22.29717993736267
0.6463695063997122,22.300902128219604
0.6463675903193395,22.304693937301636
0.6463656746736453,22.30836796760559
0.6463637594624626,22.312148809432983
0.6463618446856254,22.315953731536865
0.6463599303429676,22.319668531417847
0.6463580164343228,22.323359966278076
0.646356102959525,22.327128171920776
0.6463541899184081,22.330981016159058
0.6463522773108068,22.334689378738403
0.6463503651365547,22.33849310874939
0.6463484533954862,22.34216332435608
0.6463465420874359,22.345934629440308
0.646344631212238,22.349696397781372
0.6463427207697272,22.353452920913696
0.6463408107597381,22.35720443725586
0.6463389011821057,22.36091637611389
0.6463369920366645,22.364606857299805
0.6463350833232495,22.36842966079712
0.6463331750416959,22.37213897705078
0.6463312671918386,22.375860691070557
0.6463293597735127,22.37957262992859
0.6463274527865536,22.383285522460938
0.6463255462307966,22.38695240020752
0.646323640106077,22.390692472457886
0.6463217344122307,22.394456386566162
0.646319829149093,22.39818048477173
0.6463179243164998,22.401849031448364
0.6463160199142869,22.40570855140686
0.6463141159422897,22.409385442733765
0.6463122124003448,22.41311502456665
0.6463103092882877,22.416789531707764
0.646308406605955,22.420539140701294
0.6463065043531828,22.42428994178772
0.6463046025298071,22.428067684173584
0.6463027011356652,22.431734800338745
0.6463008001705925,22.435475826263428
0.6462988996344261,22.439199447631836
0.6462969995270025,22.442965030670166
0.6462950998481587,22.446661233901978
0.6462932005977315,22.45037841796875
0.6462913017755578,22.454083919525146
0.6462894033814742,22.45787501335144
0.6462875054153183,22.461591482162476
0.6462856078769269,22.465444803237915
0.6462837107661376,22.469181060791016
0.6462818140827876,22.472933053970337
0.6462799178267143,22.476632118225098
0.6462780219977553,22.480374813079834
0.6462761265957483,22.484101057052612
0.6462742316205311,22.487783193588257
0.6462723370719411,22.491491556167603
0.6462704429498165,22.495291471481323
0.6462685492539949,22.499088048934937
0.6462666559843147,22.502870798110962
0.6462647631406141,22.506589889526367
0.6462628707227309,22.51025676727295
0.6462609787305039,22.5139102935791
0.646259087163771,22.51775097846985
0.6462571960223711,22.52142572402954
0.6462553053061423,22.525250911712646
0.6462534150149237,22.528976917266846
0.6462515251485536,22.53270959854126
0.6462496357068712,22.536410808563232
0.6462477466897152,22.540152072906494
0.6462458580969248,22.543826818466187
0.6462439699283388,22.547604084014893
0.6462420821837963,22.55127477645874
0.6462401948631369,22.555155754089355
0.6462383079661997,22.558927536010742
0.6462364214928242,22.562735319137573
0.6462345354428498,22.566516876220703
0.6462326498161163,22.57026958465576
0.646230764612463,22.573986768722534
0.6462288798317298,22.577755451202393
0.646226995473757,22.581414461135864
0.6462251115383838,22.585201740264893
0.6462232280254507,22.588902235031128
0.6462213449347973,22.592716932296753
0.6462194622662644,22.596484899520874
0.6462175800196918,22.600213050842285
0.6462156981949202,22.60391139984131
0.6462138167917896,22.607670068740845
0.6462119358101408,22.611308097839355
0.6462100552498143,22.615060567855835
0.6462081751106511,22.618693351745605
0.6462062953924915,22.62240433692932
0.6462044160951764,22.626186847686768
0.6462025372185471,22.6300311088562
0.6462006587624444,22.633747816085815
0.6461987807267094,22.63754892349243
0.6461969031111833,22.641240119934082
0.6461950259157073,22.644992351531982
0.6461931491401228,22.648693799972534
0.6461912727842711,22.652415990829468
0.6461893968479943,22.656153917312622
0.6461875213311331,22.65986680984497
0.64618564623353,22.663514852523804
0.6461837715550264,22.667375564575195
0.646181897295464,22.671079635620117
0.6461800234546852,22.674855709075928
0.6461781500325317,22.678520441055298
0.6461762770288456,22.68224000930786
0.6461744044434692,22.685964584350586
0.6461725322762446,22.689697980880737
0.6461706605270142,22.693418979644775
0.6461687891956208,22.697211980819702
0.6461669182819062,22.70097804069519
0.6461650477857138,22.704816102981567
0.6461631777068858,22.708488941192627
0.6461613080452651,22.712167024612427
0.6461594388006945,22.715954303741455
0.646157569973017,22.719712257385254
0.6461557015620756,22.72336196899414
0.6461538335677134,22.727148294448853
0.6461519659897735,22.73091173171997
0.6461500988280993,22.73477292060852
0.6461482320825344,22.73846173286438
0.6461463657529218,22.74224281311035
0.646144499839105,22.745989561080933
0.6461426343409278,22.749679565429688
0.6461407692582336,22.75337791442871
0.6461389045908664,22.75713300704956
0.6461370403386703,22.760826110839844
0.6461351765014886,22.7646381855011
0.6461333130791658,22.768354415893555
0.6461314500715457,22.772095918655396
0.6461295874784726,22.77586030960083
0.6461277252997908,22.779645442962646
0.6461258635353446,22.78336262702942
0.6461240021849782,22.787089109420776
0.6461221412485365,22.79084014892578
0.6461202807258637,22.794652223587036
0.6461184206168049,22.798351049423218
0.6461165609212043,22.802146673202515
0.6461147016389073,22.805896043777466
0.6461128427697581,22.80967617034912
0.6461109843136024,22.81339120864868
0.6461091262702847,22.817206859588623
0.6461072686396503,22.82086157798767
0.6461054114215447,22.824634313583374
0.6461035546158128,22.82838225364685
0.6461016982223003,22.83214020729065
0.6460998422408526,22.835877180099487
0.6460979866713153,22.839597463607788
0.6460961315135338,22.84325933456421
0.6460942767673541,22.847055435180664
0.6460924224326218,22.850802898406982
0.646090568509183,22.854662895202637
0.6460887149968833,22.858474016189575
0.6460868618955691,22.862228870391846
0.6460850092050863,22.86602210998535
0.6460831569252812,22.86980104446411
0.6460813050559998,22.87351632118225
0.6460794535970888,22.877188444137573
0.6460776025483949,22.880861282348633
0.6460757519097639,22.88463568687439
0.6460739016810426,22.888310194015503
0.6460720518620781,22.892122507095337
0.6460702024527167,22.89594602584839
0.6460683534528054,22.899746417999268
0.6460665048621913,22.903441190719604
0.6460646566807213,22.907205820083618
0.6460628089082424,22.910884141921997
0.6460609615446018,22.914641857147217
0.6460591145896466,22.918352365493774
0.6460572680432242,22.922052145004272
0.6460554219051822,22.925856113433838
0.6460535761753677,22.9297034740448
0.6460517308536287,22.933401584625244
0.6460498859398126,22.937191486358643
0.6460480414337672,22.940906763076782
0.64604619733534,22.944727420806885
0.6460443536443793,22.948423624038696
0.6460425103607327,22.9522123336792
0.6460406674842485,22.955949068069458
0.6460388250147747,22.959726572036743
0.6460369829521595,22.963375568389893
0.6460351412962512,22.967236757278442
0.6460333000468984,22.970894813537598
0.646031459203949,22.974689722061157
0.6460296187672517,22.978358030319214
0.6460277787366553,22.982115268707275
0.6460259391120082,22.98589324951172
0.6460240998931592,22.989656925201416
0.6460222610799574,22.99334454536438
0.6460204226722515,22.997100114822388
0.6460185846698904,23.000831604003906
0.6460167470727232,23.00465416908264
0.6460149098805993,23.008353233337402
0.6460130730933674,23.0120952129364
0.6460112367108772,23.015848398208618
0.6460094007329782,23.019617319107056
0.6460075651595194,23.0233051776886
0.6460057299903506,23.027074337005615
0.6460038952253214,23.030808210372925
0.6460020608642815,23.034635066986084
0.6460002269070808,23.03837776184082
0.6459983933535687,23.042173624038696
0.6459965602035954,23.045947790145874
0.6459947274570111,23.049699068069458
0.6459928951136655,23.053415775299072
0.6459910631734089,23.057148694992065
0.6459892316360917,23.06087064743042
0.6459874005015639,23.064740896224976
0.6459855697696761,23.06843113899231
0.6459837394402788,23.072147846221924
0.6459819095132225,23.075891494750977
0.6459800799883576,23.079675674438477
0.6459782508655352,23.083376169204712
0.6459764221446057,23.087113618850708
0.6459745938254204,23.090776920318604
0.64597276590783,23.094594955444336
0.6459709383916854,23.0983145236969
0.6459691112768375,23.102123260498047
0.6459672845631378,23.10588312149048
0.6459654582504377,23.109578609466553
0.645963632338588,23.11325192451477
0.6459618068274404,23.11707854270935
0.6459599817168465,23.12079668045044
0.6459581570066576,23.12459707260132
0.6459563326967255,23.128286361694336
0.6459545087869017,23.131974935531616
0.6459526852770382,23.135775804519653
0.6459508621669868,23.13961696624756
0.6459490394565994,23.143296718597412
0.6459472171457279,23.147167205810547
0.6459453952342246,23.150887727737427
0.6459435737219414,23.154768228530884
0.6459417526087309,23.158552646636963
0.6459399318944452,23.16233801841736
0.6459381115789365,23.166099548339844
0.6459362916620576,23.169904232025146
0.6459344721436611,23.173617601394653
0.6459326530235991,23.177363395690918
0.6459308343017248,23.18108296394348
0.645929015977891,23.184897899627686
0.6459271980519502,23.18861413002014
0.6459253805237556,23.1923885345459
0.64592356339316,23.196204900741577
0.6459217466600166,23.199944257736206
0.6459199303241785,23.20365285873413
0.645918114385499,23.20739722251892
0.6459162988438313,23.211090803146362
0.6459144836990288,23.214872360229492
0.6459126689509452,23.218575716018677
0.6459108545994338,23.222264289855957
0.6459090406443482,23.226048231124878
0.6459072270855419,23.229960441589355
0.6459054139228693,23.233697175979614
0.6459036011561835,23.237436771392822
0.6459017887853388,23.241201877593994
0.6458999768101893,23.244978666305542
0.6458981652305888,23.248674869537354
0.6458963540463915,23.252403020858765
0.6458945432574517,23.25615429878235
0.6458927328636237,23.259928464889526
0.6458909228647615,23.263673305511475
0.6458891132607201,23.26752471923828
0.6458873040513533,23.271255493164062
0.6458854952365164,23.2750346660614
0.6458836868160639,23.278736352920532
0.6458818787898502,23.282436847686768
0.6458800711577304,23.286155700683594
0.6458782639195594,23.289857864379883
0.645876457075192,23.293656826019287
0.6458746506244835,23.297425508499146
0.6458728445672886,23.301156997680664
0.6458710389034628,23.305006980895996
0.6458692336328611,23.30868887901306
0.6458674287553391,23.312381505966187
0.645865624270752,23.316177129745483
0.6458638201789556,23.31990337371826
0.6458620164798052,23.323569774627686
0.6458602131731563,23.32740616798401
0.6458584102588651,23.331197500228882
0.6458566077367869,23.335065841674805
0.6458548056067778,23.338820457458496
0.6458530038686936,23.342647075653076
0.6458512025223903,23.346444606781006
0.645849401567724,23.350181341171265
0.6458476010045511,23.35395836830139
0.6458458008327276,23.357788562774658
0.6458440010521097,23.36153244972229
0.6458422016625537,23.365335702896118
0.6458404026639164,23.3690447807312
0.645838604056054,23.37278437614441
0.6458368058388233,23.37652325630188
0.6458350080120808,23.38030457496643
0.6458332105756835,23.384010076522827
0.645831413529488,23.3877534866333
0.6458296168733514,23.391417264938354
0.6458278206071304,23.39522933959961
0.6458260247306821,23.39896512031555
0.6458242292438635,23.40269923210144
0.6458224341465322,23.4064359664917
0.645820639438545,23.410101652145386
0.6458188451197595,23.413785457611084
0.645817051190033,23.417643070220947
0.645815257649223,23.421351432800293
0.6458134644971869,23.425145149230957
0.6458116717337825,23.42889904975891
0.6458098793588675,23.432652950286865
0.6458080873722992,23.436354875564575
0.6458062957739362,23.440076112747192
0.645804504563636,23.443755865097046
0.6458027137412565,23.447422742843628
0.645800923306656,23.451147317886353
0.6457991332596924,23.45502805709839
0.6457973436002244,23.45875883102417
0.6457955543281095,23.462519884109497
0.6457937654432067,23.466293811798096
0.6457919769453739,23.470088481903076
0.6457901888344699,23.474029779434204
0.6457884011103533,23.47774028778076
0.6457866137728827,23.48147463798523
0.6457848268219165,23.485270023345947
0.6457830402573139,23.48898410797119
0.6457812540789337,23.492883443832397
0.6457794682866345,23.496661901474
0.6457776828802755,23.500425338745117
0.645775897859716,23.50417733192444
0.6457741132248147,23.5079288482666
0.6457723289754312,23.5116024017334
0.6457705451114245,23.515394926071167
0.6457687616326542,23.51917338371277
0.6457669785389798,23.52296257019043
0.6457651958302603,23.526791095733643
0.6457634135063556,23.530760765075684
0.6457616315671253,23.53451156616211
0.6457598500124292,23.53825545310974
0.645758068842127,23.541879653930664
0.6457562880560785,23.54568886756897
0.6457545076541439,23.54942488670349
0.645752727636183,23.55318593978882
0.6457509480020558,23.556873559951782
0.6457491687516224,23.560646533966064
0.6457473898847432,23.56437039375305
0.6457456114012784,23.568153381347656
0.6457438333010885,23.5719997882843
0.6457420555840337,23.57576036453247
0.6457402782499748,23.579437494277954
0.645738501298772,23.583159685134888
0.6457367247302863,23.5868399143219
0.6457349485443782,23.590601921081543
0.6457331727409085,23.594327688217163
0.6457313973197379,23.598131895065308
0.6457296222807276,23.601818084716797
0.6457278476237387,23.60565185546875
0.6457260733486319,23.609337091445923
0.6457242994552685,23.613072872161865
0.6457225259435099,23.6167733669281
0.645720752813217,23.620494842529297
0.6457189800642514,23.624239921569824
0.6457172076964744,23.62805151939392
0.6457154357097477,23.631749629974365
0.6457136641039326,23.635544061660767
0.645711892878891,23.639237642288208
0.6457101220344843,23.643017530441284
0.6457083515705745,23.646721363067627
0.6457065814870235,23.650495290756226
0.645704811783693,23.6543390750885
0.6457030424604452,23.658149242401123
0.6457012735171418,23.661848545074463
0.6456995049536451,23.665689706802368
0.6456977367698175,23.669408559799194
0.645695968965521,23.67317843437195
0.645694201540618,23.676918029785156
0.645692434494971,23.68069863319397
0.6456906678284425,23.684452533721924
0.6456889015408949,23.688209295272827
0.645687135632191,23.691903591156006
0.6456853701021931,23.695721864700317
0.6456836049507643,23.699361562728882
0.6456818401777671,23.703123092651367
0.6456800757830649,23.706811666488647
0.6456783117665202,23.710588693618774
0.6456765481279965,23.71430206298828
0.6456747848673564,23.71810293197632
0.6456730219844631,23.721853017807007
0.64567125947918,23.725664854049683
0.6456694973513707,23.729390144348145
0.645667735600898,23.733147621154785
0.6456659742276257,23.736873626708984
0.6456642132314173,23.74061632156372
0.6456624526121364,23.744289875030518
0.6456606923696463,23.74803328514099
0.6456589325038112,23.751762866973877
0.6456571730144947,23.75564742088318
0.6456554139015607,23.759357690811157
0.645653655164873,23.76316261291504
0.6456518968042958,23.766910552978516
0.645650138819693,23.770671367645264
0.6456483812109287,23.774420738220215
0.6456466239778672,23.778154134750366
0.6456448671203732,23.781832695007324
0.6456431106383101,23.7856707572937
0.645641354531543,23.78937339782715
0.6456395987999362,23.79320764541626
0.6456378434433542,23.79695224761963
0.6456360884616615,23.80074715614319
0.6456343338547232,23.804506301879883
0.6456325796224037,23.808241605758667
0.6456308257645678,23.811922550201416
0.6456290722810807,23.81575036048889
0.645627319171807,23.81946301460266
0.645625566436612,23.82325577735901
0.6456238140753606,23.8270366191864
0.6456220620879182,23.830892324447632
0.6456203104741496,23.83475613594055
0.6456185592339206,23.838512182235718
0.6456168083670963,23.84225106239319
0.6456150578735422,23.846016883850098
0.6456133077531236,23.849738359451294
0.6456115580057065,23.853476762771606
0.6456098086311561,23.85720920562744
0.6456080596293383,23.860954761505127
0.6456063110001189,23.864745616912842
0.6456045627433636,23.868611574172974
0.6456028148589383,23.872368097305298
0.6456010673467093,23.876156091690063
0.6455993202065424,23.87981081008911
0.6455975734383037,23.8835289478302
0.6455958270418594,23.887275218963623
0.6455940810170759,23.890995502471924
0.6455923353638192,23.89481210708618
0.6455905900819557,23.89859962463379
0.6455888451713524,23.90229606628418
0.6455871006318751,23.9062020778656
0.6455853564633907,23.90988779067993
0.6455836126657658,23.913601636886597
0.6455818692388674,23.917256116867065
0.6455801261825618,23.92103099822998
0.6455783834967163,23.924752235412598
0.6455766411811973,23.928525686264038
0.6455748992358723,23.932245016098022
0.6455731576606081,23.93604350090027
0.6455714164552717,23.939687967300415
0.6455696756197306,23.943458080291748
0.6455679351538518,23.94715166091919
0.6455661950575027,23.950904369354248
0.6455644553305511,23.95460867881775
0.6455627159728635,23.95829200744629
0.6455609769843083,23.962024688720703
0.6455592383647527,23.965834617614746
0.6455575001140642,23.969577312469482
0.6455557622321109,23.973303079605103
0.6455540247187602,23.976975440979004
0.6455522875738804,23.980735540390015
0.6455505507973389,23.984453439712524
0.6455488143890041,23.988168239593506
0.6455470783487443,23.99183940887451
0.6455453426764266,23.995628833770752
0.6455436073719201,23.999345302581787
0.6455418724350928,24.003069162368774
0.6455401378658128,24.00676417350769
0.6455384036639489,24.01046085357666
0.645536669829369,24.01413869857788
0.6455349363619418,24.01795482635498
0.6455332032615362,24.021657943725586
0.6455314705280205,24.02544641494751
0.6455297381612636,24.029173851013184
0.645528006161134,24.03290057182312
0.645526274527501,24.03659725189209
0.645524543260233,24.04029893875122
0.6455228123591994,24.043986797332764
0.6455210818242691,24.047701358795166
0.6455193516553109,24.05139136314392
0.6455176218521945,24.055267810821533
0.6455158924147888,24.058976411819458
0.645514163342963,24.062745571136475
0.6455124346365869,24.06648325920105
0.6455107062955296,24.070250034332275
0.6455089783196606,24.074002504348755
0.6455072507088495,24.077832460403442
0.6455055234629661,24.08148193359375
0.6455037965818796,24.08530831336975
0.6455020700654605,24.08898401260376
0.6455003439135778,24.09279489517212
0.645498618126102,24.096590042114258
0.6454968927029029,24.10034680366516
0.6454951676438506,24.104041576385498
0.6454934429488148,24.107751607894897
0.6454917186176661,24.111430168151855
0.6454899946502745,24.11524772644043
0.6454882710465099,24.118956089019775
0.6454865478062435,24.1226966381073
0.6454848249293451,24.126439094543457
0.6454831024156852,24.130276203155518
0.6454813802651346,24.133987426757812
0.6454796584775638,24.137717962265015
0.6454779370528432,24.141382217407227
0.6454762159908438,24.145158767700195
0.6454744952914363,24.148839235305786
0.6454727749544914,24.15261459350586
0.6454710549798804,24.15637230873108
0.6454693353674742,24.160093069076538
0.6454676161171436,24.16387367248535
0.64546589722876,24.167695999145508
0.6454641787021942,24.171337604522705
0.6454624605373178,24.175103425979614
0.6454607427340021,24.178807258605957
0.6454590252921184,24.182498931884766
0.6454573082115382,24.1862850189209
0.6454555914921329,24.18998694419861
0.6454538751337741,24.193649530410767
0.6454521591363334,24.19745898246765
0.6454504434996823,24.201136589050293
0.6454487282236927,24.204957246780396
0.6454470133082365,24.208651542663574
0.6454452987531856,24.212321281433105
0.6454435845584118,24.216042518615723
0.6454418707237873,24.219730615615845
0.6454401572491842,24.223365306854248
0.6454384441344745,24.227094888687134
0.6454367313795303,24.230809688568115
0.6454350189842241,24.234575510025024
0.645433306948428,24.238229990005493
0.6454315952720147,24.242043256759644
0.6454298839548562,24.24580407142639
0.6454281729968254,24.2496075630188
0.6454264623977949,24.253344297409058
0.6454247521576372,24.257062435150146
0.645423042276225,24.26076626777649
0.6454213327534309,24.264511108398438
0.6454196235891284,24.268272399902344
0.6454179147831897,24.271954774856567
0.6454162063354879,24.275737524032593
0.6454144982458964,24.279548168182373
0.6454127905142877,24.283272981643677
0.6454110831405355,24.287095546722412
0.6454093761245128,24.29078435897827
0.6454076694660927,24.294551849365234
0.645405963165149,24.29824995994568
0.6454042572215546,24.301969528198242
0.645402551635183,24.305758476257324
0.6454008464059083,24.309601545333862
0.6453991415336033,24.313294887542725
0.6453974370181425,24.317078113555908
0.6453957328593988,24.320849418640137
0.6453940290572466,24.324632167816162
0.6453923256115592,24.328352689743042
0.645390622522211,24.332075834274292
0.6453889197890759,24.335885286331177
0.6453872174120276,24.339630365371704
0.6453855153909406,24.343295097351074
0.6453838137256885,24.347075700759888
0.6453821124161462,24.350802659988403
0.6453804114621874,24.354680061340332
0.6453787108636868,24.35845398902893
0.6453770106205186,24.362203359603882
0.6453753107325574,24.36596155166626
0.6453736111996776,24.36970019340515
0.6453719120217539,24.373462915420532
0.645370213198661,24.377254724502563
0.6453685147302735,24.380972623825073
0.6453668166164662,24.384711980819702
0.6453651188571139,24.38845419883728
0.6453634214520916,24.39219880104065
0.645361724401274,24.39596152305603
0.6453600277045366,24.399696588516235
0.6453583313617541,24.40338659286499
0.6453566353728019,24.407223224639893
0.6453549397375549,24.410937309265137
0.6453532444558888,24.414771556854248
0.6453515495276784,24.4184627532959
0.6453498549527995,24.422139406204224
0.6453481607311274,24.425893306732178
0.6453464668625377,24.429683685302734
0.6453447733469058,24.433353662490845
0.6453430801841076,24.437097787857056
0.6453413873740185,24.440816402435303
0.6453396949165146,24.444586753845215
0.6453380028114714,24.44822931289673
0.645336311058765,24.45198702812195
0.6453346196582711,24.455766677856445
0.6453329286098661,24.45948886871338
0.6453312379134258,24.46323847770691
0.6453295475688264,24.467105865478516
0.645327857575944,24.470831871032715
0.645326167934655,24.474677562713623
0.6453244786448356,24.47841763496399
0.6453227897063623,24.482112407684326
0.6453211011191115,24.48588752746582
0.6453194128829595,24.489678382873535
0.645317724997783,24.493358373641968
0.6453160374634586,24.497106552124023
0.6453143502798631,24.500812530517578
0.6453126634468731,24.504721641540527
0.6453109769643655,24.50851559638977
0.6453092908322169,24.512275457382202
0.6453076050503046,24.516032457351685
0.6453059196185054,24.51976251602173
0.6453042345366962,24.523484706878662
0.6453025498047545,24.527225732803345
0.645300865422557,24.530938863754272
0.6452991813899812,24.534740209579468
0.6452974977069044,24.5385103225708
0.6452958143732037,24.5423526763916
0.6452941313887568,24.546063661575317
0.645292448753441,24.549818515777588
0.6452907664671338,24.553555727005005
0.6452890845297129,24.557306051254272
0.645287402941056,24.56099796295166
0.6452857217010405,24.56479287147522
0.6452840408095444,24.568504571914673
0.6452823602664455,24.57224130630493
0.6452806800716214,24.57597279548645
0.6452790002249508,24.57980704307556
0.645277320726311,24.58348846435547
0.6452756415755804,24.587289094924927
0.645273962772637,24.59100365638733
0.645272284317359,24.594769716262817
0.6452706062096246,24.598458290100098
0.6452689284493119,24.602211475372314
0.6452672510362998,24.60596466064453
0.6452655739704662,24.609733819961548
0.64526389725169,24.613414525985718
0.6452622208798494,24.61720371246338
0.6452605448548233,24.620970964431763
0.6452588691764902,24.624715566635132
0.6452571938447288,24.628398656845093
0.6452555188594181,24.632131576538086
0.6452538442204365,24.635872840881348
0.6452521699276633,24.639570236206055
0.6452504959809775,24.64325976371765
0.6452488223802577,24.64701199531555
0.6452471491253834,24.650795459747314
0.6452454762162334,24.65467119216919
0.6452438036526873,24.658466815948486
0.6452421314346242,24.662190675735474
0.6452404595619232,24.66598129272461
0.6452387880344638,24.669679641723633
0.6452371168521256,24.673424243927002
0.6452354460147877,24.677135467529297
0.64523377552233,24.680878400802612
0.6452321053746318,24.684643030166626
0.6452304355715733,24.68835425376892
0.6452287661130338,24.69216823577881
0.645227096998893,24.695959091186523
0.6452254282290311,24.69978141784668
0.6452237598033278,24.70349407196045
0.645222091721663,24.707225799560547
0.6452204239839172,24.71092939376831
0.6452187565899696,24.71465492248535
0.6452170895397011,24.71838140487671
0.6452154228329917,24.72218942642212
0.6452137564697216,24.725976943969727
0.6452120904497709,24.729796171188354
0.6452104247730206,24.733555793762207
0.6452087594393504,24.73731565475464
0.6452070944486411,24.74103307723999
0.6452054298007732,24.744804859161377
0.6452037654956275,24.748518228530884
0.6452021015330844,24.75232458114624
0.6452004379130248,24.75609517097473
0.6451987746353295,24.759820699691772
0.6451971116998795,24.76349949836731
0.6451954491065551,24.767331838607788
0.6451937868552379,24.77108907699585
0.6451921249458084,24.774868726730347
0.6451904633781479,24.778529167175293
0.6451888021521379,24.782235383987427
0.6451871412676591,24.785959482192993
0.6451854807245927,24.789723873138428
0.6451838205228203,24.79342031478882
0.6451821606622229,24.797179698944092
0.6451805011426824,24.800898790359497
0.64517884196408,24.80472159385681
0.6451771831262972,24.80847430229187
0.6451755246292159,24.81216549873352
0.6451738664727174,24.815874814987183
0.6451722086566835,24.81963062286377
0.6451705511809959,24.823307752609253
0.6451688940455366,24.8271062374115
0.6451672372501875,24.83084726333618
0.6451655807948303,24.834641695022583
0.6451639246793474,24.83834981918335
0.6451622689036203,24.842193603515625
0.6451606134675314,24.846023559570312
0.6451589583709627,24.849814653396606
0.6451573036137969,24.853589057922363
0.6451556491959158,24.85735034942627
0.6451539951172021,24.86102843284607
0.6451523413775379,24.86478590965271
0.6451506879768056,24.868478298187256
0.6451490349148881,24.872254133224487
0.6451473821916676,24.87600588798523
0.6451457298070269,24.879793643951416
0.6451440777608486,24.883503675460815
0.6451424260530157,24.887333869934082
0.6451407746834106,24.891103744506836
0.6451391236519164,24.894976377487183
0.645137472958416,24.898706436157227
0.6451358226027923,24.902526140213013
0.6451341725849282,24.906278371810913
0.6451325229047071,24.910011768341064
0.6451308735620118,24.913702726364136
0.6451292245567258,24.917562007904053
0.6451275758887323,24.921283960342407
0.6451259275579142,24.925099849700928
0.6451242795641554,24.928812503814697
0.6451226319073389,24.93258810043335
0.6451209845873487,24.936359882354736
0.6451193376040678,24.940113306045532
0.64511769095738,24.943801403045654
0.645116044647169,24.94757604598999
0.6451143986733184,24.951322317123413
0.6451127530357121,24.95524549484253
0.6451111077342339,24.958990812301636
0.6451094627687673,24.96276545524597
0.6451078181391969,24.966572523117065
0.6451061738454061,24.97033405303955
0.6451045298872793,24.97405242919922
0.6451028862647004,24.9778094291687
0.6451012429775536,24.981502771377563
0.6450996000257229,24.985332489013672
0.6450979574090929,24.98905348777771
0.6450963151275477,24.992881536483765
0.645094673180972,24.996713399887085
0.6450930315692499,25.00048017501831
0.6450913902922659,25.004231929779053
0.6450897493499048,25.00793480873108
0.6450881087420511,25.011584520339966
0.6450864684685893,25.015343189239502
0.6450848285294042,25.019084692001343
0.6450831889243807,25.02290987968445
0.6450815496534034,25.026646852493286
0.6450799107163573,25.03054141998291
0.6450782721131273,25.03437876701355
0.6450766338435983,25.038137674331665
0.6450749959076555,25.041797876358032
0.6450733583051841,25.045582056045532
0.6450717210360691,25.04926061630249
0.6450700841001957,25.053110361099243
0.6450684474974492,25.056901454925537
0.6450668112277148,25.06069254875183
0.6450651752908781,25.064460515975952
0.6450635396868245,25.06828212738037
0.6450619044154393,25.07196807861328
0.6450602694766082,25.07580041885376
0.645058634870217,25.079455375671387
0.6450570005961512,25.083189487457275
0.6450553666542962,25.086955547332764
0.6450537330445382,25.090741634368896
0.6450520997667627,25.094472885131836
0.6450504668208558,25.098247528076172
0.6450488342067031,25.101932287216187
0.6450472019241908,25.105822801589966
0.6450455699732053,25.10955786705017
0.6450439383536322,25.1132652759552
0.6450423070653576,25.11697769165039
0.6450406761082679,25.120715856552124
0.6450390454822496,25.124465227127075
0.6450374151871888,25.12818479537964
0.6450357852229719,25.13189959526062
0.6450341555894852,25.135689735412598
0.645032526286615,25.139443159103394
0.6450308973142483,25.14324116706848
0.6450292686722715,25.147013664245605
0.6450276403605714,25.150792121887207
0.6450260123790343,25.154606819152832
0.6450243847275473,25.158445119857788
0.645022757405997,25.16211748123169
0.6450211304142702,25.16595983505249
0.6450195037522541,25.169711589813232
0.6450178774198356,25.17346715927124
0.6450162514169016,25.17723298072815
0.6450146257433392,25.180984020233154
0.6450130003990356,25.184778213500977
0.645011375383878,25.18859601020813
0.6450097506977536,25.192309856414795
0.6450081263405496,25.196109294891357
0.6450065023121535,25.199830770492554
0.6450048786124527,25.203601598739624
0.6450032552413345,25.207292079925537
0.6450016321986866,25.211061716079712
0.6450000094843965,25.21475052833557
0.6449983870983517,25.218571662902832
0.6449967650404401,25.222327947616577
0.6449951433105495,25.226157426834106
0.6449935219085671,25.22991132736206
0.6449919008343813,25.23369026184082
0.64499028008788,25.23739242553711
0.6449886596689507,25.24111294746399
0.6449870395774817,25.244871854782104
0.6449854198133611,25.248595237731934
0.6449838003764767,25.252313137054443
0.6449821812667171,25.256237745285034
0.6449805624839703,25.259990453720093
0.6449789440281244,25.263766765594482
0.6449773258990679,25.26749849319458
0.6449757080966894,25.27125334739685
0.6449740906208768,25.27498769760132
0.6449724734715189,25.27876329421997
0.6449708566485042,25.28244423866272
0.6449692401517213,25.286297082901
0.6449676239810588,25.290088415145874
0.6449660081364055,25.29395294189453
0.6449643926176498,25.297726154327393
0.6449627774246808,25.30143404006958
0.6449611625573873,25.30515694618225
0.6449595480156582,25.308935165405273
0.6449579337993826,25.3126277923584
0.6449563199084491,25.316444635391235
0.6449547063427473,25.320199489593506
0.644953093102166,25.324003219604492
0.6449514801865945,25.32770586013794
0.6449498675959219,25.331507205963135
0.6449482553300374,25.335330486297607
0.6449466433888307,25.339107513427734
0.6449450317721908,25.34285616874695
0.6449434204800075,25.346625328063965
0.64494180951217,25.350394010543823
0.6449401988685677,25.354258060455322
0.6449385885490907,25.357985019683838
0.644936978553628,25.36180329322815
0.6449353688820699,25.36572527885437
0.644933759534306,25.369576454162598
0.6449321505102258,25.37336540222168
0.6449305418097196,25.37717056274414
0.6449289334326769,25.380926609039307
0.6449273253789879,25.384779453277588
0.6449257176485428,25.388554334640503
0.6449241102412311,25.39234495162964
0.6449225031569435,25.39609694480896
0.6449208963955698,25.399876594543457
0.6449192899570003,25.403579473495483
0.6449176838411254,25.407401084899902
0.6449160780478354,25.411178588867188
0.6449144725770205,25.414957284927368
0.6449128674285716,25.418686389923096
0.6449112626023789,25.422483444213867
0.6449096580983327,25.42624545097351
0.6449080539163238,25.430026292800903
0.6449064500562428,25.43378782272339
0.6449048465179805,25.437618017196655
0.6449032433014276,25.44133949279785
0.6449016404064748,25.445197582244873
0.644900037833013,25.44893717765808
0.6448984355809333,25.4526789188385
0.6448968336501264,25.45646357536316
0.6448952320404835,25.460265159606934
0.6448936307518955,25.46400761604309
0.6448920297842538,25.467790126800537
0.6448904291374491,25.471492528915405
0.6448888288113731,25.47536063194275
0.6448872288059168,25.47909641265869
0.6448856291209714,25.482933044433594
0.6448840297564284,25.486734867095947
0.6448824307121791,25.490540266036987
0.6448808319881154,25.494243144989014
0.6448792335841286,25.49799680709839
0.6448776355001101,25.501770734786987
0.6448760377359515,25.50553822517395
0.6448744402915447,25.509289979934692
0.6448728431667814,25.513033866882324
0.6448712463615534,25.51674771308899
0.6448696498757522,25.520513772964478
0.6448680537092703,25.524235010147095
0.6448664578619991,25.528000831604004
0.6448648623338309,25.531734704971313
0.6448632671246575,25.535537242889404
0.6448616722343711,25.53924322128296
0.644860077662864,25.543025732040405
0.6448584834100282,25.546693563461304
0.6448568894757559,25.550411224365234
0.6448552958599397,25.554152250289917
0.6448537025624715,25.55801296234131
0.6448521095832443,25.561689853668213
0.6448505169221499,25.565497636795044
0.6448489245790812,25.569196224212646
0.6448473325539306,25.57294487953186
0.6448457408465906,25.576685905456543
0.6448441494569542,25.58040738105774
0.6448425583849139,25.58411145210266
0.6448409676303622,25.587893962860107
0.6448393771931924,25.59156823158264
0.6448377870732971,25.595405101776123
0.6448361972705691,25.59915566444397
0.6448346077849016,25.602954626083374
0.6448330186161875,25.60672879219055
0.6448314297643198,25.610469102859497
0.6448298412291918,25.614202976226807
0.6448282530106965,25.617934942245483
0.644826665108727,25.621637105941772
0.6448250775231765,25.625454425811768
0.6448234902539389,25.629181385040283
0.6448219033009069,25.633024215698242
0.6448203166639742,25.636803150177002
0.6448187303430343,25.64060950279236
0.6448171443379809,25.644362926483154
0.644815558648707,25.64808177947998
0.6448139732751065,25.651732921600342
0.6448123882170732,25.65554666519165
0.6448108034745008,25.659292459487915
0.644809219047283,25.663052082061768
0.6448076349353136,25.666863203048706
0.6448060511384863,25.670747995376587
0.6448044676566953,25.674580574035645
0.6448028844898345,25.678369283676147
0.6448013016377977,25.682079315185547
0.6447997191004793,25.685935258865356
0.6447981368777731,25.689723014831543
0.6447965549695734,25.69359564781189
0.6447949733757747,25.697324752807617
0.6447933920962708,25.70108413696289
0.6447918111309564,25.7048819065094
0.6447902304797254,25.7087664604187
0.6447886501424726,25.712465286254883
0.6447870701190924,25.716285705566406
0.6447854904094793,25.719998598098755
0.6447839110135278,25.723772287368774
0.6447823319311327,25.727479219436646
0.6447807531621883,25.73128366470337
0.6447791747065897,25.73506736755371
0.6447775965642314,25.73889136314392
0.6447760187350086,25.742668867111206
0.6447744412188156,25.746605157852173
0.6447728640155478,25.750303745269775
0.6447712871250998,25.75415325164795
0.6447697105473666,25.757904767990112
0.6447681342822437,25.761704683303833
0.6447665583296258,25.765469312667847
0.6447649826894083,25.76928973197937
0.6447634073614862,25.773085832595825
0.644761832345755,25.77686071395874
0.6447602576421096,25.780555486679077
0.6447586832504459,25.784371376037598
0.6447571091706591,25.78815460205078
0.6447555354026444,25.79193878173828
0.6447539619462976,25.79567003250122
0.6447523888015143,25.799415349960327
0.6447508159681897,25.80314826965332
0.6447492434462199,25.806920766830444
0.6447476712355006,25.810643434524536
0.6447460993359271,25.81438136100769
0.6447445277473955,25.818044185638428
0.6447429564698016,25.821890830993652
0.6447413855030413,25.825687885284424
0.6447398148470106,25.829453945159912
0.6447382445016056,25.8331298828125
0.644736674466722,25.836860418319702
0.6447351047422563,25.84058117866516
0.6447335353281042,25.844330310821533
0.6447319662241622,25.84798836708069
0.6447303974303266,25.851706743240356
0.6447288289464935,25.85547423362732
0.6447272607725593,25.85936212539673
0.6447256929084203,25.863080263137817
0.6447241253539733,25.866894960403442
0.6447225581091143,25.870620012283325
0.6447209911737402,25.874528408050537
0.6447194245477472,25.878266096115112
0.6447178582310323,25.88196039199829
0.6447162922234921,25.88569688796997
0.644714726525023,25.889458894729614
0.6447131611355221,25.89322328567505
0.6447115960548861,25.897111177444458
0.6447100312830121,25.900894165039062
0.6447084668197968,25.904796361923218
0.644706902665137,25.908610582351685
0.6447053388189301,25.91247320175171
0.644703775281073,25.916303396224976
0.6447022120514626,25.920053243637085
0.6447006491299966,25.923826456069946
0.6446990865165717,25.927534580230713
0.6446975242110853,25.931324005126953
0.6446959622134347,25.935229301452637
0.6446944005235176,25.938923835754395
0.6446928391412308,25.942694425582886
0.6446912780664722,25.94646906852722
0.644689717299139,25.950167179107666
0.6446881568391288,25.953904628753662
0.6446865966863395,25.957687377929688
0.6446850368406684,25.961411952972412
0.6446834773020133,25.965238094329834
0.6446819180702719,25.968994140625
0.6446803591453419,25.97290325164795
0.6446788005271216,25.976681232452393
0.6446772422155083,25.9804470539093
0.6446756842104002,25.984175443649292
0.6446741265116953,25.98793125152588
0.6446725691192917,25.991694450378418
0.6446710120330871,25.995501279830933
0.6446694552529801,25.999284744262695
0.6446678987788685,26.00311541557312
0.6446663426106507,26.00683045387268
0.6446647867482248,26.010770559310913
0.6446632311914894,26.01449203491211
0.6446616759403425,26.018211126327515
0.6446601209946826,26.02193593978882
0.6446585663544084,26.02578091621399
0.644657012019418,26.029475212097168
0.6446554579896105,26.033313512802124
0.644653904264884,26.03705906867981
0.6446523508451374,26.04081153869629
0.6446507977302692,26.044663906097412
0.6446492449201783,26.04857301712036
0.6446476924147634,26.05233907699585
0.6446461402139232,26.056232690811157
0.644644588317557,26.06004285812378
0.6446430367255632,26.063923835754395
0.6446414854378413,26.067739725112915
0.6446399344542898,26.07155704498291
0.6446383837748081,26.07538151741028
0.6446368333992952,26.079246520996094
0.6446352833276503,26.08298349380493
0.6446337335597726,26.086995840072632
0.6446321840955614,26.090842962265015
0.644630634934916,26.094747066497803
0.6446290860777356,26.098530769348145
0.6446275375239197,26.102367639541626
0.6446259892733676,26.106163501739502
0.644624441325979,26.11000418663025
0.6446228936816535,26.113710641860962
0.6446213463402903,26.117428302764893
0.6446197993017895,26.121243953704834
0.6446182525660504,26.125200986862183
0.6446167061329727,26.128973722457886
0.6446151600024566,26.132772207260132
0.6446136141744016,26.136568307876587
0.6446120686487075,26.14035153388977
0.6446105234252744,26.14412760734558
0.6446089785040021,26.147886991500854
0.6446074338847907,26.15160083770752
0.6446058895675402,26.155461311340332
0.6446043455521507,26.159244298934937
0.6446028018385225,26.163172483444214
0.6446012584265556,26.167018175125122
0.6445997153161502,26.17082643508911
0.6445981725072065,26.17463231086731
0.6445966299996254,26.17846155166626
0.6445950877933067,26.182223558425903
0.6445935458881509,26.186054468154907
0.6445920042840585,26.189850568771362
0.64459046298093,26.19361162185669
0.6445889219786664,26.19737458229065
0.6445873812771674,26.201239109039307
0.6445858408763346,26.20503807067871
0.644584300776068,26.20883822441101
0.6445827609762685,26.21262001991272
0.6445812214768372,26.216402053833008
0.6445796822776747,26.22017216682434
0.6445781433786819,26.224052667617798
0.6445766047797596,26.227821350097656
0.6445750664808091,26.2315993309021
0.6445735284817313,26.23540234565735
0.644571990782427,26.239261150360107
0.6445704533827975,26.242985248565674
0.6445689162827442,26.246782302856445
0.6445673794821679,26.250393867492676
0.64456584298097,26.2541983127594
0.6445643067790516,26.25796151161194
0.6445627708763145,26.26169776916504
0.6445612352726596,26.26545238494873
0.6445596999679887,26.269191026687622
0.644558164962203,26.272886991500854
0.6445566302552043,26.27669095993042
0.6445550958468939,26.280428409576416
0.6445535617371736,26.28416872024536
0.6445520279259449,26.287920475006104
0.6445504944131096,26.291675329208374
0.6445489611985695,26.295439958572388
0.6445474282822263,26.299219608306885
0.6445458956639819,26.302990436553955
0.6445443633437381,26.30683422088623
0.6445428313213971,26.310518741607666
0.6445412995968605,26.3144314289093
0.6445397681700303,26.318131923675537
0.644538237040809,26.32189702987671
0.6445367062090986,26.325677156448364
0.6445351756748007,26.329451322555542
0.6445336454378182,26.33317756652832
0.6445321154980529,26.336928367614746
0.6445305858554075,26.34063959121704
0.6445290565097839,26.34440517425537
0.644527527461085,26.34809398651123
0.6445259987092126,26.351906538009644
0.6445244702540697,26.35563898086548
0.6445229420955584,26.359413862228394
0.6445214142335814,26.36309051513672
0.6445198866680415,26.366933822631836
0.6445183593988414,26.37063455581665
0.6445168324258834,26.374462604522705
0.6445153057490706,26.37820076942444
0.6445137793683055,26.381986141204834
0.6445122532834912,26.385684967041016
0.6445107274945304,26.389554977416992
0.6445092020013262,26.393290758132935
0.6445076768037812,26.397018671035767
0.6445061519017988,26.400736331939697
0.6445046272952821,26.40453267097473
0.6445031029841339,26.40823268890381
0.6445015789682574,26.411958932876587
0.6445000552475562,26.415667295455933
0.6444985318219328,26.41938042640686
0.644497008691291,26.423124074935913
0.644495485855534,26.427042484283447
0.6444939633145651,26.430815935134888
0.644492441068288,26.43465280532837
0.6444909191166059,26.438389778137207
0.6444893974594222,26.442178964614868
0.6444878760966407,26.445929765701294
0.6444863550281648,26.44970679283142
0.6444848342538981,26.45339584350586
0.6444833137737446,26.457188606262207
0.6444817935876076,26.460938692092896
0.6444802736953913,26.46475863456726
0.6444787540969992,26.468467950820923
0.6444772347923351,26.472205877304077
0.6444757157813032,26.475939989089966
0.6444741970638073,26.479669094085693
0.6444726786397514,26.483377695083618
0.6444711605090396,26.487262964248657
0.6444696426715759,26.49104356765747
0.6444681251272644,26.494876623153687
0.6444666078760092,26.49856162071228
0.6444650909177146,26.50250244140625
0.644463574252285,26.506285905838013
0.6444620578796244,26.510050535202026
0.6444605417996372,26.513798236846924
0.6444590260122279,26.517568588256836
0.6444575105173013,26.521284103393555
0.644455995314761,26.52514910697937
0.6444544804045121,26.5288667678833
0.6444529657864594,26.53263807296753
0.6444514514605069,26.536468267440796
0.6444499374265594,26.540294408798218
0.644448423684522,26.544025182724
0.6444469102342989,26.54782795906067
0.6444453970757954,26.55152702331543
0.6444438842089159,26.555394172668457
0.6444423716335652,26.559203147888184
0.6444408593496488,26.562984228134155
0.644439347357071,26.566819429397583
0.6444378356557372,26.570574283599854
0.6444363242455524,26.574316263198853
0.6444348131264215,26.57815647125244
0.6444333022982496,26.581902027130127
0.6444317917609421,26.58573269844055
0.644430281514404,26.58951210975647
0.6444287715585408,26.5932936668396
0.6444272618932575,26.597007751464844
0.6444257525184598,26.60072946548462
0.6444242434340529,26.604503870010376
0.6444227346399423,26.60831594467163
0.6444212261360333,26.612056255340576
0.6444197179222315,26.615944147109985
0.6444182099984426,26.619679927825928
0.644416702364572,26.62346577644348
0.6444151950205255,26.62729811668396
0.6444136879662087,26.631032705307007
0.6444121812015275,26.634827852249146
0.6444106747263875,26.638611793518066
0.6444091685406947,26.642354488372803
0.6444076626443548,26.64619755744934
0.6444061570372737,26.64989924430847
0.6444046517193575,26.653779983520508
0.6444031466905119,26.65755867958069
0.6444016419506431,26.661285161972046
0.6444001374996575,26.6650390625
0.6443986333374606,26.668821573257446
0.6443971294639591,26.672590255737305
0.6443956258790591,26.67637848854065
0.6443941225826666,26.680121183395386
0.644392619574688,26.683804750442505
0.6443911168550298,26.687516927719116
0.6443896144235982,26.691405534744263
0.6443881122802997,26.69521713256836
0.6443866104250405,26.698971271514893
0.6443851088577278,26.70275092124939
0.6443836075782674,26.706535577774048
0.6443821065865663,26.710264682769775
0.644380605882531,26.71406126022339
0.6443791054660682,26.71775794029236
0.6443776053370845,26.72151803970337
0.6443761054954869,26.72531533241272
0.644374605941182,26.72912907600403
0.644373106674077,26.732819318771362
0.6443716076940784,26.736625909805298
0.6443701090010931,26.74028730392456
0.6443686105950285,26.744051933288574
0.644367112475791,26.747758150100708
0.6443656146432881,26.75145649909973
0.6443641170974271,26.755240440368652
0.6443626198381146,26.759061098098755
0.6443611228652583,26.762797594070435
0.6443596261787649,26.766627073287964
0.644358129778542,26.770390272140503
0.6443566336644969,26.77417492866516
0.644355137836537,26.777945518493652
0.6443536422945695,26.7816801071167
0.644352147038502,26.785463571548462
0.6443506520682417,26.78919768333435
0.6443491573836967,26.7929208278656
0.6443476629847742,26.796709775924683
0.6443461688713816,26.800405263900757
0.6443446750434271,26.80428910255432
0.6443431815008178,26.80798053741455
0.6443416882434617,26.81173062324524
0.6443401952712668,26.815423727035522
0.6443387025841407,26.8191339969635
0.6443372101819912,26.82286524772644
0.644335718064726,26.826669692993164
0.6443342262322538,26.830341339111328
0.6443327346844817,26.834133863449097
0.6443312434213183,26.837813138961792
0.6443297524426714,26.84160542488098
0.6443282617484494,26.845359325408936
0.6443267713385599,26.849102020263672
0.6443252812129117,26.852806329727173
0.6443237913714126,26.856634855270386
0.6443223018139713,26.860341787338257
0.6443208125404956,26.864115476608276
0.6443193235508943,26.86783528327942
0.6443178348450755,26.871602773666382
0.6443163464229481,26.875340461730957
0.64431485828442,26.879257678985596
0.6443133704294001,26.883017778396606
0.6443118828577967,26.886823892593384
0.6443103955695189,26.89055633544922
0.6443089085644748,26.8944034576416
0.6443074218425734,26.898099422454834
0.6443059354037232,26.901881217956543
0.6443044492478331,26.905651569366455
0.6443029633748122,26.909369468688965
0.644301477784569,26.91307759284973
0.6442999924770124,26.916939973831177
0.6442985074520515,26.920674085617065
0.6442970227095952,26.924538612365723
0.6442955382495527,26.928335428237915
0.6442940540718327,26.932077169418335
0.6442925701763447,26.93591046333313
0.6442910865629976,26.93964958190918
0.6442896032317007,26.943365812301636
0.6442881201823631,26.94718623161316
0.6442866374148941,26.950910329818726
0.6442851549292031,26.9548397064209
0.6442836727251997,26.958600521087646
0.6442821908027929,26.962350606918335
0.6442807091618921,26.96609377861023
0.6442792278024069,26.96984338760376
0.6442777467242469,26.97352385520935
0.6442762659273215,26.977261066436768
0.6442747854115405,26.980974912643433
0.6442733051768132,26.984671592712402
0.6442718252230497,26.98834776878357
0.6442703455501595,26.99225163459778
0.6442688661580525,26.996008157730103
0.6442673870466382,26.99978804588318
0.6442659082158266,27.003541946411133
0.6442644296655278,27.007338762283325
0.6442629513956514,27.01108956336975
0.6442614734061076,27.014982223510742
0.6442599956968065,27.018615245819092
0.6442585182676577,27.022356033325195
0.6442570411185716,27.026179313659668
0.6442555642494581,27.03006887435913
0.6442540876602277,27.034055471420288
0.6442526113507904,27.037907123565674
0.6442511353210565,27.041626691818237
0.6442496595709363,27.0454421043396
0.64424818410034,27.049196004867554
0.6442467089091783,27.052866458892822
0.6442452339973613,27.056548833847046
0.6442437593647995,27.060177087783813
0.6442422850114036,27.06385827064514
0.6442408109370839,27.067606925964355
0.6442393371417509,27.071338891983032
0.6442378636253155,27.0751690864563
0.6442363903876883,27.078911542892456
0.6442349174287797,27.082656860351562
0.6442334447485006,27.086403369903564
0.644231972346762,27.090111255645752
0.6442305002234744,27.093936443328857
0.6442290283785487,27.097704648971558
0.6442275568118959,27.101589679718018
0.644226085523427,27.105461359024048
0.6442246145130528,27.109245777130127
0.6442231437806843,27.112956523895264
0.6442216733262328,27.116732120513916
0.6442202031496093,27.12042808532715
0.6442187332507247,27.124152898788452
0.6442172636294904,27.127898693084717
0.6442157942858175,27.13156771659851
0.6442143252196174,27.13538146018982
0.6442128564308013,27.13912606239319
0.6442113879192805,27.143000841140747
0.6442099196849664,27.14680814743042
0.6442084517277707,27.150519609451294
0.6442069840476045,27.15424418449402
0.6442055166443793,27.158020496368408
0.6442040495180065,27.161736965179443
0.644202582668398,27.165566205978394
0.6442011160954655,27.169291496276855
0.6441996497991204,27.173068523406982
0.6441981837792743,27.176815032958984
0.644196718035839,27.180670738220215
0.6441952525687266,27.18436050415039
0.6441937873778485,27.18809151649475
0.6441923224631166,27.19188380241394
0.6441908578244429,27.19566798210144
0.6441893934617395,27.199382066726685
0.6441879293749182,27.203161478042603
0.6441864655638908,27.20690941810608
0.6441850020285698,27.210644721984863
0.6441835387688668,27.214425802230835
0.6441820757846942,27.218273639678955
0.6441806130759644,27.22192883491516
0.6441791506425891,27.225804805755615
0.6441776884844809,27.229473114013672
0.6441762266015519,27.23319149017334
0.6441747649937144,27.2369282245636
0.644173303660881,27.240673780441284
0.6441718426029638,27.244431734085083
0.6441703818198755,27.248201847076416
0.6441689213115283,27.251906156539917
0.6441674610778351,27.255796432495117
0.6441660011187083,27.25958013534546
0.6441645414340603,27.263400554656982
0.6441630820238039,27.267208576202393
0.6441616228878517,27.271010398864746
0.6441601640261168,27.2748122215271
0.6441587054385114,27.278574228286743
0.6441572471249486,27.282294511795044
0.6441557890853412,27.286070823669434
0.644154331319602,27.28978180885315
0.644152873827644,27.293697834014893
0.64415141660938,27.297451496124268
0.6441499596647231,27.301229238510132
0.6441485029935864,27.30498242378235
0.6441470465958825,27.30876660346985
0.6441455904715253,27.31246590614319
0.6441441346204276,27.316292762756348
0.6441426790425023,27.319966554641724
0.6441412237376629,27.323702812194824
0.6441397687058227,27.32739543914795
0.6441383139468948,27.331197500228882
0.6441368594607927,27.334986448287964
0.6441354052474296,27.33877992630005
0.6441339513067192,27.342493057250977
0.6441324976385747,27.34634494781494
0.6441310442429097,27.35002064704895
0.6441295911196375,27.35378384590149
0.6441281382686722,27.35756015777588
0.6441266856899268,27.361305236816406
0.6441252333833154,27.365058660507202
0.6441237813487516,27.368836164474487
0.6441223295861489,27.372538566589355
0.6441208780954212,27.376360177993774
0.6441194268764823,27.380042791366577
0.6441179759292461,27.383740186691284
0.6441165252536266,27.38745927810669
0.6441150748495375,27.39121150970459
0.6441136247168926,27.39500594139099
0.6441121748556061,27.398813486099243
0.6441107252655922,27.402507543563843
0.6441092759467647,27.40644645690918
0.6441078268990378,27.410187244415283
0.6441063781223257,27.41392970085144
0.6441049296165424,27.417607307434082
0.6441034813816023,27.42142105102539
0.6441020334174198,27.425179958343506
0.6441005857239089,27.42892360687256
0.6440991383009841,27.432613849639893
0.6440976911485595,27.436400413513184
0.64409624426655,27.440123796463013
0.6440947976548698,27.44396686553955
0.6440933513134333,27.44766855239868
0.6440919052421552,27.451370000839233
0.6440904594409499,27.455077171325684
0.644089013909732,27.458842754364014
0.6440875686484167,27.462610244750977
0.6440861236569179,27.466427326202393
0.6440846789351505,27.47016739845276
0.6440832344830295,27.473974227905273
0.6440817903004696,27.477673768997192
0.6440803463873855,27.481534719467163
0.6440789027436923,27.485267639160156
0.6440774593693048,27.48902988433838
0.6440760162641379,27.492779970169067
0.6440745734281067,27.49663019180298
0.644073130861126,27.50030779838562
0.6440716885631111,27.50412344932556
0.6440702465339769,27.507863759994507
0.6440688047736388,27.511634826660156
0.6440673632820116,27.515408515930176
0.6440659220590109,27.51928687095642
0.6440644811045517,27.5230233669281
0.6440630404185493,27.5268874168396
0.6440616000009193,27.53060817718506
0.6440601598515766,27.534404039382935
0.6440587199704368,27.538119554519653
0.6440572803574155,27.541868209838867
0.6440558410124281,27.545641660690308
0.64405440193539,27.549418687820435
0.6440529631262166,27.553094625473022
0.644051524584824,27.556925773620605
0.6440500863111271,27.56066131591797
0.644048648305042,27.564445734024048
0.6440472105664846,27.568145751953125
0.6440457730953704,27.571871280670166
0.644044335891615,27.575615882873535
0.6440428989551346,27.579360961914062
0.6440414622858446,27.58310604095459
0.6440400258836612,27.586912155151367
0.6440385897485001,27.5906982421875
0.6440371538802775,27.594616651535034
0.6440357182789094,27.598371505737305
0.6440342829443118,27.602132081985474
0.6440328478764004,27.60591435432434
0.6440314130750917,27.609699249267578
0.6440299785403018,27.61340832710266
0.6440285442719467,27.617229461669922
0.6440271102699427,27.620936393737793
0.6440256765342063,27.62477207183838
0.6440242430646534,27.62845754623413
0.6440228098612006,27.632346868515015
0.6440213769237643,27.636143445968628
0.6440199442522606,27.639896869659424
0.6440185118466063,27.643629789352417
0.6440170797067176,27.647377729415894
0.6440156478325112,27.651081562042236
0.6440142162239034,27.65486717224121
0.6440127848808113,27.658616542816162
0.6440113538031511,27.662367582321167
0.6440099229908394,27.666093826293945
0.6440084924437933,27.669896125793457
0.644007062161929,27.67362117767334
0.6440056321451636,27.6773624420166
0.644004202393414,27.681132316589355
0.6440027729065968,27.684894561767578
0.6440013436846291,27.68858814239502
0.6439999147274277,27.69235348701477
0.6439984860349095,27.696127891540527
0.6439970576069917,27.69985318183899
0.6439956294435911,27.703546285629272
0.643994201544625,27.707364320755005
0.6439927739100101,27.711102724075317
0.6439913465396642,27.714947938919067
0.6439899194335039,27.718650102615356
0.6439884925914466,27.72238802909851
0.6439870660134096,27.726158380508423
0.64398563969931,27.72993540763855
0.6439842136490654,27.73371458053589
0.6439827878625929,27.737512588500977
0.6439813623398101,27.741252183914185
0.6439799370806343,27.745100021362305
0.643978512084983,27.748864889144897
0.6439770873527737,27.752525329589844
0.6439756628839239,27.756254196166992
0.6439742386783515,27.7600154876709
0.6439728147359736,27.76372742652893
0.6439713910567082,27.767412662506104
0.6439699676404729,27.771131992340088
0.6439685444871852,27.77497911453247
0.6439671215967633,27.778657913208008
0.6439656989691246,27.782552003860474
0.6439642766041872,27.78626275062561
0.6439628545018689,27.790039777755737
0.6439614326620874,27.793805599212646
0.643960011084761,27.797561168670654
0.6439585897698074,27.801275491714478
0.6439571687171445,27.80504608154297
0.6439557479266906,27.80875539779663
0.6439543273983638,27.812506914138794
0.6439529071320822,27.81629729270935
0.6439514871277637,27.820057153701782
0.6439500673853268,27.82378339767456
0.6439486479046895,27.827554941177368
0.6439472286857704,27.83123278617859
0.6439458097284875,27.835104942321777
0.6439443910327591,27.83885359764099
0.6439429725985037,27.842612981796265
0.6439415544256396,27.846355199813843
0.6439401365140855,27.850123405456543
0.6439387188637598,27.853817462921143
0.6439373014745806,27.857659339904785
0.643935884346467,27.861384391784668
0.6439344674793371,27.865154504776
0.6439330508731101,27.868881940841675
0.6439316345277042,27.872616052627563
0.6439302184430382,27.87639021873474
0.643928802619031,27.880114793777466
0.6439273870556012,27.88378095626831
0.6439259717526674,27.887474060058594
0.6439245567101488,27.891183137893677
0.6439231419279643,27.895063877105713
0.6439217274060325,27.89878487586975
0.6439203131442723,27.902538776397705
0.6439188991426031,27.90627121925354
0.6439174854009437,27.90992307662964
0.6439160719192132,27.913599967956543
0.6439146586973303,27.917358875274658
0.6439132457352148,27.921037912368774
0.6439118330327851,27.92486548423767
0.643910420589961,27.92859649658203
0.6439090084066614,27.932348012924194
0.6439075964828057,27.936180114746094
0.6439061848183132,27.939932107925415
0.643904773413103,27.943669080734253
0.6439033622670949,27.947442770004272
0.6439019513802082,27.951225519180298
0.6439005407523618,27.955070734024048
0.6438991303834757,27.9588520526886
0.6438977202734694,27.96264958381653
0.6438963104222624,27.96640110015869
0.6438949008297741,27.970263481140137
0.6438934914959241,27.974003076553345
0.6438920824206321,27.977757930755615
0.6438906736038184,27.981505870819092
0.6438892650454017,27.985265970230103
0.6438878567453024,27.988959312438965
0.64388644870344,27.992836952209473
0.6438850409197348,27.996597051620483
0.6438836333941058,28.000351190567017
0.6438822261264737,28.00404644012451
0.6438808191167581,28.00789999961853
0.6438794123648789,28.01163363456726
0.6438780058707563,28.015394687652588
0.6438765996343102,28.019123077392578
0.6438751936554609,28.0228374004364
0.6438737879341281,28.026636600494385
0.6438723824702322,28.030415058135986
0.6438709772636934,28.034205436706543
0.6438695723144318,28.038017749786377
0.6438681676223676,28.041738271713257
0.6438667631874213,28.04566526412964
0.6438653590095129,28.049389362335205
0.643863955088563,28.05310297012329
0.6438625514244918,28.056844234466553
0.6438611480172199,28.060632705688477
0.6438597448666679,28.064417362213135
0.6438583419727557,28.068232774734497
0.6438569393354043,28.07199215888977
0.6438555369545342,28.075742483139038
0.6438541348300659,28.079500675201416
0.6438527329619202,28.083314180374146
0.6438513313500175,28.087050676345825
0.6438499299942787,28.090842962265015
0.6438485288946243,28.094632148742676
0.6438471280509754,28.098400592803955
0.6438457274632526,28.102130889892578
0.6438443271313767,28.105928421020508
0.6438429270552688,28.10967230796814
0.6438415272348496,28.113422393798828
0.6438401276700397,28.11717963218689
0.6438387283607607,28.121066570281982
0.6438373293069333,28.12487483024597
0.6438359305084784,28.128665685653687
0.6438345319653174,28.132352352142334
0.6438331336773713,28.136154413223267
0.6438317356445614,28.13987159729004
0.6438303378668083,28.143636226654053
0.6438289403440338,28.147351503372192
0.643827543076159,28.151099920272827
0.6438261460631051,28.154797554016113
0.6438247493047934,28.158649682998657
0.6438233528011451,28.162437200546265
0.643821956552082,28.166220664978027
0.6438205605575251,28.169949769973755
0.6438191648173961,28.173701763153076
0.6438177693316165,28.177483320236206
0.6438163741001076,28.181248664855957
0.6438149791227913,28.185020446777344
0.6438135843995889,28.18875241279602
0.6438121899304222,28.192457914352417
0.6438107957152124,28.196383476257324
0.6438094017538819,28.200113534927368
0.6438080080463521,28.203909158706665
0.6438066145925445,28.207715034484863
0.6438052213923814,28.211467504501343
0.6438038284457841,28.215234518051147
0.6438024357526749,28.21893572807312
0.6438010433129755,28.22261118888855
0.6437996511266079,28.226423501968384
0.6437982591934938,28.230225801467896
0.6437968675135554,28.234094619750977
0.6437954760867148,28.237870454788208
0.643794084912894,28.24164366722107
0.6437926939920153,28.24543023109436
0.6437913033240003,28.249167680740356
0.6437899129087716,28.252861738204956
0.6437885227462513,28.256653308868408
0.6437871328363616,28.260383129119873
0.6437857431790247,28.264159679412842
0.643784353774163,28.26789379119873
0.6437829646216989,28.271739721298218
0.6437815757215549,28.275511503219604
0.6437801870736528,28.279244422912598
0.6437787986779155,28.282946825027466
0.6437774105342655,28.286674737930298
0.6437760226426251,28.290395736694336
0.6437746350029169,28.29422926902771
0.6437732476150635,28.297957181930542
0.6437718604789875,28.30167531967163
0.6437704735946115,28.305460214614868
0.6437690869618583,28.309317111968994
0.6437677005806504,28.31305432319641
0.6437663144509106,28.31682062149048
0.6437649285725618,28.320544958114624
0.6437635429455267,28.324352025985718
0.6437621575697281,28.328128576278687
0.6437607724450888,28.33191990852356
0.643759387571532,28.33570671081543
0.6437580029489804,28.339527130126953
0.6437566185773571,28.343244552612305
0.643755234456585,28.347109079360962
0.6437538505865873,28.35086488723755
0.6437524669672865,28.354599475860596
0.6437510835986066,28.358351230621338
0.64374970048047,28.36207151412964
0.6437483176128002,28.365821838378906
0.6437469349955202,28.369617223739624
0.6437455526285536,28.37333106994629
0.6437441705118233,28.37710690498352
0.6437427886452526,28.380860090255737
0.6437414070287651,28.384745836257935
0.643740025662284,28.38845944404602
0.643738644545733,28.39221215248108
0.6437372636790349,28.396006107330322
0.6437358830621139,28.399733304977417
0.643734502694893,28.40342378616333
0.6437331225772958,28.407206296920776
0.6437317427092459,28.410934925079346
0.643730363090667,28.414775133132935
0.6437289837214827,28.418455839157104
0.6437276046016166,28.4223051071167
0.6437262257309926,28.42612361907959
0.6437248471095341,28.42994475364685
0.6437234687371651,28.433611392974854
0.6437220906138096,28.437392950057983
0.6437207127393907,28.441148281097412
0.643719335113833,28.444950103759766
0.6437179577370601,28.4485981464386
0.6437165806089957,28.452332019805908
0.6437152037295643,28.456037759780884
0.6437138270986893,28.45987606048584
0.6437124507162953,28.4635226726532
0.643711074582306,28.46728277206421
0.6437096986966455,28.470988988876343
0.6437083230592384,28.474812984466553
0.6437069476700081,28.478487253189087
0.6437055725288792,28.48220419883728
0.6437041976357759,28.48594093322754
0.6437028229906223,28.48969841003418
0.6437014485933428,28.493438243865967
0.6437000744438619,28.497353076934814
0.6436987005421035,28.501041650772095
0.6436973268879926,28.504839658737183
0.6436959534814533,28.5085346698761
0.6436945803224098,28.512303829193115
0.6436932074107868,28.516119956970215
0.643691834746509,28.519853115081787
0.6436904623295008,28.52353286743164
0.6436890901596866,28.527333736419678
0.6436877182369911,28.53108549118042
0.6436863465613392,28.534960746765137
0.6436849751326554,28.538689136505127
0.6436836039508644,28.54246234893799
0.6436822330158908,28.54622459411621
0.6436808623276596,28.54998207092285
0.6436794918860955,28.55364727973938
0.6436781216911234,28.55741238594055
0.6436767517426681,28.561144590377808
0.6436753820406546,28.564929723739624
0.6436740125850077,28.568674325942993
0.6436726433756524,28.572489023208618
0.6436712744125138,28.5762722492218
0.643669905695517,28.580047607421875
0.6436685372245867,28.583750247955322
0.6436671689996484,28.587480306625366
0.643665801020627,28.5911967754364
0.6436644332874477,28.59498882293701
0.6436630658000358,28.598682165145874
0.6436616985583167,28.602409601211548
0.6436603315622151,28.606136798858643
0.6436589648116564,28.61001420021057
0.6436575983065663,28.613744258880615
0.6436562320468702,28.61750555038452
0.6436548660324929,28.62118649482727
0.6436535002633602,28.624988794326782
0.6436521347393975,28.628726959228516
0.6436507694605305,28.632461309432983
0.6436494044266842,28.636160373687744
0.6436480396377847,28.639917612075806
0.6436466750937571,28.643635034561157
0.6436453107945272,28.64744472503662
0.643643946740021,28.65112805366516
0.6436425829301636,28.654881238937378
0.6436412193648811,28.658604383468628
0.6436398560440991,28.662392139434814
0.6436384929677433,28.666122674942017
0.6436371301357395,28.66992950439453
0.6436357675480135,28.673672437667847
0.6436344052044912,28.67742371559143
0.6436330431050987,28.68111777305603
0.6436316812497617,28.685012578964233
0.6436303196384061,28.6886990070343
0.6436289582709581,28.692447662353516
0.6436275971473437,28.696227312088013
0.643626236267489,28.69998836517334
0.6436248756313198,28.703720331192017
0.6436235152387624,28.707470893859863
0.6436221550897429,28.71125364303589
0.6436207951841875,28.715031623840332
0.6436194355220225,28.71875500679016
0.643618076103174,28.7225182056427
0.6436167169275683,28.726356267929077
0.6436153579951319,28.73012685775757
0.6436139993057908,28.733814001083374
0.6436126408594717,28.737571477890015
0.6436112826561005,28.741305589675903
0.6436099246956043,28.745117902755737
0.643608566977909,28.748790740966797
0.6436072095029415,28.75246000289917
0.6436058522706282,28.756169319152832
0.6436044952808955,28.7600359916687
0.6436031385336699,28.763810634613037
0.6436017820288784,28.767556190490723
0.6436004257664476,28.77124261856079
0.643599069746304,28.775014638900757
0.6435977139683744,28.7787983417511
0.6435963584325854,28.782544374465942
0.6435950031388641,28.78627848625183
0.6435936480871367,28.789958477020264
0.6435922932773308,28.793647050857544
0.6435909387093726,28.797527313232422
0.6435895843831893,28.801260232925415
0.6435882302987079,28.805002450942993
0.6435868764558552,28.808762550354004
0.6435855228545584,28.812523365020752
0.6435841694947442,28.816253185272217
0.64358281637634,28.81995677947998
0.6435814634992728,28.823590517044067
0.6435801108634694,28.827383041381836
0.6435787584688575,28.83111333847046
0.6435774063153638,28.834956407546997
0.6435760544029158,28.838692665100098
0.6435747027314407,28.842478036880493
0.6435733513008655,28.846302270889282
0.643572000111118,28.850032567977905
0.6435706491621251,28.853680849075317
0.6435692984538143,28.85737705230713
0.6435679479861129,28.861114740371704
0.6435665977589485,28.864947080612183
0.6435652477722485,28.86862826347351
0.6435638980259405,28.872517585754395
0.6435625485199516,28.876331090927124
0.64356119925421,28.88010859489441
0.6435598502286427,28.883976221084595
0.6435585014431776,28.887754201889038
0.6435571528977425,28.89146852493286
0.6435558045922646,28.895364999771118
0.6435544565266719,28.899134397506714
0.6435531087008921,28.902980089187622
0.6435517611148532,28.90668559074402
0.6435504137684824,28.91057515144348
0.6435490666617082,28.914319038391113
0.643547719794458,28.918095588684082
0.6435463731666599,28.921753883361816
0.6435450267782417,28.92558789253235
0.6435436806291314,28.929371118545532
0.643542334719257,28.933140516281128
0.6435409890485465,28.936898231506348
0.6435396436169278,28.940627813339233
0.6435382984243292,28.94436502456665
0.6435369534706787,28.94817090034485
0.6435356087559044,28.951900720596313
0.6435342642799345,28.955646991729736
0.6435329200426972,28.959377765655518
0.6435315760441208,28.963274478912354
0.6435302322841333,28.967031478881836
0.6435288887626632,28.97092604637146
0.643527545479639,28.974746465682983
0.6435262024349885,28.978532791137695
0.6435248596286406,28.982300758361816
0.6435235170605235,28.986265659332275
0.6435221747305654,28.98997926712036
0.6435208326386951,28.99380350112915
0.6435194907848409,28.997575044631958
0.6435181491689317,29.001331329345703
0.6435168077908957,29.00521731376648
0.6435154666506613,29.009039640426636
0.6435141257481576,29.012792110443115
0.643512785083313,29.01663064956665
0.6435114446560563,29.020314693450928
0.6435101044663158,29.024108409881592
0.6435087645140208,29.027910470962524
0.6435074247991,29.031734466552734
0.6435060853214816,29.03546929359436
0.6435047460810952,29.039270877838135
0.6435034070778692,29.043049335479736
0.6435020683117327,29.046857833862305
0.6435007297826146,29.05062246322632
0.6434993914904437,29.05447793006897
0.6434980534351489,29.058194398880005
0.6434967156166594,29.062073469161987
0.6434953780349042,29.065934658050537
0.6434940406898124,29.06977939605713
0.6434927035813129,29.073570489883423
0.6434913667093354,29.07736110687256
0.6434900300738081,29.081098556518555
0.6434886936746611,29.084946632385254
0.6434873575118231,29.088669061660767
0.6434860215852237,29.092488765716553
0.6434846858947919,29.09630012512207
0.6434833504404571,29.10016393661499
0.6434820152221485,29.10387086868286
0.6434806802397958,29.107613801956177
0.6434793454933281,29.111350297927856
0.643478010982675,29.115129947662354
0.6434766767077658,29.11885666847229
0.6434753426685301,29.122567176818848
0.6434740088648976,29.126299381256104
0.6434726752967973,29.130088567733765
0.6434713419641594,29.133888006210327
0.6434700088669132,29.137781143188477
0.6434686760049881,29.141535758972168
0.6434673433783142,29.145326852798462
0.643466010986821,29.14907431602478
0.643464678830438,29.152865886688232
0.6434633469090956,29.15663981437683
0.6434620152227228,29.160433530807495
0.6434606837712502,29.16426134109497
0.6434593525546068,29.167985200881958
0.6434580215727231,29.171687602996826
0.643456690825529,29.175586938858032
0.643455360312954,29.179375886917114
0.6434540300349283,29.1831636428833
0.643452699991382,29.18695092201233
0.6434513701822451,29.190741539001465
0.6434500406074474,29.19455313682556
0.6434487112669194,29.198384523391724
0.6434473821605907,29.202179431915283
0.6434460532883917,29.206071615219116
0.6434447246502527,29.209851264953613
0.6434433962461036,29.213654279708862
0.6434420680758747,29.217439889907837
0.6434407401394965,29.221182823181152
0.643439412436899,29.22491145133972
0.6434380849680126,29.228742837905884
0.6434367577327678,29.232501745224
0.6434354307310947,29.236324071884155
0.6434341039629239,29.24006748199463
0.6434327774281857,29.24392056465149
0.6434314511268109,29.247639656066895
0.6434301250587295,29.251542806625366
0.6434287992238724,29.255313634872437
0.6434274736221698,29.259071826934814
0.6434261482535528,29.26280903816223
0.6434248231179516,29.26660943031311
0.6434234982152969,29.270364999771118
0.643422173545519,29.274201154708862
0.6434208491085492,29.277925729751587
0.643419524904318,29.28168034553528
0.6434182009327561,29.285441398620605
0.6434168771937944,29.289305210113525
0.6434155536873635,29.293033838272095
0.6434142304133946,29.296844244003296
0.6434129073718181,29.3005633354187
0.6434115845625654,29.304405212402344
0.643410261985567,29.308107137680054
0.643408939640754,29.311874389648438
0.6434076175280576,29.31567907333374
0.6434062956474084,29.31947660446167
0.6434049739987376,29.32322406768799
0.6434036525819764,29.327104330062866
0.6434023313970559,29.330844402313232
0.6434010104439071,29.33463454246521
0.6433996897224612,29.33834671974182
0.6433983692326495,29.34217858314514
0.6433970489744031,29.345975160598755
0.643395728947653,29.3498113155365
0.6433944091523308,29.353578329086304
0.6433930895883679,29.35737633705139
0.6433917702556953,29.361165523529053
0.6433904511542444,29.365060567855835
0.6433891322839469,29.36881422996521
0.6433878136447337,29.37254548072815
0.6433864952365369,29.3763267993927
0.6433851770592875,29.38006019592285
0.6433838591129173,29.383772134780884
0.6433825413973575,29.38754916191101
0.6433812239125399,29.391255617141724
0.643379906658396,29.395153999328613
0.6433785896348574,29.3988676071167
0.6433772728418558,29.402706384658813
0.6433759562793228,29.406555891036987
0.6433746399471901,29.410317182540894
0.6433733238453895,29.414079189300537
0.6433720079738527,29.417800903320312
0.6433706923325114,29.421494722366333
0.6433693769212979,29.4252610206604
0.6433680617401434,29.429044723510742
0.6433667467889801,29.432929515838623
0.6433654320677399,29.436657905578613
0.6433641175763547,29.440529346466064
0.6433628033147565,29.444315195083618
0.6433614892828771,29.448081254959106
0.6433601754806487,29.45181655883789
0.6433588619080033,29.455687761306763
0.643357548564873,29.459423303604126
0.6433562354511898,29.46329355239868
0.643354922566886,29.467109203338623
0.6433536099118936,29.470969676971436
0.643352297486145,29.47474765777588
0.643350985289572,29.47861337661743
0.6433496733221072,29.482375144958496
0.6433483615836828,29.486236095428467
0.643347050074231,29.489884853363037
0.6433457387936842,29.493570804595947
0.6433444277419746,29.497278213500977
0.6433431169190351,29.501072883605957
0.6433418063247973,29.504818201065063
0.6433404959591943,29.508504390716553
0.6433391858221582,29.512206077575684
0.6433378759136218,29.516057014465332
0.6433365662335175,29.519785404205322
0.6433352567817778,29.523494005203247
0.6433339475583352,29.527321815490723
0.6433326385631224,29.531175136566162
0.643331329796072,29.53504991531372
0.6433300212571169,29.5389301776886
0.6433287129461894,29.542774200439453
0.6433274048632225,29.546676635742188
0.6433260970081488,29.550528287887573
0.6433247893809012,29.554513931274414
0.6433234819814123,29.55830717086792
0.6433221748096153,29.562127590179443
0.6433208678654427,29.56602668762207
0.6433195611488276,29.569877862930298
0.6433182546597028,29.573694467544556
0.6433169483980012,29.577563285827637
0.643315642363656,29.58126139640808
0.6433143365566,29.585055351257324
0.6433130309767662,29.588798999786377
0.6433117256240878,29.59273648262024
0.6433104204984977,29.59664797782898
0.6433091155999293,29.600473403930664
0.6433078109283156,29.604255199432373
0.6433065064835896,29.60804319381714
0.6433052022656846,29.61179256439209
0.6433038982745338,29.615581274032593
0.6433025945100707,29.61933207511902
0.6433012909722283,29.62307596206665
0.6432999876609399,29.626882314682007
0.6432986845761389,29.630744457244873
0.6432973817177587,29.634455919265747
0.6432960790857328,29.638176441192627
0.6432947766799944,29.641904592514038
0.643293474500477,29.645686864852905
0.6432921725471141,29.649373292922974
0.6432908708198393,29.65310525894165
0.6432895693185858,29.656834840774536
0.6432882680432875,29.660540342330933
0.6432869669938779,29.664305210113525
0.6432856661702905,29.668134450912476
0.6432843655724592,29.671839952468872
0.643283065200317,29.675575733184814
0.6432817650537985,29.679274797439575
0.6432804651328368,29.683000326156616
0.6432791654373659,29.68666172027588
0.6432778659673195,29.690366744995117
0.6432765667226313,29.694051265716553
0.6432752677032352,29.69785761833191
0.6432739689090651,29.701541423797607
0.6432726703400548,29.70539355278015
0.6432713719961383,29.709126472473145
0.6432700738772494,29.712827444076538
0.6432687759833222,29.716522216796875
0.6432674783142908,29.72024440765381
0.643266180870089,29.723915338516235
0.6432648836506509,29.727633714675903
0.6432635866559108,29.731375455856323
0.6432622898858026,29.735149145126343
0.6432609933402604,29.738839387893677
0.6432596970192185,29.742664575576782
0.6432584009226107,29.74642586708069
0.6432571050503717,29.750206470489502
0.6432558094024354,29.753920793533325
0.6432545139787362,29.757625102996826
0.6432532187792085,29.761330366134644
0.6432519238037865,29.76512622833252
0.6432506290524044,29.768847703933716
0.6432493345249968,29.772586584091187
0.6432480402214981,29.776381254196167
0.6432467461418425,29.78019380569458
0.6432454522859646,29.7839035987854
0.6432441586537991,29.787623643875122
0.6432428652452804,29.791311740875244
0.6432415720603427,29.79515838623047
0.6432402790989208,29.798874855041504
0.6432389863609496,29.802587509155273
0.6432376938463633,29.806302785873413
0.6432364015550964,29.810096502304077
0.643235109487084,29.813793897628784
0.6432338176422606,29.817624807357788
0.6432325260205609,29.82131862640381
0.64323123462192,29.825034379959106
0.643229943446272,29.828760385513306
0.6432286524935523,29.832520723342896
0.6432273617636955,29.83629012107849
0.6432260712566363,29.8399920463562
0.64322478097231,29.84366488456726
0.6432234909106512,29.847378969192505
0.6432222010715949,29.851032495498657
0.6432209114550761,29.854868173599243
0.6432196220610298,29.858506679534912
0.643218332889391,29.862236261367798
0.6432170439400947,29.866021156311035
0.6432157552130763,29.869768381118774
0.6432144667082705,29.873472452163696
0.6432131784256123,29.877199172973633
0.6432118903650373,29.880908250808716
0.6432106025264807,29.884678602218628
0.6432093149098772,29.88840103149414
0.6432080275151625,29.892221212387085
0.6432067403422715,29.89600443840027
0.64320545339114,29.899759769439697
0.6432041666617029,29.903478384017944
0.6432028801538956,29.907211780548096
0.6432015938676536,29.91091561317444
0.6432003078029122,29.91469383239746
0.6431990219596067,29.91841697692871
0.6431977363376727,29.922096014022827
0.6431964509370457,29.925822973251343
0.6431951657576611,29.929678916931152
0.6431938807994546,29.93338131904602
0.6431925960623616,29.937079906463623
0.6431913115463176,29.940743684768677
0.6431900272512585,29.944533824920654
0.6431887431771196,29.948281288146973
0.6431874593238367,29.952125549316406
0.6431861756913456,29.955872774124146
0.6431848922795819,29.959585428237915
0.6431836090884813,29.963364124298096
0.6431823261179795,29.967302799224854
0.6431810433680127,29.970996379852295
0.6431797608385165,29.9748055934906
0.6431784785294264,29.97848415374756
0.6431771964406786,29.98222303390503
0.643175914572209,29.986037969589233
0.6431746329239534,29.989799737930298
0.6431733514958478,29.993511199951172
0.6431720702878281,29.99736499786377
0.6431707892998306,30.001202821731567
0.6431695085317909,30.005069971084595
0.6431682279836455,30.008804321289062
0.6431669476553301,30.012598037719727
0.643165667546781,30.016361713409424
0.6431643876579343,30.02011013031006
0.6431631079887261,30.023783206939697
0.6431618285390929,30.02754497528076
0.6431605493089705,30.031285524368286
0.6431592702982952,30.035173416137695
0.6431579915070035,30.038933277130127
0.6431567129350315,30.04282259941101
0.6431554345823156,30.04663395881653
0.6431541564487919,30.050419092178345
0.6431528785343973,30.05420207977295
0.6431516008390677,30.0579617023468
0.6431503233627399,30.061614513397217
0.64314904610535,30.06549096107483
0.6431477690668345,30.069282293319702
0.64314649224713,30.07303786277771
0.6431452156461731,30.076740741729736
0.6431439392639003,30.08054494857788
0.6431426631002483,30.084302186965942
0.6431413871551533,30.088061571121216
0.6431401114285524,30.091728448867798
0.643138835920382,30.09553337097168
0.6431375606305789,30.099255561828613
0.6431362855590798,30.102993726730347
0.643135010705821,30.106760025024414
0.64313373607074,30.110520362854004
0.6431324616537731,30.11424946784973
0.6431311874548572,30.118058681488037
0.6431299134739291,30.12167453765869
0.6431286397109259,30.12537932395935
0.6431273661657843,30.129095792770386
0.6431260928384411,30.132863521575928
0.6431248197288334,30.136638402938843
0.6431235468368982,30.140413522720337
0.6431222741625724,30.14423632621765
0.6431210017057929,30.148024559020996
0.643119729466497,30.151739358901978
0.6431184574446216,30.155522346496582
0.643117185640104,30.159215450286865
0.643115914052881,30.16303539276123
0.6431146426828901,30.166897535324097
0.6431133715300682,30.170626163482666
0.6431121005943525,30.17443299293518
0.6431108298756805,30.178221464157104
0.643109559373989,30.181996822357178
0.6431082890892156,30.185826539993286
0.6431070190212973,30.18957281112671
0.6431057491701718,30.19341802597046
0.6431044795357763,30.197260856628418
0.6431032101180483,30.201062202453613
0.6431019409169249,30.20491671562195
0.6431006719323437,30.208727836608887
0.6430994031642421,30.212504625320435
0.6430981346125577,30.216328144073486
0.643096866277228,30.22009778022766
0.6430955981581902,30.223897457122803
0.6430943302553821,30.227603435516357
0.6430930625687417,30.231516361236572
0.6430917950982057,30.23529887199402
0.6430905278437123,30.239107131958008
0.6430892608051993,30.242823123931885
0.6430879939826041,30.2465922832489
0.6430867273758647,30.25030207633972
0.6430854609849184,30.254083395004272
0.6430841948097031,30.257787466049194
0.6430829288501567,30.261460065841675
0.6430816631062168,30.26524257659912
0.6430803975778215,30.269112825393677
0.6430791322649084,30.27282691001892
0.6430778671674158,30.27661657333374
0.6430766022852811,30.28035879135132
0.6430753376184425,30.28416109085083
0.643074073166838,30.28785991668701
0.6430728089304055,30.29158353805542
0.643071544909083,30.295337438583374
0.6430702811028085,30.29914402961731
0.6430690175115201,30.302809953689575
0.6430677541351558,30.306639432907104
0.6430664909736539,30.31033444404602
0.6430652280269525,30.314056158065796
0.6430639652949897,30.317708492279053
0.6430627027777036,30.32141351699829
0.6430614404750326,30.325149059295654
0.6430601783869146,30.328895092010498
0.6430589165132886,30.332621097564697
0.643057654854092,30.336392641067505
0.6430563934092636,30.34006977081299
0.6430551321787417,30.34395480155945
0.6430538711624645,30.347593784332275
0.6430526103603704,30.351334810256958
0.643051349772398,30.355053901672363
0.6430500893984858,30.35876202583313
0.6430488292385719,30.36238431930542
0.6430475692925951,30.366159200668335
0.6430463095604938,30.36984372138977
0.6430450500422066,30.373600006103516
0.6430437907376718,30.377323389053345
0.6430425316468281,30.381198167800903
0.6430412727696143,30.38495635986328
0.643040014105969,30.388766288757324
0.6430387556558307,30.392443418502808
0.6430374974191382,30.396283626556396
0.6430362393958301,30.400066375732422
0.6430349815858454,30.40376091003418
0.6430337239891224,30.40752148628235
0.6430324666056003,30.411309003829956
0.6430312094352179,30.415101289749146
0.6430299524779138,30.418920516967773
0.6430286957336271,30.42262363433838
0.6430274392022964,30.42644190788269
0.6430261828838609,30.430143117904663
0.6430249267782593,30.433972597122192
0.6430236708854307,30.437631845474243
0.643022415205314,30.441459894180298
0.6430211597378483,30.44528293609619
0.6430199044829726,30.449145793914795
0.6430186494406259,30.45302152633667
0.6430173946107473,30.456895351409912
0.6430161399932759,30.460609197616577
0.6430148855881509,30.464439153671265
0.6430136313953114,30.46815514564514
0.6430123774146966,30.471845865249634
0.6430111236462458,30.475600957870483
0.643009870089898,30.47936201095581
0.6430086167455927,30.483104705810547
0.6430073636132689,30.486919403076172
0.6430061106928663,30.49061608314514
0.6430048579843238,30.49445939064026
0.6430036054875812,30.49818706512451
0.6430023532025773,30.50193214416504
0.643001101129252,30.505653858184814
0.6429998492675446,30.50942325592041
0.6429985976173943,30.5131356716156
0.642997346178741,30.51690983772278
0.642996094951524,30.520591497421265
0.6429948439356826,30.524341344833374
0.6429935931311568,30.52801012992859
0.6429923425378857,30.531806707382202
0.6429910921558094,30.53558588027954
0.6429898419848669,30.53934669494629
0.6429885920249985,30.543078184127808
0.6429873422761435,30.546820878982544
0.6429860927382416,30.550517082214355
0.6429848434112325,30.554283142089844
0.6429835942950561,30.557944536209106
0.6429823453896522,30.561662197113037
0.6429810966949604,30.56542944908142
0.6429798482109205,30.56924080848694
0.6429785999374726,30.57291316986084
0.6429773518745562,30.576674938201904
0.6429761040221115,30.580370664596558
0.6429748563800783,30.584118127822876
0.6429736089483965,30.587788581848145
0.642972361727006,30.59144616127014
0.6429711147158473,30.595138549804688
0.6429698679148598,30.59892749786377
0.6429686213239836,30.60260581970215
0.6429673749431589,30.60647964477539
0.6429661287723258,30.61018180847168
0.6429648828114246,30.61395502090454
0.642963637060395,30.617647171020508
0.6429623915191774,30.6213960647583
0.6429611461877119,30.62512469291687
0.6429599010659389,30.628806591033936
0.6429586561537983,30.632553815841675
0.6429574114512305,30.636336088180542
0.642956166958176,30.63998031616211
0.6429549226745749,30.643877744674683
0.6429536786003673,30.647550344467163
0.642952434735494,30.651287078857422
0.6429511910798948,30.655047178268433
0.642949947633511,30.65875768661499
0.642948704396282,30.66244888305664
0.6429474613681488,30.66625952720642
0.6429462185490519,30.669954776763916
0.6429449759389315,30.673726797103882
0.6429437335377284,30.677400827407837
0.642942491345383,30.681222200393677
0.6429412493618356,30.684990167617798
0.6429400075870274,30.688706636428833
0.6429387660208985,30.69233536720276
0.6429375246633898,30.6960768699646
0.6429362835144418,30.699798822402954
0.6429350425739954,30.703521966934204
0.642933801841991,30.707247495651245
0.6429325613183695,30.71104621887207
0.6429313210030716,30.714776515960693
0.6429300808960381,30.71859622001648
0.6429288409972101,30.722366333007812
0.642927601306528,30.726158618927002
0.6429263618239329,30.72983193397522
0.6429251225493653,30.733569622039795
0.6429238834827665,30.73730492591858
0.6429226446240773,30.74101710319519
0.6429214059732387,30.74478578567505
0.6429201675301913,30.748713731765747
0.6429189292948765,30.752404928207397
0.6429176912672353,30.75624179840088
0.6429164534472086,30.759939670562744
0.6429152158347375,30.76363205909729
0.6429139784297632,30.767337322235107
0.6429127412322264,30.771105766296387
0.6429115042420688,30.774795532226562
0.6429102674592312,30.778576850891113
0.6429090308836548,30.782239198684692
0.6429077945152808,30.785990953445435
0.6429065583540506,30.789674043655396
0.6429053223999054,30.793440341949463
0.6429040866527862,30.79712176322937
0.6429028511126345,30.800853490829468
0.642901615779392,30.804577112197876
0.6429003806529993,30.808314323425293
0.6428991457333982,30.811984062194824
0.6428979110205302,30.815788745880127
0.6428966765143364,30.819469928741455
0.6428954422147586,30.823245525360107
0.6428942081217378,30.826891660690308
0.642892974235216,30.830679416656494
0.6428917405551342,30.834487676620483
0.6428905070814342,30.838172435760498
0.6428892738140577,30.841830730438232
0.642888040752946,30.84566378593445
0.6428868078980409,30.849530458450317
0.6428855752492839,30.853248357772827
0.6428843428066167,30.856961965560913
0.642883110569981,30.860700607299805
0.6428818785393183,30.864476203918457
0.6428806467145706,30.868366956710815
0.6428794150956795,30.87208342552185
0.6428781836825868,30.875861883163452
0.6428769524752342,30.87958836555481
0.6428757214735638,30.883278608322144
0.6428744906775171,30.886969804763794
0.6428732600870363,30.890657663345337
0.6428720297020628,30.89435863494873
0.6428707995225389,30.89806604385376
0.6428695695484062,30.901752471923828
0.642868339779607,30.90557599067688
0.6428671102160831,30.909231185913086
0.6428658808577764,30.91294288635254
0.6428646517046291,30.916626453399658
0.6428634227565831,30.920339584350586
0.6428621940135807,30.92401623725891
0.6428609654755637,30.927749633789062
0.6428597371424746,30.931445837020874
0.6428585090142551,30.935322761535645
0.6428572810908478,30.939033269882202
0.6428560533721943,30.942869186401367
0.6428548258582373,30.946601390838623
0.642853598548919,30.950323343276978
0.6428523714441813,30.95400381088257
0.6428511445439669,30.957732439041138
0.6428499178482177,30.961414337158203
0.6428486913568761,30.965219259262085
0.6428474650698848,30.96893000602722
0.6428462389871857,30.972578287124634
0.6428450131087216,30.97630262374878
0.6428437874344345,30.980074644088745
0.6428425619642671,30.983768701553345
0.642841336698162,30.98754644393921
0.6428401116360615,30.991193532943726
0.6428388867779079,30.994966983795166
0.6428376621236441,30.99864172935486
0.6428364376732124,31.0024836063385
0.6428352134265556,31.006210565567017
0.6428339893836161,31.00999617576599
0.6428327655443364,31.013763904571533
0.6428315419086593,31.0176203250885
0.6428303184765276,31.021358489990234
0.6428290952478839,31.025142669677734
0.6428278722226708,31.028786659240723
0.642826649400831,31.032610177993774
0.6428254267823075,31.036394834518433
0.6428242043670429,31.040162324905396
0.6428229821549799,31.043861389160156
0.6428217601460617,31.04762554168701
0.6428205383402307,31.051347732543945
0.64281931673743,31.05523991584778
0.6428180953376025,31.058972597122192
0.6428168741406913,31.062671184539795
0.6428156531466389,31.066488027572632
0.6428144323553886,31.070262908935547
0.6428132117668831,31.074036836624146
0.6428119913810657,31.077857971191406
0.6428107711978792,31.081546783447266
0.642809551217267,31.085317134857178
0.6428083314391715,31.08904242515564
0.6428071118635366,31.092857599258423
0.6428058924903046,31.096618175506592
0.6428046733194193,31.100345134735107
0.6428034543508236,31.10411262512207
0.6428022355844608,31.10781693458557
0.642801017020274,31.111530780792236
0.6427997986582064,31.11528730392456
0.6427985804982014,31.11896324157715
0.6427973625402021,31.12265968322754
0.6427961447841519,31.126380920410156
0.6427949272299941,31.130220651626587
0.6427937098776721,31.133928775787354
0.6427924927271292,31.13764524459839
0.6427912757783087,31.14129614830017
0.6427900590311544,31.14501404762268
0.6427888424856092,31.148671865463257
0.6427876261416168,31.15239667892456
0.6427864099991208,31.156123399734497
0.6427851940580643,31.15981411933899
0.6427839783183914,31.163451671600342
0.6427827627800452,31.167267084121704
0.6427815474429697,31.170984745025635
0.642780332307108,31.174684762954712
0.642779117372404,31.178375244140625
0.6427779026388012,31.182114839553833
0.6427766881062431,31.18581795692444
0.6427754737746738,31.189557790756226
0.6427742596440368,31.193196773529053
0.6427730457142756,31.196954488754272
0.6427718319853344,31.200657606124878
0.6427706184571567,31.204473733901978
0.6427694051296862,31.208164930343628
0.642768192002867,31.211875438690186
0.6427669790766427,31.21554470062256
0.6427657663509571,31.219280004501343
0.6427645538257544,31.222942352294922
0.642763341500978,31.226662397384644
0.6427621293765724,31.23037314414978
0.6427609174524811,31.234151601791382
0.6427597057286484,31.237840175628662
0.642758494205018,31.241570711135864
0.6427572828815341,31.24528408050537
0.6427560717581408,31.24895215034485
0.6427548608347817,31.252622604370117
0.6427536501114015,31.25638198852539
0.642752439587944,31.25999355316162
0.6427512292643534,31.26369023323059
0.6427500191405736,31.267404317855835
0.6427488092165491,31.271154642105103
0.6427475994922238,31.274803400039673
0.6427463899675421,31.27860116958618
0.6427451806424482,31.282307147979736
0.6427439715168864,31.286019802093506
0.6427427625908009,31.2896671295166
0.6427415538641359,31.29333734512329
0.6427403453368359,31.297004222869873
0.6427391370088451,31.300825119018555
0.642737928880108,31.304505825042725
0.6427367209505688,31.308211088180542
0.6427355132201721,31.31181025505066
0.6427343056888623,31.315582752227783
0.6427330983565839,31.31922173500061
0.6427318912232813,31.322967290878296
0.6427306842888988,31.326645851135254
0.6427294775533814,31.330350399017334
0.6427282710166731,31.334068775177002
0.6427270646787188,31.33784031867981
0.642725858539463,31.341538906097412
0.6427246525988501,31.34532403945923
0.6427234468568251,31.349056005477905
0.6427222413133324,31.352898597717285
0.6427210359683169,31.35667371749878
0.642719830821723,31.36039972305298
0.6427186258734955,31.364120721817017
0.6427174211235794,31.3678936958313
0.6427162165719191,31.371572256088257
0.6427150122184596,31.37534785270691
0.6427138080631456,31.379072666168213
0.6427126041059221,31.382778882980347
0.6427114003467337,31.386463165283203
0.6427101967855253,31.390254974365234
0.642708993422242,31.393900394439697
0.6427077902568282,31.397629261016846
0.6427065872892297,31.401325464248657
0.6427053845193904,31.405083417892456
0.6427041819472562,31.40873432159424
0.6427029795727717,31.41247057914734
0.6427017773958819,31.416170597076416
0.6427005754165318,31.419898986816406
0.6426993736346664,31.423584699630737
0.642698172050231,31.42736005783081
0.642696970663171,31.431037425994873
0.642695769473431,31.43484616279602
0.6426945684809561,31.4385347366333
0.6426933676856917,31.442208528518677
0.6426921670875831,31.44593119621277
0.6426909666865753,31.44963526725769
0.6426897664826136,31.453322172164917
0.6426885664756431,31.457080125808716
0.6426873666656094,31.460729837417603
0.6426861670524575,31.464513301849365
0.6426849676361331,31.468220472335815
0.6426837684165811,31.47193431854248
0.6426825693937472,31.4756920337677
0.6426813705675766,31.479461193084717
0.6426801719380149,31.483155488967896
0.6426789735050072,31.48687767982483
0.6426777752684992,31.490495204925537
0.6426765772284362,31.49423909187317
0.6426753793847638,31.49797534942627
0.6426741817374276,31.501800060272217
0.6426729842863729,31.505597829818726
0.6426717870315454,31.509309768676758
0.6426705899728907,31.513049364089966
0.6426693931103544,31.51679253578186
0.6426681964438822,31.520448923110962
0.6426669999734195,31.524136066436768
0.6426658036989121,31.527796983718872
0.6426646076203055,31.531525135040283
0.6426634117375459,31.535253524780273
0.6426622160505786,31.5390625
0.6426610205593494,31.542794942855835
0.6426598252638042,31.546619653701782
0.6426586301638886,31.55031394958496
0.6426574352595484,31.554092168807983
0.6426562405507298,31.557742834091187
0.6426550460373782,31.56140661239624
0.6426538517194399,31.565097093582153
0.6426526575968605,31.568848609924316
0.6426514636695858,31.572534561157227
0.6426502699375621,31.576451063156128
0.6426490764007351,31.580135822296143
0.642647883059051,31.583817958831787
0.6426466899124554,31.587522745132446
0.6426454969608949,31.591225624084473
0.6426443042043152,31.594956636428833
0.6426431116426622,31.59869384765625
0.6426419192758824,31.602434158325195
0.6426407271039216,31.606236457824707
0.6426395351267261,31.609960317611694
0.6426383433442416,31.61370325088501
0.642637151756415,31.61745023727417
0.642635960363192,31.62120294570923
0.642634769164519,31.62490224838257
0.6426335781603422,31.62859058380127
0.6426323873506076,31.63229203224182
0.6426311967352619,31.63607120513916
0.6426300063142512,31.63977289199829
0.6426288160875219,31.643537998199463
0.6426276260550201,31.647271394729614
0.6426264362166922,31.651143550872803
0.642625246572485,31.654927253723145
0.6426240571223445,31.658637523651123
0.6426228678662171,31.662311553955078
0.6426216788040495,31.666064739227295
0.642620489935788,31.669801950454712
0.6426193012613791,31.673545360565186
0.6426181127807692,31.677218675613403
0.6426169244939048,31.680919647216797
0.6426157364007329,31.68465280532837
0.6426145485011996,31.68850564956665
0.6426133607952517,31.692171812057495
0.6426121732828356,31.695970058441162
0.6426109859638982,31.699660062789917
0.642609798838386,31.703393936157227
0.6426086119062456,31.707088232040405
0.642607425167424,31.710859298706055
0.6426062386218677,31.714595794677734
0.6426050522695232,31.718396186828613
0.6426038661103378,31.722058057785034
0.6426026801442578,31.72585415840149
0.6426014943712302,31.72954821586609
0.6426003087912018,31.73329186439514
0.6425991234041192,31.73700714111328
0.6425979382099298,31.740708351135254
0.6425967532085799,31.744415760040283
0.6425955684000169,31.74820637702942
0.6425943837841873,31.751906156539917
0.6425931993610383,31.7556734085083
0.6425920151305168,31.759356260299683
0.6425908310925699,31.763152837753296
0.6425896472471443,31.766894817352295
0.6425884635941872,31.770674467086792
0.6425872801336455,31.77438473701477
0.6425860968654666,31.778103590011597
0.6425849137895975,31.781728506088257
0.642583730905985,31.78550434112549
0.6425825482145765,31.789198875427246
0.642581365715319,31.792893409729004
0.6425801834081597,31.796576738357544
0.6425790012930459,31.800384521484375
0.6425778193699246,31.804136037826538
0.6425766376387433,31.807857513427734
0.6425754560994491,31.811514139175415
0.6425742747519894,31.815272331237793
0.6425730935963113,31.818935871124268
0.6425719126323622,31.822587490081787
0.6425707318600895,31.826336145401
0.6425695512794404,31.830070734024048
0.6425683708903622,31.833816289901733
0.6425671906928024,31.837675094604492
0.6425660106867085,31.84137749671936
0.642564830872028,31.84512686729431
0.6425636512487082,31.848817586898804
0.6425624718166965,31.85254144668579
0.6425612925759405,31.85629105567932
0.6425601135263876,31.859960317611694
0.6425589346679857,31.863616704940796
0.6425577560006821,31.86737060546875
0.6425565775244243,31.871046781539917
0.64255539923916,31.8748881816864
0.6425542211448371,31.87861156463623
0.6425530432414025,31.882320642471313
0.6425518655288046,31.885969877243042
0.6425506880069907,31.88971257209778
0.6425495106759086,31.893331289291382
0.6425483335355058,31.897010326385498
0.6425471565857304,31.900705337524414
0.64254597982653,31.904510498046875
0.6425448032578522,31.908159255981445
0.642543626879645,31.911911964416504
0.6425424506918562,31.915648221969604
0.6425412746944337,31.919355869293213
0.6425400988873252,31.92303466796875
0.6425389232704789,31.926706552505493
0.6425377478438422,31.930356740951538
0.6425365726073636,31.934139013290405
0.6425353975609904,31.937806844711304
0.6425342227046711,31.941538095474243
0.6425330480383533,31.945231437683105
0.6425318735619853,31.94908857345581
0.642530699275515,31.952797889709473
0.6425295251788903,31.956581354141235
0.6425283512720594,31.96019721031189
0.6425271775549707,31.9638991355896
0.6425260040275717,31.967593669891357
0.6425248306898109,31.97132682800293
0.6425236575416361,31.975004196166992
0.642522484582996,31.978767156600952
0.6425213118138384,31.98244619369507
0.6425201392341117,31.98631501197815
0.6425189668437638,31.98999309539795
0.6425177946427432,31.993666648864746
0.6425166226309982,31.997323989868164
0.642515450808477,32.0010290145874
0.6425142791751279,32.00472164154053
0.6425131077308993,32.00841307640076
0.6425119364757392,32.01208162307739
0.6425107654095966,32.01585817337036
0.6425095945324192,32.01953649520874
0.6425084238441559,32.02333426475525
0.6425072533447548,32.027013063430786
0.6425060830341646,32.03074288368225
0.6425049129123336,32.03452730178833
0.6425037429792103,32.03829884529114
0.6425025732347431,32.0419557094574
0.642501403678881,32.04573655128479
0.6425002343115718,32.04941701889038
0.6424990651327646,32.053107500076294
0.6424978961424077,32.05683469772339
0.6424967273404498,32.060582876205444
0.6424955587268397,32.06426215171814
0.6424943903015259,32.067994832992554
0.6424932220644568,32.071688652038574
0.6424920540155815,32.07539510726929
0.6424908861548486,32.07912516593933
0.6424897184822066,32.082818031311035
0.6424885509976045,32.08656454086304
0.6424873837009909,32.09028100967407
0.6424862165923144,32.09399223327637
0.6424850496715243,32.09778022766113
0.642483882938569,32.10152244567871
0.6424827163933975,32.1053102016449
0.6424815500359586,32.108969926834106
0.6424803838662012,32.112683057785034
0.6424792178840744,32.11643052101135
0.6424780520895267,32.12016320228577
0.6424768864825072,32.123817682266235
0.642475721062965,32.12751817703247
0.6424745558308491,32.13117694854736
0.6424733907861082,32.1350302696228
0.6424722259286917,32.13877511024475
0.6424710612585484,32.142406702041626
0.6424698967756274,32.14610505104065
0.6424687324798778,32.14979577064514
0.6424675683712484,32.153446197509766
0.6424664044496887,32.15717577934265
0.6424652407151478,32.16080188751221
0.6424640771675747,32.16445875167847
0.6424629138069183,32.16815400123596
0.6424617506331284,32.17198657989502
0.6424605876461539,32.175708293914795
0.6424594248459441,32.1794319152832
0.6424582622324481,32.18311095237732
0.6424570998056155,32.186789751052856
0.6424559375653951,32.190401554107666
0.6424547755117365,32.19415259361267
0.642453613644589,32.19778633117676
0.6424524519639018,32.20150399208069
0.6424512904696245,32.2052698135376
0.6424501291617064,32.20907425880432
0.642448968040097,32.21279191970825
0.6424478071047456,32.21656608581543
0.6424466463556017,32.22016191482544
0.6424454857926144,32.223954916000366
0.6424443254157338,32.22761154174805
0.6424431652249091,32.231241941452026
0.6424420052200899,32.2349956035614
0.6424408454012255,32.23870539665222
0.6424396857682657,32.24232530593872
0.64243852632116,32.2461895942688
0.642437367059858,32.24985146522522
0.6424362079843092,32.253544330596924
0.6424350490944636,32.257248878479004
0.6424338903902705,32.260950565338135
0.6424327318716798,32.264617919921875
0.642431573538641,32.268386363983154
0.642430415391104,32.272058725357056
0.6424292574290185,32.27580976486206
0.642428099652334,32.27954649925232
0.6424269420610006,32.28328204154968
0.642425784654968,32.28703045845032
0.6424246274341859,32.29073166847229
0.6424234703986043,32.294419288635254
0.6424223135481729,32.298107385635376
0.6424211568828417,32.30179476737976
0.6424200004025604,32.30554246902466
0.642418844107279,32.3091926574707
0.6424176879969475,32.31296253204346
0.6424165320715158,32.3166069984436
0.6424153763309338,32.32042670249939
0.6424142207751516,32.32412672042847
0.6424130654041192,32.32783102989197
0.6424119102177865,32.331400632858276
0.6424107552161038,32.33519244194031
0.6424096003990207,32.33885741233826
0.6424084457664876,32.34257888793945
0.6424072913184545,32.34633922576904
0.6424061370548716,32.35010313987732
0.6424049829756892,32.353764057159424
0.6424038290808568,32.35754895210266
0.6424026753703254,32.36120414733887
0.6424015218440445,32.364917278289795
0.6424003685019649,32.368608713150024
0.6423992153440365,32.372347593307495
0.6423980623702096,32.37608766555786
0.6423969095804345,32.379799604415894
0.6423957569746614,32.38344168663025
0.6423946045528408,32.38718509674072
0.6423934523149231,32.39081645011902
0.642392300260858,32.394603967666626
0.6423911483905966,32.39829230308533
0.642389996704089,32.40202331542969
0.6423888452012857,32.4057183265686
0.6423876938821368,32.40939950942993
0.642386542746593,32.413116216659546
0.6423853917946047,32.41684103012085
0.6423842410261225,32.42054533958435
0.6423830904410966,32.42426013946533
0.6423819400394781,32.42783999443054
0.642380789821217,32.43154692649841
0.6423796397862639,32.43529224395752
0.6423784899345695,32.43903565406799
0.6423773402660844,32.44266176223755
0.6423761907807591,32.44642901420593
0.6423750414785444,32.450103998184204
0.6423738923593909,32.453773975372314
0.6423727434232491,32.45744872093201
0.64237159467007,32.461090087890625
0.642370446099804,32.46478843688965
0.6423692977124019,32.468591928482056
0.6423681495078144,32.47230577468872
0.6423670014859926,32.476049184799194
0.6423658536468868,32.47976279258728
0.6423647059904481,32.48348927497864
0.6423635585166271,32.48720455169678
0.6423624112253751,32.49098825454712
0.6423612641166425,32.494646072387695
0.6423601171903801,32.498342514038086
0.6423589704465391,32.50200057029724
0.6423578238850703,32.505823373794556
0.6423566775059248,32.50955891609192
0.6423555313090533,32.51327109336853
0.6423543852944067,32.51698160171509
0.6423532394619361,32.52073621749878
0.6423520938115926,32.52448558807373
0.6423509483433272,32.52816104888916
0.6423498030570909,32.53175067901611
0.6423486579528348,32.53550910949707
0.6423475130305099,32.53920102119446
0.6423463682900673,32.54301333427429
0.6423452237314582,32.54670238494873
0.6423440793546337,32.550437927246094
0.6423429351595448,32.55409574508667
0.6423417911461429,32.55778455734253
0.6423406473143791,32.56145262718201
0.6423395036642046,32.56515979766846
0.6423383601955707,32.56882977485657
0.6423372169084285,32.572548627853394
0.6423360738027293,32.57628273963928
0.6423349308784244,32.58006739616394
0.6423337881354652,32.583712339401245
0.6423326455738029,32.58739638328552
0.6423315031933889,32.591026067733765
0.6423303609941746,32.59468364715576
0.6423292189761113,32.598326206207275
0.6423280771391504,32.60199975967407
0.6423269354832435,32.6057231426239
0.6423257940083416,32.60943078994751
0.6423246527143965,32.61310267448425
0.6423235116013595,32.616904735565186
0.6423223706691821,32.620617389678955
0.6423212299178158,32.62432026863098
0.6423200893472124,32.627962827682495
0.6423189489573231,32.63164496421814
0.6423178087480995,32.63537335395813
0.6423166687194932,32.63912534713745
0.642315528871456,32.64277195930481
0.6423143892039396,32.64655923843384
0.642313249716895,32.65020132064819
0.6423121104102744,32.65404009819031
0.6423109712840291,32.65771222114563
0.6423098323381115,32.66137075424194
0.6423086935724726,32.66505312919617
0.6423075549870642,32.66879320144653
0.642306416581838,32.67255401611328
0.6423052783567462,32.676286935806274
0.6423041403117403,32.679943561553955
0.6423030024467721,32.68364143371582
0.6423018647617934,32.68733835220337
0.6423007272567561,32.691144943237305
0.642299589931612,32.69479036331177
0.6422984527863129,32.69841694831848
0.6422973158208108,32.70211577415466
0.6422961790350576,32.705936431884766
0.6422950424290053,32.70955038070679
0.6422939060026056,32.71324110031128
0.6422927697558108,32.716893911361694
0.6422916336885726,32.720566749572754
0.6422904978008429,32.724260330200195
0.642289362092574,32.7279577255249
0.6422882265637179,32.73158836364746
0.6422870912142266,32.73535680770874
0.642285956044052,32.7390718460083
0.6422848210531464,32.74272847175598
0.6422836862414618,32.74647498130798
0.6422825516089506,32.75014400482178
0.6422814171555645,32.75379753112793
0.642280282881256,32.757495641708374
0.6422791487859771,32.76113176345825
0.6422780148696801,32.76492142677307
0.6422768811323171,32.76861357688904
0.6422757475738403,32.772316217422485
0.6422746141942023,32.77599835395813
0.6422734809933549,32.77968621253967
0.6422723479712507,32.78331112861633
0.6422712151278419,32.787025690078735
0.6422700824630808,32.7906436920166
0.6422689499769197,32.794334173202515
0.6422678176693113,32.7979462146759
0.6422666855402075,32.801732301712036
0.6422655535895608,32.80546045303345
0.642264421817324,32.809126138687134
0.642263290223449,32.81277418136597
0.6422621588078887,32.81650471687317
0.6422610275705952,32.82017636299133
0.6422598965115213,32.82384967803955
0.6422587656306191,32.827502727508545
0.6422576349278415,32.83117723464966
0.6422565044031411,32.83483910560608
0.6422553740564699,32.83863544464111
0.6422542438877812,32.842307329177856
0.6422531138970271,32.8461275100708
0.6422519840841603,32.849828481674194
0.6422508544491334,32.85353112220764
0.6422497249918993,32.85723066329956
0.6422485957124102,32.861016035079956
0.6422474666106192,32.86467099189758
0.6422463376864789,32.868390798568726
0.6422452089399419,32.8720920085907
0.642244080370961,32.875953912734985
0.642242951979489,32.879668951034546
0.6422418237654786,32.88339924812317
0.6422406957288824,32.887091636657715
0.6422395678696539,32.89078497886658
0.6422384401877451,32.89448523521423
0.6422373126831092,32.89820146560669
0.6422361853556993,32.901838064193726
0.6422350582054678,32.90556073188782
0.6422339312323679,32.90920352935791
0.6422328044363523,32.91295886039734
0.6422316778173742,32.91666030883789
0.6422305513753863,32.92032837867737
0.6422294251103418,32.923985958099365
0.6422282990221934,32.92762327194214
0.6422271731108944,32.93120789527893
0.6422260473763975,32.93495726585388
0.6422249218186562,32.93861770629883
0.6422237964376232,32.94227051734924
0.6422226712332514,32.946075677871704
0.6422215462054942,32.949936389923096
0.6422204213543047,32.9536075592041
0.6422192966796358,32.957388162612915
0.642218172181441,32.96106219291687
0.6422170478596732,32.964786767959595
0.6422159237142855,32.96844434738159
0.6422147997452313,32.97212743759155
0.6422136759524637,32.975796937942505
0.6422125523359359,32.979464530944824
0.6422114288956015,32.983131647109985
0.6422103056314132,32.98697638511658
0.6422091825433247,32.99063563346863
0.6422080596312892,32.99434804916382
0.6422069368952599,32.99799203872681
0.6422058143351902,33.00166726112366
0.6422046919510337,33.00539445877075
0.6422035697427432,33.00909757614136
0.6422024477102725,33.01274347305298
0.6422013258535751,33.01653814315796
0.6422002041726041,33.0202317237854
0.6421990826673131,33.024030685424805
0.6421979613376557,33.02773427963257
0.642196840183585,33.03139781951904
0.6421957192050547,33.03513741493225
0.6421945984020184,33.03888297080994
0.6421934777744296,33.04257941246033
0.6421923573222418,33.046337366104126
0.6421912370454084,33.05001449584961
0.6421901169438834,33.053701400756836
0.6421889970176199,33.057347536087036
0.6421878772665717,33.061068534851074
0.6421867576906928,33.0647497177124
0.6421856382899361,33.06841325759888
0.6421845190642559,33.072107553482056
0.6421834000136056,33.075881004333496
0.6421822811379391,33.0795681476593
0.6421811624372099,33.08328056335449
0.6421800439113718,33.08699011802673
0.6421789255603787,33.09064817428589
0.6421778073841843,33.09442186355591
0.6421766893827421,33.09820628166199
0.6421755715560062,33.10191464424133
0.6421744539039307,33.10577130317688
0.6421733364264687,33.10939955711365
0.6421722191235747,33.113099336624146
0.6421711019952022,33.11681318283081
0.6421699850413052,33.12051439285278
0.6421688682618377,33.12421154975891
0.6421677516567535,33.12784385681152
0.6421666352260066,33.131449460983276
0.6421655189695512,33.135356187820435
0.6421644028873407,33.139118671417236
0.6421632869793296,33.14282417297363
0.6421621712454717,33.14655590057373
0.642161055685721,33.150256872177124
0.6421599403000318,33.15395760536194
0.6421588250883579,33.15764021873474
0.6421577100506533,33.16131615638733
0.6421565951868724,33.16500425338745
0.642155480496969,33.16871738433838
0.6421543659808976,33.172499656677246
0.6421532516386121,33.17621445655823
0.6421521374700668,33.179869651794434
0.6421510234752159,33.18351745605469
0.6421499096540133,33.18730807304382
0.6421487960064135,33.19090247154236
0.6421476825323706,33.194607973098755
0.6421465692318389,33.198318004608154
0.6421454561047725,33.202054262161255
0.642144343151126,33.205849409103394
0.6421432303708536,33.20969009399414
0.6421421177639095,33.21346068382263
0.6421410053302482,33.21722078323364
0.642139893069824,33.220946311950684
0.6421387809825913,33.22468185424805
0.6421376690685041,33.22832131385803
0.6421365573275173,33.23199772834778
0.642135445759585,33.235702991485596
0.642134334364662,33.2394540309906
0.6421332231427026,33.243096590042114
0.6421321120936611,33.24693322181702
0.6421310012174921,33.25062417984009
0.6421298905141503,33.254350662231445
0.6421287799835897,33.25799298286438
0.6421276696257654,33.26166844367981
0.6421265594406316,33.265339851379395
0.6421254494281432,33.269054651260376
0.6421243395882543,33.27273607254028
0.6421232299209201,33.27650046348572
0.6421221204260946,33.2801616191864
0.6421210111037331,33.28399610519409
0.6421199019537897,33.28762412071228
0.6421187929762193,33.29131770133972
0.6421176841709768,33.29501962661743
0.6421165755380165,33.29866361618042
0.6421154670772934,33.30236029624939
0.6421143587887623,33.30613732337952
0.6421132506723777,33.30977702140808
0.6421121427280945,33.313483476638794
0.6421110349558676,33.31719613075256
0.6421099273556516,33.320969104766846
0.6421088199274013,33.3246283531189
0.642107712671072,33.328365325927734
0.6421066055866181,33.33197546005249
0.6421054986739946,33.33579206466675
0.6421043919331565,33.33949542045593
0.6421032853640586,33.343265771865845
0.6421021789666559,33.34697604179382
0.6421010727409032,33.35072350502014
0.6420999666867557,33.354527950286865
0.6420988608041681,33.35836172103882
0.6420977550930955,33.362014293670654
0.642096649553493,33.36579942703247
0.6420955441853154,33.3695330619812
0.6420944389885181,33.3733115196228
0.642093333963056,33.377053022384644
0.6420922291088842,33.380796670913696
0.6420911244259575,33.38451361656189
0.6420900199142314,33.388269662857056
0.6420889155736609,33.391926527023315
0.6420878114042011,33.39577913284302
0.6420867074058072,33.39948487281799
0.6420856035784342,33.40322923660278
0.6420844999220379,33.40694332122803
0.6420833964365726,33.4106011390686
0.6420822931219943,33.414283990859985
0.6420811899782579,33.41795468330383
0.6420800870053188,33.42165279388428
0.642078984203132,33.425373792648315
0.642077881571653,33.42905139923096
0.642076779110837,33.43280243873596
0.6420756768206395,33.436543226242065
0.6420745747010158,33.44032263755798
0.6420734727519212,33.4439811706543
0.6420723709733109,33.447688817977905
0.6420712693651408,33.45136499404907
0.6420701679273659,33.455119609832764
0.6420690666599416,33.45877528190613
0.6420679655628235,33.46245574951172
0.6420668646359671,33.46617674827576
0.6420657638793277,33.47001910209656
0.6420646632928609,33.473748445510864
0.6420635628765223,33.47746133804321
0.6420624626302672,33.48115253448486
0.6420613625540514,33.48483872413635
0.6420602626478304,33.4884991645813
0.6420591629115595,33.4921612739563
0.6420580633451947,33.49587035179138
0.6420569639486912,33.49958515167236
0.6420558647220048,33.50333547592163
0.6420547656650912,33.50720834732056
0.6420536667779062,33.51085448265076
0.6420525680604053,33.51467847824097
0.6420514695125441,33.518412828445435
0.6420503711342783,33.52217364311218
0.6420492729255638,33.526026248931885
0.6420481748863562,33.529775857925415
0.6420470770166113,33.53349542617798
0.6420459793162847,33.53730010986328
0.6420448817853328,33.54103326797485
0.6420437844237107,33.54489016532898
0.6420426872313745,33.548648834228516
0.6420415902082799,33.55240225791931
0.642040493354383,33.55613875389099
0.6420393966696395,33.55986475944519
0.6420383001540053,33.56350493431091
0.6420372038074365,33.56727147102356
0.6420361076298886,33.57097506523132
0.6420350116213178,33.57476782798767
0.6420339157816802,33.57846260070801
0.6420328201109315,33.58224034309387
0.6420317246090278,33.58597683906555
0.6420306292759251,33.58966827392578
0.6420295341115795,33.593358278274536
0.6420284391159466,33.59705448150635
0.6420273442889831,33.60068321228027
0.6420262496306446,33.60443925857544
0.6420251551408873,33.608134031295776
0.6420240608196676,33.61183428764343
0.642022966666941,33.61556696891785
0.642021872682664,33.619372606277466
0.6420207788667928,33.623053312301636
0.6420196852192833,33.62678837776184
0.6420185917400921,33.63042879104614
0.6420174984291751,33.63414287567139
0.6420164052864885,33.63781237602234
0.6420153123119885,33.641547203063965
0.6420142195056314,33.64520978927612
0.6420131268673736,33.64895582199097
0.6420120343971711,33.652649879455566
0.6420109420949804,33.65647506713867
0.6420098499607577,33.66017389297485
0.6420087579944594,33.66383409500122
0.6420076661960418,33.66751217842102
0.6420065745654613,33.67129993438721
0.6420054831026741,33.67504358291626
0.6420043918076368,33.6787965297699
0.6420033006803058,33.68245005607605
0.6420022097206374,33.68624949455261
0.6420011189285879,33.68990635871887
0.6420000283041141,33.693692684173584
0.6419989378471721,33.69736409187317
0.6419978475577187,33.701056241989136
0.6419967574357104,33.70479202270508
0.6419956674811033,33.7085165977478
0.6419945776938544,33.71215891838074
0.64199348807392,33.71596932411194
0.6419923986212568,33.71966290473938
0.6419913093358214,33.72336769104004
0.6419902202175701,33.727150201797485
0.6419891312664598,33.73095631599426
0.6419880424824469,33.7346625328064
0.6419869538654884,33.73840689659119
0.6419858654155405,33.74202513694763
0.6419847771325603,33.74572420120239
0.6419836890165042,33.749430894851685
0.6419826010673292,33.753140926361084
0.6419815132849915,33.756789207458496
0.6419804256694485,33.760555267333984
0.6419793382206563,33.764198541641235
0.6419782509385721,33.7678861618042
0.6419771638231525,33.77157950401306
0.6419760768743544,33.77534604072571
0.6419749900921349,33.77904033660889
0.6419739034764502,33.78276252746582
0.6419728170272576,33.786513328552246
0.641971730744514,33.79017472267151
0.6419706446281759,33.793864488601685
0.6419695586782005,33.79755258560181
0.6419684728945445,33.80123710632324
0.6419673872771651,33.805076599121094
0.6419663018260191,33.808758020401
0.6419652165410633,33.812424659729004
0.641964131422255,33.81615591049194
0.6419630464695509,33.81986117362976
0.6419619616829082,33.82348990440369
0.6419608770622838,33.82725977897644
0.641959792607635,33.83090019226074
0.6419587083189185,33.83462333679199
0.6419576241960916,33.838367223739624
0.6419565402391113,33.84216642379761
0.6419554564479347,33.845879316329956
0.6419543728225189,33.84959959983826
0.6419532893628209,33.85324835777283
0.641952206068798,33.85693669319153
0.6419511229404076,33.86064863204956
0.6419500399776064,33.86438512802124
0.641948957180352,33.867995500564575
0.6419478745486015,33.871707916259766
0.641946792082312,33.87540006637573
0.6419457097814408,33.87921380996704
0.6419446276459453,33.88290023803711
0.6419435456757827,33.88666915893555
0.6419424638709101,33.89034342765808
0.641941382231285,33.89406156539917
0.6419403007568648,33.8976833820343
0.6419392194476066,33.901347160339355
0.6419381383034677,33.905076026916504
0.6419370573244058,33.908812284469604
0.6419359765103779,33.91247320175171
0.6419348958613418,33.916276931762695
0.6419338153772549,33.91995096206665
0.6419327350580741,33.9236536026001
0.6419316549037574,33.92737531661987
0.641930574914262,33.931063413619995
0.6419294950895456,33.93474006652832
0.6419284154295652,33.9384560585022
0.6419273359342788,33.94210886955261
0.6419262566036438,33.945834159851074
0.6419251774376177,33.949547290802
0.641924098436158,33.9533109664917
0.6419230195992223,33.95704460144043
0.6419219409267682,33.96075940132141
0.6419208624187533,33.964428424835205
0.6419197840751353,33.96809244155884
0.6419187058958716,33.971786975860596
0.6419176278809201,33.97553896903992
0.6419165500302383,33.97917723655701
0.6419154723437841,33.982911825180054
0.6419143948215149,33.98658466339111
0.6419133174633885,33.990378618240356
0.6419122402693629,33.994051456451416
0.6419111632393956,33.997716665267944
0.641910086373444,34.001362562179565
0.6419090096714666,34.0050745010376
0.6419079331334205,34.00872039794922
0.641906856759264,34.01246643066406
0.6419057805489546,34.01617169380188
0.6419047045024504,34.01983594894409
0.6419036286197092,34.02348828315735
0.6419025529006885,34.02726674079895
0.6419014773453467,34.03092408180237
0.6419004019536414,34.034663915634155
0.6418993267255306,34.03832530975342
0.641898251660972,34.042057037353516
0.6418971767599239,34.04570174217224
0.6418961020223439,34.04941391944885
0.6418950274481902,34.05309844017029
0.6418939530374206,34.056817293167114
0.6418928787899933,34.060492515563965
0.6418918047058664,34.06426239013672
0.6418907307849976,34.067935943603516
0.6418896570273451,34.07163882255554
0.641888583432867,34.07536244392395
0.6418875100015214,34.079142332077026
0.6418864367332665,34.08283042907715
0.64188536362806,34.086612701416016
0.6418842906858606,34.09026074409485
0.641883217906626,34.093989610672
0.6418821452903143,34.097628116607666
0.641881072836884,34.10140943527222
0.6418800005462929,34.105167627334595
0.6418789284184995,34.10888648033142
0.6418778564534621,34.11250281333923
0.6418767846511385,34.116278409957886
0.6418757130114874,34.11991047859192
0.6418746415344668,34.1235785484314
0.6418735702200352,34.12730073928833
0.6418724990681506,34.13099145889282
0.6418714280787714,34.13462471961975
0.641870357251856,34.138394594192505
0.6418692865873626,34.14205598831177
0.6418682160852499,34.14578127861023
0.6418671457454757,34.14950203895569
0.6418660755679988,34.15320634841919
0.6418650055527776,34.156888246536255
0.6418639356997703,34.16060495376587
0.6418628660089354,34.164284467697144
0.6418617964802313,34.16797399520874
0.6418607271136165,34.17162299156189
0.6418596579090498,34.17547655105591
0.6418585888664889,34.17915105819702
0.6418575199858934,34.18280792236328
0.6418564512672207,34.18653202056885
0.64185538271043,34.190226316452026
0.6418543143154796,34.193867921829224
0.6418532460823281,34.197589635849
0.6418521780109341,34.201242446899414
0.6418511101012562,34.20499897003174
0.641850042353253,34.20871186256409
0.6418489747668832,34.21244192123413
0.6418479073421054,34.21621489524841
0.641846840078878,34.21997690200806
0.64184577297716,34.22367477416992
0.64184470603691,34.22739291191101
0.6418436392580865,34.23106002807617
0.6418425726406486,34.234795331954956
0.6418415061845546,34.23846507072449
0.6418404398897635,34.24217677116394
0.6418393737562342,34.24587082862854
0.6418383077839249,34.24964618682861
0.641837241972795,34.25337219238281
0.641836176322803,34.25709271430969
0.6418351108339078,34.260746240615845
0.6418340455060682,34.26443815231323
0.6418329803392429,34.268107414245605
0.6418319153333909,34.271819829940796
0.6418308504884712,34.27556610107422
0.6418297858044425,34.27923631668091
0.6418287212812639,34.28290629386902
0.641827656918894,34.286691188812256
0.6418265927172921,34.290430784225464
0.6418255286764168,34.294166803359985
0.6418244647962275,34.297804832458496
0.6418234010766828,34.30149602890015
0.6418223375177418,34.305225133895874
0.6418212741193634,34.30900692939758
0.6418202108815069,34.31262803077698
0.6418191478041312,34.31639361381531
0.6418180848871953,34.32000517845154
0.6418170221306582,34.323731899261475
0.6418159595344791,34.32743835449219
0.6418148970986172,34.33113765716553
0.6418138348230316,34.334808111190796
0.6418127727076812,34.33850407600403
0.6418117107525254,34.34219264984131
0.6418106489575229,34.34595441818237
0.6418095873226334,34.349602699279785
0.6418085258478161,34.35335421562195
0.6418074645330298,34.35700273513794
0.6418064033782338,34.36079025268555
0.6418053423833876,34.364492654800415
0.6418042815484503,34.36821675300598
0.6418032208733809,34.371925354003906
0.641802160358139,34.37572526931763
0.6418011000026839,34.37936973571777
0.6418000398069749,34.38306736946106
0.6417989797709711,34.386736154556274
0.641797919894632,34.39048385620117
0.6417968601779168,34.3942346572876
0.641795800620785,34.39799380302429
0.6417947412231959,34.40166139602661
0.6417936819851092,34.405420780181885
0.6417926229064839,34.409173011779785
0.6417915639872794,34.41285753250122
0.6417905052274556,34.41654849052429
0.6417894466269717,34.42025804519653
0.6417883881857868,34.42396807670593
0.641787329903861,34.427661657333374
0.6417862717811531,34.43134689331055
0.6417852138176233,34.43513536453247
0.6417841560132308,34.43890047073364
0.6417830983679351,34.44261574745178
0.6417820408816961,34.44636106491089
0.6417809835544729,34.45008039474487
0.6417799263862253,34.45368456840515
0.6417788693769128,34.4574511051178
0.641777812526495,34.46109747886658
0.6417767558349317,34.464783668518066
0.6417756993021824,34.468422651290894
0.6417746429282069,34.47218728065491
0.6417735867129647,34.47592520713806
0.6417725306564156,34.47959089279175
0.6417714747585191,34.48328399658203
0.6417704190192353,34.48700952529907
0.6417693634385235,34.49068856239319
0.6417683080163437,34.494484186172485
0.6417672527526554,34.49817419052124
0.6417661976474187,34.501888275146484
0.6417651427005933,34.50563645362854
0.6417640879121389,34.50942397117615
0.6417630332820152,34.51312065124512
0.6417619788101824,34.51687741279602
0.6417609244965999,34.520567178726196
0.641759870341228,34.524312257766724
0.6417588163440263,34.52799415588379
0.6417577625049546,34.53170084953308
0.6417567088239731,34.53541660308838
0.6417556553010415,34.53917336463928
0.6417546019361198,34.542879581451416
0.641753548729168,34.546637773513794
0.6417524956801458,34.55034685134888
0.6417514427890135,34.5541296005249
0.6417503900557308,34.55783653259277
0.6417493374802581,34.561511754989624
0.6417482850625551,34.56522297859192
0.6417472328025817,34.56886959075928
0.6417461807002982,34.57255411148071
0.6417451287556646,34.57632565498352
0.641744076968641,34.57999348640442
0.6417430253391876,34.58378553390503
0.6417419738672643,34.587541818618774
0.6417409225528312,34.59130549430847
0.6417398713958485,34.59505796432495
0.6417388203962764,34.59874200820923
0.6417377695540749,34.602374792099
0.6417367188692045,34.60614490509033
0.641735668341625,34.60987091064453
0.6417346179712967,34.61354994773865
0.64173356775818,34.61725401878357
0.6417325177022348,34.621018409729004
0.6417314678034218,34.62472701072693
0.641730418061701,34.62844204902649
0.6417293684770327,34.63210678100586
0.641728319049377,34.63587713241577
0.6417272697786943,34.639556884765625
0.6417262206649453,34.6433219909668
0.6417251717080901,34.64699387550354
0.6417241229080887,34.65069770812988
0.6417230742649018,34.65444564819336
0.6417220257784898,34.65819573402405
0.6417209774488127,34.6618173122406
0.6417199292758314,34.66553211212158
0.641718881259506,34.66916537284851
0.641717833399797,34.67290163040161
0.641716785696665,34.67663240432739
0.6417157381500703,34.680336713790894
0.6417146907599733,34.684070348739624
0.6417136435263346,34.687795639038086
0.6417125964491149,34.691484212875366
0.6417115495282745,34.6953341960907
0.6417105027637736,34.698983907699585
0.6417094561555733,34.702651500701904
0.641708409703634,34.70711064338684
0.641707363407916,34.71187973022461
0.6417063172683802,34.71608781814575
0.641705271284987,34.71997690200806
0.641704225457697,34.72376585006714
0.6417031797864711,34.7276406288147
0.6417021342712697,34.73138904571533
0.6417010889120535,34.73524761199951
0.6417000437087833,34.73899531364441
0.6416989986614197,34.742788791656494
0.6416979537699231,34.74654150009155
0.6416969090342546,34.75027847290039
0.6416958644543749,34.75402522087097
0.6416948200302445,34.75774168968201
0.6416937757618243,34.76144552230835
0.641692731649075,34.76524472236633
0.6416916876919575,34.768879413604736
0.6416906438904326,34.772621870040894
0.6416896002444611,34.77641749382019
0.6416885567540037,34.78011679649353
0.6416875134190212,34.78379511833191
0.6416864702394746,34.787548303604126
0.6416854272153248,34.79116415977478
0.6416843843465324,34.79487705230713
0.6416833416330587,34.79844379425049
0.6416822990748644,34.80209970474243
0.6416812566719103,34.805811405181885
0.6416802144241575,34.80955529212952
0.6416791723315669,34.81321668624878
0.6416781303940994,34.81693363189697
0.6416770886117161,34.820590019226074
0.641676046984378,34.824334383010864
0.6416750055120459,34.82797288894653
0.641673964194681,34.831647872924805
0.6416729230322444,34.835334062576294
0.6416718820246968,34.8390953540802
0.6416708411719999,34.84273815155029
0.641669800474114,34.84652280807495
0.6416687599310005,34.850197553634644
0.6416677195426207,34.85398483276367
0.6416666793089356,34.85762572288513
0.6416656392299063,34.86133098602295
0.6416645993054939,34.86500644683838
0.6416635595356595,34.868688344955444
0.6416625199203645,34.87234544754028
0.6416614804595699,34.87610483169556
0.641660441153237,34.87980556488037
0.641659402001327,34.88356876373291
0.6416583630038009,34.88728189468384
0.6416573241606203,34.891029357910156
0.6416562854717461,34.894766330718994
0.64165524693714,34.89839196205139
0.641654208556763,34.902047872543335
0.6416531703305762,34.905808448791504
0.6416521322585413,34.90956091880798
0.6416510943406195,34.913230419158936
0.6416500565767719,34.91695475578308
0.6416490189669601,34.920737504959106
0.6416479815111455,34.92445707321167
0.6416469442092894,34.92814636230469
0.641645907061353,34.93178725242615
0.6416448700672981,34.93549633026123
0.6416438332270858,34.93916130065918
0.6416427965406776,34.94293665885925
0.641641760008035,34.946616649627686
0.6416407236291195,34.950308084487915
0.6416396874038924,34.95403265953064
0.6416386513323152,34.95785999298096
0.6416376154143498,34.961607933044434
0.6416365796499575,34.965349435806274
0.6416355440390994,34.9690887928009
0.6416345085817373,34.97283339500427
0.641633473277833,34.976608753204346
0.6416324381273479,34.980305910110474
0.6416314031302436,34.984010457992554
0.6416303682864816,34.987693309783936
0.6416293335960237,34.991323947906494
0.6416282990588313,34.995190382003784
0.6416272646748662,34.99885272979736
0.64162623044409,35.00257229804993
0.6416251963664645,35.006325483322144
0.6416241624419511,35.01004481315613
0.6416231286705115,35.01370096206665
0.6416220950521078,35.017446994781494
0.6416210615867012,35.021164894104004
0.6416200282742538,35.02490830421448
0.6416189951147271,35.02862858772278
0.6416179621080831,35.032469034194946
0.6416169292542835,35.03615641593933
0.64161589655329,35.03980565071106
0.6416148640050645,35.04346704483032
0.641613831609569,35.04722714424133
0.6416127993667647,35.050920248031616
0.6416117672766141,35.05466437339783
0.6416107353390788,35.05836796760559
0.6416097035541204,35.06207323074341
0.6416086719217013,35.06576585769653
0.6416076404417829,35.06953835487366
0.6416066091143275,35.07329440116882
0.6416055779392967,35.07707905769348
0.6416045469166527,35.08076810836792
0.6416035160463573,35.0845148563385
0.6416024853283725,35.08822512626648
0.6416014547626603,35.09197473526001
0.6416004243491827,35.09572148323059
0.6415993940879016,35.09950041770935
0.6415983639787791,35.10325789451599
0.6415973340217772,35.107110023498535
0.641596304216858,35.110793113708496
0.6415952745639835,35.114548683166504
0.6415942450631158,35.11817979812622
0.641593215714217,35.12196731567383
0.641592186517249,35.12565732002258
0.6415911574721742,35.12943768501282
0.6415901285789546,35.13307166099548
0.6415890998375523,35.13678503036499
0.6415880712479294,35.14053225517273
0.6415870428100482,35.14435386657715
0.6415860145238708,35.14802837371826
0.6415849863893593,35.1516854763031
0.6415839584064761,35.15537214279175
0.6415829305751835,35.15908646583557
0.6415819028954435,35.16274833679199
0.6415808753672183,35.16651654243469
0.6415798479904702,35.17016839981079
0.6415788207651615,35.17389678955078
0.6415777936912547,35.17760944366455
0.6415767667687117,35.18136286735535
0.6415757399974951,35.18505001068115
0.6415747133775671,35.18875765800476
0.6415736869088902,35.19247078895569
0.6415726605914265,35.1961944103241
0.6415716344251384,35.19983911514282
0.6415706084099886,35.203514099121094
0.6415695825459391,35.20721888542175
0.6415685568329526,35.2110116481781
0.6415675312709912,35.21474075317383
0.6415665058600175,35.21860218048096
0.6415654805999942,35.222347259521484
0.6415644554908833,35.226147413253784
0.6415634305326473,35.22984719276428
0.641562405725249,35.23356032371521
0.6415613810686508,35.23725867271423
0.6415603565628151,35.24102783203125
0.6415593322077044,35.244773149490356
0.6415583080032814,35.24846649169922
0.6415572839495085,35.25212478637695
0.6415562600463484,35.255937576293945
0.6415552362937635,35.259581327438354
0.6415542126917164,35.26328086853027
0.64155318924017,35.26698422431946
0.6415521659390865,35.27073550224304
0.641551142788429,35.27444124221802
0.6415501197881596,35.27822399139404
0.6415490969382412,35.28185057640076
0.6415480742386367,35.285627126693726
0.6415470516893085,35.28938817977905
0.6415460292902192,35.29323172569275
0.6415450070413318,35.29700756072998
0.6415439849426089,35.30074119567871
0.641542962994013,35.30448627471924
0.6415419411955072,35.308276891708374
0.6415409195470543,35.311951637268066
0.6415398980486166,35.315699338912964
0.6415388767001573,35.31936764717102
0.641537855501639,35.32316184043884
0.6415368344530247,35.32687067985535
0.6415358135542769,35.33064675331116
0.6415347928053589,35.33439016342163
0.6415337722062332,35.33812642097473
0.6415327517568629,35.341819286346436
0.6415317314572105,35.34561610221863
0.6415307113072392,35.34932732582092
0.6415296913069116,35.353047370910645
0.6415286714561912,35.35677742958069
0.6415276517550403,35.36054348945618
0.6415266322034222,35.364341497421265
0.6415256128012997,35.36810898780823
0.641524593548636,35.371830701828
0.6415235744453937,35.37561273574829
0.641522555491536,35.37933802604675
0.6415215366870262,35.38308763504028
0.6415205180318266,35.38677906990051
0.6415194995259011,35.39051342010498
0.6415184811692122,35.394213914871216
0.6415174629617229,35.39796233177185
0.6415164449033964,35.40164923667908
0.6415154269941958,35.405484437942505
0.6415144092340844,35.409236669540405
0.641513391623025,35.41295123100281
0.641512374160981,35.41669416427612
0.6415113568479153,35.42041563987732
0.641510339683791,35.424118757247925
0.6415093226685715,35.42782521247864
0.6415083058022198,35.43148350715637
0.6415072890846996,35.435230016708374
0.641506272515973,35.438894271850586
0.6415052560960043,35.44272994995117
0.641504239824756,35.446513652801514
0.6415032237021919,35.45023560523987
0.6415022077282749,35.453948736190796
0.6415011919029683,35.45765566825867
0.6415001762262355,35.46138024330139
0.6414991606980397,35.46516418457031
0.641498145318344,35.4688241481781
0.6414971300871123,35.47256135940552
0.6414961150043074,35.47633695602417
0.6414951000698927,35.48017883300781
0.641494085283832,35.48382306098938
0.6414930706460881,35.487523794174194
0.6414920561566247,35.491227865219116
0.641491041815405,35.494975090026855
0.6414900276223926,35.498682498931885
0.6414890135775508,35.50240874290466
0.6414879996808432,35.50617265701294
0.641486985932233,35.50994157791138
0.6414859723316838,35.513633489608765
0.641484958879159,35.5174024105072
0.641483945574622,35.52105093002319
0.6414829324180366,35.52479338645935
0.6414819194093659,35.52846908569336
0.6414809065485738,35.53219938278198
0.6414798938356236,35.53594136238098
0.6414788812704791,35.53968024253845
0.6414778688531034,35.54345774650574
0.6414768565834607,35.547253370285034
0.6414758444615141,35.55088829994202
0.6414748324872271,35.55480122566223
0.6414738206605639,35.55854511260986
0.6414728089814876,35.56226968765259
0.6414717974499621,35.56599426269531
0.6414707860659509,35.56971502304077
0.6414697748294177,35.573403120040894
0.6414687637403262,35.57717847824097
0.6414677527986401,35.5808744430542
0.641466742004323,35.58461022377014
0.6414657313573386,35.588311195373535
0.6414647208576509,35.592089891433716
0.6414637105052234,35.59580421447754
0.64146270030002,35.599518060684204
0.6414616902420043,35.60320734977722
0.64146068033114,35.60703134536743
0.6414596705673911,35.61076092720032
0.6414586609507213,35.614482402801514
0.6414576514810945,35.61816143989563
0.6414566421584744,35.621864557266235
0.6414556329828249,35.625564098358154
0.6414546239541099,35.62932276725769
0.6414536150722933,35.63301873207092
0.6414526063373387,35.63675594329834
0.6414515977492102,35.6404983997345
0.6414505893078718,35.644304513931274
0.6414495810132873,35.6479868888855
0.6414485728654206,35.65168595314026
0.6414475648642357,35.655375957489014
0.6414465570096964,35.65914988517761
0.641445549301767,35.66283345222473
0.641444541740411,35.66663718223572
0.6414435343255926,35.670363426208496
0.6414425270572759,35.67413830757141
0.641441519935425,35.677817583084106
0.6414405129600037,35.68150305747986
0.6414395061309761,35.68517708778381
0.6414384994483064,35.68892216682434
0.6414374929119583,35.692586183547974
0.6414364865218963,35.69640254974365
0.6414354802780843,35.69999289512634
0.6414344741804862,35.70376491546631
0.6414334682290666,35.70743727684021
0.6414324624237892,35.71115756034851
0.6414314567646182,35.714845418930054
0.6414304512515181,35.71855163574219
0.6414294458844526,35.722211837768555
0.6414284406633861,35.72599196434021
0.6414274355882829,35.72967314720154
0.6414264306591069,35.73333430290222
0.6414254258758225,35.73700141906738
0.6414244212383939,35.740763425827026
0.6414234167467855,35.744483947753906
0.6414224124009613,35.74814987182617
0.6414214082008857,35.75174593925476
0.6414204041465228,35.755497217178345
0.6414194002378372,35.759164810180664
0.6414183964747928,35.76284170150757
0.6414173928573546,35.76653432846069
0.6414163893854862,35.77024292945862
0.641415386059152,35.7739143371582
0.6414143828783166,35.77772879600525
0.6414133798429446,35.781391859054565
0.6414123769529999,35.785104274749756
0.6414113742084471,35.78876805305481
0.6414103716092506,35.79250979423523
0.6414093691553748,35.79625487327576
0.6414083668467843,35.799949169158936
0.6414073646834432,35.80364751815796
0.641406362665316,35.807435512542725
0.6414053607923673,35.81114315986633
0.6414043590645616,35.81499791145325
0.6414033574818634,35.81863760948181
0.641402356044237,35.822322607040405
0.6414013547516472,35.826056480407715
0.6414003536040582,35.829731464385986
0.6413993526014349,35.833393812179565
0.6413983517437414,35.83716821670532
0.6413973510309426,35.840864181518555
0.641396350463003,35.84461522102356
0.6413953500398871,35.848308086395264
0.6413943497615596,35.85203218460083
0.6413933496279851,35.85576152801514
0.6413923496391282,35.85946869850159
0.6413913497949534,35.86311340332031
0.6413903500954257,35.86690020561218
0.6413893505405095,35.870564222335815
0.6413883511301692,35.87429165840149
0.64138735186437,35.87795042991638
0.6413863527430764,35.88163614273071
0.641385353766253,35.885316133499146
0.6413843549338647,35.88913822174072
0.6413833562458761,35.89287734031677
0.6413823577022518,35.89665627479553
0.641381359302957,35.90033030509949
0.641380361047956,35.90403604507446
0.641379362937214,35.907689809799194
0.6413783649706954,35.911447048187256
0.6413773671483652,35.91515111923218
0.6413763694701884,35.91885471343994
0.6413753719361294,35.92252206802368
0.6413743745461534,35.926440715789795
0.641373377300225,35.93006873130798
0.6413723801983093,35.933757066726685
0.6413713832403711,35.93747329711914
0.641370386426375,35.9412043094635
0.6413693897562864,35.945008277893066
0.64136839323007,35.9487521648407
0.6413673968476905,35.95249652862549
0.6413664006091132,35.95634913444519
0.6413654045143028,35.96008038520813
0.6413644085632244,35.963889598846436
0.641363412755843,35.967538833618164
0.6413624170921234,35.97124934196472
0.6413614215720308,35.974968910217285
0.64136042619553,35.97868633270264
0.6413594309625864,35.98231315612793
0.6413584358731647,35.9860520362854
0.6413574409272299,35.989737033843994
0.6413564461247472,35.99350571632385
0.6413554514656816,35.997233629226685
0.6413544569499984,36.00105023384094
0.6413534625776625,36.00477743148804
0.6413524683486389,36.00852680206299
0.6413514742628931,36.01230573654175
0.6413504803203898,36.01608419418335
0.6413494865210944,36.01976227760315
0.6413484928649721,36.023476362228394
0.6413474993519879,36.027212142944336
0.641346505982107,36.03097414970398
0.6413455127552947,36.03466773033142
0.6413445196715161,36.038482427597046
0.6413435267307364,36.04224228858948
0.6413425339329212,36.046056032180786
0.641341541278035,36.049769163131714
0.6413405487660438,36.0534884929657
0.6413395563969125,36.057207107543945
0.6413385641706063,36.06092667579651
0.6413375720870906,36.06465125083923
0.6413365801463308,36.0683434009552
0.6413355883482921,36.07199692726135
0.6413345966929397,36.07590985298157
0.6413336051802393,36.079665422439575
0.6413326138101558,36.08339047431946
0.641331622582655,36.08711004257202
0.6413306314977019,36.090869426727295
0.6413296405552619,36.094650983810425
0.6413286497553008,36.098469734191895
0.6413276590977839,36.102208375930786
0.641326668582676,36.10599112510681
0.6413256782099432,36.109752893447876
0.6413246879795508,36.11359906196594
0.6413236978914642,36.117364168167114
0.6413227079456486,36.121148109436035
0.6413217181420701,36.12488150596619
0.6413207284806935,36.12861919403076
0.6413197389614849,36.13238000869751
0.6413187495844093,36.13618278503418
0.6413177603494326,36.13986849784851
0.6413167712565201,36.1436243057251
0.6413157823056375,36.147411584854126
0.6413147934967502,36.151278257369995
0.6413138048298241,36.15507483482361
0.6413128163048244,36.15885949134827
0.6413118279217169,36.16250801086426
0.6413108396804672,36.16629076004028
0.6413098515810409,36.16997194290161
0.6413088636234037,36.17366051673889
0.641307875807521,36.17737650871277
0.6413068881333587,36.18113160133362
0.6413059006008826,36.184829235076904
0.641304913210058,36.18862748146057
0.6413039259608506,36.192298889160156
0.6413029388532265,36.19605731964111
0.6413019518871512,36.199761152267456
0.6413009650625904,36.203463554382324
0.6412999783795099,36.20717144012451
0.6412989918378753,36.210941553115845
0.6412980054376524,36.214683532714844
0.6412970191788072,36.21843409538269
0.6412960330613051,36.22211003303528
0.6412950470851124,36.22599220275879
0.6412940612501945,36.229695558547974
0.6412930755565174,36.233426094055176
0.6412920900040469,36.23711585998535
0.6412911045927486,36.24085283279419
0.641290119322589,36.24466061592102
0.6412891341935331,36.24836254119873
0.6412881492055476,36.252007246017456
0.6412871643585979,36.25578045845032
0.6412861796526499,36.25946760177612
0.6412851950876699,36.26318955421448
0.6412842106636233,36.266894817352295
0.6412832263804764,36.27065825462341
0.6412822422381951,36.274412393569946
0.6412812582367453,36.27823066711426
0.6412802743760929,36.281941652297974
0.6412792906562043,36.28569674491882
0.6412783070770448,36.28940749168396
0.6412773236385808,36.29314184188843
0.6412763403407784,36.296834230422974
0.6412753571836035,36.300599813461304
0.6412743741670223,36.30429768562317
0.6412733912910006,36.30797863006592
0.6412724085555046,36.311721324920654
0.6412714259605004,36.31551241874695
0.6412704435059539,36.319233894348145
0.6412694611918316,36.322957038879395
0.6412684790180992,36.32670068740845
0.6412674969847232,36.330403327941895
0.6412665150916692,36.33418393135071
0.641265533338904,36.33800959587097
0.6412645517263932,36.341729402542114
0.6412635702541034,36.34555435180664
0.6412625889220005,36.34927749633789
0.6412616077300508,36.352970600128174
0.6412606266782205,36.35673761367798
0.6412596457664758,36.360443353652954
0.6412586649947828,36.36417031288147
0.6412576843631079,36.36790633201599
0.6412567038714174,36.371612787246704
0.6412557235196775,36.376219272613525
0.6412547433078544,36.38118767738342
0.6412537632359144,36.385345220565796
0.641252783303824,36.389193296432495
0.6412518035115493,36.39303636550903
0.6412508238590566,36.39681077003479
0.6412498443463124,36.40060377120972
0.6412488649732827,36.40442371368408
0.6412478857399344,36.408228635787964
0.6412469066462335,36.411975622177124
0.6412459276921463,36.415823459625244
0.6412449488776395,36.419501066207886
0.6412439702026793,36.42328882217407
0.6412429916672321,36.42698407173157
0.6412420132712643,36.430704832077026
0.6412410350147427,36.434486627578735
0.6412400568976333,36.438196420669556
0.6412390789199027,36.44191765785217
0.6412381010815172,36.445708990097046
0.6412371233824438,36.4493670463562
0.6412361458226484,36.45309567451477
0.6412351684020978,36.456777811050415
0.6412341911207585,36.46048927307129
0.641233213978597,36.46413278579712
0.6412322369755797,36.46783804893494
0.6412312601116734,36.47144031524658
0.6412302833868446,36.47519373893738
0.6412293068010599,36.47891592979431
0.6412283303542857,36.48259782791138
0.6412273540464887,36.48638677597046
0.6412263778776354,36.490182399749756
0.6412254018476926,36.493884563446045
0.641224425956627,36.49760103225708
0.6412234502044051,36.50124502182007
0.6412224745909932,36.50501084327698
0.6412214991163586,36.50868821144104
0.6412205237804676,36.51243710517883
0.641219548583287,36.51614165306091
0.6412185735247834,36.519853830337524
0.6412175986049238,36.52355480194092
0.6412166238236744,36.52741503715515
0.6412156491810023,36.53112316131592
0.6412146746768742,36.534879207611084
0.6412137003112568,36.538612365722656
0.6412127260841171,36.54236149787903
0.6412117519954216,36.54616665840149
0.6412107780451368,36.549864768981934
0.6412098042332303,36.5535523891449
0.6412088305596682,36.55727005004883
0.6412078570244175,36.560922145843506
0.6412068836274455,36.56477499008179
0.6412059103687182,36.56848907470703
0.6412049372482032,36.57219672203064
0.6412039642658669,36.575936794281006
0.6412029914216766,36.57969641685486
0.6412020187155988,36.58331871032715
0.6412010461476007,36.58706879615784
0.6412000737176489,36.59077310562134
0.6411991014257106,36.59453368186951
0.6411981292717525,36.59819769859314
0.6411971572557418,36.60200595855713
0.6411961853776452,36.60572624206543
0.6411952136374298,36.60944390296936
0.6411942420350626,36.61312747001648
0.6411932705705106,36.61682057380676
0.6411922992437407,36.620482444763184
0.6411913280547199,36.62427043914795
0.6411903570034155,36.62794733047485
0.6411893860897941,36.63165855407715
0.6411884153138233,36.635385274887085
0.6411874446754697,36.63920021057129
0.6411864741747004,36.642946004867554
0.6411855038114826,36.64676094055176
0.6411845335857835,36.65042304992676
0.64118356349757,36.6541645526886
0.6411825935468094,36.65784025192261
0.6411816237334685,36.661566734313965
0.641180654057515,36.6652672290802
0.6411796845189156,36.66897702217102
0.6411787151176375,36.67262816429138
0.6411777458536478,36.676547050476074
0.6411767767269139,36.68029284477234
0.6411758077374029,36.68401575088501
0.6411748388850821,36.68768906593323
0.6411738701699186,36.69135236740112
0.6411729015918796,36.69513249397278
0.6411719331509323,36.69887065887451
0.6411709648470442,36.70256447792053
0.6411699966801823,36.70636057853699
0.6411690286503141,36.710055351257324
0.6411680607574067,36.713887453079224
0.6411670930014273,36.71757531166077
0.6411661253823433,36.72128915786743
0.6411651579001221,36.72498917579651
0.6411641905547311,36.72873044013977
0.6411632233461373,36.73239088058472
0.6411622562743085,36.73617148399353
0.6411612893392117,36.73980164527893
0.6411603225408141,36.743584871292114
0.6411593558790839,36.74732780456543
0.6411583893539876,36.7511088848114
0.641157422965493,36.754878759384155
0.6411564567135675,36.7586190700531
0.6411554905981786,36.76231503486633
0.6411545246192933,36.76611065864563
0.6411535587768796,36.769773960113525
0.6411525930709048,36.773521900177
0.6411516275013361,36.77722239494324
0.6411506620681413,36.780943870544434
0.6411496967712879,36.78467917442322
0.6411487316107429,36.78845739364624
0.6411477665864745,36.792094469070435
0.6411468016984497,36.7958824634552
0.6411458369466364,36.79955768585205
0.641144872331002,36.80323386192322
0.6411439078515141,36.80687642097473
0.6411429435081399,36.81063890457153
0.6411419793008474,36.814380168914795
0.6411410152296042,36.81805348396301
0.6411400512943777,36.82174777984619
0.6411390874951356,36.8256151676178
0.6411381238318455,36.82938361167908
0.641137160304475,36.833059787750244
0.6411361969129918,36.83673810958862
0.6411352336573636,36.84043526649475
0.6411342705375579,36.84415316581726
0.6411333075535426,36.847862243652344
0.641132344705285,36.851468086242676
0.6411313819927534,36.85530066490173
0.641130419415915,36.85897731781006
0.6411294569747377,36.862788677215576
0.6411284946691892,36.86653780937195
0.6411275324992375,36.87025570869446
0.6411265704648498,36.87389540672302
0.6411256085659943,36.877620458602905
0.6411246468026386,36.881322383880615
0.6411236851747506,36.88503575325012
0.6411227236822981,36.88867998123169
0.6411217623252489,36.89237952232361
0.6411208011035705,36.89611220359802
0.6411198400172311,36.89996337890625
0.6411188790661985,36.90364980697632
0.6411179182504404,36.907357692718506
0.6411169575699248,36.911112546920776
0.6411159970246195,36.91490650177002
0.6411150366144924,36.91853308677673
0.6411140763395116,36.92225456237793
0.6411131161996446,36.925962686538696
0.6411121561948596,36.929672956466675
0.6411111963251241,36.93339133262634
0.6411102365904068,36.937174558639526
0.6411092769906751,36.94081425666809
0.641108317525897,36.94459080696106
0.6411073581960407,36.94829249382019
0.6411063990010739,36.952025175094604
0.6411054399409647,36.95575475692749
0.6411044810156812,36.95944356918335
0.6411035222251913,36.963125705718994
0.6411025635694629,36.966917514801025
0.6411016050484645,36.97059226036072
0.6411006466621636,36.974427461624146
0.6410996884105287,36.97819447517395
0.6410987302935274,36.981908321380615
0.6410977723111283,36.98566460609436
0.6410968144632991,36.98941230773926
0.641095856750008,36.993098974227905
0.6410948991712231,36.996848583221436
0.6410939417269126,37.00056433677673
0.6410929844170447,37.00431489944458
0.6410920272415873,37.00798201560974
0.6410910702005087,37.01182961463928
0.641090113293777,37.01558756828308
0.6410891565213606,37.0192768573761
0.6410881998832275,37.02292585372925
0.6410872433793456,37.02674889564514
0.6410862870096837,37.03041672706604
0.6410853307742095,37.034194231033325
0.6410843746728915,37.037906885147095
0.6410834187056978,37.04160022735596
0.6410824628725968,37.045453786849976
0.6410815071735568,37.04920816421509
0.6410805516085458,37.05290341377258
0.6410795961775325,37.05669617652893
0.6410786408804847,37.06042432785034
0.6410776857173709,37.064210414886475
0.6410767306881595,37.06790089607239
0.6410757757928187,37.07158041000366
0.641074821031317,37.07535219192505
0.6410738664036225,37.07911419868469
0.6410729119097038,37.08274745941162
0.6410719575495292,37.08653903007507
0.6410710033230671,37.09024524688721
0.6410700492302855,37.09402418136597
0.6410690952711535,37.0976824760437
0.641068141445639,37.10143685340881
0.6410671877537104,37.10516405105591
0.6410662341953364,37.108891010284424
0.6410652807704853,37.11257338523865
0.6410643274791255,37.116339921951294
0.6410633743212257,37.11996006965637
0.6410624212967541,37.123724699020386
0.6410614684056793,37.127415895462036
0.6410605156479697,37.13110899925232
0.641059563023594,37.13484501838684
0.6410586105325207,37.13854908943176
0.6410576581747179,37.14219832420349
0.6410567059501545,37.146005630493164
0.6410557538587991,37.14965605735779
0.6410548019006201,37.15334868431091
0.6410538500755861,37.1570098400116
0.6410528983836657,37.16076946258545
0.6410519468248275,37.16449522972107
0.64105099539904,37.16821527481079
0.641050044106272,37.17182803153992
0.641049092946492,37.17555499076843
0.6410481419196685,37.17924618721008
0.6410471910257705,37.18292164802551
0.6410462402647662,37.18663549423218
0.6410452896366244,37.19035816192627
0.641044339141314,37.19406509399414
0.6410433887788035,37.19784116744995
0.6410424385490617,37.201515674591064
0.6410414884520571,37.20529389381409
0.6410405384877587,37.2089581489563
0.641039588656135,37.2127525806427
0.6410386389571547,37.216506004333496
0.6410376893907866,37.22019839286804
0.6410367399569998,37.223846673965454
0.6410357906557627,37.22760534286499
0.6410348414870441,37.23125123977661
0.6410338924508125,37.23511052131653
0.6410329435470374,37.2387957572937
0.6410319947756873,37.24247932434082
0.6410310461367308,37.246275424957275
0.6410300976301367,37.24998950958252
0.6410291492558743,37.25366187095642
0.6410282010139119,37.25735855102539
0.6410272529042187,37.26097798347473
0.6410263049267635,37.26469302177429
0.6410253570815153,37.26833534240723
0.6410244093684426,37.272027015686035
0.6410234617875149,37.27579140663147
0.6410225143387005,37.27958655357361
0.6410215670219688,37.28327822685242
0.6410206198372883,37.28699231147766
0.6410196727846282,37.29064393043518
0.6410187258639576,37.294373512268066
0.6410177790752453,37.2979896068573
0.6410168324184601,37.30169153213501
0.6410158858935713,37.30543661117554
0.6410149395005474,37.309218883514404
0.6410139932393581,37.31296253204346
0.6410130471099719,37.31674337387085
0.641012101112358,37.32038950920105
0.6410111552464852,37.324122190475464
0.6410102095123231,37.32779622077942
0.6410092639098405,37.33147597312927
0.6410083184390061,37.33522939682007
0.6410073730997895,37.33898854255676
0.6410064278921593,37.34267020225525
0.6410054828160849,37.34658479690552
0.6410045378715353,37.350282430648804
0.64100359305848,37.353999853134155
0.6410026483768875,37.357678174972534
0.6410017038267272,37.36137366294861
0.6410007594079684,37.365110635757446
0.64099981512058,37.36881446838379
0.6409988709645316,37.372461795806885
0.6409979269397919,37.37627148628235
0.6409969830463301,37.37996220588684
0.6409960392841157,37.38368248939514
0.6409950956531181,37.38736391067505
0.6409941521533058,37.3910608291626
0.6409932087846488,37.394808292388916
0.6409922655471159,37.398497104644775
0.6409913224406764,37.402162313461304
0.6409903794652995,37.40590476989746
0.6409894366209546,37.40954661369324
0.6409884939076109,37.41330647468567
0.6409875513252379,37.41695547103882
0.6409866088738045,37.42068696022034
0.6409856665532805,37.424368381500244
0.6409847243636347,37.42808747291565
0.6409837823048371,37.43173003196716
0.6409828403768564,37.43549966812134
0.6409818985796624,37.4392147064209
0.6409809569132241,37.442930459976196
0.6409800153775113,37.446736097335815
0.6409790739724929,37.45046091079712
0.6409781326981383,37.45420527458191
0.6409771915544175,37.45805501937866
0.6409762505412995,37.461790561676025
0.6409753096587537,37.46556520462036
0.6409743689067496,37.46924710273743
0.6409734282852566,37.47293305397034
0.6409724877942444,37.47665190696716
0.640971547433682,37.48041391372681
0.6409706072035394,37.484163761138916
0.6409696671037857,37.487876415252686
0.6409687271343905,37.491658449172974


==> n33/gradient_coding_n33_lr_001_nout_32_npart_4.csv <==
testing_loss,times
0.6931449947897225,0.0
0.6931428096038417,0.007043123245239258
0.6931406250021359,0.014106273651123047
0.6931384409844381,0.02104473114013672
0.6931362575505803,0.028124094009399414
0.6931340747003953,0.03515291213989258
0.693131892433716,0.042236328125
0.693129710750375,0.04926800727844238
0.6931275296502049,0.056287288665771484
0.6931253491330385,0.06317639350891113
0.6931231691987085,0.07031917572021484
0.6931209898470477,0.07727766036987305
0.6931188110778893,0.08439159393310547
0.6931166328910657,0.09139132499694824
0.6931144552864097,0.098480224609375
0.6931122782637542,0.10553836822509766
0.6931101018229322,0.11250996589660645
0.6931079259637768,0.11962008476257324
0.6931057506861202,0.1267225742340088
0.6931035759897962,0.13368725776672363
0.6931014018746372,0.14078783988952637
0.6930992283404763,0.1478722095489502
0.6930970553871467,0.15485644340515137
0.6930948830144813,0.16178131103515625
0.6930927112223129,0.168853759765625
0.6930905400104749,0.17588233947753906
0.6930883693788003,0.1829230785369873
0.6930861993271219,0.18996405601501465
0.6930840298552732,0.1970841884613037
0.6930818609630872,0.20415139198303223
0.6930796926503972,0.2112576961517334
0.693077524917036,0.21830391883850098
0.6930753577628372,0.2252638339996338
0.693073191187634,0.2321460247039795
0.6930710251912594,0.2392711639404297
0.6930688597735469,0.24625539779663086
0.6930666949343295,0.2532784938812256
0.6930645306734406,0.2602677345275879
0.6930623669907138,0.26739072799682617
0.6930602038859821,0.27431368827819824
0.6930580413590792,0.2814617156982422
0.6930558794098383,0.2884700298309326
0.6930537180380927,0.29560160636901855
0.6930515572436761,0.3025674819946289
0.6930493970264218,0.3096444606781006
0.6930472373861631,0.3166518211364746
0.6930450783227337,0.3236691951751709
0.6930429198359669,0.33063387870788574
0.6930407619256969,0.337766170501709
0.6930386045917564,0.3447401523590088
0.6930364478339794,0.3518805503845215
0.6930342916521998,0.3590223789215088
0.6930321360462504,0.36604881286621094
0.6930299810159654,0.373004674911499
0.6930278265611787,0.380018949508667
0.6930256726817232,0.38706016540527344
0.6930235193774335,0.3941049575805664
0.6930213666481426,0.4009878635406494
0.6930192144936846,0.40806055068969727
0.6930170629138931,0.4150547981262207
0.6930149119086024,0.42221546173095703
0.6930127614776457,0.42923426628112793
0.693010611620857,0.43634700775146484
0.6930084623380702,0.44333958625793457
0.6930063136291191,0.45046281814575195
0.6930041654938378,0.45751309394836426
0.6930020179320601,0.46452975273132324
0.6929998709436199,0.47152113914489746
0.6929977245283512,0.4785585403442383
0.6929955786860882,0.4854569435119629
0.6929934334166643,0.49246811866760254
0.6929912887199142,0.4994370937347412
0.6929891445956716,0.5066537857055664
0.6929870010437706,0.513735294342041
0.6929848580640453,0.5206961631774902
0.69298271565633,0.5276715755462646
0.6929805738204586,0.5346493721008301
0.6929784325562655,0.5417537689208984
0.6929762918635846,0.5488848686218262
0.6929741517422503,0.5559501647949219
0.6929720121920966,0.5633022785186768
0.6929698732129581,0.5705811977386475
0.6929677348046691,0.5776457786560059
0.6929655969670633,0.5845980644226074
0.6929634596999756,0.5915470123291016
0.6929613230032401,0.5986161231994629
0.6929591868766911,0.6056408882141113
0.692957051320163,0.6126425266265869
0.6929549163334904,0.6198067665100098
0.6929527819165077,0.6268107891082764
0.6929506480690492,0.6338717937469482
0.6929485147909492,0.6408936977386475
0.6929463820820426,0.6480233669281006
0.6929442499421637,0.6550054550170898
0.6929421183711472,0.6620974540710449
0.6929399873688273,0.6691391468048096
0.692937856935039,0.6761882305145264
0.6929357270696168,0.6832253932952881
0.6929335977723949,0.6902637481689453
0.6929314690432085,0.6972794532775879
0.6929293408818922,0.7043881416320801
0.6929272132882807,0.7113258838653564
0.6929250862622081,0.7184412479400635
0.6929229598035097,0.7254552841186523
0.6929208339120203,0.7324509620666504
0.6929187085875749,0.7394759654998779
0.6929165838300076,0.746565580368042
0.6929144596391539,0.7534680366516113
0.692912336014848,0.7604820728302002
0.6929102129569257,0.7674753665924072
0.6929080904652208,0.7745997905731201
0.6929059685395691,0.7815461158752441
0.6929038471798052,0.7885158061981201
0.6929017263857643,0.7954356670379639
0.692899606157281,0.802459716796875
0.6928974864941904,0.8095052242279053
0.6928953673963277,0.8165435791015625
0.6928932488635282,0.8235318660736084
0.6928911308956265,0.8305230140686035
0.692889013492458,0.83756422996521
0.6928868966538579,0.8445334434509277
0.692884780379661,0.851386308670044
0.6928826646697028,0.8583827018737793
0.6928805495238183,0.8653092384338379
0.6928784349418429,0.8724329471588135
0.6928763209236118,0.8796210289001465
0.6928742074689601,0.8868303298950195
0.6928720945777234,0.8936994075775146
0.692869982249737,0.900672435760498
0.692867870484836,0.9077301025390625
0.6928657592828558,0.9149234294891357
0.6928636486436317,0.9218974113464355
0.6928615385669995,0.9290828704833984
0.6928594290527944,0.936119556427002
0.6928573201008519,0.9431900978088379
0.6928552117110077,0.9501848220825195
0.692853103883097,0.9573063850402832
0.6928509966169552,0.9641916751861572
0.692848889912418,0.9712436199188232
0.6928467837693214,0.9782581329345703
0.6928446781875004,0.9853231906890869
0.6928425731667912,0.9922943115234375
0.6928404687070291,0.999459981918335
0.6928383648080497,1.0065627098083496
0.6928362614696887,1.0136163234710693
0.6928341586917822,1.0207018852233887
0.6928320564741655,1.0278587341308594
0.6928299548166746,1.0349488258361816
0.6928278537191455,1.04190993309021
0.6928257531814136,1.0489721298217773
0.6928236532033152,1.0560784339904785
0.6928215537846857,1.0629966259002686
0.692819454925361,1.0700764656066895
0.6928173566251774,1.0771138668060303
0.6928152588839709,1.084144115447998
0.6928131617015768,1.091022253036499
0.692811065077832,1.098100185394287
0.6928089690125715,1.1050026416778564
0.6928068735056323,1.111915111541748
0.6928047785568499,1.1190001964569092
0.6928026841660605,1.1262354850769043
0.6928005903331004,1.1333026885986328
0.6927984970578056,1.140371322631836
0.6927964043400121,1.1473968029022217
0.6927943121795563,1.1544005870819092
0.6927922205762743,1.1612927913665771
0.6927901295300023,1.1682665348052979
0.6927880390405768,1.17521071434021
0.6927859491078338,1.1821999549865723
0.6927838597316097,1.1892123222351074
0.6927817709117412,1.1963987350463867
0.692779682648064,1.2033512592315674
0.6927775949404148,1.2104272842407227
0.69277550778863,1.2174808979034424
0.6927734211925463,1.2244670391082764
0.6927713351519996,1.231515645980835
0.6927692496668271,1.2385883331298828
0.6927671647368646,1.2454817295074463
0.6927650803619488,1.252424716949463
0.692762996541917,1.2594935894012451
0.6927609132766047,1.2666292190551758
0.692758830565849,1.2735366821289062
0.6927567484094866,1.280632495880127
0.692754666807354,1.2876691818237305
0.6927525857592882,1.2945969104766846
0.6927505052651255,1.3015170097351074
0.6927484253247028,1.3085253238677979
0.6927463459378569,1.3155267238616943
0.6927442671044245,1.322528600692749
0.6927421888242425,1.3295910358428955
0.6927401110971477,1.336841344833374
0.692738033922977,1.3439171314239502
0.6927359573015671,1.3509774208068848
0.692733881232755,1.3579866886138916
0.6927318057163779,1.3649816513061523
0.6927297307522724,1.3719031810760498
0.6927276563402759,1.378997564315796
0.6927255824802246,1.3861055374145508
0.6927235091719566,1.3931045532226562
0.6927214364153083,1.400014877319336
0.6927193642101167,1.407158374786377
0.6927172925562194,1.414125680923462
0.6927152214534532,1.4211359024047852
0.6927131509016552,1.4281198978424072
0.6927110809006631,1.4350459575653076
0.6927090114503135,1.44205904006958
0.6927069425504441,1.4492626190185547
0.6927048742008919,1.456247091293335
0.692702806401494,1.4633283615112305
0.6927007391520881,1.4703352451324463
0.6926986724525116,1.4775407314300537
0.6926966063026014,1.4844467639923096
0.6926945407021957,1.4914064407348633
0.6926924756511311,1.4984848499298096
0.6926904111492453,1.505568027496338
0.6926883471963758,1.512519121170044
0.6926862837923604,1.5196442604064941
0.6926842209370361,1.5266258716583252
0.6926821586302412,1.5336029529571533
0.6926800968718121,1.5406134128570557
0.6926780356615876,1.5478427410125732
0.6926759749994048,1.5547857284545898
0.6926739148851012,1.5617406368255615
0.6926718553185147,1.568760633468628
0.6926697962994831,1.5758328437805176
0.6926677378278441,1.5827488899230957
0.6926656799034352,1.5897798538208008
0.6926636225260945,1.5968372821807861
0.6926615656956595,1.6039071083068848
0.6926595094119683,1.6109569072723389
0.6926574536748588,1.6182739734649658
0.6926553984841687,1.6252307891845703
0.692653343839736,1.63222074508667
0.6926512897413984,1.6392903327941895
0.6926492361889945,1.6464481353759766
0.692647183182362,1.6535751819610596
0.6926451307213385,1.6605122089385986
0.6926430788057625,1.6675832271575928
0.6926410274354721,1.6746735572814941
0.6926389766103053,1.6817173957824707
0.6926369263300999,1.6890289783477783
0.6926348765946947,1.6959776878356934
0.6926328274039273,1.7030646800994873
0.6926307787576365,1.7100911140441895
0.69262873065566,1.7172021865844727
0.6926266830978363,1.7240626811981201
0.6926246360840036,1.731078863143921
0.6926225896140001,1.738029956817627
0.6926205436876646,1.7450485229492188
0.6926184983048351,1.7520267963409424
0.6926164534653501,1.7592580318450928
0.692614409169048,1.7662339210510254
0.6926123654157673,1.773127794265747
0.6926103222053462,1.7800121307373047
0.692608279537624,1.7870802879333496
0.6926062374124382,1.79396653175354
0.6926041958296281,1.8008875846862793
0.6926021547890318,1.8079800605773926
0.6926001142904883,1.815016269683838
0.6925980743338361,1.8219692707061768
0.6925960349189137,1.8292126655578613
0.69259399604556,1.836143970489502
0.6925919577136139,1.8432085514068604
0.6925899199229136,1.85025954246521
0.6925878826732984,1.857297658920288
0.6925858459646069,1.864319086074829
0.6925838097966779,1.8713672161102295
0.6925817741693502,1.8783862590789795
0.6925797390824627,1.885265827178955
0.6925777045358547,1.8921535015106201
0.6925756705293646,1.8993792533874512
0.6925736370628317,1.9063589572906494
0.6925716041360948,1.9132862091064453
0.6925695717489929,1.92024827003479
0.6925675399013653,1.9274001121520996
0.6925655085930511,1.9344024658203125
0.6925634778238889,1.9414503574371338
0.6925614475937184,1.948413372039795
0.6925594179023784,1.9554331302642822
0.6925573887497084,1.962418556213379
0.6925553601355471,1.9696526527404785
0.6925533320597342,1.9765527248382568
0.6925513045221091,1.9835340976715088
0.6925492775225107,1.9904468059539795
0.6925472510607781,1.9975569248199463
0.6925452251367513,2.004483461380005
0.6925431997502696,2.011453151702881
0.6925411749011718,2.0184683799743652
0.6925391505892984,2.025425672531128
0.6925371268144874,2.032363176345825
0.6925351035765797,2.0395355224609375
0.6925330808754141,2.046548366546631
0.6925310587108301,2.053504705429077
0.6925290370826673,2.060431718826294
0.6925270159907655,2.0676329135894775
0.6925249954349645,2.0747768878936768
0.6925229754151037,2.0817437171936035
0.6925209559310225,2.088735818862915
0.6925189369825612,2.095775842666626
0.6925169185695591,2.1027281284332275
0.6925149006918562,2.109874963760376
0.6925128833492923,2.116981029510498
0.6925108665417071,2.1240272521972656
0.6925088502689407,2.1310198307037354
0.6925068345308326,2.13814377784729
0.692504819327223,2.1450419425964355
0.6925028046579517,2.1520192623138428
0.6925007905228587,2.159060478210449
0.6924987769217842,2.166187047958374
0.6924967638545677,2.1731314659118652
0.6924947513210498,2.1803090572357178
0.6924927393210705,2.187415838241577
0.6924907278544693,2.194455862045288
0.6924887169210872,2.2014198303222656
0.6924867065207638,2.208505153656006
0.6924846966533396,2.2155137062072754
0.6924826873186548,2.2225160598754883
0.6924806785165492,2.2295260429382324
0.6924786702468638,2.2365646362304688
0.6924766625094382,2.243602991104126
0.6924746553041132,2.250800848007202
0.6924726486307291,2.2578530311584473
0.6924706424891262,2.2648966312408447
0.6924686368791448,2.2719061374664307
0.6924666318006256,2.279007911682129
0.6924646272534088,2.286100149154663
0.6924626232373353,2.2930755615234375
0.6924606197522454,2.3000147342681885
0.6924586167979796,2.3070805072784424
0.6924566143743786,2.314072847366333
0.6924546124812829,2.3211731910705566
0.6924526111185334,2.3282313346862793
0.6924506102859702,2.335271120071411
0.6924486099834349,2.34228253364563
0.6924466102107677,2.3494269847869873
0.6924446109678094,2.356401205062866
0.6924426122544006,2.363401174545288
0.6924406140703826,2.370436429977417
0.6924386164155958,2.3775670528411865
0.6924366192898815,2.384530782699585
0.6924346226930802,2.39180588722229
0.6924326266250331,2.3988938331604004
0.692430631085581,2.4059085845947266
0.6924286360745651,2.4128036499023438
0.6924266415918265,2.4198758602142334
0.6924246476372057,2.4268956184387207
0.6924226542105445,2.4339354038238525
0.6924206613116834,2.4409399032592773
0.6924186689404639,2.448028087615967
0.6924166770967268,2.4550588130950928
0.6924146857803141,2.462209939956665
0.6924126949910663,2.4692797660827637
0.6924107047288249,2.476343870162964
0.692408714993431,2.483309745788574
0.6924067257847263,2.4903674125671387
0.6924047371025517,2.497399091720581
0.6924027489467491,2.5043842792510986
0.6924007613171593,2.5113730430603027
0.6923987742136244,2.518458843231201
0.692396787635985,2.5254337787628174
0.6923948015840834,2.532460927963257
0.6923928160577608,2.5394861698150635
0.6923908310568587,2.5465688705444336
0.6923888465812186,2.5534756183624268
0.6923868626306825,2.560516357421875
0.6923848792050917,2.5675578117370605
0.6923828963042881,2.5745551586151123
0.6923809139281132,2.5815086364746094
0.6923789320764085,2.588554620742798
0.6923769507490163,2.595690965652466
0.6923749699457783,2.6027915477752686
0.6923729896665358,2.609811305999756
0.6923710099111312,2.6168789863586426
0.6923690306794064,2.623833417892456
0.6923670519712027,2.630796432495117
0.6923650737863627,2.6378395557403564
0.6923630961247279,2.644911050796509
0.6923611189861405,2.6519079208374023
0.6923591423704426,2.6590371131896973
0.692357166277476,2.666043519973755
0.6923551907070832,2.673140287399292
0.6923532156591058,2.680161952972412
0.6923512411333864,2.687243700027466
0.692349267129767,2.694166898727417
0.6923472936480893,2.7012345790863037
0.6923453206881967,2.7082464694976807
0.6923433482499306,2.7152459621429443
0.6923413763331332,2.722099781036377
0.6923394049376472,2.7291383743286133
0.6923374340633148,2.7360780239105225
0.6923354637099787,2.7432427406311035
0.6923334938774807,2.7501778602600098
0.6923315245656639,2.757253885269165
0.69232955577437,2.7641921043395996
0.6923275875034425,2.771252155303955
0.6923256197527231,2.7782809734344482
0.6923236525220547,2.7853505611419678
0.6923216858112798,2.796621561050415
0.6923197196202413,2.8099780082702637
0.6923177539487814,2.8232672214508057
0.6923157887967433,2.836561918258667
0.692313824163969,2.849760055541992
0.6923118600503021,2.8630030155181885
0.6923098964555847,2.8761820793151855
0.6923079333796599,2.8894848823547363
0.6923059708223704,2.9027206897735596
0.6923040087835595,2.916008234024048
0.6923020472630694,2.929222345352173
0.6923000862607434,2.9425346851348877
0.6922981257764244,2.955864429473877
0.6922961658099555,2.9691340923309326
0.6922942063611798,2.9824273586273193
0.6922922474299401,2.9956648349761963
0.6922902890160794,3.00874662399292
0.6922883311194413,3.0220439434051514
0.6922863737398681,3.035214424133301
0.6922844168772038,3.0485808849334717
0.6922824605312913,3.0618460178375244
0.6922805047019738,3.0752034187316895
0.6922785493890947,3.088484764099121
0.6922765945924967,3.101729393005371
0.6922746403120237,3.11495304107666
0.6922726865475193,3.1281864643096924
0.6922707332988264,3.1414244174957275
0.6922687805657884,3.1547632217407227
0.6922668283482488,3.167956590652466
0.6922648766460514,3.181117534637451
0.6922629254590394,3.1946802139282227
0.6922609747870564,3.207758903503418
0.6922590246299459,3.220993757247925
0.6922570749875514,3.2343826293945312
0.6922551258597172,3.2476236820220947
0.6922531772462859,3.2609996795654297
0.6922512291471019,3.274122714996338
0.692249281562009,3.2873754501342773
0.6922473344908504,3.300708293914795
0.6922453879334703,3.314164876937866
0.6922434418897127,3.3271684646606445
0.6922414963594208,3.340546131134033
0.6922395513424389,3.3535029888153076
0.6922376068386111,3.366910219192505
0.6922356628477807,3.380146026611328
0.6922337193697924,3.393338918685913
0.6922317764044897,3.40665864944458
0.6922298339517168,3.420257568359375
0.6922278920113177,3.4334144592285156
0.6922259505831366,3.446469306945801
0.6922240096670174,3.4597392082214355
0.6922220692628046,3.4731109142303467
0.692220129370342,3.4862935543060303
0.6922181899894743,3.4995007514953613
0.6922162511200453,3.512695550918579
0.6922143127618996,3.5261199474334717
0.6922123749148812,3.539226770401001
0.6922104375788347,3.5525381565093994
0.6922085007536041,3.5657148361206055
0.6922065644390343,3.5790891647338867
0.6922046286349696,3.592322587966919
0.6922026933412543,3.6056385040283203
0.6922007585577329,3.618859052658081
0.6921988242842502,3.632136344909668
0.6921968905206503,3.645447015762329
0.6921949572667782,3.6586945056915283
0.6921930245224784,3.6718294620513916
0.6921910922875957,3.68516206741333
0.6921891605619744,3.6984376907348633
0.6921872293454594,3.7117509841918945
0.6921852986378955,3.725018262863159
0.6921833684391276,3.7382853031158447
0.6921814387490003,3.751451015472412
0.6921795095673587,3.765038251876831
0.6921775808940475,3.778062343597412
0.6921756527289114,3.7913084030151367
0.6921737250717959,3.804502487182617
0.6921717979225454,3.8177742958068848
0.6921698712810049,3.831040143966675
0.6921679451470201,3.8444061279296875
0.6921660195204351,3.8575191497802734
0.6921640944010959,3.8709206581115723
0.6921621697888473,3.8841514587402344
0.6921602456835343,3.897451639175415
0.6921583220850023,3.9106457233428955
0.6921563989930962,3.9239704608917236
0.6921544764076615,3.9371423721313477
0.6921525543285436,3.9504952430725098
0.6921506327555877,3.9640045166015625
0.6921487116886389,3.976956605911255
0.692146791127543,3.9902446269989014
0.6921448710721452,4.003490686416626
0.692142951522291,4.016663312911987
0.6921410324778258,4.0300586223602295
0.6921391139385953,4.043180465698242
0.6921371959044446,4.056514501571655
0.6921352783752198,4.0697009563446045
0.6921333613507661,4.08305811882019
0.6921314448309295,4.096262693405151
0.6921295288155556,4.109558343887329
0.6921276133044896,4.122824668884277
0.692125698297578,4.1360955238342285
0.6921237837946658,4.149444818496704
0.6921218697955994,4.162697076797485
0.6921199563002243,4.175862550735474
0.6921180433083867,4.189172983169556
0.692116130819932,4.202698707580566
0.6921142188347067,4.215792417526245
0.692112307352556,4.228996515274048
0.6921103963733265,4.24226975440979
0.6921084858968641,4.255363464355469
0.6921065759230149,4.268764019012451
0.6921046664516246,4.282107353210449
0.6921027574825399,4.2953102588653564
0.6921008490156066,4.308580160140991
0.6920989410506708,4.321824550628662
0.6920970335875789,4.335090637207031
0.6920951266261772,4.348336696624756
0.6920932201663119,4.36160683631897
0.692091314207829,4.374895095825195
0.6920894087505753,4.388384819030762
0.692087503794397,4.4013893604278564
0.6920855993391408,4.414721488952637
0.6920836953846524,4.427996873855591
0.692081791930779,4.441212177276611
0.6920798889773667,4.454524755477905
0.6920779865242622,4.4676513671875
0.6920760845713121,4.481015920639038
0.6920741831183628,4.494585990905762
0.6920722821652612,4.507500410079956
0.6920703817118538,4.520701169967651
0.6920684817579873,4.534066677093506
0.6920665823035087,4.547231674194336
0.6920646833482642,4.560523986816406
0.6920627848921013,4.57389497756958
0.6920608869348661,4.58700966835022
0.6920589894764059,4.600234031677246
0.6920570925165678,4.613742113113403
0.6920551960551979,4.626711845397949
0.6920533000921442,4.640063047409058
0.692051404627253,4.653482437133789
0.6920495096603714,4.666574954986572
0.6920476151913472,4.679751634597778
0.692045721220026,4.6933746337890625
0.6920438277462563,4.7062976360321045
0.6920419347698847,4.719718933105469
0.6920400422907582,4.732892751693726
0.6920381503087245,4.7461748123168945
0.6920362588236306,4.759357690811157
0.6920343678353238,4.772554159164429
0.6920324773436513,4.785804033279419
0.6920305873484605,4.799181222915649
0.6920286978495989,4.81266188621521
0.692026808846914,4.825747966766357
0.6920249203402532,4.838947772979736
0.6920230323294636,4.852449655532837
0.6920211448143935,4.865363359451294
0.6920192577948895,4.87876033782959
0.6920173712707997,4.8920252323150635
0.6920154852419718,4.905261516571045
0.6920135997082532,4.918551445007324
0.6920117146694917,4.931903600692749
0.692009830125535,4.944950103759766
0.6920079460762311,4.958348274230957
0.6920060625214273,4.971560955047607
0.6920041794609717,4.984927177429199
0.6920022968947122,4.998164415359497
0.6920004148224961,5.0114593505859375
0.6919985332441722,5.02458643913269
0.6919966521595879,5.038064956665039
0.6919947715685913,5.051301956176758
0.6919928914710305,5.064612627029419
0.6919910118667534,5.077857494354248
0.6919891327556082,5.091073274612427
0.6919872541374429,5.104136228561401
0.6919853760121054,5.117511987686157
0.6919834983794444,5.1308183670043945
0.6919816212393078,5.144027471542358
0.6919797445915441,5.157265663146973
0.6919778684360013,5.1706483364105225
0.6919759927725273,5.18402361869812
0.6919741176009717,5.197183132171631
0.6919722429211816,5.21028470993042
0.6919703687330062,5.223485708236694
0.6919684950362934,5.236707925796509
0.6919666218308922,5.250134706497192
0.691964749116651,5.263339042663574
0.6919628768934177,5.2767462730407715
0.6919610051610414,5.289858341217041
0.6919591339193711,5.303154706954956
0.6919572631682546,5.316397666931152
0.6919553929075412,5.329683780670166
0.6919535231370793,5.342897653579712
0.6919516538567179,5.356432914733887
0.6919497850663054,5.369401454925537
0.6919479167656908,5.382796049118042
0.691946048954723,5.39602518081665
0.6919441816332509,5.4093873500823975
0.6919423148011233,5.422613620758057
0.6919404484581893,5.435877323150635
0.6919385826042976,5.449076175689697
0.6919367172392975,5.462327718734741
0.6919348523630379,5.475532531738281
0.6919329879753677,5.488830804824829
0.6919311240761362,5.502089023590088
0.6919292606651929,5.515364408493042
0.6919273977423862,5.528528928756714
0.691925535307566,5.541858911514282
0.6919236733605814,5.555047273635864
0.6919218119012811,5.568465709686279
0.6919199509295152,5.5816450119018555
0.6919180904451326,5.594936847686768
0.6919162304479829,5.608144760131836
0.691914370937915,5.621454238891602
0.6919125119147792,5.634699821472168
0.6919106533784245,5.647986650466919
0.6919087953287003,5.661151170730591
0.6919069377654563,5.6747705936431885
0.6919050806885422,5.687745571136475
0.6919032240978071,5.701037168502808
0.6919013679931013,5.7142908573150635
0.6918995123742742,5.727615594863892
0.6918976572411755,5.740811824798584
0.691895802593655,5.754319429397583
0.6918939484315624,5.767354249954224
0.6918920947547477,5.780664682388306
0.6918902415630603,5.793926954269409
0.691888388856351,5.807168245315552
0.6918865366344685,5.820302724838257
0.6918846848972636,5.83362078666687
0.6918828336445861,5.846824407577515
0.6918809828762861,5.860294580459595
0.6918791325922137,5.873325347900391
0.6918772827922187,5.8866870403289795
0.691875433476151,5.8998637199401855
0.6918735846438616,5.913541316986084
0.6918717362951998,5.926479816436768
0.6918698884300165,5.939840316772461
0.6918680410481615,5.952924013137817
0.6918661941494852,5.96630072593689
0.6918643477338384,5.979471206665039
0.6918625018010708,5.992760896682739
0.691860656351033,6.005950927734375
0.6918588113835757,6.0193281173706055
0.691856966898549,6.032478094100952
0.6918551228958033,6.04582667350769
0.6918532793751898,6.05910849571228
0.6918514363365585,6.072371006011963
0.6918495937797603,6.085525751113892
0.6918477517046454,6.0989015102386475
0.6918459101110648,6.112122297286987
0.6918440689988693,6.1254496574401855
0.6918422283679092,6.138668537139893
0.6918403882180357,6.1519691944122314
0.6918385485490994,6.165109634399414
0.6918367093609513,6.178515195846558
0.691834870653442,6.192046403884888
0.6918330324264227,6.205289125442505
0.6918311946797441,6.218281984329224
0.6918293574132575,6.231578826904297
0.6918275206268134,6.244775295257568
0.6918256843202633,6.2580406665802
0.691823848493458,6.271193504333496
0.6918220131462489,6.284534454345703
0.6918201782784867,6.297714948654175
0.6918183438900231,6.311039924621582
0.6918165099807091,6.324246168136597
0.6918146765503955,6.337560176849365
0.6918128435989342,6.350765228271484
0.6918110111261765,6.3640923500061035
0.6918091791319735,6.3773033618927
0.6918073476161766,6.3906426429748535
0.6918055165786373,6.403886556625366
0.6918036860192072,6.417201995849609
0.6918018559377372,6.430437088012695
0.6918000263340794,6.44394063949585
0.6917981972080854,6.456929922103882
0.6917963685596067,6.470278263092041
0.6917945403884944,6.483470439910889
0.6917927126946009,6.496792793273926
0.6917908854777773,6.509932279586792
0.6917890587378759,6.523251533508301
0.691787232474748,6.536427974700928
0.6917854066882456,6.5497660636901855
0.6917835813782207,6.5629754066467285
0.6917817565445249,6.576632976531982
0.6917799321870101,6.589540958404541
0.6917781083055283,6.6028406620025635
0.6917762848999318,6.616011619567871
0.6917744619700719,6.629366874694824
0.6917726395158013,6.642627954483032
0.6917708175369718,6.655885219573975
0.6917689960334356,6.669058561325073
0.6917671750050446,6.682415723800659
0.6917653544516513,6.695597410202026
0.6917635343731079,6.708950042724609
0.6917617147692663,6.722167730331421
0.6917598956399793,6.7357072830200195
0.6917580769850987,6.74864649772644
0.6917562588044773,6.762021780014038
0.6917544410979669,6.775164604187012
0.6917526238654207,6.7884767055511475
0.6917508071066907,6.801703929901123
0.6917489908216293,6.815005540847778
0.6917471750100894,6.828205108642578
0.6917453596719231,6.841527938842773
0.6917435448069834,6.8547608852386475
0.6917417304151228,6.8680360317230225
0.6917399164961939,6.8812432289123535
0.6917381030500496,6.894609689712524
0.6917362900765425,6.907845735549927
0.6917344775755252,6.921116352081299
0.6917326655468506,6.934660911560059
0.6917308539903718,6.947644948959351
0.6917290429059414,6.960824728012085
0.6917272322934124,6.974180221557617
0.6917254221526378,6.987359046936035
0.6917236124834706,7.00063157081604
0.6917218032857636,7.0138702392578125
0.6917199945593698,7.027237176895142
0.691718186304143,7.040581464767456
0.6917163785199356,7.053763151168823
0.6917145712066008,7.067034959793091
0.691712764363992,7.080256223678589
0.6917109579919624,7.09344482421875
0.6917091520903652,7.106988191604614
0.6917073466590538,7.120054483413696
0.6917055416978815,7.133311748504639
0.6917037372067018,7.1466522216796875
0.6917019331853674,7.159859895706177
0.6917001296337326,7.173163890838623
0.6916983265516506,7.186398983001709
0.691696523938975,7.199546575546265
0.6916947217955588,7.212970495223999
0.691692920121256,7.226171016693115
0.6916911189159204,7.239430665969849
0.6916893181794054,7.252661943435669
0.6916875179115648,7.266011476516724
0.6916857181122519,7.2792158126831055
0.6916839187813211,7.292562484741211
0.6916821199186257,7.305774688720703
0.6916803215240195,7.319007635116577
0.6916785235973567,7.332178592681885
0.6916767261384912,7.345511436462402
0.6916749291472766,7.358782529830933
0.691673132623567,7.372049570083618
0.6916713365672165,7.385229825973511
0.691669540978079,7.398589849472046
0.6916677458560087,7.411934852600098
0.6916659512008596,7.425135135650635
0.691664157012486,7.438481569290161
0.6916623632907416,7.451786041259766
0.6916605700354811,7.464965581893921
0.6916587772465587,7.478231191635132
0.6916569849238285,7.491496562957764
0.6916551930671448,7.5048112869262695
0.6916534016763625,7.5179762840271
0.6916516107513351,7.531314849853516
0.6916498202919177,7.544690132141113
0.6916480302979644,7.55788516998291
0.6916462407693297,7.570922374725342
0.6916444517058684,7.58420991897583
0.6916426631074347,7.597423553466797
0.6916408749738835,7.610853433609009
0.6916390873050694,7.623995780944824
0.691637300100847,7.63729190826416
0.6916355133610712,7.650534152984619
0.6916337270855961,7.66381049156189
0.691631941274277,7.677029371261597
0.6916301559269686,7.690336465835571
0.691628371043526,7.703606367111206
0.6916265866238037,7.716903448104858
0.691624802667657,7.730083227157593
0.6916230191749404,7.743368864059448
0.6916212361455093,7.7565813064575195
0.6916194535792184,7.769895792007446
0.6916176714759229,7.783090829849243
0.691615889835478,7.7964277267456055
0.6916141086577385,7.809673070907593
0.69161232794256,7.822985649108887
0.6916105476897974,7.8361406326293945
0.691608767899306,7.849515199661255
0.6916069885709409,7.8626909255981445
0.6916052097045582,7.876037836074829
0.6916034313000122,7.889186859130859
0.691601653357159,7.902538537979126
0.6915998758758533,7.915705919265747
0.6915980988559515,7.929069757461548
0.6915963222973083,7.942301511764526
0.6915945461997794,7.955732583999634
0.6915927705632205,7.968873977661133
0.6915909953874874,7.982365608215332
0.6915892206724354,7.995281934738159
0.6915874464179204,8.008638381958008
0.6915856726237974,8.021807193756104
0.691583899289923,8.035268545150757
0.6915821264161527,8.0483980178833
0.6915803540023423,8.061649560928345
0.6915785820483474,8.074908256530762
0.6915768105540244,8.088188886642456
0.6915750395192285,8.10153579711914
0.6915732689438164,8.114715337753296
0.6915714988276436,8.127854585647583
0.691569729170566,8.141213178634644
0.6915679599724401,8.15448784828186
0.691566191233122,8.167816877365112
0.6915644229524673,8.180991888046265
0.6915626551303325,8.194290399551392
0.6915608877665741,8.207484006881714
0.6915591208610479,8.220798015594482
0.6915573544136101,8.234057426452637
0.6915555884241174,8.247401237487793
0.6915538228924257,8.260530948638916
0.6915520578183919,8.273821353912354
0.6915502932018718,8.287058353424072
0.6915485290427227,8.30038046836853
0.6915467653408,8.313559293746948
0.6915450020959613,8.326884031295776
0.6915432393080626,8.34012222290039
0.6915414769769602,8.35344648361206
0.6915397151025114,8.366628646850586
0.6915379536845724,8.379958629608154
0.691536192723,8.393413305282593
0.6915344322176511,8.40649676322937
0.6915326721683823,8.419687032699585
0.6915309125750504,8.433126449584961
0.6915291534375124,8.446332931518555
0.691527394755625,8.459842205047607
0.6915256365292451,8.472846984863281
0.6915238787582301,8.486109256744385
0.6915221214424366,8.499244689941406
0.6915203645817215,8.512725591659546
0.691518608175942,8.52590298652649
0.6915168522249553,8.539143800735474
0.6915150967286187,8.552348613739014
0.6915133416867889,8.565701961517334
0.6915115870993233,8.578914165496826
0.6915098329660794,8.59222149848938
0.6915080792869139,8.60548448562622
0.6915063260616848,8.618789196014404
0.6915045732902491,8.63198208808899
0.691502820972464,8.645870208740234
0.6915010691081873,8.658539295196533
0.691499317697276,8.671770572662354
0.6914975667395883,8.68491244316101
0.691495816234981,8.698299407958984
0.6914940661833118,8.711494445800781
0.6914923165844387,8.724866390228271
0.6914905674382192,8.73795199394226
0.6914888187445108,8.751290559768677
0.6914870705031713,8.764470338821411
0.6914853227140584,8.777825117111206
0.69148357537703,8.791043996810913
0.6914818284919437,8.8043212890625
0.6914800820586575,8.817521095275879
0.6914783360770294,8.830870866775513
0.6914765905469172,8.8440580368042
0.6914748454681787,8.857439517974854
0.6914731008406723,8.870653629302979
0.6914713566642556,8.883933067321777
0.6914696129387871,8.897223711013794
0.6914678696641243,8.910498142242432
0.691466126840126,8.92363166809082
0.69146438446665,8.937021493911743
0.6914626425435547,8.950237035751343
0.6914609010706981,8.963808059692383
0.6914591600479387,8.976805210113525
0.691457419475135,8.990179777145386
0.6914556793521451,9.003469705581665
0.6914539396788273,9.016544580459595
0.6914522004550403,9.02972674369812
0.6914504616806422,9.043311834335327
0.691448723355492,9.056225299835205
0.6914469854794479,9.069634675979614
0.6914452480523685,9.082839488983154
0.6914435110741124,9.096144199371338
0.6914417745445386,9.109301090240479
0.6914400384635053,9.122708082199097
0.6914383028308716,9.13586950302124
0.691436567646496,9.149164199829102
0.6914348329102376,9.162425756454468
0.6914330986219547,9.17572569847107
0.6914313647815068,9.188981294631958
0.6914296313887522,9.202368974685669
0.6914278984435503,9.215615034103394
0.6914261659457599,9.228910684585571
0.6914244338952402,9.242144107818604
0.6914227022918499,9.25538682937622
0.6914209711354482,9.268466234207153
0.6914192404258945,9.281930208206177
0.6914175101630476,9.295097351074219
0.691415780346767,9.308477640151978
0.6914140509769119,9.321696519851685
0.6914123220533411,9.33500051498413
0.6914105935759143,9.3482084274292
0.6914088655444907,9.361539840698242
0.6914071379589299,9.374764442443848
0.6914054108190915,9.387969493865967
0.6914036841248345,9.401234865188599
0.6914019578760184,9.414589643478394
0.6914002320725027,9.427752256393433
0.6913985067141473,9.441070079803467
0.6913967818008115,9.454225063323975
0.6913950573323555,9.467593431472778
0.691393333308638,9.480754375457764
0.6913916097295192,9.494059085845947
0.691389886594859,9.507219076156616
0.6913881639045173,9.520502090454102
0.6913864416583534,9.533679246902466
0.6913847198562273,9.547024726867676
0.6913829984979992,9.5602867603302
0.6913812775835286,9.573632001876831
0.691379557112676,9.586920976638794
0.6913778370853009,9.60024094581604
0.6913761175012632,9.613725185394287
0.6913743983604235,9.627051830291748
0.6913726796626416,9.64002799987793
0.691370961407778,9.653305292129517
0.6913692435956925,9.666576862335205
0.6913675262262454,9.679861783981323
0.6913658092992971,9.693064451217651
0.6913640928147078,9.706430912017822
0.6913623767723375,9.719576120376587
0.6913606611720469,9.732855796813965
0.6913589460136967,9.746026515960693
0.6913572312971467,9.759298324584961
0.6913555170222577,9.772457838058472
0.6913538031888902,9.785971879959106
0.6913520897969047,9.799013137817383
0.691350376846162,9.812258958816528
0.6913486643365223,9.825500011444092
0.6913469522678467,9.83882999420166
0.6913452406399956,9.852068185806274
0.6913435294528297,9.865352869033813
0.6913418187062099,9.878546714782715
0.6913401083999972,9.891929388046265
0.6913383985340519,9.905141115188599
0.6913366891082354,9.918534994125366
0.6913349801224082,9.931763887405396
0.6913332715764315,9.945107698440552
0.6913315634701664,9.958316087722778
0.6913298558034736,9.971566438674927
0.6913281485762145,9.984789848327637
0.6913264417882499,9.998160123825073
0.6913247354394412,10.011293172836304
0.6913230295296493,10.024593353271484
0.6913213240587355,10.037733554840088
0.6913196190265612,10.05104923248291
0.6913179144329873,10.064167499542236
0.6913162102778756,10.077567100524902
0.691314506561087,10.090829610824585
0.6913128032824831,10.10437536239624
0.6913111004419257,10.117345571517944
0.6913093980392757,10.130716562271118
0.6913076960743946,10.143959283828735
0.6913059945471444,10.157416582107544
0.6913042934573862,10.170378684997559
0.691302592804982,10.183640480041504
0.6913008925897931,10.196858882904053
0.6912991928116814,10.21019721031189
0.6912974934705086,10.223429679870605
0.6912957945661364,10.236680507659912
0.6912940960984265,10.249901533126831
0.6912923980672411,10.263282060623169
0.6912907004724417,10.276407480239868
0.6912890033138902,10.289927244186401
0.6912873065914488,10.303029537200928
0.6912856103049793,10.316370248794556
0.6912839144543438,10.329549789428711
0.6912822190394042,10.342862606048584
0.6912805240600227,10.35605788230896
0.6912788295160616,10.369400978088379
0.6912771354073828,10.382667064666748
0.6912754417338486,10.396055698394775
0.6912737484953209,10.409096479415894
0.6912720556916626,10.42236614227295
0.6912703633227356,10.435588121414185
0.6912686713884025,10.448948860168457
0.6912669798885253,10.462106704711914
0.6912652888229669,10.475353479385376
0.6912635981915893,10.488550901412964
0.6912619079942554,10.501877784729004
0.6912602182308273,10.515064001083374
0.691258528901168,10.528403282165527
0.6912568400051398,10.541589975357056
0.6912551515426053,10.554956912994385
0.6912534635134274,10.568115472793579
0.691251775917469,10.581505537033081
0.6912500887545923,10.594788551330566
0.6912484020246602,10.608063697814941
0.6912467157275359,10.62125825881958
0.6912450298630822,10.634849786758423
0.6912433444311618,10.647797107696533
0.6912416594316377,10.661107301712036
0.6912399748643729,10.674301147460938
0.6912382907292304,10.687658309936523
0.6912366070260731,10.700893878936768
0.6912349237547644,10.71415638923645
0.6912332409151669,10.727392196655273
0.6912315585071445,10.74067211151123
0.6912298765305597,10.753801345825195
0.6912281949852761,10.767203330993652
0.691226513871157,10.780430555343628
0.6912248331880655,10.793739557266235
0.691223152935865,10.806922912597656
0.6912214731144191,10.820244550704956
0.6912197937235907,10.83377742767334
0.6912181147632439,10.846791744232178
0.6912164362332418,10.860018968582153
0.6912147581334478,10.873394012451172
0.6912130804637258,10.886532545089722
0.6912114032239395,10.899815559387207
0.6912097264139521,10.913068532943726
0.6912080500336274,10.926414728164673
0.6912063740828294,10.939641237258911
0.6912046985614215,10.952962160110474
0.6912030234692678,10.966063261032104
0.691201348806232,10.979338645935059
0.6911996745721777,10.99258828163147
0.691198000766969,11.005901575088501
0.69119632739047,11.019141912460327
0.6911946544425445,11.032425165176392
0.6911929819230564,11.045639991760254
0.6911913098318702,11.05900239944458
0.6911896381688494,11.072190046310425
0.6911879669338586,11.08550477027893
0.6911862961267616,11.09880805015564
0.6911846257474228,11.11199688911438
0.6911829557957063,11.125206708908081
0.6911812862714763,11.138533592224121
0.6911796171745974,11.151770830154419
0.691177948504934,11.165139198303223
0.69117628026235,11.17828917503357
0.69117461244671,11.191515445709229
0.6911729450578786,11.204702854156494
0.6911712780957204,11.21808385848999
0.6911696115600996,11.231236219406128
0.691167945450881,11.244547605514526
0.6911662797679291,11.257816314697266
0.6911646145111086,11.271168947219849
0.691162949680284,11.28435492515564
0.6911612852753201,11.297619819641113
0.6911596212960819,11.310835123062134
0.6911579577424336,11.32406997680664
0.6911562946142409,11.337330341339111
0.691154631911368,11.350714445114136
0.69115296963368,11.363913536071777
0.6911513077810417,11.377163887023926
0.6911496463533181,11.390422344207764
0.6911479853503744,11.404000043869019
0.6911463247720756,11.416875839233398
0.6911446646182866,11.430227518081665
0.6911430048888727,11.443475008010864
0.691141345583699,11.456772804260254
0.6911396867026307,11.470099210739136
0.691138028245533,11.483412981033325
0.6911363702122715,11.496554374694824
0.6911347126027106,11.509971618652344
0.6911330554167168,11.523054122924805
0.6911313986541548,11.536330461502075
0.6911297423148899,11.549523115158081
0.691128086398788,11.56286334991455
0.6911264309057145,11.576083421707153
0.6911247758355344,11.589438676834106
0.6911231211881141,11.602647542953491
0.6911214669633187,11.615899324417114
0.691119813161014,11.629081964492798
0.6911181597810655,11.642436981201172
0.6911165068233391,11.655649900436401
0.6911148542877005,11.668930292129517
0.6911132021740155,11.682210683822632
0.69111155048215,11.695911884307861
0.6911098992119697,11.708808660507202
0.6911082483633405,11.722178936004639
0.6911065979361285,11.735357761383057
0.6911049479301995,11.748646974563599
0.6911032983454195,11.761795997619629
0.6911016491816552,11.775120973587036
0.6911000004387715,11.788345336914062
0.6910983521166354,11.801639318466187
0.6910967042151129,11.814814567565918
0.69109505673407,11.828131437301636
0.6910934096733731,11.841338634490967
0.6910917630328887,11.854773759841919
0.6910901168124828,11.867878675460815
0.6910884710120215,11.881418704986572
0.6910868256313715,11.894423484802246
0.6910851806703994,11.90772294998169
0.6910835361289716,11.921016454696655
0.691081892006954,11.934317350387573
0.691080248304214,11.947538137435913
0.6910786050206178,11.96078610420227
0.6910769621560319,11.974129676818848
0.691075319710323,11.987298250198364
0.6910736776833577,12.000527620315552
0.6910720360750029,12.013898134231567
0.6910703948851253,12.027033805847168
0.6910687541135918,12.040420293807983
0.6910671137602691,12.053887128829956
0.691065473825024,12.066935300827026
0.6910638343077233,12.080072402954102
0.6910621952082343,12.093332290649414
0.6910605565264242,12.106619358062744
0.6910589182621593,12.119917631149292
0.691057280415307,12.133147478103638
0.6910556429857345,12.146502494812012
0.6910540059733087,12.159704685211182
0.691052369377897,12.172996044158936
0.6910507331993663,12.186181545257568
0.6910490974375841,12.199424266815186
0.6910474620924177,12.212597370147705
0.6910458271637344,12.225932359695435
0.6910441926514015,12.239170551300049
0.6910425585552861,12.25248122215271
0.6910409248752561,12.266018629074097
0.6910392916111788,12.279042482376099
0.6910376587629218,12.292283058166504
0.6910360263303523,12.305501461029053
0.6910343943133384,12.31872296333313
0.6910327627117469,12.332025289535522
0.6910311315254462,12.345216274261475
0.6910295007543037,12.358584642410278
0.6910278703981875,12.371746301651001
0.6910262404569648,12.385072469711304
0.6910246109305035,12.398295640945435
0.6910229818186719,12.411611795425415
0.6910213531213374,12.42482304573059
0.6910197248383683,12.438162803649902
0.691018096969632,12.451336860656738
0.6910164695149971,12.464948892593384
0.6910148424743312,12.47784423828125
0.6910132158475024,12.491204977035522
0.6910115896343791,12.504379510879517
0.6910099638348294,12.517728328704834
0.691008338448721,12.530925512313843
0.6910067134759225,12.5442533493042
0.6910050889163022,12.557441234588623
0.691003464769728,12.570767164230347
0.6910018410360687,12.584212064743042
0.6910002177151925,12.597262620925903
0.6909985948069677,12.61054801940918
0.6909969723112627,12.623883724212646
0.6909953502279461,12.637042760848999
0.6909937285568863,12.650349617004395
0.6909921072979522,12.66357684135437
0.6909904864510118,12.676854610443115
0.6909888660159342,12.690056800842285
0.6909872459925879,12.70337462425232
0.6909856263808415,12.716568231582642
0.6909840071805639,12.72993516921997
0.6909823883916237,12.743203163146973
0.69098077001389,12.756474018096924
0.6909791520472313,12.769689083099365
0.6909775344915168,12.783106327056885
0.6909759173466151,12.796294212341309
0.6909743006123953,12.809807300567627
0.6909726842887263,12.822688579559326
0.6909710683754774,12.836181879043579
0.6909694528725177,12.849370241165161
0.6909678377797158,12.862700700759888
0.6909662230969412,12.87572693824768
0.6909646088240633,12.889076232910156
0.6909629949609509,12.902403116226196
0.6909613815074734,12.915713787078857
0.6909597684635003,12.928831338882446
0.6909581558289005,12.942255735397339
0.690956543603544,12.955437183380127
0.6909549317872995,12.96878981590271
0.6909533203800369,12.981898546218872
0.6909517093816255,12.995145559310913
0.690950098791935,13.008352756500244
0.6909484886108348,13.021728754043579
0.6909468788381945,13.03489089012146
0.6909452694738838,13.048227548599243
0.6909436605177723,13.0614013671875
0.6909420519697296,13.074889659881592
0.6909404438296258,13.088040113449097
0.6909388360973304,13.101255178451538
0.6909372287727135,13.11449646949768
0.6909356218556445,13.127758502960205
0.6909340153459935,13.140968084335327
0.6909324092436305,13.154354810714722
0.6909308035484255,13.167509078979492
0.6909291982602485,13.180876731872559
0.6909275933789691,13.194090366363525
0.690925988904458,13.207447290420532
0.6909243848365852,13.22053837776184
0.6909227811752207,13.233879327774048
0.6909211779202344,13.24728536605835
0.690919575071497,13.260399580001831
0.6909179726288788,13.27358341217041
0.6909163705922499,13.286918878555298
0.6909147689614805,13.30019474029541
0.6909131677364411,13.313534259796143
0.6909115669170023,13.326748847961426
0.6909099665030342,13.34004259109497
0.6909083664944077,13.353223323822021
0.6909067668909933,13.36656904220581
0.6909051676926609,13.37974739074707
0.690903568899282,13.393025636672974
0.6909019705107267,13.40625786781311
0.6909003725268659,13.419558763504028
0.6908987749475701,13.432720422744751
0.6908971777727103,13.446058511734009
0.690895581002157,13.459232568740845
0.6908939846357812,13.472628355026245
0.6908923886734538,13.48583698272705
0.6908907931150458,13.499127388000488
0.6908891979604279,13.512304067611694
0.6908876032094714,13.525612115859985
0.6908860088620468,13.538837194442749
0.6908844149180255,13.552462577819824
0.6908828213772785,13.565728902816772
0.6908812282396771,13.578816652297974
0.6908796355050922,13.591928958892822
0.6908780431733953,13.605599641799927
0.6908764512444575,13.618457555770874
0.6908748597181499,13.631792545318604
0.690873268594344,13.645263195037842
0.690871677872911,13.658274412155151
0.6908700875537225,13.671451091766357
0.6908684976366497,13.684759855270386
0.6908669081215643,13.6979501247406
0.6908653190083377,13.711303234100342
0.6908637302968413,13.724610567092896
0.6908621419869468,13.738214492797852
0.6908605540785259,13.751021385192871
0.6908589665714501,13.764320135116577
0.6908573794655913,13.777544736862183
0.6908557927608208,13.790919542312622
0.690854206457011,13.804124355316162
0.6908526205540331,13.817437648773193
0.6908510350517589,13.830936431884766
0.6908494499500608,13.844026803970337
0.6908478652488107,13.857371091842651
0.6908462809478799,13.870580434799194
0.6908446970471409,13.883875608444214
0.6908431135464657,13.897103786468506
0.6908415304457262,13.91033387184143
0.6908399477447946,13.923590660095215
0.6908383654435429,13.936846017837524
0.6908367835418436,13.950229406356812
0.6908352020395685,13.96327829360962
0.6908336209365902,13.976677656173706
0.6908320402327808,13.989875078201294
0.6908304599280125,14.00360631942749
0.6908288800221577,14.016350030899048
0.6908273005150893,14.029650211334229
0.6908257214066791,14.042847633361816
0.6908241426967997,14.056431770324707
0.6908225643853237,14.06931209564209
0.6908209864721241,14.082683801651001
0.6908194089570727,14.095996856689453
0.6908178318400423,14.10933256149292
0.690816255120906,14.122507095336914
0.6908146787995362,14.135868787765503
0.6908131028758059,14.149070024490356
0.6908115273495872,14.162387609481812
0.6908099522207533,14.175740957260132
0.6908083774891773,14.188915252685547
0.690806803154732,14.202166080474854
0.6908052292172898,14.215409994125366
0.6908036556767244,14.228531837463379
0.6908020825329082,14.241869449615479
0.6908005097857146,14.255094528198242
0.6907989374350167,14.268444299697876
0.6907973654806874,14.281656742095947
0.6907957939225998,14.294905662536621
0.6907942227606272,14.30815839767456
0.6907926519946427,14.321540117263794
0.6907910816245199,14.334703207015991
0.6907895116501317,14.347975492477417
0.6907879420713515,14.361199140548706
0.6907863728880528,14.374577283859253
0.6907848041001091,14.387663125991821
0.6907832357073935,14.400981187820435
0.6907816677097797,14.414193868637085
0.6907801001071413,14.427522420883179
0.6907785328993518,14.440653324127197
0.6907769660862846,14.454104900360107
0.6907753996678134,14.467240571975708
0.6907738336438122,14.480517625808716
0.6907722680141544,14.493635654449463
0.6907707027787138,14.507022142410278
0.6907691379373639,14.520226001739502
0.6907675734899792,14.533559322357178
0.6907660094364331,14.546760559082031
0.6907644457765995,14.560016393661499
0.690762882510352,14.573256492614746
0.6907613196375653,14.586602687835693
0.6907597571581131,14.599777460098267
0.6907581950718692,14.613110303878784
0.690756633378708,14.626316547393799
0.6907550720785032,14.639894008636475
0.6907535111711296,14.652809381484985
0.6907519506564608,14.666232109069824
0.6907503905343714,14.679380416870117
0.6907488308047354,14.692699432373047
0.690747271467427,14.70606255531311
0.6907457125223212,14.719242572784424
0.6907441539692918,14.732424020767212
0.6907425958082133,14.745908260345459
0.6907410380389601,14.758947134017944
0.6907394806614069,14.772292137145996
0.6907379236754281,14.785454511642456
0.6907363670808981,14.798827171325684
0.690734810877692,14.812023162841797
0.6907332550656841,14.825324058532715
0.6907316996447489,14.838597059249878
0.6907301446147616,14.851845979690552
0.6907285899755965,14.865012884140015
0.6907270357271285,14.878379106521606
0.6907254818692324,14.891606569290161
0.6907239284017835,14.905033111572266
0.690722375324656,14.918144941329956
0.6907208226377253,14.931407928466797
0.6907192703408664,14.944616794586182
0.6907177184339538,14.95792531967163
0.6907161669168633,14.9711332321167
0.6907146157894697,14.984538316726685
0.6907130650516475,14.997789144515991
0.6907115147032727,15.011007308959961
0.6907099647442201,15.024170398712158
0.6907084151743651,15.037487030029297
0.690706865993583,15.050710678100586
0.6907053172017487,15.064088106155396
0.6907037687987381,15.07729434967041
0.6907022207844264,15.090713739395142
0.6907006731586889,15.104075193405151
0.690699125921401,15.11713719367981
0.6906975790724385,15.130339860916138
0.6906960326116766,15.143911600112915
0.6906944865389911,15.15687894821167
0.6906929408542576,15.170202255249023
0.6906913955573517,15.183329820632935
0.690689850648149,15.196678161621094
0.6906883061265252,15.209833860397339
0.6906867619923562,15.223190307617188
0.6906852182455178,15.236359596252441
0.6906836748858857,15.249711036682129
0.6906821319133359,15.262888193130493
0.6906805893277443,15.27621054649353
0.6906790471289868,15.289460182189941
0.6906775053169394,15.302930355072021
0.6906759638914778,15.316018342971802
0.6906744228524786,15.329343318939209
0.6906728821998176,15.342535257339478
0.6906713419333711,15.355779886245728
0.6906698020530149,15.373773097991943
0.6906682625586258,15.388955354690552
0.6906667234500793,15.398576736450195
0.6906651847272524,15.408854722976685
0.690663646390021,15.422104358673096
0.6906621084382614,15.435367822647095
0.6906605708718505,15.448601484298706
0.690659033690664,15.462062358856201
0.6906574968945788,15.475080966949463
0.6906559604834716,15.488403797149658
0.6906544244572183,15.50175166130066
0.6906528888156961,15.514929294586182
0.6906513535587815,15.528119564056396
0.6906498186863503,15.54144024848938
0.6906482841982808,15.554663181304932
0.6906467500944486,15.568095445632935
0.6906452163747306,15.58115553855896
0.6906436830390038,15.594526767730713
0.6906421500871448,15.6077299118042
0.6906406175190307,15.62104320526123
0.6906390853345383,15.634326457977295
0.6906375535335446,15.647661447525024
0.6906360221159265,15.660848140716553
0.6906344910815614,15.67419981956482
0.6906329604303257,15.687366724014282
0.6906314301620969,15.700647354125977
0.6906299002767523,15.713818073272705
0.6906283707741689,15.727159261703491
0.6906268416542237,15.740329504013062
0.6906253129167941,15.753639221191406
0.6906237845617578,15.766844034194946
0.6906222565889911,15.780506372451782
0.6906207289983728,15.793347597122192
0.6906192017897789,15.806708335876465
0.6906176749630877,15.819897413253784
0.6906161485181762,15.833505153656006
0.690614622454922,15.846518516540527
0.6906130967732032,15.859829187393188
0.6906115714728966,15.87318205833435
0.6906100465538804,15.886552095413208
0.6906085220160316,15.899466514587402
0.6906069978592287,15.912816286087036
0.6906054740833489,15.925987005233765
0.6906039506882702,15.939311265945435
0.6906024276738703,15.9525306224823
0.6906009050400271,15.965837717056274
0.6905993827866184,15.979040145874023
0.6905978609135219,15.992483615875244
0.6905963394206163,16.005564212799072
0.6905948183077787,16.01922059059143
0.6905932975748877,16.03247356414795
0.6905917772218211,16.045751810073853
0.6905902572484572,16.058720350265503
0.690588737654674,16.072010040283203
0.6905872184403496,16.085208892822266
0.6905856996053628,16.098541736602783
0.690584181149591,16.111664533615112
0.6905826630729128,16.124992847442627
0.6905811453752068,16.138251066207886
0.6905796280563513,16.151519775390625
0.6905781111162244,16.164692878723145
0.6905765945547045,16.178041458129883
0.6905750783716706,16.191203594207764
0.6905735625670009,16.20484948158264
0.6905720471405737,16.217754125595093
0.6905705320922679,16.23109722137451
0.6905690174219623,16.244253635406494
0.690567503129535,16.257598876953125
0.6905659892148652,16.270859003067017
0.6905644756778314,16.284281015396118
0.6905629625183124,16.29743242263794
0.6905614497361872,16.31076455116272
0.690559937331334,16.32385492324829
0.6905584253036325,16.3371741771698
0.6905569136529611,16.35040259361267
0.6905554023791991,16.363795518875122
0.6905538914822255,16.37691879272461
0.6905523809619186,16.39023208618164
0.6905508708181585,16.40345788002014
0.6905493610508237,16.41675043106079
0.6905478516597934,16.430241346359253
0.690546342644947,16.44327402114868
0.6905448340061635,16.456475257873535
0.6905433257433222,16.4697482585907
0.6905418178563024,16.483062028884888
0.6905403103449836,16.496389389038086
0.6905388032092448,16.509746313095093
0.6905372964489657,16.52287530899048
0.6905357900640259,16.536049604415894
0.6905342840543041,16.549370527267456
0.6905327784196806,16.562637329101562
0.6905312731600346,16.57590651512146
0.6905297682752459,16.589130401611328
0.6905282637651942,16.60245108604431
0.6905267596297587,16.615774393081665
0.6905252558688194,16.628929138183594
0.6905237524822558,16.64217185974121
0.6905222494699481,16.65547823905945
0.6905207468317758,16.668694734573364
0.690519244567619,16.682057857513428
0.6905177426773573,16.69520902633667
0.6905162411608707,16.70856523513794
0.6905147400180393,16.72178077697754
0.6905132392487427,16.735049724578857
0.6905117388528613,16.74825167655945
0.6905102388302753,16.76159691810608
0.6905087391808644,16.774760007858276
0.6905072399045091,16.78812837600708
0.6905057410010894,16.801300525665283
0.6905042424704853,16.814643383026123
0.6905027443125773,16.827841758728027
0.690501246527246,16.84114933013916
0.690499749114371,16.854410648345947
0.6904982520738333,16.86772131919861
0.690496755405513,16.880919694900513
0.6904952591092907,16.894207000732422
0.6904937631850467,16.907411575317383
0.6904922676326617,16.920748472213745
0.690490772452016,16.93393111228943
0.6904892776429902,16.947299480438232
0.6904877832054652,16.960432767868042
0.6904862891393214,16.973718881607056
0.6904847954444399,16.986931800842285
0.6904833021207009,17.000388145446777
0.6904818091679855,17.013782024383545
0.6904803165861744,17.026841402053833
0.6904788243751486,17.04001545906067
0.6904773325347887,17.05363702774048
0.6904758410649758,17.06655216217041
0.6904743499655909,17.079910278320312
0.6904728592365148,17.093222856521606
0.6904713688776286,17.10641312599182
0.6904698788888136,17.11960744857788
0.6904683892699506,17.133201837539673
0.6904669000209208,17.146106719970703
0.6904654111416054,17.159427642822266
0.690463922631886,17.172627449035645
0.6904624344916432,17.186120986938477
0.6904609467207586,17.199171781539917
0.6904594593191135,17.21251082420349
0.6904579722865894,17.225701332092285
0.6904564856230676,17.239096641540527
0.6904549993284291,17.252227783203125
0.6904535134025562,17.265483379364014
0.69045202784533,17.27874183654785
0.6904505426566319,17.292094707489014
0.6904490578363437,17.30525255203247
0.6904475733843469,17.3186354637146
0.6904460893005231,17.331793308258057
0.6904446055847542,17.34540295600891
0.6904431222369218,17.358324766159058
0.6904416392569078,17.37162971496582
0.6904401566445935,17.385170936584473
0.6904386743998615,17.398210048675537
0.6904371925225932,17.411492824554443
0.6904357110126704,17.42484164237976
0.6904342298699757,17.437962293624878
0.6904327490943905,17.45140242576599
0.6904312686857967,17.464544773101807
0.690429788644077,17.47778868675232
0.6904283089691131,17.49109673500061
0.6904268296607873,17.504446029663086
0.6904253507189816,17.517592191696167
0.690423872143578,17.530932426452637
0.6904223939344593,17.5440673828125
0.6904209160915072,17.557450532913208
0.6904194386146046,17.570574045181274
0.6904179615036334,17.583890676498413
0.6904164847584764,17.597114324569702
0.6904150083790155,17.610371589660645
0.6904135323651335,17.623887062072754
0.6904120567167131,17.636903285980225
0.6904105814336363,17.650184631347656
0.6904091065157861,17.663719177246094
0.6904076319630452,17.676584005355835
0.6904061577752959,17.689936637878418
0.690404683952421,17.703266143798828
0.6904032104943032,17.71652364730835
0.6904017374008254,17.729695081710815
0.6904002646718705,17.743037223815918
0.6903987923073207,17.756325721740723
0.6903973203070598,17.76948070526123
0.6903958486709699,17.78270196914673
0.6903943773989345,17.796103715896606
0.6903929064908362,17.809237718582153
0.6903914359465582,17.82260489463806
0.6903899657659835,17.83592438697815
0.6903884959489953,17.849234104156494
0.6903870264954767,17.86244511604309
0.6903855574053107,17.875648260116577
0.6903840886783805,17.888922452926636
0.6903826203145698,17.902363777160645
0.6903811523137612,17.91547179222107
0.6903796846758383,17.928795337677002
0.6903782174006847,17.941908359527588
0.6903767504881835,17.955236196517944
0.6903752839382181,17.968417644500732
0.6903738177506723,17.981712818145752
0.690372351925429,17.995035648345947
0.6903708864623721,18.008655071258545
0.6903694213613853,18.021424055099487
0.6903679566223521,18.03482174873352
0.690366492245156,18.047967672348022
0.6903650282296808,18.06128430366516
0.6903635645758102,18.07453966140747
0.6903621012834278,18.087905883789062
0.6903606383524177,18.10105061531067
0.6903591757826635,18.11437726020813
0.690357713574049,18.127526998519897
0.6903562517264581,18.14086604118347
0.6903547902397751,18.154102563858032
0.6903533291138836,18.16735029220581
0.6903518683486677,18.180623531341553
0.6903504079440115,18.194024324417114
0.6903489478997991,18.207168579101562
0.6903474882159144,18.220430374145508
0.6903460288922417,18.233594179153442
0.6903445699286656,18.246951818466187
0.6903431113250694,18.260148286819458
0.6903416530813381,18.27348256111145
0.6903401951973558,18.28678059577942
0.6903387376730069,18.300069332122803
0.6903372805081756,18.31351590156555
0.6903358237027465,18.32653784751892
0.690334367256604,18.339736223220825
0.6903329111696324,18.353025197982788
0.6903314554417164,18.366294622421265
0.6903300000727405,18.37963342666626
0.6903285450625893,18.39289927482605
0.6903270904111473,18.40609622001648
0.6903256361182997,18.419269323349
0.6903241821839305,18.43260359764099
0.6903227286079249,18.446134567260742
0.6903212753901673,18.45916724205017
0.6903198225305431,18.47239327430725
0.6903183700289366,18.485983848571777
0.6903169178852328,18.498892545700073
0.6903154660993167,18.5122127532959
0.6903140146710735,18.52537178993225
0.6903125636003876,18.538716554641724
0.6903111128871444,18.55190873146057
0.690309662531229,18.56520652770996
0.6903082125325266,18.578490257263184
0.6903067628909219,18.59176278114319
0.6903053136063007,18.605034351348877
0.6903038646785477,18.61831021308899
0.690302416107548,18.631520986557007
0.6903009678931876,18.644821166992188
0.6902995200353512,18.658049821853638
0.6902980725339245,18.67134118080139
0.6902966253887928,18.684520959854126
0.6902951785998415,18.69784379005432
0.6902937321669561,18.71104121208191
0.690292286090022,18.72435712814331
0.690290840368925,18.737562894821167
0.6902893950035504,18.750883102416992
0.6902879499937837,18.764081239700317
0.690286505339511,18.777425050735474
0.6902850610406177,18.79068374633789
0.6902836170969896,18.80393123626709
0.6902821735085124,18.8171124458313
0.6902807302750719,18.830479383468628
0.6902792873965541,18.843663454055786
0.6902778448728447,18.856969594955444
0.6902764027038294,18.870200395584106
0.6902749608893946,18.883468627929688
0.6902735194294258,18.896740198135376
0.6902720783238098,18.910069465637207
0.6902706375724316,18.923417568206787
0.6902691971751781,18.93660044670105
0.690267757131935,18.94981837272644
0.6902663174425884,18.96313738822937
0.690264878107025,18.97655487060547
0.6902634391251307,18.989564895629883
0.6902620004967913,19.00280475616455
0.6902605622218942,19.01608896255493
0.6902591243003248,19.031041622161865
0.69025768673197,19.04270601272583
0.6902562495167159,19.055813789367676
0.6902548126544489,19.06918501853943
0.6902533761450557,19.08247184753418
0.690251939988423,19.095736503601074
0.6902505041844369,19.108922719955444
0.6902490687329844,19.12226128578186
0.6902476336339519,19.135416984558105
0.6902461988872259,19.148778676986694
0.6902447644926938,19.161965370178223
0.6902433304502412,19.175277709960938
0.6902418967597562,19.18846607208252
0.6902404634211246,19.201804399490356
0.6902390304342334,19.215145587921143
0.6902375977989701,19.22836184501648
0.6902361655152212,19.241694927215576
0.6902347335828735,19.255022287368774
0.6902333020018143,19.268174648284912
0.6902318707719303,19.281530141830444
0.6902304398931087,19.294726610183716
0.6902290093652369,19.307961463928223
0.6902275791882018,19.321229934692383
0.6902261493618901,19.334450006484985
0.6902247198861899,19.347739934921265
0.6902232907609881,19.3611056804657
0.6902218619861716,19.37425470352173
0.6902204335616282,19.38765239715576
0.690219005487245,19.400856256484985
0.6902175777629096,19.414417028427124
0.6902161503885091,19.42726159095764
0.6902147233639313,19.440545082092285
0.6902132966890633,19.453712463378906
0.6902118703637934,19.4670672416687
0.6902104443880084,19.480262994766235
0.690209018761596,19.493587970733643
0.6902075934844442,19.506842136383057
0.6902061685564405,19.520098209381104
0.6902047439774727,19.53328824043274
0.6902033197474284,19.546690225601196
0.6902018958661953,19.559809684753418
0.6902004723336616,19.573165893554688
0.6901990491497146,19.58681082725525
0.6901976263142429,19.59976077079773
0.6901962038271339,19.61326789855957
0.6901947816882759,19.62623906135559
0.6901933598975568,19.639408826828003
0.6901919384548643,19.652804136276245
0.690190517360087,19.666300058364868
0.6901890966131128,19.679271459579468
0.6901876762138295,19.692495822906494
0.6901862561621259,19.705738306045532
0.6901848364578897,19.718960762023926
0.6901834171010097,19.732275247573853
0.6901819980913738,19.745483875274658
0.6901805794288703,19.758880376815796
0.6901791611133876,19.772019386291504
0.6901777431448144,19.78536629676819
0.6901763255230389,19.798636436462402
0.6901749082479495,19.81188154220581
0.690173491319435,19.82533550262451
0.6901720747373834,19.83841586112976
0.6901706585016838,19.851642370224
0.6901692426122246,19.864911556243896
0.6901678270688945,19.878116130828857
0.6901664118715821,19.891435623168945
0.6901649970201766,19.90462565422058
0.6901635825145662,19.91795516014099
0.6901621683546397,19.931139945983887
0.6901607545402862,19.944540977478027
0.6901593410713943,19.957775354385376
0.6901579279478532,19.971113204956055
0.6901565151695519,19.984376668930054
0.6901551027363793,19.997551202774048
0.690153690648224,20.010812997817993
0.6901522789049752,20.024062633514404
0.6901508675065223,20.03723692893982
0.6901494564527544,20.050626516342163
0.6901480457435606,20.063770532608032
0.6901466353788298,20.077096223831177
0.6901452253584515,20.090306997299194
0.6901438156823149,20.103663206100464
0.6901424063503093,20.116814136505127
0.690140997362324,20.130170106887817
0.6901395887182485,20.143359661102295
0.6901381804179723,20.15672254562378
0.6901367724613844,20.169922351837158
0.6901353648483745,20.183191537857056
0.6901339575788321,20.196377754211426
0.6901325506526471,20.209776401519775
0.6901311440697087,20.222970247268677
0.6901297378299065,20.236304759979248
0.6901283319331303,20.24945044517517
0.6901269263792699,20.262794494628906
0.6901255211682147,20.27598547935486
0.6901241162998547,20.28944730758667
0.6901227117740797,20.302628755569458
0.6901213075907795,20.31602644920349
0.690119903749844,20.32912850379944
0.6901185002511631,20.34242868423462
0.6901170970946267,20.355750799179077
0.6901156942801249,20.369001388549805
0.6901142918075475,20.38216519355774
0.6901128896767845,20.395476818084717
0.6901114878877264,20.40871548652649
0.6901100864402631,20.422075748443604
0.6901086853342846,20.435263872146606
0.6901072845696814,20.448466300964355
0.6901058841463434,20.461706399917603
0.690104484064161,20.47498393058777
0.6901030843230248,20.48817253112793
0.6901016849228245,20.501539945602417
0.6901002858634513,20.514756679534912
0.6900988871447948,20.52803874015808
0.690097488766746,20.541341066360474
0.6900960907291951,20.554689407348633
0.6900946930320327,20.567895889282227
0.6900932956751494,20.581140995025635
0.6900918986584359,20.595107078552246
0.6900905019817821,20.607600450515747
0.6900891056450799,20.62096643447876
0.6900877096482189,20.63424801826477
0.6900863139910902,20.647398471832275
0.6900849186735849,20.660661697387695
0.6900835236955932,20.673841953277588
0.6900821290570063,20.687222719192505
0.6900807347577151,20.70040798187256
0.6900793407976105,20.7137393951416
0.6900779471765833,20.726946115493774
0.6900765538945245,20.74022889137268
0.6900751609513252,20.75355887413025
0.6900737683468765,20.76682209968567
0.690072376081069,20.779948711395264
0.6900709841537949,20.79329228401184
0.690069592564944,20.806549549102783
0.6900682013144084,20.819859266281128
0.6900668104020793,20.83293628692627
0.6900654198278473,20.846357583999634
0.6900640295916047,20.859618186950684
0.690062639693242,20.873119592666626
0.690061250132651,20.886125326156616
0.6900598609097229,20.899413585662842
0.690058472024349,20.912662029266357
0.6900570834764214,20.92594051361084
0.6900556952658308,20.93909764289856
0.6900543073924692,20.9527006149292
0.6900529198562284,20.965962886810303
0.6900515326569997,20.97897744178772
0.6900501457946747,20.992208003997803
0.6900487592691452,21.005386114120483
0.6900473730803028,21.018678665161133
0.6900459872280397,21.031887769699097
0.6900446017122469,21.04513716697693
0.690043216532817,21.058608055114746
0.6900418316896416,21.071752309799194
0.6900404471826124,21.085365772247314
0.6900390630116218,21.09830951690674
0.6900376791765612,21.111549377441406
0.6900362956773229,21.124929428100586
0.6900349125137991,21.138206720352173
0.6900335296858815,21.15131640434265
0.6900321471934628,21.164538383483887
0.6900307650364345,21.17782950401306
0.6900293832146891,21.19121241569519
0.6900280017281186,21.204597234725952
0.6900266205766159,21.21772050857544
0.6900252397600726,21.230907201766968
0.6900238592783814,21.244200468063354
0.6900224791314342,21.257445812225342
0.6900210993191241,21.27083921432495
0.690019719841343,21.28404402732849
0.6900183406979834,21.29734516143799
0.6900169618889379,21.3104989528656
0.6900155834140993,21.32379174232483
0.6900142052733598,21.337015628814697
0.6900128274666122,21.350346326828003
0.690011449993749,21.363404750823975
0.6900100728546632,21.37681245803833
0.690008696049247,21.3900465965271
0.6900073195773937,21.403555154800415
0.6900059434389958,21.4165096282959
0.6900045676339459,21.429879665374756
0.6900031921621373,21.443118810653687
0.6900018170234627,21.45641589164734
0.690000442217815,21.46971321105957
0.6899990677450871,21.483190774917603
0.6899976936051723,21.496297121047974
0.6899963197979634,21.509530305862427
0.6899949463233532,21.52274179458618
0.6899935731812353,21.535948276519775
0.6899922003715027,21.549125909805298
0.6899908278940484,21.56248664855957
0.6899894557487658,21.575758934020996
0.6899880839355478,21.58905005455017
0.6899867124542882,21.602251529693604
0.68998534130488,21.61550259590149
0.6899839704872165,21.62871766090393
0.6899826000011912,21.642191886901855
0.6899812298466975,21.6552255153656
0.6899798600236288,21.668572664260864
0.6899784905318789,21.681758165359497
0.6899771213713408,21.695082187652588
0.6899757525419086,21.708423852920532
0.6899743840434753,21.72167992591858
0.6899730158759354,21.734883546829224
0.6899716480391815,21.74812912940979
0.689970280533108,21.761464595794678
0.6899689133576083,21.774770975112915
0.6899675465125767,21.787839651107788
0.6899661799979063,21.80112600326538
0.6899648138134915,21.814393520355225
0.6899634479592258,21.82770323753357
0.6899620824350036,21.84111499786377
0.6899607172407182,21.854376077651978
0.6899593523762639,21.867550134658813
0.689957987841535,21.88081932067871
0.6899566236364248,21.893952131271362
0.6899552597608283,21.907293796539307
0.6899538962146389,21.920471906661987
0.6899525329977512,21.933825492858887
0.6899511701100592,21.947041273117065
0.6899498075514572,21.960365772247314
0.6899484453218391,21.97359538078308
0.6899470834211,21.986915826797485
0.6899457218491334,22.00009274482727
0.6899443606058341,22.01330065727234
0.6899429996910963,22.026711225509644
0.6899416391048147,22.039957523345947
0.6899402788468836,22.053040742874146
0.6899389189171975,22.066491842269897
0.6899375593156509,22.079720735549927
0.6899362000421386,22.09297227859497
0.6899348410965549,22.106279611587524
0.6899334824787945,22.11963987350464
0.6899321241887524,22.132856845855713
0.6899307662263229,22.146114587783813
0.6899294085914012,22.1592960357666
0.6899280512838818,22.172584533691406
0.6899266943036595,22.185789823532104
0.6899253376506291,22.19909119606018
0.6899239813246858,22.212335109710693
0.6899226253257241,22.225688457489014
0.6899212696536393,22.238893270492554
0.6899199143083263,22.252190351486206
0.6899185592896802,22.265466690063477
0.6899172045975961,22.278794527053833
0.6899158502319686,22.292014598846436
0.6899144961926934,22.305220127105713
0.6899131424796654,22.318472146987915
0.6899117890927801,22.331730127334595
0.6899104360319324,22.34492778778076
0.6899090832970177,22.35824155807495
0.6899077308879314,22.37143349647522
0.6899063788045685,22.384800672531128
0.6899050270468249,22.398032426834106
0.6899036756145955,22.411307334899902
0.6899023245077762,22.424505710601807
0.6899009737262622,22.437837839126587
0.6898996232699489,22.45108389854431
0.6898982731387326,22.46434497833252
0.689896923332508,22.47754430770874
0.6898955738511708,22.490870475769043
0.6898942246946174,22.504051208496094
0.6898928758627426,22.51733922958374
0.6898915273554428,22.53061318397522
0.6898901791726133,22.54386281967163
0.6898888313141501,22.55704402923584
0.6898874837799492,22.570403575897217
0.6898861365699062,22.58361840248108
0.6898847896839169,22.596964359283447
0.6898834431218775,22.610157012939453
0.689882096883684,22.623638153076172
0.6898807509692322,22.636706590652466
0.6898794053784181,22.649960041046143
0.689878060111138,22.663148403167725
0.689876715167288,22.676510095596313
0.6898753705467641,22.689684867858887
0.6898740262494624,22.70300269126892
0.6898726822752792,22.71621561050415
0.6898713386241109,22.72969365119934
0.6898699952958537,22.74279236793518
0.6898686522904038,22.75611686706543
0.6898673096076577,22.769407749176025
0.6898659672475115,22.782739877700806
0.6898646252098621,22.795901775360107
0.6898632834946052,22.809086322784424
0.6898619421016382,22.822516679763794
0.6898606010308571,22.83582878112793
0.6898592602821584,22.848913192749023
0.6898579198554389,22.862300872802734
0.6898565797505953,22.875365018844604
0.6898552399675238,22.888699769973755
0.6898539005061218,22.9018714427948
0.6898525613662856,22.91529369354248
0.6898512225479118,22.928484201431274
0.6898498840508974,22.94175148010254
0.6898485458751394,22.954920530319214
0.6898472080205342,22.968230962753296
0.6898458704869794,22.981560945510864
0.6898445332743715,22.994876623153687
0.6898431963826073,23.007969856262207
0.6898418598115842,23.021596431732178
0.689840523561199,23.034500122070312
0.6898391876313488,23.04784846305847
0.6898378520219307,23.061078786849976
0.6898365167328421,23.07444715499878
0.6898351817639796,23.087630033493042
0.6898338471152412,23.1009681224823
0.6898325127865232,23.114458560943604
0.6898311787777239,23.127429246902466
0.68982984508874,23.140610933303833
0.6898285117194689,23.153934955596924
0.6898271786698081,23.167128324508667
0.6898258459396549,23.180424451828003
0.689824513528907,23.19364047050476
0.6898231814374614,23.206947326660156
0.6898218496652162,23.220157146453857
0.6898205182120686,23.233511686325073
0.6898191870779161,23.246760845184326
0.6898178562626568,23.260042667388916
0.689816525766188,23.273226022720337
0.6898151955884073,23.286710023880005
0.6898138657292125,23.299861192703247
0.6898125361885019,23.313382148742676
0.6898112069661726,23.3263041973114
0.6898098780621224,23.33954167366028
0.6898085494762497,23.352802991867065
0.6898072212084521,23.366137981414795
0.6898058932586274,23.379327058792114
0.6898045656266739,23.39262294769287
0.6898032383124895,23.405848503112793
0.6898019113159721,23.419224739074707
0.6898005846370199,23.432358741760254
0.6897992582755308,23.445706129074097
0.6897979322314031,23.458925485610962
0.6897966065045349,23.472304582595825
0.6897952810948248,23.48548984527588
0.6897939560021703,23.49878978729248
0.6897926312264703,23.511932611465454
0.6897913067676227,23.525362253189087
0.6897899826255262,23.538466215133667
0.6897886588000788,23.551788568496704
0.6897873352911793,23.564980268478394
0.689786012098726,23.578319311141968
0.6897846892226172,23.591493844985962
0.6897833666627516,23.60485076904297
0.6897820444190277,23.618074417114258
0.6897807224913441,23.63138723373413
0.6897794008795995,23.644630908966064
0.6897780795836924,23.657962799072266
0.6897767586035213,23.671147346496582
0.6897754379389857,23.684497117996216
0.6897741175899834,23.697695016860962
0.6897727975564136,23.7110276222229
0.6897714778381753,23.724299669265747
0.689770158435167,23.73751425743103
0.689768839347288,23.750722885131836
0.6897675205744367,23.764039516448975
0.6897662021165125,23.777188301086426
0.6897648839734143,23.790552616119385
0.6897635661450409,23.803751945495605
0.6897622486312918,23.81704020500183
0.6897609314320656,23.830265283584595
0.6897596145472615,23.843559980392456
0.6897582979767791,23.856754541397095
0.6897569817205171,23.870091199874878
0.6897556657783751,23.88327431678772
0.689754350150252,23.896684408187866
0.6897530348360476,23.909870386123657
0.6897517198356605,23.923227071762085
0.6897504051489907,23.93640661239624
0.6897490907759375,23.949795246124268
0.6897477767164,23.962980031967163
0.6897464629702779,23.976245403289795
0.6897451495374708,23.989383935928345
0.6897438364178782,24.002713918685913
0.6897425236113994,24.015891313552856
0.6897412111179342,24.02923345565796
0.6897398989373824,24.042513847351074
0.6897385870696433,24.0557382106781
0.6897372755146169,24.06893491744995
0.689735964272203,24.08229899406433
0.689734653342301,24.095479726791382
0.689733342724811,24.10884165763855
0.6897320324196329,24.122058629989624
0.6897307224266661,24.135655879974365
0.6897294127458111,24.14852547645569
0.6897281033769677,24.16183876991272
0.6897267943200354,24.17503023147583
0.6897254855749146,24.188303470611572
0.6897241771415057,24.20157504081726
0.6897228690197081,24.215280055999756
0.6897215612094222,24.22815728187561
0.689720253710548,24.2414608001709
0.6897189465229862,24.25465226173401
0.6897176396466362,24.267971515655518
0.689716333081399,24.281144380569458
0.6897150268271742,24.294615507125854
0.689713720883863,24.30777406692505
0.6897124152513648,24.32118558883667
0.6897111099295806,24.334385871887207
0.6897098049184107,24.34753394126892
0.6897085002177552,24.360752820968628
0.6897071958275147,24.37398076057434
0.6897058917475899,24.38723087310791
0.6897045879778816,24.400551557540894
0.6897032845182899,24.41377091407776
0.6897019813687156,24.427115440368652
0.6897006785290596,24.44029188156128
0.6896993759992222,24.453598976135254
0.689698073779104,24.466822624206543
0.6896967718686061,24.48017120361328
0.6896954702676293,24.4933123588562
0.6896941689760744,24.506678104400635
0.6896928679938418,24.519906520843506
0.689691567320833,24.53346610069275
0.6896902669569487,24.54636788368225
0.6896889669020897,24.559736967086792
0.6896876671561569,24.57318091392517
0.6896863677190519,24.58624577522278
0.6896850685906752,24.599458932876587
0.689683769770928,24.612834930419922
0.6896824712597116,24.626100301742554
0.689681173056927,24.63932752609253
0.6896798751624754,24.652478456497192
0.689678577576258,24.666123867034912
0.6896772802981761,24.679008960723877
0.689675983328131,24.692327976226807
0.6896746866660239,24.705530166625977
0.6896733903117563,24.71886420249939
0.6896720942652296,24.732364416122437
0.6896707985263452,24.745320320129395
0.6896695030950044,24.75855851173401
0.689668207971109,24.771869659423828
0.6896669131545602,24.785424947738647
0.6896656186452597,24.798449277877808
0.6896643244431092,24.81162714958191
0.6896630305480097,24.824928522109985
0.6896617369598639,24.838193655014038
0.6896604436785728,24.851454496383667
0.6896591507040385,24.86465048789978
0.6896578580361621,24.878044843673706
0.689656565674846,24.891185998916626
0.6896552736199918,24.90453338623047
0.6896539818715016,24.9177086353302
0.6896526904292768,24.931042909622192
0.6896513992932197,24.9442298412323
0.6896501084632323,24.957547426223755
0.6896488179392165,24.97076153755188
0.6896475277210741,24.984106063842773
0.6896462378087073,24.99729347229004
0.6896449482020182,25.010635137557983
0.689643658900909,25.023810863494873
0.6896423699052817,25.037157773971558
0.689641081215039,25.050344467163086
0.6896397928300824,25.063674449920654
0.6896385047503144,25.076873779296875
0.6896372169756375,25.090234994888306
0.6896359295059539,25.10339093208313
0.689634642341166,25.116746187210083
0.689633355481176,25.129894018173218
0.6896320689258865,25.14326548576355
0.6896307826752,25.15646529197693
0.6896294967290187,25.16976046562195
0.6896282110872454,25.18302893638611
0.6896269257497827,25.196356773376465
0.6896256407165329,25.209484815597534
0.6896243559873991,25.2228364944458
0.6896230715622832,25.236022233963013
0.6896217874410886,25.249372243881226
0.6896205036237177,25.262604236602783
0.6896192201100735,25.275912046432495
0.6896179369000585,25.289134979248047
0.6896166539935755,25.30250644683838
0.6896153713905275,25.3157742023468
0.6896140890908173,25.329105138778687
0.689612807094348,25.34220600128174
0.6896115254010226,25.35544514656067
0.6896102440107436,25.368719816207886
0.6896089629234146,25.382013082504272
0.689607682138938,25.3952693939209
0.6896064016572176,25.40854811668396
0.6896051214781562,25.421674966812134
0.689603841601657,25.434992790222168
0.6896025620276232,25.448282480239868
0.6896012827559578,25.461870431900024
0.6896000037865642,25.47473907470703
0.6895987251193458,25.48805022239685
0.6895974467542058,25.50135040283203
0.6895961686910473,25.51463556289673
0.6895948909297742,25.527861833572388
0.6895936134702897,25.541210651397705
0.6895923363124971,25.55447769165039
0.6895910594563001,25.567758798599243
0.6895897829016019,25.58100390434265
0.6895885066483066,25.594258308410645
0.6895872306963172,25.6074481010437
0.6895859550455375,25.62080955505371
0.6895846796958714,25.633948802947998
0.6895834046472225,25.64737367630005
0.6895821298994942,25.66041350364685
0.68958085545259,25.673729181289673
0.6895795813064148,25.68692898750305
0.6895783074608716,25.7002592086792
0.6895770339158642,25.713430643081665
0.6895757606712968,25.726783990859985
0.6895744877270731,25.73996376991272
0.6895732150830972,25.753579139709473
0.689571942739273,25.766570329666138
0.6895706706955043,25.77984309196472
0.6895693989516956,25.793007373809814
0.6895681275077507,25.806358575820923
0.6895668563635735,25.819535970687866
0.6895655855190684,25.83285617828369
0.6895643149741396,25.8461172580719
0.6895630447286913,25.859403610229492
0.6895617747826278,25.8725848197937
0.6895605051358532,25.88609290122986
0.6895592357882717,25.899140119552612
0.6895579667397881,25.912461757659912
0.6895566979903063,25.925899028778076
0.6895554295397309,25.938985109329224
0.6895541613879661,25.952202081680298
0.6895528935349169,25.965511322021484
0.6895516259804872,25.978697538375854
0.6895503587245823,25.992070198059082
0.6895490917671058,26.005190134048462
0.689547825107963,26.018598079681396
0.6895465587470582,26.031970977783203
0.6895452926842961,26.045003175735474
0.6895440269195817,26.05843472480774
0.6895427614528195,26.071616649627686
0.6895414962839143,26.084834814071655
0.6895402314127707,26.098188877105713
0.6895389668392938,26.11131453514099
0.6895377025633884,26.124677896499634
0.6895364385849594,26.137951850891113
0.6895351749039114,26.15128207206726
0.6895339115201501,26.164323806762695
0.6895326484335796,26.17772603034973
0.6895313856441057,26.19094181060791
0.6895301231516328,26.20426893234253
0.6895288609560664,26.21746850013733
0.6895275990573119,26.230758905410767
0.6895263374552735,26.24387264251709
0.6895250761498575,26.257245540618896
0.6895238151409682,26.270538330078125
0.6895225544285114,26.283817052841187
0.6895212940123923,26.297012090682983
0.6895200338925159,26.310364484786987
0.6895187740687881,26.323535203933716
0.6895175145411137,26.33689570426941
0.6895162553093985,26.35019588470459
0.689514996373548,26.363483667373657
0.6895137377334674,26.37665557861328
0.6895124793890622,26.38993263244629
0.6895112213402385,26.403135776519775
0.689509963586901,26.416434049606323
0.6895087061289559,26.429646968841553
0.6895074489663087,26.44287419319153
0.6895061920988652,26.456188917160034
0.6895049355265308,26.46950387954712
0.6895036792492117,26.48270559310913
0.6895024232668132,26.496043920516968
0.6895011675792416,26.509324550628662
0.689499912186402,26.52266240119934
0.6894986570882012,26.535858631134033
0.6894974022845443,26.549165964126587
0.6894961477753379,26.56227421760559
0.6894948935604872,26.575612545013428
0.6894936396398987,26.58881378173828
0.6894923860134785,26.602243185043335
0.6894911326811326,26.615376234054565
0.689489879642767,26.628931283950806
0.6894886268982874,26.641939163208008
0.6894873744476008,26.655348300933838
0.689486122290613,26.66845417022705
0.6894848704272303,26.681741952896118
0.6894836188573586,26.69497847557068
0.6894823675809045,26.7082462310791
0.6894811165977744,26.721471071243286
0.6894798659078747,26.734784364700317
0.6894786155111117,26.747921228408813
0.6894773654073914,26.761268377304077
0.6894761155966208,26.774542093276978
0.6894748660787061,26.787811756134033
0.6894736168535538,26.801000595092773
0.6894723679210708,26.814484357833862
0.6894711192811636,26.827749967575073
0.6894698709337383,26.8408465385437
0.6894686228787019,26.854092597961426
0.6894673751159613,26.867384433746338
0.6894661276454229,26.88060736656189
0.6894648804669935,26.893810272216797
0.6894636335805798,26.907092094421387
0.689462386986089,26.920698881149292
0.6894611406834273,26.93356442451477
0.6894598946725021,26.946959972381592
0.6894586489532202,26.960172653198242
0.6894574035254881,26.973661184310913
0.6894561583892135,26.986706972122192
0.6894549135443027,27.00000834465027
0.6894536689906632,27.013468980789185
0.689452424728202,27.026525259017944
0.6894511807568259,27.03972625732422
0.6894499370764423,27.05305027961731
0.6894486936869584,27.066296577453613
0.6894474505882812,27.079580783843994
0.6894462077803181,27.093032836914062
0.6894449652629762,27.10612678527832
0.6894437230361627,27.119499683380127
0.6894424810997851,27.132631301879883
0.6894412394537509,27.145870208740234
0.6894399980979671,27.159173488616943
0.6894387570323415,27.172386169433594
0.6894375162567813,27.18567395210266
0.6894362757711942,27.19887924194336
0.6894350355754871,27.212193727493286
0.6894337956695682,27.225396394729614
0.6894325560533452,27.238721132278442
0.689431316726725,27.251917600631714
0.6894300776896157,27.265284538269043
0.6894288389419251,27.278433322906494
0.6894276004835606,27.291738510131836
0.6894263623144299,27.304968118667603
0.6894251244344409,27.31830358505249
0.6894238868435015,27.33153223991394
0.6894226495415194,27.344813108444214
0.6894214125284027,27.358044147491455
0.6894201758040587,27.371356964111328
0.689418939368396,27.38461208343506
0.6894177032213221,27.39790439605713
0.6894164673627454,27.41142177581787
0.6894152317925734,27.424394369125366
0.6894139965107146,27.437699794769287
0.6894127615170769,27.451066732406616
0.6894115268115683,27.464174509048462
0.6894102923940971,27.47747039794922
0.6894090582645719,27.490726709365845
0.6894078244229,27.504003524780273
0.6894065908689903,27.517199277877808
0.6894053576027509,27.530624866485596
0.6894041246240901,27.543729305267334
0.6894028919329164,27.557119369506836
0.6894016595291377,27.570278644561768
0.6894004274126632,27.583545207977295
0.6893991955834003,27.596757411956787
0.6893979640412582,27.610216856002808
0.6893967327861455,27.623278379440308
0.6893955018179703,27.636627197265625
0.6893942711366412,27.649879693984985
0.6893930407420672,27.66318130493164
0.6893918106341566,27.6763334274292
0.6893905808128179,27.689651489257812
0.6893893512779602,27.70284152030945
0.6893881220294917,27.716187953948975
0.6893868930673217,27.729401350021362
0.6893856643913587,27.742724418640137
0.6893844360015117,27.755874395370483
0.6893832078976893,27.7694091796875
0.6893819800798003,27.782408475875854
0.6893807525477541,27.7957763671875
0.6893795253014592,27.809216022491455
0.6893782983408246,27.822275638580322
0.6893770716657598,27.83546280860901
0.6893758452761731,27.848777532577515
0.689374619171974,27.86202335357666
0.6893733933530716,27.87518811225891
0.6893721678193747,27.888484477996826
0.6893709425707932,27.9018292427063
0.6893697176072352,27.9150288105011
0.689368492928611,27.928349018096924
0.6893672685348293,27.941774606704712
0.6893660444257994,27.954870223999023
0.6893648206014309,27.96805691719055
0.6893635970616327,27.981409549713135
0.6893623738063146,27.994688510894775
0.6893611508353858,28.00795841217041
0.6893599281487558,28.021126985549927
0.6893587057463342,28.034466981887817
0.6893574836280303,28.04761576652527
0.6893562617937536,28.060972213745117
0.6893550402434141,28.0741970539093
0.6893538189769208,28.0874240398407
0.6893525979941838,28.100687980651855
0.6893513772951128,28.11398220062256
0.6893501568796171,28.127196073532104
0.6893489367476068,28.140504598617554
0.6893477168989913,28.153717041015625
0.6893464973336807,28.16705083847046
0.6893452780515845,28.180248498916626
0.689344059052613,28.19355797767639
0.6893428403366758,28.206740379333496
0.6893416219036829,28.220119953155518
0.6893404037535441,28.233617544174194
0.6893391858861697,28.246620416641235
0.6893379683014692,28.25980520248413
0.6893367509993534,28.27343225479126
0.6893355339797317,28.286375045776367
0.6893343172425144,28.299697875976562
0.6893331007876116,28.31284737586975
0.6893318846149338,28.32623052597046
0.6893306687243907,28.3393874168396
0.6893294531158929,28.352699995040894
0.6893282377893504,28.365902423858643
0.6893270227446737,28.379218816757202
0.6893258079817732,28.39276671409607
0.6893245935005587,28.405791521072388
0.6893233793009415,28.418965339660645
0.6893221653828312,28.432298183441162
0.6893209517461388,28.445492267608643
0.6893197383907743,28.4588406085968
0.6893185253166486,28.472031593322754
0.689317312523672,28.485240697860718
0.6893161000117551,28.498549699783325
0.6893148877808088,28.5118465423584
0.6893136758307433,28.525042295455933
0.6893124641614696,28.538435220718384
0.6893112527728982,28.551589488983154
0.6893100416649399,28.564900398254395
0.6893088308375055,28.578104972839355
0.6893076202905057,28.59137463569641
0.6893064100238516,28.604626893997192
0.6893052000374537,28.617929220199585
0.6893039903312229,28.63117742538452
0.6893027809050704,28.64448070526123
0.6893015717589068,28.65767788887024
0.6893003628926434,28.671003103256226
0.6892991543061909,28.684218883514404
0.6892979459994607,28.697561740875244
0.6892967379723637,28.710733652114868
0.689295530224811,28.72432589530945
0.6892943227567135,28.73725152015686
0.6892931155679826,28.750598907470703
0.6892919086585296,28.763833045959473
0.6892907020282655,28.777109622955322
0.6892894956771017,28.79031801223755
0.6892882896049496,28.80364203453064
0.6892870838117202,28.81687641143799
0.6892858782973249,28.83021330833435
0.6892846730616755,28.843353271484375
0.6892834681046828,28.856725692749023
0.6892822634262586,28.869869470596313
0.6892810590263145,28.883259296417236
0.6892798549047618,28.89639186859131
0.689278651061512,28.909868717193604
0.6892774474964768,28.92291808128357
0.6892762442095676,28.936232089996338
0.6892750412006963,28.949487924575806
0.6892738384697743,28.96279239654541
0.6892726360167135,28.97595763206482
0.6892714338414253,28.989291429519653
0.689270231943822,29.00249481201172
0.6892690303238146,29.015807151794434
0.6892678289813158,29.029014110565186
0.6892666279162369,29.04251790046692
0.6892654271284899,29.055683851242065
0.6892642266179867,29.068979024887085
0.689263026384639,29.082160234451294
0.6892618264283594,29.095449924468994
0.6892606267490594,29.10866379737854
0.6892594273466508,29.121853351593018
0.6892582282210465,29.135082006454468
0.6892570293721577,29.148425340652466
0.6892558307998969,29.16163158416748
0.6892546325041764,29.17497420310974
0.6892534344849081,29.188169717788696
0.6892522367420044,29.201515197753906
0.6892510392753775,29.2148334980011
0.6892498420849397,29.228158473968506
0.6892486451706032,29.24154758453369
0.6892474485322804,29.25462508201599
0.6892462521698839,29.26792860031128
0.6892450560833255,29.28124499320984
0.6892438602725182,29.294405460357666
0.6892426647373742,29.307698011398315
0.6892414694778061,29.320911407470703
0.6892402744937263,29.334173917770386
0.6892390797850476,29.347386360168457
0.6892378853516821,29.36079216003418
0.6892366911935428,29.373961687088013
0.6892354973105423,29.387223958969116
0.6892343037025931,29.400370359420776
0.6892331103696081,29.413702249526978
0.6892319173115,29.42696261405945
0.6892307245281815,29.440388441085815
0.6892295320195654,29.45380973815918
0.6892283397855645,29.466841459274292
0.6892271478260917,29.480067491531372
0.68922595614106,29.493551015853882
0.6892247647303821,29.50655221939087
0.689223573593971,29.519933938980103
0.6892223827317397,29.532976627349854
0.6892211921436012,29.546352863311768
0.6892200018294689,29.559841632843018
0.6892188117892554,29.57283353805542
0.6892176220228737,29.58623480796814
0.6892164325302377,29.59945821762085
0.6892152433112592,29.612699508666992
0.6892140543658528,29.626075744628906
0.6892128656939309,29.63927388191223
0.6892116772954071,29.652568578720093
0.6892104891701946,29.66584086418152
0.6892093013182067,29.679031372070312
0.6892081137393568,29.69213581085205
0.6892069264335582,29.705458879470825
0.6892057394007242,29.71864938735962
0.6892045526407682,29.731980562210083
0.689203366153604,29.74518132209778
0.6892021799391448,29.758586645126343
0.6892009939973045,29.77171301841736
0.6891998083279961,29.78519916534424
0.6891986229311335,29.79827332496643
0.6891974378066305,29.811555862426758
0.6891962529544002,29.824748277664185
0.6891950683743567,29.838134288787842
0.6891938840664137,29.851268768310547
0.6891927000304848,29.864580631256104
0.6891915162664839,29.877792835235596
0.6891903327743246,29.891109943389893
0.6891891495539212,29.904298543930054
0.6891879666051867,29.917601585388184
0.6891867839280358,29.930843591690063
0.689185601522382,29.944161891937256
0.6891844193881393,29.95741868019104
0.6891832375252219,29.970747232437134
0.6891820559335435,29.983901262283325
0.6891808746130186,29.99721908569336
0.6891796935635603,30.010464668273926
0.6891785127850841,30.023857831954956
0.6891773322775029,30.036940813064575
0.6891761520407313,30.050302743911743
0.689174972074684,30.06346082687378
0.6891737923792745,30.07677459716797
0.6891726129544171,30.09005904197693
0.6891714338000265,30.103313446044922
0.6891702549160169,30.11656403541565
0.6891690763023024,30.1298770904541
0.6891678979587974,30.14309000968933
0.6891667198854166,30.15635085105896
0.6891655420820743,30.169551134109497
0.6891643645486846,30.18290662765503
0.6891631872851623,30.19619846343994
0.6891620102914223,30.209497690200806
0.6891608335673787,30.222950220108032
0.689159657112946,30.236011743545532
0.6891584809280388,30.249271631240845
0.6891573050125721,30.26267910003662
0.6891561293664602,30.275639295578003
0.6891549539896182,30.28902006149292
0.6891537788819603,30.302642345428467
0.6891526040434018,30.31569194793701
0.6891514294738572,30.328843593597412
0.6891502551732415,30.342246532440186
0.6891490811414693,30.355409145355225
0.6891479073784557,30.36865258216858
0.6891467338841154,30.381903171539307
0.6891455606583636,30.395228624343872
0.689144387701115,30.40826106071472
0.6891432150122847,30.42192554473877
0.6891420425917879,30.434887647628784
0.6891408704395395,30.448241233825684
0.6891396985554548,30.461336851119995
0.6891385269394482,30.474764347076416
0.689137355591436,30.487958908081055
0.6891361845113323,30.501304388046265
0.6891350136990528,30.514553785324097
0.689133843154513,30.52782654762268
0.6891326728776277,30.540943145751953
0.6891315028683125,30.554256439208984
0.6891303331264823,30.567540407180786
0.6891291636520532,30.58093285560608
0.6891279944449397,30.594075679779053
0.6891268255050581,30.607340097427368
0.6891256568323232,30.620545148849487
0.6891244884266507,30.633898973464966
0.6891233202879562,30.64717173576355
0.6891221524161552,30.660433769226074
0.689120984811163,30.67363691329956
0.6891198174728955,30.687004566192627
0.6891186504012684,30.700119972229004
0.689117483596197,30.71343970298767
0.6891163170575973,30.72670602798462
0.6891151507853847,30.73991298675537
0.6891139847794755,30.753175258636475
0.6891128190397847,30.766494274139404
0.6891116535662289,30.7797794342041
0.6891104883587232,30.7931067943573
0.6891093234171842,30.80622100830078
0.689108158741527,30.819549083709717
0.6891069943316682,30.832775592803955
0.6891058301875235,30.846132516860962
0.6891046663090088,30.859307765960693
0.6891035026960403,30.872638463974
0.6891023393485337,30.885724306106567
0.6891011762664053,30.899072647094727
0.6891000134495714,30.91240358352661
0.6890988508979479,30.925873279571533
0.6890976886114509,30.93876576423645
0.6890965265899966,30.952111959457397
0.6890953648335014,30.96565842628479
0.6890942033418817,30.978708267211914
0.6890930421150533,30.991804122924805
0.6890918811529326,31.005083560943604
0.6890907204554361,31.018405199050903
0.6890895600224803,31.031662940979004
0.6890883998539813,31.044872522354126
0.6890872399498555,31.05824089050293
0.68908608031002,31.071523666381836
0.6890849209343906,31.084800958633423
0.6890837618228839,31.097917556762695
0.6890826029754165,31.111262559890747
0.6890814443919051,31.12441086769104
0.6890802860722661,31.137706995010376
0.6890791280164164,31.15093970298767
0.6890779702242725,31.164592742919922
0.6890768126957513,31.177480220794678
0.6890756554307692,31.190803050994873
0.6890744984292431,31.204010009765625
0.6890733416910898,31.217326402664185
0.689072185216226,31.2305908203125
0.6890710290045685,31.243900537490845
0.6890698730560343,31.25706195831299
0.6890687173705404,31.2703914642334
0.6890675619480037,31.283857583999634
0.689066406788341,31.296964645385742
0.6890652518914692,31.31011199951172
0.6890640972573052,31.32336735725403
0.6890629428857667,31.33659553527832
0.6890617887767702,31.35008454322815
0.6890606349302331,31.36345887184143
0.6890594813460723,31.376656532287598
0.6890583280242051,31.389684677124023
0.6890571749645485,31.402994632720947
0.68905602216702,31.416197299957275
0.6890548696315368,31.42952847480774
0.6890537173580159,31.442725658416748
0.6890525653463748,31.456192016601562
0.689051413596531,31.469316720962524
0.6890502621084016,31.482653856277466
0.6890491108819041,31.495849609375
0.689047959916956,31.509098529815674
0.6890468092134744,31.522359609603882
0.6890456587713772,31.535807847976685
0.689044508590582,31.548818826675415
0.6890433586710056,31.562172412872314
0.6890422090125663,31.57533574104309
0.6890410596151815,31.588717937469482
0.6890399104787688,31.601938009262085
0.6890387616032458,31.615190744400024
0.6890376129885303,31.628393411636353
0.6890364646345398,31.641713857650757
0.6890353165411922,31.65492010116577
0.6890341687084056,31.668304920196533
0.689033021136097,31.681448221206665
0.6890318738241848,31.694782495498657
0.6890307267725868,31.708348512649536
0.6890295799812208,31.721370458602905
0.689028433450005,31.73461151123047
0.6890272871788568,31.74779772758484
0.6890261411676945,31.761003732681274
0.6890249954164365,31.77440571784973
0.6890238499250001,31.787648677825928
0.6890227046933036,31.800888776779175
0.6890215597212652,31.814130783081055
0.6890204150088028,31.827377319335938
0.6890192705558353,31.840593814849854
0.6890181263622799,31.853907585144043
0.6890169824280554,31.867122173309326
0.6890158387530797,31.88043737411499
0.6890146953372712,31.893628120422363
0.6890135521805484,31.90696096420288
0.6890124092828294,31.9203040599823
0.6890112666440324,31.93347716331482
0.6890101242640764,31.946698427200317
0.6890089821428792,31.960108757019043
0.6890078402803591,31.973297595977783
0.6890066986764353,31.986675262451172
0.6890055573310255,31.999852657318115
0.6890044162440492,32.01304244995117
0.689003275415424,32.0263032913208
0.6890021348450689,32.039594650268555
0.6890009945329024,32.05279278755188
0.6889998544788432,32.0661723613739
0.68899871468281,32.07930898666382
0.6889975751447216,32.092692375183105
0.6889964358644963,32.10581064224243
0.6889952968420535,32.11930799484253
0.6889941580773117,32.132495403289795
0.6889930195701893,32.145968437194824
0.6889918813206055,32.158875703811646
0.6889907433284796,32.17221665382385
0.6889896055937296,32.18540048599243
0.6889884681162751,32.19876194000244
0.6889873308960348,32.21203279495239
0.6889861939329278,32.22529101371765
0.688985057226873,32.2385835647583
0.6889839207777897,32.2517614364624
0.6889827845855964,32.26497435569763
0.6889816486502127,32.27838587760925
0.6889805129715576,32.291770696640015
0.6889793775495503,32.30493474006653
0.6889782423841101,32.318127155303955
0.6889771074751556,32.331411838531494
0.6889759728226067,32.344563007354736
0.6889748384263827,32.357900619506836
0.6889737042864025,32.37115955352783
0.6889725704025856,32.38441467285156
0.6889714367748514,32.397640228271484
0.6889703034031193,32.41095685958862
0.6889691702873084,32.424257040023804
0.6889680374273388,32.43753266334534
0.6889669048231291,32.4507269859314
0.6889657724745996,32.46411752700806
0.6889646403816696,32.477378845214844
0.6889635085442583,32.490705728530884
0.6889623769622858,32.503700733184814
0.6889612456356711,32.51706552505493
0.6889601145643344,32.53033113479614
0.6889589837481952,32.54374980926514
0.6889578531871731,32.556915521621704
0.6889567228811878,32.57021355628967
0.6889555928301596,32.58338642120361
0.6889544630340076,32.596747636795044
0.6889533334926518,32.60986804962158
0.6889522042060123,32.623207569122314
0.6889510751740084,32.63641905784607
0.6889499463965607,32.64965033531189
0.6889488178735887,32.66283369064331
0.6889476896050126,32.676183462142944
0.6889465615907522,32.68968653678894
0.6889454338307274,32.70282316207886
0.6889443063248584,32.716004371643066
0.6889431790730652,32.72934675216675
0.6889420520752683,32.742456674575806
0.6889409253313874,32.75576090812683
0.6889397988413427,32.7691113948822
0.6889386726050541,32.78243446350098
0.6889375466224428,32.79556488990784
0.6889364208934281,32.808797121047974
0.6889352954179304,32.82219481468201
0.6889341701958702,32.83550977706909
0.6889330452271681,32.848641872406006
0.6889319205117437,32.86192321777344
0.688930796049518,32.87501502037048
0.6889296718404111,32.88835072517395
0.6889285478843438,32.90160632133484
0.6889274241812362,32.91492772102356
0.6889263007310088,32.92808413505554
0.6889251775335823,32.94140648841858
0.6889240545888772,32.95467162132263
0.6889229318968144,32.967979192733765
0.6889218094573136,32.98111319541931
0.6889206872702963,32.994566917419434
0.688919565335683,33.00770092010498
0.688918443653394,33.02095866203308
0.6889173222233504,33.0342333316803
0.688916201045473,33.04748463630676
0.6889150801196822,33.06069779396057
0.6889139594458993,33.07404160499573
0.6889128390240444,33.087225675582886
0.6889117188540391,33.1005642414093
0.688910598935804,33.113744020462036
0.6889094792692599,33.12706518173218
0.6889083598543281,33.14028477668762
0.688907240690929,33.15389013290405
0.6889061217789842,33.16682147979736
0.6889050031184145,33.180097579956055
0.6889038847091407,33.19330596923828
0.6889027665510842,33.206690311431885
0.6889016486441661,33.21984362602234
0.6889005309883072,33.23315954208374
0.6888994135834292,33.24651908874512
0.6888982964294529,33.2598340511322
0.6888971795262996,33.272989988327026
0.6888960628738907,33.2862811088562
0.6888949464721476,33.29955506324768
0.6888938303209912,33.31292176246643
0.6888927144203429,33.32606101036072
0.6888915987701243,33.33940410614014
0.6888904833702567,33.35253643989563
0.6888893682206616,33.365785360336304
0.6888882533212602,33.378990173339844
0.6888871386719742,33.39226746559143
0.6888860242727253,33.405776023864746
0.6888849101234347,33.41885709762573
0.6888837962240237,33.43202233314514
0.6888826825744145,33.44529676437378
0.6888815691745284,33.45861339569092
0.6888804560242872,33.471935749053955
0.6888793431236122,33.48507499694824
0.6888782304724255,33.49846315383911
0.6888771180706486,33.51168632507324
0.6888760059182035,33.52495002746582
0.6888748940150118,33.53814482688904
0.6888737823609952,33.55144739151001
0.6888726709560758,33.564640283584595
0.6888715598001754,33.57796049118042
0.688870448893216,33.59117841720581
0.688869338235119,33.60451149940491
0.688868227825807,33.61772680282593
0.6888671176652013,33.631064653396606
0.6888660077532247,33.64437985420227
0.6888648980897989,33.657509565353394
0.6888637886748455,33.670761823654175
0.6888626795082871,33.68408417701721
0.6888615705900457,33.69728636741638
0.6888604619200437,33.71064209938049
0.6888593534982028,33.72379922866821
0.6888582453244456,33.737080574035645
0.6888571373986939,33.75031900405884
0.6888560297208705,33.763651609420776
0.6888549222908971,33.77684140205383
0.6888538151086965,33.79022693634033
0.6888527081741908,33.80336809158325
0.6888516014873021,33.816691875457764
0.6888504950479536,33.82993197441101
0.6888493888560668,33.843525648117065
0.6888482829115647,33.85639214515686
0.6888471772143697,33.869744539260864
0.6888460717644042,33.8829619884491
0.688844966561591,33.89626502990723
0.6888438616058521,33.909464597702026
0.6888427568971107,33.92278981208801
0.6888416524352889,33.93600153923035
0.6888405482203096,33.949336767196655
0.6888394442520958,33.96257781982422
0.6888383405305695,33.97584557533264
0.688837237055654,33.98902916908264
0.6888361338272716,34.002434968948364
0.6888350308453454,34.015586376190186
0.6888339281097979,34.02888536453247
0.6888328256205525,34.04210686683655
0.6888317233775317,34.05568838119507
0.6888306213806582,34.068639516830444
0.6888295196298552,34.08193850517273
0.6888284181250456,34.095133781433105
0.6888273168661522,34.10844111442566
0.6888262158530981,34.121655225753784
0.6888251150858067,34.13495230674744
0.6888240145642003,34.148266077041626
0.6888229142882027,34.161534786224365
0.6888218142577366,34.174705505371094
0.6888207144727254,34.188042402267456
0.688819614933092,34.20127820968628
0.6888185156387593,34.21472930908203
0.6888174165896513,34.227877378463745
0.6888163177856909,34.241172552108765
0.6888152192268013,34.254337310791016
0.6888141209129057,34.26779341697693
0.6888130228439279,34.280898332595825
0.6888119250197905,34.29433274269104
0.6888108274404176,34.3074586391449
0.6888097301057322,34.320712089538574
0.6888086330156578,34.3338725566864
0.6888075361701179,34.347243785858154
0.6888064395690362,34.36040019989014
0.6888053432123359,34.37379336357117
0.6888042470999407,34.386919021606445
0.6888031512317742,34.40024924278259
0.68880205560776,34.413700342178345
0.6888009602278213,34.426785945892334
0.6887998650918825,34.43997931480408
0.688798770199867,34.453394174575806
0.688797675551698,34.46655082702637
0.6887965811472999,34.47982048988342
0.6887954869865963,34.49302363395691
0.6887943930695108,34.50635313987732
0.6887932993959675,34.519545555114746
0.6887922059658899,34.53290057182312
0.6887911127792021,34.54608869552612
0.6887900198358278,34.55941438674927
0.6887889271356913,34.57259821891785
0.6887878346787165,34.58592963218689
0.688786742464827,34.59910535812378
0.6887856504939469,34.61246109008789
0.6887845587660006,34.625909090042114
0.688783467280912,34.6389684677124
0.6887823760386048,34.65217208862305
0.6887812850390036,34.665467500686646
0.6887801942820324,34.67868494987488
0.6887791037676153,34.69203996658325
0.6887780134956768,34.70521068572998
0.6887769234661405,34.71855640411377
0.6887758336789312,34.73174548149109
0.688774744133973,34.74510383605957
0.6887736548311901,34.75831460952759
0.6887725657705072,34.771599531173706
0.688771476951848,34.7848539352417
0.6887703883751377,34.798280477523804
0.6887693000403001,34.81139421463013
0.68876821194726,34.824665784835815
0.6887671240959417,34.837891578674316
0.6887660364862696,34.85118842124939
0.6887649491181684,34.86438012123108
0.6887638619915626,34.8777129650116
0.6887627751063767,34.890931367874146
0.6887616884625355,34.90422248840332
0.6887606020599633,34.91740298271179
0.688759515898585,34.93076157569885
0.6887584299783253,34.944002628326416
0.6887573442991088,34.95729470252991
0.6887562588608602,34.97054100036621
0.6887551736635044,34.9837965965271
0.6887540887069662,34.997018814086914
0.6887530039911705,35.01065230369568
0.6887519195160419,35.02354407310486
0.6887508352815052,35.03685402870178
0.6887497512874856,35.0500967502594
0.6887486675339078,35.06338548660278
0.688747584020697,35.07662773132324
0.6887465007477781,35.08997559547424
0.6887454177150757,35.103145360946655
0.6887443349225154,35.116440534591675
0.6887432523700221,35.12968945503235
0.6887421700575209,35.14296841621399
0.6887410879849365,35.15617060661316
0.6887400061521946,35.16948890686035
0.6887389245592199,35.18270826339722
0.6887378432059381,35.19600033760071
0.688736762092274,35.20921039581299
0.6887356812181531,35.22260355949402
0.6887346005835004,35.235743045806885
0.6887335201882414,35.249040842056274
0.6887324400323016,35.26230311393738
0.6887313601156061,35.27560210227966
0.68873028043808,35.28883242607117
0.6887292009996493,35.302159547805786
0.6887281218002392,35.315325021743774
0.6887270428397751,35.32858371734619
0.6887259641181824,35.34178423881531
0.6887248856353869,35.355308055877686
0.6887238073913139,35.368408203125
0.688722729385889,35.38172936439514
0.6887216516190378,35.394957304000854
0.688720574090686,35.40821623802185
0.6887194968007591,35.42144823074341
0.688718419749183,35.43476891517639
0.6887173429358832,35.447896003723145
0.6887162663607854,35.46133637428284
0.6887151900238155,35.47451734542847
0.6887141139248992,35.48778319358826
0.6887130380639624,35.50097107887268
0.6887119624409309,35.514286041259766
0.6887108870557305,35.52750873565674
0.6887098119082871,35.540788888931274
0.6887087369985265,35.554036140441895
0.6887076623263749,35.56729245185852
0.6887065878917582,35.58050775527954
0.6887055136946021,35.59385132789612
0.6887044397348328,35.60702705383301
0.6887033660123765,35.62038445472717
0.688702292527159,35.63361859321594
0.6887012192791067,35.64693593978882
0.6887001462681455,35.66008186340332
0.6886990734942017,35.67369246482849
0.6886980009572012,35.68662929534912
0.6886969286570706,35.69994854927063
0.6886958565937357,35.7131712436676
0.6886947847671232,35.72650718688965
0.688693713177159,35.73967146873474
0.6886926418237695,35.75312685966492
0.6886915707068813,35.7663300037384
0.6886904998264205,35.779640913009644
0.6886894291823136,35.7928740978241
0.6886883587744869,35.80611872673035
0.6886872886028669,35.81931924819946
0.6886862186673798,35.83255338668823
0.6886851489679525,35.84573721885681
0.6886840795045116,35.85911512374878
0.6886830102769834,35.872297048568726
0.6886819412852944,35.88562822341919
0.6886808725293712,35.898807764053345
0.6886798040091408,35.91216158866882
0.6886787357245291,35.92535471916199
0.6886776676754636,35.93871712684631
0.6886765998618705,35.951897621154785
0.6886755322836765,35.96522498130798
0.6886744649408088,35.978458642959595
0.6886733978331938,35.99198317527771
0.6886723309607585,36.004974126815796
0.6886712643234296,36.01828742027283
0.688670197921134,36.03149724006653
0.6886691317537986,36.0446720123291
0.6886680658213503,36.05794644355774
0.6886670001237157,36.071290493011475
0.6886659346608227,36.084606885910034
0.6886648694325974,36.09783673286438
0.6886638044389672,36.110990047454834
0.688662739679859,36.12435841560364
0.6886616751551998,36.137569189071655
0.6886606108649171,36.15087151527405
0.6886595468089374,36.16406607627869
0.6886584829871885,36.177385091781616
0.6886574193995971,36.19082999229431
0.6886563560460905,36.20390963554382
0.6886552929265961,36.21719670295715
0.6886542300410412,36.230477809906006
0.6886531673893526,36.2436797618866
0.688652104971458,36.25698399543762
0.6886510427872847,36.270230293273926
0.6886499808367599,36.28351712226868
0.6886489191198113,36.29669666290283
0.6886478576363658,36.310030937194824
0.6886467963863513,36.32323741912842
0.6886457353696951,36.33652997016907
0.6886446745863247,36.34976506233215
0.6886436140361673,36.363059520721436
0.6886425537191513,36.37623906135559
0.688641493635203,36.38947343826294
0.688640433784251,36.40277624130249
0.6886393741662227,36.41614365577698
0.6886383147810453,36.42937970161438
0.6886372556286471,36.4427170753479
0.6886361967089553,36.455891370773315
0.6886351380218977,36.469178676605225
0.6886340795674023,36.482402324676514
0.6886330213453967,36.495688915252686
0.6886319633558089,36.50884437561035
0.6886309055985663,36.522223472595215
0.6886298480735971,36.53538155555725
0.688628790780829,36.548746824264526
0.6886277337201899,36.56191420555115
0.6886266768916077,36.57526683807373
0.6886256202950106,36.58849740028381
0.6886245639303266,36.60175943374634
0.6886235077974832,36.614964723587036
0.6886224518964089,36.62830662727356
0.6886213962270316,36.64147758483887
0.6886203407892793,36.65484356880188
0.68861928558308,36.668044090270996
0.6886182306083622,36.68138837814331
0.6886171758650539,36.69459247589111
0.6886161213530835,36.70787072181702
0.6886150670723784,36.72107124328613
0.6886140130228678,36.73442482948303
0.6886129592044797,36.747618198394775
0.6886119056171419,36.76093530654907
0.6886108522607831,36.77417874336243
0.6886097991353317,36.78744959831238
0.6886087462407159,36.800681591033936
0.6886076935768642,36.81398153305054
0.688606641143705,36.82717680931091
0.6886055889411664,36.84045696258545
0.6886045369691776,36.85365891456604
0.6886034852276667,36.86698079109192
0.6886024337165616,36.880207538604736
0.6886013824357917,36.89353656768799
0.6886003313852854,36.90670919418335
0.6885992805649711,36.920058488845825
0.6885982299747776,36.93338060379028
0.6885971796146333,36.946624517440796
0.6885961294844669,36.95975589752197
0.6885950795842076,36.973071813583374
0.6885940299137836,36.98634099960327
0.6885929804731237,36.99956750869751
0.6885919312621568,37.012951374053955
0.6885908822808114,37.026145696640015
0.688589833529017,37.039358377456665
0.6885887850067016,37.052759408950806
0.6885877367137948,37.065958976745605
0.6885866886502251,37.079243898391724
0.6885856408159217,37.092402935028076
0.6885845932108131,37.1057071685791
0.6885835458348288,37.11893677711487
0.6885824986878974,37.13223838806152
0.688581451769948,37.145585775375366
0.6885804050809098,37.158928632736206
0.6885793586207118,37.17203330993652
0.6885783123892832,37.18535041809082
0.6885772663865531,37.198578119277954
0.6885762206124506,37.21183466911316
0.6885751750669048,37.22503423690796
0.6885741297498449,37.23838806152344
0.6885730846612005,37.251537561416626
0.6885720398009002,37.264960289001465
0.6885709951688741,37.278252601623535
0.6885699507650508,37.29153752326965
0.6885689065893598,37.3047149181366
0.6885678626417306,37.31796598434448
0.6885668189220928,37.33120322227478
0.6885657754303754,37.34445023536682
0.6885647321665077,37.35763621330261
0.6885636891304197,37.37099289894104
0.6885626463220408,37.384267807006836
0.6885616037413002,37.39755296707153
0.6885605613881276,37.41087746620178
0.6885595192624522,37.42414975166321
0.6885584773642043,37.43740677833557
0.6885574356933127,37.45080232620239
0.688556394249708,37.46380615234375
0.6885553530333189,37.477110624313354
0.6885543120440758,37.49042344093323
0.688553271281908,37.50368285179138
0.6885522307467453,37.51684284210205
0.6885511904385173,37.530173540115356
0.6885501503571545,37.543434858322144
0.688549110502586,37.556740283966064
0.6885480708747417,37.56990027427673
0.688547031473552,37.58324432373047
0.6885459922989461,37.59648084640503
0.6885449533508543,37.60982131958008
0.6885439146292063,37.62297296524048
0.6885428761339325,37.63629722595215
0.6885418378649625,37.649543046951294
0.6885407998222263,37.662912130355835
0.6885397620056543,37.6760618686676
0.6885387244151762,37.68925929069519
0.688537687050722,37.702566146850586
0.6885366499122225,37.71585822105408
0.688535612999607,37.72905445098877
0.6885345763128059,37.742388010025024
0.6885335398517499,37.755582094192505
0.6885325036163688,37.76886248588562
0.6885314676065929,37.78215765953064
0.6885304318223523,37.795440912246704
0.6885293962635771,37.80862879753113
0.6885283609301983,37.82192277908325
0.6885273258221459,37.83517289161682
0.6885262909393504,37.84852123260498
0.6885252562817418,37.861661195755005
0.6885242218492507,37.87501096725464
0.6885231876418076,37.8882212638855
0.6885221536593431,37.90160322189331
0.6885211199017875,37.91486835479736
0.6885200863690714,37.928120613098145
0.6885190530611249,37.94131135940552
0.6885180199778794,37.95466589927673
0.6885169871192649,37.967792987823486
0.6885159544852124,37.98106265068054
0.6885149220756519,37.9942524433136
0.6885138898905147,38.00755429267883
0.6885128579297312,38.02073884010315
0.6885118261932321,38.03407859802246
0.6885107946809482,38.04725623130798
0.6885097633928103,38.06063771247864
0.6885087323287494,38.07378125190735
0.6885077014886957,38.08709096908569
0.6885066708725804,38.100319385528564
0.6885056404803346,38.11363434791565
0.6885046103118889,38.1269633769989
0.6885035803671742,38.14020276069641
0.6885025506461215,38.153438568115234
0.6885015211486618,38.166749238967896
0.6885004918747262,38.179893016815186
0.6884994628242452,38.193190574645996
0.6884984339971504,38.206485748291016
0.6884974053933727,38.219712257385254
0.6884963770128432,38.23291039466858
0.6884953488554927,38.24627184867859
0.6884943209212528,38.25944519042969
0.6884932932100543,38.27278685569763
0.6884922657218286,38.28598713874817
0.688491238456507,38.29931974411011
0.6884902114140204,38.31248211860657
0.6884891845943004,38.32582998275757
0.6884881579972779,38.33903884887695
0.6884871316228844,38.3523325920105
0.6884861054710516,38.365577936172485
0.6884850795417102,38.37887215614319
0.6884840538347919,38.39207100868225
0.6884830283502283,38.40539336204529
0.6884820030879505,38.41863441467285
0.6884809780478902,38.43202257156372
0.6884799532299786,38.44510769844055
0.6884789286341475,38.458513021469116
0.6884779042603283,38.47163701057434
0.6884768801084523,38.48507738113403
0.6884758561784518,38.502618074417114
0.6884748324702575,38.51370859146118
0.6884738089838018,38.52473449707031
0.6884727857190157,38.53808307647705
0.6884717626758314,38.55120086669922
0.6884707398541805,38.56468081474304
0.6884697172539942,38.57771897315979
0.688468694875205,38.591065406799316
0.6884676727177443,38.604246377944946
0.6884666507815441,38.6176061630249
0.6884656290665359,38.63078308105469
0.6884646075726516,38.64409613609314
0.6884635862998232,38.65730810165405
0.688462565247983,38.670671224594116
0.6884615444170622,38.683855295181274
0.6884605238069932,38.69720935821533
0.6884595034177078,38.71043086051941
0.6884584832491378,38.72371053695679
0.6884574633012156,38.736849546432495
0.688456443573873,38.750261306762695
0.6884554240670423,38.76341414451599
0.6884544047806552,38.77673411369324
0.6884533857146442,38.78992819786072
0.6884523668689414,38.8032808303833
0.6884513482434789,38.816476345062256
0.6884503298381888,38.829822063446045
0.6884493116530032,38.84297966957092
0.6884482936878548,38.85626220703125
0.6884472759426755,38.86948251724243
0.6884462584173975,38.88283443450928
0.6884452411119534,38.896029472351074
0.6884442240262754,38.90935826301575
0.688443207160296,38.9225640296936
0.6884421905139473,38.93589401245117
0.6884411740871619,38.9490761756897
0.6884401578798722,38.96240568161011
0.6884391418920107,38.9756076335907
0.6884381261235099,38.988946199417114
0.6884371105743022,39.00215482711792
0.68843609524432,39.01544737815857
0.6884350801334963,39.02864623069763
0.6884340652417635,39.041964292526245
0.6884330505690537,39.05519652366638
0.6884320361153001,39.06855392456055
0.6884310218804353,39.08173871040344
0.6884300078643918,39.09501838684082
0.6884289940671026,39.10822772979736
0.6884279804884998,39.12155556678772
0.6884269671285169,39.1347496509552
0.688425953987086,39.14806890487671
0.6884249410641404,39.16128420829773
0.6884239283596127,39.17461013793945
0.6884229158734358,39.18778467178345
0.6884219036055425,39.20112133026123
0.6884208915558659,39.21447730064392
0.6884198797243386,39.227771520614624
0.6884188681108937,39.24094080924988
0.6884178567154642,39.25420331954956
0.688416845537983,39.26751446723938
0.6884158345783832,39.28076243400574
0.6884148238365977,39.29406118392944
0.6884138133125599,39.30725073814392
0.6884128030062024,39.320481061935425
0.6884117929174588,39.333775997161865
0.6884107830462619,39.346940994262695
0.688409773392545,39.36026191711426
0.6884087639562412,39.37347388267517
0.6884077547372839,39.386802196502686
0.6884067457356058,39.399999380111694
0.6884057369511409,39.41333627700806
0.6884047283838217,39.42664361000061
0.6884037200335823,39.43983173370361
0.6884027119003554,39.453040599823
0.6884017039840747,39.46650052070618
0.6884006962846734,39.47969388961792
0.6883996888020851,39.49304747581482
0.6883986815362428,39.5062792301178
0.6883976744870806,39.519511222839355
0.6883966676545312,39.532679319381714
0.6883956610385286,39.54592847824097
0.6883946546390064,39.55914497375488
0.6883936484558976,39.572519302368164
0.6883926424891363,39.585832834243774
0.6883916367386562,39.599066495895386
0.6883906312043901,39.61234664916992
0.6883896258862726,39.625527143478394
0.6883886207842365,39.63887643814087
0.6883876158982161,39.65222692489624
0.6883866112281446,39.66537594795227
0.6883856067739564,39.67867636680603
0.6883846025355848,39.69185924530029
0.6883835985129637,39.705129623413086
0.6883825947060268,39.71838736534119
0.6883815911147081,39.731669187545776
0.6883805877389411,39.74495506286621
0.6883795845786601,39.75822901725769
0.6883785816337988,39.77132487297058
0.6883775789042911,39.78473091125488
0.688376576390071,39.7978732585907
0.6883755740910725,39.81120419502258
0.6883745720072296,39.82438349723816
0.6883735701384762,39.83770728111267
0.6883725684847466,39.85089898109436
0.6883715670459746,39.86452841758728
0.6883705658220942,39.87740683555603
0.6883695648130399,39.89103293418884
0.6883685640187454,39.9039192199707
0.6883675634391451,39.917263984680176
0.6883665630741733,39.93052363395691
0.6883655629237639,39.94378972053528
0.6883645629878512,39.95700764656067
0.6883635632663699,39.97032332420349
0.6883625637592539,39.98352527618408
0.6883615644664373,39.996867418289185
0.6883605653878546,40.01015591621399
0.6883595665234407,40.023531675338745
0.6883585678731288,40.03677749633789
0.6883575694368542,40.04992723464966
0.6883565712145513,40.063143253326416
0.6883555732061541,40.07641911506653
0.6883545754115976,40.08961033821106
0.6883535778308159,40.1029155254364
0.6883525804637435,40.116135120391846
0.6883515833103148,40.129481077194214
0.6883505863704648,40.1426796913147
0.688349589644128,40.155978202819824
0.688348593131239,40.16920304298401
0.6883475968317321,40.18253970146179
0.6883466007455423,40.1957049369812
0.6883456048726041,40.209065675735474
0.6883446092128521,40.22229242324829
0.6883436137662213,40.23564648628235
0.6883426185326464,40.248780250549316
0.6883416235120621,40.262099266052246
0.6883406287044032,40.27528095245361
0.6883396341096044,40.28865718841553
0.6883386397276006,40.30191421508789
0.6883376455583271,40.31519627571106
0.6883366516017182,40.32845163345337
0.6883356578577089,40.341697216033936
0.6883346643262345,40.35493016242981
0.6883336710072295,40.36824154853821
0.6883326779006294,40.38152766227722
0.6883316850063688,40.39479446411133
0.6883306923243828,40.40798807144165
0.6883296998546063,40.42128276824951
0.688328707596975,40.43476390838623
0.6883277155514232,40.447749376297
0.6883267237178866,40.460938930511475
0.6883257320962999,40.474285364151
0.6883247406865989,40.48748993873596
0.6883237494887181,40.5007963180542
0.6883227585025933,40.5140814781189
0.6883217677281592,40.52735924720764
0.6883207771653514,40.540587186813354
0.6883197868141051,40.553863286972046
0.6883187966743557,40.56707429885864
0.6883178067460384,40.580408573150635
0.6883168170290889,40.59357285499573
0.6883158275234418,40.60689091682434
0.6883148382290333,40.62013030052185
0.6883138491457984,40.6334183216095
0.6883128602736728,40.64669108390808
0.6883118716125918,40.66023302078247
0.6883108831624907,40.67312812805176
0.6883098949233054,40.686548948287964
0.6883089068949713,40.69969844818115
0.6883079190774241,40.713000774383545
0.6883069314705993,40.726213216781616
0.688305944074432,40.73950529098511
0.6883049568888586,40.752721548080444
0.6883039699138144,40.76603984832764
0.6883029831492353,40.77924132347107
0.6883019965950568,40.79258751869202
0.6883010102512146,40.80582785606384
0.6883000241176442,40.819196462631226
0.688299038194282,40.832350969314575
0.6882980524810637,40.845733880996704
0.6882970669779246,40.858792543411255
0.6882960816848008,40.872154235839844
0.6882950966016285,40.88542079925537
0.688294111728343,40.89874339103699
0.6882931270648805,40.911885261535645
0.6882921426111771,40.925260066986084
0.6882911583671686,40.9384491443634
0.6882901743327908,40.95173692703247
0.6882891905079803,40.96491980552673
0.6882882068926724,40.9783091545105
0.6882872234868035,40.99144124984741
0.6882862402903097,41.00471234321594
0.6882852573031271,41.017951011657715
0.6882842745251916,41.03133797645569
0.6882832919564394,41.044556856155396
0.6882823095968069,41.05790662765503
0.6882813274462303,41.071131467819214
0.6882803455046453,41.08451986312866
0.6882793637719888,41.09759879112244
0.6882783822481966,41.1108832359314
0.6882774009332052,41.12406516075134
0.6882764198269506,41.13740658760071
0.6882754389293696,41.150596141815186
0.6882744582403982,41.16391730308533
0.6882734777599727,41.17709231376648
0.6882724974880301,41.19045639038086
0.6882715174245061,41.20389747619629
0.6882705375693375,41.21694540977478
0.6882695579224607,41.23017144203186
0.6882685784838121,41.243486404418945
0.6882675992533283,41.25667929649353
0.688266620230946,41.270055055618286
0.6882656414166012,41.28321051597595
0.6882646628102311,41.296546936035156
0.6882636844117719,41.30971932411194
0.6882627062211606,41.323057651519775
0.6882617282383334,41.336266040802
0.6882607504632272,41.349647521972656
0.6882597728957787,41.36278319358826
0.6882587955359244,41.376094818115234
0.6882578183836014,41.38930058479309
0.6882568414387462,41.4026198387146
0.6882558647012956,41.41581678390503
0.6882548881711867,41.429168462753296
0.6882539118483558,41.442352294921875
0.6882529357327403,41.45568323135376
0.6882519598242767,41.46890377998352
0.6882509841229021,41.48227024078369
0.6882500086285529,41.49539613723755
0.6882490333411668,41.508853912353516
0.6882480582606806,41.52202033996582
0.688247083387031,41.53527903556824
0.688246108720155,41.54846715927124
0.6882451342599897,41.56192231178284
0.6882441600064723,41.574992179870605
0.6882431859595398,41.58832812309265
0.6882422121191293,41.60151195526123
0.6882412384851778,41.61481428146362
0.6882402650576227,41.62801122665405
0.6882392918364008,41.64134860038757
0.6882383188214497,41.65460014343262
0.6882373460127064,41.667890548706055
0.688236373410108,41.681140184402466
0.688235401013592,41.69448900222778
0.6882344288230957,41.70758652687073
0.6882334568385562,41.72093439102173
0.6882324850599107,41.734169721603394
0.6882315134870972,41.74744486808777
0.6882305421200524,41.76063251495361
0.6882295709587141,41.77392053604126
0.6882286000030193,41.787132263183594
0.6882276292529058,41.80047631263733
0.688226658708311,41.813687324523926
0.6882256883691722,41.82703161239624
0.6882247182354271,41.840219497680664
0.6882237483070132,41.85356616973877
0.6882227785838678,41.86674523353577
0.6882218090659288,41.88006830215454
0.6882208397531339,41.89327311515808
0.6882198706454202,41.90665125846863
0.6882189017427255,41.9197678565979
0.6882179330449879,41.93310594558716
0.6882169645521449,41.94631361961365
0.6882159962641339,41.95964813232422
0.6882150281808926,41.97281837463379
0.6882140603023593,41.98632740974426
0.6882130926284713,41.99934673309326
0.6882121251591666,42.012635231018066
0.688211157894383,42.0258526802063
0.6882101908340583,42.03922963142395
0.6882092239781301,42.05247092247009
0.6882082573265367,42.06572985649109
0.6882072908792158,42.07892560958862
0.6882063246361054,42.09224843978882
0.6882053585971437,42.105502128601074
0.6882043927622683,42.11881160736084
0.6882034271314174,42.13202476501465
0.6882024617045288,42.145294189453125
0.6882014964815406,42.15858793258667
0.6882005314623911,42.1718168258667
0.6881995666470182,42.185022830963135
0.6881986020353599,42.19846177101135
0.6881976376273546,42.21157264709473
0.6881966734229403,42.22489047050476
0.6881957094220552,42.238099813461304
0.6881947456246374,42.251431941986084
0.6881937820306252,42.26457738876343
0.6881928186399573,42.27790927886963
0.6881918554525711,42.29113268852234
0.6881908924684054,42.30444622039795
0.6881899296873986,42.31766438484192
0.6881889671094886,42.33096122741699
0.6881880047346141,42.34418344497681
0.6881870425627135,42.357521772384644
0.688186080593725,42.370702028274536
0.6881851188275872,42.38402843475342
0.6881841572642382,42.39721608161926
0.688183195903617,42.41056799888611
0.6881822347456618,42.423736572265625
0.6881812737903107,42.43706798553467
0.6881803130375029,42.45028328895569
0.6881793524871769,42.463732957839966
0.6881783921392707,42.47677397727966
0.6881774319937234,42.490140438079834
0.6881764720504735,42.503315448760986
0.6881755123094596,42.516624212265015
0.6881745527706205,42.52983736991882
0.6881735934338947,42.54316258430481
0.6881726342992209,42.5563428401947
0.6881716753665382,42.569701194763184
0.6881707166357848,42.58289670944214
0.6881697581068997,42.59647512435913
0.6881687997798217,42.60939407348633
0.68816784165449,42.62277030944824
0.6881668837308426,42.63597846031189
0.6881659260088192,42.64935040473938
0.6881649684883583,42.66253447532654
0.6881640111693986,42.675771713256836
0.6881630540518794,42.68900775909424
0.6881620971357397,42.70233917236328
0.6881611404209179,42.71549081802368
0.6881601839073536,42.72887206077576
0.6881592275949858,42.74224805831909
0.6881582714837532,42.7555091381073
0.6881573155735947,42.76875424385071
0.68815635986445,42.782097816467285
0.6881554043562578,42.79558539390564
0.6881544490489573,42.80848264694214
0.6881534939424876,42.82183814048767
0.6881525390367877,42.83513307571411
0.6881515843317976,42.84833002090454
0.6881506298274553,42.86162757873535
0.6881496755237009,42.87472343444824
0.6881487214204735,42.88805961608887
0.6881477675177122,42.901379346847534
0.6881468138153564,42.91472864151001
0.6881458603133455,42.927836894989014
0.6881449070116186,42.94110083580017
0.6881439539101153,42.95457053184509
0.6881430010087749,42.96762561798096
0.6881420483075368,42.9808247089386
0.6881410958063403,42.9941041469574
0.6881401435051253,43.007386684417725
0.688139191403831,43.020673990249634
0.6881382395023966,43.03380823135376
0.6881372878007618,43.047141790390015
0.6881363362988665,43.06037759780884
0.6881353849966498,43.073630809783936
0.6881344338940516,43.08692693710327
0.6881334829910113,43.10020899772644
0.6881325322874686,43.113465547561646
0.6881315817833633,43.12675666809082
0.6881306314786346,43.13991403579712
0.6881296813732228,43.153215408325195
0.6881287314670673,43.16647148132324
0.6881277817601077,43.17973446846008
0.6881268322522842,43.19308042526245
0.688125882943536,43.20631289482117
0.6881249338338032,43.21948575973511
0.6881239849230257,43.233091831207275
0.6881230362111433,43.24598526954651
0.688122087698096,43.25937008857727
0.6881211393838232,43.27250266075134
0.6881201912682652,43.28586196899414
0.6881192433513618,43.29904389381409
0.6881182956330529,43.31254816055298
0.6881173481132787,43.32554030418396
0.6881164007919793,43.3388774394989
0.6881154536690943,43.35207962989807
0.6881145067445638,43.36540651321411
0.6881135600183281,43.37865471839905
0.6881126134903273,43.391974449157715
0.6881116671605012,43.40548539161682
0.6881107210287901,43.418487310409546
0.6881097750951339,43.431655168533325
0.6881088293594732,43.44498157501221
0.6881078838217481,43.4581995010376
0.6881069384818985,43.47155690193176
0.6881059933398649,43.484703063964844
0.6881050483955874,43.49805569648743
0.6881041036490065,43.511229038238525
0.6881031591000624,43.524548292160034
0.6881022147486953,43.53775906562805
0.6881012705948455,43.55124473571777
0.6881003266384534,43.56427764892578
0.6880993828794598,43.57768130302429
0.6880984393178045,43.590917110443115
0.6880974959534282,43.60415959358215
0.6880965527862714,43.617331981658936
0.6880956098162742,43.63068699836731
0.6880946670433777,43.6438524723053
0.6880937244675218,43.657166957855225
0.6880927820886475,43.67039179801941
0.6880918399066952,43.68365716934204
0.6880908979216055,43.69688558578491
0.6880899561333189,43.71026110649109
0.688089014541776,43.72343397140503
0.6880880731469174,43.7367901802063
0.688087131948684,43.74995279312134
0.6880861909470164,43.763427734375
0.6880852501418551,43.77649116516113
0.688084309533141,43.7897834777832
0.6880833691208147,43.80300807952881
0.6880824289048171,43.81631064414978
0.6880814888850892,43.82951855659485
0.6880805490615713,43.84284949302673
0.6880796094342049,43.85604977607727
0.6880786700029299,43.869396686553955
0.6880777307676882,43.882635831832886
0.68807679172842,43.89592623710632
0.6880758528850665,43.90919470787048
0.6880749142375684,43.922441482543945
0.6880739757858669,43.93561601638794
0.6880730375299029,43.94898581504822
0.6880720994696174,43.96251630783081
0.6880711616049516,43.97555589675903
0.6880702239358463,43.98878335952759
0.6880692864622424,44.00201463699341
0.6880683491840816,44.015530586242676
0.6880674121013044,44.02858638763428
0.6880664752138522,44.04211068153381
0.688065538521666,44.055150270462036
0.6880646020246871,44.06844639778137
0.6880636657228567,44.081602811813354
0.6880627296161158,44.09485483169556
0.6880617937044061,44.10814690589905
0.6880608579876686,44.12134671211243
0.6880599224658441,44.134700298309326
0.6880589871388747,44.14790081977844
0.6880580520067014,44.16108155250549
0.6880571170692653,44.174410820007324
0.6880561823265079,44.1877007484436
0.6880552477783707,44.20093035697937
0.688054313424795,44.21438527107239
0.6880533792657222,44.227558851242065
0.6880524453010939,44.240787744522095
0.6880515115308515,44.253904581069946
0.6880505779549363,44.26728796958923
0.6880496445732903,44.280569553375244
0.6880487113858543,44.29405689239502
0.6880477783925701,44.30702209472656
0.6880468455933799,44.32038855552673
0.6880459129882246,44.333569288253784
0.6880449805770459,44.34689903259277
0.6880440483597854,44.36002230644226
0.688043116336385,44.37341046333313
0.6880421845067863,44.38661551475525
0.688041252870931,44.399884939193726
0.6880403214287608,44.41311430931091
0.6880393901802174,44.42649602890015
0.6880384591252425,44.439589977264404
0.6880375282637778,44.45281100273132
0.6880365975957656,44.46613264083862
0.6880356671211472,44.47949242591858
0.6880347368398647,44.492685317993164
0.6880338067518598,44.50626516342163
0.6880328768570743,44.5191433429718
0.6880319471554506,44.53249478340149
0.6880310176469301,44.545692682266235
0.6880300883314547,44.55900478363037
0.688029159208967,44.572208404541016
0.6880282302794086,44.585541009902954
0.6880273015427213,44.598769426345825
0.6880263729988474,44.61209535598755
0.6880254446477289,44.62539458274841
0.6880245164893078,44.63863444328308
0.6880235885235264,44.651813983917236
0.6880226607503266,44.66505312919617
0.6880217331696505,44.67831468582153
0.6880208057814403,44.69161820411682
0.6880198785856385,44.70480155944824
0.6880189515821867,44.71814322471619
0.6880180247710277,44.73135018348694
0.6880170981521034,44.74464988708496
0.6880161717253562,44.7579231262207
0.6880152454907281,44.77128887176514
0.6880143194481619,44.78446936607361
0.6880133935975995,44.79777264595032
0.6880124679389836,44.810927391052246
0.688011542472256,44.82425236701965
0.6880106171973596,44.837477684020996
0.6880096921142366,44.85082793235779
0.6880087672228294,44.864118814468384
0.6880078425230807,44.877341747283936
0.6880069180149326,44.89050102233887
0.6880059936983277,44.903839349746704
0.6880050695732087,44.917035818099976
0.6880041456395182,44.93037152290344
0.6880032218971981,44.943519592285156
0.6880022983461915,44.956862926483154
0.688001374986441,44.970120906829834
0.6880004518178893,44.983399629592896
0.6879995288404782,44.99661421775818
0.6879986060541516,45.00992274284363
0.6879976834588514,45.023118019104004
0.6879967610545206,45.036457538604736
0.6879958388411015,45.04964566230774
0.6879949168185372,45.06298112869263
0.6879939949867705,45.07617211341858
0.6879930733457437,45.089508056640625
0.6879921518954003,45.102683305740356
0.6879912306356826,45.115994691848755
0.6879903095665333,45.129213094711304
0.6879893886878959,45.14257550239563
0.6879884679997127,45.15572381019592
0.6879875475019271,45.1690559387207
0.6879866271944816,45.182267904281616
0.6879857070773192,45.19587469100952
0.687984787150383,45.20883083343506
0.687983867413616,45.22214674949646
0.687982947866961,45.23530602455139
0.6879820285103612,45.24871230125427
0.6879811093437593,45.2618362903595
0.6879801903670989,45.27517628669739
0.6879792715803228,45.28837561607361
0.6879783529833741,45.30167770385742
0.6879774345761961,45.31487488746643
0.6879765163587315,45.32818841934204
0.6879755983309238,45.341399908065796
0.6879746804927164,45.354743003845215
0.687973762844052,45.36793231964111
0.6879728453848742,45.38126182556152
0.6879719281151263,45.39459013938904
0.6879710110347511,45.40779447555542
0.6879700941436921,45.42097473144531
0.6879691774418929,45.434584617614746
0.6879682609292964,45.44750618934631
0.6879673446058465,45.4608199596405
0.6879664284714859,45.474186182022095
0.6879655125261585,45.48734450340271
0.6879645967698075,45.50054454803467
0.6879636812023764,45.51402473449707
0.6879627658238083,45.527085304260254
0.6879618506340474,45.540396213531494
0.6879609356330365,45.553927183151245
0.6879600208207194,45.56693410873413
0.6879591061970396,45.58014106750488
0.6879581917619405,45.593470096588135
0.6879572775153662,45.60665512084961
0.6879563634572595,45.61999773979187
0.6879554495875648,45.63333749771118
0.6879545359062251,45.646531105041504
0.6879536224131843,45.65974450111389
0.6879527091083862,45.67303967475891
0.6879517959917743,45.68624520301819
0.6879508830632926,45.69954013824463
0.6879499703228844,45.713074684143066
0.6879490577704938,45.72607469558716
0.6879481454060642,45.73928499221802
0.6879472332295398,45.75260543823242
0.6879463212408641,45.7658007144928
0.6879454094399814,45.77914333343506
0.6879444978268352,45.79232335090637
0.6879435864013693,45.805941343307495
0.6879426751635276,45.818848609924316
0.6879417641132543,45.832168102264404
0.6879408532504931,45.84552478790283
0.6879399425751881,45.858712673187256
0.6879390320872831,45.87188124656677
0.6879381217867223,45.88519811630249
0.6879372116734493,45.89850068092346
0.6879363017474087,45.91172671318054
0.6879353920085444,45.92493271827698
0.6879344824568002,45.93828201293945
0.6879335730921203,45.95145916938782
0.6879326639144488,45.96476697921753
0.68793175492373,45.97800660133362
0.6879308461199082,45.99128842353821
0.6879299375029273,46.00449013710022
0.6879290290727311,46.017820596694946
0.6879281208292648,46.03102898597717
0.6879272127724719,46.044347286224365
0.6879263049022969,46.05753946304321
0.6879253972186837,46.0708703994751
0.6879244897215773,46.084073543548584
0.6879235824109213,46.09740900993347
0.6879226752866606,46.110610008239746
0.6879217683487394,46.1238751411438
0.6879208615971019,46.13710951805115
0.6879199550316926,46.15051341056824
0.6879190486524559,46.163649797439575
0.6879181424593361,46.17697334289551
0.6879172364522782,46.19022822380066
0.6879163306312257,46.203622817993164
0.6879154249961242,46.216705560684204
0.6879145195469176,46.2300341129303
0.6879136142835502,46.24319887161255
0.6879127092059673,46.25650954246521
0.6879118043141128,46.26974940299988
0.6879108996079315,46.28307843208313
0.6879099950873683,46.29627776145935
0.6879090907523675,46.30959439277649
0.6879081866028741,46.32279682159424
0.6879072826388322,46.33611583709717
0.6879063788601867,46.349321126937866
0.6879054752668827,46.362672328948975
0.6879045718588647,46.37584638595581
0.6879036686360772,46.38915729522705
0.6879027655984654,46.40244245529175
0.6879018627459739,46.41568160057068
0.6879009600785475,46.4288809299469
0.6879000575961307,46.44224286079407
0.6878991552986692,46.45542120933533
0.6878982531861071,46.46873474121094
0.6878973512583896,46.481935262680054
0.6878964495154616,46.49521565437317
0.6878955479572679,46.508485317230225
0.6878946465837534,46.52182078361511
0.6878937453948636,46.53502297401428
0.6878928443905428,46.548340797424316
0.6878919435707369,46.561562061309814
0.6878910429353896,46.5748610496521
0.687890142484447,46.58809804916382
0.6878892422178541,46.60138559341431
0.6878883421355555,46.61464071273804
0.6878874422374966,46.627917528152466
0.6878865425236225,46.64112114906311
0.6878856429938786,46.654476165771484
0.6878847436482096,46.66762351989746
0.6878838444865607,46.68097376823425
0.6878829455088777,46.69420504570007
0.6878820467151052,46.707507610321045
0.6878811481051886,46.7206871509552
0.6878802496790736,46.73404622077942
0.687879351436705,46.74718141555786
0.6878784533780283,46.760539531707764
0.6878775555029888,46.77373385429382
0.6878766578115317,46.78707671165466
0.6878757603036025,46.80027914047241
0.6878748629791466,46.813600301742554
0.6878739658381092,46.82676935195923
0.6878730688804362,46.84011101722717
0.6878721721060727,46.853371381759644
0.6878712755149641,46.86663603782654
0.687870379107056,46.87984108924866
0.6878694828822938,46.89343023300171
0.687868586840623,46.90637135505676
0.6878676909819895,46.91968297958374
0.6878667953063388,46.932796239852905
0.6878658998136159,46.94621562957764
0.687865004503767,46.959388256073
0.6878641093767375,46.97272968292236
0.6878632144324727,46.98594117164612
0.6878623196709189,46.999226331710815
0.6878614250920216,47.01247215270996
0.6878605306957261,47.02584648132324
0.6878596364819785,47.038963317871094
0.6878587424507243,47.052390813827515
0.6878578486019097,47.0655038356781
0.6878569549354798,47.0788300037384
0.6878560614513812,47.092262744903564
0.6878551681495589,47.10534620285034
0.6878542750299592,47.11858153343201
0.6878533820925277,47.1318519115448
0.6878524893372107,47.1450879573822
0.6878515967639537,47.158448219299316
0.6878507043727028,47.17162537574768
0.6878498121634038,47.18496012687683
0.6878489201360025,47.198129177093506
0.6878480282904452,47.21145224571228
0.6878471366266778,47.224666357040405
0.6878462451446464,47.2379732131958
0.6878453538442967,47.251173973083496
0.6878444627255751,47.26449155807495
0.6878435717884275,47.27768874168396
0.6878426810327997,47.29101634025574
0.6878417904586385,47.30421686172485
0.6878409000658894,47.31753945350647
0.6878400098544986,47.330769062042236
0.6878391198244126,47.344074010849
0.6878382299755775,47.35729122161865
0.6878373403079393,47.37063765525818
0.6878364508214444,47.38382959365845
0.6878355615160386,47.397125244140625
0.6878346723916691,47.410388469696045
0.6878337834482814,47.42367148399353
0.6878328946858215,47.436928272247314
0.6878320061042367,47.450204372406006
0.6878311177034728,47.46338176727295
0.6878302294834763,47.476725339889526
0.6878293414441933,47.48990821838379
0.6878284535855703,47.503220558166504
0.687827565907554,47.5164737701416
0.6878266784100905,47.52976632118225
0.6878257910931264,47.5430223941803
0.6878249039566081,47.556276082992554
0.687824017000482,47.56947898864746
0.6878231302246951,47.58279275894165
0.687822243629193,47.5960111618042
0.6878213572139232,47.60930681228638
0.6878204709788318,47.62257242202759
0.6878195849238655,47.63583064079285
0.6878186990489706,47.649014711380005
0.6878178133540943,47.66241097450256
0.6878169278391827,47.67565155029297
0.6878160425041828,47.688899755477905
0.6878151573490413,47.70234203338623
0.6878142723737045,47.71538305282593
0.6878133875781195,47.72858905792236
0.687812502962233,47.74194049835205
0.6878116185259916,47.75510835647583
0.6878107342693421,47.768487215042114
0.6878098501922314,47.78166103363037
0.6878089662946063,47.79498291015625
0.6878080825764135,47.80820870399475
0.6878071990375999,47.821571826934814
0.6878063156781126,47.83476233482361
0.6878054324978982,47.84810972213745
0.6878045494969038,47.86120367050171
0.6878036666750761,47.87465476989746
0.6878027840323623,47.88773465156555
0.6878019015687091,47.90108919143677
0.6878010192840637,47.91449785232544
0.6878001371783733,47.92773985862732
0.6877992552515845,47.94085478782654
0.6877983735036445,47.95418190956116
0.6877974919345002,47.9673068523407
0.6877966105440991,47.980640172958374
0.6877957293323881,47.993759870529175
0.6877948482993141,48.00714373588562
0.6877939674448245,48.02037048339844
0.6877930867688662,48.03369855880737
0.6877922062713866,48.04689693450928
0.6877913259523328,48.06022310256958
0.6877904458116523,48.07352066040039
0.6877895658492917,48.08676314353943
0.6877886860651988,48.0999174118042
0.6877878064593207,48.11316132545471
0.6877869270316049,48.12647604942322
0.687786047781998,48.1397979259491
0.6877851687104483,48.15290355682373
0.6877842898169023,48.16630673408508
0.687783411101308,48.179518938064575
0.6877825325636123,48.19309592247009
0.6877816542037628,48.20603632926941
0.687780776021707,48.21934151649475
0.6877798980173924,48.23259949684143
0.6877790201907661,48.24580669403076
0.6877781425417757,48.25913953781128
0.6877772650703691,48.272716999053955
0.6877763877764934,48.28561329841614
0.6877755106600963,48.29895520210266
0.6877746337211249,48.312140703201294
0.6877737569595277,48.3254668712616
0.6877728803752515,48.338639974594116
0.6877720039682441,48.35220551490784
0.6877711277384533,48.365450620651245
0.6877702516858265,48.37851023674011
0.6877693758103115,48.391725301742554
0.6877685001118561,48.405035972595215
0.6877676245904076,48.41828918457031
0.6877667492459144,48.43156671524048
0.6877658740783237,48.4447546005249
0.6877649990875832,48.45811438560486
0.6877641242736412,48.47129988670349
0.687763249636445,48.484620094299316
0.6877623751759423,48.49781060218811
0.6877615008920813,48.511130571365356
0.6877606267848102,48.524308919906616
0.6877597528540761,48.53765821456909
0.6877588790998274,48.55082440376282
0.6877580055220115,48.56414198875427
0.6877571321205769,48.57736873626709
0.6877562588954712,48.59073495864868
0.6877553858466425,48.60402750968933
0.6877545129740387,48.617244482040405
0.687753640277608,48.63041591644287
0.687752767757298,48.643718242645264
0.687751895413057,48.65693497657776
0.6877510232448335,48.670270919799805
0.6877501512525747,48.683457136154175
0.6877492794362291,48.696799755096436
0.6877484077957451,48.70998024940491
0.6877475363310704,48.72332978248596
0.6877466650421533,48.73650288581848
0.687745793928942,48.74980807304382
0.6877449229913846,48.76301074028015
0.6877440522294294,48.77634930610657
0.6877431816430246,48.78954529762268
0.6877423112321185,48.80284380912781
0.6877414409966592,48.81606316566467
0.6877405709365949,48.829426765441895
0.6877397010518745,48.84265613555908
0.6877388313424457,48.85591006278992
0.6877379618082569,48.86911225318909
0.6877370924492567,48.88250207901001
0.6877362232653932,48.89566349983215
0.6877353542566149,48.90894150733948
0.6877344854228703,48.92221474647522
0.6877336167641078,48.935500621795654
0.6877327482802756,48.94869065284729
0.6877318799713228,48.96203589439392
0.6877310118371971,48.975218534469604
0.6877301438778475,48.9885618686676
0.6877292760932222,49.00172734260559
0.68772840848327,49.0153329372406
0.6877275410479394,49.02832388877869
0.6877266737871788,49.04157495498657
0.6877258067009369,49.05479097366333
0.6877249397891626,49.06813144683838
0.6877240730518042,49.08130884170532
0.6877232064888102,49.094661712646484
0.6877223401001296,49.107824087142944
0.687721473885711,49.12115550041199
0.6877206078455029,49.13440132141113
0.6877197419794545,49.14769911766052
0.6877188762875138,49.16090989112854
0.6877180107696301,49.174328565597534
0.6877171454257522,49.18740797042847
0.6877162802558289,49.20074725151062
0.6877154152598083,49.21408748626709
0.6877145504376403,49.2273485660553
0.687713685789273,49.24051356315613
0.6877128213146555,49.25380492210388
0.6877119570137368,49.26700043678284
0.6877110928864654,49.28057074546814
0.6877102289327909,49.293567419052124
0.6877093651526617,49.30689334869385
0.6877085015460268,49.32004141807556
0.6877076381128353,49.33337759971619
0.6877067748530363,49.34658932685852
0.6877059117665788,49.359869956970215
0.6877050488534113,49.37307143211365
0.6877041861134836,49.38645935058594
0.6877033235467443,49.3995943069458
0.6877024611531428,49.41321396827698
0.6877015989326277,49.42611384391785
0.6877007368851488,49.43948435783386
0.6876998750106547,49.45265984535217
0.6876990133090948,49.46604895591736
0.6876981517804183,49.4792001247406
0.6876972904245742,49.49248504638672
0.6876964292415118,49.50569772720337
0.6876955682311806,49.51904654502869
0.6876947073935293,49.53222584724426
0.6876938467285075,49.545711278915405
0.6876929862360647,49.55884599685669
0.6876921259161499,49.57214879989624
0.6876912657687124,49.58544135093689
0.6876904057937017,49.598732471466064
0.6876895459910671,49.61187219619751
0.6876886863607578,49.6251916885376
0.6876878269027235,49.63839411735535
0.6876869676169134,49.6517333984375
0.6876861085032769,49.665006160736084
0.6876852495617637,49.678319692611694
0.6876843907923231,49.691497802734375
0.6876835321949045,49.70472002029419
0.6876826737694577,49.71789526939392
0.6876818155159315,49.731239557266235
0.6876809574342767,49.74448251724243
0.6876800995244416,49.75785207748413
0.6876792417863763,49.770991802215576
0.6876783842200307,49.78445029258728
0.6876775268253539,49.79746627807617
0.6876766696022958,49.81080937385559
0.6876758125508058,49.82397675514221
0.6876749556708338,49.83730912208557
0.6876740989623293,49.85057258605957
0.6876732424252424,49.864001750946045
0.6876723860595223,49.87703490257263
0.6876715298651188,49.89037561416626
0.6876706738419822,49.903552293777466
0.6876698179900618,49.916868448257446
0.6876689623093072,49.93018436431885
0.6876681067996687,49.9434974193573
0.6876672514610959,49.95662236213684
0.6876663962935387,49.96993446350098
0.6876655412969467,49.98313593864441
0.6876646864712702,49.9965763092041
0.687663831816459,50.009657859802246
0.6876629773324626,50.0229868888855
0.6876621230192315,50.03619027137756
0.6876612688767152,50.04955816268921
0.687660414904864,50.0627064704895
0.6876595611036277,50.076027393341064
0.6876587074729563,50.08924150466919
0.6876578540127999,50.10261678695679
0.6876570007231084,50.115766286849976
0.6876561476038322,50.129080057144165
0.6876552946549211,50.14229965209961
0.6876544418763253,50.15561604499817
0.6876535892679946,50.16880178451538
0.6876527368298797,50.1822190284729
0.68765188456193,50.1954243183136
0.6876510324640964,50.208735704422
0.6876501805363288,50.2218599319458
0.6876493287785772,50.2351713180542
0.6876484771907923,50.24845242500305
0.6876476257729237,50.261802434921265
0.6876467745249222,50.27490234375
0.6876459234467376,50.2882604598999
0.6876450725383206,50.30154252052307
0.6876442217996215,50.31487059593201
0.6876433712305905,50.328047037124634
0.6876425208311775,50.34144568443298
0.6876416706013335,50.35458183288574
0.6876408205410088,50.36792755126953
0.6876399706501535,50.38108944892883
0.6876391209287183,50.394437313079834
0.6876382713766532,50.4077525138855
0.6876374219939092,50.42091989517212
0.6876365727804367,50.43415069580078
0.6876357237361856,50.44743084907532
0.687634874861107,50.46066498756409
0.6876340261551511,50.47394013404846
0.6876331776182685,50.487204790115356
0.6876323292504098,50.50046229362488
0.6876314810515258,50.51362919807434
0.6876306330215669,50.526939153671265
0.6876297851604833,50.54015564918518
0.6876289374682262,50.553455114364624
0.6876280899447463,50.56668162345886
0.6876272425899937,50.580015897750854
0.6876263954039195,50.59317898750305
0.6876255483864742,50.60654902458191
0.6876247015376086,50.61971688270569
0.6876238548572733,50.63304305076599
0.6876230083454196,50.64637041091919
0.6876221620019972,50.65960359573364
0.687621315826958,50.672767162323
0.6876204698202519,50.68610620498657
0.6876196239818305,50.69931244850159
0.6876187783116442,50.71261930465698
0.6876179328096438,50.72581362724304
0.6876170874757804,50.73917889595032
0.6876162423100047,50.75236797332764
0.6876153973122677,50.765724182128906
0.6876145524825205,50.7789580821991
0.6876137078207134,50.792301416397095
0.6876128633267983,50.80539011955261
0.6876120190007253,50.818755865097046
0.6876111748424462,50.8319628238678
0.6876103308519113,50.84522271156311
0.687609487029072,50.85842800140381
0.6876086433738791,50.871790409088135
0.687607799886284,50.885313987731934
0.6876069565662374,50.89833450317383
0.6876061134136907,50.914403438568115
0.6876052704285951,50.92475509643555
0.6876044276109013,50.93801498413086
0.6876035849605608,50.951669692993164
0.6876027424775247,50.96460485458374
0.687601900161744,50.977890729904175
0.6876010580131704,50.99107527732849
0.6876002160317545,51.004414796829224
0.6875993742174479,51.01758813858032
0.6875985325702018,51.03093504905701
0.6875976910899673,51.0441107749939
0.687596849776696,51.05747747421265
0.6875960086303388,51.070677280426025
0.6875951676508475,51.083974838256836
0.6875943268381729,51.09718298912048
0.6875934861922671,51.11057257652283
0.6875926457130807,51.12386679649353
0.6875918054005655,51.13701057434082
0.6875909652546729,51.15020942687988
0.6875901252753541,51.163639307022095
0.6875892854625606,51.17670798301697
0.6875884458162443,51.19006824493408
0.6875876063363564,51.20324182510376
0.6875867670228483,51.21661448478699
0.6875859278756713,51.22976493835449
0.6875850888947774,51.2431116104126
0.6875842500801178,51.25629687309265
0.6875834114316445,51.26965260505676
0.6875825729493084,51.28281235694885
0.6875817346330617,51.29615330696106
0.6875808964828557,51.30937361717224
0.6875800584986423,51.32271194458008
0.6875792206803729,51.335856676101685
0.6875783830279992,51.34918284416199
0.6875775455414731,51.362406492233276
0.6875767082207461,51.375675678253174
0.6875758710657702,51.38892889022827
0.6875750340764964,51.40231704711914
0.6875741972528773,51.415414810180664
0.6875733605948642,51.42880344390869
0.6875725241024092,51.44197916984558
0.6875716877754638,51.455300092697144
0.68757085161398,51.46848940849304
0.6875700156179096,51.48181390762329
0.6875691797872047,51.49501085281372
0.6875683441218169,51.50834131240845
0.6875675086216978,51.521878719329834
0.6875666732867998,51.53481912612915
0.6875658381170746,51.54838180541992
0.6875650031124745,51.56138372421265
0.687564168272951,51.574596643447876
0.687563333598456,51.58790326118469
0.687562499088942,51.60111165046692
0.6875616647443606,51.61472940444946
0.6875608305646642,51.627647161483765
0.6875599965498047,51.64096426963806
0.6875591626997338,51.65422010421753
0.6875583290144041,51.667484760284424
0.6875574954937672,51.68067288398743
0.6875566621377757,51.69395208358765
0.6875558289463815,51.707188844680786
0.6875549959195366,51.7204909324646
0.6875541630571936,51.73372268676758
0.6875533303593042,51.74704599380493
0.6875524978258212,51.760252714157104
0.6875516654566961,51.77368927001953
0.6875508332518815,51.78677701950073
0.6875500012113296,51.80012130737305
0.6875491693349928,51.81328344345093
0.6875483376228231,51.826640129089355
0.6875475060747732,51.83982729911804
0.687546674690795,51.853113651275635
0.6875458434708409,51.86636805534363
0.6875450124148637,51.87970542907715
0.6875441815228153,51.893061876297
0.687543350794648,51.906392097473145
0.6875425202303149,51.91947674751282
0.6875416898297678,51.932732343673706
0.6875408595929593,51.945935010910034
0.6875400295198416,51.95933651924133
0.6875391996103677,51.97244596481323
0.6875383698644897,51.985798358917236
0.6875375402821603,51.9989697933197
0.6875367108633318,52.012248516082764
0.6875358816079568,52.025479793548584
0.687535052515988,52.03884744644165
0.6875342235873783,52.052037477493286
0.6875333948220793,52.06534719467163
0.6875325662200444,52.07857370376587
0.6875317377812262,52.09189009666443
0.6875309095055769,52.10505557060242
0.6875300813930496,52.118515491485596
0.6875292534435968,52.131598234176636
0.687528425657171,52.14490985870361
0.6875275980337252,52.15813755989075
0.687526770573212,52.1714813709259
0.687525943275584,52.18485927581787
0.6875251161407944,52.19805979728699
0.6875242891687955,52.21121788024902
0.6875234623595403,52.224563121795654
0.6875226357129816,52.23769497871399
0.6875218092290721,52.251015186309814
0.6875209829077649,52.26420974731445
0.6875201567490126,52.27755069732666
0.6875193307527682,52.29074835777283
0.6875185049189845,52.304065465927124
0.6875176792476146,52.31726574897766
0.6875168537386112,52.33063244819641
0.6875160283919274,52.34379982948303
0.6875152032075162,52.35712456703186
0.6875143781853303,52.37034368515015
0.6875135533253228,52.38363981246948
0.6875127286274471,52.39685845375061
0.6875119040916556,52.41019058227539
0.6875110797179019,52.423447132110596
0.6875102555061388,52.436731815338135
0.687509431456319,52.44987940788269
0.6875086075683963,52.46322846412659
0.6875077838423235,52.47642636299133
0.6875069602780534,52.48976492881775
0.6875061368755396,52.502933979034424
0.6875053136347353,52.51621651649475
0.6875044905555935,52.52947950363159
0.687503667638067,52.542787075042725
0.6875028448821096,52.55598306655884
0.6875020222876743,52.56934976577759
0.6875011998547143,52.58259081840515
0.687500377583183,52.595879316329956
0.6874995554730335,52.609039068222046
0.6874987335242192,52.62238597869873
0.6874979117366934,52.63554382324219
0.6874970901104093,52.648874282836914
0.6874962686453204,52.662086963653564
0.68749544734138,52.675390005111694
0.6874946261985417,52.68858480453491
0.6874938052167583,52.701915979385376
0.6874929843959837,52.71511125564575
0.6874921637361714,52.72846341133118
0.6874913432372746,52.74165415763855
0.6874905228992465,52.754987955093384
0.6874897027220411,52.76832413673401
0.6874888827056116,52.781599044799805
0.6874880628499115,52.79486799240112
0.6874872431548946,52.80805039405823
0.687486423620514,52.821391582489014
0.6874856042467236,52.83480930328369
0.6874847850334769,52.84776282310486
0.6874839659807274,52.861093521118164
0.6874831470884288,52.87434411048889
0.6874823283565344,52.88762426376343
0.6874815097849986,52.90081238746643
0.6874806913737741,52.91423535346985
0.6874798731228153,52.927417278289795
0.6874790550320756,52.94071888923645
0.6874782371015089,52.953898668289185
0.6874774193310682,52.96716284751892
0.6874766017207081,52.98049736022949
0.6874757842703821,52.99388670921326
0.6874749669800441,53.0068883895874
0.6874741498496474,53.02030038833618
0.6874733328791462,53.03342962265015
0.6874725160684944,53.04679775238037
0.6874716994176452,53.060070753097534
0.6874708829265531,53.07335829734802
0.6874700665951718,53.086673974990845
0.6874692504234554,53.099852323532104
0.6874684344113573,53.11299443244934
0.6874676185588319,53.12635922431946
0.6874668028658325,53.13951253890991
0.6874659873323138,53.152849435806274
0.6874651719582294,53.166106939315796
0.6874643567435331,53.17940711975098
0.6874635416881795,53.19258141517639
0.6874627267921217,53.20588135719299
0.6874619120553147,53.219165325164795
0.687461097477712,53.23258686065674
0.6874602830592677,53.24571752548218
0.6874594687999358,53.258989095687866
0.687458654699671,53.27213954925537
0.6874578407584265,53.28542113304138
0.6874570269761571,53.29868125915527
0.6874562133528166,53.31199073791504
0.6874553998883594,53.32518172264099
0.6874545865827394,53.338582277297974
0.6874537734359112,53.35172414779663
0.6874529604478287,53.36501932144165
0.6874521476184462,53.37823700904846
0.687451334947718,53.39157319068909
0.6874505224355982,53.4047589302063
0.6874497100820411,53.41816282272339
0.6874488978870013,53.43128228187561
0.6874480858504326,53.44475340843201
0.68744727397229,53.457804918289185
0.6874464622525271,53.4711389541626
0.6874456506910988,53.4843316078186
0.6874448392879592,53.497639417648315
0.6874440280430626,53.51086068153381
0.6874432169563636,53.52418851852417
0.687442406027817,53.53739285469055
0.6874415952573764,53.55073022842407
0.6874407846449968,53.56389546394348
0.6874399741906325,53.57726740837097
0.6874391638942382,53.59049320220947
0.6874383537557679,53.603750705718994
0.6874375437751767,53.61694550514221
0.6874367339524188,53.63029861450195
0.6874359242874492,53.64349102973938
0.6874351147802218,53.656837940216064
0.6874343054306911,53.67001557350159
0.6874334962388126,53.68328309059143
0.6874326872045403,53.69650220870972
0.6874318783278287,53.70984506607056
0.6874310696086329,53.723047494888306
0.6874302610469074,53.73638677597046
0.6874294526426068,53.74956727027893
0.6874286443956856,53.76288914680481
0.6874278363060987,53.77609658241272
0.687427028373801,53.78947114944458
0.687426220598747,53.8026704788208
0.6874254129808917,53.816059827804565
0.6874246055201897,53.829163789749146
0.6874237982165956,53.84252381324768
0.6874229910700647,53.85571241378784
0.6874221840805514,53.86902356147766
0.6874213772480108,53.88221764564514
0.6874205705723975,53.89554238319397
0.6874197640536664,53.908724784851074
0.6874189576917727,53.92206335067749
0.6874181514866711,53.93524932861328
0.6874173454383163,53.94862747192383
0.6874165395466636,53.96177864074707
0.6874157338116678,53.97509288787842
0.6874149282332839,53.9883131980896
0.6874141228114667,54.00164461135864
0.6874133175461716,54.01481747627258
0.6874125124373534,54.02818202972412
0.6874117074849667,54.04136276245117
0.6874109026889673,54.05471968650818
0.6874100980493096,54.06786775588989
0.6874092935659493,54.081226110458374
0.6874084892388408,54.09446954727173
0.68740768506794,54.107759952545166
0.6874068810532015,54.12099742889404
0.6874060771945805,54.13425588607788
0.6874052734920321,54.1474289894104
0.6874044699455117,54.16075253486633
0.6874036665549743,54.173975229263306
0.6874028633203754,54.18730568885803
0.6874020602416696,54.20050573348999
0.6874012573188129,54.2138991355896
0.6874004545517597,54.22712326049805
0.6873996519404664,54.24048447608948
0.6873988494848872,54.253588914871216
0.6873980471849779,54.26689600944519
0.6873972450406939,54.280073404312134
0.6873964430519903,54.293718099594116
0.6873956412188226,54.306644916534424
0.687394839541146,54.32009196281433
0.687394038018916,54.33329176902771
0.6873932366520881,54.34648942947388
0.6873924354406176,54.35969257354736
0.6873916343844596,54.37297534942627
0.6873908334835702,54.386218786239624
0.6873900327379042,54.39951419830322
0.6873892321474175,54.41267275810242
0.6873884317120655,54.42604446411133
0.6873876314318036,54.43920707702637
0.6873868313065876,54.452486753463745
0.6873860313363728,54.46574854850769
0.6873852315211146,54.47909617424011
0.6873844318607689,54.492331743240356
0.6873836323552911,54.50559878349304
0.6873828330046369,54.518784046173096
0.6873820338087615,54.5320839881897
0.6873812347676214,54.54529309272766
0.6873804358811715,54.558674812316895
0.6873796371493677,54.571842670440674
0.6873788385721658,54.585428953170776
0.687378040149521,54.59841060638428
0.6873772418813896,54.61166787147522
0.6873764437677273,54.62492370605469
0.6873756458084894,54.63821458816528
0.687374848003632,54.6514036655426
0.6873740503531105,54.66471219062805
0.6873732528568812,54.67790603637695
0.6873724555148997,54.69127416610718
0.6873716583271219,54.704713106155396
0.687370861293503,54.71778321266174
0.6873700644139998,54.73096561431885
0.6873692676885674,54.7442364692688
0.6873684711171623,54.75749206542969
0.6873676746997399,54.77085256576538
0.6873668784362567,54.78416466712952
0.6873660823266677,54.79736852645874
0.6873652863709298,54.81059193611145
0.6873644905689985,54.823885679244995
0.6873636949208296,54.837077140808105
0.6873628994263795,54.850422382354736
0.6873621040856039,54.86359643936157
0.6873613088984591,54.8769109249115
0.6873605138649009,54.89015483856201
0.6873597189848852,54.90359330177307
0.6873589242583685,54.916640520095825
0.6873581296853066,54.92995357513428
0.6873573352656558,54.943445920944214
0.687356540999372,54.95656728744507
0.6873557468864113,54.969804763793945
0.6873549529267303,54.98304057121277
0.6873541591202845,54.99621295928955
0.6873533654670309,55.00957202911377
0.6873525719669248,55.02278685569763
0.6873517786199226,55.036057233810425
0.687350985425981,55.04926013946533
0.687350192385056,55.062615633010864
0.6873493994971037,55.0757851600647
0.6873486067620805,55.08917760848999
0.6873478141799426,55.102320194244385
0.6873470217506467,55.115649700164795
0.6873462294741485,55.12884855270386
0.6873454373504045,55.142229318618774
0.6873446453793712,55.1553750038147
0.6873438535610051,55.16876769065857
0.6873430618952623,55.181905031204224
0.6873422703820994,55.19520616531372
0.6873414790214728,55.208433628082275
0.6873406878133385,55.22173619270325
0.6873398967576534,55.234923362731934
0.6873391058543739,55.24828624725342
0.6873383151034561,55.26173186302185
0.6873375245048571,55.27492141723633
0.6873367340585329,55.28798723220825
0.6873359437644402,55.301316022872925
0.6873351536225357,55.314582109451294
0.6873343636327756,55.327887296676636
0.6873335737951165,55.34105610847473
0.6873327841095151,55.35449767112732
0.6873319945759281,55.36754512786865
0.687331205194312,55.38089728355408
0.6873304159646234,55.39416003227234
0.6873296268868189,55.407395124435425
0.6873288379608555,55.42074155807495
0.6873280491866892,55.433939933776855
0.6873272605642773,55.44717288017273
0.6873264720935761,55.46044707298279
0.6873256837745426,55.473644495010376
0.6873248956071335,55.48696851730347
0.6873241075913051,55.500187158584595
0.6873233197270147,55.51374101638794
0.687322532014219,55.52670431137085
0.6873217444528745,55.54007291793823
0.6873209570429383,55.55322217941284
0.6873201697843672,55.56661033630371
0.6873193826771178,55.579747438430786
0.687318595721147,55.593058347702026
0.6873178089164118,55.60628581047058
0.6873170222628693,55.61962294578552
0.687316235760476,55.632821559906006
0.6873154494091888,55.64614963531494
0.6873146632089647,55.659398794174194
0.687313877159761,55.672637939453125
0.687313091261534,55.68583059310913
0.6873123055142414,55.699167251586914
0.6873115199178398,55.712363481521606
0.687310734472286,55.72569298744202
0.6873099491775373,55.73888564109802
0.6873091640335509,55.75220775604248
0.6873083790402836,55.76573467254639
0.6873075941976925,55.77875304222107
0.6873068095057345,55.79193592071533
0.687306024964367,55.80526399612427
0.687305240573547,55.818522214889526
0.6873044563332318,55.831812143325806
0.6873036722433782,55.84506130218506
0.6873028883039433,55.85834455490112
0.6873021045148847,55.87151098251343
0.6873013208761594,55.88483476638794
0.6873005373877242,55.89815616607666
0.687299754049537,55.91137957572937
0.6872989708615546,55.92458248138428
0.6872981878237343,55.93787217140198
0.6872974049360335,55.95110511779785
0.6872966221984094,55.96475172042847
0.6872958396108194,55.977680921554565
0.6872950571732204,55.990957260131836
0.6872942748855702,56.004191637039185
0.6872934927478259,56.017478466033936
0.6872927107599447,56.03078055381775
0.6872919289218844,56.04400992393494
0.687291147233602,56.05722236633301
0.687290365695055,56.070520639419556
0.687289584306201,56.08371090888977
0.6872888030669971,56.097031593322754
0.6872880219774009,56.11028575897217
0.68728724103737,56.12355422973633
0.6872864602468617,56.136746883392334
0.6872856796058335,56.15009593963623
0.6872848991142428,56.163272857666016
0.6872841187720473,56.176594495773315
0.6872833385792047,56.18985891342163
0.6872825585356718,56.20313739776611
0.6872817786414068,56.21632480621338
0.6872809988963674,56.22964406013489
0.6872802193005108,56.24285316467285
0.6872794398537947,56.25617432594299
0.687278660556177,56.26939129829407
0.6872778814076148,56.282718896865845
0.6872771024080659,56.29590344429016
0.6872763235574884,56.30923795700073
0.6872755448558396,56.32247281074524
0.6872747663030772,56.335726499557495
0.6872739878991592,56.34895062446594
0.6872732096440428,56.362287282943726
0.6872724315376862,56.37547016143799
0.6872716535800469,56.3888144493103
0.6872708757710831,56.40200877189636
0.6872700981107521,56.415260791778564
0.6872693205990119,56.42852783203125
0.6872685432358203,56.44182848930359
0.6872677660211349,56.455031633377075
0.6872669889549138,56.46842408180237
0.6872662120371149,56.481560707092285
0.6872654352676957,56.49489116668701
0.6872646586466147,56.50808262825012
0.687263882173829,56.521406412124634
0.6872631058492974,56.534656286239624
0.6872623296729772,56.54792070388794
0.6872615536448267,56.561132192611694
0.6872607777648037,56.57475185394287
0.6872600020328661,56.587663412094116
0.6872592264489719,56.60098314285278
0.6872584510130793,56.61424112319946
0.6872576757251461,56.62751245498657
0.6872569005851308,56.640705585479736
0.6872561255929907,56.654048204422
0.6872553507486845,56.6672260761261
0.6872545760521698,56.680559396743774
0.6872538015034052,56.69375252723694
0.6872530271023484,56.70709419250488
0.6872522528489576,56.72029948234558
0.6872514787431913,56.73354482650757
0.6872507047850069,56.746803760528564
0.6872499309743634,56.7601203918457
0.6872491573112184,56.77364897727966
0.6872483837955302,56.78669238090515
0.6872476104272575,56.79987359046936
0.6872468372063579,56.81312680244446
0.6872460641327898,56.82644033432007
0.6872452912065118,56.839741468429565
0.6872445184274817,56.852927923202515
0.6872437457956581,56.866267681121826
0.6872429733109992,56.87945532798767
0.6872422009734632,56.89302968978882
0.6872414287830085,56.905956506729126
0.6872406567395938,56.91930437088013
0.6872398848431768,56.93251609802246
0.6872391130937163,56.94585728645325
0.6872383414911708,56.959033727645874
0.6872375700354981,56.97241926193237
0.6872367987266574,56.98557448387146
0.6872360275646068,56.998897075653076
0.6872352565493045,57.012253522872925
0.6872344856807091,57.025418758392334
0.6872337149587793,57.03866267204285
0.6872329443834732,57.05190968513489
0.6872321739547497,57.06504154205322
0.6872314036725672,57.07838320732117
0.6872306335368841,57.09162878990173
0.6872298635476592,57.104979276657104
0.6872290937048506,57.11816668510437
0.6872283240084174,57.131502866744995
0.687227554458318,57.14471101760864
0.6872267850545107,57.158043384552
0.6872260157969546,57.171191930770874
0.687225246685608,57.184797525405884
0.6872244777204297,57.1977322101593
0.6872237089013785,57.211060762405396
0.6872229402284128,57.22426414489746
0.6872221717014915,57.237605571746826
0.6872214033205731,57.25078010559082
0.6872206350856166,57.264113426208496
0.6872198669965802,57.27733755111694
0.6872190990534233,57.29065012931824
0.6872183312561045,57.30384111404419
0.6872175636045825,57.31716203689575
0.6872167960988159,57.33044219017029
0.687216028738764,57.343689918518066
0.687215261524385,57.35686779022217
0.6872144944556379,57.3702278137207
0.6872137275324818,57.38343811035156
0.6872129607548758,57.396756172180176
0.6872121941227781,57.4100456237793
0.6872114276361482,57.42328333854675
0.6872106612949446,57.43653392791748
0.6872098950991262,57.44985270500183
0.6872091290486525,57.463008642196655
0.6872083631434821,57.476306200027466
0.6872075973835736,57.489558935165405
0.6872068317688862,57.50287342071533
0.6872060662993795,57.51604080200195
0.6872053009750119,57.52938985824585
0.6872045357957423,57.542585372924805
0.6872037707615302,57.55593538284302
0.6872030058723344,57.56907081604004
0.6872022411281141,57.58239245414734
0.6872014765288282,57.595574617385864
0.687200712074436,57.60891151428223
0.6871999477648967,57.6221239566803
0.6871991836001687,57.63543486595154
0.6871984195802121,57.64866375923157
0.6871976557049855,57.66195464134216
0.6871968919744481,57.675143241882324
0.6871961283885595,57.6885027885437
0.6871953649472782,57.701746225357056
0.6871946016505641,57.71510291099548
0.6871938384983758,57.72819471359253
0.6871930754906732,57.74153256416321
0.6871923126274151,57.75472140312195
0.6871915499085609,57.76807999610901
0.6871907873340697,57.7812659740448
0.6871900249039011,57.79470086097717
0.6871892626180145,57.807785511016846
0.6871885004763686,57.82112193107605
0.6871877384789236,57.83429503440857
0.6871869766256381,57.84762001037598
0.6871862149164717,57.86080884933472
0.6871854533513839,57.874168157577515
0.6871846919303344,57.88741588592529
0.6871839306532818,57.90068197250366
0.6871831695201862,57.91386604309082
0.6871824085310068,57.92720627784729
0.6871816476857032,57.940404653549194
0.6871808869842344,57.95374894142151
0.6871801264265606,57.96692728996277
0.687179366012641,57.98037934303284
0.6871786057424348,57.99345254898071
0.6871778456159019,58.006768226623535
0.6871770856330015,58.02003073692322
0.6871763257936936,58.03329038619995
0.6871755660979374,58.046499729156494
0.6871748065456925,58.05984616279602
0.6871740471369185,58.07315182685852
0.6871732878715755,58.086392641067505
0.6871725287496226,58.09953498840332
0.6871717697710197,58.11285662651062
0.6871710109357261,58.1260986328125
0.6871702522437021,58.139378786087036
0.6871694936949064,58.15261650085449
0.6871687352892999,58.16594457626343
0.6871679770268412,58.17912030220032
0.6871672189074907,58.19243884086609
0.6871664609312078,58.20564150810242
0.6871657030979526,58.21895790100098
0.6871649454076845,58.23215627670288
0.6871641878603637,58.245487451553345
0.6871634304559495,58.25869655609131
0.687162673194402,58.271989822387695
0.6871619160756809,58.285210371017456
0.6871611590997462,58.29855918884277
0.6871604022665576,58.311732053756714
0.687159645576075,58.32505416870117
0.6871588890282585,58.33832836151123
0.6871581326230677,58.35159206390381
0.6871573763604624,58.36477088928223
0.6871566202404028,58.37816500663757
0.6871558642628487,58.391305923461914
0.6871551084277603,58.40465760231018
0.6871543527350972,58.41784310340881
0.6871535971848194,58.43118143081665
0.6871528417768874,58.44438409805298
0.6871520865112606,58.45770025253296
0.6871513313878992,58.47091317176819
0.6871505764067634,58.484233379364014
0.687149821567813,58.49742674827576
0.6871490668710083,58.51075768470764
0.687148312316309,58.523921966552734
0.6871475579036757,58.53728723526001
0.6871468036330681,58.55050706863403
0.6871460495044467,58.56378173828125
0.6871452955177714,58.57697010040283
0.6871445416730021,58.59031558036804
0.6871437879700992,58.60357141494751
0.6871430344090231,58.61685609817505
0.6871422809897335,58.63003945350647
0.687141527712191,58.64333391189575
0.6871407745763556,58.65654468536377
0.6871400215821877,58.66986703872681
0.6871392687296475,58.6830677986145
0.687138516018695,58.69639801979065
0.6871377634492906,58.70958471298218
0.6871370110213949,58.722919940948486
0.6871362587349675,58.73611760139465
0.6871355065899696,58.74946451187134
0.687134754586361,58.762693881988525
0.6871340027241021,58.77596926689148
0.6871332510031531,58.7894401550293
0.6871324994234745,58.8024959564209
0.6871317479850269,58.81570029258728
0.6871309966877706,58.82901644706726
0.6871302455316658,58.842225313186646
0.6871294945166729,58.85553216934204
0.6871287436427528,58.86873006820679
0.6871279929098653,58.88210439682007
0.6871272423179714,58.895268201828
0.6871264918670312,58.90858459472656
0.6871257415570052,58.92178440093994
0.6871249913878544,58.935105323791504
0.687124241359539,58.94842791557312
0.687123491472019,58.961639642715454
0.687122741725256,58.97484612464905
0.6871219921192095,58.98821473121643
0.6871212426538411,59.00137639045715
0.6871204933291106,59.01470685005188
0.6871197441449791,59.02788710594177
0.6871189951014067,59.04122042655945
0.6871182461983545,59.0544855594635
0.6871174974357829,59.06781196594238
0.6871167488136526,59.08098769187927
0.6871160003319243,59.094276428222656
0.6871152519905586,59.10747146606445
0.6871145037895162,59.120787382125854
0.6871137557287582,59.13403677940369
0.6871130078082448,59.14794063568115
0.6871122600279368,59.16047406196594
0.6871115123877954,59.17379355430603
0.6871107648877808,59.18701910972595
0.6871100175278542,59.200400829315186
0.6871092703079759,59.21387577056885
0.6871085232281077,59.22698783874512
0.6871077762882091,59.24018955230713
0.687107029488242,59.25368595123291
0.6871062828281667,59.266682386398315
0.687105536307944,59.2800669670105
0.6871047899275351,59.29321646690369
0.6871040436869008,59.30657625198364
0.687103297586002,59.31969451904297
0.6871025516247996,59.333022594451904
0.6871018058032544,59.346277713775635
0.6871010601213274,59.35955762863159
0.6871003145789799,59.372703552246094
0.6870995691761725,59.386080503463745
0.687098823912866,59.3992817401886
0.687098078789022,59.41258525848389
0.687097333804601,59.425779581069946
0.6870965889595642,59.439117431640625
0.6870958442538726,59.45231580734253
0.6870950996874874,59.4656879901886
0.6870943552603695,59.47887110710144
0.6870936109724802,59.49214458465576
0.6870928668237801,59.5053551197052
0.6870921228142307,59.518736600875854
0.6870913789437932,59.53189730644226
0.6870906352124285,59.545204162597656
0.687089891620098,59.55842995643616
0.6870891481667628,59.571727991104126
0.6870884048523834,59.585026264190674
0.6870876616769221,59.598432540893555
0.6870869186403393,59.61152410507202
0.6870861757425966,59.62487006187439
0.687085432983655,59.63817000389099
0.687084690363476,59.65139365196228
0.6870839478820205,59.66462707519531
0.68708320553925,59.678054332733154
0.6870824633351258,59.69115734100342
0.6870817212696093,59.70456862449646
0.6870809793426617,59.71762442588806
0.687080237554244,59.73091459274292
0.6870794959043179,59.744128942489624
0.6870787543928446,59.75739932060242
0.6870780130197857,59.770636796951294
0.6870772717851025,59.78393340110779
0.687076530688756,59.79711103439331
0.6870757897307079,59.81046915054321
0.6870750489109198,59.823665142059326
0.6870743082293528,59.836968183517456
0.6870735676859685,59.85021209716797
0.6870728272807286,59.86349630355835
0.6870720870135939,59.87670159339905
0.6870713468845266,59.89006996154785
0.6870706068934879,59.90324926376343
0.6870698670404394,59.91656041145325
0.6870691273253424,59.92970275878906
0.6870683877481584,59.94307208061218
0.6870676483088494,59.956246852874756
0.6870669090073763,59.96960186958313
0.6870661698437015,59.98283767700195
0.687065430817786,59.99613690376282
0.6870646919295917,60.00937843322754
0.6870639531790799,60.02268075942993
0.6870632145662126,60.03582715988159
0.6870624760909512,60.04917120933533
0.6870617377532572,60.06241297721863
0.6870609995530926,60.07571792602539
0.6870602614904192,60.08896613121033
0.6870595235651982,60.10226774215698
0.6870587857773918,60.115519285202026
0.6870580481269611,60.12870717048645
0.6870573106138684,60.1418936252594
0.6870565732380756,60.15534019470215
0.6870558359995441,60.16846942901611
0.6870550988982357,60.18180704116821
0.6870543619341121,60.19500660896301
0.6870536251071352,60.208306550979614
0.687052888417267,60.22149324417114
0.6870521518644692,60.235063314437866
0.6870514154487034,60.24800992012024
0.6870506791699319,60.26135039329529
0.6870499430281162,60.27466893196106
0.6870492070232185,60.28802847862244
0.6870484711552006,60.30120253562927
0.6870477354240243,60.314582109451294
0.6870469998296515,60.3276309967041
0.6870462643720442,60.34103059768677
0.6870455290511646,60.35417413711548
0.6870447938669744,60.367480516433716
0.6870440588194354,60.38068079948425
0.6870433239085098,60.394091844558716
0.6870425891341597,60.407283306121826
0.6870418544963469,60.42060399055481
0.6870411199950337,60.43388533592224
0.687040385630182,60.44707727432251
0.6870396514017536,60.460209608078
0.687038917309711,60.4735541343689
0.6870381833540162,60.48671340942383
0.687037449534631,60.500070333480835
0.6870367158515178,60.5133593082428
0.6870359823046387,60.52658748626709
0.6870352488939555,60.539777994155884
0.6870345156194307,60.55311393737793
0.6870337824810265,60.56632590293884
0.6870330494787049,60.579609632492065
0.6870323166124284,60.59281086921692
0.6870315838821586,60.60616493225098
0.6870308512878581,60.61940002441406
0.6870301188294891,60.63267183303833
0.6870293865070137,60.6459321975708
0.6870286543203946,60.65924668312073
0.6870279222695935,60.67247033119202
0.6870271903545732,60.68576002120972
0.6870264585752952,60.69897389411926
0.6870257269317227,60.7123384475708
0.6870249954238176,60.72544050216675
0.6870242640515422,60.738802909851074
0.6870235328148588,60.75195074081421
0.68702280171373,60.76529312133789
0.6870220707481183,60.7785701751709
0.6870213399179854,60.791818141937256
0.6870206092232943,60.8050172328949
0.6870198786640072,60.81839323043823
0.6870191482400866,60.831578969955444
0.6870184179514951,60.84489107131958
0.6870176877981946,60.85820508003235
0.6870169577801483,60.87145686149597
0.6870162278973179,60.884639501571655
0.6870154981496666,60.897900342941284
0.6870147685371565,60.91111350059509
0.6870140390597501,60.924704790115356
0.6870133097174099,60.93761682510376
0.6870125805100987,60.95099377632141
0.6870118514377791,60.964200019836426
0.6870111225004132,60.97750759124756
0.687010393697964,60.9906952381134
0.687009665030394,61.00404596328735
0.6870089364976657,61.017313957214355
0.6870082080997417,61.03075361251831
0.6870074798365848,61.04381465911865
0.6870067517081576,61.05708980560303
0.6870060237144229,61.070332765579224
0.687005295855343,61.08369588851929
0.6870045681308806,61.09685969352722
0.6870038405409991,61.11017298698425
0.6870031130856602,61.123374223709106
0.6870023857648271,61.13667178153992
0.6870016585784627,61.14976167678833
0.6870009315265296,61.16313195228577
0.6870002046089905,61.17639398574829
0.6869994778258083,61.18971514701843
0.6869987511769455,61.20290684700012
0.6869980246623653,61.21622920036316
0.6869972982820303,61.22943687438965
0.6869965720359035,61.242764472961426
0.6869958459239474,61.25597882270813
0.6869951199461249,61.269270181655884
0.6869943941023992,61.28253197669983
0.6869936683927329,61.295801401138306
0.6869929428170891,61.30902028083801
0.6869922173754305,61.322394371032715
0.6869914920677201,61.335567474365234
0.686990766893921,61.34886860847473
0.6869900418539957,61.36208939552307
0.6869893169479075,61.37538981437683
0.6869885921756194,61.38857460021973
0.6869878675370942,61.401896476745605
0.6869871430322949,61.41511654853821
0.6869864186611846,61.42843580245972
0.6869856944237265,61.4416286945343
0.6869849703198831,61.45494318008423
0.686984246349618,61.46814751625061
0.686983522512894,61.481369733810425
0.686982798809674,61.494667053222656
0.6869820752399212,61.5080087184906
0.686981351803599,61.521158933639526
0.6869806285006704,61.53454399108887
0.686979905331098,61.54769563674927
0.6869791822948456,61.561044216156006
0.6869784593918761,61.57421159744263
0.6869777366221527,61.587560415267944
0.6869770139856383,61.600788593292236
0.6869762914822962,61.61408972740173
0.68697556911209,61.62731218338013
0.6869748468749827,61.64058756828308
0.6869741247709369,61.65378952026367
0.6869734027999169,61.667115926742554
0.6869726809618851,61.680625200271606
0.6869719592568052,61.69357919692993
0.6869712376846403,61.70682692527771
0.6869705162453537,61.720144510269165
0.6869697949389089,61.73336601257324
0.686969073765269,61.74672341346741
0.6869683527243972,61.75987243652344
0.6869676318162572,61.77319884300232
0.6869669110408121,61.786468267440796
0.6869661903980253,61.799731731414795
0.6869654698878603,61.81291699409485
0.6869647495102804,61.82625770568848
0.6869640292652488,61.83944058418274
0.6869633091527292,61.852736949920654
0.6869625891726849,61.86596465110779
0.6869618693250796,61.87929153442383
0.6869611496098764,61.89250087738037
0.6869604300270389,61.905773401260376
0.6869597105765304,61.91903567314148
0.6869589912583145,61.93236947059631
0.6869582720723552,61.94555687904358
0.6869575530186153,61.95890808105469
0.6869568340970587,61.97208118438721
0.6869561153076486,61.985706090927124
0.686955396650349,61.99862599372864
0.6869546781251231,62.0119264125824
0.6869539597319348,62.02512335777283
0.6869532414707475,62.03848648071289
0.6869525233415249,62.05175542831421
0.6869518053442304,62.06500506401062
0.6869510874788278,62.0783109664917
0.6869503697452809,62.09161686897278
0.6869496521435531,62.10476279258728
0.686948934673608,62.11805486679077
0.6869482173354093,62.13121747970581
0.6869475001289214,62.14457368850708
0.6869467830541068,62.15779232978821
0.6869460661109302,62.171053647994995
0.6869453492993548,62.184288024902344
0.6869446326193445,62.19761896133423
0.686943916070863,62.210789918899536
0.6869431996538743,62.224234104156494
0.686942483368342,62.23746395111084
0.6869417672142297,62.25069189071655
0.6869410511915016,62.26380801200867
0.686940335300121,62.27718496322632
0.6869396195400524,62.29042077064514
0.6869389039112591,62.30369544029236
0.6869381884137051,62.316871881484985
0.6869374730473546,62.3302743434906
0.6869367578121709,62.343482971191406
0.6869360427081183,62.35673809051514
0.6869353277351605,62.36993622779846
0.6869346128932616,62.383264780044556
0.6869338981823854,62.39645338058472
0.6869331836024959,62.40980076789856
0.6869324691535568,62.42298722267151
0.6869317548355324,62.436272382736206
0.6869310406483865,62.44953942298889
0.6869303265920836,62.462820291519165
0.686929612666587,62.47602963447571
0.6869288988718609,62.4893593788147
0.6869281852078694,62.502628564834595
0.6869274716745767,62.51590538024902
0.6869267582719465,62.529080390930176
0.6869260449999433,62.54245972633362
0.686925331858531,62.555623292922974
0.6869246188476732,62.56896734237671
0.6869239059673349,62.58215284347534
0.6869231932174795,62.59547662734985
0.6869224805980716,62.60866665840149
0.6869217681090749,62.622010469436646
0.6869210557504539,62.635181188583374
0.6869203435221727,62.64851641654968
0.6869196314241952,62.66202640533447
0.686918919456486,62.67504572868347
0.6869182076190095,62.68824124336243
0.6869174959117288,62.701539039611816
0.6869167843346091,62.714765310287476
0.6869160728876144,62.72810745239258
0.6869153615707091,62.741265058517456
0.6869146503838571,62.754868030548096
0.6869139393270232,62.76788115501404
0.6869132284001711,62.78118348121643
0.6869125176032658,62.79446744918823
0.6869118069362707,62.807727575302124
0.6869110963991507,62.821033239364624
0.6869103859918702,62.834392786026
0.6869096757143933,62.84742498397827
0.6869089655666848,62.861016273498535
0.6869082555487085,62.873894691467285
0.6869075456604288,62.88722229003906
0.6869068359018106,62.9004385471344
0.686906126272818,62.914066791534424
0.6869054167734154,62.92695903778076
0.6869047074035676,62.94030141830444
0.6869039981632384,62.95347285270691
0.6869032890523925,62.96675682067871
0.6869025800709948,62.98000383377075
0.6869018712190096,62.99326777458191
0.6869011624964009,63.006521463394165
0.6869004539031337,63.01984786987305
0.6868997454391724,63.033185958862305
0.6868990371044816,63.0464072227478
0.6868983288990258,63.059911489486694
0.6868976208227696,63.073291301727295
0.6868969128756774,63.08617353439331
0.686896205057714,63.099565267562866
0.6868954973688436,63.11271572113037
0.6868947898090311,63.12596654891968
0.6868940823782415,63.13915944099426
0.6868933750764388,63.152469635009766
0.6868926679035877,63.16566491127014
0.6868919608596536,63.17898392677307
0.6868912539446003,63.192201137542725
0.6868905471583928,63.20550560951233
0.6868898405009958,63.21879816055298
0.6868891339723739,63.23208427429199
0.6868884275724921,63.24540400505066
0.6868877213013148,63.25872445106506
0.6868870151588071,63.27185606956482
0.6868863091449332,63.28509044647217
0.6868856032596585,63.29837656021118
0.6868848975029473,63.31181073188782
0.6868841918747647,63.32489252090454
0.6868834863750755,63.33820915222168
0.6868827810038443,63.35134506225586
0.6868820757610357,63.3646879196167
0.686881370646615,63.37791299819946
0.6868806656605471,63.39129829406738
0.6868799608027965,63.40434646606445
0.6868792560733283,63.41772723197937
0.6868785514721073,63.430920362472534
0.6868778469990985,63.44415354728699
0.6868771426542667,63.457457065582275
0.6868764384375768,63.47088050842285
0.6868757343489937,63.48403477668762
0.6868750303884827,63.49730658531189
0.6868743265560084,63.51056385040283
0.686873622851536,63.52382707595825
0.6868729192750304,63.5370306968689
0.6868722158264561,63.55038380622864
0.686871512505779,63.56359148025513
0.6868708093129635,63.5768940448761
0.686870106247975,63.590131521224976
0.6868694033107782,63.60349917411804
0.6868687005013384,63.616649866104126
0.6868679978196205,63.62994599342346
0.6868672952655895,63.64316749572754
0.6868665928392109,63.656461238861084
0.6868658905404494,63.669718980789185
0.6868651883692705,63.68292832374573
0.686864486325639,63.69614863395691
0.6868637844095202,63.7094190120697
0.686863082620879,63.72273659706116
0.6868623809596811,63.73602032661438
0.686861679425891,63.74919533729553
0.6868609780194744,63.76256847381592
0.6868602767403963,63.77571415901184
0.6868595755886218,63.78909683227539
0.6868588745641164,63.80233144760132
0.6868581736668451,63.81560730934143
0.6868574728967732,63.82882618904114
0.6868567722538663,63.84214997291565
0.686856071738089,63.855318784713745
0.6868553713494073,63.868648529052734
0.686854671087786,63.8819465637207
0.6868539709531905,63.89517831802368
0.686853270945586,63.908339977264404
0.6868525710649385,63.92170810699463
0.6868518713112126,63.93490195274353
0.6868511716843738,63.94820833206177
0.6868504721843877,63.961402893066406
0.6868497728112194,63.97477722167969
0.6868490735648346,63.98793959617615
0.6868483744451985,64.00128030776978
0.6868476754522765,64.01441192626953
0.6868469765860342,64.02776789665222
0.686846277846437,64.0410087108612
0.6868455792334499,64.05433106422424
0.6868448807470393,64.06751775741577
0.6868441823871698,64.08109092712402
0.6868434841538072,64.09403443336487
0.686842786046917,64.10739803314209
0.6868420880664647,64.12058210372925
0.6868413902124159,64.13394665718079
0.686840692484736,64.14713549613953
0.6868399948833905,64.16031861305237
0.6868392974083452,64.17354822158813
0.6868386000595654,64.18694806098938
0.6868379028370171,64.20020055770874
0.6868372057406653,64.21348237991333
0.6868365087704762,64.2267153263092
0.6868358119264151,64.24004483222961
0.6868351152084474,64.25323224067688
0.6868344186165389,64.26660990715027
0.6868337221506557,64.27982473373413
0.6868330258107631,64.29306864738464
0.6868323295968264,64.30634641647339
0.686831633508812,64.31961345672607
0.6868309375466852,64.33281707763672
0.6868302417104117,64.3462553024292
0.6868295459999575,64.35937190055847
0.6868288504152879,64.37260627746582
0.686828154956369,64.38582277297974
0.6868274596231664,64.39914226531982
0.6868267644156458,64.41237378120422
0.6868260693337734,64.42564177513123
0.6868253743775146,64.43883681297302
0.686824679546835,64.45218777656555
0.6868239848417009,64.4653832912445
0.686823290262078,64.4787187576294
0.686822595807932,64.49195957183838
0.6868219014792288,64.50523352622986
0.6868212072759341,64.51843070983887
0.6868205131980142,64.53172779083252
0.6868198192454346,64.54492092132568
0.6868191254181615,64.55830144882202
0.6868184317161605,64.57145690917969
0.6868177381393976,64.5847659111023
0.6868170446878391,64.59831309318542
0.6868163513614506,64.61129260063171
0.6868156581601982,64.62449932098389
0.6868149650840475,64.63788151741028
0.6868142721329646,64.6510398387909
0.6868135793069161,64.66464138031006
0.6868128866058674,64.67761778831482
0.6868121940297846,64.69091868400574
0.6868115015786335,64.70407199859619
0.686810809252381,64.71771192550659
0.6868101170509922,64.73060703277588
0.6868094249744336,64.74387574195862
0.6868087330226714,64.75711393356323
0.6868080411956714,64.77045249938965
0.6868073494933996,64.78365135192871
0.6868066579158226,64.79701638221741
0.6868059664629063,64.81024217605591
0.6868052751346165,64.82355618476868
0.6868045839309196,64.83677434921265
0.6868038928517818,64.85014581680298
0.6868032018971693,64.8632881641388
0.6868025110670479,64.8765618801117
0.6868018203613845,64.88982558250427
0.6868011297801446,64.90324664115906
0.6868004393232948,64.91632962226868
0.6867997489908013,64.92974281311035
0.68679905878263,64.94283246994019
0.6867983686987477,64.95619487762451
0.6867976787391202,64.96940898895264
0.6867969889037141,64.9828474521637
0.6867962991924953,64.99591183662415
0.6867956096054304,65.0091905593872
0.6867949201424856,65.0224506855011
0.6867942308036273,65.03573441505432
0.6867935415888217,65.04900455474854
0.6867928524980353,65.06238842010498
0.6867921635312343,65.07554531097412
0.6867914746883851,65.0887987613678
0.686790785969454,65.1021056175232
0.6867900973744074,65.11535692214966
0.686789408903212,65.12847137451172
0.6867887205558338,65.1418845653534
0.6867880323322395,65.15508651733398
0.6867873442323955,65.1683976650238
0.6867866562562682,65.18154239654541
0.6867859684038239,65.19495582580566
0.6867852806750292,65.20808029174805
0.6867845930698505,65.22140192985535
0.6867839055882545,65.23466444015503
0.6867832182302075,65.2479350566864
0.6867825309956762,65.26109790802002
0.6867818438846268,65.27449870109558
0.686781156897026,65.28768301010132
0.6867804700328405,65.30109524726868
0.6867797832920368,65.31422710418701
0.6867790966745813,65.32750058174133
0.6867784101804407,65.34073734283447
0.6867777238095818,65.35405945777893
0.6867770375619706,65.36723208427429
0.6867763514375741,65.3805468082428
0.6867756654363592,65.39377880096436
0.686774979558292,65.40713143348694
0.6867742938033397,65.42029976844788
0.6867736081714685,65.43358969688416
0.6867729226626451,65.44696307182312
0.6867722372768366,65.46017336845398
0.6867715520140092,65.4733579158783
0.68677086687413,65.48666048049927
0.6867701818571653,65.49988317489624
0.6867694969630823,65.51318979263306
0.6867688121918475,65.52645874023438
0.6867681275434275,65.53968977928162
0.6867674430177894,65.55287504196167
0.6867667586148998,65.56622648239136
0.6867660743347255,65.57939052581787
0.686765390177233,65.59277129173279
0.6867647061423897,65.60597491264343
0.6867640222301618,65.61937236785889
0.6867633384405168,65.63248038291931
0.686762654773421,65.64595174789429
0.6867619712288415,65.65915656089783
0.686761287806745,65.6725401878357
0.6867606045070987,65.6854772567749
0.6867599213298691,65.69883823394775
0.6867592382750233,65.71222376823425
0.6867585553425282,65.72552156448364
0.6867578725323507,65.7386212348938
0.6867571898444575,65.75190758705139
0.686756507278816,65.76514410972595
0.6867558248353928,65.77845525741577
0.6867551425141553,65.79176545143127
0.68675446031507,65.80494379997253
0.686753778238104,65.818195104599
0.6867530962832245,65.83144235610962
0.6867524144503983,65.84466290473938
0.6867517327395924,65.85797357559204
0.6867510511507741,65.8711748123169
0.6867503696839101,65.88456678390503
0.6867496883389678,65.8976686000824
0.6867490071159141,65.91102647781372
0.686748326014716,65.92425298690796
0.6867476450353409,65.93750643730164
0.6867469641777555,65.95072197914124
0.6867462834419269,65.96403694152832
0.6867456028278226,65.97723531723022
0.6867449223354096,65.99061822891235
0.6867442419646551,66.00373482704163
0.686743561715526,66.01705646514893
0.6867428815879896,66.03057265281677
0.6867422015820133,66.04391860961914
0.6867415216975639,66.05682039260864
0.6867408419346087,66.07016825675964
0.6867401622931153,66.08339643478394
0.6867394827730504,66.0968005657196
0.6867388033743816,66.10986042022705
0.686738124097076,66.12334299087524
0.686737444941101,66.13657689094543
0.6867367659064236,66.14980506896973
0.6867360869930115,66.16292238235474
0.6867354082008313,66.17624044418335
0.6867347295298512,66.18942260742188
0.6867340509800376,66.20286798477173
0.6867333725513586,66.21604895591736
0.6867326942437809,66.22937536239624
0.6867320160572724,66.24263167381287
0.6867313379918001,66.25582313537598
0.6867306600473316,66.26901626586914
0.6867299822238342,66.282386302948
0.6867293045212751,66.29553079605103
0.6867286269396219,66.30884766578674
0.686727949478842,66.32206535339355
0.6867272721389029,66.33539295196533
0.6867265949197716,66.34857487678528
0.6867259178214163,66.36190152168274
0.6867252408438037,66.37510085105896
0.686724563986902,66.38848209381104
0.686723887250678,66.40172839164734
0.6867232106350997,66.41500544548035
0.6867225341401343,66.42814660072327
0.6867218577657493,66.44146490097046
0.6867211815119125,66.4547529220581
0.6867205053785912,66.46802544593811
0.686719829365753,66.4812695980072
0.6867191534733654,66.49466395378113
0.6867184777013962,66.50782585144043
0.6867178020498128,66.52124071121216
0.6867171265185827,66.53467106819153
0.686716451107674,66.54775905609131
0.6867157758170536,66.56088972091675
0.6867151006466894,66.57413125038147
0.6867144255965492,66.58736658096313
0.6867137506666006,66.60062766075134
0.6867130758568112,66.61382794380188
0.6867124011671486,66.62718749046326
0.6867117265975806,66.64035367965698
0.6867110521480749,66.65393257141113
0.6867103778185991,66.66687822341919
0.6867097036091209,66.68018436431885
0.6867090295196083,66.69338536262512
0.6867083555500286,66.70672583580017
0.6867076817003498,66.71992230415344
0.6867070079705396,66.73324942588806
0.6867063343605659,66.74647188186646
0.6867056608703963,66.75978469848633
0.6867049874999986,66.77295660972595
0.6867043142493408,66.7863495349884
0.6867036411183904,66.79948306083679
0.6867029681071156,66.81276392936707
0.6867022952154839,66.82601952552795
0.6867016224434633,66.83936858177185
0.6867009497910216,66.8526930809021
0.6867002772581268,66.86608123779297
0.6866996048447467,66.87907552719116
0.6866989325508491,66.89267468452454
0.6866982603764018,66.90557551383972
0.6866975883213732,66.918954372406
0.6866969163857306,66.93217158317566
0.6866962445694421,66.94542741775513
0.6866955728724761,66.958664894104
0.6866949012948002,66.97195029258728
0.6866942298363825,66.98531603813171
0.6866935584971905,66.99869751930237
0.6866928872771928,67.01182413101196
0.686692216176357,67.0250473022461
0.6866915451946514,67.03827500343323
0.6866908743320438,67.05155396461487
0.6866902035885021,67.06480836868286
0.6866895329639948,67.07812690734863
0.6866888624584897,67.09130716323853
0.686688192071955,67.10460162162781
0.6866875218043583,67.11780142784119
0.6866868516556682,67.13113307952881
0.6866861816258527,67.14431285858154
0.6866855117148797,67.15763759613037
0.6866848419227173,67.17082524299622
0.6866841722493339,67.18417477607727
0.6866835026946976,67.19736504554749
0.6866828332587764,67.21069741249084
0.6866821639415386,67.22388672828674
0.6866814947429521,67.23722219467163
0.6866808256629854,67.25047326087952
0.6866801567016064,67.2637140750885
0.6866794878587835,67.27690863609314
0.6866788191344851,67.29028367996216
0.6866781505286792,67.30345606803894
0.6866774820413337,67.31679558753967
0.6866768136724175,67.3299572467804
0.6866761454218986,67.34329581260681
0.6866754772897449,67.35649061203003
0.6866748092759251,67.3698341846466
0.6866741413804075,67.38302683830261
0.6866734736031602,67.39633822441101
0.6866728059441515,67.40967440605164
0.68667213840335,67.4228765964508
0.6866714709807238,67.43620872497559
0.6866708036762411,67.4494240283966
0.6866701364898707,67.46266341209412
0.6866694694215806,67.47597789764404
0.6866688024713394,67.4891357421875
0.6866681356391153,67.5024745464325
0.6866674689248767,67.51568865776062
0.6866668023285922,67.52899813652039
0.6866661358502302,67.54230690002441
0.6866654694897588,67.55551218986511
0.6866648032471466,67.5687050819397
0.6866641371223625,67.5820574760437
0.6866634711153741,67.59521842002869
0.6866628052261506,67.60855102539062
0.6866621394546605,67.6217291355133
0.6866614738008718,67.63512682914734
0.6866608082647531,67.64830756187439
0.6866601428462732,67.66158151626587
0.6866594775454004,67.67478823661804
0.6866588123621032,67.68813395500183
0.6866581472963506,67.70130467414856
0.6866574823481105,67.71467447280884
0.686656817517352,67.72785019874573
0.6866561528040435,67.74115538597107
0.6866554882081534,67.75438094139099
0.6866548237296505,67.76768803596497
0.6866541593685033,67.78087520599365
0.6866534951246804,67.79453301429749
0.686652830998151,67.8073890209198
0.6866521669888829,67.82073283195496
0.6866515030968452,67.83426809310913
0.6866508393220065,67.84727311134338
0.6866501756643354,67.86046195030212
0.6866495121238007,67.87409138679504
0.6866488487003708,67.8869879245758
0.6866481853940151,67.90030145645142
0.6866475222047016,67.91348648071289
0.6866468591323993,67.92678761482239
0.686646196177077,67.94003510475159
0.6866455333387033,67.95339298248291
0.6866448706172471,67.96663403511047
0.686644208012677,67.97987580299377
0.686643545524962,67.99307823181152
0.6866428831540705,68.00643038749695
0.6866422208999722,68.01960229873657
0.6866415587626346,68.03294920921326
0.6866408967420277,68.04620814323425
0.6866402348381196,68.05950117111206
0.6866395730508797,68.072683095932
0.6866389113802763,68.0860366821289
0.6866382498262785,68.09921908378601
0.6866375883888554,68.11274600028992
0.6866369270679756,68.12570524215698
0.686636265863608,68.13896203041077
0.6866356047757216,68.15230321884155
0.6866349438042854,68.16558003425598
0.6866342829492681,68.17874765396118
0.6866336222106392,68.19211339950562
0.6866329615883666,68.20528435707092
0.68663230108242,68.21866273880005
0.6866316406927685,68.23185396194458
0.6866309804193809,68.24529242515564
0.6866303202622259,68.25844073295593
0.6866296602212727,68.27160787582397
0.6866290002964907,68.28485202789307
0.6866283404878482,68.2983512878418
0.6866276807953147,68.3114423751831
0.6866270212188592,68.32475423812866
0.6866263617584507,68.33796858787537
0.6866257024140581,68.35121536254883
0.6866250431856509,68.36444973945618
0.6866243840731977,68.37777519226074
0.6866237250766676,68.39098525047302
0.6866230661960305,68.40431237220764
0.6866224074312545,68.41747117042542
0.6866217487823096,68.43082523345947
0.6866210902491643,68.444020986557
0.6866204318317878,68.45734071731567
0.6866197735301496,68.47057294845581
0.6866191153442186,68.48375606536865
0.6866184572739641,68.49698758125305
0.6866177993193552,68.5103828907013
0.6866171414803612,68.52355813980103
0.6866164837569512,68.53688192367554
0.6866158261490948,68.55013060569763
0.6866151686567608,68.56340050697327
0.6866145112799183,68.5766294002533
0.686613854018537,68.58994364738464
0.6866131968725859,68.60327410697937
0.6866125398420346,68.61645984649658
0.6866118829268518,68.62965846061707
0.6866112261270076,68.64299464225769
0.6866105694424702,68.65623641014099
0.6866099128732102,68.6694860458374
0.686609256419196,68.68270516395569
0.6866086000803971,68.69598960876465
0.6866079438567831,68.70923781394958
0.6866072877483232,68.72257256507874
0.6866066317549869,68.73575687408447
0.6866059758767437,68.74910187721252
0.6866053201135621,68.76228880882263
0.6866046644654125,68.77560544013977
0.6866040089322639,68.78880000114441
0.686603353514086,68.80214929580688
0.6866026982108477,68.81532287597656
0.6866020430225189,68.82869458198547
0.6866013879490688,68.8418447971344
0.6866007329904672,68.85518336296082
0.6866000781466831,68.8683865070343
0.6865994234176861,68.88166689872742
0.6865987688034461,68.89488863945007
0.6865981143039321,68.90827465057373
0.6865974599191139,68.92141580581665
0.6865968056489612,68.93475461006165
0.6865961514934428,68.94795370101929
0.686595497452529,68.9612820148468
0.6865948435261888,68.9744873046875
0.6865941897143923,68.98783302307129
0.6865935360171086,69.00102949142456
0.6865928824343075,69.01434898376465
0.6865922289659585,69.02751469612122
0.6865915756120317,69.04083585739136
0.686590922372496,69.05409383773804
0.6865902692473211,69.06737399101257
0.6865896162364774,69.08057141304016
0.6865889633399335,69.0938949584961
0.6865883105576597,69.10707020759583
0.6865876578896257,69.12040114402771
0.6865870053358009,69.13379383087158
0.6865863528961551,69.14698219299316
0.6865857005706579,69.16020131111145
0.686585048359279,69.17364072799683
0.6865843962619882,69.18665337562561
0.6865837442787555,69.2000002861023
0.6865830924095502,69.2133104801178
0.686582440654342,69.22665500640869
0.6865817890131012,69.23986339569092
0.6865811374857971,69.253093957901
0.6865804860723997,69.26631689071655
0.6865798347728786,69.27975559234619
0.6865791835872037,69.2929368019104
0.686578532515345,69.30627179145813
0.6865778815572717,69.31936764717102
0.6865772307129545,69.33279943466187
0.6865765799823628,69.3459677696228
0.6865759293654662,69.35924053192139
0.6865752788622349,69.3723475933075
0.6865746284726386,69.38563776016235
0.6865739781966473,69.39887022972107
0.686573328034231,69.41222429275513
0.6865726779853593,69.4253945350647
0.6865720280500024,69.43873882293701
0.6865713782281297,69.45191144943237
0.6865707285197119,69.4652373790741
0.6865700789247183,69.47845411300659
0.6865694294431192,69.4919183254242
0.6865687800748846,69.50506567955017
0.6865681308199841,69.51834726333618
0.6865674816783881,69.53147649765015
0.6865668326500663,69.54492378234863
0.6865661837349887,69.55803346633911
0.6865655349331256,69.57138442993164
0.6865648862444468,69.58465003967285
0.6865642376689224,69.59791779518127
0.6865635892065225,69.61117219924927
0.6865629408572167,69.62440824508667
0.6865622926209756,69.63770651817322
0.686561644497769,69.65110063552856
0.6865609964875673,69.66415309906006
0.6865603485903401,69.67744946479797
0.686559700806058,69.69071555137634
0.6865590531346908,69.70410108566284
0.6865584055762087,69.7171983718872
0.6865577581305818,69.73065567016602
0.6865571107977804,69.74384450912476
0.6865564635777747,69.75709390640259
0.6865558164705343,69.77020955085754
0.68655516947603,69.783518075943
0.6865545225942317,69.79674792289734
0.6865538758251093,69.81005024909973
0.686553229168634,69.82324075698853
0.686552582624775,69.83657145500183
0.686551936193503,69.84975624084473
0.686551289874788,69.86310195922852
0.6865506436686005,69.87661910057068
0.6865499975749103,69.88960981369019
0.6865493515936882,69.90282917022705
0.6865487057249043,69.91615414619446
0.6865480599685286,69.92935228347778
0.6865474143245318,69.94274640083313
0.686546768792884,69.95586609840393
0.6865461233735555,69.96922183036804
0.6865454780665166,69.98240661621094
0.6865448328717377,69.99573349952698
0.6865441877891894,70.00891160964966
0.6865435428188416,70.02226781845093
0.6865428979606648,70.03544211387634
0.6865422532146293,70.04874277114868
0.6865416085807059,70.06198191642761
0.6865409640588644,70.07542490959167
0.6865403196490757,70.08866691589355
0.6865396753513102,70.10189080238342
0.6865390311655375,70.11505246162415
0.6865383870917294,70.1283712387085
0.6865377431298553,70.14153671264648
0.6865370992798857,70.15486812591553
0.6865364555417918,70.16807389259338
0.686535811915543,70.18140745162964
0.686535168401111,70.19460129737854
0.6865345249984652,70.20794200897217
0.6865338817075768,70.22111129760742
0.6865332385284162,70.2345221042633
0.6865325954609535,70.24765276908875
0.6865319525051597,70.26094722747803
0.6865313096610053,70.27449321746826
0.6865306669284604,70.28754782676697
0.6865300243074961,70.30088710784912
0.6865293817980828,70.31427001953125
0.6865287394001909,70.3273594379425
0.6865280971137913,70.34055042266846
0.6865274549388543,70.35389614105225
0.6865268128753508,70.36719274520874
0.6865261709232509,70.38049221038818
0.6865255290825258,70.3937885761261
0.686524887353146,70.40699172019958
0.686524245735082,70.42026400566101
0.6865236042283047,70.43332409858704
0.6865229628327845,70.44668865203857
0.6865223215484921,70.45992732048035
0.6865216803753984,70.4734399318695
0.686521039313474,70.48635506629944
0.6865203983626895,70.49970746040344
0.6865197575230159,70.51286220550537
0.6865191167944236,70.52623867988586
0.6865184761768833,70.53941631317139
0.6865178356703663,70.55286121368408
0.6865171952748426,70.56593823432922
0.6865165549902836,70.57928991317749
0.6865159148166599,70.5924425125122
0.686515274753942,70.60609316825867
0.6865146348021008,70.61899375915527
0.6865139949611077,70.63233709335327
0.6865133552309326,70.64549803733826
0.6865127156115468,70.65883374214172
0.6865120761029214,70.67203068733215
0.6865114367050268,70.68534851074219
0.6865107974178338,70.69860434532166
0.6865101582413137,70.7118616104126
0.686509519175437,70.72505474090576
0.6865088802201749,70.7384386062622
0.686508241375498,70.75160026550293
0.6865076026413772,70.76491737365723
0.686506964017784,70.77814722061157
0.6865063255046887,70.7914686203003
0.6865056871020621,70.80464029312134
0.6865050488098758,70.81798720359802
0.6865044106281002,70.83116602897644
0.6865037725567064,70.84460496902466
0.6865031345956656,70.85801267623901
0.6865024967449488,70.87101125717163
0.6865018590045263,70.88436794281006
0.6865012213743699,70.89749002456665
0.6865005838544503,70.91074299812317
0.6864999464447389,70.92401003837585
0.6864993091452058,70.93723702430725
0.686498671955823,70.9506094455719
0.6864980348765609,70.96380543708801
0.6864973979073912,70.97711324691772
0.6864967610482845,70.99032402038574
0.6864961242992118,71.00358867645264
0.6864954876601445,71.01684165000916
0.6864948511310536,71.03025960922241
0.6864942147119101,71.04336547851562
0.6864935784026852,71.05671763420105
0.6864929422033501,71.06987142562866
0.6864923061138758,71.08349084854126
0.6864916701342336,71.0964834690094
0.6864910342643945,71.10976934432983
0.6864903985043298,71.12298822402954
0.6864897628540105,71.13630747795105
0.6864891273134082,71.14946722984314
0.6864884918824934,71.16292524337769
0.686487856561238,71.1760585308075
0.6864872213496128,71.18947243690491
0.6864865862475891,71.2025876045227
0.6864859512551384,71.21587109565735
0.6864853163722315,71.2290894985199
0.68648468159884,71.24250173568726
0.686484046934935,71.2556459903717
0.6864834123804879,71.26893138885498
0.6864827779354697,71.28217434883118
0.686482143599852,71.29547238349915
0.6864815093736062,71.3086838722229
0.686480875256703,71.32193875312805
0.6864802412491146,71.33535742759705
0.6864796073508114,71.34852623939514
0.6864789735617655,71.3616681098938
0.6864783398819477,71.37499690055847
0.6864777063113298,71.38818979263306
0.6864770728498829,71.40157961845398
0.6864764394975785,71.41466736793518
0.686475806254388,71.42795729637146
0.6864751731202824,71.44128370285034
0.6864745400952338,71.45461058616638
0.6864739071792132,71.46776103973389
0.6864732743721919,71.48109912872314
0.6864726416741418,71.4943470954895
0.6864720090850338,71.50762009620667
0.6864713766048397,71.52078938484192
0.686470744233531,71.53415608406067
0.6864701119710791,71.54749512672424
0.6864694798174553,71.56084847450256
0.6864688477726313,71.57397270202637
0.6864682158365786,71.58722043037415
0.6864675840092685,71.60043931007385
0.6864669522906729,71.6137387752533
0.6864663206807631,71.62696933746338
0.6864656891795105,71.64024424552917
0.6864650577868868,71.65337133407593
0.6864644265028637,71.66676592826843
0.6864637953274125,71.6800651550293
0.686463164260505,71.6931848526001
0.6864625333021126,71.70651340484619
0.686461902452207,71.71982884407043
0.6864612717107598,71.7330276966095
0.6864606410777427,71.74670815467834
0.6864600105531273,71.7596025466919
0.6864593801368851,71.77313685417175
0.6864587498289878,71.78608083724976
0.6864581196294071,71.79939770698547
0.6864574895381147,71.81268954277039
0.6864568595550822,71.8258216381073
0.6864562296802811,71.8391785621643
0.6864555999136838,71.85245180130005
0.6864549702552609,71.86590886116028
0.6864543407049849,71.87895321846008
0.6864537112628275,71.89224004745483
0.6864530819287602,71.90549850463867
0.6864524527027548,71.91873908042908
0.6864518235847831,71.93203473091125
0.6864511945748165,71.94549703598022
0.6864505656728274,71.95858502388
0.6864499368787873,71.97171902656555
0.6864493081926678,71.98506927490234
0.6864486796144406,71.99831247329712
0.6864480511440781,72.01158452033997
0.6864474227815516,72.02471804618835
0.6864467945268332,72.03811717033386
0.6864461663798943,72.05132818222046
0.6864455383407072,72.06463646888733
0.6864449104092439,72.07786750793457
0.6864442825854757,72.09117197990417
0.6864436548693746,72.10433077812195
0.6864430272609129,72.1176643371582
0.6864423997600624,72.13091707229614
0.6864417723667945,72.14411330223083
0.6864411450810812,72.15738701820374
0.6864405179028951,72.17073965072632
0.6864398908322076,72.18424773216248
0.6864392638689906,72.19727206230164
0.686438637013216,72.21057653427124
0.6864380102648561,72.22367668151855
0.6864373836238827,72.23701214790344
0.6864367570902677,72.25033807754517
0.6864361306639832,72.2635407447815
0.686435504345001,72.27685332298279
0.6864348781332934,72.29007768630981
0.686434252028832,72.30325508117676
0.6864336260315892,72.31656789779663
0.686433000141537,72.3299024105072
0.6864323743586471,72.34328198432922
0.686431748682892,72.35646843910217
0.6864311231142435,72.36986136436462
0.6864304976526735,72.38290810585022
0.6864298722981546,72.39618253707886
0.6864292470506583,72.40942645072937
0.6864286219101571,72.42285418510437
0.6864279968766229,72.43595266342163
0.6864273719500279,72.44917678833008
0.6864267471303442,72.46252536773682
0.686426122417544,72.47572445869446
0.6864254978115996,72.48909878730774
0.6864248733124827,72.50229024887085
0.6864242489201656,72.51555061340332
0.6864236246346206,72.52871680259705
0.6864230004558198,72.54206705093384
0.6864223763837356,72.5552728176117
0.68642175241834,72.56853652000427
0.6864211285596052,72.58190679550171
0.6864205048075035,72.5950939655304
0.6864198811620069,72.60828065872192
0.6864192576230881,72.62163829803467
0.686418634190719,72.6348352432251
0.6864180108648721,72.648202419281
0.6864173876455191,72.66138744354248
0.6864167645326328,72.67478537559509
0.6864161415261851,72.68785977363586
0.6864155186261487,72.70120000839233
0.6864148958324957,72.71440577507019
0.6864142731451985,72.72774481773376
0.6864136505642292,72.74090027809143
0.6864130280895606,72.75429701805115
0.6864124057211645,72.7675576210022
0.6864117834590134,72.78076195716858
0.6864111613030797,72.7941370010376
0.6864105392533357,72.80734705924988
0.6864099173097541,72.8205361366272
0.6864092954723068,72.83390879631042
0.6864086737409665,72.8472068309784
0.6864080521157055,72.8603527545929
0.6864074305964963,72.87354397773743
0.6864068091833111,72.88687348365784
0.6864061878761224,72.90011239051819
0.6864055666749029,72.91334056854248
0.686404945579625,72.92657327651978
0.6864043245902609,72.93990683555603
0.686403703706783,72.95312118530273
0.6864030829291641,72.96650123596191
0.6864024622573766,72.97964072227478
0.6864018416913927,72.9929587841034
0.6864012212311854,73.0062472820282
0.6864006008767267,73.01951336860657
0.6863999806279897,73.03268718719482
0.6863993604849463,73.04612922668457
0.6863987404475692,73.05936861038208
0.6863981205158313,73.07258296012878
0.686397500689705,73.08574509620667
0.6863968809691626,73.09908318519592
0.686396261354177,73.11228394508362
0.6863956418447205,73.12561178207397
0.686395022440766,73.13877439498901
0.6863944031422861,73.15211582183838
0.6863937839492528,73.1652717590332
0.6863931648616394,73.17864346504211
0.6863925458794183,73.19196009635925
0.6863919270025621,73.20543766021729
0.6863913082310436,73.21841335296631
0.6863906895648354,73.23169112205505
0.6863900710039099,73.24495005607605
0.6863894525482402,73.25828838348389
0.6863888341977986,73.27149224281311
0.686388215952558,73.28472256660461
0.6863875978124911,73.29790139198303
0.6863869797775707,73.3112416267395
0.6863863618477692,73.32458758354187
0.6863857440230595,73.33787369728088
0.6863851263034144,73.3509750366211
0.6863845086888068,73.36424779891968
0.6863838911792091,73.37750124931335
0.6863832737745942,73.390873670578
0.686382656474935,73.40402960777283
0.6863820392802041,73.41736507415771
0.6863814221903745,73.4305591583252
0.6863808052054187,73.44386315345764
0.6863801883253097,73.45706367492676
0.6863795715500205,73.47047734260559
0.6863789548795235,73.48358464241028
0.6863783383137919,73.49686646461487
0.6863777218527983,73.51045060157776
0.6863771054965158,73.52345848083496
0.6863764892449173,73.53673028945923
0.6863758730979752,73.5500271320343
0.6863752570556629,73.56316685676575
0.686374641117953,73.57651662826538
0.6863740252848186,73.58968472480774
0.6863734095562323,73.60304093360901
0.6863727939321673,73.6164870262146
0.6863721784125965,73.6294813156128
0.6863715629974927,73.64272856712341
0.6863709476868288,73.65604567527771
0.6863703324805782,73.66936898231506
0.6863697173787132,73.68274641036987
0.6863691023812071,73.69579482078552
0.6863684874880333,73.70913171768188
0.686367872699164,73.72237849235535
0.6863672580145725,73.73565340042114
0.6863666434342323,73.74885058403015
0.6863660289581157,73.76222586631775
0.6863654145861962,73.77535390853882
0.6863648003184466,73.78870964050293
0.68636418615484,73.80189728736877
0.6863635720953495,73.8152904510498
0.6863629581399481,73.82850289344788
0.6863623442886088,73.84179782867432
0.6863617305413047,73.85494470596313
0.6863611168980089,73.86834740638733
0.6863605033586949,73.88154292106628
0.6863598899233353,73.89507460594177
0.6863592765919035,73.90799188613892
0.6863586633643722,73.92131972312927
0.6863580502407151,73.93459892272949
0.6863574372209051,73.94791913032532
0.686356824304915,73.96113657951355
0.6863562114927185,73.97453737258911
0.6863555987842888,73.98764443397522
0.6863549861795984,74.00094485282898
0.6863543736786213,74.01412510871887
0.6863537612813299,74.02741742134094
0.686353148987698,74.04059290885925
0.6863525367976986,74.0539481639862
0.686351924711305,74.06719756126404
0.6863513127284903,74.0805115699768
0.6863507008492281,74.09366202354431
0.686350089073491,74.1070122718811
0.6863494774012526,74.12018895149231
0.6863488658324864,74.13353967666626
0.6863482543671654,74.14675736427307
0.6863476430052629,74.16007494926453
0.6863470317467524,74.17328000068665
0.686346420591607,74.18661952018738
0.6863458095397998,74.19974303245544
0.6863451985913046,74.21343851089478
0.6863445877460945,74.22639870643616
0.6863439770041427,74.239737033844
0.6863433663654228,74.25286531448364
0.6863427558299081,74.2663061618805
0.6863421453975717,74.2794337272644
0.6863415350683872,74.29270124435425
0.686340924842328,74.3064649105072
0.6863403147193674,74.31924676895142
0.6863397046994788,74.33244228363037
0.6863390947826357,74.34583187103271
0.6863384849688116,74.35902500152588
0.6863378752579793,74.37235116958618
0.6863372656501132,74.38562202453613
0.6863366561451862,74.39888834953308
0.6863360467431716,74.41205024719238
0.6863354374440431,74.4253568649292
0.6863348282477744,74.43859052658081
0.6863342191543383,74.45182275772095
0.6863336101637092,74.46497130393982
0.6863330012758595,74.47839045524597
0.6863323924907636,74.49153280258179
0.6863317838083947,74.50485253334045
0.6863311752287266,74.51810884475708
0.6863305667517321,74.53145670890808
0.6863299583773853,74.54460978507996
0.6863293501056598,74.55808019638062
0.686328741936529,74.57114386558533
0.6863281338699664,74.58447670936584
0.6863275259059455,74.59766292572021
0.68632691804444,74.61100745201111
0.6863263102854238,74.62414765357971
0.6863257026288699,74.63745546340942
0.6863250950747526,74.65065097808838
0.6863244876230449,74.66401243209839
0.6863238802737205,74.67727708816528
0.6863232730267534,74.69055271148682
0.6863226658821171,74.70403695106506
0.6863220588397849,74.71700525283813
0.6863214518997309,74.73023223876953
0.6863208450619287,74.74358057975769
0.6863202383263519,74.75677561759949
0.686319631692974,74.77008748054504
0.6863190251617693,74.78364634513855
0.6863184187327107,74.79662942886353
0.6863178124057723,74.80979919433594
0.6863172061809281,74.82311582565308
0.6863166000581512,74.8363208770752
0.6863159940374157,74.84969758987427
0.6863153881186955,74.8628478050232
0.6863147823019642,74.8761785030365
0.6863141765871955,74.88942074775696
0.6863135709743632,74.90271472930908
0.6863129654634412,74.91590881347656
0.6863123600544029,74.92922139167786
0.6863117547472228,74.94255232810974
0.6863111495418741,74.95585632324219
0.686310544438331,74.9690580368042
0.6863099394365669,74.98230743408203
0.686309334536556,74.99547958374023
0.6863087297382718,75.00885033607483
0.6863081250416885,75.0220696926117
0.68630752044678,75.03535604476929
0.6863069159535198,75.04857850074768
0.6863063115618822,75.06224703788757
0.6863057072718407,75.07516622543335
0.6863051030833694,75.08856248855591
0.6863044989964419,75.10166358947754
0.6863038950110328,75.11497116088867
0.6863032911271154,75.12818932533264
0.6863026873446638,75.14147806167603
0.6863020836636519,75.15476059913635
0.6863014800840538,75.16805386543274
0.6863008766058433,75.18121576309204
0.6863002732289945,75.19453811645508
0.686299669953481,75.20769953727722
0.6862990667792777,75.22102808952332
0.6862984637063573,75.23429775238037
0.6862978607346948,75.24761819839478
0.6862972578642639,75.26081490516663
0.6862966550950381,75.274169921875
0.6862960524269923,75.28729629516602
0.6862954498601003,75.30059027671814
0.6862948473943357,75.31391334533691
0.6862942450296725,75.32729411125183
0.6862936427660856,75.34043431282043
0.6862930406035485,75.35394716262817
0.6862924385420351,75.3668806552887
0.6862918365815198,75.38028979301453
0.6862912347219764,75.3935136795044
0.6862906329633794,75.40679240226746
0.6862900313057025,75.41995668411255
0.6862894297489203,75.43335771560669
0.6862888282930064,75.44647407531738
0.6862882269379353,75.45975494384766
0.6862876256836808,75.47309136390686
0.6862870245302175,75.48632526397705
0.6862864234775193,75.49944353103638
0.6862858225255603,75.51276063919067
0.6862852216743149,75.52595829963684
0.6862846209237569,75.53932929039001
0.6862840202738609,75.55255460739136
0.6862834197246009,75.56588745117188
0.6862828192759511,75.57918882369995
0.6862822189278859,75.59252715110779
0.6862816186803794,75.60571098327637
0.6862810185334057,75.61892533302307
0.6862804184869393,75.63221001625061
0.6862798185409543,75.64559888839722
0.6862792186954251,75.65881037712097
0.6862786189503257,75.67212390899658
0.6862780193056305,75.6853334903717
0.6862774197613141,75.69868445396423
0.6862768203173503,75.71192169189453
0.6862762209737134,75.72511672973633
0.6862756217303785,75.73825740814209
0.686275022587319,75.75151824951172
0.6862744235445095,75.7648138999939
0.6862738246019248,75.77810454368591
0.6862732257595385,75.7913773059845
0.6862726270173254,75.80460119247437
0.6862720283752599,75.817800283432
0.6862714298333161,75.83108282089233
0.6862708313914688,75.84430289268494
0.6862702330496919,75.85761308670044
0.6862696348079602,75.87083959579468
0.6862690366662476,75.8841483592987
0.6862684386245291,75.89729499816895
0.6862678406827787,75.91072869300842
0.6862672428409712,75.92382049560547
0.6862666450990806,75.93717789649963
0.6862660474570816,75.95049095153809
0.6862654499149489,75.96373677253723
0.6862648524726565,75.97694253921509
0.686264255130179,75.99023294448853
0.6862636578874908,76.00344681739807
0.6862630607445667,76.01676344871521
0.6862624637013812,76.02992153167725
0.6862618667579083,76.04327130317688
0.6862612699141231,76.0565824508667
0.6862606731699998,76.06981062889099
0.6862600765255128,76.0830225944519
0.6862594799806373,76.0963385105133
0.686258883535347,76.10949659347534
0.6862582871896168,76.12285423278809
0.6862576909434213,76.13602447509766
0.6862570947967354,76.14940929412842
0.6862564987495332,76.16267728805542
0.6862559028017893,76.17597579956055
0.6862553069534787,76.1891348361969
0.6862547112045753,76.2023515701294
0.6862541155550546,76.21559357643127
0.6862535200048906,76.22894144058228
0.6862529245540582,76.2422034740448
0.6862523292025318,76.25547909736633
0.6862517339502863,76.26869177818298
0.6862511387972964,76.28191471099854
0.6862505437435362,76.29531407356262
0.6862499487889809,76.30860495567322
0.6862493539336053,76.32175040245056
0.6862487591773837,76.33521342277527
0.6862481645202909,76.34821891784668
0.686247569962302,76.36156487464905
0.6862469755033911,76.37479615211487
0.6862463811435331,76.38809132575989
0.686245786882703,76.40125775337219
0.6862451927208753,76.41461515426636
0.6862445986580248,76.42783403396606
0.6862440046941264,76.44122791290283
0.6862434108291544,76.45441150665283
0.6862428170630841,76.46766972541809
0.6862422233958902,76.4808611869812
0.6862416298275471,76.49441838264465
0.68624103635803,76.50736665725708
0.6862404429873136,76.5207040309906
0.6862398497153726,76.53390097618103
0.6862392565421819,76.54724907875061
0.6862386634677163,76.56044816970825
0.6862380704919508,76.57374215126038
0.6862374776148602,76.58692193031311
0.686236884836419,76.60028076171875
0.6862362921566023,76.61348962783813
0.6862356995753852,76.62680912017822
0.6862351070927424,76.64005780220032
0.6862345147086486,76.65324473381042
0.686233922423079,76.66657519340515
0.6862333302360082,76.67986106872559
0.6862327381474113,76.6930844783783
0.6862321461572632,76.70643138885498
0.6862315542655388,76.71954846382141
0.6862309624722133,76.73290133476257
0.686230370777261,76.74613761901855
0.6862297791806576,76.75941061973572
0.6862291876823776,76.77264475822449
0.6862285962823962,76.78596997261047
0.6862280049806879,76.79911541938782
0.6862274137772283,76.81246709823608
0.6862268226719923,76.82568764686584
0.6862262316649544,76.8390052318573
0.6862256407560902,76.85223460197449
0.6862250499453743,76.86574339866638
0.686224459232782,76.8786973953247
0.6862238686182882,76.89204430580139
0.6862232781018679,76.9051992893219
0.6862226876834964,76.9185836315155
0.6862220973631484,76.93176603317261
0.6862215071407993,76.94508767127991
0.6862209170164238,76.95839834213257
0.6862203269899974,76.97166156768799
0.6862197370614951,76.98486852645874
0.6862191472308915,76.99818515777588
0.6862185574981625,77.0113513469696
0.6862179678632826,77.02466201782227
0.6862173783262273,77.0379102230072
0.6862167888869716,77.0512306690216
0.6862161995454904,77.06469559669495
0.6862156103017593,77.07796430587769
0.686215021155753,77.0911934375763
0.686214432107447,77.10415244102478
0.6862138431568163,77.11741375923157
0.6862132543038363,77.13076543807983
0.6862126655484818,77.14407515525818
0.6862120768907285,77.15728282928467
0.6862114883305511,77.17053723335266
0.6862108998679252,77.18384885787964
0.6862103115028257,77.1970226764679
0.6862097232352281,77.21034955978394
0.6862091350651076,77.223552942276
0.6862085469924394,77.23685312271118
0.6862079590171987,77.25012135505676
0.6862073711393606,77.2633945941925
0.6862067833589008,77.27657723426819
0.6862061956757942,77.28992319107056
0.6862056080900163,77.30314946174622
0.6862050206015423,77.31643104553223
0.6862044332103476,77.32964563369751
0.6862038459164075,77.34295606613159
0.686203258719697,77.35615468025208
0.686202671620192,77.36947822570801
0.6862020846178672,77.38271021842957
0.6862014977126984,77.39601111412048
0.6862009109046607,77.4093759059906
0.6862003241937299,77.42264795303345
0.6861997375798807,77.43590879440308
0.686199151063089,77.44919109344482
0.68619856464333,77.46236300468445
0.6861979783205789,77.47569847106934
0.6861973920948113,77.48882865905762
0.6861968059660026,77.50218152999878
0.6861962199341284,77.51535773277283
0.6861956339991638,77.52869081497192
0.6861950481610847,77.54193663597107
0.6861944624198657,77.55518651008606
0.6861938767754828,77.56834721565247
0.6861932912279115,77.58167624473572
0.6861927057771273,77.59484386444092
0.6861921204231054,77.60815763473511
0.6861915351658214,77.62139654159546
0.6861909500052508,77.63473725318909
0.6861903649413691,77.64797687530518
0.6861897799741519,77.66125726699829
0.6861891951035746,77.67470097541809
0.6861886103296124,77.68775820732117
0.6861880256522416,77.70100355148315
0.686187441071437,77.71436834335327
0.6861868565871745,77.72751355171204
0.6861862721994296,77.74080467224121
0.6861856879081779,77.75405621528625
0.6861851037133948,77.76734685897827
0.686184519615056,77.78052020072937
0.6861839356131372,77.79387664794922
0.6861833517076137,77.80711388587952
0.6861827678984614,77.82038760185242
0.6861821841856558,77.8339364528656
0.6861816005691722,77.8469603061676
0.6861810170489867,77.86026310920715
0.6861804336250745,77.87338018417358
0.6861798502974118,77.88679504394531
0.6861792670659738,77.90010118484497
0.6861786839307362,77.9135947227478
0.686178100891675,77.92655491828918
0.6861775179487652,77.93970441818237
0.686176935101983,77.95302128791809
0.6861763523513044,77.96629333496094
0.686175769696704,77.97955131530762
0.6861751871381584,77.99274802207947
0.6861746046756433,78.005934715271
0.6861740223091339,78.01923108100891
0.6861734400386065,78.0326509475708
0.6861728578640361,78.04578399658203
0.6861722757853993,78.05933117866516
0.6861716938026714,78.0723044872284
0.6861711119158278,78.08563446998596
0.6861705301248451,78.0988142490387
0.6861699484296985,78.11217284202576
0.686169366830364,78.1252818107605
0.6861687853268171,78.13869500160217
0.686168203919034,78.15191173553467
0.6861676226069902,78.16544532775879
0.6861670413906615,78.17839527130127
0.6861664602700239,78.1917314529419
0.6861658792450532,78.2049503326416
0.6861652983157253,78.21828770637512
0.6861647174820158,78.23146939277649
0.686164136743901,78.24474763870239
0.6861635561013562,78.25812482833862
0.6861629755543575,78.27130627632141
0.6861623951028805,78.28456544876099
0.6861618147469019,78.29785537719727
0.6861612344863969,78.31105852127075
0.6861606543213415,78.32435941696167
0.6861600742517118,78.33757448196411
0.6861594942774835,78.35088038444519
0.6861589143986326,78.3640866279602
0.6861583346151351,78.37741374969482
0.6861577549269668,78.39064288139343
0.6861571753341038,78.40393471717834
0.6861565958365219,78.41718673706055
0.6861560164341972,78.43043732643127
0.6861554371271058,78.44362235069275
0.6861548579152232,78.45699620246887
0.6861542787985256,78.47023248672485
0.6861536997769895,78.48357892036438
0.68615312085059,78.4967098236084
0.6861525420193039,78.51016402244568
0.6861519632831068,78.52319598197937
0.6861513846419747,78.53653597831726
0.686150806095884,78.54971408843994
0.68615022764481,78.56304240226746
0.6861496492887297,78.57625579833984
0.6861490710276186,78.58960008621216
0.6861484928614529,78.60290169715881
0.6861479147902082,78.61612391471863
0.6861473368138613,78.62929844856262
0.6861467589323881,78.64288926124573
0.6861461811457643,78.65579199790955
0.6861456034539666,78.66916751861572
0.6861450258569705,78.68237972259521
0.6861444483547525,78.69566297531128
0.6861438709472888,78.70888257026672
0.6861432936345551,78.72253727912903
0.6861427164165279,78.7353789806366
0.6861421392931832,78.74874448776245
0.6861415622644973,78.76190567016602
0.6861409853304462,78.77522277832031
0.6861404084910061,78.7884418964386
0.6861398317461533,78.801753282547
0.6861392550958639,78.81528806686401
0.6861386785401141,78.82828044891357
0.6861381020788803,78.84147334098816
0.6861375257121382,78.85482335090637
0.6861369494398648,78.86800622940063
0.6861363732620352,78.88132238388062
0.6861357971786267,78.89459347724915
0.686135221189615,78.90789318084717
0.6861346452949766,78.9210593700409
0.6861340694946878,78.93444299697876
0.6861334937887243,78.94759392738342
0.6861329181770628,78.96090936660767
0.6861323426596797,78.9741153717041
0.6861317672365512,78.98748326301575
0.6861311919076533,79.00062704086304
0.6861306166729628,79.01400971412659
0.6861300415324554,79.02720189094543
0.6861294664861082,79.0404760837555
0.6861288915338968,79.05369210243225
0.6861283166757979,79.06705641746521
0.686127741911788,79.08020496368408
0.686127167241843,79.09353709220886
0.6861265926659392,79.10673809051514
0.6861260181840535,79.12005805969238
0.6861254437961619,79.13359022140503
0.6861248695022409,79.14662575721741
0.6861242953022669,79.15979599952698
0.686123721196216,79.17310881614685
0.6861231471840653,79.18636274337769
0.6861225732657906,79.19964814186096
0.6861219994413686,79.21331930160522
0.6861214257107754,79.22623300552368
0.6861208520739878,79.23953676223755
0.6861202785309821,79.252849817276
0.6861197050817346,79.26592087745667
0.6861191317262219,79.27933979034424
0.6861185584644204,79.29259490966797
0.6861179852963069,79.3058967590332
0.6861174122218573,79.31911301612854
0.6861168392410485,79.33233428001404
0.686116266353857,79.3455924987793
0.6861156935602589,79.35884857177734
0.6861151208602313,79.37197756767273
0.6861145482537504,79.385582447052
0.6861139757407925,79.39856839179993
0.6861134033213346,79.41184592247009
0.6861128309953529,79.42506551742554
0.6861122587628239,79.43841505050659
0.6861116866237247,79.45158004760742
0.6861111145780311,79.4648666381836
0.6861105426257201,79.4781186580658
0.6861099707667683,79.49155497550964
0.6861093990011521,79.50473356246948
0.6861088273288483,79.51805830001831
0.6861082557498334,79.53112626075745
0.686107684264084,79.54444146156311
0.6861071128715766,79.55766201019287
0.686106541572288,79.57099628448486
0.6861059703661947,79.58434128761292
0.6861053992532735,79.59757876396179
0.6861048282335009,79.61088299751282
0.6861042573068535,79.62420868873596
0.6861036864733081,79.63741850852966
0.6861031157328418,79.65074181556702
0.6861025450854301,79.66388726234436
0.6861019745310508,79.67713522911072
0.6861014040696802,79.69032692909241
0.6861008337012948,79.70362305641174
0.6861002634258714,79.71687006950378
0.686099693243387,79.73027276992798
0.6860991231538182,79.74353337287903
0.6860985531571414,79.75678014755249
0.6860979832533335,79.77006268501282
0.6860974134423716,79.78334879875183
0.6860968437242321,79.79655766487122
0.6860962740988918,79.80984735488892
0.6860957045663274,79.82296872138977
0.6860951351265158,79.83627080917358
0.6860945657794338,79.84945964813232
0.6860939965250581,79.86279535293579
0.6860934273633656,79.87608218193054
0.6860928582943332,79.8893928527832
0.6860922893179372,79.90252184867859
0.6860917204341551,79.91583847999573
0.6860911516429633,79.9291684627533
0.6860905829443388,79.94250321388245
0.6860900143382581,79.9556496143341
0.6860894458246982,79.96890330314636
0.6860888774036367,79.98213958740234
0.6860883090750494,79.99538445472717
0.6860877408389136,80.00857591629028
0.6860871726952062,80.02187180519104
0.6860866046439041,80.03507256507874
0.6860860366849842,80.04842925071716
0.6860854688184236,80.06166505813599
0.6860849010441986,80.07502865791321
0.6860843333622866,80.08825039863586
0.6860837657726644,80.10147166252136
0.686083198275309,80.11464834213257
0.6860826308701973,80.12795639038086
0.686082063557306,80.14118313789368
0.6860814963366126,80.1545786857605
0.6860809292080935,80.16774916648865
0.686080362171726,80.18104124069214
0.6860797952274869,80.19422793388367
0.6860792283753534,80.2075629234314
0.6860786616153022,80.22088432312012
0.6860780949473103,80.23426055908203
0.6860775283713552,80.2473692893982
0.6860769618874136,80.26076340675354
0.6860763954954623,80.27402067184448
0.6860758291954784,80.28731417655945
0.6860752629874393,80.30052971839905
0.6860746968713215,80.31385731697083
0.6860741308471027,80.32705903053284
0.6860735649147592,80.34035921096802
0.6860729990742687,80.35352969169617
0.6860724333256079,80.36684846878052
0.686071867668754,80.38003301620483
0.6860713021036844,80.39350938796997
0.6860707366303755,80.40651893615723
0.686070171248805,80.41986846923828
0.6860696059589496,80.43302631378174
0.6860690407607868,80.44628930091858
0.6860684756542936,80.45946860313416
0.6860679106394467,80.47276949882507
0.6860673457162241,80.48619985580444
0.6860667808846019,80.49937009811401
0.686066216144558,80.51261854171753
0.6860656514960697,80.525954246521
0.6860650869391134,80.53908920288086
0.686064522473667,80.55239248275757
0.6860639580997072,80.56555819511414
0.6860633938172116,80.57890725135803
0.686062829626157,80.59212899208069
0.6860622655265206,80.60539436340332
0.6860617015182797,80.6187036037445
0.6860611376014121,80.63195586204529
0.6860605737758944,80.6454005241394
0.6860600100417037,80.65850472450256
0.6860594463988176,80.6716856956482
0.6860588828472133,80.68499159812927
0.6860583193868679,80.69824409484863
0.6860577560177589,80.71152210235596
0.6860571927398634,80.7247211933136
0.6860566295531587,80.73805713653564
0.6860560664576223,80.75131893157959
0.6860555034532311,80.76461505889893
0.6860549405399624,80.7778148651123
0.6860543777177939,80.79113793373108
0.6860538149867027,80.8044159412384
0.6860532523466661,80.81773686408997
0.6860526897976614,80.8308629989624
0.686052127339666,80.84414863586426
0.6860515649726574,80.8573546409607
0.6860510026966126,80.87069487571716
0.6860504405115093,80.88391494750977
0.6860498784173247,80.89720892906189
0.6860493164140362,80.91037654876709
0.6860487545016211,80.92369484901428
0.6860481926800569,80.93690419197083
0.6860476309493209,80.95027780532837
0.6860470693093906,80.96349573135376
0.6860465077602432,80.97679853439331
0.6860459463018563,80.98994064331055
0.6860453849342075,81.00324869155884
0.6860448236572738,81.01646208763123
0.6860442624710328,81.02985095977783
0.6860437013754622,81.0430417060852
0.6860431403705394,81.05634021759033
0.6860425794562415,81.069580078125
0.6860420186325462,81.08287501335144
0.6860414578994306,81.09610295295715
0.6860408972568731,81.10944056510925
0.6860403367048504,81.12263488769531
0.6860397762433402,81.13589334487915
0.6860392158723202,81.14909553527832
0.6860386555917675,81.16258311271667
0.6860380954016598,81.17567992210388
0.6860375353019749,81.1889283657074
0.6860369752926901,81.20220255851746
0.6860364153737827,81.21546292304993
0.6860358555452308,81.22869038581848
0.6860352958070113,81.24207711219788
0.6860347361591023,81.25526285171509
0.6860341766014811,81.26857876777649
0.6860336171341257,81.28172159194946
0.6860330577570127,81.29505491256714
0.6860324984701209,81.30824041366577
0.6860319392734271,81.32156205177307
0.686031380166909,81.3348114490509
0.6860308211505446,81.34815669059753
0.686030262224311,81.36128354072571
0.6860297033881861,81.3746509552002
0.6860291446421475,81.38782668113708
0.6860285859861728,81.40133547782898
0.6860280274202398,81.4144675731659
0.6860274689443263,81.4277036190033
0.6860269105584094,81.4408631324768
0.6860263522624671,81.45425963401794
0.6860257940564769,81.46739745140076
0.6860252359404168,81.48070931434631
0.6860246779142645,81.49389791488647
0.6860241199779971,81.507239818573
0.6860235621315932,81.52048754692078
0.6860230043750297,81.53369498252869
0.6860224467082846,81.54731225967407
0.6860218891313358,81.560311794281
0.6860213316441609,81.57380318641663
0.6860207742467377,81.58679270744324
0.6860202169390438,81.59999823570251
0.6860196597210573,81.6133222579956
0.6860191025927554,81.62652468681335
0.6860185455541163,81.63987398147583
0.6860179886051178,81.65337014198303
0.6860174317457375,81.66637396812439
0.6860168749759532,81.67956209182739
0.6860163182957425,81.6929132938385
0.6860157617050836,81.70632076263428
0.6860152052039542,81.7194516658783
0.6860146487923319,81.73263645172119
0.6860140924701946,81.74589371681213
0.6860135362375206,81.75915908813477
0.6860129800942874,81.77276468276978
0.6860124240404724,81.78582429885864
0.6860118680760541,81.79901623725891
0.68601131220101,81.81218934059143
0.686010756415318,81.82551169395447
0.6860102007189564,81.8387336730957
0.6860096451119024,81.8521339893341
0.6860090895941342,81.86549258232117
0.68600853416563,81.8786268234253
0.6860079788263673,81.89177942276001
0.686007423576324,81.90536594390869
0.6860068684154784,81.91830539703369
0.6860063133438082,81.93162178993225
0.6860057583612911,81.94513583183289
0.6860052034679055,81.95814919471741
0.686004648663629,81.97132587432861
0.6860040939484396,81.98466324806213
0.6860035393223154,81.99785852432251
0.686002984785234,82.01119089126587
0.686002430337174,82.02444124221802
0.6860018759781129,82.03773331642151
0.6860013217080287,82.05091333389282
0.6860007675268998,82.06418585777283
0.6860002134347039,82.07742166519165
0.6859996594314187,82.09080100059509
0.6859991055170227,82.10394978523254
0.6859985516914937,82.11726474761963
0.6859979979548101,82.1304874420166
0.6859974443069493,82.1439197063446
0.6859968907478898,82.15700125694275
0.6859963372776098,82.17039084434509
0.6859957838960867,82.18386626243591
0.685995230603299,82.19688534736633
0.685994677399225,82.21012711524963
0.6859941242838422,82.22340846061707
0.6859935712571292,82.23670840263367
0.6859930183190637,82.24992108345032
0.6859924654696241,82.2631196975708
0.6859919127087883,82.27652645111084
0.6859913600365348,82.28967595100403
0.6859908074528414,82.30303645133972
0.685990254957686,82.3161678314209
0.6859897025510471,82.32946944236755
0.6859891502329027,82.3426923751831
0.6859885980032312,82.35618257522583
0.6859880458620101,82.3693470954895
0.6859874938092182,82.38259506225586
0.6859869418448338,82.39573526382446
0.6859863899688343,82.40906763076782
0.6859858381811988,82.42229795455933
0.6859852864819046,82.43556070327759
0.6859847348709307,82.44876265525818
0.6859841833482547,82.46213436126709
0.6859836319138551,82.47543406486511
0.68598308056771,82.48867893218994
0.6859825293097978,82.50192189216614
0.6859819781400964,82.5152575969696
0.6859814270585844,82.528391122818
0.6859808760652403,82.54170799255371
0.6859803251600415,82.55499625205994
0.685979774342967,82.56834006309509
0.6859792236139945,82.58146142959595
0.6859786729731027,82.59473466873169
0.6859781224202699,82.60792183876038
0.685977571955474,82.62127161026001
0.6859770215786938,82.63451910018921
0.6859764712899071,82.64783477783203
0.6859759210890924,82.66096210479736
0.6859753709762284,82.67431116104126
0.6859748209512928,82.68749332427979
0.6859742710142642,82.70114064216614
0.6859737211651213,82.7140281200409
0.6859731714038417,82.72735667228699
0.6859726217304045,82.74055218696594
0.6859720721447873,82.75406122207642
0.6859715226469693,82.76722478866577
0.6859709732369281,82.78059029579163
0.6859704239146427,82.79382038116455
0.6859698746800911,82.80706834793091
0.6859693255332517,82.8203501701355
0.685968776474103,82.83391904830933
0.6859682275026234,82.84678840637207
0.6859676786187915,82.86005711555481
0.6859671298225855,82.87333154678345
0.6859665811139839,82.88655424118042
0.685966032492965,82.89980697631836
0.6859654839595071,82.91306805610657
0.6859649355135894,82.9262752532959
0.6859643871551894,82.93959832191467
0.6859638388842862,82.95278072357178
0.6859632907008582,82.96615743637085
0.6859627426048834,82.97936844825745
0.685962194596341,82.99265694618225
0.6859616466752089,83.00583124160767
0.6859610988414659,83.01915693283081
0.6859605510950902,83.03231406211853
0.6859600034360608,83.04570055007935
0.6859594558643558,83.05897212028503
0.685958908379954,83.07222437858582
0.6859583609828336,83.08569169044495
0.6859578136729737,83.09872794151306
0.685957266450352,83.11189126968384
0.6859567193149477,83.12526106834412
0.6859561722667392,83.13854813575745
0.6859556253057052,83.15179014205933
0.6859550784318239,83.16493439674377
0.6859545316450743,83.17835187911987
0.6859539849454346,83.19147038459778
0.6859534383328835,83.2048933506012
0.6859528918073997,83.21803259849548
0.6859523453689619,83.23131442070007
0.6859517990175487,83.24449729919434
0.6859512527531382,83.25785994529724
0.6859507065757099,83.27107834815979
0.6859501604852417,83.28453636169434
0.6859496144817124,83.29766702651978
0.6859490685651007,83.31094455718994
0.6859485227353858,83.32408380508423
0.6859479769925455,83.3374171257019
0.6859474313365586,83.35067582130432
0.6859468857674044,83.36400008201599
0.6859463402850609,83.37726402282715
0.6859457948895072,83.39059519767761
0.685945249580722,83.40375685691833
0.6859447043586836,83.41711068153381
0.6859441592233709,83.430335521698
0.6859436141747629,83.44356489181519
0.6859430692128381,83.45674157142639
0.685942524337575,83.47022795677185
0.6859419795489525,83.48341703414917
0.6859414348469496,83.49660086631775
0.6859408902315449,83.50984406471252
0.6859403457027172,83.52315545082092
0.6859398012604448,83.53643155097961
0.685939256904707,83.54978013038635
0.6859387126354825,83.56302189826965
0.6859381684527498,83.57633352279663
0.685937624356488,83.58954286575317
0.6859370803466757,83.60280418395996
0.685936536423292,83.61588764190674
0.6859359925863151,83.62925958633423
0.6859354488357244,83.64250230789185
0.6859349051714987,83.65574097633362
0.6859343615936161,83.66890168190002
0.6859338181020564,83.68223834037781
0.685933274696798,83.69540596008301
0.6859327313778196,83.70874857902527
0.6859321881451003,83.72206020355225
0.6859316449986189,83.73527598381042
0.6859311019383542,83.74846172332764
0.6859305589642852,83.76182055473328
0.6859300160763907,83.7749981880188
0.6859294732746496,83.7883813381195
0.6859289305590405,83.80158233642578
0.6859283879295429,83.81493330001831
0.6859278453861354,83.82806706428528
0.6859273029287969,83.84140944480896
0.6859267605575063,83.854576587677
0.6859262182722425,83.86791634559631
0.6859256760729847,83.88114905357361
0.6859251339597117,83.89450478553772
0.6859245919324023,83.90780282020569
0.6859240499910354,83.92110872268677
0.6859235081355899,83.934396982193
0.6859229663660454,83.94765377044678
0.6859224246823804,83.96087956428528
0.685921883084574,83.97445344924927
0.685921341572605,83.98734521865845
0.6859208001464526,84.00053310394287
0.6859202588060956,84.01367688179016
0.6859197175515134,84.02704858779907
0.6859191763826845,84.04021906852722
0.6859186352995882,84.05354595184326
0.6859180943022036,84.06676626205444
0.6859175533905096,84.08010387420654
0.6859170125644855,84.09326338768005
0.68591647182411,84.10665559768677
0.6859159311693621,84.11987042427063
0.6859153906002212,84.13315176963806
0.6859148501166664,84.1463794708252
0.6859143097186764,84.15995383262634
0.6859137694062304,84.17283415794373
0.6859132291793076,84.18615698814392
0.6859126890378872,84.1994001865387
0.6859121489819481,84.21291851997375
0.6859116090114696,84.22589111328125
0.6859110691264305,84.23930358886719
0.6859105293268102,84.2525384426117
0.6859099896125876,84.26591849327087
0.6859094499837425,84.27911591529846
0.685908910440253,84.29240369796753
0.6859083709820991,84.3055260181427
0.6859078316092593,84.31896495819092
0.6859072923217133,84.33213448524475
0.6859067531194398,84.3454704284668
0.6859062140024186,84.35859537124634
0.6859056749706283,84.37185835838318
0.6859051360240481,84.3850371837616
0.6859045971626577,84.3984808921814
0.685904058386436,84.41163468360901
0.6859035196953619,84.42489528656006
0.6859029810894154,84.43818235397339
0.6859024425685751,84.45142459869385
0.68590190413282,84.46487092971802
0.6859013657821299,84.47797131538391
0.6859008275164837,84.49121260643005
0.6859002893358613,84.50479316711426
0.6858997512402412,84.51765871047974
0.6858992132296026,84.53100657463074
0.6858986753039253,84.54419374465942
0.6858981374631885,84.557537317276
0.685897599707371,84.57076406478882
0.6858970620364526,84.5840380191803
0.6858965244504125,84.59722661972046
0.6858959869492297,84.6106424331665
0.685895449532884,84.6241307258606
0.685894912201354,84.63703942298889
0.6858943749546198,84.65037393569946
0.6858938377926603,84.66362309455872
0.6858933007154547,84.67680215835571
0.6858927637229827,84.69016456604004
0.6858922268152234,84.7033326625824
0.6858916899921564,84.71666145324707
0.6858911532537607,84.72988367080688
0.6858906166000162,84.7432451248169
0.6858900800309016,84.75644731521606
0.6858895435463968,84.76969170570374
0.6858890071464809,84.78291034698486
0.6858884708311335,84.79627823829651
0.6858879346003337,84.80949211120605
0.6858873984540612,84.8228063583374
0.6858868623922952,84.83599185943604
0.6858863264150155,84.84923529624939
0.6858857905222011,84.86254787445068
0.6858852547138315,84.87584209442139
0.6858847189898862,84.88900113105774
0.685884183350345,84.90237259864807
0.6858836477951865,84.91558194160461
0.685883112324391,84.92888689041138
0.6858825769379376,84.94212293624878
0.6858820416358057,84.95543003082275
0.6858815064179749,84.96867299079895
0.6858809712844247,84.98196244239807
0.6858804362351345,84.99519467353821
0.6858799012700837,85.00842213630676
0.6858793663892523,85.02194261550903
0.6858788315926191,85.0351345539093
0.6858782968801642,85.04822969436646
0.6858777622518668,85.06154584884644
0.6858772277077065,85.07495141029358
0.6858766932476629,85.08805632591248
0.6858761588717154,85.10129308700562
0.6858756245798435,85.11458468437195
0.6858750903720272,85.12771320343018
0.6858745562482457,85.14109253883362
0.6858740222084785,85.15432858467102
0.6858734882527054,85.16761326789856
0.6858729543809057,85.18083834648132
0.6858724205930592,85.19406747817993
0.6858718868891456,85.20731353759766
0.6858713532691444,85.22066259384155
0.6858708197330348,85.23386311531067
0.6858702862807968,85.24717807769775
0.6858697529124104,85.26043033599854
0.6858692196278544,85.27360367774963
0.685868686427109,85.28689050674438
0.6858681533101539,85.30022358894348
0.6858676202769682,85.31368947029114
0.6858670873275319,85.3267183303833
0.6858665544618248,85.33991527557373
0.6858660216798262,85.35345363616943
0.6858654889815161,85.36660432815552
0.6858649563668741,85.37989950180054
0.6858644238358796,85.39305663108826
0.6858638913885124,85.40640234947205
0.6858633590247525,85.41964769363403
0.6858628267445793,85.4329297542572
0.6858622945479729,85.44608998298645
0.6858617624349124,85.45937418937683
0.685861230405378,85.4726209640503
0.6858606984593494,85.48594307899475
0.6858601665968059,85.49913787841797
0.6858596348177278,85.51263976097107
0.6858591031220946,85.52565050125122
0.6858585715098859,85.53903698921204
0.6858580399810816,85.55218076705933
0.6858575085356616,85.56544804573059
0.6858569771736055,85.57871222496033
0.685856445894893,85.59199619293213
0.6858559146995041,85.60517072677612
0.6858553835874186,85.61854076385498
0.6858548525586159,85.6317150592804
0.6858543216130764,85.64500021934509
0.6858537907507792,85.65828466415405
0.685853259971705,85.67151546478271
0.6858527292758331,85.68471813201904
0.6858521986631432,85.69807815551758
0.6858516681336151,85.71126294136047
0.6858511376872294,85.72466897964478
0.6858506073239651,85.73788499832153
0.6858500770438023,85.75119709968567
0.685849546846721,85.76444983482361
0.6858490167327009,85.77768325805664
0.6858484867017222,85.79086422920227
0.6858479567537642,85.80432224273682
0.6858474268888073,85.81738114356995
0.6858468971068313,85.83076906204224
0.6858463674078158,85.84388470649719
0.685845837791741,85.85721731185913
0.685845308258587,85.87046718597412
0.6858447788083329,85.88376808166504
0.6858442494409597,85.89693093299866
0.6858437201564466,85.9102725982666
0.6858431909547738,85.92345094680786
0.6858426618359212,85.93677139282227
0.6858421327998685,85.94997358322144
0.6858416038465962,85.96329164505005
0.6858410749760837,85.97648453712463
0.6858405461883114,85.9898316860199
0.685840017483259,86.00301265716553
0.6858394888609068,86.0163369178772
0.6858389603212343,86.02953362464905
0.685838431864222,86.04281640052795
0.6858379034898495,86.0560531616211
0.6858373751980968,86.06935095787048
0.6858368469889442,86.08259987831116
0.6858363188623716,86.0959095954895
0.6858357908183592,86.10912203788757
0.6858352628568869,86.12244510650635
0.6858347349779343,86.13564467430115
0.6858342071814821,86.14903903007507
0.6858336794675101,86.16230130195618
0.6858331518359982,86.17551302909851
0.6858326242869268,86.18868279457092
0.6858320968202755,86.2020800113678
0.6858315694360249,86.21522760391235
0.6858310421341547,86.22852730751038
0.6858305149146453,86.24174952507019
0.6858299877774764,86.25513625144958
0.6858294607226283,86.26826286315918
0.6858289337500814,86.28158569335938
0.6858284068598152,86.29479098320007
0.6858278800518103,86.30813121795654
0.6858273533260467,86.32130217552185
0.6858268266825046,86.33467149734497
0.6858263001211636,86.34789228439331
0.6858257736420046,86.3611798286438
0.6858252472450075,86.37463665008545
0.6858247209301525,86.38767910003662
0.6858241946974193,86.40087080001831
0.6858236685467888,86.41423201560974
0.6858231424782406,86.42739176750183
0.6858226164917549,86.44075632095337
0.6858220905873125,86.45391941070557
0.6858215647648929,86.46724772453308
0.6858210390244764,86.48048186302185
0.6858205133660438,86.49372696876526
0.6858199877895748,86.50697588920593
0.6858194622950495,86.52030086517334
0.6858189368824485,86.53350162506104
0.6858184115517517,86.54684519767761
0.6858178863029394,86.56003904342651
0.6858173611359925,86.57334637641907
0.6858168360508902,86.58660793304443
0.6858163110476132,86.5998866558075
0.685815786126142,86.61306309700012
0.6858152612864566,86.6264636516571
0.6858147365285374,86.63961434364319
0.6858142118523647,86.65292358398438
0.6858136872579187,86.6662347316742
0.6858131627451797,86.67945456504822
0.6858126383141279,86.69263577461243
0.6858121139647437,86.70596146583557
0.6858115896970076,86.71916270256042
0.6858110655108997,86.73249197006226
0.6858105414064003,86.74567914009094
0.6858100173834899,86.75900077819824
0.6858094934421486,86.77221441268921
0.6858089695823569,86.78552556037903
0.6858084458040953,86.79872369766235
0.6858079221073438,86.81208825111389
0.685807398492083,86.82525491714478
0.6858068749582933,86.83862590789795
0.6858063515059548,86.85178565979004
0.6858058281350483,86.86511540412903
0.6858053048455538,86.87833023071289
0.685804781637452,86.89192700386047
0.6858042585107229,86.90482568740845
0.6858037354653471,86.91822361946106
0.6858032125013053,86.93135738372803
0.6858026896185777,86.94464135169983
0.6858021668171447,86.95788359642029
0.6858016440969864,86.97120189666748
0.6858011214580839,86.98473858833313
0.6858005989004171,86.99769234657288
0.6858000764239667,87.0109543800354
0.6857995540287131,87.02424883842468
0.6857990317146366,87.03757739067078
0.6857985094817179,87.05079078674316
0.6857979873299378,87.06398415565491
0.6857974652592758,87.07731056213379
0.6857969432697132,87.09065651893616
0.6857964213612304,87.10383534431458
0.6857958995338073,87.117027759552
0.6857953777874253,87.13050675392151
0.685794856122064,87.14355039596558
0.6857943345377047,87.15683937072754
0.6857938130343277,87.17022824287415
0.6857932916119132,87.1833918094635
0.6857927702704418,87.19658350944519
0.6857922490098944,87.21025323867798
0.6857917278302513,87.22339510917664
0.6857912067314931,87.23641037940979
0.6857906857136002,87.24964499473572
0.6857901647765535,87.26296281814575
0.6857896439203333,87.27617478370667
0.6857891231449201,87.2895131111145
0.6857886024502948,87.30269718170166
0.6857880818364376,87.31601428985596
0.6857875613033294,87.32920694351196
0.6857870408509509,87.34257173538208
0.6857865204792822,87.35573863983154
0.6857860001883045,87.36909246444702
0.6857854799779979,87.3822660446167
0.6857849598483433,87.39555621147156
0.6857844397993214,87.40889549255371
0.6857839198309128,87.42216038703918
0.6857833999430981,87.43540573120117
0.6857828801358574,87.44879961013794
0.6857823604091723,87.46186351776123
0.685781840763023,87.47522950172424
0.68578132119739,87.48837685585022
0.6857808017122544,87.50169062614441
0.6857802823075967,87.51501607894897
0.6857797629833973,87.52825260162354
0.6857792437396373,87.54146838188171
0.6857787245762971,87.5547468662262
0.6857782054933576,87.56794214248657
0.6857776864907994,87.58125638961792
0.6857771675686032,87.59448337554932
0.6857766487267498,87.60780072212219
0.68577612996522,87.62098526954651
0.6857756112839944,87.63436889648438
0.6857750926830534,87.64749836921692
0.6857745741623785,87.66083717346191
0.6857740557219497,87.67411494255066
0.6857735373617485,87.68739199638367
0.6857730190817551,87.70055723190308
0.6857725008819504,87.71383786201477
0.6857719827623153,87.72707843780518
0.6857714647228303,87.74043393135071
0.6857709467634768,87.753582239151
0.6857704288842348,87.7669403553009
0.6857699110850856,87.78016877174377
0.68576939336601,87.79358506202698
0.6857688757269883,87.80670070648193
0.685768358168002,87.81998109817505
0.6857678406890316,87.83318209648132
0.6857673232900579,87.84656763076782
0.6857668059710619,87.85969996452332
0.6857662887320243,87.8730239868164
0.685765771572926,87.88624477386475
0.6857652544937477,87.89956498146057
0.6857647374944703,87.91274499893188
0.6857642205750749,87.92608857154846
0.6857637037355424,87.9392671585083
0.6857631869758533,87.95286726951599
0.6857626702959888,87.96578192710876
0.6857621536959295,87.97915410995483
0.6857616371756564,87.99232244491577
0.6857611207351507,88.00596618652344
0.685760604374393,88.01883554458618
0.6857600880933642,88.03218579292297
0.6857595718920453,88.04571008682251
0.6857590557704173,88.05871438980103
0.6857585397284612,88.0719256401062
0.6857580237661576,88.08551836013794
0.6857575078834875,88.09844326972961
0.6857569920804322,88.11174035072327
0.6857564763569722,88.12494587898254
0.6857559607130891,88.13831210136414
0.6857554451487631,88.15147709846497
0.6857549296639758,88.16474628448486
0.6857544142587074,88.17797756195068
0.6857538989329398,88.19135546684265
0.6857533836866537,88.20451784133911
0.6857528685198296,88.21789169311523
0.6857523534324492,88.2311019897461
0.6857518384244928,88.24437308311462
0.6857513234959419,88.25756359100342
0.6857508086467776,88.27091765403748
0.6857502938769808,88.28427028656006
0.6857497791865322,88.29742932319641
0.6857492645754133,88.31065893173218
0.6857487500436049,88.32386469841003
0.6857482355910881,88.33714699745178
0.6857477212178437,88.35040187835693
0.6857472069238534,88.36363410949707
0.6857466927090977,88.37701845169067
0.6857461785735579,88.39025139808655
0.6857456645172149,88.40354943275452
0.6857451505400499,88.41671562194824
0.6857446366420441,88.43008232116699
0.6857441228231785,88.44327211380005
0.6857436090834342,88.45659160614014
0.6857430954227923,88.46980690956116
0.6857425818412338,88.48312783241272
0.6857420683387401,88.4963493347168
0.6857415549152921,88.50953412055969
0.6857410415708709,88.52281379699707
0.6857405283054578,88.53616237640381
0.6857400151190337,88.5493175983429
0.6857395020115803,88.56284213066101
0.6857389889830782,88.5758867263794
0.6857384760335083,88.58921122550964
0.6857379631628528,88.60245180130005
0.6857374503710921,88.61582708358765
0.6857369376582074,88.62890338897705
0.6857364250241801,88.64226198196411
0.6857359124689912,88.65543937683105
0.6857353999926225,88.66876554489136
0.6857348875950541,88.68566846847534
0.6857343752762681,88.69533944129944
0.6857338630362453,88.70855355262756
0.6857333508749672,88.72183084487915
0.6857328387924148,88.73517799377441
0.6857323267885695,88.74831962585449
0.6857318148634125,88.7615213394165
0.6857313030169249,88.77481460571289
0.6857307912490881,88.78806185722351
0.685730279559883,88.80137586593628
0.6857297679492915,88.81460165977478
0.6857292564172943,88.82789468765259
0.685728744963873,88.84110283851624
0.6857282335890086,88.85448479652405
0.6857277222926829,88.86762070655823
0.6857272110748764,88.88094925880432
0.6857266999355709,88.89424729347229
0.6857261888747479,88.90752124786377
0.6857256778923884,88.92071843147278
0.6857251669884733,88.9340546131134
0.6857246561629848,88.94725060462952
0.6857241454159037,88.96059370040894
0.6857236347472112,88.97408032417297
0.6857231241568892,88.98707461357117
0.6857226136449184,89.00027775764465
0.6857221032112805,89.01348781585693
0.6857215928559567,89.02679991722107
0.6857210825789286,89.04012894630432
0.6857205723801775,89.05324506759644
0.6857200622596845,89.06668400764465
0.6857195522174312,89.07991409301758
0.6857190422533989,89.09318733215332
0.6857185323675691,89.10645198822021
0.685718022559923,89.11973357200623
0.6857175128304421,89.13317584991455
0.6857170031791078,89.14622831344604
0.6857164936059017,89.15940380096436
0.6857159841108051,89.17275333404541
0.6857154746937993,89.18594717979431
0.6857149653548658,89.19928431510925
0.685714456093986,89.21285796165466
0.6857139469111411,89.2259156703949
0.6857134378063131,89.2390661239624
0.6857129287794832,89.2523546218872
0.6857124198306326,89.26568961143494
0.6857119109597433,89.2788872718811
0.6857114021667959,89.2921838760376
0.6857108934517729,89.3053879737854
0.6857103848146551,89.31865358352661
0.6857098762554243,89.3319571018219
0.6857093677740617,89.34503030776978
0.6857088593705492,89.35847353935242
0.6857083510448678,89.37170386314392
0.6857078427969995,89.38496804237366
0.6857073346269257,89.39819884300232
0.6857068265346276,89.41148138046265
0.6857063185200868,89.4245913028717
0.6857058105832852,89.43801689147949
0.6857053027242039,89.4512083530426
0.685704794942825,89.46457886695862
0.6857042872391295,89.47771787643433
0.685703779613099,89.49107694625854
0.6857032720647154,89.50426769256592
0.6857027645939603,89.5175313949585
0.6857022572008145,89.53074789047241
0.6857017498852604,89.54404544830322
0.6857012426472794,89.5572600364685
0.6857007354868527,89.57061791419983
0.6857002284039626,89.5841932296753
0.6856997213985899,89.59713912010193
0.6856992144707167,89.61052298545837
0.6856987076203246,89.62371444702148
0.685698200847395,89.63688802719116
0.6856976941519097,89.6504135131836
0.6856971875338503,89.6635410785675
0.6856966809931985,89.67670488357544
0.6856961745299354,89.69010257720947
0.6856956681440435,89.70329880714417
0.6856951618355038,89.71648693084717
0.6856946556042984,89.72984170913696
0.6856941494504086,89.74301362037659
0.6856936433738162,89.75627660751343
0.6856931373745032,89.76946520805359
0.6856926314524505,89.7828598022461
0.6856921256076406,89.7959713935852
0.6856916198400548,89.80929780006409
0.6856911141496749,89.82251739501953
0.6856906085364822,89.83592581748962
0.685690103000459,89.84914827346802
0.6856895975415868,89.86252760887146
0.6856890921598471,89.87567734718323
0.6856885868552222,89.8889389038086
0.6856880816276929,89.90213394165039
0.6856875764772419,89.91540575027466
0.6856870714038501,89.92861413955688
0.6856865664075,89.94194960594177
0.685686061488173,89.95514917373657
0.6856855566458508,89.96848249435425
0.6856850518805153,89.98164558410645
0.685684547192148,89.99500179290771
0.685684042580731,90.0081729888916
0.685683538046246,90.0217969417572
0.6856830335886747,90.0347466468811
0.6856825292079989,90.04809212684631
0.6856820249042005,90.06124949455261
0.6856815206772612,90.07457160949707
0.685681016527163,90.08776831626892
0.6856805124538872,90.10115170478821
0.6856800084574163,90.11434364318848
0.6856795045377317,90.12762427330017
0.6856790006948152,90.14079880714417
0.6856784969286491,90.15414690971375
0.6856779932392145,90.167320728302
0.685677489626494,90.18064188957214
0.685676986090469,90.19382739067078
0.6856764826311218,90.20717239379883
0.6856759792484334,90.22038841247559
0.6856754759423864,90.23375010490417
0.6856749727129626,90.2469584941864
0.6856744695601437,90.2602698802948
0.6856739664839117,90.27342247962952
0.6856734634842484,90.28681206703186
0.6856729605611358,90.30008006095886
0.6856724577145555,90.31336617469788
0.68567195494449,90.3266224861145
0.6856714522509206,90.33981490135193
0.68567094963383,90.35308384895325
0.6856704470931989,90.36656522750854
0.6856699446290105,90.37970209121704
0.6856694422412459,90.39294600486755
0.6856689399298875,90.4061827659607
0.6856684376949169,90.41952013969421
0.6856679355363164,90.43257737159729
0.685667433454068,90.44593167304993
0.685666931448153,90.45909118652344
0.6856664295185543,90.47241973876953
0.6856659276652531,90.48561549186707
0.6856654258882318,90.49902653694153
0.6856649241874723,90.51232671737671
0.6856644225629567,90.52565217018127
0.6856639210146664,90.53873920440674
0.6856634195425843,90.55198526382446
0.6856629181466918,90.56517696380615
0.6856624168269713,90.57856154441833
0.6856619155834045,90.59172224998474
0.6856614144159735,90.60503888130188
0.6856609133246603,90.6182951927185
0.6856604123094472,90.63155698776245
0.6856599113703161,90.64490151405334
0.685659410507249,90.65822863578796
0.6856589097202276,90.67138075828552
0.6856584090092349,90.68474125862122
0.6856579083742521,90.69782447814941
0.6856574078152615,90.71115136146545
0.6856569073322452,90.72433733940125
0.6856564069251855,90.73767423629761
0.6856559065940642,90.75093722343445
0.6856554063388635,90.76413869857788
0.6856549061595655,90.7773768901825
0.6856544060561525,90.7907464504242
0.6856539060286061,90.80396389961243
0.6856534060769088,90.81728315353394
0.6856529062010427,90.83059000968933
0.6856524064009898,90.84393286705017
0.6856519066767325,90.85704278945923
0.6856514070282524,90.87034463882446
0.6856509074555323,90.88348627090454
0.6856504079585539,90.89681386947632
0.6856499085372995,90.91007709503174
0.6856494091917513,90.92339825630188
0.6856489099218912,90.93665742874146
0.685648410727702,90.94996738433838
0.6856479116091652,90.96311712265015
0.6856474125662629,90.97641563415527
0.6856469135989781,90.98964142799377
0.6856464147072923,91.00300002098083
0.6856459158911881,91.01615953445435
0.6856454171506472,91.02944946289062
0.6856449184856521,91.04270482063293
0.6856444198961852,91.05599856376648
0.6856439213822285,91.06920433044434
0.6856434229437643,91.0825548171997
0.685642924580775,91.0956666469574
0.6856424262932422,91.10904026031494
0.685641928081149,91.122243642807
0.685641429944477,91.13553786277771
0.6856409318832088,91.14883661270142
0.6856404338973265,91.16206240653992
0.6856399359868124,91.17530369758606
0.6856394381516485,91.18860626220703
0.6856389403918176,91.20178294181824
0.6856384427073018,91.21513271331787
0.6856379450980833,91.2283148765564
0.6856374475641442,91.24161171913147
0.6856369501054671,91.25481653213501
0.6856364527220343,91.26813650131226
0.6856359554138279,91.28134298324585
0.6856354581808302,91.2946834564209
0.6856349610230237,91.30788135528564
0.6856344639403906,91.32119250297546
0.6856339669329135,91.33438777923584
0.6856334700005742,91.34770631790161
0.6856329731433556,91.3609070777893
0.6856324763612397,91.37441086769104
0.6856319796542089,91.38744282722473
0.6856314830222457,91.4007625579834
0.6856309864653322,91.41397881507874
0.6856304899834511,91.42727208137512
0.6856299935765846,91.44047856330872
0.6856294972447149,91.45401096343994
0.6856290009878249,91.46701169013977
0.6856285048058962,91.48060297966003
0.6856280086989118,91.49350118637085
0.6856275126668541,91.50685381889343
0.6856270167097052,91.52007913589478
0.6856265208274476,91.53333568572998
0.6856260250200638,91.54661464691162
0.6856255292875363,91.5599467754364
0.6856250336298474,91.5731132030487
0.6856245380469794,91.58645558357239
0.685624042538915,91.59964656829834
0.6856235471056364,91.61321425437927
0.6856230517471262,91.62615394592285
0.685622556463367,91.63947081565857
0.6856220612543408,91.65267133712769
0.6856215661200307,91.66600942611694
0.6856210710604186,91.67920184135437
0.6856205760754871,91.69255018234253
0.6856200811652189,91.70572996139526
0.6856195863295962,91.71908497810364
0.6856190915686017,91.73223948478699
0.6856185968822177,91.74556136131287
0.6856181022704273,91.75879144668579
0.685617607733212,91.77214550971985
0.6856171132705549,91.78529286384583
0.6856166188824387,91.79867553710938
0.6856161245688457,91.81181502342224
0.6856156303297585,91.8251326084137
0.6856151361651592,91.83840656280518
0.6856146420750312,91.85165548324585
0.6856141480593559,91.86485838890076
0.6856136541181169,91.8782126903534
0.6856131602512963,91.89142060279846
0.6856126664588766,91.90470933914185
0.6856121727408406,91.91791009902954
0.6856116790971706,91.93123841285706
0.6856111855278492,91.94444298744202
0.6856106920328592,91.95776963233948
0.6856101986121832,91.97098565101624
0.6856097052658036,91.98443579673767
0.685609211993703,91.99753499031067
0.6856087187958642,92.0108289718628
0.6856082256722696,92.024010181427
0.6856077326229018,92.03732204437256
0.6856072396477434,92.05056953430176
0.6856067467467775,92.06386661529541
0.6856062539199862,92.07707786560059
0.6856057611673523,92.0904176235199
0.6856052684888584,92.1035852432251
0.6856047758844871,92.11695575714111
0.6856042833542214,92.13016080856323
0.6856037908980432,92.14346146583557
0.685603298515936,92.15664553642273
0.6856028062078822,92.17003464698792
0.6856023139738643,92.18317246437073
0.6856018218138651,92.19649839401245
0.6856013297278669,92.20968866348267
0.6856008377158531,92.2230179309845
0.6856003457778059,92.23621940612793
0.6855998539137081,92.24957585334778
0.6855993621235424,92.26288485527039
0.6855988704072915,92.27624201774597
0.6855983787649383,92.28939175605774
0.6855978871964655,92.30267024040222
0.6855973957018555,92.31580090522766
0.6855969042810911,92.32913017272949
0.6855964129341553,92.34233856201172
0.6855959216610306,92.35564160346985
0.6855954304616998,92.36888813972473
0.6855949393361461,92.38218927383423
0.6855944482843515,92.39535450935364
0.6855939573062992,92.40869879722595
0.6855934664019719,92.42186522483826
0.6855929755713522,92.43518662452698
0.6855924848144231,92.44840121269226
0.6855919941311674,92.46171760559082
0.6855915035215676,92.474928855896
0.685591012985607,92.48827981948853
0.6855905225232681,92.50146436691284
0.6855900321345335,92.51479506492615
0.6855895418193861,92.52811431884766
0.6855890515778089,92.54130220413208
0.6855885614097847,92.5545117855072
0.6855880713152963,92.56784510612488
0.6855875812943264,92.5810911655426
0.685587091346858,92.594402551651
0.6855866014728739,92.60755109786987
0.6855861116723568,92.62088298797607
0.6855856219452897,92.63413667678833
0.6855851322916554,92.64752149581909
0.6855846427114369,92.6605851650238
0.6855841532046167,92.67390632629395
0.6855836637711782,92.6871235370636
0.6855831744111038,92.70044660568237
0.6855826851243767,92.71365714073181
0.6855821959109797,92.72699069976807
0.6855817067708955,92.74016833305359
0.6855812177041072,92.75359678268433
0.6855807287105978,92.76690793037415
0.6855802397903498,92.78017950057983
0.6855797509433467,92.79356575012207
0.6855792621695709,92.80656671524048
0.6855787734690055,92.81981420516968
0.6855782848416336,92.83327150344849
0.6855777962874379,92.84641122817993
0.6855773078064015,92.85960721969604
0.685576819398507,92.87279176712036
0.685576331063738,92.88613939285278
0.6855758428020768,92.89931559562683
0.6855753546135069,92.91266655921936
0.6855748664980109,92.92583465576172
0.6855743784555717,92.93915891647339
0.6855738904861727,92.95242667198181
0.6855734025897965,92.96567368507385
0.6855729147664262,92.97894239425659
0.6855724270160449,92.99227857589722
0.6855719393386354,93.00549221038818
0.685571451734181,93.01873707771301
0.6855709642026644,93.03194284439087
0.6855704767440686,93.04527950286865
0.6855699893583769,93.0586268901825
0.6855695020455722,93.07195138931274
0.6855690148056374,93.08517694473267
0.6855685276385558,93.09839940071106
0.6855680405443101,93.11152291297913
0.6855675535228833,93.12484049797058
0.6855670665742591,93.1381151676178
0.6855665796984199,93.15138530731201
0.685566092895349,93.16456294059753
0.6855656061650294,93.17793798446655
0.6855651195074443,93.19123268127441
0.6855646329225767,93.20442771911621
0.6855641464104095,93.217689037323
0.6855636599709262,93.2309308052063
0.6855631736041093,93.24436402320862
0.6855626873099425,93.25755763053894
0.6855622010884085,93.27085542678833
0.6855617149394907,93.28401613235474
0.6855612288631717,93.29737663269043
0.6855607428594352,93.31076741218567
0.6855602569282642,93.32395577430725
0.6855597710696417,93.33713984489441
0.6855592852835506,93.35029292106628
0.6855587995699743,93.36386227607727
0.685558313928896,93.37678074836731
0.6855578283602989,93.39015126228333
0.6855573428641659,93.4032871723175
0.6855568574404801,93.41660380363464
0.685556372089225,93.43012142181396
0.6855558868103835,93.44311809539795
0.6855554016039392,93.45636773109436
0.6855549164698747,93.46966791152954
0.6855544314081735,93.48286151885986
0.6855539464188186,93.49618005752563
0.6855534615017934,93.50937986373901
0.6855529766570811,93.52277517318726
0.6855524918846646,93.53604197502136
0.6855520071845274,93.54923844337463
0.6855515225566527,93.56246829032898
0.6855510380010237,93.57582068443298
0.6855505535176234,93.58901786804199
0.6855500691064356,93.60229206085205
0.6855495847674425,93.61550259590149
0.6855491005006286,93.6288332939148
0.6855486163059761,93.64206719398499
0.6855481321834688,93.65532064437866
0.6855476481330898,93.66859936714172
0.6855471641548223,93.68185901641846
0.6855466802486498,93.69515228271484
0.6855461964145554,93.70841312408447
0.6855457126525225,93.72156381607056
0.6855452289625339,93.73490810394287
0.6855447453445737,93.74826860427856
0.6855442617986243,93.76148462295532
0.6855437783246698,93.77466988563538
0.6855432949226932,93.7879798412323
0.6855428115926773,93.80123257637024
0.685542328334606,93.81463861465454
0.6855418451484627,93.82775974273682
0.6855413620342302,93.84126305580139
0.6855408789918923,93.8545229434967
0.6855403960214321,93.86749362945557
0.6855399131228329,93.88072466850281
0.6855394302960782,93.89437651634216
0.6855389475411512,93.90723776817322
0.6855384648580354,93.92051696777344
0.685537982246714,93.93375277519226
0.6855374997071702,93.94713115692139
0.6855370172393879,93.96030306816101
0.6855365348433502,93.97360134124756
0.6855360525190402,93.98679208755493
0.6855355702664415,94.00016450881958
0.6855350880855376,94.01326823234558
0.685534605976312,94.02668356895447
0.6855341239387477,94.03987646102905
0.6855336419728283,94.05323839187622
0.6855331600785369,94.0663959980011
0.6855326782558577,94.0797426700592
0.6855321965047732,94.09292554855347
0.6855317148252676,94.10628271102905
0.6855312332173239,94.11943888664246
0.6855307516809254,94.13279628753662
0.6855302702160561,94.14597845077515
0.6855297888226989,94.15919733047485
0.6855293075008371,94.17246985435486
0.6855288262504547,94.18606781959534
0.6855283450715349,94.19905614852905
0.6855278639640612,94.21247911453247
0.6855273829280172,94.22584199905396
0.6855269019633862,94.23895025253296
0.6855264210701516,94.25209784507751
0.6855259402482969,94.26546859741211
0.685525459497806,94.27877283096313
0.6855249788186618,94.29196953773499
0.6855244982108479,94.30521154403687
0.6855240176743483,94.3184974193573
0.685523537209146,94.33168196678162
0.6855230568152246,94.34505105018616
0.685522576492568,94.35824012756348
0.6855220962411591,94.37151336669922
0.6855216160609819,94.38470268249512
0.6855211359520198,94.3980655670166
0.685520655914256,94.41132378578186
0.6855201759476747,94.42454862594604
0.6855196960522589,94.43775677680969
0.6855192162279925,94.45107293128967
0.6855187364748587,94.46427893638611
0.6855182567928415,94.47759175300598
0.685517777181924,94.4908127784729
0.6855172976420901,94.50413012504578
0.6855168181733233,94.51729369163513
0.6855163387756071,94.53064250946045
0.6855158594489252,94.54396486282349
0.6855153801932611,94.55712485313416
0.6855149010085985,94.57039642333984
0.6855144218949208,94.58369517326355
0.6855139428522118,94.59686493873596
0.685513463880455,94.61023116111755
0.6855129849796341,94.62337589263916
0.6855125061497328,94.636709690094
0.6855120273907344,94.64991450309753
0.6855115487026227,94.66322183609009
0.6855110700853816,94.6764349937439
0.6855105915389944,94.68976187705994
0.6855101130634449,94.7029550075531
0.6855096346587165,94.71624040603638
0.6855091563247934,94.72948384284973
0.6855086780616589,94.74282169342041
0.6855081998692965,94.75605845451355
0.6855077217476899,94.76936960220337
0.6855072436968233,94.78266286849976
0.6855067657166798,94.79618287086487
0.6855062878072433,94.80905771255493
0.6855058099684977,94.82247614860535
0.6855053322004262,94.83593201637268
0.685504854503013,94.84893012046814
0.6855043768762416,94.86215853691101
0.6855038993200955,94.8754518032074
0.6855034218345588,94.88864731788635
0.685502944419615,94.90212655067444
0.6855024670752478,94.91517066955566
0.6855019898014408,94.92852258682251
0.6855015125981783,94.94168996810913
0.6855010354654434,94.9550609588623
0.6855005584032202,94.96824049949646
0.6855000814114923,94.98154759407043
0.6854996044902435,94.99473643302917
0.6854991276394575,95.00812792778015
0.6854986508591184,95.0212972164154
0.6854981741492095,95.03466272354126
0.6854976975097148,95.04786324501038
0.6854972209406183,95.06117486953735
0.6854967444419031,95.07438516616821
0.6854962680135536,95.08772706985474
0.6854957916555534,95.10099720954895
0.6854953153678864,95.11430096626282
0.6854948391505363,95.1274082660675
0.6854943630034869,95.14069199562073
0.6854938869267221,95.15385460853577
0.6854934109202256,95.16720485687256
0.685492934983981,95.18038487434387
0.6854924591179729,95.19375848770142
0.6854919833221843,95.20689630508423
0.6854915075965995,95.22027373313904
0.6854910319412022,95.23345160484314
0.6854905563559762,95.2467634677887
0.6854900808409055,95.26009583473206
0.6854896053959738,95.27331900596619
0.685489130021165,95.28655171394348
0.6854886547164631,95.29982352256775
0.6854881794818518,95.31301593780518
0.6854877043173151,95.32642483711243
0.6854872292228368,95.33954095840454
0.6854867541984009,95.35285663604736
0.6854862792439907,95.36613416671753
0.6854858043595913,95.37948489189148
0.6854853295451855,95.39266991615295
0.6854848548007577,95.40593767166138
0.6854843801262918,95.4191644191742
0.6854839055217716,95.43246221542358
0.6854834309871808,95.44562196731567
0.6854829565225039,95.45899844169617
0.6854824821277243,95.47216558456421
0.6854820078028263,95.4855363368988
0.6854815335477935,95.4987530708313
0.6854810593626103,95.51199865341187
0.6854805852472601,95.52520251274109
0.6854801112017271,95.53870105743408
0.6854796372259954,95.55176758766174
0.6854791633200489,95.56506943702698
0.6854786894838715,95.5782995223999
0.685478215717447,95.59158945083618
0.6854777420207596,95.60479044914246
0.6854772683937933,95.61815071105957
0.6854767948365321,95.6313579082489
0.6854763213489599,95.64465284347534
0.6854758479310608,95.65783262252808
0.6854753745828186,95.67117667198181
0.6854749013042175,95.68433785438538
0.6854744280952415,95.6976797580719
0.6854739549558746,95.71087455749512
0.6854734818861005,95.7242329120636
0.6854730088859037,95.73741316795349
0.6854725359552681,95.75072240829468
0.6854720630941773,95.76410460472107
0.6854715903026163,95.77721095085144
0.6854711175805681,95.79052400588989
0.6854706449280175,95.80391693115234
0.6854701723449482,95.81705141067505
0.6854696998313442,95.83036160469055
0.6854692273871896,95.84351348876953
0.6854687550124688,95.85689377784729
0.6854682827071656,95.87012696266174
0.685467810471264,95.88335180282593
0.6854673383047482,95.8965392112732
0.6854668662076024,95.90986919403076
0.6854663941798108,95.92305755615234
0.685465922221357,95.93638706207275
0.6854654503322253,95.94965863227844
0.6854649785124,95.96300339698792
0.6854645067618651,95.97611784934998
0.6854640350806046,95.98944854736328
0.6854635634686029,96.00265836715698
0.6854630919258438,96.01597261428833
0.6854626204523118,96.02921628952026
0.6854621490479907,96.04257106781006
0.6854616777128648,96.05567646026611
0.6854612064469182,96.06897568702698
0.6854607352501352,96.08222770690918
0.6854602641224996,96.09553551673889
0.6854597930639961,96.10874581336975
0.6854593220746081,96.12207198143005
0.6854588511543207,96.13528418540955
0.6854583803031175,96.14858508110046
0.6854579095209823,96.16180109977722
0.6854574388079002,96.17513990402222
0.6854569681638548,96.18832588195801
0.6854564975888306,96.20162796974182
0.6854560270828115,96.21481490135193
0.6854555566457818,96.22820162773132
0.685455086277726,96.24146270751953
0.6854546159786279,96.25477957725525
0.6854541457484716,96.26796078681946
0.6854536755872422,96.28125071525574
0.685453205494923,96.29442310333252
0.6854527354714984,96.30772137641907
0.685452265516953,96.32092142105103
0.6854517956312708,96.33429265022278
0.685451325814436,96.34754824638367
0.6854508560664332,96.36080956459045
0.6854503863872461,96.37416410446167
0.6854499167768595,96.38733124732971
0.6854494472352572,96.40052604675293
0.6854489777624236,96.41383719444275
0.6854485083583434,96.42703151702881
0.6854480390230004,96.4403305053711
0.6854475697563788,96.45355176925659
0.6854471005584634,96.46692419052124
0.6854466314292379,96.48011684417725
0.685446162368687,96.49365568161011
0.6854456933767952,96.50665259361267
0.6854452244535462,96.51993656158447
0.6854447555989245,96.53344702720642
0.6854442868129147,96.5464813709259
0.6854438180955011,96.55967593193054
0.6854433494466678,96.57312273979187
0.6854428808663992,96.58626770973206
0.6854424123546796,96.59960913658142
0.6854419439114935,96.6127769947052
0.6854414755368251,96.62606239318848
0.6854410072306585,96.63922047615051
0.6854405389929785,96.65253925323486
0.6854400708237695,96.66576147079468
0.6854396027230155,96.67912197113037
0.6854391346907008,96.6922595500946
0.6854386667268104,96.70555448532104
0.6854381988313281,96.71885800361633
0.6854377310042385,96.73211669921875
0.685437263245526,96.74531960487366
0.6854367955551746,96.75869464874268
0.6854363279331693,96.77186036109924
0.6854358603794943,96.78515625
0.6854353928941338,96.79837560653687
0.6854349254770725,96.81170201301575
0.6854344581282944,96.82495903968811
0.6854339908477846,96.83829855918884
0.6854335236355267,96.85146450996399
0.6854330564915057,96.86485290527344
0.6854325894157058,96.87812805175781
0.6854321224081115,96.89131283760071
0.6854316554687074,96.90450024604797
0.6854311885974778,96.91789746284485
0.685430721794407,96.9310417175293
0.6854302550594797,96.94435572624207
0.6854297883926802,96.95752453804016
0.6854293217939933,96.97086262702942
0.6854288552634028,96.98398351669312
0.6854283888008939,96.99737215042114
0.6854279224064507,97.01063299179077
0.6854274560800577,97.02400374412537
0.6854269898216993,97.03739762306213
0.6854265236313604,97.05044937133789
0.685426057509025,97.06370091438293
0.6854255914546779,97.07699775695801
0.6854251254683036,97.0902144908905
0.6854246595498866,97.10348725318909
0.6854241936994111,97.11671185493469
0.6854237279168621,97.13003635406494
0.685423262202224,97.1432032585144
0.6854227965554811,97.15644645690918
0.6854223309766183,97.16970729827881
0.6854218654656196,97.18307590484619
0.68542140002247,97.19630098342896
0.685420934647154,97.20960402488708
0.685420469339656,97.22280216217041
0.685420004099961,97.23599290847778
0.6854195389280529,97.249272108078
0.6854190738239163,97.26265454292297
0.6854186087875364,97.27586102485657
0.6854181438188973,97.28921270370483
0.6854176789179836,97.3024206161499
0.6854172140847801,97.31570196151733
0.6854167493192713,97.32911014556885
0.6854162846214418,97.34222030639648
0.6854158199912761,97.35543966293335
0.6854153554287589,97.36875200271606
0.6854148909338748,97.38197016716003
0.6854144265066082,97.39526176452637
0.6854139621469442,97.40853428840637
0.685413497854867,97.42180705070496
0.6854130336303615,97.43497347831726
0.6854125694734121,97.44833278656006
0.6854121053840035,97.46157097816467
0.6854116413621206,97.47483682632446
0.6854111774077477,97.48811292648315
0.6854107135208696,97.50135135650635
0.685410249701471,97.51452827453613
0.6854097859495364,97.52790307998657
0.6854093222650505,97.54117250442505
0.685408858647998,97.55454683303833
0.6854083950983637,97.56767678260803
0.6854079316161322,97.58095335960388
0.6854074682012883,97.59416842460632
0.6854070048538163,97.60746932029724
0.6854065415737014,97.62066316604614
0.6854060783609279,97.63384628295898
0.6854056152154807,97.64714097976685
0.6854051521373444,97.66051506996155
0.6854046891265037,97.67361187934875
0.6854042261829435,97.68698859214783
0.6854037633066484,97.70022368431091
0.685403300497603,97.713547706604
0.6854028377557922,97.72673487663269
0.6854023750812009,97.74009156227112
0.6854019124738133,97.7531795501709
0.6854014499336147,97.76659369468689
0.6854009874605895,97.77976942062378
0.6854005250547226,97.79331135749817
0.6854000627159986,97.80636835098267
0.6853996004444026,97.81973648071289
0.6853991382399188,97.83312821388245
0.6853986761025327,97.84624457359314
0.6853982140322284,97.85944247245789
0.6853977520289912,97.87260913848877
0.6853972900928056,97.88587212562561
0.6853968282236563,97.89922785758972
0.6853963664215282,97.9124686717987
0.6853959046864063,97.92566752433777
0.6853954430182752,97.93897247314453
0.6853949814171197,97.95233201980591
0.6853945198829248,97.96537780761719
0.6853940584156749,97.97877216339111
0.685393597015355,97.99199724197388
0.6853931356819501,98.0051908493042
0.6853926744154452,98.01854634284973
0.6853922132158248,98.03184294700623
0.6853917520830736,98.04495930671692
0.6853912910171769,98.058354139328
0.6853908300181191,98.07156205177307
0.6853903690858851,98.08478260040283
0.6853899082204603,98.09809184074402
0.685389447421829,98.11139941215515
0.6853889866899762,98.124516248703
0.6853885260248865,98.13781785964966
0.6853880654265454,98.15110301971436
0.6853876048949373,98.1643455028534
0.6853871444300476,98.17763066291809
0.6853866840318604,98.19097757339478
0.6853862237003613,98.20419573783875
0.6853857634355346,98.21774888038635
0.6853853032373656,98.23067736625671
0.6853848431058392,98.24392700195312
0.6853843830409402,98.25720262527466
0.6853839230426535,98.27057838439941
0.6853834631109641,98.2838807106018
0.6853830032458569,98.29713153839111
0.6853825434473167,98.31030702590942
0.6853820837153287,98.32348275184631
0.6853816240498773,98.33677816390991
0.6853811644509483,98.35016822814941
0.6853807049185259,98.36332297325134
0.6853802454525955,98.3766598701477
0.6853797860531416,98.38985466957092
0.6853793267201496,98.4031765460968
0.6853788674536042,98.41639685630798
0.6853784082534905,98.4296932220459
0.6853779491197933,98.44291257858276
0.6853774900524979,98.45622754096985
0.685377031051589,98.46944189071655
0.6853765721170518,98.48265719413757
0.685376113248871,98.49591612815857
0.6853756544470319,98.50925993919373
0.6853751957115193,98.52241539955139
0.6853747370423183,98.53568863868713
0.6853742784394139,98.54898047447205
0.6853738199027909,98.56233429908752
0.6853733614324345,98.57573008537292
0.6853729030283299,98.58883261680603
0.6853724446904619,98.60220527648926
0.6853719864188155,98.61540198326111
0.6853715282133759,98.62856221199036
0.6853710700741281,98.64184951782227
0.6853706120010569,98.65530633926392
0.6853701539941478,98.66833829879761
0.6853696960533855,98.68159079551697
0.6853692381787551,98.69485688209534
0.6853687803702417,98.70811343193054
0.6853683226278305,98.72143411636353
0.6853678649515064,98.7346420288086
0.6853674073412545,98.7482521533966
0.68536694979706,98.76112794876099
0.6853664923189078,98.77450370788574
0.6853660349067832,98.7876787185669
0.6853655775606708,98.80099773406982
0.6853651202805565,98.81422853469849
0.6853646630664247,98.82754516601562
0.685364205918261,98.8407289981842
0.6853637488360502,98.85405588150024
0.6853632918197775,98.86723256111145
0.6853628348694282,98.88061594963074
0.6853623779849868,98.89376211166382
0.6853619211664392,98.90710067749023
0.6853614644137702,98.92027974128723
0.685361007726965,98.93358206748962
0.6853605511060086,98.94686317443848
0.6853600945508862,98.96015310287476
0.685359638061583,98.97368264198303
0.6853591816380843,98.98669981956482
0.6853587252803748,98.99986958503723
0.6853582689884402,99.0131824016571
0.6853578127622654,99.02641415596008
0.6853573566018355,99.03976488113403
0.6853569005071357,99.05326509475708
0.6853564444781515,99.06627678871155
0.6853559885148676,99.07951188087463
0.6853555326172696,99.0927345752716
0.6853550767853424,99.10631585121155
0.6853546210190714,99.11925649642944
0.6853541653184418,99.13249111175537
0.6853537096834385,99.14582991600037
0.6853532541140471,99.15903091430664
0.6853527986102527,99.17228817939758
0.6853523431720404,99.18553400039673
0.6853518877993957,99.19891238212585
0.6853514324923033,99.21218514442444
0.6853509772507491,99.22550249099731
0.6853505220747178,99.23875617980957
0.6853500669641951,99.25198316574097
0.6853496119191658,99.26512956619263
0.6853491569396153,99.27857947349548
0.6853487020255291,99.29176688194275
0.685348247176892,99.30498743057251
0.6853477923936898,99.31823468208313
0.6853473376759075,99.33165144920349
0.6853468830235303,99.34474325180054
0.6853464284365434,99.35805535316467
0.6853459739149325,99.3712272644043
0.6853455194586824,99.38482928276062
0.6853450650677786,99.3977644443512
0.6853446107422064,99.41112613677979
0.6853441564819511,99.42430210113525
0.6853437022869983,99.4377110004425
0.6853432481573326,99.45080041885376
0.6853427940929399,99.46412396430969
0.6853423400938055,99.47730541229248
0.6853418861599142,99.49069285392761
0.685341432291252,99.50381374359131
0.685340978487804,99.51714706420898
0.6853405247495549,99.53038835525513
0.6853400710764911,99.54368615150452
0.6853396174685971,99.55688834190369
0.685339163925859,99.57023310661316
0.6853387104482616,99.5835452079773
0.6853382570357901,99.59677481651306
0.6853378036884303,99.6100811958313
0.6853373504061676,99.62337112426758
0.685336897188987,99.63648009300232
0.6853364440368739,99.64998316764832
0.6853359909498139,99.66298842430115
0.6853355379277926,99.67634463310242
0.6853350849707949,99.68950009346008
0.6853346320788065,99.70282936096191
0.6853341792518126,99.71602392196655
0.6853337264897985,99.72936058044434
0.68533327379275,99.74256777763367
0.6853328211606521,99.75586938858032
0.6853323685934906,99.7690999507904
0.6853319160912508,99.78241848945618
0.685331463653918,99.79568600654602
0.6853310112814772,99.80895900726318
0.6853305589739148,99.82217693328857
0.6853301067312155,99.83544850349426
0.685329654553365,99.8486716747284
0.6853292024403489,99.86200547218323
0.6853287503921522,99.87558031082153
0.6853282984087607,99.88858246803284
0.6853278464901598,99.9018292427063
0.6853273946363349,99.91506242752075
0.6853269428472715,99.92827534675598
0.6853264911229549,99.94162154197693
0.6853260394633709,99.95474123954773
0.6853255878685047,99.96809768676758
0.6853251363383418,99.98127794265747
0.6853246848728679,99.99465155601501
0.6853242334720684,100.00780248641968
0.6853237821359288,100.0211169719696
0.6853233308644342,100.034339427948
0.6853228796575709,100.04765367507935
0.6853224285153238,100.06084418296814
0.6853219774376783,100.07418632507324
0.6853215264246203,100.08737230300903
0.6853210754761352,100.10072565078735
0.6853206245922084,100.11389183998108
0.6853201737728261,100.1272644996643
0.6853197230179727,100.14043307304382
0.6853192723276345,100.15369868278503
0.6853188217017969,100.16696977615356
0.6853183711404452,100.18029570579529
0.6853179206435653,100.1934585571289
0.6853174702111426,100.20683431625366
0.685317019843163,100.21999287605286
0.6853165695396114,100.23326539993286
0.6853161193004736,100.24656844139099
0.6853156691257356,100.25983238220215
0.6853152190153823,100.27332830429077
0.6853147689693996,100.28639626502991
0.6853143189877734,100.29965353012085
0.6853138690704889,100.31296920776367
0.6853134192175315,100.326162815094
0.6853129694288873,100.33946418762207
0.6853125197045417,100.35271167755127
0.6853120700444804,100.36595463752747
0.6853116204486885,100.37920141220093
0.6853111709171522,100.39261317253113
0.6853107214498568,100.4057343006134
0.6853102720467881,100.41914343833923
0.6853098227079317,100.4322862625122
0.6853093734332735,100.44557762145996
0.6853089242227983,100.45879340171814
0.6853084750764925,100.4720413684845
0.6853080259943417,100.48520827293396
0.6853075769763313,100.49859571456909
0.6853071280224468,100.51175785064697
0.6853066791326743,100.52509188652039
0.6853062303069988,100.53836560249329
0.6853057815454068,100.55171012878418
0.6853053328478833,100.56493806838989
0.6853048842144145,100.57819938659668
0.6853044356449853,100.59136962890625
0.6853039871395823,100.60465598106384
0.6853035386981905,100.61784887313843
0.6853030903207963,100.63121724128723
0.6853026420073848,100.64440131187439
0.6853021937579417,100.65772223472595
0.6853017455724528,100.67093777656555
0.6853012974509041,100.68426609039307
0.685300849393281,100.69751262664795
0.685300401399569,100.71095585823059
0.6852999534697545,100.72401928901672
0.6852995056038226,100.73733472824097
0.6852990578017593,100.75053977966309
0.6852986100635502,100.76383566856384
0.6852981623891811,100.77705645561218
0.6852977147786379,100.79037547111511
0.6852972672319062,100.80347871780396
0.6852968197489714,100.81685376167297
0.68529637232982,100.83011388778687
0.6852959249744371,100.84340167045593
0.6852954776828089,100.8566026687622
0.6852950304549208,100.87004017829895
0.6852945832907591,100.88312792778015
0.6852941361903089,100.89644837379456
0.6852936891535565,100.90969800949097
0.6852932421804873,100.92297434806824
0.6852927952710873,100.93624091148376
0.6852923484253425,100.94951152801514
0.685291901643238,100.96264600753784
0.6852914549247603,100.97603821754456
0.685291008269895,100.98924469947815
0.6852905616786277,101.00257182121277
0.6852901151509445,101.01574110984802
0.6852896686868312,101.02909970283508
0.6852892222862732,101.04232454299927
0.685288775949257,101.05559611320496
0.6852883296757677,101.06880164146423
0.6852878834657916,101.08215045928955
0.6852874373193144,101.09533095359802
0.685286991236322,101.10864424705505
0.6852865452168002,101.12190079689026
0.685286099260735,101.13506817817688
0.685285653368112,101.14835214614868
0.685285207538917,101.16168546676636
0.6852847617731361,101.17493176460266
0.6852843160707552,101.18820667266846
0.68528387043176,101.20142817497253
0.6852834248561366,101.21473288536072
0.6852829793438705,101.22796034812927
0.6852825338949478,101.24126267433167
0.6852820885093542,101.25450897216797
0.685281643187076,101.26778554916382
0.6852811979280989,101.28108859062195
0.6852807527324087,101.29432487487793
0.6852803075999913,101.30748915672302
0.6852798625308327,101.32085037231445
0.6852794175249187,101.3342821598053
0.6852789725822356,101.34734177589417
0.6852785277027685,101.36056661605835
0.6852780828865042,101.37416648864746
0.6852776381334282,101.38706851005554
0.6852771934435264,101.40044021606445
0.685276748816785,101.41375732421875
0.6852763042531894,101.4268798828125
0.6852758597527263,101.44013667106628
0.6852754153153812,101.45335531234741
0.68527497094114,101.4666383266449
0.6852745266299886,101.47997379302979
0.6852740823819133,101.49344778060913
0.6852736381969001,101.50652074813843
0.6852731940749344,101.51967740058899
0.6852727500160026,101.53295350074768
0.6852723060200908,101.54620480537415
0.6852718620871846,101.55952405929565
0.6852714182172702,101.57273888587952
0.6852709744103336,101.58608889579773
0.6852705306663608,101.59931135177612
0.6852700869853375,101.61269211769104
0.6852696433672504,101.62577414512634
0.6852691998120846,101.63909864425659
0.6852687563198268,101.65228462219238
0.6852683128904626,101.66563630104065
0.6852678695239783,101.67882919311523
0.68526742622036,101.69215202331543
0.6852669829795932,101.70552396774292
0.6852665398016646,101.71877813339233
0.6852660966865597,101.73197436332703
0.6852656536342648,101.7455563545227
0.6852652106447658,101.75841283798218
0.6852647677180489,101.77167463302612
0.6852643248541002,101.784916639328
0.6852638820529056,101.79826951026917
0.685263439314451,101.8114423751831
0.6852629966387229,101.82476830482483
0.685262554025707,101.83798098564148
0.6852621114753895,101.8513069152832
0.6852616689877565,101.86449122428894
0.6852612265627938,101.87782049179077
0.6852607842004883,101.89103984832764
0.6852603419008251,101.9043836593628
0.6852598996637908,101.91753435134888
0.6852594574893713,101.93088841438293
0.6852590153775527,101.94406747817993
0.6852585733283215,101.95741200447083
0.6852581313416636,101.97067999839783
0.6852576894175648,101.98391199111938
0.6852572475560115,101.9971194267273
0.6852568057569898,102.01048398017883
0.6852563640204856,102.02361989021301
0.6852559223464854,102.03698253631592
0.6852554807349751,102.05016946792603
0.6852550391859409,102.06379103660583
0.6852545976993687,102.07669401168823
0.6852541562752452,102.09003186225891
0.6852537149135561,102.10353946685791
0.6852532736142877,102.11653661727905
0.6852528323774261,102.12973189353943
0.6852523912029572,102.14352464675903
0.6852519500908679,102.1562728881836
0.6852515090411436,102.16959190368652
0.6852510680537711,102.18279957771301
0.6852506271287361,102.19616937637329
0.6852501862660246,102.20935606956482
0.6852497454656237,102.22261905670166
0.6852493047275185,102.23587799072266
0.6852488640516962,102.24919819831848
0.6852484234381421,102.26243948936462
0.6852479828868429,102.2757215499878
0.6852475423977848,102.28922605514526
0.685247101970954,102.30223274230957
0.6852466616063364,102.31544399261475
0.6852462213039185,102.32878804206848
0.6852457810636864,102.34203290939331
0.6852453408856265,102.35528564453125
0.6852449007697252,102.3683922290802
0.6852444607159681,102.38186287879944
0.6852440207243419,102.39493775367737
0.6852435807948327,102.4083001613617
0.6852431409274268,102.42151594161987
0.6852427011221103,102.43491816520691
0.6852422613788697,102.44803619384766
0.6852418216976914,102.46141362190247
0.685241382078561,102.47464299201965
0.6852409425214653,102.4879310131073
0.6852405030263904,102.5011339187622
0.6852400635933227,102.51436591148376
0.6852396242222483,102.52760243415833
0.6852391849131534,102.54087734222412
0.6852387456660247,102.55412769317627
0.6852383064808482,102.56747007369995
0.6852378673576102,102.58063054084778
0.6852374282962972,102.59430503845215
0.685236989296895,102.60718011856079
0.6852365503593904,102.62057399749756
0.6852361114837695,102.63369941711426
0.6852356726700187,102.64703130722046
0.6852352339181242,102.66022515296936
0.6852347952280724,102.67353057861328
0.6852343565998495,102.68676114082336
0.6852339180334422,102.70007085800171
0.6852334795288365,102.71323847770691
0.6852330410860188,102.72663617134094
0.6852326027049754,102.73980379104614
0.6852321643856927,102.75307321548462
0.6852317261281571,102.76641654968262
0.6852312879323549,102.77967929840088
0.6852308497982725,102.79327917098999
0.6852304117258964,102.8062002658844
0.6852299737152125,102.81948781013489
0.6852295357662073,102.83283996582031
0.6852290978788675,102.84602880477905
0.6852286600531794,102.85929107666016
0.6852282222891293,102.8724434375763
0.6852277845867034,102.88569712638855
0.6852273469458885,102.89894199371338
0.6852269093666706,102.91237926483154
0.6852264718490361,102.92545413970947
0.6852260343929718,102.93884921073914
0.6852255969984637,102.95209574699402
0.6852251596654984,102.96552777290344
0.6852247223940623,102.97854137420654
0.6852242851841418,102.9918646812439
0.6852238480357232,103.00511264801025
0.6852234109487934,103.01847410202026
0.6852229739233379,103.03156399726868
0.685222536959344,103.04489207267761
0.6852221000567981,103.05816555023193
0.6852216632156858,103.07147073745728
0.6852212264359946,103.08467864990234
0.6852207897177103,103.09803462028503
0.6852203530608194,103.11113286018372
0.6852199164653086,103.12457537651062
0.6852194799311642,103.13765096664429
0.6852190434583725,103.15100121498108
0.6852186070469204,103.1641833782196
0.6852181706967941,103.17750072479248
0.6852177344079801,103.19069790840149
0.685217298180465,103.20414209365845
0.6852168620142347,103.21721982955933
0.6852164259092767,103.23081135749817
0.6852159898655769,103.24375987052917
0.6852155538831217,103.25710606575012
0.6852151179618976,103.27028012275696
0.6852146821018914,103.28371548652649
0.6852142463030895,103.29680132865906
0.6852138105654783,103.31013441085815
0.6852133748890443,103.32329821586609
0.6852129392737742,103.33660364151001
0.6852125037196546,103.34990882873535
0.6852120682266716,103.36319875717163
0.6852116327948121,103.3763747215271
0.6852111974240626,103.38971519470215
0.6852107621144093,103.40291404724121
0.6852103268658392,103.41623640060425
0.6852098916783385,103.42948055267334
0.685209456551894,103.44276332855225
0.6852090214864921,103.45593500137329
0.6852085864821192,103.46926665306091
0.6852081515387626,103.4825336933136
0.6852077166564077,103.49580478668213
0.6852072818350422,103.5089819431305
0.6852068470746521,103.52236700057983
0.6852064123752238,103.53553223609924
0.6852059777367444,103.54885935783386
0.6852055431592001,103.56209468841553
0.6852051086425776,103.57537007331848
0.6852046741868636,103.58856320381165
0.6852042397920444,103.6021077632904
0.6852038054581071,103.61509990692139
0.6852033711850377,103.62838840484619
0.6852029369728232,103.64160537719727
0.6852025028214502,103.65496158599854
0.6852020687309053,103.66812682151794
0.6852016347011749,103.68145704269409
0.685201200732246,103.6946587562561
0.6852007668241048,103.70803904533386
0.6852003329767383,103.7212347984314
0.685199899190133,103.73455309867859
0.6851994654642752,103.74772071838379
0.6851990317991522,103.76105642318726
0.68519859819475,103.77425479888916
0.685198164651056,103.78755497932434
0.6851977311680563,103.80075907707214
0.6851972977457377,103.8141188621521
0.6851968643840866,103.82729601860046
0.68519643108309,103.84061098098755
0.6851959978427349,103.85379409790039
0.685195564663007,103.86714053153992
0.6851951315438938,103.88033509254456
0.6851946984853815,103.89364838600159
0.6851942654874573,103.9069561958313
0.6851938325501074,103.92025852203369
0.6851933996733187,103.93338584899902
0.6851929668570779,103.94673824310303
0.6851925341013718,103.96000909805298
0.6851921014061868,103.9732973575592
0.6851916687715099,103.98655128479004
0.6851912361973278,103.99979615211487
0.6851908036836271,104.01296830177307
0.6851903712303945,104.0264298915863
0.6851899388376169,104.03957676887512
0.6851895065052808,104.05281472206116
0.685189074233373,104.06606793403625
0.6851886420218803,104.07936239242554
0.6851882098707893,104.09254503250122
0.685187777780087,104.10584926605225
0.6851873457497601,104.11909675598145
0.6851869137797953,104.13237285614014
0.6851864818701793,104.145583152771
0.6851860500208986,104.15892314910889
0.6851856182319406,104.17214822769165
0.6851851865032914,104.18569016456604
0.6851847548349382,104.19863963127136
0.6851843232268675,104.21198606491089
0.6851838916790663,104.22526597976685
0.6851834601915217,104.23864555358887
0.6851830287642195,104.25168871879578
0.6851825973971475,104.2650396823883
0.6851821660902919,104.27830123901367
0.6851817348436398,104.29167413711548
0.6851813036571779,104.30479264259338
0.6851808725308929,104.31808876991272
0.6851804414647718,104.33130240440369
0.6851800104588012,104.3445827960968
0.6851795795129679,104.35777831077576
0.6851791486272589,104.37110376358032
0.6851787178016612,104.38446021080017
0.6851782870361613,104.3979377746582
0.685177856330746,104.41080641746521
0.6851774256854024,104.42413115501404
0.6851769951001172,104.43733596801758
0.6851765645748773,104.45070672035217
0.6851761341096696,104.46387767791748
0.6851757037044804,104.47719097137451
0.6851752733592972,104.49048113822937
0.685174843074107,104.50374174118042
0.685174412848896,104.51692748069763
0.6851739826836516,104.53026390075684
0.6851735525783603,104.54345226287842
0.6851731225330093,104.55680513381958
0.6851726925475851,104.56996250152588
0.6851722626220748,104.58358359336853
0.6851718327564654,104.59646606445312
0.6851714029507436,104.60978364944458
0.6851709732048964,104.62301278114319
0.6851705435189109,104.63639235496521
0.6851701138927735,104.6495316028595
0.6851696843264714,104.6628623008728
0.6851692548199915,104.67606520652771
0.6851688253733205,104.68943762779236
0.6851683959864459,104.70268487930298
0.685167966659354,104.7159652709961
0.6851675373920317,104.7291009426117
0.6851671081844665,104.74245047569275
0.685166679036645,104.75563836097717
0.685166249948554,104.76896524429321
0.6851658209201806,104.78221583366394
0.6851653919515117,104.79544043540955
0.6851649630425343,104.80873847007751
0.6851645341932353,104.82214903831482
0.6851641054036018,104.83534836769104
0.6851636766736204,104.84857130050659
0.6851632480032783,104.8617844581604
0.6851628193925626,104.87507677078247
0.6851623908414602,104.88828468322754
0.685161962349958,104.90160036087036
0.6851615339180427,104.91484355926514
0.6851611055457016,104.92813158035278
0.6851606772329216,104.9413959980011
0.6851602489796899,104.954665184021
0.6851598207859932,104.96784806251526
0.6851593926518187,104.98136711120605
0.6851589645771534,104.99447059631348
0.685158536561984,105.0077133178711
0.6851581086062976,105.02091336250305
0.6851576807100814,105.03418397903442
0.6851572528733226,105.04741597175598
0.6851568250960076,105.06081819534302
0.6851563973781241,105.0740270614624
0.6851559697196586,105.0873908996582
0.6851555421205983,105.10048365592957
0.6851551145809305,105.11380362510681
0.6851546871006415,105.1270170211792
0.6851542596797194,105.14033579826355
0.6851538323181502,105.15355277061462
0.6851534050159216,105.16689586639404
0.6851529777730208,105.18007230758667
0.6851525505894341,105.19325494766235
0.6851521234651491,105.20656108856201
0.6851516964001529,105.219890832901
0.6851512693944322,105.23305082321167
0.6851508424479744,105.24639916419983
0.6851504155607664,105.25962257385254
0.6851499887327954,105.27283096313477
0.6851495619640484,105.28615641593933
0.6851491352545124,105.29948258399963
0.685148708604175,105.31267476081848
0.6851482820130226,105.32604122161865
0.6851478554810426,105.33917117118835
0.6851474290082218,105.35254263877869
0.685147002594548,105.36563062667847
0.6851465762400076,105.37905240058899
0.6851461499445882,105.39232087135315
0.6851457237082769,105.40549302101135
0.6851452975310602,105.41880774497986
0.6851448714129257,105.4320878982544
0.6851444453538607,105.44553709030151
0.685144019353852,105.45861101150513
0.6851435934128869,105.47184681892395
0.6851431675309525,105.48514246940613
0.6851427417080358,105.4983298778534
0.6851423159441242,105.51167750358582
0.6851418902392046,105.52489256858826
0.6851414645932643,105.53822684288025
0.6851410390062904,105.55135440826416
0.68514061347827,105.56482410430908
0.6851401880091904,105.57790207862854
0.6851397625990389,105.59123373031616
0.6851393372478022,105.60440254211426
0.6851389119554678,105.61772346496582
0.685138486722023,105.63093900680542
0.6851380615474547,105.6442642211914
0.6851376364317502,105.6574718952179
0.6851372113748968,105.67080688476562
0.6851367863768812,105.68404603004456
0.6851363614376912,105.69732904434204
0.685135936557314,105.71052575111389
0.6851355117357361,105.72378730773926
0.6851350869729456,105.7370343208313
0.6851346622689289,105.7503821849823
0.6851342376236741,105.76354598999023
0.6851338130371676,105.7769124507904
0.6851333885093968,105.79012537002563
0.6851329640403491,105.80338931083679
0.6851325396300119,105.81661248207092
0.6851321152783721,105.82991862297058
0.685131690985417,105.84311819076538
0.6851312667511341,105.85646867752075
0.6851308425755106,105.86965727806091
0.6851304184585333,105.88300395011902
0.68512999440019,105.89616346359253
0.6851295704004673,105.90948748588562
0.6851291464593531,105.92271661758423
0.6851287225768342,105.93604874610901
0.6851282987528985,105.94922089576721
0.6851278749875327,105.96255779266357
0.6851274512807242,105.97575354576111
0.6851270276324603,105.98904943466187
0.6851266040427282,106.00233697891235
0.6851261805115154,106.01558327674866
0.6851257570388091,106.02880835533142
0.6851253336245963,106.04213953018188
0.6851249102688645,106.05533146858215
0.6851244869716014,106.06873941421509
0.6851240637327937,106.08207678794861
0.685123640552429,106.09527039527893
0.6851232174304944,106.10838055610657
0.6851227943669776,106.12170743942261
0.6851223713618657,106.13488793373108
0.685121948415146,106.14877271652222
0.6851215255268057,106.16139197349548
0.6851211026968324,106.17474126815796
0.6851206799252132,106.18793606758118
0.6851202572119355,106.20155715942383
0.6851198345569868,106.21448159217834
0.6851194119603541,106.22783064842224
0.6851189894220252,106.24100351333618
0.6851185669419871,106.25434565544128
0.6851181445202271,106.26751565933228
0.6851177221567331,106.28082180023193
0.6851172998514916,106.29405856132507
0.6851168776044907,106.30737066268921
0.6851164554157174,106.32055354118347
0.6851160332851594,106.33383917808533
0.6851156112128034,106.34713411331177
0.6851151891986377,106.3604531288147
0.6851147672426491,106.37362504005432
0.6851143453448248,106.3869857788086
0.6851139235051528,106.40012788772583
0.6851135017236201,106.4134418964386
0.6851130800002142,106.42671918869019
0.6851126583349223,106.44000673294067
0.6851122367277321,106.4533257484436
0.6851118151786308,106.46655702590942
0.6851113936876061,106.47969698905945
0.685110972254645,106.49303388595581
0.6851105508797354,106.50628852844238
0.6851101295628642,106.51957249641418
0.6851097083040194,106.53276371955872
0.6851092871031877,106.54613518714905
0.6851088659603574,106.55927896499634
0.6851084448755149,106.57259845733643
0.6851080238486486,106.58579468727112
0.6851076028797454,106.59916305541992
0.6851071819687928,106.61264610290527
0.6851067611157786,106.62560367584229
0.6851063403206902,106.63884615898132
0.6851059195835145,106.65216374397278
0.6851054989042394,106.66536402702332
0.6851050782828525,106.67877292633057
0.6851046577193407,106.69189381599426
0.6851042372136922,106.7055344581604
0.6851038167658939,106.71843981742859
0.6851033963759334,106.73174452781677
0.6851029760437986,106.74493598937988
0.6851025557694762,106.75830578804016
0.6851021355529544,106.77149200439453
0.6851017153942206,106.78479719161987
0.685101295293262,106.79808497428894
0.6851008752500661,106.81130695343018
0.6851004552646208,106.82450938224792
0.6851000353369133,106.83783435821533
0.6850996154669311,106.85104298591614
0.6850991956546619,106.86437392234802
0.6850987759000932,106.87761569023132
0.685098356203212,106.89090704917908
0.6850979365640065,106.90410089492798
0.6850975169824639,106.91745376586914
0.6850970974585721,106.93071413040161
0.685096677992318,106.94401741027832
0.6850962585836895,106.95715475082397
0.6850958392326743,106.97049713134766
0.6850954199392597,106.98366379737854
0.6850950007034331,106.99699211120605
0.6850945815251829,107.01021075248718
0.6850941624044956,107.02354383468628
0.6850937433413592,107.03670573234558
0.6850933243357614,107.05008053779602
0.6850929053876895,107.06330561637878
0.6850924864971313,107.07664775848389
0.6850920676640744,107.08990097045898
0.685091648888506,107.10311245918274
0.6850912301704143,107.1162850856781
0.6850908115097861,107.12966632843018
0.6850903929066098,107.1428153514862
0.6850899743608724,107.15612697601318
0.6850895558725619,107.16933178901672
0.6850891374416656,107.18267583847046
0.6850887190681711,107.19590878486633
0.6850883007520663,107.20921683311462
0.6850878824933387,107.22243881225586
0.6850874642919756,107.23570489883423
0.685087046147965,107.24893045425415
0.6850866280612945,107.26231503486633
0.6850862100319514,107.27548551559448
0.6850857920599238,107.28882932662964
0.685085374145199,107.30195689201355
0.6850849562877646,107.31527400016785
0.6850845384876086,107.32852745056152
0.6850841207447183,107.34186315536499
0.6850837030590813,107.35500645637512
0.6850832854306854,107.36835193634033
0.6850828678595184,107.3815348148346
0.6850824503455676,107.39487552642822
0.6850820328888211,107.40814113616943
0.6850816154892662,107.42148542404175
0.685081198146891,107.43475008010864
0.6850807808616823,107.44800567626953
0.6850803636336289,107.461106300354
0.6850799464627176,107.47446131706238
0.6850795293489365,107.4876561164856
0.6850791122922731,107.50097036361694
0.6850786952927155,107.5142080783844
0.6850782783502507,107.52756381034851
0.6850778614648668,107.54086446762085
0.6850774446365517,107.55417680740356
0.6850770278652928,107.56720328330994
0.6850766111510779,107.5805299282074
0.6850761944938947,107.59371328353882
0.6850757778937306,107.6070384979248
0.685075361350574,107.62026739120483
0.6850749448644119,107.63358235359192
0.6850745284352328,107.64678931236267
0.6850741120630236,107.66008567810059
0.6850736957477723,107.67329096794128
0.6850732794894673,107.6866295337677
0.6850728632880955,107.69981646537781
0.6850724471436448,107.7130868434906
0.6850720310561034,107.72642612457275
0.6850716150254585,107.73970079421997
0.685071199051698,107.75286722183228
0.6850707831348098,107.76626753807068
0.6850703672747818,107.77946734428406
0.6850699514716014,107.79273533821106
0.6850695357252565,107.80593037605286
0.685069120035735,107.81928014755249
0.6850687044030243,107.83248829841614
0.6850682888271127,107.84577941894531
0.6850678733079877,107.85906195640564
0.685067457845637,107.8722996711731
0.6850670424400486,107.88553190231323
0.6850666270912101,107.89907217025757
0.6850662117991094,107.91212677955627
0.6850657965637345,107.92536902427673
0.6850653813850727,107.93865394592285
0.6850649662631121,107.95201015472412
0.6850645511978405,107.96507692337036
0.6850641361892457,107.97840309143066
0.6850637212373155,107.99158382415771
0.6850633063420377,108.00497555732727
0.6850628915034003,108.01833033561707
0.6850624767213909,108.03150177001953
0.6850620619959973,108.0446720123291
0.6850616473272076,108.05810713768005
0.6850612327150094,108.071218252182
0.6850608181593908,108.08450651168823
0.6850604036603392,108.09772610664368
0.6850599892178426,108.11108589172363
0.6850595748318892,108.12436723709106
0.6850591605024664,108.13762950897217
0.6850587462295623,108.15072989463806
0.6850583320131649,108.16407537460327
0.6850579178532618,108.17725563049316
0.6850575037498408,108.19060897827148
0.6850570897028899,108.20378994941711
0.6850566757123971,108.21710395812988
0.6850562617783503,108.23031973838806
0.6850558479007371,108.24364018440247
0.6850554340795456,108.25691819190979
0.6850550203147634,108.27026319503784
0.685054606606379,108.28335309028625
0.6850541929543796,108.2967324256897
0.6850537793587534,108.30990386009216
0.6850533658194885,108.32321166992188
0.6850529523365726,108.33642077445984
0.6850525389099935,108.34973168373108
0.6850521255397392,108.36297655105591
0.6850517122257975,108.37636542320251
0.6850512989681568,108.38945984840393
0.6850508857668044,108.40277361869812
0.6850504726217287,108.41605734825134
0.6850500595329172,108.42942070960999
0.6850496465003583,108.44250297546387
0.6850492335240396,108.45582699775696
0.6850488206039491,108.46903014183044
0.6850484077400749,108.48243308067322
0.6850479949324046,108.49554586410522
0.6850475821809267,108.50886392593384
0.6850471694856287,108.52212333679199
0.6850467568464985,108.53538012504578
0.6850463442635245,108.54861664772034
0.6850459317366941,108.56198287010193
0.685045519265996,108.57512879371643
0.6850451068514174,108.58846116065979
0.6850446944929465,108.6016571521759
0.6850442821905719,108.61499524116516
0.6850438699442807,108.62821841239929
0.6850434577540613,108.64149284362793
0.6850430456199018,108.65470242500305
0.6850426335417898,108.66802763938904
0.6850422215197136,108.68123197555542
0.6850418095536612,108.69459080696106
0.6850413976436206,108.70774412155151
0.6850409857895794,108.72108006477356
0.6850405739915263,108.73434472084045
0.685040162249449,108.7476634979248
0.6850397505633351,108.76081323623657
0.6850393389331731,108.7742109298706
0.6850389273589509,108.78735756874084
0.6850385158406566,108.8008439540863
0.685038104378278,108.81408452987671
0.6850376929718034,108.82722663879395
0.6850372816212207,108.84041929244995
0.6850368703265178,108.85360097885132
0.6850364590876831,108.86707592010498
0.6850360479047042,108.88049721717834
0.6850356367775696,108.89345192909241
0.6850352257062672,108.90678572654724
0.6850348146907848,108.91996765136719
0.6850344037311106,108.93330073356628
0.685033992827233,108.94655513763428
0.6850335819791394,108.95983219146729
0.6850331711868185,108.97308206558228
0.685032760450258,108.98637366294861
0.6850323497694462,108.99959969520569
0.6850319391443711,109.01288509368896
0.6850315285750205,109.02610397338867
0.6850311180613831,109.03940153121948
0.6850307076034462,109.05261278152466
0.6850302972011986,109.06592416763306
0.6850298868546278,109.07907271385193
0.6850294765637225,109.09243631362915
0.6850290663284704,109.10554075241089
0.6850286561488599,109.11893057823181
0.6850282460248787,109.13220286369324
0.6850278359565152,109.14549088478088
0.6850274259437574,109.1586983203888
0.6850270159865935,109.17201042175293
0.6850266060850119,109.18522334098816
0.685026196239,109.19855427742004
0.6850257864485466,109.2118034362793
0.6850253767136395,109.22512602806091
0.6850249670342667,109.23835372924805
0.6850245574104169,109.25157451629639
0.6850241478420775,109.26478362083435
0.6850237383292374,109.27821230888367
0.6850233288718841,109.29148292541504
0.6850229194700064,109.30476975440979
0.6850225101235919,109.31796741485596
0.685022100832629,109.33122682571411
0.6850216915971057,109.34441113471985
0.6850212824170105,109.35779452323914
0.6850208732923311,109.37092876434326
0.6850204642230563,109.38426065444946
0.6850200552091735,109.39737820625305
0.6850196462506715,109.41071915626526
0.6850192373475382,109.42403101921082
0.6850188284997618,109.43720436096191
0.6850184197073306,109.45051383972168
0.685018010970233,109.46385335922241
0.6850176022884567,109.47694826126099
0.68501719366199,109.4903199672699
0.6850167850908213,109.50353932380676
0.6850163765749387,109.51684975624084
0.6850159681143304,109.5300645828247
0.685015559708985,109.54333329200745
0.6850151513588901,109.55652928352356
0.6850147430640341,109.56990456581116
0.6850143348244057,109.58327412605286
0.6850139266399923,109.59652018547058
0.6850135185107828,109.60976934432983
0.6850131104367652,109.6229293346405
0.6850127024179278,109.63610458374023
0.6850122944542587,109.649578332901
0.6850118865457462,109.66284704208374
0.6850114786923786,109.67614197731018
0.685011070894144,109.68928742408752
0.6850106631510311,109.70257663726807
0.6850102554630275,109.71584725379944
0.6850098478301219,109.72921633720398
0.6850094402523025,109.7423906326294
0.6850090327295575,109.75554013252258
0.6850086252618751,109.76876449584961
0.6850082178492437,109.7820873260498
0.6850078104916515,109.79523301124573
0.6850074031890868,109.80856704711914
0.685006995941538,109.82180905342102
0.6850065887489931,109.83508348464966
0.6850061816114408,109.84830164909363
0.6850057745288688,109.86163878440857
0.6850053675012662,109.87488603591919
0.6850049605286206,109.8881607055664
0.6850045536109205,109.90133500099182
0.6850041467481546,109.9147469997406
0.6850037399403105,109.92799782752991
0.685003333187377,109.94136595726013
0.6850029264893424,109.95451426506042
0.6850025198461948,109.96776294708252
0.6850021132579228,109.98091125488281
0.6850017067245142,109.99425435066223
0.685001300245958,110.00744938850403
0.685000893822242,110.02083230018616
0.6850004874533552,110.0341260433197
0.685000081139285,110.04742121696472
0.6849996748800204,110.06048083305359
0.6849992686755497,110.07385158538818
0.6849988625258612,110.08701014518738
0.6849984564309428,110.10032677650452
0.6849980503907837,110.11351919174194
0.6849976444053715,110.12697744369507
0.684997238474695,110.14023685455322
0.6849968325987423,110.15383410453796
0.6849964267775022,110.16669011116028
0.6849960210109622,110.17991852760315
0.6849956152991117,110.19309830665588
0.6849952096419387,110.20643091201782
0.6849948040394311,110.21963357925415
0.6849943984915778,110.23296070098877
0.6849939929983673,110.24616837501526
0.6849935875597875,110.25948357582092
0.6849931821758272,110.27268981933594
0.6849927768464746,110.2860963344574
0.6849923715717182,110.29923915863037
0.6849919663515464,110.31267142295837
0.6849915611859473,110.32579326629639
0.6849911560749099,110.33915138244629
0.684990751018422,110.35226488113403
0.6849903460164724,110.36568975448608
0.6849899410690494,110.37882137298584
0.6849895361761417,110.39218211174011
0.6849891313377372,110.40530037879944
0.6849887265538248,110.41874742507935
0.6849883218243926,110.43196511268616
0.6849879171494291,110.44525814056396
0.6849875125289232,110.45849514007568
0.6849871079628627,110.47174429893494
0.6849867034512362,110.48488879203796
0.6849862989940324,110.49821662902832
0.6849858945912397,110.51145553588867
0.6849854902428463,110.52476859092712
0.6849850859488407,110.5379319190979
0.6849846817092118,110.55124497413635
0.6849842775239476,110.56443405151367
0.6849838733930368,110.57787537574768
0.6849834693164676,110.59101247787476
0.6849830652942286,110.60430788993835
0.6849826613263088,110.61750292778015
0.6849822574126959,110.63088488578796
0.6849818535533787,110.64405941963196
0.6849814497483458,110.65735483169556
0.6849810459975857,110.67058777809143
0.6849806423010868,110.68388056755066
0.6849802386588374,110.69708013534546
0.6849798350708263,110.71041369438171
0.6849794315370418,110.72359156608582
0.6849790280574727,110.73693609237671
0.6849786246321071,110.75011157989502
0.684978221260934,110.76342344284058
0.6849778179439414,110.77661943435669
0.6849774146811183,110.79002380371094
0.6849770114724527,110.80316662788391
0.6849766083179335,110.8165020942688
0.6849762052175493,110.82973217964172
0.6849758021712886,110.84305000305176
0.6849753991791394,110.85621166229248
0.6849749962410909,110.86956882476807
0.6849745933571315,110.88274621963501
0.6849741905272497,110.89606475830078
0.6849737877514335,110.90926814079285
0.6849733850296726,110.92259669303894
0.6849729823619546,110.93576002120972
0.6849725797482684,110.94913530349731
0.6849721771886025,110.96237587928772
0.6849717746829457,110.97568964958191
0.6849713722312863,110.9888563156128
0.6849709698336128,111.00222396850586
0.6849705674899139,111.01537990570068
0.6849701652001783,111.0286979675293
0.6849697629643946,111.04191493988037
0.6849693607825511,111.05523896217346
0.6849689586546366,111.0684449672699
0.6849685565806395,111.08181071281433
0.6849681545605487,111.09493899345398
0.6849677525943526,111.10825252532959
0.68496735068204,111.12144780158997
0.6849669488235992,111.13475346565247
0.684966547019019,111.14796161651611
0.6849661452682879,111.16131138801575
0.6849657435713947,111.17460441589355
0.6849653419283276,111.1878707408905
0.6849649403390758,111.20101308822632
0.6849645388036276,111.2143657207489
0.6849641373219717,111.22756505012512
0.6849637358940966,111.24086856842041
0.6849633345199911,111.25414323806763
0.6849629331996437,111.26740264892578
0.6849625319330431,111.28059315681458
0.6849621307201779,111.29391288757324
0.6849617295610372,111.3071117401123
0.6849613284556089,111.32044982910156
0.6849609274038817,111.33362007141113
0.6849605264058449,111.34696102142334
0.6849601254614869,111.36017966270447
0.6849597245707962,111.37349128723145
0.6849593237337614,111.38670468330383
0.6849589229503715,111.40001511573792
0.6849585222206149,111.41335725784302
0.6849581215444802,111.42657589912415
0.6849577209219565,111.43975973129272
0.6849573203530319,111.45336604118347
0.6849569198376958,111.46632122993469
0.6849565193759362,111.47962880134583
0.6849561189677423,111.49278926849365
0.6849557186131021,111.5063910484314
0.6849553183120052,111.5193259716034
0.6849549180644399,111.53278470039368
0.6849545178703946,111.54585599899292
0.6849541177298586,111.55919075012207
0.6849537176428199,111.57237815856934
0.6849533176092675,111.58610320091248
0.6849529176291906,111.59889554977417
0.6849525177025775,111.6122214794159
0.6849521178294168,111.62541675567627
0.6849517180096977,111.63873839378357
0.6849513182434082,111.65200591087341
0.6849509185305376,111.66534948348999
0.6849505188710744,111.67859363555908
0.6849501192650075,111.6918716430664
0.6849497197123255,111.70499324798584
0.6849493202130172,111.7183530330658
0.6849489207670715,111.73150658607483
0.6849485213744767,111.74485468864441
0.6849481220352223,111.75808429718018
0.6849477227492962,111.77134966850281
0.6849473235166875,111.78455543518066
0.6849469243373854,111.79789471626282
0.6849465252113781,111.81108617782593
0.6849461261386547,111.82467126846313
0.6849457271192035,111.83762741088867
0.6849453281530138,111.85094714164734
0.6849449292400743,111.86412239074707
0.6849445303803738,111.87746262550354
0.6849441315739005,111.89066576957703
0.6849437328206439,111.90409803390503
0.6849433341205927,111.91719436645508
0.6849429354737354,111.93053913116455
0.6849425368800609,111.94371199607849
0.6849421383395579,111.95702338218689
0.6849417398522156,111.97024083137512
0.6849413414180223,111.98353719711304
0.6849409430369672,111.99675345420837
0.684940544709039,112.01010131835938
0.6849401464342263,112.0232675075531
0.6849397482125185,112.03659629821777
0.6849393500439038,112.04982042312622
0.6849389519283711,112.06314063072205
0.6849385538659093,112.07638239860535
0.6849381558565076,112.08963203430176
0.6849377579001544,112.10285377502441
0.6849373599968386,112.1161732673645
0.6849369621465495,112.12937235832214
0.6849365643492752,112.14272832870483
0.6849361666050051,112.15590739250183
0.6849357689137279,112.16921830177307
0.6849353712754322,112.18249344825745
0.6849349736901074,112.19574570655823
0.6849345761577419,112.20895457267761
0.6849341786783246,112.22227144241333
0.6849337812518445,112.23545408248901
0.6849333838782905,112.24882364273071
0.6849329865576514,112.26197409629822
0.684932589289916,112.275315284729
0.6849321920750735,112.2885353565216
0.6849317949131123,112.30182957649231
0.6849313978040217,112.31502866744995
0.6849310007477902,112.32835626602173
0.6849306037444071,112.34155821800232
0.6849302067938612,112.35489225387573
0.6849298098961412,112.3681104183197
0.6849294130512361,112.38170456886292
0.6849290162591348,112.39460778236389
0.6849286195198262,112.40797305107117
0.6849282228332995,112.42112684249878
0.684927826199543,112.43448448181152
0.6849274296185459,112.44768404960632
0.6849270330902973,112.46097874641418
0.6849266366147863,112.47419381141663
0.6849262401920012,112.48751330375671
0.6849258438219312,112.50076031684875
0.6849254475045653,112.51406645774841
0.6849250512398926,112.5272524356842
0.6849246550279017,112.54059648513794
0.6849242588685817,112.55411696434021
0.6849238627619216,112.56710886955261
0.6849234667079104,112.58032083511353
0.6849230707065367,112.59365749359131
0.68492267475779,112.60701084136963
0.6849222788616586,112.62033271789551
0.6849218830181321,112.63342547416687
0.6849214872271989,112.64671611785889
0.6849210914888482,112.65988802909851
0.684920695803069,112.67323040962219
0.6849203001698505,112.68646097183228
0.6849199045891814,112.6997504234314
0.6849195090610508,112.7129487991333
0.6849191135854473,112.72628593444824
0.6849187181623605,112.73947954177856
0.684918322791779,112.75280928611755
0.6849179274736916,112.76619911193848
0.6849175322080879,112.77942824363708
0.6849171369949566,112.79266238212585
0.6849167418342863,112.80588221549988
0.6849163467260664,112.81921887397766
0.6849159516702862,112.83252620697021
0.6849155566669342,112.84558701515198
0.6849151617159996,112.85897898674011
0.6849147668174712,112.8721182346344
0.6849143719713385,112.88564157485962
0.6849139771775901,112.89865946769714
0.6849135824362151,112.91199922561646
0.6849131877472027,112.92526721954346
0.6849127931105417,112.93855857849121
0.6849123985262214,112.95172142982483
0.6849120039942305,112.96505165100098
0.6849116095145581,112.97818732261658
0.6849112150871937,112.99159717559814
0.6849108207121258,113.00468301773071
0.6849104263893439,113.01804375648499
0.6849100321188365,113.0311872959137
0.6849096379005931,113.04452085494995
0.6849092437346027,113.0577232837677
0.684908849620854,113.07105612754822
0.6849084555593365,113.08438682556152
0.684908061550039,113.09769821166992
0.6849076675929511,113.11081838607788
0.684907273688061,113.12410497665405
0.6849068798353585,113.13730120658875
0.6849064860348321,113.15064477920532
0.6849060922864717,113.1638252735138
0.6849056985902655,113.17712950706482
0.684905304946203,113.19034671783447
0.6849049113542731,113.20372772216797
0.6849045178144652,113.21694111824036
0.6849041243267683,113.23026585578918
0.6849037308911714,113.24372744560242
0.6849033375076636,113.25671124458313
0.684902944176234,113.26991987228394
0.6849025508968718,113.28325653076172
0.6849021576695661,113.29662609100342
0.684901764494306,113.3099148273468
0.6849013713710805,113.32297039031982
0.684900978299879,113.33636665344238
0.6849005852806904,113.34948253631592
0.6849001923135036,113.36283540725708
0.6848997993983084,113.37601232528687
0.6848994065350932,113.38935494422913
0.6848990137238476,113.40259885787964
0.6848986209645606,113.415846824646
0.6848982282572215,113.42908549308777
0.6848978356018192,113.44248175621033
0.6848974429983427,113.45558524131775
0.6848970504467818,113.46896576881409
0.684896657947125,113.48217582702637
0.6848962654993618,113.49572825431824
0.6848958731034812,113.50863003730774
0.6848954807594725,113.52196288108826
0.6848950884673248,113.535489320755
0.6848946962270271,113.54848861694336
0.6848943040385689,113.56169199943542
0.6848939119019392,113.57501173019409
0.6848935198171271,113.58820009231567
0.684893127784122,113.60160851478577
0.6848927358029129,113.61474680900574
0.6848923438734891,113.6280369758606
0.6848919519958399,113.6412456035614
0.684891560169954,113.65461039543152
0.6848911683958211,113.66778874397278
0.6848907766734301,113.68110370635986
0.6848903850027703,113.69431924819946
0.6848899933838309,113.70761895179749
0.6848896018166013,113.72091436386108
0.6848892103010704,113.73447132110596
0.6848888188372279,113.7474410533905
0.6848884274250623,113.76099252700806
0.6848880360645634,113.77387690544128
0.6848876447557201,113.78723239898682
0.684887253498522,113.80039596557617
0.6848868622929577,113.81419730186462
0.6848864711390172,113.82703161239624
0.6848860800366892,113.84027981758118
0.684885688985963,113.85343956947327
0.6848852979868281,113.8668463230133
0.6848849070392734,113.8800482749939
0.6848845161432885,113.8932831287384
0.684884125298862,113.90655875205994
0.6848837345059838,113.91981673240662
0.6848833437646434,113.93301272392273
0.6848829530748294,113.94641971588135
0.6848825624365312,113.95963954925537
0.6848821718497382,113.97294545173645
0.6848817813144398,113.98613166809082
0.6848813908306249,113.99946451187134
0.6848810003982831,114.01275777816772
0.6848806100174034,114.02613544464111
0.6848802196879753,114.03916049003601
0.6848798294099878,114.05253791809082
0.684879439183431,114.06565237045288
0.684879049008293,114.07901430130005
0.6848786588845638,114.09222412109375
0.6848782688122327,114.10550880432129
0.6848778787912889,114.11870980262756
0.6848774888217217,114.13204431533813
0.6848770989035201,114.14519476890564
0.6848767090366739,114.158611536026
0.6848763192211722,114.1719069480896
0.6848759294570045,114.18513107299805
0.6848755397441596,114.19841647148132
0.6848751500826271,114.211754322052
0.6848747604723966,114.22496914863586
0.6848743709134568,114.2383303642273
0.6848739814057978,114.25146532058716
0.6848735919494084,114.26473069190979
0.6848732025442781,114.27805018424988
0.6848728131903963,114.29119420051575
0.6848724238877522,114.30450558662415
0.684872034636335,114.31779336929321
0.6848716454361344,114.33095479011536
0.6848712562871396,114.34439015388489
0.6848708671893399,114.3575587272644
0.6848704781427245,114.37081336975098
0.6848700891472833,114.38398885726929
0.684869700203005,114.39726161956787
0.6848693113098796,114.41051650047302
0.6848689224678959,114.42377400398254
0.6848685336770435,114.43696141242981
0.6848681449373116,114.45041108131409
0.6848677562486901,114.46364092826843
0.6848673676111677,114.47687792778015
0.6848669790247344,114.49013638496399
0.6848665904893791,114.50344014167786
0.6848662020050915,114.51664137840271
0.6848658135718607,114.52988791465759
0.6848654251896763,114.54307413101196
0.684865036858528,114.5564193725586
0.6848646485784043,114.5696108341217
0.6848642603492955,114.58300280570984
0.6848638721711905,114.59617829322815
0.6848634840440788,114.60945796966553
0.6848630959679499,114.62264227867126
0.6848627079427932,114.63597869873047
0.684862319968598,114.64925575256348
0.6848619320453542,114.66253447532654
0.6848615441730503,114.67569255828857
0.6848611563516768,114.6890230178833
0.684860768581222,114.70227313041687
0.6848603808616762,114.71555352210999
0.6848599931930288,114.72876739501953
0.6848596055752686,114.74208974838257
0.6848592180083857,114.75530552864075
0.6848588304923691,114.76867127418518
0.6848584430272086,114.7818455696106
0.6848580556128933,114.7951877117157
0.6848576682494127,114.80829644203186
0.6848572809367566,114.82162475585938
0.6848568936749138,114.83482432365417
0.6848565064638744,114.84815907478333
0.6848561193036278,114.86135196685791
0.6848557321941634,114.87469124794006
0.6848553451354702,114.88791394233704
0.6848549581275383,114.90121173858643
0.6848545711703566,114.91458368301392
0.6848541842639152,114.92772889137268
0.6848537974082032,114.94093632698059
0.6848534106032101,114.9542932510376
0.6848530238489254,114.96751880645752
0.6848526371453386,114.98081111907959
0.6848522504924395,114.9941337108612
0.6848518638902171,115.00733828544617
0.684851477338661,115.02052664756775
0.684851090837761,115.03387022018433
0.6848507043875063,115.04702877998352
0.6848503179878865,115.06037068367004
0.6848499316388913,115.07388472557068
0.6848495453405099,115.08717226982117
0.6848491590927319,115.10007333755493
0.684848772895547,115.11340475082397
0.6848483867489444,115.1266176700592
0.6848480006529138,115.13995146751404
0.6848476146074449,115.15313529968262
0.6848472286125269,115.16648173332214
0.6848468426681498,115.17966532707214
0.6848464567743026,115.19300055503845
0.684846070930975,115.20624089241028
0.6848456851381567,115.21949291229248
0.684845299395837,115.2326910495758
0.684844913704006,115.24613404273987
0.6848445280626524,115.25929236412048
0.6848441424717664,115.27255415916443
0.6848437569313373,115.28594756126404
0.6848433714413548,115.2991075515747
0.6848429860018084,115.31227087974548
0.6848426006126874,115.32571458816528
0.6848422152739817,115.33880519866943
0.6848418299856809,115.35211324691772
0.6848414447477742,115.36531233787537
0.6848410595602515,115.37871074676514
0.6848406744231025,115.39186668395996
0.6848402893363164,115.40525317192078
0.6848399042998827,115.41847777366638
0.6848395193137917,115.43172121047974
0.6848391343780322,115.4450421333313
0.6848387494925944,115.45830774307251
0.6848383646574674,115.4714343547821
0.6848379798726412,115.48473644256592
0.6848375951381048,115.49794960021973
0.6848372104538487,115.51126956939697
0.6848368258198618,115.52445936203003
0.684836441236134,115.53782868385315
0.6848360567026548,115.55109453201294
0.6848356722194139,115.5643720626831
0.6848352877864008,115.57751417160034
0.6848349034036053,115.59095692634583
0.6848345190710167,115.6040985584259
0.6848341347886251,115.61737775802612
0.6848337505564197,115.63058304786682
0.6848333663743904,115.64390277862549
0.6848329822425269,115.6571044921875
0.6848325981608184,115.67042064666748
0.6848322141292549,115.68359470367432
0.6848318301478259,115.69699358940125
0.6848314462165213,115.71021151542664
0.6848310623353305,115.72346639633179
0.6848306785042428,115.7366795539856
0.684830294723249,115.75002837181091
0.6848299109923377,115.76317405700684
0.6848295273114987,115.77651762962341
0.684829143680722,115.78971076011658
0.6848287600999972,115.80298399925232
0.6848283765693136,115.81624126434326
0.6848279930886615,115.82965064048767
0.6848276096580298,115.84280228614807
0.684827226277409,115.85608506202698
0.6848268429467882,115.86941146850586
0.6848264596661575,115.88263607025146
0.6848260764355062,115.89582228660583
0.6848256932548241,115.90917086601257
0.6848253101241008,115.92248821258545
0.6848249270433265,115.9357557296753
0.68482454401249,115.94886016845703
0.6848241610315818,115.96221899986267
0.6848237781005917,115.9753930568695
0.6848233952195084,115.9887797832489
0.6848230123883227,116.00205063819885
0.6848226296070237,116.0152759552002
0.6848222468756012,116.0284435749054
0.684821864194045,116.0418164730072
0.6848214815623449,116.05498552322388
0.6848210989804904,116.06831359863281
0.6848207164484718,116.08156037330627
0.6848203339662778,116.09485077857971
0.6848199515338992,116.10799551010132
0.6848195691513247,116.12135362625122
0.6848191868185449,116.13458132743835
0.6848188045355492,116.14783430099487
0.6848184223023274,116.16107249259949
0.6848180401188692,116.17431259155273
0.6848176579851644,116.18758249282837
0.6848172759012024,116.20089507102966
0.6848168938669736,116.21417117118835
0.6848165118824673,116.22745966911316
0.6848161299476735,116.24067997932434
0.6848157480625816,116.25405049324036
0.6848153662271819,116.26722955703735
0.6848149844414638,116.28058218955994
0.6848146027054172,116.29372787475586
0.6848142210190313,116.30703496932983
0.6848138393822969,116.32022094726562
0.6848134577952032,116.33342361450195
0.68481307625774,116.34671878814697
0.6848126947698975,116.36007881164551
0.6848123133316646,116.37331485748291
0.6848119319430317,116.38670754432678
0.6848115506039885,116.39975833892822
0.684811169314525,116.41300892829895
0.6848107880746308,116.42637157440186
0.6848104068842955,116.43965291976929
0.6848100257435091,116.45284581184387
0.6848096446522618,116.46619176864624
0.6848092636105427,116.47937798500061
0.684808882618342,116.49269723892212
0.6848085016756497,116.50588369369507
0.6848081207824552,116.51922655105591
0.6848077399387482,116.53720331192017
0.6848073591445188,116.5482485294342
0.6848069783997575,116.55889844894409
0.6848065977044528,116.57231092453003
0.6848062170585956,116.58544397354126
0.6848058364621752,116.59875845909119
0.6848054559151815,116.61194944381714
0.6848050754176046,116.62521600723267
0.6848046949694342,116.63858962059021
0.6848043145706598,116.65174388885498
0.6848039342212717,116.66501021385193
0.6848035539212596,116.67837381362915
0.6848031736706135,116.69155597686768
0.6848027934693228,116.70489621162415
0.6848024133173778,116.71810626983643
0.6848020332147685,116.7314190864563
0.6848016531614844,116.74458909034729
0.6848012731575154,116.75793838500977
0.6848008932028514,116.77110600471497
0.6848005132974823,116.78445959091187
0.684800133441398,116.79764819145203
0.6847997536345883,116.81097650527954
0.6847993738770435,116.82422232627869
0.6847989941687529,116.83751010894775
0.6847986145097065,116.8507022857666
0.6847982348998944,116.86431956291199
0.6847978553393065,116.87720489501953
0.6847974758279327,116.8905577659607
0.6847970963657627,116.90372633934021
0.6847967169527863,116.91711235046387
0.6847963375889938,116.93029975891113
0.684795958274375,116.94356346130371
0.6847955790089197,116.95678925514221
0.6847951997926175,116.97017478942871
0.684794820625459,116.98330974578857
0.6847944415074338,116.99664092063904
0.6847940624385316,117.00980806350708
0.6847936834187427,117.02315282821655
0.6847933044480566,117.03633737564087
0.6847929255264639,117.04969525337219
0.6847925466539536,117.06289100646973
0.6847921678305166,117.07618570327759
0.684791789056142,117.08944439888
0.6847914103308202,117.10277128219604
0.684791031654541,117.11594867706299
0.6847906530272947,117.12923264503479
0.6847902744490706,117.14245772361755
0.6847898959198592,117.15582394599915
0.6847895174396502,117.1689887046814
0.6847891390084336,117.182382106781
0.6847887606261994,117.19551348686218
0.6847883822929377,117.20881628990173
0.684788004008638,117.22208428382874
0.6847876257732904,117.2353618144989
0.6847872475868856,117.24854373931885
0.6847868694494126,117.26189494132996
0.684786491360862,117.27507090568542
0.6847861133212234,117.28854870796204
0.684785735330487,117.30173802375793
0.6847853573886429,117.31499171257019
0.6847849794956805,117.32812905311584
0.6847846016515904,117.34144473075867
0.6847842238563626,117.35465550422668
0.6847838461099865,117.36800456047058
0.6847834684124529,117.38116598129272
0.6847830907637509,117.39459228515625
0.6847827131638713,117.40782594680786
0.6847823356128039,117.4211118221283
0.6847819581105383,117.43444919586182
0.6847815806570652,117.44764018058777
0.6847812032523739,117.46080493927002
0.6847808258964547,117.47415351867676
0.6847804485892981,117.48734164237976
0.684780071330893,117.50061202049255
0.6847796941212307,117.51384782791138
0.6847793169603005,117.52714943885803
0.6847789398480922,117.54035758972168
0.6847785627845966,117.55367755889893
0.6847781857698034,117.56684517860413
0.6847778088037023,117.58017706871033
0.6847774318862837,117.59369206428528
0.6847770550175376,117.60670781135559
0.6847766781974539,117.62021231651306
0.6847763014260229,117.63319325447083
0.6847759247032343,117.64641976356506
0.6847755480290785,117.6597318649292
0.6847751714035455,117.67291188240051
0.6847747948266251,117.68627047538757
0.6847744182983077,117.69952630996704
0.6847740418185831,117.71312236785889
0.6847736653874413,117.72596573829651
0.6847732890048728,117.73933362960815
0.6847729126708673,117.7525749206543
0.684772536385415,117.76587462425232
0.6847721601485062,117.77905130386353
0.6847717839601304,117.79235887527466
0.6847714078202782,117.8055305480957
0.6847710317289395,117.81886458396912
0.6847706556861045,117.832190990448
0.6847702796917631,117.84541869163513
0.6847699037459056,117.85861945152283
0.684769527848522,117.87191081047058
0.6847691519996023,117.88511681556702
0.6847687761991366,117.89846992492676
0.6847684004471155,117.91166162490845
0.6847680247435283,117.9250111579895
0.6847676490883656,117.93827390670776
0.6847672734816176,117.9515151977539
0.684766897923274,117.96470236778259
0.6847665224133257,117.97807335853577
0.6847661469517619,117.99123477935791
0.6847657715385731,118.00480604171753
0.6847653961737494,118.01771259307861
0.6847650208572811,118.03106760978699
0.6847646455891584,118.04459881782532
0.684764270369371,118.05758833885193
0.6847638951979094,118.07079482078552
0.6847635200747635,118.08410453796387
0.684763144999924,118.0973072052002
0.6847627699733799,118.11067032814026
0.6847623949951226,118.123948097229
0.6847620200651415,118.1371579170227
0.684761645183427,118.15045642852783
0.6847612703499693,118.16369032859802
0.6847608955647586,118.17690181732178
0.6847605208277848,118.19022464752197
0.684760146139038,118.20340538024902
0.6847597714985089,118.21677422523499
0.6847593969061874,118.22992610931396
0.6847590223620634,118.24326634407043
0.6847586478661274,118.25645637512207
0.6847582734183694,118.26978087425232
0.68475789901878,118.28298878669739
0.6847575246673486,118.2964460849762
0.6847571503640659,118.30965328216553
0.6847567761089223,118.32289552688599
0.6847564019019075,118.33603978157043
0.6847560277430118,118.34929633140564
0.6847556536322257,118.36257410049438
0.6847552795695393,118.37590527534485
0.6847549055549426,118.3891282081604
0.6847545315884256,118.40246844291687
0.6847541576699793,118.4156002998352
0.6847537837995931,118.42892217636108
0.6847534099772576,118.44222450256348
0.6847530362029629,118.45541214942932
0.6847526624766996,118.46865129470825
0.6847522887984574,118.48196172714233
0.6847519151682266,118.49516677856445
0.6847515415859976,118.50852727890015
0.6847511680517606,118.5216896533966
0.6847507945655058,118.53504610061646
0.6847504211272235,118.54822206497192
0.6847500477369038,118.56154489517212
0.6847496743945373,118.57478046417236
0.6847493011001133,118.58810472488403
0.6847489278536232,118.60126543045044
0.6847485546550567,118.61465692520142
0.684748181504404,118.6278715133667
0.6847478084016555,118.64112615585327
0.6847474353468014,118.65434169769287
0.684747062339832,118.66764855384827
0.6847466893807374,118.68086314201355
0.684746316469508,118.69419836997986
0.6847459436061342,118.70736813545227
0.684745570790606,118.72068405151367
0.6847451980229138,118.73390650749207
0.6847448253030479,118.74724674224854
0.6847444526309987,118.76042079925537
0.6847440800067562,118.77374362945557
0.6847437074303104,118.78694462776184
0.6847433349016526,118.80029344558716
0.6847429624207721,118.81346702575684
0.6847425899876597,118.82682752609253
0.6847422176023058,118.84004878997803
0.6847418452647002,118.85326790809631
0.6847414729748333,118.866525888443
0.6847411007326958,118.87987279891968
0.6847407285382778,118.89303159713745
0.6847403563915693,118.90638709068298
0.684739984292561,118.91957759857178
0.684739612241243,118.93288159370422
0.6847392402376057,118.94612240791321
0.6847388682816397,118.95940613746643
0.6847384963733345,118.97262406349182
0.6847381245126815,118.98594188690186
0.6847377526996701,118.99914026260376
0.6847373809342909,119.0124716758728
0.6847370092165346,119.02565813064575
0.6847366375463912,119.03897261619568
0.6847362659238511,119.05218458175659
0.6847358943489044,119.06579971313477
0.684735522821542,119.07871174812317
0.6847351513417537,119.09206056594849
0.68473477990953,119.10525512695312
0.6847344085248614,119.11859726905823
0.6847340371877383,119.13174510002136
0.6847336658981504,119.1450765132904
0.6847332946560892,119.15831184387207
0.684732923461544,119.17155122756958
0.6847325523145058,119.18479061126709
0.6847321812149646,119.19816088676453
0.684731810162911,119.21145820617676
0.6847314391583352,119.2248055934906
0.6847310682012276,119.23794889450073
0.6847306972915786,119.25120449066162
0.6847303264293786,119.26437973976135
0.6847299556146182,119.27783179283142
0.6847295848472871,119.29091238975525
0.6847292141273768,119.30432295799255
0.6847288434548766,119.31755781173706
0.6847284728297772,119.33082699775696
0.6847281022520693,119.34401416778564
0.684727731721743,119.35737991333008
0.684727361238789,119.37054777145386
0.6847269908031972,119.38375520706177
0.6847266204149585,119.39698529243469
0.6847262500740627,119.41034507751465
0.684725879780501,119.42351388931274
0.6847255095342636,119.43689775466919
0.6847251393353404,119.45005512237549
0.684724769183722,119.46335911750793
0.6847243990793992,119.47656416893005
0.6847240290223622,119.48992705345154
0.6847236590126013,119.50310802459717
0.6847232890501072,119.51652789115906
0.6847229191348698,119.52959966659546
0.6847225492668804,119.5429527759552
0.6847221794461285,119.55615520477295
0.684721809672605,119.56946182250977
0.6847214399463005,119.58275771141052
0.6847210702672051,119.59600973129272
0.6847207006353094,119.60934209823608
0.6847203310506038,119.62259864807129
0.6847199615130785,119.63582181930542
0.6847195920227247,119.64923739433289
0.6847192225795322,119.66233944892883
0.6847188531834916,119.67562437057495
0.6847184838345933,119.68876934051514
0.6847181145328279,119.70218682289124
0.684717745278186,119.71537709236145
0.6847173760706577,119.72865605354309
0.6847170069102337,119.74181723594666
0.6847166377969046,119.7551543712616
0.6847162687306604,119.76833772659302
0.684715899711492,119.78165531158447
0.68471553073939,119.79487729072571
0.6847151618143442,119.80822229385376
0.6847147929363457,119.82139205932617
0.6847144241053847,119.83471941947937
0.6847140553214519,119.84792447090149
0.6847136865845379,119.86123323440552
0.6847133178946326,119.87449026107788
0.6847129492517272,119.88779711723328
0.6847125806558118,119.900958776474
0.6847122121068769,119.91432094573975
0.6847118436049131,119.9275062084198
0.6847114751499109,119.94083309173584
0.6847111067418611,119.95402383804321
0.6847107383807535,119.96745181083679
0.6847103700665792,119.98064684867859
0.6847100017993285,119.99403500556946
0.684709633578992,120.00718760490417
0.6847092654055603,120.02040386199951
0.6847088972790237,120.03359389305115
0.684708529199373,120.04691433906555
0.6847081611665984,120.06010103225708
0.6847077931806909,120.07343053817749
0.6847074252416403,120.08665323257446
0.6847070573494378,120.09995985031128
0.6847066895040737,120.11316156387329
0.6847063217055387,120.12651419639587
0.6847059539538232,120.13967871665955
0.6847055862489176,120.15295028686523
0.6847052185908128,120.16620779037476
0.6847048509794992,120.17951273918152
0.6847044834149671,120.19271874427795
0.6847041158972074,120.20606184005737
0.6847037484262104,120.21926927566528
0.6847033810019671,120.23258328437805
0.6847030136244675,120.24578166007996
0.6847026462937027,120.25908541679382
0.6847022790096629,120.27230715751648
0.6847019117723387,120.28564500808716
0.6847015445817212,120.2989251613617
0.6847011774378,120.31229901313782
0.6847008103405663,120.32544755935669
0.6847004432900108,120.33873081207275
0.684700076286124,120.35192155838013
0.6846997093288959,120.36529684066772
0.6846993424183181,120.37843537330627
0.6846989755543803,120.39171624183655
0.6846986087370738,120.40492606163025
0.6846982419663887,120.41831517219543
0.6846978752423157,120.4315071105957
0.6846975085648458,120.44476199150085
0.6846971419339689,120.45808696746826
0.6846967753496762,120.4713020324707
0.684696408811958,120.48467874526978
0.6846960423208049,120.49788236618042
0.684695675876208,120.5110182762146
0.6846953094781575,120.52434659004211
0.6846949431266437,120.53754043579102
0.6846945768216579,120.55098557472229
0.6846942105631904,120.56405854225159
0.6846938443512317,120.5773811340332
0.6846934781857726,120.59059643745422
0.6846931120668039,120.60398483276367
0.6846927459943161,120.61712384223938
0.6846923799682997,120.63046312332153
0.6846920139887456,120.64364767074585
0.6846916480556439,120.65698909759521
0.6846912821689856,120.6702094078064
0.6846909163287619,120.68348908424377
0.6846905505349624,120.6966986656189
0.6846901847875786,120.7100248336792
0.6846898190866009,120.72320294380188
0.6846894534320198,120.73651480674744
0.6846890878238262,120.74972176551819
0.6846887222620105,120.76302099227905
0.6846883567465635,120.77624273300171
0.6846879912774758,120.78957629203796
0.6846876258547385,120.8027720451355
0.6846872604783414,120.81610250473022
0.6846868951482761,120.82929801940918
0.6846865298645326,120.84269666671753
0.6846861646271019,120.8558418750763
0.6846857994359749,120.8691782951355
0.6846854342911418,120.8823733329773
0.6846850691925934,120.89566612243652
0.6846847041403207,120.90888357162476
0.6846843391343145,120.92223405838013
0.6846839741745648,120.93539953231812
0.6846836092610628,120.94872283935547
0.684683244393799,120.96193718910217
0.6846828795727643,120.97522234916687
0.6846825147979493,120.98845434188843
0.6846821500693449,121.00176858901978
0.6846817853869416,121.01498866081238
0.6846814207507298,121.02834796905518
0.6846810561607011,121.04150342941284
0.6846806916168453,121.05483341217041
0.6846803271191536,121.06807851791382
0.6846799626676165,121.08136415481567
0.6846795982622252,121.09460353851318
0.6846792339029698,121.10787081718445
0.6846788695898417,121.12105631828308
0.6846785053228308,121.13446235656738
0.6846781411019286,121.14759707450867
0.6846777769271255,121.16091775894165
0.6846774127984123,121.17445874214172
0.6846770487157795,121.18739891052246
0.6846766846792184,121.20064210891724
0.6846763206887193,121.2139618396759
0.6846759567442727,121.22719478607178
0.6846755928458703,121.24048948287964
0.684675228993502,121.25369644165039
0.6846748651871588,121.26705288887024
0.6846745014268316,121.28019952774048
0.6846741377125112,121.29353451728821
0.6846737740441879,121.30676198005676
0.6846734104218531,121.32005381584167
0.6846730468454973,121.33326530456543
0.6846726833151111,121.34662175178528
0.6846723198306855,121.35977959632874
0.6846719563922112,121.37312722206116
0.6846715929996788,121.38638925552368
0.6846712296530795,121.39963746070862
0.6846708663524038,121.4128348827362
0.6846705030976428,121.4261863231659
0.6846701398887868,121.43936133384705
0.6846697767258266,121.45268321037292
0.6846694136087537,121.46588826179504
0.684669050537558,121.47921395301819
0.6846686875122309,121.49240040779114
0.6846683245327633,121.50605177879333
0.6846679615991454,121.51892495155334
0.6846675987113685,121.53225183486938
0.6846672358694232,121.54560160636902
0.6846668730733007,121.55876851081848
0.6846665103229911,121.57199954986572
0.6846661476184855,121.58531618118286
0.6846657849597751,121.59859609603882
0.6846654223468505,121.61183094978333
0.6846650597797023,121.62503433227539
0.6846646972583217,121.63839077949524
0.6846643347826994,121.65155005455017
0.684663972352826,121.66487383842468
0.6846636099686925,121.67810153961182
0.6846632476302894,121.69139671325684
0.6846628853376084,121.70459628105164
0.68466252309064,121.71789050102234
0.6846621608893745,121.73117637634277
0.6846617987338032,121.74445962905884
0.684661436623917,121.75767588615417
0.6846610745597065,121.77097082138062
0.6846607125411627,121.78418159484863
0.6846603505682765,121.79749250411987
0.6846599886410387,121.81070828437805
0.6846596267594403,121.82403469085693
0.6846592649234717,121.83721899986267
0.6846589031331242,121.85057830810547
0.6846585413883886,121.86376452445984
0.6846581796892558,121.87703204154968
0.6846578180357167,121.89034509658813
0.6846574564277619,121.9036009311676
0.6846570948653827,121.91681671142578
0.6846567333485697,121.93018579483032
0.6846563718773137,121.9433240890503
0.6846560104516058,121.95680046081543
0.6846556490714368,121.96992421150208
0.6846552877367978,121.98320889472961
0.6846549264476791,121.99636268615723
0.6846545652040723,122.00971150398254
0.684654204005968,122.02289867401123
0.6846538428533572,122.03620481491089
0.6846534817462304,122.04947280883789
0.6846531206845791,122.06281876564026
0.6846527596683938,122.07594299316406
0.6846523986976656,122.08929228782654
0.684652037772385,122.1027352809906
0.6846516768925437,122.11575150489807
0.6846513160581321,122.12901163101196
0.6846509552691412,122.14234232902527
0.6846505945255619,122.155508518219
0.684650233827385,122.16883730888367
0.6846498731746017,122.1820878982544
0.6846495125672029,122.19540071487427
0.6846491520051794,122.20856976509094
0.6846487914885221,122.22184824943542
0.6846484310172221,122.23506212234497
0.6846480705912702,122.24839544296265
0.6846477102106576,122.2616035938263
0.6846473498753748,122.27492237091064
0.6846469895854131,122.28814959526062
0.6846466293407633,122.30145239830017
0.6846462691414165,122.31471395492554
0.6846459089873635,122.32798361778259
0.6846455488785954,122.34120798110962
0.684645188815103,122.35457801818848
0.6846448287968773,122.36772608757019
0.6846444688239094,122.38106560707092
0.6846441088961901,122.39430856704712
0.6846437490137104,122.40756320953369
0.6846433891764612,122.42077851295471
0.6846430293844337,122.43410611152649
0.684642669637619,122.44729661941528
0.6846423099360075,122.46055221557617
0.6846419502795907,122.47380495071411
0.6846415906683594,122.48717474937439
0.6846412311023045,122.50033450126648
0.6846408715814172,122.51365947723389
0.6846405121056882,122.52687931060791
0.6846401526751088,122.54018139839172
0.6846397932896697,122.55337595939636
0.6846394339493623,122.56675291061401
0.6846390746541772,122.57990288734436
0.6846387154041057,122.59352159500122
0.6846383561991385,122.60642910003662
0.6846379970392669,122.61980986595154
0.6846376379244817,122.63293766975403
0.6846372788547741,122.64631175994873
0.684636919830135,122.65948462486267
0.6846365608505552,122.673100233078
0.684636201916026,122.68603777885437
0.6846358430265386,122.69932460784912
0.6846354841820838,122.71253776550293
0.6846351253826523,122.72585201263428
0.6846347666282359,122.7390604019165
0.684634407918825,122.75241708755493
0.684634049254411,122.76564955711365
0.6846336906349845,122.77893805503845
0.6846333320605366,122.79222464561462
0.6846329735310587,122.80549597740173
0.684632615046542,122.81886887550354
0.684632256606977,122.8321225643158
0.6846318982123547,122.8451943397522
0.684631539862667,122.8585352897644
0.684631181557904,122.87166404724121
0.6846308232980571,122.88527250289917
0.6846304650831176,122.89825940132141
0.6846301069130764,122.91151142120361
0.6846297487879243,122.9247841835022
0.6846293907076525,122.93806624412537
0.6846290326722526,122.95132493972778
0.6846286746817147,122.96459150314331
0.6846283167360306,122.97793221473694
0.6846279588351916,122.9911196231842
0.6846276009791877,123.00429892539978
0.6846272431680109,123.01761364936829
0.684626885401652,123.03085780143738
0.6846265276801019,123.0441505908966
0.6846261700033521,123.05735850334167
0.6846258123713936,123.07072114944458
0.6846254547842171,123.0838680267334
0.6846250972418141,123.09763789176941
0.6846247397441756,123.11046195030212
0.6846243822912924,123.12373232841492
0.684624024883156,123.1369833946228
0.6846236675197575,123.15029335021973
0.6846233102010874,123.1634452342987
0.6846229529271376,123.17675137519836
0.6846225956978987,123.18995499610901
0.6846222385133622,123.20332169532776
0.6846218813735189,123.21648359298706
0.6846215242783599,123.22982692718506
0.6846211672278769,123.24318528175354
0.6846208102220601,123.25643396377563
0.684620453260901,123.2696282863617
0.684620096344391,123.28288292884827
0.6846197394725213,123.296133518219
0.6846193826452823,123.30959987640381
0.6846190258626659,123.32275557518005
0.684618669124663,123.33597803115845
0.6846183124312645,123.3490936756134
0.6846179557824618,123.36243772506714
0.6846175991782457,123.3756160736084
0.6846172426186081,123.38896417617798
0.6846168861035394,123.40224647521973
0.6846165296330309,123.41555047035217
0.684616173207074,123.42866849899292
0.6846158168256598,123.44202375411987
0.6846154604887793,123.45519208908081
0.6846151041964236,123.46854400634766
0.684614747948584,123.48173761367798
0.6846143917452518,123.49508023262024
0.6846140355864181,123.50825619697571
0.6846136794720739,123.52156710624695
0.6846133234022104,123.53477597236633
0.6846129673768188,123.54807901382446
0.6846126113958905,123.56129550933838
0.6846122554594164,123.57476997375488
0.6846118995673875,123.58782625198364
0.6846115437197957,123.6011815071106
0.6846111879166314,123.61436200141907
0.6846108321578865,123.62767577171326
0.6846104764435516,123.64085984230042
0.6846101207736182,123.65434551239014
0.6846097651480773,123.66739320755005
0.6846094095669204,123.68074321746826
0.6846090540301382,123.6938898563385
0.6846086985377222,123.70719480514526
0.684608343089664,123.72044229507446
0.6846079876859543,123.73377680778503
0.6846076323265841,123.7469527721405
0.6846072770115453,123.76031136512756
0.6846069217408285,123.77348041534424
0.6846065665144254,123.7868001461029
0.684606211332327,123.80002665519714
0.6846058561945243,123.81365418434143
0.6846055011010087,123.82655906677246
0.6846051460517716,123.8398814201355
0.6846047910468042,123.85304927825928
0.6846044360860973,123.86643958091736
0.6846040811696427,123.87956047058105
0.684603726297431,123.89286684989929
0.6846033714694543,123.90614724159241
0.684603016685703,123.91942977905273
0.6846026619461688,123.93261456489563
0.6846023072508428,123.9459490776062
0.6846019525997166,123.9591658115387
0.6846015979927809,123.9727885723114
0.684601243430027,123.98566913604736
0.6846008889114464,123.99906325340271
0.6846005344370304,124.0122902393341
0.6846001800067703,124.02586483955383
0.6845998256206569,124.03873038291931
0.684599471278682,124.05206251144409
0.6845991169808365,124.06527519226074
0.6845987627271118,124.07864212989807
0.6845984085174993,124.09179139137268
0.6845980543519902,124.1050980091095
0.6845977002305754,124.11832904815674
0.684597346153247,124.13162899017334
0.6845969921199954,124.14484977722168
0.6845966381308123,124.15819025039673
0.6845962841856887,124.17137718200684
0.6845959302846165,124.1847984790802
0.6845955764275864,124.19790530204773
0.6845952226145898,124.21160101890564
0.6845948688456185,124.22447514533997
0.6845945151206632,124.23808813095093
0.6845941614397153,124.25094079971313
0.684593807802766,124.2642560005188
0.6845934542098071,124.27745985984802
0.6845931006608295,124.2909209728241
0.6845927471558244,124.30431580543518
0.6845923936947835,124.31740188598633
0.684592040277698,124.33056879043579
0.6845916869045588,124.34392237663269
0.6845913335753578,124.35710549354553
0.6845909802900859,124.37037444114685
0.6845906270487347,124.38354086875916
0.6845902738512954,124.39688110351562
0.6845899206977593,124.4101312160492
0.6845895675881178,124.42355489730835
0.6845892145223619,124.43693614006042
0.6845888615004835,124.44992136955261
0.6845885085224738,124.46311020851135
0.6845881555883235,124.47643995285034
0.6845878026980244,124.48968482017517
0.6845874498515684,124.50298857688904
0.6845870970489459,124.51618266105652
0.6845867442901487,124.52956748008728
0.6845863915751681,124.54278898239136
0.6845860389039955,124.55606055259705
0.6845856862766223,124.56926798820496
0.6845853336930396,124.58259201049805
0.684584981153239,124.59583830833435
0.6845846286572116,124.60908699035645
0.684584276204949,124.62235045433044
0.6845839237964424,124.63552761077881
0.6845835714316834,124.64885640144348
0.6845832191106631,124.66223883628845
0.684582866833373,124.67531681060791
0.6845825145998045,124.68867707252502
0.684582162409949,124.70187711715698
0.6845818102637978,124.71521067619324
0.684581458161342,124.72843909263611
0.6845811061025738,124.74183630943298
0.6845807540874836,124.75485634803772
0.6845804021160635,124.76822280883789
0.6845800501883045,124.78147745132446
0.6845796983041981,124.7946925163269
0.6845793464637356,124.80797910690308
0.6845789946669089,124.82118701934814
0.6845786429137092,124.83452653884888
0.6845782912041269,124.84791326522827
0.6845779395381548,124.86098217964172
0.6845775879157835,124.87464356422424
0.6845772363370048,124.88748455047607
0.6845768848018096,124.90112733840942
0.6845765333101897,124.91424107551575
0.6845761818621366,124.9274411201477
0.6845758304576417,124.94070219993591
0.6845754790966961,124.95402812957764
0.6845751277792915,124.96717524528503
0.6845747765054191,124.98045229911804
0.6845744252750703,124.99370241165161
0.684574074088237,125.007004737854
0.6845737229449103,125.02027750015259
0.6845733718450814,125.03347754478455
0.6845730207887422,125.04672694206238
0.6845726697758839,125.06001353263855
0.6845723188064978,125.07332277297974
0.6845719678805756,125.08662128448486
0.6845716169981086,125.09982061386108
0.6845712661590881,125.1130838394165
0.6845709153635059,125.12624859809875
0.6845705646113533,125.1395754814148
0.6845702139026217,125.15279984474182
0.6845698632373026,125.16610026359558
0.6845695126153875,125.17926597595215
0.6845691620368674,125.19259285926819
0.6845688115017344,125.20609211921692
0.6845684610099798,125.2191162109375
0.6845681105615951,125.23263931274414
0.6845677601565715,125.24559593200684
0.6845674097949005,125.25886654853821
0.6845670594765737,125.27216219902039
0.6845667092015826,125.28537583351135
0.6845663589699188,125.29871082305908
0.6845660087815735,125.31189966201782
0.6845656586365382,125.3252363204956
0.6845653085348047,125.33851170539856
0.6845649584763642,125.35175132751465
0.6845646084612081,125.36491584777832
0.6845642584893282,125.37827849388123
0.6845639085607157,125.39146971702576
0.6845635586753623,125.40512037277222
0.6845632088332595,125.41801619529724
0.6845628590343987,125.43131589889526
0.6845625092787714,125.44454169273376
0.6845621595663691,125.45791506767273
0.6845618098971835,125.47124147415161
0.6845614602712057,125.484370470047
0.6845611106884276,125.49762678146362
0.6845607611488403,125.5108995437622
0.6845604116524359,125.52409338951111
0.6845600621992055,125.53743195533752
0.6845597127891409,125.5509397983551
0.6845593634222332,125.56421852111816
0.6845590140984742,125.57711744308472
0.6845586648178552,125.59048461914062
0.6845583155803682,125.60365056991577
0.6845579663860043,125.6170380115509
0.6845576172347552,125.630286693573
0.6845572681266123,125.64362812042236
0.6845569190615677,125.65670657157898
0.684556570039612,125.67006492614746
0.6845562210607372,125.68323802947998
0.6845558721249353,125.69659399986267
0.684555523232197,125.70991086959839
0.6845551743825145,125.72312641143799
0.6845548255758791,125.73630499839783
0.6845544768122821,125.74967432022095
0.6845541280917155,125.7628800868988
0.6845537794141708,125.77615547180176
0.6845534307796395,125.78943514823914
0.6845530821881127,125.80272722244263
0.6845527336395827,125.81585264205933
0.6845523851340406,125.82913541793823
0.684552036671478,125.84239363670349
0.6845516882518868,125.85572361946106
0.6845513398752581,125.8689329624176
0.6845509915415838,125.88230776786804
0.6845506432508552,125.8958101272583
0.6845502950030645,125.90879607200623
0.6845499467982028,125.92204093933105
0.6845495986362613,125.93541121482849
0.6845492505172323,125.94856810569763
0.6845489024411069,125.96182751655579
0.684548554407877,125.97536826133728
0.6845482064175342,125.98833632469177
0.6845478584700697,126.00157761573792
0.6845475105654756,126.0149097442627
0.6845471627037432,126.02809453010559
0.6845468148848644,126.04144239425659
0.6845464671088304,126.05465364456177
0.6845461193756329,126.06803822517395
0.6845457716852638,126.0812361240387
0.6845454240377141,126.0945475101471
0.6845450764329762,126.10771465301514
0.684544728871041,126.12098360061646
0.6845443813519009,126.13424491882324
0.6845440338755464,126.14747357368469
0.6845436864419704,126.16069316864014
0.6845433390511636,126.1742832660675
0.684542991703118,126.18722367286682
0.6845426443978252,126.20052766799927
0.6845422971352766,126.21373295783997
0.6845419499154641,126.22711372375488
0.6845416027383794,126.2403028011322
0.684541255604014,126.2537488937378
0.6845409085123594,126.26687788963318
0.6845405614634074,126.28022122383118
0.6845402144571493,126.2933394908905
0.6845398674935774,126.30667519569397
0.6845395205726829,126.31982684135437
0.6845391736944577,126.3331446647644
0.6845388268588929,126.34634280204773
0.684538480065981,126.35969185829163
0.684538133315713,126.37328600883484
0.6845377866080808,126.38629841804504
0.684537439943076,126.39936566352844
0.6845370933206905,126.41271924972534
0.6845367467409155,126.42592716217041
0.684536400203743,126.43929672241211
0.6845360537091644,126.45250153541565
0.6845357072571718,126.46586155891418
0.6845353608477565,126.47899913787842
0.6845350144809103,126.4923484325409
0.684534668156625,126.50555610656738
0.6845343218748923,126.5189380645752
0.6845339756357034,126.53214502334595
0.6845336294390505,126.54541254043579
0.6845332832849251,126.55859971046448
0.684532937173319,126.57189607620239
0.6845325911042236,126.58504390716553
0.6845322450776308,126.59848594665527
0.6845318990935325,126.61160707473755
0.6845315531519202,126.62521004676819
0.6845312072527853,126.63817286491394
0.6845308613961202,126.65147733688354
0.6845305155819156,126.66462182998657
0.6845301698101641,126.67793989181519
0.6845298240808574,126.69116425514221
0.6845294783939863,126.70447707176208
0.6845291327495434,126.71770286560059
0.6845287871475204,126.73102355003357
0.6845284415879085,126.74422478675842
0.6845280960706996,126.75753951072693
0.6845277505958857,126.77073383331299
0.6845274051634582,126.78405594825745
0.6845270597734089,126.7972457408905
0.6845267144257297,126.81060290336609
0.684526369120412,126.82379627227783
0.684526023857448,126.83709716796875
0.6845256786368289,126.85038638114929
0.6845253334585467,126.86367893218994
0.6845249883225931,126.87684488296509
0.6845246432289601,126.89022946357727
0.6845242981776394,126.90343475341797
0.6845239531686221,126.91674137115479
0.6845236082019005,126.92988014221191
0.6845232632774664,126.94321084022522
0.6845229183953114,126.95642805099487
0.6845225735554274,126.96975779533386
0.684522228757806,126.98298358917236
0.6845218840024385,126.99627995491028
0.6845215392893176,127.00947189331055
0.6845211946184345,127.02273631095886
0.6845208499897812,127.03597092628479
0.6845205054033492,127.04932880401611
0.6845201608591306,127.06257677078247
0.6845198163571166,127.07589149475098
0.6845194718972994,127.08910584449768
0.6845191274796708,127.10243082046509
0.6845187831042225,127.11559867858887
0.6845184387709465,127.12896680831909
0.6845180944798339,127.1422209739685
0.6845177502308774,127.15547919273376
0.684517406024068,127.16860008239746
0.6845170618593982,127.18194150924683
0.6845167177368588,127.19517230987549
0.6845163736564428,127.20847177505493
0.6845160296181408,127.22166633605957
0.6845156856219456,127.23500108718872
0.6845153416678486,127.24815630912781
0.6845149977558415,127.26153993606567
0.684514653885916,127.2747573852539
0.6845143100580644,127.28806829452515
0.6845139662722779,127.30125164985657
0.6845136225285489,127.31460618972778
0.6845132788268687,127.32771754264832
0.6845129351672292,127.34108400344849
0.6845125915496229,127.35433387756348
0.6845122479740406,127.36759400367737
0.6845119044404747,127.38081002235413
0.6845115609489167,127.39416146278381
0.684511217499359,127.40740919113159
0.684510874091793,127.42068719863892
0.6845105307262104,127.43383860588074
0.6845101874026034,127.44722104072571
0.6845098441209635,127.46042060852051
0.6845095008812827,127.47374391555786
0.6845091576835529,127.48700714111328
0.6845088145277657,127.50027322769165
0.6845084714139132,127.51356053352356
0.6845081283419873,127.5268886089325
0.6845077853119795,127.54006004333496
0.6845074423238817,127.5535101890564
0.6845070993776863,127.56650042533875
0.6845067564733844,127.57978630065918
0.6845064136109683,127.59297895431519
0.68450607079043,127.60634660720825
0.6845057280117608,127.61949467658997
0.6845053852749526,127.63282012939453
0.6845050425799981,127.64604330062866
0.6845046999268884,127.65939116477966
0.6845043573156157,127.6728127002716
0.6845040147461712,127.68585801124573
0.6845036722185479,127.69907855987549
0.6845033297327366,127.7124252319336
0.68450298728873,127.72560715675354
0.6845026448865194,127.7389497756958
0.684502302526097,127.75212454795837
0.6845019602074547,127.76546430587769
0.6845016179305841,127.77865839004517
0.6845012756954773,127.79200077056885
0.6845009335021262,127.80515742301941
0.6845005913505225,127.8185486793518
0.6845002492406581,127.83173537254333
0.6844999071725254,127.84501600265503
0.6844995651461155,127.85827732086182
0.6844992231614211,127.87159180641174
0.6844988812184336,127.88473844528198
0.684498539317145,127.8981077671051
0.6844981974575471,127.9112696647644
0.6844978556396322,127.92466568946838
0.6844975138633916,127.93780088424683
0.6844971721288178,127.95113205909729
0.6844968304359024,127.96431493759155
0.6844964887846371,127.9776394367218
0.6844961471750145,127.99083352088928
0.6844958056070258,128.0041241645813
0.6844954640806635,128.01735734939575
0.6844951225959189,128.0307126045227
0.6844947811527846,128.04388689994812
0.6844944397512522,128.05720734596252
0.6844940983913135,128.07043170928955
0.6844937570729606,128.08377838134766
0.6844934157961855,128.09692573547363
0.6844930745609799,128.11029982566833
0.684492733367336,128.12352633476257
0.6844923922152455,128.13685750961304
0.6844920511047008,128.15013217926025
0.684491710035693,128.16333198547363
0.6844913690082146,128.1765067577362
0.6844910280222579,128.1898534297943
0.6844906870778142,128.20303440093994
0.6844903461748758,128.21639156341553
0.6844900053134345,128.2295527458191
0.6844896644934823,128.24290299415588
0.6844893237150113,128.25608372688293
0.6844889829780132,128.26940178871155
0.6844886422824801,128.28271675109863
0.6844883016284041,128.29605102539062
0.6844879610157768,128.3092381954193
0.6844876204445905,128.3224868774414
0.6844872799148374,128.33568143844604
0.6844869394265086,128.34893536567688
0.6844865989795971,128.3621940612793
0.6844862585740942,128.37550568580627
0.6844859182099917,128.38871479034424
0.6844855778872826,128.40202951431274
0.684485237605958,128.4152340888977
0.6844848973660101,128.4285819530487
0.684484557167431,128.44175124168396
0.6844842170102127,128.45509815216064
0.6844838768943469,128.46827912330627
0.6844835368198259,128.48159766197205
0.6844831967866415,128.4948432445526
0.6844828567947859,128.50817441940308
0.6844825168442509,128.5213360786438
0.6844821769350287,128.53467321395874
0.6844818370671112,128.54784154891968
0.6844814972404902,128.5611982345581
0.6844811574551583,128.57442784309387
0.6844808177111067,128.58773970603943
0.6844804780083283,128.60106348991394
0.6844801383468143,128.6142680644989
0.6844797987265573,128.62742686271667
0.684479459147549,128.6407380104065
0.6844791196097818,128.6539866924286
0.684478780113247,128.6672966480255
0.6844784406579371,128.68046712875366
0.6844781012438442,128.69381427764893
0.6844777618709603,128.70705032348633
0.6844774225392775,128.72023725509644
0.6844770832487875,128.73362064361572
0.6844767439994826,128.7468605041504
0.6844764047913545,128.7600498199463
0.6844760656243957,128.7733931541443
0.6844757264985983,128.78659057617188
0.6844753874139539,128.79992866516113
0.6844750483704544,128.8133888244629
0.6844747093680926,128.8264696598053
0.6844743704068601,128.83963131904602
0.6844740314867488,128.85293531417847
0.6844736926077511,128.8661561012268
0.6844733537698588,128.8794505596161
0.6844730149730642,128.89272904396057
0.6844726762173591,128.90602326393127
0.6844723375027356,128.91919112205505
0.684471998829186,128.93249464035034
0.6844716601967021,128.94571661949158
0.6844713216052762,128.95902156829834
0.6844709830549001,128.97223782539368
0.6844706445455662,128.98559165000916
0.6844703060772663,128.99881720542908
0.6844699676499926,129.01206970214844
0.684469629263737,129.02527928352356
0.684469290918492,129.0386345386505
0.6844689526142494,129.05180740356445
0.6844686143510011,129.0652093887329
0.6844682761287394,129.07844424247742
0.6844679379474565,129.09169125556946
0.6844675998071446,129.10485434532166
0.6844672617077954,129.1182346343994
0.684466923649401,129.13143038749695
0.6844665856319538,129.14472723007202
0.6844662476554456,129.15796041488647
0.6844659097198689,129.17126774787903
0.6844655718252155,129.1845166683197
0.6844652339714774,129.19786477088928
0.6844648961586474,129.2111372947693
0.6844645583867164,129.2244381904602
0.6844642206556775,129.2376585006714
0.6844638829655227,129.25096487998962
0.6844635453162439,129.2641146183014
0.6844632077078329,129.27743196487427
0.6844628701402825,129.29077196121216
0.6844625326135843,129.30396628379822
0.6844621951277308,129.31723642349243
0.6844618576827137,129.33046770095825
0.6844615202785254,129.34391283988953
0.6844611829151581,129.3570408821106
0.6844608455926039,129.37017154693604
0.6844605083108548,129.3834445476532
0.6844601710699031,129.39664340019226
0.6844598338697407,129.40995740890503
0.68445949671036,129.42315864562988
0.6844591595917531,129.43647718429565
0.6844588225139118,129.44966840744019
0.6844584854768286,129.4630069732666
0.6844581484804957,129.47621130943298
0.6844578115249049,129.48952388763428
0.6844574746100487,129.50274085998535
0.6844571377359192,129.51605606079102
0.6844568009025085,129.52926301956177
0.6844564641098083,129.5426642894745
0.6844561273578115,129.5558295249939
0.6844557906465101,129.56916284561157
0.6844554539758959,129.5825436115265
0.6844551173459616,129.5956470966339
0.6844547807566989,129.60893964767456
0.6844544442081001,129.62219285964966
0.6844541077001575,129.63548612594604
0.6844537712328629,129.6488745212555
0.6844534348062088,129.6618709564209
0.6844530984201876,129.67519783973694
0.6844527620747909,129.688401222229
0.6844524257700113,129.70171070098877
0.6844520895058411,129.71491742134094
0.6844517532822723,129.72828030586243
0.6844514170992969,129.74143505096436
0.6844510809569071,129.75475597381592
0.6844507448550953,129.76796078681946
0.6844504087938539,129.78128695487976
0.6844500727731746,129.7945055961609
0.6844497367930498,129.80774450302124
0.6844494008534717,129.82099890708923
0.6844490649544329,129.83435940742493
0.6844487290959249,129.84753274917603
0.6844483932779405,129.8608193397522
0.6844480575004714,129.87406635284424
0.6844477217635102,129.88737058639526
0.6844473860670491,129.90060687065125
0.6844470504110799,129.91391348838806
0.6844467147955953,129.9271125793457
0.6844463792205874,129.94044256210327
0.6844460436860481,129.95363068580627
0.6844457081919701,129.96698307991028
0.6844453727383454,129.98017978668213
0.6844450373251662,129.9934754371643
0.6844447019524247,130.0066909790039
0.6844443666201131,130.0200321674347
0.6844440313282241,130.0333287715912
0.6844436960767492,130.0466389656067
0.684443360865681,130.05979132652283
0.684443025695012,130.07308530807495
0.6844426905647338,130.0863401889801
0.6844423554748394,130.09955596923828
0.6844420204253207,130.11277842521667
0.6844416854161696,130.12612581253052
0.6844413504473785,130.1393678188324


==> n33/proj_grad_code_n33_lr_0.01_nout_16.csv <==
testing_loss,times
0.6931401802729305,0.0
0.6931256964237213,0.00432896614074707
0.6931187047524379,0.008634328842163086
0.6931042440681722,0.012897491455078125
0.6930972638926869,0.017183303833007812
0.6930828263336006,0.021453142166137695
0.6930758576342141,0.025751590728759766
0.6930614431588763,0.0300295352935791
0.6930544859159058,0.03431367874145508
0.6930400944829239,0.0386354923248291
0.6930331486767034,0.04291963577270508
0.6930187802447236,0.047180891036987305
0.693011845855604,0.05147194862365723
0.6929975003833115,0.055755615234375
0.6929905773916604,0.06004214286804199
0.6929762548377797,0.06436371803283691
0.6929693432239824,0.06862354278564453
0.6929550435472771,0.07287335395812988
0.692948143291736,0.0771644115447998
0.6929338664510096,0.08142924308776855
0.6929269775341442,0.08568763732910156
0.6929127234882404,0.08997392654418945
0.6929058458904883,0.09428787231445312
0.6928916145982903,0.09861421585083008
0.6928847483001066,0.1028738021850586
0.692870539720538,0.10713624954223633
0.6928636847023955,0.11140227317810059
0.692849498794421,0.1156609058380127
0.6928426550368101,0.11993670463562012
0.6928284917594352,0.12422323226928711
0.6928216592428649,0.12849760055541992
0.6928075185551359,0.13276052474975586
0.6928006972601325,0.13703632354736328
0.692786579121137,0.14130926132202148
0.6927797690282459,0.14557790756225586
0.692765673397113,0.14983463287353516
0.6927588744868977,0.15410304069519043
0.6927448013227983,0.15838408470153809
0.6927380135758403,0.1626443862915039
0.6927239628379877,0.1668858528137207
0.6927171862348876,0.17114901542663574
0.6927031578825362,0.17542386054992676
0.6926963924039131,0.17967677116394043
0.6926823863963607,0.18393564224243164
0.6926756320228523,0.1882178783416748
0.6926616483194389,0.19247913360595703
0.6926549050317025,0.19675946235656738
0.6926409435918107,0.20101070404052734
0.6926342113705215,0.20528912544250488
0.6926202721535772,0.2095324993133545
0.6926135509794306,0.21381878852844238
0.692599633944903,0.21810603141784668
0.6925929237986127,0.22240328788757324
0.6925790289060144,0.2266523838043213
0.692572329768314,0.2309403419494629
0.6925584569772011,0.2352006435394287
0.6925517688288434,0.23948144912719727
0.6925379180988162,0.2437422275543213
0.6925312409205735,0.24802279472351074
0.6925174122112758,0.25228238105773926
0.6925107459839404,0.25655460357666016
0.6924969392550605,0.2608058452606201
0.6924902839594439,0.26507043838500977
0.6924764991707149,0.269359827041626
0.6924698547876488,0.27364087104797363
0.6924560918988479,0.27791643142700195
0.6924494584091838,0.28218913078308105
0.6924357173801334,0.2864556312561035
0.6924290947647427,0.2908141613006592
0.6924153755553102,0.2950754165649414
0.6924087637950846,0.2993581295013428
0.692395066365183,0.3036227226257324
0.692388465441034,0.3079092502593994
0.6923747897506208,0.3122682571411133
0.6923681996434812,0.31657981872558594
0.6923545456525599,0.32083702087402344
0.692347966343382,0.3251070976257324
0.6923343340120023,0.32936882972717285
0.6923277654817593,0.3336300849914551
0.6923141547700167,0.3378911018371582
0.692307596999702,0.34218883514404297
0.6922940078677379,0.34647703170776367
0.6922874608383661,0.35073113441467285
0.6922738932463683,0.35498785972595215
0.6922673569389748,0.35926055908203125
0.6922538108471776,0.36355042457580566
0.6922472852428181,0.3678145408630371
0.6922337606115032,0.3720698356628418
0.6922272456912545,0.3763449192047119
0.6922137424807495,0.38060832023620605
0.6922072382257102,0.38489222526550293
0.69219375639639,0.389162540435791
0.6921872627876791,0.3934288024902344
0.6921738022999664,0.3977031707763672
0.692167319318724,0.4019756317138672
0.6921538801330882,0.4062371253967285
0.6921474077604763,0.4105396270751953
0.6921339898374346,0.4147787094116211
0.6921275280546364,0.41904449462890625
0.6921141313547536,0.4233205318450928
0.6921076801429737,0.4276089668273926
0.6920943046268633,0.4319007396697998
0.6920878639673277,0.43620753288269043
0.6920745095956498,0.4404795169830322
0.6920680794696064,0.444765567779541
0.6920547462030704,0.4490494728088379
0.692048326591789,0.4533510208129883
0.6920350143911526,0.45761799812316895
0.6920286052759242,0.4618949890136719
0.6920153141019934,0.46625256538391113
0.6920089154641317,0.47061967849731445
0.6919956452777608,0.47487401962280273
0.6919892570986007,0.47913122177124023
0.6919760078606937,0.4833815097808838
0.6919696301215927,0.487642765045166
0.691956401793102,0.4919254779815674
0.6919500344754397,0.49621081352233887
0.6919368270173671,0.5021836757659912
0.6919304701025448,0.5066995620727539
0.6919172834759415,0.5112173557281494
0.6919109369453833,0.5156335830688477
0.6918977711113495,0.5201201438903809
0.691891434946502,0.5258791446685791
0.6918782898661879,0.5303738117218018
0.6918719640485195,0.5354166030883789
0.6918588396831252,0.5399158000946045
0.691852524194127,0.5443806648254395
0.6918394205049019,0.5488770008087158
0.691833115326088,0.5533058643341064
0.6918200322743323,0.5576233863830566
0.6918137373872394,0.5623683929443359
0.6918006749343026,0.5667049884796143
0.6917943903204895,0.5710132122039795
0.6917813484277722,0.5753304958343506
0.6917750740688211,0.5796389579772949
0.6917620526977738,0.5839443206787109
0.6917557885752899,0.5882406234741211
0.6917427876874139,0.5925657749176025
0.6917365337830248,0.596942663192749
0.6917235533398723,0.6013360023498535
0.6917173096352289,0.6057136058807373
0.6917043495984027,0.6100702285766602
0.6916981160751791,0.6144247055053711
0.691685176406333,0.6187751293182373
0.691678953046226,0.6230707168579102
0.691666033707065,0.6273446083068848
0.6916598204917951,0.6316428184509277
0.6916469214440756,0.6359367370605469
0.6916407183553863,0.6402432918548584
0.6916278395609159,0.6445353031158447
0.6916216465805743,0.6488118171691895
0.6916087880012118,0.6531286239624023
0.6916026051110081,0.6575040817260742
0.6915897667086645,0.661797046661377
0.6915835938904126,0.6660943031311035
0.6915707756270499,0.670403242111206
0.6915646128625874,0.6747612953186035
0.6915518147002201,0.6790506839752197
0.6915456619714078,0.6833908557891846
0.6915328838721022,0.6876664161682129
0.6915267411608246,0.6919674873352051
0.6915139830866992,0.6962532997131348
0.6915078503748647,0.7005648612976074
0.69149511228809,0.7048666477203369
0.6914889895576307,0.7092103958129883
0.6914762714204298,0.7135303020477295
0.6914701586533016,0.7178122997283936
0.6914574604279498,0.7220933437347412
0.6914513576061325,0.726459264755249
0.6914386792549574,0.7308611869812012
0.6914325863604551,0.7351996898651123
0.6914199278458375,0.7396061420440674
0.6914138448606778,0.7440519332885742
0.6914012061450511,0.748375415802002
0.6913951330512862,0.7527103424072266
0.6913825140971362,0.7570152282714844
0.6913764508768417,0.761354923248291
0.6913638516467081,0.765711784362793
0.6913577982819845,0.7701015472412109
0.6913452187384592,0.774458646774292
0.691339175211431,0.7788019180297852
0.6913266153171596,0.7831165790557861
0.6913205816099753,0.7874512672424316
0.6913080413276563,0.7917623519897461
0.6913020174224893,0.7960944175720215
0.6912894967148749,0.8004131317138672
0.6912834825939224,0.8047280311584473
0.6912709814238185,0.8090293407440186
0.6912649770693026,0.8133370876312256
0.6912524953995681,0.817676305770874
0.691246500793735,0.8219761848449707
0.6912340385872829,0.8263158798217773
0.6912280537124036,0.8306400775909424
0.6912156109322004,0.8349671363830566
0.6912096357705705,0.839348554611206
0.691197212379637,0.8436713218688965
0.6911912469135766,0.8480029106140137
0.691178842874987,0.8523001670837402
0.6911728870868411,0.8566009998321533
0.6911605023637241,0.8609001636505127
0.6911545562358622,0.8652088642120361
0.6911421907914,0.8695781230926514
0.6911362543062165,0.8739449977874756
0.6911239081036465,0.8783712387084961
0.6911179812435607,0.8826925754547119
0.6911056542461738,0.8870141506195068
0.6910997369936298,0.8913486003875732
0.6910874291647714,0.8956444263458252
0.6910815215022382,0.8999571800231934
0.6910692328053086,0.9042873382568359
0.6910633347152803,0.9086093902587891
0.6910510651137339,0.9129610061645508
0.6910451765787294,0.9173483848571777
0.6910329260360754,0.9217097759246826
0.6910270470386388,0.9260432720184326
0.6910148155184409,0.9303996562957764
0.6910089460411414,0.9346821308135986
0.6909967335070188,0.9389588832855225
0.6909908735324505,0.9432604312896729
0.6909786799480764,0.9476196765899658
0.6909728294588589,0.9519381523132324
0.6909606547879619,0.9563007354736328
0.6909548137667398,0.9606914520263672
0.6909426579731035,0.9650609493255615
0.690936826402547,0.9694302082061768
0.6909246894500097,0.9737362861633301
0.6909188673128138,0.9780306816101074
0.6909067491652695,0.9824142456054688
0.6909009364441547,0.9867138862609863
0.6908888370655525,0.991013765335083
0.6908830337432649,0.9954700469970703
0.6908709530976087,0.9998550415039062
0.6908651591569194,1.0041701793670654
0.6908530972082694,1.0084593296051025
0.6908473126319751,1.0127613544464111
0.6908352693444462,1.0170400142669678
0.6908294941153693,1.0213491916656494
0.6908174694531316,1.0256319046020508
0.6908117035541201,1.0299129486083984
0.6907996974814002,1.0341899394989014
0.6907939408953273,1.0385220050811768
0.6907819533764067,1.0427734851837158
0.6907762060861711,1.0470430850982666
0.6907642370853873,1.0513248443603516
0.6907584990739135,1.0555799007415771
0.6907465485556595,1.0598406791687012
0.690740819805898,1.0641322135925293
0.6907288877346229,1.0684664249420166
0.6907231682295494,1.072744607925415
0.6907112545697578,1.0770199298858643
0.6907055442923739,1.081317663192749
0.6906936490086267,1.0855929851531982
0.690687947941959,1.0899009704589844
0.6906760709988732,1.09417724609375
0.6906703791259755,1.0984783172607422
0.6906585204882233,1.102773666381836
0.6906528377921741,1.1070375442504883
0.6906409974244844,1.1113536357879639
0.6906353238883883,1.1156466007232666
0.6906235017555462,1.1199076175689697
0.690617837362534,1.1241848468780518
0.6906060334293801,1.1284494400024414
0.6906003781626082,1.132718801498413
0.6905885923940399,1.1369802951812744
0.6905829462366909,1.1412570476531982
0.6905711785976617,1.1455717086791992
0.6905655415329435,1.149893045425415
0.6905537919884633,1.154203176498413
0.6905481639996102,1.1584844589233398
0.6905364325147453,1.1627800464630127
0.6905308135850177,1.1670496463775635
0.6905191001248907,1.171349287033081
0.6905134902375745,1.1756072044372559
0.6905017947673641,1.1798803806304932
0.6904961939057722,1.1841540336608887
0.6904845163907143,1.1884288787841797
0.6904789245381844,1.1927132606506348
0.6904672649435708,1.1969764232635498
0.6904616820834678,1.2013084888458252
0.6904500403746474,1.205618143081665
0.6904444664903617,1.209932565689087
0.6904328426327395,1.214264154434204
0.6904272777076881,1.2186052799224854
0.6904156716667257,1.222956895828247
0.6904101156843512,1.2272906303405762
0.6903985274255673,1.2316124439239502
0.6903929803693388,1.2359092235565186
0.6903814098583088,1.2402033805847168
0.6903758717117213,1.2445025444030762
0.6903643189140772,1.2487740516662598
0.6903587896606524,1.2530755996704102
0.690347254542083,1.2573425769805908
0.6903417341653685,1.2616462707519531
0.6903302166916192,1.2659649848937988
0.690324705175189,1.2702500820159912
0.6903132053120621,1.2745604515075684
0.6903077026395165,1.2788331508636475
0.6902962203528715,1.283125877380371
0.6902907265078368,1.2874929904937744
0.6902792617635898,1.2917592525482178
0.6902737767297192,1.2960536479949951
0.6902623294938433,1.3003103733062744
0.6902568532548155,1.3045859336853027
0.6902454234933407,1.3088512420654297
0.6902399560328616,1.3131334781646729
0.6902285437118748,1.3174195289611816
0.690223085013676,1.321713924407959
0.6902116900993217,1.3260259628295898
0.6902062401471616,1.330338716506958
0.6901948626056403,1.3346757888793945
0.6901894213833035,1.3389899730682373
0.6901780611808738,1.3432672023773193
0.6901726286721712,1.3475582599639893
0.6901612857751479,1.3518197536468506
0.690155861963917,1.356114149093628
0.6901445363386726,1.3604047298431396
0.6901391212087773,1.3646631240844727
0.690127812821741,1.368947982788086
0.6901224063570717,1.3732283115386963
0.69011111517473,1.3775217533111572
0.6901057173592035,1.381784439086914
0.6900944433481002,1.3860547542572021
0.6900890541656597,1.3903334140777588
0.6900777972923952,1.3946397304534912
0.6900724167270105,1.3989500999450684
0.690061176958243,1.4032690525054932
0.6900558049939102,1.407581090927124
0.6900445822963551,1.4118692874908447
0.6900392189170971,1.416222333908081
0.6900280132575265,1.420522928237915
0.6900226584473924,1.4248228073120117
0.6900114697926361,1.429114580154419
0.6900061235357015,1.4333794116973877
0.6899949518526459,1.4376473426818848
0.6899896141330136,1.4419360160827637
0.689978459388603,1.4462676048278809
0.6899731301904015,1.4505903720855713
0.6899619923516372,1.454862117767334
0.689956671659022,1.4591410160064697
0.6899455506929624,1.4634106159210205
0.6899402384901152,1.4676764011383057
0.6899291343638764,1.471956729888916
0.6899238306350058,1.4762604236602783
0.6899127433157606,1.480560541152954
0.6899074480451021,1.4849176406860352
0.6898963775000807,1.489309549331665
0.6898910906718957,1.4936268329620361
0.689880036868386,1.4979445934295654
0.6898747584669624,1.50227689743042
0.689863721372309,1.5066685676574707
0.6898584513819623,1.510962963104248
0.6898474309635676,1.515228033065796
0.6898421693686386,1.5195388793945312
0.6898311655939621,1.5238392353057861
0.6898259123788193,1.5281286239624023
0.6898149252153776,1.5323991775512695
0.6898096803644154,1.5366780757904053
0.6897987097797827,1.541053295135498
0.6897934732774224,1.5454368591308594
0.68978251923923,1.54988431930542
0.6897772910699191,1.5543053150177002
0.6897663535458557,1.5586962699890137
0.6897611336940691,1.5630145072937012
0.6897502126518804,1.5674114227294922
0.6897450011021191,1.5717802047729492
0.6897340965096085,1.5761473178863525
0.6897288932464002,1.5805575847625732
0.6897180050714279,1.5849778652191162
0.6897128100793268,1.589348554611206
0.6897019382898109,1.593794584274292
0.6896967515533978,1.5982625484466553
0.6896858961173133,1.602628231048584
0.689680717621196,1.6070055961608887
0.6896698785065748,1.6114954948425293
0.6896647082353875,1.6161179542541504
0.6896538854103194,1.6206486225128174
0.6896487233487227,1.6252288818359375
0.6896379167813547,1.6296849250793457
0.689632762914036,1.6340444087982178
0.6896219725725717,1.6384024620056152
0.6896168268842453,1.6427264213562012
0.6896060527369461,1.6470141410827637
0.6896009152123523,1.651322841644287
0.6895901572275369,1.6556627750396729
0.6895850278514433,1.6599805355072021
0.689574285997487,1.6642839908599854
0.6895691647546873,1.6685826778411865
0.6895584390000232,1.6728832721710205
0.6895533258753378,1.6771783828735352
0.6895426161884561,1.68147873878479
0.6895375111667323,1.6858296394348145
0.6895268175161801,1.690138578414917
0.6895217205822914,1.6944775581359863
0.689511042936673,1.6988041400909424
0.6895059540755198,1.703094244003296
0.6894952924034967,1.7074096202850342
0.6894902116000062,1.7117068767547607
0.689479565870297,1.7160124778747559
0.6894744931094225,1.7203209400177002
0.6894638632908029,1.7246265411376953
0.6894587985575246,1.7289454936981201
0.6894481846188277,1.7332398891448975
0.6894431278981522,1.7375447750091553
0.6894325298082675,1.741891622543335
0.6894274810852281,1.746190071105957
0.6894168988131032,1.7505128383636475
0.6894118580727595,1.754847764968872
0.6894012915873978,1.7591066360473633
0.6893962588148368,1.7634170055389404
0.6893857080852993,1.767709732055664
0.6893806832656337,1.7719905376434326
0.6893701482610385,1.7763216495513916
0.6893651313794077,1.780707836151123
0.6893546120689298,1.785085678100586
0.6893496031105001,1.7894525527954102
0.6893390994633716,1.793788194656372
0.6893340984133352,1.7981626987457275
0.6893236103988446,1.8025298118591309
0.6893186172424212,1.8069212436676025
0.6893081448299143,1.8112764358520508
0.6893031595523493,1.8156154155731201
0.6892927027112289,1.8199257850646973
0.6892877252977946,1.8243157863616943
0.6892772839975199,1.8286194801330566
0.6892723144335151,1.832902431488037
0.6892618886436023,1.8372175693511963
0.6892569269143521,1.8415141105651855
0.6892465166043744,1.845794916152954
0.6892415626952307,1.8500607013702393
0.6892311678348179,1.8543705940246582
0.6892262217311584,1.8586761951446533
0.6892158422899971,1.8630130290985107
0.6892109039772271,1.8672964572906494
0.6892005399250604,1.8715803623199463
0.6891956093886106,1.8759043216705322
0.6891852606952389,1.8801875114440918
0.6891803379205669,1.8844544887542725
0.6891700045558464,1.8887159824371338
0.6891650895284362,1.8930110931396484
0.6891547714622801,1.8973119258880615
0.6891498641676425,1.9016063213348389
0.6891395613700207,1.9058904647827148
0.6891346617936922,1.9102137088775635
0.6891243742346314,1.9145264625549316
0.6891194823621747,1.9188714027404785
0.6891092100117577,1.9232091903686523
0.6891043258287635,1.9275360107421875
0.6890940686571294,1.9318621158599854
0.6890891921492129,1.936166763305664
0.6890789501265578,1.9404668807983398
0.6890740812793618,1.9447572231292725
0.6890638543759379,1.949042558670044
0.6890589931751309,1.9533512592315674
0.6890487813612469,1.9576525688171387
0.6890439277925241,1.96195650100708
0.6890337310385449,1.9662530422210693
0.6890288850876277,1.9705486297607422
0.6890187033639751,1.9748494625091553
0.6890138650166108,1.979135513305664
0.689003698293762,1.9834299087524414
0.688998867535725,1.987727403640747
0.688988715784214,1.9920306205749512
0.6889838926013043,1.996305227279663
0.6889737557917214,2.000584840774536
0.6889689401697656,2.0048861503601074
0.6889588182727566,2.009193181991577
0.6889540101976077,2.0134639739990234
0.6889439031838752,2.0177299976348877
0.6889391026414118,2.022052526473999
0.6889290104817145,2.026376724243164
0.6889242174578419,2.030667781829834
0.6889141401229939,2.0349836349487305
0.6889093546036438,2.039287567138672
0.6888992920645157,2.043606758117676
0.6888945140356457,2.0478763580322266
0.688884466263164,2.052145481109619
0.6888796957107575,2.056424379348755
0.6888696626759049,2.0607190132141113
0.6888648995859719,2.0650157928466797
0.6888548812597864,2.06931734085083
0.6888501256183631,2.0736067295074463
0.688840121971939,2.077897310256958
0.6888353737650875,2.0821878910064697
0.6888253847695748,2.0864665508270264
0.6888206439833832,2.0907623767852783
0.6888106696099873,2.09505295753479
0.6888059362305702,2.0993564128875732
0.6887959764505525,2.1036596298217773
0.6887912504640502,2.1079299449920654
0.6887813052487279,2.112204074859619
0.6887765866413069,2.116478443145752
0.6887666559620524,2.120746374130249
0.6887619447199054,2.125018835067749
0.6887520285481469,2.1292734146118164
0.688747324657492,2.133544921875
0.6887374229647134,2.1378164291381836
0.6887327264117953,2.1421051025390625
0.6887228391695358,2.146432876586914
0.6887181499406249,2.1507112979888916
0.6887082771204791,2.1549854278564453
0.6887035952018715,2.159271001815796
0.6886937367754896,2.1635496616363525
0.6886890621535078,2.167860269546509
0.6886792180925949,2.1721324920654297
0.6886745507535873,2.176398277282715
0.6886647210299041,2.180696487426758
0.6886600609602442,2.1849732398986816
0.6886502455456067,2.189272165298462
0.6886455927316949,2.1935739517211914
0.6886357915979743,2.197843313217163
0.688631146026236,2.202125310897827
0.6886213591453584,2.2064151763916016
0.6886167208022453,2.2107012271881104
0.6886069481461916,2.2149672508239746
0.6886023170181819,2.2192370891571045
0.6885925585589884,2.223511219024658
0.6885879346325844,2.2278149127960205
0.6885781903423426,2.232095956802368
0.6885735736040736,2.236370325088501
0.6885638434549296,2.2406599521636963
0.6885592338913502,2.2449488639831543
0.6885495178555052,2.249208450317383
0.6885449154531956,2.2535321712493896
0.6885352135029053,2.2578158378601074
0.6885306182484717,2.2621185779571533
0.6885209303560469,2.2664318084716797
0.6885163422361213,2.2706995010375977
0.688506668373927,2.274991750717163
0.6885020873751665,2.279290199279785
0.6884924275156229,2.2835958003997803
0.6884878536247107,2.2879884243011475
0.6884782077402927,2.2922725677490234
0.6884736409439368,2.296565055847168
0.6884640090071733,2.3008503913879395
0.6884594492921084,2.305135726928711
0.6884498312755831,2.3094534873962402
0.688445278628569,2.3137106895446777
0.6884356745049197,2.3179843425750732
0.6884311289127415,2.322272777557373
0.6884215386546609,2.326606035232544
0.6884170001041291,2.3308916091918945
0.6884074236843639,2.3351540565490723
0.6884028921623149,2.339459180831909
0.6883933295536663,2.343754768371582
0.6883888050469616,2.348062753677368
0.6883792562222846,2.3523476123809814
0.6883747387178116,2.3566298484802246
0.6883652036500157,2.3609023094177246
0.6883606931346867,2.365239143371582
0.6883511717967352,2.36952805519104
0.688346668257488,2.3738245964050293
0.6883371606223987,2.3781185150146484
0.6883326640461962,2.382446527481079
0.6883231700870407,2.386737108230591
0.688318680460872,2.391000270843506
0.6883092001507748,2.395348072052002
0.6883047174616534,2.3996634483337402
0.6882952507737946,2.403927803039551
0.6882907750087598,2.4082274436950684
0.6882813219163719,2.412494659423828
0.688276853062488,2.4167721271514893
0.6882674135388578,2.4210400581359863
0.688262951583214,2.4253149032592773
0.6882535256016822,2.4296069145202637
0.6882490705313936,2.4338951110839844
0.6882396580653538,2.4381794929504395
0.6882352098675603,2.442521333694458
0.6882258108904605,2.4468045234680176
0.6882213695523269,2.4510951042175293
0.6882119840376678,2.455390691757202
0.6882075495463844,2.4597008228302
0.6881981774677206,2.463991165161133
0.6881937498105025,2.4683103561401367
0.6881843911414419,2.4725942611694336
0.6881799703055295,2.476902484893799
0.6881706250197327,2.481184244155884
0.6881662109923915,2.4854822158813477
0.6881568790635733,2.489788770675659
0.6881524718320932,2.494098424911499
0.6881431532340209,2.4984688758850098
0.6881387527857176,2.502790689468384
0.6881294474922117,2.5070972442626953
0.6881250538144255,2.5113718509674072
0.6881157617993595,2.51566219329834
0.6881113748794551,2.5199596881866455
0.6881020961167559,2.5243375301361084
0.6880977159421234,2.5287981033325195
0.6880884504057706,2.53314208984375
0.688084076963825,2.5375139713287354
0.6880748246278507,2.541882038116455
0.6880704579060318,2.5463056564331055
0.6880612187445211,2.5508313179016113
0.6880568587302932,2.5552616119384766
0.6880476327173838,2.559814214706421
0.6880432793982364,2.5642952919006348
0.6880340665081188,2.5686371326446533
0.6880297198715661,2.5729453563690186
0.6880205200784831,2.5773069858551025
0.6880161801120637,2.5816426277160645
0.6880069933903111,2.586042881011963
0.6880026600815882,2.5904715061187744
0.6879934864055139,2.594839572906494
0.6879891597420758,2.599283218383789
0.6879799990860804,2.6038272380828857
0.6879756790555396,2.6082355976104736
0.6879665313940753,2.61257266998291
0.6879622179840692,2.616950511932373
0.6879530832916412,2.6214301586151123
0.6879487764898315,2.626011610031128
0.6879396547409966,2.6304850578308105
0.6879353545350702,2.634941339492798
0.6879262457044374,2.6395130157470703
0.6879219520821047,2.644068479537964
0.6879128561443354,2.648569107055664
0.6879085690933318,2.6529364585876465
0.6878994860231393,2.657250165939331
0.6878952055312246,2.66154408454895
0.6878861353033736,2.66583514213562
0.6878818613583322,2.6701724529266357
0.6878728039476396,2.6745550632476807
0.68786853653728,2.678893804550171
0.6878594919186145,2.68322491645813
0.6878552310307695,2.687563180923462
0.6878461991790513,2.691971778869629
0.6878419448015781,2.6964077949523926
0.6878329256917791,2.7007319927215576
0.6878286778125595,2.7050485610961914
0.6878196714197029,2.7093396186828613
0.6878154300266424,2.7136478424072266
0.6878064363258034,2.7179505825042725
0.6878022014068322,2.722271680831909
0.6877932203731368,2.7265963554382324
0.6877889919162089,2.7308809757232666
0.687780023524835,2.7352075576782227
0.687775801517929,2.739548444747925
0.687766845744105,2.743877649307251
0.6877626301752234,2.748253107070923
0.6877536869942295,2.752598762512207
0.6877494778513987,2.7569220066070557
0.6877405472385661,2.761247396469116
0.6877363445098367,2.7656123638153076
0.6877274264405476,2.769984483718872
0.6877232301139945,2.7744054794311523
0.6877143245636816,2.7787389755249023
0.6877101346274037,2.783046007156372
0.6877012415715515,2.7873222827911377
0.6876970580136706,2.7916269302368164
0.6876881774278141,2.7959375381469727
0.6876840002364771,2.8002378940582275
0.6876751320962017,2.804508686065674
0.6876709612595793,2.808804750442505
0.6876621055405209,2.8130757808685303
0.6876579410468072,2.8173744678497314
0.6876490977246532,2.8216657638549805
0.6876449395620662,2.8259549140930176
0.6876361086125539,2.8302268981933594
0.6876319567693356,2.834563732147217
0.6876231381682526,2.838902711868286
0.6876189926326689,2.8432109355926514
0.6876101863558535,2.847511053085327
0.6876060471161939,2.8517963886260986
0.6875972531395342,2.8560967445373535
0.6875931201841119,2.8604345321655273
0.6875843384835472,2.864772319793701
0.6875802118006987,2.86910343170166
0.6875714423522175,2.8734354972839355
0.6875673219303036,2.877758026123047
0.687558564709945,2.8820836544036865
0.6875544505373495,2.886432409286499
0.6875457055212025,2.890794515609741
0.6875415975863329,2.895127773284912
0.6875328647505364,2.8994851112365723
0.6875287630418243,2.903860569000244
0.6875200423625668,2.9081780910491943
0.6875159468684664,2.9124810695648193
0.6875072383219866,2.9168155193328857
0.6875031490309762,2.9211502075195312
0.6874944525935622,2.925482988357544
0.6874903694941433,2.9297938346862793
0.6874816851421329,2.9340856075286865
0.6874776082228304,2.9384424686431885
0.6874689359326109,2.9427621364593506
0.6874648651819734,2.947053909301758
0.6874562049299818,2.9514102935791016
0.6874521403365804,2.955881357192993
0.6874434920993031,2.9602813720703125
0.6874394336517327,2.9646642208099365
0.687430797405705,2.969078302383423
0.6874267450925841,2.973424196243286
0.6874181208143907,2.9777238368988037
0.6874140746243605,2.9820446968078613
0.6874054622906356,2.986443042755127
0.6874014222123606,2.9908010959625244
0.6873928217997869,2.995180368423462
0.6873887878219551,2.9997498989105225
0.687380199307265,3.0041935443878174
0.6873761714185872,3.0085396766662598
0.6873675947785612,3.0128777027130127
0.6873635729677713,3.017225980758667
0.6873550081792393,3.021522045135498
0.6873509924350942,3.0258188247680664
0.6873424394749352,3.0301473140716553
0.6873384297862148,3.03448486328125
0.6873298886313556,3.038886070251465
0.6873258849868632,3.0432920455932617
0.6873173556142801,3.047659397125244
0.687313358002841,3.0520246028900146
0.6873048403895584,3.0563623905181885
0.6873008488000218,3.060692310333252
0.6872923429231125,3.065047264099121
0.68728835734435,3.06937575340271
0.6872798631809354,3.0737569332122803
0.6872758836018416,3.07816743850708
0.687267401129091,3.082515239715576
0.6872634275385834,3.0868170261383057
0.6872549567337148,3.091132879257202
0.687250989120733,3.0954692363739014
0.6872425299610124,3.099823474884033
0.6872385683145198,3.1040995121002197
0.687230120777261,3.108391523361206
0.6872261650862429,3.1126513481140137
0.6872177291488082,3.116912603378296
0.6872137794022725,3.1211936473846436
0.6872053550420718,3.125459671020508
0.6872014112290497,3.1297762393951416
0.6871929984235405,3.1341073513031006
0.6871890605330851,3.138474702835083
0.6871806592597732,3.1427736282348633
0.6871767272809608,3.147104501724243
0.6871683375173993,3.1514029502868652
0.6871644114393276,3.155769109725952
0.6871560331631176,3.1600778102874756
0.6871521129749083,3.1643855571746826
0.6871437461636974,3.1686582565307617
0.6871398318544935,3.172950267791748
0.687131476485978,3.1772384643554688
0.687127568044945,3.1815664768218994
0.6871192240968683,3.1858716011047363
0.6871153215131948,3.1901724338531494
0.6871069889633465,3.194474697113037
0.6871030922262428,3.1987926959991455
0.6870947710524609,3.2030818462371826
0.6870908801511598,3.207393169403076
0.6870825703313287,3.2117011547088623
0.6870786852550853,3.2160444259643555
0.687070386767137,3.2203683853149414
0.6870665075052285,3.2246880531311035
0.6870582203271415,3.229024887084961
0.6870543468688672,3.2333571910858154
0.6870460709786671,3.2376718521118164
0.6870422033133488,3.242009162902832
0.6870339386891078,3.2463276386260986
0.6870300768060892,3.2507271766662598
0.6870218234259265,3.2551121711730957
0.6870179673145733,3.259443521499634
0.6870097251566546,3.2637734413146973
0.6870058748063546,3.26810359954834
0.686997643848892,3.272411346435547
0.6869937992490551,3.276723861694336
0.6869855794703074,3.2810051441192627
0.6869817406103654,3.2852983474731445
0.6869735319886374,3.2896838188171387
0.6869696988580443,3.2940192222595215
0.6869615013716878,3.2983829975128174
0.6869576739599189,3.3027000427246094
0.6869494875873311,3.307008981704712
0.686945665883884,3.311306953430176
0.686937490603509,3.315591335296631
0.6869336745979032,3.319868564605713
0.6869255103882308,3.324127197265625
0.686921700070007,3.328397274017334
0.686913546909573,3.332684278488159
0.6869097422682943,3.336972951889038
0.6869016001356802,3.341294288635254
0.6868978011609312,3.3455989360809326
0.6868896700347651,3.3498942852020264
0.6868858767161518,3.3541882038116455
0.6868777565751064,3.3585517406463623
0.6868739689022569,3.36283016204834
0.6868658597250517,3.3671021461486816
0.6868620776876153,3.371415138244629
0.6868539794530144,3.3757147789001465
0.6868502030406621,3.3799798488616943
0.6868421157274759,3.384237289428711
0.6868383449299005,3.388554573059082
0.686830268516984,3.3928589820861816
0.6868265033238994,3.397167205810547
0.686818437790154,3.40147066116333
0.6868146781912954,3.4057388305664062
0.6868066235156666,3.4100241661071777
0.6868028695007913,3.4143359661102295
0.6867948256622705,3.4186460971832275
0.6867910772211567,3.4229235649108887
0.6867830441987801,3.42722225189209
0.6867793013212277,3.431525468826294
0.6867712790940768,3.435804605484009
0.686767541769906,3.440105438232422
0.686759530317107,3.444408416748047
0.6867557985361603,3.4487431049346924
0.6867477978368843,3.453038454055786
0.6867440715890256,3.457327365875244
0.6867360816224883,3.461583137512207
0.6867323608976018,3.4658873081207275
0.6867243816430637,3.4701764583587646
0.6867206664310551,3.474505662918091
0.6867126978678217,3.478790760040283
0.6867089881586177,3.483062267303467
0.6867010302660383,3.4873273372650146
0.6866973260495874,3.4915974140167236
0.6866893788070562,3.495891809463501
0.6866856800733271,3.5001718997955322
0.6866777434602825,3.5044515132904053
0.6866740501992651,3.5087249279022217
0.6866661241951901,3.5129990577697754
0.6866624363968953,3.5173046588897705
0.6866545209813165,3.5215911865234375
0.6866508386357764,3.5258824825286865
0.6866429337882648,3.5301690101623535
0.6866392568855321,3.5345027446746826
0.686631362585703,3.538792371749878
0.6866276911158513,3.543097496032715
0.6866198073433636,3.5473713874816895
0.6866161412964873,3.551666021347046
0.6866082680310438,3.555953025817871
0.6866046073972581,3.5602500438690186
0.6865967446186055,3.5645592212677
0.6865930893880466,3.5688679218292236
0.6865852370759752,3.5731563568115234
0.6865815872387994,3.5774521827697754
0.6865737453731432,3.58171010017395
0.6865701009195282,3.586021900177002
0.6865622694801644,3.5903160572052
0.6865586304003082,3.5946195125579834
0.6865508093671581,3.5988993644714355
0.6865471756512788,3.6032192707061768
0.6865393650043068,3.6075189113616943
0.6865357366426436,3.611783981323242
0.686527936361857,3.6160552501678467
0.68652431334467,3.620432138442993
0.6865165234101196,3.624908208847046
0.6865129057276884,3.6292591094970703
0.6865051261194686,3.633600950241089
0.6865015137620938,3.6379358768463135
0.6864937444603412,3.642399311065674
0.6864901374183436,3.6468639373779297
0.6864823784032383,3.6513595581054688
0.6864787766669598,3.6559066772460938
0.6864710279187245,3.6603660583496094
0.6864674314785261,3.6647887229919434
0.6864596929774266,3.6692707538604736
0.6864561018236904,3.673617362976074
0.6864483735500351,3.6779074668884277
0.6864447876731634,3.6822211742401123
0.6864370696073029,3.6865556240081787
0.686433488997718,3.690908908843994
0.6864257811200462,3.695218086242676
0.6864222057681908,3.6995198726654053
0.6864145080591434,3.703838586807251
0.68641093795548,3.708143472671509
0.6864032503955354,3.712484836578369
0.6863996855305471,3.716794729232788
0.6863920081002264,3.721078634262085
0.6863884484644158,3.7254245281219482
0.6863807811442815,3.7297496795654297
0.6863772267281714,3.734060049057007
0.6863695694988289,3.7383906841278076
0.6863660202929621,3.742690086364746
0.6863583731350587,3.7469992637634277
0.6863548291299982,3.7513275146484375
0.6863471920242223,3.7556707859039307
0.6863436532105512,3.760042905807495
0.6863360261376343,3.764364004135132
0.6863324925059547,3.7686655521392822
0.6863248754466695,3.7729485034942627
0.6863213469876042,3.777217149734497
0.6863137399227653,3.7815771102905273
0.6863102166269563,3.78586745262146
0.6863026195374199,3.7901437282562256
0.6862991013955293,3.794454336166382
0.6862915142621931,3.798731565475464
0.686288001264903,3.8029844760894775
0.6862804240687064,3.8072612285614014
0.6862769162067175,3.8115193843841553
0.6862693489286413,3.8157904148101807
0.6862658461926749,3.820068359375
0.686258288813741,3.8243634700775146
0.6862547911945381,3.828632354736328
0.6862472436958097,3.832899570465088
0.6862437511841306,3.8371827602386475
0.686236213546712,3.8414671421051025
0.6862327261333363,3.8457627296447754
0.6862251983383731,3.850064277648926
0.6862217160141001,3.8543927669525146
0.6862141980427792,3.8586504459381104
0.6862107207984276,3.862938404083252
0.6862032126319757,3.867206573486328
0.6861997404583838,3.8714826107025146
0.6861922420780697,3.875762939453125
0.6861887749660952,3.8800551891326904
0.6861812863532277,3.884316921234131
0.6861778242937473,3.8885977268218994
0.6861703454296764,3.8928775787353516
0.6861668884135865,3.8971588611602783
0.6861594192797018,3.9014532566070557
0.686155967297918,3.9057672023773193
0.6861485078756507,3.9100382328033447
0.6861450609191077,3.914313316345215
0.686137611189929,3.9185991287231445
0.6861341692495807,3.922889471054077
0.6861267291950023,3.9272308349609375
0.6861232922618219,3.931495189666748
0.6861158618633953,3.9357731342315674
0.6861124299283751,3.9400622844696045
0.6861050091676927,3.9443228244781494
0.6861015822218437,3.9486098289489746
0.6860941710805376,3.9528937339782715
0.6860907491148905,3.957186222076416
0.6860833475746327,3.9614853858947754
0.686079930580237,3.9657998085021973
0.6860725386227396,3.970099925994873
0.6860691265906632,3.974442481994629
0.6860617441976786,3.9787142276763916
0.6860583371190091,3.9872186183929443
0.6860509642723287,3.9915170669555664
0.6860475621381723,3.9958083629608154
0.6860401988196276,4.000132083892822
0.6860368016211097,4.004409551620483
0.6860294478125716,4.008700370788574
0.6860260555408358,4.01298451423645
0.6860187112242154,4.017297744750977
0.6860153238704244,4.021615982055664
0.6860079890276713,4.025894403457642
0.6860046065830067,4.030197381973267
0.6859972811961105,4.034484386444092
0.6859939036517724,4.038761377334595
0.6859865877027622,4.043052673339844
0.6859832150499692,4.0473315715789795
0.6859759085209128,4.051630258560181
0.6859725407509029,4.055902719497681
0.6859652436239073,4.060181617736816
0.6859618807279361,4.064468622207642
0.6859545929851477,4.068797826766968
0.6859512349544902,4.073091268539429
0.6859439565780941,4.077411413192749
0.6859406034040434,4.081724166870117
0.6859333343762637,4.086093425750732
0.6859299860501314,4.090430021286011
0.6859227263532311,4.094686031341553
0.6859193828663475,4.098958969116211
0.685912132482628,4.103244304656982
0.6859087938263415,4.107530832290649
0.6859015527381432,4.111820459365845
0.685898218903821,4.116079092025757
0.6858909870935227,4.12035608291626
0.68588765807255,4.124621868133545
0.6858804355225692,4.128897666931152
0.6858771113063493,4.133149147033691
0.6858698979991418,4.137416124343872
0.6858665785790968,4.1416966915130615
0.685859374497157,4.145973443984985
0.6858560598647272,4.150272846221924
0.6858488649905868,4.1545703411102295
0.6858455551372302,4.1588521003723145
0.6858383694534606,4.163122892379761
0.6858350643706538,4.167384147644043
0.6858278878598632,4.171662092208862
0.6858245875391008,4.17592191696167
0.6858174201839359,4.180200815200806
0.6858141246167307,4.184485912322998
0.6858069663998762,4.188753128051758
0.6858036755777588,4.193031311035156
0.6857965264819375,4.197352409362793
0.6857932403964565,4.201631784439087
0.6857861004044282,4.20592999458313
0.6857828190471508,4.210207939147949
0.6857756881417139,4.214489936828613
0.6857724115042243,4.218756198883057
0.6857652896682144,4.223010778427124
0.6857620177421154,4.227285385131836
0.6857549049584055,4.231547832489014
0.6857516377353176,4.235835313796997
0.6857445339868186,4.240113258361816
0.6857412714583798,4.2443687915802
0.6857341767280395,4.248635530471802
0.6857309188859062,4.252906322479248
0.68572383315671,4.257168531417847
0.685720579992556,4.2614405155181885
0.6857135032475266,4.2657554149627686
0.6857102547530433,4.270056486129761
0.6857031869752405,4.274337291717529
0.6856999431421371,4.278676509857178
0.6856928843146577,4.282934188842773
0.6856896451346612,4.287256717681885
0.6856825952406387,4.291623592376709
0.6856793607054938,4.295902967453003
0.6856723197280992,4.30016827583313
0.6856690898295676,4.304456472396851
0.6856620577520086,4.308704853057861
0.6856588324818704,4.312993764877319
0.6856518092873911,4.317272663116455
0.685648588637443,4.321547031402588
0.6856415743093246,4.325792551040649
0.6856383582713815,4.330065488815308
0.6856313527929416,4.334361553192139
0.6856281413588352,4.338660001754761
0.685621144713428,4.34291672706604
0.6856179378750084,4.347218751907349
0.6856109500460245,4.351513385772705
0.6856077477951575,4.355778694152832
0.6856007687660239,4.360059499740601
0.6855975710945945,4.364343643188477
0.6855906008487745,4.3686065673828125
0.6855874077486837,4.372882843017578
0.685580446269677,4.377140760421753
0.6855772577328434,4.381440162658691
0.6855703050041854,4.385716676712036
0.6855671210225449,4.389993190765381
0.6855601770278074,4.394252061843872
0.6855569975933133,4.398562908172607
0.6855500623161042,4.402845859527588
0.6855468874207267,4.407108783721924
0.6855399608446889,4.411386966705322
0.6855367904804154,4.4156494140625
0.6855298725892293,4.419931650161743
0.6855267067480637,4.424208641052246
0.6855197975254442,4.428499698638916
0.6855166361994082,4.432760953903198
0.6855097356291061,4.437042474746704
0.6855065788102381,4.441315174102783
0.6854996868760399,4.445587158203125
0.6854965345563955,4.449868202209473
0.6854896512421232,4.454126596450806
0.6854865034137745,4.458421468734741
0.6854796287032858,4.462702989578247
0.6854764853583222,4.466973543167114
0.6854696192355096,4.471224784851074
0.6854664803660371,4.475499629974365
0.6854596228148291,4.47975754737854
0.6854564884129705,4.484055042266846
0.6854496394173304,4.488357305526733
0.6854465094752255,4.492626428604126
0.6854396690191518,4.496870279312134
0.685436543528957,4.501171112060547
0.6854297115964831,4.50546669960022
0.6854265905503718,4.509791374206543
0.6854197671255665,4.514063835144043
0.6854166505157282,4.5183892250061035
0.6854098355826949,4.522655248641968
0.6854067234013363,4.526953935623169
0.6853999169442134,4.531238555908203
0.6853968091835577,4.5355048179626465
0.6853900111865183,4.539765119552612
0.6853869078388051,4.544044733047485
0.6853801182860569,4.548339128494263
0.6853770193435426,4.552642822265625
0.685370238219328,4.556893587112427
0.685367143674285,4.56115198135376
0.685360370962881,4.565433740615845
0.6853572808075991,4.569718360900879
0.685350516493317,4.574036359786987
0.6853474307201014,4.57837438583374
0.6853406747872873,4.5826497077941895
0.68533759338846,4.586947679519653
0.685330845821494,4.591235160827637
0.6853277687893937,4.595518112182617
0.6853210295726898,4.5997865200042725
0.6853179568996712,4.604078769683838
0.6853112260176781,4.608362674713135
0.6853081576961123,4.612680435180664
0.6853014351333124,4.616989374160767
0.685298371155587,4.6212732791900635
0.6852916568964973,4.625555038452148
0.6852885972550152,4.629856586456299
0.6852818912841863,4.634136438369751
0.6852788359713675,4.638422250747681
0.6852721382733836,4.642682313919067
0.6852690872816642,4.646976470947266
0.6852623978411435,4.65125846862793
0.6852593511629755,4.655544757843018
0.6852526699645699,4.659820556640625
0.6852496275924215,4.664103746414185
0.6852429546208169,4.6683900356292725
0.6852399165471721,4.672745943069458
0.6852332517870872,4.6770710945129395
0.6852302180044463,4.681373357772827
0.685223561440634,4.685668706893921
0.6852205319415132,4.689968824386597
0.6852138835587596,4.6942667961120605
0.6852108583356912,4.698588132858276
0.6852042181188156,4.70288348197937
0.6852011971643472,4.707237005233765
0.6851945650982024,4.711529970169067
0.6851915484048986,4.7158589363098145
0.6851849244743703,4.720124006271362
0.6851819120348106,4.724416732788086
0.685175296224818,4.728737831115723
0.6851722880315979,4.733026504516602
0.685165680327093,4.737294912338257
0.6851626763728241,4.7415454387664795
0.6851560767587919,4.745810031890869
0.6851530770361012,4.750118732452393
0.6851464854975597,4.75443959236145
0.6851434899990901,4.758736610412598
0.6851369065210906,4.763012647628784
0.6851339152395003,4.767290115356445
0.6851273398071259,4.771587371826172
0.6851243527350895,4.775889873504639
0.6851177853334564,4.780184745788574
0.6851148024636639,4.784455299377441
0.6851082430779208,4.788760423660278
0.6851052644030774,4.793047666549683
0.685098713018406,4.797321319580078
0.6850957385312324,4.801594257354736
0.6850891951328465,4.805882692337036
0.6850862248260796,4.810171842575073
0.6850796893992254,4.814477205276489
0.6850767232656166,4.818741083145142
0.685070195795573,4.82300066947937
0.6850672338278899,4.827274560928345
0.6850607142999677,4.831510305404663
0.6850577564909931,4.835790157318115
0.6850512448905349,4.840088844299316
0.6850482912330671,4.844361066818237
0.6850417875454485,4.848637819290161
0.6850388380323008,4.852927207946777
0.6850323422429286,4.857245683670044
0.68502939686693,4.86151909828186
0.6850229089612438,4.86578369140625
0.6850199677152381,4.87007999420166
0.6850134876787087,4.87438702583313
0.6850105505555555,4.878680467605591
0.685004078373686,4.88297438621521
0.6850011453662596,4.887261390686035
0.6849946810245846,4.89151668548584
0.6849917521257746,4.895796775817871
0.6849852956098604,4.90005350112915
0.6849823708125721,4.904373407363892
0.6849759221080169,4.908630132675171
0.6849730014051697,4.912923574447632
0.6849665604976027,4.917200565338135
0.6849636438821319,4.921503782272339
0.684957210757214,4.925768136978149
0.68495429822207,4.930058002471924
0.6849478728654936,4.934396028518677
0.6849449644036414,4.938662052154541
0.6849385468011301,4.9429566860198975
0.6849356424055495,4.947226524353027
0.6849292325428589,4.951494216918945
0.6849263322065448,4.95577073097229
0.6849199300694602,4.960026979446411
0.6849170337854232,4.964332103729248
0.6849106393597622,4.968601942062378
0.6849077471210264,4.972868204116821
0.6849013603926376,4.977186679840088
0.684898472192243,4.992330074310303
0.6848920931470052,5.004945516586304
0.6848892089780065,5.021346569061279
0.6848828376018301,5.028217315673828
0.6848799574572962,5.032652139663696
0.6848735937361223,5.0369486808776855
0.6848707176091375,5.0412774085998535
0.6848643615289377,5.045547723770142
0.6848614894126005,5.049858093261719
0.6848551409593774,5.054157018661499
0.6848522728468014,5.058490037918091
0.6848459320065884,5.062744855880737
0.6848430678909013,5.067047595977783
0.6848367346497621,5.071335077285767
0.684833874524107,5.0756566524505615
0.6848275488681355,5.079925060272217
0.6848246927256694,5.084240674972534
0.6848183746409903,5.088613510131836
0.6848155224748855,5.093032598495483
0.6848092119476534,5.097429990768433
0.684806363751096,5.101787328720093
0.6848000607674968,5.106159448623657
0.6847972165336875,5.110539436340332
0.6847909210799364,5.11487889289856
0.6847880808020907,5.1191816329956055
0.6847817928644332,5.123467445373535
0.684778956535781,5.127727270126343
0.6847726761004929,5.132007360458374
0.6847698437142778,5.136271953582764
0.6847635707676651,5.140551805496216
0.6847607423171461,5.144829988479614
0.6847544768455439,5.149091005325317
0.6847516523239938,5.153390407562256
0.684745394313768,5.157655239105225
0.6847425737144738,5.161977052688599
0.6847363231520197,5.166305780410767
0.6847335064682827,5.170613765716553
0.6847272633400255,5.1749107837677
0.6847244505651615,5.179185390472412
0.6847182148575558,5.183460474014282
0.6847154059848946,5.187729597091675
0.6847091776844249,5.192016363143921
0.6847063727073103,5.196297883987427
0.6847001518004904,5.200565576553345
0.6846973507122809,5.2048633098602295
0.6846911371856542,5.20924186706543
0.6846883399797219,5.213638067245483
0.6846821338198614,5.217947244644165
0.6846793404895928,5.222251653671265
0.6846731416831001,5.226586580276489
0.6846703522218955,5.230885982513428
0.6846641607554024,5.235166549682617
0.6846613751566761,5.23948073387146
0.6846551910168432,5.2437663078308105
0.6846524092740237,5.248030185699463
0.6846462324475404,5.252310037612915
0.6846434545540704,5.256585597991943
0.6846372850276556,5.260913848876953
0.6846345109769909,5.265320539474487
0.6846283487373925,5.269704103469849
0.6846255785230037,5.27399754524231
0.6846194235569985,5.278266668319702
0.6846166571723691,5.282593727111816
0.6846105094667625,5.286895513534546
0.6846077469053906,5.291336297988892
0.6846016064470175,5.2956297397613525
0.6845988477024146,5.299921035766602
0.6845927144781376,5.304196119308472
0.6845899595438297,5.308486223220825
0.6845838335405408,5.312810897827148
0.6845810824100665,5.3171703815460205
0.6845749636146862,5.321571111679077
0.6845722162815987,5.325892686843872
0.6845661046810758,5.3301842212677
0.6845633611389415,5.334474086761475
0.6845572567202535,5.338770151138306
0.6845545169626526,5.343060493469238
0.6845484197128054,5.347376585006714
0.684545683733332,5.3516480922698975
0.6845395936393597,5.355927228927612
0.6845368614316208,5.360293626785278
0.6845307784805861,5.364672660827637
0.6845280500382028,5.369053602218628
0.6845219742171961,5.373379468917847
0.6845192495338028,5.377713441848755
0.6845131808299433,5.381988525390625
0.6845104598991882,5.386272192001343
0.6845043982996225,5.390560150146484
0.6845016811151671,5.394850254058838
0.6844956266070702,5.3991453647613525
0.6844929131625889,5.403462171554565
0.6844868657331638,5.407730340957642
0.6844841560223454,5.412000417709351
0.6844781156588228,5.416279315948486
0.6844754096753685,5.420547008514404
0.6844693763650072,5.4248199462890625
0.6844666741026322,5.429123163223267
0.6844606478327183,5.433380365371704
0.6844579492851509,5.437679767608643
0.6844519300429988,5.441983461380005
0.6844492352039806,5.446258068084717
0.6844432229769319,5.450554609298706
0.6844405318402178,5.454817533493042
0.6844345266156417,5.459089517593384
0.6844318391749994,5.463354587554932
0.684425840940293,5.467658758163452
0.6844231571895041,5.471914052963257
0.6844171659320912,5.476174592971802
0.68441448586495,5.48045539855957
0.6844085015722826,5.484716176986694
0.6844058251825967,5.488992691040039
0.6843998478421536,5.493252992630005
0.6843971751237437,5.497514486312866
0.684391204723031,5.50177264213562
0.6843885356697306,5.506061553955078
0.6843825721962822,5.51031756401062
0.6843799068019378,5.514611721038818
0.6843739502433138,5.518893718719482
0.6843712885017857,5.52314829826355
0.6843653388455738,5.527454614639282
0.6843626807507347,5.531725168228149
0.6843567379845494,5.536080598831177
0.6843540835302849,5.540448904037476
0.6843481476417678,5.544803142547607
0.6843454968219768,5.549142360687256
0.6843395677987963,5.553460359573364
0.68433692060739,5.557809114456177
0.6843309984372413,5.562194347381592
0.6843283548681443,5.566675424575806
0.6843224395387496,5.5711870193481445
0.6843197995858992,5.575758695602417
0.6843138910850068,5.580336093902588
0.6843112547423531,5.584823131561279
0.6843053530577385,5.58944845199585
0.6843027203192442,5.593857049942017
0.6842968254387093,5.598261833190918
0.68429419629835,5.602627515792847
0.6842883082097234,5.606940746307373
0.6842856826614875,5.611217260360718
0.6842798013526238,5.615498065948486
0.6842771793905124,5.61981463432312
0.6842713048492929,5.62412166595459
0.6842686864673193,5.628397703170776
0.6842628186816512,5.632667541503906
0.6842602038738425,5.63696551322937
0.6842543428316601,5.641273021697998
0.6842517315920544,5.645586252212524
0.6842458772813175,5.64985466003418
0.6842432696039669,5.654143810272217
0.6842374220126615,5.65845799446106
0.6842348178916299,5.662783145904541
0.6842289770077683,5.667112350463867
0.6842263764371324,5.671458959579468
0.684220542248753,5.67579197883606
0.6842179452226014,5.68017053604126
0.6842121177177682,5.684529066085815
0.6842095242302029,5.688885688781738
0.6842037033970064,5.693270444869995
0.6842011134421411,5.697691917419434
0.6841952992686968,5.7021567821502686
0.6841927128406581,5.706662654876709
0.6841869053151077,5.711138010025024
0.6841843224080345,5.715558290481567
0.6841785215185457,5.71990180015564
0.684175942126589,5.724295377731323
0.6841701478613548,5.72866678237915
0.684167571978678,5.733016490936279
0.6841617843259169,5.737391233444214
0.6841592119466957,5.741684913635254
0.6841534308946521,5.7459821701049805
0.6841508620130746,5.750300168991089
0.6841450875500183,5.75462794303894
0.6841425221602848,5.758965253829956
0.6841367542745107,5.763367176055908
0.6841341923708337,5.767732858657837
0.6841284310506623,5.772109031677246
0.6841258726272667,5.7765374183654785
0.6841201178610435,5.780985593795776
0.6841175629121657,5.785426378250122
0.6841118146882624,5.789755582809448
0.6841092632081516,5.794077157974243
0.6841035215149639,5.798510551452637
0.6841009734978808,5.802910566329956
0.6840952383238302,5.807274580001831
0.6840926937640485,5.811616659164429
0.6840869650975814,5.815958738327026
0.6840844239893856,5.820290565490723
0.6840787018189733,5.8245837688446045
0.6840761641566611,5.8289268016815186
0.6840704484708002,5.833266019821167
0.6840679142486806,5.837571620941162
0.684062205035892,5.841950416564941
0.6840596742482861,5.846339225769043
0.684053971497116,5.850700616836548
0.6840514441383571,5.855064392089844
0.6840457478373764,5.859458923339844
0.6840432239018093,5.8637988567352295
0.6840375340396133,5.868146657943726
0.684035013521595,5.87249755859375
0.6840293300868043,5.876863241195679
0.6840268129807034,5.881202220916748
0.6840211359619626,5.88553261756897
0.6840186222621597,5.8899054527282715
0.6840129516481382,5.894333839416504
0.6840104413490257,5.89874529838562
0.6840047771284171,5.903104543685913
0.6840022702243993,5.907506942749023
0.6839966123859221,5.911872625350952
0.6839941088714148,5.916210651397705
0.6839884574038115,5.920535326004028
0.6839859572732422,5.924843788146973
0.6839803121652799,5.929150104522705
0.6839778154130879,5.933453321456909
0.6839721766535578,5.937735319137573
0.683969683274194,5.942076921463013
0.6839640508519116,5.946423053741455
0.6839615608398388,5.950758934020996
0.6839559347436432,5.955082178115845
0.6839534480933357,5.959434509277344
0.6839478283120909,5.963749885559082
0.6839453450180343,5.9680914878845215
0.6839397315406278,5.9724180698394775
0.6839372515973196,5.976771116256714
0.683931644412663,5.981080770492554
0.6839291678146121,5.985391855239868
0.6839235669116411,5.989731788635254
0.683921093653368,5.994064807891846
0.6839154990210417,5.998392343521118
0.6839130290970782,6.002699613571167
0.6839074407243801,6.006979703903198
0.6839049741292693,6.011266231536865
0.6838993920052066,6.0155580043792725
0.6838969287335033,6.019872188568115
0.6838913528471064,6.024179458618164
0.6838888928933772,6.028507471084595
0.6838833232337003,6.032824993133545
0.6838808665925225,6.0372467041015625
0.6838753031486434,6.041580438613892
0.6838728498146058,6.045906066894531
0.6838672925756262,6.050270318984985
0.6838648425433292,6.054599761962891
0.6838592914983738,6.05890154838562
0.683856844762429,6.063227415084839
0.6838512999006459,6.067552328109741
0.6838488564556761,6.071895360946655
0.6838433177662371,6.076286792755127
0.6838408776068758,6.08058762550354
0.6838353450789761,6.0849223136901855
0.6838329081998694,6.089287519454956
0.6838273818227268,6.09359884262085
0.6838249482185308,6.097973823547363
0.683819427981387,6.102302551269531
0.6838169976467691,6.106680154800415
0.6838114835388884,6.111017942428589
0.6838090564685276,6.115379095077515
0.6838035484791979,6.119782209396362
0.6838011246677841,6.124204635620117
0.6837956227863158,6.128627061843872
0.6837932022285497,6.13309121131897
0.6837877064442767,6.137624740600586
0.6837852891348708,6.142108201980591
0.6837797994371495,6.146625280380249
0.6837773853708267,6.151058912277222
0.6837719017490362,6.155398845672607
0.6837694909205309,6.159728288650513
0.683764013364074,6.1640355587005615
0.6837616057681307,6.168357849121094
0.6837561342664322,6.172652006149292
0.6837537298978072,6.176973581314087
0.6837482644403151,6.18132758140564
0.6837458632937755,6.185661315917969
0.6837404038699597,6.190004825592041
0.6837380059402833,6.19445276260376
0.683732552539637,6.198786735534668
0.6837301578216127,6.203084707260132
0.6837247104336515,6.207372665405273
0.6837223189220789,6.211652040481567
0.6837168775363409,6.2159857749938965
0.6837144892260305,6.22031831741333
0.6837090538320758,6.224618911743164
0.6837066687178491,6.228923559188843
0.6837012393052609,6.2332422733306885
0.6836988573819499,6.237603425979614
0.6836934339403333,6.241983890533447
0.6836910552027807,6.246291160583496
0.6836856377217632,6.250596761703491
0.6836832621648229,6.2549052238464355
0.6836778506340543,6.259203910827637
0.6836754782525902,6.2635016441345215
0.6836700726617424,6.267807483673096
0.68366770345063,6.272136688232422
0.6836623037893966,6.2764341831207275
0.6836599377435216,6.280717611312866
0.6836545440016191,6.28504490852356
0.6836521811158777,6.289465665817261
0.6836467932830442,6.29378604888916
0.6836444335523431,6.298083066940308
0.6836390516183386,6.302453279495239
0.6836366950375955,6.306792974472046
0.6836313189922022,6.311102390289307
0.6836289655563452,6.315426826477051
0.6836235953893669,6.319712400436401
0.6836212450933346,6.323993682861328
0.6836158807945968,6.328297853469849
0.6836135336333387,6.332653045654297
0.683608175192689,6.336963176727295
0.6836058311611642,6.341247081756592
0.6836004785684718,6.345561504364014
0.6835981376616509,6.3498475551605225
0.6835927909068066,6.3541419506073
0.6835904531196698,6.358522653579712
0.6835851121925864,6.362811803817749
0.683582777520125,6.36711859703064
0.6835774424107358,6.371421813964844
0.6835751108479511,6.375705718994141
0.6835697815462122,6.380002737045288
0.683567453088116,6.384345293045044
0.6835621295840041,6.3886237144470215
0.6835598042256185,6.3929502964019775
0.6835544865091321,6.397298336029053
0.6835521642454894,6.401658773422241
0.6835468523066482,6.406054258346558
0.6835445331327914,6.4104461669921875
0.6835392269616363,6.4147515296936035
0.6835369108726184,6.419073820114136
0.683531610459212,6.42340612411499
0.683529297450096,6.427739858627319
0.6835240027845216,6.43206262588501
0.6835216928503812,6.436434268951416
0.6835164039227435,6.440789699554443
0.6835140970586625,6.445133209228516
0.6835088138590875,6.449432134628296
0.6835065100601597,6.453746557235718
0.6835012325787937,6.458066701889038
0.6834989318401233,6.462406873703003
0.6834936600671346,6.466709136962891
0.6834913623838358,6.471022605895996
0.6834860963094129,6.475352048873901
0.6834838016766097,6.479653835296631
0.6834785412909625,6.483958959579468
0.6834762497037898,6.48824667930603
0.6834709949971489,6.492527008056641
0.6834687064507505,6.496829986572266
0.6834634574133672,6.501147270202637
0.683461171902898,6.505444526672363
0.6834559285250444,6.50974440574646
0.683453646045669,6.514094591140747
0.6834484083176379,6.5184485912323
0.6834461288645309,6.522771835327148
0.6834408967766356,6.5270836353302
0.6834386203449815,6.531397342681885
0.6834333938875561,6.535701036453247
0.6834311204725493,6.540049314498901
0.6834258996359487,6.544372081756592
0.6834236292327933,6.548695802688599
0.6834184140073928,6.5530266761779785
0.6834161466113036,6.557367324829102
0.6834109369874984,6.561694622039795
0.6834086725936993,6.5660951137542725
0.6834034685619058,6.570486545562744
0.6834012071656308,6.574813365936279
0.6833960087162854,6.579131126403809
0.6833937503127783,6.583439111709595
0.6833885574363375,6.587770462036133
0.6833863020208524,6.592064619064331
0.6833811147077934,6.596411466598511
0.6833788622755933,6.6008148193359375
0.6833736805164136,6.605165719985962
0.6833714310627719,6.609496355056763
0.6833662548479885,6.6138060092926025
0.6833640083681884,6.618128299713135
0.6833588376883389,6.622463703155518
0.6833565941776729,6.626792907714844
0.6833514290233151,6.631124496459961
0.6833491884770856,6.635443925857544
0.6833440288387974,6.6397387981414795
0.6833417912523164,6.6440582275390625
0.683336637120695,6.648350238800049
0.6833344024892845,6.65264368057251
0.6833292538549478,6.656948566436768
0.6833270221739389,6.661248207092285
0.6833218790275243,6.6655354499816895
0.6833196502922582,6.669834852218628
0.6833145126244231,6.674170017242432
0.6833122868302502,6.6785290241241455
0.6833071546316715,6.682828903198242
0.6833049317739524,6.6871325969696045
0.6832998050353271,6.691394090652466
0.6832975851094308,6.69573974609375
0.6832924638214756,6.70003080368042
0.683290246822782,6.704336643218994
0.6832851309762329,6.708652973175049
0.6832829169001304,6.713002443313599
0.6832778064857433,6.717363357543945
0.6832755953276302,6.721719264984131
0.6832704903361807,6.7261011600494385
0.6832682820914644,6.7305333614349365
0.6832631825137474,6.734992027282715
0.6832609771778453,6.739409685134888
0.6832558830046751,6.7437427043914795
0.6832536805730132,6.748043537139893
0.683248591795224,6.752336263656616
0.6832463922632385,6.7566444873809814
0.6832413088716831,6.760965585708618
0.6832391122348195,6.765310049057007
0.6832340342203705,6.769632339477539
0.6832318404740833,6.773946523666382
0.6832267678276325,6.778306245803833
0.6832245769673853,6.782710552215576
0.6832195096798441,6.787004232406616
0.6832173217011103,6.7914464473724365
0.6832122597634088,6.795856475830078
0.683210074661671,6.800231695175171
0.6832050180647585,6.804586887359619
0.6832028358355084,6.808935880661011
0.6831977845703537,6.813302516937256
0.6831956052090926,6.817693710327148
0.6831905592666828,6.822096347808838
0.6831883827689208,6.826499700546265
0.683183342140263,6.830857753753662
0.6831811685015192,6.835306167602539
0.6831761331776388,6.83967137336731
0.6831739623934423,6.844031095504761
0.6831689323653839,6.848405599594116
0.683166764431272,6.852769374847412
0.683161739690099,6.857115983963013
0.6831595746016188,6.861478328704834
0.6831545551384134,6.865818500518799
0.6831523928911208,6.870177268981934
0.683147378696984,6.8745276927948
0.6831452192864444,6.878850698471069
0.683140210352496,6.883213996887207
0.6831380537742834,6.887566566467285
0.6831330500916617,6.8919477462768555
0.6831308963413595,6.896296739578247
0.6831258979012217,6.900669813156128
0.6831237469744219,6.905040502548218
0.6831187537679438,6.9094226360321045
0.6831166056602478,6.91380763053894
0.6831116176786238,6.91826868057251
0.6831094723856416,6.922761917114258
0.6831044896200844,6.9271228313446045
0.6831023471374356,6.931513786315918
0.6830973695791765,6.935894250869751
0.6830952299024893,6.940274715423584
0.6830902575427781,6.944634437561035
0.6830881206676889,6.949027061462402
0.6830831534977939,6.953392028808594
0.6830810194199494,6.957780122756958
0.6830760574311568,6.962161540985107
0.6830739261462114,6.966568231582642
0.6830689693298266,6.970918416976929
0.6830668408334442,6.975295782089233
0.6830618891807897,6.979642152786255
0.6830597634686428,6.984015941619873
0.6830548169710601,6.988374710083008
0.6830526940388302,6.992723703384399
0.6830477526876788,6.997104644775391
0.6830456325310562,7.0014753341674805
0.6830406963177136,7.00585675239563
0.6830385789323971,7.010219097137451
0.6830336478482588,7.014620304107666
0.6830315332299565,7.018985748291016
0.6830266072664367,7.023320913314819
0.6830244954108643,7.0276830196380615
0.6830195745593949,7.032013177871704
0.6830174654622779,7.036394834518433
0.6830125497143084,7.04073429107666
0.6830104433713812,7.045122385025024
0.6830055327183787,7.049515008926392
0.6830034291253834,7.053879737854004
0.6829985235588342,7.058245897293091
0.6829964227115219,7.0626232624053955
0.682991522222929,7.067003488540649
0.68298942411706,7.071337461471558
0.6829845286979446,7.079667568206787
0.6829824333292873,7.0840325355529785
0.6829775429711881,7.088380336761475
0.6829754503355195,7.0927488803863525
0.6829705650299934,7.097073554992676
0.6829684751230992,7.101445913314819
0.6829635948617203,7.105830907821655
0.6829615076793948,7.110170364379883
0.6829566324537553,7.114510774612427
0.6829545479918011,7.1188507080078125
0.6829496777935101,7.123225212097168
0.6829475960477385,7.127554178237915
0.6829427308684234,7.131869077682495
0.682940651834654,7.136188745498657
0.6829357916659594,7.140524625778198
0.6829337153400208,7.144857168197632
0.6829288601736082,7.149296045303345
0.6829267865513373,7.15381932258606
0.6829219363788863,7.158384084701538
0.6829198654561279,7.1628098487854
0.6829150202693357,7.167188882827759
0.6829129520419432,7.1715474128723145
0.6829081118325236,7.17590069770813
0.6829060462963595,7.1802966594696045
0.6829012110560441,7.184641599655151
0.6828991482069785,7.188974857330322
0.6828943179275158,7.193307876586914
0.6828922577614275,7.197703123092651
0.6828874324345835,7.202062368392944
0.6828853749473595,7.206450700759888
0.6828805545649173,7.210770845413208
0.6828784997524531,7.215104341506958
0.6828736843062129,7.219429016113281
0.6828716321644122,7.223788499832153
0.6828668216461912,7.228118181228638
0.6828647721709659,7.232453346252441
0.6828599665725984,7.236788749694824
0.6828579197598691,7.241138219833374
0.6828531190732066,7.245482444763184
0.6828510749189015,7.249852895736694
0.6828462791358122,7.254235029220581
0.6828442376358681,7.258610248565674
0.6828394467482374,7.262969017028809
0.6828374078985993,7.267322540283203
0.6828326218983293,7.271678924560547
0.6828305856949503,7.27604603767395
0.6828258045739599,7.280376672744751
0.6828237710128013,7.284757614135742
0.6828189947630265,7.289201498031616
0.682816963840058,7.2935631275177
0.6828121924534511,7.297956228256226
0.6828101641646501,7.302328586578369
0.6828053976331807,7.306730508804321
0.6828033719745329,7.311118841171265
0.6827986102901868,7.315483808517456
0.682796587257686,7.319831371307373
0.6827918304124662,7.32423734664917
0.6827898100021144,7.328589677810669
0.6827850579880398,7.3329758644104
0.6827830401958469,7.33737850189209
0.6827782930049534,7.341720104217529
0.6827762778269375,7.3460612297058105
0.6827715354512774,7.350448369979858
0.6827695228834644,7.354820251464844
0.6827647853151068,7.35915207862854
0.6827627753535307,7.363490343093872
0.682758042584561,7.367844104766846
0.6827560352252637,7.3721699714660645
0.6827513072477834,7.376492261886597
0.6827493024868151,7.380815505981445
0.6827445792929425,7.3851478099823
0.682742577126361,7.389497995376587
0.6827378587082304,7.39383602142334
0.6827358591321017,7.398159742355347
0.6827311454818638,7.402534008026123
0.6827291484922614,7.406911373138428
0.6827244396020835,7.41123366355896
0.6827224451950892,7.415557622909546
0.6827177410571547,7.419886112213135
0.6827157492288579,7.424214124679565
0.6827110498353658,7.4285478591918945
0.6827090605818642,7.432875394821167
0.68270436592503,7.437222480773926
0.6827023792424288,7.44155740737915
0.6826976893144845,7.445898771286011
0.6826957051988963,7.4502646923065186
0.6826910199920897,7.454651117324829
0.6826890384396358,7.459047794342041
0.6826843579462304,7.463386535644531
0.6826823789530395,7.467700958251953
0.6826777031653152,7.472076892852783
0.6826757267275233,7.476447343826294
0.6826710556377761,7.480769395828247
0.6826690817515275,7.485118389129639
0.682664415352069,7.489441394805908
0.6826624440135156,7.493775129318237
0.6826577822966731,7.498126268386841
0.6826558135019746,7.502508878707886
0.6826511564600917,7.506865501403809
0.6826491902054151,7.511226177215576
0.682644537830851,7.515588045120239
0.6826425741123717,7.519914388656616
0.6826379263975011,7.524303913116455
0.6826359652114015,7.5287721157073975
0.6826313221486155,7.533161163330078
0.6826293634910857,7.537522554397583
0.6826247250727906,7.541904926300049
0.6826227689400287,7.546315908432007
0.6826181351586467,7.550715208053589
0.6826161815468579,7.555124998092651
0.6826115523948265,7.559516429901123
0.6826096013002241,7.564000129699707
0.6826049767699968,7.568401575088501
0.6826030281888014,7.572799205780029
0.6825984082728466,7.577158212661743
0.6825964622012863,7.581517219543457
0.6825918468920887,7.585865497589111
0.6825899033263998,7.590276002883911
0.682585292616459,7.594629526138306
0.6825833515528842,7.598984718322754
0.6825787454347154,7.60345458984375
0.6825768068695058,7.607877731323242
0.6825722053356398,7.6123621463775635
0.6825702692650534,7.6168529987335205
0.682565672308036,7.621343374252319
0.6825637387283388,7.625880479812622
0.6825591463407316,7.630330562591553
0.6825572152481966,7.63472580909729
0.6825526274225762,7.639183759689331
0.682550698813484,7.643736839294434
0.6825461155424422,7.648250579833984
0.6825441894130807,7.652679443359375
0.6825396106892246,7.657090187072754
0.6825376870358895,7.661468267440796
0.6825331128518415,7.665927886962891
0.6825311916708354,7.670528173446655
0.682526622019233,7.6749327182769775
0.6825247033068661,7.679373502731323
0.6825201381803617,7.683818578720093
0.6825182219329516,7.688238859176636
0.6825136613242128,7.692657232284546
0.6825117475380842,7.6971211433410645
0.682507191439794,7.701510906219482
0.6825052801112792,7.7059102058410645
0.6825007285161351,7.7103118896484375
0.6824988196415733,7.714695930480957
0.6824942725422878,7.719074487686157
0.6824923661180261,7.723449230194092
0.6824878235073272,7.727879762649536
0.6824859195297193,7.732273578643799
0.6824813814003492,7.736818790435791
0.6824794798657565,7.741272449493408
0.6824749462104727,7.7457756996154785
0.6824730471152636,7.750259160995483
0.6824685179268384,7.754730463027954
0.6824666212673886,7.75914454460144
0.6824620965386087,7.763606786727905
0.6824602023113009,7.768019199371338
0.6824556820349685,7.77239990234375
0.6824537902361931,7.776795148849487
0.6824492744051243,7.781237840652466
0.6824473850312783,7.785606622695923
0.6824428736383045,7.790002822875977
0.6824409866857926,7.79438042640686
0.6824364797237592,7.798740863800049
0.6824345951889927,7.803085088729858
0.6824300926507607,7.807438373565674
0.6824282105301581,7.81181788444519
0.6824237124086023,7.81616997718811
0.6824218326985895,7.820517063140869
0.6824173389865997,7.824857473373413
0.6824154616836093,7.82923150062561
0.6824109723740895,7.833588123321533
0.6824090974745618,7.837954759597778
0.6824046125604305,7.842306852340698
0.6824027400608118,7.846680164337158
0.6823982595350021,7.8510425090789795
0.682396389431747,7.85545015335083
0.6823919132872064,7.859877109527588
0.6823900455767755,7.864234209060669
0.682385573806466,7.868580102920532
0.6823837084853273,7.872927904129028
0.6823792410822251,7.877305746078491
0.6823773781468533,7.881662607192993
0.6823729151039489,7.886004686355591
0.6823710545508265,7.890417814254761
0.6823665958611246,7.894808053970337
0.68236473768674,7.899190425872803
0.6823602833432599,7.903575897216797
0.6823584275441089,7.90797758102417
0.6823539775398839,7.912429571151733
0.6823521241124695,7.916860103607178
0.6823476784405469,7.921292543411255
0.6823458273813785,7.9256751537323
0.6823413860348201,7.930035591125488
0.6823395373404143,7.93443489074707
0.6823351003122955,7.938801288604736
0.6823332539791759,7.94316291809082
0.6823288212625865,7.947547674179077
0.6823269772872835,7.9519569873809814
0.6823225488753276,7.956338167190552
0.6823207072543778,7.960709810256958
0.6823162831401732,7.965183734893799
0.682314443870121,7.9696009159088135
0.6823100240467997,7.973970890045166
0.6823081871241953,7.978404760360718
0.6823037715849031,7.982789993286133
0.6823019370063044,7.987188816070557
0.6822975257442008,7.991543769836426
0.6822956935061719,7.995911121368408
0.6822912865144308,8.000277280807495
0.6822894566135429,8.00464916229248
0.682285053885352,8.009003162384033
0.6822832263181828,8.013352632522583
0.6822788278467429,8.017693996429443
0.6822770026098769,8.022113561630249
0.6822726083884032,8.02651333808899
0.6822707854784321,8.030855417251587
0.6822663955001536,8.035202503204346
0.682264574913675,8.039587497711182
0.682260189171834,8.043972730636597
0.6822583709054527,8.048381567001343
0.6822539893933056,8.052809476852417
0.682252173443633,8.057241678237915
0.6822477961544497,8.061625480651855
0.6822459825181036,8.06603217124939
0.6822416094451678,8.07043194770813
0.6822397981187729,8.0748291015625
0.6822354292553816,8.079360723495483
0.6822336202355691,8.083793878555298
0.6822292555750329,8.088220596313477
0.6822274488584409,8.092604637145996
0.6822230883940843,8.096972465515137
0.6822212839773567,8.101353645324707
0.6822169277025174,8.105726718902588
0.6822151255823058,8.11011290550232
0.6822107734903348,8.11447262763977
0.6822089736632965,8.118850469589233
0.6822046257475585,8.123215198516846
0.6822028282103578,8.12754225730896
0.682198484464231,8.131896257400513
0.6821966892135386,8.136297941207886
0.6821923496304141,8.140711545944214
0.6821905566629072,8.145153999328613
0.6821862212361901,8.149564266204834
0.6821844305485523,8.153975248336792
0.6821800992716606,8.158387899398804
0.6821783108605819,8.16272783279419
0.6821739837269469,8.167105913162231
0.6821721975891244,8.171489715576172
0.6821678745921907,8.175901651382446
0.6821660907243274,8.180301666259766
0.6821617718575529,8.184744596481323
0.6821599902563583,8.189173936843872
0.6821556755132141,8.193573713302612
0.6821538961754043,8.198002815246582
0.6821495855493742,8.202415466308594
0.6821478084716717,8.206765413284302
0.6821435019562531,8.211101770401001
0.6821417271353865,8.215440511703491
0.6821374247240903,8.21980094909668
0.6821356521567948,8.224136352539062
0.6821313538431439,8.228476524353027
0.6821295835261613,8.232862710952759
0.6821252893036925,8.237215757369995
0.6821235212337708,8.241589069366455
0.6821192310960332,8.245954036712646
0.6821174652699264,8.250331401824951
0.6821131792104831,8.254719257354736
0.6821114156249518,8.259066820144653
0.6821071336373778,8.263476371765137
0.6821053722891894,8.267884969711304
0.682101094367073,8.27230191230774
0.6820993352530004,8.276700496673584
0.6820950613899428,8.28104853630066
0.6820933045067653,8.285423994064331
0.6820890346963809,8.289863348007202
0.6820872800408848,8.294227361679077
0.6820830142768001,8.298596382141113
0.6820812618457771,8.302985668182373
0.6820770001216321,8.307324886322021
0.6820752499118804,8.311669111251831
0.6820709922213273,8.316021919250488
0.6820692442296519,8.320389747619629
0.6820649905663558,8.32475996017456
0.6820632447895668,8.329129695892334
0.6820589951472059,8.333497762680054
0.6820572515821207,8.337860822677612
0.6820530059543853,8.342244386672974
0.6820512645978271,8.346654415130615
0.6820470229784202,8.351005554199219
0.6820452838272179,8.355374574661255
0.682041046209856,8.359709978103638
0.6820393092608451,8.364053010940552
0.682035075639256,8.368399858474731
0.6820333408892783,8.372795343399048
0.682029111257203,8.377139568328857
0.6820273787031061,8.381470441818237
0.6820231530542983,8.385843276977539
0.6820214226929362,8.390201807022095
0.6820172010211616,8.394595861434937
0.6820154728493941,8.398948192596436
0.6820112551484315,8.403327941894531
0.6820095291631243,8.407695770263672
0.6820053154267645,8.412088394165039
0.6820035916247903,8.416475296020508
0.6819993818468363,8.420827150344849
0.681997660225073,8.425204753875732
0.6819934543993409,8.429607152938843
0.6819917349546725,8.434010028839111
0.6819875330749898,8.438454151153564
0.681985815804307,8.442827939987183
0.6819816178645144,8.447184801101685
0.6819799027647131,8.451518058776855
0.6819757087586633,8.45588755607605
0.681973995826646,8.46023678779602
0.6819698057482035,8.464587688446045
0.6819680949808783,8.468944072723389
0.6819639088239209,8.473280668258667
0.6819622002182019,8.477644681930542
0.6819580179766185,8.482003450393677
0.6819563115294262,8.48641061782837
0.6819521331971186,8.490797519683838
0.6819504289053789,8.495203971862793
0.6819462544762603,8.499552726745605
0.6819445523369055,8.503905057907104
0.6819403818049026,8.508267641067505
0.6819386818148704,8.51259994506836
0.6819345151739203,8.516937255859375
0.681932817330155,8.521280288696289
0.681928654574208,8.525669813156128
0.6819269588736593,8.53007435798645
0.6819227999966776,8.534443140029907
0.6819211064363008,8.538803815841675
0.6819169514322584,8.543155431747437
0.6819152600090155,8.547525882720947
0.681911108871898,8.551875352859497
0.6819094195827565,8.556246757507324
0.6819052723065624,8.560601234436035
0.6819035851484953,8.564983367919922
0.6818994417272343,8.569344520568848
0.6818977566972206,8.573673725128174
0.6818936171249145,8.57804250717163
0.6818919342199395,8.58244514465332
0.681887798490622,8.58678913116455
0.6818861177076764,8.591155529022217
0.681881985815393,8.595516920089722
0.6818803071514731,8.599853277206421
0.6818761790902811,8.604244709014893
0.6818745025423892,8.60861873626709
0.6818703783063578,8.612960577011108
0.681868703871502,8.617316722869873
0.6818645834547123,8.621655941009521
0.6818629111299065,8.626032829284668
0.681858794526451,8.630425691604614
0.6818571243087146,8.63485312461853
0.6818530115126974,8.639241456985474
0.6818513433990558,8.64361572265625
0.6818472344045935,8.648010969161987
0.6818455683920774,8.652379274368286
0.6818414631932972,8.656779527664185
0.6818397992789437,8.66118049621582
0.6818356978699851,8.66555380821228
0.6818340360508364,8.669962167739868
0.6818299384258503,8.67433786392212
0.6818282786989543,8.678724527359009
0.6818241848521034,8.683059930801392
0.6818225272145139,8.687409162521362
0.6818184371399719,8.691749095916748
0.6818167815887481,8.696090459823608
0.681812695280701,8.700438261032104
0.6818110418129081,8.704778671264648
0.6818069592655523,8.709126472473145
0.6818053078782612,8.71349811553955
0.6818012290858058,8.717820644378662
0.6817995797760922,8.722150564193726
0.681795504732757,8.72653341293335
0.6817938574977029,8.730904817581177
0.6817897861977192,8.73524785041809
0.6817881410344121,8.739600419998169
0.6817840734720225,8.743945837020874
0.6817824303775554,8.748316287994385
0.6817783665470144,8.752638339996338
0.6817767255184856,8.757062435150146
0.6817726654140586,8.761516332626343
0.6817710264485723,8.766000509262085
0.681766970064536,8.770440816879272
0.6817653331592017,8.774848937988281
0.6817612804898443,8.779221534729004
0.6817596456417773,8.783593654632568
0.681755596681398,8.787984848022461
0.6817539638877189,8.79233980178833
0.6817499186306283,8.796693801879883
0.6817482878884631,8.80109977722168
0.681744246328983,8.805458784103394
0.6817426176354634,8.809814929962158
0.6817385797679265,8.814270973205566
0.6817369531201899,8.818647384643555
0.6817329189389404,8.823009490966797
0.681731294334129,8.827396869659424
0.6817272638335222,8.83174467086792
0.6817256412687842,8.836113929748535
0.6817216144431864,8.840486764907837
0.6817199939156751,8.84481406211853
0.6817159707594636,8.84920883178711
0.681714352266338,8.853578567504883
0.6817103327739015,8.857952356338501
0.6817087163123257,8.862311601638794
0.6817047004780633,8.866681814193726
0.6817030860452072,8.871045589447021
0.6816990738635297,8.875393152236938
0.6816974614565684,8.879743814468384
0.6816934529218969,8.884077072143555
0.6816918425380106,8.88841724395752
0.6816878376447778,8.892760038375854
0.6816862292811522,8.897111892700195
0.6816822280238016,8.901479721069336
0.6816806216776281,8.905828952789307
0.6816766240506136,8.910268783569336
0.6816750197190884,8.914658546447754
0.6816710257168752,8.91904330253601
0.6816694233972005,8.923414468765259
0.6816654330142643,8.927783012390137
0.6816638327036472,8.932124853134155
0.6816598459344752,8.936487913131714
0.6816582476301276,8.940848588943481
0.6816542644692172,8.945218801498413
0.6816526681683572,8.949601650238037
0.6816486886102168,8.953944444656372
0.6816470943100674,8.958319425582886
0.6816431183492158,8.96269941329956
0.6816415260470052,8.96704912185669
0.6816375536779726,8.971416234970093
0.6816359633709342,8.975783109664917
0.6816319945882612,8.98017168045044
0.6816304062736339,8.984538555145264
0.6816264410718712,8.988913297653198
0.681624854746899,8.99326467514038
0.6816208931206088,8.997607707977295
0.6816193087825406,9.001957654953003
0.6816153507262954,9.006313800811768
0.6816137683723862,9.010683298110962
0.6816098138807689,9.015023469924927
0.6816082335082778,9.019382238388062
0.6816042825758819,9.02371335029602
0.681602704182074,9.028051137924194
0.6815987568035041,9.0324068069458
0.6815971803856494,9.036761283874512
0.6815932365555198,9.04112958908081
0.6815916621108933,9.04549789428711
0.6815877218238297,9.049856662750244
0.6815861493497114,9.054216384887695
0.6815822126003492,9.05858325958252
0.6815806420940248,9.062909603118896
0.6815767088770105,9.067230224609375
0.6815751403357705,9.071558952331543
0.6815712106457604,9.075925588607788
0.6815696440669006,9.080297231674194
0.6815657178985616,9.084704637527466
0.6815641532793826,9.089090824127197
0.6815602306273926,9.093441724777222
0.6815586679652,9.097781896591187
0.6815547488242465,9.10212516784668
0.6815531881163519,9.106505632400513
0.6815492724811331,9.110867023468018
0.6815477137248518,9.115187644958496
0.6815438015900758,9.119521141052246
0.6815422447827292,9.123865127563477
0.681538336143115,9.128210306167603
0.6815367812820291,9.132529735565186
0.6815328761323056,9.136886358261108
0.6815313232148118,9.141234874725342
0.6815274215497183,9.14558458328247
0.6815258705731524,9.14995288848877
0.6815219723874382,9.154290199279785
0.6815204233491414,9.15870976448059
0.6815165286375665,9.163064241409302
0.681514981534885,9.167397260665894
0.6815110902922188,9.17177414894104
0.6815095451225041,9.176095485687256
0.6815056573435265,9.180435419082642
0.6815041141041344,9.18478512763977
0.6815002297836359,9.189158916473389
0.6814986884719276,9.193572521209717
0.6814948076047082,9.197973489761353
0.6814932682180496,9.20240068435669
0.6814893907989195,9.206771612167358
0.6814878533346819,9.211146116256714
0.6814839793584615,9.21551775932312
0.6814824438140207,9.219902276992798
0.6814785732755402,9.224267482757568
0.6814770396482772,9.228620290756226
0.6814731725423772,9.23295521736145
0.6814716408296777,9.237314939498901
0.6814677771512082,9.241658210754395
0.6814662473504629,9.246044874191284
0.6814623870942847,9.25041151046753
0.681460859202889,9.254735946655273
0.6814570023638722,9.259103775024414
0.6814554763792268,9.263437271118164
0.6814516229522515,9.267802953720093
0.6814500988717614,9.272192239761353
0.6814462488517179,9.276586771011353
0.6814447266727937,9.28095293045044
0.6814408800545816,9.285332918167114
0.681439359774638,9.289801120758057
0.6814355165531674,9.294188261032104
0.6814339981696245,9.298573017120361
0.681430158339815,9.302935361862183
0.6814286418500972,9.307353258132935
0.6814248054068782,9.311738967895508
0.6814232908084153,9.316094636917114
0.6814194577467261,9.32043719291687
0.6814179450369521,9.324774503707886
0.6814141153517418,9.329105854034424
0.681412604528096,9.333444595336914
0.6814087782143231,9.337837934494019
0.6814072692742495,9.342219591140747
0.6814034463268827,9.346637725830078
0.6814019392678297,9.351054191589355
0.6813981196818468,9.355463027954102
0.6813966145012682,9.359884977340698
0.6813927982716572,9.364262342453003
0.6813912949670109,9.368607759475708
0.6813874820887695,9.372970581054688
0.6813859806575184,9.377308368682861
0.6813821711256534,9.381699562072754
0.6813806715652652,9.386069536209106
0.6813768653747935,9.390431642532349
0.6813753676827404,9.394810914993286
0.6813715648286884,9.399142265319824
0.6813700690024475,9.40349006652832
0.6813662694798511,9.4078369140625
0.6813647755169041,9.412201166152954
0.6813609793208086,9.416579484939575
0.6813594872186424,9.421023607254028
0.6813556943441025,9.4254150390625
0.681354204100208,9.429821252822876
0.6813504145422883,9.434264898300171
0.6813489261541612,9.438714027404785
0.6813451399079357,9.443223237991333
0.6813436533730765,9.447673559188843
0.6813398704336284,9.452075481414795
0.6813383857495421,9.456472873687744
0.6813346061119647,9.460837364196777
0.6813331232761609,9.465171337127686
0.681329346935556,9.469523191452026
0.6813278659455495,9.473914861679077
0.6813240928970287,9.478318452835083
0.6813226137503383,9.482717037200928
0.6813188439890226,9.487114667892456
0.6813173666831719,9.49149203300476
0.6813136002041917,9.495857000350952
0.6813121247367087,9.500203132629395
0.6813083615352039,9.504544019699097
0.6813068879036213,9.508881568908691
0.6813031279747405,9.513213634490967
0.6813016561765959,9.51757264137268
0.6812978995154976,9.521960735321045
0.6812964295483329,9.526350498199463
0.6812926761501843,9.530737400054932
0.6812912080115459,9.535091638565063
0.6812874578715239,9.539441585540771
0.6812859915589626,9.54381537437439
0.6812822446722536,9.548155307769775
0.6812807801833252,9.552515029907227
0.6812770365451241,9.55685806274414
0.6812755738773886,9.561232328414917
0.6812718334828993,9.565589189529419
0.6812703726339212,9.56998872756958
0.6812666354783578,9.574434041976929
0.6812651764457062,9.578777551651001
0.6812614425242911,9.583147048950195
0.6812599853055398,9.587533235549927
0.6812562546135048,9.591917037963867
0.6812547992062317,9.596260786056519
0.681251071738818,9.600603103637695
0.6812496181406054,9.60499119758606
0.6812458938930628,9.609349250793457
0.6812444421014975,9.613703489303589
0.6812407210690852,9.618106842041016
0.6812392710817592,9.62253212928772
0.681235553259745,9.626923561096191
0.6812341050742541,9.63130497932434
0.6812303904579149,9.635741710662842
0.6812289440718594,9.640217781066895
0.6812252326564815,9.644693851470947
0.681223788067466,9.649113178253174
0.6812200798483448,9.653505802154541
0.6812186370539783,9.657895565032959
0.6812149320264173,9.662260293960571
0.6812134910243137,9.666679382324219
0.6812097891836261,9.671006917953491
0.6812083499714034,9.675358533859253
0.6812046513129109,9.679707288742065
0.6812032138881914,9.684097528457642
0.6811995184072246,9.688437700271606
0.681198082767635,9.69278860092163
0.6811943904595339,9.697129487991333
0.6811929566027053,9.701464653015137
0.6811892674628183,9.705810546875
0.681187835386386,9.710176229476929
0.6811841494100703,9.714561462402344
0.6811827191116744,9.718949317932129
0.6811790362942961,9.723283290863037
0.6811776077715804,9.72763729095459
0.6811739281085147,9.73196530342102
0.681172501359128,9.736335754394531
0.6811688248457584,9.740682601928711
0.6811673998673532,9.745039701461792
0.681163726499072,9.749429941177368
0.6811623032893055,9.753796339035034
0.6811586330615143,9.758178234100342
0.681157211618048,9.762553930282593
0.6811535445261565,9.766937255859375
0.6811521248466559,9.771333932876587
0.6811484608860826,9.775716781616211
0.6811470429682178,9.780168771743774
0.6811433821343902,9.784589052200317
0.6811419659758357,9.789011716842651
0.6811383082641894,9.793427228927612
0.6811368938626233,9.797820806503296
0.6811332392686033,9.80221676826477
0.6811318266217085,9.8065767288208
0.6811281751407676,9.810915231704712
0.6811267642462312,9.815360069274902
0.6811231158738315,9.819697856903076
0.6811217067293445,9.824090003967285
0.6811180614609561,9.828487873077393
0.6811166540642144,9.832853317260742
0.6811130118953165,9.837186813354492
0.6811116062440195,9.841561317443848
0.6811079671700994,9.845922708511353
0.6811065632619506,9.850332736968994
0.6811029272785049,9.854737043380737
0.6811015251112127,9.859090328216553
0.6810978922137452,9.863417863845825
0.6810964917850219,9.867772340774536
0.6810928619690457,9.872102499008179
0.6810914632766081,9.876475095748901
0.6810878365376446,9.880818843841553
0.6810864395792129,9.885179996490479
0.6810828159127922,9.889504194259644
0.6810814206860915,9.893847465515137
0.6810778000877518,9.89819622039795
0.6810764065905105,9.902585744857788
0.6810727890557988,9.906929016113281
0.6810713972857501,9.911267518997192
0.6810677828102214,9.915623188018799
0.6810663927651027,9.920019626617432
0.6810627813443204,9.924429178237915
0.6810613930218733,9.928826093673706
0.6810577846514092,9.933205127716064
0.6810563980493787,9.937545537948608
0.6810527927248131,9.941920280456543
0.6810514078409488,9.94628620147705
0.6810478055578701,9.95069932937622
0.6810464223899259,9.955084562301636
0.6810428231439309,9.959479331970215
0.6810414416896641,9.963873386383057
0.6810378454763582,9.968248128890991
0.681036465733531,9.972643852233887
0.6810328725485272,9.977026224136353
0.6810314945149053,9.981405973434448
0.6810279043538251,9.985787391662598
0.6810265280271786,9.990226030349731
0.6810229408856519,9.994663953781128
0.6810215662637547,9.999083280563354
0.6810179821374195,10.003457307815552
0.6810166092180495,10.007822751998901
0.6810130281025522,10.01219129562378
0.6810116568834916,10.016592502593994
0.6810080787744863,10.021008968353271
0.6810067092535212,10.025407552719116
0.6810031341466704,10.029813766479492
0.681001766321591,10.034250020980835
0.680998194212565,10.038718223571777
0.6809968280811657,10.04313325881958
0.6809932589656438,10.047519445419312
0.6809918945257223,10.051943063735962
0.680988328399391,10.056399822235107
0.6809869656487492,10.060906410217285
0.6809834025073037,10.06542682647705
0.6809820414437484,10.069907903671265
0.6809784812828913,10.074403047561646
0.6809771219042319,10.07883095741272
0.6809735647196745,10.083322048187256
0.6809722070237253,10.087769269943237
0.6809686528111866,10.092289924621582
0.6809672967957656,10.096780061721802
0.6809637455509726,10.101293802261353
0.6809623912139018,10.105742931365967
0.6809588429325892,10.11019492149353
0.6809574902716947,10.11469578742981
0.6809539449496057,10.119133949279785
0.6809525939627169,10.123556137084961
0.6809490515956026,10.128008127212524
0.6809477022805535,10.132461071014404
0.6809441628641727,10.136889934539795
0.6809428152188005,10.141408205032349
0.6809392787489199,10.145890712738037
0.680937932771067,10.150403022766113
0.680934399243461,10.154846668243408
0.6809330549309721,10.159289598464966
0.6809295243414237,10.163681745529175
0.6809281816921486,10.16810417175293
0.680924654036448,10.172508955001831
0.6809233130482398,10.176907300949097
0.6809197883221854,10.181320667266846
0.6809184489929009,10.185723781585693
0.6809149271922986,10.190110683441162
0.680913589519799,10.194518804550171
0.680910070640463,10.19892406463623
0.6809087346226133,10.203377962112427
0.6809052186603649,10.20777940750122
0.6809038842950333,10.212199449539185
0.6809003712457024,10.216598510742188
0.6808990385307617,10.220988035202026
0.6808955283901852,10.225400924682617
0.6808941973235116,10.229932069778442
0.6808906900875347,10.234548568725586
0.6808893606670084,10.239110469818115
0.6808858563314837,10.243640422821045
0.6808845285549887,10.248114824295044
0.6808810271157766,10.252568244934082
0.6808797009812005,10.256956338882446
0.680876202434169,10.261322259902954
0.6808748779394036,10.265679836273193
0.6808713822804286,10.270045518875122
0.680870059423369,10.274428367614746
0.6808665666483339,10.278796434402466
0.6808652454268792,10.283171653747559
0.680861755531675,10.287569522857666
0.6808604359437282,10.292122840881348
0.680856948924254,10.296648740768433
0.6808556309677217,10.301162242889404
0.680852146819883,10.30563759803772
0.6808508304926759,10.310079574584961
0.6808473492123871,10.31446647644043
0.6808460345124188,10.318827152252197
0.6808425560956014,10.323243141174316
0.6808412430207903,10.327649116516113
0.6808377674633729,10.332031488418579
0.6808364560116404,10.336375951766968
0.6808329833095599,10.340723752975464
0.6808316734788314,10.345070362091064
0.6808282036280319,10.349469900131226
0.6808268954162364,10.353897094726562
0.680823428412669,10.358335971832275
0.6808221218177394,10.362818717956543
0.6808186576573634,10.367169618606567
0.6808173526772362,10.371541976928711
0.6808138913560183,10.375923871994019
0.6808125879886335,10.38027024269104
0.6808091295025475,10.384643316268921
0.6808078277458489,10.389067649841309
0.6808043720908763,10.39342999458313
0.6808030719428114,10.397797107696533
0.6807996191149411,10.402194261550903
0.6807983205734615,10.406573295593262
0.6807948705686895,10.410941123962402
0.6807935736317495,10.415328025817871
0.6807901264460794,10.419697999954224
0.6807888311116378,10.424110412597656
0.6807853867410812,10.428570985794067
0.6807840930071,10.433104753494263
0.6807806514476747,10.437546491622925
0.6807793593121197,10.44209098815918
0.6807759205598514,10.446666717529297
0.6807746300206923,10.451097249984741
0.680771194071614,10.455538988113403
0.6807699051268234,10.459978342056274
0.6807664719769758,10.464360237121582
0.6807651846245306,10.468757390975952
0.680761754269961,10.473176002502441
0.6807604685078414,10.47760272026062
0.6807570409446048,10.482017278671265
0.6807557567707945,10.486438035964966
0.6807523319949529,10.490881204605103
0.6807510494074394,10.49527382850647
0.6807476274150626,10.499675035476685
0.680746346411837,10.504101514816284
0.6807429271990011,10.508500814437866
0.680741647778058,10.512893915176392
0.6807382313408473,10.517357587814331
0.6807369535001844,10.521764516830444
0.6807335398346895,10.526159286499023
0.6807322635723091,10.530595064163208
0.6807288526746287,10.534996747970581
0.6807275779885354,10.53938341140747
0.6807241698547748,10.543782472610474
0.6807228967429779,10.5481858253479
0.6807194913692493,10.552613496780396
0.6807182198297611,10.557000637054443
0.6807148172121843,10.561396837234497
0.6807135472430205,10.56580400466919
0.6807101473777222,10.570240497589111
0.6807088789769022,10.574696063995361
0.6807054818600166,10.579085350036621
0.6807042150255632,10.583502769470215
0.6807008206532309,10.587908267974854
0.6806995553831708,10.59235167503357
0.6806961637515399,10.59677004814148
0.680694900043903,10.601147890090942
0.6806915111491285,10.605535745620728
0.6806902490019479,10.60993242263794
0.6806868628401922,10.614298582077026
0.6806856022515048,10.618697166442871
0.6806822188189369,10.623083114624023
0.680680959786783,10.627495765686035
0.6806775790795794,10.63186526298523
0.6806763216020026,10.636319160461426
0.6806729436163461,10.640769243240356
0.6806716876913942,10.645349740982056
0.6806683124234748,10.649837493896484
0.6806670580491981,10.65433382987976
0.6806636854952132,10.65886640548706
0.6806624326696661,10.663391351699829
0.6806590628258194,10.66792106628418
0.6806578115470595,10.672368288040161
0.6806544444095625,10.676788806915283
0.6806531946756504,10.681157112121582
0.6806498302407208,10.685512065887451
0.6806485820497212,10.689930200576782
0.6806452203135837,10.69430923461914
0.6806439736635647,10.698703050613403
0.6806406146224507,10.703129529953003
0.6806393695114834,10.707548379898071
0.6806360131616318,10.711936235427856
0.6806347695877908,10.71634578704834
0.680631415925447,10.720734119415283
0.6806301738868106,10.725175142288208
0.6806268229082266,10.729674816131592
0.6806255824028762,10.734151363372803
0.680622234104311,10.738619327545166
0.6806209951303313,10.743103981018066
0.6806176495080514,10.747638702392578
0.6806164120635304,10.752228498458862
0.680613069113808,10.756766080856323
0.6806118331968376,10.761309623718262
0.6806084929159523,10.765813827514648
0.6806072585246273,10.770466566085815
0.6806039209088652,10.775075912475586
0.680602688041284,10.779606342315674
0.6805993530869383,10.78411865234375
0.6805981217412023,10.788531064987183
0.6805947894445726,10.792918682098389
0.6805935596187868,10.797384977340698
0.6805902299761798,10.80191683769226
0.6805890016684525,10.806520462036133
0.6805856746761807,10.811123609542847
0.6805844478846239,10.815722227096558
0.6805811235390077,10.82028841972351
0.6805798982617358,10.824669599533081
0.6805765765591015,10.829058170318604
0.6805753527942331,10.833495140075684
0.6805720337309139,10.837937593460083
0.6805708114765703,10.842408180236816
0.680567495048906,10.846843242645264
0.6805662743032123,10.851272821426392
0.6805629605075495,10.855695009231567
0.6805617412686336,10.860126972198486
0.6805584301013252,10.864537239074707
0.6805572123673185,10.868960857391357
0.6805539038247244,10.873377561569214
0.6805526875937613,10.877805948257446
0.6805493816722479,10.882282495498657
0.6805481669424669,10.88673734664917
0.6805448636384068,10.89115834236145
0.6805436504079487,10.895565748214722
0.6805403497177213,10.899939060211182
0.6805391379847306,10.904314994812012
0.6805358399047222,10.908655643463135
0.6805346296673467,10.913013219833374
0.6805313341939495,10.917373180389404
0.6805301254503401,10.921716213226318
0.6805268325799532,10.926064491271973
0.6805256253282639,10.930450677871704
0.6805223350572932,10.934809446334839
0.6805211292956814,10.93917989730835
0.6805178416205383,10.943578481674194
0.6805166373471649,10.948004484176636
0.6805133522642685,10.95246934890747
0.680512149477297,10.95688509941101
0.680508866983072,10.961298704147339
0.6805076656806698,10.965749263763428
0.6805043857715473,10.970165014266968
0.6805031859518842,10.974597215652466
0.6804999086243027,10.978971481323242
0.6804987102855523,10.983352184295654
0.6804954355359555,10.987719535827637
0.6804942386762943,10.992111444473267
0.6804909665011335,10.99649953842163
0.6804897711187412,11.000879526138306
0.6804865015144731,11.005316257476807
0.6804853076075328,11.009711265563965
0.6804820405706209,11.014137268066406
0.6804808481373187,11.018534183502197
0.6804775836642328,11.022910594940186
0.680476392702758,11.027266025543213
0.6804731307899744,11.03163743019104
0.6804719412985191,11.036019563674927
0.6804686819425202,11.040412664413452
0.6804674939192804,11.04482626914978
0.680464237116555,11.049265146255493
0.6804630505597291,11.053692817687988
0.6804597963067727,11.058168649673462
0.6804586112145625,11.062633037567139
0.6804553595078762,11.06706190109253
0.6804541758784868,11.07147479057312
0.6804509267145786,11.07589840888977
0.6804497445462179,11.080315828323364
0.6804464979216017,11.084706544876099
0.6804453172124808,11.089099884033203
0.6804420731236769,11.093477725982666
0.6804408938720105,11.097842454910278
0.6804376523155453,11.102312564849854
0.68043647451955,11.106752157211304
0.6804332354919567,11.111159324645996
0.6804320591498536,11.115582704544067
0.6804288226476705,11.119975090026855
0.6804276477576829,11.124386548995972
0.6804244137774556,11.128784894943237
0.6804232403378103,11.133197784423828
0.6804200088760899,11.137535810470581
0.6804188368850165,11.141950607299805
0.6804156079383609,11.146326780319214
0.6804144373940919,11.150716304779053
0.6804112109590646,11.155107975006104
0.6804100418598361,11.159480810165405
0.6804068179330071,11.163858890533447
0.6804056502770579,11.168267250061035
0.6804024288550027,11.17269515991211
0.680401262640575,11.17710018157959
0.680398043719876,11.181473970413208
0.6803968789452142,11.185865879058838
0.6803936625224596,11.190263748168945
0.6803924991858122,11.194664478302002
0.6803892852575965,11.199054479598999
0.680388123357214,11.203429460525513
0.6803849119201376,11.207789659500122
0.6803837514542743,11.212167978286743
0.6803805425049435,11.216529130935669
0.6803793834718563,11.22095012664795
0.6803761770068836,11.225306987762451
0.680375019404833,11.229686975479126
0.680371815420837,11.234070777893066
0.6803706592480856,11.238481521606445
0.6803674577416909,11.242947816848755
0.680366302996505,11.247420072555542
0.6803631039643424,11.252000093460083
0.6803619506449908,11.256662130355835
0.6803587540836967,11.26145052909851
0.6803576021884516,11.266191959381104
0.6803544080946687,11.270827293395996
0.680353257621805,11.27533769607544
0.6803500659921821,11.279846668243408
0.6803489169399778,11.2842857837677
0.6803457277711691,11.28875732421875
0.6803445801379052,11.293133735656738
0.6803413934265714,11.297533988952637
0.6803402472105317,11.30191445350647
0.6803370629533393,11.30636978149414
0.6803359181528108,11.310760259628296
0.6803327363464321,11.315110921859741
0.6803315929597042,11.319525480270386
0.6803284136008177,11.323954343795776
0.6803272716261833,11.328354835510254
0.6803240947114733,11.332737922668457
0.680322954147228,11.337103366851807
0.6803197796733842,11.341464519500732
0.6803186405178268,11.345845937728882
0.6803154684815457,11.350286960601807
0.6803143307329775,11.354698419570923
0.6803111611309604,11.359086275100708
0.680310024787686,11.363485336303711
0.6803068576166407,11.367879867553711
0.6803057226769672,11.372332572937012
0.6803025579336076,11.376707315444946
0.6803014243958453,11.381053686141968
0.6802982620768905,11.385401487350464
0.6802971299393527,11.38976001739502
0.6802939700415278,11.394097089767456
0.6802928393025303,11.398505210876465
0.6802896818225665,11.402859210968018
0.6802885524804282,11.407327890396118
0.6802853974150624,11.411714553833008
0.6802842694681049,11.416064977645874
0.6802811168140795,11.420455932617188
0.6802799902606278,11.424842834472656
0.6802768400146909,11.429207563400269
0.6802757148530724,11.433619499206543
0.6802725670119784,11.438003778457642
0.6802714432405231,11.442384719848633
0.6802682978010318,11.446750164031982
0.6802671754180735,11.45113730430603
0.6802640323769503,11.455553770065308
0.6802629113808245,11.459932565689087
0.6802597707348408,11.464316129684448
0.6802586511238867,11.468673706054688
0.6802555128698196,11.473022937774658
0.6802543946423789,11.4773690700531
0.6802512587770108,11.481717109680176
0.6802501419314282,11.486107587814331
0.6802470084515474,11.490511655807495
0.6802458929861702,11.494918584823608
0.6802427618885706,11.499337911605835
0.6802416478017492,11.503794431686401
0.680238519083231,11.508312702178955
0.680237406373318,11.51277756690979
0.6802342800306862,11.517261028289795
0.6802331686960377,11.52168345451355
0.680230044726103,11.526087045669556
0.6802289347650777,11.530550003051758
0.6802258131646571,11.535101890563965
0.6802247045756163,11.539624452590942
0.6802215853415318,11.544150829315186
0.6802204781228397,11.548568964004517
0.6802173612519189,11.553003549575806
0.6802162554019426,11.557428121566772
0.6802131408910191,11.561828374862671
0.6802120364081284,11.566305875778198
0.6802089242540413,11.570745706558228
0.6802078211366085,11.57522439956665
0.6802047113362019,11.579763889312744
0.6802036095826026,11.58426022529602
0.6802005021327265,11.588723421096802
0.6801994017413389,11.593251705169678
0.6801962966388492,11.597780227661133
0.6801951976080537,11.602340698242188
0.6801920948498111,11.606891632080078
0.6801909971779917,11.611392259597778
0.6801878967608633,11.61586046218872
0.680186800446406,11.620293140411377
0.6801837023672636,11.624708652496338
0.6801826074085575,11.629142045974731
0.6801795116642786,11.633601188659668
0.6801784180597158,11.638059854507446
0.6801753246471838,11.642534732818604
0.6801742323951585,11.646951675415039
0.6801711413112617,11.651413679122925
0.6801700504101711,11.655973196029663
0.6801669616518037,11.660454034805298
0.6801658721000479,11.664940357208252
0.6801627856641093,11.669522762298584
0.680161697460091,11.674024820327759
0.6801586133434858,11.678553342819214
0.6801575264856106,11.683034181594849
0.6801544446852493,11.687504768371582
0.6801533591719247,11.69194769859314
0.6801502796847233,11.696352481842041
0.6801491955143601,11.700773239135742
0.6801461183372394,11.705376386642456
0.6801450355082516,11.709991693496704
0.680141960638138,11.714576721191406
0.6801408791489414,11.719051361083984
0.6801378065827669,11.723440647125244
0.6801367264317801,11.72783088684082
0.680133656166482,11.732179880142212
0.680132577352127,11.736558437347412
0.6801295093846476,11.740923643112183
0.6801284319053481,11.74532151222229
0.6801253662326356,11.749712467193604
0.6801242900868185,11.75412106513977
0.6801212267058262,11.758484601974487
0.680120151891921,11.762887239456177
0.6801170907996071,11.76734185218811
0.6801160173160459,11.771780967712402
0.6801129585093747,11.776248931884766
0.680111886354592,11.780659675598145
0.6801088298305323,11.785096168518066
0.6801077590029659,11.789586305618286
0.6801047047584925,11.794066429138184
0.6801036352565822,11.798509120941162
0.6801005832886745,11.802864074707031
0.6800995151108631,11.807247877120972
0.6800964654165063,11.811607837677002
0.6800953985612387,11.816010475158691
0.6800923511374231,11.820510625839233
0.6800912856031471,11.825031518936157
0.6800882404468682,11.829497814178467
0.6800871762320347,11.833968877792358
0.680084133340293,11.838483333587646
0.6800830704433549,11.842936754226685
0.6800800298131565,11.847460746765137
0.6800789682325695,11.851935148239136
0.6800759298609255,11.856409311294556
0.680074869595148,11.860904693603516
0.6800718334790746,11.865459680557251
0.6800707745265672,11.869932651519775
0.6800677406630862,11.874410390853882
0.6800666830223124,11.878882646560669
0.6800636514084504,11.88339877128601
0.6800625950778763,11.887945175170898
0.6800595657106651,11.892467498779297
0.6800585106887591,11.896965503692627
0.6800554835652358,11.901517868041992
0.6800544298504698,11.906105756759644
0.680051404967676,11.910605907440186
0.6800503525585232,11.915132761001587
0.6800473299135067,11.919638633728027
0.6800462788084434,11.924114465713501
0.6800432583982567,11.928542613983154
0.6800422085957614,11.933017253875732
0.680039190417462,11.937443733215332
0.6800381419160166,11.94195032119751
0.6800351259666668,11.946430444717407
0.6800340787647552,11.950827360153198
0.6800310650414229,11.9552583694458
0.6800300191375315,11.959657192230225
0.6800270076372892,11.964071035385132
0.6800259630299069,11.968491792678833
0.6800229537498328,11.972919225692749
0.6800219104374512,11.977422952651978
0.6800189033746279,11.981822967529297
0.680017861355741,11.986268997192383
0.6800148565072567,11.990703344345093
0.6800138157803612,11.995116233825684
0.6800108131433086,11.999525308609009
0.6800097737069033,12.003920793533325
0.6800067732783809,12.008341789245605
0.6800057351309675,12.012789011001587
0.6800027369080778,12.017171144485474
0.6800017000481603,12.021563291549683
0.6799987040280117,12.025986433029175
0.6799976684540967,12.030354499816895
0.6799946746338019,12.034777879714966
0.6799936403443986,12.039178848266602
0.6799906487210756,12.043600797653198
0.6799896157146954,12.048012495040894
0.6799866262854676,12.05239462852478
0.6799855945606246,12.056792497634888
0.6799826073226193,12.061241865158081
0.67998157687783,12.065655946731567
0.6799785918281803,12.070084571838379
0.6799775626619639,12.074514389038086
0.6799745797978075,12.0789213180542
0.679973551908685,12.083313226699829
0.6799705712271651,12.087706565856934
0.6799695446136605,12.092087507247925
0.6799665661119245,12.096498250961304
0.6799655407725643,12.100908041000366
0.6799625644477646,12.105266332626343
0.6799615403810775,12.109641551971436
0.6799585662303719,12.11409068107605
0.679957543434889,12.118573188781738
0.6799545714554397,12.123013734817505
0.6799535499296948,12.127450227737427
0.679950580118669,12.131869077682495
0.6799495598611982,12.136316299438477
0.6799465922157681,12.140774726867676
0.6799455732251102,12.145225286483765
0.6799426077424526,12.149583339691162
0.6799415900171482,12.153958797454834
0.6799386266944453,12.1583251953125
0.679937610233038,12.16282033920288
0.6799346490674759,12.167288064956665
0.6799336338685114,12.171682119369507
0.679930674857282,12.176130294799805
0.6799296609193084,12.180638551712036
0.6799267040596079,12.185209035873413
0.6799256913811761,12.189655780792236
0.6799227366702056,12.19408106803894
0.6799217252498684,12.198523759841919
0.6799187726848338,12.202939510345459
0.6799177625211467,12.207420110702515
0.6799148120992589,12.211982250213623
0.6799138031907795,12.216531753540039
0.6799108549092536,12.220946073532104
0.6799098472545425,12.22542428970337
0.6799069011105989,12.229865550994873
0.6799058947082183,12.234303712844849
0.6799029506990821,12.238775253295898
0.6799019455475971,12.243202209472656
0.6798990036704979,12.247593879699707
0.6798979997684759,12.252002954483032
0.6798950600206484,12.256434202194214
0.6798940573666588,12.260807514190674
0.6798911197453419,12.265188217163086
0.679890118337957,12.269574165344238
0.6798871828403951,12.273983716964722
0.6798861826781891,12.278393745422363
0.6798832493016301,12.282820463180542
0.6798822503831803,12.287273168563843
0.6798793191248782,12.291754722595215
0.6798783214487629,12.296143531799316
0.6798753923059755,12.300527811050415
0.6798743958707767,12.30492877960205
0.6798714688407668,12.309306383132935
0.6798704736450679,12.313668012619019
0.6798675487251029,12.318060636520386
0.67986655476749,12.322457551956177
0.679863631954842,12.326854944229126
0.6798626392339038,12.331272602081299
0.6798597185258494,12.335718870162964
0.6798587270401766,12.340097427368164
0.679855808433997,12.344483137130737
0.6798548181821825,12.348848581314087
0.679851901675164,12.35322904586792
0.6798509126558033,12.357626914978027
0.6798479982452362,12.36204195022583
0.6798470104569273,12.36648440361023
0.6798440981401068,12.370904922485352
0.6798431115814492,12.375341653823853
0.6798402013556751,12.379834413528442
0.6798392160252715,12.38422441482544
0.6798363078878487,12.38862156867981
0.6798353237843034,12.393034934997559
0.6798324177325401,12.397461414337158
0.6798314348544602,12.401917457580566
0.6798285308856704,12.40649127960205
0.6798275492316651,12.4109365940094
0.6798246473431669,12.415394306182861
0.6798236669118476,12.419800043106079
0.6798207671009635,12.424166917800903
0.6798197878909439,12.428531169891357
0.6798168901550012,12.432936668395996
0.6798159121648975,12.4373140335083
0.679813016501228,12.441664934158325
0.6798120397296582,12.446055889129639
0.6798091461355984,12.450467824935913
0.6798081705811829,12.454907178878784
0.6798052790540734,12.459362983703613
0.6798043047154354,12.463834762573242
0.6798014152526213,12.468275308609009
0.6798004421283859,12.472710847854614
0.6797975547272173,12.47713565826416
0.6797965828160112,12.481532573699951
0.6797936974738424,12.485921382904053
0.6797927267742957,12.490310430526733
0.6797898434884854,12.494782447814941
0.6797888739992297,12.499187231063843
0.6797859927671414,12.503643989562988
0.6797850244868107,12.508079767227173
0.6797821453058116,12.512486696243286
0.6797811782330421,12.51695990562439
0.6797783011005047,12.521474838256836
0.6797773352339352,12.526113033294678
0.6797744601472362,12.530735492706299
0.6797734954855068,12.535146713256836
0.6797706224420274,12.539571523666382
0.6797696589837815,12.544008731842041
0.6797667879809066,12.548593044281006
0.6797658257247893,12.553108215332031
0.679762956759909,12.557697296142578
0.6797619957045676,12.562273502349854
0.6797591287750764,12.566751718521118
0.6797581689191605,12.571205854415894
0.6797553040224568,12.575786828994751
0.6797543453646181,12.580267190933228
0.6797514824981054,12.584655046463013
0.6797505250369975,12.589084148406982
0.6797476641980832,12.593581676483154
0.6797467079323627,12.59807538986206
0.6797438491184583,12.602620601654053
0.6797428940467832,12.607360363006592
0.6797400372553051,12.612059593200684
0.6797390833763363,12.616689920425415
0.6797362286047051,12.621291637420654
0.6797352759171048,12.626061916351318
0.6797324231627454,12.630875825881958
0.6797314716651787,12.635565280914307
0.6797286209255203,12.640194654464722
0.6797276706166542,12.644639015197754
0.6797248218891303,12.649152755737305
0.679723872767634,12.653687953948975
0.6797210260496825,12.65853762626648
0.6797200781142277,12.66332459449768
0.6797172334032907,12.668041944503784
0.6797162866525503,12.672681093215942
0.6797134439460746,12.677236080169678
0.6797124983787246,12.68174695968628
0.6797096576741607,12.68640398979187
0.6797087132888789,12.690923690795898
0.6797058745836817,12.695433616638184
0.679704931379148,12.700036525726318
0.6797020946707774,12.704734563827515
0.6797011526456738,12.709318399429321
0.679698317931593,12.713818788528442
0.6796973770846038,12.71830701828003
0.6796945443622807,12.72291350364685
0.6796936046920922,12.7275869846344
0.679690773958999,12.732173442840576
0.6796898354643,12.736578941345215
0.6796870067179128,12.740970849990845
0.6796860693973934,12.745382308959961
0.6796832426351934,12.749847888946533
0.6796823064875467,12.754447221755981
0.6796794817070179,12.758874654769897
0.6796785467309386,12.763314008712769
0.6796757239295705,12.76780104637146
0.6796747901237555,12.772256135940552
0.6796719692990412,12.776726484298706
0.6796710366621896,12.781234502792358
0.6796682178116267,12.785852909088135
0.6796672863424396,12.790539979934692
0.6796644694635291,12.795233011245728
0.6796635391607101,12.799916505813599
0.6796607242509584,12.804373741149902
0.6796597951132124,12.808846473693848
0.6796569821701293,12.81328535079956
0.6796560541961637,12.81774115562439
0.6796532432172632,12.82216739654541
0.6796523164057878,12.826548337936401
0.6796495073885881,12.8309326171875
0.6796485817383147,12.835340738296509
0.6796457746803382,12.839810371398926
0.6796448501899799,12.844316959381104
0.6796420450887536,12.848860502243042
0.6796411217570264,12.853446245193481
0.6796383186100805,12.858156204223633
0.6796373964357023,12.86293625831604
0.6796345952405716,12.867710828781128
0.6796336742222623,12.872445821762085
0.6796308749764858,12.877200603485107
0.6796299551129672,12.881992101669312
0.6796271578140879,12.886562824249268
0.6796262391040842,12.890990018844604
0.6796234437496491,12.895400285720825
0.679622526191886,12.8998281955719
0.6796197327794465,12.904252290725708
0.6796188163726525,12.908641576766968
0.6796160248997637,12.913031816482544
0.6796151096426687,12.917450666427612
0.6796123201068901,12.921898603439331
0.6796114059982262,12.926330804824829
0.679608618397121,12.93081021308899
0.6796077054356225,12.935358047485352
0.6796049197667583,12.9400155544281
0.6796040079511616,12.944621086120605
0.6796012242121097,12.949086666107178
0.6796003135411528,12.953508377075195
0.679597531729489,12.95803689956665
0.6795966222019123,12.962595224380493
0.6795938423152159,12.967102289199829
0.6795929339297618,12.9715096950531
0.6795901559656166,12.975966453552246
0.6795892487210292,12.980433225631714
0.6795864726770225,12.98486065864563
0.6795855665720485,12.989330530166626
0.6795827924457721,12.99376130104065
0.6795818874791596,12.99825119972229
0.6795791152682091,13.002789735794067
0.6795782114387086,13.007239818572998
0.6795754411406835,13.011824369430542
0.6795745384470472,13.016557693481445
0.679571770059551,13.021316289901733
0.6795708685005333,13.026020050048828
0.6795681020211737,13.03045105934143
0.6795672015955309,13.03491735458374
0.6795644370219193,13.039347648620605
0.6795635377284096,13.043814659118652
0.6795607750581616,13.048386812210083
0.6795598768955453,13.052947044372559
0.6795571161262803,13.057470321655273
0.6795562190933199,13.061939716339111
0.6795534602226609,13.066468477249146
0.6795525643181208,13.070982933044434
0.6795498073436952,13.075390100479126
0.6795489125663414,13.079829931259155
0.6795461574857804,13.084385395050049
0.6795452638343813,13.0888352394104
0.6795425106453199,13.093299150466919
0.6795416181186454,13.097766637802124
0.679538866818723,13.102309226989746
0.6795379754155454,13.106889724731445
0.6795352260024046,13.111302137374878
0.6795343357214979,13.115721940994263
0.6795315881927856,13.120142221450806
0.6795306990329257,13.124621868133545
0.6795279533862925,13.129111051559448
0.679527065346258,13.133632898330688
0.6795243215793585,13.13814926147461
0.6795234346579285,13.142644166946411
0.6795206927684212,13.147118330001831
0.6795198069643781,13.151583671569824
0.6795170669499253,13.156001806259155
0.6795161822620527,13.160465955734253
0.6795134441203206,13.16491436958313
0.6795125605474044,13.169285774230957
0.6795098242760627,13.173686981201172
0.6795089418168904,13.1780846118927
0.6795062074136132,13.182476282119751
0.6795053260669746,13.186854600906372
0.6795025935294393,13.191261529922485
0.6795017132941259,13.195642232894897
0.6794989826200144,13.20000410079956
0.6794981034948195,13.20436143875122
0.6794953746818169,13.208700895309448
0.6794944966655359,13.213061094284058
0.6794917697113309,13.217402696609497
0.6794908928027612,13.221810340881348
0.6794881677050473,13.226313352584839
0.679487291902988,13.23077392578125
0.6794845686594617,13.235202312469482
0.6794836939627137,13.2396240234375
0.6794809725710754,13.24401044845581
0.6794800989784419,13.248378038406372
0.6794773794363959,13.252783060073853
0.6794765069466816,13.25717830657959
0.6794737892519359,13.261557340621948
0.6794729178639477,13.265970468521118
0.679470202014214,13.270331144332886
0.6794693317267606,13.274737119674683
0.6794666177197547,13.279122829437256
0.6794657485316464,13.283538341522217
0.6794630363650875,13.287936210632324
0.6794621682751368,13.292393445968628
0.6794594579467479,13.296796560287476
0.679458590953769,13.301281452178955
0.6794558824612769,13.305776357650757
0.6794550165640864,13.310363531112671
0.6794523099052212,13.314895868301392
0.6794514451026369,13.319522380828857
0.6794487402751331,13.32402515411377
0.6794478765659748,13.32850694656372
0.6794451735675704,13.332977294921875
0.6794443109506599,13.337489128112793
0.6794416097790964,13.341975688934326
0.6794407482532573,13.346589088439941
0.6794380489062801,13.351205825805664
0.679437188470338,13.355900287628174
0.6794344909456959,13.360518217086792
0.679433631598478,13.365058898925781
0.6794309358939237,13.369597673416138
0.6794300776342596,13.374170064926147
0.6794273837475493,13.37880253791809
0.6794265265742696,13.38335394859314
0.6794238345031635,13.387868881225586
0.679422978415101,13.39235782623291
0.6794202881573629,13.396857023239136
0.6794194331533524,13.401402473449707
0.6794167447067495,13.405869960784912
0.6794158907856278,13.410419702529907
0.6794132041479308,13.414898157119751
0.6794123513085363,13.419367551803589
0.67940966647752,13.423765182495117
0.6794088147186924,13.428188800811768
0.6794061316921349,13.43258261680603
0.6794052810127168,13.437061071395874
0.6794025997883999,13.441571950912476
0.6794017501872347,13.445973873138428
0.6793990707629441,13.450418710708618
0.6793982222388777,13.454848289489746
0.6793955446124024,13.459262371063232
0.6793946971642821,13.463624477386475
0.6793920213334145,13.468027830123901
0.6793911749600897,13.472542762756348
0.6793885009226263,13.477001905441284
0.6793876556229481,13.481442213058472
0.6793849833766886,13.48582911491394
0.6793841391495099,13.490215301513672
0.6793814686922576,13.494679689407349
0.679380625536433,13.499123334884644
0.6793779568659952,13.503572463989258
0.6793771147803812,13.508175373077393
0.6793744478945682,13.51272439956665
0.6793736068780231,13.517177820205688
0.6793709417746491,13.521626949310303
0.6793701018260329,13.52607011795044
0.6793674385029154,13.530494689941406
0.67936659962109,13.534921646118164
0.6793639380760504,13.539391994476318
0.6793631002598794,13.543952226638794
0.6793604404907424,13.548415660858154
0.6793596037390912,13.552964687347412
0.6793569457436848,13.557525396347046
0.6793561100554206,13.562020540237427
0.6793534538315769,13.566458702087402
0.6793526192055686,13.570921659469604
0.6793499647511224,13.575435638427734
0.6793491311862412,13.57987117767334
0.6793464784990316,13.584298372268677
0.6793456459941494,13.588696002960205
0.6793429950720188,13.593071460723877
0.6793421636260099,13.59749698638916
0.679339514466804,13.601947546005249
0.6793386840785445,13.60652232170105
0.6793360366801127,13.611232042312622
0.6793352073484803,13.615912437438965
0.6793325617086751,13.620617151260376
0.6793317334325493,13.625280618667603
0.6793290895492271,13.629780292510986
0.6793282623274894,13.63430643081665
0.6793256201985097,13.639038801193237
0.6793247940300429,13.643790483474731
0.679322153653269,13.648625373840332
0.6793213285369579,13.65347146987915
0.6793186899102563,13.65822982788086
0.6793178658449874,13.663083553314209
0.6793152289662281,13.667610883712769
0.6793144059508897,13.672103643417358
0.6793117708179462,13.676787376403809
0.6793109488514278,13.681623697280884
0.6793083154621776,13.686421394348145
0.679307494543371,13.691085577011108
0.6793048628956939,13.695668458938599
0.6793040430234927,13.70027780532837
0.6793014131152724,13.704922914505005
0.6793005942885716,13.709452390670776
0.6792979661176953,13.714016675949097
0.6792971483353918,13.718656539916992
0.6792945218997503,13.723278522491455
0.6792937051607425,13.727790594100952
0.6792910804582296,13.732374429702759
0.6792902647614182,13.736932039260864
0.6792876417899312,13.741536140441895
0.6792868271342173,13.746119499206543
0.6792842058916572,13.750718116760254
0.679283392275945,13.755390882492065
0.679280772760216,13.760024309158325
0.6792799601834109,13.764589309692383
0.67927734239242,13.769259452819824
0.679276530853429,13.773871183395386
0.6792739147850871,13.778545141220093
0.6792731042828191,13.783023595809937
0.6792704899350408,13.787523031234741
0.679269680468406,13.792056798934937
0.6792670678391087,13.796590805053711
0.6792662594070191,13.801143169403076
0.6792636484941239,13.80568528175354
0.6792628410954936,13.810261487960815
0.6792602318969243,13.814800262451172
0.6792594255306688,13.819326400756836
0.6792568180443532,13.823762893676758
0.6792560127093896,13.828160524368286
0.679253406933259,13.832562923431396
0.679252602628506,13.836982488632202
0.6792499985604941,13.841408729553223
0.6792491952848723,13.845949411392212
0.6792465929229169,13.850651502609253
0.6792457906753486,13.855113744735718
0.6792431900173903,13.859550952911377
0.6792423887967993,13.863999128341675
0.6792397898407826,13.868494987487793
0.6792389896460942,13.873172760009766
0.6792363923899665,13.87779951095581
0.679235593220108,13.882631778717041
0.6792329976618197,13.887360095977783
0.6792321995157201,13.89188265800476
0.6792296056532254,13.896312236785889
0.679228808529815,13.900728940963745
0.6792262163610713,13.905102968215942
0.6792254202592821,13.90952181816101
0.6792228297822498,13.913943767547607
0.6792220347010159,13.918370485305786
0.6792194459136586,13.9227774143219
0.6792186518519153,13.92716121673584
0.6792160647522003,13.931551933288574
0.6792152717088846,13.935986757278442
0.6792126862947819,13.940424680709839
0.6792118942688326,13.944828271865845
0.6792093105383162,13.949240446090698
0.6792085195286736,13.953691720962524
0.6792059374797199,13.958205223083496
0.6792051474853259,13.962846755981445
0.679202567115915,13.967455863952637
0.6792017781357133,13.971928596496582
0.6791991994438284,13.976443767547607
0.679198411476764,13.980911254882812
0.6791958344603916,13.985361576080322
0.6791950475054114,13.989919185638428
0.6791924721625412,13.99450135231018
0.6791916862185936,13.999134302139282
0.6791891125472187,14.003657817840576
0.6791883276132537,14.008222103118896
0.6791857556113697,14.012750625610352
0.6791849716863393,14.017309188842773
0.6791824013519454,14.021891117095947
0.6791816184348026,14.026509284973145
0.6791790497659016,14.030999898910522
0.6791782678556013,14.03546404838562
0.6791757008501986,14.04000997543335
0.6791749199456976,14.044687509536743
0.6791723546018019,14.04932975769043
0.6791715747020578,14.053879261016846
0.6791690110176812,14.058299541473389
0.679168232121654,14.062721490859985
0.6791656700948117,14.06713056564331
0.6791648922014624,14.07155966758728
0.6791623318301724,14.075994968414307
0.6791615549384641,14.08041501045227
0.6791589962207477,14.084821939468384
0.679158220329645,14.089201927185059
0.6791556632635273,14.093544006347656
0.6791548883719958,14.097923040390015
0.679152332955504,14.10230803489685
0.6791515590625116,14.106686353683472
0.6791490052936766,14.111064195632935
0.6791482323981927,14.115480422973633
0.6791456802750482,14.119884252548218
0.6791449083760434,14.124315023422241
0.6791423578966267,14.12868881225586
0.679141586993073,14.13306713104248
0.6791390381554245,14.137526988983154
0.6791382682462961,14.142033100128174
0.6791357210484588,14.146558046340942
0.6791349521327312,14.151015043258667
0.6791324065727514,14.155602216720581
0.6791316386494016,14.160267114639282
0.6791290947253289,14.164884090423584
0.6791283277933355,14.169475793838501
0.6791257855032222,14.174032926559448
0.6791250195615656,14.178637504577637
0.6791224789034674,14.183128595352173
0.679121713951129,14.187629699707031
0.6791191749231048,14.192104816436768
0.6791184109590679,14.196561574935913
0.6791158735591794,14.201015710830688
0.6791151105824288,14.205447673797607
0.6791125748087405,14.20997929573059
0.6791118128182628,14.2144136428833
0.679109278668843,14.21886420249939
0.6791085176636258,14.223387241363525
0.6791059851365453,14.227815389633179
0.6791052251155782,14.232299089431763
0.6791026942089109,14.23668122291565
0.6791019351711849,14.241072654724121
0.6790994058830077,14.245428323745728
0.6790986478275154,14.24978518486023
0.6790961201559084,14.254290103912354
0.6790953630816438,14.258738040924072
0.6790928370246901,14.263166427612305
0.6790920809306487,14.267565488815308
0.6790895564864345,14.271933317184448
0.6790888013716133,14.276312351226807
0.6790862785382278,14.280678510665894
0.6790855244016254,14.285052061080933
0.6790830031771604,14.289501190185547
0.6790822500177774,14.293870449066162
0.6790797304003282,14.29827880859375
0.6790789782171657,14.302677392959595
0.6790764602048305,14.30707049369812
0.679075708996892,14.311420440673828
0.6790731925877717,14.315847635269165
0.6790724423540618,14.320277690887451
0.6790699275462606,14.324690580368042
0.6790691782857855,14.329081535339355
0.6790666650774105,14.33347463607788
0.6790659167891779,14.337891101837158
0.6790634051783392,14.342317819595337
0.6790626578613581,14.34678602218628
0.6790601478461685,14.351260900497437
0.67905940149945,14.355688571929932
0.679056893078026,14.360116958618164
0.6790561477005818,14.364491701126099
0.6790536408710417,14.368842840194702
0.679052896461886,14.373217105865479
0.6790503912223521,14.381711721420288
0.6790496477804996,14.386586904525757
0.6790471441290966,14.39098572731018
0.6790464016535643,14.395345449447632
0.6790438995884202,14.399694442749023
0.679043158078226,14.404035568237305
0.6790406575974712,14.408400774002075
0.679039917051635,14.412768602371216
0.6790374181534032,14.417162895202637
0.6790366785709461,14.421586275100708
0.679034181253374,14.425965070724487
0.6790334426333182,14.430309057235718
0.6790309468945454,14.434743642807007
0.6790302092359154,14.439294815063477
0.6790277150740841,14.443782329559326
0.6790269783759053,14.44821572303772
0.6790244857891606,14.45264196395874
0.6790237500504602,14.457032442092896
0.6790212590369504,14.461374998092651
0.6790205242567565,14.465736389160156
0.6790180348146333,14.470089197158813
0.6790173009919759,14.474477052688599
0.6790148131193927,14.478859901428223
0.6790140802533036,14.483242273330688
0.6790115939484171,14.487776756286621
0.6790108620379287,14.49232268333435
0.6790083772988992,14.497015953063965
0.6790076463430462,14.5016348361969
0.6790051631680359,14.506224870681763
0.6790044331658537,14.510805130004883
0.6790019515530286,14.515423059463501
0.6790012225035543,14.519933223724365
0.6789987424510824,14.524597406387329
0.678998014353355,14.529189586639404
0.6789955358594076,14.533634901046753
0.6789948087124672,14.538081169128418
0.6789923317752183,14.54250192642212
0.6789916055781061,14.546917915344238
0.6789891301957327,14.551356077194214
0.6789884049474922,14.555761814117432
0.678985931118174,14.560214281082153
0.6789852068178494,14.564582347869873
0.6789827345397688,14.568955898284912
0.6789820111864058,14.57332706451416
0.6789795404577483,14.577721357345581
0.6789788180503944,14.582125186920166
0.6789763488693487,14.586570978164673
0.6789756274070523,14.590982675552368
0.678973159771809,14.595358610153198
0.6789724392536206,14.599737644195557
0.6789699731623735,14.604133367538452
0.6789692535873445,14.608582258224487
0.6789667890382904,14.612952947616577
0.6789660704054739,14.617342948913574
0.6789636073968125,14.621787548065186
0.6789628897052625,14.626196146011353
0.6789604282351959,14.630590915679932
0.6789597114839686,14.63496446609497
0.6789572515507019,14.6393883228302
0.6789565357388544,14.643818616867065
0.6789540773405955,14.64822268486023
0.6789533624671866,14.652669191360474
0.6789509056021459,14.657142400741577
0.6789501916662353,14.661584377288818
0.6789477363326266,14.666002035140991
0.678947023333276,14.67040467262268
0.6789445695293153,14.674805641174316
0.6789438574655873,14.679189682006836
0.6789414051894935,14.683578968048096
0.6789406940604527,14.687998533248901
0.6789382433104475,14.692389488220215
0.6789375331151593,14.69683289527893
0.6789350838894673,14.701205968856812
0.6789343746269988,14.705570697784424
0.6789319269238471,14.709960699081421
0.6789312185932668,14.714367628097534
0.6789287724108853,14.718777179718018
0.6789280650112628,14.723231315612793
0.6789256203478844,14.727711915969849
0.6789249138782911,14.73212742805481
0.6789224707321511,14.736515522003174
0.6789217651916596,14.740899801254272
0.6789193235609962,14.745283603668213
0.6789186189486804,14.749690771102905
0.6789161788317342,14.754120588302612
0.6789154751466697,14.758524179458618
0.6789130365416847,14.762860774993896
0.6789123337829476,14.76723599433899
0.6789098966881699,14.771623134613037
0.6789091948548388,14.776021003723145
0.6789067592685176,14.780417442321777
0.6789060583596719,14.784806251525879
0.6789036242800588,14.789222478866577
0.6789029242947792,14.793559551239014
0.6789004917201285,14.797902822494507
0.6788997926574973,14.802284955978394
0.6788973615860663,14.806684970855713
0.6788966634451672,14.811023473739624
0.6788942338752154,14.815353631973267
0.6788935366551332,14.819738626480103
0.6788911085849234,14.824069738388062
0.6788904122847442,14.8284330368042
0.6788879857125415,14.832770347595215
0.6788872903313531,14.837136507034302
0.6788848652554255,14.841479539871216
0.6788841707923168,14.84581208229065
0.6788817472109344,14.850151538848877
0.6788810536649958,14.854522466659546
0.6788786315764321,14.858871221542358
0.6788779389467554,14.863221168518066
0.6788755183492861,14.867588520050049
0.6788748266349641,14.871955156326294
0.6788724075268676,14.876291275024414
0.6788717167269949,14.880617618560791
0.6788692991065524,14.885033369064331
0.6788686092202246,14.889416694641113
0.6788661930857197,14.893798589706421
0.678865504112034,14.898215532302856
0.6788630894617532,14.902628183364868
0.6788624013998078,14.906969785690308
0.6788599882320404,14.911340951919556
0.6788593010809348,14.91573715209961
0.6788568893939723,14.920092582702637
0.6788562031528081,14.92444896697998
0.6788537929449444,14.928791761398315
0.6788531076128238,14.933143138885498
0.678850698882356,14.937495708465576
0.6788500144583826,14.941829442977905
0.6788476072036104,14.946175336837769
0.6788469236868894,14.950536727905273
0.6788445179061147,14.95486569404602
0.678843835295752,14.95918869972229
0.6788414309872799,14.963534116744995
0.6788407492823837,14.967884063720703
0.6788383464445209,14.972235679626465
0.6788376656441999,14.976573944091797
0.6788352642752568,14.980928659439087
0.6788345843786213,14.985311269760132
0.6788321844769102,14.989659309387207
0.6788315054830719,14.994011163711548
0.6788291070469078,14.99843144416809
0.6788284289549797,15.002808094024658
0.6788260319826802,15.007208347320557
0.6788253547917766,15.011545181274414
0.6788229592816619,15.015887022018433
0.6788222829908983,15.020276069641113
0.6788198889412915,15.024627685546875
0.6788192135497846,15.028995275497437
0.6788168209590106,15.033345699310303
0.6788161464658784,15.03771185874939
0.6788137553322656,15.042061567306519
0.6788130817366278,15.04645562171936
0.6788106920585064,15.050824880599976
0.6788100193594836,15.055181741714478
0.6788076311351865,15.059555053710938
0.6788069593319007,15.064034938812256
0.6788045725597638,15.068498373031616
0.6788039016513384,15.072892665863037
0.6788015163296993,15.077291250228882
0.6788008463152589,15.081669569015503
0.6787984624424587,15.086057662963867
0.678797793321129,15.090511083602905
0.6787954108955107,15.09498119354248
0.6787947426664191,15.099358081817627
0.6787923616863282,15.103744983673096
0.678791694348603,15.10816478729248
0.6787893148123878,15.11254358291626
0.6787886483651587,15.116907119750977
0.6787862702711701,15.12126612663269
0.6787856047135683,15.125630140304565
0.6787832280601592,15.129984617233276
0.6787825633913167,15.134337425231934
0.6787801881768432,15.138713598251343
0.6787795243958937,15.143075227737427
0.6787771506187138,15.147408723831177
0.6787764877247922,15.151773452758789
0.6787741153832665,15.156223773956299
0.6787734533755085,15.160603761672974
0.6787710824680004,15.164994239807129
0.6787704213455438,15.169343709945679
0.6787680518704191,15.17368459701538
0.6787673916324023,15.1780366897583
0.6787650235880291,15.182389497756958
0.6787643642335918,15.186802625656128
0.6787619976183409,15.191182851791382
0.6787613391466242,15.19556975364685
0.6787589739588686,15.199957370758057
0.6787583163690151,15.204333543777466
0.6787559526071303,15.208705425262451
0.6787552958982838,15.213077068328857
0.6787529335606478,15.217450141906738
0.6787522777319529,15.221844911575317
0.6787499168169465,15.226276636123657
0.6787492618675492,15.230714321136475
0.6787469023735554,15.235085248947144
0.6787462483026033,15.239474534988403
0.6787438902280074,15.243844032287598
0.678743237034649,15.248276948928833
0.678740880377839,15.252709150314331
0.6787402280612242,15.257174968719482
0.6787378728205902,15.261650323867798
0.6787372213798701,15.26620888710022
0.6787348675538049,15.27076530456543
0.6787342169881319,15.275284051895142
0.6787318645750309,15.279664278030396
0.6787312148835586,15.284034967422485
0.6787288638818192,15.288404941558838
0.6787282150637018,15.292846202850342
0.6787258654717244,15.29723048210144
0.6787252175261185,15.30158543586731
0.6787228693423053,15.305968999862671
0.678722222268368,15.310382843017578
0.6787198754911238,15.314791440963745
0.6787192292880138,15.31920862197876
0.6787168839157459,15.323671579360962
0.6787162385826225,15.328154563903809
0.6787138946137407,15.332703113555908
0.6787132501497651,15.337283611297607
0.6787109075826814,15.34178876876831
0.6787102639870157,15.346412897109985
0.6787079228201445,15.35087251663208
0.6787072800919521,15.355468511581421
0.6787049403237104,15.360186338424683
0.6787042984621559,15.36495327949524
0.6787019600909628,15.369557619094849
0.6787013190952119,15.374154090881348
0.6786989821194891,15.378811359405518
0.6786983419887089,15.383427143096924
0.6786960064068803,15.38793158531189
0.6786953671402389,15.392385005950928
0.6786930329507312,15.396770715713501
0.6786923945473978,15.401159048080444
0.6786900617486398,15.4055335521698
0.6786894242077852,15.409937620162964
0.6786870927982077,15.414317607879639
0.6786864561190039,15.418713331222534
0.6786841260970404,15.423081636428833
0.67868349027866,15.427425861358643
0.6786811616427466,15.431807041168213
0.6786805266843644,15.436190605163574
0.6786781994329389,15.440559148788452
0.6786775653337298,15.444910764694214
0.6786752394652332,15.44925332069397
0.6786746062243737,15.453628540039062
0.6786722817372488,15.458009719848633
0.6786716493539171,15.462430238723755
0.6786693262466087,15.466793537139893
0.6786686947199835,15.47116494178772
0.6786663729909397,15.475543975830078
0.6786657423202013,15.479945182800293
0.6786634219678717,15.484400987625122
0.6786627921522013,15.488923072814941
0.678660473175038,15.49330472946167
0.6786598442136181,15.497685670852661
0.6786575266100758,15.502060890197754
0.6786568985020905,15.506442308425903
0.6786545822706259,15.510815382003784
0.6786539550152597,15.515188694000244
0.6786516401543322,15.5195631980896
0.6786510137507712,15.523940563201904
0.6786487002588422,15.528335332870483
0.6786480747062735,15.532706022262573
0.6786457625818065,15.5370614528656
0.6786451378794189,15.541440963745117
0.6786428271208802,15.545772314071655
0.6786422032678631,15.550122022628784
0.6786398938737209,15.554478406906128
0.678639270869265,15.558868408203125
0.6786369628379902,15.563224077224731
0.6786363406812874,15.567588090896606
0.6786340340113527,15.571960210800171
0.678633412701596,15.576351165771484
0.6786311073914769,15.580769300460815
0.6786304869278603,15.585176706314087
0.6786281829760342,15.589566946029663
0.6786275633577536,15.593950033187866
0.6786252607627,15.59832239151001
0.6786246419889517,15.602741718292236
0.678622340749153,15.607102870941162
0.6786217228191347,15.611489534378052
0.6786194229330751,15.615865707397461
0.6786188058459856,15.620208263397217
0.6786165073121515,15.624571800231934
0.6786158910671909,15.628936529159546
0.6786135938840713,15.633267402648926
0.6786129784804406,15.637651681900024
0.6786106826465267,15.64203405380249
0.6786100680834284,15.646410942077637
0.6786077735972132,15.650750637054443
0.6786071598738505,15.655128717422485
0.6786048667338298,15.659459352493286
0.6786042538494075,15.663832664489746
0.6786019620540793,15.668198823928833
0.6786013500078026,15.672576189041138
0.6785990595556668,15.676957845687866
0.6785984483467432,15.681339263916016
0.6785961592363018,15.685709953308105
0.678595548863939,15.690090894699097
0.6785932610936969,15.694504976272583
0.6785926515571041,15.698898315429688
0.6785903651255678,15.70332646369934
0.6785897564239552,15.707762718200684
0.678587471329634,15.712172985076904
0.6785868634622128,15.716604709625244
0.6785845797036177,15.721014976501465
0.6785839726696006,15.725409984588623
0.6785816902452446,15.72978687286377
0.6785810840438457,15.7341787815094
0.6785788029522447,15.738596439361572
0.678578197582678,15.742954015731812
0.6785759178223502,15.747349262237549
0.6785753132838319,15.751746416091919
0.6785730348532967,15.756191492080688
0.6785724311450435,15.760580778121948
0.6785701540428236,15.764986515045166
0.6785695511640542,15.769386053085327
0.6785672753886735,15.773751258850098
0.6785666733386067,15.778172969818115
0.678564398888592,15.782593488693237
0.6785637976664486,15.786972284317017
0.6785615245403287,15.791353702545166
0.6785609241453294,15.795767068862915
0.6785586523416355,15.800164222717285
0.6785580527730035,15.804579734802246
0.6785557822902681,15.808974266052246
0.678555183547227,15.81336784362793
0.6785529143839856,15.81772756576538
0.6785523164657602,15.822140455245972
0.6785500486205505,15.826508522033691
0.6785494515263665,15.830928325653076
0.678547184997728,15.835338115692139
0.6785465887268123,15.839748620986938
0.6785443235132868,15.84415602684021
0.6785437280648676,15.848625898361206
0.678541464164999,15.853102684020996
0.6785408695383057,15.857617616653442
0.67853860695064,15.86214566230774
0.6785380131449029,15.866632461547852
0.6785357518679885,15.871043920516968
0.6785351588824388,15.875441312789917
0.6785328989148258,15.879833221435547
0.6785323067486959,15.884226560592651
0.6785300480889371,15.888610124588013
0.6785294567414607,15.893026113510132
0.6785271993881108,15.897464275360107
0.6785266088585225,15.901856899261475
0.678524352810138,15.906250715255737
0.6785237630976733,15.910679817199707
0.6785215083528136,15.915088653564453
0.6785209194567096,15.919579267501831
0.6785186660139352,15.924126148223877
0.6785180779334298,15.928670644760132
0.6785158257913042,15.933273792266846
0.6785152385256361,15.937761068344116
0.6785129876827246,15.942176103591919
0.6785124012311342,15.946581602096558
0.6785101516860039,15.950958490371704
0.6785095660477323,15.955331563949585
0.6785073177989529,15.959723234176636
0.678506732973242,15.96413516998291
0.6785044860193852,15.968528985977173
0.6785039020054786,15.97291612625122
0.678501656345118,15.977324724197388
0.6785010731422599,15.981719732284546
0.6784988287739713,15.98612666130066
0.6784982463814071,15.990520000457764
0.6784960033037685,15.994890928268433
0.6784954217207446,15.999269247055054
0.6784931799323359,16.00364851951599
0.6784925991581003,16.00803303718567
0.6784903586575035,16.0124192237854
0.6784897786913044,16.016788005828857
0.6784875394771036,16.021162509918213
0.678486960318191,16.025537729263306
0.6784847223889727,16.029914140701294
0.678484144036597,16.03429079055786
0.6784819073909493,16.038713932037354
0.6784813298443625,16.043116807937622
0.678479094480876,16.047467708587646
0.6784785177393307,16.051833629608154
0.6784762836565976,16.056194067001343
0.6784757077193481,16.060561895370483
0.678473474915963,16.064921379089355
0.678472899782264,16.06928777694702
0.6784706682568236,16.07367181777954
0.6784700939259312,16.07806086540222
0.678467863677034,16.082454442977905
0.6784672901482052,16.086804628372192
0.6784650611744522,16.0911808013916
0.6784644884469448,16.09555411338806
0.6784622607469384,16.099929332733154
0.6784616888200118,16.104307651519775
0.6784594623923568,16.10872983932495
0.6784588912652715,16.113163948059082
0.6784566661085748,16.117598056793213
0.6784560957805919,16.12200403213501
0.6784538718934621,16.126394271850586
0.6784533023638436,16.130759716033936
0.6784510797448919,16.13512349128723
0.6784505110129013,16.139484643936157
0.6784482896607404,16.14388346672058
0.678447721725642,16.14823317527771
0.6784455016388872,16.152599573135376
0.6784449344999464,16.156954050064087
0.6784427156772144,16.161334991455078
0.6784421493336974,16.16572380065918
0.6784399317736072,16.17009997367859
0.6784393662247816,16.174522638320923
0.6784371499259543,16.178876876831055
0.6784365851710888,16.183244466781616
0.678434370132147,16.187615394592285
0.678433806170511,16.192001819610596
0.6784315923900801,16.196383953094482
0.6784310292209439,16.200743198394775
0.6784288166976511,16.205106496810913
0.6784282543202861,16.209505796432495
0.6784260430527604,16.213881492614746
0.6784254814664393,16.21831512451172
0.6784232714533115,16.222686290740967
0.678422710657308,16.227041959762573
0.6784205018972111,16.23138117790222
0.6784199418907997,16.23572826385498
0.6784177343823689,16.240097522735596
0.6784171751648255,16.244458436965942
0.6784149689066974,16.248832941055298
0.6784144104772983,16.25320029258728
0.6784122054681123,16.257593631744385
0.6784116478261352,16.261965036392212
0.6784094440645322,16.26639151573181
0.6784088872092556,16.27078938484192
0.6784066846938785,16.275172233581543
0.6784061286245823,16.279526472091675
0.6784039273540761,16.283890962600708
0.6784033720700408,16.288246393203735
0.6784011720430522,16.292760133743286
0.6784006175435596,16.297174215316772
0.6783984187587373,16.301585912704468
0.6783978650430701,16.306046962738037
0.6783956674990651,16.31047487258911
0.6783951145665068,16.314851760864258
0.6783929182619721,16.319236040115356
0.6783923661118074,16.323595762252808
0.6783901710453972,16.327978372573853
0.6783896196769118,16.332323789596558
0.6783874258472831,16.336684703826904
0.678386875259764,16.34590482711792
0.6783846826655752,16.351672649383545
0.6783841328583095,16.356548070907593
0.6783819414982215,16.360888242721558
0.678381392470498,16.36524534225464
0.6783792023431732,16.369597911834717
0.6783786540942818,16.373990535736084
0.6783764651983842,16.378418922424316
0.6783759177276153,16.38275647163391
0.6783737300618118,16.387195348739624
0.6783731833684572,16.391597747802734
0.6783709969314159,16.396037817001343
0.6783704510147679,16.400458574295044
0.6783682658051591,16.404876232147217
0.6783677206645115,16.409332990646362
0.6783655366810074,16.41372275352478
0.6783649923156546,16.41813373565674
0.6783628095569291,16.42252206802368
0.6783622659661669,16.426880359649658
0.678360084430896,16.431233406066895
0.6783595416140207,16.43563413619995
0.6783573613008824,16.439972639083862
0.6783568192571917,16.44427990913391
0.6783546401648656,16.448646783828735
0.678354098893658,16.453032970428467
0.678351921020826,16.457379817962646
0.6783513805214008,16.4617338180542
0.6783492038667465,16.466102123260498
0.678348664138404,16.47048020362854
0.6783464887006129,16.47483777999878
0.6783459497426549,16.4792001247406
0.6783437755204144,16.483580589294434
0.6783432373321431,16.48797345161438
0.6783410643241424,16.492390632629395
0.678340526904861,16.496814966201782
0.6783383551097916,16.50125026702881
0.6783378184588044,16.50563097000122
0.6783356478753589,16.510009765625
0.6783351119919714,16.51438331604004
0.6783329426188452,16.518747568130493
0.6783324075023635,16.523096561431885
0.6783302393382531,16.527427911758423
0.6783297049879842,16.531770944595337
0.6783275380315886,16.536112785339355
0.6783270044468409,16.54049062728882
0.6783248386968606,16.544849395751953
0.6783243058769428,16.549224853515625
0.6783221413320805,16.55359387397766
0.678321609276303,16.55795407295227
0.6783194459352624,16.56233310699463
0.6783189146429361,16.56672239303589
0.678316752504424,16.571068286895752
0.678316221974861,16.575419664382935
0.6783140610375852,16.57978391647339
0.6783135312700982,16.584147930145264
0.6783113715327683,16.588540077209473
0.6783108425266714,16.592945098876953
0.6783086839879996,16.59742832183838
0.6783081557426076,16.601877689361572
0.6783059984013071,16.6063289642334
0.6783054709159354,16.610764741897583
0.678303314770722,16.615166664123535
0.6783027880446877,16.619609117507935
0.6783006330942786,16.624073028564453
0.6783001071268991,16.62855076789856
0.6782979533700133,16.633023500442505
0.6782974281606071,16.637470245361328
0.6782952755959657,16.641911506652832
0.6782947511438524,16.646369457244873
0.6782925997701782,16.650819540023804
0.6782920760746785,16.655288457870483
0.6782899258906958,16.65963363647461
0.6782894029511308,16.663978576660156
0.6782872539555665,16.668400287628174
0.6782867317712585,16.672752380371094
0.6782845839628409,16.677135467529297
0.6782840625331134,16.681493997573853
0.678281915910572,16.685866117477417
0.6782813952347488,16.690263509750366
0.6782792497968161,16.69469165802002
0.6782787298742228,16.699037075042725
0.6782765856196322,16.703402996063232
0.6782760664495943,16.707741022109985
0.6782739233770816,16.712093114852905
0.6782734049589264,16.716463088989258
0.6782712630672288,16.720834493637085
0.6782707454002842,16.72518825531006
0.6782686046881407,16.729522466659546
0.6782680877717354,16.73388695716858
0.6782659482378871,16.738234043121338
0.678265432071351,16.742621660232544
0.6782632937145404,16.746964693069458
0.6782627782972042,16.751289129257202
0.6782606411161761,16.755611896514893
0.678260126447371,16.759963750839233
0.6782579904408718,16.76433801651001
0.6782574765199304,16.768693208694458
0.678255341686708,16.77304482460022
0.6782548285129637,16.777463912963867
0.6782526948517682,16.781872272491455
0.6782521824245558,16.786284685134888
0.6782500499341384,16.790685653686523
0.6782495382527924,16.795050382614136
0.6782474069319071,16.79945659637451
0.6782468959957642,16.80380892753601
0.6782447658431658,16.808205127716064
0.6782442556515628,16.812544107437134
0.6782421266660086,16.816879987716675
0.6782416172182836,16.82122802734375
0.6782394893985323,16.82559323310852
0.6782389806940238,16.829983711242676
0.6782368540388359,16.834367752075195
0.6782363460768838,16.8387713432312
0.6782342205850219,16.843173027038574
0.6782337133649669,16.847528219223022
0.6782315890351945,16.851884126663208
0.6782310825563784,16.856268405914307
0.6782289593874617,16.860637426376343
0.6782284536492268,16.865004062652588
0.6782263316399333,16.869368076324463
0.6782258266416227,16.87371587753296
0.6782237057907216,16.87808609008789
0.6782232015316798,16.882546424865723
0.6782210818379423,16.886919260025024
0.6782205783175146,16.891316413879395
0.6782184597797134,16.895667552947998
0.6782179569972454,16.9000346660614
0.6782158396141552,16.904422521591187
0.6782153375689942,16.9088237285614
0.6782132213393911,16.913270235061646
0.6782127200308848,16.9177086353302
0.6782106049535469,16.92229986190796
0.6782101043810441,16.926734447479248
0.6782079904547511,16.931145906448364
0.6782074906176014,16.935542821884155
0.6782053778411349,16.939961194992065
0.6782048787386886,16.94438934326172
0.6782027671108317,16.948837280273438
0.6782022687424405,16.95324397087097
0.678200158261978,16.957677125930786
0.6781996606269939,16.96209692955017
0.6781975512927124,16.966488361358643
0.6781970543904887,16.97084331512451
0.678194946201177,16.97525906562805
0.6781944500310675,16.979732990264893
0.6781923429855155,16.984126567840576
0.678191847546875,16.98849320411682
0.6781897416438745,16.992886543273926
0.678189246936059,16.997296810150146
0.6781871421744033,17.001731157302856
0.6781866481967695,17.0062255859375
0.6781845445752538,17.01070785522461
0.6781840513271592,17.015127897262573
0.6781819488445804,17.0195209980011
0.678181456325383,17.023931741714478
0.67817935498054,17.028351068496704
0.6781788631895993,17.032800436019897
0.6781767629812923,17.037224531173706
0.6781762719179685,17.041651487350464
0.6781741728449994,17.046125650405884
0.6781736825086534,17.050562143325806
0.6781715845698258,17.05493474006653
0.6781710949598195,17.05931854248047
0.6781689981539389,17.063689708709717
0.6781685092696351,17.06805658340454
0.6781664135955083,17.072408437728882
0.6781659254362705,17.076819896697998
0.6781638308927065,17.0813570022583
0.6781633434578991,17.085749864578247
0.6781612500437083,17.090139865875244
0.6781607633326965,17.094552040100098
0.6781586710466908,17.098909854888916
0.6781581850588411,17.10326385498047
0.6781560938998343,17.107696771621704
0.6781556086345132,17.11205792427063
0.6781535186013208,17.11642551422119
0.6781530340578967,17.12078595161438
0.6781509451493357,17.125194787979126
0.6781504613271773,17.129586458206177
0.6781483735420663,17.13395071029663
0.6781478904405428,17.138324975967407
0.6781458037777025,17.142768383026123
0.6781453213961847,17.14722776412964
0.678143235854437,17.151639461517334
0.6781427541922959,17.15601110458374
0.6781406697704646,17.16038489341736
0.6781401888270725,17.16477680206299
0.6781381055239829,17.169193029403687
0.6781376252987126,17.173614740371704
0.6781355431131918,17.178049564361572
0.6781350636054174,17.18255615234375
0.6781329825362941,17.187037229537964
0.6781325037453899,17.19140887260437
0.6781304237914942,17.19578981399536
0.678129945716836,17.200157165527344
0.6781278668770001,17.20456099510193
0.6781273895179643,17.20891809463501
0.6781253117910214,17.21330952644348
0.678124835146985,17.21770429611206
0.6781227585317708,17.222121953964233
0.6781222826021118,17.226547241210938
0.6781202070974629,17.230939865112305
0.6781197318815603,17.23534107208252
0.6781176574863151,17.239681005477905
0.6781171829835485,17.24406623840332
0.6781151096965474,17.24841856956482
0.6781146359062973,17.252766847610474
0.6781125637263817,17.257182598114014
0.6781120906480298,17.26159143447876
0.6781100195740432,17.266002893447876
0.6781095472069713,17.270395040512085
0.6781074772377585,17.274791717529297
0.6781070055813496,17.279166221618652
0.6781049367157576,17.283570528030396
0.6781044657693958,17.28806161880493
0.6781023980062725,17.292704582214355
0.6781019277693424,17.29709243774414
0.6780998611075374,17.301504373550415
0.6780993915794247,17.305951833724976
0.6780973260177896,17.310396194458008
0.6780968571978803,17.314793825149536
0.6780947927352683,17.319159030914307
0.6780943246229497,17.323551416397095
0.6780922612582149,17.327967166900635
0.6780917938528751,17.33251142501831
0.6780897315848743,17.33723282814026
0.6780892648859017,17.34181237220764
0.6780872037134924,17.346259593963623
0.6780867377202772,17.350691080093384
0.6780846776423186,17.355141162872314
0.6780842123542508,17.35962986946106
0.6780821533696043,17.364137411117554
0.6780816887860753,17.368719816207886
0.678079630893603,17.373137950897217
0.678079167014005,17.377615451812744
0.6780771102125714,17.382188320159912
0.6780766470362969,17.38686180114746
0.6780745913247679,17.39139986038208
0.6780741288512107,17.39582848548889
0.6780720742284532,17.400213956832886
0.6780716124570081,17.404634952545166
0.678069558921891,17.409058570861816
0.6780690978519528,17.413506031036377
0.678067045403347,17.418020486831665
0.6780665850343122,17.42252016067505
0.6780645336710893,17.42704725265503
0.6780640740023547,17.431653022766113
0.6780620237233885,17.436328887939453
0.6780615647543519,17.44098973274231
0.6780595155585174,17.445489645004272
0.6780590572885772,17.44989013671875
0.6780570091747512,17.454301357269287
0.6780565516033068,17.45873737335205
0.6780545045703678,17.46309781074524
0.6780540476968191,17.46747875213623
0.6780520017436467,17.471858263015747
0.6780515455673952,17.47620391845703
0.6780495006928707,17.48062038421631
0.6780490452133177,17.485082864761353
0.6780470014163241,17.489638090133667
0.6780465466328723,17.494327545166016
0.6780445039122942,17.498969078063965
0.6780440498243467,17.503424167633057
0.6780420081790701,17.507930994033813
0.6780415547860312,17.512333393096924
0.6780395142149439,17.51677441596985
0.6780390615162182,17.521239042282104
0.6780370220182094,17.525843381881714
0.6780365700132026,17.53059697151184
0.6780345315871625,17.535179138183594
0.6780340802752819,17.53987741470337
0.6780320429201026,17.544611930847168
0.6780315923007547,17.549490690231323
0.6780295560153303,17.55440855026245
0.6780291060879234,17.559229135513306
0.678027070871149,17.56395173072815
0.6780266216350921,17.568480491638184
0.6780245874858645,17.573044061660767
0.6780241389405668,17.577502250671387
0.6780221058577846,17.581950664520264
0.6780216580026568,17.58652424812317
0.6780196259852194,17.591098308563232
0.6780191788196727,17.59605097770691
0.6780171478664816,17.601047039031982
0.6780167013899279,17.606085300445557
0.6780146714998861,17.610933780670166
0.6780142257117385,17.615550994873047
0.6780121968837503,17.62012243270874
0.6780117517834217,17.624666690826416
0.678009724016393,17.629345893859863
0.6780092796032984,17.634165287017822
0.6780072528961364,17.63889217376709
0.6780068091696905,17.643465995788574
0.6780047835213042,17.64794397354126
0.6780043404809231,17.652449131011963
0.6780023158902232,17.656951904296875
0.6780018735353232,17.66162919998169
0.6779998500012214,17.666313648223877
0.6779994083312201,17.670977354049683
0.6779973858526298,17.675551414489746
0.6779969448669451,17.680147647857666
0.6779949234427816,17.684815645217896
0.6779944831408328,17.68954825401306
0.677992462770012,17.694576025009155
0.6779920231512188,17.699091911315918
0.6779900038326586,17.70351767539978
0.6779895648964415,17.707893133163452
0.6779875466290615,17.712294816970825
0.6779871083748416,17.716694593429565
0.6779850911575624,17.721118211746216
0.677984653584762,17.726656436920166
0.6779826374165063,17.731975317001343
0.6779822005245477,17.736454010009766
0.6779801854042392,17.740867853164673
0.6779797491925462,17.745253562927246
0.6779777351191103,17.75003933906555
0.6779772995871074,17.755057096481323
0.6779752865594705,17.76013469696045
0.6779748517065826,17.765228271484375
0.6779728397236734,17.77026653289795
0.6779724055493261,17.77534794807434
0.6779703946100742,17.7804434299469
0.6779699611136942,17.785487174987793
0.6779679512170308,17.790547847747803
0.6779675183980455,17.79555606842041
0.6779655095429032,17.800520658493042
0.6779650774007407,17.805492639541626
0.6779630695860537,17.81045174598694
0.6779626381201429,17.815053701400757
0.6779606313448465,17.81955862045288
0.677960200554617,17.823975563049316
0.6779581948176485,17.828367233276367
0.6779577647025304,17.832783460617065
0.6779557600028282,17.837164402008057
0.6779553305622529,17.841530799865723
0.6779533268987572,17.84595799446106
0.6779528981321561,17.850428819656372
0.6779508955038082,17.85481572151184
0.6779504674106143,17.859216928482056
0.6779484658163568,17.863609075546265
0.677948038396003,17.867979526519775
0.6779460378347809,17.872403144836426
0.6779456110867014,17.87684416770935
0.6779436115574599,17.88134241104126
0.6779431854810897,17.886014223098755
0.6779411869827757,17.890454053878784
0.6779407615775503,17.8948655128479
0.677938764109113,17.899231433868408
0.6779383393744688,17.90371799468994
0.6779363429348577,17.908652782440186
0.6779359188702316,17.91377019882202
0.6779339234583986,17.918741703033447
0.6779335000632284,17.92362952232361
0.6779315056781263,17.92870783805847
0.6779310829518504,17.933846473693848
0.6779290895924338,17.93888258934021
0.6779286675344915,17.94342589378357
0.6779266751997157,17.948110103607178
0.6779262538095471,17.952651977539062
0.6779242624983698,17.957064628601074
0.6779238417754153,17.961525678634644
0.6779218514867948,17.966020822525024
0.6779214314304961,17.970468521118164
0.6779194421633926,17.974925994873047
0.6779190227731918,17.979334592819214
0.6779170345265666,17.983713150024414
0.6779166158019064,17.98811173439026
0.6779146285747226,17.99248218536377
0.6779142105150472,17.99686574935913
0.6779122243062687,18.001253366470337
0.6779118069110218,18.005664110183716
0.6779098217196147,18.010048389434814
0.6779094049882419,18.01446223258972
0.6779074208131731,18.018843412399292
0.6779070047451198,18.023251056671143
0.6779050215853577,18.027779579162598
0.6779046061800709,18.032442569732666
0.6779026240345855,18.037039518356323
0.677902209291512,18.04149341583252
0.6779002281592749,18.045883178710938
0.6778998140778628,18.050299406051636
0.6778978339578463,18.054731369018555
0.6778974205375443,18.059117555618286
0.6778954414287226,18.06353521347046
0.6778950286689804,18.067907094955444
0.677893050570329,18.07231092453003
0.6778926384705963,18.07669758796692
0.6778906613810923,18.081087350845337
0.6778902499408201,18.08548593521118
0.6778882738594414,18.089877367019653
0.6778878630780812,18.094247817993164
0.6778858880038078,18.09866952896118
0.6778854778808121,18.10305118560791
0.6778835038126246,18.107505083084106
0.6778830943474463,18.112002849578857
0.6778811212843275,18.116600275039673
0.6778807124764202,18.121007680892944
0.6778787404173541,18.12541389465332
0.6778783322661721,18.129825353622437
0.6778763612101432,18.134268760681152
0.6778759537151419,18.138750076293945
0.6778739836611372,18.14319348335266
0.6778735768217723,18.147634983062744
0.6778716077687795,18.152150630950928
0.6778712015845076,18.156697273254395
0.6778692335315162,18.161149263381958
0.6778688280017946,18.166005849838257
0.6778668609477952,18.1707980632782
0.6778664560720814,18.17537569999695
0.677864490016066,18.179855823516846
0.677864085793819,18.184338331222534
0.677862120734781,18.188894987106323
0.6778617171654602,18.193440675735474
0.6778597531023942,18.197975873947144
0.6778593501854593,18.20244598388672
0.6778573871173619,18.20685076713562
0.6778569848522741,18.211267709732056
0.6778550227781418,18.21566081047058
0.6778546211643626,18.22004222869873
0.6778526600831949,18.22445297241211
0.6778522591201859,18.228999376296997
0.6778502990309831,18.233423471450806
0.6778498987182073,18.23783230781555
0.6778479396199706,18.242217302322388
0.6778475399568918,18.24663782119751
0.6778455818486243,18.251034259796143
0.6778451828347063,18.255464792251587
0.6778432257154119,18.26004695892334
0.6778428273501201,18.264554738998413
0.6778408712188045,18.26907753944397
0.6778404735016043,18.273516178131104
0.6778385183572744,18.277958154678345
0.677838121287632,18.282368183135986
0.677836167129296,18.286743640899658
0.6778357707066787,18.291347980499268
0.6778338175333458,18.29576301574707
0.6778334217572213,18.300211429595947
0.6778314695679027,18.304616928100586
0.677831074437739,18.309002161026
0.6778291232314471,18.31339406967163
0.6778287287467134,18.317795276641846
0.6778267785224615,18.322187662124634
0.6778263846826277,18.326722383499146
0.6778244354394306,18.33111572265625
0.6778240422439672,18.335490226745605
0.6778220939808411,18.33987069129944
0.677821701429219,18.344243049621582
0.6778197541451818,18.34862732887268
0.6778193622368727,18.35305881500244
0.6778174159309428,18.3576602935791
0.6778170246654195,18.362102031707764
0.6778150793366171,18.36660861968994
0.6778146887133525,18.371047258377075
0.6778127443606993,18.375464916229248
0.6778123543791672,18.379910230636597
0.677810411001686,18.384435892105103
0.677810021661361,18.389096975326538
0.6778080792580756,18.393592834472656
0.677807690558433,18.398111581802368
0.677805749128369,18.402610540390015
0.6778053610688846,18.407056093215942
0.6778034206110687,18.411447763442993
0.6778030331912189,18.415852308273315
0.6778010937046789,18.42023777961731
0.677800706923941,18.424651861190796
0.6777987684077066,18.42916750907898
0.6777983822655583,18.43372416496277
0.67779644471866,18.438188791275024
0.6777960592145801,18.442646026611328
0.6777941226360493,18.44714331626892
0.677793737769517,18.451825380325317
0.6777918021583877,18.456358671188354
0.6777914179288828,18.46084976196289
0.6777894832841891,18.46531343460083
0.677789099691192,18.469746351242065
0.6777871660119699,18.474164724349976
0.677786783054962,18.478575944900513
0.6777848503402483,18.483069896697998
0.6777844680187114,18.48748254776001
0.6777825362675444,18.49195694923401
0.6777821545809614,18.496384859085083
0.6777802237923809,18.500786542892456
0.6777798427402348,18.505265951156616
0.6777779129132816,18.509700298309326
0.6777775324950563,18.514092206954956
0.6777756036287729,18.518580198287964
0.6777752238439528,18.5229709148407
0.6777732959373826,18.527369499206543
0.6777729167854528,18.531762838363647
0.6777709898376404,18.5362548828125
0.677770611318087,18.540672540664673
0.6777686853280787,18.545029878616333
0.6777683074403881,18.549535989761353
0.677766382407231,18.553959131240845
0.6777660051508904,18.558367252349854
0.6777640810736333,18.562741994857788
0.6777637044481305,18.567098140716553
0.6777617813258228,18.571447134017944
0.6777614053306465,18.575817584991455
0.6777594831623398,18.580346822738647
0.677759107796979,18.58477544784546
0.6777571865817252,18.58914351463318
0.6777568118456697,18.59355401992798
0.6777548915825229,18.59797692298889
0.6777545174752629,18.602396488189697
0.6777525981632779,18.60677480697632
0.6777522246843046,18.611273765563965
0.6777503063225374,18.615702629089355
0.6777499334713427,18.620079278945923
0.6777480160588512,18.624469995498657
0.6777476438349272,18.629131078720093
0.6777457273707693,18.633591890335083
0.6777453557736096,18.638240098953247
0.6777434402568455,18.64276909828186
0.6777430692859433,18.64714813232422
0.6777411547156342,18.651562213897705
0.6777407843704842,18.655958890914917
0.6777388707456927,18.660319089889526
0.6777385010257894,18.66468644142151
0.6777365883455788,18.669036388397217
0.6777362192504183,18.67339777946472
0.6777343075138537,18.677860498428345
0.6777339390429317,18.6822407245636
0.6777320282490794,18.686606407165527
0.6777316604018931,18.69098210334778
0.6777297505498202,18.695340394973755
0.6777293833258672,18.69972276687622
0.6777274744146425,18.704084634780884
0.677727107813421,18.7085599899292
0.6777251998421141,18.712932109832764
0.6777248338631228,18.71729016304016
0.6777229268308052,18.721625328063965
0.6777225614735434,18.72600483894348
0.6777206553792869,18.730462074279785
0.677720290643255,18.734832048416138
0.6777183854861338,18.739308834075928
0.6777180213708321,18.74368166923523
0.6777161171499204,18.748027086257935
0.6777157536548508,18.752401113510132
0.6777138503692247,18.756800413131714
0.6777134874938889,18.761176347732544
0.6777115851426257,18.765570402145386
0.6777112228865262,18.769940853118896
0.6777093214687041,18.774367094039917
0.6777089598313445,18.778820991516113
0.6777070593460434,18.783222436904907
0.6777066983269272,18.787596225738525
0.6777047987732282,18.79197883605957
0.6777044383718601,18.796342611312866
0.6777025397488448,18.80071997642517
0.6777021799647298,18.805147409439087
0.6777002822714818,18.80953288078308
0.6776999231041259,18.813955307006836
0.6776980263397294,18.818364143371582
0.6776976677886389,18.82280135154724
0.6776957719521798,18.827216148376465
0.6776954140168617,18.831619024276733
0.6776935191074269,18.83601403236389
0.6776931617873887,18.841192483901978
0.6776912678040664,18.84657335281372
0.6776909110988167,18.852308750152588
0.6776890180406959,18.857476711273193
0.6776886619497434,18.86247158050537
0.6776867698159149,18.867383241653442
0.6776864143387692,18.872305870056152
0.6776845231283245,18.87720227241516
0.6776841682644954,18.882158279418945
0.6776822779765278,18.8871111869812
0.6776819237255263,18.891989707946777
0.6776800343591297,18.896912574768066
0.6776796807204671,18.901598930358887
0.6776777922747367,18.90613055229187
0.677677439247925,18.9106764793396
0.6776755517219574,18.915146350860596
0.6776751993065092,18.919698476791382
0.677673312699402,18.924171686172485
0.6776729608948303,18.928613662719727
0.6776710752056827,18.933123350143433
0.6776707240115016,18.937622547149658
0.6776688392394133,18.94210648536682
0.6776684886551371,18.946587800979614
0.6776666047992094,18.951006412506104
0.6776662548243533,18.955395698547363
0.6776643718836886,18.959789276123047
0.677664022517768,18.964187622070312
0.6776621404914698,18.968587636947632
0.6776617917340011,18.97298240661621
0.6776599106211744,18.97744584083557
0.6776595624716746,18.98194432258606
0.6776576822714252,18.98648977279663
0.6776573347294116,18.99098038673401
0.6776554554408466,18.995469331741333
0.6776551085058372,18.999929189682007
0.6776532301280651,19.004338026046753
0.6776528837995788,19.00871443748474
0.677651006331709,19.013121604919434
0.677650660609265,19.017507553100586
0.677648784050408,19.02187728881836
0.6776484389335262,19.026283502578735
0.6776465632827937,19.03075671195984
0.6776462187709947,19.03519606590271
0.6776443440274998,19.03960108757019
0.6776440001203047,19.043991327285767
0.6776421262831616,19.048416137695312
0.6776417829800919,19.052796840667725
0.6776399100484157,19.057222366333008
0.677639567348994,19.061583042144775
0.6776376953219011,19.065967798233032
0.6776373532256503,19.070404529571533
0.6776354821022582,19.07484197616577
0.6776351406087018,19.079301357269287
0.6776332703881295,19.083853244781494
0.6776329294967913,19.088277339935303
0.6776310601781588,19.092684268951416
0.6776307198885637,19.097077131271362
0.6776288514709919,19.101474046707153
0.6776285117826653,19.105860471725464
0.6776266442652757,19.110260725021362
0.6776263051777437,19.11467719078064
0.6776244385596606,19.119134664535522
0.6776241000724491,19.12359094619751
0.6776222343527967,19.127978563308716
0.6776218964654331,19.132352590560913
0.6776200316433368,19.136754512786865
0.6776196943553489,19.14119291305542
0.6776178304299357,19.145787239074707
0.6776174937408516,19.15041708946228
0.6776156307112493,19.154906272888184
0.6776152946205978,19.159294605255127
0.6776134324859354,19.163677215576172
0.677613096993246,19.1680965423584
0.6776112357526537,19.172486066818237
0.6776109008574565,19.176926136016846
0.6776090405100658,19.181349277496338
0.6776087062118912,19.185747623443604
0.6776068467568342,19.19022035598755
0.6776065130552138,19.194639205932617
0.6776046544916242,19.199113845825195
0.6776043213860894,19.203571796417236
0.677602463713102,19.207942247390747
0.6776021312031854,19.212321758270264
0.6776002744199359,19.21673011779785
0.6775999425051704,19.221136331558228
0.6775980866107957,19.225505828857422
0.6775977552907146,19.229883432388306
0.677595900284353,19.23432183265686
0.6775955695584908,19.238762378692627
0.6775937154392814,19.24316716194153
0.6775933853071725,19.247551202774048
0.6775915320742555,19.251951217651367
0.6775912025354354,19.256311893463135
0.6775893501879523,19.260687351226807
0.6775890212419565,19.265132427215576
0.6775871697790499,19.269526958465576
0.6775868414254153,19.273924350738525
0.6775849908462287,19.278305053710938
0.677584663084492,19.28272795677185
0.6775828133881701,19.28714108467102
0.6775824862178691,19.2916202545166
0.6775806374035578,19.29603934288025
0.6775803108242306,19.30040979385376
0.677578462891077,19.304749965667725
0.6775781369022625,19.30911874771118
0.6775762898494144,19.313515186309814
0.6775759644506518,19.31788396835327
0.6775741182772587,19.322248220443726
0.6775737934680877,19.32664155960083
0.6775719481732999,19.330984354019165
0.6775716239532609,19.335351705551147
0.6775697795362297,19.33969497680664
0.6775694559048638,19.34406805038452
0.6775676123647417,19.348417043685913
0.6775672893215906,19.35278010368347
0.6775654466575313,19.357138872146606
0.6775651242021372,19.36152720451355
0.6775632824132951,19.36591649055481
0.6775629605452009,19.370265245437622
0.6775611196307318,19.37468147277832
0.6775607983494804,19.379032135009766
0.6775589583085414,19.38342595100403
0.6775586376136769,19.387794017791748
0.6775567984454259,19.392212390899658
0.6775564783364924,19.396586179733276
0.6775546400400885,19.40095281600952
0.6775543205166313,19.405330657958984
0.6775524830912343,19.409687757492065
0.6775521641527992,19.41404700279236
0.6775503275975707,19.418413400650024
0.6775500092437031,19.422844886779785
0.6775481735578053,19.42740774154663
0.6775478557880524,19.431986093521118
0.6775460209706484,19.436505556106567
0.6775457037845574,19.440953254699707
0.6775438698348121,19.44533920288086
0.6775435532319308,19.44973850250244
0.6775417201490094,19.45413899421692
0.6775414041288862,19.458548069000244
0.6775395719119552,19.462928295135498
0.6775392564741389,19.46736454963684
0.6775374251223664,19.471802949905396
0.6775371102664063,19.476242780685425
0.677535279778961,19.48067831993103
0.6775349655044076,19.485123872756958
0.6775331358804587,19.489649295806885
0.6775328221868624,19.494105339050293
0.6775309934255815,19.49853205680847
0.6775306803124933,19.50290822982788
0.6775288524130522,19.50726628303528
0.6775285398800237,19.51162576675415
0.6775267128415955,19.515979051589966
0.6775264008881791,19.520373582839966
0.6775245747099375,19.52478837966919
0.6775242633356862,19.52915644645691
0.6775224380168067,19.53355360031128
0.6775221272212736,19.537919998168945
0.677520302760932,19.54230761528015
0.6775199925436713,19.546733856201172
0.6775181689410454,19.551111936569214
0.6775178593016112,19.55550742149353
0.6775160365558792,19.559882879257202
0.6775157274938265,19.564382553100586
0.6775139056041677,19.56892490386963
0.6775135971190523,19.573442697525024
0.677511776084647,19.5779230594635
0.677511468176025,19.58236598968506
0.6775096479960548,19.586739778518677
0.6775093406634826,19.591145038604736
0.6775075213371301,19.595551252365112
0.677507214580165,19.600099563598633
0.6775053961066139,19.604734182357788
0.6775050899248137,19.609293699264526
0.6775032723032484,19.61369824409485
0.6775029666961712,19.618099212646484
0.6775011499257776,19.622498989105225
0.6775008448929822,19.626937866210938
0.6774990289729468,19.63134002685547
0.6774987245139927,19.63573384284973
0.6774969094435035,19.640197038650513
0.6774966055579509,19.644596576690674
0.6774947913361963,19.648995399475098
0.6774944880236051,19.65345788002014
0.6774926746497754,19.658034563064575
0.6774923719097068,19.662782192230225
0.6774905593829925,19.667491912841797
0.6774902572150082,19.67201066017151
0.6774884455346014,19.676451921463013
0.6774881439382633,19.68088459968567
0.6774863331033569,19.685409784317017
0.6774860320782276,19.6900417804718
0.6774842220880156,19.694627046585083
0.6774839216336582,19.699121236801147
0.6774821124873355,19.70351529121399
0.6774818126033137,19.707892656326294
0.6774800043000766,19.712281227111816
0.6774797049859544,19.716650009155273
0.6774778975249999,19.721022367477417
0.6774775987803425,19.725402116775513
0.6774757921608684,19.72989821434021
0.6774754939852405,19.734396934509277
0.6774736882064463,19.73897695541382
0.677473390599414,19.74369168281555
0.6774715856604996,19.7484073638916
0.6774712886216293,19.753008127212524
0.6774694845217957,19.757489681243896
0.6774691880506544,19.762024879455566
0.6774673847891041,19.7666072845459
0.6774670888852586,19.77108645439148
0.6774652864611946,19.775521278381348
0.6774649911242133,19.779930353164673
0.67746318953684,19.784399032592773
0.6774628947662908,19.788894653320312
0.6774610940148135,19.793559312820435
0.6774607998102659,19.798414707183838
0.6774589998938905,19.803170442581177
0.6774587062549138,19.807766437530518
0.6774569071728477,19.81227421760559
0.6774566140990119,19.816712617874146
0.6774548158504634,19.821173906326294
0.6774545233413394,19.825743436813354
0.6774527259255174,19.83037304878235
0.6774524339806759,19.835033893585205
0.6774506373967911,19.8397319316864
0.6774503460158033,19.844402074813843
0.677448550263067,19.849121570587158
0.6774482594455059,19.853833198547363
0.67744646452313,19.858373880386353
0.6774461742685676,19.86282992362976
0.6774443801757657,19.867340564727783
0.6774440904837753,19.87183141708374
0.6774422972197612,19.876277923583984
0.6774420080899168,19.880682945251465
0.6774402156539063,19.88511300086975
0.6774399270857816,19.889567852020264
0.6774381354769907,19.894092798233032
0.6774378474701607,19.898676872253418
0.6774360566878067,19.903395652770996
0.6774357692418467,19.90804100036621
0.6774339792851477,19.91255235671997
0.6774336923996332,19.91715669631958
0.6774319032678087,19.921863317489624
0.677431616942316,19.92660903930664
0.677429828634586,19.93117046356201
0.6774295428686922,19.935592889785767
0.6774277553842781,19.940051078796387
0.67742747017756,19.94450306892395
0.6774256835156839,19.949081897735596
0.6774253988677197,19.95381808280945
0.6774236130276049,19.958583116531372
0.6774233289379725,19.963274717330933
0.677421543918843,19.96787190437317
0.6774212603871215,19.97234582901001
0.6774194761882028,19.976824283599854
0.6774191932139714,19.981364727020264
0.6774174098344893,19.985835075378418
0.677417127417328,19.99029803276062
0.6774153448565096,19.994952917099
0.6774150629959986,19.999871969223022
0.6774132812530722,20.004855632781982
0.6774129999487927,20.009814500808716
0.6774112190229871,20.014792919158936
0.67741093827452,20.019652366638184
0.6774091581650658,20.02413821220398
0.677408877971993,20.028545379638672
0.6774070986781207,20.03294849395752
0.6774068190400249,20.03738284111023
0.6774050405609666,20.041794538497925
0.6774047614774306,20.046268224716187
0.6774029838124191,20.05073380470276
0.6774027052830263,20.05512809753418
0.6774009284312958,20.059518337249756
0.67740065045563,20.063937187194824
0.6773988744164153,20.068365573883057
0.6773985969940609,20.072768211364746
0.6773968217665977,20.077164888381958
0.6773965448971397,20.081551551818848
0.6773947704806651,20.086034059524536
0.6773944941636887,20.090492486953735
0.6773927205574404,20.094890832901
0.6773924447925316,20.099308490753174
0.6773906719957483,20.103731393814087
0.6773903967824937,20.108150243759155
0.6773886247944148,20.112541675567627
0.6773883501324011,20.116933822631836
0.6773865789522678,20.121331214904785
0.6773863048410824,20.125704526901245
0.677384534468136,20.130130290985107
0.6773842609073667,20.134565114974976
0.6773824913408497,20.13895535469055
0.6773822183300852,20.143330812454224
0.6773804495692413,20.147706031799316
0.6773801771080704,20.152132272720337
0.6773784091521439,20.156574487686157
0.6773781372401558,20.161025047302246
0.6773763700883921,20.16545271873474
0.6773760987251769,20.169908046722412
0.6773743323768225,20.17440676689148
0.6773740615619704,20.178820610046387
0.6773722960162727,20.183239698410034
0.6773720257493745,20.187635898590088
0.6773702610055816,20.192126035690308
0.677369991286229,20.196507930755615
0.6773682273435901,20.20086932182312
0.6773679581713746,20.20521593093872
0.6773661950291402,20.209611177444458
0.677365926403654,20.21402668952942
0.6773641640610749,20.218499660491943
0.6773638959819114,20.223013877868652
0.6773621344382391,20.22743535041809
0.6773618669049914,20.231843948364258
0.6773601061594796,20.236246347427368
0.6773598391717414,20.240696907043457
0.6773580792236437,20.2452290058136
0.6773578127810093,20.249692916870117
0.6773560536295806,20.254250526428223
0.677355787731645,20.25890278816223
0.677354029376141,20.26333999633789
0.6773537640224991,20.26778793334961
0.6773520064621766,20.272228002548218
0.6773517416524243,20.27663230895996
0.6773499848865411,20.281025886535645
0.6773497206202747,20.28550362586975
0.6773479646480889,20.28999400138855
0.6773477009249053,20.294392824172974
0.6773459457456765,20.298818111419678
0.6773456825651725,20.303224802017212
0.6773439281781616,20.30764365196228
0.6773436655399352,20.31210684776306
0.6773419119444031,20.316676378250122
0.6773416498480521,20.321194171905518
0.6773398970432613,20.3257896900177
0.6773396354883847,20.330272436141968
0.6773378834735981,20.33470058441162
0.6773376224597951,20.339104652404785
0.677335871234277,20.343486547470093
0.6773356107611469,20.347877264022827
0.6773338603241623,20.352314949035645
0.6773336003913053,20.356735944747925
0.67733185074212,20.36108636856079
0.6773315913491368,20.36547613143921
0.6773298424870178,20.369917392730713
0.6773295836335093,20.374364376068115
0.6773278355577242,20.37874722480774
0.6773275772432923,20.383158922195435
0.6773258299531101,20.387545347213745
0.677325572177356,20.391927003860474
0.6773238256720462,20.396332502365112
0.6773235684345732,20.400787115097046
0.6773218227134058,20.40543556213379
0.6773215660138164,20.410195350646973
0.6773198210760635,20.414777755737305
0.6773195649139612,20.41929268836975
0.6773178207588949,20.42376399040222
0.6773175651338837,20.428276300430298
0.6773158217607769,20.43281579017639
0.677315566672461,20.43728804588318
0.6773138240805886,20.441744327545166
0.6773135695285728,20.44637656211853
0.6773118277172089,20.45081329345703
0.6773115737010987,20.455297708511353
0.6773098326695199,20.45980167388916
0.677309579188921,20.464277505874634
0.6773078389364039,20.46888756752014
0.6773075859909226,20.473362922668457
0.6773058465167449,20.477766036987305
0.6773055941059879,20.482182025909424
0.6773038554094283,20.486618280410767
0.6773036035330029,20.49105405807495
0.6773018656133407,20.495566844940186
0.6773016142708543,20.500129222869873
0.6772998771273704,20.504804611206055
0.6772996263184311,20.509527921676636
0.6772978899504065,20.51431393623352
0.6772976396746232,20.519196033477783
0.67729590408134,20.524017810821533
0.6772956543383218,20.52868914604187
0.6772939195190633,20.533172130584717
0.6772936703084191,20.537750482559204
0.6772919362624694,20.54245615005493
0.6772916875838099,20.54694104194641
0.6772899543104534,20.55133891105652
0.6772897061633887,20.555699110031128
0.6772879736619118,20.560092449188232
0.6772877260460527,20.564634799957275
0.6772859943157417,20.56909418106079
0.6772857472306997,20.57353448867798
0.6772840162708419,20.57794737815857
0.6772837697162291,20.58237338066101
0.6772820395261133,20.586748123168945
0.6772817935015415,20.59124755859375
0.6772800640804568,20.59589719772339
0.677279818585539,20.600366353988647
0.6772780899327757,20.604734182357788
0.6772778449671252,20.60911536216736
0.6772761170819744,20.61349391937256
0.6772758726452044,20.617839574813843
0.6772741455269579,20.622195720672607
0.6772739016186831,20.62658166885376
0.6772721752666337,20.63092851638794
0.6772719318864685,20.635269165039062
0.6772702062999099,20.639652729034424
0.677269963447469,20.644015312194824
0.6772682386256961,20.648404598236084
0.6772679963005953,20.652777194976807
0.6772662722429029,20.657171487808228
0.6772660304447582,20.661545991897583
0.677264307150443,20.66596484184265
0.6772640658788706,20.67037868499756
0.6772623433472296,20.674769401550293
0.6772621026018467,20.67914342880249
0.6772603808321778,20.68349003791809
0.6772601406126014,20.68782901763916
0.6772584196042039,20.692228317260742
0.6772581799100518,20.696614980697632
0.6772564596622249,20.700973749160767
0.6772562204931154,20.7053644657135
0.6772545010051604,20.70971369743347
0.677254262360712,20.71410822868347
0.67725254363193,20.71847701072693
0.6772523055117619,20.722890615463257
0.6772505875414552,20.727437496185303
0.677250349945187,20.73195481300354
0.6772486327326589,20.736363410949707
0.6772483956599106,20.740736484527588
0.677246679204465,20.745147943496704
0.6772464426548571,20.749732971191406
0.6772447269557994,20.754321575164795
0.6772444909289527,20.75896191596985
0.677242775985588,20.763454914093018
0.6772425404811239,20.7679181098938
0.6772408262927595,20.77236557006836
0.6772405913102997,20.77678918838501
0.6772388778762426,20.78123950958252
0.6772386434154094,20.785723209381104
0.677236930734968,20.79020357131958
0.6772366967953845,20.794647693634033
0.6772349848678679,20.79910683631897
0.6772347514491568,20.803597688674927
0.6772330402738752,20.808088302612305
0.67723280737566,20.812506198883057
0.6772310969519244,20.816927671432495
0.6772308645738294,20.82151699066162
0.6772291549009514,20.82638382911682
0.6772289230426008,20.831068754196167
0.6772272141198927,20.83554458618164
0.6772269827809118,20.840142011642456
0.6772252746076874,20.84468698501587
0.677225043787701,20.84917116165161
0.6772233363632745,20.853678464889526
0.6772231060619086,20.858312368392944
0.6772213993855952,20.86292576789856
0.6772211696024759,20.86744475364685
0.6772194636735912,20.87194585800171
0.6772192344083455,20.876540899276733
0.6772175292262066,20.881017684936523
0.6772173004784614,20.885520458221436
0.6772155960423857,20.88997530937195
0.6772153678117684,20.89447546005249
0.6772136641210743,20.898951292037964
0.6772134364072131,20.903388023376465
0.67721173346122,20.90777277946472
0.6772115062637433,20.912149667739868
0.6772098040617713,20.916522979736328
0.6772095773803077,20.920872926712036
0.6772078759216777,20.925268411636353
0.6772076497558569,20.929664134979248
0.6772059490398907,20.934037923812866
0.6772057233893419,20.938457250595093
0.6772040234153622,20.942848682403564
0.677203798279716,20.947242498397827
0.6772020990470462,20.951635360717773
0.6772018744259327,20.956022262573242
0.6772001759338969,20.960415840148926
0.6771999518269477,20.964915990829468
0.6771982540748711,20.969457864761353
0.677198030481717,20.974039554595947
0.6771963334689257,20.97866439819336
0.677196110389199,20.983109712600708
0.6771944141150195,20.987581968307495
0.6771941915483524,20.99203372001648
0.6771924960121121,20.996495723724365
0.6771922739581374,21.000938892364502
0.677190579159165,21.005481958389282
0.6771903576175157,21.0100257396698
0.6771886635551404,21.014652013778687
0.67718844252545,21.019319772720337
0.6771867491990017,21.024085521697998
0.6771865286809046,21.028663158416748
0.677184836089714,21.03320336341858
0.6771846160828445,21.037760734558105
0.6771829242262434,21.04230308532715
0.6771827047302361,21.046769380569458
0.6771810136075568,21.05123209953308
0.6771807946220474,21.055742979049683
0.6771791042326233,21.060389280319214
0.6771788857572474,21.064942121505737
0.6771771961004125,21.069478034973145
0.6771769781348062,21.073976039886475
0.6771752892098954,21.078482389450073
0.6771750717536952,21.08291220664978
0.6771733835600445,21.087319135665894
0.6771731666128874,21.09169912338257
0.677171479149833,21.09613013267517
0.6771712627113563,21.100687742233276
0.6771695759782356,21.1052029132843
0.6771693600480775,21.109704971313477
0.6771676740442287,21.11425232887268
0.6771674586220271,21.118784189224243
0.6771657733467888,21.123382568359375
0.6771655584321827,21.127869367599487
0.677163873884895,21.13228678703308
0.6771636594775232,21.136691331863403
0.6771619756575266,21.141101121902466
0.6771617617570287,21.145554542541504
0.6771600786636646,21.15005135536194
0.6771598652696805,21.15453338623047
0.6771581829022905,21.15899682044983
0.6771579700144611,21.163483142852783
0.6771562883723885,21.168087482452393
0.6771560759903539,21.172547578811646
0.6771543950729425,21.177109479904175
0.6771541831963441,21.181663513183594
0.6771525030029384,21.18629026412964
0.6771522916314177,21.190988302230835
0.6771506121613631,21.195775508880615
0.6771504012945623,21.200477123260498
0.6771487225472047,21.205097913742065
0.6771485121847661,21.209609985351562
0.6771468341594525,21.21420192718506
0.6771466243010192,21.218685388565063
0.6771449469970973,21.22321319580078
0.6771447376423122,21.2277410030365
0.6771430610591305,21.232208251953125
0.6771428522076375,21.236721754074097
0.6771411763445451,21.241151809692383
0.6771409679959882,21.245566368103027
0.6771392928523355,21.25010085105896
0.6771390850063596,21.254856824874878
0.6771374105814968,21.25949740409851
0.6771372032377465,21.264212608337402
0.6771355295310256,21.26886796951294
0.6771353226891464,21.27344512939453
0.6771336496999201,21.278051614761353
0.6771334433595572,21.282704830169678
0.6771317710871787,21.287282466888428
0.6771315652479787,21.29196262359619
0.6771298936918014,21.296533346176147
0.6771296883534108,21.301118850708008
0.67712801751279,21.30579924583435
0.6771278126748554,21.310617923736572
0.6771261425491466,21.31537675857544
0.677125938211316,21.32006859779358
0.6771242687998751,21.32473611831665
0.677124064961796,21.329414129257202
0.6771223962639804,21.334017992019653
0.677122192925301,21.338664531707764
0.6771205249404685,21.34337282180786
0.6771203221008373,21.348072290420532
0.6771186548283465,21.3527250289917
0.6771184524874126,21.357332944869995
0.6771167859266229,21.36185312271118
0.6771165840840357,21.36646342277527
0.6771149182343075,21.371023654937744
0.6771147168897168,21.375646591186523
0.6771130517504107,21.380170822143555
0.6771128509034667,21.38469934463501
0.6771111864739447,21.389215230941772
0.6771109861242981,21.39373016357422
0.6771093224039225,21.39830780029297
0.6771091225512242,21.402902603149414
0.6771074595393584,21.407445192337036
0.6771072601832598,21.412158966064453
0.677105597879268,21.417030096054077
0.6771053990194207,21.421846389770508
0.6771037374226675,21.42675280570984
0.6771035390587242,21.431575775146484
0.677101878168575,21.43625807762146
0.677101680300188,21.440787315368652
0.6771000201160093,21.44541335105896
0.6770998227428319,21.44995951652527
0.6770981632639909,21.454572200775146
0.6770979663856761,21.459129810333252
0.6770963076115403,21.463732481002808
0.6770961112277422,21.468226194381714
0.6770944531576805,21.472678661346436
0.6770942572680534,21.47712755203247
0.6770925999014348,21.481574535369873
0.6770924045056332,21.48606038093567
0.6770907478418281,21.490598917007446
0.6770905529395073,21.495088815689087
0.6770888969778863,21.499574184417725
0.677088702568701,21.504088401794434
0.6770870473086362,21.508695125579834
0.6770868533922428,21.51324772834778
0.6770851988331064,21.517734050750732
0.6770850054091606,21.522229433059692
0.6770833515503257,21.526784420013428
0.6770831586184844,21.531307458877563
0.6770815054593247,21.53587245941162
0.677081313019245,21.54042339324951
0.6770796605591354,21.545059204101562
0.6770794686104744,21.549649953842163
0.6770778168487901,21.55425238609314
0.6770776253912059,21.558940410614014
0.6770759743273229,21.563534259796143
0.6770757833604735,21.568124771118164
0.6770741329937688,21.572749853134155
0.6770739425173127,21.577178716659546
0.677072292847164,21.58156418800354
0.6770721028607602,21.58599066734314
0.6770704538865459,21.59044647216797
0.6770702643898536,21.59492039680481
0.6770686161109526,21.59939432144165
0.6770684271036318,21.603888988494873
0.6770667795194241,21.608391523361206
0.6770665910011346,21.612844944000244
0.6770649441110006,21.6172776222229
0.6770647560814034,21.62170648574829
0.6770631098847244,21.626187562942505
0.67706292234348,21.63063073158264
0.6770612768396383,21.635093688964844
0.6770610897864078,21.639633893966675
0.6770594449747863,21.644193172454834
0.6770592584092318,21.648654460906982
0.6770576142892138,21.653103351593018
0.6770574282109969,21.657512664794922
0.677055784781967,21.661946296691895
0.6770555991907504,21.666405200958252
0.6770539564520933,21.670822620391846
0.6770537713475396,21.67522883415222
0.6770521292986409,21.67973256111145
0.677051944680414,21.68414545059204
0.6770503033206605,21.688578844070435
0.6770501191884231,21.693018198013306
0.6770484785172018,21.69747281074524
0.6770482948706186,21.70198631286621
0.6770466548873174,21.706584215164185
0.6770464717260523,21.711112022399902
0.6770448324300601,21.715595483779907
0.6770446497537779,21.72006368637085
0.6770430111444841,21.72459077835083
0.67704282895285,21.72913408279419
0.6770411910296444,21.733681678771973
0.6770410093223239,21.73827075958252
0.6770393720845979,21.743043661117554
0.6770391908612566,21.747732877731323
0.6770375543084014,21.752288579940796
0.6770373735687061,21.756744861602783
0.6770357377001137,21.76128053665161
0.6770355574437308,21.765910863876343
0.6770339222587946,21.770534992218018
0.677033742485391,21.77502465248108
0.6770321079835049,21.779496669769287
0.6770319286927479,21.78397274017334
0.6770302948733059,21.78847336769104
0.6770301160648637,21.792940378189087
0.6770284829272614,21.79741883277893
0.6770283046008019,21.801905870437622
0.6770266721444347,21.80636501312256
0.6770264942996265,21.81076693534851
0.6770248625238916,21.81521964073181
0.6770246851604034,21.819640398025513
0.6770230540646976,21.82406783103943
0.677022877182199,21.828468799591064
0.6770212467659206,21.83290195465088
0.6770210703640811,21.837361574172974
0.6770194406266288,21.841764450073242
0.6770192647051185,21.846157789230347
0.6770176356458919,21.850572109222412
0.677017460204381,21.855029344558716
0.6770158318227801,21.85943913459778
0.6770156568609397,21.863869667053223
0.6770140291563653,21.868319749832153
0.6770138546738662,21.87276029586792
0.6770122276457202,21.877190351486206
0.6770120536422344,21.88156795501709
0.677010427289919,21.88607120513916
0.6770102537651178,21.89060378074646
0.6770086280880362,21.895069122314453
0.6770084550415922,21.899495601654053
0.6770068300391476,21.90392804145813
0.6770066574707335,21.908359050750732
0.6770050331423307,21.912816047668457
0.6770048610516196,21.917256116867065
0.6770032373966636,21.921648263931274
0.6770030657833287,21.926151752471924
0.6770014428012254,21.930661916732788
0.6770012716649403,21.935097694396973
0.6769996493550963,21.939552545547485
0.6769994786955353,21.943935871124268
0.6769978570573578,21.948333024978638
0.6769976868741955,21.952715635299683
0.6769960659070923,21.95710039138794
0.6769958962000032,21.961490869522095
0.6769942759033832,21.965905904769897
0.6769941066720432,21.970292806625366
0.6769924870453151,21.974708557128906
0.6769923182893992,21.9791738986969
0.6769906993319739,21.983670711517334
0.6769905310511579,21.988159656524658
0.6769889127624458,21.992773294448853
0.6769887449564065,21.997260808944702
0.6769871273358188,22.001811742782593
0.6769869600042326,22.006580591201782
0.6769853430511816,22.011237621307373
0.6769851761937258,22.015702724456787
0.6769835599076242,22.020119428634644
0.6769833935239762,22.02455163002014
0.6769817779042373,22.028982162475586
0.6769816119940748,22.033408164978027
0.6769799970401134,22.037840127944946
0.6769798316031144,22.042394399642944
0.6769782173143446,22.04711103439331
0.6769780523501879,22.051944971084595
0.6769764387260261,22.05672335624695
0.6769762742343901,22.061305046081543
0.6769746612742522,22.065819263458252
0.6769744972548163,22.07031798362732
0.676972884958119,22.074780225753784
0.6769727214105631,22.079212188720703
0.6769711097767244,22.083608865737915
0.6769709467007281,22.08803939819336
0.676969335729166,22.092489004135132
0.6769691731244097,22.09694194793701
0.6769675628145434,22.101419687271118
0.6769674006807079,22.105875730514526
0.6769657910319569,22.110321283340454
0.6769656293687232,22.11482572555542
0.6769640203805081,22.119364500045776
0.6769638591875573,22.124046325683594
0.676962250859299,22.12875199317932
0.6769620901363133,22.133300304412842
0.6769604824674332,22.137800216674805
0.6769603222140946,22.142329931259155
0.6769587152040156,22.14686679840088
0.6769585554200064,22.151305675506592
0.6769569490681513,22.155759572982788
0.6769567897531542,22.160184860229492
0.676955184058947,22.164573431015015
0.6769550252126453,22.16902756690979
0.6769534201755103,22.173436164855957
0.6769532617975874,22.17785620689392
0.6769516574169497,22.182320833206177
0.6769514995070895,22.186747312545776
0.676949895782375,22.19109082221985
0.6769497383402618,22.195497512817383
0.6769481352708968,22.199947357177734
0.6769479782962156,22.20438027381897
0.6769463758816269,22.20893144607544
0.6769462193740622,22.213430166244507
0.676944617613678,22.21795082092285
0.6769444615729151,22.22243356704712
0.6769428604661637,22.226892948150635
0.6769427048918882,22.23131513595581
0.6769411044381989,22.23576545715332
0.6769409493300971,22.240252017974854
0.6769393495288994,22.244736671447754
0.6769391948866574,22.249340057373047
0.6769375957373822,22.253960847854614
0.6769374415606866,22.258564472198486
0.6769358430627647,22.263134956359863
0.6769356893513027,22.26761531829834
0.676934091504166,22.272066593170166
0.6769339382576249,22.276496410369873
0.6769323410607059,22.280985593795776
0.6769321882787736,22.285540103912354
0.6769305917315053,22.29026484489441
0.6769304394138698,22.2950177192688
0.676928843515686,22.299821138381958
0.676928691662036,22.30447816848755
0.6769270964123708,22.30904459953308
0.6769269450223949,22.31359052658081
0.676925350420684,22.318018198013306
0.6769251994940712,22.322452545166016
0.6769236055397501,22.326848030090332
0.67692345507619,22.33124303817749
0.6769218617686952,22.335641860961914
0.6769217117678777,22.34006643295288
0.676920119106646,22.344480752944946
0.6769199695682611,22.34899878501892
0.6769183775527305,22.353519201278687
0.6769182284764689,22.35815930366516
0.6769166371060779,22.362921476364136
0.6769164884916303,22.36759614944458
0.6769148977658176,22.37214708328247
0.6769147496128752,22.37655806541443
0.6769131595310808,22.38102698326111
0.6769130118393352,22.385494232177734
0.6769114224009993,22.38995361328125
0.6769112751701425,22.394372940063477
0.6769096863747062,22.398817777633667
0.6769095396044301,22.403271436691284
0.6769079514513351,22.407816886901855
0.6769078051413328,22.412333488464355
0.6769062176300209,22.416978359222412
0.6769060717799851,22.421738624572754
0.6769044849098996,22.42637801170349
0.6769043395195237,22.430838346481323
0.6769027532901082,22.43529438972473
0.6769026083590856,22.43973135948181
0.6769010227697841,22.444201946258545
0.676900878297809,22.448774814605713
0.6768992933480666,22.453322649002075
0.6768991493348329,22.45777916908264
0.6768975650240953,22.46221923828125
0.6768974214692975,22.46670365333557
0.6768958377970108,22.471251726150513
0.6768956947003446,22.475793838500977
0.6768941116659551,22.48029327392578
0.6768939690271153,22.484775066375732
0.676892386630071,22.489253282546997
0.6768922444487533,22.493641138076782
0.6768906626885022,22.498127698898315
0.6768905209644026,22.502568006515503
0.6768889398403932,22.506959915161133
0.676888798573208,22.51131796836853
0.67688721808489,22.51570725440979
0.676887077274316,22.520196437835693
0.6768854974211391,22.524708032608032
0.6768853570668731,22.52938437461853
0.6768837778482881,22.533883810043335
0.6768836379500274,22.538416624069214
0.6768820593654856,22.54298996925354
0.6768819199229282,22.547691345214844
0.6768803419718812,22.552297353744507
0.6768802029847248,22.5569064617157
0.6768786256666257,22.56152868270874
0.6768784871345686,22.566040515899658
0.6768769104488702,22.570544004440308
0.676876772371611,22.57506489753723
0.6768751963177673,22.579537630081177
0.6768750586950052,22.583999633789062
0.6768734832724705,22.58855104446411
0.6768733461039048,22.593036890029907
0.6768717713121345,22.597569942474365
0.6768716345974647,22.602205514907837
0.6768700604359141,22.606940507888794
0.6768699241748405,22.611658573150635
0.6768683506429659,22.6163330078125
0.6768682148351884,22.62093687057495
0.6768666419324473,22.625529527664185
0.6768665065776668,22.630246877670288
0.6768649343035162,22.63483953475952
0.6768647994014338,22.63950514793396
0.6768632277553324,22.644113779067993
0.6768630933056492,22.648712873458862
0.6768615222870553,22.653246641159058
0.6768613882894731,22.65777897834778
0.6768598178978464,22.66226291656494
0.6768596843520672,22.666797161102295
0.676858114586868,22.671289920806885
0.6768579814925938,22.6757972240448
0.6768564123532829,22.68033266067505
0.6768562797102164,22.68483304977417
0.6768547111962547,22.689411878585815
0.6768545790040992,22.69386601448059
0.6768530111149487,22.69829034805298
0.6768528793734072,22.70271921157837
0.6768513121085307,22.70714020729065
0.676851180817307,22.711491584777832
0.6768496141761675,22.715895414352417
0.6768494833349653,22.720280408859253
0.676847917317027,22.724684238433838
0.6768477869255504,22.729044437408447
0.6768462215302774,22.7333984375
0.6768460915882314,22.737784147262573
0.6768445268150887,22.74218440055847
0.6768443973221782,22.746596574783325
0.6768428331706315,22.750983238220215
0.6768427041265616,22.755398273468018
0.676841140596077,22.759763956069946
0.6768410120005531,22.76415729522705
0.6768394490905981,22.768562078475952
0.6768393209433261,22.77301788330078
0.6768377586533677,22.777445316314697
0.676837630954054,22.781936645507812
0.6768360692835604,22.786366939544678
0.6768359420319114,22.790757417678833
0.6768343809803514,22.795106887817383
0.6768342541760739,22.799481868743896
0.6768326937429168,22.803929090499878
0.6768325673857183,22.808298349380493
0.6768310075704337,22.812665224075317
0.6768308816600214,22.81706738471985
0.6768293224620803,22.82149839401245
0.6768291969981621,22.825909852981567
0.6768276384170353,22.83026385307312
0.6768275133993193,22.834646701812744
0.676825955434479,22.83900475502014
0.6768258308626737,22.843375205993652
0.6768242735135919,22.847742795944214
0.6768241493874056,22.852105140686035
0.6768225926535556,22.8565194606781
0.676822468972698,22.860918283462524
0.6768209128535528,22.865292072296143
0.6768207896177333,22.869686603546143
0.6768192341127676,22.87407112121582
0.676819111321696,22.87847089767456
0.6768175564303839,22.88284993171692
0.6768174340837699,22.887284994125366
0.6768158798055874,22.891681671142578
0.6768157579031415,22.896137475967407
0.6768142042375644,22.90070152282715
0.6768140827789974,22.905160427093506
0.6768125297255022,22.9095516204834
0.6768124087105248,22.913952589035034
0.6768108562685891,22.918333768844604
0.6768107356969126,22.9227192401886
0.6768091838660137,22.927107334136963
0.6768090637373501,22.93146586418152
0.6768075125169665,22.935835361480713
0.6768073928310274,22.94022512435913
0.6768058422206379,22.944600582122803
0.6768057229771357,22.948999643325806
0.6768041729762203,22.953354358673096
0.6768040541748676,22.957768201828003
0.676802504782906,22.96224808692932
0.6768023864234156,22.96675682067871
0.6768008376398887,22.9713773727417
0.6768007197219738,22.97591996192932
0.676799171546363,22.980409860610962
0.6767990540697374,22.98487949371338
0.6767975065015244,22.98933219909668
0.6767973894659015,22.993855237960815
0.6767958425045691,22.99832820892334
0.6767957259096632,23.002781629562378
0.6767941795546943,23.007304430007935
0.6767940634002197,23.011786699295044
0.6767925176510985,23.016255378723145
0.67679240193677,23.020639181137085
0.6767908567929802,23.025121927261353
0.6767907415185132,23.02963137626648
0.6767891969795399,23.034194707870483
0.6767890821446494,23.038655519485474
0.676787538209978,23.04305624961853
0.6767874238143797,23.04743981361389
0.6767858804834964,23.05185103416443
0.6767857665269065,23.056324243545532
0.6767842237992976,23.06078553199768
0.6767841102814325,23.065343379974365
0.6767825681565853,23.06984567642212
0.6767824550771614,23.07434916496277
0.6767809135545637,23.078807592391968
0.6767808009132981,23.083235025405884
0.6767792599924385,23.08764624595642
0.6767791477890481,23.092041492462158
0.6767776074694154,23.096391439437866
0.6767774957036179,23.100823640823364
0.6767759559847019,23.10524296760559
0.6767758446562151,23.109655380249023
0.6767743055375056,23.11402416229248
0.6767741946460478,23.118432998657227
0.6767726561270354,23.12281322479248
0.6767725456723249,23.127145290374756
0.6767710077525014,23.13150978088379
0.6767708977342569,23.13590908050537
0.6767693604131135,23.140273809432983
0.6767692508310543,23.144647359848022
0.676767714108084,23.149067640304565
0.6767676049619293,23.15348172187805
0.6767660688366247,23.15790867805481
0.6767659601260944,23.16228413581848
0.676764424597949,23.166744232177734
0.676764316322763,23.171106576919556
0.6767627813912713,23.175466537475586
0.6767626735511496,23.179799556732178
0.6767611392158063,23.1841299533844
0.6767610318104696,23.188450574874878
0.67675949807077,23.192793369293213
0.6767593910999393,23.197138786315918
0.676757857955379,23.201486825942993
0.6767577514187754,23.205857753753662
0.676756218868851,23.21020007133484
0.6767561127661961,23.214596271514893
0.6767545808104046,23.218974351882935
0.6767544751414203,23.223323583602905
0.6767529437792593,23.227686882019043
0.6767528385436674,23.23201608657837
0.676751307774635,23.236382722854614
0.6767512029721579,23.24075484275818
0.6767496727957528,23.245197772979736
0.6767495684261132,23.249592542648315
0.676748038841835,23.25399899482727
0.6767479349047559,23.258403778076172
0.6767464059121041,23.262817859649658
0.6767463024073092,23.267209768295288
0.6767447740057841,23.271610260009766
0.6767446709329965,23.276130199432373
0.6767431431220995,23.28060793876648
0.6767430404810431,23.285052061080933
0.6767415132602757,23.28960084915161
0.6767414110506746,23.294026136398315
0.6767398844195385,23.298609733581543
0.6767397826411176,23.303078174591064
0.6767382565991157,23.30753779411316
0.6767381552515997,23.31197214126587
0.6767366297982352,23.31636667251587
0.6767365288813489,23.32073402404785
0.6767350040161255,23.325172185897827
0.6767349035295946,23.32956576347351
0.6767333792520167,23.333937644958496
0.6767332791955666,23.338268041610718
0.6767317555051392,23.342649936676025
0.6767316558784959,23.346923351287842
0.6767301327747246,23.357518672943115
0.6767300335776142,23.36206078529358
0.6767285110600046,23.3665030002594
0.6767284122921541,23.370931386947632
0.676726890360213,23.375301599502563
0.6767267920213489,23.379656314849854
0.6767252706745834,23.384061574935913
0.6767251727644331,23.388490915298462
0.6767236520023507,23.39298725128174
0.6767235545206414,23.39748525619507
0.6767220343427507,23.40201997756958
0.6767219372892103,23.40650463104248
0.6767204176950198,23.41089677810669
0.6767203210693762,23.415283679962158
0.6767188020583955,23.419651985168457
0.6767187058603767,23.42401099205017
0.6767171874321157,23.42839002609253
0.6767170916614507,23.43274211883545
0.6767155738154195,23.43712615966797
0.6767154784718373,23.44150137901306
0.6767139612075471,23.44586753845215
0.6767138662907765,23.450230360031128
0.6767123496077389,23.454622983932495
0.6767122551175097,23.458991765975952
0.6767107390152364,23.46337628364563
0.6767106449512784,23.467727184295654
0.6767091294292825,23.472103595733643
0.6767090357913254,23.476515531539917
0.6767075208491201,23.480994939804077
0.6767074276368945,23.485384464263916
0.6767059132739931,23.489768028259277
0.6767058204872296,23.49422287940979
0.6767043067031469,23.4986789226532
0.6767042143415761,23.5030620098114
0.6767027011358266,23.507460117340088
0.6767026091991805,23.511831998825073
0.6767010965712793,23.516174793243408
0.6767010050592888,23.520549774169922
0.6766994930087522,23.52491331100464
0.6766994019211493,23.52927255630493
0.6766978904474937,23.533674240112305
0.67669779978401,23.53811764717102
0.6766962888867526,23.542547464370728
0.6766961986471207,23.546951293945312
0.6766946883257787,23.55136251449585
0.6766945985097317,23.555752515792847
0.6766930887638232,23.560092449188232
0.6766929993710935,23.564423322677612
0.6766914902001372,23.568816900253296
0.6766914012304582,23.573203802108765
0.6766898926339733,23.577625036239624
0.6766898040870787,23.58205008506775
0.6766882960645846,23.586522340774536
0.6766882079402078,23.590961694717407
0.6766867004912251,23.595406532287598
0.6766866127891005,23.5998477935791
0.6766851059131496,23.604289054870605
0.6766850186330113,23.608768463134766
0.6766835123296137,23.61326289176941
0.6766834254711966,23.617754220962524
0.676681919739874,23.62226128578186
0.6766818333029128,23.626830101013184
0.6766803281431878,23.631235361099243
0.6766802421274177,23.635618209838867
0.676678737538813,23.640027284622192
0.6766786519439697,23.64450478553772
0.6766771479260087,23.648962259292603
0.6766770627518277,23.653428077697754
0.6766755593040346,23.65802574157715
0.676675474550252,23.66247820854187
0.6766739716721509,23.66686487197876
0.6766738873385033,23.67122983932495
0.6766723850296195,23.675594568252563
0.6766723011158431,23.679986000061035
0.6766707993757023,23.68443489074707
0.6766707158815343,23.688889741897583
0.6766692147096621,23.693323373794556
0.6766691316348395,23.697787284851074
0.6766676310307629,23.702194929122925
0.676667548375023,23.706637382507324
0.676666048338269,23.711045742034912
0.6766659661013502,23.71543049812317
0.6766644666314462,23.719882249832153
0.676664384813086,23.724310159683228
0.6766628859095606,23.72871232032776
0.6766628045094971,23.73311495780945
0.6766613061718788,23.737553358078003
0.676661225189851,23.742023468017578
0.6766597274176688,23.746464014053345
0.6766596468534153,23.750869750976562
0.6766581496461995,23.755282163619995
0.6766580694994594,23.759760856628418
0.6766565728567397,23.764281272888184
0.6766564931272527,23.768738508224487
0.6766549970485602,23.773185968399048
0.6766549177360655,23.777620553970337
0.6766534222209317,23.782023906707764
0.6766533433251697,23.786415815353394
0.6766518483731261,23.790786504745483
0.6766517698938367,23.79518961906433
0.6766502755044157,23.799571990966797
0.6766501974413394,23.803999185562134
0.6766487036140743,23.808400869369507
0.6766486259669517,23.812788009643555
0.6766471327013756,23.817196369171143
0.6766470554699483,23.82167100906372
0.6766455627655948,23.82615566253662
0.6766454859496038,23.83063316345215
0.6766439938060078,23.83508038520813
0.6766439174051948,23.839461088180542
0.676642425821891,23.843839645385742
0.6766423498359978,23.848225116729736
0.6766408588125217,23.85268807411194
0.6766407832412905,23.857082843780518
0.676639292777178,23.861480474472046
0.6766392176203513,23.865856409072876
0.6766377277151389,23.870272397994995
0.6766376529724591,23.87469792366028
0.6766361636256839,23.879104375839233
0.6766360892968944,23.88353657722473
0.6766346005080939,23.887920141220093
0.6766345265929375,23.892319917678833
0.6766330383616497,23.896703958511353
0.6766329648598702,23.901165008544922
0.6766314771856335,23.905574798583984
0.6766314040969745,23.90998911857605
0.6766299169793282,23.914419651031494
0.6766298443035339,23.91879940032959
0.6766283577420175,23.923147916793823
0.6766282854788319,23.927551984786987
0.6766267994729853,23.931926012039185
0.6766267276221535,23.936312675476074
0.6766252421715174,23.94068455696106
0.6766251707327837,23.945049285888672
0.6766236858368994,23.949410676956177
0.6766236148100092,23.95381188392639
0.6766221304684178,23.958235263824463
0.6766220598531164,23.96267533302307
0.6766205760653606,23.967066287994385
0.6766205058613937,23.971458673477173
0.6766190226270156,23.97582483291626
0.6766189528341293,23.980180978775024
0.6766174701526722,23.984548091888428
0.6766174007706125,23.988955974578857
0.6766159186416199,23.993347883224487
0.6766158496701332,23.9977285861969
0.6766143680931493,24.00218105316162
0.6766142995319826,24.006661653518677
0.6766128185065516,24.01104164123535
0.6766127503554521,24.015485286712646
0.6766112698811199,24.01985216140747
0.676611202139834,24.024224996566772
0.6766097222161458,24.028594255447388
0.6766096548844217,24.032994270324707
0.6766081755109237,24.037383317947388
0.6766081085885091,24.04174304008484
0.6766066297647475,24.04612898826599
0.6766065632513906,24.0505473613739
0.6766050849769129,24.054925203323364
0.6766050188723617,24.059305906295776
0.6766035411467156,24.063668251037598
0.6766034754507189,24.068021535873413
0.6766019982734521,24.072388887405396
0.6766019329857588,24.076719045639038
0.6766004563564204,24.081103324890137
0.6766003914767793,24.085586071014404
0.6765989153949181,24.090081691741943
0.6765988509230789,24.09457039833069
0.6765973753882446,24.098984479904175
0.6765973113239567,24.103395462036133
0.6765958363356994,24.107778310775757
0.676595772678713,24.112180709838867
0.6765942982365832,24.11652970314026
0.6765942349866482,24.120886087417603
0.676592761090197,24.125251293182373
0.6765926982470641,24.129663228988647
0.6765912248958432,24.134061574935913
0.676591162459263,24.138482570648193
0.6765896896528242,24.14288830757141
0.6765896276225476,24.14728593826294
0.6765881553604435,24.15167784690857
0.6765880937362218,24.156067848205566
0.6765866220180056,24.160440683364868
0.67658656079959,24.164822816848755
0.6765850896248155,24.169201850891113
0.6765850288119578,24.173580408096313
0.6765835581801785,24.17792534828186
0.676583497772631,24.18232250213623
0.6765820276834018,24.1867196559906
0.6765819676809165,24.191068649291992
0.6765804981337922,24.195420742034912
0.6765804385361215,24.199769973754883
0.6765789695306577,24.20416784286499
0.6765789103375548,24.208544492721558
0.6765774418733074,24.21289849281311
0.6765773830845251,24.217275619506836
0.6765759151610505,24.221651315689087
0.6765758567763421,24.226013898849487
0.6765743893931971,24.230395555496216
0.6765743314123164,24.23478674888611
0.6765728645690589,24.239151000976562
0.676572806991759,24.243528604507446
0.6765713406879467,24.24789810180664
0.6765712835139822,24.252245664596558
0.6765698177491735,24.256604433059692
0.6765697609782987,24.26095151901245
0.6765682957520524,24.26529860496521
0.6765682393840217,24.269675970077515
0.6765667746958972,24.27413010597229
0.6765667187304657,24.27855348587036
0.6765652545800228,24.2829327583313
0.6765651990169455,24.28730344772339
0.6765637354037445,24.291756629943848
0.6765636802427766,24.29614233970642
0.6765622171663784,24.300594806671143
0.6765621624072754,24.304985761642456
0.6765606998672414,24.30937933921814
0.6765606455097595,24.313806533813477
0.6765591835056511,24.318201303482056
0.6765591295495463,24.322583436965942
0.6765576680809261,24.326966524124146
0.6765576145259545,24.331313848495483
0.6765561535923852,24.33565354347229
0.6765561004383035,24.34001636505127
0.6765546400393482,24.344408988952637
0.6765545872859137,24.34880018234253
0.6765531274211357,24.35320234298706
0.676553075068105,24.357588291168213
0.6765516157370693,24.36198139190674
0.6765515637841999,24.366416215896606
0.6765501049864704,24.37081742286682
0.6765500534335199,24.375185251235962
0.6765485951686621,24.379544973373413
0.6765485440153886,24.383926391601562
0.6765470862829677,24.38831901550293
0.6765470355291291,24.39272713661194
0.6765455783287112,24.397140979766846
0.6765455279740661,24.401582717895508
0.6765440713052179,24.40602469444275
0.6765440213495248,24.410463571548462
0.6765425652118133,24.414901971817017
0.6765425156548313,24.4193332195282
0.6765410600478237,24.423731565475464
0.6765410108893114,24.42809820175171
0.6765395558125761,24.43246102333069
0.6765395070522932,24.436840534210205
0.676538052505398,24.441209077835083
0.6765380041431042,24.445587873458862
0.6765365501256184,24.449977159500122
0.6765365021610737,24.454372882843018
0.6765350486725663,24.458765268325806
0.6765350011055306,24.463139533996582
0.6765335481455715,24.46747899055481
0.6765335009758054,24.471843719482422
0.6765320485439651,24.476216316223145
0.6765320017712289,24.48055124282837
0.6765305498670778,24.484919786453247
0.6765305034911325,24.489367485046387
0.6765290521142422,24.493800401687622
0.6765290061348487,24.498229026794434
0.6765275552847908,24.502671480178833
0.6765275097017108,24.507057189941406
0.6765260593780572,24.511435508728027
0.6765260141910524,24.515778064727783
0.6765245643933755,24.520141124725342
0.6765245196022076,24.524515628814697
0.6765230703300809,24.52887463569641
0.6765230259345117,24.53326177597046
0.6765215771875086,24.53764271736145
0.676521533187301,24.542031288146973
0.6765200849649952,24.54640793800354
0.6765200413599116,24.550803661346436
0.6765185936618777,24.555206298828125
0.676518550451681,24.55959963798523
0.6765171032774938,24.563949584960938
0.6765170604619472,24.568297624588013
0.6765156138111822,24.572643995285034
0.6765155713900486,24.577014446258545
0.6765141252622818,24.58134889602661
0.6765140832353249,24.585688591003418
0.6765126376301323,24.590097904205322
0.6765125959971162,24.594481229782104
0.6765111509140748,24.598878622055054
0.6765111096747632,24.60329294204712
0.6765096651134497,24.607685327529907
0.6765096242676075,24.61213755607605
0.6765081802275998,24.616699934005737
0.6765081397749911,24.621343851089478
0.6765066962558676,24.625937938690186
0.6765066561962572,24.63047504425049
0.676505213197596,24.63497757911682
0.676505173530749,24.639415502548218
0.6765037310521296,24.6437726020813
0.6765036917778112,24.648133039474487
0.6765022498188127,24.652523279190063
0.6765022109367886,24.65692973136902
0.676500769496991,24.661330699920654
0.676500731007027,24.66572332382202
0.6764992900860105,24.670175552368164
0.6764992519878725,24.67455291748047
0.6764978115852184,24.678937196731567
0.6764977738786724,24.68332552909851
0.6764963339939616,24.687668800354004
0.6764962966787745,24.692079544067383
0.676494857311589,24.696473836898804
0.6764948203875273,24.70090627670288
0.6764933815374489,24.705288887023926
0.6764933450042797,24.709664344787598
0.6764919066708911,24.714062690734863
0.6764918705283817,24.718453884124756
0.6764904327112661,24.722825050354004
0.6764903969591838,24.72720742225647
0.6764889596579248,24.731600999832153
0.6764889242960371,24.735962390899658
0.6764874875102187,24.740328788757324
0.6764874525382937,24.744712829589844
0.6764860162675002,24.74909210205078
0.6764859816853062,24.75346612930298
0.6764845459291224,24.7578341960907
0.6764845117364277,24.762231826782227
0.6764830764944388,24.766603469848633
0.676483042691012,24.770971298217773
0.6764816079628043,24.775341987609863
0.6764815745484142,24.779715061187744
0.6764801403335736,24.78414273262024
0.6764801073079894,24.788551092147827
0.6764786736061025,24.793030738830566
0.6764786409690935,24.79741358757019
0.6764772077797475,24.801795959472656
0.676477175531083,24.806209087371826
0.6764757428538656,24.810585975646973
0.676475710993316,24.81495189666748
0.6764742788278149,24.819324254989624
0.6764742473551498,24.823699474334717
0.6764728157009533,24.82813048362732
0.6764727846159435,24.83257293701172
0.6764713534726405,24.83695125579834
0.6764713227750564,24.8413507938385
0.6764698921422363,24.84571599960327
0.6764698618318484,24.85012698173523
0.676468431709101,24.854490518569946
0.6764684017856804,24.858863592147827
0.676466972172596,24.86325430870056
0.6764669426359137,24.86764359474182
0.6764655135320828,24.872079610824585
0.6764654843819108,24.876449823379517
0.6764640557869243,24.88082242012024
0.6764640270230338,24.885199069976807
0.6764625989364834,24.889568090438843
0.6764625705586466,24.89390993118286
0.6764611429801244,24.898273944854736
0.6764611149881132,24.90269422531128
0.6764596879172111,24.907042026519775
0.6764596603107982,24.91138005256653
0.6764582337471096,24.915782928466797
0.6764582065260675,24.9201877117157
0.6764567804691851,24.924531936645508
0.6764567536332865,24.928889989852905
0.6764553280828044,24.933236598968506
0.6764553016318227,24.937592267990112
0.6764538765873346,24.941964387893677
0.676453850521043,24.946324348449707
0.676452425982144,24.950695037841797
0.6764524003003157,24.955081701278687
0.6764509762666002,24.95945382118225
0.6764509509690098,24.96385931968689
0.6764495274400736,24.96823024749756
0.6764495025264944,24.972580194473267
0.6764480795019331,24.97693634033203
0.6764480549721398,24.981327533721924
0.6764466324515496,24.985702991485596
0.6764466083053166,24.990088939666748
0.6764451862882944,24.994465827941895
0.6764451625253962,24.998820781707764
0.6764437410115391,25.00319766998291
0.6764437176317508,25.0075945854187
0.6764422966206565,25.012008666992188
0.6764422736237531,25.016470193862915
0.6764408531150196,25.020878791809082
0.6764408305007764,25.025364637374878
0.6764394104940019,25.029804229736328
0.676439388262195,25.03420853614807
0.6764379687569783,25.038607835769653
0.6764379469073833,25.04301404953003
0.676436527903324,25.047385931015015
0.6764365064357166,25.051806688308716
0.6764350879324145,25.056223154067993
0.6764350668465715,25.060600519180298
0.6764336488436261,25.06498646736145
0.6764336281393242,25.069377899169922
0.6764322106363364,25.0737521648407
0.6764321903133519,25.078190565109253
0.6764307733099227,25.08256435394287
0.6764307533680327,25.086955785751343
0.6764293368637636,25.091294288635254
0.6764293173027454,25.09566354751587
0.6764279012972383,25.100072145462036
0.6764278821168692,25.104573965072632
0.6764264666097262,25.10912847518921
0.6764264478097839,25.113646268844604
0.6764250328006076,25.118132829666138
0.67642501438087,25.122646808624268
0.6764235998692636,25.127082347869873
0.6764235818295092,25.131473302841187
0.6764221678150761,25.135846853256226
0.6764221501550828,25.140204191207886
0.6764207366374271,25.14457678794861
0.6764207193569735,25.148941040039062
0.6764193063356994,25.153319597244263
0.6764192894345645,25.157678604125977
0.6764178769092771,25.16205596923828
0.6764178603872398,25.166449069976807
0.6764164483575437,25.17079186439514
0.6764164322143832,25.175174951553345
0.6764150206798846,25.17953658103943
0.6764150049153804,25.183916330337524
0.6764135938756851,25.18832755088806
0.6764135784896167,25.192750930786133
0.6764121679443315,25.197197675704956
0.6764121529364789,25.20163869857788
0.6764107428852102,25.20615267753601
0.6764107282553539,25.210606575012207
0.6764093186977091,25.21508288383484
0.6764093044456291,25.219573497772217
0.6764078953812159,25.22413206100464
0.6764078815066928,25.228702306747437
0.6764064729351195,25.233256816864014
0.6764064594379341,25.237709522247314
0.6764050513588089,25.242199182510376
0.6764050382387424,25.246696710586548
0.6764036306516745,25.251128673553467
0.676403617908508,25.255589723587036
0.6764022108131068,25.259987831115723
0.6764021984466217,25.26442003250122
0.6764007918424969,25.26888108253479
0.6764007798524749,25.27337908744812
0.6763993737392366,25.27784514427185
0.6763993621254597,25.28236222267151
0.6763979565027186,25.286885261535645
0.6763979452649689,25.291470289230347
0.6763965401323359,25.295918464660645
0.6763965292703958,25.300429344177246
0.6763951246274824,25.304996728897095
0.6763951141411343,25.309495210647583
0.6763937099875522,25.31397771835327
0.676393699876579,25.318562746047974
0.6763922962119407,25.323042154312134
0.6763922864761254,25.327589750289917
0.6763908833000435,25.33200693130493
0.6763908739391691,25.33640766143799
0.6763894712512565,25.340835094451904
0.6763894622651065,25.345301389694214
0.6763880600649769,25.349745512008667
0.6763880514533351,25.354236125946045
0.6763866497406021,25.358726739883423
0.6763866415032523,25.36326551437378
0.6763852402775306,25.367789268493652
0.676385232414257,25.372250080108643
0.6763838316751606,25.376802921295166
0.6763838241857476,25.381319522857666
0.6763824239328922,25.385738611221313
0.6763824168171237,25.390273571014404
0.6763810170501244,25.394766807556152
0.6763810103077861,25.399245023727417
0.6763796110262591,25.403748035430908
0.6763796046571351,25.408336877822876
0.6763782058606965,25.41300654411316
0.6763781998645724,25.417651891708374
0.6763768015528392,25.42221713066101
0.6763767959295002,25.42671227455139
0.6763753981020892,25.431166172027588
0.6763753928513213,25.435613870620728
0.6763739955078499,25.44001269340515
0.6763739906294386,25.44441270828247
0.6763725937695251,25.448822736740112
0.6763725892632563,25.453261375427246
0.6763711928865189,25.457756757736206
0.676371188752179,25.462233066558838
0.6763697928582366,25.46672534942627
0.676369789095612,25.471182107925415
0.6763683936840833,25.475626468658447
0.6763683902929608,25.48008370399475
0.6763669953634658,25.484527826309204
0.6763669923436321,25.489001512527466
0.6763655978957904,25.493558883666992
0.6763655952470328,25.498085737228394
0.6763642012804648,25.502618551254272
0.6763641990025705,25.507184505462646
0.676362805516897,25.511728048324585
0.6763628036096535,25.516260623931885
0.6763614106044955,25.520843505859375
0.6763614090676906,25.525375843048096
0.6763600165426696,25.529885053634644
0.6763600153760914,25.534327268600464
0.6763586233308294,25.53876233100891
0.6763586225342659,25.543216228485107
0.6763572309683851,25.54762291908264
0.6763572305416249,25.5520339012146
0.6763558394547481,25.556441068649292
0.6763558393975793,25.560861825942993
0.6763544487893297,25.565297842025757
0.6763544491015416,25.569700479507446
0.6763530589715424,25.574190855026245
0.6763530596529238,25.57862138748169
0.6763516700007992,25.583020448684692
0.676351671051139,25.587534427642822
0.6763502818765132,25.592087984085083
0.6763502832956015,25.59664034843445
0.6763488945980991,25.60135316848755
0.6763488963857252,25.606005668640137
0.6763475081649712,25.610549926757812
0.6763475103209249,25.615028142929077
0.676346122576545,25.619693517684937
0.6763461251006165,25.624119758605957
0.6763447378322363,25.62850570678711
0.6763447407242156,25.632935762405396
0.6763433539314615,25.63753366470337
0.6763433571911394,25.642417669296265
0.6763419708736381,25.64707612991333
0.6763419745008052,25.6516592502594
0.6763405886581835,25.6563458442688
0.6763405926526305,25.660930395126343
0.6763392072845162,25.665483951568604
0.6763392116460343,25.670034408569336
0.6763378267520548,25.674551725387573
0.6763378314804356,25.679104804992676
0.6763364470602191,25.683786392211914
0.6763364521552538,25.68840456008911
0.6763350682084293,25.692944288253784
0.6763350736699096,25.697465419769287
0.6763336901961056,25.702068090438843
0.6763336960238239,25.706578254699707
0.6763323130226696,25.711109161376953
0.6763323192164178,25.715683937072754
0.6763309366875435,25.72022318840027
0.6763309432471137,25.72472071647644
0.6763295611901492,25.72927165031433
0.6763295681153343,25.733877420425415
0.6763281865299102,25.738445281982422
0.6763281938205029,25.743019819259644
0.6763268127062502,25.74755311012268
0.6763268203620431,25.75215435028076
0.6763254397185928,25.75683569908142
0.6763254477393794,25.761423587799072
0.6763240675663637,25.766053676605225
0.6763240759519373,25.77056121826172
0.6763226962489876,25.774958848953247
0.676322704999142,25.779391050338745
0.6763213257658911,25.783840894699097
0.6763213348804197,25.788295030593872
0.6763199561165003,25.79276204109192
0.6763199655951976,25.797250986099243
0.6763185873002429,25.801852703094482
0.6763185971429028,25.806455373764038
0.6763172193165463,25.810933828353882
0.6763172295229632,25.81541347503662
0.676315852164839,25.81982946395874
0.6763158627348074,25.82423448562622
0.6763144858445498,25.82866406440735
0.6763144967778648,25.833154916763306
0.6763131203551084,25.837743043899536
0.6763131316515649,25.84218406677246
0.676311755695945,25.8466157913208
0.6763117673553382,25.851027727127075
0.6763103918664901,25.85545587539673
0.6763104038886154,25.85986351966858
0.6763090288661752,25.864343643188477
0.676309041250828,25.868944883346558
0.6763076666944318,25.873520374298096
0.6763076794414083,25.87816619873047
0.6763063053506925,25.882824659347534
0.6763063184597887,25.887657403945923
0.6763049448343904,25.892494678497314
0.6763049583054023,25.897096157073975
0.676303585144959,25.90164589881897
0.6763035989776832,25.906142473220825
0.6763022262818327,25.91068387031555
0.6763022404760658,25.91519069671631
0.6763008682444458,25.919671297073364
0.6763008827999847,25.924159049987793
0.6762995110322343,25.928614377975464
0.6762995259488758,25.933083534240723
0.6762981546446332,25.93757176399231
0.6762981699221748,25.94204616546631
0.6762967990810799,25.946545362472534
0.6762968147193187,25.95096778869629
0.6762954443410105,25.955368995666504
0.6762954603397445,25.95976686477661
0.6762940904238633,25.96420121192932
0.6762941067828904,25.96860361099243
0.6762927373290766,25.97298264503479
0.6762927540481944,25.97739338874817
0.6762913850560885,25.981764554977417
0.6762914021350955,25.986236333847046
0.6762900336043389,25.990622758865356
0.6762900510430336,25.994988441467285
0.6762886829732675,25.999404668807983
0.6762887007714483,26.003836393356323
0.6762873331623148,26.008294820785522
0.6762873513197807,26.012717962265015
0.6762859841709217,26.01714563369751
0.6762860026874717,26.021583080291748
0.6762846359985301,26.026010751724243
0.6762846548739634,26.030592679977417
0.6762832886445818,26.035094022750854
0.6762833078786977,26.039541721343994
0.6762819421085198,26.043994665145874
0.6762819617011183,26.048413276672363
0.6762805963897874,26.052817583084106
0.676280616340668,26.05725622177124
0.6762792514878284,26.061716556549072
0.6762792717967914,26.066219806671143
0.6762779074020873,26.07060146331787
0.6762779280689326,26.07498264312744
0.6762765641320091,26.079400777816772
0.6762765851565373,26.083811044692993
0.6762752216770392,26.088221788406372
0.676275243059051,26.09263014793396
0.6762738800366239,26.0970139503479
0.67627390177592,26.10140347480774
0.6762725392102099,26.105813026428223
0.676272561306591,26.110249042510986
0.6762711991972443,26.114643812179565
0.676271221650512,26.119033575057983
0.6762698599971749,26.123441219329834
0.6762698828071305,26.127891778945923
0.6762685216094505,26.132328987121582
0.6762685447758952,26.136770009994507
0.6762671840335194,26.141217470169067
0.6762672075562554,26.14561152458191
0.6762658472688313,26.150004863739014
0.6762658711476606,26.154442071914673
0.6762645113148363,26.158814430236816
0.6762645355495609,26.163193702697754
0.6762631761709851,26.16755747795105
0.6762632007614074,26.171931505203247
0.6762618418367288,26.176281929016113
0.6762618667826512,26.180644750595093
0.6762605083115188,26.185014009475708
0.6762605336127443,26.189351081848145
0.6762591755948077,26.193713188171387
0.676259201251139,26.198132514953613
0.6762578436860481,26.20251774787903
0.6762578696972886,26.206885814666748
0.6762565125846937,26.21130132675171
0.6762565389506466,26.215694665908813
0.6762551822901978,26.220094442367554
0.6762552090106667,26.22453022003174
0.6762538528020157,26.228931665420532
0.6762538798768042,26.233349084854126
0.6762525241196017,26.23777747154236
0.6762525515485136,26.24225354194641
0.6762511962424116,26.246732473373413
0.6762512240252512,26.25112771987915
0.6762498691699016,26.255523920059204
0.6762498973064732,26.25991940498352
0.6762485429015282,26.264312028884888
0.6762485713916361,26.268678188323975
0.6762472174367489,26.273064374923706
0.6762472462801978,26.27749490737915
0.676245892775021,26.28186559677124
0.676245921971616,26.286298751831055
0.6762445689158032,26.290837287902832
0.6762445984653491,26.29522204399109
0.6762432458585542,26.299712896347046
0.6762432757608563,26.30420470237732
0.6762419236027333,26.308661222457886
0.6762419538575973,26.31309986114502
0.6762406021478007,26.317498922348022
0.6762406327550318,26.321876287460327
0.6762392814932167,26.326303005218506
0.676239312452621,26.330785036087036
0.6762379616384424,26.335224151611328
0.6762379929498258,26.339641571044922
0.6762366425829391,26.344043016433716
0.6762366742461078,26.34842848777771
0.6762353243261693,26.352816820144653
0.6762353563409295,26.3572199344635
0.6762340068675953,26.36157488822937
0.6762340392337538,26.36595916748047
0.6762326902066806,26.37037491798401
0.6762327229240441,26.374781370162964
0.6762313743428888,26.379172325134277
0.6762314074112642,26.383533000946045
0.676230059275684,26.387917280197144
0.6762300926948785,26.392284393310547
0.6762287450045312,26.396649599075317
0.6762287787743521,26.401036739349365
0.6762274315288958,26.40545344352722
0.6762274656491504,26.409850597381592
0.6762261188482432,26.414318799972534
0.6762261533187398,26.418741464614868
0.6762248069620406,26.423125982284546
0.6762248417825864,26.42750358581543
0.6762234958697544,26.431906700134277
0.6762235310401576,26.436333417892456
0.6762221855708519,26.440734148025513
0.6762222210909211,26.445173025131226
0.6762208760648017,26.449535846710205
0.6762209119343452,26.453908920288086
0.676219567351072,26.458276510238647
0.6762196035698983,26.462661266326904
0.6762182594291317,26.467024564743042
0.6762182959970499,26.4713716506958
0.6762169522984509,26.475752353668213
0.6762169892152696,26.480069160461426
0.6762156459584994,26.484439373016357
0.676215683224028,26.488850831985474
0.676214340408748,26.493228673934937
0.6762143780227958,26.497602701187134
0.6762130356486677,26.501954793930054
0.6762130736110443,26.506421089172363
0.6762117316777305,26.510942697525024
0.6762117699882456,26.515421152114868
0.6762104284954085,26.519847631454468
0.6762104671538721,26.524215698242188
0.6762091261011746,26.528632402420044
0.6762091651073969,26.53303050994873
0.6762078244945021,26.537421226501465
0.6762078638482931,26.54182004928589
0.6762065236748646,26.54621934890747
0.6762065633760351,26.55061936378479
0.6762052236417367,26.555001974105835
0.6762052636900971,26.55940270423889
0.6762039243945932,26.563782930374146
0.6762039647899544,26.568150520324707
0.6762026259329097,26.572521448135376
0.6762026666750827,26.57690668106079
0.6762013282561617,26.581246614456177
0.676201369344958,26.58560013771057
0.6762000313638262,26.590012788772583
0.676200072799057,26.594454526901245
0.6761987352553799,26.598867654800415
0.6761987770368565,26.603323221206665
0.6761974399303003,26.607773303985596
0.6761974820578348,26.61216425895691
0.6761961453880654,26.616562366485596
0.6761961878614696,26.620949745178223
0.6761948516281538,26.625330686569214
0.6761948944472399,26.629705667495728
0.6761935586500445,26.634084463119507
0.6761936018146248,26.638492345809937
0.6761922664532173,26.64287805557251
0.6761923099631042,26.647247314453125
0.6761909750371521,26.651642560958862
0.6761910188921584,26.656065940856934
0.6761896844013295,26.660450220108032
0.6761897286012678,26.664860248565674
0.6761883945452307,26.66927695274353
0.6761884390899142,26.6736900806427
0.6761871054683375,26.678128480911255
0.6761871503575795,26.682597637176514
0.6761858171701317,26.687084913253784
0.6761858624037455,26.691611766815186
0.6761845296500963,26.69609308242798
0.6761845752278952,26.700547218322754
0.6761832429077144,26.704978466033936
0.6761832888295124,26.709403038024902
0.6761819569424696,26.713765621185303
0.6761820032080806,26.71820640563965
0.6761806717538463,26.722597360610962
0.6761807183630845,26.727002382278442
0.6761793873413291,26.731427907943726
0.6761794342940088,26.73591899871826
0.6761781037044031,26.740412712097168
0.6761781510003388,26.74488115310669
0.6761768208425547,26.749340295791626
0.6761768684815607,26.753730297088623
0.6761755387552695,26.758116960525513
0.6761755867371608,26.762548208236694
0.6761742574420345,26.76695942878723
0.6761743057666263,26.77135157585144
0.6761729769023371,26.775728940963745
0.6761730255694443,26.78012776374817
0.6761716971356647,26.784682512283325
0.6761717461451028,26.789755821228027
0.6761704181415061,26.79431939125061
0.6761704674930906,26.79881978034973
0.6761691399193502,26.80325675010681
0.6761691896128965,26.807710647583008
0.6761678624686858,26.812169075012207
0.67616791250401,26.8165864944458
0.6761665857890026,26.8209867477417
0.6761666361659211,26.825374841690063
0.6761653098797915,26.82976508140564
0.6761653605981203,26.83415699005127
0.6761640347405431,26.838547945022583
0.6761640858000986,26.842921495437622
0.6761627603707487,26.847305297851562
0.6761628117713474,26.851677656173706
0.6761614867699003,26.85603427886963
0.6761615385113591,26.86040759086609
0.6761602139374899,26.864821434020996
0.6761602660196258,26.869237899780273
0.6761589418730107,26.87363576889038
0.6761589942956406,26.8780460357666
0.6761576705759558,26.882458448410034
0.6761577233388971,26.886839389801025
0.6761564000458191,26.89121961593628
0.6761564531488895,26.895581007003784
0.6761551302820952,26.899961709976196
0.6761551837251117,26.904340505599976
0.6761538612842787,26.908701419830322
0.6761539150670597,26.913079261779785
0.6761525930518648,26.917498111724854
0.6761526471742282,26.92189073562622
0.6761513255843498,26.92628765106201
0.6761513800461134,26.930677890777588
0.6761500588812294,26.935092210769653
0.6761501136822121,26.93954610824585
0.6761487929420009,26.943965435028076
0.6761488480820208,26.948352098464966
0.6761475277661616,26.952718496322632
0.6761475832450375,26.957117080688477
0.6761462633532093,26.96150255203247
0.6761463191707602,26.96587896347046
0.6761449997026422,26.97026777267456
0.676145055858687,26.97469449043274
0.6761437368139592,26.979143381118774
0.6761437933083171,26.983567237854004
0.6761424746866598,26.987963676452637
0.67614253151915,26.992323875427246
0.6761412133202432,26.99676823616028
0.6761412704906856,27.00119423866272
0.6761399527142103,27.005592823028564
0.6761400102224248,27.010006427764893
0.6761386928680617,27.014405488967896
0.6761387507138678,27.018803119659424
0.6761374337812988,27.023196935653687
0.6761374919645167,27.027642726898193
0.6761361754534231,27.032050132751465
0.6761362339738731,27.036455154418945
0.6761349178839371,27.040935039520264
0.6761349767414392,27.045387983322144
0.6761336610723433,27.049919843673706
0.6761337202667186,27.054510593414307
0.6761324050181454,27.059080839157104
0.6761324645492143,27.063592195510864
0.6761311497208465,27.06807851791382
0.6761312095884302,27.072470903396606
0.6761298951799513,27.076921463012695
0.6761299553838708,27.08137273788452
0.6761286413949644,27.085831880569458
0.676128701935041,27.09029531478882
0.6761273883653909,27.094738721847534
0.6761274492414459,27.099149227142334
0.6761261360907365,27.10356855392456
0.6761261973025914,27.108011722564697
0.6761248845705073,27.112399578094482
0.6761249461179843,27.116760969161987
0.6761236338042101,27.121140480041504
0.6761236956871309,27.125535249710083
0.6761223837913519,27.129952430725098
0.6761224460095385,27.134418725967407
0.6761211345314405,27.138850212097168
0.6761211970847153,27.14338493347168
0.6761198860239834,27.14794635772705
0.6761199489121691,27.152454376220703
0.6761186382684903,27.15703535079956
0.676118701491409,27.161537408828735
0.676117391264469,27.16609835624695
0.6761174548219441,27.170617818832397
0.6761161450114299,27.175222635269165
0.6761162089032838,27.179754734039307
0.6761148995088827,27.184304237365723
0.676114963734939,27.188856840133667
0.676113654756338,27.193433046340942
0.6761137193164195,27.198009252548218
0.6761124107533065,27.202531576156616
0.6761124756472372,27.207046508789062
0.6761111674993001,27.211527347564697
0.6761112327269031,27.21599292755127
0.6761099249938303,27.220560789108276
0.6761099905549297,27.22508144378662
0.67610868323641,27.229552745819092
0.6761087491308297,27.23406720161438
0.6761074422265515,27.238556623458862
0.6761075084541157,27.243030786514282
0.6761062019637687,27.24748468399048
0.6761062685243018,27.25191879272461
0.6761049624475752,27.25640845298767
0.6761050293409013,27.26083993911743
0.6761037236774853,27.265293836593628
0.6761037909034292,27.269746780395508
0.6761024856530138,27.274227619171143
0.6761025532114003,27.27869963645935
0.6761012483736759,27.283226251602173
0.6761013162643302,27.287646055221558
0.6761000118389875,27.2921462059021
0.6761000800617345,27.296563863754272
0.6760987760484647,27.30094575881958
0.6760988446031297,27.30536127090454
0.6760975410016243,27.309971570968628
0.6760976098880328,27.31459403038025
0.6760963066979834,27.3191180229187
0.676096375915961,27.323670864105225
0.6760950731370594,27.328183889389038
0.6760951426864319,27.33282470703125
0.6760938403183708,27.337552309036255
0.6760939101989639,27.342155694961548
0.6760926082414357,27.346763134002686
0.6760926784530761,27.351329803466797
0.6760913769057736,27.355871200561523
0.676091447448287,27.360459089279175
0.6760901463109035,27.365013599395752
0.6760902171841168,27.369640111923218
0.6760889164563458,27.37438130378723
0.6760889876600854,27.379032611846924
0.6760876873416208,27.383747577667236
0.6760877588757135,27.388339281082153
0.6760864589662494,27.392970323562622
0.6760865308305222,27.397515296936035
0.676085231329753,27.40205407142639
0.6760853035240327,27.40657114982605
0.6760840044316532,27.411125421524048
0.6760840769557676,27.415767192840576
0.6760827782714727,27.420342922210693
0.6760828511252486,27.42487335205078
0.6760815528487338,27.429439067840576
0.6760816260319993,27.43391728401184
0.6760803281629602,27.438422918319702
0.6760804016755427,27.442898511886597
0.6760791042136752,27.447329998016357
0.6760791780554027,27.451871633529663
0.6760778810004032,27.456461906433105
0.676077955171104,27.46090865135193
0.6760766585226687,27.465362310409546
0.676076733022171,27.469916105270386
0.6760754367799968,27.474339485168457
0.6760755116081288,27.478748321533203
0.6760742157719132,27.483222246170044
0.6760742909285035,27.487678289413452
0.6760729954979435,27.492128372192383
0.6760730709828209,27.496531009674072
0.6760717759576146,27.50093173980713
0.6760718517706079,27.505367279052734
0.6760705571504532,27.509799003601074
0.6760706332913915,27.51427936553955
0.6760693390759865,27.518815755844116
0.6760694155446991,27.52340269088745
0.6760681217337429,27.528042793273926
0.676068198530059,27.532686233520508
0.6760669051232499,27.537214994430542
0.6760669822469991,27.541703701019287
0.676065689244037,27.546183824539185
0.676065766695049,27.550673246383667
0.6760644740956329,27.555222511291504
0.6760645518737375,27.55985975265503
0.6760632596775674,27.56440758705139
0.6760633377825948,27.568886518478394
0.6760620459893709,27.573447465896606
0.6760621244211509,27.577950716018677
0.6760608330305736,27.58245038986206
0.6760609117889367,27.586901664733887
0.6760596208007064,27.591430187225342
0.6760596998854832,27.595962524414062
0.6760584092993013,27.60044288635254
0.6760584887103221,27.604986906051636
0.6760571985258899,27.609646320343018
0.6760572782629859,27.61423349380493
0.6760559884800046,27.61875867843628
0.6760560685430064,27.623326301574707
0.6760547791611782,27.627970695495605
0.6760548595499174,27.632542848587036
0.6760535705689441,27.637052536010742
0.6760536512832517,27.641511917114258
0.6760523627028363,27.646022081375122
0.6760524437425436,27.65057635307312
0.6760511555623883,27.65511703491211
0.676049219036887,27.661761045455933
0.6760499491471353,27.66630220413208
0.6760480133592289,27.670796394348145
0.6760487436050261,27.675275087356567
0.6760468082408893,27.679800987243652
0.6760475387871174,27.68438458442688
0.6760456038464707,27.689046382904053
0.6760463346929712,27.693690538406372
0.6760444001755095,27.698498249053955
0.676045131322123,27.703231811523438
0.6760431972275427,27.707921743392944
0.6760439286741101,27.71254253387451
0.6760419950021072,27.71702814102173
0.6760427267484698,27.72149348258972
0.6760407934987406,27.726108074188232
0.6760415255447403,27.730596780776978
0.6760395927169811,27.735164403915405
0.6760403250624591,27.739707231521606
0.6760383926563669,27.744290590286255
0.6760391253011656,27.74884533882141
0.6760371933164377,27.75337791442871
0.6760379262603985,27.757928371429443
0.6760359946967324,27.76253914833069
0.6760367279396976,27.76696014404297
0.6760347967967907,27.77146315574646
0.6760355303386028,27.77593421936035
0.6760335996161534,27.78041911125183
0.6760343334566545,27.784867525100708
0.6760324031543608,27.78932785987854
0.6760331372933938,27.79376482963562
0.6760312074109542,27.79825210571289
0.6760319418483618,27.802748918533325
0.6760300123854753,27.807300090789795
0.6760307471211007,27.811795473098755
0.6760288180774662,27.816341161727905
0.6760295531111524,27.820924043655396
0.6760276244864691,27.825591564178467
0.6760283598180593,27.830291748046875
0.6760264316120274,27.834896564483643
0.676027167241365,27.839413166046143
0.6760252394536842,27.843905925750732
0.6760259753806132,27.848264455795288
0.6760240480109833,27.85269808769226
0.6760247842353473,27.85706639289856
0.6760228572834691,27.86148452758789
0.6760235938051121,27.865900993347168
0.676021667270686,27.870359420776367
0.6760224040894522,27.874730348587036
0.6760204779721797,27.879162549972534
0.6760212150879131,27.88357186317444
0.6760192893874951,27.88798499107361
0.6760200268000407,27.8923819065094
0.6760181015161787,27.89681386947632
0.6760188392253808,27.901204109191895
0.6760169143577766,27.90564513206482
0.6760176523634799,27.91007661819458
0.6760157279118358,27.914561986923218
0.6760164662138854,27.919095993041992
0.6760145421779038,27.923688650131226
0.6760152807761447,27.92827296257019
0.6760133571555279,27.93277335166931
0.6760140960498058,27.93723177909851
0.6760121728442566,27.941752910614014
0.6760129120344166,27.946322917938232
0.6760109892436387,27.950917720794678
0.6760117287295263,27.955406427383423
0.6760098063532227,27.960066556930542
0.6760105461346838,27.96452283859253
0.6760086241725584,27.969080448150635
0.6760093642494391,27.973503828048706
0.6760074427011957,27.977940559387207
0.676008183073342,27.982322692871094
0.6760062619386846,27.98677158355713
0.6760070026059429,27.991109371185303
0.6760050818845765,27.995526552200317
0.6760058228467929,27.999897480010986
0.676003902538422,28.004336833953857
0.6760046437954433,28.008756399154663
0.676002723899773,28.01319408416748
0.6760034654514459,28.01757550239563
0.6760015459681814,28.022063970565796
0.6760022878143529,28.026586055755615
0.6760003687431998,28.031100273132324
0.676001110883717,28.035504817962646
0.675999192224381,28.039958238601685
0.6759999346590913,28.0443696975708
0.6759980164112784,28.04882049560547
0.6759987591400287,28.05321741104126
0.6759968413034458,28.057619333267212
0.6759975843260838,28.06206226348877
0.6759956669004372,28.066510915756226
0.6759964102168108,28.07091736793518
0.6759944932018073,28.07532572746277
0.6759952368117643,28.079669952392578
0.6759933202071111,28.084117889404297
0.6759940641104997,28.088481664657593
0.6759921479159043,28.092904090881348
0.6759928921125722,28.097266674041748
0.6759909763277423,28.10171341896057
0.6759917208175384,28.106152057647705
0.6759898054421818,28.110671281814575
0.6759905502249545,28.11513376235962
0.6759886352587793,28.119579553604126
0.675989380334377,28.123990297317505
0.6759874657770919,28.128469944000244
0.6759882111453637,28.132872343063354
0.6759862969966774,28.137346029281616
0.6759870426574723,28.14180874824524
0.6759851289170937,28.146445512771606
0.6759858748702608,28.150920152664185
0.6759839615378991,28.155383110046387
0.6759847077832878,28.15985369682312
0.6759827948586526,28.164345264434814
0.6759835413961122,28.168864965438843
0.6759816288789133,28.173424005508423
0.6759823757082936,28.177922248840332
0.6759804635982408,28.182458877563477
0.6759812107193914,28.18688702583313
0.6759792990161954,28.191317081451416
0.6759800464289665,28.195719242095947
0.6759781351323375,28.200289487838745
0.675978882836579,28.204831838607788
0.6759769719462279,28.209375143051147
0.6759777199417899,28.213820457458496
0.6759758094574281,28.218427419662476
0.6759765577441613,28.222972869873047
0.6759746476654998,28.22744870185852
0.6759753962432546,28.231852769851685
0.675973486570005,28.236339807510376
0.6759742354386324,28.240747928619385
0.6759723261705066,28.245248079299927
0.6759730753298575,28.24965214729309
0.6759711664665674,28.25411367416382
0.6759719159164925,28.258527517318726
0.6759700074577507,28.263041734695435
0.6759707571981015,28.267457008361816
0.6759688491436208,28.271952152252197
0.6759695991742485,28.276405096054077
0.6759676915237415,28.280898571014404
0.6759684418444974,28.285325527191162
0.6759665345976774,28.289913415908813
0.6759672852084136,28.294445037841797
0.6759653783649937,28.2989764213562
0.6759661292655619,28.303452968597412
0.675964222825256,28.30795669555664
0.675964974015508,28.312507152557373
0.6759630679780301,28.316994428634644
0.6759638194578181,28.321386337280273
0.6759619138228823,28.325870275497437
0.6759626655920585,28.330264568328857
0.675960760359379,28.334712505340576
0.6759615124177961,28.33911156654358
0.6759596075870878,28.34354829788208
0.6759603599345985,28.347941160202026
0.6759584555055761,28.352376699447632
0.6759592081420327,28.356799602508545
0.6759573041144118,28.361235857009888
0.6759580570396675,28.36558723449707
0.6759561534131632,28.370022773742676
0.6759569066270708,28.374436140060425
0.6759550034013989,28.37885308265686
0.6759557569038118,28.383209943771362
0.6759538540786882,28.38762331008911
0.67595460786946,28.391997575759888
0.6759527054446008,28.396458625793457
0.6759534595235848,28.4009051322937
0.6759515574987065,28.40533757209778
0.6759523118657564,28.409714460372925
0.6759504102405759,28.41418957710266
0.6759511648955453,28.418550491333008
0.6759492636697795,28.42294406890869
0.6759500186125225,28.427304983139038
0.6759481177858884,28.431739807128906
0.6759488730162594,28.43614625930786
0.6759469725884748,28.440621852874756
0.6759477281063276,28.445035934448242
0.6759458280771099,28.449478149414062
0.6759465838822994,28.453855514526367
0.6759446842513668,28.45828938484192
0.6759454403437473,28.462676763534546
0.6759435411108178,28.467118740081787
0.6759442974902441,28.471464157104492
0.6759423986550364,28.475884199142456
0.6759431553213635,28.480274438858032
0.6759412568835961,28.48477053642273
0.675942013836679,28.48920464515686
0.6759401157960709,28.49362564086914
0.6759408730357647,28.498018503189087
0.6759389753920352,28.50258183479309
0.6759397329181953,28.506990432739258
0.6759378356710639,28.511457443237305
0.6759385934835457,28.51583170890808
0.6759366966327321,28.52023696899414
0.6759374547313914,28.524625301361084
0.6759355582766157,28.52912187576294
0.675936316661308,28.53356146812439
0.6759344206022901,28.538007259368896
0.6759351792728716,28.542435884475708
0.6759332836093322,28.54686951637268
0.6759340425656591,28.55125069618225
0.6759321472973187,28.55567169189453
0.6759329065392471,28.5601007938385
0.6759310116658267,28.56450867652893
0.6759317711932131,28.568877696990967
0.6759298767144339,28.573313236236572
0.6759306365271349,28.577696084976196
0.6759287424427186,28.582135438919067
0.6759295025405904,28.586525678634644
0.6759276088502587,28.59095597267151
0.6759283692331585,28.595322847366333
0.675926475936633,28.5997576713562
0.6759272366044178,28.604130744934082
0.6759253437014209,28.60855722427368
0.6759261046539478,28.612958908081055
0.6759242121442018,28.61742329597473
0.6759249733813283,28.62181520462036
0.6759230812645562,28.626277446746826
0.6759238427861392,28.630657196044922
0.6759219510620638,28.63517427444458
0.6759227128679615,28.639594793319702
0.6759208215363058,28.644052267074585
0.6759215836263752,28.6484317779541
0.6759196926868629,28.652878046035767
0.6759204550609624,28.657323360443115
0.6759185645133171,28.66180109977722
0.6759193271713048,28.66622543334961
0.6759174370152502,28.67071843147278
0.675918199956984,28.67513918876648
0.6759163101922445,28.679553747177124
0.6759170734175829,28.683942079544067
0.6759151840438826,28.68839979171753
0.675915947552684,28.692837953567505
0.6759140585697478,28.697345495224
0.6759148223618707,28.701793432235718
0.6759129337694234,28.706268072128296
0.6759136978447268,28.71077013015747
0.6759118096424936,28.715368270874023
0.6759125740008362,28.719948291778564
0.6759106861885424,28.724572896957397
0.6759114508297833,28.729087829589844
0.6759095634071546,28.733659505844116
0.6759103283311529,28.738112926483154
0.675908441297915,28.742599964141846
0.6759092065045306,28.747042179107666
0.6759073198604097,28.751522302627563
0.6759080853495013,28.755949020385742
0.6759061990942237,28.76038956642151
0.6759069648656514,28.764787912368774
0.6759050789989438,28.76924967765808
0.6759058450525672,28.77372932434082
0.6759039595741564,28.778193473815918
0.6759047259098355,28.782607316970825
0.6759028408194484,28.787113666534424
0.6759036074370434,28.791502952575684
0.6759017227344074,28.79594659805298
0.6759024896337783,28.800360202789307
0.675900605318621,28.804807662963867
0.6759013724996282,28.809176683425903
0.6758994885716774,28.813627243041992
0.6759002560341815,28.818018674850464
0.6758983724931649,28.82245898246765
0.6758991402370266,28.82684826850891
0.6758972570826729,28.83136820793152
0.6758980251077528,28.835803747177124
0.6758961423397902,28.840291261672974
0.6758969106459494,28.844698905944824
0.6758950282641071,28.84916877746582
0.6758957968512064,28.853569746017456
0.6758939148552129,28.85801935195923
0.6758946837231137,28.862472772598267
0.6758928021126986,28.866912841796875
0.6758935712612623,28.871320962905884
0.6758916900361546,28.875751495361328
0.6758924594652426,28.880170822143555
0.6758905786251724,28.884639263153076
0.6758913483346466,28.88906955718994
0.6758894678793435,28.89359164237976
0.6758902378690654,28.898004055023193
0.67588835779826,28.90247130393982
0.6758891280680916,28.906826972961426
0.675887248381514,28.911254405975342
0.6758880189313178,28.91564679145813
0.6758861396286984,28.920119524002075
0.675886910458336,28.92458200454712
0.675885031539406,28.929119348526
0.6758858026487403,28.933595895767212
0.675883924113231,28.938079833984375
0.6758846955021242,28.942534685134888
0.6758828173497665,28.947035789489746
0.6758835890180811,28.951546907424927
0.675881711248607,28.956063270568848
0.675882483196206,28.960514783859253
0.6758806058093471,28.964988231658936
0.6758813780360936,28.969467878341675
0.6758795010315819,28.97405505180359
0.6758802735373387,28.97861933708191
0.6758783969149065,28.983235597610474
0.6758791696995371,28.98777174949646
0.6758772934589169,28.992253303527832
0.6758780665222843,28.99668550491333
0.6758761906632091,29.001160144805908
0.6758769640051772,29.00557041168213
0.6758750885273799,29.010008096694946
0.6758758621478117,29.014468908309937
0.6758739870510254,29.018951892852783
0.6758747609497853,29.023410320281982
0.6758728862337436,29.027913570404053
0.6758736604106954,29.03237795829773
0.6758717860751317,29.036810874938965
0.6758725605301394,29.041231632232666
0.6758706865747879,29.045701026916504
0.6758714613077155,29.05011534690857
0.6758695877323104,29.054598569869995
0.6758703627430223,29.059059381484985
0.675868489547298,29.063586473464966
0.6758692648356587,29.068024396896362
0.6758673920193499,29.072540044784546
0.6758681675852241,29.077001571655273
0.675866295148065,29.081555366516113
0.6758670709913175,29.08614945411682
0.6758651989330439,29.090739011764526
0.6758659750535395,29.095285415649414
0.6758641033738865,29.099891424179077
0.6758648797714901,29.104426622390747
0.6758630084701933,29.108930349349976
0.6758637851447701,29.113399505615234
0.6758619142215654,29.11788558959961
0.6758626911729808,29.122293710708618
0.675860820627604,29.126774311065674
0.6758615978557233,29.131165981292725
0.6758597276879107,29.135589838027954
0.6758605051925997,29.139962196350098
0.6758586354020876,29.144392728805542
0.6758594131832122,29.14876914024353
0.6758575437697372,29.15320897102356
0.675858321827163,29.157582759857178
0.6758564527904626,29.16203546524048
0.6758572311240553,29.166457414627075
0.6758553624638662,29.170920610427856
0.6758561410734923,29.17530369758606
0.6758542727895521,29.17972683906555
0.6758550516750779,29.184195041656494
0.6758531837671239,29.18883466720581
0.6758539629284158,29.193380117416382
0.6758520953961862,29.19796633720398
0.6758528748331104,29.202494382858276
0.6758510076763433,29.207053899765015
0.6758517873887667,29.21150541305542
0.6758499206072003,29.215977668762207
0.6758507005949898,29.22041392326355
0.6758488341883624,29.224879264831543
0.6758496144513849,29.2292697429657
0.6758477484194354,29.23372745513916
0.6758485289575583,29.238170623779297
0.6758466633000255,29.2427396774292
0.6758474441131156,29.247190237045288
0.6758455788297391,29.251659154891968
0.6758463599176637,29.25604820251465
0.6758444950081827,29.260528326034546
0.6758452763708094,29.26494860649109
0.6758434118349639,29.269407510757446
0.6758441934721604,29.27384853363037
0.6758423293096898,29.278441667556763
0.6758431112213239,29.2828688621521
0.6758412474319685,29.287374258041382
0.675842029617908,29.291898250579834
0.6758401662014083,29.29645323753357
0.6758409486615213,29.3009352684021
0.6758390856176176,29.30549192428589
0.6758398683517723,29.309938669204712
0.6758380056802055,29.314476251602173
0.6758387886882702,29.31892418861389
0.6758369263887813,29.323347568511963
0.6758377096706244,29.327718496322632
0.6758358477429546,29.332179307937622
0.6758366312984446,29.336631774902344
0.6758347697423356,29.341161727905273
0.6758355535713414,29.345622301101685
0.6758336923865345,29.350160121917725
0.6758344764889248,29.354673624038696
0.6758326156751622,29.35919451713562
0.6758334000508059,29.363676071166992
0.6758315396078296,29.368257999420166
0.6758323242565961,29.372714519500732
0.6758304641841486,29.377216577529907
0.6758312491059069,29.381634950637817
0.6758293894037306,29.38612675666809
0.6758301745983502,29.390595197677612
0.6758283152661879,29.395103931427002
0.6758291007335382,29.39958357810974
0.6758272417711331,29.404115676879883
0.6758280275110837,29.408609867095947
0.6758261689181789,29.41319990158081
0.6758269549305999,29.417810916900635
0.6758250967069389,29.42230534553528
0.6758258829916999,29.426763772964478
0.6758240251370263,29.431259155273438
0.6758248116939976,29.43570828437805
0.6758229542080552,29.440258502960205
0.6758237410371066,29.44467258453369
0.6758218839196399,29.44912099838257
0.6758226710206419,29.453493118286133
0.6758208142713952,29.457956314086914
0.6758216016442183,29.462444305419922
0.6758197452629362,29.46700429916382
0.6758205329074507,29.47146964073181
0.6758186768938779,29.475915670394897
0.6758194648099548,29.48029923439026
0.675817609163836,29.48494529724121
0.675818397351346,29.489526748657227
0.6758165420724269,29.49408984184265
0.6758173305312412,29.498557567596436
0.6758154756192666,29.50311589241028
0.6758162643492562,29.507603645324707
0.6758144098039726,29.51215410232544
0.6758151988050084,29.51660704612732
0.6758133446261613,29.52107810974121
0.6758141338981147,29.52550458908081
0.6758122800854505,29.529993295669556
0.675813069628193,29.53443431854248
0.6758112161814578,29.53898549079895
0.6758120059948614,29.54363489151001
0.6758101529138014,29.548203229904175
0.6758109429977377,29.552634954452515
0.6758090902821,29.55710196495056
0.6758098806364408,29.561540842056274
0.6758080282859723,29.566046237945557
0.6758088189105896,29.57047700881958
0.6758069669250376,29.574950218200684
0.6758077578198035,29.579352855682373
0.6758059061989155,29.583797931671143
0.6758066973637022,29.588167905807495
0.6758048461072258,29.59260106086731
0.6758056375419058,29.59703278541565
0.6758037866495887,29.601474285125732
0.6758045783540346,29.605907201766968
0.675802727825625,29.610472202301025
0.6758035197997092,29.614975929260254
0.6758016696349552,29.619588375091553
0.6758024618785511,29.624127864837646
0.6758006120772011,29.628601789474487
0.6758014045901811,29.63303804397583
0.6757995551519841,29.63748812675476
0.6758003479342214,29.641884565353394
0.6757984988589263,29.64633870124817
0.6757992919102938,29.650709867477417
0.6757974431976497,29.655158519744873
0.675798236518021,29.65955424308777
0.6757963881677774,29.6639666557312
0.6757971817570257,29.668330669403076
0.6757953337689322,29.67274045944214
0.6757961276269311,29.677109956741333
0.6757942800007373,29.68151545524597
0.6757950741273607,29.685896158218384
0.6757932268628165,29.69032073020935
0.6757940212579381,29.694708824157715
0.6757921743547939,29.69915533065796
0.6757929690182877,29.703608512878418
0.6757911224762938,29.708133697509766
0.6757919174080337,29.712544441223145
0.675790071226941,29.71694588661194
0.6757908664268012,29.721343994140625
0.6757890206063605,29.72578454017639
0.6757898160742154,29.730196475982666
0.6757879706141777,29.734657764434814
0.6757887663499018,29.739101886749268
0.6757869212500182,29.74358606338501
0.675787717253486,29.74803113937378
0.6757858725135084,29.752530574798584
0.6757866687845945,29.757002115249634
0.6757848244042743,29.761596202850342
0.675785620942854,29.766076803207397
0.6757837769219431,29.77053666114807
0.6757845737278907,29.77496910095215
0.6757827300661416,29.77944278717041
0.6757835271393324,29.783854246139526
0.6757816838364973,29.78829836845398
0.6757824811768067,29.792682886123657
0.675780638232638,29.797113180160522
0.6757814358399412,29.801520824432373
0.6757795932541917,29.80592703819275
0.6757803911283643,29.810285568237305
0.6757785489007869,29.81473135948181
0.6757793470417044,29.819080591201782
0.6757775051720526,29.823505878448486
0.6757783035795906,29.82789182662964
0.6757764620676175,29.832281827926636
0.6757772607416519,29.83663272857666
0.6757754195871114,29.84113883972168
0.675776218527518,29.845577716827393
0.6757743777301638,29.85003662109375
0.675775176936819,29.85446333885193
0.6757733364964051,29.85886812210083
0.675774135969185,29.863219022750854
0.6757722958854657,29.86762022972107
0.6757730956242464,29.871994256973267
0.675771255896976,29.876895427703857
0.6757720559016342,29.881266355514526
0.6757702165305677,29.88571310043335
0.6757710168009797,29.890135049819946
0.675769177785872,29.89458179473877
0.6757699783219149,29.89898133277893
0.6757681396625205,29.903409242630005
0.6757689404640709,29.90777587890625
0.6757671021601457,29.912222146987915
0.6757679032270807,29.91658353805542
0.6757660652783798,29.9210102558136
0.6757668666105764,29.925410985946655
0.6757650290168554,29.929815769195557
0.6757658306141908,29.934213876724243
0.6757639933752061,29.93869638442993
0.6757647952375578,29.94312357902527
0.6757629583530652,29.94761610031128
0.6757637604803102,29.952048540115356
0.6757619239500663,29.956514596939087
0.6757627263420823,29.960972547531128
0.6757608901658434,29.96547555923462
0.6757616928225085,29.96990442276001
0.6757598570000313,29.974398612976074
0.675760659921223,29.978801250457764
0.6757588244522647,29.98323130607605
0.6757596276378608,29.987638473510742
0.6757577925221784,29.992448806762695
0.6757585959720573,29.996897220611572
0.6757567612094081,30.001331329345703
0.6757575649234479,30.005690336227417
0.6757557305135895,30.0100998878479
0.6757565344916684,30.014503717422485
0.6757547004343586,30.018922328948975
0.6757555046763553,30.023298501968384
0.675753670971352,30.0277042388916
0.6757544754771446,30.032092809677124
0.675752642124206,30.036479473114014
0.6757534468936737,30.04087495803833
0.6757516138925582,30.045274019241333
0.6757524189255795,30.049656867980957
0.6757504800897812,30.055806636810303
0.6757513915724994,30.060166120529175
0.6757494530611611,30.064605474472046
0.6757503648306935,30.06901240348816
0.6757484266749121,30.073509216308594
0.6757493387031631,30.077945470809937
0.6757474009026991,30.08247947692871
0.6757483131895525,30.086965322494507
0.6757463757441603,30.091483116149902
0.6757472882895008,30.095910787582397
0.6757453511989351,30.100375413894653
0.6757462640026468,30.104769706726074
0.6757443272666627,30.109201669692993
0.6757452403286301,30.113563299179077
0.6757433039469826,30.11804747581482
0.6757442172670906,30.122453927993774
0.6757422812395354,30.126883268356323
0.6757431948176684,30.1312358379364
0.6757412591439607,30.135666370391846
0.6757421729800035,30.140088319778442
0.6757402376598993,30.144532680511475
0.6757411517537373,30.148956537246704
0.6757392167869926,30.153566598892212
0.6757401311385105,30.15820598602295
0.6757381965248815,30.162727117538452
0.6757391111339646,30.16717791557312
0.6757371768732078,30.171679973602295
0.6757380917397413,30.176101207733154
0.6757361578316132,30.180606365203857
0.6757370729554828,30.185198545455933
0.6757351393997404,30.18983745574951
0.6757360547808312,30.194425106048584
0.6757341215772313,30.198968648910522
0.6757350372154292,30.20339322090149
0.6757331043637294,30.20793318748474
0.67573402025892,30.21251654624939
0.6757320877588777,30.21718144416809
0.6757330039109469,30.22176456451416
0.6757310717623196,30.226515293121338
0.6757319881711535,30.23104166984558
0.675730056373699,30.235640287399292
0.6757309730391837,30.240113735198975
0.6757290415926603,30.244666576385498
0.6757299585146818,30.249250411987305
0.6757280274188477,30.253807067871094
0.6757289445972926,30.258256196975708
0.6757270138519064,30.26278281211853
0.6757279312866609,30.267197608947754
0.6757260008914808,30.271737575531006
0.6757269185824317,30.276215314865112
0.6757249885372171,30.28072690963745
0.6757259064842509,30.285136461257935
0.6757239767887606,30.28972840309143
0.675724894991764,30.29422092437744
0.6757229656457575,30.29875683784485
0.6757238841046176,30.303248167037964
0.6757219551078543,30.307754516601562
0.675722873822458,30.31218147277832
0.6757209451746974,30.316689014434814
0.6757218641449321,30.321186304092407
0.6757199358459341,30.325722694396973
0.675720855071687,30.33025050163269
0.6757189271212118,30.334846019744873
0.6757198466023697,30.339349508285522
0.6757179190001781,30.343958377838135
0.6757188387366287,30.348630666732788
0.6757169114824807,30.35328221321106
0.6757178314741118,30.357937335968018
0.675715904567768,30.362683057785034
0.6757168248144672,30.36734104156494
0.6757148982556886,30.372060775756836
0.6757158187573437,30.37669539451599
0.6757138925458916,30.3813636302948
0.6757148133023905,30.38584327697754
0.675712887438026,30.39039444923401
0.6757138084492565,30.39483666419983
0.6757118829317417,30.39934277534485
0.6757128041975919,30.40388584136963
0.675710879026688,30.408496379852295
0.6757118005470463,30.412933349609375
0.6757098757225151,30.417480945587158
0.6757107974972701,30.421975135803223
0.6757088730188738,30.426520347595215
0.6757097950479137,30.43097710609436
0.675707870915415,30.435485363006592
0.6757087931986283,30.43987488746643
0.6757068694117891,30.444334745407104
0.6757077919490647,30.44875955581665
0.6757058685076482,30.4532413482666
0.6757067912988748,30.457643270492554
0.6757048682026436,30.46213412284851
0.67570579124771,30.466569662094116
0.6757038684964275,30.47113847732544
0.6757047917952228,30.475664615631104
0.6757028693886521,30.480225801467896
0.6757037929410655,30.484756231307983
0.6757018708789704,30.489303588867188
0.675702794684891,30.4938702583313
0.6757008729670347,30.498428106307983
0.6757017970263519,30.50296926498413
0.6756998756524986,30.507481813430786
0.6757007999651021,30.511875867843628
0.6756988789350158,30.516382217407227
0.6756998035007947,30.520933151245117
0.6756978828142398,30.525455713272095
0.6756987531129488,30.531737327575684
0.6756968872898254,30.536226987838745
0.675697757721494,30.54068350791931
0.6756958923807344,30.545294523239136
0.6756967630716029,30.549800157546997
0.6756948980672961,30.554381847381592
0.6756957690172652,30.55886697769165
0.6756939043491775,30.56345534324646
0.675694775558136,30.567880630493164
0.6756929112260336,30.572426319122314
0.6756937826938709,30.576991319656372
0.6756919186975204,30.581506967544556
0.6756927904241262,30.585922479629517
0.6756909267632941,30.5905442237854
0.6756917987485573,30.595043182373047
0.6756899354230104,30.599586486816406
0.6756908076668209,30.60405945777893
0.6756889446763265,30.6086368560791
0.675689817178574,30.61313819885254
0.6756879545228989,30.617677211761475
0.6756888272834733,30.62238359451294
0.6756869649623852,30.627007246017456
0.6756878379811763,30.631560802459717
0.6756859759944426,30.636210918426514
0.6756868492713405,30.64072275161743
0.6756849876187292,30.645275354385376
0.675685861153624,30.649796962738037
0.6756839998349031,30.654440879821777
0.6756848736276848,30.658902883529663
0.6756830126426226,30.66344928741455
0.6756838866931819,30.667872428894043
0.6756820260415468,30.6723575592041
0.6756829003497736,30.676776885986328
0.6756810400313344,30.68134331703186
0.6756819145971196,30.685787677764893
0.6756800546116446,30.690308570861816
0.6756809294348789,30.69478750228882
0.6756790697821374,30.69931149482727
0.6756799448627114,30.70375394821167
0.6756780855424727,30.708247661590576
0.6756789608802772,30.712700128555298
0.6756771018923107,30.717309713363647
0.6756779774872368,30.721784591674805
0.6756761188313116,30.72648048400879
0.6756769946832507,30.731276035308838
0.675675136359137,30.73595094680786
0.6756760124679797,30.740498304367065
0.6756741544754475,30.745093822479248
0.6756750308410855,30.7498619556427
0.6756731731799046,30.754637718200684
0.675674049802229,30.75934386253357
0.6756721924721701,30.76409339904785
0.6756730693510726,30.768781661987305
0.6756712123519062,30.773436307907104
0.6756720894872782,30.777966022491455
0.6756702328187751,30.782555103302002
0.6756711102105084,30.787092685699463
0.6756692538724391,30.791661262512207
0.6756701315204258,30.796207427978516
0.675668275512562,30.800775051116943
0.6756691534166934,30.805288076400757
0.675667297738806,30.809893369674683
0.6756681758989749,30.81440019607544
0.6756663205508356,30.818954944610596
0.6756671989669333,30.823498010635376
0.6756653439483139,30.828049182891846
0.675666222620233,30.83254837989807
0.6756643679309053,30.83710789680481
0.6756652468585382,30.84169840812683
0.6756633924982743,30.846319437026978
0.6756642716815132,30.85084843635559
0.6756624176500854,30.855491876602173
0.6756632970888233,30.8601176738739
0.6756614433860039,30.864763736724854
0.6756623230801327,30.869345664978027
0.6756604697056947,30.87396216392517
0.6756613496551078,30.878544807434082
0.6756594966088236,30.88307547569275
0.6756603768134137,30.887511730194092
0.6756585240950567,30.892046213150024
0.6756594045547167,30.89650273323059
0.67565755216406,30.900975465774536
0.6756584328786828,30.905346155166626
0.6756565808154998,30.90986657142639
0.6756574617849788,30.9144127368927
0.6756556100490431,30.91893696784973
0.6756564912732714,30.923338174819946
0.675654639864357,30.927934885025024
0.6756555213432277,30.932412147521973
0.6756536702611085,30.936877012252808
0.6756546136931468,30.943178176879883
0.6756527012389656,30.947726488113403
0.6756536448228166,30.952193021774292
0.6756517328316736,30.956655263900757
0.6756526766564374,30.961098194122314
0.6756507650047988,30.965657949447632
0.6756517090703842,30.97027587890625
0.675649797758019,30.97482419013977
0.6756507420643255,30.97940754890442
0.6756488310910037,30.983964443206787
0.6756497756379302,30.98838710784912
0.6756478650034216,30.992830276489258
0.6756488097908677,30.997265815734863
0.6756468994949418,31.001713514328003
0.6756478445228077,31.006096839904785
0.6756459345652347,31.010549545288086
0.6756468798334194,31.014972925186157
0.6756449702139699,31.01945662498474
0.6756459157223733,31.02389883995056
0.6756440064408175,31.0285062789917
0.6756449521893398,31.033097743988037
0.6756430432454483,31.03765845298767
0.6756439892339892,31.042086601257324
0.6756420806275331,31.04661774635315
0.6756430268559928,31.05103611946106
0.6756411185867431,31.055524110794067
0.6756420650550217,31.06041669845581
0.6756401571227494,31.064967155456543
0.6756411038307474,31.069388389587402
0.6756391962352242,31.07383155822754
0.6756401431828417,31.0782368183136
0.6756382359238391,31.082802057266235
0.6756391831109768,31.08721089363098
0.6756372761882667,31.091656923294067
0.675638223614825,31.096229076385498
0.6756363170281793,31.10079860687256
0.675637264694059,31.105220794677734
0.6756353584432498,31.109736680984497
0.6756363063483516,31.114278078079224
0.6756344004331516,31.118833303451538
0.6756353485773763,31.123262405395508
0.6756334429975577,31.127726316452026
0.6756343913808064,31.132193565368652
0.6756324861361422,31.13670563697815
0.6756334347583157,31.141093969345093
0.6756315298485788,31.145569562911987
0.6756324787095787,31.150020360946655
0.6756305741345422,31.15454411506653
0.675631523234269,31.15892744064331
0.6756296189937065,31.16338300704956
0.6756305683320623,31.167842149734497
0.6756286644257465,31.17230224609375
0.6756296140026326,31.176676988601685
0.6756277104303379,31.181151151657104
0.6756286602456556,31.185609340667725
0.6756267570071557,31.190088033676147
0.6756277070608068,31.194510221481323
0.6756258041558757,31.199015378952026
0.6756267544477617,31.203420400619507
0.6756248518761736,31.20785665512085
0.6756258024061967,31.212234497070312
0.6756239001677261,31.216723442077637
0.6756248509357878,31.22111940383911
0.6756229490302096,31.225556135177612
0.6756239000362123,31.230026245117188
0.6756219984633007,31.234665393829346
0.6756229497071466,31.239192962646484
0.6756210484666771,31.243717193603516
0.675621999948268,31.248222827911377
0.6756200990400155,31.252761125564575
0.6756210507592538,31.257144451141357
0.6756191501829936,31.26156711578369
0.6756201021397821,31.265986442565918
0.67561820189529,31.27050495147705
0.6756191540895307,31.274880170822144
0.6756172541765822,31.279317378997803
0.6756182066081781,31.283767461776733
0.6756163070265493,31.28821873664856
0.6756172596954026,31.29269003868103
0.6756153604448697,31.297204732894897
0.6756163133508836,31.301666736602783
0.6756144144312226,31.306192874908447
0.6756153675742999,31.310615301132202
0.6756134689852873,31.31510877609253
0.6756144223653309,31.3195743560791
0.6756125241067436,31.324102878570557
0.6756134777236564,31.32854127883911
0.675611579795271,31.333070755004883
0.6756125336489563,31.337531328201294
0.67561063605055,31.342031717300415
0.6756115901409113,31.34646511077881
0.6756096928722611,31.350935697555542
0.6756106471992015,31.355311632156372
0.6756087502600848,31.359834909439087
0.6756097048235079,31.364224433898926
0.6756078082137023,31.36872625350952
0.6756087630135114,31.37314510345459
0.6756068667327946,31.377671003341675
0.6756078217688936,31.382118940353394
0.6756059258170437,31.386579275131226
0.6756068810893362,31.391061544418335
0.6756049854661311,31.39557194709778
0.6756059409745211,31.39999008178711
0.6756040456797391,31.40441632270813
0.6756050014241303,31.408766984939575
0.6756031064575501,31.41322684288025
0.6756040624378465,31.417603731155396
0.6756021677992466,31.422050714492798
0.6756031240153522,31.42656898498535
0.6756012297045118,31.43106985092163
0.6756021861563306,31.435453176498413
0.6756002921730284,31.439889669418335
0.6756012488604654,31.44426417350769
0.6755993552044801,31.44880247116089
0.6756003121274394,31.453223705291748
0.6755984187985513,31.45763635635376
0.6755993759569371,31.4620258808136
0.6755974829549253,31.46650719642639
0.6755984403486424,31.470877170562744
0.6755965476732865,31.475284099578857
0.6755975053022396,31.47968316078186
0.6755956129533197,31.484099626541138
0.6755965708174134,31.488445281982422
0.6755946787947097,31.49285864830017
0.6755956368938489,31.497267961502075
0.6755937451971414,31.501713752746582
0.6755947035312312,31.506092071533203
0.6755928121603005,31.5105881690979
0.6755937707292458,31.514947175979614
0.6755918796838727,31.519349575042725
0.6755928384875785,31.523709297180176
0.6755909477675437,31.528122901916504
0.6755919068059152,31.53247046470642
0.6755900164109995,31.53688383102417
0.6755909756839423,31.541340589523315
0.6755890856139272,31.54580545425415
0.6755900451213466,31.550213098526
0.6755881553760131,31.55479073524475
0.6755891151178144,31.5592942237854
0.6755872256969445,31.56395649909973
0.6755881856730332,31.56847357749939
0.6755862965764085,31.572992086410522
0.6755872567866904,31.577428340911865
0.6755853680140924,31.58191418647766
0.6755863284584737,31.586408615112305
0.6755844400096849,31.59098172187805
0.6755854006880707,31.595444202423096
0.6755835125628731,31.60004425048828
0.6755844734751698,31.604615926742554
0.675582585673346,31.609269380569458
0.6755835468194595,31.613741159439087
0.675581659340792,31.61818289756775
0.6755826207206285,31.62263584136963
0.6755807335648999,31.627164602279663
0.6755816951783656,31.631567239761353
0.6755798083453592,31.63604426383972
0.6755807701923605,31.6404812335968
0.6755788836818593,31.644973039627075
0.6755798457623022,31.64941692352295
0.6755779595740894,31.65387797355652
0.675578921887881,31.658312559127808
0.6755770360217399,31.662858963012695
0.6755779985687866,31.667248725891113
0.675576113024501,31.671751976013184
0.6755770758047094,31.676217079162598
0.6755751905820634,31.680708646774292
0.6755761535953401,31.68514633178711
0.6755742686941175,31.689615726470947
0.6755752319403695,31.6940975189209
0.6755733473603546,31.698635816574097
0.6755743108394886,31.703036785125732
0.6755724265804657,31.707554578781128
0.675573390292389,31.711986303329468
0.6755715063541426,31.716488122940063
0.6755724702987624,31.72089385986328
0.6755705866810774,31.72537875175476
0.6755715508583007,31.729827880859375
0.6755696675609615,31.7342848777771
0.6755706319706958,31.73866558074951
0.675568748993488,31.743136644363403
0.6755697136356404,31.747517347335815
0.6755678309783489,31.75194549560547
0.6755687958528271,31.756279706954956
0.6755669135152375,31.760685443878174
0.675567878621949,31.76505160331726
0.6755659966038469,31.769462823867798
0.6755669619426994,31.773828744888306
0.6755650802438702,31.77825355529785
0.6755660458147714,31.782665729522705
0.6755641644350017,31.787224054336548
0.6755651302378594,31.79175591468811
0.6755632491769348,31.79626202583313
0.6755642152116568,31.800732851028442
0.6755623344693636,31.805267095565796
0.6755633007358585,31.809701919555664
0.6755614203119831,31.814224004745483
0.6755623868101582,31.818651914596558
0.6755605067044875,31.82311701774597
0.6755614734342517,31.82747530937195
0.6755595936465725,31.83189105987549
0.6755605606078335,31.8362078666687
0.6755586811379324,31.840617418289185
0.675559648330599,31.84497332572937
0.6755577691782634,31.849348783493042
0.675558736602244,31.853710412979126
0.675556857767261,31.858129739761353
0.6755578254224639,31.862492561340332
0.6755559469046214,31.866886615753174
0.6755569147909554,31.87126135826111
0.6755550365900407,31.875736474990845
0.6755560047074145,31.880099534988403
0.6755541268232155,31.88449501991272
0.6755550951715379,31.888845920562744
0.6755532176038428,31.89327335357666
0.6755541861830224,31.897627115249634
0.6755523089316194,31.902092456817627
0.6755532777415657,31.906479597091675
0.6755514008062428,31.91087770462036
0.6755523698468646,31.91521143913269
0.6755504932274105,31.919667720794678
0.6755514624986169,31.9240562915802
0.6755495861948204,31.92848515510559
0.6755505556965209,31.932816743850708
0.6755486797081706,31.93725848197937
0.6755496494402741,31.941569089889526
0.6755477737671592,31.94597053527832
0.6755487437295755,31.950371265411377
0.6755468683714851,31.954752445220947
0.6755478385641237,31.959113121032715
0.6755459635208473,31.963563680648804
0.6755469339436175,31.967918634414673
0.6755450592149446,31.972321033477783
0.6755460298677564,31.976686000823975
0.6755441554534766,31.981160640716553
0.6755451263362395,31.985556602478027
0.6755432522361426,31.990042448043823
0.6755442233487667,31.994413137435913
0.6755423495626429,31.998812675476074
0.6755433209050381,32.003153562545776
0.6755414474326776,32.00754976272583
0.6755424190047538,32.01192045211792
0.6755405458459469,32.01631045341492
0.6755415176476144,32.02064490318298
0.6755396448021519,32.02502703666687
0.6755406168333203,32.02937650680542
0.6755387443009929,32.03377294540405
0.6755397165615731,32.03813338279724
0.6755378443421715,32.04253625869751
0.6755388168320736,32.046884536743164
0.6755369449253887,32.05131530761719
0.6755379176445235,32.05570101737976
0.6755360460503469,32.06014442443848
0.6755370189986247,32.0644965171814
0.6755351477167474,32.06892371177673
0.6755361208940789,32.073280811309814
0.6755342499242926,32.077672481536865
0.6755352233305884,32.08204388618469
0.6755333526726852,32.08652210235596
0.6755343263078559,32.09088754653931
0.6755324559616273,32.09532880783081
0.6755334298255841,32.0997269153595
0.6755315597908222,32.104170083999634
0.6755325338834761,32.108526945114136
0.6755306641599733,32.1129424571991
0.6755316384812353,32.11728525161743
0.6755297690687836,32.12171030044556
0.6755307436185649,32.126068353652954
0.6755288745169572,32.13048505783081
0.6755298492951688,32.13482332229614
0.6755279805041979,32.139235496520996
0.6755289555107512,32.14360284805298
0.6755270870302098,32.14805555343628
0.6755280622650162,32.15241599082947
0.6755261940946974,32.1568660736084
0.6755271695576684,32.16123938560486
0.6755253016973656,32.165698528289795
0.6755262773884128,32.170088052749634
0.6755244098379192,32.174560546875
0.6755253857569542,32.17894101142883
0.6755235185160633,32.18338680267334
0.6755244946629977,32.18773627281189
0.6755226277315035,32.19218325614929
0.6755236041062493,32.19655394554138
0.6755217374839455,32.20095682144165
0.6755227140864144,32.20534062385559
0.6755208477730951,32.20976948738098
0.6755218246031994,32.214152574539185
0.6755199585986589,32.2186017036438
0.6755209356563104,32.223016023635864
0.6755190699603428,32.22743558883667
0.6755200472454537,32.231807470321655
0.6755181818578538,32.236236572265625
0.6755191593703367,32.24066972732544
0.675517294290899,32.24518418312073
0.6755182720306658,32.249622106552124
0.6755164072591854,32.25418210029602
0.6755173852261485,32.25864291191101
0.6755155207624205,32.26312255859375
0.6755164989564924,32.26753258705139
0.6755146348003118,32.27198815345764
0.6755156132214054,32.27635335922241
0.6755137493725676,32.28076410293579
0.6755147280205952,32.285123348236084
0.6755128644788958,32.289541244506836
0.6755138433537703,32.294004917144775
0.6755119801190049,32.2984721660614
0.675512959220639,32.30281710624695
0.6755110962926035,32.30721426010132
0.6755120756209104,32.311551094055176
0.6755102129994007,32.31597876548767
0.675511192554293,32.32035994529724
0.6755093302391058,32.32486963272095
0.6755103100204966,32.329259157180786
0.6755084480114278,32.33370089530945
0.6755094280192305,32.338215351104736
0.6755075663160766,32.34271597862244
0.6755085465502044,32.34707570075989
0.6755066851527621,32.35146737098694
0.675507665613128,32.35582971572876
0.6755058045211942,32.36026573181152
0.6755067852077122,32.36460995674133
0.675504924421084,32.369078397750854
0.6755059053336668,32.373430252075195
0.6755040448521412,32.37784814834595
0.675505025990703,32.382266998291016
0.6755031658140774,32.38671374320984
0.6755041471785317,32.39107918739319
0.6755022873066034,32.39548373222351
0.675503268896864,32.399829387664795
0.6755014093294306,32.404247999191284
0.6755023911454109,32.408560276031494
0.6755005318822707,32.41295289993286
0.6755015139238849,32.41731095314026
0.6754996549648354,32.421727657318115
0.6755006372319974,32.42609095573425
0.6754987785768369,32.43052554130554
0.6754997610694609,32.4348406791687
0.6754979027179876,32.439202547073364
0.6754988854359877,32.443517208099365
0.6754970273880001,32.44790744781494
0.6754980103312904,32.45226788520813
0.6754961525865872,32.456684589385986
0.6754971357550816,32.46105718612671
0.6754952783134616,32.46545624732971
0.6754962617070752,32.46979236602783
0.6754944045683371,32.4742169380188
0.6754953881869841,32.478580713272095
0.6754935313509273,32.4830265045166
0.675494515194522,32.48733687400818
0.6754926586609454,32.491713762283325
0.6754936427294027,32.49609184265137
0.6754917864981057,32.50048041343689
0.6754927707913404,32.50483536720276
0.6754909148621229,32.50923562049866
0.6754918993800495,32.51357984542847
0.6754900437527109,32.51802182197571
0.6754910284952446,32.52253007888794
0.6754891731695848,32.52717161178589
0.6754901581366403,32.53159141540527
0.6754883031124596,32.53606414794922
0.6754892883039516,32.540542125701904
0.6754874335810502,32.5452561378479
0.6754884189968946,32.549978733062744
0.6754865645750724,32.55474495887756
0.6754875502151837,32.55929207801819
0.6754856960942418,32.56389617919922
0.6754866819585357,32.56838655471802
0.6754848281382744,32.572938203811646
0.6754858142266659,32.57747220993042
0.6754839607068861,32.58208990097046
0.6754849470192908,32.58672738075256
0.6754830937997938,32.59130787849426
0.6754840803361271,32.59578537940979
0.6754822274167136,32.600239276885986
0.6754832141768914,32.60467290878296
0.6754813615573628,32.60933184623718
0.6754823485413006,32.614126205444336
0.6754804962214586,32.618940114974976
0.675481483429072,32.6234130859375
0.6754796314087177,32.62781858444214
0.6754806188399229,32.63222289085388
0.6754787671188587,32.63672184944153
0.675479754773571,32.64113998413086
0.6754779033515985,32.64558982849121
0.6754788912297346,32.65002179145813
0.6754770401066561,32.65448546409607
0.6754780282081313,32.65883183479309
0.675476177383749,32.66324186325073
0.6754771657084799,32.667580127716064
0.675475315182596,32.67196798324585
0.6754763037304988,32.6762900352478
0.675474453502916,32.680704832077026
0.675475442273907,32.685046434402466
0.6754735923444279,32.68946552276611
0.6754745813384234,32.693798780441284
0.6754727317068512,32.69822716712952
0.6754737209237678,32.7025842666626
0.675471871589905,32.70696425437927
0.6754728610296591,32.71129488945007
0.6754710119933093,32.71570110321045
0.6754720016558176,32.72007489204407
0.6754701529167838,32.72447896003723
0.6754711428019631,32.7288122177124
0.6754692943600493,32.73323035240173
0.675470284467816,32.737563610076904
0.6754684363228253,32.741978883743286
0.6754694266530966,32.74633455276489
0.6754675788048332,32.75080180168152
0.675468569357526,32.75518989562988
0.6754667218057937,32.75963735580444
0.6754677125808247,32.76402497291565
0.6754658653254276,32.7684440612793
0.6754668563227144,32.77285671234131
0.6754650093634569,32.777339458465576
0.675466000582916,32.78177785873413
0.6754641539196022,32.78621578216553
0.6754651453611517,32.79067921638489
0.6754632989935865,32.795165061950684
0.6754642906571428,32.79962396621704
0.6754624445851309,32.804113149642944
0.6754634364706121,32.80860185623169
0.6754615906939582,32.81316351890564
0.6754625828012814,32.817604541778564
0.6754607373197906,32.822155714035034
0.6754617296488736,32.82660627365112
0.6754598844623513,32.83106756210327
0.6754608770131114,32.83546710014343
0.6754590321213626,32.839922189712524
0.6754600248937179,32.84428954124451
0.6754581802965484,32.84871006011963
0.6754591732904165,32.853076457977295
0.6754573289876317,32.857553243637085
0.6754583222029303,32.86196517944336
0.6754564781943361,32.866432666778564
0.6754574716309836,32.87080907821655
0.675455627916386,32.875240087509155
0.6754566215742998,32.87960767745972
0.6754547781535049,32.884024143218994
0.6754557720326038,32.888383626937866
0.6754539289054178,32.8927800655365
0.6754549230056193,32.89715528488159
0.6754530801718486,32.90161180496216
0.6754540744930714,32.906009674072266
0.6754522319525227,32.91045880317688
0.675453226494685,32.914830923080444
0.6754513842471647,32.91922688484192
0.6754523790101848,32.92356204986572
0.6754505370555002,32.927968978881836
0.6754515320392966,32.93229627609253
0.6754496903772543,32.93670582771301
0.6754506855817459,32.94107151031494
0.6754488442121536,32.9454984664917
0.6754498396372585,32.949825048446655
0.6754479985599228,32.9542498588562
0.6754489942055601,32.958664894104004
0.6754471534202889,32.963093519210815
0.6754481492863772,32.96747279167175
0.6754463087929783,32.971901655197144
0.6754473048794365,32.976253509521484
0.6754454646777174,32.98068571090698
0.6754464609844644,32.985158920288086
0.6754446210742329,32.989747285842896
0.6754456176011879,32.99415159225464
0.6754437779822524,32.998616218566895
0.6754447747293342,33.003014087677
0.6754429354015025,33.007532358169556
0.6754439323686307,33.01209115982056
0.6754420933317117,33.01661539077759
0.6754430905188049,33.02108335494995
0.6754412517726067,33.02567005157471
0.6754422491795847,33.03025531768799
0.6754404107239163,33.03495216369629
0.6754414083506983,33.03965425491333
0.6754395701853686,33.04442000389099
0.675440568031874,33.04897379875183
0.6754387301566914,33.05350351333618
0.6754397282228399,33.058016300201416
0.6754378906376141,33.06254959106445
0.6754388889233253,33.06697988510132
0.6754370516278654,33.071425676345825
0.6754380501330589,33.07581186294556
0.6754362131271742,33.08023262023926
0.6754372118517701,33.08458089828491
0.6754353751352699,33.08897542953491
0.6754363740791877,33.093342304229736
0.6754345376518822,33.0977828502655
0.6754355368150418,33.102145195007324
0.6754337006767408,33.10659646987915
0.6754347000590624,33.110973596572876
0.6754328642095758,33.11542987823486
0.6754338638109793,33.11983919143677
0.6754320282501172,33.1243999004364
0.6754330280705229,33.128968477249146
0.6754311927980957,33.1335768699646
0.6754321928374236,33.13803768157959
0.6754303578532418,33.14250445365906
0.6754313581114124,33.14693093299866
0.6754295234152865,33.151410818099976
0.6754305238922202,33.15584707260132
0.675428689483961,33.160319566726685
0.675429690179578,33.16475057601929
0.6754278560589965,33.16929769515991
0.6754288569732173,33.17383551597595
0.6754270231401246,33.17840909957886
0.67542802427287,33.182846784591675
0.675426190727077,33.18733859062195
0.6754271920782676,33.19172239303589
0.6754253588195859,33.19617557525635
0.6754263603891424,33.20055961608887
0.6754245274173833,33.205000162124634
0.6754255292052265,33.20940589904785
0.6754236965202021,33.213908672332764
0.6754246985262526,33.21840143203735
0.6754228661277742,33.22289443016052
0.6754238683519534,33.22730827331543
0.675422036239833,33.23174071311951
0.675423038682062,33.23612594604492
0.6754212068561115,33.24053597450256
0.6754222095163114,33.24486827850342
0.6754203779763432,33.24926686286926
0.6754213808544348,33.253657579422
0.6754195496002617,33.258095026016235
0.6754205526961663,33.26250696182251
0.6754187217276004,33.266945362091064
0.6754197250412391,33.27142381668091
0.6754178943580932,33.27592968940735
0.675418897889388,33.2803418636322
0.6754170674914749,33.2848916053772
0.6754180712403469,33.28941226005554
0.6754162411274794,33.29408502578735
0.6754172450938504,33.29848337173462
0.6754154152658415,33.30291509628296
0.6754164194496329,33.30729866027832
0.6754145899062962,33.311744689941406
0.6754155943074297,33.31619715690613
0.6754137650485783,33.32070589065552
0.6754147696669759,33.32518172264099
0.6754129406924234,33.32974886894226
0.6754139455280067,33.33414697647095
0.6754121168375669,33.33858251571655
0.6754131218902579,33.34295105934143
0.6754112934837442,33.34737968444824
0.675412298753465,33.351722240448
0.6754104706306919,33.35613131523132
0.6754114761173642,33.36050319671631
0.6754096482781456,33.36494755744934
0.6754106539816918,33.36932444572449
0.675408826425842,33.37372636795044
0.6754098323461841,33.37816882133484
0.6754080050735174,33.382649183273315
0.6754090112105778,33.387127161026
0.675407184220909,33.3916118144989
0.67540819057461,33.39598774909973
0.6754063638677535,33.40040135383606
0.6754073704380176,33.404768228530884
0.6754055440137883,33.40922260284424
0.6754065508005378,33.41362237930298
0.6754047246587507,33.418086528778076
0.6754057316619082,33.422500133514404
0.6754039058023785,33.42694044113159
0.6754049130218668,33.431293964385986
0.6754030874444097,33.4357545375824
0.6754040948801515,33.44015836715698
0.675402269584582,33.4445378780365
0.6754032772365001,33.448935747146606
0.6754014522226344,33.45350980758667
0.6754024600906513,33.457974672317505
0.6754006353583047,33.46252107620239
0.6754016434423435,33.4669554233551
0.6753998189913321,33.47141647338867
0.6754008272913159,33.47579336166382
0.6753990031214555,33.48022961616516
0.6754000116373072,33.48459720611572
0.6753981877484138,33.489004611968994
0.6753991964800568,33.49336910247803
0.6753973728719467,33.49779677391052
0.6753983818193038,33.5021812915802
0.6753965584917937,33.50662612915039
0.6753975676547885,33.510984659194946
0.6753957446076946,33.515458822250366
0.6753967539862503,33.51984643936157
0.6753949312193894,33.52434754371643
0.6753959408134294,33.52877402305603
0.6753941183266182,33.53332710266113
0.6753951281360663,33.53774118423462
0.6753933059291217,33.542219161987305
0.6753943159539011,33.546645164489746
0.6753924940266406,33.55118656158447
0.6753935042666747,33.55559825897217
0.6753916826189156,33.56013798713684
0.6753926930741286,33.56463050842285
0.6753908717056876,33.569148778915405
0.6753918823760032,33.57368493080139
0.6753900612866982,33.578256607055664
0.67539107217204,33.58274269104004
0.6753892513616889,33.58723449707031
0.675390262461981,33.5915892124176
0.6753884419304014,33.59598708152771
0.6753894532455675,33.60040593147278
0.6753876329925774,33.604880571365356
0.6753886445225418,33.60935592651367
0.6753868245479595,33.61405849456787
0.6753878362926462,33.61853504180908
0.6753860165962893,33.623037576675415
0.6753870285556227,33.627461671829224
0.67538520913731,33.63196802139282
0.6753862213112141,33.636571645736694
0.6753844021707642,33.64110732078552
0.6753854145591636,33.645554304122925
0.6753835956963948,33.650078535079956
0.6753846082992137,33.654540061950684
0.6753827897139452,33.65907073020935
0.6753838025311079,33.663618326187134
0.6753819842231583,33.668126344680786
0.6753829972545897,33.672566652297974
0.6753811792237784,33.67699694633484
0.6753821924694028,33.681365966796875
0.6753803747155488,33.68583965301514
0.675381388175291,33.69026017189026
0.6753795706982135,33.694772720336914
0.6753805843719983,33.6993088722229
0.6753787671715171,33.704017639160156
0.6753797810592691,33.708688497543335
0.6753779641352037,33.71329736709595
0.675378978236848,33.71790647506714
0.6753771615890182,33.7225821018219
0.6753781759044797,33.72721529006958
0.6753763595327051,33.73186421394348
0.675377374061909,33.73655939102173
0.67537555796601,33.74127817153931
0.6753765727088809,33.74579954147339
0.6753747568886775,33.7503604888916
0.6753757718451412,33.75478458404541
0.6753739563004537,33.75933074951172
0.6753749714704351,33.763836145401
0.675373156201084,33.76832914352417
0.6753741715845083,33.772801637649536
0.6753723565903142,33.7774178981781
0.6753733721871068,33.78193759918213
0.6753715574678903,33.786498069763184
0.675372573277977,33.79087281227112
0.6753707588335591,33.79530954360962
0.6753717748568651,33.79968762397766
0.6753699606870667,33.80416488647461
0.6753709769235174,33.80859088897705
0.67536916302816,33.81305694580078
0.6753701794776812,33.81743931770325
0.6753683658565856,33.82191777229309
0.6753693825191031,33.82633829116821
0.675367569172091,33.830875635147095
0.6753685860475304,33.83541393280029
0.6753667729744233,33.840004205703735
0.6753677900627106,33.844534397125244
0.6753659772633298,33.84929895401001
0.675366994564391,33.85394597053528
0.6753651820385589,33.85861802101135
0.67536619955232,33.86316227912903
0.6753643872998583,33.86785626411438
0.6753654050262449,33.87238931655884
0.6753635930469755,33.87695598602295
0.6753646109859143,33.88136434555054
0.6753627992796596,33.88602948188782
0.6753638174310764,33.89082646369934
0.6753620059976589,33.89542531967163
0.67536302436148,33.899888038635254
0.6753612132007223,33.90445828437805
0.675362231776874,33.909122705459595
0.6753604208885984,33.91384840011597
0.6753614396770075,33.9186053276062
0.6753596290610367,33.92313504219055
0.6753606480616291,33.92765927314758
0.6753588377177863,33.932222843170166
0.6753598569304888,33.93701529502869
0.675358046858597,33.941755056381226
0.6753590662833361,33.94632315635681
0.6753572564832186,33.95102524757385
0.6753582761199209,33.95565724372864
0.6753564665914006,33.960376262664795
0.6753574864399933,33.96497893333435
0.6753556771828939,33.96963167190552
0.675356697243303,33.974400758743286
0.6753548882574483,33.97906517982483
0.6753559085296013,33.9835901260376
0.6753540998148146,33.9880850315094
0.675355120298638,33.99259948730469
0.6753533118547435,33.997312784194946
0.6753543325501645,34.001821517944336
0.6753525243769859,34.00639986991882
0.6753535452839317,34.010961294174194
0.6753517373812932,34.01578187942505
0.6753527584996907,34.02048873901367
0.6753509508674167,34.025028467178345
0.675351972197193,34.02940535545349
0.6753501648351079,34.034018993377686
0.6753511863761905,34.038567304611206
0.6753493792841186,34.04347205162048
0.675350401036435,34.04824900627136
0.6753485942142009,34.05286931991577
0.6753496161776781,34.05737328529358
0.6753478096251069,34.06194996833801
0.6753488317996723,34.06654667854309
0.6753470255165887,34.07122278213501
0.6753480479021702,34.07562208175659
0.6753462418883994,34.080078125
0.6753472644849243,34.08446741104126
0.6753454587402915,34.089004039764404
0.6753464815476877,34.09364414215088
0.6753446760720181,34.098167181015015
0.675345699090213,34.10282564163208
0.6753438938833319,34.107502937316895
0.6753449171122539,34.11194467544556
0.675343112173987,34.1164333820343
0.6753441356135633,34.12088584899902
0.6753423309437363,34.12538385391235
0.6753433545938954,34.129878520965576
0.6753415501923342,34.134501457214355
0.6753425740530035,34.13897156715393
0.6753407699195344,34.14354372024536
0.6753417939906421,34.14805006980896
0.6753399901250908,34.15293574333191
0.6753410144065654,34.15758228302002
0.6753392108087583,34.1622793674469
0.6753402353005273,34.16683793067932
0.6753384319702908,34.17149782180786
0.6753394566722829,34.17621040344238
0.6753376536094435,34.18098187446594
0.6753386785215872,34.185768842697144
0.6753368757259713,34.190659284591675
0.6753379008481948,34.19527077674866
0.6753360983196295,34.199870586395264
0.6753371236518609,34.20436143875122
0.675335321390173,34.20890426635742
0.6753363469323412,34.21337008476257
0.6753345449373578,34.217941761016846
0.6753355706893914,34.22249722480774
0.6753337689609393,34.227176666259766
0.6753347949227667,34.231624126434326
0.6753329934606737,34.2362060546875
0.6753340196322237,34.24072456359863
0.675332218436317,34.24525332450867
0.6753332448175183,34.24992537498474
0.6753314438876254,34.25489783287048
0.6753324704784073,34.259567975997925
0.6753306698143559,34.26429843902588
0.6753316966146466,34.26893424987793
0.6753298962162647,34.273454666137695
0.6753309232259936,34.278026819229126
0.6753291230931088,34.2830011844635
0.6753301503122049,34.287843465805054
0.6753283504446456,34.29281663894653
0.6753293778730379,34.29760551452637
0.6753275782706323,34.30233979225159
0.6753286059082497,34.307027101516724
0.675326806570826,34.311951875686646
0.6753278344175982,34.31661367416382
0.6753260353449849,34.32124590873718
0.6753270634008411,34.325698375701904
0.6753252645928669,34.33021593093872
0.675326292857736,34.33479905128479
0.6753244943142296,34.339394330978394
0.6753255227880416,34.343899726867676
0.6753237245088317,34.3484947681427
0.6753247531915157,34.35299611091614
0.6753229551764314,34.357588052749634
0.6753239840679169,34.362072467803955
0.6753221863167874,34.36660432815552
0.6753232154170044,34.37100028991699
0.6753214179296588,34.375540256500244
0.6753224472385366,34.380043506622314
0.6753206500148043,34.38453531265259
0.675321679532273,34.38946771621704
0.6753198825719833,34.394495487213135
0.6753209122979725,34.39927053451538
0.6753191156009555,34.40406322479248
0.6753201455353949,34.40860986709595
0.67531834910148,34.413140296936035
0.6753193792442996,34.41751456260681
0.675317583073317,34.42193913459778
0.675318613424447,34.42629814147949
0.6753168175162263,34.43074917793274
0.6753178480755967,34.43511462211609
0.6753160524299683,34.43955588340759
0.6753170831975089,34.44391584396362
0.6753152878143031,34.44829249382019
0.6753163187899445,34.45262026786804
0.6753145236689915,34.45701456069946
0.6753155548526636,34.46134924888611
0.6753137599937942,34.46572971343994
0.6753147913854275,34.4700825214386
0.6753129967884721,34.47454047203064
0.675314028387997,34.47889065742493
0.6753122340527866,34.48326659202576
0.6753132658601334,34.48759484291077
0.6753114717864986,34.49198770523071
0.6753125038015979,34.496339559555054
0.6753107099893702,34.500720262527466
0.6753117422121526,34.50504016876221
0.6753099486611627,34.5094256401062
0.6753109810915586,34.51373362541199
0.6753091878016381,34.51814270019531
0.6753102204395784,34.52253484725952
0.6753084274105586,34.52695274353027
0.6753094602559738,34.531277656555176
0.6753076674876863,34.535728216171265
0.6753087005405074,34.5400927066803
0.6753069080327837,34.54453682899475
0.6753079412929419,34.54895210266113
0.6753061490456139,34.55340838432312
0.6753071825130395,34.55776333808899
0.6753053905259392,34.562177419662476
0.6753064242005636,34.566561698913574
0.6753046324735228,34.57095146179199
0.6753056663552768,34.57531809806824
0.6753038748881283,34.579803466796875
0.6753049089769432,34.584169149398804
0.6753031177695185,34.588592290878296
0.6753041520653253,34.59296202659607
0.6753023611174577,34.597389936447144
0.6753033956201877,34.60170269012451
0.675301604931709,34.60612654685974
0.6753026396412937,34.61048936843872
0.6753008492120369,34.614891052246094
0.6753018841284076,34.61920213699341
0.6753000939582052,34.623581409454346
0.6753011290812934,34.6279182434082
0.6752993391699786,34.632301568984985
0.6753003744997157,34.63668990135193
0.6752985848471217,34.64108920097351
0.6752996203834389,34.64544320106506
0.6752978309893988,34.64984321594238
0.6752988667322283,34.65420389175415
0.6752970775965751,34.65861654281616
0.6752981135458482,34.66294193267822
0.6752963246684155,34.66734337806702
0.6752973608240643,34.6716890335083
0.6752955722046857,34.676095962524414
0.6752966085666416,34.68044900894165
0.675294820205151,34.68482947349548
0.6752958567733459,34.68915772438049
0.6752940686695769,34.69355010986328
0.6752951054439429,34.69787549972534
0.6752933175977291,34.70226454734802
0.6752943545781984,34.7067084312439
0.6752925669893743,34.71110773086548
0.6752936041758785,34.715426206588745
0.675291816844278,34.719833850860596
0.6752928542367495,34.724151372909546
0.6752910671622072,34.72852039337158
0.675292104760578,34.732852935791016
0.6752903179429282,34.737247467041016
0.6752913557471304,34.741557359695435
0.6752895691862075,34.74599862098694
0.6752906071961738,34.7503182888031
0.6752888208918125,34.75477337837219
0.6752898591074751,34.75910305976868
0.6752880730595102,34.7635223865509
0.6752891114808016,34.767913818359375
0.675287325689068,34.77245593070984
0.6752883643159204,34.77694225311279
0.6752865787802534,34.781625270843506
0.6752876176125994,34.78625440597534
0.6752858323328339,34.79086971282959
0.6752868713706062,34.79545474052429
0.6752850863465776,34.800007820129395
0.6752861255897087,34.804569721221924
0.6752843408212525,34.80921459197998
0.6752853802696753,34.81377577781677
0.6752835957566268,34.818411111831665
0.6752846354102741,34.82290816307068
0.675282851152469,34.8274507522583
0.6752838910112736,34.83211922645569
0.6752821070085477,34.83679246902466
0.6752831470724423,34.841209173202515
0.6752813633246316,34.84563755989075
0.6752824035935493,34.85004734992981
0.6752806201004898,34.85444140434265
0.6752816605743637,34.85876441001892
0.6752798773358915,34.86320519447327
0.6752809180146545,34.86753010749817
0.6752791350306059,34.87196350097656
0.6752801759141912,34.87636661529541
0.6752783931844025,34.88081407546997
0.6752794342727433,34.88519763946533
0.6752776517970511,34.889631271362305
0.6752786930900809,34.893986225128174
0.6752769108683218,34.89844083786011
0.6752779523659735,34.90280604362488
0.6752761703979843,34.907203912734985
0.6752772121001915,34.911550760269165
0.675275430385809,34.91595458984375
0.6752764722925052,34.92028999328613
0.6752746908315664,34.924720287323
0.6752757329426851,34.929118633270264
0.675273951735027,34.93362903594971
0.6752749940505016,34.93804574012756
0.6752732130959619,34.94250226020813
0.675274255615726,34.946869134902954
0.6752724749141414,34.95132923126221
0.6752735176381288,34.95571708679199
0.6752717371893373,34.960145235061646
0.6752727801174818,34.96457099914551
0.6752709999213208,34.96913290023804
0.675272043053556,34.97358965873718
0.6752702631098633,34.97807955741882
0.6752713064461232,34.98251557350159
0.6752695267547365,34.98694825172424
0.675270570294955,34.99133014678955
0.6752687908557122,34.99574398994446
0.675269834599823,35.000094413757324
0.6752680554125626,35.004518032073975
0.6752690993605003,35.00895166397095
0.67526732042506,35.01335573196411
0.6752683645767581,35.01771950721741
0.6752665858929765,35.022157430648804
0.6752676302483694,35.02656388282776
0.675265851816085,35.03098487854004
0.675266896375107,35.035354137420654
0.6752651181941581,35.03979015350342
0.6752661629567436,35.04413437843323
0.675264385026969,35.04855394363403
0.6752654299930518,35.05290460586548
0.6752636523142903,35.05733251571655
0.6752646974838054,35.06168985366821
0.6752629200558959,35.06612777709961
0.6752639654287773,35.07050037384033
0.675262188251559,35.07491135597229
0.6752632338277412,35.0792555809021
0.6752614569010533,35.08369445800781
0.6752625026804708,35.08804440498352
0.6752607260041524,35.09246468544006
0.6752617719867403,35.096848011016846
0.6752599955606307,35.10126090049744
0.6752610417463233,35.10560631752014
0.675259265570262,35.11002779006958
0.675260311958994,35.11440372467041
0.675258536032821,35.11880946159363
0.6752595826245275,35.12315487861633
0.6752578069480822,35.12755799293518
0.6752588537426979,35.13197612762451
0.6752570783158203,35.1364107131958
0.6752581253132799,35.14081788063049
0.6752563501358101,35.145296573638916
0.6752573973360487,35.14964985847473
0.6752556224078268,35.15411329269409
0.6752566698107794,35.158509492874146
0.6752548951316453,35.162962436676025
0.6752559427372471,35.16731142997742
0.6752541683070415,35.17171335220337
0.6752552161152278,35.17613339424133
0.6752534419337908,35.180567026138306
0.6752544899444965,35.18500542640686
0.675252716011669,35.18941807746887
0.6752537642248294,35.193766593933105
0.6752519905404519,35.19829273223877
0.6752530389560023,35.202781677246094
0.6752512655199159,35.207332134246826
0.6752523141377917,35.21191358566284
0.6752505409498373,35.21646761894226
0.6752515897699739,35.221023082733154
0.6752498168299924,35.22570443153381
0.6752508658523252,35.2302360534668
0.6752490931601577,35.23478317260742
0.6752501423846224,35.23924970626831
0.6752483699401103,35.243733644485474
0.6752494193666426,35.248148918151855
0.6752476471696272,35.25258255004883
0.6752486967981628,35.256956815719604
0.6752469248484854,35.26137971878052
0.6752479746789598,35.265727519989014
0.6752462029764624,35.27013874053955
0.6752472530088115,35.27450942993164
0.6752454815533359,35.2789306640625
0.6752465317874953,35.28328514099121
0.6752447605788829,35.28770041465759
0.6752458110147889,35.2921347618103
0.6752440400528822,35.29654908180237
0.6752450906904705,35.300902128219604
0.6752433199751112,35.305317401885986
0.6752443708143178,35.309826135635376
0.6752426003453484,35.31471395492554
0.6752436513861093,35.319464683532715
0.675241881163372,35.32429575920105
0.6752429324056234,35.32901334762573
0.6752411624289608,35.33379364013672
0.6752422138726388,35.338472843170166
0.6752404441418932,35.34325671195984
0.6752414957869342,35.34793496131897
0.6752397263019486,35.352670431137085
0.6752407781482885,35.357250690460205
0.6752390089089055,35.361860275268555
0.6752400609564811,35.36642551422119
0.6752382919625437,35.37108373641968
0.6752393442112911,35.37589645385742
0.6752375754626422,35.380752086639404
0.6752386279124979,35.38530659675598
0.6752368594089809,35.38985633850098
0.6752379120598815,35.39432692527771
0.6752361438013393,35.398905754089355
0.6752371966532213,35.40334391593933
0.6752354286394976,35.40784573554993
0.6752364816922977,35.41222596168518
0.6752347139232355,35.416664838790894
0.6752357671768904,35.421040296554565
0.6752339996523338,35.425467014312744
0.6752350531067801,35.42987680435181
0.6752332858265727,35.43445062637329
0.6752343394817473,35.43888187408447
0.6752325724457329,35.44334363937378
0.6752336263015725,35.44773888587952
0.6752318595095951,35.45216488838196
0.6752329135660367,35.45656490325928
0.6752311470179402,35.461029052734375
0.6752322012749208,35.46538472175598
0.6752304349705496,35.46977424621582
0.6752314894280059,35.47411751747131
0.6752297233672042,35.47853708267212
0.6752307780250738,35.48289442062378
0.6752290122076858,35.48733186721802
0.6752300670659056,35.49167537689209
0.6752283014917759,35.496068239212036
0.6752293565502832,35.50044775009155
0.6752275912192565,35.50491905212402
0.6752286464779883,35.50930666923523
0.6752268813899093,35.513742208480835
0.675227936848803,35.518174171447754
0.6752261720035166,35.5227792263031
0.6752272276625096,35.52724814414978
0.675225463059861,35.5317497253418
0.6752265189188905,35.5362024307251
0.6752247545587241,35.54074311256409
0.6752258106177279,35.54521894454956
0.6752240464998898,35.54971933364868
0.6752251027588051,35.55420279502869
0.6752233388831401,35.55873155593872
0.6752243953419045,35.56316089630127
0.675222631708258,35.567662477493286
0.6752236883668092,35.57208466529846
0.675221924975027,35.57654285430908
0.6752229818333026,35.58093619346619
0.6752212186832303,35.58536410331726
0.6752222757411683,35.589709997177124
0.6752205128326514,35.59413528442383
0.6752215700901892,35.598501443862915
0.6752198074230735,35.60290479660034
0.6752208648801495,35.607279777526855
0.6752191024542815,35.61166048049927
0.6752201601108331,35.61604571342468
0.6752183979260584,35.62042164802551
0.6752194557820236,35.624765157699585
0.6752176938381887,35.62919855117798
0.6752187518935058,35.63353657722473
0.675216990190457,35.63795280456543
0.675218048445064,35.64231729507446
0.6752162869826475,35.64677715301514
0.6752173454364823,35.65112590789795
0.675215584214545,35.655500650405884
0.6752166428675456,35.65985918045044
0.6752148818859343,35.6642804145813
0.6752159407380391,35.668604135513306
0.6752141799966,35.67308044433594
0.6752152390477478,35.67742419242859
0.675213478546328,35.68184971809387
0.6752145377964566,35.68617820739746
0.6752127775349032,35.69057655334473
0.6752138369839512,35.69492030143738
0.6752120769621109,35.69931125640869
0.6752131366100168,35.70361948013306
0.6752113768277375,35.70799708366394
0.6752124366744395,35.712342500686646
0.6752106771315682,35.716814041137695
0.675211737177005,35.721169233322144
0.6752099778733891,35.725613594055176
0.6752110381174995,35.72998929023743
0.6752092790529866,35.734453201293945
0.6752103394957089,35.738813161849976
0.6752085806701466,35.74321484565735
0.6752096413114199,35.74756336212158
0.6752078827246559,35.75197958946228
0.6752089435644186,35.75635862350464
0.6752071852163011,35.760767698287964
0.6752082462544923,35.76513886451721
0.6752064881448692,35.76961064338684
0.6752075493814276,35.77406406402588
0.6752057915101468,35.778494358062744
0.6752068529450114,35.782907485961914
0.6752050953119212,35.78739142417908
0.6752061569450312,35.79176688194275
0.6752043995499798,35.79617524147034
0.6752054613812739,35.800525188446045
0.6752037042241102,35.80496144294739
0.6752047662535275,35.809311389923096
0.6752030093340997,35.813759088516235
0.6752040715615796,35.818156003952026
0.6752023148797364,35.82258629798889
0.6752033773052177,35.82697868347168
0.6752016208608079,35.83140563964844
0.6752026834842304,35.83574986457825
0.6752009272771027,35.840155601501465
0.6752019900984053,35.844558238983154
0.6752002341284091,35.848992347717285
0.6752012971475313,35.853338956832886
0.6751995414145151,35.85779881477356
0.6752006046313963,35.86219334602356
0.6751988491352098,35.86660695075989
0.6751999125497895,35.87096047401428
0.6751981572902819,35.87536096572876
0.6751992209024994,35.879708766937256
0.6751974658795201,35.8841278553009
0.6751985296893152,35.888479232788086
0.6751967749027135,35.8929078578949
0.675197838910026,35.897287130355835
0.6751960843596518,35.90177273750305
0.675197148564421,35.90618658065796
0.6751953942501241,35.910706758499146
0.6751964586522898,35.915117502212524
0.67519470457392,35.919597864151
0.6751957691734221,35.92399883270264
0.6751940153308292,35.92840933799744
0.6751950801276075,35.93277096748352
0.6751933265206417,35.93717098236084
0.675194391514636,35.94152331352234
0.6751926381431478,35.945961475372314
0.6751937033342981,35.95035195350647
0.675191950198137,35.954784870147705
0.6751930155863836,35.95913791656494
0.6751912626854006,35.963565826416016
0.6751923282706832,35.967907190322876
0.6751905756047287,35.97230052947998
0.6751916413869875,35.976664781570435
0.6751898889559121,35.98106098175049
0.6751909549350871,35.98542356491089
0.6751892027387416,35.989869356155396
0.675190268914773,35.99421453475952
0.6751885169530083,35.99864387512207
0.6751895833258365,36.00301766395569
0.6751878315985033,36.0074348449707
0.6751888981680688,36.01177191734314
0.6751871466750183,36.016197204589844
0.6751882134412609,36.020540714263916
0.6751864621823443,36.024998903274536
0.6751875291452049,36.02936601638794
0.6751857781202735,36.03376650810242
0.6751868452796922,36.038129806518555
0.675185094488597,36.04255986213684
0.675186161844515,36.04689955711365
0.6751844112871077,36.0512752532959
0.6751854788394649,36.05561304092407
0.6751837285155972,36.05999207496643
0.6751847962643344,36.064324617385864
0.6751830461738577,36.06870770454407
0.6751841141189158,36.07305693626404
0.6751823642616822,36.0774462223053
0.6751834324030017,36.081754207611084
0.6751816827788629,36.08614230155945
0.6751827511163846,36.09053111076355
0.6751810017251929,36.09492516517639
0.6751820702588575,36.09924530982971
0.675180321100465,36.103638648986816
0.6751813898302135,36.10800504684448
0.6751796409044722,36.112411975860596
0.6751807098302454,36.11672925949097
0.6751789611370077,36.12113332748413
0.6751800302587468,36.12544846534729
0.6751782817978651,36.12984609603882
0.6751793511155112,36.13420915603638
0.6751776028868383,36.13865566253662
0.675178672400332,36.14298462867737
0.6751769244037202,36.147390842437744
0.6751779941130033,36.15171027183533
0.6751762463483055,36.156147956848145
0.6751773162533188,36.16048860549927
0.6751755687203879,36.16489338874817
0.6751766388210726,36.169228076934814
0.6751748915197615,36.1736364364624
0.6751759618160592,36.17801117897034
0.6751742147462209,36.182432413101196
0.6751752852380727,36.186760663986206
0.6751735383995608,36.19118618965149
0.6751746090869079,36.19552540779114
0.6751728624795753,36.19988703727722
0.6751739333623594,36.204211950302124
0.6751721869860596,36.2086238861084
0.6751732580642223,36.21305203437805
0.6751715119188085,36.217456340789795
0.6751725831922913,36.22178101539612
0.6751708372776177,36.22618651390076
0.675171908746362,36.23053526878357
0.675170163062282,36.23494029045105
0.6751712347262293,36.239295959472656
0.6751694892725967,36.24369788169861
0.675170561131689,36.24807286262512
0.6751688159083579,36.25248384475708
0.6751698879625369,36.256802797317505
0.6751681429693609,36.2612042427063
0.6751692152185684,36.2655553817749
0.675167470455402,36.269978046417236
0.6751685428995801,36.27436280250549
0.6751667983662774,36.27875900268555
0.6751678710053673,36.2831015586853
0.6751661267017828,36.28750205039978
0.6751671995357271,36.291908264160156
0.6751654554617149,36.29629945755005
0.6751665284904554,36.30065178871155
0.6751647846458704,36.30507230758667
0.6751658578693491,36.30942940711975
0.6751641142540457,36.31381297111511
0.6751651876722049,36.31814384460449
0.6751634442860379,36.322527170181274
0.6751645178988195,36.32686901092529
0.6751627747416439,36.33131384849548
0.6751638485489903,36.335707664489746
0.6751621056206608,36.340163469314575
0.675163179622514,36.34453868865967
0.6751614369228859,36.34893465042114
0.6751625111191885,36.35326313972473
0.6751607686481169,36.35764241218567
0.675161843038811,36.36199331283569
0.6751601007961514,36.366453647613525
0.6751611753811797,36.37078356742859
0.6751594333667867,36.37515377998352
0.6751605081460916,36.379483222961426
0.6751587663598214,36.383890867233276
0.6751598413333452,36.388216495513916
0.6751580997750531,36.392587423324585
0.6751591749427386,36.396920919418335
0.6751574336122806,36.401326179504395
0.6751585089740699,36.40565204620361
0.6751567678713016,36.410062074661255
0.6751578434271377,36.41442799568176
0.6751561025519152,36.41882395744324
0.6751571783017406,36.42316007614136
0.6751554376539196,36.42754030227661
0.6751565135976775,36.431904792785645
0.675154773177114,36.4363477230072
0.6751558493147469,36.44071435928345
0.6751541091212974,36.445127725601196
0.6751551854527482,36.4494833946228
0.6751534454862689,36.453874588012695
0.6751545220114805,36.458235025405884
0.6751527822718278,36.46268558502197
0.675153858990743,36.467018842697144
0.6751521194777734,36.47141742706299
0.6751531963903354,36.47574734687805
0.6751514571039055,36.48021101951599
0.6751525342100573,36.48455095291138
0.6751507951500239,36.48894143104553
0.6751518724497086,36.493308544158936
0.6751501336159285,36.49768567085266
0.675151211109089,36.502052545547485
0.675149472501419,36.5064811706543
0.6751505501879991,36.51078963279724
0.6751488118062962,36.515182971954346
0.6751498896862387,36.51951336860657
0.6751481515303601,36.52393126487732
0.6751492296036085,36.528252363204956
0.6751474916734113,36.53262639045715
0.6751485699399086,36.53695726394653
0.6751468322352505,36.54136109352112
0.6751479106949403,36.54569602012634
0.6751461732156786,36.55009698867798
0.6751472518685043,36.554441928863525
0.6751455146144962,36.55882287025452
0.6751465934604014,36.56314539909363
0.675144856431505,36.567527055740356
0.6751459354704332,36.571845054626465
0.6751441986665059,36.576244831085205
0.6751452778984005,36.580575942993164
0.6751435413193002,36.58498764038086
0.6751446207441051,36.58929443359375
0.6751428843896898,36.59368586540222
0.6751439640073486,36.59807753562927
0.6751422278774762,36.60252356529236
0.6751433076879325,36.606865644454956
0.6751415717824614,36.61128759384155
0.6751426517856591,36.61563014984131
0.6751409161044474,36.62005162239075
0.6751419963003303,36.62441635131836
0.6751402608432361,36.62881302833557
0.6751413412317483,36.6331787109375
0.6751396059986302,36.63758373260498
0.6751406865797154,36.642003536224365
0.6751389515704322,36.6464364528656
0.6751400323440343,36.650763273239136
0.6751382975584443,36.65515160560608
0.6751393785245074,36.65945601463318
0.6751376439624696,36.66386127471924
0.6751387251209379,36.66819167137146
0.6751369907823108,36.67257523536682
0.6751380721331284,36.676931858062744
0.6751363380177712,36.68133473396301
0.6751374195608821,36.685686111450195
0.6751356856686539,36.69008469581604
0.6751367674040024,36.694427251815796
0.6751350337347621,36.69882774353027
0.6751361156622926,36.703157901763916
0.6751343822158996,36.707525968551636
0.6751354643355562,36.711849212646484
0.6751337311118698,36.71626400947571
0.6751348134235969,36.72057914733887
0.6751330804224768,36.72500538825989
0.6751341629262188,36.72933554649353
0.6751324301475241,36.733744621276855
0.6751335128432258,36.7380735874176
0.6751317802868162,36.74247169494629
0.6751328631744217,36.746805906295776
0.6751311308401572,36.75124454498291
0.6751322139196111,36.7555570602417
0.6751304818073516,36.759928941726685
0.6751315650785985,36.764302015304565
0.6751298331882035,36.76872158050537
0.6751309166511884,36.77305316925049
0.6751291849825182,36.777425050735474
0.6751302686371853,36.781774282455444
0.6751285371901,36.78619360923767
0.6751296210363944,36.79053330421448
0.6751278898107542,36.79493498802185
0.6751289738486204,36.79926896095276
0.675127242844286,36.80365705490112
0.6751283270736689,36.80807304382324
0.6751265962905003,36.81247162818909
0.675127680711345,36.816837787628174
0.675125950149203,36.82124710083008
0.6751270347614541,36.825602769851685
0.675125304420199,36.829994916915894
0.6751263892238019,36.834320306777954
0.6751246591032947,36.838746070861816
0.675125744098194,36.843064069747925
0.6751240141982955,36.84747529029846
0.6751250993844367,36.85184836387634
0.6751233697050075,36.856239557266235
0.6751244550823357,36.86056327819824
0.6751227256232372,36.86501145362854
0.6751238111916971,36.869330644607544
0.6751220819527902,36.87371301651001
0.6751231677123274,36.87808537483215
0.6751214386934736,36.88251185417175
0.6751225246440332,36.8868248462677
0.6751207958450935,36.891204595565796
0.675121881986621,36.895551919937134
0.6751201534074571,36.89997839927673
0.6751212397398976,36.904301166534424
0.6751195113803707,36.908674240112305
0.6751205979036699,36.91301250457764
0.6751188697636419,36.917474031448364
0.6751199564777447,36.92191028594971
0.6751182285570774,36.92642307281494
0.6751193154619298,36.93080544471741
0.6751175877604848,36.93524789810181
0.675118674856032,36.93964433670044
0.6751169473736712,36.94409894943237
0.6751180346598592,36.94852352142334
0.6751163073964447,36.95304012298584
0.6751173948732186,36.957425594329834
0.6751156678286124,36.9618182182312
0.6751167554959184,36.96620488166809
0.6751150286699829,36.970648765563965
0.6751161165277665,36.97501826286316
0.6751143899203637,36.97940111160278
0.6751154779685706,36.983710289001465
0.675113751579563,36.98812818527222
0.6751148398181394,36.992485761642456
0.6751131136473891,36.99693202972412
0.6751142020762807,37.00130772590637
0.6751124761236509,37.00572085380554
0.6751135647428034,37.010061502456665
0.6751118390081565,37.014484882354736
0.6751129278175161,37.018813610076904
0.6751112023007151,37.02318835258484
0.6751122913002274,37.02754878997803
0.6751105660011347,37.03195118904114
0.6751116551907463,37.03629541397095
0.6751099301092254,37.040687561035156
0.675111019488882,37.045056104660034
0.6751092946247956,37.04947280883789
0.6751103841944436,37.05379843711853
0.6751086595476551,37.058205127716064
0.6751097493072405,37.06258487701416
0.6751080248776129,37.06699252128601
0.6751091148270822,37.07132077217102
0.6751073906144791,37.075716972351074
0.6751084807537782,37.08005428314209
0.675106756758063,37.08445143699646
0.6751078470871384,37.08879280090332
0.6751061233081747,37.09316277503967
0.6751072138269729,37.097485065460205
0.6751054902646241,37.101869344711304
0.6751065809730915,37.106223821640015
0.6751048576272215,37.110682249069214
0.6751059485253044,37.115031719207764
0.6751042253957771,37.11946082115173
0.675105316483422,37.12379837036133
0.6751035935701011,37.12817049026489
0.6751046848472549,37.13250780105591
0.6751029621500048,37.136889934539795
0.6751040536166136,37.141233682632446
0.6751023311352982,37.14564061164856
0.675103422791309,37.15003943443298
0.6751017005257923,37.15447211265564
0.6751027923711519,37.15881085395813
0.6751010703212984,37.16323161125183
0.6751021623559532,37.167561292648315
0.6751004405216275,37.17197608947754
0.6751015327455244,37.1762969493866
0.6750998111265907,37.18069314956665
0.6751009035396767,37.18502497673035
0.6750991821359998,37.18944478034973
0.6751002747382218,37.19375681877136
0.6750985535496661,37.19814491271973
0.6750996463409707,37.202497720718384
0.6750979253674013,37.20689296722412
0.6750990183477354,37.211209297180176
0.6750972975890174,37.215580224990845
0.6750983907583283,37.219884634017944
0.6750966702143262,37.2243275642395
0.675097763572561,37.228636503219604
0.67509604324314,37.23300838470459
0.6750971367902457,37.237334966659546
0.675095416675271,37.241737842559814
0.6750965104111947,37.24612212181091
0.6750947905105315,37.25051283836365
0.6750958844352204,37.25483751296997
0.6750941647487341,37.25923275947571
0.6750952588621355,37.26360726356506
0.6750935393896915,37.26796793937683
0.6750946336917528,37.272292375564575
0.6750929144332167,37.2766797542572
0.6750940089238849,37.28102707862854
0.6750922898791224,37.285401821136475
0.6750933845583452,37.28977727890015
0.675091665727222,37.294275999069214
0.6750927605949466,37.2986478805542
0.6750910419773283,37.30304408073425
0.6750921370335021,37.307466983795166
0.6750904186292549,37.31185221672058
0.6750915138738257,37.31616163253784
0.6750897956828156,37.320555448532104
0.6750908911157306,37.32492160797119
0.6750891731378234,37.32935571670532
0.6750902687590307,37.33368945121765
0.6750885509940928,37.33811092376709
0.6750896468035394,37.3424859046936
0.6750879292514372,37.346895694732666
0.6750890252490713,37.351285219192505
0.675087307909671,37.35571813583374
0.6750884040954399,37.36008334159851
0.6750866869686081,37.36453080177307
0.6750877833424599,37.36895298957825
0.6750860664280633,37.37339639663696
0.6750871629899456,37.37777543067932
0.6750854462878505,37.38221979141235
0.6750865430377114,37.38656497001648
0.6750848265477846,37.39097356796265
0.675085923485572,37.39531087875366
0.6750842072076805,37.399731397628784
0.6750853043333421,37.4040412902832
0.6750835882673528,37.40842652320862
0.675084685580837,37.41275215148926
0.6750829697266169,37.41714262962341
0.6750840672278713,37.42146611213684
0.6750823515852875,37.425840616226196
0.6750834492742606,37.4302179813385
0.6750817338431804,37.434643030166626
0.6750828317198198,37.439016342163086
0.6750811165001106,37.443437814712524
0.6750822145643647,37.447794675827026
0.6750804995558938,37.452343225479126
0.6750815978077108,37.45681834220886
0.6750798830103458,37.46132779121399
0.6750809814496742,37.46583604812622
0.6750792668632826,37.470386028289795
0.6750803654900703,37.474775314331055
0.6750786511145196,37.47921919822693
0.6750797499287152,37.48358869552612
0.6750780357638736,37.488014936447144
0.6750791347654255,37.49235558509827
0.6750774208111603,37.49673914909363
0.675078520000017,37.50112223625183
0.6750768062561965,37.505584478378296
0.6750779056323063,37.509960889816284
0.6750761920987985,37.51445960998535
0.6750772916621101,37.518826484680176
0.6750755783387831,37.52331566810608
0.6750766780892448,37.527899980545044
0.675074964975967,37.53245544433594
0.6750760649135273,37.53683161735535
0.6750743520101669,37.54131197929382
0.6750754521347752,37.54576659202576
0.6750737394412002,37.550339221954346
0.6750748397528045,37.55490684509277
0.6750731272688842,37.55946493148804
0.6750742277674333,37.56394624710083
0.675072515493036,37.5684449672699
0.6750736161784787,37.572911739349365
0.6750719041134728,37.57742738723755
0.6750730049857582,37.58202147483826
0.6750712931300128,37.58683228492737
0.6750723941890893,37.591370820999146
0.6750706825424733,37.59592294692993
0.6750717837882901,37.60043549537659
0.6750700723506724,37.604987382888794
0.6750711737831785,37.609567642211914
0.6750694625544278,37.61431097984314
0.6750705641735723,37.61888360977173
0.6750688531535579,37.62334108352661
0.6750699549592896,37.62772846221924
0.675068244147881,37.63222408294678
0.6750693461401491,37.63676476478577
0.6750676355372153,37.64128232002258
0.675068737715969,37.64573526382446
0.6750670273213797,37.6502890586853
0.6750681296865678,37.65475654602051
0.6750664195001923,37.659244775772095
0.6750675220517643,37.66363596916199
0.6750658120734725,37.668100118637085
0.6750669148113775,37.672523498535156
0.6750652050410387,37.67701697349548
0.6750663079652262,37.681445837020874
0.6750645984027104,37.685981035232544
0.6750657015131297,37.690481662750244
0.6750639921583066,37.694960594177246
0.6750650954549071,37.69938588142395
0.6750633863076467,37.70381546020508
0.6750644897903777,37.70817017555237
0.6750627808505502,37.71258807182312
0.6750638845193612,37.71698546409607
0.6750621757868365,37.721463441848755
0.675063279641677,37.725871086120605
0.6750615711163256,37.730372190475464
0.675062675157145,37.73479866981506
0.675060966838837,37.73928165435791
0.6750620710655855,37.74369788169861
0.6750603629541913,37.74811840057373
0.6750614673668177,37.75251317024231
0.6750597594622081,37.7570436000824
0.6750608640606627,37.761455059051514
0.6750591563627076,37.76601219177246
0.67506026114694,37.77052116394043
0.6750585536555108,37.775036334991455
0.6750596586254706,37.779483795166016
0.6750579513404377,37.78390383720398
0.6750590564960748,37.78826141357422
0.6750573494173091,37.79270148277283
0.6750584547585732,37.79707217216492
0.6750567478859457,37.80147194862366
0.6750578534127869,37.80583214759827
0.6750561467461684,37.810237646102905
0.6750572524585368,37.81462359428406
0.6750555459977986,37.81903696060181
0.6750566518956437,37.82340693473816
0.6750549456406573,37.82782864570618
0.6750560517239291,37.832178592681885
0.6750543456745656,37.83661508560181
0.6750554519432144,37.841023445129395
0.6750537460993451,37.84549570083618
0.6750548525533211,37.8498899936676
0.6750531469148172,37.85439205169678
0.6750542535540706,37.858782052993774
0.6750525481208038,37.86321783065796
0.6750536549452845,37.86758756637573
0.6750519497171268,37.87205147743225
0.6750530567267854,37.87640595436096
0.6750513517036082,37.8808228969574
0.6750524588983946,37.88515090942383
0.6750507540800698,37.889578104019165
0.6750518614599343,37.893937826156616
0.675050156846334,37.898398876190186
0.675051264411227,37.902759313583374
0.6750495600022229,37.90717363357544
0.675050667752095,37.9115514755249
0.6750489635475594,37.916048765182495
0.675050071482361,37.92044997215271
0.675048367482166,37.92491626739502
0.6750494756018474,37.92932176589966
0.6750477718058653,37.933842420578
0.6750488801103771,37.93829536437988
0.6750471765184802,37.94282507896423
0.6750482850077728,37.947280406951904
0.6750465816198337,37.95182800292969
0.675047690293858,37.95628333091736
0.6750459871097492,37.96079730987549
0.6750470959684555,37.96523880958557
0.6750453929880493,37.9698166847229
0.6750465020313886,37.974419593811035
0.6750447992545582,37.978952407836914
0.6750459084824809,37.98337197303772
0.6750442059090987,37.987839698791504
0.675045315321556,37.992294788360596
0.6750436129514948,37.996806383132935
0.6750447225484373,38.001238107681274
0.6750430203815704,38.00574326515198
0.6750441301629491,38.01016426086426
0.6750424281991493,38.01463484764099
0.6750435381649147,38.01903462409973
0.6750418364040552,38.023510694503784
0.6750429465541585,38.027915716171265
0.675041244996113,38.032378911972046
0.6750423553305048,38.036946296691895
0.6750406539751459,38.041524171829224
0.675041764493778,38.04599452018738
0.6750400633409793,38.05049014091492
0.675041174043802,38.05487847328186
0.6750394730934374,38.05934119224548
0.675040583980402,38.06373119354248
0.6750388832323446,38.068167209625244
0.6750399943034023,38.072545289993286
0.6750382937575259,38.076977252960205
0.675039405012628,38.081356048583984
0.6750377046688064,38.08578157424927
0.6750388161079042,38.090144634246826
0.6750371159660109,38.09456753730774
0.6750382275890553,38.098947048187256
0.6750365276489648,38.1033718585968
0.6750376394559072,38.10773968696594
0.6750359397174934,38.1121723651886
0.6750370517082851,38.116613149642944
0.6750353521714217,38.121044874191284
0.6750364643460143,38.125425577163696
0.6750347650105757,38.12989592552185
0.6750358773689206,38.13427448272705
0.6750341782347811,38.138747692108154
0.6750352907768296,38.143115282058716
0.6750335918438634,38.14759182929993
0.6750347045695669,38.15201473236084
0.6750330058376487,38.15650916099548
0.675034118746959,38.160959005355835
0.6750324202159633,38.165449142456055
0.6750335333088316,38.16992139816284
0.6750318349786331,38.17440938949585
0.6750329482550113,38.17879819869995
0.6750312501254842,38.183266401290894
0.6750323635853241,38.18762707710266
0.6750306656563433,38.192089557647705
0.6750317792995965,38.1964430809021
0.6750300815710374,38.2008638381958
0.6750311953976554,38.205214500427246
0.6750294978693925,38.20963382720947
0.6750306118793273,38.214003562927246
0.6750289145512357,38.21846914291382
0.6750300287444393,38.222822427749634
0.675028331616394,38.22722840309143
0.675029445992818,38.23156976699829
0.6750277490646943,38.23602318763733
0.6750288636242908,38.240365982055664
0.6750271668959642,38.244816303253174
0.6750282816386848,38.24919152259827
0.6750265851100306,38.25360584259033
0.6750277000358276,38.2579870223999
0.675026003706721,38.26245999336243
0.6750271188155461,38.266828775405884
0.675025422685863,38.271249532699585
0.6750265379776687,38.275593996047974
0.6750248420472844,38.27999687194824
0.6750259575220227,38.28436326980591
0.6750242617908131,38.28882598876953
0.6750253774484358,38.29324388504028
0.6750236819162767,38.29766035079956
0.6750247977567365,38.30205774307251
0.6750231024235036,38.3065345287323
0.6750242184467523,38.3108925819397
0.6750225233123219,38.315284729003906
0.6750236395183118,38.31964111328125
0.6750219445825598,38.32407999038696
0.6750230609712433,38.328442335128784
0.6750213662340458,38.33284592628479
0.6750224828053755,38.337198972702026
0.6750207882666086,38.34162449836731
0.6750219050205367,38.34601926803589
0.6750202106800769,38.350473403930664
0.6750213276165555,38.354859352111816
0.6750196334742791,38.3592848777771
0.675020750593261,38.36363458633423
0.6750190566490447,38.368043184280396
0.6750201739504821,38.37242150306702
0.6750184802042022,38.376861333847046
0.6750195976880479,38.381227254867554
0.6750179041395813,38.385700941085815
0.6750190218057878,38.39012670516968
0.6750173284550112,38.39462637901306
0.675018446303531,38.39910054206848
0.675016753150321,38.40356731414795
0.675017871181107,38.40794110298157
0.6750161782253403,38.412375926971436
0.6750172964383452,38.41672706604004
0.6750156036798991,38.421167612075806
0.6750167220750756,38.42553925514221
0.6750150295138272,38.42998433113098
0.6750161480911279,38.434377908706665
0.6750144557269542,38.43880343437195
0.675015574486332,38.44321060180664
0.6750138823191102,38.447678565979004
0.6750150012605182,38.45209074020386
0.6750133092901257,38.45656442642212
0.6750144284135163,38.460984230041504
0.6750127366398305,38.46549391746521
0.6750138559451572,38.46999740600586
0.6750121643680557,38.47445487976074
0.6750132838552708,38.47882342338562
0.675011592474631,38.48329043388367
0.675012712143688,38.48769402503967
0.6750110209593875,38.49211645126343
0.6750121408102393,38.4964542388916
0.675010449822156,38.500887632369995
0.6750115698547557,38.505253314971924
0.6750098790627673,38.50964856147766
0.6750109992770681,38.51401686668396
0.6750093086810525,38.51845145225525
0.6750104290770075,38.52280378341675
0.6750087386768425,38.527244567871094
0.6750098592544052,38.53160333633423
0.675008169049969,38.53601837158203
0.6750092898090921,38.54040884971619
0.675007599800263,38.544825077056885
0.6750087207409001,38.54918313026428
0.6750070309275563,38.5535774230957
0.6750081520496606,38.55803394317627
0.6750064624316803,38.56245255470276
0.675007583735205,38.5668044090271
0.6750058943124666,38.571215867996216
0.6750070157973656,38.57557940483093
0.6750053265697474,38.57998609542847
0.6750064482359737,38.584431171417236
0.6750047592033548,38.588855266571045
0.675005881050862,38.59318733215332
0.6750041922131205,38.597596168518066
0.6750053142418622,38.601940631866455
0.6750036255988768,38.606390953063965
0.6750047478088066,38.61077260971069
0.6750030593604565,38.61518383026123
0.6750041817515275,38.619601249694824
0.6750024934976911,38.6240336894989
0.6750036160698577,38.62843680381775
0.6750019280104143,38.632946252822876
0.6750030507636298,38.63737940788269
0.6750013628984584,38.64184212684631
0.6750024858326763,38.64630675315857
0.675000798161656,38.65080380439758
0.67500192127683,38.655213594436646
0.6750002337998401,38.65966844558716
0.6750013570959243,38.66403317451477
0.6749996698128441,38.668444871902466
0.6750007932897921,38.67283916473389
0.6749991062005007,38.67726922035217
0.6750002298582667,38.681700229644775
0.6749985429626438,38.68615913391113
0.6749996668011812,38.69056224822998
0.6749979800991064,38.69498562812805
0.6749991041183694,38.69934630393982
0.6749974176097221,38.70377731323242
0.6749985418096647,38.70814847946167
0.6749968554943245,38.71254229545593
0.6749979798749008,38.71694612503052
0.6749962937527477,38.721473932266235
0.6749974183139117,38.72586274147034
0.6749957323848255,38.73032879829407
0.674996857126531,38.734731912612915
0.6749951713903918,38.739275217056274
0.6749962963125931,38.743741512298584
0.6749946107692806,38.74819087982178
0.674995735871932,38.75258255004883
0.6749940505213265,38.75710678100586
0.674995175804382,38.76149129867554
0.6749934906463636,38.765939474105835
0.6749946161097775,38.77032685279846
0.6749929311442266,38.7748601436615
0.6749940567879531,38.77922487258911
0.6749923720147502,38.78368544578552
0.6749934978387435,38.78808522224426
0.6749918132577687,38.79252576828003
0.6749929392619836,38.797016620635986
0.6749912548731174,38.80152678489685
0.6749923810575078,38.805968046188354
0.674990696860631,38.810495138168335
0.6749918232251516,38.814868450164795
0.6749901392201447,38.81932020187378
0.6749912657647501,38.823707580566406
0.6749895819514938,38.8281352519989
0.6749907086761382,38.83252835273743
0.6749890250545135,38.83705163002014
0.6749901519591514,38.84142732620239
0.674988468529039,38.845824003219604
0.6749895956136254,38.850188970565796
0.6749879123749063,38.8546245098114
0.6749890396393955,38.85898971557617
0.6749873565919511,38.863383293151855
0.6749884840362976,38.86772131919861
0.6749868011800086,38.8721227645874
0.6749879288041676,38.87645673751831
0.6749862461389153,38.88086485862732
0.6749873739428409,38.885231733322144
0.6749856914685072,38.88965058326721
0.6749868194521543,38.89400792121887
0.6749851371686201,38.89845514297485
0.6749862653319436,38.90279293060303
0.6749845832390904,38.907177448272705
0.6749857115820453,38.91151714324951
0.6749840296797545,38.915931224823
0.6749851582022955,38.92027282714844
0.6749834764904488,38.92467927932739
0.6749846051925311,38.92902398109436
0.6749829236710101,38.93343424797058
0.6749840525525883,38.93781137466431
0.6749823712212754,38.94227457046509
0.6749835002823041,38.94663739204407
0.6749818191410806,38.9510600566864
0.6749829483815157,38.95540738105774
0.6749812674302635,38.959834575653076
0.6749823968500596,38.964224338531494
0.6749807160886607,38.96868181228638
0.6749818456877732,38.97307848930359
0.67498016511611,38.97755479812622
0.6749812948944935,38.98196363449097
0.6749796145124483,38.98644995689392
0.6749807444700581,38.990832567214966
0.6749790642775129,38.99529314041138
0.6749801944143043,38.99964261054993
0.6749785144111413,39.004088163375854
0.6749796447270697,39.008628845214844
0.6749779649131715,39.01307988166809
0.6749790954081919,39.017438650131226
0.6749774157834411,39.02184534072876
0.6749785464575091,39.02619528770447
0.6749768670217877,39.03065371513367
0.6749779978748587,39.03498935699463
0.67497631862805,39.03937792778015
0.674977449660079,39.04371619224548
0.6749757706020655,39.04815077781677
0.6749769018130082,39.05249309539795
0.6749752229436725,39.05694317817688
0.6749763543334844,39.061283349990845
0.6749746756527099,39.06568670272827
0.6749758072213461,39.070054054260254
0.6749741287290153,39.074463844299316
0.6749752604764316,39.078829765319824
0.6749735821724278,39.083271503448486
0.6749747140985799,39.08762502670288
0.6749730359827861,39.09204149246216
0.6749741680876293,39.09638810157776
0.6749724901599289,39.10082149505615
0.6749736224434189,39.10518503189087
0.6749719447036949,39.10957860946655
0.6749730771657877,39.11397838592529
0.6749713996139234,39.11842632293701
0.6749725322545745,39.122748613357544
0.6749708548904534,39.12715148925781
0.674971987709619,39.13147521018982
0.6749703105331246,39.135844469070435
0.6749714435307596,39.140164613723755
0.6749697665417758,39.14455056190491
0.6749708997178364,39.14887595176697
0.6749692229162467,39.15324354171753
0.674970356270689,39.15759062767029
0.6749686796563769,39.161980867385864
0.6749698131891565,39.16632676124573
0.6749681367620061,39.170764684677124
0.674969270473079,39.17508411407471
0.674967594232974,39.17947292327881
0.6749687281222964,39.18382000923157
0.6749670520691209,39.188244104385376
0.6749681861366486,39.19262957572937
0.6749665102702866,39.197123765945435
0.6749676445159755,39.201616287231445
0.6749659688363114,39.20647192001343
0.6749671032601177,39.21104073524475
0.6749654277670353,39.21566843986511
0.6749665623689151,39.22037887573242
0.6749648870622988,39.22513270378113
0.6749660218422083,39.22970366477966
0.6749643467219427,39.23436117172241
0.6749654816798379,39.23889517784119
0.6749638067458074,39.243627071380615
0.6749649418816447,39.24824523925781
0.6749632671337334,39.25284695625305
0.6749644024474691,39.257341384887695
0.674962727885562,39.26201844215393
0.6749638633771523,39.2666118144989
0.6749621890011338,39.27124261856079
0.6749633246705349,39.27579212188721
0.67496165048029,39.28034067153931
0.6749627863274585,39.28506255149841
0.6749611123228718,39.289581060409546
0.674962248347764,39.2940993309021
0.6749605745287205,39.29861497879028
0.6749617107312927,39.30305218696594
0.6749600370976776,39.307461977005005
0.6749611734778863,39.31183362007141
0.6749595000295842,39.31624913215637
0.6749606365873863,39.32058072090149
0.6749589633242824,39.32497835159302
0.6749601000596339,39.32932376861572
0.6749584269816137,39.33372116088867
0.6749595638944714,39.33804631233215
0.6749578910014202,39.342451333999634
0.6749590280917406,39.34680199623108
0.6749573553835435,39.35118269920349
0.6749584926512835,39.355501890182495
0.674956820127826,39.35986804962158
0.6749579575729417,39.3642098903656
0.6749562852341094,39.36860013008118
0.6749574228565582,39.37298059463501
0.6749557507022367,39.37738251686096
0.6749568885019751,39.38169980049133
0.6749552165320497,39.38610887527466
0.6749563545090344,39.39045858383179
0.6749546827233913,39.39482855796814
0.6749558208775791,39.39914560317993
0.674954149276104,39.403550148010254
0.6749552876074517,39.407920837402344
0.6749536161900302,39.412367820739746
0.674954754698495,39.41672682762146
0.6749530834650134,39.42115831375122
0.674954222150552,39.42551779747009
0.6749525511008964,39.42989540100098
0.6749536899634655,39.434269189834595
0.6749520190975219,39.4386887550354
0.6749531581370788,39.44300556182861
0.6749514874547332,39.447383642196655
0.674952626671235,39.45168733596802
0.6749509561723737,39.45608329772949
0.6749520955657774,39.46040439605713
0.6749504252502869,39.46478223800659
0.6749515648205496,39.46910309791565
0.6749498946883161,39.47350740432739
0.674951034435395,39.477858781814575
0.6749493644863053,39.48225474357605
0.6749505044101572,39.486674785614014
0.6749488346440977,39.49108552932739
0.6749499747446802,39.49541759490967
0.6749483051615374,39.49981331825256
0.6749494454388077,39.50416374206543
0.6749477760384686,39.50856137275696
0.6749489164923836,39.512901306152344
0.674947247274735,39.51728439331055
0.6749483879052522,39.52165079116821
0.6749467188701808,39.526079416275024
0.6749478596772578,39.53043580055237
0.6749461908246503,39.53484392166138
0.6749473318082445,39.53918933868408
0.6749456631379883,39.543588638305664
0.6749468042980565,39.54791021347046
0.6749451358100387,39.552297592163086
0.6749462771465388,39.55662250518799
0.6749446088406463,39.561070680618286
0.6749457503535359,39.56545400619507
0.674944082229656,39.569868326187134
0.6749452239188923,39.574899196624756
0.6749435559769125,39.57930541038513
0.6749446978424531,39.58365821838379
0.6749430300822609,39.58806848526001
0.6749441721240635,39.5924232006073
0.6749425045455458,39.59683847427368
0.674943646763568,39.60116362571716
0.6749419793666129,39.605571031570435
0.6749431217608124,39.6099419593811
0.6749414545453071,39.614391803741455
0.6749425971156414,39.61869740486145
0.6749409300814739,39.6230902671814
0.6749420728279008,39.627447843551636
0.6749404059749589,39.63185524940491
0.674941548897436,39.636186838150024
0.6749398822256071,39.64062833786011
0.6749410253240927,39.644997358322144
0.6749393588332648,39.64940309524536
0.6749405021077165,39.65377688407898
0.6749388357977779,39.658204317092896
0.6749399792481531,39.66258788108826
0.6749383131189918,39.66702961921692
0.6749394567452488,39.67136907577515
0.6749377907967529,39.675800800323486
0.6749389345988496,39.68017792701721
0.674937268830907,39.68461871147156
0.6749384128088013,39.6889762878418
0.6749367472213005,39.693360567092896
0.6749378913749506,39.69767642021179
0.67493622596778,39.702088832855225
0.6749373702971436,39.70644736289978
0.6749357050701915,39.71081328392029
0.6749368495752268,39.715134382247925
0.6749351845283819,39.71952700614929
0.6749363292090468,39.72387647628784
0.6749346643421977,39.72825312614441
0.6749358091984504,39.732595443725586
0.6749341445114856,39.737011194229126
0.6749352895432845,39.741337060928345
0.6749336250360927,39.74569582939148
0.6749347702433958,39.75003719329834
0.6749331059158656,39.75447201728821
0.6749342512986313,39.75880718231201
0.6749325871506517,39.763225078582764
0.674933732708838,39.767558336257935
0.6749320687402984,39.771963357925415
0.6749332144738637,39.77628707885742
0.6749315506846524,39.78062415122986
0.6749326965935551,39.78498721122742
0.6749310329835616,39.789406538009644
0.67493217906776,39.793710708618164
0.6749305156368735,39.79816651344299
0.674931661896326,39.80251979827881
0.6749299986444353,39.80690884590149
0.6749311450791005,39.81125831604004
0.6749294820060953,39.815634965896606
0.6749306286159311,39.819995164871216
0.6749289657217007,39.82439613342285
0.6749301125066662,39.82870054244995
0.6749284497911,39.83312249183655
0.6749295967511535,39.83747100830078
0.6749279342141409,39.8418550491333
0.674929081349241,39.84622311592102
0.6749274189906719,39.85067820549011
0.6749285663007772,39.85498905181885
0.6749269041205407,39.85940098762512
0.67492805160561,39.86374878883362
0.6749263896035964,39.86816620826721
0.674927537263588,39.87252140045166
0.674925875439687,39.87698936462402
0.6749270232745596,39.88132119178772
0.6749253616286609,39.885695695877075
0.6749265096383735,39.89005708694458
0.674924848170367,39.894516944885254
0.6749259963548784,39.89886164665222
0.6749243350646544,39.903252840042114
0.6749254834239231,39.90755915641785
0.6749238223113716,39.911938190460205
0.6749249708453566,39.91628098487854
0.6749233099103678,39.920658111572266
0.6749244586190278,39.924981117248535
0.6749227978614917,39.92941093444824
0.6749239467447858,39.933753490448
0.6749222861645929,39.938169717788696
0.6749234352224802,39.94252324104309
0.6749217748195208,39.94697594642639
0.6749229240519596,39.951306104660034
0.6749212638261246,39.95568919181824
0.6749224132330747,39.96005129814148
0.6749207531842538,39.96448040008545
0.6749219027656735,39.96880269050598
0.674920242893758,39.97318124771118
0.6749213926496069,39.97751259803772
0.674919732954487,39.98191165924072
0.674920882884724,39.98627686500549
0.6749192233662907,39.99072051048279
0.6749203734708749,39.99510049819946
0.6749187141290188,39.999534606933594
0.6749198644079095,40.00392484664917
0.6749182052425217,40.00838327407837
0.674919355695678,40.012770652770996
0.6749176967066494,40.017258405685425
0.6749188473340303,40.02168560028076
0.674917188521252,40.02614641189575
0.6749183393228169,40.03051972389221
0.6749166806861799,40.03494358062744
0.6749178316618881,40.03927779197693
0.6749161732012835,40.04367232322693
0.6749173243510945,40.04802870750427
0.674915666066414,40.052443981170654
0.6749168173902867,40.05683183670044
0.6749151592814211,40.06128263473511
0.6749163107793152,40.065645694732666
0.674914652846156,40.07007026672363
0.6749158045180311,40.074450731277466
0.6749141467604697,40.078845262527466
0.674915298606285,40.08318877220154
0.674913641024213,40.08757972717285
0.6749147930439281,40.09190535545349
0.674913135637237,40.09626317024231
0.6749142878308114,40.10061478614807
0.674912630599393,40.10507082939148
0.6749137829667861,40.109389305114746
0.6749121259105322,40.11377787590027
0.6749132784517036,40.1181583404541
0.6749116215705058,40.12261486053467
0.6749127742854153,40.12692952156067
0.6749111175791657,40.13131308555603
0.6749122704677728,40.1356315612793
0.6749106139363631,40.14006209373474
0.6749117669986274,40.14439535140991
0.67491011064195,40.14881253242493
0.6749112638778313,40.15314030647278
0.6749096076957777,40.15753507614136
0.674910761105236,40.161850690841675
0.6749091050976986,40.16626453399658
0.6749102586806935,40.170637130737305
0.6749086028475647,40.17510747909546
0.6749097566040557,40.17947721481323
0.6749081009452278,40.18388056755066
0.6749092548751751,40.18822360038757
0.6749075993905403,40.192604064941406
0.6749087534939037,40.19694662094116
0.6749070981833546,40.20136094093323
0.6749082524600939,40.205705642700195
0.6749065973235228,40.21014904975891
0.6749077517735982,40.214521169662476
0.6749060968108976,40.21893620491028
0.6749072514342686,40.22324228286743
0.6749055966453316,40.22763538360596
0.6749067514419586,40.23196744918823
0.6749050968266777,40.23637080192566
0.6749062517965203,40.240715980529785
0.6749045973547882,40.245118618011475
0.674905752497807,40.249465465545654
0.6749040982295167,40.25387167930603
0.6749052535456712,40.2582049369812
0.6749035994507155,40.262617111206055
0.6749047549399666,40.26699376106262
0.6749031010182384,40.271368741989136
0.6749042566805454,40.2756884098053
0.6749026029319382,40.28007888793945
0.6749037587672618,40.284406900405884
0.6749021051916684,40.288792848587036
0.6749032611999688,40.293190240859985
0.6749016077972823,40.297608375549316
0.6749027639785196,40.30196261405945
0.6749011107486335,40.30638909339905
0.6749022671027681,40.3107225894928
0.6749006140455753,40.31512188911438
0.6749017705725678,40.319441080093384
0.6749001176879623,40.32388949394226
0.6749012743877724,40.328245878219604
0.6748996216756474,40.33263444900513
0.6749007785482358,40.337018966674805
0.674899126008485,40.341432332992554
0.6749002830538121,40.34574270248413
0.6748986306863292,40.3501615524292
0.6748997879043555,40.35453271865845
0.6748981357090337,40.35892987251282
0.6748992930997196,40.36326026916504
0.6748976410764529,40.3676381111145
0.6748987986397591,40.37197422981262
0.6748971467884416,40.376360177993774
0.6748983045243283,40.38069248199463
0.6748966528448536,40.385085582733154
0.6748978107532815,40.389421701431274
0.6748961592455436,40.39379811286926
0.6748973173264735,40.39813947677612
0.6748956659903665,40.40254759788513
0.6748968242437589,40.40694522857666
0.6748951730791767,40.4113507270813
0.6748963315049922,40.415672063827515
0.6748946805118293,40.42004704475403
0.6748958391100285,40.424399614334106
0.6748941882881789,40.42885708808899
0.6748953470587229,40.433247089385986
0.6748936964080808,40.43773627281189
0.67489485535093,40.442126750946045
0.6748932048713904,40.44654703140259
0.6748943639865056,40.45087242126465
0.6748927136779622,40.455320596694946
0.6748938729653043,40.45965838432312
0.6748922228276522,40.464072704315186
0.6748933822871819,40.468390464782715
0.6748917323203151,40.47278356552124
0.6748928919519938,40.47710347175598
0.6748912421558073,40.481520652770996
0.6748924019595953,40.485860109329224
0.6748907523339838,40.49028444290161
0.6748919123098422,40.49462580680847
0.6748902628547003,40.499016523361206
0.6748914230025905,40.50336480140686
0.6748897737178133,40.50776195526123
0.6748909340376958,40.51212787628174
0.6748892849231781,40.516526222229004
0.6748904454150142,40.52087092399597
0.6748887964706508,40.525264263153076
0.6748899571344014,40.52958679199219
0.6748883083600876,40.533992528915405
0.6748894691957138,40.53831338882446
0.6748878205913447,40.542720079422
0.6748889815988077,40.54705047607422
0.6748873331642785,40.551443338394165
0.6748884943435396,40.555790185928345
0.6748868460787453,40.56015753746033
0.6748880074297654,40.564467430114746
0.6748863593346018,40.56885123252869
0.6748875208573423,40.57317399978638
0.6748858729317043,40.577590227127075
0.6748870346261263,40.58190846443176
0.6748853868699097,40.58629536628723
0.6748865487359748,40.59062480926514
0.6748849011490751,40.59501528739929
0.674886063186744,40.599321365356445
0.6748844157690569,40.603718757629395
0.6748855779782914,40.60804748535156
0.6748839307297122,40.61245083808899
0.6748850931104737,40.616816997528076
0.6748834460308983,40.62120175361633
0.674884608583148,40.62552738189697
0.6748829616724722,40.62998294830322
0.674884124396172,40.63439750671387
0.6748824776542915,40.63887691497803
0.6748836405494023,40.64333915710449
0.6748819939762133,40.64781999588013
0.6748831570426969,40.65216135978699
0.6748815106380952,40.6565318107605
0.6748826738759128,40.66085147857666
0.6748810276397946,40.66524386405945
0.6748821910489082,40.66955232620239
0.6748805449811697,40.67398524284363
0.6748817085615407,40.67830991744995
0.6748800626620779,40.68271231651306
0.6748812264136677,40.68706822395325
0.6748795806823769,40.69153141975403
0.6748807446051475,40.69590759277344
0.674879099041925,40.70032548904419
0.6748802631358378,40.70464825630188
0.6748786177405802,40.70905351638794
0.6748797820055971,40.71341395378113
0.6748781367782005,40.717851400375366
0.6748793012142833,40.72227740287781
0.6748776561546445,40.72689199447632
0.6748788207617546,40.731446743011475
0.6748771758697705,40.73591375350952
0.6748783406478699,40.74028944969177
0.6748766959234366,40.74472165107727
0.6748778608724872,40.74920105934143
0.6748762163155017,40.75363826751709
0.6748773814354654,40.75804424285889
0.6748757370458243,40.762532234191895
0.6748769023366629,40.7669415473938
0.6748752581142632,40.7713508605957
0.6748764235759386,40.775747537612915
0.6748747795206773,40.78020143508911
0.6748759451531515,40.784563302993774
0.6748743012649255,40.78901124000549
0.6748754670681604,40.793346881866455
0.6748738233468669,40.79778480529785
0.6748749893208246,40.80224585533142
0.6748733457663604,40.80674982070923
0.6748745119110029,40.811161279678345
0.6748728685232654,40.81558275222778
0.6748740348385549,40.82001090049744
0.6748723916174413,40.824461221694946
0.6748735581033397,40.82882380485535
0.6748719150487476,40.833303928375244
0.6748730817052169,40.83780360221863
0.6748714388170435,40.84240365028381
0.6748726056440459,40.84681725502014
0.6748709629221888,40.85132360458374
0.6748721299196867,40.855833530426025
0.6748704873640432,40.86040902137756
0.6748716545319987,40.864890813827515
0.6748700121424666,40.869486808776855
0.674871179480842,40.87402057647705
0.6748695372573185,40.87853145599365
0.6748707047660761,40.8829402923584
0.6748690627084594,40.88744330406189
0.6748702303875614,40.891911029815674
0.6748685884957492,40.89642262458801
0.6748697563451582,40.90081810951233
0.6748681146190479,40.90524482727051
0.6748692826387261,40.909645557403564
0.6748676410782161,40.9141047000885
0.6748688092681256,40.91848421096802
0.6748671678731138,40.92289328575134
0.6748683362332176,40.9272563457489
0.6748666950036019,40.93168497085571
0.674867863533862,40.936036825180054
0.6748662224695408,40.940489053726196
0.6748673911699198,40.944862365722656
0.6748657502707909,40.949305295944214
0.6748669191412513,40.95369911193848
0.6748652784072132,40.95818042755127
0.6748664474477177,40.962661266326904
0.6748648068786685,40.967124938964844
0.6748659760891795,40.97157883644104
0.6748643356850178,40.976096630096436
0.6748655050654979,40.980483293533325
0.674863864826122,40.9849317073822
0.6748650343765339,40.98934364318848
0.6748633943018424,40.99377393722534
0.6748645640221489,40.99817371368408
0.6748629241120402,41.002641439437866
0.6748640940022037,41.00703310966492
0.6748624542565765,41.01152205467224
0.6748636243165599,41.01594614982605
0.6748619847353129,41.020463705062866
0.6748631549650791,41.024969816207886
0.6748615155481109,41.02954721450806
0.6748626859476224,41.03409481048584
0.6748610466948322,41.03879499435425
0.6748622172640519,41.04338479042053
0.6748605781753383,41.04801893234253
0.6748617489142288,41.05245637893677
0.6748601099894909,41.0569064617157
0.6748612808980156,41.061333894729614
0.6748596421371519,41.06583905220032
0.6748608132152736,41.07026982307434
0.6748591746181839,41.074766635894775
0.6748603458658651,41.079140424728394
0.6748587074324482,41.08355212211609
0.6748598788496519,41.087952852249146
0.6748582405798073,41.09241533279419
0.6748594121664969,41.096821546554565
0.6748577740601233,41.10127782821655
0.6748589458162615,41.10564374923706
0.6748573078732587,41.11010193824768
0.6748584797988088,41.11449384689331
0.674856842019076,41.11892557144165
0.6748580141140005,41.12329435348511
0.6748563764974373,41.127718687057495
0.6748575487616999,41.13211250305176
0.6748559113082059,41.1365442276001
0.6748570837417693,41.14087963104248
0.6748554464512441,41.145307540893555
0.6748566190540718,41.14967155456543
0.6748549819264147,41.15408229827881
0.6748561546984697,41.15846586227417
0.6748545177335805,41.162959814071655
0.6748556906748262,41.16730093955994
0.6748540538726048,41.17169690132141
0.6748552269830043,41.17607355117798
0.6748535903433508,41.18051218986511
0.674854763622867,41.18486666679382
0.6748531271456811,41.1892774105072
0.674854300594278,41.19367456436157
0.6748526642794597,41.198171854019165
0.6748538378971,41.20259642601013
0.6748522017445491,41.207053422927856
0.6748533755311966,41.21143698692322
0.6748517395408137,41.215888261795044
0.6748529134964316,41.22032833099365
0.6748512776681163,41.22482752799988
0.6748524517926681,41.22922325134277
0.6748508161263211,41.233710289001465
0.6748519904197698,41.23811173439026
0.6748503549152913,41.24252510070801
0.674851529377601,41.24692225456238
0.674849894034891,41.25141930580139
0.6748510686660248,41.25583028793335
0.6748494334849842,41.26032829284668
0.674850608284906,41.26474976539612
0.674848973265435,41.26919436454773
0.6748501482341079,41.273579597473145
0.674848513376107,41.27805805206299
0.674849688513495,41.28249454498291
0.6748480538168649,41.28696918487549
0.6748492291229315,41.2914297580719
0.6748475945875727,41.295915365219116
0.6748487700622815,41.30035400390625
0.6748471356880952,41.30484628677368
0.6748483113314097,41.30924034118652
0.6748466771182962,41.3136944770813
0.6748478529301802,41.31809186935425
0.6748462188780407,41.32253551483154
0.6748473948584579,41.32691049575806
0.6748457609671933,41.33137392997742
0.6748469371161074,41.335755348205566
0.6748453033856187,41.34019994735718
0.6748464797029936,41.34459328651428
0.6748448461331815,41.349069595336914
0.6748460226189811,41.35346245765686
0.6748443892097471,41.35795331001282
0.6748455658639352,41.36237597465515
0.6748439326151802,41.36678671836853
0.6748451094377206,41.371145486831665
0.6748434763493459,41.37556505203247
0.6748446533402026,41.379932165145874
0.6748430204121094,41.38433241844177
0.6748441975712463,41.38872408866882
0.6748425648033362,41.393176794052124
0.6748437421307172,41.3975555896759
0.6748421095228914,41.402031660079956
0.6748432870184803,41.4064359664917
0.6748416545706407,41.41087341308594
0.6748428322344016,41.41520380973816
0.6748411999464493,41.419601917266846
0.6748423777783464,41.42396593093872
0.6748407456501835,41.428396701812744
0.6748419236501805,41.43278455734253
0.6748402916817081,41.43721556663513
0.6748414698497696,41.44166088104248
0.6748398380408898,41.44623351097107
0.6748410163769795,41.450719356536865
0.674839384727594,41.45525527000427
0.6748405632316764,41.45972752571106
0.6748389317416867,41.46433210372925
0.6748401104137259,41.46897530555725
0.6748384790830345,41.4738245010376
0.6748396579229945,41.47852444648743
0.6748380267515031,41.483147382736206
0.6748392057593483,41.4876914024353
0.6748375747469589,41.49222135543823
0.6748387539226534,41.496673345565796
0.6748371230692682,41.50118446350098
0.6748383024127764,41.50558924674988
0.6748366717182976,41.510029792785645
0.674837851229584,41.514419078826904
0.6748362206939137,41.51885008811951
0.674837400372942,41.523292541503906
0.6748357699959829,41.52782869338989
0.674836949842718,41.532227754592896
0.674835319624372,41.536654472351074
0.6748364996387782,41.54106402397156
0.6748348695789479,41.54552435874939
0.6748360497609897,41.5500054359436
0.6748344198595775,41.55455780029297
0.6748356002092192,41.558950662612915
0.6748339704661277,41.563377380371094
0.6748351509833338,41.5677490234375
0.6748335213984654,41.57218623161316
0.6748347020832007,41.576552867889404
0.6748330726564583,41.580955266952515
0.674834253508687,41.585320711135864
0.674832624239973,41.58979654312134
0.67483380525966,41.594181060791016
0.6748321761488775,41.5986692905426
0.6748333573359869,41.60306930541992
0.6748317283830387,41.6075656414032
0.6748329097375354,41.61195921897888
0.6748312809423245,41.616403579711914
0.674832462464173,41.62077975273132
0.6748308338266022,41.62525272369385
0.6748320155157674,41.629650592803955
0.6748303870357398,41.63409161567688
0.6748315688921863,41.63850545883179
0.6748299405696047,41.64292883872986
0.6748311225932974,41.64736580848694
0.6748294944280653,41.65187335014343
0.6748306766189686,41.65634894371033
0.674829048610989,41.66083908081055
0.674830230969068,41.6652672290802
0.6748286031182444,41.669757604599
0.6748297856434635,41.67419767379761
0.6748281579496992,41.67868685722351
0.6748293406420236,41.68309140205383
0.6748277131052217,41.687543630599976
0.6748288959646163,41.691956520080566
0.6748272685846805,41.69643044471741
0.6748284516111099,41.70081877708435
0.6748268243879437,41.7052583694458
0.674828007581373,41.709635972976685
0.67482638051488,41.71409773826599
0.674827563875274,41.718467235565186
0.6748259369653579,41.722869634628296
0.6748271204926816,41.7272527217865
0.6748254937392458,41.73166608810425
0.6748266774334644,41.73600673675537
0.6748250508364129,41.74043869972229
0.6748262346974913,41.74486017227173
0.6748246082567279,41.7493097782135
0.674825792284631,41.75374937057495
0.6748241660000595,41.75824022293091
0.6748253501947526,41.76268649101257
0.6748237240662768,41.76717686653137
0.6748249084277251,41.77163863182068
0.6748232824552491,41.7761332988739
0.6748244669834177,41.78068447113037
0.6748228411668454,41.78518271446228
0.6748240258616995,41.78958702087402
0.6748224002009353,41.79402470588684
0.6748235850624399,41.7984733581543
0.6748219595573879,41.80292892456055
0.6748231445855081,41.807366371154785
0.6748215192360726,41.81181979179382
0.6748227044307736,41.81622052192688
0.674821079236859,41.82071375846863
0.6748222645981063,41.82515501976013
0.6748206395596166,41.82961058616638
0.6748218250873758,41.83404564857483
0.6748202002042154,41.838563203811646
0.6748213858984513,41.84298586845398
0.674819761170525,41.84745931625366
0.6748209470312032,41.8519446849823
0.6748193224584154,41.85642671585083
0.674820508485501,41.86082148551941
0.6748188840677565,41.86526370048523
0.6748200702612152,41.869667768478394
0.6748184459984183,41.87414884567261
0.6748196323582154,41.87855076789856
0.674818008250271,41.88297367095947
0.674819194776372,41.88732385635376
0.6748175708231849,41.89175796508789
0.6748187575155551,41.896143198013306
0.6748171337170302,41.90056228637695
0.6748183205756354,41.90493965148926
0.6748166969316773,41.9094078540802
0.6748178839564829,41.91381120681763
0.6748162604669969,41.91838622093201
0.6748174476579683,41.92282724380493
0.6748158243228592,41.927308797836304
0.6748170116799622,41.931697368621826
0.6748153884991352,41.93617224693298
0.6748165760223356,41.940566301345825
0.6748149529956955,41.94508099555969
0.6748161406849587,41.94951605796814
0.6748145178124111,41.95400643348694
0.6748157056677024,41.95842385292053
0.6748140829491525,41.962918758392334
0.6748152709704381,41.967331647872925
0.6748136484057912,41.971874952316284
0.6748148365930368,41.97631239891052
0.6748132141821979,41.98085045814514
0.6748144025353692,41.98527765274048
0.6748127802782439,41.989811420440674
0.6748139687973065,41.99422359466553
0.6748123466938007,41.99870419502258
0.6748135353787205,42.00311541557312
0.6748119134287391,42.007548570632935
0.674813102279482,42.01193976402283
0.674811480482931,42.01641249656677
0.6748126694994627,42.02082705497742
0.6748110478562479,42.025312423706055
0.6748122370385344,42.02975940704346
0.6748106155485614,42.034250259399414
0.6748118048965684,42.03867149353027
0.6748101835597428,42.04315662384033
0.6748113730734364,42.04754567146301
0.6748097518896641,42.05204176902771
0.6748109415690103,42.05651903152466
0.6748093205381973,42.061070919036865
0.6748105103831621,42.065571784973145
0.6748088895052142,42.07017111778259
0.6748100795157636,42.07475543022156
0.6748084587905869,42.079365253448486
0.6748096489666868,42.083815574645996
0.6748080283941873,42.08831429481506
0.6748092187358039,42.09273409843445
0.6748075983158879,42.09721231460571
0.6748087888229872,42.101776361465454
0.6748071685555606,42.10663342475891
0.674808359228109,42.11112594604492
0.6748067391130783,42.11563491821289
0.6748079299510414,42.12013053894043
0.6748063099883129,42.12463140487671
0.6748075009916572,42.12906312942505
0.6748058811811374,42.13354682922363
0.6748070723498291,42.13804483413696
0.6748054526914237,42.14267635345459
0.6748066440254291,42.14722967147827
0.6748050245190454,42.151864767074585
0.6748062160183304,42.15641403198242
0.6748045966638747,42.161091804504395
0.6748057883284057,42.16555047035217
0.6748041691257844,42.17015266418457
0.6748053609555279,42.17463445663452
0.6748037419046481,42.17913103103638
0.6748049338995702,42.18353033065796
0.6748033150003383,42.187994718551636
0.6748045071604053,42.19250702857971
0.674802888412728,42.197139501571655
0.6748040807379067,42.20159554481506
0.6748024621416906,42.206201791763306
0.6748036546319471,42.21062421798706
0.6748020361870996,42.21509575843811
0.6748032288424004,42.21947169303894
0.674801610548828,42.22390151023865
0.6748028033691393,42.228254556655884
0.6748011852267497,42.232707023620605
0.6748023782120383,42.23706579208374
0.6748007602207376,42.24150013923645
0.6748019533709698,42.24588751792908
0.6748003355306661,42.25033950805664
0.6748015288458082,42.25470590591431
0.674799911156408,42.259100675582886
0.6748011046364272,42.263479709625244
0.6747994870978379,42.267921924591064
0.6748006807427004,42.27230143547058
0.6747990633548291,42.2767379283905
0.6748002571645014,42.28110885620117
0.674798639927256,42.28555488586426
0.6747998339017047,42.28994417190552
0.6747982168149923,42.29452133178711
0.6747994109541843,42.298925161361694
0.6747977940179123,42.30338168144226
0.6747989883218142,42.30781126022339
0.67479737153589,42.312267541885376
0.6747985660044683,42.31668782234192
0.6747969493688,42.32114624977112
0.6747981440020214,42.32555961608887
0.6747965275165161,42.330036878585815
0.674797722314348,42.334474325180054
0.6747961059789135,42.33888912200928
0.674797300941322,42.343233823776245
0.6747956847558662,42.347620248794556
0.6747968798828183,42.35202980041504
0.6747952638472489,42.35647630691528
0.6747964591387118,42.360801696777344
0.6747948432529366,42.36525201797485
0.6747960387088764,42.36962866783142
0.6747944229728037,42.374101400375366
0.6747956185931876,42.37846612930298
0.6747940030067249,42.382866859436035
0.6747951987915203,42.38720965385437
0.6747935833545758,42.391618967056274
0.674794779303749,42.39599013328552
0.6747931640162309,42.400375843048096
0.6747943601297491,42.404712438583374
0.6747927449915655,42.40913963317871
0.6747939412693957,42.41352415084839
0.6747923262804547,42.41790199279785
0.6747935227225641,42.42224407196045
0.674791907882774,42.42667055130005
0.6747931044891292,42.431010484695435
0.6747914897983983,42.435370445251465
0.6747926865689667,42.439754247665405
0.6747910720272033,42.44414663314819
0.674792268961952,42.44851064682007
0.6747906545690647,42.45290565490723
0.6747918516679605,42.45726442337036
0.6747902374238579,42.46169304847717
0.6747914346868681,42.46609854698181
0.6747898205914584,42.47069764137268
0.6747910180185503,42.47513484954834
0.6747894040717423,42.47962307929993
0.6747906016628828,42.48407769203186
0.6747889878645853,42.48851418495178
0.6747901856197418,42.4928719997406
0.6747885719698633,42.49726700782776
0.6747897698890029,42.50162601470947
0.674788156387452,42.50604057312012
0.6747893544705422,42.510414123535156
0.6747877411172282,42.51483345031738
0.674788939364236,42.519206047058105
0.6747873261590674,42.52369475364685
0.6747885245699604,42.52821326255798
0.6747869115128462,42.53274631500244
0.6747881100875915,42.53716540336609
0.6747864971784407,42.54164457321167
0.6747876959170058,42.54614210128784
0.6747860831557276,42.55086016654968
0.6747872820580799,42.55543398857117
0.6747856694445832,42.56011891365051
0.67478686851069,42.56481385231018
0.674785256044884,42.56956124305725
0.6747864552747129,42.57429766654968
0.6747848429565069,42.57908391952515
0.6747860423500249,42.58360958099365
0.6747844301793284,42.58809995651245
0.6747856297365034,42.59249567985535
0.6747840177132252,42.596954584121704
0.6747852174340249,42.601441621780396
0.6747836055580746,42.60603666305542
0.6747848054424659,42.610777616500854
0.6747831937137534,42.61562657356262
0.6747843937617041,42.62020540237427
0.6747827821801383,42.62476563453674
0.6747839823916162,42.629278898239136
0.6747823709571069,42.633925914764404
0.6747835713320794,42.638336181640625
0.6747819600445362,42.64297103881836
0.674783160582971,42.647411823272705
0.6747815494423036,42.65196418762207
0.6747827501441684,42.656593561172485
0.6747811391502864,42.66118288040161
0.6747823400155488,42.66561007499695
0.674780729168362,42.670069456100464
0.6747819301969897,42.67461323738098
0.674780319496408,42.67916131019592
0.6747815206883688,42.68371224403381
0.674779910134302,42.688361167907715
0.6747811114895638,42.69297504425049
0.6747795010819219,42.697556495666504
0.6747807026004521,42.70207214355469
0.6747790923391449,42.70657396316528
0.6747802940209117,42.71098208427429
0.6747786839058495,42.715434074401855
0.6747798857508202,42.71981167793274
0.6747782757819133,42.72423768043518
0.6747794777900562,42.7286274433136
0.6747778679672142,42.73308444023132
0.6747790701384973,42.73743653297424
0.6747774604616305,42.74185490608215
0.6747786627960213,42.74627351760864
0.6747770532650403,42.75069808959961
0.674778255762507,42.75509524345398
0.6747766463773222,42.759639501571655
0.6747778490378324,42.76417684555054
0.6747762397983539,42.768786907196045
0.6747774426218759,42.77327632904053
0.6747758335280142,42.7777636051178
0.6747770365145158,42.78217005729675
0.6747754275661815,42.78663635253906
0.6747766307156308,42.79101538658142
0.6747750219127343,42.7954318523407
0.6747762252250994,42.79983830451965
0.6747746165675513,42.80443096160889
0.6747758200428002,42.808836460113525
0.6747742115305112,42.81327486038208
0.6747754151686121,42.81764197349548
0.674773806801493,42.82215905189514
0.6747750106024138,42.82660245895386
0.6747734023803754,42.831077337265015
0.6747746063440841,42.835511684417725
0.6747729982670373,42.840004444122314
0.6747742023935025,42.844478130340576
0.6747725944613577,42.84899067878723
0.6747737987505474,42.853463888168335
0.674772190963216,42.85797309875488
0.6747733954150983,42.86239409446716
0.674771787772491,42.866828203201294
0.6747729923870344,42.87115979194641
0.6747713848890623,42.875555753707886
0.6747725896662351,42.8798930644989
0.6747709823128092,42.8843092918396
0.6747721872525795,42.88866424560547
0.6747705800436111,42.89305591583252
0.6747717851459469,42.89740252494812
0.6747701780813474,42.901779890060425
0.6747713833462176,42.90611267089844
0.674769776425898,42.910568714141846
0.6747709818532704,42.91497254371643
0.6747693750771421,42.919349193573
0.6747705806669855,42.923678398132324
0.6747689740349598,42.9280788898468
0.6747701797872423,42.93241620063782
0.6747685732992307,42.93681359291077
0.674769779213921,42.941155672073364
0.6747681728698347,42.945595502853394
0.6747693789469013,42.949971437454224
0.6747677727466523,42.95442247390747
0.6747689789860633,42.95881009101868
0.6747673729295626,42.96326422691345
0.674768579331287,42.96776247024536
0.6747669734184467,42.972397804260254
0.6747681799824526,42.97700762748718
0.6747665742131842,42.981711626052856
0.6747677809394401,42.986461877822876
0.6747661753136555,42.991209745407104
0.6747673822021304,42.99569272994995
0.674765776719741,43.00018811225891
0.6747669837704033,43.00456404685974
0.6747653784313216,43.00896954536438
0.6747665856441397,43.013347148895264
0.6747649804482769,43.01778793334961
0.6747661878232197,43.022133350372314
0.6747645827704881,43.026596784591675
0.6747657903075241,43.030951261520386
0.6747641853978358,43.03534913063049
0.6747653930969338,43.03972148895264
0.6747637883302008,43.04421353340149
0.6747649961913295,43.04867100715637
0.6747633915674637,43.05328369140625
0.674764599590592,43.057766914367676
0.6747629951095057,43.062246561050415
0.674764203294602,43.06661033630371
0.6747625989562075,43.071131467819214
0.6747638073032408,43.075509548187256
0.6747622031074505,43.07992196083069
0.6747634116163895,43.08435344696045
0.6747618075631154,43.08883857727051
0.6747630162339292,43.093313455581665
0.6747614123230837,43.09790515899658
0.6747626211557408,43.102394580841064
0.6747610173872367,43.10685896873474
0.6747622263817061,43.11132884025574
0.6747606227554558,43.11577558517456
0.6747618319117062,43.12012338638306
0.6747602284276221,43.124531745910645
0.6747614377456227,43.12889575958252
0.6747598344036174,43.13327741622925
0.6747610438833374,43.13765621185303
0.6747594406833235,43.14207363128662
0.6747606503247313,43.146445989608765
0.6747590472666216,43.15084648132324
0.6747602570696866,43.155232429504395
0.6747586541533938,43.159690141677856
0.6747598641180846,43.16406321525574
0.6747582613435218,43.16851782798767
0.6747594714698079,43.17297339439392
0.6747578688368875,43.17736768722534
0.6747590791247376,43.181700229644775
0.6747574766333728,43.18610882759094
0.6747586870827563,43.190465450286865
0.6747570847328599,43.194857120513916
0.6747582953437458,43.19925117492676
0.6747566931352308,43.20377516746521
0.6747579039075883,43.20816421508789
0.674756301840368,43.212583780288696
0.6747575127741658,43.216965198516846
0.6747559108481533,43.221465826034546
0.6747571219433611,43.22586965560913
0.6747555201584694,43.23042392730713
0.6747567314150562,43.23480153083801
0.6747551297711988,43.239238262176514
0.6747563411891337,43.24368143081665
0.6747547396862236,43.24818420410156
0.6747559512654763,43.25257205963135
0.6747543499034269,43.2570219039917
0.6747555616439662,43.26145267486572
0.6747539604226911,43.265892028808594
0.6747551723244862,43.27029824256897
0.6747535712438987,43.27479434013367
0.6747547833069194,43.27918362617493
0.6747531823669329,43.28363275527954
0.6747543945911482,43.288044929504395
0.6747527937916764,43.29253268241882
0.6747540061770558,43.29689955711365
0.6747524055180122,43.301305294036865
0.6747536180645252,43.30567765235901
0.6747520175458234,43.310120582580566
0.6747532302534393,43.31456542015076
0.6747516298749932,43.319098472595215
0.6747528427436812,43.32348942756653
0.6747512425054043,43.327932834625244
0.6747524555351341,43.33234786987305
0.6747508554369405,43.33678317070007
0.6747520686276814,43.341169357299805
0.674750468669485,43.34561729431152
0.6747516820212066,43.35005831718445
0.6747500822029208,43.35456967353821
0.674751295715593,43.35907316207886
0.6747496960371321,43.36352586746216
0.6747509097107239,43.3679633140564
0.674749310172002,43.37244200706482
0.674750524006483,43.376882553100586
0.6747489246074141,43.38136124610901
0.6747501386027545,43.385762214660645
0.6747485393432524,43.39025807380676
0.6747497534994211,43.394672870635986
0.6747481543794006,43.399149894714355
0.6747493686963675,43.40352749824524
0.6747477697157424,43.40806007385254
0.6747489841934771,43.41249942779541
0.6747473853521618,43.41701531410217
0.6747485999906342,43.421491384506226
0.6747470012885429,43.42603015899658
0.6747482160877224,43.43050503730774
0.6747466175247697,43.43496537208557
0.6747478324846262,43.439348220825195
0.6747462340607264,43.44378352165222
0.6747474491812296,43.44827723503113
0.6747458508962971,43.452733278274536
0.6747470661774169,43.45715379714966
0.6747454680313664,43.461660861968994
0.6747466834730724,43.466111183166504
0.6747450854658186,43.470640420913696
0.6747463010680805,43.475053548812866
0.6747447031995377,43.479575872421265
0.6747459189623257,43.484129667282104
0.6747443212324089,43.488972187042236
0.6747455371556926,43.49386548995972
0.6747439395643163,43.49878191947937
0.6747451556480658,43.503432512283325
0.6747435581951449,43.508116006851196
0.6747447744393299,43.512622594833374
0.6747431771247793,43.51722812652588
0.6747443935293698,43.521745920181274
0.6747427963531043,43.526289224624634
0.6747440129180704,43.53070044517517
0.6747424158800047,43.5352258682251
0.6747436326053162,43.53968119621277
0.6747420357053658,43.54418134689331
0.6747432525909928,43.54867100715637
0.6747416558290726,43.553184270858765
0.6747428728749849,43.55770182609558
0.6747412762510099,43.56222867965698
0.6747424934571777,43.566630601882935
0.6747408969710631,43.57106041908264
0.6747421143374565,43.57554817199707
0.6747405179891174,43.58023524284363
0.6747417355157065,43.5847384929657
0.6747401393050583,43.5892448425293
0.6747413569918129,43.59374642372131
0.6747397609187709,43.59827971458435
0.6747409787656615,43.602861166000366
0.674739382830141,43.607651710510254
0.6747406008371375,43.6124267578125
0.674739005039054,43.61732196807861
0.6747402232061269,43.62198090553284
0.6747386275453955,43.626697301864624
0.6747398458725148,43.63135099411011
0.6747382503490513,43.636242389678955
0.6747394688361872,43.64099097251892
0.6747378734499072,43.645737409591675
0.67473909209703,43.65040731430054
0.674737496847849,43.65509057044983
0.6747387156549289,43.65957260131836
0.6747371205427628,43.664336919784546
0.6747383395097699,43.66903519630432
0.674736744534534,43.67380976676941
0.6747379636614391,43.67854118347168
0.6747363688230494,43.68319845199585
0.6747375881098223,43.68770384788513
0.6747359934081948,43.69231557846069
0.6747372128548063,43.696868896484375
0.6747356182898564,43.70156288146973
0.6747368378962765,43.706154584884644
0.6747352434679204,43.71084189414978
0.6747364632341197,43.71543073654175
0.6747348689422733,43.72012662887573
0.6747360888682222,43.724767446517944
0.6747344947128018,43.729437589645386
0.6747357147984707,43.73403859138489
0.6747341207793919,43.738816022872925
0.6747353410247512,43.74350309371948
0.6747337471419305,43.748491287231445
0.6747349675469507,43.75332546234131
0.674733373800304,43.758058071136475
0.6747345943649558,43.76259779930115
0.6747330007543995,43.76720070838928
0.6747342214786531,43.77178120613098
0.6747326280041032,43.77638363838196
0.6747338488879295,43.78092050552368
0.6747322555493026,43.78556752204895
0.674733476592672,43.7900915145874
0.6747318833898843,43.79474472999573
0.6747331045927674,43.799262285232544
0.6747315115257354,43.80376482009888
0.6747327328881029,43.80824089050293
0.6747311399567429,43.81282901763916
0.6747323614785652,43.81740713119507
0.6747307686827939,43.822208404541016
0.6747319903640419,43.82690644264221
0.6747303977037762,43.83159160614014
0.6747316195444202,43.83615779876709
0.6747300270195762,43.84080624580383
0.6747312490195873,43.84528422355652
0.6747296566300817,43.84990310668945
0.6747308787894306,43.8543746471405
0.6747292865351804,43.858850955963135
0.6747305088538376,43.86326503753662
0.674728916734759,43.86781978607178
0.6747301392126956,43.87227129936218
0.674728547228706,43.876792907714844
0.6747297698658926,43.88124060630798
0.6747281780169087,43.88583970069885
0.674729400813316,43.89036583900452
0.6747278090992549,43.89487099647522
0.6747290320548539,43.899285316467285
0.6747274404756319,43.90376257896423
0.6747286635903934,43.9081666469574
0.6747270721459283,43.91266202926636
0.6747282954198233,43.91718506813049
0.6747267041100317,43.92167592048645
0.6747279275430306,43.92610287666321
0.67472633636783,43.93063473701477
0.6747275599599041,43.93511772155762
0.6747259689192113,43.939711809158325
0.6747271926703315,43.94418263435364
0.6747256017640638,43.94877314567566
0.6747268256742014,43.95327687263489
0.6747252349022761,43.95793437957764
0.6747264589714015,43.962722063064575
0.674724868333736,43.96746778488159
0.6747260925618204,43.972172260284424
0.674724502058332,43.97693347930908
0.6747257264453462,43.98153877258301
0.6747241360759525,43.98623728752136
0.674725360621868,43.99097537994385
0.674723770386486,43.995675563812256
0.6747249950912738,44.000380516052246
0.6747234049898214,44.00500202178955
0.6747246298534524,44.009474992752075
0.6747230398858468,44.014055013656616
0.6747242649082922,44.018529415130615
0.6747226750744515,44.02312231063843
0.6747239002556823,44.027565717697144
0.6747223105555237,44.032010078430176
0.6747235358955113,44.03639626502991
0.6747219463289527,44.04083037376404
0.6747231718276681,44.0452561378479
0.6747215823946271,44.04972505569458
0.6747228080520414,44.054155111312866
0.6747212187524364,44.05862998962402
0.6747224445685209,44.063027143478394
0.674720855402269,44.0674512386322
0.6747220813769952,44.07180309295654
0.6747204923440144,44.076205253601074
0.6747217184773533,44.08060026168823
0.674720129577562,44.08505821228027
0.6747213558694849,44.08946371078491
0.6747197671028008,44.094048261642456
0.6747209935532789,44.098530292510986
0.6747194049196201,44.10299897193909
0.674720631528625,44.10746121406555
0.6747190430279097,44.11202144622803
0.6747202697954123,44.11656212806702
0.6747186814275585,44.12124681472778
0.6747199083535305,44.12580490112305
0.6747183201184568,44.13042163848877
0.6747195472028693,44.13487482070923
0.6747179591004934,44.1394100189209
0.6747191863433183,44.14394569396973
0.6747175983735586,44.148449420928955
0.6747188257747668,44.15285277366638
0.6747172379375418,44.157365798950195
0.6747184654971051,44.16180634498596
0.6747168777923331,44.16631603240967
0.674718105510223,44.170790910720825
0.6747165179378226,44.17529606819153
0.6747177458140103,44.179749965667725
0.6747161583738996,44.184200286865234
0.6747173864083569,44.18861389160156
0.6747157991004545,44.193103313446045
0.6747170272931529,44.1975462436676
0.6747154401173777,44.202030420303345
0.6747166684682886,44.20647740364075
0.6747150814245592,44.210973024368286
0.6747163099336542,44.215322732925415
0.6747147230218891,44.21975016593933
0.6747159516891398,44.22411584854126
0.6747143649092577,44.22854995727539
0.6747155937346359,44.232964277267456
0.6747140070865555,44.23745679855347
0.6747152360700325,44.24186563491821
0.6747136495536731,44.24638056755066
0.6747148786952207,44.250826835632324
0.6747132923105009,44.25538682937622
0.6747145216100907,44.259984493255615
0.6747129353569293,44.264593839645386
0.6747141648145333,44.26913833618164
0.6747125786928494,44.27375078201294
0.674713808308439,44.278199672698975
0.6747122223181518,44.28273320198059
0.6747134520916986,44.28717875480652
0.6747118662327268,44.29171013832092
0.6747130961642029,44.296122789382935
0.6747115104364659,44.30060362815857
0.6747127405258431,44.30501317977905
0.6747111549292597,44.30947542190552
0.6747123851765098,44.31387281417847
0.6747107997109995,44.31836414337158
0.674712030116094,44.32276439666748
0.6747104447815763,44.327216386795044
0.6747116753444873,44.331615686416626
0.674710090140881,44.33612537384033
0.6747113208615803,44.34053444862366
0.6747097357888049,44.345051288604736
0.6747109666672645,44.34949827194214
0.6747093817252394,44.35403656959534
0.674710612761431,44.35849738121033
0.6747090279500759,44.36310791969299
0.6747102591439716,44.36761713027954
0.6747086744632056,44.37207913398743
0.6747099058147772,44.37646007537842
0.6747083212645202,44.38087248802185
0.6747095527737398,44.38526797294617
0.6747079683539113,44.389726400375366
0.6747092000207507,44.39411759376526
0.6747076157312701,44.39855766296387
0.6747088475557017,44.40297746658325
0.6747072633964891,44.40747332572937
0.6747084953784842,44.411903381347656
0.6747069113494591,44.41635012626648
0.6747081434889906,44.420711517333984
0.6747065595900725,44.42512273788452
0.674707791887112,44.429561614990234
0.6747062081182214,44.43408679962158
0.6747074405727408,44.438490867614746
0.6747058569337971,44.44296050071716
0.674707089545769,44.44734191894531
0.674705506036692,44.45173788070679
0.6747067388060884,44.456117391586304
0.6747051554267983,44.46055197715759
0.674706388353591,44.46492576599121
0.6747048051040081,44.46933960914612
0.6747060381881694,44.47372245788574
0.6747044550682133,44.47818207740784
0.6747056883097159,44.48255276679993
0.6747041053193069,44.486998558044434
0.6747053387181224,44.49142122268677
0.6747037558571808,44.49589157104492
0.6747049894132815,44.50029468536377
0.6747034066817273,44.504741191864014
0.6747046403950859,44.509260416030884
0.6747030577928393,44.513917446136475
0.6747042916634277,44.51850605010986
0.6747027091904092,44.52318000793457
0.6747039432181996,44.527734994888306
0.6747023608743292,44.532262325286865
0.6747035950592946,44.5367169380188
0.6747020128444929,44.5411536693573
0.6747032471866048,44.54555344581604
0.6747016651007927,44.54999923706055
0.6747028996000237,44.55443716049194
0.6747013176431211,44.55889415740967
0.6747025522994435,44.56335258483887
0.6747009704713712,44.56781220436096
0.6747022052847578,44.57217717170715
0.6747006235854363,44.57659840583801
0.6747018585558591,44.58096623420715
0.674700276985209,44.58539271354675
0.6747015121126404,44.58978891372681
0.6746999306705825,44.59439945220947
0.6747011659549954,44.59883737564087
0.6746995846414502,44.60330295562744
0.674700820082817,44.60768151283264
0.6746992388977052,44.61211061477661
0.674700474495998,44.61664819717407
0.6746988934392409,44.62113165855408
0.6747001291944323,44.62550973892212
0.6746985482659504,44.630006313323975
0.6746997841780131,44.634397983551025
0.6746982033777273,44.63882613182068
0.674699439446634,44.64324235916138
0.6746978587744655,44.64767861366272
0.6746990950001885,44.65205478668213
0.674697514456058,44.65650129318237
0.6746987508385698,44.6609845161438
0.6746971704223989,44.66544508934021
0.6746984069616722,44.669811487197876
0.6746968266733814,44.67427706718445
0.674698063369389,44.67868423461914
0.6746964832088996,44.68316197395325
0.6746977200616141,44.68756937980652
0.6746961400288473,44.69210481643677
0.6746973770382415,44.69646906852722
0.6746957971331186,44.700860261917114
0.6746970342991648,44.7052583694458
0.6746954545216071,44.70968747138977
0.6746966918442783,44.71406078338623
0.674695112194207,44.71849036216736
0.6746963496734758,44.722830057144165
0.6746947701508125,44.727256059646606
0.6746960077866517,44.73165154457092
0.6746944283913177,44.73607158660889
0.6746956661837001,44.74041795730591
0.6746940869156167,44.744996786117554
0.6746953248645151,44.74952554702759
0.6746937457236041,44.754212856292725
0.6746949838289913,44.75885558128357
0.674693404815174,44.76342797279358
0.674694643077023,44.76790452003479
0.674693064190221,44.77244305610657
0.6746943026085045,44.77699112892151
0.6746927238486397,44.781494140625
0.6746939624233305,44.78588533401489
0.6746923837903243,44.79033827781677
0.6746936225213952,44.79471802711487
0.6746920440151697,44.79918837547302
0.6746932829025938,44.80358052253723
0.6746917045230707,44.80799460411072
0.6746929435668207,44.81233739852905
0.6746913653139217,44.8167827129364
0.6746926045139708,44.82115912437439
0.6746910263876177,44.82558870315552
0.6746922657439389,44.82994723320007
0.6746906877440538,44.834394693374634
0.6746919272566201,44.838746547698975
0.6746903493831248,44.84315204620361
0.6746915890519091,44.847519874572754
0.6746900113047257,44.85203719139099
0.6746912511297009,44.85655093193054
0.6746896735087516,44.86104083061218
0.6746909134898909,44.86544156074524
0.6746893359950975,44.869893074035645
0.674690576132374,44.8742618560791
0.6746889987636592,44.878729820251465
0.6746902390570457,44.883092641830444
0.6746886618143312,44.88751196861267
0.6746899022638012,44.8918559551239
0.6746883251470094,44.89622759819031
0.6746895657525357,44.90060019493103
0.6746879887615891,44.90496015548706
0.674689229523145,44.9092755317688
0.6746876526579655,44.91367483139038
0.6746888935755242,44.91805386543274
0.6746873168360343,44.92254614830017
0.6746885579095693,44.92702102661133
0.6746869812956915,44.93145203590393
0.6746882225251755,44.93579721450806
0.6746866460368323,44.94018363952637
0.6746878874222384,44.94450759887695
0.6746863110593525,44.94898056983948
0.6746875526006544,44.95332098007202
0.6746859763631483,44.957783460617065
0.6746872180603188,44.962164640426636
0.6746856419481151,44.966578006744385
0.6746868838011277,44.97098112106323
0.6746853078141489,44.97539305686951
0.674686549822977,44.979726791381836
0.6746849739611457,44.984174489974976
0.674686216125763,44.98870348930359
0.674684640389002,44.993247747421265
0.6746858827093812,44.99763059616089
0.6746843070976135,45.0020956993103
0.6746855495737283,45.006516456604004
0.6746839740868763,45.01098155975342
0.6746852167187,45.01538157463074
0.674683641356687,45.01979923248291
0.6746848841441929,45.02418637275696
0.6746833089069416,45.02867817878723
0.6746845518501031,45.03306174278259
0.674682976737537,45.037482261657715
0.6746842198363274,45.041996717453
0.6746826448483692,45.04656767845154
0.6746838881027621,45.05094027519226
0.6746823132393346,45.05539917945862
0.6746835566493037,45.05980348587036
0.67468198191033,45.06426286697388
0.6746832254758487,45.06863856315613
0.6746816508612521,45.07306361198425
0.6746828945822937,45.07745409011841
0.6746813200919975,45.08189797401428
0.6746825639685358,45.086302757263184
0.6746809896024631,45.09082221984863
0.6746822336344713,45.09524440765381
0.6746806593925456,45.0998010635376
0.6746819035799975,45.10420060157776
0.6746803294621421,45.10865139961243
0.6746815738050111,45.113097190856934
0.6746799998111489,45.1175217628479
0.6746812443094089,45.12190890312195
0.674679670439464,45.12643122673035
0.6746809150930884,45.130831241607666
0.6746793413469837,45.13523840904236
0.6746805861559464,45.13961696624756
0.6746790125336056,45.14402794837952
0.6746802574978799,45.14850449562073
0.6746786839992266,45.15312433242798
0.6746799291187865,45.15753245353699
0.6746783557437445,45.161961793899536
0.6746796010185633,45.16642141342163
0.674678027767056,45.17092943191528
0.6746792731971079,45.175440311431885
0.6746777000690588,45.18002986907959
0.6746789456543173,45.184510946273804
0.6746773726496502,45.18903303146362
0.6746786183900892,45.193469524383545
0.6746770455087282,45.198018074035645
0.6746782914043212,45.20246148109436
0.67467671864619,45.20693230628967
0.674677964696911,45.21129822731018
0.6746763920619333,45.215717792510986
0.6746776382677561,45.2200653553009
0.6746760657558558,45.22447323799133
0.6746773121167543,45.22880530357361
0.6746757397278556,45.23317790031433
0.6746769862438033,45.23752021789551
0.6746754139778298,45.241984605789185
0.6746766606488009,45.24631452560425
0.6746750885056771,45.250789165496826
0.6746763353316456,45.255197525024414
0.6746747633112954,45.259639501571655
0.6746760102922348,45.26400947570801
0.6746744383945822,45.26839733123779
0.6746756855304669,45.27277755737305
0.674674113755436,45.27724075317383
0.6746753610462396,45.28158640861511
0.6746737893937549,45.28600263595581
0.6746750368394515,45.29038095474243
0.6746734653094371,45.29491901397705
0.6746747129100005,45.29928970336914
0.6746731415023808,45.30364680290222
0.6746743892577851,45.30799841880798
0.6746728179724841,45.312389612197876
0.6746740658827038,45.31673264503479
0.6746724947196462,45.32114338874817
0.6746737427846548,45.32547855377197
0.6746721717437651,45.32994270324707
0.6746734199635366,45.334303855895996
0.6746718490447393,45.3387930393219
0.6746730974192479,45.34325838088989
0.6746715266224673,45.34780669212341
0.6746727751516873,45.35222411155701
0.674671204476848,45.3566575050354
0.6746724531607533,45.361027002334595
0.6746708826077802,45.365530014038086
0.6746721314463446,45.36996006965637
0.6746705610151623,45.3744580745697
0.6746718100083607,45.378846406936646
0.6746702396988935,45.38331079483032
0.6746714888466996,45.38769817352295
0.6746699186588725,45.392112016677856
0.6746711679612606,45.396482944488525
0.6746695978949985,45.400912284851074
0.6746708473519427,45.40528655052185
0.6746692774071702,45.40970826148987
0.6746705270186448,45.414093255996704
0.674668957195287,45.41852331161499
0.6746702069612662,45.42287802696228
0.6746686372592477,45.42729449272156
0.6746698871797061,45.431660413742065
0.6746683175989521,45.436076641082764
0.6746695676738634,45.440452337265015
0.6746679982142989,45.444873571395874
0.674669248443638,45.449220418930054
0.6746676791051878,45.453654289245605
0.6746689294889286,45.45803427696228
0.674667360271518,45.46246314048767
0.6746686108096348,45.4668185710907
0.6746670417131889,45.47125434875488
0.6746682924056564,45.47561955451965
0.6746667234301005,45.480047941207886
0.6746679742768927,45.484415769577026
0.674666405422152,45.48887228965759
0.6746676564232434,45.49323630332947
0.6746660876892431,45.497626066207886
0.6746673388446084,45.50196671485901
0.6746657702312735,45.50638389587402
0.6746670215408869,45.51076865196228
0.6746654530481432,45.51517653465271
0.6746667045119789,45.51952266693115
0.6746651361397514,45.52397179603577
0.6746663877577844,45.5283522605896
0.6746648195059988,45.532806634902954
0.6746660712782032,45.53718113899231
0.674664503146785,45.54159712791443
0.6746657550731354,45.545955181121826
0.6746641870620099,45.550374269485474
0.6746654391424809,45.55473184585571
0.6746638712515739,45.55911159515381
0.6746651234861397,45.563422441482544
0.6746635557153768,45.56780219078064
0.6746648081040123,45.572147846221924
0.6746632404533189,45.57651662826538
0.6746644929959987,45.58082985877991
0.6746629254653007,45.58520007133484
0.6746641781619992,45.58955144882202
0.6746626107512224,45.593974351882935
0.674663863601914,45.59840750694275
0.674662296310984,45.602869510650635
0.674663549315644,45.60725116729736
0.6746619821444866,45.6116726398468
0.6746632353030892,45.616082191467285
0.6746616682516302,45.62054705619812
0.6746629215641499,45.6248984336853
0.6746613546323158,45.629308223724365
0.6746626080987275,45.633713245391846
0.6746610412864436,45.638129472732544
0.674662294906722,45.64251351356506
0.6746607282139144,45.64694309234619
0.6746619819880342,45.651281118392944
0.6746604154146292,45.65565776824951
0.6746616693425652,45.66001224517822
0.6746601028884887,45.664411783218384
0.6746613569702155,45.668734073638916
0.6746597906353934,45.67310619354248
0.674661044870886,45.67744016647339
0.6746594786552449,45.6818413734436
0.6746607330444777,45.68621563911438
0.6746591669479436,45.69063186645508
0.6746604214908918,45.69501256942749
0.6746588555133909,45.69940447807312
0.6746601102100291,45.7037570476532
0.6746585443514878,45.70818567276001
0.6746597992017911,45.712536096572876
0.6746582334621355,45.71692156791687
0.6746594884660784,45.721291303634644
0.6746579228452352,45.72574257850647
0.6746591780027927,45.73015284538269
0.6746576125006881,45.73459506034851
0.6746588678118354,45.73897981643677
0.6746573024283958,45.74339485168457
0.6746585578931076,45.747729539871216
0.6746569926282597,45.75215244293213
0.6746582482465106,45.756552934646606
0.6746566831001808,45.760972023010254
0.6746579388719464,45.76530647277832
0.6746563738440615,45.76971387863159
0.6746576297693161,45.77407097816467
0.6746560648598025,45.778520822525024
0.6746573209385215,45.782846212387085
0.6746557561473061,45.78725051879883
0.6746570123794643,45.79161763191223
0.6746554477064735,45.79604148864746
0.674656704092046,45.80037188529968
0.6746551395372069,45.80479574203491
0.6746563960761689,45.80917763710022
0.6746548316394079,45.81365346908569
0.6746560883317343,45.81800699234009
0.6746545240129785,45.82241702079773
0.6746557808586444,45.82675123214722
0.6746542166578205,45.831138372421265
0.6746554736568013,45.83551526069641
0.6746539095738362,45.83995819091797
0.6746551667261065,45.84449076652527
0.6746536027609276,45.84914946556091
0.6746548600664627,45.85358428955078
0.6746532962189967,45.8580961227417
0.6746545536777717,45.86247730255127
0.6746529899479455,45.86687111854553
0.6746542475599359,45.871227502822876
0.6746526839476767,45.87565207481384
0.6746539417128572,45.88000726699829
0.6746523782180924,45.88439059257507
0.6746536361364384,45.88876724243164
0.6746520727590951,45.89317083358765
0.6746533308305815,45.897507429122925
0.6746517675705868,45.90191149711609
0.6746530257951894,45.906254053115845
0.6746514626524704,45.91066598892212
0.6746527210301642,45.91498064994812
0.6746511580046484,45.91940903663635
0.6746524165354087,45.923784255981445
0.6746508536270233,45.92817521095276
0.6746521123108253,45.9325065612793
0.6746505495194978,45.93696999549866
0.6746518083563169,45.94134163856506
0.6746502456819747,45.94575881958008
0.6746515046717863,45.950101375579834
0.6746499421143566,45.95450234413147
0.6746512012571357,45.95886993408203
0.6746496388165467,45.963229179382324
0.674650898112269,45.96756649017334
0.6746493357884473,45.972017765045166
0.6746505952370883,45.97634816169739
0.674649033029962,45.98073172569275
0.6746502926314966,45.9850652217865
0.6746487305409936,45.98953318595886
0.6746499902953973,45.99385690689087
0.6746484283214451,45.998268127441406
0.6746496882286935,46.00267004966736
0.6746481263712196,46.007063150405884
0.6746493864312881,46.01140880584717
0.6746478246902203,46.015804290771484
0.6746490849030845,46.02016091346741
0.6746475232783508,46.024574756622314
0.6746487836439858,46.02891206741333
0.6746472221355138,46.03333592414856
0.6746484826538954,46.037689447402954
0.6746469212616132,46.04208755493164
0.6746481819327169,46.04646134376526
0.6746466206565521,46.05085635185242
0.6746478814803536,46.05518126487732
0.6746463203202343,46.05955243110657
0.6746475812967089,46.06390333175659
0.6746460202525631,46.06831407546997
0.6746472813816865,46.072641134262085
0.6746457204534424,46.0770468711853
0.6746469817351897,46.0813992023468
0.6746454209227756,46.08581018447876
0.6746466823571228,46.09015393257141
0.6746451216604664,46.09455490112305
0.6746463832473891,46.09890294075012
0.6746448226664186,46.1032989025116
0.6746460844058924,46.10767102241516
0.6746445239405359,46.11205983161926
0.6746457858325366,46.1164186000824
0.6746442254827226,46.1208291053772
0.6746454875272259,46.12518501281738
0.6746439272928825,46.12963271141052
0.6746451894898639,46.133991956710815
0.6746436293709196,46.13843870162964
0.6746448917203548,46.14279365539551
0.6746433317167378,46.147175788879395
0.6746445942186026,46.15149450302124
0.6746430343302414,46.15587902069092
0.6746442969845114,46.16024303436279
0.6746427372113347,46.16462063789368
0.6746440000179857,46.16900873184204
0.6746424403599218,46.17343735694885
0.6746437033189295,46.17782926559448
0.6746421437759068,46.18225622177124
0.6746434068872471,46.18665385246277
0.6746418474591945,46.191067934036255
0.6746431107228432,46.195475816726685
0.6746415514096888,46.19995379447937
0.6746428148256217,46.204325914382935
0.6746412556272947,46.20873737335205
0.6746425191954877,46.21308970451355
0.6746409601119164,46.21750450134277
0.6746422238323453,46.22190070152283
0.6746406648634587,46.22637391090393
0.6746419287360993,46.23070931434631
0.674640369881826,46.235119581222534
0.6746416339066543,46.23946809768677
0.6746400751669234,46.24396586418152
0.6746413393439151,46.248351097106934
0.674639780718655,46.25272822380066
0.6746410450477865,46.257089376449585
0.6746394865369262,46.26148319244385
0.674640751018173,46.265827655792236
0.674639192621642,46.270222425460815
0.67464045725498,46.27459669113159
0.6746388989727067,46.27899622917175
0.6746401637581121,46.28334450721741
0.6746386055900256,46.28776001930237
0.6746398705274746,46.29220914840698
0.6746383124735041,46.296645641326904
0.6746395775629723,46.30100679397583
0.6746380196230469,46.30543065071106
0.6746392848645104,46.309789180755615
0.6746377270385592,46.31423044204712
0.674638992431994,46.318597078323364
0.6746374347199462,46.32299470901489
0.6746387002653287,46.327357053756714
0.6746371426671135,46.331762075424194
0.6746384083644195,46.3361120223999
0.674636850879966,46.34051322937012
0.6746381167291715,46.34487962722778
0.6746365593584094,46.34927487373352
0.6746378253594908,46.353615045547485
0.674636268102349,46.3580162525177
0.6746375342552822,46.36238646507263
0.6746359771116904,46.36679124832153
0.6746372434164516,46.37114906311035
0.6746356863863391,46.375548124313354
0.6746369528429045,46.37991285324097
0.6746353959262008,46.38432168960571
0.6746366625345466,46.38869047164917
0.6746351057311809,46.3930881023407
0.6746363724912833,46.39745736122131
0.6746348158011856,46.401883602142334
0.6746360827130207,46.40627336502075
0.6746345261361204,46.410696268081665
0.6746357931996643,46.41506767272949
0.6746342367358912,46.419485330581665
0.6746355039511202,46.42382550239563
0.6746339476004037,46.42819619178772
0.6746352149672943,46.43253254890442
0.6746336587295644,46.43699669837952
0.6746349262480926,46.44134283065796
0.6746333701232787,46.445725440979004
0.674634637793421,46.45014190673828
0.674633081781453,46.45455241203308
0.6746343496031857,46.45893216133118
0.6746327937039932,46.463337421417236
0.6746340616772927,46.467726945877075
0.674632505890806,46.472163915634155
0.6746337740156484,46.47653532028198
0.6746322183417972,46.48102307319641
0.6746334866181588,46.4854793548584
0.6746319310568731,46.489906549453735
0.6746331994847306,46.49427556991577
0.6746316440359403,46.49872040748596
0.6746329126152698,46.50309777259827
0.6746313572789048,46.50756072998047
0.6746326260096831,46.51195764541626
0.6746310707856736,46.51635432243347
0.6746323396678766,46.520875453948975
0.6746307845561529,46.52530860900879
0.6746320535897574,46.52967047691345
0.6746304985902494,46.534066677093506
0.6746317677752318,46.53844165802002
0.6746302128878695,46.54284477233887
0.6746314822242061,46.54718899726868
0.6746299274489201,46.551596879959106
0.6746311969365878,46.556135177612305
0.674629642273308,46.5606689453125
0.674630911912283,46.56514358520508
0.6746293573609401,46.56969857215881
0.6746306271511986,46.5741548538208
0.6746290727117227,46.578686237335205
0.6746303426532417,46.58308815956116
0.6746287883255634,46.587565183639526
0.6746300584183191,46.59197425842285
0.6746285042023685,46.59646153450012
0.674629774446338,46.60089039802551
0.6746282203420456,46.605384826660156
0.6746294907372051,46.60978102684021
0.6746279367445015,46.61431574821472
0.6746292072908279,46.61882996559143
0.6746276534096435,46.62328290939331
0.6746289241071131,46.62765860557556
0.6746273703373787,46.63210344314575
0.6746286411859681,46.63655948638916
0.6746270875276144,46.640973806381226
0.6746283585273004,46.64529061317444
0.6746268049802575,46.64968204498291
0.6746280761310168,46.65403509140015
0.674626522695216,46.658512353897095
0.6746277939970253,46.66296100616455
0.6746262406723968,46.66742396354675
0.6746275121252331,46.67178750038147
0.6746259589117078,46.67623949050903
0.6746272305155474,46.6806058883667
0.6746256774130562,46.68502855300903
0.6746269491678759,46.68935585021973
0.6746253961763498,46.693785190582275
0.6746266680821262,46.69817900657654
0.674625115201496,46.70267605781555
0.6746263872582062,46.70706129074097
0.6746248344884026,46.71149230003357
0.6746261066960233,46.71589159965515
0.6746245540369774,46.72030782699585
0.6746258263954853,46.72467017173767
0.6746242738471283,46.72906422615051
0.6746255463565001,46.73341464996338
0.6746239939187629,46.7378511428833
0.6746252665789755,46.74228620529175
0.6746237142517892,46.74677062034607
0.6746249870628197,46.75114178657532
0.6746234348461152,46.75558519363403
0.6746247078079401,46.75997853279114
0.674623155701649,46.76440787315369
0.6746244288142453,46.76879167556763
0.6746228768182985,46.773240089416504
0.6746241500816432,46.77763295173645
0.6746225981959719,46.782124280929565
0.674623871610042,46.786548376083374
0.6746223198345774,46.7910475730896
0.6746235933993497,46.795467376708984
0.6746220417340234,46.79993152618408
0.6746233154494748,46.804298877716064
0.6746217638942178,46.80877161026001
0.6746230377603255,46.8131377696991
0.6746214863150695,46.81755352020264
0.67462276033181,46.821974992752075
0.6746212089964861,46.82643246650696
0.674622483163837,46.83076763153076
0.6746209319383769,46.83522367477417
0.6746222062563147,46.83957576751709
0.6746206551406501,46.843994140625
0.6746219296091519,46.848350286483765
0.6746203786032141,46.852723598480225
0.6746216532222571,46.85709095001221
0.6746201023259778,46.86151647567749
0.6746213770955388,46.86586141586304
0.6746198263088494,46.870293855667114
0.674621101228906,46.874669313430786
0.6746195505517382,46.87906527519226
0.6746208256222669,46.88338899612427
0.6746192750545525,46.88776612281799
0.6746205502755308,46.892104625701904
0.6746189998172016,46.89649987220764
0.6746202751886065,46.90083193778992
0.6746187248395941,46.90522861480713
0.6746200003614026,46.90957236289978
0.674618450121639,46.91401791572571
0.6746197257938285,46.91844081878662
0.6746181756632453,46.92287635803223
0.6746194514857928,46.92722010612488
0.6746179014643221,46.93162798881531
0.6746191774372047,46.935994386672974
0.6746176275247785,46.94041895866394
0.6746189036479736,46.94477105140686
0.6746173538445235,46.94916296005249
0.6746186301180083,46.953521728515625
0.6746170804234668,46.957974672317505
0.6746183568472182,46.962371826171875
0.6746168072615168,46.966816663742065
0.6746180838355124,46.97117805480957
0.6746165343585836,46.975550174713135
0.6746178110828006,46.97994518280029
0.6746162617145762,46.984389305114746
0.6746175385889919,46.98877739906311
0.6746159893294045,46.99322056770325
0.674617266353996,46.99764633178711
0.6746157172029774,47.002147912979126
0.6746169943777223,47.006518602371216
0.6746154453352047,47.010974407196045
0.67461672266008,47.01532578468323
0.6746151737259961,47.01979446411133
0.6746164512009794,47.024178981781006
0.674614902375261,47.02859306335449
0.6746161800003294,47.03299117088318
0.6746146312829091,47.03744196891785
0.6746159090580404,47.041768312454224
0.6746143604488505,47.04623031616211
0.6746156383740216,47.05058932304382
0.6746140898729946,47.055004596710205
0.6746153679481833,47.05938696861267
0.6746138195552517,47.06377053260803
0.6746150977804352,47.068142890930176
0.6746135494955312,47.07251834869385
0.674614827870687,47.07690715789795
0.6746132796937434,47.08133363723755
0.674614558218849,47.085691690444946
0.6746130101497982,47.09012413024902
0.674614288824831,47.09452486038208
0.6746127408636059,47.09896159172058
0.6746140196885434,47.10330128669739
0.6746124718350763,47.107675552368164
0.6746137508098959,47.112014293670654
0.6746122030641197,47.11639666557312
0.6746134821887991,47.12074089050293
0.6746119345506465,47.125126361846924
0.674613213825163,47.12949514389038
0.6746116662945668,47.1338906288147
0.674612945718898,47.13826012611389
0.674611398295791,47.14270830154419
0.6746126778699145,47.147045612335205
0.6746111305542295,47.15144610404968
0.6746124102781228,47.15576720237732
0.6746108630697926,47.1601345539093
0.6746121429434336,47.16447567939758
0.6746105958423909,47.16886067390442
0.6746118758657569,47.173206090927124
0.6746103288719353,47.17760467529297
0.6746116090450038,47.18195962905884
0.6746100621583357,47.18639397621155
0.6746113424810849,47.19074058532715
0.6746097957015034,47.195120096206665
0.6746110761739103,47.19950556755066
0.6746095295013486,47.20401358604431
0.6746108101233915,47.20841407775879
0.6746092635577826,47.21290683746338
0.6746105443294386,47.21734261512756
0.6746089978707157,47.221818923950195
0.6746102787919629,47.226218461990356
0.6746087324400593,47.2306706905365
0.674610013510875,47.235039472579956
0.6746084672657235,47.239452600479126
0.6746097484860859,47.24382281303406
0.6746082023476202,47.248239278793335
0.6746094837175067,47.25260329246521
0.6746079376856599,47.25705814361572
0.6746092192050483,47.261420488357544
0.6746076732797537,47.26582193374634
0.674608954948622,47.2701895236969
0.674607409129813,47.27459955215454
0.6746086909481387,47.27896738052368
0.6746071452357487,47.28335762023926
0.6746084272035098,47.28770613670349
0.6746068815974722,47.2921679019928
0.6746081637146465,47.296507835388184
0.6746066182148946,47.300941705703735
0.6746079004814599,47.305302143096924
0.6746063550879275,47.30973243713379
0.6746076375038618,47.314133644104004
0.674606092216482,47.318583965301514
0.6746073747817629,47.32294034957886
0.6746058296004701,47.32731318473816
0.6746071123150753,47.331653118133545
0.6746055672398025,47.336108922958374
0.6746068501037102,47.340445041656494
0.6746053051343912,47.3448326587677
0.6746065881475793,47.349149227142334
0.6746050432841479,47.353567600250244
0.6746063264465944,47.357948303222656
0.6746047816889839,47.3623731136322
0.674606065000667,47.366698265075684
0.6746045203488114,47.371100425720215
0.6746058038097085,47.37543058395386
0.6746042592635416,47.37980914115906
0.6746055428736308,47.38418698310852
0.6746039984330866,47.388575077056885
0.6746052821923462,47.39292097091675
0.6746037378573585,47.39730715751648
0.6746050217657662,47.40164637565613
0.6746034775362687,47.40608239173889
0.6746047615938026,47.41044807434082
0.6746032174697294,47.41484785079956
0.6746045016763675,47.41925573348999
0.6746029576576529,47.423667430877686
0.6746042420133731,47.42801237106323
0.6746026980999508,47.43237280845642
0.6746039826047313,47.43669629096985
0.6746024387965353,47.44109487533569
0.6746037234503546,47.44543194770813
0.674602179747319,47.44983196258545
0.6746034645501545,47.45425319671631
0.6746019209522134,47.45875906944275
0.6746032059040438,47.463133096694946
0.6746016624111315,47.467536211013794
0.6746029475119344,47.47197484970093
0.6746014041239852,47.47643208503723
0.6746026893737389,47.48081851005554
0.674601146090687,47.485238552093506
0.6746024314893698,47.48959732055664
0.6746008883111492,47.4939980506897
0.6746021738587393,47.49833798408508
0.6746006307852844,47.50275540351868
0.67460191648176,47.50708889961243
0.6746003735130055,47.51147937774658
0.6746016593583445,47.51582670211792
0.6746001164942244,47.52021384239197
0.6746014024884053,47.52461647987366
0.6745998597288538,47.52914261817932
0.6746011458718549,47.533501386642456
0.674599603216807,47.53792595863342
0.6746008895086062,47.54227876663208
0.6745993469579964,47.54676938056946
0.6746006333985721,47.55113768577576
0.6745990909523346,47.55559158325195
0.674600377541665,47.5600004196167
0.6745988351997347,47.564438343048096
0.6746001219377982,47.568801164627075
0.6745985797001093,47.57329177856445
0.6745998665868842,47.57782554626465
0.6745983244533714,47.5824019908905
0.6745996114888362,47.58681321144104
0.6745980694594346,47.591352462768555
0.6745993566435673,47.59582734107971
0.6745978147182112,47.60040473937988
0.6745991020509902,47.60499119758606
0.6745975602296144,47.609455823898315
0.6745988477110182,47.613882541656494
0.6745973059935578,47.618452310562134
0.6745985936235646,47.62288784980774
0.674597052009954,47.62744450569153
0.6745983397885422,47.63183331489563
0.6745967982787165,47.636269330978394
0.6745980862058648,47.64067506790161
0.674596544799759,47.6450982093811
0.6745978328754455,47.64947557449341
0.6745962915729943,47.65400958061218
0.6745975797971976,47.65843844413757
0.674596038598336,47.66285538673401
0.6745973269710344,47.66721534729004
0.6745957858756974,47.671600341796875
0.6745970743968694,47.67600989341736
0.6745955334049922,47.6804473400116
0.6745968220746164,47.684845209121704
0.6745952811861338,47.68927240371704
0.6745965700041886,47.693679332733154
0.6745950292190359,47.69814443588257
0.6745963181855,47.702529191970825
0.6745947775036123,47.70693111419678
0.6745960666184639,47.71131134033203
0.6745945260397764,47.715731143951416
0.6745958153029942,47.7200722694397
0.6745942748274422,47.72448229789734
0.6745955642390047,47.72882699966431
0.6745940238665233,47.73320126533508
0.6745953134264091,47.73751735687256
0.6745937731569335,47.74197268486023
0.6745950628651214,47.74645209312439
0.6745935226985871,47.750892162323
0.6745948125550554,47.75531005859375
0.6745932724913976,47.75976252555847
0.674594562496125,47.76422476768494
0.6745930225352793,47.76865077018738
0.6745943126882443,47.773030281066895
0.6745927728301461,47.77742552757263
0.6745940631313276,47.781867027282715
0.674592523375912,47.78631377220154
0.6745938138252886,47.790711402893066
0.6745922741724917,47.795086145401
0.6745935647700417,47.79941511154175
0.6745920252197987,47.803781509399414
0.6745933159655011,47.808107137680054
0.6745917765177477,47.81247925758362
0.6745930674115813,47.81679677963257
0.6745915280662527,47.821173906326294
0.674592819108196,47.825486183166504
0.6745912798652285,47.82988238334656
0.6745925710552604,47.83421063423157
0.674591031914589,47.83859920501709
0.6745923232526883,47.84293460845947
0.674590784214249,47.847376108169556
0.674592075700394,47.851709842681885
0.674590536764123,47.85608196258545
0.6745918283982927,47.86042523384094
0.6745902895641253,47.86483144760132
0.6745915813462987,47.86917757987976
0.6745900426141704,47.87355041503906
0.6745913345443264,47.877928733825684
0.6745897959141737,47.88238835334778
0.6745910879922905,47.886738777160645
0.674589549464049,47.891207456588745
0.6745908416901059,47.89556932449341
0.6745893032637117,47.899967193603516
0.6745905956376873,47.904313802719116
0.6745890573130762,47.90871047973633
0.6745903498349496,47.91303730010986
0.6745888116120576,47.91743087768555
0.6745901042818075,47.921772480010986
0.6745885661605706,47.926236391067505
0.674589858978176,47.93058371543884
0.6745883209585303,47.93499827384949
0.6745896139239701,47.93932509422302
0.6745880760058517,47.943703413009644
0.6745893691191046,47.948039293289185
0.6745878313024498,47.95241379737854
0.6745891245634948,47.956748962402344
0.6745875868482396,47.96111536026001
0.674588880257056,47.965458393096924
0.6745873426431365,47.96983861923218
0.6745886361997027,47.974215269088745
0.6745870986870555,47.97862529754639
0.6745883923913509,47.98301863670349
0.6745868549799118,47.98748278617859
0.6745881488319151,47.99189329147339
0.6745866115216208,47.99628305435181
0.6745879055213112,48.00063443183899
0.6745884770487424,48.00673770904541
0.6745876624594543,48.01112365722656
0.674588233966843,48.0155086517334
0.6745874194704332,48.019826889038086
0.674587991130034,48.0242018699646
0.6745871767300163,48.02852535247803
0.6745877485418076,48.032941818237305
0.6745869342381303,48.03730511665344
0.674587506202079,48.04172420501709
0.6745866919946908,48.04608750343323
0.6745872641107636,48.05053734779358
0.674586449999613,48.054879903793335
0.6745870222677774,48.05934166908264
0.6745862082528131,48.06365633010864
0.6745867806730358,48.068052768707275
0.6745859667542065,48.07237696647644
0.6745865393264545,48.0767548084259
0.6745857255037087,48.081095457077026
0.6745862982279494,48.085516691207886
0.6745854845012355,48.08989405632019
0.6745860573774358,48.09429883956909
0.6745852437467031,48.09867811203003
0.6745858167748303,48.10308790206909
0.6745850032400273,48.10745573043823
0.6745855764200483,48.11183476448059
0.6745847629811236,48.11617660522461
0.6745853363130058,48.120572328567505
0.6745845229699086,48.1248984336853
0.6745850964536187,48.12932109832764
0.6745842832062975,48.133666038513184
0.6745848568418036,48.13806772232056
0.6745840436902072,48.142423152923584
0.6745846174774757,48.146859645843506
0.6745838044215535,48.1512405872345
0.674584378360552,48.155675411224365
0.6745835654002523,48.1600296497345
0.6745841394909478,48.164466857910156
0.6745833266262202,48.16893410682678
0.6745839008685802,48.17346382141113
0.6745830880993734,48.17790198326111
0.6745836624933649,48.18239998817444
0.6745828498196279,48.18682813644409
0.6745834243652185,48.191285848617554
0.6745826117869005,48.195679903030396
0.6745831864840572,48.20008897781372
0.6745823740011072,48.20444297790527
0.6745829488497977,48.20889210700989
0.6745821364621647,48.21325969696045
0.6745827114623563,48.21764159202576
0.6745818991699893,48.22204327583313
0.6745824743216493,48.226505756378174
0.6745816621244981,48.23086643218994
0.6745822374275939,48.235329389572144
0.674581425325607,48.239763021469116
0.6745820007801059,48.24417543411255
0.6745811887732328,48.24861145019531
0.6745817643791024,48.253090143203735
0.6745809524672928,48.25742793083191
0.6745815282245002,48.261817932128906
0.6745807164077029,48.26616406440735
0.6745812923162161,48.27058148384094
0.6745804805943805,48.27491331100464
0.6745810566541667,48.27929711341858
0.674580245027242,48.2836811542511
0.6745808212382689,48.28808522224426
0.6745800097062046,48.292500734329224
0.6745805860684395,48.29690146446228
0.674579774631185,48.301267862319946
0.6745803511445958,48.30567526817322
0.6745795398021007,48.31006979942322
0.6745801164666544,48.31466770172119
0.6745793052188681,48.319103956222534
0.6745798820345327,48.32363700866699
0.6745790708814048,48.328025817871094
0.6745796478481477,48.33246874809265
0.6745788367896273,48.33692812919617
0.6745794139074163,48.341379165649414
0.6745786029434535,48.34576106071472
0.6745791802122559,48.35021114349365
0.6745783693428001,48.354583740234375
0.6745789467625839,48.35902523994446
0.6745781359875845,48.36339044570923
0.6745787135583173,48.367867946624756
0.6745779028777241,48.37224006652832
0.6745784805993736,48.37666630744934
0.6745776700131363,48.38106441497803
0.6745782478856701,48.38552498817444
0.6745774373937383,48.389970779418945
0.6745780154171244,48.39442825317383
0.674577205019448,48.39880418777466
0.6745777831936536,48.403279304504395
0.6745769728901825,48.407740116119385
0.6745775512151756,48.41221237182617
0.6745767410058593,48.416588306427
0.674577319481608,48.420998334884644
0.6745765093663963,48.42534065246582
0.6745770879928682,48.42976903915405
0.674576277971711,48.434123039245605
0.6745768567488739,48.43851280212402
0.6745760468217212,48.442835092544556
0.6745766257495429,48.44723057746887
0.6745758159163446,48.45159411430359
0.6745763949947928,48.45602989196777
0.6745755852554991,48.46036887168884
0.6745761644845419,48.46478772163391
0.6745753548391021,48.46912503242493
0.6745759342187075,48.473531007766724
0.674575124667072,48.4778778553009
0.6745757041972077,48.48229360580444
0.6745748947393265,48.48666167259216
0.6745754744199605,48.49110698699951
0.6745746650557836,48.495468616485596
0.6745752448868839,48.49995160102844
0.6745744356163614,48.50432229042053
0.6745750155978958,48.50876998901367
0.6745742064209778,48.51314353942871
0.6745747865529145,48.517574071884155
0.6745739774695513,48.52192735671997
0.674574557751858,48.526302337646484
0.6745737487619998,48.53064298629761
0.6745743291946446,48.53502321243286
0.6745735202982415,48.53933620452881
0.6745741008811924,48.54370379447937
0.6745732920781945,48.548110008239746
0.67457387281142,48.55246186256409
0.6745730641017775,48.556787967681885
0.6745736449852452,48.5611457824707
0.6745728363689089,48.565512895584106
0.6745734174025868,48.569931745529175
0.6745726088795064,48.57426905632019
0.674573190063363,48.578627824783325
0.6745723816334893,48.582977294921875
0.6745729629674925,48.58734202384949
0.6745721546307757,48.591689586639404
0.6745727361148935,48.59616494178772
0.674571927871284,48.600661516189575
0.674572509505485,48.60508966445923
0.6745717013549333,48.609466314315796
0.6745722831391853,48.61393356323242
0.6745714750816415,48.618372440338135
0.6745720570159132,48.6227707862854
0.674571249051328,48.62716460227966
0.6745718311355869,48.63157320022583
0.6745710232639114,48.63599610328674
0.674571605498126,48.64041471481323
0.67457079771931,48.644747495651245
0.6745713801034487,48.649129152297974
0.674570572417443,48.65347766876221
0.674571154951474,48.65790557861328
0.6745703473582293,48.66226410865784
0.6745709300421209,48.66667652130127
0.6745701225415875,48.67102789878845
0.674570705375308,48.67539644241333
0.6745698979674372,48.67980217933655
0.674570480950955,48.68421936035156
0.6745696736356968,48.68859028816223
0.67457025676898,48.69305634498596
0.6745694495462856,48.69743299484253
0.6745700328293027,48.70182418823242
0.6745692256991226,48.706183433532715
0.6745698091318421,48.71059775352478
0.6745690020941272,48.71492886543274
0.6745695856765171,48.71933674812317
0.6745687787312183,48.72370624542236
0.6745693624632474,48.72812366485596
0.6745685556103154,48.732460737228394
0.6745691394919517,48.73683547973633
0.6745683327313373,48.74117946624756
0.6745689167625498,48.745567083358765
0.6745681100942041,48.74993085861206
0.6745686942749608,48.754337310791016
0.6745678876988346,48.758724212646484
0.6745684720291042,48.76310181617737
0.6745676655451485,48.76744866371155
0.6745682500248995,48.77182459831238
0.6745674436330651,48.77619814872742
0.6745680282622658,48.780558347702026
0.674567221962504,48.78493285179138
0.6745678067411233,48.78933620452881
0.6745670005333848,48.79366874694824
0.6745675854613908,48.79804611206055
0.674566779345627,48.802428245544434
0.6745673644229885,48.806835889816284
0.6745665583991504,48.81121110916138
0.6745671436258359,48.81561875343323
0.6745663376938744,48.81998419761658
0.6745669230698528,48.824350118637085
0.6745661172297193,48.828685998916626
0.674566702754959,48.83309602737427
0.6745658970066044,48.83745980262756
0.6745664826810741,48.84182333946228
0.6745656770244498,48.84618306159973
0.6745662628481179,48.850603103637695
0.6745654572831752,48.85493755340576
0.6745660432560109,48.85928153991699
0.6745652377827007,48.86358833312988
0.6745658239046722,48.86797761917114
0.6745650185229463,48.872323989868164
0.6745656047940224,48.87671184539795
0.6745647995038319,48.881065130233765
0.6745653859239813,48.88545274734497
0.6745645807252775,48.88982653617859
0.6745651672944692,48.894230365753174
0.6745643621872033,48.898600339889526
0.6745649489054059,48.9029803276062
0.6745641438895297,48.90732741355896
0.6745647307567119,48.91170406341553
0.6745639258321764,48.91603946685791
0.6745645128483071,48.92042803764343
0.674563708015064,48.924763679504395
0.6745642951801123,48.929166078567505
0.6745634904381129,48.933533906936646
0.6745640777520471,48.93793821334839
0.6745632731012432,48.94229173660278
0.6745638605640324,48.94669985771179
0.6745630560043753,48.951029539108276
0.6745636436159883,48.955429553985596
0.67456283914743,48.95975351333618
0.6745634269078354,48.96416401863098
0.6745626225303271,48.96852469444275
0.6745632104394944,48.97291088104248
0.6745624061529875,48.97726535797119
0.6745629942108853,48.9816689491272
0.6745621900153319,48.98602890968323
0.6745627782219292,48.99040913581848
0.6745619741172809,48.99473166465759
0.6745625624725463,48.999112129211426
0.6745617584587549,49.00344634056091
0.6745623469626578,49.007800817489624
0.6745615430396746,49.012144327163696
0.6745621316921839,49.016557931900024
0.674561327859961,49.02095913887024
0.6745619166610456,49.02535152435303
0.6745611129195349,49.029727935791016
0.6745617018691639,49.03414511680603
0.6745608982183169,49.03852891921997
0.6745614873164593,49.04294300079346
0.6745606837562281,49.04734396934509
0.6745612730028527,49.05191087722778
0.6745604695331893,49.05636286735535
0.6745610589282655,49.06079435348511
0.6745602555491214,49.06515455245972
0.6745608450926184,49.06953430175781
0.6745600418039456,49.073880195617676
0.6745606314958322,49.07830190658569
0.6745598282975829,49.08272194862366
0.6745604181378283,49.087157011032104
0.6745596150299542,49.09153723716736
0.6745602050185278,49.09598255157471
0.6745594020009812,49.10037302970886
0.6745599921378517,49.104796171188354
0.6745591892105844,49.10920715332031
0.6745597794957214,49.113648653030396
0.6745589766586857,49.118077993392944
0.6745595670920579,49.12251853942871
0.6745587643452061,49.12693953514099
0.6745593549267828,49.131359338760376
0.6745585522700664,49.13572573661804
0.6745591429998175,49.140167236328125
0.6745583404331891,49.144545793533325
0.674558931311083,49.1489679813385
0.6745581288344945,49.153342485427856
0.674558719860501,49.157779693603516
0.6745579174739049,49.16227388381958
0.6745585086479932,49.16672992706299
0.6745577063513415,49.1711311340332
0.6745582976734806,49.17555904388428
0.6745574954667255,49.179953813552856
0.674558086936885,49.18435597419739
0.6745572848199791,49.18873167037964
0.6745578764381283,49.193238496780396
0.6745570744110235,49.19761109352112
0.6745576661771316,49.202017068862915
0.6745568642397808,49.2064254283905
0.6745574561538171,49.21083354949951
0.6745566543061723,49.215272665023804
0.6745572463681062,49.21978402137756
0.6745564446101201,49.2241644859314
0.6745570368199212,49.22857594490051
0.6745562351515458,49.23293423652649
0.6745568275091834,49.237361907958984
0.6745560259303715,49.241721868515015
0.6745566184358149,49.246113300323486
0.6745558169465187,49.25049376487732
0.6745564095997375,49.25495934486389
0.6745556081999098,49.259353160858154
0.6745562010008734,49.263789653778076
0.6745553996904664,49.268182039260864
0.6745559926391443,49.27261424064636
0.674555191418111,49.27696418762207
0.6745557845144728,49.28138875961304
0.6745549833827653,49.285762310028076
0.6745555766267806,49.29015493392944
0.6745547755843517,49.29465103149414
0.6745553689759898,49.299057960510254
0.6745545680227921,49.303409814834595
0.6745551615620226,49.307778120040894
0.674554360698009,49.31212902069092
0.6745549543848012,49.31652235984802
0.6745541536099242,49.320892572402954
0.6745547474442481,49.32534337043762
0.6745539467584607,49.329699754714966
0.6745545407402856,49.33413243293762
0.6745537401435404,49.33852243423462
0.6745543342728361,49.34292030334473
0.6745535337650855,49.347294092178345
0.6745541280418217,49.351672410964966
0.674553327623019,49.35602355003357
0.6745539220471652,49.3603777885437
0.6745531217172631,49.36471128463745
0.6745537162887889,49.36907625198364
0.67455291604774,49.37346434593201
0.6745535107666152,49.37794756889343
0.6745527106143728,49.38231158256531
0.674553305480567,49.386778116226196
0.6745525054170838,49.39117097854614
0.6745531004305669,49.39555788040161
0.6745523004557961,49.39990425109863
0.6745528956165374,49.404309034347534
0.6745520957304314,49.40865349769592
0.6745526910384011,49.41301655769348
0.6745518912409135,49.41740155220032
0.6745524866960813,49.421828508377075
0.6745516869871646,49.42625641822815
0.6745522825895002,49.43067955970764
0.6745514829691078,49.435044050216675
0.6745520787185809,49.43943381309509
0.6745512791866658,49.44379997253418
0.6745518750832464,49.44822835922241
0.6745510756397617,49.45259881019592
0.6745516716834193,49.45702147483826
0.6745508723283183,49.46137261390686
0.6745514685190229,49.46576714515686
0.6745506692522585,49.47014236450195
0.6745512655899802,49.47457933425903
0.6745504664115056,49.47893476486206
0.6745510628962141,49.48332858085632
0.6745502638059827,49.4877290725708
0.6745508604376479,49.492133140563965
0.6745500614356128,49.496509075164795
0.6745506582142045,49.50094032287598
0.674549859300319,49.505291223526
0.6745504562258071,49.509692430496216
0.6745496574000246,49.51404547691345
0.6745502544723794,49.518486976623535
0.6745494557346526,49.52285289764404
0.6745500529538441,49.52725410461426
0.674549254304127,49.531606912612915
0.6745498516701249,49.53598403930664
0.6745490531083707,49.54030895233154
0.6745496506211449,49.544689655303955
0.6745488521473069,49.54904747009277
0.6745494498068276,49.553425788879395
0.6745486514208593,49.55780816078186
0.6745492492270965,49.56224966049194
0.6745484509289514,49.56662631034851
0.6745490488818752,49.57100796699524
0.6745482506715068,49.575334310531616
0.6745488487710869,49.57971501350403
0.6745480506484488,49.58405780792236
0.6745486488946555,49.588438272476196
0.674547850859701,49.592798709869385
0.6745484492525046,49.59722852706909
0.6745476513051872,49.601601123809814
0.6745482498445577,49.606072187423706
0.6745474519848312,49.61047649383545
0.6745480506707386,49.61497974395752
0.6745472528985565,49.619431495666504
0.6745478517309713,49.623987674713135
0.6745470540462871,49.62854361534119
0.6745476530251789,49.63313150405884
0.6745468554279468,49.63760447502136
0.6745474545532861,49.64209485054016
0.6745466570434592,49.64650917053223
0.6745472563152162,49.65094995498657
0.6745464588927482,49.655330657958984
0.6745470583108932,49.65972661972046
0.6745462609757383,49.66409397125244
0.6745468605402412,49.668471336364746
0.6745460632923528,49.67281770706177
0.6745466630031841,49.67721390724182
0.6745458658425163,49.68155288696289
0.6745464656996462,49.685988903045654
0.6745456686261524,49.690369606018066
0.6745462686295511,49.69477081298828
0.6745454716431856,49.69916796684265
0.6745460717928234,49.7035710811615
0.6745452748935399,49.70792627334595
0.6745458751893872,49.712353229522705
0.6745450783771394,49.716718673706055
0.6745456788191666,49.72109055519104
0.6745448820939086,49.72545790672302
0.6745454826820858,49.729870557785034
0.6745446860437716,49.73425531387329
0.6745452867780692,49.73868656158447
0.6745444902266525,49.74303460121155
0.6745450911070412,49.74739909172058
0.6745442946424764,49.751747369766235
0.6745448956689261,49.756126165390015
0.6745440992911672,49.76050329208374
0.6745447004636485,49.76492261886597
0.6745439041726492,49.7692666053772
0.6745445054911328,49.77364778518677
0.6745437092868471,49.77801752090454
0.6745443107513031,49.78244376182556
0.6745435146336858,49.786813259124756
0.6745441162440846,49.79123067855835
0.6745433202130893,49.79560947418213
0.6745439219694016,49.800023794174194
0.6745431260249826,49.80438590049744
0.6745437279271789,49.80880832672119
0.6745429320692903,49.81317496299744
0.6745435341173409,49.81759810447693
0.6745427383459371,49.82198190689087
0.6745433405398125,49.82649302482605
0.6745425448548474,49.830944538116455
0.6745431471945185,49.83536148071289
0.6745423515959467,49.83970546722412
0.6745429540813834,49.844075441360474
0.6745421585691591,49.8484673500061
0.6745427612003327,49.85290575027466
0.6745419657744102,49.857261657714844
0.6745425685512909,49.86165761947632
0.6745417732116243,49.8660306930542
0.6745423761341828,49.870429039001465
0.674541580880727,49.874762773513794
0.6745421839489335,49.879149198532104
0.6745413887816425,49.883506059646606
0.6745419919954683,49.88788414001465
0.6745411969142965,49.89221978187561
0.6745418002737118,49.89659571647644
0.6745410052786137,49.90096616744995
0.6745416087835894,49.905349254608154
0.6745408138745196,49.909685373306274
0.674541417525026,49.91406965255737
0.6745406227019389,49.91844344139099
0.6745412264979471,49.92280960083008
0.6745404317607975,49.92715549468994
0.6745410357022779,49.931565284729004
0.6745402410510198,49.93592047691345
0.6745408451379435,49.940261363983154
0.6745400505725319,49.944591760635376
0.6745406548048692,49.948954820632935
0.6745398603252588,49.95330262184143
0.6745404647029806,49.957651138305664
0.6745396703091256,49.96200084686279
0.6745402748322028,49.96639823913574
0.674539480524058,49.97073554992676
0.6745400851924614,49.97510600090027
0.6745392909699816,49.97945547103882
0.6745398957836819,49.98385286331177
0.6745391016468216,49.988219261169434
0.6745397066057899,49.992637634277344
0.6745389125545039,49.99699831008911
0.6745395176587108,50.001381397247314
0.6745387236929536,50.0057258605957
0.67453932894237,50.010151624679565
0.674538535062097,50.01457905769348
0.6745391404566936,50.018996238708496
0.6745383466618592,50.023380517959595
0.674538952201607,50.02782869338989
0.674538158492166,50.03222632408142
0.674538764177036,50.03664422035217
0.6745379705529436,50.04098343849182
0.6745385763829065,50.045345067977905
0.6745377828441171,50.04967904090881
0.6745383888191441,50.054049015045166
0.674537595365613,50.0584352016449
0.6745382014856747,50.06283950805664
0.6745374081173566,50.06719183921814
0.6745380143824243,50.071574687957764
0.6745372210992744,50.075908184051514
0.6745378275093187,50.08029127120972
0.6745370343112916,50.08459997177124
0.674537640866284,50.08898115158081
0.674536847753335,50.09331274032593
0.674537454453246,50.0976824760437
0.6745366614253303,50.102022886276245
0.6745372682701313,50.106433153152466
0.6745364753272035,50.11077427864075
0.6745370823168654,50.1151659488678
0.6745362894588809,50.11949443817139
0.6745368965933747,50.12391209602356
0.6745361038202885,50.12823152542114
0.6745367110995854,50.132614612579346
0.6745359184113524,50.13696622848511
0.6745365258354235,50.14132595062256
0.6745357332319994,50.145673751831055
0.6745363408008157,50.15005922317505
0.6745355482821553,50.15440058708191
0.6745361559956877,50.1588089466095
0.6745353635617464,50.16317439079285
0.6745359714199664,50.167556285858154
0.6745351790706993,50.17195701599121
0.674535787073578,50.176345348358154
0.6745349948089404,50.18072199821472
0.6745356029564489,50.18508577346802
0.674534810776396,50.189430236816406
0.6745354190685053,50.193785429000854
0.6745346269729927,50.198139905929565
0.6745352354096742,50.20250606536865
0.6745344433986571,50.20688271522522
0.6745350519798822,50.21131610870361
0.6745342600533155,50.21565532684326
0.674534868779055,50.220048666000366
0.6745340769368949,50.224382162094116
0.6745346858071203,50.22873902320862
0.6745338940493217,50.233068227767944
0.6745345030640041,50.23744249343872
0.6745337113905227,50.241796016693115
0.6745343205496336,50.24621534347534
0.6745335289604245,50.250542879104614
0.6745341382639349,50.25491547584534
0.6745333467589539,50.259257316589355
0.6745339562068355,50.26364827156067
0.6745331647860379,50.267988443374634
0.6745337743782619,50.27240490913391
0.6745329830416031,50.27681589126587
0.6745335927781408,50.28121256828308
0.6745328015255769,50.285605669021606
0.6745334114063997,50.29003119468689
0.6745326202378858,50.294495582580566
0.6745332302629646,50.29898262023926
0.6745324391784567,50.30332970619202
0.6745330493477634,50.307697057724
0.6745322583472169,50.312050104141235
0.6745328686607228,50.31645154953003
0.6745320777440934,50.32078695297241
0.6745326882017697,50.32513761520386
0.674531897369013,50.329466104507446
0.6745325079708314,50.33394980430603
0.6745317172219033,50.33839130401611
0.6745323279678352,50.34277582168579
0.6745315373026911,50.34717845916748
0.674532148192708,50.35162711143494
0.674531357611304,50.35609841346741
0.6745319686453772,50.3605682849884
0.674531178147669,50.364991664886475
0.6745317893257702,50.36945366859436
0.6745309989117136,50.373902320861816
0.674531610233814,50.37844800949097
0.674530819903365,50.38286066055298
0.6745314313694362,50.38730788230896
0.6745306411225505,50.39169478416443
0.6745312527325641,50.39612364768982
0.6745304625691975,50.40049982070923
0.6745310743231253,50.40492224693298
0.6745302842432337,50.409255027770996
0.6745308961410469,50.41363716125488
0.6745301061445865,50.41800022125244
0.674530718186257,50.422443151474
0.6745299282731833,50.42683529853821
0.6745305404586825,50.431235790252686
0.6745297506289519,50.4355685710907
0.6745303629582516,50.43997621536255
0.6745295732118197,50.44433283805847
0.6745301856848915,50.44871807098389
0.6745293960217149,50.4530713558197
0.6745300086385303,50.4574453830719
0.6745292190585644,50.46176052093506
0.6745298318190951,50.46617031097412
0.6745290423222965,50.470553159713745
0.674529655226514,50.474955558776855
0.674528865812839,50.47930383682251
0.6745294788607152,50.483723163604736
0.6745286895301192,50.488136291503906
0.6745293027216259,50.492496967315674
0.6745285134740654,50.49687433242798
0.6745291268091742,50.5012640953064
0.6745283376446057,50.505624294281006
0.6745289511232883,50.51001691818237
0.6745281620416675,50.514368534088135
0.6745287756638957,50.51874899864197
0.6745279866651791,50.52312994003296
0.6745286004309246,50.527480602264404
0.6745278115150684,50.53180384635925
0.674528425424303,50.536203145980835
0.6745276365912636,50.540552854537964
0.6745282506439592,50.54493498802185
0.6745274618936928,50.54929518699646
0.674528076089821,50.55370330810547
0.6745272874222838,50.55803561210632
0.6745279017618168,50.56241416931152
0.6745271131769652,50.56672406196594
0.6745277276598747,50.571086406707764
0.6745269391576652,50.57543087005615
0.6745275537839227,50.579833984375
0.6745267653643118,50.58415913581848
0.6745273801338895,50.58852195739746
0.6745265917968333,50.592864990234375
0.6745272067097031,50.597224950790405
0.6745264184551581,50.60153794288635
0.674527033511292,50.605947971343994
0.674526245339215,50.61026072502136
0.6745268605385845,50.614643573760986
0.6745260724489319,50.61895418167114
0.6745266877915093,50.62331700325012
0.6745258997842373,50.62762451171875
0.6745265152699943,50.63199472427368
0.6745257273450599,50.63635754585266
0.6745263429739685,50.64079141616821
0.6745255551313281,50.64516282081604
0.6745261709033605,50.649566888809204
0.6745253831429704,50.653960943222046
0.6745259990580986,50.65838861465454
0.6745252113799156,50.662742137908936
0.6745258274381115,50.66714000701904
0.6745250398420923,50.6714551448822
0.6745256560433277,50.675825357437134
0.6745248685294293,50.680203437805176
0.6745254848736766,50.68460941314697
0.674524697441855,50.68897318840027
0.674525313929086,50.69334697723389
0.6745245265792985,50.697688817977905
0.6745251432094851,50.70211172103882
0.6745243559416882,50.706541776657104
0.6745249727148032,50.71096110343933
0.6745241855289533,50.71541404724121
0.6745248024449683,50.71980929374695
0.6745240153410229,50.72419834136963
0.6745246323999099,50.72870135307312
0.6745238453778255,50.733211040496826
0.6745244625795567,50.73769164085388
0.6745236756392898,50.742149114608765
0.6745242929838378,50.74656081199646
0.6745235061253458,50.751012325286865
0.6745241236126823,50.75554299354553
0.6745233368359219,50.75994110107422
0.6745239544660189,50.76442050933838
0.6745231677709469,50.76890730857849
0.674523785543777,50.773350954055786
0.6745229989303504,50.777726888656616
0.6745236168458856,50.78213024139404
0.6745228303140614,50.78646779060364
0.6745234483722738,50.79081678390503
0.674522661922009,50.795161962509155
0.6745232801228711,50.79952669143677
0.6745224937541227,50.80386304855347
0.6745231120976067,50.80822682380676
0.6745223258103316,50.812679052352905
0.6745229442964098,50.81708860397339
0.6745221580905649,50.82143259048462
0.6745227767192093,50.82579779624939
0.674521990594752,50.830150842666626
0.6745226093659354,50.834559202194214
0.6745218233228227,50.8388876914978
0.6745224422365169,50.843262672424316
0.674521656274706,50.84758734703064
0.6745222753308834,50.85200238227844
0.6745214894503314,50.85636615753174
0.6745221086489646,50.860764265060425
0.6745213228496285,50.86520552635193
0.6745219421906895,50.86976599693298
0.6745211564725269,50.8744158744812
0.6745217759559884,50.8789587020874
0.674520990318956,50.883387327194214
0.6745216099447903,50.8879337310791
0.6745208243888455,50.8922975063324
0.6745214441570249,50.89667105674744
0.6745206586821252,50.90103578567505
0.6745212785926221,50.905542612075806
0.6745204931987246,50.909971714019775
0.6745211132515117,50.914406061172485
0.6745203279385737,50.918747663497925
0.6745209481336231,50.923171043395996
0.674520162901602,50.927595138549805
0.6745207832388862,50.932029724121094
0.6745199980877394,50.93642067909241
0.6745206185672309,50.94088125228882
0.674519833496916,50.94526028633118
0.6745204541185872,50.94964861869812
0.6745196691290611,50.9540159702301
0.6745202898928848,50.9584379196167
0.6745195049841054,50.962772846221924
0.6745201258900538,50.967125415802
0.6745193410619783,50.97146725654602
0.674519962110024,50.975834369659424
0.6745191773626098,50.98015379905701
0.6745197985527255,50.98452615737915
0.6745190138859304,50.988890647888184
0.6745196352180884,50.993295431137085
0.6745188506318698,50.99764037132263
0.6745194721060428,51.002036571502686
0.6745186876003582,51.00639581680298
0.674519309216519,51.01076674461365
0.6745185247913257,51.01508569717407
0.6745191465494467,51.01945900917053
0.6745183622047027,51.02376866340637
0.6745189841047563,51.02814078330994
0.6745181998404194,51.032479763031006
0.6745188218823785,51.03683519363403
0.6745180376984057,51.04116225242615
0.6745186598822431,51.04556059837341
0.6745178757785925,51.04991888999939
0.6745184981042806,51.05431318283081
0.6745177140809097,51.05867075920105
0.6745183365484211,51.0630521774292
0.6745175526052879,51.067391872406006
0.6745181752145955,51.07181429862976
0.6745173913516574,51.07614350318909
0.6745180141027338,51.08052682876587
0.6745172303199488,51.0848593711853
0.6745178532127668,51.089269399642944
0.6745170695100925,51.09365773200989
0.6745176925446247,51.098084449768066
0.6745169089220191,51.102463245391846
0.6745175320982383,51.10683035850525
0.6745167485556591,51.1111958026886
0.6745173718735379,51.11553907394409
0.6745165884109431,51.11987376213074
0.6745172118704545,51.12427282333374
0.6745164284878019,51.128639698028564
0.6745170520889187,51.13306641578674
0.6745162687861661,51.137465715408325
0.6745168925288608,51.1418673992157
0.6745161093059663,51.1463782787323
0.6745167331902122,51.150893211364746
0.6745159500471335,51.15539813041687
0.674516574072903,51.15983295440674
0.6745157910095984,51.16421103477478
0.6745164151768646,51.16863417625427
0.6745156321932917,51.173049449920654
0.6745162565020274,51.17766070365906
0.6745154735981446,51.18231463432312
0.6745160980483226,51.18700981140137
0.6745153152240877,51.191423177719116
0.674515939815681,51.19584035873413
0.6745151570710519,51.200217723846436
0.6745157818040335,51.20461630821228
0.6745149991389687,51.20900344848633
0.6745156240133113,51.21346926689148
0.6745148414277687,51.21792125701904
0.6745154664434453,51.22236776351929
0.674514683937383,51.226701498031616
0.6745153090943665,51.23109292984009
0.6745145266677429,51.235430002212524
0.6745151519660062,51.23981499671936
0.6745143696187793,51.24413728713989
0.6745149950582954,51.248512268066406
0.6745142127904235,51.25286626815796
0.6745148383711657,51.25727081298828
0.6745140561826067,51.26168489456177
0.6745146819045478,51.26610970497131
0.6745138997952601,51.270516872406006
0.6745145256583731,51.274938344955444
0.6745137436283152,51.2792854309082
0.6745143696325729,51.283698320388794
0.674513587681703,51.288050174713135
0.6745142138270789,51.292539834976196
0.6745134319553551,51.296913862228394
0.674514058241822,51.30137872695923
0.6745132764492028,51.30578827857971
0.6745139028767337,51.310253381729126
0.6745131211631775,51.31471920013428
0.6745137477317458,51.319151878356934
0.6745129660972108,51.323522329330444
0.6745135928067894,51.327942848205566
0.6745128112512343,51.33231568336487
0.6745134381017962,51.33674097061157
0.6745126566251792,51.34117126464844
0.6745132836166977,51.345595359802246
0.6745125022189775,51.3500657081604
0.6745131293514256,51.354512214660645
0.6745123480325605,51.358930587768555
0.6745129753059116,51.36334276199341
0.6745121940658599,51.36775302886963
0.6745128214800871,51.372178077697754
0.6745120403188076,51.37653207778931
0.6745126678738841,51.3809928894043
0.6745118867913352,51.38535261154175
0.674512514487234,51.389777183532715
0.6745117334833745,51.39416313171387
0.6745123613200689,51.39862632751465
0.6745115803948574,51.40295672416687
0.6745122083723204,51.407331466674805
0.6745114275257154,51.41166067123413
0.6745120556439208,51.41604804992676
0.6745112748758808,51.4203782081604
0.6745119031348015,51.4247522354126
0.6745111224452851,51.429094552993774
0.6745117508448946,51.43350386619568
0.6745109702338605,51.43783974647522
0.6745115987741321,51.44224572181702
0.6745108182415392,51.44666075706482
0.674511446922446,51.451008796691895
0.6745106664682531,51.45532035827637
0.6745112952897683,51.45973300933838
0.674510514913934,51.464091062545776
0.6745111438760312,51.468467712402344
0.6745103635785143,51.47281074523926
0.6745109926811667,51.477219104766846
0.6745102124619259,51.481606006622314
0.6745108417051068,51.48602366447449
0.6745100615641012,51.490421533584595
0.6745106909477842,51.49480652809143
0.6745099108849725,51.499159812927246
0.6745105404091306,51.50356674194336
0.6745097604244715,51.507956981658936
0.6745103900890784,51.5123348236084
0.6745096101825309,51.51668882369995
0.6745102399875601,51.52107119560242
0.6745094601590833,51.52546715736389
0.674510090104508,51.5298810005188
0.6745093103540604,51.53424835205078
0.6745099404398542,51.53868317604065
0.6745091607673952,51.54308581352234
0.6745097909935314,51.54749274253845
0.6745090113990195,51.5518856048584
0.6745096417654719,51.55629515647888
0.6745088622488665,51.56066870689392
0.6745094927556081,51.56505370140076
0.6745087133168681,51.56944251060486
0.6745093439638726,51.57386922836304
0.6745085646029574,51.57831525802612
0.6745091953901984,51.58276891708374
0.674508416107066,51.58712601661682
0.6745090470345174,51.59149193763733
0.6745082678291279,51.59585762023926
0.6745088988967625,51.60029053688049
0.6745081197690748,51.60464859008789
0.6745087509768662,51.609081745147705
0.6745079719268394,51.613465547561646
0.6745086032747618,51.61795115470886
0.6745078243023547,51.62232685089111
0.6745084557903813,51.626797914505005
0.6745076768955536,51.63116765022278
0.6745083085236577,51.63553190231323
0.6745075297063684,51.63992261886597
0.6745081614745242,51.64433765411377
0.6745073827347323,51.64871573448181
0.6745080146429132,51.653151988983154
0.6745072359805783,51.65757870674133
0.6745078680287577,51.66205978393555
0.6745070894438389,51.66648006439209
0.6745077216319907,51.67103981971741
0.6745069431244471,51.67555284500122
0.6745075754525449,51.6800422668457
0.6745067970223363,51.68448996543884
0.6745074294903536,51.688965797424316
0.674506651137439,51.69333076477051
0.67450728374535,51.69777178764343
0.6745065054696886,51.70219683647156
0.6745071382174664,51.70661807060242
0.674506360019018,51.71096730232239
0.6745069929066367,51.715333700180054
0.6745062147853603,51.71969175338745
0.6745068478127936,51.72404670715332
0.6745060697686487,51.728440046310425
0.6745067029358703,51.73292851448059
0.6745059249688167,51.73731184005737
0.6745065582758001,51.74174976348877
0.6745057803857969,51.74617624282837
0.6745064138325162,51.750619411468506
0.6745056360195231,51.755016565322876
0.674506269605952,51.7594518661499
0.6745054918699283,51.763965129852295
0.6745061255960406,51.76840305328369
0.674505347936946,51.77277135848999
0.6745059818027155,51.77713584899902
0.6745052042205094,51.78153729438782
0.6745058382259101,51.78601002693176
0.6745050607205523,51.790372133255005
0.6745056948655579,51.79479932785034
0.6745049174370077,51.79914474487305
0.6745055517215919,51.8035306930542
0.674504774369809,51.80788779258728
0.674505408793946,51.81231141090393
0.6745046315188902,51.81668281555176
0.6745052660825537,51.82107734680176
0.6745044888841847,51.82545852661133
0.6745051235873484,51.829837799072266
0.6745043464656257,51.834277629852295
0.674504981308264,51.83881711959839
0.6745042042631475,51.84333610534668
0.6745048392452337,51.84783720970154
0.6745040622766831,51.8522789478302
0.6745046973981916,51.85668134689331
0.6745039205061667,51.86101746559143
0.6745045557670712,51.86538791656494
0.6745037789515315,51.86976456642151
0.6745044143518063,51.87421631813049
0.6745036376127118,51.87858510017395
0.6745042731523304,51.88297367095947
0.6745034964896408,51.88733506202698
0.6745041321685776,51.891730070114136
0.6745033555822528,51.89609408378601
0.6745039914004818,51.90053844451904
0.6745032148904819,51.904898166656494
0.6745038508479769,51.909305572509766
0.6745030744142614,51.91366672515869
0.6745037105109964,51.918086767196655
0.6745029341535256,51.922510862350464
0.6745035703894747,51.92692947387695
0.6745027941082081,51.931270599365234
0.6745034304833457,51.93565917015076
0.6745026542782434,51.94000554084778
0.6745032907925432,51.94440674781799
0.6745025146635653,51.94873404502869
0.6745031513170016,51.953124046325684
0.674502375264108,51.95744061470032
0.6745030120566546,51.961822271347046
0.6745022360798054,51.96618986129761
0.6745028730114366,51.97059988975525
0.6745020971105917,51.974934339523315
0.6745027341812818,51.9793267250061
0.6745019583564013,51.98366141319275
0.6745025955661242,51.988051414489746
0.6745018198171684,51.99239540100098
0.6745024571658983,51.996779918670654
0.6745016814928271,52.001112937927246
0.6745023189805381,52.00551247596741
0.6745015433833116,52.00983738899231
0.6745021810099782,52.014235734939575
0.6745014054885564,52.01869201660156
0.6745020432541523,52.02307319641113
0.6745012678084958,52.02740263938904
0.6745019057129957,52.03180480003357
0.6745011303430644,52.03622889518738
0.6745017683864423,52.04065942764282
0.6745009930921962,52.04500389099121
0.6745016312744265,52.04936695098877
0.6745008560558262,52.053725719451904
0.6745014943768829,52.058154821395874
0.6745007192338887,52.062575340270996
0.674501357693746,52.067030906677246
0.6745005826263178,52.07150173187256
0.6745012212249502,52.07593321800232
0.6745004462330487,52.08034420013428
0.6745010849704304,52.08479046821594
0.6745003100540157,52.08917164802551
0.674500948930121,52.093581676483154
0.6745001740891535,52.09792399406433
0.6745008131039567,52.10232973098755
0.6745000383383969,52.106706857681274
0.6745006774918723,52.1111044883728
0.6744999028016803,52.115424156188965
0.6745005420938023,52.11981558799744
0.6744997674789387,52.12416100502014
0.6745004069096818,52.12857413291931
0.6744996323701068,52.132970094680786
0.6745002719394452,52.13739538192749
0.6744994974751194,52.14181399345398
0.6745001371830274,52.14632225036621
0.6744993627939114,52.150774240493774
0.6745000026403636,52.15522480010986
0.6744992283264177,52.159626483917236
0.6744998683113884,52.16408586502075
0.6744990940725732,52.168516397476196
0.6744997341960368,52.17297840118408
0.6744989600323128,52.177334785461426
0.6744996002942438,52.181737661361694
0.6744988262055716,52.18611669540405
0.6744994666059445,52.19052338600159
0.6744986925922845,52.1949508190155
0.6744993331310736,52.199379444122314
0.6744985591923867,52.20378351211548
0.6744991998695666,52.20819664001465
0.6744984260058131,52.21254515647888
0.6744990668213582,52.21696472167969
0.6744982930324991,52.221349239349365
0.6744989339863839,52.22576856613159
0.6744981602723794,52.230154514312744
0.6744988013645785,52.23457884788513
0.6744980277253898,52.23903465270996
0.6744986689558777,52.24350953102112
0.674497895391465,52.2479362487793
0.6744985367602163,52.252360343933105
0.6744977632705408,52.256799936294556
0.6744984047775298,52.261319637298584
0.6744976313625519,52.26574754714966
0.6744982730077536,52.2703812122345
0.6744974996674341,52.27491497993469
0.6744981414508228,52.2793824672699
0.6744973681851225,52.28381109237671
0.674498010106673,52.28830003738403
0.6744972369155526,52.29283118247986
0.6744978789752393,52.29729509353638
0.6744971058586599,52.30171775817871
0.6744977480564573,52.30619168281555
0.6744969750143799,52.31069540977478
0.6744976173502629,52.31514000892639
0.674496844382648,52.319517850875854
0.674497486856591,52.323936223983765
0.6744967139633996,52.32835149765015
0.6744973565753778,52.33280158042908
0.6744965837565706,52.3371856212616
0.6744972265065581,52.341612815856934
0.6744964537620967,52.34602165222168
0.6744970966500682,52.3506600856781
0.6744963239799129,52.35522747039795
0.6744969670058432,52.35979175567627
0.6744961944099555,52.36429572105408
0.6744968375738192,52.36882829666138
0.6744960650521598,52.373361587524414
0.6744967083539319,52.37780714035034
0.6744959359064617,52.38229489326477
0.674496579346117,52.386831521987915
0.6744958069727971,52.39128088951111
0.6744964505503103,52.39570140838623
0.6744956782511018,52.40007138252258
0.6744963219664476,52.404518604278564
0.6744955497413114,52.40900230407715
0.6744961935944643,52.41345834732056
0.6744954214433622,52.41786551475525
0.6744960654342972,52.42229104042053
0.6744952933571897,52.42674136161804
0.6744959374858817,52.43120265007019
0.67449516548273,52.43559288978577
0.6744958097491536,52.44001603126526
0.6744950378199192,52.444382667541504
0.6744956822240495,52.44877076148987
0.6744949103686931,52.45309352874756
0.6744955549105047,52.45749807357788
0.6744947831289878,52.46186685562134
0.674495427808456,52.46625304222107
0.6744946561007397,52.470653772354126
0.6744953009178388,52.47508454322815
0.6744945292838846,52.47950196266174
0.6744951742385898,52.48388600349426
0.6744944026783587,52.48824143409729
0.6744950477706447,52.492648124694824
0.6744942762840983,52.49702167510986
0.6744949215139401,52.501399517059326
0.6744941501010394,52.50577640533447
0.674494795468412,52.5101580619812
0.6744940241291185,52.5145320892334
0.6744946696339967,52.518922567367554
0.6744938983682718,52.523330211639404
0.6744945440106306,52.52783465385437
0.6744937728184355,52.5322208404541
0.67449441859825,52.53662371635437
0.6744936474795461,52.54102039337158
0.6744942933967911,52.54550886154175
0.6744935223515399,52.549903869628906
0.6744941684061904,52.55432081222534
0.6744933974343532,52.5587797164917
0.6744940436263847,52.563241720199585
0.6744932727279229,52.567641735076904
0.6744939190573098,52.572147607803345
0.6744931482321854,52.57671880722046
0.6744937946989024,52.58119034767151
0.6744930239470769,52.585591077804565
0.6744936705510994,52.59002375602722
0.6744928998725338,52.594390869140625
0.6744935466138372,52.5987651348114
0.6744927760084932,52.60322189331055
0.6744934228870523,52.607869386672974
0.6744926523548914,52.61235451698303
0.6744932993706813,52.6169867515564
0.6744925289116654,52.62155222892761
0.6744931760646611,52.6261100769043
0.6744924056787513,52.63053631782532
0.674493052968928,52.635016202926636
0.6744922826560865,52.63957238197327
0.6744929300834194,52.64431381225586
0.6744921598436074,52.6488733291626
0.6744928074080715,52.653409242630005
0.674492037241251,52.65789079666138
0.6744926849428211,52.66247892379761
0.6744919148489535,52.667110443115234
0.6744925626876053,52.67187142372131
0.6744917926666526,52.6764874458313
0.6744924406423609,52.68106532096863
0.6744916706942845,52.68566060066223
0.6744923188070249,52.69053626060486
0.6744915489317866,52.69519758224487
0.674492197181534,52.69994902610779
0.6744914273790956,52.7046115398407
0.6744920757658251,52.709285259246826
0.6744913060361486,52.71393394470215
0.6744919545598356,52.71854281425476
0.6744911849028827,52.723082304000854
0.6744918335635024,52.72768449783325
0.674491063979235,52.732182264328
0.6744917127767623,52.73671841621399
0.6744909432651421,52.74124073982239
0.6744915921995527,52.74580502510071
0.6744908227605416,52.75042247772217
0.6744914718318107,52.75493502616882
0.6744907024653706,52.75936460494995
0.6744913516734734,52.76400685310364
0.6744905823795662,52.76849389076233
0.674491231724478,52.77298092842102
0.6744904625030655,52.777392864227295
0.6744911119847616,52.781944036483765
0.6744903428358059,52.786460161209106
0.6744909924542617,52.79086256027222
0.6744902233777249,52.795177698135376
0.6744908731329154,52.799540519714355
0.6744901041287595,52.80385947227478
0.6744907540206605,52.80824899673462
0.674489985088847,52.81260871887207
0.6744906351174336,52.816967248916626
0.6744898662579253,52.82133960723877
0.6744905164231727,52.825732469558716
0.6744897476359312,52.83008408546448
0.6744903979378152,52.83446145057678
0.6744896292228024,52.83878707885742
0.6744902796612983,52.84314775466919
0.6744895110184767,52.84749102592468
0.6744901615935593,52.85189199447632
0.6744893930228909,52.856223583221436
0.6744900437345365,52.86060309410095
0.6744892752359832,52.864946126937866
0.6744899260841667,52.86937952041626
0.6744891576576908,52.87376809120178
0.6744898086423878,52.87815713882446
0.6744890402879516,52.88254475593567
0.6744896914091375,52.88699698448181
0.6744889231267033,52.891385316848755
0.6744895743843536,52.89578890800476
0.6744888061738834,52.900126934051514
0.6744894575679734,52.904542684555054
0.6744886894294294,52.90889239311218
0.674489340959935,52.91326403617859
0.6744885728932793,52.91763353347778
0.6744892245601757,52.9220666885376
0.6744884565653709,52.926469564437866
0.6744891083686337,52.93088150024414
0.6744883404456421,52.935232400894165
0.6744889923852467,52.93960762023926
0.6744882245340305,52.94396138191223
0.6744888766099525,52.948389768600464
0.674488108830474,52.952781438827515
0.6744887610426892,52.95716953277588
0.6744879933349108,52.96151065826416
0.6744886456833946,52.96591377258301
0.6744878780472786,52.97028636932373
0.6744885305320064,52.97467088699341
0.6744877629675154,52.97900724411011
0.6744884155884628,52.98336839675903
0.6744876480955593,52.98774027824402
0.6744883008527021,52.99211502075195
0.6744875334313479,52.99644732475281
0.674488186324662,53.00090003013611
0.67448741897482,53.005244970321655
0.6744880720042805,53.0096321105957
0.6744873047259135,53.01397967338562
0.674487957891496,53.01837730407715
0.6744871906845661,53.02273392677307
0.6744878439862467,53.027121782302856
0.6744870768507163,53.031506299972534
0.6744877302884705,53.03587365150452
0.6744869632243023,53.04020595550537
0.6744876167981059,53.04458546638489
0.6744868498052624,53.04891586303711
0.6744875035150908,53.05329704284668
0.6744867365935348,53.0576548576355
0.6744873904393636,53.06208896636963
0.6744866235890575,53.066569566726685
0.6744872775708628,53.07105040550232
0.6744865107917696,53.07543158531189
0.6744871649095266,53.07984137535095
0.6744863982016085,53.08417868614197
0.6744870524552937,53.08858799934387
0.6744862858185132,53.09300112724304
0.674486940208102,53.09742474555969
0.674486173642422,53.101866245269775
0.6744868281678901,53.10632133483887
0.6744860616732734,53.11078333854675
0.6744867163345966,53.11519241333008
0.6744859499110057,53.11961603164673
0.6744866047081599,53.124096155166626
0.6744858383555578,53.12847352027893
0.6744864932885186,53.1328547000885
0.6744857270068679,53.13721489906311
0.6744863820756112,53.14165925979614
0.674485615864875,53.146008014678955
0.6744862710693764,53.150399923324585
0.6744855049295171,53.15474724769592
0.6744861602697528,53.15923285484314
0.6744853942007334,53.163591146469116
0.6744860496766791,53.167962074279785
0.674485283678462,53.17230701446533
0.674485939290094,53.17668867111206
0.6744851733626425,53.181068897247314
0.674485829109936,53.185550689697266
0.674485063253213,53.189924240112305
0.6744857191361443,53.19431471824646
0.6744849533501124,53.19866991043091
0.6744856093686573,53.2030611038208
0.6744848436532794,53.20741081237793
0.6744854998074138,53.21179914474487
0.6744847341626533,53.21613430976868
0.6744853904523529,53.22052502632141
0.6744846248781724,53.224839210510254
0.6744852813034136,53.22923183441162
0.6744845157997761,53.23358964920044
0.6744851723605344,53.23799014091492
0.6744844069274032,53.24231815338135
0.6744850636236543,53.24674153327942
0.6744842982609923,53.25107145309448
0.674484955092713,53.255441188812256
0.6744841898004829,53.25980877876282
0.6744848467676489,53.26422882080078
0.6744840815458139,53.268635749816895
0.674484738648401,53.27306652069092
0.674483973496924,53.27744817733765
0.6744846307349084,53.2818546295166
0.6744838656537527,53.286203384399414
0.6744845230271104,53.290600299835205
0.6744837580162394,53.29506826400757
0.6744844155249463,53.299466133117676
0.6744836505843227,53.30380725860596
0.6744843082283548,53.308202266693115
0.6744835433579419,53.31255030632019
0.6744842011372754,53.31694960594177
0.6744834363370363,53.321264028549194
0.6744840942516475,53.3256573677063
0.6744833295215454,53.330016136169434
0.6744839875714099,53.33442234992981
0.6744832229114082,53.33876299858093
0.6744838810965021,53.343165159225464
0.6744831165065639,53.34757328033447
0.674483774826864,53.35199809074402
0.6744830103069523,53.35641002655029
0.674483668762434,53.360859394073486
0.6744829043125123,53.365254402160645
0.674483562903152,53.36975169181824
0.6744827985231839,53.37417960166931
0.6744834572489578,53.37859392166138
0.674482692938906,53.38299036026001
0.6744833517997901,53.38741493225098
0.6744825875596183,53.39186215400696
0.674483246555589,53.39634871482849
0.6744824823852602,53.40079665184021
0.6744831415162935,53.405272245407104
0.6744823774157716,53.40965223312378
0.6744830366818436,53.414101362228394
0.6744822726510915,53.41854214668274
0.6744829320521787,53.42297959327698
0.67448216809116,53.42738056182861
0.6744828276272383,53.431748390197754
0.6744820637359167,53.43609070777893
0.6744827234069624,53.4404559135437
0.6744819595853009,53.44481420516968
0.6744826193912903,53.449182748794556
0.6744818556392526,53.4535117149353
0.674482515580162,53.457908391952515
0.6744817518977112,53.46224498748779
0.674482411973517,53.46664810180664
0.674481648360617,53.470980167388916
0.6744823085712952,53.475425720214844
0.6744815450279094,53.47976565361023
0.6744822053734364,53.48413300514221
0.6744814418995284,53.48855447769165
0.6744821023798804,53.4930944442749
0.6744813389754138,53.497549057006836
0.6744819995905672,53.502047300338745
0.6744812362555054,53.50656700134277
0.6744818970054365,53.51109313964844
0.6744811337397432,53.51559066772461
0.6744817946244284,53.520066022872925
0.6744810314280671,53.52446365356445
0.6744816924474827,53.5288724899292
0.6744809293204173,53.533207178115845
0.6744815904745394,53.537580490112305
0.6744808274167334,53.54193902015686
0.6744814887055388,53.54637408256531
0.6744807257169557,53.5507595539093
0.6744813871404207,53.55516839027405
0.6744806242210244,53.55950331687927
0.6744812857791251,53.56394624710083
0.6744805229288793,53.56835722923279
0.6744811846215926,53.572755575180054
0.6744804218404609,53.57711148262024
0.6744810836677626,53.581533908843994
0.674480320955709,53.58589243888855
0.674480982917576,53.59038591384888
0.6744802202745638,53.59478831291199
0.6744808823709725,53.599207162857056
0.674480119796966,53.60360908508301
0.6744807820278926,53.60811471939087
0.6744800195228552,53.61267828941345
0.6744806818882764,53.61713171005249
0.6744799194521722,53.621501207351685
0.6744805819520644,53.625922441482544
0.6744798195848571,53.63041019439697
0.674480482219197,53.63494515419006
0.6744797199208503,53.63949370384216
0.6744803826896141,53.6442449092865
0.6744796204600922,53.6487512588501
0.6744802833632564,53.65324950218201
0.6744795212025233,53.657652378082275
0.6744801842400645,53.66216707229614
0.6744794221480838,53.666715145111084
0.6744800853199788,53.67120099067688
0.6744793232967145,53.675644397735596
0.6744799866029393,53.680301666259766
0.6744792246483557,53.68501877784729
0.6744798880888871,53.68953251838684
0.6744791262029478,53.69394040107727
0.6744797897777627,53.69841432571411
0.6744790279604316,53.70282459259033
0.6744796916695064,53.707332372665405
0.6744789299207475,53.711909770965576
0.6744795937640587,53.71650743484497
0.6744788320838364,53.721221923828125
0.6744794960613606,53.72593069076538
0.6744787344496388,53.73056173324585
0.6744793985613527,53.735342025756836
0.6744786370180954,53.73994421958923
0.6744793012639756,53.7444634437561
0.674478539789147,53.749019384384155
0.6744792041691698,53.75352478027344
0.6744784427627342,53.757949352264404
0.6744791072768767,53.762510538101196
0.6744783459387977,53.767053842544556
0.6744790105870365,53.77150535583496
0.6744782493172785,53.77586579322815
0.6744789140995904,53.78035235404968
0.6744781528981176,53.78479075431824
0.6744788178144789,53.78923535346985
0.6744780566812557,53.79359245300293
0.6744787217316432,53.79796814918518
0.6744779606666336,53.80233454704285
0.6744786258510242,53.80676746368408
0.6744778648541923,53.81111407279968
0.6744785301725628,53.815524101257324
0.6744777692438728,53.81991481781006
0.6744784346961998,53.82430171966553
0.674477673835616,53.82863473892212
0.6744783394218762,53.83299279212952
0.6744775786293632,53.83732867240906
0.6744782443495334,53.841737031936646
0.6744774836250551,53.8460807800293
0.6744781494791121,53.85046362876892
0.6744773888226331,53.85484194755554
0.6744780548105536,53.859211921691895
0.6744772942220382,53.86354875564575
0.6744779603437987,53.86790204048157
0.6744771998232112,53.872220039367676
0.6744778660787892,53.87659287452698
0.6744771056260939,53.88100528717041
0.6744777720154657,53.885380268096924
0.6744770116306269,53.88974094390869
0.6744776781537698,53.8941707611084
0.674476917836752,53.898558616638184
0.6744775844936425,53.90296792984009
0.6744768242444101,53.90731644630432
0.6744774910350251,53.911710023880005
0.6744767308535426,53.91610503196716
0.674477397777859,53.9205060005188
0.674476637664091,53.92487168312073
0.6744773047220853,53.9293167591095
0.6744765446759964,53.933678150177
0.6744772118676459,53.93808078765869
0.6744764518892001,53.942467212677
0.6744771192144817,53.94687223434448
0.674476359303644,53.95126724243164
0.6744770267625344,53.955790996551514
0.6744762669192691,53.960265159606934
0.6744769345117454,53.964709520339966
0.674476174736017,53.96908259391785
0.6744768424620559,53.973474979400635
0.6744760827538291,53.97778940200806
0.674476750613408,53.982194662094116
0.6744759909726473,53.986597299575806
0.6744766589657428,53.99099349975586
0.6744758993924129,53.99536490440369
0.674476567519002,53.99979043006897
0.6744758080130674,54.00413966178894
0.6744764762731272,54.00853633880615
0.6744757168345528,54.01290965080261
0.6744763852280602,54.01734161376953
0.6744756258568104,54.021676778793335
0.6744762943837423,54.02605104446411
0.674475535079782,54.03042650222778
0.6744762037401156,54.03487491607666
0.6744754445034095,54.0392119884491
0.6744761132971216,54.043538093566895
0.6744753541276342,54.04789423942566
0.6744760230547022,54.05230140686035
0.6744752639523985,54.05661082267761
0.674475933012799,54.0609610080719
0.6744751739776437,54.06528973579407
0.674475843171354,54.069647789001465
0.6744750842033118,54.073989152908325
0.6744757535303091,54.07841444015503
0.6744749946293447,54.08279466629028
0.674475664089606,54.087217807769775
0.6744749052556843,54.0915732383728
0.6744755748491865,54.09594941139221
0.6744748160822723,54.10031747817993
0.6744754858089927,54.104663372039795
0.6744747271090512,54.10902428627014
0.674475396968967,54.113433837890625
0.6744746383359626,54.117833375930786
0.6744753083290507,54.12222909927368
0.6744745497629484,54.12658357620239
0.674475219889186,54.13097023963928
0.674474461389951,54.13534712791443
0.6744751316493153,54.139718532562256
0.6744743732169123,54.14411020278931
0.6744750436093803,54.14851140975952
0.6744742852437743,54.15283226966858
0.6744749557693233,54.157201290130615
0.6744741974704792,54.161545753479004
0.6744748681290864,54.16592621803284
0.6744741098969692,54.170284271240234
0.6744747806886118,54.17464756965637
0.6744740225231864,54.17907905578613
0.6744746934478418,54.183509826660156
0.6744739353490735,54.18785095214844
0.6744746064067185,54.192235231399536
0.6744738483745721,54.19658541679382
0.6744745195651842,54.20100545883179
0.6744737615996248,54.20535898208618
0.6744744329231811,54.209763288497925
0.6744736750241739,54.21411108970642
0.6744743464806517,54.21853303909302
0.6744735886481615,54.22288727760315
0.6744742602375383,54.22731328010559
0.6744735024715305,54.23174715042114
0.6744741741937833,54.2361798286438
0.6744734164942229,54.24058985710144
0.6744740883493289,54.24497723579407
0.6744733307161812,54.24932813644409
0.674474002704118,54.253692388534546
0.674473245137348,54.25805926322937
0.6744739172580926,54.262439012527466
0.6744731597576654,54.26677131652832
0.6744738320111955,54.271140575408936
0.6744730745770763,54.27549982070923
0.6744737469633688,54.27988362312317
0.6744729895955232,54.284191370010376
0.6744736621145557,54.288548946380615
0.6744729048129485,54.29297971725464
0.6744735774646984,54.297351598739624
0.6744728202292951,54.30167484283447
0.6744734930137396,54.30606389045715
0.6744727358445052,54.31040930747986
0.674473408761622,54.31478714942932
0.674472651658522,54.31910061836243
0.6744733247082881,54.32349681854248
0.6744725676712877,54.327828884124756
0.6744732408536809,54.332210540771484
0.6744724838827455,54.336541414260864
0.6744731571977425,54.340903759002686
0.6744724002928377,54.34525275230408
0.6744730737404164,54.349671363830566
0.6744723169015073,54.35407543182373
0.6744729904816452,54.35847282409668
0.6744722337086971,54.36287307739258
0.6744729074213714,54.36725902557373
0.67447215071435,54.37168097496033
0.6744728245595384,54.376155614852905
0.6744720679184089,54.38065314292908
0.6744727418960885,54.38513207435608
0.6744719853208163,54.38954758644104
0.6744726594309652,54.3940007686615
0.6744719029215155,54.398459672927856
0.6744725771641107,54.402910470962524
0.6744718207204494,54.40733075141907
0.6744724950954687,54.411813735961914
0.6744717387175613,54.41624975204468
0.6744724132249817,54.42069339752197
0.6744716569127935,54.42509984970093
0.674472331552593,54.42951464653015
0.6744715753060896,54.433887243270874
0.6744722500782455,54.43832468986511
0.6744714938973924,54.442689657211304
0.6744721688018824,54.44709348678589
0.6744714126866452,54.451438188552856
0.6744720877234469,54.45589756965637
0.6744713316737909,54.46022415161133
0.6744720068428817,54.46459722518921
0.674471250858773,54.46894335746765
0.6744719261601305,54.47330331802368
0.6744711702415345,54.47763395309448
0.6744718456751362,54.48201370239258
0.6744710898220185,54.486409425735474
0.674471765387842,54.49081110954285
0.6744710096001684,54.49513053894043
0.6744716852981915,54.49951362609863
0.6744709295759272,54.50390291213989
0.6744716054061276,54.508278369903564
0.6744708497492385,54.512632608413696
0.674471525711594,54.5169837474823
0.6744707701200459,54.521300077438354
0.6744714462145335,54.525670766830444
0.6744706906882922,54.53000783920288
0.6744713669148898,54.534409284591675
0.6744706114539211,54.53874921798706
0.6744712878126063,54.543108224868774
0.674470532416876,54.54745960235596
0.6744712089076267,54.55181622505188
0.6744704535771002,54.55616283416748
0.6744711301998939,54.56052231788635
0.6744703749345371,54.56486248970032
0.6744710516893517,54.56929063796997
0.6744702964891305,54.573702812194824
0.6744709733759435,54.57809400558472
0.6744702182408238,54.58250427246094
0.6744708952596131,54.5869083404541
0.6744701401895605,54.59132146835327
0.6744708173403039,54.595763206481934
0.6744700623352845,54.60014224052429
0.6744707396179594,54.604567527770996
0.6744699846779392,54.60897898674011
0.6744706620925234,54.61334562301636
0.6744699072174679,54.61774396896362
0.6744705847639395,54.622150182724
0.6744698299538148,54.626561641693115
0.6744705076321513,54.63096213340759
0.6744697528869232,54.635313749313354
0.6744704306971028,54.63968586921692
0.6744696760167374,54.64402627944946
0.6744703539587374,54.64842176437378
0.6744695993432007,54.65277934074402
0.674470277416999,54.657156229019165
0.6744695228662569,54.66150188446045
0.6744702010718314,54.66589164733887
0.67446944658585,54.670252323150635
0.6744701249231786,54.674630880355835
0.6744693705019237,54.67898941040039
0.674470048970984,54.68338894844055
0.6744692946144222,54.687716484069824
0.674469973215192,54.69213032722473
0.6744692189232888,54.69649696350098
0.6744698976557464,54.70089840888977
0.674469143428468,54.705244064331055
0.6744698222925911,54.70963954925537
0.6744690681299036,54.71404480934143
0.6744697471256698,54.718478202819824
0.6744689930275394,54.72295427322388
0.674469672154927,54.727357149124146
0.6744689181213195,54.73182129859924
0.6744695973803062,54.73632335662842
0.6744688434111882,54.74082946777344
0.674469522801752,54.745269536972046
0.6744687688970893,54.749688386917114
0.674469448419208,54.754159450531006
0.674468694578967,54.758629322052
0.6744693742326187,54.76304531097412
0.6744686204567653,54.76739811897278
0.6744693002419279,54.77183246612549
0.6744685465304289,54.77618932723999
0.6744692264470799,54.78057909011841
0.6744684727999011,54.78503203392029
0.6744691528480191,54.78942632675171
0.6744683992651269,54.793758392333984
0.6744690794446895,54.79829168319702
0.6744683259260499,54.802818298339844
0.6744690062370354,54.807273387908936
0.6744682527826149,54.81166362762451
0.6744689332250012,54.81619596481323
0.674468179834766,54.82058620452881
0.6744688604085309,54.825066566467285
0.6744681070824475,54.82942724227905
0.6744687877875695,54.83381962776184
0.6744680345256039,54.838237285614014
0.6744687153620607,54.842679023742676
0.6744679621641795,54.84702014923096
0.674468643131949,54.851404666900635
0.6744678899981184,54.85577201843262
0.6744685710971791,54.86020469665527
0.6744678180273657,54.864612102508545
0.6744684992576951,54.86903977394104
0.6744677462518652,54.873419761657715
0.6744684276134418,54.87781310081482
0.6744676746715619,54.88219952583313
0.6744683561643636,54.886584997177124
0.6744676032864001,54.89096713066101
0.6744682849104051,54.89534831047058
0.6744675320963243,54.8996798992157
0.6744682138515108,54.90408682823181
0.6744674611012794,54.908477783203125
0.674468142987625,54.9128692150116
0.6744673903012095,54.91722536087036
0.6744680723186929,54.921643018722534
0.6744673196960597,54.92602276802063
0.6744680018446588,54.93043565750122
0.6744672492857742,54.934794664382935
0.6744679315654675,54.939186334609985
0.6744671790702983,54.943549156188965
0.6744678614810634,54.947937965393066
0.6744671090495764,54.952279567718506
0.6744677915913917,54.9566605091095
0.6744670392235529,54.96098709106445
0.6744677218963968,54.96536946296692
0.6744669695921731,54.96969175338745
0.6744676523960237,54.97407412528992
0.6744669001553817,54.97845244407654
0.674467583090217,54.9828200340271
0.6744668309131234,54.987197160720825
0.6744675139789218,54.99162268638611
0.674466761865343,54.995988845825195
0.6744674450620829,55.00035381317139
0.6744666930119858,55.00471496582031
0.674467376339645,55.00908803939819
0.6744666243529963,55.013458013534546
0.6744673078115532,55.017892599105835
0.6744665558883195,55.02228045463562
0.6744672394777526,55.02670192718506
0.6744664876179004,55.03106689453125
0.6744671713381878,55.03545117378235
0.6744664195416841,55.03980875015259
0.6744671033928039,55.044209480285645
0.6744663516596157,55.048561811447144
0.6744670356415463,55.05295276641846
0.6744662839716399,55.057318925857544
0.6744669680843597,55.06174087524414
0.674466216477702,55.06610870361328
0.6744669007211894,55.07050633430481
0.6744661491777472,55.07484436035156
0.6744668335519803,55.07923364639282
0.6744660820717204,55.083582401275635
0.6744667665766778,55.087990522384644
0.6744660151595672,55.092355489730835
0.674466699795227,55.09674406051636
0.6744659484412323,55.10111427307129
0.6744666332075729,55.10547232627869
0.6744658819166611,55.1099009513855
0.6744665668136608,55.11431336402893
0.6744658155857989,55.11874008178711
0.6744665006134365,55.123151779174805
0.674465749448591,55.12750172615051
0.6744664346068444,55.13189435005188
0.6744656835049826,55.136234283447266
0.6744663687938303,55.14061617851257
0.6744656177549192,55.14498734474182
0.6744663031743396,55.14935111999512
0.6744655521983459,55.15366792678833
0.6744662377483176,55.158050537109375
0.6744654868352082,55.162437200546265
0.6744661725157094,55.166799783706665
0.6744654216654515,55.171130657196045
0.6744661074764609,55.17552042007446
0.6744653566890213,55.179869174957275
0.6744660426305171,55.18423652648926
0.6744652919058635,55.18853831291199
0.6744659779778239,55.19295358657837
0.6744652273159224,55.19734978675842
0.6744659135183265,55.20171570777893
0.6744651629191446,55.206055879592896
0.6744658492519705,55.210506200790405
0.6744650987154753,55.21482300758362
0.6744657851787017,55.219210147857666
0.6744650347048601,55.22357678413391
0.6744657212984653,55.228004932403564
0.6744649708872443,55.232393980026245
0.6744656576112071,55.236815452575684
0.6744649072625742,55.241190671920776
0.6744655941168728,55.24559140205383
0.674464843830795,55.249948263168335
0.6744655308154079,55.25438714027405
0.6744647805918523,55.258745193481445
0.6744654677067584,55.263142108917236
0.6744647175456921,55.267489194869995
0.6744654047908696,55.271920919418335
0.6744646546922598,55.27628254890442
0.6744653420676875,55.28064942359924
0.6744645920315016,55.2850182056427
0.674465279537158,55.28941583633423
0.6744645295633628,55.293848276138306
0.6744652171992266,55.29827404022217
0.6744644672877897,55.3026659488678
0.6744651550538392,55.307063817977905
0.6744644052047277,55.3114173412323
0.6744650931009419,55.315820932388306
0.6744643433141233,55.3201642036438
0.6744650313404804,55.32452988624573
0.6744642816159216,55.32888960838318
0.6744649697724006,55.33328723907471
0.6744642201100695,55.3376247882843
0.6744649083966485,55.34200143814087
0.6744641587965118,55.346367597579956
0.67446484721317,55.35078001022339
0.6744640976751953,55.35517072677612
0.6744647862219113,55.35953736305237
0.6744640367460659,55.36387062072754
0.6744647254228181,55.36827898025513
0.6744639760090695,55.37262439727783
0.6744646648158364,55.37702488899231
0.6744639154641521,55.38141417503357
0.6744646044009128,55.385831356048584
0.67446385511126,55.390220403671265
0.6744645441779931,55.39469790458679
0.6744637949503391,55.39908218383789
0.6744644841470232,55.40347933769226
0.6744637349813355,55.407875299453735
0.6744644243079496,55.412333250045776
0.6744636752041956,55.4167103767395
0.6744643646607182,55.421093702316284
0.6744636156188656,55.42544865608215
0.6744643052052756,55.42994427680969
0.6744635562252917,55.43436861038208
0.6744642459415677,55.43877911567688
0.67446349702342,55.44318890571594
0.6744641868695407,55.44766426086426
0.6744634380131969,55.452043771743774
0.674464127989141,55.456470251083374
0.6744633791945686,55.46084952354431
0.6744640693003152,55.465226888656616
0.6744633205674816,55.46957564353943
0.6744640108030094,55.47396492958069
0.674463262131882,55.47831320762634
0.6744639524971696,55.4826979637146
0.6744632038877166,55.48702549934387
0.674463894382743,55.491403102874756
0.6744631458349314,55.4957230091095
0.6744638364596753,55.50005793571472
0.6744630879734731,55.5044310092926
0.6744637787279134,55.50879883766174
0.6744630303032879,55.5131151676178
0.6744637211874035,55.5174765586853
0.6744629728243229,55.52181315422058
0.6744636638380923,55.526232957839966
0.6744629155365237,55.53057813644409
0.6744636066799262,55.53495478630066
0.6744628584398376,55.53934907913208
0.6744635497128519,55.54371762275696
0.6744628015342107,55.548041582107544
0.6744634929368158,55.5524160861969
0.6744627448195899,55.55684232711792
0.6744634363517645,55.561243772506714
0.6744626882959218,55.56559991836548
0.6744633799576449,55.57000780105591
0.674462631963153,55.57440400123596
0.6744633237544037,55.57879877090454
0.67446257582123,55.58316111564636
0.6744632677419871,55.58756399154663
0.6744625198700999,55.59190511703491
0.6744632119203421,55.596282958984375
0.674462464109709,55.600693225860596
0.6744631562894154,55.60515832901001
0.6744624085400044,55.60958957672119
0.674463100849154,55.61399507522583
0.6744623531609326,55.61839294433594
0.6744630455995044,55.62276744842529
0.6744622979724406,55.627105951309204
0.6744629905404136,55.63151001930237
0.6744622429744752,55.6359748840332
0.6744629356718282,55.640419244766235
0.6744621881669834,55.6448187828064
0.6744628809936954,55.649232149124146
0.6744621335499119,55.65363907814026
0.6744628265059618,55.658055543899536
0.6744620791232075,55.662466049194336
0.6744627722085748,55.666871309280396
0.6744620248868175,55.67122197151184
0.6744627181014807,55.67560935020447
0.6744619708406885,55.67996168136597
0.674462664184627,55.68435883522034
0.6744619169847678,55.68872833251953
0.6744626104579604,55.693167209625244
0.6744618633190022,55.69753575325012
0.6744625569214281,55.70193552970886
0.674461809843339,55.70633268356323
0.6744625035749772,55.71081757545471
0.6744617565577249,55.71518063545227
0.6744624504185546,55.719573736190796
0.6744617034621075,55.72398591041565
0.6744623974521076,55.72839689254761
0.6744616505564335,55.73274779319763
0.6744623446755831,55.73713660240173
0.6744615978406503,55.741485595703125
0.6744622920889285,55.74593210220337
0.6744615453147048,55.750287771224976
0.674462239692091,55.75472950935364
0.6744614929785445,55.75911259651184
0.6744621874850175,55.763633012771606
0.6744614408321165,55.76807928085327
0.6744621354676557,55.77251434326172
0.6744613888753681,55.77692484855652
0.6744620836399524,55.78143572807312
0.6744613371082466,55.78588056564331
0.6744620320018552,55.790295362472534
0.6744612855306991,55.79467988014221
0.6744619805533114,55.799309492111206
0.6744612341426734,55.80371809005737
0.6744619292942683,55.808234214782715
0.6744611829441165,55.81262993812561
0.6744618782246731,55.81707787513733
0.6744611319349758,55.821510314941406
0.6744618273444735,55.82601523399353
0.6744610811151985,55.83044219017029
0.6744617766536166,55.834904193878174
0.6744610304847327,55.839271545410156
0.6744617261520504,55.84368872642517
0.6744609800435255,55.848063230514526
0.6744616758397217,55.852471113204956
0.6744609297915245,55.85684871673584
0.6744616257165785,55.86123466491699
0.6744608797286766,55.86559224128723
0.6744615757825682,55.869967222213745
0.6744608298549304,55.87441086769104
0.6744615260376381,55.87893843650818
0.6744607801702327,55.88335633277893
0.674461476481736,55.887792110443115
0.6744607306745312,55.892181634902954
0.6744614271148098,55.89657735824585
0.6744606813677737,55.90095591545105
0.6744613779368066,55.905341386795044
0.6744606322499078,55.90969800949097
0.6744613289476743,55.91411852836609
0.6744605833208813,55.91852045059204
0.6744612801473604,55.92300820350647
0.6744605345806416,55.9276282787323
0.6744612315358132,55.93217635154724
0.6744604860291366,55.9367413520813
0.6744611831129798,55.94136333465576
0.674460437666314,55.94590377807617
0.6744611348788078,55.95039463043213
0.6744603894921217,55.954787731170654
0.6744610868332459,55.95923066139221
0.6744603415065077,55.96381449699402
0.6744610389762411,55.96837568283081
0.6744602937094192,55.97284746170044
0.6744609913077415,55.97734713554382
0.6744602461008045,55.981730937957764
0.6744609438276951,55.986191749572754
0.6744601986806115,55.990630865097046
0.6744608965360498,55.99510622024536
0.6744601514487878,55.99952793121338
0.6744608494327533,56.00395584106445
0.6744601044052817,56.008331298828125
0.6744608025177535,56.01274037361145
0.6744600575500408,56.01719117164612
0.6744607557909985,56.02164077758789
0.6744600108830134,56.02607226371765
0.6744607092524365,56.03053593635559
0.6744599644041473,56.03494095802307
0.6744606629020152,56.03940224647522
0.6744599181133908,56.0437958240509
0.6744606167396827,56.04825472831726
0.6744598720106917,56.0526340007782
0.6744605707653871,56.05707931518555
0.6744598260959982,56.061474084854126
0.6744605249790768,56.065906047821045
0.6744597803692584,56.07032251358032
0.6744604793806994,56.07481575012207
0.6744597348304203,56.07923173904419
0.6744604339702033,56.08369755744934
0.6744596894794324,56.08810472488403
0.6744603887475368,56.09251880645752
0.6744596443162423,56.096927642822266
0.674460343712648,56.101322174072266
0.6744595993407988,56.10568022727966
0.6744602988654849,56.11010813713074
0.6744595545530498,56.11450934410095
0.6744602542059961,56.11899733543396
0.6744595099529439,56.12337303161621
0.6744602097341296,56.12789821624756
0.6744594655404291,56.132299184799194
0.6744601654498339,56.13668990135193
0.6744594213154536,56.141053438186646
0.6744601213530573,56.145458936691284
0.6744593772779662,56.149817943573
0.6744600774437481,56.154239654541016
0.6744593334279149,56.15868782997131
0.6744600337218546,56.16315722465515
0.6744592897652482,56.16752910614014
0.6744599901873253,56.171966314315796
0.6744592462899145,56.17639899253845
0.6744599468401083,56.18087458610535
0.6744592030018624,56.1852810382843
0.6744599036801529,56.18972563743591
0.6744591599010401,56.194183588027954
0.6744598607074065,56.198671102523804
0.6744591169873961,56.20311141014099
0.6744598179218185,56.20751953125
0.6744590742608794,56.21187233924866
0.674459775323337,56.21635842323303
0.6744590317214377,56.22108244895935
0.6744597329119105,56.225749254226685
0.6744589893690203,56.23017072677612
0.6744596906874879,56.234644412994385
0.6744589472035755,56.23912692070007
0.6744596486500176,56.243632793426514
0.674458905225052,56.2481951713562
0.6744596067994482,56.25266098976135
0.6744588634333987,56.25701689720154
0.6744595651357282,56.26140785217285
0.6744588218285635,56.26577687263489
0.6744595236588067,56.27018880844116
0.6744587804104958,56.27457308769226
0.6744594823686318,56.278987407684326
0.6744587391791442,56.283419609069824
0.674459441265153,56.28780388832092
0.6744586981344572,56.292258739471436
0.6744594003483185,56.29667329788208
0.6744586572763838,56.30102753639221
0.6744593596180775,56.30540418624878
0.6744586166048726,56.30976581573486
0.6744593190743781,56.314164876937866
0.6744585761198725,56.318551540374756
0.6744592787171699,56.32296848297119
0.6744585358213326,56.32734775543213
0.6744592385464012,56.331796646118164
0.6744584957092016,56.33615326881409
0.6744591985620214,56.340561866760254
0.674458455783428,56.34493327140808
0.6744591587639791,56.34932208061218
0.6744584160439615,56.35368585586548
0.674459119152223,56.3581006526947
0.6744583764907502,56.36250162124634
0.6744590797267025,56.36689019203186
0.6744583371237438,56.371251821517944
0.6744590404873665,56.3756947517395
0.674458297942891,56.38005471229553
0.6744590014341635,56.38443088531494
0.6744582589481405,56.388773918151855
0.6744589625670433,56.39313840866089
0.674458220139442,56.39750003814697
0.6744589238859544,56.401920557022095
0.6744581815167443,56.40628385543823
0.6744588853908463,56.410696268081665
0.674458143079996,56.4150230884552
0.6744588470816676,56.419435024261475
0.6744581048291469,56.42381691932678
0.6744588089583679,56.428203105926514
0.6744580667641459,56.432599782943726
0.674458771020896,56.4370059967041
0.6744580288849421,56.441349029541016
0.6744587332692012,56.445717334747314
0.6744579911914848,56.45008444786072
0.674458695703233,56.454474449157715
0.6744579536837233,56.458823919296265
0.6744586583229403,56.46321892738342
0.6744579163616066,56.467615842819214
0.6744586211282726,56.47211241722107
0.674457879225084,56.476510763168335
0.6744585841191788,56.4809250831604
0.674457842274105,56.48529863357544
0.6744585472956084,56.48970866203308
0.674457805508619,56.49408173561096
0.6744585106575107,56.49850082397461
0.674457768928575,56.50284433364868
0.6744584742048353,56.507240533828735
0.6744577325339226,56.51160407066345
0.6744584379375312,56.515955448150635
0.6744576963246111,56.520313024520874
0.6744584018555484,56.52469992637634
0.67445766030059,56.52905607223511
0.6744583659588353,56.533437967300415
0.6744576244618087,56.5377893447876
0.6744583302473425,56.54217314720154
0.6744575888082164,56.54656791687012
0.6744582947210188,56.55096435546875
0.6744575533397631,56.55530667304993
0.6744582593798136,56.55967712402344
0.674457518056398,56.56404781341553
0.674458224223677,56.56843066215515
0.6744574829580708,56.57276964187622
0.6744581892525582,56.57712006568909
0.6744574480447308,56.58146262168884
0.6744581544664068,56.585853576660156
0.6744574133163279,56.59018087387085
0.6744581198651722,56.59458065032959
0.6744573787728116,56.59894776344299
0.6744580854488044,56.60332751274109
0.6744573444141316,56.607661724090576
0.6744580512172528,56.61213159561157
0.6744573102402376,56.61653685569763
0.6744580171704674,56.6209602355957
0.6744572762510789,56.62534236907959
0.6744579833083975,56.629722595214844
0.6744572424466057,56.6340811252594
0.6744579496309929,56.638453006744385
0.6744572088267674,56.6427948474884
0.6744579161382037,56.647186279296875
0.6744571753915141,56.651531457901
0.6744578828299792,56.655895948410034
0.6744571421407951,56.660244941711426
0.6744578497062697,56.664612770080566
0.6744571090745608,56.668930768966675
0.6744578167670243,56.67331075668335
0.6744570761927606,56.677650690078735
0.6744577840121936,56.6820502281189
0.6744570434953447,56.6864070892334
0.6744577514417269,56.690794467926025
0.6744570109822625,56.69510793685913
0.6744577190555744,56.69948410987854
0.6744569786534643,56.70389127731323
0.6744576868536862,56.70827531814575
0.6744569465089001,56.71260857582092
0.6744576548360117,56.716973543167114
0.6744569145485195,56.7212917804718
0.6744576230025013,56.72569441795349
0.6744568827722727,56.730064392089844
0.6744575913531049,56.734434843063354
0.6744568511801099,56.73877286911011
0.6744575598877727,56.743170976638794
0.6744568197719808,56.747509479522705
0.6744575286064541,56.751938819885254
0.6744567885478356,56.75637888908386
0.6744574975090999,56.760759115219116
0.6744567575076242,56.765132188797
0.6744574665956597,56.769543409347534
0.6744567266512971,56.77389097213745
0.674457435866084,56.77827286720276
0.6744566959788042,56.782710790634155
0.6744574053203226,56.787121534347534
0.6744566654900953,56.79150652885437
0.6744573749583259,56.795907735824585
0.6744566351851212,56.80030870437622
0.6744573447800439,56.80467939376831
0.6744566050638319,56.80911350250244
0.6744573147854269,56.813491106033325
0.6744565751261774,56.81788492202759
0.6744572849744251,56.82230472564697
0.6744565453721082,56.82692742347717
0.674457255346989,56.83141469955444
0.6744565158015745,56.8358199596405
0.6744572259030683,56.84023904800415
0.6744564864145265,56.84458684921265
0.674457196642614,56.849003076553345
0.6744564572109145,56.85334086418152
0.6744571675655762,56.85770869255066
0.6744564281906891,56.8620502948761
0.6744571386719049,56.86643433570862
0.6744563993538004,56.870790243148804
0.6744571099615508,56.87522554397583
0.674456370700199,56.87955045700073
0.6744570814344644,56.883931159973145
0.6744563422298354,56.88825440406799
0.674457053090596,56.89260649681091
0.6744563139426596,56.89694142341614
0.6744570249298958,56.90131616592407
0.6744562858386223,56.90563607215881
0.6744569969523148,56.91002631187439
0.6744562579176742,56.9143853187561
0.674456969157803,56.91878366470337
0.6744562301797657,56.923134326934814
0.6744569415463111,56.92754673957825
0.6744562026248473,56.9318962097168
0.6744569141177897,56.936269760131836
0.6744561752528694,56.94058299064636
0.6744568868721895,56.944977045059204
0.6744561480637827,56.949339628219604
0.6744568598094611,56.95372653007507
0.674456121057538,56.95807862281799
0.6744568329295547,56.96247124671936
0.6744560942340857,56.96680474281311
0.6744568062324213,56.97118926048279
0.6744560675933767,56.975528955459595
0.6744567797180114,56.979907751083374
0.6744560411353614,56.984275579452515
0.6744567533862759,56.98865628242493
0.6744560148599904,56.993051528930664
0.6744567272371655,56.997416257858276
0.6744559887672149,57.001747608184814
0.6744567012706306,57.0060920715332
0.6744559628569855,57.01044225692749
0.6744566754866225,57.0148446559906
0.6744559371292528,57.019201040267944
0.6744566498850914,57.02354550361633
0.6744559115839677,57.02794694900513
0.6744566244659884,57.03232383728027
0.6744558862210811,57.03666353225708
0.6744565992292645,57.04103946685791
0.6744558610405437,57.04537558555603
0.6744565741748703,57.0497305393219
0.6744558360423064,57.05410051345825
0.6744565493027568,57.05847382545471
0.6744558112263203,57.062824726104736
0.6744565246128749,57.06722927093506
0.6744557865925359,57.07154440879822
0.6744565001051752,57.07597231864929
0.6744557621409045,57.08032774925232
0.6744564757796094,57.08469009399414
0.6744557378713772,57.08901309967041
0.6744564516361279,57.093369483947754
0.6744557137839045,57.09772324562073
0.6744564276746817,57.102150440216064
0.6744556898784378,57.1065719127655
0.6744564038952222,57.111029386520386
0.674455666154928,57.115407943725586
0.6744563802977,57.11979150772095
0.6744556426133261,57.124165773391724
0.6744563568820666,57.12854862213135
0.6744556192535834,57.132920265197754
0.6744563336482725,57.137280225753784
0.674455596075651,57.14160776138306
0.6744563105962698,57.14598369598389
0.6744555730794796,57.15033769607544
0.6744562877260084,57.154715061187744
0.674455550265021,57.15903973579407
0.6744562650374406,57.16342759132385
0.6744555276322255,57.167781591415405
0.6744562425305168,57.172130823135376
0.6744555051810454,57.176483154296875
0.6744562202051887,57.180859088897705
0.6744554829114313,57.1852011680603
0.6744561980614071,57.1895854473114
0.6744554608233344,57.19392204284668
0.6744561760991238,57.19829797744751
0.6744554389167062,57.202662229537964
0.6744561543182896,57.20707416534424
0.6744554171914978,57.21146249771118
0.6744561327188561,57.21587157249451
0.6744553956476607,57.220224380493164
0.6744561113007744,57.22459125518799
0.6744553742851462,57.228933811187744
0.6744560900639963,57.23331570625305
0.6744553531039056,57.23767614364624
0.6744560690084724,57.24205136299133
0.6744553321038904,57.246455669403076
0.6744560481341548,57.25083661079407
0.674455311285052,57.255234718322754
0.6744560274409949,57.25961875915527
0.6744552906473417,57.263952016830444
0.6744560069289436,57.26829648017883
0.674455270190711,57.27266049385071
0.6744559865979528,57.27704477310181
0.6744552499151116,57.28139305114746
0.6744559664479739,57.28578972816467
0.6744552298204947,57.29016923904419
0.6744559464789586,57.29466390609741
0.674455209906812,57.29899501800537
0.674455926690858,57.30340600013733
0.6744551901740151,57.307809352874756
0.6744559070836242,57.31222438812256
0.6744551706220554,57.316569805145264
0.6744558876572082,57.3209867477417
0.6744551512508847,57.32538294792175
0.674455868411562,57.329768896102905
0.6744551320604547,57.334155559539795
0.6744558493466375,57.338622093200684
0.6744551130507167,57.34296178817749
0.6744558304623854,57.34739017486572
0.6744550942216225,57.3517746925354
0.6744558117587584,57.3561794757843
0.674455075573124,57.36051797866821
0.6744557932357077,57.36492991447449
0.6744550571051727,57.36934781074524
0.6744557748931852,57.37375998497009
0.6744550388177204,57.3781316280365
0.6744557567311426,57.382519483566284
0.674455020710719,57.3868625164032
0.6744557387495318,57.391265630722046
0.67445500278412,57.39560508728027
0.6744557209483041,57.39998173713684
0.6744549850378755,57.404414892196655
0.6744557033274118,57.40879559516907
0.6744549674719371,57.41314244270325
0.6744556858868066,57.417505502700806
0.6744549500862571,57.42188024520874
0.6744556686264404,57.42627191543579
0.6744549328807868,57.43068480491638
0.674455651546265,57.435163259506226
0.6744549158554783,57.439537048339844
0.6744556346462326,57.44394326210022
0.6744548990102839,57.44833779335022
0.6744556179262947,57.452733516693115
0.6744548823451547,57.45713710784912
0.6744556013864035,57.46155643463135
0.6744548658600434,57.46588969230652
0.674455585026511,57.47025680541992
0.6744548495549021,57.474613189697266
0.6744555688465691,57.47901177406311
0.6744548334296825,57.48340368270874
0.6744555528465299,57.48783540725708
0.6744548174843364,57.49220871925354
0.6744555370263456,57.496633529663086
0.6744548017188162,57.50099468231201
0.6744555213859678,57.50541591644287
0.6744547861330741,57.5098032951355
0.6744555059253493,57.51419639587402
0.6744547707270618,57.51855540275574
0.6744554906444415,57.52297568321228
0.6744547555007318,57.52742886543274
0.6744554755431971,57.531862020492554
0.6744547404540359,57.53620195388794
0.6744554606215678,57.54060244560242
0.6744547255869268,57.545005083084106
0.6744554458795062,57.54943823814392
0.674454710899356,57.55378007888794
0.6744554313169643,57.558191537857056
0.6744546963912763,57.562583923339844
0.6744554169338944,57.5670702457428
0.67445468206264,57.571412801742554
0.6744554027302487,57.575804710388184
0.6744546679133989,57.58018136024475
0.6744553887059794,57.58457136154175
0.6744546539435057,57.58890771865845
0.674455374861039,57.59333109855652
0.6744546401529126,57.59773373603821
0.6744553611953796,57.602158546447754
0.6744546265415717,57.60652184486389
0.6744553477089539,57.61106491088867
0.6744546131094357,57.6155960559845
0.674455334401714,57.62007689476013
0.6744545998564565,57.62447452545166
0.6744553212736124,57.62886834144592
0.6744545867825873,57.63333487510681
0.6744553083246013,57.63782811164856
0.67445457388778,57.64223766326904
0.6744552955546332,57.6466429233551
0.6744545611719869,57.651062965393066
0.6744552829636611,57.655441999435425
0.6744545486351607,57.65979838371277
0.6744552705516367,57.664170265197754
0.674454536277254,57.66854810714722
0.6744552583185129,57.67296814918518
0.6744545240982194,57.677390813827515
0.6744552462642421,57.68184208869934
0.6744545120980091,57.686230421066284
0.674455234388777,57.690662145614624
0.6744545002765759,57.69503831863403
0.6744552226920703,57.69942665100098
0.6744544886338721,57.70380711555481
0.6744552111740743,57.708218574523926
0.6744544771698509,57.71257925033569
0.6744551998347416,57.71699380874634
0.6744544658844643,57.721402406692505
0.6744551886740252,57.72585391998291
0.6744544547776653,57.73022937774658
0.6744551776918774,57.73468208312988
0.6744544438494067,57.73906707763672
0.674455166888251,57.74349498748779
0.6744544330996408,57.747944355010986
0.6744551562630988,57.75236368179321
0.6744544225283206,57.756712913513184
0.6744551458163732,57.76109766960144
0.6744544121353988,57.76545977592468
0.6744551355480277,57.769843101501465
0.6744544019208281,57.774187088012695
0.6744551254580144,57.778581380844116
0.6744543918845615,57.78290319442749
0.6744551155462863,57.787251710891724
0.6744543820265515,57.791585206985474
0.6744551058127961,57.79596495628357
0.6744543723467511,57.80032444000244
0.674455096257497,57.80472755432129
0.6744543628451131,57.80908966064453
0.6744550868803416,57.813512086868286
0.6744543535215906,57.817914724349976
0.6744550776812827,57.82232046127319
0.6744543443761363,57.826701164245605
0.6744550686602735,57.83109760284424
0.6744543354087031,57.83543014526367
0.6744550598172666,57.839845418930054
0.6744543266192441,57.84424543380737
0.6744550511522153,57.84868288040161
0.6744543180077123,57.85306692123413
0.6744550426650724,57.85753059387207
0.6744543095740603,57.861966609954834
0.6744550343557911,57.86641526222229
0.6744543013182415,57.87075185775757
0.674455026224324,57.87511944770813
0.6744542932402089,57.87944507598877
0.6744550182706245,57.883788108825684
0.6744542853399157,57.888179540634155
0.6744550104946455,57.89254426956177
0.6744542776173145,57.8968870639801
0.6744550028963403,57.90127968788147
0.6744542700723588,57.90561628341675
0.6744549954756618,57.91000962257385
0.6744542627050018,57.91433525085449
0.6744549882325631,57.91870856285095
0.6744542555151962,57.92303991317749
0.6744549811669975,57.92743158340454
0.6744542485028956,57.9317843914032
0.6744549742789183,57.93615913391113
0.674454241668053,57.94054365158081
0.6744549675682786,57.94490170478821
0.6744542350106217,57.94923210144043
0.6744549610350313,57.95363187789917
0.6744542285305548,57.95805239677429
0.6744549546791302,57.962411642074585
0.6744542222278057,57.966737031936646
0.6744549485005282,57.971089363098145
0.6744542161023276,57.975425243377686
0.6744549424991786,57.979841232299805
0.6744542101540739,57.984232902526855
0.674454936675035,57.98859405517578
0.674454204382998,57.99294114112854
0.6744549310280505,57.997278928756714
0.6744541987890531,58.00161600112915
0.6744549255581783,58.00599408149719
0.6744541933721925,58.010374546051025
0.6744549202653722,58.014766693115234
0.6744541881323697,58.01913499832153
0.6744549151495854,58.02355599403381
0.6744541830695382,58.027923822402954
0.6744549102107712,58.03231501579285
0.6744541781836512,58.03670406341553
0.6744549054488831,58.04108762741089
0.6744541734746624,58.04544115066528
0.6744549008638748,58.04983329772949
0.6744541689425253,58.054195404052734
0.6744548964556997,58.05860257148743
0.6744541645871931,58.062962770462036
0.6744548922243111,58.06734490394592
0.6744541604086198,58.07170629501343
0.6744548881696627,58.07606911659241
0.6744541564067584,58.08043837547302
0.674454884291708,58.084829807281494
0.674454152581563,58.089213132858276
0.6744548805904005,58.093610763549805
0.6744541489329868,58.09799361228943
0.6744548770656942,58.10241889953613
0.6744541454609836,58.10674500465393
0.6744548737175422,58.111124992370605
0.6744541421655069,58.11543846130371
0.6744548705458984,58.119800090789795
0.6744541390465106,58.124123096466064
0.6744548675507166,58.128490924835205
0.674454136103948,58.13283181190491
0.6744548647319503,58.13722229003906
0.6744541333377734,58.14155459403992
0.6744548620895532,58.145997762680054
0.67445413074794,58.150346755981445
0.6744548596234791,58.15474319458008
0.6744541283344017,58.159109592437744
0.6744548573336815,58.16349768638611
0.6744541260971122,58.16789674758911
0.6744548552201146,58.17231488227844
0.6744541240360254,58.17665886878967
0.6744548532827321,58.18103623390198
0.6744541221510951,58.185364961624146
0.6744548515214877,58.18975043296814
0.6744541204422752,58.194109201431274
0.6744548499363352,58.198535203933716
0.6744541189095193,58.20288324356079
0.6744548485272285,58.20728945732117
0.6744541175527815,58.21165609359741
0.6744548472941216,58.216020822525024
0.6744541163720158,58.22035765647888
0.6744548462369685,58.22471904754639
0.6744541153671759,58.22906184196472
0.6744548453557228,58.23341512680054
0.6744541145382157,58.23774743080139
0.6744548446503386,58.242133378982544
0.6744541138850896,58.24657440185547
0.67445484412077,58.2509560585022
0.674454113407751,58.25530290603638
0.6744548437669707,58.25972771644592
0.6744541131061542,58.2641179561615
0.674454843588895,58.2685067653656
0.6744541129802532,58.27290320396423
0.6744548435864969,58.27730679512024
0.674454113030002,58.28165078163147
0.6744548437597303,58.286044120788574
0.674454113255355,58.29043126106262
0.6744548441085494,58.29497313499451
0.6744541136562658,58.299336194992065
0.6744548446329083,58.30372405052185
0.6744541142326888,58.308075189590454
0.6744548453327612,58.31245517730713
0.674454114984578,58.316800355911255
0.6744548462080622,58.32118630409241
0.6744541159118879,58.32550573348999
0.6744548472587651,58.3298761844635
0.674454117014572,58.334213972091675
0.6744548484848246,58.33861255645752
0.6744541182925854,58.342955350875854
0.6744548498861946,58.34732675552368
0.6744541197458814,58.35166144371033
0.6744548514628299,58.35604405403137
0.674454121374415,58.360390424728394
0.6744548532146839,58.36475157737732
0.6744541231781401,58.36910796165466
0.6744548551417116,58.373469829559326
0.674454125157011,58.377806425094604
0.6744548572438669,58.38220953941345
0.6744541273109821,58.386603355407715
0.6744548595211038,58.391016483306885
0.6744541296400076,58.39540958404541
0.6744548619733773,58.39978504180908
0.6744541321440422,58.40411162376404
0.6744548646006417,58.40849471092224
0.6744541348230398,58.41286373138428
0.6744548674028512,58.41721725463867
0.6744541376769552,58.42155694961548
0.6744548703799601,58.425939083099365
0.6744541407057426,58.4302704334259
0.6744548735319229,58.43467712402344
0.6744541439093564,58.43901014328003
0.6744548768586939,58.4433970451355
0.6744541472877513,58.44776916503906
0.6744548803602279,58.452242374420166
0.6744541508408815,58.4566547870636
0.6744548840364794,58.46109175682068
0.6744541545687016,58.46548080444336
0.6744548878874025,58.4699227809906
0.674454158471166,58.47432208061218
0.6744548919129522,58.47876334190369
0.6744541625482298,58.48313879966736
0.6744548961130825,58.48753809928894
0.6744541667998469,58.49191212654114
0.6744549004877488,58.49628019332886
0.6744541712259722,58.50065588951111
0.674454905036905,58.505040407180786
0.6744541758265603,58.50940203666687
0.6744549097605056,58.5137825012207
0.6744541806015659,58.51815605163574
0.6744549146585059,58.52259635925293
0.6744541855509435,58.526965856552124
0.6744549197308602,58.53140425682068
0.6744541906746478,58.53576040267944
0.6744549249775235,58.54012489318848
0.6744541959726337,58.54445695877075
0.6744549303984498,58.54888963699341
0.6744542014448555,58.55329775810242
0.6744549359935945,58.55766463279724
0.6744542070912684,58.56199669837952
0.6744549417629119,58.56639385223389
0.6744542129118267,58.570777893066406
0.6744549477063569,58.575159311294556
0.6744542189064858,58.57951068878174
0.6744549538238847,58.58390808105469
0.6744542250751998,58.58825731277466
0.6744549601154495,58.59262704849243
0.674454231417924,58.59699201583862
0.6744549665810063,58.60135555267334
0.6744542379346132,58.60569500923157
0.6744549732205103,58.61008262634277
0.6744542446252222,58.614455699920654
0.6744549800339159,58.618884563446045
0.6744542514897057,58.62326407432556
0.6744549870211785,58.627662658691406
0.6744542585280188,58.632036447525024
0.6744549941822525,58.636457204818726
0.6744542657401161,58.64081621170044
0.6744550015170933,58.64523506164551
0.6744542731259533,58.6495943069458
0.6744550090256552,58.65398144721985
0.6744542806854846,58.65836691856384
0.6744550167078942,58.662758111953735
0.6744542884186655,58.667091369628906
0.6744550245637643,58.67145037651062
0.6744542963254507,58.67577767372131
0.674455032593221,58.68014883995056
0.6744543044057956,58.68451547622681
0.6744550407962193,58.688865423202515
0.6744543126596547,58.693217039108276
0.6744550491727144,58.69762206077576
0.6744543210869837,58.701985120773315
0.674455057722661,58.70643711090088
0.6744543296877372,58.71078872680664
0.6744550664460146,58.7151780128479
0.6744543384618705,58.719528675079346
0.67445507534273,58.72391486167908
0.6744543474093387,58.72826337814331
0.6744550844127627,58.73263239860535
0.6744543565300973,58.73696541786194
0.6744550936560676,58.741355895996094
0.6744543658241009,58.745728492736816
0.6744551030725998,58.7500855922699
0.6744543752913051,58.75442457199097
0.6744551126623148,58.75883913040161
0.674454384931665,58.76322364807129
0.6744551224251679,58.767587661743164
0.6744543947451361,58.77199077606201
0.6744551323611139,58.77638077735901
0.6744544047316731,58.780749797821045
0.6744551424701085,58.785146951675415
0.6744544148912316,58.78952431678772
0.6744551527521067,58.79394316673279
0.6744544252237671,58.79831337928772
0.674455163207064,58.802735567092896
0.6744544357292349,58.80710458755493
0.6744551738349357,58.81150722503662
0.6744544464075898,58.81586194038391
0.6744551846356771,58.82033371925354
0.6744544572587879,58.82471561431885
0.6744551956092438,58.82910132408142
0.6744544682827843,58.83347988128662
0.6744552067555909,58.83796000480652
0.6744544794795341,58.842379331588745
0.6744552180746739,58.84678387641907
0.6744544908489931,58.85115098953247
0.6744552295664484,58.85556650161743
0.6744545023911169,58.8599374294281
0.6744552412308694,58.8643479347229
0.6744545141058604,58.8687584400177
0.6744552530678932,58.87315583229065
0.6744545259931797,58.87750959396362
0.6744552650774747,58.8819580078125
0.6744545380530299,58.88630127906799
0.6744552772595693,58.89069485664368
0.6744545502853668,58.89503359794617
0.674455289614133,58.899446964263916
0.6744545626901457,58.90381860733032
0.6744553021411211,58.908180952072144
0.6744545752673224,58.912516593933105
0.6744553148404892,58.91689372062683
0.6744545880168524,58.92123818397522
0.6744553277121931,58.925615549087524
0.6744546009386915,58.92998385429382
0.6744553407561882,58.93443441390991
0.674454614032795,58.93878769874573
0.6744553539724302,58.94318461418152
0.6744546272991188,58.94756245613098
0.6744553673608747,58.951995849609375
0.6744546407376184,58.95638704299927
0.6744553809214779,58.960750102996826
0.6744546543482496,58.96510601043701
0.6744553946541948,58.969513177871704
0.6744546681309684,58.97384572029114
0.6744554085589813,58.97827386856079
0.6744546820857301,58.98264956474304
0.6744554226357936,58.98707032203674
0.674454696212491,58.99141979217529
0.674455436884587,58.99581742286682
0.6744547105112061,59.00016951560974
0.6744554513053174,59.00453186035156
0.674454724981832,59.008859395980835
0.6744554658979407,59.01322412490845
0.6744547396243239,59.01758813858032
0.6744554806624128,59.02196216583252
0.6744547544386381,59.02637004852295
0.6744554955986892,59.03077507019043
0.6744547694247301,59.0351197719574
0.6744555107067263,59.03954887390137
0.6744547845825561,59.04392075538635
0.6744555259864796,59.048277616500854
0.6744547999120718,59.05260896682739
0.674455541437905,59.05698370933533
0.6744548154132334,59.06134915351868
0.6744555570609586,59.0657114982605
0.6744548310859966,59.07005167007446
0.6744555728555967,59.07442355155945
0.6744548469303173,59.078770875930786
0.6744555888217745,59.0831413269043
0.6744548629461518,59.08748960494995
0.6744556049594485,59.09191274642944
0.6744548791334557,59.096285343170166
0.6744556212685746,59.100674629211426
0.6744548954921854,59.10503840446472
0.6744556377491089,59.10947585105896
0.6744549120222969,59.11382699012756
0.6744556544010074,59.118228912353516
0.674454928723746,59.12257170677185
0.6744556712242262,59.12695074081421
0.6744549455964891,59.13129472732544
0.6744556882187215,59.13565802574158
0.6744549626404821,59.14003562927246
0.6744557053844492,59.14444661140442
0.6744549798556811,59.148874282836914
0.6744557227213657,59.15328788757324
0.6744549972420425,59.15771126747131
0.6744557402294269,59.1621196269989
0.6744550147995224,59.16650652885437
0.674455757908589,59.170902252197266
0.674455032528077,59.17526984214783
0.6744557757588084,59.17972469329834
0.6744550504276624,59.184086561203
0.6744557937800413,59.18851161003113
0.6744550684982348,59.192848205566406
0.6744558119722436,59.1972336769104
0.6744550867397506,59.201555490493774
0.6744558303353722,59.20594072341919
0.674455105152166,59.21032905578613
0.6744558488693827,59.21472764015198
0.6744551237354374,59.219069719314575
0.6744558675742319,59.223429441452026
0.6744551424895209,59.22780966758728
0.6744558864498759,59.23216128349304
0.6744551614143729,59.2364776134491
0.674455905496271,59.24083733558655
0.6744551805099501,59.24518847465515
0.6744559247133737,59.24959206581116
0.6744551997762085,59.25395655632019
0.6744559441011404,59.25841665267944
0.6744552192131045,59.26274800300598
0.6744559636595273,59.26714205741882
0.6744552388205944,59.27152943611145
0.674455983388491,59.2759153842926
0.6744552585986353,59.280287742614746
0.6744560032879879,59.28465533256531
0.6744552785471829,59.28898048400879
0.6744560233579746,59.293458461761475
0.674455298666194,59.29780983924866
0.6744560435984073,59.3021936416626
0.6744553189556254,59.306565046310425
0.6744560640092427,59.31095767021179
0.6744553394154329,59.31531548500061
0.6744560845904373,59.31969332695007
0.6744553600455736,59.32402229309082
0.6744561053419476,59.32838582992554
0.6744553808460039,59.33275389671326
0.6744561262637302,59.337127923965454
0.6744554018166803,59.341434717178345
0.6744561473557417,59.34581470489502
0.6744554229575594,59.35016894340515
0.6744561686179383,59.35453391075134
0.6744554442685979,59.358880043029785
0.6744561900502776,59.363250732421875
0.6744554657497528,59.36759042739868
0.6744562116527154,59.3719756603241
0.67445548740098,59.37633657455444
0.6744562334252084,59.38069987297058
0.6744555092222367,59.38506364822388
0.6744562553677139,59.389424085617065
0.6744555312134791,59.39374923706055
0.674456277480188,59.39813709259033
0.6744555533746649,59.40248131752014
0.6744562997625877,59.40684175491333
0.6744555757057499,59.41118025779724
0.6744563222148696,59.415562868118286
0.6744555982066911,59.41989731788635
0.6744563448369906,59.424285888671875
0.6744556208774454,59.42862844467163
0.6744563676289074,59.43303060531616
0.6744556437179693,59.43740940093994
0.6744563905905769,59.44179821014404
0.6744556667282203,59.4461669921875
0.6744564137219559,59.45056128501892
0.6744556899081544,59.454874753952026
0.6744564370230011,59.45924377441406
0.6744557132577294,59.46357607841492
0.6744564604936693,59.4679479598999
0.6744557367769013,59.47230553627014
0.6744564841339179,59.47669219970703
0.6744557604656272,59.48102521896362
0.6744565079437032,59.48540735244751
0.6744557843238644,59.48975920677185
0.6744565319229824,59.494123697280884
0.6744558083515693,59.49848031997681
0.6744565560717127,59.50285243988037
0.6744558325486995,59.50720167160034
0.6744565803898505,59.51156687736511
0.6744558569152114,59.51592040061951
0.6744566048773534,59.5202739238739
0.6744558814510622,59.524587631225586
0.6744566295341777,59.528937578201294
0.6744559061562089,59.533262491226196
0.674456654360281,59.53762364387512
0.6744559310306087,59.54197454452515
0.6744566793556201,59.54639744758606
0.6744559560742185,59.55075764656067
0.6744567045201524,59.55514311790466
0.6744559812869956,59.5594961643219
0.6744567298538343,59.56389117240906
0.6744560066688965,59.56822323799133
0.6744567553566235,59.57258152961731
0.6744560322198788,59.57691311836243
0.674456781028477,59.581260681152344
0.6744560579398998,59.585572481155396
0.6744568068693518,59.58995604515076
0.6744560838289162,59.59432768821716
0.674456832879205,59.59875750541687
0.6744561098868855,59.603129386901855
0.6744568590579939,59.607547760009766
0.6744561361137646,59.61190104484558
0.6744568854056758,59.61627912521362
0.674456162509511,59.620638847351074
0.674456911922208,59.62503957748413
0.674456189074082,59.62944269180298
0.6744569386075473,59.63383150100708
0.6744562158074343,59.63818097114563
0.6744569654616516,59.64253211021423
0.6744562427095258,59.646894693374634
0.6744569924844775,59.65128755569458
0.6744562697803134,59.655641317367554
0.6744570196759827,59.66001009941101
0.6744562970197546,59.66435432434082
0.6744570470361244,59.668837785720825
0.6744563244278067,59.673195362091064
0.67445707456486,59.67760944366455
0.674456352004427,59.681955099105835
0.6744571022621468,59.68638586997986
0.6744563797495727,59.690778493881226
0.6744571301279423,59.69516634941101
0.6744564076632018,59.69949293136597
0.6744571581622039,59.70387291908264
0.6744564357452711,59.70822811126709
0.6744571863648887,59.71262741088867
0.6744564639957382,59.716981172561646
0.6744572147359544,59.72137260437012
0.6744564924145606,59.725730419158936
0.6744572432753586,59.73015785217285
0.674456521001696,59.73453378677368
0.6744572719830585,59.73896527290344
0.6744565497571013,59.74332356452942
0.6744573008590117,59.74767088890076
0.6744565786807345,59.75201916694641
0.6744573299031756,59.75643181800842
0.6744566077725529,59.76081085205078
0.6744573591155079,59.765273094177246
0.6744566370325141,59.76964712142944
0.6744573884959661,59.774078369140625
0.6744566664605757,59.778528928756714
0.6744574180445079,59.78289532661438
0.6744566960566956,59.78729224205017
0.6744574477610906,59.79169273376465
0.6744567258208307,59.79604721069336
0.674457477645672,59.80042052268982
0.674456755752939,59.80474805831909
0.67445750769821,59.809098958969116
0.6744567858529782,59.81346368789673
0.6744575379186615,59.81786036491394
0.674456816120906,59.82222390174866
0.674457568306985,59.82663059234619
0.6744568465566801,59.830984592437744
0.6744575988631376,59.83537316322327
0.6744568771602578,59.83971929550171
0.6744576295870772,59.84412741661072
0.6744569079315973,59.8486750125885
0.6744576604787618,59.853148460388184
0.6744569388706562,59.85752272605896
0.6744576915381487,59.861897706985474
0.6744569699773922,59.86626100540161
0.674457722765196,59.870731592178345
0.6744570012517629,59.87512755393982
0.6744577541598612,59.87957715988159
0.6744570326937265,59.8839545249939
0.6744577857221025,59.888388872146606
0.6744570643032404,59.89277648925781
0.6744578174518773,59.897127866744995
0.6744570960802627,59.901461362838745
0.6744578493491437,59.905823945999146
0.6744571280247513,59.91017127037048
0.6744578814138594,59.914530754089355
0.674457160136664,59.91886615753174
0.6744579136459826,59.92327284812927
0.6744571924159586,59.927722454071045
0.6744579460454708,59.93213677406311
0.6744572248625932,59.936482429504395
0.6744579786122822,59.94088101387024
0.6744572574765255,59.94523906707764
0.6744580113463746,59.94960355758667
0.6744572902577137,59.954001903533936
0.6744580442477062,59.958473682403564
0.6744573232061157,59.962810754776
0.6744580773162345,59.96720886230469
0.6744573563216895,59.9715416431427
0.6744581105519181,59.975905895233154
0.6744573896043927,59.980212926864624
0.6744581439547144,59.98460149765015
0.6744574230541839,59.98897099494934
0.6744581775245818,59.99333906173706
0.6744574566710211,59.997663736343384
0.6744582112614785,60.00203466415405
0.6744574904548618,60.00641226768494
0.6744582451653622,60.01078748703003
0.6744575244056648,60.015100717544556
0.6744582792361913,60.01948833465576
0.6744575585233877,60.02387714385986
0.6744583134739237,60.0282347202301
0.6744575928079888,60.032586097717285
0.6744583478785176,60.03698444366455
0.6744576272594265,60.041314125061035
0.6744583824499311,60.04566287994385
0.6744576618776587,60.050005197525024
0.6744584171881227,60.054429054260254
0.6744576966626434,60.05878758430481
0.67445845209305,60.06313514709473
0.6744577316143391,60.067540645599365
0.6744584871646717,60.07192087173462
0.6744577667327039,60.07625699043274
0.6744585224029458,60.08062672615051
0.6744578020176961,60.085012912750244
0.6744585578078308,60.08938717842102
0.6744578374692738,60.09373688697815
0.6744585933792846,60.098127365112305
0.6744578730873958,60.10248780250549
0.6744586291172656,60.10687446594238
0.6744579088720196,60.11119604110718
0.6744586650217325,60.115549087524414
0.6744579448231041,60.11987662315369
0.6744587010926429,60.12427020072937
0.6744579809406073,60.12861704826355
0.6744587373299558,60.13301062583923
0.6744580172244878,60.137394428253174
0.6744587737336292,60.14174175262451
0.6744580536747039,60.14611840248108
0.6744588103036215,60.1505663394928
0.6744580902912141,60.15492129325867
0.6744588470398912,60.159332036972046
0.6744581270739767,60.16372776031494
0.6744588839423968,60.1681342124939
0.67445816402295,60.172468423843384
0.6744589210110964,60.17686676979065
0.6744582011380924,60.18125510215759
0.674458958245949,60.18564581871033
0.6744582384193627,60.190017223358154
0.6744589956469126,60.194427251815796
0.6744582758667191,60.19878435134888
0.674459033213946,60.20314049720764
0.6744583134801203,60.20747518539429
0.6744590709470073,60.2118501663208
0.6744583512595249,60.216201066970825
0.6744591088460555,60.22059392929077
0.6744583892048911,60.224966287612915
0.6744591469110489,60.22940516471863
0.6744584273161778,60.23376750946045
0.674459185141946,60.238155126571655
0.6744584655933433,60.24255681037903
0.6744592235387056,60.24693512916565
0.6744585040363463,60.25126051902771
0.6744592621012861,60.25562882423401
0.6744585426451456,60.25996971130371
0.6744593008296463,60.26436710357666
0.6744585814196995,60.26871347427368
0.6744593397237447,60.273083209991455
0.674458620359967,60.27745223045349
0.6744593787835403,60.28182888031006
0.6744586594659066,60.28617787361145
0.6744594180089915,60.29057455062866
0.6744586987374768,60.295000076293945
0.6744594574000566,60.29941725730896
0.6744587381746366,60.303791761398315
0.6744594969566952,60.30819892883301
0.674458777777345,60.31256437301636
0.6744595366788654,60.31697726249695
0.6744588175455601,60.32137370109558
0.6744595765665262,60.32586050033569
0.674458857479241,60.33027124404907
0.6744596166196363,60.334715604782104
0.6744588975783464,60.33911609649658
0.6744596568381543,60.343504428863525
0.6744589378428351,60.34784507751465
0.6744596972220394,60.35221290588379
0.6744589782726662,60.356571435928345
0.6744597377712502,60.36096405982971
0.6744590188677982,60.36537218093872
0.6744597784857457,60.3698034286499
0.6744590596281901,60.374187707901
0.6744598193654847,60.37858176231384
0.6744591005538009,60.38298463821411
0.674459860410426,60.387447118759155
0.6744591416445893,60.39182782173157
0.6744599016205285,60.39622211456299
0.6744591829005143,60.400614738464355
0.6744599429957512,60.40505337715149
0.6744592243215347,60.4094614982605
0.6744599845360529,60.41390943527222
0.6744592659076097,60.41828989982605
0.6744600262413929,60.42269992828369
0.674459307658698,60.427064657211304
0.6744600681117299,60.431482791900635
0.674459349574759,60.4358606338501
0.6744601101470232,60.4402220249176
0.6744593916557513,60.44460606575012
0.6744601523472313,60.4490282535553
0.6744594339016341,60.453420877456665
0.6744601947123136,60.457823276519775
0.6744594763123664,60.4621844291687
0.6744602372422291,60.46659326553345
0.6744595188879072,60.47093892097473
0.6744602799369368,60.47536015510559
0.674459561628216,60.47974872589111
0.674460322796396,60.48417043685913
0.6744596045332513,60.4886155128479
0.6744603658205655,60.4930682182312
0.6744596476029727,60.497448682785034
0.6744604090094046,60.50187921524048
0.6744596908373389,60.506304025650024
0.6744604523628726,60.51075291633606
0.6744597342363094,60.51511001586914
0.6744604958809283,60.51948809623718
0.6744597777998436,60.52380990982056
0.674460539563531,60.5282187461853
0.6744598215279,60.53253722190857
0.6744605834106401,60.53692936897278
0.6744598654204382,60.541268825531006
0.6744606274222149,60.54563021659851
0.6744599094774175,60.549970626831055
0.6744606715982142,60.554418325424194
0.6744599536987972,60.55876851081848
0.6744607159385976,60.5631799697876
0.6744599980845363,60.5675995349884
0.6744607604433243,60.57210087776184
0.6744600426345944,60.57656145095825
0.6744608051123533,60.58100962638855
0.6744600873489305,60.58543062210083
0.6744608499456447,60.58983016014099
0.674460132227504,60.59418725967407
0.674460894943157,60.59862279891968
0.6744601772702745,60.60301756858826
0.6744609401048498,60.60737752914429
0.6744602224772008,60.611748933792114
0.6744609854306827,60.61613631248474
0.6744602678482431,60.620463371276855
0.6744610309206148,60.62485361099243
0.6744603133833601,60.62921762466431
0.6744610765746056,60.633628845214844
0.6744603590825116,60.63797664642334
0.6744611223926148,60.642380714416504
0.6744604049456568,60.64677453041077
0.6744611683746013,60.65120506286621
0.6744604509727551,60.65555381774902
0.6744612145205251,60.659977436065674
0.6744604971637663,60.664321184158325
0.6744612608303453,60.66868567466736
0.6744605435186497,60.67301559448242
0.6744613073040215,60.677422285079956
0.6744605900373649,60.68183636665344
0.6744613539415133,60.6862518787384
0.6744606367198712,60.69063186645508
0.67446140074278,60.69505786895752
0.6744606835661282,60.69939088821411
0.6744614477077816,60.70378613471985
0.6744607305760956,60.70815181732178
0.6744614948364772,60.71257281303406
0.674460777749733,60.71689009666443
0.6744615421288266,60.721309661865234
0.6744608250869999,60.725701332092285
0.6744615895847895,60.73022389411926
0.6744608725878559,60.73463749885559
0.6744616372043253,60.73908472061157
0.6744609202522608,60.7434458732605
0.6744616849873937,60.74793577194214
0.674460968080174,60.75242805480957
0.6744617329339545,60.75688314437866
0.6744610160715554,60.7612738609314
0.6744617810439673,60.765910387039185
0.6744610642263644,60.77043318748474
0.6744618293173916,60.774972915649414
0.6744611125445611,60.77941393852234
0.6744618777541876,60.78381609916687
0.674461161026105,60.78829264640808
0.6744619263543147,60.792702198028564
0.6744612096709557,60.79710602760315
0.6744619751177324,60.80152106285095
0.6744612584790735,60.80591630935669
0.6744620240444009,60.810446977615356
0.6744613074504174,60.81485080718994
0.67446207313428,60.819313049316406
0.6744613565849477,60.82375502586365
0.6744621223873289,60.828211307525635
0.6744614058826242,60.832635164260864
0.6744621718035083,60.83707571029663
0.6744614553434066,60.84155607223511
0.6744622213827774,60.84616208076477
0.6744615049672548,60.8507125377655
0.6744622711250963,60.85526633262634
0.6744615547541287,60.859779834747314
0.6744623210304249,60.864357471466064
0.6744616047039881,60.86889910697937
0.6744623710987231,60.87346076965332
0.6744616548167932,60.878047943115234
0.6744624213299506,60.88266444206238
0.6744617050925035,60.887158155441284
0.6744624717240676,60.89161658287048
0.6744617555310791,60.896068811416626
0.6744625222810338,60.900723457336426
0.6744618061324802,60.905147314071655
0.6744625730008094,60.909531593322754
0.6744618568966663,60.91391730308533
0.6744626238833541,60.918426275253296
0.6744619078235979,60.92277526855469
0.6744626749286283,60.92715048789978
0.6744619589132348,60.93154311180115
0.6744627261365918,60.93594741821289
0.6744620101655369,60.94030547142029
0.6744627775072045,60.94469666481018
0.6744620615804645,60.94904279708862
0.6744628290404265,60.95344138145447
0.6744621131579774,60.95779299736023
0.6744628807362182,60.96220588684082
0.6744621648980359,60.96657681465149
0.6744629325945396,60.970980167388916
0.6744622168006,60.97532939910889
0.6744629846153505,60.97968864440918
0.6744622688656298,60.984055042266846
0.6744630367986111,60.98844623565674
0.6744623210930856,60.99279975891113
0.6744630891442817,60.99717140197754
0.6744623734829271,61.00153994560242
0.6744631416523224,61.00596213340759
0.6744624260351153,61.010401248931885
0.6744631943226935,61.01481533050537
0.6744624787496096,61.01917290687561
0.6744632471553551,61.023563385009766
0.6744625316263706,61.027939796447754
0.6744633001502673,61.03233218193054
0.6744625846653586,61.03668832778931
0.6744633533073905,61.04106879234314
0.6744626378665336,61.045408964157104
0.6744634066266851,61.04981589317322
0.6744626912298559,61.054195165634155
0.6744634601081109,61.05865812301636
0.6744627447552859,61.06304717063904
0.6744635137516286,61.06746029853821
0.6744627984427838,61.07182192802429
0.6744635675571983,61.07617783546448
0.6744628522923098,61.08050203323364
0.6744636215247803,61.08487510681152
0.6744629063038248,61.089205265045166
0.6744636756543353,61.09357023239136
0.6744629604772884,61.09793019294739
0.6744637299458232,61.10230565071106
0.6744630148126615,61.10665154457092
0.6744637843992047,61.111011028289795
0.6744630693099042,61.11533856391907
0.6744638390144401,61.11970353126526
0.6744631239689771,61.12404012680054
0.6744638937914895,61.128395557403564
0.6744631787898404,61.132763624191284
0.6744639487303139,61.137123346328735
0.6744632337724547,61.14146852493286
0.6744640038308731,61.14587616920471
0.6744632889167805,61.15027594566345
0.6744640590931283,61.15464115142822
0.6744633442227782,61.158992290496826
0.6744641145170395,61.16337990760803
0.6744633996904085,61.16775584220886
0.6744641701025674,61.17213153839111
0.6744634553196315,61.176498889923096
0.6744642258496722,61.18087339401245
0.6744635111104079,61.18522620201111
0.6744642817583147,61.18958830833435
0.6744635670626983,61.19397258758545
0.6744643378284555,61.198373317718506
0.6744636231764634,61.202701568603516
0.6744643940600551,61.20707964897156
0.6744636794516635,61.21144366264343
0.6744644854904369,61.21767210960388
0.6744637358882594,61.222084760665894
0.674464542013244,61.226502656936646
0.6744637924687665,61.23087549209595
0.6744645987069843,61.23522472381592
0.6744638492105919,61.2395875453949
0.6744646555620266,61.243908166885376
0.6744639061136946,61.24826502799988
0.6744647125783315,61.25260376930237
0.6744639631780353,61.25696325302124
0.6744647697558601,61.26126527786255
0.6744640204035748,61.265631675720215
0.6744648270945724,61.269956827163696
0.6744640777902738,61.2743182182312
0.6744648845944299,61.27869272232056
0.674464135338093,61.28309416770935
0.6744649422553928,61.28747248649597
0.6744641930469932,61.291850328445435
0.674465000077422,61.296265602111816
0.6744642509169355,61.30060648918152
0.6744650580604782,61.30492448806763
0.67446430894788,61.309314489364624
0.6744651162045224,61.313679695129395
0.6744643671397875,61.31807732582092
0.674465174509515,61.32244038581848
0.6744644254926195,61.32688045501709
0.6744652329754172,61.33122515678406
0.6744644840063364,61.335593461990356
0.6744652916021896,61.33993935585022
0.674464542680899,61.34433174133301
0.6744653503897934,61.34871315956116
0.6744646015162683,61.35316610336304
0.6744654093381889,61.35753393173218
0.6744646605124051,61.36195516586304
0.6744654684473373,61.36632180213928
0.6744647196692704,61.370707988739014
0.6744655277171996,61.3750524520874
0.6744647789868248,61.37939405441284
0.6744655871477366,61.38371729850769
0.6744648384650296,61.388059854507446
0.6744656467389093,61.3923614025116
0.6744648981038457,61.396711349487305
0.6744657064906785,61.40103006362915
0.674464957903234,61.40538930892944
0.6744657664030056,61.40973114967346
0.6744650178631553,61.414103746414185
0.6744658264758511,61.41845512390137
0.6744650779835709,61.42285132408142
0.674465886709176,61.427180767059326
0.6744651382644417,61.43153262138367
0.6744659471029417,61.435906410217285
0.6744651987057287,61.44026255607605
0.674466007657109,61.44455933570862
0.674465259307393,61.44889712333679
0.674466068371639,61.45321798324585
0.6744653200693959,61.45759153366089
0.6744661292464927,61.46192741394043
0.6744653809916978,61.46632361412048
0.6744661902816315,61.470696210861206
0.6744654420742605,61.47508192062378
0.6744662514770161,61.47942137718201
0.6744655033170448,61.483840465545654
0.6744663128326078,61.48819351196289
0.674465564720012,61.49257516860962
0.6744663743483682,61.49690389633179
0.674465626283123,61.50135946273804
0.6744664360242575,61.505762815475464
0.6744656880063394,61.51014518737793
0.6744664978602377,61.514530420303345
0.6744657498896219,61.51894426345825
0.6744665598562697,61.52331519126892
0.6744658119329321,61.527689933776855
0.6744666220123146,61.532055377960205
0.6744658741362309,61.53642439842224
0.6744666843283339,61.540799140930176
0.6744659364994798,61.54521560668945
0.6744667468042888,61.549636363983154
0.6744659990226402,61.55411338806152
0.6744668094401401,61.55852007865906
0.674466061705673,61.56292653083801
0.6744668722358499,61.56732654571533
0.6744661245485396,61.571706771850586
0.6744669351913789,61.5760657787323
0.6744661875512012,61.580445766448975
0.6744669983066887,61.58481979370117
0.6744662507136197,61.58920383453369
0.6744670615817403,61.59356689453125
0.6744663140357556,61.597962617874146
0.6744671250164952,61.60238695144653
0.674466377517571,61.606852769851685
0.6744671886109151,61.611223220825195
0.674466441159027,61.61561632156372
0.6744672523649611,61.61993336677551
0.6744665049600849,61.62431311607361
0.6744673162785945,61.62866997718811
0.6744665689207062,61.63301110267639
0.6744673803517768,61.63733410835266
0.6744666330408523,61.641676902770996
0.6744674445844696,61.64602971076965
0.6744666973204846,61.65040373802185
0.6744675089766342,61.654711961746216
0.6744667617595649,61.659077644348145
0.6744675735282322,61.663469314575195
0.6744668263580542,61.66781949996948
0.6744676382392251,61.6721773147583
0.6744668911159143,61.67651963233948
0.6744677031095742,61.680827617645264
0.6744669560331067,61.68518400192261
0.674467768139241,61.68952178955078
0.6744670211095928,61.69393539428711
0.6744678333281874,61.69829058647156
0.6744670863453343,61.702678203582764
0.6744678986763745,61.70703864097595
0.6744671517402926,61.71139907836914
0.6744679641837642,61.71575140953064
0.6744672172944294,61.72011590003967
0.674468029850318,61.72442650794983
0.6744672830077063,61.728811502456665
0.6744680956759974,61.733147859573364
0.674467348880085,61.737497329711914
0.6744681616607643,61.741859912872314
0.674467414911527,61.74624061584473
0.6744682278045803,61.750600814819336
0.6744674811019937,61.75494694709778
0.6744682941074067,61.75931239128113
0.6744675474514474,61.76372241973877
0.6744683605692056,61.76807260513306
0.6744676139598493,61.7724232673645
0.6744684271899382,61.776745319366455
0.6744676806271612,61.78118133544922
0.6744684939695668,61.785515546798706
0.6744677474533451,61.78988432884216
0.6744685609080525,61.79424786567688
0.6744678144383625,61.79863977432251
0.6744686280053578,61.802982568740845
0.6744678815821749,61.807353496551514
0.6744686952614437,61.811729192733765
0.6744679488847446,61.81608271598816
0.6744687626762724,61.820406675338745
0.6744680163460328,61.824803829193115
0.6744688302498058,61.82912611961365
0.674468083966002,61.83349800109863
0.6744688979820053,61.837810039520264
0.6744681517446135,61.84222078323364
0.6744689658728332,61.84657406806946
0.6744682196818294,61.850913524627686
0.6744690339222508,61.855236768722534
0.6744682877776111,61.859607219696045
0.6744691021302204,61.86395239830017
0.6744683560319211,61.86832046508789
0.6744691704967035,61.87263369560242
0.674468424444721,61.876970052719116
0.6744692390216624,61.881311655044556
0.6744684930159727,61.885703325271606
0.674469307705059,61.89004158973694
0.6744685617456381,61.89442992210388
0.674469376546855,61.89879012107849
0.6744686306336791,61.90315651893616
0.6744694455470124,61.90751028060913
0.6744686996800578,61.911906480789185
0.6744695147054931,61.916401863098145
0.6744687688847361,61.92089653015137
0.6744695840222591,61.925416469573975
0.6744688382476761,61.929882287979126
0.6744696534972727,61.934391260147095
0.6744689077688395,61.93891644477844
0.6744697231304955,61.943382024765015
0.6744689774481887,61.947887897491455
0.6744697929218896,61.952311277389526
0.6744690472856854,61.956706047058105
0.6744698628714174,61.961071491241455
0.6744691172812918,61.965452909469604
0.6744699329790405,61.96978449821472
0.6744691874349701,61.9741473197937
0.6744700032447213,61.97850966453552
0.6744692577466824,61.98289227485657
0.6744700736684215,61.98726677894592
0.6744693282163904,61.991644859313965
0.6744701442501037,61.99598503112793
0.6744693988440568,62.000343322753906
0.6744702149897297,62.004658460617065
0.6744694696296432,62.00902342796326
0.674470285887262,62.013367652893066
0.6744695405731121,62.01779222488403
0.6744703569426623,62.022128105163574
0.6744696116744255,62.02647829055786
0.674470428155893,62.03078603744507
0.6744696829335457,62.035144567489624
0.6744704995269163,62.03946328163147
0.6744697543504351,62.043845415115356
0.6744705710556945,62.04817223548889
0.6744698259250553,62.05254244804382
0.6744706427421896,62.056888580322266
0.6744698976573692,62.06123328208923
0.6744707145863642,62.06556725502014
0.674469969547339,62.0699360370636
0.6744707865881803,62.07430863380432
0.6744700415949263,62.078675746917725
0.6744708587476002,62.083001375198364
0.6744701138000941,62.08737921714783
0.6744709310645861,62.09175968170166
0.6744701861628045,62.096160650253296
0.6744710035391006,62.10059380531311
0.6744702586830198,62.10501503944397
0.6744710761711056,62.10939073562622
0.6744703313607022,62.11378860473633
0.6744711489605638,62.11817407608032
0.6744704041958142,62.12257099151611
0.6744712219074376,62.12695860862732
0.674470477188318,62.13134503364563
0.6744712950116892,62.13571071624756
0.6744705503381763,62.14010691642761
0.6744713682732809,62.14447331428528
0.6744706236453514,62.14886689186096
0.6744714416921752,62.1532301902771
0.6744706971098056,62.157620429992676
0.6744715152683348,62.16199779510498
0.6744707707315012,62.166417360305786
0.6744715890017217,62.170769691467285
0.6744708445104011,62.17516016960144
0.6744716628922988,62.17956352233887
0.6744709184464676,62.18396782875061
0.6744717369400283,62.18834471702576
0.6744709925396627,62.19273257255554
0.6744718111448725,62.1970329284668
0.6744710667899496,62.201380252838135
0.6744718855067944,62.205742835998535
0.6744711411972906,62.210102558135986
0.6744719600257562,62.21444368362427
0.674471215761648,62.21880745887756
0.6744720347017206,62.22312259674072
0.6744712904829846,62.227482080459595
0.6744721095346499,62.23180365562439
0.6744713653612627,62.236154317855835
0.6744721845245071,62.2404842376709
0.6744714403964456,62.24485683441162
0.6744722596712542,62.24922299385071
0.6744715155884947,62.25357913970947
0.6744723349748543,62.257917642593384
0.6744715909373737,62.262277364730835
0.6744724104352701,62.26663565635681
0.6744716664430449,62.27101707458496
0.6744724860524637,62.27535080909729
0.6744717421054706,62.27977776527405
0.6744725618263981,62.28415608406067
0.6744718179246139,62.28857088088989
0.674472637757036,62.29304122924805
0.6744718939004373,62.2974317073822
0.67447271384434,62.301785945892334
0.6744719700329035,62.30616474151611
0.674472790088273,62.31060004234314
0.6744720463219753,62.31494736671448
0.6744728664887975,62.31925916671753
0.6744721227676154,62.32359766960144
0.6744729430458762,62.327998876571655
0.6744721993697864,62.33240532875061
0.6744730197594719,62.33677554130554
0.6744722761284513,62.34114480018616
0.6744730966295476,62.34551739692688
0.6744723530435727,62.34990692138672
0.674473173656066,62.35426306724548
0.6744724301151135,62.3586688041687
0.6744732508389895,62.3630473613739
0.6744725073430365,62.367409229278564
0.6744733281782813,62.37180495262146
0.6744725847273043,62.37627911567688
0.6744734056739041,62.380674839019775
0.6744726622678802,62.38511252403259
0.674473483325821,62.389498472213745
0.6744727399647268,62.393900632858276
0.6744735611339947,62.3982720375061
0.674472817817807,62.40272068977356
0.6744736390983881,62.40709948539734
0.6744728958270837,62.41146969795227
0.6744737172189638,62.41583323478699
0.6744729739925197,62.4201934337616
0.6744737954956852,62.42453408241272
0.6744730523140781,62.428890228271484
0.6744738739285149,62.43322539329529
0.6744731307917217,62.43764305114746
0.674473952517416,62.44202160835266
0.6744732094254137,62.446518421173096
0.6744740312623514,62.45096468925476
0.6744732882151167,62.455400466918945
0.6744741101632842,62.45985460281372
0.674473367160794,62.4643976688385
0.6744741892201771,62.468834400177
0.6744734462624082,62.4732608795166
0.6744742684329936,62.47764325141907
0.6744735255199231,62.48202967643738
0.6744743478016964,62.48646402359009
0.674473604933301,62.490870237350464
0.6744744273262484,62.495232582092285
0.6744736845025054,62.49963450431824
0.674474507006613,62.50404214859009
0.6744737642274992,62.508458852767944
0.6744745868427532,62.512908697128296
0.6744738441082452,62.51732349395752
0.6744746668346318,62.521687507629395
0.6744739241447071,62.526092767715454
0.6744747469822124,62.53054881095886
0.6744740043368475,62.53496694564819
0.6744748272854575,62.53936219215393
0.6744740846846298,62.543745040893555
0.674474907744331,62.54810619354248
0.674474165188017,62.552473306655884
0.6744749883587955,62.55686163902283
0.6744742458469725,62.56139850616455
0.6744750691288144,62.56587266921997
0.6744743266614593,62.57032918930054
0.6744751500543507,62.5747811794281
0.6744744076314407,62.5792510509491
0.6744752311353677,62.58364248275757
0.6744744887568798,62.58808660507202
0.6744753123718289,62.59252047538757
0.67447457003774,62.596975564956665
0.6744753937636971,62.60141968727112
0.6744746514739843,62.60586428642273
0.6744754753109358,62.61025047302246
0.6744747330655763,62.61466312408447
0.674475557013508,62.618996381759644
0.6744748148124788,62.623411417007446
0.6744756388713773,62.627859592437744
0.6744748967146557,62.63228917121887
0.6744757208845071,62.63676643371582
0.6744749787720697,62.641220569610596
0.6744758030528605,62.64566159248352
0.6744750609846847,62.65021371841431
0.6744758853764007,62.65466356277466
0.6744751433524635,62.65909147262573
0.6744759678550913,62.6634521484375
0.6744752258753699,62.66784906387329
0.6744760504888956,62.67221236228943
0.6744753085533669,62.67662763595581
0.6744761332777769,62.6810667514801
0.6744753913864183,62.6854681968689
0.6744762162216984,62.68988585472107
0.6744754743744873,62.69439101219177
0.6744762993206241,62.69882011413574
0.6744755575175373,62.703216791152954
0.6744763825745169,62.70761179924011
0.6744756408155316,62.711984634399414
0.6744764659833407,62.71629762649536
0.6744757242684339,62.72067189216614
0.6744765495470583,62.725038051605225
0.6744758078762078,62.72946333885193
0.6744766332656337,62.73391389846802
0.6744758916388162,62.73839020729065
0.6744767171390302,62.74276685714722
0.6744759755562234,62.747196674346924
0.6744768011672115,62.75159692764282
0.6744760596283922,62.7560179233551
0.6744768853501409,62.76037645339966
0.6744761438552864,62.764742612838745
0.6744769696877823,62.769105195999146
0.6744762282368697,62.77369523048401
0.6744770541800986,62.778156042099
0.6744763127731056,62.78261089324951
0.674477138827054,62.787050008773804
0.6744763974639575,62.791597843170166
0.6744772236286118,62.79605674743652
0.6744764823093892,62.80045533180237
0.6744773085847355,62.80489158630371
0.6744765673093642,62.80928373336792
0.6744773936953891,62.81365132331848
0.6744766524638461,62.81808137893677
0.6744774789605356,62.822505950927734
0.6744767377727987,62.82687020301819
0.6744775643801395,62.83126497268677
0.6744768232361855,62.83568787574768
0.6744776499541638,62.8400661945343
0.6744769088539703,62.84451222419739
0.6744777356825723,62.8488974571228
0.6744769946261168,62.853283166885376
0.6744778215653289,62.857691049575806
0.6744770805525886,62.86208653450012
0.6744779076023973,62.86650323867798
0.6744771666333493,62.87088322639465
0.6744779937937411,62.875288009643555
0.6744772528683628,62.879679918289185
0.6744780801393239,62.8840446472168
0.674477339257593,62.88841485977173
0.6744781666391096,62.892799854278564
0.6744774258010036,62.897215843200684
0.6744782532930624,62.90159010887146
0.6744775124985581,62.906023025512695
0.6744783401011455,62.910420417785645
0.6744775993502207,62.91476130485535
0.6744784270633228,62.91913914680481
0.674477686355955,62.92353868484497
0.6744785141795583,62.92787456512451
0.6744777735157247,62.93226480484009
0.6744786014498158,62.9366717338562
0.674477860829494,62.94112157821655
0.6744786888740592,62.94549107551575
0.6744779482972265,62.94993782043457
0.674478776452252,62.954331159591675
0.6744780359188861,62.9587676525116
0.6744788641843585,62.96313977241516
0.6744781236944368,62.96750569343567
0.6744789520703424,62.971851110458374
0.6744782116238425,62.97620224952698
0.674479040110168,62.98051071166992
0.6744782997070671,62.98488187789917
0.6744791283037986,62.989251136779785
0.6744783879440742,62.993592500686646
0.6744792166511986,62.997963428497314
0.6744784763348285,63.00239133834839
0.6744793051523318,63.006752252578735
0.6744785648792934,63.01113748550415
0.6744793938071623,63.01549243927002
0.6744786535774331,63.01989269256592
0.6744794826156539,63.024240255355835
0.6744787424292115,63.02861309051514
0.6744795715777708,63.03298020362854
0.6744788314345926,63.03733420372009
0.6744796606934772,63.04165577888489
0.6744789205935404,63.04603362083435
0.6744797499627364,63.050403356552124
0.6744790099060194,63.05479598045349
0.6744798393855129,63.05912208557129
0.6744790993719931,63.06351923942566
0.6744799289617711,63.067925214767456
0.6744791889914259,63.0723602771759
0.6744800186914747,63.07679605484009
0.6744792787642815,63.08117437362671
0.674480108574588,63.08555054664612
0.6744793686905246,63.08996272087097
0.6744801986110749,63.09432792663574
0.674479458770119,63.09874415397644
0.6744802888008995,63.10308241844177
0.6744795490030288,63.1074435710907
0.6744803791440261,63.1117844581604
0.6744796393892182,63.11615824699402
0.674480469640419,63.12049317359924
0.6744797299286516,63.124840259552
0.6744805602900423,63.129162311553955
0.6744798206212926,63.13351511955261
0.6744806510928599,63.13784861564636
0.6744799114671062,63.1422905921936
0.6744807420488365,63.1466908454895
0.674480002466056,63.15105938911438
0.674480833157936,63.15556454658508
0.6744800936181066,63.16027307510376
0.6744809244201226,63.16482663154602
0.674480184923222,63.169254779815674
0.6744810158353607,63.17363524436951
0.6744802763813664,63.178064584732056
0.6744811074036144,63.18250393867493
0.6744803679925047,63.18695902824402
0.6744811991248485,63.19144916534424
0.6744804597566003,63.195910930633545
0.6744812909990265,63.20035672187805
0.6744805516736184,63.20478010177612
0.6744813830261133,63.20923900604248
0.6744806437435226,63.213701248168945
0.674481475206073,63.2181191444397
0.6744807359662776,63.22257947921753
0.6744815675388702,63.226996421813965
0.6744808283418475,63.231473445892334
0.674481660024469,63.23591899871826
0.6744809208701971,63.240314960479736
0.6744817526628337,63.24463605880737
0.6744810135512905,63.24900412559509
0.6744818454539291,63.253355264663696
0.6744811063850923,63.25776433944702
0.6744819383977192,63.262110471725464
0.6744811993715666,63.266523122787476
0.6744820314941685,63.270875692367554
0.6744812925106779,63.27526807785034
0.6744821247432417,63.279587507247925
0.6744813858023908,63.28396129608154
0.674482218144903,63.28834819793701
0.6744814792466699,63.29287552833557
0.674482311699117,63.297250747680664
0.6744815728434796,63.30162525177002
0.674482405405848,63.305967569351196
0.674481666592784,63.3103973865509
0.6744824992650609,63.314781665802
0.6744817604945481,63.319252490997314
0.6744825932767198,63.32369613647461
0.674481854548736,63.32810378074646
0.6744826874407893,63.33247423171997
0.6744819487553126,63.336875200271606
0.674482781757234,63.34120535850525
0.6744820431142424,63.345550298690796
0.6744828762260185,63.349910497665405
0.6744821376254899,63.35429573059082
0.6744829708471076,63.3586540222168
0.6744822322890196,63.36303663253784
0.6744830656204656,63.36741900444031
0.6744823271047964,63.37198996543884
0.6744831605460572,63.376590728759766
0.6744824220727844,63.38109636306763
0.6744832556238467,63.38547158241272
0.6744825171929488,63.38985204696655
0.6744833508537993,63.394200563430786
0.6744826124652539,63.39859342575073
0.6744834462358794,63.40296006202698
0.6744827078896645,63.40735602378845
0.6744835417700515,63.41168785095215
0.674482803466145,63.41606378555298
0.6744836374562806,63.420616149902344
0.6744828991946606,63.42517900466919
0.6744837332945309,63.42967128753662
0.6744829950751756,63.434067726135254
0.6744838292847677,63.43845009803772
0.6744830911076547,63.44282364845276
0.6744839254269555,63.44716739654541
0.674483187292063,63.45156478881836
0.6744840217210586,63.45592737197876
0.6744832836283651,63.46029329299927
0.6744841181670427,63.46463203430176
0.6744833801165255,63.46904635429382
0.674484214764872,63.47345852851868
0.6744834767565093,63.47799777984619
0.6744843115145109,63.482449531555176
0.6744835735482813,63.4869430065155
0.6744844084159249,63.49130606651306
0.6744836704918058,63.495758056640625
0.6744845054690785,63.50018382072449
0.6744837675870485,63.50461673736572
0.6744846026739366,63.50899600982666
0.6744838648339735,63.51337432861328
0.6744847000304642,63.51773738861084
0.674483962232546,63.52211880683899
0.6744847975386257,63.526500940322876
0.6744840597827308,63.53089451789856
0.6744848951983865,63.53521728515625
0.6744841574844929,63.53960180282593
0.6744849930097112,63.54394459724426
0.6744842553377969,63.5483078956604
0.6744850909725648,63.55263137817383
0.674484353342608,63.557005405426025
0.6744851890869121,63.561362504959106
0.674484451498891,63.56573271751404
0.6744852873527184,63.57008123397827
0.6744845498066111,63.574488162994385
0.6744853857699479,63.578853130340576
0.6744846482657328,63.583224058151245
0.6744854843385665,63.58755826950073
0.6744847468762216,63.59192681312561
0.6744855830585387,63.59627413749695
0.674484845638042,63.600677251815796
0.6744856819298294,63.60510492324829
0.6744849445511593,63.6095404624939
0.6744857809524039,63.6139976978302
0.6744850436155385,63.618704319000244
0.6744858801262268,63.62320828437805
0.6744851428311445,63.627644062042236
0.6744859794512637,63.63205575942993
0.6744852421979425,63.63667559623718
0.6744860789274791,63.64138197898865
0.6744853417158976,63.64601802825928
0.6744861785548387,63.65078043937683
0.6744854413849747,63.655450105667114
0.674486278333307,63.659958600997925
0.674485541205139,63.66441082954407
0.6744863782628494,63.668824672698975
0.6744856411763556,63.67328381538391
0.674486478343431,63.67787170410156
0.6744857412985896,63.68260312080383
0.6744865785750169,63.68731665611267
0.674485841571806,63.691906452178955
0.6744866789575722,63.69646143913269
0.6744859419959706,63.70091915130615
0.6744867794910621,63.705299615859985
0.6744860425710478,63.70972299575806
0.6744868801754518,63.714152812957764
0.6744861432970031,63.71856355667114
0.6744869810107063,63.72296714782715
0.6744862441738017,63.72740125656128
0.6744870819967914,63.73184776306152
0.674486345201409,63.73626518249512
0.6744871831336714,63.74064326286316
0.6744864463797897,63.74504375457764
0.6744872844213123,63.74944472312927
0.6744865477089096,63.7538800239563
0.674487385859679,63.758272886276245
0.6744866491887337,63.762723207473755
0.6744874874487369,63.76706862449646
0.6744867508192273,63.771404504776
0.6744875891884512,63.77573323249817
0.6744868526003558,63.78020620346069
0.6744876910787873,63.784560203552246
0.6744869545320842,63.78890872001648
0.6744877931197103,63.79327869415283
0.6744870566143781,63.79764699935913
0.6744878953111858,63.802022218704224
0.6744871588472029,63.80642080307007
0.6744879976531789,63.81077837944031
0.6744872612305238,63.815128326416016
0.674488100145655,63.81947350502014
0.6744873637643061,63.82388663291931
0.6744882027885796,63.82822060585022
0.6744874664485153,63.83256268501282
0.6744883055819179,63.83689332008362
0.6744875692831165,63.84122824668884
0.6744884085256355,63.84555101394653
0.6744876722680756,63.84990906715393
0.6744885116196978,63.85423731803894
0.6744877754033577,63.858601093292236
0.6744886148640699,63.86297273635864
0.6744878786889282,63.86734342575073
0.6744887182587177,63.871665954589844
0.6744879821247528,63.876097679138184
0.674488821803606,63.88051915168762
0.6744880857107969,63.88495087623596
0.6744889254987012,63.889338970184326
0.6744881894470257,63.89380121231079
0.674489029343968,63.898239612579346
0.6744882933334051,63.90271806716919
0.6744891333393724,63.907111406326294
0.6744883973699002,63.911553621292114
0.6744892374848795,63.91594052314758
0.6744885015564768,63.9203884601593
0.6744893417804552,63.924811124801636
0.6744886058931003,63.929213762283325
0.6744894462260649,63.93361973762512
0.6744887103797367,63.9380578994751
0.6744895508216739,63.94251871109009
0.6744888150163509,63.94697642326355
0.674489655567248,63.95141410827637
0.6744889198029088,63.95592284202576
0.6744897604627531,63.96043276786804
0.6744890247393762,63.96509075164795
0.6744898655081544,63.96958780288696
0.6744891298257181,63.97407031059265
0.6744899707034178,63.978487968444824
0.6744892350619007,63.98519492149353
0.6744900760485084,63.98963761329651
0.6744893404478897,63.994043588638306
0.6744901815433921,63.99843668937683
0.67448944598365,64.00279760360718
0.674490287188035,64.00713396072388
0.6744895516691481,64.01147484779358
0.6744903929824022,64.01579523086548
0.6744896575043494,64.02017188072205
0.6744904989264598,64.02455997467041
0.6744897634892195,64.02895069122314
0.6744906050201732,64.03330969810486
0.6744898696237243,64.03767704963684
0.6744907112635085,64.04203176498413
0.6744899759078292,64.04642963409424
0.6744908176564308,64.05078625679016
0.6744900823415003,64.05517721176147
0.6744909241989067,64.05952572822571
0.6744901889247031,64.06391310691833
0.6744910308909011,64.0682475566864
0.6744902956574034,64.07262206077576
0.6744911377323803,64.07698106765747
0.6744904025395674,64.08134651184082
0.6744912447233098,64.08570384979248
0.6744905095711602,64.09007835388184
0.6744913518636558,64.09441947937012
0.6744906167521482,64.09878087043762
0.6744914591533837,64.10311722755432
0.674490724082497,64.10747933387756
0.6744915665924595,64.11181688308716
0.6744908315621723,64.1162440776825
0.6744916741808492,64.12061762809753
0.6744909391911402,64.12508416175842
0.6744917819185184,64.1294813156128
0.6744910469693663,64.13387203216553
0.6744918898054333,64.13821935653687
0.6744911548968171,64.14258480072021
0.6744919978415593,64.14693140983582
0.6744912629734579,64.15127921104431
0.6744921060268629,64.15564298629761
0.6744913711992546,64.1599953174591
0.6744922143613095,64.164386510849
0.6744914795741735,64.16888046264648
0.6744923228448654,64.17325043678284
0.6744915880981803,64.17760944366455
0.6744924314774964,64.18200254440308
0.6744916967712411,64.18643236160278
0.6744925402591684,64.1907753944397
0.6744918055933217,64.19517517089844
0.6744926491898475,64.1995632648468
0.6744919145643883,64.2039246559143
0.6744927582694997,64.2082941532135
0.6744920236844065,64.21267080307007
0.6744928674980909,64.21703100204468
0.6744921329533429,64.22147250175476
0.6744929768755872,64.22589993476868
0.6744922423711631,64.23029017448425
0.6744930864019545,64.23465371131897
0.6744923519378333,64.2390148639679
0.6744931960771591,64.2433705329895
0.6744924616533196,64.24776148796082
0.6744933059011667,64.25212240219116
0.6744925715175879,64.25664401054382
0.6744934158739437,64.26101207733154
0.6744926815306044,64.2653820514679
0.6744935259954563,64.26974534988403
0.6744927916923353,64.27417635917664
0.6744936362656703,64.27855968475342
0.6744929020027466,64.28294157981873
0.6744937466845518,64.2873146533966
0.6744930124618044,64.29167413711548
0.6744938572520672,64.29616641998291
0.674493123069475,64.30053520202637
0.6744939679681825,64.30491805076599
0.6744932338257242,64.30930399894714
0.6744940788328636,64.31365132331848
0.6744933447305186,64.31807518005371
0.6744941898460772,64.32244896888733
0.6744934557838241,64.32680892944336
0.6744943010077892,64.33118176460266
0.6744935669856073,64.33557939529419
0.6744944123179658,64.33991980552673
0.6744936783358338,64.3442931175232
0.6744945237765734,64.34862232208252
0.6744937898344703,64.35297703742981
0.674494635383578,64.35731387138367
0.6744939014814829,64.36166715621948
0.674494747138946,64.36601495742798
0.6744940132768379,64.37039494514465
0.6744948590426435,64.37477040290833
0.6744941252205016,64.37913775444031
0.6744949710946371,64.38344550132751
0.67449423731244,64.38784551620483
0.6744950832948927,64.39219808578491
0.6744943495526199,64.39657306671143
0.6744951956433769,64.40091156959534
0.674494461941007,64.40529656410217
0.6744953081400559,64.40964579582214
0.6744945744775682,64.41405200958252
0.6744954207848961,64.41840267181396
0.6744946871622696,64.42278575897217
0.6744955335778637,64.42714738845825
0.6744947999950776,64.43152570724487
0.6744956465189252,64.43591260910034
0.6744949129759583,64.44028091430664
0.6744957596080469,64.44465041160583
0.6744950261048785,64.44903492927551
0.6744958728451952,64.45339179039001
0.6744951393818044,64.45775699615479
0.6744959862303366,64.46208453178406
0.6744952528067025,64.466477394104
0.6744960997634375,64.47079849243164
0.6744953663795392,64.47516179084778
0.6744962134444642,64.47950482368469
0.6744954801002807,64.48389387130737
0.6744963272733833,64.48823571205139
0.6744955939688939,64.49260640144348
0.6744964412501611,64.49708151817322
0.6744957079853449,64.50157141685486
0.6744965553747642,64.50595688819885
0.6744958221496005,64.51038789749146
0.674496669647159,64.51476693153381
0.6744959364616269,64.51918411254883
0.6744967840673122,64.52355551719666
0.6744960509213905,64.5279815196991
0.67449689863519,64.53237581253052
0.6744961655288585,64.5368173122406
0.6744970133507593,64.5411422252655
0.6744962802839968,64.54551863670349
0.6744971282139863,64.5499095916748
0.674496395186772,64.55432295799255
0.6744972432248378,64.55870842933655
0.6744965102371511,64.56308174133301
0.6744973583832804,64.56744337081909
0.6744966254351001,64.57183885574341
0.6744974736892804,64.57620978355408
0.6744967407805862,64.58059978485107
0.6744975891428046,64.58497619628906
0.6744968562735754,64.58940649032593
0.6744977047438195,64.59380888938904
0.6744969719140348,64.59819459915161
0.674497820492292,64.6025607585907
0.6744970877019312,64.6069118976593
0.6744979363881883,64.6112892627716
0.6744972036372305,64.61564707756042
0.6744980524314758,64.61998414993286
0.6744973197198999,64.62436962127686
0.6744981686221203,64.62874388694763
0.674497435949906,64.63314723968506
0.674498284960089,64.63752436637878
0.6744975523272153,64.64191937446594
0.6744984014453484,64.64626836776733
0.674497668851795,64.650719165802
0.6744985180778653,64.65512561798096
0.6744977855236114,64.65953660011292
0.6744986348576065,64.66392207145691
0.6744979023426311,64.66837668418884
0.6744987517845388,64.6728687286377
0.6744980193088213,64.67735385894775
0.6744988688586285,64.68177556991577
0.6744981364221485,64.68619465827942
0.6744989860798428,64.6905448436737
0.6744982536825795,64.69491672515869
0.6744991034481483,64.69926929473877
0.6744983710900813,64.70363426208496
0.674499220963512,64.70796322822571
0.6744984886446203,64.71232724189758
0.6744993386259005,64.71667861938477
0.6744986063461635,64.7210431098938
0.6744994564352806,64.72538542747498
0.6744987241946779,64.72972464561462
0.6744995743916194,64.73406219482422
0.6744988421901301,64.73844289779663
0.6744996924948834,64.74278998374939
0.6744989603324874,64.74716448783875
0.6744998107450398,64.75150561332703
0.6744990786217161,64.75584673881531
0.6744999291420554,64.76016974449158
0.6744991970577835,64.76452136039734
0.674500047685897,64.76886987686157
0.6744993156406561,64.77324199676514
0.6745001663765314,64.77756905555725
0.6744994343703011,64.78194832801819
0.6745002852139256,64.78627943992615
0.6744995532466858,64.79077339172363
0.6745004041980467,64.79512882232666
0.6744996722697763,64.7994773387909
0.6745005233288615,64.80382919311523
0.6744997914395401,64.8082070350647
0.6745006426063369,64.81253910064697
0.6744999107559441,64.81690645217896
0.6745007620304401,64.82128167152405
0.6745000302189553,64.825679063797
0.674500881601138,64.83001828193665
0.6745001498285406,64.83439707756042
0.6745010013183975,64.83873701095581
0.6745002695846669,64.8430905342102
0.6745011211821856,64.84744167327881
0.6745003894873016,64.85182976722717
0.6745012411924695,64.85619020462036
0.6745005095364115,64.8605408668518
0.6745013613492162,64.86487245559692
0.6745006297319637,64.86924576759338
0.6745014816523928,64.87359642982483
0.6745007500739252,64.87798619270325
0.674501602101966,64.88232564926147
0.6745008705622633,64.88673067092896
0.6745017226979032,64.89108204841614
0.6745009911969446,64.89543771743774
0.6745018434401717,64.89976167678833
0.6745011119779367,64.90414547920227
0.674501964328738,64.90849947929382
0.6745012329052066,64.91285824775696
0.67450208536357,64.91722846031189
0.6745013539787212,64.92161679267883
0.6745022065446344,64.92595338821411
0.674501475198448,64.93030953407288
0.6745023278718983,64.93467164039612
0.6745015965643539,64.9390242099762
0.6745024493453291,64.94337010383606
0.6745017180764061,64.94772839546204
0.6745025709648936,64.95209193229675
0.6745018397345723,64.95645499229431
0.6745026927305595,64.96087336540222
0.6745019615388188,64.96523213386536
0.6745028146422938,64.9695975780487
0.6745020834891136,64.97402667999268
0.6745029367000634,64.9784288406372
0.6745022055854235,64.98285698890686
0.6745030589038362,64.98726034164429
0.6745023278277159,64.99162554740906
0.6745031812535787,64.99597191810608
0.674502450215958,65.00034856796265
0.6745033037492587,65.00467920303345
0.674502572750117,65.00904893875122
0.6745034263908432,65.01343727111816
0.6745026954301604,65.01780247688293
0.6745035491782997,65.02215504646301
0.6745028182560554,65.02653551101685
0.6745036721115952,65.0313138961792
0.6745029412277692,65.03574466705322
0.6745037951906976,65.04008078575134
0.6745030643452693,65.04445195198059
0.6745039184155736,65.04878091812134
0.6745031876085229,65.0531542301178
0.6745040417861908,65.05749773979187
0.6745033110174975,65.06191325187683
0.6745041653025166,65.06631135940552
0.6745034345721603,65.07070755958557
0.6745042889645183,65.0750572681427
0.6745035582724788,65.07944750785828
0.6745044127721634,65.08386015892029
0.6745036821184204,65.08821964263916
0.6745045367254191,65.09255242347717
0.6745038061099524,65.09690237045288
0.6745046608242529,65.10123062133789
0.6745039302470424,65.1055998802185
0.6745047850686323,65.10994410514832
0.6745040545296577,65.11433458328247
0.6745049094585245,65.11867904663086
0.6745041789577656,65.12303113937378
0.6745050339938974,65.1273443698883
0.6745043035313338,65.13172125816345
0.6745051586747184,65.13610053062439
0.6745044282503297,65.14045476913452
0.6745052835009544,65.14481735229492
0.6745045531147207,65.14916372299194
0.6745054084725732,65.1534903049469
0.6745046781244746,65.15787959098816
0.6745055335895427,65.16219878196716
0.6745048032795584,65.16657948493958
0.6745056588518298,65.17093443870544
0.6745049285799403,65.17525959014893
0.6745057842594027,65.1795859336853
0.6745050540255872,65.18392252922058
0.6745059098122284,65.18827390670776
0.674505179616467,65.19262886047363
0.6745060355102745,65.19695973396301
0.6745053053525474,65.20132684707642
0.6745061613535089,65.20569491386414
0.6745054312337957,65.21012115478516
0.6745062873418988,65.21450138092041
0.6745055572601797,65.21887254714966
0.6745064134754123,65.2231936454773
0.6745056834316664,65.22753620147705
0.6745065397540164,65.23186802864075
0.6745058097482245,65.23625612258911
0.6745066661776792,65.24056386947632
0.6745059362098206,65.24490404129028
0.6745067927463683,65.24924635887146
0.674506062816423,65.25363874435425
0.6745069194600511,65.25797748565674
0.6745061895679991,65.26236486434937
0.6745070463186955,65.2667145729065
0.6745063164645169,65.2710645198822
0.6745071733222692,65.27538728713989
0.6745064435059435,65.27978825569153
0.6745073004707396,65.2841203212738
0.6745065706922471,65.28848385810852
0.6745074277640745,65.29291725158691
0.6745066980233954,65.297283411026
0.6745075552022419,65.30164003372192
0.6745068254993555,65.30599284172058
0.6745076827852092,65.310373544693
0.674506953120096,65.31473565101624
0.6745078105129443,65.31910347938538
0.6745070808855842,65.32347893714905
0.6745079383854151,65.32784032821655
0.6745072087957878,65.33222532272339
0.6745080664025891,65.3366026878357
0.6745073368506749,65.34097719192505
0.6745081945644343,65.3453426361084
0.6745074650502131,65.34971380233765
0.6745083228709184,65.35404658317566
0.6745075933943702,65.35843658447266
0.6745084513220093,65.36277031898499
0.674507721883114,65.36715507507324
0.6745085799176748,65.37151002883911
0.6745078505164125,65.37584376335144
0.6745087086578824,65.3801679611206
0.6745079792942333,65.38452744483948
0.6745088375426004,65.38883328437805
0.6745081082165446,65.39319705963135
0.6745089665717966,65.3975260257721
0.6745082372833141,65.40186262130737
0.6745090957454387,65.4062397480011
0.6745083664945096,65.41060709953308
0.6745092250634948,65.41495990753174
0.674508495850099,65.41934275627136
0.6745093545259325,65.42369365692139
0.6745086253500504,65.42807698249817
0.67450948413272,65.43245697021484
0.6745087549943312,65.43681168556213
0.6745096138838252,65.44111895561218
0.6745088847829102,65.44547724723816
0.6745097437792161,65.44981861114502
0.6745090147157546,65.4542248249054
0.6745098738188605,65.45858979225159
0.674509144792833,65.46296501159668
0.6745100040027265,65.46734237670898
0.674509275014113,65.47178649902344
0.6745101343307819,65.4761393070221
0.6745094053795626,65.48050928115845
0.6745102648029948,65.48484754562378
0.6745095358891496,65.48921918869019
0.6745103954193333,65.49354600906372
0.6745096665428427,65.49792790412903
0.6745105261797653,65.50230240821838
0.6745097973406095,65.50668239593506
0.674510657084259,65.51104021072388
0.6745099282824178,65.51540756225586
0.6745107881327822,65.51973962783813
0.6745100593682359,65.52408170700073
0.6745109193253032,65.52838706970215
0.6745101905980323,65.53276014328003
0.6745110506617898,65.5371162891388
0.6745103219717743,65.5414662361145
0.6745111821422106,65.545818567276
0.6745104534894306,65.5502541065216
0.6745113137665332,65.55468606948853
0.674510585150969,65.55905103683472
0.6745114455347256,65.5633807182312
0.6745107169563576,65.5677547454834
0.6745115774467567,65.57214307785034
0.6745108489055649,65.57656574249268
0.6745117095025942,65.58095741271973
0.6745109809985587,65.58531928062439
0.6745118417022059,65.58969593048096
0.6745111132353072,65.59412145614624
0.6745119740455605,65.59857964515686
0.6745112456157788,65.60294318199158
0.6745121065326258,65.60730171203613
0.6745113781399414,65.61167049407959
0.6745122391633703,65.61601781845093
0.6745115108077634,65.6204252243042
0.674512371937762,65.6247878074646
0.674511643619213,65.62913942337036
0.6745125048557693,65.63349866867065
0.6745117765742584,65.63783955574036
0.6745126379173605,65.64220261573792
0.674511909672868,65.64661169052124
0.6745127711225034,65.65092515945435
0.6745120429150098,65.65529465675354
0.6745129044711667,65.65962314605713
0.6745121763006521,65.66401553153992
0.6745130379633185,65.66841506958008
0.6745123098297632,65.67280673980713
0.6745131715989271,65.67715811729431
0.6745124435023115,65.68153357505798
0.674513305377961,65.68588018417358
0.6745125773182652,65.69037127494812
0.6745134393003881,65.69481062889099
0.6745127112775927,65.69924426078796
0.674513573366177,65.70358085632324
0.6745128453802625,65.7079906463623
0.6745137075752959,65.71235918998718
0.6745129796262426,65.71677494049072
0.6745138419277136,65.72111940383911
0.6745131140155015,65.7255072593689
0.6745139764233977,65.72983717918396
0.6745132485480078,65.73422455787659
0.6745141110623172,65.7385904788971
0.6745133832237293,65.74298071861267
0.6745142458444402,65.74731636047363
0.674513518042635,65.75167202949524
0.6745143807697352,65.75602722167969
0.6745136530046932,65.76040053367615
0.6745145158381706,65.76475048065186
0.6745137881098722,65.7691342830658
0.6745146510497148,65.77349925041199
0.6745139233581402,65.77789282798767
0.6745147864043363,65.78228187561035
0.674514058749466,65.78670692443848
0.6745149219020035,65.7911102771759
0.6745141942838181,65.7955675125122
0.6745150575426847,65.79998445510864
0.6745143299611647,65.80440926551819
0.6745151933263489,65.80886435508728
0.6745144657814747,65.81329584121704
0.6745153292529642,65.81765866279602
0.6745146017447158,65.82204365730286
0.6745154653224992,65.8264389038086
0.6745147378508575,65.83083724975586
0.6745156015349222,65.83518815040588
0.6745148740998679,65.83954095840454
0.6745157378902021,65.84386658668518
0.6745150104917155,65.84825849533081
0.6745158743883073,65.85261130332947
0.6745151470263687,65.85696601867676
0.6745160110292061,65.86130714416504
0.6745152837037963,65.86565470695496
0.6745161478128675,65.87001872062683
0.6745154205239666,65.8744285106659
0.6745162847392598,65.87880063056946
0.6745155574868487,65.88315677642822
0.6745164218083518,65.88748288154602
0.6745156945924109,65.89184665679932
0.6745165590201118,65.89616560935974
0.6745158318406218,65.90054059028625
0.6745166963745087,65.90488195419312
0.67451596923145,65.90928864479065
0.6745168338715112,65.91365885734558
0.6745161067648644,65.91803979873657
0.6745169715110876,65.9224054813385
0.6745162444408332,65.92679333686829
0.6745171092932067,65.9311032295227
0.6745163822593256,65.93549275398254
0.6745172472178375,65.93986439704895
0.6745165202203098,65.94423651695251
0.6745173852849484,65.94856667518616
0.6745166583237548,65.95292210578918
0.6745175234945079,65.9572525024414
0.6745167965696293,65.96159434318542
0.6745176618464851,65.96593952178955
0.6745169349579019,65.97028970718384
0.6745178003408485,65.97476053237915
0.6745170734885413,65.97914123535156
0.674517938977567,65.98352885246277
0.6745172121615165,65.98793482780457
0.674518077756609,65.99227833747864
0.6745173509767959,65.99669623374939
0.6745182166779435,66.0012595653534
0.6745174899343485,66.00568699836731
0.6745183557415395,66.01001954078674
0.6745176290341431,66.01442527770996
0.6745184949473655,66.01878237724304
0.6745177682761482,66.02316117286682
0.6745186342953905,66.02746725082397
0.6745179076603333,66.04657053947449
0.6745187737855829,66.06495881080627
0.6745180471866663,66.0730230808258
0.674518913417912,66.07818126678467
0.6745181868551166,66.08266544342041
0.6745190531923464,66.08703660964966
0.6745183266656531,66.091392993927
0.674519193108855,66.0957715511322
0.6745184666182444,66.10012793540955
0.6745193331674066,66.1044716835022
0.6745186067128596,66.1088478565216
0.6745194733679704,66.11316013336182
0.6745187469494673,66.11751437187195
0.6745196137105148,66.12185573577881
0.6745188873280368,66.12624430656433
0.6745197541950091,66.13062882423401
0.6745190278485365,66.13497519493103
0.6745198948214219,66.1392982006073
0.6745191685109357,66.14367437362671
0.6745200355897223,66.14803528785706
0.6745193093152031,66.15240406990051
0.6745201764998793,66.15678191184998
0.674519450261308,66.16112542152405
0.6745203175518618,66.16546440124512
0.674519591349219,66.16981506347656
0.6745204587456386,66.174161195755
0.6745197325789053,66.17852282524109
0.674520600081179,66.18285298347473
0.6745198739503359,66.18722009658813
0.6745207415584518,66.19155812263489
0.6745200154634796,66.19589900970459
0.6745208831774258,66.20023036003113
0.6745201571183054,66.20457792282104
0.6745210249380703,66.20894455909729
0.6745202989147825,66.21329402923584
0.6745211668403543,66.21766996383667
0.6745204408528799,66.22203326225281
0.6745213088842469,66.22638201713562
0.6745205829325668,66.23074197769165
0.674521451069717,66.23512244224548
0.6745207251538118,66.2394859790802
0.6745215933967336,66.24379062652588
0.6745208675165845,66.2481300830841
0.674521735865266,66.25245356559753
0.6745210100208537,66.25682377815247
0.6745218784752832,66.26114392280579
0.6745211526665884,66.26548719406128
0.6745220212267543,66.26985192298889
0.6745212954537579,66.27423334121704
0.6745221641196483,66.27859258651733
0.6745214383823314,66.28293824195862
0.6745223071539347,66.28726506233215
0.6745215814522778,66.29161429405212
0.674522450329582,66.29603481292725
0.6745217246635665,66.30038499832153
0.6745225936465602,66.30470967292786
0.6745218680161666,66.3090705871582
0.6745227371048376,66.31338334083557
0.6745220115100472,66.3177318572998
0.6745228807043838,66.32208180427551
0.6745221551451773,66.32646894454956
0.6745230244451683,66.33080506324768
0.6745222989215263,66.33517336845398
0.6745231683271598,66.3395836353302
0.6745224428390634,66.34395861625671
0.6745233123503276,66.34830331802368
0.6745225868977579,66.35264682769775
0.6745234565146411,66.35697078704834
0.6745227310975791,66.36131834983826
0.6745236008200695,66.36563873291016
0.6745228754384961,66.36999464035034
0.6745237452665819,66.37433934211731
0.674523019920478,66.378732919693
0.6745238898541479,66.38305997848511
0.6745231645434945,66.3874135017395
0.6745240345827362,66.39174938201904
0.6745233093075144,66.39609336853027
0.6745241794523169,66.40041875839233
0.6745234542125075,66.40477871894836
0.6745243244628587,66.40912914276123
0.6745235992584427,66.41348695755005
0.674524469614331,66.41781210899353
0.6745237444452895,66.4221863746643
0.6745246149067031,66.42654728889465
0.6745238897730171,66.43091106414795
0.6745247603399447,66.43524861335754
0.6745240352415952,66.43960952758789
0.6745249059140248,66.44394087791443
0.6745241808509927,66.4483208656311
0.674525051628913,66.45262169837952
0.6745243266011792,66.45698761940002
0.6745251974845783,66.46131801605225
0.6745244724921243,66.46566605567932
0.6745253434809902,66.4700026512146
0.6745246185237972,66.47437953948975
0.6745254896181186,66.47870922088623
0.6745247646961672,66.48306250572205
0.6745256358959326,66.48738622665405
0.6745249110092038,66.4917676448822
0.6745257823144013,66.49608182907104
0.6745250574628765,66.50045704841614
0.6745259288734944,66.5047812461853
0.6745252040571545,66.50913715362549
0.6745260755731816,66.51348185539246
0.6745253507920077,66.51787805557251
0.674526222413432,66.52219080924988
0.6745254976674052,66.52657103538513
0.6745263693942152,66.53088760375977
0.6745256446833169,66.53526473045349
0.6745265165155007,66.53960585594177
0.6745257918397116,66.5439670085907
0.6745266637772581,66.54827737808228
0.6745259391365593,66.55265498161316
0.6745268111794567,66.55704426765442
0.6745260865738298,66.56145167350769
0.6745269587220662,66.56586122512817
0.6745262341514919,66.57037568092346
0.6745271064050561,66.57483267784119
0.6745263818695159,66.57924675941467
0.674527254228396,66.58367609977722
0.6745265297278709,66.58807921409607
0.6745274021920553,66.59244871139526
0.6745266777265264,66.59684109687805
0.6745275502960039,66.60115647315979
0.6745268258654521,66.60550355911255
0.6745276985402109,66.60984539985657
0.6745269741446179,66.61419296264648
0.6745278469246462,66.61853289604187
0.6745271225639929,66.62288665771484
0.6745279954492793,66.62722325325012
0.6745272711235472,66.631582736969
0.6745281441140798,66.63594770431519
0.6745274198232499,66.64031195640564
0.6745282929190177,66.64464139938354
0.6745275686630712,66.64900469779968
0.6745284418640621,66.65330934524536
0.6745277176429806,66.65766620635986
0.6745285909491834,66.66200852394104
0.6745278667629475,66.66637229919434
0.6745287401743505,66.67071056365967
0.6745280160229417,66.67506694793701
0.6745288895395334,66.67939877510071
0.6745281654229328,66.6838128566742
0.6745290390447016,66.68813180923462
0.6745283149628908,66.69248962402344
0.6745291886898256,66.69684624671936
0.6745284646427855,66.70118570327759
0.6745293384748741,66.70551609992981
0.6745286144625862,66.70989871025085
0.6745294883998172,66.71429514884949
0.6745287644222628,66.71870923042297
0.674529638464625,66.72311210632324
0.6745289145217853,66.72755575180054
0.6745297886692668,66.73192882537842
0.674529064761123,66.73633050918579
0.6745299390137125,66.74072408676147
0.6745292151402461,66.74508857727051
0.674530089497932,66.74943280220032
0.6745293656591244,66.7538435459137
0.6745302401218951,66.7582733631134
0.6745295163177272,66.76273655891418
0.6745303908855713,66.7670910358429
0.6745296671160247,66.77152061462402
0.6745305417889309,66.77588868141174
0.6745298180539869,66.78024911880493
0.6745306928319433,66.78461027145386
0.6745299691315831,66.78950023651123
0.6745308440145786,66.79384136199951
0.6745301203487837,66.79823732376099
0.6745309953368065,66.80260109901428
0.6745302717055585,66.80696725845337
0.674531146798597,66.8112940788269
0.6745304232018768,66.81571125984192
0.6745312983999198,66.82007217407227
0.6745305748377091,66.82451510429382
0.6745314501407451,66.82887077331543
0.6745307266130249,66.83322429656982
0.6745316020210427,66.83758282661438
0.6745308785277947,66.8419418334961
0.674531754040782,66.8462963104248
0.6745310305819878,66.85069751739502
0.674531906199934,66.85502862930298
0.6745311827755743,66.85936975479126
0.6745320584984674,66.86370253562927
0.6745313351085243,66.86809778213501
0.6745322109363531,66.87242913246155
0.6745314875808076,66.87677550315857
0.6745323635135606,66.88109946250916
0.6745316401923944,66.88545036315918
0.67453251623006,66.88980031013489
0.6745317929432545,66.89418959617615
0.6745326690858213,66.89855694770813
0.6745319458333578,66.90289688110352
0.6745328220808144,66.90721416473389
0.6745320988626745,66.91158246994019
0.6745329752150095,66.9159619808197
0.6745322520311746,66.92043328285217
0.6745331284883767,66.92479062080383
0.6745324053388281,66.92916464805603
0.6745332819008856,66.93351221084595
0.674532558785605,66.93786573410034
0.6745334354525065,66.94220089912415
0.6745327123714753,66.9465754032135
0.6745335891432096,66.95088577270508
0.6745328660964091,66.95525288581848
0.6745337429729648,66.95958161354065
0.6745330199603768,66.96395468711853
0.6745338969417422,66.96827054023743
0.6745331739633482,66.97261810302734
0.6745340510495119,66.97696018218994
0.6745333281052933,66.98132681846619
0.674534205296244,66.98566699028015
0.6745334823861824,66.99005794525146
0.6745343596819087,66.99440097808838
0.6745336368059855,66.99879026412964
0.674534514206476,67.00316596031189
0.6745337913646728,67.0075523853302
0.6745346688699163,67.0119321346283
0.6745339460622147,67.01637554168701
0.6745348236721994,67.02086520195007
0.6745341008985811,67.02530574798584
0.6745349786132958,67.02967381477356
0.674534255873742,67.03407573699951
0.6745351336931755,67.03842306137085
0.6745344109876679,67.04279780387878
0.6745352889118087,67.04713487625122
0.6745345662403288,67.05151534080505
0.6745354442691657,67.05586051940918
0.6745347216316954,67.06027221679688
0.6745355997652165,67.06464958190918
0.6745348771617371,67.06905174255371
0.6745357553999315,67.07339835166931
0.6745350328304248,67.0778157711029
0.6745359111732808,67.08222556114197
0.6745351886377283,67.08670425415039
0.6745360670852352,67.09114789962769
0.6745353445836183,67.09562039375305
0.6745362231357641,67.09999489784241
0.6745355006680649,67.10441875457764
0.6745363793248382,67.10881400108337
0.6745356568910382,67.11321306228638
0.674536535652428,67.11758208274841
0.6745358132525086,67.12203025817871
0.6745366921185035,67.12644362449646
0.6745359697524463,67.1308159828186
0.6745368487230352,67.13516783714294
0.6745361263908219,67.13957619667053
0.6745370054659932,67.14392876625061
0.6745362831676056,67.14830446243286
0.6745371623473478,67.15266704559326
0.6745364400827678,67.15704870223999
0.6745373193670698,67.1614031791687
0.6745365971362786,67.16582536697388
0.6745374765251291,67.17016816139221
0.6745367543281087,67.17457723617554
0.6745376338214962,67.17890548706055
0.6745369116582283,67.18327522277832
0.6745377912561416,67.18762302398682
0.6745370691266077,67.19199752807617
0.6745379488290355,67.19633865356445
0.6745372267332175,67.20077157020569
0.6745381065401485,67.20515847206116
0.6745373844780279,67.20957922935486
0.6745382643894509,67.21394062042236
0.6745375423610096,67.21833634376526
0.6745384223769132,67.222731590271
0.6745377003821329,67.22717761993408
0.6745385805025058,67.23160719871521
0.6745378585413682,67.23606491088867
0.6745387387661991,67.24042868614197
0.674538016838686,67.24482798576355
0.6745388971679636,67.24920701980591
0.6745381752740567,67.25359892845154
0.6745390557077697,67.2579357624054
0.6745383338474508,67.26231169700623
0.6745392143855882,67.26672983169556
0.674538492558839,67.27109885215759
0.6745393732013892,67.27541542053223
0.6745386514081916,67.27978777885437
0.6745395321551435,67.2841317653656
0.6745388103954791,67.28854393959045
0.6745396912468214,67.29300165176392
0.6745389695206723,67.2974271774292
0.6745398504763936,67.30179619789124
0.6745391287837413,67.30616021156311
0.6745400098438306,67.31059122085571
0.674539288184657,67.31501030921936
0.6745401693491031,67.31941628456116
0.6745394477233899,67.323801279068
0.6745403289921813,67.32811331748962
0.6745396073999106,67.33249115943909
0.6745404887730363,67.33681178092957
0.6745397672141894,67.3411660194397
0.6745406486916381,67.34552145004272
0.6745399271661974,67.34990954399109
0.6745408087479575,67.35426592826843
0.674540087255905,67.35870361328125
0.6745409689419655,67.36306500434875
0.6745402474832825,67.36748147010803
0.6745411292736323,67.37186765670776
0.674540407848301,67.37625741958618
0.6745412897429287,67.38065457344055
0.6745405683509308,67.38501310348511
0.6745414503498255,67.38938617706299
0.6745407289911428,67.39376449584961
0.674541611094293,67.3981306552887
0.6745408897689076,67.40252947807312
0.6745417719763023,67.40686106681824
0.6745410506841959,67.41124105453491
0.6745419329958235,67.41558527946472
0.6745412117369782,67.41999650001526
0.6745420941528277,67.42436289787292
0.6745413729272256,67.42875623703003
0.674542255447286,67.43318700790405
0.6745415342549084,67.43768382072449
0.6745424168791684,67.44221830368042
0.6745416957199976,67.44683408737183
0.674542578448446,67.45130038261414
0.6745418573224637,67.45574307441711
0.6745427401550894,67.46014595031738
0.6745420190622778,67.46455693244934
0.6745429019990694,67.46892142295837
0.6745421809394105,67.47327494621277
0.6745430639803569,67.47761940956116
0.6745423429538324,67.48202276229858
0.6745432260989226,67.48641109466553
0.6745425051055147,67.49081373214722
0.6745433883547372,67.49514675140381
0.6745426673944276,67.49955606460571
0.6745435507477714,67.50394248962402
0.6745428298205424,67.50833201408386
0.6745437132779964,67.51265144348145
0.6745429923838298,67.51702952384949
0.6745438759453828,67.52139902114868
0.6745431550842605,67.52589058876038
0.6745440387499014,67.53042125701904
0.6745433179218056,67.53483748435974
0.6745442016915233,67.5392336845398
0.6745434808964356,67.54374599456787
0.6745443647702188,67.54829549789429
0.6745436440081218,67.55284857749939
0.6745445279859593,67.55725264549255
0.6745438072568347,67.56161236763
0.6745446913387154,67.56594562530518
0.6745439706425453,67.57033467292786
0.6745448548284584,67.57469749450684
0.6745441341652247,67.57905888557434
0.6745450184551587,67.58348560333252
0.6745442978248435,67.58798289299011
0.6745451822187875,67.59241724014282
0.6745444616213728,67.59697079658508
0.6745453461193156,67.60150504112244
0.6745446255547836,67.606201171875
0.674545510156714,67.61064982414246
0.6745447896250466,67.61508440971375
0.6745456743309537,67.6194953918457
0.6745449538321333,67.62391996383667
0.6745458386420055,67.62836337089539
0.674545118176014,67.63292121887207
0.6745460030898405,67.63757944107056
0.6745452826566601,67.64217495918274
0.67454616767443,67.64662528038025
0.6745454472740425,67.65106248855591
0.6745463323957444,67.65544629096985
0.674545612028132,67.65988683700562
0.6745464972537552,67.66447424888611
0.6745457769188998,67.66900444030762
0.6745466622484328,67.6734972000122
0.6745459419463172,67.67799091339111
0.6745468273797489,67.68253684043884
0.674546107110355,67.68702220916748
0.6745469926476744,67.69151663780212
0.674546272410984,67.69595170021057
0.6745471580521801,67.70031690597534
0.6745464378481755,67.70470571517944
0.6745473235932373,67.70906662940979
0.6745466034219008,67.71346116065979
0.674547489270817,67.7178065776825
0.6745467691321304,67.72219276428223
0.6745476550848902,67.72656059265137
0.6745469349788358,67.73090815544128
0.6745478210354283,67.73522925376892
0.6745471009619883,67.7395887374878
0.6745479871224019,67.74394297599792
0.6745472670815587,67.74837708473206
0.6745481533457826,67.75277638435364
0.674547433337518,67.75717878341675
0.6745483197055413,67.76158475875854
0.6745475997298377,67.76598286628723
0.6745484862016493,67.77030849456787
0.6745477662584888,67.77470254898071
0.6745486528340775,67.77912449836731
0.6745479329234425,67.78349566459656
0.6745488196027973,67.787841796875
0.6745480997246699,67.79221701622009
0.6745489865077797,67.79654026031494
0.6745482666621423,67.80090284347534
0.6745491535489962,67.8052453994751
0.6745484337358308,67.80959463119507
0.6745493207264177,67.81397080421448
0.6745486009457068,67.81836867332458
0.6745494880400156,67.82275080680847
0.6745487682917412,67.82715606689453
0.6745496554897612,67.83148622512817
0.6745489357739053,67.83584928512573
0.6745498230756254,67.84018659591675
0.6745491033921706,67.84456825256348
0.6745499907975795,67.84889578819275
0.6745492711465081,67.85325479507446
0.674550158655595,67.8576238155365
0.6745494390368894,67.86206936836243
0.6745503266496432,67.86651635169983
0.6745496070632853,67.87092995643616
0.6745504947796952,67.87533354759216
0.6745497752256674,67.87973523139954
0.6745506630457223,67.88414311408997
0.674549943524007,67.88857173919678
0.6745508314476958,67.89294338226318
0.6745501119582754,67.89734816551208
0.6745509999855872,67.90170550346375
0.6745502805284438,67.90608596801758
0.6745511686593677,67.91044592857361
0.6745504492344837,67.91482973098755
0.6745513374690086,67.9191951751709
0.6745506180763664,67.92357754707336
0.6745515064144815,67.92799639701843
0.6745507870540632,67.932448387146
0.6745516754957572,67.93686079978943
0.6745509561675453,67.94131135940552
0.6745518447128076,67.94569706916809
0.6745511254167845,67.95009469985962
0.6745520140656038,67.95447421073914
0.6745512948017518,67.9588451385498
0.6745521835541175,67.96318221092224
0.674551464322419,67.96763253211975
0.6745523531783197,67.97217416763306
0.6745516339787572,67.97662544250488
0.6745525229381821,67.98101758956909
0.674551803770738,67.9854154586792
0.6745526928336764,67.98983120918274
0.6745519736983325,67.9942274093628
0.6745528628647732,67.99860906600952
0.6745521437615125,68.0029788017273
0.6745530330314446,68.0073766708374
0.6745523139602494,68.01187753677368
0.6745532033336622,68.0163927078247
0.6745524842945146,68.02121448516846
0.6745533737713971,68.02590489387512
0.6745526547642796,68.03051352500916
0.6745535443446207,68.03504920005798
0.6745528253695161,68.03972864151001
0.6745537150533047,68.04432320594788
0.6745529961101953,68.04889512062073
0.6745538858974207,68.0533652305603
0.6745531669862886,68.05782222747803
0.6745540568769399,68.0622045993805
0.674553337997768,68.06668066978455
0.6745542279918342,68.07132601737976
0.6745535091446048,68.07594132423401
0.6745543992420752,68.08035445213318
0.6745536804267703,68.08478283882141
0.6745545706276339,68.08917021751404
0.6745538518442367,68.09355139732361
0.6745547421484823,68.09791445732117
0.6745540233969746,68.10228061676025
0.6745549138045919,68.10672283172607
0.6745541950849566,68.11107182502747
0.6745550855959342,68.11536931991577
0.6745543669081536,68.11974096298218
0.6745552575224808,68.12405467033386
0.6745545388665378,68.12844347953796
0.6745554295842034,68.1327793598175
0.67455471096008,68.13714122772217
0.6745556017810738,68.14147520065308
0.6745548831887525,68.14579701423645
0.6745557741130632,68.15011644363403
0.6745550555525268,68.15453863143921
0.6745559465801434,68.15890550613403
0.6745552280513745,68.16326808929443
0.6745561191822862,68.16772603988647
0.6745554006852671,68.17219138145447
0.6745562919194631,68.17659282684326
0.6745555734541764,68.18097853660583
0.6745564647916459,68.18532538414001
0.6745557463580742,68.18969106674194
0.6745566377988064,68.19402575492859
0.674555919396932,68.19841170310974
0.6745568109409159,68.20281171798706
0.6745560925707217,68.20719051361084
0.6745569842179465,68.21150207519531
0.6745562658794149,68.2158625125885
0.6745571576298695,68.22016835212708
0.6745564393229833,68.22456002235413
0.6745573311766573,68.22888827323914
0.6745566129013986,68.23324990272522
0.6745575048582808,68.2375807762146
0.6745567866146325,68.24196267127991
0.6745576786747124,68.24628281593323
0.6745569604626571,68.25071573257446
0.6745578526259237,68.25504493713379
0.674557134445444,68.25945162773132
0.6745580267118862,68.26377654075623
0.6745573085629646,68.26814484596252
0.674558200932572,68.27247786521912
0.6745574828151915,68.27682781219482
0.674558375287953,68.28114938735962
0.6745576572020957,68.2854995727539
0.6745585497780007,68.28982925415039
0.6745578317236495,68.29428291320801
0.6745587244026869,68.29864311218262
0.6745580063798245,68.30298352241516
0.6745588991619836,68.30732536315918
0.6745581811705925,68.31174778938293
0.6745590740558628,68.31614303588867
0.6745583560959256,68.32056021690369
0.674559249084296,68.324946641922
0.6745585311557954,68.32932710647583
0.6745594242472552,68.33365106582642
0.6745587063501741,68.33801007270813
0.6745595995447122,68.34231948852539
0.6745588816790332,68.34669423103333
0.6745597749766392,68.35101771354675
0.6745590571423448,68.35537385940552
0.6745599505430078,68.35969018936157
0.6745592327400808,68.36402988433838
0.6745601262437898,68.36839127540588
0.674559408472213,68.37278628349304
0.6745603020789575,68.37714099884033
0.6745595843387134,68.3815233707428
0.6745604780484825,68.38585495948792
0.6745597603395538,68.390212059021
0.6745606541523369,68.39456510543823
0.6745599364747065,68.39891624450684
0.6745608303904927,68.40326809883118
0.6745601127441432,68.40769553184509
0.6745610067629216,68.41200923919678
0.6745602891478358,68.4163429737091
0.6745611832695958,68.42068862915039
0.6745604656857566,68.42506051063538
0.6745613599104874,68.42939186096191
0.6745606423578772,68.43374061584473
0.6745615366855682,68.43807864189148
0.6745608191641698,68.44243931770325
0.6745617135948101,68.44682240486145
0.6745609961046064,68.4511570930481
0.6745618906381852,68.45550298690796
0.674561173179159,68.45991706848145
0.6745620678156656,68.46431541442871
0.6745613503877997,68.46876263618469
0.6745622451272234,68.47312045097351
0.6745615277305004,68.47750234603882
0.6745624225728306,68.481853723526
0.6745617052072335,68.48624515533447
0.6745626001524591,68.49073505401611
0.6745618828179705,68.4951479434967
0.674562777866081,68.49950957298279
0.6745620605626839,68.50390028953552
0.6745629557136686,68.50823473930359
0.6745622384413457,68.51258277893066
0.6745631336951938,68.51693296432495
0.6745624164539281,68.5212914943695
0.6745633118106289,68.52563261985779
0.6745625946004029,68.52999258041382
0.6745634900599458,68.53437304496765
0.6745627728807424,68.5387761592865
0.6745636684431167,68.54311037063599
0.6745629512949187,68.5474534034729
0.6745638469601136,68.5518069267273
0.6745631298429043,68.55616116523743
0.6745640256109089,68.56050276756287
0.674563308524671,68.56483721733093
0.6745642043954747,68.56918239593506
0.6745634873401907,68.57355237007141
0.674564383313783,68.57787084579468
0.674563666289436,68.58224272727966
0.6745645623658062,68.58659434318542
0.6745638453723791,68.59095430374146
0.6745647415515164,68.59530115127563
0.6745640245889919,68.59966135025024
0.6745649208708857,68.60399198532104
0.6745642039392468,68.60834097862244
0.6745651003238863,68.61266589164734
0.6745643834231162,68.61700677871704
0.6745652799104906,68.62133693695068
0.6745645630405718,68.62569212913513
0.6745654596306708,68.630047082901
0.6745647427915863,68.63445973396301
0.6745656394843991,68.63884711265564
0.6745649226761318,68.6432158946991
0.6745658194716476,68.64756035804749
0.6745651026941806,68.65192794799805
0.6745659995923888,68.65626096725464
0.6745652828457047,68.66059398651123
0.6745661798465948,68.66494607925415
0.6745654631306769,68.66929340362549
0.674566360234238,68.67365717887878
0.6745656435490691,68.67802929878235
0.6745665407552907,68.68240976333618
0.6745658241008536,68.68674612045288
0.6745667214097252,68.69106912612915
0.674566004786003,68.6954562664032
0.6745669021975137,68.69979786872864
0.6745661856044896,68.70419883728027
0.6745670831186288,68.70853209495544
0.6745663665562855,68.71292233467102
0.6745672641730425,68.71726775169373
0.6745665476413629,68.72171425819397
0.6745674453607274,68.72611451148987
0.6745667288596947,68.73054528236389
0.6745676266816557,68.73489713668823
0.674566910211253,68.73927307128906
0.6745678081358,68.74360466003418
0.6745670916960099,68.74798369407654
0.6745679897231325,68.7523422241211
0.6745672733139383,68.7566921710968
0.6745681714436255,68.76101589202881
0.67456745506501,68.76539063453674
0.6745683532972515,68.76978826522827
0.6745676369491981,68.77426290512085
0.6745685352839831,68.77871632575989
0.6745678189664746,68.78315353393555
0.6745687174037924,68.78765320777893
0.6745680011168118,68.79208087921143
0.6745688996566522,68.79646134376526
0.6745681834001827,68.80088877677917
0.6745690820425347,68.80527639389038
0.6745683658165591,68.80966186523438
0.6745692645614123,68.81403923034668
0.6745685483659138,68.818439245224
0.6745694472132577,68.82276749610901
0.6745687310482193,68.82713747024536
0.6745696299980432,68.83145999908447
0.6745689138634481,68.8358256816864
0.6745698129157414,68.84020686149597
0.6745690968115727,68.84461092948914
0.6745699959663247,68.84898900985718
0.6745692798925653,68.85337138175964
0.6745701791497658,68.85772132873535
0.6745694631063986,68.86209607124329
0.6745703624660369,68.8664391040802
0.6745696464530456,68.87079954147339
0.6745705459151108,68.87514233589172
0.6745698299324779,68.87952303886414
0.6745707294969597,68.88390278816223
0.674570013544669,68.88828563690186
0.6745709132115569,68.89259743690491
0.6745701972895909,68.89696002006531
0.6745710970588741,68.90128755569458
0.6745703811672161,68.90565419197083
0.6745712810388843,68.91003680229187
0.6745705651775178,68.91445326805115
0.6745714651515602,68.9187822341919
0.6745707493204679,68.92316317558289
0.674571649396874,68.92751836776733
0.6745709335960393,68.9319052696228
0.6745718337747989,68.93626713752747
0.6745711180042047,68.94065690040588
0.674572018285307,68.94500160217285
0.6745713025449365,68.94936180114746
0.674572202928371,68.95369696617126
0.6745714872182075,68.95808029174805
0.6745723877039637,68.96242332458496
0.6745716720239903,68.96680212020874
0.6745719355136316,68.97294807434082
0.6745718569622575,68.97734451293945
0.6745721205306736,68.98173213005066
0.6745720420050949,68.98609137535095
0.6745723056727314,68.99049377441406
0.6745722271803494,68.99482369422913
0.67457249094719,68.99919843673706
0.6745724124879939,69.00351691246033
0.6745726763540216,69.00793695449829
0.6745725979280012,69.01225185394287
0.674572861893199,69.01665472984314
0.674572783500344,69.02097749710083
0.6745730475646952,69.02533626556396
0.6745729692049952,69.02965807914734
0.6745732333684825,69.03413677215576
0.6745731550419274,69.03848147392273
0.674573419304534,69.04287958145142
0.6745733410111131,69.04723954200745
0.6745736053728223,69.05163145065308
0.6745735271125254,69.05598139762878
0.6745737915733201,69.06043457984924
0.6745737133461371,69.06481957435608
0.6745739779060005,69.0692994594574
0.6745738997119206,69.07372426986694
0.6745741643708356,69.07818531990051
0.6745740862098489,69.08259272575378
0.6745743509677988,69.08710193634033
0.6745742728398948,69.09148597717285
0.6745745376968627,69.09590244293213
0.6745744596020311,69.10024762153625
0.6745747245580002,69.10465836524963
0.6745746464962307,69.10897564888
0.674574911551184,69.11337947845459
0.6745748335224664,69.11770486831665
0.674575098676387,69.12211489677429
0.674575020680711,69.12645697593689
0.674575285933582,69.13084864616394
0.6745752079709373,69.13516616821289
0.6745754733227419,69.1395673751831
0.6745753953931181,69.14392805099487
0.6745756608438395,69.14833545684814
0.6745755829472264,69.15269923210144
0.6745758484968477,69.15711188316345
0.674575770633235,69.16144561767578
0.6745760362817395,69.16587400436401
0.674575958451117,69.17027306556702
0.6745762241984878,69.17472434043884
0.6745761464008448,69.17909502983093
0.6745764122470652,69.18350052833557
0.674576334482392,69.18781423568726
0.6745766004274448,69.19219160079956
0.6745765226957311,69.19653820991516
0.6745767887395998,69.20094513893127
0.674576711040835,69.20527410507202
0.6745769771835026,69.20967674255371
0.6745768995176767,69.21400451660156
0.6745771657591267,69.21846961975098
0.6745770881262295,69.2228193283081
0.6745773544664447,69.22724604606628
0.674577276866466,69.2315719127655
0.6745775433054297,69.2359721660614
0.674577465738359,69.2402777671814
0.6745777322760546,69.24467325210571
0.6745776547418818,69.24900031089783
0.6745779213782925,69.25340414047241
0.6745778438770074,69.25773072242737
0.6745781106121164,69.26217794418335
0.6745773960869408,69.2682785987854
0.674578299977499,69.27264714241028
0.6745775855173622,69.27702069282532
0.6745784895078787,69.28136229515076
0.6745777750772974,69.28574800491333
0.6745786791697796,69.29011368751526
0.6745779647687379,69.29456615447998
0.6745788689631753,69.29893326759338
0.6745781545916564,69.30326509475708
0.6745790588880387,69.3076159954071
0.674578344546026,69.3119854927063
0.6745792489443425,69.316335439682
0.6745785346318197,69.32073640823364
0.6745794391320603,69.32512092590332
0.6745787248490107,69.32946419715881
0.674579629451165,69.33383989334106
0.6745789151975722,69.33819246292114
0.6745798199016296,69.34260654449463
0.6745791056774771,69.34699177742004
0.6745800104834275,69.35135459899902
0.6745792962886984,69.35571312904358
0.6745802011965311,69.36006093025208
0.6745794870312095,69.36440706253052
0.674580392040914,69.36874651908875
0.6745796779049832,69.37314248085022
0.6745805830165498,69.37751269340515
0.674579868909993,69.38186001777649
0.6745807741234109,69.38622784614563
0.6745800600462118,69.3905839920044
0.6745809653614706,69.3949613571167
0.6745802513136129,69.39930176734924
0.6745811567307021,69.40366005897522
0.6745804427121692,69.40801405906677
0.6745813482310788,69.41237211227417
0.6745806342418542,69.41680717468262
0.6745815398625737,69.42116284370422
0.674580825902641,69.42550921440125
0.6745817316251598,69.42985343933105
0.6745810176945024,69.43420696258545
0.6745819235188107,69.4385917186737
0.6745812096174123,69.44295406341553
0.6745821155434994,69.44730234146118
0.6745814016713435,69.451651096344
0.6745823076991989,69.45601487159729
0.6745815938562693,69.46038603782654
0.674582499985883,69.46480393409729
0.6745817861721629,69.469167470932
0.6745826924035245,69.47352123260498
0.6745819786189977,69.47787880897522
0.6745828849520966,69.48223638534546
0.6745821711967468,69.48665189743042
0.6745830776315728,69.49102282524109
0.6745823639053833,69.49539709091187
0.6745832704419263,69.4997489452362
0.6745825567448809,69.50412273406982
0.6745834633831305,69.50849270820618
0.6745827497152127,69.5128321647644
0.6745836564551584,69.51718807220459
0.6745829428163519,69.52153301239014
0.6745838496579832,69.52592945098877
0.6745831360482719,69.53028202056885
0.6745840429915789,69.53469395637512
0.6745833294109459,69.53905391693115
0.6745842364559184,69.5434103012085
0.6745835229043476,69.54775261878967
0.6745844300509748,69.55209255218506
0.67458371652845,69.55646753311157
0.6745846237767218,69.56082677841187
0.6745839102832264,69.56516337394714
0.6745848176331327,69.56957221031189
0.6745841041686504,69.5739324092865
0.6745850116201807,69.5782790184021
0.6745842981846951,69.58264303207397
0.6745852057378393,69.586998462677
0.6745844923313342,69.59134650230408
0.6745853999860818,69.5957453250885
0.6745846866085409,69.60010051727295
0.6745855943648817,69.60443782806396
0.6745848810162887,69.60879373550415
0.6745857888742123,69.61315679550171
0.6745850755545509,69.61751914024353
0.6745859835140472,69.62189984321594
0.6745852702233008,69.6262640953064
0.6745861782843595,69.63066482543945
0.6745854650225124,69.63503336906433
0.674586373185123,69.63941025733948
0.6745856599521584,69.64381074905396
0.6745865682163108,69.64821004867554
0.6745858550122125,69.65260100364685
0.6745867633778968,69.65696716308594
0.6745860502026486,69.66133379936218
0.6745869586698539,69.66571855545044
0.6745862455234396,69.67007613182068
0.6745871540921561,69.67445659637451
0.6745864409745591,69.67880129814148
0.6745873496447765,69.68315529823303
0.6745866365559811,69.68755054473877
0.6745875453276888,69.69191336631775
0.6745868322676782,69.69629883766174
0.6745877411408665,69.7006688117981
0.6745870281096247,69.70504784584045
0.674587937084283,69.70967626571655
0.6745872240817938,69.71408724784851
0.674588133157912,69.71846771240234
0.6745874201841591,69.72280979156494
0.6745883293617266,69.72717142105103
0.6745876164166941,69.73153114318848
0.6745885256957012,69.73590660095215
0.6745878127793723,69.74023723602295
0.6745887221598084,69.7445855140686
0.6745880092721673,69.7489423751831
0.6745889187540225,69.75331115722656
0.674588205895053,69.75766134262085
0.6745891154783167,69.76204776763916
0.6745884026480023,69.76643967628479
0.6745893123326645,69.77082180976868
0.6745885995309894,69.77516198158264
0.6745895093170398,69.77953791618347
0.6745887965439876,69.78394627571106
0.674589706431416,69.78830695152283
0.6745889936869706,69.7927143573761
0.674589903675767,69.79714727401733
0.6745891909599119,69.80154371261597
0.674590101050066,69.80595755577087
0.6745893883627853,69.81041836738586
0.6745902985542869,69.81485986709595
0.6745895858955645,69.81921482086182
0.6745904961884033,69.82356452941895
0.674589783558223,69.82792687416077
0.6745906939523886,69.83230328559875
0.6745899813507344,69.83670210838318
0.6745908918462171,69.84110307693481
0.6745901792730726,69.84550499916077
0.674591089869862,69.84989500045776
0.6745903773252112,69.85426735877991
0.6745912880232969,69.85868620872498
0.6745905755071235,69.86303377151489
0.6745914863064956,69.86741328239441
0.6745907738187837,69.87183690071106
0.6745916847194321,69.87625789642334
0.6745909722601657,69.8806619644165
0.6745918832620801,69.88504481315613
0.6745911708312426,69.88940525054932
0.6745920819344126,69.8937737941742
0.6745913695319884,69.89813876152039
0.6745922807364042,69.90250086784363
0.6745915683623771,69.90684986114502
0.674592479668028,69.91124105453491
0.6745917673223821,69.91556572914124
0.6745926787292584,69.91994094848633
0.6745919664119772,69.92429780960083
0.6745928779200687,69.92863249778748
0.6745921656311363,69.93297457695007
0.6745930772404328,69.9373733997345
0.6745923649798331,69.94173955917358
0.6745932766903244,69.94612002372742
0.6745925644580416,69.95052409172058
0.6745934762697174,69.95494985580444
0.6745927640657353,69.95936250686646
0.6745936759785858,69.96375012397766
0.674592963802888,69.96810984611511
0.6745938758169029,69.97247457504272
0.6745931636694739,69.97684478759766
0.6745940757846431,69.98118495941162
0.6745933636654663,69.98557925224304
0.6745942758817798,69.98997497558594
0.6745935637908396,69.99436450004578
0.6745944761082872,69.99875688552856
0.6745937640455673,70.0031476020813
0.6745946764641387,70.00752425193787
0.6745939644296234,70.01186895370483
0.6745948769493086,70.01625275611877
0.6745941649429816,70.02062511444092
0.6745950775637705,70.02501106262207
0.674594365585616,70.02939176559448
0.6745952783074984,70.03375840187073
0.6745945663575004,70.03813076019287
0.6745954791804665,70.04251503944397
0.6745947672586087,70.04688239097595
0.6745956801826479,70.05124235153198
0.6745949682889146,70.0556149482727
0.6745958813140173,70.05998206138611
0.6745951694483925,70.06434917449951
0.6745960825745482,70.06870079040527
0.674595370737016,70.07305574417114
0.6745962839642146,70.07743120193481
0.6745955721547592,70.08182716369629
0.6745964854829907,70.08625841140747
0.6745957737015958,70.09074807167053
0.6745966871308502,70.0951406955719
0.6745959753774999,70.09951901435852
0.674596888907767,70.1038818359375
0.6745961771824456,70.10823917388916
0.6745970908137151,70.11264085769653
0.6745963791164067,70.1169822216034
0.674597292848669,70.12134313583374
0.6745965811793571,70.12568426132202
0.6745974950126019,70.13005089759827
0.674596783371271,70.13446164131165
0.6745976973054882,70.13882827758789
0.6745969856921226,70.14322400093079
0.6745978997273022,70.14757704734802
0.6745971881418854,70.15196442604065
0.6745981022780173,70.15631604194641
0.6745973907205338,70.16066217422485
0.674598304957608,70.16501665115356
0.6745975934280418,70.16937041282654
0.6745985077660482,70.17371797561646
0.6745977962643833,70.1780788898468
0.6745987107033119,70.18245959281921
0.6745979992295325,70.1868040561676
0.6745989137693732,70.19115972518921
0.6745982023234633,70.19551420211792
0.6745991169642062,70.19989442825317
0.6745984055461501,70.20425176620483
0.6745993202877848,70.20860195159912
0.6745986088975668,70.21296668052673
0.6745995237400833,70.21734571456909
0.6745988123776874,70.22171759605408
0.6745997273210759,70.22606825828552
0.6745990159864862,70.23047137260437
0.6745999310307363,70.23481774330139
0.6745992197239369,70.23914361000061
0.674600134869039,70.2434995174408
0.6745994235900142,70.24790239334106
0.6746003388359582,70.25224995613098
0.6745996275846919,70.25664710998535
0.6746005429314675,70.26103210449219
0.6745998317079444,70.26540684700012
0.6746007471555416,70.26976323127747
0.6746000359597454,70.274178981781
0.6746009515081545,70.27864289283752
0.6746002403400696,70.28311133384705
0.6746011559892802,70.28757762908936
0.6746004448488907,70.29208517074585
0.6746013605988931,70.29664039611816
0.6746006494861831,70.30104446411133
0.6746015653369671,70.30544638633728
0.6746008542519211,70.30983090400696
0.6746017702034768,70.31422185897827
0.6746010591460787,70.31860661506653
0.6746019751983959,70.32296586036682
0.6746012641686303,70.32731461524963
0.6746021803216993,70.33169889450073
0.67460146931955,70.33608317375183
0.6746023855733606,70.34045338630676
0.6746016745988123,70.34482336044312
0.6746025909533544,70.34922671318054
0.6746018800063908,70.35365653038025
0.6746027964616549,70.35804748535156
0.6746020855422604,70.36245703697205
0.6746030020982361,70.36684823036194
0.674602291206395,70.37120509147644
0.6746032078630725,70.37555646896362
0.6746024969987691,70.37990140914917
0.6746034137561383,70.38427925109863
0.6746027029193569,70.3886969089508
0.6746036197774078,70.39304447174072
0.6746029089681326,70.39738130569458
0.6746038259268554,70.40173673629761
0.6746031151450707,70.40610122680664
0.6746040322044553,70.41047620773315
0.6746033214501453,70.41482734680176
0.6746042386101818,70.41918206214905
0.6746035278833308,70.42357754707336
0.6746044451440091,70.42797088623047
0.6746037344446016,70.43237566947937
0.6746046518059119,70.43676376342773
0.6746039411339321,70.44114995002747
0.6746048585958642,70.44552206993103
0.6746041479512963,70.4498860836029
0.6746050655138403,70.45424318313599
0.6746043548966688,70.45863127708435
0.674605272559815,70.4629864692688
0.6746045619700242,70.46735000610352
0.6746054797337624,70.47168970108032
0.6746047691713364,70.47603368759155
0.6746056870356567,70.4803786277771
0.67460497650058,70.48475575447083
0.6746058944654728,70.48915457725525
0.6746051839577297,70.49351692199707
0.6746061020231844,70.49793910980225
0.6746053915427593,70.50233435630798
0.6746063097087664,70.5067355632782
0.6746055992556438,70.51108884811401
0.6746065175221934,70.51547741889954
0.6746058070963572,70.51983141899109
0.6746067254634394,70.52418065071106
0.674606015064874,70.52852058410645
0.6746069335324789,70.53288173675537
0.6746062231611691,70.53722906112671
0.6746071417292865,70.54156255722046
0.6746064313852166,70.54592561721802
0.6746073500538365,70.55029082298279
0.6746066397369908,70.55472326278687
0.6746075585061034,70.55907702445984
0.6746068482164662,70.56341552734375
0.6746077670860621,70.56778502464294
0.6746070568236177,70.5721344947815
0.6746079757936864,70.57647919654846
0.6746072655584194,70.58087515830994
0.6746081846289512,70.58526682853699
0.6746074744208459,70.58967661857605
0.6746083935918309,70.59410047531128
0.6746076834108717,70.59848690032959
0.6746086026823,70.6028642654419
0.6746078925284714,70.60719847679138
0.6746088119003332,70.6115357875824
0.6746081017736196,70.61589694023132
0.6746090212459048,70.62026119232178
0.6746083111462908,70.62459802627563
0.6746092307189896,70.62896728515625
0.6746085206464593,70.6333634853363
0.6746094403195619,70.63774180412292
0.6746087302740998,70.64213562011719
0.6746096500475962,70.6465413570404
0.674608940029187,70.65090298652649
0.6746098599030675,70.65527391433716
0.6746091499116955,70.65961599349976
0.67461006988595,70.66400146484375
0.6746093599215996,70.66837358474731
0.6746102799962185,70.67270183563232
0.6746095700588742,70.67705154418945
0.6746104902338472,70.68139004707336
0.6746097803234938,70.68572402000427
0.6746107005988112,70.69010663032532
0.674609990715433,70.69446396827698
0.6746109110910851,70.69882464408875
0.6746102012346665,70.70315670967102
0.6746111217106434,70.70749402046204
0.6746104118811685,70.71183919906616
0.6746113324574604,70.71617293357849
0.6746106226549144,70.72053241729736
0.6746115433315114,70.72493314743042
0.6746108335558785,70.72953176498413
0.6746117543327705,70.73394632339478
0.6746110445840351,70.73838472366333
0.6746119654612127,70.74280667304993


==> n33/proj_grad_code_n33_lr_0.01_nout_4.csv <==
testing_loss,times
0.6930730048328323,0.0
0.6928826478677776,0.002205371856689453
0.6928087819062168,0.004441022872924805
0.6926191694046224,0.006678581237792969
0.692545703199417,0.008853673934936523
0.6923568320219179,0.011053323745727539
0.6922837634680331,0.013219118118286133
0.6920956303477176,0.015446901321411133
0.692022957345373,0.017595291137695312
0.6918355590205415,0.019801616668701172
0.6917632794754777,0.021944046020507812
0.691576612689825,0.024194717407226562
0.6915047245134054,0.02640223503112793
0.6913187860161981,0.028581619262695312
0.6912472871255081,0.03075385093688965
0.6910620736717601,0.03293132781982422
0.6909909619897038,0.03506827354431152
0.6908064703403484,0.03720688819885254
0.690735743795744,0.03943586349487305
0.6905519707178029,0.04159712791442871
0.690481627245475,0.043785810470581055
0.6902985695122247,0.04593014717102051
0.6902286070530954,0.04810333251953125
0.6900462614442309,0.05030941963195801
0.6899766779454086,0.05244135856628418
0.6897950412472026,0.054633140563964844
0.6897258346620687,0.056793212890625
0.6895449036675297,0.058977365493774414
0.6894760719558227,0.061109304428100586
0.6892958434648496,0.06326150894165039
0.6892273845927487,0.06543898582458496
0.6890478554122818,0.06764626502990723
0.6889797673524859,0.0698082447052002
0.6888009342966557,0.07202839851379395
0.6887332150284635,0.07423925399780273
0.6885550749187359,0.07640719413757324
0.6884877224281222,0.0785987377166748
0.688310272093442,0.08077454566955566
0.6882432843731313,0.0829470157623291
0.6880665206500612,0.0851128101348877
0.6879998956996018,0.08728528022766113
0.68782381543246,0.08952045440673828
0.6877575512582934,0.09170746803283691
0.6875821512992872,0.09390044212341309
0.687516245914818,0.09607958793640137
0.6873415231241758,0.09827756881713867
0.6872759745498375,0.10043621063232422
0.6871019257959369,0.10261702537536621
0.687036732059257,0.10476851463317871
0.6868633542187501,0.10695075988769531
0.6867985133544142,0.10910177230834961
0.686625803312351,0.11126112937927246
0.686561313362263,0.11340904235839844
0.6863892680122108,0.11560726165771484
0.6863251270255526,0.11777663230895996
0.6861537432697141,0.11998152732849121
0.6860899493030028,0.1221473217010498
0.6859192240523307,0.12434005737304688
0.6858557751694747,0.12653636932373047
0.6856857053437825,0.12869763374328613
0.6856225996161351,0.1308748722076416
0.6854531821442076,0.13310813903808594
0.6853904176506196,0.1352856159210205
0.6852216494703184,0.1374988555908203
0.6851592242971877,0.13969016075134277
0.6849911023555557,0.14185285568237305
0.6849290145968764,0.1440722942352295
0.684761535850239,0.14626502990722656
0.6846997836076482,0.14842605590820312
0.6845329450217114,0.1506214141845703
0.6844715264045345,0.15280485153198242
0.6843053249544812,0.15502023696899414
0.684244238079775,0.15721702575683594
0.6840786707503587,0.15943574905395508
0.6840179137429536,0.16162872314453125
0.683852977528589,0.16386866569519043
0.6837925485211293,0.16603446006774902
0.6836282404259806,0.1682276725769043
0.6835681375589626,0.17042183876037598
0.6834044545970299,0.17257046699523926
0.683344676018839,0.17473292350769043
0.6831816152140413,0.17687392234802246
0.6831221590809876,0.17904901504516602
0.6829597174672437,0.18121886253356934
0.6829005819435955,0.1833808422088623
0.6827387565649031,0.18558001518249512
0.6826799398229194,0.18775629997253418
0.6825187277334306,0.18996167182922363
0.6824602279533917,0.19214200973510742
0.6822996262174871,0.19433116912841797
0.6822414415877236,0.19649171829223633
0.6820814472800842,0.19868254661560059
0.6820235759970048,0.20082354545593262
0.6818641862026804,0.20303010940551758
0.6818066264707988,0.20519113540649414
0.6816478382852752,0.20735526084899902
0.6815905883172337,0.2095203399658203
0.6814323988464971,0.21171975135803223
0.6813754568630911,0.2138843536376953
0.6812178632236906,0.21609020233154297
0.6811612274538902,0.2182776927947998
0.6810042267729981,0.22046256065368652
0.6809478954539684,0.22260046005249023
0.6807914848694374,0.22476696968078613
0.6807354562465581,0.2269272804260254
0.6805796329069782,0.2290637493133545
0.6805239052338613,0.2312004566192627
0.6803686662986125,0.23340511322021484
0.6803132378371191,0.23557138442993164
0.6801585804764226,0.23775839805603027
0.680103449496678,0.23990702629089355
0.6799493708916478,0.2421112060546875
0.6798945356720553,0.24427366256713867
0.6797410330147426,0.24646687507629395
0.6796864918419968,0.24862074851989746
0.6795335623354379,0.25082826614379883
0.6794793135045356,0.25298643112182617
0.6793269543627937,0.2551698684692383
0.6792729961770442,0.25730323791503906
0.6791212046252516,0.259493350982666
0.6790675353962867,0.26164722442626953
0.6789163086706838,0.26383161544799805
0.6788629267184646,0.2659800052642822
0.6787122620664379,0.26819705963134766
0.6786591657192617,0.27037954330444336
0.6785090603993791,0.27259087562561035
0.6784562479938858,0.2747526168823242
0.6783066992759307,0.27692675590515137
0.678254169157106,0.27921438217163086
0.6781051743221091,0.2813575267791748
0.6780529248432894,0.28352808952331543
0.677904481183559,0.2857208251953125
0.6778525107064323,0.2879042625427246
0.677704615525582,0.2901737689971924
0.6776529224201902,0.2923123836517334
0.6775055730331669,0.2944910526275635
0.6774541556779055,0.29665470123291016
0.677307349411013,0.298828125
0.6772562061926298,0.30097198486328125
0.677109940383553,0.3031930923461914
0.6770590696971479,0.3053455352783203
0.6769133416949732,0.30757856369018555
0.6768627419439939,0.30974578857421875
0.6767175491092301,0.31192612648010254
0.6766672187054688,0.314136266708374
0.6765225584100651,0.31632518768310547
0.6764724957736536,0.3184845447540283
0.6763283654010165,0.32068824768066406
0.6762785689604217,0.3228609561920166
0.676134965905429,0.325092077255249
0.6760854340974448,0.3272578716278076
0.675942355766461,0.3293924331665039
0.6758930870362018,0.33159613609313965
0.6757505308470887,0.33379697799682617
0.6757015236479811,0.33596110343933105
0.675559487030109,0.33815717697143555
0.6755107398238824,0.34032654762268066
0.6753692202181392,0.3425304889678955
0.6753207314748163,0.3446948528289795
0.675179726333615,0.3468592166900635
0.6751314945315003,0.3490285873413086
0.6749910013187858,0.3512434959411621
0.6749430249444547,0.35340285301208496
0.6748030411357074,0.3556489944458008
0.674755318683994,0.3578195571899414
0.6746158417662353,0.3600172996520996
0.6745683717402182,0.36222028732299805
0.6744293992120113,0.3644280433654785
0.6743821801230011,0.3666219711303711
0.674243709494452,0.3688168525695801
0.674196739861976,0.370983362197876
0.6740587686547337,0.373183012008667
0.6740120470065206,0.37537193298339844
0.673874572753775,0.3775207996368408
0.6738280976257393,0.37971043586730957
0.6736911178722186,0.3818962574005127
0.6736448878084437,0.3840670585632324
0.6735084001104099,0.386277437210083
0.6734624136631306,0.3884241580963135
0.6733264155883752,0.3906595706939697
0.6732806713179601,0.3928189277648926
0.6731451604457963,0.3949911594390869
0.6730996569207295,0.39714860916137695
0.6729646308419854,0.3993644714355469
0.6729193666388464,0.4015233516693115
0.6727848229558567,0.40372514724731445
0.6727397966593012,0.4058704376220703
0.6726057329858963,0.40805673599243164
0.6725609431886361,0.41025876998901367
0.6724273571501324,0.41241931915283203
0.6723828024529137,0.4145796298980713
0.6722496916861007,0.4167494773864746
0.6722053706976833,0.41892004013061523
0.6720727328508115,0.42113184928894043
0.6720286441879464,0.4232828617095947
0.6718964769207129,0.4254786968231201
0.6718526192081199,0.42767930030822754
0.6717209201916533,0.4298698902130127
0.6716772920619978,0.43204522132873535
0.6715460589788429,0.43425869941711426
0.6715026590727128,0.4364175796508789
0.6713718896168134,0.43862485885620117
0.6713287165826941,0.44077515602111816
0.6711984084593753,0.4429657459259033
0.6711554609536264,0.4451313018798828
0.6710256118795759,0.44728732109069824
0.6709828885664055,0.4494473934173584
0.6708534962696542,0.4516720771789551
0.6708109958210936,0.4538285732269287
0.6706820580409955,0.4560105800628662
0.6706397791368733,0.45818257331848145
0.6705112936240837,0.4603872299194336
0.6704692349520003,0.4625890254974365
0.6703411994684539,0.46477532386779785
0.6702993597237539,0.4669468402862549
0.6701717720426426,0.46915364265441895
0.6701301499283884,0.47132229804992676
0.6700030078341369,0.473499059677124
0.6699616020610809,0.47565174102783203
0.6698349033493228,0.4778318405151367
0.6697937126358803,0.48002147674560547
0.6696674551134327,0.48222851753234863
0.669626478185653,0.48435068130493164
0.6695006596704911,0.4865896701812744
0.6694598952620293,0.488720178604126
0.6693345135832599,0.4908874034881592
0.6692939604353485,0.49303531646728516
0.6691690134331819,0.4952518939971924
0.6691286702946017,0.49739551544189453
0.6690041558203245,0.4995720386505127
0.6689640214473748,0.501711368560791
0.6688399373633218,0.5039229393005371
0.6688000105197907,0.5061142444610596
0.6686763546993149,0.5083239078521729
0.6686366341564497,0.5104854106903076
0.6685134044838931,0.5126266479492188
0.6684738890203696,0.5148131847381592
0.6683510833910322,0.516993522644043
0.6683117717929253,0.5191662311553955
0.6681893881130351,0.5213632583618164
0.6681502791737864,0.5235199928283691
0.6680283153604669,0.5256805419921875
0.6679894078808548,0.527855634689331
0.6678678618620936,0.5300383567810059
0.6678291546502021,0.5321788787841797
0.6677080243648179,0.534360408782959
0.6676695162360045,0.5364868640899658
0.6675487996336142,0.538733720779419
0.6675104894104789,0.5408732891082764
0.6673901844514641,0.5430581569671631
0.6673520709638169,0.545233964920044
0.6672321756192896,0.5474350452423096
0.6671942577041191,0.5496065616607666
0.6670747699558868,0.5518491268157959
0.6670370464573275,0.5539751052856445
0.6669179642978587,0.5561826229095459
0.666880434067159,0.5583763122558594
0.6667617554995474,0.5605731010437012
0.6667244173950366,0.562748908996582
0.6666061404329657,0.5649118423461914
0.6665689933200214,0.5671164989471436
0.6664511159877272,0.5693175792694092
0.6664141587387423,0.5714633464813232
0.6662966790709776,0.5736346244812012
0.6662599105653279,0.5758223533630371
0.6661428266073244,0.5779554843902588
0.6661062457313341,0.5801482200622559
0.6659895555387662,0.5823557376861572
0.6659531611856762,0.5844931602478027
0.6658368628246204,0.5867142677307129
0.6658006538945545,0.5888519287109375
0.6656847454414544,0.5910727977752686
0.6656487208413843,0.5932488441467285
0.6655332003830106,0.5954673290252686
0.6654973590267241,0.5976405143737793
0.6653822246601353,0.5998642444610596
0.665346565468202,0.6020348072052002
0.6652318153007062,0.6041996479034424
0.6651963372004434,0.6063683032989502
0.6650819693495581,0.608558177947998
0.665046671274997,0.6107668876647949
0.6649326838684099,0.61293625831604
0.664897564760262,0.6150956153869629
0.6647839559357903,0.6172595024108887
0.6647490147414133,0.6194288730621338
0.6646357826469645,0.6215994358062744
0.6646010183203277,0.6237432956695557
0.6644881611138578,0.6259355545043945
0.6644535726155084,0.6281218528747559
0.6643410884649821,0.6302900314331055
0.6643066747620111,0.6324172019958496
0.6641945618453599,0.6346337795257568
0.6641603219113679,0.6367893218994141
0.6640485784164498,0.6389713287353516
0.6640145112315119,0.6411187648773193
0.6639031353560693,0.6433017253875732
0.6638692399067022,0.645474910736084
0.6637582298583206,0.6476759910583496
0.663724505137447,0.6498255729675293
0.6636138591335128,0.6519958972930908
0.6635803041404278,0.6541626453399658
0.6634700204080866,0.656378984451294
0.6634366341484232,0.6585698127746582
0.6633267109245375,0.6607723236083984
0.6632934924102322,0.6629395484924316
0.6631839279413391,0.6650919914245605
0.6631508761905973,0.6672756671905518
0.6630416687328659,0.6694924831390381
0.663008782770128,0.6716721057891846
0.662899930589317,0.673820972442627
0.6628672094452233,0.6759898662567139
0.6627587108166377,0.678170919418335
0.6627261535279954,0.6803474426269531
0.6626180067364441,0.6825454235076904
0.6625856123461915,0.6847052574157715
0.6624778156859443,0.686922550201416
0.6624455832431173,0.6890847682952881
0.6623381350178611,0.6912932395935059
0.662306063577559,0.6934154033660889
0.6621989621003553,0.6956534385681152
0.662167050723706,0.6978366374969482
0.6620602943169472,0.7000138759613037
0.6620285420710736,0.7021791934967041
0.6619221290664398,0.7043380737304688
0.661890535024425,0.7065284252166748
0.6617844637628405,0.7086997032165527
0.6617530270036939,0.7108709812164307
0.6616472958352835,0.7130224704742432
0.6616160154439072,0.7152004241943359
0.6615106227279522,0.7173633575439453
0.661479497795107,0.7195210456848145
0.6613744419000024,0.7217226028442383
0.6613434715222722,0.7238833904266357
0.6612387508254823,0.726060152053833
0.6612079341052425,0.7282109260559082
0.6611035469932576,0.7303767204284668
0.6610728830386393,0.7325484752655029
0.6609688279069315,0.7347028255462646
0.6609383158317892,0.7368490695953369
0.6608345910847684,0.7390785217285156
0.6608042300086453,0.7412371635437012
0.6607008340596161,0.743405818939209
0.6606706231077105,0.7455427646636963
0.660567554378828,0.747736930847168
0.6605374926819605,0.7499101161956787
0.6604347496041858,0.7520871162414551
0.660404836298765,0.7542524337768555
0.6603024173118219,0.7564337253570557
0.6602726515398116,0.7586207389831543
0.6601705550921431,0.760850191116333
0.6601409360010279,0.7630212306976318
0.6600391605497515,0.7651989459991455
0.660009687292505,0.7673764228820801
0.6599082313033693,0.7695200443267822
0.6598789030384199,0.7716941833496094
0.6597777649857608,0.7739081382751465
0.659748580876959,0.7760722637176514
0.6596477592436556,0.7782535552978516
0.6596187184602409,0.7804133892059326
0.6595182117376721,0.782609224319458
0.6594893134542403,0.7847461700439453
0.6593891201422407,0.7869503498077393
0.659360363538711,0.7890851497650146
0.659260482145527,0.7912719249725342
0.6592318664071095,0.793410062789917
0.6591322954493567,0.7956480979919434
0.6591038197665193,0.797783374786377
0.6590045577691374,0.7999749183654785
0.6589762213375743,0.8021738529205322
0.6588772668337846,0.8043153285980225
0.6588490688543829,0.8064770698547363
0.6587504203856442,0.8086886405944824
0.6587223600644525,0.8108763694763184
0.6586240161804182,0.8130803108215332
0.6585960927286139,0.8152456283569336
0.6584980519870884,0.8174166679382324
0.6584702646209455,0.819582462310791
0.6583725255878405,0.8217554092407227
0.658344873528699,0.8239271640777588
0.6582474347779907,0.8261494636535645
0.6582199172522232,0.8282926082611084
0.6581227773659089,0.8304598331451416
0.6580953936048898,0.8326003551483154
0.6579985511729453,0.8348121643066406
0.6579713004130192,0.8369536399841309
0.6578747540333552,0.8391118049621582
0.6578476355158055,0.8412802219390869
0.6577513837942247,0.843513011932373
0.657724396765242,0.8456459045410156
0.6576284383153972,0.8478493690490723
0.6576015820260482,0.8499960899353027
0.6575059154693984,0.8521673679351807
0.6574791891755956,0.8543353080749512
0.6573838131413641,0.8565247058868408
0.6573572161038335,0.8587210178375244
0.6572621292289654,0.8609075546264648
0.657235660713217,0.8630635738372803
0.6571408616423363,0.8652348518371582
0.6571145209186331,0.8673908710479736
0.6570200083040009,0.8695521354675293
0.6569937946473279,0.871727466583252
0.6568995671487998,0.8738744258880615
0.656873479838834,0.8760571479797363
0.6567795361238191,0.8782382011413574
0.6567535744448992,0.8803679943084717
0.6566599131883165,0.8825595378875732
0.656634076429413,0.8847119808197021
0.6565406963136504,0.8869006633758545
0.6565149837683355,0.8890464305877686
0.6564218834832086,0.8912296295166016
0.656396294449626,0.8934040069580078
0.6563034726923358,0.8956401348114014
0.6562780064731715,0.8977856636047363
0.6561854619482631,0.8999943733215332
0.6561601178507155,0.9021806716918945
0.6560678492700369,0.9043328762054443
0.6560426266057877,0.9064826965332031
0.6559506326884487,0.9086346626281738
0.6559255307736334,0.9108366966247559
0.6558338102459641,0.9130072593688965
0.6558088284011427,0.9151601791381836
0.655717379996653,0.9173595905303955
0.6556925175467818,0.9195501804351807
0.6556013400061205,0.9217061996459961
0.6555765962805223,0.9238929748535156
0.6554856883514365,0.9260656833648682
0.6554610626837722,0.928229808807373
0.6553704231210667,0.9304137229919434
0.6553459148493073,0.9325404167175293
0.6552555424148042,0.9347717761993408
0.6552311508812013,0.9369380474090576
0.6551410443437004,0.9391040802001953
0.6551167688947584,0.9412438869476318
0.6550269270299964,0.9434373378753662
0.6550027670164453,0.9455969333648682
0.6549131886070556,0.94783616065979
0.654889143383822,0.9499626159667969
0.6547998272192961,0.952178955078125
0.6547758961454752,0.9543631076812744
0.6546868410221222,0.9565222263336182
0.6546630234609508,0.9587113857269287
0.6545742281818584,0.9609229564666748
0.6545505235006874,0.9631152153015137
0.6544619868756824,0.9652948379516602
0.6544383944459483,0.9674584865570068
0.6543501152915573,0.9696457386016846
0.6543266344887566,0.9718530178070068
0.6542386116281673,0.9740424156188965
0.6542152418318283,0.9761929512023926
0.6541274740948506,0.9783890247344971
0.6541042146885063,0.9805338382720947
0.6540167009115339,0.9827008247375488
0.6539935512826961,0.984809398651123
0.6539062903086673,0.98702073097229
0.6538832498487993,0.9891350269317627
0.6537962405271597,0.9913175106048584
0.6537733086316501,0.9934651851654053
0.6536865498183129,0.9957065582275391
0.6536637258864492,0.9978461265563965
0.6535772164437587,1.0000507831573486
0.6535544998787007,1.0022187232971191
0.653468238675394,1.0044212341308594
0.6534456288841486,1.0066301822662354
0.6533596147953176,1.0088162422180176
0.6533371111887116,1.0109913349151611
0.653251343095766,1.0131680965423584
0.6532289450884218,1.0153381824493408
0.6531434218790512,1.0175349712371826
0.6531211288893604,1.0196895599365234
0.653035849457497,1.0218770503997803
0.6530136609075946,1.0240516662597656
0.6529286241533776,1.0262079238891602
0.6529065394691178,1.0283479690551758
0.6528217442988548,1.0305349826812744
0.6527997629097848,1.0326836109161377
0.6527152082359161,1.0349247455596924
0.6526933295752515,1.037043809890747
0.6526090143163136,1.0392427444458008
0.6525872378209138,1.0414233207702637
0.6525031609015027,1.0436124801635742
0.6524814860118453,1.0457768440246582
0.652397646362581,1.0479748249053955
0.6523760725227384,1.0501573085784912
0.652292469080228,1.0523629188537598
0.6522709957378422,1.054520606994629
0.652187627444645,1.0567145347595215
0.6521662540509034,1.058929204940796
0.6520831198554948,1.061138391494751
0.6520618458651066,1.0632994174957275
0.6519789447218427,1.0654902458190918
0.6519577695930142,1.0676848888397217
0.6518751004620966,1.0698637962341309
0.6518540236565077,1.072012186050415
0.6517715855039486,1.0742106437683105
0.6517506064867293,1.0763802528381348
0.6516683982843162,1.078549861907959
0.6516475165240226,1.0806999206542969
0.651565537249284,1.08290696144104
0.6515447522178752,1.0850486755371094
0.6514630008540456,1.0872559547424316
0.6514423120268609,1.089388370513916
0.6513607875628463,1.0916008949279785
0.651340194418581,1.0937750339508057
0.6512588958489258,1.0959949493408203
0.6512383978696092,1.0981667041778564
0.6511573241944605,1.1003785133361816
0.6511369208654326,1.1025559902191162
0.6510560710905077,1.1047158241271973
0.6510357619003968,1.106902837753296
0.6509551350369486,1.1090641021728516
0.6509349194776487,1.1112449169158936
0.6508545145424329,1.1134309768676758
0.650834392109081,1.115612506866455
0.6507542081243225,1.1177868843078613
0.6507341783152766,1.1199328899383545
0.6506542143086361,1.1221394538879395
0.6506342766254534,1.1242973804473877
0.6505545316299947,1.126469373703003
0.650534685577409,1.1286170482635498
0.6504551586315662,1.1307950019836426
0.6504354037174669,1.132943868637085
0.6503560938650111,1.1351547241210938
0.6503364296004208,1.137312412261963
0.6502573358904294,1.1395196914672852
0.6502377617894822,1.141695261001587
0.6501588832763044,1.143899917602539
0.6501393988562256,1.1460959911346436
0.6500607345994518,1.1482436656951904
0.6500413393805357,1.150411605834961
0.6499628884449651,1.1525943279266357
0.6499435819505538,1.1547584533691406
0.6498653434061626,1.15692138671875
0.649846125162626,1.15909743309021
0.6497680980845361,1.1612837314605713
0.6497489676212497,1.163480520248413
0.649671151089697,1.1656365394592285
0.6496521079390224,1.167787790298462
0.6495745010393256,1.1699750423431396
0.6495555447365892,1.1721577644348145
0.6494781465591188,1.1743507385253906
0.6494592766425918,1.176501989364624
0.6493820862827397,1.178701639175415
0.6493633022936172,1.180898904800415
0.6492863188517649,1.1831209659576416
0.6492676203341466,1.1852571964263916
0.6491908429156358,1.1874961853027344
0.6491722294165052,1.1896402835845947
0.6490956571316069,1.1918532848358154
0.6490771282008115,1.19403076171875
0.649000760164696,1.196216106414795
0.648982315354928,1.1984152793884277
0.6489061506876344,1.200592041015625
0.6488877895544111,1.2027533054351807
0.6488118273808177,1.2049095630645752
0.6487935494824613,1.2070794105529785
0.6487177889322568,1.20920729637146
0.6486995938298752,1.2113621234893799
0.6486240340375282,1.2135052680969238
0.6486059212949962,1.2157182693481445
0.6485305613997258,1.2179045677185059
0.6485125305836662,1.2200689315795898
0.6484373697294133,1.222287654876709
0.648419420409177,1.2244293689727783
0.6483444577445757,1.226647138595581
0.6483265894922231,1.2288174629211426
0.6482518241705709,1.2310044765472412
0.6482340365608543,1.2331275939941406
0.6481594677400836,1.2353487014770508
0.6481417603504269,1.2374927997589111
0.6480673871930778,1.2397103309631348
0.6480497596035595,1.2418432235717773
0.6479755812767495,1.2440364360809326
0.647958033070083,1.2462551593780518
0.6478840487454809,1.248408555984497
0.6478665795069977,1.2505996227264404
0.6477927883607938,1.2528038024902344
0.6477753976784243,1.2549831867218018
0.6477017988913039,1.2571334838867188
0.6476844863555598,1.2593088150024414
0.6476110791126748,1.261488437652588
0.6475938443166316,1.2636802196502686
0.6475206278075732,1.2658185958862305
0.647503470346852,1.2680230140686035
0.6474304437656235,1.270247459411621
0.6474133632383736,1.2723886966705322
0.6473405257833635,1.274611234664917
0.6473235217902448,1.2767722606658936
0.6472508726641991,1.2789742946624756
0.6472339448083649,1.2812120914459229
0.6471614832183611,1.2833600044250488
0.6471446311054408,1.2855224609375
0.6470723562628602,1.2877609729766846
0.6470555795009425,1.289910078048706
0.6469834906214447,1.2921171188354492
0.6469667888210597,1.294294834136963
0.6468948851245557,1.296499252319336
0.646878257898659,1.2986738681793213
0.6468065386092854,1.3008503913879395
0.646789985573241,1.3030064105987549
0.6467184499193335,1.3051865100860596
0.6467019706908971,1.3073546886444092
0.6466306179049647,1.3095183372497559
0.646614212104267,1.3117117881774902
0.6465430414229668,1.3138554096221924
0.6465267086724973,1.3160560131072998
0.6464557193366087,1.3182497024536133
0.6464394592611995,1.3204004764556885
0.6463686505155983,1.3226020336151123
0.6463524627424078,1.3247599601745605
0.6462818338360417,1.3269591331481934
0.6462657179945381,1.329118251800537
0.6461952681804011,1.3312842845916748
0.6461792239023477,1.3334555625915527
0.6461089524374554,1.3356807231903076
0.6460929793568936,1.3378057479858398
0.6460228855022583,1.340047836303711
0.6460069832554918,1.3422350883483887
0.645937066276098,1.3444242477416992
0.6459212345016778,1.346623420715332
0.6458514936664583,1.3487679958343506
0.6458357320051673,1.350916862487793
0.6457661665869772,1.3530962467193604
0.645750474681814,1.3552772998809814
0.6456810839574084,1.3574490547180176
0.645665461453573,1.3596100807189941
0.6455962447035818,1.3618042469024658
0.6455806912484593,1.3640151023864746
0.645511647757364,1.366224765777588
0.6454961630005105,1.3683686256408691
0.6454272920566202,1.3705742359161377
0.6454118756497472,1.3727216720581055
0.645343176545175,1.3749055862426758
0.6453278281421353,1.377027988433838
0.6452593001727748,1.3791992664337158
0.6452440194295468,1.3813674449920654
0.6451756618950492,1.3835866451263428
0.6451604484697228,1.3857545852661133
0.6450922606734733,1.3879714012145996
0.6450771142262351,1.3901631832122803
0.6450090954753305,1.392364263534546
0.6449940156684498,1.3945481777191162
0.644926165273675,1.396733283996582
0.6449111517714892,1.398895025253296
0.6448434690472947,1.4010403156280518
0.6448285215161945,1.4031982421875
0.6447610057806749,1.405381441116333
0.6447461238890911,1.407557725906372
0.6446787744639608,1.4097201824188232
0.6446639578823499,1.4118852615356445
0.6445967740929223,1.4140682220458984
0.6445820224937523,1.4162468910217285
0.6445150036689168,1.418424129486084
0.6445003167266539,1.4205682277679443
0.644433462198855,1.4227781295776367
0.6444188395899492,1.424924612045288
0.6443521486951633,1.4271059036254883
0.6443375900980356,1.4292573928833008
0.6442710621757504,1.431466817855835
0.6442565672707782,1.4336371421813965
0.6441902016639707,1.4358549118041992
0.6441757701334755,1.4379808902740479
0.6441095661885903,1.4401938915252686
0.6440951977168232,1.4423637390136719
0.6440291547837521,1.444514513015747
0.6440148490568818,1.4466769695281982
0.6439489664889414,1.4488191604614258
0.6439347231950401,1.4510066509246826
0.6438690003489519,1.4532139301300049
0.6438548191779824,1.4553840160369873
0.6437892554138512,1.4575591087341309
0.6437751360576545,1.4597854614257812
0.6437097307389481,1.461988925933838
0.6436956728912294,1.4641690254211426
0.643630425384758,1.4663634300231934
0.6436164287410754,1.4684958457946777
0.6435513384169703,1.4706974029541016
0.6435374026747209,1.4728431701660156
0.6434724689064155,1.4750494956970215
0.6434585937648235,1.4772028923034668
0.6433938159290317,1.4793951511383057
0.6433800010891357,1.481550931930542
0.6433153785658328,1.4837791919708252
0.6433016237304731,1.485929250717163
0.6432371559028754,1.48814058303833
0.643223460776682,1.4903173446655273
0.6431591470312273,1.49251127243042
0.6431455113206077,1.494694709777832
0.6430813510469352,1.4969000816345215
0.6430677744600621,1.4990882873535156
0.6430037670509929,1.5012428760528564
0.642990249297792,1.5034077167510986
0.64292639414931,1.505615472793579
0.6429129349414486,1.5078167915344238
0.6428492314526809,1.5099635124206543
0.6428358305035555,1.5121264457702637
0.6427722780767529,1.5143311023712158
0.6427589351014772,1.5164990425109863
0.6426955331419959,1.5186667442321777
0.64268224785739,1.5208265781402588
0.642618995773672,1.5230350494384766
0.6426057678982497,1.5251905918121338
0.6425426651018042,1.5273914337158203
0.6425294943557622,1.5295588970184326
0.642466540261147,1.5317668914794922
0.6424534263663534,1.5339176654815674
0.642390620391156,1.5361335277557373
0.6423775630711381,1.5383274555206299
0.6423149046359578,1.5405471324920654
0.6423019036158923,1.5427343845367432
0.6422393921443209,1.5449190139770508
0.6422264471510215,1.547116994857788
0.6421640820696262,1.5492868423461914
0.6421511928315324,1.5514702796936035
0.642088973569837,1.5536365509033203
0.642076139817004,1.5558302402496338
0.6420140658074711,1.5580487251281738
0.642001287271558,1.5602197647094727
0.6419393579495711,1.5624542236328125
0.6419266343638305,1.5646116733551025
0.6418648491676764,1.5668065547943115
0.641852180266943,1.5689706802368164
0.6417905386377941,1.5711843967437744
0.6417779241584749,1.5733089447021484
0.6417164255403713,1.575505256652832
0.641703865220434,1.5776474475860596
0.6416425090602668,1.5798864364624023
0.6416300026392299,1.5820589065551758
0.6415687883867232,1.5842339992523193
0.641556335605645,1.5864348411560059
0.6414952627133393,1.5886173248291016
0.6414828633148079,1.5907716751098633
0.6414219312380426,1.5929713249206543
0.6414095849661654,1.595149278640747
0.641348793163062,1.597339391708374
0.6413364997634554,1.5995116233825684
0.6412758476949011,1.6016747951507568
0.6412636069146802,1.6038877964019775
0.6412030940443103,1.6060943603515625
0.6411909056320788,1.6082396507263184
0.6411305314262606,1.6104507446289062
0.6411183951321013,1.612612247467041
0.6410581590599177,1.614799976348877
0.6410460746353815,1.6169497966766357
0.6409859761686141,1.6191308498382568
0.6409739433667114,1.6212995052337646
0.6409139819798249,1.6235401630401611
0.640902000555014,1.6257047653198242
0.6408421757251395,1.6279327869415283
0.6408302454333189,1.6301164627075195
0.6407705566402376,1.6323132514953613
0.6407586772387347,1.6344802379608154
0.6406991239648626,1.6366345882415771
0.640687295212425,1.6387999057769775
0.6406278769427965,1.640984296798706
0.6406160985995819,1.643136739730835
0.6405568148218347,1.6453197002410889
0.6405450866494017,1.64752197265625
0.64048593685376,1.6496763229370117
0.6404742586150587,1.6518666744232178
0.6404152422943185,1.6540770530700684
0.6404036137536813,1.6562576293945312
0.6403447304031947,1.6584701538085938
0.6403331513263264,1.6606295108795166
0.6402744004439864,1.6628901958465576
0.640262870597956,1.6650750637054443
0.6402042516841807,1.667248249053955
0.6401927708374112,1.6693956851959229
0.6401342833951298,1.6716063022613525
0.64012285131739,1.6737689971923828
0.640064494852026,1.6759979724884033
0.6400531113144209,1.678154706954956
0.6399948853338788,1.6803343296051025
0.639983550108841,1.6825480461120605
0.6399254541234907,1.6847071647644043
0.6399141669847713,1.6869070529937744
0.6398562005074331,1.6890966892242432
0.6398449612300932,1.6912763118743896
0.6397871237760234,1.693429708480835
0.6397759321364251,1.6956045627593994
0.6397182232233019,1.6977577209472656
0.6397070789990995,1.6999778747558594
0.6396494981470076,1.7021431922912598
0.6396384011171394,1.7042884826660156
0.6395809478485562,1.7065165042877197
0.6395698977932359,1.7086577415466309
0.6395125716330172,1.7109003067016602
0.6395015683337246,1.7130322456359863
0.6394443688090905,1.7152085304260254
0.6394334120485644,1.7173676490783691
0.6393763386890844,1.7195782661437988
0.639365428251313,1.7217278480529785
0.6393084805888934,1.723937749862671
0.6392976162591066,1.7260863780975342
0.6392407938279752,1.7282631397247314
0.6392299753926365,1.7304749488830566
0.6391732777293296,1.7326314449310303
0.6391625049761275,1.7348072528839111
0.639105931619476,1.7369837760925293
0.639095204337316,1.739168405532837
0.6390387548284316,1.7413525581359863
0.6390280728074285,1.7434985637664795
0.6389717466896903,1.7456748485565186
0.6389611097211593,1.7478582859039307
0.6389049065402002,1.7500011920928955
0.6388943144166501,1.7521812915802002
0.6388382337203437,1.754359483718872
0.638827686235468,1.756516456604004
0.6387717275739149,1.7587287425994873
0.6387612245225847,1.7608675956726074
0.6387053874480998,1.7630527019500732
0.6386949286263555,1.7651875019073486
0.6386392126934545,1.7673618793487549
0.6386287978984982,1.7695038318634033
0.6385732026638845,1.7717187404632568
0.6385628316940727,1.773880958557129
0.6385073567166252,1.7760815620422363
0.6384970293714605,1.778242826461792
0.6384416742122196,1.780463695526123
0.6384313902923439,1.7826488018035889
0.6383761545144997,1.78480863571167
0.6383659138216863,1.786998987197876
0.6383107969905653,1.789191722869873
0.6383005993277113,1.791369915008545
0.6382456010107643,1.7935686111450195
0.6382354461818833,1.795755386352539
0.6381805659486727,1.7979581356048584
0.6381704537588878,1.8001530170440674
0.6381156911810747,1.8023796081542969
0.6381056214366112,1.8045411109924316
0.6380509760879436,1.806753396987915
0.638040948596121,1.8089003562927246
0.6379864200524216,1.8111217021942139
0.6379764346216471,1.8132681846618652
0.6379220224608004,1.81545090675354
0.6379120789005618,1.8176062107086182
0.637857782702503,1.819838285446167
0.6378478808233615,1.8219974040985107
0.6377937001700636,1.8242247104644775
0.6377838397836463,1.82639741897583
0.6377297742591086,1.8285977840423584
0.6377199551781021,1.830780029296875
0.637666004368338,1.8329744338989258
0.6376562264064815,1.8351421356201172
0.637602389899507,1.8373441696166992
0.6375926528715852,1.8395612239837646
0.6375389302574072,1.8417415618896484
0.6375292339792431,1.843930721282959
0.6374756248498474,1.8461227416992188
0.6374659691382968,1.848304033279419
0.6374124730876369,1.850484848022461
0.6374028577605798,1.852646827697754
0.637349474384565,1.8548579216003418
0.6373398992609006,1.8570055961608887
0.6372866281573853,1.859205722808838
0.6372770930570243,1.8613381385803223
0.637223933825796,1.863598108291626
0.6372144385696547,1.8657574653625488
0.6371613908124227,1.8679733276367188
0.6371519352224159,1.870152235031128
0.6370989985428007,1.8723828792572021
0.6370895824418357,1.8745553493499756
0.6370367564453574,1.8767764568328857
0.637027379657327,1.8789949417114258
0.6369746639513941,1.881171703338623
0.6369653263011714,1.8833918571472168
0.6369127204950705,1.8856382369995117
0.6369034218085006,1.8878450393676758
0.6368509255133848,1.8900763988494873
0.6368416656172801,1.8922748565673828
0.6367892784461588,1.8944673538208008
0.6367800571682921,1.896627426147461
0.6367277787360199,1.8988232612609863
0.6367185959051186,1.9010124206542969
0.6366664258283838,1.9032983779907227
0.6366572812741234,1.905477523803711
0.6366052191714389,1.90773344039917
0.6365961127244365,1.9099218845367432
0.6365441582161289,1.9121227264404297
0.6365350897079377,1.9142894744873047
0.6364832424161354,1.9165167808532715
0.636474211679239,1.9187135696411133
0.6364224712278639,1.920903205871582
0.6364134780956692,1.923072338104248
0.6363618441104244,1.9252359867095947
0.6363528884172563,1.9273946285247803
0.6363013605256174,1.9295990467071533
0.6362924421067133,1.931797981262207
0.6362410199379172,1.9339311122894287
0.6362321386294202,1.9360816478729248
0.6361808218144549,1.9382877349853516
0.636171977453409,1.9404575824737549
0.6361207656250044,1.942636251449585
0.6361119580493475,1.9447956085205078
0.636060850841965,1.9469971656799316
0.6360520798905243,1.949143409729004
0.6360010769403459,1.951387882232666
0.6359923424528316,1.9535300731658936
0.6359414433977517,1.9557337760925293
0.6359327452147514,1.9579029083251953
0.6358819496943656,1.960108995437622
0.635873287657339,1.9622712135314941
0.635822595312935,1.9644832611083984
0.6358139692642076,1.9666683673858643
0.6357633797387555,1.9688622951507568
0.6357547895215141,1.971036672592163
0.6357043024596563,1.9732017517089844
0.6356957479179427,1.975379228591919
0.6356453629659846,1.9775710105895996
0.6356368439446907,1.9797656536102295
0.6355865607505917,1.981942892074585
0.635578077095453,1.9841346740722656
0.6355278953088164,1.9863269329071045
0.635519446866408,1.9884660243988037
0.6354693661384719,1.9906470775604248
0.6354609527562023,1.992823600769043
0.6354109727398302,1.9950404167175293
0.6354025942659364,1.9971709251403809
0.6353527146156078,1.9993901252746582
0.6353443708991494,2.001539707183838
0.6352945912709511,2.00374436378479
0.6352862821618062,2.0059080123901367
0.6352366022134222,2.008101224899292
0.6352283275622812,2.01029109954834
0.6351787469529847,2.012432336807251
0.6351705066113457,2.014615297317505
0.6351210250019896,2.016791820526123
0.6351128188221524,2.018958568572998
0.6350634358751603,2.0211315155029297
0.6350552637102227,2.0233054161071777
0.6350059790895801,2.0254569053649902
0.6349978407934318,2.0276498794555664
0.6349486541646769,2.029857873916626
0.6349405495919949,2.0320465564727783
0.6348914606222104,2.034252882003784
0.6348833896284539,2.0363893508911133
0.6348343979862577,2.0386316776275635
0.6348263604276633,2.0407698154449463
0.6347774657832005,2.042949676513672
0.634769461516777,2.045085906982422
0.6347206635417103,2.047304630279541
0.6347126924252345,2.049449920654297
0.6346639907927365,2.0516815185546875
0.6346560526847473,2.053816556930542
0.6346074470694919,2.056023597717285
0.6345995418292865,2.0582029819488525
0.6345510319074397,2.0603630542755127
0.6345431593950681,2.062535524368286
0.6344947448442806,2.0647759437561035
0.6344869049205413,2.0669472217559814
0.6344385854199397,2.069138526916504
0.6344307779463749,2.0713016986846924
0.634382553176553,2.07346773147583
0.6343747780154443,2.075667381286621
0.6343266476584551,2.0778167247772217
0.6343189046728179,2.079995632171631
0.6342708684121665,2.082209587097168
0.6342631574657459,2.084362745285034
0.6342152149863796,2.0865871906280518
0.6342075359436464,2.0887303352355957
0.6341596869319476,2.090919256210327
0.6341520396580934,2.093090534210205
0.6341042838018713,2.0952608585357666
0.6340966681628031,2.09741473197937
0.6340490051512864,2.0996298789978027
0.6340414210136235,2.101778268814087
0.6339938505374509,2.104011297225952
0.6339862977685198,2.1061747074127197
0.6339388195197341,2.1083199977874756
0.6339312979875636,2.1105146408081055
0.6338839116596026,2.1126742362976074
0.6338764212329208,2.1148293018341064
0.6338291265206093,2.1170427799224854
0.6338216670688378,2.1192054748535156
0.6337744636683811,2.121397018432617
0.6337670350616312,2.123568296432495
0.6337199226706064,2.125741481781006
0.6337125247796755,2.1279525756835938
0.6336655030970241,2.130178928375244
0.6336581357933903,2.1323258876800537
0.6336112045194107,2.1345152854919434
0.6336038676752292,2.13665509223938
0.6335570265115696,2.1388635635375977
0.6335497199996687,2.141014337539673
0.6335029686493185,2.143195152282715
0.6334956923431948,2.1453773975372314
0.6334490305104784,2.147583484649658
0.6334417842842932,2.1497254371643066
0.6333952116748619,2.151956558227539
0.6333879954034368,2.1541287899017334
0.6333415117242615,2.156308174133301
0.6333343252830742,2.1584973335266113
0.6332879302424382,2.1606483459472656
0.6332807735076194,2.1628382205963135
0.6332344668151114,2.165020227432251
0.6332273396634389,2.167161464691162
0.6331811210299455,2.169342517852783
0.6331740233388423,2.171515941619873
0.6331278924765409,2.1737146377563477
0.6331208241240694,2.175930976867676
0.6330747807464213,2.1781413555145264
0.6330677416112811,2.1802818775177
0.6330217854330236,2.1824867725372314
0.6330147753945461,2.18463397026062
0.6329689061316868,2.186830520629883
0.6329619250698321,2.1890032291412354
0.632916142439641,2.1912028789520264
0.6329091902349937,2.193359851837158
0.6328634939559966,2.195556163787842
0.6328565704897624,2.197723865509033
0.6328109602817338,2.199981212615967
0.6328040654357349,2.2021350860595703
0.6327585410196913,2.204312801361084
0.6327516746763636,2.2064919471740723
0.6327062357745569,2.208648920059204
0.6326993978169455,2.210832357406616
0.6326540441528558,2.212993621826172
0.6326472344646116,2.215175151824951
0.6326019657629405,2.2173702716827393
0.6325951842283166,2.219568967819214
0.6325500002149813,2.221752882003784
0.6325432467188289,2.223970890045166
0.6324981471209545,2.226166248321533
0.6324914215487196,2.2283313274383545
0.6324464060946334,2.2305784225463867
0.632439708332353,2.23274302482605
0.6323947767515774,2.2349491119384766
0.632388106685876,2.2370870113372803
0.632343258709122,2.2392845153808594
0.6323366162272082,2.2414581775665283
0.6322918515863692,2.243684768676758
0.6322852365760319,2.2458655834198
0.6322405550041773,2.2480924129486084
0.6322339673537816,2.2502493858337402
0.6321893685851503,2.2524361610412598
0.6321828081836354,2.2546157836914062
0.6321382919536291,2.2567553520202637
0.6321317586905038,2.2589316368103027
0.6320873247356815,2.261106014251709
0.6320808185010206,2.26328444480896
0.6320364665590917,2.265486001968384
0.6320299872435334,2.267643451690674
0.6319857170533517,2.2698163986206055
0.6319792645480934,2.2720115184783936
0.6319350758496505,2.2741756439208984
0.6319286500464462,2.276318073272705
0.6318845425808659,2.2784934043884277
0.631878143372022,2.280749797821045
0.6318341168815546,2.282951831817627
0.6318277441599268,2.2850637435913086
0.6317837983879414,2.287252187728882
0.6317774520469321,2.289431571960449
0.6317335867379125,2.29164719581604
0.6317272666714664,2.2937965393066406
0.6316834815710037,2.2960500717163086
0.6316771876736055,2.2982239723205566
0.6316334825283928,2.300422191619873
0.6316272146950629,2.302596092224121
0.6315835892528895,2.304771661758423
0.6315773473791819,2.3069586753845215
0.6315338013889268,2.3091282844543457
0.6315275853709255,2.3113152980804443
0.6314841185825518,2.3135077953338623
0.6314779283168671,2.3157100677490234
0.6314345404814166,2.317909002304077
0.6314283758651825,2.3200488090515137
0.6313850667347695,2.322248697280884
0.6313789276656405,2.324396848678589
0.6313356969934463,2.326578378677368
0.631329583369594,2.3287291526794434
0.6312864309098609,2.330962657928467
0.6312803426299715,2.3331191539764404
0.6312372681379972,2.3353323936462402
0.6312312051012675,2.3375041484832764
0.6311882083333998,2.3397371768951416
0.6311821704395351,2.3418803215026855
0.6311392511531662,2.344038248062134
0.6311332383023762,2.3462114334106445
0.6310903962559369,2.3484103679656982
0.631084408348934,2.3505945205688477
0.6310416433018882,2.352792978286743
0.6310356802398837,2.3549389839172363
0.6309929919527228,2.357111930847168
0.6309870536374237,2.359281301498413
0.630944441871662,2.3614308834075928
0.6309385282052686,2.3636045455932617
0.6308959927234367,2.3658008575439453
0.6308901036086395,2.367995500564575
0.6308476441742794,2.370201826095581
0.6308417795142562,2.372377872467041
0.6307993958919161,2.3745710849761963
0.6307935555903292,2.3767387866973877
0.6307512475455578,2.3788886070251465
0.6307454315065508,2.3810181617736816
0.6307031988058928,2.38320255279541
0.6306974069340877,2.3853368759155273
0.6306552493450777,2.387545585632324
0.6306494815455725,2.389676094055176
0.6306073988367298,2.3918850421905518
0.6306016550150957,2.3941025733947754
0.6305596469559198,2.3962645530700684
0.6305539270181979,2.3984274864196777
0.6305119933791624,2.4006078243255615
0.6305062972318615,2.4027862548828125
0.63046443778441,2.4049723148345947
0.6304587653345033,2.4071478843688965
0.6304169798510432,2.40933895111084
0.6304113310059659,2.4115374088287354
0.6303696192598647,2.4137024879455566
0.6303639939275112,2.4158692359924316
0.6303223556930898,2.4180753231048584
0.6303167537818108,2.4202382564544678
0.6302751888343399,2.4224233627319336
0.6302696102529403,2.424600601196289
0.6302281183686346,2.4267797470092773
0.6302225630263704,2.428952932357788
0.6301811439823839,2.4311482906341553
0.6301756117889593,2.4332852363586426
0.6301342653633807,2.4355244636535645
0.6301287562289457,2.437671184539795
0.630087482200793,2.4398694038391113
0.6300819960359413,2.442047357559204
0.6300407941851575,2.4442458152770996
0.6300353309009229,2.4464163780212402
0.6299942010083703,2.4485929012298584
0.6299887605162251,2.4507315158843994
0.6299477023636814,2.4529006481170654
0.6299422845755333,2.4550588130950928
0.6299012979456865,2.457247495651245
0.629895902773876,2.459381580352783
0.6298549874503195,2.461573839187622
0.6298496148076176,2.4637699127197266
0.6298087705748459,2.4659461975097656
0.6298034203744517,2.4681215286254883
0.6297626470178552,2.4703452587127686
0.6297573191733928,2.472507953643799
0.6297166164792536,2.4747064113616943
0.6297113109047706,2.4768824577331543
0.6296706786602573,2.4790539741516113
0.6296653952702216,2.4811923503875732
0.6296248332633855,2.483388662338257
0.6296195719726827,2.4855594635009766
0.6295790799924527,2.4877805709838867
0.6295738407163844,2.489903688430786
0.6295334185525625,2.4921154975891113
0.6295282012068435,2.494309902191162
0.6294878486501003,2.4964935779571533
0.6294826531508559,2.498664617538452
0.6294423699927265,2.5008397102355957
0.6294371962564907,2.502997875213623
0.6293969822893698,2.5052080154418945
0.6293918302330826,2.5073702335357666
0.6293516852502198,2.5095489025115967
0.629346554791225,2.5117199420928955
0.629306478586721,2.5139102935791016
0.6293013696427637,2.516054391860962
0.629261362011566,2.5182576179504395
0.6292562745007902,2.5204265117645264
0.6292163352386883,2.522615909576416
0.6292112690796348,2.5247421264648438
0.6291713979832558,2.526925563812256
0.6291663530948604,2.5291101932525635
0.629126549961665,2.5313119888305664
0.6291215262632547,2.5334551334381104
0.6290817908915335,2.5356781482696533
0.6290767883028261,2.537844657897949
0.6290371204916937,2.5400564670562744
0.6290321389327945,2.542210578918457
0.6289925384821868,2.54439115524292
0.6289875778735864,2.5465729236602783
0.628948044584256,2.5487749576568604
0.628943104846828,2.5509326457977295
0.6289036385203399,2.553149700164795
0.6288987195753396,2.55531644821167
0.6288593200140667,2.557485580444336
0.628854421783128,2.5596792697906494
0.6288150887902477,2.561842679977417
0.628810211195381,2.5640385150909424
0.6287709445748706,2.5662362575531006
0.6287660875384611,2.56840181350708
0.6287268870950941,2.570589303970337
0.628722050539899,2.5727291107177734
0.6286829160792407,2.574939489364624
0.6286780999283883,2.577103614807129
0.6286390312567914,2.5792720317840576
0.6286342354337775,2.581432342529297
0.6285952323583797,2.5836610794067383
0.628590456787066,2.5858230590820312
0.6285515191157841,2.5880377292633057
0.628546763720397,2.5901808738708496
0.628507891261924,2.592393636703491
0.6285031559670512,2.594557285308838
0.6284643485308521,2.596705913543701
0.6284596332614415,2.5988783836364746
0.6284208906577496,2.6010308265686035
0.6284161953391065,2.6031863689422607
0.6283775173789194,2.605384349822998
0.6283728419367053,2.6075360774993896
0.6283342284317809,2.6097280979156494
0.6283295727920107,2.6119391918182373
0.6282910235548634,2.6141128540039062
0.6282863876439042,2.6162688732147217
0.628247902487801,2.618457078933716
0.6282432862323692,2.620601177215576
0.6282048649713268,2.622770071029663
0.6282002682984866,2.624887704849243
0.628161910747266,2.6270697116851807
0.6281573335844278,2.629222869873047
0.628119039558532,2.6314234733581543
0.6281144818334496,2.633574962615967
0.6280762511491194,2.635791778564453
0.6280717127898888,2.6379637718200684
0.6280335452640984,2.6401681900024414
0.6280290261991555,2.642350912094116
0.6279909216496101,2.64452862739563
0.6279864218077289,2.646719217300415
0.6279483800528601,2.6488726139068604
0.6279438993631506,2.6510212421417236
0.6279059202221131,2.6531455516815186
0.6279014586140198,2.6553173065185547
0.6278635419066879,2.6575164794921875
0.6278590993099874,2.65968918800354
0.6278212448569511,2.661881923675537
0.6278168212017509,2.664064884185791
0.6277790288243122,2.6662819385528564
0.627774624041048,2.6684632301330566
0.6277368935612183,2.6706337928771973
0.6277325075806529,2.6727705001831055
0.6276948388211482,2.674988031387329
0.6276904715743694,2.6771509647369385
0.6276528643586078,2.6793243885040283
0.6276485157770265,2.6814591884613037
0.6276109699291239,2.6836483478546143
0.6276066399444725,2.685822010040283
0.6275691552892396,2.6880223751068115
0.6275648438335699,2.690199851989746
0.627527420196509,2.692413091659546
0.6275231272021906,2.6946027278900146
0.6274857644094914,2.696779489517212
0.6274814898092101,2.698930025100708
0.6274441876877472,2.7010669708251953
0.6274399314145028,2.7032322883605957
0.6274026897918316,2.7053792476654053
0.6273984517789363,2.7075347900390625
0.6273612704832899,2.709744691848755
0.6273570506643671,2.7119672298431396
0.6273199295246527,2.7141809463500977
0.6273157278336345,2.716325044631958
0.6272786666794309,2.7185118198394775
0.6272744830505567,2.720660924911499
0.6272374817121098,2.722869873046875
0.6272333160799247,2.7250003814697266
0.6271963743881454,2.7271978855133057
0.6271922266874985,2.729353189468384
0.627155344473958,2.7315709590911865
0.6271512146400005,2.733715534210205
0.6271143917369287,2.7359275817871094
0.6271102797051124,2.7381343841552734
0.6270735159453934,2.740326166152954
0.6270694216514687,2.7424862384796143
0.6270327168686383,2.7446775436401367
0.6270286402486531,2.7468631267547607
0.6269919942768954,2.749025821685791
0.6269879352671932,2.7511861324310303
0.6269513479413368,2.7533276081085205
0.6269473064785552,2.7555124759674072
0.6269107776340711,2.7577366828918457
0.6269067536551397,2.759922504425049
0.6268702831281375,2.76214861869812
0.6268662765702768,2.7643022537231445
0.6268298641975019,2.7664999961853027
0.6268258749982214,2.768673896789551
0.6267895206170515,2.770871877670288
0.6267855487141485,2.7730352878570557
0.626749252162591,2.7752537727355957
0.6267452974941486,2.777393341064453
0.6267090586108368,2.779628276824951
0.6267051211152225,2.781801700592041
0.6266689397394137,2.7839763164520264
0.6266650193552776,2.7861623764038086
0.6266288953268493,2.788306951522827
0.6266249919931228,2.790512800216675
0.6265889251525691,2.7926957607269287
0.6265850388084641,2.7948365211486816
0.6265490289968939,2.797056198120117
0.6265451595818995,2.799234390258789
0.6265092066410329,2.801386833190918
0.6265053540949155,2.8035709857940674
0.6264694578670811,2.8057243824005127
0.6264656221298817,2.8079097270965576
0.6264297824580135,2.8101065158843994
0.6264259634700472,2.8122329711914062
0.6263901801976812,2.814429998397827
0.6263863778995354,2.8165712356567383
0.6263506508708078,2.8187670707702637
0.62634686520334,2.8209221363067627
0.6263111942629831,2.823127269744873
0.6263074251673207,2.8253045082092285
0.6262718101606608,2.827514171600342
0.6262680575781983,2.829655885696411
0.6262324983511527,2.8318917751312256
0.6262287622235514,2.8341143131256104
0.6261932586226253,2.8362183570861816
0.6261895388918111,2.8384196758270264
0.6261540907640948,2.840604305267334
0.6261503873722568,2.8427796363830566
0.6261149945654235,2.844954490661621
0.6261113074550134,2.847111701965332
0.6260759698173155,2.8492825031280518
0.6260722989310448,2.8514413833618164
0.6260370163113116,2.8535969257354736
0.6260333615921515,2.855772018432617
0.6259981338397865,2.8579294681549072
0.6259944952309656,2.8600993156433105
0.6259593221959436,2.8623039722442627
0.6259556996409471,2.8644256591796875
0.6259205811738111,2.8666155338287354
0.6259169746163792,2.868788242340088
0.6258819105682385,2.8709473609924316
0.6258783199523645,2.8730950355529785
0.6258433101748915,2.875265121459961
0.6258397354448216,2.877423048019409
0.625804779790249,2.8796420097351074
0.6258012208904797,2.8817780017852783
0.6257663192115981,2.88399076461792
0.6257627760868757,2.886151075363159
0.6257279282370307,2.888303279876709
0.6257244008323496,2.8904788494110107
0.6256896066654395,2.8926444053649902
0.6256860949260411,2.894829511642456
0.6256513542965136,2.8970110416412354
0.6256478581678845,2.8991522789001465
0.6256131709307353,2.9013218879699707
0.6256096903586063,2.903491735458374
0.6255750563693753,2.9056522846221924
0.6255715912997203,2.907829761505127
0.6255370104144893,2.9099538326263428
0.6255335607935236,2.9121508598327637
0.6254990328689144,2.914353609085083
0.6254955986430937,2.916492223739624
0.6254611235362643,2.9186654090881348
0.6254577046522835,2.9208216667175293
0.6254232822209269,2.9230034351348877
0.6254198786257181,2.925147771835327
0.6253855087280592,2.9273226261138916
0.6253821203687915,2.929497003555298
0.6253478028635838,2.9317097663879395
0.625344429687661,2.9338579177856445
0.625310164434186,2.9360525608062744
0.6253068063892462,2.938237190246582
0.6252725932473086,2.9404001235961914
0.6252692502812225,2.942570209503174
0.6252350891111499,2.944718599319458
0.6252317611720195,2.946885824203491
0.6251976518346583,2.9490745067596436
0.6251943388708162,2.9512135982513428
0.62516028122753,2.9533956050872803
0.6251569831875372,2.955590009689331
0.6251229771002041,2.9577486515045166
0.6251196939328502,2.959909439086914
0.6250857392638607,2.962087631225586
0.6250824709181607,2.9642412662506104
0.625048567530415,2.966439962387085
0.6250453139556105,2.968569278717041
0.6250114617125159,2.970785617828369
0.625008222858072,2.9729316234588623
0.6249744216235408,2.975126028060913
0.624971197439146,2.977259635925293
0.6249374470775934,2.97943377494812
0.6249342375131574,2.981590509414673
0.6249005378894985,2.9837870597839355
0.6248973428951524,2.9859180450439453
0.6248636938748009,2.988147497177124
0.6248605134008944,2.990334987640381
0.624826914849759,2.992494821548462
0.6248237488468611,2.9946722984313965
0.624790200631344,2.9968154430389404
0.6247870490502401,2.9989969730377197
0.6247535510372347,3.001173973083496
0.6247504138289265,3.003314971923828
0.6247169658858147,3.0054874420166016
0.6247138430015189,3.0076546669006348
0.6246804449961688,3.00984787940979
0.6246773363873158,3.0120136737823486
0.6246439881880802,3.0141663551330566
0.6246408938063129,3.0163486003875732
0.6246075952820265,3.018527030944824
0.6246045150791995,3.0206542015075684
0.6245712660991765,3.022871494293213
0.6245682000273545,3.0250184535980225
0.6245350004613865,3.0272109508514404
0.6245319484728441,3.029366970062256
0.6244987981911981,3.0315911769866943
0.6244957602384176,3.0337612628936768
0.6244626591118339,3.035961389541626
0.624459635147505,3.038145065307617
0.6244265830471946,3.040313243865967
0.6244235730242126,3.042496919631958
0.624390569821855,3.044659376144409
0.624387573693321,3.046846389770508
0.6243546192610628,3.0489964485168457
0.6243516369802808,3.051191568374634
0.6243187311907326,3.0534005165100098
0.6243157627112103,3.0555825233459473
0.6242829054374449,3.057771921157837
0.6242799507128913,3.0599539279937744
0.6242471418284422,3.0621109008789062
0.6242442008127671,3.064276933670044
0.6242114401916251,3.0664732456207275
0.6242085128389381,3.0685908794403076
0.6241758003555505,3.0708017349243164
0.6241728866201596,3.0729362964630127
0.6241402221494272,3.0751445293426514
0.6241373219858385,3.077298641204834
0.6241047054031144,3.0795068740844727
0.6241018187660298,3.081655979156494
0.6240692499471159,3.0838541984558105
0.6240663767914337,3.086031436920166
0.6240338556125803,3.088219165802002
0.624030995893393,3.090407609939575
0.6239985222312956,3.092592716217041
0.6239956759038889,3.094759941101074
0.623963249635687,3.0969021320343018
0.6239604166555398,3.099111795425415
0.6239280376588136,3.101304531097412
0.6239252179815962,3.1034607887268066
0.6238928861343659,3.1056673526763916
0.6238900797159388,3.1078503131866455
0.6238577948966625,3.1100919246673584
0.6238550016930761,3.1122231483459473
0.6238227637806468,3.114410877227783
0.6238199837481397,3.1165614128112793
0.6237877926218843,3.118736505508423
0.6237850257168837,3.1208901405334473
0.6237528812565604,3.1230995655059814
0.6237501274356789,3.125237226486206
0.6237180295214759,3.127441644668579
0.6237152887415126,3.129579782485962
0.6236832372540457,3.1317877769470215
0.6236805094719842,3.1339566707611084
0.6236485042922945,3.136120319366455
0.6236457894653021,3.1382651329040527
0.623613830474855,3.1404521465301514
0.6236111285602826,3.1426188945770264
0.6235792156409646,3.1448185443878174
0.6235765265963441,3.1469738483428955
0.623544659630463,3.149130344390869
0.6235419834135076,3.1513352394104004
0.6235101622837881,3.153489589691162
0.6235074988523913,3.1556954383850098
0.6234757234419749,3.157837152481079
0.623473072754209,3.1600232124328613
0.6234413429466511,3.1622586250305176
0.6234387049607671,3.164396047592163
0.623407020640036,3.1666059494018555
0.6234043953144618,3.168776035308838
0.623372756364936,3.170926809310913
0.6233701436582761,3.1730735301971436
0.6233385499647431,3.175286293029785
0.6233359498357774,3.177433967590332
0.623304401283432,3.179673910140991
0.6233018136911149,3.181842088699341
0.6232703101655563,3.184070587158203
0.6232677350690164,3.18628191947937
0.6232362764562472,3.188453197479248
0.6232337138147854,3.1906239986419678
0.6232023000012101,3.1927993297576904
0.6231997497743,3.1949727535247803
0.6231683806467222,3.1971302032470703
0.6231658427940077,3.1993260383605957
0.6231345182396294,3.2014832496643066
0.6231319927209251,3.2036945819854736
0.6231007126273441,3.2058982849121094
0.623098199402634,3.2080843448638916
0.6230669636578428,3.2102859020233154
0.623064462687279,3.212425470352173
0.623033271179662,3.2146155834198
0.6230307824235649,3.2167880535125732
0.6229996350418979,3.2189478874206543
0.6229971584607542,3.221116065979004
0.622966055094202,3.223336696624756
0.6229635906486647,3.2254984378814697
0.6229325311867795,3.2277185916900635
0.6229300788376662,3.2298431396484375
0.6228990631703857,3.2320547103881836
0.622896622878679,3.2342538833618164
0.622865650896325,3.236400842666626
0.6228632226231704,3.238564968109131
0.6228322942164467,3.2407212257385254
0.6228298779231527,3.2428836822509766
0.622798992983144,3.2450661659240723
0.6227965886311808,3.2472474575042725
0.6227657470493502,3.249401092529297
0.6227633546003492,3.251605987548828
0.6227325562685371,3.2537848949432373
0.6227301756842897,3.2559895515441895
0.6226994204947123,3.2581937313079834
0.6226970517371693,3.2603328227996826
0.6226663395824164,3.262505054473877
0.6226639826136873,3.2646515369415283
0.6226333133867206,3.266840934753418
0.6226309681690728,3.2689924240112305
0.6226003417632254,3.2711753845214844
0.6225980082590832,3.273344039916992
0.6225674245680564,3.2755556106567383
0.6225651027400002,3.2776803970336914
0.6225345616578627,3.2799739837646484
0.6225322514686287,3.282158613204956
0.6225017528898152,3.284331798553467
0.622499454302294,3.286533832550049
0.6224689981216032,3.288675308227539
0.6224667110988392,3.2908358573913574
0.6224362972114319,3.2930140495300293
0.6224340217166232,3.295179605484009
0.6224036500180213,3.2973344326019287
0.622401386014518,3.2994818687438965
0.6223710564006033,3.3016531467437744
0.6223688038519067,3.3038530349731445
0.6223385162189177,3.3060595989227295
0.6223362750886808,3.308220863342285
0.6223060293332129,3.310406446456909
0.6223037995852383,3.312534809112549
0.6222735956042413,3.3147404193878174
0.622271377202481,3.3169031143188477
0.622241214893258,3.319105863571167
0.6222390078018127,3.321235179901123
0.6222088870620177,3.3234026432037354
0.6222066912451363,3.3255529403686523
0.6221766119727741,3.327777862548828
0.622174427394852,3.3299288749694824
0.622144389488275,3.3321657180786133
0.6221422161138546,3.334338426589966
0.622112219471763,3.3365025520324707
0.6221100572655321,3.3386785984039307
0.6220801017869713,3.3408472537994385
0.6220779507137628,3.3430216312408447
0.6220480362981216,3.3452186584472656
0.6220458963229129,3.3473687171936035
0.6220160228699231,3.349519729614258
0.6220138939578346,3.351724147796631
0.6219840613675691,3.3539206981658936
0.6219819434838646,3.3561038970947266
0.6219521516567351,3.3583076000213623
0.6219500447668203,3.360468626022339
0.6219202936035773,3.362675189971924
0.6219181976729992,3.364830732345581
0.6218884870747293,3.367093086242676
0.6218864020691758,3.3692803382873535
0.621856731937301,3.371450424194336
0.6218546578226003,3.3735806941986084
0.6218250280588759,3.375808000564575
0.6218229648009951,3.377964496612549
0.621793375307509,3.380182981491089
0.621791322872554,3.382352352142334
0.6217617735517245,3.3845295906066895
0.6217597319059397,3.386704206466675
0.6217302226605148,3.3888635635375977
0.6217281917702815,3.391007900238037
0.6216987225033367,3.3931877613067627
0.6216967023351728,3.3953628540039062
0.6216672729501108,3.3975377082824707
0.6216652634706704,3.3997178077697754
0.6216358738712187,3.401888608932495
0.621633875047291,3.404094696044922
0.6216045251375005,3.406275510787964
0.6216025369360098,3.408414363861084
0.6215732266202544,3.410623073577881
0.6215712490082581,3.412771701812744
0.6215419781912322,3.4149906635284424
0.6215400111359224,3.4171323776245117
0.6215107797226401,3.4193217754364014
0.6215088231913405,3.421482801437378
0.6214796310871341,3.423701047897339
0.6214776850473009,3.42583966255188
0.6214485321578199,3.4280569553375244
0.6214465965770406,3.430248498916626
0.6214174828082496,3.432462692260742
0.6214155576542425,3.43464994430542
0.6213864829124204,3.4367969036102295
0.6213845681530341,3.4389846324920654
0.6213555323447726,3.441131830215454
0.6213536279479851,3.4433047771453857
0.6213246309801873,3.4454729557037354
0.6213227369141054,3.447648763656616
0.6212937786939853,3.4498486518859863
0.6212918949268441,3.4520251750946045
0.6212629753619233,3.4542465209960938
0.6212611018620856,3.456411600112915
0.6212322208601945,3.4585940837860107
0.62123035759615,3.460742473602295
0.6212015150654243,3.462944746017456
0.6211996620057891,3.465075731277466
0.6211708578546702,3.467301845550537
0.6211690149681866,3.469456911087036
0.6211402491054189,3.4716761112213135
0.6211384163609537,3.4738059043884277
0.621109688695584,3.4759998321533203
0.6211078660621292,3.4781813621520996
0.6210791765035062,3.480379104614258
0.6210773639501773,3.4825479984283447
0.6210487124079487,3.484738349914551
0.6210469099039849,3.4869041442871094
0.621018296288097,3.489102363586426
0.6210165038028603,3.491288900375366
0.6209879280235571,3.493434190750122
0.6209861455265315,3.495577096939087
0.6209576074943526,3.4977612495422363
0.6209558349551441,3.499969005584717
0.620927334580924,3.502139091491699
0.6209255719692591,3.5042920112609863
0.6208971091641263,3.506488800048828
0.6208953564498525,3.5086495876312256
0.6208669311252272,3.510852575302124
0.6208651882783112,3.512984037399292
0.620836800345905,3.5151867866516113
0.6208350673364335,3.517345905303955
0.6208067167082479,3.519545555114746
0.6208049935064258,3.521692991256714
0.6207766800947508,3.523899793624878
0.6207749666709015,3.5260722637176514
0.6207466903883146,3.5282986164093018
0.6207449867128789,3.53047251701355
0.6207167474722439,3.5326530933380127
0.6207150535157798,3.5348339080810547
0.6206868512302455,3.5370025634765625
0.6206851669634273,3.5391857624053955
0.6206570015464262,3.541351795196533
0.6206553269400444,3.5435070991516113
0.620627198305292,3.5456881523132324
0.6206255333302522,3.547883987426758
0.620597441391745,3.550081253051758
0.6205957860190676,3.552248477935791
0.620567730691083,3.554427146911621
0.6205660848919028,3.556575298309326
0.6205380660889969,3.5587809085845947
0.6205364298345626,3.560912847518921
0.6205084474715695,3.563098669052124
0.6205068207332427,3.56526517868042
0.6204788747252737,3.567483901977539
0.6204772574745288,3.5696310997009277
0.6204493477369705,3.5718462467193604
0.6204477399453939,3.573993682861328
0.6204198663939076,3.5761656761169434
0.6204182680331973,3.5783567428588867
0.6203904305837178,3.5805234909057617
0.6203888416256832,3.582684278488159
0.6203610401944172,3.5848729610443115
0.6203594606109778,3.587066888809204
0.6203316951144036,3.5892202854156494
0.6203301248775891,3.591393232345581
0.6203023952324546,3.59354567527771
0.6203008343144042,3.595724105834961
0.6202731404377264,3.5978963375091553
0.6202715888106884,3.6000635623931885
0.620243930619752,3.6022369861602783
0.620242388256083,3.6043975353240967
0.6202147656684398,3.6065664291381836
0.6202132325406041,3.6086883544921875
0.6201856454740707,3.610898494720459
0.6201841215546408,3.6130502223968506
0.6201565699272991,3.6152563095092773
0.6201550551889534,3.61739444732666
0.6201275389191483,3.6196184158325195
0.6201260333346724,3.621785879135132
0.6200985523410109,3.6239960193634033
0.6200970558832967,3.6261541843414307
0.6200696100846473,3.6283645629882812
0.620068122726691,3.6305580139160156
0.6200407120421825,3.6327571868896484
0.6200392337570861,3.634939670562744
0.6200118581061062,3.637105703353882
0.6200103888670758,3.63930082321167
0.6199830481692703,3.6414570808410645
0.6199815879496159,3.643632173538208
0.6199542821248879,3.6457955837249756
0.6199528308980233,3.647975206375122
0.6199255598665312,3.6501882076263428
0.619924117605973,3.6523332595825195
0.6198968812881304,3.654569149017334
0.6198954479674978,3.656721353530884
0.6198682462839724,3.6589126586914062
0.6198668218769865,3.661073684692383
0.6198396547486983,3.66326642036438
0.619838239229182,3.665393829345703
0.619811106577303,3.6676268577575684
0.61980969991918,3.669793128967285
0.6197826016651333,3.671999454498291
0.6197812038424281,3.674196243286133
0.6197541399078861,3.676403522491455
0.6197527508947233,3.678607225418091
0.6197257212016071,3.680793523788452
0.619724340972211,3.6829700469970703
0.6196973454426896,3.685140371322632
0.6196959739713837,3.687326669692993
0.6196690125278729,3.6894915103912354
0.6196676497890793,3.6916754245758057
0.6196407223542404,3.6938223838806152
0.6196393683224799,3.6960086822509766
0.619612474819219,3.6982147693634033
0.6196111294691097,3.7003893852233887
0.6195842698205766,3.7025694847106934
0.6195829331268344,3.704737424850464
0.6195561072564216,3.706923246383667
0.6195547791938592,3.709052324295044
0.619527987025201,3.711259603500366
0.6195266675687277,3.7134013175964355
0.619499909025699,3.7156078815460205
0.61949859815032,3.7177486419677734
0.6194718731570356,3.719970941543579
0.6194705708378522,3.7221739292144775
0.6194438793186657,3.7243402004241943
0.6194425855308734,3.7265143394470215
0.6194159274103765,3.7286717891693115
0.6194146421292662,3.7308435440063477
0.6193880173322873,3.73300838470459
0.6193867405332442,3.7351603507995605
0.6193601489848475,3.737325668334961
0.6193588806433503,3.7395169734954834
0.6193323222688354,3.7416586875915527
0.6193310623604567,3.743809461593628
0.6193045370853567,3.745961904525757
0.6193032855857616,3.7481613159179688
0.6192767933358436,3.750330924987793
0.61927555022079,3.752471446990967
0.6192490909220526,3.7546546459198
0.6192478561673904,3.7567949295043945
0.6192214297460634,3.75897216796875
0.6192202033277346,3.7611162662506104
0.6191938097102786,3.7633156776428223
0.6191925916043162,3.7654802799224854
0.619166230717421,3.7677197456359863
0.6191650208999485,3.769850492477417
0.6191386926705325,3.7720489501953125
0.6191374911177647,3.7742433547973633
0.6191111954729734,3.7764062881469727
0.6191100021612149,3.7785727977752686
0.619083739028421,3.780758857727051
0.6190825539340653,3.7829298973083496
0.6190563232408672,3.7851362228393555
0.619055146340398,3.787320137023926
0.6190289480146189,3.789487361907959
0.6190277792846081,3.791656732559204
0.6190016132542951,3.7938144207000732
0.6190004526714035,3.7960169315338135
0.6189743188648269,3.7981936931610107
0.6189731664058027,3.800353765487671
0.618947064751455,3.802544116973877
0.6189459203931345,3.8047170639038086
0.6189198508197297,3.8069076538085938
0.618918714539036,3.8090431690216064
0.6188926769755081,3.8112149238586426
0.6188915487494518,3.8133530616760254
0.6188655431249545,3.8155877590179443
0.6188644229306324,3.8177430629730225
0.618838449174538,3.8199527263641357
0.6188373369891323,3.8221354484558105
0.6188113950310317,3.824302911758423
0.618810290831811,3.826472043991089
0.6187843806015112,3.828660726547241
0.6187832843658286,3.830845594406128
0.618757405793353,3.8329851627349854
0.6187563174986476,3.835130214691162
0.6187304705142349,3.8373465538024902
0.618729390138029,3.8395285606384277
0.6187035746721324,3.841677665710449
0.6187025021920333,3.843885660171509
0.6186767181753193,3.8460843563079834
0.6186756535690178,3.8482086658477783
0.6186499009323658,3.850419044494629
0.6186488441776358,3.8525679111480713
0.6186231228521374,3.8547725677490234
0.6186220739268358,3.856900930404663
0.6185963838437933,3.859076499938965
0.6185953427258598,3.8612208366394043
0.6185696838167857,3.8633921146392822
0.6185686504842421,3.865548849105835
0.6185430226808584,3.867795944213867
0.6185419971118088,3.8699395656585693
0.6185164003460458,3.872162103652954
0.6185153825186751,3.8743605613708496
0.6184898167226713,3.8765602111816406
0.618488806615246,3.8787384033203125
0.6184632717213469,3.8808889389038086
0.6184622693122137,3.8830573558807373
0.6184367652529705,3.885214328765869
0.6184357705205573,3.8873634338378906
0.6184102972287268,3.889552593231201
0.6184093101515409,3.891754150390625
0.6183838675600846,3.8939006328582764
0.618382888116713,3.8960986137390137
0.6183574761587958,3.8982996940612793
0.6183565043279052,3.900416851043701
0.6183311229368951,3.9026248455047607
0.6183301586972308,3.9047391414642334
0.618304807806698,3.9069066047668457
0.6183038511370844,3.90905499458313
0.6182785306808003,3.9112234115600586
0.6182775815601392,3.913360595703125
0.618252291472076,3.915560245513916
0.618251349879348,3.9177141189575195
0.6182260900936778,3.919934034347534
0.6182251560079405,3.922081470489502
0.6181999264590338,3.924265146255493
0.6181989998594222,3.926435947418213
0.6181738004818487,3.928621530532837
0.6181728813475748,3.9307971000671387
0.6181477120761006,3.9329872131347656
0.6181468003864526,3.9351603984832764
0.6181216611560417,3.9373161792755127
0.6181207568903845,3.9394850730895996
0.6180956476361958,3.9416332244873047
0.6180947507739695,3.9438230991363525
0.6180696714313578,3.9459691047668457
0.6180687819520786,3.948185920715332
0.6180437324565929,3.9503796100616455
0.6180428503398516,3.9525275230407715
0.6180178306272348,3.9547553062438965
0.6180169558526976,3.9568803310394287
0.6179919658588853,3.9591047763824463
0.6179910984062926,3.9612514972686768
0.6179661380674125,3.9634337425231934
0.6179652779165791,3.965587615966797
0.6179403471689507,3.967829465866089
0.617939494299765,3.9699819087982178
0.6179145930798984,3.9721767902374268
0.6179137474723225,3.9743714332580566
0.6178888757169178,3.9765403270721436
0.6178880373509869,3.978740930557251
0.6178631949969334,3.9809281826019287
0.6178623638527557,3.983102321624756
0.6178375508371314,3.9852731227874756
0.6178367268948876,3.9874489307403564
0.617811943154958,3.989635705947876
0.6178111263949011,3.991875648498535
0.6177863718681195,3.9940831661224365
0.617785562270574,3.9962663650512695
0.6177608368945792,3.9984683990478516
0.6177600344399421,4.0006139278411865
0.6177353381525589,4.0028088092803955
0.6177345428212977,4.004955291748047
0.6177098755605361,4.007148027420044
0.6177090873331897,4.009284734725952
0.6176844490372438,4.011433839797974
0.6176836678944212,4.013608455657959
0.6176590585016688,4.015803813934326
0.6176582844240501,4.017949342727661
0.6176337038730515,4.020175933837891
0.6176329368413864,4.022380590438843
0.6176083850708842,4.024584531784058
0.6176076250659923,4.026769638061523
0.6175831020149107,4.028932094573975
0.6175823490176809,4.0310962200164795
0.6175578546251248,4.033254623413086
0.6175571086165152,4.035410404205322
0.6175326428217698,4.037580251693726
0.6175319037828072,4.039808750152588
0.6175074665253363,4.04199481010437
0.6175067344371166,4.044206619262695
0.6174823256565637,4.046382665634155
0.6174816005002502,4.048513889312744
0.6174572201364361,4.050715446472168
0.6174565018932608,4.0528504848480225
0.6174321498861842,4.055049896240234
0.6174314385374461,4.057178020477295
0.6174071148272822,4.059367418289185
0.6174064103543478,4.061532735824585
0.6173821148814477,4.063757658004761
0.6173814172657508,4.06591796875
0.6173571499706411,4.068121671676636
0.6173564591936822,4.070286273956299
0.6173322200170642,4.072468519210815
0.6173315360604099,4.07466197013855
0.6173073249431589,4.076866149902344
0.6173066477884425,4.07907247543335
0.6172824646716072,4.081233263015747
0.6172817943005273,4.083402872085571
0.6172576391253292,4.0855772495269775
0.6172569755196506,4.087730646133423
0.6172328482274829,4.089914321899414
0.6172321913690355,4.092091083526611
0.6172080919014635,4.094294309616089
0.617207441772142,4.096435070037842
0.6171833700709012,4.098612546920776
0.6171827266526655,4.100780248641968
0.6171586826596616,4.10298490524292
0.6171580459345356,4.105114459991455
0.6171340295918442,4.1073267459869385
0.6171333995419164,4.109464406967163
0.6171094107917817,4.1116557121276855
0.6171087873992042,4.113805770874023
0.6170848261840387,4.116018295288086
0.6170842094310274,4.118213891983032
0.617060275693411,4.120387315750122
0.6170596655622453,4.12256646156311
0.6170357592449252,4.124746084213257
0.6170351557179474,4.1269261837005615
0.617011276763837,4.129082441329956
0.6170106798234521,4.131248950958252
0.6169868281756308,4.133415222167969
0.6169862378043066,4.135599374771118
0.6169624134060183,4.1377716064453125
0.616961829586285,4.1399452686309814
0.6169380323809385,4.142136335372925
0.616937455095388,4.144292116165161
0.6169136850265563,4.146472692489624
0.6169131142578423,4.148620128631592
0.616889371269261,4.150810956954956
0.6168888070000992,4.152974843978882
0.6168650910356669,4.155137062072754
0.6168645332488334,4.157283306121826
0.616840844252611,4.1595094203948975
0.6168402929309433,4.161644458770752
0.6168166308471529,4.16385555267334
0.6168160859735492,4.16600227355957
0.6167924507465736,4.168257474899292
0.6167919123039926,4.170436859130859
0.6167683038783753,4.172587871551514
0.6167677718498357,4.174759864807129
0.6167441901702798,4.176926374435425
0.61674366453886,4.179105758666992
0.6167201095502276,4.181227684020996
0.6167195902990663,4.183417558670044
0.6166960619463775,4.185576677322388
0.6166955490586724,4.187782049179077
0.6166720472871059,4.189964532852173
0.6166715407461142,4.192137241363525
0.6166480655010057,4.194340705871582
0.6166475652900428,4.196504592895508
0.6166241165168849,4.198685884475708
0.6166236226193257,4.200831174850464
0.6166002002637669,4.203025817871094
0.6165997126630444,4.205188512802124
0.6165763166708891,4.207381725311279
0.6165758353504941,4.209513902664185
0.6165524656677016,4.211782693862915
0.6165519906111832,4.213937044143677
0.6165286471838674,4.216192960739136
0.616528178374832,4.2183661460876465
0.6165048611492605,4.220534324645996
0.6165043985713726,4.22272801399231
0.6164811074939661,4.224932670593262
0.6164806511309469,4.227084636688232
0.6164573861482792,4.229248523712158
0.6164569359839067,4.231400728225708
0.6164336970427038,4.23356032371521
0.6164332530608131,4.235750198364258
0.6164100401079524,4.237899541854858
0.6164096022924348,4.2400994300842285
0.616386415274945,4.242300748825073
0.6163859836097481,4.244426012039185
0.6163628224748083,4.246644973754883
0.6163623969439358,4.248826742172241
0.6163392616388749,4.251041650772095
0.6163388422263858,4.253175258636475
0.6163157326986828,4.255341053009033
0.6163153193886923,4.257493019104004
0.6162922355859741,4.259682893753052
0.6162918283626521,4.26181435585022
0.6162687702326948,4.264029502868652
0.6162683690802664,4.266203165054321
0.6162453365709935,4.26839280128479
0.6162449414737386,4.270575284957886
0.6162219345332208,4.272732973098755
0.6162215454754741,4.274912357330322
0.6161985640519292,4.277090311050415
0.6161981810180795,4.279263734817505
0.6161752250598711,4.2815165519714355
0.6161748480343615,4.28371000289917
0.6161519174899989,4.285863161087036
0.6161515464573263,4.288032054901123
0.6161286412754637,4.2901952266693115
0.616128276220179,4.292356252670288
0.616105396349616,4.294567108154297
0.6161050372563227,4.2966835498809814
0.6160821826460026,4.298876523971558
0.6160818294993581,4.3010475635528564
0.6160590000983673,4.30321192741394
0.616058652883082,4.305356740951538
0.6160358486406506,4.307549238204956
0.6160355073414874,4.309700965881348
0.6160127282069877,4.31195592880249
0.6160123928087622,4.3141090869903564
0.6159896387317086,4.31631064414978
0.6159893092192886,4.3185107707977295
0.6159665801493368,4.320658922195435
0.6159662565076426,4.322807312011719
0.6159435523945894,4.324980020523071
0.6159432346085928,4.327152252197266
0.6159205554023756,4.329345703125
0.6159202434571003,4.3314924240112305
0.6158975891077964,4.333667993545532
0.6158972829883174,4.335880517959595
0.6158746534461433,4.338078022003174
0.6158743531375872,4.340243577957153
0.6158517483528988,4.3424623012542725
0.6158514538404428,4.3446290493011475
0.6158288737637343,4.346822261810303
0.6158285850326067,4.348943710327148
0.61580602961451,4.351140022277832
0.6158057466499897,4.353307723999023
0.6157832158412748,4.355488538742065
0.6157829386286909,4.357624530792236
0.615760432380264,4.359843730926514
0.6157601609049962,4.361998081207275
0.6157376791679006,4.364233016967773
0.6157374134153782,4.366388320922852
0.6157149561407929,4.368601560592651
0.6157146960964952,4.37078857421875
0.6156922632357348,4.372941970825195
0.6156920088851907,4.3750927448272705
0.6156696003897048,4.3772873878479
0.6156693517184924,4.379453897476196
0.6156469675398651,4.381660461425781
0.6156467245336121,4.383850574493408
0.6156243646235617,4.386027812957764
0.615624127267944,4.3881988525390625
0.6156017915783225,4.390367269515991
0.6156015598590654,4.392564058303833
0.6155792483418575,4.3947858810424805
0.6155790222447348,4.39692759513855
0.6155567348520581,4.3991358280181885
0.6155565143628919,4.40127968788147
0.6155342510469959,4.403465986251831
0.6155340361516564,4.405638933181763
0.6155117968649229,4.407850503921509
0.6155115875493281,4.410004377365112
0.6154893722442696,4.4122161865234375
0.6154891684943857,4.414387941360474
0.6154669771236456,4.416575908660889
0.6154667789254858,4.418747901916504
0.6154446114418383,4.420922517776489
0.6154444187814636,4.423105239868164
0.6154222751378119,4.425252914428711
0.6154220880013306,4.427413702011108
0.6153999681507073,4.429620742797852
0.6153997865242745,4.431805849075317
0.6153776904198421,4.433978080749512
0.6153775142896595,4.436164617538452
0.6153554418847077,4.438336610794067
0.615355271237024,4.4405107498168945
0.6153332224849718,4.4426915645599365
0.6153330573060818,4.444837331771851
0.6153110321604744,4.447032690048218
0.6153108724367193,4.4491870403289795
0.6152888708512304,4.451393127441406
0.6152887165689973,4.453549385070801
0.6152667384974261,4.455720663070679
0.6152665896431481,4.457859039306641
0.6152446350394206,4.460028648376465
0.6152444915995766,4.46220850944519
0.6152225604177443,4.464423894882202
0.6152224223788582,4.466603517532349
0.6152005145730984,4.468793153762817
0.6152003819217395,4.470995187759399
0.615178497446354,4.47314977645874
0.6151783701691375,4.475329399108887
0.6151565089785522,4.477473974227905
0.6151563870621372,4.479622840881348
0.6151345491109027,4.481776475906372
0.6151344325419936,4.483971834182739
0.6151126177847839,4.486170768737793
0.6151125065501293,4.488328456878662
0.6150907149417414,4.490504264831543
0.6150906090281346,4.492688417434692
0.615068840523488,4.494868040084839
0.6150687399177666,4.497011423110962
0.6150469944719037,4.4992406368255615
0.6150468991609487,4.5013837814331055
0.6150251767290331,4.503604173660278
0.6150250866997701,4.50578761100769
0.6150033872370873,4.507960557937622
0.615003302476485,4.510161876678467
0.6149816259384413,4.5123372077941895
0.6149815464335122,4.514524221420288
0.6149598927756345,4.516719102859497
0.6149598185134344,4.518865585327148
0.6149381876913697,4.5210583209991455
0.6149381186589973,4.523230791091919
0.6149165106285123,4.525422096252441
0.6149164468131096,4.527590751647949
0.6148948615300905,4.529757738113403
0.614894802918842,4.531934022903442
0.6148732403392941,4.534124851226807
0.614873186919427,4.5362701416015625
0.6148516469994739,4.538468360900879
0.6148515987582578,4.540632724761963
0.6148300814541408,4.542775869369507
0.6148300383788878,4.544953107833862
0.6148085436469665,4.547154664993286
0.6148085057250304,4.549309730529785
0.6147870335217811,4.551560401916504
0.6147870007405584,4.5537269115448
0.6147655510225748,4.555927991867065
0.6147655233695027,4.55809760093689
0.6147440960934947,4.560248374938965
0.6147440735560529,4.5624284744262695
0.6147226686788465,4.564662933349609
0.6147226512445554,4.566831350326538
0.6147012687230922,4.569043159484863
0.6147012563795142,4.571234226226807
0.6146798961708511,4.573400259017944
0.6146798889055891,4.575570583343506
0.6146585509668978,4.5777177810668945
0.6146585487675962,4.5799078941345215
0.6146372330561628,4.582115888595581
0.6146372359105062,4.584261417388916
0.6146159423837312,4.586470603942871
0.614615950279445,4.588634967803955
0.6145946788948424,4.590809345245361
0.6145946918196928,4.592965364456177
0.6145734425348897,4.595135688781738
0.6145734604766826,4.597283840179443
0.6145522332494192,4.599551439285278
0.6145522561960012,4.601693153381348
0.61453105098413,4.603925704956055
0.6145310789233872,4.606113433837891
0.614509895684873,4.608250141143799
0.6145099286047315,4.6104350090026855
0.614488767297651,4.612602472305298
0.6144888051860764,4.614766597747803
0.6144676657686174,4.616964340209961
0.6144677086136152,4.6191325187683105
0.6144465910440763,4.621324300765991
0.614446638833691,4.6234846115112305
0.6144255430704818,4.625642538070679
0.614425595792797,4.627844333648682
0.6144045217944372,4.630080699920654
0.6144045794375756,4.632244348526001
0.6143835271626945,4.634443521499634
0.614383589714818,4.636601448059082
0.6143625591221545,4.63879919052124
0.6143626265714632,4.640972375869751
0.6143416176198655,4.643154859542847
0.6143416899545985,4.645346403121948
0.614320702603023,4.647571325302124
0.6143207798114575,4.649708271026611
0.6142998140189695,4.651932954788208
0.614299896089421,4.65411901473999
0.6142789518151937,4.656307935714722
0.6142790387360157,4.658482074737549
0.6142581159393297,4.660627603530884
0.6142582076989138,4.6628172397613525
0.6142373063391567,4.665024757385254
0.6142374029259328,4.667174816131592
0.6142165229625995,4.669425964355469
0.6142166243650342,4.671623468399048
0.6141957657577263,4.673797369003296
0.6141958719643241,4.676002025604248
0.6141750346727489,4.678210496902466
0.6141751456720519,4.680368661880493
0.6141543296560223,4.68259334564209
0.6141544454366097,4.684741020202637
0.6141336506560449,4.686933517456055
0.6141337712065327,4.689123868942261
0.6141129976214561,4.691301584243774
0.6141131229304974,4.6934590339660645
0.6140923705010377,4.695706844329834
0.6140925005573223,4.697850227355957
0.6140717692437124,4.70006799697876
0.614071904035967,4.7022387981414795
0.6140511937985436,4.704393148422241
0.6140513333155309,4.706556797027588
0.6140306441147347,4.7087461948394775
0.6140307883452543,4.710936069488525
0.6140101201416289,4.7131476402282715
0.6140102690745163,4.715302228927612
0.6139896218287088,4.717498302459717
0.6139897754528352,4.719708442687988
0.613969149125595,4.721865177154541
0.6139693074298682,4.724052667617798
0.613948701982047,4.72622275352478
0.61394886495541,4.728392601013184
0.6139282803479614,4.73058557510376
0.6139284479793935,4.7327165603637695
0.6139078841733728,4.734925985336304
0.613908056451888,4.73708963394165
0.6138875134084517,4.73926305770874
0.6138876903231,4.741403102874756
0.6138671680035053,4.743636846542358
0.6138673495433715,4.745798826217651
0.6138468479089768,4.748000621795654
0.6138470340631809,4.750163316726685
0.6138265530754441,4.7523627281188965
0.6138267438331411,4.7545623779296875
0.6138062834536204,4.756725788116455
0.6138064788040001,4.75890851020813
0.6137860389943532,4.761075496673584
0.6137862389266403,4.763248682022095
0.6137658196486241,4.7654500007629395
0.613766024152077,4.767615795135498
0.6137456253675474,4.76979660987854
0.61374583443146,4.772010326385498
0.6137254561023713,4.774181604385376
0.613725669716071,4.776337623596191
0.6137053118044757,4.778542995452881
0.6137055299573246,4.780682802200317
0.6136851924253733,4.782871961593628
0.613685415106767,4.785005807876587
0.6136650979167078,4.787231683731079
0.613665325116076,4.789405345916748
0.6136450282302544,4.791597127914429
0.6136452599370605,4.7937397956848145
0.6136249833179187,4.795972108840942
0.6136252195216598,4.798147678375244
0.6136049631317367,4.8003387451171875
0.6136052038219434,4.802489519119263
0.6135849676238745,4.804666996002197
0.6135852127901102,4.806855916976929
0.6135649967466266,4.809013843536377
0.6135652463784889,4.811176300048828
0.6135450504524171,4.813399076461792
0.6135453045395362,4.8155741691589355
0.6135251286937987,4.8177878856658936
0.6135253872258373,4.819964408874512
0.6135052314234516,4.8221681118011475
0.6135054943901059,4.8243231773376465
0.6134853585941837,4.826501369476318
0.6134856259851822,4.828675031661987
0.6134655101589299,4.830878496170044
0.6134657819640341,4.833005428314209
0.6134456860707521,4.835206747055054
0.6134459622797558,4.83737325668335
0.6134258862828383,4.839557886123657
0.6134261668855675,4.841722011566162
0.6134061107485022,4.843958139419556
0.6134063957348149,4.846158742904663
0.6133863594211828,4.8483593463897705
0.6133866487809696,4.850499629974365
0.6133666322544443,4.852655410766602
0.6133669259776275,4.854828119277954
0.6133469292019752,4.856986999511719
0.613347227278509,4.859172582626343
0.613327250217588,4.861355304718018
0.6133275526374584,4.863534688949585
0.6133075952552194,4.86575174331665
0.6133079020084438,4.867912769317627
0.6132879642689286,4.870123624801636
0.6132882753455561,4.872298717498779
0.6132683572128983,4.874480485916138
0.6132686726030089,4.876629590988159
0.6132487740414329,4.878797292709351
0.6132490937351384,4.880970001220703
0.6132292147089593,4.8831682205200195
0.6132295386964023,4.8853325843811035
0.6132096791700257,4.887540340423584
0.61321000744138,4.889724016189575
0.6131901673793015,4.891909122467041
0.6131904999247717,4.894078254699707
0.6131706792915771,4.896253347396851
0.6131710161013985,4.898432970046997
0.6131512148617628,4.900609493255615
0.6131515559262011,4.902764797210693
0.6131317740448889,4.904952764511108
0.6131321193542411,4.907132625579834
0.6131123567961055,4.909321546554565
0.6131127063406981,4.911492109298706
0.6130929630706816,4.913675308227539
0.6130933168408719,4.915862321853638
0.6130735928240046,4.918071031570435
0.6130739508101801,4.920239210128784
0.6130542460115808,4.922441720962524
0.6130546082041587,4.924615144729614
0.6130349225890336,4.926784515380859
0.6130352889784617,4.928922891616821
0.6130156225121048,4.931125164031982
0.61301599308886,4.933287143707275
0.6129963457366527,4.93551778793335
0.6129967204912421,4.9376747608184814
0.6129770922186522,4.939899921417236
0.6129774711416124,4.942062854766846
0.6129578619141949,4.944213151931763
0.612958244996092,4.946409463882446
0.612938654779488,4.948581218719482
0.6129390420109174,4.950749397277832
0.6129194707708543,4.952904224395752
0.612919862142441,4.955053091049194
0.612900309844732,4.9572412967681885
0.6129007053471296,4.959423780441284
0.6128811719576733,4.9616193771362305
0.6128815715815652,4.96383810043335
0.6128620570663458,4.966038942337036
0.6128624608024436,4.968184947967529
0.6128429651275301,4.9703991413116455
0.6128433729665749,4.972562789916992
0.6128238960981209,4.974748611450195
0.6128243080308818,4.976897954940796
0.612804849935126,4.979089021682739
0.6128052659524015,4.981290340423584
0.6127858265956657,4.983515501022339
0.6127862466882823,4.985697507858276
0.6127668260369734,4.987975835800171
0.6127672501957863,4.990175485610962
0.612747848216394,4.9923272132873535
0.6127482764322862,4.994521141052246
0.6127288930913843,4.996702194213867
0.6127293253552675,4.99887752532959
0.6127099606195122,5.001050710678101
0.6127103969223262,5.003194570541382
0.612691050758457,5.005419731140137
0.6126914910911692,5.007627248764038
0.6126721634660078,5.009806871414185
0.612672607819614,5.011991739273071
0.612653298700065,5.0142059326171875
0.6126537470655881,5.016377210617065
0.6126344564186377,5.018567323684692
0.6126349087871288,5.020708799362183
0.612615636579845,5.022891998291016
0.6126160929423825,5.025049686431885
0.6125968391419151,5.0271971225738525
0.6125972994896053,5.029344797134399
0.6125780640631849,5.031593084335327
0.6125785283871609,5.033750295639038
0.6125593113020995,5.035987138748169
0.6125597795935218,5.03814959526062
0.6125405808172124,5.0403501987457275
0.6125410530672691,5.042534351348877
0.6125218725671845,5.044691562652588
0.61252234876709,5.046881198883057
0.6125031865107836,5.049070835113525
0.6125036666517799,5.051246404647827
0.6124845226068851,5.053439140319824
0.6124850066802408,5.0556321144104
0.6124658808144706,5.057833909988403
0.6124663688114811,5.060029029846191
0.6124472610926283,5.062210559844971
0.6124477530046153,5.06435227394104
0.6124286634005516,5.066568613052368
0.6124291592188638,5.068739891052246
0.61241008769754,5.070957899093628
0.6124105874135525,5.073124885559082
0.6123915339429977,5.075316667556763
0.6123920375481121,5.077510356903076
0.6123730020964344,5.0797247886657715
0.6123735095820781,5.08185338973999
0.612354492117464,5.084075212478638
0.6123550034750905,5.086254358291626
0.6123360039658037,5.088449954986572
0.6123365191868934,5.090625762939453
0.6123175376012756,5.0927698612213135
0.6123180566773342,5.094957113265991
0.612299092983805,5.097124099731445
0.6122996159063642,5.099271774291992
0.6122806700734201,5.101450681686401
0.6122811968340373,5.103634357452393
0.6122622688302515,5.105786085128784
0.6122627994205102,5.107962131500244
0.6122438892145332,5.110177040100098
0.6122444236260418,5.112370491027832
0.6122255311866004,5.114611864089966
0.6122260694109933,5.116779804229736
0.6122071947068904,5.119003772735596
0.6122077367358272,5.121176242828369
0.612188879735942,5.123380184173584
0.6121894255611078,5.125544309616089
0.6121705862343948,5.1277501583099365
0.6121711358474997,5.129918098449707
0.6121523141629895,5.132155179977417
0.6121528675557688,5.134325981140137
0.612134063482567,5.136528968811035
0.612134620646781,5.138713359832764
0.6121158341540682,5.140901327133179
0.6121163950815023,5.143072605133057
0.6120976261385342,5.145251750946045
0.6120981908209983,5.147420644760132
0.6120794393971052,5.149639368057251
0.6120800078264342,5.1518027782440186
0.6120612738910202,5.154046058654785
0.6120618460590738,5.156233787536621
0.6120431295816178,5.1584038734436035
0.6120437054802798,5.160576343536377
0.6120250064303343,5.162776231765747
0.6120255860515136,5.164935111999512
0.6120069043987046,5.1671295166015625
0.6120074877343339,5.169270753860474
0.6119888234483614,5.171459197998047
0.611989410490398,5.1736345291137695
0.6119707635410345,5.17584228515625
0.61197135428146,5.1779868602752686
0.6119527246385517,5.180187702178955
0.6119533190693714,5.18236517906189
0.6119347067028367,5.184579133987427
0.6119353048160805,5.186760187149048
0.6119167096959104,5.188917875289917
0.6119173114836317,5.191107511520386
0.6118987335798898,5.193246364593506
0.6118993390341662,5.195429086685181
0.6118807783169876,5.197632551193237
0.61188138742992,5.199821949005127
0.6118628438695125,5.202058553695679
0.6118634566332262,5.2042412757873535
0.6118449301998684,5.206424951553345
0.6118455466065118,5.2086005210876465
0.6118270372705539,5.21079683303833
0.6118276573122989,5.212941408157349
0.6118091650441627,5.215135812759399
0.6118097887132049,5.217278480529785
0.6117913134833827,5.219499111175537
0.6117919407719407,5.2216620445251465
0.6117734825509958,5.223876714706421
0.6117741134513117,5.226068019866943
0.6117556722098777,5.228262186050415
0.6117563067142168,5.230429410934448
0.611737882422998,5.232618808746338
0.6117385205236485,5.234805107116699
0.6117201131534187,5.236976861953735
0.6117207548426921,5.2391369342803955
0.6117023643642954,5.241269588470459
0.6117030096345256,5.243457555770874
0.6116846360188756,5.245702505111694
0.6116852848624201,5.247883081436157
0.6116669280804999,5.250105381011963
0.6116675804897382,5.252248287200928
0.6116492405126002,5.254422187805176
0.6116498964799351,5.256587028503418
0.6116315732787002,5.258779048919678
0.6116322327965565,5.260913133621216
0.6116139263424152,5.263104677200317
0.6116145894032406,5.2652647495269775
0.6115962996674515,5.2674643993377686
0.6115969662637163,5.269591569900513
0.6115786932176062,5.2718095779418945
0.6115793633418025,5.2739832401275635
0.6115611069567667,5.27616810798645
0.6115617806014093,5.278348207473755
0.6115435408489112,5.280578851699829
0.6115442180065368,5.2827441692352295
0.6115259948581069,5.284957647323608
0.6115266755212747,5.287146806716919
0.6115084689485115,5.289309501647949
0.6115091531098024,5.291494131088257
0.611490963084372,5.29370641708374
0.6114916507363888,5.29589319229126
0.6114734772300238,5.2981321811676025
0.6114741683653914,5.300300598144531
0.6114560113498916,5.30251407623291
0.6114567059612566,5.304667711257935
0.6114385654084885,5.306822299957275
0.6114392634885194,5.308983564376831
0.6114211393704159,5.311166286468506
0.6114218409118025,5.3133015632629395
0.611403733200363,5.315521717071533
0.6114044381958167,5.3176867961883545
0.6113863468631069,5.3199169635772705
0.6113870553053607,5.322100400924683
0.6113689803235115,5.324256420135498
0.61136969220532,5.326460123062134
0.6113516335465288,5.328635931015015
0.6113523488606675,5.3307836055755615
0.6113343064971964,5.332967519760132
0.6113350252364624,5.335140943527222
0.6113169991406395,5.337328910827637
0.611317721297851,5.339486122131348
0.6112997114420688,5.3416428565979
0.6113004370100651,5.343826532363892
0.6112824433667818,5.346035957336426
0.6112831723384229,5.34817099571228
0.611265194880161,5.3503851890563965
0.6112659272483284,5.352564573287964
0.6112479659476746,5.35476016998291
0.6112487017052701,5.356917142868042
0.6112307565348761,5.359107732772827
0.6112314956748229,5.3612635135650635
0.6112135666074039,5.3634607791900635
0.6112143091226454,5.3655877113342285
0.611196396130981,5.367795944213867
0.6111971420144814,5.3699791431427
0.6111792450714145,5.372165679931641
0.6111799943161589,5.374340057373047
0.611162113394596,5.376527309417725
0.6111628659935898,5.378718137741089
0.6111450010665012,5.380899667739868
0.6111457570127699,5.383039474487305
0.6111279080531884,5.385213613510132
0.6111286673397783,5.387387037277222
0.6111108343208004,5.38953423500061
0.6111115969407778,5.391765832901001
0.6110937798355619,5.393982648849487
0.6110945457820137,5.396171569824219
0.6110767445637816,5.398386001586914
0.6110775138298143,5.400522947311401
0.6110597284718496,5.402770280838013
0.6110605010505904,5.404955148696899
0.6110427315262392,5.40716552734375
0.6110435074108347,5.409331560134888
0.6110257536935051,5.411546468734741
0.6110265328771223,5.413691997528076
0.6110087949402839,5.415925025939941
0.6110095774161093,5.418127536773682
0.610991855233294,5.420281887054443
0.610992640994534,5.422460317611694
0.6109749345393347,5.424640893936157
0.6109757235792155,5.426821947097778
0.6109580328252864,5.429039716720581
0.610958825137054,5.4312074184417725
0.6109411500581103,5.433399200439453
0.6109419456350299,5.435603857040405
0.6109242862048481,5.43779182434082
0.6109250850402047,5.4399683475494385
0.6109074412326218,5.442192554473877
0.6109082433197195,5.444318056106567
0.610890615108633,5.446566581726074
0.6108914204407958,5.448729038238525
0.6108738078001632,5.45093035697937
0.6108746163707344,5.453091859817505
0.610857019274574,5.455311059951782
0.6108578310769154,5.457477331161499
0.6108402494993054,5.459689378738403
0.6108410645267988,5.461816310882568
0.6108234984418769,5.464012861251831
0.6108243166879224,5.466217041015625
0.6108067660698864,5.468372344970703
0.6108075875279039,5.4705564975738525
0.6107900523510105,5.472708702087402
0.6107908770144386,5.474889039993286
0.6107733572530042,5.477068662643433
0.6107741851153002,5.479233026504517
0.6107566807437002,5.481416702270508
0.6107575117983405,5.4836273193359375
0.6107400227910093,5.4857470989227295
0.6107408570314887,5.487937688827515
0.6107233833629193,5.490133285522461
0.610724220782752,5.492281913757324
0.610706762427496,5.494518041610718
0.6107076030202143,5.49665641784668
0.6106901599528818,5.498871564865112
0.6106910037120364,5.501046180725098
0.610673575907296,5.503261089324951
0.6106744228264567,5.505437135696411
0.6106570102590343,5.507649898529053
0.6106578603317889,5.509811162948608
0.6106404629764692,5.512019157409668
0.6106413161964241,5.514168977737427
0.610623934028049,5.516371250152588
0.6106247903888288,5.518554210662842
0.6106074233822977,5.520723581314087
0.6106082828775452,5.522917747497559
0.6105909310078153,5.525102138519287
0.6105917936311916,5.527261734008789
0.6105744568732768,5.5294716358184814
0.6105753226184611,5.5316321849823
0.6105580009474327,5.53381872177124
0.6105588698081226,5.536023378372192
0.6105415631991086,5.538203477859497
0.6105424351690191,5.540343761444092
0.6105251435972042,5.542581081390381
0.6105260186700684,5.544724702835083
0.610508742110694,5.546919584274292
0.6105096202802631,5.549059152603149
0.6104923587086268,5.551242351531982
0.6104932399686698,5.553425312042236
0.6104759933601256,5.55561375617981
0.6104768777044289,5.557754993438721
0.6104596460343866,5.559993267059326
0.6104605334567549,5.562177896499634
0.6104433167006802,5.5643439292907715
0.6104442071949352,5.566520690917969
0.6104270053283497,5.5687031745910645
0.6104278988883309,5.570889711380005
0.6104107118868116,5.573082447052002
0.6104116085063763,5.575255870819092
0.6103944363455557,5.57747220993042
0.6103953360185781,5.579647064208984
0.6103781786741438,5.5818030834198
0.610379081394516,5.5839784145355225
0.6103619388422108,5.586158275604248
0.6103628446038417,5.588305473327637
0.6103457168194629,5.590507984161377
0.6103466256162794,5.592665672302246
0.6103295125756796,5.594904899597168
0.6103304244016251,5.597027778625488
0.610313326080711,5.5992138385772705
0.6103142409297464,5.601379632949829
0.6102971573044795,5.6036365032196045
0.6102980751705825,5.605806827545166
0.6102810062169787,5.6080162525177
0.6102819270941443,5.610173225402832
0.6102648727882729,5.612360000610352
0.6102657966705132,5.614548921585083
0.6102487569884977,5.616710186004639
0.6102496838698415,5.618920087814331
0.6102326587878595,5.62108039855957
0.6102335886623523,5.623254776000977
0.6102165781566348,5.62543249130249
0.6102175110183393,5.627588510513306
0.6102005150651708,5.6297454833984375
0.6102014509081661,5.6319310665130615
0.6101844694838846,5.634118556976318
0.6101854083022665,5.636287212371826
0.6101684413832626,5.6384804248809814
0.6101693831711439,5.640660524368286
0.6101524307338618,5.642882347106934
0.6101533754853713,5.645019769668579
0.6101364375063081,5.647231817245483
0.6101373852155914,5.6493964195251465
0.6101204616712962,5.651602268218994
0.6101214123325154,5.653745651245117
0.6101045031995906,5.655956268310547
0.6101054568069242,5.658140182495117
0.6100885620620241,5.660306930541992
0.6100895186096669,5.662468671798706
0.6100726382294983,5.6646387577056885
0.6100735977116613,5.666804075241089
0.610056731672983,5.66895866394043
0.6100576940838934,5.671164274215698
0.6100408423635163,5.673356533050537
0.6100418076974177,5.67555046081543
0.6100249702722041,5.677738904953003
0.610025938523356,5.67989444732666
0.6100091153702203,5.682090997695923
0.6100100865328985,5.684259414672852
0.6099932776288062,5.686441421508789
0.6099942516973021,5.688607215881348
0.6099774570192703,5.690790414810181
0.6099784339878918,5.6929402351379395
0.6099616535129885,5.695165395736694
0.6099626333760593,5.69728946685791
0.6099458670814037,5.699521780014038
0.6099468498332629,5.701699495315552
0.6099300976960255,5.703943252563477
0.6099310833310281,5.70610785484314
0.6099143453284296,5.708287715911865
0.6099153338409466,5.710486650466919
0.6098986099502588,5.712655305862427
0.6098996013346769,5.714818716049194
0.6098828915332213,5.716965198516846
0.6098838857839428,5.719178676605225
0.6098671900490917,5.721339225769043
0.6098681871605344,5.723527908325195
0.6098515054697105,5.725739240646362
0.6098525054363074,5.727923154830933
0.6098358377669831,5.73014235496521
0.6098368405831834,5.732279300689697
0.6098201869128811,5.734483003616333
0.6098211925731487,5.736652851104736
0.6098045528794405,5.738835573196411
0.6098055613782551,5.7409827709198
0.6097889356387627,5.743211030960083
0.6097899469706192,5.745370864868164
0.6097733351630136,5.747586727142334
0.6097743493224225,5.749768018722534
0.6097577514244242,5.751971960067749
0.6097587684059105,5.754169702529907
0.6097421843952893,5.756347417831421
0.6097432041933935,5.758532762527466
0.6097266340479681,5.760735034942627
0.6097276566572462,5.762904644012451
0.609711100354884,5.76507043838501
0.6097121257699064,5.767282724380493
0.6096955832885237,5.769429922103882
0.6096966115038764,5.771629095077515
0.6096800828214383,5.773817777633667
0.6096811138317219,5.7760069370269775
0.6096645989262417,5.778257131576538
0.6096656327260719,5.780418157577515
0.6096491315756114,5.782597064971924
0.6096501681596183,5.784773588180542
0.6096336807422875,5.7869322299957275
0.6096347201051167,5.789090633392334
0.6096182463990737,5.79130220413208
0.609619288535385,5.793438911437988
0.6096028285188356,5.7957024574279785
0.6096038734233041,5.797855377197266
0.6095874270745019,5.80003809928894
0.6095884747418168,5.802227258682251
0.6095720420390633,5.804441213607788
0.6095730924639287,5.8066182136535645
0.6095566733855728,5.808799505233765
0.6095577265627072,5.810973167419434
0.6095413210871454,5.8131866455078125
0.6095423770112818,5.815388202667236
0.6095259851169573,5.817527532577515
0.6095270437828433,5.819723844528198
0.6095106654482473,5.8219122886657715
0.6095117268506449,5.824092626571655
0.6094953620543145,5.8262999057769775
0.609496426188,5.828449964523315
0.60948007490852,5.830670356750488
0.6094811417682842,5.832843065261841
0.6094648039842857,5.835008382797241
0.6094658735649334,5.837141990661621
0.6094495492550942,5.839342355728149
0.6094506215514446,5.841494083404541
0.609434310694489,5.843744993209839
0.6094353857013752,5.845866441726685
0.6094190882760739,5.848079204559326
0.6094201659883438,5.850292444229126
0.6094038819735135,5.852447032928467
0.6094049623860283,5.8546202182769775
0.6093886917605317,5.856780767440796
0.6093897748681671,5.858948707580566
0.6093735176109133,5.861135482788086
0.6093746034085589,5.863299131393433
0.6093583594985019,5.865472316741943
0.6093594479810615,5.867673397064209
0.6093432173972019,5.869811058044434
0.6093443085595925,5.871993541717529
0.6093280912809762,5.874215602874756
0.6093291851181291,5.876365900039673
0.6093129811238472,5.878566265106201
0.6093140776307077,5.880695104598999
0.6092978868998968,5.88291335105896
0.6092989860714233,5.88508939743042
0.6092828085832652,5.887256145477295
0.6092839104144306,5.889406442642212
0.6092677461481519,5.891655206680298
0.6092688506339423,5.893810272216797
0.6092526995688146,5.896020889282227
0.6092538067042299,5.89818811416626
0.6092376688195694,5.900369167327881
0.6092387785996229,5.9025774002075195
0.6092226538747911,5.90475606918335
0.6092237662945099,5.90693998336792
0.6092076547089121,5.90910267829895
0.6092087697633365,5.911278247833252
0.609192671296423,5.913435935974121
0.6091937889806066,5.9156200885772705
0.6091777036118715,5.917775630950928
0.6091788239208821,5.919990301132202
0.609162751629864,5.922160863876343
0.609163874558782,5.924299955368042
0.6091478153250633,5.926527738571167
0.6091489408689825,5.928680181503296
0.6091328946721898,5.930887699127197
0.6091340228262174,5.93302845954895
0.609117989646021,5.935189962387085
0.6091191204052775,5.937361001968384
0.609103100221391,5.939587116241455
0.6091042335810103,5.941729545593262
0.6090882263731915,5.943961143493652
0.6090893623283198,5.946143865585327
0.6090733680763695,5.948332071304321
0.6090745066221668,5.950517177581787
0.6090585253059291,5.952664852142334
0.6090596664375685,5.954843044281006
0.6090436980369309,5.957003355026245
0.6090448417495979,5.959154844284058
0.6090288862444909,5.9613354206085205
0.6090300325333847,5.963517427444458
0.6090140899037817,5.965653657913208
0.609015238764114,5.967827796936035
0.6089993089900313,5.969982624053955
0.6090004604170265,5.972190618515015
0.6089845434785229,5.97435998916626
0.6089856974674188,5.976504325866699
0.6089697933445962,5.978726625442505
0.6089709498906429,5.980897903442383
0.6089550585636453,5.983135461807251
0.6089562176621056,5.985316276550293
0.6089403391111191,5.987506628036499
0.6089415007572692,5.989670753479004
0.6089256349625227,5.991900682449341
0.6089267991516508,5.994062185287476
0.608910946093415,5.996288061141968
0.6089121128208222,5.9984917640686035
0.6088962724794098,6.00065279006958
0.6088974417404096,6.002822637557983
0.6088816140961756,6.005023241043091
0.6088827858860942,6.007197856903076
0.6088669709194349,6.009381294250488
0.6088681452336109,6.011546850204468
0.6088523429249645,6.013737678527832
0.6088535197587491,6.015937089920044
0.6088377300885951,6.018125057220459
0.608838909437352,6.020270586013794
0.6088231323862117,6.022437572479248
0.6088243142453166,6.024609565734863
0.6088085497937525,6.026801586151123
0.6088097341585937,6.028928279876709
0.6087939822872095,6.031154632568359
0.6087951691531878,6.033303737640381
0.6087794298426279,6.035486936569214
0.608780619205156,6.037635326385498
0.6087648924361063,6.039856672286987
0.6087660842906093,6.042001247406006
0.6087503700437966,6.044214963912964
0.6087515643857118,6.046385049819946
0.6087358626419033,6.048587322235107
0.60873705946668,6.0507707595825195
0.6087213702066836,6.052903413772583
0.6087225695097834,6.055079698562622
0.6087068927144478,6.057222604751587
0.6087080944913442,6.059405088424683
0.6086924301415584,6.06160569190979
0.6086936343877369,6.0637712478637695
0.6086779824644302,6.065939426422119
0.6086791891753885,6.068111896514893
0.6086635496595302,6.070321559906006
0.6086647588307779,6.0724921226501465
0.6086491317033776,6.074659585952759
0.608650343330436,6.076821327209473
0.6086347285725435,6.079042673110962
0.6086359426509457,6.081188440322876
0.6086203402436506,6.083399057388306
0.6086215567689419,6.085569620132446
0.6086059666933731,6.08779239654541
0.6086071856611104,6.089937448501587
0.6085916078984367,6.092120885848999
0.6085928293041889,6.094299793243408
0.6085772638356188,6.096482753753662
0.608578487674966,6.098641633987427
0.6085629344817477,6.100803852081299
0.608564160750282,6.102997541427612
0.6085486198137023,6.105169057846069
0.6085498485070278,6.107347726821899
0.6085343198084131,6.109492540359497
0.6085355509221447,6.111685276031494
0.608520034442861,6.113867282867432
0.6085212679726255,6.116034507751465
0.6085057636940772,6.118216514587402
0.6085069996355134,6.120387554168701
0.6084915075391436,6.122601747512817
0.6084927458879013,6.12474513053894
0.6084772659551928,6.126940965652466
0.6084785067069332,6.12910008430481
0.6084630389194069,6.131329536437988
0.6084642820698027,6.133482933044434
0.6084488264090181,6.1357033252716064
0.6084500719537539,6.13787579536438
0.6084346284013089,6.140048027038574
0.60843587633608,6.142207860946655
0.6084204448736114,6.144381761550903
0.6084216951941245,6.146533966064453
0.608406275803307,6.148740291595459
0.6084075285052802,6.1508705615997314
0.6083921211678265,6.1530232429504395
0.6083933762469894,6.155186176300049
0.6083779809446508,6.157361745834351
0.6083792383967437,6.159529209136963
0.608363855111309,6.161656379699707
0.6083651149320836,6.163832664489746
0.6083497436453799,6.1660521030426025
0.608351005830599,6.1682047843933105
0.6083356465244907,6.170383930206299
0.6083369110699283,6.172544240951538
0.6083215637263178,6.174736022949219
0.608322830627759,6.176918983459473
0.6083074952285863,6.17911958694458
0.6083087644818268,6.181254863739014
0.6082934410090689,6.183461904525757
0.608294712609916,6.185607433319092
0.608279401045588,6.187838554382324
0.6082806749898594,6.189990758895874
0.6082653753160131,6.192186117172241
0.6082666515995377,6.194358587265015
0.6082513637982622,6.196552991867065
0.60825264241688,6.198738098144531
0.6082373664703016,6.200958967208862
0.6082386474198629,6.203129291534424
0.6082233833101448,6.205335855484009
0.6082246665865111,6.207519054412842
0.6082094142958531,6.209681272506714
0.6082106998948967,6.211880922317505
0.6081954594055359,6.214089632034302
0.6081967473231394,6.216256380081177
0.6081815186173491,6.218485355377197
0.6081828088494067,6.220640182495117
0.6081675919094971,6.222827196121216
0.6081688844519126,6.225018262863159
0.6081536792602301,6.227214574813843
0.6081549741089186,6.22937798500061
0.6081397806478462,6.231651067733765
0.6081410777987335,6.23376727104187
0.6081258960506903,6.235966444015503
0.6081271954997124,6.238166809082031
0.6081120254471539,6.240336179733276
0.6081133271902572,6.242522954940796
0.6080981688156748,6.2447052001953125
0.608099472848817,6.246894359588623
0.6080843261347382,6.249113082885742
0.6080856324538867,6.251258850097656
0.6080704973828747,6.253428936004639
0.6080718059840077,6.255629062652588
0.6080566825386617,6.257789611816406
0.6080579934177678,6.259991645812988
0.608042881580723,6.262226581573486
0.6080441947338007,6.264407157897949
0.6080290944877272,6.266614675521851
0.6080304099107862,6.268746614456177
0.60801532123839,6.270946979522705
0.6080166389274496,6.273107290267944
0.6080015618114724,6.275294303894043
0.6080028817625626,6.277443885803223
0.6079878161857807,6.279748439788818
0.6079891383949415,6.281904935836792
0.6079740843401673,6.284085750579834
0.607975408803449,6.286271095275879
0.6079603662535293,6.28842568397522
0.6079616929669923,6.290628433227539
0.6079466619048094,6.292769432067871
0.6079479908645247,6.294965982437134
0.6079329712729955,6.29717755317688
0.6079343024750435,6.299343824386597
0.6079192943371201,6.301548480987549
0.6079206277775918,6.3037214279174805
0.607905631076261,6.305926561355591
0.6079069667512572,6.3081300258636475
0.6078919814695405,6.3103039264678955
0.607893319375172,6.31244421005249
0.6078783454961255,6.314663648605347
0.6078796856285131,6.316821813583374
0.6078647231352271,6.319014072418213
0.607866065490502,6.321187734603882
0.6078511143661015,6.323357820510864
0.6078524589404044,6.325486421585083
0.6078375191680484,6.327708721160889
0.60783886595753,6.329870939254761
0.6078239375204122,6.332069158554077
0.6078252865212329,6.334253549575806
0.6078103694025808,6.33642053604126
0.6078117206109112,6.338599681854248
0.6077968147939865,6.340775966644287
0.6077981682060065,6.342942714691162
0.6077832736741049,6.34514856338501
0.6077846292860046,6.347326040267944
0.6077697460224551,6.349493026733398
0.6077711038304344,6.351686954498291
0.6077562318186008,6.353842258453369
0.6077575918188689,6.356069087982178
0.6077427310421476,6.358244180679321
0.6077440932309239,6.36040186882019
0.6077292436727456,6.362607717514038
0.6077306080462586,6.364732503890991
0.6077157696900876,6.366931915283203
0.6077171362445755,6.369098901748657
0.607702309073909,6.371325254440308
0.6077036778056201,6.373479127883911
0.6076888618039888,6.375689506530762
0.6076902327091805,6.3778395652771
0.6076754278601488,6.380061388015747
0.6076768009350882,6.382246971130371
0.6076620072222529,6.384415864944458
0.6076633824632166,6.386584520339966
0.607648599870208,6.388765811920166
0.6076499772734821,6.390949010848999
0.6076352057839638,6.39311957359314
0.6076365853458437,6.39528226852417
0.6076218249435116,6.397486925125122
0.6076232066603022,6.39969539642334
0.6076084573288854,6.401862382888794
0.607609841196901,6.404083967208862
0.6075951029201611,6.406291484832764
0.6075964889357256,6.408439636230469
0.6075817616974568,6.410627603530884
0.607583149856903,6.4127843379974365
0.6075684336409325,6.414981842041016
0.6075698239406027,6.417147397994995
0.6075551187307899,6.419356822967529
0.6075565111670354,6.421525239944458
0.607541816947272,6.423737049102783
0.6075432115164537,6.42587423324585
0.6075285282706641,6.428055286407471
0.607529924969152,6.430243730545044
0.6075152526812921,6.432377576828003
0.6075166515054657,6.434530973434448
0.6075019901595242,6.436736106872559
0.6075033911057715,6.438922166824341
0.6074887406857689,6.441082715988159
0.6074901437504874,6.443249702453613
0.6074755042404762,6.4454264640808105
0.6074769094200725,6.447613716125488
0.6074622808041371,6.449811220169067
0.6074636880950268,6.452012777328491
0.6074490703572833,6.454233884811401
0.6074504797558914,6.456406116485596
0.6074358728804877,6.45857048034668
0.6074372843832475,6.460736274719238
0.6074226883543634,6.462934494018555
0.6074241019577176,6.46508264541626
0.6074095167595642,6.467277526855469
0.6074109324599646,6.469425678253174
0.6073963580767845,6.471658706665039
0.6073977758706914,6.47382926940918
0.6073832122867586,6.476001977920532
0.6073846321706419,6.478167533874512
0.6073700793702617,6.480374336242676
0.6073715013405994,6.4825279712677
0.6073569593081083,6.48471212387085
0.6073583833613878,6.4868834018707275
0.6073438520811537,6.4890336990356445
0.6073452782138709,6.491208791732788
0.6073307576702925,6.493388652801514
0.6073321858789524,6.495591878890991
0.6073176760564596,6.497776508331299
0.6073191063375756,6.499947547912598
0.6073046072206292,6.502157688140869
0.6073060395707236,6.504324674606323
0.6072915511438151,6.5065131187438965
0.6072929855594189,6.508682012557983
0.6072785078070705,6.510861873626709
0.6072799442847238,6.513021945953369
0.6072654771914886,6.515200853347778
0.6072669157277395,6.517342805862427
0.607252459278201,6.51953125
0.6072538998696068,6.521693468093872
0.6072394540483792,6.523895740509033
0.6072408966915052,6.5260539054870605
0.6072264614832331,6.528212070465088
0.6072279061746537,6.53040337562561
0.6072134815640122,6.532594442367554
0.6072149283003102,6.534754037857056
0.6072005142720042,6.536936044692993
0.6072019630497708,6.539078950881958
0.607187559588536,6.541239261627197
0.6071890104043711,6.543388605117798
0.607174617494973,6.545564889907837
0.6071760703454849,6.547749757766724
0.6071616879727192,6.549925088882446
0.6071631428545244,6.552086353302002
0.6071487710032166,6.554261207580566
0.6071502279129407,6.556422472000122
0.6071358665679463,6.558600902557373
0.6071373255022227,6.560743570327759
0.6071229746484271,6.562922716140747
0.6071244356038976,6.565084457397461
0.6071100952262158,6.567248582839966
0.6071115581995309,6.569401264190674
0.6070972282829082,6.571638107299805
0.607098693270726,6.573792934417725
0.6070843738001362,6.575993061065674
0.6070858407991243,6.578167915344238
0.6070715317595714,6.580359697341919
0.6070730007664047,6.582578420639038
0.6070587021429221,6.584784030914307
0.6070601731542841,6.586958885192871
0.6070458849319346,6.589161157608032
0.6070473579445168,6.591323614120483
0.6070330801083924,6.593494176864624
0.6070345551188947,6.595685720443726
0.6070202876541166,6.5978333950042725
0.6070217646592471,6.600035190582275
0.6070075075509658,6.602232217788696
0.6070089865474407,6.604367971420288
0.6069947397808355,6.606593132019043
0.6069962207653792,6.608748435974121
0.6069819843256586,6.6109278202056885
0.6069834672950035,6.613113164901733
0.6069692411674051,6.61529016494751
0.6069707261182914,6.617459297180176
0.6069565102880814,6.619673252105713
0.606957997217258,6.62182879447937
0.6069437916697312,6.6240363121032715
0.6069452805739545,6.626190900802612
0.606931085294435,6.628353834152222
0.6069325761704695,6.6305251121521
0.6069183911443097,6.632691383361816
0.6069198839889278,6.634852886199951
0.6069057092015087,6.6370508670806885
0.6069072040114912,6.639224290847778
0.606893039448222,6.641385793685913
0.6068945362203572,6.643556118011475
0.6068803818666759,6.645752906799316
0.6068818805977602,6.647969484329224
0.606867736439133,6.650148391723633
0.6068692371259706,6.6522886753082275
0.6068551031478924,6.6544880867004395
0.6068566057872952,6.656627178192139
0.6068424819752881,6.658830881118774
0.6068439865640762,6.660959959030151
0.6068298729036916,6.663142442703247
0.6068313794386927,6.665311574935913
0.6068172759155092,6.6675124168396
0.6068187843935586,6.669664144515991
0.6068046909931833,6.671886682510376
0.6068062014111245,6.674072027206421
0.6067921181191923,6.676292419433594
0.6067936304738762,6.6784679889678955
0.6067795572760497,6.680638790130615
0.6067810715643353,6.682809829711914
0.6067670084463048,6.685006856918335
0.606768524665058,6.687173366546631
0.6067544716125421,6.689352035522461
0.6067559897586375,6.691539764404297
0.6067419467573818,6.693708658218384
0.6067434668277008,6.695927381515503
0.6067294338634789,6.698115110397339
0.6067309558549109,6.700268745422363
0.6067169329135238,6.702450752258301
0.6067184568229659,6.70459246635437
0.6067044438902416,6.706821441650391
0.6067059697145984,6.708963871002197
0.6066919667763929,6.711133241653442
0.6066934945125767,6.71327543258667
0.606679501554773,6.715442657470703
0.606681031199703,6.717611312866211
0.6066670482082114,6.719823122024536
0.6066685797588149,6.721944332122803
0.6066546067195729,6.724120378494263
0.6066561401727847,6.726303339004517
0.6066421770717568,6.728502035140991
0.606643712424519,6.73071551322937
0.6066297592476967,6.732877016067505
0.6066312964969586,6.735043048858643
0.6066173532303607,6.737218141555786
0.6066188923730794,6.739364862442017
0.6066049590027512,6.741565704345703
0.6066065000358913,6.743745803833008
0.6065925765479049,6.74591588973999
0.6065941194684381,6.748119354248047
0.6065802058488925,6.750317573547363
0.6065817506537979,6.752497911453247
0.606567846888819,6.754648208618164
0.606569393575083,6.756803750991821
0.6065554996508233,6.758993625640869
0.6065570482154397,6.761167049407959
0.6065431641180778,6.763340711593628
0.6065447145580474,6.765508413314819
0.606530840273789,6.767703533172607
0.6065323925861206,6.76984977722168
0.6065185281011972,6.77205753326416
0.6065200822829061,6.774244070053101
0.6065062275835763,6.776461124420166
0.6065077836316854,6.778610706329346
0.6064939387042334,6.780771493911743
0.6064954966157727,6.7829673290252686
0.6064816614465094,6.7851550579071045
0.6064832212185159,6.787323951721191
0.6064693957937783,6.789541959762573
0.6064709574232966,6.791746377944946
0.6064571417294475,6.793923854827881
0.6064587052135292,6.796098232269287
0.6064448992369577,6.798289775848389
0.6064464645726612,6.800459623336792
0.6064326682997824,6.802711248397827
0.6064342354841734,6.804900646209717
0.6064204489014282,6.807133436203003
0.6064220179315797,6.8092827796936035
0.606408241025435,6.811453819274902
0.6064098118984267,6.813628196716309
0.606396044655375,6.815833330154419
0.6063976173682938,6.817989349365234
0.6063838597748535,6.820176839828491
0.6063854343247933,6.822356700897217
0.6063716863675083,6.8245580196380615
0.6063732627515701,6.82673716545105
0.6063595244170099,6.828952074050903
0.6063611026323016,6.831120729446411
0.6063473739070614,6.83330512046814
0.6063489539506975,6.835432291030884
0.6063352348213977,6.837604522705078
0.6063368166905005,6.839772462844849
0.6063231071437873,6.8419530391693115
0.6063246908354851,6.84414529800415
0.6063109908580295,6.8463294506073
0.6063125763694581,6.848473072052002
0.6062988859479568,6.850637912750244
0.6063004732762586,6.852798223495483
0.6062867923974333,6.854977369308472
0.6062883815397574,6.857119560241699
0.6062747101903556,6.859335899353027
0.6062763011438582,6.861511707305908
0.6062626393106514,6.863721132278442
0.6062642320724955,6.865890264511108
0.6062505797422809,6.868147373199463
0.6062521743096363,6.8703038692474365
0.606238531469236,6.872502565383911
0.6062401278392793,6.874694585800171
0.6062264944755402,6.876855373382568
0.6062280926454544,6.879001140594482
0.6062144687452485,6.881160497665405
0.6062160687122237,6.88335394859314
0.6062024542624476,6.885563611984253
0.6062040560236804,6.887768268585205
0.6061904510112552,6.889979600906372
0.6061920545639493,6.892223358154297
0.6061784589758212,6.894425392150879
0.6061800643171864,6.896607160568237
0.6061664781403262,6.898828983306885
0.6061680852675793,6.900975465774536
0.6061545084889818,6.903213024139404
0.6061561173993462,6.905388832092285
0.6061425500060313,6.90763258934021
0.6061441606967369,6.909866809844971
0.6061306026757485,6.912086725234985
0.606132215144032,6.914276599884033
0.6061186664824387,6.916499137878418
0.6061202807255431,6.918673753738403
0.6061067414104379,6.92085862159729
0.6061083574256129,6.923028469085693
0.6060948274441122,6.925196647644043
0.6060964452286143,6.927363872528076
0.6060829245678598,6.929548263549805
0.6060845441189514,6.9317498207092285
0.6060710327661086,6.933943510055542
0.606072654081059,6.936121463775635
0.606059152023317,6.938323974609375
0.6060607750994021,6.940500736236572
0.6060472823239743,6.942694425582886
0.6060489071584764,6.944864511489868
0.6060354236526002,6.947057247161865
0.6060370502428077,6.949219703674316
0.6060235759937447,6.951413154602051
0.6060252043369528,6.953561067581177
0.6060117393319879,6.955760478973389
0.606013369425498,6.957923412322998
0.6059999136519401,6.960149526596069
0.6060015454930603,6.9624245166778564
0.6059880989382419,6.964607000350952
0.6059897325242865,6.966780185699463
0.6059762951755641,6.968961477279663
0.6059779305038532,6.971167325973511
0.6059645023486068,6.973368406295776
0.6059661394164677,6.9755449295043945
0.6059527204421006,6.977694988250732
0.6059543592468664,6.979871988296509
0.6059409494408058,6.9821062088012695
0.6059425899798161,6.984242916107178
0.6059291893295122,6.986421823501587
0.6059308316001129,6.988582372665405
0.6059174400930396,6.990750551223755
0.6059190840925824,6.992898941040039
0.605905701716237,6.995052814483643
0.6059073474420806,6.997195243835449
0.6058939741839833,6.999413728713989
0.6058956216334921,7.001561641693115
0.6058822574811864,7.003751516342163
0.6058839066517312,7.005897283554077
0.605870551592784,7.008086204528809
0.6058722024817418,7.010312557220459
0.605858856503743,7.0125110149383545
0.6058605091084966,7.014685392379761
0.6058471721990594,7.016860246658325
0.6058488265169981,7.019030809402466
0.6058354986637581,7.021204471588135
0.6058371546922774,7.023366212844849
0.6058238358828937,7.025550842285156
0.6058254936193951,7.027761697769165
0.6058121838415492,7.029909372329712
0.6058138432834401,7.032090425491333
0.6058005425248368,7.034306049346924
0.6058022036695311,7.036433696746826
0.6057889119178976,7.038624286651611
0.605790574762815,7.0407819747924805
0.6057772920059015,7.0429675579071045
0.6057789565484677,7.045130491256714
0.6057656827740469,7.047327995300293
0.6057673490116938,7.049458265304565
0.6057540842075609,7.051675081253052
0.6057557521377261,7.053819417953491
0.6057424962916994,7.05605149269104
0.6057441659118269,7.058239221572876
0.6057309190117464,7.0604307651519775
0.6057325903192862,7.062650203704834
0.6057193523530148,7.064880609512329
0.6057210253454223,7.067022323608398
0.6057077963008453,7.069227933883667
0.6057094709755825,7.071372747421265
0.6056962508406075,7.07354474067688
0.6056979271951417,7.075726270675659
0.6056847159576987,7.077881574630737
0.6056863939895036,7.080070495605469
0.6056731916375445,7.082276821136475
0.6056748713440995,7.084423542022705
0.6056616778655988,7.086642265319824
0.6056633592443893,7.088821172714233
0.6056501746273432,7.090986251831055
0.6056518576758604,7.093152046203613
0.6056386819082875,7.095304489135742
0.6056403666240281,7.097468376159668
0.605627199693969,7.099660396575928
0.605628886074436,7.101796865463257
0.6056157279699531,7.104013681411743
0.6056174160126551,7.106191158294678
0.605604266721833,7.108341932296753
0.6056059564242844,7.110530614852905
0.6055928159352292,7.112669229507446
0.60559450729495,7.114837169647217
0.60558137559579,7.117033243179321
0.6055830686103065,7.119182348251343
0.6055699456891912,7.1213603019714355
0.6055716403560351,7.123554468154907
0.6055585262011364,7.125730276107788
0.6055602225178449,7.12793755531311
0.6055471171173556,7.1301257610321045
0.605548815081472,7.132296562194824
0.6055357184236074,7.134513854980469
0.6055374180326805,7.136645555496216
0.6055243301056769,7.138870716094971
0.6055260313572608,7.141043424606323
0.6055129521493762,7.143240213394165
0.6055146550410314,7.145403623580933
0.6055015845405448,7.14762020111084
0.6055032890698374,7.149765491485596
0.6054902272650498,7.1520373821258545
0.6054919334295508,7.1543333530426025
0.6054788803087843,7.156605005264282
0.6054805881060709,7.1588451862335205
0.6054675436576687,7.161147117614746
0.6054692530853235,7.163422107696533
0.6054562172976508,7.165652513504028
0.6054579283532621,7.167874097824097
0.6054449012147043,7.170086622238159
0.6054466138958657,7.17224645614624
0.6054335953948301,7.174488067626953
0.6054353096991412,7.176643371582031
0.6054222998240558,7.178879976272583
0.6054240157491213,7.18105149269104
0.6054110144884353,7.18327260017395
0.6054127320318655,7.185495853424072
0.6053997393740495,7.187717437744141
0.6054014585334603,7.189876079559326
0.6053884744670048,7.192057132720947
0.6053901952400179,7.1942362785339355
0.6053772197534353,7.1964192390441895
0.6053789421376773,7.198628187179565
0.6053659752195003,7.200778007507324
0.6053676992126036,7.203007936477661
0.6053547408513864,7.205215692520142
0.6053564664509886,7.207385540008545
0.6053435166353053,7.209569215774536
0.6053452438390495,7.2117860317230225
0.6053323025574954,7.2139387130737305
0.6053340313630304,7.216144323348999
0.6053210986042213,7.218390703201294
0.6053228290092011,7.220602035522461
0.6053099047617736,7.222876071929932
0.6053116367638572,7.225047588348389
0.6052987210164683,7.2272443771362305
0.6053004546133207,7.229414701461792
0.605287547354648,7.231617212295532
0.6052892825439392,7.233792066574097
0.6052763837626804,7.235999822616577
0.6052781205420861,7.238181829452515
0.6052652302269599,7.240468263626099
0.6052669685941603,7.242776870727539
0.6052540867339055,7.245007514953613
0.6052558266865867,7.247262954711914
0.6052429532699624,7.249496221542358
0.6052446948058161,7.251699924468994
0.6052318298216016,7.253876209259033
0.6052335729383241,7.256050109863281
0.6052207163753194,7.2582433223724365
0.6052224610706125,7.260417222976685
0.6052096129176372,7.262642860412598
0.6052113591892082,7.264763116836548
0.6051985194351022,7.266997337341309
0.6052002672806632,7.269169330596924
0.6051874359142867,7.271414041519165
0.6051891853315552,7.273580551147461
0.6051763623417883,7.275820016860962
0.6051781133284873,7.277999639511108
0.6051652987042299,7.280301809310913
0.6051670512580872,7.282526731491089
0.6051542449882595,7.284761905670166
0.605155999107008,7.286975145339966
0.60514320118055,7.289151906967163
0.6051449568619284,7.291313886642456
0.6051321672677997,7.29352331161499
0.605133924509551,7.2957282066345215
0.6051211432367313,7.297909736633301
0.605122902036604,7.30007004737854
0.605110129074093,7.302254676818848
0.6051118894298408,7.304421901702881
0.6050991247666574,7.306658506393433
0.6051008866760391,7.308818340301514
0.6050881303012219,7.3110411167144775
0.6050898937620013,7.313209056854248
0.6050771456646089,7.31540584564209
0.6050789106745549,7.317564964294434
0.6050661708436651,7.31978440284729
0.6050679374005518,7.321959495544434
0.6050552058252622,7.324148178100586
0.6050569739268683,7.326361656188965
0.6050442505962961,7.3285698890686035
0.6050460202404055,7.330785274505615
0.6050333051436871,7.332967519760132
0.6050350763280892,7.33516001701355
0.6050223694543803,7.337322950363159
0.6050241421768691,7.339487791061401
0.605011443515345,7.341672658920288
0.6050132177737194,7.343862295150757
0.6050005273135746,7.34609055519104
0.6050023031056385,7.348249435424805
0.6049896208360868,7.350432634353638
0.6049913981596493,7.35260534286499
0.6049787240699238,7.354813098907471
0.6049805029227987,7.356966972351074
0.6049678370021517,7.359200477600098
0.6049696173821578,7.361363172531128
0.6049569596198605,7.363599061965942
0.6049587415248218,7.365794897079468
0.6049460919101646,7.367979288101196
0.6049478753379094,7.370169162750244
0.6049352338602019,7.372379302978516
0.604937018808564,7.374582767486572
0.6049243854571345,7.3767759799957275
0.6049261719239523,7.37898588180542
0.6049135466881482,7.381181478500366
0.6049153346712649,7.383350372314453
0.6049027175404529,7.385488510131836
0.6049045070377165,7.387695789337158
0.6048918980012815,7.3898797035217285
0.6048936890105453,7.392021179199219
0.6048810880578915,7.39422607421875
0.6048828805770131,7.396378040313721
0.6048702876975633,7.398571014404297
0.6048720817244052,7.400721311569214
0.6048594969076012,7.402906179428101
0.604861292440031,7.405075788497925
0.6048487156753327,7.40729284286499
0.6048505127112225,7.4094398021698
0.6048379439881092,7.411665439605713
0.6048397425253359,7.413846254348755
0.6048271818333049,7.416057348251343
0.6048289818697503,7.418299198150635
0.6048164291983178,7.420475244522095
0.6048182307318682,7.422661542892456
0.6048056860705688,7.424881219863892
0.6048074890991157,7.4270806312561035
0.6047949524375028,7.4292685985565186
0.6047967569589419,7.431431293487549
0.6047842282865867,7.433614492416382
0.6047860342988185,7.435821533203125
0.6047735136053114,7.437997102737427
0.6047753211062413,7.440167427062988
0.6047628083811906,7.442372560501099
0.6047646173687287,7.444540500640869
0.6047521126017604,7.446741580963135
0.6047539230738215,7.448878526687622
0.6047414262545813,7.4510815143585205
0.6047432382090843,7.453255891799927
0.6047307493272351,7.45547342300415
0.6047325627621042,7.457654237747192
0.6047200818073275,7.459870100021362
0.6047218967204909,7.462071895599365
0.6047094236824863,7.464240312576294
0.6047112400718775,7.466459512710571
0.6046987749403624,7.46866250038147
0.6047005928039193,7.4708571434021
0.6046881355686293,7.473076820373535
0.6046899549042942,7.475236654281616
0.6046775055549833,7.477410554885864
0.6046793263607032,7.47961950302124
0.6046668848871429,7.481799125671387
0.6046687071608692,7.483966112136841
0.6046562735528493,7.486164569854736
0.6046580972925383,7.4883294105529785
0.6046456715398665,7.490541219711304
0.6046474967434783,7.492711782455444
0.6046350788359799,7.494910001754761
0.6046369055014802,7.4970808029174805
0.6046244954289984,7.4992759227752686
0.6046263235543565,7.501432418823242
0.6046139213067526,7.503641843795776
0.6046157508899428,7.505811929702759
0.6046033564570955,7.508038759231567
0.6046051874960963,7.51021409034729
0.604592800867902,7.512382507324219
0.6045946333606969,7.51457405090332
0.6045822545270698,7.516733407974243
0.604584088471646,7.518910646438599
0.6045717174225178,7.5211098194122314
0.6045735528168678,7.523294687271118
0.604561189542188,7.525501728057861
0.6045630263843078,7.5276877880096436
0.6045506708740435,7.529855012893677
0.6045525091619341,7.532039165496826
0.6045401614060695,7.5342230796813965
0.6045420011377364,7.53633713722229
0.6045296611262734,7.538552522659302
0.6045315022997264,7.540701627731323
0.6045191700226842,7.54291558265686
0.6045210126359375,7.545056581497192
0.6045086880833529,7.5472517013549805
0.6045105321344247,7.549437046051025
0.604498215296352,7.551636219024658
0.6045000607832653,7.553778171539307
0.6044877516497756,7.556013822555542
0.6044895985705577,7.55819034576416
0.6044772971317398,7.560336351394653
0.6044791454844223,7.562527894973755
0.6044668517303817,7.5647125244140625
0.6044687015130007,7.566889524459839
0.6044564154338607,7.569082975387573
0.6044582666444563,7.57125449180603
0.6044459882303572,7.5734522342681885
0.6044478408669738,7.575626850128174
0.6044355701080728,7.577813625335693
0.6044374241687597,7.580010175704956
0.604425161055231,7.582214832305908
0.6044270165380409,7.584387540817261
0.6044147610600763,7.586569786071777
0.6044166179630668,7.5887322425842285
0.6044043701108747,7.590960741043091
0.6044062284321073,7.593120098114014
0.604393988195913,7.595325946807861
0.604395847933454,7.597507476806641
0.6043836153034997,7.599714517593384
0.604385476455419,7.601874113082886
0.6043732514219642,7.604072570800781
0.6043751139863361,7.606237411499023
0.6043628965396567,7.608440399169922
0.6043647605145602,7.610651731491089
0.6043525506449489,7.61281418800354
0.6043544160284668,7.614985227584839
0.6043422137262334,7.617156267166138
0.6043440805164526,7.6193482875823975
0.6043318857719234,7.621535062789917
0.6043337539669353,7.623725891113281
0.6043215667704535,7.625918388366699
0.6043234363683531,7.628100156784058
0.6043112567102785,7.6303184032440186
0.6043131277091657,7.632472038269043
0.6043009555798744,7.634683847427368
0.6043028279778526,7.6368489265441895
0.6042906633677378,7.639062881469727
0.6042925371629151,7.64119291305542
0.6042803800623863,7.643395900726318
0.6042822552528746,7.6455817222595215
0.6042701056523576,7.647788763046265
0.6042719822362731,7.649957895278931
0.6042598401262104,7.652147054672241
0.6042617181016731,7.654312610626221
0.6042495834725239,7.656504392623901
0.6042514628376581,7.658698797225952
0.6042393356798975,7.660882472991943
0.6042412164328316,7.663055896759033
0.6042290967369515,7.665251731872559
0.604230978875818,7.667422294616699
0.6042188666323262,7.669625282287598
0.6042207501552617,7.671798229217529
0.6042086453546824,7.6740570068359375
0.6042105302598274,7.676236867904663
0.6041984328927017,7.678423643112183
0.6042003191782005,7.680574178695679
0.6041882292350848,7.682812213897705
0.6041901168990864,7.684949159622192
0.6041780343705538,7.687154769897461
0.6041799234112107,7.689278841018677
0.6041678482878503,7.691477060317993
0.6041697387033194,7.693660020828247
0.6041576709757365,7.695853233337402
0.6041595627641779,7.698046445846558
0.604147502422994,7.700249195098877
0.6041493955825729,7.702451467514038
0.6041373426184249,7.704672336578369
0.6041392371473098,7.706876516342163
0.6041271915508513,7.709082365036011
0.6041290874472145,7.711316823959351
0.604117049209115,7.713520050048828
0.6041189464711335,7.715733766555786
0.6041069155820783,7.7179718017578125
0.604108814207932,7.720164060592651
0.604096790658622,7.722356557846069
0.6040986906464959,7.7245094776153564
0.6040866744276486,7.726732492446899
0.6040885757757305,7.728888988494873
0.6040765668780784,7.731136798858643
0.6040784695845609,7.7332751750946045
0.604066467998853,7.735543251037598
0.604068372061932,7.737712383270264
0.6040563777789326,7.739951133728027
0.6040582831968085,7.742132663726807
0.6040462962072977,7.7443647384643555
0.6040482029781742,7.746561765670776
0.6040362232729478,7.748765230178833
0.6040381313950327,7.7509660720825195
0.6040261589649026,7.753183126449585
0.6040280684364076,7.755386829376221
0.6040161032722006,7.757557153701782
0.6040180140913411,7.759777784347534
0.6040060561839002,7.762038469314575
0.6040079683488957,7.76418924331665
0.603996017689079,7.766432285308838
0.6039979311981526,7.768577337265015
0.603985987776834,7.770817279815674
0.6039879026282128,7.7729692459106445
0.6039759664362814,7.7752604484558105
0.6039778826281961,7.777409076690674
0.603965953656557,7.779656410217285
0.6039678711872423,7.781844854354858
0.6039559494268154,7.784058332443237
0.6039578682945096,7.786278247833252
0.6039459537362306,7.788476943969727
0.6039478739391759,7.790661573410034
0.6039359665739958,7.792858362197876
0.6039378881104381,7.7950475215911865
0.6039259879293232,7.797222852706909
0.6039279107975122,7.799389600753784
0.6039160177914438,7.8015429973602295
0.603917941989633,7.803741216659546
0.6039060561496078,7.805946588516235
0.6039079816760545,7.8081395626068115
0.6038961029930847,7.810398817062378
0.6038980298460497,7.812545299530029
0.6038861583111622,7.814716339111328
0.6038880864889105,7.816875219345093
0.6038762220931478,7.819026708602905
0.6038781515939472,7.821162939071655
0.6038662943283667,7.823379039764404
0.6038682251504897,7.825536727905273
0.6038563750061641,7.827763795852661
0.6038583071478861,7.829927206039429
0.6038464641159028,7.832089185714722
0.6038483975755035,7.834294080734253
0.6038365616469651,7.836460828781128
0.6038384964227274,7.838635206222534
0.6038266675887515,7.840892791748047
0.6038286036789622,7.843076705932617
0.6038167819306814,7.845266342163086
0.603818719333631,7.847440719604492
0.6038069046621928,7.849621295928955
0.6038088433761754,7.851834297180176
0.603797035772742,7.854046583175659
0.6037989757960551,7.856176137924194
0.6037871752518038,7.858428239822388
0.6037891165827489,7.860601902008057
0.6037773230888716,7.862802743911743
0.6037792657257536,7.864955902099609
0.6037674792734572,7.8671534061431885
0.6037694232145847,7.869323015213013
0.6037576437950909,7.871581077575684
0.6037595890387756,7.873753070831299
0.6037478166433208,7.876018524169922
0.6037497631878789,7.878238677978516
0.6037379978077138,7.880390167236328
0.6037399456514643,7.8825836181640625
0.6037281872778548,7.884784698486328
0.6037301364191207,7.886983156204224
0.6037183850433469,7.889205455780029
0.6037203354804546,7.891399383544922
0.6037085910938115,7.8936073780059814
0.6037105428250908,7.895832061767578
0.603698805418888,7.8980042934417725
0.6037007584426729,7.900230646133423
0.603689028008234,7.90253758430481
0.603690982322861,7.904808759689331
0.6036792588515252,7.907066822052002
0.6036812144553347,7.9092395305633545
0.6036694979384547,7.91141676902771
0.6036714548297911,7.913574457168579
0.6036597452587342,7.915862321853638
0.6036617034359452,7.9180638790130615
0.6036500008020933,7.920257806777954
0.6036519602635296,7.922472238540649
0.6036402645582791,7.924660921096802
0.6036422253022954,7.9268553256988525
0.6036305365170567,7.929067611694336
0.6036324985420111,7.931248426437378
0.603620816668209,7.933438062667847
0.603622779972463,7.935647249221802
0.603611105001537,7.93785285949707
0.6036130695834553,7.940066337585449
0.6036014015068586,7.94230580329895
0.6036033673648096,7.944456100463867
0.6035917061740101,7.946690320968628
0.6035936733063658,7.948864459991455
0.6035820189928454,7.951073884963989
0.6035839873979809,7.953227519989014
0.6035723399532353,7.955413579940796
0.6035743096295294,7.957583904266357
0.6035626690450692,7.959840536117554
0.6035646399909037,7.962035655975342
0.6035530062582529,7.964242696762085
0.6035549784720136,7.966473579406738
0.6035433515827107,7.968687295913696
0.6035453250627862,7.970882415771484
0.6035337050083835,7.973067760467529
0.6035356797531662,7.9752326011657715
0.6035240665252305,7.9774651527404785
0.6035260425331159,7.979659557342529
0.6035144361232274,7.981832265853882
0.6035164133926146,7.984046459197998
0.6035048137923674,7.9862284660339355
0.6035067923216588,7.988396644592285
0.6034951995226613,7.990638494491577
0.6034971793102627,7.992793083190918
0.6034855933041372,7.995063066482544
0.6034875743484575,7.997309923171997
0.6034759951268399,7.999600887298584
0.6034779774262914,8.001829862594604
0.6034664049808318,8.00407075881958
0.6034683885338306,8.006279468536377
0.6034568228561925,8.008511066436768
0.603458807661157,8.01069974899292
0.6034472487430182,8.012851476669312
0.6034492347983711,8.015032768249512
0.6034376826314225,8.01716423034668
0.6034396699355893,8.019352674484253
0.603428124511536,8.021543025970459
0.6034301130629458,8.023794412612915
0.6034185743735063,8.025975227355957
0.6034205641705912,8.028176069259644
0.6034090322074979,8.0303795337677
0.6034110232486932,8.032531976699829
0.6033994980036919,8.034737586975098
0.6034014902874364,8.036910057067871
0.6033899717522868,8.039148330688477
0.6033919652770228,8.041296482086182
0.6033804534434978,8.043498754501343
0.6033824482076701,8.045684337615967
0.6033709430675565,8.047876119613647
0.6033729390696138,8.05006194114685
0.6033614406147115,8.052226066589355
0.6033634378531056,8.054386615753174
0.6033519460752284,8.056603908538818
0.6033539445484141,8.058780431747437
0.6033424594393892,8.06093168258667
0.6033444591458247,8.063125848770142
0.6033329806974924,8.06528639793396
0.6033349816356389,8.067449808120728
0.6033235098398534,8.069649457931519
0.6033255120081754,8.071857213973999
0.6033140468568039,8.074065446853638
0.6033160502537693,8.076232194900513
0.6033045917386923,8.078440427780151
0.6033065963627721,8.08057951927185
0.6032951444758835,8.082780122756958
0.6032971503255516,8.084917306900024
0.603285705058759,8.087122201919556
0.6032877121324927,8.089270830154419
0.6032762734777164,8.091448783874512
0.603278281773996,8.093585014343262
0.6032668497231698,8.095811605453491
0.603268859240479,8.09799337387085
0.6032574337855496,8.10021686553955
0.6032594445223751,8.102401733398438
0.6032480256553029,8.104595184326172
0.6032500376101345,8.106789112091064
0.6032386253228926,8.108981847763062
0.6032406384942233,8.11115550994873
0.6032292327787981,8.113322734832764
0.6032312471651239,8.115523099899292
0.603219848013515,8.117697477340698
0.603221863613335,8.11989426612854
0.603210471017555,8.122111320495605
0.6032124878293715,8.124267578125
0.6032011017814457,8.126442193984985
0.6032031198037643,8.128589630126953
0.6031917402957313,8.130775451660156
0.6031937595270602,8.13291335105896
0.6031823865509718,8.135117053985596
0.6031844069898226,8.137259006500244
0.6031730405377432,8.13945484161377
0.6031750621826305,8.141605377197266
0.6031637022466377,8.143858671188354
0.6031657250960791,8.14604139328003
0.603154371668263,8.148212909698486
0.6031563957207793,8.150420665740967
0.6031450487932434,8.152627229690552
0.6031470740473582,8.154813051223755
0.6031357336122183,8.156973123550415
0.6031377600664587,8.159156799316406
0.6031264261158438,8.161323070526123
0.6031284537687394,8.16351056098938
0.6031171262947912,8.165676593780518
0.6031191551448749,8.167875528335571
0.6031078341397478,8.170110702514648
0.6031098641855555,8.172280073165894
0.6030985496414166,8.174527406692505
0.6031005808814871,8.176688194274902
0.6030892727905165,8.17888593673706
0.6030913052233918,8.18104863166809
0.603080003577782,8.183253288269043
0.6030820372020067,8.185365200042725
0.6030707419939629,8.187589645385742
0.6030727768080851,8.189744710922241
0.6030614880298252,8.191964149475098
0.6030635240323957,8.194150686264038
0.60305224167615,8.196366786956787
0.6030542788657225,8.198572397232056
0.6030430029237346,8.20077896118164
0.6030450412988657,8.202945232391357
0.6030337717633907,8.20512318611145
0.6030358113226403,8.207309484481812
0.6030245481859465,8.20952558517456
0.6030265889278771,8.211804151535034
0.6030153321822451,8.214135646820068
0.6030173741054227,8.216436624526978
0.6030061237431456,8.218729734420776
0.6030081668461381,8.220906734466553
0.6029969228595217,8.223146200180054
0.602998967140901,8.225332498550415
0.602987729522263,8.22758150100708
0.6029897749806032,8.229761123657227
0.602978543722274,8.232084035873413
0.6029805903561526,8.234298944473267
0.6029693654504751,8.236485958099365
0.602971413258472,8.238667488098145
0.6029601946978012,8.240901470184326
0.6029622436784998,8.243080377578735
0.602951031455203,8.24525785446167
0.602953081607189,8.24750828742981
0.6029418757136462,8.249683618545532
0.6029439270355085,8.2518949508667
0.6029327274641114,8.25408148765564
0.6029347799544417,8.256252527236938
0.6029235866975948,8.258452892303467
0.6029256403549874,8.260595321655273
0.6029144534051071,8.262752771377563
0.6029165082281598,8.26491093635559
0.6029053275776746,8.267144203186035
0.6029073835649875,8.269299268722534
0.6028962092063384,8.271503686904907
0.6028982663565146,8.273636102676392
0.602887098282154,8.27593207359314
0.6028891565937997,8.278164386749268
0.6028779947961932,8.280457973480225
0.6028800542679169,8.282644271850586
0.6028688987395415,8.284845113754272
0.602870959369955,8.287030220031738
0.6028598101033,8.289223432540894
0.6028618718910175,8.29142451286316
0.6028507288785838,8.293578147888184
0.6028527918222228,8.2957763671875
0.6028416550565241,8.297934770584106
0.6028437191547044,8.30010437965393
0.6028325886282657,8.302314043045044
0.6028346538796102,8.304480791091919
0.6028235295849689,8.306705474853516
0.6028255959881033,8.308856010437012
0.6028144779178085,8.311068773269653
0.6028165454713609,8.313227891921997
0.6028054336179737,8.315415859222412
0.6028075023205757,8.317563772201538
0.602796396676669,8.319783926010132
0.6027984665269541,8.32194209098816
0.6027873670851129,8.324153423309326
0.602789438081718,8.326318740844727
0.6027783448345388,8.328489303588867
0.6027804169761034,8.330677270889282
0.602769329916195,8.332845211029053
0.602771403201361,8.33500862121582
0.6027603223213436,8.337199926376343
0.6027623967487563,8.339357376098633
0.6027513220412617,8.341525554656982
0.6027533976095686,8.34371304512024
0.6027423290672409,8.3458833694458
0.6027444057750923,8.348071336746216
0.6027333433905869,8.350273609161377
0.602735421236636,8.352466583251953
0.6027243650026203,8.354684352874756
0.6027264439855228,8.356865882873535
0.6027153938946757,8.359103202819824
0.6027174740130903,8.361279010772705
0.6027064300581022,8.363506078720093
0.6027085113106899,8.365676403045654
0.6026974734842632,8.367879867553711
0.6026995558696878,8.37004566192627
0.6026885241645362,8.372239351272583
0.6026906076814647,8.374419212341309
0.6026795820903137,8.376601934432983
0.6026816667374149,8.378809928894043
0.6026706472530012,8.380993604660034
0.6026727330289474,8.383174419403076
0.6026617196440195,8.385345220565796
0.6026638065474853,8.38750433921814
0.6026527992548032,8.389695167541504
0.6026548872844656,8.39189600944519
0.6026438860768009,8.394090175628662
0.6026459752313399,8.396265745162964
0.6026349801014753,8.398457765579224
0.6026370703795733,8.400640487670898
0.6026260813203035,8.402849912643433
0.602628172720646,8.404988765716553
0.6026171897247764,8.407217264175415
0.602619282246051,8.409377336502075
0.6026083053063988,8.411579132080078
0.602610398947296,8.413713693618774
0.60259942805669,8.415919780731201
0.6026015228159026,8.418112993240356
0.6025905579671823,8.420303583145142
0.6025926538434064,8.422502756118774
0.6025816950294233,8.424715518951416
0.6025837920213569,8.426933526992798
0.6025728392349733,8.429141521453857
0.6025749373413174,8.431291818618774
0.602563990575407,8.43347454071045
0.6025660897948651,8.43567705154419
0.6025551490423131,8.437843561172485
0.602557249373591,8.440012693405151
0.6025463146272937,8.442237138748169
0.6025484160691,8.44441556930542
0.6025374873219645,8.446637392044067
0.6025395898730109,8.448774814605713
0.6025286671179562,8.450997114181519
0.602530770776956,8.453163862228394
0.6025198540069114,8.455355644226074
0.6025219587725813,8.457565546035767
0.6025110479804882,8.459800243377686
0.6025131538515466,8.461966753005981
0.6025022490303569,8.464179039001465
0.6025043560055255,8.466357946395874
0.6024934571482022,8.4685697555542
0.6024955652262052,8.470773696899414
0.6024846723257226,8.47294306755066
0.6024867815052861,8.475117683410645
0.6024758945546295,8.477338552474976
0.6024780048344827,8.479537725448608
0.6024671238266482,8.481744766235352
0.6024692352055226,8.48396921157837
0.6024583601335177,8.486200094223022
0.6024604726101475,8.488388538360596
0.6024496034669902,8.490596294403076
0.6024517170401119,8.492749214172363
0.6024408538188317,8.494970083236694
0.6024429684871844,8.497117757797241
0.6024321111808212,8.499325513839722
0.6024342269431463,8.501482486724854
0.6024233755447513,8.503705501556396
0.6024254923997933,8.505855083465576
0.6024146469024283,8.508049488067627
0.6024167648489335,8.510241031646729
0.6024059252456715,8.512428283691406
0.6024080442823888,8.514617443084717
0.6023972105663135,8.51679539680481
0.6023993306919944,8.518979549407959
0.6023885028562002,8.521149396896362
0.602390624069599,8.523341655731201
0.6023798021071911,8.525532484054565
0.6023819244070641,8.527733564376831
0.6023711083111587,8.529907703399658
0.6023732316962647,8.532100677490234
0.6023624214599885,8.534280061721802
0.6023645459290888,8.536443948745728
0.6023537415455799,8.538641929626465
0.6023558670974384,8.54082465171814
0.6023450685598446,8.543058395385742
0.6023471951932273,8.545217514038086
0.6023364024947078,8.547426462173462
0.6023385302083837,8.549604892730713
0.6023277433421078,8.551781177520752
0.6023298721348479,8.553930521011353
0.6023190910939964,8.556143760681152
0.6023212209645739,8.558333396911621
0.6023104457423375,8.560553550720215
0.6023125766895286,8.562714099884033
0.602301807279109,8.564904689788818
0.6023039393016918,8.567098379135132
0.6022931756963011,8.569254398345947
0.6022953087930565,8.571408748626709
0.6022845509859174,8.573605298995972
0.6022866851556284,8.575815677642822
0.6022759331399741,8.578053712844849
0.6022780683814263,8.580195188522339
0.6022673221505006,8.582376956939697
0.6022694584624817,8.584564924240112
0.602258718009539,8.58677339553833
0.6022608553908395,8.58896279335022
0.6022501207091443,8.591182231903076
0.6022522591585568,8.593332767486572
0.6022415302413847,8.5955650806427
0.602243669757704,8.597745180130005
0.6022329465983404,8.599983215332031
0.6022350871803642,8.602159261703491
0.6022243697721051,8.604357481002808
0.6022265114186328,8.606544494628906
0.602215799754785,8.608728170394897
0.6022179424646188,8.610860109329224
0.6022072365384991,8.61302924156189
0.6022093803104432,8.615222692489624
0.6021986801153789,8.61742377281189
0.6022008249482403,8.619606733322144
0.6021901304775688,8.621786117553711
0.6021922763701565,8.623985052108765
0.6021815876172255,8.626174926757812
0.6021837345683511,8.62832236289978
0.602173051526519,8.630515575408936
0.6021751995349959,8.63267707824707
0.6021645221976312,8.634855031967163
0.6021666712622755,8.637018918991089
0.6021559996227568,8.63922929763794
0.6021581497423869,8.641398191452026
0.6021474837941032,8.64359736442566
0.6021496349675397,8.645771980285645
0.6021389747038902,8.647989988327026
0.6021411269299561,8.650195121765137
0.60213047234435,8.652354001998901
0.6021326256218706,8.654523372650146
0.6021219767077275,8.656729936599731
0.6021241310355302,8.658899784088135
0.6021134877862798,8.661066055297852
0.6021156431631944,8.663239240646362
0.6021050055722764,8.665414810180664
0.6021071619971351,8.667618036270142
0.6020965300579997,8.66981029510498
0.6020986875296367,8.671986103057861
0.6020880612357434,8.674180507659912
0.6020902197529956,8.676352500915527
0.6020795990978147,8.678539752960205
0.6020817586595208,8.680704116821289
0.6020711436365325,8.682889699935913
0.6020733042415336,8.685070514678955
0.6020626948442281,8.687280178070068
0.6020648564913674,8.689408540725708
0.602054252713245,8.691642045974731
0.6020564154013684,8.693788051605225
0.6020458172359389,8.695979118347168
0.6020479809638941,8.698178052902222
0.6020373884046779,8.700413703918457
0.6020395531713152,8.702638864517212
0.6020289662118423,8.704870223999023
0.6020311320160138,8.70702862739563
0.6020205506498242,8.70923113822937
0.6020227174903846,8.711396932601929
0.6020121417110282,8.713552951812744
0.6020143095868341,8.715725660324097
0.6020037393878709,8.717905759811401
0.6020059082977812,8.720104217529297
0.6019953436727811,8.722308874130249
0.601997513615657,8.724472284317017
0.601986954558199,8.726756572723389
0.6019891255329043,8.729031085968018
0.6019785720365778,8.731287956237793
0.6019807440419778,8.733472108840942
0.6019701961003825,8.735727071762085
0.6019723691353448,8.73790454864502
0.6019618267420894,8.740108966827393
0.6019640008054841,8.74234676361084
0.6019534639541874,8.744557619094849
0.6019556390448866,8.746740818023682
0.6019451077291772,8.748929738998413
0.601947283846055,8.751102209091187
0.6019367580595711,8.75333833694458
0.6019389352015042,8.75562596321106
0.601928414937894,8.757819414138794
0.6019305931037608,8.760025024414062
0.6019200783566818,8.76228642463684
0.6019222575453634,8.764485597610474
0.601911748308483,8.766708374023438
0.6019139285188622,8.76891803741455
0.6019034247858573,8.771137475967407
0.6019056060168191,8.773319959640503
0.6018951077813769,8.775536298751831
0.6018972900318084,8.777703523635864
0.6018867972876247,8.77994441986084
0.6018889805564154,8.78215479850769
0.6018784932971964,8.78432583808899
0.6018806775832379,8.786508083343506
0.6018701958026991,8.788726091384888
0.6018723811048846,8.790876388549805
0.6018619047967508,8.793074131011963
0.6018640911139767,8.795254468917847
0.6018536202719827,8.797455072402954
0.6018558076031465,8.799667119979858
0.6018453422210364,8.801838874816895
0.6018475305650379,8.804006576538086
0.6018370706365656,8.806244373321533
0.601839259992307,8.808411836624146
0.6018288055112353,8.810664415359497
0.6018309958776209,8.812831401824951
0.6018205468377228,8.815018653869629
0.6018227382136587,8.817203044891357
0.6018122946087159,8.8193838596344
0.6018144869931105,8.821521759033203
0.6018040488169147,8.823752880096436
0.6018062422086786,8.825897693634033
0.6017958094550306,8.828086614608765
0.6017980038530765,8.83027458190918
0.6017875765157866,8.83244776725769
0.6017897719190287,8.834627389907837
0.601779349991917,8.83679485321045
0.6017815463992721,8.838983535766602
0.6017711298761674,8.841212749481201
0.6017733272865544,8.843388080596924
0.601762916161295,8.845573663711548
0.6017651145736346,8.847768545150757
0.6017547088400684,8.84995436668396
0.6017569082532834,8.852155447006226
0.6017465079052678,8.854344367980957
0.6017487083182831,8.856478214263916
0.6017383133496841,8.85867953300476
0.6017405147614268,8.860840797424316
0.6017301251661199,8.863017559051514
0.601732327575519,8.865206718444824
0.6017219433473895,8.867404460906982
0.6017241467533758,8.869581937789917
0.6017137678863176,8.87183928489685
0.6017159722878246,8.87398386001587
0.6017055987757406,8.87621283531189
0.6017078041717033,8.878404140472412
0.6016974360085067,8.880572080612183
0.6016996423978619,8.882750034332275
0.6016892795774741,8.88496470451355
0.6016914869591612,8.887145280838013
0.6016811294755132,8.889331579208374
0.6016833378484735,8.891491889953613
0.6016729856955052,8.893661975860596
0.6016751950586816,8.895877122879028
0.6016648482303423,8.898071527481079
0.6016670585826801,8.900231122970581
0.601656717072928,8.902445793151855
0.6016589284133744,8.904606580734253
0.6016485922161767,8.906824350357056
0.6016508045436809,8.908987045288086
0.6016404736530143,8.911216974258423
0.6016426869665273,8.91340708732605
0.6016323613763773,8.91561245918274
0.6016345756748522,8.917758464813232
0.6016242553792132,8.91999340057373
0.6016264706616055,8.922179222106934
0.601616155654481,8.924339294433594
0.6016183719197474,8.926527738571167
0.6016080621951501,8.928685903549194
0.6016102794422499,8.93085789680481
0.6015999749942015,8.933047771453857
0.6016021932220956,8.935219764709473
0.6015918940446263,8.937427997589111
0.6015941132522777,8.939625024795532
0.6015838193394273,8.94181489944458
0.601586039525801,8.94398832321167
0.6015757508716179,8.946224212646484
0.6015779720356806,8.948415756225586
0.601567688634222,8.950650215148926
0.601569910774943,8.952831268310547
0.6015596326202751,8.955053806304932
0.6015618557366249,8.957246780395508
0.6015515828228228,8.95946717262268
0.6015538069137742,8.961645364761353
0.6015435392349221,8.963882684707642
0.6015457642994498,8.966085195541382
0.6015355018496403,8.968294382095337
0.6015377278867209,8.97049617767334
0.6015274706600559,8.972673892974854
0.6015296976686678,8.974855661392212
0.6015194456592577,8.977082967758179
0.6015216736383815,8.979243278503418
0.6015114268403456,8.981436014175415
0.6015136557889635,8.98361349105835
0.6015034141964299,8.985774517059326
0.6015056441135264,8.987957239151001
0.6014954077206319,8.990185260772705
0.6014976386051928,8.992359399795532
0.6014874074060831,8.994597673416138
0.6014896392570968,8.996772289276123
0.6014794132459262,8.99895453453064
0.6014816460623825,9.001132726669312
0.601471425233314,9.00330400466919
0.6014736590142049,9.005465745925903
0.6014634433614103,9.00768232345581
0.6014656781057295,9.009849548339844
0.6014554676233891,9.012083768844604
0.6014577033301323,9.014249324798584
0.6014474980124352,9.01642370223999
0.6014497346805999,9.018608570098877
0.6014395345217439,9.02078652381897
0.6014417721503295,9.02299189567566
0.601431577144521,9.025186538696289
0.6014338157325287,9.027366161346436
0.6014236258739826,9.029560804367065
0.6014258654204157,9.031720638275146
0.6014156807033555,9.033905267715454
0.6014179212072188,9.036109685897827
0.601407741625877,9.038287878036499
0.6014099830861774,9.040444374084473
0.6013998086347945,9.042629480361938
0.6014020510505409,9.044787645339966
0.6013918817233662,9.047001361846924
0.6013941250935688,9.04912805557251
0.6013839608848602,9.05129337310791
0.6013862052085319,9.053468942642212
0.6013760461125555,9.055674314498901
0.6013782913887101,9.057816743850708
0.6013681373997409,9.060027599334717
0.6013703836273948,9.062227010726929
0.6013602347397161,9.064422130584717
0.6013624819178872,9.066571235656738
0.6013523381257908,9.068732976913452
0.6013545862534986,9.070918321609497
0.6013444475512847,9.07308030128479
0.6013466966275509,9.075272798538208
0.6013365630095284,9.077481269836426
0.6013388130333762,9.079684972763062
0.601328684493862,9.081872463226318
0.601330935464317,9.084084033966064
0.6013208119976365,9.086312770843506
0.6013230639137255,9.088481426239014
0.6013129455142128,9.090718507766724
0.6013151983749645,9.092846870422363
0.6013050850369616,9.09505033493042
0.6013073388414069,9.097215414047241
0.6012972305592645,9.099419593811035
0.6012994853064358,9.101561546325684
0.601289382074513,9.103808879852295
0.6012916377634443,9.105984687805176
0.6012815395761083,9.108202457427979
0.6012837962058356,9.110372066497803
0.6012737030574622,9.112564325332642
0.6012759606270234,9.114757061004639
0.6012658725119961,9.116926670074463
0.6012681310204309,9.119120121002197
0.6012580479331421,9.121307134628296
0.6012603073794915,9.12346076965332
0.6012502293143416,9.125627994537354
0.6012524896976491,9.127812147140503
0.6012424166490468,9.13002896308899
0.601244677968357,9.132182121276855
0.6012346099307191,9.134369611740112
0.6012368721850788,9.136524200439453
0.6012268091528303,9.138790607452393
0.6012290723412882,9.140944957733154
0.6012190143088626,9.143137693405151
0.6012212784304684,9.145281791687012
0.6012112253923071,9.147462368011475
0.6012134904461129,9.149630546569824
0.6012034423966659,9.151852130889893
0.6012057083817254,9.154030799865723
0.60119566531545,9.15624189376831
0.6011979322308186,9.15843391418457
0.601187894142181,9.160668134689331
0.601190161986916,9.162849426269531
0.6011801288703904,9.165021657943726
0.6011823976435504,9.167210817337036
0.6011723694936187,9.169406414031982
0.6011746391942647,9.171582460403442
0.6011646160054174,9.173766374588013
0.6011668866326115,9.17597246170044
0.6011568683993469,9.178181648254395
0.6011591399521534,9.180363178253174
0.6011491266689777,9.182568311691284
0.6011513991464623,9.184743404388428
0.6011413908078901,9.186940670013428
0.6011436642091204,9.189080238342285
0.6011336608096742,9.191296100616455
0.6011359351337192,9.193448781967163
0.6011259366679297,9.195684432983398
0.6011282119138605,9.197836637496948
0.6011182183762658,9.200035333633423
0.6011204945431552,9.20224118232727
0.6011105059283021,9.204446792602539
0.6011127830152242,9.206611394882202
0.601102799317667,9.208798885345459
0.601105077323698,9.2109956741333
0.601095098537999,9.2131507396698
0.6010973774622167,9.21533727645874
0.6010874035829463,9.217502355575562
0.6010896834244301,9.219700336456299
0.6010797144461669,9.221941232681274
0.6010819952039979,9.224140644073486
0.6010720311213277,9.226423501968384
0.6010743127945887,9.228586673736572
0.6010643536021057,9.2307710647583
0.601066636189881,9.232921123504639
0.6010566818821872,9.23512053489685
0.6010589653835632,9.23727297782898
0.6010490159552684,9.239461183547974
0.601051300369333,9.241600036621094
0.6010413558150547,9.243850231170654
0.601043641140897,9.246063709259033
0.601033701455261,9.248225450515747
0.6010359876919726,9.25042176246643
0.6010260528696122,9.252623796463013
0.6010283400162855,9.254826307296753
0.6010184100518418,9.256974697113037
0.6010206981075714,9.259158611297607
0.6010107729956933,9.261335611343384
0.6010130619595754,9.26353645324707
0.6010031416949195,9.265701293945312
0.601005431566052,9.267914056777954
0.6009955161432828,9.270132064819336
0.6009978069207649,9.27230167388916
0.6009878963345547,9.274522066116333
0.6009901880174875,9.276676416397095
0.6009802822625163,9.278862714767456
0.6009825748500024,9.281094074249268
0.6009726739209579,9.283298254013062
0.6009749674121017,9.285438060760498
0.6009650713036792,9.28767728805542
0.6009673656975866,9.289841413497925
0.6009574744044891,9.292053699493408
0.6009597697002678,9.294229984283447
0.600949883217206,9.296391725540161
0.6009521794139651,9.298576593399048
0.6009422977356575,9.300764083862305
0.6009445948325078,9.302927255630493
0.6009347179536808,9.305097818374634
0.6009370159497346,9.307275772094727
0.6009271438651212,9.309468507766724
0.6009294427594929,9.311676025390625
0.6009195754638349,9.313868999481201
0.6009218752556398,9.316075325012207
0.6009120127436861,9.318304777145386
0.6009143134320414,9.320435047149658
0.6009044556985484,9.322681188583374
0.600906757282573,9.324860572814941
0.6008969043223049,9.327080011367798
0.6008992068011194,9.329220533370972
0.6008893586088477,9.331413745880127
0.6008916619815738,9.333555459976196
0.6008818185520778,9.335791826248169
0.6008841228178395,9.337949514389038
0.6008742841459058,9.340161323547363
0.600876589303828,9.342363595962524
0.600866755384251,9.34458065032959
0.6008690614334607,9.346788167953491
0.6008592322610421,9.349006414413452
0.6008615392006675,9.351184844970703
0.6008517147702164,9.353364944458008
0.6008540225993877,9.355570793151855
0.6008442029057209,9.357729434967041
0.6008465116235693,9.359915494918823
0.6008366966615113,9.362164735794067
0.6008390062671699,9.364336967468262
0.6008291960315518,9.366559743881226
0.6008315065241553,9.36870527267456
0.6008217010098167,9.370905637741089
0.6008240123885012,9.373076677322388
0.6008142115902886,9.375263452529907
0.6008165238541919,9.377403736114502
0.6008067277669589,9.37962532043457
0.6008090409152202,9.381768941879272
0.6007992495338281,9.383977890014648
0.6008015635655886,9.386164903640747
0.6007917768849063,9.388310432434082
0.6007940917993081,9.390513896942139
0.6007843098142116,9.392661571502686
0.6007866256103986,9.394848346710205
0.6007768483157714,9.397030591964722
0.6007791649928893,9.399200677871704
0.6007693923836219,9.401354789733887
0.6007717099408174,9.403531074523926
0.6007619420118083,9.405706405639648
0.6007642604482302,9.407931327819824
0.6007544971943843,9.410130023956299
0.6007568165091828,9.412272930145264
0.6007470579254132,9.414509534835815
0.6007493781177393,9.416674852371216
0.6007396241989659,9.418891668319702
0.6007419452679731,9.421056985855103
0.6007321960091233,9.423258066177368
0.6007345179539662,9.425429821014404
0.6007247733499744,9.427634477615356
0.600727096169809,9.429768085479736
0.600717356215617,9.431999921798706
0.6007196799096012,9.434200763702393
0.6007099446001579,9.436358213424683
0.6007122691674506,9.438568353652954
0.6007025384977125,9.440720319747925
0.6007048639374745,9.442919254302979
0.6006951379024048,9.445104360580444
0.6006974642137983,9.44728398323059
0.6006877428083677,9.449464321136475
0.6006900699905562,9.451663970947266
0.6006803532097427,9.453830242156982
0.6006826812618915,9.45603322982788
0.6006729691006799,9.458231449127197
0.6006752980219555,9.460409164428711
0.600665590475338,9.462621212005615
0.6006679202649086,9.464742422103882
0.6006582173278845,9.466975688934326
0.60066054798492,9.469138860702515
0.6006508496524955,9.471345901489258
0.6006531811761665,9.473500967025757
0.6006434874433555,9.475740909576416
0.6006458198328349,9.477868795394897
0.6006361306946576,9.480090618133545
0.6006384639491196,9.482288599014282
0.6006287794006039,9.484466552734375
0.6006311135192237,9.486652374267578
0.6006214335554045,9.488804578781128
0.6006237685373592,9.491016626358032
0.6006140931532784,9.49323320388794
0.6006164289977464,9.495380401611328
0.6006067581884527,9.49758005142212
0.6006090948946139,9.499760866165161
0.6005994286551635,9.501900434494019
0.6006017662221992,9.504084825515747
0.6005921045476549,9.506283521652222
0.6005944429747481,9.508471250534058
0.6005847858601798,9.510684967041016
0.6005871251465148,9.512806177139282
0.6005774725869998,9.515013217926025
0.6005798127317621,9.51718521118164
0.6005701647223841,9.519364356994629
0.600572505724761,9.521503686904907
0.600562862260611,9.523704528808594
0.6005652041197909,9.525878429412842
0.600555565195967,9.52809190750122
0.6005579079111402,9.530252456665039
0.6005482735227471,9.532448530197144
0.600550617093105,9.53463363647461
0.6005409872352543,9.536793947219849
0.60054333165999,9.538971185684204
0.6005337063278006,9.541138887405396
0.6005360516061081,9.543310642242432
0.6005264307947057,9.545522928237915
0.6005287769257809,9.547693014144897
0.600519160630298,9.549848556518555
0.6005215076133379,9.552029132843018
0.600511895828914,9.554246187210083
0.6005142436631175,9.556408405303955
0.6005046363848985,9.558665037155151
0.6005069850694654,9.560817003250122
0.6004973822926049,9.5630202293396
0.6004997318267365,9.56517481803894
0.6004901335463945,9.567371845245361
0.6004924839292939,9.56954288482666
0.6004828901406367,9.571719884872437
0.6004852413715083,9.573890686035156
0.6004756520697099,9.576140880584717
0.6004780041477592,9.578310489654541
0.6004684193279999,9.580485582351685
0.6004707722524338,9.582674741744995
0.6004611919099011,9.584834098815918
0.6004635456799281,9.587021350860596
0.6004539698098158,9.589213848114014
0.6004563244246459,9.591373920440674
0.600446753022155,9.593557834625244
0.6004491084809993,9.595754146575928
0.6004395415413372,9.597923755645752
0.6004418978434083,9.60009503364563
0.6004323353617894,9.602295398712158
0.6004346925063013,9.6044762134552
0.6004251344779468,9.606685638427734
0.600427492464115,9.60880994796753
0.6004179388842524,9.611050128936768
0.6004202977112935,9.613192796707153
0.6004107485751576,9.615396976470947
0.6004131082422897,9.617547988891602
0.6004035635451218,9.619768381118774
0.6004059240515643,9.621942043304443
0.600396383788612,9.624150037765503
0.6003987451335862,9.626326560974121
0.6003892093001042,9.628521203994751
0.600391571482832,9.630712985992432
0.6003820400740814,9.632893800735474
0.6003844030937864,9.635094165802002
0.6003748761050353,9.637262344360352
0.6003772399609427,9.639432668685913
0.6003677173874653,9.641599893569946
0.6003700820788013,9.64378809928894
0.6003605639158791,9.64597201347351
0.6003629294418712,9.64818811416626
0.6003534156847918,9.650385618209839
0.6003557820446692,9.65254831314087
0.6003462726887269,9.65475082397461
0.60034863988172,9.656911134719849
0.600339134922216,9.659103870391846
0.6003415029475565,9.66124176979065
0.6003320023797981,9.663445949554443
0.600334371236719,9.665632724761963
0.6003248750560206,9.66783094406128
0.6003272447437562,9.669987916946411
0.6003177529454381,9.672216653823853
0.6003201234632243,9.674400329589844
0.600310636042614,9.676610469818115
0.6003130073896878,9.678791284561157
0.6003035243421191,9.68096375465393
0.6003058965177188,9.683166742324829
0.6002964178385317,9.685303211212158
0.6002987908418974,9.687488079071045
0.6002893165264388,9.689675331115723
0.6002916903568112,9.691861629486084
0.6002822204004344,9.694062948226929
0.6002845950570559,9.696205377578735
0.6002751294551206,9.698395252227783
0.600277504937235,9.700562715530396
0.6002680436851077,9.702742099761963
0.6002704199919598,9.704888343811035
0.6002609630850129,9.70709753036499
0.6002633402158493,9.709261178970337
0.6002538876494621,9.711472034454346
0.6002562656035302,9.713620662689209
0.6002468173730882,9.715840578079224
0.6002491961496371,9.718034267425537
0.6002397522505324,9.720184803009033
0.6002421318488123,9.722338199615479
0.6002326922764433,9.724544763565063
0.6002350726957056,9.726705074310303
0.6002256374454773,9.728883504867554
0.600228018684975,9.731061220169067
0.6002185877522984,9.733234882354736
0.6002209698112856,9.735433340072632
0.6002115431915784,9.737572431564331
0.6002139260693106,9.73975920677185
0.6002045037579969,9.741942167282104
0.6002068874537306,9.744104862213135
0.6001974694462406,9.746331691741943
0.6001998539592339,9.748524188995361
0.6001904402510047,9.750738620758057
0.6001928255805168,9.752927541732788
0.600183416166991,9.755128860473633
0.6001858023122826,9.75728154182434
0.6001763971889097,9.759531736373901
0.6001787841492425,9.76166558265686
0.6001693833114784,9.763861656188965
0.6001717710861157,9.766067504882812
0.600162374529422,9.768225193023682
0.6001647631176282,9.77040147781372
0.6001553708374734,9.772598028182983
0.600157760238514,9.774773597717285
0.6001483722303727,9.776909589767456
0.6001507624435147,9.779073476791382
0.6001413787028678,9.781236410140991
0.6001437697273794,9.78342866897583
0.6001343902497136,9.785587310791016
0.6001367820848643,9.787769794464111
0.6001274068656732,9.789952754974365
0.6001297995107336,9.792141675949097
0.600120428545517,9.794336795806885
0.6001228219997592,9.796497106552124
0.6001134552840224,9.798683166503906
0.6001158495467196,9.800870418548584
0.6001064870759751,9.803073406219482
0.6001088821464016,9.805246353149414
0.6000995239161674,9.807475090026855
0.6001019197935991,9.809630155563354
0.6000925657993995,9.811878442764282
0.6000949624831134,9.814070701599121
0.6000856127204792,9.81621789932251
0.6000880102097536,9.81839632987976
0.6000786646742212,9.820580244064331
0.6000810629683353,9.82273006439209
0.6000717216554481,9.824921607971191
0.6000741207536826,9.827099323272705
0.6000647836589894,9.829262971878052
0.6000671835606263,9.83143138885498
0.6000578506796824,9.833590984344482
0.600060251384005,9.835809230804443
0.6000509227123717,9.838037967681885
0.6000533242186642,9.840180397033691
0.6000439997519089,9.842374563217163
0.6000464020594568,9.844522714614868
0.6000370817931532,9.846750020980835
0.6000394849012437,9.84894871711731
0.600030168830971,9.851133584976196
0.600032572738892,9.853291511535645
0.6000232608602366,9.855517625808716
0.6000256655672772,9.857661247253418
0.6000163578758304,9.859896898269653
0.6000187633812814,9.862066745758057
0.6000094598726412,9.864229679107666
0.600011866175794,9.866392612457275
0.6000025668455644,9.868553876876831
0.6000049739457122,9.870731830596924
0.599995678789503,9.872938871383667
0.5999980866859396,9.875113010406494
0.599988795699367,9.877292156219482
0.599991204391388,9.879457235336304
0.599981917570074,9.881619691848755
0.5999843270569757,9.883838891983032
0.5999750443965483,9.88599681854248
0.5999774546776284,9.888166189193726
0.5999681761737214,9.890358686447144
0.5999705872482791,9.892508506774902
0.5999613128965328,9.894733905792236
0.5999637247638681,9.896897554397583
0.5999544545599282,9.899078369140625
0.5999568672193425,9.90124249458313
0.599947601158861,9.903417110443115
0.5999500146096566,9.90557861328125
0.5999407526882916,9.907795190811157
0.5999431669297722,9.909952878952026
0.5999339091431874,9.91220998764038
0.5999363241746581,9.914385080337524
0.5999270705185233,9.916573524475098
0.5999294863392901,9.918771743774414
0.5999202368092809,9.920984745025635
0.5999226534186509,9.923150300979614
0.5999134080104491,9.925374507904053
0.5999158254077308,9.927583456039429
0.5999065841170238,9.929741621017456
0.5999090023015269,9.931939601898193
0.5998997651240081,9.934115886688232
0.5999021840950431,9.936299085617065
0.599892951026412,9.938528299331665
0.5998953707832911,9.940683364868164
0.5998861418192526,9.942859888076782
0.5998885623612886,9.945014476776123
0.5998793374975542,9.947245597839355
0.5998817588240616,9.949437618255615
0.5998725380563475,9.951657056808472
0.5998749601666417,9.953785181045532
0.5998657434906711,9.956034898757935
0.5998681663840687,9.958223342895508
0.59985895379557,9.960402488708496
0.5998613774713886,9.962580680847168
0.5998521689660963,9.964763879776001
0.5998545934236549,9.966953992843628
0.5998453889973091,9.969140529632568
0.5998478142359277,9.971293687820435
0.5998386138842744,9.973524332046509
0.5998410399032741,9.975746870040894
0.5998318436220652,9.977942705154419
0.5998342704207686,9.980141878128052
0.5998250782057616,9.982381820678711
0.5998275057834919,9.984562158584595
0.5998183176304501,9.986793994903564
0.5998207459865322,9.98893666267395
0.5998115618912246,9.991125583648682
0.5998139910249842,9.993314266204834
0.5998048109831859,9.995513200759888
0.5998072408939495,9.997680425643921
0.599798064901441,9.99990725517273
0.5998004955885372,10.00207233428955
0.5997913236411048,10.00426959991455
0.5997937551038623,10.006474018096924
0.5997845871972981,10.008675575256348
0.5997870194350478,10.01085877418518
0.5997778555651494,10.013095378875732
0.5997802885772221,10.015265941619873
0.5997711287397931,10.017456293106079
0.5997735625255217,10.01963758468628
0.599764406716371,10.021844387054443
0.5997668412750892,10.024068832397461
0.5997576894900319,10.026251077651978
0.5997601248210744,10.028409957885742
0.5997509770559308,10.03059458732605
0.5997534131586335,10.032734632492065
0.5997442694092299,10.034963369369507
0.5997467062829299,10.037134170532227
0.5997375665450981,10.039323806762695
0.5997400041891333,10.041492223739624
0.5997308684587109,10.043708562850952
0.5997333068724209,10.045878887176514
0.5997241751452506,10.048078775405884
0.5997266143279756,10.050247430801392
0.5997174865999063,10.052407026290894
0.5997199265509876,10.054587364196777
0.5997108028178738,10.056734800338745
0.5997132435366541,10.058928489685059
0.5997041237943556,10.061085939407349
0.5997065652801786,10.063244104385376
0.5996974495245608,10.065448522567749
0.5996998917767714,10.067609548568726
0.5996907800037055,10.06978702545166
0.5996932230216494,10.072004079818726
0.5996841152270118,10.074193716049194
0.599686559010036,10.0763578414917
0.5996774551897094,10.078567028045654
0.5996798997371618,10.080738067626953
0.5996707998870338,10.082962274551392
0.5996732451982639,10.085099220275879
0.5996641493142276,10.087311029434204
0.5996665953885852,10.089490175247192
0.5996575034665398,10.09171199798584
0.5996599503033765,10.093843936920166
0.599650862339226,10.096057891845703
0.5996533099378941,10.098230123519897
0.5996442259275488,10.10044264793396
0.599646674287402,10.102587938308716
0.5996375942267772,10.104777574539185
0.5996400433471697,10.10698413848877
0.5996309672321862,10.109152793884277
0.5996334171124738,10.111318111419678
0.5996243449390581,10.113544702529907
0.5996267955785974,10.115760326385498
0.5996177273426813,10.117945194244385
0.5996201787408303,10.120116233825684
0.5996111144383512,10.122285604476929
0.5996135665944685,10.124469757080078
0.5996045062213693,10.1266348361969
0.5996069591348148,10.128781795501709
0.5995979026870436,10.130987167358398
0.5996003563571785,10.133136510848999
0.5995913038306889,10.135364055633545
0.5995937582568751,10.137547016143799
0.5995847096476266,10.139772891998291
0.599587164829227,10.141917705535889
0.5995781201331839,10.144111633300781
0.599580576069563,10.146296739578247
0.5995715352826954,10.148469924926758
0.599573991973218,10.150646448135376
0.5995649550915009,10.152816534042358
0.5995674125355339,10.154975414276123
0.5995583795549482,10.15718412399292
0.5995608377518584,10.159372091293335
0.5995518086683903,10.161556005477905
0.5995542676175464,10.163760662078857
0.5995452424271873,10.165932893753052
0.5995477021279584,10.168112993240356
0.5995386808267055,10.170260190963745
0.5995411412784619,10.172422647476196
0.5995321238623174,10.174602270126343
0.599534585064431,10.17677927017212
0.599525571529402,10.178926229476929
0.5995280334812451,10.1810622215271
0.599519023823345,10.183265447616577
0.5995214865242913,10.18543267250061
0.5995124807395382,10.18765139579773
0.5995149441889621,10.189801216125488
0.5995059422733796,10.192005157470703
0.5995084064706568,10.194183588027954
0.5994994084202737,10.196352481842041
0.5995018733647812,10.198545932769775
0.5994928791756317,10.200729370117188
0.5994953448667467,10.202903747558594
0.5994863545348703,10.20508074760437
0.5994888209719719,10.207275629043579
0.5994798344934134,10.209441900253296
0.599482301675881,10.21164083480835
0.5994733190466902,10.213835954666138
0.5994757869739051,10.216007947921753
0.5994668081901375,10.218220710754395
0.599469276861481,10.220379114151001
0.5994603019191973,10.222562074661255
0.5994627713340523,10.224709033966064
0.5994538002293179,10.226857423782349
0.5994562703870685,10.229040145874023
0.5994473031159548,10.23126745223999
0.5994497740159854,10.233409881591797
0.5994408105745685,10.235639810562134
0.5994432822162653,10.23778772354126
0.5994343226006267,10.239978313446045
0.5994367949833765,10.242156982421875
0.599427839189603,10.244340181350708
0.5994303123127934,10.246560335159302
0.5994213603369768,10.248736381530762
0.599423834199997,10.250883340835571
0.5994148860382343,10.253056049346924
0.5994173606404741,10.255242109298706
0.5994084162888678,10.257450103759766
0.599410891629718,10.259634494781494
0.5994019510843754,10.26179051399231
0.5994044271632278,10.264033317565918
0.599395490420262,10.266238927841187
0.5993979672365094,10.268396854400635
0.5993890342920374,10.270591259002686
0.5993915118450741,10.272759914398193
0.5993825826952193,10.27492356300354
0.5993850609844398,10.277085542678833
0.5993761356253301,10.279322385787964
0.5993786146501304,10.281556129455566
0.5993696930778992,10.283786296844482
0.599372172837676,10.285928010940552
0.5993632550484616,10.28812313079834
0.5993657355426127,10.290303230285645
0.5993568215325583,10.292461156845093
0.5993593027604828,10.294676065444946
0.5993503925257372,10.296868085861206
0.5993528744868345,10.2990403175354
0.5993439680235514,10.301240682601929
0.5993464507172225,10.303400993347168
0.5993375480215606,10.305591344833374
0.599340031447207,10.307800531387329
0.59933113251533,10.309964179992676
0.5993336166723549,10.31216549873352
0.5993247215004316,10.314372062683105
0.5993272063882383,10.316548347473145
0.5993183149724429,10.318786859512329
0.5993208005904364,10.32093358039856
0.5993119129269475,10.323123216629028
0.5993143992745332,10.3253014087677
0.5993055153595355,10.327491760253906
0.5993080024361197,10.329645156860352
0.599299122265802,10.331886291503906
0.5993016100707927,10.334059476852417
0.5992927336413493,10.336249351501465
0.5992952221741549,10.338430166244507
0.5992863494817843,10.340609073638916
0.5992888387418146,10.342800617218018
0.5992799697827216,10.34499979019165
0.5992824597693867,10.347206354141235
0.59927359453978,10.349409341812134
0.5992760852524915,10.35162091255188
0.5992672237485855,10.353802919387817
0.5992697151867558,10.355992555618286
0.5992608574047696,10.358165502548218
0.5992633495678118,10.360330820083618
0.5992544955039698,10.362564086914062
0.5992569883912982,10.364727973937988
0.5992481380418291,10.366948127746582
0.5992506316528592,10.369150400161743
0.599241785013997,10.3713858127594
0.5992442793481448,10.373543739318848
0.599235436416129,10.375779390335083
0.5992379314728115,10.377939462661743
0.5992290922438855,10.380171298980713
0.5992315880225211,10.382319450378418
0.5992227524929341,10.384501934051514
0.5992252489929415,10.386694192886353
0.5992164171589472,10.388838291168213
0.5992189143797465,10.391003131866455
0.5992100862376037,10.39319372177124
0.5992125841786157,10.39538288116455
0.5992037597245881,10.397596836090088
0.5992062583852346,10.399767875671387
0.5991974376155905,10.401947736740112
0.5991999369952945,10.404186964035034
0.5991911199063075,10.406373023986816
0.5991936200044925,10.408554315567017
0.5991848065924408,10.410792827606201
0.5991873074085314,10.412998676300049
0.5991784976696984,10.415265083312988
0.5991809992031202,10.417454242706299
0.5991721931337939,10.41966199874878
0.5991746953839735,10.421854496002197
0.5991658929804469,10.42408037185669
0.5991683959468114,10.426221132278442
0.599159597205382,10.428439617156982
0.5991621008873601,10.430618286132812
0.5991533058043308,10.432762384414673
0.5991558102013514,10.4349365234375
0.5991470187730299,10.43710446357727
0.5991495238845232,10.439284086227417
0.5991407361072214,10.441487312316895
0.5991432419326187,10.443645238876343
0.5991344578026538,10.445863962173462
0.5991369643413871,10.448081016540527
0.5991281838550812,10.450276136398315
0.5991306911065832,10.452430009841919
0.5991219142602627,10.454625129699707
0.5991244222239674,10.45680284500122
0.5991156490139642,10.459009170532227
0.5991181576893061,10.461143493652344
0.5991093881119566,10.463353633880615
0.5991118974983715,10.465535640716553
0.5991031315500165,10.467726945877075
0.5991056416469409,10.469886541366577
0.5990968793239265,10.472110271453857
0.599099390130798,10.474312782287598
0.5990906314294747,10.47649621963501
0.5990931429457316,10.478682279586792
0.5990843878624548,10.480883359909058
0.5990869000875362,10.48304796218872
0.599078148618666,10.485244750976562
0.5990806615520123,10.487390041351318
0.5990719136939139,10.489584684371948
0.5990744273349656,10.491786003112793
0.5990656830840085,10.493981122970581
0.5990681974322082,10.496195554733276
0.5990594567847666,10.49837327003479
0.5990619718395568,10.500545978546143
0.59905323479201,10.502723932266235
0.5990557505528346,10.504869937896729
0.599047017101566,10.507087230682373
0.5990495335678694,10.509248971939087
0.599040803709268,10.511416673660278
0.5990433208804957,10.513572931289673
0.5990345946109547,10.515807390213013
0.5990371124865529,10.517990350723267
0.5990283898024698,10.52019715309143
0.5990309083818863,10.522383451461792
0.5990221892796638,10.524590015411377
0.5990247085623462,10.526777505874634
0.5990159930383916,10.528981447219849
0.5990185130237894,10.531166076660156
0.5990098010745143,10.53334665298462
0.5990123217620773,10.53551721572876
0.5990036133838984,10.537725448608398
0.5990061347730772,10.539924144744873
0.5989974299624157,10.542147397994995
0.5989999520526621,10.544315814971924
0.5989912508059438,10.546537637710571
0.5989937735967105,10.548726558685303
0.5989850759103659,10.55088210105896
0.5989875994011057,10.553058624267578
0.5989789052715699,10.555263757705688
0.5989814294617379,10.557400941848755
0.5989727388854503,10.559638023376465
0.5989752637745012,10.56178903579712
0.5989665767479064,10.563971519470215
0.5989691023352962,10.566170454025269
0.5989604188548432,10.568315029144287
0.5989629451400287,10.570476531982422
0.5989542652021708,10.572669506072998
0.5989567921846098,10.57483434677124
0.5989481157858053,10.57702350616455
0.5989506434649563,10.579203128814697
0.5989419706016678,10.581390380859375
0.5989444989769904,10.583586931228638
0.5989358296456848,10.585749626159668
0.5989383587166394,10.587934732437134
0.5989296929137891,10.59015417098999
0.5989322226798366,10.592300176620483
0.5989235604019174,10.594510078430176
0.5989260908625201,10.596693277359009
0.598917432106013,10.598870754241943
0.5989199632606337,10.601042747497559
0.5989113080220244,10.603232860565186
0.5989138398701267,10.605375528335571
0.598905188145905,10.607588529586792
0.5989077206869535,10.609747648239136
0.5988990724736141,10.611965417861938
0.5989016057070742,10.614187240600586
0.5988929610011158,10.616336345672607
0.5988954949264539,10.61852502822876
0.5988868537243802,10.620669841766357
0.5988893883410633,10.622824668884277
0.5988807506393823,10.62501311302185
0.5988832859468783,10.627191066741943
0.5988746517421027,10.629343271255493
0.5988771877398805,10.63153862953186
0.5988685570285271,10.633687019348145
0.5988710937160563,10.63588809967041
0.5988624664946467,10.638112545013428
0.5988650038713975,10.640283346176147
0.5988563801364578,10.642483949661255
0.5988589182019018,10.644633054733276
0.5988502979499624,10.64682149887085
0.5988528367035715,10.64898681640625
0.5988442199311672,10.65114951133728
0.5988467593724145,10.653321981430054
0.5988381460760848,10.655539751052856
0.598840686204444,10.657681465148926
0.5988320763807325,10.659900665283203
0.5988346171956783,10.662108182907104
0.5988260108411334,10.664274454116821
0.5988285523421412,10.666452407836914
0.5988199494533154,10.668610572814941
0.5988224916398615,10.6708242893219
0.598813892213312,10.673012018203735
0.5988164350848736,10.67516016960144
0.5988078391171621,10.677337408065796
0.5988103826732167,10.679542303085327
0.5988017901609087,10.681744575500488
0.5988043344009354,10.683930158615112
0.5987957453406015,10.68610143661499
0.5987982902640797,10.688252449035645
0.5987897046522946,10.690460443496704
0.5987922502587046,10.692600727081299
0.5987836680920475,10.694804430007935
0.5987862143808705,10.69698691368103
0.5987776356559247,10.699167251586914
0.5987801826266427,10.701299667358398
0.5987716073399961,10.7035231590271
0.598774154992092,10.705702066421509
0.5987655831403367,10.707950830459595
0.598768131473294,10.7101469039917
0.5987595630530267,10.712314128875732
0.59876211206633,10.714525938034058
0.5987535470741515,10.716676473617554
0.5987560967672858,10.718868970870972
0.5987475351998015,10.721054792404175
0.598750085572253,10.72322940826416
0.5987415274260722,10.72542142868042
0.5987440784773277,10.727594137191772
0.5987355237490647,10.729733228683472
0.5987380754786118,10.731920719146729
0.5987295241648847,10.734094858169556
0.5987320765722116,10.736240863800049
0.5987235286696432,10.73847222328186
0.5987260817542394,10.740638971328735
0.5987175372594561,10.742801904678345
0.5987200910208117,10.744936466217041
0.598711549930445,10.747159481048584
0.5987141043680505,10.749328851699829
0.5987055666787358,10.751526355743408
0.598708121792083,10.753682136535645
0.5986995875004603,10.755922079086304
0.5987021432890415,10.758112668991089
0.5986936123917544,10.760286808013916
0.598696168855063,10.762472152709961
0.5986876413487601,10.764615058898926
0.59869019848629,10.76682186126709
0.5986816743676239,10.768983840942383
0.5986842321788697,10.771150588989258
0.5986757114444969,10.773346662521362
0.5986782699289545,10.7755286693573
0.5986697525755365,10.777702569961548
0.598672311732702,10.77989149093628
0.5986637977569038,10.78210735321045
0.5986663575862743,10.784258127212524
0.5986578469847657,10.786446571350098
0.5986604074858392,10.788593769073486
0.598651900255294,10.790833234786987
0.5986544614275691,10.793004274368286
0.5986459575646652,10.795204162597656
0.5986485194076415,10.797359228134155
0.5986400189090612,10.799574613571167
0.5986425814222389,10.801761388778687
0.5986340842846687,10.80396819114685
0.5986366474675487,10.806163311004639
0.5986281536876791,10.808358430862427
0.5986307175397633,10.810577630996704
0.5986222271142895,10.812720537185669
0.5986247916350801,10.814926147460938
0.5986163045607009,10.817119121551514
0.5986188697497017,10.819322109222412
0.5986103860231203,10.82162618637085
0.5986129518798352,10.823816061019897
0.5986044714977593,10.825983762741089
0.5986070380216931,10.828196287155151
0.598598560980834,10.830397605895996
0.5986011281714925,10.832544088363647
0.5985926544685658,10.834797620773315
0.5985952223254554,10.837050676345825
0.5985867519571813,10.839330196380615
0.5985893204798087,10.841574430465698
0.5985808534429113,10.843838930130005
0.598583422630785,10.846088409423828
0.5985749589219922,10.848316192626953
0.5985775287746206,10.850490808486938
0.598569068390665,10.852661371231079
0.5985716389075574,10.854859590530396
0.5985631818451754,10.857020378112793
0.598565753025842,10.859189748764038
0.5985572992817743,10.86137318611145
0.5985598711257262,10.863576412200928
0.5985514206967173,10.865772724151611
0.5985539932034661,10.867955684661865
0.5985455460862648,10.870192289352417
0.5985481192553229,10.872392177581787
0.5985396754466823,10.874621868133545
0.5985422492775632,10.876796007156372
0.59853380877424,10.87902021408081
0.5985363832664574,10.88118577003479
0.5985279460652129,10.883400440216064
0.5985305212182814,10.885608434677124
0.5985220873158807,10.887885093688965
0.598524663129316,10.890128374099731
0.5985162325225285,10.892340183258057
0.5985188089958465,10.89452075958252
0.5985103816814455,10.89670205116272
0.5985129588141633,10.89890193939209
0.5985045347889261,10.901051998138428
0.5985071125805613,10.903241395950317
0.5984986918412695,10.905417203903198
0.5985012702913403,10.907613515853882
0.5984928528347793,10.909806966781616
0.5984954319428051,10.912009477615356
0.5984870177657643,10.914247274398804
0.5984895975312651,10.91641116142273
0.5984811866305383,10.918623685836792
0.5984837670530344,10.92079496383667
0.5984753594254191,10.923006296157837
0.598477940504432,10.925182104110718
0.5984695361467299,10.927356481552124
0.5984721178817818,10.929501295089722
0.5984637167907986,10.931713819503784
0.5984662991814118,10.933883428573608
0.5984579013539574,10.93604564666748
0.5984604843996558,10.938241720199585
0.5984520898325434,10.940433263778687
0.5984546735328512,10.942636251449585
0.5984462822228988,10.94482684135437
0.5984488665773411,10.946987628936768
0.5984404785213702,10.949169635772705
0.5984430635294726,10.951355457305908
0.5984346787243089,10.953553438186646
0.598437264385598,10.955741167068481
0.5984288828280709,10.957926034927368
0.5984314691420738,10.960072994232178
0.5984230908290173,10.96228551864624
0.5984256777952617,10.964442491531372
0.5984173027235133,10.966679334640503
0.5984198903415279,10.968826293945312
0.5984115185079291,10.971009016036987
0.5984141067772432,10.973191738128662
0.5984057381786393,10.975385904312134
0.598408327098783,10.977534532546997
0.5983999617320237,10.979752540588379
0.5984025513025277,10.981931924819946
0.5983941891644662,10.984105587005615
0.5983967793848621,10.986303806304932
0.5983884204723559,10.98846697807312
0.5983910113421755,10.990657806396484
0.5983826556520855,10.992851495742798
0.5983852471708623,10.995039463043213
0.5983768947000538,10.997208833694458
0.598379486867321,10.999387979507446
0.5983711376126633,11.00157117843628
0.5983737304279553,11.003770589828491
0.598365384386321,11.005992650985718
0.5983679778491727,11.008175373077393
0.5983596350174392,11.010382175445557
0.5983622291273863,11.012518405914307
0.598353889502434,11.014757633209229
0.5983564842590131,11.016931295394897
0.5983481478377268,11.019115924835205
0.5983507432404749,11.021278381347656
0.5983424100197432,11.023489236831665
0.5983450060681983,11.025643587112427
0.5983366760449135,11.027891635894775
0.5983392727386139,11.030107975006104
0.5983309459096724,11.03231692314148
0.5983335432481576,11.034518957138062
0.5983252196104595,11.036703824996948
0.598327817593269,11.038896560668945
0.5983194971437188,11.041120052337646
0.5983220957703934,11.043303728103638
0.5983137785058986,11.045485734939575
0.5983163777759798,11.047845840454102
0.5983080636934521,11.050083875656128
0.5983106636064818,11.052234649658203
0.5983023527028368,11.054440975189209
0.5983049532583578,11.056591510772705
0.598296645530515,11.058854818344116
0.5982992467280704,11.061011791229248
0.5982909421729532,11.063209295272827
0.5982935440120871,11.06539797782898
0.5982852426266225,11.067619562149048
0.5982878451068799,11.069792032241821
0.5982795468879988,11.071990251541138
0.5982821500089248,11.074155807495117
0.598273854953562,11.076313257217407
0.598276458714703,11.078535318374634
0.5982681668197969,11.080707788467407
0.5982707712206996,11.082868576049805
0.5982624824831925,11.085033655166626
0.5982650875234047,11.08721399307251
0.5982568019402424,11.089398622512817
0.5982594076193121,11.09158182144165
0.5982511251874448,11.093772888183594
0.5982537315049208,11.095990419387817
0.5982454522213023,11.098196983337402
0.5982480591767341,11.10034990310669
0.5982397830383218,11.102547645568848
0.5982423906312595,11.104701280593872
0.5982341176350147,11.10688591003418
0.5982367258650092,11.109056949615479
0.5982284560078968,11.111238241195679
0.5982310648745001,11.113416910171509
0.5982227981534887,11.1156747341156
0.5982254076562524,11.11782717704773
0.5982171440683146,11.120050430297852
0.5982197542067921,11.122241497039795
0.5982114937489043,11.124417304992676
0.598214104522649,11.126619815826416
0.5982058471917908,11.12880563735962
0.598208458600357,11.13100552558899
0.5982002043935124,11.133193016052246
0.5982028164364549,11.135393381118774
0.5981945653506113,11.137575387954712
0.5981971780274857,11.13979196548462
0.5981889300596345,11.141967535018921
0.5981915433699971,11.144147157669067
0.5981832985171327,11.14634656906128
0.5981859124605404,11.148488283157349
0.5981776707196615,11.150722980499268
0.5981802852956721,11.152864694595337
0.5981720466637812,11.155075550079346
0.5981746618719525,11.157263278961182
0.5981664263460557,11.159511804580688
0.5981690421859467,11.161659955978394
0.5981608097630534,11.163902759552002
0.5981634262342238,11.166101932525635
0.5981551969113476,11.168275356292725
0.5981578140133574,11.17044997215271
0.5981495877875151,11.172613859176636
0.5981522055199254,11.17482614517212
0.598143982388138,11.176985025405884
0.5981466007505103,11.17915654182434
0.5981383807098022,11.181379795074463
0.5981409997016983,11.183563232421875
0.5981327827490974,11.185734033584595
0.5981354023700806,11.187950372695923
0.5981271885026187,11.190163612365723
0.5981298087522521,11.192331552505493
0.5981215979669646,11.194568395614624
0.5981242188448125,11.196711778640747
0.5981160111387384,11.19894027709961
0.5981186326443657,11.201106786727905
0.5981104280145475,11.203284502029419
0.5981130501475194,11.20542049407959
0.5981048485910037,11.20763874053955
0.5981074713508864,11.209816694259644
0.5980992728647229,11.212017059326172
0.598101896251083,11.21419882774353
0.5980937008323254,11.216426610946655
0.5980963248447303,11.21861481666565
0.5980881324904356,11.220807790756226
0.5980907571284534,11.22298526763916
0.5980825678356824,11.225159645080566
0.5980851930988815,11.227319955825806
0.5980770068646989,11.229506254196167
0.5980796327526486,11.231688499450684
0.5980714495741222,11.233864545822144
0.5980740760863926,11.236061811447144
0.5980658959605939,11.238252639770508
0.5980685230967556,11.240391731262207
0.5980603460207597,11.242578506469727
0.5980629737803835,11.244725942611694
0.5980547997512697,11.24691653251648
0.5980574281339277,11.249065399169922
0.5980492571487777,11.251261472702026
0.5980518861540424,11.25344729423523
0.5980437182099423,11.25568437576294
0.5980463478373867,11.25787091255188
0.5980381829314262,11.260051488876343
0.5980408131806239,11.262243747711182
0.5980326513098958,11.26444935798645
0.5980352821804213,11.266652345657349
0.5980271233420223,11.268805742263794
0.5980297548334507,11.270997047424316
0.5980215990244808,11.273163080215454
0.5980242311363874,11.275350093841553
0.5980160783539504,11.277527332305908
0.5980187110859116,11.279731512069702
0.5980105613271149,11.282036542892456
0.5980131946787076,11.284175395965576
0.5980050479406618,11.286348342895508
0.5980076819114633,11.288507223129272
0.5979995381912827,11.290710210800171
0.5980021727808712,11.292864561080933
0.5979940320756737,11.295104742050171
0.5979966672836278,11.297239303588867
0.5979885295905347,11.299437999725342
0.5979911654164339,11.301618814468384
0.5979830307325701,11.303823709487915
0.5979856671759942,11.305974245071411
0.5979775354984879,11.308199405670166
0.5979801725590176,11.310393333435059
0.5979720438850008,11.312591314315796
0.5979746815622173,11.314759492874146
0.5979665558888255,11.316971063613892
0.5979691941823105,11.319175243377686
0.5979610715066822,11.32135009765625
0.5979637104160183,11.323547601699829
0.5979555907352959,11.325731754302979
0.5979582302600659,11.327898025512695
0.5979501135713956,11.330084562301636
0.5979527537111832,11.332247018814087
0.5979446400117139,11.334430456161499
0.5979472807661034,11.336576700210571
0.5979391700529879,11.338773965835571
0.5979418114215643,11.340937852859497
0.597933703691959,11.343183994293213
0.5979363456743076,11.345347881317139
0.5979282409253717,11.34760332107544
0.5979308835210788,11.349772214889526
0.5979227817499759,11.351991653442383
0.5979254249586279,11.3541738986969
0.5979173261625245,11.356380224227905
0.5979199699837088,11.358582019805908
0.5979118741597746,11.360806703567505
0.5979145185930794,11.362982988357544
0.5979064257384882,11.3652024269104
0.5979090707835016,11.367414236068726
0.5979009808954302,11.369579315185547
0.5979036265517413,11.3717622756958
0.5978955396273701,11.37396240234375
0.5978981858945688,11.376127004623413
0.5978901019310813,11.378380537033081
0.5978927488087576,11.380539178848267
0.5978846678033413,11.382750749588013
0.5978873152910864,11.38488483428955
0.5978792372409314,11.387110710144043
0.5978818853383369,11.389262676239014
0.5978738102406372,11.391503810882568
0.5978764589472948,11.393672227859497
0.5978683867992483,11.395922899246216
0.5978710361147509,11.398146390914917
0.5978629669135578,11.400287389755249
0.5978656168374987,11.402462720870972
0.5978575505803633,11.404635667800903
0.5978602011123363,11.406813621520996
0.5978521377964661,11.408968448638916
0.5978547889360657,11.41116714477539
0.5978467285586718,11.413365840911865
0.5978493803054931,11.415566205978394
0.5978413228637894,11.417745113372803
0.5978439752174279,11.41991114616394
0.5978359207086323,11.422135591506958
0.5978385736686844,11.424294471740723
0.597830522090018,11.426527261734009
0.5978331756560804,11.428673505783081
0.5978251270047672,11.43085503578186
0.5978277811764374,11.433013439178467
0.5978197354497055,11.43522024154663
0.5978223902265811,11.437360048294067
0.5978143474216616,11.439605712890625
0.5978170028033415,11.441763401031494
0.5978089629174685,11.44397234916687
0.5978116189035518,11.446166515350342
0.5978035819339634,11.448377132415771
0.5978062385240498,11.450557231903076
0.5977982044679867,11.452765464782715
0.5978008616616766,11.45491647720337
0.5977928305163833,11.457120418548584
0.5977954883132774,11.459307193756104
0.5977874600760019,11.461487054824829
0.5977901184757017,11.46367621421814
0.5977820931436948,11.46582579612732
0.5977847521458025,11.468019723892212
0.5977767297163186,11.470241069793701
0.5977793893204367,11.472379207611084
0.5977713697907334,11.474617958068848
0.5977740299964652,11.476789712905884
0.5977660133638035,11.478992462158203
0.5977686741707525,11.481142282485962
0.5977606604323966,11.483352422714233
0.5977633218401676,11.485508918762207
0.5977553109933852,11.487727403640747
0.5977579730015826,11.48985505104065
0.5977499650436443,11.49205493927002
0.5977526276518741,11.494261026382446
0.5977446225800541,11.496411561965942
0.5977472857879219,11.498575210571289
0.5977392835994979,11.50076675415039
0.5977419474066102,11.502948522567749
0.5977339480988626,11.505127668380737
0.597736612504827,11.507280111312866
0.5977286160750398,11.509428262710571
0.5977312810794637,11.51163935661316
0.597723287524924,11.513818740844727
0.5977259531274163,11.516005992889404
0.5977179624454143,11.518214225769043
0.5977206286455833,11.520368576049805
0.5977126408334131,11.522586345672607
0.5977153076308683,11.524744510650635
0.5977073226858267,11.52696943283081
0.5977099900801783,11.529140949249268
0.5977020079995657,11.531320095062256
0.5977046759904241,11.533489465713501
0.5976966967715436,11.53572392463684
0.59769936535852,11.537879467010498
0.5976913889986782,11.540104389190674
0.5976940581813843,11.542298555374146
0.5976860846778913,11.544465780258179
0.5976887544559394,11.54668140411377
0.5976807838061081,11.548868179321289
0.5976834541791108,11.551045656204224
0.5976754863802579,11.55326795578003
0.5976781573478286,11.55543327331543
0.5976701923972733,11.557590961456299
0.5976728639590257,11.559806823730469
0.5976649018540909,11.561967611312866
0.5976675740096398,11.564176559448242
0.5976596147476513,11.566399574279785
0.5976622874966117,11.568534135818481
0.5976543310748986,11.570749282836914
0.5976570044168856,11.572911739349365
0.5976490508327805,11.575091123580933
0.5976517247674108,11.577218294143677
0.5976437740182488,11.579398155212402
0.5976464485451387,11.581547260284424
0.5976385006282587,11.583809614181519
0.5976411757470255,11.585951805114746
0.5976332306597695,11.588184833526611
0.5976359063700308,11.590394258499146
0.5976279641097436,11.592551469802856
0.5976306404111178,11.59473991394043
0.5976227009751478,11.596936464309692
0.597625377867254,11.599124908447266
0.5976174412529524,11.601300477981567
0.5976201187354095,11.603432893753052
0.597612184940131,11.605642080307007
0.5976148630125592,11.607844114303589
0.5976069320336614,11.60999059677124
0.5976096106956811,11.612177848815918
0.5976016825305248,11.614358901977539
0.597604361781757,11.616515636444092
0.5975964364277063,11.618728876113892
0.5975991162677726,11.620863676071167
0.5975911937221945,11.623076438903809
0.5975938741507169,11.625243902206421
0.5975859544109817,11.627419233322144
0.5975886354275828,11.629584789276123
0.5975807184910639,11.631821632385254
0.597583400095367,11.633978366851807
0.5975754859594408,11.636188745498657
0.5975781681510696,11.63838791847229
0.5975702568131157,11.64057469367981
0.5975729395916942,11.642775535583496
0.5975650310490955,11.644926071166992
0.5975677144142487,11.64712643623352
0.597559808664391,11.649362087249756
0.597562492615744,11.65153980255127
0.5975545896560162,11.653730392456055
0.5975572741931949,11.655938148498535
0.5975493740209891,11.658142566680908
0.59755205914362,11.660325050354004
0.5975441617563313,11.662527561187744
0.597546847464041,11.664681911468506
0.5975389528590677,11.666899681091309
0.5975416391514838,11.669024229049683
0.5975337473262272,11.671232223510742
0.5975364342029778,11.673409700393677
0.5975285451548422,11.67561674118042
0.5975312326155554,11.6777503490448
0.5975233463419485,11.680016040802002
0.5975260343862535,11.682210683822632
0.5975181508845858,11.684396505355835
0.5975208395121122,11.686586141586304
0.5975129587797972,11.688752174377441
0.5975156479901749,11.690946817398071
0.5975077700246295,11.693087816238403
0.597510459817489,11.6952805519104
0.5975025846161327,11.697477579116821
0.5975052749911054,11.69965648651123
0.5974974025513611,11.701871395111084
0.5975000935080782,11.704049825668335
0.597492223827372,11.706263303756714
0.5974949153654658,11.70843768119812
0.5974870484412264,11.710673093795776
0.5974897405603297,11.712819814682007
0.5974818763899888,11.715076446533203
0.5974845690897348,11.717222690582275
0.5974767076707277,11.719410181045532
0.5974794009507498,11.721586465835571
0.5974715422805145,11.723798990249634
0.5974742361404469,11.725971460342407
0.5974663802164243,11.7281973361969
0.5974690746559018,11.730377674102783
0.5974612214755363,11.73259973526001
0.5974639164941941,11.734803199768066
0.5974560660549324,11.736956596374512
0.5974587616524063,11.739151000976562
0.5974509139516987,11.741317749023438
0.5974536101276249,11.74349594116211
0.5974457651629244,11.74568772315979
0.5974484619169397,11.747870922088623
0.5974406196857023,11.750117778778076
0.5974433170174439,11.752304315567017
0.5974354775171289,11.754503726959229
0.5974381754262348,11.75666093826294
0.5974303386543041,11.75884485244751
0.5974330371404124,11.76100206375122
0.5974252030943312,11.76321029663086
0.5974279021570806,11.765342473983765
0.5974200708343171,11.76753854751587
0.5974227704733471,11.769712448120117
0.5974149418713723,11.77190637588501
0.5974176420863225,11.774112939834595
0.5974098162026104,11.776322603225708
0.5974125169931215,11.778513193130493
0.5974046938251488,11.780706644058228
0.5974073951908613,11.782866716384888
0.5973995747361084,11.785056114196777
0.5974022766766637,11.787283182144165
0.5973944589326133,11.789464235305786
0.5973971614476532,11.791654109954834
0.5973893464117914,11.793840408325195
0.5973920495009581,11.796040534973145
0.5973842371707738,11.798257112503052
0.5973869408337101,11.800419569015503
0.5973791312066948,11.802598714828491
0.5973818354430445,11.804792404174805
0.5973740285166932,11.80704951286316
0.5973767333260994,11.809194564819336
0.5973689290979098,11.811413288116455
0.5973716344800173,11.81356930732727
0.5973638329474897,11.815811395645142
0.5973665389019434,11.817942142486572
0.5973587400625818,11.820128917694092
0.5973614465890266,11.822346687316895
0.5973536504403372,11.824556589126587
0.5973563575384191,11.826761484146118
0.5973485640779114,11.82900619506836
0.5973512717472766,11.831292629241943
0.5973434809724631,11.833533525466919
0.5973461892127585,11.835797309875488
0.5973384011211542,11.838074445724487
0.5973411099320272,11.84028673171997
0.5973333245211504,11.84251093864441
0.5973360339022484,11.844682931900024
0.5973282511696202,11.846871614456177
0.5973309611205918,11.849043607711792
0.597323181063736,11.851235151290894
0.5973258915842298,11.85340142250061
0.5973181142006734,11.855654001235962
0.5973208252903387,11.857860565185547
0.5973130505776114,11.860092163085938
0.5973157622360978,11.862308025360107
0.5973079901917324,11.864541292190552
0.5973107024186901,11.866777896881104
0.597302933040222,11.869038105010986
0.5973056458353019,11.871285200119019
0.5972978791202695,11.873458862304688
0.5973005924831226,11.8756844997406
0.5972928284290674,11.877852201461792
0.5972955423593453,11.880024909973145
0.5972877809638112,11.88227105140686
0.5972904954611662,11.884464979171753
0.5972827367217005,11.886720418930054
0.5972854517857851,11.888892889022827
0.5972776956999374,11.891155004501343
0.5972804113304049,11.893313884735107
0.5972726578957283,11.895549535751343
0.5972753740922319,11.897714138031006
0.5972676233062818,11.899948120117188
0.5972703400684759,11.902154922485352
0.5972625919288108,11.90433931350708
0.5972653092563499,11.90653920173645
0.5972575637605311,11.908737182617188
0.5972602816530702,11.910938024520874
0.5972525387986618,11.913135290145874
0.5972552572558564,11.915311574935913
0.5972475170404254,11.917502880096436
0.5972502360619315,11.919732570648193
0.5972424984830479,11.921897172927856
0.5972452180685218,11.924080848693848
0.5972374831237581,11.926323175430298
0.5972402032728568,11.928507566452026
0.5972324709597886,11.930737733840942
0.5972351916721695,11.93287706375122
0.5972274619883751,11.93509578704834
0.597230183263696,11.93727993965149
0.5972224562067564,11.939469575881958
0.5972251780446758,11.941606998443604
0.5972174536121749,11.943844079971313
0.5972201760123514,11.946038722991943
0.5972124542018762,11.948240756988525
0.5972151771639692,11.95041298866272
0.597207457973109,11.952590703964233
0.5972101814967782,11.954782962799072
0.5972024649231255,11.956953763961792
0.5972051890080312,11.959139347076416
0.597197475049181,11.961328744888306
0.597200199694984,11.96348786354065
0.5971924883485342,11.965649843215942
0.5971952135548952,11.967847108840942
0.5971875048184468,11.97004508972168
0.5971902305850278,11.972235679626465
0.597182524456184,11.974452018737793
0.5971852507826471,11.97663950920105
0.5971775472590144,11.978865385055542
0.5971802741450217,11.981028079986572
0.5971725732242092,11.983259916305542
0.5971753006694241,11.985419511795044
0.5971676023490435,11.987613916397095
0.5971703303531294,11.989777565002441
0.5971626346307954,11.99202036857605
0.5971653631934161,11.99420428276062
0.597157670066746,11.996386528015137
0.597160399187566,11.998603105545044
0.5971527086541799,12.000768184661865
0.5971554383328639,12.002964496612549
0.5971477503903849,12.00515866279602
0.5971504806265983,12.007344484329224
0.5971427952726518,12.00953722000122
0.5971455260660603,12.011720657348633
0.5971378432982749,12.0139000415802
0.5971405746485448,12.016103506088257
0.5971328944645513,12.018293142318726
0.5971356263713493,12.020454406738281
0.597127948768782,12.02267575263977
0.597130681231775,12.02484130859375
0.5971230062082702,12.027050018310547
0.5971257392271259,12.029198408126831
0.5971180667803231,12.031412124633789
0.5971208003547096,12.03356385231018
0.5971131304822507,12.03576374053955
0.5971158646118364,12.03791618347168
0.5971081973113662,12.040213108062744
0.59711093199582,12.042396783828735
0.5971032672649863,12.044565916061401
0.5971060025039778,12.04676079750061
0.5970983403404305,12.048939943313599
0.5971010761336293,12.05111837387085
0.5970934165350213,12.053302764892578
0.5970961528820978,12.055474042892456
0.597088495846085,12.057661771774292
0.59709123274671,12.05986499786377
0.5970835782709505,12.06205153465271
0.5970863157247951,12.064214706420898
0.5970786638069501,12.066380739212036
0.597081401813686,12.068554401397705
0.5970737524514189,12.070772409439087
0.5970764910107181,12.072916507720947
0.5970688442016958,12.07513976097107
0.5970715833132308,12.077306985855103
0.5970639390551223,12.079490423202515
0.5970666787185661,12.081639766693115
0.5970590370090431,12.083873748779297
0.5970617772240692,12.086079120635986
0.597054138060806,12.088305711746216
0.597056878827088,12.0904860496521
0.597049242207762,12.092674255371094
0.5970519835249745,12.094867706298828
0.5970443494472656,12.097025394439697
0.597047091315083,12.099200963973999
0.5970394597766735,12.101351499557495
0.5970422021947714,12.103525638580322
0.5970345731933465,12.105713367462158
0.5970373161614002,12.10787057876587
0.5970296896946478,12.110074520111084
0.5970324332123335,12.11225175857544
0.597024809277944,12.114431381225586
0.5970275533449381,12.116575956344604
0.5970199319406044,12.118770360946655
0.5970226765565839,12.12092661857605
0.5970150576800022,12.123155117034912
0.5970178028446443,12.125307083129883
0.597010186493513,12.12752890586853
0.5970129322064957,12.129679918289185
0.5970053183785156,12.131876468658447
0.5970080646395168,12.134032726287842
0.5970004533323918,12.136170387268066
0.5970032001410907,12.13835597038269
0.596995591352527,12.140580177307129
0.5969983387086022,12.142760515213013
0.5969907324363088,12.144938468933105
0.5969934803394401,12.147133588790894
0.5969858765811287,12.149334907531738
0.5969886250309961,12.151522636413574
0.5969810237843806,12.153708457946777
0.5969837727806645,12.15588092803955
0.5969761740434618,12.158100605010986
0.5969789235858429,12.160267114639282
0.5969713273557727,12.162455558776855
0.5969740774439324,12.164625644683838
0.5969664837187164,12.1668062210083
0.5969692343523364,12.168967485427856
0.5969616431296995,12.171172857284546
0.5969643943084617,12.17331600189209
0.5969568055861312,12.175522804260254
0.5969595573097182,12.177692174911499
0.5969519710854236,12.17989206314087
0.5969547233535188,12.182072162628174
0.5969471396249928,12.184272766113281
0.596949892437279,12.18645167350769
0.5969423112022567,12.188668966293335
0.596945064558418,12.190840005874634
0.596937485814637,12.19304895401001
0.5969402397143576,12.195250034332275
0.5969326634595581,12.19740629196167
0.5969354179025226,12.199588060379028
0.5969278441344472,12.201757669448853
0.5969305991203409,12.203951358795166
0.5969230278367352,12.206193208694458
0.5969257833652433,12.208340883255005
0.5969182145638554,12.210536003112793
0.596920970634664,12.212714195251465
0.596913404313244,12.21492075920105
0.5969161609260393,12.217076539993286
0.5969085970823406,12.219306230545044
0.5969113542368097,12.221465826034546
0.5969037928685876,12.223736763000488
0.5969065505644175,12.225892305374146
0.5968989916694304,12.228100538253784
0.5969017499063087,12.230305910110474
0.5968941934823174,12.232505083084106
0.5968969522599322,12.23469066619873
0.5968893983046999,12.236900091171265
0.5968921576227394,12.239073753356934
0.596884606134032,12.241270303726196
0.5968873659921853,12.243424892425537
0.5968798169677711,12.24558424949646
0.5968825773657276,12.247790098190308
0.5968750308033776,12.250032663345337
0.5968777917408266,12.252185344696045
0.5968702476383141,12.25440502166748
0.596873009114946,12.256566762924194
0.5968654674700472,12.258745431900024
0.5968682294855523,12.260905027389526
0.5968606902960457,12.26307201385498
0.5968634528501151,12.26525330543518
0.5968559161137817,12.267484426498413
0.5968586792061066,12.269612073898315
0.5968511449207299,12.27185845375061
0.5968539085510021,12.274056911468506
0.5968463767143682,12.27621865272522
0.5968491408822799,12.278469562530518
0.5968416114921775,12.280718803405762
0.5968443761974213,12.282897472381592
0.5968368492516414,12.285099506378174
0.5968396144939101,12.287259340286255
0.5968320899902465,12.289441108703613
0.5968348557692335,12.29163670539856
0.596827333705482,12.29380202293396
0.5968301000208812,12.296011447906494
0.5968225803948408,12.298246383666992
0.5968253472463463,12.300402164459229
0.5968178300558177,12.302610158920288
0.5968205974431242,12.30475902557373
0.5968130826859113,12.306939601898193
0.5968158506087138,12.309110164642334
0.5968083382826226,12.311272859573364
0.5968111067406164,12.31343150138855
0.5968035968434553,12.315675258636475
0.5968063658363364,12.31783938407898
0.5967988583659166,12.320056915283203
0.596801627893381,12.3222177028656
0.5967941228475161,12.32434892654419
0.5967968929092604,12.326525211334229
0.5967893902857664,12.328670501708984
0.5967921608814878,12.330837488174438
0.5967846606781829,12.333050966262817
0.596787431807579,12.335203886032104
0.5967799340222844,12.3374183177948
0.5967827056850525,12.339634656906128
0.5967752103155918,12.341785669326782
0.5967779825114303,12.34397006034851
0.596770489555629,12.346147298812866
0.5967732622842367,12.348319292068481
0.5967657717399232,12.350563526153564
0.596768545000999,12.35272479057312
0.5967610568660041,12.354958295822144
0.5967638306592473,12.357134342193604
0.5967563449314043,12.359300374984741
0.5967591192565149,12.36145567893982
0.5967516359336593,12.363675355911255
0.5967544107903375,12.365848779678345
0.5967469298703074,12.36806035041809
0.5967497052582538,12.370226621627808
0.59674222673889,12.372429370880127
0.5967450026578054,12.374626636505127
0.5967375265369507,12.376779079437256
0.5967403029865366,12.378974199295044
0.5967328292620364,12.38117265701294
0.5967356062419946,12.383354902267456
0.596728134911697,12.385545492172241
0.5967309124217295,12.38771915435791
0.5967234434834844,12.389888763427734
0.596726221523294,12.392090320587158
0.5967187549749542,12.394237756729126
0.5967215335442438,12.39639663696289
0.5967140693836646,12.398617506027222
0.5967168484821372,12.40078616142273
0.596709386707176,12.402958154678345
0.5967121663345358,12.405110836029053
0.5967047069430526,12.40734338760376
0.5967074870990035,12.409533977508545
0.5967000300888603,12.411716222763062
0.5967028107731067,12.413857221603394
0.5966953561421687,12.416142225265503
0.5966981373544156,12.418333530426025
0.5966906851005498,12.420496940612793
0.5966934668405025,12.422674417495728
0.5966860169615784,12.424822807312012
0.5966887992289426,12.426994323730469
0.596681351722832,12.429187774658203
0.5966841345173137,12.431355953216553
0.596676689381891,12.433558464050293
0.5966794727031967,12.43576955795288
0.5966720299363387,12.437945365905762
0.5966748137841751,12.44011902809143
0.5966673733837609,12.442314863204956
0.5966701577578353,12.444469928741455
0.5966627197217462,12.446692705154419
0.5966655046217662,12.448845386505127
0.5966580689478861,12.451064109802246
0.5966608543735594,12.453221082687378
0.5966534210597749,12.455419063568115
0.59665620701081,12.457587957382202
0.5966487760550094,12.459813833236694
0.5966515625311152,12.461974620819092
0.5966441339311893,12.464207172393799
0.5966469209320746,12.466400861740112
0.5966394946859171,12.468587160110474
0.5966422822112916,12.470770120620728
0.596634858316798,12.472939729690552
0.5966376463663714,12.475115299224854
0.5966302248214396,12.477289915084839
0.5966330133949224,12.479458093643188
0.5966255941974528,12.481657266616821
0.5966283832945554,12.48384976387024
0.5966209664424509,12.48602819442749
0.5966237560628844,12.488197565078735
0.5966163415540502,12.49040174484253
0.5966191316975259,12.49257516860962
0.5966117195298691,12.49476146697998
0.5966145101960988,12.496920824050903
0.5966071003675293,12.499114990234375
0.5966098915562251,12.50128173828125
0.5966024840646552,12.503480672836304
0.5966052757755295,12.505665302276611
0.5965978706188735,12.507899761199951
0.5966006628516393,12.510102033615112
0.5965932600278138,12.512309074401855
0.5965960527821843,12.514478206634521
0.5965886522891087,12.516652822494507
0.5965914455647974,12.51882815361023
0.5965840474003931,12.520986557006836
0.5965868411971139,12.523174047470093
0.5965794453593045,12.525354146957397
0.596582239676772,12.52755856513977
0.5965748461634836,12.529726505279541
0.5965776410014125,12.531925916671753
0.5965702498105733,12.534128904342651
0.5965730451686786,12.536271572113037
0.5965656562982197,12.538480043411255
0.5965684521762169,12.540667295455933
0.5965610656240706,12.542850971221924
0.5965638620216756,12.54498815536499
0.5965564777857778,12.547194480895996
0.5965592747027066,12.54937481880188
0.5965518927809949,12.55159330368042
0.596554690216964,12.55378270149231
0.596547310607378,12.556011438369751
0.5965501085621046,12.55821442604065
0.5965427312625866,12.560419797897339
0.5965455297357878,12.562595844268799
0.5965381547442821,12.56479001045227
0.5965409537356758,12.566957235336304
0.5965335810501294,12.569159984588623
0.5965363805594334,12.571346998214722
0.5965290101777951,12.573523044586182
0.5965318102047279,12.575722217559814
0.5965244421249493,12.577908515930176
0.5965272426692293,12.58008337020874
0.5965198768892639,12.582280397415161
0.5965226779506108,12.58442735671997
0.5965153144684142,12.58662486076355
0.596518116046547,12.588810920715332
0.5965107548600778,12.591147422790527
0.5965135569547165,12.593319177627563
0.5965061980619348,12.595566272735596
0.5965090006727997,12.597722291946411
0.5965016440716684,12.599944353103638
0.5965044471984797,12.602133512496948
0.5964970928869635,12.604320526123047
0.5964998965294425,12.60650897026062
0.5964925445055087,12.608720541000366
0.5964953486633764,12.61086916923523
0.5964879989249946,12.613024950027466
0.5964908035979727,12.615187644958496
0.5964834561431145,12.617404460906982
0.5964862613309249,12.619616508483887
0.5964789161575643,12.621785163879395
0.5964817218599294,12.623982667922974
0.5964743789660425,12.626191139221191
0.5964771851826851,12.628345251083374
0.5964698445662504,12.630542039871216
0.5964726512968934,12.632709980010986
0.5964653129558916,12.634888172149658
0.5964681202002585,12.637059688568115
0.5964607841326726,12.639239072799683
0.5964635918904871,12.641419172286987
0.5964562580943019,12.64364242553711
0.5964590663652882,12.645794153213501
0.5964517348384913,12.647987604141235
0.5964545436223738,12.650171995162964
0.596447214362955,12.652371883392334
0.5964500236594585,12.65455150604248
0.5964426966654095,12.656705856323242
0.5964455064742592,12.658875703811646
0.5964381817435739,12.661080837249756
0.5964409920644953,12.663236856460571
0.59643366959517,12.665428161621094
0.5964364804278891,12.667620182037354
0.5964291602179225,12.669798612594604
0.5964319715621651,12.671979665756226
0.5964246536095577,12.674179792404175
0.5964274654650509,12.676354169845581
0.5964201497678057,12.678528308868408
0.596422962134276,12.680675745010376
0.596415648690398,12.682861804962158
0.596418461567573,12.68504524230957
0.5964111503750696,12.687219619750977
0.5964139637626767,12.68938159942627
0.5964066548195573,12.691575765609741
0.5964094687173246,12.693726778030396
0.596402162021601,12.695945262908936
0.5964049764292567,12.698096990585327
0.5963976719789428,12.700295209884644
0.5964004868962154,12.702505111694336
0.5963931846893274,12.704679727554321
0.5963960001159461,12.706835746765137
0.5963887001505023,12.709003686904907
0.5963915160861961,12.711169481277466
0.5963842183602167,12.713359117507935
0.5963870348047158,12.715528011322021
0.5963797393162236,12.717735290527344
0.5963825562692577,12.71993112564087
0.5963752630162774,12.722148656845093
0.596378080477577,12.72429347038269
0.5963707894581355,12.726531028747559
0.5963736074274314,12.728696823120117
0.596366318639558,12.730879306793213
0.5963691371165811,12.733023166656494
0.5963618505583073,12.735200881958008
0.5963646695427889,12.73738145828247
0.5963573852121479,12.739585876464844
0.5963602047038198,12.741764307022095
0.5963529225988475,12.743999242782593
0.5963557425974418,12.746167421340942
0.5963484627161759,12.748346090316772
0.596351283221425,12.750531435012817
0.5963440055619056,12.752703428268433
0.5963468265735422,12.754869222640991
0.5963395511338111,12.757060527801514
0.5963423726515685,12.759228467941284
0.5963350994296703,12.761427164077759
0.5963379214532818,12.763598918914795
0.5963306504472626,12.765818357467651
0.596333472976462,12.768032550811768
0.5963262041843707,12.77022910118103
0.5963290272188917,12.772388935089111
0.5963217606387788,12.774587392807007
0.5963245841783565,12.776747226715088
0.5963173198082748,12.778915166854858
0.5963201438526436,12.781060695648193
0.5963128816906483,12.783240795135498
0.5963157062395432,12.785431623458862
0.5963084462836914,12.787662744522095
0.596311271336848,12.789807558059692
0.5963040135851986,12.792008399963379
0.5963068391423526,12.794200658798218
0.5962995835929673,12.796379089355469
0.5963024096538548,12.798563241958618
0.5962951563047972,12.800711154937744
0.5962979828691546,12.802899837493896
0.5962907317184901,12.805071353912354
0.5962935587860543,12.80722165107727
0.5962863098318505,12.809799671173096
0.5962891374023583,12.811990976333618
0.5962818906426856,12.814178705215454
0.5962847187158745,12.816337823867798
0.5962774741488043,12.818600177764893
0.5962803027244125,12.820761442184448
0.5962730603480189,12.82299280166626
0.5962758894257839,12.825143575668335
0.5962686492381433,12.827342748641968
0.5962714788178038,12.82953143119812
0.5962715979507327,12.832423686981201
0.5962670708982891,12.834606409072876
0.5962671882799673,12.836748123168945
0.596262662888734,12.838955640792847
0.5962627814963049,12.84109354019165
0.5962582575651229,12.84327483177185
0.59625837739753,12.84544825553894
0.5962538549251492,12.847625732421875
0.5962539759814668,12.849794864654541
0.5962494549666381,12.852020025253296
0.5962495772459411,12.8541898727417
0.5962450576874169,12.856383323669434
0.5962451811887816,12.858574390411377
0.5962406630853159,12.860749244689941
0.5962407878078191,12.862928867340088
0.5962362711581672,12.865119934082031
0.596236397100887,12.867286443710327
0.5962318819038057,12.869492530822754
0.5962320090658214,12.871678829193115
0.5962274953200686,12.873854398727417
0.5962276237004603,12.876059770584106
0.5962231114047952,12.878264904022217
0.596223241002644,12.880431652069092
0.5962187301558277,12.88263726234436
0.5962188609702159,12.884783029556274
0.5962143515710104,12.88695240020752
0.5962144836010211,12.889088869094849
0.59620997564819,12.891295909881592
0.5962101088929076,12.893468141555786
0.5962056023852158,12.895661115646362
0.5962057368437254,12.897823810577393
0.596201231779939,12.90001916885376
0.5962013674513268,12.902183532714844
0.5961968638302138,12.90437650680542
0.596197000713567,12.906559467315674
0.596192498533896,12.908739566802979
0.596192636628303,12.910917520523071
0.5961881358888447,12.913101434707642
0.5961882751933947,12.91526460647583
0.5961837758929207,12.917418241500854
0.596183916406704,12.919597625732422
0.5961794185439874,12.921770572662354
0.5961795602660952,12.923949241638184
0.5961750638399104,12.926138877868652
0.596175206769435,12.928309917449951
0.596170711778558,12.930501461029053
0.5961708559145927,12.9326651096344
0.5961663623578004,12.934867143630981
0.5961665076994395,12.937008619308472
0.5961620155755105,12.939217329025269
0.596162162121849,12.941368103027344
0.5961576714295633,12.943569660186768
0.596157819179698,12.945746183395386
0.5961533299178365,12.947965621948242
0.5961534788708643,12.950157880783081
0.59614899103821,12.952359676361084
0.596149141193229,12.954535722732544
0.5961446547885655,12.956703901290894
0.5961448061446752,12.958868026733398
0.5961403211667878,12.96104621887207
0.5961404737230884,12.963211059570312
0.5961359901707638,12.965386152267456
0.5961361439263566,12.967564105987549
0.5961316617983824,12.969732284545898
0.5961318167523696,12.971919536590576
0.5961273360475352,12.974140167236328
0.5961274921990198,12.97630786895752
0.596123012916116,12.978493213653564
0.5961231702642024,12.980674028396606
0.5961186924020209,12.982854127883911
0.5961188509458141,12.98501443862915
0.5961143745031483,12.987204790115356
0.5961145342417545,12.989360094070435
0.5961100592173989,12.991572141647339
0.5961102201499252,12.993725776672363
0.5961057465426759,12.995906114578247
0.5961059086682304,12.998090028762817
0.5961014364768844,13.000286102294922
0.5961015997945763,13.00245714187622
0.5960971290179322,13.004658937454224
0.5960972935268717,13.006819486618042
0.5960928241637292,13.008986234664917
0.5960929898630273,13.011164665222168
0.5960885219121878,13.0133376121521
0.5960886888009562,13.015520095825195
0.5960842222612223,13.017717361450195
0.5960843903385743,13.019898414611816
0.5960799252087498,13.022097110748291
0.5960800944737992,13.024214029312134
0.596075630752689,13.026428699493408
0.5960758012045507,13.028603553771973
0.5960713388909618,13.03080439567566
0.5960715105287517,13.032942295074463
0.5960670496214914,13.035140752792358
0.5960672224443266,13.037325143814087
0.5960627629422041,13.039549112319946
0.5960629369492021,13.041687250137329
0.5960584788510278,13.043902397155762
0.5960586540413078,13.046117067337036
0.5960541973458933,13.04827880859375
0.5960543737185746,13.050445795059204
0.5960499184247331,13.052650213241577
0.5960500959789368,13.054813385009766
0.5960456420854823,13.057006120681763
0.5960458208203299,13.059189081192017
0.5960413683260782,13.061347961425781
0.5960415482406923,13.0635404586792
0.5960370971444604,13.065719842910767
0.5960372782379647,13.067885875701904
0.5960328285385705,13.070115804672241
0.5960330108100895,13.072245597839355
0.5960285625063527,13.074458599090576
0.596028745955012,13.076613426208496
0.5960242990457532,13.078795433044434
0.5960244836706793,13.080967903137207
0.5960200381547205,13.083144187927246
0.5960202239550407,13.085314512252808
0.5960157798312055,13.087501525878906
0.5960159668060482,13.089662551879883
0.5960115240731612,13.091857194900513
0.5960117122216555,13.09404969215393
0.5960072708785425,13.096217155456543
0.596007460199819,13.098401308059692
0.5960030202453074,13.10059642791748
0.596003210738497,13.102761268615723
0.5959987721714151,13.104974269866943
0.5959989638356503,13.107131719589233
0.5959945266548279,13.10931944847107
0.5959947194892415,13.111526727676392
0.5959902836935096,13.113704681396484
0.595990477697236,13.115880250930786
0.5959860432854269,13.118097305297852
0.5959862384576009,13.120255470275879
0.5959818054285484,13.122416019439697
0.5959817422900134,13.125296115875244
0.5959775701208444,13.127976894378662
0.595977507433618,13.130146026611328
0.5959733375008188,13.132342100143433
0.5959732760343953,13.134514331817627
0.5959691074259146,13.136735200881958
0.5959690471792126,13.138906717300415
0.595964879893905,13.14112901687622
0.5959648208660486,13.143308877944946
0.5959606549027705,13.145503282546997
0.5959605970928841,13.147679090499878
0.5959564324504929,13.149874448776245
0.595956375857702,13.152037858963013
0.5959522125350565,13.15426254272461
0.5959521571584878,13.15637469291687
0.5959479951544479,13.15861177444458
0.5959479409932287,13.160738468170166
0.5959437803066555,13.162935972213745
0.5959437273599146,13.165109872817993
0.5959395679896704,13.167323589324951
0.5959395162565371,13.169453620910645
0.5959353582014859,13.171698093414307
0.5959353076810902,13.173842668533325
0.595931150940097,13.176072359085083
0.5959311016315701,13.17826771736145
0.5959269462035008,13.18045449256897
0.5959268981059753,13.182629585266113
0.5959227439896975,13.184822082519531
0.5959226971023059,13.186994075775146
0.5959185442966882,13.189213752746582
0.595918498618565,13.191341876983643
0.5959143471224774,13.193554162979126
0.5959143026527574,13.195711612701416
0.5959101524650707,13.197890996932983
0.5959101092028898,13.20006012916565
0.5959059603224767,13.202267169952393
0.5959059182669715,13.204403162002563
0.5959017706927056,13.206644773483276
0.5959017298430139,13.208756685256958
0.5958975835737699,13.210982322692871
0.5958975439290305,13.213126182556152
0.5958933989636844,13.215359210968018
0.5958933605230368,13.217515707015991
0.5958892168604659,13.219736099243164
0.5958891796230508,13.221854209899902
0.5958850372621337,13.2240891456604
0.595885001227092,13.226245641708374
0.5958808601667083,13.228456735610962
0.5958808253331827,13.230634689331055
0.5958766855722134,13.232828378677368
0.5958766519393468,13.234999418258667
0.5958725134766745,13.237215280532837
0.5958724810436113,13.239347457885742
0.5958683438781189,13.24156665802002
0.5958683126440042,13.243741989135742
0.5958641767745764,13.245961904525757
0.5958641467385559,13.24814486503601
0.5958600121640787,13.250378847122192
0.5958599833252994,13.25249457359314
0.5958558500446598,13.254743814468384
0.5958558224022698,13.256863594055176
0.5958516904143556,13.259099006652832
0.5958516639675033,13.2612464427948
0.5958475332712047,13.263444185256958
0.5958475080190397,13.265592336654663
0.5958433786132469,13.267810583114624
0.5958433545549198,13.26992416381836
0.5958392264385246,13.272139549255371
0.595839203573187,13.274283170700073
0.5958350767450827,13.27646803855896
0.5958350550718867,13.278671026229858
0.5958309295309673,13.280943393707275
0.5958309090490663,13.283117532730103
0.5958267847942277,13.285339117050171
0.5958267655027756,13.287481546401978
0.5958226425329142,13.289692401885986
0.5958226244310662,13.291836977005005
0.59581850274508,13.29405951499939
0.5958184858319919,13.296190977096558
0.5958143654287801,13.298405408859253
0.5958143497036087,13.30054497718811
0.5958102305820712,13.302781105041504
0.5958102160439744,13.304909467697144
0.5958060982030131,13.307132005691528
0.5958060848511494,13.309263467788696
0.5958019682896668,13.311478853225708
0.5958019561231956,13.313647508621216
0.5957978408400955,13.315887689590454
0.5957978298581774,13.318038702011108
0.5957937158523646,13.32023000717163
0.595793706054161,13.322388172149658
0.5957895933245421,13.324596643447876
0.595789584709215,13.32677173614502
0.5957854732546971,13.328973770141602
0.5957854658214095,13.331131219863892
0.5957813556409014,13.333340167999268
0.5957813493888174,13.335511922836304
0.5957772404812289,13.337718725204468
0.5957772354095132,13.339871406555176
0.595773127773755,13.34207010269165
0.5957731238815739,13.344205379486084
0.5957690175165582,13.346430540084839
0.5957690148030776,13.348557472229004
0.5957649097077178,13.350807666778564
0.5957649081721056,13.35295844078064
0.5957608043453162,13.355194091796875
0.5957608039867405,13.357362270355225
0.5957567014274372,13.359631299972534
0.5957567022450674,13.361849308013916
0.5957526009521669,13.364168405532837
0.5957526029451731,13.366382122039795
0.5957485029175935,13.368611574172974
0.5957485060851468,13.370764017105103
0.5957444073218071,13.372938394546509
0.5957444116630795,13.375117540359497
0.5957403141629002,13.377308130264282
0.5957403196770641,13.379462242126465
0.5957362234389668,13.381686449050903
0.595736230125196,13.3838369846344
0.5957321351481032,13.386085271835327
0.5957321430055724,13.388221025466919
0.5957280492884078,13.390424013137817
0.5957280583162923,13.39260220527649
0.595723965857981,13.394835948944092
0.595723976055457,13.396949768066406
0.5957198848549252,13.399188756942749
0.5957198962211698,13.401322364807129
0.5957158062773449,13.403559446334839
0.5957158188115361,13.40571641921997
0.5957117301233463,13.407925844192505
0.5957117438246631,13.410095691680908
0.5957076563910382,13.412297487258911
0.5957076712586602,13.414440393447876
0.5957035850785308,13.416630744934082
0.5957036011116387,13.418776512145996
0.5956995161839368,13.420987844467163
0.595699533381712,13.423144340515137
0.5956954497053707,13.425350427627563
0.5956954680669956,13.42751407623291
0.5956913856409489,13.429711818695068
0.5956914051656065,13.431857585906982
0.5956873239887901,13.434081792831421
0.5956873446756645,13.436241626739502
0.5956832647470148,13.43845272064209
0.5956832865952909,13.44057583808899
0.5956792079137456,13.44286561012268
0.5956792309226092,13.445035696029663
0.5956751534871069,13.447259902954102
0.5956751776557446,13.449385404586792
0.5956711014652253,13.451624393463135
0.5956711267928246,13.453769207000732
0.5956670518462294,13.456008434295654
0.5956670783319786,13.458166122436523
0.5956630046282496,13.460385084152222
0.5956630322713379,13.462528228759766
0.5956589598094183,13.464737892150879
0.595658988609036,13.466876029968262
0.5956549173878707,13.469089269638062
0.595654947343208,13.471224308013916
0.5956508773617424,13.473401308059692
0.5956509084719916,13.475579261779785
0.5956468397291723,13.477776050567627
0.5956468719935258,13.479895114898682
0.5956428044883008,13.482125520706177
0.5956428379059521,13.484248638153076
0.5956387716372703,13.486466884613037
0.5956388062074136,13.488592386245728
0.5956347411742251,13.490820407867432
0.5956347768960557,13.492976427078247
0.5956307130973119,13.495176315307617
0.5956307499700254,13.497312545776367
0.5956266874046786,13.49956488609314
0.5956267254274719,13.501712083816528
0.5956226640944756,13.503939628601074
0.5956227032665465,13.506103515625
0.5956186431648552,13.50832462310791
0.5956186834854024,13.510473728179932
0.5956146246139717,13.512685060501099
0.5956146660821942,13.514806509017944
0.5956106084399813,13.51701831817627
0.595610651055079,13.519156217575073
0.5956065946410417,13.52134370803833
0.5956066384022161,13.52350664138794
0.5956025832153135,13.525707244873047
0.5956026281217662,13.527875423431396
0.5955985741609584,13.530107975006104
0.5955986202118921,13.532219886779785
0.5955945674761404,13.534454822540283
0.5955946146707587,13.536567449569702
0.5955905631590255,13.538812637329102
0.5955906114965326,13.540953636169434
0.5955865612077814,13.543165922164917
0.5955866106873825,13.545318365097046
0.5955825616205781,13.548009395599365
0.5955826122414793,13.550185203552246
0.595578564395587,13.552374839782715
0.5955786161569951,13.554561614990234
0.5955745695309822,13.556743383407593
0.5955746224321048,13.558889627456665
0.5955705770249388,13.56108283996582
0.5955706310649845,13.563285827636719
0.5955665868756346,13.565493822097778
0.5955666420538125,13.5676589012146
0.5955625990812489,13.56985592842102
0.5955626553967694,13.572007417678833
0.5955586136399631,13.574223279953003
0.595558671092037,13.576355695724487
0.5955546305499606,13.578589916229248
0.5955546891377997,13.580711126327515
0.5955506498094264,13.582918405532837
0.5955507095322432,13.585204124450684
0.5955466714165477,13.587390899658203
0.5955467322735558,13.589570760726929
0.5955426953695134,13.591770648956299
0.5955427573599268,13.593932151794434
0.5955387216665146,13.596168756484985
0.5955387847895486,13.598320722579956
0.595534750305744,13.600523710250854
0.5955348145606142,13.602721691131592
0.5955307812853962,13.604917049407959
0.5955308466713195,13.607078313827515
0.5955268146036681,13.609292030334473
0.5955268811198621,13.611425876617432
0.5955228502587582,13.613622188568115
0.595522917904441,13.615803480148315
0.5955188882488667,13.61798357963562
0.5955189570232575,13.620132207870483
0.595514928572196,13.622367143630981
0.5955149984745148,13.62446904182434
0.5955109712269505,13.62669062614441
0.5955110422564182,13.628806591033936
0.5955070162113362,13.631013631820679
0.595507088367174,13.633166313171387
0.595503063523561,13.635360717773438
0.5955031368049916,13.637537240982056
0.5954991131618348,13.639728546142578
0.5954991875680812,13.641884326934814
0.5954951651243694,13.644107580184937
0.5954952406546556,13.646259307861328
0.5954912194093783,13.648462057113647
0.5954912960629293,13.650647163391113
0.5954872760150773,13.652804374694824
0.5954873537911183,13.654967308044434
0.5954833349396835,13.657173156738281
0.5954834138374411,13.659328937530518
0.5954793961814162,13.661545753479004
0.5954794762001174,13.663697719573975
0.5954754597384965,13.66591739654541
0.5954755408773696,13.66808009147644
0.5954715256091474,13.670316219329834
0.5954716078674211,13.672451496124268
0.5954675937915936,13.674664974212646
0.5954676771684976,13.676785469055176
0.5954636642840624,13.679015874862671
0.5954637487788268,13.681128740310669
0.5954597370847814,13.683320760726929
0.5954598226966379,13.685470581054688
0.5954558121919818,13.687665939331055
0.5954558989201618,13.689802646636963
0.5954518896038955,13.692032098770142
0.5954519774476321,13.694205284118652
0.5954479693187568,13.696414232254028
0.5954480582772835,13.698564529418945
0.5954440513348014,13.700759887695312
0.5954441414073526,13.702927112579346
0.5954401356502674,13.705080032348633
0.5954402268360782,13.707263708114624
0.5954362222633942,13.709459781646729
0.5954363145617008,13.711604595184326
0.5954323111724237,13.713818073272705
0.5954324045824624,13.715973377227783
0.5954284023755988,13.718181610107422
0.5954284968966074,13.720309972763062
0.5954244958711649,13.722512483596802
0.5954245915023815,13.724645376205444
0.5954205916573687,13.726881504058838
0.5954206883980326,13.72898268699646
0.5954166897324595,13.73122763633728
0.5954167875818105,13.733356952667236
0.5954127900946876,13.735573768615723
0.5954128890519664,13.737749099731445
0.5954088927423056,13.739995002746582
0.5954089928067537,13.742168426513672
0.595404997673568,13.744353294372559
0.5954050988444274,13.746500730514526
0.5954011048867307,13.748698711395264
0.5954012071632444,13.750876665115356
0.5953972143800516,13.753044605255127
0.5953973177614635,13.755236625671387
0.5953933261517904,13.757448196411133
0.5953934306373453,13.759609937667847
0.595389440200209,13.761812448501587
0.595389545789152,13.763957977294922
0.5953855565235706,13.766185283660889
0.5953856632151479,13.768334150314331
0.5953816751201404,13.770534992218018
0.595381782913599,13.77265214920044
0.5953777959881854,13.77486252784729
0.5953779048827728,13.777011394500732
0.5953739191259745,13.779235363006592
0.595374029120939,13.7813720703125
0.5953700445317781,13.783584117889404
0.5953701556263692,13.785740852355957
0.5953661722038687,13.787962913513184
0.5953662843973364,13.790159702301025
0.5953623021405208,13.79236650466919
0.5953624154321154,13.794524908065796
0.5953584343400099,13.796728134155273
0.5953585487289834,13.79887866973877
0.5953545688006141,13.801053524017334
0.5953546842862188,13.8032546043396
0.5953507055206129,13.805452108383179
0.5953508221021016,13.807635307312012
0.5953468444982878,13.80983304977417
0.5953469621749142,13.811965227127075
0.5953429857319216,13.81419324874878
0.5953431045029406,13.81635332107544
0.5953391292197995,13.818588018417358
0.5953392490844664,13.820738315582275
0.5953352749602081,13.822946071624756
0.5953353959177792,13.825093269348145
0.595331422951436,13.827318906784058
0.595331545001168,13.829472541809082
0.5953275731917735,13.83172082901001
0.595327696332924,13.833887100219727
0.5953237256795125,13.836087703704834
0.5953238499113399,13.838287591934204
0.595319880412947,13.840479850769043
0.5953200057347103,13.842643737792969
0.5953160373903722,13.844832420349121
0.5953161638013317,13.846993684768677
0.5953121966100858,13.849183559417725
0.595312324109502,13.851340770721436
0.595308358070387,13.853522539138794
0.595308486657521,13.855706930160522
0.595304521769576,13.857922554016113
0.5953046514436905,13.860053777694702
0.5953006877059562,13.862276315689087
0.5953008184663138,13.864413976669312
0.5952968558778317,13.866641998291016
0.5952969877236961,13.868763446807861
0.5952930262835082,13.87096357345581
0.5952931592141443,13.87308120727539
0.5952891989212942,13.875284433364868
0.5952893329359668,13.877412557601929
0.5952853737894991,13.879667520523071
0.5952855088874743,13.881796598434448
0.5952815508864344,13.88399863243103
0.5952816870669787,13.88620114326477
0.595277730210413,13.888406753540039
0.595277867472794,13.890603303909302
0.59527391175975,13.892821073532104
0.5952740501032359,13.894976615905762
0.5952700955327617,13.897188425064087
0.5952702349566213,13.89936637878418
0.5952662815277667,13.901563167572021
0.5952664220312698,13.903743267059326
0.5952624697430852,13.905955791473389
0.5952626113255021,13.908134460449219
0.5952586601770387,13.910361766815186
0.5952588028376407,13.912473917007446
0.5952548528279508,13.914685249328613
0.5952549965660098,13.916837453842163
0.595251047694147,13.919032335281372
0.5952511925089357,13.921170234680176
0.5952472447739542,13.923402786254883
0.5952473906647459,13.925551176071167
0.595243444065701,13.92780876159668
0.5952435910317698,13.929965257644653
0.5952396455677179,13.932186126708984
0.5952397936083388,13.93434762954712
0.5952358492783373,13.936528444290161
0.5952359983927856,13.938723802566528
0.5952320551958926,13.940924406051636
0.5952322053834451,13.943091869354248
0.5952282633187199,13.945305109024048
0.5952284145786534,13.947470903396606
0.5952244736451563,13.949660778045654
0.5952246259767487,13.951822280883789
0.5952206861735407,13.95398235321045
0.5952208395760704,13.956151485443115
0.5952169009022141,13.958378553390503
0.5952170553749604,13.960519313812256
0.5952131178295187,13.962795734405518
0.5952132733717618,13.964922428131104
0.5952093369537986,13.967135667800903
0.5952094935648192,13.969254732131958
0.5952055582733999,13.971466541290283
0.5952057159524794,13.973596096038818
0.5952017817866699,13.97585654258728
0.5952019405330906,13.977983236312866
0.595198007491958,13.980213403701782
0.5951981673050029,13.982380628585815
0.595194235387615,13.984563827514648
0.5951943962665676,13.986732244491577
0.5951904654719936,13.98893141746521
0.5951906274161383,13.991069793701172
0.5951866977434482,13.993288040161133
0.59518686075207,13.995410203933716
0.5951829322003347,13.997589826583862
0.5951830962727194,13.99977445602417
0.5951791688410107,14.00197148323059
0.595179333976445,14.004162549972534
0.5951754076638357,14.006384372711182
0.5951755738616068,14.00851321220398
0.5951716486671708,14.010753870010376
0.5951718159265666,14.012859344482422
0.5951678918493786,14.015100240707397
0.5951680601696879,14.0172598361969
0.5951641372088233,14.019439697265625
0.5951643065893358,14.021570682525635
0.5951603847438715,14.023820877075195
0.595160555183877,14.025957584381104
0.5951566344528906,14.02819013595581
0.5951568059516801,14.030355453491211
0.5951528863342501,14.03255319595337
0.595153058891115,14.034708499908447
0.595149140386321,14.03688669204712
0.595149314000554,14.03906774520874
0.5951453966074763,14.041270017623901
0.5951455712783702,14.043378353118896
0.5951416549960902,14.045594930648804
0.5951418307229387,14.047771215438843
0.5951379155505389,14.049957752227783
0.5951380923326365,14.052125215530396
0.5951341782692,14.054341077804565
0.5951343561058419,14.05646800994873
0.595130443150453,14.058711767196655
0.5951306220409351,14.060827255249023
0.5951267101926792,14.0630464553833
0.5951268901362977,14.065197467803955
0.5951229793942608,14.067407608032227
0.5951231603903134,14.069567680358887
0.5951192507535825,14.071824073791504
0.595119432801367,14.073932647705078
0.5951155242690302,14.076181411743164
0.5951157073678454,14.078335523605347
0.5951117999389917,14.08053183555603
0.5951119840881367,14.082678079605103
0.595108077761856,14.084845304489136
0.5951082629606314,14.087012767791748
0.5951043577360143,14.08919382095337
0.5951045439837205,14.091338396072388
0.5951006398598591,14.093551635742188
0.5951008271557978,14.09572982788086
0.5950969241317846,14.097934246063232
0.595097112475258,14.100106716156006
0.5950932105501866,14.102336406707764
0.5950933999404975,14.104478120803833
0.5950894991134628,14.106709003448486
0.5950896895499149,14.108839511871338
0.595085789820012,14.111055135726929
0.5950859813019097,14.113162994384766
0.5950820826682353,14.115370988845825
0.5950822751948833,14.117484331130981
0.5950783776565347,14.119715690612793
0.5950785712272391,14.121891021728516
0.5950746747833143,14.12412142753601
0.5950748693973814,14.12628984451294
0.59507097404698,14.128484964370728
0.5950711697037168,14.130629062652588
0.5950672754459386,14.132820129394531
0.5950674721446532,14.135007381439209
0.5950635789785993,14.137198686599731
0.5950637767185999,14.139360427856445
0.5950598846433726,14.141563653945923
0.5950600834239683,14.143709421157837
0.5950561924386703,14.145915746688843
0.5950563922591713,14.148088693618774
0.5950525023629062,14.15030312538147
0.595052703222623,14.15244436264038
0.5950488144144959,14.154655694961548
0.5950490163127394,14.156783819198608
0.5950451285918558,14.159011125564575
0.5950453315279385,14.161120891571045
0.5950414448934048,14.163351058959961
0.5950416488666392,14.165483474731445
0.5950377633175631,14.167745113372803
0.5950379683272623,14.16991901397705
0.5950340838627521,14.172156572341919
0.5950342899082304,14.174328804016113
0.5950304065273954,14.176546573638916
0.5950306136079672,14.17870569229126
0.5950267313099177,14.180922269821167
0.5950269394248986,14.183061599731445
0.5950230582087459,14.185251235961914
0.5950232673574518,14.18741512298584
0.5950193872223076,14.189605236053467
0.5950195974040555,14.191765308380127
0.5950157183490328,14.193978071212769
0.5950159295631402,14.196165084838867
0.5950085002656288,14.199075698852539
0.5950087150145246,14.201988458633423
0.5950048386037476,14.204196453094482
0.5950050531108263,14.206377983093262
0.5950011775975655,14.208586931228638
0.5950013931337098,14.210743188858032
0.594997518697543,14.212913990020752
0.594997735262109,14.215074300765991
0.5949938619021522,14.217253923416138
0.5949940794944618,14.219398975372314
0.5949902072098321,14.221583127975464
0.5949904258292088,14.223770141601562
0.5949865546190237,14.225986242294312
0.5949867742647911,14.228142499923706
0.5949829041281696,14.2303626537323
0.5949831247996517,14.23247218132019
0.5949792557357136,14.234708070755005
0.5949794774322357,14.236833810806274
0.5949756094401014,14.239055871963501
0.5949758321609888,14.24117112159729
0.59497196523978,14.24338960647583
0.5949721889843594,14.245502471923828
0.5949683231331984,14.247769117355347
0.5949685479007967,14.249903202056885
0.5949646831188067,14.252134323120117
0.5949649089087515,14.254297971725464
0.5949610451950567,14.256521463394165
0.5949612720066766,14.25867509841919
0.594957409360402,14.260871648788452
0.5949576371930256,14.263020515441895
0.5949537756132972,14.26521372795105
0.5949540044662547,14.26737666130066
0.5949501439521994,14.269540309906006
0.5949503738248209,14.271706581115723
0.5949465143755662,14.27391266822815
0.5949467452671828,14.27604866027832
0.5949428868818577,14.278276920318604
0.5949431187918007,14.280528545379639
0.5949392614695346,14.282761573791504
0.5949394943971368,14.284901142120361
0.5949356381370599,14.287108182907104
0.5949358720816541,14.289229154586792
0.5949320168828977,14.291463613510132
0.5949322518438177,14.293570518493652
0.5949283977055141,14.295884847640991
0.594928633682094,14.298028707504272
0.5949247806033764,14.300236701965332
0.5949250175949512,14.302408456802368
0.5949211655749532,14.30459713935852
0.594921403580859,14.30673885345459
0.5949175526187155,14.308944940567017
0.5949177916382883,14.311086177825928
0.5949139417331349,14.3132803440094
0.5949141817657116,14.315441608428955
0.594910332916685,14.317618370056152
0.5949105739616032,14.319773197174072
0.594906726167841,14.3219575881958
0.5949069682244392,14.324137449264526
0.5949031214850795,14.326351404190063
0.5949033645526961,14.328483581542969
0.5948995188668783,14.330711126327515
0.5948997629448534,14.332868576049805
0.5948959183117174,14.335090398788452
0.5948961633993911,14.337220668792725
0.5948923198180778,14.339442014694214
0.594892565914791,14.341555118560791
0.5948887233844423,14.343777179718018
0.5948889704895364,14.345905303955078
0.594885129009295,14.348143815994263
0.5948853771221124,14.350321769714355
0.594881536691122,14.352519989013672
0.5948817858110053,14.354665756225586
0.5948779464284099,14.356878995895386
0.5948781965547029,14.359039306640625
0.594874358219648,14.361268281936646
0.5948746093516946,14.363423347473145
0.5948707720633264,14.36562180519104
0.5948710242004714,14.367769718170166
0.594867187957937,14.369941234588623
0.5948674410995258,14.37208890914917
0.5948636059019731,14.374318361282349
0.5948638600473519,14.376450538635254
0.5948600258939295,14.378675937652588
0.5948602810424449,14.380791902542114
0.5948564479323024,14.383008480072021
0.5948567040833019,14.385175228118896
0.5948528720155897,14.387364387512207
0.5948531291684214,14.389497518539429
0.5948492981422908,14.391749858856201
0.5948495562963031,14.39386773109436
0.5948457263109066,14.396106243133545
0.5948459854654489,14.398263454437256
0.5948421565199392,14.400434017181396
0.5948424166743614,14.402604579925537
0.5948385887678926,14.40479850769043
0.5948388499215452,14.406978130340576
0.5948350230532721,14.409191131591797
0.5948352852055064,14.411319017410278
0.5948314593745844,14.413513660430908
0.5948317225247524,14.41569471359253
0.5948278977303381,14.417880773544312
0.5948281618777919,14.420074939727783
0.5948243381190426,14.422268867492676
0.5948246032631356,14.42441725730896
0.5948207805392092,14.426667928695679
0.5948210466792954,14.428786039352417
0.5948172249893511,14.43098759651184
0.5948174921247844,14.433149814605713
0.5948136714679823,14.435371160507202
0.5948139395981178,14.437513589859009
0.5948101199736183,14.439755201339722
0.5948103890978119,14.44192886352539
0.5948065705047766,14.444188833236694
0.5948068406223844,14.446339845657349
0.5948030230599758,14.44856309890747
0.594803294170355,14.4507417678833
0.5947994776377361,14.452953815460205
0.5947997497402439,14.455125570297241
0.594795934236579,14.457342147827148
0.5947962073305739,14.459506511688232
0.5947923928550277,14.461694240570068
0.5947926669398684,14.463865518569946
0.5947888534916069,14.466094017028809
0.5947891285666527,14.468242406845093
0.5947853161448424,14.470500707626343
0.5947855922094536,14.472660064697266
0.594781780813262,14.474892616271973
0.594782057866799,14.477025032043457
0.5947782474953944,14.479209184646606
0.5947785255372187,14.481380701065063
0.5947747161897701,14.483620882034302
0.5947749952192437,14.485764503479004
0.5947711868949211,14.487979173660278
0.5947714669114066,14.490148305892944
0.5947676596093806,14.492356300354004
0.5947679406122411,14.494526624679565
0.5947641343316836,14.496716260910034
0.5947644163202829,14.49888801574707
0.5947606110603664,14.501097917556763
0.5947608940340687,14.503243446350098
0.5947570897939664,14.50545620918274
0.5947573737521372,14.50761103630066
0.5947535705310231,14.509805917739868
0.594753855473028,14.511982202529907
0.5947500532700768,14.514189004898071
0.594750339195282,14.516339540481567
0.5947465380096699,14.518576622009277
0.5947468249174424,14.520739793777466
0.5947430247483457,14.522981643676758
0.594743312638053,14.525163888931274
0.5947395134846494,14.527414798736572
0.5947398023556596,14.529584407806396
0.5947360042171269,14.531848192214966
0.594736294068809,14.533979415893555
0.5947324969443266,14.536217212677002
0.5947327877760497,14.538377046585083
0.5947289916647976,14.54058027267456
0.5947292834759317,14.542751789093018
0.5947254883770904,14.544946193695068
0.5947257811670063,14.547133207321167
0.5947219870797573,14.549343585968018
0.5947222808478264,14.551481008529663
0.5947184877713521,14.553672552108765
0.5947187825169458,14.555826187133789
0.5947149904504294,14.558061599731445
0.5947152861729204,14.560255289077759
0.594711495115546,14.562497615814209
0.5947117918143071,14.564676523208618
0.5947080017652595,14.56691288948059
0.5947082994396649,14.569028377532959
0.5947045103981293,14.571262121200562
0.594704809047553,14.5734224319458
0.5947010210127162,14.575626611709595
0.5947013206365329,14.577794313430786
0.5946975336075823,14.580027341842651
0.5946978342051678,14.58216404914856
0.594694048181291,14.584372282028198
0.5946943497520214,14.586514949798584
0.5946905647324074,14.588692426681519
0.5946908672756593,14.590874433517456
0.594687083259498,14.593069314956665
0.5946873867746489,14.595225095748901
0.5946836037611306,14.597460985183716
0.5946839082475581,14.599616765975952
0.5946801262358743,14.601836919784546
0.594680431692957,14.603994131088257
0.5946766506822996,14.606240034103394
0.5946769571094171,14.608388185501099
0.5946731770989788,14.610605001449585
0.5946734844955105,14.612756252288818
0.5946697054844854,14.615015745162964
0.5946700138498116,14.617130517959595
0.594666235837394,14.619363784790039
0.5946665451708957,14.621500730514526
0.5946627681562809,14.623723983764648
0.5946630784573397,14.625854253768921
0.594659302439724,14.628049612045288
0.594659613707722,14.630194664001465
0.5946558386863021,14.632418155670166
0.5946561509206221,14.634551763534546
0.5946523768945958,14.636760473251343
0.5946526900946211,14.638925313949585
0.594648917063187,14.64112401008606
0.5946492312283015,14.643312931060791
0.5946454591906588,14.645508766174316
0.594645774320247,14.647666931152344
0.5946420032755959,14.649871110916138
0.5946423193690432,14.652038812637329
0.5946385493165847,14.65424394607544
0.5946388663732763,14.65640139579773
0.5946350973122119,14.658613920211792
0.5946354153315346,14.660763502120972
0.594631647261067,14.662990808486938
0.5946319662424074,14.665142297744751
0.5946281991617399,14.667377471923828
0.5946285191044857,14.669509649276733
0.5946247530128221,14.671748399734497
0.5946250739163613,14.67386531829834
0.5946213088129068,14.676074028015137
0.5946216306766282,14.678246974945068
0.594617866560588,14.680455923080444
0.5946181893838809,14.68259572982788
0.5946144262544618,14.684818267822266
0.5946147500367162,14.68696928024292
0.5946109878931253,14.689171314239502
0.5946113126337313,14.691367626190186
0.5946075514751769,14.69355845451355
0.5946078771735257,14.695712804794312
0.5946041169992163,14.697903394699097
0.5946044436546994,14.70007038116455
0.5946006844638448,14.702269792556763
0.5946010120758549,14.704416751861572
0.5945972538676652,14.706655263900757
0.5945975824355947,14.70882797241211
0.5945938252092813,14.71108341217041
0.5945941547325237,14.71324872970581
0.5945903984872984,14.715468883514404
0.5945907289652478,14.717599868774414
0.5945869737003233,14.719858407974243
0.5945873051323741,14.721995830535889
0.594583550846964,14.724234342575073
0.5945838832325115,14.72639536857605
0.5945801299258302,14.728618621826172
0.5945804632642698,14.730769634246826
0.5945767109355322,14.732991695404053
0.5945770452262606,14.735178470611572
0.5945732938746827,14.737394332885742
0.5945736291170965,14.73960566520691
0.5945698787418947,14.741809844970703
0.5945702149353917,14.743964672088623
0.5945664655357834,14.746207475662231
0.5945668026797615,14.748315811157227
0.594563054254965,14.750550746917725
0.5945633923488227,14.752694845199585
0.5945596448980568,14.754869222640991
0.5945599839411935,14.757034540176392
0.5945562374636779,14.759273767471313
0.5945565774554934,14.761409997940063
0.5945528319504487,14.763662338256836
0.5945531728903432,14.765805006027222
0.5945494283569905,14.768033266067505
0.5945497702443652,14.77022933959961
0.5945460266819266,14.772425889968872
0.5945463695161826,14.774593591690063
0.5945426269238812,14.776806116104126
0.5945429707044207,14.778976202011108
0.5945392290814796,14.781182527542114
0.5945395738077056,14.783339023590088
0.5945358331533492,14.785540103912354
0.5945361788246648,14.787722110748291
0.5945324391381182,14.789903402328491
0.5945327857539272,14.792064189910889
0.5945290470344164,14.794299602508545
0.594529394594123,14.7964346408844
0.5945256568408744,14.798666715621948
0.5945260053438838,14.80082392692566
0.5945222685561248,14.803043127059937
0.5945226180018425,14.805174827575684
0.5945188821788014,14.807407855987549
0.5945192325666333,14.809526205062866
0.594515497707539,14.81180453300476
0.5945158490368918,14.813943862915039
0.5945121151409737,14.816177129745483
0.5945124674112549,14.818347692489624
0.5945087344777436,14.820550680160522
0.5945090876883607,14.822715759277344
0.5945053557164874,14.824923753738403
0.5945057098668489,14.827059984207153
0.5945019788558454,14.829256772994995
0.5945023339453603,14.831414222717285
0.5944986038944594,14.83360481262207
0.5944989599225371,14.835784673690796
0.5944952308309721,14.837981700897217
0.5944955877970226,14.840177774429321
0.5944918596640278,14.842414140701294
0.5944922175674621,14.84453272819519
0.5944884903922723,14.846755266189575
0.5944888492325011,14.848905563354492
0.5944851230143521,14.851101875305176
0.5944854827907875,14.853239059448242
0.5944817575289157,14.85545802116394
0.5944821182409699,14.857591152191162
0.5944783939346125,14.859858512878418
0.5944787555816984,14.861984014511108
0.5944750322300935,14.864237785339355
0.5944753948116243,14.866406202316284
0.5944716724140104,14.868589878082275
0.5944720359294006,14.870744943618774
0.5944683144850171,14.872961044311523
0.5944686789336808,14.875134468078613
0.594464958441768,14.877342224121094
0.5944653238231206,14.879515171051025
0.5944616042829195,14.88171935081482
0.5944619705963764,14.88389778137207
0.5944582520071288,14.886128902435303
0.5944586192521064,14.888261556625366
0.5944549016130543,14.890471935272217
0.5944552697889695,14.892592191696167
0.5944515530993563,14.894822359085083
0.5944519222056263,14.896933794021606
0.5944482064646958,14.899152278900146
0.5944485765007385,14.901293754577637
0.5944448617077354,14.903525590896606
0.5944452326729692,14.9056875705719
0.5944415188271391,14.907938003540039
0.5944418907209831,14.910110473632812
0.5944381778215718,14.912352323532104
0.5944385506434456,14.914586782455444
0.5944348386897,14.916802883148193
0.5944352124390238,14.918978929519653
0.5944315014301916,14.921180009841919
0.5944318761063857,14.92332410812378
0.5944281660417153,14.925549030303955
0.5944285416442012,14.927731990814209
0.5944248325229415,14.929909944534302
0.594425209051141,14.93209171295166
0.5944215008725419,14.934304237365723
0.594421878325877,14.936462879180908
0.5944181710891892,14.938705921173096
0.5944185494670831,14.940813779830933
0.5944148431715575,14.94304084777832
0.5944152224734335,14.945205688476562
0.5944115171183222,14.947418928146362
0.5944118973436043,14.949576139450073
0.5944081929281602,14.951841831207275
0.5944085740762728,14.953976154327393
0.5944048705997492,14.956205606460571
0.5944052526701175,14.958364963531494
0.5944015501317687,14.960573196411133
0.5944019331238181,14.962768793106079
0.5943982315228988,14.964940071105957
0.5943986154360557,14.967096090316772
0.5943949147718219,14.969327211380005
0.5943952996055127,14.971455812454224
0.5943915998772207,14.973680973052979
0.5943919856308727,14.975826263427734
0.5943882868377793,14.9780433177948
0.5943886735108205,14.980165958404541
0.5943849756521838,14.98239016532898
0.5943853632440422,14.984570741653442
0.5943816663191208,14.986843585968018
0.5943820548292253,14.989039897918701
0.5943783588372783,14.991300582885742
0.5943787482650584,14.993475914001465
0.5943750532053457,14.995714902877808
0.5943754435502314,14.99789547920227
0.5943717494220139,15.00012493133545
0.5943721406834357,15.002273797988892
0.5943684474859747,15.004496574401855
0.5943688396633635,15.006674528121948
0.594365147395921,15.008891820907593
0.5943655404887084,15.011065244674683
0.5943618491505477,15.013301610946655
0.5943622431581657,15.01553750038147
0.59435855274855,15.017786264419556
0.5943589476704315,15.0199613571167
0.594355258188625,15.022176742553711
0.594355654024203,15.024322032928467
0.594351965469471,15.026550769805908
0.5943523622181792,15.028697490692139
0.5943486745897874,15.030959367752075
0.59434907225106,15.033078908920288
0.5943453855482749,15.035292625427246
0.5943457841215466,15.037436485290527
0.5943420983436352,15.039673805236816
0.5943424978283415,15.041822671890259
0.5943388129745715,15.044063806533813
0.5943392133701482,15.046245574951172
0.5943355294397885,15.048483610153198
0.5943359307456717,15.05065107345581
0.5943322477379915,15.052892208099365
0.5943326499536186,15.055078268051147
0.5943289678678877,15.057239770889282
0.5943293709926958,15.059420585632324
0.5943256898281852,15.061637163162231
0.5943260938616121,15.063802003860474
0.5943224136175932,15.066041469573975
0.5943228185590776,15.068196296691895
0.5943191392348223,15.070410013198853
0.5943195450838031,15.07254672050476
0.5943158666785845,15.074758052825928
0.5943162734345014,15.076904535293579
0.5943125959475929,15.07913851737976
0.5943130036098858,15.081263780593872
0.5943093270405615,15.083484172821045
0.5943097356086714,15.085639953613281
0.5943060599562061,15.08786940574646
0.5943064694295739,15.090089321136475
0.5943027946932437,15.092303037643433
0.594303205071311,15.094456911087036
0.5942995312503917,15.096682071685791
0.5942999425326007,15.098835706710815
0.5942962696263697,15.101016283035278
0.5942966818121631,15.10320234298706
0.5942930098198982,15.1053946018219
0.5942934229087193,15.107583045959473
0.5942897518296986,15.109790325164795
0.5942901658209911,15.111952066421509
0.5942864956544942,15.114184856414795
0.5942869105477022,15.116328239440918
0.5942832412930086,15.118540048599243
0.5942836570875771,15.120719194412231
0.5942799887439674,15.122921705245972
0.5942804054393418,15.125056982040405
0.5942767380060973,15.12726879119873
0.5942771556017231,15.129414319992065
0.5942734890781257,15.131647825241089
0.5942739075734496,15.133771181106567
0.5942702419587818,15.135984420776367
0.5942706613532506,15.13821005821228
0.5942669966467956,15.140397787094116
0.5942674169398567,15.142549753189087
0.5942637531408989,15.14475154876709
0.5942641743320002,15.1469247341156
0.5942605114398238,15.149133205413818
0.5942609335284137,15.151289701461792
0.5942572715423045,15.153496265411377
0.594257694527832,15.155676126480103
0.5942540334470758,15.157869815826416
0.5942544573289902,15.160027503967285
0.5942507971528739,15.162251949310303
0.5942512219306254,15.164408683776855
0.5942475626584365,15.166625261306763
0.5942479883314754,15.168782234191895
0.5942443299625019,15.170994758605957
0.5942447565302793,15.173137903213501
0.5942410990638101,15.175370454788208
0.5942415265257776,15.177521467208862
0.5942378699611021,15.179750204086304
0.5942382983167117,15.181885719299316
0.5942346426531201,15.184107303619385
0.5942350719018245,15.186337232589722
0.5942314171386076,15.188552618026733
0.5942318472798594,15.19072151184082
0.5942281934163092,15.192946195602417
0.5942286244495624,15.195120573043823
0.5942249714849706,15.197315692901611
0.5942254034096791,15.19948410987854
0.5942217513433389,15.201680183410645
0.5942221841589573,15.203848361968994
0.5942185329901621,15.206092834472656
0.5942189666961458,15.208209991455078
0.5942153164241899,15.210426807403564
0.5942157510199941,15.212553262710571
0.5942121016441727,15.214778423309326
0.5942125371292538,15.216954946517944
0.5942088886488622,15.219170331954956
0.5942093250226766,15.221312046051025
0.5942056774370115,15.22353196144104
0.5942061146990165,15.225670099258423
0.5942024680073745,15.22792935371399
0.5942029061570276,15.230106830596924
0.5941992603587066,15.232308387756348
0.5941996993954662,15.234524488449097
0.5941960544897645,15.23672080039978
0.594196494413089,15.238865375518799
0.5941928503993055,15.241083145141602
0.5941932912086543,15.243216037750244
0.5941896480860887,15.24542236328125
0.5941900897809212,15.247620344161987
0.5941864475488738,15.249786853790283
0.5941868901286504,15.251957178115845
0.5941832487864224,15.254590511322021
0.5941836922506036,15.256724119186401
0.5941800517974967,15.258952379226685
0.5941804961455437,15.261122941970825
0.5941768565808601,15.263333082199097
0.5941773018122345,15.26546835899353
0.5941736631352774,15.267719268798828
0.5941741092494415,15.269880533218384
0.5941704714595144,15.272109508514404
0.594170918455931,15.274307489395142
0.5941672815523383,15.276504516601562
0.5941677294304704,15.278729677200317
0.5941640934125171,15.281033754348755
0.5941645421718283,15.283167600631714
0.5941609070388204,15.28538727760315
0.594161356678775,15.287553310394287
0.5941577224300186,15.289736032485962
0.5941581729500812,15.291892290115356
0.5941545395848834,15.294107675552368
0.5941549909845192,15.296247005462646
0.5941513585021877,15.298498630523682
0.5941518107808623,15.300612926483154
0.5941481791807055,15.302846908569336
0.594148632337885,15.304991006851196
0.5941450016192118,15.307199001312256
0.594145455654363,15.30937385559082
0.5941418258164831,15.311636447906494
0.5941422807290733,15.313820123672485
0.594138651771297,15.316067218780518
0.5941391075607934,15.318227767944336
0.5941354794824317,15.320439100265503
0.5941359361483027,15.322664737701416
0.5941323089486675,15.324869871139526
0.5941327664903817,15.32707166671753
0.5941291401687852,15.329285621643066
0.5941295985858117,15.33141279220581
0.5941259731415666,15.33362078666687
0.594126432433375,15.335798263549805
0.5941228078657951,15.337981939315796
0.5941232680318556,15.340178966522217
0.5941196443402551,15.342400550842285
0.5941201053800382,15.34452772140503
0.5941164825637323,15.34678864479065
0.594116944476709,15.34899616241455
0.5941133225350129,15.351276397705078
0.5941137853206551,15.35348653793335
0.5941101642528852,15.35574460029602
0.5941106279106648,15.357918500900269
0.594107007716138,15.360158681869507
0.5941074722455273,15.362316608428955
0.5941038529235613,15.364537715911865
0.5941043183240335,15.366699457168579
0.5941006998739463,15.368893384933472
0.594101166144975,15.371073484420776
0.5940975485660854,15.373265981674194
0.5940980157071447,15.375415802001953
0.5940943989987723,15.37760615348816
0.5940948670093363,15.379780530929565
0.5940912511708013,15.38203477859497
0.5940917200503454,15.3842134475708
0.5940881050809685,15.386480569839478
0.5940885748289679,15.388641595840454
0.5940849607280704,15.390874862670898
0.5940854313440014,15.393044471740723
0.5940818181109054,15.39526891708374
0.5940822895942441,15.397420883178711
0.5940786772282725,15.399667501449585
0.594079149578496,15.401845932006836
0.594075538078972,15.40409541130066
0.5940760112955574,15.406274557113647
0.5940724006618052,15.408486127853394
0.5940728747442309,15.410672187805176
0.5940692649755748,15.412877559661865
0.5940697399233188,15.415071487426758
0.5940661310190845,15.417279481887817
0.5940666068316257,15.41945195198059
0.5940629987911387,15.421653747558594
0.5940634754679565,15.423806190490723
0.5940598682905437,15.426029920578003
0.5940603458311178,15.428168535232544
0.5940567395161064,15.430373907089233
0.5940572179199171,15.432516813278198
0.5940536124666348,15.434747695922852
0.5940540917331629,15.436861515045166
0.5940504871409383,15.439107894897461
0.5940509672696651,15.441236972808838
0.5940473635378273,15.443469285964966
0.5940478445282344,15.44566035270691
0.5940442416561131,15.447922706604004
0.5940447235076829,15.45009994506836
0.5940411214946084,15.452308654785156
0.5940416042068234,15.454488515853882
0.5940380030521271,15.456724405288696
0.5940384866244702,15.458923578262329
0.5940348863274835,15.461119174957275
0.5940353707594388,15.463287830352783
0.5940317713194939,15.465502500534058
0.5940322566105453,15.467660665512085
0.5940286580269754,15.469870328903198
0.5940291441766073,15.47201132774353
0.5940255464487458,15.47425103187561
0.5940260334564434,15.476401329040527
0.5940224365836245,15.47864317893982
0.5940229244488735,15.48078179359436
0.594019328430432,15.483004570007324
0.594019817152718,15.485144138336182
0.5940162219879894,15.487374305725098
0.5940167115667992,15.489500999450684
0.5940131172551196,15.491735458374023
0.5940136076899399,15.49390697479248
0.5940100142306461,15.496152400970459
0.5940105055209643,15.498358011245728
0.5940069129133936,15.500547647476196
0.5940074050586976,15.502748489379883
0.5940038133021879,15.504958629608154
0.5940043063019661,15.507166385650635
0.5940007153958559,15.509402990341187
0.5940012092495972,15.511573553085327
0.5939976191932256,15.513795137405396
0.5939981139004193,15.51595163345337
0.5939945246931263,15.518202304840088
0.593995020253262,15.520312070846558
0.5939914318943882,15.522560119628906
0.5939919283069562,15.524698257446289
0.5939883407958425,15.526925563812256
0.5939888380603333,15.529104232788086
0.5939852513963215,15.531307220458984
0.5939857495122265,15.533470630645752
0.5939821636946587,15.535707235336304
0.5939826626614695,15.537870645523071
0.593979077689689,15.540089130401611
0.5939795775068972,15.542261838912964
0.5939759933802474,15.54447340965271
0.5939764940473462,15.54664945602417
0.5939729107651712,15.548858165740967
0.5939734122816532,15.55101728439331
0.5939698298432982,15.553197145462036
0.5939703322086568,15.555367708206177
0.5939667506134667,15.557547807693481
0.5939672538271962,15.55972695350647
0.5939636730745173,15.561937808990479
0.5939641771361118,15.564093351364136
0.5939605972252907,15.566334962844849
0.593961102134245,15.568467617034912
0.5939575230646292,15.570695638656616
0.5939580288204388,15.57282042503357
0.593954450591376,15.57503342628479
0.5939549571935365,15.577173471450806
0.593951379804375,15.579384088516235
0.5939518872523829,15.581514835357666
0.5939483107024719,15.583763122558594
0.5939488189958237,15.58591890335083
0.5939452432845131,15.588134050369263
0.5939457524227062,15.59031081199646
0.5939421775493461,15.5924813747406
0.593942687531878,15.5946626663208
0.5939391134958194,15.596873998641968
0.5939396243221879,15.599040269851685
0.5939360511227826,15.601255655288696
0.5939365627924865,15.603403806686401
0.5939329904290863,15.605615139007568
0.5939335029416245,15.607803106307983
0.5939299314135826,15.610000133514404
0.5939304447684545,15.612160682678223
0.5939268740751239,15.614364624023438
0.5939273882718293,15.616459846496582
0.5939238184125643,15.618709087371826
0.5939243334506038,15.620846271514893
0.5939207644247587,15.623045206069946
0.593921280303633,15.625226736068726
0.5939177121105632,15.627442121505737
0.5939182288297736,15.629582405090332
0.5939146614688348,15.63182806968689
0.5939151790278829,15.633962869644165
0.5939116124984316,15.63618516921997
0.5939121308968197,15.638346910476685
0.5939085651982129,15.64054536819458
0.5939090844354433,15.642743825912476
0.5939055195670387,15.644930601119995
0.5939060396426148,15.647098779678345
0.5939024756037704,15.649327039718628
0.5939029965171956,15.651468992233276
0.5938994333072704,15.653655767440796
0.5938999550580486,15.655835390090942
0.5938963926764019,15.658046245574951
0.5938969152640378,15.660183191299438
0.5938933537100297,15.662421703338623
0.5938938771340279,15.664545059204102
0.593890316407019,15.666746854782104
0.593890840666885,15.668871879577637
0.5938872807662363,15.671091318130493
0.5938878058614758,15.673253536224365
0.5938842467865495,15.67544150352478
0.5938847727166686,15.677616834640503
0.5938812144668271,15.679851055145264
0.5938817412313325,15.681983947753906
0.5938781838059385,15.68419337272644
0.5938787114043376,15.686357021331787
0.5938751548027549,15.688538312911987
0.5938756832345548,15.690733432769775
0.5938721274561476,15.692918062210083
0.5938726567208567,15.69510293006897
0.5938691017649896,15.697317123413086
0.5938696318621162,15.699481010437012
0.5938660777281548,15.701658964157104
0.5938666086572078,15.703819513320923
0.593863055344518,15.70605182647705
0.5938635871050066,15.708198308944702
0.5938600346129552,15.71042513847351
0.5938605672043893,15.712552309036255
0.5938570155323434,15.714801788330078
0.5938575489542331,15.716919898986816
0.5938539981015601,15.719160556793213
0.5938545323534166,15.721306562423706
0.593850982319485,15.723544359207153
0.5938515174008188,15.725714683532715
0.5938479681849979,15.7279634475708
0.5938485040953205,15.730120420455933
0.5938449556969796,15.732320308685303
0.5938454924358034,15.734472036361694
0.5938419448543125,15.736671924591064
0.5938424824211499,15.738848686218262
0.5938389356558798,15.741061925888062
0.5938394740502434,15.743230819702148
0.5938359281005653,15.745444774627686
0.5938364673219687,15.747605323791504
0.5938329221872546,15.74979567527771
0.5938334622352115,15.751981258392334
0.5938299179148336,15.754209756851196
0.5938304587888582,15.756358861923218
0.5938269152821899,15.758572101593018
0.5938274569817966,15.76071286201477
0.5938239142882115,15.762965202331543
0.5938244568129155,15.765108585357666
0.5938209149317876,15.767330408096313
0.5938214582811044,15.769508123397827
0.5938179172118087,15.771745443344116
0.5938184613852544,15.773933410644531
0.593814921127166,15.77616548538208
0.5938154661242568,15.778330087661743
0.5938119266767519,15.780522584915161
0.5938124724970049,15.782676458358765
0.5938089338594598,15.78487491607666
0.5938094805023918,15.78705620765686
0.593805942674184,15.789249658584595
0.593806490139313,15.791415452957153
0.5938029531198198,15.793619155883789
0.5938035014066638,15.795782566070557
0.5937999651952637,15.798027992248535
0.5938005143033414,15.800158262252808
0.5937969788994132,15.80237603187561
0.5937975288282434,15.804518222808838
0.5937939942311665,15.80675482749939
0.5937945449802687,15.808877944946289
0.5937910111894232,15.811116695404053
0.5937915627583172,15.81323766708374
0.5937880297730835,15.815455198287964
0.5937885821612898,15.817604064941406
0.5937850499810493,15.819833755493164
0.5937856031880883,15.821987390518188
0.5937820718122225,15.824183464050293
0.5937826258376155,15.826350688934326
0.593779095265507,15.82854962348938
0.5937796501087755,15.83074140548706
0.593776120339807,15.832944631576538
0.5937766760004731,15.835137605667114
0.593773147034028,15.83733582496643
0.5937737035116142,15.839502096176147
0.5937701753470763,15.841723442077637
0.5937707326411055,15.843862771987915
0.5937672052778598,15.846082925796509
0.593767763387855,15.848227500915527
0.5937642368252865,15.850473642349243
0.5937647957507716,15.852624893188477
0.5937612699882662,15.854840755462646
0.5937618297287652,15.85697054862976
0.5937583047657089,15.859206676483154
0.5937588653207466,15.861334800720215
0.5937553411565265,15.863587141036987
0.5937559025256278,15.865739822387695
0.5937523791596312,15.867961406707764
0.5937529413423215,15.870167016983032
0.5937494187739365,15.872375011444092
0.5937499817697417,15.874561071395874
0.5937464599983568,15.876781463623047
0.5937470238068031,15.878957033157349
0.5937435028318077,15.881136655807495
0.5937440674524217,15.88330864906311
0.5937405472732052,15.885490894317627
0.5937411127055141,15.887668132781982
0.5937375933214669,15.889847993850708
0.5937381595649983,15.891985893249512
0.5937346409755112,15.894214391708374
0.5937352080297932,15.896346092224121
0.5937316902342575,15.898576021194458
0.5937322580988182,15.900694370269775
0.593728741096626,15.902899026870728
0.5937293097709944,15.905044794082642
0.5937257935615381,15.907292604446411
0.5937263630452434,15.909423589706421
0.5937228476279163,15.911673307418823
0.593723417920488,15.913839101791382
0.5937199032946835,15.916064023971558
0.5937204743956519,15.918280124664307
0.5937169605607643,15.92049503326416
0.5937175324696596,15.922660827636719
0.5937140194250837,15.9248788356781
0.5937145921414372,15.927061557769775
0.5937110798865681,15.929260730743408
0.5937116534099108,15.931435108184814
0.5937081419441446,15.933623790740967
0.5937087162740085,15.935810804367065
0.5937052055967416,15.938070058822632
0.5937057807326586,15.940213203430176
0.593702270843288,15.942466735839844
0.5937028467847908,15.944629430770874
0.593699337682714,15.946871757507324
0.5936999144293357,15.949023008346558
0.5936964061139506,15.95130205154419
0.5936969836652246,15.953431129455566
0.5936934761359302,15.95568323135376
0.5936940544913902,15.957831382751465
0.5936905477475855,15.960017442703247
0.5936911269067657,15.962204933166504
0.5936876209478508,15.964415550231934
0.5936882009102857,15.9665846824646
0.5936846957356606,15.968787431716919
0.593685276500886,15.970956802368164
0.5936817721099512,15.97316598892212
0.5936823536775021,15.97536325454712
0.5936788500696596,15.97754955291748
0.5936794324390718,15.979756832122803
0.5936759296137235,15.981984853744507
0.5936765127845336,15.98413634300232
0.5936730107410816,15.986366033554077
0.5936735947128261,15.988465785980225
0.593670093450674,15.99070692062378
0.5936706782228903,15.992841720581055
0.5936671777414413,15.995045185089111
0.5936677633136666,15.99720287322998
0.5936642636123252,15.999433517456055
0.5936648499840976,16.001549005508423
0.5936613510622682,16.00379467010498
0.5936619382331262,16.005941152572632
0.5936584400902144,16.00816249847412
0.5936590280596965,16.010365962982178
0.593655530695108,16.01257586479187
0.5936561194627537,16.014721632003784
0.5936526228758946,16.016926050186157
0.5936532124412434,16.019102096557617
0.593649716631521,16.021305799484253
0.5936503069941127,16.023516416549683
0.593646811960934,16.025699377059937
0.5936474031203094,16.027865409851074
0.5936439088630826,16.030092000961304
0.5936445008187823,16.032220125198364
0.593641007336916,16.034454584121704
0.5936416000884812,16.036590099334717
0.5936381073813843,16.038910388946533
0.5936387009283568,16.04107165336609
0.5936352089954391,16.043264865875244
0.5936358033373607,16.045403957366943
0.5936323121780323,16.047605514526367
0.5936329073144456,16.04973030090332
0.5936294169281171,16.051950931549072
0.593630012858565,16.054126739501953
0.5936265232446477,16.05633783340454
0.5936271199686733,16.058521270751953
0.593623631126579,16.060708045959473
0.5936242286437261,16.06284189224243
0.5936207405728671,16.065051555633545
0.5936213388826799,16.06722068786621
0.5936178515824688,16.069424390792847
0.5936184506844917,16.071599006652832
0.593614964154342,16.073781728744507
0.5936155640481198,16.075960397720337
0.5936120782874457,16.07818365097046
0.5936126789725236,16.080317974090576
0.5936091939807393,16.0825514793396
0.5936097954566629,16.084667444229126
0.5936063112331835,16.08690571784973
0.5936069134994993,16.089069604873657
0.5936034300437402,16.091248750686646
0.5936040330999944,16.093408346176147
0.5936005504113718,16.0956392288208
0.5936011542571111,16.097790002822876
0.5935976723350418,16.100033044815063
0.5935982769698138,16.1021785736084
0.5935947958137145,16.10438323020935
0.5935954012370668,16.106593370437622
0.5935919208463554,16.10878300666809
0.5935925270578359,16.110946893692017
0.5935890474319306,16.113155126571655
0.5935896544310881,16.11531949043274
0.5935861755694075,16.117504358291626
0.5935867833557906,16.119687795639038
0.593583305257754,16.12187647819519
0.5935839138309124,16.124046564102173
0.5935877293088815,16.12696123123169
0.5935814846790878,16.129839658737183
0.5935848613398315,16.132083892822266
0.5935786177821956,16.13429570198059
0.5935819947212775,16.136491298675537
0.5935757523863266,16.13872742652893
0.593579129650815,16.140915632247925
0.5935728885376602,16.143121004104614
0.5935762661274453,16.145316123962402
0.5935700262351682,16.147485971450806
0.5935734041501398,16.149673461914062
0.5935671654778227,16.15190553665161
0.5935705437178714,16.154112577438354
0.593564306264598,16.15630269050598
0.5935676848296138,16.158522129058838
0.5935614485944681,16.160677671432495
0.5935648274843416,16.162904024124146
0.5935585924664085,16.165075063705444
0.59356197168103,16.167272567749023
0.5935557378793956,16.169431924819946
0.5935591174186557,16.171669721603394
0.5935528848324065,16.173855543136597
0.5935562646961959,16.17612051963806
0.5935500333244195,16.17834162712097
0.5935534135126289,16.18053698539734
0.5935471833544131,16.182718753814697
0.5935505638669338,16.18490505218506
0.5935443349213682,16.187125205993652
0.5935477157580908,16.189330577850342
0.593541488024265,16.191503047943115
0.5935448691850809,16.193674325942993
0.5935386426620856,16.19588541984558
0.5935420241468857,16.19809889793396
0.5935357988338124,16.200315713882446
0.5935391806424885,16.202542304992676
0.5935329565384294,16.204684734344482
0.5935363386708724,16.20689105987549
0.5935301157749211,16.20908498764038
0.5935334982310225,16.211296558380127
0.5935272765422727,16.213460445404053
0.5935306593219245,16.215699672698975
0.5935244388394707,16.217904090881348
0.5935278219425645,16.220139741897583
0.5935216026655025,16.2223539352417
0.59352498609193,16.22452688217163
0.593518768019356,16.22671389579773
0.5935221517690092,16.228894472122192
0.5935159349000207,16.231077432632446
0.5935193189727915,16.233259677886963
0.5935131033064861,16.23544955253601
0.5935164877022667,16.237688779830933
0.5935102732377434,16.23990821838379
0.593513657956426,16.24212408065796
0.5935074446927843,16.244317293167114
0.5935108297342613,16.24654531478882
0.5935046176706014,16.248718738555908
0.5935080030347653,16.250929594039917
0.5935017921701883,16.25308060646057
0.5935051778569316,16.25529980659485
0.5934989681905398,16.25747036933899
0.5935023541997548,16.25967836380005
0.593496145730651,16.26187038421631
0.5934995320622306,16.26408290863037
0.5934933247895183,16.26630139350891
0.5934967114433554,16.26850438117981
0.5934905053661389,16.270740747451782
0.5934938923421262,16.272900819778442
0.5934876874595106,16.2750883102417
0.5934910747575414,16.27728509902954
0.5934848710686329,16.279516220092773
0.5934882586886001,16.281867265701294
0.593482056192505,16.284078359603882
0.593485444134302,16.286303758621216
0.5934792428301284,16.288509607315063
0.5934826310936483,16.290709018707275
0.5934764309805041,16.29287838935852
0.5934798195656406,16.29511547088623
0.5934736206426352,16.29731512069702
0.5934770095492813,16.299580335617065
0.5934708118155247,16.301761627197266
0.5934742010435743,16.30401635169983
0.5934680044981772,16.3062584400177
0.5934713940475242,16.308517456054688
0.5934651986895976,16.310888290405273
0.5934685885601357,16.313159227371216
0.5934623943887923,16.31537699699402
0.5934657845804152,16.317564725875854
0.5934595915947681,16.31978487968445
0.5934629821073699,16.321980476379395
0.593456790306533,16.324196338653564
0.5934601811400079,16.32640266418457
0.5934539905230956,16.32857656478882
0.5934573816773377,16.330774545669556
0.5934511922434655,16.332991123199463
0.5934545837183691,16.335224866867065
0.5934483954666535,16.337393522262573
0.593451787262113,16.339606285095215
0.5934456001916707,16.341806173324585
0.5934489923075807,16.344022035598755
0.5934428064175294,16.34625554084778
0.5934461988537844,16.348461389541626
0.5934400141432431,16.350656747817993
0.5934434068997375,16.3528470993042
0.5934372233678252,16.355075120925903
0.5934406164444542,16.35724115371704
0.5934344340902912,16.359412908554077
0.5934378274869494,16.361586809158325
0.5934316463096565,16.363805770874023
0.593435040026239,16.36606740951538
0.5934288600249378,16.368234157562256
0.5934322540613396,16.370476961135864
0.5934260752351527,16.37264633178711
0.5934294695912691,16.374841451644897
0.5934232919393196,16.377010107040405
0.5934266866150457,16.37923502922058
0.5934205101364578,16.38142156600952
0.593423905131689,16.38365936279297
0.5934177298255874,16.385844230651855
0.593421125140219,16.38807225227356
0.5934149510057294,16.390307188034058
0.5934183466396571,16.392493724822998
0.5934121736759055,16.394707918167114
0.593415569629025,16.39690351486206
0.5934093978351387,16.399104118347168
0.5934127941073457,16.401294708251953
0.5934066234824524,16.403512001037598
0.5934100200736427,16.405697345733643
0.5934038506168713,16.40791964530945
0.5934072475269409,16.410152912139893
0.5934010792374206,16.41232180595398
0.5934044764662654,16.414561986923218
0.5933983093431265,16.416765213012695
0.5934017068906425,16.41900062561035
0.5933955409330163,16.421165943145752
0.5933989387990998,16.42337942123413
0.5933927740061176,16.425523281097412
0.593396172190665,16.427767038345337
0.5933900085614592,16.429951429367065
0.5933934070643668,16.43220281600952
0.5933872445980708,16.43438720703125
0.5933906434192352,16.436597108840942
0.5933844821149831,16.438807725906372
0.5933878812543008,16.44100284576416
0.5933817211112271,16.443191528320312
0.5933851205685948,16.44539451599121
0.5933789615858354,16.44760799407959
0.5933823613611499,16.449780225753784
0.5933762035378406,16.452025651931763
0.5933796036309988,16.454258918762207
0.5933734469662773,16.456438302993774
0.5933768473771761,16.458664178848267
0.5933706918701795,16.46083116531372
0.5933740925987161,16.463032722473145
0.5933679382485837,16.465218782424927
0.5933713392946547,16.467446088790894
0.5933651861005256,16.469611167907715
0.5933685874640289,16.471868753433228
0.5933624354250429,16.47407341003418
0.5933658371058754,16.476283311843872
0.5933596862211736,16.478532314300537
0.5933630882192331,16.480722427368164
0.593356938487957,16.482948064804077
0.5933603408031408,16.4851496219635
0.5933541922244329,16.487297773361206
0.5933575948566385,16.489497661590576
0.5933514474296417,16.491702795028687
0.5933548503787672,16.493878602981567
0.5933487041026255,16.496107578277588
0.5933521073685685,16.498334169387817
0.5933459622424265,16.5005145072937
0.5933493658250846,16.50275731086731
0.5933432218480877,16.504928588867188
0.5933466257473592,16.50714135169983
0.5933404829186536,16.509324073791504
0.5933438871344365,16.511557817459106
0.593337745453169,16.51372456550598
0.5933411499853615,16.515971183776855
0.5933350094506795,16.518163204193115
0.5933384142991797,16.520381927490234
0.5933322749102321,16.522578239440918
0.5933356800749384,16.524741172790527
0.5933295418308739,16.52694869041443
0.593332947311685,16.52914595603943
0.5933268102116535,16.53131079673767
0.5933302160084676,16.53351855278015
0.5933240800516199,16.535736799240112
0.5933274861643358,16.53791356086731
0.5933213513498231,16.540116548538208
0.5933247577783393,16.542349338531494
0.5933186241053138,16.544557571411133
0.5933220308495294,16.54681396484375
0.5933158983171438,16.54899024963379
0.5933193053769575,16.551230907440186
0.5933131739843656,16.553444385528564
0.5933165813596765,16.555747509002686
0.5933104511060323,16.557931900024414
0.5933138587967395,16.5601704120636
0.5933077296811985,16.562397480010986
0.5933111376872009,16.56462335586548
0.5933050097089188,16.566846132278442
0.5933084180301158,16.569037437438965
0.5933022911882488,16.571268796920776
0.5933056998245402,16.573461055755615
0.5932995741182459,16.57564067840576
0.5933029830695303,16.577840566635132
0.5932968584979667,16.580060958862305
0.5933002677641442,16.582287311553955
0.5932941443264701,16.584468126296997
0.5932975539074402,16.586708307266235
0.5932914316028152,16.588879108428955
0.5932948414984773,16.591110467910767
0.5932887203260614,16.593274116516113
0.5932921305363159,16.5954909324646
0.59328601049527,16.597670316696167
0.5932894210200164,16.599939107894897
0.5932833021095023,16.602137804031372
0.5932867129486405,16.60436224937439
0.593280595167821,16.606569290161133
0.5932840063212512,16.60876727104187
0.5932778896692891,16.610990285873413
0.5932813011369115,16.61319351196289
0.5932751856129705,16.61540913581848
0.5932785973946855,16.617648363113403
0.5932724829979306,16.619877099990845
0.5932758950936382,16.622129440307617
0.5932697818232346,16.62437081336975
0.5932731942328353,16.62665629386902
0.5932670820879493,16.62887191772461
0.5932704948113438,16.631155014038086
0.593264383791142,16.633393049240112
0.5932677968282305,16.63575577735901
0.5932616869318806,16.63804316520691
0.5932651002825642,16.640295267105103
0.5932589915092343,16.642500638961792
0.5932624051734137,16.644692182540894
0.5932562975222729,16.64690399169922
0.5932597114998488,16.649100303649902
0.5932536049700667,16.65128517150879
0.5932570192609403,16.653480052947998
0.5932509138516875,16.65568995475769
0.5932543284557594,16.657906532287598
0.5932482241662071,16.660069465637207
0.5932516390833787,16.662286520004272
0.5932455359126989,16.66447615623474
0.5932489511428715,16.6667058467865
0.5932428490902365,16.668891429901123
0.5932462646333113,16.671156644821167
0.5932401636978946,16.673362016677856
0.5932435795537729,16.67558479309082
0.5932374797347486,16.677732944488525
0.5932408959033321,16.67996907234192
0.5932347971998749,16.682220697402954
0.593238213681065,16.68443250656128
0.5932321160923505,16.686627626419067
0.5932355328860488,16.68881845474243
0.5932294364112531,16.69104313850403
0.5932328535173613,16.693227767944336
0.5932267581556614,16.695430517196655
0.5932301755740816,16.697627067565918
0.5932240813246551,16.699851751327515
0.593227499055289,16.70208430290222
0.5932214059173143,16.70425009727478
0.593224823960064,16.706440687179565
0.5932187319327201,16.708677291870117
0.5932221502874877,16.71086549758911
0.5932160593699546,16.713030099868774
0.593219478036642,16.715248584747314
0.5932133882281,16.717421531677246
0.5932168072066097,16.719650983810425
0.5932107185062403,16.721832513809204
0.5932141377964745,16.724045276641846
0.5932080502034591,16.726261854171753
0.5932114698053205,16.728489637374878
0.5932053833188423,16.73066735267639
0.5932088032322331,16.732879161834717
0.5932027178514752,16.7350971698761
0.5932061380762982,16.73728585243225
0.5932000538004446,16.73948049545288
0.5932034743366025,16.74167776107788
0.5931973911648382,16.743879318237305
0.5932008120122334,16.746113300323486
0.5931947299437436,16.748298406600952
0.5931981511022795,16.750549793243408
0.5931920701362505,16.752786874771118
0.5931954916058297,16.755036115646362
0.5931894117414486,16.75726556777954
0.593192833521974,16.759534120559692
0.5931867547584282,16.76173973083496
0.5931901768498032,16.763997077941895
0.593184099186281,16.76628565788269
0.5931875215884088,16.76852059364319
0.5931814450240993,16.770741939544678
0.5931848677368831,16.77299475669861
0.5931787922709758,16.775237560272217
0.5931822152943189,16.77745747566223
0.5931761409260045,16.779818534851074
0.5931795642598103,16.782151460647583
0.5931734909882795,16.78439211845398
0.5931769146324519,16.78668713569641
0.593170842456897,16.788921117782593
0.5931742664113392,16.791127920150757
0.5931681953309526,16.793301343917847
0.5931716195955685,16.795538663864136
0.5931655496095432,16.797739505767822
0.5931689741842365,16.79996609687805
0.5931629052917665,16.80218505859375
0.593166330176441,16.804437160491943
0.5931602623767213,16.80670142173767
0.5931636875712811,16.80891513824463
0.5931576208635064,16.811102151870728
0.5931610463678555,16.8133327960968
0.5931549807512222,16.81556487083435
0.5931584065652646,16.81780195236206
0.5931523420389693,16.820051193237305
0.5931557681626095,16.822301864624023
0.5931497047258495,16.824469804763794
0.5931531311589915,16.82667899131775
0.5931470688109651,16.8288836479187
0.5931504955535134,16.83108901977539
0.5931444342934193,16.833282470703125
0.5931478613452783,16.835505723953247
0.5931418011723159,16.837648391723633
0.5931452285333902,16.839903354644775
0.5931391694467596,16.84212017059326
0.5931425971169538,16.8443124294281
0.5931365391158563,16.846542358398438
0.593139967095075,16.84874963760376
0.5931339101787118,16.850948572158813
0.59313733846686,16.853171825408936
0.593131282634433,16.855435132980347
0.5931347112314155,16.857739686965942
0.5931286564821283,16.860064029693604
0.59313208538785,16.86234951019287
0.5931260317209058,16.86453413963318
0.5931294609352717,16.86678433418274
0.5931234083498752,16.868991136550903
0.5931268378727904,16.8712055683136
0.5931207863681461,16.873393297195435
0.593124216199516,16.875630855560303
0.59311816577483,16.8778338432312
0.5931215959145595,16.88013982772827
0.593115546569038,16.88240385055542
0.5931189770170328,16.88466477394104
0.5931129287498828,16.88693118095398
0.5931163595060481,16.889201402664185
0.5931103123164776,16.891428470611572
0.593113743380719,16.89366126060486
0.5931076972679361,16.895915746688843
0.5931111286401595,16.898143529891968
0.5931050836033732,16.90034532546997
0.5931085152834841,16.902581691741943
0.5931024713219044,16.904743909835815
0.5931027461347569,16.90766143798828
0.5930998604226461,16.910038471221924
0.5931001351938123,16.912187814712524
0.5930972499095862,16.91441512107849
0.5930975254937783,16.916534900665283
0.5930946407776188,16.918776035308838
0.5930949171744534,16.92091941833496
0.5930920330259151,16.923139333724976
0.5930923102349559,16.92531132698059
0.5930894266535935,16.927581787109375
0.5930897046744045,16.92974877357483
0.5930868216597736,16.9320170879364
0.593087100491919,16.934192419052124
0.593084218043575,16.936422109603882
0.5930844976866195,16.93862509727478
0.5930816158041187,16.940831422805786
0.5930818962576272,16.94300866127014
0.5930790149405258,16.94524598121643
0.5930792962040641,16.9473876953125
0.5930764154519191,16.949612379074097
0.5930766975250527,16.95181703567505
0.5930738173374213,16.954039573669434
0.593074100219716,16.956223487854004
0.5930712205961561,16.95852518081665
0.5930715042871786,16.96074104309082
0.5930686252272482,16.96300745010376
0.5930689097265652,16.96521019935608
0.5930660312298227,16.967443466186523
0.5930663165370015,16.969632148742676
0.5930634386030057,16.9719078540802
0.5930637247176137,16.974121570587158
0.5930608473459241,16.976372957229614
0.593061134267529,16.97859525680542
0.5930582574577051,16.98083233833313
0.5930585451858754,16.982999086380005
0.5930556689374774,16.985199213027954
0.5930559574717814,16.98737382888794
0.5930530817843699,16.98958730697632
0.5930533711243763,16.991761922836304
0.593050495997512,16.993987321853638
0.5930507861427905,16.996185779571533
0.5930479115760348,16.99843716621399
0.5930482025261544,17.00061058998108
0.5930453285190688,17.00289535522461
0.5930456202736,17.005143404006958
0.5930427468257468,17.007370710372925
0.5930430393842596,17.009527921676636
0.5930401664952012,17.01173996925354
0.5930404598572662,17.013892889022827
0.5930375875265654,17.01611614227295
0.5930378816917536,17.018269300460815
0.5930350099189738,17.020482540130615
0.5930353048868565,17.02264380455017
0.5930324336715614,17.024835348129272
0.5930327294417103,17.026988744735718
0.5930298587834637,17.029184818267822
0.5930301553554508,17.031346321105957
0.5930272852538173,17.033569812774658
0.593027582627215,17.03573775291443
0.5930247130817596,17.037944793701172
0.5930250112561405,17.040130138397217
0.5930221422664284,17.04233169555664
0.5930224412413655,17.044485330581665
0.593019572806962,17.046752452850342
0.5930198725820289,17.04888892173767
0.5930170047025003,17.051088094711304
0.5930173052772707,17.053240299224854
0.5930144379521834,17.055453777313232
0.5930147393262313,17.057612657546997
0.5930118725551522,17.059843063354492
0.5930121747280518,17.061991453170776
0.5930093085105481,17.064217805862427
0.5930096114818744,17.066383600234985
0.5930067458175136,17.068559169769287
0.5930070495868415,17.07070803642273
0.5930041844751915,17.072906017303467
0.5930044890420968,17.07506775856018
0.5930016244827261,17.077269315719604
0.5930019298467845,17.079426527023315
0.5929990658392619,17.081616401672363
0.5929993720000492,17.083802700042725
0.5929965085439438,17.086032390594482
0.5929968155010368,17.088191986083984
0.5929939525959181,17.09041428565979
0.5929942603488934,17.09255862236023
0.5929913979943314,17.094769954681396
0.5929917065427662,17.09692144393921
0.5929888447383316,17.099151849746704
0.5929891540818032,17.1012966632843
0.5929862928270662,17.10352087020874
0.5929866029651528,17.105659246444702
0.5929837422596845,17.10788369178772
0.5929840531919642,17.110056400299072
0.5929811930353361,17.1122465133667
0.5929815047613874,17.114401817321777
0.5929786451531716,17.116613149642944
0.5929789576725731,17.118757486343384
0.5929760986123418,17.120970487594604
0.5929764119246729,17.123125791549683
0.5929735534119988,17.12533450126648
0.5929738675168388,17.12752103805542
0.5929710095512948,17.12973165512085
0.5929713244482238,17.131916284561157
0.5929684670293833,17.134141445159912
0.5929687827179814,17.13629126548767
0.5929659258454183,17.13852858543396
0.5929662423252661,17.140679597854614
0.5929633859985542,17.142882347106934
0.5929637032692326,17.14503526687622
0.5929608474879471,17.147265911102295
0.5929611655490371,17.14939522743225
0.5929583103127525,17.151633739471436
0.5929586291638358,17.15379023551941
0.5929557744721276,17.15604591369629
0.5929560941127862,17.158215761184692
0.5929532399652298,17.160467863082886
0.5929535603950455,17.162664651870728
0.5929507067912175,17.164861917495728
0.5929510280097733,17.16700291633606
0.5929481749492498,17.169188261032104
0.5929484969561284,17.171356678009033
0.5929456444384863,17.173564910888672
0.5929459672332708,17.175740718841553
0.5929431152580873,17.177958965301514
0.5929434388403615,17.180142164230347
0.5929405874072144,17.182384729385376
0.5929409117765618,17.1845486164093
0.5929380608850292,17.186766147613525
0.5929383860410343,17.18890953063965
0.5929355356906945,17.191128730773926
0.5929358616329417,17.193283319473267
0.5929330118233731,17.195518970489502
0.5929333385514473,17.197636604309082
0.5929304892822294,17.19987678527832
0.5929308167957158,17.202028274536133
0.5929279680664281,17.204214334487915
0.5929282963649123,17.20637845993042
0.5929254481751345,17.208589553833008
0.5929257772582023,17.210750818252563
0.5929229296075148,17.212966680526733
0.5929232594747526,17.215168714523315
0.5929204123627358,17.217374324798584
0.5929207430137299,17.219552278518677
0.5929178964399651,17.221747875213623
0.5929182278743025,17.223947525024414
0.5929153818383711,17.226267337799072
0.5929157140556388,17.22845220565796
0.5929128685571222,17.230708599090576
0.592913201556908,17.232889652252197
0.5929103565953887,17.235122203826904
0.5929106903772803,17.237276077270508
0.5929078459523407,17.23948907852173
0.5929081805159262,17.24164128303528
0.5929053366271493,17.243871212005615
0.5929056719720173,17.24606227874756
0.5929028286189861,17.248290300369263
0.5929031647447255,17.250462770462036
0.5929003219270239,17.252659797668457
0.5929006588332237,17.25483012199402
0.5928978165504357,17.25704336166382
0.5928981542366852,17.25919532775879
0.5928953124883951,17.261394739151
0.5928956509542848,17.263558387756348
0.5928928097400772,17.265751838684082
0.5928931489851966,17.267947673797607
0.5928903083046568,17.27014470100403
0.5928906483285966,17.272292137145996
0.5928878081813103,17.2745201587677
0.5928881489836612,17.27665615081787
0.5928853093692138,17.27888512611389
0.5928856509495672,17.281111001968384
0.5928828118675452,17.283317804336548
0.5928831542254923,17.285480976104736
0.5928803156754823,17.28771185874939
0.5928806588106147,17.289860010147095
0.5928778207922037,17.292081594467163
0.5928781647041139,17.29424262046814
0.5928753272168892,17.296438694000244
0.5928756719051694,17.298611879348755
0.5928728349487187,17.300800561904907
0.5928731804129617,17.30296277999878
0.5928703439868731,17.305140733718872
0.5928706902266717,17.3072772026062
0.5928678543305339,17.30948781967163
0.5928682013454818,17.311646461486816
0.5928653659788832,17.31382966041565
0.592865713768574,17.31600785255432
0.592862878931104,17.318210124969482
0.5928632274951318,17.32039761543274
0.59286039318638,17.322617769241333
0.592860742524339,17.32475519180298
0.5928579087438952,17.326967000961304
0.5928582588553802,17.329116821289062
0.5928554256028347,17.331345558166504
0.5928557764874408,17.333539485931396
0.5928529437623842,17.335751056671143
0.5928532954197065,17.33789825439453
0.59285046322173,17.34014368057251
0.5928508156513643,17.34229302406311
0.592847983980059,17.344499349594116
0.5928483371816013,17.34667420387268
0.5928455060365591,17.348869800567627
0.5928458600096056,17.35102677345276
0.5928430293904187,17.353212356567383
0.5928433841345659,17.35537886619568
0.5928405540408267,17.35759663581848
0.5928409095556716,17.35976004600525
0.5928380799869728,17.361977100372314
0.5928384362721129,17.36415433883667
0.5928356072280477,17.36634111404419
0.5928359642830802,17.36847972869873
0.5928331357632424,17.370723485946655
0.5928334935877652,17.372849225997925
0.5928306655917486,17.375058889389038
0.5928310241853598,17.37719988822937
0.5928281967127588,17.37941002845764
0.5928285560750574,17.381577253341675
0.5928257291254663,17.383760929107666
0.5928260892560506,17.385897874832153
0.5928232628290648,17.38812756538391
0.5928236237275343,17.390265464782715
0.5928207978227488,17.392477989196777
0.5928211594887028,17.394630908966064
0.5928183341057137,17.396824836730957
0.5928186965387519,17.39898133277893
0.592815871677155,17.4011652469635
0.5928162348768777,17.403321027755737
0.5928134105362696,17.405548334121704
0.592813774502277,17.407711267471313
0.5928109506822543,17.409889459609985
0.5928113154141473,17.412071466445923
0.5928084921143074,17.41431212425232
0.592808857611687,17.416455507278442
0.5928060348316272,17.41865634918213
0.5928064010940948,17.420790195465088
0.5928035788334132,17.423009872436523
0.5928039458605704,17.425145626068115
0.592801124118865,17.42733931541443
0.5928014919103137,17.429499626159668
0.5927986706871833,17.43171000480652
0.5927990392425259,17.43384885787964
0.5927962185375693,17.436034202575684
0.5927965878564084,17.438215494155884
0.592793767669225,17.440419673919678
0.5927941377511635,17.442572355270386
0.592791318081353,17.444780111312866
0.5927916889259941,17.446946620941162
0.5927888697731563,17.449127912521362
0.5927892413801037,17.451300144195557
0.592786422743839,17.453502655029297
0.5927867951126966,17.455674171447754
0.5927839769926059,17.457866430282593
0.5927843501229775,17.46005344390869
0.5927815325186618,17.462314128875732
0.5927819064101523,17.46447253227234
0.5927790893212129,17.466697454452515
0.5927794639734268,17.468847036361694
0.5927766473994657,17.47105836868286
0.5927770228120084,17.473200798034668
0.5927742067526275,17.475420475006104
0.5927745829251041,17.47756576538086
0.5927717673799061,17.479774713516235
0.5927721443119226,17.48193645477295
0.5927693292805102,17.484150886535645
0.5927697069716724,17.486328125
0.5927668924536489,17.488546133041382
0.5927672709035635,17.49070143699646
0.5927644568985321,17.4929301738739
0.5927648361068055,17.4950852394104
0.5927620226143705,17.497289419174194
0.5927624025806096,17.49944019317627
0.5927595896003752,17.50164556503296
0.5927599703241874,17.50384283065796
0.5927571578557579,17.50607204437256
0.5927575393367508,17.508219003677368
0.5927547273797314,17.510460376739502
0.5927551096175129,17.512614488601685
0.5927522981715088,17.51480197906494
0.5927526811656869,17.516939163208008
0.5927498702303037,17.51913046836853
0.5927502539804873,17.521241903305054
0.592747443555331,17.52343225479126
0.5927478280611286,17.52560043334961
0.5927450181458057,17.52784538269043
0.5927454034068265,17.530030965805054
0.5927425940009434,17.53220272064209
0.5927429800167969,17.534366369247437
0.5927401711199608,17.53655743598938
0.5927405578902567,17.53870725631714
0.5927377495020749,17.540931224822998
0.5927381370264231,17.543110609054565
0.5927353291465035,17.54530930519104
0.5927357174245144,17.547481775283813
0.5927329100524651,17.54968547821045
0.5927332990837492,17.551841974258423
0.5927304922191785,17.554070234298706
0.5927308820033471,17.556212663650513
0.5927280756458636,17.558468341827393
0.5927284661825278,17.560609102249146
0.5927256603317408,17.562824487686157
0.5927260516205122,17.564982652664185
0.592723246276031,17.56719422340393
0.5927236383165214,17.56932306289673
0.5927208334779559,17.571547031402588
0.5927212262697777,17.573684453964233
0.592718421936738,17.57591986656189
0.5927188154795033,17.578096389770508
0.5927160116515999,17.58028769493103
0.5927164059449217,17.58243441581726
0.5927136026217656,17.58464217185974
0.5927139976652568,17.586801052093506
0.592711194846459,17.588998079299927
0.5927115906397332,17.591156721115112
0.5927087883249051,17.593332767486572
0.592709184867576,17.59549832344055
0.5927063830563295,17.59768772125244
0.5927067803480109,17.5998477935791
0.5927039790399584,17.602087259292603
0.5927043770802648,17.604222059249878
0.5927015762750186,17.606430053710938
0.5927019750635643,17.608582496643066
0.5926991747607375,17.610779285430908
0.5926995742971376,17.612927675247192
0.5926967744963433,17.61512541770935
0.5926971747802129,17.61726951599121
0.5926943754810646,17.619471549987793
0.5926947765120193,17.621601343154907
0.592691977714131,17.62381148338318
0.5926923794917863,17.625977516174316
0.5926895811947722,17.628218412399292
0.5926899837187446,17.63039231300354
0.5926871859222194,17.632589101791382
0.5926875891921249,17.634743452072144
0.5926847918957032,17.63694667816162
0.5926851959111589,17.63909673690796
0.5926823991144562,17.641292095184326
0.5926828038750788,17.643434762954712
0.5926800075777106,17.645612716674805
0.5926804130831174,17.6478168964386
0.5926776172846997,17.650044679641724
0.5926780235345084,17.652177572250366
0.5926752282346575,17.654385089874268
0.5926756352284857,17.656511306762695
0.5926728404268181,17.658749103546143
0.5926732481642842,17.66088891029358
0.592670453860417,17.663058757781982
0.5926708623411393,17.665204524993896
0.5926680685346897,17.667400360107422
0.5926684777582872,17.66953754425049
0.5926656844488728,17.67174506187439
0.5926660944149647,17.673855304718018
0.592663301602203,17.676034927368164
0.5926637123104085,17.678220748901367
0.5926609199939185,17.680412769317627
0.5926613314438571,17.68258261680603
0.592658539623257,17.684769868850708
0.5926589518145486,17.686928510665894
0.5926561604894576,17.68914794921875
0.5926565734217227,17.691301107406616
0.5926537825917598,17.693488597869873
0.592654196264619,17.695666790008545
0.592651405929404,17.697856664657593
0.5926518203424779,17.700018405914307
0.5926490305016308,17.702236890792847
0.5926494456545406,17.7043616771698
0.5926466563076815,17.706604719161987
0.5926470722000488,17.708756923675537
0.5926442833467985,17.71095299720764
0.5926446999782448,17.713093757629395
0.5926419116182242,17.715293884277344
0.5926423289883714,17.717445135116577
0.5926395411212018,17.719663858413696
0.5926399592296725,17.721803426742554
0.5926371718549754,17.72402834892273
0.5926375907013921,17.726197719573975
0.5926348038187895,17.728434085845947
0.5926352234027752,17.730605602264404
0.5926324370118895,17.732804775238037
0.5926328573330673,17.73494815826416
0.5926300714335209,17.737162590026855
0.5926304924915141,17.739304542541504
0.5926277070829301,17.741485834121704
0.5926281288773625,17.743661165237427
0.5926253439593643,17.745856046676636
0.5926257664898601,17.748024940490723
0.5926229820620709,17.750231981277466
0.5926234053282546,17.752376317977905
0.5926206213902986,17.754605531692505
0.5926210453917945,17.756748914718628
0.5926182619432957,17.75894832611084
0.5926186866797291,17.7611026763916
0.5926159037203123,17.763317346572876
0.5926163291913082,17.765464782714844
0.5926135467205984,17.76768159866333
0.5926139729257822,17.769810676574707
0.5926111909434044,17.772021055221558
0.5926116178824022,17.774189949035645
0.592608836387982,17.776382446289062
0.5926092640604197,17.77856969833374
0.5926064830535831,17.780759811401367
0.5926069114590871,17.782927989959717
0.5926041309394602,17.78510856628418
0.5926045600776572,17.787264823913574
0.5926017800448667,17.789485931396484
0.5926022099153837,17.79168128967285
0.5925994303690564,17.79389262199402
0.5925998609715205,17.796061992645264
0.5925970819112835,17.798312425613403
0.5925975132453222,17.800437688827515
0.592594734670803,17.80266499519348
0.5925951667360445,17.804786682128906
0.5925923886468711,17.807025909423828
0.592592821442943,17.809180736541748
0.5925900438387437,17.81137466430664
0.5925904773652746,17.813523292541504
0.5925877002456775,17.81574273109436
0.5925881345022964,17.817867517471313
0.5925853578669306,17.820064544677734
0.5925857928532658,17.82222080230713
0.5925830167017604,17.82441759109497
0.5925834524174417,17.826592922210693
0.592580676749426,17.828776121139526
0.5925811131940828,17.830942630767822
0.5925783380091868,17.833133459091187
0.592578775182449,17.835286140441895
0.5925760004803026,17.837469816207886
0.5925764383818,17.839622497558594
0.5925736641620337,17.841832399368286
0.5925741027913971,17.84401273727417
0.5925713290536416,17.846224784851074
0.5925717684105014,17.84836721420288
0.5925689951543881,17.85061478614807
0.5925694352383752,17.852741956710815
0.5925666624635352,17.854947328567505
0.5925671032742812,17.85709524154663
0.5925643309803461,17.859313488006592
0.5925647725174822,17.861477851867676
0.5925620007040843,17.86369276046753
0.5925624429672426,17.86583709716797
0.592559671634014,17.868046522140503
0.5925601146228263,17.870209455490112
0.5925573437694,17.872421741485596
0.5925577874834987,17.874627590179443
0.5925550171095074,17.876837730407715
0.5925554615485253,17.879032135009766
0.5925526916536026,17.881231546401978
0.5925531368171726,17.88337469100952
0.5925503674009519,17.885594606399536
0.5925508132887073,17.887768983840942
0.5925480443508224,17.889954090118408
0.5925484909623969,17.892170429229736
0.5925457225024823,17.894407033920288
0.5925461698375092,17.89654850959778
0.5925434018551996,17.898762702941895
0.5925438499133131,17.900906085968018
0.5925410824082432,17.90312671661377
0.592541531189078,17.905296325683594
0.5925387641608829,17.9075026512146
0.5925392136640732,17.909648180007935
0.5925364471123888,17.911864042282104
0.5925368973375699,17.91400170326233
0.5925341312620317,17.916239261627197
0.5925345822088384,17.918419122695923
0.5925318166090827,17.920608282089233
0.5925322682771509,17.922784328460693
0.5925295031528142,17.924988746643066
0.5925299555417793,17.92715573310852
0.5925271908924983,17.92939591407776
0.5925276440019965,17.931568384170532
0.5925248798274085,17.933774948120117
0.592525333657076,17.93598771095276
0.5925225699568182,17.93821358680725
0.5925230245062919,17.940370082855225
0.5925202612800021,17.94261360168457
0.5925207165489185,17.944744110107422
0.592517953796235,17.94694685935974
0.5925184097842312,17.949076175689697
0.592515647504792,17.951290607452393
0.5925161042115058,17.95343017578125
0.5925133424049497,17.955641746520996
0.5925137998300186,17.957797527313232
0.5925110384959846,17.960007905960083
0.5925114966390466,17.96218204498291
0.592508735777174,17.964381456375122
0.5925091946378672,17.96655821800232
0.5925064342477958,17.968753337860107
0.5925068938257588,17.970906257629395
0.5925041339071283,17.97311305999756
0.5925045942020002,17.975286722183228
0.592501834754451,17.977500200271606
0.5925022957658702,17.979684352874756
0.5924995367890429,17.98188281059265
0.5924999985166494,17.984046459197998
0.5924972400101844,17.98631000518799
0.5924977024536179,17.98848056793213
0.5924949444171567,17.990724563598633
0.5924954075760568,17.992899656295776
0.5924926500092408,17.995171546936035
0.5924931138832475,17.99735164642334
0.5924903567857188,17.999573945999146
0.592490821374473,18.00172996520996
0.5924880647458733,18.003929138183594
0.5924885300490155,18.00608777999878
0.5924857738889875,18.008267879486084
0.5924862399061586,18.01043677330017
0.5924834842143448,18.012646436691284
0.5924839509451862,18.01484513282776
0.5924811957212298,18.01703691482544
0.592481663165383,18.019206762313843
0.5924789084089273,18.021432638168335
0.5924793765660342,18.02359962463379
0.5924766222767228,18.025797843933105
0.5924770911464255,18.027960062026978
0.5924743373239021,18.030195951461792
0.5924748069058432,18.032350540161133
0.5924720535497522,18.034552335739136
0.5924725238435741,18.036672115325928
0.5924697709535603,18.03892731666565
0.592470241958906,18.041054248809814
0.592467489534614,18.043265342712402
0.5924679612511266,18.04541802406311
0.5924652092922017,18.047627687454224
0.5924656817195246,18.04977798461914
0.5924629302256124,18.051980018615723
0.5924634033633892,18.054141521453857
0.5924606523341354,18.05635666847229
0.5924611261820105,18.058513641357422
0.592458375617061,18.06070041656494
0.5924588501746787,18.06286907196045
0.5924561000736801,18.06507897377014
0.5924565753406846,18.067280054092407
0.5924538257032834,18.069479942321777
0.5924543016793198,18.071690559387207
0.5924515525051631,18.073880434036255
0.5924520291898764,18.076035499572754
0.5924492804786116,18.078283548355103
0.5924497578716469,18.080429077148438
0.5924470096229216,18.082651376724243
0.5924474877239249,18.084795475006104
0.5924447399373869,18.087018489837646
0.5924452187460039,18.089160919189453
0.5924424714213017,18.09136939048767
0.5924429509371785,18.09350275993347
0.5924402040739604,18.09575867652893
0.5924406842967433,18.09790802001953
0.5924379378946582,18.100108861923218
0.5924384188239943,18.102280139923096
0.5924356728826911,18.104464530944824
0.5924361545182273,18.106629610061646
0.5924334090373556,18.10881018638611
0.5924338913787389,18.11095356941223
0.5924311463579486,18.1131591796875
0.5924316294048267,18.115327835083008
0.5924288848437675,18.117516040802002
0.5924293685957881,18.119696617126465
0.5924266244941103,18.121895790100098
0.5924271089509215,18.124035358428955
0.592424365308276,18.126245498657227
0.5924248504695261,18.128389596939087
0.5924221072855638,18.130611181259155
0.5924225931509013,18.13276219367981
0.5924198504252732,18.134976863861084
0.5924203369943469,18.137123346328735
0.5924175947267049,18.13932514190674
0.592418081999164,18.141453742980957
0.5924153401891595,18.143661975860596
0.5924158281646534,18.145819187164307
0.5924130868119388,18.148021936416626
0.592413575490117,18.150201320648193
0.5924108345943448,18.15237832069397
0.5924113239748572,18.15455174446106
0.5924085835356798,18.15674638748169
0.5924090736181767,18.158938884735107
0.5924063336352474,18.16115093231201
0.5924068244193791,18.163310289382935
0.5924040848923511,18.165528774261475
0.5924045763777683,18.167715549468994
0.5924018373062953,18.16988968849182
0.592402329492649,18.17204785346985
0.5923995908763848,18.174285173416138
0.5924000837633265,18.176409244537354
0.5923973456019253,18.178619861602783
0.592397839189106,18.180747747421265
0.5923951014822223,18.18296980857849
0.5923955957692941,18.185118675231934
0.592392858516583,18.18730926513672
0.5923933535031977,18.18944787979126
0.5923906167043138,18.1916663646698
0.5923911123901238,18.19381093978882
0.5923883760447228,18.196069717407227
0.5923888724293805,18.19821858406067
0.5923861365371181,18.200411319732666
0.5923866336202763,18.202584981918335
0.5923838981808085,18.204774856567383
0.5923843959621204,18.206933736801147
0.5923816609751033,18.209153652191162
0.5923821594542223,18.211316347122192
0.5923794249193124,18.213513135910034
0.592379924095892,18.21572184562683
0.5923771900127462,18.21790909767151
0.5923776898864402,18.220056772232056
0.592374956254716,18.222289562225342
0.5923754568251784,18.22441005706787
0.5923727236445332,18.226617336273193
0.5923732249114184,18.228763341903687
0.5923704921815095,18.230970859527588
0.5923709941444725,18.23310899734497
0.592368261864958,18.23531460762024
0.5923687645236534,18.23745107650757
0.592366032694192,18.239675998687744
0.5923665360482747,18.241801500320435
0.5923638046685248,18.24400782585144
0.5923643087176504,18.246206760406494
0.592361577787271,18.24840545654297
0.5923620825310955,18.25056028366089
0.5923593520497457,18.252748489379883
0.5923598574879245,18.25490379333496
0.5923571274552638,18.257103204727173
0.5923576335874536,18.25925898551941
0.5923549040031417,18.261483430862427
0.5923554108289987,18.263696432113647
0.5923526816926958,18.26590085029602
0.5923531892118765,18.268081426620483
0.5923504605232431,18.270296812057495
0.5923509687354046,18.2724130153656
0.5923482404941011,18.274649381637573
0.5923487493989007,18.276782274246216
0.5923460216045882,18.27899718284607
0.5923465312016833,18.28124713897705
0.5923438038540229,18.283442974090576
0.5923443141430714,18.28559374809265
0.5923415872417246,18.287804126739502
0.5923420982223843,18.289931058883667
0.5923393717670129,18.29214334487915
0.5923398834389423,18.29430603981018
0.5923371574292084,18.29649567604065
0.5923376697920657,18.298670530319214
0.592334944227632,18.300870180130005
0.5923354572810761,18.303036212921143
0.5923327321616048,18.305272102355957
0.5923332459052947,18.307416915893555
0.5923305212304493,18.309629201889038
0.5923310356640441,18.311794996261597
0.5923283114334874,18.313984632492065
0.5923288265566469,18.316164016723633
0.5923261027700423,18.31838822364807
0.5923266185824262,18.320518493652344
0.5923238952394381,18.32274556159973
0.5923244117407063,18.324882984161377
0.5923216888409983,18.327123165130615
0.5923222060308112,18.329276084899902
0.5923194835740481,18.331467866897583
0.5923200014520662,18.333617210388184
0.5923172794379125,18.33583116531372
0.5923177980037965,18.337969064712524
0.592315076431917,18.340172290802002
0.5923155956853284,18.34232449531555
0.5923128745553884,18.344515562057495
0.5923133944959882,18.346678495407104
0.5923106738076532,18.34885573387146
0.5923111944351028,18.351017236709595
0.5923084741880389,18.353222370147705
0.5923089955020003,18.355383157730103
0.5923062756958731,18.357574701309204
0.5923067976960087,18.359750270843506
0.592304078330485,18.36198663711548
0.5923046010164565,18.364166259765625
0.5923018820912028,18.366387128829956
0.5923024054626732,18.368502378463745
0.5922996869773565,18.37073588371277
0.5923002110339883,18.37286639213562
0.5922974929882759,18.375067710876465
0.5922980177297325,18.37719988822937
0.5922953001232919,18.379385709762573
0.5922958255492365,18.381543159484863
0.5922931083817352,18.383752822875977
0.5922936344918315,18.38586449623108
0.5922909177629377,18.38806700706482
0.5922914445568493,18.39023184776306
0.5922887282662316,18.392406940460205
0.5922892557436227,18.394569873809814
0.5922865398909496,18.396771907806396
0.5922870680514846,18.398952960968018
0.592284352636425,18.40114426612854
0.5922848814797683,18.40329933166504
0.5922821665019915,18.405500888824463
0.592282696027808,18.407672882080078
0.5922799814869832,18.409882307052612
0.5922805116949382,18.412052154541016
0.5922777975907355,18.414248943328857
0.5922783284804941,18.416398525238037
0.5922756148125834,18.41864013671875
0.5922761463838112,18.420766353607178
0.592273433151863,18.42297124862671
0.5922739654042259,18.42507290840149
0.5922712526079104,18.427256107330322
0.5922717855410744,18.429401874542236
0.5922690731800628,18.431586980819702
0.5922696067936944,18.433729648590088
0.5922668948676578,18.435935735702515
0.5922674291614235,18.438080310821533
0.5922647176700332,18.440285444259644
0.5922652526435999,18.442447662353516
0.5922625415865275,18.444616556167603
0.5922630772395623,18.446800231933594
0.5922603666164802,18.448991537094116
0.5922609029486503,18.45116877555847
0.5922581927592305,18.453355312347412
0.5922587297702034,18.45552134513855
0.5922560200141184,18.457746982574463
0.5922565577035622,18.45992875099182
0.5922538483804849,18.462162494659424
0.5922543867480674,18.464317083358765
0.5922516778576711,18.466538667678833
0.5922522169030608,18.468677282333374
0.5922495084450186,18.470868587493896
0.592250048167884,18.472991943359375
0.5922473401418696,18.475205659866333
0.5922478805418794,18.47735571861267
0.5922451729475668,18.47958755493164
0.5922457140243902,18.481749534606934
0.5922430068614537,18.483957290649414
0.5922435486147598,18.486127853393555
0.5922408418828737,18.48835062980652
0.5922413843123323,18.490503549575806
0.5922386780111715,18.4926917552948
0.5922392211164522,18.49487280845642
0.5922365152456915,18.497026920318604
0.5922370590264645,18.49920153617859
0.5922343535857795,18.50137734413147
0.5922348980417149,18.50355625152588
0.592232193030781,18.505741596221924
0.5922327381615494,18.507911443710327
0.5922300335800423,18.5101375579834
0.5922305793853148,18.512287139892578
0.5922278752329109,18.514498472213745
0.5922284217123579,18.51664113998413
0.5922257179887335,18.518864154815674
0.5922262651420265,18.521027088165283
0.5922235618468584,18.523239135742188
0.5922241096736691,18.525407552719116
0.5922214068066339,18.52761745452881
0.5922219553066339,18.52976703643799
0.5922192528674091,18.531949281692505
0.5922198020402705,18.534133195877075
0.5922171000285334,18.536323070526123
0.5922176498739283,18.538485527038574
0.5922149482893568,18.540668725967407
0.5922154988069576,18.54281449317932
0.5922127976492298,18.544984579086304
0.5922133488387094,18.547163248062134
0.5922106481075036,18.549320459365845
0.5922111999685348,18.551485538482666
0.5922084996635292,18.55369734764099
0.5922090521957855,18.555858373641968
0.5922063523166593,18.558085918426514
0.5922069055198137,18.560214519500732
0.5922042060662459,18.562459707260132
0.5922047599399726,18.564616680145264
0.5922020609116425,18.56679677963257
0.5922026154556149,18.56893563270569
0.5921999168522025,18.571160554885864
0.592200472066095,18.57329773902893
0.5921977738872798,18.57553195953369
0.592198329770767,18.57769751548767
0.5921956320162294,18.579914331436157
0.5921961885689857,18.58207607269287
0.592193491238406,18.584261417388916
0.5921940484601064,18.586442232131958
0.5921913515531655,18.588626623153687
0.5921919094434852,18.590755701065063
0.592189212959864,18.592899560928345
0.5921897715184782,18.595052480697632
0.5921870754578581,18.597252130508423
0.5921876346844424,18.59942364692688
0.5921849390465049,18.6015784740448
0.5921854989407352,18.60377073287964
0.592182803725162,18.606001377105713
0.5921833642867146,18.608154773712158
0.5921806694931877,18.610363483428955
0.5921812307217386,18.612494707107544
0.5921785363499404,18.61475419998169
0.5921790982451665,18.616897106170654
0.5921764042947798,18.61910319328308
0.5921769668563575,18.621239185333252
0.592174273327065,18.62343668937683
0.5921748365546716,18.62557053565979
0.5921721434461565,18.62779927253723
0.5921727073394691,18.629976272583008
0.5921700146514147,18.632157802581787
0.5921705792101112,18.63433003425598
0.5921678869422012,18.636552095413208
0.592168452165959,18.638728618621826
0.5921657603178774,18.640915632247925
0.5921663262063747,18.64308214187622
0.5921636347778054,18.64523720741272
0.5921642013307203,18.64741802215576
0.5921615103213481,18.649595975875854
0.5921620775383591,18.6517915725708
0.5921593869478688,18.653976678848267
0.5921599548286546,18.656134128570557
0.5921572646567309,18.658350944519043
0.5921578332009706,18.66048502922058
0.5921551434472988,18.662710189819336
0.5921557126546714,18.664828062057495
0.5921530233189372,18.667041778564453
0.592153593189122,18.669177293777466
0.592150904271011,18.6713969707489
0.5921514748036878,18.673524856567383
0.5921487863028863,18.675739288330078
0.5921493574977349,18.677896976470947
0.592146669413929,18.680086612701416
0.5921472412706296,18.6822612285614
0.5921445536035057,18.68443536758423
0.592145126121739,18.686615467071533
0.5921424388709841,18.688800811767578
0.5921430120504301,18.69095778465271
0.5921403252157313,18.693156242370605
0.5921408990560713,18.69530749320984
0.592138212637116,18.697510480880737
0.5921387871380307,18.699706554412842
0.5921361011345064,18.70189118385315
0.5921366762956772,18.704055547714233
0.5921339907072721,18.70630931854248
0.5921345665283805,18.70841884613037
0.5921318813547823,18.710669994354248
0.5921324578355102,18.712794303894043
0.5921297730764076,18.71497344970703
0.5921303502164369,18.717118978500366
0.5921276658715185,18.719326734542847
0.5921282436705314,18.721455574035645
0.592125559739486,18.723687171936035
0.5921261381971651,18.725812673568726
0.5921234546796817,18.728028059005737
0.5921240337957098,18.73018217086792
0.5921213506914783,18.73236107826233
0.5921219304655378,18.73453140258789
0.5921192477742477,18.73670196533203
0.5921198282060223,18.738857746124268
0.5921171459273635,18.7410569190979
0.5921177270165364,18.743227243423462
0.5921150451501992,18.745402336120605
0.5921156268964539,18.747579336166382
0.5921129454421288,18.749778509140015
0.5921135278451491,18.751981735229492
0.5921108468025268,18.754200220108032
0.592111429861997,18.756330013275146
0.5921087492307686,18.758565425872803
0.5921093329463731,18.760701417922974
0.5921066527262294,18.762937545776367
0.5921072370976526,18.76507067680359
0.5921045572882856,18.767273664474487
0.5921051423152123,18.7694149017334
0.5921024629163135,18.77164936065674
0.5921030485984287,18.773765563964844
0.5921003696096903,18.776002168655396
0.5921009559466792,18.778168439865112
0.5920982773677933,18.780327081680298
0.5920988643593414,18.782510995864868
0.5920961861900006,18.784698724746704
0.5920967738357937,18.786876916885376
0.5920940960756907,18.789098739624023
0.5920946843754147,18.791271686553955
0.5920920070242429,18.79345989227295
0.5920925959775838,18.79564595222473
0.5920899190350362,18.79785919189453
0.5920905086416806,18.800034284591675
0.5920878321074508,18.802257299423218
0.592088422367085,18.804425477981567
0.592085746240867,18.806650638580322
0.592086337153178,18.80877995491028
0.5920836614346656,18.810983419418335
0.5920842529993408,18.81312584877014
0.5920815776882282,18.8153293132782
0.5920821699049545,18.81747055053711
0.5920794950009367,18.819671154022217
0.5920800878694019,18.821797847747803
0.5920774133721735,18.82402801513672
0.5920780068920651,18.826203107833862
0.5920753328013213,18.828407764434814
0.5920759269723274,18.830596685409546
0.5920732532877635,18.832778692245483
0.5920738481095723,18.834952354431152
0.5920711748308837,18.837111234664917
0.5920717703031838,18.8392653465271
0.5920690974300664,18.841466665267944
0.5920696935525465,18.843637943267822
0.5920670210846966,18.84586191177368
0.5920676178570452,18.848039865493774
0.592064945794159,18.85024666786194
0.5920655432160655,18.852395057678223
0.5920628715578398,18.854628324508667
0.5920634696289935,18.856759309768677
0.5920607983751247,18.858994960784912
0.5920613970952154,18.86112332344055
0.5920587262454011,18.863346338272095
0.5920593256141182,18.865487098693848
0.5920566551680556,18.86771583557129
0.5920572551850891,18.869858503341675
0.5920545851424759,18.872074365615845
0.5920551858075164,18.874233722686768
0.5920525161680501,18.876408576965332
0.5920531174807881,18.878575563430786
0.592050448244167,18.88074254989624
0.5920510502042932,18.882909536361694
0.5920483813702155,18.885133266448975
0.5920489839774207,18.88730525970459
0.5920463155455855,18.889492511749268
0.5920469187995604,18.89166021347046
0.5920442507696664,18.89384365081787
0.5920448546701029,18.896029949188232
0.5920421870418491,18.898295402526855
0.5920427915884388,18.900441646575928
0.5920401243615242,18.902660608291626
0.5920407295539589,18.90478825569153
0.5920380627280836,18.907021284103394
0.5920386685660554,18.90914487838745
0.592036002140919,18.911334991455078
0.5920366086241199,18.913482427597046
0.5920339425994228,18.91569757461548
0.5920345497275454,18.917853116989136
0.5920318841029878,18.920052528381348
0.5920324918757248,18.922212839126587
0.5920298266510072,18.92442512512207
0.5920304350680519,18.926584482192993
0.592027770242875,18.928767681121826
0.5920283793039203,18.930943965911865
0.5920257148779856,18.93311858177185
0.5920263245827246,18.935290098190308
0.5920236605557334,18.937475442886353
0.59202427090386,18.939630031585693
0.5920216072755137,18.9418363571167
0.5920222182667216,18.943992137908936
0.5920195550367223,18.946200609207153
0.5920201666707058,18.948359727859497
0.5920175038387553,18.950596809387207
0.5920181161152084,18.952734231948853
0.592015453681009,18.954960584640503
0.5920160665996266,18.95708441734314
0.5920134045628811,18.959324598312378
0.5920140181233573,18.961460828781128
0.5920113564837686,18.9637188911438
0.5920119706857988,18.96587347984314
0.5920093094430696,18.96808123588562
0.592009924286349,18.970240116119385
0.5920072634401827,18.97246026992798
0.5920078789244066,18.97463297843933
0.592005218474507,18.976835250854492
0.592005834599371,18.979007720947266
0.5920031745454416,18.981176614761353
0.5920037913106412,18.983338832855225
0.5920011316523865,18.98551344871521
0.5920017490576182,18.987690448760986
0.591999089794742,18.989882707595825
0.5919997078397018,18.992053031921387
0.5919970489719092,18.99426794052124
0.5919976676562934,18.996427297592163
0.5919950091832888,18.998691082000732
0.5919956285067944,19.000836849212646
0.5919929704282829,19.003065824508667
0.5919935903906067,19.005178928375244
0.5919909327062937,19.00741219520569
0.5919915533071328,19.009547472000122
0.5919888960167237,19.011775493621826
0.5919895172557755,19.013913869857788
0.591986860358976,19.016136646270752
0.5919874822359382,19.01830506324768
0.5919848257324543,19.020490169525146
0.5919854482470248,19.022655725479126
0.5919827921365627,19.024855852127075
0.5919834152884391,19.02701449394226
0.5919807595707055,19.029196977615356
0.5919813833595864,19.031403064727783
0.5919787280342877,19.033600330352783
0.5919793524598715,19.03577184677124
0.5919766975267148,19.0379695892334
0.5919773225887,19.04014778137207
0.5919746680473927,19.04240369796753
0.5919752937454782,19.04455280303955
0.5919726395957277,19.046764850616455
0.5919732659296126,19.048919677734375
0.5919706121711263,19.051140069961548
0.5919712391405101,19.053274154663086
0.5919685857729964,19.055489778518677
0.5919692133775782,19.057637929916382
0.591966560400745,19.059894561767578
0.591967188640225,19.062079191207886
0.5919645360537807,19.064295768737793
0.5919651649278586,19.066515684127808
0.591962512731512,19.068739414215088
0.5919631422398879,19.070894718170166
0.5919604904333479,19.073077917099
0.5919611205757226,19.07525110244751
0.5919584691586979,19.077436447143555
0.5919590999347718,19.079627513885498
0.5919564489069724,19.081806182861328
0.5919570803164461,19.083986282348633
0.5919544296775812,19.086230278015137
0.591955061720156,19.088382959365845
0.5919524114699357,19.090617418289185
0.5919530441453128,19.092763662338257
0.5919503942834469,19.094984531402588
0.5919510275913278,19.09714365005493
0.5919483781175268,19.099337339401245
0.5919490120576131,19.101474285125732
0.5919463629715876,19.103673934936523
0.5919469975435814,19.10579752922058
0.591944348845042,19.108017444610596
0.5919449840486453,19.11017918586731
0.5919423357373033,19.112347841262817
0.5919429715722183,19.11452841758728
0.5919403236477849,19.116682052612305
0.591940960113714,19.118841409683228
0.5919383125759009,19.1210515499115
0.5919389496725472,19.123223781585693
0.5919363025210658,19.125421047210693
0.5919369402481323,19.127612590789795
0.5919342934826946,19.129799127578735
0.5919349318398842,19.13199281692505
0.5919322854602027,19.134217977523804
0.591932924447219,19.136373043060303
0.5919302784530059,19.138588190078735
0.5919309180695526,19.1407208442688
0.5919282724605207,19.142940759658813
0.5919289127063015,19.145073175430298
0.5919262674821637,19.147271633148193
0.5919269083568826,19.149420261383057
0.5919242635173521,19.151638746261597
0.5919249050207132,19.153772354125977
0.5919222605655033,19.156003952026367
0.5919229026972114,19.158152103424072
0.591920258626036,19.160351514816284
0.5919209013857956,19.162536144256592
0.5919182576983683,19.164754390716553
0.5919189010858842,19.166909217834473
0.5919162577819194,19.169090509414673
0.5919169017968967,19.171247959136963
0.5919142588761085,19.173465251922607
0.5919149035182526,19.175628900527954
0.5919122609803555,19.177802324295044
0.5919129062493719,19.179999351501465
0.5919102640940812,19.182218074798584
0.5919109099896752,19.184378385543823
0.5919082682167054,19.186612129211426
0.5919089147385839,19.188738107681274
0.5919062733476504,19.190964937210083
0.5919069204955187,19.193105697631836
0.5919042794863373,19.195312023162842
0.5919049272599021,19.197469472885132
0.5919022866321881,19.199677228927612
0.5919029350311559,19.201851844787598
0.5919002947846256,19.204070329666138
0.5919009438087032,19.20625066757202
0.5918983039430725,19.208451986312866
0.5918989535919668,19.210614681243896
0.5918963141069526,19.212770462036133
0.5918969643803709,19.21494436264038
0.5918943252756896,19.217117309570312
0.5918949761733392,19.219274520874023
0.5918923374487076,19.221456289291382
0.5918929889702961,19.2236225605011
0.5918903506254318,19.225806951522827
0.591891002770667,19.22799038887024
0.5918883648052868,19.230218172073364
0.5918890175738769,19.232370615005493
0.5918863799876988,19.234632968902588
0.5918870333793518,19.236770629882812
0.5918843961720934,19.23897886276245
0.5918850501865179,19.241118669509888
0.5918824133578974,19.24335241317749
0.5918830679948021,19.245502710342407
0.5918804315445375,19.247724056243896
0.5918810868036313,19.24985671043396
0.5918784507314414,19.25210452079773
0.5918791066124333,19.254265308380127
0.5918764709180366,19.256469249725342
0.5918771274206358,19.258638858795166
0.5918744921037515,19.260833740234375
0.5918751492276676,19.262981176376343
0.5918725142880149,19.265159606933594
0.5918731720329575,19.26733922958374
0.5918705374702559,19.269559383392334
0.5918711958359348,19.27171015739441
0.5918685616499038,19.273897171020508
0.5918692206360292,19.276081323623657
0.5918665868263888,19.27830672264099
0.5918672464326712,19.280450582504272
0.5918646129991414,19.28276038169861
0.591865273225291,19.284904718399048
0.5918626401675924,19.287136554718018
0.5918633010133201,19.289279222488403
0.5918606683311729,19.291494131088257
0.5918613297961897,19.293643951416016
0.5918586974893149,19.295857191085815
0.5918593595733317,19.297982454299927
0.5918567276414505,19.300209522247314
0.5918573903441787,19.302368879318237
0.5918547587870122,19.304569005966187
0.5918554221081636,19.306720972061157
0.5918527909254332,19.30893874168396
0.5918534548647192,19.311100721359253
0.5918508240561466,19.313281536102295
0.5918514886132795,19.315455436706543
0.5918488581785869,19.317670106887817
0.5918495233532787,19.319838523864746
0.5918468932921881,19.322049140930176
0.5918475590841511,19.324188947677612
0.5918449293963847,19.326401233673096
0.5918455958053316,19.328540563583374
0.5918429664906123,19.330748319625854
0.5918436335162558,19.332904815673828
0.5918410045743062,19.335129499435425
0.5918416722163593,19.337249517440796
0.5918390436469029,19.33945083618164
0.5918397119050784,19.34160280227661
0.5918370837078385,19.34381651878357
0.5918377525818501,19.345969438552856
0.5918351247565498,19.34819459915161
0.5918357942461114,19.35036063194275
0.5918331667924744,19.35257387161255
0.5918338368972993,19.354722261428833
0.59183120981505,19.356907606124878
0.5918318805348524,19.359086751937866
0.5918292538237148,19.36125612258911
0.591829925158209,19.363407611846924
0.5918272988179074,19.36561942100525
0.5918279707668075,19.36780858039856
0.5918253447970667,19.370040893554688
0.5918260173600877,19.372165203094482
0.5918233917606324,19.37437105178833
0.5918240649374888,19.376533031463623
0.5918214397080441,19.378755807876587
0.591822113498451,19.380915880203247
0.5918194886387425,19.38313889503479
0.591820163042415,19.38529109954834
0.591817538552168,19.387500047683716
0.5918182135688217,19.389625549316406
0.591815589447762,19.39184331893921
0.5918162650771125,19.39398717880249
0.5918136413249659,19.39618730545044
0.5918143175667289,19.39835524559021
0.5918116941832219,19.400563955307007
0.5918123710371134,19.402730703353882
0.5918097480219724,19.404931783676147
0.5918104254877085,19.407102823257446
0.59180780284066,19.40929865837097
0.5918084809179575,19.411463975906372
0.5918058586387284,19.41364312171936
0.5918065373273035,19.415826320648193
0.591803915415621,19.418064832687378
0.5918045947151906,19.42019271850586
0.5918019731707821,19.422395706176758
0.5918026530810633,19.424528121948242
0.591800031903656,19.426742792129517
0.5918007124243662,19.42889976501465
0.591798091613688,19.431132793426514
0.5917987727445442,19.433284521102905
0.5917961523003232,19.43554401397705
0.5917968340410433,19.437662363052368
0.5917942139630077,19.43988847732544
0.5917948963133093,19.442057132720947
0.5917922766011873,19.444252729415894
0.5917929595607886,19.446444511413574
0.5917903402143091,19.448644876480103
0.5917910237829282,19.450796365737915
0.5917884048018199,19.452999353408813
0.5917890889791754,19.455126523971558
0.5917864703631673,19.457324266433716
0.5917871551489776,19.4595046043396
0.5917845368977992,19.461687803268433
0.5917852222917832,19.463870763778687
0.5917826044051637,19.466127634048462
0.5917832904070405,19.468292951583862
0.5917806728847098,19.470510244369507
0.5917813594941985,19.47264337539673
0.5917787423358866,19.4748477935791
0.5917794295527065,19.477007627487183
0.5917768127581436,19.479209661483765
0.5917775005820144,19.481359720230103
0.5917748841509308,19.483583211898804
0.5917755725815723,19.485734462738037
0.5917729565136987,19.48796033859253
0.5917736455508308,19.4901282787323
0.5917710298458979,19.492322206497192
0.5917717194892409,19.494508266448975
0.59176910414698,19.496671438217163
0.5917697943962541,19.498825788497925
0.5917671794163961,19.501033067703247
0.5917678702713222,19.503174781799316
0.5917652556535986,19.505354404449463
0.5917659471138974,19.507532119750977
0.5917633328580403,19.509701013565063
0.5917640249234323,19.511903047561646
0.5917614110291733,19.514127254486084
0.5917621036993803,19.516263008117676
0.5917594901664516,19.518457651138306
0.5917601834411945,19.520588397979736
0.5917575702693284,19.522819757461548
0.5917582641483292,19.52496886253357
0.5917556513372582,19.52714514732361
0.5917563458202383,19.529296159744263
0.5917537333696953,19.531517267227173
0.5917544284563768,19.53368043899536
0.5917518163660948,19.535917282104492
0.5917525120561997,19.53810691833496
0.5917499003259118,19.54031991958618
0.5917505966191628,19.54249906539917
0.5917479852486024,19.5446720123291
0.5917486821447219,19.546833515167236
0.5917460711336225,19.549041509628296
0.5917467686323332,19.551189184188843
0.5917441579804289,19.553375482559204
0.5917448560814536,19.555533409118652
0.5917422457884784,19.557740926742554
0.5917429444915405,19.55992078781128
0.5917403345572286,19.562115907669067
0.5917410338620511,19.564264059066772
0.5917384242861374,19.56651020050049
0.5917391241924438,19.568634271621704
0.5917365149746624,19.57083010673523
0.5917372154821767,19.572962522506714
0.5917346066222628,19.575138330459595
0.5917353077307088,19.577284336090088
0.5917326992283977,19.57947301864624
0.5917334009374993,19.581631422042847
0.5917307927925262,19.58386254310608
0.5917314951020077,19.58599352836609
0.5917288873141081,19.58824324607849
0.5917295902236942,19.590397119522095
0.591726982792604,19.592588901519775
0.5917276863020192,19.59475326538086
0.5917250792274742,19.596940755844116
0.5917257833364438,19.599109411239624
0.5917231766181802,19.601320266723633
0.5917238813264287,19.60348606109619
0.591721274964183,19.605663061141968
0.591721980271436,19.607846975326538
0.5917193742649449,19.610047817230225
0.5917200801709275,19.612207889556885
0.5917174745199278,19.614388942718506
0.5917181810243659,19.616541624069214
0.5917155757285946,19.618783235549927
0.5917162828312139,19.62092137336731
0.5917136778904082,19.62311553955078
0.5917143855909348,19.625252962112427
0.5917117810048323,19.62745761871338
0.5917124893029925,19.62960720062256
0.5917098850713306,19.63182544708252
0.5917105939668507,19.633970975875854
0.5917079900893677,19.63622236251831
0.5917086995819741,19.638365507125854
0.5917060960584078,19.640564680099487
0.5917068061478276,19.64272975921631
0.5917042029779165,19.64491367340088
0.5917049136638765,19.64707922935486
0.591702310847359,19.649267196655273
0.5917030221295864,19.651418209075928
0.5917004196662012,19.653627634048462
0.5917011315444234,19.655811071395874
0.5916985294339094,19.658045053482056
0.5916992419078538,19.660199642181396
0.5916966401499506,19.66242742538452
0.5916973532193449,19.6645565032959
0.5916947518137915,19.66679286956787
0.5916954654783637,19.668922901153564
0.5916928644248997,19.671178102493286
0.5916935786843781,19.673314571380615
0.5916909779827431,19.67553973197937
0.591691692836856,19.67770028114319
0.59168909248679,19.679905891418457
0.5916898079352658,19.68207025527954
0.5916872079365091,19.684284448623657
0.5916879239790764,19.686442613601685
0.5916853243313697,19.6886625289917
0.5916860409677575,19.690788984298706
0.591683441670841,19.69296407699585
0.5916841589007781,19.69513726234436
0.5916815599543928,19.697384357452393
0.5916822777776087,19.6995587348938
0.5916796791814957,19.701748847961426
0.5916803975977197,19.70391845703125
0.5916777993516202,19.706141471862793
0.591678518360582,19.708299160003662
0.5916759204642372,19.710529804229736
0.5916766400656668,19.712684154510498
0.5916740425188185,19.714894771575928
0.5916747627124455,19.717016220092773
0.5916721655148358,19.719245672225952
0.5916728863003907,19.72137951850891
0.5916702894517611,19.72358512878418
0.5916710108289743,19.725741386413574
0.5916684143290677,19.72796058654785
0.5916691362976694,19.73012924194336
0.5916665401462278,19.73238730430603
0.5916672627059493,19.734551191329956
0.5916646669027156,19.736772298812866
0.5916653900532874,19.738961696624756
0.5916627945980044,19.741159915924072
0.5916635183391576,19.74332857131958
0.5916609232315687,19.74551558494568
0.5916616475630349,19.74770712852478
0.591659052802883,19.74991202354431
0.5916597777243936,19.752065658569336
0.5916571833114224,19.75430941581726
0.5916579088227091,19.75649666786194
0.591655314756662,19.758691787719727
0.5916560408574567,19.760843992233276
0.591653447138078,19.763075828552246
0.5916541738281126,19.765214920043945
0.5916515804551463,19.767415523529053
0.5916523077341531,19.769535064697266
0.5916497147073436,19.77175736427307
0.5916504425750552,19.77391815185547
0.5916478498941466,19.776145458221436
0.5916485783502956,19.778334617614746
0.5916459860150333,19.780560731887817
0.5916467150593521,19.782707929611206
0.5916441230694807,19.78489899635315
0.5916448527017025,19.78706979751587
0.591642261056967,19.78924536705017
0.5916429912768253,19.79139518737793
0.5916403999769714,19.793570280075073
0.591641130784199,19.79575538635254
0.591638539828972,19.797991275787354
0.5916392712233031,19.800147771835327
0.5916366806124485,19.80235266685486
0.5916374125936164,19.804510354995728
0.5916348223268804,19.806729555130005
0.591635554894619,19.808876037597656
0.5916329649717479,19.811081647872925
0.5916336981257915,19.813220977783203
0.5916311085465316,19.815443515777588
0.5916318422866143,19.817569971084595
0.5916292530507119,19.81977415084839
0.5916299873765682,19.821914672851562
0.5916273984837704,19.82413411140442
0.5916281333951349,19.82632279396057
0.5916255448451884,19.82851243019104
0.5916262803417962,19.83067035675049
0.5916236921344482,19.832910776138306
0.5916244282160342,19.835058212280273
0.5916218403510322,19.83723735809326
0.5916225770173313,19.83938455581665
0.5916199894944227,19.841548204421997
0.5916207267451707,19.84371328353882
0.5916181395641034,19.845914602279663
0.5916188773990354,19.848050594329834
0.5916162905595574,19.850295782089233
0.5916170289784095,19.852462768554688
0.591614442480269,19.854678869247437
0.5916151814827769,19.85683012008667
0.5916125953257222,19.859035968780518
0.5916133349116223,19.861191987991333
0.5916107490954017,19.86341118812561
0.5916114892644301,19.86553692817688
0.5916089037887927,19.867735385894775
0.5916096445406859,19.869873762130737
0.5916070594053806,19.8720805644989
0.5916078007398753,19.87423324584961
0.5916052159446512,19.876426219940186
0.5916059578614843,19.87857675552368
0.5916033734060907,19.880799770355225
0.5916041159049991,19.88292121887207
0.5916015317891856,19.885141372680664
0.5916022748699066,19.887296676635742
0.5915996910934231,19.889495372772217
0.5916004347556939,19.891666173934937
0.5915978513182903,19.89384388923645
0.5915985955618487,19.896005392074585
0.5915960124632754,19.898231983184814
0.5915967572878588,19.900365114212036
0.5915941745278659,19.90257716178894
0.5915949199332124,19.90472936630249
0.5915923375115505,19.906957149505615
0.5915930834973984,19.90909695625305
0.5915905014138182,19.911296606063843
0.5915912479799055,19.913437366485596
0.5915886662341581,19.91565465927124
0.5915894133802234,19.91778564453125
0.5915868319720599,19.920011520385742
0.5915875796978419,19.92217516899109
0.5915849986270134,19.924378395080566
0.591585746932251,19.926560401916504
0.5915831661985094,19.928760290145874
0.5915839150829413,19.930906295776367
0.5915813346860382,19.93315863609314
0.5915820841494038,19.93530821800232
0.5915795040890913,19.937491416931152
0.59158025413113,19.939661026000977
0.59157767440716,19.94185209274292
0.5915784250276112,19.944010019302368
0.5915758456397362,19.946229934692383
0.5915765968383397,19.948352575302124
0.5915740177863122,19.950592756271362
0.5915747695628079,19.952736377716064
0.5915721908463806,19.95492696762085
0.5915729432005085,19.95706605911255
0.5915703648194343,19.95924472808838
0.5915711177509347,19.96138072013855
0.5915685397049669,19.96361017227173
0.5915692932135803,19.96574306488037
0.5915667155024721,19.967946529388428
0.591567469587939,19.97010850906372
0.5915648922114439,19.972298860549927
0.5915656468735053,19.974467754364014
0.591563069831377,19.976645946502686
0.5915638250697737,19.97881555557251
0.5915612483617662,19.98101782798767
0.5915620041762395,19.983158588409424
0.5915594278021065,19.985358953475952
0.5915601841923976,19.987539291381836
0.5915576081518938,19.98971700668335
0.5915583651177444,19.991896152496338
0.5915557894106241,19.99412512779236
0.5915565469517756,19.996267795562744
0.5915539715777939,19.99853277206421
0.591554729693988,20.000675916671753
0.5915521546528993,20.00291109085083
0.5915529133438788,20.005110025405884
0.5915503386354383,20.007323026657104
0.5915510979009446,20.00946617126465
0.5915485235249076,20.011707067489624
0.5915492833646836,20.01384663581848
0.5915467093208054,20.016043424606323
0.5915474697345935,20.018222093582153
0.59154489602263,20.020418405532837
0.5915456570101728,20.02263069152832
0.5915430836298797,20.024824142456055
0.5915438451909204,20.027005195617676
0.5915412721420539,20.029223442077637
0.5915420342763352,20.03137469291687
0.5915394615586516,20.03360104560852
0.591540224265917,20.035781621932983
0.5915376518791723,20.0379855632782
0.5915384151591654,20.04023313522339
0.5915358431031165,20.04245638847351
0.5915366069555807,20.044593572616577
0.5915340352299843,20.04682683944702
0.5915347996546636,20.048996210098267
0.5915322282592768,20.05122685432434
0.591532993255915,20.053382396697998
0.591530422190495,20.055586099624634
0.5915311877588363,20.057727098464966
0.5915286170231403,20.059954166412354
0.591529383162929,20.062102794647217
0.5915268127567149,20.064313411712646
0.5915275794676955,20.066484689712524
0.5915250093907207,20.0686674118042
0.591525776672638,20.070847034454346
0.5915232069246606,20.073092699050903
0.5915239747772594,20.075255155563354
0.5915214053580377,20.07748532295227
0.5915221737810628,20.079667568206787
0.591519604690355,20.08185052871704
0.5915203736835517,20.08402109146118
0.5915178049211164,20.086247444152832
0.5915185744842303,20.088393688201904
0.591516006049826,20.090638875961304
0.5915167761826025,20.092793703079224
0.5915142080759883,20.09501051902771
0.5915149787781729,20.09716010093689
0.5915124109991081,20.09941029548645
0.5915131822704469,20.101558446884155
0.5915106148186906,20.103796243667603
0.5915113866589298,20.105940341949463
0.5915088195342412,20.10814380645752
0.5915095919431267,20.11030125617981
0.5915070251452659,20.112481117248535
0.5915077981225443,20.11466336250305
0.5915052316512708,20.116865396499634
0.5915060051966887,20.11904811859131
0.5915034390517631,20.121233224868774
0.5915042131650671,20.123379468917847
0.591501647346249,20.125605583190918
0.5915024220271862,20.1277756690979
0.5914998565342364,20.129988193511963
0.591500631782554,20.132178783416748
0.591498066615233,20.134395837783813
0.5914988424306777,20.13654661178589
0.5914962775887466,20.1387722492218
0.5914970539710664,20.140910148620605
0.5914944894542857,20.143130779266357
0.591495266403228,20.14527702331543
0.5914927022113593,20.147470712661743
0.591493479726672,20.14962363243103
0.5914909158594762,20.151824474334717
0.5914916939409075,20.153968572616577
0.5914891303981463,20.15619468688965
0.5914899090454439,20.158377170562744
0.5914873458268792,20.160587787628174
0.5914881250397916,20.16272473335266
0.5914855621451854,20.16492748260498
0.591486341923461,20.167101860046387
0.5914837793525752,20.169293642044067
0.5914845596959626,20.171451091766357
0.5914819974485599,20.17364525794983
0.5914827783568078,20.17580795288086
0.5914802164326504,20.177980661392212
0.591480997905508,20.180169105529785
0.5914784363043585,20.182392835617065
0.591479218341575,20.184537887573242
0.5914766570631964,20.186742544174194
0.5914774396645209,20.18887424468994
0.5914748787086762,20.191098928451538
0.5914756618738585,20.19321632385254
0.5914731012403108,20.19545555114746
0.5914738849691005,20.1976158618927
0.5914713246576134,20.199852228164673
0.5914721089497601,20.201998949050903
0.5914695489600972,20.20421004295349
0.5914703338153511,20.206385850906372
0.5914677741472761,20.208605766296387
0.5914685595653872,20.21074891090393
0.5914660002186644,20.21292281150818
0.5914667861993832,20.21511673927307
0.5914642271737764,20.217304229736328
0.5914650137168534,20.219488382339478
0.591462455012127,20.22169589996338
0.5914632421173128,20.223884344100952
0.5914606837332315,20.226115942001343
0.591461471400277,20.228271961212158
0.5914589133366054,20.230476140975952
0.5914597015652617,20.232619524002075
0.5914571438217646,20.234833478927612
0.591457932611783,20.236974716186523
0.5914553751882257,20.239194631576538
0.5914561645393571,20.241330862045288
0.5914536074355047,20.243558645248413
0.591454397347501,20.245728969573975
0.5914518405631192,20.24793004989624
0.5914526310357321,20.250085830688477
0.5914500745705861,20.252265691757202
0.5914508656035675,20.25442409515381
0.5914483094574233,20.256616830825806
0.5914491010505251,20.258771657943726
0.5914465452231489,20.260974884033203
0.5914473373761232,20.263155698776245
0.5914447818672811,20.265339136123657
0.5914455745798805,20.267529010772705
0.5914430193893389,20.269721031188965
0.5914438126613156,20.271894931793213
0.591441257788841,20.274116039276123
0.5914420516199481,20.2762451171875
0.5914394970653073,20.278475522994995
0.5914402914552974,20.280701160430908
0.5914377372182572,20.28289246559143
0.5914385321668835,20.285038709640503
0.5914359782472111,20.287249088287354
0.5914367737542265,20.28938937187195
0.5914342201516892,20.291611671447754
0.5914350162168476,20.29374647140503
0.5914324629312128,20.295949459075928
0.5914332595542672,20.29814100265503
0.5914307065853026,20.300372838974
0.591431503766007,20.302546501159668
0.5914289511134804,20.30473303794861
0.5914297488515886,20.306882858276367
0.591427196515268,20.30908966064453
0.5914279948105339,20.311272859573364
0.5914254427901876,20.313453435897827
0.5914262416423656,20.315653800964355
0.591423689937762,20.317868947982788
0.5914244893466064,20.320053577423096
0.5914219379575139,20.322295904159546
0.5914227379227791,20.324432611465454
0.5914201868489666,20.32665991783142
0.5914209873704074,20.32880687713623
0.5914184366116435,20.33101177215576
0.5914192376890149,20.33315944671631
0.591416687245069,20.335399627685547
0.591417488878126,20.337529182434082
0.5914149387487673,20.339768409729004
0.5914157409372649,20.341934204101562
0.5914131911222628,20.344216346740723
0.5914139938659565,20.346413373947144
0.5914114443650808,20.3486065864563
0.591412247663726,20.350762844085693
0.5914096984767464,20.352962732315063
0.591410502330099,20.355133295059204
0.5914079534567853,20.357334852218628
0.591408757864601,20.359533309936523
0.5914062093047237,20.36175560951233
0.5914070142667586,20.363943338394165
0.591404466020088,20.36620569229126
0.5914052715360982,20.368351221084595
0.5914027236024048,20.37064504623413
0.5914035296721465,20.37283205986023
0.5914009820512011,20.37501072883606
0.5914017886744309,20.377143144607544
0.5913992413660043,20.379352569580078
0.591400048542479,20.381494522094727
0.5913975015463423,20.383747339248657
0.5913983092758186,20.385881185531616
0.591395762591743,20.388090133666992
0.5913965708739781,20.39025592803955
0.591394024501735,20.392431259155273
0.5913948333364859,20.394602298736572
0.5913922872758469,20.396815538406372
0.5913930966628711,20.39898920059204
0.5913905509136079,20.401180028915405
0.5913913608526628,20.403334617614746
0.5913888154145476,20.405557870864868
0.5913896259053909,20.407738208770752
0.5913870807781957,20.409912824630737
0.5913878918205848,20.412145614624023
0.5913853470040822,20.414430141448975
0.5913861585977757,20.416589975357056
0.5913836140917377,20.41880989074707
0.5913844262364932,20.420966386795044
0.5913818820406929,20.42317295074463
0.591382694736269,20.425325870513916
0.5913801508504789,20.42752504348755
0.5913809640966342,20.429656982421875
0.5913784205206275,20.431885719299316
0.5913792343171204,20.43405795097351
0.5913766910506704,20.436256170272827
0.5913775053972598,20.438450813293457
0.5913749624401397,20.44065260887146
0.5913757773365843,20.442819118499756
0.5913732346885676,20.44500422477722
0.5913740501346268,20.447169065475464
0.5913715077954876,20.449387788772583
0.5913723237909205,20.45156741142273
0.5913697817604325,20.453786849975586
0.5913705983049986,20.455978393554688
0.5913680565829359,20.458181619644165
0.5913688736763948,20.460334539413452
0.5913663322625314,20.462578773498535
0.5913671499046429,20.4647319316864
0.5913646087987534,20.46697974205017
0.5913654269892775,20.469127893447876
0.5913628861911366,20.471312999725342
0.5913637049298331,20.4734628200531
0.5913611644392157,20.475693464279175
0.591361983725845,20.47782278060913
0.5913594435425259,20.480043411254883
0.5913602633768482,20.482208013534546
0.5913577235006026,20.484411239624023
0.5913585438823786,20.486597537994385
0.5913560043129819,20.488784074783325
0.5913568252419725,20.490962266921997
0.5913542859791997,20.493171453475952
0.5913551074551657,20.495336294174194
0.5913525684987929,20.497514486312866
0.5913533905214952,20.499674320220947
0.5913508518712981,20.501864910125732
0.5913516744404981,20.50405478477478
0.5913491360962526,20.5062575340271
0.5913499592117116,20.508403539657593
0.591347421173194,20.510658740997314
0.5913482448346733,20.512789964675903
0.5913457071016602,20.515021324157715
0.5913465313089216,20.517150163650513
0.5913439938811892,20.519373655319214
0.5913448186339947,20.52153778076172
0.5913422815113197,20.52375078201294
0.5913431068094311,20.525893926620483
0.5913405699915906,20.528116703033447
0.5913413958347701,20.530285120010376
0.5913388593215408,20.532508373260498
0.5913396857095509,20.534699201583862
0.5913371495007103,20.536903381347656
0.5913379764333131,20.539068460464478
0.5913354405286385,20.541259288787842
0.591336268005597,20.5433988571167
0.591333732404866,20.5456280708313
0.5913345604259427,20.547797679901123
0.591332025128933,20.550000190734863
0.591332853693891,20.55217146873474
0.5913303187003806,20.554397344589233
0.5913311478089829,20.5565288066864
0.5913286131187496,20.558762073516846
0.5913294427707597,20.560887098312378
0.591326908383582,20.563125610351562
0.5913277385787631,20.565275192260742
0.5913252044944194,20.56749677658081
0.5913260352325351,20.56964349746704
0.5913235014508039,20.57185411453247
0.591324332731618,20.57404851913452
0.5913217992522783,20.57625102996826
0.5913226310755547,20.578409910202026
0.591320097898385,20.58060336112976
0.5913209302638878,20.582754850387573
0.5913183973886675,20.58492422103882
0.5913192302961608,20.587083101272583
0.5913166977226693,20.589271068572998
0.5913175311719174,20.59144949913025
0.5913149988999339,20.593631744384766
0.5913158328907014,20.595802307128906
0.5913133009200058,20.598058462142944
0.5913141354520574,20.60020422935486
0.5913116037824292,20.602425575256348
0.5913124388555298,20.604597091674805
0.5913099074867489,20.60683798789978
0.5913107431006634,20.60897159576416
0.5913082120325103,20.611196756362915
0.5913090481870038,20.613330841064453
0.5913065174192585,20.615551471710205
0.5913073541140964,20.617716789245605
0.5913048236465395,20.619943380355835
0.5913056608814873,20.622100830078125
0.5913031307138993,20.624295711517334
0.5913039684887225,20.626456022262573
0.5913014386208844,20.62868309020996
0.5913022769353488,20.63089346885681
0.5912997473670415,20.63309907913208
0.591300586220913,20.63530445098877
0.5912980569519176,20.637526512145996
0.5912988963449624,20.639710187911987
0.5912963673750603,20.641889572143555
0.5912972073070445,20.644076585769653
0.5912946786360171,20.64629030227661
0.5912955191067072,20.648444175720215
0.5912929907343362,20.65066695213318
0.5912938317434985,20.6528217792511
0.5912913036695657,20.655012130737305
0.5912921452169674,20.65714693069458
0.5912896174412546,20.659358501434326
0.5912904595266623,20.661492347717285
0.591287932048952,20.66370916366577
0.5912887746721324,20.665886640548706
0.5912862474922069,20.668068170547485
0.5912870906529274,20.670250177383423
0.591284563770569,20.672454118728638
0.5912854074685971,20.674602031707764
0.5912828808835886,20.676790475845337
0.5912837251186915,20.67893385887146
0.5912811988308156,20.681149005889893
0.5912820436027613,20.68332314491272
0.591279517611801,20.68550133705139
0.5912803629203569,20.687695741653442
0.5912778372260955,20.68990182876587
0.5912786830710296,20.692059755325317
0.5912761576732504,20.694259881973267
0.5912770040543308,20.69640827178955
0.5912744789528173,20.698631525039673
0.5912753258698124,20.70080041885376
0.5912728010643482,20.703051805496216
0.5912736485170262,20.705196380615234
0.5912711240073952,20.70740818977356
0.5912719719955247,20.709540605545044
0.5912694477815107,20.711756467819214
0.5912702963048607,20.71390676498413
0.591267772386248,20.716116189956665
0.5912686214445871,20.718289613723755
0.5912660978211601,20.72046947479248
0.5912669474142571,20.72261905670166
0.5912644240858004,20.72482657432556
0.5912652742134246,20.72698426246643
0.5912627511797225,20.72919774055481
0.5912636018416435,20.731355667114258
0.591261079102481,20.73351240158081
0.5912619302984681,20.73570680618286
0.5912594078536303,20.737900495529175
0.5912602595834529,20.740054607391357
0.5912577374327248,20.742271661758423
0.591258589696153,20.744415044784546
0.5912560678393199,20.746636867523193
0.5912569206361233,20.748786687850952
0.5912543990729711,20.75098443031311
0.59125525240292,20.753132104873657
0.5912527311332337,20.75535488128662
0.5912535849960985,20.75749111175537
0.5912510640196642,20.759722471237183
0.591251918415215,20.761857509613037
0.5912493977318188,20.764060497283936
0.5912502526598259,20.76623034477234
0.591247732269254,20.768426656723022
0.5912485877294885,20.770578622817993
0.591246067631527,20.772768020629883
0.5912469236237596,20.774919509887695
0.591244403818195,20.777127027511597
0.5912452603421968,20.77928853034973
0.5912427408288159,20.781465768814087
0.5912435978843577,20.78365159034729
0.5912410786629471,20.785853147506714
0.5912419362498006,20.78801155090332
0.5912394173201473,20.790215730667114
0.5912402754380834,20.79235339164734
0.5912377567999748,20.794578790664673
0.5912386154487655,20.796719551086426
0.5912360971019887,20.798914909362793
0.5912369562814058,20.801071405410767
0.5912344382257481,20.80327606201172
0.5912352979355633,20.80542778968811
0.5912327801708124,20.807652473449707
0.5912336404107977,20.8097927570343
0.5912311229367415,20.81200337409973
0.5912319837066693,20.81416130065918
0.5912294665230955,20.81636142730713
0.591230327822738,20.818554878234863
0.591227810929435,20.82071018218994
0.5912286727585647,20.822871923446655
0.5912261561553206,20.825066804885864
0.5912270185137101,20.82722020149231
0.5912245022003134,20.829415321350098
0.5912253650877354,20.831602334976196
0.5912228490639747,20.833799839019775
0.5912237124802022,20.83597731590271
0.5912211967458664,20.838192462921143
0.5912220606906726,20.840319633483887
0.5912195452455502,20.842568159103394
0.5912204097187083,20.84470844268799
0.5912178945625888,20.846917867660522
0.591218759563872,20.849077939987183
0.5912162446965444,20.85129427909851
0.5912171102257265,20.85344886779785
0.5912145956469802,20.855685472488403
0.5912154617038348,20.857816219329834
0.5912129474134593,20.86003065109253
0.5912138139977603,20.862189054489136
0.5912112999955454,20.864400148391724
0.5912121671070666,20.866583585739136
0.5912096533928024,20.868791341781616
0.591210521031318,20.870956659317017
0.5912080076047942,20.87315821647644
0.5912088757700784,20.875293016433716
0.5912063626310855,20.877504110336304
0.5912072313229128,20.87966799736023
0.591204718471241,20.881872177124023
0.591205587689386,20.884066104888916
0.5912030751248258,20.88629913330078
0.5912039448690632,20.88847517967224
0.5912014325914055,20.890693426132202
0.5912023028615101,20.89282751083374
0.5911997908705455,20.89505362510681
0.5912006616662923,20.89718246459961
0.591198149961812,20.89939284324646
0.5911990212829762,20.901552200317383
0.5911965098647712,20.9037663936615
0.5911973817111281,20.905916929244995
0.5911948705789898,20.908165216445923
0.591195742950315,20.910306453704834
0.5911932321040347,20.912501573562622
0.5911941050001039,20.914690494537354
0.5911915944394734,20.916879415512085
0.5911924678600622,20.9190456867218
0.5911899575848732,20.921218156814575
0.5911908315297573,20.923372745513916
0.5911883215398022,20.92559504508972
0.5911891960087574,20.92778182029724
0.5911866863038281,20.929968118667603
0.5911875612966312,20.932148218154907
0.5911850518765198,20.934405088424683
0.5911859273929467,20.936572313308716
0.5911834182574457,20.938781023025513
0.5911842942972733,20.940914392471313
0.5911817854461753,20.943140506744385
0.5911826620091799,20.945286512374878
0.5911801534422776,20.947492837905884
0.5911810305282361,20.949655532836914
0.5911785222453226,20.95185112953186
0.5911793998540119,20.954036951065063
0.5911768918548801,20.95627474784851
0.5911777699860772,20.958423137664795
0.5911752622705203,20.9606192111969
0.5911761409240026,20.96279811859131
0.5911736334918142,20.96498680114746
0.5911745126673591,20.967145204544067
0.5911720055183323,20.96934700012207
0.591172885215717,20.971514463424683
0.5911703783496459,20.973724603652954
0.5911712585686483,20.97587275505066
0.5911687519853267,20.978112936019897
0.5911696327257243,20.980266571044922
0.5911671264249463,20.982457637786865
0.5911680076865173,20.984609127044678
0.5911655016680769,20.9868106842041
0.5911663834505991,20.988950967788696
0.5911638777142908,20.9911470413208
0.5911647600175428,20.993270874023438
0.5911622545631607,20.99549913406372
0.5911631373869208,20.99764919281006
0.59116063221426,20.999891757965088
0.5911615155583065,21.00207829475403
0.5911590106671615,21.00429892539978
0.5911598945312733,21.006462812423706
0.5911573899214391,21.0086567401886
0.5911582743053948,21.01079535484314
0.5911557699766665,21.01298761367798
0.5911566548802453,21.01514768600464
0.5911541508324182,21.01732587814331
0.5911550362553989,21.019503593444824
0.5911525324882686,21.021711111068726
0.5911534184304306,21.023866891860962
0.5911509149437925,21.026097774505615
0.591151801404915,21.028249502182007
0.5911492981985649,21.030474424362183
0.5911501851784275,21.032619953155518
0.5911476822521613,21.034847021102905
0.5911485697505439,21.03698992729187
0.5911460671041575,21.03921866416931
0.5911469551208397,21.041357040405273
0.5911444527541295,21.043567895889282
0.5911453412888914,21.045729398727417
0.5911428392016534,21.04792284965515
0.591143728254275,21.05011534690857
0.5911412264463061,21.052303791046143
0.5911421160165675,21.054471254348755
0.5911396144876642,21.056694746017456
0.5911405045753461,21.058849573135376
0.5911380033253051,21.061028957366943
0.5911388939301879,21.063193798065186
0.5911363929588064,21.065394401550293
0.5911372840806707,21.067580223083496
0.5911347833877455,21.069798946380615
0.5911356750263723,21.071964740753174
0.591133174611701,21.074202299118042
0.5911340667668709,21.076348066329956
0.5911315666302509,21.07859206199646
0.5911324593017453,21.080745220184326
0.5911299594429741,21.082956790924072
0.591130852630574,21.085115909576416
0.5911283530494493,21.087323427200317
0.5911292467529363,21.08945608139038
0.5911267474492562,21.091682195663452
0.5911276416684116,21.09382200241089
0.5911251426419739,21.09601664543152
0.5911260373765796,21.098202228546143
0.5911235386271826,21.100402355194092
0.5911244338770202,21.10256862640381
0.5911219354044625,21.104758739471436
0.5911228311693141,21.106895208358765
0.5911203329733936,21.109089136123657
0.5911212292530413,21.111249446868896
0.591118731333557,21.113449573516846
0.5911196281277832,21.115630626678467
0.591117130484534,21.117807149887085
0.5911180277931206,21.119960069656372
0.5911155304259054,21.122199296951294
0.5911164282486352,21.124321222305298
0.5911139311572531,21.126537084579468
0.5911148294939087,21.12869668006897
0.5911123326781591,21.130889654159546
0.5911132315285234,21.133039712905884
0.5911107349882054,21.135282278060913
0.5911116343520612,21.137417316436768
0.5911091380869745,21.139644622802734
0.5911100379641051,21.141782760620117
0.5911075419740496,21.143998622894287
0.5911084423642378,21.146183490753174
0.5911059466490133,21.148357391357422
0.5911068475520428,21.15052819252014
0.5911043521114493,21.152745246887207
0.5911052535271035,21.154884338378906
0.5911027583609411,21.157108783721924
0.5911036602890036,21.15927267074585
0.5911011653970727,21.16146159172058
0.5911020678373273,21.163624048233032
0.5910995732194284,21.16580843925476
0.5911004761716592,21.16800093650818
0.5910979818275927,21.170229196548462
0.5910988852915835,21.172359704971313
0.5910963912211507,21.174609184265137
0.5910972951966857,21.176767587661743
0.591094801399687,21.178959369659424
0.5910957058865508,21.181118488311768
0.5910932123627874,21.183350801467896
0.5910941173607643,21.185513496398926
0.5910916241100377,21.187724590301514
0.5910925296189123,21.18985891342163
0.5910900366410236,21.19204878807068
0.5910909426605807,21.19419836997986
0.5910884499553315,21.196361541748047
0.591089356485356,21.19853448867798
0.591086864052548,21.20073652267456
0.591087771092825,21.202906370162964
0.5910852789322601,21.205116271972656
0.5910861864825745,21.20727229118347
0.5910836945940547,21.209482192993164
0.591084602654192,21.211671113967896
0.5910821110375194,21.213849544525146
0.591083019607265,21.21601939201355
0.5910805282622419,21.21823525428772
0.5910814373413814,21.22038221359253
0.5910789462678101,21.222639322280884
0.5910798558561293,21.22474503517151
0.5910773650538126,21.226954460144043
0.5910782751510973,21.22910499572754
0.5910757846198377,21.23130512237549
0.5910766952258739,21.23346447944641
0.5910742049654744,21.235735416412354
0.5910751160800483,21.237868309020996
0.5910726260903119,21.240083694458008
0.5910735377132096,21.24223256111145
0.5910710479939396,21.24439024925232
0.5910719601249476,21.246589183807373
0.5910694706759471,21.248743534088135
0.5910703833148521,21.250903606414795
0.5910678941359246,21.253103017807007
0.5910688072825132,21.2552547454834
0.5910663183734626,21.25748062133789
0.5910672320275214,21.259637117385864
0.5910647433881512,21.261831760406494
0.5910656575494676,21.2640061378479
0.5910631691795817,21.266218662261963
0.5910640838479425,21.26835036277771
0.5910615957473451,21.27060556411743
0.5910625109225376,21.27273392677307
0.5910600230910328,21.27496314048767
0.5910609387728446,21.27707839012146
0.5910584512102367,21.279263734817505
0.5910593673984549,21.281488180160522
0.5910568801045488,21.283690214157104
0.5910577967989611,21.285833835601807
0.5910553097735611,21.288050651550293
0.5910562269739558,21.29021143913269
0.5910537402168665,21.292400360107422
0.591054657923031,21.29458236694336
0.5910521714340579,21.296743631362915
0.5910530896457803,21.298896074295044
0.5910506034247283,21.30111336708069
0.591051522141797,21.303247928619385
0.5910490361884712,21.305482864379883
0.5910499554106744,21.307627201080322
0.5910474697248802,21.309814929962158
0.5910483894520064,21.311983823776245
0.5910459040335495,21.31420874595642
0.5910468242653872,21.31637144088745
0.5910443391140732,21.318589687347412
0.5910452598504115,21.32071614265442
0.591042774966046,21.322945594787598
0.5910436962066733,21.325064182281494
0.5910412115890625,21.32726502418518
0.5910421333337682,21.32941246032715
0.5910396489827183,21.33161687850952
0.5910405712312913,21.33376169204712
0.5910380871466084,21.335977792739868
0.591039009898838,21.338130235671997
0.5910365260803285,21.340342044830322
0.5910374493360042,21.3425076007843
0.5910349657834748,21.34470534324646
0.5910358895423862,21.34687376022339
0.5910334062556435,21.349066972732544
0.5910343305175801,21.35123610496521
0.591031847496431,21.35343599319458
0.5910327722611828,21.35559844970703
0.5910302895054342,21.357794523239136
0.591031214772791,21.359945058822632
0.5910287322822501,21.36217451095581
0.5910296580520021,21.36430788040161
0.5910271758264762,21.366518259048462
0.5910281020984136,21.368659019470215
0.5910256201377101,21.37088394165039
0.5910265469116232,21.37302255630493
0.5910240652155496,21.37523078918457
0.5910249924912291,21.377378225326538
0.5910225110595931,21.37958025932312
0.5910234388368294,21.381717920303345
0.5910209576694392,21.38392186164856
0.5910218859480231,21.386089324951172
0.5910194050446863,21.388310194015503
0.5910203338244087,21.39048719406128
0.5910178531849335,21.392680883407593
0.5910187824655856,21.394848346710205
0.5910163020897805,21.397045850753784
0.5910172318711532,21.399231433868408
0.5910147517588265,21.401455640792847
0.5910156820407112,21.40362787246704
0.5910132021916715,21.405858993530273
0.5910141329738596,21.40800404548645
0.5910116533879157,21.41022276878357
0.5910125846701988,21.41234827041626
0.5910101053471596,21.414599418640137
0.5910110371293292,21.416736841201782
0.5910085580690035,21.418926239013672
0.5910094903508518,21.42106342315674
0.591007011553049,21.423277616500854
0.5910079443343677,21.42542862892151
0.5910054657988967,21.42763900756836
0.591006399079478,21.42977237701416
0.5910039208061487,21.431974411010742
0.5910048545857848,21.434147834777832
0.5910023765744066,21.436383962631226
0.5910033108528896,21.438549995422363
0.5910008331032721,21.44074058532715
0.591001767880395,21.44287943840027
0.5909992903923482,21.44509220123291
0.5910002256679033,21.44727373123169
0.5909977484412373,21.44944667816162
0.5909986842150174,21.451632976531982
0.5909962072495419,21.4538414478302
0.5909971435213401,21.45602512359619
0.5909946668168659,21.45825433731079
0.5909956035864748,21.46039056777954
0.5909931271428123,21.462639093399048
0.5909940644100252,21.464783191680908
0.5909915882269847,21.467004537582397
0.5909925259915951,21.469151496887207
0.5909900500689875,21.471379280090332
0.5909909883307887,21.473504304885864
0.5909885126684248,21.475724697113037
0.5909894514272103,21.477874755859375
0.590986976024901,21.480069398880005
0.5909879152804647,21.48224401473999
0.5909854401380211,21.484426975250244
0.5909863798901567,21.486606121063232
0.5909839050073903,21.488826990127563
0.5909848452558916,21.490976095199585
0.5909823706326136,21.493165016174316
0.5909833113772748,21.495332717895508
0.5909808370132971,21.49752950668335
0.5909817782539121,21.499700784683228
0.5909793041490463,21.501880407333374
0.5909802458854099,21.504043579101562
0.5909777720394676,21.506276607513428
0.5909787142713739,21.50839400291443
0.5909762406841674,21.510608434677124
0.5909771834114113,21.512760877609253
0.5909747100827526,21.514978885650635
0.5909756533051285,21.517133474349976
0.5909731802348297,21.51935887336731
0.5909741239521328,21.521522521972656
0.5909716511400065,21.523768663406372
0.5909725953520316,21.525906085968018
0.5909701227978903,21.528091192245483
0.5909710675044325,21.530267000198364
0.590968595208089,21.5324387550354
0.5909695404089437,21.534608602523804
0.5909670683702106,21.53681707382202
0.590968014065173,21.539002418518066
0.5909655422838634,21.541184663772583
0.590966488472729,21.54333257675171
0.5909640169486562,21.545555353164673
0.5909649636312208,21.547756910324097
0.5909624923641977,21.549941062927246
0.5909634395402569,21.55210256576538
0.5909609685300972,21.55434226989746
0.5909619161994469,21.556479930877686
0.5909594454459639,21.558704376220703
0.5909603936084002,21.560853719711304
0.5909579231114077,21.563065767288208
0.5909588717667268,21.565226316452026
0.5909564015260385,21.567448139190674
0.5909573506740368,21.569605588912964
0.5909548806894666,21.5718252658844
0.5909558303299403,21.573976755142212
0.5909533606013023,21.576189041137695
0.590954310734048,21.578366994857788
0.5909518412611565,21.580574989318848
0.590952791885971,21.582759141921997
0.5909503226686404,21.584960222244263
0.5909512737853202,21.587132692337036
0.590948804823365,21.589327812194824
0.5909497564317073,21.591481924057007
0.590947287724942,21.59368324279785
0.5909482398247438,21.59584665298462
0.590945771372983,21.598056316375732
0.5909467239640417,21.600198984146118
0.5909442557671006,21.602450609207153
0.5909452088492132,21.604576110839844
0.5909427409069069,21.606788158416748
0.5909436944798708,21.608925104141235
0.5909412267920144,21.61114263534546
0.5909421808556272,21.61330771446228
0.5909397134220361,21.615538597106934
0.5909406679760957,21.617709159851074
0.5909382007965853,21.61995220184326
0.5909391558408894,21.62213659286499
0.5909366889152751,21.624332666397095
0.5909376444496217,21.626506805419922
0.5909351777777194,21.628677368164062
0.5909361338019069,21.63084387779236
0.5909336673835324,21.632997274398804
0.5909346238973585,21.635159969329834
0.590932157732328,21.63737654685974
0.5909331147355911,21.639568567276
0.5909306488237206,21.64176106452942
0.5909316063162194,21.643966674804688
0.5909291406573252,21.64621639251709
0.5909300986388583,21.648337602615356
0.5909276332327568,21.650564193725586
0.5909285917031227,21.65268850326538
0.5909261265496305,21.654909372329712
0.5909270855086282,21.657056093215942
0.590924620607562,21.65925407409668
0.5909255800549905,21.66140604019165
0.5909231154061669,21.663617372512817
0.5909240753418253,21.66576600074768
0.5909216109450617,21.66799306869507
0.5909225713687493,21.67015266418457
0.5909201072238622,21.672350645065308
0.5909210681353781,21.674524068832397
0.5909186042421855,21.67670774459839
0.5909195656413292,21.678895711898804
0.590917101999648,21.681100130081177
0.5909180638862195,21.683269023895264
0.590915600495867,21.685482501983643
0.5909165628696658,21.687666177749634
0.59091409973046,21.6898775100708
0.5909150625912857,21.692047357559204
0.5909125997030445,21.694242238998413
0.5909135630506974,21.696399688720703
0.5909111004132385,21.69865369796753
0.5909120642475186,21.70078444480896
0.59090960186066,21.703004360198975
0.5909105661813678,21.70514941215515
0.5909081040449276,21.707355499267578
0.5909090688518631,21.709503173828125
0.5909066069656599,21.711719512939453
0.5909075722586239,21.713871479034424
0.5909051106224759,21.716090202331543
0.5909060764012687,21.718249559402466
0.5909036150149948,21.720446825027466
0.5909045812794174,21.722606897354126
0.5909021201428358,21.72478199005127
0.5909030868926891,21.726945400238037
0.5909006260056192,21.72915005683899
0.590901593240704,21.731305837631226
0.5908991326029643,21.73350238800049
0.5909001003230819,21.735675811767578
0.590897639934492,21.737894773483276
0.5908986081394435,21.740090370178223
0.5908961479998224,21.742316722869873
0.5908971166894091,21.74445629119873
0.5908946567985763,21.746679306030273
0.5908956259725999,21.748841285705566
0.5908931663303748,21.751071214675903
0.5908941359886369,21.75320863723755
0.5908916765948393,21.755419969558716
0.5908926467371414,21.75758457183838
0.5908901875915911,21.759802103042603
0.5908911582177352,21.76190686225891
0.5908886993202519,21.764124870300293
0.5908896704300403,21.76628565788269
0.5908872117804442,21.76844358444214
0.5908881833736785,21.770609855651855
0.5908857249717898,21.772812843322754
0.5908866970482728,21.77500081062317
0.5908842388939117,21.7771999835968
0.5908852114534454,21.77934956550598
0.5908827535464326,21.781537294387817
0.5908837265888196,21.78370237350464
0.5908812689289755,21.78590440750122
0.5908822424540184,21.78807044029236
0.5908797850411638,21.7902991771698
0.5908807590486652,21.792449712753296
0.5908783018826211,21.79466414451599
0.5908792763723841,21.796805143356323
0.5908768194529712,21.799050092697144
0.5908777944247986,21.801197052001953
0.5908753377518383,21.803449153900146
0.5908763132055332,21.805633783340454
0.5908738567788466,21.807816743850708
0.5908748327142125,21.809969186782837
0.5908723765336208,21.812201261520386
0.590873352950461,21.814363718032837
0.5908708970157859,21.816554069519043
0.5908718739139036,21.818731546401978
0.590869418224967,21.820918560028076
0.5908703956041659,21.82308793067932
0.5908679401607894,21.825283527374268
0.5908689180208733,21.827441453933716
0.5908664628228785,21.829658031463623
0.5908674411636513,21.831830501556396
0.5908649862108607,21.83403992652893
0.5908659650321262,21.83617353439331
0.5908635103243618,21.838426113128662
0.5908644896259243,21.84057331085205
0.5908620351630083,21.842796087265015
0.590863014944672,21.84490203857422
0.5908605607264269,21.847116708755493
0.5908615409879959,21.849263906478882
0.5908590870142443,21.851481914520264
0.5908600677555235,21.85364556312561
0.590857614026088,21.85585618019104
0.5908585952468816,21.858000993728638
0.5908561417615853,21.860222101211548
0.5908571234616979,21.862382650375366
0.5908546702203636,21.864579677581787
0.5908556523996006,21.86676859855652
0.5908531994020514,21.86899471282959
0.5908541820602171,21.871185302734375
0.5908517293062762,21.873377799987793
0.590852712443176,21.875558376312256
0.5908502599326668,21.877774238586426
0.5908512435481061,21.879931688308716
0.5908487912808519,21.882155895233154
0.5908497753746356,21.884321212768555
0.5908473233504603,21.88654923439026
0.5908483079223941,21.88869285583496
0.5908458561411213,21.890889883041382
0.5908468411910107,21.893027305603027
0.5908443896524642,21.895254373550415
0.5908453751801148,21.89736795425415
0.5908429238841189,21.899577379226685
0.5908439098893364,21.90172553062439
0.590841458835715,21.90394639968872
0.5908424453183057,21.906131982803345
0.590839994506883,21.90833806991577
0.5908409814666526,21.91048574447632
0.590838530897253,21.912673234939575
0.590839518334008,21.914835214614868
0.5908370680064561,21.91705298423767
0.5908380559200026,21.919215202331543
0.590835605834123,21.921401500701904
0.5908365942242674,21.923587322235107
0.5908341443798849,21.925777435302734
0.5908351332464338,21.927937030792236
0.5908326836433733,21.930161237716675
0.5908336729861332,21.932305097579956
0.5908312236242198,21.934499263763428
0.5908322134429976,21.93664288520813
0.5908297643220565,21.9388689994812
0.5908307546166591,21.94099497795105
0.5908283057365155,21.94321632385254
0.5908292965067496,21.94534683227539
0.590826847867229,21.947560787200928
0.5908278391129023,21.949718713760376
0.5908253907138301,21.951932191848755
0.5908263824347494,21.954116344451904
0.5908239342759514,21.956270694732666
0.5908249264719243,21.95845651626587
0.5908224785532261,21.960660219192505
0.5908234712240601,21.962789297103882
0.590821023545288,21.964983701705933
0.5908220166907904,21.967164754867554
0.5908195692517704,21.969377040863037
0.5908205628717492,21.97156810760498
0.5908181156723074,21.97377610206604
0.5908191097665703,21.975948095321655
0.5908166628065328,21.978174686431885
0.590817657374888,21.980322122573853
0.5908152106540815,21.982553005218506
0.5908162056963371,21.984708547592163
0.590813759214588,21.986901998519897
0.5908147547305519,21.98905301094055
0.5908123084876873,21.991244792938232
0.590813304477168,21.993379831314087
0.5908108584730142,21.99561834335327
0.5908118549358202,21.9977548122406
0.5908094091702044,21.99996280670166
0.5908104061061442,22.002148866653442
0.5908079605788937,22.004385709762573
0.5908089579877759,22.00652265548706
0.5908065126987176,22.0087149143219
0.5908075105803512,22.010883569717407
0.5908050655293124,22.013099670410156
0.5908060638835063,22.01527690887451
0.5908036190703146,22.01747179031372
0.5908046178968778,22.01966428756714
0.5908021733213609,22.021844148635864
0.5908031726201023,22.023988246917725
0.5908007282820877,22.026204109191895
0.5908017280528172,22.02833914756775
0.5907992839521328,22.03056502342224
0.590800284194659,22.03270149230957
0.590797840331133,22.034899473190308
0.5907988410452659,22.03701663017273
0.5907963974187262,22.03925609588623
0.5907973986042754,22.0413920879364
0.59079495521455,22.043619394302368
0.5907959568713255,22.045758485794067
0.5907935137182428,22.047980070114136
0.5907945158460541,22.050143718719482
0.5907920729294429,22.052337408065796
0.5907930755281,22.05450987815857
0.5907906328477888,22.056690454483032
0.5907916359171017,22.05885076522827
0.5907891934729192,22.061058521270752
0.5907901970126984,22.06322145462036
0.5907877548044734,22.065407752990723
0.5907887588145291,22.067604064941406
0.5907863168420906,22.0698344707489
0.5907873213222333,22.072022438049316
0.5907848795854105,22.074222803115845
0.5907858845354506,22.076356410980225
0.5907834430340727,22.078596353530884
0.590784448453821,22.08072566986084
0.5907820071877172,22.0829119682312
0.5907830130769847,22.085073471069336
0.5907805720459844,22.087305784225464
0.590781578404582,22.089435577392578
0.590779137608515,22.09166407585144
0.5907801444362535,22.09379744529724
0.5907777038749495,22.096010446548462
0.5907787111716403,22.098172426223755
0.590776270844929,22.10035014152527
0.5907772786103833,22.102532148361206
0.5907748385180949,22.1047043800354
0.5907758467521239,22.106863975524902
0.5907734068940883,22.10907793045044
0.5907744155965038,22.111219882965088
0.5907719759725515,22.113396883010864
0.5907729851431648,22.115567922592163
0.5907705457531258,22.117754697799683
0.5907715553917491,22.119956731796265
0.590769116235454,22.122150421142578
0.5907701263418987,22.124292612075806
0.5907676874191783,22.126495838165283
0.5907686979932566,22.128629684448242
0.5907662593039414,22.130853176116943
0.5907672703454655,22.132993459701538
0.5907648318893862,22.135206699371338
0.5907658433981682,22.13735842704773
0.590763405175156,22.13956594467163
0.590764417151008,22.141699075698853
0.5907619791608941,22.14397406578064
0.5907629916036289,22.14614510536194
0.5907605538462442,22.148311614990234
0.5907615667556743,22.150490045547485
0.5907591292308503,22.1526837348938
0.5907601426067881,22.154848098754883
0.5907577053143561,22.157018184661865
0.5907587191566147,22.15919828414917
0.5907562820964065,22.161354780197144
0.5907572964047986,22.163511276245117
0.5907548595766459,22.165720224380493
0.5907558743509846,22.16792392730713
0.590753437754719,22.170159101486206
0.5907544529948174,22.172308444976807
0.5907520166302711,22.1745502948761
0.5907530323359426,22.176690340042114
0.5907505962029476,22.178901195526123
0.5907516123740052,22.18102717399597
0.5907491764723937,22.183237314224243
0.5907501931086512,22.18538522720337
0.5907477574382554,22.18759036064148
0.5907487745395262,22.189735889434814
0.5907463391001786,22.191982746124268
0.5907473566662766,22.19413924217224
0.59074492145781,22.19632363319397
0.5907459394885488,22.1985125541687
0.5907435045107956,22.200698137283325
0.5907445230059893,22.20287799835205
0.5907420882587824,22.205082893371582
0.5907431072182451,22.20723581314087
0.5907406727014173,22.209455966949463
0.5907416921249631,22.211644649505615
0.5907392578383475,22.213826417922974
0.5907402777257907,22.216005086898804
0.5907378436692206,22.21823287010193
0.5907388640203755,22.220391988754272
0.5907364301936838,22.22260332107544
0.5907374510083653,22.22473669052124
0.5907350174113858,22.22697138786316
0.5907360386894079,22.229105472564697
0.5907336053219743,22.231300354003906
0.590734627063152,22.233442068099976
0.5907321939250976,22.23567032814026
0.590733216129246,22.237833976745605
0.5907307832204046,22.240070819854736
0.5907318058873384,22.242223024368286
0.590729373207544,22.244406938552856
0.5907303963370784,22.24660634994507
0.5907279638861651,22.248788833618164
0.590728987478115,22.250966787338257
0.5907265552559169,22.25313949584961
0.5907275793100978,22.255308389663696
0.5907251473164492,22.257529258728027
0.5907261718326765,22.259703874588013
0.5907237400674117,22.26188039779663
0.5907247650455011,22.26406979560852
0.5907223335084544,22.266282081604004
0.5907233589482214,22.26841902732849
0.5907209276392278,22.270667552947998
0.5907219535404882,22.2728054523468
0.5907195224593821,22.275017976760864
0.5907205488219517,22.27714443206787
0.5907181179685683,22.279366970062256
0.5907191447922631,22.281583547592163
0.5907167141664372,22.283806562423706
0.5907177414510731,22.28594422340393
0.59071531105264,22.288164138793945
0.5907163387980336,22.290328979492188
0.5907139086268282,22.29255247116089
0.5907149368327956,22.29472327232361
0.5907125068886534,22.296929359436035
0.5907135355550112,22.29910683631897
0.5907111058377675,22.301289558410645
0.5907121349643322,22.303446054458618
0.5907097054738226,22.305706024169922
0.5907107350604109,22.307859659194946
0.5907083057964715,22.31006932258606
0.5907093358428999,22.312219381332397
0.5907069068053661,22.31444787979126
0.5907079373114515,22.31658697128296
0.5907055085001596,22.318804502487183
0.5907065394657193,22.320944786071777
0.5907041108805049,22.323172569274902
0.5907051423053561,22.325326919555664
0.5907027139460554,22.327556610107422
0.5907037458300152,22.329713106155396
0.5907013176964647,22.33193349838257
0.5907023500393502,22.334120273590088
0.5906999221313866,22.33635711669922
0.5907009549330153,22.338530778884888
0.5906985272504747,22.340723037719727
0.5906995605106642,22.34286618232727
0.5906971330533834,22.34501886367798
0.5906981667719515,22.3471782207489
0.5906957395397674,22.349379062652588
0.5906967737165316,22.351553916931152
0.590694346709281,22.35375165939331
0.5906953813440593,22.355926036834717
0.5906929545615792,22.358217000961304
0.5906939896541898,22.3603994846344
0.5906915630963172,22.36260962486267
0.5906925986465781,22.36474895477295
0.5906901723131504,22.366971731185913
0.5906912083208797,22.369104146957397
0.5906887822117342,22.371346473693848
0.5906898186767503,22.373472690582275
0.5906873927917246,22.375701665878296
0.590688429713846,22.377858877182007
0.5906860040527774,22.380054235458374
0.5906870414318227,22.38222622871399
0.5906846159945491,22.384479999542236
0.590685653830337,22.38665270805359
0.5906832286166963,22.388845920562744
0.5906842669090454,22.391011238098145
0.5906818419188753,22.39320468902588
0.5906828806676047,22.395378589630127
0.5906804559007435,22.397573947906494
0.5906814951056719,22.39975094795227
0.5906790705619579,22.40195870399475
0.5906801102229047,22.4041485786438
0.590677685902176,22.40639901161194
0.5906787260189601,22.408563137054443
0.5906763019210552,22.41076946258545
0.5906773424934962,22.412907600402832
0.5906749186182535,22.415119171142578
0.5906759596461708,22.41724181175232
0.590673535993429,22.4194655418396
0.5906745774766423,22.42159390449524
0.5906721540462402,22.42381739616394
0.5906731959845687,22.4259672164917
0.5906707727763453,22.42819881439209
0.5906718151696091,22.430368185043335
0.5906693921834033,22.43255615234375
0.5906704350314224,22.434718370437622
0.5906680122670731,22.4369478225708
0.5906690555696672,22.439109802246094
0.590666633027014,22.44129252433777
0.5906676767840033,22.44345211982727
0.5906652544628854,22.44562029838562
0.5906662986740902,22.447829246520996
0.5906638765743472,22.45002818107605
0.5906649212395876,22.452178478240967
0.5906624993610589,22.4544415473938
0.5906635444801555,22.456594705581665
0.5906611228226808,22.45879602432251
0.590662168395454,22.46095085144043
0.5906597469588732,22.463165760040283
0.590660792985144,22.465314865112305
0.590658371769297,22.467531204223633
0.5906594182488857,22.469679594039917
0.5906569972536126,22.471944093704224
0.5906580441863404,22.47412085533142
0.5906556234114813,22.476305723190308
0.5906566707971689,22.47848916053772
0.5906542502425639,22.480669260025024
0.5906552980810327,22.48284935951233
0.5906528777465224,22.485037326812744
0.5906539260375935,22.487194299697876
0.5906515059230184,22.489378213882446
0.5906525546665128,22.49153733253479
0.5906501347717137,22.493709325790405
0.5906511839674529,22.495896100997925
0.5906487642922702,22.49811625480652
0.5906498139400761,22.500253915786743
0.5906473944843508,22.502492666244507
0.5906484445840446,22.50461220741272
0.5906460253476178,22.506821870803833
0.5906470758990214,22.50896644592285
0.5906446568817341,22.511178255081177
0.5906457078846693,22.51332974433899
0.5906432890863625,22.515544414520264
0.5906443405406512,22.517672777175903
0.5906419219611664,22.51991581916809
0.5906429738666309,22.522079467773438
0.5906405555058095,22.524280309677124
0.5906416078622717,22.52644157409668
0.5906391897199552,22.528637647628784
0.5906402425272375,22.53080701828003
0.5906378246032675,22.533015727996826
0.5906388778611923,22.535178661346436
0.5906364601554106,22.537413120269775
0.5906375138638005,22.539591073989868
0.590635096376049,22.54178023338318
0.5906361505347262,22.543967485427856
0.590633733264847,22.546168565750122
0.5906347878736347,22.548320055007935
0.5906323708214698,22.550583362579346
0.5906334258801903,22.552714586257935
0.590631009045582,22.55491542816162
0.5906320645540584,22.55704689025879
0.5906296479368492,22.559255838394165
0.5906307038949046,22.561402797698975
0.5906282874949366,22.563613653182983
0.5906293439023942,22.565759658813477
0.5906269277195102,22.5680034160614
0.590627984576193,22.57016372680664
0.5906255686102356,22.572344303131104
0.5906266259159673,22.574538469314575
0.590624210166779,22.57673954963684
0.5906252679213827,22.57890033721924
0.5906228523888071,22.581100463867188
0.5906239105921065,22.58326530456543
0.590621495275986,22.58546018600464
0.5906225539278048,22.587618827819824
0.5906201388279828,22.58981227874756
0.5906211979281447,22.592011213302612
0.5906187830444642,22.594213724136353
0.5906198425927933,22.596376180648804
0.5906174279250981,22.598599672317505
0.590618487921418,22.60076141357422
0.5906160734695514,22.602983474731445
0.5906171339136864,22.605111598968506
0.5906147196774916,22.6072895526886
0.590615780569266,22.60943841934204
0.5906133665485871,22.611643075942993
0.590614427887825,22.61378502845764
0.5906120140825057,22.61605191230774
0.5906130758690317,22.61821174621582
0.5906106622789159,22.620417594909668
0.5906117245125545,22.622591733932495
0.5906093111374862,22.624749660491943
0.5906103738180618,22.626922845840454
0.5906079606578852,22.629091501235962
0.590609023785223,22.631251573562622
0.590606610839782,22.633442401885986
0.5906076744137064,22.635616540908813
0.590605261682846,22.637868881225586
0.590606325703182,22.64005470275879
0.5906039131867462,22.64225435256958
0.590604977653319,22.644412517547607
0.5906025653511526,22.64661192893982
0.5906036302637871,22.648743152618408
0.590601218175735,22.65097403526306
0.5906022835342567,22.653101205825806
0.5905998716601634,22.65531826019287
0.5906009374643973,22.657478094100952
0.5905985258041078,22.659728288650513
0.5905995920538798,22.66188073158264
0.5905971806072391,22.664104223251343
0.5905982473023746,22.666259288787842
0.5905958360692278,22.668457984924316
0.5905969032095527,22.67062544822693
0.5905944921897451,22.672788858413696
0.5905955597750849,22.67495346069336
0.5905931489684619,22.677132606506348
0.5905942169986426,22.679287910461426
0.5905918064050497,22.68149161338806
0.5905928748798971,22.683670043945312
0.59059046449918,22.685868740081787
0.5905915334185203,22.688045501708984
0.5905891232505246,22.69028401374817
0.5905901926141841,22.692447423934937
0.5905877826587554,22.69463348388672
0.5905888524665603,22.69677710533142
0.5905864427235449,22.699007987976074
0.5905875129753217,22.701143503189087
0.5905851034445655,22.703368663787842
0.5905861741401407,22.70551371574402
0.5905837648214896,22.707736492156982
0.5905848359606898,22.709856510162354
0.5905824268539902,22.712032556533813
0.590583498436642,22.71418571472168
0.5905810895417405,22.716420888900757
0.590582161567671,22.71858263015747
0.5905797528844138,22.720768451690674
0.5905808253534497,22.722944974899292
0.5905784168816834,22.72513508796692
0.5905794897936516,22.727310180664062
0.5905770815332231,22.72949767112732
0.5905781548879511,22.731670379638672
0.5905757468387072,22.733870267868042
0.5905768206360219,22.736029863357544
0.5905744127978094,22.738263368606567
0.5905754870375384,22.740416526794434
0.5905730794102041,22.742627143859863
0.5905741540921748,22.74479103088379
0.5905717466755661,22.747009754180908
0.590572821799606,22.749123334884644
0.5905704145935702,22.75135564804077
0.5905714901595068,22.75346565246582
0.590569083163891,22.755707502365112
0.5905701591715525,22.75785517692566
0.5905677523862043,22.76007318496704
0.5905688288354184,22.762234926223755
0.5905664222601852,22.76443839073181
0.5905674991507797,22.76659607887268
0.5905650927855095,22.76880383491516
0.5905661701173126,22.770941734313965
0.5905637639618528,22.773147106170654
0.5905648417346926,22.77532982826233
0.5905624357888914,22.777509212493896
0.5905635140025961,22.779700994491577
0.5905611082663016,22.78190302848816
0.5905621869206997,22.784062147140503
0.5905597813937598,22.786278247833252
0.5905608604886796,22.788421630859375
0.5905584551709425,22.790654182434082
0.5905595347062129,22.792800426483154
0.590557129597527,22.794992685317993
0.5905582095729764,22.797143697738647
0.5905558046731902,22.799375772476196
0.5905568850886478,22.80149817466736
0.5905544803976095,22.803749561309814
0.5905555612529038,22.805904626846313
0.5905531567704624,22.80810546875
0.5905542380654225,22.810277700424194
0.5905518337914267,22.81248188018799
0.5905529155258816,22.814642190933228
0.5905505114601803,22.81689214706421
0.5905515936339596,22.819034814834595
0.5905491897764017,22.82123565673828
0.5905502723893342,22.823410749435425
0.5905478687397687,22.825597047805786
0.5905489517916841,22.827773332595825
0.5905465483499605,22.82998299598694
0.590547631840688,22.832148790359497
0.5905452286066555,22.8343608379364
0.590546312536025,22.836488962173462
0.5905439095095328,22.838744401931763
0.590544993877374,22.840895891189575
0.5905425910582717,22.843067407608032
0.5905436758644144,22.845224618911743
0.5905412732525517,22.847453117370605
0.5905423584968257,22.849587440490723
0.5905399560920522,22.85181498527527
0.5905410417742876,22.85395646095276
0.5905386395764534,22.856173276901245
0.5905397256964801,22.85833215713501
0.5905373237054349,22.86050772666931
0.5905384102630835,22.862691640853882
0.5905360084786775,22.864917278289795
0.590537095473778,22.867042064666748
0.5905346938958613,22.869264602661133
0.5905357813282442,22.871434688568115
0.590533379956667,22.873640537261963
0.590534467826163,22.875822067260742
0.5905320666607758,22.878010034561157
0.5905331549672153,22.88018822669983
0.5905307540078685,22.88239073753357
0.5905318427510824,22.884517908096313
0.5905294419976265,22.886732578277588
0.5905305311774455,22.888879776000977
0.5905281306297313,22.89106297492981
0.5905292202459864,22.893221139907837
0.5905268199038648,22.89542818069458
0.5905279099563868,22.897573947906494
0.5905255098197086,22.899802446365356
0.5905266003083289,22.901923894882202
0.5905242003769452,22.904162168502808
0.5905252913014949,22.90634512901306
0.5905228915752566,22.908517837524414
0.590523982935567,22.910690784454346
0.5905215834143255,22.91290259361267
0.5905226752102282,22.915053129196167
0.5905202758938346,22.91724991798401
0.5905213681251612,22.919382333755493
0.5905189690134672,22.9216046333313
0.590520061680049,22.923797845840454
0.5905176627729061,22.92598819732666
0.5905187558745749,22.928173303604126
0.5905163571718347,22.930418491363525
0.5905174507084225,22.93255925178528
0.5905150522099368,22.93474793434143
0.5905161461812753,22.93688702583313
0.5905137478868959,22.93926763534546
0.5905148422928174,22.941428422927856
0.5905124442023962,22.94365906715393
0.5905135390427326,22.94578456878662
0.5905111411561218,22.94800639152527
0.5905122364307056,22.9501531124115
0.5905098387477572,22.952332496643066
0.5905109344564206,22.95451784133911
0.5905085369769869,22.956721305847168
0.5905096331195622,22.958899974822998
0.5905072358434957,22.961110591888428
0.5905083324198156,22.96327543258667
0.5905059353469688,22.96549916267395
0.5905070323568657,22.967658519744873
0.5905046354870913,22.96984577178955
0.5905057329303982,22.97201681137085
0.5905033362635485,22.974239826202393
0.590504434140098,22.976372003555298
0.5905020376760263,22.978588342666626
0.5905031359856514,22.980733394622803
0.5905007397242102,22.982959508895874
0.590501838466744,22.98509955406189
0.5904994424077865,22.987332344055176
0.5905005415830621,22.989489555358887
0.5904981457264414,22.99168086051941
0.5904992453342919,22.993824005126953
0.5904968496798613,22.996044397354126
0.5904979497201203,22.99819278717041
0.5904955542677328,23.000375032424927
0.5904966547402334,23.002540111541748
0.5904942594897429,23.004764795303345
0.5904953603943186,23.00691056251526
0.5904929653455784,23.009114742279053
0.5904940666820631,23.011298656463623
0.5904916718349267,23.013496160507202
0.590492773603154,23.015701055526733
0.5904903789574752,23.017884731292725
0.5904914811572789,23.020050764083862
0.5904890867129118,23.02226448059082
0.5904901893441259,23.02441644668579
0.5904877951009241,23.02663493156433
0.5904888981633825,23.028772354125977
0.5904865041212003,23.031008005142212
0.5904876076147371,23.03315305709839
0.5904852137734286,23.035369873046875
0.590486317697878,23.037524700164795
0.5904839240572973,23.039737701416016
0.5904850284124937,23.041876792907715
0.5904826349724953,23.044078588485718
0.5904837397582733,23.046226501464844
0.5904813465187115,23.04844379425049
0.5904824517349052,23.05059552192688
0.5904800586956349,23.052782773971558
0.5904811643420792,23.05494713783264
0.5904787715029547,23.057164192199707
0.590479877579484,23.059349060058594
0.5904774849403605,23.06152892112732
0.5904785914468098,23.063711643218994
0.5904761990075418,23.06591796875
0.5904773059437459,23.068065881729126
0.5904749137041886,23.070271253585815
0.5904760210699826,23.07242178916931
0.5904736290299909,23.074638605117798
0.5904747368252099,23.076823711395264
0.5904723449846392,23.07903265953064
0.5904734532091184,23.081170797348022
0.5904710615678237,23.083396673202515
0.5904721702213983,23.0855553150177
0.5904697787792352,23.08778429031372
0.5904708878617404,23.08994698524475
0.5904684966185644,23.09216856956482
0.5904696061298359,23.094322681427002
0.5904672150855026,23.096559047698975
0.590468325025376,23.098721742630005
0.590465934179741,23.10092520713806
0.5904670445480521,23.103074312210083
0.5904646539009711,23.105300903320312
0.5904657646975554,23.10749077796936
0.5904633742488845,23.109699964523315
0.590464485473578,23.111879348754883
0.5904620952231731,23.114098072052002
0.5904632068758117,23.11623501777649
0.5904608168235289,23.118443727493286
0.5904619289039488,23.120577096939087
0.5904595390496442,23.122787475585938
0.5904606515576816,23.12494730949402
0.5904582619012116,23.127172470092773
0.5904593748367025,23.129334688186646
0.5904569853779238,23.131572246551514
0.5904580987407047,23.1337251663208
0.5904557094794733,23.135947227478027
0.5904568232693806,23.138158559799194
0.5904544342055535,23.140384674072266
0.5904555484224239,23.142563104629517
0.5904531595558576,23.14475679397583
0.5904542741995273,23.146901845932007
0.5904518855300789,23.149110555648804
0.5904530006003851,23.151272535324097
0.5904506121279112,23.153468370437622
0.5904517276246906,23.155659437179565
0.5904493393490483,23.157875537872314
0.5904504552721378,23.160040616989136
0.5904480671931842,23.162272930145264
0.5904491835424208,23.16441321372986
0.5904467956600133,23.166618824005127
0.590447912435234,23.16877317428589
0.5904455247492298,23.170970916748047
0.5904466419502721,23.173131465911865
0.5904442544605285,23.175370931625366
0.5904453720872296,23.177488803863525
0.5904429847936045,23.179699420928955
0.5904441028458015,23.181846380233765
0.590441715748152,23.18402600288391
0.5904428342256829,23.18619132041931
0.590440447323867,23.18836998939514
0.5904415662265692,23.19052028656006
0.5904391795204448,23.192744493484497
0.5904402988481559,23.194878101348877
0.5904379123375807,23.197077989578247
0.5904390320901387,23.199238777160645
0.5904366457749708,23.201430797576904
0.5904377659522133,23.203615427017212
0.5904353798323109,23.205790519714355
0.5904365004340761,23.207974672317505
0.5904341145092975,23.2102210521698
0.5904352355354234,23.212342500686646
0.5904328498056268,23.214564085006714
0.5904339712559515,23.216723203659058
0.5904315857209953,23.218930959701538
0.5904327075953573,23.22107243537903
0.5904303222551,23.22327995300293
0.5904314445533374,23.225427389144897
0.5904290594076376,23.227681636810303
0.5904301821295892,23.229817390441895
0.5904277971783056,23.232030391693115
0.5904289203238098,23.234211444854736
0.5904265355668012,23.23642063140869
0.5904276591356964,23.238585710525513
0.590425274572822,23.24078941345215
0.5904263985649473,23.2429416179657
0.5904240141960658,23.245142221450806
0.5904251386112598,23.247344970703125
0.5904227544362306,23.249507665634155
0.590423879274332,23.251697301864624
0.5904214952930142,23.2538800239563
0.5904226205538625,23.256065130233765
0.5904202367661153,23.258291006088257
0.5904213624495496,23.26045060157776
0.5904189788552323,23.26265859603882
0.5904201049610918,23.264814615249634
0.5904177215600642,23.267026662826538
0.5904188480881878,23.269190549850464
0.5904164648803096,23.27141571044922
0.5904175918305368,23.27355146408081
0.5904152088156676,23.275797367095947
0.5904163361878382,23.277925968170166
0.5904139533658377,23.28013777732849
0.5904150811597911,23.282407999038696
0.5904126985305193,23.28460717201233
0.5904138267460952,23.286775588989258
0.590411444309412,23.288963079452515
0.5904125729464502,23.291115760803223
0.5904101907022158,23.29331946372986
0.5904113197605564,23.29548668861389
0.5904089377086308,23.297684907913208
0.5904100671881134,23.29987859725952
0.5904076853283573,23.30210852622986
0.590408815228822,23.304258108139038
0.5904064335610956,23.3065025806427
0.5904075638823829,23.30863642692566
0.5904051824065465,23.31086015701294
0.5904063131484963,23.31301522254944
0.5904039318644108,23.315210580825806
0.5904050630268635,23.31737756729126
0.5904026819343894,23.31959581375122
0.5904038135171855,23.32173728942871
0.5904014326161837,23.32395839691162
0.5904025646191637,23.326122283935547
0.5904001839094951,23.328311443328857
0.5904013163324998,23.330493927001953
0.5903989358140252,23.332682132720947
0.5904000686568951,23.33485174179077
0.5903976883294757,23.337049961090088
0.5903988215920515,23.339197158813477
0.5903964414555487,23.34139609336853
0.5903975751376717,23.34356188774109
0.5903951951919464,23.345782995224
0.5903963292934571,23.3479425907135
0.5903939495383711,23.350143432617188
0.5903950840591109,23.352308750152588
0.5903927044945253,23.354556560516357
0.5903938394343353,23.356716871261597
0.5903914600601118,23.35892963409424
0.5903925954188333,23.36106538772583
0.5903902162348336,23.363271713256836
0.590391352012308,23.365419626235962
0.5903889730183939,23.36764121055603
0.5903901092144624,23.369781732559204
0.5903877304104959,23.372015714645386
0.5903888670250002,23.3741672039032
0.590386488410843,23.376378536224365
0.5903876254436249,23.37857675552368
0.5903852470191389,23.38078546524048
0.5903863844700401,23.382957220077515
0.5903840062350879,23.38513970375061
0.59038514410395,23.387311220169067
0.5903827660583936,23.38952326774597
0.5903839043450588,23.39171028137207
0.5903815264887605,23.393898963928223
0.5903826651930706,23.39607882499695
0.5903802875258931,23.39828395843506
0.5903814266476902,23.400431871414185
0.5903790491694958,23.402653455734253
0.5903801887086223,23.40477705001831
0.5903778114192737,23.40702772140503
0.5903789513755716,23.409181594848633
0.5903765742749315,23.411373376846313
0.5903777146482434,23.413547039031982
0.5903753377361748,23.415774822235107
0.590376478526343,23.417911291122437
0.5903741018027088,23.420125246047974
0.5903752430095759,23.42229175567627
0.5903728664742389,23.42450451850891
0.5903740080976477,23.42667031288147
0.5903716317504711,23.428849697113037
0.5903727737902643,23.43101954460144
0.5903703976311113,23.433228492736816
0.5903715400871318,23.43538236618042
0.5903691641158657,23.437588214874268
0.5903703069879562,23.439784288406372
0.5903679312044405,23.441981554031372
0.5903690744924442,23.444170236587524
0.5903666988965424,23.446379899978638
0.5903678426003023,23.448523998260498
0.590365467191878,23.4507737159729
0.5903666113112375,23.452919006347656
0.5903642360901542,23.45514965057373
0.5903653806249561,23.457273960113525
0.590363005591078,23.459470748901367
0.5903641505411661,23.461636304855347
0.5903617756943567,23.463820219039917
0.5903629210595744,23.465959787368774
0.5903605463996978,23.468193292617798
0.5903616921798887,23.470355987548828
0.5903593177068089,23.472566843032837
0.5903604639018166,23.474721431732178
0.5903580896153978,23.476932048797607
0.5903592362250661,23.479088068008423
0.5903568621251727,23.48127794265747
0.5903580091493454,23.483433723449707
0.5903556352358417,23.485663890838623
0.5903567826743626,23.487839221954346
0.5903544089471129,23.490079641342163
0.5903555567998262,23.49224305152893
0.5903531832586952,23.494447708129883
0.5903543315254451,23.49660897254944
0.5903519581702973,23.49884581565857
0.5903531068509278,23.50098490715027
0.5903507336816279,23.503202199935913
0.5903518827759833,23.505353212356567
0.5903495097923964,23.507602214813232
0.5903506593003213,23.509753704071045
0.590348286502312,23.511958360671997
0.5903494364236506,23.514142513275146
0.5903470638110841,23.516318321228027
0.5903482141456811,23.518481492996216
0.5903458417184225,23.52069401741028
0.5903469924661225,23.522864818572998
0.590344620224037,23.525051593780518
0.5903457713846848,23.527217626571655
0.5903433993276378,23.52943778038025
0.5903445509010781,23.531614303588867
0.5903421790289349,23.533823251724243
0.5903433310150126,23.535990953445435
0.5903409593276387,23.53819704055786
0.5903421117261989,23.540342330932617
0.59033974022346,23.542568922042847
0.5903408930343478,23.54471230506897
0.5903385217161095,23.54691171646118
0.59033967493917,23.5490562915802
0.5903373038052979,23.55125880241394
0.5903384574403766,23.553393602371216
0.5903360864907367,23.555617094039917
0.5903372405376788,23.557769775390625
0.590334869772137,23.559967279434204
0.5903360242307881,23.562135934829712
0.5903336536492104,23.564318418502808
0.5903348085194159,23.566489934921265
0.5903324381216687,23.568687915802002
0.5903335934032743,23.5708429813385
0.5903312231892237,23.573031425476074
0.590332378882075,23.575194358825684
0.5903300088515873,23.577354192733765
0.5903311649555303,23.57952618598938
0.5903287951084718,23.581725358963013
0.5903299516233523,23.583884716033936
0.5903275819595898,23.58611035346985
0.5903287388852538,23.588271617889404
0.5903263694046537,23.59048891067505
0.5903275267409474,23.592649698257446
0.5903251574433764,23.5948486328125
0.5903263151901459,23.597020387649536
0.5903239460754708,23.5992591381073
0.5903251042325623,23.601397037506104
0.59032273530065,23.603604555130005
0.59032389386791,23.605761289596558
0.5903215251186276,23.60799264907837
0.5903226840959024,23.610148906707764
0.5903203155291169,23.6123468875885
0.590321474916253,23.61451816558838
0.5903191065318315,23.616740703582764
0.5903202663286756,23.618870496749878
0.5903178981264855,23.621061086654663
0.5903190583328842,23.62322235107422
0.5903166903127927,23.62541127204895
0.5903178509285929,23.627599716186523
0.5903154830904676,23.62979483604431
0.5903166441155161,23.631954669952393
0.5903142764592244,23.634204149246216
0.5903154378933683,23.63639545440674
0.5903130704187778,23.63861584663391
0.5903142322618642,23.640767097473145
0.5903118649688426,23.6429762840271
0.5903130272207183,23.64511775970459
0.5903106601091337,23.64732003211975
0.5903118227696461,23.649463415145874
0.5903094558393661,23.651688814163208
0.5903106189083628,23.653833389282227
0.5903082521592556,23.65604019165039
0.5903094156365837,23.658226490020752
0.5903070490685172,23.6604163646698
0.5903082129540242,23.66257905960083
0.5903058465668667,23.664804697036743
0.5903070108604004,23.66695785522461
0.59030464465402,23.669153690338135
0.590305809355428,23.671329975128174
0.5903034433296932,23.673530101776123
0.5903046084388232,23.675704956054688
0.5903022425936024,23.67792510986328
0.5903034081103021,23.680079698562622
0.590301042445464,23.68229866027832
0.5903022083695816,23.684417486190796
0.5902998428849947,23.68664813041687
0.5903010092163781,23.688803911209106
0.5902986439119111,23.690996170043945
0.5902998106504084,23.693174839019775
0.59029744552593,23.695395708084106
0.5902986126713895,23.69753885269165
0.590296247726769,23.699771642684937
0.5902974152790389,23.70193886756897
0.590295050514145,23.704127073287964
0.5902962184730736,23.706308841705322
0.5902938538877756,23.70849299430847
0.5902950222532113,23.7106614112854
0.590292657847378,23.712868213653564
0.5902938266191696,23.71501874923706
0.5902914623926708,23.71721386909485
0.5902926315706668,23.719369411468506
0.5902902675233715,23.72155451774597
0.5902914371074205,23.72373676300049
0.5902890732391984,23.725945711135864
0.5902902432291494,23.728091716766357
0.5902878795398696,23.730304479599
0.5902890499355715,23.732420682907104
0.5902866864251041,23.734623908996582
0.5902878572264058,23.736775159835815
0.5902854938946203,23.73896622657776
0.5902866651013707,23.741120100021362
0.5902843019481371,23.743306398391724
0.5902854735601857,23.74541997909546
0.5902831105853736,23.74766516685486
0.5902842826025694,23.7497878074646
0.590281919806049,23.752002716064453
0.5902830922282416,23.75418186187744
0.5902807296098829,23.75634002685547
0.5902819024369214,23.758500337600708
0.5902795399965947,23.760700464248657
0.5902807132283285,23.762829303741455
0.5902783509659041,23.76506495475769
0.5902795246021831,23.76720690727234
0.5902771625175312,23.769410848617554
0.590278336558205,23.77159023284912
0.5902759746511961,23.7737934589386
0.5902771490961145,23.775965452194214
0.5902747873666189,23.77821111679077
0.5902759622156318,23.78032946586609
0.5902736006635204,23.78255605697632
0.5902747759164775,23.784706830978394
0.5902724145416209,23.78691864013672
0.5902735901983724,23.78906488418579
0.5902712290006414,23.791259050369263
0.5902724050610375,23.793421745300293
0.5902700440403033,23.795647144317627
0.5902712205041937,23.79778289794922
0.590268859660327,23.799993753433228
0.5902700365275623,23.802159786224365
0.5902676758604342,23.804348945617676
0.590268853130865,23.8065128326416
0.5902664926403466,23.8087055683136
0.5902676703138229,23.81088399887085
0.5902653099997855,23.813085079193115
0.5902664880761581,23.81523036956787
0.5902641279384733,23.81740379333496
0.5902653064175927,23.819583892822266
0.5902629464561314,23.821735382080078
0.5902641253378486,23.823901176452637
0.5902617655524826,23.826128482818604
0.590262944836648,23.82827091217041
0.5902605852272491,23.830509424209595
0.5902617649137136,23.832642793655396
0.5902594054801532,23.834890604019165
0.5902605855687679,23.837023496627808
0.590258226310918,23.839250326156616
0.590259406801534,23.841408014297485
0.5902570477192662,23.84361720085144
0.5902582286117346,23.845765590667725
0.5902558697049212,23.847988605499268
0.5902570509990929,23.850151777267456
0.5902546922676059,23.852341413497925
0.5902558739633325,23.85452628135681
0.5902535154070436,23.856705904006958
0.5902546975041767,23.85888147354126
0.5902523391229586,23.861082792282104
0.5902535216213491,23.86324143409729
0.590251163415074,23.8654146194458
0.5902523463145739,23.867579221725464
0.590249988283114,23.869776487350464
0.5902511715835747,23.871968984603882
0.5902488137268028,23.87419104576111
0.5902499974280763,23.87633991241455
0.5902476397458647,23.878575086593628
0.5902488238478024,23.880700826644897
0.5902464663400242,23.882915496826172
0.5902476508424781,23.88505506515503
0.5902452935090057,23.887284517288208
0.590246478411828,23.889440059661865
0.5902441212525342,23.891632080078125
0.5902453065555769,23.893791913986206
0.5902429495703346,23.896026611328125
0.5902441352734499,23.898181438446045
0.5902417784621323,23.900372982025146
0.5902429645651722,23.90257167816162
0.5902406079276524,23.90476131439209
0.5902417944304692,23.906930446624756
0.5902394379666205,23.9091374874115
0.5902406248690668,23.911290168762207
0.5902382685787622,23.913491249084473
0.5902394558806905,23.91565752029419
0.5902370997638032,23.917842864990234
0.5902382874650661,23.920032024383545
0.5902359315214701,23.922226905822754
0.5902371196219198,23.92436122894287
0.5902347638514884,23.926602363586426
0.5902359523509784,23.928770542144775
0.590233596753585,23.930980682373047
0.5902347856519673,23.93311882019043
0.5902324302274861,23.935324668884277
0.5902336195246141,23.937459230422974
0.5902312642729185,23.93968963623047
0.590232453968645,23.941833972930908
0.5902300988896091,23.944034337997437
0.5902312889837872,23.9461989402771
0.5902289340772849,23.94842028617859
0.5902301245697678,23.95059299468994
0.5902277698356732,23.95273470878601
0.5902289607263141,23.9548978805542
0.5902266061645012,23.95707678794861
0.5902277974531535,23.9592182636261
0.5902254430634968,23.96143913269043
0.5902266347500137,23.963581085205078
0.5902242805323873,23.965787649154663
0.5902254726166225,23.96795654296875
0.5902231185709008,23.97015953063965
0.5902243110527079,23.972309589385986
0.5902219571787656,23.974522352218628
0.590223150057998,23.97666096687317
0.5902207963557095,23.978896856307983
0.5902219896322211,23.98102045059204
0.5902196361014612,23.983234882354736
0.5902208297751057,23.985387563705444
0.5902184764157491,23.987596035003662
0.5902196704863807,23.989755630493164
0.5902173172983021,23.991960287094116
0.5902185117657744,23.994121074676514
0.5902161587488491,23.996344566345215
0.5902173536130164,23.998526573181152
0.590215000767119,24.000741958618164
0.5902161960278354,24.00290846824646
0.5902138433528412,24.00511121749878
0.590215039009961,24.00726056098938
0.5902126865057452,24.009459257125854
0.5902138825591223,24.01163101196289
0.5902115302255603,24.013835668563843
0.5902127266750496,24.015995979309082
0.5902103745120166,24.018234491348267
0.5902115713574723,24.020403385162354
0.5902092193648436,24.022648572921753
0.5902104166061206,24.024802684783936
0.5902080647837719,24.02703881263733
0.5902092624207246,24.02917981147766
0.5902069107685314,24.031378984451294
0.5902081088010144,24.033528089523315
0.5902057573188525,24.03575825691223
0.590206955746721,24.037904977798462
0.5902046044344661,24.04023003578186
0.5902058032575747,24.042390823364258
0.5902034521151027,24.044610261917114
0.5902046513333064,24.04678726196289
0.5902023003604934,24.04896378517151
0.5902034999736473,24.05112361907959
0.5902011491703693,24.05330228805542
0.5902023491783283,24.05549931526184
0.5901999985444615,24.05769968032837
0.5902011989470809,24.059860706329346
0.5901988484825013,24.062097787857056
0.5902000492796368,24.064244747161865
0.5901976989842208,24.066452741622925
0.5901989001757274,24.068600177764893
0.5901965500493513,24.070825576782227
0.5901977516350846,24.072982788085938
0.5901954016776249,24.075235843658447
0.5901966036574404,24.077373266220093
0.5901942538687738,24.079585075378418
0.5901954562425271,24.08173418045044
0.59019310662253,24.08392596244812
0.590194309390077,24.086095094680786
0.5901919599386263,24.08828616142273
0.5901931630998226,24.090452909469604
0.590190813816795,24.09264826774597
0.5901920173714965,24.094796180725098
0.590189668256769,24.09700298309326
0.5901908722048318,24.099184036254883
0.5901885232582811,24.10141158103943
0.5901897275995611,24.103585720062256
0.5901873788210646,24.105785846710205
0.5901885835554178,24.1079523563385
0.5901862349448525,24.11019539833069
0.5901874400721353,24.112338542938232
0.5901850916293786,24.11457085609436
0.5901862971494471,24.11672854423523
0.5901839488743759,24.118958950042725
0.5901851547870868,24.121119737625122
0.5901828066795788,24.123321771621704
0.5901840129847882,24.125465154647827
0.5901816650447208,24.127684354782104
0.5901828717422855,24.129827737808228
0.5901805239695362,24.132022857666016
0.5901817310593125,24.134197235107422
0.5901793834537592,24.136401176452637
0.5901805909356039,24.138563871383667
0.5901782434971241,24.14080309867859
0.5901794513708941,24.142982959747314
0.5901771040993655,24.145222187042236
0.5901783123649175,24.147427558898926
0.5901759652602184,24.14965581893921
0.5901771739174093,24.15184450149536
0.5901748269794175,24.154075145721436
0.5901760360281043,24.156221866607666
0.5901736892566978,24.158456325531006
0.5901748986967378,24.160634994506836
0.5901725520917945,24.16283893585205
0.5901737619230448,24.164999961853027
0.5901714154844433,24.16720724105835
0.5901726257067612,24.169366598129272
0.5901702794343796,24.171581268310547
0.5901714900476223,24.173733949661255
0.5901691439413391,24.175957679748535
0.590170354945364,24.17815852165222
0.5901680090050578,24.180304288864136
0.5901692203997223,24.18246579170227
0.5901668746252716,24.18467378616333
0.5901680864104335,24.186829566955566
0.5901657408017168,24.189024925231934
0.5901669529772335,24.191185235977173
0.5901646075341299,24.19340467453003
0.5901658200998593,24.195574522018433
0.5901634748222472,24.197773933410645
0.590164687778047,24.199952363967896
0.5901623426658055,24.20217227935791
0.5901635560115337,24.204286813735962
0.5901612110645417,24.206515789031982
0.5901624248000563,24.208661556243896
0.5901600800181929,24.210893154144287
0.5901612941433518,24.213067293167114
0.5901589495264962,24.215266466140747
0.5901601640411577,24.217427968978882
0.590157819589189,24.219651222229004
0.5901590344932113,24.221792697906494
0.5901566902060088,24.224018096923828
0.5901579054992501,24.22616219520569
0.5901555613766932,24.228358268737793
0.5901567770590118,24.23052453994751
0.5901544331009803,24.232698678970337
0.5901556491722348,24.23488712310791
0.5901533053786078,24.23707151412964
0.5901545218386567,24.239232063293457
0.5901521782093141,24.24150037765503
0.5901533950580159,24.243666887283325
0.5901510515928373,24.24588370323181
0.5901522688300509,24.24806261062622
0.5901499255289162,24.250272274017334
0.5901511431545001,24.252398014068604
0.5901488000172892,24.25463342666626
0.5901500180311023,24.256774425506592
0.5901476750576953,24.258994579315186
0.5901488934595966,24.26115083694458
0.5901465506498731,24.263371229171753
0.5901477694397217,24.265549659729004
0.5901454267935624,24.267772436141968
0.5901466459712171,24.269903898239136
0.5901443034885017,24.272130250930786
0.5901455230538222,24.274285554885864
0.5901431807344311,24.276485919952393
0.5901444006872761,24.278667211532593
0.59014205853109,24.28085231781006
0.5901432788713191,24.283124685287476
0.590140936878218,24.285314083099365
0.5901421576056907,24.28745746612549
0.5901398157755552,24.289645433425903
0.5901410368901306,24.291836977005005
0.5901386952228419,24.29403805732727
0.5901399167243797,24.29619002342224
0.590137575219818,24.298408031463623
0.5901387971081781,24.300548315048218
0.5901364557662242,24.30278205871582
0.5901376780412658,24.304925441741943
0.5901353368618009,24.3071711063385
0.5901365595233842,24.309327363967896
0.5901342185062888,24.311561584472656
0.5901354415542737,24.313706874847412
0.5901331006994289,24.315949201583862
0.5901343241336752,24.31810998916626
0.5901319834409624,24.32033634185791
0.5901332072613301,24.32249355316162
0.5901308667306303,24.324703216552734
0.5901320909369795,24.326889038085938
0.5901297505681741,24.32905387878418
0.5901309751603648,24.33124017715454
0.5901286349533351,24.33346915245056
0.5901298599312281,24.335623025894165
0.5901275198858553,24.33782935142517
0.5901287452493106,24.34001874923706
0.5901264053654764,24.34229302406311
0.5901276311143545,24.344449996948242
0.5901252913919406,24.346657514572144
0.5901265175261017,24.348797082901
0.5901241779649897,24.351014852523804
0.5901254044842946,24.35314106941223
0.5901230650843664,24.35535430908203
0.5901242919886759,24.357526779174805
0.5901219527498128,24.359729766845703
0.5901231800389876,24.36188554763794
0.5901208409610721,24.364102363586426
0.5901220686349727,24.366265058517456
0.5901197297178866,24.3684561252594
0.5901209577763741,24.370635986328125
0.5901186190199994,24.372843503952026
0.5901198474629348,24.375043869018555
0.5901175088671538,24.37717890739441
0.5901187376943982,24.379348278045654
0.5901163992590928,24.381568431854248
0.5901176284705072,24.383741855621338
0.5901152901955602,24.38596200942993
0.5901165197910057,24.388129949569702
0.590114181676299,24.390353441238403
0.5901154116556372,24.39249539375305
0.5901130737010536,24.394686937332153
0.5901143040641456,24.396822214126587
0.5901119662695675,24.399080991744995
0.5901131970162747,24.401212692260742
0.590110859381585,24.403419733047485
0.590112090511769,24.405556201934814
0.5901097530368503,24.40781259536743
0.5901109845503726,24.409971237182617
0.5901086472351076,24.41219925880432
0.5901098791318298,24.414372444152832
0.5901075419761014,24.416595935821533
0.5901087742558855,24.418760538101196
0.5901064372595768,24.420954704284668
0.5901076699222843,24.423134803771973
0.5901053330852781,24.42533016204834
0.5901065661307712,24.4275062084198
0.5901042294529507,24.429708242416382
0.5901054628810912,24.431874990463257
0.5901031263623396,24.434099674224854
0.5901043601729896,24.436248302459717
0.5901020238131903,24.43848752975464
0.5901032580062118,24.440649271011353
0.590100921805248,24.44285750389099
0.5901021563805033,24.44499707221985
0.5900998203382584,24.447209119796753
0.5901010552956097,24.44933533668518
0.5900987194119675,24.45156693458557
0.5900999547512772,24.45375108718872
0.5900976190261209,24.455965518951416
0.5900988547472517,24.458152770996094
0.590096519180465,24.46033787727356
0.5900977552832789,24.46251392364502
0.5900954198747459,24.464733362197876
0.5900966563591059,24.466907262802124
0.5900943211087101,24.469089031219482
0.5900955579744787,24.471259355545044
0.5900932228821041,24.47348141670227
0.5900944601291439,24.47566056251526
0.5900921251946747,24.477892637252808
0.5900933628228485,24.480053663253784
0.5900910280461685,24.48231077194214
0.5900922660553395,24.484472036361694
0.5900899314363329,24.48667883872986
0.5900911698263639,24.48882746696472
0.5900888353649149,24.49105954170227
0.5900900741356688,24.493196487426758
0.5900877398316617,24.495408058166504
0.5900889789830018,24.49754524230957
0.590086644836321,24.499783754348755
0.5900878843681104,24.50193452835083
0.5900855503786404,24.504133224487305
0.5900867902907425,24.5063214302063
0.5900844564583677,24.50856876373291
0.5900856967506456,24.510735988616943
0.5900833630752509,24.512929439544678
0.5900846037475682,24.515080213546753
0.5900822702290379,24.517263412475586
0.5900835112812581,24.51944088935852
0.5900811779194772,24.521618843078613
0.5900824193514638,24.523831605911255
0.5900800861463171,24.526065587997437
0.5900813279579338,24.52820372581482
0.5900789949093063,24.530438661575317
0.5900802371004167,24.532580614089966
0.5900779042081933,24.534794092178345
0.5900791467786612,24.5369656085968
0.590076814042727,24.539199590682983
0.5900780569924164,24.54133701324463
0.5900757244126568,24.543578147888184
0.5900769677414314,24.545711517333984
0.5900746353177312,24.547922134399414
0.5900758790254554,24.550105810165405
0.5900735467577003,24.55230212211609
0.590074790844238,24.554497480392456
0.5900724587323132,24.556681156158447
0.5900737031975285,24.558839559555054
0.5900713712413194,24.56104278564453
0.5900726160850767,24.563193798065186
0.590070284284469,24.56537914276123
0.5900715295066326,24.567564010620117
0.5900691978615117,24.569765090942383
0.5900704434619458,24.5719473361969
0.5900681119721978,24.574180603027344
0.5900693579507672,24.57632613182068
0.5900670266162774,24.578542232513428
0.5900682729728465,24.580703020095825
0.590065941793501,24.582882165908813
0.5900671885279344,24.585055828094482
0.5900648575036191,24.58723211288452
0.5900661046157816,24.589375019073486
0.5900637737463826,24.591609239578247
0.5900650212361387,24.593735456466675
0.590062690521542,24.595972537994385
0.5900639383887568,24.59814429283142
0.5900616078288485,24.60032868385315
0.5900628560733869,24.602521896362305
0.5900605256680534,24.604698419570923
0.5900617742897802,24.606853246688843
0.5900594440389079,24.609084844589233
0.5900606930376883,24.611246824264526
0.5900583629411633,24.61343812942505
0.5900596123168627,24.61561417579651
0.5900572823745716,24.617810487747192
0.5900585321270546,24.620003700256348
0.590056202338884,24.622231006622314
0.5900574524680166,24.624378442764282
0.5900551228338531,24.62662100791931
0.5900563733395001,24.628764629364014
0.5900540438592303,24.63099956512451
0.5900552947412576,24.63315463066101
0.5900529654147684,24.635378122329712
0.5900542166730414,24.637531995773315
0.5900518875002194,24.6397864818573
0.5900531391346034,24.641927480697632
0.5900508101153359,24.64415144920349
0.590052062125697,24.646327257156372
0.5900497332598708,24.64851713180542
0.5900509856460744,24.650710582733154
0.5900486569335766,24.652909994125366
0.5900499096954888,24.655085563659668
0.5900475811362065,24.657292366027832
0.5900488342736928,24.659446716308594
0.5900465058675136,24.661621570587158
0.5900477593804402,24.663823127746582
0.5900454311272509,24.66603398323059
0.590046685015484,24.668219089508057
0.5900443569151721,24.670437335968018
0.5900456111785777,24.672563791275024
0.590043283231031,24.67482280731201
0.590044537869475,24.67695665359497
0.5900422100745807,24.679178953170776
0.5900434650879297,24.681322813034058
0.5900411374455755,24.68353247642517
0.5900423928336958,24.685669422149658
0.5900400653437694,24.687886238098145
0.5900413211065272,24.69004988670349
0.5900389937689167,24.692248821258545
0.5900402499061784,24.694404363632202
0.5900379227207712,24.69661831855774
0.5900391792324038,24.698813438415527
0.5900368521990876,24.700981616973877
0.5900381090849576,24.703160285949707
0.590035782203621,24.705371618270874
0.5900370394635948,24.70754361152649
0.5900347127341256,24.70976710319519
0.5900359703680701,24.711955308914185
0.5900336437903566,24.714179277420044
0.5900349017981387,24.7163245677948
0.5900325753720688,24.718544721603394
0.5900338337535554,24.720673084259033
0.5900315074790176,24.722885370254517
0.5900327662340759,24.725046396255493
0.5900304401109586,24.727253913879395
0.5900316992394553,24.729433059692383
0.5900293732676467,24.731645345687866
0.5900306327694493,24.733795166015625
0.590028306948838,24.736011505126953
0.5900295668238137,24.738166570663452
0.5900272411542885,24.74040126800537
0.5900285014023041,24.742565631866455
0.5900261758837537,24.74474000930786
0.5900274365046768,24.74691128730774
0.5900251111369899,24.749109983444214
0.5900263721306881,24.75130033493042
0.5900240469137532,24.75349736213684
0.590025308280094,24.75568127632141
0.5900229832138002,24.757861137390137
0.590024244952651,24.760039806365967
0.5900219200368875,24.762258529663086
0.5900231821481161,24.764395713806152
0.5900208573827715,24.766616344451904
0.5900221198662458,24.768761157989502
0.5900197952512093,24.770989656448364
0.5900210581067966,24.773120880126953
0.5900187336419579,24.775343894958496
0.5900199968695262,24.77750325202942
0.590017672554774,24.77972960472107
0.5900189361541915,24.78185224533081
0.5900166119894155,24.78403329849243
0.5900178759605501,24.786195516586304
0.5900155519456396,24.78840684890747
0.5900168162883592,24.790558099746704
0.5900144924232036,24.792742013931274
0.5900157571373766,24.794913291931152
0.5900134334218655,24.797109603881836
0.5900146985073601,24.79927945137024
0.590012374941383,24.801454305648804
0.5900136403980676,24.803632974624634
0.5900113169815144,24.80579376220703
0.5900125828092571,24.80796194076538
0.5900102595420177,24.810176849365234
0.590011525740687,24.81232738494873
0.5900092026226512,24.814568758010864
0.5900104691921156,24.81671953201294
0.5900081462231732,24.818965673446655
0.5900094131633016,24.82109832763672
0.5900070903433425,24.82332158088684
0.5900083576540033,24.825483798980713
0.5900060349829178,24.82770323753357
0.5900073026639798,24.829878330230713
0.590004980141658,24.83208727836609
0.5900062481929897,24.834255933761597
0.590003925819322,24.836454153060913
0.5900051942407927,24.838626861572266
0.5900028720156693,24.840829849243164
0.5900041408071477,24.842970609664917
0.5900018187304588,24.845125436782837
0.5900030878918142,24.84729266166687
0.5900007659634504,24.849485874176025
0.5900020354945515,24.851661682128906
0.5899997137144034,24.85383915901184
0.5900009836151197,24.85600233078003
0.5899986619830777,24.858208179473877
0.5899999322532783,24.8603618144989
0.5899976107692331,24.86257576942444
0.5899988814087874,24.864734888076782
0.5899965600726298,24.86694073677063
0.589997831081407,24.869084358215332
0.589995509893028,24.871313095092773
0.5899967812708976,24.873443126678467
0.5899944602301878,24.875693321228027
0.5899957319770194,24.87782883644104
0.58999341108387,24.88002872467041
0.5899946831995333,24.88220453262329
0.5899923624538351,24.884371519088745
0.5899936349381995,24.886544466018677
0.5899913143398438,24.888728141784668
0.5899925871927791,24.890891075134277
0.589990266741657,24.893083572387695
0.5899915399630331,24.89523220062256
0.5899892196590361,24.89741015434265
0.5899904932487228,24.899609804153442
0.5899881730917417,24.90180015563965
0.5899894470496091,24.903995513916016
0.5899871270395358,24.906219959259033
0.5899884013654537,24.90836000442505
0.5899860815021795,24.91060972213745
0.5899873561960182,24.912747859954834
0.5899850364794345,24.914963006973267
0.589986311541064,24.917119026184082
0.5899839919710627,24.91935086250305
0.5899852674003532,24.92148470878601
0.5899829479768258,24.923722743988037
0.5899842237736478,24.92585325241089
0.5899819044964861,24.92808246612549
0.5899831806607099,24.930240869522095
0.5899808615298057,24.93243145942688
0.5899821380613016,24.934598207473755
0.589979819076547,24.936818599700928
0.5899810959751856,24.938976287841797
0.5899787771364724,24.94119167327881
0.5899800544021244,24.943340063095093
0.5899777357093446,24.945507049560547
0.5899790133418807,24.947692155838013
0.5899766947949266,24.949864149093628
0.5899779727942173,24.952064514160156
0.5899756543929809,24.95430636405945
0.5899769327588971,24.956446170806885
0.5899746145032709,24.958674430847168
0.5899758932356834,24.960824728012085
0.5899735751255597,24.963088035583496
0.5899748542243395,24.96522617340088
0.5899725362596107,24.967451333999634
0.5899738157246287,24.969582557678223
0.5899714979051873,24.97181797027588
0.5899727777363146,24.973934650421143
0.589970460062053,24.976181745529175
0.5899717402591609,24.978345155715942
0.589969422729972,24.980552434921265
0.5899707032929317,24.982728481292725
0.5899683859087079,24.984930515289307
0.5899696668373906,24.987118005752563
0.5899673495980249,24.989346504211426
0.589968630892302,24.99153971672058
0.589966313797687,24.993712186813354
0.5899675954574299,24.99588942527771
0.5899652785074588,24.99812412261963
0.589966560532539,25.000276803970337
0.5899642437271048,25.00250244140625
0.589965526117394,25.00465226173401
0.5899632094563894,25.00689935684204
0.589964492211759,25.009071588516235
0.5899621756950774,25.011306762695312
0.5899634588153992,25.01347541809082
0.589961142442934,25.01574993133545
0.5899624259280797,25.017948389053345
0.5899601096997237,25.020292043685913
0.5899613935495654,25.022554397583008
0.5899590774652124,25.0247700214386
0.5899603616796217,25.02697515487671
0.589958045739165,25.02917981147766
0.5899593303180141,25.03133749961853
0.5899570145213469,25.033519983291626
0.5899582994645078,25.0356867313385
0.589955983811524,25.0378897190094
0.5899572691188687,25.04008460044861
0.5899549536094618,25.04231286048889
0.5899562392808627,25.04446029663086
0.5899539239149264,25.04676866531372
0.5899552099502557,25.04894232749939
0.5899528947276838,25.051178693771362
0.5899541811268137,25.05334973335266
0.5899518660474999,25.05556035041809
0.5899531528103031,25.0577232837677
0.5899508378741414,25.05994987487793
0.5899521250004901,25.062103748321533
0.5899498102073747,25.064307689666748
0.5899510976971415,25.066477060317993
0.5899487830469661,25.06866455078125
0.5899500709000235,25.070834636688232
0.5899477563926826,25.07301688194275
0.5899490446089036,25.07518982887268
0.5899467302442911,25.077430248260498
0.5899480188235482,25.079590559005737
0.5899457046015583,25.08178186416626
0.5899469935437244,25.083986043930054
0.5899446794642518,25.086214303970337
0.5899459687691998,25.08839774131775
0.5899436548321385,25.090632915496826
0.5899449444997412,25.09276843070984
0.5899426307049862,25.09498620033264
0.5899439207351168,25.097135066986084
0.589941607082562,25.099358558654785
0.5899428974750935,25.10150384902954
0.5899405839646341,25.10372018814087
0.5899418747194397,25.105872631072998
0.5899395613509701,25.108121633529663
0.5899408524679229,25.11028790473938
0.5899385392413381,25.11248278617859
0.5899398307203114,25.114656925201416
0.589937517635506,25.116849184036255
0.5899388094763733,25.11903715133667
0.5899364965332422,25.121254682540894
0.5899377887358771,25.12340235710144
0.5899354759343153,25.125606060028076
0.5899367684985909,25.127825260162354
0.5899344558384935,25.130037784576416
0.5899357487642838,25.132237672805786
0.5899334362455456,25.134491682052612
0.589934729532724,25.136693716049194
0.5899324171552407,25.138916969299316
0.5899337108036807,25.141067266464233
0.5899313985673473,25.14331555366516
0.589932692576923,25.145473957061768
0.5899303804816348,25.14772915840149
0.5899316748522199,25.149868726730347
0.5899293628978723,25.152068614959717
0.5899306576293409,25.154226779937744
0.5899283458158293,25.156450271606445
0.5899296409080551,25.158629417419434
0.5899273292352751,25.160817861557007
0.5899286246881325,25.162984609603882
0.5899263131559798,25.165169954299927
0.5899276089693424,25.167327642440796
0.5899252975777125,25.169538021087646
0.589926593751455,25.171701908111572
0.5899242825002436,25.17391562461853
0.5899255790342399,25.176096200942993
0.5899232679233432,25.178311109542847
0.5899245648174676,25.18047571182251
0.5899222538467811,25.18272566795349
0.5899235511009083,25.18486475944519
0.5899212402703279,25.187076807022095
0.5899225378843321,25.189202547073364
0.5899202271937541,25.19141459465027
0.5899215251675098,25.19354271888733
0.5899192146168303,25.19575023651123
0.5899205129502122,25.19790530204773
0.589918202539327,25.20010757446289
0.58991950123221,25.202268838882446
0.5899171909610152,25.204473972320557
0.5899184900132739,25.206645488739014
0.5899161798816662,25.20885968208313
0.5899174792931752,25.21103024482727
0.5899151693010509,25.21323299407959
0.589916469071685,25.215399742126465
0.5899141592189405,25.217592477798462
0.5899154593485748,25.219767570495605
0.5899131496351068,25.221969842910767
0.589914450123616,25.224138498306274
0.5899121405493208,25.22633957862854
0.5899134413965804,25.22848677635193
0.5899111319613545,25.230708837509155
0.5899124331672395,25.232866525650024
0.58991012387098,25.235084056854248
0.5899114254353656,25.237203121185303
0.5899091162779688,25.23944330215454
0.5899104182007301,25.241599798202515
0.5899081091820931,25.243833541870117
0.5899094114631057,25.24606442451477
0.5899071025831254,25.2482430934906
0.5899084052222645,25.250407457351685
0.5899060964808378,25.25263237953186
0.589907399477979,25.254767417907715
0.5899050908750031,25.256935119628906
0.5899063942300217,25.259119272232056
0.5899040857653935,25.261346578598022
0.5899053894781655,25.26352572441101
0.5899030811517825,25.265726327896118
0.589904385222183,25.267897129058838
0.5899020770339422,25.270132780075073
0.5899033814618473,25.272271871566772
0.5899010734116462,25.27449607849121
0.5899023781969315,25.276660442352295
0.5899000702846673,25.278880834579468
0.5899013754272089,25.28113341331482
0.5898990676527792,25.283360719680786
0.5899003731524529,25.285500049591064
0.5898980655157552,25.287727117538452
0.589899371372437,25.289878129959106
0.5898970638733688,25.29207491874695
0.5898983700869348,25.29423761367798
0.5898960627253936,25.29646062850952
0.5898973692957201,25.29862117767334
0.5898950620716039,25.300819158554077
0.5898963689985669,25.30297350883484
0.5898940619117734,25.305152893066406
0.589895369195249,25.30731511116028
0.5898930622456762,25.309548139572144
0.5898943698855412,25.311721801757812
0.5898920630730867,25.313930988311768
0.5898933710692172,25.316089391708374
0.5898910643937791,25.318318367004395
0.5898923727460516,25.32046151161194
0.5898900662075282,25.3226637840271
0.5898913749158192,25.324819564819336
0.5898890685141086,25.327027797698975
0.5898903775782947,25.329171657562256
0.5898880713132949,25.331389665603638
0.5898893807332527,25.333515644073486
0.5898870746048621,25.335721254348755
0.5898883843804684,25.337870359420776
0.5898860783885853,25.340087890625
0.589887388519717,25.342268466949463
0.5898850826642398,25.34448742866516
0.5898863931507736,25.34666109085083
0.5898840874316008,25.348877429962158
0.5898853982734138,25.35105800628662
0.5898830926904438,25.35324263572693
0.5898844038874128,25.355432748794556
0.5898820984405444,25.35764479637146
0.5898834099925464,25.359834909439087
0.5898811046816782,25.362043619155884
0.5898824165885905,25.364179134368896
0.5898801114136213,25.366403579711914
0.5898814236753211,25.36854887008667
0.5898791186361495,25.370738983154297
0.5898804312525141,25.372900009155273
0.5898781263490391,25.37510395050049
0.5898794393199456,25.377246379852295
0.589877134552066,25.37946391105652
0.5898784478773921,25.381588220596313
0.5898761432450071,25.38383674621582
0.58987745692463,25.38599467277527
0.5898751524276387,25.388216018676758
0.589876466461436,25.390376567840576
0.5898741620997375,25.39255928993225
0.5898754764875866,25.394758224487305
0.58987317226108,25.39698886871338
0.5898744870028589,25.399142742156982
0.5898721829114434,25.401333808898926
0.5898734980070296,25.403525829315186
0.5898711940506048,25.405767679214478
0.5898725094998761,25.40798020362854
0.5898702056783413,25.410252809524536
0.5898715214811756,25.412429332733154
0.58986921779443,25.41472029685974
0.5898705339507053,25.41690731048584
0.5898682303986487,25.419145584106445
0.5898695469082428,25.421319484710693
0.5898672434907749,25.42355704307556
0.5898685603535658,25.425684452056885
0.589866257070586,25.427924156188965
0.5898675742864521,25.430123567581177
0.5898652711378601,25.432474374771118
0.5898665887066795,25.4348087310791
0.5898642856923755,25.437080144882202
0.589865603614026,25.43925666809082
0.5898633007339097,25.441473722457886
0.58986461900827,25.44366192817688
0.5898623162622412,25.445841789245605
0.5898636348891896,25.448025941848755
0.5898613322771483,25.450276613235474
0.5898626512565633,25.452440977096558
0.5898603487784096,25.454657793045044
0.5898616681101696,25.45683455467224
0.5898593657658038,25.45906686782837
0.5898606854497873,25.461263418197632
0.5898583832391096,25.46349596977234
0.5898597032751952,25.465680360794067
0.5898574011981057,25.467939615249634
0.5898587215861723,25.47012448310852
0.5898564196425713,25.472382307052612
0.5898577403824976,25.47468066215515
0.5898554385722855,25.47701334953308
0.5898567596639502,25.479297399520874
0.5898544579870274,25.481557607650757
0.5898557794303096,25.483771085739136
0.5898534778865769,25.48602819442749
0.5898547996813555,25.488220691680908
0.5898524982707132,25.490445852279663
0.5898538204168668,25.492602825164795
0.589851519139216,25.49484157562256
0.5898528416366241,25.497023820877075
0.589850540491865,25.499295711517334
0.5898518633404067,25.50148034095764
0.5898495623284403,25.503718614578247
0.5898508855279947,25.50585150718689
0.5898485846487219,25.50807523727417
0.5898499081991684,25.510286569595337
0.5898476074524901,25.512529611587524
0.5898489313537078,25.51470923423767
0.5898466307395251,25.516947984695435
0.5898479549913935,25.51916742324829
0.5898456545096074,25.52143406867981
0.5898469791120059,25.523682594299316
0.5898446787625173,25.525901794433594
0.5898460037153257,25.528116941452026
0.5898437034980359,25.530376195907593
0.5898450288011337,25.532567262649536
0.589842728715944,25.534865617752075
0.5898440543692106,25.537078619003296
0.5898417544160225,25.539309978485107
0.5898430804193376,25.541515111923218
0.5898407805980522,25.54379677772522
0.589842106951296,25.54595685005188
0.5898398072618147,25.548165559768677
0.5898411339648669,25.550350189208984
0.5898388344070913,25.55258059501648
0.5898401614598318,25.554805278778076
0.5898378620336634,25.5570170879364
0.589839189435972,25.559215545654297
0.5898368901413126,25.56143879890442
0.5898382178930694,25.56362748146057
0.5898359187298206,25.565850257873535
0.5898372468309058,25.56804919242859
0.5898349477989693,25.57029414176941
0.5898362762492632,25.572446823120117
0.5898339773485409,25.574668884277344
0.5898353061479232,25.57679057121277
0.5898330073783172,25.579018354415894
0.5898343365266687,25.581167221069336
0.5898320378880807,25.583350896835327
0.5898333673852816,25.585511445999146
0.5898310688776137,25.587722778320312
0.5898323987235443,25.589877367019653
0.5898301003466986,25.592086791992188
0.5898314305412395,25.59425640106201
0.589829132295118,25.596478700637817
0.5898304628381499,25.598657846450806
0.589828164722655,25.60084104537964
0.5898294956140583,25.60300612449646
0.5898271976290922,25.605220794677734
0.5898285288687475,25.607367277145386
0.5898262310142127,25.60956335067749
0.5898275626020009,25.611737489700317
0.5898252648777995,25.613943099975586
0.5898265968136014,25.616155862808228
0.5898242992196363,25.61836004257202
0.5898256315033324,25.620523691177368
0.5898233340395059,25.62275719642639
0.5898246666709778,25.62489628791809
0.5898223693371923,25.627116441726685
0.5898237023163205,25.629262447357178
0.5898214051124789,25.631460428237915
0.5898227384391447,25.633623361587524
0.5898204413651497,25.635862112045288
0.589821775039234,25.638039112091064
0.5898194780949885,25.64026117324829
0.5898208121163725,25.642413854599
0.5898185153017791,25.644632816314697
0.5898198496703443,25.64680290222168
0.589817552985306,25.648998975753784
0.5898188877009335,25.65115714073181
0.5898165911453535,25.653340101242065
0.5898179262079245,25.655484199523926
0.5898156297817057,25.65767502784729
0.5898169651911018,25.659844160079956
0.5898146688941472,25.662064790725708
0.5898160046502502,25.66422152519226
0.589813708482463,25.666455268859863
0.5898150445851541,25.668593645095825
0.5898127485464375,25.67079758644104
0.5898140849955984,25.672913074493408
0.589811789085856,25.67514395713806
0.5898131258813682,25.67726969718933
0.5898108301005032,25.679500102996826
0.5898121672422487,25.68167734146118
0.5898098715901644,25.68389058113098
0.5898112090780249,25.686095476150513
0.5898089135546251,25.688295602798462
0.5898102513884823,25.690447092056274
0.5898079559936702,25.692697525024414
0.5898092941734064,25.69486165046692
0.5898069989070859,25.69706964492798
0.5898083374325829,25.69925308227539
0.5898060422946574,25.70146346092224
0.5898073811657971,25.703638553619385
0.5898050861561707,25.705838441848755
0.5898064253728356,25.70801591873169
0.5898041304914116,25.71027946472168
0.5898054700534835,25.712440729141235
0.5898031753001662,25.714665174484253
0.5898045152075276,25.716817140579224
0.5898022205822209,25.71903395652771
0.5898035608347539,25.72116446495056
0.5898012663373616,25.72338080406189
0.5898026069349487,25.725531101226807
0.589800312565375,25.727765560150146
0.5898016535078987,25.729925870895386
0.5897993592660478,25.73214888572693
0.5898007005533903,25.73433494567871
0.5897984064391663,25.736525774002075
0.5897997480712102,25.738683462142944
0.5897974540845173,25.740883827209473
0.5897987960611454,25.74305272102356
0.589796502201888,25.745243310928345
0.5897978445229828,25.74741792678833
0.5897955507910652,25.749614715576172
0.5897968934565097,25.751787900924683
0.5897945998518364,25.75399398803711
0.5897959428615132,25.75617790222168
0.5897936493839884,25.758445262908936
0.5897949927377805,25.760608196258545
0.5897926993873093,25.76282548904419
0.5897940430850992,25.76497220993042
0.589791749861586,25.76721978187561
0.5897930939032572,25.769357919692993
0.5897908008066065,25.771594285964966
0.5897921451920418,25.77377963066101
0.5897898522221585,25.776044368743896
0.589791196951241,25.778252124786377
0.58978890410803,25.780468463897705
0.589790249180643,25.782657623291016
0.5897879564640089,25.784893035888672
0.5897893018800358,25.78709125518799
0.5897870092898836,25.78930640220642
0.5897883550492072,25.791491508483887
0.5897860625854421,25.79370617866516
0.589787408687946,25.795896768569946
0.5897851163504731,25.79812788963318
0.5897864627960407,25.800260543823242
0.5897841705847647,25.80253267288208
0.5897855173732798,25.804699659347534
0.5897832252881062,25.806905031204224
0.5897845724194517,25.809072971343994
0.5897822804602859,25.811347007751465
0.5897836279343458,25.81347918510437
0.5897813361010928,25.815714359283447
0.5897826839177506,25.817872762680054
0.589780392210316,25.820055961608887
0.5897817403694555,25.822229623794556
0.5897794487877446,25.824405908584595
0.5897807972892495,25.826616764068604
0.5897785058331678,25.828809022903442
0.5897798546769223,25.830967903137207
0.5897775633463753,25.833200931549072
0.5897789125322627,25.835389852523804
0.5897766213271564,25.837565898895264
0.5897779708550609,25.83974051475525
0.5897756797753004,25.841953992843628
0.5897770296451064,25.84411644935608
0.5897747386905978,25.846385955810547
0.5897760889021888,25.848518133163452
0.5897737980728379,25.850769996643066
0.5897751486260984,25.852933406829834
0.589772857921811,25.85512065887451
0.5897742088166251,25.857271194458008
0.5897719182373072,25.85948157310486
0.5897732694735592,25.861628770828247
0.5897709790191166,25.8638756275177
0.5897723305966909,25.86602807044983
0.5897700402670297,25.868254899978638
0.5897713921858105,25.870428323745728
0.5897691019808369,25.872618913650513
0.5897704542407088,25.87480068206787
0.589768164160329,25.877026557922363
0.5897695167611765,25.879179000854492
0.5897672268052966,25.88137674331665
0.5897685797470043,25.883556365966797
0.5897662899155306,25.88574719429016
0.589767643197983,25.887926816940308
0.589765353490822,25.890161514282227
0.589766707113904,25.89230513572693
0.589764417530962,25.894533395767212
0.5897657714945581,25.896653413772583
0.5897634820357415,25.8988778591156
0.5897648363397366,25.901034593582153
0.5897625470049521,25.90321969985962
0.5897639016492313,25.90539026260376
0.5897616124383853,25.90762424468994
0.5897629674228333,25.909764051437378
0.5897606783358327,25.912007331848145
0.5897620336603345,25.914185285568237
0.589759744697086,25.91641092300415
0.5897611003615266,25.9185848236084
0.5897588115219368,25.920770168304443
0.5897601675262015,25.92293429374695
0.5897578788101773,25.92515230178833
0.5897592351541512,25.927298307418823
0.5897569465615995,25.92949342727661
0.5897583032451678,25.931685209274292
0.5897560147759957,25.933881759643555
0.5897573717990436,25.936036586761475
0.589755083453158,25.938243865966797
0.5897564408155711,25.940396547317505
0.5897541525928791,25.942630290985107
0.5897555102945427,25.944740533828735
0.5897532221949514,25.946990251541138
0.5897545802357507,25.949142456054688
0.5897522922591675,25.951313018798828
0.5897536506389883,25.953466176986694
0.5897513627853204,25.95570993423462
0.5897527215040482,25.95785117149353
0.5897504337732028,25.9600510597229
0.5897517928307235,25.962247371673584
0.5897495052226079,25.96446681022644
0.5897508646188071,25.966641902923584
0.5897485771333291,25.9688138961792
0.5897499368680922,25.97098183631897
0.589747649505159,25.973199367523193
0.5897490095783724,25.97536015510559
0.5897467223378915,25.977601766586304
0.5897480827494408,25.97978115081787
0.5897457956313201,25.98196029663086
0.5897471563810912,25.98413610458374
0.5897448693852384,25.986366033554077
0.5897462304731172,25.988518714904785
0.5897439435994399,25.990778923034668
0.589745305025313,25.992911100387573
0.5897430182737189,25.9951012134552
0.589744380037472,25.997260332107544
0.5897420934078691,25.999486446380615
0.5897434555093884,26.00164294242859
0.5897411690016847,26.00386118888855
0.5897425314408566,26.00598645210266
0.58974024505496,26.008204460144043
0.5897416078316707,26.010368585586548
0.5897393215674892,26.01260495185852
0.5897406846816251,26.014790296554565
0.5897383985390671,26.016977071762085
0.5897397619905146,26.01914954185486
0.5897374759694878,26.021363496780396
0.5897388397581333,26.02354598045349
0.5897365538585464,26.02574849128723
0.5897379179842767,26.02792525291443
0.5897356322060375,26.0301353931427
0.589736996668739,26.032291889190674
0.5897347110117563,26.03450107574463
0.5897360758113157,26.036656856536865
0.5897337902754977,26.038925409317017
0.5897351554118017,26.041054725646973
0.5897328699970568,26.04329252243042
0.5897342354699922,26.045446634292603
0.589731950176229,26.047661542892456
0.5897333159856828,26.049827337265015
0.5897310308128099,26.052031993865967
0.5897323969586686,26.054170846939087
0.5897301119065947,26.0564067363739
0.5897314783887457,26.058578968048096
0.5897291934573793,26.06076407432556
0.5897305602757095,26.06293535232544
0.5897282754649595,26.065114974975586
0.5897296426193557,26.06728982925415
0.5897273579291311,26.0694842338562
0.5897287254194807,26.0716552734375
0.58972644084969,26.07385778427124
0.5897278086758801,26.076025009155273
0.5897255242264325,26.078272342681885
0.5897268923883504,26.0804123878479
0.5897246080591549,26.082611322402954
0.5897259765566878,26.084752321243286
0.5897236923476533,26.086971759796143
0.5897250611806887,26.089109420776367
0.5897227770917245,26.091327667236328
0.5897241462601498,26.093466997146606
0.589721862291165,26.095723867416382
0.5897232317948676,26.09788990020752
0.5897209479457712,26.100077390670776
0.5897223177846389,26.10224723815918
0.5897200340553407,26.104435443878174
0.5897214042292606,26.10661244392395
0.5897191206196697,26.108814001083374
0.5897204911285299,26.110993146896362
0.5897182076385554,26.11320424079895
0.5897195784822433,26.115378379821777
0.5897172951117953,26.11757493019104
0.5897186662901991,26.11973547935486
0.5897163830391864,26.12195324897766
0.5897177545521938,26.124117374420166
0.5897154714205265,26.126356601715088
0.5897168432680251,26.128507375717163
0.5897145602556126,26.13070321083069
0.5897159324374907,26.132854223251343
0.5897136495442428,26.135072231292725
0.5897150220603883,26.137208938598633
0.5897127392862148,26.139438152313232
0.5897141121365155,26.141573905944824
0.5897118294813264,26.143806219100952
0.5897132026656707,26.145972728729248
0.5897109201293756,26.148218870162964
0.5897122936476515,26.150404930114746
0.5897100112301605,26.15262532234192
0.5897113850822564,26.154776096343994
0.5897091027834793,26.156991958618164
0.5897104769692836,26.159196615219116
0.5897081947891306,26.161373615264893
0.5897095693085314,26.163601398468018
0.5897072872469128,26.165839195251465
0.5897086620997986,26.168025255203247
0.5897063801566241,26.170241832733154
0.5897077553428836,26.172372817993164
0.5897054735180638,26.17462396621704
0.589706849037585,26.176785707473755
0.5897045673310302,26.17901110649109
0.5897059431837021,26.181158781051636
0.5897036615953225,26.183369874954224
0.5897050377810338,26.18551802635193
0.5897027563107395,26.187753677368164
0.5897041328293788,26.1899197101593
0.589701851477081,26.192137718200684
0.5897032283285368,26.19432830810547
0.5897009470941454,26.19653820991516
0.589702324278307,26.198691844940186
0.5897000431617327,26.2008957862854
0.5897014206784889,26.20305848121643
0.5896991396796425,26.205260515213013
0.5897005175288818,26.20744800567627
0.589698236647674,26.20961833000183
0.5896996148292856,26.211799144744873
0.5896973340656271,26.214038848876953
0.5896987125795001,26.216171741485596
0.5896964319333017,26.218417167663574
0.5896978107793253,26.220595359802246
0.5896955302504978,26.222799062728882
0.589696909428561,26.22494101524353
0.5896946290170155,26.227139234542847
0.5896960085270075,26.22929048538208
0.5896937282326549,26.231522798538208
0.589695108074465,26.233662843704224
0.5896928278972161,26.2358980178833
0.5896942080707339,26.238101720809937
0.5896919280105002,26.240280628204346
0.5896933085156147,26.242449045181274
0.5896910285723072,26.244649171829224
0.589692409408908,26.246821880340576
0.5896901295824378,26.24903106689453
0.5896915107504145,26.251187801361084
0.5896892310406929,26.25336217880249
0.589690612539935,26.255545616149902
0.5896883329468735,26.257787942886353
0.5896897147772707,26.25997233390808
0.5896874353007804,26.262192964553833
0.5896888174622223,26.264326810836792
0.5896865381022148,26.266587495803833
0.5896879205945912,26.268733978271484
0.5896856413509779,26.270923852920532
0.5896870241741785,26.27306342124939
0.5896847450468712,26.275283098220825
0.5896861282007858,26.277408123016357
0.589683849189696,26.27964448928833
0.5896852326742146,26.28187608718872
0.589682953779254,26.28407883644104
0.5896843375942664,26.286261796951294
0.5896820588153466,26.288439512252808
0.589683442960743,26.290607452392578
0.5896811642977758,26.292802333831787
0.5896825487734464,26.294983386993408
0.5896802702263436,26.297199964523315
0.5896816550321783,26.299340963363647
0.589679376600852,26.30150580406189
0.589680761736741,26.303711414337158
0.589678483421103,26.30587410926819
0.5896798688869367,26.30804419517517
0.5896775906868991,26.310277462005615
0.5896789764825676,26.312426328659058
0.5896766983980424,26.31465458869934
0.5896780845234361,26.316784620285034
0.5896758065543355,26.31901526451111
0.5896771930093448,26.32115387916565
0.589674915155581,26.32335376739502
0.5896763019400966,26.32549023628235
0.5896740242015817,26.327765464782715
0.5896754113154938,26.32990336418152
0.5896731336921402,26.332152128219604
0.5896745211353397,26.334298849105835
0.5896722436270596,26.336493730545044
0.589673631399437,26.33869242668152
0.589671354006143,26.340881824493408
0.5896727421075889,26.3430335521698
0.5896704648291934,26.3452570438385
0.5896718532595986,26.347421884536743
0.5896695760960142,26.3496150970459
0.5896709648552695,26.35179042816162
0.5896686878064088,26.35398244857788
0.5896700768944051,26.356167316436768
0.5896677999601805,26.358364582061768
0.5896691893768087,26.360528707504272
0.5896669125571332,26.362791538238525
0.5896683023022843,26.364914894104004
0.5896660255970702,26.367122411727905
0.5896674156706354,26.369282245635986
0.5896651390797958,26.371487855911255
0.5896665294816659,26.373627185821533
0.5896642530051138,26.37586736679077
0.5896656437351799,26.37803316116333
0.5896633673728281,26.38022017478943
0.5896647584309817,26.382391452789307
0.5896624821827429,26.384596824645996
0.5896638735688752,26.386792182922363
0.5896615974346627,26.38898229598999
0.5896629891486648,26.391193866729736
0.5896607131283917,26.393393993377686
0.5896621051701552,26.395557641983032
0.5896598292637346,26.397753715515137
0.5896612216331507,26.39993643760681
0.5896589458404958,26.402191162109375
0.589660338537456,26.404330253601074
0.5896580628584802,26.406578302383423
0.5896594558828762,26.408732175827026
0.5896571803174925,26.410978317260742
0.5896585736692158,26.413100957870483
0.5896562982173377,26.415350198745728
0.5896576918962798,26.417484521865845
0.5896554165578209,26.419694900512695
0.5896568105638738,26.421875
0.5896545353387471,26.42408561706543
0.5896559296718026,26.42629361152649
0.5896536545599219,26.4284725189209
0.5896550492198714,26.430668115615845
0.5896527742211506,26.43285822868347
0.5896541692078863,26.435033559799194
0.5896518943222386,26.437206268310547
0.5896532896356523,26.43937873840332
0.5896510148629914,26.441587448120117
0.5896524105029751,26.44377374649048
0.5896501358432151,26.44602632522583
0.589651531809661,26.448189973831177
0.5896492572627154,26.450430631637573
0.5896506535555153,26.452592611312866
0.5896483791212982,26.454821348190308
0.5896497757403443,26.45696234703064
0.5896475014187694,26.459206342697144
0.589648898363954,26.461344480514526
0.5896466241549355,26.463569164276123
0.5896480214261508,26.465717792510986
0.5896457473296025,26.46795678138733
0.5896471449267408,26.470123291015625
0.589644870942577,26.472318172454834
0.5896462688655307,26.474490642547607
0.5896439949936654,26.47671341896057
0.5896453932423268,26.478853225708008
0.5896431194826743,26.481046199798584
0.5896445180569361,26.48320770263672
0.5896422444094105,26.485392570495605
0.5896436433091651,26.487582445144653
0.5896413697736809,26.489797115325928
0.5896427689988208,26.491986989974976
0.5896404955752921,26.49419641494751
0.5896418951257102,26.496363162994385
0.5896396218140517,26.498573780059814
0.5896410216896404,26.50072145462036
0.5896387484897664,26.502933502197266
0.5896401486904186,26.505075454711914
0.5896378756022437,26.507287979125977
0.5896392761278522,26.509408235549927
0.5896370031512909,26.511627197265625
0.5896384040017485,26.51377272605896
0.5896361311367154,26.51599144935608
0.5896375323119153,26.518167972564697
0.5896352595583253,26.520371198654175
0.5896366610581599,26.52253770828247
0.5896343884159276,26.52473759651184
0.5896357902402903,26.526915073394775
0.5896335177093306,26.529094219207764
0.5896349198581146,26.531260013580322
0.5896326474383421,26.53345513343811
0.5896340499114403,26.535650968551636
0.5896317776027702,26.537853479385376
0.5896331804000757,26.5400230884552
0.5896309082024229,26.542246341705322
0.5896323113238293,26.544395208358765
0.5896300392371085,26.546651601791382
0.5896314426825088,26.548832893371582
0.5896291707066357,26.551028966903687
0.5896305744759232,26.553173065185547
0.5896283026108124,26.555386304855347
0.5896297067038808,26.557507038116455
0.5896274349494477,26.559728622436523
0.5896288393661901,26.561880350112915
0.5896265677223499,26.564091444015503
0.5896279724626602,26.566272974014282
0.5896257009293281,26.568491220474243
0.5896271059930995,26.570656776428223
0.5896248345701911,26.572853565216064
0.5896262399573174,26.575018167495728
0.589623968644748,26.57722544670105
0.5896253743551229,26.579384803771973
0.5896231031528077,26.58159613609314
0.589624509186325,26.583791255950928
0.5896222380941797,26.586047172546387
0.589623644450733,26.58819007873535
0.589621373468673,26.590441465377808
0.5896227801481564,26.59257984161377
0.5896205092760975,26.5948007106781
0.5896219162784045,26.59695601463318
0.5896196455162626,26.599164962768555
0.5896210528412873,26.60131025314331
0.5896187821889778,26.603524923324585
0.5896201898366144,26.605661869049072
0.589617919294053,26.60789704322815
0.5896193272641955,26.610080003738403
0.5896170568312982,26.612295389175415
0.5896184651238406,26.614471197128296
0.5896161948005233,26.61668300628662
0.5896176034153597,26.618839502334595
0.5896153332015384,26.621037006378174
0.5896167421385631,26.623175382614136
0.5896144720341535,26.625375509262085
0.5896158812932608,26.62756896018982
0.5896136112981795,26.62974238395691
0.5896150208792635,26.631935358047485
0.589612750993426,26.63415789604187
0.5896141608963814,26.636313915252686
0.5896118911197041,26.638538599014282
0.5896133013444252,26.640668869018555
0.5896110316768245,26.642895698547363
0.5896124422232056,26.64505934715271
0.5896101726645977,26.647295713424683
0.5896115835325336,26.649426460266113
0.5896093140828345,26.651643753051758
0.5896107252722197,26.653761625289917
0.5896084559313459,26.655982971191406
0.5896098674420752,26.65815019607544
0.5896075982099432,26.660353660583496
0.5896090100419112,26.662562131881714
0.5896067409184375,26.664759635925293
0.5896081530715388,26.66693425178528
0.5896058840566397,26.66915273666382
0.5896072965307694,26.67130136489868
0.5896050276243618,26.673487424850464
0.5896064404194145,26.675682306289673
0.5896041716214151,26.67788290977478
0.5896055847372854,26.68007516860962
0.5896033160476107,26.682307243347168
0.5896047294841942,26.684457778930664
0.5896024609027609,26.68672227859497
0.5896038746599525,26.688843965530396
0.5896016061866772,26.691067457199097
0.589603020264372,26.693210124969482
0.5896007518991719,26.695419549942017
0.5896021662972646,26.697550535202026
0.5895998980400566,26.699782609939575
0.5896013127584425,26.701910734176636
0.5895990446091436,26.704142332077026
0.589600459647718,26.70633339881897
0.5895981916062452,26.708516597747803
0.5895996069649037,26.71071434020996
0.5895973390311735,26.712918996810913
0.5895987547098112,26.715092182159424
0.5895964868837413,26.71729040145874
0.5895979028822534,26.719448566436768
0.589595635163761,26.72162628173828
0.5895970514820433,26.72380232810974
0.5895947838710454,26.72599220275879
0.5895962005089931,26.728183269500732
0.5895939330054069,26.73040223121643
0.5895953499629156,26.732547283172607
0.5895930825666588,26.73480796813965
0.5895944998436241,26.73696494102478
0.5895922325546137,26.739205360412598
0.5895936501509316,26.741363048553467
0.5895913829690851,26.743565559387207
0.5895928008846508,26.745704889297485
0.5895905338098858,26.747925996780396
0.5895919520445955,26.75007200241089
0.5895896850768295,26.752280235290527
0.5895911036305787,26.754448175430298
0.5895888367697293,26.756615161895752
0.589590255642414,26.758790969848633
0.5895879888883987,26.76099920272827
0.5895894080799148,26.76315450668335
0.5895871414326513,26.765347957611084
0.5895885609428949,26.767517805099487
0.5895862944023013,26.76969885826111
0.5895877142311681,26.771876573562622
0.5895854477971618,26.774102687835693
0.5895868679445482,26.776280164718628
0.5895846016170473,26.77850317955017
0.5895860220828493,26.780632734298706
0.5895837558617717,26.78286647796631
0.5895851766458853,26.785006999969482
0.5895829105311489,26.78722834587097
0.5895843316334706,26.789366006851196
0.5895820656249933,26.791588306427002
0.5895834870454194,26.7937490940094
0.5895812211431194,26.79597568511963
0.589582642881546,26.798144102096558
0.5895803770853413,26.800379991531372
0.589581799141665,26.80253791809082
0.589579533451474,26.80473780632019
0.5895809558255911,26.806904077529907
0.5895786902413317,26.80910849571228
0.589580112933139,26.81127381324768
0.5895778474547296,26.813506603240967
0.5895792704641232,26.815706491470337
0.5895770050914823,26.817932605743408
0.589578428418359,26.82017707824707
0.5895761631514048,26.822458267211914
0.5895775867956613,26.82466721534729
0.5895753216343124,26.826908349990845
0.5895767455958453,26.829073429107666
0.5895744805400198,26.831312894821167
0.589575904818726,26.833473682403564
0.5895736398683429,26.835713624954224
0.5895750644641191,26.837862491607666
0.5895727996190967,26.840062618255615
0.5895742245318397,26.842233180999756
0.5895719597920968,26.84444284439087
0.5895733850217036,26.846609830856323
0.5895711203871589,26.848803997039795
0.5895725459335265,26.850974559783936
0.5895702814040983,26.85318875312805
0.5895717072671239,26.855390310287476
0.5895694428427314,26.857592344284058
0.5895708690223117,26.85979723930359
0.5895686047028736,26.86203169822693
0.589570031198906,26.864211797714233
0.5895677669843414,26.866429328918457
0.5895691937967229,26.868621110916138
0.5895669296869506,26.870903253555298
0.5895683568155783,26.873083353042603
0.5895660928105173,26.875332355499268
0.5895675202552888,26.877488136291504
0.5895652563548581,26.879751920700073
0.5895666841156706,26.88192844390869
0.5895644203197893,26.884159803390503
0.5895658483965401,26.8863468170166
0.5895635847051275,26.88858199119568
0.5895650130977139,26.89075541496277
0.5895627495106892,26.892956018447876
0.5895641782190091,26.8951473236084
0.5895619147362914,26.897374391555786
0.589563343760242,26.899595260620117
0.5895610803817506,26.901818990707397
0.5895625097212296,26.904017448425293
0.589560246446884,26.90629291534424
0.5895616761017891,26.90849494934082
0.5895594129315086,26.91074562072754
0.5895608429017373,26.912925958633423
0.5895585798354414,26.915167808532715
0.5895600101208917,26.91731309890747
0.5895577471584998,26.919560194015503
0.5895591777590694,26.92171597480774
0.5895569149005013,26.923935651779175
0.5895583458160878,26.926130771636963
0.5895560830612631,26.92835831642151
0.5895575142917646,26.930553674697876
0.5895552516406027,26.932775497436523
0.5895566831859171,26.934956789016724
0.5895544206383379,26.937130451202393
0.5895558524983633,26.939377069473267
0.5895535900542865,26.941601037979126
0.589555022228921,26.94378900527954
0.5895527598882665,26.946076154708862
0.5895541923774078,26.948241710662842
0.5895519301400954,26.95045757293701
0.589553362943642,26.952621459960938
0.5895511008095918,26.954847812652588
0.5895525339274418,26.957025051116943
0.5895502718965736,26.959267377853394
0.5895517053286252,26.961424350738525
0.589549443400859,26.963696479797363
0.5895508771470106,26.96587038040161
0.5895486153222667,26.968098640441895
0.5895500493824165,26.97027039527893
0.5895477876606147,26.97251009941101
0.5895492220346614,26.974692344665527
0.589546960415722,26.976902723312378
0.5895483951035638,26.97907567024231
0.589546133587407,26.981256008148193
0.5895475685889425,26.983436822891235
0.5895453071754888,26.985637426376343
0.5895467424906166,26.987844467163086
0.589544481179786,26.990085124969482
0.5895459168084046,26.99223518371582
0.5895436556001178,26.994468212127686
0.5895450915421259,26.996644020080566
0.5895428304363028,26.998860359191895
0.5895442666915993,27.001023769378662
0.589542005688161,27.003253936767578
0.5895434422566443,27.005388975143433
0.5895411813555109,27.00764489173889
0.5895426182370802,27.009809732437134
0.5895403574381725,27.012043476104736
0.5895417946327264,27.01426649093628
0.5895395339359649,27.016493558883667
0.5895409714434022,27.018697261810303
0.5895387108487079,27.020933389663696
0.5895401486689277,27.023119926452637
0.5895378881762209,27.025333404541016
0.5895393263091224,27.027523040771484
0.5895370659183242,27.029725074768066
0.5895385043638063,27.03193235397339
0.5895362440748372,27.034172773361206
0.5895376828327991,27.036319971084595
0.5895354226455802,27.038557529449463
0.589536861715921,27.040746688842773
0.5895346016303732,27.042959213256836
0.5895360410129921,27.045113563537598
0.5895337810290364,27.04736852645874
0.5895352207238326,27.04950761795044
0.5895329608413902,27.051774501800537
0.589534400848263,27.05391573905945
0.5895321410672547,27.056158304214478
0.5895335813861036,27.058361291885376
0.5895313217064506,27.060560703277588
0.589532762337175,27.06272268295288
0.5895305027587986,27.064963817596436
0.5895319437012979,27.06710910797119
0.5895296842241191,27.069294929504395
0.589531125478293,27.071475744247437
0.5895288661022332,27.07367777824402
0.5895303076679812,27.07586145401001
0.5895280483929619,27.0781090259552
0.5895294902701834,27.08025598526001
0.5895272310961257,27.08249568939209
0.5895286732847205,27.084638357162476
0.5895264142115462,27.086852312088013
0.589527856711414,27.089014530181885
0.5895255977390441,27.09119439125061
0.5895270405500849,27.09336805343628
0.5895247816784412,27.095624208450317
0.5895262248005545,27.097771883010864
0.5895239660295586,27.09999132156372
0.5895254094626444,27.10216975212097
0.589523150792218,27.104372024536133
0.5895245945361762,27.106549739837646
0.5895223359662408,27.108728647232056
0.5895237800209714,27.11088728904724
0.5895215215514488,27.113114595413208
0.5895229659168517,27.115272045135498
0.5895207075476637,27.11748743057251
0.5895221522236391,27.119696140289307
0.5895198939547075,27.12188410758972
0.5895213389411555,27.124082326889038
0.5895190807724022,27.1263210773468
0.589520526069223,27.128483772277832
0.5895182680005698,27.13074517250061
0.5895197136076636,27.132887363433838
0.5895174556390326,27.135079622268677
0.5895189015562996,27.137258052825928
0.5895166436876129,27.139490842819214
0.5895180899149536,27.14165472984314
0.5895158321461331,27.143928050994873
0.5895172786834476,27.146116971969604
0.5895150210144154,27.14834427833557
0.5895164678616043,27.150529623031616
0.5895142102922828,27.152751922607422
0.5895156574492464,27.154988050460815
0.5895133999795578,27.157253742218018
0.5895148474461969,27.159465789794922
0.5895125900760633,27.161749839782715
0.589514037852278,27.164013147354126
0.5895117805816219,27.166260719299316
0.5895132286673133,27.168442010879517
0.5895109714960568,27.170727491378784
0.5895124198911252,27.172934770584106
0.589510162819191,27.175219297409058
0.5895116115235374,27.177462100982666
0.5895093545508477,27.17987823486328
0.5895108035643727,27.18222713470459
0.5895085466908505,27.184680223464966
0.5895099960134549,27.18700933456421
0.5895077392390222,27.18926215171814
0.589509188870607,27.191447496414185
0.5895069321951869,27.193658590316772
0.5895083821356527,27.195889472961426
0.5895061255591676,27.19810461997986
0.5895075758084157,27.200274229049683
0.5895053193307882,27.202491998672485
0.5895067698887195,27.204624891281128
0.5895045135098725,27.20686674118042
0.5895059643763882,27.209020614624023
0.5895037080962445,27.211239337921143
0.5895051592712455,27.21342134475708
0.589502903089728,27.215657234191895
0.5895043545731152,27.217893362045288
0.5895020984901469,27.220218181610107
0.5895035502818221,27.222447633743286
0.5895012942973257,27.224682807922363
0.5895027463971899,27.226895809173584
0.5895004905110884,27.22916603088379
0.5895019429190429,27.231425285339355
0.5894996871312597,27.233711004257202
0.5895011398472058,27.2359778881073
0.5894988841576637,27.238232851028442
0.5895003371815029,27.24041199684143
0.5894980815901251,27.24267578125
0.5894995349217586,27.244826793670654
0.5894972794284683,27.247095584869385
0.589498733067798,27.24924898147583
0.5894964776725187,27.25145411491394
0.5894979316194457,27.253623247146606
0.5894956763221005,27.255881309509277
0.5894971305765266,27.25804567337036
0.5894948753770389,27.260260581970215
0.5894963299388659,27.26244282722473
0.5894940748371589,27.26467537879944
0.5894955297062884,27.26683735847473
0.5894932747022856,27.26903200149536
0.5894947298786193,27.271210193634033
0.5894924749722444,27.27342414855957
0.5894939304556841,27.27561044692993
0.5894916756468603,27.277853965759277
0.589493131437308,27.280047178268433
0.5894908767259592,27.282331943511963
0.5894923328233165,27.284486293792725
0.5894900782093662,27.286739826202393
0.5894915346135351,27.288869619369507
0.5894892800969072,27.29106092453003
0.5894907368077897,27.293200492858887
0.5894884823884077,27.29542303085327
0.589489939405906,27.29758906364441
0.5894876850836935,27.299809455871582
0.5894891424077098,27.301959991455078
0.5894868881825909,27.304221630096436
0.589488345813027,27.30641222000122
0.5894860916849255,27.30861210823059
0.5894875496216836,27.310786247253418
0.5894852955905235,27.312971830368042
0.5894867538335059,27.315130949020386
0.5894844998992111,27.317304849624634
0.5894859584483202,27.31947684288025
0.5894837046108148,27.321686506271362
0.5894851634659528,27.323837280273438
0.5894829097251609,27.326059818267822
0.5894843688862301,27.328224420547485
0.5894821152420756,27.33048367500305
0.5894835747089786,27.332699060440063
0.5894813211613859,27.334906339645386
0.589482780934025,27.33704423904419
0.589480527482918,27.339280366897583
0.589481987561196,27.34142518043518
0.5894797342064992,27.343634366989136
0.5894811945903183,27.345813989639282
0.5894789413319561,27.348041534423828
0.5894804020212191,27.35021209716797
0.5894781488591156,27.352411031723022
0.5894796098537253,27.354573249816895
0.589477356787805,27.356801986694336
0.5894788180876639,27.358967065811157
0.5894765651178514,27.36115527153015
0.5894780267228623,27.36332893371582
0.5894757738490818,27.365530490875244
0.5894772357591476,27.36770987510681
0.5894749829813237,27.369916677474976
0.5894764451963472,27.37206268310547
0.5894741925144048,27.374273777008057
0.5894756550342888,27.37644338607788
0.5894734024481523,27.378660678863525
0.5894748652727999,27.38080930709839
0.5894726127823939,27.38303780555725
0.5894740759117081,27.38516879081726
0.5894718235169576,27.387381553649902
0.5894732869508413,27.38952088356018
0.5894710346516708,27.39175033569336
0.5894724983900274,27.39390540122986
0.5894702461863619,27.396111726760864
0.5894717102290941,27.39828610420227
0.5894694581208585,27.400511264801025
0.5894709224678697,27.4026837348938
0.589468670454989,27.404876947402954
0.5894701351061824,27.407024145126343
0.5894678831885812,27.409221649169922
0.5894693481438604,27.41140842437744
0.589467096321464,27.41361093521118
0.589468561580732,27.415801763534546
0.5894663098534654,27.417981386184692
0.5894677754166258,27.42015838623047
0.589465523784414,27.42240881919861
0.5894669896513701,27.424577713012695
0.5894647381141385,27.42677640914917
0.5894662042847936,27.42893123626709
0.5894639528424673,27.43120527267456
0.589465419316725,27.43333625793457
0.5894631679692293,27.435556173324585
0.5894646347469934,27.437683582305908
0.5894623834942535,27.43988823890686
0.5894638505754274,27.442065238952637
0.5894615994173686,27.444225311279297
0.5894630668018562,27.44639754295349
0.5894608157384041,27.44861078262329
0.5894622834261088,27.450782775878906
0.5894600324571887,27.45299220085144
0.5894615004480145,27.455156326293945
0.5894592495735519,27.457345485687256
0.5894607178674025,27.459525108337402
0.589458467087323,27.461701154708862
0.5894599356841024,27.463874101638794
0.5894576849983314,27.466130018234253
0.5894591538979433,27.468271255493164
0.5894569033064067,27.470478534698486
0.5894583725087551,27.472633361816406
0.5894561220113783,27.474854230880737
0.5894575915163673,27.47700548171997
0.5894553411130762,27.479223251342773
0.5894568109206099,27.48136568069458
0.5894545606113301,27.48357391357422
0.5894560307213124,27.48570442199707
0.5894537805059697,27.487940073013306
0.5894552509183051,27.490143537521362
0.5894530007968256,27.49235701560974
0.5894544715114177,27.494571685791016
0.5894522214837272,27.496801137924194
0.5894536925004806,27.498956441879272
0.5894514425665052,27.501187801361084
0.5894529138853241,27.50335669517517
0.5894506640449897,27.50555682182312
0.5894521356657784,27.507750749588013
0.5894498859190108,27.509913444519043
0.5894513578416738,27.512080192565918
0.5894491081883994,27.514351844787598
0.589450580412841,27.516478776931763
0.5894483308529858,27.518683671951294
0.5894498033791106,27.52086329460144
0.5894475539126007,27.52306890487671
0.5894490267403132,27.525216817855835
0.5894467773670751,27.527402877807617
0.5894482504962796,27.529540300369263
0.5894460012162394,27.531734943389893
0.5894474746468408,27.533868312835693
0.5894452254599246,27.536076307296753
0.5894466991918277,27.53822612762451
0.5894444500979622,27.540423154830933
0.5894459241310712,27.542618989944458
0.5894436751301829,27.544825077056885
0.5894451494644029,27.546977519989014
0.5894429005564179,27.549220323562622
0.5894443751916536,27.551375150680542
0.5894421263764987,27.55357050895691
0.589443601312655,27.555763244628906
0.5894413525902567,27.55795383453369
0.5894428278272383,27.560126781463623
0.5894405791975232,27.56234645843506
0.5894420547352354,27.56447434425354
0.5894398061981299,27.566733360290527
0.5894412820364774,27.568862676620483
0.5894390335919085,27.57106375694275
0.5894405097307963,27.57321524620056
0.5894382613786906,27.575428009033203
0.5894397378180241,27.57758593559265
0.5894374895583084,27.579796314239502
0.5894389662979923,27.5819251537323
0.5894367181305936,27.58414125442505
0.5894381951705333,27.58631730079651
0.5894359470953782,27.588489770889282
0.5894374244354789,27.590671062469482
0.5894351764524944,27.59284806251526
0.5894366540926614,27.595009088516235
0.5894344062017747,27.59719681739807
0.5894358841419131,27.599326610565186
0.5894336363430509,27.60154104232788
0.5894351145830663,27.603708505630493
0.5894328668761558,27.6058669090271
0.5894343454159535,27.608049631118774
0.5894320978009219,27.610267400741577
0.5894335766404072,27.612401723861694
0.5894313291171815,27.61463475227356
0.5894328082562604,27.61680030822754
0.5894305608247677,27.61901307106018
0.5894320402633453,27.621171712875366
0.5894297929235129,27.62336277961731
0.5894312726614949,27.625513315200806
0.5894290254132504,27.627717971801758
0.5894305054505421,27.629844665527344
0.5894282582938126,27.63207244873047
0.5894297386303201,27.634237051010132
0.589427491565033,27.636455059051514
0.5894289722006619,27.638623476028442
0.5894267252267448,27.640809774398804
0.5894282061614008,27.642982721328735
0.5894259592787807,27.64517831802368
0.58942744051237,27.6473171710968
0.5894251937209747,27.649511098861694
0.5894266752534025,27.651689052581787
0.5894244285531597,27.6538987159729
0.5894259103843323,27.656066417694092
0.5894236637751695,27.65827703475952
0.589425145904993,27.660460472106934
0.5894228993868376,27.662715911865234
0.5894243818152177,27.66485357284546
0.5894221353879977,27.667072296142578
0.5894236181148407,27.669222593307495
0.5894213717784837,27.67141842842102
0.5894228548036955,27.673568964004517
0.5894206085581294,27.675767421722412
0.5894220918816162,27.67792057991028
0.5894198457267688,27.680164098739624
0.5894213293484366,27.68235158920288
0.5894190832842358,27.68453550338745
0.589420567203991,27.686724424362183
0.5894183212303646,27.68888521194458
0.5894198054481137,27.691048622131348
0.5894175595649894,27.69323468208313
0.5894190440806385,27.69539785385132
0.5894167982879451,27.69762372970581
0.5894182831014004,27.699799060821533
0.5894160373990653,27.702001333236694
0.5894175225102335,27.704188585281372
0.5894152768981848,27.706419944763184
0.5894167623069725,27.70857548713684
0.5894145167851387,27.710806131362915
0.5894160024914518,27.71294379234314
0.589413757059761,27.715206146240234
0.5894152430635065,27.717374563217163
0.5894129977218868,27.71957039833069
0.5894144840229711,27.72172784805298
0.589412238771351,27.72393560409546
0.5894137253696807,27.72611165046692
0.5894114802079884,27.728312253952026
0.5894129671034705,27.730480194091797
0.5894107220316341,27.73268985748291
0.589412209224175,27.73487401008606
0.5894099642421233,27.73705816268921
0.5894114517316301,27.739227056503296
0.5894092068392915,27.741425275802612
0.5894106946256706,27.743592739105225
0.5894084498229736,27.745815753936768
0.5894099379061322,27.747981786727905
0.5894076931930051,27.75020956993103
0.58940918157285,27.752368688583374
0.5894069369492217,27.75460457801819
0.5894084256256599,27.75677514076233
0.5894061810914588,27.759007215499878
0.5894076700643974,27.7611403465271
0.5894054256195522,27.763342142105103
0.5894069148888981,27.765498161315918
0.5894046705333377,27.767717838287354
0.5894061600989979,27.769894123077393
0.5894039158326511,27.772077322006226
0.5894054056945329,27.774253368377686
0.5894031615173283,27.776469230651855
0.589404651675339,27.778634309768677
0.5894024075872054,27.78083109855652
0.5894038980412519,27.783005475997925
0.5894016540421185,27.785189628601074
0.5894031447921084,27.78735876083374
0.589400900881904,27.78955340385437
0.5894023919277444,27.791718006134033
0.5894001481063981,27.79394817352295
0.5894016394479963,27.796112060546875
0.589399395715437,27.798331260681152
0.5894008873527006,27.80047917366028
0.5893986437088574,27.80268692970276
0.5894001356416938,27.804837226867676
0.5893978920864958,27.807050943374634
0.5893993843148126,27.809197902679443
0.5893971408481891,27.811413049697876
0.5893986333718937,27.813554286956787
0.5893963899937738,27.81576919555664
0.5893978828127738,27.81790566444397
0.5893956395230868,27.820101737976074
0.5893971326372898,27.822270154953003
0.5893948894359651,27.824466943740845
0.5893963828452788,27.826658725738525
0.5893941397322456,27.828861474990845
0.5893956334365777,27.831034183502197
0.5893933904117655,27.83323049545288
0.589394884411024,27.8354012966156
0.5893926414743621,27.837599277496338
0.5893941357684546,27.83978271484375
0.5893918929198726,27.841975212097168
0.5893933875087068,27.84413719177246
0.5893911447481343,27.846380472183228
0.5893926396316183,27.848522901535034
0.5893903969589847,27.850738763809204
0.5893918921370264,27.852858543395996
0.5893896495522613,27.855056047439575
0.589391145024769,27.857215404510498
0.589388902527802,27.859431743621826
0.5893903982946833,27.861594915390015
0.5893881558854444,27.86382555961609
0.5893896519466075,27.86599087715149
0.5893874096250261,27.86821985244751
0.5893889059803794,27.870426177978516
0.5893866637463854,27.87266755104065
0.5893881603958366,27.874842882156372
0.5893859182493599,27.8770694732666
0.5893874151928177,27.87926483154297
0.589385173133788,27.88149666786194
0.5893866703711603,27.883694171905518
0.5893844283995079,27.885892629623413
0.589385925930703,27.88806462287903
0.5893836840463575,27.89031457901001
0.589385181871284,27.892491579055786
0.5893829400741754,27.894756317138672
0.5893844381927416,27.896945476531982
0.5893821964828002,27.89916205406189
0.5893836948949144,27.901335954666138
0.58938145327207,27.90356206893921
0.5893829519776409,27.905718564987183
0.5893807104418239,27.90800952911377
0.5893822094407597,27.91018533706665
0.5893799679919002,27.912378549575806
0.5893814672841097,27.914546966552734
0.5893792259221379,27.916772603988647
0.5893807255075296,27.918956518173218
0.5893784842323757,27.921139001846313
0.5893799841108585,27.92330265045166
0.5893777429224528,27.92552161216736
0.5893792430939351,27.927699089050293
0.5893770019922081,27.929883003234863
0.5893785024565988,27.932058095932007
0.5893762614414809,27.93429732322693
0.5893777621986888,27.93643546104431
0.5893755212701101,27.93866991996765
0.589377022320044,27.94080376625061
0.5893747814779353,27.943028450012207
0.589376282820504,27.945188283920288
0.5893740420647957,27.947400093078613
0.5893755436999083,27.949570417404175
0.5893733030305311,27.95181941986084
0.5893748049580964,27.95395064353943
0.5893725643749808,27.956196308135986
0.5893740665949079,27.958375930786133
0.5893718260979846,27.96057415008545
0.5893733286101824,27.962770223617554
0.589371088199382,27.96496868133545
0.5893725910037599,27.9671528339386
0.5893703506790132,27.969377517700195
0.5893718537754801,27.971532583236694
0.5893696135367179,27.97373342514038
0.5893711169251831,27.975907564163208
0.5893688767723363,27.978121519088745
0.5893703804527088,27.98026466369629
0.5893681403857082,27.982526540756226
0.5893696443578975,27.98465847969055
0.5893674043766739,27.986882209777832
0.5893689086405894,27.98903226852417
0.5893666687450738,27.99122428894043
0.5893681733006246,27.993377447128296
0.5893659334907482,27.995579719543457
0.5893674383378439,27.997730255126953
0.5893651986135373,27.999958276748657
0.5893667037520873,28.002122402191162
0.5893644641132821,28.00432252883911
0.5893659695431959,28.006505012512207
0.589363729989823,28.008692264556885
0.58936523571101,28.01085329055786
0.5893629962430005,28.013012647628784
0.5893645022553703,28.015188932418823
0.5893622628726555,28.017422676086426
0.5893637691761179,28.01958155632019
0.5893615298786291,28.021770477294922
0.5893630364730936,28.023967504501343
0.589360797260762,28.02616286277771
0.5893623041461383,28.02833080291748
0.5893600650188953,28.03058433532715
0.5893615721950933,28.032716512680054
0.5893593331528703,28.034947872161865
0.5893608406197995,28.037097215652466
0.589358601662528,28.039375066757202
0.5893601094200985,28.0415461063385
0.5893578705477096,28.043737173080444
0.5893593785958314,28.04591965675354
0.5893571398082569,28.048179864883423
0.5893586481468398,28.050331830978394
0.589356409444011,28.052523851394653
0.589357918072965,28.054705381393433
0.5893556794548137,28.056915521621704
0.5893571883740487,28.059093952178955
0.5893549498405067,28.06126070022583
0.5893564590499327,28.063411235809326
0.5893542206009316,28.06561851501465
0.5893557301004588,28.067782163619995
0.58935349173593,28.069977283477783
0.5893550015254686,28.072152614593506
0.5893527632453441,28.074365377426147
0.5893542733248043,28.07651424407959
0.5893520351290159,28.078739643096924
0.5893535454983078,28.080877542495728
0.5893513073867873,28.083106517791748
0.5893528180458212,28.085231065750122
0.5893505800185007,28.08744168281555
0.589352090967187,28.08960223197937
0.5893498530239981,28.09180998802185
0.589351364262247,28.093959093093872
0.589349126403122,28.096184253692627
0.589350637930844,28.09835147857666
0.5893484001557147,28.100577116012573
0.5893499119728202,28.102741956710815
0.5893476742816186,28.104926586151123
0.5893491863880184,28.107101440429688
0.5893469487806767,28.109291553497314
0.5893484611762808,28.111462354660034
0.5893462236527313,28.113685846328735
0.5893477363374505,28.115842580795288
0.5893454988976252,28.11812472343445
0.5893470118713702,28.12029194831848
0.5893447745152014,28.12248921394348
0.5893462877778829,28.124629259109497
0.5893440505053027,28.126840353012085
0.5893455640568313,28.128970861434937
0.5893433268677722,28.131190538406372
0.5893448407080586,28.133310317993164
0.5893426036024529,28.13553023338318
0.5893441177314079,28.137685537338257
0.589341880709188,28.139891386032104
0.5893433951267226,28.142070531845093
0.5893411581878208,28.144250631332397
0.5893426728938457,28.14643383026123
0.5893404360381947,28.14869213104248
0.5893419510326209,28.150847673416138
0.5893397142601532,28.153027534484863
0.5893412295428914,28.155195951461792
0.5893389928535395,28.157418727874756
0.5893405084245009,28.15961217880249
0.5893382718181974,28.161811113357544
0.5893397876772931,28.163974046707153
0.5893375511539707,28.16619348526001
0.5893390673011117,28.168341875076294
0.589336830860703,28.17056393623352
0.5893383472958005,28.172722578048706
0.5893361109382381,28.174917459487915
0.5893376276612033,28.177076816558838
0.5893353913864201,28.179320096969604
0.5893369083971642,28.181471586227417
0.5893346722050932,28.18372344970703
0.5893361895035273,28.18589448928833
0.5893339533941012,28.1880943775177
0.5893354709801366,28.190281629562378
0.5893332349532882,28.192476987838745
0.5893347528268366,28.194645404815674
0.5893325168824988,28.196836709976196
0.589334035043471,28.199007511138916
0.5893317991815773,28.201186656951904
0.5893333176298851,28.203373908996582
0.5893310818503678,28.205578565597534
0.5893326005859229,28.20781135559082
0.5893303648887152,28.21004605293274
0.5893318839114287,28.212200164794922
0.5893296482964641,28.214479684829712
0.5893311676062476,28.216630697250366
0.5893289320734592,28.21883773803711
0.5893304516702242,28.221009731292725
0.5893282162195449,28.223227739334106
0.5893297361032033,28.225400924682617
0.5893275007345664,28.227665185928345
0.5893290209050299,28.229819774627686
0.5893267856183686,28.232009887695312
0.5893283060755489,28.23419165611267
0.5893260708707965,28.236395120620728
0.5893275916146052,28.238569498062134
0.5893253564916952,28.240750312805176
0.5893268775220443,28.242903470993042
0.58932464248091,28.24510622024536
0.5893261637977112,28.247325658798218
0.5893239288382861,28.249535083770752
0.5893254504414511,28.25174117088318
0.5893232155636686,28.2539484500885
0.5893247374531099,28.25614595413208
0.5893225026569034,28.258373737335205
0.5893240248325325,28.26052689552307
0.589321790117836,28.26275396347046
0.589323312579565,28.264901638031006
0.5893210779463117,28.26709532737732
0.5893226006940526,28.26926565170288
0.5893203661421763,28.271483659744263
0.5893218891758414,28.27361559867859
0.5893196547052757,28.275853633880615
0.589321178024777,28.278000354766846
0.5893189436354556,28.280192613601685
0.5893204672407053,28.28243350982666
0.5893182329325619,28.284618616104126
0.5893197568234724,28.286806106567383
0.5893175225964409,28.289016485214233
0.5893190467729242,28.29117250442505
0.5893168126269386,28.293368101119995
0.5893183370889071,28.29555320739746
0.589316103023901,28.29775643348694
0.5893176277712671,28.29994797706604
0.5893153937871746,28.30216097831726
0.5893169188198506,28.30429482460022
0.5893146849166057,28.30651330947876
0.5893162102345041,28.30864977836609
0.5893139764120405,28.310882329940796
0.5893155020150739,28.313029289245605
0.589313268273326,28.31525707244873
0.5893147941614066,28.31740641593933
0.5893125605003083,28.3196280002594
0.5893140866733491,28.32177424430847
0.5893118530928344,28.324002742767334
0.5893133795507477,28.32620143890381
0.5893111460507511,28.32837224006653
0.5893126727934496,28.330569744110107
0.5893104393739049,28.332748413085938
0.5893119664013013,28.334940910339355
0.5893097330621431,28.337162971496582
0.5893112603741502,28.33932113647461
0.5893090271153125,28.341509103775024
0.589310554711843,28.343738794326782
0.5893083215332605,28.345930337905884
0.5893098494142269,28.348121643066406
0.589307616315834,28.35037851333618
0.5893091444811493,28.35252094268799
0.5893069114628801,28.35477924346924
0.5893084399124575,28.356929540634155
0.5893062069742464,28.359115839004517
0.5893077357079988,28.361247062683105
0.5893055028497802,28.36344337463379
0.5893070318676205,28.365601778030396
0.5893047990893294,28.36782455444336
0.5893063283911704,28.369962453842163
0.589304095692741,28.37217926979065
0.589305625278496,28.374349117279053
0.589303392659863,28.376532554626465
0.589304922529445,28.378735780715942
0.589302689990543,28.380919456481934
0.5893042201438652,28.383086442947388
0.589301987684629,28.385277032852173
0.5893035181216046,28.387434720993042
0.5893012857419689,28.389626026153564
0.5893028164625109,28.391818046569824
0.5893005841624106,28.394028186798096
0.5893021151664324,28.396179676055908
0.589299882945802,28.398383855819702
0.5893014142332171,28.400519371032715
0.5892991820919917,28.40278434753418
0.5893007136627132,28.40495014190674
0.5892984816008277,28.407188653945923
0.589300013454769,28.409324884414673
0.5892977814721583,28.41153073310852
0.5892993136092327,28.41368341445923
0.5892970817058317,28.41595721244812
0.589298614125953,28.418123722076416
0.5892963823016967,28.42034101486206
0.5892979150047782,28.42250657081604
0.5892956832596019,28.424705266952515
0.5892972162455571,28.426881790161133
0.5892949845793956,28.42904496192932
0.5892965178481383,28.431215524673462
0.5892942862609268,28.43341565132141
0.5892958198123704,28.43556523323059
0.5892935883040442,28.43775224685669
0.5892951221381026,28.439929008483887
0.5892928907085967,28.442142724990845
0.5892944248251837,28.444305181503296
0.5892921934744333,28.446542739868164
0.5892937278734623,28.44869351387024
0.5892914966014031,28.450942277908325
0.5892930312827881,28.453087329864502
0.589290800089355,28.455264806747437
0.5892923350530099,28.45739769935608
0.5892901039381385,28.45963454246521
0.5892916391839771,28.46178960800171
0.5892894081476027,28.463991165161133
0.589290943675539,28.466167211532593
0.5892887127175971,28.46839189529419
0.589290248527545,28.47055697441101
0.5892880176479709,28.472750663757324
0.5892895537398443,28.47492027282715
0.589287322938574,28.477093935012817
0.589288859312287,28.479258060455322
0.5892866285892557,28.48147940635681
0.5892881652447225,28.48365807533264
0.5892859345998658,28.485867261886597
0.5892874715370003,28.488027095794678
0.5892852409702541,28.49024248123169
0.5892867781889707,28.49240279197693
0.5892845477002704,28.49462604522705
0.5892860852004831,28.496779203414917
0.5892838547897647,28.49899673461914
0.5892853925713878,28.50112819671631
0.589283162238587,28.503340005874634
0.5892847003015348,28.505489826202393
0.5892824700465874,28.507704257965088
0.5892840083907742,28.509855270385742
0.589281778213616,28.51204228401184
0.5892833168389561,28.514188051223755
0.5892810867395231,28.51646089553833
0.5892826256459311,28.518616676330566
0.5892803956241589,28.520829916000366
0.5892819348115491,28.52300000190735
0.589279704867374,28.52516746520996
0.5892812443356611,28.527334451675415
0.5892790144690186,28.52954649925232
0.589280554218117,28.531715154647827
0.589278324428944,28.53392195701599
0.5892798644587681,28.536101579666138
0.5892776347469999,28.538307189941406
0.5892791750574645,28.540475130081177
0.5892769454230375,28.542678594589233
0.5892784860140573,28.544837951660156
0.5892762564569077,28.547053813934326
0.5892777973283972,28.549184799194336
0.5892755678484611,28.55138111114502
0.5892771090003353,28.553523540496826
0.5892748795975492,28.555745840072632
0.5892764210297226,28.55789804458618
0.5892741917040223,28.5600905418396
0.5892757334164098,28.562270879745483
0.589273504167732,28.564478397369385
0.5892750461602484,28.566667079925537
0.5892728169885296,28.568862438201904
0.58927435926109,28.57104182243347
0.5892721301662659,28.57323694229126
0.5892736727187851,28.575416803359985
0.5892714437007928,28.57760787010193
0.5892729865331855,28.579784870147705
0.5892707575919615,28.58199167251587
0.5892723007041429,28.58414578437805
0.5892700718396233,28.586384057998657
0.5892716152315086,28.588541269302368
0.5892693864436302,28.590773344039917
0.5892709301151344,28.592923879623413
0.5892687014038337,28.5951247215271
0.5892702453548718,28.597283840179443
0.5892680167200854,28.599504709243774
0.5892695609505729,28.601649522781372
0.5892673323922375,28.603861808776855
0.5892688769020892,28.606037616729736
0.5892666484201416,28.6082284450531
0.5892681932092732,28.610386848449707
0.5892659648036499,28.61258864402771
0.5892675098719763,28.61474370956421
0.5892652815426144,28.616973400115967
0.5892668268900509,28.619144916534424
0.5892645986368872,28.621321439743042
0.5892661442633493,28.623493671417236
0.5892639160863204,28.625694751739502
0.5892654619917239,28.627881288528442
0.5892632338907667,28.630120754241943
0.5892647800750266,28.632259130477905
0.5892625520500783,28.634506702423096
0.5892640985131102,28.636669397354126
0.5892618705641075,28.638850450515747
0.5892634173058269,28.64099669456482
0.5892611894327069,28.643218517303467
0.5892627364530294,28.64535927772522
0.5892605086557294,28.647613048553467
0.5892620559545706,28.64974880218506
0.5892598282330274,28.651963472366333
0.5892613758103029,28.654130458831787
0.5892591481644538,28.65632128715515
0.5892606960200794,28.658501148223877
0.5892584684498614,28.66070246696472
0.5892600165837527,28.662846565246582
0.5892577890891032,28.66502857208252
0.5892593375011761,28.667191982269287
0.5892571100820322,28.669395208358765
0.5892586587722025,28.67157816886902
0.5892564314285015,28.673763513565063
0.589257980396685,28.675941705703735
0.5892557531283642,28.67818784713745
0.5892573023744767,28.680326223373413
0.5892550751814737,28.68256640434265
0.5892566247054312,28.68475914001465
0.5892543975876832,28.68697738647461
0.5892559473894015,28.689128160476685
0.589253720346846,28.69133472442627
0.5892552704262414,28.693475246429443
0.5892530434588157,28.695707321166992
0.5892545938158041,28.69783353805542
0.5892523669234461,28.700031518936157
0.5892539175579435,28.702210426330566
0.5892516907405904,28.704394578933716
0.5892532416525131,28.706528663635254
0.5892510149101025,28.70875096321106
0.5892525660993666,28.710883140563965
0.5892503394318362,28.713085412979126
0.5892518908983579,28.715256690979004
0.5892496643056454,28.717468738555908
0.5892512160493412,28.71966814994812
0.5892489895313842,28.721874475479126
0.5892505415521698,28.724040746688843
0.5892483151089063,28.72627067565918
0.5892498674066983,28.72840642929077
0.5892476410380659,28.730644464492798
0.5892491936127807,28.732800006866455
0.5892469673187172,28.735005378723145
0.5892485201702713,28.73716926574707
0.5892462939507145,28.739379167556763
0.5892478470790242,28.741523027420044
0.5892456209339123,28.743757486343384
0.589247174338894,28.745909690856934
0.5892449482681645,28.74810528755188
0.5892465019497349,28.750261545181274
0.5892442759533262,28.752446174621582
0.5892458299114016,28.75460386276245
0.5892436039892516,28.756821393966675
0.5892451582237488,28.75898241996765
0.5892429323757952,28.761176347732544
0.5892444868866309,28.763341426849365
0.5892422611128121,28.765512466430664
0.5892438158999027,28.767695426940918
0.5892415902001569,28.76990032196045
0.5892431452634194,28.772067070007324
0.5892409196376845,28.77426552772522
0.5892424749770355,28.776392221450806
0.5892402494252498,28.77862787246704
0.5892418050406061,28.780781507492065
0.5892395795627079,28.7829749584198
0.5892411354539863,28.78513813018799
0.5892389100499139,28.78735637664795
0.5892404662170313,28.78952956199646
0.5892382408867229,28.791744232177734
0.5892397973295962,28.793889045715332
0.5892375720729901,28.796093463897705
0.5892391287915364,28.79826545715332
0.5892369036085711,28.80046057701111
0.5892384606027069,28.802637815475464
0.589236235493321,28.80481219291687
0.5892377927629638,28.80697989463806
0.5892355677270955,28.80918049812317
0.5892371252721623,28.811338424682617
0.5892349003097499,28.813530683517456
0.5892364581301578,28.815722942352295
0.5892342332411403,28.81792426109314
0.5892357913368061,28.820099115371704
0.5892335665211219,28.822305917739868
0.5892351248919632,28.82445216178894
0.5892329001495508,28.826701641082764
0.5892344587954846,28.828842163085938
0.5892322341262828,28.83106303215027
0.5892337930472263,28.833266735076904
0.5892315684511739,28.835509538650513
0.5892331276470445,28.837660312652588
0.5892309031240799,28.839872360229492
0.5892324625947949,28.84205722808838
0.589230238144857,28.84426784515381
0.5892317978903339,28.846482515335083
0.5892295735133614,28.848694562911987
0.5892311335335175,28.850853443145752
0.5892289092294495,28.853058576583862
0.5892304695242021,28.85520601272583
0.5892282452929773,28.85740065574646
0.5892298058622442,28.859564542770386
0.5892275817038014,28.861765384674072
0.5892291425474999,28.863959312438965
0.5892269184617782,28.866184949874878
0.589228479579826,28.86833643913269
0.5892262555667644,28.870591640472412
0.589227816959079,28.872749090194702
0.5892255930186163,28.874938488006592
0.5892271546851154,28.877095460891724
0.5892249308171911,28.879316091537476
0.5892264927577922,28.88148307800293
0.589224268962345,28.883739471435547
0.589225831176966,28.88587212562561
0.5892236074539353,28.888097286224365
0.5892251699424939,28.890270471572876
0.5892229462918185,28.892452716827393
0.5892245090542326,28.89463448524475
0.5892222854758521,28.89682626724243
0.5892238485120393,28.898978233337402
0.5892216250058929,28.901174545288086
0.5892231883157711,28.903323888778687
0.589220964881798,28.905534029006958
0.5892225284652854,28.9077091217041
0.5892203051034247,28.90988540649414
0.589221868960439,28.91206383705139
0.5892196456706303,28.914294004440308
0.5892212098010896,28.916456937789917
0.5892189865832722,28.9186692237854
0.5892205509870944,28.9207980632782
0.589218327841208,28.923018217086792
0.5892198925183111,28.92520570755005
0.5892176694442948,28.92741322517395
0.5892192343945971,28.92957854270935
0.5892170113923906,28.931824445724487
0.5892185766158102,28.933967113494873
0.5892163536853529,28.93618083000183
0.5892179191818079,28.938331604003906
0.5892156963230395,28.94053053855896
0.5892172620924481,28.942718029022217
0.5892150393053082,28.94492268562317
0.5892166053475887,28.94709277153015
0.5892143826320169,28.949318647384644
0.5892159489470876,28.95147967338562
0.5892137263030237,28.953691005706787
0.5892152928908029,28.955870628356934
0.5892130703181865,28.958065271377563
0.5892146371785926,28.960235595703125
0.5892124146773634,28.96247434616089
0.5892139818103147,28.964620351791382
0.5892117593804128,28.966829538345337
0.5892133267858278,28.968979835510254
0.5892111044271926,28.971153497695923
0.58921267210499,28.97330951690674
0.5892104498175615,28.97553300857544
0.5892120177676597,28.977699041366577
0.589209795551378,28.979941368103027
0.5892113637736952,28.982115268707275
0.5892091416285004,28.984360456466675
0.5892107101229554,28.986554861068726
0.5892084880487871,28.988721132278442
0.5892100568152987,28.990899324417114
0.5892078348120969,28.993062496185303
0.5892094038505838,28.995232820510864
0.5892071819182888,28.99744725227356
0.5892087512286693,28.9996235370636
0.5892065293672213,29.001798391342163
0.5892080989494145,29.003984212875366
0.589205877158753,29.0061993598938
0.5892074470126778,29.008347749710083
0.5892052252927436,29.01058602333069
0.5892067954183184,29.012735843658447
0.5892045737690514,29.01493215560913
0.5892061441661952,29.017073392868042
0.5892039225875358,29.01928210258484
0.5892054932561678,29.02148199081421
0.5892032717480561,29.023693323135376
0.5892048426880948,29.025874376296997
0.5892026212504712,29.02808451652527
0.5892041924618359,29.03025531768799
0.5892019710946406,29.03245186805725
0.5892035425772502,29.034631729125977
0.5892013212804238,29.036850690841675
0.5892028930341972,29.03900957107544
0.58920067180768,29.041165828704834
0.5892022438325364,29.04331398010254
0.5892000226762689,29.045509576797485
0.5892015949721275,29.04772138595581
0.5891993738860501,29.049947500228882
0.5892009464528299,29.05212688446045
0.5891987254368833,29.0543475151062
0.5892002982745037,29.056495666503906
0.5891980773286282,29.058744430541992
0.5891996504370082,29.060884952545166
0.5891974295611446,29.063133001327515
0.5891990029402036,29.06527829170227
0.5891967821342926,29.06751847267151
0.5891983557839496,29.069682598114014
0.5891961350479319,29.071927070617676
0.5891977089681065,29.07410478591919
0.5891954883019225,29.076314687728882
0.5891970624925343,29.07848286628723
0.5891948418961249,29.080682277679443
0.5891964163570931,29.082839012145996
0.5891941958303989,29.085024118423462
0.5891957705616431,29.087191581726074
0.5891935501046053,29.08941960334778
0.5891951251060445,29.09156847000122
0.5891929047186039,29.09379005432129
0.5891944799901581,29.0959734916687
0.5891922596722552,29.098225116729736
0.5891938352138438,29.100404500961304
0.5891916149654199,29.10261821746826
0.5891931907769626,29.104779958724976
0.5891909705979586,29.107025146484375
0.5891925466793748,29.10917639732361
0.5891903265697315,29.111404180526733
0.5891919029209413,29.11356282234192
0.5891896828805998,29.115835905075073
0.5891912595015226,29.117990970611572
0.589189039530424,29.120232343673706
0.5891906164209797,29.122402906417847
0.589188396519065,29.124632596969604
0.5891899736791735,29.126768112182617
0.5891877538463839,29.128979444503784
0.5891893312759647,29.131142139434814
0.5891871115122415,29.13331151008606
0.5891886892112145,29.135467767715454
0.5891864695164989,29.137721300125122
0.5891880474847841,29.139901399612427
0.5891858278590172,29.14215111732483
0.5891874060965349,29.144306421279907
0.5891851865396577,29.14654231071472
0.5891867650463275,29.148722171783447
0.5891845455582818,29.150972604751587
0.5891861243340237,29.15311026573181
0.5891839049147507,29.155347108840942
0.5891854839594848,29.15749216079712
0.5891832646089259,29.15968894958496
0.5891848439225723,29.16185474395752
0.5891826246406688,29.164060592651367
0.5891842042231477,29.16624402999878
0.5891819850098411,29.16843867301941
0.5891835648610725,29.170581817626953
0.5891813457163043,29.172810316085815
0.5891829258362086,29.174977779388428
0.5891807067599204,29.177145957946777
0.5891822871484176,29.17932438850403
0.5891800681405509,29.181495904922485
0.5891816487975614,29.183666706085205
0.5891794298580578,29.185858249664307
0.5891810107835019,29.188000917434692
0.5891787919123032,29.190248012542725
0.5891803731061012,29.19240713119507
0.5891781543031489,29.194599151611328
0.5891797357652211,29.196751832962036
0.5891775170304567,29.198977947235107
0.5891790987607238,29.201122760772705
0.5891768800940895,29.203335762023926
0.5891784620924716,29.205517053604126
0.589176243493909,29.207730293273926
0.5891778257603266,29.20988154411316
0.5891756072297774,29.212082147598267
0.5891771897641516,29.214272022247314
0.5891749713015574,29.21648931503296
0.5891765541038082,29.21865677833557
0.5891743357091114,29.220890045166016
0.5891759187791594,29.223062992095947
0.5891737004523018,29.225297927856445
0.5891752837900679,29.22748637199402
0.5891730655309911,29.22967004776001
0.5891746491363961,29.231856107711792
0.5891724309450423,29.234069108963013
0.5891740148180066,29.236196041107178
0.5891717966943179,29.238444566726685
0.5891733808347621,29.240599632263184
0.5891711627786805,29.242801904678345
0.5891727471865257,29.244978427886963
0.5891705291979934,29.247203588485718
0.5891721138731603,29.24935007095337
0.5891698959521192,29.251574516296387
0.5891714808945288,29.253718376159668
0.5891692630409211,29.25597047805786
0.5891708482504942,29.25814914703369
0.5891686304642622,29.260323762893677
0.5891702159409195,29.26250958442688
0.5891679982220055,29.264731645584106
0.5891695839656683,29.266895294189453
0.5891673663140143,29.26908850669861
0.5891689523246035,29.271240949630737
0.589166734740152,29.273418426513672
0.5891683210175885,29.275619745254517
0.5891661035002819,29.27784562110901
0.5891676900444869,29.280029773712158
0.5891654725942675,29.282351970672607
0.589167059405162,29.28449010848999
0.5891648420219722,29.286763191223145
0.5891664290994774,29.288931846618652
0.5891642117832596,29.291120052337646
0.5891657991272966,29.293285846710205
0.5891635818779933,29.295521020889282
0.5891651694884835,29.29765558242798
0.5891629523060372,29.29987907409668
0.5891645401829019,29.302010774612427
0.5891623230672551,29.30423355102539
0.5891639112104156,29.306419134140015
0.5891616941615107,29.308594465255737
0.5891632825708881,29.310765027999878
0.5891610655886681,29.312978744506836
0.5891626542641839,29.315139770507812
0.5891604373485912,29.317331314086914
0.5891620262901668,29.319498777389526
0.5891598094411441,29.321717739105225
0.5891613986487008,29.323897123336792
0.5891591818661911,29.32611656188965
0.5891607713396504,29.32825016975403
0.5891585546235962,29.33050775527954
0.5891601443628797,29.332630395889282
0.589157927713224,29.334829807281494
0.589159517718253,29.33696460723877
0.5891573011349382,29.33917498588562
0.5891588914056349,29.341323852539062
0.5891566748886041,29.343555688858032
0.5891582654248896,29.345703125
0.5891560489740856,29.3479266166687
0.5891576397758815,29.35009741783142
0.5891554233912475,29.352281093597412
0.5891570144584757,29.354493141174316
0.5891547981399544,29.356704711914062
0.5891563894725367,29.35887575149536
0.5891541732200711,29.3610737323761
0.5891557648179291,29.36323046684265
0.5891535486314624,29.365437269210815
0.5891551404945178,29.367590188980103
0.5891529243739928,29.3697669506073
0.5891545165021678,29.371946334838867
0.5891523004475278,29.374138116836548
0.5891538928407438,29.37628412246704
0.5891516768519318,29.378506422042847
0.5891532695101112,29.380634546279907
0.5891510535870704,29.382846117019653
0.5891526465101347,29.38499665260315
0.5891504306528084,29.387195110321045
0.5891520238406797,29.389368534088135
0.5891498080490111,29.391571283340454
0.5891514015016115,29.39371418952942
0.5891491857755439,29.395952701568604
0.5891507794927953,29.39811611175537
0.589148563832272,29.400288820266724
0.5891501578140966,29.402485609054565
0.5891479422190607,29.404691696166992
0.5891495364653806,29.406874656677246
0.5891473209357757,29.409072637557983
0.589148915446513,29.411231994628906
0.5891466999822826,29.41346788406372
0.5891482947573595,29.415639638900757
0.5891460793584468,29.41780924797058
0.5891476743977855,29.419981241226196
0.5891454590641342,29.422203063964844
0.5891470543676571,29.42437720298767
0.5891448390992104,29.4266517162323
0.5891464346668397,29.428789854049683
0.5891442194635413,29.431045055389404
0.5891458152951995,29.43320059776306
0.589143600156993,29.43540859222412
0.5891451962526021,29.437570095062256
0.589142981179431,29.439781427383423
0.5891445775389137,29.441932916641235
0.5891423625307219,29.44412851333618
0.5891439591540004,29.44629955291748
0.5891417442107315,29.448462963104248
0.5891433410977284,29.45066213607788
0.5891411262193258,29.45284676551819
0.5891427233699638,29.455021858215332
0.5891405085563716,29.457249402999878
0.5891421059705728,29.459402322769165
0.5891398912217346,29.461628437042236
0.5891414888994221,29.463839292526245
0.5891392742152816,29.466079711914062
0.5891408721563776,29.468231916427612
0.589138657536879,29.47044277191162
0.5891402557413064,29.472596645355225
0.5891380411863932,29.474830389022827
0.5891396396540745,29.476958513259888
0.5891374251636909,29.479175329208374
0.5891390238945489,29.48133420944214
0.5891368094686388,29.483548402786255
0.5891384084625961,29.48570442199707
0.5891361941011037,29.487937450408936
0.5891377933580831,29.490116357803345
0.589135579060952,29.492332220077515
0.5891371785808766,29.494492053985596
0.589134964348051,29.49668574333191
0.5891365641308435,29.498865604400635
0.5891343499622675,29.50106692314148
0.5891359500078506,29.50322413444519
0.5891337359034684,29.505432605743408
0.5891353362117654,29.5076003074646
0.5891331221715209,29.509814023971558
0.5891347227424546,29.51196789741516
0.5891325087662922,29.514155626296997
0.5891341095997856,29.516294240951538
0.5891318956876493,29.518533945083618
0.5891334967836256,29.5206937789917
0.5891312829354599,29.522943258285522
0.5891328842938418,29.525092840194702
0.589130670509591,29.52903127670288
0.5891322721303017,29.531469345092773
0.5891300584099101,29.533902883529663
0.5891316602928729,29.536242723464966
0.5891294466362844,29.5385799407959
0.5891310487814225,29.540963411331177
0.5891288351885822,29.54332947731018
0.5891304375958186,29.545584440231323
0.5891282240666705,29.548012733459473
0.5891298267359286,29.550340175628662
0.5891276132704172,29.55406928062439
0.5891292162016203,29.556340217590332
0.58912700279969,29.55921745300293
0.5891286059927613,29.56147074699402
0.5891263926543567,29.563815116882324
0.5891279961092198,29.566149711608887
0.5891257828342856,29.568557024002075
0.5891273865508635,29.570852041244507
0.5891251733393441,29.573237419128418
0.5891267773175605,29.575533390045166
0.5891245641694006,29.57786273956299
0.5891261684091788,29.58016800880432
0.589123955324323,29.582433223724365
0.5891255598255866,29.584635257720947
0.5891233468039795,29.58732295036316
0.589124951566652,29.589468955993652
0.5891227386082387,29.591723442077637
0.5891243436322436,29.59387516975403
0.5891221307369683,29.59610390663147
0.5891237360222294,29.59827995300293
0.5891215231900372,29.60048818588257
0.5891231287364779,29.602660417556763
0.5891209159673138,29.604870557785034
0.5891225217748576,29.607069492340088
0.5891203090686661,29.60924744606018
0.5891219151372371,29.611430644989014
0.5891197024939632,29.6136257648468
0.5891213088234849,29.61580777168274
0.5891190962430736,29.61800456047058
0.5891207028334698,29.620184898376465
0.5891184903158659,29.622469186782837
0.5891200971670605,29.624656438827515
0.5891178847122092,29.62686824798584
0.5891194918241259,29.629043102264404
0.5891172794319719,29.63127827644348
0.5891188868045346,29.633413553237915
0.5891166744750232,29.635635375976562
0.5891182821081561,29.637780904769897
0.5891160698412323,29.640011310577393
0.5891176777348587,29.642198085784912
0.5891154655304678,29.644384622573853
0.5891170736845122,29.64659285545349
0.589114861542599,29.64881992340088
0.5891164699569854,29.6510009765625
0.5891142578774953,29.65320372581482
0.5891158665521474,29.65538191795349
0.5891136545350255,29.6576189994812
0.5891152634698676,29.659831047058105
0.5891130515150594,29.662055253982544
0.5891146607100155,29.664203643798828
0.589112448817466,29.666470050811768
0.5891140582724604,29.668606519699097
0.5891118464421151,29.670818328857422
0.5891134561570719,29.672982454299927
0.5891112443888761,29.6751971244812
0.5891128543637195,29.67735981941223
0.5891106426576185,29.679585218429565
0.5891122528922726,29.68172550201416
0.589110041248212,29.68396282196045
0.5891116517426014,29.68614172935486
0.5891094401605264,29.688313961029053
0.5891110509145753,29.69053339958191
0.5891088393944314,29.692752361297607
0.589110450408064,29.69491410255432
0.5891082389497968,29.69712734222412
0.5891098502229378,29.69927215576172
0.5891076388264928,29.70145893096924
0.5891092503590665,29.7036395072937
0.5891070390243892,29.705825567245483
0.5891086508163198,29.70805072784424
0.5891064395433562,29.710277795791626
0.5891080515945682,29.712425470352173
0.5891058403832635,29.714653968811035
0.5891074526936818,29.716793060302734
0.5891052415439818,29.719016551971436
0.5891068541135307,29.72116732597351
0.5891046430253811,29.723384857177734
0.5891062558539852,29.72553300857544
0.589104044827332,29.72774839401245
0.5891056579149158,29.729873418807983
0.5891034469497044,29.73208236694336
0.5891050602961929,29.734255075454712
0.5891028493923693,29.736421585083008
0.589104462997687,29.738611936569214
0.589102252155197,29.740760326385498
0.5891038660192686,29.742913722991943
0.5891016552380579,29.745134353637695
0.5891032693608084,29.74729084968567
0.589101058640823,29.749473333358765
0.5891026730221768,29.751665830612183
0.5891004623633628,29.753837823867798
0.5891020770032449,29.75601816177368
0.5890998664055481,29.758275508880615
0.5891014813038835,29.760423183441162
0.5890992707672501,29.76265048980713
0.5891008859239635,29.764838933944702
0.5890986754483393,29.767106771469116
0.5891002908633556,29.769268035888672
0.5890980804486867,29.77147603034973
0.5890996961219309,29.773624658584595
0.5890974857681636,29.775874137878418
0.5890991016995609,29.778035879135132
0.589096891406641,29.780255556106567
0.5890985075961164,29.782405376434326
0.5890962973639903,29.78460121154785
0.5890979138114685,29.786790132522583
0.5890957036400823,29.789002418518066
0.5890973203454889,29.791159629821777
0.5890951102347888,29.793365478515625
0.5890967271980487,29.795547485351562
0.5890945171479809,29.79772686958313
0.5890961343690193,29.799909114837646
0.5890939243795302,29.802125215530396
0.5890955418582722,29.804286003112793
0.5890933319293082,29.80649423599243
0.5890949496656792,29.808650493621826
0.5890927397971863,29.81088948249817
0.5890943577911114,29.81304097175598
0.5890921479830366,29.8152494430542
0.5890937662344411,29.817388772964478
0.5890915564867303,29.819572687149048
0.5890931749955397,29.821725606918335
0.5890909653081394,29.82399582862854
0.589092584074279,29.826168298721313
0.5890903744471359,29.828399419784546
0.5890919934705311,29.830561876296997
0.5890897839035916,29.832744359970093
0.5890914031841675,29.83491039276123
0.5890891936773782,29.837089776992798
0.589090813215061,29.839272022247314
0.5890886037683684,29.841474056243896
0.5890902235630828,29.8436496257782
0.5890880141764336,29.845885753631592
0.5890896342281058,29.848082542419434
0.5890874249014464,29.850285291671753
0.5890890452100016,29.8524386882782
0.5890868359432788,29.854666709899902
0.5890884565086428,29.85679006576538
0.5890862473018035,29.8590304851532
0.5890878681239018,29.861152172088623
0.5890856589768925,29.863341569900513
0.5890872800556508,29.865492343902588
0.5890850709684183,29.867706775665283
0.5890866923037623,29.86984157562256
0.5890844832762536,29.87204933166504
0.5890861048681091,29.87419629096985
0.5890838959002707,29.87640380859375
0.5890855177485634,29.878572463989258
0.5890833088403425,29.880764961242676
0.5890849309449983,29.882944583892822
0.5890827220963415,29.88514280319214
0.5890843444572861,29.887314081192017
0.5890821356681405,29.88954496383667
0.5890837582852999,29.891728162765503
0.5890815495556123,29.893938541412354
0.5890831724289126,29.8961181640625
0.5890809637586301,29.898314237594604
0.5890825868879969,29.900468587875366
0.5890803782770665,29.90265655517578
0.5890820016624257,29.904783964157104
0.5890797931107947,29.906983375549316
0.5890814167520725,29.909116744995117
0.5890792082596877,29.911336660385132
0.5890808321568102,29.913485050201416
0.5890786237236187,29.91570734977722
0.5890802478765118,29.917856454849243
0.5890780395024611,29.92007088661194
0.5890796639110508,29.92224383354187
0.5890774555960877,29.92447304725647
0.5890790802603004,29.926656007766724
0.5890768720043723,29.92888069152832
0.5890784969241342,29.931058883666992
0.5890762887271881,29.933229684829712
0.5890779139024251,29.935396194458008
0.5890757057644087,29.937597274780273
0.5890773311950472,29.939799308776855
0.5890751231159076,29.941988945007324
0.5890767488018739,29.944159746170044
0.5890745407815584,29.946406364440918
0.5890761667227788,29.94857621192932
0.5890739587612346,29.95078754425049
0.5890755849576356,29.952929735183716
0.5890733770548103,29.955157995224
0.5890750035063179,29.95729899406433
0.589072795662159,29.95952844619751
0.5890744223686999,29.961671352386475
0.5890722145831546,29.9638888835907
0.5890738415446553,29.96607518196106
0.5890716338176712,29.968234300613403
0.5890732610340579,29.970404624938965
0.5890710533655829,29.97261691093445
0.589072680836782,29.974770069122314
0.5890704732267632,29.976986408233643
0.5890721009527017,29.979166507720947
0.5890698934010868,29.98134207725525
0.5890715213816909,29.98354458808899
0.5890693138884275,29.985734939575195
0.5890709421236239,29.98791527748108
0.5890687346886598,29.990126132965088
0.5890703631783751,29.99226188659668
0.589068155801658,29.994508981704712
0.5890697845458189,29.99670171737671
0.5890675772272964,29.99888515472412
0.5890692062258296,30.001031160354614
0.5890669989654493,30.0032639503479
0.5890686282182817,30.005401849746704
0.5890664210159914,30.007643938064575
0.5890680505230496,30.009772539138794
0.5890658433787973,30.01198148727417
0.5890674731400082,30.0141499042511
0.5890652660537415,30.016339540481567
0.5890668960690317,30.018517017364502
0.5890646890406989,30.020720958709717
0.5890663193099953,30.022894144058228
0.5890641123395439,30.0251145362854
0.5890657428627736,30.02729630470276
0.5890635359501518,30.02948784828186
0.5890651667272415,30.0317063331604
0.5890629598723972,30.033920764923096
0.5890645909032739,30.036105155944824
0.5890623841061551,30.038398504257202
0.5890640153907459,30.04055881500244
0.5890618086513004,30.042778491973877
0.5890634401895323,30.04494833946228
0.5890612335077082,30.047168254852295
0.5890628652995085,30.049338579177856
0.589060658675254,30.05156111717224
0.5890622907205493,30.053693294525146
0.5890600841538128,30.055953979492188
0.5890617164525304,30.0581271648407
0.5890595099432596,30.060329914093018
0.5890611424953267,30.062525749206543
0.58905893604347,30.064716577529907
0.5890605688488139,30.066875219345093
0.5890583624543194,30.069065809249878
0.5890599955128674,30.07123899459839
0.5890577891756833,30.07344937324524
0.5890594224873622,30.075628757476807
0.589057216207437,30.077811241149902
0.5890588497721744,30.0799880027771
0.5890566435494563,30.08223295211792
0.5890582773671798,30.084375381469727
0.5890560712016168,30.086591482162476
0.5890577052722533,30.088751077651978
0.5890554991637944,30.091005086898804
0.5890571334872712,30.09314775466919
0.5890549274358643,30.09535264968872
0.5890565620121091,30.09754514694214
0.589054356017703,30.099780559539795
0.5890559908466431,30.101914644241333
0.5890537849091859,30.104121923446655
0.589055419990749,30.106300354003906
0.5890532141101894,30.10850167274475
0.5890548494443029,30.11066436767578
0.5890526436205893,30.112860441207886
0.5890542792071806,30.115020751953125
0.5890520734402617,30.117239236831665
0.5890537092792586,30.11938714981079
0.5890515035690828,30.121609210968018
0.5890531396604126,30.123809337615967
0.5890509340069287,30.125999450683594
0.5890525703505193,30.128209114074707
0.5890503647536757,30.130415678024292
0.5890520013494549,30.132565021514893
0.5890497958092006,30.134803295135498
0.5890514326570958,30.13696575164795
0.5890492271733792,30.139158010482788
0.5890508642733181,30.141318559646606
0.589048658846088,30.143508434295654
0.5890502961979989,30.14565372467041
0.5890480908272039,30.14789080619812
0.5890497284310141,30.15004801750183
0.5890475231166035,30.152258157730103
0.589049160972241,30.15443229675293
0.5890469557141631,30.156644582748413
0.5890485938215556,30.158849000930786
0.5890463886197597,30.161046981811523
0.5890480269788354,30.163206577301025
0.58904582183327,30.165416479110718
0.5890474604439566,30.16760230064392
0.5890452553545709,30.169793605804443
0.5890468942167963,30.1719913482666
0.589044689183539,30.17419958114624
0.5890463282972317,30.176358222961426
0.5890441233200517,30.17860984802246
0.5890457626851392,30.18074679374695
0.589043557763986,30.182942867279053
0.5890451973803964,30.18508243560791
0.5890429925152186,30.18729829788208
0.5890446323828802,30.189467430114746
0.589042427573627,30.19171118736267
0.5890440676924679,30.193885803222656
0.5890418629390884,30.19614267349243
0.5890435033090367,30.198315382003784
0.58904129861148,30.20050883293152
0.5890429392324638,30.202680826187134
0.5890407345906791,30.204880952835083
0.5890423754626267,30.207048416137695
0.5890401708765632,30.209267616271973
0.5890418119994029,30.21143102645874
0.5890396074690097,30.213655710220337
0.5890412488426697,30.21585202217102
0.5890390443678963,30.218039751052856
0.5890406859923049,30.22019386291504
0.5890384815731003,30.222442865371704
0.5890401234481859,30.224602699279785
0.5890379190844997,30.226826906204224
0.5890395612101905,30.228978157043457
0.5890373569019719,30.231208562850952
0.5890389992781966,30.233367204666138
0.5890367950253947,30.235617637634277
0.5890384376520817,30.237775087356567
0.5890362334546462,30.24001169204712
0.5890378763317239,30.242170333862305
0.5890356721896042,30.24437141418457
0.589037315317001,30.24657154083252
0.5890351112301465,30.248777151107788
0.589036754607791,30.250953197479248
0.5890345505761513,30.253169059753418
0.5890361942039721,30.25536322593689
0.5890339902274967,30.25763440132141
0.5890356341054224,30.259835720062256
0.5890334301840607,30.262044429779053
0.5890350743120201,30.264206647872925
0.5890328704457215,30.26641297340393
0.5890345148236431,30.26857018470764
0.5890323110123576,30.27076745033264
0.5890339556401701,30.272892236709595
0.5890317518838472,30.27510929107666
0.5890333967614793,30.277252912521362
0.5890311930600688,30.27948236465454
0.5890328381874492,30.281721830368042
0.5890306345409005,30.283929109573364
0.5890322799179581,30.286114931106567
0.5890300763262214,30.288326740264893
0.5890317219528849,30.290490865707397
0.5890295184159094,30.29270339012146
0.5890311642921079,30.294868230819702
0.5890289608098438,30.297051191329956
0.5890306069355058,30.29922580718994
0.5890284035079028,30.301427125930786
0.5890300498829577,30.303609609603882
0.5890278465099654,30.305799961090088
0.5890294931343418,30.3079776763916
0.5890272898159105,30.310222864151
0.5890289366895375,30.312367916107178
0.5890267334256167,30.314584732055664
0.5890283805484234,30.3167462348938
0.5890261773389633,30.318977117538452
0.5890278247108784,30.321127891540527
0.589025621555829,30.323360681533813
0.5890272691767818,30.325501680374146
0.5890250660760931,30.327750205993652
0.5890267139460127,30.329902172088623
0.5890245108996346,30.332122802734375
0.5890261590184502,30.334306001663208
0.5890239560263326,30.33653497695923
0.5890256043939733,30.33869981765747
0.5890234014560665,30.340889930725098
0.5890250500724616,30.34308409690857
0.5890228471887158,30.34533166885376
0.5890244960537944,30.347548961639404
0.5890222932241596,30.34977674484253
0.5890239423378509,30.35196566581726
0.5890217395622773,30.35418701171875
0.5890233889245108,30.356345176696777
0.5890211862029484,30.358595609664917
0.5890228358136533,30.360782146453857
0.5890206331460527,30.363009691238403
0.5890222830051585,30.365169525146484
0.5890200803914697,30.367390155792236
0.5890217304989055,30.369540214538574
0.589019527939079,30.371804237365723
0.5890211782947745,30.374001502990723
0.5890189757887604,30.37626338005066
0.5890206263926449,30.37846350669861
0.5890184239403937,30.38067889213562
0.5890200747923967,30.382834672927856
0.5890178723938587,30.385055780410767
0.5890195234939097,30.387261867523193
0.5890173211490355,30.38944363594055
0.5890189724970641,30.39163899421692
0.5890167702058038,30.393863677978516
0.5890184218017396,30.396040678024292
0.5890162195640439,30.398270845413208
0.5890178714078164,30.40041160583496
0.5890156692236358,30.40267300605774
0.5890173213151747,30.40487813949585
0.5890151191844597,30.407155752182007
0.5890167715236946,30.409323692321777
0.5890145694463956,30.411587238311768
0.5890162220332563,30.41374659538269
0.5890140200093241,30.41600799560547
0.5890156728437402,30.418267488479614
0.5890134708731254,30.4205539226532
0.5890151239550269,30.422818660736084
0.58901292203768,30.42511010169983
0.5890145753669963,30.427309036254883
0.5890123735028681,30.429532527923584
0.5890140270795293,30.431720972061157
0.5890118252685704,30.43396782875061
0.5890134790925063,30.436179399490356
0.5890112773346676,30.43842887878418
0.5890129314058081,30.44061040878296
0.5890107297010402,30.442814111709595
0.5890123840193153,30.444979429244995
0.589010182367569,30.447210550308228
0.5890118369329085,30.449383020401
0.5890096353341346,30.451630115509033
0.5890112901464686,30.45377016067505
0.589009088600618,30.456011295318604
0.5890107436598763,30.458186388015747
0.5890085421669,30.460376977920532
0.5890101974730128,30.462559938430786
0.5890079960328615,30.46478796005249
0.5890096515857588,30.466941595077515
0.5890074501983836,30.46913743019104
0.5890091059979955,30.471274852752686
0.5890069046633473,30.473483324050903
0.5890085607096041,30.47567343711853
0.5890063594276338,30.47784996032715
0.5890080157204655,30.48004961013794
0.5890058144911243,30.482266187667847
0.5890074710304609,30.48439908027649
0.5890052698536997,30.486652851104736
0.5890069266394719,30.488820552825928
0.5890047255152419,30.491050958633423
0.5890063825473795,30.49322271347046
0.5890041814756316,30.495452404022217
0.5890058387540653,30.4976007938385
0.589003637734751,30.499833583831787
0.5890052952594106,30.50197958946228
0.5890030942924807,30.5041823387146
0.589004752063297,30.506354808807373
0.5890025511487029,30.508564233779907
0.5890042091656063,30.510734796524048
0.589002008303299,30.512927293777466
0.5890036665662195,30.515081882476807
0.5890014657561505,30.51729154586792
0.5890031242650189,30.51944065093994
0.5890009235071395,30.521647930145264
0.5890025822618858,30.523828268051147
0.5890003815561474,30.5260910987854
0.5890020405567026,30.528263092041016
0.5889998399030563,30.530489683151245
0.5890014991493506,30.532636404037476
0.5889992985477479,30.53482961654663
0.5890009580397121,30.536983251571655
0.5889987574901042,30.53921127319336
0.5890004172276688,30.541372537612915
0.5889982167300073,30.543567657470703
0.5889998767131029,30.545721769332886
0.5889976762673392,30.54797625541687
0.5889993364958964,30.550126314163208
0.588997136101982,30.552325963974
0.5889987965759317,30.554497241973877
0.5889965962338181,30.55668878555298
0.5889982569530907,30.558860063552856
0.5889960566627297,30.561047554016113
0.5889977176272561,30.563212633132935
0.5889955173885987,30.565449476242065
0.5889971785983098,30.56760048866272
0.588994978411308,30.5697820186615
0.5889966398661345,30.571960926055908
0.5889944397307398,30.574203968048096
0.5889961014306125,30.576367139816284
0.5889939013467766,30.578579425811768
0.5889955632916265,30.580730676651
0.5889933632593011,30.58293318748474
0.5889950254490587,30.585084199905396
0.5889928254681955,30.587295532226562
0.5889944879027922,30.589455604553223
0.5889922879733429,30.59171152114868
0.5889939506527093,30.59385848045349
0.5889917507746257,30.59609317779541
0.5889934136986931,30.598259687423706
0.5889912138719271,30.600456953048706
0.5889928770406262,30.602627277374268
0.5889906772651295,30.604827404022217
0.5889923406783916,30.60700273513794
0.588990140954116,30.609193801879883
0.588991804611872,30.611344575881958
0.5889896049387696,30.613540410995483
0.5889912688409507,30.615713596343994
0.5889890692189732,30.617939472198486
0.5889907333655103,30.62011408805847
0.5889885337946099,30.622310876846313
0.5889901981854345,30.624457120895386
0.588987998665563,30.6266930103302
0.588989663300606,30.628828763961792
0.5889874638317153,30.63105082511902
0.5889891287109082,30.633189916610718
0.5889869292929506,30.635409355163574
0.5889885944162245,30.637585401535034
0.5889863950491517,30.639830350875854
0.5889880604164383,30.642003297805786
0.5889858611002023,30.644267320632935
0.5889875267114323,30.646490812301636
0.5889853274459859,30.648693084716797
0.5889869933010907,30.650885581970215
0.5889847940863854,30.653064250946045
0.5889864601852968,30.655253171920776
0.588984261021285,30.65750026702881
0.5889859273639341,30.659656763076782
0.588983728250568,30.661860466003418
0.5889853948368862,30.664044857025146
0.5889831957741181,30.666285753250122
0.588984862604037,30.66846203804016
0.588982663591819,30.67069149017334
0.5889843306652701,30.67285704612732
0.5889821317035544,30.67509889602661
0.5889837990204693,30.67724084854126
0.5889816001092083,30.679436206817627
0.5889832676695186,30.681582927703857
0.5889810688086645,30.683765172958374
0.5889827366123016,30.685928344726562
0.5889805378018071,30.688164472579956
0.5889822058487025,30.69033122062683
0.5889800070885198,30.692519187927246
0.5889816753786055,30.694684505462646
0.588979476668687,30.696892499923706
0.5889811452018944,30.69906449317932
0.5889789465421927,30.701244831085205
0.5889806153184535,30.7034170627594
0.5889784167089209,30.705653429031372
0.5889800857281671,30.70784306526184
0.5889778871687561,30.710099935531616
0.588979556430919,30.712296962738037
0.5889773579215825,30.714563608169556
0.5889790274265942,30.716754913330078
0.5889768289672843,30.718992471694946
0.5889784987150768,30.72114372253418
0.5889763003057461,30.723361015319824
0.588977970296251,30.725522756576538
0.5889757719368525,30.727729558944702
0.5889774421700016,30.729888200759888
0.5889752438604876,30.732099771499634
0.5889769143362131,30.73426365852356
0.5889747160765364,30.736469268798828
0.58897638679477,30.738646030426025
0.5889741885848833,30.740848302841187
0.5889758595455571,30.743017435073853
0.5889736613854132,30.745200157165527
0.5889753325884592,30.74735736846924
0.5889731344780105,30.749549388885498
0.5889748059233609,30.751728057861328
0.5889726078625604,30.753934383392334
0.588974279550147,30.756131172180176
0.5889720815389476,30.75839853286743
0.5889737534687026,30.760566473007202
0.5889715555070572,30.762794494628906
0.5889732276789125,30.764986038208008
0.5889710297667738,30.767230987548828
0.5889727021806619,30.769372701644897
0.5889705043179829,30.771599531173706
0.5889721769738357,30.773759126663208
0.5889699791605695,30.775987148284912
0.5889716520583193,30.778159856796265
0.5889694542944184,30.780359268188477
0.5889711274339975,30.782503128051758
0.5889689297194152,30.784717798233032
0.5889706031007559,30.78687047958374
0.588968405435445,30.789074659347534
0.5889700790584794,30.791240692138672
0.5889678814423932,30.79344391822815
0.5889695553070537,30.795621871948242
0.5889673577401451,30.7978253364563
0.5889690318463643,30.799977779388428
0.5889668343285862,30.802223920822144
0.5889685086762964,30.80437731742859
0.5889663112076021,30.806573390960693
0.5889679857967356,30.808728218078613
0.5889657883770782,30.81094765663147
0.5889674632075674,30.813106536865234
0.5889652658369002,30.815321683883667
0.5889669409086777,30.81748342514038
0.5889647435869537,30.819725513458252
0.588966418899952,30.821913957595825
0.5889642216271247,30.824132919311523
0.5889658971812762,30.826313495635986
0.5889636999572988,30.82853674888611
0.588965375752536,30.830718278884888
0.5889631785773616,30.832918882369995
0.5889648546136173,30.835087776184082
0.5889626574871994,30.837281942367554
0.588964333764406,30.839444637298584
0.5889621366866978,30.841634035110474
0.5889638132047883,30.843808889389038
0.588961616175743,30.846073150634766
0.58896329293465,30.848207712173462
0.5889610959542213,30.85041117668152
0.5889627729538773,30.852570056915283
0.5889605760220185,30.854799270629883
0.5889622532623563,30.85693669319153
0.5889600563790208,30.85916566848755
0.5889617338599733,30.861313819885254
0.5889595370251145,30.86354923248291
0.5889612147466143,30.865696668624878
0.588959017960186,30.86794877052307
0.5889606959221662,30.870148181915283
0.5889584991841216,30.87237024307251
0.5889601773865147,30.874536991119385
0.5889579806968077,30.87675929069519
0.5889596591395467,30.8789165019989
0.5889574624981305,30.8811457157135
0.5889591411811487,30.88331961631775
0.588956944587977,30.88553738594055
0.588958623511207,30.88775324821472
0.5889564269662335,30.889973878860474
0.5889581061296082,30.892167329788208
0.5889559096327869,30.894407272338867
0.5889575890362392,30.896579265594482
0.5889553925875234,30.89880919456482
0.5889570722309866,30.900977849960327
0.58895487583033,30.90318512916565
0.5889565557137372,30.905336380004883
0.5889543593610936,30.907559871673584
0.5889560394843777,30.90974450111389
0.588953843179701,30.912001371383667
0.5889555235427953,30.91420030593872
0.5889533272860392,30.916412591934204
0.5889550078888767,30.918580055236816
0.5889528116799949,30.92077136039734
0.588954492522509,30.92293119430542
0.5889522963614555,30.92514204978943
0.5889539774435791,30.927306652069092
0.5889517813303079,30.929481029510498
0.5889534626519741,30.931668996810913
0.5889512665864391,30.93385910987854
0.5889529481475817,30.936001777648926
0.5889507521297367,30.938212633132935
0.5889524339302884,30.94034481048584
0.5889502379600874,30.942572355270386
0.588951919999982,30.944724798202515
0.588949724077379,30.94691300392151
0.5889514063565495,30.9490704536438
0.5889492104814984,30.951306343078613
0.5889508929998786,30.95346689224243
0.5889486971723336,30.955703020095825
0.5889503799298564,30.957838773727417
0.5889481841497716,30.960080862045288
0.5889498671463707,30.962266445159912
0.5889476714137001,30.96445322036743
0.5889493546493091,30.966639280319214
0.5889471589640066,30.968873739242554
0.5889488424385588,30.97102165222168
0.588946646800579,30.973227739334106
0.5889483305140081,30.97539973258972
0.5889461349233047,30.977609872817993
0.588947818875544,30.979790687561035
0.5889456233320717,30.981985330581665
0.5889473075230549,30.984188079833984
0.5889451120267676,30.986457586288452
0.5889467964564282,30.988582134246826
0.5889446010072804,30.99079394340515
0.5889462856755523,30.992960214614868
0.5889440902734978,30.995172262191772
0.5889457751803147,30.997310876846313
0.5889435798253082,30.99953055381775
0.5889452649706034,31.0016667842865
0.5889430696625993,31.00389575958252
0.588944755046307,31.00610089302063
0.5889425597852594,31.00828981399536
0.5889442454073128,31.0105242729187
0.5889420501931764,31.012782096862793
0.5889437360535096,31.014954328536987
0.5889415408862386,31.01716661453247
0.5889432269847854,31.019351720809937
0.5889410318643342,31.02157473564148
0.5889427182010285,31.02375888824463
0.5889405231273519,31.025979042053223
0.5889422097021272,31.02816343307495
0.5889400146751795,31.030422687530518
0.58894170148797,31.03254985809326
0.5889395065077057,31.034780740737915
0.5889411935584453,31.036911725997925
0.5889389986248191,31.039134979248047
0.5889406859134417,31.04127836227417
0.5889384910264078,31.043468236923218
0.5889401785528475,31.045628786087036
0.5889379837123608,31.04794955253601
0.5889396714765516,31.050105333328247
0.5889374766825667,31.0522882938385
0.5889391646844424,31.05447793006897
0.588936969936914,31.05668592453003
0.5889386581764089,31.05889320373535
0.5889364634752916,31.06111240386963
0.5889381519523397,31.063245058059692
0.5889359572975882,31.06545615196228
0.5889376460121236,31.067643642425537
0.5889354514036927,31.06982731819153
0.5889371403556497,31.07199764251709
0.5889349457934941,31.074206829071045
0.5889366349828067,31.076356410980225
0.5889344404668814,31.078603744506836
0.5889361298934839,31.08073353767395
0.5889339354237434,31.082943439483643
0.5889356250875701,31.085099697113037
0.5889334306639694,31.08729362487793
0.5889351205649543,31.0894672870636
0.5889329261874484,31.09172248840332
0.5889346163255259,31.09386157989502
0.5889324219940695,31.0960853099823
0.5889341123691741,31.098254203796387
0.5889319180837223,31.100438356399536
0.5889336086957883,31.102617502212524
0.5889314144562957,31.104822874069214
0.5889331053052574,31.10701894760132
0.5889309111116793,31.109211444854736
0.5889326021974711,31.1113600730896
0.5889304080497625,31.11357808113098
0.5889320993723188,31.1157648563385
0.5889299052704347,31.117944478988647
0.5889315968296901,31.120118141174316
0.5889294027735853,31.12235975265503
0.5889310945694741,31.12446880340576
0.5889289005591042,31.126715898513794
0.588930592591561,31.128840684890747
0.5889283986268807,31.1310818195343
0.58893009089584,31.13324213027954
0.5889278969768045,31.135417938232422
0.588929589482201,31.13757085800171
0.5889273956087656,31.139795303344727
0.5889290883505339,31.14193892478943
0.5889268945226536,31.144126176834106
0.5889285875007282,31.14628267288208
0.5889263937183583,31.14849543571472
0.588928086932674,31.15068769454956
0.5889258931957697,31.152859449386597
0.588927586646261,31.15503454208374
0.5889253929547777,31.157252073287964
0.5889270866413795,31.159435510635376
0.5889248929952724,31.161617517471313
0.5889265869179194,31.163803339004517
0.5889243933171437,31.16598916053772
0.5889260874757706,31.168169021606445
0.5889238939202819,31.170377016067505
0.5889255883148234,31.172523498535156
0.5889233948045771,31.174754858016968
0.5889250894349684,31.176883459091187
0.5889228959699194,31.179128646850586
0.5889245908360952,31.181284427642822
0.5889223974161992,31.183473348617554
0.5889240925180943,31.1856472492218
0.588921899143307,31.187872886657715
0.5889235944808561,31.190003633499146
0.5889214011511329,31.19222855567932
0.5889230967242711,31.194397449493408
0.5889209034395672,31.196604251861572
0.5889225992482298,31.198800086975098
0.5889204060085009,31.200989961624146
0.5889221020526224,31.203155994415283
0.5889199088578241,31.20538878440857
0.5889216051373397,31.20754861831665
0.5889194119874276,31.209765911102295
0.5889211085022725,31.211950063705444
0.5889189153972022,31.214161157608032
0.5889206121473112,31.216327667236328
0.5889184190870382,31.218541860580444
0.5889201160723466,31.22067093849182
0.5889179230568269,31.22292137145996
0.5889196202772699,31.225075006484985
0.5889174273064587,31.227319955825806
0.5889191247619713,31.229461193084717
0.5889169318358245,31.23167395591736
0.588918629526342,31.233826398849487
0.5889164366448153,31.23602533340454
0.588918134570273,31.238170623779297
0.5889159417333222,31.24037766456604
0.5889176398936552,31.242558002471924
0.5889154471012362,31.244750499725342
0.5889171454963796,31.246947050094604
0.5889149527484482,31.2491614818573
0.5889166513783375,31.251336574554443
0.5889144586748495,31.25354766845703
0.5889161575394201,31.25571036338806
0.5889139648803311,31.25791907310486
0.5889156639795183,31.260096311569214
0.5889134713647846,31.26231098175049
0.5889151706985237,31.264484643936157
0.5889129781281011,31.26676654815674
0.5889146776963274,31.268900156021118
0.5889124851701717,31.27110195159912
0.588914184972821,31.273250341415405
0.5889119924908882,31.275485515594482
0.5889136925278958,31.277635097503662
0.5889115000901418,31.27984070777893
0.5889132003614432,31.282124519348145
0.5889110079678243,31.2843177318573
0.588912708473355,31.286481380462646
0.5889105161238269,31.288675546646118
0.5889122168635226,31.290852785110474
0.5889100245580415,31.293105363845825
0.5889117255318375,31.295267581939697
0.5889095332703597,31.29744052886963
0.5889112344781917,31.29961657524109
0.5889090422606732,31.30183696746826
0.5889107437024768,31.303990125656128
0.5889085515288738,31.306217670440674
0.5889102532045847,31.308351278305054
0.5889080610748532,31.3105628490448
0.588909762984407,31.312713146209717
0.5889075708985035,31.314941883087158
0.588909273041836,31.317063093185425
0.5889070809997164,31.319273948669434
0.5889087833767634,31.321433305740356
0.5889065913783841,31.323642015457153
0.5889082939890814,31.325810432434082
0.5889061020343986,31.3280029296875
0.5889078048786819,31.330146551132202
0.588905612967652,31.332345724105835
0.5889073160454571,31.334511280059814
0.5889051241780363,31.336703777313232
0.5889068274892992,31.33885955810547
0.5889046356654439,31.34106159210205
0.5889063392101005,31.343260765075684
0.5889041474297669,31.345454692840576
0.5889058512077529,31.347632884979248
0.5889036594708977,31.349852085113525
0.5889053634821492,31.352012872695923
0.5889031717887288,31.35424494743347
0.5889048760331815,31.356401920318604
0.5889026843831524,31.35865068435669
0.5889043888607425,31.36080312728882
0.5889021972540609,31.363005876541138
0.5889039019647243,31.36515998840332
0.5889017104013469,31.367379665374756
0.5889034153450199,31.369529962539673
0.5889012238249032,31.371739625930786
0.5889029290015216,31.373905658721924
0.5889007375246221,31.376129150390625
0.5889024429341223,31.378307819366455
0.5889002515003965,31.38049340248108
0.5889019571427143,31.382672786712646
0.588899765752119,31.384888410568237
0.5889014716271906,31.387057304382324
0.5888992802796824,31.389241933822632
0.5889009863874441,31.39141011238098
0.5888987950829796,31.39362859725952
0.5889005014233676,31.39583396911621
0.5888983101619035,31.398054122924805
0.5889000167348539,31.400194883346558
0.588897825516347,31.402425050735474
0.5888995323217961,31.40456485748291
0.588897341146203,31.40678858757019
0.5888990481840872,31.40893793106079
0.5888968570513646,31.411153316497803
0.5888985643216202,31.413296937942505
0.5888963732317251,31.41554546356201
0.5888980807342884,31.417693376541138
0.5888958896871772,31.419907331466675
0.5888975974219847,31.422082901000977
0.5888954064176146,31.424267530441284
0.5888971143846025,31.42643642425537
0.5888949234229304,31.428654670715332
0.5888966316220351,31.43081545829773
0.5888944407030177,31.433022499084473
0.5888961491341757,31.435187816619873
0.5888939582577699,31.437398433685303
0.5888956669209179,31.439581632614136
0.5888934760870805,31.44177770614624
0.5888951849821549,31.443984031677246
0.5888929941908432,31.446236610412598
0.5888947033177803,31.448404550552368
0.5888925125689511,31.45061707496643
0.5888942219276877,31.452763080596924
0.588892031221298,31.454976558685303
0.5888937408117706,31.45710802078247
0.5888915501477775,31.45936131477356
0.5888932599699226,31.461486339569092
0.5888910693482831,31.46370220184326
0.5888927794020374,31.465874671936035
0.5888905888227088,31.468083143234253
0.5888922991080092,31.470259189605713
0.5888901085709484,31.4724600315094
0.5888918190877311,31.47462272644043
0.5888896285928952,31.47681736946106
0.5888913393410975,31.478999853134155
0.5888891488884436,31.481212615966797
0.5888908598680018,31.483399868011475
0.5888886694574874,31.4856116771698
0.5888903806683385,31.48782253265381
0.5888881902999203,31.490057468414307
0.5888899017420014,31.492204189300537
0.5888877114156369,31.49442958831787
0.5888894230888844,31.496575832366943
0.5888872328045308,31.49879240989685
0.5888889447088815,31.50093960762024
0.5888867544664964,31.50316596031189
0.5888884666018874,31.505329370498657
0.5888862764014279,31.50758194923401
0.5888879887677958,31.50971817970276
0.5888857986092193,31.511921644210815
0.5888875112065014,31.51410174369812
0.588885321089765,31.516281127929688
0.5888870339178982,31.51846194267273
0.5888848438429592,31.520649909973145
0.5888865569018805,31.522814750671387
0.5888843668686968,31.52502751350403
0.588886080158343,31.527206659317017
0.5888838901668718,31.529414176940918
0.5888856036871801,31.531633853912354
0.5888834137373787,31.53383779525757
0.5888851274882863,31.53601336479187
0.5888829375801125,31.53822898864746
0.5888846515615561,31.540374755859375
0.588882461694967,31.542601108551025
0.5888841759068842,31.54474449157715
0.5888819860818377,31.54694676399231
0.5888837005241653,31.549092531204224
0.5888815107406188,31.55130124092102
0.588883225413294,31.553454160690308
0.5888810356712052,31.55570340156555
0.5888827505741653,31.557839393615723
0.5888805608734915,31.5600688457489
0.5888822760066736,31.562241315841675
0.588880086347373,31.5644109249115
0.5888818017107145,31.566608905792236
0.5888796120927441,31.568820238113403
0.5888813276861823,31.571025609970093
0.5888791381095002,31.57320547103882
0.5888808539329725,31.575372219085693
0.588878664397536,31.577582836151123
0.5888803804509796,31.57977056503296
0.5888781909567468,31.58195400238037
0.588879907240099,31.584123373031616
0.5888777177870275,31.5863618850708
0.5888794343002257,31.588501930236816
0.5888772448882734,31.59074306488037
0.5888789616312552,31.592874765396118
0.5888767722603795,31.595113039016724
0.5888784892330823,31.59726357460022
0.5888762999032415,31.59947156906128
0.5888780171056025,31.60162663459778
0.5888758278167543,31.603861331939697
0.5888775452487114,31.60602617263794
0.5888753560008135,31.60824203491211
0.5888770736623039,31.61040425300598
0.5888748844553144,31.612583875656128
0.5888766023462758,31.614763736724854
0.5888744131801528,31.616976022720337
0.5888761313005225,31.619143962860107
0.5888739421752236,31.62149715423584
0.5888756605249396,31.623708963394165
0.5888734714404228,31.625921964645386
0.5888751900194225,31.628098249435425
0.5888730009756462,31.630342483520508
0.5888747197838672,31.632482051849365
0.5888725307807888,31.634691953659058
0.588874249818169,31.636847734451294
0.5888720608557471,31.639062643051147
0.5888737801222238,31.641266345977783
0.5888715912004162,31.64345407485962
0.5888733106959275,31.645628213882446
0.5888711218146924,31.647841453552246
0.5888728415391761,31.649969577789307
0.5888706526984714,31.65220832824707
0.5888723726518651,31.654383182525635
0.5888701838516492,31.656591653823853
0.5888719040338907,31.658775806427002
0.5888697152741218,31.66098403930664
0.5888714356851489,31.66315722465515
0.5888692469657849,31.66536545753479
0.5888709676055357,31.66752338409424
0.5888687789265349,31.66971182823181
0.5888704997949472,31.671900510787964
0.5888683111562678,31.674131155014038
0.5888700322532796,31.67627263069153
0.5888678436548801,31.678452253341675
0.5888695649804291,31.680583238601685
0.5888673764222675,31.682820558547974
0.5888690979762918,31.684945583343506
0.5888669094583268,31.687164783477783
0.5888686312407644,31.6893208026886
0.588866442762954,31.69154381752014
0.5888681647737428,31.69371247291565
0.5888659763360454,31.6959228515625
0.5888676985751237,31.698092699050903
0.5888655101774977,31.700292110443115
0.5888672326448033,31.70245051383972
0.5888650442872072,31.70464539527893
0.5888667669826785,31.70680570602417
0.5888645786650707,31.709007263183594
0.5888663015886455,31.711190223693848
0.5888641133109845,31.713377475738525
0.588865836462601,31.71555805206299
0.5888636482248453,31.71777892112732
0.5888653716044419,31.7199387550354
0.5888631834065498,31.72214412689209
0.5888649070140646,31.724294900894165
0.5888627188559948,31.72652840614319
0.5888644426913658,31.728676080703735
0.5888622545730768,31.730889797210693
0.5888639786362426,31.73301863670349
0.5888617905576932,31.735243797302246
0.5888635148485919,31.737379550933838
0.5888613268097403,31.739600896835327
0.5888630513283103,31.741744995117188
0.5888608633291155,31.74394416809082
0.588862588075295,31.746134519577026
0.5888604001157153,31.74833631515503
0.5888621250894428,31.750492334365845
0.5888599371694371,31.752681255340576
0.588861662370651,31.75485587120056
0.588859474490178,31.757044076919556
0.5888611999188165,31.759223699569702
0.5888590120778346,31.761417388916016
0.5888607377338364,31.763570070266724
0.588858549932305,31.765774965286255
0.5888602758156085,31.76793909072876
0.5888580880534857,31.770187616348267
0.5888598141640292,31.772335529327393
0.588857626441274,31.77455711364746
0.5888593527789964,31.776705741882324
0.5888571650955678,31.779075622558594
0.5888588916604072,31.781235933303833
0.5888567040162641,31.783474683761597
0.588858430808159,31.785744428634644
0.5888562432032601,31.78807234764099
0.5888579702221496,31.7902729511261
0.5888557826564537,31.792516946792603
0.5888575099022761,31.79469895362854
0.5888553223757421,31.796921968460083
0.5888570498484362,31.799113035202026
0.5888548623610231,31.801286458969116
0.5888565900605275,31.803459644317627
0.5888544026121945,31.805690050125122
0.5888561305384478,31.807888746261597
0.5888539431291535,31.810100317001343
0.5888556712820946,31.8122456073761
0.5888534839117984,31.81445598602295
0.5888552122913655,31.816613912582397
0.5888530249600262,31.818820476531982
0.5888547535661589,31.82099485397339
0.5888525662737356,31.8232479095459
0.5888542951063721,31.82539963722229
0.5888521078528238,31.827659606933594
0.5888538369119033,31.82983088493347
0.5888516496971891,31.832061052322388
0.5888533789826502,31.834234714508057
0.5888511918067295,31.836443662643433
0.5888529213185111,31.838621139526367
0.5888507341813427,31.84086585044861
0.5888524639193838,31.843024492263794
0.588850276820927,31.845203161239624
0.5888520067851666,31.847391843795776
0.5888498197253806,31.849573850631714
0.5888515499157575,31.851771116256714
0.5888493628946015,31.853976488113403
0.5888510933110547,31.856151819229126
0.5888489063284881,31.858373641967773
0.5888506369709565,31.86053490638733
0.5888484500269385,31.86273694038391
0.5888501808953615,31.864903688430786
0.588847993989851,31.867135047912598
0.5888497250841673,31.869271993637085
0.5888475382171241,31.871535539627075
0.5888492695372729,31.87370252609253
0.5888470827086564,31.875949382781982
0.5888488142545766,31.878148078918457
0.5888466274643458,31.88033962249756
0.5888483592359769,31.882513761520386
0.5888461724840914,31.884724140167236
0.5888479044813724,31.886876821517944
0.5888457177677915,31.8890860080719
0.5888474499906615,31.89125943183899
0.5888452633153447,31.893508911132812
0.588846995763743,31.89570426940918
0.5888448091266498,31.897925853729248
0.5888465418005155,31.900092840194702
0.5888443552016054,31.90234684944153
0.588846088100878,31.90449810028076
0.5888439015401102,31.906707763671875
0.5888456346647287,31.908902406692505
0.5888434481420631,31.91111660003662
0.5888451814919672,31.913299322128296
0.588842995007363,31.915535926818848
0.5888447285824917,31.91769528388977
0.5888425421359088,31.91994833946228
0.5888442759362016,31.922139883041382
0.5888420895275994,31.924322605133057
0.5888438235529957,31.926490306854248
0.5888416371823338,31.928701162338257
0.588843371432773,31.93086552619934
0.5888411851000113,31.933067798614502
0.5888429195754327,31.93523406982422
0.5888407332805307,31.93739914894104
0.5888424679808738,31.93959069252014
0.5888402817237911,31.941802978515625
0.5888420166489955,31.944004774093628
0.588839830429692,31.946232080459595
0.5888415655796972,31.94835925102234
0.5888393793981325,31.95056438446045
0.5888411147728778,31.952698469161987
0.5888389286290119,31.95487403869629
0.5888406642284372,31.957035303115845
0.5888384781222293,31.959241151809692
0.5888402139462742,31.961400032043457
0.5888380278776847,31.963622331619263
0.5888397639262885,31.965752124786377
0.588837577895277,31.9679753780365
0.5888393141683794,31.97013831138611
0.588837128174906,31.972336053848267
0.5888388646724468,31.974504232406616
0.5888366787164709,31.976680040359497
0.5888384154383898,31.978851079940796
0.5888362295198716,31.981060028076172
0.5888379664661083,31.983205556869507
0.5888357805850076,31.985411167144775
0.588837517755502,31.987598657608032
0.588835331911779,31.989808082580566
0.5888370693064703,31.99199604988098
0.5888348835000847,31.994251251220703
0.5888366211189133,31.996379613876343
0.588834435349825,31.998613834381104
0.5888361731927306,32.00075006484985
0.5888339874609,32.00295424461365
0.588835725527822,32.00509428977966
0.588833539833209,32.00731658935547
0.5888352781240879,32.0094690322876
0.5888330924666523,32.011701583862305
0.5888348309814274,32.0138418674469
0.5888326453611297,32.016069173812866
0.5888343840997413,32.01822590827942
0.5888321985165413,32.02040243148804
0.5888339374789293,32.022610902786255
0.5888317519327873,32.02478384971619
0.5888334911188915,32.02694582939148
0.5888313056097675,32.02917742729187
0.588833045019528,32.03131103515625
0.5888308595473822,32.03353261947632
0.5888325991807392,32.03572082519531
0.5888304137455318,32.037909746170044
0.5888321536024251,32.04017496109009
0.5888299682041164,32.04240131378174
0.5888317082844862,32.04453897476196
0.5888295229230364,32.046767473220825
0.5888312632268226,32.0488977432251
0.588829077902192,32.0511200428009
0.5888308184293348,32.053290605545044
0.5888286331414837,32.05554008483887
0.5888303738919233,32.05769324302673
0.5888281886408121,32.05995178222656
0.5888299296144887,32.06211590766907
0.5888277444000776,32.064332723617554
0.5888294855969312,32.0664963722229
0.5888273004191804,32.06866526603699
0.5888290418391514,32.07083010673523
0.5888268566980216,32.073033809661865
0.5888285983410504,32.07519292831421
0.5888264132365018,32.07740545272827
0.5888281551025282,32.07958912849426
0.5888259700345213,32.08180069923401
0.588827712123486,32.08396911621094
0.5888255270919812,32.08637499809265
0.5888272694038243,32.08854079246521
0.5888250844087823,32.09078097343445
0.5888268269434443,32.09292554855347
0.5888246419848253,32.09516263008118
0.5888263847422464,32.097331285476685
0.5888241998200111,32.09955978393555
0.5888259428001317,32.10171365737915
0.5888237579142406,32.10393929481506
0.5888255011170012,32.10611605644226
0.5888233162674148,32.108343839645386
0.5888250596927559,32.11050534248352
0.588822874879435,32.11269950866699
0.5888246185272967,32.11486482620239
0.5888224337502017,32.11707925796509
0.588824177620525,32.11924338340759
0.5888219928796167,32.12143397331238
0.5888237369723416,32.12361288070679
0.5888215522675805,32.125847578048706
0.588823296582648,32.12802028656006
0.5888211119139949,32.13023591041565
0.5888228564513454,32.132413148880005
0.5888206718187607,32.13461685180664
0.5888224165783348,32.13678741455078
0.5888202319817797,32.138994455337524
0.5888219769635177,32.141144037246704
0.5888197924029528,32.143370389938354
0.5888215376067957,32.14554047584534
0.5888193530821816,32.14776134490967
0.58882109850807,32.149919509887695
0.5888189140193674,32.15217161178589
0.5888206596672422,32.15432929992676
0.588818475214412,32.15651035308838
0.5888202210842137,32.158690452575684
0.5888180366672169,32.16090679168701
0.588819782758886,32.16307806968689
0.5888175983776834,32.16524934768677
0.588819344691161,32.167428970336914
0.5888171603457135,32.16963982582092
0.5888189068809403,32.17182540893555
0.5888167225712088,32.174001693725586
0.5888184693281254,32.17620277404785
0.5888162850540707,32.17842197418213
0.5888180320326182,32.18060564994812
0.5888158477942013,32.18280291557312
0.5888175949943206,32.1849479675293
0.5888154107915026,32.18717956542969
0.5888171582131342,32.189350843429565
0.5888149740458761,32.191553592681885
0.5888167216889613,32.19373440742493
0.5888145375572239,32.1959764957428
0.5888162854217035,32.19813680648804
0.5888141013254481,32.20034384727478
0.5888158494112629,32.20252513885498
0.5888136653504504,32.204752683639526
0.5888154136575416,32.206894874572754
0.588813229632133,32.20910716056824
0.5888149781604417,32.21128010749817
0.5888127941703983,32.21348476409912
0.5888145429198652,32.21567249298096
0.5888123589651482,32.21784806251526
0.5888141079357144,32.22001099586487
0.5888119240162847,32.222267150878906
0.5888136732078917,32.224411487579346
0.5888114893237105,32.226648807525635
0.5888132387362989,32.228801250457764
0.5888110548873275,32.231027364730835
0.5888128045208387,32.233171224594116
0.5888106207070384,32.23538279533386
0.5888123705614134,32.23753499984741
0.5888101867827454,32.23976516723633
0.5888119368579255,32.241902112960815
0.588809753114351,32.24410700798035
0.5888115034102773,32.24630522727966
0.5888093197017574,32.24852752685547
0.5888110702183713,32.25068426132202
0.5888088865448676,32.25286245346069
0.5888106372821102,32.25501251220703
0.588808453643584,32.2572340965271
0.5888102046013968,32.259411096572876
0.5888080209978092,32.26163625717163
0.5888097721761333,32.26381778717041
0.5888075886074459,32.265989780426025
0.5888093400062225,32.268162965774536
0.5888071564723969,32.27037835121155
0.5888089080915675,32.272515296936035
0.5888067245925644,32.274744749069214
0.5888084764320703,32.27691173553467
0.5888062929678521,32.27910375595093
0.5888080450276347,32.281267166137695
0.5888058615981624,32.283565521240234
0.5888076138781633,32.285715103149414
0.5888054304833982,32.287952184677124
0.5888071829835586,32.29013204574585
0.5888049996234624,32.29233169555664
0.588806752343724,32.294498920440674
0.5888045690182582,32.2967004776001
0.5888063219585623,32.29886198043823
0.5888041386676884,32.301048040390015
0.5888058918279767,32.30320334434509
0.5888037085716564,32.305391788482666
0.5888054619518702,32.307563066482544
0.5888032787300651,32.30976748466492
0.5888050323301462,32.31198024749756
0.5888028491428179,32.31418967247009
0.5888046029627076,32.31632971763611
0.5888024198098177,32.31852579116821
0.5888041738494579,32.32068228721619
0.5888019907309681,32.32287645339966
0.5888037449903004,32.325026988983154
0.5888015619061722,32.32724666595459
0.5888033163851382,32.32941007614136
0.5888011333353335,32.33165192604065
0.5888028880338748,32.3337926864624
0.5888007050183554,32.335994720458984
0.5888024599364139,32.3381724357605
0.5888002769551413,32.34038329124451
0.5888020320926586,32.34292507171631
0.5887998491455947,32.345112800598145
0.5888016045025126,32.347275257110596
0.5887994215896192,32.349464416503906
0.5888011771658797,32.3516411781311
0.5887989942871183,32.353837728500366
0.588800750082663,32.35602784156799
0.5887985672379961,32.35823917388916
0.5888003232527664,32.36039733886719
0.5887981404421556,32.362648248672485
0.588799896676094,32.36479592323303
0.588797713899501,32.3670015335083
0.5887994703525492,32.369144439697266
0.5887972876099359,32.3713595867157
0.5887990442820358,32.373522996902466
0.5887968615733643,32.37575006484985
0.5887986184644576,32.37789273262024
0.5887964357896899,32.38013005256653
0.5887981928997188,32.382314920425415
0.5887960102588167,32.38449001312256
0.588797767587723,32.386664152145386
0.5887955849806485,32.38883996009827
0.5887973425283745,32.39098072052002
0.5887951599550895,32.393189907073975
0.5887969177215769,32.395344734191895
0.5887947351820438,32.397568225860596
0.5887964931672347,32.39974665641785
0.5887943106614155,32.401949644088745
0.588796068865252,32.40415644645691
0.5887938863931086,32.40640997886658
0.5887956448155329,32.408562898635864
0.5887934623770272,32.41080331802368
0.5887952210179814,32.412959575653076
0.5887930386130761,32.41515278816223
0.5887947974725021,32.41731286048889
0.5887926151011589,32.41952610015869
0.588794374178999,32.42169141769409
0.5887921918411801,32.42393898963928
0.5887939511373768,32.42609620094299
0.5887917688330444,32.42828679084778
0.5887935283475397,32.4304633140564
0.5887913460766561,32.43265104293823
0.588793105809392,32.434797525405884
0.5887909235719194,32.436981201171875
0.5887926835228384,32.439194202423096
0.5887905013187392,32.441455125808716
0.5887922614877834,32.44361090660095
0.5887900793170198,32.44581341743469
0.5887918397041317,32.44801092147827
0.5887896575666657,32.450228214263916
0.5887914181717877,32.45237588882446
0.5887892360675819,32.45460820198059
0.5887909968906563,32.456748962402344
0.588788814819673,32.458969831466675
0.5887905758606419,32.46111059188843
0.5887883938228435,32.46334433555603
0.5887901550816496,32.46551299095154
0.5887879730769983,32.46773624420166
0.5887897345535841,32.46991968154907
0.5887875525820425,32.47218322753906
0.5887893142763501,32.474348068237305
0.5887871323378806,32.47655439376831
0.5887888942498526,32.47874093055725
0.5887867123444177,32.48092865943909
0.5887884744739967,32.48306179046631
0.5887862926015588,32.48524332046509
0.5887880549486872,32.48739314079285
0.5887858731092087,32.489596128463745
0.5887876356738293,32.491748332977295
0.5887854538672728,32.49395442008972
0.5887872166493278,32.49614763259888
0.5887850348756558,32.49834728240967
0.588786797875088,32.50049543380737
0.5887846161342631,32.50274729728699
0.5887863793510153,32.50489377975464
0.588784197643,32.507120847702026
0.5887859610770144,32.50926637649536
0.5887837794017716,32.51149559020996
0.5887855430529912,32.51365113258362
0.5887833614104832,32.51587414741516
0.5887851252788505,32.51805305480957
0.5887829436690399,32.52027606964111
0.5887847077544978,32.52244830131531
0.5887825261773474,32.524658203125
0.5887842904798386,32.52684712409973
0.588782108935311,32.52908396720886
0.5887838734547781,32.531259536743164
0.5887816919428362,32.53344917297363
0.5887834566792219,32.5356285572052
0.5887812751998284,32.53783106803894
0.5887830401530757,32.53999471664429
0.5887808587061931,32.54223012924194
0.588782623876245,32.54437613487244
0.5887804424618361,32.54659557342529
0.5887822078486352,32.548752307891846
0.5887800264666633,32.5509614944458
0.5887817920701522,32.553101539611816
0.5887796107205795,32.55534815788269
0.5887813765407016,32.557486057281494
0.5887791952234913,32.55969977378845
0.5887809612601893,32.561851501464844
0.588778779975304,32.56402516365051
0.5887805462285209,32.56622552871704
0.5887783649759236,32.568459033966064
0.5887801314456024,32.570605754852295
0.5887779502252559,32.5728120803833
0.5887797169113396,32.57497787475586
0.5887775357232069,32.57717967033386
0.5887793026256384,32.57935547828674
0.5887771214696828,32.58152914047241
0.5887788885884049,32.5837345123291
0.5887767074645888,32.58594799041748
0.588778474799545,32.58812236785889
0.5887762937078317,32.59034729003906
0.5887780612589649,32.592498540878296
0.5887758801993171,32.59473490715027
0.5887776479665706,32.59688091278076
0.5887754669389517,32.59931516647339
0.5887772349222682,32.60145950317383
0.5887750539266411,32.60370397567749
0.5887768221259643,32.60587692260742
0.5887746411622918,32.608115434646606
0.5887764095775645,32.61027145385742
0.5887742286458101,32.612499713897705
0.5887759972769756,32.61465764045715
0.5887738163771022,32.61688804626465
0.5887755852241037,32.61902737617493
0.5887734043560745,32.62120509147644
0.5887751734188553,32.623374938964844
0.5887729925826334,32.62557911872864
0.5887747618611368,32.627758264541626
0.5887725810566852,32.629974603652954
0.5887743505508545,32.63216519355774
0.5887721697781367,32.63439631462097
0.588773939487915,32.63654637336731
0.5887717587468942,32.641634464263916
0.588773528672225,32.64458990097046
0.5887713479628645,32.64680314064026
0.588773118103691,32.64897084236145
0.5887709374259537,32.65121102333069
0.5887727077822196,32.653382778167725
0.5887705271360689,32.655641078948975
0.5887722977077174,32.657787799835205
0.588770117093117,32.66000938415527
0.5887718878800915,32.662195444107056
0.5887697072970043,32.664353132247925
0.5887714782992485,32.66654396057129
0.5887692977476378,32.668773889541626
0.5887710689650949,32.670923709869385
0.5887688884449241,32.67311906814575
0.5887706598775378,32.67529892921448
0.5887684793887706,32.67749333381653
0.5887702510364844,32.67967677116394
0.5887680705790839,32.6818733215332
0.588769842441841,32.684035539627075
0.5887676620157708,32.68626046180725
0.5887694340935153,32.6884024143219
0.5887672536987388,32.69063472747803
0.588769025991414,32.69278597831726
0.5887668456278946,32.69500994682312
0.588768618135444,32.697155475616455
0.5887664378031453,32.699373722076416
0.5887682105255128,32.70150971412659
0.5887660302243981,32.70375418663025
0.5887678031615273,32.705899477005005
0.5887656228915603,32.70811080932617
0.5887673960433949,32.710294008255005
0.5887652158045391,32.71248006820679
0.5887669891710228,32.71466302871704
0.5887648089632418,32.71687936782837
0.5887665825443181,32.71903872489929
0.5887644023675755,32.72125577926636
0.5887661761631885,32.72343587875366
0.5887639960174479,32.72562909126282
0.588765770027541,32.7278196811676
0.5887635899127661,32.730013847351074
0.5887653641372835,32.73219180107117
0.5887631840534379,32.73444223403931
0.5887649584923232,32.736581325531006
0.5887627784393704,32.7388334274292
0.5887645530925676,32.7409827709198
0.5887623730704715,32.74321532249451
0.5887641479379242,32.74535822868347
0.5887619679466486,32.747597217559814
0.5887637430283009,32.74975299835205
0.5887615630678095,32.75198316574097
0.5887633383636052,32.75416398048401
0.5887611584338616,32.756352186203
0.5887629339437448,32.75856804847717
0.5887607540447127,32.760769844055176
0.5887625297686272,32.762922525405884
0.5887603499002706,32.76511836051941
0.5887621258381605,32.76727771759033
0.5887599460004432,32.769497871398926
0.5887617221522525,32.77166557312012
0.5887595423451383,32.773845911026
0.5887613187108109,32.776010513305664
0.5887591389342638,32.77824139595032
0.5887609155137439,32.78036880493164
0.5887587357677274,32.782604455947876
0.588760512560959,32.78474283218384
0.5887583328454375,32.78695368766785
0.5887601098523646,32.78911089897156
0.5887579301673017,32.79132270812988
0.5887597073878688,32.79348802566528
0.5887575277332284,32.79576015472412
0.5887593051673794,32.79789447784424
0.5887571255431256,32.80014705657959
0.5887589031908044,32.80235266685486
0.5887567235969013,32.804545640945435
0.5887585014580525,32.80673909187317
0.588756321894464,32.80889534950256
0.5887580999690315,32.8110625743866
0.5887559204357216,32.8132758140564
0.5887576987236498,32.815457344055176
0.5887555192205826,32.817652225494385
0.5887572977218157,32.81984806060791
0.5887551182489552,32.82203221321106
0.5887568969634376,32.82419514656067
0.5887547175207478,32.82643222808838
0.5887564964484239,32.8285710811615
0.588754317035869,32.830812215805054
0.5887560961766827,32.832953691482544
0.5887539167942271,32.835185527801514
0.5887556961481228,32.83734130859375
0.5887535167957304,32.83955121040344
0.5887552963626529,32.84170365333557
0.5887531170402878,32.84393501281738
0.5887548968201811,32.84611988067627
0.5887527175278076,32.8483362197876
0.5887544975206163,32.850526571273804
0.5887523182581985,32.85270595550537
0.5887540984638672,32.854883909225464
0.5887519192313696,32.85706877708435
0.5887536996498421,32.85923743247986
0.5887515204472288,32.8614284992218
0.5887533010784503,32.863595962524414
0.5887511219056856,32.86580944061279
0.5887529027496,32.867995738983154
0.588750723606648,32.870224952697754
0.5887525046632006,32.8723828792572
0.5887503255500257,32.87461018562317
0.5887521068191605,32.876755237579346
0.5887499277357272,32.879003047943115
0.5887517092173887,32.88112783432007
0.5887495301636613,32.883336782455444
0.5887513118577945,32.885496616363525
0.5887491328337372,32.887733459472656
0.5887509147402864,32.8898983001709
0.5887487357458637,32.892152309417725
0.5887505178647736,32.89430332183838
0.5887483388999502,32.89652156829834
0.5887501212311654,32.898698568344116
0.5887479422959052,32.90088224411011
0.5887497248393706,32.90305495262146
0.5887475459336385,32.905229568481445
0.5887493286892986,32.9073805809021
0.588747149813059,32.90959715843201
0.5887489327808585,32.91177415847778
0.5887467539340757,32.913981676101685
0.5887485371139596,32.91622066497803
0.5887463582965983,32.918423891067505
0.5887481416885112,32.92057538032532
0.5887459629005357,32.92282152175903
0.5887477465044225,32.92497229576111
0.5887455677457976,32.92721724510193
0.588747351561603,32.92936944961548
0.5887451728322931,32.931591749191284
0.5887469568599621,32.93374824523926
0.5887447781599319,32.9359769821167
0.5887465623994091,32.9381582736969
0.5887443837286235,32.9403555393219
0.5887461681798539,32.94252109527588
0.588743989538277,32.94473338127136
0.5887457742012057,32.94692039489746
0.5887435955888025,32.94910550117493
0.5887453804633742,32.951284646987915
0.5887432018801092,32.95349740982056
0.588744986966269,32.95567536354065
0.588742808412107,32.95787215232849
0.5887445937097998,32.9600465297699
0.5887424151847055,32.96229815483093
0.5887442006938763,32.9644660949707
0.5887420221978146,32.966697454452515
0.5887438079184083,32.96884822845459
0.5887416294513437,32.97107148170471
0.5887434153833055,32.97321438789368
0.5887412369452029,32.97543907165527
0.5887430230884779,32.97759008407593
0.5887408446793021,32.97981286048889
0.5887426310338353,32.98196744918823
0.5887404526535511,32.98425483703613
0.5887422392192877,32.98649835586548
0.5887400608678598,32.98870539665222
0.5887418476447449,32.9908766746521
0.5887396693221383,32.99305868148804
0.5887414563101171,32.99524283409119
0.5887392780162967,32.99746823310852
0.5887410652153142,32.999616622924805
0.5887388869502448,33.00180006027222
0.5887406743602464,33.00396776199341
0.588738496123893,33.00619912147522
0.5887402837448235,33.008363246917725
0.5887381055371512,33.01057505607605
0.5887398933689564,33.01273584365845
0.58873771518993,33.014994859695435
0.5887395032325546,33.01713752746582
0.5887373250821392,33.01937675476074
0.5887391133355289,33.02153277397156
0.5887369352136892,33.02374315261841
0.5887387236777892,33.02591133117676
0.5887365455844904,33.02814269065857
0.5887383342592462,33.03031039237976
0.5887361561944533,33.03252291679382
0.58873794507981,33.03469967842102
0.5887357670434882,33.036924839019775
0.5887375561393913,33.0391047000885
0.5887353781315054,33.04127621650696
0.5887371674379,33.04344320297241
0.5887349894584156,33.04565119743347
0.5887367789752475,33.04786682128906
0.5887346010241292,33.05011582374573
0.5887363907513439,33.05227088928223
0.588734212828557,33.05446529388428
0.5887360027660995,33.056623458862305
0.5887338248716093,33.058839082717896
0.5887356150194255,33.06098699569702
0.5887334371531969,33.063255071640015
0.5887352275112322,33.06538462638855
0.5887330496732307,33.06763792037964
0.5887348402414304,33.069796562194824
0.5887326624316213,33.07198786735535
0.5887344532099311,33.0741548538208
0.5887322754282793,33.07633876800537
0.5887340664166449,33.07850217819214
0.5887318886631157,33.080742835998535
0.5887336798614826,33.0828914642334
0.5887315021360414,33.085082054138184
0.5887332935443552,33.08726382255554
0.5887311158469674,33.08947229385376
0.5887329074651736,33.09164786338806
0.5887307297958043,33.093854665756226
0.5887325216238489,33.096030950546265
0.5887303439824635,33.098233699798584
0.588732136020292,33.10038161277771
0.5887299584068557,33.10260605812073
0.5887317506544139,33.10476994514465
0.5887295730688923,33.1069769859314
0.5887313655261257,33.10913133621216
0.5887291879684843,33.11136794090271
0.5887309806353388,33.113494634628296
0.5887288031055428,33.11571931838989
0.5887305959819641,33.11786341667175
0.5887284184799789,33.12007164955139
0.5887302115659129,33.12225389480591
0.5887280340917042,33.124449729919434
0.5887298273870966,33.12661027908325
0.5887276499406295,33.12885093688965
0.5887294434454262,33.13100457191467
0.5887272660266666,33.13318705558777
0.5887290597408135,33.135369300842285
0.5887268823497267,33.13753819465637
0.5887286762731694,33.13974046707153
0.5887264989097211,33.1419312953949
0.5887282930424057,33.144097328186035
0.5887261157065612,33.14633798599243
0.5887279100484337,33.14847183227539
0.5887257327401588,33.150681018829346
0.5887275272911651,33.1528217792511
0.5887253500104253,33.15503692626953
0.5887271447705112,33.15718865394592
0.588724967517272,33.159411668777466
0.5887267624863839,33.161542654037476
0.588724585260611,33.16382431983948
0.5887263804386944,33.16598176956177
0.5887242032403537,33.16819357872009
0.5887259986273548,33.170366048812866
0.5887238214564116,33.17257785797119
0.5887256170522767,33.17474365234375
0.5887234399086969,33.17694854736328
0.5887252357133718,33.17910838127136
0.588723058597121,33.18129301071167
0.5887248546105518,33.1834614276886
0.5887226775215959,33.18564796447754
0.5887244737437288,33.18782448768616
0.5887222966820334,33.1900475025177
0.5887240931128147,33.19218921661377
0.5887219160783456,33.194406032562256
0.5887237127177211,33.196542501449585
0.5887215357104442,33.19877743721008
0.5887233325583602,33.20094013214111
0.5887211555782411,33.20313215255737
0.588722952634644,33.20527625083923
0.5887207756816488,33.207504749298096
0.5887225729464844,33.20963525772095
0.5887203960205788,33.211862564086914
0.5887221934937938,33.214049100875854
0.5887200165949437,33.21626281738281
0.5887218142764841,33.21844983100891
0.5887196374046553,33.22063183784485
0.5887214352944677,33.22278571128845
0.5887192584496258,33.224995613098145
0.5887210565476564,33.22715640068054
0.5887188797297679,33.22938299179077
0.5887206780359628,33.23155975341797
0.5887185012449934,33.23374629020691
0.588720299759299,33.235928773880005
0.5887181229952145,33.23814535140991
0.5887199217175776,33.2402880191803
0.5887177449803442,33.242533445358276
0.5887195439107106,33.24468231201172
0.5887173672002943,33.24687314033508
0.5887191663386109,33.24902820587158
0.5887169896549777,33.25123596191406
0.5887187890011906,33.25335907936096
0.5887166123443064,33.25557780265808
0.5887184118983622,33.25771141052246
0.5887162352681933,33.25993299484253
0.5887180350300384,33.262104749679565
0.5887158584265507,33.26431918144226
0.5887176583961315,33.26650142669678
0.5887154818192912,33.26869034767151
0.5887172819965547,33.2708785533905
0.5887151054463277,33.27306938171387
0.58871690583122,33.27522850036621
0.5887147293075727,33.2774498462677
0.5887165299000405,33.279632806777954
0.5887143534029392,33.28189706802368
0.588716154202929,33.28407168388367
0.5887139777323394,33.28631567955017
0.5887157787397981,33.288461208343506
0.5887136022956867,33.29067540168762
0.5887154035105607,33.29281973838806
0.5887132270928934,33.29503273963928
0.5887150285151295,33.29718518257141
0.5887128521238729,33.29939413070679
0.5887146537534176,33.3015570640564
0.5887124773885377,33.30378532409668
0.5887142792253379,33.30591821670532
0.5887121028868012,33.308127641677856
0.5887139049308032,33.31030058860779
0.5887117286185761,33.312474727630615
0.588713530869727,33.31463932991028
0.5887113545837753,33.316816329956055
0.588713157042022,33.318991899490356
0.5887109807823124,33.3211932182312
0.5887127834476013,33.32337927818298
0.5887106072141001,33.3255729675293
0.5887124100863782,33.32776498794556
0.5887102338790516,33.32997941970825
0.5887120369582657,33.33216142654419
0.5887098607770804,33.33437490463257
0.5887116640631773,33.336520195007324
0.5887094879080995,33.33876657485962
0.5887112914010261,33.34088706970215
0.5887091152720223,33.34307289123535
0.5887109189717254,33.34522771835327
0.5887087428687618,33.347434997558594
0.5887105467751885,33.34958600997925
0.588708370698232,33.35182785987854
0.5887101748113291,33.35397291183472
0.5887079987603459,33.3562273979187
0.5887098030800603,33.35838794708252
0.5887076270550169,33.360573053359985
0.5887094315812959,33.36276197433472
0.5887072555821586,33.36495900154114
0.5887090603149489,33.367112159729004
0.5887068843416846,33.369308948516846
0.5887086892809332,33.37146735191345
0.5887065133335084,33.37367558479309
0.5887083184791625,33.375879526138306
0.5887061425575437,33.37811493873596
0.5887079479095501,33.38027477264404
0.5887057720137041,33.38251209259033
0.58870757757201,33.38465118408203
0.588705401701903,33.38686180114746
0.5887072074664557,33.389002084732056
0.5887050316220547,33.391212463378906
0.588706837592801,33.39338135719299
0.5887046617740725,33.39562487602234
0.5887064679509598,33.39777994155884
0.5887042921578705,33.40000629425049
0.5887060985408458,33.402159214019775
0.5887039227733624,33.40436887741089
0.588705729362373,33.406537771224976
0.5887035536204621,33.40872406959534
0.5887053604154551,33.41089653968811
0.5887031846990836,33.41308236122131
0.5887049917000063,33.415233850479126
0.5887028160091408,33.417457818984985
0.5887046232159404,33.419668436050415
0.5887024475505477,33.4218852519989
0.5887042549631715,33.42409086227417
0.5887020793232184,33.4263231754303
0.5887038869416138,33.428508281707764
0.5887017113270671,33.43078684806824
0.5887035191511811,33.43293499946594
0.5887013435620077,33.43514370918274
0.588703151591788,33.43730282783508
0.5887009760279546,33.43954253196716
0.5887027842633483,33.441702365875244
0.5887006087248219,33.44393730163574
0.5887024171657764,33.44609832763672
0.5887002416525238,33.44831848144531
0.5887020502989865,33.45047354698181
0.5886998748109745,33.45270228385925
0.5887016836628932,33.454869747161865
0.5886995082000888,33.45706510543823
0.5887013172574103,33.45924925804138
0.5886991418197806,33.46143651008606
0.5887009510824527,33.46360659599304
0.5886987756699644,33.46583557128906
0.5887005851379344,33.46800184249878
0.5886984097505547,33.4702091217041
0.5887002194237703,33.472373723983765
0.5886980440614661,33.4746150970459
0.5886998539398748,33.47676110267639
0.5886976786026129,33.47896409034729
0.5886994886861621,33.481117963790894
0.5886973133739097,33.48333764076233
0.5886991236625472,33.48549008369446
0.5886969483752714,33.48770070075989
0.5886987588689446,33.48985695838928
0.5886965836066124,33.49206852912903
0.5886983943052689,33.49423289299011
0.5886962190678475,33.49647545814514
0.5886980299714348,33.498640298843384
0.5886958547588913,33.50083518028259
0.5886976658673573,33.503007650375366
0.5886954906796587,33.505189657211304
0.5886973019929509,33.50735855102539
0.5886951268300643,33.5095853805542
0.5886969383481304,33.511756896972656
0.588694763210023,33.51397514343262
0.5886965749328109,33.516164779663086
0.5886943998194499,33.518391132354736
0.5886962117469071,33.52055621147156
0.5886940366582597,33.522783517837524
0.5886958487903341,33.52492952346802
0.5886936737263675,33.52715849876404
0.5886954860630067,33.52929496765137
0.5886933110236883,33.53154230117798
0.5886951235648402,33.533708333969116
0.5886929485501369,33.535934925079346
0.5886947612957495,33.53811478614807
0.5886925863056288,33.54030442237854
0.5886943992556495,33.54247307777405
0.5886922242900787,33.54465055465698
0.5886940374444556,33.54681038856506
0.5886918625034019,33.54901909828186
0.5886936758620831,33.55117392539978
0.5886915009455138,33.55336284637451
0.5886933145084468,33.55555462837219
0.5886911396163295,33.55778360366821
0.5886929533834623,33.55997896194458
0.5886907785157641,33.56221103668213
0.5886925924870449,33.564372539520264
0.5886904176437332,33.566622495651245
0.5886922318191096,33.56880331039429
0.5886900570001519,33.571022748947144
0.5886918713795721,33.57317018508911
0.5886896965849359,33.575400829315186
0.5886915111683478,33.57757210731506
0.5886893363980004,33.57979154586792
0.588691151185352,33.58196306228638
0.5886889764392609,33.58418154716492
0.5886907914305002,33.58635902404785
0.5886886167086329,33.58856797218323
0.5886904319037083,33.590739250183105
0.588688257206032,33.59295392036438
0.5886900726048911,33.595130443573
0.5886878979313738,33.59730911254883
0.588689713533965,33.59948372840881
0.588687538884574,33.601693630218506
0.5886893546908453,33.6038544178009
0.588687180065548,33.60608744621277
0.5886889960754477,33.60823440551758
0.5886868214742117,33.61047720909119
0.5886886376876878,33.61264634132385
0.588686463110481,33.61487436294556
0.5886882795274816,33.617024421691895
0.5886861049742713,33.61926198005676
0.5886879215947447,33.62140607833862
0.5886857470654987,33.62363624572754
0.5886875638893933,33.62580394744873
0.5886853893840789,33.628016233444214
0.5886872064113429,33.63018584251404
0.588685031929928,33.63240671157837
0.5886868491605094,33.63456416130066
0.5886846747029619,33.636762380599976
0.5886864921368092,33.63891863822937
0.5886843177030965,33.64115118980408
0.5886861353401578,33.65307664871216
0.5886839609302477,33.65536665916443
0.5886857787704716,33.65787220001221
0.5886836043843318,33.65998077392578
0.5886854224276665,33.662044286727905
0.5886832480652646,33.66416907310486
0.5886850663116585,33.66627287864685
0.5886828919729625,33.6690239906311
0.5886847104223639,33.672452211380005
0.5886825361073416,33.67481851577759
0.588684354759699,33.67691087722778
0.5886821804683182,33.67903971672058
0.5886839993235798,33.68116474151611
0.5886818250558082,33.68331241607666
0.5886836441139228,33.68547511100769
0.5886814698697282,33.688563108444214
0.5886832891306442,33.6907844543457
0.5886811149099945,33.692989349365234
0.5886829343736603,33.69516730308533
0.5886807601765234,33.69739603996277
0.5886825798428874,33.69960165023804
0.5886804056692313,33.701797008514404
0.5886822255382421,33.70399451255798
0.5886800513880346,33.70625972747803
0.5886818714596409,33.70841097831726
0.58867969733285,33.7106499671936
0.5886815176070003,33.71280789375305
0.5886793435035936,33.71501708030701
0.5886811639802365,33.717180013656616
0.5886789899001824,33.71940231323242
0.5886808105792665,33.72154903411865
0.5886786365225327,33.72377872467041
0.5886804574040065,33.72595524787903
0.5886782833705614,33.72819375991821
0.5886801044543736,33.730379819869995
0.588677930444185,33.73260831832886
0.5886797517302842,33.7347891330719
0.5886775777433201,33.73698878288269
0.5886793992316552,33.739150047302246
0.5886772252678835,33.74134969711304
0.5886790469584032,33.74353384971619
0.5886768730177921,33.74572157859802
0.5886786949104451,33.747941970825195
0.5886765209929626,33.7501802444458
0.5886783430876978,33.75232195854187
0.5886761691933122,33.75455641746521
0.588677991490078,33.75673460960388
0.5886758176187575,33.75895953178406
0.5886776401175028,33.76112127304077
0.5886754662692153,33.76335287094116
0.5886772889698891,33.765498638153076
0.5886751151446029,33.76773762702942
0.5886769380471537,33.769880056381226
0.5886747642448372,33.77208924293518
0.588676587349214,33.774253606796265
0.5886744135698351,33.77644419670105
0.588676236875987,33.77863550186157
0.5886740631195139,33.78084397315979
0.5886758866273897,33.78302621841431
0.5886737128937907,33.78520917892456
0.5886755366033392,33.787349462509155
0.5886733628925825,33.789565086364746
0.5886751868037527,33.79176163673401
0.5886730131158068,33.793925285339355
0.5886748372285474,33.796141147613525
0.5886726635633805,33.79841470718384
0.5886744878776408,33.80053925514221
0.588672314235221,33.80275917053223
0.5886741387509501,33.804901361465454
0.5886719651312458,33.807125091552734
0.5886737898483925,33.809272050857544
0.5886716162513721,33.811469078063965
0.5886734411698855,33.81361794471741
0.5886712675955175,33.81584811210632
0.5886730927153464,33.81798768043518
0.5886709191635991,33.82020139694214
0.5886727444846929,33.82237672805786
0.5886705709555344,33.82458281517029
0.5886723964778422,33.82676362991333
0.5886702229712414,33.82896304130554
0.5886720486947121,33.83110070228577
0.5886698752106371,33.833308935165405
0.5886717011352199,33.8354709148407
0.5886695276736393,33.83766484260559
0.5886713537992835,33.83988118171692
0.5886691803601656,33.842101097106934
0.58867100668682,33.84425330162048
0.5886688332701335,33.84649968147278
0.5886706597977478,33.84864830970764
0.5886684864034613,33.85087037086487
0.5886703131319843,33.85300612449646
0.5886681397600659,33.855207443237305
0.588669966689447,33.857348680496216
0.5886677933398656,33.85954713821411
0.588669620470054,33.86169195175171
0.5886674471427782,33.863932609558105
0.5886692744737233,33.86610507965088
0.5886671011687212,33.86829447746277
0.5886689287003722,33.8704674243927
0.588666755417613,33.872647285461426
0.5886685831499192,33.874810218811035
0.5886664098893711,33.87702035903931
0.588668237822282,33.87918186187744
0.5886660645839136,33.881383657455444
0.5886678927173784,33.883535385131836
0.5886657195011586,33.885730266571045
0.5886675478351266,33.8879177570343
0.5886653746410241,33.890111684799194
0.5886672031754446,33.89226198196411
0.588665030003428,33.894513845443726
0.5886668587382508,33.896650314331055
0.5886646855882887,33.8988983631134
0.588666514523463,33.90105605125427
0.5886643413955239,33.903279542922974
0.5886661705309993,33.90542817115784
0.5886639974250525,33.907639503479004
0.5886658267607782,33.90978765487671
0.588663653676792,33.91199803352356
0.5886654832127177,33.914151668548584
0.588663310150661,33.91635870933533
0.5886651398867364,33.91853904724121
0.5886629668465779,33.920737504959106
0.5886647967827521,33.92287468910217
0.5886626237644608,33.925057888031006
0.5886644539006836,33.92722773551941
0.5886622809042282,33.92941451072693
0.5886641112404492,33.93159508705139
0.5886619382657986,33.93379282951355
0.5886637688019674,33.93599796295166
0.5886615958490903,33.938233852386475
0.5886634265851564,33.94039225578308
0.5886612536540219,33.94261956214905
0.5886630845899348,33.9447500705719
0.5886609116805117,33.946998596191406
0.5886627428162213,33.9491400718689
0.5886605699284786,33.95135235786438
0.5886624012639345,33.95350933074951
0.5886602283978409,33.95572781562805
0.5886620599329928,33.95789933204651
0.5886598870885174,33.96011257171631
0.5886617188233149,33.962279081344604
0.5886595460004269,33.96450400352478
0.5886613779348198,33.966676473617554
0.5886592051334877,33.96884751319885
0.5886610372674258,33.97102212905884
0.588658864487619,33.97321963310242
0.5886606968210519,33.97538375854492
0.5886585240627391,33.97757077217102
0.588660356595617,33.97974371910095
0.5886581838587674,33.98193836212158
0.5886600165910397,33.984108209609985
0.5886578438756224,33.986287117004395
0.5886596768072391,33.9884512424469
0.588657504113223,33.99068331718445
0.5886593372441339,33.992815017700195
0.5886571645714882,33.995038747787476
0.588658997901643,33.997185468673706
0.5886568252503368,33.999417543411255
0.5886586587796858,34.00155186653137
0.5886564861496884,34.00376653671265
0.5886583198781812,34.005924463272095
0.5886561472694614,34.00815153121948
0.5886579811970479,34.0102972984314
0.5886558086095749,34.012535572052
0.5886576427362054,34.014723777770996
0.5886554701699486,34.01691651344299
0.5886573044955725,34.0190851688385
0.588655131950501,34.021270751953125
0.5886569664750687,34.02343940734863
0.5886547939511516,34.02567267417908
0.588656628674613,34.02785301208496
0.5886544561718197,34.03009796142578
0.5886562910941248,34.032256841659546
0.5886541186124243,34.03446817398071
0.5886559537335233,34.036632776260376
0.588653781272885,34.0388560295105
0.5886556165927277,34.04098439216614
0.5886534441531209,34.04322385787964
0.5886552796716576,34.04535222053528
0.5886531072530518,34.047585248947144
0.5886549429702324,34.049739599227905
0.5886527705725965,34.051942586898804
0.5886546064883712,34.05410051345825
0.5886524341116747,34.056315183639526
0.5886542702259939,34.05848431587219
0.588652097870206,34.06068301200867
0.5886539341830196,34.06284976005554
0.5886517618481101,34.06504678726196
0.5886535983593683,34.06722903251648
0.5886514260453061,34.069435119628906
0.5886532627549591,34.07162594795227
0.5886510904617139,34.073827028274536
0.588652927369712,34.076003313064575
0.588650755097253,34.07822322845459
0.5886525922035463,34.08037328720093
0.5886504199518431,34.08260130882263
0.5886522572563819,34.084760904312134
0.588650085025404,34.086989641189575
0.5886519225281388,34.08911752700806
0.5886497503178554,34.09134578704834
0.5886515880187362,34.093483686447144
0.5886494158291169,34.095699310302734
0.5886512537280942,34.097840547561646
0.5886490815591087,34.100067377090454
0.5886509196561327,34.10224223136902
0.5886487475077504,34.104448080062866
0.5886505858027715,34.10660743713379
0.5886484136749618,34.10880661010742
0.5886502521679303,34.11098051071167
0.588648080060663,34.113178730010986
0.5886499187515296,34.11537170410156
0.588647746664774,34.11753821372986
0.5886495855534888,34.11972165107727
0.5886474134872146,34.121936559677124
0.5886492525737281,34.12409853935242
0.588647080527905,34.12632203102112
0.5886489198121677,34.12850499153137
0.5886467477867652,34.13073444366455
0.5886485872687276,34.13289475440979
0.5886464152637153,34.13511300086975
0.5886482549433278,34.137243032455444
0.5886460829586755,34.13947033882141
0.5886479228358887,34.14166855812073
0.5886457508715659,34.143887996673584
0.5886475909463305,34.14605665206909
0.588645419002307,34.148266315460205
0.5886472592745731,34.15047478675842
0.5886450873508187,34.15267848968506
0.5886469278205371,34.1548171043396
0.5886447559170214,34.15702939033508
0.5886465965841426,34.159212589263916
0.5886444247008353,34.16138434410095
0.5886462655653102,34.16356873512268
0.5886440937021812,34.16585159301758
0.5886459347639601,34.168031215667725
0.5886437629209791,34.17023301124573
0.5886456041800127,34.172372341156006
0.5886434323571496,34.174622774124146
0.5886452738133886,34.1767840385437
0.5886431020106129,34.17897820472717
0.5886449436640082,34.18113851547241
0.58864277188129,34.18337607383728
0.5886446137317919,34.18550634384155
0.5886424419691009,34.18773174285889
0.5886442840166606,34.18988847732544
0.5886421122739667,34.192105770111084
0.5886439545185345,34.19427680969238
0.5886417827958077,34.196453332901
0.5886436252373346,34.19861459732056
0.5886414535345446,34.20084023475647
0.5886432961729813,34.202998876571655
0.5886411244900981,34.205182790756226
0.5886429673253953,34.20734882354736
0.588640795662389,34.20954394340515
0.5886426386944977,34.21172261238098
0.5886404670513379,34.21390461921692
0.5886423102802089,34.2160804271698
0.5886401386568657,34.21832847595215
0.5886419820824499,34.22045564651489
0.5886398104788932,34.222660779953
0.5886416541011416,34.224815368652344
0.5886394825173416,34.22703266143799
0.5886413263362046,34.22918176651001
0.5886391547721311,34.231398820877075
0.58864099878756,34.23354387283325
0.5886388272431834,34.235783100128174
0.5886406714551288,34.23792886734009
0.588638499930419,34.240129709243774
0.5886403443388321,34.24229574203491
0.5886381728337589,34.244483947753906
0.5886400174385908,34.246673583984375
0.5886378459531243,34.248879194259644
0.5886396907543258,34.251033782958984
0.5886375192884363,34.25324606895447
0.5886393642859584,34.255401849746704
0.5886371928396161,34.25758361816406
0.5886390380334099,34.25977897644043
0.5886368666065847,34.26198744773865
0.5886387119966011,34.264166593551636
0.5886365405892633,34.26645541191101
0.5886383861754536,34.26861381530762
0.5886362147875732,34.270811557769775
0.5886380605698883,34.27296805381775
0.5886358892014355,34.27516317367554
0.5886377351798266,34.27732062339783
0.5886355638307718,34.27955865859985
0.5886374100051901,34.28178334236145
0.5886352386755032,34.28400802612305
0.5886370850458996,34.28616523742676
0.588634913735551,34.28836798667908
0.5886367603018768,34.29055404663086
0.5886345890108369,34.292749881744385
0.5886364357730434,34.29490900039673
0.5886342645012821,34.297114849090576
0.5886361114593203,34.29925727844238
0.5886339402068083,34.30144429206848
0.5886357873606294,34.30362820625305
0.5886336161273366,34.30583119392395
0.588635463476892,34.30800485610962
0.588633292262789,34.310216188430786
0.58863513980803,34.31235361099243
0.588632968613087,34.314568519592285
0.5886348163539646,34.31670880317688
0.588632645178152,34.318949699401855
0.5886344931146177,34.321096658706665
0.5886323219579058,34.32329750061035
0.5886341700899108,34.32544255256653
0.58863199895227,34.32766771316528
0.5886338472797656,34.32980227470398
0.5886316761611665,34.33206033706665
0.5886335246841041,34.334227561950684
0.5886313535845168,34.33642911911011
0.588633202302848,34.338595390319824
0.588631031222243,34.340784311294556
0.588632880135919,34.342949628829956
0.5886307090742666,34.34517192840576
0.5886325581832389,34.347328662872314
0.58863038714051,34.3495454788208
0.5886322364447296,34.35174202919006
0.5886300654208946,34.353933811187744
0.5886319149203134,34.35612344741821
0.5886297439153425,34.358365535736084
0.5886315936099118,34.36054253578186
0.5886294226237756,34.362793922424316
0.5886312725134469,34.36493730545044
0.588629101546116,34.36715888977051
0.5886309516308409,34.369319677352905
0.5886287806822857,34.37151575088501
0.5886306309620156,34.3736469745636
0.5886284600322068,34.37588310241699
0.5886303105068932,34.37803268432617
0.5886281395958016,34.38021206855774
0.5886299902653961,34.38238334655762
0.588627819372992,34.38457012176514
0.5886296702374462,34.386746406555176
0.5886274993637002,34.388936281204224
0.5886293504229657,34.39109826087952
0.5886271795678484,34.39331078529358
0.5886290308218769,34.3954598903656
0.5886268599853591,34.397687911987305
0.5886287114341019,34.39987921714783
0.5886265406161545,34.402114391326904
0.5886283922595634,34.40426707267761
0.5886262214601566,34.406479835510254
0.5886280732981836,34.408623456954956
0.5886259025172881,34.41085648536682
0.5886277545498846,34.41300010681152
0.5886255837874714,34.41519236564636
0.588627436014589,34.417396068573
0.5886252652706289,34.41961312294006
0.5886271176922194,34.42176151275635
0.588624946966683,34.42397880554199
0.5886267995826981,34.426130533218384
0.588624628875556,34.42833399772644
0.5886264816859478,34.430503368377686
0.5886243109971708,34.432737827301025
0.5886261640018907,34.43488621711731
0.5886239933314499,34.43709707260132
0.5886258465304497,34.439258098602295
0.5886236758783158,34.44146800041199
0.5886255292715475,34.4436240196228
0.5886233586376911,34.445826053619385
0.5886252122251064,34.448025703430176
0.5886230416094986,34.45023036003113
0.5886248953910495,34.45238471031189
0.5886227247936611,34.45465064048767
0.5886245787692992,34.45678734779358
0.5886224081901008,34.458998680114746
0.5886242623597785,34.46115589141846
0.5886220917987413,34.46336007118225
0.5886239461624101,34.465532064437866
0.5886217756195049,34.46777653694153
0.5886236301771168,34.46993613243103
0.5886214596523146,34.47216272354126
0.5886233144038215,34.47432065010071
0.5886211438970931,34.47652506828308
0.5886229988424473,34.47868013381958
0.5886208283537636,34.48088264465332
0.5886226834929167,34.48304629325867
0.5886205130222488,34.48522758483887
0.5886223683551529,34.487389087677
0.588620197902472,34.48961782455444
0.5886220534290791,34.49177885055542
0.588619882994356,34.49399256706238
0.5886217387146182,34.49618172645569
0.5886195682978238,34.49843716621399
0.5886214242116933,34.500601291656494
0.5886192538127987,34.50282287597656
0.5886211099202273,34.50495457649231
0.5886189395392036,34.507184982299805
0.5886207958401436,34.509326457977295
0.5886186254769621,34.51154923439026
0.5886204819713653,34.51369118690491
0.5886183116259968,34.515939474105835
0.5886201683138156,34.51809120178223
0.5886179979862314,34.52032232284546
0.5886198548674179,34.52248024940491
0.5886176845575888,34.524694204330444
0.5886195416320952,34.52687478065491
0.5886173713399926,34.52905583381653
0.5886192286077712,34.53123354911804
0.5886170583333661,34.53348112106323
0.5886189157943689,34.535659313201904
0.5886167455376325,34.537856101989746
0.5886186031918119,34.54003286361694
0.5886164329527154,34.54226732254028
0.5886182908000235,34.54442000389099
0.5886161205785382,34.54664158821106
0.5886179786189271,34.54879307746887
0.5886158084150243,34.55102896690369
0.5886176666484464,34.5531587600708
0.5886154964620971,34.55540132522583
0.5886173548885049,34.55756092071533
0.5886151847196806,34.55976724624634
0.5886170433390262,34.56193280220032
0.5886148731876977,34.564162492752075
0.5886167319999337,34.56634068489075
0.5886145618660725,34.56854557991028
0.5886164208711511,34.57071352005005
0.5886142507547286,34.57290744781494
0.5886161099526019,34.57507848739624
0.5886139398535897,34.57727861404419
0.5886157992442104,34.57945442199707
0.5886136291625792,34.58166742324829
0.5886154887458998,34.58382701873779
0.5886133186816211,34.58606791496277
0.5886151784575938,34.58823609352112
0.5886130084106393,34.59045958518982
0.5886148683792166,34.59261083602905
0.5886126983495577,34.59483623504639
0.588614558510692,34.59698796272278
0.5886123884982996,34.59922552108765
0.5886142488519434,34.60135555267334
0.5886120788567893,34.60355806350708
0.5886139394028951,34.605717420578
0.5886117694249505,34.60793375968933
0.588613630163471,34.61010193824768
0.5886114602027078,34.61230421066284
0.5886133211335952,34.61446166038513
0.5886111511899842,34.6166775226593
0.5886130123131914,34.61882138252258
0.5886108423867045,34.62101101875305
0.5886127037021838,34.62318444252014
0.5886105337927925,34.62537884712219
0.5886123953004967,34.62756276130676
0.588610225408172,34.62976384162903
0.5886120871080537,34.6319375038147
0.5886099172327677,34.634183168411255
0.5886117791247794,34.63632869720459
0.5886096092665033,34.63852882385254
0.5886114713505977,34.6406946182251
0.5886093015093034,34.642924785614014
0.5886111637854329,34.645071029663086
0.5886089939610918,34.647308111190796
0.5886108564292092,34.64944100379944
0.5886086866217929,34.651670694351196
0.5886105492818513,34.653806924819946
0.5886083794913312,34.65601968765259
0.5886102423432829,34.65822243690491
0.5886080725696307,34.660433769226074
0.5886099356134287,34.66258955001831
0.5886077658566161,34.66477680206299
0.588609629092213,34.666930198669434
0.5886074593522117,34.669156551361084
0.5886093227795602,34.671324729919434
0.5886071530563417,34.673504114151
0.5886090166753948,34.675697326660156
0.588606846968931,34.6779248714447
0.5886087107796414,34.68007946014404
0.5886065410899036,34.682302713394165
0.5886084050922241,34.684454679489136
0.5886062354191846,34.68666672706604
0.5886080996130679,34.68883728981018
0.5886059299566981,34.691052198410034
0.5886077943420972,34.693214893341064
0.5886056247023689,34.69542860984802
0.5886074892792368,34.69757318496704
0.5886053196561215,34.699832916259766
0.5886071844244111,34.701995849609375
0.5886050148178809,34.70422983169556
0.5886068797775449,34.706421852111816
0.5886047101875715,34.708624601364136
0.5886065753385629,34.71078014373779
0.5886044057651182,34.713005781173706
0.5886062711073898,34.71517610549927
0.5886041015504454,34.717365980148315
0.5886059670839506,34.719571352005005
0.5886037975434786,34.72180151939392
0.58860566326817,34.72399663925171
0.588603493744142,34.726245164871216
0.5886053596599727,34.72839403152466
0.5886031901523607,34.73061728477478
0.5886050562592839,34.73277568817139
0.5886028867680597,34.73499131202698
0.5886047530660284,34.737154960632324
0.5886025835911639,34.73938226699829
0.5886044500801311,34.741525411605835
0.5886022806215983,34.743749141693115
0.5886041473015168,34.745896339416504
0.5886019778592877,34.74811911582947
0.5886038447301111,34.750301361083984
0.5886016753041574,34.7524938583374
0.5886035423658383,34.75466012954712
0.5886013729561324,34.75686049461365
0.5886032402086243,34.75900411605835
0.5886010708151378,34.76122188568115
0.5886029382583937,34.763383865356445
0.5886007688810986,34.76558971405029
0.5886026365150718,34.7678017616272
0.5886004671539401,34.76999473571777
0.5886023349785837,34.77216720581055
0.5886001656335877,34.774420738220215
0.5886020336488548,34.77657151222229
0.5885998643199662,34.77882528305054
0.5886017325258104,34.781002044677734
0.5885995632130013,34.78324794769287
0.5886014316093754,34.78543281555176
0.5885992623126183,34.78765678405762
0.5886011308994757,34.78979825973511
0.5885989616187421,34.79201149940491
0.5886008303960361,34.794179916381836
0.5885986611312986,34.796369552612305
0.5886005300989823,34.79855251312256
0.5885983608502129,34.80072212219238
0.5886002300082398,34.80290126800537
0.5885980607754104,34.80513286590576
0.5885999301237339,34.80728054046631
0.5885977609068169,34.809489250183105
0.5885996304453902,34.811681509017944
0.5885974612443576,34.813886404037476
0.5885993309731342,34.81607913970947
0.5885971617879582,34.81831073760986
0.5885990317068913,34.820451498031616
0.5885968625375442,34.82270312309265
0.5885987326465875,34.82486867904663
0.5885965634930415,34.82707476615906
0.5885984337921479,34.82926297187805
0.5885962646543751,34.83151054382324
0.5885981351434985,34.8336546421051
0.5885959660214714,34.835927963256836
0.588597836700565,34.83808612823486
0.5885956675942555,34.84030628204346
0.5885975384632729,34.84250545501709
0.5885953693726538,34.84468078613281
0.5885972404315484,34.84685945510864
0.5885950713565915,34.84905958175659
0.5885969426053168,34.85121726989746
0.5885947735459944,34.853405237197876
0.5885966449845041,34.855563163757324
0.5885944759407888,34.857765674591064
0.5885963475690364,34.85996413230896
0.5885941785409005,34.8621609210968
0.5885960503588392,34.86430621147156
0.5885938813462549,34.86656594276428
0.5885957533538387,34.86870050430298
0.5885935843567784,34.87094449996948
0.588595456553961,34.873090744018555
0.588593287572397,34.87530326843262
0.5885951599591316,34.87746739387512
0.5885929909930366,34.87967848777771
0.5885948635692768,34.88183236122131
0.5885926946186231,34.88405442237854
0.5885945673843229,34.88623547554016
0.5885923984490828,34.88844585418701
0.5885942714041957,34.89063858985901
0.5885921024843417,34.89282536506653
0.5885939756288212,34.89500641822815
0.5885918067243259,34.89726710319519
0.588593680058126,34.899428844451904
0.5885915111689617,34.90166711807251
0.588593384692036,34.903841972351074
0.5885912158181752,34.90606927871704
0.5885930895304774,34.90823221206665
0.5885909206718927,34.910459995269775
0.5885927945733765,34.91259574890137
0.5885906257300404,34.91483736038208
0.5885924998206596,34.916991233825684
0.5885903309925447,34.919188022613525
0.5885922052722533,34.921356201171875
0.5885900364593318,34.92355179786682
0.5885919109280835,34.92570209503174
0.5885897421303283,34.927924156188965
0.5885916167880767,34.93008899688721
0.5885894480054605,34.93231010437012
0.5885913228521596,34.93449020385742
0.5885891540846547,34.93669104576111
0.5885910291202584,34.93887448310852
0.5885888603678374,34.94108605384827
0.5885907355922998,34.94326043128967
0.5885885668549353,34.945491552352905
0.5885904422682099,34.947667360305786
0.588588273545875,34.94988822937012
0.5885901491479157,34.95206809043884
0.5885879804405829,34.95428013801575
0.5885898562313436,34.95645475387573
0.5885876875389854,34.95867371559143
0.5885895635184204,34.96081519126892
0.5885873948410094,34.96303153038025
0.5885892710090725,34.96518063545227
0.5885871023465814,34.96741461753845
0.5885889787032267,34.96960496902466
0.5885868100556286,34.97182035446167
0.5885886866008095,34.97397780418396
0.5885865179680769,34.97623157501221
0.5885883947017481,34.978394746780396
0.5885862260838537,34.98058342933655
0.5885881030059691,34.982770681381226
0.5885859344028855,34.98497486114502
0.5885878115133989,34.98715567588806
0.5885856429250994,34.98936867713928
0.5885875202239652,34.99154996871948
0.588585351650422,34.993765354156494
0.5885872291375939,34.995938539505005
0.5885850605787802,34.9981791973114
0.5885869382542127,35.00032639503479
0.5885847697101012,35.00257134437561
0.588586647573748,35.00471019744873
0.5885844790443118,35.006956338882446
0.5885863570961274,35.00911593437195
0.588584188581339,35.01133608818054
0.5885860668212772,35.01349973678589
0.5885838983211097,35.01576638221741
0.5885857767491248,35.01792335510254
0.588583608263551,35.0201210975647
0.5885854868795976,35.02229714393616


==> n33/proj_grad_code_n33_lr_0.01_nout_64.csv <==
testing_loss,times
0.6931461366250585,0.0
0.6931455055218065,0.016394615173339844
0.693144462121073,0.0346066951751709
0.6931438314999195,0.0518949031829834
0.6931427887357682,0.06995797157287598
0.6931421585964156,0.08719658851623535
0.6931411164684108,0.10464906692504883
0.6931404868105462,0.1214134693145752
0.6931394453182516,0.13895916938781738
0.6931388161415621,0.1561591625213623
0.693137775284542,0.17366957664489746
0.6931371465887141,0.1904599666595459
0.6931361063665328,0.2081432342529297
0.6931354781512539,0.22545838356018066
0.6931344385634759,0.2437608242034912
0.693133810828433,0.2607152462005615
0.693132771874623,0.27913880348205566
0.6931321446195037,0.29714369773864746
0.6931311062992269,0.315671443939209
0.6931304795237179,0.33316946029663086
0.6931294418365387,0.35151124000549316
0.6931288155403281,0.3686079978942871
0.6931277784858118,0.38635897636413574
0.6931271526685868,0.4036595821380615
0.6931261162462986,0.42187070846557617
0.6931254909077477,0.43909358978271484
0.6931244551172525,0.4569706916809082
0.693123830257063,0.4744741916656494
0.6931227950979266,0.4924640655517578
0.6931221707157863,0.5096449851989746
0.6931211361875749,0.5278780460357666
0.6931205122831717,0.5453274250030518
0.6931194783854504,0.5635879039764404
0.6931188549584733,0.5810060501098633
0.693117821690808,0.5987262725830078
0.6931171987409442,0.6158967018127441
0.6931161661029016,0.633580207824707
0.69311554362984,0.6505031585693359
0.6931145116209857,0.668067216873169
0.6931138896244147,0.6850757598876953
0.6931128582443155,0.7028613090515137
0.6931122367239234,0.7202706336975098
0.6931112059721457,0.7383890151977539
0.6931105849276217,0.7557804584503174
0.6931095548037317,0.7734975814819336
0.6931089342347644,0.7905964851379395
0.6931079047383295,0.8082373142242432
0.6931072846446075,0.8252646923065186
0.6931062557751947,0.8432564735412598
0.693105636156407,0.8604505062103271
0.6931046079135834,0.878176212310791
0.6931039887694191,0.8954677581787109
0.6931029611527518,0.9137170314788818
0.6931023424829004,0.9308362007141113
0.693101315491957,0.9487171173095703
0.6931006972961075,0.9662115573883057
0.6930996709304552,0.9843392372131348
0.6930990532082973,1.001744031906128
0.6930980274675043,1.020087718963623
0.6930974102187274,1.0376708507537842
0.6930963851023609,1.0559120178222656
0.6930957683266551,1.073434829711914
0.6930947438342838,1.091919183731079
0.6930941275313384,1.109626054763794
0.6930931036625301,1.1280860900878906
0.6930924878320347,1.1455645561218262
0.6930914645863581,1.1638033390045166
0.6930908492280031,1.181650161743164
0.6930898266050264,1.1999070644378662
0.6930892117185021,1.21736478805542
0.6930881897177938,1.2355999946594238
0.6930875753027899,1.2533330917358398
0.6930865539239194,1.271730661392212
0.6930859399801261,1.2895550727844238
0.693084919222662,1.3081059455871582
0.6930843057497702,1.326279640197754
0.6930832856132814,1.344757318496704
0.6930826726109814,1.3619582653045654
0.6930816530950378,1.3796203136444092
0.6930810405630203,1.3971214294433594
0.6930800216671904,1.41542649269104
0.6930794096051465,1.4329032897949219
0.6930783913290005,1.4512064456939697
0.6930777797366208,1.4685518741607666
0.6930767620797279,1.4864516258239746
0.6930761509567035,1.5039422512054443
0.6930751339186342,1.52186918258667
0.6930745232646558,1.5393283367156982
0.69307350684498,1.5576739311218262
0.6930728966597391,1.575092077255249
0.693071880858027,1.59344482421875
0.693071271141215,1.6108813285827637
0.6930702559570368,1.62898588180542
0.6930696467083451,1.6461951732635498
0.6930686321412715,1.6642487049102783
0.6930680233603915,1.6814475059509277
0.6930670094099928,1.6995935440063477
0.6930664010966167,1.7171502113342285
0.6930653877624637,1.7351057529449463
0.6930647799162832,1.7524855136871338
0.6930637671979475,1.7705819606781006
0.693063159818654,1.7876832485198975
0.6930621477157064,1.8056719303131104
0.6930615408029924,1.822885274887085
0.6930605293150042,1.8408267498016357
0.6930599228685617,1.8579819202423096
0.6930589119951044,1.8760261535644531
0.6930583060146255,1.8930976390838623
0.6930572957552709,1.9109718799591064
0.6930566902404478,1.9280471801757812
0.6930556805947677,1.945861577987671
0.6930550755452934,1.9631032943725586
0.6930540665128596,1.9808251857757568
0.6930534619284265,1.997992753982544
0.6930524535088113,2.0162346363067627
0.693051849389112,2.0338122844696045
0.6930508415818877,2.0522525310516357
0.6930502379266149,2.0695152282714844
0.6930492307313538,2.087465763092041
0.6930486275402012,2.104729652404785
0.6930476209564755,2.122514009475708
0.6930470182291358,2.1397080421447754
0.6930460122565192,2.1577391624450684
0.6930454099926852,2.175048589706421
0.6930444046307501,2.1929941177368164
0.6930438028301154,2.2102110385894775
0.6930427980784352,2.2279510498046875
0.6930421967406932,2.244962215423584
0.6930411925988409,2.262516736984253
0.6930405917236854,2.279559373855591
0.6930395881912346,2.2974843978881836
0.6930389877783589,2.3148033618927
0.6930379848548834,2.332977771759033
0.6930373849039815,2.350341796875
0.6930363825890546,2.3681602478027344
0.6930357830998206,2.384981393814087
0.6930347813930164,2.4025356769561768
0.6930341823651442,2.419400215148926
0.6930331812660369,2.4367520809173584
0.6930325826992209,2.4535608291625977
0.6930315822073847,2.4709317684173584
0.6930309841013184,2.4877102375030518
0.6930299842163281,2.5050950050354004
0.6930293865707062,2.521848678588867
0.6930283872921361,2.5398192405700684
0.6930277901066538,2.557234048843384
0.693026791434079,2.575625419616699
0.6930261947084301,2.5930142402648926
0.6930251966414249,2.610703468322754
0.6930246003753048,2.627535343170166
0.6930236029134449,2.645439863204956
0.6930230071065477,2.6629252433776855
0.6930220102494085,2.6810193061828613
0.6930214149014299,2.6985507011413574
0.6930204186485862,2.716717004776001
0.6930198237592213,2.7338168621063232
0.6930188281102494,2.751821756362915
0.6930182336791931,2.768982410430908
0.6930172386336686,2.7866921424865723
0.6930166446606167,2.8040032386779785
0.6930156502181152,2.8221521377563477
0.693015056702763,2.839723825454712
0.6930140628628613,2.8576107025146484
0.693013469804904,2.8745691776275635
0.6930124765671779,2.8926260471343994
0.6930118839663117,2.9098663330078125
0.6930108913303382,2.927753210067749
0.6930102991862589,2.9448704719543457
0.6930093071516141,2.962709903717041
0.6930087154640179,2.9798026084899902
0.6930077240302792,2.997575044631958
0.6930071327988613,3.014638662338257
0.6930061419656054,3.0327205657958984
0.6930055511900632,3.050090789794922
0.6930045609568674,3.0679116249084473
0.6930039706368966,3.085211992263794
0.6930029810033381,3.1031789779663086
0.6930023911386354,3.120288848876953
0.6930014021042918,3.137965202331543
0.693000812694554,3.154867649078369
0.6929998242590034,3.172344923019409
0.6929992353039267,3.189469575881958
0.6929982474667464,3.207263708114624
0.6929976589660283,3.2244174480438232
0.6929966717267965,3.2421152591705322
0.6929960836801338,3.2591137886047363
0.6929950970384287,3.277066469192505
0.6929945094455183,3.2944722175598145
0.6929935234009188,3.3127951622009277
0.692992936261458,3.33034348487854
0.6929919508135421,3.3486404418945312
0.6929913641272285,3.3661680221557617
0.6929903792755756,3.384488582611084
0.6929897930421065,3.4018452167510986
0.6929888087862945,3.420239210128784
0.6929882230053679,3.4379286766052246
0.6929872393449771,3.4564640522003174
0.6929866540162902,3.4740114212036133
0.6929856709508991,3.492424488067627
0.69298508607415,3.5097670555114746
0.6929841036033386,3.527808427810669
0.6929835191782253,3.545222520828247
0.6929825373015733,3.5634403228759766
0.6929819533277941,3.5807759761810303
0.6929809720448804,3.598921298980713
0.6929803885221334,3.616201400756836
0.6929794078325393,3.633939504623413
0.6929788247605226,3.6510446071624756
0.692977844663828,3.6687793731689453
0.6929772620422404,3.6855719089508057
0.6929762825380253,3.7032015323638916
0.6929757003665657,3.7200260162353516
0.6929747214544106,3.737471580505371
0.6929741397327772,3.754359245300293
0.6929731614122634,3.772536277770996
0.6929725801401556,3.789698839187622
0.6929716024108633,3.807159185409546
0.6929710215879804,3.823957920074463
0.6929700444494911,3.8417890071868896
0.6929694640755317,3.8587377071380615
0.6929684875274267,3.8761839866638184
0.6929679076020903,3.893077850341797
0.6929669316439508,3.9105052947998047
0.6929663521669369,3.9272427558898926
0.6929653767983448,3.9445295333862305
0.6929647977693529,3.9614298343658447
0.69296382298989,3.9787683486938477
0.6929632444086197,3.9956233501434326
0.6929622702178679,4.013111114501953
0.6929616920840191,4.029950380325317
0.692960718481561,4.047416687011719
0.6929601407948336,4.064542770385742
0.692959167780251,4.082247257232666
0.6929585905403455,4.099094390869141
0.6929576181132212,4.116587162017822
0.6929570413198372,4.13351035118103
0.6929560694797541,4.151056528091431
0.692955493132592,4.167948961257935
0.6929545218791332,4.185465335845947
0.6929539459778936,4.202717304229736
0.6929529753106419,4.220728397369385
0.6929523998550258,4.237955808639526
0.6929514297735646,4.255765914916992
0.6929508547632721,4.273309230804443
0.6929498852671848,4.291625499725342
0.6929493107019171,4.30934476852417
0.6929483417907876,4.327529430389404
0.6929477676702459,4.345250606536865
0.6929467993436577,4.363390684127808
0.6929462256675428,4.380555152893066
0.6929452579250802,4.398799896240234
0.6929446846930937,4.41625714302063
0.692943717534341,4.434362173080444
0.6929431447461841,4.451793193817139
0.6929421781707256,4.47003173828125
0.6929416058260999,4.487602472305298
0.6929406398335201,4.505587577819824
0.692940067932127,4.522680997848511
0.6929391025220111,4.540397644042969
0.6929385310635529,4.55738091468811
0.6929375662354854,4.574979066848755
0.6929369952196639,4.592139482498169
0.6929360309732303,4.610345363616943
0.6929354603997473,4.627823352813721
0.6929344967345329,4.645913124084473
0.6929339266030906,4.663293838500977
0.6929329635186812,4.681574821472168
0.692932393828982,4.698605060577393
0.6929314313249634,4.7161805629730225
0.69293086207671,4.733280181884766
0.6929299001526671,4.7510926723480225
0.6929293313455624,4.768090009689331
0.6929283700010817,4.786073684692383
0.6929278016348284,4.803375482559204
0.6929268408694969,4.821203947067261
0.6929262729437969,4.838452577590942
0.6929253127572008,4.856727123260498
0.6929247452717577,4.874196290969849
0.6929237856634842,4.8923726081848145
0.6929232186180013,4.909682035446167
0.6929222595876364,4.927804231643677
0.6929216929818173,4.945387363433838
0.692920734528948,4.9634716510772705
0.6929201683624955,4.9807188510894775
0.6929192104867097,4.998633146286011
0.6929186447593276,5.015645742416382
0.6929176874602125,5.0336689949035645
0.6929171221716046,5.050894260406494
0.6929161654487482,5.068822622299194
0.6929156005986182,5.085903167724609
0.692914644451608,5.103413343429565
0.6929140800396599,5.120788812637329
0.6929131244680836,5.138777256011963
0.6929125604940217,5.156170845031738
0.6929116054974682,5.1739342212677
0.6929110419609966,5.191087007522583
0.6929100875390539,5.2094550132751465
0.6929095244398772,5.226928949356079
0.6929085705921338,5.24539852142334
0.6929080079299564,5.2631142139434814
0.6929070546560013,5.281794786453247
0.6929064924305278,5.299594402313232
0.6929055397299503,5.318005800247192
0.6929049779408851,5.335588693618774
0.6929040258132741,5.35400390625
0.692903464460323,5.371572732925415
0.692902512905268,5.3894689083099365
0.6929019519881354,5.406577825546265
0.692901001005226,5.424899101257324
0.6929004405236172,5.4425883293151855
0.6928994901124431,5.461174011230469
0.6928989300660637,5.47885274887085
0.6928979802262151,5.497123956680298
0.6928974206147701,5.514343976974487
0.6928964713458371,5.531998634338379
0.6928959121690328,5.5493128299713135
0.6928949634706054,5.567330598831177
0.6928944047281475,5.58489465713501
0.6928934565998164,5.603454828262329
0.6928928982914103,5.620960474014282
0.6928919507327665,5.639367580413818
0.692891392858119,5.657000780105591
0.692890445868753,5.675180912017822
0.6928898884275695,5.692768573760986
0.6928889420070734,5.711015462875366
0.6928883849990606,5.728163003921509
0.6928874391470249,5.7460572719573975
0.6928868825718894,5.7631494998931885
0.692885937287906,5.781485080718994
0.6928853811453543,5.799072742462158
0.6928844364290145,5.817291736602783
0.6928838807187534,5.835067272186279
0.6928829365696498,5.8534159660339355
0.6928823812913856,5.871006965637207
0.6928814377091101,5.889529466629028
0.6928808828625513,5.906928300857544
0.6928799398466957,5.924916505813599
0.6928793854315483,5.942303419113159
0.692878442981706,5.960332155227661
0.6928778889976773,5.977536916732788
0.6928769471134409,5.995758771896362
0.6928763935602387,6.013149976730347
0.6928754522412005,6.0313427448272705
0.6928748991185325,6.048644542694092
0.6928739583642861,6.066864252090454
0.6928734056718598,6.084612607955933
0.6928724654819987,6.103208780288696
0.6928719132195222,6.120926380157471
0.6928709735936395,6.139338493347168
0.6928704217608208,6.156888246536255
0.6928694826985109,6.174881219863892
0.6928689312950577,6.192151784896851
0.6928679927959138,6.21010160446167
0.6928674418215348,6.227235794067383
0.6928665038851517,6.245400905609131
0.6928659533395555,6.262710094451904
0.692865015965527,6.280614614486694
0.692864465848422,6.2984678745269775
0.6928635290363431,6.316968679428101
0.6928629793474379,6.334831476211548
0.692862043096903,6.353380441665649
0.6928614938359068,6.37115478515625
0.6928605581465113,6.389660120010376
0.6928600093131325,6.407185792922974
0.6928590741844712,6.425628900527954
0.6928585257784201,6.4430577754974365
0.692857591210088,6.46126127243042
0.6928570432310732,6.478919744491577
0.6928561092226664,6.497127294540405
0.6928555616703972,6.514352560043335
0.6928546282215111,6.5321125984191895
0.6928540810956976,6.549227237701416
0.6928531482059286,6.567072153091431
0.6928526015062801,6.584128379821777
0.692851669175224,6.602016925811768
0.6928511229014507,6.619139671325684
0.6928501911287042,6.637004375457764
0.692849645280516,6.654690980911255
0.6928487140656753,6.673059701919556
0.6928481686427823,6.6905059814453125
0.6928472379854443,6.708349227905273
0.6928466929875571,6.7252185344696045
0.6928457628873189,6.742813587188721
0.6928452183141475,6.75973105430603
0.6928442887706064,6.777148962020874
0.6928437446218617,6.794002532958984
0.6928428156346149,6.811569452285767
0.6928422719100078,6.828423738479614
0.692841343478653,6.846254825592041
0.6928408001778942,6.863753795623779
0.692839872302029,6.8820013999938965
0.6928393294248294,6.899110794067383
0.6928384021040521,6.9169580936431885
0.6928378596501232,6.934141635894775
0.6928369328840316,6.952676296234131
0.6928363908530846,6.9702653884887695
0.6928354646412778,6.98794150352478
0.692834923033024,7.004918813705444
0.6928339973751,7.02229642868042
0.6928334561892515,7.039490461349487
0.6928325310848096,7.057279586791992
0.692831990321078,7.074039697647095
0.6928310657697163,7.091675519943237
0.6928305254278135,7.109309911727905
0.6928296014291321,7.127401828765869
0.6928290615087702,7.14435601234436
0.6928281380623688,7.162216663360596
0.6928275985632593,7.179163455963135
0.692826675668737,7.19741678237915
0.6928261365905932,7.214885234832764
0.6928252142475498,7.232685565948486
0.6928246755900843,7.249828577041626
0.6928237537981199,7.268137454986572
0.6928232155610448,7.285443067550659
0.6928222943197602,7.303126811981201
0.6928217565027887,7.320117473602295
0.6928208358117833,7.337946176528931
0.6928202984146283,7.3555991649627686
0.6928193782735041,7.373807668685913
0.6928188412958782,7.391323804855347
0.6928179217042354,7.409724950790405
0.6928173851458523,7.427024602890015
0.6928164661032922,7.444926977157593
0.6928159299638652,7.462351560592651
0.6928150114699889,7.480297803878784
0.6928144757492316,7.497921466827393
0.692813557803641,7.51636004447937
0.6928130225012669,7.533930540084839
0.6928121051035634,7.5521321296691895
0.6928115702192864,7.569617986679077
0.6928106533690721,7.5874974727630615
0.6928101189026068,7.6045613288879395
0.6928092025994839,7.622209310531616
0.6928086685505435,7.639142036437988
0.692807752794114,7.65682578086853
0.6928072191624134,7.67439866065979
0.6928063039522805,7.692889928817749
0.6928057707375338,7.710301160812378
0.6928048560733,7.728196382522583
0.6928043232752217,7.745584011077881
0.6928034091564902,7.764041423797607
0.6928028767747952,7.7814013957977295
0.6928019632011689,7.799126148223877
0.6928014312355723,7.816301107406616
0.6928005182066544,7.834491729736328
0.6927999866568713,7.851874351501465
0.6927990741722663,7.869867324829102
0.6927985430380111,7.886878490447998
0.6927976310973222,7.9045445919036865
0.692797100378311,7.921806335449219
0.6927961889811425,7.939720392227173
0.6927956586770903,7.956780433654785
0.6927947478230464,7.974595546722412
0.6927942179336692,7.991668939590454
0.692793307622354,8.009336948394775
0.692792778147368,8.026370525360107
0.6927918683783862,8.044025897979736
0.6927913393175065,8.061140537261963
0.6927904300904638,8.078801393508911
0.6927899014434065,8.09579849243164
0.6927889927579075,8.113664388656616
0.6927884645243894,8.130797147750854
0.6927875563800395,8.14846420288086
0.6927870285597764,8.16538381576538
0.692786120956181,8.183294773101807
0.69278559354889,8.200589895248413
0.692784686485655,8.218947887420654
0.6927841594910524,8.236222267150879
0.6927832529677839,8.254260063171387
0.6927827263855864,8.271298885345459
0.6927818204018903,8.289061784744263
0.6927812942318152,8.306685209274292
0.6927803887872981,8.325104475021362
0.6927798630290625,8.342650175094604
0.6927789581233311,8.360707998275757
0.6927784327766521,8.37806487083435
0.6927775284093128,8.396236181259155
0.6927770034739081,8.413475036621094
0.6927760996445683,8.431366443634033
0.6927755751201554,8.448606967926025
0.6927746718284221,8.4668288230896
0.6927741477147188,8.484316349029541
0.6927732449601995,8.502516269683838
0.6927727212569238,8.51997447013855
0.6927718190392264,8.538448572158813
0.6927712957460956,8.556254863739014
0.692770394064828,8.57474422454834
0.692769871181561,8.592593431472778
0.6927689700363314,8.611339807510376
0.6927684475626463,8.62933087348938
0.6927675469530629,8.64778733253479
0.6927670248886781,8.665509939193726
0.6927661248143492,8.684017896652222
0.6927656031589837,8.70197343826294
0.6927647036195181,8.720478296279907
0.6927641823728908,8.737704753875732
0.6927632833678977,8.755682229995728
0.692762762529727,8.773057222366333
0.6927618640588159,8.79100251197815
0.6927613436288208,8.808096408843994
0.6927604456916008,8.82618260383606
0.6927599256695013,8.84359359741211
0.6927590282655814,8.861427307128906
0.6927585086510968,8.878769874572754
0.6927576117800877,8.897197246551514
0.692757092572937,8.914528608322144
0.6927561962344482,8.932573318481445
0.6927556774343518,8.95008111000061
0.692754781627994,8.968450784683228
0.692754263234671,8.985780715942383
0.6927533679600547,9.00391149520874
0.6927528499732257,9.021599054336548
0.6927519552299612,9.03988790512085
0.6927514376493462,9.057364702224731
0.6927505434370445,9.075676202774048
0.6927500262623643,9.093181848526001
0.6927491325806365,9.111302852630615
0.6927486158116111,9.128641843795776
0.6927477226600689,9.146583080291748
0.6927472062964186,9.163591861724854
0.6927463136746737,9.18140983581543
0.6927457977161198,9.198530673980713
0.6927449056237833,9.216462135314941
0.692744390070047,9.23390531539917
0.6927434985067314,9.252155542373657
0.6927429833575329,9.269423007965088
0.692742092322851,9.287253856658936
0.692741577577912,9.304774284362793
0.6927406870714754,9.323225975036621
0.6927401727305174,9.34087061882019
0.6927392827519387,9.359207153320312
0.6927387688146834,9.377201557159424
0.6927378793635761,9.395762920379639
0.6927373658297451,9.413211345672607
0.6927364769057218,9.431551933288574
0.6927359637750371,9.449652671813965
0.6927350753777111,9.4680495262146
0.6927345626498943,9.48581337928772
0.6927336747788797,9.504539012908936
0.6927331624536535,9.522232294082642
0.6927322751085636,9.540211200714111
0.69273176318565,9.557482481002808
0.6927308763660989,9.576168060302734
0.6927303648452209,9.593905687332153
0.6927294785508221,9.612735986709595
0.6927289674317019,9.630314826965332
0.6927280816620711,9.648349523544312
0.6927275709444315,9.665886878967285
0.6927266856991825,9.683960914611816
0.6927261753827466,9.701396465301514
0.6927252906614947,9.719887256622314
0.6927247807459854,9.737714767456055
0.6927238965483454,9.755956888198853
0.6927233870334861,9.773849725723267
0.6927225033590737,9.79219913482666
0.6927219942445875,9.809725046157837
0.6927211110930179,9.827532768249512
0.6927206023786291,9.845252513885498
0.692719719749518,9.863365411758423
0.6927192114349495,9.880835771560669
0.692718329327913,9.89920687675476
0.6927178214128895,9.917168378829956
0.6927169398275435,9.935630798339844
0.6927164323117887,9.95351767539978
0.6927155512477501,9.972179651260376
0.6927150441309882,9.989879369735718
0.6927141635878731,10.008284330368042
0.6927136568698283,10.025835752487183
0.692712776847254,10.043992042541504
0.692712270527651,10.061529636383057
0.6927113910252347,10.079489707946777
0.692710885103798,10.097015142440796
0.6927100061211564,10.115257024765015
0.6927095005976112,10.133143901824951
0.6927086221343618,10.151836395263672
0.6927081170084329,10.16957139968872
0.6927072390641942,10.187979221343994
0.6927067343356064,10.205796003341675
0.6927058569099958,10.224746227264404
0.692705352578475,10.243037223815918
0.6927044756711105,10.261584758758545
0.692703971736382,10.279951572418213
0.6927030953468821,10.299133062362671
0.6927025918086712,10.317587614059448
0.6927017159366549,10.336700439453125
0.6927012127946878,10.355339050292969
0.6927003374397737,10.373793840408325
0.6926998346937758,10.391534328460693
0.6926989598555828,10.41001033782959
0.6926984575052806,10.427769660949707
0.6926975831834288,10.446467638015747
0.6926970812285481,10.464178085327148
0.692696207422656,10.482083559036255
0.6926957058629237,10.4993736743927
0.6926948325726117,10.517804861068726
0.6926943314077542,10.535415887832642
0.692693458632642,10.553639888763428
0.6926929578623856,10.571097135543823
0.6926920856020935,10.589494228363037
0.6926915852261659,10.607064247131348
0.692690713480314,10.625445365905762
0.6926902134984414,10.64309811592102
0.6926893422666509,10.66111707687378
0.6926888426785608,10.679364204406738
0.6926879719604521,10.698134422302246
0.6926874727658722,10.715454578399658
0.6926866025610663,10.73386526107788
0.6926861037597236,10.752041339874268
0.6926852340678423,10.770574808120728
0.6926847356594646,10.7883882522583
0.6926838664801289,10.806732416152954
0.6926833684644442,10.824609279632568
0.6926824997972763,10.843656778335571
0.6926820021740127,10.862066507339478
0.692681134018634,10.880974531173706
0.6926806367875191,10.899086713790894
0.6926797691435523,10.917596817016602
0.6926792723043149,10.935167789459229
0.6926784051713825,10.953600883483887
0.6926779087237503,10.971073150634766
0.6926770421014748,10.989248514175415
0.6926765460451773,11.006629467010498
0.6926756799331816,11.024721384048462
0.6926751842679467,11.042084693908691
0.6926743186658538,11.060127019882202
0.6926738233914113,11.077686309814453
0.6926729582988445,11.096177577972412
0.6926724634149231,11.114053964614868
0.6926715988315059,11.13240098953247
0.692671104337835,11.1499502658844
0.6926702402631914,11.168086528778076
0.6926697461594998,11.18572473526001
0.6926688825932539,11.204237699508667
0.6926683888792715,11.221941471099854
0.6926675258210475,11.240191459655762
0.6926670324965046,11.257756233215332
0.6926661699459263,11.275918006896973
0.6926656770105524,11.293375968933105
0.692664814967245,11.311903715133667
0.6926643224207696,11.329758405685425
0.6926634608843582,11.348225831985474
0.6926629687265126,11.365749597549438
0.6926621076966214,11.38388729095459
0.692661615927135,11.401931762695312
0.6926607554033904,11.420358180999756
0.6926602640219941,11.43800663948059
0.6926594040040216,11.456377983093262
0.6926589130104459,11.474044799804688
0.6926580534978708,11.492262601852417
0.6926575628918467,11.50982141494751
0.6926567038842951,11.528126001358032
0.6926562136655536,11.545711755752563
0.6926553551626522,11.563951015472412
0.6926548653309242,11.581583738327026
0.6926540073322994,11.599892854690552
0.6926535178873161,11.617494821548462
0.6926526603925943,11.63619875907898
0.692652171334088,11.654292821884155
0.6926513143428963,11.673026084899902
0.6926508256705977,11.690792322158813
0.6926499691825633,11.709248304367065
0.6926494808962046,11.726924419403076
0.6926486249109547,11.745777130126953
0.6926481370102682,11.764063358306885
0.6926472815274306,11.783057689666748
0.692646794012148,11.801180362701416
0.6926459390313505,11.819941759109497
0.6926454519012039,11.837849855422974
0.6926445974220747,11.856406450271606
0.6926441106767967,11.874269485473633
0.692643256698964,11.892943143844604
0.6926427703382875,11.910748481750488
0.6926419168613798,11.929361581802368
0.6926414308850369,11.947222471237183
0.6926405779086832,11.966026782989502
0.6926400923164077,11.984212636947632
0.6926392398402367,12.003288745880127
0.6926387546317605,12.021507978439331
0.6926379026554017,12.040538311004639
0.6926374178304591,12.058598756790161
0.6926365663535416,12.077306270599365
0.6926360819118657,12.09524154663086
0.692635230934019,12.114072322845459
0.6926347468753433,12.13193941116333
0.6926338963961979,12.15062928199768
0.692633412720256,12.168513059616089
0.6926325627394418,12.187137603759766
0.6926320794459676,12.205149173736572
0.692631229963115,12.223891019821167
0.6926307470518425,12.241709232330322
0.6926298980665818,12.260398626327515
0.6926294155372454,12.278244733810425
0.6926285670492076,12.297104597091675
0.6926280849015419,12.314964771270752
0.692627236910358,12.333523273468018
0.6926267551440968,12.35144305229187
0.6926259076493981,12.369956254959106
0.6926254262642768,12.38771367073059
0.6926245792656949,12.406309366226196
0.6926240982614476,12.423949956893921
0.6926232517586141,12.442314147949219
0.6926227711349765,12.459941864013672
0.6926219251275234,12.478593587875366
0.6926214448842299,12.496438264846802
0.6926205993717894,12.514715194702148
0.692620119508576,12.532274007797241
0.6926192744907805,12.550522804260254
0.6926187950073824,12.56794810295105
0.6926179504838647,12.58618950843811
0.6926174713800176,12.603712320327759
0.6926166273504104,12.622006893157959
0.6926161486258503,12.63975715637207
0.6926153050897865,12.658257007598877
0.6926148267442491,12.675904989242554
0.6926139837013623,12.694503784179688
0.6926135057345839,12.71231198310852
0.6926126631845073,12.730886220932007
0.6926121855962244,12.748584747314453
0.6926113435385923,12.767149448394775
0.6926108663285406,12.785220861434937
0.6926100247629866,12.804068326950073
0.6926095479309038,12.822056770324707
0.6926087068570626,12.840434551239014
0.6926082304026842,12.858135461807251
0.69260738982019,12.87650442123413
0.6926069137432537,12.894137144088745
0.6926060736517414,12.912685871124268
0.6926055979519844,12.930564403533936
0.6926047583510884,12.949284315109253
0.692604283028248,12.9668550491333
0.6926034439176038,12.984797477722168
0.6926029689714168,13.002151489257812
0.6926021303506598,13.0201895236969
0.6926016557808644,13.03765058517456
0.6926008176496302,13.055830955505371
0.6926003434559641,13.073099851608276
0.6925995058138887,13.091065168380737
0.6925990319960895,13.1088387966156
0.6925981948428087,13.127318143844604
0.6925977214006148,13.144721984863281
0.6925968847357653,13.16308879852295
0.6925964116689145,13.180902004241943
0.6925955754921326,13.19921326637268
0.6925951028003637,13.216641187667847
0.6925942671112864,13.23499059677124
0.6925937947943375,13.252452611923218
0.6925929595926014,13.270479440689087
0.6925924876502119,13.287780284881592
0.6925916529354542,13.305583953857422
0.6925911813673628,13.322880983352661
0.6925903471392215,13.340813398361206
0.6925898759451666,13.358244180679321
0.6925890422032793,13.37625789642334
0.6925885713830006,13.39355754852295
0.6925877381270051,13.411734104156494
0.6925872676802421,13.429630756378174
0.6925864349097763,13.44846510887146
0.6925859648362683,13.466184616088867
0.6925851325509708,13.484868049621582
0.6925846628504576,13.50272011756897
0.6925838310499669,13.5213623046875
0.6925833617221884,13.539255380630493
0.6925825304061437,13.557652473449707
0.6925820614508399,13.5749831199646
0.6925812306188798,13.593031644821167
0.6925807620357908,13.610360860824585
0.6925799316875552,13.628458976745605
0.6925794634764211,13.646024942398071
0.6925786336115493,13.664079427719116
0.692578165772111,13.681353092193604
0.6925773363902425,13.699155807495117
0.6925768689222407,13.716768503189087
0.6925760400230156,13.735273122787476
0.692575572926191,13.75324034690857
0.6925747445092497,13.771728277206421
0.6925742777833432,13.789250135421753
0.692573449848326,13.807852745056152
0.6925729834930789,13.825622081756592
0.6925721560396271,13.844135999679565
0.6925716900547805,13.861888408660889
0.692570863082534,13.880139589309692
0.6925703974678297,13.897655487060547
0.6925695709764307,13.916111469268799
0.69256910573161,13.933764934539795
0.6925682797206991,13.952452182769775
0.6925678148455041,13.970183610916138
0.6925669893147235,13.98850393295288
0.692566524808896,14.006221294403076
0.6925656997578872,14.024588346481323
0.6925652356211693,14.042262554168701
0.6925644110495748,14.06063985824585
0.6925639472817088,14.078150987625122
0.6925631231891701,14.096210718154907
0.6925626597898992,14.113785743713379
0.6925618361760595,14.131893873214722
0.6925613731451256,14.149314403533936
0.6925605500096274,14.167316436767578
0.6925600873467733,14.184918403625488
0.6925592646892598,14.202987670898438
0.6925588023942285,14.220401525497437
0.6925579802143428,14.238546133041382
0.6925575182868774,14.25606369972229
0.6925566965842636,14.274486780166626
0.6925562350241075,14.292166471481323
0.6925554137984085,14.3105628490448
0.6925549526053051,14.32817268371582
0.6925541318561652,14.34635066986084
0.692553671029858,14.364082098007202
0.6925528507569214,14.382260084152222
0.6925523902971544,14.399749279022217
0.692551570500065,14.418119668960571
0.6925511104065822,14.435503482818604
0.6925502910849852,14.453729629516602
0.6925498313575306,14.471179246902466
0.6925490125110707,14.489299297332764
0.6925485531493881,14.507071256637573
0.6925477347777105,14.525392293930054
0.6925472757815448,14.542635917663574
0.6925464578842953,14.560679912567139
0.6925459992533907,14.577953338623047
0.6925451818302141,14.595919609069824
0.6925447235643156,14.613446712493896
0.6925439066148583,14.631391525268555
0.6925434487137108,14.648813724517822
0.692542632237618,14.666647911071777
0.6925421747009669,14.683852434158325
0.6925413586978852,14.7015540599823
0.6925409015254756,14.718767404556274
0.692540085995052,14.736648797988892
0.6925396291866289,14.753954648971558
0.6925388141285098,14.77233338356018
0.6925383576838191,14.789824962615967
0.6925375430976513,14.80777382850647
0.6925370870164385,14.82526969909668
0.6925362729018696,14.843716144561768
0.6925358171838807,14.861108779907227
0.6925350035405575,14.878862380981445
0.6925345481855391,14.896140575408936
0.6925337350131099,14.914371728897095
0.6925332800208074,14.93200969696045
0.6925324673189198,14.950380086898804
0.6925320126890798,14.968327283859253
0.6925312004573821,14.98694109916687
0.6925307461897511,15.004745960235596
0.6925299344278917,15.023465633392334
0.6925294805222169,15.041171550750732
0.6925286692298439,15.059122323989868
0.6925282156858718,15.076446056365967
0.6925274048626345,15.094281196594238
0.6925269516801124,15.111510276794434
0.6925261413256595,15.12933897972107
0.6925256885043339,15.146570205688477
0.6925248786183152,15.164601564407349
0.6925244261579344,15.181946754455566
0.6925236167399988,15.199954509735107
0.69252316464031,15.218013048171997
0.6925223556901077,15.236817598342896
0.692521903950858,15.25480580329895
0.6925210954680391,15.273830652236938
0.6925206440889773,15.291785717010498
0.6925198360731915,15.31063723564148
0.6925193850540651,15.328466653823853
0.6925185775049633,15.347038269042969
0.6925181268455204,15.364708423614502
0.6925173197627532,15.382730722427368
0.6925168694627423,15.40011477470398
0.6925160628459607,15.418198585510254
0.6925156129051303,15.43543529510498
0.6925148067539854,15.453288078308105
0.6925143571720842,15.470468759536743
0.6925135514862273,15.488135814666748
0.6925131022630042,15.505375385284424
0.6925122970420865,15.52342176437378
0.6925118481772912,15.540893793106079
0.6925110434209651,15.558991193771362
0.6925105949143453,15.576538801193237
0.6925097906222629,15.594672203063965
0.692509342473569,15.612452507019043
0.6925085386453828,15.630615711212158
0.6925080908543637,15.64815902709961
0.6925072874897256,15.666218996047974
0.6925068400561314,15.683706045150757
0.6925060371546945,15.701879501342773
0.6925055900782748,15.71954083442688
0.6925047876396926,15.73758864402771
0.6925043409201972,15.75512146949768
0.6925035389441225,15.773023843765259
0.692503092581302,15.790295124053955
0.6925022910673883,15.808971643447876
0.692501845060993,15.826662063598633
0.6925010440088937,15.845357894897461
0.6925005983586738,15.863078355789185
0.6924997977680436,15.88146710395813
0.6924993524737498,15.899131298065186
0.6924985523442421,15.917803049087524
0.6924981074056256,15.935518264770508
0.6924973077368951,15.95371699333191
0.6924968631537066,15.970909595489502
0.6924960639454083,15.989273309707642
0.6924956197173988,16.007474422454834
0.6924948209691876,16.02620816230774
0.6924943770961082,16.04439687728882
0.6924935788076387,16.063271045684814
0.6924931352892416,16.081203937530518
0.6924923374601695,16.099766969680786
0.6924918942962058,16.11721897125244
0.6924910969261862,16.13515543937683
0.6924906541164082,16.153011322021484
0.6924898572050975,16.171607732772827
0.6924894147492566,16.189751148223877
0.6924886182963107,16.208462238311768
0.692488176194159,16.22632360458374
0.6924873801992342,16.245187759399414
0.6924869384505244,16.26313090324402
0.6924861429132771,16.28166699409485
0.6924857015177615,16.30011558532715
0.6924849064378488,16.319191217422485
0.6924844653952799,16.337504625320435
0.692483670772358,16.356462240219116
0.6924832300824891,16.374675512313843
0.6924824359162158,16.393630743026733
0.6924819955787993,16.41200280189514
0.692481201868832,16.431055784225464
0.692480761883621,16.449366331100464
0.6924799686296175,16.468278169631958
0.6924795289963658,16.48612666130066
0.6924787361979837,16.504391193389893
0.6924782969164439,16.522213459014893
0.692477504573342,16.541016817092896
0.6924770656432685,16.559330701828003
0.6924762737551042,16.5780611038208
0.6924758351762504,16.595972776412964
0.6924750437426832,16.614749431610107
0.692474605514803,16.632792472839355
0.6924738145354913,16.651765823364258
0.692473376658339,16.66987633705139
0.692472586132942,16.68873429298401
0.6924721486062716,16.706676721572876
0.6924713585344487,16.725274324417114
0.6924709213580147,16.74304723739624
0.6924701317394255,16.761884450912476
0.6924696949129828,16.779844760894775
0.6924689057472868,16.798546314239502
0.6924684692705897,16.8163800239563
0.6924676805574477,16.834925889968872
0.6924672444302514,16.85296058654785
0.6924664561693223,16.872095584869385
0.692466020391382,16.890317678451538
0.6924652325823274,16.90926766395569
0.692464797153398,16.92726993560791
0.6924640097958782,16.94605326652527
0.6924635747157154,16.963932275772095
0.6924627878093913,16.982616662979126
0.6924623530777506,17.00031805038452
0.6924615666222836,17.0188250541687
0.6924611322389209,17.03653383255005
0.6924603462339722,17.054934978485107
0.6924599121986431,17.072471380233765
0.6924591266438743,17.090816259384155
0.6924586929563353,17.108527898788452
0.6924579078514087,17.126857042312622
0.6924574745114154,17.144598722457886
0.6924566898559932,17.162987232208252
0.6924562568633017,17.18055033683777
0.6924554726570462,17.199064016342163
0.6924550400114143,17.216915369033813
0.6924542562539875,17.235087871551514
0.6924538239551714,17.25254774093628
0.6924530406462365,17.27060627937317
0.6924526086939928,17.28854274749756
0.6924518258332131,17.307305335998535
0.6924513942272991,17.32517719268799
0.6924506118143373,17.343944787979126
0.6924501805545104,17.361871004104614
0.6924493985890302,17.380692958831787
0.6924489676750477,17.3984158039093
0.6924481861567133,17.416796445846558
0.6924477555883325,17.4341938495636
0.6924469745168076,17.45254135131836
0.6924465442937862,17.470470190048218
0.692445763668735,17.488677501678467
0.6924453337908311,17.5060076713562
0.6924445536119178,17.52413296699524
0.6924441240788898,17.541764974594116
0.6924433443457797,17.560409545898438
0.692442915157385,17.578320741653442
0.6924421358697429,17.597293615341187
0.6924417070257401,17.615230560302734
0.6924409281832308,17.633306980133057
0.6924404996833787,17.650692224502563
0.6924397212856678,17.6686110496521
0.6924392931297247,17.68592071533203
0.6924385151764777,17.703696727752686
0.6924380873642033,17.721060276031494
0.692437309855086,17.738935947418213
0.6924368823862388,17.756251335144043
0.6924361053209176,17.774633646011353
0.6924356781952566,17.792240381240845
0.6924349015733974,17.81010341644287
0.6924344747906821,17.827396392822266
0.6924336986119519,17.845278024673462
0.6924332721719422,17.862574338912964
0.6924324964360077,17.88060975074768
0.6924320703384628,17.89852023124695
0.6924312950449907,17.917202711105347
0.6924308692896705,17.935174465179443
0.6924300944383283,17.953953981399536
0.6924296690249928,17.971831798553467
0.6924288946154481,17.99020767211914
0.6924284695438577,18.00784659385681
0.6924276955757781,18.026103258132935
0.692427270845693,18.043787717819214
0.6924264973187466,18.062211513519287
0.6924260729299273,18.079957723617554
0.6924252998437821,18.09841513633728
0.6924248757959891,18.11581254005432
0.6924241031503139,18.13403868675232
0.6924236794433084,18.15172052383423
0.6924229072377713,18.1696035861969
0.6924224838713142,18.186992406845093
0.6924217121055839,18.204981565475464
0.6924212890794365,18.22241973876953
0.6924205177531828,18.240487337112427
0.6924200950671061,18.25804352760315
0.6924193241799983,18.276288509368896
0.6924189018337541,18.294047355651855
0.6924181313854613,18.312395095825195
0.6924177093788108,18.330061197280884
0.6924169393690032,18.348641633987427
0.6924165177017084,18.36639952659607
0.6924157481300564,18.384700059890747
0.6924153268018794,18.4022433757782
0.6924145576680525,18.420947790145874
0.6924141366787554,18.43861985206604
0.6924133679824247,18.457059144973755
0.69241294733177,18.474575757980347
0.692412179072606,18.49294924736023
0.6924117587603558,18.510550260543823
0.6924109909380295,18.528606414794922
0.6924105709639469,18.546095848083496
0.6924098035781294,18.564629077911377
0.6924093839419769,18.582459688186646
0.6924086169923397,18.6010160446167
0.6924081976938803,18.618961811065674
0.6924074311800955,18.63751792907715
0.6924070122190924,18.65535044670105
0.6924062461408315,18.673828601837158
0.6924058275170477,18.691514492034912
0.6924050618739829,18.709999799728394
0.6924046435871822,18.727831602096558
0.6924038783789861,18.746171712875366
0.692403460428932,18.763949394226074
0.6924026956552769,18.782307863235474
0.6924022780417335,18.799793243408203
0.6924015137022924,18.81793236732483
0.6924010964250232,18.835363626480103
0.6924003325194689,18.853453874588013
0.6923999155782387,18.870768070220947
0.6923991521062449,18.888996601104736
0.6923987355008169,18.907188892364502
0.6923979724620571,18.926267385482788
0.6923975561921966,18.944363832473755
0.6923967935863443,18.963143348693848
0.6923963776518157,18.981082439422607
0.6923956154785454,18.999436140060425
0.6923951998791129,19.016841650009155
0.6923944381380986,19.03485679626465
0.692394022873528,19.05251121520996
0.6923932615644439,19.07103967666626
0.6923928466345002,19.0887553691864
0.6923920857570213,19.106902360916138
0.6923916711614689,19.124693632125854
0.6923909107152701,19.14376473426819
0.6923904964538754,19.1618435382843
0.6923897364386321,19.18045735359192
0.69238932251116,19.198408603668213
0.6923885629265472,19.217318296432495
0.6923881493327637,19.235378980636597
0.6923873901784574,19.2541081905365
0.6923869769181286,19.271827697753906
0.6923862181938044,19.290635108947754
0.6923858052666964,19.308985948562622
0.6923850469720303,19.32796335220337
0.6923846343779091,19.346050262451172
0.6923838765125777,19.36523985862732
0.6923834642512097,19.383389472961426
0.6923827068148898,19.402008056640625
0.6923822948860415,19.420308351516724
0.6923815378784094,19.439324140548706
0.6923811262818478,19.45769715309143
0.6923803697025808,19.476292848587036
0.6923799584380724,19.49401593208313
0.6923792022868476,19.512110948562622
0.6923787913541601,19.529655933380127
0.6923780356306549,19.547947883605957
0.6923776250295552,19.565696001052856
0.6923768697334476,19.584033489227295
0.6923764594637032,19.601706743240356
0.6923757045946711,19.620063304901123
0.6923752946560491,19.637527465820312
0.6923745402137708,19.655795574188232
0.692374130606039,19.673863649368286
0.6923733765901928,19.69252061843872
0.6923729673131196,19.71013069152832
0.692372213723384,19.728326082229614
0.6923718047767371,19.745810747146606
0.6923710516127912,19.764249324798584
0.6923706429963387,19.781980752944946
0.6923698902578617,19.80018401145935
0.6923694819713719,19.817792415618896
0.692368729658043,19.836410522460938
0.6923683217012847,19.854634523391724
0.6923675698127832,19.873738527297974
0.692367162185525,19.892038106918335
0.6923664107215317,19.911056518554688
0.6923660034235423,19.92911982536316
0.6923652523837364,19.947717666625977
0.6923648454147849,19.965593814849854
0.6923640947988469,19.98409867286682
0.6923636881587025,20.00211501121521
0.6923629379663125,20.020965576171875
0.6923625316547452,20.03871464729309
0.692361781885584,20.057106971740723
0.6923613759023621,20.074845790863037
0.6923606265561115,20.093299627304077
0.6923602209010054,20.11105966567993
0.6923594719773458,20.129525899887085
0.6923590666501254,20.147356510162354
0.6923583181487386,20.165693998336792
0.6923579131491736,20.183439016342163
0.6923571650697411,20.20185875892639
0.6923567603976019,20.220237016677856
0.6923560127398054,20.239176511764526
0.6923556083948621,20.2577121257782
0.6923548611583842,20.276673316955566
0.6923544571404074,20.2950599193573
0.6923537103249303,20.314171314239502
0.6923533066336905,20.33259654045105
0.6923525602388966,20.351624250411987
0.6923521568741648,20.369672298431396
0.6923514108997371,20.388832092285156
0.6923510078612843,20.407127380371094
0.6923502623069056,20.426114797592163
0.6923498595945027,20.444373607635498
0.6923491144598565,20.463464736938477
0.6923487120732752,20.48182439804077
0.692347967358045,20.500847816467285
0.6923475652970562,20.518901109695435
0.6923468210009258,20.53765344619751
0.6923464192653017,20.555699586868286
0.6923456753879547,20.57444167137146
0.6923452739774668,20.592326641082764
0.692344530518588,20.610915422439575
0.6923441294330083,20.628860473632812
0.6923433863922817,20.64755940437317
0.6923429856313821,20.665756702423096
0.6923422430084927,20.684815406799316
0.6923418425720456,20.703189611434937
0.6923411003666778,20.722174644470215
0.692340700254456,20.74014449119568
0.6923399584662953,20.758760452270508
0.6923395586780708,20.77670168876648
0.6923388173068028,20.795348167419434
0.6923384178423487,20.81327486038208
0.6923376768876582,20.831863164901733
0.6923372777467477,20.849795818328857
0.692336537208321,20.868600130081177
0.6923361383907267,20.886523485183716
0.6923353982682503,20.90528106689453
0.6923349997737454,20.923340797424316
0.6923342600669048,20.94214701652527
0.6923338618952629,20.960611820220947
0.6923331226037452,20.979479551315308
0.6923327247547395,20.997771501541138
0.6923319858782315,21.01668643951416
0.6923315883516363,21.034548044204712
0.6923308498898245,21.053339958190918
0.6923304526854137,21.07133436203003
0.6923297146379848,21.090206623077393
0.6923293177555323,21.10820245742798
0.6923285801221748,21.12681746482849
0.6923281835614546,21.14460039138794
0.6923274463418561,21.163219451904297
0.6923270501026425,21.181340217590332
0.6923263132964903,21.200326204299927
0.6923259173785588,21.218317985534668
0.6923251809855407,21.236928939819336
0.6923247853886652,21.254842042922974
0.6923240494084706,21.273645877838135
0.6923236541324257,21.29191827774048
0.6923229185647428,21.310878038406372
0.692322523609304,21.328991413116455
0.6923217884538213,21.347673654556274
0.6923213938187638,21.36556124687195
0.6923206590751706,21.38431406021118
0.6923202647602695,21.402546882629395
0.6923195304282551,21.42143750190735
0.6923191364332861,21.439419984817505
0.6923184025125398,21.458186149597168
0.6923180088372787,21.47611927986145
0.6923172753274903,21.494714975357056
0.6923168819717125,21.512418746948242
0.6923161488725722,21.5311381816864
0.692315755836054,21.54937195777893
0.6923150231472517,21.56819224357605
0.6923146304297695,21.58591914176941
0.6923138981509953,21.604678869247437
0.6923135057523252,21.622673749923706
0.6923127738832703,21.64125633239746
0.692312381803189,21.659111738204956
0.6923116503435438,21.677652597427368
0.6923112585818276,21.695535898208618
0.6923105275312837,21.714109897613525
0.6923101360877092,21.731977939605713
0.6923094054459579,21.75048851966858
0.6923090143203025,21.768516778945923
0.6923082840870349,21.78743028640747
0.6923078932790757,21.805522918701172
0.6923071634539841,21.824170351028442
0.6923067729634984,21.842079401016235
0.6923060435462742,21.86072826385498
0.6923056533730395,21.878644227981567
0.6923049243633755,21.89730453491211
0.6923045345071688,21.9152672290802
0.6923038059047578,21.93390703201294
0.6923034163653575,21.95155620574951
0.6923026881698913,21.970313549041748
0.6923022989470753,21.98837900161743
0.6923015711582471,22.006964921951294
0.6923011822517935,22.024847984313965
0.6923004548692968,22.043196201324463
0.6923000662789837,22.06086015701294
0.6922993393025118,22.07915997505188
0.692298951028117,22.09684133529663
0.6922982244573637,22.11539626121521
0.6922978364986669,22.13322401046753
0.6922971103333252,22.151634216308594
0.6922967226901049,22.169252634048462
0.6922959969298694,22.18737006187439
0.6922956096019042,22.204909563064575
0.6922948842464695,22.223167896270752
0.6922944972335384,22.240612268447876
0.6922937722825985,22.258549690246582
0.6922933855844813,22.27608847618103
0.6922926610377309,22.29456901550293
0.6922922746542063,22.312016248703003
0.6922915505113412,22.33035683631897
0.6922911644421891,22.347946166992188
0.6922904407029036,22.36626625061035
0.6922900549479037,22.383921146392822
0.6922893316118937,22.40250515937805
0.6922889461708255,22.42031502723694
0.6922882232377869,22.438482999801636
0.6922878381104308,22.456098079681396
0.6922871155800588,22.47443914413452
0.6922867307661951,22.49236559867859
0.6922860086381867,22.511173009872437
0.6922856241375954,22.529141426086426
0.6922849024116462,22.54753279685974
0.6922845182241081,22.565211057662964
0.6922837968999147,22.583398818969727
0.6922834130252102,22.600999116897583
0.6922826921024702,22.619325399398804
0.6922823085403801,22.636825561523438
0.6922815880187896,22.65501856803894
0.6922812047690952,22.672574520111084
0.6922804846483521,22.69085717201233
0.6922801017108343,22.70893406867981
0.6922793819906359,22.72774314880371
0.692278999365076,22.745442390441895
0.6922782800451198,22.763641595840454
0.6922778977312996,22.78132939338684
0.6922771788112837,22.800208568572998
0.6922767968089844,22.818225860595703
0.6922760782886069,22.837032794952393
0.6922756965976107,22.85490608215332
0.6922749784765702,22.87361478805542
0.6922745970966586,22.891533136367798
0.6922738793746537,22.910163402557373
0.6922734983056089,22.928164958953857
0.6922727809823384,22.94699215888977
0.6922724002239428,22.965285778045654
0.6922716832991056,22.98418617248535
0.692271302851142,23.002376794815063
0.6922705863244374,23.021080017089844
0.6922702061866878,23.039052724838257
0.6922694900578152,23.057867765426636
0.6922691102300628,23.07579779624939
0.6922683944987227,23.09446144104004
0.6922680149807499,23.11256980895996
0.6922672996466414,23.131277799606323
0.6922669204382317,23.149365425109863
0.6922662055010556,23.168347358703613
0.6922658266019918,23.186299562454224
0.6922651120614483,23.204843997955322
0.6922647334715145,23.22258234024048
0.6922640193273041,23.24406409263611
0.6922636410462834,23.261982202529907
0.692262927298107,23.280817985534668
0.6922625493257832,23.2987859249115
0.6922618359733422,23.31749439239502
0.6922614583094991,23.335532426834106
0.6922607453524946,23.35445213317871
0.692260367996916,23.3725643157959
0.6922596554350499,23.391293048858643
0.6922592783875204,23.409449815750122
0.6922585662204941,23.428505182266235
0.6922581894807975,23.44703459739685
0.6922574777083131,23.466017246246338
0.6922571012762347,23.484124183654785
0.6922563898979943,23.503005504608154
0.6922560137733181,23.521113395690918
0.6922553027890247,23.54011583328247
0.6922549269715358,23.558321714401245
0.6922542163808916,23.57699751853943
0.6922538408703749,23.594789505004883
0.6922531306730829,23.6135413646698
0.6922527554693236,23.631461143493652
0.6922520456650871,23.6499445438385
0.6922516707678704,23.667564153671265
0.6922509613563926,23.68610715866089
0.692250586765504,23.7043719291687
0.6922498777464887,23.7233784198761
0.6922495034617138,23.741819858551025
0.6922487948348646,23.760897874832153
0.6922484208559891,23.779385566711426
0.6922477126210103,23.79840660095215
0.69224733894782,23.816672325134277
0.6922466311044156,23.835623741149902
0.6922462577366972,23.853903770446777
0.6922455502845717,23.87284255027771
0.6922451772221111,23.891165018081665
0.6922444701609692,23.909944772720337
0.6922440974035527,23.92784070968628
0.6922433907330997,23.94632339477539
0.6922430182805136,23.964042901992798
0.6922423120004545,23.982462167739868
0.6922419398524859,24.00017762184143
0.6922412339625257,24.018637657165527
0.6922408621189617,24.036502838134766
0.6922401566188064,24.05506443977356
0.6922397850794338,24.072935342788696
0.6922390799687891,24.09171772003174
0.6922387087333952,24.109633445739746
0.6922380040119669,24.127854585647583
0.6922376330803389,24.14535117149353
0.6922369287478338,24.163748502731323
0.6922365581197594,24.18175983428955
0.6922358541758832,24.200572729110718
0.6922354838511503,24.218602418899536
0.6922347802956108,24.237298488616943
0.6922344102740063,24.255195140838623
0.6922337071065098,24.27385377883911
0.6922333373878227,24.2917799949646
0.6922326346080765,24.31059980392456
0.6922322651920944,24.328639030456543
0.6922315627998057,24.347397565841675
0.692231193686317,24.36534833908081
0.6922304916811938,24.383902072906494
0.6922301228699871,24.401543378829956
0.6922294212517375,24.41989016532898
0.692229052742601,24.437570810317993
0.6922283515109324,24.456302642822266
0.6922279833036556,24.474095582962036
0.6922272824582764,24.49274492263794
0.6922269145526477,24.51037573814392
0.6922262140932668,24.52885127067566
0.6922258464890754,24.546322107315063
0.6922251464154013,24.564558029174805
0.6922247791124367,24.58217978477478
0.6922240794241782,24.600367069244385
0.6922237124222295,24.61818838119507
0.6922230131190963,24.637028455734253
0.6922226464179532,24.654629945755005
0.6922219474996543,24.67285990715027
0.6922215810991061,24.690627098083496
0.6922208825653514,24.70912790298462
0.6922205164651886,24.726733446121216
0.6922198183156879,24.744861125946045
0.6922194525156999,24.76237463951111
0.6922187547501628,24.780693531036377
0.6922183892501409,24.798304796218872
0.6922176918682783,24.816670894622803
0.6922173266680117,24.834584951400757
0.6922166296695339,24.85298466682434
0.6922162647688136,24.870421648025513
0.6922155681534317,24.888710260391235
0.692215203552048,24.906599283218384
0.6922145073194725,24.925355195999146
0.692214143017217,24.94348907470703
0.6922134471671588,24.961985111236572
0.6922130831638221,24.979671001434326
0.6922123876959932,24.998074769973755
0.6922120239913664,25.015706777572632
0.6922113289054783,25.034539699554443
0.6922109654993526,25.052555561065674
0.692210270795117,25.071420669555664
0.6922099076872839,25.089080810546875
0.6922092133644131,25.107359409332275
0.6922088505546641,25.125051498413086
0.6922081566128703,25.14316439628601
0.6922077941009976,25.160983085632324
0.6922071005399933,25.1797935962677
0.692206738325788,25.19797945022583
0.6922060451452865,25.21709370613098
0.692205683228541,25.23531699180603
0.6922049904282545,25.25410294532776
0.6922046288087617,25.272215604782104
0.6922039363884034,25.29113793373108
0.6922035750659551,25.30935573577881
0.6922028830252385,25.328286170959473
0.6922025219996274,25.346500635147095
0.6922018303382664,25.365074396133423
0.6922014696092854,25.382967948913574
0.6922007783269936,25.401768684387207
0.692200417894435,25.419327974319458
0.6921997269909268,25.43729567527771
0.6921993668545839,25.454915761947632
0.6921986763295731,25.473084926605225
0.6921983164892392,25.490559101104736
0.6921976263424405,25.5090389251709
0.692197266797909,25.526736974716187
0.6921965770290377,25.5451602935791
0.6921962177801018,25.56290340423584
0.6921955283888719,25.58143925666809
0.6921951694353252,25.59904456138611
0.6921944804214526,25.617761611938477
0.692194121763089,25.63552737236023
0.692193433126289,25.653759717941284
0.6921930747629023,25.671326875686646
0.6921923865028901,25.68968963623047
0.692192028434275,25.707372188568115
0.6921913405507668,25.72569751739502
0.692190982776717,25.743231773376465
0.6921902952694284,25.76150941848755
0.6921899377897386,25.779150009155273
0.6921892506583865,25.79751420021057
0.6921888934728507,25.815014839172363
0.6921882067171515,25.833320379257202
0.692187849825565,25.850593328475952
0.6921871634452352,25.868390798568726
0.692186806847393,25.885725021362305
0.6921861208421491,25.9035165309906
0.6921857645378457,25.92084527015686
0.6921850789074058,25.938885927200317
0.6921847228964366,25.95631504058838
0.6921840376405175,25.97425651550293
0.692183681922678,25.99209213256836
0.6921829970409974,26.010831594467163
0.6921826416160832,26.028923273086548
0.6921819571083583,26.047500610351562
0.692181601976165,26.065481662750244
0.6921809178421149,26.084385871887207
0.692180563002438,26.102135181427002
0.6921798792417801,26.12005043029785
0.692179524694416,26.137282133102417
0.6921788413068695,26.154865503311157
0.6921784870516138,26.171963691711426
0.6921778040368969,26.18991732597351
0.692177450073546,26.20747399330139
0.6921767674313776,26.22553014755249
0.6921764137597285,26.243072748184204
0.6921757314898278,26.26101016998291
0.6921753781096767,26.278334140777588
0.6921746962117632,26.296842575073242
0.6921743431229064,26.31488060951233
0.6921736615966996,26.333664178848267
0.6921733087989346,26.351863384246826
0.6921726276441542,26.37055230140686
0.6921722751372779,26.388363361358643
0.692171594353644,26.407117128372192
0.6921712421374532,26.42529797554016
0.6921705617246859,26.44413137435913
0.6921702097989786,26.462088108062744
0.6921695297567985,26.48038125038147
0.6921691781213719,26.497965097427368
0.6921684984494996,26.51597833633423
0.6921681471041514,26.533283948898315
0.6921674678023075,26.551177263259888
0.6921671167468353,26.56852674484253
0.6921664378147411,26.58627223968506
0.6921660870489432,26.603583335876465
0.6921654084863202,26.62143564224243
0.6921650580099947,26.638923406600952
0.6921643798165639,26.657069206237793
0.692164029629509,26.674501180648804
0.6921633518049926,26.692221641540527
0.6921630019070066,26.709359407424927
0.6921623244511265,26.72710132598877
0.692161974842008,26.744237184524536
0.6921612977544864,26.761834621429443
0.6921609484340344,26.779144525527954
0.6921602717145935,26.796906232833862
0.6921599226826068,26.814167499542236
0.6921592463309693,26.831984996795654
0.6921588975872468,26.849127531051636
0.6921582216031354,26.86699080467224
0.6921578731474766,26.884326457977295
0.6921571975306144,26.9022114276886
0.6921568493628184,26.919424295425415
0.692156174112929,26.93728017807007
0.6921558262327949,26.954505443572998
0.6921551513496015,26.972424030303955
0.6921548037569298,26.989609241485596
0.6921541292401562,27.00723671913147
0.692153781934746,27.024554014205933
0.6921531077841159,27.042852640151978
0.692152760765768,27.06017541885376
0.6921520869810056,27.078136682510376
0.6921517402495193,27.095921277999878
0.6921510668303489,27.1144962310791
0.692150720385525,27.132116556167603
0.6921500473316715,27.150271892547607
0.69214970117331,27.16753888130188
0.6921490284844978,27.18530249595642
0.6921486826123995,27.20264434814453
0.6921480102883538,27.221394777297974
0.6921476647023196,27.239213466644287
0.6921469927427655,27.25811767578125
0.6921466474425962,27.276079416275024
0.6921459758472588,27.294577836990356
0.6921456308327555,27.312211513519287
0.6921449596013609,27.33050012588501
0.6921446148723247,27.348180294036865
0.6921439440045986,27.366710901260376
0.6921435995608305,27.384544610977173
0.6921429290564989,27.403247356414795
0.6921425848978008,27.420856952667236
0.6921419147565903,27.4392409324646
0.6921415708827637,27.457088470458984
0.6921409011044005,27.47575044631958
0.6921405575152475,27.49358892440796
0.6921398880994584,27.512150526046753
0.6921395447947803,27.530275583267212
0.6921388757412922,27.54912495613098
0.692138532720892,27.56700301170349
0.6921378640294319,27.5855553150177
0.692137521293111,27.60321807861328
0.6921368529634069,27.621750354766846
0.692136510510968,27.639644622802734
0.6921358425427467,27.65840196609497
0.6921355003739926,27.676396369934082
0.6921348327669823,27.69509720802307
0.6921344908817153,27.71294116973877
0.6921338236356439,27.731703996658325
0.6921334820336674,27.74943447113037
0.692132815148263,27.767623901367188
0.6921324738293795,27.785464763641357
0.6921318073043706,27.804167985916138
0.6921314662683836,27.82183051109314
0.692130800103499,27.840187072753906
0.6921304593502114,27.85766363143921
0.6921297935451798,27.875919818878174
0.6921294530743958,27.893486738204956
0.6921287876289464,27.91196060180664
0.6921284474404689,27.929747104644775
0.6921277823543307,27.948310375213623
0.6921274424479639,27.966274976730347
0.6921267777208668,27.98495650291443
0.6921264380964143,28.002527713775635
0.6921257737280878,28.020531177520752
0.6921254343853541,28.038344860076904
0.692124770375528,28.05691170692444
0.692124431314317,28.07443404197693
0.6921237676627217,28.092957019805908
0.6921234288828376,28.110742807388306
0.6921227655892036,28.12946391105652
0.6921224270904511,28.147188425064087
0.6921217641545087,28.165530681610107
0.6921214259366927,28.182982683181763
0.6921207633581722,28.20142436027527
0.6921204254210978,28.219545125961304
0.6921197631997308,28.238229274749756
0.6921194255432022,28.25581383705139
0.6921187636787198,28.274117469787598
0.6921184263025426,28.292145252227783
0.6921177647946763,28.310626745224
0.6921174276986556,28.328378200531006
0.6921167665471374,28.34697699546814
0.6921164297310785,28.364824295043945
0.6921157689356393,28.38340449333191
0.6921154323993481,28.40114426612854
0.6921147719597204,28.41986656188965
0.6921144357030027,28.43783211708069
0.6921137756189192,28.456539630889893
0.6921134396415805,28.474327087402344
0.6921127799127729,28.493041276931763
0.6921124442146196,28.510905504226685
0.6921117848408211,28.529637813568115
0.6921114494216588,28.54753565788269
0.6921107904026027,28.56619644165039
0.692110455262238,28.58377194404602
0.6921097965976566,28.602020740509033
0.6921094617358964,28.619773864746094
0.6921088034255233,28.638537883758545
0.6921084688421743,28.656540632247925
0.6921078108857427,28.67522168159485
0.6921074765806111,28.69305658340454
0.6921068189778558,28.7111656665802
0.6921064849507484,28.72882866859436
0.6921058277014022,28.7474524974823
0.6921054939521271,28.765424728393555
0.6921048370559246,28.784038066864014
0.6921045035842879,28.801989316940308
0.6921038470409635,28.820788860321045
0.6921035138467737,28.8388934135437
0.6921028576560622,28.857912063598633
0.6921025247391253,28.875921487808228
0.6921018689007613,28.89470410346985
0.6921015362608867,28.91274094581604
0.6921008807746052,28.93145251274109
0.6921005484115995,28.949292182922363
0.692099893277136,28.967836618423462
0.6920995611908072,28.98556661605835
0.6920989064078973,29.003966808319092
0.6920985745980539,29.021618366241455
0.6920979201664327,29.039983987808228
0.692097588632883,29.05770206451416
0.6920969345522864,29.076022624969482
0.692096603294839,29.093692779541016
0.6920959495650031,29.112240314483643
0.6920956185834664,29.12994933128357
0.6920949652041277,29.148860931396484
0.6920946344983103,29.166794776916504
0.6920939814692049,29.185466766357422
0.6920936510389161,29.2032470703125
0.6920929983597812,29.221667051315308
0.6920926682048293,29.23939538002014
0.6920920158754017,29.257905960083008
0.6920916859955962,29.275503396987915
0.6920910340156127,29.293869256973267
0.6920907044107633,29.311867237091064
0.6920900527799615,29.33073925971985
0.6920897234498771,29.3488028049469
0.6920890721679944,29.36767816543579
0.6920887431124848,29.385602235794067
0.6920880921792589,29.404064893722534
0.6920877633981344,29.421793699264526
0.6920871128133032,29.44022846221924
0.6920867843063729,29.457831382751465
0.6920861340696749,29.47561001777649
0.6920858058367492,29.492982864379883
0.6920851559479225,29.51103925704956
0.6920848279888118,29.528279066085815
0.6920841784475952,29.54597568511963
0.6920838507621092,29.563192129135132
0.6920832015682415,29.580881118774414
0.6920828741561913,29.598144054412842
0.6920822253094113,29.61673617362976
0.6920818981706074,29.633912086486816
0.6920812496706544,29.651523113250732
0.6920809228049073,29.668599843978882
0.6920802746515209,29.68623399734497
0.692079948058642,29.703455448150635
0.6920793002515612,29.7210533618927
0.6920789739313616,29.738157987594604
0.6920783264703272,29.756117582321167
0.6920780004226172,29.773993253707886
0.6920773533073689,29.792396783828735
0.692077027531961,29.810277223587036
0.6920763807622387,29.828810930252075
0.692076055258944,29.84666609764099
0.6920754088344881,29.865068435668945
0.6920750836031185,29.883136510849
0.6920744375236698,29.901877880096436
0.692074112564037,29.920003414154053
0.6920734668293367,29.93891167640686
0.6920731421412526,29.957006692886353
0.6920724967510413,29.975794553756714
0.6920721723343181,29.99380612373352
0.6920715272883373,30.012534379959106
0.6920712031427873,30.030553579330444
0.6920705584407786,30.049482345581055
0.6920702345662143,30.067850589752197
0.6920695902079187,30.086756229400635
0.6920692666041529,30.104642868041992
0.6920686225893131,30.123425722122192
0.692068299256158,30.141270637512207
0.6920676555845161,30.1600661277771
0.6920673325217843,30.178188800811768
0.6920666891930827,30.196711540222168
0.6920663664005874,30.21447730064392
0.6920657234145684,30.233269214630127
0.6920654008921232,30.25151777267456
0.6920647582485294,30.27054476737976
0.6920644359959471,30.288638591766357
0.6920637936945218,30.30706787109375
0.6920634717116162,30.324937105178833
0.6920628297521023,30.34392762184143
0.6920625080386869,30.36241340637207
0.6920618664208276,30.381226301193237
0.6920615449767159,30.39937949180603
0.692060903700255,30.41773271560669
0.6920605825252611,30.435107946395874
0.6920599415899423,30.453378915786743
0.6920596206838803,30.470746278762817
0.6920589800894473,30.48869490623474
0.6920586594521316,30.506152153015137
0.6920580191983289,30.524528980255127
0.6920576988295732,30.542136669158936
0.6920570589161451,30.560194730758667
0.6920567388157645,30.57784867286682
0.6920560992424555,30.59603190422058
0.692055779410264,30.614704132080078
0.6920551401768194,30.632993936538696
0.6920548206126319,30.651063919067383
0.692054181718796,30.669715642929077
0.6920538624224278,30.687175035476685
0.6920532238679459,30.705165147781372
0.6920529048392118,30.72253155708313
0.6920522666238296,30.74056386947632
0.6920519478625444,30.758455276489258
0.6920513099860076,30.77711582183838
0.6920509914919872,30.794775247573853
0.6920503539540414,30.812861442565918
0.6920500357271013,30.830448865890503
0.6920493985274924,30.848480701446533
0.6920490805674476,30.866098880767822
0.6920484437059222,30.884620904922485
0.6920481260125894,30.90243101119995
0.6920474894888934,30.92117738723755
0.6920471720620877,30.938873767852783
0.6920465358759683,30.95726251602173
0.6920462187155055,30.97486639022827
0.6920455828667097,30.992912530899048
0.6920452659724067,31.010366678237915
0.6920446304606809,31.028677940368652
0.6920443138323542,31.04628896713257
0.6920436786574458,31.064565420150757
0.6920433622949114,31.082561254501343
0.6920427274565678,31.101426124572754
0.6920424113596428,31.119209051132202
0.6920417768576118,31.1376531124115
0.6920414610261126,31.155097246170044
0.692040826860142,31.173189163208008
0.6920405112938859,31.191266298294067
0.6920398774637238,31.209784030914307
0.6920395621625273,31.22722363471985
0.692038928667922,31.245293617248535
0.6920386136316029,31.262948513031006
0.6920379804723028,31.281183004379272
0.6920376657006782,31.29877233505249
0.692037032876432,31.316904067993164
0.6920367183693191,31.33447289466858
0.6920360858798759,31.352547883987427
0.692035771637093,31.370378732681274
0.6920351394822013,31.389192819595337
0.6920348255035654,31.40690803527832
0.6920341936829755,31.425188064575195
0.692033879968305,31.442424774169922
0.6920332484817651,31.460384368896484
0.6920329350308785,31.47792649269104
0.6920323038781389,31.495919942855835
0.6920319906908537,31.51335597038269
0.6920313598716646,31.53137755393982
0.6920310469477996,31.54920482635498
0.6920304164619104,31.567737817764282
0.6920301038012839,31.585460662841797
0.6920294736484454,31.60406494140625
0.6920291612508761,31.62167763710022
0.6920285314308388,31.640344381332397
0.6920282192961453,31.65807318687439
0.6920275898086599,31.67647933959961
0.6920272779366614,31.694053173065186
0.6920266487814787,31.712413787841797
0.6920263371719942,31.730162382125854
0.6920257083488651,31.74851155281067
0.6920253970017138,31.766137838363647
0.6920247685103896,31.78420901298523
0.6920244574253912,31.801517248153687
0.6920238292656232,31.81934690475464
0.692023518442597,31.83653450012207
0.6920228906141376,31.85429048538208
0.6920225800529035,31.871336221694946
0.6920219525555039,31.889220476150513
0.6920216422558809,31.906412363052368
0.6920210150892938,31.924646139144897
0.6920207050511025,31.942418575286865
0.69202007821508,31.96071481704712
0.6920197684381405,31.978461503982544
0.6920191419324345,31.9966037273407
0.6920188324165669,32.014023780822754
0.6920182062409311,32.03204035758972
0.6920178969859554,32.04945659637451
0.6920172711401423,32.0675904750824
0.6920169621458794,32.08510971069336
0.692016336629642,32.103872537612915
0.6920160278959124,32.12186121940613
0.6920154027090041,32.14102220535278
0.6920150942356288,32.15902400016785
0.6920144693778031,32.17727327346802
0.6920141611646026,32.194756507873535
0.6920135366356132,32.213417291641235
0.6920132286824089,32.23103427886963
0.6920126044820096,32.24889373779297
0.6920122967886229,32.266173124313354
0.6920116729165681,32.2843759059906
0.6920113654828198,32.30236554145813
0.6920107419388635,32.3207733631134
0.6920104347645757,32.338040828704834
0.6920098115484723,32.355849266052246
0.6920095046334666,32.37322402000427
0.6920088817449709,32.39135527610779
0.6920085750890694,32.40911149978638
0.6920079525279359,32.427464962005615
0.6920076461309597,32.444764375686646
0.6920070238969444,32.46255922317505
0.6920067177587156,32.48014807701111
0.6920060958515735,32.498355865478516
0.692005789971915,32.51555609703064
0.6920051683914012,32.53324604034424
0.6920048627701346,32.55065155029297
0.6920042415160056,32.569207429885864
0.6920039361529539,32.5869083404541
0.6920033152249647,32.60551881790161
0.6920030101199502,32.623029470443726
0.6920023895178574,32.64105558395386
0.6920020846707032,32.65857458114624
0.692001464394263,32.67658972740173
0.6920011598047919,32.69436049461365
0.6920005398537606,32.712886095047
0.6920002355217955,32.7308304309845
0.6919996158959302,32.749664068222046
0.6919993118212945,32.76735305786133
0.6919986925203517,32.785478353500366
0.6919983887028687,32.803213119506836
0.6919977697266052,32.821969509124756
0.6919974661660985,32.83999466896057
0.6919968475142724,32.858832359313965
0.6919965442105653,32.8768150806427
0.6919959258829336,32.895434617996216
0.6919956228358501,32.913289308547974
0.6919950048321706,32.93191075325012
0.6919947020415343,32.94979906082153
0.6919940843615647,32.96848940849304
0.6919937818272,32.98644232749939
0.6919931644706988,33.00497317314148
0.6919928621924296,33.022780418395996
0.6919922451591545,33.041146993637085
0.6919919431368055,33.0590295791626
0.6919913264265152,33.0775625705719
0.6919910246599104,33.095335483551025
0.6919904082723637,33.11399507522583
0.6919901067613279,33.13190293312073
0.6919894906962836,33.15035319328308
0.6919891894406414,33.168341636657715
0.6919885736978586,33.18708896636963
0.6919882726974352,33.20498514175415
0.691987657276673,33.22391390800476
0.6919873565312931,33.24197506904602
0.6919867414323109,33.260647773742676
0.6919864409417998,33.27848529815674
0.6919858261643573,33.29733490943909
0.6919855259285406,33.31542611122131
0.6919849114723977,33.333974838256836
0.6919846114911002,33.35157108306885
0.6919839973560171,33.36989378929138
0.6919836976290648,33.387723445892334
0.6919830838148013,33.4063036441803
0.6919827843420199,33.4245400428772
0.6919821708483368,33.44364356994629
0.6919818716295519,33.46200513839722
0.6919812584562095,33.48075604438782
0.6919809594912476,33.49890732765198
0.6919803466380072,33.5177788734436
0.6919800479266938,33.5358669757843
0.6919794353933163,33.554797649383545
0.6919791369354777,33.572693824768066
0.6919785247217238,33.59124684333801
0.6919782265171872,33.60878133773804
0.6919776146228189,33.626603841781616
0.6919773166714102,33.644012451171875
0.6919767050961885,33.662503719329834
0.6919764073977345,33.680004835128784
0.6919757961414216,33.69818949699402
0.6919754986957489,33.71619009971619
0.6919748877581067,33.73479390144348
0.6919745905650426,33.75249528884888
0.6919739799458335,33.77073550224304
0.6919736830052052,33.78850555419922
0.6919730727041914,33.80698585510254
0.6919727760158253,33.824573040008545
0.6919721660327696,33.84292006492615
0.6919718695964939,33.86034274101257
0.6919712599311586,33.878138065338135
0.6919709637468008,33.89555549621582
0.6919703543989488,33.91356062889099
0.6919700584663363,33.93088936805725
0.6919694494357311,33.94862604141235
0.6919691537546921,33.96606802940369
0.6919685450410966,33.98376512527466
0.6919682496114588,34.00105690956116
0.6919676412146374,34.01867961883545
0.6919673460362283,34.03626775741577
0.691966737955944,34.0544695854187
0.6919664430285926,34.07181000709534
0.6919658352646096,34.08961606025696
0.6919655405881436,34.106842041015625
0.6919649331402261,34.12484312057495
0.6919646387144743,34.14218997955322
0.6919640315823864,34.15993618965149
0.6919637374071778,34.1773362159729
0.6919631305906839,34.195324659347534
0.6919628366658463,34.21291518211365
0.6919622301647115,34.231210231781006
0.6919619364900745,34.24922227859497
0.6919613303040638,34.26774525642395
0.6919610368794561,34.28539514541626
0.6919604310083342,34.30365705490112
0.6919601378335853,34.321152448654175
0.6919595322771172,34.33947801589966
0.6919592393520563,34.35723280906677
0.6919586341100081,34.37556743621826
0.6919583414344646,34.39308524131775
0.6919577365066013,34.41137909889221
0.6919574440804047,34.429012060165405
0.6919568394664927,34.447306632995605
0.6919565472894728,34.465312242507935
0.6919559429892779,34.48386812210083
0.6919556510612644,34.50134754180908
0.6919550470745531,34.5194833278656
0.691954755395376,34.536731004714966
0.6919541517219144,34.5545814037323
0.691953860291404,34.572035789489746
0.6919532569309588,34.589844703674316
0.6919529657489453,34.607298135757446
0.6919523627012835,34.62508511543274
0.691952071767597,34.642343044281006
0.6919514690324856,34.660114765167236
0.6919511783469572,34.67791962623596
0.691950575924163,34.696264028549194
0.6919502854866227,34.71373200416565
0.6919496833759137,34.73167443275452
0.6919493931861925,34.74920177459717
0.6919487913873359,34.767439126968384
0.691948501445265,34.78527045249939
0.6919478999580286,34.80371570587158
0.691947610263439,34.82150864601135
0.6919470090875905,34.839813470840454
0.6919467196403135,34.857468128204346
0.6919461187756212,34.87561082839966
0.6919458295754881,34.89314317703247
0.6919452290217203,34.911505460739136
0.6919449400685623,34.92926526069641
0.691944339825488,34.9480926990509
0.6919440511191368,34.96612024307251
0.6919434511865243,34.984490394592285
0.6919431627268119,35.00204563140869
0.69194256310443,35.020355463027954
0.691942274891188,35.03823733329773
0.6919416755788063,35.056716442108154
0.6919413876118669,35.07463717460632
0.6919407886092541,35.09343957901001
0.6919405008884495,35.11135458946228
0.6919399021953754,35.129993200302124
0.6919396147205377,35.14786624908447
0.6919390163367721,35.16646718978882
0.6919387291077335,35.184391021728516
0.6919381310330458,35.2030987739563
0.6919378440496393,35.2214834690094
0.6919372462837999,35.240458726882935
0.6919369595458582,35.2581832408905
0.6919363620886374,35.27706694602966
0.6919360755959932,35.295533180236816
0.6919354784471609,35.3145432472229
0.6919351921996473,35.33261513710022
0.6919345953589746,35.35167098045349
0.6919343093564245,35.36957311630249
0.691933712823682,35.38811922073364
0.6919334270659288,35.406041860580444
0.6919328308408875,35.424574851989746
0.6919325453277642,35.44232726097107
0.6919319494101954,35.46089458465576
0.6919316641415357,35.478909730911255
0.691931068531211,35.49786424636841
0.6919307835068487,35.5158417224884
0.6919301882035391,35.5346143245697
0.6919299034233076,35.55241894721985
0.6919293084267855,35.57113814353943
0.6919290238905189,35.58913612365723
0.6919284292005554,35.607593297958374
0.691928144908088,35.625667095184326
0.6919275505244561,35.64427065849304
0.6919272664756216,35.661808252334595
0.691926672398093,35.68030261993408
0.6919263885927261,35.698259353637695
0.6919257948210732,35.71686506271362
0.6919255112590085,35.73487687110901
0.691924917793004,35.753013372421265
0.6919246344740757,35.770617961883545
0.691924041313493,35.78884744644165
0.6919237582375356,35.80625295639038
0.6919231653821476,35.824286699295044
0.6919228825489963,35.84172248840332
0.6919222899985759,35.85970139503479
0.6919220074080655,35.87718367576599
0.6919214151623861,35.89559292793274
0.6919211328143522,35.91331219673157
0.6919205408731878,35.93166995048523
0.6919202587674647,35.94926309585571
0.6919196671305891,35.96726202964783
0.6919193852670128,35.98470735549927
0.6919187939341999,36.00281286239624
0.6919185123126058,36.020227909088135
0.6919179212836291,36.03813052177429
0.691917639903853,36.055485010147095
0.6919170491784878,36.07364296913147
0.6919167680403652,36.091190576553345
0.6919161776183856,36.109354734420776
0.6919158967217522,36.12675213813782
0.6919153066029333,36.14506244659424
0.6919150259476257,36.16241908073425
0.691914436131742,36.18030023574829
0.6919141557175961,36.1978816986084
0.6919135662044228,36.21590280532837
0.6919132860312747,36.23324728012085
0.6919126968205871,36.251078367233276
0.6919124168882737,36.268287897109985
0.6919118279798473,36.286696672439575
0.6919115482882043,36.3051917552948
0.691910959681815,36.324077129364014
0.6919106802306804,36.3423810005188
0.6919100919261034,36.361072063446045
0.6919098127153129,36.37906575202942
0.6919092247123249,36.39749336242676
0.6919089457417157,36.41514229774475
0.6919083580400923,36.433889627456665
0.691908079309502,36.451756715774536
0.6919074919090203,36.47026205062866
0.6919072134182856,36.48762249946594
0.6919066263187217,36.50603532791138
0.6919063480676804,36.523964643478394
0.691905761268811,36.54225969314575
0.6919054832572998,36.559627294540405
0.6919048967589028,36.577579498291016
0.6919046189867597,36.59531497955322
0.6919040327886115,36.61368989944458
0.6919037552556739,36.63130307197571
0.6919031693575517,36.64961886405945
0.6919028920636587,36.66708040237427
0.69190230646534,36.68563151359558
0.6919020294103285,36.70344161987305
0.6919014441115913,36.72213268280029
0.6919011672952994,36.73967123031616
0.6919005822959212,36.7579710483551
0.6919003057181884,36.77585196495056
0.6918997210179473,36.79402756690979
0.6918994446786108,36.811588764190674
0.6918988602772852,36.83005428314209
0.6918985841761836,36.84787464141846
0.6918980000735521,36.86948847770691
0.6918977242105248,36.887025594711304
0.6918971404063659,36.904993772506714
0.6918968647812507,36.92238640785217
0.6918962812753431,36.940348386764526
0.6918960058879795,36.95776724815369
0.6918954226801023,36.975752115249634
0.6918951475303294,36.99334192276001
0.6918945646202616,37.01148056983948
0.6918942897079183,37.029083490371704
0.6918937070954393,37.04768085479736
0.6918934324203652,37.06567668914795
0.6918928501052543,37.08407640457153
0.6918925756672892,37.1020073890686
0.6918919936493261,37.12046551704407
0.6918917194483091,37.13814330101013
0.691891137727274,37.1565203666687
0.6918908637630447,37.1742262840271
0.6918902823387176,37.19263219833374
0.6918900086111159,37.21076250076294
0.691889427483277,37.22931146621704
0.6918891539921427,37.24714660644531
0.6918885731605727,37.265896797180176
0.6918882999057464,37.2835636138916
0.6918877193702255,37.30190420150757
0.6918874463515469,37.31969952583313
0.6918868661118562,37.338454246520996
0.6918865933291659,37.35622787475586
0.6918860133850859,37.37454438209534
0.6918857408382244,37.392053842544556
0.6918851611895369,37.410462617874146
0.6918848888783445,37.42823624610901
0.6918843095248308,37.446895599365234
0.6918840374491487,37.46474528312683
0.6918834583905901,37.483378410339355
0.6918831865502586,37.501452684402466
0.6918826077864364,37.51972150802612
0.6918823361812976,37.537638902664185
0.6918817577119937,37.55625247955322
0.6918814863418878,37.57388257980347
0.6918809081668852,37.592164039611816
0.6918806370316536,37.610016107559204
0.6918800591507336,37.62828350067139
0.6918797882502178,37.64586615562439
0.6918792106631633,37.664031744003296
0.6918789399972046,37.68165349960327
0.6918783627037981,37.700056314468384
0.6918780922722385,37.71787405014038
0.6918775152722625,37.73643708229065
0.691877245074944,37.75394129753113
0.6918766683681815,37.77198600769043
0.6918763984049455,37.78961181640625
0.6918758219911801,37.808242321014404
0.6918755522618686,37.82576131820679
0.6918749761408836,37.844003677368164
0.6918747066453383,37.87080693244934
0.691874130816917,37.887537717819214
0.6918738615549814,37.90407872200012
0.6918732860189074,37.9224317073822
0.6918730169904231,37.94001603126526
0.69187244174648,37.95813775062561
0.6918721729512898,37.975637912750244
0.6918715979992625,37.99369978904724
0.6918713294372086,38.01121973991394
0.6918707547768808,38.02932333946228
0.6918704864478066,38.04685115814209
0.6918699120789624,38.06460213661194
0.6918696439827109,38.081881046295166
0.6918690699051351,38.099870443344116
0.6918688020415491,38.11722278594971
0.6918682282550265,38.13499999046326
0.6918679606239488,38.15219211578369
0.6918673871282647,38.17031955718994
0.6918671197295392,38.187623739242554
0.6918665465244782,38.20549821853638
0.6918662793579479,38.22291350364685
0.6918657064432956,38.24076843261719
0.6918654395088042,38.25800037384033
0.6918648668843457,38.275712966918945
0.6918646001817373,38.293859243392944
0.6918640278472583,38.312769651412964
0.6918637613763765,38.330544233322144
0.6918631893316634,38.34931659698486
0.6918629230923512,38.36728763580322
0.6918623513371899,38.38585352897644
0.6918620853292925,38.40319490432739
0.6918615138634686,38.42103409767151
0.6918612480868301,38.438361406326294
0.6918606769101302,38.45642971992493
0.6918604113645946,38.47368788719177
0.6918598404768055,38.49131774902344
0.6918595751622172,38.50843119621277
0.6918590045631254,38.526222705841064
0.6918587394793293,38.54340600967407
0.6918581691687217,38.56170082092285
0.6918579043155623,38.579322814941406
0.691857334293226,38.59725570678711
0.691857069670548,38.614795207977295
0.6918564999362703,38.6325249671936
0.6918562355439188,38.64963102340698
0.6918556660974867,38.66731667518616
0.691855401935307,38.68451285362244
0.6918548327765088,38.70223927497864
0.6918545688443458,38.71941566467285
0.6918539999729691,38.737207889556885
0.691853736270668,38.754374980926514
0.6918531676865005,38.77228021621704
0.6918529042139072,38.7901291847229
0.6918523359167371,38.80849099159241
0.691852072673697,38.826024532318115
0.6918515046633126,38.8442907333374
0.6918512416496713,38.86186218261719
0.6918506739258611,38.88041400909424
0.6918504111414646,38.89835333824158
0.6918498437040171,38.91675877571106
0.6918495811487115,38.934194564819336
0.6918490139974157,38.95248746871948
0.6918487516710468,38.9700083732605
0.6918481848056918,38.988017082214355
0.6918479227081059,39.00558519363403
0.6918473561284808,39.02406907081604
0.6918470942595241,39.04206037521362
0.6918465279654182,39.060287952423096
0.6918462663249375,39.07774996757507
0.6918457003161405,39.095858335494995
0.6918454389039818,39.113311529159546
0.6918448731802834,39.131327867507935
0.691844611996294,39.148761510849
0.6918440465574838,39.16709494590759
0.6918437856015105,39.184781551361084
0.6918432204473783,39.20285892486572
0.6918429597192682,39.22061276435852
0.6918423948496054,39.2393364906311
0.6918421343492047,39.25696921348572
0.6918415697638006,39.27482891082764
0.6918413094909573,39.29227161407471
0.6918407451896033,39.310824155807495
0.6918404851441645,39.328694581985474
0.6918399211266507,39.34738898277283
0.691839661308464,39.36555767059326
0.6918390975745813,39.384552001953125
0.6918388379834941,39.40236735343933
0.6918382745330341,39.420743227005005
0.6918380151688945,39.438621520996094
0.6918374520016481,39.457438945770264
0.6918371928643035,39.475037574768066
0.6918366299800625,39.49346470832825
0.691836371069361,39.510955572128296
0.6918358084679167,39.52912473678589
0.6918355497837061,39.54693078994751
0.6918349874648506,39.565497159957886
0.6918347290069797,39.58328914642334
0.6918341669705043,39.60226368904114
0.6918339087388212,39.620476961135864
0.6918333469845189,39.63925790786743
0.6918330889788724,39.65705704689026
0.6918325275065348,39.67552900314331
0.6918322697267726,39.69348907470703
0.691831708536193,39.71187615394592
0.6918314509821641,39.72961735725403
0.6918308900731347,39.74790620803833
0.6918306327446883,39.76564311981201
0.6918300721170018,39.783928632736206
0.6918298150139864,39.801886796951294
0.6918292546674362,39.820603370666504
0.6918289977897014,39.83865761756897
0.6918284377240803,39.85704159736633
0.6918281810714751,39.874539375305176
0.6918276212865765,39.89268398284912
0.6918273648589502,39.910096883773804
0.6918268053545675,39.928255558013916
0.6918265491517696,39.94586777687073
0.6918259899276971,39.9639618396759
0.6918257339495767,39.98144817352295
0.6918251750056079,39.999840259552
0.6918249192520151,40.01759338378906
0.6918243605879439,40.0362114906311
0.6918241050587287,40.053797483444214
0.6918235466743495,40.071895122528076
0.6918232913693614,40.089444160461426
0.6918227332644686,40.10747313499451
0.691822478183558,40.12512946128845
0.691821920357946,40.143383264541626
0.6918216655009628,40.16093826293945
0.6918211079544265,40.17913365364075
0.6918208533212215,40.19685888290405
0.6918202960535553,40.2157096862793
0.6918200416439785,40.23392152786255
0.6918194846549779,40.25274085998535
0.69181923046888,40.270406007766724
0.6918186737583407,40.28880000114441
0.691818419795572,40.3071174621582
0.6918178633632892,40.32605051994324
0.6918176096237006,40.34401893615723
0.6918170534694693,40.36254000663757
0.6918167999529121,40.380507946014404
0.6918162440765285,40.39934277534485
0.6918159907828534,40.41708517074585
0.6918154351841135,40.43510890007019
0.691815182113172,40.452462673187256
0.6918146267918713,40.47054171562195
0.6918143739435143,40.487656116485596
0.6918138188994498,40.50562524795532
0.6918135662735291,40.52300810813904
0.6918130115064965,40.54082274436951
0.6918127591028633,40.55820107460022
0.6918122046126599,40.576120138168335
0.6918119524311657,40.5937225818634
0.6918113982175883,40.61232829093933
0.691811146258085,40.63018226623535
0.6918105923209301,40.648783445358276
0.6918103405832698,40.66604995727539
0.6918097869223345,40.68377208709717
0.6918095354063692,40.70092415809631
0.6918089820214511,40.71852421760559
0.6918087307270328,40.73576760292053
0.6918081776179291,40.75352597236633
0.6918079265449099,40.77062940597534
0.6918073737114181,40.78857231140137
0.691807122859651,40.80603051185608
0.691806570301569,40.82410478591919
0.691806319670906,40.84154510498047
0.6918057673880319,40.85940098762512
0.6918055169783253,40.87657880783081
0.6918049649704575,40.89426255226135
0.6918047147815602,40.91148138046265
0.691804163048497,40.92919301986694
0.6918039130802621,40.946449995040894
0.6918033616218013,40.96420121192932
0.6918031118740819,40.98138499259949
0.6918025606900223,40.999760150909424
0.6918023111626712,41.017460346221924
0.6918017602528119,41.03545784950256
0.6918015109456824,41.05273723602295
0.6918009603098225,41.07053327560425
0.6918007112227681,41.088117361068726
0.6918001608607061,41.10595655441284
0.6917999119935799,41.123048305511475
0.6917993619051156,41.14087700843811
0.6917991132577714,41.15801167488098
0.6917985634427042,41.17629146575928
0.6917983150149957,41.194007396698
0.6917977654731252,41.21198487281799
0.691797517264906,41.22942352294922
0.6917969679960322,41.247721433639526
0.6917967200071565,41.26524376869202
0.691796171011079,41.2829213142395
0.691795923241401,41.30007719993591
0.6917953745179203,41.3179075717926
0.6917951269672934,41.33539128303528
0.6917945785162098,41.35392880439758
0.691794331184489,41.37142872810364
0.6917937830056028,41.38913917541504
0.6917935358926426,41.407002687454224
0.691792987985754,41.42563605308533
0.6917927410914085,41.44305658340454
0.6917921934563189,41.461018562316895
0.691791946780443,41.47835850715637
0.6917913994169533,41.496920108795166
0.691791152959402,41.51456832885742
0.691790605867313,41.532790660858154
0.6917903596279407,41.55003833770752
0.6917898128070543,41.56800985336304
0.6917895667857161,41.58576536178589
0.6917890202358336,41.60408973693848
0.6917887744323846,41.62202191352844
0.6917882281533071,41.640766859054565
0.6917879825676029,41.65887451171875
0.6917874365591328,41.677568197250366
0.691787191191028,41.69490361213684
0.6917866454529675,41.71263647079468
0.6917864003023186,41.73008632659912
0.6917858548344692,41.74812865257263
0.6917856099011309,41.765442848205566
0.6917850647032949,41.783257246017456
0.6917848199871237,41.80088233947754
0.6917842750591038,41.819621086120605
0.6917840305599551,41.83759379386902
0.6917834859015539,41.8560733795166
0.691783241619284,41.87341117858887
0.6917826972303041,41.8911075592041
0.6917824531647685,41.908323526382446
0.6917819090450132,41.9268593788147
0.6917816651960687,41.9445686340332
0.6917811213453411,41.9631187915802
0.6917808777128434,41.98103666305542
0.6917803341309468,41.99955725669861
0.6917800907147527,42.01744627952576
0.6917795474014901,42.03579330444336
0.6917793042014564,42.05341291427612
0.6917787611566317,42.071887731552124
0.6917785181726146,42.089887857437134
0.6917779753960318,42.10876655578613
0.691777732627888,42.12657451629639
0.6917771901193511,42.144959449768066
0.6917769475669377,42.16283440589905
0.6917764053262507,42.18107604980469
0.6917761629894248,42.198683977127075
0.6917756210163915,42.217331886291504
0.6917753788950105,42.235199213027954
0.6917748371894358,42.254430055618286
0.6917745952833565,42.27242922782898
0.6917740538450451,42.29091191291809
0.6917738121541249,42.308899879455566
0.6917732709828812,42.32776355743408
0.6917730295069779,42.34591722488403
0.6917724886026069,42.364540100097656
0.6917722473415779,42.38233709335327
0.6917717067038852,42.400792598724365
0.6917714656575876,42.419028759002686
0.6917709252863783,42.43791341781616
0.6917706844546708,42.45572280883789
0.6917701443497497,42.474438428878784
0.69176990373249,42.4925537109375
0.6917693638936633,42.51137590408325
0.6917691234907096,42.52907109260559
0.6917685839177828,42.54742765426636
0.6917683437289928,42.56491303443909
0.691767804421772,42.58307766914368
0.6917675644470046,42.60055613517761
0.6917670254052953,42.61876440048218
0.691766785644409,42.636216163635254
0.6917662468680181,42.65454983711243
0.6917660073208707,42.67230796813965
0.6917654688096042,42.690781116485596
0.6917652294760551,42.708107471466064
0.6917646912297195,42.725956201553345
0.6917644521096272,42.74325227737427
0.6917639141280292,42.76109266281128
0.6917636752212525,42.77841567993164
0.6917631375041996,42.79635548591614
0.6917628988105973,42.81389093399048
0.6917623613578963,42.83207559585571
0.6917621228773276,42.849491357803345
0.6917615856887853,42.86720848083496
0.6917613474211098,42.884374141693115
0.6917608104965338,42.90205097198486
0.6917605724416106,42.919296741485596
0.6917600357808081,42.93733549118042
0.6917597979384971,42.95454549789429
0.6917592615412761,42.97223997116089
0.6917590239114362,42.98940944671631
0.691758487777605,43.00707817077637
0.6917582503600956,43.02414870262146
0.6917577144894619,43.041696071624756
0.6917574772841436,43.05875325202942
0.6917569416765152,43.07630014419556
0.6917567046832481,43.09347486495972
0.6917561693384334,43.11121392250061
0.6917559325570769,43.12842106819153
0.6917553974748847,43.146037578582764
0.691755160905299,43.163179874420166
0.6917546260855383,43.18087601661682
0.6917543897275834,43.19792151451111
0.6917538551700625,43.21589779853821
0.6917536190235996,43.23318290710449
0.6917530847281268,43.2508487701416
0.6917528487930165,43.268117904663086
0.6917523147594019,43.28602981567383
0.6917520790355037,43.30367636680603
0.6917515452635565,43.32163763046265
0.6917513097507324,43.33894348144531
0.6917507762402614,43.35663890838623
0.6917505409383714,43.37391495704651
0.691750007689187,43.39177989959717
0.6917497725980923,43.40926694869995
0.6917492396100038,43.42800521850586
0.6917490047295652,43.44619870185852
0.6917484720023829,43.46507692337036
0.691748237332462,43.48272633552551
0.6917477048659956,43.50115370750427
0.6917474704064539,43.51898646354675
0.6917469382005137,43.537700176239014
0.6917467039512118,43.55583715438843
0.6917461720056087,43.57470202445984
0.6917459379664084,43.59228301048279
0.6917454062809526,43.61014103889465
0.691745172451716,43.62773561477661
0.6917446410262182,43.64626502990723
0.6917444074068064,43.664164543151855
0.6917438762410776,43.682915925979614
0.691743642831353,43.701133489608765
0.6917431119252041,43.71999526023865
0.6917428787250285,43.7376503944397
0.6917423480782706,43.7561981678009
0.6917421150875063,43.77377533912659
0.6917415846999508,43.791945695877075
0.6917413519184601,43.809584617614746
0.6917408217899187,43.82805800437927
0.6917405892175632,43.84606862068176
0.6917400593478474,43.864803314208984
0.6917398269844905,43.88229751586914
0.6917392973734122,43.90019702911377
0.6917390652189155,43.91753339767456
0.691738535866287,43.93551445007324
0.6917383039205135,43.95309114456177
0.6917377748261467,43.97125720977783
0.6917375430889594,43.9888117313385
0.6917370142526664,44.006929874420166
0.691736782723928,44.02434968948364
0.6917362541455216,44.04271221160889
0.6917360228250955,44.06021189689636
0.6917354945043882,44.078192949295044
0.6917352633921365,44.095703125
0.691734735328941,44.11413860321045
0.6917345044247282,44.131731271743774
0.6917339766188576,44.149908781051636
0.6917337459225461,44.16737961769104
0.6917332183738132,44.18542957305908
0.6917329878852668,44.20289373397827
0.6917324605934853,44.22159481048584
0.6917322303125675,44.239481687545776
0.6917317032775502,44.258058071136475
0.691731473204125,44.27608394622803
0.6917309464256861,44.294716358184814
0.6917307165596167,44.31223487854004
0.6917301900375694,44.33062791824341
0.6917299603787204,44.348265409469604
0.6917294341128786,44.36637854576111
0.6917292046611134,44.38401389122009
0.6917286786512917,44.402499198913574
0.6917284494064747,44.42013597488403
0.6917279236524869,44.43873715400696
0.691727694614482,44.45671796798706
0.6917271691161423,44.4755973815918
0.6917269402848145,44.49369931221008
0.6917264150419372,44.51215696334839
0.691726186417151,44.5296151638031
0.6917256614295509,44.54775428771973
0.6917254330111705,44.565112829208374
0.6917249082786626,44.583176612854004
0.6917246800665523,44.60064196586609
0.691724155588952,44.61893272399902
0.691723927582977,44.63646197319031
0.6917234033600989,44.65467429161072
0.6917231755601242,44.672532081604004
0.6917226515917833,44.6914427280426
0.6917224239976738,44.709068775177
0.6917219002836861,44.72777533531189
0.6917216728953068,44.745590925216675
0.6917211494354875,44.76383876800537
0.6917209222527041,44.78129839897156
0.6917203990468689,44.79930782318115
0.6917201720695461,44.8168568611145
0.6917196491175113,44.83499455451965
0.691719422345515,44.85273551940918
0.6917188996470964,44.87109041213989
0.6917186730802921,44.88856768608093
0.6917181506353057,44.90672063827515
0.6917179242735592,44.9242000579834
0.6917174020818213,44.94234108924866
0.6917171759249982,44.959983587265015
0.6917166539863262,44.97843527793884
0.6917164280342925,44.9961633682251
0.691715906348502,45.01437592506409
0.6917156806011237,45.03170323371887
0.691715159168032,45.04940891265869
0.6917149336251751,45.06680107116699
0.6917144124445993,45.084731101989746
0.6917141871061298,45.10210943222046
0.6917136661778869,45.11996030807495
0.6917134410436717,45.137277364730835
0.6917129203675787,45.155027866363525
0.6917126954374841,45.17220115661621
0.6917121750133588,45.190396308898926
0.6917119502872513,45.20827865600586
0.691711430114911,45.227052211761475
0.6917112055926574,45.245051860809326
0.69171068567192,45.263773679733276
0.6917104613533867,45.2815203666687
0.6917099416840701,45.30036807060242
0.6917097175691244,45.318294525146484
0.6917091981510464,45.33699584007263
0.6917089742395554,45.35484838485718
0.6917084550725344,45.37311315536499
0.6917082313643648,45.39094281196594
0.6917077124482192,45.40926480293274
0.6917074889432382,45.42655324935913
0.6917069702777866,45.444336891174316
0.691706746975862,45.461894512176514
0.6917062285609227,45.4803946018219
0.6917060054619216,45.4983491897583
0.6917054872973135,45.51671576499939
0.6917052644011036,45.53401494026184
0.6917047464866458,45.551883697509766
0.6917045237930948,45.5694100856781
0.6917040061286062,45.58740949630737
0.691703783637582,45.604825496673584
0.6917032662228823,45.622642278671265
0.691703043934252,45.640419483184814
0.6917025267691603,45.65840458869934
0.6917023046827925,45.67587161064148
0.6917017877671282,45.69437384605408
0.6917015658828912,45.712125301361084
0.6917010492164745,45.73086905479431
0.6917008275342365,45.749409198760986
0.6917003111168865,45.7682158946991
0.6917000896365153,45.78605055809021
0.6916995734680523,45.804460763931274
0.6916993521894169,45.8220796585083
0.6916988362696617,45.84029507637024
0.69169861519263,45.85826015472412
0.6916980995214024,45.876718282699585
0.6916978786458435,45.89424395561218
0.6916973632229639,45.912667751312256
0.6916971425487463,45.93023204803467
0.6916966273740358,45.948540925979614
0.6916964069010285,45.96650695800781
0.691695891974307,45.9851770401001
0.6916956717023791,46.003151178359985
0.6916951570234686,46.02136301994324
0.6916949369524886,46.039018392562866
0.6916944225212094,46.05689454078674
0.6916942026510472,46.07424759864807
0.6916936884672209,46.09256839752197
0.6916934687977453,46.11024022102356
0.6916929548611925,46.12826204299927
0.6916927353922737,46.14553427696228
0.6916922217028169,46.163530588150024
0.6916920024343233,46.18094754219055
0.6916914889917839,46.19922876358032
0.6916912699235855,46.21676015853882
0.6916907567277851,46.23494076728821
0.691690537859752,46.252726316452026
0.6916900249105129,46.27081751823425
0.6916898062425143,46.288692474365234
0.6916892935396584,46.307639598846436
0.6916890750715651,46.325867891311646
0.6916885626149142,46.348928689956665
0.6916883443465957,46.3666729927063
0.691687832135973,46.38541603088379
0.6916876140672993,46.40335273742676
0.6916871021025268,46.42222189903259
0.6916868842333684,46.44022345542908
0.6916863725142693,46.45909261703491
0.6916861548444965,46.477065324783325
0.6916856433708934,46.49570155143738
0.6916854259003771,46.51409149169922
0.6916849146720928,46.53309154510498
0.6916846974007027,46.55126881599426
0.6916841864175609,46.5700798034668
0.6916839693451685,46.588186264038086
0.6916834586069919,46.606865644454956
0.6916832417334673,46.62493562698364
0.6916827312400798,46.64412879943848
0.6916825145652947,46.66275382041931
0.6916820043165196,46.68188714981079
0.6916817878403442,46.700376987457275
0.6916812778360057,46.71923899650574
0.6916810615583119,46.73690605163574
0.6916805517982333,46.75514054298401
0.6916803357188915,46.7733268737793
0.6916798262028975,46.792346715927124
0.6916796103217796,46.81048226356506
0.6916791010496939,46.82939434051514
0.691678885366671,46.84762120246887
0.6916783763383179,46.86660575866699
0.6916781608532622,46.88512635231018
0.6916776520684667,46.90440034866333
0.6916774367812486,46.92280697822571
0.6916769282398351,46.94190549850464
0.6916767131503273,46.96019220352173
0.6916762048521207,46.97936797142029
0.6916759899601947,46.9974570274353
0.6916754819050194,47.016270875930786
0.6916752672105478,47.034021854400635
0.6916747593982292,47.052186489105225
0.6916745449010834,47.06985950469971
0.691674037331447,47.088130235672
0.6916738230314992,47.10588788986206
0.6916733157043699,47.12430238723755
0.6916731016014923,47.14199709892273
0.6916725945166962,47.1601984500885
0.6916723806107615,47.17775225639343
0.6916718737681238,47.19627022743225
0.6916716600590044,47.21413588523865
0.691671153458351,47.232386350631714
0.6916709399459197,47.24976658821106
0.6916704335870766,47.26811122894287
0.6916702202712055,47.286020278930664
0.6916697141539989,47.30445861816406
0.6916695010345616,47.32185077667236
0.6916689951588175,47.33977699279785
0.6916687822356862,47.35703468322754
0.6916682766012312,47.37470769882202
0.6916680638742791,47.39213562011719
0.69166755848094,47.41034483909607
0.6916673459500406,47.42761516571045
0.6916668407976435,47.44547986984253
0.6916666284626696,47.46277856826782
0.6916661235510415,47.48085570335388
0.6916659114118667,47.498717069625854
0.6916654067408348,47.5176568031311
0.6916651947973326,47.53571271896362
0.6916646903667236,47.554083824157715
0.6916644786187673,47.57171416282654
0.691663974428409,47.590171098709106
0.6916637628758722,47.60816264152527
0.6916632589255919,47.62675476074219
0.6916630475683484,47.64481782913208
0.6916625438579735,47.66358256340027
0.6916623326958973,47.681817293167114
0.6916618292252554,47.70011377334595
0.6916616182582201,47.71761465072632
0.6916611150271396,47.73570442199707
0.6916609042550195,47.75365090370178
0.6916604012633283,47.77203321456909
0.6916601906859972,47.78943490982056
0.6916596879335231,47.8080849647522
0.6916594775508559,47.82656741142273
0.6916589750374269,47.84503769874573
0.6916587648492976,47.86258006095886
0.6916582625747425,47.88116383552551
0.6916580525810262,47.89949989318848
0.6916575505451732,47.91858530044556
0.6916573407457436,47.936638593673706
0.6916568389484219,47.955302238464355
0.691656629343154,47.97287058830261
0.6916561277841926,47.990845680236816
0.691655918372961,48.00819683074951
0.6916554170521884,48.026325702667236
0.6916552078348686,48.04429769515991
0.6916547067521142,48.062849283218384
0.6916544977285803,48.08096671104431
0.6916539968836737,48.09972429275513
0.6916537880538013,48.117748737335205
0.6916532874465714,48.136422634124756
0.6916530788102357,48.15456509590149
0.6916525784405121,48.173434019088745
0.6916523699975886,48.19155168533325
0.691651869865201,48.21051287651062
0.6916516616155649,48.228976249694824
0.6916511617203434,48.24787259101868
0.6916509536638703,48.2658486366272
0.6916504540056446,48.284873247146606
0.6916502461422097,48.30337166786194
0.6916497467208103,48.3222770690918
0.6916495390502899,48.34037232398987
0.6916490398655472,48.35909175872803
0.6916488323878166,48.37708258628845
0.6916483334395606,48.39575505256653
0.691648126154496,48.41382694244385
0.6916476274425576,48.43277049064636
0.691647420350035,48.45093488693237
0.6916469218742447,48.46987223625183
0.69164671497414,48.48783493041992
0.6916462167343288,48.50651144981384
0.6916460100265183,48.524577140808105
0.6916455120225175,48.54327607154846
0.6916453055068776,48.561601877212524
0.6916448077385174,48.580737829208374
0.6916446014149249,48.59886717796326
0.691644103882037,48.61773490905762
0.6916438977503684,48.63603734970093
0.6916434004527845,48.65505242347717
0.6916431945129157,48.673065423965454
0.6916426974504675,48.692222356796265
0.6916424917022755,48.71059703826904
0.6916419948747945,48.72963237762451
0.6916417893181563,48.74784278869629
0.6916412927254743,48.76681900024414
0.6916410873602669,48.78471755981445
0.6916405910022158,48.80344605445862
0.6916403858283162,48.821573972702026
0.6916398897047281,48.840489864349365
0.6916396847220136,48.85844898223877
0.6916391888327208,48.87732219696045
0.6916389840410683,48.89537000656128
0.6916384883859036,48.91407752037048
0.6916382837851904,48.932045698165894
0.6916377883639859,48.950714349746704
0.6916375839540899,48.96856188774109
0.6916370887666783,48.98717498779297
0.6916368845474768,49.00505971908569
0.6916363895936914,49.02370262145996
0.691636185565062,49.04157042503357
0.6916356908447354,49.06033372879028
0.6916354870065556,49.07820129394531
0.691634992519521,49.096843242645264
0.6916347888716688,49.114905834198
0.6916342946177596,49.13378047943115
0.6916340911601137,49.15197992324829
0.6916335971391626,49.170900106430054
0.6916333938716004,49.18897795677185
0.6916329000834415,49.20781660079956
0.6916326970058411,49.226094484329224
0.6916322034503081,49.245227575302124
0.6916320005625475,49.26345109939575
0.6916315072394744,49.282299518585205
0.6916313045414324,49.3003785610199
0.6916308114506526,49.31908440589905
0.691630608942208,49.33697962760925
0.6916301160835557,49.35560917854309
0.6916299137645865,49.37360143661499
0.6916294211378963,49.39213585853577
0.6916292190082812,49.40975737571716
0.6916287266133873,49.42843532562256
0.6916285246730052,49.44638729095459
0.6916280325097419,49.46486282348633
0.6916278307584712,49.48269557952881
0.6916273388266736,49.501224994659424
0.691627137264394,49.519038677215576
0.6916266455638964,49.5377197265625
0.6916264441904864,49.555585861206055
0.6916259527211241,49.57431507110596
0.691625751536463,49.59216022491455
0.6916252602980709,49.611196756362915
0.691625059302038,49.62928009033203
0.6916245682944515,49.64762854576111
0.6916243674869262,49.665030002593994
0.6916238767099803,49.682748556137085
0.6916236760908417,49.69994902610779
0.6916231855443723,49.71847200393677
0.6916229851135003,49.73637270927429
0.6916224947973428,49.75490212440491
0.6916222945546168,49.77280783653259
0.6916218044686068,49.79118275642395
0.691621604413907,49.808974504470825
0.6916211145578802,49.827537059783936
0.6916209146910866,49.845332622528076
0.6916204250648793,49.86399483680725
0.6916202253858712,49.882044076919556
0.6916197359893195,49.90082120895386
0.6916195364979774,49.91899037361145
0.691619047330918,49.93806266784668
0.6916188480271215,49.95623731613159
0.6916183590893905,49.974902391433716
0.6916181599730202,49.99271631240845
0.6916176712644541,50.011507749557495
0.6916174723353907,50.02945399284363
0.6916169838558264,50.04775142669678
0.69161678511395,50.065263509750366
0.6916162968632241,50.083762407302856
0.6916160983084149,50.101478815078735
0.6916156102863649,50.11985468864441
0.6916154119185041,50.13786745071411
0.6916149241249664,50.15660285949707
0.6916147259439346,50.17453932762146
0.6916142383787471,50.19312286376953
0.6916140403844251,50.21116280555725
0.6916135530474248,50.230122804641724
0.6916133552396931,50.248420000076294
0.6916128681307181,50.267311096191406
0.6916126705094585,50.28538966178894
0.691612183628346,50.3043737411499
0.691611986193439,50.32260513305664
0.6916114995400269,50.34146189689636
0.6916113022913538,50.35964012145996
0.69161081586548,50.37846517562866
0.6916106188029228,50.39610815048218
0.6916101326044253,50.41436815261841
0.6916099357278648,50.431984424591064
0.6916094497565819,50.45074439048767
0.6916092530658999,50.4685640335083
0.6916087673216698,50.48687529563904
0.6916085708167484,50.5045280456543
0.6916080852994091,50.52315926551819
0.6916078889801295,50.54092502593994
0.6916074036895208,50.55928182601929
0.6916072075557644,50.577234745025635
0.6916067224917246,50.59571051597595
0.6916065265433735,50.613776206970215
0.6916060417057417,50.63269352912903
0.6916058459426782,50.65041756629944
0.691605361331293,50.66869640350342
0.691605165753399,50.686288595199585
0.6916046813680998,50.70449137687683
0.6916044859752578,50.722047567367554
0.6916040018158837,50.74019932746887
0.6916038066079758,50.75803232192993
0.6916033226743664,50.77639627456665
0.6916031276512752,50.79390478134155
0.6916026439432698,50.812094926834106
0.6916024491048778,50.82945942878723
0.6916019656223162,50.84810161590576
0.6916017709685058,50.86582374572754
0.6916012877112281,50.884050130844116
0.6916010932418821,50.90158653259277
0.6916006102097282,50.92009258270264
0.6916004159247291,50.93817186355591
0.6915999331175391,50.956984758377075
0.6915997390167701,50.97455596923828
0.691599256434384,50.992860555648804
0.6915990625177283,51.01032996177673
0.6915985801599865,51.0283260345459
0.6915983864273268,51.04592728614807
0.6915979042940703,51.06389617919922
0.6915977107452898,51.08151435852051
0.6915972288363587,51.099639654159546
0.6915970354713408,51.1170539855957
0.6915965537865761,51.134984731674194
0.691596360605204,51.15244674682617
0.6915958791444465,51.170222759246826
0.691595686146604,51.18746900558472
0.6915952049096948,51.20516324043274
0.6915950120952652,51.22233033180237
0.6915945310820457,51.24025559425354
0.691594338450913,51.257648229599
0.6915938576612239,51.27561020851135
0.6915936652132714,51.29319739341736
0.6915931846469545,51.31173586845398
0.6915929923820662,51.329569816589355
0.6915925120389633,51.347697257995605
0.6915923199570234,51.36523914337158
0.6915918398369759,51.383222579956055
0.6915916479378684,51.400625228881836
0.6915911680407181,51.41852927207947
0.6915909763243269,51.43577456474304
0.691590496649916,51.454591512680054
0.6915903051161253,51.47254228591919
0.691589825664296,51.491244316101074
0.69158963431299,51.50890588760376
0.6915891550835844,51.527304887771606
0.691588963914648,51.54513239860535
0.6915884849075083,51.563677072525024
0.6915882939208259,51.581584215164185
0.6915878151357946,51.60010576248169
0.6915876243312509,51.6174898147583
0.6915871457681707,51.63590121269226
0.6915869551456499,51.65367817878723
0.6915864768043638,51.671693563461304
0.6915862863637512,51.68888258934021
0.6915858082441018,51.706512451171875
0.6915856179852824,51.72386884689331
0.6915851400871127,51.74197816848755
0.6915849500099712,51.759345054626465
0.6915844723331243,51.77793216705322
0.6915842824375461,51.79543852806091
0.6915838049818656,51.81359624862671
0.6915836152677356,51.831010818481445
0.6915831380330646,51.84922671318054
0.6915829485002684,51.866456031799316
0.6915824714864507,51.88451147079468
0.6915822821348728,51.90177607536316
0.6915818053417524,51.91958737373352
0.6915816161712789,51.93702745437622
0.6915811395986992,51.95542860031128
0.6915809506092159,51.97341346740723
0.6915804742570205,51.991461753845215
0.6915802854484129,52.00869631767273
0.6915798093164467,52.02649903297424
0.6915796206886003,52.043720960617065
0.6915791447767069,52.06141662597656
0.6915789563295077,52.07867169380188
0.6915784806375315,52.096569299697876
0.6915782923708659,52.11374878883362
0.6915778168986513,52.13134479522705
0.6915776288124045,52.14849138259888
0.6915771535597963,52.166128158569336
0.6915769656538552,52.18322801589966
0.691576490620698,52.20075750350952
0.6915763028949486,52.21785569190979
0.6915758280810874,52.23555898666382
0.6915756405354158,52.252765417099
0.6915751659406958,52.270609617233276
0.6915749785749883,52.287867069244385
0.6915745041992544,52.305763959884644
0.6915743170133974,52.32314324378967
0.691573842856495,52.341002464294434
0.6915736558503756,52.35822916030884
0.6915731819121496,52.37667369842529
0.6915729950856546,52.39430809020996
0.6915725213659508,52.412710189819336
0.6915723347189666,52.43036389350891
0.6915718612176304,52.448256731033325
0.6915716747500444,52.46551871299744
0.6915712014669217,52.483099937438965
0.6915710151786203,52.50042223930359
0.6915705421135572,52.51804280281067
0.6915703560044276,52.535160303115845
0.69156988315727,52.553547859191895
0.6915696972271994,52.57116627693176
0.6915692245977937,52.58954071998596
0.6915690388466693,52.60743474960327
0.6915685664348613,52.62582874298096
0.6915683808625706,52.64341139793396
0.6915679086682066,52.66206097602844
0.6915677232746377,52.67992615699768
0.6915672512975645,52.69849371910095
0.6915670660826034,52.71601986885071
0.6915665943226682,52.73407506942749
0.6915664092862038,52.75141429901123
0.6915659377432524,52.76977229118347
0.691565752885172,52.787312030792236
0.6915652815590521,52.80542778968811
0.6915650968792432,52.822853803634644
0.6915646257698019,52.84115481376648
0.6915644412681525,52.85913944244385
0.6915639703752364,52.87782073020935
0.691563786051635,52.89537286758423
0.6915633153750919,52.913158655166626
0.6915631312294264,52.93033981323242
0.6915626607691032,52.94846224784851
0.6915624768012615,52.96576976776123
0.6915620065570063,52.983946800231934
0.6915618227668767,53.00170683860779
0.6915613527385367,53.01952624320984
0.691561169126008,53.036762952804565
0.6915606993134314,53.05447316169739
0.691560515878392,53.071688175201416
0.6915600462814265,53.08969449996948
0.6915598630237644,53.1069872379303
0.691559393642258,53.125014305114746
0.6915592105618625,53.142174243927
0.6915587413956636,53.15993285179138
0.6915585584924233,53.17713141441345
0.6915580895413804,53.19503569602966
0.6915579068151835,53.21221160888672
0.6915574380791448,53.23019599914551
0.6915572555298809,53.247594356536865
0.6915567870086949,53.265501260757446
0.6915566046362528,53.282615184783936
0.6915561363297685,53.3003294467926
0.6915559541340374,53.31751751899719
0.6915554860421033,53.33544373512268
0.6915553040229717,53.35268235206604
0.6915548361454374,53.370421171188354
0.6915546543027956,53.38764405250549
0.6915541866395094,53.40550684928894
0.6915540049732463,53.4235200881958
0.6915535375240578,53.44236731529236
0.691553356034063,53.46033453941345
0.6915528887988212,53.478501319885254
0.6915527074849843,53.49636626243591
0.6915522404635392,53.51475167274475
0.6915520593257494,53.532583236694336
0.6915515925179503,53.5511040687561
0.6915514115560976,53.56898546218872
0.6915509449617943,53.58686566352844
0.6915507641757689,53.604257106781006
0.6915502977948109,53.62260437011719
0.6915501171845022,53.64013314247131
0.69154965101674,53.65790677070618
0.6915494705820386,53.67517018318176
0.6915490046273219,53.69348382949829
0.6915488243681173,53.710896492004395
0.6915483586262967,53.72866415977478
0.6915481785424794,53.7458279132843
0.6915477130134047,53.76361346244812
0.6915475331048649,53.78093218803406
0.691547067788387,53.79892826080322
0.6915468880550153,53.8160285949707
0.6915464229509843,53.83373141288757
0.6915462433926709,53.851563453674316
0.6915457785009381,53.86985659599304
0.6915455991175737,53.887290954589844
0.6915451344379897,53.905890464782715
0.6915449552294648,53.923858880996704
0.6915444907618806,53.942418813705444
0.6915443117280858,53.96057462692261
0.6915438474723526,53.97912859916687
0.6915436686131794,53.9964234828949
0.6915432045691482,54.01502323150635
0.6915430258844866,54.03294587135315
0.6915425620520088,54.05137348175049
0.691542383541751,54.068745374679565
0.6915419199206778,54.0866162776947
0.6915417415847139,54.10379409790039
0.6915412781748973,54.1218421459198
0.6915411000131189,54.139400482177734
0.6915406368144102,54.157506227493286
0.6915404588267083,54.175153493881226
0.6915399958389599,54.193578481674194
0.6915398180252263,54.21132016181946
0.6915393552482899,54.229827642440796
0.6915391776084157,54.24800515174866
0.6915387150421433,54.26684498786926
0.6915385375760198,54.28467655181885
0.6915380752202638,54.30326461791992
0.6915378979277833,54.320855140686035
0.6915374357823957,54.339350938797
0.6915372586634498,54.35718894004822
0.691536796728283,54.375802755355835
0.691536619782763,54.39384722709656
0.6915361580576703,54.41259765625
0.6915359812854686,54.430349826812744
0.691535519770302,54.44899320602417
0.6915353431713104,54.46689414978027
0.6915348818659228,54.485268115997314
0.6915347054400331,54.50277042388916
0.6915342443442779,54.52077770233154
0.6915340680913827,54.53823399543762
0.6915336072051128,54.55633354187012
0.6915334311251043,54.57418084144592
0.6915329704481724,54.592952489852905
0.691532794540943,54.61074137687683
0.6915323340732029,54.62924265861511
0.6915321583386448,54.64693999290466
0.6915316980799499,54.66543221473694
0.6915315225179559,54.683173179626465
0.6915310624681592,54.702022075653076
0.6915308870786219,54.719682931900024
0.6915304272375776,54.73780131340027
0.6915302520203896,54.75519800186157
0.6915297923879514,54.773346185684204
0.6915296173430058,54.79090881347656
0.6915291579190275,54.809611558914185
0.6915289830462165,54.82704210281372
0.6915285238305525,54.84518384933472
0.6915283491297697,54.862791299819946
0.691527890122274,54.88115620613098
0.6915277155934116,54.89871311187744
0.6915272567939389,54.91710042953491
0.6915270824368908,54.93464493751526
0.6915266238452946,54.95254111289978
0.6915264496599542,54.97007870674133
0.6915259912760896,54.988343238830566
0.6915258172623497,55.00572347640991
0.6915253590860714,55.023884773254395
0.6915251852438256,55.041375398635864
0.6915247272749881,55.05987071990967
0.69152455360413,55.077635765075684
0.6915240958425886,55.09561848640442
0.6915239223430117,55.1128203868866
0.6915234647886207,55.13063383102417
0.6915232914602186,55.148250102996826
0.6915228341128339,55.16617751121521
0.6915226609555004,55.18350076675415
0.6915222038149772,55.20135283470154
0.691522030828606,55.21949648857117
0.691521573894799,55.23840951919556
0.6915214010792845,55.2561936378479
0.6915209443520498,55.27475619316101
0.6915207717072854,55.29275941848755
0.6915203151864786,55.311683177948
0.691520142712359,55.32940363883972
0.6915196863978353,55.34812688827515
0.6915195140942548,55.36600708961487
0.6915190579858709,55.38481020927429
0.6915188858527227,55.40270519256592
0.6915184299503342,55.42135286331177
0.6915182579875138,55.43958640098572
0.6915178022909765,55.458232164382935
0.6915176304983781,55.47628116607666
0.6915171750075485,55.494850397109985
0.6915170033850664,55.512218952178955
0.6915165480998012,55.529897928237915
0.6915163766473297,55.547226905822754
0.691515921567485,55.56523036956787
0.6915157502849196,55.582618713378906
0.6915152954103517,55.60092353820801
0.6915151242975868,55.61869812011719
0.6915146696281529,55.63695955276489
0.6915144986850835,55.65478038787842
0.69151404422064,55.67275428771973
0.6915138734471609,55.69029188156128
0.6915134191875653,55.70847487449646
0.6915132485835719,55.72617220878601
0.6915127945286804,55.74445581436157
0.6915126240940677,55.761778593063354
0.6915121702437381,55.77969479560852
0.6915119999784014,55.797032833099365
0.6915115463324912,55.81524300575256
0.6915113762363251,55.832725048065186
0.6915109227946915,55.850499391555786
0.6915107528675924,55.86795210838318
0.6915102996300928,55.885952949523926
0.6915101298719557,55.903218507766724
0.6915096768384477,55.92101073265076
0.6915095072491686,55.93851399421692
0.6915090544195097,55.95650601387024
0.6915088849989841,55.9746789932251
0.6915084323730329,55.99334692955017
0.6915082631211562,56.01101899147034
0.6915078106987705,56.0293927192688
0.6915076416154388,56.04701495170593
0.6915071893964765,56.0652391910553
0.691507020481586,56.08297777175903
0.6915065684659053,56.10153937339783
0.6915063997193512,56.119333267211914
0.6915059479068109,56.13756012916565
0.6915057793284902,56.1550178527832
0.6915053277189483,56.173306703567505
0.6915051593087567,56.1910445690155
0.6915047079020724,56.209346771240234
0.6915045396599061,56.22678565979004
0.6915040884559376,56.245025396347046
0.6915039203816933,56.26238751411438
0.6915034693802992,56.28081703186035
0.6915033014738734,56.298957109451294
0.6915028506749136,56.317644119262695
0.6915026829362021,56.33557653427124
0.6915022323395349,56.35407471656799
0.691502064768435,56.371904134750366
0.6915016143739195,56.39049983024597
0.6915014469703282,56.4086012840271
0.6915009967778241,56.427396297454834
0.6915008295416373,56.44507074356079
0.6915003795510042,56.46332049369812
0.6915002124821192,56.48105311393738
0.6914997626932161,56.499494552612305
0.6914995957915299,56.51727890968323
0.6914991462042167,56.53547763824463
0.6914989794696261,56.55294394493103
0.6914985300837626,56.57130408287048
0.6914983635161649,56.58869194984436
0.6914979143316113,56.60646653175354
0.6914977479309039,56.62385654449463
0.6914972989475199,56.64278602600098
0.6914971327135992,56.660940408706665
0.691496683931245,56.67972946166992
0.6914965178640095,56.69760489463806
0.691496069282545,56.71586322784424
0.6914959033818917,56.73368310928345
0.6914954550011776,56.75253486633301
0.691495289267004,56.77032995223999
0.6914948410869008,56.78886151313782
0.6914946755191045,56.80662155151367
0.6914942275394728,56.825519323349
0.6914940621379517,56.84305286407471
0.6914936143586516,56.86113262176514
0.6914934491233037,56.878830432891846
0.6914930015441967,56.8971586227417
0.6914928364749194,56.91467571258545
0.6914923890958663,56.932799100875854
0.6914922241925576,56.950265645980835
0.6914917770134195,56.968674182891846
0.6914916122759776,56.9863064289093
0.6914911652966155,57.00495672225952
0.6914910007249384,57.022740840911865
0.6914905539452137,57.04083800315857
0.6914903895391998,57.05812454223633
0.6914899429589743,57.07612729072571
0.6914897787185215,57.0936164855957
0.6914893323376561,57.11224436759949
0.6914891682626632,57.129865646362305
0.6914887220810196,57.14809584617615
0.6914885581713853,57.165525913238525
0.6914881121888252,57.183573484420776
0.6914879484444477,57.201091051101685
0.6914875026608333,57.21915054321289
0.691487339081611,57.23655843734741
0.6914868934968045,57.25464463233948
0.6914867300826363,57.2720365524292
0.6914862846964988,57.29022932052612
0.6914861214472837,57.30777168273926
0.6914856762596785,57.325756788253784
0.6914855131753153,57.343273401260376
0.6914850681861039,57.361172914505005
0.6914849052664914,57.37843060493469
0.6914844604755367,57.39673352241516
0.6914842977205742,57.414345264434814
0.6914838531277386,57.43246102333069
0.6914836905373251,57.449766397476196
0.6914832461424715,57.4678840637207
0.6914830837165059,57.48527979850769
0.6914826395194966,57.50348401069641
0.6914824772578787,57.520851135253906
0.6914820332585769,57.5386688709259
0.6914818711612061,57.55589175224304
0.6914814273594745,57.57360601425171
0.6914812654262502,57.59078049659729
0.6914808218219527,57.608612298965454
0.6914806600527738,57.62571716308594
0.6914802166457727,57.64366364479065
0.6914800550405397,57.661089181900024
0.691479611830699,57.67906427383423
0.6914794503893111,57.69646978378296
0.6914790073764941,57.714149713516235
0.6914788460988511,57.73134469985962
0.6914784032829213,57.74977374076843
0.6914782421689233,57.76781749725342
0.6914777995497441,57.78671407699585
0.6914776385992912,57.80436420440674
0.6914771961767265,57.82312273979187
0.6914770353897187,57.84103035926819
0.6914765931636329,57.85931873321533
0.6914764325399699,57.87721872329712
0.6914759905102267,57.89591956138611
0.691475830049809,57.913713455200195
0.6914753882162724,57.93213105201721
0.6914752279190001,57.949894189834595
0.6914747862815348,57.96811509132385
0.6914746261473085,57.98573112487793
0.6914741847057785,58.004284381866455
0.6914740247344985,58.02227449417114
0.6914735834887681,58.04101896286011
0.6914734236803353,58.05872917175293
0.6914729826302696,58.076775312423706
0.6914728229845838,58.09425449371338
0.6914723821300474,58.1123309135437
0.6914722226470097,58.130109548568726
0.6914717819878672,58.14885139465332
0.6914716226673788,58.166380643844604
0.6914711822034955,58.18461728096008
0.6914710230454567,58.202056646347046
0.691470582776697,58.220455169677734
0.6914704237810092,58.238499879837036
0.6914699837072382,58.2569522857666
0.6914698248738029,58.2743878364563
0.6914693849948863,58.292810916900635
0.6914692263236034,58.310407638549805
0.6914687866394067,58.328528881073
0.6914686281301777,58.34612560272217
0.6914681886405666,58.36428642272949
0.6914680302932931,58.38178634643555
0.6914675909981323,58.39997625350952
0.6914674328127155,58.41767454147339
0.6914669937118716,58.43623471260071
0.6914668356882127,58.45397639274597
0.6914663967815512,58.47225904464722
0.6914662389195521,58.48975896835327
0.6914658002069389,58.50781869888306
0.691465642506501,58.525447607040405
0.6914652039878019,58.543466329574585
0.691465046448827,58.56107783317566
0.6914646081239086,58.578917026519775
0.6914644507462983,58.59630060195923
0.6914640126150269,58.6144232749939
0.6914638553986826,58.63192892074585
0.691463417460924,58.650079011917114
0.6914632604057487,58.667420387268066
0.6914628226613699,58.68557357788086
0.6914626657672646,58.70297384262085
0.6914622282161323,58.72088932991028
0.6914620714829993,58.738182067871094
0.6914616341249797,58.75601816177368
0.6914614775527218,58.7733793258667
0.6914610403876819,58.79167151451111
0.6914608839762008,58.809494495391846
0.6914604470040077,58.82737421989441
0.6914602907532053,58.844698905944824
0.691459853973726,58.86262655258179
0.6914596978835055,58.87997770309448
0.6914592612966072,58.89792776107788
0.6914591053668705,58.91522431373596
0.6914586689724201,58.93318486213684
0.6914585132030703,58.95038294792175
0.6914580770009356,58.96835446357727
0.6914579213918748,58.98556637763977
0.6914574853819231,59.003212451934814
0.6914573299330544,59.02052044868469
0.6914568941151531,59.03817629814148
0.6914567388263793,59.05527949333191
0.6914563032003962,59.07293176651001
0.69145614807162,59.09001588821411
0.6914557126374231,59.10785174369812
0.6914555576685474,59.12498092651367
0.6914551224260045,59.14282965660095
0.6914549676169325,59.16056728363037
0.6914545325659119,59.17890691757202
0.6914543779165463,59.19624876976013
0.691453943056916,59.21404790878296
0.6914537885671606,59.23124384880066
0.6914533538987885,59.2488956451416
0.691453199568546,59.26604413986206
0.6914527650913008,59.283753871917725
0.6914526109204748,59.30088996887207
0.6914521766342252,59.318660736083984
0.6914520226227191,59.336164474487305
0.6914515885273333,59.35399293899536
0.6914514346750508,59.37111830711365
0.6914510007703975,59.38893151283264
0.6914508470772421,59.40607213973999
0.6914504133631902,59.423853397369385
0.691450259829065,59.44125175476074
0.6914498263054836,59.459229469299316
0.691449672930293,59.4771831035614
0.6914492395970508,59.49549698829651
0.6914490863806989,59.51277160644531
0.6914486532376647,59.53038787841797
0.6914485001800551,59.54743814468384
0.691448067227099,59.56529951095581
0.691447914328135,59.582515716552734
0.6914474815651257,59.600486516952515
0.6914473288247123,59.618399143218994
0.6914468962515192,59.63679599761963
0.69144674366956,59.65408802032471
0.6914463112860529,59.67211580276489
0.6914461588624525,59.68942594528198
0.6914457266685012,59.70736742019653
0.6914455744031638,59.72449851036072
0.6914451423986377,59.74212026596069
0.6914449902914673,59.75926733016968
0.6914445584762366,59.77706432342529
0.6914444065271381,59.794164180755615
0.6914439749010728,59.81231498718262
0.6914438231099507,59.829955101013184
0.6914433916729203,59.84855031967163
0.6914432400396792,59.866493225097656
0.6914428087915545,59.8848352432251
0.6914426573160984,59.90239095687866
0.6914422262567498,59.92079257965088
0.6914420749389844,59.93862318992615
0.691441644068282,59.95712995529175
0.6914414929081116,59.97482419013977
0.6914410622259258,59.993266344070435
0.691440911223256,60.01099967956543
0.6914404807294575,60.02946877479553
0.6914403298841924,60.04713726043701
0.6914398995786524,60.0659384727478
0.6914397488906975,60.08366632461548
0.6914393187732865,60.10222125053406
0.6914391682425468,60.1197292804718
0.6914387383131357,60.13756561279297
0.6914385879395167,60.15510368347168
0.6914381581979766,60.17342162132263
0.6914380079813837,60.19163131713867
0.6914375784275859,60.210673809051514
0.691437428367924,60.22872447967529
0.6914369990017395,60.247520208358765
0.6914368490989143,60.265740633010864
0.6914364199202152,60.28461265563965
0.691436270174132,60.30281853675842
0.6914358411827887,60.32181692123413
0.6914356915933538,60.339887619018555
0.6914352627892386,60.35895490646362
0.6914351133563573,60.376842737197876
0.6914346847393413,60.3950617313385
0.6914345354629193,60.412561893463135
0.6914341070328754,60.43081068992615
0.6914339579128186,60.4485559463501
0.6914335296696176,60.46678352355957
0.691433380705832,60.48428726196289
0.6914329526493465,60.50285887718201
0.6914328038417379,60.52043151855469
0.6914323759718399,60.53863549232483
0.6914322273203148,60.55637073516846
0.6914317996368763,60.5745575428009
0.6914316511413405,60.5919406414032
0.691431223644234,60.61000299453735
0.6914310753045939,60.62738537788391
0.6914306479936919,60.64574098587036
0.6914304998098537,60.6634042263031
0.6914300726850288,60.68162512779236
0.691429924656899,60.69931077957153
0.6914294977180236,60.7181351184845
0.6914293498455089,60.73577332496643
0.6914289230924558,60.754289865493774
0.6914287753754622,60.772183418273926
0.6914283488081046,60.79072022438049
0.6914282012465388,60.80818247795105
0.6914277748647493,60.82637095451355
0.6914276274585185,60.844229221343994
0.6914272012621702,60.86298680305481
0.6914270540111811,60.8805456161499
0.6914266280001471,60.89856767654419
0.6914264809043059,60.91604161262512
0.69142605507846,60.934011697769165
0.6914259081376741,60.95145797729492
0.691425482496889,60.96966576576233
0.6914253357110656,60.98740768432617
0.6914249102552151,61.005741596221924
0.691424763624261,61.023120641708374
0.6914243383532187,61.04120755195618
0.691424191877041,61.05860948562622
0.6914237667906807,61.07641530036926
0.6914236204691867,61.09388184547424
0.6914231955673821,61.11167573928833
0.691423049400479,61.12906265258789
0.691422624683104,61.14777231216431
0.6914224786706994,61.16525173187256
0.6914220541376281,61.18343734741211
0.6914219082796292,61.20124006271362
0.6914214839307355,61.2197699546814
0.6914213382270504,61.237210273742676
0.6914209140622083,61.25500130653381
0.6914207685127443,61.27269625663757
0.6914203445318285,61.29109501838684
0.6914201991364932,61.308440923690796
0.6914197753393782,61.3265438079834
0.691419630098079,61.34394025802612
0.6914192064846393,61.36186099052429
0.6914190613972843,61.37893795967102
0.6914186379673943,61.39667868614197
0.6914184930338919,61.41395425796509
0.6914180697874268,61.43192386627197
0.6914179250076843,61.449575424194336
0.6914175019445182,61.468212366104126
0.691417357318444,61.48560547828674
0.6914169344384523,61.50385093688965
0.6914167899659547,61.521350622177124
0.6914163672690125,61.53938102722168
0.6914162229499994,61.55655097961426
0.6914158004359817,61.57465076446533
0.6914156562703614,61.5919873714447
0.6914152339391434,61.60999155044556
0.6914150899268244,61.62719249725342
0.6914146677782815,61.64492988586426
0.6914145239191724,61.66223382949829
0.69141410195318,61.680362939834595
0.6914139582471891,61.697571754455566
0.6914135364636229,61.71562051773071
0.6914133929106584,61.73319864273071
0.691412971309394,61.75086832046509
0.6914128279093654,61.768256425857544
0.6914124064902787,61.786142110824585
0.6914122632430939,61.80326175689697
0.6914118420060605,61.82095742225647
0.6914116989116291,61.838104486465454
0.6914112778565251,61.85638117790222
0.6914111349147553,61.87433457374573
0.6914107140414569,61.89238619804382
0.691410571252258,61.90968465805054
0.691410150560641,61.92744183540344
0.6914100079239225,61.94463658332825
0.6914095874138633,61.96250605583191
0.6914094449295333,61.97978663444519
0.6914090246009087,61.99749708175659
0.691408882268877,62.01457929611206
0.6914084621215628,62.032405614852905
0.6914083199417387,62.04990077018738
0.6914078999756119,62.06796598434448
0.6914077579479045,62.08553147315979
0.691407338162842,62.103325843811035
0.6914071962871605,62.12055730819702
0.691406776683039,62.13828492164612
0.6914066349592932,62.15564322471619
0.691406215535989,62.173553705215454
0.6914060739640885,62.19072723388672
0.6914056547214793,62.20847678184509
0.6914055133013336,62.226157665252686
0.6914050942392959,62.24451661109924
0.6914049529708148,62.26179647445679
0.6914045340892259,62.279444217681885
0.6914043929723195,62.29677605628967
0.6914039742710568,62.314573526382446
0.6914038333056342,62.33182668685913
0.6914034147845752,62.34965777397156
0.6914032739705469,62.36689877510071
0.6914028556295694,62.38461422920227
0.6914027149668447,62.40178990364075
0.6914022968058255,62.41964912414551
0.6914021562943153,62.43681836128235
0.6914017383131329,62.45469808578491
0.6914015979527468,62.472094774246216
0.6914011801512785,62.48990178108215
0.6914010399419268,62.50705313682556
0.6914006223200506,62.52508997917175
0.6914004822616441,62.54225206375122
0.6914000648192379,62.55988073348999
0.6913999249116863,62.576966285705566
0.6913995076486285,62.594512939453125
0.6913993678918422,62.61168932914734
0.6913989508080107,62.62939095497131
0.6913988112019006,62.64650821685791
0.6913983942971738,62.66415190696716
0.6913982548416504,62.68137526512146
0.6913978381159068,62.699246406555176
0.6913976988108806,62.716288805007935
0.6913972822639987,62.73441934585571
0.6913971431093806,62.75163793563843
0.6913967267412386,62.76935291290283
0.6913965877369397,62.78656005859375
0.6913961715474164,62.804490089416504
0.6913960326933469,62.821722984313965
0.6913956166823217,62.83945894241333
0.6913954779783931,62.856635332107544
0.6913950621457443,62.8752179145813
0.6913949235918669,62.89306449890137
0.6913945079374737,62.911614179611206
0.6913943695335594,62.92935109138489
0.691393954057301,62.94775724411011
0.6913938158032605,62.96527576446533
0.6913934005050157,62.98354768753052
0.6913932624007605,63.00112438201904
0.691392847280409,63.01921510696411
0.6913927093258504,63.036609411239624
0.6913922943832712,63.054900884628296
0.6913921565783204,63.0726375579834
0.6913917418133934,63.09136724472046
0.6913916041579614,63.109033823013306
0.6913911895705664,63.12716054916382
0.6913910520645656,63.144856691360474
0.6913906376545815,63.163082122802734
0.6913905002979231,63.180582761764526
0.6913900860652303,63.198694944381714
0.6913899488578262,63.21612048149109
0.6913895348023039,63.23421025276184
0.6913893977440655,63.2518835067749
0.6913889838655946,63.270633935928345
0.6913888469564339,63.288570165634155
0.6913884332548939,63.306885957717896
0.6913882964947227,63.32453775405884
0.6913878829699941,63.34323835372925
0.6913877463587242,63.36086177825928
0.6913873330106869,63.378933906555176
0.6913871965482306,63.39639711380005
0.6913867833767658,63.41532015800476
0.6913866470630348,63.43370008468628
0.6913862340680219,63.452693939208984
0.6913860979029293,63.47079515457153
0.6913856850842491,63.489126205444336
0.6913855490677066,63.50691199302673
0.69138513642524,63.525702238082886
0.6913850005571596,63.543845415115356
0.6913845880907878,63.56290602684021
0.6913844523710819,63.58101749420166
0.6913840400806854,63.599257469177246
0.6913839045092669,63.61697340011597
0.6913834923947265,63.635117530822754
0.6913833569715078,63.65264415740967
0.6913829450327046,63.671114683151245
0.691382809757598,63.689040184020996
0.6913823979944135,63.7078058719635
0.691382262867332,63.72560501098633
0.691381851279647,63.74399709701538
0.691381716300503,63.761844635009766
0.6913813048881995,63.78041052818298
0.691381170056906,63.798017740249634
0.6913807588198648,63.81664729118347
0.6913806241363349,63.83428072929382
0.6913802130744381,63.852999210357666
0.6913800785385843,63.87100291252136
0.691379667651713,63.88971209526062
0.6913795332634487,63.907729148864746
0.6913791225514851,63.926512718200684
0.6913789883107232,63.944154262542725
0.6913785777735488,63.9626898765564
0.691378443680203,63.98055386543274
0.6913780333176998,63.99912071228027
0.6913778993716826,64.01710915565491
0.6913774891837325,64.03553628921509
0.6913773553849574,64.0531632900238
0.6913769453714431,64.07161331176758
0.6913768117198239,64.08934473991394
0.6913764018806272,64.10803627967834
0.6913762683760769,64.12556624412537
0.69137585871108,64.14382266998291
0.6913757253535125,64.16138505935669
0.691375315862598,64.1798415184021
0.6913751826519263,64.1977047920227
0.6913747733349771,64.21623301506042
0.6913746402711152,64.2342119216919
0.6913742311280135,64.25311851501465
0.6913740982108753,64.2711615562439
0.6913736892415037,64.29019665718079
0.6913735564710028,64.30836534500122
0.6913731476752444,64.32712984085083
0.6913730150512946,64.34483742713928
0.6913726064290324,64.36328768730164
0.6913724739515476,64.38090467453003
0.6913720655026644,64.39905333518982
0.6913719331715589,64.41649794578552
0.6913715248959376,64.43481040000916
0.6913713927111256,64.45248746871948
0.6913709846086497,64.47106504440308
0.6913708525700448,64.4888505935669
0.6913704446405972,64.50723624229431
0.6913703127481141,64.52531290054321
0.6913699049915786,64.54399013519287
0.6913697732451314,64.56157565116882
0.6913693656613913,64.5797426700592
0.6913692340608945,64.59714579582214
0.691368826649833,64.61523652076721
0.6913686951952008,64.63270425796509
0.6913682879567022,64.6511402130127
0.6913681566478492,64.66883540153503
0.6913677495817974,64.68704581260681
0.691367618418638,64.7046411037445
0.6913672115249163,64.72284150123596
0.6913670805073655,64.74038696289062
0.6913666737858584,64.75866150856018
0.6913665429138304,64.77608227729797
0.6913661363644212,64.7940604686737
0.6913660056378311,64.81141471862793
0.6913655992604049,64.82985496520996
0.6913654686791675,64.84779047966003
0.6913650624736076,64.86619520187378
0.691364932037638,64.88380241394043
0.691364526003829,64.90253138542175
0.6913643957130421,64.920649766922
0.691363989850869,64.9395101070404
0.6913638597051794,64.95704245567322
0.6913634540145259,64.97511172294617
0.6913633240138495,64.99279403686523
0.691362918494601,65.0109076499939
0.6913627886388521,65.02830862998962
0.6913623832908932,65.04615259170532
0.6913622535799877,65.06334376335144
0.6913618484032026,65.08132648468018
0.6913617188370555,65.09850764274597
0.6913613138313294,65.1161801815033
0.6913611844098564,65.13334155082703
0.6913607795750744,65.15098810195923
0.6913606502981909,65.16807889938354
0.6913602456342381,65.18582820892334
0.6913601165018597,65.20303773880005
0.6913597120086211,65.2218906879425
0.691359583020663,65.23988580703735
0.6913591786980239,65.2586317062378
0.6913590498544024,65.27616047859192
0.6913586457022481,65.29508090019226
0.6913585170028785,65.3136157989502
0.6913581130210948,65.33225226402283
0.6913579844658932,65.35014128684998
0.6913575806543654,65.36843276023865
0.6913574522432472,65.38592624664307
0.6913570486018612,65.40369939804077
0.6913569203347425,65.42091417312622
0.691356516863384,65.4385712146759
0.6913563887401808,65.45604658126831
0.6913559854387356,65.47395133972168
0.6913558574593641,65.49193716049194
0.6913554543277179,65.51066470146179
0.6913553264920944,65.52839875221252
0.6913549235301333,65.5466046333313
0.691354795838174,65.56385445594788
0.691354393045784,65.58183574676514
0.6913542654974051,65.59915351867676
0.6913538628744728,65.61696290969849
0.6913537354695908,65.6341016292572
0.6913533330160022,65.65217638015747
0.6913532057545331,65.66966390609741
0.6913528034701748,65.68747305870056
0.6913526763520353,65.70482683181763
0.6913522742367938,65.722900390625
0.6913521472619005,65.74006843566895
0.6913517453156621,65.75803399085999
0.6913516184839318,65.77534508705139
0.6913512167065835,65.79311180114746
0.6913510900179322,65.81028962135315
0.691350688409361,65.82790279388428
0.6913505618637061,65.8450984954834
0.6913501604237984,65.86305403709412
0.6913500340210567,65.88032722473145
0.6913496327496991,65.8982925415039
0.6913495064897873,65.91565608978271
0.6913491053868674,65.93395185470581
0.691348979269703,65.9517912864685
0.6913485783351078,65.97006320953369
0.691348452360607,65.98747181892395
0.6913480515942236,66.00534415245056
0.6913479257623042,66.02268505096436
0.6913475251640202,66.04048037528992
0.6913473994745987,66.05780673027039
0.6913469990443016,66.07575345039368
0.6913468734972957,66.09325098991394
0.6913464732348729,66.11113142967224
0.6913463478301997,66.1283950805664
0.6913459477355385,66.14631152153015
0.6913458224731153,66.16353297233582
0.6913454225461034,66.18149876594543
0.6913452974258479,66.19871687889099
0.6913448976663734,66.21642136573792
0.691344772688203,66.23348450660706
0.691344373096154,66.25127339363098
0.6913442482599857,66.26854062080383
0.6913438488352498,66.28652095794678
0.6913437241410021,66.30451583862305
0.6913433248834673,66.32354187965393
0.6913432003310573,66.34161734580994
0.6913428012406118,66.36034321784973
0.6913426768299578,66.37820625305176
0.6913422779064897,66.39657258987427
0.6913421536375093,66.41441607475281
0.6913417548809071,66.43311810493469
0.6913416307535177,66.45090246200562
0.6913412321636699,66.46873688697815
0.6913411081777905,66.48602223396301
0.6913407097545851,66.50420355796814
0.691340585910133,66.5214626789093
0.6913401876534595,66.53917264938354
0.6913400639503529,66.5567569732666
0.691339665860099,66.57466340065002
0.6913395422982561,66.5919361114502
0.6913391443743112,66.60985040664673
0.6913390209536504,66.62705039978027
0.6913386231959032,66.64537310600281
0.6913384999163429,66.66296648979187
0.6913381023246826,66.68069267272949
0.6913379791861403,66.6979079246521
0.6913375817604555,66.71575593948364
0.6913374587628508,66.73298406600952
0.6913370615030308,66.75061869621277
0.6913369386462815,66.767822265625
0.6913365415522159,66.78576898574829
0.6913364188362406,66.80301332473755
0.6913360219078184,66.8206193447113
0.6913358993325358,66.83774828910828
0.6913355025696465,66.85558748245239
0.6913353801349751,66.87307476997375
0.6913349835375082,66.89104223251343
0.6913348612433673,66.908527135849
0.6913344648112123,66.92693448066711
0.6913343426575205,66.94420790672302
0.691333946390567,66.96247053146362
0.6913338243772428,66.98011994361877
0.6913334282753815,66.99806475639343
0.6913333064023436,67.0155119895935
0.6913329104654631,67.03356575965881
0.6913327887326318,67.0509386062622
0.6913323929606225,67.06895923614502
0.6913322713679159,67.08665680885315
0.691331875760668,67.10535907745361
0.6913317543080056,67.12275910377502
0.6913313588654091,67.14071273803711
0.6913312375527102,67.15842294692993
0.6913308422746555,67.17647171020508
0.6913307211018386,67.19375777244568
0.6913303259882158,67.21156454086304
0.6913302049552011,67.22883296012878
0.6913298100059007,67.24706172943115
0.6913296891126074,67.26448464393616
0.69132929432752,67.28233528137207
0.6913291735738676,67.29961705207825
0.6913287789528835,67.31733179092407
0.6913286583387913,67.33453750610352
0.6913282638818014,67.35288739204407
0.691328143407189,67.37063026428223
0.6913277491140839,67.38864660263062
0.6913276287788714,67.40587902069092
0.691327234649542,67.42358779907227
0.691327114453649,67.44075131416321
0.6913267204879864,67.458664894104
0.6913266004313323,67.47601699829102
0.6913262066292273,67.49405217170715
0.6913260867117323,67.51136636734009
0.6913256930730763,67.52917170524597
0.6913255732946605,67.54642152786255
0.691325179819344,67.5644519329071
0.6913250601799272,67.58197140693665
0.6913246668678423,67.59972834587097
0.6913245473673445,67.61691045761108
0.691324154218382,67.63473320007324
0.6913240348567233,67.65196919441223
0.691323641870775,67.66983437538147
0.6913235226478762,67.6872148513794
0.6913231298248333,67.70493936538696
0.6913230107406139,67.72223138809204
0.6913226180803685,67.74021077156067
0.6913224991347489,67.75746178627014
0.6913221066371926,67.775221824646
0.6913219878300932,67.79273128509521
0.6913215954951177,67.81046032905579
0.6913214768264596,67.82768034934998
0.6913210846539568,67.84610652923584
0.6913209661236598,67.86371612548828
0.6913205741135214,67.8818359375
0.6913204557215062,67.89919209480286
0.6913200638736251,67.91723680496216
0.6913199456198127,67.93496084213257
0.6913195539340802,67.95357465744019
0.6913194358183908,67.9715325832367
0.6913190442947001,67.99037790298462
0.6913189263170544,68.0079414844513
0.6913185349552972,68.02621293067932
0.6913184171156165,68.04373621940613
0.6913180259156853,68.0620687007904
0.6913179082138903,68.0797975063324
0.6913175171756775,68.09849333763123
0.6913173996116891,68.11642026901245
0.6913170087350876,68.13481330871582
0.691316891308827,68.15257501602173
0.6913165005937291,68.17112898826599
0.6913163833051178,68.18885207176208
0.6913159927514164,68.20732355117798
0.6913158756003746,68.22497129440308
0.691315485207963,68.2434549331665
0.6913153681944124,68.26143288612366
0.691314977963183,68.28013014793396
0.6913148610870448,68.29812026023865
0.6913144710168909,68.31696605682373
0.6913143542780867,68.33489060401917
0.6913139643689015,68.35331749916077
0.6913138477673524,68.37124419212341
0.6913134580190289,68.3901948928833
0.6913133415546564,68.40815305709839
0.691312951967088,68.42657423019409
0.6913128356398138,68.44408392906189
0.6913124462128938,68.46235847473145
0.6913123300226391,68.47999048233032
0.6913119407562616,68.49853372573853
0.6913118247029485,68.51648497581482
0.6913114355970064,68.53501725196838
0.6913113196805563,68.55293297767639
0.6913109307349432,68.57168912887573
0.6913108149552781,68.58984708786011
0.6913104261698878,68.60852575302124
0.6913103105269297,68.62621521949768
0.6913099219016566,68.64451622962952
0.6913098063953269,68.66199159622192
0.6913094179300638,68.68026995658875
0.6913093025602853,68.69801616668701
0.6913089142549271,68.71631145477295
0.691308799021621,68.73418593406677
0.6913084108760614,68.75279235839844
0.6913082957791502,68.77064967155457
0.6913079077932835,68.7892713546753
0.6913077928326895,68.80705618858337
0.6913074050064094,68.82572484016418
0.6913072901820547,68.84366488456726
0.6913069025152564,68.86214804649353
0.691306787827063,68.87976098060608
0.6913064003196406,68.89821815490723
0.6913062857675311,68.91611313819885
0.691305898419379,68.93479943275452
0.6913057840032757,68.952397108078
0.6913053968142886,68.97072577476501
0.691305282534114,68.98817896842957
0.6913048955041863,69.00705575942993
0.6913047813598632,69.02493667602539
0.6913043944888903,69.04315233230591
0.6913042804803408,69.06076884269714
0.6913038937682167,69.07889151573181
0.691303779895364,69.0963351726532
0.6913033933419841,69.11475992202759
0.6913032796047507,69.1322569847107
0.69130289321001,69.1503689289093
0.6913027796083183,69.16781663894653
0.6913023933721119,69.1859381198883
0.6913022799058854,69.20331835746765
0.6913018938281084,69.22107195854187
0.6913017804972698,69.23828029632568
0.6913013945778173,69.25637698173523
0.6913012813822894,69.27374577522278
0.6913008956210572,69.29162526130676
0.6913007825607629,69.30893278121948
0.6913003969576466,69.32682514190674
0.6913002840325092,69.34423446655273
0.6912998985874036,69.36207485198975
0.6912997857973461,69.37931776046753
0.6912994005101474,69.39745855331421
0.6912992878550934,69.41506767272949
0.6912989027256966,69.4332709312439
0.6912987902055693,69.45101404190063
0.6912984052338706,69.46887230873108
0.6912982928485935,69.48602986335754
0.6912979080344884,69.50403165817261
0.6912977957839849,69.52151298522949
0.6912974111273699,69.53957462310791
0.6912972990115628,69.55683064460754
0.691296914512334,69.57476425170898
0.6912968025311471,69.5922532081604
0.6912964181892002,69.61069416999817
0.6912963063425573,69.62797451019287
0.6912959221577887,69.64584565162659
0.6912958104456135,69.66320657730103
0.6912954264179191,69.6811535358429
0.6912953148401353,69.6983392238617
0.691294930969412,69.71609044075012
0.6912948195259431,69.73330879211426
0.691294435812087,69.75165581703186
0.691294324502857,69.76957440376282
0.6912939409457651,69.787837266922
0.6912938297706979,69.80520009994507
0.6912934463702661,69.82317852973938
0.6912933353292855,69.84079051017761
0.6912929520854113,69.85886764526367
0.6912928411784416,69.87625527381897
0.691292458091021,69.89399862289429
0.6912923473179865,69.91121196746826
0.6912919643869165,69.9290463924408
0.6912918537477407,69.94687914848328
0.6912914709729188,69.96505689620972
0.6912913604675263,69.98231983184814
0.6912909778488487,70.00029039382935
0.6912908674771641,70.01771259307861
0.6912904850145287,70.03614258766174
0.6912903747764754,70.05373072624207
0.6912899924697793,70.07144212722778
0.691289882365282,70.08854150772095
0.6912895002144224,70.10630321502686
0.6912893902434055,70.12366843223572
0.6912890082482799,70.14157772064209
0.6912888984106683,70.15882349014282
0.6912885165711736,70.17648649215698
0.6912884068668917,70.19370532035828
0.691288025182926,70.21212363243103
0.6912879156118983,70.23003149032593
0.6912875340833585,70.24880599975586
0.6912874246455101,70.26658463478088
0.6912870432722944,70.28521680831909
0.6912869339675495,70.30317687988281
0.6912865527495557,70.32215762138367
0.69128644357784,70.34000444412231
0.6912860625149654,70.35843110084534
0.6912859534762026,70.37633013725281
0.6912855725683462,70.39473462104797
0.6912854636624619,70.41225290298462
0.6912850829095208,70.43083357810974
0.6912849741364397,70.44856810569763
0.6912845935383125,70.46658134460449
0.6912844848979601,70.48401689529419
0.6912841044545445,70.50182676315308
0.6912839959468458,70.51907849311829
0.6912836156580405,70.53740668296814
0.6912835072829203,70.55479645729065
0.6912831271486234,70.57256150245667
0.6912830189060072,70.59002494812012
0.6912826389261176,70.6084315776825
0.6912825308159304,70.62598991394043
0.6912821509903461,70.64390659332275
0.6912820430125136,70.66128468513489
0.6912816633411333,70.67957615852356
0.691281555495581,70.69693875312805
0.6912811759783035,70.71483635902405
0.6912810682649562,70.73204827308655
0.69128068890168,70.74975657463074
0.6912805813204641,70.76708126068115
0.6912802021110884,70.78496098518372
0.6912800946619291,70.80217146873474
0.6912797156063524,70.82003736495972
0.6912796082891755,70.83785247802734
0.6912792293872969,70.85623288154602
0.6912791222020277,70.87349271774292
0.6912787434537471,70.8912570476532
0.6912786364003114,70.90847587585449
0.691278257805527,70.9269597530365
0.6912781508838508,70.94479775428772
0.6912777724424624,70.96315503120422
0.6912776656524718,70.98062658309937
0.6912772873643783,70.99846649169922
0.6912771807059991,71.01579022407532
0.6912768025711002,71.0335922241211
0.6912766960442581,71.05106353759766
0.6912763180624535,71.06913590431213
0.6912762116670746,71.08658027648926
0.6912758338382635,71.10471057891846
0.6912757275742746,71.12186527252197
0.6912753498983566,71.13974714279175
0.6912752437656833,71.15697574615479
0.6912748662425583,71.1748149394989
0.6912747602411269,71.19246077537537
0.6912743828706945,71.21100616455078
0.6912742770004316,71.22877335548401
0.691273899782592,71.24682092666626
0.6912737940434236,71.26409339904785
0.6912734169780765,71.2817029953003
0.6912733113699293,71.29883456230164
0.691272934456975,71.31676983833313
0.6912728289797753,71.33415794372559
0.6912724522191138,71.35208249092102
0.691272346872788,71.36923885345459
0.6912719702643196,71.38692235946655
0.6912718650487947,71.40418648719788
0.6912714885924197,71.42205023765564
0.6912713835076219,71.43950510025024
0.6912710072032405,71.45774579048157
0.691270902249097,71.47577500343323
0.6912705260966098,71.49411630630493
0.6912704212730468,71.51137065887451
0.6912700452723545,71.5290937423706
0.6912699405792995,71.5463387966156
0.6912695647303019,71.5649688243866
0.6912694601676815,71.58279991149902
0.6912690844702805,71.60154461860657
0.6912689800380213,71.61930513381958
0.691268604492117,71.63763856887817
0.6912685001901463,71.65523409843445
0.6912681247956396,71.6733009815216
0.6912680206238845,71.69087100028992
0.6912676453806765,71.70944237709045
0.691267541339064,71.727303981781
0.6912671662470554,71.7460036277771
0.691267062335513,71.76357221603394
0.6912666873946054,71.78221201896667
0.6912665836130598,71.79977464675903
0.6912662088231539,71.8179759979248
0.6912661051715329,71.83559894561768
0.69126573053253,71.85424637794495
0.6912656270107607,71.87202072143555
0.6912652525225625,71.89063262939453
0.6912651491305722,71.90838289260864
0.6912647747930797,71.9270920753479
0.6912646715307964,71.94522380828857
0.6912642973439114,71.96360898017883
0.691264194211262,71.98137497901917
0.6912638201748859,71.99970173835754
0.6912637171717981,72.01732182502747
0.6912633432858324,72.03569197654724
0.6912632404122343,72.05314040184021
0.6912628666765811,72.07162284851074
0.6912627639323999,72.08951330184937
0.6912623903469608,72.10776114463806
0.6912622877321247,72.12529754638672
0.6912619142968015,72.14364814758301
0.6912618118112379,72.16139721870422
0.6912614385259327,72.17987990379333
0.6912613361695694,72.1976945400238
0.6912609630341842,72.21673393249512
0.6912608608069498,72.23480486869812
0.6912604878213867,72.25321650505066
0.6912603857232087,72.27087354660034
0.6912600128873699,72.2896454334259
0.6912599109181766,72.30748844146729
0.6912595382319642,72.32618284225464
0.6912594363916837,72.34420561790466
0.6912590638550002,72.36290335655212
0.6912589621435603,72.3811137676239
0.6912585897563084,72.39994359016418
0.6912584881736376,72.4176275730133
0.6912581159357193,72.43629813194275
0.691258014481746,72.454265832901
0.691257642393064,72.47308492660522
0.6912575410677164,72.49168348312378
0.6912571691281738,72.51042556762695
0.6912570679313801,72.52835822105408
0.6912566961408794,72.54741382598877
0.691256595072568,72.56539845466614
0.691256223431012,72.58367609977722
0.6912561224911119,72.60131430625916
0.6912557509984035,72.61976599693298
0.6912556501868427,72.63768529891968
0.691255278842885,72.65615487098694
0.6912551781595925,72.67380428314209
0.6912548069642882,72.69243478775024
0.6912547064091925,72.71046185493469
0.6912543353624453,72.728933095932
0.6912542349354753,72.74712562561035
0.6912538640371876,72.76614928245544
0.6912537637382724,72.78403520584106
0.6912533929883482,72.80257177352905
0.6912532928174157,72.82009387016296
0.6912529222157585,72.83836150169373
0.6912528221727381,72.85610771179199
0.6912524517192509,72.8746862411499
0.6912523518040717,72.89231014251709
0.691251981498658,72.9105396270752
0.691251881711249,72.92829394340515
0.6912515115538124,72.94703197479248
0.691251411894103,72.96503639221191
0.691251041884547,72.98353624343872
0.6912509423524658,73.00165557861328
0.6912505724906948,73.02028679847717
0.6912504730861708,73.0380744934082
0.6912501033720883,73.05655360221863
0.6912500040950513,73.07412433624268
0.6912496345285611,73.09312438964844
0.6912495353789401,73.1112494468689
0.691249165959946,73.12986373901367
0.6912490669376707,73.14760637283325
0.6912486976660772,73.1661114692688
0.6912485987710765,73.18401718139648
0.6912482296467877,73.20279121398926
0.6912481308789915,73.22064065933228
0.6912477619019111,73.23902010917664
0.6912476632612488,73.2567982673645
0.6912472944312819,73.27497124671936
0.6912471959176829,73.29261088371277
0.6912468272347327,73.31095910072327
0.6912467288481271,73.32881903648376
0.6912463603120992,73.34710550308228
0.6912462620524163,73.36469745635986
0.6912458936632145,73.38315200805664
0.6912457955303842,73.40114855766296
0.6912454272879136,73.42013168334961
0.6912453292818653,73.43819618225098
0.6912449611860303,73.4568543434143
0.6912448633066942,73.47504901885986
0.6912444953574,73.49386644363403
0.6912443976047058,73.51211452484131
0.6912440298018566,73.53101587295532
0.691243932175735,73.5488212108612
0.6912435645192356,73.56747651100159
0.691243467019616,73.58547115325928
0.691243099509372,73.60406184196472
0.6912430021361845,73.62206149101257
0.6912426347721004,73.64054894447327
0.6912425375252753,73.65799188613892
0.6912421703072567,73.67572474479675
0.6912420731867243,73.6929030418396
0.6912417061146758,73.71147608757019
0.6912416091203661,73.7290768623352
0.6912412421941935,73.7471182346344
0.691241145326037,73.76486277580261
0.6912407785456453,73.78306269645691
0.6912406818035727,73.80089735984802
0.6912403151688676,73.81946396827698
0.6912402185528083,73.8373076915741
0.6912398520636952,73.85595870018005
0.6912397555735805,73.87373208999634
0.6912393892299652,73.89201784133911
0.6912392928657254,73.9094774723053
0.6912389266675132,73.92751359939575
0.6912388304290792,73.94481945037842
0.6912384643761756,73.96327924728394
0.6912383682634775,73.98095726966858
0.691238002355789,73.99914312362671
0.6912379063687579,74.01699757575989
0.6912375406061901,74.03512120246887
0.6912374447447565,74.05244016647339
0.6912370791272152,74.07030844688416
0.6912369833913101,74.08756279945374
0.6912366179187014,74.10558199882507
0.6912365223082553,74.12373423576355
0.6912361569804856,74.14248824119568
0.6912360614954297,74.16042995452881
0.691235696312405,74.17915391921997
0.6912356009526703,74.19676971435547
0.6912352359142969,74.21511960029602
0.6912351406798142,74.23280358314514
0.691234775785998,74.2515857219696
0.6912346806766991,74.26953029632568
0.6912343159273465,74.28839802742004
0.6912342209431618,74.306312084198
0.6912338563381799,74.32504320144653
0.6912337614790408,74.34301829338074
0.6912333970183359,74.36136889457703
0.6912333022841735,74.37890768051147
0.6912329379676521,74.39744162559509
0.691232843358398,74.41546845436096
0.6912324791859668,74.43430542945862
0.6912323847015519,74.45245265960693
0.691232020673118,74.47129964828491
0.6912319263134739,74.48927688598633
0.691231562428944,74.50793838500977
0.6912314681940027,74.52580308914185
0.6912311044532834,74.54454803466797
0.6912310103429757,74.5624053478241
0.691230646745974,74.58115911483765
0.691230552760232,74.59884023666382
0.6912301893068555,74.61774921417236
0.6912300954456103,74.63559627532959
0.6912297321357658,74.65430927276611
0.6912296383989495,74.67212843894958
0.6912292752325443,74.69090366363525
0.6912291816200884,74.70893812179565
0.6912288185970297,74.72781658172607
0.6912287251088661,74.74576878547668
0.6912283622290613,74.7640540599823
0.6912282688651221,74.78175473213196
0.6912279061284785,74.80007028579712
0.691227812888695,74.81799364089966
0.6912274502951207,74.83654356002808
0.6912273571794252,74.85443067550659
0.6912269947288269,74.87317037582397
0.6912269017371516,74.89124035835266
0.6912265394294377,74.90992426872253
0.691226446561714,74.92788529396057
0.6912260843967923,74.94688010215759
0.6912259916529527,74.96511459350586
0.6912256296307306,74.98392462730408
0.6912255370107074,75.00186920166016
0.6912251751310927,75.0208170413971
0.6912250826348182,75.03885769844055
0.6912247208977188,75.05747032165527
0.6912246285251253,75.07497262954712
0.6912242669304497,75.09340763092041
0.691224174681469,75.11131262779236
0.691223813229125,75.12989115715027
0.6912237211036899,75.14784145355225
0.6912233597935857,75.16643238067627
0.6912232677916286,75.18419408798218
0.6912229066236727,75.20294499397278
0.6912228147451259,75.22130274772644
0.691222453719226,75.24033856391907
0.6912223619640229,75.25849342346191
0.6912220010800874,75.27747821807861
0.6912219094481593,75.29568147659302
0.6912215487060976,75.31463408470154
0.6912214571973778,75.3327407836914
0.6912210965970977,75.35139274597168
0.691221005211519,75.36942720413208
0.6912206447529295,75.38805675506592
0.6912205534904243,75.4057686328888
0.6912201931734336,75.42411231994629
0.6912201020339351,75.44171357154846
0.6912197418584523,75.4598536491394
0.6912196508418931,75.47775483131409
0.6912192908078268,75.4962215423584
0.6912191999141399,75.51397442817688
0.6912188400213994,75.53202700614929
0.6912187492505177,75.54983282089233
0.6912183894990116,75.56847953796387
0.6912182988508683,75.58637404441833
0.6912179392405057,75.6047523021698
0.6912178487150337,75.62209177017212
0.6912174892457239,75.64008450508118
0.6912173988428565,75.65792441368103
0.6912170395145084,75.67644143104553
0.6912169492341786,75.69381308555603
0.6912165900467018,75.71181225776672
0.691216499888843,75.72911477088928
0.6912161408421462,75.7474353313446
0.6912160508066918,75.76479911804199
0.6912156919006852,75.78250575065613
0.6912156019875682,75.79979038238525
0.6912152432221609,75.81778836250305
0.6912151534313145,75.83524560928345
0.6912147948064162,75.853440284729
0.6912147051377746,75.87108707427979
0.6912143466532947,75.88932871818542
0.6912142571067906,75.90673780441284
0.6912138987626393,75.92481446266174
0.6912138093382066,75.9428551197052
0.6912134511342931,75.96179604530334
0.6912133618318652,75.9795184135437
0.6912130037680995,75.99773597717285
0.6912129145876105,76.01529788970947
0.6912125566639026,76.03386330604553
0.6912124676052861,76.05136752128601
0.6912121098215457,76.06935095787048
0.6912120208847352,76.08652901649475
0.6912116632408724,76.10450959205627
0.6912115744258022,76.121755361557
0.6912112169217274,76.13953852653503
0.6912111282283306,76.15712118148804
0.6912107708639541,76.1759603023529
0.691210682292165,76.19363188743591
0.6912103250673967,76.21153116226196
0.6912102366171492,76.22880744934082
0.6912098795318997,76.24692392349243
0.6912097912031282,76.26417350769043
0.6912094342573074,76.28199315071106
0.6912093460499459,76.29987502098083
0.6912089892434646,76.31859731674194
0.6912089011574474,76.33668875694275
0.6912085444902157,76.3553729057312
0.6912084565254761,76.37328600883484
0.6912080999974056,76.39183640480042
0.6912080121538785,76.4097728729248
0.6912076557648795,76.42870497703552
0.6912075680424988,76.44658660888672
0.6912072117924818,76.46449971199036
0.6912071241911821,76.48179793357849
0.6912067680800582,76.49960470199585
0.6912066805997735,76.51678395271301
0.6912063246274538,76.5343120098114
0.6912062372681189,76.55142307281494
0.6912058814345137,76.5691876411438
0.6912057941960634,76.58703136444092
0.691205438501084,76.60590958595276
0.6912053513834524,76.62349128723145
0.69120499582701,76.64184141159058
0.6912049088301319,76.65961813926697
0.6912045534121375,76.67830514907837
0.6912044665359475,76.69798851013184
0.6912041112563125,76.71637320518494
0.6912040245007454,76.73360800743103
0.6912036693593812,76.75135684013367
0.6912035827243712,76.76868152618408
0.6912032277211894,76.7866759300232
0.6912031412066718,76.80383014678955
0.6912027863415832,76.82145667076111
0.6912026999474931,76.83906698226929
0.6912023452204097,76.85722184181213
0.6912022589466812,76.87466549873352
0.6912019043575144,76.89306688308716
0.6912018182040833,76.91101789474487
0.6912014637527452,76.92918372154236
0.691201377719546,76.94650793075562
0.6912010234059477,76.96446394920349
0.6912009374929157,76.98237895965576
0.6912005833169691,77.00071096420288
0.6912004975240393,77.01829767227173
0.6912001434856566,77.0372383594513
0.6912000578127642,77.05517721176147
0.6911997039118571,77.0737886428833
0.6911996183589373,77.09128999710083
0.6911992645954181,77.10911273956299
0.691199179162406,77.12646508216858
0.691198825536187,77.14429545402527
0.6911987402230175,77.16144728660583
0.6911983867340105,77.1797149181366
0.6911983015406197,77.19800662994385
0.6911979481887369,77.21624493598938
0.6911978631150603,77.23352813720703
0.6911975099002137,77.2517020702362
0.6911974249461864,77.2693510055542
0.6911970718682887,77.28740382194519
0.6911969870338464,77.30489349365234
0.6911966340928101,77.3237054347992
0.6911965493778881,77.34169340133667
0.6911961965736257,77.36024045944214
0.6911961119781599,77.37775921821594
0.691195759310584,77.39550614356995
0.6911956748345096,77.41264963150024
0.6911953223035325,77.43038272857666
0.6911952379467861,77.44753670692444
0.6911948855523209,77.46534895896912
0.6911948013148375,77.48248267173767
0.6911944490567966,77.50021934509277
0.6911943649385122,77.51742696762085
0.6911940128168091,77.53507733345032
0.6911939288176596,77.55229353904724
0.6911935768322065,77.57003140449524
0.6911934929521277,77.58719205856323
0.6911931411028379,77.60532212257385
0.6911930573417661,77.62312078475952
0.6911927056285527,77.64161586761475
0.6911926219864235,77.65886187553406
0.6911922704091996,77.67680239677429
0.6911921868859497,77.69408893585205
0.6911918354446283,77.71194100379944
0.6911917520401932,77.72908210754395
0.6911914007346877,77.74670577049255
0.6911913174490041,77.76388597488403
0.6911909662792275,77.78173661231995
0.6911908831122311,77.79895567893982
0.6911905320780977,77.81681847572327
0.6911904490297248,77.83410310745239
0.6911900981311475,77.85281372070312
0.6911900152013345,77.87013673782349
0.6911896644382267,77.88790035247803
0.6911895816269101,77.90505146980286
0.6911892309991857,77.92298698425293
0.6911891483063021,77.94049453735352
0.6911887978138744,77.95933437347412
0.6911887152393602,77.97706151008606
0.6911883648821432,77.99578762054443
0.6911882824259346,78.01323127746582
0.6911879322038417,78.03115820884705
0.6911878498658758,78.04848504066467
0.6911874997788212,78.06662344932556
0.6911874175590346,78.08382821083069
0.6911870676069322,78.10168051719666
0.6911869855052607,78.11890077590942
0.691186635688025,78.13669466972351
0.6911865537044061,78.15391254425049
0.6911862040219504,78.17169857025146
0.6911861221563206,78.18892550468445
0.6911857726085593,78.20725584030151
0.6911856908608555,78.2251570224762
0.6911853414477029,78.24376773834229
0.6911852598178623,78.26213788986206
0.6911849105392325,78.28081059455872
0.6911848290271916,78.29846572875977
0.691184479882999,78.3163788318634
0.691184398488695,78.33378982543945
0.6911840494788541,78.35192370414734
0.6911839682022238,78.36919713020325
0.6911836193266493,78.38704204559326
0.6911835381676299,78.40433311462402
0.6911831894262359,78.42267799377441
0.6911831083847643,78.44047260284424
0.6911827597774656,78.4590654373169
0.6911826788534794,78.47673320770264
0.6911823303801908,78.49456715583801
0.691182249573627,78.51173162460327
0.691181901234263,78.52969694137573
0.6911818205450587,78.54752779006958
0.6911814723395344,78.56611776351929
0.6911813917676269,78.58380770683289
0.6911810436958571,78.60245513916016
0.6911809632411845,78.62020754814148
0.6911806153030836,78.6389811038971
0.6911805349655824,78.65726518630981
0.6911801871610666,78.675954580307
0.6911801069406742,78.69394826889038
0.691179759269658,78.71241760253906
0.6911796791663124,78.73019576072693
0.6911793316287107,78.74874687194824
0.6911792516423495,78.76671576499939
0.6911789042380774,78.78528380393982
0.6911788243686385,78.8032739162445
0.6911784770976115,78.8220603466034
0.6911783973450317,78.83981490135193
0.6911780502071654,78.85850501060486
0.6911779705713831,78.8762571811676
0.6911776235665925,78.89488244056702
0.6911775440475452,78.91288042068481
0.691177197175746,78.93156504631042
0.6911771177733715,78.94920325279236
0.691176771034479,78.96770071983337
0.6911766917487155,78.98533225059509
0.6911763451426458,79.00368475914001
0.6911762659734305,79.02137994766235
0.6911759195000989,79.03981804847717
0.6911758404473705,79.05765795707703
0.6911754941066928,79.07637476921082
0.6911754151703886,79.09419012069702
0.6911750689622809,79.11299204826355
0.6911749901423392,79.13080048561096
0.6911746440667169,79.14904403686523
0.6911745653630765,79.16680121421814
0.6911742194198558,79.18513822555542
0.6911741408324539,79.2029356956482
0.6911737950215507,79.22163939476013
0.6911737165503259,79.23964381217957
0.6911733708716564,79.25815916061401
0.691173292516547,79.27562379837036
0.6911729469700275,79.29422354698181
0.6911728687309716,79.31227231025696
0.6911725233165178,79.33103895187378
0.6911724451934538,79.34892249107361
0.6911720999109825,79.36746168136597
0.691172021903849,79.3850793838501
0.691171676753276,79.40333557128906
0.6911715988620112,79.42099237442017
0.6911712538432532,79.43923091888428
0.6911711760677957,79.45677495002747
0.6911708311807694,79.47514247894287
0.691170753521058,79.49296116828918
0.6911704087656793,79.51126098632812
0.6911703312216518,79.52885341644287
0.691169986597838,79.54724335670471
0.6911699091694337,79.56473875045776
0.6911695646771011,79.58293318748474
0.6911694873642589,79.60077977180481
0.6911691430033242,79.61927700042725
0.6911690658059819,79.63711285591125
0.691168721576362,79.6554217338562
0.6911686444944589,79.67328596115112
0.691168300396071,79.69219517707825
0.6911682234295463,79.70994973182678
0.6911678794623066,79.72778534889221
0.6911678026110984,79.74518513679504
0.6911674587749245,79.7631573677063
0.6911673820389721,79.78040480613708
0.6911670383337806,79.79813742637634
0.6911669617130233,79.81536316871643
0.6911666181387317,79.8331151008606
0.6911665416331081,79.85035991668701
0.691166198189633,79.86828088760376
0.6911661217990822,79.88552689552307
0.6911657784863415,79.90325498580933
0.6911657022108028,79.92040276527405
0.6911653590287133,79.93822956085205
0.6911652828681261,79.95568561553955
0.6911649398166055,79.97359800338745
0.691164863770908,79.99090719223022
0.6911645208498739,80.00911593437195
0.6911644449190063,80.02683615684509
0.691164102128376,80.04460406303406
0.6911640263122772,80.06180477142334
0.6911636836519679,80.08006238937378
0.6911636079505774,80.0975079536438
0.6911632654205075,80.11525297164917
0.6911631898337646,80.13238453865051
0.6911628474338516,80.15024399757385
0.6911627719616953,80.16739702224731
0.6911624296918567,80.18516445159912
0.6911623543342273,80.202392578125
0.6911620121943808,80.22125911712646
0.6911619369512174,80.23941135406494
0.6911615949412812,80.25846695899963
0.6911615198125235,80.27651619911194
0.6911611779324156,80.29541063308716
0.6911611029180028,80.3134343624115
0.691160761167641,80.3320062160492
0.6911606862675136,80.3498158454895
0.6911603446468159,80.3681480884552
0.6911602698609134,80.38542032241821
0.6911599283697979,80.40325999259949
0.6911598536980599,80.42041969299316
0.6911595123364452,80.43830752372742
0.6911594377788114,80.45566844940186
0.6911590965466153,80.47336053848267
0.691159022103026,80.49050736427307
0.6911586810001673,80.5082893371582
0.6911586066705618,80.52541422843933
0.6911582656969589,80.54300451278687
0.6911581914812773,80.56029486656189
0.6911578506368484,80.57796907424927
0.6911577765350309,80.5951292514801
0.6911574358196948,80.61285758018494
0.6911573618316815,80.63032579421997
0.6911570212453563,80.64855313301086
0.6911569473710875,80.66591930389404
0.6911566069136921,80.6841049194336
0.6911565331531075,80.70203185081482
0.6911561928245609,80.72069025039673
0.6911561191776004,80.73802351951599
0.6911557789778212,80.75648021697998
0.6911557054444261,80.77422451972961
0.6911553653733331,80.79284000396729
0.6911552919534426,80.81026935577393
0.6911549520109549,80.82805609703064
0.69115487870451,80.84544634819031
0.6911545388905465,80.86384105682373
0.6911544656974875,80.8818473815918
0.6911541260119667,80.89987921714783
0.6911540529322343,80.91714715957642
0.6911537133750757,80.93474555015564
0.6911536404086095,80.95234656333923
0.6911533009797324,80.971266746521
0.691153228126474,80.98907041549683
0.6911528888257976,81.00701093673706
0.6911528160856867,81.02453303337097
0.6911524769131301,81.04271030426025
0.6911524042861077,81.06001234054565
0.6911520652415905,81.07799339294434
0.6911519927275968,81.09573721885681
0.6911516538110384,81.11371850967407
0.6911515814100149,81.13100910186768
0.6911512426213344,81.14892601966858
0.6911511703332214,81.16616797447205
0.691150831672339,81.18415951728821
0.6911507594970768,81.2016122341156
0.6911504209639115,81.21941876411438
0.6911503489014421,81.236647605896
0.6911500104959136,81.25494074821472
0.6911499385461772,81.27235794067383
0.6911496002682054,81.29067850112915
0.691149528431143,81.30839419364929
0.6911491902806477,81.32644128799438
0.6911491185562006,81.34364914894104
0.6911487805331014,81.36138844490051
0.69114870892121,81.37853813171387
0.6911483710254273,81.39633321762085
0.6911482995260331,81.41355919837952
0.6911479617574867,81.43152499198914
0.6911478903705305,81.44894862174988
0.6911475527291402,81.46690225601196
0.6911474814545637,81.48477077484131
0.6911471439402498,81.50316882133484
0.6911470727779938,81.52061247825623
0.6911467353906763,81.5385172367096
0.6911466643406823,81.55599641799927
0.6911463270802816,81.57442021369934
0.6911462561424908,81.59210848808289
0.6911459190089271,81.61082124710083
0.6911458481832808,81.62834978103638
0.6911455111764745,81.64664816856384
0.691145440462914,81.66408061981201
0.6911451035827856,81.68196392059326
0.6911450329812527,81.69921922683716
0.6911446962277226,81.71728372573853
0.6911446257381583,81.73489761352539
0.691144289111147,81.75365471839905
0.6911442187334927,81.77174544334412
0.6911438822329209,81.79028701782227
0.6911438119671189,81.80796957015991
0.6911434755929072,81.82618379592896
0.6911434054388987,81.84382224082947
0.6911430691909675,81.86177325248718
0.6911429991486947,81.87900447845459
0.6911426630269653,81.89699673652649
0.6911425930963687,81.91431617736816
0.6911422571007615,81.9321084022522
0.6911421872817842,81.94925785064697
0.6911418514122204,81.96717643737793
0.6911417817048034,81.98476982116699
0.6911414459612041,82.00294184684753
0.691141376365289,82.02068710327148
0.6911410407475751,82.03875064849854
0.6911409712631048,82.05604410171509
0.6911406357711969,82.07387924194336
0.6911405663981128,82.09099268913269
0.6911402310319326,82.10925102233887
0.6911401617701766,82.1266598701477
0.691139826529645,82.14432549476624
0.6911397573791596,82.16142654418945
0.691139422264198,82.17906594276428
0.6911393532249248,82.19620394706726
0.6911390182354544,82.21398258209229
0.6911389493073353,82.23136329650879
0.691138614443278,82.2495048046112
0.6911385456262555,82.26728892326355
0.6911382108875321,82.28568840026855
0.6911381421815488,82.30342602729797
0.6911378075680811,82.32203483581543
0.6911377389730785,82.33994054794312
0.6911374044847881,82.35860991477966
0.691137336000709,82.37650299072266
0.6911370016375177,82.39508533477783
0.6911369332643045,82.41272211074829
0.6911365990261334,82.43119835853577
0.6911365307637284,82.44888162612915
0.6911361966504999,82.46750974655151
0.6911361284988451,82.48530983924866
0.691135794510481,82.50384712219238
0.6911357264695192,82.52176690101624
0.6911353926059411,82.54005098342896
0.6911353246756146,82.55746245384216
0.6911349909367446,82.57544493675232
0.6911349231169964,82.59289741516113
0.6911345895027562,82.61111044883728
0.6911345217935289,82.62876176834106
0.6911341883038407,82.64690256118774
0.6911341207050766,82.66464877128601
0.691133787339863,82.6827700138092
0.6911337198515046,82.70043969154358
0.6911333866106872,82.71901178359985
0.6911333192326782,82.73680090904236
0.6911329861161795,82.75511193275452
0.6911329188484616,82.77275204658508
0.691132585856204,82.7912609577179
0.6911325186987207,82.80872845649719
0.6911321858306259,82.82672595977783
0.6911321187833199,82.84413814544678
0.6911317860393111,82.86220836639404
0.6911317191021255,82.8796272277832
0.6911313864821249,82.89804768562317
0.6911313196550023,82.91570591926575
0.6911309871589324,82.93377757072449
0.6911309204418165,82.95129561424255
0.6911305880695997,82.9693832397461
0.6911305214624325,82.9871232509613
0.6911301892139919,83.00568056106567
0.6911301227167174,83.02347207069397
0.6911297905919755,83.04190754890442
0.6911297242045363,83.05976128578186
0.691129392203416,83.07814764976501
0.6911293259257556,83.0958149433136
0.6911289940481796,83.11420249938965
0.691128927880241,83.13191151618958
0.6911285961261321,83.15053510665894
0.691128530067859,83.1682379245758
0.6911281984371406,83.18696641921997
0.6911281324884762,83.20459198951721
0.6911278009810704,83.22286343574524
0.6911277351419575,83.24050211906433
0.6911274037577885,83.25894021987915
0.6911273380281712,83.27691888809204
0.6911270067671611,83.29573917388916
0.6911269411469826,83.31378769874573
0.6911266100090554,83.3329005241394
0.6911265444982593,83.35118317604065
0.6911262134833379,83.37000799179077
0.6911261480818677,83.38797640800476
0.6911258171898753,83.406578540802
0.6911257518976742,83.42477560043335
0.6911254211285345,83.44372344017029
0.6911253559455465,83.46137189865112
0.6911250252991831,83.48014616966248
0.6911249602253517,83.49805021286011
0.6911246297016876,83.51686263084412
0.6911245647369568,83.53496026992798
0.6911242343359157,83.55388236045837
0.6911241694802289,83.5719735622406
0.6911238392017347,83.59052729606628
0.6911237744550356,83.60844087600708
0.691123444299012,83.62681651115417
0.6911233796612447,83.6445107460022
0.6911230496276146,83.66307640075684
0.6911229850987238,83.68102240562439
0.6911226551874114,83.69990015029907
0.6911225907673394,83.7178966999054
0.6911222609782692,83.73661088943481
0.6911221966669612,83.75464510917664
0.6911218670000562,83.77326846122742
0.6911218027974559,83.79128575325012
0.6911214732526405,83.81015205383301
0.6911214091586918,83.82818531990051
0.69112107973589,83.84702253341675
0.6911210157505373,83.86493015289307
0.6911206864496733,83.88361525535583
0.6911206225728599,83.90147018432617
0.6911202933938579,83.92040276527405
0.6911202296255293,83.93854665756226
0.6911199005683129,83.95731520652771
0.6911198369084124,83.97534704208374
0.6911195079729063,83.9939513206482
0.6911194444213787,84.01170039176941
0.6911191156075073,84.0296277999878
0.6911190521642966,84.04686498641968
0.6911187234719839,84.06489896774292
0.6911186601370344,84.08218741416931
0.6911183315662051,84.09999799728394
0.6911182683394613,84.11762619018555
0.6911179398900402,84.13577032089233
0.6911178767714466,84.15327215194702
0.6911175484433577,84.17106437683105
0.6911174854328589,84.18844389915466
0.6911171572260274,84.2065281867981
0.6911170943235676,84.22398519515991
0.6911167662379173,84.24175024032593
0.6911167034434418,84.2589864730835
0.6911163754788978,84.27672743797302
0.6911163127923504,84.29426836967468
0.6911159849488379,84.31219458580017
0.6911159223701635,84.32944536209106
0.6911155946476071,84.34759044647217
0.6911155321767504,84.36530232429504
0.6911152045750748,84.38336491584778
0.691115142211981,84.40068292617798
0.6911148147311111,84.41870284080505
0.6911147524757246,84.43589782714844
0.6911144251155859,84.45375537872314
0.6911143629678512,84.47095394134521
0.6911140357283683,84.48874831199646
0.6911139736882308,84.50595784187317
0.6911136465693289,84.52418422698975
0.6911135846367333,84.54167056083679
0.691113257638338,84.55948638916016
0.6911131958132294,84.57721710205078
0.6911128689352654,84.59560108184814
0.6911128072175885,84.61355662345886
0.6911124804599816,84.63205671310425
0.6911124188496821,84.64992713928223
0.6911120922123568,84.6682403087616
0.6911120307093792,84.68616056442261
0.6911117041922618,84.70494389533997
0.6911116427965515,84.72279286384583
0.6911113163995668,84.74152970314026
0.6911112551110689,84.75926637649536
0.6911109288341429,84.77806878089905
0.6911108676528026,84.79579591751099
0.6911105414958607,84.81387615203857
0.6911104804216232,84.83166313171387
0.6911101543845912,84.85043025016785
0.6911100934174018,84.86802005767822
0.6911097675002054,84.88619947433472
0.6911097066400097,84.90365958213806
0.6911093808425745,84.92213702201843
0.6911093200893174,84.93987655639648
0.691108994411569,84.95828819274902
0.6911089337651966,84.97618079185486
0.691108608207061,84.99460101127625
0.6911085476675185,85.01209235191345
0.6911082222289221,85.0306487083435
0.6911081617961544,85.0482988357544
0.6911078364770227,85.06646800041199
0.6911077761509762,85.08382749557495
0.6911074509512353,85.10204434394836
0.6911073907318552,85.11963963508606
0.6911070656514317,85.13811206817627
0.6911070055386634,85.15588283538818
0.6911066805774826,85.17406129837036
0.6911066205712724,85.19153165817261
0.6911062957292613,85.21003198623657
0.6911062358295544,85.22813320159912
0.6911059111066385,85.24701881408691
0.691105851313381,85.26521944999695
0.691105526709487,85.28421998023987
0.6911054670226245,85.3026213645935
0.6911051425376792,85.32109355926514
0.6911050829571577,85.33921027183533
0.6911047585910868,85.35799670219421
0.6911046991168521,85.3761396408081
0.6911043748695824,85.39497685432434
0.6911043155015804,85.41269493103027
0.6911039913730389,85.4307222366333
0.6911039321112152,85.4481873512268
0.6911036081013281,85.46610021591187
0.6911035489456294,85.48383736610413
0.6911032250543233,85.50247597694397
0.6911031660046951,85.52039456367493
0.6911028422318967,85.53871178627014
0.6911027832882858,85.55612707138062
0.6911024596339216,85.57444357872009
0.6911024007962736,85.5918881893158
0.6911020772602712,85.61029267311096
0.691102018528532,85.62801170349121
0.6911016951108179,85.6467080116272
0.6911016364849344,85.66488456726074
0.6911013131854353,85.68382334709167
0.6911012546653535,85.70158052444458
0.6911009314839966,85.7202250957489
0.6911008730696631,85.73811101913452
0.6911005500063753,85.75658082962036
0.6911004916977355,85.7741105556488
0.6911001687524446,85.79273009300232
0.6911001105494454,85.81039905548096
0.691099787722078,85.8285436630249
0.6910997296246658,85.84637904167175
0.6910994069151494,85.86533904075623
0.6910993489232707,85.88345432281494
0.6910990263315322,85.90195751190186
0.6910989684451339,85.91987109184265
0.6910986459711006,85.93857908248901
0.6910985881901289,85.95661783218384
0.6910982658337285,85.97533226013184
0.6910982081581298,85.99312686920166
0.6910978859192897,86.01135349273682
0.6910978283490109,86.0291588306427
0.6910975062276584,86.04787683486938
0.6910974487626462,86.06565356254578
0.6910971267587087,86.08391785621643
0.69109706939891,86.10172271728516
0.6910967475123158,86.12017250061035
0.6910966902576768,86.13773274421692
0.691096368488353,86.1559886932373
0.6910963113388211,86.17381596565247
0.6910959896866954,86.19211959838867
0.6910959326422168,86.20962929725647
0.6910956111072173,86.22755241394043
0.6910955541677396,86.24477982521057
0.6910952327497936,86.26314687728882
0.6910951759152631,86.28062462806702
0.6910948546142991,86.29939103126526
0.6910947978846632,86.31745314598083
0.691094476700609,86.33619141578674
0.6910944200758142,86.35396671295166
0.6910940990085979,86.37220764160156
0.6910940424885915,86.3900146484375
0.6910937215381406,86.40886163711548
0.6910936651228698,86.42677617073059
0.6910933442891128,86.44559979438782
0.6910932879785247,86.46295619010925
0.6910929672613897,86.48084998130798
0.6910929110554312,86.49810552597046
0.6910925904548466,86.51590156555176
0.6910925343534652,86.53312230110168
0.6910922138693589,86.55132412910461
0.6910921578725018,86.5692548751831
0.6910918375048025,86.58761763572693
0.6910917816124169,86.60522890090942
0.6910914613610528,86.62371230125427
0.6910914055730859,86.6416003704071
0.6910910854379855,86.66019773483276
0.6910910297543849,86.67808699607849
0.6910907097354765,86.69678711891174
0.6910906541561898,86.7148642539978
0.691090334253402,86.73356533050537
0.6910902787783759,86.7512845993042
0.6910899589916376,86.76970148086548
0.6910899036208203,86.78751063346863
0.6910895839500599,86.80625772476196
0.6910895286833987,86.8241879940033
0.6910892091285448,86.84276700019836
0.6910891539659872,86.86063122749329
0.6910888345269685,86.87968015670776
0.6910887794684621,86.89788508415222
0.691088460145208,86.91673445701599
0.6910884051907005,86.93461394309998
0.6910880859831392,86.95322465896606
0.6910880311325782,86.97100305557251
0.6910877120406392,86.98954892158508
0.6910876572939725,87.00720262527466
0.6910873383175844,87.02541589736938
0.6910872836747598,87.0432641506195
0.6910869648138518,87.06177806854248
0.6910869102748173,87.07938718795776
0.6910865915293177,87.09781050682068
0.691086537094021,87.1157774925232
0.69108621846386,87.13422060012817
0.6910861641322491,87.15210199356079
0.6910858456173554,87.17104911804199
0.691085791389378,87.18903183937073
0.6910854729896809,87.20786905288696
0.6910854188652847,87.22567510604858
0.691085100580714,87.24397659301758
0.6910850465598475,87.26169991493225
0.691084728390332,87.2803566455841
0.691084674472943,87.29817867279053
0.691084356418412,87.31700611114502
0.6910843026044486,87.3349940776825
0.6910839846648322,87.35359477996826
0.6910839309542424,87.37160873413086
0.6910836131294699,87.39006233215332
0.6910835595222019,87.40776538848877
0.6910832418122027,87.42659974098206
0.6910831883082048,87.44446444511414
0.6910828707129084,87.46297955513
0.6910828173121292,87.48059749603271
0.6910824998314654,87.49922466278076
0.6910824465338524,87.51716208457947
0.691082129167751,87.5358099937439
0.6910820759732533,87.5537645816803
0.6910817587216439,87.57219362258911
0.6910817056302099,87.58971357345581
0.6910813884930224,87.60808205604553
0.6910813355045998,87.62633156776428
0.6910810184817643,87.64536261558533
0.6910809655963022,87.66346144676208
0.6910806486877482,87.68217301368713
0.6910805959051948,87.70000505447388
0.6910802791108528,87.71875190734863
0.6910802264311562,87.73656797409058
0.6910799097509561,87.75510907173157
0.6910798571740655,87.77262949943542
0.6910795406079375,87.79090452194214
0.6910794881338007,87.80881428718567
0.691079171681675,87.82731771469116
0.6910791193102415,87.84486079216003
0.6910788029720477,87.86348009109497
0.6910787507032661,87.88115644454956
0.6910784344789351,87.89964628219604
0.6910783823127536,87.91758990287781
0.6910780662022156,87.93586826324463
0.6910780141385833,87.95360517501831
0.6910776981417684,87.97228050231934
0.6910776461806342,87.99031519889832
0.6910773302974731,88.00883865356445
0.6910772784387856,88.02664232254028
0.6910769626692088,88.04545187950134
0.6910769109129168,88.06356263160706
0.6910765952568545,88.08214259147644
0.691076543602907,88.09971141815186
0.69107622806029,88.11815404891968
0.6910761765086362,88.13600301742554
0.6910758610793952,88.15456056594849
0.6910758096299839,88.17223262786865
0.6910754943140495,88.19084358215332
0.6910754429668298,88.20879125595093
0.6910751277641326,88.22739839553833
0.6910750765190534,88.24523377418518
0.6910747614295242,88.2641179561615
0.6910747102865348,88.28190326690674
0.691074395310105,88.30037021636963
0.6910743442691542,88.3179349899292
0.691074029405754,88.33635377883911
0.6910739784667913,88.35398030281067
0.6910736637163521,88.37273645401001
0.6910736128793267,88.39062905311584
0.6910732982417793,88.40908527374268
0.6910732475066403,88.42687916755676
0.691072932981916,88.44566488265991
0.6910728823486125,88.4635419845581
0.6910725679366422,88.48231816291809
0.6910725174051239,88.49993371963501
0.691072203105839,88.51796627044678
0.6910721526760554,88.53538179397583
0.6910718384893864,88.55350947380066
0.6910717881612868,88.57103896141052
0.6910714740871655,88.58954191207886
0.6910714238606993,88.60712313652039
0.6910711098990567,88.62540102005005
0.6910710597741735,88.64298725128174
0.6910707459249412,88.66115641593933
0.6910706959015906,88.67877197265625
0.6910703821647001,88.69688153266907
0.6910703322428311,88.7144148349762
0.6910700186182137,88.73285984992981
0.6910699687977768,88.7504358291626
0.6910696552853641,88.7688581943512
0.691069605566308,88.7864294052124
0.6910692921660317,88.80507063865662
0.6910692425483067,88.82306718826294
0.6910689292600984,88.8411979675293
0.6910688797436539,88.85868811607361
0.6910685665674454,88.87654161453247
0.6910685171522313,88.89375948905945
0.6910682040879538,88.91141438484192
0.6910681547739201,88.92920017242432
0.6910678418215057,88.94760203361511
0.6910677926086021,88.96523189544678
0.6910674797679824,88.98390293121338
0.6910674306561586,89.0015275478363
0.6910671179272659,89.01948499679565
0.691067068916472,89.036869764328
0.6910667562992381,89.05497026443481
0.691066707389424,89.07245445251465
0.6910663948837811,89.09021258354187
0.6910663460748966,89.10730195045471
0.691066033680776,89.12496995925903
0.6910659849727716,89.14214634895325
0.6910656726901061,89.16077327728271
0.6910656240829314,89.17852091789246
0.6910653119116529,89.19685339927673
0.6910652634052582,89.21427822113037
0.6910649513452991,89.23233890533447
0.6910649029396345,89.24953198432922
0.6910645909909265,89.26729822158813
0.6910645426859424,89.28464460372925
0.6910642308484181,89.30269694328308
0.6910641826440646,89.32035183906555
0.6910638709176563,89.33900260925293
0.6910638228138835,89.35674667358398
0.691063511198524,89.374764919281
0.6910634631952822,89.39200472831726
0.6910631516909034,89.41017770767212
0.691063103788143,89.42750930786133
0.6910627923946778,89.44538879394531
0.6910627445923493,89.46315097808838
0.6910624333097297,89.48128843307495
0.6910623856077834,89.49865126609802
0.6910620744359427,89.51648569107056
0.6910620268343289,89.53388667106628
0.6910617157731994,89.55165505409241
0.6910616682718685,89.56895470619202
0.6910613573213833,89.58664584159851
0.6910613099202862,89.60407996177673
0.6910609990803772,89.6221649646759
0.6910609517794644,89.63937139511108
0.691060641050065,89.65713143348694
0.6910605938492869,89.67433834075928
0.6910602832303298,89.69211411476135
0.6910602361296371,89.7092638015747
0.6910599256210553,89.72697901725769
0.6910598786203991,89.74438238143921
0.6910595682221251,89.76236414909363
0.6910595213214556,89.77971911430359
0.691059211033423,89.79759812355042
0.6910591642326911,89.81497287750244
0.6910588540548329,89.83364677429199
0.6910588073539887,89.85151791572571
0.691058497286238,89.87013578414917
0.6910584506852333,89.88787126541138
0.6910581407275231,89.90632390975952
0.6910580942263085,89.9239113330841
0.6910577843785718,89.94213151931763
0.691057737977098,89.96013712882996
0.6910574282392683,89.97894740104675
0.6910573819374867,89.99692153930664
0.6910570723094971,90.01532077789307
0.6910570261073582,90.03315448760986
0.6910567165891425,90.05160307884216
0.6910566704865974,90.06918978691101
0.6910563610780888,90.08757758140564
0.6910563150750884,90.10512089729309
0.6910560057762201,90.12320041656494
0.6910559598727157,90.14067387580872
0.6910556506834218,90.158860206604
0.6910556048793643,90.17664933204651
0.691055295799578,90.19525027275085
0.6910552500949187,90.21301174163818
0.6910549411245736,90.23126029968262
0.6910548955192639,90.24931263923645
0.6910545866582934,90.26781868934631
0.6910545411522842,90.2858898639679
0.6910542324006224,90.30437755584717
0.691054186993865,90.32217454910278
0.6910538783514458,90.34111785888672
0.6910538330438915,90.35909032821655
0.6910535245106483,90.3779284954071
0.6910534793022488,90.39574217796326
0.6910531708781155,90.41445708274841
0.6910531257688217,90.43231225013733
0.6910528174537323,90.45057940483093
0.6910527724434959,90.46845293045044
0.6910524642373845,90.48720812797546
0.6910524193261571,90.50477385520935
0.6910521112289574,90.52261090278625
0.69105206641669,90.53976726531982
0.6910517584283361,90.557452917099
0.6910517137149809,90.57463574409485
0.691051405835407,90.59248924255371
0.6910513612209149,90.60970377922058
0.6910510534500556,90.62746572494507
0.6910510089343784,90.64468026161194
0.6910507012721672,90.6623866558075
0.6910506568552567,90.67955946922302
0.6910503493016283,90.69741988182068
0.6910503049834358,90.71487045288086
0.6910499975383243,90.73307228088379
0.691049953318802,90.75050067901611
0.6910496459821417,90.76829051971436
0.6910496018612411,90.78545618057251
0.6910492946329666,90.80310916900635
0.6910492506106396,90.8202965259552
0.6910489434906851,90.83801198005676
0.6910488995668832,90.8553991317749
0.6910485925551836,90.87308478355408
0.6910485487298588,90.89038705825806
0.6910482418263484,90.9082019329071
0.6910481980994531,90.92535257339478
0.6910478913040664,90.94298148155212
0.6910478476755515,90.96021819114685
0.6910475409882233,90.97834658622742
0.6910474974580417,90.9963231086731
0.6910471908787066,91.01496148109436
0.6910471474468097,91.03252077102661
0.6910468409754028,91.05059623718262
0.691046797641743,91.06795382499695
0.6910464912781985,91.08610916137695
0.6910464480427277,91.10390543937683
0.691046141786981,91.12240648269653
0.6910460986496513,91.13969349861145
0.6910457925016371,91.15755271911621
0.6910457494624005,91.17494988441467
0.6910454434220539,91.1937735080719
0.6910454004808627,91.21174049377441
0.691045094548118,91.2306022644043
0.6910450517049249,91.24815845489502
0.6910447458797178,91.26638674736023
0.6910447031344744,91.28413581848145
0.69104439741674,91.30245184898376
0.6910443547693987,91.32013750076294
0.6910440491590716,91.33888697624207
0.6910440066095852,91.35688138008118
0.6910437011066014,91.37576580047607
0.6910436586549212,91.39388871192932
0.6910433532592157,91.41264295578003
0.6910433109052949,91.4303207397461
0.6910430056168024,91.44868612289429
0.6910429633605935,91.46612787246704
0.6910426581792498,91.48486065864563
0.6910426160207055,91.502920627594
0.6910423109464457,91.52158093452454
0.6910422688855177,91.5395073890686
0.6910419639182772,91.55810236930847
0.6910419219549189,91.5759596824646
0.6910416170946336,91.59434580802917
0.6910415752287965,91.61217617988586
0.6910412704754018,91.63071990013123
0.6910412287070395,91.64853048324585
0.6910409240604708,91.66719150543213
0.6910408823895355,91.68490552902222
0.6910405778497285,91.70355272293091
0.6910405362761729,91.72153925895691
0.6910402318430633,91.74015045166016
0.6910401903668401,91.75832056999207
0.6910398860403636,91.77698731422424
0.6910398446614259,91.79460096359253
0.6910395404415183,91.81275081634521
0.6910394991598182,91.8303472995758
0.6910391950464153,91.8488359451294
0.6910391538619063,91.86650156974792
0.691038849854944,91.88485455513
0.6910388087675784,91.90237355232239
0.6910385048669926,91.92056775093079
0.6910384638767236,91.93808698654175
0.6910381600824503,91.95630168914795
0.6910381191892311,91.97387433052063
0.6910378155012057,91.99205565452576
0.6910377747049891,92.00996208190918
0.6910374711231485,92.02856230735779
0.6910374304238871,92.04666423797607
0.6910371269481668,92.06539869308472
0.6910370863458143,92.08295106887817
0.6910367829761509,92.10123896598816
0.6910367424706598,92.11897206306458
0.6910364392069893,92.1372332572937
0.6910363987983129,92.15474653244019
0.6910360956405716,92.1732530593872
0.6910360553286633,92.1908130645752
0.691035752276787,92.2090573310852
0.6910357120615996,92.22680020332336
0.6910354091155256,92.2450487613678
0.6910353689970123,92.26259541511536
0.6910350661566765,92.28089809417725
0.691035026134791,92.29844188690186
0.6910347234001297,92.31653141975403
0.6910346834748247,92.3340494632721
0.6910343808457745,92.35250687599182
0.6910343410170036,92.36992478370667
0.6910340384935013,92.38834881782532
0.6910339987612175,92.4058051109314
0.6910336963431993,92.4235692024231
0.6910336567073566,92.4410662651062
0.6910333543947595,92.45941853523254
0.6910333148553109,92.47686982154846
0.6910330126480712,92.4948525428772
0.6910329732049706,92.51256465911865
0.691032671103025,92.53108549118042
0.6910326317562253,92.54834175109863
0.6910323297595109,92.56607818603516
0.6910322905089663,92.5831868648529
0.6910319886174195,92.60113382339478
0.691031949463083,92.61848497390747
0.6910316476766412,92.63634014129639
0.6910316086184666,92.65355348587036
0.691031306937066,92.67171716690063
0.6910312679750074,92.68940329551697
0.6910309663985853,92.70743298530579
0.6910309275325955,92.72489738464355
0.6910306260610891,92.74289464950562
0.6910305872911223,92.76019716262817
0.6910302859244687,92.77835750579834
0.6910302472504786,92.79571628570557
0.6910299459886143,92.81357216835022
0.6910299074105548,92.83071851730347
0.6910296062534174,92.84842300415039
0.6910295677712422,92.86571621894836
0.6910292667187686,92.88348388671875
0.6910292283324315,92.90064477920532
0.6910289273845595,92.91821765899658
0.6910288890940143,92.93534135818481
0.6910285882506808,92.95294833183289
0.6910285500558815,92.97014021873474
0.6910282493170237,92.98777866363525
0.6910282112179241,93.0049660205841
0.69102791058348,93.02274179458618
0.6910278725800342,93.04010224342346
0.6910275720499404,93.05860710144043
0.6910275341421027,93.07656979560852
0.6910272337162969,93.09469151496887
0.6910271959040212,93.11200833320618
0.691026895582441,93.13010168075562
0.6910268578656811,93.14727997779846
0.691026557648264,93.16508960723877
0.6910265200269746,93.18230772018433
0.6910262199136585,93.20028614997864
0.6910261823877931,93.21778702735901
0.6910258823785155,93.23583698272705
0.6910258449480285,93.25319027900696
0.6910255450427271,93.2710382938385
0.6910255077075728,93.28853392601013
0.6910252079061854,93.30659127235413
0.6910251706663177,93.32384467124939
0.6910248709687824,93.34173583984375
0.6910248338241559,93.35893440246582
0.6910245342304098,93.37669444084167
0.6910244971809794,93.39420628547668
0.6910241976909607,93.41304636001587
0.6910241607366797,93.43103075027466
0.6910238613503266,93.44985318183899
0.6910238244911499,93.46778082847595
0.6910235252084002,93.48634457588196
0.6910234884442824,93.50448179244995
0.6910231892650739,93.52351212501526
0.6910231525959692,93.54190993309021
0.6910228535202403,93.56081104278564
0.6910228169461033,93.57843470573425
0.6910225179737921,93.5969934463501
0.6910224814945773,93.61478638648987
0.6910221826256218,93.63349795341492
0.6910221462412839,93.65145444869995
0.6910218474756222,93.67010760307312
0.6910218111861157,93.68801212310791
0.6910215125236863,93.70689177513123
0.6910214763289657,93.72479367256165
0.6910211777697071,93.74305367469788
0.6910211416697271,93.76050329208374
0.691020843213577,93.7787823677063
0.6910208072082925,93.79649305343628
0.69102050885519,93.81536626815796
0.6910204729445556,93.83325743675232
0.6910201746944385,93.85195302963257
0.6910201388784092,93.87039375305176
0.6910198407312161,93.88933420181274
0.6910198050097466,93.90725874900818
0.6910195069654166,93.92612600326538
0.6910194713384612,93.9441306591034
0.6910191733969324,93.96303153038025
0.6910191378644467,93.98097968101501
0.6910188400256575,93.99955177307129
0.6910188045875959,94.0176453590393
0.6910185068514858,94.03657054901123
0.6910184715078038,94.05459141731262
0.6910181738743109,94.07362747192383
0.6910181386249628,94.09193825721741
0.6910178410940258,94.11075115203857
0.6910178059389668,94.12860894203186
0.6910175085105248,94.14727306365967
0.6910174734497103,94.16498517990112
0.6910171761237021,94.18310856819153
0.6910171411570867,94.20068740844727
0.691016843933451,94.2190215587616
0.6910168090609903,94.23669052124023
0.6910165119396658,94.25527787208557
0.6910164771613148,94.27311444282532
0.6910161801422412,94.29173731803894
0.6910161454579548,94.30943536758423
0.6910158485410706,94.32785367965698
0.6910158139508041,94.34556293487549
0.6910155171360486,94.36402940750122
0.6910154826397574,94.3817868232727
0.6910151859270696,94.40008926391602
0.691015151524709,94.41782665252686
0.691014854914028,94.43596148490906
0.6910148206055533,94.45359110832214
0.6910145240968184,94.47207832336426
0.691014489882185,94.48992252349854
0.6910141934753355,94.50819540023804
0.6910141593544983,94.52575421333313
0.6910138630494735,94.54395866394043
0.6910138290223881,94.56195545196533
0.6910135328191277,94.58080387115479
0.6910134988857496,94.59835815429688
0.6910132027841923,94.61675834655762
0.6910131689444772,94.63444948196411
0.6910128729445629,94.6528856754303
0.6910128391984662,94.67048072814941
0.6910125433001343,94.68862342834473
0.6910125096476115,94.70624995231628
0.6910122138508011,94.72474956512451
0.6910121802918079,94.7425901889801
0.6910118845964588,94.760910987854
0.6910118511309508,94.77872061729431
0.6910115555370029,94.797283411026
0.6910115221649356,94.81485939025879
0.6910112266723285,94.83307695388794
0.691011193393657,94.85054111480713
0.6910108980023305,94.86853790283203
0.6910108648170115,94.88608074188232
0.691010569526905,94.90400719642639
0.6910105364348937,94.92115139961243
0.6910102412459472,94.93891525268555
0.6910102082471998,94.95613288879395
0.6910099131593527,94.97378468513489
0.6910098802538245,94.99094796180725
0.6910095852670174,95.00877451896667
0.6910095524546643,95.02605557441711
0.691009257568837,95.04382538795471
0.691009224849615,95.0611503124237
0.6910089300647071,95.07902455329895
0.6910088974385725,95.09635853767395
0.691008602754524,95.11489796638489
0.6910085702214323,95.13246154785156
0.6910082756381833,95.15035963058472
0.6910082431980902,95.16770386695862
0.6910079487155816,95.18545842170715
0.6910079163684436,95.2028284072876
0.6910076219866145,95.22178864479065
0.6910075897323876,95.24016046524048
0.6910072954511783,95.25910878181458
0.6910072632898185,95.27694129943848
0.6910069691091697,95.29553079605103
0.6910069370406329,95.3134458065033
0.6910066429604848,95.3322401046753
0.6910066109847275,95.34988617897034
0.6910063170050202,95.36869192123413
0.6910062851219979,95.38636302947998
0.6910059912426724,95.40488290786743
0.6910059594523418,95.42258763313293
0.6910056656733377,95.44109582901001
0.6910056339756552,95.4587299823761
0.6910053402969129,95.47698760032654
0.6910053086918347,95.49461770057678
0.6910050151132955,95.51295614242554
0.6910049836007773,95.53031039237976
0.691004690122381,95.54824352264404
0.6910046587023799,95.56583666801453
0.6910043653240676,95.5842809677124
0.6910043339965397,95.60198664665222
0.6910040407182516,95.61994814872742
0.6910040094831532,95.63756561279297
0.6910037163048304,95.65571331977844
0.6910036851621179,95.67318844795227
0.6910033920837007,95.69169497489929
0.6910033610333306,95.70929217338562
0.6910030680547603,95.72722697257996
0.6910030370966888,95.7445273399353
0.691002744217906,95.76235818862915
0.6910027133520901,95.77954030036926
0.6910024205730353,95.79736137390137
0.6910023897994316,95.81489610671997
0.6910020971200459,95.8327305316925
0.6910020664386107,95.8498649597168
0.691001773858835,95.86761856079102
0.691001743269525,95.88491606712341
0.6910014507893006,95.90284967422485
0.6910014202920721,95.92024374008179
0.6910011279113398,95.93820333480835
0.6910010975061505,95.95542168617249
0.6910008052248506,95.97323632240295
0.6910007749116567,95.99056959152222
0.6910004827297314,96.00853252410889
0.6910004525084894,96.02580142021179
0.6910001604258794,96.0435266494751
0.6910001302965463,96.06085109710693
0.6909998383131931,96.0786304473877
0.6909998082757254,96.09593629837036
0.6909995163915699,96.11365079879761
0.6909994864459246,96.13108110427856
0.6909991946609082,96.1495451927185
0.6909991648070425,96.16704988479614
0.6909988731211066,96.18497109413147
0.690998843358977,96.20227265357971
0.6909985517720629,96.22019529342651
0.6909985221016266,96.23737359046936
0.6909982306136757,96.25504612922668
0.6909982010348895,96.27221441268921
0.6909979096458434,96.29064512252808
0.6909978801586645,96.30859994888306
0.6909975888684646,96.32744765281677
0.6909975594728496,96.34543061256409
0.6909972682814377,96.36368107795715
0.690997238977344,96.38118243217468
0.6909969478846612,96.39968943595886
0.6909969186720463,96.41723847389221
0.6909966276780342,96.43599915504456
0.6909965985568548,96.45391535758972
0.6909963076614555,96.47202563285828
0.6909962786316686,96.48920464515686
0.6909959878348236,96.50693798065186
0.6909959588963868,96.5241551399231
0.6909956681980378,96.54196214675903
0.690995639350908,96.559152841568
0.6909953487509971,96.57683563232422
0.6909953199951316,96.59399795532227
0.6909950294936004,96.61245489120483
0.6909950008289567,96.6300585269928
0.690994710425747,96.64855551719666
0.6909946818522824,96.66609501838684
0.6909943915473364,96.68385982513428
0.690994363065008,96.70125699043274
0.6909940728582673,96.71915578842163
0.6909940444670329,96.73640441894531
0.6909937543584398,96.75416088104248
0.6909937260582567,96.7713143825531
0.690993436047753,96.78910684585571
0.6909934078385785,96.80630731582642
0.6909931179261068,96.82435846328735
0.6909930898078981,96.84170842170715
0.6909927999934002,96.8596556186676
0.6909927719661151,96.87690329551697
0.6909924822495332,96.89479875564575
0.6909924543131296,96.9122986793518
0.6909921646944059,96.93060493469238
0.6909921368488408,96.94788384437561
0.6909918473279174,96.96556735038757
0.6909918195731489,96.98261046409607
0.6909915301499687,97.00018572807312
0.6909915024859542,97.01754069328308
0.6909912131604586,97.03524732589722
0.690991185587156,97.0523362159729
0.6909908963592882,97.07011151313782
0.6909908688766547,97.08745265007019
0.6909905797463569,97.10517954826355
0.6909905523543507,97.12245035171509
0.6909902633215653,97.14030504226685
0.690990236020144,97.1579098701477
0.6909899470848138,97.17633867263794
0.6909899198739351,97.19373154640198
0.6909896310360023,97.21134376525879
0.690989603915624,97.22867608070374
0.6909893151750317,97.24635696411133
0.6909892881451116,97.26348185539246
0.690988999501802,97.28176164627075
0.6909889725622985,97.29953670501709
0.6909886840162142,97.31784391403198
0.6909886571670849,97.3352108001709
0.6909883687181688,97.35295414924622
0.6909883419593719,97.37010335922241
0.6909880536075665,97.38773202896118
0.6909880269390597,97.4048204421997
0.6909877386843083,97.42240738868713
0.6909877121060495,97.43991351127625
0.690987423948295,97.45789766311646
0.6909873974602424,97.47512674331665
0.6909871093994276,97.49286365509033
0.6909870830015392,97.51004791259766
0.6909867950376067,97.52798128128052
0.6909867687298408,97.5452070236206
0.6909864808627336,97.5629870891571
0.6909864546450484,97.58019256591797
0.6909861668747098,97.5979175567627
0.6909861407470633,97.61511778831482
0.6909858530734364,97.6334068775177
0.6909858270357863,97.65085649490356
0.6909855394588144,97.66867423057556
0.6909855135111197,97.68586564064026
0.6909852260307456,97.70359110832214
0.6909852001729642,97.72075843811035
0.6909849127891307,97.73851990699768
0.6909848870212214,97.75566744804382
0.6909845997338724,97.77334499359131
0.690984574055793,97.79046082496643
0.6909842868648713,97.80830359458923
0.6909842612765802,97.82572102546692
0.6909839741820295,97.84416913986206
0.6909839486834854,97.86168074607849
0.690983661685249,97.88001418113708
0.6909836362764096,97.89744830131531
0.6909833493744308,97.91978979110718
0.6909833240552554,97.93753385543823
0.6909830372494777,97.95548009872437
0.6909830120199242,97.97276663780212
0.690982725310291,97.99072408676147
0.6909827001703183,98.0080189704895
0.6909824135567728,98.02586102485657
0.6909823885063396,98.04307103157043
0.6909821019888259,98.06139135360718
0.6909820770278902,98.07897233963013
0.6909817906063517,98.09697270393372
0.6909817657348724,98.11415696144104
0.6909814794092528,98.13217377662659
0.6909814546271882,98.14941501617432
0.6909811683974312,98.16716742515564
0.6909811437047403,98.1849091053009
0.6909808575707899,98.20335102081299
0.6909808329674314,98.22062873840332
0.6909805469292305,98.23850464820862
0.6909805224151632,98.2556803226471
0.6909802364726562,98.27334141731262
0.6909802120478384,98.29060292243958
0.6909799262009697,98.30891180038452
0.6909799018653605,98.3264434337616
0.6909796161140732,98.3447916507721
0.6909795918676316,98.3626663684845
0.6909793062118696,98.38132786750793
0.6909792820545542,98.3992018699646
0.6909789964942619,98.41796064376831
0.6909789724260317,98.43586659431458
0.6909786869611526,98.45460605621338
0.6909786629819663,98.4723699092865
0.6909783776124453,98.49065804481506
0.6909783537222619,98.50778818130493
0.6909780684480425,98.52539896965027
0.6909780446468209,98.5425796508789
0.6909777594678472,98.5609998703003
0.6909777357555469,98.57822895050049
0.6909774506717632,98.5960738658905
0.6909774270483425,98.61334133148193
0.6909771420596931,98.63103795051575
0.6909771185251118,98.64852499961853
0.6909768336315408,98.6668210029602
0.6909768101857574,98.68403649330139
0.690976525387209,98.70171523094177
0.690976502030183,98.71904921531677
0.6909762173266017,98.73685193061829
0.6909761940582922,98.75405192375183
0.6909759094496224,98.77205085754395
0.6909758862699884,98.7893636226654
0.6909756017561747,98.80708885192871
0.6909755786651751,98.82448506355286
0.6909752942461618,98.84292697906494
0.6909752712437565,98.86032199859619
0.6909749869194879,98.87816619873047
0.6909749640056358,98.89535164833069
0.6909746797760568,98.92986869812012
0.6909746569507175,98.95366764068604
0.690974372815772,98.97206449508667
0.6909743500789043,98.98940849304199
0.690974066038538,99.00724530220032
0.6909740433901014,99.02450585365295
0.6909737594442581,99.04223465919495
0.6909737368842127,99.059485912323
0.6909734530328374,99.07715511322021
0.6909734305611417,99.09444999694824
0.6909731468041792,99.1121199131012
0.6909731244207932,99.12925887107849
0.6909728407581883,99.14692044258118
0.690972818463071,99.16418933868408
0.6909725348947685,99.1819338798523
0.6909725126878797,99.19937491416931
0.6909722292138241,99.21785974502563
0.6909722070951239,99.23546695709229
0.6909719237152605,99.25381755828857
0.6909719016847075,99.27113127708435
0.6909716183989811,99.28905844688416
0.6909715964565355,99.30672574043274
0.6909713132648913,99.32543563842773
0.6909712914105122,99.34323477745056
0.6909710083128952,99.36158204078674
0.6909709865465428,99.37936496734619
0.6909707035428977,99.3974232673645
0.6909706818645314,99.41464948654175
0.6909703989548036,99.43235087394714
0.690970377364383,99.44950008392334
0.6909700945485178,99.4675784111023
0.6909700730460028,99.48481750488281
0.6909697903239449,99.502605676651
0.6909697689092955,99.51985311508179
0.6909694862809903,99.53749418258667
0.6909694649541663,99.55464386940002
0.6909691824195593,99.57257151603699
0.6909691611805205,99.58967542648315
0.6909688787395566,99.60803365707397
0.6909688575882627,99.62533760070801
0.6909685752408873,99.64346718788147
0.6909685541772981,99.66102385520935
0.6909682719234571,99.67934536933899
0.6909682509475326,99.69671964645386
0.6909679687871706,99.71456456184387
0.690967947898871,99.7316963672638
0.6909676658319345,99.74942564964294
0.6909676450312191,99.76662611961365
0.6909673630576529,99.7844774723053
0.6909673423444826,99.80166912078857
0.6909670604642324,99.81948828697205
0.6909670398385666,99.83686351776123
0.6909667580515779,99.85515403747559
0.690966737513377,99.87249517440796
0.6909664558195957,99.89017224311829
0.6909664353688195,99.9073874950409
0.6909661537681909,99.92553853988647
0.6909661334047996,99.94301843643188
0.6909658518972697,99.96077489852905
0.6909658316212238,99.97798943519592
0.690965550206738,99.99604868888855
0.6909655300179974,100.01330494880676
0.6909652486965019,100.03120279312134
0.6909652285950268,100.04839634895325
0.6909649473664671,100.06626558303833
0.6909649273522178,100.08344984054565
0.6909646462165397,100.10148692131042
0.6909646262894767,100.11872625350952
0.6909643452466264,100.13644361495972
0.6909643254067095,100.15372014045715
0.690964044456633,100.17217326164246
0.6909640247038228,100.18985557556152
0.6909637438464654,100.20870518684387
0.6909637241807227,100.2268328666687
0.6909634434160308,100.245858669281
0.6909634238373153,100.26381421089172
0.6909631431652351,100.28285026550293
0.6909631236735078,100.30117011070251
0.6909628430939854,100.32012414932251
0.6909628236892058,100.33818769454956
0.6909625432021873,100.35701322555542
0.690962523884317,100.37478399276733
0.6909622434897484,100.39285612106323
0.6909622242587473,100.41042065620422
0.690961943956575,100.42915034294128
0.6909619248124039,100.4470784664154
0.6909616446025735,100.46583914756775
0.6909616255451931,100.4835593700409
0.6909613454276519,100.50168752670288
0.6909613264570222,100.51916265487671
0.6909610464317159,100.5372269153595
0.690961027547798,100.55454468727112
0.690960747614673,100.57285022735596
0.6909607288174273,100.59066224098206
0.6909604489764304,100.60926556587219
0.6909604302658174,100.62675929069519
0.6909601505168947,100.6450777053833
0.6909601318928755,100.66291952133179
0.6909598522359737,100.68138432502747
0.690959833698509,100.6991958618164
0.6909595541335741,100.71758270263672
0.6909595356826245,100.7353789806366
0.690959256209604,100.75375747680664
0.6909592378451304,100.77122235298157
0.6909589584639695,100.78941941261292
0.6909589401859331,100.80697107315063
0.6909586608965794,100.82511305809021
0.6909586427049408,100.84259939193726
0.6909583635073404,100.86124873161316
0.6909583454020604,100.8789849281311
0.6909580662961609,100.89748978614807
0.6909580482771998,100.91499066352844
0.6909577692629474,100.93326592445374
0.690957751330267,100.95114374160767
0.6909574724076089,100.96961712837219
0.6909574545611696,100.98717188835144
0.6909571757300519,101.00524282455444
0.690957157969815,101.02255129814148
0.6909568792301851,101.04058766365051
0.6909568615561118,101.057852268219
0.6909565829079163,101.07584524154663
0.6909565653199674,101.09322166442871
0.6909562867631532,101.11181926727295
0.6909562692612894,101.12944793701172
0.6909559907958043,101.14732003211975
0.6909559733799873,101.16448163986206
0.6909556950057777,101.18260979652405
0.6909556776759683,101.19986820220947
0.6909553993929809,101.21762013435364
0.6909553821491407,101.2351508140564
0.6909551039573227,101.25324702262878
0.6909550867994126,101.27077841758728
0.6909548086987116,101.28920888900757
0.6909547916266929,101.30646848678589
0.6909545136170558,101.3246910572052
0.6909544966308897,101.34221863746643
0.6909542187122637,101.36040258407593
0.6909542018119114,101.37756204605103
0.6909539239842437,101.39534974098206
0.6909539071696664,101.41268515586853
0.6909536294329048,101.43060421943665
0.6909536127040642,101.44796252250671
0.6909533350581551,101.46639800071716
0.6909533184150123,101.48391199111938
0.6909530408599039,101.50186777114868
0.6909530243024203,101.51915884017944
0.6909527468380594,101.5370123386383
0.6909527303661965,101.55482459068298
0.6909524529925309,101.57340598106384
0.6909524366062503,101.59128332138062
0.6909521593232274,101.60983777046204
0.6909521430224903,101.62751841545105
0.6909518658300574,101.64596700668335
0.6909518496148257,101.66346192359924
0.6909515725129304,101.68173122406006
0.6909515563831651,101.69936537742615
0.6909512793717554,101.7182674407959
0.6909512633274184,101.73624682426453
0.6909509864064415,101.75467491149902
0.6909509704474942,101.77230024337769
0.6909506936168979,101.79073095321655
0.6909506777433021,101.80823349952698
0.6909504010030341,101.82669162750244
0.6909503852147513,101.84460139274597
0.6909501085647592,101.86303329467773
0.6909500928617512,101.88079047203064
0.6909498163019832,101.89894032478333
0.6909498006842114,101.91656517982483
0.6909495242146149,101.93513584136963
0.6909495086820417,101.95300912857056
0.6909492323025643,101.97132921218872
0.690949216855151,101.98893570899963
0.6909489405657413,102.0071132183075
0.6909489252034493,102.02462887763977
0.6909486490040552,102.04282879829407
0.6909486337268469,102.06026077270508
0.6909483576174156,102.0783953666687
0.6909483424252525,102.0958194732666
0.6909480664057324,102.11398839950562
0.6909480512985768,102.13171315193176
0.6909477753689162,102.14986658096313
0.6909477603467297,102.16728711128235
0.690947484506876,102.18545436859131
0.6909474695696207,102.20289468765259
0.6909471938195229,102.22109270095825
0.6909471789671604,102.23858618736267
0.6909469033067662,102.25773859024048
0.6909468885392585,102.27553296089172
0.6909466129685159,102.29493308067322
0.6909465982858256,102.31258845329285
0.690946322804683,102.33104991912842
0.6909463082067717,102.34869909286499
0.6909460328151773,102.36686873435974
0.6909460183020069,102.38413190841675
0.6909457429999094,102.40273547172546
0.690945728571442,102.42070698738098
0.6909454533587893,102.43951320648193
0.6909454390149871,102.45728540420532
0.6909451638917279,102.47551584243774
0.6909451496325535,102.49311137199402
0.6909448745986358,102.51136779785156
0.6909448604240506,102.52874946594238
0.6909445854794233,102.54651618003845
0.6909445713893902,102.56367993354797
0.6909442965340009,102.58144807815552
0.6909442825284821,102.59865164756775
0.6909440077622804,102.61640930175781
0.6909439938412375,102.63377833366394
0.6909437191641714,102.65167450904846
0.690943705327567,102.6690821647644
0.6909434307395853,102.6875627040863
0.6909434169873819,102.70502233505249
0.690943142488433,102.72318148612976
0.690943128820593,102.74080014228821
0.6909428544106258,102.75890707969666
0.6909428408271112,102.77622437477112
0.6909425665060742,102.79463839530945
0.6909425530068476,102.81223249435425
0.6909422787746897,102.83068037033081
0.6909422653597135,102.84832048416138
0.6909419912163833,102.86651730537415
0.6909419778856198,102.88399958610535
0.6909417038310663,102.90208649635315
0.6909416905844785,102.91976237297058
0.6909414166186506,102.93798923492432
0.6909414034562003,102.95543026924133
0.6909411295790464,102.97367191314697
0.6909411165006966,102.9912543296814
0.6909408427121664,103.00966835021973
0.6909408297178792,103.02721548080444
0.6909405560179211,103.04531264305115
0.6909405431076595,103.06250357627869
0.6909402694962227,103.08089303970337
0.6909402566699495,103.09859418869019
0.690939983146983,103.11690258979797
0.6909399704046602,103.1342875957489
0.6909396969701129,103.15242290496826
0.6909396843117037,103.17021822929382
0.6909394109655249,103.18845105171204
0.6909393983909917,103.20568680763245
0.6909391251331306,103.22369194030762
0.6909391126424363,103.24133896827698
0.6909388394728416,103.25988912582397
0.6909388270659489,103.27752709388733
0.6909385539845705,103.29534077644348
0.6909385416614421,103.3133339881897
0.6909382686682287,103.33242201805115
0.6909382564288274,103.35025906562805
0.6909379835237287,103.3688108921051
0.6909379713680173,103.38629722595215
0.6909376985509825,103.40411019325256
0.690937686478924,103.42205476760864
0.6909374137499026,103.4409646987915
0.6909374017614597,103.45896029472351
0.6909371291204004,103.47727799415588
0.6909371172155361,103.49511170387268
0.6909368446623894,103.5137345790863
0.6909368328410664,103.53146648406982
0.6909365603757811,103.55012083053589
0.6909365486379628,103.5682053565979
0.6909362762604884,103.58645558357239
0.6909362646061373,103.60377049446106
0.6909359923164239,103.62158536911011
0.6909359807455034,103.63926434516907
0.6909357085434996,103.6575255393982
0.6909356970559728,103.67517924308777
0.6909354249416291,103.69335460662842
0.6909354135374589,103.71056747436523
0.6909351415107243,103.72842979431152
0.6909351301898735,103.74620795249939
0.6909348582506981,103.7651162147522
0.6909348470131306,103.78295588493347
0.6909345751614638,103.8016426563263
0.6909345640071421,103.81919884681702
0.6909342922429341,103.83752155303955
0.6909342811718212,103.85523819923401
0.6909340094950217,103.87356376647949
0.6909339985070816,103.8914430141449
0.69093372691764,103.91006350517273
0.6909337160128354,103.92816090583801
0.6909334445107018,103.94707775115967
0.690933433688996,103.96508741378784
0.6909331622741205,103.98367524147034
0.6909331515354767,104.00131249427795
0.6909328802078091,104.01976275444031
0.6909328695521907,104.03766679763794
0.6909325983116812,104.05611801147461
0.6909325877390514,104.07395887374878
0.6909323165856497,104.09257173538208
0.6909323060959721,104.11026358604431
0.6909320350296281,104.12857627868652
0.6909320246228663,104.14667558670044
0.6909317536435301,104.16558122634888
0.6909317433196471,104.1837227344513
0.6909314724272694,104.20253777503967
0.6909314621862287,104.22060346603394
0.6909311913807589,104.23923420906067
0.6909311812225238,104.25731635093689
0.690930910503913,104.27622771263123
0.6909309004284472,104.29443025588989
0.6909306297966449,104.31336498260498
0.6909306198039121,104.33147096633911
0.6909303492588683,104.35040831565857
0.690930339348832,104.36847400665283
0.6909300688904976,104.38722801208496
0.6909300590631212,104.40504765510559
0.6909297886914465,104.42347478866577
0.6909297789466934,104.44119954109192
0.6909295086616288,104.45975303649902
0.6909294989994629,104.47753572463989
0.6909292288009583,104.49589562416077
0.6909292192213434,104.51356339454651
0.6909289491093495,104.53198885917664
0.6909289396122492,104.54960370063782
0.6909286695867164,104.56780552864075
0.6909286601720942,104.5852677822113
0.6909283902329731,104.60369491577148
0.690928380900793,104.62144207954407
0.6909281110480342,104.63999652862549
0.6909281017982597,104.65776515007019
0.6909278320318137,104.67587471008301
0.6909278228644088,104.6934220790863
0.6909275531842265,104.71158266067505
0.6909275440991544,104.72899389266968
0.6909272745051859,104.74715566635132
0.6909272655024113,104.76474785804749
0.6909269959946076,104.78347778320312
0.6909269870740938,104.80107951164246
0.6909267176524058,104.81904888153076
0.690926708814117,104.8364839553833
0.6909264394784952,104.85469269752502
0.6909264307223949,104.87208008766174
0.6909261614727898,104.8902816772461
0.6909261527988427,104.90793561935425
0.6909258836352055,104.92608785629272
0.690925875043375,104.94361734390259
0.6909256059656561,104.96214365959167
0.6909255974559063,104.9801516532898
0.6909253284640574,104.99881839752197
0.6909253200363523,105.01670432090759
0.6909250511303234,105.03488278388977
0.6909250427846273,105.05261611938477
0.6909247739643701,105.07101559638977
0.6909247657006468,105.08870577812195
0.690924496966112,105.10709238052368
0.6909244887843253,105.12476253509521
0.690924220135464,105.14279079437256
0.6909242120355784,105.16049695014954
0.6909239434723415,105.17896795272827
0.6909239354543211,105.19681572914124
0.6909236669766602,105.21576023101807
0.6909236590404693,105.23392605781555
0.6909233906483345,105.25288724899292
0.6909233827939371,105.27069044113159
0.6909231144872805,105.28962445259094
0.6909231067146407,105.30800008773804
0.6909228384934133,105.32693934440613
0.6909228308024957,105.34510254859924
0.6909225626666486,105.3641152381897
0.6909225550574172,105.38220477104187
0.6909222870069021,105.40124273300171
0.6909222794793209,105.41910696029663
0.6909220115140889,105.43725824356079
0.6909220040681229,105.45466899871826
0.6909217361881248,105.47254967689514
0.690921728823738,105.48985266685486
0.6909214610289256,105.50820708274841
0.6909214537460825,105.526193857193
0.6909211860364072,105.54511070251465
0.6909211788350724,105.56286978721619
0.6909209112104854,105.58096170425415
0.690920904090623,105.59857940673828
0.6909206365510762,105.61675691604614
0.6909206295126505,105.63425421714783
0.6909203620580953,105.65253806114197
0.690920355101071,105.67004632949829
0.6909200877314587,105.68808460235596
0.6909200808558005,105.70593237876892
0.690919813571083,105.72420692443848
0.6909198067767555,105.74167609214783
0.6909195395768835,105.76031684875488
0.690919532863851,105.77801179885864
0.6909192657487775,105.7965669631958
0.6909192591170044,105.81420111656189
0.6909189920866803,105.83286356925964
0.6909189855361317,105.85074090957642
0.6909187185905088,105.86899089813232
0.690918712121149,105.88684678077698
0.6909184452601793,105.90589475631714
0.6909184388719729,105.92406845092773
0.6909181720956081,105.94275259971619
0.6909181657885198,105.96064925193787
0.6909178990967115,105.97935771942139
0.6909178928707062,105.99742674827576
0.6909176262634065,106.01621603965759
0.6909176201184487,106.03451585769653
0.6909173535956095,106.05350804328918
0.6909173475316641,106.07170557975769
0.690917081093237,106.09068489074707
0.690917075110269,106.10864424705505
0.6909168087562062,106.12739539146423
0.6909168028541801,106.145747423172
0.6909165365844337,106.1646454334259
0.6909165307633146,106.18300271034241
0.6909162645778363,106.20181083679199
0.6909162588375887,106.21985816955566
0.6909159927363308,106.23886203765869
0.69091598707692,106.2568621635437
0.6909157210598343,106.27552676200867
0.6909157154812251,106.29385614395142
0.6909154495482643,106.31301808357239
0.6909154440504212,106.33133435249329
0.6909151782015371,106.35041451454163
0.6909151727844254,106.3687424659729
0.6909149070195703,106.3878800868988
0.690914901683155,106.40641903877258
0.6909146360022811,106.42550253868103
0.6909146307465271,106.44395565986633
0.6909143651495865,106.46301245689392
0.6909143599744593,106.48106908798218
0.690914094461404,106.49993228912354
0.6909140893668684,106.517893075943
0.6909138239376511,106.53673267364502
0.690913818923672,106.55461025238037
0.6909135535782456,106.57297587394714
0.6909135486447878,106.59057450294495
0.6909132833831044,106.60914206504822
0.6909132785301335,106.62691593170166
0.6909130133521451,106.64569520950317
0.6909130085796267,106.66369724273682
0.6909127434852854,106.68271136283875
0.6909127387931842,106.70101404190063
0.6909124737824432,106.71987318992615
0.6909124691707246,106.7376778125763
0.6909122042435363,106.75651454925537
0.6909121997121651,106.77462458610535
0.690911934868482,106.79343032836914
0.690911930417424,106.81172585487366
0.6909116656571989,106.83078122138977
0.6909116612864188,106.84900999069214
0.6909113966096044,106.86804246902466
0.6909113923190676,106.88661360740662
0.6909111277256166,106.90576791763306
0.6909111235152887,106.92408442497253
0.6909108590051533,106.94319128990173
0.6909108548749996,106.96148586273193
0.6909105904481327,106.98044943809509
0.690910586398119,106.99858355522156
0.6909103220544734,107.01753211021423
0.6909103180845646,107.03588485717773
0.6909100538240931,107.05489945411682
0.6909100499342549,107.07321691513062
0.6909097857569104,107.09200048446655
0.6909097819471077,107.11034989356995
0.6909095178528435,107.12925314903259
0.690909514123042,107.1471061706543
0.6909092501118104,107.16557502746582
0.6909092464619765,107.1835527420044
0.6909089825337305,107.20238995552063
0.6909089789638286,107.2201406955719
0.6909087151185208,107.23830723762512
0.6909087116285173,107.25571727752686
0.6909084478661014,107.27396368980408
0.6909084444559614,107.29189324378967
0.69090818077639,107.31058812141418
0.6909081774460795,107.32842016220093
0.690907913849306,107.3470025062561
0.69090791059879,107.36513423919678
0.690907647084767,107.38425850868225
0.6909076439140117,107.40242648124695
0.690907380482693,107.42134857177734
0.6909073773916636,107.4397463798523
0.6909071140430019,107.45870637893677
0.6909071110316649,107.47675776481628
0.6909068477656135,107.49509286880493
0.6909068448339337,107.51293706893921
0.6909065816504459,107.53156352043152
0.6909065787983897,107.5494077205658
0.6909063156974184,107.56788110733032
0.6909063129249514,107.58556461334229
0.6909060499064505,107.6045138835907
0.6909060472135384,107.6224365234375
0.690905784277461,107.64106869697571
0.6909057816640698,107.65888476371765
0.6909055188103687,107.67807912826538
0.6909055162764642,107.69621968269348
0.6909052535050935,107.71531510353088
0.6909052510506416,107.73348116874695
0.6909049883615542,107.75229907035828
0.6909049859865208,107.7704861164093
0.6909047233796707,107.78887605667114
0.6909047210840217,107.80641436576843
0.6909044585593621,107.8248016834259
0.6909044563430633,107.84324145317078
0.6909041939005475,107.8618676662445
0.6909041917635654,107.87988805770874
0.6909039294031472,107.89867997169495
0.6909039273454473,107.91686773300171
0.6909036650670803,107.93547415733337
0.6909036630886283,107.95324063301086
0.6909034008922669,107.9719865322113
0.6909033989930294,107.98997807502747
0.6909031368786259,108.00870966911316
0.6909031350585688,108.02626490592957
0.6909028730260774,108.04484844207764
0.6909028712851673,108.0629620552063
0.6909026093345421,108.08131504058838
0.6909026076727441,108.09941959381104
0.6909023458039384,108.11815595626831
0.6909023442212197,108.13589358329773
0.6909020824341873,108.15445613861084
0.6909020809305132,108.17262291908264
0.6909018192252081,108.1915237903595
0.6909018178005456,108.20965552330017
0.6909015561769213,108.2282543182373
0.6909015548312362,108.24635577201843
0.6909012932892468,108.2650876045227
0.6909012920225055,108.28313112258911
0.690901030562105,108.30214524269104
0.6909010293742733,108.32042956352234
0.6909007679954159,108.33946585655212
0.690900766886461,108.35761451721191
0.6909005055891001,108.37625169754028
0.6909005045589872,108.39394617080688
0.690900243343077,108.41285943984985
0.6909002423917732,108.43107390403748
0.6908999812572679,108.44975280761719
0.6908999803847395,108.4678418636322
0.690899719331593,108.48669099807739
0.6908997185378062,108.50431108474731
0.6908994575659726,108.5231626033783
0.690899456850894,108.54140162467957
0.6908991959603277,108.5603678226471
0.6908991953239234,108.57895493507385
0.6908989345145784,108.59808778762817
0.6908989339568151,108.61635136604309
0.6908986732286455,108.63509893417358
0.6908986727494897,108.65292620658875
0.6908984121024498,108.67107343673706
0.6908984117018677,108.68863010406494
0.690898151135912,108.70724701881409
0.6908981508138706,108.72527956962585
0.6908978903289535,108.74403285980225
0.6908978900854188,108.7618772983551
0.6908976296814939,108.78059339523315
0.6908976295164333,108.79905104637146
0.6908973691934555,108.81766963005066
0.6908973691068347,108.8352382183075
0.6908971088647584,108.8538727760315
0.6908971088565449,108.87203335762024
0.690896848695324,108.89083313941956
0.690896848765484,108.90863823890686
0.6908965886850733,108.92688059806824
0.6908965888335733,108.94489741325378
0.6908963288339277,108.96319270133972
0.6908963290607345,108.98081183433533
0.6908960691418079,108.9990701675415
0.6908960694468887,109.01646304130554
0.690895809608636,109.03467440605164
0.6908958099919568,109.05255508422852
0.6908955502343326,109.07112240791321
0.6908955506958606,109.08884930610657
0.6908952910188194,109.1074435710907
0.6908952915585214,109.12512135505676
0.6908950319620177,109.14343571662903
0.6908950325798602,109.16116333007812
0.690894773063849,109.17947697639465
0.6908947737597992,109.19699597358704
0.6908945143242352,109.21517181396484
0.6908945150982597,109.23274159431458
0.6908942557430976,109.25088357925415
0.6908942565951632,109.26837396621704
0.6908939973203577,109.28670382499695
0.6908939982504315,109.30476975440979
0.6908937390559375,109.32357835769653
0.6908937400639864,109.34166646003723
0.6908934809497584,109.36037111282349
0.6908934820357499,109.37821984291077
0.690893223001743,109.39699196815491
0.6908932241656432,109.41482186317444
0.6908929652118123,109.43335008621216
0.6908929664535887,109.4509060382843
0.6908927075798887,109.46917963027954
0.6908927088995084,109.48707914352417
0.6908924501058945,109.505699634552
0.6908924515033239,109.52320456504822
0.6908921927897509,109.54103565216064
0.690892194264958,109.55836486816406
0.6908919356313805,109.576824426651
0.6908919371843321,109.59415340423584
0.6908916786307058,109.61232852935791
0.6908916802613686,109.6295337677002
0.6908914217876485,109.64727759361267
0.6908914234959899,109.66475057601929
0.6908911651021309,109.68280959129333
0.690891166888118,109.7001085281372
0.6908909085740753,109.71839952468872
0.6908909104376755,109.73609614372253
0.6908906522034043,109.75433826446533
0.6908906541445848,109.77177691459656
0.6908903959900403,109.78993391990662
0.6908903980087681,109.80730819702148
0.6908901399339059,109.82510590553284
0.690890142030148,109.84238958358765
0.6908898840349231,109.8602843284607
0.6908898862086474,109.87793731689453
0.6908896282930149,109.89622163772583
0.6908896305441885,109.9139575958252
0.6908893727081042,109.93255233764648
0.6908893750366943,109.95043849945068
0.6908891172801128,109.96850824356079
0.6908891196860871,109.98593068122864
0.6908888620089645,110.00460910797119
0.6908888644922901,110.02269887924194
0.6908886068945814,110.04132008552551
0.6908886094552259,110.05941534042358
0.6908883519368868,110.07794165611267
0.6908883545748176,110.09553718566895
0.6908880971358033,110.11402177810669
0.6908880998509876,110.13159227371216
0.6908878424912543,110.1502571105957
0.6908878452836597,110.1679756641388
0.6908875880031625,110.18654251098633
0.690887590872756,110.20436906814575
0.6908873336714505,110.22341465950012
0.6908873366182007,110.24176073074341
0.6908870794960423,110.26063060760498
0.690887082519916,110.27884769439697
0.690886825476861,110.29787302017212
0.6908868285778257,110.31627297401428
0.6908865716138295,110.33494448661804
0.6908865747918529,110.35330414772034
0.6908863179068705,110.37194728851318
0.6908863211619207,110.38966488838196
0.6908860643559088,110.40818953514099
0.6908860676879527,110.4260880947113
0.6908858109608665,110.44473195075989
0.6908858143698723,110.4623510837555
0.6908855577216677,110.48092818260193
0.690885561207603,110.49867939949036
0.690885304638236,110.51741600036621
0.6908853082010684,110.53543853759766
0.6908850517104951,110.55369019508362
0.6908850553501918,110.57116675376892
0.6908847989383676,110.5897626876831
0.6908848026548972,110.6075177192688
0.6908845463217781,110.62593078613281
0.6908845501151079,110.64344000816345
0.69088429386065,110.66180157661438
0.6908842977307477,110.67958092689514
0.6908840415549072,110.69827365875244
0.690884045501741,110.71633338928223
0.6908837894044735,110.73497152328491
0.690883793428011,110.75289583206177
0.6908835374092729,110.77138590812683
0.6908835415094821,110.78888535499573
0.6908832855692288,110.80693507194519
0.6908832897460775,110.82432246208191
0.6908830338842663,110.8424961566925
0.6908830381377221,110.8600664138794
0.690882782354308,110.87841629981995
0.6908827866843393,110.89636158943176
0.6908825309792792,110.9148759841919
0.6908825353858535,110.93231225013733
0.6908822797591034,110.9502432346344
0.690882284242189,110.96778225898743
0.690882028693705,110.98592114448547
0.6908820332532699,111.00320291519165
0.6908817777830081,111.03195095062256
0.6908817824190204,111.04964399337769
0.6908815270269374,111.06776523590088
0.6908815317393647,111.08540153503418
0.6908812764254171,111.10356140136719
0.6908812812142275,111.12095475196838
0.6908810259783711,111.13917946815491
0.6908810308435335,111.15715479850769
0.6908807756857246,111.17583107948303
0.6908807806272061,111.19350814819336
0.6908805255474019,111.2118923664093
0.6908805305651711,111.22958278656006
0.6908802755633269,111.24776220321655
0.6908802806573523,111.26555728912354
0.6908800257334257,111.28383302688599
0.6908800309036749,111.30139303207397
0.6908797760576215,111.31952977180481
0.6908797813040629,111.33691668510437
0.6908795265358398,111.3551549911499
0.6908795318584414,111.37301182746887
0.6908792771680052,111.39136171340942
0.6908792825667357,111.40894889831543
0.6908790279540428,111.42737817764282
0.69087903342887,111.44504451751709
0.6908787788938767,111.46302533149719
0.6908787844447694,111.48073029518127
0.6908785299874327,111.49899291992188
0.6908785356143589,111.51638674736023
0.6908782812346353,111.53431487083435
0.6908782869375634,111.55212235450745
0.69087803263541,111.57096862792969
0.6908780384143084,111.58862257003784
0.690877784189681,111.60684967041016
0.6908777900445182,111.62423896789551
0.6908775358973748,111.64221572875977
0.6908775418281189,111.65982222557068
0.6908772877584158,111.67860221862793
0.690877293765035,111.696204662323
0.690877039772729,111.7142550945282
0.6908770458551922,111.73170614242554
0.6908767919402402,111.74970388412476
0.6908767980985158,111.76735472679138
0.6908765442608745,111.78585004806519
0.6908765504949308,111.80389165878296
0.6908762967345575,111.82253336906433
0.6908763030443631,111.8405179977417
0.6908760493612145,111.85907006263733
0.6908760557467379,111.87670516967773
0.6908758021407712,111.89511156082153
0.690875808601981,111.91273403167725
0.6908755550731528,111.93139314651489
0.6908755616100176,111.94890427589417
0.6908753081582851,111.9670033454895
0.6908753147707739,111.98472881317139
0.6908750613960942,112.00281500816345
0.690875068084175,112.02012181282043
0.6908748147865056,112.03808665275574
0.6908748215501468,112.05547022819519
0.690874568329444,112.07347536087036
0.6908745751686154,112.09091401100159
0.6908743220248369,112.1089301109314
0.6908743289395064,112.12651133537292
0.6908740758726095,112.14493322372437
0.6908740828627458,112.16251015663147
0.6908738298726873,112.18046116828918
0.6908738369382592,112.19795513153076
0.690873584024997,112.21631217002869
0.690873591165973,112.23422384262085
0.6908733383294641,112.2529067993164
0.6908733455458133,112.27069282531738
0.6908730927860146,112.28924822807312
0.6908731000777062,112.30718636512756
0.6908728473945751,112.32553362846375
0.6908728547615776,112.34308981895447
0.6908726021550717,112.36142349243164
0.6908726095973534,112.37946391105652
0.6908723570674303,112.39823055267334
0.6908723645849608,112.41617107391357
0.6908721121315775,112.4347596168518
0.6908721197243257,112.45246624946594
0.6908718673474398,112.47100734710693
0.6908718750153742,112.48871088027954
0.6908716227149433,112.50716829299927
0.6908716304580326,112.52519035339355
0.690871378234014,112.54393124580383
0.6908713860522278,112.56164526939392
0.6908711339045793,112.58046627044678
0.6908711417978861,112.59875464439392
0.6908708897265651,112.6174373626709
0.690870897694934,112.63497829437256
0.6908706456998984,112.65327000617981
0.6908706537432985,112.67090129852295
0.6908704018245055,112.68918371200562
0.6908704099429058,112.70669460296631
0.6908701581003136,112.72495007514954
0.6908701662936831,112.74230933189392
0.6908699145272487,112.76023840904236
0.6908699227955566,112.77785420417786
0.6908696711052383,112.79605078697205
0.6908696794484535,112.81364274024963
0.6908694278342086,112.8315646648407
0.6908694362523005,112.84906911849976
0.690869184714087,112.86742854118347
0.6908691932070248,112.88514161109924
0.6908689417448002,112.9034435749054
0.690868950312553,112.92109560966492
0.6908686989262757,112.93946981430054
0.6908687075688126,112.9573085308075
0.6908684562584398,112.9757673740387
0.6908684649757301,112.99349999427795
0.6908682137412204,113.01200675964355
0.6908682225332329,113.02989554405212
0.6908679713745439,113.04813241958618
0.6908679802412483,113.06559729576111
0.6908677291583377,113.08360743522644
0.6908677380997033,113.10140037536621
0.6908674870925294,113.1202495098114
0.6908674961085253,113.13814234733582
0.6908672451770462,113.15673565864563
0.6908672542676416,113.17424535751343
0.6908670034118153,113.19263172149658
0.6908670125769797,113.21030187606812
0.6908667617967639,113.22896933555603
0.690866771036467,113.24673581123352
0.6908665203318202,113.26548528671265
0.6908665296460307,113.28389596939087
0.6908662790169108,113.30304074287415
0.6908662884055985,113.32123446464539
0.6908660378519635,113.33972334861755
0.6908660473150983,113.35730838775635
0.6908657968369067,113.37559032440186
0.6908658063744573,113.39324593544006
0.690865555971667,113.41185712814331
0.6908655655836035,113.4299521446228
0.6908653152561726,113.44895958900452
0.6908653249424639,113.46699142456055
0.6908650746903514,113.48594522476196
0.690865084450967,113.50425982475281
0.6908648342741308,113.52319264411926
0.6908648441090407,113.54149317741394
0.6908645940074389,113.5601692199707
0.6908646039166125,113.57785058021545
0.6908643538902038,113.59643292427063
0.6908643638736104,113.614501953125
0.6908641139223533,113.63308000564575
0.6908641239799624,113.65046072006226
0.6908638741038147,113.66858506202698
0.6908638842355967,113.68608593940735
0.6908636344345174,113.70419955253601
0.6908636446404411,113.72177004814148
0.6908633949143885,113.74003171920776
0.6908634051944244,113.75763058662415
0.6908631555433565,113.7760636806488
0.6908631658974735,113.7940423488617
0.6908629163213498,113.81254076957703
0.690862926749518,113.83044219017029
0.6908626772482962,113.84925889968872
0.6908626877504854,113.86705541610718
0.6908624383241241,113.88575458526611
0.690862448900304,113.90375781059265
0.6908621995487624,113.92253589630127
0.6908622101989024,113.9404923915863
0.6908619609221389,113.959308385849
0.6908619716462092,113.9773302078247
0.6908617224441822,113.9958884716034
0.6908617332421525,114.01394295692444
0.6908614841148211,114.03275156021118
0.690861494986661,114.05032110214233
0.6908612459339838,114.06906390190125
0.690861256879663,114.08706665039062
0.6908610079015991,114.10564112663269
0.690861018921088,114.12342309951782
0.6908607700175952,114.14172697067261
0.690860781110864,114.15929365158081
0.6908605322819015,114.17778182029724
0.6908605434489193,114.19524431228638
0.6908602946944465,114.21335005760193
0.6908603059351838,114.23085737228394
0.6908600572551588,114.24860215187073
0.6908600685695852,114.26589560508728
0.6908598199639672,114.28377962112427
0.6908598313520529,114.30170106887817
0.6908595828208007,114.32033586502075
0.6908595942825155,114.33827614784241
0.6908593458255887,114.35698318481445
0.6908593573609029,114.37476778030396
0.6908591089782595,114.39304161071777
0.6908591205871429,114.41059041023254
0.6908588722787428,114.42883133888245
0.6908588839611655,114.44637537002563
0.6908586357269673,114.46480298042297
0.6908586474828994,114.48248982429504
0.690858399322862,114.5009274482727
0.6908584111522738,114.5187919139862
0.6908581630663565,114.53765726089478
0.6908581749692176,114.55566263198853
0.6908579269573796,114.57435321807861
0.6908579389336609,114.59203100204468
0.6908576909958611,114.61058020591736
0.6908577030455323,114.62858414649963
0.69085745518173,114.64761424064636
0.6908574673047612,114.66611051559448
0.6908572195149156,114.68522262573242
0.6908572317112771,114.70321345329285
0.6908569839953477,114.72202014923096
0.6908569962650095,114.74015736579895
0.6908567486229554,114.7589910030365
0.6908567609658882,114.77705502510071
0.6908565133976684,114.79600715637207
0.6908565258138425,114.81417274475098
0.6908562783194164,114.83307313919067
0.6908562908088018,114.85118103027344
0.6908560433881289,114.86966633796692
0.6908560559506961,114.8876142501831
0.6908558086037355,114.90622305870056
0.6908558212394551,114.92408895492554
0.6908555739661661,114.94272661209106
0.6908555866750079,114.96049737930298
0.6908553394753504,114.97954058647156
0.6908553522572849,114.9979407787323
0.6908551051312183,115.01659226417542
0.6908551179862159,115.03437995910645
0.6908548709336995,115.05267286300659
0.6908548838617309,115.0707015991211
0.690854636882724,115.08942365646362
0.6908546498837596,115.10702633857727
0.6908544029782222,115.12538290023804
0.690854416052232,115.14302778244019
0.6908541692201232,115.16149139404297
0.6908541823670779,115.17913317680359
0.6908539356083577,115.19746208190918
0.6908539488282281,115.21560597419739
0.6908537021428559,115.2346088886261
0.6908537154356122,115.25269174575806
0.6908534688235475,115.27167749404907
0.6908534821891601,115.28991842269897
0.6908532356503632,115.30883169174194
0.690853249088803,115.3270308971405
0.6908530026232327,115.34597611427307
0.6908530161344701,115.36412191390991
0.6908527697420869,115.38314390182495
0.6908527833260928,115.40139484405518
0.6908525370068554,115.42035365104675
0.6908525506636003,115.4385290145874
0.6908523044174697,115.45756697654724
0.690852318146924,115.47599840164185
0.6908520719738594,115.49510073661804
0.6908520857759938,115.51355528831482
0.690851839675955,115.5326132774353
0.6908518535507405,115.55087900161743
0.6908516075236875,115.56932401657104
0.6908516214710945,115.58717656135559
0.6908513755169874,115.60605359077454
0.6908513895369868,115.62424349784851
0.6908511436557851,115.64310026168823
0.6908511577483473,115.66143989562988
0.6908509119400111,115.68046426773071
0.6908509261051076,115.69859957695007
0.690850680369597,115.71759724617004
0.6908506946071976,115.7356436252594
0.6908504489444726,115.75405597686768
0.6908504632545489,115.7718117237091
0.6908502176645692,115.79023027420044
0.6908502320470916,115.80784749984741
0.6908499865298176,115.82587504386902
0.6908500009847571,115.84341716766357
0.6908497555401487,115.86166310310364
0.6908497700674764,115.87949252128601
0.6908495246954938,115.89823579788208
0.69084953929518,115.91621375083923
0.6908492939957835,115.93499326705933
0.6908493086677996,115.95277047157288
0.6908490634409492,115.97110486030579
0.6908490781852658,115.98878502845764
0.6908488330309214,116.00755715370178
0.6908488478475096,116.02547025680542
0.6908486027656319,116.0440104007721
0.6908486176544628,116.06178522109985
0.6908483726450116,116.08027267456055
0.6908483876060563,116.09802722930908
0.6908481426689919,116.1166033744812
0.690848157702221,116.1347086429596
0.6908479128375044,116.15333652496338
0.6908479279428889,116.17085099220276
0.6908476831504796,116.18872094154358
0.6908476983279909,116.20599293708801
0.6908474536078496,116.22413659095764
0.690847468857459,116.24146056175232
0.6908472242095457,116.2593355178833
0.6908472395312234,116.27657914161682
0.6908469949554994,116.2949116230011
0.6908470103492172,116.31296110153198
0.6908467658456421,116.33190035820007
0.6908467813113709,116.34997963905334
0.6908465368799053,116.36858201026917
0.6908465524176165,116.38650608062744
0.6908463080582212,116.40544867515564
0.6908463236678856,116.42367362976074
0.6908460793805209,116.44278407096863
0.6908460950621098,116.4611303806305
0.6908458508467362,116.48019289970398
0.6908458666002211,116.49806141853333
0.6908456224567991,116.51640939712524
0.6908456382821507,116.5342972278595
0.6908453942106411,116.55300641059875
0.6908454101078313,116.57054281234741
0.6908451661081947,116.5889093875885
0.6908451820771943,116.60688138008118
0.690844938149391,116.62591767311096
0.6908449541901714,116.6441581249237
0.6908447103341623,116.66302108764648
0.6908447264466949,116.68101024627686
0.690844482662441,116.69993233680725
0.6908444988466969,116.7180106639862
0.6908442551341587,116.73681426048279
0.6908442713901093,116.75465440750122
0.6908440277492477,116.77325010299683
0.6908440440768644,116.79095554351807
0.6908438005076398,116.80940866470337
0.6908438169068942,116.82713079452515
0.6908435734092675,116.8457100391388
0.6908435898801307,116.86356735229492
0.6908433464540631,116.88216376304626
0.6908433629965067,116.89966130256653
0.6908431196419587,116.9180634021759
0.690843136255954,116.93569111824036
0.6908428929728866,116.95394682884216
0.6908429096584054,116.9714674949646
0.6908426664467794,116.98993825912476
0.6908426832037928,117.00784134864807
0.6908424400635694,117.02676200866699
0.690842456892049,117.04453349113464
0.6908422138231888,117.06289172172546
0.6908422307231066,117.08064770698547
0.6908419877255709,117.098876953125
0.6908420046968978,117.116459608078
0.6908417617706475,117.13472938537598
0.6908417788133553,117.15255904197693
0.6908415359583515,117.17098498344421
0.6908415530724118,117.18880009651184
0.6908413102886153,117.2077054977417
0.6908413274739997,117.22572803497314
0.6908410847613721,117.24445676803589
0.6908411020180524,117.26242303848267
0.690840859376554,117.28112530708313
0.6908408767045019,117.2988669872284
0.6908406341340945,117.31743025779724
0.6908406515332812,117.33520364761353
0.6908404090339259,117.35407280921936
0.6908404265043235,117.37170124053955
0.6908401840759815,117.39021229743958
0.6908402016175612,117.40807008743286
0.6908399592601939,117.42654538154602
0.6908399768729276,117.44402384757996
0.6908397345864962,117.46192216873169
0.6908397522703559,117.4795413017273
0.690839510054821,117.49831461906433
0.6908395278097786,117.51614546775818
0.6908392856651023,117.53475594520569
0.6908393034911294,117.55273580551147
0.6908390614172727,117.57135534286499
0.6908390793143407,117.5888888835907
0.6908388373112649,117.60704946517944
0.6908388552793464,117.62472343444824
0.690838613347013,117.64275574684143
0.6908386313860789,117.66002464294434
0.6908383895244495,117.67824149131775
0.6908384076344724,117.69562101364136
0.6908381658435081,117.71402978897095
0.6908381840244594,117.73212552070618
0.6908379423041221,117.75082921981812
0.6908379605559741,117.76870608329773
0.6908377189062246,117.78697180747986
0.6908377372289491,117.80445194244385
0.6908374956497494,117.82262396812439
0.6908375140433182,117.84033203125
0.6908372725346299,117.85859727859497
0.690837290999015,117.87605619430542
0.6908370495607996,117.89467334747314
0.6908370680959729,117.91261863708496
0.6908368267281918,117.93139290809631
0.6908368453341255,117.94940996170044
0.6908366040367406,117.9680438041687
0.6908366227134065,117.98591256141663
0.6908363814863789,118.00440192222595
0.6908364002337495,118.02183794975281
0.6908361590770413,118.04055190086365
0.6908361778950883,118.05875134468079
0.6908359368086611,118.07761693000793
0.6908359556973565,118.09542346000671
0.6908357146811721,118.11412739753723
0.690835733640488,118.1317846775055
0.6908354926945081,118.15044283866882
0.6908355117244164,118.16834568977356
0.690835270848603,118.18693947792053
0.6908352899490763,118.2046411037445
0.6908350491433908,118.22290754318237
0.6908350683144012,118.24031209945679
0.6908348275788059,118.25831532478333
0.690834846820325,118.275887966156
0.6908346061547813,118.29440426826477
0.6908346254667823,118.31196713447571
0.6908343848712517,118.33006477355957
0.6908344042537062,118.34747338294983
0.6908341637281515,118.36591291427612
0.6908341831810314,118.38365578651428
0.6908339427254142,118.40176057815552
0.6908339622486923,118.4190924167633
0.6908337218629743,118.43750309944153
0.6908337414566226,118.45519208908081
0.6908335011407662,118.47369432449341
0.6908335208047572,118.49157357215881
0.6908332805587241,118.50998902320862
0.6908333002930297,118.52765226364136
0.6908330601167819,118.54599714279175
0.6908330799213748,118.56362295150757
0.6908328398148744,118.58204793930054
0.6908328596897267,118.59938168525696
0.6908326196529362,118.61733603477478
0.6908326395980205,118.6347644329071
0.6908323996309015,118.65278768539429
0.69083241964619,118.6701123714447
0.6908321797487048,118.68828225135803
0.6908321998341698,118.70558547973633
0.6908319600062807,118.72340202331543
0.690831980161895,118.74081158638
0.6908317404035632,118.7594108581543
0.6908317606292994,118.77705454826355
0.6908315209404884,118.79526495933533
0.6908315412363182,118.81289839744568
0.6908313016169898,118.8312292098999
0.6908313219828857,118.84874987602234
0.6908310824330022,118.86676263809204
0.6908311028689376,118.88404631614685
0.6908308633884608,118.90195417404175
0.6908308838944076,118.91937732696533
0.6908306444833003,118.93758368492126
0.6908306650592306,118.955153465271
0.6908304257174556,118.97346830368042
0.6908304463633425,118.99090123176575
0.6908302070908611,119.00928354263306
0.6908302278066774,119.0265600681305
0.6908299886034528,119.04448366165161
0.6908300093891704,119.06170654296875
0.6908297702551648,119.07994484901428
0.6908297911107567,119.09753561019897
0.6908295520459319,119.11545825004578
0.690829572971371,119.13268232345581
0.6908293339756905,119.15058469772339
0.6908293549709489,119.16818475723267
0.6908291160443745,119.18603682518005
0.6908291371094247,119.20318794250488
0.6908288982519193,119.22107481956482
0.6908289193867351,119.23822474479675
0.6908286805982606,119.255930185318
0.690828701802814,119.27318930625916
0.6908284630833336,119.29117703437805
0.6908284843575968,119.30840921401978
0.6908282457070729,119.32628297805786
0.6908282670510193,119.34362721443176
0.6908280284694148,119.36170744895935
0.6908280498830168,119.37912726402283
0.6908278113702939,119.39700984954834
0.6908278328535243,119.41416001319885
0.6908275944096459,119.43185830116272
0.690827615962478,119.44942450523376
0.6908273775874068,119.46733212471008
0.690827399209813,119.48488092422485
0.6908271609035109,119.50328373908997
0.6908271825954643,119.52090334892273
0.6908269443578953,119.53879880905151
0.6908269661193683,119.5561683177948
0.6908267279504945,119.57434725761414
0.6908267497814601,119.59221005439758
0.6908265116812443,119.61083602905273
0.6908265335816759,119.62842798233032
0.6908262955500808,119.64652490615845
0.6908263175199506,119.66378974914551
0.6908260795569393,119.68153715133667
0.690826101596221,119.69890880584717
0.6908258637017564,119.71688532829285
0.690825885810422,119.7341251373291
0.6908256479844671,119.75190162658691
0.6908256701624903,119.76937937736511
0.6908254324050074,119.7877631187439
0.690825454652361,119.80513215065002
0.6908252169633134,119.82294058799744
0.6908252392799703,119.84008741378784
0.690825001659321,119.8578634262085
0.6908250240452539,119.87508153915405
0.6908247864929662,119.8927640914917
0.6908248089481485,119.91005730628967
0.690824571464185,119.92821145057678
0.6908245939885899,119.94569444656372
0.6908243565729133,119.96390199661255
0.690824379166514,119.98149847984314
0.690824141819088,120.00018835067749
0.6908241644818568,120.01779460906982
0.6908239272026444,120.03613090515137
0.6908239499345549,120.05396008491516
0.6908237127235192,120.0719404220581
0.6908237355245446,120.08929824829102
0.6908234983816484,120.1077172756195
0.6908235212517618,120.12526559829712
0.6908232841769684,120.14331603050232
0.6908233071161431,120.16062998771667
0.6908230701094156,120.17926335334778
0.6908230931176244,120.19715070724487
0.6908228561789266,120.21587443351746
0.6908228792561428,120.23394632339478
0.6908226423854374,120.25282406806946
0.6908226655316344,120.27044749259949
0.6908224287288846,120.28899049758911
0.6908224519440358,120.30716156959534
0.6908222152092051,120.32610821723938
0.6908222384932833,120.34418749809265
0.6908220018263348,120.36261487007141
0.6908220251793136,120.38058233261108
0.6908217885802106,120.3990159034729
0.6908218120020632,120.41627502441406
0.6908215754707695,120.4341037273407
0.690821598961469,120.45141911506653
0.6908213624979479,120.46922945976257
0.6908213860574678,120.48655724525452
0.6908211496616823,120.50425052642822
0.6908211732899961,120.52165293693542
0.6908209369619097,120.53964686393738
0.6908209606589909,120.5568790435791
0.6908207243985671,120.57467198371887
0.6908207481643888,120.59224510192871
0.6908205119715911,120.61042022705078
0.6908205358061266,120.62766575813293
0.6908202996809185,120.64557600021362
0.6908203235841416,120.6630380153656
0.6908200875264868,120.68140363693237
0.6908201114983704,120.69892048835754
0.6908198755082325,120.71727919578552
0.6908198995487503,120.73462891578674
0.6908196636260925,120.75235605239868
0.6908196877352183,120.76988244056702
0.6908194518800046,120.78831219673157
0.6908194760577114,120.80592679977417
0.690819240269905,120.82418632507324
0.6908192645161666,120.84149384498596
0.6908190287957316,120.85947370529175
0.6908190531105212,120.87674641609192
0.6908188174574212,120.89446258544922
0.690818841840713,120.91162657737732
0.6908186062549111,120.9294753074646
0.6908186307066781,120.94673252105713
0.6908183951881387,120.96482372283936
0.6908184197083544,120.98216080665588
0.6908181842570411,121.00050950050354
0.6908182088456795,121.01778292655945
0.6908179734615559,121.0355715751648
0.6908179981185906,121.0529396533966
0.6908177628016203,121.07088494300842
0.6908177875270253,121.08829069137573
0.6908175522771722,121.10606622695923
0.6908175770709202,121.12355542182922
0.6908173418881487,121.14181280136108
0.6908173667502135,121.15909314155579
0.6908171316344874,121.17722392082214
0.6908171565648432,121.19470524787903
0.6908169215161256,121.21245265007019
0.6908169465147462,121.22974681854248
0.6908167115330018,121.24749565124512
0.6908167365998605,121.26471662521362
0.6908165016850526,121.2824821472168
0.6908165268201232,121.29977464675903
0.6908162919722163,121.31768345832825
0.690816317175473,121.33507180213928
0.6908160823944306,121.35302782058716
0.6908161076658468,121.37022161483765
0.6908158729516333,121.38806009292603
0.690815898291183,121.40556979179382
0.690815663643762,121.42357420921326
0.6908156890514188,121.44088077545166
0.6908154544707549,121.45871019363403
0.6908154799464925,121.47590517997742
0.6908152454325499,121.49381446838379
0.6908152709763421,121.5110821723938
0.690815036529084,121.52934193611145
0.6908150621409056,121.54690504074097
0.690814827760297,121.56504201889038
0.6908148534401206,121.58238983154297
0.6908146191261254,121.60049510002136
0.6908146448739257,121.61821007728577
0.690814410626508,121.63669610023499
0.6908144364422587,121.65458488464355
0.6908142022613827,121.67325019836426
0.6908142281450578,121.69071960449219
0.6908139940306877,121.708820104599
0.6908140199822612,121.72649121284485
0.6908137859343613,121.74475646018982
0.6908138119538072,121.76201462745667
0.6908135779723416,121.7799813747406
0.6908136040596337,121.79744243621826
0.6908133701445669,121.81536841392517
0.6908133962996795,121.83355665206909
0.6908131624509757,121.85244989395142
0.6908131886738825,121.87045311927795
0.6908129548915062,121.88936829566956
0.6908129811821818,121.90727114677429
0.6908127474660968,121.92540645599365
0.6908127738245144,121.94275689125061
0.6908125401746861,121.96115159988403
0.6908125666008205,121.97849321365356
0.6908123330172127,121.99630117416382
0.6908123595110376,122.0135452747345
0.6908121259936145,122.03139090538025
0.6908121525551043,122.0487539768219
0.6908119191038312,122.06747508049011
0.6908119457329597,122.08558487892151
0.6908117123478,122.10418653488159
0.6908117390445419,122.12194657325745
0.6908115057254608,122.14034914970398
0.6908115324897898,122.15813851356506
0.6908112992367517,122.17644786834717
0.690811326068642,122.1940712928772
0.6908110928816115,122.21187496185303
0.6908111197810377,122.22914814949036
0.6908108866599791,122.24690055847168
0.6908109136269152,122.26413154602051
0.6908106805717933,122.281977891922
0.6908107076062134,122.29933619499207
0.6908104746169926,122.31728005409241
0.6908105017188714,122.33472943305969
0.6908102687955169,122.35263657569885
0.690810295964828,122.36990475654602
0.6908100631073041,122.38839983940125
0.6908100903440221,122.4064462184906
0.6908098575522936,122.42529344558716
0.690809884856393,122.44298076629639
0.6908096521304244,122.46130657196045
0.6908096795018791,122.47911882400513
0.6908094468416356,122.49717807769775
0.6908094742804205,122.51445269584656
0.6908092416858662,122.53274774551392
0.6908092691919553,122.55052661895752
0.6908090366630557,122.5687005519867
0.6908090642364232,122.58593273162842
0.6908088317731428,122.6038613319397
0.6908088594137634,122.6213116645813
0.6908086270160672,122.63948559761047
0.6908086547239154,122.65672445297241
0.6908084223917675,122.6747260093689
0.6908084501668179,122.69247484207153
0.6908082179001839,122.71065974235535
0.6908082457424105,122.72825837135315
0.6908080135412551,122.746906042099
0.6908080414506322,122.76471996307373
0.6908078093149207,122.78318548202515
0.6908078372914231,122.80071902275085
0.6908076052211201,122.81884598731995
0.6908076332647223,122.8362033367157
0.6908074012597931,122.85438179969788
0.6908074293704698,122.87193608283997
0.6908071974308786,122.88987064361572
0.6908072256086044,122.90706610679626
0.6908069937343165,122.92538547515869
0.6908070219790656,122.94289994239807
0.6908067901700465,122.96082496643066
0.6908068184817937,122.97808694839478
0.6908065867380084,122.99623250961304
0.6908066151167279,123.0134346485138
0.6908063834381409,123.03111124038696
0.6908064118838081,123.04825925827026
0.6908061802703851,123.06618237495422
0.6908062087829735,123.0837390422821
0.6908059772346796,123.10173153877258
0.6908060058141646,123.11900115013123
0.6908057743309649,123.1372537612915
0.6908058029773215,123.15507459640503
0.6908055715591807,123.17392587661743
0.6908056002723831,123.19165253639221
0.6908053689192667,123.20985007286072
0.6908053976992894,123.22723865509033
0.6908051664111632,123.24523973464966
0.690805195257981,123.26272583007812
0.6908049640348095,123.28144478797913
0.6908049929483971,123.29925298690796
0.690804761790146,123.31732773780823
0.6908047907704782,123.33477354049683
0.6908045596771127,123.35333967208862
0.6908045887241644,123.37114572525024
0.6908043576956499,123.38944458961487
0.690804386809396,123.40694403648376
0.6908041558456975,123.42586517333984
0.6908041850261126,123.44409584999084
0.6908039541271956,123.46291828155518
0.6908039833742545,123.48059344291687
0.6908037525400845,123.499107837677
0.6908037818537621,123.5168514251709
0.6908035510843047,123.53564739227295
0.6908035804645752,123.55375838279724
0.6908033497597956,123.57258892059326
0.6908033792066351,123.59026646614075
0.6908031485664985,123.60847353935242
0.6908031780798811,123.62589263916016
0.6908029475043531,123.64445209503174
0.690802977084254,123.66224241256714
0.6908027465733005,123.68026185035706
0.6908027762196942,123.69775652885437
0.6908025457732805,123.71639776229858
0.6908025754861423,123.73434329032898
0.6908023451042338,123.7531316280365
0.6908023748835382,123.77096486091614
0.6908021445661008,123.78978443145752
0.6908021744118235,123.80744624137878
0.6908019441588223,123.82568144798279
0.6908019740709376,123.84359288215637
0.6908017438823386,123.86233258247375
0.6908017738608221,123.8805022239685
0.6908015437365906,123.89950633049011
0.6908015737814169,123.91760587692261
0.6908013437215189,123.93622207641602
0.6908013738326629,123.95411109924316
0.6908011438370645,123.97270345687866
0.6908011740145014,123.99062919616699
0.6908009440831674,124.00929164886475
0.6908009743268727,124.02724099159241
0.6908007444597691,124.04612016677856
0.6908007747697172,124.06390380859375
0.6908005449668096,124.08262038230896
0.6908005753429763,124.10069847106934
0.690800345604231,124.11957550048828
0.6908003760465911,124.13748002052307
0.6908001463719734,124.15594482421875
0.6908001768805017,124.17361116409302
0.6907999472699781,124.19225096702576
0.6907999778446499,124.21015858650208
0.6907997482981855,124.22877836227417
0.690799778938976,124.24683165550232
0.6907995494565371,124.26572155952454
0.6907995801634217,124.2834689617157
0.6907993507449741,124.30238509178162
0.690799381517928,124.32051944732666
0.6907991521634372,124.33916234970093
0.6907991830024354,124.35694885253906
0.6907989537118681,124.37510395050049
0.6907989846168858,124.3928108215332
0.6907987553902072,124.411465883255
0.69079878636122,124.42914295196533
0.6907985571983966,124.44754719734192
0.6907985882353793,124.46506595611572
0.690798359136377,124.4832353591919
0.690798390239305,124.50098371505737
0.6907981612040893,124.51939821243286
0.6907981923729388,124.53690123558044
0.6907979634014763,124.5548107624054
0.6907979946362213,124.57240581512451
0.6907977657284778,124.590829372406
0.6907977970290943,124.60857486724854
0.6907975681850361,124.62711882591248
0.6907975995514996,124.64443492889404
0.6907973707710927,124.6632194519043
0.6907974022033778,124.68094539642334
0.6907971734865885,124.69906735420227
0.6907972049846712,124.71639108657837
0.6907969763314655,124.73446941375732
0.6907970078953214,124.7520124912262
0.6907967793056651,124.77035284042358
0.690796810935269,124.78799772262573
0.6907965824091292,124.8068528175354
0.6907966141044569,124.82507991790771
0.690796385641799,124.843998670578
0.6907964174028259,124.86202788352966
0.6907961890036163,124.88020944595337
0.6907962208303182,124.89784622192383
0.6907959924945233,124.91637396812439
0.6907960243868752,124.93417620658875
0.6907957961144614,124.95259428024292
0.6907958280724388,124.9700996875763
0.6907955998633724,124.98870158195496
0.6907956318869511,125.00684905052185
0.690795403741198,125.02584767341614
0.6907954358303532,125.0438015460968
0.6907952077478803,125.06268167495728
0.6907952399025878,125.08068752288818
0.6907950118833612,125.0993721485138
0.6907950441035965,125.11712837219238
0.6907948161475828,125.1351408958435
0.6907948484333215,125.15292549133301
0.6907946205404867,125.17140460014343
0.6907946528917044,125.18887424468994
0.6907944250620153,125.20766544342041
0.6907944574786877,125.22588205337524
0.6907942297121107,125.24486947059631
0.6907942621942132,125.26281237602234
0.6907940344907149,125.28177237510681
0.6907940670382233,125.30002450942993
0.69079383939777,125.31895518302917
0.69079387201066,125.33683347702026
0.6907936444332178,125.35564732551575
0.6907936771114653,125.37337923049927
0.6907934495970015,125.39131140708923
0.6907934823405817,125.40908241271973
0.6907932548890628,125.42763686180115
0.6907932876979517,125.44584274291992
0.690793060309344,125.46451735496521
0.6907930931835171,125.48205947875977
0.6907928658577872,125.50027799606323
0.6907928987972207,125.51813268661499
0.6907926715343352,125.53628516197205
0.6907927045390043,125.55351734161377
0.6907924773389305,125.57130265235901
0.6907925104088114,125.58879685401917
0.6907922832715152,125.60728788375854
0.6907923164065836,125.62509489059448
0.690792089332032,125.64370369911194
0.6907921225322635,125.66125321388245
0.6907918955204234,125.67984247207642
0.6907919287857942,125.69778108596802
0.6907917018366319,125.71624565124512
0.6907917351671178,125.73400568962097
0.6907915082806005,125.75270557403564
0.6907915416761768,125.7706549167633
0.690791314852271,125.78952622413635
0.6907913483129143,125.8073661327362
0.690791121551587,125.82537341117859
0.690791155077273,125.84310531616211
0.6907909283784908,125.86174178123474
0.690790961969195,125.87969756126404
0.690790735332925,125.89814829826355
0.6907907689886237,125.91564559936523
0.6907905424148327,125.93421649932861
0.6907905761355017,125.95222187042236
0.6907903496241568,125.97075891494751
0.6907903834097722,125.9884717464447
0.6907901569608397,126.00728487968445
0.6907901908113775,126.02522110939026
0.690789964424825,126.04395723342896
0.6907899983402609,126.06199407577515
0.6907897720160551,126.08047747612
0.6907898059963653,126.09808325767517
0.6907895797344732,126.11682677268982
0.6907896137796339,126.13451266288757
0.6907893875800223,126.15291833877563
0.6907894216900092,126.17038011550903
0.6907891955526455,126.1886899471283
0.6907892297274348,126.20620656013489
0.6907890036522858,126.22511625289917
0.6907890378918539,126.243239402771
0.6907888118788865,126.26168251037598
0.6907888461832089,126.2795524597168
0.690788620232391,126.29853010177612
0.6907886546014438,126.31675004959106
0.6907884287127417,126.33561635017395
0.6907884631465017,126.3536479473114
0.6907882373198826,126.37233448028564
0.690788271818325,126.3901526927948
0.6907880460537571,126.40891551971436
0.6907880806168586,126.42707300186157
0.6907878549143076,126.4456536769867
0.6907878895420446,126.46357917785645
0.6907876639014783,126.48203992843628
0.6907876985938266,126.49964785575867
0.6907874730152122,126.51797461509705
0.690787507772148,126.53560662269592
0.6907872822554532,126.55387043952942
0.6907873170769531,126.57154846191406
0.6907870916221445,126.58958005905151
0.6907871265081842,126.60732078552246
0.6907869011152292,126.62558650970459
0.6907869360657853,126.64324998855591
0.6907867107346515,126.66157650947571
0.6907867457497,126.67931461334229
0.6907865204803545,126.69807600975037
0.6907865555598721,126.71566152572632
0.6907863303522822,126.73367977142334
0.690786365496245,126.75103163719177
0.6907861403503784,126.76924705505371
0.6907861755587623,126.78655815124512
0.6907859504745861,126.80475115776062
0.6907859857473682,126.82223415374756
0.6907857607248498,126.8403468132019
0.6907857960620059,126.85777735710144
0.6907855711011127,126.87566089630127
0.690785606502619,126.89308285713196
0.6907853816033188,126.91151571273804
0.6907854170691521,126.92930054664612
0.6907851922314121,126.94742035865784
0.6907852277615486,126.96514773368835
0.6907850029853365,126.98385787010193
0.6907850385797526,127.00155377388
0.6907848138650355,127.01967191696167
0.6907848495237078,127.03731441497803
0.6907846248704537,127.05550503730774
0.6907846605933582,127.07310891151428
0.6907844360015343,127.09147334098816
0.6907844717886481,127.10961270332336
0.6907842472582221,127.12830448150635
0.6907842831095213,127.1457040309906
0.690784058640461,127.16427063941956
0.690784094555922,127.18208193778992
0.6907838701481949,127.20003890991211
0.6907839061277942,127.21765041351318
0.6907836817813678,127.23639035224915
0.6907837178250822,127.25436615943909
0.6907834935399241,127.2727575302124
0.69078352964773,127.29017853736877
0.6907833054238081,127.30835294723511
0.690783341595682,127.3262586593628
0.6907831174329641,127.34489297866821
0.6907831536688825,127.36259293556213
0.6907829295673359,127.38104200363159
0.6907829658672756,127.39876508712769
0.6907827418268686,127.41703915596008
0.690782778190806,127.43458390235901
0.6907825542115059,127.45279741287231
0.6907825906394174,127.4702672958374
0.6907823667211921,127.48855209350586
0.690782403213055,127.50622487068176
0.6907821793558726,127.52407240867615
0.6907822159116627,127.54133319854736
0.690781992115491,127.55924773216248
0.6907820287351856,127.57681059837341
0.6907818049999922,127.59516644477844
0.6907818416835673,127.61319255828857
0.6907816180093204,127.63175463676453
0.6907816547567533,127.64916515350342
0.6907814311434203,127.66697359085083
0.6907814679546876,127.68463730812073
0.6907812444022368,127.70345520973206
0.6907812812773152,127.72122263908386
0.6907810577857143,127.73913836479187
0.6907810947245804,127.75636720657349
0.6907808712937976,127.77416920661926
0.6907809082964282,127.79164552688599
0.6907806849264312,127.81031203269958
0.690780721992803,127.8280885219574
0.6907804986835604,127.84624218940735
0.6907805358136501,127.86347508430481
0.6907803125651294,127.88187074661255
0.6907803497589141,127.89957022666931
0.6907801265710832,127.91782402992249
0.6907801638285398,127.93526148796082
0.6907799407013668,127.95334053039551
0.6907799780224717,127.97060203552246
0.6907797549559251,127.98906826972961
0.6907797923406556,128.006902217865
0.6907795693347031,128.02502512931824
0.6907796067830355,128.04231429100037
0.6907793838376456,128.06007409095764
0.6907794213495572,128.07728934288025
0.6907791984646978,128.09502267837524
0.6907792360401653,128.11278700828552
0.6907790132158043,128.13156843185425
0.690779050854805,128.14959454536438
0.6907788280909111,128.16825366020203
0.690778865793421,128.18588662147522
0.6907786430899623,128.20425152778625
0.6907786808559595,128.2221291065216
0.6907784582129036,128.2408881187439
0.6907784960423645,128.25895071029663
0.6907782734596802,128.27761888504028
0.6907783113525817,128.2954294681549
0.6907780888302375,128.31414937973022
0.6907781267865563,128.33157181739807
0.6907779043245202,128.34942317008972
0.6907779423442337,128.36669778823853
0.6907777199424744,128.38463759422302
0.6907777580255595,128.40187287330627
0.6907775356840445,128.4200782775879
0.6907775738304782,128.43739128112793
0.6907773515491765,128.45601963996887
0.6907773897589358,128.47408366203308
0.6907771675378154,128.49263286590576
0.6907772058108781,128.5100769996643
0.6907769836499074,128.52788305282593
0.6907770219862494,128.54518747329712
0.6907767998853971,128.56313347816467
0.6907768382849961,128.58068561553955
0.6907766162442306,128.59947037696838
0.6907766547070638,128.6169159412384
0.6907764327263533,128.63512659072876
0.6907764712523974,128.65308594703674
0.6907762493317106,128.6716594696045
0.6907762879209431,128.6890983581543
0.6907760660602482,128.7070767879486
0.690776104712646,128.72455263137817
0.6907758829119119,128.74247574806213
0.6907759216274525,128.75967526435852
0.6907756998866477,128.77732610702515
0.6907757386653078,128.79443860054016
0.6907755169844009,128.81226873397827
0.6907755558261578,128.82961344718933
0.6907753342051169,128.84721446037292
0.6907753731099482,128.86428594589233
0.690775151548742,128.88192629814148
0.6907751905166248,128.89902997016907
0.6907749690152221,128.91685461997986
0.6907750080461335,128.93451166152954
0.6907747866045029,128.9526436328888
0.6907748256984204,128.96986293792725
0.6907746043165307,128.9877610206604
0.6907746434734312,129.00551629066467
0.6907744221512507,129.024010181427
0.6907744613711116,129.04164862632751
0.6907742401086095,129.05959033966064
0.6907742793914081,129.07724475860596
0.690774058188553,129.0957968235016
0.6907740975342667,129.11381602287292
0.6907738763910269,129.13248300552368
0.690773915799633,129.15049505233765
0.6907736947159775,129.16908407211304
0.6907737341874532,129.18692255020142
0.6907735131633512,129.20522284507751
0.6907735526976742,129.2225375175476
0.6907733317330937,129.24028038978577
0.6907733713302412,129.25763511657715
0.6907731504251519,129.27639722824097
0.6907731900851007,129.29438710212708
0.6907729692394708,129.3128981590271
0.6907730089621994,129.33053922653198
0.6907727881759975,129.34883618354797
0.6907728279614831,129.36632418632507
0.6907726072346788,129.38429737091064
0.6907726470828981,129.4020938873291
0.6907724264154598,129.42086219787598
0.6907724663263909,129.43905687332153
0.6907722457182879,129.4578721523285
0.690772285691908,129.47529411315918
0.6907720651431087,129.49355149269104
0.6907721051793954,129.51101994514465
0.6907718846898694,129.52906250953674
0.6907719247887999,129.54652953147888
0.6907717043585159,129.5648648738861
0.6907717445200681,129.58255219459534
0.6907715241489949,129.60052514076233
0.6907715643731459,129.61855268478394
0.690771344061253,129.63719296455383
0.6907713843479808,129.6552324295044
0.6907711640952368,129.67355704307556
0.6907712044445184,129.69075632095337
0.6907709842508925,129.7085337638855
0.690771024662706,129.72603344917297
0.6907708045281672,129.74389553070068
0.6907708450024903,129.76127648353577
0.6907706249270076,129.7798502445221
0.6907706654638173,129.79786109924316
0.6907704454473602,129.81622338294983
0.6907704860466345,129.83429384231567
0.6907702660891715,129.85318899154663
0.6907703067508881,129.87105560302734
0.6907700868523893,129.88890671730042
0.6907701275765256,129.90610480308533
0.690769907736959,129.92406129837036
0.6907699485234927,129.94128465652466
0.6907697287428286,129.95941352844238
0.6907697695917379,129.97708916664124
0.6907695498699444,129.9958255290985
0.690769590781206,130.01374197006226
0.6907693711182537,130.03216004371643
0.6907694120918457,130.0500407218933
0.6907691924877031,130.06844568252563
0.6907692335236033,130.08582258224487
0.6907690139782398,130.1038818359375
0.690769055076426,130.12120652198792
0.6907688355898103,130.13905096054077
0.6907688767502607,130.15688061714172
0.6907686573223625,130.1754276752472
0.6907686985450542,130.1930055618286
0.6907684791758432,130.2118275165558
0.6907685204607541,130.2299928665161
0.6907683011501993,130.24893975257874
0.6907683424973071,130.26694083213806
0.6907681232453781,130.28616428375244
0.690768164654661,130.30477619171143
0.6907679454613269,130.32373046875
0.6907679869327625,130.34174299240112
0.6907677677979925,130.36061334609985
0.6907678093315586,130.37875962257385
0.6907675902553231,130.39730262756348
0.6907676318509974,130.4149625301361
0.6907674128332647,130.43353986740112
0.6907674544910254,130.4514398574829
0.6907672355317658,130.46956276893616
0.6907672772515907,130.48704266548157
0.6907670583507732,130.50575256347656
0.69076710013264,130.523508310318
0.6907668812902344,130.54219555854797
0.690766923134121,130.56003427505493
0.6907667043500969,130.57855653762817
0.6907667462559813,130.59643602371216
0.6907665275303082,130.6151463985443
0.6907665694981684,130.63288235664368
0.6907663508308154,130.65087604522705
0.6907663928606295,130.66848850250244
0.6907661742515665,130.68673753738403
0.6907662163433123,130.70437669754028
0.6907659977925091,130.72215938568115
0.6907660399461645,130.7395658493042
0.6907658214535904,130.75770020484924
0.6907658636691335,130.77529978752136
0.6907656452347584,130.7935311794281
0.6907656875121674,130.81084322929382
0.6907654691359607,130.82873249053955
0.6907655114752135,130.8466761112213
0.6907652931571451,130.86510396003723
0.6907653355582192,130.88230848312378
0.6907651172982593,130.89994287490845
0.6907651597611328,130.91724824905396
0.6907649415592505,130.9350163936615
0.6907649840839024,130.95221328735352
0.6907647659400673,130.97003507614136
0.6907648085264751,130.9872546195984
0.6907645904406572,131.00526905059814
0.6907646330887993,131.02303457260132
0.6907644150609679,131.04159998893738
0.6907644577708221,131.05918073654175
0.6907642398009478,131.07799410820007
0.6907642825724923,131.09627389907837
0.6907640646605449,131.1150827407837
0.6907641074937577,131.13264274597168
0.6907638896397064,131.15035033226013
0.6907639325345657,131.16794419288635
0.6907637147383808,131.18675708770752
0.6907637576948652,131.20456671714783
0.6907635399565161,131.2229447364807
0.6907635829746034,131.24064183235168
0.6907633652940609,131.2590892314911
0.6907634083737293,131.2768235206604
0.6907631907509624,131.29563283920288
0.6907632338921902,131.31352305412292
0.690763016327169,131.33215045928955
0.6907630595299344,131.34971284866333
0.6907628420226298,131.3676905632019
0.6907628852869108,131.38502430915833
0.6907626678372916,131.40346360206604
0.6907627111630668,131.42122769355774
0.6907624937711035,131.4396162033081
0.6907625371583512,131.45725107192993
0.6907623198240135,131.4753577709198
0.6907623632727118,131.49264574050903
0.6907621459959701,131.51097321510315
0.6907621895060975,131.52880263328552
0.6907619722869217,131.5474395751953
0.6907620158584564,131.5651741027832
0.6907617986968164,131.58347487449646
0.6907618423297365,131.60080862045288
0.6907616252256029,131.6189169883728
0.690761668919887,131.63635396957397
0.6907614518732293,131.65423893928528
0.6907614956288558,131.67156457901
0.6907612786396446,131.68961334228516
0.6907613224565915,131.70734858512878
0.6907611055247967,131.72613739967346
0.6907611494030429,131.74413752555847
0.6907609325286347,131.7629041671753
0.6907609764681584,131.78050088882446
0.6907607596511071,131.79891729354858
0.6907608036518864,131.81693840026855
0.6907605868921619,131.83575963974
0.6907606309541758,131.8541181087494
0.6907604142517484,131.87310242652893
0.6907604583749749,131.89114117622375
0.6907602417298152,131.9098138809204
0.690760285914233,131.92746996879578
0.6907600693263108,131.94564247131348
0.6907601135718979,131.96326732635498
0.6907598970411842,131.98182344436646
0.6907599413479196,131.99956703186035
0.6907597248743841,132.01821494102478
0.6907597692422462,132.03592157363892
0.6907595528258591,132.05398321151733
0.6907595972548263,132.07147789001465
0.690759380895558,132.08982348442078
0.690759425385609,132.10764408111572
0.6907592090834305,132.12625670433044
0.6907592536345436,132.14391469955444
0.6907590373894245,132.16239261627197
0.6907590820015782,132.18015241622925
0.6907588658134894,132.19879484176636
0.6907589104866626,132.21685600280762
0.6907586943555741,132.23548436164856
0.6907587390897453,132.25301957130432
0.6907585230156275,132.27129697799683
0.6907585678107754,132.2890396118164
0.6907583517935989,132.30763244628906
0.6907583966497018,132.32534408569336
0.6907581806894373,132.34389305114746
0.6907582256064738,132.36183881759644
0.6907580097030919,132.38045930862427
0.6907580546810409,132.3985993862152
0.6907578388345116,132.41715145111084
0.6907578838733516,132.43501377105713
0.6907576680836454,132.45349764823914
0.6907577131833555,132.47103548049927
0.6907574974504433,132.4891972541809
0.6907575426110015,132.5068962574005
0.6907573269348538,132.5252845287323
0.6907573721562394,132.54282069206238
0.6907571565368266,132.5609095096588
0.6907572018190178,132.57858514785767
0.690756986256311,132.5972933769226
0.6907570315992865,132.615300655365
0.6907568160932555,132.63386178016663
0.6907568614969943,132.651353597641
0.6907566460476106,132.66944646835327
0.6907566915120917,132.68673086166382
0.6907564761193251,132.7052800655365
0.690756521644527,132.72272729873657
0.6907563063083487,132.74054312705994
0.6907563518942502,132.7579243183136
0.6907561366146308,132.77630805969238
0.6907561822612105,132.79397630691528
0.6907559670381207,132.8119592666626
0.6907560127453577,132.82930779457092
0.6907557975787685,132.84722352027893
0.6907558433466411,132.86478543281555
0.6907556282365229,132.8830428123474
0.6907556740650108,132.9007122516632
0.6907554590113341,132.9186863899231
0.6907555049004154,132.9360134601593
0.6907552899031516,132.9539976119995
0.6907553358528056,132.97132778167725
0.6907551209119251,132.9893901348114
0.6907551669221306,133.00720715522766
0.6907549520376043,133.02578210830688
0.6907549981083403,133.04371333122253
0.6907547832801391,133.06237888336182
0.6907548294113839,133.0799114704132
0.6907546146394787,133.0981330871582
0.6907546608312116,133.11585474014282
0.6907544461155735,133.1344347000122
0.6907544923677735,133.1520037651062
0.6907542777083727,133.1698293685913
0.690754324021019,133.1871109008789
0.6907541094178269,133.20525789260864
0.690754155790898,133.22294783592224
0.6907539412438854,133.24108624458313
0.6907539876773606,133.25870490074158
0.6907537731864987,133.27682185173035
0.6907538196803568,133.29413485527039
0.690753605245616,133.3120036125183
0.6907536517998363,133.32946372032166
0.690753437421188,133.3474314212799
0.690753484035749,133.36491179466248
0.6907532697131645,133.38295698165894
0.6907533163880454,133.40039610862732
0.6907531021214953,133.41929078102112
0.6907531488566752,133.4376220703125
0.6907529346461306,133.4565041065216
0.6907529814415889,133.47447752952576
0.690752767287021,133.4929554462433
0.6907528141427358,133.51074957847595
0.6907526000441158,133.5297405719757
0.6907526469600671,133.54769349098206
0.6907524329173657,133.56599879264832
0.6907524798935324,133.58372354507446
0.6907522659067208,133.6024432182312
0.6907523129430819,133.62019228935242
0.6907520990121313,133.63906073570251
0.690752146108666,133.6570167541504
0.6907519322335475,133.67541551589966
0.690751979390235,133.69296550750732
0.6907517655709201,133.7110936641693
0.6907518127877393,133.7284939289093
0.6907515990241986,133.74639678001404
0.6907516463011293,133.76369380950928
0.6907514325933344,133.78161478042603
0.6907514799303547,133.79889273643494
0.6907512662782771,133.81734561920166
0.6907513136753669,133.8347887992859
0.6907511000789774,133.85250043869019
0.6907511475361159,133.87023305892944
0.6907509339953857,133.88848996162415
0.6907509815125521,133.9057273864746
0.6907507680274526,133.92343497276306
0.6907508156046261,133.94091081619263
0.6907506021751287,133.95862579345703
0.6907506498122884,133.97585272789001
0.6907504364383642,133.99362635612488
0.6907504841354899,134.0106987953186
0.6907502708171105,134.02829575538635
0.6907503185741803,134.04582262039185
0.6907501053113174,134.0639820098877
0.6907501531283115,134.0812029838562
0.6907499399209355,134.0988268852234
0.6907499877978331,134.11611795425415
0.6907497746459162,134.13390851020813
0.6907498225826966,134.15127086639404
0.6907496094862099,134.1698043346405
0.6907496574828523,134.18736863136292
0.6907494444417672,134.205730676651
0.6907494924982511,134.22346782684326
0.6907492795125387,134.2420129776001
0.6907493276288437,134.25938439369202
0.6907491146984761,134.27743363380432
0.6907491628745807,134.29553723335266
0.6907489499995292,134.31429028511047
0.6907489982354135,134.33193445205688
0.6907487854156497,134.3500108718872
0.6907488337112927,134.36733078956604
0.6907486209467878,134.38545513153076
0.6907486693021692,134.4034194946289
0.690748456592895,134.4214153289795
0.690748505007994,134.43870782852173
0.6907482923539219,134.4565887451172
0.6907483408287182,134.47388076782227
0.6907481282298197,134.49155044555664
0.6907481767642927,134.5090732574463
0.6907479642205393,134.52706503868103
0.6907480128146685,134.54446983337402
0.6907478003260321,134.5628445148468
0.6907478489797967,134.58028984069824
0.6907476365462487,134.59813809394836
0.6907476852596285,134.6159589290619
0.690747472881141,134.63401412963867
0.690747521654115,134.65110993385315
0.6907473093306592,134.6688027381897
0.6907473581632075,134.6859107017517
0.6907471458947549,134.7041139602661
0.690747194786857,134.7215850353241
0.6907469825733795,134.7396674156189
0.6907470315250148,134.75699615478516
0.6907468193664842,134.77508091926575
0.690746868377632,134.79250478744507
0.6907466562740202,134.8102343082428
0.6907467053446603,134.82739782333374
0.6907464932959388,134.84500765800476
0.6907465424260506,134.86261343955994
0.6907463304321914,134.88085293769836
0.6907463796217546,134.89818930625916
0.6907461676827291,134.91653299331665
0.6907462169317237,134.93411684036255
0.6907460050475039,134.95210552215576
0.690746054355909,134.96932077407837
0.6907458425264668,134.98717045783997
0.6907458918942622,135.00440979003906
0.6907456801195692,135.0226743221283
0.6907457295467346,135.0402762889862
0.690745517826763,135.05895519256592
0.6907455673132779,135.07693529129028
0.6907453556479993,135.09557795524597
0.6907454051938436,135.1132776737213
0.6907451935832298,135.13177967071533
0.6907452431883832,135.14960169792175
0.6907450316324064,135.16795873641968
0.6907450812968486,135.18590426445007
0.6907448697954806,135.20456886291504
0.6907449195191911,135.22304916381836
0.6907447080724041,135.24213576316833
0.6907447578553623,135.2603075504303
0.6907445464631278,135.27921533584595
0.6907445963053143,135.29754853248596
0.6907443849676046,135.31646370887756
0.6907444348689986,135.33484816551208
0.6907442235857855,135.35358548164368
0.6907442735463669,135.3716356754303
0.6907440623176225,135.39021110534668
0.6907441123373711,135.40826082229614
0.6907439011630676,135.4270305633545
0.6907439512419633,135.44517302513123
0.6907437401220723,135.46386408805847
0.6907437902600945,135.4815227985382
0.6907435791945885,135.4997799396515
0.6907436293917174,135.51742315292358
0.6907434183805682,135.53539443016052
0.6907434686367838,135.55301547050476
0.6907432576799635,135.57077932357788
0.6907433079952454,135.58798170089722
0.6907430970927262,135.60652589797974
0.6907431474670542,135.62408208847046
0.6907429366188084,135.64276885986328
0.6907429870521622,135.66013860702515
0.6907427762581617,135.67804884910583
0.6907428267505218,135.69565796852112
0.6907426160107387,135.7143828868866
0.6907426665620847,135.73239254951477
0.6907424558764917,135.75134348869324
0.6907425064868031,135.7694218158722
0.690742295855372,135.7882022857666
0.690742346524629,135.80611872673035
0.690742135947332,135.8247377872467
0.6907421866755149,135.84290838241577
0.6907419761523242,135.86183047294617
0.6907420269394126,135.87947964668274
0.6907418164703009,135.89825415611267
0.6907418673162747,135.91628336906433
0.6907416569012139,135.9350230693817
0.690741707806053,135.9527816772461
0.6907414974450152,135.97141695022583
0.6907415484087004,135.98940014839172
0.690741338101658,136.00804042816162
0.6907413891241684,136.02546167373657
0.6907411788710945,136.04378128051758
0.6907412299524098,136.0617654323578
0.6907410197532762,136.08000874519348
0.6907410708933773,136.09732151031494
0.6907408607481562,136.11568355560303
0.6907409119470226,136.13350176811218
0.6907407018556869,136.15199065208435
0.690740753113299,136.1698293685913
0.6907405430758201,136.18824005126953
0.6907405943921583,136.2058789730072
0.6907403844085092,136.22435855865479
0.690740435783553,136.24185800552368
0.6907402258537063,136.2601273059845
0.690740277287436,136.27777457237244
0.690740067411364,136.2964382171631
0.6907401189037595,136.31428909301758
0.6907399090814346,136.33320093154907
0.6907399606324761,136.3511803150177
0.6907397508638708,136.36988854408264
0.6907398024735389,136.38764023780823
0.6907395927586255,136.4062581062317
0.6907396444269001,136.42433738708496
0.6907394347656514,136.44322109222412
0.6907394864925122,136.4606306552887
0.6907392768849007,136.4786615371704
0.6907393286703283,136.49653792381287
0.6907391191163266,136.51524567604065
0.6907391709603015,136.53281784057617
0.6907389614598813,136.55085921287537
0.6907390133623832,136.56832003593445
0.6907388039155187,136.5867862701416
0.6907388558765276,136.60458326339722
0.6907386464831903,136.62267088890076
0.6907386985026868,136.6403729915619
0.6907384891628499,136.6590416431427
0.6907385412408138,136.67687797546387
0.6907383319544494,136.69576930999756
0.690738384090862,136.71373915672302
0.6907381748579429,136.73220658302307
0.690738227052783,136.74965167045593
0.6907380178732824,136.7674651145935
0.6907380701265314,136.7851493358612
0.6907378610004213,136.80353164672852
0.6907379133120589,136.82096338272095
0.6907377042393125,136.83875489234924
0.6907377566093192,136.85613179206848
0.690737547589909,136.87460899353027
0.6907376000182652,136.89253950119019
0.6907373910521635,136.91097116470337
0.6907374435388499,136.92879343032837
0.6907372346260297,136.9474892616272
0.6907372871710261,136.9648630619049
0.6907370783114606,136.9827926158905
0.6907371309147472,137.00002551078796
0.6907369221084091,137.0177366733551
0.6907369747699664,137.0353274345398
0.6907367660168282,137.05335426330566
0.6907368187366368,137.07041120529175
0.6907366100366716,137.08814477920532
0.6907366628147117,137.10536217689514
0.6907364541678922,137.12297534942627
0.6907365070041446,137.1401743888855
0.6907362984104435,137.1578288078308
0.6907363513048881,137.1748731136322
0.6907361427642783,137.19261813163757
0.6907361957168957,137.20973420143127
0.6907359872293506,137.22804069519043
0.6907360402401215,137.24616050720215
0.690735831805613,137.26477932929993
0.6907358848745176,137.28243350982666
0.6907356764930197,137.30053520202637
0.6907357296200382,137.3182020187378
0.6907355212915235,137.33627343177795
0.6907355744766367,137.35357356071472
0.6907353662010782,137.37160849571228
0.6907354194442663,137.3892946243286
0.6907352112216367,137.40802097320557
0.6907352645228808,137.42545580863953
0.6907350563531531,137.4438672065735
0.6907351097124331,137.46161580085754
0.6907349015955807,137.48033165931702
0.6907349550128774,137.49801230430603
0.690734746948873,137.51660633087158
0.690734800424167,137.53454518318176
0.6907345924129838,137.5532147884369
0.6907346459462556,137.57102417945862
0.6907344379878664,137.5892298221588
0.6907344915790967,137.60665726661682
0.6907342836734748,137.62479519844055
0.6907343373226437,137.6420338153839
0.6907341294697622,137.65985918045044
0.6907341831768509,137.67757368087769
0.6907339753766827,137.69552278518677
0.6907340291416715,137.7130479812622
0.6907338213941899,137.73114442825317
0.6907338752170592,137.74871373176575
0.6907336675222375,137.7672896385193
0.6907337214029684,137.7850058078766
0.6907335137607794,137.80345392227173
0.690733567699352,137.82122659683228
0.6907333601097696,137.8394260406494
0.6907334141061646,137.85676860809326
0.6907332065691612,137.87445306777954
0.6907332606233602,137.89156198501587
0.6907330531389088,137.90956854820251
0.6907331072508917,137.92736911773682
0.6907328998189662,137.94538736343384
0.6907329539887137,137.96262574195862
0.6907327466092872,137.98079586029053
0.6907328008367802,137.9982991218567
0.6907325935098261,138.01601243019104
0.690732647795045,138.03323411941528
0.6907324405205361,138.05187726020813
0.6907324948634621,138.06988835334778
0.690732287641372,138.0883593559265
0.6907323420419854,138.10578966140747
0.6907321348722874,138.12348866462708
0.6907321893305692,138.1407904624939
0.6907319822132366,138.15873527526855
0.6907320367291674,138.1763916015625
0.6907318296641738,138.1941843032837
0.6907318842377344,138.2112636566162
0.6907316772250529,138.22904658317566
0.6907317318562239,138.2461657524109
0.6907315248958281,138.26467752456665
0.690731579584591,138.2824149131775
0.6907313726764535,138.30141186714172
0.6907314274227887,138.31926345825195
0.6907312205668839,138.33726906776428
0.6907312753707718,138.3544294834137
0.6907310685670729,138.37250351905823
0.6907311234284949,138.39032196998596
0.690730916676975,138.4084575176239
0.6907309715959118,138.42571139335632
0.6907307648965444,138.44341444969177
0.6907308198729769,138.46098351478577
0.6907306132257354,138.4794352054596
0.6907306682596446,138.49703121185303
0.6907304616645031,138.51506233215332
0.6907305167558694,138.53226447105408
0.6907303102128007,138.55005049705505
0.6907303653616056,138.5673463344574
0.6907301588705838,138.58545565605164
0.6907302140768077,138.60261869430542
0.6907300076378059,138.6212751865387
0.6907300629014299,138.63928604125977
0.6907298565144221,138.657621383667
0.6907299118354275,138.6751308441162
0.6907297055003867,138.69297003746033
0.6907297608787539,138.7102928161621
0.6907295545956544,138.72833609580994
0.6907296100313646,138.74557280540466
0.6907294038001791,138.76375317573547
0.6907294592932136,138.78138971328735
0.6907292531139164,138.79946517944336
0.6907293086642557,138.81664896011353
0.6907291025368203,138.8344211578369
0.6907291581444456,138.85173797607422
0.6907289520688455,138.8696482181549
0.6907290077337377,138.8871729373932
0.690728801709947,138.90570783615112
0.6907288574320872,138.9240860939026
0.690728651460079,138.94292831420898
0.6907287072394482,138.96051788330078
0.6907285013191967,138.9785921573639
0.6907285571557761,138.9959089756012
0.6907283512872546,139.01399159431458
0.6907284071810252,139.0312876701355
0.6907282013642079,139.04925894737244
0.6907282573151503,139.06646513938904
0.6907280515500107,139.0841362476349
0.6907281075581068,139.1012008190155
0.6907279018446185,139.11880540847778
0.690727957909849,139.1359097957611
0.690727752247986,139.15370678901672
0.6907278083703317,139.1708526611328
0.6907276027600677,139.18856716156006
0.6907276589395104,139.20575094223022
0.6907274533808195,139.22332000732422
0.6907275096173398,139.24040365219116
0.6907273041101955,139.2580270767212
0.6907273604037747,139.27536940574646
0.6907271549481507,139.2938528060913
0.69072721129877,139.31170129776
0.6907270058946405,139.33048915863037
0.6907270623022812,139.34839749336243
0.6907268569496201,139.36695766448975
0.6907269134142628,139.38417720794678
0.6907267081130445,139.40236568450928
0.690726764634671,139.4196367263794
0.690726559384868,139.43732142448425
0.6907266159634594,139.45447945594788
0.6907264107650469,139.4723379611969
0.6907264674005842,139.49004077911377
0.6907262622535358,139.50842595100403
0.6907263189460003,139.5256063938141
0.6907261138502898,139.54325532913208
0.6907261705996628,139.5603256225586
0.6907259655552642,139.57824039459229
0.6907260223615271,139.59557342529297
0.6907258173684144,139.61387372016907
0.6907258742315483,139.63106417655945
0.6907256692896956,139.6488218307495
0.6907257262096818,139.66597151756287
0.690725521319063,139.68378067016602
0.6907255782958827,139.70137453079224
0.6907253734564721,139.71926140785217
0.6907254304901066,139.73663520812988
0.6907252257018781,139.7543981075287
0.6907252827923088,139.77165293693542
0.6907250780552365,139.78931879997253
0.6907251352024449,139.8066074848175
0.6907249305165026,139.82447242736816
0.6907249877204701,139.84166169166565
0.6907247830856321,139.85992050170898
0.6907248403463396,139.87725448608398
0.6907246357625807,139.89526557922363
0.6907246930800095,139.91264700889587
0.690724488547303,139.9305431842804
0.6907245459214348,139.94815373420715
0.690724341439755,139.96605396270752
0.6907243988705714,139.98322916030884
0.6907241944398925,140.00119161605835
0.6907242519273743,140.0182764530182
0.6907240475476708,140.03592085838318
0.6907241050917998,140.05304670333862
0.6907239007630455,140.07077884674072
0.6907239583638033,140.08840608596802
0.6907237540859729,140.10646772384644
0.6907238117433402,140.12378859519958
0.6907236075164076,140.1419529914856
0.6907236652303664,140.1593472957611
0.6907234610543056,140.17727136611938
0.6907235188248377,140.19464135169983
0.6907233146996232,140.21322917938232
0.6907233725267099,140.23124480247498
0.6907231684523158,140.24999952316284
0.6907232263359379,140.2677252292633
0.6907230223123391,140.2859501838684
0.6907230802524784,140.30398058891296
0.6907228762796489,140.32265734672546
0.6907229342762873,140.34073996543884
0.6907227303542013,140.35950994491577
0.6907227884073199,140.37710857391357
0.6907225845359517,140.3956377506256
0.6907226426455322,140.41331601142883
0.6907224388248566,140.431161403656
0.6907224969908806,140.4484429359436
0.6907222932208714,140.4661841392517
0.6907223514433202,140.48331332206726
0.690722147723952,140.50107645988464
0.6907222060028074,140.51865530014038
0.6907220023340548,140.5368514060974
0.6907220606692983,140.5539894104004
0.6907218570511356,140.57168650627136
0.6907219154427486,140.5888957977295
0.6907217118751506,140.60674571990967
0.6907217703231148,140.623939037323
0.6907215668060553,140.6416289806366
0.6907216253103526,140.65871858596802
0.6907214218438064,140.6763424873352
0.6907214804044182,140.69345712661743
0.6907212769883595,140.71110892295837
0.6907213356052676,140.72822260856628
0.6907211322396716,140.7460813522339
0.6907211909128572,140.76318454742432
0.6907209875976976,140.78083753585815
0.690721046327143,140.79791045188904
0.6907208430623949,140.81567811965942
0.6907209018480811,140.83324933052063
0.6907206986337185,140.85173678398132
0.690720757475628,140.86985230445862
0.690720554311626,140.88807892799377
0.6907206132097397,140.90523195266724
0.6907204100960728,140.92299127578735
0.6907204690503729,140.94025707244873
0.6907202659870155,140.95824813842773
0.6907203249974835,140.9754114151001
0.6907201219844101,140.99311304092407
0.6907201810510278,141.0108470916748
0.6907199780882135,141.02863144874573
0.6907200372109623,141.04580760002136
0.6907198342983816,141.0635199546814
0.6907198934772435,141.08092260360718
0.690719690614871,141.09892988204956
0.6907197498498279,141.11604809761047
0.6907195470376383,141.1336669921875
0.6907196063286716,141.15086340904236
0.6907194035666399,141.16856598854065
0.6907194629137314,141.1858892440796
0.6907192602018314,141.20354199409485
0.6907193196049637,141.22071981430054
0.6907191169431708,141.2390604019165
0.690719176402325,141.25660276412964
0.6907189737906138,141.27476859092712
0.6907190333057717,141.2925045490265
0.6907188307441172,141.3110933303833
0.6907188903152609,141.3288655281067
0.6907186878036373,141.34733510017395
0.6907187474307488,141.3652024269104
0.6907185449691311,141.38382482528687
0.6907186046521918,141.40198731422424
0.690718402240555,141.42059183120728
0.6907184619795473,141.43797969818115
0.690718259617866,141.4561686515808
0.6907183194127714,141.4735369682312
0.6907181171010205,141.49121069908142
0.6907181769518207,141.50830054283142
0.6907179746899753,141.52642154693604
0.6907180345966527,141.54424262046814
0.6907178323846874,141.5623013973236
0.6907178923472233,141.58010268211365
0.6907176901851132,141.598717212677
0.6907177502034899,141.6160581111908
0.6907175480912098,141.63395714759827
0.6907176081654094,141.6514070034027
0.6907174061029339,141.66936254501343
0.690717466232938,141.68645572662354
0.6907172642202423,141.70414543151855
0.6907173244060333,141.72153520584106
0.6907171224430921,141.73992156982422
0.6907171826846519,141.757497549057
0.6907169807714405,141.77590608596802
0.6907170410687504,141.7935495376587
0.6907168392052434,141.81190752983093
0.6907168995582862,141.82928919792175
0.6907166977444589,141.84718418121338
0.6907167581532162,141.86441922187805
0.690716556389044,141.88308095932007
0.6907166168534975,141.900630235672
0.6907164151389545,141.91841745376587
0.6907164756590867,141.9355878829956
0.6907162739941486,141.95376253128052
0.6907163345699417,141.97100448608398
0.6907161329545831,141.98863339424133
0.6907161935860189,142.0057294368744
0.690715992020215,142.0235641002655
0.6907160527072754,142.041246175766
0.6907158511910017,142.05917358398438
0.690715911933669,142.0762586593628
0.6907157104668997,142.09403038024902
0.6907157712651559,142.11125230789185
0.690715569847867,142.12893724441528
0.6907156307016944,142.1460611820221
0.6907154293338604,142.16374468803406
0.6907154902432412,142.18156027793884
0.6907152889248371,142.19962430000305
0.6907153498897527,142.2167763710022
0.6907151486207549,142.2345449924469
0.6907152096411878,142.25178956985474
0.6907150084215702,142.269455909729
0.6907150694975029,142.28655982017517
0.6907148683272413,142.30464839935303
0.6907149294586554,142.32229113578796
0.6907147283377248,142.34090542793274
0.6907147895246027,142.35825300216675
0.6907145884529783,142.376038312912
0.6907146496953023,142.393789768219
0.6907144486729593,142.41206097602844
0.6907145099707113,142.42965936660767
0.6907143089976253,142.44778680801392
0.6907143703507878,142.4652464389801
0.6907141694269334,142.48367047309875
0.6907142308354883,142.50106978416443
0.6907140299608412,142.51881766319275
0.6907140914247712,142.53598427772522
0.6907138905993064,142.55418586730957
0.6907139521185935,142.5718355178833
0.6907137513422867,142.59055995941162
0.6907138129169131,142.60859441757202
0.6907136121897395,142.62723207473755
0.6907136738196873,142.64492964744568
0.6907134731416219,142.66305112838745
0.6907135348268739,142.68056201934814
0.6907133341978922,142.69845271110535
0.6907133959384302,142.71559309959412
0.6907131953585078,142.7336802482605
0.6907132571543139,142.75114130973816
0.6907130566234263,142.76937460899353
0.690713118474483,142.78689789772034
0.6907129179926054,142.80460214614868
0.6907129798988954,142.82176446914673
0.6907127794660026,142.83982276916504
0.6907128414275081,142.85730624198914
0.6907126410435763,142.8750138282776
0.6907127030602791,142.892272233963
0.6907125027252836,142.91040015220642
0.6907125647971664,142.92805218696594
0.6907123645110825,142.946044921875
0.6907124266381279,142.96337842941284
0.6907122264009311,142.98128724098206
0.6907122885831211,142.99850177764893
0.6907120883947868,143.01610159873962
0.6907121506321039,143.0333116054535
0.6907119504926078,143.05093598365784
0.6907120127850346,143.06848216056824
0.6907118126943523,143.08664393424988
0.6907118750418707,143.1039333343506
0.6907116749999774,143.12192273139954
0.6907117374025703,143.1391863822937
0.6907115374094415,143.1571249961853
0.6907115998670909,143.1742286682129
0.690711399922703,143.1918294429779
0.6907114624353916,143.20898914337158
0.6907112625397193,143.22657227516174
0.6907113251074293,143.24373126029968
0.6907111252604485,143.2613968849182
0.6907111878831628,143.27846312522888
0.6907109880848489,143.2960479259491
0.6907110507625496,143.31341218948364
0.6907108510128782,143.3314938545227
0.6907109137455479,143.3486931324005
0.690710714044495,143.36685514450073
0.6907107768321161,143.3844473361969
0.690710577179657,143.40234327316284
0.6907106400222122,143.4206874370575
0.690710440418323,143.43971824645996
0.6907105033157946,143.45799016952515
0.6907103037604505,143.4767873287201
0.6907103667128209,143.49457907676697
0.690710167205998,143.51301217079163
0.6907102302132502,143.53113174438477
0.6907100307549235,143.55007433891296
0.6907100938170401,143.56785988807678
0.6907098944071859,143.58612775802612
0.690709957524149,143.6035966873169
0.6907097581627427,143.62168073654175
0.6907098213345351,143.63884210586548
0.6907096220215528,143.65651893615723
0.6907096852481568,143.6736376285553
0.6907094859835745,143.69132447242737
0.6907095492649727,143.70903396606445
0.6907093500487658,143.72725176811218
0.6907094133849414,143.74460124969482
0.6907092142170852,143.76295018196106
0.6907092776080205,143.78048253059387
0.6907090784884914,143.7982370853424
0.6907091419341687,143.81540155410767
0.6907089428629426,143.8333604335785
0.6907090063633448,143.85085463523865
0.6907088073403971,143.86900520324707
0.690708870895507,143.886638879776
0.6907086719208141,143.904776096344
0.6907087355306138,143.92211985588074
0.6907085366041517,143.94014739990234
0.690708600268624,143.95754623413086
0.6907084013903679,143.97552490234375
0.6907084651094961,143.99285507202148
0.690708266279422,144.01073265075684
0.6907083300531884,144.02817797660828
0.6907081312712726,144.04641437530518
0.6907081950996599,144.06372928619385
0.690707996365878,144.08202981948853
0.6907080602488687,144.0996289253235
0.690707861563197,144.1174852848053
0.6907079255007739,144.13461828231812
0.6907077268631882,144.15237522125244
0.690707790855334,144.1696753501892
0.69070759226581,144.1880578994751
0.690707656312508,144.20557403564453
0.6907074577710218,144.22382831573486
0.6907075218722543,144.2410798072815
0.6907073233787822,144.25893926620483
0.6907073875345316,144.2762312889099
0.6907071890890496,144.29428935050964
0.690707253299299,144.31153964996338
0.6907070549017829,144.33016443252563
0.6907071191665154,144.347815990448
0.6907069208169411,144.3656289577484
0.6907069851361395,144.38278150558472
0.6907067868344828,144.40073823928833
0.6907068512081297,144.4179084300995
0.6907066529543677,144.4359848499298
0.6907067173824456,144.45417022705078
0.6907065191765533,144.4729504585266
0.6907065836590455,144.4905707836151
0.6907063855009996,144.50854539871216
0.690706450037889,144.525892496109
0.6907062519276654,144.5438199043274
0.6907063165189348,144.56105256080627
0.6907061184565098,144.57875609397888
0.6907061831021412,144.596257686615
0.690705985087491,144.6151111125946
0.6907060497874681,144.63309717178345
0.6907058518205689,144.65133619308472
0.6907059165748742,144.66857767105103
0.690705718655702,144.68653988838196
0.6907057834643188,144.70381784439087
0.6907055855928499,144.7215757369995
0.6907056504557607,144.73867082595825
0.690705452631971,144.75647568702698
0.6907055175491591,144.77407574653625
0.6907053197730251,144.79240655899048
0.6907053847444733,144.80968070030212
0.6907051870159712,144.82741594314575
0.6907052520416623,144.84461045265198
0.6907050543607682,144.86254477500916
0.6907051194406854,144.87983345985413
0.6907049218073759,144.89791679382324
0.6907049869415018,144.9152159690857
0.6907047893557526,144.93301725387573
0.6907048545440706,144.95021533966064
0.6907046570058586,144.96820449829102
0.6907047222483513,144.9857954978943
0.6907045247576524,145.004052400589
0.690704590054303,145.02148962020874
0.6907043926110937,145.03973269462585
0.6907044579618851,145.05759191513062
0.6907042605661415,145.07618522644043
0.6907043259710567,145.09378671646118
0.6907041286227554,145.1116077899933
0.6907041940817779,145.12881565093994
0.6907039967808952,145.146733045578
0.6907040622940072,145.1648063659668
0.6907038650405193,145.1832320690155
0.6907039306077045,145.2005226612091
0.6907037334015883,145.21947050094604
0.6907037990228292,145.2376971244812
0.6907036018640608,145.25639653205872
0.6907036675393406,145.27394437789917
0.6907034704278964,145.29280996322632
0.6907035361571985,145.31061553955078
0.6907033390930546,145.3293263912201
0.6907034048763622,145.3474349975586
0.6907032078594952,145.36602187156677
0.6907032736967912,145.38410878181458
0.6907030767271777,145.40229082107544
0.6907031426184449,145.41948747634888
0.690702945696062,145.43770670890808
0.6907030116412837,145.45528054237366
0.690702814766107,145.47406315803528
0.6907028807652666,145.49217176437378
0.6907026839372725,145.5107614994049
0.6907027499903527,145.52850818634033
0.6907025532095186,145.5466730594635
0.6907026193165028,145.56402230262756
0.6907024225828046,145.5827374458313
0.690702488743676,145.60049057006836
0.6907022920570901,145.61885046958923
0.6907023582718318,145.63680911064148
0.6907021616323352,145.6553864479065
0.6907022279009307,145.67285871505737
0.6907020313084997,145.69076991081238
0.6907020976309315,145.70803999900818
0.690701901085543,145.7259111404419
0.6907019674617948,145.74389553070068
0.6907017709634249,145.76273393630981
0.6907018373934798,145.78052067756653
0.6907016409421057,145.79919171333313
0.6907017074259472,145.8165910243988
0.6907015110215448,145.8344829082489
0.6907015775591557,145.85162663459778
0.6907013812017023,145.8693070411682
0.6907014477930661,145.88660335540771
0.690701251482538,145.90525221824646
0.6907013181276377,145.92310523986816
0.690701121864012,145.9413356781006
0.6907011885628311,145.95863103866577
0.6907009923460841,145.97659349441528
0.6907010590986057,145.99406909942627
0.6907008629287142,146.01179718971252
0.6907009297349215,146.02930188179016
0.6907007336118625,146.0475571155548
0.6907008004717393,146.06508564949036
0.6907006043954886,146.08289980888367
0.6907006713090182,146.1003348827362
0.6907004752795534,146.1185519695282
0.6907005422467183,146.13588213920593
0.6907003462640161,146.15373396873474
0.6907004132848004,146.17117762565613
0.6907002173488374,146.18961024284363
0.6907002844232238,146.20750999450684
0.6907000885339769,146.22574734687805
0.6907001556619496,146.24315643310547
0.6906999598193955,146.26124906539917
0.6907000270009374,146.27860713005066
0.6906998312050524,146.29725980758667
0.6906998984401469,146.31514072418213
0.6906997026909084,146.33412337303162
0.6906997699795386,146.35239791870117
0.6906995742769236,146.37117743492126
0.6906996416190734,146.38892650604248
0.6906994459630585,146.407710313797
0.690699513358711,146.42562580108643
0.6906993177492731,146.44409227371216
0.6906993851984113,146.46132063865662
0.6906991896355276,146.4792881011963
0.6906992571381354,146.49693202972412
0.6906990616217825,146.51547408103943
0.6906991291778436,146.53286051750183
0.6906989337079977,146.55113911628723
0.6906990013174955,146.56867265701294
0.6906988058941345,146.5867874622345
0.6906988735570522,146.60434007644653
0.6906986781801525,146.62288355827332
0.6906987458964736,146.64102029800415
0.6906985505660126,146.65992212295532
0.6906986183357207,146.677752494812
0.6906984230516748,146.6961486339569
0.6906984908747529,146.7135260105133
0.6906982956370997,146.73204636573792
0.6906983635135315,146.7500514984131
0.6906981683222483,146.76829528808594
0.6906982362520174,146.78618788719177
0.69069804110708,146.80486011505127
0.6906981090901704,146.82256698608398
0.6906979139915564,146.84107899665833
0.690697982027951,146.85846209526062
0.6906977869756378,146.87700724601746
0.6906978550653203,146.89453387260437
0.6906976600592842,146.91258645057678
0.6906977282022385,146.93031644821167
0.6906975332424572,146.94880151748657
0.690697601438666,146.96634197235107
0.6906974065251168,146.98493146896362
0.6906974747745644,147.0028510093689
0.6906972799072234,147.02105379104614
0.690697348209893,147.03846430778503
0.690697153388738,147.05699229240417
0.6906972217446137,147.0747048854828
0.6906970269696218,147.09302735328674
0.6906970953786865,147.11048316955566
0.6906969006498347,147.12852239608765
0.6906969691120728,147.14578557014465
0.6906967744293379,147.16351294517517
0.6906968429447324,147.181334733963
0.6906966483080921,147.19965934753418
0.6906967168766268,147.2170135974884
0.6906965222860582,147.23489236831665
0.6906965909077165,147.2521710395813
0.6906963963631967,147.27006793022156
0.6906964650379629,147.28739643096924
0.6906962705394687,147.30560398101807
0.690696339267326,147.32307195663452
0.6906961448148354,147.341295003891
0.6906962135957675,147.35882353782654
0.6906960191892568,147.3776319026947
0.6906960880232477,147.3953320980072
0.6906958936626949,147.4134578704834
0.6906959625497275,147.43096566200256
0.6906957682351098,147.44925332069397
0.6906958371751685,147.46680665016174
0.6906956429064627,147.48564386367798
0.6906957118995312,147.50336241722107
0.6906955176767147,147.52191805839539
0.6906955867227765,147.5399432182312
0.690695392545827,147.55862307548523
0.6906954616448657,147.57601189613342
0.6906952675137601,147.5941355228424
0.6906953366657599,147.61176943778992
0.6906951425804755,147.62975430488586
0.6906952117854197,147.64708614349365
0.6906950177459343,147.66551661491394
0.6906950870038069,147.68308019638062
0.6906948930100975,147.7008092403412
0.690694962320882,147.717853307724
0.690694768372926,147.73558712005615
0.6906948377366064,147.7528464794159
0.6906946438343812,147.7711341381073
0.6906947132509413,147.78862929344177
0.6906945193944241,147.8066327571869
0.690694588863848,147.82404160499573
0.6906943950530161,147.84230542182922
0.6906944645752873,147.8596396446228
0.6906942708101185,147.87743377685547
0.6906943403852207,147.89459991455078
0.6906941466656923,147.91228604316711
0.6906942162936095,147.92991590499878
0.690694022619699,147.94817996025085
0.690694092300415,147.96536087989807
0.6906938986721,147.98301458358765
0.6906939684055987,148.000182390213
0.6906937748228561,148.01811909675598
0.6906938446091211,148.03521752357483
0.6906936510719293,148.05285477638245
0.6906937209109447,148.0700125694275
0.6906935274192803,148.08810329437256
0.6906935973110302,148.10527777671814
0.690693403864871,148.12300491333008
0.6906934738093389,148.14016699790955
0.6906932804086627,148.1578118801117
0.6906933504058328,148.17494082450867
0.6906931570506168,148.19269371032715
0.6906932271004728,148.20985746383667
0.6906930337906947,148.2276566028595
0.6906931038932207,148.2448024749756
0.690692910628858,148.26249861717224
0.6906929807840375,148.27969527244568
0.6906927875650679,148.29771971702576
0.6906928577728856,148.3149654865265
0.6906926645992864,148.3330855369568
0.6906927348597256,148.35024094581604
0.6906925417314749,148.3680477142334
0.6906926120445198,148.38578343391418
0.6906924189615947,148.40401983261108
0.6906924893272294,148.42116355895996
0.6906922962896078,148.43885254859924
0.6906923667078161,148.4560251235962
0.6906921737154753,148.47373962402344
0.6906922441862413,148.49101161956787
0.6906920512391597,148.5093069076538
0.6906921217624673,148.5269923210144
0.6906919288606221,148.54537987709045
0.690691999436455,148.56317257881165
0.6906918065798242,148.58146739006042
0.6906918772081669,148.5993115901947
0.6906916843967273,148.61772537231445
0.6906917550775641,148.63557052612305
0.6906915623112945,148.65413308143616
0.6906916330446088,148.67205023765564
0.690691440323486,148.69084358215332
0.6906915111092625,148.7086980342865
0.6906913184332647,148.72731733322144
0.6906913892714868,148.74468564987183
0.6906911966405919,148.76280760765076
0.6906912675312439,148.78023719787598
0.6906910749454293,148.79874444007874
0.6906911458884952,148.816561460495
0.6906909533477394,148.83539724349976
0.6906910243432034,148.85301232337952
0.6906908318474835,148.87096333503723
0.6906909028953299,148.88847732543945
0.6906907104446233,148.90663862228394
0.6906907815448363,148.92430448532104
0.6906905891391217,148.9428005218506
0.6906906602916849,148.96054410934448
0.6906904679309399,148.9790005683899
0.6906905391358378,148.99640917778015
0.6906903468200399,149.0151891708374
0.6906904180772564,149.0327913761139
0.690690225806384,149.05089259147644
0.690690297115903,149.06833672523499
0.6906901048899339,149.08645272254944
0.6906901762517407,149.10392880439758
0.6906899840706521,149.12185668945312
0.6906900554847296,149.13910150527954
0.6906898633484999,149.15714478492737
0.690689934814833,149.17435121536255
0.6906897427234403,149.19219756126404
0.6906898142420128,149.20928049087524
0.6906896221954347,149.22687315940857
0.690689693766231,149.24388551712036
0.6906895017644454,149.2616147994995
0.6906895733874499,149.27871537208557
0.6906893814304349,149.2964346408844
0.6906894531056317,149.31357216835022
0.6906892611933652,149.33135342597961
0.6906893329207384,149.3487708568573
0.6906891410531983,149.36670684814453
0.6906892128327322,149.38380599021912
0.6906890210098966,149.40203619003296
0.6906890928415755,149.4195499420166
0.6906889010634226,149.43747448921204
0.6906889729472304,149.45510387420654
0.6906887812137378,149.47333455085754
0.6906888531496593,149.49109816551208
0.6906886614608052,149.5091896057129
0.6906887334488244,149.52689909934998
0.690688541804587,149.5451271533966
0.6906886138446884,149.56237149238586
0.6906884222450456,149.58049321174622
0.6906884943372129,149.59795093536377
0.690688302782143,149.615975856781
0.690688374926361,149.63315510749817
0.6906881834158415,149.65123057365417
0.6906882556120949,149.66844153404236
0.6906880641461044,149.6868598461151
0.6906881363943769,149.7048134803772
0.6906879449728933,149.72365808486938
0.6906880172731694,149.74144315719604
0.6906878258961708,149.75979351997375
0.6906878982484349,149.7774727344513
0.6906877069158994,149.79580116271973
0.6906877793201358,149.81350684165955
0.6906875880320421,149.8323245048523
0.6906876604882352,149.85017347335815
0.6906874692445607,149.86882138252258
0.6906875417526946,149.8867540359497
0.690687350553418,149.9056534767151
0.6906874231134777,149.9232771396637
0.6906872319585768,149.9416651725769
0.6906873045705463,149.95921087265015
0.6906871134599994,149.97784543037415
0.6906871861238634,149.99582600593567
0.6906869950576484,150.01405453681946
0.690687067773391,150.03160214424133
0.6906868767514865,150.05016541481018
0.6906869495190925,150.06793069839478
0.6906867585414771,150.08612370491028
0.6906868313609301,150.103830575943
0.6906866404275815,150.12235164642334
0.6906867132988667,150.14015865325928
0.6906865224097631,150.15870928764343
0.6906865953328648,150.17632579803467
0.690686404487985,150.19457626342773
0.6906864774628875,150.2120795249939
0.6906862866622094,150.2305657863617
0.6906863596888974,150.24845504760742
0.6906861689323992,150.26728177070618
0.6906862420108568,150.28509879112244
0.6906860512985173,150.30373644828796
0.6906861244287293,150.3216724395752
0.6906859337605263,150.34059381484985
0.6906860069424773,150.35866928100586
0.6906858163183895,150.3772783279419
0.6906858895520634,150.39526200294495
0.6906856989720696,150.414080619812
0.6906857722574513,150.43191957473755
0.6906855817215286,150.45034670829773
0.6906856550586028,150.46804976463318
0.6906854645667306,150.48617339134216
0.6906855379554819,150.50368809700012
0.6906853475076381,150.5219440460205
0.6906854209480509,150.5395712852478
0.6906852305442137,150.55771660804749
0.6906853040362726,150.57522821426392
0.6906851136764212,150.59337759017944
0.6906851872201106,150.61094307899475
0.6906849969042224,150.62883615493774
0.6906850704995271,150.6459608078003
0.6906848802275816,150.6635239124298
0.6906849538744858,150.6807825565338
0.6906847636464606,150.69937682151794
0.6906848373449499,150.71708178520203
0.6906846471608237,150.73573279380798
0.6906847209108816,150.75338411331177
0.690684530770633,150.77146816253662
0.6906846045722448,150.78884601593018
0.6906844144758525,150.80707144737244
0.6906844883290024,150.8244822025299
0.6906842982764443,150.84295463562012
0.6906843721811169,150.86036658287048
0.6906841821723723,150.87869906425476
0.6906842561285526,150.89636373519897
0.6906840661635995,150.91501545906067
0.6906841401712718,150.93287634849548
0.6906839502500889,150.95138931274414
0.690684024309238,150.969464302063
0.6906838344318039,150.9883348941803
0.6906839085424148,151.00637817382812
0.6906837187087077,151.0248658657074
0.6906837928707648,151.04267835617065
0.6906836030807635,151.0607089996338
0.6906836772942514,151.07786631584167
0.6906834875479348,151.09619450569153
0.6906835618128381,151.1137716770172
0.6906833721101846,151.13175344467163
0.6906834464264884,151.14903569221497
0.6906832567674761,151.16686463356018
0.6906833311351651,151.1844937801361
0.6906831415197734,151.20287823677063
0.690683215938832,151.22029304504395
0.6906830263670392,151.2382378578186
0.6906831008374522,151.25555181503296
0.690682911309237,151.2732880115509
0.6906829858309894,151.29049587249756
0.6906827963463306,151.30823802947998
0.6906828709194064,151.3261981010437
0.6906826814782828,151.34472060203552
0.6906827561026676,151.36206936836243
0.6906825667050575,151.37969088554382
0.6906826413807359,151.39706540107727
0.690682452026618,151.4150047302246
0.6906825267535748,151.43236684799194
0.6906823374429278,151.45024394989014
0.6906824122211478,151.4674985408783
0.690682222953951,151.48516273498535
0.6906822977834186,151.50268173217773
0.6906821085596501,151.52105259895325
0.6906821834403506,151.53860187530518
0.6906819942599894,151.55716133117676
0.6906820691919076,151.57475876808167
0.6906818800549326,151.59289836883545
0.690681955038053,151.61027884483337
0.6906817659444425,151.6287100315094
0.6906818409787503,151.64658093452454
0.6906816519284832,151.66534090042114
0.6906817270139631,151.6829707622528
0.6906815380070189,151.70133256912231
0.690681613143656,151.71908283233643
0.6906814241800125,151.73704075813293
0.6906814993677914,151.75458097457886
0.6906813104474282,151.77299904823303
0.6906813856863335,151.79027724266052
0.6906811968092293,151.80873346328735
0.6906812720992462,151.82648277282715
0.69068108326538,151.8446753025055
0.6906811586064936,151.862242937088
0.6906809698158437,151.88085341453552
0.6906810452080385,151.8984248638153
0.6906808564605843,151.9167046546936
0.6906809319038453,151.93417859077454
0.6906807431995656,151.95289778709412
0.6906808186938779,151.97070264816284
0.6906806300327514,151.9893081188202
0.6906807055780999,152.0069854259491
0.6906805169601056,152.02516913414001
0.6906805925564751,152.04269003868103
0.6906804039815921,152.06073117256165
0.6906804796289681,152.0780520439148
0.6906802910971748,152.09629845619202
0.6906803667955418,152.1141426563263
0.6906801783068175,152.13241910934448
0.6906802540561604,152.14990067481995
0.6906800656104842,152.16802787780762
0.6906801414107883,152.1854248046875
0.6906799530081391,152.20364546775818
0.690680028859389,152.22138833999634
0.6906798404997458,152.23927688598633
0.6906799164019266,152.25692987442017
0.6906797280852686,152.27504420280457
0.6906798040383652,152.29264664649963
0.690679615764671,152.310795545578
0.6906796917686693,152.32834577560425
0.6906795035379178,152.34653067588806
0.6906795795928018,152.36406111717224
0.6906793914049728,152.38220167160034
0.6906794675107276,152.3999285697937
0.6906792793657998,152.41807198524475
0.6906793555224109,152.43541550636292
0.6906791674203631,152.4535984992981
0.6906792436278152,152.47092485427856
0.6906790555686267,152.48908185958862
0.6906791318269053,152.50627756118774
0.6906789438105552,152.52395606040955
0.690679020119645,152.54178738594055
0.690678832146112,152.5603358745575
0.6906789085059983,152.57786965370178
0.6906787205752626,152.59629678726196
0.6906787969859302,152.61378598213196
0.6906786090979695,152.63161373138428
0.6906786855594043,152.64930653572083
0.6906784977141983,152.66764569282532
0.6906785742263843,152.68518257141113
0.6906783864239127,152.70390582084656
0.6906784629868354,152.72149896621704
0.690678275227077,152.73960185050964
0.6906783518407218,152.75724148750305
0.6906781641236556,152.7756485939026
0.6906782407880074,152.7932448387146
0.690678053113613,152.81142234802246
0.6906781298286571,152.82887649536133
0.6906779421969129,152.84747409820557
0.6906780189626344,152.86519765853882
0.6906778313735202,152.88319563865662
0.6906779081899043,152.9006404876709
0.6906777206433994,152.9186656475067
0.6906777975104313,152.93587565422058
0.6906776100065148,152.9536726474762
0.6906776869241794,152.97076892852783
0.6906774994628304,152.98899745941162
0.6906775764311132,153.0068588256836
0.6906773890123111,153.02511763572693
0.6906774660311972,153.04232716560364
0.6906772786549213,153.06049799919128
0.6906773557243959,153.0777633190155
0.6906771683906254,153.0954990386963
0.6906772455106737,153.1127324104309
0.6906770582193882,153.1303813457489
0.6906771353899955,153.14741349220276
0.6906769481411736,153.1652340888977
0.6906770253623256,153.18244671821594
0.6906768381559468,153.2003836631775
0.6906769154276282,153.2177107334137
0.6906767282636723,153.23541641235352
0.6906768055858682,153.25254487991333
0.6906766184643144,153.27041602134705
0.6906766958370102,153.2881555557251
0.6906765087578378,153.30704402923584
0.6906765861810188,153.3248062133789
0.6906763991442075,153.3432400226593
0.6906764766178589,153.36099767684937
0.6906762896233875,153.37931537628174
0.6906763671474947,153.39691019058228
0.6906761801953429,153.41544365882874
0.6906762577698916,153.4333381652832
0.6906760708600387,153.45245814323425
0.6906761484850132,153.47070503234863
0.6906759616174388,153.48956727981567
0.6906760392928255,153.50751638412476
0.690675852467509,153.52647471427917
0.6906759301932925,153.54460096359253
0.6906757434102135,153.56343984603882
0.6906758211863794,153.58124446868896
0.6906756344455164,153.5995213985443
0.6906757122720504,153.61692142486572
0.6906755255733837,153.6348958015442
0.6906756034502707,153.65258479118347
0.6906754167937799,153.6714208126068
0.6906754947210052,153.6893846988678
0.6906753081066693,153.70772194862366
0.6906753860842185,153.72551941871643
0.6906751995120175,153.7436056137085
0.6906752775398759,153.76095938682556
0.6906750910097887,153.7789328098297
0.690675169087942,153.79679536819458
0.6906749825999484,153.81558108329773
0.6906750607283817,153.8332395553589
0.6906748742824614,153.85124397277832
0.6906749524611602,153.86870527267456
0.6906747660572925,153.88710594177246
0.690674844286242,153.9046151638031
0.6906746579244067,153.9229338169098
0.6906747362035927,153.94052052497864
0.6906745498837693,153.9591908454895
0.6906746282131768,153.97684931755066
0.6906744419353448,153.9948513507843
0.6906745203149598,154.0124635696411
0.6906743340790986,154.03075909614563
0.6906744125089058,154.04821181297302
0.6906742263149956,154.06643295288086
0.6906743047949813,154.08381724357605
0.690674118643001,154.1022174358368
0.6906741971731499,154.12011432647705
0.6906740110630799,154.13850617408752
0.6906740896433778,154.15579915046692
0.6906739035751975,154.17395520210266
0.69067398220563,154.19156980514526
0.6906737961793188,154.20951437950134
0.6906738748598714,154.2268991470337
0.6906736888754088,154.24485683441162
0.6906737676060669,154.26233053207397
0.6906735816634331,154.28093028068542
0.6906736604441821,154.29878211021423
0.6906734745433565,154.3168547153473
0.6906735533741822,154.33435344696045
0.6906733675151446,154.3530421257019
0.6906734463960322,154.3706910610199
0.6906732605787623,154.38863563537598
0.6906733395096977,154.40605282783508
0.6906731537341753,154.42448449134827
0.6906732327151435,154.44206929206848
0.6906730469813481,154.46042108535767
0.6906731260123354,154.47843313217163
0.6906729403202468,154.4968786239624
0.6906730194012385,154.51447653770447
0.6906728337508369,154.53240823745728
0.6906729128818184,154.5497179031372
0.6906727272730827,154.5678391456604
0.6906728064540401,154.58565592765808
0.6906726208869507,154.60395860671997
0.6906727001178685,154.62131786346436
0.6906725145924053,154.63933300971985
0.6906725938732701,154.65704107284546
0.6906724083894127,154.67512392997742
0.6906724877202098,154.69252800941467
0.6906723022779379,154.71102690696716
0.690672381658653,154.72914338111877
0.6906721962579466,154.74754524230957
0.6906722756885653,154.76500034332275
0.6906720903294039,154.78322839736938
0.6906721698099118,154.80075454711914
0.6906719844922758,154.81904363632202
0.6906720640226582,154.83669757843018
0.6906718787465276,154.85460662841797
0.6906719583267706,154.87188458442688
0.6906717730921246,154.88952898979187
0.6906718527222137,154.90666437149048
0.6906716675290326,154.92438340187073
0.690671747208954,154.9417130947113
0.6906715620572174,154.95974922180176
0.6906716417869558,154.9771339893341
0.6906714566766439,154.99567937850952
0.6906715364561855,155.01319003105164
0.6906713513872786,155.03171920776367
0.6906714312166089,155.04956221580505
0.6906712461890864,155.06795716285706
0.6906713260681914,155.08530569076538
0.6906711410820334,155.1031153202057
0.6906712210108987,155.1205325126648
0.6906710360660848,155.13889527320862
0.6906711160446963,155.1560664176941
0.690670931141207,155.17385077476501
0.6906710111695501,155.19119429588318
0.690670826307365,155.20980834960938
0.6906709063854258,155.22770857810974
0.6906707215645252,155.24643182754517
0.6906708016922892,155.26433205604553
0.6906706169126529,155.28232955932617
0.6906706970901061,155.30013179779053
0.6906705123517141,155.31881833076477
0.6906705925788418,155.33669304847717
0.6906704078816742,155.3553364276886
0.6906704881584629,155.37314701080322
0.6906703035024996,155.3921456336975
0.6906703838289348,155.40990924835205
0.6906701992141562,155.42814373970032
0.6906702795902232,155.44548559188843
0.6906700950166088,155.4634599685669
0.6906701754422939,155.48097395896912
0.6906699909098246,155.49909257888794
0.6906700713851135,155.5165820121765
0.6906698868937688,155.53452563285828
0.6906699674186474,155.5519778728485
0.6906697829684078,155.57056331634521
0.6906698635428615,155.58811712265015
0.6906696791337066,155.60650205612183
0.6906697597577216,155.6240701675415
0.6906695753896317,155.64224195480347
0.6906696560631941,155.6598629951477
0.6906694717361496,155.67756414413452
0.6906695524592449,155.69499850273132
0.6906693681732259,155.71378660202026
0.6906694489458397,155.73191833496094
0.690669264700826,155.75060176849365
0.6906693455229448,155.76835346221924
0.6906691613189168,155.78669571876526
0.6906692421905263,155.80448842048645
0.6906690580274639,155.82289862632751
0.69066913894855,155.84084510803223
0.6906689548264342,155.85945963859558
0.6906690357969822,155.8774073123932
0.6906688517157924,155.896178483963
0.6906689327357891,155.91398334503174
0.6906687486955055,155.93263006210327
0.6906688297649365,155.95059537887573
0.6906686457655395,155.96919512748718
0.6906687268843907,155.98702573776245
0.6906685429258609,156.00551104545593
0.6906686240941178,156.02360463142395
0.6906684401764352,156.04252099990845
0.6906685213940843,156.060613155365
0.6906683375172293,156.07929062843323
0.6906684187842562,156.09716868400574
0.6906682349482091,156.11510753631592
0.6906683162645998,156.13228917121887
0.6906681324693404,156.1500370502472
0.6906682138350815,156.16757202148438
0.6906680300805905,156.18613028526306
0.690668111495667,156.2034981250763
0.6906679277819248,156.2211811542511
0.690668009246323,156.23892664909363
0.6906678255733096,156.2572991847992
0.6906679070870158,156.27446794509888
0.6906677234547117,156.29295802116394
0.6906678050177119,156.3110315799713
0.6906676214260972,156.32980823516846
0.690667703038377,156.3479404449463
0.6906675194874325,156.36672377586365
0.6906676011489782,156.3847815990448
0.690667417638684,156.4036271572113
0.6906674993494817,156.42147421836853
0.6906673158798181,156.44034695625305
0.6906673976398537,156.4586718082428
0.6906672142108011,156.4777352809906
0.6906672960200608,156.49563002586365
0.6906671126316,156.51439785957336
0.6906671944900695,156.5321090221405
0.6906670111421803,156.55027294158936
0.6906670930498459,156.5681881904602
0.6906669097425093,156.5869014263153
0.6906669916993571,156.6047465801239
0.6906668084325528,156.62321186065674
0.6906668904385688,156.64150381088257
0.6906667072122779,156.66024780273438
0.6906667892674484,156.67795085906982
0.690666606081651,156.69600534439087
0.690666688185962,156.71398782730103
0.6906665050406389,156.732403755188
0.6906665871940758,156.75032806396484
0.6906664040892073,156.7692220211029
0.6906664862917573,156.78721475601196
0.6906663032273237,156.80595755577087
0.6906663854789723,156.82408046722412
0.6906662024549545,156.84275197982788
0.6906662847556878,156.86072325706482
0.6906661017720661,156.87962245941162
0.6906661841218705,156.8976686000824
0.6906660011786254,156.91634249687195
0.6906660835774866,156.9340398311615
0.6906659006745988,156.95277976989746
0.6906659831225037,156.97045755386353
0.690665800259953,156.98885869979858
0.6906658827568877,157.00655913352966
0.6906656999346553,157.02495193481445
0.6906657824806053,157.0430064201355
0.6906655996986719,157.06175422668457
0.6906656822936238,157.07955765724182
0.6906654995519697,157.09827065467834
0.6906655821959093,157.1158721446991
0.6906653994945154,157.13398385047913
0.6906654821874292,157.15127897262573
0.690665299526276,157.16907715797424
0.6906653822681504,157.18623661994934
0.6906651996472181,157.20461058616638
0.6906652824380386,157.2227246761322
0.6906650998573083,157.24111700057983
0.6906651826970621,157.25848484039307
0.6906650001565139,157.27686071395874
0.6906650830451867,157.29450178146362
0.6906649005448018,157.31324124336243
0.6906649834823799,157.3308835029602
0.6906648010221388,157.34939074516296
0.6906648840086085,157.36677026748657
0.6906647015884917,157.38499212265015
0.690664784623839,157.40312433242798
0.6906646022438273,157.42153096199036
0.6906646853280386,157.43903994560242
0.6906645029881128,157.4573426246643
0.6906645861211745,157.4750440120697
0.690664403821315,157.49343466758728
0.6906644870032136,157.51108312606812
0.6906643047434008,157.52918672561646
0.6906643879741223,157.54655170440674
0.6906642057543381,157.5650613307953
0.6906642890338682,157.58277106285095
0.6906641068540926,157.6014096736908
0.6906641901824184,157.61920046806335
0.6906640080426321,157.63762044906616
0.69066409141974,157.65491843223572
0.6906639093199234,157.67281532287598
0.6906639927457991,157.69006967544556
0.6906638106859339,157.70763397216797
0.6906638941605643,157.72473692893982
0.6906637121406305,157.74269700050354
0.6906637956640015,157.7599973678589
0.6906636136839803,157.77816104888916
0.6906636972560785,157.79581713676453
0.6906635153159506,157.81400275230408
0.6906635989367622,157.8311607837677
0.6906634170365084,157.84876132011414
0.6906635007060199,157.86584281921387
0.6906633188456209,157.88445520401
0.6906634025638184,157.90207695960999
0.6906632207432554,157.9229474067688
0.6906633045101256,157.94097208976746
0.690663122729379,157.95914888381958
0.6906632065449082,157.97631907463074
0.690663024803959,157.99408411979675
0.6906631086681335,158.01136112213135
0.6906629269669622,158.0292148590088
0.6906630108797689,158.04640555381775
0.690662829218357,158.0641062259674
0.6906629131797816,158.08157205581665
0.6906627315581102,158.0997712612152
0.6906628155681392,158.1173393726349
0.6906626339861883,158.13511967658997
0.6906627180448086,158.1523470878601
0.6906625365025594,158.16995072364807
0.6906626206097575,158.1870186328888
0.6906624391071912,158.20470070838928
0.6906625232629529,158.22193455696106
0.6906623418000505,158.2397105693817
0.6906624260043621,158.2568645477295
0.6906622445811048,158.27444219589233
0.6906623288339534,158.2918689250946
0.6906621474503213,158.30980467796326
0.6906622317516933,158.3269875049591
0.6906620504076677,158.34467601776123
0.6906621347575497,158.36192059516907
0.6906619534531115,158.37974214553833
0.6906620378514896,158.39698314666748
0.6906618565866199,158.41481113433838
0.6906619410334811,158.43208694458008
0.6906617598081612,158.4499762058258
0.6906618443034911,158.46752858161926
0.6906616631177018,158.48531889915466
0.6906617476614874,158.50271010398865
0.6906615665152099,158.52032160758972
0.6906616511074377,158.53745031356812
0.6906614700006525,158.55535364151
0.6906615546413092,158.57283282279968
0.6906613735739978,158.59050393104553
0.6906614582630697,158.607661485672
0.6906612772352132,158.6258261203766
0.6906613619726869,158.64337635040283
0.690661180984266,158.661554813385
0.6906612657701281,158.67889046669006
0.6906610848211241,158.6968331336975
0.6906611696553613,158.71397948265076
0.6906609887457551,158.73163533210754
0.6906610736283536,158.7488570213318
0.6906608927581264,158.76699304580688
0.6906609776890734,158.78414463996887
0.6906607968582062,158.80211400985718
0.6906608818374878,158.8196108341217
0.6906607010459621,158.83767318725586
0.6906607860735646,158.85482168197632
0.6906606053213614,158.87242555618286
0.6906606903972717,158.8895127773285
0.6906605096843716,158.9077582359314
0.6906605948085768,158.9253270626068
0.6906604141349616,158.94314122200012
0.6906604993074477,158.96075296401978
0.6906603186730982,158.97853636741638
0.690660403893852,158.99565601348877
0.6906602232987497,159.01328086853027
0.6906603085677577,159.03055357933044
0.6906601280118834,159.04837322235107
0.6906602133291326,159.06550455093384
0.6906600328124677,159.08311581611633
0.6906601181779444,159.1002926826477
0.6906599377004696,159.11907625198364
0.6906600231141611,159.13647651672363
0.6906598426758582,159.15430355072021
0.6906599281377501,159.17141938209534
0.6906597477386008,159.18913769721985
0.6906598332486801,159.20622539520264
0.6906596528886647,159.22391033172607
0.6906597384469185,159.2411069869995
0.6906595581260184,159.25873494148254
0.6906596437324329,159.27578449249268
0.69065946345063,159.29347729682922
0.6906595491051926,159.31063270568848
0.6906593688624674,159.32826852798462
0.6906594545651639,159.34539413452148
0.6906592743614981,159.36314630508423
0.6906593601123161,159.38028812408447
0.6906591799476909,159.39821219444275
0.6906592657466165,159.4154314994812
0.6906590856210129,159.43309831619263
0.6906591714680332,159.45027875900269
0.6906589913814327,159.4679262638092
0.6906590772765341,159.4851315021515
0.6906588972289186,159.50317406654358
0.6906589831720881,159.52042698860168
0.6906588031634379,159.53808760643005
0.6906588891546618,159.55515360832214
0.6906587091849591,159.57297825813293
0.6906587952242249,159.59014415740967
0.6906586152934506,159.6082465648651
0.6906587013807445,159.6256492137909
0.6906585214888803,159.64392495155334
0.6906586076241891,159.66160368919373
0.690658427771216,159.67964220046997
0.6906585139545267,159.6971046924591
0.6906583341404265,159.71526265144348
0.6906584203717256,159.73287105560303
0.6906582405964792,159.75100016593933
0.6906583268757537,159.76890754699707
0.690658147139343,159.78687644004822
0.6906582334665798,159.8042426109314
0.6906580537689859,159.8226592540741
0.6906581401441717,159.8406159877777
0.6906579604853761,159.8591504096985
0.6906580469084979,159.87671494483948
0.6906578672884818,159.89493036270142
0.6906579537595261,159.91231155395508
0.6906577741782715,159.93092799186707
0.6906578606972253,159.9487442970276
0.6906576811547134,159.97753262519836
0.6906577677215634,160.00358819961548
0.6906575882177755,160.02184510231018
0.6906576748325088,160.03930187225342
0.6906574953674267,160.05742526054382
0.6906575820300298,160.07508945465088
0.6906574026036346,160.09331727027893
0.6906574893140951,160.11110520362854
0.6906573099263686,160.129301071167
0.6906573966846725,160.14725399017334
0.6906572173355958,160.16572642326355
0.6906573041417309,160.18328952789307
0.6906571248312856,160.2015197277069
0.6906572116852384,160.21974182128906
0.6906570324134065,160.23870706558228
0.6906571193151634,160.25692129135132
0.6906569400819262,160.27549505233765
0.6906570270314745,160.2935814857483
0.6906568478368134,160.31250500679016
0.6906569348341403,160.33082580566406
0.690656755678037,160.34930634498596
0.6906568427231289,160.36723923683167
0.6906566636055651,160.38545036315918
0.6906567506984094,160.40289878845215
0.6906565716193663,160.42126417160034
0.6906566587599494,160.43885707855225
0.6906564797194095,160.45740604400635
0.6906565669077187,160.47567701339722
0.6906563879056625,160.49417209625244
0.6906564751416848,160.5122890472412
0.6906562961780945,160.5310447216034
0.6906563834618167,160.54890966415405
0.6906562045366738,160.5670292377472
0.6906562918680831,160.5845034122467
0.6906561129813691,160.602778673172
0.690656200360452,160.62035393714905
0.6906560215121491,160.638676404953
0.6906561089388931,160.6564803123474
0.6906559301289823,160.6748080253601
0.6906560176033741,160.69237661361694
0.6906558388318372,160.71060299873352
0.6906559263538641,160.7281789779663
0.690655747620683,160.74626803398132
0.6906558351903316,160.76375913619995
0.690655656495488,160.7820782661438
0.6906557441127458,160.79959774017334
0.690655565456221,160.81774759292603
0.6906556531210746,160.83519911766052
0.690655474502851,160.8536388874054
0.6906555622152873,160.87127709388733
0.6906553836353464,160.88944959640503
0.6906554713953529,160.90708208084106
0.6906552928536759,160.92550802230835
0.6906553806612391,160.94349932670593
0.6906552021578084,160.96226716041565
0.690655290012916,160.97999596595764
0.6906551115477129,160.9980230331421
0.6906551994503518,161.0156753063202
0.690655021023358,161.03406620025635
0.6906551089735151,161.05214500427246
0.6906549305847128,161.07120323181152
0.6906550185823752,161.0895757675171
0.6906548402317458,161.10848736763
0.6906549282769004,161.12679934501648
0.6906547499644262,161.14603400230408
0.6906548380570606,161.1644606590271
0.6906546597827227,161.18386101722717
0.6906547479228238,161.2025990486145
0.6906545696866045,161.22190475463867
0.6906546578741593,161.2403016090393
0.6906544796760402,161.25962090492249
0.6906545679110356,161.27800011634827
0.6906543897509989,161.2972068786621
0.6906544780334224,161.3157229423523
0.6906542999114496,161.33492398262024
0.6906543882412883,161.35321354866028
0.6906542101573612,161.3723590373993
0.6906542985346021,161.39109182357788
0.6906541204887026,161.4102988243103
0.6906542089133328,161.4286925792694
0.6906540309054432,161.44775319099426
0.69065411937745,161.46603202819824
0.6906539414075517,161.48500061035156
0.6906540299269224,161.50296211242676
0.6906538519949973,161.521874666214
0.6906539405617186,161.53994464874268
0.690653762667749,161.55842208862305
0.6906538512818086,161.57611870765686
0.690653673425776,161.59456419944763
0.6906537620871608,161.61209988594055
0.6906535842690475,161.63046193122864
0.6906536729777447,161.64797019958496
0.6906534951975322,161.66646218299866
0.6906535839535289,161.684419631958
0.6906534062111997,161.7027952671051
0.6906534950144835,161.7205309867859
0.6906533173100188,161.73936247825623
0.6906534061605768,161.75727128982544
0.6906532284939592,161.77607822418213
0.6906533173917784,161.7939808368683
0.6906531397629898,161.81249403953552
0.6906532287080575,161.83049201965332
0.6906530511170796,161.84929871559143
0.6906531401093828,161.86729335784912
0.690652962556198,161.88631772994995
0.6906530515957245,161.904057264328
0.6906528740803145,161.9221270084381
0.690652963167051,161.9397325515747
0.6906527856893984,161.95788526535034
0.6906528748233325,161.9761564731598
0.6906526973834184,161.9949986934662
0.6906527865645373,162.01280093193054
0.6906526091623444,162.03183484077454
0.6906526983906355,162.04951405525208
0.6906525210261453,162.0674591064453
0.6906526103015957,162.08497738838196
0.6906524329747907,162.10322618484497
0.690652522297388,162.12101554870605
0.69065234500825,162.13980293273926
0.690652434377981,162.15784287452698
0.6906522571264924,162.17671394348145
0.6906523465433448,162.19461917877197
0.6906521693294874,162.21304273605347
0.6906522587934486,162.23054480552673
0.6906520816172048,162.24857902526855
0.6906521711282615,162.2669072151184
0.6906519939896132,162.28581714630127
0.6906520835477535,162.30379509925842
0.6906519064466827,162.32230830192566
0.6906519960518933,162.34020137786865
0.6906518189883825,162.35861468315125
0.6906519086406512,162.37607598304749
0.6906517316146823,162.39480829238892
0.6906518213139963,162.41267561912537
0.6906516443255509,162.43123412132263
0.6906517340718977,162.4495861530304
0.690651557120959,162.46808123588562
0.6906516469143258,162.48545956611633
0.6906514700008756,162.50417375564575
0.6906515598412493,162.52222347259521
0.6906513829652698,162.5408911705017
0.6906514728526382,162.55851912498474
0.6906512960141116,162.57736086845398
0.6906513859484623,162.5955114364624
0.6906512091473707,162.6139738559723
0.690651299128691,162.63137483596802
0.6906511223650162,162.6495623588562
0.6906512123932935,162.66717720031738
0.690651035667018,162.68568515777588
0.6906511257422402,162.70320582389832
0.6906509490533465,162.72162771224976
0.6906510391755002,162.73984503746033
0.6906508625239705,162.7585952281952
0.6906509526930432,162.77621841430664
0.6906507760788594,162.79477643966675
0.6906508662948391,162.8125331401825
0.6906506897179835,162.83085179328918
0.6906507799808573,162.8483006954193
0.6906506034413128,162.86637926101685
0.6906506937510679,162.88364028930664
0.6906505172488163,162.90238237380981
0.6906506076054403,162.920316696167
0.690650431140464,162.93876028060913
0.6906505215439448,162.95632314682007
0.6906503451162259,162.97416377067566
0.6906504355665505,162.99184036254883
0.6906502591760715,163.01026439666748
0.6906503496732275,163.0276222229004
0.6906501733199706,163.04527020454407
0.6906502638639457,163.06229448318481
0.6906500875478934,163.0799424648285
0.6906501781386747,163.09747314453125
0.6906500018598093,163.11603474617004
0.6906500924973844,163.1334478855133
0.6906499162556881,163.15160512924194
0.6906500069400451,163.16963744163513
0.6906498307355,163.18838334083557
0.690649921466626,163.2061746120453
0.6906497452992153,163.22470259666443
0.6906498360770974,163.24261045455933
0.6906496599468028,163.26137685775757
0.6906497507714285,163.27889943122864
0.6906495746782328,163.29692935943604
0.6906496655495907,163.31440830230713
0.6906494894934762,163.33323740959167
0.6906495804115529,163.35093545913696
0.6906494043925018,163.36918950080872
0.6906494953572851,163.3864302635193
0.6906493193752798,163.40436577796936
0.6906494103867578,163.42243480682373
0.6906492344417805,163.4413902759552
0.6906493254999402,163.45933556556702
0.690649149591974,163.4780855178833
0.6906492406968027,163.4959216117859
0.69064906482583,163.5147259235382
0.6906491559773158,163.5330033302307
0.6906489801433185,163.55192637443542
0.6906490713414489,163.56958436965942
0.6906488955444099,163.58805537223816
0.6906489867891722,163.60564875602722
0.6906488110290737,163.62389087677002
0.6906489023204561,163.64171886444092
0.6906487265972808,163.6603765487671
0.6906488179352703,163.6780722141266
0.6906486422490008,163.69676184654236
0.6906487336335853,163.71442580223083
0.6906485579842038,163.7323362827301
0.690648649415371,163.74956107139587
0.6906484738028604,163.76741576194763
0.6906485652805978,163.78474879264832
0.6906483897049402,163.8026578426361
0.6906484812292354,163.81984639167786
0.6906483056904131,163.83762645721436
0.6906483972612544,163.85537314414978
0.6906482217592508,163.8738510608673
0.6906483133766246,163.89114356040955
0.6906481379114221,163.90940952301025
0.6906482295753168,163.92733335494995
0.6906480541468974,163.94604086875916
0.6906481458573009,163.96377205848694
0.6906479704656476,163.9822404384613
0.6906480622225474,164.00040340423584
0.6906478868676422,164.01912879943848
0.6906479786710258,164.03701663017273
0.6906478033528525,164.05553436279297
0.6906478952027074,164.07351756095886
0.6906477199212476,164.09184789657593
0.690647811817562,164.10929155349731
0.6906476365727985,164.1278977394104
0.6906477285155601,164.14557933807373
0.6906475533074754,164.164165019989
0.6906476452966717,164.18189144134521
0.6906474701252487,164.20026803016663
0.6906475621608674,164.21804523468018
0.690647387026089,164.23639106750488
0.6906474791081175,164.25376677513123
0.6906473040099662,164.27161026000977
0.6906473961383931,164.2892711162567
0.6906472210768508,164.3081018924713
0.6906473132516633,164.32620096206665
0.6906471382267136,164.3449637889862
0.6906472304478994,164.36256337165833
0.6906470554595247,164.38071751594543
0.6906471477270717,164.39848852157593
0.6906469727752546,164.41717410087585
0.6906470650891505,164.4346330165863
0.6906468901738738,164.45300149917603
0.6906469825341064,164.47095775604248
0.6906468076553529,164.48964548110962
0.6906469000619101,164.50728511810303
0.6906467252196622,164.52580523490906
0.6906468176725316,164.5434386730194
0.6906466428667722,164.56211256980896
0.690646735365942,164.57948994636536
0.6906465605966539,164.59791803359985
0.6906466531421114,164.61592054367065
0.6906464784092776,164.6343023777008
0.6906465710010107,164.65200781822205
0.6906463963046136,164.67021775245667
0.6906464889426099,164.68776655197144
0.6906463142826322,164.70628023147583
0.6906464069668805,164.72392630577087
0.6906462323433052,164.74229884147644
0.6906463250737923,164.75986456871033
0.6906461504866023,164.77803230285645
0.6906462432633163,164.7953405380249
0.690646068712494,164.81368136405945
0.6906461615354232,164.83087968826294
0.6906459870209517,164.84853744506836
0.6906460798900834,164.86575865745544
0.6906459054119454,164.88408493995667
0.6906459983272679,164.90188431739807
0.6906458238854466,164.91999554634094
0.6906459168469472,164.9379165172577
0.690645742441425,164.95690155029297
0.6906458354490922,164.9749219417572
0.6906456610798518,164.99382543563843
0.6906457541336734,165.01172590255737
0.690645579800698,165.03017783164978
0.6906456729006611,165.04803133010864
0.690645498603934,165.06671905517578
0.6906455917500273,165.0844166278839
0.6906454174895306,165.10277462005615
0.690645510681742,165.12036681175232
0.6906453364574587,165.1385452747345
0.6906454296957759,165.15648460388184
0.6906452555076892,165.17493867874146
0.6906453487920997,165.19251370429993
0.6906451746401925,165.21142959594727
0.6906452679706847,165.22953701019287
0.69064509385494,165.24863529205322
0.6906451872315019,165.26674723625183
0.6906450131519021,165.2856900691986
0.6906451065745216,165.30407452583313
0.69064493253105,165.32312417030334
0.6906450259997147,165.34139347076416
0.6906448519923544,165.3598222732544
0.6906449455070528,165.37786436080933
0.6906447715357862,165.3963623046875
0.690644865096506,165.41408848762512
0.6906446911613164,165.43288350105286
0.6906447847680457,165.45064997673035
0.6906446108689159,165.46882724761963
0.6906447045216425,165.48653745651245
0.6906445306585559,165.5049786567688
0.6906446243572675,165.52282285690308
0.6906444505302067,165.54173016548157
0.690644544274892,165.55962085723877
0.6906443704838402,165.57852435112
0.6906444642744867,165.5961720943451
0.6906442905194269,165.6147017478943
0.6906443843560225,165.63257002830505
0.6906442106369379,165.65118932724
0.6906443045194708,165.66888761520386
0.690644130836344,165.6873254776001
0.6906442247648021,165.70526456832886
0.6906440511176166,165.72406935691833
0.6906441450919879,165.74229764938354
0.6906439714807265,165.76109647750854
0.6906440655009994,165.77907538414001
0.6906438919256451,165.79776620864868
0.6906439859918073,165.81561851501465
0.6906438124523434,165.83430123329163
0.6906439065643829,165.85205626487732
0.6906437330607923,165.8703064918518
0.6906438272186975,165.88825869560242
0.6906436537509631,165.90669226646423
0.690643747954722,165.92439556121826
0.6906435745228272,165.94287967681885
0.6906436687724276,165.96064805984497
0.6906434953763554,165.97949504852295
0.6906435896717852,165.99771785736084
0.6906434163115186,166.01596117019653
0.6906435106527665,166.03371381759644
0.6906433373282888,166.05228877067566
0.6906434317153427,166.07050943374634
0.6906432584266369,166.08922481536865
0.6906433528594846,166.10723876953125
0.6906431796065341,166.12621426582336
0.690643274085164,166.14442324638367
0.6906431008679513,166.16328740119934
0.6906431953923512,166.1812756061554
0.6906430222108604,166.20014905929565
0.6906431167810184,166.2182855606079
0.6906429436352323,166.23732948303223
0.690643038251137,166.25570511817932
0.6906428651410385,166.27466201782227
0.6906429598026776,166.29294157028198
0.6906427867282501,166.31219959259033
0.690642881435612,166.33071851730347
0.6906427083968385,166.3499448299408
0.6906428031499111,166.3683524131775
0.6906426301467751,166.38764214515686
0.6906427249455469,166.40624833106995
0.6906425519780315,166.42540526390076
0.6906426468224905,166.44376015663147
0.6906424738905785,166.46302890777588
0.6906425687807126,166.48157215118408
0.6906423958843881,166.5008065700531
0.6906424908201857,166.51912188529968
0.6906423179594313,166.53805255889893
0.6906424129408807,166.55621886253357
0.6906422401156797,166.57525634765625
0.690642335142769,166.5931475162506
0.6906421623531049,166.61169338226318
0.690642257425822,166.62950348854065
0.6906420846716782,166.64834141731262
0.6906421797900116,166.66649866104126
0.690642007071371,166.68538331985474
0.6906421022353085,166.70356369018555
0.6906419295521552,166.7222933769226
0.6906420247616856,166.7402379512787
0.6906418521140016,166.75896406173706
0.690641947369113,166.77660369873047
0.6906417747568822,166.79482769966125
0.6906418700575625,166.81240367889404
0.6906416974807686,166.8310043811798
0.6906417928270063,166.84865045547485
0.690641620285632,166.86759042739868
0.6906417156774155,166.8860306739807
0.6906415431714445,166.90480780601501
0.6906416386087617,166.92276859283447
0.6906414661381776,166.94175577163696
0.6906415616210166,166.95958614349365
0.6906413891858024,166.9782793521881
0.6906414847141522,166.9958143234253
0.6906413123142909,167.01475644111633
0.6906414078881391,167.03285193443298
0.6906412355236148,167.05129742622375
0.6906413311429498,167.06946992874146
0.6906411588137459,167.08853435516357
0.6906412544785558,167.10650944709778
0.690641082184655,167.12550449371338
0.6906411778949285,167.14374232292175
0.690641005636315,167.1622338294983
0.6906411013920403,167.17990398406982
0.6906409291686969,167.19858121871948
0.6906410249698623,167.21653747558594
0.6906408527817726,167.23550510406494
0.6906409486283661,167.25351452827454
0.6906407764755135,167.27213859558105
0.6906408723675241,167.2903938293457
0.690640700249892,167.30951619148254
0.6906407961873074,167.3276026248932
0.6906406241048795,167.34614539146423
0.6906407200876881,167.36414456367493
0.6906405480404477,167.3829324245453
0.6906406440686379,167.40132069587708
0.6906404720565684,167.42002391815186
0.690640568130129,167.4377920627594
0.6906403961532138,167.45636653900146
0.6906404922721326,167.4746778011322
0.6906403203303557,167.49352359771729
0.6906404164946209,167.51172137260437
0.6906402445879652,167.53055381774902
0.6906403407975659,167.54879093170166
0.690640168926015,167.56775617599487
0.6906402651809389,167.5857949256897
0.6906400933444765,167.6047465801239
0.6906401896447123,167.62283277511597
0.6906400178433219,167.64178347587585
0.6906401141888583,167.65996766090393
0.6906399424225231,167.67869067192078
0.6906400388133476,167.69678902626038
0.6906398670820518,167.71573305130005
0.6906399635181534,167.73384356498718
0.6906397918218801,167.7528965473175
0.6906398883032471,167.77103424072266
0.6906397166419802,167.78961730003357
0.6906398131686008,167.80779266357422
0.6906396415423233,167.82666492462158
0.6906397381141866,167.84440207481384
0.6906395665228824,167.86297035217285
0.6906396631399762,167.88104367256165
0.6906394915836287,167.9000689983368
0.6906395882459417,167.91821956634521
0.6906394167245347,167.9367311000824
0.6906395134320551,167.95471835136414
0.6906393419455725,167.97345328330994
0.6906394386982889,167.99134397506714
0.6906392672467138,168.01011872291565
0.6906393640446146,168.0283637046814
0.6906391926279305,168.04736161231995
0.6906392894710043,168.06544995307922
0.6906391180891952,168.08391976356506
0.6906392149774304,168.10258173942566
0.6906390436304802,168.12186431884766
0.6906391405638651,168.14007568359375
0.690638969251757,168.15922141075134
0.6906390662302802,168.17728519439697
0.6906388949529979,168.19638109207153
0.690638991976648,168.21471214294434
0.6906388207341755,168.2337098121643
0.6906389178029406,168.25214099884033
0.6906387465952613,168.2710416316986
0.6906388437091303,168.28915333747864
0.6906386725362279,168.30826377868652
0.6906387696951889,168.32673168182373
0.6906385985570472,168.34590554237366
0.6906386957610895,168.36436533927917
0.6906385246576916,168.38333368301392
0.6906386219068034,168.4014482498169
0.6906384508381337,168.42064595222473
0.6906385481323031,168.43951511383057
0.6906383770983452,168.45872044563293
0.6906384744375611,168.47721695899963
0.6906383034382987,168.49632263183594
0.6906384008225491,168.51451873779297
0.6906382298579662,168.53348016738892
0.69063832728724,168.5515558719635
0.6906381563573203,168.56992292404175
0.6906382538316064,168.5873794555664
0.6906380829363327,168.60610795021057
0.6906381804556193,168.62406277656555
0.6906380095949763,168.6429181098938
0.6906381071592524,168.66090416908264
0.6906379363332235,168.67946076393127
0.6906380339424772,168.69719576835632
0.6906378631510467,168.71571111679077
0.6906379608052664,168.73351049423218
0.6906377900484177,168.7522110939026
0.6906378877475925,168.770033121109
0.6906377170253093,168.7882022857666
0.6906378147694274,168.80598711967468
0.6906376440816937,168.82435035705566
0.6906377418707443,168.842111825943
0.6906375712175435,168.86074709892273
0.6906376690515147,168.87821316719055
0.6906374984328311,168.89652061462402
0.6906375963117115,168.91427516937256
0.6906374257275292,168.93272519111633
0.6906375236513078,168.9509289264679
0.6906373531016097,168.96998739242554
0.6906374510702745,168.9882254600525
0.6906372805550458,169.00682163238525
0.6906373785685858,169.02436876296997
0.6906372080878089,169.04294157028198
0.6906373061462131,169.060879945755
0.690637135699873,169.07966947555542
0.6906372338031294,169.0975284576416
0.690637063391209,169.11561250686646
0.6906371615393065,169.13338541984558
0.6906369911617909,169.1517994403839
0.6906370893547183,169.16937136650085
0.6906369190115904,169.1876962184906
0.6906370172493361,169.20531344413757
0.6906368469405801,169.22399163246155
0.6906369452231333,169.24231719970703
0.6906367749487333,169.26099848747253
0.6906368732760821,169.27867817878723
0.6906367030360218,169.29692244529724
0.6906368014081552,169.31459140777588
0.6906366312024186,169.33303546905518
0.690636729619325,169.3505039215088
0.6906365594478963,169.3684537410736
0.6906366579095644,169.3858778476715
0.6906364877724273,169.40379428863525
0.6906365862788463,169.4211390018463
0.6906364161759847,169.43915843963623
0.6906365147271428,169.45678305625916
0.6906363446585411,169.4750623703003
0.6906364432544271,169.49308609962463
0.6906362732200684,169.5111527442932
0.6906363718606717,169.52859377861023
0.6906362018605406,169.54657125473022
0.6906363005458489,169.56422066688538
0.6906361305799293,169.5821990966797
0.6906362293099323,169.59981226921082
0.6906360593782083,169.61827850341797
0.6906361581528938,169.63580632209778
0.6906359882553498,169.65404105186462
0.690636087074707,169.6714472770691
0.690635917211326,169.689799785614
0.690636016075344,169.70740127563477
0.6906358462461107,169.72526717185974
0.6906359451547778,169.74267864227295
0.6906357753596762,169.7608048915863
0.6906358743129816,169.7785472869873
0.6906357045519955,169.79667401313782
0.6906358035499275,169.81405353546143
0.690635633823041,169.83204317092896
0.6906357328655887,169.84927701950073
0.6906355631727863,169.8678584098816
0.6906356622599383,169.88541460037231
0.6906354926012036,169.90333223342896
0.6906355917329486,169.92073702812195
0.6906354221082663,169.93897247314453
0.6906355212845932,169.9565932750702
0.6906353516939466,169.9747495651245
0.6906354509148446,169.99219584465027
0.6906352813582183,170.01047921180725
0.690635380623676,170.0276927947998
0.6906352111010537,170.04546928405762
0.6906353104110593,170.06292915344238
0.690635140922426,170.0813183784485
0.6906352402769691,170.0990011692047
0.6906350708223079,170.11787676811218
0.6906351702213772,170.13606142997742
0.6906350008006726,170.1550648212433
0.6906351002442566,170.1730830669403
0.6906349308574932,170.19159770011902
0.690635030345581,170.20987057685852
0.6906348609927424,170.22872519493103
0.6906349605253229,170.24694204330444
0.6906347912063935,170.26540994644165
0.6906348907834554,170.28376030921936
0.6906347214984191,170.30265259742737
0.6906348211199518,170.32079434394836
0.690634651868793,170.3395757675171
0.6906347515347844,170.3577103614807
0.6906345823174875,170.37631273269653
0.6906346820279271,170.39403128623962
0.6906345128444761,170.4121310710907
0.6906346125993528,170.429358959198
0.6906344434497316,170.4475519657135
0.6906345432490344,170.4651539325714
0.6906343741332273,170.48337507247925
0.6906344739769449,170.50082635879517
0.6906343048949366,170.51907682418823
0.6906344047830577,170.53682136535645
0.6906342357348322,170.5550525188446
0.6906343356673461,170.57257747650146
0.6906341666528873,170.5909469127655
0.6906342666297828,170.60869240760803
0.6906340976490754,170.6270821094513
0.6906341976703413,170.64476585388184
0.6906340287233691,170.66290616989136
0.6906341287889947,170.68054270744324
0.6906339598757425,170.69889497756958
0.6906340599857161,170.71694803237915
0.6906338911061679,170.7358043193817
0.6906339912604792,170.7534909248352
0.6906338224146191,170.77144145965576
0.6906339226132566,170.78908133506775
0.6906337538010692,170.8071084022522
0.6906338540440218,170.82476568222046
0.6906336852654913,170.84280824661255
0.6906337855527481,170.86045217514038
0.6906336168078588,170.87832403182983
0.6906337171394087,170.8956003189087
0.690633548428145,170.91338205337524
0.6906336488039772,170.93054795265198
0.6906334801263234,170.94855332374573
0.6906335805464264,170.96620535850525
0.6906334119023668,170.98422527313232
0.69063351236673,171.00208449363708
0.6906333437562489,171.02024149894714
0.6906334442648613,171.0378978252411
0.6906332756879432,171.05607342720032
0.6906333762407935,171.07372093200684
0.690633207697423,171.09231328964233
0.6906333082945001,171.11012387275696
0.690633139784661,171.12811827659607
0.6906332404259546,171.1459596157074
0.6906330719496313,171.1645646095276
0.6906331726351304,171.18267440795898
0.6906330041923074,171.2010428905487
0.6906331049220005,171.21857929229736
0.6906329365126622,171.2371027469635
0.6906330372865387,171.25503587722778
0.6906328689106697,171.27295994758606
0.6906329697287182,171.29058861732483
0.6906328013863029,171.3090398311615
0.6906329022485127,171.32674551010132
0.6906327339395356,171.34511542320251
0.6906328348458955,171.36273217201233
0.690632666570341,171.38119649887085
0.6906327675208404,171.3992109298706
0.6906325992786926,171.41747450828552
0.6906327002733206,171.43500232696533
0.6906325320645642,171.45324659347534
0.69063263310331,171.4708240032196
0.690632464927929,171.48915553092957
0.6906325660107815,171.50644946098328
0.6906323978687607,171.5240170955658
0.6906324989957089,171.54108309745789
0.6906323308870331,171.55890035629272
0.6906324320580662,171.57625269889832
0.6906322639827195,171.59432911872864
0.6906323651978266,171.61172938346863
0.6906321971557935,171.63019800186157
0.6906322984149633,171.64781999588013
0.6906321304062286,171.6657428741455
0.6906322317094505,171.68299531936646
0.6906320637339988,171.70077276229858
0.6906321650812618,171.7181339263916
0.690631997139077,171.73601937294006
0.6906320985303709,171.75330138206482
0.6906319306214376,171.77154731750488
0.6906320320567508,171.7894082069397
0.6906318641810539,171.80801033973694
0.6906319656603759,171.82563185691833
0.6906317978178999,171.84374904632568
0.6906318993412195,171.86135077476501
0.6906317315319487,171.87973713874817
0.6906318330992554,171.89729189872742
0.6906316653231747,171.91518354415894
0.6906317669344575,171.9325394630432
0.6906315991915511,171.95051407814026
0.6906317008467993,171.96773600578308
0.6906315331370518,171.98553228378296
0.6906316348362542,172.00317764282227
0.6906314671596508,172.02109789848328
0.6906315689027968,172.03867435455322
0.6906314012593213,172.05694317817688
0.6906315030464001,172.07453155517578
0.6906313354360377,172.09290313720703
0.6906314372670384,172.11033749580383
0.6906312696897733,172.12823748588562
0.6906313715646851,172.14536809921265
0.6906312040205019,172.1634430885315
0.6906313059393144,172.18133425712585
0.690631138428198,172.19995760917664
0.6906312403908998,172.21762800216675
0.6906310729128348,172.23603129386902
0.6906311749194155,172.2533814907074
0.6906310074743861,172.27159571647644
0.6906311095248348,172.28934526443481
0.6906309421128264,172.3083257675171
0.6906310442071322,172.32609343528748
0.6906308768281287,172.3443455696106
0.690630978966281,172.36220741271973
0.6906308116202675,172.38088989257812
0.6906309138022558,172.3984227180481
0.6906307464892165,172.41658568382263
0.6906308487150298,172.43413591384888
0.6906306814349501,172.45239520072937
0.6906307837045774,172.4700152873993
0.6906306164574413,172.48817586898804
0.6906307187708722,172.50570607185364
0.690630551556665,172.52360582351685
0.6906306539138886,172.54116678237915
0.6906304867325946,172.55924677848816
0.6906305891336002,172.57688188552856
0.6906304219852044,172.59505677223206
0.690630524429981,172.6128385066986
0.690630357314468,172.63119864463806
0.6906304598030053,172.64942812919617
0.6906302927203597,172.66822981834412
0.6906303952526467,172.68608403205872
0.6906302282028537,172.70467352867126
0.6906303307788798,172.7222273349762
0.6906301637619235,172.7407157421112
0.690630266381678,172.75800943374634
0.6906300993975437,172.776216506958
0.690630202061016,172.79373002052307
0.690630035109688,172.81247568130493
0.6906301378168676,172.83057737350464
0.6906299708983309,172.8494279384613
0.6906300736492064,172.86698484420776
0.6906299067634459,172.885315656662
0.6906300095580072,172.90294766426086
0.6906298427050075,172.92061042785645
0.6906299455432438,172.9377245903015
0.6906297787229897,172.95540976524353
0.6906298816048906,172.9725558757782
0.6906297148173671,172.99095225334167
0.6906298177429213,173.00831198692322
0.690629650988113,173.02605509757996
0.6906297539573105,173.04349780082703
0.6906295872352022,173.06165027618408
0.6906296902480321,173.07892155647278
0.6906295235586088,173.09670996665955
0.6906296266150603,173.1140067577362
0.6906294599583069,173.1322739124298
0.6906295630583695,173.14980602264404
0.6906293964342708,173.16798663139343
0.6906294995779338,173.18563675880432
0.6906293329864746,173.2042179107666
0.6906294361737273,173.222181558609
0.6906292696148927,173.24077129364014
0.6906293728457247,173.25824666023254
0.6906292063194989,173.27657198905945
0.6906293095938998,173.2941722869873
0.6906291431002681,173.3126277923584
0.6906292464182268,173.33077716827393
0.6906290799571744,173.34962010383606
0.6906291833186805,173.36737203598022
0.6906290168901917,173.38573718070984
0.6906291202952349,173.40323281288147
0.6906289538992948,173.42222499847412
0.6906290573478643,173.4407513141632
0.690628890984458,173.45931696891785
0.6906289944765431,173.4771420955658
0.6906288281456553,173.49552464485168
0.6906289316812455,173.51328372955322
0.6906287653828612,173.53184962272644
0.6906288689619462,173.54984045028687
0.6906287026960505,173.5683877468109
0.6906288063186192,173.58593821525574
0.6906286400851969,173.60429453849792
0.6906287437512391,173.6216278076172
0.690628577550275,173.63941884040833
0.6906286812597803,173.65732836723328
0.6906285150912597,173.67559909820557
0.6906286188442168,173.6928813457489
0.6906284527081247,173.71061611175537
0.690628556504524,173.72785711288452
0.690628390400845,173.7462809085846
0.6906284942406755,173.76394414901733
0.6906283281693948,173.78188514709473
0.690628432052646,173.79901552200317
0.6906282660137488,173.81700110435486
0.6906283699404101,173.83469247817993
0.6906282039338812,173.8530101776123
0.6906283079039421,173.870290517807
0.6906281419297666,173.88822531700134
0.6906282459432167,173.90601992607117
0.6906280800013793,173.9240207672119
0.6906281840582082,173.94130635261536
0.690628018148694,173.95923924446106
0.6906281222488915,173.97652912139893
0.6906279563716856,173.99421906471252
0.6906280605152406,174.01134967803955
0.6906278946703286,174.0291244983673
0.6906279988572305,174.04689955711365
0.6906278330445969,174.06500482559204
0.6906279372748356,174.08221673965454
0.6906277714944651,174.10001611709595
0.6906278757680305,174.11754322052002
0.6906277100199087,174.13574194908142
0.6906278143367898,174.1532006263733
0.6906276486209019,174.1709861755371
0.6906277529810881,174.18880319595337
0.6906275872974189,174.2069764137268
0.6906276917009002,174.22458672523499
0.6906275260494347,174.24337196350098
0.6906276304962009,174.2610785961151
0.6906274648769243,174.27885246276855
0.6906275693669641,174.29620838165283
0.6906274037798614,174.31388688087463
0.6906275083131652,174.33125066757202
0.6906273427582217,174.34977555274963
0.6906274473347784,174.36733198165894
0.6906272818119793,174.3854157924652
0.6906273864317789,174.4026219844818
0.6906272209411093,174.42057967185974
0.6906273256041412,174.43798232078552
0.690627160145586,174.45568680763245
0.69062726485184,174.4728662967682
0.6906270994253842,174.490483045578
0.6906272041748498,174.50768327713013
0.6906270387804793,174.5253460407257
0.6906271435731457,174.54246830940247
0.6906269782108452,174.56019401550293
0.6906270830467022,174.5773708820343
0.6906269177164569,174.59493947029114
0.6906270225954944,174.61212635040283
0.6906268572972895,174.62989783287048
0.690626962219497,174.64710402488708
0.6906267969533177,174.6649510860443
0.6906269019186847,174.68207454681396
0.6906267366845159,174.69974446296692
0.6906268416930326,174.71686124801636
0.6906266764908597,174.73446321487427
0.690626781542515,174.75155758857727
0.6906266163723233,174.7695870399475
0.690626721467107,174.7866244316101
0.6906265563288819,174.80422496795654
0.690626661466784,174.8214156627655
0.6906264963605102,174.83936834335327
0.69062660154152,174.85678100585938
0.6906264364671835,174.8752167224884
0.6906265416912905,174.89259719848633
0.6906263766488759,174.91042399406433
0.6906264819160702,174.92767453193665
0.6906263169055632,174.94557309150696
0.6906264222158341,174.96262311935425
0.6906262572372194,174.98032021522522
0.6906263625905574,174.99765610694885
0.6906261976438203,175.01589560508728
0.6906263030402142,175.03314590454102
0.6906261381253407,175.05078220367432
0.6906262435647806,175.06783246994019
0.6906260786817553,175.08539175987244
0.6906261841642308,175.1025025844574
0.6906260193130392,175.12026834487915
0.6906261248385397,175.13780069351196
0.6906259600191672,175.1560697555542
0.6906260655876831,175.1734700202942
0.6906259008001147,175.1911120414734
0.6906260064116351,175.20870733261108
0.6906258416558565,175.2273621559143
0.6906259473103713,175.24553179740906
0.6906257825863679,175.2642252445221
0.6906258882838666,175.28227519989014
0.6906257235916237,175.30114579200745
0.6906258293320963,175.31906175613403
0.6906256646715985,175.3375289440155
0.690625770455035,175.35551285743713
0.6906256058262685,175.37360382080078
0.6906257116526582,175.39141726493835
0.6906255470556077,175.4097020626068
0.6906256529249408,175.42734456062317
0.690625488359592,175.4462513923645
0.6906255942718581,175.46355152130127
0.6906254297381963,175.48125958442688
0.6906255356933849,175.4983537197113
0.6906253711913956,175.51617813110352
0.6906254771894966,175.5333480834961
0.690625312719165,175.55102562904358
0.6906254187601684,175.5681610107422
0.69062525432148,175.5857756137848
0.6906253604053753,175.60284066200256
0.6906251959983155,175.620502948761
0.6906253021250921,175.63770365715027
0.6906251377496467,175.65556025505066
0.6906252439192953,175.67348217964172
0.6906250795754492,175.69166207313538
0.6906251857879587,175.70892190933228
0.6906250214756975,175.72682762145996
0.6906251277310582,175.74417543411255
0.6906249634503671,175.76187896728516
0.690625069748569,175.77952885627747
0.6906249054994338,175.79758429527283
0.6906250118404665,175.81508898735046
0.6906248476228724,175.83336234092712
0.6906249540067253,175.8507559299469
0.6906247898206579,175.86853623390198
0.6906248962473215,175.88578534126282
0.6906247320927663,175.90339875221252
0.6906248385622298,175.92061066627502
0.6906246744391725,175.9383523464203
0.6906247809514261,175.95598578453064
0.6906246168598514,175.97428846359253
0.6906247234148851,175.99150586128235
0.6906245593547792,176.00927758216858
0.6906246659525824,176.02713656425476
0.6906245019239304,176.04566025733948
0.6906246085644938,176.06307363510132
0.6906244445672811,176.08103585243225
0.6906245512505937,176.09875583648682
0.6906243872848065,176.11726784706116
0.6906244940108581,176.13467526435852
0.6906243300764815,176.15243792533875
0.6906244368452623,176.1696617603302
0.6906242729422819,176.18768095970154
0.6906243797537819,176.20492696762085
0.6906242158821829,176.22257447242737
0.6906243227363921,176.2396593093872
0.69062415889616,176.25813722610474
0.6906242657930681,176.27644419670105
0.6906241019841892,176.29554057121277
0.6906242089237858,176.31350994110107
0.690624045146245,176.33250379562378
0.6906241521285205,176.35047364234924
0.6906239883823034,176.36918830871582
0.6906240954072476,176.38697695732117
0.6906239316923396,176.40592885017395
0.6906240387599424,176.42416143417358
0.6906238750763296,176.44309830665588
0.6906239821865807,176.46101546287537
0.6906238185342486,176.4792947769165
0.6906239256871379,176.49664497375488
0.690623762066072,176.51437973976135
0.6906238692615896,176.53147339820862
0.6906237056717754,176.54953384399414
0.6906238129099112,176.56729340553284
0.6906236493513344,176.58612990379333
0.6906237566320784,176.60379433631897
0.6906235931047247,176.62226557731628
0.6906237004280666,176.63995003700256
0.6906235369319217,176.65806889533997
0.6906236442978515,176.6759991645813
0.6906234808329008,176.69463968276978
0.6906235882414087,176.7126100063324
0.6906234248076379,176.73088216781616
0.6906235322587139,176.7483458518982
0.6906233688561085,176.76657938957214
0.6906234763497427,176.78457260131836
0.6906233129782884,176.8030388355255
0.6906234205144701,176.82045888900757
0.6906232571741531,176.83880019187927
0.6906233647528727,176.85645842552185
0.690623201443678,176.87465476989746
0.6906233090649256,176.89212727546692
0.6906231457868394,176.91008925437927
0.6906232534506048,176.92753386497498
0.6906230902036125,176.94522857666016
0.6906231979098857,176.96228408813477
0.6906230346939728,176.9798583984375
0.6906231424427441,176.99701237678528
0.6906229792578964,177.01464700698853
0.6906230870491554,177.03191566467285
0.6906229238953592,177.04963207244873
0.690623031729096,177.06684756278992
0.6906228686063364,177.08449721336365
0.6906229764825412,177.10156893730164
0.690622813390804,177.11952328681946
0.6906229213094669,177.1368100643158
0.6906227582487375,177.1546471118927
0.6906228662098486,177.17191171646118
0.6906227031801137,177.189537525177
0.6906228111836623,177.20663332939148
0.6906226481849069,177.22423458099365
0.6906227562308841,177.24137353897095
0.6906225932630943,177.25894856452942
0.690622701351489,177.2759952545166
0.6906225384146505,177.294025182724
0.6906226465454536,177.31192255020142
0.6906224836395519,177.32992219924927
0.6906225918127533,177.34723448753357
0.6906224289377746,177.36506724357605
0.690622537153364,177.3822853565216
0.6906223743092939,177.40005230903625
0.6906224825672618,177.41731524467468
0.6906223197540857,177.43489837646484
0.6906224280544222,177.45259857177734
0.6906222652721264,177.47111344337463
0.6906223736148214,177.48859119415283
0.6906222108633916,177.50653314590454
0.6906223192484351,177.52412390708923
0.6906221565278571,177.54236388206482
0.6906222649552393,177.55959916114807
0.690622102265499,177.57733464241028
0.6906222107352101,177.59480905532837
0.6906220480762931,177.6125349998474
0.6906221565883234,177.62989330291748
0.6906219939602157,177.64776849746704
0.6906221025145546,177.6649465560913
0.6906219399172422,177.68341040611267
0.6906220485138802,177.70107436180115
0.690621885947349,177.71870374679565
0.6906219945862765,177.73589205741882
0.6906218320505116,177.75390481948853
0.6906219407317182,177.77102947235107
0.6906217782267065,177.7886459827423
0.6906218869501828,177.8057084083557
0.6906217244759093,177.8233573436737
0.6906218332416456,177.84068512916565
0.6906216707980967,177.8584668636322
0.6906217796060825,177.8758270740509
0.6906216171932443,177.89348649978638
0.6906217260434699,177.91064023971558
0.6906215636613278,177.92851042747498
0.6906216725537836,177.9458589553833
0.6906215102023238,177.9641888141632
0.6906216191370002,177.98175311088562
0.6906214568162077,178.00018906593323
0.6906215657930946,178.01780915260315
0.6906214035029568,178.03585743904114
0.6906215125220441,178.05318546295166
0.6906213502625459,178.07122683525085
0.690621459323824,178.08864164352417
0.6906212970949521,178.10645580291748
0.6906214061984113,178.12353134155273
0.6906212440001511,178.1413059234619
0.6906213531457811,178.15851402282715
0.6906211909781189,178.17627716064453
0.6906213001659106,178.19401001930237
0.6906211380288318,178.2119436264038
0.690621247258775,178.2291977405548
0.690621085152266,178.24710369110107
0.690621194424351,178.264404296875
0.6906210323483978,178.28222155570984
0.6906211416626148,178.29961967468262
0.6906209796172034,178.31795859336853
0.6906210889735425,178.33639073371887
0.6906209269586583,178.35501146316528
0.6906210363571099,178.37251496315002
0.6906208743727399,178.39110827445984
0.6906209838132941,178.40869879722595
0.6906208218594234,178.4266288280487
0.6906209313420709,178.4438500404358
0.6906207694186857,178.46188950538635
0.6906208789434161,178.47939705848694
0.690620717050503,178.49797797203064
0.6906208266173064,178.51536059379578
0.6906206647548511,178.5331904888153
0.6906207743637184,178.55049514770508
0.6906206125317067,178.56840682029724
0.6906207221826279,178.5857436656952
0.6906205603810459,178.60337805747986
0.6906206700740113,178.62072920799255
0.6906205083028452,178.63945722579956
0.6906206180378451,178.65712642669678
0.6906204562970809,178.67509055137634
0.6906205660741055,178.69241666793823
0.6906204043637292,178.7103977203369
0.6906205141827687,178.7277548313141
0.6906203525027665,178.74544525146484
0.690620462363811,178.76272416114807
0.6906203007141691,178.78053832054138
0.6906204106172094,178.79846906661987
0.6906202489979136,178.8168613910675
0.6906203589429397,178.83415532112122
0.6906201973539762,178.8521101474762
0.6906203073409783,178.86939311027527
0.6906201457823332,178.88736081123352
0.6906202558113022,178.90451669692993
0.6906200942829613,178.92225456237793
0.6906202043538869,178.93962812423706
0.6906200428558368,178.9575719833374
0.6906201529687093,178.97480845451355
0.6906199915009362,178.99313974380493
0.6906201016557462,179.01043057441711
0.6906199402182359,179.0281639099121
0.6906200504149735,179.04551315307617
0.6906198890077121,179.06332850456238
0.6906199992463676,179.08072304725647
0.6906198378693414,179.09912967681885
0.6906199481499057,179.11680030822754
0.6906197868031009,179.1348717212677
0.6906198971255637,179.15219449996948
0.6906197358089663,179.17066287994385
0.6906198461733183,179.18811011314392
0.6906196848869144,179.20581603050232
0.6906197952931459,179.2234227657318
0.690619634036922,179.24176740646362
0.6906197444850232,179.259432554245
0.6906195832589653,179.2779984474182
0.6906196937489267,179.2956051826477
0.6906195325530208,179.31348633766174
0.6906196430848328,179.3311369419098
0.6906194819190655,179.35020995140076
0.6906195924927183,179.36802339553833
0.6906194313570755,179.38638257980347
0.6906195419725597,179.40419459342957
0.6906193808670278,179.42272281646729
0.6906194915243334,179.44053053855896
0.6906193304488986,179.4590482711792
0.6906194411480165,179.47697520256042
0.6906192801026648,179.49539947509766
0.6906193908435853,179.5132350921631
0.6906192298283031,179.53108191490173
0.6906193406110166,179.54818892478943
0.69061917962579,179.5659203529358
0.6906192904502862,179.5836055278778
0.6906191294951018,179.60181879997253
0.6906192403613722,179.61920022964478
0.690619079436216,179.63711667060852
0.6906191903442505,179.65449714660645
0.6906190294491087,179.67214941978455
0.6906191403988976,179.68930315971375
0.6906189795337567,179.70716619491577
0.6906190905252906,179.72437500953674
0.6906189296901365,179.74197268486023
0.690619040723406,179.75973105430603
0.6906188799182251,179.77793955802917
0.6906189909932203,179.7951090335846
0.6906188302179993,179.81276106834412
0.6906189413347109,179.82998824119568
0.6906187805894358,179.8476505279541
0.6906188917478542,179.86480975151062
0.6906187310325107,179.8823947906494
0.6906188422326268,179.89956212043762
0.6906186815472023,179.91750812530518
0.6906187927890056,179.93519806861877
0.690618632133486,179.95391058921814
0.6906187434169673,179.97145795822144
0.6906185827913389,179.9896056652069
0.6906186941164889,180.00724959373474
0.690618533520738,180.02571153640747
0.6906186448875474,180.04377269744873
0.6906184843216601,180.06230092048645
0.6906185957301189,180.07986855506897
0.6906184351940821,180.09861016273499
0.6906185466441809,180.11616683006287
0.6906183861379807,180.133873462677
0.6906184976297104,180.1513156890869
0.6906183371533328,180.16964960098267
0.6906184486866833,180.1869249343872
0.690618288240115,180.20463180541992
0.6906183998150773,180.22249150276184
0.6906182393983046,180.24125027656555
0.6906183510148689,180.2586236000061
0.6906181906278784,180.27706861495972
0.6906183022860354,180.29496002197266
0.6906181419288134,180.31380152702332
0.6906182536285534,180.3312964439392
0.6906180933010865,180.34990048408508
0.6906182050424001,180.3682963848114
0.690618044744674,180.38725423812866
0.6906181565275522,180.4047930240631
0.6906179962595539,180.42262601852417
0.6906181080839866,180.44010853767395
0.6906179478457022,180.45805382728577
0.6906180597116802,180.47516751289368
0.6906178995030967,180.4927396774292
0.6906180114106105,180.51015973091125
0.6906178512317136,180.52835059165955
0.6906179631807539,180.54574966430664
0.6906178030315305,180.56341981887817
0.6906179150220877,180.58059883117676
0.6906177549025241,180.59832739830017
0.690617866934589,180.61545825004578
0.6906177068446717,180.63309526443481
0.6906178189182345,180.65037512779236
0.69061765885795,180.66808319091797
0.6906177709730014,180.6852195262909
0.6906176109423361,180.70308566093445
0.6906177230988669,180.72069573402405
0.6906175630978073,180.73835158348083
0.6906176752958079,180.7555193901062
0.6906175153243405,180.77306604385376
0.6906176275638014,180.790221452713
0.6906174676219129,180.80782961845398
0.6906175799028248,180.82504034042358
0.6906174199905012,180.84275603294373
0.6906175323128549,180.85999393463135
0.6906173724300834,180.8777289390564
0.6906174847938691,180.89493036270142
0.6906173249406354,180.9128384590149
0.690617437345844,180.92998099327087
0.6906172775221352,180.94771075248718
0.6906173899687577,180.9650502204895
0.6906172301745598,180.98288011550903
0.6906173426625859,181.00030374526978
0.6906171828978863,181.01801204681396
0.690617295427307,181.03515124320984
0.6906171356920916,181.0530424118042
0.6906172482628978,181.07013535499573
0.6906170885571533,181.08791089057922
0.6906172011693356,181.10512137413025
0.6906170414930484,181.1230127811432
0.6906171541465973,181.1401424407959
0.6906169944997543,181.15783524513245
0.6906171071946604,181.1752152442932
0.6906169475772478,181.1931381225586
0.690617060313502,181.21024346351624
0.6906169007255062,181.22786784172058
0.6906170135030995,181.24497270584106
0.6906168539445074,181.2625699043274
0.6906169667634294,181.2796745300293
0.6906168072342281,181.29742193222046
0.6906169200944701,181.31482648849487
0.6906167605946456,181.33337545394897
0.690616873496198,181.3506898880005
0.6906167140257371,181.3685266971588
0.6906168269685913,181.38587737083435
0.6906166675274802,181.40475225448608
0.6906167805116262,181.4226369857788
0.6906166210998519,181.4405641555786
0.6906167341252804,181.45791292190552
0.6906165747428297,181.47554779052734
0.6906166878095314,181.49274921417236
0.690616528456391,181.51032185554504
0.6906166415643566,181.52784490585327
0.6906164822405125,181.54574418067932
0.6906165953897334,181.56289935112
0.6906164360951728,181.5808413028717
0.6906165492856391,181.59807538986206
0.690616390020348,181.6156837940216
0.6906165032520507,181.6327850818634
0.6906163440160167,181.65044832229614
0.6906164572889456,181.6677851676941
0.6906162980821552,181.68548274040222
0.690616411396302,181.70257449150085
0.6906162522187412,181.7207305431366
0.6906163655740962,181.73792147636414
0.6906162064257524,181.75547742843628
0.6906163198223068,181.77302241325378
0.6906161607031659,181.7908492088318
0.6906162741409105,181.80793046951294
0.6906161150509597,181.82561945915222
0.6906162285298847,181.84272837638855
0.6906160694691105,181.8603653907776
0.6906161829892068,181.87765192985535
0.690616023957596,181.89527463912964
0.6906161375188546,181.91254448890686
0.6906159785163943,181.93030738830566
0.6906160921188058,181.94753670692444
0.6906159331454822,181.96545100212097
0.6906160467890373,181.98267531394958
0.6906158878448376,182.0003514289856
0.6906160015295268,182.01754140853882
0.6906158426144375,182.03513073921204
0.6906159563402521,182.0522894859314
0.6906157974542597,182.07002019882202
0.6906159112211904,182.0873281955719
0.6906157523642819,182.10504937171936
0.6906158661723194,182.1221809387207
0.6906157073444815,182.13973927497864
0.6906158211936168,182.15696144104004
0.6906156623948362,182.17458581924438
0.6906157762850594,182.19178986549377
0.6906156175153232,182.20941829681396
0.6906157314466259,182.22648406028748
0.6906155727059204,182.24404644966125
0.6906156866782933,182.26142358779907
0.6906155279666056,182.27910256385803
0.6906156419800391,182.29631423950195
0.6906154832973561,182.31395983695984
0.6906155973518413,182.33103895187378
0.6906154386981493,182.34870791435242
0.6906155527936771,182.3658413887024
0.6906153941689634,182.38343167304993
0.6906155083055247,182.40058732032776
0.6906153497097759,182.4190366268158
0.6906154638873611,182.4370403289795
0.6906153053205637,182.45554184913635
0.690615419539164,182.47282552719116
0.6906152610013058,182.49040293693542
0.6906153752609117,182.5074634552002
0.6906152167519787,182.52506232261658
0.6906153310525813,182.54242277145386
0.6906151725725608,182.56058192253113
0.6906152869141511,182.5777599811554
0.6906151284630294,182.59561681747437
0.6906152428455978,182.6128168106079
0.6906150844233625,182.63041400909424
0.6906151988469005,182.64765524864197
0.6906150404535376,182.66574621200562
0.6906151549180354,182.6828954219818
0.6906149965535324,182.70070457458496
0.6906151110589817,182.71792650222778
0.6906149527233254,182.73589324951172
0.6906150672697163,182.75302624702454
0.6906149089628937,182.7705888748169
0.6906150235502172,182.7876901626587
0.6906148652722147,182.80525422096252
0.690614979900462,182.8224172592163
0.6906148216512669,182.84013080596924
0.6906149363204289,182.85730290412903
0.690614778100028,182.87510347366333
0.690614892810095,182.892347574234
0.6906147346184753,182.91033053398132
0.6906148493694393,182.92785477638245
0.6906146912065871,182.94574999809265
0.6906148059984382,182.9629352092743
0.6906146478643413,182.98099851608276
0.6906147626970708,182.99862599372864
0.6906146045917158,183.01632046699524
0.690614719465314,183.03342509269714
0.6906145613886878,183.0510334968567
0.6906146763031462,183.06816172599792
0.6906145182552357,183.0865375995636
0.6906146332105451,183.10368394851685
0.6906144751913376,183.12132859230042
0.690614590187489,183.1383855342865
0.6906144321969707,183.15594840049744
0.6906145472339549,183.1729874610901
0.6906143892721135,183.19062495231628
0.6906145043499219,183.20774149894714
0.6906143464167437,183.22549057006836
0.6906144615353667,183.24257731437683
0.6906143036308393,183.26037669181824
0.690614418790268,183.27772283554077
0.6906142609143783,183.29593420028687
0.6906143761146037,183.31316137313843
0.6906142182673383,183.3307909965515
0.6906143335083516,183.3480281829834
0.6906141756896979,183.36582040786743
0.6906142909714896,183.38292837142944
0.6906141331814347,183.40067791938782
0.6906142485039959,183.4188675880432
0.6906140907425262,183.43795132637024
0.6906142061058482,183.45617580413818
0.6906140483729513,183.4748992919922
0.690614163777025,183.4925501346588
0.6906140060726879,183.51064157485962
0.6906141215175039,183.52839970588684
0.6906139638417134,183.5469720363617
0.690614079327263,183.5645878314972
0.6906139216800061,183.58248376846313
0.6906140372062807,183.59967589378357
0.6906138795875443,183.61731719970703
0.6906139951545344,183.63451766967773
0.6906138375643062,183.65230011940002
0.6906139531720029,183.66954970359802
0.6906137956102691,183.6873950958252
0.6906139112586636,183.7044758796692
0.6906137537254115,183.72213697433472
0.6906138694144948,183.73941946029663
0.6906137119097119,183.7574441432953
0.6906138276394749,183.77472352981567
0.6906136701631481,183.79232811927795
0.6906137859335817,183.80939650535583
0.6906136284856981,183.8270881175995
0.6906137442967932,183.8442404270172
0.6906135868773401,183.86188769340515
0.6906137027290885,183.87896132469177
0.6906135453380524,183.89654874801636
0.6906136612304444,183.91359496116638
0.6906135038678132,183.93120861053467
0.6906136198008399,183.9484519958496
0.6906134624666004,183.96611070632935
0.6906135784402532,183.9832854270935
0.690613421134392,184.00155782699585
0.6906135371486617,184.01883482933044
0.6906133798711668,184.0368037223816
0.6906134959260447,184.05464434623718
0.6906133386769023,184.07276940345764
0.6906134547723797,184.08991146087646
0.6906132975515774,184.10777068138123
0.6906134136876451,184.12508869171143
0.69061325649517,184.14291763305664
0.690613372671819,184.16002869606018
0.6906132155076584,184.17767190933228
0.6906133317248797,184.1948962211609
0.6906131745890207,184.21283197402954
0.6906132908468059,184.23041772842407
0.6906131337392353,184.24914598464966
0.6906132500375749,184.26693058013916
0.6906130929582807,184.28556990623474
0.6906132092971657,184.30324745178223
0.6906130522461346,184.32121872901917
0.6906131686255569,184.3386688232422
0.690613011602776,184.35668468475342
0.6906131280227259,184.3740038871765
0.6906129710281824,184.39246034622192
0.6906130874886516,184.40980410575867
0.6906129305223329,184.42758536338806
0.690613047023312,184.44496607780457
0.690612890085205,184.46376037597656
0.6906130066266858,184.48210549354553
0.690612849716778,184.50068593025208
0.6906129662987514,184.51794838905334
0.6906128094170295,184.53637766838074
0.6906129260394863,184.55381870269775
0.6906127691859385,184.5718801021576
0.69061288584887,184.58915281295776
0.690612729023483,184.60730457305908
0.6906128457268802,184.6244728565216
0.6906126889296413,184.64225220680237
0.6906128056734958,184.65941977500916
0.6906126489043917,184.67759203910828
0.6906127656886945,184.69515132904053
0.6906126089477131,184.7129828929901
0.6906127257724552,184.73005938529968
0.6906125690595837,184.74817728996277
0.6906126859247563,184.76541423797607
0.6906125292399817,184.78297758102417
0.6906126461455762,184.80004334449768
0.690612489488886,184.81775856018066
0.6906126064348932,184.8353910446167
0.6906124498062746,184.85336661338806
0.6906125667926858,184.87054181098938
0.6906124101921262,184.88830709457397
0.6906125272189327,184.90565037727356
0.6906123706464194,184.92326021194458
0.6906124877136124,184.9404480457306
0.6906123311691325,184.958562374115
0.6906124482767031,184.97618913650513
0.6906122917602439,184.9944930076599
0.6906124089081833,185.01189994812012
0.6906122524197323,185.0299472808838
0.690612369608032,185.04763746261597
0.6906122131475763,185.06564450263977
0.6906123303762274,185.08303213119507
0.6906121739437544,185.10112857818604
0.6906122912127478,185.1186327934265
0.690612134808245,185.1370198726654
0.6906122521175718,185.15424609184265
0.6906120957410267,185.1719048023224
0.6906122130906787,185.18912649154663
0.690612056742078,185.20709943771362
0.6906121741320465,185.2248775959015
0.690612017811378,185.24351119995117
0.6906121352416534,185.2610285282135
0.6906119789489044,185.2799825668335
0.6906120964194788,185.29812264442444
0.6906119401546366,185.31679320335388
0.6906120576655006,185.3343894481659
0.6906119014285531,185.35280060768127
0.6906120189796982,185.37050223350525
0.690611862770632,185.38832759857178
0.6906119803620496,185.40547013282776
0.6906118241808527,185.42308974266052
0.6906119418125339,185.44074058532715
0.690611785659193,185.45910596847534
0.6906119033311294,185.4767529964447
0.6906117472056323,185.49542331695557
0.6906118649178146,185.513423204422
0.6906117088201493,185.53159427642822
0.6906118265725688,185.54878878593445
0.6906116705027218,185.5664119720459
0.6906117882953704,185.58427596092224
0.6906116322533294,185.60280561447144
0.6906117500861977,185.6202733516693
0.6906115940719502,185.63807439804077
0.6906117119450301,185.65545105934143
0.6906115559585636,185.67324471473694
0.690611673871846,185.6903383731842
0.6906115179131475,185.7079792022705
0.6906116358666242,185.7251479625702
0.6906114799356815,185.74342727661133
0.6906115979293433,185.76095747947693
0.6906114420261437,185.77876734733582
0.6906115600599818,185.79646277427673
0.6906114041845133,185.81446743011475
0.6906115222585193,185.83168029785156
0.6906113664107688,185.84949779510498
0.6906114845249341,185.86662220954895
0.690611328704889,185.8843560218811
0.6906114468592048,185.90168166160583
0.6906112910668529,185.91950607299805
0.6906114092613103,185.93693447113037
0.6906112534966393,185.95502185821533
0.6906113717312298,185.9724681377411
0.6906112159942266,185.99046993255615
0.6906113342689418,186.00775361061096
0.690611178559594,186.02548837661743
0.6906112968744251,186.04258728027344
0.6906111411927203,186.06032729148865
0.6906112595476583,186.07788634300232
0.6906111038935848,186.09602117538452
0.6906112222886214,186.11322569847107
0.6906110666621653,186.1311411857605
0.6906111850972919,186.14872407913208
0.6906110294984414,186.1664845943451
0.6906111479736492,186.18368864059448
0.6906109924023922,186.20168590545654
0.6906111109176725,186.21910786628723
0.6906109553739961,186.2376205921173
0.6906110739293404,186.2550187110901
0.6906109184132322,186.27264833450317
0.690611037008632,186.29024577140808
0.6906108815200797,186.30915451049805
0.690611000155526,186.32721829414368
0.6906108446945168,186.346031665802
0.6906109633700016,186.3641550540924
0.6906108079365232,186.38293194770813
0.6906109266520373,186.40059757232666
0.6906107712460775,186.41923880577087
0.6906108900016126,186.43732929229736
0.6906107346231587,186.45609974861145
0.6906108534187059,186.47345352172852
0.6906106980677458,186.49148392677307
0.690610816903297,186.5093641281128
0.6906106615798179,186.52802729606628
0.6906107804553643,186.54570603370667
0.690610625159354,186.56364846229553
0.6906107440748868,186.58129286766052
0.6906105888063326,186.59983563423157
0.6906107077618435,186.6172468662262
0.6906105525207336,186.63508534431458
0.6906106715162138,186.6530363559723
0.6906105163025354,186.6710033416748
0.6906106353379763,186.68820667266846
0.6906104801517172,186.70582818984985
0.6906105992271102,186.72290205955505
0.6906104440682582,186.7412097454071
0.690610563183595,186.75880479812622
0.6906104080521372,186.77675485610962
0.6906105272074092,186.7939522266388
0.6906103721033334,186.8117651939392
0.6906104912985321,186.82899951934814
0.6906103362218263,186.84669089317322
0.6906104554569428,186.86373829841614
0.6906103004075941,186.88137817382812
0.6906104196826203,186.89891743659973
0.6906102646606165,186.91742610931396
0.6906103839755439,186.93512415885925
0.6906102289808731,186.95375776290894
0.6906103483356926,186.97129726409912
0.6906101933683421,186.9895567893982
0.6906103127630456,187.00707626342773
0.6906101578230032,187.02519726753235
0.690610277257582,187.0429286956787
0.6906101223448352,187.06154894828796
0.6906102418192809,187.0794928073883
0.6906100869338178,187.09817600250244
0.6906102064481217,187.11583399772644
0.6906100515899298,187.13410878181458
0.6906101711440834,187.15157747268677
0.6906100163131502,187.16960501670837
0.690610135907145,187.18729948997498
0.6906099811034587,187.20576357841492
0.6906101007372866,187.22343730926514
0.690609945960834,187.24185252189636
0.6906100656344861,187.25914978981018
0.690609910885256,187.27696704864502
0.6906100305987238,187.29428911209106
0.690609875876703,187.31207513809204
0.6906099956299784,187.32927560806274
0.6906098409351553,187.34696507453918
0.6906099607282291,187.3645145893097
0.6906098060605912,187.38269519805908
0.6906099258934557,187.40019512176514
0.6906097712529904,187.4182677268982
0.6906098911256365,187.43561220169067
0.6906097365123324,187.45392322540283
0.6906098564247521,187.47129487991333
0.6906097018385963,187.4889795780182
0.6906098217907809,187.50677847862244
0.6906096672317611,187.52545261383057
0.6906097872237021,187.5431637763977
0.6906096326918065,187.56160521507263
0.6906097527234957,187.57921648025513
0.6906095982187119,187.59704613685608
0.6906097182901404,187.61435723304749
0.6906095638124558,187.6320731639862
0.6906096839236161,187.649178981781
0.6906095294730187,187.66687297821045
0.6906096496239013,187.68400073051453
0.6906094952003795,187.70168805122375
0.6906096153909765,187.71878242492676
0.6906094609945173,187.7363932132721
0.6906095812248203,187.7534670829773
0.6906094268554117,187.7714660167694
0.690609547125412,187.78901982307434
0.690609392783042,187.8069829940796
0.6906095130927311,187.82485246658325
0.6906093587773878,187.84329843521118
0.6906094791267579,187.86069178581238
0.6906093248384284,187.87866520881653
0.6906094452274705,187.89608907699585
0.6906092909661431,187.91404247283936
0.6906094113948489,187.93135786056519
0.6906092571605114,187.94930815696716
0.6906093776288725,187.96692204475403
0.6906092234215129,187.9858319759369
0.6906093439295211,188.0035388469696
0.6906091897491267,188.021493434906
0.6906093102967732,188.03903341293335
0.6906091561433324,188.05740022659302
0.6906092767306093,188.07478737831116
0.6906091226041099,188.0925533771515
0.6906092432310087,188.10998344421387
0.6906090891314381,188.12837982177734
0.6906092097979504,188.14566230773926
0.690609055725297,188.16335773468018
0.690609176431414,188.18057441711426
0.6906090223856657,188.19843792915344
0.6906091431313794,188.21551871299744
0.6906089891125236,188.2332079410553
0.6906091098978259,188.25044417381287
0.6906089559058507,188.26823163032532
0.690609076730733,188.28548622131348
0.6906089227656265,188.3043074607849
0.6906090436300801,188.32245588302612
0.6906088896918304,188.34125900268555
0.6906090105958472,188.35884737968445
0.6906088566844415,188.37670969963074
0.6906089776280135,188.3939914703369
0.6906088237434403,188.411785364151
0.6906089447265586,188.42892909049988
0.6906087908688059,188.44649744033813
0.6906089118914626,188.4636471271515
0.6906087580605178,188.48190188407898
0.6906088791227041,188.49980401992798
0.6906087253185555,188.51794958114624
0.6906088464202635,188.53549480438232
0.6906086926428991,188.5540316104889
0.6906088137841202,188.5716836452484
0.6906086600335279,188.59027910232544
0.6906087812142541,188.6084303855896
0.6906086274904214,188.62718987464905
0.6906087487106439,188.6450617313385
0.6906085950135595,188.6632833480835
0.6906087162732706,188.680570602417
0.6906085626029218,188.69857668876648
0.6906086839021129,188.71586656570435
0.690608530258488,188.73359537124634
0.6906086515971506,188.75070691108704
0.6906084979802376,188.76875948905945
0.6906086193583637,188.78668761253357
0.6906084657681508,188.80472254753113
0.6906085871857319,188.82217860221863
0.6906084336222069,188.84013557434082
0.6906085550792345,188.8574924468994
0.6906084015423852,188.87561202049255
0.6906085230388513,188.89303874969482
0.6906083695286662,188.91101813316345
0.6906084910645626,188.9293830394745
0.6906083375810292,188.94775795936584
0.6906084591563477,188.96514415740967
0.6906083056994542,188.9838798046112
0.6906084273141861,189.00160670280457
0.6906082738839202,189.02022910118103
0.690608395538058,189.03834509849548
0.6906082421344082,189.05656099319458
0.690608363827943,189.07410073280334
0.6906082104508972,189.09285426139832
0.6906083321838211,189.11041498184204
0.6906081788333671,189.12884163856506
0.6906083006056716,189.14653372764587
0.6906081472817978,189.1646330356598
0.6906082690934744,189.18195414543152
0.690608115796169,189.20004868507385
0.6906082376472097,189.21735548973083
0.6906080843764604,189.23517727851868
0.690608206266857,189.25294756889343
0.6906080530226522,189.27142882347107
0.6906081749523966,189.28971195220947
0.6906080217347236,189.30878734588623
0.6906081437038074,189.32660245895386
0.6906079905126554,189.34485960006714
0.6906081125210705,189.3624448776245
0.6906079593564265,189.38109731674194
0.6906080814041647,189.39881896972656
0.6906079282660175,189.4171793460846
0.6906080503530702,189.43501591682434
0.6906078972414077,189.45387721061707
0.6906080193677674,189.4717047214508
0.6906078662825775,189.49028730392456
0.6906079884482355,189.507896900177
0.6906078353895065,189.52639031410217
0.6906079575944547,189.54418420791626
0.690607804562175,189.5625376701355
0.6906079268064048,189.58048105239868
0.6906077738005624,189.59929490089417
0.6906078960840659,189.61763858795166
0.6906077431046486,189.63656377792358
0.6906078654274179,189.6545331478119
0.690607712474414,189.67306280136108
0.6906078348364406,189.69068121910095
0.6906076819098385,189.70859551429749
0.6906078043111142,189.72583985328674
0.6906076514109019,189.74439120292664
0.6906077738514186,189.76191806793213
0.6906076209775839,189.78029775619507
0.6906077434573338,189.79829859733582
0.6906075906098649,189.81678819656372
0.6906077131288397,189.8344144821167
0.6906075603077251,189.85294842720032
0.6906076828659162,189.87054824829102
0.6906075300711437,189.8883490562439
0.6906076526685431,189.9055778980255
0.6906074999001016,189.92370581626892
0.6906076225367014,189.94152092933655
0.6906074697945785,189.95968985557556
0.6906075924703702,189.97703766822815
0.6906074397545541,189.99513816833496
0.6906075624695296,190.0128562450409
0.6906074097800087,190.0312271118164
0.6906075325341603,190.04888248443604
0.6906073798709224,190.06707859039307
0.6906075026642419,190.08437156677246
0.6906073500272754,190.1026794910431
0.6906074728597541,190.1210355758667
0.6906073202490479,190.14007687568665
0.6906074431206781,190.15791535377502
0.6906072905362193,190.1760790348053
0.6906074134469928,190.19353604316711
0.6906072608887703,190.2123260498047
0.6906073838386788,190.2303900718689
0.6906072313066809,190.24911785125732
0.6906073542957166,190.26695346832275
0.6906072017899313,190.2859697341919
0.6906073248180858,190.30391335487366
0.6906071723385013,190.32275795936584
0.6906072954057666,190.3412561416626
0.6906071429523716,190.36017656326294
0.6906072660587395,190.37803173065186
0.6906071136315217,190.39613819122314
0.6906072367769843,190.41358304023743
0.6906070843759321,190.43154573440552
0.6906072075604817,190.44930291175842
0.690607055185583,190.46753549575806
0.6906071784092108,190.48489689826965
0.6906070260604544,190.5031247138977
0.6906071493231526,190.5211465358734
0.6906069970005269,190.54006838798523
0.6906071203022873,190.55790328979492
0.6906069680057804,190.57655262947083
0.6906070913465951,190.5950164794922
0.690606939076195,190.61385202407837
0.6906070624560561,190.6319546699524
0.690606910211751,190.65101385116577
0.69060703363065,190.66923666000366
0.6906068814124288,190.68786120414734
0.6906070048703583,190.70507669448853
0.690606852678209,190.72267150878906
0.6906069761751602,190.73977661132812
0.6906068240090711,190.75737595558167
0.6906069475450359,190.77449941635132
0.6906067954049956,190.79216241836548
0.6906069189799668,190.80958151817322
0.6906067668659631,190.82729315757751
0.6906068904799318,190.8443534374237
0.6906067383919535,190.8620138168335
0.6906068620449123,190.8791160583496
0.6906067099829474,190.89672660827637
0.6906068336748881,190.91377115249634
0.690606681638925,190.9313838481903
0.690606805369839,190.94848465919495
0.6906066533598666,190.96614360809326
0.6906067771297463,190.98327708244324
0.6906066251457523,191.0009422302246
0.69060674895459,191.0180468559265
0.6906065969965628,191.0359275341034
0.6906067208443502,191.05331468582153
0.6906065689122783,191.07098746299744
0.6906066927990074,191.08819937705994
0.6906065408928792,191.10591626167297
0.690606664818542,191.12330722808838
0.6906065129383461,191.1409924030304
0.6906066369029346,191.15797686576843
0.6906064850486588,191.1758008003235
0.6906066090521651,191.19323134422302
0.6906064572237985,191.21174907684326
0.6906065812662143,191.22956585884094
0.6906064294637448,191.2476155757904
0.6906065535450621,191.26508116722107
0.6906064017684784,191.28306102752686
0.6906065258886895,191.30027174949646
0.69060637413798,191.3181073665619
0.6906064982970768,191.335369348526
0.6906063465722297,191.35304164886475
0.6906064707702042,191.37012028694153
0.690606319071208,191.3878128528595
0.6906064433080523,191.40497469902039
0.6906062916348956,191.42265725135803
0.6906064159106018,191.43981099128723
0.6906062642632725,191.45752334594727
0.6906063885778326,191.47460889816284
0.6906062369563195,191.4922389984131
0.6906063613097253,191.50931906700134
0.6906062097140174,191.52688074111938
0.6906063341062612,191.54402470588684
0.6906061825363458,191.56228256225586
0.6906063069674195,191.57975125312805
0.6906061554232861,191.5975604057312
0.6906062798931815,191.61524510383606
0.6906061283748183,191.63369464874268
0.6906062528835278,191.65103030204773
0.690606101390923,191.6695680618286
0.6906062259384389,191.68751978874207
0.6906060744715808,191.70562267303467
0.6906061990578949,191.72299146652222
0.6906060476167724,191.74074053764343
0.6906061722418767,191.75787782669067
0.6906060208264782,191.775869846344
0.6906061454903649,191.7930827140808
0.6906059941006786,191.81081414222717
0.6906061188033399,191.82802724838257
0.6906059674393544,191.84603023529053
0.6906060921807824,191.8633735179901
0.6906059408424863,191.88124632835388
0.6906060656226726,191.89838218688965
0.6906059143100546,191.91595721244812
0.6906060391289915,191.93305325508118
0.6906058878420398,191.9507234096527
0.6906060126997198,191.96776700019836
0.6906058614384232,191.98535299301147
0.690605986334838,192.0024173259735
0.6906058350991848,192.02004098892212
0.6906059600343266,192.0372679233551
0.6906058088243053,192.05534672737122
0.6906059337981663,192.07262349128723
0.6906057826137656,192.09028458595276
0.6906059076263377,192.10749673843384
0.6906057564675463,192.12518167495728
0.6906058815188214,192.1422038078308
0.6906057303856278,192.1600546836853
0.6906058554755987,192.1775414943695
0.690605704367991,192.19524598121643
0.6906058294966496,192.21238923072815
0.6906056784146166,192.23008632659912
0.6906058035819548,192.2472116947174
0.6906056525254853,192.2647843360901
0.6906057777314951,192.28195333480835
0.6906056267005777,192.30011749267578
0.6906057519452516,192.31737327575684
0.6906056009398744,192.33500933647156
0.6906057262232048,192.35220432281494
0.6906055752433566,192.36979961395264
0.690605700565335,192.3869547843933
0.6906055496110045,192.4056270122528
0.6906056749716234,192.423273563385
0.6906055240427991,192.44121289253235
0.6906056494420508,192.4585087299347
0.6906054985387213,192.47631120681763
0.6906056239765977,192.49354934692383
0.6906054730987515,192.51117420196533
0.6906055985752448,192.52827668190002
0.6906054477228709,192.54594206809998
0.6906055732379733,192.56324076652527
0.6906054224110599,192.5811460018158
0.6906055479647636,192.5982518196106
0.6906053971632997,192.61670327186584
0.690605522755597,192.6343560218811
0.6906053719795708,192.6525537967682
0.6906054976104535,192.66973686218262
0.690605346859854,192.68754363059998
0.6906054725293145,192.70507526397705
0.6906053218041301,192.72302556037903
0.6906054475121607,192.74016976356506
0.6906052968123804,192.75783920288086
0.6906054225589732,192.77506017684937
0.6906052718845854,192.79264950752258
0.6906053976697323,192.80967164039612
0.6906052470207257,192.82751369476318
0.6906053728444193,192.84458303451538
0.6906052222207825,192.86219787597656
0.690605348083015,192.87953400611877
0.6906051974847364,192.8974277973175
0.6906053233855002,192.91481733322144
0.6906051728125691,192.9328052997589
0.6906052987518557,192.95026636123657
0.6906051482042601,192.9684977531433
0.6906052741820626,192.98594665527344
0.6906051236597919,193.00377130508423
0.6906052496761016,193.02092599868774
0.690605099179144,193.03852462768555
0.6906052252339538,193.05577445030212
0.6906050747622985,193.07391095161438
0.6906052008556001,193.0910542011261
0.6906050504092354,193.10870814323425
0.6906051765410215,193.12586045265198
0.6906050261199359,193.14349174499512
0.6906051522901988,193.16059732437134
0.6906050018943812,193.17822241783142
0.6906051281031131,193.19526410102844
0.6906049777325525,193.21279954910278
0.6906051039797452,193.2299039363861
0.6906049536344299,193.24752140045166
0.6906050799200761,193.26468300819397
0.6906049295999955,193.28224086761475
0.6906050559240872,193.29942297935486
0.6906049056292293,193.31739711761475
0.690605031991759,193.33455181121826
0.6906048817221125,193.3523120880127
0.6906050081230722,193.3694612979889
0.6906048578786268,193.3870666027069
0.6906049843180092,193.404314994812
0.6906048340987525,193.4231231212616
0.6906049605765495,193.4410378932953
0.690604810382471,193.45967078208923
0.690604936898675,193.47744941711426
0.6906047867297631,193.495849609375
0.6906049132843664,193.51333594322205
0.69060476314061,193.53183674812317
0.690604889733605,193.5497214794159
0.690604739614993,193.5678334236145
0.6906048662463716,193.58526921272278
0.6906047161528925,193.60306215286255
0.6906048428226474,193.62017631530762
0.6906046927542903,193.6383764743805
0.6906048194624137,193.65641808509827
0.6906046694191672,193.67471551895142
0.6906047961656515,193.69186806678772
0.6906046461475044,193.7098822593689
0.6906047729323416,193.72765254974365
0.6906046229392825,193.74595069885254
0.6906047497624653,193.7631959915161
0.6906045997944837,193.78086018562317
0.690604726656004,193.79807138442993
0.6906045767130882,193.81686735153198
0.6906047036129384,193.83484959602356
0.6906045536950773,193.8532214164734
0.6906046806332496,193.8707091808319
0.6906045307404323,193.88886499404907
0.6906046577169196,193.90600490570068
0.6906045078491345,193.9236421585083
0.6906046348639285,193.94077396392822
0.6906044850211648,193.958562374115
0.690604612074258,193.97630620002747
0.6906044622565045,193.994402885437
0.6906045893478896,194.01160049438477
0.6906044395551347,194.0298182964325
0.6906045666848041,194.0475311279297
0.6906044169170368,194.0664095878601
0.6906045440849823,194.0845241546631
0.690604394342192,194.1031892299652
0.690604521548406,194.12067413330078
0.6906043718305813,194.13913679122925
0.6906044990750566,194.15661358833313
0.6906043493821857,194.1750144958496
0.6906044766649148,194.19282793998718
0.6906043269969875,194.2113537788391
0.6906044543179621,194.22919154167175
0.690604304674967,194.2471718788147
0.6906044320341795,194.26453161239624
0.6906042824161054,194.28253173828125
0.6906044098135485,194.30030822753906
0.6906042602203843,194.31856274604797
0.6906043876560509,194.33603763580322
0.6906042380877853,194.35430526733398
0.6906043655616668,194.37175273895264
0.690604216018289,194.3904209136963
0.6906043435303784,194.40845251083374
0.6906041940118774,194.42659711837769
0.6906043215621668,194.44398474693298
0.6906041720685314,194.46203565597534
0.6906042996570129,194.4795422554016
0.6906041501882321,194.49778413772583
0.6906042778148986,194.51527214050293
0.6906041283709612,194.5333411693573
0.6906042560358056,194.55084943771362
0.6906041066167,194.5696017742157
0.6906042343197136,194.58734369277954
0.6906040849254297,194.60580778121948
0.6906042126666057,194.62353539466858
0.6906040632971319,194.64196133613586
0.6906041910764619,194.65932393074036
0.6906040417317877,194.67802929878235
0.6906041695492648,194.69566249847412
0.6906040202293784,194.71390390396118
0.6906041480849952,194.73122310638428
0.6906039987898858,194.74941229820251
0.6906041266836341,194.76709604263306
0.6906039774132909,194.78509378433228
0.6906041053451636,194.80228638648987
0.6906039560995753,194.81989431381226
0.6906040840695646,194.8373143672943
0.6906039348487205,194.8554162979126
0.6906040628568191,194.8729875087738
0.690603913660708,194.89103889465332
0.6906040417069078,194.90813732147217
0.6906038925355187,194.92582416534424
0.6906040206198124,194.94301795959473
0.6906038714731342,194.96076250076294
0.6906039995955148,194.97821378707886
0.6906038504735363,194.9969527721405
0.6906039786339958,195.0149233341217
0.6906038295367065,195.03369808197021
0.6906039577352371,195.05171418190002
0.690603808662626,195.07049798965454
0.6906039368992204,195.08820724487305
0.6906037878512764,195.10682773590088
0.690603916125927,195.12431120872498
0.6906037671026387,195.1420497894287
0.6906038954153382,195.15957522392273
0.6906037464166952,195.17827081680298
0.6906038747674361,195.1958236694336
0.6906037257934272,195.2145848274231
0.6906038541822015,195.23285031318665
0.6906037052328159,195.25179481506348
0.6906038336596164,195.26979684829712
0.6906036847348426,195.28882455825806
0.6906038131996621,195.3070411682129
0.6906036642994898,195.32606959342957
0.6906037928023203,195.3438446521759
0.6906036439267385,195.36249494552612
0.6906037724675725,195.3801679611206
0.6906036236165698,195.39836049079895
0.6906037521954002,195.41572952270508
0.690603603368966,195.43348693847656
0.690603731985785,195.45078492164612
0.6906035831839084,195.46924138069153
0.6906037118387085,195.48686456680298
0.6906035630613783,195.50553727149963
0.6906036917541523,195.52302050590515
0.6906035430013577,195.5415005683899
0.6906036717320979,195.55872559547424
0.6906035230038281,195.57656979560852
0.6906036517725276,195.59380078315735
0.6906035030687713,195.6119258403778
0.6906036318754215,195.62961196899414
0.6906034831961684,195.64764261245728
0.6906036120407626,195.66524648666382
0.6906034633860015,195.68369483947754
0.6906035922685319,195.70132732391357
0.6906034436382522,195.71975874900818
0.6906035725587114,195.73721718788147
0.6906034239529019,195.75522875785828
0.6906035529112827,195.7731945514679
0.6906034043299323,195.79186534881592
0.690603533326227,195.80945301055908
0.6906033847693254,195.82727122306824
0.6906035138035265,195.845068693161
0.6906033652710625,195.86368489265442
0.6906034943431624,195.88108229637146
0.6906033458351254,195.89870309829712
0.6906034749451173,195.91629934310913
0.6906033264614958,195.9346079826355
0.6906034556093721,195.95190596580505
0.6906033071501556,195.96991896629333
0.6906034363359086,195.987619638443
0.6906032879010865,196.0062837600708
0.6906034171247086,196.02383852005005
0.6906032687142698,196.0420262813568
0.6906033979757539,196.059472322464
0.6906032495896877,196.07786965370178
0.6906033788890266,196.09563374519348
0.6906032305273218,196.11397743225098
0.6906033598645075,196.13130354881287
0.690603211527154,196.14921021461487
0.6906033409021791,196.16688632965088
0.6906031925891652,196.18529224395752
0.6906033220020231,196.2027051448822
0.6906031737133387,196.2205102443695
0.6906033031640211,196.2380714416504
0.6906031548996551,196.25648617744446
0.6906032843881547,196.27375960350037
0.6906031361480967,196.2919442653656
0.6906032656744063,196.31011724472046
0.6906031174586452,196.32905745506287
0.6906032470227575,196.34681701660156
0.6906030988312822,196.36520743370056
0.6906032284331897,196.3830382823944
0.6906030802659896,196.4018909931183
0.690603209905685,196.41973280906677
0.6906030617627493,196.43838262557983
0.6906031914402254,196.45622968673706
0.6906030433215435,196.47465586662292
0.6906031730367924,196.49197483062744
0.6906030249423536,196.50992441177368
0.6906031546953679,196.5272822380066
0.6906030066251614,196.5457148551941
0.6906031364159345,196.56360793113708
0.690602988369949,196.58172821998596
0.690603118198473,196.59917759895325
0.6906029701766982,196.617760181427
0.6906031000429657,196.63568997383118
0.6906029520453912,196.65434002876282
0.6906030819493949,196.6720051765442
0.6906029339760094,196.690416097641
0.690603063917742,196.70820140838623
0.6906029159685346,196.72646689414978
0.6906030459479889,196.7438826560974
0.6906028980229495,196.7617654800415
0.6906030280401174,196.77937579154968
0.6906028801392351,196.7977592945099
0.6906030101941105,196.81538343429565
0.6906028623173741,196.83402299880981
0.690602992409949,196.85160183906555
0.690602844557348,196.86973214149475
0.6906029746876152,196.88739562034607
0.6906028268591392,196.9057319164276
0.6906029570270907,196.92353177070618
0.6906028092227288,196.9419436454773
0.690602939428358,196.95931887626648
0.6906027916480995,196.97714471817017
0.6906029218913989,196.99446201324463
0.6906027741352332,197.0121569633484
0.6906029044161958,197.02923703193665
0.6906027566841115,197.04682683944702
0.6906028870027296,197.0638518333435
0.6906027392947169,197.08139753341675
0.6906028696509832,197.09844493865967
0.6906027219670312,197.1167860031128
0.6906028523609384,197.1344621181488
0.6906027047010364,197.15228748321533
0.6906028351325773,197.16946172714233
0.6906026874967145,197.18741369247437
0.6906028179658816,197.20507884025574
0.6906026703540477,197.22327709197998
0.6906028008608338,197.24084401130676
0.6906026532730175,197.25912165641785
0.6906027838174154,197.27701210975647
0.6906026362536064,197.29562067985535
0.6906027668356088,197.31313371658325
0.6906026192957968,197.33116149902344
0.690602749915396,197.34876251220703
0.6906026023995702,197.3667755126953
0.6906027330567593,197.38413882255554
0.6906025855649085,197.40211725234985
0.6906027162596806,197.41951656341553
0.6906025687917944,197.43745923042297
0.690602699524142,197.45502591133118
0.6906025520802103,197.4730188846588
0.6906026828501255,197.49042677879333
0.6906025354301372,197.50836300849915
0.6906026662376133,197.52547121047974
0.6906025188415578,197.54371309280396
0.6906026496865874,197.56151056289673
0.6906025023144543,197.5795876979828
0.6906026331970303,197.59687852859497
0.6906024858488087,197.61472392082214
0.6906026167689238,197.63245010375977
0.6906024694446031,197.65052437782288
0.6906026004022501,197.66787672042847
0.6906024531018202,197.68609023094177
0.6906025840969913,197.70394253730774
0.690602436820441,197.7223105430603
0.6906025678531296,197.73994731903076
0.6906024206004487,197.75837802886963
0.6906025516706475,197.77584958076477
0.6906024044418252,197.7937455177307
0.690602535549527,197.81098008155823
0.6906023883445526,197.82912635803223
0.6906025194897498,197.84702014923096
0.6906023723086134,197.86545825004578
0.6906025034912989,197.88291835784912
0.6906023563339891,197.90069484710693
0.6906024875541558,197.91798162460327
0.6906023404206629,197.9356677532196
0.6906024716783034,197.95288133621216
0.690602324568616,197.97059440612793
0.6906024558637234,197.98816347122192
0.6906023087778312,198.00612473487854
0.6906024401103982,198.02326464653015
0.690602293048291,198.04088425636292
0.6906024244183102,198.0579948425293
0.6906022773799771,198.07565021514893
0.6906024087874413,198.09329915046692
0.6906022617728723,198.11136555671692
0.6906023932177741,198.12859320640564
0.6906022462269584,198.1466519832611
0.6906023777092911,198.16405510902405
0.6906022307422177,198.18167304992676
0.6906023622619738,198.1988878250122
0.6906022153186328,198.2166895866394
0.6906023468758052,198.23403406143188
0.6906021999561855,198.25237226486206
0.6906023315507676,198.26969194412231
0.690602184654859,198.28759574890137
0.6906023162868425,198.30554699897766
0.6906021694146349,198.32383561134338
0.6906023010840131,198.34106373786926
0.6906021542354956,198.3588161468506
0.6906022859422617,198.37602877616882
0.6906021391174236,198.3944969177246
0.69060227086157,198.41204023361206
0.6906021240604011,198.42981696128845
0.6906022558419206,198.44716119766235
0.6906021090644103,198.46520161628723
0.6906022408832961,198.482328414917
0.6906020941294341,198.50085830688477
0.6906022259856789,198.5186846256256
0.6906020792554547,198.5375623703003
0.6906022111490511,198.55521821975708
0.6906020644424541,198.57318711280823
0.6906021963733953,198.59037804603577
0.690602049690415,198.60813641548157
0.6906021816586935,198.625426530838
0.6906020349993196,198.6432602405548
0.6906021670049286,198.6608464717865
0.6906020203691505,198.6788992881775
0.6906021524120826,198.69680213928223
0.6906020057998901,198.71493196487427
0.6906021378801385,198.73218631744385
0.6906019912915209,198.75046634674072
0.690602123409078,198.76841378211975
0.690601976844025,198.7871129512787
0.6906021089988842,198.80544877052307
0.690601962457385,198.82413864135742
0.6906020946495389,198.84201455116272
0.6906019481315836,198.86084818840027
0.6906020803610252,198.878888130188
0.690601933866603,198.89716267585754
0.690602066133325,198.91438031196594
0.6906019196624258,198.93233132362366
0.6906020519664212,198.9495255947113
0.6906019055190342,198.96721029281616
0.6906020378602958,198.98428201675415
0.6906018914364115,199.00186944007874
0.690602023814932,199.0188603401184
0.6906018774145387,199.0363941192627
0.6906020098303117,199.0534873008728
0.6906018634533999,199.0711534023285
0.6906019959064177,199.0887951850891
0.690601849552977,199.10714673995972
0.6906019820432325,199.1244592666626
0.6906018357132521,199.14212083816528
0.690601968240738,199.15980553627014
0.6906018219342082,199.17815613746643
0.6906019544989181,199.19544982910156
0.6906018082158277,199.21401190757751
0.6906019408177543,199.231862783432
0.6906017945580929,199.25051355361938
0.6906019271972295,199.26830554008484
0.6906017809609872,199.2873659133911
0.6906019136373257,199.30553221702576
0.6906017674244922,199.32455563545227
0.6906019001380262,199.34264993667603
0.690601753948591,199.36086130142212
0.6906018866993132,199.37836480140686
0.6906017405332663,199.3968312740326
0.6906018733211695,199.414719581604
0.6906017271785,199.43313813209534
0.6906018600035776,199.45084047317505
0.6906017138842755,199.46937489509583
0.6906018467465203,199.48729515075684
0.690601700650575,199.5058376789093
0.6906018335499796,199.5233175754547
0.6906016874773812,199.54165649414062
0.690601820413939,199.55987811088562
0.6906016743646763,199.57900094985962
0.6906018073383805,199.597088098526
0.6906016613124438,199.61558938026428
0.6906017943232868,199.6334319114685
0.6906016483206661,199.65187525749207
0.6906017813686407,199.66941165924072
0.6906016353893251,199.68746781349182
0.6906017684744248,199.7054054737091
0.6906016225184046,199.7237992286682
0.690601755640622,199.74123167991638
0.6906016097078865,199.75891280174255
0.6906017428672147,199.77664184570312
0.6906015969577534,199.79512882232666
0.6906017301541856,199.8123369216919
0.6906015842679887,199.82991480827332
0.6906017175015177,199.84700059890747
0.6906015716385744,199.86461400985718
0.6906017049091931,199.88229036331177
0.6906015590694936,199.9008219242096
0.690601692377195,199.9185447692871
0.6906015465607289,199.936785697937
0.6906016799055061,199.95404291152954
0.6906015341122632,199.97171020507812
0.690601667494109,199.98912453651428
0.6906015217240788,200.00741934776306
0.6906016551429865,200.02456402778625
0.6906015093961588,200.0423903465271
0.6906016428521212,200.05970239639282
0.6906014971284861,200.0773241519928
0.6906016306214962,200.0944972038269
0.6906014849210427,200.11278653144836
0.6906016184510941,200.1302034854889
0.6906014727738125,200.14819741249084
0.6906016063408972,200.16547465324402
0.6906014606867774,200.1839509010315
0.6906015942908891,200.20149636268616
0.6906014486599205,200.22039365768433
0.690601582301052,200.23872184753418
0.6906014366932245,200.25770473480225
0.6906015703713689,200.27578234672546
0.6906014247866722,200.2945384979248
0.6906015585018225,200.31248211860657
0.6906014129402468,200.33122086524963
0.6906015466923958,200.34922194480896
0.6906014011539306,200.36727356910706
0.6906015349430719,200.385151386261
0.6906013894277067,200.40346884727478
0.6906015232538331,200.42075300216675
0.6906013777615578,200.4386579990387
0.6906015116246621,200.45589327812195
0.6906013661554669,200.47352933883667
0.6906015000555421,200.49080872535706
0.6906013546094169,200.5087387561798
0.6906014885464563,200.52588295936584
0.6906013431233903,200.54348158836365
0.6906014770973868,200.56058430671692
0.6906013316973703,200.57821464538574
0.6906014657083174,200.59532022476196
0.6906013203313397,200.6130383014679
0.6906014543792302,200.63009881973267
0.6906013090252816,200.64769506454468
0.690601443110108,200.66478610038757
0.6906012977791784,200.68236470222473
0.6906014319009348,200.70026421546936
0.6906012865930135,200.71822881698608
0.6906014207516925,200.7353060245514
0.6906012754667699,200.7531533241272
0.6906014096623639,200.77021384239197
0.6906012644004298,200.78818678855896
0.690601398632933,200.805992603302
0.6906012533939768,200.82417917251587
0.6906013876633819,200.8415081501007
0.6906012424473936,200.85935020446777
0.6906013767536936,200.87648344039917
0.6906012315606632,200.89421367645264
0.6906013659038512,200.91172885894775
0.6906012207337687,200.92992424964905
0.6906013551138377,200.94735407829285
0.6906012099666927,200.96505331993103
0.6906013443836361,200.98224520683289
0.6906011992594185,200.99991750717163
0.6906013337132288,201.01709127426147
0.6906011886119291,201.03461956977844
0.6906013231025998,201.0517327785492
0.6906011780242075,201.06933498382568
0.6906013125517317,201.0865559577942
0.6906011674962359,201.10430788993835
0.6906013020606075,201.1214656829834
0.6906011570279986,201.13912343978882
0.6906012916292096,201.15620183944702
0.690601146619478,201.1740550994873
0.6906012812575218,201.19162321090698
0.6906011362706573,201.2099871635437
0.6906012709455269,201.22753310203552
0.6906011259815193,201.2455117702484
0.6906012606932079,201.26279282569885
0.6906011157520469,201.28050780296326
0.6906012505005479,201.29793667793274
0.6906011055822237,201.3156237602234
0.6906012403675302,201.33283710479736
0.6906010954720322,201.35052871704102
0.6906012302941373,201.36763668060303
0.690601085421456,201.3852937221527
0.6906012202803525,201.4024293422699
0.6906010754304777,201.4201898574829
0.6906012103261591,201.43758177757263
0.6906010654990807,201.4553837776184
0.69060120043154,201.47250175476074
0.690601055627248,201.49015474319458
0.6906011905964785,201.50724005699158
0.6906010458149626,201.52481937408447
0.6906011808209576,201.5418086051941
0.6906010360622079,201.5594663619995
0.6906011711049602,201.57673478126526
0.690601026368967,201.5953607559204
0.69060116144847,201.61285638809204
0.6906010167352227,201.63058161735535
0.6906011518514694,201.6477153301239
0.6906010071609584,201.665465593338
0.6906011423139422,201.6825668811798
0.6906009976461572,201.70041966438293
0.6906011328358711,201.71804785728455
0.6906009881908018,201.73631596565247
0.6906011234172394,201.75356078147888
0.6906009787948767,201.77149629592896
0.6906011140580303,201.7889277935028
0.6906009694583635,201.80707216262817
0.6906011047582268,201.82488870620728
0.6906009601812465,201.8432159423828
0.6906010955178126,201.86042046546936
0.6906009509635082,201.87811398506165
0.6906010863367704,201.89528584480286
0.690600941805132,201.91336750984192
0.6906010772150836,201.93060445785522
0.6906009327061012,201.94874835014343
0.6906010681527354,201.96620988845825
0.690600923666399,201.98390173912048
0.6906010591497088,202.00099229812622
0.6906009146860088,202.01857471466064
0.6906010502059875,202.03563714027405
0.6906009057649135,202.053288936615
0.6906010413215543,202.07034635543823
0.6906008969030968,202.08814334869385
0.6906010324963926,202.10522937774658
0.6906008881005411,202.1228940486908
0.6906010237304859,202.13997340202332
0.6906008793572305,202.15769481658936
0.6906010150238172,202.17488956451416
0.690600870673148,202.192973613739
0.6906010063763695,202.21073007583618
0.6906008620482769,202.22906231880188
0.6906009977881266,202.2465968132019
0.6906008534826008,202.26481175422668
0.6906009892590715,202.28237318992615
0.6906008449761017,202.30100321769714
0.690600980789188,202.3187553882599
0.6906008365287646,202.33684968948364
0.6906009723784583,202.35435605049133
0.6906008281405719,202.37242364883423
0.6906009640268669,202.38960599899292
0.6906008198115067,202.40777897834778
0.6906009557343963,202.42520451545715
0.6906008115415531,202.44293880462646
0.6906009475010301,202.46008133888245
0.6906008033306938,202.47791242599487
0.690600939326752,202.49507308006287
0.6906007951789126,202.51276993751526
0.690600931211545,202.52994847297668
0.6906007870861924,202.54807090759277
0.6906009231553922,202.565575838089
0.6906007790525172,202.58345317840576
0.6906009151582774,202.60087490081787
0.6906007710778697,202.61889672279358
0.690600907220184,202.63633489608765
0.6906007631622333,202.6543378829956
0.6906008993410951,202.67154264450073
0.6906007553055921,202.68926095962524
0.6906008915209941,202.70684242248535
0.6906007475079288,202.7251455783844
0.6906008837598647,202.7428936958313
0.6906007397692266,202.76078128814697
0.6906008760576902,202.77805042266846
0.6906007320894698,202.79621958732605
0.6906008684144537,202.81349968910217
0.6906007244686416,202.83139061927795
0.6906008608301388,202.8493332862854
0.6906007169067246,202.86771416664124
0.6906008533047288,202.88497138023376
0.6906007094037032,202.90265560150146
0.6906008458382076,202.91982889175415
0.6906007019595601,202.93798518180847
0.6906008384305584,202.9553804397583
0.6906006945742795,202.97388863563538
0.6906008310817644,202.99146819114685
0.6906006872478441,203.00956559181213
0.6906008237918094,203.02684617042542
0.6906006799802382,203.0446891784668
0.6906008165606767,203.06189823150635
0.6906006727714447,203.0798590183258
0.6906008093883502,203.09723615646362
0.6906006656214471,203.11522769927979
0.6906008022748125,203.13248991966248
0.6906006585302288,203.1503713130951
0.6906007952200482,203.1674702167511
0.6906006514977738,203.18507361412048
0.6906007882240396,203.20222091674805
0.6906006445240651,203.22025799751282
0.6906007812867713,203.2378273010254
0.6906006376090866,203.25580835342407
0.6906007744082263,203.27318000793457
0.6906006307528217,203.2909483909607
0.6906007675883881,203.30805850028992
0.6906006239552538,203.3257393836975
0.6906007608272405,203.34313035011292
0.690600617216367,203.36085534095764
0.6906007541247668,203.37794589996338
0.6906006105361437,203.39561820030212
0.6906007474809507,203.41353845596313
0.6906006039145686,203.43214464187622
0.6906007408957755,203.4500036239624
0.6906005973516246,203.46849489212036
0.6906007343692251,203.4861660003662
0.6906005908472955,203.50451111793518
0.6906007279012829,203.5222029685974
0.690600584401565,203.54083156585693
0.6906007214919329,203.55848383903503
0.6906005780144167,203.57624697685242
0.690600715141158,203.59333324432373
0.690600571685834,203.61137080192566
0.6906007088489423,203.62877655029297
0.6906005654158007,203.64676475524902
0.690600702615269,203.66409635543823
0.6906005592043002,203.68221497535706
0.6906006964401223,203.69977068901062
0.6906005530513162,203.71804547309875
0.6906006903234856,203.7357301712036
0.690600546956832,203.7542757987976
0.6906006842653423,203.7720320224762
0.6906005409208322,203.7899250984192
0.6906006782656761,203.8072783946991
0.6906005349432995,203.82501697540283
0.6906006723244709,203.84217405319214
0.6906005290242183,203.86048913002014
0.6906006664417101,203.87841868400574
0.6906005231635716,203.89694833755493
0.6906006606173777,203.91463327407837
0.6906005173613435,203.93315196037292
0.6906006548514568,203.95093202590942
0.6906005116175173,203.96921849250793
0.6906006491439318,203.98655819892883
0.6906005059320776,204.00515604019165
0.690600643494786,204.02258682250977
0.690600500305007,204.04096603393555
0.6906006379040033,204.0585536956787
0.6906004947362898,204.07642912864685
0.690600632371567,204.0939552783966
0.6906004892259093,204.11235785484314
0.6906006268974612,204.12963938713074
0.69060048377385,204.14751744270325
0.6906006214816695,204.16502404212952
0.6906004783800948,204.18327045440674
0.6906006161241757,204.2009778022766
0.6906004730446276,204.2194037437439
0.6906006108249636,204.23731899261475
0.6906004677674327,204.25557494163513
0.6906006055840168,204.27315139770508
0.6906004625484932,204.29126286506653
0.690600600401319,204.30892848968506
0.6906004573877931,204.3267183303833
0.690600595276854,204.34395217895508
0.6906004522853165,204.36242818832397
0.6906005902106062,204.37998795509338
0.6906004472410467,204.3977243900299
0.6906005852025582,204.41495275497437
0.6906004422549679,204.43351864814758
0.6906005802526947,204.45106387138367
0.6906004373270636,204.468909740448
0.6906005753609993,204.48603343963623
0.6906004324573176,204.50413131713867
0.6906005705274556,204.52176094055176
0.690600427645714,204.5395700931549
0.6906005657520479,204.5567593574524
0.6906004228922363,204.57464814186096
0.6906005610347591,204.59177207946777
0.6906004181968685,204.61024618148804
0.6906005563755745,204.62758803367615
0.6906004135595942,204.64527916908264
0.6906005517744762,204.66299772262573
0.6906004089803978,204.68177461624146
0.6906005472314495,204.69920778274536
0.6906004044592627,204.71701860427856
0.6906005427464774,204.73410058021545
0.6906003999961728,204.7517855167389
0.690600538319544,204.76948070526123
0.6906003955911124,204.78734970092773
0.6906005339506336,204.80515933036804
0.6906003912440644,204.82356786727905
0.6906005296397293,204.8409459590912
0.6906003869550132,204.85899710655212
0.6906005253868156,204.87691378593445
0.6906003827239434,204.89562582969666
0.6906005211918761,204.91319465637207
0.6906003785508383,204.9311990737915
0.6906005170548947,204.94891834259033
0.6906003744356813,204.9675633907318
0.6906005129758557,204.98503637313843
0.690600370378457,205.0029697418213
0.6906005089547425,205.02059936523438
0.6906003663791495,205.03894519805908
0.6906005049915392,205.05612921714783
0.6906003624377423,205.0737190246582
0.6906005010862303,205.09086155891418
0.6906003585542191,205.10926246643066
0.6906004972387986,205.12669706344604
0.6906003547285644,205.14437294006348
0.6906004934492289,205.16156792640686
0.6906003509607617,205.17984414100647
0.6906004897175052,205.1970956325531
0.6906003472507954,205.215678691864
0.6906004860436111,205.23359990119934
0.6906003435986495,205.25260591506958
0.6906004824275306,205.27063727378845
0.6906003400043079,205.28962874412537
0.6906004788692479,205.30771565437317
0.6906003364677541,205.32648348808289
0.6906004753687468,205.34424495697021
0.6906003329889726,205.3627917766571
0.6906004719260117,205.38033413887024
0.6906003295679468,205.39844632148743
0.690600468541026,205.41602110862732
0.6906003262046618,205.43407106399536
0.6906004652137742,205.45163369178772
0.6906003228991009,205.46937489509583
0.6906004619442401,205.4864776134491
0.6906003196512481,205.50419282913208
0.6906004587324078,205.5213544368744
0.6906003164610874,205.5394549369812
0.6906004555782614,205.55730414390564
0.6906003133286036,205.57574701309204
0.6906004524817848,205.59339022636414
0.6906003102537798,205.61134672164917
0.6906004494429622,205.62858724594116
0.6906003072366004,205.6464331150055
0.6906004464617774,205.66359949111938
0.6906003042770495,205.68119311332703
0.6906004435382148,205.69901394844055
0.6906003013751112,205.71769666671753
0.6906004406722587,205.73546695709229
0.6906002985307698,205.75360751152039
0.6906004378638922,205.7715766429901
0.690600295744009,205.79019808769226
0.6906004351131007,205.8081750869751
0.6906002930148131,205.8265721797943
0.6906004324198671,205.8440158367157
0.6906002903431661,205.86167740821838
0.6906004297841765,205.87897539138794
0.6906002877290525,205.89730763435364
0.6906004272060122,205.91502404212952
0.6906002851724558,205.93325972557068
0.6906004246853589,205.95088815689087
0.6906002826733605,205.96963548660278
0.6906004222222007,205.9875693321228
0.6906002802317507,206.006187915802
0.6906004198165218,206.02385139465332
0.6906002778476107,206.04250264167786
0.6906004174683055,206.060302734375
0.6906002755209245,206.0784044265747
0.6906004151775371,206.09572958946228
0.6906002732516762,206.11373257637024
0.6906004129441999,206.1312975883484
0.69060027103985,206.14990043640137
0.6906004107682789,206.16719460487366
0.6906002688854301,206.18490028381348
0.6906004086497578,206.20211672782898
0.6906002667884013,206.2198519706726
0.6906004065886204,206.23695349693298
0.6906002647487465,206.25478172302246
0.690600404584852,206.27249574661255
0.690600262766451,206.29096388816833
0.6906004026384356,206.30894374847412
0.6906002608414984,206.32767295837402
0.6906004007493562,206.3456153869629
0.6906002589738734,206.3643934726715
0.6906003989175977,206.38221430778503
0.6906002571635601,206.40055203437805
0.6906003971431445,206.41834235191345
0.6906002554105422,206.43709778785706
0.6906003954259808,206.4548146724701
0.6906002537148048,206.4728181362152
0.690600393766091,206.48996233940125
0.6906002520763314,206.5084674358368
0.6906003921634586,206.52602005004883
0.6906002504951065,206.54373788833618
0.690600390618069,206.56107354164124
0.6906002489711148,206.57899975776672
0.6906003891299057,206.5962393283844
0.69060024750434,206.6139748096466
0.6906003876989529,206.63109135627747
0.6906002460947667,206.6495590209961
0.6906003863251956,206.6671121120453
0.6906002447423791,206.68488478660583
0.6906003850086174,206.70220589637756
0.6906002434471615,206.72038078308105
0.690600383749203,206.73761129379272
0.6906002422090981,206.75524640083313
0.6906003825469367,206.7724220752716
0.6906002410281734,206.79058957099915
0.6906003814018024,206.80853843688965
0.6906002399043717,206.82711672782898
0.6906003803137846,206.84501099586487
0.6906002388376771,206.863183259964
0.690600379282868,206.88069081306458
0.6906002378280741,206.89886450767517
0.6906003783090365,206.9161388874054
0.6906002368755474,206.93452310562134
0.690600377392275,206.9521448612213
0.6906002359800808,206.97068095207214
0.6906003765325672,206.98792362213135
0.6906002351416589,207.00554823875427
0.6906003757298979,207.02280259132385
0.6906002343602661,207.04059386253357
0.6906003749842513,207.05792713165283
0.6906002336358864,207.0767023563385
0.6906003742956117,207.0944745540619
0.6906002329685048,207.11309003829956
0.6906003736639638,207.1303653717041
0.6906002323581055,207.14821910858154
0.6906003730892916,207.16545248031616
0.6906002318046722,207.18320035934448
0.6906003725715799,207.20034337043762
0.6906002313081907,207.21813464164734
0.6906003721108125,207.2358148097992
0.6906002308686444,207.2543590068817
0.6906003717069746,207.27209877967834
0.6906002304860174,207.29047894477844
0.6906003713600503,207.3078315258026
0.6906002301602951,207.3257086277008
0.6906003710700239,207.34285354614258
0.6906002298914616,207.3605034351349
0.6906003708368798,207.3779215812683
0.6906002296795009,207.3961796760559
0.6906003706606029,207.4137270450592
0.6906002295243981,207.43138575553894
0.690600370541177,207.4487030506134
0.6906002294261373,207.46651792526245
0.6906003704785871,207.48359727859497
0.690600229384703,207.50157690048218
0.6906003704728172,207.5190646648407
0.6906002294000798,207.53719997406006
0.6906003705238524,207.55458617210388
0.6906002294722521,207.57245087623596
0.6906003706316769,207.5897946357727
0.6906002296012042,207.6077275276184
0.6906003707962748,207.62504649162292
0.6906002297869209,207.64297223091125
0.6906003710176312,207.6607871055603
0.6906002300293866,207.67916226387024
0.69060037129573,207.69647407531738
0.6906002303285859,207.71463465690613
0.6906003716305564,207.73218274116516
0.6906002306845033,207.7503468990326
0.6906003720220946,207.7677707672119
0.6906002310971232,207.78571820259094
0.690600372470329,207.80348896980286
0.6906002315664302,207.82216691970825
0.6906003729752442,207.83951807022095
0.6906002320924087,207.85729002952576
0.690600373536825,207.8745563030243
0.6906002326750437,207.89227485656738
0.690600374155056,207.90956592559814
0.6906002333143192,207.92752528190613
0.6906003748299213,207.94505739212036
0.6906002340102202,207.96363806724548
0.6906003755614057,207.98146033287048
0.6906002347627312,208.00037026405334
0.6906003763494936,208.01800560951233
0.6906002355718365,208.03564858436584
0.6906003771941701,208.05287909507751
0.690600236437521,208.07071590423584
0.6906003780954193,208.0880787372589
0.6906002373597692,208.10628724098206
0.6906003790532262,208.1237576007843
0.6906002383385658,208.1413688659668
0.6906003800675751,208.15840935707092
0.690600239373895,208.17654037475586
0.690600381138451,208.19411730766296
0.6906002404657421,208.21185040473938
0.6906003822658375,208.22900485992432
0.690600241614091,208.2467441558838
0.6906003834497203,208.2639708518982
0.690600242818927,208.28195786476135
0.690600384690084,208.29964876174927
0.6906002440802343,208.3175663948059
0.6906003859869126,208.33520317077637
0.6906002453979978,208.3532910346985
0.6906003873401914,208.3706328868866
0.6906002467722021,208.38845229148865
0.6906003887499046,208.40600395202637
0.6906002482028318,208.4237608909607
0.6906003902160373,208.44098496437073
0.6906002496898714,208.45966815948486
0.6906003917385736,208.47762942314148
0.6906002512333062,208.4960675239563
0.6906003933174986,208.5133249759674
0.6906002528331203,208.53127217292786
0.690600394952797,208.5485656261444
0.6906002544892983,208.56629920005798
0.6906003966444533,208.5834662914276
0.6906002562018255,208.6011838912964
0.6906003983924525,208.6187674999237
0.6906002579706865,208.63724088668823
0.6906004001967792,208.6548511981964
0.6906002597958653,208.6729826927185
0.6906004020574178,208.69048309326172
0.6906002616773472,208.7086398601532
0.6906004039743532,208.72605919837952
0.6906002636151173,208.7438428401947
0.6906004059475708,208.76108193397522
0.6906002656091595,208.77940201759338
0.6906004079770541,208.79708337783813
0.6906002676594593,208.81527853012085
0.6906004100627888,208.83296751976013
0.6906002697660009,208.85122728347778
0.6906004122047595,208.86852622032166
0.6906002719287694,208.88613367080688
0.6906004144029508,208.90320467948914
0.6906002741477495,208.92106556892395
0.6906004166573475,208.93848156929016
0.6906002764229259,208.95626950263977
0.6906004189679348,208.9735131263733
0.6906002787542835,208.99185514450073
0.6906004213346967,209.0092453956604
0.6906002811418072,209.027569770813
0.6906004237576183,209.04509615898132
0.6906002835854814,209.06279826164246
0.6906004262366849,209.07997703552246
0.6906002860852912,209.09830594062805
0.6906004287718807,209.11632800102234
0.6906002886412214,209.13482069969177
0.6906004313631907,209.15241742134094
0.6906002912532567,209.17087173461914
0.6906004340105998,209.1885643005371
0.6906002939213822,209.2069616317749
0.6906004367140932,209.2245922088623
0.6906002966455825,209.24266839027405
0.6906004394736551,209.26005601882935
0.6906002994258427,209.27863836288452
0.6906004422892706,209.29634404182434
0.6906003022621471,209.31463932991028
0.6906004451609248,209.3323938846588
0.6906003051544815,209.3510525226593
0.6906004480886018,209.36851286888123
0.6906003081028299,209.38655734062195
0.6906004510722876,209.40416598320007
0.6906003111071773,209.422425031662
0.6906004541119662,209.4396710395813
0.690600314167509,209.4581995010376
0.6906004572076229,209.47576522827148
0.6906003172838096,209.49362683296204
0.6906004603592424,209.51114106178284
0.6906003204560641,209.5296766757965
0.6906004635668096,209.547447681427
0.6906003236842573,209.56589126586914
0.6906004668303095,209.58360600471497
0.6906003269683744,209.6020703315735
0.6906004701497275,209.61972165107727
0.6906003303083998,209.6377112865448
0.6906004735250478,209.65488171577454
0.6906003337043191,209.67253232002258
0.6906004769562551,209.68958830833435
0.6906003371561166,209.7071647644043
0.6906004804433356,209.724755525589
0.6906003406637777,209.7429962158203
0.6906004839862727,209.76053023338318
0.6906003442272871,209.77912163734436
0.6906004875850528,209.7968270778656
0.6906003478466297,209.81511521339417
0.6906004912396598,209.83276653289795
0.6906003515217908,209.85139060020447
0.6906004949500791,209.8691704273224
0.6906003552527551,209.8873586654663
0.6906004987162957,209.90530943870544
0.6906003590395078,209.92395973205566
0.6906005025382944,209.94165706634521
0.6906003628820339,209.96014738082886
0.6906005064160605,209.9778528213501
0.6906003667803181,209.99667358398438
0.6906005103495785,210.01451778411865
0.6906003707343454,210.03277230262756
0.6906005143388341,210.0501070022583
0.6906003747441011,210.06858682632446
0.6906005183838119,210.08642578125
0.6906003788095699,210.10460424423218
0.6906005224844967,210.1220052242279
0.6906003829307374,210.14064860343933
0.6906005266408737,210.15845394134521
0.690600387107588,210.17668414115906
0.6906005308529285,210.19404458999634
0.6906003913401071,210.21221208572388
0.6906005351206453,210.23018383979797
0.6906003956282791,210.2488477230072
0.6906005394440097,210.26674914360046
0.6906003999720901,210.2850649356842
0.6906005438230063,210.30332040786743
0.690600404371525,210.3223159313202
0.6906005482576206,210.34053993225098
0.6906004088265677,210.3591330051422
0.6906005527478376,210.37717533111572
0.6906004133372046,210.39591813087463
0.6906005572936423,210.41361379623413
0.6906004179034202,210.4318869113922
0.6906005618950195,210.44984126091003
0.6906004225251998,210.46802473068237
0.6906005665519552,210.48546719551086
0.6906004272025281,210.5035445690155
0.6906005712644333,210.520822763443
0.6906004319353904,210.53854703903198
0.6906005760324395,210.55564665794373
0.6906004367237726,210.57326555252075
0.6906005808559592,210.59034872055054
0.6906004415676585,210.60799384117126
0.6906005857349772,210.62512230873108
0.6906004464670341,210.64277338981628
0.6906005906694787,210.65992546081543
0.6906004514218844,210.6775403022766
0.6906005956594483,210.69463539123535
0.6906004564321941,210.71236443519592
0.6906006007048722,210.73021864891052
0.690600461497949,210.74842762947083
0.6906006058057349,210.7656111717224
0.6906004666191335,210.78357028961182
0.6906006109620215,210.80062222480774
0.6906004717957337,210.8182315826416
0.6906006161737173,210.83532166481018
0.6906004770277338,210.8532042503357
0.6906006214408077,210.87053155899048
0.6906004823151196,210.88840508460999
0.6906006267632777,210.90547704696655
0.6906004876578764,210.92312049865723
0.6906006321411126,210.94025087356567
0.6906004930559889,210.95827174186707
0.690600637574297,210.97538924217224
0.6906004985094427,210.9931788444519
0.6906006430628172,211.0108244419098
0.6906005040182228,211.02938580513
0.6906006486066573,211.04697442054749
0.6906005095823144,211.06475234031677
0.6906006542058033,211.08204102516174
0.6906005152017031,211.09995865821838
0.6906006598602402,211.1171510219574
0.6906005208763735,211.13499212265015
0.6906006655699529,211.15220618247986
0.690600526606311,211.17060923576355
0.6906006713349272,211.18818974494934
0.690600532391501,211.20597100257874
0.6906006771551477,211.22304153442383
0.6906005382319289,211.24075603485107
0.6906006830306001,211.2578046321869
0.69060054412758,211.27540802955627
0.6906006889612699,211.29263401031494
0.6906005500784393,211.31044793128967
0.6906006949471417,211.32794713974
0.690600556084492,211.3460454940796
0.6906007009882015,211.36326122283936
0.6906005621457236,211.38085770606995
0.6906007070844339,211.39797949790955
0.690600568262119,211.41568779945374
0.6906007132358246,211.4328761100769
0.6906005744336646,211.4505434036255
0.6906007194423589,211.46772003173828
0.690600580660344,211.4855031967163
0.6906007257040218,211.50278091430664
0.6906005869421442,211.5204246044159
0.6906007320207989,211.5374937057495
0.6906005932790497,211.55513048171997
0.6906007383926754,211.5723626613617
0.6906005996710458,211.59007120132446
0.6906007448196368,211.6073226928711
0.6906006061181175,211.62496423721313
0.6906007513016683,211.6419324874878
0.6906006126202506,211.65954661369324
0.6906007578387552,211.67672848701477
0.6906006191774309,211.6942961215973
0.6906007644308827,211.71154522895813
0.6906006257896429,211.7292652130127
0.6906007710780367,211.7463481426239
0.6906006324568723,211.76416158676147
0.6906007777802019,211.78147435188293
0.6906006391791042,211.7991714477539
0.6906007845373643,211.81623792648315
0.6906006459563245,211.83385515213013
0.6906007913495087,211.8508698940277
0.6906006527885183,211.86862087249756
0.6906007982166208,211.8862500190735
0.6906006596756712,211.90415287017822
0.690600805138686,211.92141699790955
0.6906006666177683,211.93901658058167
0.6906008121156895,211.95625925064087
0.6906006736147949,211.97414088249207
0.6906008191476167,211.99131870269775
0.690600680666737,212.00922465324402
0.6906008262344536,212.02647042274475
0.6906006877735791,212.04458498954773
0.6906008333761849,212.06201076507568
0.6906006949353074,212.07969975471497
0.6906008405727962,212.0968735218048
0.6906007021519074,212.11451411247253
0.6906008478242732,212.1315405368805
0.6906007094233638,212.14913892745972
0.6906008551306014,212.1661992073059
0.6906007167496626,212.18395328521729
0.6906008624917658,212.2015357017517
0.6906007241307894,212.2196922302246
0.6906008699077518,212.236882686615
0.6906007315667292,212.2545063495636
0.6906008773785457,212.27152276039124
0.6906007390574675,212.28955078125
0.6906008849041323,212.30694937705994
0.6906007466029903,212.32467532157898
0.690600892484497,212.34208464622498
0.6906007542032823,212.3599796295166
0.6906009001196253,212.3772292137146
0.6906007618583295,212.3949053287506
0.690600907809503,212.41201949119568
0.6906007695681172,212.42964339256287
0.6906009155541156,212.4467089176178
0.6906007773326315,212.4644753932953
0.6906009233534484,212.4815638065338
0.690600785151857,212.4991590976715
0.690600931207487,212.51615238189697
0.6906007930257796,212.53442287445068
0.6906009391162169,212.55154991149902
0.6906008009543848,212.56923747062683
0.6906009470796234,212.5863208770752
0.6906008089376583,212.60396671295166
0.6906009550976924,212.62113070487976
0.6906008169755855,212.6387164592743
0.6906009631704094,212.65581798553467
0.6906008250681519,212.67353892326355
0.6906009712977597,212.69061517715454
0.6906008332153433,212.7082097530365
0.6906009794797292,212.72527647018433
0.6906008414171448,212.74299812316895
0.6906009877163032,212.76013803482056
0.6906008496735425,212.77779531478882
0.6906009960074672,212.7949025630951
0.6906008579845216,212.81247806549072
0.690601004353207,212.82954788208008
0.6906008663500677,212.84716176986694
0.6906010127535082,212.86425018310547
0.6906008747701664,212.8818554878235
0.690601021208356,212.89891576766968
0.6906008832448035,212.9170641899109
0.6906010297177365,212.9343204498291
0.6906008917739648,212.95213437080383
0.690601038281635,212.96927952766418
0.690600900357635,212.98708701133728
0.6906010469000372,213.00423192977905
0.6906009089958008,213.02215957641602
0.6906010555729285,213.03928184509277
0.6906009176884471,213.05706477165222
0.6906010643002951,213.0745928287506
0.6906009264355594,213.0928716659546
0.6906010730821222,213.11006546020508
0.690600935237124,213.1284463405609
0.6906010819183955,213.14569878578186
0.690600944093126,213.16342449188232
0.6906010908091007,213.1806240081787
0.6906009530035515,213.19851183891296
0.6906010997542231,213.21623373031616
0.6906009619683858,213.23445391654968
0.6906011087537486,213.25177097320557
0.6906009709876149,213.269793510437
0.6906011178076633,213.28743243217468
0.6906009800612242,213.30542612075806
0.6906011269159524,213.32263660430908
0.6906009891891992,213.3404462337494
0.6906011360786015,213.35776162147522
0.6906009983715259,213.37583112716675
0.6906011452955969,213.39331793785095
0.6906010076081901,213.41147184371948
0.6906011545669234,213.42921829223633
0.6906010168991772,213.4478724002838
0.6906011638925671,213.46580457687378
0.6906010262444733,213.48387169837952
0.6906011732725144,213.5016884803772
0.6906010356440633,213.5200650691986
0.6906011827067497,213.53770542144775
0.6906010450979334,213.5562298297882
0.6906011921952598,213.57405805587769
0.6906010546060698,213.5920810699463
0.69060120173803,213.6092677116394
0.6906010641684578,213.62752723693848
0.690601211335046,213.6449875831604
0.690601073785083,213.66268610954285
0.6906012209862936,213.67975735664368
0.6906010834559313,213.69744157791138
0.6906012306917587,213.714617729187
0.6906010931809884,213.73229002952576
0.6906012404514272,213.74941563606262
0.69060110296024,213.76713061332703
0.6906012502652842,213.78420400619507
0.6906011127936723,213.8018045425415
0.6906012601333157,213.8188977241516
0.6906011226812708,213.83667755126953
0.690601270055508,213.85433292388916
0.6906011326230209,213.87237310409546
0.6906012800318462,213.88951444625854
0.6906011426189088,213.90725946426392
0.6906012900623167,213.92487382888794
0.6906011526689202,213.942969083786
0.6906013001469049,213.96015167236328
0.6906011627730411,213.9778573513031
0.6906013102855966,213.9953110218048
0.6906011729312569,214.01313138008118
0.6906013204783779,214.03095841407776
0.6906011831435537,214.04989194869995
0.6906013307252343,214.06749486923218
0.6906011934099173,214.0857536792755
0.6906013410261521,214.10332989692688
0.6906012037303337,214.12141752243042
0.6906013513811164,214.13860177993774
0.6906012141047886,214.15634632110596
0.6906013617901139,214.17354321479797
0.6906012245332674,214.19171285629272
0.6906013722531296,214.20930886268616
0.6906012350157567,214.22710824012756
0.6906013827701499,214.24460792541504
0.6906012455522416,214.26309442520142
0.6906013933411603,214.28037333488464
0.6906012561427082,214.29839992523193
0.6906014039661474,214.3156270980835
0.6906012667871428,214.33349299430847
0.6906014146450962,214.35120463371277
0.6906012774855312,214.36955428123474
0.6906014253779927,214.3867757320404
0.6906012882378588,214.40472888946533
0.6906014361648235,214.42216300964355
0.690601299044112,214.43976402282715
0.6906014470055735,214.4570755958557
0.6906013099042763,214.4754991531372
0.6906014579002296,214.49317908287048
0.6906013208183378,214.5117428302765
0.690601468848777,214.52938628196716
0.6906013317862824,214.54746556282043
0.6906014798512019,214.56496930122375
0.6906013428080962,214.58330464363098
0.6906014909074901,214.60079193115234
0.6906013538837648,214.61863708496094
0.6906015020176276,214.6359419822693
0.6906013650132742,214.6543595790863
0.6906015131816003,214.67169427871704
0.6906013761966104,214.68948221206665
0.6906015243993942,214.7067265510559
0.6906013874337593,214.72486329078674
0.6906015356709951,214.74254393577576
0.690601398724707,214.76069259643555
0.6906015469963893,214.77796077728271
0.6906014100694394,214.79626536369324
0.6906015583755624,214.81376338005066
0.6906014214679425,214.83149814605713
0.6906015698085003,214.84857392311096
0.6906014329202019,214.86643600463867
0.6906015812951893,214.88362002372742
0.6906014444262043,214.90123224258423
0.6906015928356153,214.91831302642822
0.6906014559859351,214.93661308288574
0.6906016044297645,214.95448422431946
0.6906014675993802,214.9725902080536
0.6906016160776224,214.9899594783783
0.6906014792665263,215.00824308395386
0.6906016277791752,215.0256917476654
0.6906014909873586,215.04403042793274
0.6906016395344092,215.0615210533142
0.6906015027618636,215.0802960395813
0.6906016513433101,215.0985152721405
0.6906015145900273,215.11730122566223
0.6906016632058636,215.1345784664154
0.6906015264718358,215.1524224281311
0.6906016751220565,215.1696584224701
0.6906015384072748,215.1873483657837
0.6906016870918744,215.2048351764679
0.6906015503963302,215.22370553016663
0.6906016991153034,215.24216675758362
0.6906015624389886,215.26112580299377
0.6906017111923298,215.2795126438141
0.6906015745352361,215.29845881462097
0.6906017233229389,215.31678819656372
0.6906015866850581,215.33557176589966
0.6906017355071177,215.35378623008728
0.6906015988884411,215.37205481529236
0.6906017477448517,215.38982772827148
0.6906016111453711,215.4083275794983
0.6906017600361272,215.42563772201538
0.6906016234558342,215.44338059425354
0.69060177238093,215.46079468727112
0.6906016358198169,215.47877621650696
0.6906017847792466,215.49586987495422
0.6906016482373044,215.51371836662292
0.6906017972310631,215.53094148635864
0.6906016607082834,215.5493083000183
0.690601809736365,215.5666618347168
0.6906016732327398,215.584862947464
0.6906018222951389,215.60247039794922
0.6906016858106601,215.62069439888
0.6906018349073709,215.63810300827026
0.6906016984420299,215.65604996681213
0.6906018475730471,215.67334413528442
0.6906017111268357,215.6912944316864
0.6906018602921536,215.70864915847778
0.6906017238650631,215.72663593292236
0.6906018730646766,215.7439250946045
0.6906017366566989,215.7619330883026
0.6906018858906022,215.77928471565247
0.690601749501729,215.79705572128296
0.6906018987699165,215.8146996498108
0.6906017624001395,215.83322072029114
0.6906019117026054,215.85036849975586
0.6906017753519168,215.86830115318298
0.6906019246886557,215.88561725616455
0.6906017883570467,215.9032745361328
0.6906019377280528,215.9202950000763
0.6906018014155154,215.93788528442383
0.6906019508207836,215.95514249801636
0.6906018145273094,215.97382473945618
0.6906019639668338,215.99148559570312
0.6906018276924147,216.00933599472046
0.6906019771661902,216.02672457695007
0.6906018409108174,216.04485893249512
0.6906019904188382,216.0622320175171
0.6906018541825039,216.07989597320557
0.6906020037247643,216.09699988365173
0.6906018675074602,216.1147425174713
0.6906020170839553,216.1322295665741
0.6906018808856728,216.1503734588623
0.6906020304963961,216.16784024238586
0.6906018943171277,216.18623805046082
0.6906020439620745,216.20374965667725
0.690601907801811,216.22161173820496
0.6906020574809756,216.23896312713623
0.6906019213397094,216.25675797462463
0.6906020710530859,216.27395844459534
0.6906019349308089,216.29254460334778
0.6906020846783921,216.31076622009277
0.6906019485750954,216.3298237323761
0.6906020983568796,216.347754240036
0.6906019622725554,216.36627650260925
0.6906021120885354,216.38413524627686
0.6906019760231753,216.40277647972107
0.6906021258733455,216.4205343723297
0.6906019898269415,216.43920803070068
0.6906021397112962,216.4567358493805
0.6906020036838402,216.4751477241516
0.6906021536023739,216.4925093650818
0.6906020175938572,216.51026844978333
0.6906021675465642,216.52742648124695
0.690602031556979,216.54525661468506
0.6906021815438543,216.56229734420776
0.6906020455731925,216.58011627197266
0.6906021955942305,216.59748196601868
0.6906020596424832,216.61600875854492
0.6906022096976784,216.63368129730225
0.6906020737648378,216.65223956108093
0.6906022238541848,216.6696982383728
0.6906020879402426,216.687753200531
0.6906022380637357,216.70504093170166
0.6906021021686837,216.72269320487976
0.6906022523263176,216.73982501029968
0.6906021164501477,216.7575969696045
0.6906022666419167,216.77546668052673
0.6906021307846207,216.79393601417542
0.6906022810105195,216.8113248348236
0.6906021451720895,216.82928276062012
0.6906022954321127,216.84676218032837
0.6906021596125398,216.86520099639893
0.6906023099066816,216.8830108642578
0.6906021741059585,216.90118050575256
0.6906023244342137,216.9187662601471
0.6906021886523316,216.937429189682
0.6906023390146945,216.95489525794983
0.6906022032516458,216.9727258682251
0.6906023536481111,216.99025678634644
0.690602217903887,217.00834369659424
0.6906023683344491,217.02599215507507
0.6906022326090421,217.0443685054779
0.6906023830736957,217.06169056892395
0.6906022473670971,217.07978129386902
0.6906023978658368,217.09749221801758
0.6906022621780383,217.11527800559998
0.6906024127108588,217.13241171836853
0.6906022770418526,217.15064787864685
0.6906024276087481,217.16802668571472
0.6906022919585261,217.18578004837036
0.6906024425594913,217.20286512374878
0.6906023069280455,217.22058749198914
0.6906024575630746,217.23824620246887
0.6906023219503965,217.25619792938232
0.6906024726194846,217.27337312698364
0.6906023370255662,217.29110074043274
0.6906024877287076,217.30851078033447
0.6906023521535407,217.32675290107727
0.69060250289073,217.34433722496033
0.6906023673343069,217.3627541065216
0.6906025181055387,217.38000011444092
0.6906023825678507,217.39821410179138
0.6906025333731195,217.41563487052917
0.6906023978541588,217.43328714370728
0.6906025486934589,217.45043635368347
0.6906024131932176,217.46803164482117
0.690602564066544,217.48538374900818
0.6906024285850135,217.5034785270691
0.6906025794923609,217.52118062973022
0.690602444029533,217.53913760185242
0.6906025949708959,217.5563337802887
0.6906024595267628,217.57431864738464
0.6906026105021358,217.5917203426361
0.6906024750766893,217.6095848083496
0.6906026260860667,217.6267876625061
0.6906024906792986,217.64437532424927
0.6906026417226753,217.6619267463684
0.6906025063345779,217.68016004562378
0.6906026574119479,217.69733667373657
0.6906025220425128,217.71498489379883
0.6906026731538714,217.73222064971924
0.6906025378030909,217.75004076957703
0.6906026889484321,217.7673327922821
0.6906025536162979,217.785094499588
0.6906027047956166,217.80275440216064
0.6906025694821204,217.82137393951416
0.6906027206954113,217.83945751190186
0.6906025854005451,217.8582899570465
0.6906027366478027,217.8758568763733
0.6906026013715587,217.89430737495422
0.6906027526527778,217.91198801994324
0.6906026173951475,217.9303138256073
0.6906027687103222,217.94815111160278
0.6906026334712977,217.96655106544495
0.6906027848204236,217.9842460155487
0.6906026495999968,218.00309228897095
0.6906028009830674,218.0212917327881
0.6906026657812308,218.04021406173706
0.6906028171982411,218.0583460330963
0.6906026820149862,218.0769546031952
0.6906028334659309,218.09461522102356
0.6906026983012497,218.11290311813354
0.6906028497861233,218.13016557693481
0.6906027146400077,218.14784860610962
0.6906028661588051,218.1652867794037
0.690602731031247,218.18383860588074
0.6906028825839627,218.20152974128723
0.6906027474749542,218.2195348739624
0.6906028990615828,218.23674488067627
0.6906027639711159,218.2544708251953
0.6906029155916518,218.2717399597168
0.6906027805197185,218.28966522216797
0.6906029321741567,218.3069212436676
0.6906027971207486,218.32461810112
0.6906029488090837,218.34261655807495
0.6906028137741933,218.36146450042725
0.6906029654964201,218.37892484664917
0.6906028304800388,218.39675378799438
0.6906029822361517,218.4145257472992
0.6906028472382716,218.43258595466614
0.6906029990282653,218.4498610496521
0.6906028640488788,218.4674587249756
0.6906030158727477,218.48510265350342
0.6906028809118469,218.50358510017395
0.6906030327695858,218.52094793319702
0.6906028978271623,218.53865146636963
0.690603049718766,218.55621314048767
0.6906029147948118,218.57404041290283
0.6906030667202749,218.5912802219391
0.6906029318147819,218.60929799079895
0.6906030837740993,218.62656164169312
0.6906029488870598,218.64498686790466
0.6906031008802259,218.662358045578
0.6906029660116318,218.6800639629364
0.6906031180386413,218.69728207588196
0.6906029831884846,218.71508741378784
0.690603135249332,218.73221135139465
0.6906030004176048,218.74999713897705
0.690603152512285,218.76744937896729
0.6906030176989794,218.7853136062622
0.6906031698274868,218.80261898040771
0.6906030350325948,218.82034397125244
0.6906031871949243,218.83792924880981
0.6906030524184377,218.85608768463135
0.690603204614584,218.8733413219452
0.6906030698564947,218.89137172698975
0.6906032220864529,218.90905666351318
0.6906030873467534,218.92713046073914
0.6906032396105174,218.94492650032043
0.6906031048891993,218.96346974372864
0.6906032571867643,218.98100113868713
0.6906031224838199,218.99875926971436
0.6906032748151804,219.01658749580383
0.6906031401306018,219.0352439880371
0.6906032924957525,219.0527422428131
0.6906031578295317,219.07097506523132
0.6906033102284672,219.08877086639404
0.6906031755805965,219.10735511779785
0.6906033280133115,219.1250936985016
0.6906031933837825,219.14344263076782
0.690603345850272,219.16102695465088
0.6906032112390769,219.178936958313
0.6906033637393354,219.19695210456848
0.6906032291464663,219.2153959274292
0.6906033816804886,219.2326419353485
0.6906032471059376,219.25113034248352
0.6906033996737184,219.26893091201782
0.6906032651174776,219.28712677955627
0.6906034177190115,219.30441212654114
0.6906032831810727,219.32290625572205
0.6906034358163549,219.34049773216248
0.6906033012967103,219.35855150222778
0.6906034539657347,219.3763358592987
0.6906033194643768,219.39511609077454
0.6906034721671386,219.4129445552826
0.6906033376840591,219.43135237693787
0.6906034904205526,219.44869565963745
0.690603355955744,219.46629333496094
0.6906035087259647,219.4834852218628
0.6906033742794184,219.5018928050995
0.6906035270833603,219.51941776275635
0.690603392655069,219.53712630271912
0.6906035454927272,219.55419993400574
0.6906034110826829,219.57208251953125
0.690603563954052,219.58925938606262
0.6906034295622466,219.60771703720093
0.6906035824673215,219.62530851364136
0.690603448093747,219.6432569026947
0.6906036010325225,219.66046571731567
0.6906034666771711,219.67879056930542
0.6906036196496417,219.69634628295898
0.6906034853125061,219.71429443359375
0.6906036383186663,219.7313747406006
0.6906035039997379,219.74942111968994
0.6906036570395833,219.7668960094452
0.6906035227388544,219.78470969200134
0.6906036758123788,219.80182933807373
0.690603541529842,219.8196177482605
0.6906036946370404,219.8369927406311
0.6906035603726871,219.85488891601562
0.6906037135135549,219.87210988998413
0.6906035792673776,219.89041328430176
0.6906037324419091,219.90786743164062
0.6906035982138999,219.92552399635315
0.6906037514220896,219.94276428222656
0.6906036172122411,219.96090149879456
0.6906037704540839,219.97856044769287
0.6906036362623873,220.00079941749573
0.6906037895378784,220.0184450149536
0.6906036553643264,220.03679704666138
0.6906038086734599,220.05440402030945
0.6906036745180447,220.07243156433105
0.6906038278608162,220.0898609161377
0.6906036937235297,220.10783433914185
0.6906038470999332,220.12511920928955
0.690603712980768,220.1430377960205
0.6906038663907986,220.16034412384033
0.6906037322897464,220.1780228614807
0.690603885733399,220.19508171081543
0.6906037516504521,220.21387815475464
0.690603905127721,220.2319779396057
0.6906037710628721,220.25081944465637
0.6906039245737525,220.2686026096344
0.6906037905269929,220.28732895851135
0.6906039440714797,220.305424451828
0.690603810042802,220.32419109344482
0.6906039636208899,220.34208345413208
0.6906038296102861,220.36077165603638
0.6906039832219698,220.3784556388855
0.6906038492294322,220.39686799049377
0.6906040028747064,220.41463136672974
0.6906038689002274,220.4329469203949
0.6906040225790869,220.45045614242554
0.6906038886226584,220.4681510925293
0.6906040423350983,220.4853003025055
0.6906039083967128,220.5029866695404
0.6906040621427276,220.52026987075806
0.6906039282223773,220.53831815719604
0.6906040820019618,220.55548977851868
0.6906039480996383,220.5730962753296
0.6906041019127875,220.59019446372986
0.6906039680284837,220.6079444885254
0.690604121875192,220.62529015541077
0.6906039880088997,220.64313578605652
0.6906041418891626,220.66020894050598
0.6906040080408744,220.67784762382507
0.6906041619546862,220.69501972198486
0.6906040281243939,220.71271514892578
0.6906041820717493,220.72974967956543
0.6906040482594458,220.74751806259155
0.6906042022403398,220.76481008529663
0.6906040684460166,220.78265595436096
0.6906042224604444,220.79983520507812
0.6906040886840936,220.8175492286682
0.6906042427320498,220.83470153808594
0.690604108973664,220.85230803489685
0.6906042630551433,220.86941146850586
0.690604129314715,220.88708305358887
0.6906042834297124,220.90418910980225
0.6906041497072332,220.92186403274536
0.6906043038557436,220.9389991760254
0.6906041701512062,220.956787109375
0.6906043243332239,220.9739272594452
0.6906041906466206,220.99162030220032
0.6906043448621412,221.01915955543518
0.6906042111934638,221.04248762130737
0.6906043654424817,221.06013703346252
0.6906042317917227,221.07808995246887
0.6906043860742328,221.0954306125641
0.6906042524413845,221.11379146575928
0.6906044067573813,221.13107895851135
0.6906042731424366,221.14878511428833
0.6906044274919153,221.16586327552795
0.6906042938948656,221.18365907669067
0.690604448277821,221.2008194923401
0.6906043146986586,221.21845388412476
0.6906044691150857,221.2358090877533
0.6906043355538035,221.25384998321533
0.690604490003697,221.27094960212708
0.6906043564602861,221.2886426448822
0.6906045109436408,221.30573630332947
0.690604377418095,221.32355070114136
0.6906045319349058,221.34081292152405
0.6906043984272167,221.35844469070435
0.6906045529774787,221.3757095336914
0.690604419487638,221.3935568332672
0.6906045740713457,221.41097283363342
0.690604440599346,221.42945861816406
0.6906045952164951,221.44711780548096
0.6906044617623289,221.4651472568512
0.6906046164129135,221.48236441612244
0.6906044829765734,221.5001199245453
0.6906046376605881,221.517263174057
0.6906045042420659,221.5350377559662
0.6906046589595063,221.5524561405182
0.6906045255587945,221.57076144218445
0.6906046803096549,221.58831191062927
0.690604546926746,221.6066610813141
0.6906047017110215,221.6241488456726
0.6906045683459078,221.64229655265808
0.6906047231635933,221.65954184532166
0.6906045898162666,221.6776933670044
0.6906047446673572,221.69496655464172
0.6906046113378104,221.7130582332611
0.6906047662223005,221.73031044006348
0.6906046329105253,221.74806237220764
0.6906047878284106,221.76542472839355
0.6906046545343996,221.78347277641296
0.6906048094856745,221.80135560035706
0.69060467620942,221.81919598579407
0.6906048311940797,221.83634734153748
0.690604697935574,221.8539755344391
0.6906048529536127,221.87107300758362
0.6906047197128484,221.88882446289062
0.6906048747642616,221.90589570999146
0.6906047415412311,221.92358589172363
0.6906048966260133,221.9407069683075
0.6906047634207085,221.95833134651184
0.6906049185388551,221.97538471221924
0.6906047853512687,221.99303722381592
0.690604940502774,222.01042079925537
0.6906048073328984,222.02840518951416
0.6906049625177579,222.04588413238525
0.690604829365585,222.0641529560089
0.6906049845837934,222.08153891563416
0.6906048514493159,222.10009145736694
0.6906050067008679,222.1175696849823
0.6906048735840783,222.1357023715973
0.6906050288689691,222.1530466079712
0.6906048957698595,222.17101168632507
0.6906050510880838,222.18883442878723
0.6906049180066465,222.2066650390625
0.6906050733581993,222.2237684726715
0.6906049402944268,222.24148535728455
0.6906050956793034,222.25961208343506
0.690604962633188,222.27791547775269
0.6906051180513831,222.29525303840637
0.6906049850229171,222.31311678886414
0.6906051404744253,222.33024668693542
0.6906050074636018,222.347980260849
0.6906051629484179,222.36510229110718
0.6906050299552287,222.3831353187561
0.6906051854733483,222.40047144889832
0.6906050524977855,222.4182267189026
0.6906052080492032,222.4354419708252
0.6906050750912598,222.4537787437439
0.6906052306759707,222.47126579284668
0.6906050977356382,222.48908114433289
0.6906052533536372,222.5062038898468
0.6906051204309089,222.5238630771637
0.6906052760821911,222.54103660583496
0.6906051431770589,222.55867433547974
0.6906052988616187,222.575838804245
0.6906051659740755,222.59352946281433
0.6906053216919082,222.61072182655334
0.6906051888219462,222.6284739971161
0.690605344573047,222.6457486152649
0.6906052117206578,222.6635138988495
0.6906053675050213,222.68062448501587
0.6906052346701984,222.69827485084534
0.6906053904878199,222.71540784835815
0.6906052576705553,222.73309993743896
0.6906054135214293,222.75012850761414
0.6906052807217156,222.76772594451904
0.6906054366058373,222.78483319282532
0.6906053038236667,222.80243849754333
0.6906054597410312,222.81948232650757
0.6906053269763961,222.83711624145508
0.6906054829269982,222.85417222976685
0.6906053501798911,222.8717131614685
0.690605506163726,222.88884449005127
0.6906053734341394,222.90640354156494
0.6906055294512017,222.92343497276306
0.6906053967391282,222.9411473274231
0.690605552789413,222.95820355415344
0.6906054200948447,222.9758186340332
0.6906055761783473,222.99295043945312
0.6906054435012768,223.01056838035583
0.6906055996179918,223.02769351005554
0.6906054669584115,223.04533100128174
0.6906056231083342,223.06236863136292
0.6906054904662365,223.0804054737091
0.6906056466493616,223.09772872924805
0.6906055140247395,223.11553502082825
0.6906056702410619,223.13276505470276
0.6906055376339073,223.15129375457764
0.6906056938834225,223.16886520385742
0.6906055612937276,223.186674118042
0.6906057175764303,223.20379114151
0.6906055850041879,223.22138905525208
0.6906057413200732,223.23849296569824
0.690605608765276,223.25620889663696
0.6906057651143386,223.27358841896057
0.6906056325769792,223.29164934158325
0.6906057889592142,223.30899691581726
0.6906056564392843,223.3267149925232
0.6906058128546873,223.34383630752563
0.6906056803521796,223.3614296913147
0.6906058368007448,223.3784818649292
0.6906057043156528,223.39639282226562
0.6906058607973754,223.4141550064087
0.6906057283296904,223.4328715801239
0.6906058848445656,223.45074009895325
0.6906057523942805,223.46922254562378
0.6906059089423033,223.48732614517212
0.6906057765094108,223.50593328475952
0.6906059330905759,223.52401280403137
0.690605800675068,223.54292750358582
0.6906059572893714,223.56063747406006
0.6906058248912408,223.57848596572876
0.6906059815386765,223.59589219093323
0.690605849157916,223.61363697052002
0.6906060058384794,223.63114142417908
0.6906058734750814,223.6492223739624
0.690606030188767,223.66647291183472
0.6906058978427239,223.6841700077057
0.6906060545895274,223.70149159431458
0.6906059222608318,223.7193419933319
0.690606079040748,223.73717427253723
0.6906059467293924,223.75560975074768
0.6906061035424165,223.77296447753906
0.6906059712483932,223.7907931804657
0.6906061280945199,223.80796670913696
0.6906059958178219,223.82557201385498
0.6906061526970466,223.842604637146
0.6906060204376655,223.86014795303345
0.6906061773499833,223.87775778770447
0.6906060451079125,223.8962116241455
0.6906062020533182,223.91352820396423
0.69060606982855,223.93146085739136
0.6906062268070385,223.9489529132843
0.6906060945995656,223.96691727638245
0.6906062516111322,223.98407244682312
0.6906061194209469,224.00179767608643
0.6906062764655865,224.0190510749817
0.6906061442926812,224.03755450248718
0.690606301370389,224.05506110191345
0.6906061692147566,224.0728883743286
0.6906063263255275,224.09018874168396
0.6906061941871605,224.10876488685608
0.69060635133099,224.12629675865173
0.6906062192098804,224.1440885066986
0.6906063763867634,224.16157221794128
0.6906062442829043,224.18029737472534
0.6906064014928354,224.19796466827393
0.6906062694062194,224.21576714515686
0.6906064266491939,224.2329614162445
0.6906062945798137,224.2508203983307
0.6906064518558267,224.26801085472107
0.6906063198036742,224.28600811958313
0.6906064771127209,224.3036665916443
0.6906063450777894,224.32219243049622
0.6906065024198648,224.34005880355835
0.6906063704021465,224.35825777053833
0.6906065277772453,224.37567853927612
0.6906063957767329,224.39391446113586
0.6906065531848508,224.41144251823425
0.6906064212015368,224.4293155670166
0.6906065786426686,224.4465765953064
0.6906064466765456,224.46470665931702
0.6906066041506864,224.48255825042725
0.6906064722017468,224.5014111995697
0.6906066297088916,224.51907229423523
0.6906064977771282,224.53720259666443
0.6906066553172726,224.55453205108643
0.6906065234026779,224.57226276397705
0.6906066809758162,224.58939909934998
0.690606549078383,224.607337474823
0.6906067066845105,224.62502241134644
0.6906065748042315,224.64347863197327
0.6906067324433437,224.6609184741974
0.6906066005802111,224.678719997406
0.6906067582523027,224.6963095664978
0.690606626406309,224.71406888961792
0.6906067841113757,224.73113822937012
0.690606652282514,224.7492151260376
0.6906068100205504,224.76647806167603
0.6906066782088128,224.78494310379028
0.6906068359798139,224.80221819877625
0.6906067041851935,224.81990909576416
0.6906068619891546,224.8371069431305
0.6906067302116439,224.85507583618164
0.6906068880485601,224.8722996711731
0.6906067562881517,224.89000606536865
0.690606914158018,224.9071443080902
0.6906067824147046,224.92523503303528
0.6906069403175163,224.94298720359802
0.6906068085912903,224.9614622592926
0.6906069665270423,224.979163646698
0.6906068348178966,224.99764752388
0.6906069927865844,225.01511764526367
0.6906068610945114,225.03294253349304
0.6906070190961295,225.05022621154785
0.6906068874211222,225.0683834552765
0.6906070454556663,225.08589935302734
0.6906069137977168,225.10455083847046
0.6906070718651821,225.1228005886078
0.6906069402242834,225.1411464214325
0.6906070983246644,225.15866255760193
0.6906069667008091,225.17691564559937
0.6906071248341015,225.19472122192383
0.6906069932272821,225.21345734596252
0.690607151393481,225.23174667358398
0.6906070198036903,225.25077891349792
0.6906071780027909,225.26905727386475
0.6906070464300212,225.28812384605408
0.6906072046620184,225.30646967887878
0.6906070731062631,225.32547640800476
0.6906072313711517,225.34393644332886
0.690607099832403,225.36286187171936
0.6906072581301786,225.38087844848633
0.6906071266084295,225.39957880973816
0.690607284939087,225.41749215126038
0.6906071534343299,225.4361126422882
0.6906073117978646,225.45389580726624
0.6906071803100918,225.47259974479675
0.6906073387064994,225.4906096458435
0.6906072072357042,225.5096399784088
0.6906073656649789,225.52806162834167
0.6906072342111539,225.54715967178345
0.6906073926732911,225.56520533561707
0.6906072612364289,225.58359813690186
0.6906074197314241,225.60164260864258
0.6906072883115173,225.6202528476715
0.6906074468393656,225.6379108428955
0.6906073154364067,225.65613079071045
0.6906074739971032,225.67387866973877
0.6906073426110858,225.69259452819824
0.6906075012046249,225.7105050086975
0.6906073698355409,225.72948718070984
0.690607528461919,225.74783730506897
0.690607397109761,225.7669005393982
0.6906075557689727,225.78495573997498
0.690607424433734,225.80337142944336
0.6906075831257745,225.82144021987915
0.6906074518074469,225.84030389785767
0.6906076105323119,225.85807418823242
0.6906074792308885,225.87663865089417
0.6906076379885724,225.89443588256836
0.6906075067040468,225.91299676895142
0.690607665494545,225.93095779418945
0.6906075342269088,225.94982647895813
0.6906076930502167,225.96804475784302
0.6906075617994631,225.98692226409912
0.6906077206555757,226.00486826896667
0.6906075894216974,226.02367568016052
0.6906077483106099,226.04169130325317
0.6906076170935997,226.06043124198914
0.6906077760153071,226.0784876346588
0.6906076448151579,226.09748005867004
0.6906078037696555,226.11553764343262
0.6906076725863595,226.13426876068115
0.6906078315736429,226.151948928833
0.6906077004071932,226.170823097229
0.6906078594272571,226.18895649909973
0.6906077282776462,226.207772731781
0.6906078873304862,226.22544384002686
0.6906077561977071,226.24397349357605
0.6906079152833182,226.26192021369934
0.6906077841673635,226.28077864646912
0.690607943285741,226.29895210266113
0.6906078121866034,226.31790804862976
0.6906079713377424,226.33638978004456
0.6906078402554147,226.35548377037048
0.6906079994393104,226.3734631538391
0.6906078683737855,226.39251399040222
0.6906080275904333,226.41087532043457
0.690607896541704,226.42989540100098
0.6906080557910985,226.44756603240967
0.6906079247591576,226.46557211875916
0.6906080840412946,226.48330879211426
0.6906079530261348,226.50218844413757
0.6906081123410093,226.52010440826416
0.6906079813426231,226.53878474235535
0.6906081406902302,226.55674839019775
0.6906080097086108,226.57570028305054
0.6906081690889463,226.59362864494324
0.6906080381240862,226.61226439476013
0.6906081975371449,226.63021111488342
0.6906080665890364,226.6492521762848
0.6906082260348135,226.66750502586365
0.6906080951034503,226.68665957450867
0.6906082545819413,226.70514178276062
0.690608123667316,226.72408366203308
0.6906082831785155,226.74202132225037
0.690608152280621,226.76094007492065
0.6906083118245248,226.77874422073364
0.6906081809433531,226.79755544662476
0.6906083405199567,226.81551432609558
0.6906082096555007,226.8343689441681
0.690608369264799,226.85217595100403
0.6906082384170522,226.87106943130493
0.6906083980590402,226.8895137310028
0.6906082672279952,226.90850925445557
0.6906084269026684,226.92692375183105
0.6906082960883178,226.94613361358643
0.6906084557956713,226.96455597877502
0.6906083249980082,226.983562707901
0.6906084847380373,227.0016508102417
0.6906083539570543,227.02057552337646
0.6906085137297544,227.03886032104492
0.6906083829654441,227.0579674243927
0.6906085427708103,227.07623863220215
0.690608412023166,227.09507203102112
0.6906085718611936,227.11310052871704
0.690608441130208,227.13204956054688
0.6906086010008923,227.15005612373352
0.6906084702865578,227.1687457561493
0.6906086301898943,227.18705773353577
0.6906084994922038,227.20616626739502
0.6906086594281875,227.22429728507996
0.6906085287471345,227.2427053451538
0.6906086887157602,227.26029419898987
0.6906085580513374,227.27889013290405
0.6906087180526008,227.29683089256287
0.6906085874048005,227.3158094882965
0.6906087474386972,227.33375883102417
0.6906086168075125,227.35264253616333
0.6906087768740368,227.3708393573761
0.6906086462594611,227.3899700641632
0.6906088063586093,227.40783548355103
0.6906086757606343,227.4261291027069
0.6906088358924014,227.44385385513306
0.6906087053110209,227.46208453178406
0.6906088654754019,227.4794454574585
0.6906087349106083,227.49760842323303
0.6906088951075986,227.51523160934448
0.6906087645593851,227.53345561027527
0.6906089247889802,227.55118942260742
0.6906087942573392,227.56946969032288
0.6906089545195344,227.5876066684723
0.6906088240044589,227.60645079612732
0.6906089842992494,227.62450242042542
0.6906088538007322,227.64302968978882
0.6906090141281134,227.66041350364685
0.6906088836461478,227.67836380004883
0.6906090440061143,227.69548511505127
0.6906089135406926,227.71315741539001
0.6906090739332409,227.73023748397827
0.6906089434843562,227.74792289733887
0.6906091039094807,227.76550245285034
0.6906089734771266,227.7839720249176
0.6906091339348225,227.80152535438538
0.6906090035189911,227.8200912475586
0.6906091640092539,227.83780479431152
0.6906090336099385,227.85568046569824
0.6906091941327632,227.87290930747986
0.6906090637499566,227.8905737400055
0.6906092243053394,227.90772366523743
0.690609093939034,227.92562437057495
0.6906092545269698,227.94359946250916
0.6906091241771586,227.96192049980164
0.6906092847976426,227.97909545898438
0.6906091544643193,227.99680852890015
0.6906093151173467,228.01407122612
0.6906091848005034,228.033109664917
0.6906093454860699,228.0514178276062
0.6906092151856996,228.07028818130493
0.6906093759038001,228.0880081653595
0.6906092456198961,228.10693621635437
0.6906094063705261,228.1255612373352
0.690609276103081,228.14454126358032
0.6906094368862362,228.16281485557556
0.6906093066352427,228.18185186386108
0.6906094674509178,228.20034217834473
0.6906093372163696,228.2196352481842
0.6906094980645601,228.23814702033997
0.6906093678464494,228.25706839561462
0.6906095287271508,228.27504563331604
0.690609398525471,228.29398369789124
0.6906095594386782,228.31192994117737
0.690609429253422,228.33088183403015
0.6906095901991312,228.34897089004517
0.6906094600302911,228.3679802417755
0.690609621008497,228.38625597953796
0.6906094908560665,228.40541243553162
0.6906096518667646,228.42379808425903
0.6906095217307364,228.4427981376648
0.6906096827739222,228.4608073234558
0.6906095526542897,228.47954273223877
0.690609713729958,228.49772763252258
0.6906095836267137,228.51667952537537
0.6906097447348603,228.53496146202087
0.6906096146479971,228.55381560325623
0.690609775788617,228.57153749465942
0.6906096457181283,228.58983898162842
0.6906098068912173,228.60764503479004
0.6906096768370955,228.6265013217926
0.6906098380426486,228.6441478729248
0.690609708004887,228.66241693496704
0.6906098692429,228.68001079559326
0.6906097392214916,228.6984362602234
0.6906099004919591,228.71632957458496
0.6906097704868964,228.73513340950012
0.6906099317898146,228.7531077861786
0.6906098018010913,228.77186393737793
0.6906099631364548,228.7896625995636
0.6906098331640635,228.8083415031433
0.6906099945318682,228.82633209228516
0.6906098645758015,228.84535336494446
0.690610025976043,228.8635528087616
0.6906098960362941,228.88244104385376
0.6906100574689672,228.90025901794434
0.6906099275455293,228.91858291625977
0.6906100890106294,228.93613076210022
0.6906099591034955,228.95488739013672
0.6906101206010182,228.97283172607422
0.6906099907101813,228.99166202545166
0.6906101522401217,229.00959753990173
0.6906100223655748,229.02854084968567
0.6906101839279285,229.04685401916504
0.6906100540696642,229.06586623191833
0.6906102156644265,229.08390879631042
0.6906100858224381,229.10283493995667
0.6906102474496045,229.12107229232788
0.6906101176238849,229.13991594314575
0.6906102792834509,229.15863466262817
0.6906101494739932,229.1776101589203
0.6906103111659537,229.19575929641724
0.6906101813727513,229.21472358703613
0.690610343097102,229.23276782035828
0.6906102133201469,229.25121903419495
0.6906103750768833,229.26949405670166
0.6906102453161693,229.28841304779053
0.6906104071052868,229.30666494369507
0.6906102773608063,229.32539296150208
0.6906104391823005,229.3435022830963
0.690610309454047,229.36226606369019
0.6906104713079125,229.38028287887573
0.6906103415958793,229.39920902252197
0.690610503482112,229.41704154014587
0.6906103737862915,229.43555116653442
0.6906105357048867,229.4535870552063
0.6906104060252725,229.47219729423523
0.6906105679762256,229.48993611335754
0.6906104383128103,229.50842118263245
0.690610600296117,229.5261571407318
0.6906104706488934,229.54468059539795
0.6906106326645489,229.5624475479126
0.6906105030335109,229.580575466156
0.6906106650815103,229.59850072860718
0.6906105354666502,229.61789107322693
0.6906106975469894,229.6362452507019
0.6906105679483004,229.65524411201477
0.6906107300609746,229.67325019836426
0.6906106004784499,229.69169235229492
0.6906107626234548,229.70982027053833
0.6906106330570871,229.72891402244568
0.6906107952344179,229.74668836593628
0.6906106656842005,229.76517868041992
0.6906108278938525,229.78314399719238
0.6906106983597786,229.80151414871216
0.6906108606017473,229.81910157203674
0.69061073108381,229.83780121803284
0.6906108933580904,229.8559308052063
0.6906107638562827,229.87490344047546
0.6906109261628709,229.8932774066925
0.6906107966771854,229.9123101234436
0.6906109590160772,229.9304347038269
0.6906108295465069,229.94893407821655
0.6906109919176968,229.96668529510498
0.6906108624642359,229.98519825935364
0.6906110248677194,230.00299549102783
0.69061089543036,230.02127051353455
0.6906110578661331,230.03883695602417
0.6906109284448685,230.05698323249817
0.6906110909129262,230.0746774673462
0.6906109615077496,230.09341740608215
0.6906111240080877,230.11129426956177
0.690610994618992,230.13016653060913
0.6906111571516054,230.147846698761
0.6906110277785839,230.16616487503052
0.6906111903434687,230.18364834785461
0.6906110609865141,230.20183563232422
0.6906112235836653,230.22016286849976
0.6906110942427713,230.23933219909668
0.6906112568721843,230.25750637054443
0.6906111275473437,230.27659845352173
0.6906112902090145,230.29480171203613
0.6906111609002199,230.313871383667
0.6906113235941437,230.33193111419678
0.6906111943013885,230.35094547271729
0.6906113570275606,230.36913776397705
0.6906112277508385,230.38805627822876
0.6906113905092542,230.4059853553772
0.6906112612485579,230.4247498512268
0.690611424039213,230.44264316558838
0.6906112947945354,230.4616014957428
0.6906114576174253,230.47945952415466
0.6906113283887596,230.49792289733887
0.6906114912438797,230.51547527313232
0.6906113620312191,230.5337450504303
0.6906115249185647,230.55125546455383
0.6906113957219027,230.56941485404968
0.6906115586414693,230.5872287750244
0.6906114294607986,230.60587549209595
0.6906115924125821,230.6237952709198
0.6906114632478957,230.642395734787
0.6906116262318911,230.66018295288086
0.6906114970831824,230.678772687912
0.6906116600993853,230.69642543792725
0.6906115309666475,230.71445202827454
0.6906116940150534,230.73220205307007
0.6906115648982795,230.75047755241394
0.690611727978884,230.768079996109
0.6906115988780668,230.78661561012268
0.6906117619908653,230.8043670654297
0.6906116329059985,230.82223653793335
0.6906117960509868,230.83954119682312
0.6906116669820629,230.8574948310852
0.690611830159236,230.8747022151947
0.6906117011062488,230.8925380706787
0.6906118643156023,230.90984416007996
0.6906117352785448,230.92756819725037
0.6906118985200743,230.94484877586365
0.6906117694989394,230.96279788017273
0.6906119327726405,230.97984552383423
0.6906118037674216,230.9976351261139
0.6906119670732896,231.0152497291565
0.6906118380839797,231.03340983390808
0.6906120014220103,231.05076670646667
0.6906118724486026,231.0685431957245
0.6906120358187912,231.08570885658264
0.6906119068612782,231.10349893569946
0.6906120702636206,231.12082028388977
0.690611941321997,231.13896989822388
0.6906121047564877,231.1567199230194
0.6906119758307453,231.17494535446167
0.6906121392973811,231.19223618507385
0.6906120103875136,231.21004271507263
0.6906121738862891,231.22734332084656
0.6906120449922901,231.24556374549866
0.6906122085232009,231.26315903663635
0.6906120796450632,231.2810914516449
0.6906122432081054,231.2983434200287
0.6906121143458216,231.31611347198486
0.69061227794099,231.33389449119568
0.6906121490945543,231.35240173339844
0.6906123127218451,231.3701651096344
0.6906121838912499,231.3881871700287
0.6906123475506583,231.40544199943542
0.6906122187358971,231.4237506389618
0.6906123824274184,231.44186854362488
0.6906122536284847,231.46033763885498
0.6906124173521146,231.47830200195312
0.6906122885690011,231.49657034873962
0.6906124523247352,231.51402378082275
0.6906123235574355,231.5318534374237
0.6906124873452693,231.54915952682495
0.6906123585937759,231.56701111793518
0.6906125224137054,231.58421516418457
0.6906123936780123,231.60218119621277
0.6906125575300319,231.6196358203888
0.6906124288101319,231.63825058937073
0.6906125926942385,231.65561866760254
0.6906124639901248,231.67342972755432
0.690612627906313,231.69089698791504
0.6906124992179788,231.70942950248718
0.6906126631662445,231.72691369056702
0.6906125344936835,231.7446792125702
0.690612698474022,231.7618362903595
0.6906125698172269,231.7800006866455
0.6906127338296338,231.79750394821167
0.6906126051885982,231.8155333995819
0.6906127692330691,231.8327705860138
0.6906126406077859,231.85101985931396
0.6906128046843165,231.86859941482544
0.6906126760747789,231.88722467422485
0.6906128401833647,231.9047167301178
0.6906127115895663,231.92241978645325
0.6906128757302027,231.93954396247864
0.6906127471521364,231.95732426643372
0.6906129113248193,231.97483277320862
0.6906127827624784,231.9932999610901
0.6906129469672028,232.01065802574158
0.6906128184205808,232.0282883644104
0.6906129826573426,232.04541206359863
0.6906128541264325,232.06300401687622
0.6906130183952272,232.080091714859
0.6906128898800223,232.0983726978302
0.6906130541808456,232.11594915390015
0.6906129256813391,232.1338939666748
0.6906130900141862,232.15109133720398
0.6906129615303717,232.1688106060028
0.6906131258952385,232.18590354919434
0.6906129974271087,232.2038733959198
0.6906131618239907,232.22120118141174
0.6906130333715393,232.2388391494751
0.6906131978004323,232.25630903244019
0.6906130693636523,232.27454257011414
0.6906132338245513,232.2919738292694
0.690613105403436,232.30986618995667
0.6906132698963371,232.3274450302124
0.69061314149088,232.34591913223267
0.6906133060157784,232.36328315734863
0.6906131776259726,232.38096475601196
0.6906133421828644,232.39813899993896
0.6906132138087032,232.4161229133606
0.6906133783975833,232.43347334861755
0.6906132500390599,232.45126223564148
0.6906134146599245,232.46889758110046
0.6906132863170323,232.487135887146
0.6906134509698765,232.50488877296448
0.6906133226426089,232.5229833126068
0.6906134873274287,232.54061937332153
0.6906133590157784,232.55853843688965
0.6906135237325692,232.57576632499695
0.6906133954365302,232.59344172477722
0.6906135601852877,232.61078715324402
0.690613431904853,232.62863683700562
0.6906135966855725,232.64574432373047
0.6906134684207355,232.66341638565063
0.6906136332334126,232.6806366443634
0.6906135049841667,232.69831347465515
0.6906136698287975,232.7157793045044
0.6906135415951355,232.73405861854553
0.6906137064717155,232.75132131576538
0.6906135782536307,232.76964259147644
0.6906137431621551,232.78720545768738
0.6906136149596415,232.8052785396576
0.6906137799001059,232.82261395454407
0.6906136517131564,232.84028458595276
0.690613816685557,232.85747694969177
0.6906136885141649,232.8757917881012
0.6906138535184967,232.89325523376465
0.6906137253626554,232.9109935760498
0.6906138903989146,232.92818403244019
0.6906137622586171,232.9465730190277
0.6906139273267987,232.96439266204834
0.690613799202039,232.98264503479004
0.690613964302139,232.99983143806458
0.6906138361929097,233.01752400398254
0.6906140013249238,233.03470063209534
0.6906138732312186,233.05239391326904
0.6906140383951421,233.06965327262878
0.6906139103169542,233.0873086452484
0.690614075512783,233.10455989837646
0.690613947450106,233.12250328063965
0.6906141126778352,233.13962864875793
0.6906139846306625,233.15746450424194
0.6906141498902882,233.1746850013733
0.6906140218586128,233.19271302223206
0.6906141871501305,233.21062183380127
0.6906140591339458,233.2289822101593
0.690614224457351,233.2467646598816
0.6906140964566504,233.26509833335876
0.6906142618119393,233.28280568122864
0.690614133826716,233.3014075756073
0.6906142992138841,233.3191089630127
0.6906141712441313,233.33771324157715
0.690614336663174,233.3557107448578
0.6906142087088856,233.37365221977234
0.6906143741597979,233.39082264900208
0.6906142462209673,233.4087986946106
0.6906144117037459,233.42698693275452
0.6906142837803656,233.44587659835815
0.690614449295006,233.4636037349701
0.6906143213870701,233.4821343421936
0.6906144869335674,233.50015139579773
0.6906143590410692,233.5191912651062
0.6906145246194194,233.53739500045776
0.6906143967423519,233.55598402023315
0.6906145623525507,233.57350254058838
0.6906144344909076,233.59142470359802
0.6906146001329504,233.60883736610413
0.6906144722867251,233.62711906433105
0.6906146379606076,233.6444010734558
0.6906145101297937,233.66217970848083
0.6906146758355115,233.6793074607849
0.6906145480201019,233.69693064689636
0.6906147137576509,233.71438694000244
0.6906145859576391,233.73238849639893
0.690614751727015,233.75034713745117
0.6906146239423944,233.76881432533264
0.6906147897435925,233.78630089759827
0.6906146619743568,233.80457282066345
0.6906148278073732,233.82177209854126
0.6906147000535152,233.83946466445923
0.6906148659183455,233.85688018798828
0.6906147381798591,233.87468576431274
0.6906149040764984,233.89178228378296
0.6906147763533769,233.90939450263977
0.6906149422818215,233.9265956878662
0.690614814574058,233.94425582885742
0.6906149805343036,233.9615080356598
0.6906148528418917,233.9791178703308
0.6906150188339337,233.99639868736267
0.6906148911568668,234.01472306251526
0.6906150571807008,234.03208327293396
0.6906149295189725,234.0498025417328
0.6906150955745946,234.06688284873962
0.690614967928198,234.0881757736206
0.6906151340156031,234.1058750152588
0.6906150063845323,234.124183177948
0.690615172503717,234.1416256427765
0.6906150448879643,234.15976667404175
0.6906152110389238,234.1773898601532
0.6906150834384833,234.1951904296875
0.6906152496212132,234.2123258113861
0.6906151220360786,234.23019790649414
0.6906152882505747,234.24768567085266
0.6906151606807392,234.26648092269897
0.6906153269269971,234.28425002098083
0.6906151993724536,234.30285143852234
0.6906153656504695,234.32028675079346
0.6906152381112121,234.3388967514038
0.690615404420981,234.356614112854
0.6906152768970028,234.3746039867401
0.6906154432385209,234.3920567035675
0.6906153157298155,234.41050577163696
0.6906154821030781,234.42838311195374
0.6906153546096389,234.44651246070862
0.690615521014642,234.46396684646606
0.6906153935364626,234.48195958137512
0.6906155599732019,234.49911332130432
0.6906154325102752,234.51774334907532
0.6906155989787466,234.53602743148804
0.6906154715310662,234.5545449256897
0.6906156380312651,234.5724697113037
0.690615510598825,234.59129238128662
0.690615677130747,234.60899186134338
0.6906155497135401,234.62726044654846
0.6906157162771813,234.64494276046753
0.6906155888752014,234.66297245025635
0.6906157554705571,234.68042635917664
0.6906156280837977,234.6990613937378
0.6906157947108639,234.7168252468109
0.6906156673393181,234.73558950424194
0.6906158339980902,234.75334930419922
0.6906157066417518,234.77215886116028
0.6906158733322263,234.79004311561584
0.6906157459910883,234.80852365493774
0.6906159127132604,234.82669830322266
0.6906157853873166,234.8458662033081
0.6906159521411818,234.8641541004181
0.6906158248304257,234.8831000328064
0.6906159916159802,234.90112233161926
0.6906158643204056,234.91961121559143
0.6906160311376444,234.93741846084595
0.690615903857244,234.95642971992493
0.6906160707061639,234.97490525245667
0.6906159434409317,234.99394035339355
0.6906161103215278,235.01232957839966
0.6906159830714572,235.03123950958252
0.6906161499837249,235.04951739311218
0.6906160227488097,235.0686855316162
0.6906161896927453,235.08691215515137
0.6906160624729786,235.10590410232544
0.6906162294485775,235.12411499023438
0.6906161022439528,235.14323139190674
0.6906162692512112,235.1618366241455
0.6906161420617223,235.18093585968018
0.6906163091006352,235.19932746887207
0.6906161819262755,235.21855807304382
0.6906163489968394,235.23723101615906
0.6906162218376019,235.25654435157776
0.6906163889398123,235.2750461101532
0.6906162617956911,235.29434657096863
0.6906164289295437,235.31277751922607
0.6906163018005321,235.33185744285583
0.6906164689660226,235.35048651695251
0.6906163418521142,235.3696310520172
0.6906165090492383,235.38818502426147
0.6906163819504264,235.4073429107666
0.6906165491791804,235.4259910583496
0.6906164220954587,235.44524145126343
0.6906165893558376,235.4634392261505
0.6906164622871998,235.48241329193115
0.6906166295791996,235.50064706802368
0.690616502525639,235.51988291740417
0.6906166698492553,235.5386562347412
0.6906165428107657,235.55766534805298
0.6906167101659945,235.57578349113464
0.690616583142569,235.59474682807922
0.6906167505294064,235.61319780349731
0.6906166235210387,235.63237118721008
0.6906167909394801,235.65064239501953
0.6906166639461636,235.66969203948975
0.6906168313962049,235.68794345855713
0.6906167044179332,235.7068259716034
0.6906168718995702,235.7247817516327
0.6906167449363372,235.74340987205505
0.6906169124495654,235.76170301437378
0.6906167855013641,235.78067445755005
0.6906169530461794,235.79843759536743
0.6906168261130039,235.81679320335388
0.6906169936894021,235.83420944213867
0.6906168667712455,235.85270977020264
0.6906170343792223,235.87007188796997
0.6906169074760787,235.88783288002014
0.6906170751156302,235.90510749816895
0.6906169482274922,235.92393469810486
0.6906171158986142,235.94214248657227
0.6906169890254761,235.96115517616272
0.690617156728164,235.97931361198425
0.6906170298700193,235.99810552597046
0.690617197604269,236.01598262786865
0.6906170707611112,236.03424882888794
0.6906172385269184,236.0516095161438
0.6906171116987412,236.06992721557617
0.690617279496102,236.08708906173706
0.6906171526828985,236.10476350784302
0.6906173205118084,236.12184596061707
0.6906171937135727,236.13993167877197
0.6906173615740275,236.15741968154907
0.690617234790753,236.1751525402069
0.6906174026827488,236.19229412078857
0.690617275914429,236.21000409126282
0.6906174438379613,236.22758293151855
0.6906173170845896,236.24596977233887
0.6906174850396546,236.26321482658386
0.6906173583012248,236.28101539611816
0.6906175262878183,236.29911255836487
0.690617399564324,236.3179109096527
0.6906175675824409,236.3360674381256
0.690617440873876,236.35476279258728
0.6906176089235131,236.37269186973572
0.6906174822298706,236.3910014629364
0.6906176503110231,236.40873980522156
0.6906175236322971,236.42735266685486
0.6906176917449615,236.44520235061646
0.690617565081145,236.46325278282166
0.6906177332253164,236.4809296131134
0.6906176065764037,236.49876356124878
0.6906177747520784,236.51591300964355
0.6906176481180621,236.5339000225067
0.6906178163252358,236.5517542362213
0.6906176897061105,236.57052040100098
0.6906178579447788,236.58810663223267
0.6906177313405379,236.6061372756958
0.6906178996106972,236.62344074249268
0.6906177730213341,236.64180755615234
0.6906179413229794,236.65962982177734
0.6906178147484877,236.6778004169464
0.6906179830816151,236.69495010375977
0.6906178565219887,236.71306943893433
0.6906180248865946,236.73065614700317
0.690617898341827,236.74851417541504
0.6906180667379064,236.76569032669067
0.6906179402079912,236.78344869613647
0.6906181086355405,236.80082845687866
0.6906179821204711,236.81945157051086
0.6906181505794858,236.83718061447144
0.6906180240792562,236.85511827468872
0.6906181925697327,236.8722996711731
0.6906180660843361,236.89014101028442
0.6906182346062695,236.9076611995697
0.6906181081357001,236.92581725120544
0.6906182766890868,236.943434715271
0.6906181502333377,236.96188306808472
0.6906183188181729,236.97920775413513
0.6906181923772382,236.99695658683777
0.6906183609935186,237.01404976844788
0.6906182345673912,237.03169560432434
0.6906184032151121,237.0492193698883
0.6906182768037867,237.06711149215698
0.6906184454829442,237.0842182636261
0.6906183190864135,237.1018934249878
0.6906184877970031,237.11897492408752
0.6906183614152615,237.1374261379242
0.6906185301572794,237.15488648414612
0.6906184037903197,237.17327117919922
0.6906185725637617,237.19063663482666
0.6906184462115783,237.20853090286255
0.6906186150164401,237.22637510299683
0.6906184886790263,237.24501752853394
0.690618657515304,237.26282048225403
0.6906185311926538,237.2811198234558
0.6906187000603429,237.29913187026978
0.6906185737524496,237.31759929656982
0.6906187426515463,237.33527779579163
0.690618616358404,237.35372614860535
0.6906187852889039,237.37154698371887
0.6906186590105059,237.39030075073242
0.6906188279724049,237.40816950798035
0.6906187017087447,237.42665028572083
0.6906188707020392,237.4442412853241
0.6906187444531106,237.46261739730835
0.6906189134777958,237.48004722595215
0.6906187872435928,237.49843168258667
0.690618956299665,237.5161759853363
0.690618830080181,237.53460216522217
0.6906189991676357,237.55240893363953
0.6906188729628644,237.57126092910767
0.6906190420816978,237.58936834335327
0.6906189158916332,237.60798811912537
0.690619085041841,237.62557363510132
0.6906189588664763,237.64373064041138
0.6906191280480544,237.6614489555359
0.6906190018873839,237.68013215065002
0.690619171100328,237.69773316383362
0.6906190449543448,237.7156925201416
0.6906192141986514,237.73309063911438
0.6906190880673494,237.75123524665833
0.6906192573430137,237.76873898506165
0.6906191312263865,237.7870066165924
0.690619300533405,237.8043930530548
0.6906191744314466,237.82264614105225
0.6906193437698146,237.84055852890015
0.6906192176825187,237.85913610458374
0.6906193870522324,237.87697458267212
0.6906192609795923,237.89557433128357
0.6906194303806475,237.91331315040588
0.6906193043226574,237.9317843914032
0.69061947375505,237.94930696487427
0.6906193477117032,237.9671745300293
0.6906195171754292,237.98470520973206
0.6906193911467192,238.002916097641
0.6906195606417748,238.02015352249146
0.6906194346276961,238.0386347770691
0.6906196041540764,238.0561602115631
0.6906194781546227,238.07413578033447
0.690619647712324,238.09142351150513
0.6906195217274882,238.10969853401184
0.6906196913165068,238.12727761268616
0.690619565346283,238.1451609134674
0.6906197349666141,238.16251230239868
0.6906196090109966,238.18022108078003
0.6906197786626367,238.19771528244019
0.6906196527216183,238.21641516685486
0.6906198224045631,238.2341663837433
0.6906196964781384,238.25263476371765
0.6906198661923835,238.27051663398743
0.6906197402805454,238.28892374038696
0.6906199100260872,238.3065323829651
0.6906197841288302,238.3244845867157
0.6906199539056643,238.34197807312012
0.6906198280229819,238.35985136032104
0.6906199978311045,238.3771677017212
0.69061987196299,238.39512872695923
0.6906200418023968,238.41236019134521
0.6906199159488445,238.4300343990326
0.6906200858195316,238.44761681556702
0.6906199599805348,238.46583199501038
0.6906201298824981,238.48328733444214
0.6906200040580509,238.50133442878723
0.6906201739912866,238.5187966823578
0.6906200481813823,238.5370650291443
0.6906202181458857,238.55484342575073
0.6906200923505191,238.57328534126282
0.6906202623462863,238.59117937088013
0.69062013656545,238.61006021499634
0.690620306592477,238.6279935836792
0.6906201808261655,238.64673709869385
0.6906203508844484,238.66448330879211
0.6906202251326551,238.6833212375641
0.6906203952221898,238.70133566856384
0.6906202694849085,238.7201817035675
0.6906204396056908,238.73794054985046
0.6906203138829151,238.75600838661194
0.6906204840349414,238.77327132225037
0.6906203583266656,238.7911877632141
0.6906205285099313,238.8092610836029
0.6906204028161487,238.82774829864502
0.6906205730306498,238.84492444992065
0.6906204473513546,238.8633325099945
0.690620617597087,238.88107466697693
0.690620491932273,238.89898085594177
0.6906206622092328,238.91607236862183
0.6906205365588934,238.933997631073
0.6906207068670764,238.95131731033325
0.6906205812312056,238.9698371887207
0.690620751570608,238.9876275062561
0.6906206259491995,239.00608325004578
0.6906207963198171,239.0234706401825
0.6906206707128649,239.04119682312012
0.6906208411146938,239.05832743644714
0.6906207155221916,239.0762219429016
0.6906208859552276,239.09370970726013
0.6906207603771688,239.11202669143677
0.6906209308414081,239.1296718120575
0.6906208052777871,239.14748883247375
0.6906209757732255,239.16481685638428
0.6906208502240354,239.18257927894592
0.6906210207506687,239.19972252845764
0.6906208952159043,239.21755409240723
0.6906210657737287,239.23472547531128
0.6906209402533828,239.25236082077026
0.690621110842394,239.26950120925903
0.6906209853364613,239.28717184066772
0.6906211559566556,239.30428528785706
0.6906210304651292,239.32237815856934
0.6906212011165026,239.33969449996948
0.6906210756393767,239.3580071926117
0.6906212463219248,239.37543535232544
0.6906211208591935,239.39322996139526
0.6906212915729124,239.4103455543518
0.6906211661245688,239.42798733711243
0.6906213368694546,239.4450809955597
0.6906212114354933,239.4628164768219
0.6906213822115418,239.479825258255
0.6906212567919556,239.49751448631287
0.6906214275991631,239.51478028297424
0.6906213021939469,239.53320336341858
0.690621473032309,239.55116295814514
0.6906213476414564,239.56971335411072
0.6906215185109692,239.58739972114563
0.6906213931344735,239.60592007637024
0.6906215640351333,239.6238396167755
0.6906214386729885,239.6419460773468
0.6906216096047912,239.6593780517578
0.6906214842569917,239.67791032791138
0.690621655219933,239.69595503807068
0.6906215298864717,239.71441197395325
0.690621700880548,239.73171377182007
0.6906215755614196,239.74987053871155
0.6906217465866263,239.76735997200012
0.6906216212818242,239.78532934188843
0.690621792338158,239.8028450012207
0.6906216670476764,239.82137441635132
0.6906218381351326,239.83928084373474
0.6906217128589652,239.85755610466003
0.6906218839775402,239.87492728233337
0.6906217587156809,239.89314723014832
0.6906219298653704,239.91050338745117
0.690621804617813,239.92857837677002
0.6906219757986131,239.946209192276
0.6906218505653514,239.9642264842987
0.6906220217772588,239.98192524909973
0.6906218965582865,240.0008306503296
0.6906220678012964,240.01851320266724
0.6906219425966079,240.0365183353424
0.6906221138707167,240.05404472351074
0.6906219886803051,240.07229614257812
0.6906221599855087,240.08965945243835
0.6906220348093687,240.1079978942871
0.6906222061456628,240.1258556842804
0.6906220809837879,240.14430689811707
0.6906222523511693,240.16164183616638
0.690622127203553,240.1793978214264
0.690622298602017,240.19662499427795
0.6906221734686538,240.21537446975708
0.6906223448981965,240.23343753814697
0.6906222197790803,240.25190544128418
0.6906223912396979,240.26987433433533
0.6906222661348222,240.28856706619263
0.6906224376265104,240.3063838481903
0.6906223125358695,240.32525730133057
0.6906224840586249,240.34356689453125
0.6906223589822122,240.36256623268127
0.6906225305360305,240.38044571876526
0.6906224054738398,240.39865922927856
0.6906225770587174,240.4159016609192
0.6906224520107431,240.4336702823639
0.6906226236266754,240.45150780677795
0.690622498592911,240.47014379501343
0.6906226702398944,240.48819541931152
0.6906225452203347,240.50686240196228
0.6906227168983651,240.5250267982483
0.6906225918930028,240.54368138313293
0.6906227636020762,240.5613672733307
0.6906226386109058,240.57976531982422
0.6906228103510185,240.59763646125793
0.690622685374034,240.6164584159851
0.6906228571451819,240.63469624519348
0.6906227321823769,240.6537709236145
0.6906229039845563,240.67165231704712
0.6906227790359246,240.68990564346313
0.6906229508691312,240.707866191864
0.6906228259346673,240.72649502754211
0.690622997798897,240.7438645362854
0.6906228728785946,240.7619285583496
0.6906230447738437,240.77949786186218
0.6906229198676965,240.79780101776123
0.6906230917939612,240.8151409626007
0.6906229669019633,240.83364391326904
0.6906231388592389,240.85163164138794
0.6906230139813845,240.87026524543762
0.6906231859696678,240.88782048225403
0.6906230611059503,240.90636539459229
0.6906232331252373,240.92430591583252
0.690623108275651,240.94277477264404
0.6906232803259374,240.96033906936646
0.6906231554904761,240.97838807106018
0.6906233275717583,240.9957230091095
0.690623202750416,241.01384568214417
0.69062337486269,241.0311985015869
0.6906232500554607,241.04922080039978
0.6906234221987224,241.06656098365784
0.6906232974055997,241.0847291946411
0.6906234695798454,241.1021466255188
0.6906233448008234,241.12041687965393
0.6906235170060492,241.13809776306152
0.6906233922411218,241.15669322013855
0.6906235644773236,241.17469835281372
0.690623439726485,241.19347286224365
0.6906236119936588,241.21104764938354
0.690623487256903,241.22908115386963
0.6906236595550447,241.24633407592773
0.6906235348323654,241.26424741744995
0.6906237071614716,241.28154969215393
0.6906235824528628,241.29970264434814
0.6906237548129291,241.31690645217896
0.690623630118385,241.33500695228577
0.6906238025094077,241.3524432182312
0.6906236778289221,241.37029552459717
0.6906238502508973,241.38756728172302
0.6906237255844642,241.4053750038147
0.6906238980373878,241.4225537776947
0.690623773385001,241.44022822380066
0.6906239458688695,241.4577271938324
0.6906238212305229,241.4754776954651
0.690623993745332,241.4926154613495
0.6906238691210201,241.51021218299866
0.6906240416667659,241.5273163318634
0.6906239170564821,241.5452868938446
0.6906240896331608,241.56258749961853
0.6906239650368998,241.58078145980835
0.6906241376445074,241.5984833240509
0.6906240130622626,241.61631560325623
0.6906241857007951,241.63375520706177
0.6906240611325605,241.65184235572815
0.6906242338020145,241.67000079154968
0.6906241092477841,241.6885359287262
0.6906242819481553,241.70577549934387
0.6906241574079233,241.7244167327881
0.6906243301392074,241.7422776222229
0.690624205612968,241.761225938797
0.6906243783751619,241.77920818328857
0.6906242538629083,241.7979121208191
0.6906244266560075,241.81559896469116
0.6906243021577347,241.83395838737488
0.6906244749817356,241.85168433189392
0.6906243504974363,241.87012791633606
0.6906245233523355,241.88787746429443
0.6906243988820049,241.90643858909607
0.6906245717677977,241.9243803024292
0.6906244473114296,241.94332599639893
0.690624620228112,241.96142053604126
0.6906244957857,241.97996735572815
0.690624668733269,241.9973680973053
0.6906245443048072,242.01539206504822
0.6906247172832582,242.03286504745483
0.6906245928687408,242.05096340179443
0.6906247658780701,242.06841444969177
0.6906246414774908,242.08659505844116
0.6906248145176945,242.10408067703247
0.6906246901310481,242.12215614318848
0.6906248632021222,242.13967990875244
0.690624738829402,242.15828371047974
0.6906249119313428,242.17627906799316
0.6906247875725431,242.194500207901
0.6906249607053465,242.21225333213806
0.6906248363604612,242.23081493377686
0.6906250095241238,242.24830865859985
0.6906248851931472,242.2662410736084
0.6906250583876644,242.28360676765442
0.6906249340705903,242.30207180976868
0.6906251072959588,242.31970977783203
0.6906249829927813,242.33783864974976
0.6906251562489971,242.35539174079895
0.6906250319597099,242.37345147132874
0.6906252052467693,242.3909592628479
0.6906250809713668,242.40918135643005
0.6906252542892657,242.4266574382782
0.6906251300277418,242.44469928741455
0.6906253033764765,242.4622404575348
0.6906251791288255,242.48071360588074
0.6906253525083914,242.49849605560303
0.6906252282746074,242.51694703102112
0.6906254016850015,242.53432178497314
0.6906252774650782,242.55243110656738
0.6906254509062962,242.5698516368866
0.6906253267002277,242.58840608596802
0.6906255001722664,242.6062240600586
0.6906253759800468,242.62441873550415
0.6906255494829017,242.64164280891418
0.690625425304525,242.65987062454224
0.6906255988381924,242.6780230998993
0.6906254746736528,242.69697403907776
0.6906256482381289,242.71482372283936
0.6906255240874204,242.7335433959961
0.6906256976827014,242.75144004821777
0.690625573545818,242.76971077919006
0.6906257471718997,242.78707695007324
0.6906256230488357,242.80532312393188
0.6906257967057146,242.82310795783997
0.6906256725964638,242.84196186065674
0.6906258462841364,242.85993432998657
0.6906257221886927,242.87803506851196
0.6906258959071544,242.89538979530334
0.6906257718255124,242.9135217666626
0.6906259455747599,242.93116402626038
0.6906258215069134,242.9493203163147
0.6906259952869425,242.96731114387512
0.690625871232886,242.98622918128967
0.6906260450436924,243.00397157669067
0.6906259210034198,243.02216625213623
0.6906260948450005,243.03993463516235
0.6906259708185053,243.05872774124146
0.6906261446908563,243.07644844055176
0.6906260206781334,243.09484004974365
0.6906261945812506,243.11251711845398
0.6906260705822935,243.13116192817688
0.6906262445161733,243.14887976646423
0.6906261205309763,243.16688632965088
0.6906262944956151,243.18449211120605
0.6906261705241721,243.2031111717224
0.6906263445195656,243.22088527679443
0.6906262205618708,243.2395942211151
0.6906263945880157,243.25760126113892
0.690626270644063,243.27657794952393
0.690626444700955,243.29473662376404
0.6906263207707394,243.31360721588135
0.6906264948583748,243.3315408229828
0.6906263709418892,243.35027170181274
0.6906265450602646,243.36816215515137
0.6906264211575036,243.38657212257385
0.6906265953066149,243.40434288978577
0.6906264714175727,243.42337465286255
0.6906266455974155,243.44179153442383
0.6906265217220864,243.46072459220886
0.6906266959326576,243.47881603240967
0.6906265720710355,243.4976782798767
0.6906267463123312,243.51565027236938
0.6906266224644103,243.5345902442932
0.6906267967364257,243.55287957191467
0.6906266729022005,243.5716302394867
0.6906268472049328,243.58963561058044
0.6906267233843969,243.60856676101685
0.6906268977178426,243.62644338607788
0.6906267739109899,243.64526271820068
0.6906269482751445,243.66305208206177
0.6906268244819697,243.68173742294312
0.6906269988768292,243.6997628211975
0.6906268750973261,243.71813035011292
0.6906270495228874,243.73543286323547
0.6906269257570502,243.75340700149536
0.6906271002133094,243.77082538604736
0.6906269764611322,243.78924465179443
0.6906271509480852,243.8070809841156
0.6906270272095621,243.82571244239807
0.6906272017272053,243.84363722801208
0.6906270780023307,243.8616123199463
0.6906272525506598,243.8789119720459
0.6906271288394278,243.89671349525452
0.6906273034184395,243.91397166252136
0.6906271797208442,243.93193173408508
0.6906273543305346,243.9493134021759
0.6906272306465698,243.96722865104675
0.6906274052869354,243.98495864868164
0.6906272816165955,244.00378322601318
0.690627456287632,244.02159428596497
0.6906273326309111,244.03944158554077
0.6906275073326151,244.0570809841156
0.6906273836895077,244.07553100585938
0.6906275584218752,244.09337544441223
0.6906274347923752,244.11158967018127
0.6906276095554023,244.1288685798645
0.690627485939504,244.14703488349915
0.6906276607331873,244.16470909118652
0.6906275371308843,244.18307638168335
0.6906277119552197,244.20084643363953
0.6906275883665067,244.21878337860107
0.6906277632214906,244.23636412620544
0.6906276396463618,244.25506806373596
0.6906278145319902,244.27310633659363
0.6906276909704396,244.29196047782898
0.6906278658867091,244.30996990203857
0.6906277423387307,244.328608751297
0.6906279172856373,244.34649872779846
0.6906277937512258,244.36536502838135
0.6906279687287656,244.38299918174744
0.6906278452079145,244.4013249874115
0.6906280202160844,244.4192819595337
0.6906278967087884,244.43799257278442
0.6906280717475836,244.4559850692749
0.6906279482538367,244.47470259666443
0.6906281233232537,244.49211740493774
0.6906279998430505,244.51012587547302
0.6906281749430858,244.52755117416382
0.6906280514764198,244.54562830924988
0.69062822660707,244.56325936317444
0.6906281031539359,244.58183121681213
0.6906282783151965,244.59961104393005
0.6906281548755879,244.6184561252594
0.6906283300674556,244.6364142894745
0.6906282066413676,244.65512084960938
0.6906283818638385,244.67306351661682
0.6906282584512644,244.69151830673218
0.6906284337043348,244.70916271209717
0.6906283103052694,244.72799921035767
0.6906284855889356,244.74594354629517
0.6906283622033726,244.764714717865
0.6906285375176309,244.78253650665283
0.6906284141455648,244.80092191696167
0.690628589490411,244.81837511062622
0.6906284661318361,244.83668732643127
0.690628641507267,244.85439443588257
0.6906285181621773,244.87312054634094
0.6906286935681891,244.89089345932007
0.6906285702365789,244.90947127342224
0.6906287456731676,244.92737984657288
0.6906286223550311,244.9459788799286
0.690628797822193,244.96391940116882
0.6906286745175243,244.98252725601196
0.690628850015256,245.00036239624023
0.6906287267240496,245.01914191246033
0.6906289022523465,245.03720378875732
0.6906287789745967,245.05584573745728
0.6906289545334557,245.07347297668457
0.6906288312691565,245.09227895736694
0.690629006858574,245.11018896102905
0.6906288836077196,245.12889885902405
0.6906290592276915,245.147057056427
0.6906289359902761,245.1660497188568
0.690629111640799,245.18393874168396
0.6906289884168171,245.20254826545715
0.6906291640978868,245.22088646888733
0.6906290408873321,245.23987984657288
0.6906292165989454,245.25786709785461
0.690629093401813,245.27693152427673
0.6906292691439655,245.29507207870483
0.6906291459602489,245.31401014328003
0.6906293217329375,245.33219385147095
0.6906291985626313,245.35090112686157
0.6906293743658523,245.36883521080017
0.6906292512089504,245.38766264915466
0.6906294270426996,245.40542650222778
0.6906293038991965,245.42423367500305
0.6906294797634708,245.4419505596161
0.6906293566333606,245.46060729026794
0.6906295325281557,245.47849893569946
0.6906294094114329,245.49688172340393
0.6906295853367452,245.51429390907288
0.690629462233404,245.53227376937866
0.6906296381892301,245.54985642433167
0.6906295150992644,245.56821036338806
0.6906296910856002,245.58587861061096
0.6906295680090049,245.60413908958435
0.6906297440258465,245.6216013431549
0.6906296209626155,245.64002180099487
0.6906297970099599,245.657573223114
0.6906296739600876,245.67571878433228
0.6906298500379306,245.69362568855286
0.6906297270014111,245.7124059200287
0.6906299031097489,245.73046445846558
0.6906297800865763,245.74941611289978
0.6906299562254056,245.76728105545044
0.6906298332155744,245.78571939468384
0.6906300093848914,245.8031325340271
0.690629886388396,245.82114624977112
0.690630062588197,245.83855652809143
0.6906299396050313,245.85721349716187
0.6906301158353125,245.87470364570618
0.690629992865471,245.89255619049072
0.6906301691262289,245.90998220443726
0.6906300461697058,245.9277446269989
0.6906302224609364,245.94499015808105
0.6906300995177264,245.96275448799133
0.6906302758394258,245.97988843917847
0.6906301529095227,245.99786853790283
0.6906303292616878,246.01505494117737
0.6906302063450858,246.03308963775635
0.6906303827277129,246.05108666419983
0.6906302598244068,246.0699441432953
0.6906304362374917,246.08801770210266
0.6906303133474754,246.10667204856873
0.6906304897910147,246.12423396110535
0.6906303669142827,246.14258217811584
0.6906305433882725,246.16026163101196
0.6906304205248188,246.17852425575256
0.690630597029256,246.196191072464
0.6906304741790753,246.2145049571991
0.6906306507139556,246.2320158481598
0.6906305278770422,246.25021624565125
0.690630704442362,246.26782393455505
0.6906305816187099,246.2861123085022
0.690630758214466,246.30409169197083
0.6906306354040695,246.32302331924438
0.6906308120302576,246.34151792526245
0.6906306892331114,246.36075139045715
0.690630865889728,246.37908101081848
0.6906307431058263,246.39809012413025
0.6906309197928676,246.41581177711487
0.6906307970222043,246.4343864917755
0.6906309737396671,246.4523787498474
0.6906308509822371,246.47151637077332
0.6906310277301175,246.48955583572388
0.6906309049859146,246.50828504562378
0.6906310817642092,246.52574515342712
0.6906309590332276,246.54397106170654
0.6906311358419323,246.56160426139832
0.690631013124167,246.57961559295654
0.6906311899632781,246.5976047515869
0.6906310672587233,246.61655235290527
0.6906312441282372,246.63479900360107
0.6906311214368869,246.6538951396942
0.6906312983368003,246.67224955558777
0.6906311756586488,246.69139170646667
0.6906313525889576,246.70957326889038
0.6906312299239996,246.7280502319336
0.6906314068847005,246.74579071998596
0.6906312842329303,246.7645936012268
0.6906314612240192,246.782452583313
0.6906313385854307,246.8007960319519
0.6906315156069047,246.81828546524048
0.6906313929814923,246.83641076087952
0.6906315700333469,246.85407519340515
0.6906314474211055,246.87261533737183
0.6906316245033374,246.8903455734253
0.6906315019042606,246.9083445072174
0.6906316790168665,246.92592668533325
0.6906315564309492,246.94441556930542
0.6906317335739249,246.96260237693787
0.6906316110011617,246.98152923583984
0.6906317881745037,246.9992640018463
0.6906316656148883,247.01755118370056
0.6906318428185928,247.0348606109619
0.6906317202721198,247.0532829761505
0.6906318975061838,247.07119917869568
0.6906317749728474,247.08995819091797
0.6906319522372667,247.10759282112122
0.6906318297170616,247.12569618225098
0.6906320070118325,247.14312505722046
0.6906318845047531,247.16149067878723
0.6906320618298722,247.1789379119873
0.6906319393359126,247.19773316383362
0.6906321166913763,247.21549654006958
0.6906319942105309,247.23420572280884
0.690632171596335,247.25184035301208
0.6906320491285984,247.27016735076904
0.6906322265447402,247.28777074813843
0.6906321040901063,247.30623984336853
0.6906322815365816,247.32423615455627
0.6906321590950452,247.3431339263916
0.6906323365718505,247.36120438575745
0.6906322141434058,247.3798050880432
0.6906323916505375,247.3976275920868
0.6906322692351787,247.41654801368713
0.6906324467726335,247.43419122695923
0.690632324370355,247.45295476913452
0.6906325019381285,247.47082924842834
0.6906323795489252,247.48972249031067
0.6906325571470144,247.50781655311584
0.6906324347708803,247.52677536010742
0.6906326123992812,247.54473972320557
0.6906324900362106,247.5633578300476
0.6906326676949197,247.58108139038086
0.6906325453449074,247.59955263137817
0.6906327230339211,247.6173074245453
0.6906326006969613,247.63569521903992
0.690632778416276,247.65341925621033
0.6906326560923629,247.67189002037048
0.6906328338419749,247.68972873687744
0.6906327115311032,247.7085988521576
0.6906328893110087,247.72678875923157
0.6906327670131728,247.74567222595215
0.6906329448233687,247.76356291770935
0.6906328225385624,247.7825014591217
0.6906330003790451,247.80063557624817
0.6906328781072633,247.819411277771
0.6906330559780289,247.83711457252502
0.690632933719266,247.85572624206543
0.6906331116203108,247.87360954284668
0.6906329893745613,247.89191055297852
0.6906331673058819,247.90951490402222
0.6906330450731398,247.92775106430054
0.6906332230347324,247.94537353515625
0.6906331008149924,247.96357989311218
0.6906332788068538,247.98104691505432
0.6906331566001102,247.9991991519928
0.6906333346222365,248.01653861999512
0.690633212428484,248.03508186340332
0.6906333904808718,248.05330681800842
0.6906332683001044,248.0717306137085
0.6906334463827496,248.08950090408325
0.6906333242149623,248.10828757286072
0.6906335023278618,248.12579727172852
0.6906333801730485,248.14370608329773
0.6906335583161984,248.1610128879547
0.6906334361743538,248.1789059638977
0.6906336143477506,248.19608902931213
0.6906334922188693,248.2139482498169
0.6906336704225094,248.2312982082367
0.6906335483065853,248.24932193756104
0.6906337265404651,248.26662945747375
0.6906336044374933,248.2849669456482
0.6906337827016092,248.30296683311462
0.6906336606115836,248.32114005088806
0.6906338389059323,248.33849716186523
0.6906337168288474,248.35646653175354
0.6906338951534253,248.37364530563354
0.6906337730892755,248.39136242866516
0.6906339514440788,248.4086148738861
0.6906338293928589,248.42668795585632
0.6906340077778838,248.44394993782043
0.6906338857395881,248.46191573143005
0.6906340641548313,248.4792399406433
0.690633942129454,248.49691152572632
0.690634120574912,248.51430201530457
0.690633998562448,248.53269696235657
0.6906341770381172,248.5505599975586
0.6906340550385605,248.56923174858093
0.6906342335444372,248.58708596229553
0.6906341115577825,248.6057116985321
0.690634290093863,248.62303161621094
0.6906341681201048,248.64096236228943
0.6906343466863858,248.6583595275879
0.6906342247255183,248.67675852775574
0.6906344033219963,248.69416999816895
0.6906342813740143,248.71243143081665
0.6906344600006853,248.7300763130188
0.6906343380655833,248.74829649925232
0.6906345167224441,248.76595640182495
0.6906343948002159,248.78443813323975
0.690634573487263,248.80251121520996
0.6906344515779036,248.82142734527588
0.6906346302951333,248.8394021987915
0.6906345083986373,248.85829329490662
0.6906346871460458,248.8761670589447
0.6906345652624076,248.89439821243286
0.6906347440399914,248.9117591381073
0.6906346221692055,248.92978358268738
0.6906348009769614,248.9472496509552
0.690634679119022,248.96565508842468
0.6906348579569461,248.98313355445862
0.6906347361118479,249.00180411338806
0.6906349149799368,249.01943397521973
0.6906347931476743,249.0373866558075
0.6906349720459242,249.05470299720764
0.690634850226492,249.07246661186218
0.6906350291548999,249.09006118774414
0.6906349073482918,249.1084907054901
0.6906350863068543,249.12627243995667
0.6906349645130655,249.1449887752533
0.6906351435017781,249.16280388832092
0.6906350217208026,249.18151807785034
0.6906352007396624,249.19931936264038
0.6906350789714951,249.21794605255127
0.6906352580204984,249.2354862689972
0.6906351362651337,249.25365567207336
0.690635315344277,249.27132773399353
0.6906351936017094,249.28987383842468
0.6906353727109893,249.3077528476715
0.6906352509812131,249.32620406150818
0.6906354301206254,249.3440980911255
0.690635308403636,249.3629128932953
0.6906354875731779,249.3807590007782
0.6906353658689685,249.39900875091553
0.690635545068636,249.41664695739746
0.690635423377202,249.43509769439697
0.6906356026069917,249.4530212879181
0.6906354809283273,249.47131896018982
0.6906356601882363,249.4892337322235
0.6906355385223358,249.5077302455902
0.6906357178123597,249.5253872871399
0.6906355961592178,249.54391241073608
0.6906357754793534,249.56180024147034
0.6906356538389649,249.58018398284912
0.6906358331892086,249.59760737419128
0.6906357115615678,249.6158766746521
0.690635890941916,249.63345575332642
0.6906357693270175,249.6519491672516
0.6906359487374669,249.6696538925171
0.6906358271353047,249.6881504058838
0.690636006575852,249.70591926574707
0.6906358849864214,249.72448253631592
0.6906360644570624,249.74206471443176
0.6906359428803576,249.76021456718445
0.6906361223810893,249.77783513069153
0.6906360008171049,249.79604768753052
0.6906361803479234,249.81420755386353
0.6906360587966541,249.8331482410431
0.6906362383575557,249.8510866165161
0.6906361168189957,249.86931705474854
0.6906362964099777,249.88700771331787
0.6906361748841219,249.90552520751953
0.69063635450518,249.92335605621338
0.6906362329920228,249.94199085235596
0.6906364126431539,249.95962953567505
0.6906362911426892,249.97773957252502
0.6906364708238903,249.99515795707703
0.6906363493361133,250.01295590400696
0.6906365290473802,250.0302038192749
0.6906364075722854,250.0481812953949
0.6906365873136147,250.06555223464966
0.6906364658511964,250.08331942558289
0.6906366456225844,250.10055804252625
0.6906365241728378,250.11834144592285
0.6906367039742812,250.1357548236847
0.6906365825372003,250.15437388420105
0.6906367623686956,250.17210364341736
0.6906366409442751,250.19027400016785
0.690636820805819,250.20798254013062
0.6906366993940529,250.22663712501526
0.6906368792856421,250.24477696418762
0.6906367578865258,250.26331210136414
0.6906369378081558,250.28096294403076
0.690636816421684,250.29965019226074
0.6906369963733519,250.31758069992065
0.6906368749995181,250.3364007472992
0.6906370549812209,250.3542709350586
0.6906369336200204,250.37289762496948
0.6906371136317537,250.39033794403076
0.6906369922831816,250.40884351730347
0.6906371723249424,250.42668676376343
0.6906370509889921,250.44545650482178
0.6906372310607768,250.46303987503052
0.6906371097374436,250.4815697669983
0.6906372898392489,250.4994466304779
0.6906371685285271,250.51771426200867
0.6906373486603495,250.53533792495728
0.6906372273622338,250.5532841682434
0.6906374075240695,250.57048749923706
0.6906372862385547,250.58840107917786
0.6906374664304002,250.6056845188141
0.6906373451574803,250.62332439422607
0.6906375253793327,250.64060068130493
0.6906374041190027,250.65847945213318
0.6906375843708582,250.67564344406128
0.6906374631231124,250.69376420974731
0.6906376434049676,250.71109986305237
0.6906375221698009,250.7294363975525
0.690637702481652,250.74718165397644
0.690637581259059,250.76537799835205
0.6906377616009027,250.7827959060669
0.6906376403908779,250.80067420005798
0.6906378207627111,250.81791162490845
0.690637699565249,250.83677887916565
0.6906378799670674,250.85479736328125
0.6906377587821629,250.87335586547852
0.6906379392139637,250.89080691337585
0.6906378180416113,250.90859818458557
0.6906379985033908,250.92570853233337
0.6906378773435846,250.94354629516602
0.6906380578353395,250.96098351478577
0.690637936688075,250.97944355010986
0.6906381172098014,250.99682426452637
0.6906379960750726,251.01491117477417
0.6906381766267674,251.03250980377197
0.690638055504569,251.05031371116638
0.6906382360862289,251.0675196647644
0.6906381149765555,251.08561611175537
0.6906382955881767,251.1029052734375
0.6906381744910232,251.12058687210083
0.6906383551326021,251.13762617111206
0.6906382340479631,251.15523743629456
0.6906384147194965,251.17275524139404
0.6906382936473661,251.19150376319885
0.690638474348851,251.209392786026
0.6906383532892242,251.2276406288147
0.6906385340206563,251.2449460029602
0.6906384129735278,251.2626552581787
0.6906385937349041,251.28039002418518
0.6906384727002682,251.29912686347961
0.6906386534915855,251.31676316261292
0.6906385324694368,251.33479261398315
0.6906387132906913,251.3521077632904
0.6906385922810251,251.3705325126648
0.6906387731322128,251.38828897476196
0.6906386521350235,251.40656352043152
0.6906388330161419,251.42405676841736
0.6906387120314239,251.44263887405396
0.690638892942469,251.46070337295532
0.6906387719702167,251.4791898727417
0.6906389529111855,251.49696969985962
0.6906388319513939,251.51575684547424
0.6906390129222827,251.53388619422913
0.6906388919749461,251.55249214172363
0.6906390729757517,251.5700225830078
0.6906389520408651,251.58798146247864
0.6906391330715836,251.6053228378296
0.6906390121491417,251.62311577796936
0.6906391932097699,251.64057517051697
0.6906390722997672,251.65860319137573
0.6906392533903014,251.67585349082947
0.6906391324927328,251.6943130493164
0.6906393136131699,251.71192264556885
0.6906391927280296,251.7300465106964
0.6906393738783663,251.74739122390747
0.6906392530056494,251.7656865119934
0.6906394341858819,251.78369140625
0.6906393133255825,251.80235314369202
0.6906394945357078,251.82042694091797
0.6906393736878211,251.83912134170532
0.6906395549278352,251.85734272003174
0.6906394340923556,251.87636160850525
0.6906396153622555,251.89421367645264
0.6906394945391778,251.91242122650146
0.6906396758389599,251.92998456954956
0.6906395550282786,251.9487807750702
0.6906397363579397,251.96666598320007
0.6906396155596497,251.98530960083008
0.690639796919186,252.00259375572205
0.6906396761332819,252.02048087120056
0.6906398575226899,252.0380663871765
0.6906397367491663,252.05615520477295
0.6906399181684434,252.07373237609863
0.6906397974072948,252.09210586547852
0.690639978856437,252.10994505882263
0.6906398581076583,252.12863564491272
0.6906400395866622,252.14656782150269
0.6906399188502481,252.16525650024414
0.6906401003591103,252.18298387527466
0.6906399796350554,252.20167088508606
0.6906401611737725,252.21949172019958
0.6906400404620713,252.23776268959045
0.6906402220306402,252.25537705421448
0.6906401013312881,252.2734613418579
0.6906402829297046,252.29122257232666
0.6906401622426954,252.30947542190552
0.6906403438709569,252.32700490951538
0.6906402231962859,252.34544014930725
0.6906404048543886,252.36284399032593
0.6906402841920504,252.38130354881287
0.690640465879991,252.3990273475647
0.6906403452299797,252.41768336296082
0.6906405269477549,252.43546056747437
0.6906404063100663,252.45386862754822
0.6906405880576723,252.47152090072632
0.6906404674323,252.48971128463745
0.6906406492097339,252.50745058059692
0.6906405285966731,252.52563977241516
0.6906407104039315,252.54310035705566
0.6906405898031771,252.5611310005188
0.690640771640256,252.57869505882263
0.6906406510518024,252.59693241119385
0.6906408329186989,252.61477899551392
0.6906407123425411,252.63358879089355
0.6906408942392518,252.65157437324524
0.6906407736753841,252.67020678520203
0.6906409556019054,252.6877417564392
0.6906408350503228,252.70649671554565
0.6906410170066514,252.72425436973572
0.6906408964673488,252.74281120300293
0.6906410784534812,252.76041674613953
0.6906409579264527,252.77863812446594
0.690641139942386,252.79585814476013
0.6906410194276269,252.81363821029663
0.6906412014733568,252.83083415031433
0.690641080970862,252.84861969947815
0.6906412630463861,252.86599230766296
0.6906411425561494,252.88447904586792
0.690641324661464,252.90261697769165
0.6906412041834809,252.92136788368225
0.6906413863185822,252.9388301372528
0.690641265852847,252.95726990699768
0.6906414480177319,252.97499585151672
0.6906413275642398,252.99360370635986
0.690641509758905,253.01137137413025
0.6906413893176505,253.03002858161926
0.6906415715420924,253.04782509803772
0.6906414511130703,253.066153049469
0.6906416333672859,253.08371090888977
0.6906415129504908,253.10171580314636
0.6906416952344762,253.11942601203918
0.6906415748299028,253.13788509368896
0.6906417571436553,253.155681848526
0.6906416367512984,253.1743676662445
0.6906418190948143,253.191819190979
0.6906416987146687,253.20997953414917
0.6906418810879444,253.22795963287354
0.690641760720005,253.24674320220947
0.6906419431230373,253.264417886734
0.6906418227672987,253.28316116333008
0.6906420052000845,253.30127358436584
0.6906418848565412,253.31992077827454
0.6906420673190766,253.33763360977173
0.690641946987724,253.3558201789856
0.6906421294800059,253.37340664863586
0.6906420091608381,253.39226055145264
0.6906421916828632,253.41005754470825
0.6906420713758754,253.429034948349
0.6906422539276402,253.4472255706787
0.6906421336328268,253.46618056297302
0.6906423162143287,253.4840738773346
0.6906421959316844,253.50289916992188
0.690642378542919,253.5210301876068
0.6906422582724389,253.5398244857788
0.6906424409134032,253.5579903125763
0.6906423206550824,253.5768678188324
0.690642503325773,253.5947561264038
0.6906423830796055,253.61347699165344
0.6906425657800193,253.63129091262817
0.6906424455460003,253.64960598945618
0.6906426282761337,253.66729354858398
0.6906425080542579,253.68545198440552
0.6906426908141077,253.70292949676514
0.6906425706043694,253.72123646736145
0.6906427533939324,253.73909401893616
0.6906426331963275,253.75779056549072
0.6906428160155997,253.77538752555847
0.6906426958301219,253.79355669021606
0.6906428786791008,253.8113453388214
0.6906427585057454,253.82962155342102
0.6906429413844272,253.84685063362122
0.690642821223189,253.86460423469543
0.6906430041315703,253.88188862800598
0.6906428839824438,253.90072417259216
0.6906430669205216,253.91892433166504
0.6906429467835017,253.93762969970703
0.6906431297512723,253.95537662506104
0.6906430096263542,253.97403812408447
0.6906431926238142,253.99150347709656
0.6906430725109922,254.00942707061768
0.6906432555381384,254.02663946151733
0.6906431354374073,254.04434847831726
0.690643318494237,254.0620994567871
0.6906431984055915,254.08060765266418
0.6906433814921004,254.09845280647278
0.6906432614155359,254.11703729629517
0.6906434445317212,254.13470315933228
0.6906433244672319,254.15351700782776
0.6906435076130901,254.17140078544617
0.6906433875606711,254.18999862670898
0.6906435707361991,254.2077615261078
0.6906434506958452,254.22638630867004
0.6906436339010391,254.24453020095825
0.690643513872745,254.2635281085968
0.6906436971076023,254.2813436985016
0.6906435770913628,254.30023741722107
0.6906437603558796,254.31842184066772
0.6906436403516898,254.33668684959412
0.6906438236458627,254.35412192344666
0.690643703653717,254.37225794792175
0.6906438869775431,254.3897349834442
0.6906437669974363,254.40796947479248
0.6906439503509123,254.42559599876404
0.6906438303828396,254.44421195983887
0.6906440137659617,254.46202969551086
0.6906438938099178,254.48045563697815
0.6906440772226828,254.49844431877136
0.6906439572786627,254.5171537399292
0.6906441407210675,254.53495240211487
0.6906440207890658,254.55311346054077
0.6906442042611068,254.5704801082611
0.6906440843411181,254.5885889530182
0.6906442678427926,254.60624527931213
0.690644147934812,254.62459778785706
0.6906443314661161,254.64207291603088
0.6906442115701386,254.66010069847107
0.6906443951310689,254.67750906944275
0.690644275247089,254.69537925720215
0.6906444588376429,254.71274971961975
0.6906443389656556,254.73084831237793
0.6906445225858292,254.74852418899536
0.6906444027258288,254.76673579216003
0.6906445863756192,254.78420495986938
0.6906444665276013,254.80264949798584
0.6906446502070049,254.82041573524475
0.6906445303709641,254.83913660049438
0.6906447140799776,254.85673093795776
0.6906445942559085,254.87488341331482
0.690644777994529,254.89226937294006
0.6906446581824267,254.9107265472412
0.6906448419506506,254.92860770225525
0.6906447221505099,254.94719552993774
0.6906449059483335,254.96462297439575
0.6906447861601496,254.98261213302612
0.69064496998757,254.9999485015869
0.690644850211337,255.0177562236786
0.6906450340683509,255.03489184379578
0.6906449143040646,255.05286121368408
0.6906450981906685,255.07027578353882
0.6906449784383231,255.08830952644348
0.6906451623545139,255.10589385032654
0.6906450426141044,255.1240394115448
0.6906452265598793,255.14150881767273
0.6906451068314003,255.15945172309875
0.6906452908067552,255.1766495704651
0.690645171090202,255.19441103935242
0.6906453550951339,255.21217226982117
0.6906452353905009,255.23087406158447
0.6906454194250067,255.24850964546204
0.6906452997322894,255.26711654663086
0.6906454837963654,255.2854402065277
0.6906453641155582,255.30455660820007
0.6906455482092015,255.32281470298767
0.6906454285402994,255.3418209552765
0.6906456126635069,255.35970401763916
0.6906454930065046,255.37795782089233
0.6906456771592726,255.39524388313293
0.6906455575141653,255.41381311416626
0.6906457416964905,255.4316210746765
0.6906456220632727,255.45033240318298
0.690645806275152,255.46812295913696
0.690645686653819,255.48639726638794
0.6906458708952494,255.50420260429382
0.6906457512857958,255.52272272109985
0.6906459355567737,255.54044890403748
0.6906458159591942,255.55904841423035
0.6906460002597168,255.57703113555908
0.6906458806740065,255.5958001613617
0.6906460650040693,255.61348032951355
0.6906459454302236,255.63210654258728
0.6906461297898242,255.64998412132263
0.6906460102278374,255.66870260238647
0.6906461946169726,255.68658924102783
0.6906460750668397,255.70532703399658
0.6906462594855058,255.72311925888062
0.690646139947222,255.7417607307434
0.6906463243954163,255.75961995124817
0.6906462048689759,255.7782964706421
0.690646389346695,255.796377658844
0.6906462698320932,255.8149914741516
0.6906464543393334,255.83258748054504
0.6906463348365653,255.85118198394775
0.6906465193733239,255.86936783790588
0.6906463998823839,255.8880684375763
0.6906465844486575,255.9059772491455
0.6906464649695412,255.92474746704102
0.6906466495653261,255.94288039207458
0.6906465300980276,255.96177411079407
0.6906467147233212,255.97970700263977
0.6906465952678359,255.99858355522156
0.6906467799226346,256.01662611961365
0.6906466604789575,256.0355637073517
0.6906468451632579,256.05347514152527
0.6906467257313835,256.0720171928406
0.6906469104451828,256.08983397483826
0.6906467910251065,256.1084363460541
0.6906469757684007,256.12615752220154
0.6906468563601175,256.1445813179016
0.6906470411329039,256.1624438762665
0.6906469217364082,256.1809997558594
0.6906471065386837,256.19918298721313
0.6906469871539707,256.21822476387024
0.6906471719857317,256.2362551689148
0.6906470526127962,256.2550549507141
0.6906472374740394,256.27297711372375
0.6906471181128766,256.29169368743896
0.6906473030035993,256.31029081344604
0.6906471836542033,256.32951164245605
0.6906473685744022,256.3479309082031
0.6906472492367688,256.3670299053192
0.6906474341864399,256.384982585907
0.6906473148605641,256.40389370918274
0.6906474998397047,256.42203307151794
0.6906473805255808,256.4409782886505
0.6906475655341876,256.4588677883148
0.690647446231811,256.47767782211304
0.6906476312698809,256.49571919441223
0.6906475119792463,256.51464080810547
0.6906476970467758,256.5324354171753
0.6906475777678783,256.5507562160492
0.6906477628648645,256.5681447982788
0.6906476435976988,256.58653116226196
0.6906478287241381,256.60450077056885
0.6906477094686995,256.62299275398254
0.6906478946245888,256.6409168243408
0.690647775380872,256.6595141887665
0.6906479605662083,256.6773614883423
0.6906478413342084,256.69620990753174
0.6906480265489879,256.71421790122986
0.6906479073286999,256.7329924106598
0.69064809257292,256.7509880065918
0.6906479733643385,256.7698140144348
0.6906481586379958,256.7876148223877
0.690648039441116,256.80638694763184
0.6906482247442071,256.8244318962097
0.690648105559024,256.8432981967926
0.6906482908915459,256.86103558540344
0.6906481717180544,256.87966656684875
0.6906483570800037,256.89792919158936
0.6906482379181988,256.9167902469635
0.6906484233095722,256.9346992969513
0.6906483041594489,256.95348477363586
0.6906484895802435,256.9715509414673
0.6906483704417967,256.99042296409607
0.6906485558920091,257.0082187652588
0.6906484367652337,257.0269019603729
0.6906486222448606,257.044784784317
0.6906485031297517,257.06308031082153
0.6906486886387899,257.0807366371155
0.6906485695353425,257.09934401512146
0.690648755073789,257.1172790527344
0.6906486359819979,257.1355092525482
0.6906488215498495,257.1529633998871
0.6906487024697094,257.1709494590759
0.690648888066963,257.18815994262695
0.6906487689984695,257.20583486557007
0.6906489546251211,257.22350430488586
0.6906488355682693,257.24168062210083
0.6906490212243166,257.2588405609131
0.6906489021791005,257.2765510082245
0.6906490878645399,257.29383277893066
0.6906489688309553,257.3117983341217
0.6906491545457838,257.32931900024414
0.6906490355238253,257.34766364097595
0.6906492212680395,257.3649344444275
0.6906491022577024,257.38303303718567
0.6906492880312989,257.40067434310913
0.6906491690325781,257.41879200935364
0.6906493548355542,257.4363601207733
0.6906492358484448,257.45489597320557
0.690649421680797,257.47307682037354
0.6906493027052936,257.4918432235718
0.6906494885670186,257.50995421409607
0.6906493696031166,257.5287358760834
0.6906495554942116,257.546728849411
0.6906494365419056,257.56560754776
0.6906496224623673,257.5836796760559
0.6906495035216523,257.6027743816376
0.6906496894714774,257.6208040714264
0.6906495705423492,257.63957023620605
0.6906497565215342,257.6570951938629
0.690649637603987,257.6751174926758
0.6906498236125294,257.692982673645
0.6906497047065583,257.71169805526733
0.6906498907444545,257.7297115325928
0.6906497718500545,257.74868059158325
0.6906499579173014,257.7667679786682
0.690649839034468,257.7854070663452
0.6906500251310621,257.8029754161835
0.6906499062597897,257.8215363025665
0.6906500923857285,257.8395302295685
0.6906499735260123,257.85833621025085
0.6906501596812925,257.87631702423096
0.6906500408331275,257.8952226638794
0.6906502270177451,257.9132251739502
0.6906501081811268,257.932017326355
0.690650294395079,257.95006012916565
0.6906501755700021,257.9689700603485
0.690650361813286,257.9872193336487
0.6906502429997456,258.00633430480957
0.6906504292723578,258.0242438316345
0.6906503104703485,258.04272079467773
0.690650496772286,258.0607542991638
0.6906503779818032,258.0793197154999
0.6906505643130628,258.0973472595215
0.6906504455341017,258.1157784461975
0.6906506318946801,258.1334035396576
0.690650513127235,258.15168261528015
0.6906506995171295,258.16925144195557
0.6906505807611963,258.187552690506
0.6906507671804026,258.2056179046631
0.6906506484359763,258.22434258461
0.6906508348844924,258.2422294616699
0.690650716151567,258.2610890865326
0.6906509026293894,258.27890706062317
0.690650783907961,258.2974636554718
0.6906509704150866,258.31521940231323
0.6906508517051494,258.33381843566895
0.6906510382415749,258.3515729904175
0.6906509195431249,258.37032866477966
0.6906511061088467,258.38807225227356
0.6906509874218784,258.4064996242523
0.690651174016894,258.4240198135376
0.6906510553414024,258.44237637519836
0.6906512419657087,258.4601502418518
0.6906511233016892,258.47841596603394
0.6906513099552823,258.49615001678467
0.6906511913027296,258.5146813392639
0.690651377985607,258.53252959251404
0.6906512593445163,258.5514838695526
0.6906514460566746,258.5696134567261
0.6906513274270408,258.5880765914917
0.690651514168477,258.6058611869812
0.6906513955502952,258.6244568824768
0.6906515823210062,258.64235377311707
0.6906514637142716,258.66078877449036
0.690651650514254,258.6784677505493
0.6906515319189617,258.6972758769989
0.6906517187482124,258.7149727344513
0.6906516001643571,258.7335259914398
0.6906517870228731,258.7513620853424
0.6906516684504505,258.77017164230347
0.6906518553382285,258.78813219070435
0.6906517367772329,258.8068993091583
0.69065192369427,258.82474637031555
0.690651805144697,258.8431580066681
0.6906519920909899,258.8605546951294
0.6906518735528343,258.87861800193787
0.6906520605283799,258.89625787734985
0.6906519420016372,258.9144744873047
0.690652129006432,258.9323801994324
0.6906520104910969,258.95061111450195
0.6906521975251382,258.9678375720978
0.6906520790212062,258.9859218597412
0.6906522660844904,259.0037076473236
0.6906521475919556,259.02239322662354
0.6906523346844806,259.0399100780487
0.6906522162033387,259.058456659317
0.6906524033251005,259.0763475894928
0.6906522848553469,259.09514236450195
0.6906524720063425,259.11303448677063
0.6906523535479719,259.1317162513733
0.6906525407281981,259.14952325820923
0.6906524222812057,259.16799449920654
0.6906526094906594,259.185595035553
0.6906524910550407,259.2046082019806
0.6906526782937189,259.2228581905365
0.6906525598694682,259.24172163009644
0.6906527471373675,259.2592523097992
0.6906526287244804,259.27734208106995
0.6906528160215979,259.2950851917267
0.6906526976200694,259.31370878219604
0.6906528849464021,259.3318338394165
0.6906527665562271,259.3507971763611
0.6906529539117718,259.36889266967773
0.6906528355329455,259.387752532959
0.6906530229176993,259.4055633544922
0.6906529045502167,259.424040555954
0.690653091964176,259.44156646728516
0.6906529736080327,259.45967650413513
0.6906531610511945,259.4777834415436
0.690653042706385,259.49595832824707
0.6906532301787462,259.5132780075073
0.6906531118452661,259.5313096046448
0.6906532993468236,259.54862904548645
0.6906531810246679,259.5676500797272
0.690653368555419,259.5862727165222
0.6906532502445826,259.60532236099243
0.6906534378045232,259.62336468696594
0.6906533195050014,259.6414713859558
0.6906535070941294,259.6586768627167
0.6906533888059172,259.67632508277893
0.690653576424229,259.6934304237366
0.6906534581473212,259.7114884853363
0.6906536457948139,259.7290277481079
0.6906535275292062,259.74674940109253
0.6906537152058767,259.76393246650696
0.690653596951564,259.7818250656128
0.6906537846574089,259.7994074821472
0.6906536664143864,259.81794476509094
0.6906538541494028,259.83546018600464
0.6906537359176651,259.8537805080414
0.6906539236818504,259.871052980423
0.6906538054613931,259.8891725540161
0.6906539932547434,259.9066321849823
0.6906538750455617,259.9250810146332
0.6906540628680741,259.94325852394104
0.6906539446701631,259.9621777534485
0.6906541325218346,259.9801301956177
0.6906540143351895,259.9988579750061
0.6906542022160169,260.016907453537
0.6906540840406324,260.0356287956238
0.690654271950613,260.0532319545746
0.6906541537864842,260.07136964797974
0.6906543417256145,260.0889003276825
0.6906542235727375,260.1071927547455
0.6906544115410144,260.1247205734253
0.6906542933993834,260.1429212093353
0.6906544813968039,260.16063046455383
0.6906543632664145,260.1791067123413
0.6906545512929754,260.19671082496643
0.6906544331738226,260.2155935764313
0.6906546212295208,260.23391127586365
0.6906545031215999,260.253155708313
0.6906546912064325,260.2712893486023
0.6906545731097385,260.29024028778076
0.6906547612237025,260.30829906463623
0.6906546431382303,260.3272650241852
0.6906548312813223,260.34520983695984
0.6906547132070676,260.3635482788086
0.6906549013792848,260.38155126571655
0.6906547833162423,260.399854183197
0.6906549715175813,260.41733717918396
0.6906548534657464,260.4359538555145
0.6906550416962045,260.4537687301636
0.6906549236555721,260.4717221260071
0.6906551119151461,260.48901438713074
0.6906549938857115,260.5073068141937
0.6906551821743981,260.5253460407257
0.6906550641561569,260.54412031173706
0.6906552524739533,260.56198620796204
0.6906551344668999,260.5802233219147
0.6906553228138028,260.5980968475342
0.6906552048179327,260.61643838882446
0.6906553931939394,260.63405084609985
0.6906552752092479,260.6523048877716
0.6906554636143549,260.66995882987976
0.6906553456408371,260.6885907649994
0.6906555340750414,260.7061507701874
0.6906554161126924,260.723917722702
0.690655604575991,260.7410423755646
0.6906554866248064,260.7588863372803
0.6906556751171959,260.7762486934662
0.6906555571771701,260.79449582099915
0.6906557456986487,260.8121337890625
0.6906556277697771,260.8301787376404
0.6906558163203405,260.8474152088165
0.6906556984026184,260.86555767059326
0.690655886982264,260.8827750682831
0.6906557690756867,260.90057921409607
0.6906559576844111,260.91837215423584
0.6906558397889738,260.9367034435272
0.6906560284267739,260.95407247543335
0.6906559105424717,260.9719898700714
0.6906560992093451,260.9893126487732
0.6906559813361731,261.0073299407959
0.6906561700321163,261.0247800350189
0.6906560521700699,261.04281663894653
0.6906562408950797,261.06076431274414
0.6906561230441539,261.07931089401245
0.6906563117982273,261.09705424308777
0.6906561939584176,261.11514925956726
0.6906563827415517,261.1330976486206
0.6906562649128526,261.1516344547272
0.6906564537250448,261.1691837310791
0.690656335907452,261.18758368492126
0.6906565247486982,261.2050211429596
0.6906564069422071,261.22329235076904
0.6906565958125048,261.24062991142273
0.6906564780171105,261.2584795951843
0.6906566669164569,261.2757873535156
0.6906565491321541,261.2935149669647
0.6906567380605457,261.3106870651245
0.6906566202873301,261.3288550376892
0.690656809244764,261.3463935852051
0.690656691482631,261.36423110961914
0.6906568804691042,261.3814375400543
0.6906567627180488,261.3990695476532
0.690656951733558,261.41623163223267
0.6906568339935749,261.4338643550873
0.6906570230381178,261.4514129161835
0.6906569053092028,261.4702367782593
0.6906570943827754,261.4882478713989
0.6906569766649235,261.5065016746521
0.6906571657675233,261.52365827560425
0.6906570480607299,261.5414135456085
0.690657237192354,261.55874395370483
0.6906571194966143,261.5768494606018
0.6906573086572592,261.594379901886
0.6906571909725678,261.6132822036743
0.6906573801622313,261.63096284866333
0.6906572624885838,261.64885687828064
0.690657451707262,261.66625022888184
0.6906573340446541,261.68392038345337
0.6906575232923443,261.70143246650696
0.6906574056407708,261.72006845474243
0.6906575949174696,261.7378625869751
0.6906574772769257,261.75649547576904
0.6906576665826311,261.77426409721375
0.6906575489531118,261.79300713539124
0.6906577382878197,261.81093859672546
0.6906576206693209,261.82992148399353
0.6906578100330285,261.8477816581726
0.6906576924255452,261.8660798072815
0.6906578818182496,261.88398003578186
0.6906577642217768,261.9022636413574
0.690657953643475,261.9197528362274
0.6906578360580083,261.93827652931213
0.6906580255086974,261.956157207489
0.6906579079342315,261.9750723838806
0.6906580974139079,261.9929642677307
0.6906579798504388,262.0112497806549
0.6906581693591002,262.0287392139435
0.6906580518066225,262.0467908382416
0.6906582413442655,262.06442737579346
0.6906581238027748,262.08321261405945
0.6906583133693962,262.10119128227234
0.6906581958388878,262.1198196411133
0.690658385434485,262.1375529766083
0.6906582679149535,262.1556348800659
0.6906584575395235,262.1733934879303
0.6906583400309646,262.1920840740204
0.6906585296845043,262.20985555648804
0.6906584121869136,262.22831654548645
0.6906586018694195,262.2458622455597
0.6906584843827919,262.26397728919983
0.6906586740942615,262.281457901001
0.690658556618592,262.29984951019287
0.6906587463590225,262.31727290153503
0.6906586288943064,262.33567905426025
0.6906588186636945,262.3535096645355
0.6906587012099275,262.3720474243164
0.6906588910082699,262.38994431495667
0.6906587735654471,262.40842056274414
0.6906589633927412,262.42595863342285
0.6906588459608579,262.44403290748596
0.6906590358171005,262.4615738391876
0.6906589183961519,262.4799602031708
0.69065910828134,262.4979429244995
0.6906589908713212,262.5163154602051
0.6906591807854521,262.53378772735596
0.6906590633863586,262.5518841743469
0.6906592533294288,262.5690755844116
0.6906591359412558,262.58700227737427
0.6906593259132628,262.604474067688
0.6906592085360056,262.62280344963074
0.6906593985369459,262.6407389640808
0.6906592811705996,262.65921664237976
0.6906594712004706,262.67655754089355
0.6906593538450306,262.694228887558
0.6906595439038291,262.711354970932
0.6906594265592909,262.7292265892029
0.6906596166470137,262.74656200408936
0.6906594993133726,262.7643406391144
0.6906596894300171,262.78152537345886
0.6906595721072681,262.7994966506958
0.6906597622528312,262.81702947616577
0.6906596449409695,262.83553171157837
0.6906598351154484,262.8531160354614
0.6906597178144696,262.87098145484924
0.6906599080178607,262.8887240886688
0.6906597907277597,262.9070203304291
0.6906599809600609,262.92420959472656
0.6906598636808333,262.9429380893707
0.6906600539420406,262.96081161499023
0.690659936673682,262.9789044857025
0.6906601269637931,262.99623942375183
0.6906600097062982,263.0143070220947
0.69066020002531,263.0314829349518
0.6906600827786743,263.04935908317566
0.6906602731265837,263.06665873527527
0.6906601558908024,263.0847125053406
0.690660346267607,263.10276985168457
0.6906602290426753,263.12139797210693
0.6906604194483714,263.13890194892883
0.6906603022342851,263.15662145614624
0.6906604926688694,263.1737823486328
0.6906603754656239,263.19149827957153
0.6906605659290941,263.20875883102417
0.6906604487366843,263.22657012939453
0.6906606392290373,263.2438817024231
0.6906605220474583,263.26181054115295
0.690660712568691,263.2795660495758
0.6906605953979386,263.2984399795532
0.6906607859480484,263.3165249824524
0.6906606687881173,263.33511209487915
0.6906608593671009,263.35251903533936
0.690660742217987,263.3708972930908
0.6906609328258412,263.38825583457947
0.6906608156875397,263.40634775161743
0.6906610063242621,263.4244153499603
0.690660889196768,263.44333481788635
0.6906610798623554,263.46098375320435
0.6906609627456644,263.47953510284424
0.6906611534401135,263.49723720550537
0.6906610363342209,263.51613426208496
0.690661227057529,263.5340805053711
0.6906611099624298,263.5527832508087
0.6906613007145942,263.5703902244568
0.690661183630284,263.5883491039276
0.6906613744113014,263.6057593822479
0.6906612573377754,263.6236548423767
0.6906614481476429,263.6414122581482
0.6906613310848965,263.6596977710724
0.6906615219236109,263.6769759654999
0.6906614048716395,263.69467782974243
0.6906615957391984,263.71177983283997
0.6906614786979973,263.72945976257324
0.6906616695943973,263.7465317249298
0.6906615525639616,263.7644364833832
0.6906617434892002,263.7816710472107
0.6906616264695252,263.79931449890137
0.6906618174235987,263.8164277076721
0.6906617004146804,263.834171295166
0.6906618913975862,263.8516855239868
0.6906617743994196,263.8697454929352
0.6906619654111549,263.88699555397034
0.6906618484237352,263.9049904346466
0.690662039464297,263.9222433567047
0.6906619224876195,263.93998980522156
0.6906621135570049,263.9574644565582
0.6906619965910649,263.97594571113586
0.6906621876892707,263.9933466911316
0.6906620707340638,264.01110792160034
0.6906622618610876,264.02826404571533
0.6906621449166088,264.0461428165436
0.6906623360724469,264.06324911117554
0.6906622191386923,264.0810959339142
0.6906624103233419,264.09819507598877
0.6906622934003063,264.1164207458496
0.6906624846137648,264.13410449028015
0.6906623677014434,264.1521751880646
0.690662558943708,264.1695144176483
0.6906624420420961,264.18738293647766
0.6906626333131637,264.2046129703522
0.690662516422257,264.2223148345947
0.6906627077221247,264.2396614551544
0.6906625908419185,264.2574849128723
0.6906627821705826,264.27461767196655
0.6906626653010726,264.29337310791016
0.6906628566585311,264.3115704059601
0.6906627397997122,264.3298361301422
0.6906629311859616,264.34729766845703
0.6906628143378293,264.3654365539551
0.6906630057528671,264.38286805152893
0.6906628889154166,264.40080857276917
0.69066308035924,264.4179062843323
0.6906629635324667,264.435702085495
0.6906631550050718,264.45297026634216
0.6906630381889715,264.4707016944885
0.6906632296903564,264.4877963066101
0.6906631128849241,264.5053803920746
0.6906633044150852,264.52312207221985
0.6906631876203164,264.54189920425415
0.6906633791792512,264.559855222702
0.6906632623951409,264.5781080722809
0.6906634539828467,264.5953598022461
0.6906633372093908,264.61336636543274
0.6906635288258639,264.63071966171265
0.6906634120630574,264.64959144592285
0.6906636037082956,264.66767144203186
0.6906634869561342,264.68647599220276
0.690663678630134,264.70419096946716
0.6906635618886129,264.7227110862732
0.6906637535913716,264.7403886318207
0.6906636368604866,264.7589180469513
0.6906638285920009,264.7768518924713
0.6906637118717468,264.79573106765747
0.690663903632015,264.81398153305054
0.6906637869223873,264.8328197002411
0.6906639787114053,264.850891828537
0.6906638620123997,264.8699007034302
0.690664053830165,264.8877663612366
0.6906639371417767,264.9063904285431
0.6906641289882864,264.92421412467957
0.6906640123105107,264.94285678863525
0.6906642041857615,264.9607722759247
0.6906640875185942,264.97902274131775
0.6906642794225837,264.9968931674957
0.6906641627660196,265.01540422439575
0.6906643546987445,265.03305315971375
0.6906642380527797,265.0511190891266
0.6906644300142376,265.0684304237366
0.6906643133788666,265.0864944458008
0.690664505369054,265.10417318344116
0.6906643887442732,265.1226625442505
0.6906645807631875,265.141065120697
0.6906644641489917,265.1599631309509
0.6906646561966299,265.177832365036
0.6906645395930148,265.19671845436096
0.6906647316693741,265.21492171287537
0.6906646150763347,265.23385787010193
0.6906648071814123,265.25204849243164
0.6906646905989444,265.270836353302
0.6906648827327374,265.28887724876404
0.6906647661608358,265.308030128479
0.690664958323341,265.32628417015076
0.690664841762002,265.34531235694885
0.6906650339532165,265.3634262084961
0.6906649174024354,265.3822810649872
0.6906651096223566,265.40036392211914
0.6906649930821281,265.4186317920685
0.6906651853307529,265.43640327453613
0.6906650688010728,265.4550211429596
0.6906652610783985,265.47284626960754
0.6906651445592626,265.4915864467621
0.690665336865286,265.5094883441925
0.6906652203566892,265.5275089740753
0.6906654126914077,265.5450646877289
0.6906652961933456,265.56366205215454
0.6906654885567562,265.58143043518066
0.6906653720692244,265.59959387779236
0.690665564461324,265.61706829071045
0.6906654479843182,265.63553953170776
0.6906656404051039,265.6533854007721
0.6906655239386188,265.6721444129944
0.690665716388088,265.6900427341461
0.6906655999321192,265.7084105014801
0.6906657924102693,265.7258622646332
0.6906656759648128,265.74401903152466
0.6906658684716401,265.7615170478821
0.6906657520366905,265.7798388004303
0.6906659445721929,265.7973349094391
0.6906658281477464,265.8153483867645
0.6906660207119203,265.8332645893097
0.690665904297972,265.8521726131439
0.6906660968908148,265.8701808452606
0.6906659804873605,265.88915371894836
0.6906661731088697,265.90712785720825
0.6906660567159039,265.9253830909729
0.6906662493660762,265.94300413131714
0.6906661329835952,265.96140003204346
0.690666325662428,265.97909474372864
0.6906662092904271,265.9974856376648
0.6906664019979171,266.01494240760803
0.6906662856363917,266.0436546802521
0.6906664783725361,266.06158232688904
0.690666362021482,266.07989716529846
0.6906665547862784,266.0975413322449
0.6906664384456901,266.1157066822052
0.6906666312391353,266.1339259147644
0.6906665149090089,266.15261816978455
0.6906667077311003,266.17046332359314
0.6906665914114313,266.18904876708984
0.6906667842621654,266.2065179347992
0.6906666679529495,266.2241985797882
0.690666860832324,266.2414982318878
0.6906667445335558,266.2593996524811
0.6906669374415677,266.2770531177521
0.6906668211532434,266.2957444190979
0.6906670140898898,266.3137528896332
0.6906668978120046,266.3326795101166
0.6906670907772824,266.3505187034607
0.6906669745098317,266.36861848831177
0.6906671675037386,266.38641452789307
0.6906670512467181,266.40495133399963
0.6906672442692506,266.4226830005646
0.690667128022656,266.44132566452026
0.6906673210738113,266.45887660980225
0.6906672048376378,266.4770038127899
0.6906673979174133,266.4942388534546
0.6906672816916559,266.51203441619873
0.6906674748000491,266.52914118766785
0.6906673585847035,266.5470073223114
0.6906675517217111,266.56439900398254
0.6906674355167733,266.5828764438629
0.6906676286823925,266.60060381889343
0.6906675124878575,266.61874294281006
0.6906677056820852,266.63612723350525
0.690667589497949,266.65461707115173
0.6906677827207826,266.6722631454468
0.6906676665470401,266.6905834674835
0.6906678597984768,266.70835280418396
0.6906677436351238,266.7264883518219
0.6906679369151606,266.7439811229706
0.6906678207621921,266.7617619037628
0.6906680140708265,266.7790985107422
0.6906678979282386,266.79717469215393
0.690668091265467,266.81454277038574
0.690667975133255,266.83238410949707
0.6906681684990752,266.85026812553406
0.6906680523772348,266.868839263916
0.6906682457716438,266.8863501548767
0.6906681296601703,266.9044373035431
0.6906683230831647,266.9220554828644
0.690668206982054,266.9409832954407
0.6906684004336316,266.959112405777
0.6906682843428782,266.9779951572418
0.6906684778230363,266.995881319046
0.6906683617426363,267.0147342681885
0.6906685552513717,267.03220772743225
0.6906684391813207,267.0504322052002
0.6906686327186307,267.0681462287903
0.6906685166589238,267.08704924583435
0.6906687102248054,267.1052644252777
0.6906685941754388,267.1239025592804
0.6906687877698894,267.1416206359863
0.6906686717308579,267.1604120731354
0.6906688653538746,267.1784553527832
0.6906687493251736,267.19733357429504
0.6906689429767535,267.2151610851288
0.6906688269583793,267.23375415802
0.6906690206385194,267.2515366077423
0.6906689046304674,267.2699944972992
0.6906690983391651,267.28794836997986
0.69066898234143,267.30657720565796
0.6906691760786825,267.3241846561432
0.6906690600912606,267.3423023223877
0.6906692538570647,267.35980582237244
0.6906691378799514,267.37782621383667
0.6906693316743043,267.3954436779022
0.6906692157074952,267.4135024547577
0.6906694095303946,267.4308571815491
0.6906692935738847,267.4492394924164
0.6906694874253274,267.467001914978
0.6906693714791127,267.4853518009186
0.6906695653590957,267.50276613235474
0.6906694494231717,267.52072620391846
0.6906696433316923,267.53801369667053
0.6906695274060541,267.5564126968384
0.6906697213431101,267.5740773677826
0.6906696054277538,267.5927629470825
0.6906697993933414,267.6109836101532
0.6906696834882623,267.6297833919525
0.6906698774823793,267.64744877815247
0.6906697615875727,267.6656424999237
0.690669955610216,267.6831760406494
0.6906698397256775,267.70149421691895
0.6906700337768448,267.71940326690674
0.6906699179025702,267.7380340099335
0.6906701119822579,267.755891084671
0.6906699961182428,267.7746391296387
0.6906701902264486,267.79248905181885
0.690670074372688,267.8105571269989
0.690670268509409,267.82795810699463
0.6906701526658988,267.8462121486664
0.690670346831132,267.86415791511536
0.6906702309978678,267.88280725479126
0.690670425191611,267.90055441856384
0.6906703093685882,267.91917157173157
0.6906705035908374,267.93705010414124
0.6906703877780519,267.9553773403168
0.6906705820288054,267.9731557369232
0.6906704662262522,267.99169063568115
0.6906706605055066,268.0092685222626
0.6906705447131815,268.02734637260437
0.6906707390209346,268.0447828769684
0.6906706232388331,268.06295371055603
0.6906708175750814,268.08069610595703
0.6906707018031989,268.0988280773163
0.69067089616794,268.1162588596344
0.6906707804062726,268.13433051109314
0.6906709747995036,268.15202474594116
0.6906708590480464,268.170533657074
0.6906710534697643,268.18813157081604
0.6906709377285131,268.2064754962921
0.6906711321787151,268.2242600917816
0.6906710164476655,268.2423565387726
0.6906712109263491,268.25989603996277
0.6906710952054964,268.27808141708374
0.6906712897126585,268.29598665237427
0.6906711740019983,268.3141484260559
0.6906713685376364,268.3319251537323
0.6906712528371645,268.3503770828247
0.6906714474012758,268.3679358959198
0.6906713317109874,268.38603711128235
0.6906715263035687,268.4038231372833
0.6906714106234599,268.4225845336914
0.6906716052445085,268.44013833999634
0.6906714895745745,268.4581196308136
0.6906716842240876,268.4754581451416
0.6906715685643243,268.49319767951965
0.6906717632422995,268.51061177253723
0.6906716475927022,268.52838587760925
0.6906718422991364,268.5456063747406
0.6906717266597004,268.56387424468994
0.6906719213945911,268.5812487602234
0.6906718057653124,268.5989637374878
0.6906720005286565,268.6164264678955
0.6906718849095302,268.6351172924042
0.6906720797013252,268.6529755592346
0.6906719640923474,268.67090225219727
0.6906721589125903,268.6880626678467
0.6906720433137565,268.7057068347931
0.6906722381624444,268.7231955528259
0.6906721225737499,268.7413511276245
0.6906723174508801,268.7587239742279
0.690672201872321,268.77667927742004
0.6906723967778908,268.79411721229553
0.6906722812094621,268.81239771842957
0.6906724761434689,268.82968735694885
0.6906723605851666,268.8475706577301
0.6906725555476073,268.86482763290405
0.6906724399994266,268.8825466632843
0.6906726349902985,268.89974546432495
0.6906725194522356,268.91787791252136
0.6906727144715359,268.9352195262909
0.6906725989435862,268.95322155952454
0.690672793991312,268.9705424308777
0.6906726784734707,268.9881808757782
0.6906728735496195,269.00535702705383
0.6906727580418827,269.0229833126068
0.6906729531464516,269.04017210006714
0.6906728376488143,269.0585675239563
0.6906730327818006,269.076087474823
0.690672917294259,269.09400725364685
0.6906731124556601,269.1111989021301
0.6906729969782093,269.129191160202
0.6906731921680223,269.1470968723297
0.690673076700658,269.16575622558594
0.6906732719188797,269.1838548183441
0.6906731564615981,269.20238161087036
0.6906733517082263,269.22000432014465
0.6906732362610221,269.2387886047363
0.6906734315360537,269.256516456604
0.6906733160989235,269.27494072914124
0.6906735114023556,269.2928822040558
0.6906733959752944,269.3114745616913
0.6906735913071248,269.3294463157654
0.6906734758901284,269.3478190898895
0.6906736712503533,269.365731716156
0.6906735558434173,269.38431191444397
0.6906737512320353,269.4021565914154
0.6906736358351547,269.42053151130676
0.6906738312521626,269.4381992816925
0.6906737158653339,269.4569134712219
0.6906739113107284,269.47468757629395
0.690673795933947,269.49368691444397
0.6906739914077256,269.5120406150818
0.6906738760409867,269.5307991504669
0.690674071543147,269.54869771003723
0.6906739561864468,269.56741857528687
0.6906741517169854,269.58536028862
0.6906740363703193,269.60409235954285
0.6906742319292337,269.6220953464508
0.6906741165925976,269.64073157310486
0.6906743121798851,269.65897154808044
0.6906741968532742,269.6778790950775
0.6906743924689323,269.6955144405365
0.6906742771523422,269.71347212791443
0.690674472796368,269.73126339912415
0.6906743574897944,269.7499129772186
0.6906745531621852,269.7676417827606
0.6906744378656239,269.78581166267395
0.6906746335663765,269.80329871177673
0.6906745182798232,269.8222119808197
0.6906747140089352,269.84039974212646
0.6906745987323855,269.8592836856842
0.6906747944898542,269.87755489349365
0.6906746792233033,269.8964204788208
0.690674875009126,269.9143614768982
0.6906747597525701,269.93340945243835
0.690674955566744,269.9512622356415
0.6906748403201788,269.96999979019165
0.6906750361627005,269.98799991607666
0.6906749209261214,270.0068738460541
0.690675116796989,270.02506709098816
0.6906750015703916,270.04377460479736
0.6906751974696023,270.0615658760071
0.6906750822529819,270.0800197124481
0.6906752781805328,270.0977165699005
0.6906751629738858,270.11610865592957
0.6906753589297738,270.133962392807
0.6906752437330957,270.1528832912445
0.6906754397173186,270.17069816589355
0.6906753245306047,270.1894750595093
0.6906755205431593,270.20763063430786
0.6906754053664054,270.2266948223114
0.6906756014072895,270.2450604438782
0.6906754862404911,270.2639915943146
0.6906756823097017,270.2820360660553
0.690675567152855,270.30094385147095
0.6906757632503892,270.3190989494324
0.6906756481034891,270.3380391597748
0.6906758442293445,270.35600090026855
0.6906757290923872,270.3747010231018
0.6906759252465607,270.39294147491455
0.6906758101195418,270.4117453098297
0.6906760063020307,270.4298586845398
0.6906758911849459,270.44852900505066
0.6906760873957477,270.4659605026245
0.6906759722885926,270.4840404987335
0.6906761685277047,270.5014567375183
0.6906760534304744,270.51953125
0.690676249697894,270.53685426712036
0.690676134610585,270.55465936660767
0.6906763309063091,270.57203578948975
0.6906762158289169,270.59009647369385
0.6906764121529427,270.6074197292328
0.6906762970854629,270.6251583099365
0.690676493437788,270.6423568725586
0.6906763783802161,270.6602113246918
0.6906765747608378,270.6777002811432
0.6906764597131695,270.6963851451874
0.6906766561220848,270.7138831615448
0.6906765410843162,270.73181796073914
0.6906767375215227,270.74938893318176
0.690676622493649,270.7678875923157
0.6906768189591437,270.78548073768616
0.6906767039411607,270.80348205566406
0.6906769004349413,270.82084131240845
0.6906767854268446,270.83900237083435
0.6906769819489075,270.8567416667938
0.6906768669506937,270.87490606307983
0.6906770635010366,270.89209485054016
0.6906769485127001,270.9098641872406
0.6906771450913215,270.9272813796997
0.6906770301128582,270.94547629356384
0.6906772267197537,270.9628121852875
0.6906771117511601,270.9808268547058
0.6906773083863276,270.998099565506
0.6906771934275987,271.01602482795715
0.6906773900910357,271.03352785110474
0.6906772751421673,271.0512981414795
0.6906774718338708,271.0684645175934
0.6906773568948589,271.0863039493561
0.6906775536148263,271.1035294532776
0.6906774386856662,271.1212763786316
0.690677635433895,271.1385586261749
0.6906775205145824,271.15631198883057
0.6906777172910697,271.17359018325806
0.6906776023816009,271.1916320323944
0.690677799186344,271.20923805236816
0.6906776842867136,271.2271959781647
0.69067788111971,271.24478578567505
0.6906777662299148,271.2628719806671
0.6906779630911613,271.280513048172
0.690677848211197,271.29846358299255
0.690678045100691,271.3157591819763
0.6906779302305525,271.33401370048523
0.6906781271482916,271.35151195526123
0.6906780122879753,271.3701431751251
0.6906782092339571,271.3874497413635
0.6906780943834578,271.4053156375885
0.6906782913576791,271.4228734970093
0.6906781765169937,271.44138050079346
0.6906783735194516,271.4592854976654
0.6906782586885752,271.4774820804596
0.6906784557192672,271.49481892585754
0.6906783408981959,271.51256275177
0.6906785379571195,271.5297210216522
0.6906784231458484,271.548246383667
0.6906786202330008,271.56598377227783
0.6906785054315262,271.5846269130707
0.6906787025469047,271.60226106643677
0.6906785877552222,271.620436668396
0.6906787848988238,271.63794326782227
0.6906786701169287,271.65624737739563
0.6906788672887516,271.67394948005676
0.6906787525166399,271.6925232410431
0.6906789497166808,271.7107753753662
0.6906788349543481,271.72970366477966
0.6906790321826043,271.74718976020813
0.6906789174300464,271.76568841934204
0.6906791146865157,271.7834475040436
0.6906789999437281,271.8015444278717
0.6906791972284069,271.8189253807068
0.6906790824953862,271.8370440006256
0.6906792798082724,271.85469579696655
0.6906791650850136,271.8732316493988
0.6906793624261047,271.89113879203796
0.6906792477126036,271.9099063873291
0.6906794450818965,271.92761182785034
0.6906793303781489,271.9461398124695
0.690679527775641,271.9639596939087
0.690679413081643,271.98244857788086
0.6906796105073316,272.00018548965454
0.6906794958230784,272.01848006248474
0.6906796932769613,272.03589725494385
0.6906795786024487,272.0541751384735
0.6906797760845225,272.0720217227936
0.6906796614197466,272.09055519104004
0.6906798589300089,272.10826683044434
0.6906797442749653,272.1270990371704
0.6906799418134137,272.1448473930359
0.6906798271680984,272.16324257850647
0.6906800247347296,272.1809186935425
0.6906799100991375,272.1995029449463
0.6906801076939497,272.2172865867615
0.6906799930680775,272.23594093322754
0.6906801906910675,272.2535536289215
0.6906800760749106,272.2718505859375
0.6906802737260751,272.2900354862213
0.6906801591196292,272.30897092819214
0.6906803567989671,272.3268129825592
0.6906802422022279,272.345689535141
0.6906804399097354,272.36344623565674
0.6906803253226984,272.38160943984985
0.6906805230583729,272.3991138935089
0.6906804084810347,272.41752648353577
0.690680606244874,272.43513560295105
0.6906804916772299,272.4533603191376
0.6906806894692304,272.4709429740906
0.6906805749112761,272.48920249938965
0.6906807727314362,272.5068118572235
0.6906806581831676,272.5251564979553
0.6906808560314844,272.54319167137146
0.6906807414928968,272.5616822242737
0.6906809393693671,272.57906103134155
0.6906808248404568,272.5971927642822
0.6906810227450788,272.61458563804626
0.6906809082258415,272.6325876712799
0.6906811061586114,272.6502137184143
0.6906809916490426,272.6684670448303
0.6906811896099591,272.6859166622162
0.6906810751100546,272.70388436317444
0.6906812730991143,272.7212483882904
0.6906811586088699,272.7397871017456
0.6906813566260701,272.7576904296875
0.6906812421454819,272.77607893943787
0.69068144019082,272.7937159538269
0.6906813257198834,272.8117332458496
0.6906815237933569,272.8292191028595
0.690681409332068,272.8474214076996
0.6906816074336738,272.86489725112915
0.6906814929820283,272.8827712535858
0.6906816911117643,272.9000527858734
0.6906815766697577,272.91797614097595
0.6906817748276212,272.935359954834
0.6906816603952496,272.9533791542053
0.6906818585812374,272.970965385437
0.6906817441584965,272.9893367290497
0.6906819423726068,273.00670981407166
0.6906818279594923,273.0245146751404
0.6906820262017217,273.04185366630554
0.6906819117982297,273.0603663921356
0.6906821100685757,273.07781052589417
0.6906819956747016,273.09555864334106
0.6906821939731618,273.11272644996643
0.6906820795889014,273.1304111480713
0.6906822779154733,273.14763355255127
0.6906821635408227,273.1654095649719
0.6906823618955034,273.1826214790344
0.6906822475304579,273.2005605697632
0.6906824459132445,273.2177662849426
0.6906823315578007,273.23597145080566
0.690682529968691,273.25339102745056
0.690682415622844,273.2713084220886
0.6906826140618353,273.2889552116394
0.690682499725581,273.3071858882904
0.6906826981926705,273.3248920440674
0.690682583866005,273.3430268764496
0.6906827823611899,273.36031913757324
0.6906826680441092,273.3782889842987
0.6906828665673871,273.3955817222595
0.6906827522598862,273.41417479515076
0.6906829508112546,273.4321744441986
0.6906828365133297,273.4510118961334
0.6906830350927863,273.4686894416809
0.6906829208044332,273.48707032203674
0.6906831194119745,273.5046820640564
0.6906830051331894,273.52304196357727
0.690683203768813,273.54093170166016
0.6906830894995915,273.55966353416443
0.6906832881632949,273.57709980010986
0.6906831739036324,273.59479689598083
0.690683372595413,273.6119828224182
0.690683258345306,273.63026428222656
0.6906834570651612,273.64784812927246
0.6906833428246046,273.6661694049835
0.6906835415725323,273.68337202072144
0.6906834273415223,273.7010426521301
0.6906836261175189,273.7180745601654
0.6906835118960519,273.73572063446045
0.6906837107001152,273.7529487609863
0.6906835964881867,273.7711696624756
0.6906837953203141,273.7887878417969
0.6906836811179198,273.80683851242065
0.6906838799781087,273.8240203857422
0.6906837657852443,273.84171199798584
0.6906839646734919,273.85897183418274
0.6906838504901534,273.87687611579895
0.6906840494064574,273.8940978050232
0.6906839352326408,273.91180539131165
0.6906841341769979,273.92901062965393
0.6906840200126986,273.9467854499817
0.6906842189851073,273.96423864364624
0.6906841048303214,273.98214626312256
0.6906843038307784,273.99930334091187
0.6906841896855017,274.0172121524811
0.6906843887140044,274.0343780517578
0.6906842745782328,274.0521607398987
0.6906844736347788,274.0694377422333
0.6906843595085076,274.0873031616211
0.690684558593094,274.10460686683655
0.6906844444763202,274.1224458217621
0.6906846435889441,274.1395981311798
0.6906845294816626,274.15735387802124
0.6906847286223223,274.1746356487274
0.6906846145245291,274.19256377220154
0.6906848136932218,274.21009612083435
0.6906846996049129,274.22809863090515
0.6906848988016351,274.24560952186584
0.690684784722806,274.26344442367554
0.6906849839475558,274.280611038208
0.6906848698782031,274.2987234592438
0.690685069130978,274.315979719162
0.6906849550710968,274.3342719078064
0.6906851543518937,274.35199189186096
0.6906850403014805,274.3698637485504
0.6906852396102972,274.3870680332184
0.6906851255693468,274.4046938419342
0.6906853249061806,274.4219298362732
0.6906852108746905,274.4397683143616
0.6906854102395384,274.4571268558502
0.6906852962175031,274.4752745628357
0.6906854956103631,274.49251556396484
0.6906853815977787,274.5102047920227
0.690685581018648,274.5272808074951
0.6906854670155106,274.54496216773987
0.6906856664643863,274.5621452331543
0.690685552470692,274.57981753349304
0.6906857519475719,274.5969820022583
0.6906856379633157,274.61552143096924
0.6906858374681973,274.6328465938568
0.6906857234933758,274.650536775589
0.6906859230262562,274.66774702072144
0.6906858090608649,274.6855607032776
0.6906860086217415,274.7026934623718
0.6906858946657765,274.72026801109314
0.6906860942546471,274.7374234199524
0.6906859803081041,274.7550849914551
0.6906861799249657,274.77227115631104
0.6906860659878407,274.790486574173
0.6906862656326906,274.80831241607666
0.6906861517049794,274.82647037506104
0.6906863513778156,274.84361815452576
0.6906862374595137,274.8615093231201
0.6906864371603334,274.8788197040558
0.6906863232514375,274.8966040611267
0.6906865229802374,274.9138367176056
0.690686409080743,274.9315176010132
0.6906866088375214,274.9486491680145
0.6906864949474243,274.9664978981018
0.690686694732178,274.9838635921478
0.6906865808514739,275.00176906585693
0.6906867806642008,275.0191824436188
0.690686666792886,275.03718066215515
0.6906868666335833,275.0543670654297
0.6906867527716535,275.07210636138916
0.6906869526403183,275.08937311172485
0.6906868387877696,275.1069712638855
0.6906870386843995,275.1240909099579
0.6906869248412273,275.1417815685272
0.6906871247658204,275.15903973579407
0.6906870109320208,275.17712569236755
0.6906872108845742,275.1946060657501
0.6906870970601428,275.213401556015
0.6906872970406533,275.23150420188904
0.6906871832255865,275.2506012916565
0.6906873832340524,275.2685408592224
0.6906872694283458,275.28757977485657
0.6906874694647636,275.30565881729126
0.6906873556684133,275.32445907592773
0.6906875557327808,275.3423261642456
0.690687441945783,275.3612279891968
0.690687642038098,275.3792202472687
0.6906875282604478,275.39772486686707
0.6906877283807071,275.41535353660583
0.6906876146124008,275.43357586860657
0.6906878147606024,275.45111560821533
0.6906877010016361,275.46941447257996
0.6906879011777771,275.48670196533203
0.6906877874281463,275.5046434402466
0.6906879876322244,275.52203249931335
0.6906878738919253,275.5398449897766
0.6906880741239375,275.55746579170227
0.690687960392966,275.57561135292053
0.6906881606529102,275.5930907726288
0.6906880469312617,275.61133670806885
0.6906882472191351,275.6286334991455
0.6906881335068062,275.64701557159424
0.6906883338226061,275.66451835632324
0.6906882201195925,275.6828188896179
0.6906884204633167,275.7005064487457
0.6906883067696141,275.7183265686035
0.6906885071412597,275.73542737960815
0.6906883934568644,275.7531855106354
0.6906885938564291,275.7706604003906
0.6906884801813364,275.7885925769806
0.6906886806088173,275.8057858943939
0.6906885669430236,275.82429575920105
0.6906887673984186,275.8418414592743
0.69068865374192,275.85952377319336
0.6906888542252259,275.87676668167114
0.6906887405780177,275.89513516426086
0.6906889410892328,275.91236639022827
0.6906888274513113,275.93017768859863
0.6906890279904323,275.94743275642395
0.6906889143617935,275.96542620658875
0.6906891149288181,275.9826889038086
0.6906890013094577,276.0008578300476
0.6906892019043834,276.0180666446686
0.6906890882942973,276.0358741283417
0.6906892889171218,276.05314803123474
0.690689175316306,276.07088685035706
0.6906893759670263,276.08814549446106
0.6906892623754769,276.1059091091156
0.6906894630540907,276.12301778793335
0.6906893494718033,276.14070439338684
0.690689550178308,276.15800046920776
0.6906894366052789,276.17569231987
0.6906896373396719,276.1929214000702
0.6906895237758967,276.21076822280884
0.6906897245381755,276.22787857055664
0.6906896109836502,276.2455108165741
0.6906898117738123,276.26301097869873
0.6906896982285332,276.2812535762787
0.6906898990465759,276.2991964817047
0.6906897855105383,276.3179552555084
0.6906899863564592,276.33586597442627
0.69068987282966,276.3540847301483
0.6906900737034561,276.3718659877777
0.6906899601858905,276.3906090259552
0.6906901610875598,276.4086811542511
0.6906900475792236,276.4275348186493
0.6906902485087639,276.4455301761627
0.6906901350096532,276.4637746810913
0.6906903359670613,276.4810264110565
0.6906902224771724,276.49882459640503
0.690690423462446,276.51603865623474
0.6906903099817745,276.5337131023407
0.690690510994911,276.5509443283081
0.6906903975234528,276.56863808631897
0.6906905985644498,276.5858676433563
0.6906904851022011,276.60362005233765
0.6906906861710557,276.6208369731903
0.6906905727180128,276.6388773918152
0.6906907738147224,276.6565546989441
0.6906906603708808,276.67509841918945
0.6906908614954433,276.69257164001465
0.690690748060799,276.7104525566101
0.6906909492132121,276.7276563644409
0.6906908357877608,276.7455644607544
0.6906910369680208,276.76285195350647
0.6906909235517592,276.78074645996094
0.6906911247598649,276.7980453968048
0.6906910113527881,276.8157820701599
0.6906912125887364,276.8333466053009
0.6906910991908406,276.8520965576172
0.6906913004546291,276.86971497535706
0.6906911870659106,276.887766122818
0.6906913883575364,276.9051342010498
0.690691274977991,276.92285990715027
0.6906914762974518,276.940092086792
0.6906913629270758,276.9579827785492
0.6906915642743692,276.9753279685974
0.6906914509131578,276.9930853843689
0.6906916522882816,277.01037764549255
0.6906915389362308,277.02821135520935
0.6906917403391819,277.0456793308258
0.6906916269962883,277.06379556655884
0.6906918284270642,277.08102917671204
0.6906917150933239,277.0988073348999
0.6906919165519222,277.1159543991089
0.6906918032273305,277.1337766647339
0.6906920047137486,277.1510212421417
0.690691891398302,277.1689603328705
0.6906920929125379,277.1860680580139
0.6906919796062317,277.20364236831665
0.6906921811482823,277.2208354473114
0.6906920678511131,277.2393696308136
0.6906922694209762,277.2572705745697
0.6906921561329394,277.2761240005493
0.6906923577306125,277.2939188480377
0.690692244451705,277.31192231178284
0.6906924460771852,277.3291828632355
0.6906923328074022,277.3469352722168
0.6906925344606872,277.3647940158844
0.690692421200025,277.383367061615
0.6906926228811122,277.4012339115143
0.6906925096295669,277.41981530189514
0.6906927113384541,277.4376859664917
0.6906925980960212,277.4565486907959
0.6906927998327057,277.4742798805237
0.6906926865993819,277.49295687675476
0.6906928883638612,277.5108618736267
0.690692775139642,277.52955436706543
0.6906929769319136,277.5474052429199
0.6906928637167947,277.56615233421326
0.6906930655368562,277.5837252140045
0.690692952330834,277.6024811267853
0.6906931541786828,277.62069368362427
0.6906930409817534,277.63963985443115
0.6906932428573869,277.6576843261719
0.6906931296695461,277.6763725280762
0.6906933315729616,277.6940472126007
0.6906932183942057,277.7122976779938
0.6906934203254014,277.7301526069641
0.6906933071557261,277.74886655807495
0.6906935091146986,277.7665581703186
0.6906933959541,277.78520488739014
0.6906935979408475,277.8030745983124
0.6906934847893217,277.8218276500702
0.6906936868038411,277.8395893573761
0.6906935736613841,277.85842752456665
0.6906937757036733,277.87675762176514
0.6906936625702811,277.8955285549164
0.6906938646403376,277.91320061683655
0.6906937515160059,277.9313325881958
0.6906939536138271,277.9490373134613
0.6906938404985523,277.9673340320587
0.6906940426241356,277.98497676849365
0.6906939295179135,278.00321912765503
0.6906941316712568,278.02122139930725
0.6906940185740834,278.03969526290894
0.690694220755184,278.05751395225525
0.6906941076670554,278.0762150287628
0.6906943098759107,278.0941092967987
0.6906941967968228,278.112366437912
0.6906943990334304,278.1300985813141
0.6906942859633792,278.14863657951355
0.6906944882277368,278.16650199890137
0.6906943751667183,278.18486070632935
0.6906945774588232,278.2026116847992
0.6906944644068336,278.22081112861633
0.6906946667266834,278.23837995529175
0.6906945536837186,278.2565448284149
0.6906947560313105,278.2740361690521
0.6906946429973669,278.2929232120514
0.6906948453726985,278.31102228164673
0.6906947323477715,278.32939171791077
0.6906949347508411,278.3469831943512
0.6906948217349269,278.3652865886688
0.6906950241657308,278.3828430175781
0.6906949111588259,278.4010169506073
0.6906951136173626,278.4185128211975
0.6906950006194624,278.4370849132538
0.6906952031057288,278.4550840854645
0.6906950901168298,278.4735109806061
0.6906952926308234,278.4910354614258
0.6906951796509216,278.5092558860779
0.6906953821926403,278.5266304016113
0.6906952692217314,278.5444304943085
0.6906954717911727,278.5619306564331
0.6906953588292531,278.5799722671509
0.6906955614264141,278.59749698638916
0.6906954484734797,278.615522146225
0.6906956510983584,278.6328089237213
0.690695538154405,278.6507830619812
0.6906957408069987,278.6680054664612
0.6906956278720224,278.68580436706543
0.6906958305523292,278.7029540538788
0.6906957176263261,278.72077655792236
0.6906959203343426,278.73789525032043
0.6906958074173091,278.7556703090668
0.6906960101530333,278.7729170322418
0.690695897244965,278.79061627388
0.6906961000083942,278.8078374862671
0.6906959871092876,278.8256812095642
0.6906961899004196,278.84286856651306
0.69069607701027,278.86063957214355
0.6906962798291023,278.87801790237427
0.6906961669479068,278.89624667167664
0.6906963697944366,278.9140086174011
0.6906962569221904,278.9319791793823
0.6906964597964153,278.9493234157562
0.6906963469331147,278.96711897850037
0.690696549835033,278.98436427116394
0.6906964369806741,279.0020637512207
0.6906966399102823,279.0191752910614
0.6906965270648612,279.0371162891388
0.6906967300221574,279.0544812679291
0.69069661718567,279.072936296463
0.6906968201706514,279.0906503200531
0.690696707343094,279.10881876945496
0.6906969103557588,279.1260507106781
0.690696797537127,279.14378666877747
0.6906970005774721,279.16102361679077
0.6906968877677624,279.17869758605957
0.6906970908357855,279.19586205482483
0.690696978034994,279.2134852409363
0.6906971811306925,279.2305738925934
0.6906970683388153,279.2484312057495
0.6906972714621868,279.2656714916229
0.6906971586792195,279.2833676338196
0.6906973618302616,279.3006954193115
0.6906972490562007,279.3188738822937
0.6906974522349113,279.336177110672
0.6906973394697523,279.354008436203
0.6906975426761288,279.37118315696716
0.6906974299198685,279.38883447647095
0.690697633153908,279.40600538253784
0.6906975204065424,279.4236671924591
0.6906977236682428,279.44084453582764
0.6906976109297672,279.45923495292664
0.690697814219126,279.47715759277344
0.6906977014895372,279.4950988292694
0.690697904806552,279.5129451751709
0.6906977920858459,279.5314612388611
0.6906979954305142,279.5491359233856
0.6906978827186867,279.5670690536499
0.6906980860910064,279.58427715301514
0.6906979733880535,279.6022710800171
0.6906981767880215,279.6201243400574
0.6906980640939399,279.63894391059875
0.6906982675215536,279.6569447517395
0.690698154836339,279.67533564567566
0.6906983582915968,279.6933569908142
0.6906982456152453,279.71199893951416
0.6906984490981443,279.72978043556213
0.6906983364306518,279.74854612350464
0.6906985399411897,279.7667212486267
0.6906984272825523,279.78559255599976
0.6906986308207262,279.8036906719208
0.6906985181709409,279.82232117652893
0.6906987217367487,279.84016609191895
0.6906986090958103,279.85854840278625
0.6906988126892499,279.8763966560364
0.6906987000571551,279.8951313495636
0.6906989036782237,279.9129626750946
0.6906987910549686,279.9318416118622
0.6906989947036636,279.9498131275177
0.6906988820892442,279.9683883190155
0.6906990857655635,279.986451625824
0.6906989731599759,280.0103621482849
0.6906991768639169,280.02791595458984
0.6906990642671569,280.0460693836212
0.6906992679987174,280.0637700557709
0.6906991554107818,280.0820918083191
0.6906993591699586,280.09953355789185
0.690699246590843,280.11753249168396
0.6906994503776347,280.1348910331726
0.6906993378073354,280.15314626693726
0.6906995416217389,280.170565366745
0.690699429060252,280.1887698173523
0.6906996329022652,280.20660305023193
0.6906995203495863,280.2256100177765
0.6906997242192066,280.24380803108215
0.6906996116753323,280.26258754730225
0.6906998155725572,280.2809684276581
0.690699703037484,280.29987120628357
0.6906999069623112,280.31805896759033
0.6906997944360342,280.3368875980377
0.6906999983884611,280.35498785972595
0.6906998858709775,280.37352681159973
0.6907000898510021,280.39082980155945
0.6906999773423069,280.40862226486206
0.6907001813499263,280.42576575279236
0.6907000688500166,280.4434778690338
0.6907002728852287,280.4608073234558
0.6907001603941001,280.479044675827
0.6907003644569021,280.4964437484741
0.6907002519745511,280.5144374370575
0.6907004560649406,280.53200006484985
0.690700343591363,280.5498788356781
0.6907005477093381,280.56705594062805
0.6907004352445297,280.5849196910858
0.6907006393900879,280.60208010673523
0.6907005269340454,280.6200683116913
0.6907007311071837,280.6373007297516
0.690700618659903,280.6550061702728
0.6907008228606193,280.67216444015503
0.6907007104220966,280.6900591850281
0.6907009146503885,280.70770478248596
0.6907008022206198,280.7261071205139
0.6907010064764851,280.74382424354553
0.6907008940554665,280.7618978023529
0.6907010983389025,280.7792193889618
0.6907009859266301,280.7972950935364
0.6907011902376344,280.8147072792053
0.690701077834105,280.83237981796265
0.6907012821726756,280.84964752197266
0.690701169777884,280.8674921989441
0.6907013741440179,280.884886264801
0.6907012617579613,280.9030957221985
0.6907014661516565,280.92038893699646
0.6907013537743311,280.93821573257446
0.6907015581955845,280.95630526542664
0.690701445826986,280.97519040107727
0.6907016502757961,280.9930143356323
0.6907015379159206,281.0110647678375
0.6907017423922845,281.0283281803131
0.6907016300411283,281.0477933883667
0.6907018345450435,281.06518936157227
0.6907017222026026,281.0832722187042
0.690701926734067,281.10098481178284
0.690701814400338,281.1187756061554
0.690702018959349,281.13597559928894
0.6907019066343273,281.1536955833435
0.6907021112208828,281.17092204093933
0.6907019989045652,281.1890513896942
0.6907022035186624,281.20633006095886
0.6907020912110449,281.22447180747986
0.6907022958526816,281.2418234348297
0.6907021835537598,281.25971031188965
0.6907023882229335,281.2772376537323
0.6907022759327047,281.2949335575104
0.6907024806294125,281.3123459815979
0.6907023683478721,281.33071756362915
0.6907025730721128,281.3481936454773
0.6907024607992567,281.36624789237976
0.6907026655510268,281.38377046585083
0.6907025532868516,281.4017617702484
0.6907027580661498,281.41912317276
0.6907026458106513,281.43694972991943
0.6907028506174739,281.4542815685272
0.6907027383706486,281.47214365005493
0.6907029432049945,281.48974609375
0.6907028309668383,281.5083050727844
0.6907030358287041,281.52604246139526
0.6907029235992133,281.54396176338196
0.6907031284885972,281.561176776886
0.6907030162677676,281.5792908668518
0.6907032211846673,281.5967652797699
0.6907031089724954,281.6147036552429
0.6907033139169079,281.6319227218628
0.6907032017133904,281.64956998825073
0.6907034066853133,281.6668837070465
0.690703294490446,281.6849355697632
0.6907034994898772,281.7021515369415
0.6907033873036559,281.7200119495392
0.6907035923305931,281.73718905448914
0.6907034801530139,281.75491094589233
0.6907036852074551,281.7724950313568
0.6907035730385144,281.79122829437256
0.6907037781204562,281.80918622016907
0.6907036659601508,281.82776856422424
0.6907038710695913,281.8451499938965
0.6907037589179166,281.8629746437073
0.6907039640548537,281.8804876804352
0.6907038519118059,281.89881014823914
0.6907040570762368,281.9167649745941
0.6907039449418124,281.93550515174866
0.6907041501337352,281.9533066749573
0.69070403800793,281.9716212749481
0.690704243227342,281.9897532463074
0.6907041311101525,282.0082232952118
0.6907043363570514,282.02583265304565
0.6907042242484734,282.0443785190582
0.690704429522857,282.063889503479
0.6907043174228872,282.09384059906006
0.6907045227247524,282.1118326187134
0.6907044106333871,282.1305742263794
0.6907046159627319,282.1480348110199
0.6907045038799666,282.16638684272766
0.690704709236789,282.18388843536377
0.6907045971626204,282.20238995552063
0.6907048025469179,282.2203631401062
0.6907046904813416,282.2390966415405
0.6907048958931116,282.2571382522583
0.6907047838361245,282.276175737381
0.6907049892753646,282.2944338321686
0.6907048772269626,282.31351256370544
0.6907050826936704,282.3311893939972
0.69070497065385,282.3502244949341
0.6907051761480233,282.3681015968323
0.6907050641167799,282.3868553638458
0.6907052696384164,282.40477204322815
0.6907051576157471,282.42355489730835
0.6907053631648441,282.4412131309509
0.6907052511507447,282.4598491191864
0.6907054567273001,282.47771310806274
0.6907053447217667,282.4965479373932
0.6907055503257782,282.51451420783997
0.6907054383288067,282.5335419178009
0.690705643960272,282.55128383636475
0.690705531971859,282.56998586654663
0.6907057376307755,282.58786249160767
0.6907056256509172,282.6067724227905
0.6907058313372825,282.6249327659607
0.690705719365975,282.6436653137207
0.6907059250797869,282.6613459587097
0.6907058131170267,282.6799783706665
0.6907060188582826,282.6978576183319
0.6907059069040659,282.7163290977478
0.6907061126727635,282.73384308815
0.6907060007270861,282.7522463798523
0.6907062065232232,282.7698230743408
0.6907060945860815,282.78833508491516
0.6907063004096557,282.8060405254364
0.6907061884810461,282.8246786594391
0.6907063943320548,282.84254002571106
0.6907062824119732,282.8613381385803
0.6907064882904144,282.8791592121124
0.6907063763788573,282.89763283729553
0.6907065822847284,282.91512846946716
0.6907064703816918,282.93398332595825
0.6907066763149907,282.95165610313416
0.6907065644204712,282.9700605869293
0.6907067703811948,282.98759603500366
0.6907066584951881,283.00619292259216
0.6907068644833351,283.02430987358093
0.6907067526058375,283.0427596569061
0.690706958621405,283.06028294563293
0.690706846752413,283.07862544059753
0.6907070527953986,283.09617376327515
0.690706940934908,283.1147847175598
0.6907071470053097,283.13256096839905
0.6907070351533172,283.1510360240936
0.6907072412511323,283.16857290267944
0.690707129407634,283.1868851184845
0.6907073355328601,283.20407700538635
0.6907072236978521,283.22226190567017
0.6907074298504872,283.239572763443
0.6907073180239657,283.25779247283936
0.6907075242040072,283.27494740486145
0.6907074123859686,283.29297637939453
0.6907076185934142,283.3102955818176
0.6907075067838547,283.3286020755768
0.6907077130187017,283.3463292121887
0.6907076012176174,283.3650176525116
0.6907078074798644,283.3824803829193
0.6907076956872518,283.4005916118622
0.6907079019768957,283.4186975955963
0.6907077901927503,283.43773913383484
0.6907079965097891,283.45582389831543
0.6907078847341078,283.47476601600647
0.6907080910785388,283.49273896217346
0.6907079793113179,283.5114710330963
0.690708185683139,283.5294988155365
0.6907080739243747,283.5487620830536
0.6907082803235833,283.5667231082916
0.6907081685732717,283.5850224494934
0.6907083749998658,283.6023573875427
0.6907082632580029,283.62044882774353
0.6907084697119801,283.63794565200806
0.6907083579785628,283.6562695503235
0.6907085644599205,283.6736943721771
0.6907084527349444,283.69183230400085
0.6907086592436806,283.7090051174164
0.6907085475271422,283.72695779800415
0.6907087540632545,283.744176864624
0.6907086423551497,283.7624042034149
0.6907088489186356,283.77955746650696
0.6907087372189614,283.7977979183197
0.6907089438098186,283.81516218185425
0.6907088321185709,283.8331732749939
0.6907090387367971,283.85034012794495
0.690708927053972,283.8683805465698
0.6907091336995649,283.88568925857544
0.6907090220251588,283.90361762046814
0.6907092286981159,283.9208068847656
0.6907091170321251,283.93907594680786
0.690709323732444,283.9568703174591
0.6907092120748646,283.97522616386414
0.690709418802544,283.99261808395386
0.6907093071533715,284.0105493068695
0.6907095139084083,284.02805852890015
0.6907094022676405,284.0469970703125
0.6907096090500318,284.06492352485657
0.6907094974176641,284.0837848186493
0.6907097042274083,284.1016664505005
0.6907095926034376,284.1201157569885
0.6907097994405318,284.1374762058258
0.6907096878249535,284.155681848526
0.6907098946893959,284.17339181900024
0.6907097830822069,284.1923089027405
0.6907099899739948,284.2103383541107
0.6907098783751914,284.2290277481079
0.6907100852943227,284.24675035476685
0.6907099737039004,284.2654514312744
0.6907101806503734,284.28305745124817
0.6907100690683288,284.30188369750977
0.6907102760421402,284.31971883773804
0.6907101644684699,284.3387019634247
0.6907103714696179,284.3566904067993
0.6907102599043178,284.37554025650024
0.6907104669327999,284.3932030200958
0.6907103553758669,284.41148805618286
0.6907105624316807,284.4288868904114
0.6907104508831101,284.44715118408203
0.6907106579662539,284.46477365493774
0.6907105464260425,284.48322439193726
0.690710753536513,284.5007846355438
0.6907106420046575,284.5194001197815
0.6907108491424526,284.5374867916107
0.690710737618949,284.55641531944275
0.690710944784067,284.574401140213
0.6907108332689111,284.59294271469116
0.6907110404613495,284.61054968833923
0.690710928954538,284.62913060188293
0.690711136174294,284.64703154563904
0.6907110246758235,284.6658720970154
0.6907112319228951,284.6837441921234
0.6907111204327614,284.70278787612915
0.6907113277071462,284.7204372882843
0.6907112162253457,284.7389214038849
0.6907114235270418,284.75661635398865
0.6907113120535705,284.7753977775574
0.6907115193825752,284.7929961681366
0.69071140791743,284.8113660812378
0.6907116152737411,284.829092502594
0.6907115038169179,284.84764552116394
0.690711711200533,284.86549830436707
0.6907115997520282,284.8845360279083
0.6907118071629449,284.9025263786316
0.6907116957227545,284.9216208457947
0.690711903160971,284.9395534992218
0.6907117917290918,284.9586441516876
0.6907119991946051,284.9765131473541
0.6907118877710333,284.9950850009918
0.6907120952638417,285.0129392147064
0.6907119838485732,285.03153347969055
0.690712191368674,285.04939103126526
0.6907120799617056,285.0683162212372
0.6907122875090969,285.0864272117615
0.6907121761104243,285.10554575920105
0.6907123836851036,285.12380194664
0.6907122722947233,285.1428782939911
0.6907124798966884,285.16099190711975
0.6907123685145972,285.1801903247833
0.6907125761438452,285.19822001457214
0.6907124647700389,285.21754789352417
0.690712672426568,285.2358009815216
0.6907125610610434,285.25500893592834
0.6907127687448512,285.2730793952942
0.6907126573876041,285.29232382774353
0.6907128650986887,285.31069779396057
0.6907127537497156,285.32988572120667
0.6907129614880743,285.3480200767517
0.6907128501473715,285.3673176765442
0.6907130579130019,285.3855082988739
0.6907129465805657,285.4043905735016
0.6907131543734659,285.4221475124359
0.6907130430492924,285.44093561172485
0.6907132508694598,285.4587152004242
0.6907131395535461,285.4775438308716
0.690713347400978,285.4955334663391
0.6907132360933197,285.51426815986633
0.6907134439680148,285.53196120262146
0.6907133326686083,285.5504517555237
0.6907135405705639,285.5679748058319
0.6907134292794052,285.5871374607086
0.690713637208619,285.605183839798
0.6907135259257055,285.6239273548126
0.6907137338821748,285.6415491104126
0.6907136226075018,285.66045093536377
0.6907138305912246,285.6783058643341
0.6907137193247891,285.69696378707886
0.6907139273357632,285.7148745059967
0.6907138160775612,285.7336633205414
0.6907140241157843,285.751366853714
0.6907139128658119,285.77006340026855
0.6907141209312819,285.7879288196564
0.6907140096895354,285.8070545196533
0.6907142177822501,285.8247058391571
0.6907141065487261,285.8429501056671
0.6907143146686827,285.86031007766724
0.6907142034433777,285.87862730026245
0.6907144115905745,285.8964989185333
0.6907143003734842,285.91527032852173
0.6907145085479184,285.9327435493469
0.6907143973390398,285.9511082172394
0.6907146055407095,285.9688365459442
0.6907144943400387,285.9875736236572
0.6907147025689412,286.00580501556396
0.6907145913764747,286.0248067378998
0.6907147996326077,286.04302072525024
0.6907146884483417,286.0622127056122
0.6907148967317035,286.08024764060974
0.6907147855556344,286.0995092391968
0.6907149938662219,286.11802649497986
0.690714882698346,286.1372392177582
0.6907150910361579,286.15539503097534
0.6907149798764716,286.1743166446686
0.6907151882415049,286.19231152534485
0.6907150770900042,286.2113444805145
0.6907152854822571,286.22948265075684
0.6907151743389387,286.2486162185669
0.6907153827584085,286.2665629386902
0.6907152716232688,286.2855312824249
0.6907154800699535,286.3041217327118
0.6907153689429884,286.32362508773804
0.6907155774168857,286.34225630760193
0.6907154662980919,286.36156821250916
0.6907156747991996,286.3797333240509
0.6907155636885733,286.3991310596466
0.6907157722168893,286.4171166419983
0.690715661114427,286.4361984729767
0.6907158696699485,286.45427680015564
0.6907157585756462,286.47348642349243
0.6907159671583715,286.4912095069885
0.690715856072226,286.5096435546875
0.6907160646821524,286.5271792411804
0.6907159536041602,286.5452802181244
0.6907161622412851,286.56282687187195
0.6907160511714424,286.5815305709839
0.6907162598357641,286.5993187427521
0.6907161487740668,286.6184334754944
0.690716357465583,286.63632917404175
0.6907162464120281,286.65542817115784
0.6907164551307365,286.673668384552
0.6907163440853199,286.69273471832275
0.6907165528312182,286.71080708503723
0.6907164417939365,286.72935223579407
0.6907166505670227,286.74684262275696
0.6907165395378716,286.7656309604645
0.6907167483381433,286.7831563949585
0.6907166373171201,286.8019485473633
0.6907168461445746,286.8199210166931
0.6907167351316755,286.8390200138092
0.6907169439863109,286.8569960594177
0.6907168329815319,286.8760862350464
0.6907170418633463,286.89413475990295
0.6907169308666841,286.9128568172455
0.6907171397756746,286.9302673339844
0.6907170287871253,286.9483940601349
0.6907172377232897,286.9662573337555
0.6907171267428498,286.9849932193756
0.6907173357061864,287.00312089920044
0.6907172247338523,287.0216040611267
0.6907174337243583,287.0393269062042
0.6907173227601264,287.0583510398865
0.6907175317778,287.07619428634644
0.6907174208216663,287.0945944786072
0.6907176298665051,287.11211371421814
0.6907175189184664,287.1310486793518
0.6907177279904678,287.14930725097656
0.6907176170505204,287.1683712005615
0.6907178261496827,287.1861181259155
0.6907177152178228,287.20444893836975
0.6907179243441434,287.222088098526
0.6907178134203678,287.2404534816742
0.6907180225738442,287.25796580314636
0.690717911658149,287.276957988739


==> n33/proj_grad_code_n33_lr_0.01_nout_8.csv <==
testing_loss,times
0.6930833231302124,0.0
0.6930486010105977,0.002927541732788086
0.6929849324891191,0.005770444869995117
0.692950324608053,0.008564472198486328
0.692886875721074,0.01137685775756836
0.6928523816967691,0.014208555221557617
0.6927891516123657,0.01701521873474121
0.692754771042849,0.019843578338623047
0.6926917589307718,0.022687911987304688
0.6926574914147452,0.025533199310302734
0.6925946964464623,0.02834010124206543
0.692560541583314,0.031182527542114258
0.6924979629320307,0.03400731086730957
0.6924639203218451,0.036821842193603516
0.6924015571625223,0.039671897888183594
0.692367626406091,0.04255414009094238
0.6923054779154652,0.045385122299194336
0.692271658614297,0.048195600509643555
0.6922097239708971,0.05098223686218262
0.6921760157272285,0.05379295349121094
0.6921142941113959,0.05658411979675293
0.6920806965282007,0.0594785213470459
0.6920191871221052,0.062291860580444336
0.6919856998031048,0.06509637832641602
0.6919244017907634,0.06794857978820801
0.6918910243404361,0.07096457481384277
0.69182993690773,0.07388138771057129
0.6917966689313205,0.07672286033630371
0.6917357912660117,0.07953357696533203
0.6917026323695411,0.08235597610473633
0.6916419636612886,0.08517765998840332
0.6916089134515628,0.08807182312011719
0.6915484528919399,0.09089899063110352
0.6915155109765592,0.09371089935302734
0.6914552577590688,0.09650731086730957
0.6914224237464366,0.0993192195892334
0.6913623770665265,0.10212826728820801
0.6913296505658585,0.1049497127532959
0.6912698096209373,0.10775637626647949
0.6912371902422695,0.11059331893920898
0.6911775542317213,0.11341547966003418
0.6911450415859185,0.11622118949890137
0.6910856097111184,0.11903262138366699
0.6910532034098831,0.12188100814819336
0.6909939748742102,0.12467837333679199
0.69096167453009,0.12750720977783203
0.6909026485389428,0.13032221794128418
0.6908704537653393,0.13310647010803223
0.6908116295261486,0.13591289520263672
0.6907795399373248,0.1387338638305664
0.690720916659568,0.14152932167053223
0.6906889318706557,0.14432358741760254
0.6906305087658695,0.14713692665100098
0.6905986283928773,0.14996743202209473
0.6905404046746709,0.15277576446533203
0.6905086283344917,0.15559816360473633
0.6904506032185596,0.15839457511901855
0.6904189305289774,0.1612541675567627
0.6903611032331112,0.1640331745147705
0.6903295338128091,0.16687273979187012
0.6902719035569103,0.16971445083618164
0.6902404370254765,0.1725139617919922
0.6901830030315678,0.1753222942352295
0.6901516390095035,0.17817163467407227
0.6900944005017402,0.1809999942779541
0.6900631386104655,0.1838076114654541
0.6900060948151476,0.18662047386169434
0.6899749346770087,0.18942546844482422
0.6899180848225909,0.19221186637878418
0.6898870260608654,0.19504356384277344
0.6898303693779687,0.19785332679748535
0.6897994116168737,0.2006371021270752
0.6897429473382949,0.2034745216369629
0.6897120902029918,0.20632624626159668
0.6896558175637144,0.20913076400756836
0.6896250606803154,0.21194767951965332
0.6895689789175192,0.2147541046142578
0.6895383219130935,0.21756386756896973
0.6894824302661638,0.22036027908325195
0.6894518727687428,0.2232351303100586
0.6893961704792811,0.22608661651611328
0.6893657121178642,0.2289137840270996
0.689310198429696,0.23172664642333984
0.6892798388342567,0.23461365699768066
0.6892245129934403,0.2374565601348877
0.689194251794931,0.24030828475952148
0.6891391130497676,0.24311375617980957
0.6891089498801247,0.24595093727111816
0.6890539974811651,0.24873924255371094
0.6890239319733148,0.25155067443847656
0.6889691651733681,0.2543680667877197
0.6889391969612311,0.25715136528015137
0.6888846150153731,0.259929895401001
0.688854743733869,0.2627377510070801
0.6888003458994489,0.2655801773071289
0.6887705711845019,0.26836633682250977
0.6887163567211503,0.27117061614990234
0.688686678209693,0.27397632598876953
0.6886326463793286,0.2767624855041504
0.688603063709307,0.27957725524902344
0.688549213776144,0.282376766204834
0.6885197265865216,0.28521299362182617
0.688466057817076,0.28797340393066406
0.6884366657478382,0.290787935256958
0.6883831774109341,0.29358720779418945
0.6883538801030927,0.2963602542877197
0.6883005714698686,0.2991342544555664
0.6882713685654653,0.3019258975982666
0.6882182389093804,0.30470776557922363
0.6881891300514907,0.307523250579834
0.6881361786483302,0.31034111976623535
0.688107163481068,0.31316518783569336
0.6880543896089486,0.3160390853881836
0.6880254677774688,0.3188514709472656
0.6879728707168443,0.32166528701782227
0.6879440418673471,0.32453417778015137
0.6878916209010135,0.3274068832397461
0.6878628846807477,0.3302748203277588
0.6878106390938479,0.3330662250518799
0.6877819951511142,0.33589839935302734
0.6877299242311419,0.33875393867492676
0.6877013722152964,0.3415853977203369
0.687649475252102,0.3443598747253418
0.6876210148135586,0.34715700149536133
0.6875692910993527,0.34994983673095703
0.6875409218895873,0.3527412414550781
0.6874893707189442,0.3555598258972168
0.6874610923904964,0.3583984375
0.6874097130603584,0.361297607421875
0.6873815252668354,0.3642454147338867
0.6873303170765167,0.3671600818634033
0.6873022194725954,0.3700582981109619
0.6872511817237849,0.372936487197876
0.6872231739652143,0.37586379051208496
0.6871723059619792,0.37885284423828125
0.6871443877055838,0.38185977935791016
0.6870936887543727,0.38483381271362305
0.687065859658054,0.3877890110015869
0.687015329067699,0.39073705673217773
0.6869875887904382,0.3936340808868408
0.6869372258721584,0.39650559425354004
0.6869095740740185,0.3993539810180664
0.6868593781414222,0.4021718502044678
0.6868318144835507,0.40502238273620605
0.6867817848526373,0.40790796279907227
0.6867543089972672,0.4108889102935791
0.6867044449864295,0.41387128829956055
0.6866770565968819,0.4167211055755615
0.6866273575269082,0.41957783699035645
0.686600056267594,0.42244887351989746
0.6865505214616696,0.42527270317077637
0.6865233069980913,0.42807936668395996
0.6864739357817997,0.4308955669403076
0.6864468077805528,0.43376731872558594
0.6863975994818777,0.43656134605407715
0.6863705576106527,0.43936920166015625
0.6863215115599787,0.4421837329864502
0.6862945554875622,0.4449591636657715
0.6862456710176762,0.4477853775024414
0.6862188004139523,0.4506211280822754
0.6861700768600439,0.4534318447113037
0.6861432913959955,0.45623016357421875
0.6860947280956582,0.4591481685638428
0.6860680274433685,0.46196460723876953
0.6860196237365997,0.46474194526672363
0.6859930075692527,0.4675445556640625
0.6859447627984551,0.47036218643188477
0.6859182307903372,0.47315263748168945
0.6858701443003169,0.47597408294677734
0.6858436961268183,0.4788029193878174
0.685795767264787,0.4816148281097412
0.6857694026024007,0.48440027236938477
0.6857216307179747,0.4872257709503174
0.6856953492442996,0.4900383949279785
0.6856477336894993,0.4928171634674072
0.6856215350832395,0.49564599990844727
0.6855740752124897,0.4984705448150635
0.6855479591534555,0.501291036605835
0.6855006543235841,0.5040614604949951
0.6854746204926921,0.5068838596343994
0.6854274700629296,0.5096797943115234
0.6854015181422045,0.5124502182006836
0.6853545214741836,0.5152747631072998
0.6853286511467569,0.5180699825286865
0.6852818076045112,0.5208470821380615
0.6852560185546225,0.523655891418457
0.6852093275045852,0.5264394283294678
0.6851836194175827,0.5292463302612305
0.6851370802285853,0.532008171081543
0.6851114527909251,0.5348174571990967
0.6850650648341965,0.5376253128051758
0.6850395177334431,0.540391206741333
0.6849932803826075,0.5432083606719971
0.6849678133074346,0.5460278987884521
0.6849217259385102,0.5487992763519287
0.6848963385786991,0.5516226291656494
0.6848504005700964,0.5544116497039795
0.6848250926165373,0.5572407245635986
0.6847793033490566,0.560004472732544
0.6847540744937478,0.5628154277801514
0.6847084333505776,0.5656499862670898
0.6846832832866251,0.5684530735015869
0.6846377896533402,0.5712804794311523
0.6846127180749582,0.5740985870361328
0.6845673713395162,0.5768818855285645
0.6845423779420258,0.5797140598297119
0.6844971774947667,0.5825018882751465
0.6844722619745958,0.5853173732757568
0.6844272072082374,0.5881774425506592
0.6844023692629205,0.5909957885742188
0.6843574595725572,0.5937964916229248
0.6843326989007343,0.5965662002563477
0.6842879336838337,0.5993776321411133
0.6842632499852507,0.6021664142608643
0.6842186286416506,0.6049721240997314
0.6841940216171569,0.6077988147735596
0.6841495435490629,0.6106600761413574
0.6841250129006128,0.6135375499725342
0.6840806775125944,0.6163561344146729
0.6840562229432444,0.6193113327026367
0.6840120296422331,0.6221766471862793
0.6839876508561418,0.6250021457672119
0.6839435990514264,0.6278171539306641
0.683919295753854,0.6306660175323486
0.6838753848570782,0.6334867477416992
0.6838511567543852,0.6362810134887695
0.6838073861795431,0.6390843391418457
0.6837832329791892,0.6418871879577637
0.6837396021426229,0.6446545124053955
0.6837155235531658,0.6474859714508057
0.6836720318735611,0.650291919708252
0.6836480276046554,0.6530890464782715
0.6836046745030376,0.6559438705444336
0.6835807442654346,0.6588256359100342
0.6835375291651654,0.6616642475128174
0.6835136726707101,0.6644964218139648
0.6834705949974833,0.6673502922058105
0.6834468119591145,0.6702032089233398
0.6834038711409519,0.6729779243469238
0.6833801612727004,0.6758100986480713
0.6833373567399476,0.678626298904419
0.6833137197569351,0.6814239025115967
0.6832710509422572,0.6841874122619629
0.6832474865606942,0.6869776248931885
0.6832049528990719,0.6897687911987305
0.6831814608362572,0.6925623416900635
0.6831390617649817,0.6953816413879395
0.6831156417393002,0.6982135772705078
0.6830733766979694,0.7009894847869873
0.6830500284288903,0.7038047313690186
0.6830078968594041,0.7066116333007812
0.6829846200674802,0.7094125747680664
0.6829426214140356,0.7121610641479492
0.6829194158209009,0.7149510383605957
0.6828775495299869,0.7177367210388184
0.6828544148583553,0.72052001953125
0.6828126803787494,0.7233352661132812
0.6827896163524128,0.7261693477630615
0.6827480131351744,0.7289557456970215
0.6827250194790009,0.7318217754364014
0.6826835469774682,0.7346229553222656
0.6826606234174003,0.7374382019042969
0.6826192810871837,0.7402043342590332
0.6825964273502366,0.7430031299591064
0.6825552146492143,0.7458224296569824
0.6825324304634737,0.7486088275909424
0.682491346851787,0.7514393329620361
0.6824686319464076,0.7542483806610107
0.6824276768864546,0.7570114135742188
0.6824050309916576,0.7598419189453125
0.6823642039480888,0.762686014175415
0.6823416267951605,0.7655365467071533
0.6823009272348732,0.7683224678039551
0.6822784185561624,0.7711887359619141
0.6822378459482952,0.7740378379821777
0.6822154054772114,0.7768101692199707
0.6821749592931385,0.7796409130096436
0.68215258676415,0.7824738025665283
0.6821122664774764,0.7852683067321777
0.6820899616261072,0.7880942821502686
0.6820497667126624,0.7909829616546631
0.6820275292754916,0.7939445972442627
0.6819874592133242,0.7969014644622803
0.6819652889279824,0.8001246452331543
0.6819253431973545,0.8031961917877197
0.681903239802522,0.806250810623169
0.6818634178859035,0.8092658519744873
0.6818413811213081,0.8121764659881592
0.6818016825033709,0.8153071403503418
0.6817797121097858,0.8183634281158447
0.6817401362773972,0.8212642669677734
0.6817182319966382,0.824134349822998
0.6816787784388557,0.8271820545196533
0.6816569400137794,0.8301923274993896
0.6816176082218455,0.8334500789642334
0.681595835396346,0.8364191055297852
0.6815566248636803,0.8393876552581787
0.681534917382688,0.8423380851745605
0.6814958276048828,0.8452293872833252
0.6814741852143609,0.8480312824249268
0.6814352156891743,0.8508455753326416
0.6814136381361166,0.8536570072174072
0.6813747883634667,0.8564541339874268
0.6813532753958956,0.8592801094055176
0.6813145448778539,0.8621687889099121
0.6812930962448174,0.8650262355804443
0.6812544844856028,0.867995023727417
0.6812330999371721,0.8710620403289795
0.6811946064431451,0.8740558624267578
0.6811732857304114,0.8769631385803223
0.6811349100100674,0.879957914352417
0.6811136528851405,0.8828461170196533
0.681075394449103,0.8857285976409912
0.6810542006651079,0.8886215686798096
0.6810160590261229,0.8917717933654785
0.6809949283371968,0.8948874473571777
0.6809569030101262,0.897857666015625
0.6809358351714172,0.9007933139801025
0.6808979256732314,0.9036991596221924
0.6808769204408942,0.9065642356872559
0.6808391262906676,0.909430980682373
0.6808181834218616,0.9122378826141357
0.680780504140764,0.9150688648223877
0.6807596233936508,0.917945146560669
0.680722058504942,0.9208307266235352
0.6807012396386825,0.9238083362579346
0.6806637886677057,0.9266865253448486
0.6806430314424563,0.9295952320098877
0.6806056939166312,0.9324681758880615
0.6805849980935424,0.9354579448699951
0.6805477735423585,0.9383800029754639
0.6805271388835717,0.941270112991333
0.6804900268385821,0.9441044330596924
0.6804694531072264,0.9469451904296875
0.6804324531020403,0.9497804641723633
0.6804119400622299,0.9525737762451172
0.6803750516325067,0.9554028511047363
0.6803545990493381,0.9582526683807373
0.6803178217327804,0.9610395431518555
0.6802974293723294,0.9639103412628174
0.6802607627086759,0.9667792320251465
0.6802404303379946,0.9696884155273438
0.6802038738690139,0.972545862197876
0.6801836012561284,0.9754281044006348
0.6801471545256116,0.9782829284667969
0.6801269414395182,0.9810724258422852
0.6800906039932725,0.9839370250701904
0.6800704502039354,0.9867689609527588
0.6800342215897768,0.9895694255828857
0.6800141268681246,0.9923591613769531
0.6799780066358718,0.9951791763305664
0.6799579707537953,0.9980292320251465
0.679921958455262,1.0008785724639893
0.6799019811856105,1.0038540363311768
0.6798660763745991,1.0066885948181152
0.6798461574911778,1.009540319442749
0.6798103597234718,1.012333631515503
0.6797904990010386,1.0151779651641846
0.6797548078343963,1.0179941654205322
0.6797350050486591,1.0207996368408203
0.6796994200428067,1.0236232280731201
0.6796796749704198,1.026430368423462
0.6796441956870434,1.0292506217956543
0.6796245081056054,1.0320525169372559
0.6795891341083453,1.0348553657531738
0.6795695037963947,1.0376694202423096
0.6795342346508378,1.0404717922210693
0.6795146613878511,1.0433287620544434
0.6794794966615239,1.0462286472320557
0.6794599802279124,1.0490295886993408
0.6794249194902738,1.0518779754638672
0.6794054596673798,1.0546879768371582
0.6793705024898147,1.0574827194213867
0.6793510990599091,1.0602855682373047
0.6793162450157206,1.0630576610565186
0.6792968977619999,1.0658884048461914
0.6792621464264027,1.0686814785003662
0.6792428551329847,1.0715084075927734
0.6792082060830981,1.0743205547332764
0.6791889705350203,1.0771150588989258
0.6791544233498611,1.0799243450164795
0.679135243333077,1.0827453136444092
0.6791007975935518,1.0855391025543213
0.6790816728949274,1.0883255004882812
0.6790473281838263,1.0911610126495361
0.6790282585911375,1.0939674377441406
0.6789940144931268,1.0967817306518555
0.6789749997950562,1.099733829498291
0.6789408558966712,1.1025843620300293
0.6789218958828045,1.1054306030273438
0.6788878517724423,1.1082587242126465
0.6788689462332654,1.1111350059509277
0.6788350015011781,1.1140263080596924
0.6788161502280745,1.1170227527618408
0.678782304466362,1.1200752258300781
0.6787635072516086,1.1230194568634033
0.6787297600542112,1.125898838043213
0.6787110166909759,1.1286959648132324
0.6786773676536677,1.1315367221832275
0.6786586779360061,1.134389877319336
0.6786251266563873,1.137178659439087
0.6786064903792391,1.1400299072265625
0.6785730364567297,1.1428601741790771
0.6785544534159162,1.1456756591796875
0.6785210964517479,1.1484670639038086
0.6785025664439683,1.1513617038726807
0.678469306041178,1.1542837619781494
0.6784508288640065,1.157125473022461
0.678417664627429,1.1600499153137207
0.6783992400793115,1.16290283203125
0.678366171615573,1.165745496749878
0.6783477994958234,1.1685187816619873
0.6783148264133331,1.1713154315948486
0.6782965065221312,1.1741135120391846
0.6782636284310752,1.1768884658813477
0.678245360569463,1.1797192096710205
0.6782125770817973,1.1825387477874756
0.6781943610516753,1.1853818893432617
0.6781616717811175,1.1881904602050781
0.6781435073852421,1.191004991531372
0.6781109119472662,1.1938016414642334
0.6780927989892461,1.1965813636779785
0.6780602970010736,1.1993799209594727
0.6780422352853672,1.2021715641021729
0.678009826365961,1.2049369812011719
0.6779918156978727,1.2077817916870117
0.6779594994679295,1.2106022834777832
0.6779415396536064,1.213425636291504
0.6779093157355504,1.2162387371063232
0.6778914065819793,1.2190589904785156
0.6778592745999542,1.221853256225586
0.6778414159149588,1.2246296405792236
0.6778093754948213,1.2274386882781982
0.6777915670870587,1.2302706241607666
0.6777596178563711,1.2330503463745117
0.6777418595353276,1.235910415649414
0.6777100011233512,1.2387192249298096
0.6776922926993412,1.241525650024414
0.6776605247370289,1.2443015575408936
0.6776428660211892,1.2471592426300049
0.6776111881411787,1.249985933303833
0.6775935789454677,1.2527647018432617
0.6775619907820739,1.2555713653564453
0.6775444309192671,1.258371353149414
0.6775129321084762,1.2611234188079834
0.6774954213921625,1.2639493942260742
0.6774640115716237,1.2667434215545654
0.6774465498162037,1.2695643901824951
0.677415228625223,1.2723617553710938
0.6773978156459045,1.2751874923706055
0.6773665827254376,1.278005838394165
0.6773492183382338,1.2807798385620117
0.6773180733308787,1.2835941314697266
0.677300757352603,1.2864131927490234
0.6772696999025939,1.289233922958374
0.6772524321508585,1.2919974327087402
0.6772214619040579,1.294792890548706
0.6772042421972698,1.2976036071777344
0.677173358801162,1.3004121780395508
0.6771561869585203,1.3032293319702148
0.6771253900622046,1.3060321807861328
0.6771082659036965,1.3088390827178955
0.6770775551578799,1.3117365837097168
0.6770604785042785,1.3145852088928223
0.6770298535612692,1.3173794746398926
0.6770128242341296,1.320214033126831
0.6769822847478294,1.323038101196289
0.6769653025694858,1.3258233070373535
0.6769348481953845,1.328603982925415
0.6769179129889473,1.3314404487609863
0.6768875433841145,1.3342430591583252
0.6768706549734665,1.337019681930542
0.6768403697965453,1.3398184776306152
0.6768235280063394,1.3426158428192139
0.6767933269175394,1.3454327583312988
0.6767765315731948,1.348217248916626
0.6767464142342858,1.351010799407959
0.6767296651619847,1.3538103103637695
0.676699631236289,1.3565905094146729
0.6766829282629742,1.3594143390655518
0.6766529774153608,1.3622260093688965
0.6766363203687321,1.3650178909301758
0.6766064522656089,1.367809772491455
0.67658984097412,1.370612382888794
0.6765600552834276,1.373412847518921
0.6765434895762829,1.3762388229370117
0.676513785967488,1.3790578842163086
0.6764972656746397,1.381875991821289
0.6764676438187281,1.3846592903137207
0.6764511687708727,1.387477159500122
0.6764216283403424,1.3902685642242432
0.6764051983689182,1.393080472946167
0.6763757390377728,1.395888090133667
0.6763593539749565,1.3986942768096924
0.676329975418699,1.4014873504638672
0.6763136350974019,1.404254674911499
0.6762843369930271,1.4070401191711426
0.6762680412468939,1.4098477363586426
0.6762388232728825,1.4126360416412354
0.6762225719362852,1.4154596328735352
0.6761934337725972,1.4182593822479248
0.6761772266806355,1.4210424423217773
0.6761481680087027,1.4238884449005127
0.6761320049971983,1.4267432689666748
0.6761030254999186,1.4295825958251953
0.6760869064054129,1.4324886798858643
0.6760580057671436,1.4353694915771484
0.6760419304268956,1.4382057189941406
0.676013108333446,1.4410219192504883
0.6759970765854277,1.4438796043395996
0.6759683327240535,1.446688175201416
0.675952344406948,1.4494738578796387
0.6759236784663446,1.4522349834442139
0.6759077334195424,1.4550535678863525
0.6758791450898379,1.4579441547393799
0.6758632431534343,1.4607279300689697
0.6758347321261833,1.4635634422302246
0.6758188731409747,1.4663808345794678
0.6757904391091522,1.4691786766052246
0.6757746229166343,1.471994400024414
0.675746265574628,1.4747912883758545
0.6757304920169915,1.4776053428649902
0.6757022110605976,1.4804224967956543
0.6756864799807256,1.4832556247711182
0.6756582751071396,1.4860622882843018
0.6756425863486054,1.4888498783111572
0.6756144572564176,1.4916934967041016
0.6755988106634806,1.4945025444030762
0.6755707570526692,1.497312307357788
0.6755551524702723,1.500115156173706
0.6755271740421972,1.5029122829437256
0.6755116113159642,1.5057129859924316
0.6754837077733602,1.508484125137329
0.6754681867495921,1.5113277435302734
0.6754403577965626,1.5141265392303467
0.6754248783222357,1.5169250965118408
0.6753971236642473,1.5202436447143555
0.6753822633341559,1.525914192199707
0.675354004930884,1.5286965370178223
0.6753391772267597,1.5317280292510986
0.6753110005390828,1.5345280170440674
0.6752962122993976,1.5373632907867432
0.6752681106674591,1.540177822113037
0.675253361744252,1.5430171489715576
0.6752253348730255,1.5458080768585205
0.6752106251224385,1.5485954284667969
0.6751826727182584,1.551401138305664
0.6751680019970652,1.5542194843292236
0.6751401237676161,1.5570039749145508
0.6751254919332194,1.559819221496582
0.6750976875875305,1.5626204013824463
0.6750830944979589,1.565455436706543
0.6750553637463974,1.5683238506317139
0.675040809260303,1.5711863040924072
0.6750131518145679,1.5739717483520508
0.674998635791223,1.5767436027526855
0.6749710513643385,1.5795636177062988
0.6749565736636339,1.5823464393615723
0.6749290619699441,1.5852320194244385
0.6749146224523849,1.5880298614501953
0.6748871832075466,1.5908384323120117
0.6748727817342508,1.5936322212219238
0.6748454146552281,1.5964210033416748
0.6748310510879227,1.5992212295532227
0.6748037558929807,1.6020102500915527
0.6747894300940003,1.604776382446289
0.6747622065026989,1.6075899600982666
0.6747479183349812,1.6103744506835938
0.674720766068169,1.613229513168335
0.6747065153952537,1.6160399913787842
0.6746794341750622,1.6188528537750244
0.6746652208610878,1.6216671466827393
0.6746382104109245,1.6298341751098633
0.6746240343206252,1.6330153942108154
0.6745970943651691,1.6358451843261719
0.6745829553638726,1.6386313438415527
0.6745560856290667,1.6414539813995361
0.6745419835826909,1.6442394256591797
0.6745151837957372,1.647045612335205
0.6745011185707888,1.649843454360962
0.6744743884601416,1.652627944946289
0.6744603599237117,1.6554434299468994
0.6744336992190726,1.6582567691802979
0.6744197072388356,1.66103196144104
0.6743931156711467,1.663830041885376
0.6743791601153566,1.666614294052124
0.6743526374167952,1.6694307327270508
0.6743387181542838,1.672227382659912
0.6743122640582563,1.675077199935913
0.6742983809584296,1.6779227256774902
0.6742719951995655,1.6807200908660889
0.674258148132402,1.6835625171661377
0.6742318304465484,1.6863834857940674
0.6742180192825963,1.6892163753509521
0.6741917694068118,1.6920263767242432
0.6741779940171859,1.6948459148406982
0.6741518116897351,1.6976776123046875
0.6741380719461146,1.7004482746124268
0.6741119569064624,1.70326566696167
0.6740982526810883,1.7060778141021729
0.6740722046698938,1.708857536315918
0.6740585358355667,1.7116725444793701
0.6740325545946776,1.714463710784912
0.674018921024754,1.7172749042510986
0.673993006297201,1.7200450897216797
0.6739794078655925,1.7228481769561768
0.6739535593955838,1.725672721862793
0.6739399959767525,1.72847318649292
0.6739142135096681,1.731283187866211
0.6739006849786257,1.7340753078460693
0.6738749682610113,1.736865520477295
0.6738614744933161,1.7396857738494873
0.6738358232728783,1.742478370666504
0.6738223641446321,1.7452905178070068
0.6737967781702323,1.7480661869049072
0.673783353558079,1.750852346420288
0.6737578325797277,1.7536673545837402
0.6737444423608495,1.7564489841461182
0.6737189861297012,1.7592666149139404
0.6737056301818175,1.762061357498169
0.6736802384501652,1.7648255825042725
0.6736669166515287,1.7676725387573242
0.6736415891727981,1.7704932689666748
0.6736283014021939,1.7733032703399658
0.6736030379309378,1.776080846786499
0.6735897840676794,1.7788760662078857
0.673564584359573,1.7817213535308838
0.673551364283501,1.7845392227172852
0.6735262280953357,1.7873773574829102
0.6735130416868148,1.7901992797851562
0.6734879687764933,1.792992353439331
0.6734748159164098,1.7958650588989258
0.6734498060429405,1.7987284660339355
0.6734366866127,1.8016173839569092
0.6734117395361916,1.804469347000122
0.6733986534177174,1.8073627948760986
0.6733737688993738,1.8101716041564941
0.673360715975103,1.8129734992980957
0.6733358937772179,1.8158118724822998
0.6733228739301,1.8186469078063965
0.6732981138160516,1.8214714527130127
0.6732851269295458,1.8242614269256592
0.6732604286637913,1.8270649909973145
0.6732474746218645,1.829859972000122
0.6732228379699354,1.8326566219329834
0.6732099166570592,1.835489273071289
0.6731853413855559,1.838301658630371
0.6731724526867047,1.841151475906372
0.6731479385632905,1.843937873840332
0.6731350823639393,1.846724271774292
0.6731106291573367,1.849562168121338
0.6730978053434582,1.8523530960083008
0.6730734128234425,1.8551383018493652
0.6730606212815051,1.8579366207122803
0.6730362892188999,1.8607232570648193
0.6730235298358659,1.8635525703430176
0.6729992580025378,1.8663618564605713
0.6729865306658599,1.869156837463379
0.6729623188347135,1.8719732761383057
0.6729496234323333,1.8748011589050293
0.6729254713773062,1.877645492553711
0.6729128077976521,1.880462884902954
0.6728887152937094,1.8833551406860352
0.6728760834256938,1.8862080574035645
0.6728520502488241,1.889052391052246
0.6728394499818415,1.8919358253479004
0.6728154759090503,1.8948156833648682
0.6728029071329746,1.8978114128112793
0.6727789919422813,1.900761365890503
0.6727664545474641,1.9036548137664795
0.6727425980178953,1.9064669609069824
0.6727300918951632,1.9093174934387207
0.6727062938067491,1.9121384620666504
0.6726938188474016,1.9149513244628906
0.67267007898117,1.9178481101989746
0.6726576350769776,1.920663833618164
0.6726339532149497,1.9235014915466309
0.6726215402581514,1.92631196975708
0.6725979161833368,1.9291081428527832
0.6725855340666373,1.931980848312378
0.6725619675630294,1.934821605682373
0.6725496161795986,1.9377021789550781
0.6725261070321689,1.9405648708343506
0.6725137862756378,1.9434263706207275
0.672490334270332,1.9462792873382568
0.6724780440347916,1.9491205215454102
0.6724546489585248,1.951974868774414
0.6724423891385237,1.954770565032959
0.6724190507791752,1.9575881958007812
0.6724068212697175,1.9603874683380127
0.6723835394161259,1.9632048606872559
0.6723713401126692,1.9660217761993408
0.6723481145546286,1.9688270092010498
0.672335945353081,1.971733808517456
0.6723127758813355,1.9745910167694092
0.6723006366780547,1.9774374961853027
0.6722775230842941,1.9802772998809814
0.6722654137760846,1.9831604957580566
0.6722423558529395,1.986013650894165
0.6722302763370502,1.9888594150543213
0.6722072738780878,1.9917237758636475
0.672195224052211,1.9945852756500244
0.6721722768519296,1.9974415302276611
0.6721602566141979,2.0003139972686768
0.6721373644680236,2.0032527446746826
0.6721253737170079,2.0060973167419434
0.6721025364212891,2.0089311599731445
0.6720905750559967,2.011808395385742
0.6720677924080002,2.0146372318267822
0.6720558603278731,2.0174803733825684
0.6720331321257788,2.0202934741973877
0.672021229230691,2.023106098175049
0.6719985552735878,2.025930643081665
0.6719866814638442,2.0287201404571533
0.6719640615517258,2.031561851501465
0.6719522167280589,2.0343945026397705
0.6719296506618191,2.0371673107147217
0.6719178347253878,2.040011405944824
0.6718953223068158,2.04288387298584
0.6718835351592035,2.04573392868042
0.6718610761909802,2.048527240753174
0.6718493177341917,2.0513551235198975
0.6718269120198848,2.0541343688964844
0.6718151821563458,2.0569088459014893
0.6717928295004051,2.0597267150878906
0.6717811281329593,2.0625314712524414
0.6717588283407131,2.065338373184204
0.6717471553726202,2.068131446838379
0.6717249082502705,2.070932626724243
0.6717132635852049,2.0737452507019043
0.671691068939823,2.076521635055542
0.671679452481871,2.0793263912200928
0.6716573101213941,2.082119941711426
0.6716457217750518,2.0848944187164307
0.6716236315082776,2.0876965522766113
0.6716120711784506,2.0904924869537354
0.671590032815033,2.093287944793701
0.6715785004070326,2.0960612297058105
0.671556513757479,2.098853826522827
0.6715450091770212,2.101663827896118
0.6715230740526866,2.104450225830078
0.6715115972058897,2.1072466373443604
0.6714897134189735,2.1100518703460693
0.6714782642123567,2.1128311157226562
0.671456431575898,2.1156492233276367
0.6714450099163792,2.1184375286102295
0.6714232282442526,2.121232271194458
0.671411834039147,2.1240110397338867
0.6713901031460596,2.126800298690796
0.6713787363030763,2.1296069622039795
0.6713570560045619,2.1323845386505127
0.6713457164318041,2.1351993083953857
0.6713240865442206,2.138061761856079
0.6713127741501821,2.1408629417419434
0.6712911944907063,2.1436827182769775
0.6712799091842707,2.1464784145355225
0.671258379570895,2.149275302886963
0.6712471212613331,2.152089834213257
0.671225641512861,2.154881238937378
0.6712144101098296,2.1576802730560303
0.671192980045872,2.1604602336883545
0.6711817754594115,2.1632726192474365
0.6711603949003826,2.1660780906677246
0.6711492170409151,2.168856620788574
0.6711278858080288,2.171680450439453
0.6711167345863571,2.174490451812744
0.6710954525016222,2.1772820949554443
0.6710843278289274,2.180039405822754
0.6710630947151441,2.182816982269287
0.6710519965029836,2.1856179237365723
0.6710308121837405,2.1883883476257324
0.6710197403440465,2.1912035942077637
0.6709986046437149,2.194018602371216
0.670987559088793,2.196798086166382
0.6709664718325243,2.199608325958252
0.6709554524750511,2.202418088912964
0.6709344134887726,2.2051777839660645
0.670923420241794,2.2079825401306152
0.6709024293522057,2.210770845413208
0.6708914621291352,2.213562250137329
0.6708705191637043,2.2163331508636475
0.6708595778783222,2.2191238403320312
0.670838682665281,2.2219345569610596
0.6708277672317307,2.2247154712677
0.6708069196000724,2.2275333404541016
0.6707960299328602,2.230353832244873
0.6707752297123347,2.2331573963165283
0.6707643657263279,2.2359793186187744
0.6707436127474381,2.238781213760376
0.6707327743578629,2.2415781021118164
0.6707120684518614,2.244356870651245
0.670701255574301,2.247190475463867
0.6706805965731862,2.2499842643737793
0.6706698091235802,2.252776861190796
0.6706491968600925,2.2555911540985107
0.6706384347547331,2.2583956718444824
0.6706178690623514,2.261200428009033
0.6706071322178847,2.2639849185943604
0.6705866129308226,2.26680326461792
0.6705759012642435,2.2696030139923096
0.6705554282174458,2.27237606048584
0.6705447416460998,2.2751853466033936
0.6705243146752388,2.277968406677246
0.6705136531168173,2.280756711959839
0.6704932720582892,2.2835752964019775
0.6704826354308298,2.2863776683807373
0.6704623001217513,2.289207935333252
0.6704516883436354,2.292009115219116
0.6704313986218399,2.2948102951049805
0.6704208116117913,2.297642469406128
0.6704005673158255,2.3004202842712402
0.6703900049929084,2.303194761276245
0.6703698059620287,2.305994987487793
0.6703592682456465,2.308762550354004
0.6703391143198154,2.3115780353546143
0.6703286011297092,2.314389228820801
0.670308492149592,2.3172097206115723
0.6702980034058382,2.3199918270111084
0.6702779392127997,2.3227901458740234
0.6702674748358094,2.325599193572998
0.6702474552719099,2.3283748626708984
0.6702370151824265,2.331186294555664
0.6702170400904188,2.333969831466675
0.6702066242095168,2.336740732192993
0.6701866934328429,2.3395392894744873
0.6701763016819265,2.3423445224761963
0.6701564150647135,2.345137357711792
0.6701460473655146,2.3479440212249756
0.6701262047525718,2.3507566452026367
0.6701158610271488,2.3535640239715576
0.670096062263965,2.356354236602783
0.6700857424347008,2.359138011932373
0.6700659873674395,2.361928701400757
0.6700556913570405,2.364699602127075
0.6700359798325376,2.367490530014038
0.6700257075640319,2.370281219482422
0.6700060394297921,2.3730521202087402
0.6699957908265278,2.3758738040924072
0.6699761659307214,2.378700017929077
0.6699659409163655,2.381507396697998
0.6699463591078247,2.3842873573303223
0.6699361576063613,2.387080669403076
0.6699166187345778,2.3898725509643555
0.6699064406703062,2.392652988433838
0.6698869445854269,2.3954720497131348
0.6698767898829614,2.3982763290405273
0.6698573364357858,2.4010977745056152
0.6698472050200525,2.4039037227630615
0.6698277940620296,2.40671968460083
0.6698176858582663,2.409526824951172
0.669798317241491,2.4123268127441406
0.6697882321752447,2.4151206016540527
0.6697689057524545,2.4179253578186035
0.6697588437495811,2.4207074642181396
0.6697395593741539,2.4235284328460693
0.6697295203608149,2.4263346195220947
0.6697102778867645,2.429107427597046
0.6697002617894282,2.4318807125091553
0.6696810610714019,2.4347000122070312
0.6696710678168393,2.4375159740448
0.669651908710115,2.440361976623535
0.6696419382253999,2.4431939125061035
0.6696228205858826,2.446005344390869
0.6696128727983894,2.4487953186035156
0.6695937964826083,2.451606512069702
0.6695838713200112,2.4544177055358887
0.6695648361851165,2.4572911262512207
0.6695549335753881,2.4600718021392822
0.6695359394791476,2.4628889560699463
0.6695260593505568,2.4656853675842285
0.6695071061513536,2.4684722423553467
0.6694972484324648,2.47127103805542
0.6694783359892937,2.474079132080078
0.6694685006089651,2.4768598079681396
0.6694496287814302,2.479679822921753
0.6694398156688124,2.482497215270996
0.6694209843171234,2.485292673110962
0.669411193401658,2.4880616664886475
0.6693924023866278,2.4908652305603027
0.6693826335980464,2.4936695098876953
0.6693638827810875,2.4964499473571777
0.6693541360494101,2.4992499351501465
0.6693354252925321,2.502030611038208
0.6693257005480655,2.504828453063965
0.6693070297138726,2.5076406002044678
0.669297326887209,2.510456085205078
0.6692786958388959,2.51326322555542
0.6692690148609124,2.5160863399505615
0.6692504234622624,2.5188851356506348
0.6692407642641185,2.5216903686523438
0.6692222123795001,2.524477243423462
0.6692125748926371,2.527292490005493
0.6691940623870017,2.5301289558410645
0.6691844465431412,2.532904863357544
0.6691659732820195,2.5357306003570557
0.6691563790131622,2.538546085357666
0.6691379448626616,2.541339159011841
0.6691283721010848,2.5441555976867676
0.6691099769278874,2.546942949295044
0.669100425606146,2.5497567653656006
0.6690820692775044,2.5525588989257812
0.6690725393284276,2.555396556854248
0.6690542217121629,2.55818772315979
0.6690447130688537,2.5609829425811768
0.6690264340333526,2.563796043395996
0.6690169466291864,2.566606283187866
0.6689987060433988,2.569396734237671
0.6689892398120222,2.5721781253814697
0.6689710375454571,2.5749828815460205
0.6689615924207867,2.577765703201294
0.6689434283435114,2.580540418624878
0.6689340042597318,2.5833535194396973
0.6689158782423678,2.586151361465454
0.6689064751339315,2.588944911956787
0.6688883870476521,2.5917577743530273
0.6688790048492772,2.5945863723754883
0.6688609545658046,2.597383499145508
0.6688515932124744,2.6001524925231934
0.6688335806040783,2.6029391288757324
0.6688242400310391,2.6057307720184326
0.6688062649705321,2.608492851257324
0.6687969451132928,2.611299514770508
0.6687790074740287,2.6141202449798584
0.6687697082683595,2.616907835006714
0.6687518079242312,2.619718313217163
0.6687425293061611,2.6225359439849854
0.6687246661315969,2.6253480911254883
0.6687154080374146,2.6281239986419678
0.6686975819073763,2.630952835083008
0.6686883442736276,2.6337435245513916
0.6686705550636073,2.6365158557891846
0.6686613378270939,2.6393136978149414
0.6686435854131123,2.6420974731445312
0.6686343885108909,2.6448862552642822
0.6686166727694939,2.6476991176605225
0.6686074961388753,2.650512218475342
0.6685898169471316,2.6533079147338867
0.6685806605256787,2.656088352203369
0.6685630177611778,2.658891439437866
0.6685538814867054,2.661689043045044
0.668536275027554,2.664447784423828
0.6685271588381266,2.6672523021698
0.6685095885629475,2.6700439453125
0.6685004923968787,2.6727969646453857
0.6684829581848072,2.6755919456481934
0.6684738819806586,2.6783900260925293
0.6684563837113403,2.6812021732330322
0.6684473274079201,2.6839816570281982
0.6684298649615085,2.6867923736572266
0.6684208284978707,2.689605474472046
0.6684034017550241,2.692368268966675
0.6683943850704667,2.6952080726623535
0.6683769939123472,2.697998046875
0.6683679969464116,2.7007687091827393
0.6683506412546814,2.7035975456237793
0.6683416639471511,2.7064192295074463
0.6683243436039702,2.7092535495758057
0.6683153858948696,2.712026357650757
0.668298100782894,2.7148549556732178
0.6682891626124872,2.7176592350006104
0.6682719126148656,2.7204203605651855
0.6682629939236561,2.723219871520996
0.6682457789240286,2.7260022163391113
0.6682368796527564,2.7287700176239014
0.6682196995352511,2.7315688133239746
0.6682108196248933,2.7343525886535645
0.6681936742741246,2.737133264541626
0.6681848136658937,2.739933729171753
0.6681677029669596,2.7427427768707275
0.6681588616023022,2.745544195175171
0.668141785440782,2.7483139038085938
0.6681329632613778,2.751124620437622
0.6681159215233299,2.753906726837158
0.6681071184710912,2.756680965423584
0.6680901110430506,2.7594857215881348
0.6680813270601199,2.762277364730835
0.6680643538290962,2.7650325298309326
0.6680555888578462,2.767822265625
0.6680386497113211,2.770636558532715
0.6680299036943537,2.7734434604644775
0.6680129985202783,2.776210069656372
0.668004271400423,2.7790303230285645
0.6679874000872161,2.7818398475646973
0.6679786918075288,2.7846176624298096
0.6679618542440748,2.7874345779418945
0.6679531647478376,2.7902328968048096
0.6679363608234838,2.7930052280426025
0.6679276900542027,2.7957894802093506
0.6679109196587569,2.7986104488372803
0.6679022675601621,2.8014259338378906
0.6678855305838912,2.8041868209838867
0.6678768970999348,2.807011127471924
0.6678601934335616,2.809813976287842
0.6678515785084179,2.8126096725463867
0.6678349080431194,2.8154211044311523
0.6678263116211827,2.8182151317596436
0.6678096742485877,2.8209762573242188
0.667801096274472,2.8237714767456055
0.6677844918866597,2.826557159423828
0.6677759323051967,2.829360246658325
0.6677593607946936,2.832179069519043
0.6677508195509331,2.834988832473755
0.6677342808107107,2.8377861976623535
0.6677257578499188,2.840571641921997
0.6677092517733925,2.843391180038452
0.6677007470410505,2.846205711364746
0.6676842735220764,2.8489654064178467
0.6676757869638801,2.851761817932129
0.6676593458967539,2.8545544147491455
0.6676508774586124,2.8573379516601562
0.6676344687380663,2.8601133823394775
0.6676260183661007,2.8629419803619385
0.6676096418873019,2.8657453060150146
0.6676012095278454,2.8685202598571777
0.6675848651863939,2.8713393211364746
0.6675764507859897,2.8741507530212402
0.6675601384779158,2.8769211769104004
0.6675517419833168,2.8797173500061035
0.66753546160508,2.882516622543335
0.6675270829632471,2.8853037357330322
0.6675108344117331,2.888092041015625
0.6675024735698354,2.8909099102020264
0.6674862567423543,2.893707513809204
0.6674779136477667,2.8965017795562744
0.6674617284420512,2.8993072509765625
0.6674534030423547,2.902113199234009
0.667437249356558,2.9049007892608643
0.6674289415995384,2.9077107906341553
0.6674128193322317,2.9104950428009033
0.667404529165878,2.9132866859436035
0.6673884382160498,2.9160592555999756
0.6673801655885538,2.918837070465088
0.6673641058556061,2.9216363430023193
0.6673558507153617,2.9244282245635986
0.6673398220991096,2.9272398948669434
0.6673315843947114,2.9300436973571777
0.6673155867953798,2.932812452316284
0.6673073664756227,2.9356346130371094
0.6672913997938457,2.9384257793426514
0.6672831968077231,2.9412190914154053
0.6672672609445408,2.943976640701294
0.6672590752412447,2.946763038635254
0.6672431700981022,2.9495487213134766
0.6672350016270217,2.9523134231567383
0.6672191271057661,2.955108880996704
0.6672109758164865,2.957918643951416
0.6671951318193665,2.960685968399048
0.6671869976616683,2.963505983352661
0.6671711840913314,2.9663071632385254
0.6671630670151899,2.9691548347473145
0.6671472837746798,2.971958875656128
0.6671391837302639,2.9747445583343506
0.6671234307230197,2.9775173664093018
0.6671153476606911,2.9802892208099365
0.6670996247905455,2.9830737113952637
0.6670915586608572,2.9858784675598145
0.6670758658320335,2.988649606704712
0.6670678165857301,2.9914753437042236
0.6670521537028414,2.994274616241455
0.6670441212908572,2.997053623199463
0.6670284882589043,2.9998557567596436
0.667020472632363,3.0026400089263916
0.6670048693567321,3.0054237842559814
0.6669968704669456,3.008218288421631
0.6669812968534068,3.011000871658325
0.6669733146518745,3.013770818710327
0.6669577706065803,3.0165317058563232
0.6669498050449881,3.0193450450897217
0.6669342904744713,3.0221409797668457
0.666926341504691,3.0249154567718506
0.6669108563158621,3.027745246887207
0.6669029238899505,3.0305516719818115
0.6668874679900976,3.033355951309204
0.6668795520602954,3.03611159324646
0.6668641253570808,3.038912296295166
0.6668562258758122,3.041715145111084
0.6668408282772715,3.044466018676758
0.6668329451971424,3.0472543239593506
0.666817576611683,3.050041675567627
0.6668097098854814,3.052816867828369
0.6667943702218796,3.0556535720825195
0.6667865198025741,3.0584590435028076
0.6667712089699743,3.061253070831299
0.6667633748107136,3.06404447555542
0.6667480927186261,3.066857099533081
0.6667402747727377,3.069655179977417
0.6667250213310374,3.072418451309204
0.666717219552027,3.0752108097076416
0.6667019946709513,3.0780112743377686
0.6666942090125022,3.0807647705078125
0.6666790126026496,3.0835962295532227
0.6666712430186218,3.0863912105560303
0.6666560749909495,3.0892324447631836
0.6666483214353789,3.0920188426971436
0.666633181701202,3.094809055328369
0.6666254441282992,3.097611427307129
0.6666103325992888,3.1003634929656982
0.6666026109634388,3.103135585784912
0.6665875275516198,3.1059319972991943
0.6665798218073812,3.108703136444092
0.666564766425131,3.1115317344665527
0.6665570765272348,3.1143410205841064
0.666542049087282,3.1171326637268066
0.6665343749906311,3.119951009750366
0.6665193754060529,3.122728109359741
0.6665117170657215,3.125533103942871
0.666496745249943,3.1283369064331055
0.6664891026211756,3.131138801574707
0.6664741584879676,3.1339290142059326
0.6664665315261781,3.1366939544677734
0.6664516149896559,3.139502763748169
0.6664440036504269,3.1423115730285645
0.6664291146250484,3.145112991333008
0.6664215188641306,3.1479392051696777
0.6664066572646944,3.150744915008545
0.6663990770380062,3.1535441875457764
0.6663842427796507,3.1563167572021484
0.6663766780432759,3.1591298580169678
0.6663618710414773,3.1619176864624023
0.6663543217516665,3.164668560028076
0.6663395419222371,3.167494297027588
0.6663320080354057,3.1702966690063477
0.6663172552944923,3.173076868057251
0.6663097367672195,3.1758902072906494
0.6662950110313027,3.178699254989624
0.6662875078203316,3.1815173625946045
0.6662728090062227,3.184292793273926
0.6662653210684589,3.1870901584625244
0.6662506490933,3.1898999214172363
0.6662431763858114,3.1926631927490234
0.6662285311670725,3.195486307144165
0.666221073647088,3.1982851028442383
0.6662064551025663,3.201106071472168
0.6661990127274756,3.2039201259613037
0.6661844207752936,3.206740140914917
0.6661769935026464,3.209564447402954
0.6661624280612503,3.212334632873535
0.666155015848755,3.2151718139648438
0.6661404768369137,3.2179741859436035
0.6661330796424374,3.220747947692871
0.6661185669792405,3.2235727310180664
0.6661111847608081,3.226378917694092
0.6660966983656647,3.22914457321167
0.6660893310814577,3.231976270675659
0.6660748708740943,3.234778881072998
0.666067518482451,3.2375848293304443
0.6660530843829112,3.2403578758239746
0.6660457468423251,3.2431633472442627
0.666031338770967,3.2459609508514404
0.6660240160400865,3.248753070831299
0.6660096339175818,3.2515804767608643
0.6660023259552097,3.254376173019409
0.6659879697025418,3.257150650024414
0.6659806764676345,3.259967803955078
0.6659663460060976,3.2627615928649902
0.665959067457764,3.2655837535858154
0.6659447627089616,3.2683732509613037
0.6659374988064628,3.2712199687957764
0.6659232196923058,3.2740249633789062
0.6659159703950545,3.2768094539642334
0.6659017168377602,3.279642105102539
0.6658944821053197,3.282451629638672
0.6658802540274099,3.285245418548584
0.6658730338194938,3.2880282402038574
0.6658588311437941,3.2908198833465576
0.6658516254202653,3.293623208999634
0.6658374480699032,3.296405792236328
0.6658302567907736,3.2992026805877686
0.6658161046891768,3.3020105361938477
0.665808927814606,3.304785966873169
0.6657948008855022,3.3076255321502686
0.6657876383757976,3.3104512691497803
0.6657735365432117,3.3132717609405518
0.665766388358827,3.316066265106201
0.6657523115470807,3.3188843727111816
0.6657451776486163,3.3217079639434814
0.665731125782326,3.324489116668701
0.6657240061305275,3.3273203372955322
0.6657099791346038,3.3301308155059814
0.6657028736903616,3.332921266555786
0.6656888714900073,3.335770606994629
0.6656817802143561,3.338592529296875
0.6656678027350647,3.3413949012756348
0.6656607255891827,3.3441946506500244
0.6656467727567377,3.346994638442993
0.665639709701946,3.3497912883758545
0.6656257814424191,3.3525946140289307
0.6656187324401812,3.355445146560669
0.6656048286799313,3.358264923095703
0.6655977936918521,3.361037492752075
0.6655839143575235,3.36384916305542
0.6655768933453491,3.366642951965332
0.6655630383638709,3.3694305419921875
0.6655560312894875,3.3722071647644043
0.6655422005880715,3.374999761581421
0.6655352074135056,3.377788543701172
0.6655214009196453,3.3805384635925293
0.6655144216070621,3.383352041244507
0.6655006392485319,3.3861701488494873
0.6654936737602353,3.3889520168304443
0.6654799154650886,3.3917806148529053
0.6654729637635203,3.3945953845977783
0.6654592294600882,3.397397041320801
0.6654522915078275,3.4001877307891846
0.6654385811247178,3.402989387512207
0.6654316568844804,3.4057981967926025
0.6654179703505764,3.4085755348205566
0.6654110597852142,3.411362648010254
0.6653973970296735,3.4142045974731445
0.6653905001021738,3.416985273361206
0.6653768610544264,3.4197912216186523
0.6653699777279118,3.4225871562957764
0.6653563623176594,3.425379753112793
0.6653494925553864,3.428168535232544
0.6653359007126014,3.4309513568878174
0.6653290444779604,3.4337563514709473
0.6653154761328838,3.4365148544311523
0.6653086333893979,3.4393086433410645
0.6652950884725392,3.442105531692505
0.6652882591838649,3.4448931217193604
0.6652747376259999,3.4477245807647705
0.6652679217559249,3.450533151626587
0.6652544234880945,3.45330548286438
0.6652476210005384,3.456080198287964
0.6652341459540485,3.45904541015625
0.6652273568130613,3.461841344833374
0.6652139049194804,3.464604616165161
0.6652071290892424,3.467412233352661
0.6651937002804009,3.470205068588257
0.6651869377252222,3.4729843139648438
0.6651735319332113,3.47580623626709
0.665166782617531,3.4786293506622314
0.6651533997747012,3.4814422130584717
0.6651466636630868,3.484222888946533
0.6651333037020472,3.4870479106903076
0.6651265807591946,3.4898464679718018
0.6651132436128105,3.49261736869812
0.6651065338035428,3.4954278469085693
0.6650932194049364,3.498227834701538
0.6650865226942032,3.500993013381958
0.6650732309767511,3.5038042068481445
0.6650665473296288,3.5066099166870117
0.6650532782269614,3.509404420852661
0.6650466076086514,3.512219190597534
0.6650333610546515,3.5150063037872314
0.6650267034304813,3.517812728881836
0.665013479359283,3.520573616027832
0.6650068346947042,3.523373603820801
0.6649936330406915,3.526156187057495
0.66498700130128,3.528909921646118
0.6649738219990865,3.5317015647888184
0.6649672031505416,3.5345065593719482
0.6649540461350484,3.5373191833496094
0.6649474401431925,3.5401315689086914
0.6649343053495279,3.542924642562866
0.6649277121803059,3.54573130607605
0.6649145995438435,3.5485150814056396
0.6649080191633221,3.5513339042663574
0.6648949286196804,3.554121971130371
0.664888360994048,3.556917190551758
0.6648752924790889,3.5597283840179443
0.6648687375746547,3.5625462532043457
0.6648556910244822,3.565356492996216
0.6648491488076755,3.568174362182617
0.6648361241586355,3.5709664821624756
0.6648295945960058,3.5737619400024414
0.6648165917846839,3.576590061187744
0.6648100748428998,3.579446315765381
0.6647970938061207,3.5822505950927734
0.6647905894519699,3.585005521774292
0.6647776301267967,3.5877864360809326
0.6647711383271848,3.5905635356903076
0.6647582006509174,3.5933501720428467
0.664751721372868,3.5961358547210693
0.6647388052830422,3.5989396572113037
0.6647323384936961,3.6017394065856934
0.6647194439280828,3.6045191287994385
0.6647129895946976,3.6073293685913086
0.664700116491301,3.610133171081543
0.6646936745812505,3.6128976345062256
0.664680822878308,3.6156809329986572
0.664674393359082,3.6184751987457275
0.6646615629950624,3.621248960494995
0.6646551458342658,3.6240108013153076
0.6646423367478685,3.6267874240875244
0.6646359319132209,3.629594564437866
0.6646231440433756,3.632378101348877
0.6646167515027108,3.635169267654419
0.6646039847885752,3.6379637718200684
0.664597604509841,3.640763521194458
0.6645848588908002,3.643634557723999
0.6645784908420576,3.646437168121338
0.664565766257724,3.6492209434509277
0.6645594104071467,3.6519904136657715
0.6645467067973578,3.6547746658325195
0.6645403631132317,3.6575496196746826
0.6645276804180497,3.660327672958374
0.664521348868773,3.663142442703247
0.6645086870284831,3.6659224033355713
0.6645023675825649,3.6687092781066895
0.6644897265376758,3.671525001525879
0.6644834191637362,3.6743290424346924
0.6644707988549773,3.677147150039673
0.664464503521747,3.6799490451812744
0.6644519038900689,3.682737112045288
0.6644456205663882,3.685546636581421
0.6644330415529606,3.6882917881011963
0.6644267702077795,3.6910974979400635
0.6644142117539911,3.693915605545044
0.6644079523563684,3.6967155933380127
0.664395414403825,3.699528694152832
0.6643891669229284,3.702319622039795
0.6643766494134532,3.705143451690674
0.6643704138185577,3.7079622745513916
0.6643579166941891,3.7107598781585693
0.6643516929546778,3.7135465145111084
0.6643392161576693,3.7163021564483643
0.6643330042430323,3.7190933227539062
0.664320547715851,3.7218987941741943
0.6643143475956854,3.724713087081909
0.6643019112810111,3.727586269378662
0.6642957229250196,3.730419158935547
0.6642833067657442,3.733243703842163
0.664277130143736,3.7360403537750244
0.6642647340829623,3.738848924636841
0.6642585691648514,3.741633415222168
0.6642461931458921,3.744396686553955
0.6642400399016976,3.747201442718506
0.6642276838680746,3.7499988079071045
0.6642215422679199,3.75278377532959
0.6642092061633638,3.7556114196777344
0.6642030761774759,3.758432149887085
0.6641907599459238,3.7612223625183105
0.6641846415446339,3.7640082836151123
0.6641723451302298,3.7668135166168213
0.664166238283972,3.7695958614349365
0.6641539616310647,3.77236270904541
0.6641478663103757,3.7751564979553223
0.6641356093635191,3.777940273284912
0.6641295255390378,3.780714750289917
0.6641172882429894,3.7835285663604736
0.664111215885456,3.786320209503174
0.664098998185176,3.7891058921813965
0.664092937265433,3.791928291320801
0.6640807391060829,3.7947514057159424
0.6640650745376969,3.798666000366211
0.6640625109220161,3.801464557647705
0.6640468708879113,3.804237127304077
0.664044314741578,3.8070273399353027
0.6640286957599557,3.809814929962158
0.6640261492876218,3.812572717666626
0.6640105513065623,3.815387725830078
0.6640080144785288,3.818206548690796
0.6639924374451159,3.8210110664367676
0.6639899102317984,3.823800563812256
0.6639743540932975,3.8265931606292725
0.663971836465226,3.8294126987457275
0.6639563011690822,3.8322219848632812
0.6639537930969007,3.8350090980529785
0.6639382785907388,3.837808132171631
0.6639357800452047,3.8405709266662598
0.6639202862768284,3.843383550643921
0.6639177972288117,3.846188545227051
0.6639023241462024,3.8489692211151123
0.6638998445666856,3.8517873287200928
0.6638843921180024,3.854586601257324
0.6638819219780796,3.8573861122131348
0.663866490111658,3.860170841217041
0.6638640293825344,3.8629815578460693
0.6638486180468858,3.8657758235931396
0.6638461666998778,3.8685355186462402
0.6638307758436885,3.871346950531006
0.6638283338502223,3.874122381210327
0.6638129634223532,3.8769118785858154
0.6638105307539651,3.879732370376587
0.6637951807034503,3.8825316429138184
0.663792757331786,3.8853323459625244
0.663777427607833,3.888148784637451
0.6637750135046465,3.8909695148468018
0.6637597040566349,3.893770694732666
0.6637572991937887,3.89654541015625
0.6637420099712692,3.899355411529541
0.6637396143207338,3.9021246433258057
0.6637243452734282,3.904911994934082
0.6637219588072812,3.9077329635620117
0.6637067098850812,3.9105234146118164
0.663704332575507,3.9133310317993164
0.6636891037284737,3.9161317348480225
0.6636867355477631,3.9189300537109375
0.6636715267261264,3.9217464923858643
0.6636691676466764,3.9245288372039795
0.6636539788008335,3.927363395690918
0.6636516287951458,3.930166006088257
0.663636459875662,3.9329512119293213
0.6636341189163438,3.9357547760009766
0.6636189698739504,3.9385459423065186
0.6636166379337131,3.941359281539917
0.6636015087193072,3.9441425800323486
0.6635991857709663,3.9469480514526367
0.6635840763356108,3.9497532844543457
0.663581762352085,3.9525487422943115
0.6635666726470066,3.9553728103637695
0.6635643676013181,3.958143472671509
0.6635492975779075,3.960916519165039
0.6635470014431807,3.9637370109558105
0.6635319510529921,3.9665346145629883
0.6635296638024536,3.9693398475646973
0.6635146329972031,3.972151041030884
0.6635123546041815,3.97495174407959
0.6634973433357475,3.9777467250823975
0.663495073773672,3.98051118850708
0.6634800819940938,3.983344316482544
0.6634778212364949,3.9861764907836914
0.6634628488979721,3.988964557647705
0.6634605969184804,3.9917855262756348
0.6634456439733726,3.9945671558380127
0.6634434007457185,3.9973669052124023
0.6634284671465445,4.000173091888428
0.6634262326445578,4.002962589263916
0.6634113183439947,4.005760669708252
0.6634090925416044,4.008523464202881
0.6633941974924874,4.011348485946655
0.6633919803637207,4.01413106918335
0.663377104519042,4.016901254653931
0.6633748960380245,4.019716262817383
0.6633600393509326,4.022511959075928
0.6633578394918874,4.025312185287476
0.6633430019156872,4.028091192245483
0.6633408106529346,4.030874490737915
0.6633259921410859,4.0336785316467285
0.6633238094490431,4.036447763442993
0.6633090099551607,4.0392491817474365
0.6633068358083409,4.042054653167725
0.6632920552861933,4.04482364654541
0.663289889659206,4.047650337219238
0.6632751280627152,4.050447702407837
0.6632729709302653,4.053252935409546
0.663258228213506,4.056028366088867
0.6632560795503933,4.058847904205322
0.6632413556675922,4.061658620834351
0.6632392154487116,4.064436197280884
0.6632245103542468,4.0672454833984375
0.6632223785545871,4.0700318813323975
0.6632076922029883,4.072802543640137
0.6632055687976317,4.075639247894287
0.6631909011435781,4.078423261642456
0.663188786107701,4.0812413692474365
0.6631741371060218,4.084022760391235
0.6631720304148933,4.086798429489136
0.6631574000205664,4.089596509933472
0.663155301649548,4.092384576797485
0.6631406898177001,4.095190763473511
0.6631385997422454,4.097989320755005
0.6631240064281513,4.100773334503174
0.6631219246238058,4.103602647781372
0.6631073497828868,4.106413841247559
0.6631052762252879,4.10920786857605
0.6630907198131122,4.1119866371154785
0.6630886544779873,4.114765405654907
0.6630741164502693,4.117575645446777
0.6630720593134368,4.120354890823364
0.6630575396260365,4.1231982707977295
0.6630554906634051,4.125999689102173
0.6630409892723269,4.128780841827393
0.6630389484598946,4.131600856781006
0.6630244653212876,4.134397506713867
0.6630224326351424,4.137177228927612
0.663007967705299,4.1399736404418945
0.6630059431216173,4.14274787902832
0.6629914963569734,4.145548343658447
0.6629894798520203,4.148322105407715
0.6629750512091541,4.151116847991943
0.662973042759283,4.153944730758667
0.6629586321949147,4.15673041343689
0.6629566317765668,4.1595611572265625
0.6629422392475578,4.162340879440308
0.6629402468372618,4.1651434898376465
0.6629258723006147,4.167969703674316
0.662923887874986,4.170750617980957
0.6629095312878432,4.173551321029663
0.6629075548235842,4.1763458251953125
0.6628932161432283,4.179128885269165
0.6628912476171271,4.181918621063232
0.6628769268009794,4.184694051742554
0.6628749661899108,4.187525510787964
0.6628606631955312,4.1903159618377686
0.6628587104764551,4.193119287490845
0.6628444252615415,4.195929765701294
0.6628424804115028,4.198740720748901
0.6628282129338909,4.201549530029297
0.6628262759300194,4.20432186126709
0.6628120261476813,4.207106113433838
0.6628100969671912,4.20989465713501
0.6627958648382356,4.212660551071167
0.6627939434584252,4.215470552444458
0.6627797289410967,4.21826696395874
0.6627778153393479,4.221039056777954
0.6627636183920259,4.223863363265991
0.6627617125458037,4.22666597366333
0.6627475331270031,4.229483127593994
0.6627456350138556,4.232260704040527
0.6627314730822245,4.23503565788269
0.6627295826797829,4.237833023071289
0.6627154381941036,4.240598678588867
0.6627135554800805,4.243412017822266
0.6626994283992684,4.2461934089660645
0.6626975533514584,4.248971462249756
0.6626834436345616,4.251800537109375
0.6626815762308409,4.254595518112183
0.6626674838370391,4.2574098110198975
0.6626656240553653,4.2601916790008545
0.66265154894397,4.26298975944519
0.6626496967623814,4.265808820724487
0.6626356388928349,4.268584489822388
0.6626337942894501,4.271392583847046
0.6626197536213254,4.274181365966797
0.6626179165743431,4.276943683624268
0.6626038930673429,4.279766321182251
0.6626020635550416,4.282570838928223
0.6625880571689984,4.285387754440308
0.6625862351697358,4.288163900375366
0.6625722458646107,4.290966272354126
0.6625704313568243,4.2937867641448975
0.6625564590927067,4.2972564697265625
0.6625546520549114,4.300054311752319
0.6625406967920189,4.302862167358398
0.6625388972028091,4.3056817054748535
0.6625249589014868,4.308473825454712
0.6625231667395346,4.311276197433472
0.662509245360254,4.314105749130249
0.6625074606043091,4.3168981075286865
0.6624935561076682,4.31972599029541
0.6624917787365577,4.322500705718994
0.662477891083281,4.325315713882446
0.662476121075909,4.328126430511475
0.6624622502268456,4.330923318862915
0.6624604875621932,4.333741903305054
0.6624466334783169,4.336509704589844
0.6624448781354414,4.339331388473511
0.6624310407778512,4.342137336730957
0.6624292927358856,4.344924211502075
0.6624154720658041,4.347748517990112
0.6624137313039576,4.350534915924072
0.6623999272827307,4.353327751159668
0.6623981937802875,4.356095552444458
0.662384406369384,4.358897924423218
0.6623826801057036,4.361708641052246
0.6623689092667149,4.364495515823364
0.6623671902212315,4.3673179149627686
0.6623534359158709,4.370134115219116
0.662351724068093,4.3729095458984375
0.6623379862581951,4.375725507736206
0.6623362815877053,4.378502368927002
0.662322560235226,4.381290435791016
0.662320862721681,4.38408088684082
0.6623071577886964,4.38689112663269
0.662305467411826,4.389710426330566
0.6622917788605325,4.392502307891846
0.6622900956001398,4.395317792892456
0.6622764233928533,4.3981640338897705
0.6622747472288143,4.400936603546143
0.6622610913279695,4.403742790222168
0.6622594222402328,4.4065375328063965
0.6622457826083835,4.409343004226685
0.6622441205769694,4.4121410846710205
0.6622304971767874,4.414950370788574
0.6622288421817889,4.4177656173706055
0.6622152349760636,4.420560598373413
0.6622135869976448,4.423379898071289
0.6621999959492828,4.426188707351685
0.6621983549676791,4.428967714309692
0.6621847800397043,4.431777000427246
0.6621831460352221,4.434580564498901
0.662169587190774,4.437373399734497
0.6621679601437904,4.440140724182129
0.6621544173461252,4.442936897277832
0.6621527972370882,4.445749759674072
0.6621392704495765,4.4485249519348145
0.6621376572590034,4.4513304233551025
0.6621241464451317,4.454133987426758
0.6621225401536098,4.457014322280884
0.6621090452769789,4.459821462631226
0.6621074458651656,4.462618350982666
0.6620939668894898,4.465418577194214
0.662092374338111,4.4682018756866455
0.6620789112272191,4.470994472503662
0.6620773255170698,4.473761558532715
0.6620638782349031,4.476554870605469
0.662062299346847,4.479361534118652
0.6620488678574602,4.4821741580963135
0.662047295772429,4.484953880310059
0.6620338800399886,4.487765789031982
0.6620323147389827,4.4905571937561035
0.6620189147277672,4.4933717250823975
0.6620173561918542,4.496135473251343
0.6620039718662537,4.498946189880371
0.6620024200765688,4.501779317855835
0.661989051401084,4.504607200622559
0.6619875063388296,4.507471323013306
0.6619741532780725,4.510305881500244
0.6619726149245181,4.513105154037476
0.66195927744321,4.5159337520599365
0.6619577457796914,4.51872706413269
0.6619444238426639,4.521534442901611
0.6619428988505831,4.524311304092407
0.6619295924227772,4.527149438858032
0.6619280740836027,4.529935836791992
0.6619147831300679,4.532734155654907
0.6619132714253335,4.535546541213989
0.661899995911228,4.538362741470337
0.6618984908225332,4.541158437728882
0.6618852307131231,4.544015407562256
0.6618837322221328,4.546870946884155
0.661870487482792,4.549675703048706
0.6618689955712358,4.552513599395752
0.6618557661674451,4.555334568023682
0.6618542808171174,4.558137655258179
0.6618410667144646,4.560919284820557
0.6618395879072242,4.5637383460998535
0.6618263890714036,4.566558837890625
0.6618249167891731,4.569376468658447
0.6618117331859849,4.572202920913696
0.6618102674107511,4.574998140335083
0.6617970990061008,4.57781457901001
0.6617956397199142,4.580656051635742
0.661782486479813,4.583534479141235
0.6617810336647869,4.586394786834717
0.6617678955553502,4.589229345321655
0.6617664491936616,4.592106580734253
0.6617533261811094,4.594955921173096
0.6617518862549975,4.597787141799927
0.6617387783056538,4.60058856010437
0.6617373447974207,4.603402614593506
0.6617242518777132,4.606241226196289
0.661722824769723,4.60901665687561
0.6617097468461822,4.611809015274048
0.6617083261208614,4.614622354507446
0.661695263160121,4.6174232959747314
0.6616938487999573,4.62020468711853
0.6616808007687529,4.623006105422974
0.6616793927562963,4.625792503356934
0.6616663596214655,4.628561496734619
0.6616649579393263,4.6313745975494385
0.6616519396678089,4.63417911529541
0.6616505442986587,4.636937618255615
0.661637540857495,4.6397480964660645
0.6616361517840669,4.642554044723511
0.6616231631403985,4.645366907119751
0.6616217803454847,4.64815092086792
0.6616088064665535,4.650957822799683
0.6616079302089566,4.654751777648926
0.6615944707861552,4.65754771232605
0.6615935986246868,4.660330295562744
0.6615801564034164,4.663122177124023
0.6615792904721802,4.665903806686401
0.6615658629145345,4.668689489364624
0.6615650031964078,4.6715004444122314
0.6615515902702459,4.674320697784424
0.6615507367481026,4.6770782470703125
0.6615373384213815,4.6798741817474365
0.6615364910781555,4.682713031768799
0.6615231073189295,4.68553614616394
0.6615222661376143,4.688320636749268
0.6615088969140343,4.691126346588135
0.6615080618776827,4.693922519683838
0.6614947071579961,4.696710824966431
0.6614938782497205,4.699532508850098
0.661480538002271,4.702343463897705
0.6614797152052422,4.7051239013671875
0.6614663893984692,4.707964181900024
0.6614655726959169,4.710779190063477
0.6614522612983553,4.713591575622559
0.6614514506735675,4.716377258300781
0.6614381536538473,4.719181776046753
0.6614373490901699,4.721985816955566
0.6614240664170159,4.7247679233551025
0.6614232678978536,4.727565765380859
0.6614099995400844,4.730409860610962
0.6614092070488987,4.733173847198486
0.6613959529754274,4.735968351364136
0.6613951664957378,4.738778829574585
0.6613819266755709,4.741604328155518
0.6613811461909538,4.744406461715698
0.6613679205931915,4.747336387634277
0.6613671460872802,4.750275373458862
0.6613539346811151,4.753276109695435
0.6613531661376002,4.756253480911255
0.6613399688923175,4.759185791015625
0.6613392062949456,4.7620086669921875
0.6613260231799234,4.764801263809204
0.6613252665124973,4.767613887786865
0.6613120974972049,4.770417928695679
0.6613113467435839,4.773176908493042
0.6612981917975822,4.775975704193115
0.6612974469416816,4.77879786491394
0.6612843060346226,4.781612873077393
0.6612835670604125,4.784392595291138
0.6612704401620397,4.787200450897217
0.661269707053546,4.7899863719940186
0.661256594133693,4.792747259140015
0.6612558668749967,4.795540809631348
0.661242767903587,4.798350095748901
0.6612420464788245,4.8011181354522705
0.6612289614258718,4.803910493850708
0.6612282458192328,4.806774616241455
0.6612151746548407,4.809593915939331
0.6612144648505708,4.812407732009888
0.6612014075449312,4.815242528915405
0.6612007035273295,4.818081378936768
0.6611876600507237,4.820860147476196
0.6611869618041437,4.823670864105225
0.6611739321269412,4.826504468917847
0.6611732396357898,4.829293489456177
0.6611602237284485,4.8320605754852295
0.6611595369771864,4.834904909133911
0.6611465348102522,4.837787628173828
0.6611458537833935,4.840615510940552
0.6611328653274993,4.843460559844971
0.6611321900096111,4.84628963470459
0.6611192152354775,4.849116325378418
0.6611185456111798,4.851934909820557
0.6611055844896139,4.854754209518433
0.6611049205435796,4.857546329498291
0.6610919730454753,4.860323905944824
0.6610913147624297,4.863101243972778
0.6610783808587671,4.865896940231323
0.6610777282234875,4.868675470352173
0.6610648078853326,4.871480703353882
0.6610641608826487,4.87428092956543
0.6610512540811531,4.877088308334351
0.6610506126959464,4.879872560501099
0.6610377194023467,4.8826904296875
0.6610370836195504,4.885503768920898
0.6610242038051684,4.8882787227630615
0.6610235736097668,4.891090154647827
0.6610107072460092,4.8938987255096436
0.6610100826230381,4.896676301956177
0.6609972296813953,4.899492025375366
0.6609966106159416,4.902271747589111
0.6609837710679886,4.905049562454224
0.6609831575451897,4.907850503921509
0.6609703313625849,4.910671949386597
0.6609697233676288,4.913471698760986
0.660956910522114,4.916236639022827
0.6609563080402396,4.91905665397644
0.66094350850364,4.921873092651367
0.660942911520136,4.924653768539429
0.660930125264359,4.927489280700684
0.6609295337645638,4.930311679840088
0.6609167607616,4.933148384094238
0.6609161747309024,4.935948610305786
0.660903414952824,4.938760280609131
0.660902834376662,4.941565752029419
0.6608900877956234,4.9443347454071045
0.6608895126594844,4.9471399784088135
0.6608767792477215,4.949937343597412
0.6608762095371421,4.952702522277832
0.660863489266972,4.955536127090454
0.6608629249675381,4.958368301391602
0.6608502178113588,4.961151838302612
0.6608496589087046,4.963937044143677
0.660836964838995,4.966754198074341
0.6608364113188037,4.96955132484436
0.6608237303081229,4.972324371337891
0.660823182156126,4.975139141082764
0.6608105141771131,4.977943181991577
0.66080997137909,4.980708122253418
0.6607973164044643,4.9835450649261475
0.6607967789462429,4.986344575881958
0.6607841369488027,4.9891297817230225
0.6607836048162583,4.991943359375
0.6607709757688818,4.994764566421509
0.6607704489479372,4.9975690841674805
0.6607578328235808,5.000347137451172
0.6607573113002069,5.003891468048096
0.660744708071906,5.006715774536133
0.6607441918321203,5.009543418884277
0.6607316014729884,5.012311697006226
0.6607310905028559,5.015103816986084
0.660718512986085,5.0178914070129395
0.6607180072717173,5.0206732749938965
0.6607054425705766,5.023483037948608
0.660704942098132,5.0262815952301025
0.6606923901859686,5.029127597808838
0.6606918949416523,5.031937599182129
0.6606793557918903,5.034774541854858
0.6606788657619529,5.037585735321045
0.6606663393480938,5.0403852462768555
0.6606658545188328,5.043197393417358
0.6606533408144541,5.0459885597229
0.6606528611722127,5.048750638961792
0.6606403601509687,5.051583290100098
0.6606398856821355,5.0543622970581055
0.6606273973177567,5.057140111923218
0.6606269280087664,5.059945821762085
0.6606144522750586,5.062788963317871
0.6606139881123911,5.066182374954224
0.6606015249832359,5.069010496139526
0.6606010659534164,5.071936845779419
0.6605886154027709,5.07480263710022
0.6605881614923693,5.077731609344482
0.6605757234942653,5.0805442333221436
0.6605752746898966,5.083456993103027
0.6605628492184408,5.086289644241333
0.6605624055067649,5.089158773422241
0.6605499925361381,5.09201979637146
0.6605495539038589,5.094918727874756
0.6605371534083168,5.097762584686279
0.6605367198421828,5.10062837600708
0.660524331796054,5.103485584259033
0.6605239032828577,5.10635781288147
0.6605115276605457,5.109208822250366
0.6605111041871236,5.11209774017334
0.6604987409631043,5.114939212799072
0.6604983225163368,5.117829084396362
0.6604859716651597,5.120626926422119
0.6604855582319705,5.123538970947266
0.6604732197282577,5.126346111297607
0.6604728112956145,5.129298686981201
0.660460485114061,5.132107734680176
0.6604600816689742,5.134985685348511
0.6604477677843469,5.1378092765808105
0.6604473693138705,5.140691041946411
0.6604350677010087,5.143550634384155
0.6604346741922391,5.146421670913696
0.6604223848260539,5.149252891540527
0.6604219962661306,5.15217924118042
0.6604097191216046,5.155031681060791
0.6604093354977096,5.157934904098511
0.6603970705498968,5.160768270492554
0.6603966918492545,5.163669586181641
0.6603844390732799,5.166496992111206
0.6603840652831572,5.169409275054932
0.6603718246542162,5.172229290008545
0.6603714557619217,5.175198078155518
0.660359227255281,5.1780736446380615
0.6603588632481651,5.180946588516235
0.6603466468391612,5.18380331993103
0.6603462877046168,5.186680316925049
0.6603340833686562,5.189517498016357
0.660333729094117,5.192396640777588
0.6603215368066763,5.195267677307129
0.6603211873796181,5.198201894760132
0.6603090071162429,5.201008558273315
0.6603086625241822,5.203900098800659
0.6602964942604879,5.206742525100708
0.6602961544909827,5.209674119949341
0.6602839982026535,5.212522268295288
0.6602836632433023,5.215514659881592
0.6602715189060916,5.218356370925903
0.6602711887445342,5.2212419509887695
0.6602590563342632,5.2240729331970215
0.6602587309581798,5.226961612701416
0.6602466104507384,5.229829788208008
0.6602462898478495,5.232721567153931
0.660234181219196,5.235630989074707
0.6602338653772627,5.238550662994385
0.6602217686034227,5.24148154258728
0.660221457510246,5.2444822788238525
0.6602093725673129,5.247371435165405
0.6602090662107339,5.2503132820129395
0.6601969930748685,5.253161668777466
0.6601966914427678,5.256053686141968
0.660184630090198,5.258915901184082
0.6601843331704965,5.261849403381348
0.660172283577517,5.264691591262817
0.6601719913581747,5.267630577087402
0.6601599535011465,5.270474433898926
0.6601596659701632,5.2733824253082275
0.6601476398255142,5.276181936264038
0.6601473569709282,5.279149055480957
0.6601353425151524,5.2820117473602295
0.6601350643250414,5.2848851680755615
0.6601230615346986,5.287739038467407
0.6601227879971794,5.290632724761963
0.6601107968488947,5.293450593948364
0.6601105279521229,5.296313524246216
0.6600985484225875,5.2991297245025635
0.6600982841547568,5.302005767822266
0.660086316220727,5.304826498031616
0.66008605657007,5.307732105255127
0.6600741002083669,5.31058669090271
0.6600738451631544,5.31346583366394
0.6600619003506636,5.316268444061279
0.6600616498992047,5.319148302078247
0.6600497166128768,5.321995735168457
0.6600494707435182,5.324850082397461
0.6600375489603683,5.327713251113892
0.6600373076614949,5.330627679824829
0.6600253973586013,5.333467721939087
0.6600251606186358,5.3363213539123535
0.6600132617731417,5.339174032211304
0.660013029580544,5.3420610427856445
0.6600011421696554,5.344865798950195
0.6600009145129232,5.347766876220703
0.65998903851391,5.350598096847534
0.6599888153815778,5.353487968444824
0.6599769507717732,5.356292963027954
0.6599767321524133,5.359189510345459
0.6599648789092127,5.36201810836792
0.6599646647914338,5.364875316619873
0.6599528228922964,5.367735862731934
0.6599526132647443,5.370624542236328
0.659940782687191,5.373483896255493
0.6599405775385483,5.376338958740234
0.6599287582601628,5.379165172576904
0.6599285575791483,5.382066488265991
0.6599167495775761,5.384887218475342
0.6599165533529454,5.3878114223480225
0.6599047566058939,5.3906471729278564
0.659904564826439,5.393553733825684
0.6598927793116773,5.3963494300842285
0.6598925919662258,5.399216413497925
0.6598808176615847,5.402033805847168
0.6598806347390007,5.404903411865234
0.6598688716223718,5.40777063369751
0.6598686931115548,5.410688638687134
0.6598569411608912,5.413519859313965
0.6598567670507769,5.416382789611816
0.6598450262440919,5.419203281402588
0.6598448565236515,5.42207670211792
0.6598331268390194,5.424882411956787
0.6598329614972592,5.427823305130005
0.6598212429128146,5.430678606033325
0.6598210819387768,5.433574438095093
0.6598093744327145,5.4363954067230225
0.6598092178154756,5.439293384552002
0.6597975213660504,5.442150115966797
0.6597973690947231,5.445057153701782
0.6597856836802494,5.447958469390869
0.6597855357439801,5.450965166091919
0.659773861342832,5.453886032104492
0.6597737177308031,5.456814765930176
0.6597620543214137,5.459786653518677
0.6597619150228412,5.4626946449279785
0.6597502625837033,5.465527534484863
0.6597501275878382,5.468410968780518
0.6597384860975031,5.471247434616089
0.659738355393631,5.474127292633057
0.6597267248307088,5.476936101913452
0.6597265984081492,5.479823350906372
0.6597149787513085,5.482688665390015
0.659714856599415,5.485579013824463
0.659703247827383,5.488413572311401
0.6597031299355431,5.491341829299927
0.659691532027105,5.494173765182495
0.6596914183847405,5.497032403945923
0.6596798313187391,5.499875783920288
0.6596797219153052,5.5027782917022705
0.6596681456706412,5.505623817443848
0.659668040495627,5.508561849594116
0.6596564750512588,5.511485815048218
0.6596563740941865,5.514423370361328
0.6596448194291296,5.517261266708374
0.6596447226795548,5.520157337188721
0.659633178772882,5.523008823394775
0.6596330862203938,5.525934457778931
0.6596215530512347,5.528772830963135
0.659621464685455,5.531714677810669
0.659609942232996,5.534608840942383
0.6596098580435799,5.53751802444458
0.6595983462870638,5.54035496711731
0.6595982662636991,5.5432586669921875
0.6595867651824253,5.546138525009155
0.6595866893148324,5.54904317855835
0.6595751988881562,5.5519118309021
0.6595751271660886,5.554851531982422
0.6595636473734212,5.557686805725098
0.6595635797866641,5.560564041137695
0.6595521106074731,5.563438892364502
0.6595520471458448,5.5663371086120605
0.6595405885596523,5.569150924682617
0.659540529213003,5.5720508098602295
0.6595290811993874,5.574917793273926
0.6595290259575992,5.577792406082153
0.6595175884961937,5.580622911453247
0.6595175373491811,5.583526849746704
0.6595061104196739,5.586368560791016
0.6595060633573828,5.589276552200317
0.6594946469395171,5.592090368270874
0.6594946039519256,5.594996690750122
0.659483198025499,5.597843170166016
0.6594831591026166,5.600730895996094
0.6594717636474815,5.603600978851318
0.6594717287793489,5.6064980030059814
0.6594603437754116,5.609315872192383
0.6594603129521015,5.612176179885864
0.6594489383793225,5.615038871765137
0.6594489115909385,5.617924213409424
0.6594375474293321,5.620748519897461
0.6594375246660092,5.623690128326416
0.6594261708956433,5.626549243927002
0.6594261521475472,5.62941837310791
0.6594148087485439,5.63222861289978
0.6594147940058711,5.635139465332031
0.659403460958405,5.637993335723877
0.6594034502113836,5.640868902206421
0.6593921274956829,5.643723011016846
0.6593921207345707,5.6466217041015625
0.6593808083309164,5.64945912361145
0.6593808055460024,5.65234112739563
0.6593695034347284,5.655195713043213
0.659369504616332,5.658091068267822
0.6593582127778249,5.660998821258545
0.6593582179162955,5.663883209228516
0.6593469363309944,5.6667163372039795
0.6593469454167116,5.669582843780518
0.6593356740651076,5.6723926067352295
0.6593356870884818,5.6752824783325195
0.659324425951118,5.678114891052246
0.659324442902589,5.680981636047363
0.6593131919600608,5.683837175369263
0.6593132128300984,5.686725378036499
0.6593019720630527,5.68954873085022
0.6593019968421565,5.692397356033325
0.6592907662312919,5.695228815078735
0.6592907949099912,5.698111057281494
0.6592795744360574,5.700939416885376
0.659279607004911,5.7038209438323975
0.6592683966487095,5.70665717124939
0.6592684330983056,5.709536790847778
0.6592572328406882,5.7123329639434814
0.6592572731616445,5.715224266052246
0.6592460829835144,5.718050003051758
0.6592461271664777,5.720925569534302
0.6592349470487886,5.723798036575317
0.6592349950844348,5.726722002029419
0.659223825008191,5.729556322097778
0.6592238768872252,5.732439994812012
0.6592127168334811,5.735296726226807
0.659212772546637,5.7382283210754395
0.6592016224964977,5.741065502166748
0.659201682034538,5.7439539432525635
0.659190541969158,5.746814250946045
0.659190605322874,5.749695301055908
0.6591794752234584,5.752511024475098
0.6591795423836699,5.755469083786011
0.659168422231473,5.758290767669678
0.6591684931890285,5.761201620101929
0.6591573829653539,5.764063358306885
0.6591574577111301,5.767080068588257
0.6591463573973313,5.769958019256592
0.6591464359222332,5.772890090942383
0.6591353454997124,5.775832653045654
0.6591354277946732,5.778861999511719
0.6591243472448821,5.781762599945068
0.659124433300863,5.78469181060791
0.6591133626053017,5.787639617919922
0.6591134524132919,5.790566444396973
0.6591023915535095,5.793436288833618
0.6591024851045258,5.796332359313965
0.6590914340621199,5.799232721328735
0.6590915313472073,5.802152395248413
0.6590804901038237,5.8050055503845215
0.6590805911140546,5.807967901229858
0.6590695596513876,5.810940504074097
0.6590696643778617,5.813890218734741
0.6590586426776534,5.816773891448975
0.6590587511114981,5.81972599029541
0.6590477391555386,5.822597026824951
0.659047851287909,5.825512170791626
0.6590368490580357,5.828352928161621
0.6590369648801133,5.8312647342681885
0.6590259723582121,5.834112644195557
0.6590260918612062,5.837055206298828
0.6590151090292096,5.839954137802124
0.6590152322043562,5.842851400375366
0.6590042590442444,5.845705986022949
0.6590043858828064,5.848592281341553
0.6589934223766066,5.851561784744263
0.6589935528698742,5.854590892791748
0.6589825989996604,5.857581615447998
0.65898273313895,5.860535621643066
0.6589717888868429,5.863407373428345
0.6589719266634977,5.866284370422363
0.6589609920116651,5.8691277503967285
0.658961133417055,5.872081756591797
0.6589502083477107,5.874954700469971
0.6589503533732319,5.8778462409973145
0.6589394378686364,5.880654811859131
0.6589395865057115,5.883577108383179
0.6589286805481713,5.886418342590332
0.658928832788249,5.889337062835693
0.6589179363601164,5.892171859741211
0.6589180921946718,5.895077466964722
0.6589072052783453,5.897922515869141
0.6589073646988796,5.900803327560425
0.6588964872768033,5.9037206172943115
0.6588966502748431,5.906649112701416
0.6588857823295068,5.9095118045806885
0.6588859488966053,5.912405490875244
0.6588750904105438,5.915319442749023
0.6588752605382797,5.918261289596558
0.6588644114940734,5.921105861663818
0.6588645851740508,5.924014568328857
0.6588537455543254,5.926887035369873
0.6588539227781743,5.929805755615234
0.6588430925656,5.932757377624512
0.6588432733249758,5.935833930969238
0.6588324525022679,5.938745021820068
0.6588326367888516,5.941723346710205
0.65882182533877,5.944705247879028
0.6588220131442675,5.947798252105713
0.6588112110496165,5.950729608535767
0.6588114023657593,5.9537718296051025
0.6588006096093881,5.956714391708374
0.6588008044279323,5.959718704223633
0.6587900209927339,5.962604999542236
0.6587902193054613,5.965593576431274
0.6587794451743727,5.968458890914917
0.6587796469730895,5.971410274505615
0.6587688821290919,5.974289178848267
0.6587690874056297,5.97720193862915
0.6587583318317479,5.98002028465271
0.6587585405779625,5.982936859130859
0.658747794257265,5.9857988357543945
0.6587480064650373,5.9886980056762695
0.6587372693806365,5.9915971755981445
0.6587374850418715,5.994536638259888
0.6587267571769225,5.9974212646484375
0.6587269762835503,6.000335693359375
0.658716257621252,6.00325083732605
0.6587164801652264,6.006184339523315
0.6587057706888207,6.009067535400391
0.6587059966621205,6.012011528015137
0.6586952963548919,6.014878749847412
0.6586955257495197,6.017788887023926
0.6586848345947958,6.020624160766602
0.6586850674027784,6.023535966873169
0.6586743853839296,6.026381492614746
0.6586746215973183,6.029292345046997
0.6586639486977569,6.0320961475372314
0.6586641883086263,6.034992694854736
0.6586535245118077,6.0378289222717285
0.6586537675122566,6.040703296661377
0.6586431128016784,6.043610334396362
0.6586433591838291,6.046509027481079
0.6586327135430309,6.049344778060913
0.6586329632990298,6.0521910190582275
0.6586223267115927,6.055044412612915
0.6586225798336097,6.057910442352295
0.6586119522831573,6.060734272003174
0.658612208763386,6.063685178756714
0.6586015902335831,6.0665283203125
0.6586018500642403,6.069422245025635
0.6585912405387937,6.072242736816406
0.6585915037121197,6.075164079666138
0.6585809031747775,6.078012943267822
0.6585811696830356,6.080893278121948
0.6585705781175872,6.083766222000122
0.6585708479530642,6.086650371551514
0.6585602653433402,6.089477300643921
0.6585605384983461,6.092357158660889
0.6585499648282179,6.09524130821228
0.6585502412950853,6.098133563995361
0.6585396765484659,6.10094952583313
0.6585399563195505,6.103839874267578
0.6585294004803929,6.106657028198242
0.6585296835480737,6.109563112258911
0.6585191366003716,6.1123692989349365
0.6585194229570501,6.115278482437134
0.6585088848848382,6.118176460266113
0.6585091745229386,6.1210925579071045
0.6584986453102916,6.124014139175415
0.6584989382222605,6.126936912536621
0.6584884178532935,6.129791259765625
0.6584887140316003,6.1326844692230225
0.6584782024904686,6.135574579238892
0.6584785019276052,6.138509273529053
0.658467999198504,6.141440391540527
0.6584683018869844,6.144369840621948
0.6584578079541489,6.147257566452026
0.6584581138865098,6.150181293487549
0.6584476287342145,6.152998685836792
0.6584479379030145,6.155894756317139
0.6584374615155741,6.158727645874023
0.658437773913394,6.161632537841797
0.6584273062751623,6.164439678192139
0.6584276218946049,6.167340278625488
0.6584171629899753,6.1702001094818115
0.6584174818236659,6.1730663776397705
0.6584070316370705,6.175917148590088
0.6584073536776557,6.178815841674805
0.6583969121935666,6.1816630363464355
0.6583972374337149,6.184513092041016
0.6583868046366425,6.1873579025268555
0.6583871330690445,6.190662145614624
0.6583767089435381,6.193511724472046
0.6583770405609057,6.196376800537109
0.6583666250915536,6.199204444885254
0.6583669598866206,6.202075481414795
0.6583565530580495,6.204891920089722
0.6583568910235713,6.207798719406128
0.6583464928204463,6.210621356964111
0.6583468339491992,6.213496208190918
0.6583364443562244,6.216305494308472
0.6583367886410065,6.219197511672974
0.6583264076429233,6.222025156021118
0.6583267550765538,6.224886655807495
0.6583163826581426,6.2277421951293945
0.658316733233462,6.230609178543091
0.6583063693795405,6.233459711074829
0.6583067230894105,6.236324787139893
0.6582963677848347,6.239170551300049
0.6582967246221383,6.242027759552002
0.6582863778518014,6.244811773300171
0.6582867378094421,6.247708797454834
0.6582763995582761,6.25054144859314
0.6582767626291781,6.253425359725952
0.6582664328821516,6.256229400634766
0.6582667990592609,6.259110927581787
0.6582564778013795,6.261948108673096
0.6582568470776623,6.264822244644165
0.6582465342939698,6.267676830291748
0.658246906662413,6.270557641983032
0.65823660233799,6.2734198570251465
0.6582369777916011,6.276286602020264
0.6582266819115655,6.279101371765137
0.6582270604433724,6.282003879547119
0.6582167729928785,6.284829616546631
0.6582171545959302,6.287744522094727
0.6582068755601693,6.290577173233032
0.6582072602275347,6.293472528457642
0.658196989591735,6.296304702758789
0.6581973773165034,6.299207448959351
0.6581871150659296,6.30204439163208
0.6581875058412106,6.304903507232666
0.6581841430414536,6.308788061141968
0.6581776457800871,6.311673879623413
0.6581742860108071,6.314527750015259
0.6581677959235992,6.317399263381958
0.658164440664742,6.320241928100586
0.6581579574393035,6.323148250579834
0.6581546066829641,6.326012849807739
0.6581481303056871,6.3288209438323975
0.6581447840440914,6.331706285476685
0.6581383145014046,6.334563493728638
0.6581349727267976,6.337436676025391
0.658128510005166,6.340272903442383
0.6581251727098119,6.343193292617798
0.6581187167957371,6.346037149429321
0.6581153839719194,6.348857402801514
0.658108934851939,6.351733446121216
0.6581056064919601,6.354598522186279
0.658099164152648,6.357468366622925
0.6580958402488296,6.360307455062866
0.6580894046767951,6.36314058303833
0.6580860852214778,6.366003513336182
0.6580796564033667,6.368846416473389
0.6580763413889099,6.371732234954834
0.6580699193114037,6.3745763301849365
0.6580666087301855,6.3774473667144775
0.658060193380001,6.380297422409058
0.6580568872244186,6.383151292800903
0.6580504785883083,6.386005878448486
0.6580471768507775,6.38884162902832
0.6580407749155293,6.391717195510864
0.6580374775884845,6.394599199295044
0.6580310823409216,6.3974809646606445
0.658027789416816,6.400325775146484
0.6580214008437965,6.403186082839966
0.6580181123151015,6.406048536300659
0.6580117304035187,6.4088921546936035
0.6580084462627249,6.4117748737335205
0.6580020709995069,6.4146294593811035
0.6579987912391227,6.4175026416778564
0.6579924226112329,6.420336961746216
0.6579891472237853,6.423208236694336
0.6579827852182208,6.4260594844818115
0.6579795141962552,6.428889036178589
0.6579731588000488,6.4317545890808105
0.6579698921361284,6.434600353240967
0.6579635433363468,6.437467575073242
0.6579602810230538,6.440310478210449
0.6579539388067979,6.4431939125061035
0.6579506808367319,6.446073532104492
0.6579443451911372,6.448923110961914
0.6579410915569165,6.45179557800293
0.6579347624691525,6.454658269882202
0.657931513163413,6.457620143890381
0.6579251906206829,6.460447311401367
0.6579219456360788,6.463314056396484
0.65791562962562,6.466175556182861
0.6579123889548232,6.469022750854492
0.6579060794639071,6.47189998626709
0.6579028430996073,6.474762201309204
0.6578965401155386,6.477631568908691
0.6578933080504438,6.480475902557373
0.6578870115605607,6.48335337638855
0.6578837837873963,6.486246347427368
0.6578774937790708,6.4890782833099365
0.6578742702905798,6.491930961608887
0.6578679867512169,6.494781494140625
0.6578647675401602,6.497639894485474
0.6578584904571984,6.500486373901367
0.6578552755163544,6.503354072570801
0.6578490048772652,6.506213903427124
0.65784579419943,6.509045839309692
0.6578395299917179,6.511886358261108
0.6578363235697048,6.514742612838745
0.6578300657809073,6.5176074504852295
0.657826863607547,6.520451545715332
0.6578206122252344,6.523322105407715
0.6578174142933754,6.526185750961304
0.6578111693051505,6.529015779495239
0.6578079756076584,6.531888246536255
0.6578017370011568,6.534708738327026
0.6577987043801435,6.538629531860352
0.657792315293804,6.541451692581177
0.6577892859025869,6.544318914413452
0.6577829042262695,6.5471413135528564
0.6577798788834318,6.550054550170898
0.6577735037166103,6.552865266799927
0.6577704824151512,6.555767297744751
0.657764113745398,6.558585166931152
0.6577610964784614,6.561469078063965
0.6577547342933815,6.564260482788086
0.6577517210541275,6.567173957824707
0.6577453653413585,6.5700109004974365
0.6577423561229641,6.572892665863037
0.6577360068701753,6.575731992721558
0.657733001665834,6.578613758087158
0.657726658860727,6.581422805786133
0.6577236576636489,6.584292888641357
0.6577173212939574,6.587122440338135
0.6577143240973692,6.590017557144165
0.6577079941508581,6.592822074890137
0.6577050009480027,6.595747709274292
0.6576986774124695,6.598567485809326
0.6576956881966062,6.601449251174927
0.6576893710598796,6.604257106781006
0.6576863858242841,6.607172727584839
0.6576800750742245,6.610010147094727
0.6576770938121888,6.612845182418823
0.657670789436688,6.615675210952759
0.6576678121415203,6.618563890457153
0.6576615141285013,6.621382713317871
0.6576585407935257,6.624248504638672
0.6576522491309432,6.627063035964966
0.6576492797495005,6.629966735839844
0.6576429944253398,6.632756233215332
0.6576400289907867,6.63567328453064
0.6576337499930641,6.638518333435059
0.657630788498773,6.641408205032349
0.6576245158155365,6.644203424453735
0.657621558254896,6.647088289260864
0.6576152918742236,6.649929761886597
0.6576123382406381,6.652812480926514
0.6576060781506394,6.655649662017822
0.6576031284375293,6.658550500869751
0.6575968746263436,6.661362171173096
0.657594268206135,6.665329933166504
0.6575876812829431,6.668178558349609
0.6575850780027211,6.671070337295532
0.6575784977709975,6.673903703689575
0.65757589851438,6.676758289337158
0.6575693244039802,6.67960786819458
0.6575667291641392,6.682593822479248
0.6575601611635595,6.685496807098389
0.6575575699337581,6.688500881195068
0.6575510080315246,6.6913743019104
0.6575484208050418,6.694260120391846
0.6575418649897101,6.697072505950928
0.6575392817598413,6.699956893920898
0.6575327320199963,6.7027812004089355
0.6575301527800529,6.705722332000732
0.6575236091043087,6.7085347175598145
0.6575210338476178,6.7114269733428955
0.6575144962246183,6.714285612106323
0.657511924944523,6.717207431793213
0.657505393362941,6.720039367675781
0.6575028260528005,6.722917556762695
0.6574963005013378,6.725820541381836
0.6574937371545267,6.728882551193237
0.6574872176219142,6.7317376136779785
0.6574846582318234,6.7346343994140625
0.6574781447068205,6.737476110458374
0.6574755892668563,6.7403504848480225
0.6574690817382518,6.74316143989563
0.6574665302418361,6.746089220046997
0.6574600286984472,6.748910427093506
0.6574574811390179,6.751824140548706
0.6574509855696902,6.754690170288086
0.6574484419407005,6.7575953006744385
0.6574419523343086,6.760406970977783
0.6574394126292271,6.763285160064697
0.6574329289746735,6.766148090362549
0.6574303931869849,6.769051551818848
0.657423915473201,6.7719762325286865
0.6574213835964047,6.774923801422119
0.6574149118123496,6.777756690979004
0.6574123838399606,6.780632495880127
0.6574059179746221,6.783471584320068
0.6574033939001713,6.786374568939209
0.6573969339425648,6.7892162799835205
0.6573944137595977,6.792084455490112
0.6573879596987667,6.794942140579224
0.6573854434008446,6.797834873199463
0.6573789952258606,6.800693035125732
0.6573764828065596,6.803699016571045
0.657370040506522,6.806549549102783
0.6573675319594333,6.80944299697876
0.6573610955234692,6.81226110458374
0.6573585908421995,6.815147638320923
0.6573521602594635,6.817974805831909
0.6573496594376342,6.820869207382202
0.6573432346973082,6.823726177215576
0.6573407377285565,6.826671361923218
0.65733431881985,6.829503297805786
0.6573318256978273,6.832385063171387
0.6573254126099776,6.835184812545776
0.6573229233283503,6.838048219680786
0.6573165160506215,6.840870141983032
0.657314030603071,6.843777179718018
0.6573076291247546,6.846629619598389
0.6573051475049774,6.849541425704956
0.6572987518153919,6.852352142333984
0.6572962740170991,6.855247497558594
0.6572898841055899,6.858038902282715
0.6572874101225075,6.860911130905151
0.6572810259784474,6.863767623901367
0.6572785558043157,6.8666911125183105
0.6572721774171036,6.869514465332031
0.6572697110456783,6.872388124465942
0.6572633384047408,6.875222444534302
0.6572608758297914,6.878118276596069
0.6572545089245811,6.880934953689575
0.6572520501398922,6.883816242218018
0.6572456889598886,6.886673450469971
0.6572432339592592,6.889580965042114
0.6572368784939681,6.892400503158569
0.6572344272712118,6.895289897918701
0.6572280775101653,6.898114204406738
0.6572256300591104,6.900995492935181
0.6572192859918675,6.903893947601318
0.6572168423063558,6.906849145889282
0.6572105039225014,6.909717321395874
0.6572080639963901,6.9126057624816895
0.6572017312855353,6.91547417640686
0.6571992951126951,6.918411016464233
0.6571929680644774,6.921306610107422
0.6571905356387938,6.924229621887207
0.6571842142428761,6.927150249481201
0.657181785558249,6.93012261390686
0.6571754698043205,6.932932376861572
0.6571730448546634,6.935819149017334
0.6571667347324393,6.938677072525024
0.6571643135116803,6.941572666168213
0.6571580090109012,6.944397687911987
0.6571555915129825,6.947319984436035
0.6571492926234151,6.950207471847534
0.6571468788422926,6.953058242797852
0.6571405855537291,6.955929756164551
0.657138175483373,6.958849668502808
0.657131887785631,6.961681127548218
0.6571294814200256,6.964559316635132
0.6571231993029483,6.967398166656494
0.6571207966360916,6.97027587890625
0.6571145200895472,6.973092555999756
0.6571121211154514,6.975950479507446
0.657105850129334,6.97878360748291
0.6571034548420248,6.981688737869263
0.6570971894062532,6.984511613845825
0.6570947977997705,6.9873974323272705
0.6570885379042889,6.990225076675415
0.657086149972686,6.9930946826934814
0.6570798956074636,6.995918035507202
0.6570775113448081,6.998817443847656
0.6570712624998389,7.00165581703186
0.6570688819002114,7.004528760910034
0.6570626385655148,7.007398843765259
0.6570602616230101,7.010398864746094
0.6570540237886298,7.0142662525177
0.6570516504973559,7.017148733139038
0.6570454181533607,7.019991636276245
0.6570430485074396,7.022876501083374
0.6570368216439226,7.025717735290527
0.6570344556374897,7.028586387634277
0.6570282342445691,7.031442642211914
0.657025871871773,7.034365892410278
0.6570196559395913,7.037230491638184
0.6570172971945945,7.040131092071533
0.6570110867133183,7.042972803115845
0.6570087315902965,7.04586935043335
0.6570025265501171,7.048702955245972
0.6570001750432596,7.0516197681427
0.6569939754343926,7.054457426071167
0.6569916275379015,7.0573461055755615
0.6569854333505869,7.060155868530273
0.6569830890586781,7.063045024871826
0.6569769002831795,7.065924406051636
0.6569745595900822,7.0688018798828125
0.6569683762166878,7.071653604507446
0.6569691205823813,7.075627565383911
0.6569598611356657,7.078912258148193
0.6569606078005195,7.081772804260254
0.6569513557908765,7.084619760513306
0.6569521047731929,7.087499618530273
0.6569428594000524,7.090364933013916
0.6569436106952681,7.093232154846191
0.6569343719479466,7.096084356307983
0.6569351255514227,7.098957300186157
0.6569258934192618,7.101814031600952
0.6569266493263718,7.104674816131592
0.6569174237987367,7.107553482055664
0.6569181820048666,7.110391855239868
0.6569089630711469,7.11328387260437
0.6569097235716947,7.116142272949219
0.6569005112213043,7.118999242782593
0.6569012740116803,7.121870756149292
0.6568920682340572,7.124733924865723
0.6568928333096842,7.127610445022583
0.6568836340942901,7.130463361740112
0.656884401450603,7.1333534717559814
0.6568752087869236,7.136186122894287
0.6568759784193691,7.139046907424927
0.6568667922969144,7.1418962478637695
0.6568675642009516,7.144732475280762
0.6568583846092547,7.1476030349731445
0.6568591587803547,7.150463819503784
0.6568499857089732,7.15333104133606
0.6568507621426191,7.15620231628418
0.6568415955811336,7.1590635776519775
0.6568423742728206,7.161923408508301
0.6568332142108357,7.164769172668457
0.6568339951560705,7.167651891708374
0.6568248415832143,7.170544147491455
0.656825624777516,7.173419952392578
0.6568164776834396,7.176254987716675
0.6568172631223392,7.17915415763855
0.6568081224967177,7.182009935379028
0.6568089101757576,7.184851884841919
0.656799776008289,7.187748432159424
0.6568005659230237,7.190627098083496
0.6567884178648009,7.194494009017944
0.6567922303494249,7.197406530380249
0.6567800926198686,7.200219392776489
0.6567839062467394,7.203118562698364
0.6567717762272339,7.2059409618377686
0.656775590790158,7.2088303565979
0.6567634684694396,7.211669683456421
0.6567672839650943,7.214569568634033
0.6567551693319087,7.217418909072876
0.6567589857569822,7.220272541046143
0.6567468788000995,7.223096132278442
0.6567506961512909,7.22599720954895
0.6567385968595035,7.228782892227173
0.656742415133523,7.231677055358887
0.6567303234956479,7.234511613845825
0.6567341426892164,7.237401247024536
0.656722058694093,7.240191459655762
0.6567258788039421,7.243090629577637
0.6567138024404335,7.245910882949829
0.6567176234633056,7.248779535293579
0.6567055547202982,7.251613140106201
0.6567093766529467,7.254507541656494
0.6566973155193501,7.257344961166382
0.6567011383585387,7.260197162628174
0.6566890848232851,7.263072729110718
0.6566929085657885,7.265981435775757
0.6566808626178338,7.268777847290039
0.6566846872604372,7.2716991901397705
0.6566726488887595,7.274535417556763
0.6566764744282586,7.277426719665527
0.6566644436218596,7.280223608016968
0.6566682700550607,7.283119201660156
0.6566562468029647,7.285940885543823
0.6566600741266845,7.288801670074463
0.6566480584179386,7.29165244102478
0.6566518866290043,7.294544696807861
0.6566398784526785,7.29738450050354
0.6566437075479278,7.300264835357666
0.6566317068931142,7.303140163421631
0.6566355368693954,7.306040525436401
0.656623543725209,7.308838844299316
0.6566273745793804,7.311736345291138
0.6566153889349591,7.314563989639282
0.6566192206638893,7.31745457649231
0.6566072425083932,7.32026219367981
0.6566110751089613,7.323144435882568
0.6565991044315727,7.32597279548645
0.656602937900668,7.328855514526367
0.6565909746905918,7.331686973571777
0.6565948090251138,7.334569454193115
0.6565828532715773,7.337395668029785
0.6565866884684358,7.3402628898620605
0.656574740160688,7.343082666397095
0.6565785762168026,7.345980167388916
0.6565666353441153,7.348789215087891
0.6565704722564161,7.3516950607299805
0.656558538808083,7.354537487030029
0.6565623765735097,7.357422351837158
0.6565504505388464,7.360242605209351
0.6565542891543493,7.363219738006592
0.6565423705226937,7.366076231002808
0.6565462099852327,7.368943691253662
0.6565342987459442,7.371786832809448
0.6565381390524893,7.374686241149902
0.6565262351949496,7.3775200843811035
0.6565300763424806,7.380403757095337
0.656518179856093,7.383239507675171
0.6565220218415998,7.386119842529297
0.6565101327157895,7.388929843902588
0.6565139755362716,7.391821384429932
0.6565020937604854,7.394643783569336
0.6565059374129524,7.397526502609253
0.6564940629766588,7.400327682495117
0.6564979074581299,7.403229475021362
0.6564860403508189,7.4060564041137695
0.656489885658323,7.408923864364624
0.6564780258695064,7.411763668060303
0.6564818720000822,7.4146528244018555
0.6564700195192928,7.4174580574035645
0.6564738664699892,7.4202916622161865
0.6564620212867814,7.423138856887817
0.656465869054656,7.426023721694946
0.656454031158606,7.428814172744751
0.6564578797407266,7.431729555130005
0.6564460491214313,7.434566497802734
0.656449898514875,7.437469482421875
0.656438075161953,7.440335273742676
0.6564419253638069,7.443253040313721
0.6564301092668975,7.44608998298645
0.6564339602742577,7.448970079421997
0.6564221514230218,7.4518349170684814
0.6564260032329944,7.454739093780518
0.6564142016171138,7.457648515701294
0.6564180542268138,7.460519075393677
0.6564062598359912,7.463387489318848
0.6564101132425433,7.466297149658203
0.6563983260665026,7.469165325164795
0.6564021802670409,7.472058296203613
0.6563904002955266,7.474893093109131
0.6563942552871948,7.477782487869263
0.6563824825099726,7.480594158172607
0.656386338289923,7.483515739440918
0.6563745726967791,7.486342430114746
0.656378429262174,7.489206552505493
0.6563666708429154,7.492051362991333
0.656370528190926,7.494924783706665
0.6563587769353809,7.497745990753174
0.6563626350631878,7.500617742538452
0.656350890961204,7.503476858139038
0.6563547498659968,7.506364107131958
0.6563430129074437,7.509152173995972
0.6563468725864212,7.512133836746216
0.6563351427611882,7.514956712722778
0.6563390032115585,7.5178327560424805
0.6563272805095554,7.520638942718506
0.6563311417285355,7.523596525192261
0.6563194261396929,7.526441812515259
0.6563232881245089,7.529341459274292
0.6563115796387774,7.532156944274902
0.6563154423866646,7.535070419311523
0.6563037409940152,7.537887096405029
0.6563076045022177,7.540740728378296
0.6562959101926417,7.543602705001831
0.6562997744584128,7.546501874923706
0.6562880872219219,7.549354314804077
0.6562919522425233,7.552232027053833
0.6562802720691491,7.5550620555877686
0.656284137841852,7.5579516887664795
0.656272464721646,7.5607311725616455
0.6562763312437305,7.563666820526123
0.6562646651667646,7.566512823104858
0.6562685324355191,7.569424629211426
0.6562568733918852,7.572216987609863
0.6562607414046073,7.575099945068359
0.656249089384417,7.577925205230713
0.6562529581384131,7.5808000564575195
0.6562413131317978,7.583671808242798
0.6562451826243828,7.586587429046631
0.6562335446214943,7.589475631713867
0.6562374148499921,7.592395067214966
0.6562257838410014,7.595256090164185
0.6562296548027443,7.598231554031372
0.6562180307778425,7.601064205169678
0.656221902470172,7.604004144668579
0.6562102854195694,7.6068689823150635
0.6562141578398348,7.609805583953857
0.6562025477537619,7.612614870071411
0.6562064208993219,7.615588665008545
0.6561948177680283,7.618483543395996
0.6561986916362497,7.621484756469727
0.656187095450005,7.624403953552246
0.6561909700382632,7.627351760864258
0.656179380787356,7.630237817764282
0.6561832560930354,7.633135557174683
0.6561716737677739,7.6359758377075195
0.6561755497882666,7.638861179351807
0.6561639743789786,7.641693592071533
0.6561678511116856,7.644569635391235
0.6561562826087177,7.647433757781982
0.6561601600510486,7.650319337844849
0.6561485984447671,7.653168439865112
0.6561524765941396,7.656087636947632
0.6561409218749299,7.658932209014893
0.6561448007287699,7.661865711212158
0.6561332528870366,7.664686679840088
0.6561371324427787,7.667596817016602
0.6561255914689457,7.670427560806274
0.6561294717240327,7.673324346542358
0.6561179376085423,7.67613959312439
0.6561218185604254,7.679032325744629
0.6561102912937397,7.681850910186768
0.656114172939878,7.684715032577515
0.6561026525124775,7.687570095062256
0.6561065348503385,7.690463542938232
0.6560950212527232,7.6932947635650635
0.656098904279783,7.696167945861816
0.656087397502471,7.698995590209961
0.6560912812162133,7.701888799667358
0.6560797812497423,7.704706192016602
0.656083665647659,7.707623481750488
0.6560721724825851,7.710448265075684
0.6560760575621765,7.71333384513855
0.6560645711890744,7.716120719909668
0.656068456947849,7.719009160995483
0.656056977357312,7.721853971481323
0.6560608637927858,7.72473669052124
0.6560493909754266,7.7275989055633545
0.656053278085124,7.730494499206543
0.6560418120315731,7.733320236206055
0.6560456998130264,7.7362072467803955
0.6560342405139329,7.73906397819519
0.6560381289646825,7.741966724395752
0.6560266764107143,7.7447710037231445
0.6560305655283086,7.747697591781616
0.6560191197101518,7.750520467758179
0.6560230094921468,7.753403902053833
0.6560115704005061,7.756209135055542
0.6560154608444659,7.759152889251709
0.656004028470064,7.7619853019714355
0.6560079195735606,7.764860153198242
0.655996493907139,7.767707586288452
0.6560003856677522,7.770599603652954
0.65598896670007,7.773413419723511
0.6559928591153873,7.776277303695679
0.6559814468372226,7.779117822647095
0.6559853399048395,7.782030344009399
0.6559739343069878,7.784852981567383
0.6559778280245073,7.787774562835693
0.6559664290977826,7.790622234344482
0.6559703234628155,7.793525457382202
0.6559589311980496,7.79631781578064
0.6559628262082149,7.799203634262085
0.655951440596258,7.802037239074707
0.6559553362491816,7.8049399852752686
0.6559439572809016,7.807819604873657
0.6559478535742175,7.810765027999878
0.6559364812405003,7.813631534576416
0.6559403781718499,7.816519498825073
0.6559290124635992,7.8193910121917725
0.6559329100306319,7.822327613830566
0.6559215509387694,7.825204133987427
0.6559254491391416,7.82814621925354
0.6559140966546065,7.83098292350769
0.6559179954859827,7.833869218826294
0.6559066495997322,7.836670637130737
0.6559105490597842,7.839571237564087
0.655899209762793,7.84240460395813
0.6559031098492001,7.845296859741211
0.6558917771324607,7.848153114318848
0.6558956778429095,7.851083517074585
0.655884351697432,7.853928089141846
0.6558882530296167,7.856793165206909
0.6558769334464286,7.859657287597656
0.6558808353980511,7.8625688552856445
0.6558695223681975,7.865379095077515
0.6558734249369665,7.868247032165527
0.6558621184515102,7.871068716049194
0.6558660216351423,7.873985767364502
0.655854721685163,7.876793384552002
0.655858625481382,7.8797447681427
0.6558473320579772,7.882599830627441
0.6558512364645139,7.8854780197143555
0.6558399495587984,7.8882811069488525
0.6558438545733914,7.891164302825928
0.6558325741764971,7.893997430801392
0.6558364797968921,7.8968589305877686
0.6558252058999683,7.899700880050659
0.6558291121239178,7.902583837509155
0.6558178447181309,7.905401945114136
0.6558217515433955,7.908276796340942
0.6558104906199291,7.911083936691284
0.6558143980442759,7.913976669311523
0.6558031435943308,7.916766405105591
0.6558070516155342,7.919673919677734
0.6557958036303282,7.922511577606201
0.6557997122461698,7.925388336181641
0.6557884707169378,7.928187370300293
0.6557923799252064,7.9310572147369385
0.6557811448432,7.933871030807495
0.6557850546416917,7.936728477478027
0.6557738259981798,7.939576864242554
0.6557777363846973,7.9424474239349365
0.6557665141709655,7.945264101028442
0.6557704251433187,7.94815468788147
0.6557592093506696,7.9509804248809814
0.6557631209066758,7.9538657665252686
0.6557519115264285,7.956652879714966
0.6557558236639115,7.959563493728638
0.6557446206874025,7.9623942375183105
0.6557485334041933,7.965272665023804
0.6557373368227751,7.968103885650635
0.6557412501167118,7.971028566360474
0.655730059921754,7.973865270614624
0.6557339737906813,7.976727724075317
0.6557227899735704,7.979564428329468
0.6557267044153402,7.982476234436035
0.6557155269674784,7.985327243804932
0.6557194419799496,7.988249063491821
0.6557082708927563,7.991095304489136
0.6557121864737944,7.993999481201172
0.6557010217387057,7.996789932250977
0.6557049378861829,7.999708890914917
0.6556937794946509,8.002541780471802
0.6556976962064466,8.005425214767456
0.6556865441499403,8.008244276046753
0.6556904614239404,8.01115369796753
0.6556793156939448,8.013972043991089
0.6556832335280423,8.016825675964355
0.6556720941160589,8.019660472869873
0.6556760125081531,8.022543907165527
0.6556648794056996,8.02536153793335
0.655668798353697,8.028252840042114
0.6556576715523078,8.031060934066772
0.6556615910541211,8.033965826034546
0.6556504705453464,8.036758422851562
0.6556543905988955,8.039668560028076
0.6556432763743015,8.042502164840698
0.6556471969775127,8.045405864715576
0.6556360890286823,8.048218250274658
0.6556400101794886,8.051124572753906
0.6556289084980207,8.05394983291626
0.6556328301943616,8.056816101074219
0.6556217347718707,8.059687614440918
0.6556256570116923,8.062571287155151
0.6556145678398096,8.065380096435547
0.6556184906210647,8.068265438079834
0.6556074076914369,8.071091651916504
0.6556113310120848,8.073984384536743
0.6556002543163745,8.076778411865234
0.655604178174381,8.079688787460327
0.6555931077042674,8.082526683807373
0.6555970320976048,8.085412502288818
0.6555859678447821,8.088196516036987
0.6555898927714291,8.091105937957764
0.6555788347276078,8.093923807144165
0.6555827601855498,8.0967698097229
0.6555717083424561,8.099615812301636
0.655575634329685,8.102506875991821
0.6555645886790609,8.105334281921387
0.6555685151935745,8.108209609985352
0.6555574757271775,8.111036539077759
0.6555614027669805,8.113931894302368
0.655550369476584,8.11673903465271
0.6555542970396872,8.119640827178955
0.6555432699170801,8.12246584892273
0.6555471980015009,8.12536907196045
0.6555361770384879,8.128196001052856
0.6555401056422497,8.131092309951782
0.6555290908306508,8.133912563323975
0.6555330199517837,8.136777877807617
0.6555220112834346,8.139610290527344
0.6555259409199743,8.142487049102783
0.6555149383867261,8.145318031311035
0.6555188685367158,8.148197412490845
0.6555078721304349,8.15101933479309
0.6555118027919228,8.153963327407837
0.6555008125044914,8.156762838363647
0.6555047436755326,8.159671783447266
0.6554937594988478,8.162501811981201
0.6554976911775033,8.165396451950073
0.6554867131034778,8.168205261230469
0.6554906452878151,8.171096324920654
0.655479673308377,8.173911809921265
0.6554836059964694,8.176763534545898
0.6554726401035617,8.179605722427368
0.655476573293489,8.182486295700073
0.65546561347907,8.1853506565094
0.6554695471689179,8.188223361968994
0.6554585934249612,8.191046714782715
0.6554625276128216,8.193934917449951
0.6554515799313159,8.19673752784729
0.655455514615287,8.199650764465332
0.655444572988236,8.202481269836426
0.6554485081664214,8.205378770828247
0.6554375725858442,8.208201169967651
0.6554415082563542,8.211081981658936
0.6554305787142845,8.2139151096344
0.6554345148752351,8.216813325881958
0.6554235913637219,8.219649314880371
0.6554275280132351,8.222533464431763
0.6554166105243421,8.225342035293579
0.6554205476605461,8.228213787078857
0.6554096361863522,8.231077194213867
0.655413573807381,8.23395586013794
0.6554026683399794,8.236761093139648
0.6554066064439733,8.239676713943481
0.6553957069754727,8.242512702941895
0.6553996455605772,8.245399236679077
0.655388752083101,8.24820613861084
0.6553926911474678,8.25110125541687
0.6553818036531539,8.253969192504883
0.655385743194941,8.256859064102173
0.6553748616759423,8.259697198867798
0.6553788016933131,8.262613534927368
0.6553679261417967,8.2654390335083
0.6553718666329208,8.268322467803955
0.6553609970410691,8.271154880523682
0.6553649380041217,8.27405571937561
0.6553540743641313,8.276877880096436
0.6553580157972931,8.279818773269653
0.6553471581013754,8.282654285430908
0.6553511000028336,8.285558223724365
0.6553402482432146,8.288373470306396
0.6553441906111614,8.291266202926636
0.6553333447800812,8.294104099273682
0.6553372876127156,8.296963930130005
0.6553264477024293,8.299775838851929
0.6553303909979549,8.302676677703857
0.6553195570007315,8.305485010147095
0.6553235007573582,8.308361530303955
0.6553126726654817,8.311209678649902
0.6553166168814251,8.314131498336792
0.6553057946871935,8.316950798034668
0.6553097393606746,8.319847822189331
0.6552989230564004,8.322665691375732
0.655302868185646,8.325546264648438
0.655292057763656,8.328359365463257
0.6552960033468986,8.33123517036438
0.6552851987995336,8.334098100662231
0.6552891448350112,8.336984157562256
0.6552783461546269,8.339810609817505
0.6552822926405834,8.342699766159058
0.6552714998195486,8.345517873764038
0.6552754467542331,8.348400115966797
0.6552646597849319,8.35122537612915
0.6552686071665992,8.35411787033081
0.6552578260414291,8.356929779052734
0.6552617738683397,8.35984206199646
0.6552509985797126,8.362660646438599
0.6552549468501322,8.3655424118042
0.6552441773904742,8.368345260620117
0.6552481261026741,8.371234655380249
0.6552373624644251,8.374051094055176
0.6552413116166824,8.376929759979248
0.6552305537922962,8.379769563674927
0.6552345033828934,8.382669448852539
0.6552237513648378,8.38550853729248
0.6552277013920624,8.3883695602417
0.6552169551728193,8.39119029045105
0.6552209056349647,8.394086360931396
0.65521016520703,8.396896839141846
0.6552141161023948,8.399801254272461
0.6552033814582778,8.402628183364868
0.6552073327851663,8.405503749847412
0.6551966039173904,8.408311605453491
0.6552005556741118,8.411227464675903
0.6551898325752146,8.414084434509277
0.6551937847600836,8.416964769363403
0.6551830674226158,8.419797897338867
0.6551870200339527,8.422693014144897
0.6551763084504789,8.425498962402344
0.6551802614866093,8.428378343582153
0.6551695556497079,8.431213855743408
0.6551735091089625,8.434098243713379
0.6551628090112256,8.436923742294312
0.6551667628919406,8.439844608306885
0.6551560685259737,8.442662954330444
0.6551600228264903,8.445554256439209
0.655149334184913,8.44836974143982
0.6551532889035778,8.451256036758423
0.6551426059790227,8.454109907150269
0.6551465611141878,8.45697808265686
0.6551358838993011,8.459932804107666
0.6551398394493236,8.46280574798584
0.6551291679367652,8.46562385559082
0.6551331239000073,8.468486785888672
0.6551224580824507,8.471333026885986
0.6551264144572799,8.47422170639038
0.6551157543274119,8.477025985717773
0.6551197111122008,8.479937314987183
0.6551090566627211,8.482790470123291
0.6551130138558479,8.485682964324951
0.6551023650794703,8.488506317138672
0.6551063226793173,8.491425037384033
0.6550956795687689,8.494251728057861
0.6550996375737248,8.497132062911987
0.6550890001217451,8.499972105026245
0.655092958530203,8.502863883972168
0.6550823267295459,8.505697965621948
0.655086285539904,8.50856614112854
0.655075659383336,8.51143479347229
0.6550796185939975,8.514338254928589
0.6550689980742985,8.517158031463623
0.6550729576836722,8.520061731338501
0.6550623427936351,8.522894144058228
0.6550663028001342,8.525776386260986
0.6550556935325653,8.52856707572937
0.6550596539346086,8.531468629837036
0.655049050282327,8.53428602218628
0.6550530110783378,8.53714919090271
0.6550424130341762,8.539998292922974
0.6550463742225829,8.542914628982544
0.6550357817793864,8.545724630355835
0.6550397433586227,8.548658847808838
0.6550291565092499,8.551516056060791
0.655033118477754,8.554383277893066
0.6550225372150763,8.557218074798584
0.6550264995712918,8.560153245925903
0.6550159238881936,8.562995672225952
0.6550198866305686,8.565883874893188
0.6550093165199473,8.568677186965942
0.6550132796469351,8.571587562561035
0.6550027151017008,8.57441759109497
0.6550066786117595,8.577305555343628
0.6549961196248353,8.580098628997803
0.6550000835164279,8.583013772964478
0.6549895300807498,8.585829257965088
0.6549934943523441,8.588674068450928
0.6549829464608605,8.591511011123657
0.6549869111109294,8.594387292861938
0.654976368756602,8.5972158908844
0.6549803337836229,8.60009217262268
0.6549697969594259,8.602929830551147
0.6549737623618812,8.605823755264282
0.6549632310608016,8.608625173568726
0.6549671968371782,8.611556053161621
0.6549566710522157,8.614393472671509
0.6549606372010056,8.617321252822876
0.6549501169251724,8.620168447494507
0.6549540834448725,8.623090267181396
0.6549435686711934,8.625931024551392
0.654947535560305,8.628796100616455
0.6549370262818175,8.631647825241089
0.6549409935388469,8.634541273117065
0.6549304897486011,8.637388706207275
0.6549344573720592,8.640267848968506
0.6549239590631176,8.643118143081665
0.6549279270515201,8.646022319793701
0.6549174342169579,8.648822784423828
0.654921402568825,8.651752471923828
0.6549109152017297,8.654565572738647
0.6549148839155863,8.657475471496582
0.654904402009058,8.660292387008667
0.6549083710834339,8.663201332092285
0.6548978946305849,8.666024446487427
0.6549018640640145,8.668894529342651
0.6548913930579697,8.67173957824707
0.6548953628489915,8.674633979797363
0.6548848972828882,8.67747950553894
0.6548888674300462,8.680352687835693
0.6548784072970335,8.683183908462524
0.6548823777988757,8.68612027168274
0.6548719230921157,8.68892216682434
0.6548758939471949,8.69182562828064
0.6548654446598615,8.694661378860474
0.654869415866735,8.697558403015137
0.6548589719920145,8.70033884048462
0.6548629435492441,8.703229665756226
0.6548525050803352,8.7060706615448
0.6548564769864872,8.708918333053589
0.6548460439166006,8.71177339553833
0.6548500161702462,8.714651823043823
0.6548395884926045,8.717507123947144
0.6548435610923191,8.720389604568481
0.6548331388001571,8.723209857940674
0.6548371117445206,8.726089477539062
0.654826694831086,8.728876113891602
0.6548306681186828,8.731837272644043
0.6548202565772342,8.734661340713501
0.6548242302066533,8.737587690353394
0.6548138240304622,8.74040174484253
0.6548177980002969,8.743291854858398
0.6548073971826464,8.746112585067749
0.6548113714914946,8.748978853225708
0.6548009760256797,8.751804113388062
0.6548049506721436,8.75467848777771
0.6547945605514716,8.757524967193604
0.6547985355341578,8.760424375534058
0.6547881507519479,8.763282775878906
0.6547921260694672,8.766175746917725
0.6547817466190502,8.768986463546753
0.6547857222700184,8.77190637588501
0.6547753481447371,8.774731159210205
0.6547793241277741,8.777643918991089
0.654768955320983,8.780458927154541
0.6547729316347127,8.783383846282959
0.6547625681397785,8.786221504211426
0.6547665447828296,8.789136409759521
0.6547561865931307,8.791945695877075
0.6547601635641356,8.794863224029541
0.654749810673062,8.797704696655273
0.6547537879706583,8.800567388534546
0.6547434403716116,8.80341911315918
0.6547474179944405,8.806312084197998
0.6547370756808344,8.80912184715271
0.6547410536275418,8.812016725540161
0.6547307165928012,8.814853191375732
0.6547346948620371,8.817759275436401
0.654724363099599,8.820569038391113
0.6547283416900175,8.82350492477417
0.6547180151933305,8.826334714889526
0.6547219941035901,8.829240798950195
0.6547116728661141,8.832053899765015
0.6547156520948777,8.834958791732788
0.6547053361100842,8.837793827056885
0.6547093156560186,8.840682983398438
0.6546990049173911,8.843591928482056
0.6547029847791674,8.846513986587524
0.6546926792802004,8.849356174468994
0.6546966594564941,8.852232456207275
0.6546863591906935,8.85505986213684
0.6546903396801842,8.857951641082764
0.6546800446410681,8.86076283454895
0.6546840254424394,8.863682746887207
0.6546737356235366,8.866503477096558
0.6546777167354765,8.869397640228271
0.6546674321303274,8.872195720672607
0.6546714135515277,8.875092267990112
0.6546611341536844,8.87791109085083
0.6546651158828413,8.880782127380371
0.654654841685867,8.883691787719727
0.6546588237216806,8.886626958847046
0.6546485547191497,8.889455080032349
0.6546525370603244,8.892321348190308
0.654642273245823,8.895149230957031
0.6546462558910673,8.898030996322632
0.6546359972581923,8.900840759277344
0.6546399802062187,8.903753280639648
0.6546297267485787,8.906585931777954
0.6546337099981037,8.90949535369873
0.6546234617093181,8.91228175163269
0.6546274452590621,8.915176153182983
0.6546172021327622,8.91798996925354
0.6546211859814499,8.920856237411499
0.6546109480112773,8.92370891571045
0.6546149321576376,8.926585912704468
0.6546046993372455,8.92941689491272
0.6546086837800108,8.932284116744995
0.6545984561030636,8.935119152069092
0.6546024408409704,8.93799090385437
0.6545922183011436,8.940805912017822
0.6545962033329328,8.943730354309082
0.6545859859239127,8.946552038192749
0.6545899712483289,8.949461936950684
0.654579758963813,8.952256917953491
0.6545837445796047,8.955191612243652
0.6545735374133016,8.95801067352295
0.6545775233192213,8.960864782333374
0.6545673212648503,8.963726043701172
0.6545713074596543,8.96661925315857
0.6545611105109462,8.969449043273926
0.654565096993395,8.972322463989258
0.6545549051440914,8.975137948989868
0.6545588919129491,8.97801685333252
0.654548705156802,8.98082709312439
0.6545526922108369,8.9837646484375
0.6545425105416096,8.986625909805298
0.6545464978795937,8.98954176902771
0.6545363212910607,8.992367506027222
0.65454030891177,8.995280027389526
0.6545301373977156,8.998101711273193
0.6545341252999296,9.000976324081421
0.6545239588541506,9.00386095046997
0.6545279470366531,9.006792545318604
0.6545177856529554,9.009650230407715
0.6545217741145336,9.012542486190796
0.6545116177867348,9.01537299156189
0.6545156065261803,9.018250942230225
0.6545054552481085,9.021080493927002
0.6545094442642162,9.0239839553833
0.6544992980297102,9.02684736251831
0.654503287321279,9.029765605926514
0.6544931461241885,9.032575130462646
0.6544971356900211,9.035471439361572
0.6544869995242062,9.03829312324524
0.6544909893631088,9.041176557540894
0.6544808582224405,9.044050455093384
0.6544848483332234,9.047022104263306
0.6544747222115833,9.04992389678955
0.6544787125930605,9.052817821502686
0.6544685914843406,9.055670499801636
0.6544725821353296,9.05855107307434
0.6544624660334324,9.061394214630127
0.654466456952755,9.064296960830688
0.6544563458515938,9.067155838012695
0.6544603370380746,9.070047378540039
0.6544502309315735,9.072852611541748
0.6544542223840416,9.075785875320435
0.6544441212661348,9.078624963760376
0.6544481129834225,9.08153510093689
0.6544380168480546,9.08435344696045
0.6544420088289982,9.087267398834229
0.6544319176701244,9.090080499649048
0.6544359099135638,9.09294056892395
0.6544258237251499,9.095764398574829
0.6544298162299286,9.09863805770874
0.6544197350059505,9.101483821868896
0.6544237277709154,9.104370355606079
0.6544136515053599,9.107221126556396
0.6544176445293619,9.110109329223633
0.6544075732162257,9.112915277481079
0.654411566498119,9.115852117538452
0.6544015001314092,9.118672132492065
0.6544054936700522,9.121575593948364
0.6543954322437862,9.124404907226562
0.6543994260380404,9.127316951751709
0.6543893695462459,9.13016128540039
0.6543933635949764,9.133118629455566
0.6543833120316916,9.135957956314087
0.6543873063337672,9.138856649398804
0.6543772596930403,9.141714334487915
0.6543812542473332,9.144614458084106
0.654371212523223,9.147488594055176
0.6543752073286091,9.150397777557373
0.654365170515184,9.153172969818115
0.6543691655705428,9.156053304672241
0.6543591336618819,9.158874034881592
0.6543631289660964,9.1617751121521
0.6543531019562886,9.164581775665283
0.654357097508245,9.167497396469116
0.6543470753913897,9.170328378677368
0.6543510711899782,9.17322063446045
0.6543410539601845,9.176025152206421
0.6543450500042987,9.178906440734863
0.6543350376556858,9.18173599243164
0.6543390339442222,9.184632301330566
0.6543290264709202,9.187484741210938
0.6543330230027795,9.190372943878174
0.6543230203989274,9.193291425704956
0.6543270171730134,9.19625186920166
0.6543170194327609,9.199126482009888
0.654321016447981,9.202032804489136
0.6543110235654874,9.204859733581543
0.6543150208207527,9.207798480987549
0.6543050327901875,9.210707426071167
0.6543090302844119,9.21360731124878
0.6542990470999546,9.216418981552124
0.6543030448320556,9.21933913230896
0.6542930664878956,9.222187042236328
0.6542970644567945,9.225082635879517
0.6542870909471312,9.227974891662598
0.6542910891517522,9.23099946975708
0.6542811204707947,9.233896970748901
0.6542851189100658,9.236802339553833
0.6542751550520329,9.239680528640747
0.6542791537248854,9.242595195770264
0.6542691946840061,9.245430946350098
0.6542731935893744,9.248331308364868
0.6542632393598874,9.25117564201355
0.6542672384967095,9.254132986068726
0.6542572890728633,9.256938457489014
0.6542612884400806,9.259867191314697
0.6542513438161331,9.262693643569946
0.6542553434126902,9.265592098236084
0.65424540358291,9.268386125564575
0.6542494034077546,9.271276235580444
0.654239468366419,9.274111032485962
0.6542434684185026,9.27698278427124
0.6542335381598992,9.279805898666382
0.6542375384381762,9.282708644866943
0.6542276129566021,9.285516500473022
0.6542316134600304,9.288381099700928
0.6542216927497924,9.29118537902832
0.6542256934773332,9.29407811164856
0.6542157775327477,9.296883583068848
0.6542197784833654,9.299788475036621
0.6542098672987586,9.302619934082031
0.6542138684714209,9.30552053451538
0.6542039620411283,9.30831527709961
0.654207963434806,9.311187982559204
0.654198061753173,9.314008951187134
0.6542020633668403,9.316903829574585
0.6541921664282218,9.319751739501953
0.6541961682608562,9.322644233703613
0.6541862760596161,9.325483798980713
0.6541902781101983,9.328344106674194
0.6541803906407107,9.331154584884644
0.6541843929082245,9.334030389785767
0.6541745101648728,9.3368501663208
0.6541785126483051,9.339773893356323
0.6541686346254821,9.342612028121948
0.6541726373238232,9.345509052276611
0.6541627640159313,9.348315477371216
0.6541667669281748,9.351212739944458
0.6541568983296256,9.354039430618286
0.6541609014547676,9.356878519058228
0.6541510375599824,9.359709739685059
0.6541550408970231,9.362624406814575
0.6541451817004322,9.365463018417358
0.6541491852483744,9.368354558944702
0.6541393307444177,9.371170282363892
0.6541433345022674,9.374080896377563
0.6541334846853942,9.376899003982544
0.6541374886521606,9.379826307296753
0.6541276435168295,9.382663249969482
0.6541316476915249,9.385562181472778
0.6541218072322039,9.388367652893066
0.6541258116138438,9.391214609146118
0.6541159758250099,9.394030809402466
0.6541199804126125,9.39689826965332
0.6541101492887521,9.399731874465942
0.6541141540813395,9.402633666992188
0.6541043276169485,9.405468463897705
0.654108332613545,9.408362627029419
0.654098510803128,9.411176919937134
0.6541025160027616,9.414079904556274
0.654092698840833,9.41688060760498
0.6540967042425344,9.419787168502808
0.6540868917236173,9.42263388633728
0.6540908973264206,9.425530195236206
0.6540810894450475,9.428346395492554
0.6540850952479894,9.431246995925903
0.654075291998702,9.434062242507935
0.6540792980008227,9.43692922592163
0.6540694993781715,9.43976616859436
0.654073505578514,9.442665338516235
0.654063711577059,9.44549560546875
0.6540677179746692,9.448376893997192
0.6540579285889795,9.451213359832764
0.6540619351829063,9.454129219055176
0.6540521504075598,9.456992864608765
0.6540561571968555,9.460058689117432
0.654046377026439,9.462913990020752
0.6540503840101586,9.465847730636597
0.6540406084392685,9.468681812286377
0.6540446156164696,9.471612930297852
0.6540348446397108,9.474530220031738
0.654038852009455,9.477649688720703
0.6540290856214415,9.480692625045776
0.6540330931827925,9.48372745513916
0.6540233313781472,9.486602067947388
0.6540273391301716,9.489510774612427
0.654017581903527,9.492345094680786
0.6540215898452949,9.49526309967041
0.6540118371912913,9.498180150985718
0.6540158453218756,9.501089096069336
0.654006097235163,9.503949880599976
0.6540101055536394,9.506879329681396
0.6540003620288765,9.509721994400024
0.6540043705343233,9.512588262557983
0.6539946315661778,9.51542592048645
0.6539986402576766,9.518320083618164
0.6539889058408248,9.521122694015503
0.65399291471746,9.523984909057617
0.6539831848465871,9.526822328567505
0.6539871939074464,9.529717683792114
0.6539774685772465,9.532535314559937
0.6539814778214197,9.535468339920044
0.6539717570265955,9.538294792175293
0.6539757664531758,9.541145324707031
0.6539660501884391,9.543952226638794
0.6539700597965225,9.546863317489624
0.6539603480565936,9.54970645904541
0.6539643578452786,9.552581071853638
0.6539546506248866,9.555430889129639
0.6539586605932751,9.558309078216553
0.6539489578871578,9.561136245727539
0.6539529680343542,9.56400465965271
0.6539432698372579,9.566853284835815
0.6539472801623697,9.569736957550049
0.6539375864690499,9.572555780410767
0.6539415969711867,9.575440883636475
0.6539319077764073,9.578277111053467
0.6539359184546824,9.581151723861694
0.6539262337532156,9.583965301513672
0.6539302446067445,9.586859703063965
0.6539205643933717,9.589688301086426
0.653924575421273,9.592559814453125
0.6539148996907839,9.595394611358643
0.6539189108921789,9.59827709197998
0.6539092396393714,9.601102113723755
0.6539132510133844,9.603980541229248
0.6539035842330656,9.606834173202515
0.6539075957788233,9.609740495681763
0.6538979334658086,9.612567901611328
0.6539019451824406,9.615477561950684
0.653892287331554,9.618318319320679
0.6538962992181926,9.621219635009766
0.6538866458242665,9.624014139175415
0.6538906578800466,9.626916646957397
0.6538810089379219,9.629748344421387
0.6538850211619819,9.632619857788086
0.653875376666508,9.635483980178833
0.6538793890579878,9.638428688049316
0.6538697490040227,9.641296863555908
0.653873761562066,9.644160985946655
0.6538641259444757,9.647005558013916
0.6538681386682283,9.649915933609009
0.6538585074818881,9.652745962142944
0.6538625203704986,9.655668020248413
0.653852893610291,9.65855073928833
0.653856906662911,9.661468744277954
0.6538472843237277,9.66428256034851
0.6538512975395112,9.667204141616821
0.6538416796162522,9.670063495635986
0.6538456929943557,9.672943115234375
0.6538360794819291,9.675782203674316
0.6538400930215122,9.678680658340454
0.6538304839148346,9.681524753570557
0.6538344976150593,9.684402465820312
0.6538248929090554,9.687219142913818
0.6538289067690866,9.690109491348267
0.6538193064586895,9.69291639328003
0.6538233204776943,9.69579005241394
0.6538137245578455,9.698635339736938
0.653817738734994,9.701518535614014
0.6538081472006434,9.704329252243042
0.653812161535108,9.707207441329956
0.6538025743812131,9.710023641586304
0.6538065888721694,9.712887048721313
0.6537970060936967,9.715737104415894
0.6538010207403221,9.718636751174927
0.6537914423322456,9.721474885940552
0.653795457133721,9.724326610565186
0.6537858830910236,9.727151870727539
0.6537898980465316,9.730026006698608
0.6537803283642035,9.732836961746216
0.6537843434729301,9.735719203948975
0.6537747781459706,9.738569259643555
0.6537787934071037,9.741472005844116
0.6537692324305194,9.744266271591187
0.65377324784325,9.747188568115234
0.653763691212056,9.75011157989502
0.6537677067755773,9.753062009811401
0.6537581544847972,9.755903959274292
0.653762170198305,9.758832216262817
0.6537526222429697,9.761679887771606
0.6537566381056625,9.764549970626831
0.6537470944808116,9.767383575439453
0.6537511104918904,9.77026104927063
0.6537415711925709,9.773094892501831
0.6537455873512392,9.775973081588745
0.6537360523725069,9.778822660446167
0.6537400686779706,9.781712293624878
0.6537305380148887,9.784520864486694
0.6537345544663565,9.787446975708008
0.6537250281139964,9.790309190750122
0.6537290447106793,9.79328203201294
0.6537195226641204,9.796103954315186
0.653723539405232,9.799012660980225
0.6537140216595617,9.801839351654053
0.6537180385443181,9.804706335067749
0.6537085250946316,9.807536840438843
0.653712542122251,9.810397863388062
0.6537030329636517,9.813240766525269
0.6537070501333555,9.81610631942749
0.6536975452609545,9.818953275680542
0.653701562571966,9.821841716766357
0.653692061980882,9.82462191581726
0.6536960794324272,9.827514410018921
0.6536865831177875,9.830351829528809
0.6536906007090946,9.833268404006958
0.6536811086660339,9.836079835891724
0.653685126396334,9.839008092880249
0.6536756386199947,9.8418447971344
0.653679656488521,9.844717025756836
0.6536701729740537,9.847562789916992
0.6536741909800418,9.850489139556885
0.6536647117226045,9.85336709022522
0.6536687298652928,9.856276512145996
0.6536592548600519,9.859179496765137
0.6536632731386808,9.862135887145996
0.65365380238081,9.864987134933472
0.6536578207946222,9.867921352386475
0.653648354279303,9.87083101272583
0.6536523728275443,9.873823881149292
0.653642910549966,9.876672267913818
0.6536469292318839,9.87958836555481
0.6536374711872438,9.882460117340088
0.6536414900020886,9.885435581207275
0.6536320361855911,9.888267993927002
0.6536360551326152,9.891178369522095
0.6536266055394732,9.894036293029785
0.6536306246179315,9.89693021774292
0.6536211792433648,9.89976954460144
0.6536251984525148,9.902665853500366
0.653615757291751,9.90551495552063
0.6536197766308522,9.908392429351807
0.6536103396791273,9.91122579574585
0.6536143591474415,9.914113521575928
0.6536049263999982,9.916929960250854
0.65360894599679,9.919850826263428
0.6535995174488791,9.922705888748169
0.6536035371734152,9.925583839416504
0.653594112820295,9.928377866744995
0.6535981326718442,9.931279182434082
0.6535887125087807,9.934131860733032
0.6535927324866143,9.937000274658203
0.6535833165088807,9.93985891342163
0.6535873366122725,9.942798852920532
0.6535779248151498,9.945667028427124
0.6535819450433757,9.948557138442993
0.6535725374221527,9.951457500457764
0.653576557774491,9.954360961914062
0.6535671543244634,9.9571692943573
0.6535711748001947,9.96006727218628
0.653561775516666,9.962927103042603
0.6535657961150733,9.965872287750244
0.6535564009933548,9.968715906143188
0.6535604217137226,9.97166895866394
0.6535510307491329,9.974513530731201
0.6535550515907491,9.977456092834473
0.6535456647786139,9.980302810668945
0.6535496857407681,9.98323106765747
0.653540303076421,9.986130714416504
0.653544324158405,9.989054441452026
0.6535349456371866,9.991914987564087
0.6535389668382947,9.994818210601807
0.6535295924555535,9.997717380523682
0.653533613775082,10.000673532485962
0.6535242435261734,10.003637790679932
0.6535282649634212,10.006625413894653
0.6535188988437083,10.00965404510498
0.653522920397976,10.012715816497803
0.6535135584028292,10.015759944915771
0.6535175800734203,10.018741369247437
0.6535082221982171,10.021601676940918
0.6535122439844367,10.024458408355713
0.6535028902245625,10.027297496795654
0.6535069121257181,10.030207633972168
0.6534975624765651,10.033024072647095
0.6535015844919667,10.035903930664062
0.6534922389489345,10.038721799850464
0.653496261077894,10.041634321212769
0.6534869196363895,10.044444561004639
0.6534909418782212,10.047351360321045
0.6534816045336588,10.050188064575195
0.6534856268876786,10.053070545196533
0.6534762936354798,10.055896997451782
0.6534803161010068,10.058845520019531
0.6534709869366002,10.061673164367676
0.6534750095129546,10.064552783966064
0.6534656844317761,10.067410945892334
0.6534697071182811,10.070324659347534
0.6534603861157741,10.073115587234497
0.6534644089117546,10.076005697250366
0.6534550919833694,10.078845024108887
0.6534591148881524,10.0817551612854
0.6534498020293465,10.084558725357056
0.6534538250422619,10.08746886253357
0.6534445162484996,10.090329647064209
0.6534485393688786,10.093246936798096
0.6534392346356322,10.09605884552002
0.6534432578628083,10.098946332931519
0.6534339571855567,10.101785898208618
0.6534379805188657,10.104655742645264
0.653428683893095,10.107521772384644
0.6534327073318748,10.110433578491211
0.6534234147530783,10.113275527954102
0.6534274382966687,10.11615777015686
0.6534181497603466,10.11896300315857
0.65342217340809,10.1218740940094
0.6534128889097496,10.124692916870117
0.6534169126609901,10.127612590789795
0.6534076321961458,10.130452632904053
0.6534116560502297,10.13333797454834
0.6534023796144033,10.13614535331726
0.6534064035706788,10.139068841934204
0.6533971311593987,10.141913890838623
0.6534011552172163,10.144797563552856
0.653391886826018,10.147649049758911
0.6533959109847304,10.150538206100464
0.6533866466091564,10.153360843658447
0.6533906708681181,10.156226873397827
0.653381410503718,10.15904712677002
0.6533854348622858,10.161911725997925
0.6533761785046162,10.164725303649902
0.6533802029621488,10.167635440826416
0.6533709506067729,10.170486211776733
0.653374975162631,10.173390865325928
0.6533657268051195,10.176201820373535
0.6533697514586659,10.179132223129272
0.653360507094596,10.181988000869751
0.6533645318451958,10.184878587722778
0.653355291470152,10.187739133834839
0.653359316317172,10.19063115119934
0.6533500799267452,10.19348955154419
0.653354104869554,10.19641399383545
0.6533448724593425,10.19929814338684
0.6533488974973115,10.202237606048584
0.6533396690629202,10.205060243606567
0.6533436941954224,10.208016395568848
0.6533344697324628,10.210881471633911
0.6533384949588731,10.21377968788147
0.6533292744629638,10.21658706665039
0.6533332997826592,10.219520092010498
0.6533240832494264,10.222376346588135
0.6533281086617856,10.22524881362915
0.653318896086861,10.228079795837402
0.6533229215912651,10.230952262878418
0.6533137129702882,10.233771800994873
0.6533177385661203,10.236626148223877
0.6533085338947365,10.239475727081299
0.6533125595813817,10.242339372634888
0.653303358855244,10.24515986442566
0.653307384632089,10.248093128204346
0.6532981878468568,10.250944375991821
0.6533022137132903,10.253890037536621
0.6532930208646298,10.256713628768921
0.6532970468200432,10.259700536727905
0.6532878579036271,10.262601613998413
0.6532918839474128,10.265563011169434
0.653282698958921,10.268365859985352
0.6532867250904737,10.271232604980469
0.6532775440255926,10.274113416671753
0.6532815702443092,10.276976346969604
0.6532723930987316,10.279826402664185
0.6532764194040108,10.28272533416748
0.6532672461734365,10.285557746887207
0.6532712725646789,10.28843069076538
0.6532621032448143,10.291254043579102
0.6532661297214221,10.294155597686768
0.6532569643079803,10.29697847366333
0.653260990869358,10.29988718032837
0.6532518293580588,10.302748680114746
0.6532558560036129,10.305660247802734
0.6532466983901825,10.308488130569458
0.6532507251193213,10.31136965751648
0.6532415713994923,10.314207553863525
0.6532455982116259,10.317058801651001
0.6532364483811383,10.319895505905151
0.6532404752756786,10.322801351547241
0.6532313293302783,10.325629949569702
0.6532353563066393,10.328505516052246
0.653226214242079,10.331361770629883
0.6532302412996767,10.334234237670898
0.6532211031117158,10.337061166763306
0.6532251302499676,10.339970588684082
0.6532159959343716,10.34281587600708
0.6532200231526974,10.34571361541748
0.6532108927052389,10.34852409362793
0.65321492000306,10.351423740386963
0.6532057934195176,10.354269742965698
0.6532098207962574,10.357136011123657
0.6532006980724165,10.359989404678345
0.6532047255275002,10.362863063812256
0.6531956066591529,10.365732669830322
0.6531996341920072,10.36862850189209
0.6531905191749514,10.371487140655518
0.6531945467850058,10.374392032623291
0.6531854356150466,10.37721562385559
0.6531894633017313,10.380091667175293
0.6531803559746797,10.382931232452393
0.6531843837374275,10.385814666748047
0.6531752802491014,10.388635873794556
0.6531793080873467,10.39154839515686
0.65317020843357,10.394381523132324
0.6531742363467489,10.397271633148193
0.6531651405233524,10.400088548660278
0.6531691685109031,10.402995109558105
0.6531600765137233,10.405884742736816
0.6531641045750857,10.408772230148315
0.6531550163999661,10.411657810211182
0.6531590445345816,10.414593935012817
0.6531499601773721,10.417480945587158
0.6531539883846844,10.420435667037964
0.6531449078412408,10.42333984375
0.653148936120695,10.426279544830322
0.6531398593868798,10.429082870483398
0.6531438877379231,10.431991338729858
0.6531348148096049,10.434868812561035
0.6531388432316863,10.43781042098999
0.6531297741047402,10.440659523010254
0.6531338025973101,10.44359040260315
0.6531247372676174,10.446432828903198
0.6531287658301284,10.44933032989502
0.6531197042935769,10.452140092849731
0.6531237329254831,10.455068111419678
0.6531146751779665,10.4579918384552
0.6531187038787238,10.460892915725708
0.6531096499161427,10.463756322860718
0.653113678685209,10.466654777526855
0.6531046285034696,10.469483613967896
0.653108657340304,10.472364664077759
0.6530996109353192,10.475206851959229
0.6531036398393832,10.478095769882202
0.653094597207072,10.480933427810669
0.6530986261778285,10.483848333358765
0.653089587314116,10.486685991287231
0.6530936163510298,10.489572763442993
0.6530845812518473,10.492363691329956
0.6530886103543846,10.49527096748352
0.6530795790156699,10.498106956481934
0.6530836081832992,10.501018762588501
0.6530745806009959,10.503861904144287
0.6530786098331871,10.506762266159058
0.653069586003245,10.509577512741089
0.6530736152994696,10.512444734573364
0.6530645952178451,10.515288352966309
0.6530686245775764,10.518185138702393
0.6530596082402317,10.52102255821228
0.653063637662945,10.523932933807373
0.6530546250658483,10.526761293411255
0.6530586545510202,10.529632806777954
0.6530496456901462,10.532447576522827
0.6530536752372551,10.53535795211792
0.6530446701085844,10.538207769393921
0.6530486997171103,10.541157007217407
0.6530396983166299,10.543993473052979
0.653043727986055,10.546884536743164
0.6530347303097573,10.549712896347046
0.653038760039565,10.552590131759644
0.653029766083449,10.555440902709961
0.6530337958731244,10.558335781097412
0.6530248056331952,10.561169385910034
0.6530288354822253,10.564062118530273
0.6530198489544938,10.566872358322144
0.6530238788623671,10.569758415222168
0.6530148960428505,10.572566270828247
0.6530189260090572,10.575498580932617
0.6530099468937783,10.578343152999878
0.6530139769178104,10.581248044967651
0.6530050015027985,10.584089517593384
0.6530090315841491,10.586997985839844
0.6530000598654393,10.58981990814209
0.6530040900036043,10.592666149139404
0.6529951219772374,10.595520496368408
0.6529991521717132,10.59840989112854
0.6529901878337366,10.601244926452637
0.6529942180840217,10.60412335395813
0.6529852574304882,10.60694670677185
0.6529892877360828,10.6098313331604
0.6529803307630514,10.612652778625488
0.6529843611234573,10.615607261657715
0.6529754078269928,10.618448257446289
0.6529794382417132,10.621348142623901
0.6529704886178869,10.624160766601562
0.6529745190864269,10.627058267593384
0.6529655731313151,10.629884958267212
0.6529696036531811,10.632745027542114
0.6529606613628669,10.635611772537231
0.6529646919375673,10.638497114181519
0.6529557533081388,10.641336917877197
0.6529597839351835,10.644227504730225
0.6529508489627355,10.647045373916626
0.6529548796416358,10.64993405342102
0.6529459483222686,10.652735233306885
0.6529499790525374,10.655652046203613
0.652941051382357,10.658490180969238
0.6529450821635091,10.661418914794922
0.6529361581386279,10.664262533187866
0.6529401889701794,10.667232275009155
0.652931268586715,10.670126676559448
0.6529352994681838,10.673033714294434
0.6529263827222599,10.67591667175293
0.6529304136531653,10.678874492645264
0.6529215005409115,10.68177080154419
0.6529255315207745,10.684662342071533
0.6529166220383259,10.687528610229492
0.652920653066669,10.690423250198364
0.6529117472101671,10.69328236579895
0.6529157782865143,10.696168661117554
0.6529068760521056,10.699071407318115
0.6529109071759828,10.701961278915405
0.6529020085598202,10.7048020362854
0.6529060397307542,10.707701206207275
0.6528971447289962,10.710531234741211
0.6529011759465159,10.713440895080566
0.6528922845553266,10.71623706817627
0.6528963158189622,10.719203233718872
0.6528874280345115,10.72209906578064
0.6528914593437949,10.724969148635864
0.6528825751622582,10.727824926376343
0.652886606516723,10.73069953918457
0.652877725934282,10.733559131622314
0.6528817573334627,10.736443042755127
0.6528728803463041,10.73930048942566
0.6528769117897375,10.742182970046997
0.6528680383940542,10.745010137557983
0.6528720698812781,10.74796438217163
0.6528632000732685,10.750821590423584
0.6528672316038223,10.753727674484253
0.6528583653796904,10.756554365158081
0.6528623969531152,10.759464740753174
0.6528535343090709,10.762285947799683
0.6528575659249091,10.76521372795105
0.6528487068571676,10.768049478530884
0.6528527385149632,10.77093768119812
0.6528438830197456,10.773760557174683
0.6528479147190441,10.776637077331543
0.652839062792577,10.779497861862183
0.6528430945329258,10.782377004623413
0.6528342461714413,10.785224676132202
0.6528382779523884,10.788110971450806
0.6528294331521245,10.790978193283081
0.65283346497322,10.793849468231201
0.6528246237304202,10.79667615890503
0.6528286555912157,10.79960322380066
0.6528198179021287,10.802467107772827
0.6528238498021771,10.805496215820312
0.6528150156630579,10.808351755142212
0.6528190476019136,10.811305046081543
0.6528102170090222,10.814165592193604
0.652814248986241,10.817056894302368
0.6528054219358429,10.819961786270142
0.6528094539509822,10.82300090789795
0.6528006304393489,10.825862169265747
0.6528046624919676,10.828759670257568
0.6527958425153755,10.831645250320435
0.6527998746050339,10.834545135498047
0.6527910581597657,10.837409496307373
0.6527950902860253,10.840372562408447
0.6527862773683685,10.843277215957642
0.6527903095307926,10.846179485321045
0.6527815001370405,10.84901762008667
0.6527855323351939,10.851930618286133
0.6527767264616452,10.854758024215698
0.6527807586950939,10.85766077041626
0.6527719563380527,10.860500574111938
0.6527759886063642,10.863431215286255
0.6527671897621404,10.86631155014038
0.6527712220648837,10.869277954101562
0.6527624267297922,10.872153520584106
0.6527664590665374,10.875252723693848
0.6527576672368989,10.878337144851685
0.6527616996072181,10.88136339187622
0.6527529112793585,10.884311199188232
0.6527569436828248,10.887329339981079
0.6527481588530755,10.890238761901855
0.6527521912892635,10.893264532089233
0.6527434099539614,10.89630675315857
0.6527474424224472,10.89932131767273
0.6527386645779344,10.902309894561768
0.6527426970782954,10.905382871627808
0.6527339227209198,10.9082190990448
0.6527379552527347,10.91118860244751
0.6527291843788487,10.914033651351929
0.652733216941698,10.916901350021362
0.6527244495476605,10.919768333435059
0.6527284821411257,10.922656774520874
0.6527197182233001,10.925488710403442
0.6527237508469643,10.928400993347168
0.6527149904017197,10.93126392364502
0.6527190230551672,10.93416428565979
0.652710266078878,10.936975240707397
0.6527142987616948,10.9398934841156
0.6527055452507405,10.942731618881226
0.6527095779625138,10.9456307888031
0.6527008279132795,10.948433637619019
0.6527048606535979,10.951324939727783
0.652696114062474,10.954148054122925
0.652700146830927,10.957015991210938
0.6526914036943092,10.959859848022461
0.6526954364904886,10.962744235992432
0.6526866968047775,10.965578556060791
0.6526907296282757,10.968439102172852
0.6526819933898776,10.971280097961426
0.6526860262402886,10.974178791046143
0.6526772934456151,10.976989507675171
0.6526813263225343,10.979916095733643
0.6526725969680018,10.982765197753906
0.652676629871026,10.985676765441895
0.6526679039530565,10.988490104675293
0.6526719368817838,10.991382598876953
0.6526632143968046,10.994221210479736
0.6526672473508344,10.997168779373169
0.6526585282952776,11.000046253204346
0.6526625612742106,11.00293231010437
0.6526538456445139,11.005766868591309
0.6526578786479522,11.008606910705566
0.6526491664405585,11.011476516723633
0.6526531994681055,11.01437520980835
0.6526444906794627,11.017244338989258
0.6526485237307232,11.020155668258667
0.6526398183572845,11.02302861213684
0.6526438514318644,11.025943517684937
0.6526351494700879,11.02877950668335
0.6526391825675951,11.03173017501831
0.6526304840139445,11.034618139266968
0.6526345171339871,11.037519693374634
0.6526258219849311,11.04033350944519
0.6526298551271195,11.043238401412964
0.6526211633791318,11.046075582504272
0.6526251965430769,11.048949003219604
0.6526165081926365,11.051804304122925
0.6526205413779514,11.054722547531128
0.6526118564215422,11.057579278945923
0.6526158896278407,11.06045126914978
0.6526072080619518,11.063294649124146
0.6526112412888492,11.066246747970581
0.652602563109975,11.069117069244385
0.6526065963570877,11.072004556655884
0.6525979215617276,11.074842929840088
0.6526019548286733,11.07772946357727
0.6525932834133317,11.08054780960083
0.6525973166997296,11.083464860916138
0.652588648660916,11.086281538009644
0.6525926819663866,11.0891695022583
0.6525840173006155,11.09202527999878
0.6525880506247804,11.094957828521729
0.6525793893285713,11.097853660583496
0.6525834226710535,11.100770950317383
0.6525747647409313,11.103680610656738
0.6525787981013548,11.106570482254028
0.6525701435338492,11.109446287155151
0.6525741769118397,11.112323760986328
0.6525655257034852,11.115178108215332
0.6525695590986694,11.118064165115356
0.6525609112460058,11.120861530303955
0.6525649446580116,11.123767375946045
0.652556300157584,11.126612663269043
0.6525603335860406,11.129508018493652
0.6525516924343985,11.132330417633057
0.6525557258789363,11.135278224945068
0.6525470880726344,11.138163328170776
0.6525511215328854,11.141014337539673
0.6525424870684835,11.14385724067688
0.6525465205440808,11.146740913391113
0.6525378894181434,11.149585723876953
0.6525419229087208,11.152461290359497
0.652533295117818,11.155320405960083
0.6525373286230112,11.158207654953003
0.6525287041637172,11.161004304885864
0.6525327376831629,11.163881778717041
0.6525241165520572,11.166735649108887
0.6525281500853934,11.169629096984863
0.6525195322790607,11.172446012496948
0.6525235658259265,11.175323486328125
0.652514951340956,11.178165435791016
0.6525189849009919,11.181034326553345
0.6525103737339779,11.183881759643555
0.6525144073068252,11.186768293380737
0.652505799454367,11.189619064331055
0.652509833039669,11.19247841835022
0.6525012284983706,11.19531798362732
0.6525052620957709,11.19819974899292
0.6524966608622413,11.201006650924683
0.6525006944713854,11.203911066055298
0.6524920965422384,11.206734895706177
0.6524961301627727,11.20960807800293
0.6524875355346271,11.212429523468018
0.6524915691661992,11.215322017669678
0.6524829778356787,11.218146562576294
0.6524870114779372,11.221015930175781
0.65247842344167,11.223874807357788
0.6524824570942656,11.226747512817383
0.6524738723488848,11.229569673538208
0.6524779060114683,11.232439994812012
0.6524693245536122,11.235260248184204
0.6524733582258361,11.238157510757446
0.6524647800521475,11.240955591201782
0.6524688137336654,11.243851661682129
0.6524602388407923,11.24668264389038
0.6524642725312588,11.249578714370728
0.6524557009158534,11.252388000488281
0.6524597346149249,11.255295276641846
0.6524511662736446,11.258136749267578
0.652455199980978,11.260981559753418
0.6524466349104849,11.263813018798828
0.6524506686257384,11.266694784164429
0.6524421068226994,11.269527435302734
0.6524461405455326,11.272379636764526
0.6524375820066194,11.275214672088623
0.652441615736693,11.27810001373291
0.6524330604585817,11.280930995941162
0.6524370941955576,11.283835649490356
0.6524285421749295,11.286658525466919
0.6524325759184706,11.289539575576782
0.6524240271520115,11.292357683181763
0.6524280609017817,11.295268535614014
0.6524195153861824,11.298116445541382
0.6524235491418472,11.301009893417358
0.6524150068738029,11.303889989852905
0.6524190406350286,11.306763172149658
0.6524105016112391,11.309595346450806
0.6524145353776934,11.312466859817505
0.6524059995948639,11.315315008163452
0.6524100333662154,11.318212032318115
0.652401500821055,11.32103180885315
0.6524055345969737,11.323925018310547
0.6523970052861964,11.32674241065979
0.6524010390663529,11.329641819000244
0.6523925129866779,11.332463026046753
0.6523965467707449,11.335355043411255
0.652388023918895,11.338193416595459
0.6523920577065454,11.341067552566528
0.6523835380792493,11.343907356262207
0.6523875718701574,11.346789360046387
0.6523790554641478,11.349620819091797
0.652383089257989,11.352481603622437
0.6523745760700032,11.355311870574951
0.6523786098664544,11.358195066452026
0.6523700998932342,11.361011743545532
0.6523741336919732,11.363917112350464
0.6523656269302655,11.366739273071289
0.6523696607309706,11.369621276855469
0.6523611571775269,11.372436285018921
0.6523651909798783,11.375288486480713
0.6523566906314541,11.378125190734863
0.652360724435133,11.380994319915771
0.6523522272884891,11.38382887840271
0.6523562610931775,11.386721849441528
0.6523477671450785,11.389562845230103
0.6523518009504599,11.392436742782593
0.6523433101976757,11.395269632339478
0.652347344003434,11.398181200027466
0.6523388564427389,11.401001214981079
0.6523428902485598,11.403909683227539
0.6523344058767326,11.40676236152649
0.6523384396823025,11.409663200378418
0.6523299584961264,11.412474393844604
0.6523339923011331,11.415359258651733
0.6523255142973962,11.418213129043579
0.6523295481015282,11.421087741851807
0.6523210732770227,11.42392611503601
0.6523251070799698,11.426828384399414
0.6523166354314927,11.429654598236084
0.6523206692329457,11.432518482208252
0.6523122007572987,11.435363292694092
0.6523162345569496,11.438242197036743
0.6523077692509384,11.441064357757568
0.6523118030484804,11.443942546844482
0.6523033409089155,11.446794509887695
0.6523073747040423,11.449681282043457
0.6522989157277388,11.452491283416748
0.6523029495201456,11.455365657806396
0.6522944937039231,11.458290100097656
0.6522985274933062,11.461153745651245
0.6522900748339885,11.464062929153442
0.6522941086200451,11.466946125030518
0.6522856591144605,11.469770908355713
0.6522896928968891,11.472617626190186
0.6522812465418706,11.475452184677124
0.65228528032037,11.478360414505005
0.6522768371127552,11.481176853179932
0.6522808708870264,11.48410940170288
0.6522724308236566,11.486944198608398
0.6522764645934007,11.489834070205688
0.6522680276711226,11.492648601531982
0.6522720614360421,11.495524168014526
0.6522636276517061,11.498373031616211
0.6522676614115047,11.5012788772583
0.652259230761966,11.504135847091675
0.6522632645163482,11.507040977478027
0.6522548369984661,11.509858131408691
0.6522588707471373,11.51272201538086
0.6522504463577758,11.51556944847107
0.6522544801004431,11.518455743789673
0.6522460588364706,11.521273374557495
0.6522500925728411,11.52415943145752
0.6522416744311301,11.527029514312744
0.652245708160913,11.529914379119873
0.6522372931383407,11.532730340957642
0.6522413268612451,11.535614490509033
0.6522329149546932,11.53844141960144
0.6522369486704301,11.54136037826538
0.652228539876784,11.544195890426636
0.6522325735850655,11.547117948532104
0.6522241679012153,11.549943447113037
0.6522282016017538,11.552810668945312
0.6522197990245943,11.555647611618042
0.6522238327171035,11.558543920516968
0.6522154332435334,11.561389446258545
0.6522194669277284,11.564265012741089
0.6522110705546509,11.56711483001709
0.6522151042302471,11.56999397277832
0.6522067109545698,11.572803974151611
0.6522107446212843,11.575707912445068
0.6522023544399188,11.578558921813965
0.6522063880974692,11.581466436386108
0.6521980010073318,11.584295749664307
0.6522020346554369,11.58722710609436
0.652193650653448,11.590085506439209
0.6521976842918276,11.592954874038696
0.652189303374912,11.595791578292847
0.6521933370032869,11.59867548942566
0.6521849591683735,11.601519346237183
0.6521889927864651,11.604383945465088
0.6521806180304874,11.6072256565094
0.6521846516380188,11.61011552810669
0.652176279957914,11.61292839050293
0.6521803135546089,11.61581301689148
0.6521719449473191,11.618659496307373
0.6521759785329022,11.621558427810669
0.6521676129953733,11.624394178390503
0.6521716465695702,11.62727975845337
0.6521632840987523,11.630126714706421
0.6521673176612897,11.63298773765564
0.6521589582541378,11.635838031768799
0.6521629918047431,11.63873553276062
0.6521546354582158,11.641573429107666
0.6521586689966179,11.644450187683105
0.6521503157076782,11.64729905128479
0.6521543492336064,11.650189399719238
0.6521459989992215,11.652999877929688
0.6521500325124063,11.65588641166687
0.6521416853295477,11.658710241317749
0.6521457188297207,11.661611795425415
0.652137374695364,11.664436101913452
0.6521414081822576,11.667325496673584
0.6521330670933827,11.670167684555054
0.6521371005667301,11.673033475875854
0.6521287625203209,11.675872802734375
0.6521327959798566,11.678780317306519
0.6521244609729012,11.681609869003296
0.6521284944183605,11.684486389160156
0.6521201624478515,11.687344312667847
0.6521241958789704,11.690272092819214
0.652115866941904,11.693110466003418
0.6521199003584202,11.696020364761353
0.6521115744517972,11.698867082595825
0.6521156078534481,11.701777219772339
0.6521072849742734,11.704603910446167
0.6521113183607986,11.707512617111206
0.6521029985060809,11.710363149642944
0.6521070318772202,11.71325159072876
0.6520987150439728,11.716058492660522
0.6521027483994669,11.718959093093872
0.6520944345847071,11.72180438041687
0.6520984679242982,11.724676609039307
0.6520901571250468,11.727505922317505
0.6520941904484773,11.730396747589111
0.6520858826617605,11.73323655128479
0.6520899159687743,11.736119031906128
0.6520816111916209,11.738954067230225
0.6520856444819627,11.741846799850464
0.6520773427114067,11.744689464569092
0.652081375984822,11.747600555419922
0.6520730772179009,11.75045132637024
0.652077110474136,11.753348112106323
0.6520688147078918,11.756153583526611
0.6520728479466941,11.75907278060913
0.6520645551781724,11.76191234588623
0.6520685883992903,11.764785051345825
0.6520602986255413,11.767622470855713
0.6520643318287239,11.770536422729492
0.6520560450468013,11.773380041122437
0.6520600782317988,11.776251554489136
0.6520517944387607,11.779096126556396
0.6520558276053239,11.781980991363525
0.6520475467982326,11.784816980361938
0.6520515799461134,11.787729024887085
0.6520433021220348,11.790582656860352
0.652047335250986,11.793470621109009
0.6520390604069903,11.79626989364624
0.6520430935167658,11.79913067817688
0.6520348216499269,11.801958799362183
0.6520388547402812,11.804836511611938
0.6520305858476775,11.807684659957886
0.6520346189183659,11.810582160949707
0.6520263529970795,11.813434362411499
0.6520303860478585,11.816295862197876
0.6520221230949755,11.819130897521973
0.6520261561256023,11.822017431259155
0.652017896138213,11.824854135513306
0.6520219291484457,11.827764511108398
0.6520136721236441,11.830613374710083
0.6520177051132419,11.83350419998169
0.6520094510481261,11.83631682395935
0.6520134840168486,11.83922529220581
0.6520052329085209,11.842058181762695
0.6520092658561288,11.84492826461792
0.6520010177016949,11.847789525985718
0.6520050506279503,11.850696802139282
0.6519968054245204,11.853541612625122
0.6520008383291857,11.856423616409302
0.6519925960738734,11.859251737594604
0.6519966289567116,11.86212706565857
0.6519883896466354,11.864978551864624
0.651992422507411,11.867875337600708
0.6519841861396923,11.870726823806763
0.6519882189781703,11.873635530471802
0.6519799855499349,11.876457691192627
0.6519840183658813,11.879360437393188
0.6519757878742589,11.882206678390503
0.6519798206674405,11.885142087936401
0.6519715931095648,11.88802433013916
0.6519756258797493,11.890997648239136
0.6519674012527575,11.893952131271362
0.6519714339997136,11.8970046043396
0.6519632123007473,11.900022745132446
0.651967245024244,11.9030282497406
0.6519590262504484,11.905924320220947
0.6519630589502561,11.908849477767944
0.6519548430987804,11.911799430847168
0.6519588757746702,11.914982080459595
0.6519506628426673,11.918144464492798
0.6519546954944112,11.92131757736206
0.6519464854790381,11.924357652664185
0.6519505181064087,11.927327394485474
0.6519423110048261,11.930220127105713
0.6519463436075971,11.93312668800354
0.6519381394169698,11.9360032081604
0.6519421719949154,11.93890643119812
0.6519339707124118,11.941770315170288
0.6519380032653076,11.944640636444092
0.6519298048880996,11.947498559951782
0.6519338374157216,11.950370073318481
0.651925641940986,11.95324969291687
0.6519296744431109,11.956166744232178
0.6519214818680272,11.95902419090271
0.6519255143444331,11.961954832077026
0.6519173246661853,11.96478533744812
0.6519213571166506,11.967707872390747
0.6519131703324262,11.97053599357605
0.6519172027567303,11.973422050476074
0.6519090188637208,11.976249694824219
0.6519130512616439,11.979151487350464
0.6519048702570447,11.981995582580566
0.6519089026283678,11.984857320785522
0.6519007245093775,11.9877028465271
0.6519047568538824,11.99059510231018
0.6518965816177043,11.99345064163208
0.6519006139351737,11.996331691741943
0.651892441579014,11.999199390411377
0.6518964738692316,12.002128839492798
0.6518883043903009,12.004946231842041
0.6518923366530505,12.007836818695068
0.6518841700485628,12.010680437088013
0.6518882022836301,12.013602018356323
0.6518800385508032,12.01642107963562
0.6518840707579736,12.019360542297363
0.6518759098940293,12.02223539352417
0.6518799420730897,12.025137424468994
0.6518717840752535,12.028035640716553
0.6518758162259913,12.031097650527954
0.651867661091492,12.034010887145996
0.6518716932136958,12.036920309066772
0.6518635409397664,12.03978419303894
0.6518675730332248,12.042677640914917
0.651859423617102,12.045521974563599
0.6518634556816053,12.048415184020996
0.6518553091205292,12.051257848739624
0.6518593411558679,12.054167747497559
0.6518511974470828,12.056983947753906
0.651855229453048,12.059889316558838
0.6518470885938016,12.062702417373657
0.6518511205701859,12.065568923950195
0.6518429825577294,12.068389892578125
0.6518470145043259,12.071296691894531
0.6518388793359148,12.074151515960693
0.6518429112525169,12.07703185081482
0.6518347789254098,12.079853534698486
0.6518388108118124,12.082723379135132
0.6518306813232717,12.085556983947754
0.6518347131792702,12.088446855545044
0.6518265865265623,12.091302633285522
0.6518306183519526,12.094202280044556
0.6518224945323472,12.09705400466919
0.6518265263269264,12.099943399429321
0.6518184053376969,12.102763175964355
0.6518224371012626,12.10565733909607
0.6518143189396862,12.108477592468262
0.6518183506720369,12.111401796340942
0.6518102353353947,12.114253044128418
0.6518142670363293,12.11717176437378
0.6518061545219057,12.119991540908813
0.6518101861912243,12.122886419296265
0.6518020764963073,12.12572193145752
0.6518061081338108,12.128583192825317
0.6517980012556921,12.131434440612793
0.6518020328611819,12.134324789047241
0.6517939287971566,12.137139081954956
0.6517979603704349,12.140018701553345
0.6517898591178023,12.142848014831543
0.6517938906586721,12.145726442337036
0.6517857922147348,12.148536443710327
0.6517898237229999,12.151444435119629
0.6517817280850638,12.154297828674316
0.6517857595605285,12.157171487808228
0.6517776667259038,12.160001039505005
0.6517816981683736,12.162873983383179
0.6517736081343731,12.165696859359741
0.6517776395436539,12.168559312820435
0.6517695523075949,12.17141342163086
0.6517735836834935,12.174280166625977
0.6517654992426966,12.177087306976318
0.6517695305850202,12.179962158203125
0.6517614489368095,12.182800054550171
0.6517654802453666,12.185682773590088
0.6517574013870695,12.188460350036621
0.651761432661669,12.19137454032898
0.651753356590617,12.19420051574707
0.6517573878310684,12.197054862976074
0.6517493145445961,12.199901580810547
0.65175334575071,12.202802658081055
0.6517452752461559,12.205628156661987
0.6517493064177434,12.208479166030884
0.6517412386924493,12.211321830749512
0.6517452698293223,12.214207649230957
0.6517372048806335,12.217018842697144
0.6517412359826048,12.219974040985107
0.6517331738078703,12.222816705703735
0.651737204874753,12.225711345672607
0.6517291454713253,12.228527545928955
0.6517331765029335,12.231463432312012
0.6517251198681685,12.234311819076538
0.6517291508643169,12.237212896347046
0.6517210969955742,12.240049839019775
0.6517251279560785,12.242960929870605
0.651717076850721,12.245790481567383
0.6517211077753973,12.248647689819336
0.6517130594307915,12.251516580581665
0.6517170903194567,12.254401206970215
0.6517090447329726,12.257250547409058
0.6517130755854443,12.260174751281738
0.6517050327544555,12.26299524307251
0.6517090635705521,12.265896320343018
0.6517010234924354,12.268692255020142
0.651705054271976,12.27160930633545
0.6516970169441118,12.274428844451904
0.6517010476869163,12.277299404144287
0.6516930131066884,12.280151605606079
0.6516970438125769,12.283057689666748
0.651689011977373,12.28589653968811
0.651693042646167,12.288771390914917
0.6516850135533775,12.291629552841187
0.6516890441848989,12.294513702392578
0.6516810178319182,12.297356367111206
0.6516850484259892,12.3002188205719
0.6516770248102153,12.303053617477417
0.6516810553666594,12.305949449539185
0.651673034485493,12.30875039100647
0.6516770650041341,12.311649084091187
0.6516690468549801,12.314516544342041
0.651673077335643,12.317418336868286
0.6516650619159092,12.320221662521362
0.6516690923584192,12.323153495788574
0.6516610796655168,12.325981140136719
0.6516651100697,12.328836917877197
0.6516571001010443,12.331683874130249
0.6516611304667271,12.334565877914429
0.6516531232197361,12.33742642402649
0.6516571535467462,12.340282201766968
0.6516491490188415,12.343108415603638
0.6516531793070071,12.345989465713501
0.6516451774956137,12.348796844482422
0.6516492077447632,12.351707935333252
0.6516412086473097,12.354541778564453
0.651645238857273,12.357432126998901
0.6516372424711908,12.360236167907715
0.6516412726417977,12.36311650276184
0.6516332789645225,12.365960359573364
0.6516373090956038,12.368817806243896
0.6516293181245738,12.371665954589844
0.6516333482159612,12.374545335769653
0.6516253599486186,12.377379894256592
0.651629390000144,12.38024115562439
0.6516214044339338,12.38308572769165
0.6516254344454301,12.38599419593811
0.6516174515778012,12.388809204101562
0.6516214815491018,12.391723871231079
0.6516135013775062,12.394552230834961
0.6516175313084455,12.397450685501099
0.6516095538303383,12.400259494781494
0.6516135837207507,12.403130054473877
0.6516056089335907,12.405969381332397
0.6516096387833122,12.408823013305664
0.6516016666845612,12.41170883178711
0.6516056964934277,12.414597034454346
0.6515977270805511,12.417415618896484
0.6516017568483994,12.420286178588867
0.6515937901188659,12.423128604888916
0.6515978198455334,12.42602801322937
0.6515898557968152,12.428813695907593
0.6515938854821399,12.431692361831665
0.6515859241117121,12.434528350830078
0.651589953755533,12.437397241592407
0.6515819950608739,12.44027304649353
0.6515860246630303,12.443159580230713
0.6515780686416219,12.4460289478302
0.6515820982019541,12.448895692825317
0.6515741448512817,12.451744318008423
0.6515781743696298,12.454663515090942
0.6515702236871819,12.457579851150513
0.6515742531633878,12.46044397354126
0.6515663051466558,12.463276863098145
0.6515703345805614,12.466161966323853
0.6515623892270405,12.468968152999878
0.6515664186184883,12.471883773803711
0.651558475925677,12.474730253219604
0.6515625052745102,12.477612018585205
0.6515545652399096,12.48045563697815
0.6515585945459722,12.483336448669434
0.6515506571670874,12.486166000366211
0.6515546864302241,12.489028692245483
0.6515467517045629,12.491869688034058
0.6515507809246187,12.49474549293518
0.6515428488496926,12.497568607330322
0.6515468780265133,12.500431060791016
0.6515389485998369,12.503269672393799
0.6515429777332691,12.506205558776855
0.6515350509523599,12.509065389633179
0.6515390800422504,12.51197361946106
0.6515311559046295,12.514804124832153
0.6515351849508263,12.517696857452393
0.651527263454018,12.520509719848633
0.6515312924563693,12.523393630981445
0.6515233735979009,12.526230573654175
0.6515274025562557,12.529106616973877
0.6515194863336579,12.53193211555481
0.6515235152478658,12.534809589385986
0.6515156016586724,12.537636041641235
0.6515196305285835,12.54049301147461
0.6515117195703315,12.543331623077393
0.6515157483957967,12.546239614486694
0.6515078400660266,12.549036741256714
0.6515118688468972,12.551933526992798
0.6515039631431523,12.55476713180542
0.6515079918792804,12.55764889717102
0.6515000887991073,12.560439586639404
0.6515041174903458,12.563313484191895
0.6514962170312942,12.56615161895752
0.6515002456774961,12.569046258926392
0.6514923478371193,12.571903705596924
0.6514963764381384,12.574798822402954
0.6514884812139925,12.577623844146729
0.6514925097696832,12.580487251281738
0.6514846171593275,12.583329439163208
0.6514886456695453,12.58624529838562
0.651480755670542,12.589052677154541
0.6514847841351423,12.591951370239258
0.6514768967450574,12.594786882400513
0.6514809251638966,12.59767746925354
0.6514730403802985,12.600480794906616
0.6514770687532335,12.603362083435059
0.6514691865736947,12.60620379447937
0.6514732149005827,12.609141826629639
0.6514653353226777,12.612030982971191
0.6514693636033774,12.614929914474487
0.6514614866246845,12.617754697799683
0.6514655148590542,12.620615005493164
0.6514576404771549,12.6234712600708
0.6514616686650538,12.626352310180664
0.6514537968775325,12.629199266433716
0.6514578250188205,12.63208293914795
0.6514499558232647,12.634941816329956
0.6514539839178026,12.637818813323975
0.6514461173118029,12.640626192092896
0.6514501453594516,12.643512964248657
0.6514422813406018,12.646345376968384
0.6514463093412228,12.649224758148193
0.6514384479071198,12.652048349380493
0.6514424758605756,12.654933452606201
0.6514346170088192,12.657763481140137
0.6514386449149723,12.660619258880615
0.651430788643166,12.663466930389404
0.65143481650188,12.666351795196533
0.6514269628076295,12.669158220291138
0.6514309906187682,12.672086238861084
0.651423139499683,12.67491626739502
0.651427167263111,12.677793979644775
0.6514193187168033,12.680579423904419
0.6514233464323858,12.683459997177124
0.6514155004564708,12.686302185058594
0.6514195281240737,12.689173698425293
0.65141168471617,12.692013263702393
0.6514157123356592,12.694891452789307
0.6514078714933882,12.697741508483887
0.6514118990646308,12.700592994689941
0.6514040607856171,12.703432321548462
0.6514080883084805,12.706315040588379
0.6514002525903517,12.709142923355103
0.651404280064704,12.712053060531616
0.6513964469050904,12.71489667892456
0.6514004743308,12.717788219451904
0.6513926437273355,12.720598220825195
0.6513966711042717,12.723514080047607
0.6513888430545932,12.726364374160767
0.6513928703826255,12.729274034500122
0.6513850448843725,12.73212480545044
0.6513890721633713,12.735036134719849
0.6513812492141865,12.737886667251587
0.6513852764440224,12.740775108337402
0.6513774560415518,12.743619203567505
0.6513814832220964,12.746500730514526
0.6513736653639884,12.749338150024414
0.6513776924951137,12.752201557159424
0.6513698771790204,12.755050897598267
0.6513739042605987,12.757943391799927
0.6513660914841747,12.760744094848633
0.6513701185160792,12.763651609420776
0.6513623082769824,12.766459465026855
0.6513663352590866,12.769364833831787
0.6513585275549776,12.772194862365723
0.6513625544871556,12.775074005126953
0.6513547493156985,12.77791690826416
0.6513587761978251,12.780769109725952
0.6513509735566863,12.783593893051147
0.6513550003886369,12.786470413208008
0.651347200275486,12.789299726486206
0.6513512270571362,12.792187929153442
0.6513434294696463,12.795061588287354
0.6513474562008724,12.797953844070435
0.6513396611367188,12.800759553909302
0.651343687817398,12.803668022155762
0.6513358952742594,12.806516408920288
0.6513399219042689,12.809425354003906
0.6513321318798271,12.81224012374878
0.6513361584590449,12.81513500213623
0.651328370950984,12.817983150482178
0.6513323974792888,12.82084584236145
0.6513246124852965,12.823689222335815
0.6513286389625671,12.826552391052246
0.651320856480334,12.829360961914062
0.65132488290645,12.83224081993103
0.6513171029336691,12.835078477859497
0.6513211293085107,12.837966203689575
0.6513133518428785,12.840789556503296
0.6513173781663265,12.84367823600769
0.651309603205542,12.846510887145996
0.6513136294774774,12.849393367767334
0.6513058570192429,12.852215051651001
0.6513098832395475,12.855154991149902
0.651302113281568,12.857988357543945
0.651306139450124,12.860853433609009
0.6512983719901075,12.86370325088501
0.6513023981067978,12.866588354110718
0.6512946331424551,12.869410991668701
0.6512986592071628,12.872282028198242
0.6512908967362075,12.875107765197754
0.6512949227488168,12.877996683120728
0.6512871627689658,12.880830526351929
0.6512911887293605,12.883724689483643
0.6512834312383334,12.886556386947632
0.6512874571463989,12.889439105987549
0.6512797021419177,12.89224886894226
0.6512837279975392,12.895144701004028
0.6512759754773296,12.8979811668396
0.6512800012803931,12.900869846343994
0.6512722512421834,12.90371584892273
0.6512762769925751,12.906594276428223
0.651268529434096,12.909426212310791
0.651272555131703,12.912298440933228
0.6512648100506888,12.91517186164856
0.6512688356953985,12.91806149482727
0.6512610930895858,12.920912265777588
0.6512651186812862,12.923871755599976
0.6512573785484146,12.926753520965576
0.6512614040869944,12.92964482307434
0.6512536664248065,12.932488441467285
0.6512576919101546,12.935418605804443
0.6512499567163957,12.938296794891357
0.6512539821484012,12.94120168685913
0.6512462494208201,12.944065570831299
0.6512502747993733,12.946967363357544
0.6512425445357203,12.949808120727539
0.6512465698607118,12.952701091766357
0.651238842058741,12.955584287643433
0.6512428673300618,12.95847749710083
0.6512351419875302,12.961313962936401
0.6512391672050716,12.964195966720581
0.6512314443197383,12.967034578323364
0.6512354694833927,12.96991515159607
0.6512277490530205,12.972734928131104
0.6512317741626801,12.975632905960083
0.6512240561850338,12.978459119796753
0.6512280812405918,12.981348276138306
0.6512203657134396,12.984153032302856
0.6512243907147894,12.987042903900146
0.6512166776359022,12.989856958389282
0.651220702582938,12.992733478546143
0.6512129919500891,12.995607614517212
0.6512170168427054,12.998482704162598
0.6512093086536714,13.001329898834229
0.6512133334917629,13.004222869873047
0.651205627744323,13.007036924362183
0.6512096525277855,13.0099196434021
0.6512019492197216,13.012755632400513
0.6512059739484509,13.015693187713623
0.6511982730775481,13.018541812896729
0.6512022977514406,13.021446704864502
0.6511945993154862,13.024266719818115
0.651198623934439,13.027159452438354
0.6511909279312231,13.029988288879395
0.6511949524951337,13.0328528881073
0.6511872589224497,13.035707712173462
0.6511912834312161,13.038591384887695
0.6511835922868597,13.041444778442383
0.6511876167403802,13.044322490692139
0.65117992802215,13.047153234481812
0.6511839524203235,13.050073385238647
0.6511762661260209,13.052910327911377
0.6511802904687468,13.055830001831055
0.6511726065961762,13.058669567108154
0.6511766308833541,13.061586856842041
0.6511689494303221,13.064426898956299
0.6511729736618527,13.067310094833374
0.6511652946261688,13.070122003555298
0.6511693188019526,13.072999954223633
0.6511616421814297,13.07584834098816
0.6511656663013682,13.078743934631348
0.6511579920938207,13.081592082977295
0.6511620161578158,13.084470510482788
0.6511543443610619,13.087335348129272
0.6511583683690155,13.090230226516724
0.6511506989808757,13.093063116073608
0.6511547229326907,13.09597134590149
0.6511470559509882,13.098804950714111
0.6511510798465676,13.101697206497192
0.6511434152691286,13.104506254196167
0.6511474391083761,13.107409954071045
0.6511397769330292,13.110228300094604
0.6511438007158489,13.113167524337769
0.6511361409404253,13.116015195846558
0.6511401646667219,13.118906497955322
0.6511325072890559,13.121739149093628
0.6511365309587342,13.124619722366333
0.6511288759766625,13.127475500106812
0.6511328995896283,13.130359888076782
0.6511252470009904,13.133250713348389
0.6511292705571495,13.136149406433105
0.6511216203597876,13.139029502868652
0.6511256438590464,13.141939163208008
0.6511179960508053,13.144739389419556
0.6511220194930709,13.147644996643066
0.6511143740717982,13.150466442108154
0.6511183974569776,13.153377771377563
0.6511107544205236,13.1561918258667
0.6511147777485248,13.1590735912323
0.6511071370947422,13.161911964416504
0.6511111603654733,13.164788722991943
0.651103522092218,13.167640447616577
0.6511075453055878,13.170527219772339
0.6510999094107177,13.173383235931396
0.6511039325666356,13.176265239715576
0.6510962990480116,13.179129123687744
0.6511003221463869,13.182033061981201
0.6510926910018726,13.18484878540039
0.6510967140426154,13.18776273727417
0.651089085270077,13.190603494644165
0.6510931082530979,13.193525314331055
0.6510854818504044,13.196354389190674
0.6510895047756141,13.199227809906006
0.6510818807406368,13.202082395553589
0.651085903607947,13.204977989196777
0.65107828193856,13.207831382751465
0.6510823047478825,13.210737705230713
0.6510746854419625,13.213600158691406
0.6510787081932097,13.216479539871216
0.6510710912486359,13.219313859939575
0.6510751139417202,13.22221565246582
0.6510674993563752,13.225080728530884
0.6510715219912099,13.227974891662598
0.6510639097629778,13.23082423210144
0.6510679323394766,13.233729839324951
0.6510603224662448,13.236552000045776
0.6510643449843216,13.239439487457275
0.65105673746398,13.24229097366333
0.6510607599235495,13.245169162750244
0.6510531547539903,13.248001337051392
0.6510571771549674,13.250901699066162
0.6510495743340857,13.253771543502808
0.6510535966763857,13.256662845611572
0.6510459962020794,13.259525775909424
0.651050018485618,13.262423992156982
0.6510424203557871,13.265262603759766
0.6510464425804806,13.26814889907837
0.6510388467930281,13.270986318588257
0.6510428689587933,13.273889303207397
0.6510352755116243,13.276709079742432
0.6510392976183782,13.279613256454468
0.6510317065094011,13.282437324523926
0.6510357285570613,13.285340547561646
0.6510281397841864,13.28814959526062
0.6510321617726704,13.291029930114746
0.6510245753338111,13.29388689994812
0.6510285972630377,13.296766757965088
0.6510210131561096,13.299622297286987
0.6510250350259976,13.302510499954224
0.6510174532489187,13.30532693862915
0.6510214750593872,13.308210611343384
0.6510138956100787,13.31105923652649
0.6510179173610474,13.313977479934692
0.6510103402374326,13.316798448562622
0.6510143619288216,13.31972050666809
0.6510067871288263,13.322583436965942
0.6510108087605561,13.32547903060913
0.651003236282109,13.328289270401001
0.6510072578541003,13.33121919631958
0.6509996876951324,13.334080457687378
0.6510037092073067,13.336970806121826
0.6509961413657516,13.339824676513672
0.6510001628180305,13.342742204666138
0.6509925972918241,13.34563136100769
0.65099661868413,13.348557710647583
0.6509890554712112,13.351446151733398
0.6509930768034666,13.354419231414795
0.6509855159017764,13.357266187667847
0.6509895371739042,13.360174655914307
0.6509819785813865,13.363032341003418
0.6509859997933101,13.3659188747406
0.6509784435079109,13.368741273880005
0.6509824646595541,13.371665239334106
0.6509749106792225,13.374512434005737
0.6509789317705095,13.377403020858765
0.6509713800931963,13.38021469116211
0.6509754011240518,13.383097171783447
0.650967851747711,13.385927438735962
0.65097187271806,13.388809442520142
0.6509643256406478,13.391656875610352
0.6509683465504158,13.394548177719116
0.6509608017698911,13.397398471832275
0.6509648226190038,13.400264024734497
0.6509572801333274,13.403092384338379
0.6509613009217114,13.405988216400146
0.6509537607288476,13.408823251724243
0.6509577814564291,13.411728858947754
0.6509502435543436,13.414580345153809
0.6509542642210502,13.417497634887695
0.650946728607712,13.420305728912354
0.6509507492134705,13.42317509651184
0.6509432158868509,13.4259934425354
0.6509472364315898,13.428872108459473
0.6509397053896621,13.431719064712524
0.6509437258733092,13.43462586402893
0.6509361971140499,13.437460660934448
0.650940217536534,13.440341711044312
0.6509326910579215,13.443159341812134
0.6509367114191719,13.446054220199585
0.6509291872191872,13.448886156082153
0.6509332075191328,13.451786041259766
0.6509256855957597,13.45463252067566
0.6509297058343307,13.457675695419312
0.6509221861855551,13.460542440414429
0.6509262063626817,13.46349048614502
0.6509186889864921,13.466386079788208
0.6509227091021047,13.469322681427002
0.6509151939964917,13.47218656539917
0.6509192140505217,13.475108861923218
0.6509117012134786,13.477961301803589
0.6509157212058572,13.48086404800415
0.65090821063538,13.483735084533691
0.6509122305660391,13.486680030822754
0.6509047222601257,13.489561080932617
0.6509087421289973,13.492438793182373
0.6509012360856489,13.495296001434326
0.6509052558926656,13.498203039169312
0.6508977521098847,13.501068830490112
0.6509017718549794,13.503981590270996
0.6508942703307719,13.50683307647705
0.6508982900138781,13.509753942489624
0.6508907907462514,13.512579917907715
0.6508948103673029,13.515484809875488
0.6508873133542675,13.518335580825806
0.6508913329131983,13.521261215209961
0.6508838381527671,13.524093866348267
0.6508878576495115,13.526997089385986
0.6508803651396995,13.52986741065979
0.6508843845741926,13.532764911651611
0.6508768943130174,13.535629034042358
0.6508809136851943,13.538586378097534
0.6508734256706759,13.541473627090454
0.6508774449804721,13.544379234313965
0.6508699592106327,13.54722547531128
0.6508739784579846,13.550109624862671
0.6508664949308488,13.552927494049072
0.6508705141156924,13.555835962295532
0.6508630328292877,13.558693885803223
0.6508670519515599,13.561596155166626
0.6508595729039156,13.564413785934448
0.6508635919635534,13.567318201065063
0.6508561151527015,13.570149421691895
0.6508601341496423,13.57304334640503
0.6508526595736168,13.575870752334595
0.6508566785077988,13.578763484954834
0.6508492061646365,13.581585884094238
0.6508532250359977,13.584469079971313
0.6508457549237375,13.587321043014526
0.6508497737322166,13.590194702148438
0.6508423058489002,13.593000888824463
0.650846324594436,13.595871925354004
0.6508388589381068,13.598713874816895
0.650842877620639,13.601610898971558
0.6508354141893431,13.60443115234375
0.6508394328088112,13.607343196868896
0.650831971600597,13.610184669494629
0.6508359901569408,13.613136768341064
0.6508285311698594,13.615998029708862
0.6508325496630196,13.618901014328003
0.650825092895124,13.621745824813843
0.6508291113250416,13.62461256980896
0.6508216567743872,13.627469301223755
0.6508256751410028,13.630362510681152
0.6508182228056476,13.633158445358276
0.6508222411089031,13.636040449142456
0.6508147909869072,13.638869524002075
0.6508188092267443,13.641751766204834
0.6508113613161701,13.6445472240448
0.6508153794925313,13.647436380386353
0.6508079337914437,13.650262594223022
0.6508119519042712,13.653133869171143
0.6508045084107377,13.655957221984863
0.6508085264599747,13.65884518623352
0.6508010851720643,13.661682367324829
0.650805103157654,13.66455078125
0.6507976640734385,13.66740894317627
0.6508016819953247,13.670306205749512
0.6507942451128785,13.673115253448486
0.650798262971005,13.675987482070923
0.6507908282884043,13.678816318511963
0.6507948460827159,13.681710481643677
0.6507874135980394,13.684524059295654
0.6507914313284803,13.687427043914795
0.6507840010398094,13.690232992172241
0.6507880187063247,13.693113088607788
0.6507805906117423,13.695919275283813
0.6507846082142777,13.698804140090942
0.6507771823118699,13.701633214950562
0.650781199850371,13.70449709892273
0.6507737761382252,13.707340002059937
0.6507777936126381,13.710219144821167
0.6507703720888448,13.713043928146362
0.650774389499116,13.715933561325073
0.6507669701617678,13.718768835067749
0.6507709875078441,13.72167420387268
0.6507635703550354,13.724501371383667
0.650767587636864,13.727409601211548
0.6507601726666922,13.730243921279907
0.6507641898842205,13.733166456222534
0.6507567770947846,13.735995054244995
0.6507607942479606,13.738897323608398
0.6507533836373625,13.741739988327026
0.6507574007261343,13.744646310806274
0.6507499922924777,13.747519731521606
0.6507540093167938,13.750455617904663
0.6507466030581849,13.753291845321655
0.650750620017994,13.756181716918945
0.650743215932541,13.75912618637085
0.6507472328277926,13.762086153030396
0.6507398309136065,13.764959573745728
0.65074384774425,13.767908096313477
0.6507364479994433,13.770787477493286
0.6507404647654285,13.773684740066528
0.6507330671881169,13.776475191116333
0.650737083889394,13.779378890991211
0.6507296884776943,13.782211303710938
0.6507337051142138,13.785078525543213
0.6507263118662461,13.787918329238892
0.650730328437959,13.790813684463501
0.6507229373518448,13.7936532497406
0.6507269538587024,13.796518325805664
0.6507195649325661,13.799375057220459
0.6507235813745197,13.802274465560913
0.6507161946064874,13.805092573165894
0.6507202109834891,13.80800461769104
0.6507128263716895,13.810833215713501
0.6507168426836916,13.81373405456543
0.6507094602262553,13.816538333892822
0.65071347647321,13.819443225860596
0.6507060961682702,13.822264909744263
0.6507101123501307,13.825127124786377
0.6507027341958227,13.827932834625244
0.6507067503125418,13.830838203430176
0.6506993743070031,13.833671569824219
0.6507033903585344,13.836546897888184
0.6506960164999045,13.839365005493164
0.6507000324862021,13.842257499694824
0.650692660772623,13.845104694366455
0.6506966766936407,13.847980499267578
0.6506893071232565,13.850827693939209
0.650693322978949,13.853735446929932
0.6506859555499058,13.856537103652954
0.650689971340228,13.859422445297241
0.6506826060506742,13.862234592437744
0.6506866217755812,13.865116357803345
0.6506792586236677,13.867945194244385
0.6506832742831148,13.870876550674438
0.6506759132669944,13.873712539672852
0.6506799288609375,13.876576900482178
0.6506725699787651,13.87941026687622
0.6506765855071603,13.882295846939087
0.650669228757093,13.885121822357178
0.6506732442198968,13.888055086135864
0.6506658896000944,13.89091157913208
0.6506699049972633,13.893808603286743
0.6506625525058872,13.896621227264404
0.6506665678373784,13.899524688720703
0.6506592174725925,13.902379989624023
0.6506632327383631,13.90528678894043
0.6506558844983331,13.908087491989136
0.6506598996983413,13.91099238395691
0.6506525535812352,13.913811445236206
0.6506565687154386,13.916669368743896
0.6506492247194269,13.91950273513794
0.6506532397877838,13.922375202178955
0.6506458979110388,13.925205945968628
0.6506499129135082,13.928066492080688
0.6506425731542045,13.930912971496582
0.6506465880907448,13.933812618255615
0.6506392504470591,13.936631679534912
0.6506432653176298,13.939552068710327
0.650635929787741,13.942384719848633
0.6506399445923017,13.94527554512024
0.6506326111743909,13.948087453842163
0.6506366259129013,13.950991153717041
0.6506292946051515,13.953818321228027
0.6506333092775718,13.956708431243896
0.6506259800781684,13.959542274475098
0.6506299946844593,13.962432861328125
0.6506226675915895,13.965301752090454
0.6506266821317115,13.968186140060425
0.6506193571435652,13.971043825149536
0.6506233716174795,13.973954677581787
0.6506160487322481,13.976771116256714
0.6506200631399162,13.979681491851807
0.6506127423557937,13.9824960231781
0.650616756697177,13.985391616821289
0.6506094380123595,13.988189935684204
0.6506134522874201,13.99108099937439
0.6506061357001055,13.993916988372803
0.6506101499088056,13.996769428253174
0.6506028354171942,13.999613046646118
0.6506068495594965,14.002482414245605
0.6505995371617905,14.005318641662598
0.650603551237658,14.00820779800415
0.6505962409320617,14.011067152023315
0.6506002549414575,14.013979434967041
0.6505929467261776,14.016785860061646
0.6505969606690651,14.019692182540894
0.6505896545423101,14.022520303726196
0.6505936684186534,14.025405883789062
0.6505863643786339,14.028209686279297
0.6505903781883967,14.03111743927002
0.6505830762333258,14.033945560455322
0.6505870899764725,14.03681468963623
0.6505797901045649,14.039652109146118
0.6505838037810606,14.042558431625366
0.6505765059905334,14.0453782081604
0.6505805196003426,14.048242330551147
0.6505732238894147,14.05109691619873
0.650577237432503,14.053996324539185
0.6505699437993958,14.056829452514648
0.6505739572757284,14.059736013412476
0.6505666657186653,14.062573194503784
0.650570679128208,14.065512895584106
0.6505633896454142,14.068342685699463
0.6505674029881334,14.071271896362305
0.6505601155778361,14.074107885360718
0.6505641288536981,14.07697343826294
0.650556843514127,14.079785823822021
0.6505608567230986,14.082669734954834
0.6505535734524851,14.085494756698608
0.6505575865945334,14.088350772857666
0.650550305391111,14.091210126876831
0.6505543184662032,14.094147682189941
0.6505470393282078,14.096964359283447
0.6505510523363114,14.09984302520752
0.6505437752619805,14.10267186164856
0.6505477882030634,14.10561728477478
0.650540513190637,14.108431100845337
0.6505445260646673,14.111329793930054
0.6505372531123871,14.114162683486938
0.6505412659193334,14.117106437683105
0.6505339950254434,14.119926929473877
0.650538007765274,14.122809648513794
0.6505307389280203,14.125641345977783
0.6505347516007045,14.1285080909729
0.6505274848183346,14.131361484527588
0.6505314974238418,14.134243488311768
0.6505242326946059,14.137051820755005
0.6505282452329054,14.139950037002563
0.6505209825550556,14.142771244049072
0.6505249950261174,14.145655393600464
0.6505177343979078,14.148457050323486
0.6505217468017019,14.15137791633606
0.6505144882213887,14.154227495193481
0.6505185005578854,14.157173156738281
0.6505112440237265,14.15998363494873
0.6505152562928967,14.162862777709961
0.6505080018031525,14.165679454803467
0.650512014004967,14.168561935424805
0.6505047615578995,14.17151403427124
0.6505087736923295,14.174447536468506
0.6505015232862031,14.17729139328003
0.6505055353532202,14.180158615112305
0.650498286986301,14.182978630065918
0.6505022989858769,14.185867547988892
0.650495052656433,14.188677310943604
0.6504990645885398,14.191560983657837
0.6504918202948415,14.194379329681396
0.6504958321594515,14.197281837463379
0.6504885898997712,14.200123310089111
0.650492601696857,14.203025579452515
0.6504853614694689,14.205856323242188
0.650489373199003,14.20871615409851
0.6504821350021833,14.211588144302368
0.6504861466641394,14.214492559432983
0.6504789104961662,14.217328310012817
0.6504829220905175,14.220212459564209
0.6504756879496711,14.223098278045654
0.6504796994763913,14.225984811782837
0.6504724673609541,14.228785276412964
0.6504764788200168,14.231709957122803
0.6504692487282728,14.23461389541626
0.6504732601196527,14.237511396408081
0.6504660320498882,14.240339517593384
0.6504700433735594,14.243274688720703
0.6504628173240626,14.24614930152893
0.6504668285799999,14.249072790145874
0.6504596045490609,14.2519690990448
0.6504636157372393,14.25486946105957
0.6504563937231505,14.257697582244873
0.6504604048435454,14.260579586029053
0.6504531848446004,14.263440370559692
0.6504571958971872,14.266348600387573
0.6504499779116822,14.269162893295288
0.6504539888964368,14.272073984146118
0.6504467729226701,14.274911880493164
0.6504507838395686,14.277798652648926
0.6504435698758398,14.280591249465942
0.6504475807248584,14.283517837524414
0.6504403687694699,14.286356925964355
0.6504443795505851,14.28926396369934
0.6504371696018405,14.292109966278076
0.6504411803150292,14.295014381408691
0.6504339723712347,14.29786205291748
0.6504379830164738,14.30073857307434
0.6504307770759369,14.303618431091309
0.6504347876532042,14.306511878967285
0.6504275837142346,14.309354305267334
0.6504315942235075,14.312225103378296
0.6504243922844172,14.31505537033081
0.6504284027256734,14.317931413650513
0.6504212027847759,14.320734739303589
0.6504252131579936,14.323652267456055
0.6504180152136046,14.326514959335327
0.6504220255187623,14.329467296600342
0.6504148295691994,14.332317590713501
0.6504188398062756,14.335230112075806
0.6504116458498579,14.3380765914917
0.6504156560188316,14.340932130813599
0.6504084640538808,14.343774557113647
0.6504124741547309,14.346683979034424
0.6504052841795702,14.349532127380371
0.6504092942122766,14.35239863395691
0.6504021062252312,14.355232954025269
0.650406116189773,14.358174800872803
0.6503989301891702,14.360994815826416
0.6504029400855276,14.363946437835693
0.6503957560696965,14.366824626922607
0.6503997658978494,14.369758605957031
0.650392583865121,14.372586011886597
0.6503965936250499,14.375510215759277
0.6503894135737571,14.37835168838501
0.6503934232654427,14.381248712539673
0.6503862451939202,14.384072065353394
0.6503902548173435,14.386954307556152
0.6503830787239281,14.389796495437622
0.65038708827907,14.392663955688477
0.6503799141621003,14.395530700683594
0.6503839236489422,14.398407936096191
0.6503767515067589,14.401240825653076
0.6503807609252825,14.404136419296265
0.650373590756228,14.406971454620361
0.6503776001064152,14.409882307052612
0.6503704319088338,14.412704229354858
0.6503744411906667,14.415635585784912
0.6503672749629045,14.418466329574585
0.6503712841763654,14.421346426010132
0.6503641199167705,14.424177646636963
0.6503681290618422,14.427121639251709
0.6503609667687648,14.429991722106934
0.6503649758454298,14.432862997055054
0.6503578155172219,14.43571925163269
0.6503618245254635,14.438602685928345
0.6503546661604785,14.441420078277588
0.6503586751002801,14.444337368011475
0.6503515186968739,14.4471755027771
0.650355527568219,14.45011568069458
0.650348373124749,14.452955484390259
0.6503523819276213,14.455881595611572
0.6503452294424471,14.458802700042725
0.6503492381768308,14.461718559265137
0.6503420876483134,14.464563608169556
0.6503460963141927,14.467499494552612
0.6503389477406954,14.470387697219849
0.6503429563380548,14.473320007324219
0.6503358097179425,14.47617769241333
0.6503398182467668,14.47915244102478
0.6503326735784064,14.482086896896362
0.6503366820386806,14.485014915466309
0.650329539320441,14.48790717124939
0.6503335477121502,14.490824460983276
0.6503264069424018,14.493692398071289
0.6503304152655317,14.496634006500244
0.6503232764426469,14.499698162078857
0.6503272846971832,14.502771615982056
0.6503201478195362,14.505727052688599
0.6503241560054644,14.508716106414795
0.6503170210714317,14.511704444885254
0.6503210291887384,14.51465106010437
0.6503138961966977,14.517516851425171
0.6503179042453692,14.520381927490234
0.6503107731937002,14.523211479187012
0.6503147811737232,14.526133060455322
0.6503076520608078,14.528964519500732
0.650311659972169,14.531881093978882
0.6503045327963906,14.534713983535767
0.6503085406390772,14.537614107131958
0.6503014153988209,14.54041337966919
0.6503054231728201,14.543329238891602
0.6502982998664736,14.546166181564331
0.650302307571773,14.54902172088623
0.6502951861977248,14.551891088485718
0.6502991938343123,14.554763793945312
0.6502920743909533,14.557600021362305
0.6502960819588168,14.560464859008789
0.6502889644445398,14.56330418586731
0.6502929719436674,14.566190004348755
0.6502858563568669,14.569051265716553
0.6502898637872472,14.571982622146606
0.6502827501263192,14.574823141098022
0.650286757487941,14.577730894088745
0.6502796457512836,14.580527782440186
0.6502836530441356,14.583433866500854
0.650276543230149,14.586282014846802
0.6502805504542203,14.589235782623291
0.6502734425613061,14.592082738876343
0.6502774497165863,14.594975709915161
0.650270343743148,14.597801685333252
0.6502743508296261,14.600651264190674
0.650267246774069,14.603515863418579
0.6502712537917354,14.606396913528442
0.6502641516524665,14.609233856201172
0.6502681586013112,14.61214542388916
0.6502610583767395,14.61498212814331
0.6502650652567524,14.61786937713623
0.6502579669452889,14.620734214782715
0.6502619737564608,14.623692512512207
0.6502548773565175,14.626559495925903
0.6502588840988387,14.62949252128601
0.6502517896088305,14.632331848144531
0.650255796282292,14.635253429412842
0.6502487037006345,14.638091802597046
0.6502527103052276,14.640996932983398
0.6502456196303388,14.643904209136963
0.6502496261660549,14.646861553192139
0.6502425373963545,14.64973497390747
0.6502465438631848,14.652624368667603
0.6502394569970943,14.655497312545776
0.6502434633950308,14.65839958190918
0.6502363784309734,14.661231279373169
0.650240384760008,14.664124727249146
0.6502333016964085,14.666956663131714
0.6502373079565337,14.669849634170532
0.650230226791819,14.672662258148193
0.6502342329830267,14.675573825836182
0.6502271537156253,14.67843246459961
0.6502311598379086,14.681352853775024
0.6502240824662509,14.68416953086853
0.6502280885196022,14.687087535858154
0.6502210130421202,14.68992567062378
0.6502250190265328,14.692800283432007
0.6502179454416604,14.695664882659912
0.6502219513571277,14.698589324951172
0.6502148796633004,14.701444864273071
0.6502188855098157,14.704335451126099
0.6502118157054706,14.707184553146362
0.6502158214830275,14.710063695907593
0.6502087535666042,14.71286392211914
0.6502127592751967,14.715757369995117
0.6502056932451358,14.718599319458008
0.6502096988847579,14.721498489379883
0.650202634739502,14.724307537078857
0.6502066403101482,14.727201223373413
0.6501995780481415,14.730027198791504
0.6502035835498063,14.732901096343994
0.6501965231694952,14.735726356506348
0.6502005286021731,14.73863172531128
0.6501934701020052,14.741462707519531
0.6501974754656914,14.744343519210815
0.6501904188441163,14.747225761413574
0.6501944241388058,14.750123023986816
0.6501873693942749,14.752923011779785
0.650191374619963,14.755842685699463
0.6501843217509292,14.758684635162354
0.6501883269076115,14.761600017547607
0.6501812759125298,14.76442003250122
0.650185281000202,14.76731538772583
0.6501782318775287,14.770142793655396
0.650182236896187,14.773046731948853
0.6501751896443804,14.775888919830322
0.6501791945940206,14.778794288635254
0.6501721492115405,14.781643867492676
0.6501761540921593,14.784520626068115
0.6501691105774675,14.787396907806396
0.6501731153890614,14.790299654006958
0.6501660737406212,14.793150424957275
0.6501700784831869,14.796083211898804
0.6501630386994635,14.798944473266602
0.6501670433729979,14.801844358444214
0.650160005452458,14.804662227630615
0.6501640100569586,14.807579040527344
0.6501569739980707,14.810410022735596
0.6501609785335345,14.81333041191101
0.6501539443347689,14.816167831420898
0.6501579488011936,14.819060802459717
0.6501509164610222,14.821889162063599
0.6501549208584056,14.824783563613892
0.6501478903753023,14.827634334564209
0.6501518947036422,14.830516576766968
0.650144866076082,14.833328008651733
0.6501488703353769,14.836191654205322
0.6501418435618369,14.839039325714111
0.6501458477520851,14.841928958892822
0.650138822831044,14.844733238220215
0.6501428269522439,14.847651481628418
0.6501358038821822,14.85048794746399
0.6501398079343326,14.85335636138916
0.6501327867137323,14.856158971786499
0.6501367906968323,14.859050035476685
0.6501297713241774,14.861884117126465
0.6501337752382259,14.864766120910645
0.6501267577120018,14.8676016330719
0.6501307615569982,14.870479106903076
0.6501237458756921,14.87330150604248
0.6501277496516359,14.876177310943604
0.6501207358137367,14.879004716873169
0.6501247395206279,14.881893634796143
0.6501177275246259,14.884708404541016
0.6501217311624641,14.887619972229004
0.6501147210068519,14.890458583831787
0.6501187245756374,14.893353700637817
0.6501117162589083,14.89616870880127
0.6501157197586414,14.899052381515503
0.6501087132792913,14.901893377304077
0.6501127167099726,14.90476393699646
0.6501057120664987,14.907610416412354
0.6501097154281286,14.910488605499268
0.65010271261903,14.913312435150146
0.6501067159116093,14.916168689727783
0.6500997149353862,14.918997287750244
0.6501037181589163,14.921904563903809
0.6500967190140712,14.924716234207153
0.6501007221685531,14.927616119384766
0.6500937248535897,14.930456399917603
0.650097727939025,14.933338165283203
0.6500907324524487,14.936145782470703
0.650094735468839,14.939032077789307
0.6500877418091573,14.94190502166748
0.6500917447565043,14.944802522659302
0.6500847529222256,14.94766354560852
0.6500887558005314,14.950571298599243
0.6500817657901666,14.953403234481812
0.6500857685994333,14.956277847290039
0.6500787804114945,14.959134817123413
0.6500827831517246,14.962052822113037
0.6500757967847252,14.9648597240448
0.6500797994559211,14.967753648757935
0.6500728149083768,14.970589637756348
0.6500768175105415,14.973470211029053
0.6500698347809691,14.976281881332397
0.6500738373141053,14.979180097579956
0.6500668564010238,14.982013940811157
0.6500708588651347,14.984910011291504
0.6500638797670643,14.987784624099731
0.6500678821621529,14.990696907043457
0.6500609048776155,14.99355149269104
0.6500649072036857,14.996439456939697
0.6500579317312049,14.999293327331543
0.6500619339882602,15.002154111862183
0.6500549603263612,15.004981994628906
0.6500589625144053,15.007882118225098
0.6500519906616149,15.010730028152466
0.650055992780652,15.01361346244812
0.6500490227354988,15.01641583442688
0.650053024785533,15.019287586212158
0.650046056546547,15.022125959396362
0.6500500585275826,15.025015592575073
0.6500430920932954,15.02785587310791
0.650047094005337,15.030765295028687
0.650040129374282,15.033600807189941
0.6500441312173345,15.036454916000366
0.6500371683880467,15.039290189743042
0.6500411701621147,15.042165040969849
0.6500342091331306,15.04498839378357
0.6500382108382193,15.047907590866089
0.6500312516080771,15.050755739212036
0.6500352532441919,15.05364179611206
0.650028295811431,15.056443214416504
0.6500322973785772,15.059357166290283
0.6500253417417393,15.062188386917114
0.6500293432399226,15.065066576004028
0.6500223893975505,15.068542003631592
0.6500263908267766,15.071460008621216
0.6500194387774152,15.07429814338684
0.6500234401376899,15.077174186706543
0.650016489879885,15.080029726028442
0.6500204911712146,15.082942247390747
0.6500135427035142,15.08577561378479
0.650017543925905,15.088639736175537
0.6500105972468582,15.091504335403442
0.6500145984003167,15.094445705413818
0.6500076535084746,15.097307682037354
0.6500116545930075,15.100178241729736
0.6500047114869225,15.103008508682251
0.6500087125025364,15.105884075164795
0.6500017711807626,15.108699083328247
0.6500057721274648,15.11160683631897
0.649998832588558,15.114440202713013
0.6500028334663555,15.11733627319336
0.649995895708873,15.120155096054077
0.6499998965177731,15.123060464859009
0.6499929605402734,15.125879287719727
0.6499969612802838,15.128740072250366
0.6499900270813278,15.131596803665161
0.649994027752456,15.13446831703186
0.6499870953306053,15.137316226959229
0.6499910959328592,15.140175580978394
0.6499841652866776,15.143019437789917
0.6499881658200654,15.145906209945679
0.6499812369481178,15.148693799972534
0.6499852374126474,15.151602506637573
0.6499783103135007,15.15444540977478
0.6499823107091807,15.15736722946167
0.6499753853814033,15.160176277160645
0.6499793857082418,15.163081645965576
0.6499724621504035,15.165912628173828
0.6499764624084093,15.168773889541626
0.6499695406190815,15.171623229980469
0.6499735408082635,15.174486875534058
0.6499666207860191,15.177334070205688
0.6499706209063866,15.180203199386597
0.6499637026497999,15.18305253982544
0.649967702701362,15.18593692779541
0.649960786209009,15.188719034194946
0.6499647861917749,15.191629409790039
0.6499578714622337,15.194483518600464
0.6499618713762128,15.19742202758789
0.6499549584080624,15.20022988319397
0.6499589582532644,15.20315408706665
0.6499520470450854,15.206027269363403
0.6499560468215202,15.208881378173828
0.649949137371895,15.211716890335083
0.6499531370795726,15.214584827423096
0.6499462293870847,15.21742868423462
0.6499502290260154,15.220307111740112
0.6499433230892505,15.223164558410645
0.6499473226594443,15.226068019866943
0.6499404184769891,15.228855848312378
0.6499444179784568,15.231752157211304
0.6499375155488997,15.234570980072021
0.6499415149816519,15.237473011016846
0.6499346143035828,15.240312576293945
0.6499386136676301,15.243208169937134
0.6499317147396406,15.246073722839355
0.6499357140349941,15.248931884765625
0.6499288168556772,15.251776218414307
0.6499328160823479,15.254654884338379
0.6499259206502982,15.257504940032959
0.6499299198082974,15.260380506515503
0.6499230261221108,15.263219118118286
0.6499270252114502,15.266159296035767
0.6499201332697244,15.268969774246216
0.6499241322904152,15.271862268447876
0.6499172420917494,15.274678945541382
0.6499212410438036,15.277565479278564
0.6499143525867981,15.280380725860596
0.6499183514702276,15.283281087875366
0.6499114647534848,15.28615951538086
0.6499154635683017,15.289024591445923
0.6499085785904251,15.291858434677124
0.6499125773366414,15.2947518825531
0.6499056940962363,15.297597169876099
0.6499096927738646,15.300467252731323
0.6499028112695376,15.303344249725342
0.6499068098785904,15.306254625320435
0.6498999301089498,15.309078693389893
0.6499039286494397,15.311970472335815
0.6498970506130951,15.314802885055542
0.6499010490850349,15.31770372390747
0.6498941727805975,15.320515155792236
0.6498981711840002,15.323437213897705
0.6498912966100827,15.3262779712677
0.6498952949449615,15.32920241355896
0.6498884221001782,15.332019329071045
0.6498924203665463,15.33488154411316
0.649885549249513,15.337713718414307
0.6498895474473838,15.340606451034546
0.6498826780567175,15.34346866607666
0.6498866761861047,15.34635043144226
0.6498798085204242,15.349159240722656
0.6498838065813417,15.352023363113403
0.6498769406392669,15.354851961135864
0.6498809386317285,15.357741832733154
0.6498740744118814,15.360569953918457
0.6498780723359008,15.363494873046875
0.6498712098369043,15.366320133209229
0.6498752076924963,15.369247436523438
0.649868346912975,15.372066974639893
0.6498723447001536,15.374958753585815
0.6498654856387338,15.377779722213745
0.6498694833575137,15.380626678466797
0.649862626012823,15.383497953414917
0.6498666236632185,15.386365413665771
0.649859768033886,15.389182329177856
0.6498637656159121,15.392070531845093
0.6498569117005681,15.3948974609375
0.6498609092142399,15.39777421951294
0.6498540570115166,15.400592803955078
0.6498580544568489,15.403473615646362
0.6498512039653799,15.406301736831665
0.649855201342388,15.409177780151367
0.6498483525608082,15.412068843841553
0.6498523498695076,15.414937734603882
0.6498455027964533,15.41776180267334
0.6498495000368596,15.420626878738403
0.6498426546709687,15.423492193222046
0.6498466518430973,15.426390171051025
0.6498398081830093,15.429236650466919
0.6498438052868762,15.432104587554932
0.649836963331232,15.43492317199707
0.6498409603668531,15.437806367874146
0.6498341201142949,15.440611600875854
0.6498381170816862,15.443531036376953
0.6498312785308576,15.446357727050781
0.6498352754300356,15.44926404953003
0.6498284385795818,15.452128887176514
0.649832435410563,15.455004930496216
0.6498256002591307,15.457911252975464
0.6498295970219312,15.460779190063477
0.6498227635681686,15.4636549949646
0.6498267602628053,15.466533660888672
0.649819928505362,15.469383001327515
0.6498239251318516,15.472263097763062
0.6498170950693787,15.475080013275146
0.6498210916277383,15.477960348129272
0.6498142632588878,15.480764389038086
0.6498182597491344,15.483668804168701
0.6498114330725605,15.486499309539795
0.6498154294947115,15.489399433135986
0.6498086045090694,15.492218017578125
0.6498126008631421,15.495127201080322
0.6498057775670885,15.497929096221924
0.6498097738531006,15.500787258148193
0.6498029522452937,15.503633975982666
0.6498069484632625,15.506506204605103
0.6498001285423622,15.509342432022095
0.6498041246923056,15.512214660644531
0.649797306456973,15.515101909637451
0.6498013025389089,15.517994403839111
0.6497944859878062,15.520804166793823
0.6497984820017529,15.52373194694519
0.6497916671335443,15.526568412780762
0.6497956630795197,15.529472589492798
0.6497888498928703,15.532306671142578
0.6497928457708932,15.535192012786865
0.6497860342644698,15.53800654411316
0.6497900300745585,15.540861368179321
0.6497832202470293,15.54370379447937
0.6497872159892022,15.546584606170654
0.649780407839237,15.54943299293518
0.6497844035135131,15.55229926109314
0.6497775970397829,15.555111169815063
0.649781592646181,15.557993650436401
0.6497747878473581,15.560790777206421
0.6497787833858972,15.563695907592773
0.6497719802606557,15.566536664962769
0.6497759757313549,15.56944227218628
0.64976917427837,15.572269439697266
0.6497731696812488,15.575163841247559
0.6497663698991971,15.57801365852356
0.6497703652342748,15.580878257751465
0.6497635671218346,15.58372712135315
0.6497675623891307,15.586618661880493
0.6497607659449813,15.589461326599121
0.6497647611445158,15.59233283996582
0.6497579663673382,15.595158815383911
0.6497619614991305,15.59807562828064
0.6497551683876072,15.600888013839722
0.6497591634516775,15.603803873062134
0.6497523720044919,15.606643199920654
0.6497563670008605,15.609541177749634
0.6497495772166978,15.612356662750244
0.6497535721453847,15.615228652954102
0.6497467840229316,15.618111371994019
0.6497507788839569,15.62097430229187
0.6497439924219013,15.623820781707764
0.6497479872152859,15.62669038772583
0.6497412024123169,15.629547595977783
0.6497451971380813,15.632431268692017
0.6497384139928897,15.635258436203003
0.6497424086510546,15.63816237449646
0.6497356271623326,15.640962600708008
0.6497396217529188,15.643846035003662
0.6497328419193598,15.646654844284058
0.6497368364423882,15.64957046508789
0.6497300582626871,15.652388334274292
0.6497340527181792,15.655256509780884
0.6497272761910323,15.658106088638306
0.6497312705790091,15.660972118377686
0.6497244957031136,15.663779258728027
0.6497284900235968,15.666661500930786
0.6497217167976521,15.669474363327026
0.649725711050663,15.672344446182251
0.6497189394733693,15.67517900466919
0.6497229336589295,15.678060293197632
0.6497161637289889,15.680888652801514
0.64972015784712,15.683800458908081
0.6497133895632353,15.686616659164429
0.6497173836139596,15.689483165740967
0.6497106169748353,15.69230842590332
0.6497146109581746,15.695183753967285
0.6497078459625167,15.698016166687012
0.6497118398784931,15.700891733169556
0.649705076525009,15.703748941421509
0.6497090703736448,15.706627368927002
0.6497023086610428,15.709451675415039
0.6497063024423604,15.712316513061523
0.6496995423693507,15.71515703201294
0.6497035360833727,15.718109369277954
0.6496967776486664,15.720935821533203
0.6497007712954154,15.723814487457275
0.6496940144977255,15.72664499282837
0.6496980080772241,15.729527711868286
0.6496912529152645,15.732361078262329
0.649695246427536,15.735251903533936
0.6496884929000218,15.738097906112671
0.649692486345089,15.740970849990845
0.6496857344507373,15.743823051452637
0.6496897278286233,15.746708393096924
0.6496829775661522,15.74953293800354
0.6496869708768804,15.752390623092651
0.6496802222450093,15.75522255897522
0.6496842154886028,15.758134603500366
0.6496774684860527,15.760947465896606
0.649681461662535,15.763853073120117
0.649674716288028,15.76668643951416
0.649678709397423,15.769590139389038
0.6496719656496823,15.7724289894104
0.6496759586920138,15.775335311889648
0.6496692165697645,15.778188228607178
0.6496732095450561,15.781098365783691
0.6496664690470245,15.783910989761353
0.6496704619553002,15.786785364151001
0.6496637230802137,15.789608240127563
0.6496677159214975,15.792467832565308
0.6496609786680851,15.795302629470825
0.6496649714424014,15.79823350906372
0.6496582358093933,15.801164627075195
0.6496622285167665,15.804358005523682
0.6496554945028941,15.807490587234497
0.6496594871433485,15.810494899749756
0.6496527547473447,15.813418626785278
0.649656747320905,15.816386699676514
0.6496500165415041,15.819286346435547
0.6496540090481949,15.822345733642578
0.6496472798841323,15.825406551361084
0.6496512723239786,15.828307867050171
0.6496445447739911,15.831176280975342
0.6496485371470178,15.834100246429443
0.6496418112098438,15.837031364440918
0.6496458035160756,15.840066909790039
0.6496390791904546,15.843213558197021
0.649643071429917,15.846231460571289
0.6496363487145898,15.849084615707397
0.6496403408873077,15.852046728134155
0.6496336197810166,15.854897499084473
0.6496376118870157,15.857780694961548
0.649630892388504,15.86058521270752
0.6496348844278098,15.86349368095398
0.6496281665358221,15.866347312927246
0.6496321585084602,15.869239091873169
0.6496254422217428,15.872072219848633
0.6496294341277388,15.87497615814209
0.6496227194450392,15.877827882766724
0.6496267112844192,15.88072681427002
0.6496199982044859,15.883615016937256
0.6496239899772758,15.88658332824707
0.649617278498859,15.889515399932861
0.6496212702050845,15.892515897750854
0.6496145603269354,15.895435094833374
0.6496185519666233,15.898409605026245
0.6496118436874948,15.901285171508789
0.6496158352606708,15.904195308685303
0.6496091285793166,15.907063961029053
0.6496131200860072,15.90998387336731
0.649606415001183,15.91279673576355
0.6496104064414151,15.9157075881958
0.6496037029518769,15.918638229370117
0.6496076943256767,15.92162299156189
0.6496009924301824,15.92448377609253
0.6496049837375771,15.927380800247192
0.6495982834348862,15.930241107940674
0.6496022746759024,15.933211088180542
0.649595575964775,15.936123371124268
0.6495995671394396,15.939059019088745
0.6495928700186375,15.941911697387695
0.6495968611269777,15.944838047027588
0.6495901655952642,15.947700262069702
0.649594156637307,15.950613975524902
0.649587462693446,15.953484773635864
0.6495914536692191,15.956390380859375
0.6495847613119765,15.959333896636963
0.6495887522215069,15.962333917617798
0.6495820614496495,15.96525263786316
0.6495860522929647,15.968175649642944
0.6495793631052607,15.971177339553833
0.6495833538823884,15.974171161651611
0.6495766662776072,15.977085828781128
0.6495806569885754,15.980115413665771
0.6495739709654876,15.983043193817139
0.6495779616103238,15.986055612564087
0.6495712771677016,15.988940477371216
0.6495752677464338,15.991863012313843
0.6495685848830506,15.994747400283813
0.649572575395707,15.997675657272339
0.649565894110337,16.000545501708984
0.6495698845569456,16.003487586975098
0.6495632048483648,16.00640034675598
0.6495671952289541,16.00934600830078
0.6495605170959396,16.01225471496582
0.6495645074105376,16.015228033065796
0.6495578308518679,16.018104314804077
0.6495618211005034,16.02104139328003
0.6495551461149581,16.02393627166748
0.6495591362976593,16.026854038238525
0.6495524628840192,16.029696702957153
0.6495564530008153,16.032586336135864
0.6495497811578625,16.03545904159546
0.6495537712087819,16.038338899612427
0.6495471009353,16.041154623031616
0.6495510909203718,16.044053554534912
0.6495444222151454,16.046895742416382
0.6495484121343984,16.049808263778687
0.6495417449962136,16.052624225616455
0.649545734849677,16.055513858795166
0.649539069277321,16.05836844444275
0.649543059065024,16.06126856803894
0.6495363950572851,16.0640766620636
0.649540384779257,16.066993236541748
0.6495337223349252,16.069825410842896
0.6495377119911953,16.07269811630249
0.6495310511090613,16.075544834136963
0.6495350406996593,16.078429222106934
0.6495283813785154,16.081274032592773
0.6495323709034707,16.084158897399902
0.6495257131421105,16.08704948425293
0.6495297026014529,16.08995008468628
0.6495230463986711,16.0927734375
0.6495270357924305,16.095690727233887
0.649520381147023,16.098551750183105
0.6495243704752293,16.10144877433777
0.6495177173859933,16.104246139526367
0.6495217066486763,16.107215404510498
0.6495150551144103,16.110080242156982
0.6495190443116002,16.113004207611084
0.6495123943311041,16.115924835205078
0.6495163834628312,16.118891716003418
0.6495097350349056,16.12176775932312
0.6495137241012005,16.124684810638428
0.6495070772246474,16.127559185028076
0.6495110662255401,16.13048243522644
0.6495044208991635,16.133315801620483
0.6495084098346846,16.13619613647461
0.6495017660572888,16.139029026031494
0.6495057549274691,16.141925811767578
0.6494991126978599,16.14473819732666
0.6495031015027298,16.147650957107544
0.6494964608197145,16.1504864692688
0.649500449559305,16.153395652770996
0.649493810421692,16.15619969367981
0.6494977990960338,16.159090757369995
0.6494911615026325,16.161937475204468
0.6494951501117568,16.164827823638916
0.6494885140613782,16.16768527030945
0.6494925026053161,16.170597076416016
0.6494858680967719,16.17350459098816
0.6494898565755546,16.176445722579956
0.6494832236076582,16.179384231567383
0.6494872120213168,16.18232226371765
0.6494805805928827,16.185165882110596
0.6494845689414488,16.188059329986572
0.6494779390512926,16.19089412689209
0.6494819273347976,16.193800687789917
0.6494752989817362,16.196625471115112
0.6494792872002116,16.199529886245728
0.6494726603830631,16.202385187149048
0.6494766485365407,16.20530915260315
0.6494700232541245,16.208126306533813
0.6494740113426362,16.2110538482666
0.6494673875937726,16.21389675140381
0.64947137561735,16.21677279472351
0.6494647534008609,16.219615697860718
0.6494687413595363,16.22249698638916
0.6494621206742447,16.22533679008484
0.6494661085680496,16.22818875312805
0.6494594894127799,16.231041431427002
0.6494634772417468,16.233927249908447
0.649456859615324,16.23674774169922
0.6494608473794851,16.23966073989868
0.6494542312807358,16.242509603500366
0.6494582189801233,16.24540090560913
0.6494516044078754,16.248204231262207
0.6494555920425221,16.25127148628235
0.6494489789956044,16.254119873046875
0.6494529665655424,16.256998538970947
0.6494463550427854,16.259849309921265
0.6494503425480475,16.262765645980835
0.6494437325482822,16.265644788742065
0.649447719988901,16.26852822303772
0.6494411115109605,16.27138352394104
0.6494450988869688,16.2742817401886
0.6494384919296863,16.27714776992798
0.6494424792411171,16.280102729797363
0.6494358738033278,16.283077239990234
0.6494398610502141,16.286019325256348
0.649433257130754,16.28890347480774
0.6494372443131288,16.29184627532959
0.6494306419108354,16.294711112976074
0.6494346290287317,16.29761242866516
0.6494280281424436,16.300477981567383
0.6494320151958949,16.30340313911438
0.6494254158244517,16.30624508857727
0.649429402813491,16.3091242313385
0.6494228049557337,16.311970710754395
0.6494267918803948,16.314894676208496
0.6494201955351651,16.31772470474243
0.6494241823954814,16.320597171783447
0.6494175875616229,16.323436498641968
0.6494215743576278,16.326309204101562
0.6494149810339851,16.329139471054077
0.6494189677657124,16.33203125
0.6494123759511308,16.334900379180908
0.6494163626186144,16.33781599998474
0.6494097723119407,16.340664625167847
0.6494137589152145,16.343589305877686
0.6494071701152968,16.346472024917603
0.6494111566543945,16.349396467208862
0.649404569360082,16.35223078727722
0.6494085558350378,16.355134963989258
0.6494019700451809,16.3579683303833
0.6494059564560286,16.36086082458496
0.6493993721694787,16.363727569580078
0.6494033585162531,16.366647243499756
0.6493967757318626,16.369503021240234
0.6494007620145977,16.372389316558838
0.6493941807312206,16.375243663787842
0.6493981669499509,16.378142595291138
0.6493915871664423,16.38106870651245
0.6493955733212021,16.384007215499878
0.649388995036418,16.386882066726685
0.6493929811272419,16.389813661575317
0.6493864043400397,16.392635822296143
0.6493903903669624,16.39554190635681
0.6493838150762007,16.3983793258667
0.6493878010392571,16.401296377182007
0.6493812272437951,16.404103994369507
0.6493852131430197,16.40703296661377
0.6493786408417188,16.40992832183838
0.6493826266771467,16.412830352783203
0.6493760558688686,16.415695905685425
0.6493800416405345,16.418615341186523
0.6493734723241423,16.421525239944458
0.6493774580320816,16.424434661865234
0.6493708902064396,16.427339792251587
0.6493748758506872,16.430283784866333
0.6493683095146607,16.43312692642212
0.6493722950952521,16.436063766479492
0.6493657302477077,16.43894386291504
0.6493697157646782,16.441874980926514
0.6493631524044836,16.4447238445282
0.6493671378578684,16.447649002075195
0.6493605759838925,16.450496912002563
0.6493645613737272,16.453396558761597
0.6493580009848402,16.456212282180786
0.6493619863111603,16.459221601486206
0.6493554274062332,16.46208620071411
0.6493594126690743,16.464990377426147
0.6493528552469793,16.46786403656006
0.6493568404463772,16.470797777175903
0.649350284505988,16.47366714477539
0.6493542696419785,16.476543188095093
0.6493477151821694,16.479414701461792
0.6493517002547884,16.48230266571045
0.6493451472744353,16.485148191452026
0.6493491322837187,16.488049745559692
0.6493425807816983,16.490898847579956
0.6493465657276825,16.493836879730225
0.6493400157028728,16.496705055236816
0.6493440005855936,16.49969506263733
0.6493374520368739,16.5025954246521
0.6493414368563675,16.50549602508545
0.6493348897826179,16.508315563201904
0.6493388745389207,16.51123332977295
0.6493323289390228,16.514065504074097
0.649336313632171,16.516931533813477
0.6493297695050071,16.51976466178894
0.6493337541350375,16.522652626037598
0.6493272114794911,16.5254807472229
0.64933119604644,16.52835178375244
0.6493246548613961,16.531208276748657
0.6493286393653002,16.534100770950317
0.6493220996496446,16.536915063858032
0.6493260840905405,16.53979802131653
0.6493195458431603,16.542630910873413
0.6493235302210849,16.545511484146118
0.6493169934408682,16.54832696914673
0.6493209777558581,16.551225423812866
0.6493144424416942,16.554102182388306
0.6493184266937866,16.55697536468506
0.6493118928445659,16.559814453125
0.6493158770337975,16.562696933746338
0.6493093446484115,16.565516471862793
0.6493133287748195,16.568384885787964
0.6493067978521608,16.571223735809326
0.6493107819157824,16.57411813735962
0.6493042524547448,16.576935052871704
0.6493082364556171,16.579853057861328
0.6493017084550952,16.582682847976685
0.6493056923932558,16.585554599761963
0.6492991658521458,16.588380813598633
0.6493031497276317,16.59130048751831
0.6492966246448304,16.594156503677368
0.6493006084576793,16.59705901145935
0.6492940848320852,16.599920988082886
0.6492980685823347,16.60280990600586
0.6492915464128466,16.60563826560974
0.6492955301005344,16.608500003814697
0.649289009386053,16.61135244369507
0.6492929930112166,16.61423921585083
0.6492864737506433,16.61706566810608
0.6492904573133204,16.620007514953613
0.6492839395055577,16.6228449344635
0.6492879230057863,16.625744104385376
0.6492814066497383,16.62857985496521
0.649285390087556,16.631563186645508
0.6492788751821272,16.634433269500732
0.6492828585575724,16.63737392425537
0.6492763451016684,16.64017939567566
0.649280328414779,16.643065214157104
0.6492738164073072,16.64590358734131
0.649277799658121,16.648773431777954
0.6492712890979897,16.6516330242157
0.6492752722865451,16.654518365859985
0.649268763172663,16.657367944717407
0.6492727462989986,16.660236358642578
0.649266238630276,16.66311240196228
0.6492702216944298,16.666008949279785
0.6492637154697781,16.66883683204651
0.6492676984717887,16.671756267547607
0.6492611936901206,16.674617052078247
0.6492651766300261,16.677554607391357
0.649258673290255,16.680394649505615
0.6492626561680945,16.68329954147339
0.6492561542691349,16.68615198135376
0.6492601370849468,16.689011573791504
0.6492536366257146,16.691853761672974
0.6492576193795375,16.694767951965332
0.6492511203589493,16.69761371612549
0.6492551030508221,16.700469970703125
0.6492486054677958,16.70331883430481
0.6492525880977575,16.70619535446167
0.6492460919512121,16.709012031555176
0.6492500745193015,16.7119197845459
0.649243579808157,16.714771270751953
0.649247562314413,16.717670917510986
0.6492410690375906,16.72048330307007
0.6492450514820525,16.723379135131836
0.6492385596384742,16.726205348968506
0.6492425420211809,16.729103088378906
0.6492360516097702,16.732009410858154
0.6492400339307609,16.734905004501343
0.6492335449504419,16.737749338150024
0.6492375272097562,16.74061632156372
0.6492310396594544,16.7434663772583
0.6492350218571312,16.74635362625122
0.6492285357357732,16.74917221069336
0.6492325178718523,16.75210928916931
0.6492260331783655,16.754955291748047
0.6492300152528862,16.757844924926758
0.6492235319861993,16.76064968109131
0.6492275139992011,16.76361083984375
0.6492210321582438,16.766542434692383
0.6492250141097662,16.769502639770508
0.6492185336934694,16.77236819267273
0.6492225155835523,16.77528429031372
0.6492160365908475,16.778225421905518
0.6492200184195307,16.781205892562866
0.6492135408493509,16.784058094024658
0.6492175226166741,16.786952257156372
0.6492110464679534,16.789799690246582
0.6492150281739564,16.792677640914917
0.6492085534456294,16.795528888702393
0.6492125350903526,16.798450231552124
0.6492060617813559,16.801288843154907
0.6492100433648386,16.804224491119385
0.649203571474109,16.807069063186646
0.6492075529963918,16.809972286224365
0.6492010825228676,16.812785148620605
0.6492050639839905,16.815754175186157
0.6491985949266107,16.81858992576599
0.649202576326614,16.821502685546875
0.649196108684319,16.824333906173706
0.6492000900232432,16.82725429534912
0.6491936237949744,16.83009099960327
0.6491976050728593,16.83297872543335
0.6491911402575592,16.835834503173828
0.6491951214744455,16.8387713432312
0.6491886580710572,16.84166383743286
0.6491926392269857,16.844616174697876
0.6491861772344537,16.847601175308228
0.6491901583294646,16.85050940513611
0.6491836977467347,16.85334038734436
0.6491876787808685,16.856211185455322
0.6491812196068872,16.85904550552368
0.649185200580185,16.861938953399658
0.6491787428138998,16.86475944519043
0.649182723726402,16.867679357528687
0.6491762673667615,16.870506286621094
0.649180248218509,16.87338089942932
0.6491737932644632,16.876202821731567
0.6491777740554968,16.87909698486328
0.6491713205059961,16.881932735443115
0.649175301236357,16.884828805923462
0.6491688490903534,16.887678384780884
0.6491728297600823,16.89056396484375
0.6491663790165286,16.893378973007202
0.6491703596256667,16.896252393722534
0.6491639102835165,16.899093627929688
0.649167890832105,16.901995182037354
0.6491614428903134,16.904815912246704
0.6491654233783933,16.90773367881775
0.6491589768359164,16.910560846328735
0.649162957263529,16.9134681224823
0.6491565121193233,16.916271924972534
0.6491604924865102,16.919169664382935
0.6491540487395339,16.922009229660034
0.649158029046336,16.924898624420166
0.6491515866955483,16.92775249481201
0.6491555669420073,16.930647134780884
0.6491491259863678,16.93346405029297
0.6491531061725252,16.936325788497925
0.6491466666109953,16.93917441368103
0.6491506467368927,16.942084789276123
0.6491442085684341,16.94491481781006
0.6491481886341132,16.947807550430298
0.6491417518576894,16.950647830963135
0.6491457318631917,16.953527450561523
0.6491392964777667,16.956347227096558
0.6491432764231339,16.959258317947388
0.6491368424276728,16.962117195129395
0.649140822312947,16.965099811553955
0.6491343897064159,16.968020915985107
0.6491383695316386,16.970943212509155
0.649131938313005,16.973790168762207
0.6491359180782184,16.976725578308105
0.6491294882464501,16.979581594467163
0.6491334679516959,16.982485055923462
0.6491270395057624,16.985305070877075
0.6491310191510831,16.98820996284485
0.6491245920899543,16.991098165512085
0.6491285716753916,16.99409556388855
0.6491221459980392,16.99697232246399
0.6491261255236355,16.99992823600769
0.6491197012290313,17.00278639793396
0.6491236806948287,17.005686044692993
0.6491172577819464,17.00849962234497
0.6491212371879872,17.01140546798706
0.6491148156558008,17.014296531677246
0.6491187950021272,17.017168521881104
0.649112374849612,17.020025491714478
0.6491163541362667,17.022921085357666
0.649109935362399,17.025805711746216
0.6491139145894245,17.02873182296753
0.6491074971931816,17.031643629074097
0.6491114763606199,17.034590482711792
0.6491050603409803,17.037498235702515
0.6491090394488742,17.040411472320557
0.6491026248048171,17.043280363082886
0.6491066038532094,17.046148777008057
0.6491001905837149,17.048972368240356
0.6491041695726483,17.051908254623413
0.6490977576766979,17.05476188659668
0.6491017366062151,17.0576331615448
0.6490953260827907,17.060438871383667
0.6490993049529346,17.063354015350342
0.6490928958010199,17.066162824630737
0.6490968746118331,17.06910729408264
0.6490904668304124,17.07197403907776
0.6490944455819379,17.07488226890564
0.6490880391699965,17.07771062850952
0.6490920178622772,17.080578327178955
0.6490856128188011,17.083458423614502
0.6490895914518804,17.086350202560425
0.6490831877758572,17.089178800582886
0.6490871663497777,17.09210181236267
0.6490807640401954,17.094939947128296
0.6490847425550006,17.097816228866577
0.6490783416108487,17.10062265396118
0.6490823200665814,17.103533506393433
0.6490759204868499,17.106359243392944
0.6490798988835539,17.10925531387329
0.649073500667234,17.112090826034546
0.6490774790049525,17.114972352981567
0.6490710821510364,17.117802381515503
0.6490750604298124,17.120649814605713
0.6490686649372935,17.123509883880615
0.6490726431571706,17.126425981521606
0.6490662490250433,17.129324197769165
0.6490702271860648,17.13223361968994
0.6490638344133239,17.135075569152832
0.6490678125155337,17.13797163963318
0.6490614211011753,17.140815258026123
0.6490653991446168,17.143752574920654
0.6490590090876379,17.146591663360596
0.6490629870723549,17.14949083328247
0.6490565983717539,17.152297973632812
0.6490605762977898,17.155186414718628
0.6490541889525657,17.15800976753235
0.6490581668199643,17.16088318824768
0.6490517808291172,17.163724184036255
0.6490557586379223,17.166622400283813
0.6490493740004534,17.16945505142212
0.6490533517507088,17.172317266464233
0.6490469684656198,17.17516326904297
0.6490509461573695,17.178021907806396
0.6490445642236634,17.18082880973816
0.6490485418569514,17.183740377426147
0.6490421612736322,17.18656277656555
0.6490461388485026,17.189478874206543
0.6490397596145752,17.19230055809021
0.6490437371310716,17.19521164894104
0.6490373592455418,17.19803476333618
0.6490413367037089,17.20089340209961
0.6490349601655839,17.203745365142822
0.6490389375654652,17.206624269485474
0.6490325623737525,17.209449768066406
0.6490365397153928,17.21231198310852
0.6490301658691012,17.21514582633972
0.6490341431525445,17.21803069114685
0.6490277706506838,17.220837593078613
0.6490317478759744,17.22373867034912
0.6490253767175552,17.2265625
0.6490293538847377,17.229471445083618
0.6490229840687717,17.23227858543396
0.6490269611778904,17.23517918586731
0.6490205927033903,17.238022327423096
0.6490245697544895,17.240863800048828
0.6490182026204688,17.24371647834778
0.6490221796135931,17.246602773666382
0.6490158138190666,17.24943470954895
0.6490197907542605,17.25229525566101
0.6490134262982434,17.25514316558838
0.6490174031755519,17.258028507232666
0.6490110400570606,17.26084589958191
0.6490150168765279,17.263733625411987
0.6490086550945801,17.266565561294556
0.6490126318562511,17.269458055496216
0.6490062714098649,17.272278308868408
0.6490102481137844,17.275184631347656
0.6490038890019791,17.27802062034607
0.6490078656481921,17.280892848968506
0.6490015078699882,17.283748865127563
0.649005484458539,17.286624431610107
0.6489991280129576,17.289487838745117
0.6490031045438919,17.292384147644043
0.6489967494299549,17.29522156715393
0.649000725903317,17.298123359680176
0.6489943721200478,17.30093812942505
0.6489983485358831,17.303869009017944
0.6489919960823056,17.306691646575928
0.648995972440659,17.30957841873169
0.6489896213157983,17.312407732009888
0.6489935976167148,17.31530523300171
0.6489872478195968,17.318154335021973
0.6489912240631217,17.321030616760254
0.6489848755927733,17.32385015487671
0.6489888517789519,17.32673454284668
0.6489825046344008,17.32957625389099
0.6489864807632783,17.332453966140747
0.6489801349435531,17.335323572158813
0.648984111015175,17.338216543197632
0.6489777665193055,17.341033458709717
0.6489817425337167,17.343940496444702
0.6489753993607339,17.34675931930542
0.6489793753179799,17.34964609146118
0.648973033466915,17.352450609207153
0.6489770093670414,17.355391025543213
0.6489706688369269,17.358245611190796
0.6489746446799792,17.361151933670044
0.6489683054698487,17.364019632339478
0.6489722812558723,17.36689829826355
0.6489659433647601,17.369729042053223
0.6489699190938006,17.37260341644287
0.6489635825207417,17.375462532043457
0.648967558192845,17.37837505340576
0.648961222936876,17.381203651428223
0.6489651985520875,17.384133100509644
0.6489588646122454,17.386959075927734
0.6489628401706109,17.389854669570923
0.6489565075459337,17.392678022384644
0.6489604830474989,17.39561128616333
0.6489541517370259,17.39842915534973
0.6489581271818367,17.40133547782898
0.6489517971846074,17.40415048599243
0.6489557725727098,17.40704321861267
0.6489494438877651,17.40987730026245
0.6489534192192048,17.412742137908936
0.6489470918455867,17.41563105583191
0.6489510671204098,17.418508052825928
0.648944741057161,17.421359539031982
0.6489487162754132,17.424254655838013
0.6489423915215772,17.42707109451294
0.6489463666833049,17.429964780807495
0.6489400432379262,17.43276023864746
0.6489440183431752,17.435683488845825
0.6489376962052993,17.438517570495605
0.6489416712541158,17.441432237625122
0.6489353504227893,17.444239616394043
0.6489393254152194,17.447139024734497
0.6489330058894893,17.449971199035645
0.6489369808255794,17.45283818244934
0.6489306626044941,17.455679893493652
0.6489346374842901,17.458651304244995
0.6489283205668985,17.46151089668274
0.6489322953904472,17.46440052986145
0.6489259797757995,17.467257976531982
0.6489299545431468,17.470169067382812
0.6489236402302938,17.472972631454468
0.6489276149414865,17.47588539123535
0.6489213019294799,17.47870922088623
0.6489252765845642,17.481641054153442
0.648918964872457,17.484458208084106
0.6489229394714796,17.487380027770996
0.6489166290583254,17.490183115005493
0.6489206036013324,17.493056297302246
0.6489142944861858,17.495903253555298
0.6489182689732242,17.498809337615967
0.6489119611551404,17.50166082382202
0.6489159355862566,17.504554748535156
0.6489096290642923,17.507412672042847
0.6489136034395329,17.510300159454346
0.6489072982127453,17.513127088546753
0.648911272532157,17.51601243019104
0.6489049685996042,17.518834590911865
0.6489089428632339,17.521739721298218
0.6489026402239749,17.52454900741577
0.6489066144318693,17.527472257614136
0.6489003130849642,17.530293703079224
0.6489042872371699,17.53316640853882
0.6488979871816797,17.536025285720825
0.6489019612782436,17.538915634155273
0.64889566251323,17.541747331619263
0.6488996365541992,17.544623851776123
0.6488933390787248,17.54747772216797
0.6488973130641461,17.550357341766357
0.6488910168772746,17.55316662788391
0.6488949908071949,17.556052207946777
0.6488886959079906,17.558850049972534
0.648892669782457,17.56176519393921
0.6488863761699853,17.564569234848022
0.648890349989045,17.56748127937317
0.6488840576623722,17.570300102233887
0.6488880314260723,17.573162317276
0.6488817403842653,17.57601261138916
0.6488857140926527,17.57891011238098
0.6488794243347797,17.581748247146606
0.6488833979879018,17.584617376327515
0.6488771095130319,17.5874502658844
0.6488810831109356,17.590327739715576
0.6488747959181385,17.593133687973022
0.6488787694608713,17.596052885055542
0.6488724835492174,17.598880290985107
0.6488764570368268,17.601785898208618
0.6488701724053878,17.60461139678955
0.6488741458379209,17.607518911361694
0.6488678624857694,17.61033797264099
0.6488718358632736,17.61324453353882
0.6488655537894829,17.61607003211975
0.6488695271120055,17.618956804275513
0.6488632463156498,17.62179970741272
0.6488672195832382,17.624672651290894
0.6488609400633927,17.627525091171265
0.6488649132760946,17.630444526672363
0.6488586350318352,17.633304595947266
0.6488626081896981,17.63620114326477
0.6488563312201016,17.639023303985596
0.648860304323173,17.64192509651184
0.6488540286273171,17.644733905792236
0.6488580016756447,17.647663593292236
0.6488517272526082,17.650495767593384
0.6488557002462395,17.653411865234375
0.6488494270951017,17.6562237739563
0.6488534000340846,17.65910840034485
0.648847128153926,17.661967277526855
0.6488511010383079,17.664875984191895
0.6488448304282096,17.667750597000122
0.6488488032580386,17.670641660690308
0.6488425339170828,17.673489093780518
0.6488465066924066,17.67638063430786
0.648840238619676,17.679208517074585
0.6488442113405425,17.682117462158203
0.6488379445351213,17.68491554260254
0.6488419172015782,17.687827110290527
0.6488356516625511,17.690687656402588
0.6488396242746463,17.693588733673096
0.6488333600010987,17.696398973464966
0.6488373325588801,17.69930100440979
0.6488310695498986,17.702135801315308
0.6488350420534145,17.70500135421753
0.6488287803080862,17.707835912704468
0.6488327527573844,17.71072554588318
0.6488264922747976,17.713559865951538
0.6488304646699262,17.716437339782715
0.64882420544917,17.719270944595337
0.648828177790177,17.722179651260376
0.6488219198303412,17.725001335144043
0.6488258921172748,17.7278995513916
0.6488196354174504,17.73072338104248
0.6488236076503585,17.733638525009155
0.648817352209637,17.736443281173706
0.6488213243885682,17.739330530166626
0.6488150702060419,17.7421817779541
0.6488190423310444,17.74504590034485
0.6488127894058068,17.747885704040527
0.6488167614769286,17.750795125961304
0.6488105098080739,17.753647089004517
0.6488144818253634,17.756524562835693
0.6488082314119866,17.759369611740112
0.6488122033754924,17.762267589569092
0.6488059542166893,17.765089988708496
0.6488099261264595,17.767995834350586
0.6488036782213271,17.770810842514038
0.64880765007741,17.77372431755066
0.6488014034250459,17.776548624038696
0.6488053752274903,17.779446601867676
0.6487991298269927,17.78230118751526
0.6488031015758469,17.78517460823059
0.6487968574263152,17.78800368309021
0.6488008291216276,17.79088807106018
0.6487945862221622,17.7937273979187
0.6487985578639817,17.796610116958618
0.6487923162136833,17.79946255683899
0.648796287802058,17.802381992340088
0.6487900474000287,17.805177927017212
0.6487940189350075,17.80809187889099
0.64878777978035,17.810906171798706
0.6487917512619815,17.813807487487793
0.6487855133537993,17.81662106513977
0.6487894847821322,17.819513082504272
0.6487832481195295,17.82235598564148
0.6487872194946126,17.825252056121826
0.6487809840766949,17.828077793121338
0.6487849553985768,17.83096408843994
0.6487787212244499,17.833802461624146
0.6487826924931794,17.836697101593018
0.6487764595619505,17.839544773101807
0.6487804307775766,17.84245729446411
0.6487741990883534,17.845295429229736
0.6487781702509247,17.84816837310791
0.6487719398028158,17.851017475128174
0.6487759109123812,17.85402798652649
0.648769681704496,17.856928825378418
0.6487736527611044,17.859880685806274
0.6487674247925532,17.862743377685547
0.6487713957962538,17.865667819976807
0.6487651690661477,17.868531227111816
0.6487691400169893,17.871464490890503
0.6487629145244401,17.874309301376343
0.6487668854224716,17.877236127853394
0.6487606611665924,17.880067586898804
0.6487646320118631,17.883068084716797
0.6487584089917673,17.885942220687866
0.6487623797843259,17.888855457305908
0.648756157999128,17.89169669151306
0.6487601287390241,17.894601106643677
0.6487539081878392,17.89742612838745
0.6487578788751216,17.900317668914795
0.648751659557066,17.903146266937256
0.6487556301917842,17.906081914901733
0.6487494121059747,17.908934593200684
0.6487533826881774,17.911816835403442
0.6487471658337319,17.914811611175537
0.6487511363634686,17.917696237564087
0.6487449207395057,17.920499801635742
0.6487488912168258,17.923370361328125
0.6487426768224646,17.926229238510132
0.6487466472474172,17.92910408973694
0.6487404340817783,17.931947708129883
0.6487444044544127,17.934839963912964
0.648738192516617,17.937673807144165
0.6487421628369827,17.940568447113037
0.6487359521261521,17.943530797958374
0.6487399223942985,17.94642663002014
0.6487337129095557,17.949291229248047
0.6487376831255319,17.952183723449707
0.6487314748660007,17.955032348632812
0.6487354450298564,17.95793080329895
0.6487292379946608,17.960742950439453
0.6487332081064454,17.963667392730713
0.6487270022947106,17.966516494750977
0.6487309723544736,17.969438791275024
0.6487247677653256,17.97228479385376
0.6487287377731168,17.975178480148315
0.6487225344056824,17.978022575378418
0.6487265043615512,17.980881929397583
0.648720302214958,17.983745336532593
0.6487242721189537,17.986661672592163
0.6487180711923304,17.989489793777466
0.6487220410445029,17.99236488342285
0.6487158413369783,17.995195150375366
0.6487198111373773,17.99808931350708
0.6487136126480817,18.000906944274902
0.6487175823967568,18.003828763961792
0.6487113851248211,18.006675481796265
0.6487153548218219,18.009557247161865
0.6487091587663777,18.012399196624756
0.648713128411754,18.015316486358643
0.6487069335719339,18.018162965774536
0.6487109031657355,18.02105212211609
0.6487047095406725,18.023919582366943
0.6487086790829494,18.02683663368225
0.6487024866717777,18.029686212539673
0.6487064561625796,18.032575130462646
0.6487002649644341,18.0354106426239
0.6487042344038108,18.038291931152344
0.6486980444178274,18.04111385345459
0.6487020138058287,18.044044494628906
0.6486958250311439,18.046892166137695
0.6486997943678198,18.049797296524048
0.6486936068035707,18.052624464035034
0.648697576088971,18.05552649497986
0.648691389734296,18.058374166488647
0.6486953589684709,18.061304569244385
0.6486891738225086,18.064141750335693
0.648693143005508,18.067046642303467
0.6486869590673985,18.069883108139038
0.6486909281992722,18.0727596282959
0.6486847454681556,18.07559633255005
0.648688714548954,18.078492403030396
0.6486825330239719,18.081339359283447
0.648686502053745,18.08422064781189
0.6486803217340396,18.087071418762207
0.6486842907128373,18.08996033668518
0.6486781115975514,18.092782258987427
0.648682080525424,18.095696449279785
0.648675902613701,18.098541259765625
0.6486798714906987,18.101455688476562
0.6486736947816836,18.10428023338318
0.6486776636078564,18.10727047920227
0.6486714881006944,18.110093355178833
0.6486754568760925,18.112967491149902
0.6486692825699296,18.11579465866089
0.6486732512946035,18.11869764328003
0.6486670781885864,18.12154197692871
0.6486710468625861,18.124438285827637
0.6486648749558629,18.127270936965942
0.6486688435792387,18.13015842437744
0.6486626728709575,18.132965803146362
0.64866664144376,18.135859489440918
0.6486604719330701,18.138844966888428
0.6486644404553493,18.141769409179688
0.648658272141401,18.144603490829468
0.6486622406132074,18.147496223449707
0.6486560734951514,18.150350332260132
0.6486600419165354,18.153246641159058
0.6486538759935232,18.156060457229614
0.6486578443645353,18.158964157104492
0.6486516796357193,18.16180658340454
0.6486556479564098,18.164716005325317
0.6486494844209434,18.167564868927002
0.6486534526913628,18.17044162750244
0.6486472903483997,18.17328143119812
0.6486512585685985,18.176157236099243
0.6486450974172937,18.179004430770874
0.6486490655873226,18.181906938552856
0.6486429056268314,18.18470311164856
0.6486468737467407,18.187592029571533
0.6486407149762197,18.190436363220215
0.6486446830460599,18.193336248397827
0.6486385254646659,18.196128845214844
0.6486424934844879,18.199018955230713
0.6486363370913791,18.201814651489258
0.6486403050612333,18.20472240447998
0.648634149855568,18.20757293701172
0.648638117775505,18.210458755493164
0.6486319637564429,18.213297367095947
0.6486359316265135,18.216153383255005
0.6486297787932146,18.218995332717896
0.6486337466134694,18.221890211105347
0.6486275949650949,18.22471857070923
0.6486315627355845,18.227633714675903
0.648625412271296,18.23046064376831
0.6486293799920715,18.233351945877075
0.6486232307110316,18.23616313934326
0.6486271983821434,18.23905920982361
0.6486210502835151,18.241912603378296
0.6486250179050143,18.244800567626953
0.648618870987962,18.247650146484375
0.6486228385598992,18.25056290626526
0.6486166928235878,18.25340509414673
0.6486206603460137,18.256259202957153
0.6486145157896086,18.259087800979614
0.6486184832625744,18.262049913406372
0.6486123398852419,18.264891862869263
0.6486163073087983,18.267870664596558
0.6486101651097058,18.270740509033203
0.6486141324839036,18.273646593093872
0.6486079914622188,18.276448011398315
0.648611958787109,18.279340505599976
0.6486058189420008,18.282174110412598
0.6486097862176343,18.285107135772705
0.6486036475482719,18.288028240203857
0.6486076147746999,18.29092836380005
0.6486014772802534,18.293770790100098
0.6486054444575268,18.29665493965149
0.6485993081371676,18.29949975013733
0.6486032752653371,18.3023784160614
0.6485971401182367,18.30522060394287
0.6486011071973538,18.308156490325928
0.6485949732226844,18.311010599136353
0.6485989402528,18.313907623291016
0.6485928074497351,18.31674313545227
0.6485967744309002,18.319643259048462
0.648590642798614,18.322491884231567
0.6485946097308795,18.325409412384033
0.6485884792685467,18.328202486038208
0.6485924461519641,18.33113169670105
0.6485863168587599,18.333956241607666
0.6485902836933801,18.336843967437744
0.648584155568481,18.339688777923584
0.6485881223543554,18.342586755752563
0.6485819953969385,18.345441341400146
0.648585962134118,18.348304510116577
0.6485798363433609,18.351130962371826
0.6485838030318971,18.354037523269653
0.6485776784069784,18.356862783432007
0.6485816450469222,18.35977005958557
0.6485755215870213,18.362622261047363
0.6485794881784239,18.365541458129883
0.648573365882721,18.368332862854004
0.6485773324256339,18.371224641799927
0.6485712112933093,18.374043941497803
0.6485751777877835,18.37692666053772
0.6485690578180192,18.379780530929565
0.6485730242641063,18.38269305229187
0.6485669054560844,18.385557174682617
0.6485708718538359,18.388440370559692
0.6485647542067393,18.391241788864136
0.6485687205562063,18.394131660461426
0.648562604069219,18.396995067596436
0.6485665703704528,18.399889707565308
0.6485604550427593,18.4027419090271
0.6485644212958116,18.405654907226562
0.648558307126597,18.408470153808594
0.648562273331519,18.411380290985107
0.6485561603199697,18.414204120635986
0.6485601264768126,18.41710615158081
0.6485540146221151,18.41999053955078
0.6485579807309307,18.4229257106781
0.6485518700322727,18.425815105438232
0.6485558360931124,18.428688526153564
0.648549726549682,18.431531190872192
0.6485536925625972,18.434398889541626
0.6485475841735834,18.437248945236206
0.6485515501386258,18.4401593208313
0.6485454429032184,18.44300627708435
0.6485494088204393,18.44590926170349
0.6485433027378288,18.448726177215576
0.64854726860728,18.451635599136353
0.6485411636766574,18.45447874069214
0.6485451294983905,18.457379579544067
0.6485390257189478,18.46029019355774
0.6485429914930143,18.463207721710205
0.6485368888639443,18.466043949127197
0.6485408545903958,18.46891713142395
0.6485347531108921,18.471753120422363
0.6485387187897801,18.474651336669922
0.6485326184590366,18.477495670318604
0.6485365840904128,18.480364561080933
0.6485304849076245,18.48322319984436
0.6485344504915407,18.48609972000122
0.6485283524559032,18.4889018535614
0.648532317992411,18.491808652877808
0.6485262211031206,18.494658708572388
0.6485301865922719,18.497535705566406
0.6485240908485257,18.500356435775757
0.648528056290372,18.5032696723938
0.6485219616913678,18.506103038787842
0.6485259270859609,18.508975505828857
0.6485198336308975,18.511796474456787
0.6485237989782892,18.514674425125122
0.6485177066663654,18.517518281936646
0.6485216719666075,18.520399570465088
0.6485155807970238,18.523252964019775
0.6485195460501679,18.52616286277771
0.6485134560221247,18.528971672058105
0.648517421228223,18.531879663467407
0.6485113323409218,18.534700870513916
0.6485152975000258,18.537612438201904
0.648509209752669,18.540416479110718
0.6485131748648307,18.54333734512329
0.648507088256621,18.546183109283447
0.6485110533218922,18.549070358276367
0.6485049678520333,18.552018880844116
0.6485089328704657,18.555080890655518
0.6485028485381622,18.558000326156616
0.648506813509808,18.56087827682495
0.6485007303142645,18.56373357772827
0.6485046952391758,18.566620588302612
0.6484986131795983,18.569451093673706
0.6485025780578266,18.572331190109253
0.6484964971334216,18.57517123222351
0.6485004619650192,18.578125
0.6484943821749939,18.580949783325195
0.6484983469600126,18.583853483200073
0.6484922683035752,18.58669424057007
0.6484962330420669,18.589582204818726
0.6484901555184258,18.592397212982178
0.6484941202104428,18.595287799835205
0.6484880438188074,18.598111391067505
0.6484920084644016,18.60099768638611
0.6484859332039821,18.603832483291626
0.6484898978032053,18.606744527816772
0.6484838236732126,18.609588146209717
0.6484877882261171,18.612473249435425
0.6484817152257625,18.615349054336548
0.6484856797324003,18.618245363235474
0.6484796078608964,18.6210777759552
0.6484835723213196,18.623982429504395
0.6484775015778789,18.626798391342163
0.6484814659921396,18.629695653915405
0.6484753963759762,18.63252282142639
0.6484793607441266,18.635451316833496
0.6484732922544546,18.63828182220459
0.6484772565765468,18.641173839569092
0.6484711892125813,18.644001483917236
0.6484751534886675,18.646878719329834
0.6484690872496244,18.649705171585083
0.6484730514797565,18.652589559555054
0.6484669863648523,18.655449151992798
0.6484709505490829,18.658358573913574
0.6484648865575349,18.661184310913086
0.648468850695916,18.664074182510376
0.6484627878269419,18.66689944267273
0.6484667519195254,18.669785976409912
0.6484606901723441,18.672595977783203
0.6484646542191828,18.675492525100708
0.6484585935930134,18.678338766098022
0.648462557594159,18.68125033378601
0.6484564980882217,18.68404722213745
0.6484604620437269,18.686930418014526
0.6484544036572422,18.689754247665405
0.6484583675671594,18.692633867263794
0.6484523102993488,18.69550061225891
0.6484562741637299,18.69838309288025
0.6484502180138156,18.701208353042603
0.6484541818327131,18.704094171524048
0.6484481267999181,18.70693588256836
0.6484520905733842,18.70981502532959
0.6484460366569318,18.712621450424194
0.648450000385019,18.71554660797119
0.6484439475841335,18.7183837890625
0.6484479112668939,18.72128129005432
0.6484418595808005,18.72408962249756
0.6484458232182865,18.726970672607422
0.6484397726462106,18.72979712486267
0.6484437362384748,18.732664108276367
0.6484376867796428,18.735528230667114
0.6484416503267375,18.738426446914673
0.6484356019803763,18.74126434326172
0.6484395654823538,18.744168281555176
0.6484335182476914,18.74701690673828
0.6484374817046042,18.74991202354431
0.6484314355808688,18.752723217010498
0.6484353989927693,18.755648374557495
0.64842935397919,18.7584867477417
0.6484333173461309,18.761388540267944
0.6484272734419374,18.76421022415161
0.6484312367639709,18.767105102539062
0.6484251939683939,18.76994276046753
0.6484291572455727,18.772793769836426
0.6484231155578434,18.775652408599854
0.6484270787902197,18.77855372428894
0.64842103820957,18.781400442123413
0.6484250013971962,18.784278869628906
0.6484189619228586,18.78710150718689
0.6484229250657877,18.7899968624115
0.6484168866969954,18.792791604995728
0.6484208497952797,18.79572820663452
0.6484148125312665,18.798583269119263
0.6484187755849586,18.80148673057556
0.6484127394249596,18.804290294647217
0.6484167024341118,18.807175636291504
0.6484106673773619,18.810006856918335
0.6484146303420271,18.81286096572876
0.6484085963877623,18.81570792198181
0.648412559307993,18.81864595413208
0.6484065264554502,18.821494340896606
0.6484104893312987,18.824362993240356
0.6484044575797153,18.82719111442566
0.6484084204112346,18.830109119415283
0.6484023897598484,18.832887172698975
0.648406352547091,18.835813760757446
0.6484003229951408,18.838662147521973
0.6484042857381594,18.841552019119263
0.6483982572848849,18.844359159469604
0.648402219983732,18.847243309020996
0.6483961926283728,18.850105047225952
0.6484001552831011,18.85297131538391
0.6483941290248983,18.855818510055542
0.6483980916355606,18.858724117279053
0.6483920664737557,18.861584663391113
0.6483960290404044,18.864452123641968
0.6483900049742395,18.867287635803223
0.6483939674969275,18.87018394470215
0.6483879445256451,18.87297248840332
0.6483919070044252,18.875903129577637
0.6483858851272691,18.8787682056427
0.6483898475621939,18.881665468215942
0.6483838267784081,18.884480714797974
0.6483877891695303,18.88740634918213
0.6483817694783598,18.890241861343384
0.6483857318257322,18.893121004104614
0.6483797132264224,18.8960177898407
0.6483836755300977,18.898911237716675
0.6483776580218948,18.90175986289978
0.6483816202819258,18.904659271240234
0.6483756038640767,18.907511711120605
0.6483795660805163,18.910404682159424
0.6483735507522683,18.91322684288025
0.6483775129251692,18.91611409187317
0.6483714986857706,18.918943166732788
0.6483754608151855,18.921854972839355
0.6483694476638855,18.924665927886963
0.6483734097498672,18.927592515945435
0.648367397685915,18.930420875549316
0.6483713597285164,18.93331289291382
0.6483653487511621,18.936120986938477
0.6483693107504362,18.939021825790405
0.6483633008589311,18.941856145858765
0.6483672628149305,18.944724559783936
0.6483612540085257,18.947589635849
0.6483652159213034,18.95047378540039
0.6483592081992514,18.95329976081848
0.6483631700688602,18.95618486404419
0.6483571634304137,18.959012508392334
0.6483611252569066,18.961904525756836
0.6483551197013192,18.964707851409912
0.6483590814847486,18.9676353931427
0.6483530770112745,18.970468521118164
0.648357038751694,18.973365545272827
0.648351035359588,18.976162433624268
0.6483549970570502,18.979044675827026
0.6483489947455678,18.981894493103027
0.6483529564001258,18.98476481437683
0.6483469551685233,18.987693071365356
0.6483509167802297,18.990590810775757
0.6483449166277638,18.993417263031006
0.6483488781966716,18.996283531188965
0.6483428791226001,18.999117851257324
0.6483468406487625,19.002039432525635
0.6483408426523433,19.00487995147705
0.6483448041358129,19.00788116455078
0.6483388072163049,19.010727882385254
0.6483427686571349,19.013610124588013
0.6483367728137976,19.016420602798462
0.648340734212041,19.019320964813232
0.6483347394441346,19.022162437438965
0.6483387007998442,19.025029182434082
0.6483327071066293,19.0279221534729
0.6483366684198584,19.030820846557617
0.6483306758005966,19.033661365509033
0.648334637071398,19.036534786224365
0.6483286455253513,19.039379596710205
0.648332606753778,19.04229736328125
0.6483266162802094,19.04511260986328
0.6483305774663145,19.048035860061646
0.6483245880644871,19.05090093612671
0.6483285492083237,19.053813457489014
0.6483225608775017,19.05661964416504
0.6483265219791228,19.059535264968872
0.6483205347185708,19.06236720085144
0.6483244957780296,19.065306663513184
0.6483185095870131,19.068140029907227
0.6483224706043622,19.071045875549316
0.6483164854821473,19.07388710975647
0.6483204464574402,19.076780796051025
0.6483144624032934,19.079692840576172
0.648318423336583,19.082667589187622
0.6483124403497716,19.085553884506226
0.6483164012411112,19.088449716567993
0.6483104193209033,19.09127902984619
0.6483143801703458,19.09419345855713
0.6483083993160098,19.09701681137085
0.6483123601236084,19.099921226501465
0.6483063803344139,19.102777004241943
0.6483103411002215,19.105686902999878
0.6483043623754381,19.10849618911743
0.648308323099508,19.111393451690674
0.6483023454384065,19.11423087120056
0.6483063061207918,19.11711049079895
0.648300329522643,19.119974613189697
0.6483042901633971,19.122867584228516
0.6482983146274731,19.125706434249878
0.648302275226649,19.128589153289795
0.6482963007522221,19.131428003311157
0.6483002613098726,19.13434362411499
0.6482942878962165,19.13715624809265
0.6482982484123949,19.14009714126587
0.6482922760587828,19.142933130264282
0.6482962365335427,19.14582061767578
0.648290265239249,19.148618698120117
0.6482942256726433,19.151553630828857
0.648288255436943,19.154404878616333
0.648292215829025,19.157299518585205
0.648286246651194,19.160133123397827
0.6482902070020166,19.16309404373169
0.6482842388813312,19.165937662124634
0.6482881991909478,19.168811082839966
0.6482822321266849,19.171654224395752
0.6482861923951488,19.174546718597412
0.648280226386586,19.177355527877808
0.6482841866139502,19.18023991584778
0.6482782216603657,19.183078050613403
0.6482821818466836,19.185970306396484
0.6482762179473563,19.188782930374146
0.6482801780926813,19.191682815551758
0.6482742152468906,19.19453001022339
0.6482781753512756,19.197412729263306
0.6482722135583017,19.200247526168823
0.6482761736218001,19.203181743621826
0.6482702128809238,19.206015825271606
0.6482741729035888,19.208888292312622
0.6482682132140914,19.21173620223999
0.6482721731959765,19.214624643325806
0.6482662145571401,19.217453241348267
0.6482701744982983,19.22034239768982
0.6482642169094054,19.223184823989868
0.64826817680989,19.226093530654907
0.6482622202702242,19.228895902633667
0.6482661801300886,19.231797218322754
0.6482602246389335,19.23463535308838
0.6482641844582311,19.2375168800354
0.6482582300148713,19.24033784866333
0.6482621897936551,19.243231058120728
0.648256236397376,19.246071815490723
0.6482601961356995,19.24892807006836
0.6482542437857866,19.25177025794983
0.648258203483703,19.25465965270996
0.648252252179443,19.257488250732422
0.6482562118370057,19.2603862285614
0.6482502615776855,19.263195991516113
0.6482542211949478,19.266135454177856
0.6482482719798551,19.268927812576294
0.6482522315568705,19.27183961868286
0.6482462833852936,19.274694204330444
0.6482502429221151,19.277589321136475
0.6482442957933426,19.280410051345825
0.648248255290024,19.283297777175903
0.6482423092033459,19.286105155944824
0.6482462686599402,19.288976907730103
0.6482403236146466,19.29181408882141
0.6482442830312073,19.29471707344055
0.6482383390265888,19.29755139350891
0.6482422984031692,19.300453424453735
0.6482363554385172,19.303289651870728
0.6482403147751706,19.30620050430298
0.6482343728497774,19.309051513671875
0.6482383321465572,19.311963081359863
0.6482323912597155,19.31480360031128
0.648236350516675,19.317704916000366
0.648230410667678,19.320523500442505
0.6482343698848706,19.323445796966553
0.648228431073012,19.32633113861084
0.6482323902504913,19.329222679138184
0.6482264524750656,19.33203673362732
0.6482304116128849,19.334941387176514
0.6482244748731871,19.33777689933777
0.6482284339714,19.34066653251648
0.6482224982667261,19.343517065048218
0.6482264573253855,19.346436738967896
0.648220522655032,19.349279403686523
0.6482244816741917,19.35215401649475
0.648218548037455,19.354979753494263
0.6482225070171684,19.35788345336914
0.6482165744133467,19.360714197158813
0.6482205333536671,19.363635778427124
0.6482146017820583,19.36646842956543
0.6482185606830392,19.369360208511353
0.6482126301429421,19.37219524383545
0.6482165890046369,19.375115871429443
0.648210659495351,19.37795376777649
0.6482146183178129,19.380831718444824
0.6482086898386381,19.383684396743774
0.6482126486219211,19.386587858200073
0.648206721172158,19.389413356781006
0.6482106799163151,19.3923020362854
0.6482047534952651,19.39514946937561
0.6482087122003499,19.398097038269043
0.6482027868073148,19.40090322494507
0.6482067454733808,19.403817415237427
0.6482008211076632,19.40665030479431
0.6482047797347636,19.40955090522766
0.6481988563956664,19.412384271621704
0.6482028149838551,19.415275812149048
0.6481968926706819,19.418112993240356
0.648200851220012,19.420997619628906
0.6481949299320673,19.423827171325684
0.6481988884425924,19.42672634124756
0.648192968179181,19.42956018447876
0.6481969266509546,19.432451963424683
0.648191007411382,19.435302019119263
0.6481949658444576,19.438193798065186
0.6481890476280298,19.44103455543518
0.6481930060224609,19.443931102752686
0.6481870888284845,19.446764945983887
0.6481910471843246,19.44967293739319
0.6481851310121073,19.452512741088867
0.6481890893294097,19.455424785614014
0.6481831741782591,19.45836067199707
0.6481871324570775,19.461268424987793
0.6481812183263023,19.464076042175293
0.6481851765666901,19.46696710586548
0.6481792634555993,19.46979808807373
0.6481832216576099,19.4726722240448
0.6481773095655132,19.475523233413696
0.6481812677292003,19.478432178497314
0.6481753566554082,19.48129630088806
0.6481793147808251,19.484169960021973
0.6481734047246482,19.487010717391968
0.6481773628118488,19.489895582199097
0.6481714537725989,19.49271535873413
0.6481754118216363,19.495639324188232
0.6481695037986251,19.498477458953857
0.6481734618095533,19.501359224319458
0.6481675548020936,19.504181146621704
0.6481715127749658,19.507067441940308
0.6481656067823711,19.50989580154419
0.6481695647172409,19.51278066635132
0.648163659738825,19.515640258789062
0.6481676176357457,19.518538236618042
0.6481617136708232,19.52137064933777
0.6481656715298486,19.524248361587524
0.6481597685777344,19.527092218399048
0.6481637263989181,19.529985189437866
0.648157824458928,19.532832384109497
0.6481617822423231,19.53575611114502
0.6481558813137733,19.538600206375122
0.6481598390594341,19.541491746902466
0.6481539391416411,19.544308185577393
0.6481578968496207,19.547191381454468
0.6481519979419025,19.55002498626709
0.6481559556122543,19.552906036376953
0.6481500577139288,19.555777072906494
0.6481540153467064,19.558675527572632
0.6481481184570921,19.56150484085083
0.6481520760523494,19.564384937286377
0.6481461801707654,19.567229747772217
0.6481501377285557,19.570132732391357
0.6481442428543222,19.572967767715454
0.6481482003746989,19.575881958007812
0.6481423065071359,19.578734636306763
0.6481462639901528,19.58163571357727
0.6481403711285816,19.584452390670776
0.6481443285742924,19.587345361709595
0.6481384367180341,19.590176820755005
0.6481423941264921,19.5930655002594
0.6481365032748693,19.59591817855835
0.6481404606461282,19.59884262084961
0.6481345707984633,19.601675033569336
0.6481385281325768,19.604552507400513
0.6481326392881931,19.60741138458252
0.6481365965852146,19.61029624938965
0.6481307087434363,19.613138675689697
0.6481346660034193,19.616068124771118
0.6481287791635708,19.618906497955322
0.6481327363865691,19.62178683280945
0.6481268505479754,19.624591588974
0.6481308077340423,19.627500295639038
0.6481249228960291,19.630338191986084
0.6481288800452185,19.63325047492981
0.6481229962071119,19.636062383651733
0.6481269533194771,19.6389639377594
0.6481210704806041,19.641791820526123
0.6481250275561988,19.64465308189392
0.6481191457158867,19.64752197265625
0.6481231027547647,19.65040922164917
0.6481172219123411,19.6532564163208
0.6481211789145559,19.656129598617554
0.64811529906935,19.658966064453125
0.6481192560349548,19.661847352981567
0.6481133771862954,19.664663314819336
0.6481173341153442,19.667570114135742
0.648111456262561,19.67040729522705
0.6481154131551072,19.67332124710083
0.6481095362975305,19.67614459991455
0.6481134931536281,19.679059982299805
0.6481076172905886,19.68188977241516
0.6481115741102905,19.684758186340332
0.64810569924112,19.687598943710327
0.6481096560244805,19.690476179122925
0.6481037821485106,19.693373918533325
0.648107738895583,19.69626760482788
0.6481018660121465,19.69918155670166
0.6481058227229841,19.702105045318604
0.6480999508314141,19.704997777938843
0.6481039075060709,19.707913875579834
0.6480980366057014,19.710775136947632
0.6481019932442309,19.713666677474976
0.6480961233343957,19.716482877731323
0.6481000799368516,19.719407320022583
0.6480942110168857,19.722243309020996
0.6480981675833215,19.72511625289917
0.6480922996525605,19.727983951568604
0.6480962561830297,19.73087787628174
0.6480903892408096,19.733701705932617
0.648094345735366,19.736579418182373
0.6480884797810232,19.739442348480225
0.6480924362397202,19.742319345474243
0.6480865712725922,19.745143175125122
0.6480905276954836,19.748026609420776
0.6480846637149077,19.75087547302246
0.6480886201020472,19.7537784576416
0.6480827571073617,19.75660467147827
0.6480867134588028,19.759521961212158
0.6480808514493468,19.76234221458435
0.648084807765143,19.76523995399475
0.6480789467402558,19.768094778060913
0.6480829030204607,19.770982027053833
0.6480770429794822,19.77381920814514
0.6480809992241496,19.776716470718384
0.6480751401664208,19.77955913543701
0.648079096375604,19.782440185546875
0.6480732383004654,19.78528642654419
0.6480771944742184,19.788163423538208
0.6480713373810119,19.791019201278687
0.6480752935193881,19.793906688690186
0.648069437407456,19.79672384262085
0.6480733935105091,19.799622297286987
0.6480675383791941,19.802465200424194
0.6480714944469775,19.805368661880493
0.6480656402956231,19.80820345878601
0.6480695963281907,19.811074256896973
0.6480637431561406,19.81392002105713
0.648067699153546,19.816792011260986
0.6480618469601449,19.81965208053589
0.6480658029224414,19.822531938552856
0.6480599517070343,19.82538366317749
0.6480639076342757,19.8282630443573
0.6480580573962081,19.83111071586609
0.6480620132884481,19.834001064300537
0.6480561640270662,19.836817979812622
0.6480601198843583,19.83972930908203
0.648054271599009,19.842559576034546
0.6480582274214068,19.845465421676636
0.6480523801114371,19.84828472137451
0.6480563358989944,19.851208448410034
0.6480504895637521,19.854076147079468
0.6480544453165223,19.856915950775146
0.648048599955356,19.859776258468628
0.6480525556733929,19.86267399787903
0.6480467112856515,19.865516185760498
0.6480506669690085,19.868406295776367
0.6480448235540414,19.87128496170044
0.6480487792027723,19.87417984008789
0.6480429367599296,19.877012252807617
0.6480468923740879,19.879926443099976
0.6480410509027202,19.882781744003296
0.6480450064823594,19.885709762573242
0.648039165981818,19.88855266571045
0.6480431215269918,19.891478776931763
0.6480372819966282,19.8943190574646
0.6480412375073905,19.89725923538208
0.648035398946557,19.90007734298706
0.6480393544229611,19.90299153327942
0.6480335168310106,19.905826568603516
0.6480374722731101,19.90871238708496
0.648031635649396,19.911583423614502
0.6480355910572446,19.914480924606323
0.6480297554011206,19.917328596115112
0.6480337107747718,19.920217514038086
0.6480278760855926,19.92309880256653
0.6480318314251001,19.925989389419556
0.6480259977022208,19.928807735443115
0.648029953007638,19.931734561920166
0.6480241202504139,19.934575080871582
0.6480280755217945,19.93748164176941
0.648022243729582,19.94028949737549
0.6480261989669797,19.94322180747986
0.648020368139135,19.946114540100098
0.6480243233426034,19.948974609375
0.6480184934784842,19.951829195022583
0.6480224486480768,19.954712867736816
0.6480166197470405,19.95755887031555
0.648020574882811,19.960423231124878
0.6480147469442159,19.963256120681763
0.6480187020462179,19.966147661209106
0.648012875069423,19.968985080718994
0.64801683013771,19.971890926361084
0.6480110041220746,19.974735021591187
0.6480149591567003,19.977630853652954
0.6480091341015842,19.980441570281982
0.6480130891026021,19.983333110809326
0.6480072650073659,19.986170291900635
0.6480112199748296,19.989076137542725
0.6480053968388346,19.99192500114441
0.6480093517727976,19.994823455810547
0.6480035295954049,19.99766778945923
0.6480074844959208,20.000528812408447
0.6480016632764928,20.003381729125977
0.6480056181436153,20.006283044815063
0.6479997978815145,20.009121417999268
0.6480037527152971,20.01203989982605
0.6479979334098865,20.01487636566162
0.648001888210383,20.017788648605347
0.6479960698610264,20.02060031890869
0.6480000246282901,20.023502588272095
0.647994207234352,20.026342630386353
0.6479981619684365,20.02924370765686
0.6479923455292815,20.03207278251648
0.6479963002302405,20.034963130950928
0.647990484745234,20.037805318832397
0.6479944394131208,20.040680646896362
0.6479886248816286,20.043526649475098
0.647992579516497,20.046435356140137
0.6479867659378856,20.049291133880615
0.6479907205397891,20.052170991897583
0.6479849079134252,20.05500030517578
0.6479888624824175,20.057928323745728
0.6479830508076686,20.060734033584595
0.6479870053438033,20.063664436340332
0.6479811946200376,20.066505908966064
0.6479851491233678,20.069408416748047
0.6479793393499539,20.072227716445923
0.6479832938205335,20.075143098831177
0.6479774849968402,20.077996730804443
0.6479814394347226,20.08084750175476
0.6479756315601197,20.083685636520386
0.6479795859653589,20.08659029006958
0.6479737790392162,20.089497089385986
0.6479777334118653,20.092435121536255
0.6479719274335539,20.095326900482178
0.6479758817736665,20.09827208518982
0.6479700767425574,20.101110696792603
0.647974031050187,20.1040461063385
0.6479682269656519,20.106923580169678
0.6479721812408523,20.109843015670776
0.6479663781022635,20.112653970718384
0.647970332345088,20.115558385849
0.6479645301518184,20.11837887763977
0.6479684843623206,20.121274709701538
0.6479626831137433,20.124090671539307
0.6479666372919767,20.126970529556274
0.6479608369874656,20.129820585250854
0.6479647911334839,20.132716178894043
0.6479589917724136,20.13556456565857
0.6479629458862699,20.13843536376953
0.6479571474680149,20.141268730163574
0.6479611015497633,20.144152641296387
0.6479553040736993,20.14705991744995
0.6479592581233928,20.150001525878906
0.6479534615888959,20.152820348739624
0.6479574156065881,20.155739784240723
0.6479516200130344,20.15856409072876
0.6479555739987793,20.161468505859375
0.6479497793455458,20.16429114341736
0.6479537332993964,20.167192697525024
0.6479479395858609,20.170047283172607
0.6479518935078709,20.17292022705078
0.6479461007334112,20.175779342651367
0.6479500546236341,20.178653240203857
0.6479442627876288,20.181500911712646
0.6479482166461182,20.184362173080444
0.6479424257479465,20.18720245361328
0.6479463795747556,20.190138578414917
0.6479405896137971,20.19295835494995
0.6479445434089796,20.195866346359253
0.6479387543846146,20.198694229125977
0.6479427081482239,20.201598405838013
0.6479369200598326,20.204415321350098
0.6479408737919223,20.207305192947388
0.6479350866388863,20.21016025543213
0.6479390403395097,20.213035345077515
0.6479332541212104,20.215866088867188
0.6479372077904211,20.218739986419678
0.647931422506241,20.22158169746399
0.6479353761440925,20.22445583343506
0.647929591793414,20.227307081222534
0.6479335453999597,20.23023271560669
0.6479277619821663,20.233044624328613
0.6479317155574598,20.235941410064697
0.647925933071935,20.23876428604126
0.6479298866160297,20.241645574569702
0.647924105062158,20.244464874267578
0.6479280585751072,20.24737024307251
0.6479222779522733,20.250216960906982
0.6479262314341306,20.253108739852905
0.64792045174172,20.255940437316895
0.6479244051925387,20.258849620819092
0.6479186264299371,20.261682987213135
0.6479225798497708,20.264562129974365
0.6479168020163644,20.267438650131226
0.6479207554052665,20.270349264144897
0.6479149785004424,20.27316427230835
0.6479189318584663,20.276044368743896
0.6479131558816117,20.27885866165161
0.6479171092088108,20.281779527664185
0.6479113341593138,20.2846040725708
0.6479152874557417,20.287529468536377
0.6479095133329903,20.29038143157959
0.6479134665987003,20.293285608291626
0.6479076934020837,20.296090126037598
0.6479116466371292,20.298957586288452
0.6479058743660365,20.301790237426758
0.6479098275704711,20.304681539535522
0.6479040562242925,20.307534217834473
0.6479080093981695,20.310434818267822
0.6479022389762954,20.31328272819519
0.6479061921196679,20.316164016723633
0.6479004226214894,20.319000005722046
0.6479043757344112,20.321887731552124
0.6478986071593195,20.324713468551636
0.647902560241844,20.327614307403564
0.6478967925892308,20.33045196533203
0.6479007456414113,20.333359479904175
0.6478949789106696,20.336181163787842
0.6478989319325593,20.339083671569824
0.6478931661230819,20.341915130615234
0.6478971191147344,20.344799518585205
0.6478913542259147,20.347681045532227
0.6478953071873833,20.35058569908142
0.6478895432186152,20.353426456451416
0.6478934961499534,20.356308460235596
0.6478877331006315,20.359143257141113
0.6478916860018926,20.36207342147827
0.647885923871412,20.36489510536194
0.6478898767426492,20.36780571937561
0.6478841155304054,20.37065625190735
0.6478880683716721,20.37355399131775
0.6478823080770609,20.37637162208557
0.6478862608884107,20.379260063171387
0.6478805015108287,20.382100343704224
0.6478844542923148,20.384986877441406
0.6478786958311589,20.387827157974243
0.6478826485828347,20.390734672546387
0.6478768910375026,20.393576622009277
0.6478808437594211,20.39644742012024
0.647875087129311,20.39928960800171
0.647879039821526,20.40217924118042
0.6478732841060357,20.4050030708313
0.6478772367686003,20.407891511917114
0.6478714819671295,20.410730838775635
0.6478754346000972,20.413624048233032
0.6478696807120451,20.416438341140747
0.647873633315469,20.419322967529297
0.6478678803402356,20.422179222106934
0.6478718329141693,20.42505192756653
0.647866080851155,20.427887201309204
0.6478700333956515,20.430782556533813
0.6478642822442577,20.43362522125244
0.6478682347593704,20.43650460243225
0.6478624845189985,20.4393470287323
0.6478664370047805,20.44226598739624
0.6478606876748323,20.445083379745483
0.6478646401313373,20.447965621948242
0.6478588917112154,20.45080327987671
0.6478628441384965,20.453702211380005
0.6478570966276038,20.456510543823242
0.6478610490257143,20.459489822387695
0.6478553024234545,20.46234440803528
0.6478592547924474,20.465243816375732
0.6478535090982245,20.46807861328125
0.6478574614381534,20.470945119857788
0.6478517166513715,20.473775386810303
0.6478556689622895,20.476656675338745
0.6478499250823541,20.479483127593994
0.6478538773643145,20.48239016532898
0.6478481343906306,20.48522663116455
0.6478520866436868,20.488114595413208
0.6478463445756606,20.490949392318726
0.6478502967998657,20.49384379386902
0.6478445556369036,20.496661901474
0.6478485078323108,20.499555826187134
0.6478427675738196,20.50239872932434
0.6478467197404825,20.505311012268066
0.6478409803858697,20.50814151763916
0.6478449325238411,20.511029720306396
0.6478391940725147,20.513888835906982
0.6478431461818479,20.516764879226685
0.6478374086332165,20.51960849761963
0.6478413607139647,20.522512674331665
0.6478356240674369,20.52535891532898
0.6478395761196536,20.52824854850769
0.6478338403746389,20.531097173690796
0.6478377923983769,20.533984899520874
0.6478320575542852,20.536794424057007
0.647836009549598,20.539711236953735
0.6478302756058396,20.54256796836853
0.6478342275727801,20.54547095298767
0.647828494528766,20.548296213150024
0.6478324464673876,20.551212549209595
0.6478267143225291,20.55406928062439
0.6478306662328851,20.55694007873535
0.6478249349865939,20.559793949127197
0.6478288868687371,20.56270432472229
0.6478231565204257,20.56555700302124
0.6478271083744095,20.568451642990112
0.6478213789234906,20.571297883987427
0.6478253307493681,20.574183702468872
0.647819602195255,20.57706880569458
0.6478235539930794,20.579957962036133
0.6478178263351858,20.58280658721924
0.6478217781050105,20.58571696281433
0.6478160513427507,20.588547468185425
0.6478200030846283,20.59144377708435
0.647814277217417,20.594278812408447
0.6478182289314012,20.597146034240723
0.6478125039586536,20.599964380264282
0.6478164556447971,20.602876901626587
0.6478107315659292,20.605738878250122
0.6478146832242853,20.6086163520813
0.6478089600387129,20.611462116241455
0.6478129116693345,20.614326000213623
0.6478071893764747,20.61713480949402
0.647811140979415,20.620023250579834
0.6478054195786846,20.622859477996826
0.647809371153997,20.625773906707764
0.6478036506448136,20.628600120544434
0.6478076021925508,20.63154101371765
0.6478018825743327,20.634378910064697
0.647805834094548,20.637267112731934
0.6478001153667138,20.64006543159485
0.6478040668594601,20.64296793937683
0.6477983490214286,20.64581823348999
0.6478023004867594,20.64869999885559
0.6477965835379502,20.651564359664917
0.6478005349759183,20.654451370239258
0.6477948189157516,20.65728759765625
0.6477987703264099,20.660147666931152
0.6477930551543063,20.66299796104431
0.6477970065377078,20.6658833026886
0.6477912922530881,20.668710470199585
0.6477952436092862,20.671653270721436
0.6477895302115717,20.674505949020386
0.6477934815406192,20.677399158477783
0.647787769029232,20.680214881896973
0.6477917203311822,20.683125257492065
0.6477860087055446,20.685964345932007
0.6477899599804503,20.688853979110718
0.6477842492399852,20.691706657409668
0.6477882004878994,20.694612503051758
0.6477824906320301,20.697437524795532
0.6477864418530059,20.70031976699829
0.6477807328811565,20.70315408706665
0.6477846840752468,20.70608162879944
0.6477789759868414,20.708914518356323
0.6477829271540991,20.71184754371643
0.6477772199485624,20.714702367782593
0.647781171089041,20.717592000961304
0.6477754647657983,20.72041916847229
0.6477794158795501,20.723305225372314
0.6477737104380271,20.726147413253784
0.6477776615251055,20.72903871536255
0.6477719569647284,20.731865882873535
0.6477759080251863,20.73476266860962
0.6477702043453819,20.73760199546814
0.6477741553792721,20.740478515625
0.6477684525794672,20.743326663970947
0.6477724035868428,20.746235847473145
0.6477667016664653,20.749066829681396
0.6477706526473792,20.75197148323059
0.6477649516058569,20.75482153892517
0.6477689025603621,20.757715463638306
0.6477632023971237,20.760531663894653
0.647767153325273,20.763478755950928
0.6477614540397475,20.76633858680725
0.647765404941594,20.769253253936768
0.6477597065332107,20.77207374572754
0.647763657408807,20.775049448013306
0.6477579598769961,20.777876377105713
0.6477619107263954,20.780771493911743
0.647756214070587,20.783643007278442
0.6477601648938421,20.786554098129272
0.6477544691134671,20.78940439224243
0.6477584199106311,20.79226040840149
0.6477527250051209,20.79509162902832
0.6477566757762464,20.797992944717407
0.647750981745033,20.800822496414185
0.6477549324901728,20.80374550819397
0.6477492393326881,20.80666494369507
0.6477531900518954,20.809594869613647
0.6477474977675725,20.812402725219727
0.6477514484608997,20.815317153930664
0.6477457570491715,20.818156719207764
0.6477497077166717,20.821101188659668
0.6477440171769719,20.82396960258484
0.6477479678186983,20.82692050933838
0.6477422781504609,20.82977819442749
0.6477462287664658,20.832651615142822
0.6477405399691257,20.835499048233032
0.647744490559462,20.83841896057129
0.6477388026324541,20.841284036636353
0.6477427531971748,20.84418797492981
0.6477370661399344,20.847021341323853
0.6477410166790923,20.849952220916748
0.6477353304910555,20.852818250656128
0.6477392810047033,20.85573101043701
0.6477335956853065,20.85857915878296
0.6477375461734971,20.861486673355103
0.6477318617221772,20.864291191101074
0.6477358121849631,20.867198944091797
0.6477301286011576,20.870096445083618
0.6477340790385919,20.87301206588745
0.6477283963217383,20.875863075256348
0.6477323467338737,20.878787755966187
0.6477266648834102,20.881685495376587
0.6477306152702993,20.884612798690796
0.647724934285665,20.887489795684814
0.6477288846473607,20.890365839004517
0.6477232045279944,20.89322304725647
0.6477271548645495,20.896127223968506
0.6477214756098908,20.899064540863037
0.6477254259213577,20.90203309059143
0.6477197475308474,20.90486788749695
0.6477236978172789,20.907768964767456
0.6477180202903566,20.91063356399536
0.6477219705518059,20.91354751586914
0.6477162938879131,20.916419506072998
0.6477202441244324,20.919435262680054
0.6477145683230103,20.922300815582275
0.6477185185346525,20.92520570755005
0.6477128435951431,20.928054094314575
0.6477167937819611,20.931058883666992
0.6477111197038065,20.933952808380127
0.6477150698658527,20.93687891960144
0.647709396648496,20.939813375473022
0.647713346785823,20.94282555580139
0.6477076744287076,20.945728540420532
0.6477116245413682,20.94863772392273
0.6477059530439375,20.951501846313477
0.6477099031319844,20.954410076141357
0.6477042324936826,20.9572536945343
0.6477081825571686,20.96014404296875
0.6477025127774403,20.96302056312561
0.6477064628164176,20.965919256210327
0.6477007938947081,20.968735694885254
0.6477047439092296,20.971757650375366
0.6476990758449841,20.974640369415283
0.6477030258351025,20.97758412361145
0.6476973586277672,20.980480909347534
0.6477013085935349,20.983443021774292
0.6476956422425562,20.986305236816406
0.6476995921840257,20.989209175109863
0.6476939266888503,20.9920334815979
0.6476978766060746,20.99495005607605
0.6476922119661499,20.997807025909424
0.6476961618591813,21.000701665878296
0.6476904980739551,21.00357699394226
0.6476944479428461,21.006478309631348
0.6476887850117666,21.009326219558716
0.6476927348565701,21.012202739715576
0.6476870727790859,21.015100717544556
0.6476910225998541,21.018008708953857
0.6476853613754142,21.02083992958069
0.6476893111722,21.02377223968506
0.647683650800254,21.02661633491516
0.6476876005731097,21.029499292373657
0.6476819410531076,21.03231954574585
0.6476858908020858,21.03521966934204
0.6476802321334781,21.03805947303772
0.6476841818586313,21.04093050956726
0.6476785240408689,21.043773412704468
0.6476824737422496,21.046671152114868
0.6476768167747837,21.04952907562256
0.6476807664524444,21.052425861358643
0.6476751103347269,21.05527663230896
0.64767905998872,21.058149576187134
0.6476734047202032,21.061013221740723
0.6476773543505813,21.06391143798828
0.6476716999307175,21.066752672195435
0.6476756495375332,21.06962251663208
0.6476699959657758,21.072463274002075
0.6476739455490813,21.075394868850708
0.6476682928248837,21.07823920249939
0.6476722423847316,21.081140995025635
0.6476665905075476,21.08397626876831
0.6476705400439904,21.086851119995117
0.6476648890132749,21.089675903320312
0.6476688385263649,21.09255290031433
0.6476631883415723,21.095465898513794
0.647667137831362,21.098384857177734
0.6476614884919478,21.10123610496521
0.6476654379584896,21.104092836380005
0.6476597894639097,21.106924057006836
0.6476637389072559,21.109829664230347
0.6476580912569662,21.1126549243927
0.6476620406771694,21.115580797195435
0.6476563938706266,21.118465662002563
0.6476603432677389,21.121361017227173
0.6476546973044001,21.124179363250732
0.6476586466784742,21.12706232070923
0.6476530015577968,21.129905462265015
0.647656950908885,21.132789850234985
0.6476513066303269,21.135648250579834
0.6476552559584816,21.138540744781494
0.6476496125215012,21.141387224197388
0.6476535618267746,21.144253730773926
0.6476479192308308,21.147079706192017
0.6476518685132752,21.14996075630188
0.6476462267578273,21.152777910232544
0.6476501760174952,21.155669689178467
0.6476445351020027,21.15856647491455
0.6476484843389461,21.16147017478943
0.6476428442628692,21.164292812347412
0.6476467934771407,21.167171478271484
0.64764115423994,21.170026063919067
0.6476451034315918,21.17289137840271
0.6476394650327282,21.17576026916504
0.6476434142018127,21.17864751815796
0.6476377766407475,21.181493520736694
0.6476417257873168,21.18434190750122
0.6476360890635119,21.187169790267944
0.6476400381876185,21.19010829925537
0.6476344023005363,21.192938327789307
0.6476383514022322,21.195903301239014
0.6476327163513353,21.198757648468018
0.6476366654306729,21.20164680480957
0.6476310312154246,21.204466819763184
0.647634980272456,21.207359790802002
0.6476293468923198,21.210207223892212
0.6476332959270974,21.213080406188965
0.647627663381537,21.215972185134888
0.647631612394113,21.218892335891724
0.6476259806825932,21.22173309326172
0.6476299296730197,21.22459578514099
0.6476242987950052,21.22744584083557
0.6476282477633345,21.230339288711548
0.6476226177182904,21.233166933059692
0.6476265666645747,21.236066579818726
0.6476209374519672,21.238921642303467
0.6476248863762587,21.241814851760864
0.6476192579955535,21.24463438987732
0.6476232068979041,21.247539281845093
0.6476175793485682,21.25038504600525
0.6476215282290302,21.253278255462646
0.6476159015105303,21.25610089302063
0.647619850369156,21.25903058052063
0.6476142244809596,21.261871099472046
0.647618173317801,21.26476240158081
0.6476125482593759,21.26760697364807
0.6476164970744852,21.270514488220215
0.6476108728452998,21.273351907730103
0.647614821638729,21.276237964630127
0.6476091982382518,21.27907633781433
0.6476131470100531,21.281978130340576
0.6476075244377536,21.28478169441223
0.647611473187979,21.287672519683838
0.6476058514433264,21.29052972793579
0.6476098001720282,21.293421030044556
0.6476041792544927,21.296252727508545
0.6476081279617226,21.299153327941895
0.6476025078707746,21.301994800567627
0.6476064565565849,21.30487084388733
0.6476008372916952,21.30771780014038
0.6476047859561379,21.31062626838684
0.6475991675167777,21.3134663105011
0.647603116159905,21.316340923309326
0.6475974985455458,21.319193363189697
0.6476014471674096,21.32210683822632
0.6475958303775239,21.324938535690308
0.6475997789781762,21.32782292366028
0.6475941630122363,21.330679893493652
0.6475981115917291,21.333571195602417
0.6475924964492079,21.33639693260193
0.6475964450075933,21.339295148849487
0.6475908306879643,21.342140674591064
0.6475947792252942,21.345003843307495
0.647589165728031,21.347858667373657
0.6475931142443574,21.35077476501465
0.6475875015689344,21.353607177734375
0.6475914500643092,21.356501579284668
0.6475858382102009,21.359362363815308
0.6475897866846763,21.362264394760132
0.6475841756513577,21.365113735198975
0.6475881241049853,21.36800456047058
0.6475825138919322,21.370882272720337
0.647586462324764,21.3737952709198
0.647580852931452,21.3766508102417
0.6475848013435401,21.379569053649902
0.6475791927694454,21.382411241531372
0.6475831411608417,21.38528871536255
0.6475775334054411,21.38810682296753
0.6475814817761975,21.39099431037903
0.6475758748389683,21.39383554458618
0.6475798231891364,21.396735668182373
0.647574217069556,21.399601221084595
0.647578165399188,21.4024977684021
0.6475725600967344,21.40532922744751
0.647576508405882,21.408218145370483
0.6475709039200336,21.411065101623535
0.6475748522087488,21.413963794708252
0.6475692485389845,21.416770458221436
0.6475731968073188,21.419692516326904
0.6475675939531177,21.42253541946411
0.6475715422011233,21.425421237945557
0.647565940161965,21.42825198173523
0.6475698883896935,21.43117880821228
0.6475642871650581,21.434036016464233
0.6475682353725616,21.436938285827637
0.6475626349619295,21.439784288406372
0.6475665831492595,21.442684650421143
0.6475609835521116,21.445502758026123
0.64756493171932,21.44837498664856
0.6475593329351375,21.45121192932129
0.6475632810822761,21.454136848449707
0.6475576831105407,21.456964254379272
0.6475616312376614,21.45993947982788
0.6475560340778554,21.462765216827393
0.6475599821850097,21.465641021728516
0.6475543858366153,21.468472003936768
0.6475583339238551,21.471386194229126
0.6475527383863555,21.47421145439148
0.6475566864537324,21.477099657058716
0.6475510917266109,21.479947566986084
0.6475550397741768,21.482826471328735
0.6475494458569169,21.485670804977417
0.6475533938847235,21.488547325134277
0.6475478007768096,21.49140691757202
0.6475517487849085,21.494293689727783
0.6475461564858251,21.497130155563354
0.647550104474268,21.500014781951904
0.6475445129835,21.50284743309021
0.6475484609523385,21.505725860595703
0.6475428702693715,21.50857400894165
0.6475468182186573,21.511483669281006
0.647541228342977,21.514323949813843
0.6475451762727619,21.51722502708435
0.6475395872038544,21.520042657852173
0.6475435351141898,21.52292251586914
0.6475379468515419,21.525758028030396
0.6475418947424796,21.528627157211304
0.647536307285578,21.531491994857788
0.6475402551571696,21.53436255455017
0.6475346685055019,21.53721261024475
0.6475386163577991,21.540092945098877
0.6475330305108532,21.542925357818604
0.6475369783439073,21.545816898345947
0.6475313933011714,21.548643112182617
0.6475353411150343,21.55153226852417
0.6475297568759968,21.554354667663574
0.6475337046707199,21.557260274887085
0.6475281212348702,21.560077667236328
0.647532069010505,21.56296730041504
0.6475264863773322,21.56578779220581
0.6475304341339305,21.568655490875244
0.6475248523029248,21.571518182754517
0.6475288000405378,21.574411869049072
0.6475232190111894,21.57725191116333
0.6475271667298687,21.58012628555298
0.647521586501668,21.582952737808228
0.6475255342014654,21.58584213256836
0.6475199547739036,21.588637113571167
0.6475239024548703,21.59154462814331
0.6475183238274389,21.59438157081604
0.6475222714896266,21.597293853759766
0.6475166936618173,21.600112199783325
0.6475206413052774,21.602983713150024
0.6475150642765825,21.60579562187195
0.6475190119013664,21.608673095703125
0.6475134356712788,21.611531496047974
0.6475173832774379,21.614412784576416
0.6475118078454505,21.61725926399231
0.6475157554330365,21.620125770568848
0.6475101807986428,21.622965574264526
0.6475141283677067,21.62584662437439
0.6475085545304005,21.62864851951599
0.6475125020809942,21.631577253341675
0.6475069290402699,21.63440775871277
0.6475108765724443,21.637306451797485
0.6475053043277965,21.640116453170776
0.6475092518416034,21.643012046813965
0.6475036803925269,21.64583706855774
0.6475076278880176,21.64869451522827
0.6475020572340082,21.6515531539917
0.647506004711234,21.65442204475403
0.6475004348517875,21.65727210044861
0.6475043823107999,21.660151481628418
0.6474988132454124,21.663028478622437
0.6475027606862623,21.665902614593506
0.6474971924144308,21.668702363967896
0.6475011398371701,21.671613216400146
0.6474955723583911,21.674450874328613
0.6474995197630707,21.677354335784912
0.6474939530768421,21.680161714553833
0.6474979004635137,21.683064699172974
0.647492334569333,21.68588900566101
0.6474962819380475,21.688735008239746
0.6474907168354134,21.691588163375854
0.6474946641862223,21.69445037841797
0.647489099874633,21.697296619415283
0.6474930472075876,21.700167655944824
0.6474874836865421,21.703020572662354
0.6474914310016935,21.70591163635254
0.6474858682706915,21.708720207214355
0.6474898155680912,21.71164321899414
0.6474842536266324,21.714486598968506
0.6474882009063313,21.717405080795288
0.647482639753916,21.720216035842896
0.6474865870159655,21.723106384277344
0.647481026652094,21.725937843322754
0.6474849738965454,21.728806734085083
0.6474794143207189,21.73166799545288
0.6474833615476232,21.73455286026001
0.6474778027593431,21.737406969070435
0.6474817499687516,21.740288496017456
0.6474761919675197,21.743149995803833
0.6474801391594835,21.746025800704956
0.6474745819448019,21.74882745742798
0.6474785291193723,21.75173830986023
0.6474729726907436,21.754578351974487
0.6474769198479715,21.75749683380127
0.6474713642048985,21.76030945777893
0.6474753113448354,21.763197898864746
0.6474697564868215,21.766037464141846
0.6474737036095182,21.76889967918396
0.6474681495360672,21.771757125854492
0.647472096641575,21.77464532852173
0.6474665433521911,21.777490377426147
0.6474704904405607,21.78036403656006
0.6474649379347484,21.783199548721313
0.6474688850060315,21.786073923110962
0.6474633332832952,21.788884162902832
0.6474672803375426,21.791797637939453
0.6474617293973881,21.794635772705078
0.6474656764346508,21.797539234161377
0.6474601262765836,21.800363779067993
0.6474640732969126,21.80325961112976
0.6474585239204389,21.806111097335815
0.6474624709238853,21.80898880958557
0.6474569223285113,21.81183433532715
0.6474608693151263,21.814730644226074
0.6474553215003588,21.817583799362183
0.6474592684701933,21.820454835891724
0.6474537214355396,21.823312759399414
0.6474576683886445,21.826191902160645
0.6474521221336123,21.829013109207153
0.6474560690700387,21.831923723220825
0.6474505235941358,21.834759950637817
0.6474544705139347,21.837658882141113
0.6474489258166696,21.84048366546631
0.6474528727198916,21.84340214729309
0.6474473288007733,21.846235275268555
0.6474512756874696,21.84911561012268
0.6474457325460069,21.851935386657715
0.6474496794162284,21.85482668876648
0.6474441370519309,21.85767698287964
0.6474480839057287,21.860548496246338
0.6474425423181063,21.863404273986816
0.6474464891555312,21.866278648376465
0.647440948344094,21.86909317970276
0.6474448951651969,21.87203025817871
0.6474393551294558,21.874868869781494
0.6474433019342876,21.877779960632324
0.6474377626737536,21.88058304786682
0.647441709462365,21.883498191833496
0.6474361709765495,21.88632607460022
0.6474401177489915,21.88927388191223
0.6474345800374065,21.89214777946472
0.6474385267937298,21.895041465759277
0.6474329898558873,21.897876501083374
0.6474369365961429,21.90075445175171
0.6474314004315557,21.903610229492188
0.6474353471557943,21.906486988067627
0.647429811763975,21.90935516357422
0.6474337584722473,21.91222620010376
0.6474282238527095,21.915090322494507
0.6474321705450667,21.918012380599976
0.6474266366973238,21.92084765434265
0.6474305833738165,21.923770666122437
0.6474250502973828,21.926600217819214
0.6474289969580616,21.929500341415405
0.6474234646524517,21.932335376739502
0.6474274112973675,21.935232400894165
0.6474218797620961,21.93806552886963
0.6474258263912994,21.941020488739014
0.647420295625882,21.943885326385498
0.6474242422394236,21.94676971435547
0.6474187122433755,21.949610948562622
0.6474226588413065,21.952491998672485
0.6474171296141437,21.95537519454956
0.6474210761965142,21.958276987075806
0.6474155477377532,21.96111035346985
0.6474194943046143,21.96398615837097
0.6474139666137717,21.966819286346436
0.647417913165174,21.969726085662842
0.6474123862417669,21.972548007965088
0.6474163327777611,21.975468158721924
0.6474108066213071,21.978309869766235
0.6474147531419437,21.981215476989746
0.6474092277519605,21.984026670455933
0.6474131742572903,21.9868745803833
0.6474076496332962,21.989728212356567
0.6474115961233698,21.992603063583374
0.6474060722648836,21.995469093322754
0.6474100187397515,21.998372077941895
0.647404495646292,22.001224279403687
0.6474084421060045,22.00408935546875
0.6474029197770913,22.006911039352417
0.6474068662216995,22.009817123413086
0.6474013446568518,22.01264977455139
0.6474052910864061,22.015548706054688
0.6473997702851445,22.01837468147278
0.6474037166996955,22.021293878555298
0.6473981966615404,22.024113416671753
0.6474021430611383,22.02698802947998
0.6473966237856105,22.02984094619751
0.6474005701703063,22.03271985054016
0.6473950516569267,22.03556227684021
0.6473989980267706,22.038455486297607
0.6473934802750614,22.041335105895996
0.647397426630104,22.04420804977417
0.6473919096395866,22.04702925682068
0.6473958559798786,22.049927711486816
0.6473903397500755,22.052749395370483
0.6473942860756671,22.055668354034424
0.6473887706061011,22.058507919311523
0.6473927169170428,22.06141686439514
0.6473872022072371,22.064242362976074
0.6473911485035793,22.06708526611328
0.647385634553057,22.06995391845703
0.6473895808348502,22.07283353805542
0.6473840676431355,22.075698614120483
0.6473880139104301,22.0785973072052
0.6473825014770468,22.081448793411255
0.6473864477298935,22.084306716918945
0.6473809360543664,22.08712935447693
0.6473848822928151,22.090027332305908
0.6473793713746689,22.09285569190979
0.6473833175987702,22.095770597457886
0.6473778074375306,22.098605632781982
0.6473817536473347,22.101520538330078
0.647376244242527,22.104336261749268
0.6473801904380846,22.107219219207764
0.6473746817892349,22.110076427459717
0.6473786279705961,22.11295247077942
0.6473731200772308,22.115805625915527
0.6473770662444459,22.11870789527893
0.6473715591060918,22.121554613113403
0.6473755052592112,22.124427556991577
0.6473699988753953,22.127272129058838
0.6473739450144693,22.1301531791687
0.6473684393847192,22.133015632629395
0.647372385509798,22.135916233062744
0.6473668806336413,22.13875699043274
0.6473708267447754,22.14167284965515
0.6473653226217407,22.144484996795654
0.64736926871898,22.147392749786377
0.6473637653485956,22.15024209022522
0.6473677114319906,22.15311360359192
0.6473622088137855,22.15595316886902
0.6473661548833863,22.158848524093628
0.6473606530168898,22.16170859336853
0.6473645990727468,22.164574146270752
0.6473590979574886,22.167423725128174
0.6473630439996518,22.1703200340271
0.647357543635162,22.173141717910767
0.6473614896636816,22.176076889038086
0.6473559900494905,22.17891836166382
0.6473599360644167,22.18182611465454
0.6473544372000549,22.18466091156006
0.6473583832014381,22.187583208084106
0.6473528850864371,22.190414905548096
0.647356831074327,22.1933810710907
0.647351333708218,22.196195363998413
0.6473552796826649,22.199090480804443
0.6473497830649799,22.20193862915039
0.6473537290260339,22.204801321029663
0.647348233156305,22.207675218582153
0.6473521791040165,22.210575342178345
0.6473466839817761,22.21342945098877
0.647350629916195,22.216301202774048
0.6473451355409762,22.219152212142944
0.6473490814621524,22.22205638885498
0.6473435878334887,22.22487163543701
0.6473475337414722,22.22777485847473
0.647342040858897,22.230616331100464
0.6473459867537382,22.233516454696655
0.6473404946167854,22.236347198486328
0.6473444404985342,22.23926091194153
0.6473389491067383,22.242107152938843
0.6473428949754446,22.244983196258545
0.6473374043283403,22.247827529907227
0.6473413501840544,22.250731229782104
0.6473358602811765,22.253584623336792
0.6473398061239481,22.256474494934082
0.6473343169648325,22.259320974349976
0.6473382627947118,22.262203216552734
0.6473327743788939,22.2650306224823
0.6473367201959307,22.2679386138916
0.6473312325229469,22.270781993865967
0.647335178327191,22.27371573448181
0.6473296913965778,22.27655005455017
0.6473336371880793,22.279444456100464
0.6473281509993734,22.282277822494507
0.6473320967781824,22.285142183303833
0.6473266113309211,22.28800678253174
0.6473305570970873,22.290897846221924
0.647325072390808,22.293755769729614
0.6473290181443814,22.29662823677063
0.6473235341786221,22.29952335357666
0.6473274799196527,22.302399158477783
0.6473219966939516,22.30523157119751
0.6473259424224891,22.308120012283325
0.6473204599363851,22.310954570770264
0.6473244056524791,22.313880443572998
0.6473189239055112,22.31668257713318
0.6473228696092118,22.319615840911865
0.647317388600919,22.322447538375854
0.6473213342922761,22.32534098625183
0.6473158540221984,22.328163862228394
0.6473197997012614,22.331092834472656
0.6473143201689389,22.333943605422974
0.647318265835758,22.336804151535034
0.6473127870407307,22.339653253555298
0.6473167326953556,22.34254813194275
0.6473112546371644,22.345366954803467
0.647315200279645,22.348230361938477
0.6473097229578312,22.35107111930847
0.6473136685882169,22.353950262069702
0.6473081920023217,22.356762409210205
0.6473121376206626,22.359684228897095
0.647306661770228,22.362528562545776
0.6473106073765734,22.365447521209717
0.6473051322611414,22.368257522583008
0.6473090778555416,22.371148109436035
0.6473036034746545,22.373996019363403
0.6473075490571589,22.376879930496216
0.64730207541036,22.379730701446533
0.6473060209810181,22.382630109786987
0.6473005480678503,22.385464668273926
0.6473044936267119,22.38833975791931
0.647299021446719,22.39117932319641
0.6473029669938337,22.394078969955444
0.6472974955465594,22.39689326286316
0.647301441081977,22.39983105659485
0.6472959703669656,22.402663946151733
0.6472999158907355,22.405564308166504
0.6472944459075317,22.408386945724487
0.6472983914197037,22.41128373146057
0.6472929221678523,22.414123058319092
0.6472968676684758,22.416991472244263
0.6472913991475222,22.41983914375305
0.647295344636647,22.422733306884766
0.6472898768461366,22.425584316253662
0.647293822323812,22.42845368385315
0.6472883552632913,22.431310653686523
0.6472923007295671,22.43421459197998
0.6472868343985818,22.43707251548767
0.6472907798535075,22.43995690345764
0.6472853142516047,22.442795276641846
0.6472892596952297,22.445672035217285
0.6472837948219563,22.44847583770752
0.6472877402543302,22.451385736465454
0.6472822761092335,22.454221725463867
0.6472862215304058,22.457093954086304
0.6472807581130336,22.46001410484314
0.6472847035230539,22.462905883789062
0.6472792408329542,22.46574592590332
0.6472831862318715,22.468626499176025
0.6472777242685929,22.471564292907715
0.647281669656457,22.474488973617554
0.6472762084195481,22.477344036102295
0.6472801537964084,22.480231285095215
0.6472746932854183,22.483126163482666
0.6472786386513242,22.486025094985962
0.6472731788658024,22.48884606361389
0.6472771242208032,22.49183440208435
0.6472716651602993,22.49474859237671
0.6472756105044447,22.497653245925903
0.6472701521685089,22.500460863113403
0.6472740975018481,22.503345727920532
0.6472686398900308,22.506198167800903
0.6472725852126132,22.50906777381897
0.6472671283244654,22.51192021369934
0.6472710736363402,22.514834880828857
0.647265617471413,22.517674684524536
0.6472695627726294,22.520550966262817
0.6472641073304742,22.523391723632812
0.6472680526210819,22.526291608810425
0.6472625979012506,22.52911067008972
0.6472665431812986,22.532018661499023
0.6472610891833436,22.53485679626465
0.6472650344528811,22.537752389907837
0.6472595811763546,22.540573596954346
0.6472635264354313,22.543498754501343
0.6472580738798861,22.546354055404663
0.647262019128551,22.549247980117798
0.6472565672935403,22.552080154418945
0.6472605125318428,22.55495595932007
0.6472550614169204,22.557788372039795
0.6472590066449095,22.560643672943115
0.6472535562496289,22.563496351242065
0.6472575014673542,22.566401481628418
0.6472520517912698,22.56924819946289
0.64725599699878,22.572136402130127
0.6472505480414463,22.575016498565674
0.6472544932387909,22.57789897918701
0.6472490449997631,22.580702543258667
0.647252990186991,22.583622932434082
0.6472475426658241,22.586472749710083
0.6472514878429847,22.589371919631958
0.6472460410392341,22.592193365097046
0.6472499862063764,22.59508228302002
0.647244540119598,22.597919940948486
0.6472484852767715,22.600783824920654
0.6472430399065217,22.603625535964966
0.647246985053775,22.606513023376465
0.6472415403996102,22.609365224838257
0.6472454855369928,22.612250328063965
0.6472400415984702,22.6150906085968
0.6472439867260307,22.61798858642578
0.6472385435027075,22.62079167366028
0.6472424886204954,22.62370204925537
0.6472370461119288,22.626555681228638
0.6472409912199929,22.629459142684937
0.6472355494257411,22.63226842880249
0.6472394945241305,22.635170221328735
0.647234053443752,22.63799786567688
0.6472379985325157,22.640875101089478
0.6472325581655685,22.643731117248535
0.6472365032447558,22.646637439727783
0.647231063590799,22.649473428726196
0.6472350086604586,22.6523220539093
0.6472295697190515,22.65518569946289
0.6472335147792325,22.65807843208313
0.6472280765499349,22.66089105606079
0.6472320216006862,22.663813829421997
0.6472265840830576,22.666663646697998
0.6472305291244281,22.669559240341187
0.6472250923180292,22.672382593154907
0.6472290373500678,22.67529034614563
0.647223601254459,22.678136110305786
0.6472275462772148,22.680996417999268
0.6472221108919567,22.683836698532104
0.6472260559054784,22.686735153198242
0.6472206212301327,22.6895751953125
0.6472245662344693,22.69246745109558
0.6472191322685974,22.69534206390381
0.6472230772637977,22.698232412338257
0.6472176440069615,22.70103669166565
0.6472215889930745,22.70394539833069
0.6472161564448361,22.70679259300232
0.6472201014219107,22.709694385528564
0.6472146695818326,22.712526321411133
0.6472186145499174,22.715447187423706
0.647213183417563,22.718279123306274
0.6472171283767066,22.7211492061615
0.6472116979516388,22.723992824554443
0.6472156429018905,22.72689914703369
0.6472102131836728,22.729740381240845
0.6472141581250812,22.732632160186768
0.6472087291132775,22.735490798950195
0.6472126740458911,22.73836898803711
0.6472072457400659,22.741175413131714
0.6472111906639338,22.74406599998474
0.6472057630636514,22.746928215026855
0.6472097079788222,22.749830722808838
0.6472042810836472,22.752660274505615
0.6472082259901698,22.755589962005615
0.6472027997996679,22.758423566818237
0.6472067446975907,22.76132607460022
0.6472013192113272,22.764127731323242
0.647205264100699,22.767025232315063
0.6471998393182397,22.76987314224243
0.6472037841991092,22.772772312164307
0.6471983601200203,22.775612831115723
0.6472023049924363,22.77850914001465
0.6471968816162844,22.78134799003601
0.6472008264802953,22.78421449661255
0.6471954038066472,22.787054300308228
0.6471993486623017,22.78995394706726
0.6471939266907245,22.792794704437256
0.6471978715380714,22.795725345611572
0.6471924502681327,22.79855751991272
0.6471963951072203,22.801443338394165
0.6471909745384878,22.804255962371826
0.6471949193693648,22.807210206985474
0.6471894995014067,22.81004762649536
0.6471934443241216,22.812929153442383
0.6471880251565064,22.815784454345703
0.647191969971108,22.818687677383423
0.6471865515034044,22.821553707122803
0.647190496309941,22.824413776397705
0.6471850785417183,22.827265977859497
0.6471890233402383,22.830153703689575
0.6471836062710656,22.833014726638794
0.6471875510616181,22.835933446884155
0.6471821346910651,22.838770866394043
0.6471860794736982,22.841648817062378
0.6471806638013354,22.844453811645508
0.6471846085760974,22.847366333007812
0.6471791936014949,22.850186824798584
0.6471831383684344,22.853089094161987
0.6471777240911633,22.85592770576477
0.6471816688503288,22.858815670013428
0.6471762552699596,22.861634731292725
0.6471802000213998,22.86448359489441
0.647174787137504,22.867334365844727
0.6471787318812668,22.870232820510864
0.6471733196934164,22.873062133789062
0.6471772644295504,22.875966787338257
0.6471718529373173,22.878798484802246
0.647175797665871,22.88170051574707
0.6471703868688272,22.88450598716736
0.647174331589849,22.887390851974487
0.6471689214875675,22.89022660255432
0.6471728662011056,22.89311456680298
0.6471674567931592,22.895955801010132
0.647171401499262,22.898871183395386
0.647165992785224,22.90170192718506
0.6471699374839399,22.90455985069275
0.6471645294633841,22.907429218292236
0.6471684741547613,22.910320520401
0.6471630668272614,22.913151502609253
0.6471670115113481,22.916066884994507
0.6471616048764786,22.918894052505493
0.6471655495533231,22.92178988456726
0.6471601436106584,22.924604654312134
0.6471640882803092,22.92751455307007
0.647158683029424,22.93034553527832
0.6471626276919292,22.933245182037354
0.6471572231323991,22.936071395874023
0.6471611677878069,22.938976764678955
0.6471557639192071,22.941816568374634
0.6471597085675658,22.94468116760254
0.6471543053894724,22.94754409790039
0.6471582500308299,22.9504337310791
0.647152847542819,22.953280448913574
0.6471567921772238,22.956162691116333
0.6471513903788716,22.959012508392334
0.6471553350063718,22.96190047264099
0.6471499338972554,22.964725017547607
0.6471538785178993,22.96762728691101
0.6471484780975956,22.97048306465149
0.6471524227114313,22.973387479782104
0.6471470229795176,22.976215600967407
0.6471509675865929,22.97910976409912
0.6471455685426473,22.981950044631958
0.6471495131430106,22.984812259674072
0.647144114786611,22.98767590522766
0.6471480593803103,22.990549564361572
0.6471426617110351,22.993409156799316
0.6471466062981184,22.99628448486328
0.6471412093155463,22.99914264678955
0.6471451538960618,23.002102851867676
0.6471397575997716,23.004931211471558
0.6471437021737673,23.007850885391235
0.6471383065633385,23.010679483413696
0.6471422511308623,23.013582229614258
0.6471368562058747,23.016414642333984
0.6471408007669747,23.01929807662964
0.6471354065270077,23.022149085998535
0.647139351081732,23.02501082420349
0.6471339575263664,23.027872323989868
0.647137902074763,23.03076672554016
0.6471325092035788,23.033628940582275
0.6471364537456955,23.036524534225464
0.6471310615582742,23.039406299591064
0.647135006094159,23.042291402816772
0.6471296145900813,23.04510498046875
0.6471335591197822,23.048075199127197
0.6471281682986298,23.05094838142395
0.6471321128221946,23.053868293762207
0.6471267226835493,23.05669641494751
0.6471306672010262,23.059616565704346
0.6471252777444702,23.062453269958496
0.6471292222559066,23.065383195877075
0.6471238334810223,23.06820273399353
0.6471277779864665,23.071077585220337
0.6471223898928365,23.073955297470093
0.647126334392336,23.07681965827942
0.6471209469795436,23.079674005508423
0.6471248914731466,23.082534551620483
0.647119504740775,23.085368871688843
0.6471234492285289,23.088244676589966
0.6471180631761617,23.0910701751709
0.6471220076581149,23.093968629837036
0.6471166222853362,23.096787452697754
0.6471205667615361,23.099703788757324
0.6471151820679301,23.102529287338257
0.6471191265384245,23.10542058944702
0.6471137425235759,23.108245134353638
0.6471176869884127,23.111141681671143
0.6471123036519063,23.114031553268433
0.6471162481111331,23.116904497146606
0.6471108654525544,23.119753122329712
0.647114809906219,23.12264394760132
0.6471094279251531,23.12547779083252
0.6471133723733032,23.128366470336914
0.6471079910693364,23.131216049194336
0.6471119355120196,23.13411283493042
0.6471065548847377,23.136934518814087
0.6471104993220019,23.13984227180481
0.6471051193709914,23.142679691314697
0.6471090638028841,23.14556884765625
0.6471036845277317,23.14838218688965
0.647107628954301,23.151283025741577
0.6471022503545937,23.15421724319458
0.6471061947758867,23.157124042510986
0.6471008168512122,23.159998416900635
0.6471047612672766,23.162949323654175
0.6470993840172226,23.16585683822632
0.6471033284281059,23.168762683868408
0.64709795185226,23.17165517807007
0.6471018962580102,23.174561500549316
0.6470965203559608,23.177415132522583
0.6471004647566253,23.18029260635376
0.6470950895279611,23.183135271072388
0.6470990339235873,23.18605947494507
0.6470936593678971,23.18892812728882
0.6470976037585326,23.19184374809265
0.6470922298754059,23.194685459136963
0.6470961742610983,23.197572231292725
0.6470908010501243,23.20038866996765
0.6470947454309209,23.203274965286255
0.6470893728916896,23.206112384796143
0.6470933172676381,23.20899987220764
0.6470879453997392,23.21184992790222
0.6470918897708873,23.214733839035034
0.6470865185739115,23.21755361557007
0.6470904629403065,23.220423221588135
0.6470850924138445,23.223264932632446
0.6470890367755336,23.226182460784912
0.6470836669191765,23.229004859924316
0.6470876112762073,23.231889963150024
0.6470822420895463,23.234715223312378
0.6470861864419662,23.237597227096558
0.6470808179245932,23.240424871444702
0.6470847622724496,23.243315935134888
0.647079394423956,23.246158123016357
0.6470833387672964,23.249099254608154
0.6470779715872749,23.251949548721313
0.6470819159261464,23.254825592041016
0.6470765494141894,23.257660627365112
0.6470804937486394,23.260618925094604
0.6470751279043397,23.263468742370605
0.6470790722344157,23.266381978988647
0.6470737070573666,23.26922917366028
0.6470776513831158,23.272135257720947
0.6470722868729104,23.2749605178833
0.6470762311943804,23.27782392501831
0.6470708673506124,23.280649185180664
0.6470748116678503,23.283560514450073
0.6470694484901139,23.286404371261597
0.6470733928031668,23.289296627044678
0.6470680302910565,23.29212212562561
0.6470719745999719,23.295001745224
0.6470666127530821,23.297832012176514
0.6470705570579071,23.30069327354431
0.6470651958758329,23.303539514541626
0.6470691401766147,23.306431770324707
0.647063779658951,23.30928063392639
0.647067723955737,23.31216073036194
0.6470623641020797,23.3149995803833
0.6470663083949169,23.31788921356201
0.6470609492048617,23.320695161819458
0.6470648934937971,23.323586225509644
0.6470595349669402,23.32640027999878
0.6470634792520213,23.329299926757812
0.6470581213879589,23.332128524780273
0.6470620656692329,23.33502697944641
0.647056708467562,23.337860107421875
0.6470606527450757,23.340747356414795
0.647055296205393,23.343601942062378
0.6470592404791937,23.346491813659668
0.6470538846010966,23.34934139251709
0.6470578288712315,23.352229118347168
0.6470524736543177,23.35505747795105
0.6470564179208337,23.357985973358154
0.6470510633647011,23.36081552505493
0.6470550076276453,23.36372184753418
0.647049653731892,23.36656403541565
0.6470535979913116,23.369460105895996
0.6470482447555362,23.372280597686768
0.6470521890114779,23.375169038772583
0.6470468364352792,23.378024578094482
0.6470507806877902,23.38094401359558
0.6470454287707673,23.383808851242065
0.6470493730198946,23.38671088218689
0.6470440217616468,23.38955855369568
0.6470479660074374,23.392446517944336
0.6470426154075644,23.39529037475586
0.6470465596500651,23.398173332214355
0.6470412097081669,23.400997400283813
0.647045153947425,23.403879165649414
0.6470398046631016,23.406738758087158
0.6470437488991639,23.409632444381714
0.6470384002720161,23.41244864463806
0.6470423445049296,23.415349006652832
0.6470369965345583,23.41836428642273
0.6470409407643696,23.421300888061523
0.6470355934503756,23.424116611480713
0.6470395376771318,23.42705774307251
0.6470341910191171,23.42989230155945
0.647038135242865,23.432759761810303
0.647032789240431,23.435606002807617
0.6470367334612175,23.438490390777588
0.6470313881139662,23.441346883773804
0.6470353323318381,23.44421887397766
0.6470299876393717,23.44705057144165
0.647033931854376,23.449944019317627
0.6470285878162972,23.452762603759766
0.6470325320284804,23.455685138702393
0.6470271886443922,23.458625316619873
0.6470311328538014,23.461530923843384
0.647025790123307,23.464356660842896
0.6470297343299888,23.467238664627075
0.6470243922526913,23.47006869316101
0.6470283364566927,23.472938537597656
0.6470229950321963,23.475800275802612
0.6470269392335636,23.478713989257812
0.6470215984614722,23.48155927658081
0.6470255426602523,23.484450578689575
0.6470202025401703,23.487288236618042
0.6470241467364098,23.490151166915894
0.6470188072679419,23.492985010147095
0.6470227514616879,23.495903730392456
0.6470174126444388,23.49877405166626
0.6470213568357377,23.501704931259155
0.6470160186693128,23.504558086395264
0.6470199628582111,23.50746202468872
0.647014625342216,23.510290384292603
0.6470185695287605,23.51316785812378
0.6470132326628006,23.51601219177246
0.6470171768470382,23.518895149230957
0.6470118406307198,23.52174401283264
0.6470157848126967,23.524616241455078
0.6470104492456262,23.52747082710266
0.6470143934253895,23.530354499816895
0.6470090585071734,23.533201694488525
0.647013002684769,23.53607964515686
0.6470076684150144,23.53897452354431
0.6470116125904894,23.541900634765625
0.6470062789688036,23.544727087020874
0.6470102231422042,23.547622680664062
0.6470048901681946,23.550450086593628
0.6470088343395676,23.553365468978882
0.647003502012842,23.556187868118286
0.6470074461822339,23.55917263031006
0.6470021145024002,23.562057971954346
0.6470060586698575,23.564935207366943
0.6470007276365243,23.567771911621094
0.6470046718020933,23.57063627243042
0.6469993414148693,23.57348608970642
0.6470032855785964,23.576337575912476
0.6469979558370905,23.579203128814697
0.6470018999990225,23.582095623016357
0.6469965709028438,23.584923267364502
0.647000515063027,23.58784532546997
0.6469951866117851,23.59068274497986
0.6469991307702658,23.59358263015747
0.6469938029635706,23.596402168273926
0.6469977471203953,23.59932041168213
0.6469924199578567,23.602208852767944
0.6469963641130717,23.60509204864502
0.6469910375943003,23.607935190200806
0.6469949817479521,23.610848665237427
0.6469896558725584,23.613698482513428
0.6469936000246933,23.616572380065918
0.6469882747922882,23.61943483352661
0.6469922189429523,23.622321367263794
0.6469868943531472,23.625133991241455
0.6469908385023871,23.62802481651306
0.6469855145547934,23.630868434906006
0.6469894587026553,23.63376808166504
0.6469841353968848,23.636581420898438
0.6469880795434152,23.639513731002808
0.6469827568790798,23.642353534698486
0.6469867010243247,23.64525294303894
0.6469813790010369,23.648061752319336
0.6469853231450428,23.65096139907837
0.6469800017624152,23.65381932258606
0.6469839459052282,23.656699657440186
0.6469786251628737,23.65958046913147
0.6469825693045399,23.662477493286133
0.6469772492020718,23.665318727493286
0.6469811933426375,23.668181896209717
0.6469758738796693,23.671027660369873
0.6469798180191808,23.673922777175903
0.646974499195326,23.67674732208252
0.6469784433338295,23.679680347442627
0.6469731251487023,23.68250846862793
0.6469770692862437,23.68540644645691
0.6469717517394585,23.68821358680725
0.6469756958760842,23.691102027893066
0.6469703789672555,23.69394540786743
0.6469743231030113,23.696815967559814
0.6469690068317543,23.699679613113403
0.6469729509666864,23.702564477920532
0.6469676353326159,23.705392599105835
0.6469715794667706,23.708252429962158
0.646966264469502,23.711090326309204
0.6469702086029255,23.713995933532715
0.6469648942420746,23.71681237220764
0.6469688383748126,23.719738245010376
0.6469635246499954,23.722575902938843
0.6469674687820941,23.725477933883667
0.6469621556929269,23.728283405303955
0.6469660998244324,23.731192588806152
0.6469607873705319,23.734069347381592
0.6469647315014899,23.73695707321167
0.6469594196824727,23.739819765090942
0.6469633638129296,23.74270486831665
0.6469580526284129,23.74553894996643
0.6469619967584145,23.748414278030396
0.6469566862080155,23.751264095306396
0.6469606303376078,23.75415301322937
0.6469553204209445,23.756978273391724
0.6469592645501733,23.759926080703735
0.6469539552668635,23.762808799743652
0.6469578993957747,23.765702486038208
0.6469525907454368,23.76852059364319
0.6469565348740766,23.771441221237183
0.6469512268563287,23.774269342422485
0.6469551709847429,23.777137279510498
0.6469498635992038,23.78000259399414
0.6469538077274382,23.782885789871216
0.6469485009737272,23.78572726249695
0.6469524451018276,23.788612127304077
0.6469471389795641,23.791456699371338
0.6469510831075763,23.794354915618896
0.6469457776163797,23.797172784805298
0.6469497217443497,23.800108432769775
0.64694441688384,23.802995443344116
0.6469483610118136,23.80587673187256
0.6469430567816107,23.80866765975952
0.6469470009096338,23.811590433120728
0.6469416973093584,23.814430713653564
0.6469456414374766,23.81735610961914
0.646940338466749,23.820170879364014
0.6469442825950081,23.823050498962402
0.6469389802534496,23.825905561447144
0.6469429243818955,23.82875370979309
0.6469376226691275,23.831624031066895
0.6469415667978056,23.834510564804077
0.6469362657134492,23.837357997894287
0.6469402098424054,23.840235233306885
0.6469349093860829,23.84307336807251
0.6469388535153627,23.84596347808838
0.6469335536866958,23.848759651184082
0.6469374978163452,23.851667404174805
0.6469321986149564,23.854512453079224
0.646936142745021,23.857421875
0.6469308441705326,23.860249519348145
0.646934788301058,23.86311388015747
0.6469294903530932,23.865962505340576
0.646933434484125,23.86882758140564
0.6469281371623068,23.87169647216797
0.6469320812938907,23.87459421157837
0.6469267845978426,23.877447843551636
0.646930728730024,23.880324125289917
0.6469254326593697,23.883155584335327
0.6469293767921945,23.88605546951294
0.6469240813465581,23.888864755630493
0.6469280254800714,23.89182424545288
0.6469227306590769,23.89469313621521
0.6469266747933248,23.897595405578613
0.6469213805965967,23.90040636062622
0.6469253247316245,23.90329384803772
0.6469200311587877,23.906095504760742
0.6469239752946407,23.908977031707764
0.6469186823453204,23.911828756332397
0.6469226264820442,23.91474175453186
0.6469173341558656,23.917598247528076
0.646921278293506,23.92049551010132
0.6469159865900945,23.9233455657959
0.6469199307286967,23.926237106323242
0.6469146396476785,23.929052591323853
0.6469185837872878,23.932029247283936
0.6469132933282887,23.934860467910767
0.6469172374689509,23.937756538391113
0.6469119476315977,23.940569162368774
0.646915891773358,23.94346833229065
0.6469106025572767,23.94629740715027
0.6469145467001806,23.94916296005249
0.6469092581049988,23.952054977416992
0.6469132022490917,23.954965114593506
0.6469079142744363,23.95782160758972
0.6469118584197634,23.960713148117065
0.646906571065262,23.963619232177734
0.6469105152118686,23.9665424823761
0.6469052284771489,23.969402074813843
0.6469091726250806,23.972283124923706
0.6469038865097707,23.97512459754944
0.6469078306590726,23.97803783416748
0.6469025451628005,23.980838775634766
0.6469064893135181,23.983754634857178
0.6469012044359126,23.986594915390015
0.6469051485880911,23.989510774612427
0.6468998643287809,23.992345333099365
0.6469038084824656,23.995244026184082
0.6468985248410797,23.998101949691772
0.6469024689963158,24.000975370407104
0.6468971859724837,24.003816604614258
0.6469011301293165,24.006683826446533
0.6468958477226677,24.009546518325806
0.6468997918811422,24.01244354248047
0.6468945100913067,24.015308618545532
0.6468984542514684,24.01822543144226
0.6468931730780764,24.02105450630188
0.6468971172399701,24.023991584777832
0.6468918366826518,24.026843309402466
0.6468957808463232,24.029755353927612
0.6468905009047093,24.032569885253906
0.6468944450702032,24.035475969314575
0.6468891657439246,24.03831720352173
0.6468931099112862,24.04121685028076
0.6468878311999745,24.044034719467163
0.6468917753692489,24.0469229221344
0.6468864972725349,24.049796104431152
0.6468904414437675,24.052668809890747
0.6468851639612833,24.055537939071655
0.6468891081345188,24.058466911315918
0.6468838312658964,24.06129288673401
0.64688777544118,24.064167261123657
0.6468824991860518,24.067002534866333
0.6468864433634283,24.069907188415527
0.6468811677214267,24.072733640670776
0.6468851119009414,24.075679302215576
0.6468798368716991,24.078547477722168
0.6468837810533972,24.081464290618896
0.6468785066365472,24.08429265022278
0.6468824508204735,24.08717703819275
0.6468771770156491,24.090030670166016
0.6468811212018486,24.09290623664856
0.6468758480086836,24.09578585624695
0.6468797921972012,24.098695755004883
0.6468745196153292,24.10153579711914
0.6468784638062097,24.10441565513611
0.646873191835265,24.107280015945435
0.6468771360285539,24.110184907913208
0.6468718646681707,24.113038063049316
0.6468758088639124,24.11594843864441
0.6468705381137254,24.11878991127014
0.6468744823119651,24.121671438217163
0.646869212171609,24.124547243118286
0.6468731563723914,24.12745499610901
0.6468678868415015,24.130271434783936
0.6468718310448717,24.133152723312378
0.6468665621230835,24.136024236679077
0.6468705063290858,24.138917446136475
0.6468652380160349,24.141763925552368
0.6468691822247148,24.144729375839233
0.646863914520037,24.147583723068237
0.646867858731439,24.150465965270996
0.6468625916347706,24.153302907943726
0.6468665358489395,24.1561861038208
0.6468612693599168,24.159029483795166
0.6468652135768975,24.161916971206665
0.6468599476951574,24.164753437042236
0.6468638919149946,24.167673110961914
0.6468586266401739,24.170524835586548
0.6468625708629123,24.17341709136963
0.6468573061946482,24.176254749298096
0.6468612504203328,24.17917275428772
0.6468559863582628,24.18202495574951
0.646859930586938,24.18491554260254
0.6468546671307,24.187816619873047
0.6468586113624106,24.190749645233154
0.6468533485116424,24.193591833114624
0.6468572927464333,24.196473836898804
0.6468520305007732,24.19933247566223
0.6468559747386889,24.20223879814148
0.6468507130977754,24.20504403114319
0.6468546573388605,24.2079656124115
0.6468493963023325,24.210827350616455
0.6468533405466317,24.213730812072754
0.646848080114128,24.21653962135315
0.6468520243616859,24.21944808959961
0.6468467645328461,24.222300052642822
0.6468507087837071,24.225173234939575
0.6468454495581705,24.228009700775146
0.6468493938123795,24.23092532157898
0.6468441351897859,24.233776569366455
0.6468480794473875,24.236632347106934
0.6468428214273769,24.239486932754517
0.6468467656884155,24.24242377281189
0.6468415082706284,24.245301008224487
0.6468454525351487,24.248180150985718
0.6468401957192255,24.251033306121826
0.6468441399872716,24.25391721725464
0.6468388837728533,24.256784677505493
0.6468428280444702,24.25970697402954
0.6468375724311974,24.26256489753723
0.6468415167064295,24.26547408103943
0.6468362616939441,24.268320322036743
0.6468402059728356,24.271196603775024
0.646834951560779,24.27408242225647
0.6468388958433746,24.276951551437378
0.6468336420313885,24.279820442199707
0.6468375863177326,24.282715797424316
0.6468323331054593,24.285555362701416
0.6468362773955961,24.288435697555542
0.6468310247826777,24.291274309158325
0.6468349690766519,24.294175148010254
0.6468297170627313,24.29702138900757
0.6468336613605873,24.299933910369873
0.646828409945307,24.30278992652893
0.646832354247089,24.3056800365448
0.6468271034300924,24.308497667312622
0.6468310477358445,24.311413049697876
0.646825797516775,24.314303398132324
0.646829741826542,24.3171706199646
0.646824492205043,24.320048570632935
0.6468284365188691,24.322919607162476
0.6468231874945847,24.32574963569641
0.646827131812514,24.328630208969116
0.6468218833850881,24.331480503082275
0.6468258277071651,24.334351301193237
0.6468205798762422,24.337167024612427
0.6468245242025111,24.34005379676819
0.6468192769677358,24.34291648864746
0.6468232212982408,24.34583330154419
0.6468179746592579,24.348665952682495
0.6468219189940434,24.351573705673218
0.6468166729504982,24.354412078857422
0.6468206172896082,24.357299089431763
0.6468153718411459,24.36013436317444
0.646819316184625,24.36305832862854
0.6468140713308911,24.365899801254272
0.6468180156787833,24.36879587173462
0.6468127714194238,24.371636629104614
0.646816715771773,24.374520778656006
0.6468114721064344,24.37735652923584
0.6468154164632848,24.38024616241455
0.6468101733916133,24.383087158203125
0.6468141177530092,24.38597345352173
0.6468088752746513,24.38880968093872
0.6468128196406367,24.391725063323975
0.6468075777552392,24.394571781158447
0.6468115221258586,24.397448539733887
0.6468062808330688,24.40027379989624
0.6468102252083658,24.403193473815918
0.646804984507831,24.406075477600098
0.64680892888785,24.408965587615967
0.6468036887792178,24.41183590888977
0.6468076331640027,24.414762496948242
0.646802393646921,24.41761016845703
0.646806338036516,24.420501708984375
0.646801099110633,24.423446655273438
0.646805043505082,24.426339387893677
0.6467998051700459,24.42914342880249
0.6468037495693928,24.432035446166992
0.6467985118248525,24.4348726272583
0.6468024562291415,24.437762022018433
0.6467972190747457,24.440611600875854
0.6468011634840205,24.443654775619507
0.6467959269194186,24.446582317352295
0.6467998713337233,24.44948410987854
0.6467946353585642,24.452309131622314
0.6467985797779428,24.45520043373108
0.6467933443918764,24.458062887191772
0.6467972888163728,24.4610698223114
0.646792054019049,24.463924646377563
0.6467959984487069,24.466826915740967
0.6467907642397759,24.46966290473938
0.6467947086746394,24.472553968429565
0.6467894750537513,24.475393295288086
0.6467934194938643,24.478293895721436
0.6467881864606697,24.481117010116577
0.646792130906076,24.484017372131348
0.6467868984602259,24.486854076385498
0.6467908429109693,24.489731073379517
0.6467856110521147,24.492571115493774
0.6467895555082391,24.49548101425171
0.6467843242360316,24.49832320213318
0.6467882686975807,24.5012423992157
0.6467830380116715,24.504055976867676
0.6467869824786892,24.50694990158081
0.6467817523787304,24.509767055511475
0.6467856968512603,24.512640714645386
0.646780467336904,24.515494346618652
0.6467844118149899,24.518375635147095
0.6467791828858882,24.52124285697937
0.646783127369574,24.524129152297974
0.6467778990253797,24.526979207992554
0.6467818435147089,24.529903411865234
0.6467766157550747,24.532740354537964
0.6467805602500913,24.5356605052948
0.6467753330746703,24.53853750228882
0.6467792775754176,24.541458129882812
0.6467740509838632,24.54429268836975
0.6467779954903853,24.547203540802002
0.6467727694823507,24.550050258636475
0.6467767139946909,24.553107976913452
0.6467714885698304,24.55618667602539
0.6467754330880324,24.55912137031555
0.6467702082459996,24.562010526657104
0.6467741527701072,24.56500506401062
0.6467689285105567,24.56789517402649
0.6467728730406133,24.570841073989868
0.6467676493631993,24.573688745498657
0.6467715938992488,24.57658314704895
0.6467663708036262,24.579447984695435
0.6467703153457116,24.582345962524414
0.6467650928315356,24.585206985473633
0.6467690373797012,24.588106632232666
0.6467638154466268,24.59094738960266
0.6467677600009154,24.59381890296936
0.6467625386485981,24.59665036201477
0.6467664832090537,24.599583864212036
0.6467612624371495,24.60244345664978
0.6467652070038152,24.605368852615356
0.6467599868119801,24.608208417892456
0.6467639313848998,24.611111402511597
0.6467587117727894,24.613938808441162
0.6467626563520066,24.616817712783813
0.6467574373192778,24.619673252105713
0.6467613819048356,24.622570037841797
0.6467561634511453,24.625418663024902
0.6467601080430873,24.62828493118286
0.6467548901680921,24.631136417388916
0.6467588347664617,24.63405203819275
0.6467536174698189,24.636857986450195
0.6467575620746595,24.639759063720703
0.6467523453560264,24.642608642578125
0.6467562899673815,24.645512342453003
0.6467510738264161,24.648316621780396
0.6467550184443288,24.65121030807495
0.6467498028806886,24.654075145721436
0.6467537475052026,24.656933307647705
0.646748532518546,24.659791231155396
0.6467524771497044,24.662666082382202
0.6467472627396896,24.665502071380615
0.6467512073775358,24.668400764465332
0.6467459935438216,24.6712429523468
0.6467499381883989,24.674144983291626
0.6467447249306438,24.676952123641968
0.6467486695819955,24.679853200912476
0.6467434568998592,24.68270707130432
0.6467474015580286,24.68559980392456
0.6467421894511699,24.688427448272705
0.6467461341162,24.69131565093994
0.6467409225842787,24.694157123565674
0.646744867256213,24.69701647758484
0.6467396562988891,24.699867010116577
0.6467436009777707,24.702735662460327
0.646738390594704,24.705581188201904
0.6467423352805761,24.7084903717041
0.6467371254714268,24.711334943771362
0.6467410701643327,24.71424674987793
0.6467358609287615,24.717087984085083
0.6467398056287443,24.719966888427734
0.6467345969664118,24.722806453704834
0.6467385416735146,24.725709915161133
0.6467333335840821,24.728530645370483
0.6467372782983482,24.731438159942627
0.6467320707814765,24.734280824661255
0.646736015502949,24.73714280128479
0.6467308085582999,24.74004316329956
0.6467347532870217,24.742996215820312
0.6467295469142569,24.74586820602417
0.6467334916502713,24.748756647109985
0.6467282858490525,24.75162935256958
0.6467322305924024,24.75453782081604
0.6467270253623921,24.757420301437378
0.6467309701131206,24.760307550430298
0.6467257654539811,24.7631893157959
0.6467297102121311,24.76608633995056
0.6467245061235251,24.768905878067017
0.6467284508891398,24.771814823150635
0.6467232473707302,24.77465057373047
0.6467271921438525,24.777551889419556
0.6467219891953024,24.78038716316223
0.6467259339759753,24.783280849456787
0.6467207315969479,24.786118030548096
0.6467246763852145,24.788982152938843
0.6467194745753735,24.791818380355835
0.6467234193712768,24.794703483581543
0.646718218130286,24.79756236076355
0.6467221629338687,24.800439834594727
0.6467169622613922,24.803290367126465
0.6467209070726972,24.806193351745605
0.6467157069683993,24.809017419815063
0.6467196517874697,24.8119478225708
0.646714452251015,24.814780712127686
0.6467183970778936,24.817673921585083
0.6467131981089467,24.820499181747437
0.6467171429436764,24.823505401611328
0.6467119445419024,24.826330184936523
0.646715889384526,24.829221725463867
0.6467106915495902,24.832041025161743
0.6467146364001506,24.834948778152466
0.6467094391317182,24.83779811859131
0.6467133839902582,24.84067702293396
0.6467081872879951,24.843554496765137
0.6467121321545575,24.846428632736206
0.6467069360181297,24.84924602508545
0.646710880892757,24.85210680961609
0.6467056853218305,24.8549325466156
0.6467096302045658,24.857817888259888
0.6467044351988074,24.860650539398193
0.6467083800896932,24.8635733127594
0.646703185648769,24.866408586502075
0.6467071305478485,24.869303703308105
0.6467019366714255,24.872113943099976
0.646705881578741,24.87499499320984
0.6467006882664864,24.87785291671753
0.6467046331820807,24.880738258361816
0.6466994404336617,24.883601188659668
0.6467033853575777,24.886497259140015
0.6466981931726619,24.889333248138428
0.6467021381049417,24.892186641693115
0.6466969464831971,24.89501667022705
0.6467008914238839,24.897921800613403
0.646695700364978,24.900736331939697
0.6466996453141144,24.903661012649536
0.6466944548177158,24.906501531600952
0.6466983997753443,24.909379720687866
0.6466932098411214,24.912188291549683
0.6466971548072844,24.915082693099976
0.6466919654349061,24.917929887771606
0.6466959104096464,24.920814752578735
0.6466907215987814,24.92367196083069
0.6466946665821415,24.92656683921814
0.6466894783324589,24.929392337799072
0.6466934233244814,24.932294607162476
0.6466882356356509,24.935132026672363
0.6466921806363782,24.93811345100403
0.6466869935080695,24.94094944000244
0.646690938517544,24.94389533996582
0.6466857519494266,24.946725606918335
0.6466896969676912,24.94961714744568
0.6466845109594354,24.952452421188354
0.646688455986532,24.95537567138672
0.646683270537808,24.958232879638672
0.64668721557378,24.961119174957275
0.646682030684258,24.963979482650757
0.6466859757291471,24.966883897781372
0.6466807913984985,24.969725131988525
0.6466847364523474,24.972596883773804
0.6466795526802428,24.975446224212646
0.6466834977430937,24.978342294692993
0.6466783145292045,24.98114776611328
0.6466822596011002,24.984067916870117
0.6466770769450976,24.986892461776733
0.6466810220260801,24.98979139328003
0.6466758399276361,24.992615699768066
0.6466797850177479,24.99551558494568
0.6466746034765343,24.998368501663208
0.6466785485758175,25.0012845993042
0.6466733675915066,25.00411105155945
0.6466773127000037,25.00698971748352
0.6466721322722676,25.00981068611145
0.6466760773900212,25.012681245803833
0.6466708975185325,25.015532732009888
0.6466748426455846,25.01843237876892
0.6466696633300162,25.021281957626343
0.6466736084664092,25.024165630340576
0.6466684297064339,25.026992797851562
0.6466723748522102,25.029900550842285
0.6466671966475017,25.0327205657959
0.646671141802703,25.03565287590027
0.6466659641529345,25.038543939590454
0.6466699093176037,25.041509866714478
0.6466647322224489,25.044392347335815
0.6466686773966278,25.047321796417236
0.6466635008557607,25.05023717880249
0.6466674460394918,25.053139448165894
0.6466622700525866,25.056021213531494
0.6466662152459117,25.05896759033203
0.6466610398126429,25.061814308166504
0.6466649850156043,25.064701318740845
0.6466598101356464,25.06818413734436
0.6466637553482864,25.071127891540527
0.6466585810213141,25.073970079421997
0.6466625262436747,25.07683229446411
0.6466573524693633,25.079702615737915
0.6466612977014867,25.082637071609497
0.6466561244795114,25.085503101348877
0.6466600697214396,25.088382959365845
0.646654897051476,25.091197967529297
0.6466588423032511,25.094088315963745
0.6466536701849748,25.096911191940308
0.6466576154466389,25.09982419013977
0.646652443879726,25.102676153182983
0.6466563891513211,25.105566263198853
0.6466512181354473,25.108371019363403
0.6466551634170157,25.111271619796753
0.6466499929518582,25.11410617828369
0.6466539382434414,25.117011785507202
0.6466487683286762,25.11985731124878
0.6466527136303166,25.122775554656982
0.646647544265621,25.125620126724243
0.6466514895773605,25.128498315811157
0.6466463207624111,25.131346940994263
0.6466502660842917,25.13423776626587
0.6466450978187662,25.137041568756104
0.6466490431508296,25.139947414398193
0.6466438754344055,25.14281177520752
0.6466478207766938,25.14570951461792
0.6466426536090486,25.14853835105896
0.6466465989616038,25.151440858840942
0.6466414323424156,25.154290676116943
0.6466453777052795,25.157169818878174
0.6466402116342265,25.160016536712646
0.6466441570074408,25.162925481796265
0.6466389914842015,25.16579580307007
0.6466429368678084,25.168673276901245
0.6466377718920612,25.17151689529419
0.6466417172861024,25.174396514892578
0.6466365528575263,25.17723298072815
0.6466404982620436,25.180104970932007
0.6466353343803176,25.182974100112915
0.6466392797953529,25.185864210128784
0.6466341164601566,25.18868613243103
0.6466380618857515,25.19158148765564
0.6466328990967638,25.194417476654053
0.6466368445329603,25.197372913360596
0.6466316822898615,25.200204610824585
0.6466356277367012,25.203126668930054
0.6466304660391711,25.205985069274902
0.646634411496696,25.208869218826294
0.6466292503444144,25.211735248565674
0.6466331958126659,25.214686155319214
0.6466280352053139,25.2175452709198
0.6466319806843338,25.22043013572693
0.6466268206215914,25.223318338394165
0.6466307661114216,25.226213216781616
0.6466256065929697,25.229023218154907
0.6466295520936519,25.231915950775146
0.6466243931191717,25.23474383354187
0.6466283386307473,25.237637281417847
0.6466231801999202,25.240448713302612
0.6466271257224308,25.24337935447693
0.6466219678349381,25.2462215423584
0.6466259133684257,25.249102115631104
0.6466207560239491,25.251919746398926
0.646624701568455,25.254809141159058
0.6466195447666764,25.25767159461975
0.6466234903222423,25.26054573059082
0.6466183340628441,25.26343274116516
0.6466222796295115,25.26632261276245
0.6466171239121759,25.269115686416626
0.6466210694899864,25.27199935913086
0.6466159143143959,25.274831295013428
0.6466198599033912,25.277766942977905
0.6466147052692286,25.28059196472168
0.64661865086945,25.283538341522217
0.6466134967763985,25.286376237869263
0.6466174423878877,25.289268970489502
0.6466122888356304,25.29208278656006
0.6466162344584288,25.294976472854614
0.6466110814466489,25.297833681106567
0.646615027080798,25.300691843032837
0.6466098746091795,25.303555965423584
0.6466138202547208,25.306458950042725
0.6466086683229475,25.30929183959961
0.6466126139799224,25.312147617340088
0.6466074625876783,25.314993858337402
0.6466114082561284,25.317898988723755
0.646606257403098,25.320719003677368
0.6466102030830644,25.323612928390503
0.646605052768932,25.326462745666504
0.6466089984604563,25.329370260238647
0.646603848684907,25.33216118812561
0.6466077943880304,25.33508062362671
0.6466026451507487,25.337939262390137
0.6466065908655128,25.340816736221313
0.6466014421661841,25.343698978424072
0.6466053878926301,25.34660768508911
0.6466002397309399,25.349443674087524
0.6466041854691091,25.35229253768921
0.6465990378447429,25.355111360549927
0.6466029835946767,25.358035802841187
0.6465978365073204,25.360856771469116
0.64660178226906,25.363756895065308
0.6465966357183995,25.366623640060425
0.6466005814919864,25.36951971054077
0.6465954354777079,25.372328519821167
0.6465993812631832,25.375226259231567
0.6465942357849733,25.37807822227478
0.6465981815823781,25.38095235824585
0.6465930366399236,25.383817434310913
0.6465969824492994,25.386729955673218
0.6465918380422868,25.38956046104431
0.6465957838636748,25.39241671562195
0.6465906399917916,25.39525842666626
0.6465945858252328,25.39815878868103
0.6465894424881661,25.400971174240112
0.6465933883337018,25.403881549835205
0.6465882455311391,25.406742095947266
0.6465921913888104,25.4096462726593
0.6465870491204398,25.41246795654297
0.6465909949902877,25.415371656417847
0.6465858532557968,25.418220281600952
0.6465897991378629,25.421093702316284
0.64658465793694,25.42395567893982
0.646588603831265,25.42685103416443
0.6465834631635983,25.42968726158142
0.6465874090702234,25.432549715042114
0.6465822689355019,25.435431957244873
0.6465862148544681,25.438342332839966
0.6465810752523803,25.441174507141113
0.6465850211837288,25.444076538085938
0.6465798821139638,25.44693636894226
0.6465838280577356,25.449848651885986
0.6465786895199824,25.452662467956543
0.6465826354762186,25.455576181411743
0.646577497470167,25.45852041244507
0.6465814434389087,25.46141743659973
0.6465763059642482,25.464260816574097
0.646580251945536,25.467153310775757
0.6465751150019564,25.469988584518433
0.6465790609958318,25.472844123840332
0.6465739245830232,25.475714445114136
0.6465778705895268,25.478623390197754
0.6465727347071796,25.481457948684692
0.6465766807263523,25.484341382980347
0.6465715453741571,25.487180709838867
0.6465754914060401,25.490061283111572
0.6465703565836871,25.49286961555481
0.6465743026283213,25.49577045440674
0.6465691683355019,25.498626947402954
0.6465731143929281,25.50152587890625
0.6465679806293331,25.504376649856567
0.6465719266995922,25.507262229919434
0.6465667934649133,25.51009702682495
0.6465707395480459,25.51303744316101
0.6465656068419746,25.515914916992188
0.6465695529380219,25.518835067749023
0.6465644207602498,25.52168083190918
0.6465683668692522,25.52456760406494
0.6465632352194713,25.52742600440979
0.6465671813414703,25.530329942703247
0.6465620502193726,25.53314185142517
0.6465659963544085,25.53608226776123
0.6465608657596867,25.53892159461975
0.6465648119078005,25.54180908203125
0.646559681840147,25.544639587402344
0.6465636280013792,25.547555208206177
0.646558498460487,25.55041480064392
0.6465624446348784,25.55333185195923
0.6465573156204405,25.556171655654907
0.646561261808032,25.559069633483887
0.6465561333197413,25.561962842941284
0.6465600795205736,25.56482744216919
0.6465549515581238,25.56767439842224
0.6465588977722375,25.570575952529907
0.6465537703353221,25.57342791557312
0.6465577165627582,25.576313257217407
0.646552589651071,25.579161882400513
0.6465565358918699,25.582082748413086
0.646551409505105,25.584969520568848
0.6465553557593072,25.587871313095093
0.646550229897159,25.590693473815918
0.6465541761648053,25.59359622001648
0.6465490508269683,25.596449851989746
0.6465529971080992,25.599388360977173
0.646547872294268,25.60222840309143
0.6465518185889242,25.605100870132446
0.6465466942987935,25.607932806015015
0.6465506406070157,25.610831260681152
0.6465455168402807,25.613682746887207
0.6465494631621092,25.616576671600342
0.6465443399184653,25.619450330734253
0.6465482862539409,25.622327089309692
0.6465431635330835,25.625150442123413
0.6465471098822465,25.628043174743652
0.6465419876838713,25.630937576293945
0.6465459340467624,25.633830547332764
0.6465408123705654,25.636653900146484
0.6465447587472251,25.639580249786377
0.6465396375929022,25.642433404922485
0.6465435839833709,25.645328044891357
0.6465384633506186,25.648133039474487
0.6465424097549367,25.651036024093628
0.6465372896434516,25.653923511505127
0.6465412360616596,25.656800985336304
0.6465361164711383,25.65968918800354
0.6465400629032767,25.662609577178955
0.6465349438334163,25.66544485092163
0.6465388902795253,25.668309926986694
0.6465337717300228,25.671156883239746
0.646537718190143,25.67404818534851
0.6465326001606957,25.676873683929443
0.6465365466348676,25.6797878742218
0.646531429125173,25.682629346847534
0.6465353756134369,25.685518503189087
0.6465302586231929,25.688332080841064
0.646534205125589,25.691221714019775
0.6465290886544935,25.69406223297119
0.6465330351710622,25.69693660736084
0.6465279192188136,25.699792861938477
0.6465318657495952,25.702688932418823
0.6465267503158916,25.705506324768066
0.6465306968609263,25.7083797454834
0.6465255819454663,25.711214542388916
0.6465295285047947,25.714133977890015
0.646524414107277,25.716988801956177
0.6465283606809391,25.719902515411377
0.646523246801063,25.72274422645569
0.646527193389099,25.725647449493408
0.6465220800265634,25.728472232818604
0.6465260266290137,25.731383562088013
0.6465209137835181,25.73422408103943
0.646524860400423,25.737131357192993
0.6465197480716669,25.739974975585938
0.6465236947030664,25.742865324020386
0.6465185828907496,25.74570083618164
0.6465225295366838,25.748581886291504
0.6465174182405065,25.7514591217041
0.6465213649010159,25.754369735717773
0.6465162541206779,25.757229566574097
0.6465202007958024,25.760105848312378
0.6465150905310045,25.76297926902771
0.6465190372207843,25.765870809555054
0.6465139274712268,25.76870107650757
0.646517874175702,25.77161407470703
0.6465127649410858,25.77445101737976
0.6465167116602967,25.777409076690674
0.6465116029403227,25.780228853225708
0.6465155496743092,25.78313183784485
0.6465104414686789,25.785971879959106
0.6465143882174811,25.78885269165039
0.6465092805258955,25.791723251342773
0.6465132272895535,25.794609308242798
0.6465081201117145,25.7974591255188
0.6465120668902682,25.800340175628662
0.6465069602258775,25.80317711830139
0.6465109070193671,25.806065559387207
0.6465058008681267,25.808921098709106
0.6465097476765921,25.811818838119507
0.6465046420382042,25.814664125442505
0.6465085888616853,25.817573070526123
0.6465034837358524,25.820392370224
0.6465074305743892,25.82328772544861
0.646502325960814,25.82615375518799
0.6465062728144464,25.829172372817993
0.6465011687128316,25.832040309906006
0.6465051155815997,25.834933757781982
0.6465000119916481,25.837759733200073
0.646503958875592,25.840618133544922
0.6464988557970069,25.843467235565186
0.6465028026961661,25.846349000930786
0.6464977001286512,25.849205017089844
0.6465016470430657,25.852164030075073
0.6464965449863241,25.8550443649292
0.646500491916034,25.857982635498047
0.6464953903697698,25.860799551010132
0.6464993373148148,25.86371111869812
0.646494236278732,25.8665509223938
0.6464981832391518,25.86944270133972
0.6464930827129547,25.87225031852722
0.6464970296887892,25.87514901161194
0.6464919296721819,25.877975940704346
0.6464958766634711,25.880844354629517
0.6464907771561585,25.88373064994812
0.646494724162942,25.886651039123535
0.6464896251646287,25.88953733444214
0.6464935721869461,25.892404794692993
0.6464884736973373,25.895238637924194
0.6464924207352287,25.898101568222046
0.6464873227540294,25.90092134475708
0.6464912698075344,25.903886795043945
0.6464861723344499,25.906798601150513
0.6464901194036083,25.909712076187134
0.6464850224383445,25.91253089904785
0.6464889695231958,25.915441036224365
0.6464838730654583,25.918264389038086
0.6464878201660423,25.921151638031006
0.646482724215537,25.924078941345215
0.6464866713318936,25.927096605300903
0.6464815758883267,25.930225133895874
0.6464855230204953,25.93336009979248
0.6464804280835733,25.93631410598755
0.6464843752315935,25.93929672241211
0.6464792808010229,25.942153930664062
0.6464832279649345,25.945048809051514
0.6464781340404221,25.947888612747192
0.6464820812202646,25.950782775878906
0.6464769878015172,25.953652143478394
0.6464809349973302,25.956616163253784
0.6464758420840553,25.95954179763794
0.6464797892958783,25.962550163269043
0.6464746968877831,25.965482473373413
0.6464786441156559,25.96838140487671
0.6464735522124477,25.971238136291504
0.6464774994564096,25.974133491516113
0.6464724080577965,25.97697687149048
0.6464763553178873,25.98009490966797
0.6464712644235769,25.98292899131775
0.6464752116998358,25.98586344718933
0.6464701213095366,25.988681077957153
0.6464740686020032,25.991573333740234
0.6464689787154233,25.994414806365967
0.6464729260241371,25.9973042011261
0.6464678366409852,26.00011396408081
0.6464717839659856,26.00300884246826
0.6464666950859702,26.005855321884155
0.6464706424272968,26.008732557296753
0.646465554050127,26.01159143447876
0.6464695014078189,26.014470100402832
0.6464644135332038,26.017308950424194
0.6464683609073009,26.020182609558105
0.6464632735349495,26.023037433624268
0.6464672209254909,26.025955200195312
0.6464621340551131,26.028775215148926
0.6464660814621381,26.031713724136353
0.6464609950934435,26.03456163406372
0.6464649425169916,26.037473440170288
0.64645985664969,26.040303230285645
0.6464638040898005,26.043210983276367
0.6464587187236019,26.046045780181885
0.6464626661803142,26.048923015594482
0.646457581314929,26.051773071289062
0.6464615287882824,26.054672718048096
0.6464564444234211,26.05750608444214
0.6464603919134547,26.060402870178223
0.646455308048828,26.063286781311035
0.6464592555555811,26.06622052192688
0.6464541721908998,26.069129705429077
0.646458119714412,26.072081565856934
0.646453036849387,26.074965715408325
0.6464569843896973,26.077924728393555
0.6464519020240399,26.080751180648804
0.6464558495811876,26.08368229866028
0.6464507677146094,26.086528062820435
0.6464547152886336,26.089443922042847
0.646449633920846,26.092301607131958
0.6464535815117861,26.09529757499695
0.6464485006425009,26.098180294036865
0.646452448250396,26.10105037689209
0.6464473678793253,26.1039457321167
0.6464513155042148,26.10686469078064
0.6464462356310706,26.109729528427124
0.6464501832729932,26.112640380859375
0.6464451038974883,26.11550235748291
0.6464490515564834,26.118407726287842
0.6464439726783301,26.121254444122314
0.6464479203544368,26.124123096466064
0.6464428419733479,26.1269474029541
0.6464467896666052,26.129844427108765
0.6464417117822936,26.13266086578369
0.6464456594927406,26.13557529449463
0.6464405821049197,26.138413429260254
0.6464445298325955,26.141287565231323
0.6464394529409786,26.144097089767456
0.6464434006859221,26.14699101448059
0.6464383242902226,26.149877071380615
0.6464422720524731,26.1527578830719
0.6464371961524048,26.155604124069214
0.646441143932001,26.158491134643555
0.646436068527278,26.16131019592285
0.6464400163242592,26.16417694091797
0.6464349414145951,26.167003870010376
0.6464388892290003,26.169892072677612
0.6464338148141098,26.17270016670227
0.6464377626459776,26.175599098205566
0.6464326887255752,26.178479194641113
0.646436636574945,26.18138575553894
0.646431563148745,26.184191703796387
0.6464355110156554,26.187092065811157
0.6464304380833731,26.190003871917725
0.6464343859678633,26.192879915237427
0.6464293135292135,26.19573402404785
0.6464332614313221,26.19864797592163
0.6464281894860202,26.20151710510254
0.6464321374057863,26.204450607299805
0.6464270659535476,26.20732855796814
0.6464310138910101,26.210245370864868
0.6464259429315502,26.213067054748535
0.6464298908867478,26.215975999832153
0.6464248204197827,26.218810319900513
0.6464287683927543,26.221704483032227
0.6464236984179998,26.22454571723938
0.6464276464087845,26.227489471435547
0.6464225769259567,26.230372190475464
0.646426524934593,26.233491897583008
0.6464214559434085,26.236366748809814
0.6464254039699352,26.239286422729492
0.6464203354701106,26.24223232269287
0.6464242835145664,26.245301008224487
0.6464192155058184,26.248271942138672
0.6464231635682423,26.251282215118408
0.6464180960502875,26.254326581954956
0.6464220441307179,26.257422924041748
0.6464169771032741,26.26022982597351
0.6464209252017501,26.263113975524902
0.646415858664534,26.265963792800903
0.646419806781094,26.268837451934814
0.6464147407338234,26.271679639816284
0.6464186888685065,26.274578332901
0.6464136233108987,26.27742290496826
0.6464175714637433,26.28030753135681
0.6464125063955167,26.283132553100586
0.6464164545665615,26.286038875579834
0.6464113899874339,26.288859605789185
0.6464153381767174,26.291773080825806
0.646410274086407,26.29461932182312
0.6464142222939682,26.29752826690674
0.6464091586921935,26.300347566604614
0.6464131069180705,26.30320644378662
0.6464080438045503,26.306063890457153
0.646411992048782,26.30893325805664
0.646406929423235,26.31177854537964
0.6464108776858599,26.314696073532104
0.6464058155480048,26.317535400390625
0.6464097638290616,26.320401191711426
0.646404702178618,26.323233366012573
0.6464086504781451,26.32612156867981
0.6464035893148321,26.32895803451538
0.6464075376328681,26.331932306289673
0.6464024769564053,26.334781408309937
0.6464064252929888,26.3376784324646
0.6464013651030959,26.340501070022583
0.6464053134582652,26.343389749526978
0.6464002537546621,26.346220016479492
0.6464042021284558,26.349123239517212
0.6463991429108629,26.35194754600525
0.6464030913033193,26.3548526763916
0.6463980325714564,26.357687950134277
0.6464019809826143,26.3605535030365
0.6463969227362023,26.36343789100647
0.6464008711660998,26.366317987442017
0.6463958134048593,26.36912751197815
0.6463997618535349,26.372061014175415
0.6463947045771865,26.374951362609863
0.6463986530446787,26.37784171104431
0.6463935962529436,26.380653381347656
0.6463975447392907,26.383578300476074
0.6463924884318899,26.386414051055908
0.6463964369371303,26.389304637908936
0.6463913811137856,26.39211344718933
0.6463953296379576,26.395050525665283
0.64639027429839,26.397888898849487
0.6463942228415321,26.400740146636963
0.646389167985464,26.403586626052856
0.6463931165476142,26.406452417373657
0.6463880621747671,26.409291744232178
0.6463920107559642,26.41215229034424
0.6463869568660604,26.415000200271606
0.6463909054663423,26.417913675308228
0.6463858520591039,26.420730352401733
0.6463898006785089,26.423643112182617
0.6463847477536587,26.42647957801819
0.6463886963922252,26.429378986358643
0.6463836439494858,26.432189464569092
0.6463875926072519,26.4351007938385
0.646382540646346,26.437946557998657
0.6463864893233499,26.440799474716187
0.6463814378440007,26.44365930557251
0.6463853865402807,26.44654893875122
0.6463803355422113,26.44938564300537
0.6463842842578058,26.45225429534912
0.6463792337407397,26.455119371414185
0.6463831824756865,26.458051204681396
0.6463781324393472,26.461015701293945
0.6463820811936846,26.463900566101074
0.6463770316377959,26.466752529144287
0.6463809804115621,26.469674110412598
0.646375931335848,26.472501277923584
0.6463798801290811,26.475418090820312
0.6463748315332657,26.478259801864624
0.6463787803460036,26.48112964630127
0.6463737322298113,26.483962297439575
0.6463776810620924,26.486870288848877
0.6463726334252476,26.489716053009033
0.6463765822771097,26.492595195770264
0.6463715351193371,26.49545121192932
0.6463754839908187,26.498348474502563
0.6463704373118431,26.501200914382935
0.6463743862029818,26.504071474075317
0.6463693400025281,26.50701379776001
0.6463732889133623,26.509944438934326
0.6463682431911559,26.51276659965515
0.6463721921217234,26.515677213668823
0.6463671468774898,26.518510341644287
0.6463710958278284,26.52141547203064
0.6463660510612931,26.524234771728516
0.646370000031441,26.527133226394653
0.6463649557423297,26.529996871948242
0.646368904732325,26.53287672996521
0.6463638609203636,26.535715341567993
0.646367809930244,26.53860092163086
0.6463627665951588,26.54145336151123
0.6463667156249624,26.544327974319458
0.6463616727664794,26.547179698944092
0.646365621816244,26.55009150505066
0.6463605794340899,26.55295467376709
0.6463645285038535,26.555904150009155
0.6463594865977549,26.55876326560974
0.6463634356875555,26.561675786972046
0.6463583942572392,26.564512729644775
0.6463623433671143,26.56744408607483
0.6463573024123073,26.570308685302734
0.646361251542295,26.573176383972168
0.6463562110627247,26.576017141342163
0.6463601602128629,26.578919887542725
0.6463551202082563,26.581774711608887
0.6463590693785827,26.584654569625854
0.6463540298486677,26.587538719177246
0.64635797903922,26.590450525283813
0.6463529399837242,26.593281984329224
0.6463568891945404,26.596152782440186
0.6463518506131918,26.598986625671387
0.6463557998443096,26.601887941360474
0.6463507617368359,26.604708671569824
0.646354710988293,26.607645750045776
0.646349673354423,26.610503911972046
0.6463536226262572,26.613553047180176
0.646348585465719,26.616966485977173
0.646352534757968,26.620299339294434
0.6463474980704903,26.623523473739624
0.6463514473831917,26.62649703025818
0.6463464111685034,26.629385948181152
0.6463503605016951,26.632277250289917
0.6463453247595251,26.63509964942932
0.6463492741132446,26.637998819351196
0.6463442388433218,26.640830278396606
0.646348188217607,26.643754243850708
0.6463431534196611,26.646592140197754
0.6463471028145494,26.649481534957886
0.6463420684883098,26.65227961540222
0.6463460179038388,26.655197858810425
0.6463409840490351,26.65806794166565
0.6463449334852427,26.66099715232849
0.6463399001016047,26.663877248764038
0.6463438495585283,26.666754961013794
0.6463388166457861,26.669606685638428
0.6463427661234633,26.672495365142822
0.6463377336813474,26.67536449432373
0.6463416831798157,26.678274393081665
0.646336651208056,26.681098699569702
0.646340600727353,26.68401336669922
0.6463355692256803,26.68686079978943
0.6463395187658436,26.689764738082886
0.6463344877339887,26.692580699920654
0.6463384372950558,26.695506811141968
0.6463334067327494,26.698354959487915
0.6463373563147577,26.701271533966064
0.6463323262217311,26.70412564277649
0.6463362758247184,26.70700693130493
0.6463312462007027,26.709851264953613
0.646335195824706,26.71272325515747
0.6463301666694329,26.715622186660767
0.6463341163144899,26.718549966812134
0.6463290876276908,26.721460342407227
0.6463330372938388,26.7243492603302
0.6463280090752456,26.727184772491455
0.6463319587625221,26.730151414871216
0.6463269310118667,26.73299217224121
0.6463308807203092,26.73589277267456
0.6463258534373236,26.738718032836914
0.6463298031669695,26.741617679595947
0.6463247763513862,26.744436740875244
0.6463287261022729,26.747341632843018
0.6463236997538243,26.7501699924469
0.6463276495259889,26.753057956695557
0.6463226236444077,26.755929470062256
0.6463265734378878,26.758833408355713
0.6463215480229068,26.76166796684265
0.6463254978377395,26.764547109603882
0.6463204728890919,26.76745367050171
0.6463244227253147,26.770403146743774
0.6463193982427334,26.773261070251465
0.6463233481003836,26.77615761756897
0.6463183240836021,26.779045343399048
0.6463222739627167,26.781970977783203
0.6463172504114687,26.78478169441223
0.6463212003120853,26.78769850730896
0.6463161772261041,26.79055118560791
0.6463201271482597,26.793445825576782
0.6463151045272796,26.796265602111816
0.6463190544710116,26.799144983291626
0.6463140323147664,26.801979303359985
0.646317982280112,26.804853677749634
0.646312960588336,26.807697057724
0.6463169105753321,26.81059455871582
0.6463118893477597,26.813440561294556
0.6463158393564438,26.81633424758911
0.6463108185928096,26.81915807723999
0.6463147686232189,26.822055101394653
0.6463097483232575,26.824865579605103
0.646313698375429,26.827831506729126
0.6463086785388755,26.83069086074829
0.6463126286128463,26.83359932899475
0.6463076092394358,26.836427927017212
0.646311559335243,26.839333534240723
0.6463065404247107,26.8421790599823
0.6463104905423914,26.845035076141357
0.6463054720944726,26.84788203239441
0.6463094222340642,26.85079002380371
0.6463044042484947,26.853625535964966
0.6463083544100339,26.856486320495605
0.6463033368865493,26.85934853553772
0.6463072870700732,26.862239122390747
0.6463022700084096,26.865046501159668
0.6463062202139555,26.867931365966797
0.6463012036138487,26.870787382125854
0.6463051538414535,26.873687982559204
0.64630013770264,26.876522302627563
0.6463040879523407,26.879437923431396
0.6462990722745572,26.882262468338013
0.6463030225463906,26.88514018058777
0.6462980073293735,26.887962579727173
0.6463019576233768,26.890870094299316
0.6462969428668628,26.89371609687805
0.6463008931830729,26.89660882949829
0.6462958788867991,26.899471044540405
0.646299829225253,26.902377367019653
0.6462948153889564,26.905226945877075
0.646298765749691,26.90811324119568
0.6462937523731092,26.91096019744873
0.6462977027561613,26.913854598999023
0.6462926898390314,26.91668701171875
0.6462966402444381,26.919604301452637
0.6462916277864981,26.92245626449585
0.646295578214296,26.925347089767456
0.6462905662152836,26.928170204162598
0.6462945166655097,26.93106961250305
0.6462895051251629,26.933907747268677
0.6462934555978542,26.93679141998291
0.6462884445159112,26.939669370651245
0.6462923950111041,26.942551851272583
0.6462873843873032,26.94537615776062
0.6462913349050351,26.948219537734985
0.6462863247391146,26.951063632965088
0.646290275279422,26.953964233398438
0.6462852655711209,26.95677614212036
0.6462892161340406,26.959688425064087
0.6462842068830973,26.962545156478882
0.6462881574686661,26.965441703796387
0.6462831486748201,26.968249082565308
0.6462870992830747,26.97113299369812
0.6462820909460648,26.973976135253906
0.646286041577042,26.976837635040283
0.6462810336966079,26.979697704315186
0.6462849843503443,26.982598304748535
0.6462799769262253,26.985424995422363
0.6462839276027577,26.988288164138794
0.6462789206346935,26.991127490997314
0.6462828713340587,26.994023084640503
0.646277864821789,26.996854066848755
0.6462818155440234,26.999768018722534
0.6462768094872887,27.002604246139526
0.646280760232429,27.005463123321533
0.646275754630969,27.00825572013855
0.6462797053990522,27.011141061782837
0.6462747002526074,27.013973474502563
0.6462786510436698,27.01686406135559
0.6462736463519807,27.019721269607544
0.6462775971660589,27.022645473480225
0.6462725929288664,27.02547025680542
0.6462765437659972,27.02832579612732
0.6462715399830419,27.0311598777771
0.6462754908432616,27.034032106399536
0.6462704875142846,27.03686809539795
0.6462744383976302,27.03977632522583
0.6462694355223725,27.04262399673462
0.6462733864288802,27.045515298843384
0.6462683840070835,27.048312187194824
0.64627233493679,27.05120015144348
0.6462673329681956,27.05403971672058
0.6462712839211374,27.056922912597656
0.6462662824054871,27.059786081314087
0.6462702333817004,27.062692165374756
0.6462652323187361,27.065552711486816
0.6462691833182578,27.06843137741089
0.6462641827077213,27.071264266967773
0.6462681337305878,27.074151754379272
0.6462631335722214,27.076995849609375
0.6462670846184689,27.07989001274109
0.6462620849120152,27.082743883132935
0.6462660359816803,27.085643529891968
0.6462610367268815,27.08844494819641
0.6462649878200005,27.091310024261475
0.6462599890165995,27.09414768218994
0.646263940133209,27.09709072113037
0.6462589417809486,27.0999972820282
0.646262892921085,27.102898120880127
0.646257895019708,27.105719327926636
0.6462618461834074,27.108572959899902
0.6462568487326573,27.111420154571533
0.6462607999199564,27.114299535751343
0.6462558029195763,27.117136478424072
0.6462597541305113,27.120054244995117
0.6462547575802449,27.122910022735596
0.646258708814852,27.125794172286987
0.6462537127144429,27.128600358963013
0.6462576639727585,27.131519556045532
0.6462526683219507,27.134360313415527
0.6462566196040113,27.137297868728638
0.6462516244025484,27.140103816986084
0.64625557570839,27.143007278442383
0.6462505809560165,27.14583420753479
0.6462545322856756,27.148698329925537
0.6462495379821357,27.151566743850708
0.6462534893356485,27.154457807540894
0.6462484954806869,27.157312154769897
0.6462524468580894,27.16020154953003
0.6462474534514506,27.163055896759033
0.6462514048527792,27.16593098640442
0.6462464118942082,27.16875147819519
0.646250363319499,27.171685457229614
0.6462453708087407,27.17452621459961
0.64624932225803,27.17742681503296
0.6462443301948293,27.180240631103516
0.6462482816681534,27.183148622512817
0.6462432900522559,27.185996770858765
0.6462472415496509,27.188875436782837
0.646242250380802,27.19172167778015
0.6462462019023038,27.19460368156433
0.6462412111802491,27.197450876235962
0.646245162725894,27.200320959091187
0.6462401724503796,27.203164100646973
0.6462441240202037,27.206044912338257
0.6462391341909752,27.20885396003723
0.6462430857850145,27.21175217628479
0.6462380964018184,27.214589595794678
0.6462420480201092,27.217499256134033
0.6462370590826916,27.22032332420349
0.6462410107252696,27.223225355148315
0.6462360222333768,27.226057767868042
0.6462399739002785,27.228991985321045
0.6462349858536574,27.231833696365356
0.6462389375449186,27.234740018844604
0.6462339499433158,27.23758816719055
0.6462379016589724,27.240456104278564
0.646232914502135,27.243305921554565
0.6462368662422232,27.24619722366333
0.6462318795298982,27.249013423919678
0.6462358312944538,27.2519109249115
0.6462308450263886,27.2547550201416
0.6462347968154479,27.257850646972656
0.6462298109913898,27.260708570480347
0.6462337628049883,27.263628482818604
0.6462287774246851,27.266459941864014
0.646232729262859,27.26936650276184
0.6462277443260582,27.272196531295776
0.6462316961888436,27.275088787078857
0.646226711695293,27.277933359146118
0.6462306635827256,27.280796766281128
0.6462256795321737,27.283657789230347
0.6462296314442894,27.2865469455719
0.6462246478364841,27.289407968521118
0.6462285997733188,27.292298078536987
0.6462236166080088,27.295146703720093
0.6462275685695983,27.298025369644165
0.646222585846532,27.300843715667725
0.6462265378329121,27.303781270980835
0.6462215555518382,27.306610584259033
0.6462255075630449,27.309518337249756
0.6462205257237126,27.312345504760742
0.6462244777597816,27.315245389938354
0.6462194963619395,27.318078994750977
0.6462234484229066,27.320979356765747
0.6462184674663042,27.323859453201294
0.6462224195522052,27.326725244522095
0.6462174390365918,27.329581260681152
0.6462213911474625,27.33245277404785
0.6462164110725875,27.335301876068115
0.6462203632084635,27.338191270828247
0.6462153835740769,27.341009616851807
0.646219335734994,27.34390091896057
0.6462143565408456,27.346731662750244
0.6462183087268395,27.349632501602173
0.646213329972679,27.352452754974365
0.6462172821837856,27.355366945266724
0.6462123038693632,27.35820460319519
0.6462162561056183,27.36108636856079
0.6462112782306845,27.363922357559204
0.6462152304921234,27.366790294647217
0.6462102530564287,27.36962389945984
0.646214205343087,27.372498989105225
0.6462092283463822,27.375362396240234
0.6462131806582959,27.378251552581787
0.6462082041003313,27.381081581115723
0.6462121564375359,27.384005546569824
0.6462071803180629,27.386828184127808
0.646211132680594,27.389707565307617
0.6462061569993635,27.392526865005493
0.6462101093872568,27.39544129371643
0.6462051341440201,27.398275136947632
0.646209086557311,27.401166915893555
0.6462041117518196,27.403985738754272
0.6462080641905439,27.406855821609497
0.6462030898225494,27.40970230102539
0.6462070422867423,27.412578344345093
0.6462020683559965,27.41542339324951
0.6462060208456937,27.418309926986694
0.6462010473519485,27.42114233970642
0.6462049998671857,27.42404270172119
0.6462000268101931,27.426868438720703
0.6462039793510057,27.42976474761963
0.6461990067305179,27.432575941085815
0.6462029592969414,27.43549609184265
0.6461979871127107,27.438313245773315
0.6462019397047805,27.441227912902832
0.6461969679565599,27.44403386116028
0.6462009205743113,27.44689679145813
0.6461959492618531,27.449722290039062
0.646199901905322,27.452583074569702
0.6461949310283792,27.455424308776855
0.6461988836976004,27.458303213119507
0.6461939132559262,27.461304187774658
0.6461978659509355,27.464176177978516
0.6461928959442828,27.46699810028076
0.6461968486651156,27.469882488250732
0.6461918790932377,27.472676038742065
0.6461958318399295,27.475578546524048
0.6461908627025801,27.478421449661255
0.6461948154751659,27.481317281723022
0.6461898467720983,27.48414373397827
0.646193799570614,27.487032651901245
0.6461888313015823,27.48988151550293
0.6461927841260627,27.49274468421936
0.6461878162908208,27.49561071395874
0.6461917691413016,27.498482704162598
0.6461868017396035,27.501341581344604
0.6461907546161199,27.504226207733154
0.6461857876477201,27.507060050964355
0.646189740550307,27.50997018814087
0.6461847740149599,27.51275873184204
0.6461887269436529,27.515707969665527
0.6461837608411131,27.518546104431152
0.6461877137959475,27.521454095840454
0.6461827481259695,27.524276733398438
0.6461867011069805,27.52717113494873
0.6461817358693194,27.529985666275024
0.6461856888765422,27.53282880783081
0.646180724070953,27.535686492919922
0.6461846771044227,27.538565397262573
0.6461797127306607,27.54141616821289
0.6461836657904128,27.54430079460144
0.646178701848233,27.54713487625122
0.6461826549343025,27.550025939941406
0.6461776914234606,27.552822828292847
0.6461816445358828,27.555731296539307
0.6461766814561347,27.55855679512024
0.6461806345949446,27.56146502494812
0.6461756719460459,27.56430172920227
0.6461796251112785,27.567177534103394
0.6461746628929853,27.570007801055908
0.6461786160846761,27.572862148284912
0.6461736542967444,27.57572650909424
0.6461776075149283,27.578611135482788
0.6461726461571146,27.581465244293213
0.6461765994018265,27.584357500076294
0.646171638473887,27.587158203125
0.6461755917451623,27.59005308151245
0.6461706312468538,27.592857360839844
0.6461745845447273,27.595760107040405
0.6461696244758066,27.5985906124115
0.6461735778003135,27.6015043258667
0.6461686181605372,27.604331493377686
0.6461725715117125,27.607219696044922
0.646167612300838,27.610045671463013
0.6461715656787167,27.612907648086548
0.646166606896501,27.615755796432495
0.6461705603011181,27.61864447593689
0.6461656019473186,27.621506214141846
0.646169555378709,27.62440061569214
0.6461645974530834,27.627232789993286
0.6461685509112822,27.63009238243103
0.646163593413588,27.6329345703125
0.6461675468986301,27.635847568511963
0.6461625898286251,27.638676643371582
0.6461665433405455,27.641588926315308
0.6461615866979876,27.644416093826294
0.6461655402368213,27.64732336997986
0.6461605840214689,27.65014886856079
0.6461645375872506,27.653015613555908
0.6461595817988618,27.655845880508423
0.6461635353916264,27.65872883796692
0.64615858002996,27.661570072174072
0.6461625336497423,27.66444206237793
0.6461575787145564,27.66728377342224
0.6461615323613916,27.67016863822937
0.6461565778524453,27.67297101020813
0.6461605315263678,27.675844430923462
0.6461555774434198,27.678678512573242
0.6461595311444648,27.681588888168335
0.6461545774872743,27.684409379959106
0.6461585312154765,27.687312841415405
0.6461535779838025,27.69014620780945
0.6461575317391967,27.69299840927124
0.6461525789327986,27.695831775665283
0.6461565327154196,27.698726892471313
0.6461515803340572,27.701581954956055
0.6461555341439397,27.70444107055664
0.6461505821873723,27.707290410995483
0.6461545360245511,27.7101948261261
0.6461495844925387,27.712997913360596
0.6461535383570487,27.71589493751526
0.6461485872493511,27.718722343444824
0.6461525411412267,27.721632480621338
0.6461475904576041,27.724449634552002
0.6461515443768804,27.727348804473877
0.6461465941170931,27.730183362960815
0.6461505480638043,27.733025550842285
0.6461455982276129,27.735892057418823
0.646149552201794,27.738767862319946
0.6461446027889588,27.74162793159485
0.6461485567906445,27.744502782821655
0.6461436078009262,27.74734926223755
0.6461475618301511,27.750259160995483
0.6461426132633106,27.75305962562561
0.6461465673201094,27.755943298339844
0.6461416191759077,27.758776903152466
0.6461455732603149,27.761666536331177
0.6461406255385134,27.764487266540527
0.6461445796505635,27.767388343811035
0.6461396323509234,27.77024555206299
0.6461435864906512,27.77310872077942
0.6461386396129338,27.775940418243408
0.6461425937803738,27.778812885284424
0.646137647324341,27.78164839744568
0.6461416015195275,27.78451704978943
0.646136655484941,27.787369966506958
0.646140609707909,27.79027509689331
0.6461356640945305,27.793095111846924
0.6461396183453143,27.795982599258423
0.6461346731529061,27.79880928993225
0.6461386274315403,27.801695108413696
0.6461336826598644,27.80451798439026
0.6461376369663833,27.807413578033447
0.6461326926152023,27.81026029586792
0.6461366469496407,27.813136339187622
0.646131703018717,27.815967321395874
0.646135657381109,27.818847179412842
0.6461307138702055,27.821677207946777
0.6461346682605856,27.824564933776855
0.646129725169465,27.827401876449585
0.6461336795878678,27.8302903175354
0.6461287369162928,27.833120584487915
0.6461326913627528,27.836057424545288
0.6461277491104868,27.838892459869385
0.6461317035850381,27.841774225234985
0.6461267617518445,27.84458565711975
0.6461307162545218,27.847479343414307
0.6461257748401634,27.85033631324768
0.6461297293710011,27.853211164474487
0.6461247883752419,27.85606813430786
0.6461287429342742,27.85895824432373
0.6461238023568779,27.861799001693726
0.646127756944139,27.864667415618896
0.6461228167848696,27.867525815963745
0.6461267714003941,27.87039804458618
0.6461218316590154,27.873262643814087
0.6461257863028373,27.876145362854004
0.6461208469791135,27.878973245620728
0.6461248016512675,27.88186025619507
0.646119862744963,27.884669065475464
0.6461238174454831,27.887589693069458
0.6461188789563621,27.89043688774109
0.6461228336852828,27.893349409103394
0.6461178956131101,27.896166563034058
0.6461218503704654,27.899043798446655
0.6461169127150057,27.901870727539062
0.64612086750083,27.904732942581177
0.6461159302618482,27.907580137252808
0.6461198850761757,27.910480260849
0.646114948253437,27.913340091705322
0.6461189030963018,27.91620922088623
0.6461139666895711,27.919023275375366
0.6461179215610076,27.92190670967102
0.6461129855700504,27.924696445465088
0.6461169404700926,27.927607774734497
0.6461120048946744,27.93045711517334
0.6461159598233566,27.933377265930176
0.6461110246632429,27.936184883117676
0.6461149796205992,27.93906283378601
0.646110044875556,27.941903114318848
0.6461139998616204,27.944767475128174
0.6461090655314135,27.947617053985596
0.6461130205462202,27.950522422790527
0.6461080866306157,27.953380823135376
0.646112041674199,27.9562668800354
0.646107108172963,27.959105253219604
0.6461110632453568,27.961973667144775
0.6461061301582557,27.964783191680908
0.6461100852594942,27.967689275741577
0.6461051525862945,27.970543384552002
0.6461091077164117,27.973445653915405
0.6461041754568803,27.976266145706177
0.6461081306159101,27.979130029678345
0.6461031987698136,27.981961965560913
0.6461071539577902,27.984825611114502
0.6461022225248955,27.987666368484497
0.6461061777418529,27.99058175086975
0.646101246721927,27.993465900421143
0.6461052019678993,27.99634599685669
0.6461002713607097,27.999183893203735
0.6461042266357309,28.002082586288452
0.6460992964410448,28.00494146347046
0.6461032517451486,28.007843494415283
0.6460983219627336,28.010700464248657
0.6461022772959539,28.01359748840332
0.6460973479255778,28.01642346382141
0.646101303287949,28.0193088054657
0.6460963743293796,28.022157192230225
0.6461003297209351,28.02502942085266
0.6460954011739403,28.028131008148193
0.6460993565947144,28.03105592727661
0.6460944284590621,28.033897876739502
0.6460983839090886,28.036768436431885
0.6460934561845474,28.03962254524231
0.64609741166386,28.042520999908447
0.6460924843501981,28.045376777648926
0.646096439858831,28.048258066177368
0.6460915129558169,28.05109453201294
0.6460954684938037,28.054030418395996
0.6460905420012064,28.056853532791138
0.646094497568581,28.059791326522827
0.646089571486169,28.062649726867676
0.6460935270829652,28.065577268600464
0.6460886014105076,28.068406105041504
0.6460925570367592,28.071293592453003
0.6460876317740251,28.074127674102783
0.646091587429766,28.077030420303345
0.6460866625765248,28.079861879348755
0.6460906182617887,28.08275604248047
0.6460856938178096,28.085613489151
0.6460896495326304,28.088510751724243
0.6460847254976829,28.09134840965271
0.6460886812420942,28.094228982925415
0.6460837576159482,28.09706139564514
0.6460877133899836,28.09992241859436
0.646082790172409,28.102790355682373
0.6460867459761025,28.105693578720093
0.646081823166869,28.10852837562561
0.6460857790002542,28.11144256591797
0.6460808565991322,28.114293336868286
0.6460848124622428,28.11716651916504
0.6460798904690024,28.11999487876892
0.6460838463618719,28.122905492782593
0.6460789247762837,28.125755310058594
0.6460828806989459,28.128632068634033
0.6460779595207804,28.131489276885986
0.6460819154732689,28.134379386901855
0.6460769947022968,28.137224674224854
0.6460809506846452,28.14008927345276
0.6460760303206371,28.14293932914734
0.6460799863328792,28.145856142044067
0.6460750663756064,28.148686170578003
0.6460790224177756,28.15160846710205
0.6460741028670091,28.154476642608643
0.6460780589391393,28.157384395599365
0.6460731397946502,28.160181283950806
0.6460770958967745,28.16309881210327
0.6460721771583346,28.16595196723938
0.6460761332904869,28.16882014274597
0.6460712149578673,28.171675205230713
0.646075171120081,28.174596786499023
0.6460702531930539,28.177435636520386
0.6460742093853625,28.180305242538452
0.6460692918636994,28.183152198791504
0.6460732480861364,28.1860568523407
0.6460683309696094,28.188963890075684
0.6460722872222086,28.191888570785522
0.6460673705105896,28.194721937179565
0.6460713267933841,28.19761371612549
0.6460664104864456,28.20044445991516
0.6460703667994692,28.2033531665802
0.6460654508969834,28.20618438720703
0.6460694072402694,28.209083318710327
0.646064491742009,28.211931228637695
0.6460684481155906,28.21483063697815
0.6460635330213284,28.21766686439514
0.6460674894252393,28.22053575515747
0.646062574734748,28.2233943939209
0.6460665311690216,28.226297616958618
0.6460616168820741,28.2291419506073
0.6460655733467435,28.23203468322754
0.6460606594631133,28.234910488128662
0.6460646159582123,28.23779034614563
0.646059702477672,28.240626335144043
0.6460636590032336,28.243539333343506
0.6460587459255571,28.24638032913208
0.6460627024816149,28.24929976463318
0.6460577898065756,28.25211191177368
0.6460617463931628,28.255002975463867
0.6460568341205343,28.25783610343933
0.6460607907376843,28.260719537734985
0.6460558788672405,28.263574600219727
0.6460598355149865,28.26647925376892
0.6460549240465013,28.269339561462402
0.6460588807248767,28.272226095199585
0.646053969658124,28.27505588531494
0.6460579263671623,28.27792191505432
0.6460530157019166,28.28074026107788
0.6460569724416505,28.283849477767944
0.6460520621776863,28.28670382499695
0.6460560189481493,28.289609909057617
0.6460511090852409,28.29242467880249
0.6460550658864664,28.29528498649597
0.6460501564243885,28.298129081726074
0.6460541132564095,28.30100131034851
0.6460492041949367,28.30384063720703
0.6460531610577867,28.306768655776978
0.6460482523966942,28.309617042541504
0.646052209290406,28.312471389770508
0.6460473010294686,28.315299034118652
0.6460512579540757,28.31818723678589
0.6460463500930689,28.321033239364624
0.6460503070486043,28.32392907142639
0.6460453995873032,28.326781272888184
0.6460493565737999,28.329692125320435
0.6460444495119804,28.332497119903564
0.6460484065294717,28.33538794517517
0.6460434998669091,28.33820152282715
0.646047456915428,28.341070652008057
0.6460425506518982,28.3439679145813
0.646046507731478,28.3469398021698
0.6460416018667567,28.349777460098267
0.6460455589774303,28.352639198303223
0.6460406535112938,28.3554949760437
0.6460446106530942,28.358386754989624
0.6460397055853186,28.361239194869995
0.6460436627582792,28.364111185073853
0.6460387580886406,28.36700677871704
0.6460427152927941,28.369887828826904
0.6460378110210693,28.372693300247192
0.6460417682564489,28.375581741333008
0.6460368643824144,28.37840747833252
0.646040821649053,28.38130760192871
0.6460359181724854,28.384114980697632
0.6460398754704161,28.387020111083984
0.6460349723910922,28.38984704017639
0.6460389297203482,28.39272165298462
0.646034027038045,28.395554304122925
0.646037984398659,28.398425579071045
0.646033082113154,28.401278018951416
0.6460370395051589,28.40414047241211
0.6460321376162291,28.406988859176636
0.6460360950396578,28.409889936447144
0.6460311935470808,28.412700414657593
0.6460351510019664,28.415576219558716
0.6460302499055197,28.418404817581177
0.6460342073918951,28.421321868896484
0.6460293066913563,28.42413878440857
0.6460332642092542,28.42703890800476
0.6460283639044014,28.429877996444702
0.6460323214538548,28.432743072509766
0.6460274215444656,28.43558406829834
0.6460313791255076,28.43846559524536
0.6460264796113602,28.441335201263428
0.6460304372240232,28.44422197341919
0.6460255381048963,28.44706916809082
0.6460294957492133,28.450002908706665
0.6460245970248848,28.452818870544434
0.6460285547008888,28.455700874328613
0.6460236563711371,28.458545923233032
0.6460276140788609,28.461517572402954
0.646022716143465,28.464348554611206
0.6460266738829413,28.467262029647827
0.6460217763416798,28.470099925994873
0.6460257341129413,28.47297501564026
0.6460208369655933,28.475811004638672
0.6460247947686729,28.478681087493896
0.6460198980150174,28.481520414352417
0.6460238558499477,28.48441767692566
0.6460189594897638,28.48729133605957
0.6460229173565778,28.49018669128418
0.6460180213896448,28.493003129959106
0.6460219792883749,28.4958815574646
0.6460170837144726,28.49871587753296
0.6460210416451516,28.501618146896362
0.6460161464640594,28.504433393478394
0.64602010442672,28.507333755493164
0.6460152096382175,28.510177850723267
0.6460191676328925,28.513056755065918
0.6460142732367598,28.51588463783264
0.6460182312634818,28.518771409988403
0.6460133372594987,28.52164101600647
0.6460172953183003,28.524521589279175
0.6460124017062472,28.527385473251343
0.6460163597971612,28.530272483825684
0.6460114665768181,28.533088445663452
0.6460154246998769,28.535996675491333
0.6460105318710244,28.539113759994507
0.6460144900262608,28.54201364517212
0.6460095975886793,28.544827222824097
0.6460135557761256,28.54775857925415
0.6460086637295963,28.55058526992798
0.6460126219492852,28.55346703529358
0.6460077302935884,28.556291103363037
0.6460116885455525,28.559179067611694
0.6460067972804693,28.562011003494263
0.6460107555647412,28.564876794815063
0.6460058646900527,28.56773853302002
0.6460098230066649,28.57062864303589
0.6460049325221523,28.573458909988403
0.6460088908711376,28.576314687728882
0.6460040007765822,28.57916808128357
0.6460079591579725,28.582072496414185
0.646003069453156,28.58490300178528
0.646007027866984,28.58782958984375
0.6460021385516881,28.590673446655273
0.6460060969979863,28.59357714653015
0.6460012080719926,28.596410036087036
0.6460051665507937,28.599298238754272
0.6460002780138838,28.602154970169067
0.6460042365252201,28.60502576828003
0.6459993483771765,28.60789203643799
0.6460033069210802,28.610785007476807
0.645998419161685,28.613615036010742
0.6460023777381888,28.61648201942444
0.6459974903672241,28.619341611862183
0.6460014489763604,28.622236251831055
0.6459965619936086,28.625043630599976
0.6460005206354098,28.62794041633606
0.6459956340406536,28.63077163696289
0.6459995927151518,28.633654832839966
0.6459947065081739,28.636471033096313
0.6459986652154017,28.639371395111084
0.645993779395985,28.64220666885376
0.6459977381359747,28.645076036453247
0.6459928527039022,28.647937059402466
0.6459968114766861,28.650821447372437
0.6459919264317404,28.65365481376648
0.6459958852373511,28.656534433364868
0.645991000579316,28.659399032592773
0.6459949594177853,28.66228175163269
0.645990075146444,28.665098428726196
0.6459940340178044,28.667989492416382
0.6459891501329404,28.670849323272705
0.6459931090372243,28.673738718032837
0.645988225538621,28.676538467407227
0.6459921844758607,28.679446697235107
0.6459873013633021,28.682292699813843
0.6459912603335296,28.68516230583191
0.6459863776067997,28.68800663948059
0.6459903366100471,28.690898895263672
0.6459854542689298,28.6937358379364
0.6459894133052299,28.696589946746826
0.6459845313495092,28.69945240020752
0.6459884904188936,28.70233941078186
0.6459836088483542,28.705161809921265
0.6459875679508552,28.708062410354614
0.6459826867652813,28.71091651916504
0.6459866459009314,28.71381163597107
0.6459817651001073,28.71661353111267
0.6459857242689384,28.719547271728516
0.6459808438526492,28.722383737564087
0.6459848030546934,28.725286960601807
0.6459799230227236,28.728116035461426
0.6459838822580132,28.731014013290405
0.645979002610148,28.733856916427612
0.6459829618787151,28.73671865463257
0.6459780826147393,28.739573001861572
0.645982041916616,28.742449283599854
0.645977163036315,28.74530005455017
0.6459811223715333,28.748183488845825
0.6459762438746924,28.751007795333862
0.6459802032432844,28.75389575958252
0.645975325129689,28.75670576095581
0.6459792845316867,28.75962543487549
0.6459744068011227,28.762465476989746
0.6459783662365584,28.765378713607788
0.645973488888811,28.768197059631348
0.6459774483577166,28.7710919380188
0.6459725713925721,28.77392816543579
0.6459765308949795,28.77679204940796
0.6459716543122239,28.77965211868286
0.645975613848165,28.78254795074463
0.6459707376475844,28.78541398048401
0.6459746972170914,28.788285493850708
0.6459698213984718,28.79113245010376
0.6459737810015768,28.794034242630005
0.6459689055647047,28.79683828353882
0.6459728652014394,28.799745082855225
0.6459679901461014,28.802592515945435
0.6459719498164977,28.80549454689026
0.6459670751424806,28.80831527709961
0.6459710348465708,28.811182498931885
0.645966160553661,28.814022302627563
0.6459701202914766,28.816888332366943
0.6459652463794614,28.819745540618896
0.6459692061510346,28.822649717330933
0.6459643326197007,28.825501680374146
0.6459682924250632,28.82843255996704
0.645963419274198,28.8312771320343
0.6459673791133816,28.83414912223816
0.6459625063427724,28.836957216262817
0.6459664662158092,28.839885711669922
0.6459615938252433,28.842741012573242
0.645965553732165,28.845651388168335
0.6459606817214301,28.848512172698975
0.6459646416622685,28.851521730422974
0.6459597700311521,28.85437273979187
0.6459637300059393,28.85726284980774
0.6459588587542291,28.860095024108887
0.6459628187629967,28.86298131942749
0.645957947890481,28.86583113670349
0.6459619079332608,28.86871600151062
0.6459570374397275,28.871583223342896
0.6459609975165512,28.87449359893799
0.6459561274017885,28.877321243286133
0.645960087512688,28.880211353302002
0.6459552177764843,28.883050441741943
0.6459591779214913,28.885952949523926
0.6459543085636349,28.888773441314697
0.645958268742781,28.89167356491089
0.6459533997630608,28.894505977630615
0.6459573599763778,28.897395372390747
0.6459524913745822,28.90022373199463
0.6459564516221019,28.90312361717224
0.6459515833980198,28.90597915649414
0.6459555436797738,28.908847332000732
0.6459506758331944,28.911707401275635
0.6459546361492143,28.91464328765869
0.6459497686799266,28.917614221572876
0.645953729030244,28.92060089111328
0.6459488619380372,28.923600673675537
0.645952822322684,28.926540851593018
0.6459479556073473,28.929378986358643
0.645951916026355,28.932260990142822
0.6459470496876781,28.93513011932373
0.6459510101410786,28.93803882598877
0.645946144178851,28.940879583358765
0.6459501046666754,28.943836450576782
0.6459452390806869,28.946688413619995
0.6459491996029669,28.949629068374634
0.6459443343930075,28.952500343322754
0.645948294949775,28.955556631088257
0.6459434301156344,28.958478927612305
0.6459473907069209,28.9613778591156
0.6459425262483892,28.964204788208008
0.6459464868742261,28.967110872268677
0.6459416227910938,28.969960689544678
0.6459455834515127,28.972820281982422
0.64594071974357,28.975690841674805
0.6459446804386024,28.978601455688477
0.6459398171056401,28.981448888778687
0.6459437778353173,28.984325408935547
0.6459389148771258,28.98716163635254
0.6459428756414796,28.99006152153015
0.6459380130578497,28.99289631843567
0.6459419738569113,28.995830059051514
0.645937111647634,28.998684883117676
0.6459410724814352,29.00162100791931
0.6459362106463012,29.004478216171265
0.6459401715148734,29.007442474365234
0.6459353100536739,29.010313510894775
0.6459392709570483,29.01321244239807
0.6459344098695748,29.01603937149048
0.645938370807783,29.018951654434204
0.6459335100938269,29.021798372268677
0.6459374710669001,29.02469754219055
0.6459326107262529,29.02759838104248
0.6459365717342226,29.030505180358887
0.6459317117666757,29.03333830833435
0.6459356728095734,29.036219358444214
0.6459308132149189,29.039072275161743
0.6459347742927757,29.042001962661743
0.6459299150708054,29.044843673706055
0.6459338761836529,29.047811269760132
0.6459290173341588,29.050937175750732
0.6459329784820282,29.053879022598267
0.6459281200048023,29.05669641494751
0.645932081187725,29.0596284866333
0.6459272230825598,29.062506914138794
0.6459311843005673,29.06540560722351
0.6459263265672548,29.0682475566864
0.6459302878203781,29.071142435073853
0.6459254304587113,29.073993921279907
0.6459293917469818,29.076887130737305
0.645924534756753,29.079866647720337
0.6459284960802021,29.082786321640015
0.6459236394612041,29.085639476776123
0.6459276008198631,29.088538646697998
0.645922744571889,29.09139919281006
0.6459267059657886,29.094290733337402
0.6459218500886316,29.097119569778442
0.6459258115178034,29.100042581558228
0.6459209560112563,29.102937698364258
0.6459249174757314,29.105886697769165
0.6459200623395878,29.108728408813477
0.6459240238393976,29.1116783618927
0.6459191690734505,29.114584922790527
0.645923130608626,29.11756420135498
0.6459182762126691,29.120403289794922
0.6459222377832418,29.12330722808838
0.6459173837570686,29.126161813735962
0.6459213453630693,29.12907361984253
0.6459164917064738,29.131938934326172
0.6459204533479338,29.134860515594482
0.6459156000607099,29.137722969055176
0.6459195617376603,29.14060616493225
0.645914708819602,29.143476486206055
0.6459186705320737,29.14636731147766
0.6459138179829752,29.149232864379883
0.6459177797309994,29.15214490890503
0.645912927550655,29.15500783920288
0.6459168893342631,29.157898664474487
0.6459120375224668,29.16071915626526
0.6459159993416898,29.16365909576416
0.6459111478982364,29.166542768478394
0.645915109753105,29.169507026672363
0.6459102586777892,29.172387838363647
0.6459142205683347,29.17530870437622
0.6459093698609514,29.178189754486084
0.6459133317872047,29.181079864501953
0.6459084814475485,29.18398642539978
0.6459124434095408,29.186925888061523
0.6459075934374069,29.18979549407959
0.645911555435169,29.192687273025513
0.6459067058303526,29.19555377960205
0.6459106678639156,29.198453664779663
0.6459058186262118,29.201315879821777
0.6459097806956067,29.204241037368774
0.6459049318248108,29.207098722457886
0.6459088939300687,29.20999550819397
0.6459040454259761,29.212815284729004
0.6459080075671277,29.215714693069458
0.6459031594295346,29.218570470809937
0.6459071216066109,29.221500873565674
0.6459022738353126,29.224371194839478
0.6459062360483444,29.227269887924194
0.6459013886431373,29.230106353759766
0.6459053508921556,29.232961416244507
0.645900503852835,29.235795497894287
0.6459044661378709,29.238687753677368
0.6458996194642331,29.241541862487793
0.6459035817853174,29.244426727294922
0.6458987354771589,29.24726700782776
0.6459026978343223,29.25016760826111
0.6458978518914393,29.252965688705444
0.6459018142847128,29.255865335464478
0.6458969687069018,29.258736848831177
0.6459009311363162,29.26164984703064
0.6458960859233739,29.264471530914307
0.64590004838896,29.267417907714844
0.6458952035406831,29.27026653289795
0.6458991660424717,29.273119926452637
0.6458943215586569,29.27596640586853
0.6458982840966787,29.278860330581665
0.6458934399771236,29.281702995300293
0.6458974025514094,29.284583806991577
0.6458925587959102,29.287449598312378
0.645896521406491,29.290374994277954
0.6458916780148456,29.29321026802063
0.645895640661752,29.29607129096985
0.6458907976337575,29.298938274383545
0.6458947603170201,29.301882028579712
0.6458899176524738,29.30471110343933
0.6458938803721237,29.30765414237976
0.6458890380708235,29.310497999191284
0.645893000826891,29.313380479812622
0.6458881588886344,29.316211700439453
0.6458921216811506,29.319105863571167
0.6458872801057355,29.321962594985962
0.6458912429347309,29.32489776611328
0.6458864017219552,29.327786207199097
0.6458903645874603,29.330694437026978
0.6458855237371222,29.333519458770752
0.6458894866391679,29.33641481399536
0.6458846461510654,29.339311122894287
0.6458886090896824,29.342240810394287
0.645883768963614,29.345061540603638
0.6458877319388328,29.34795355796814
0.6458828921745968,29.35078716278076
0.645886855186448,29.35368323326111
0.6458820157838431,29.35651445388794
0.6458859788323572,29.35944652557373
0.645881139791182,29.36230778694153
0.6458851028763898,29.36517596244812
0.6458802641964433,29.368004083633423
0.645884227318375,29.370882511138916
0.645879388999456,29.37372922897339
0.6458833521581425,29.376607418060303
0.6458785142000499,29.379472970962524
0.6458824773955218,29.382362604141235
0.6458776397980548,29.3852059841156
0.6458816030303425,29.388074159622192
0.6458767657933003,29.3909010887146
0.6458807290624345,29.393790006637573
0.6458758921856167,29.39661693572998
0.6458798554916277,29.39951992034912
0.6458750189748339,29.40236783027649
0.6458789823177522,29.405295610427856
0.6458741461607818,29.40809941291809
0.645878109540638,29.410968780517578
0.6458732737432908,29.41379475593567
0.6458772371601152,29.41667675971985
0.6458724017221913,29.419536590576172
0.6458763651760144,29.422449111938477
0.6458715300973136,29.42530870437622
0.645875493588166,29.42818260192871
0.6458706588684884,29.430996894836426
0.6458746223964006,29.433873414993286
0.6458697880355463,29.436703205108643
0.6458737516005485,29.439611196517944
0.6458689175983181,29.442447900772095
0.6458728812004408,29.445346355438232
0.6458680475566347,29.448166131973267
0.6458720111959082,29.451058387756348
0.6458671779103272,29.45388650894165
0.6458711415867817,29.456751823425293
0.6458663086592265,29.4597008228302
0.6458702723728926,29.46260166168213
0.6458654398031637,29.465442180633545
0.6458694035540719,29.468323469161987
0.6458645713419704,29.471157550811768
0.6458685351301505,29.474037408828735
0.6458637032754777,29.47686266899109
0.6458676671009606,29.479770183563232
0.6458628356035174,29.482621669769287
0.6458667994663331,29.485533714294434
0.6458619683259209,29.48835277557373
0.6458659322260999,29.491241216659546
0.6458611014425201,29.494062662124634
0.6458650653800924,29.496927499771118
0.6458602349531468,29.499786376953125
0.6458641989281427,29.502694606781006
0.6458593688576327,29.505549907684326
0.6458633328700826,29.508423805236816
0.6458585031558101,29.51126194000244
0.6458624672057441,29.514150142669678
0.6458576378475109,29.516981601715088
0.6458616019349595,29.519877910614014
0.6458567729325675,29.522716760635376
0.6458607370575606,29.525630712509155
0.6458559084108125,29.52844548225403
0.6458598725733803,29.531362771987915
0.6458550442820779,29.534210681915283
0.6458590084822506,29.537081480026245
0.6458541805461964,29.539913415908813
0.6458581447840045,29.542807579040527
0.6458533172030008,29.545663833618164
0.6458572814784741,29.54853582382202
0.6458524542523237,29.551384925842285
0.6458564185654924,29.55427360534668
0.6458515916939981,29.557113647460938
0.6458555560448924,29.56001925468445
0.6458507295278568,29.564842700958252
0.6458546939165069,29.567967891693115
0.6458498677537332,29.570923566818237
0.6458538321801691,29.573906421661377
0.6458490063714603,29.57684302330017
0.645852970835712,29.57987356185913
0.6458481453808713,29.582883834838867
0.645852109882969,29.585877418518066
0.6458472847817995,29.590086221694946
0.6458512493217734,29.59360122680664
0.6458464245740788,29.596527338027954
0.6458503891519586,29.599563360214233
0.6458455647575424,29.60248875617981
0.6458495293733584,29.60548973083496
0.6458447053320243,29.608444929122925
0.6458486699858063,29.61141276359558
0.6458438462973581,29.61443281173706
0.6458478109891361,29.617419481277466
0.6458429876533778,29.620331287384033
0.645846952383182,29.62378168106079
0.6458421293999175,29.626641750335693
0.6458460941677777,29.629549264907837
0.6458412715368108,29.63237762451172
0.645845236342757,29.635286331176758
0.6458404140638927,29.63812565803528
0.645844378907955,29.6409854888916
0.6458395569809968,29.643810272216797
0.6458435218632051,29.646698236465454
0.6458387002879581,29.649559020996094
0.6458426652083423,29.652443408966064
0.6458378439846107,29.655296802520752
0.6458418089432009,29.65820813179016
0.6458369880707896,29.660998582839966
0.6458409530676154,29.663875102996826
0.6458361325463293,29.666715383529663
0.6458400975814206,29.66963219642639
0.6458352774110647,29.67244791984558
0.6458392424844512,29.675354957580566
0.6458344226648305,29.678203344345093
0.6458383877765425,29.681062698364258
0.6458335683074621,29.683908224105835
0.6458375334575293,29.686797618865967
0.6458327143387944,29.689654111862183
0.6458366795272465,29.692535638809204
0.6458318607586628,29.695387363433838
0.6458358259855297,29.698293447494507
0.6458310075669026,29.701101779937744
0.6458349728322141,29.704002141952515
0.6458301547633492,29.70683193206787
0.645834120067135,29.709739685058594
0.6458293023478381,29.71255326271057
0.645833267690128,29.71545648574829
0.645828450320205,29.718317985534668
0.6458324157010289,29.72120690345764
0.6458275986802856,29.724012851715088
0.6458315640996733,29.726874351501465
0.6458267474279161,29.729727506637573
0.645830712885897,29.732608795166016
0.6458258965629319,29.735466480255127
0.6458298620595362,29.738372325897217
0.6458250460851694,29.741213083267212
0.6458290116204264,29.744067192077637
0.6458241959944646,29.74691343307495
0.6458281615684043,29.74982237815857
0.645823346290654,29.752646923065186
0.6458273119033059,29.755565404891968
0.6458224969735739,29.758412837982178
0.6458264626249677,29.761311054229736
0.6458216480430603,29.76412796974182
0.6458256137332258,29.767016410827637
0.6458207994989504,29.769875288009644
0.6458247652279171,29.772756814956665
0.6458199513410806,29.775607109069824
0.6458239171088781,29.77851700782776
0.6458191035692875,29.781362771987915
0.6458230693759455,29.784228324890137
0.6458182561834083,29.787063598632812
0.6458222220289562,29.790040016174316
0.6458174091832798,29.792885780334473
0.6458213750677475,29.795819520950317
0.6458165625687389,29.798661470413208
0.6458205284921559,29.801562070846558
0.645815716339623,29.804375171661377
0.6458196823020188,29.807262659072876
0.6458148704957692,29.810118436813354
0.6458188364971734,29.8129825592041
0.6458140250370151,29.815826654434204
0.6458179910774571,29.818742990493774
0.645813179963198,29.821584701538086
0.6458171460427073,29.8244469165802
0.6458123352741554,29.827276706695557
0.6458163013927618,29.830178260803223
0.6458114909697251,29.83299708366394
0.645815457127458,29.835896968841553
0.6458106470497448,29.83873176574707
0.6458146132466336,29.84161901473999
0.6458098035140526,29.84443426132202
0.6458137697501267,29.847301959991455
0.6458089603624861,29.85015320777893
0.6458129266377751,29.853036880493164
0.6458081175948837,29.85586643218994
0.645812083909417,29.85878014564514
0.6458072752110833,29.861623287200928
0.6458112415648902,29.864494800567627
0.6458064332109231,29.867334842681885
0.6458103996040334,29.870225429534912
0.645805591594242,29.873046159744263
0.6458095580266847,29.875998497009277
0.6458047503608779,29.87884521484375
0.6458087168326826,29.88174033164978
0.6458039095106697,29.88456153869629
0.6458078760218657,29.8874614238739
0.6458030690434559,29.890302896499634
0.6458070355940726,29.893210887908936
0.6458022289590752,29.896018981933594
0.6458061955491421,29.898916244506836
0.6458013892573667,29.90173363685608
0.6458053558869128,29.904592037200928
0.6458005499381693,29.9074387550354
0.645804516607224,29.910335540771484
0.6457997110013218,29.913155555725098
0.6458036777099149,29.916074514389038
0.6457988724466638,29.918909788131714
0.6458028391948241,29.92179775238037
0.6457980342740341,29.924623012542725
0.6458020010617911,29.92752695083618
0.6457971964832725,29.93038511276245
0.6458011633106554,29.933281183242798
0.6457963590742184,29.9360990524292
0.6458003259412561,29.939022302627563
0.6457955220467109,29.94184684753418
0.6457994889534332,29.944711685180664
0.6457946854005899,29.94756031036377
0.6457986523470259,29.950451135635376
0.6457938491356955,29.953296184539795
0.6457978161218744,29.956161737442017
0.6457930132518671,29.9590265750885
0.645796980277818,29.961935997009277
0.6457921777489448,29.964746236801147
0.645796144814697,29.967645168304443
0.6457913426267688,29.97049641609192
0.6457953097323513,29.973402976989746
0.6457905078851792,29.976221084594727
0.6457944750306213,29.979122400283813
0.6457896735240161,29.982012510299683
0.645793640709347,29.984875917434692
0.6457888395431196,29.987728357315063
0.6457928067683686,29.990623474121094
0.6457880059423308,29.993453979492188
0.6457919732075268,29.996344089508057
0.6457871727214898,29.99916696548462
0.6457911400266618,30.00208568572998
0.6457863398804372,30.004904747009277
0.6457903072256146,30.007792472839355
0.6457855074190141,30.01065731048584
0.6457894748042258,30.0135555267334
0.6457846753370609,30.016372680664062
0.645788642762336,30.019246816635132
0.6457838436344189,30.022092580795288
0.6457878110997863,30.024991035461426
0.6457830123109288,30.02783441543579
0.645786979816418,30.03074860572815
0.6457821813664321,30.03358221054077
0.6457861489120716,30.036463499069214
0.6457813508007696,30.03932213783264
0.6457853183865887,30.042333841323853
0.6457805206137828,30.04517364501953
0.6457844882398107,30.04805326461792
0.6457796908053133,30.050908088684082
0.6457836584715787,30.05396294593811
0.6457788613752022,30.056776523590088
0.6457828290817343,30.059693336486816
0.6457780323232916,30.06253695487976
0.6457820000701192,30.0654296875
0.6457772036494229,30.068267345428467
0.6457811714365751,30.071173191070557
0.645776375353438,30.07400131225586
0.6457803431809437,30.07685661315918
0.6457755474351786,30.079696655273438
0.6457795153030668,30.082589626312256
0.6457747198944871,30.085423707962036
0.6457786878027867,30.088315963745117
0.6457738927312053,30.091169357299805
0.645777860679945,30.094065189361572
0.6457730659451755,30.096912145614624
0.6457770339343842,30.099825143814087
0.64577223953624,30.10269045829773
0.6457762075659467,30.105588674545288
0.645771413504241,30.10841417312622
0.6457753815744747,30.111318111419678
0.6457705878490212,30.114153623580933
0.6457745559598106,30.117011070251465
0.6457697625704232,30.11985182762146
0.645773730721797,30.122767686843872
0.6457689376682892,30.125600814819336
0.6457729058602767,30.12847661972046
0.6457681131424626,30.131343603134155
0.6457720813750922,30.13423490524292
0.645767288992786,30.13705062866211
0.6457712572660866,30.139936685562134
0.6457664652191024,30.14280080795288
0.6457704335331027,30.14568519592285
0.6457656418212548,30.148507833480835
0.6457696101759839,30.15142273902893
0.6457648187990863,30.154261827468872
0.6457687871945728,30.1571204662323
0.6457639961524403,30.159970998764038
0.6457679645887128,30.162871599197388
0.6457631738811599,30.1657133102417
0.6457671423582473,30.168583869934082
0.6457623519850889,30.1714448928833
0.6457663205030197,30.174334049224854
0.6457615304640705,30.177138090133667
0.6457654990228736,30.180046796798706
0.6457607093179486,30.182899713516235
0.6457646779176528,30.185790300369263
0.6457598885465667,30.18860912322998
0.6457638571872005,30.19154381752014
0.6457590681497687,30.19438624382019
0.6457630368313608,30.19726824760437
0.6457582481273986,30.200071811676025
0.6457622168499777,30.20307683944702
0.6457574284793002,30.205931901931763
0.645761397242895,30.208827257156372
0.645756609205318,30.21168565750122
0.645760578009957,30.214592695236206
0.6457557903052957,30.217421770095825
0.6457597591510078,30.22028923034668
0.645754971779078,30.223137617111206
0.6457589406658916,30.226038932800293
0.6457541536265091,30.22891902923584
0.6457581225544529,30.231834650039673
0.6457533358474336,30.234705924987793
0.6457573048165359,30.237576484680176
0.6457525184416959,30.240402698516846
0.6457564874519854,30.24329376220703
0.6457517014091406,30.246129751205444
0.6457556704606461,30.249032735824585
0.6457508847496128,30.251869201660156
0.6457548538423628,30.254765510559082
0.6457500684629575,30.257598638534546
0.6457540375969802,30.26048254966736
0.645749252549019,30.26335096359253
0.6457532217243431,30.26625347137451
0.6457484370076428,30.269076108932495
0.645752406224297,30.272052764892578
0.6457476218386741,30.27492356300354
0.6457515910966866,30.27781057357788
0.6457468070419579,30.280638456344604
0.6457507763413572,30.2835476398468
0.6457459926173396,30.286380767822266
0.6457499619581543,30.289284229278564
0.6457451785646647,30.29208540916443
0.6457491479469233,30.295023679733276
0.6457443648837786,30.297929763793945
0.6457483343075094,30.30080270767212
0.645743551574527,30.30367875099182
0.6457475210397586,30.306599140167236
0.6457427386367558,30.30943202972412
0.6457467081435165,30.312307834625244
0.6457419260703106,30.315149545669556
0.6457458956186287,30.31804871559143
0.6457411138750372,30.320885181427002
0.6457450834649413,30.323827981948853
0.6457403020507818,30.32668924331665
0.6457442716823001,30.329583883285522
0.6457394905973902,30.332401275634766
0.6457434602705514,30.335283994674683
0.645738679514709,30.338125705718994
0.645742649229541,30.341023683547974
0.6457378688025842,30.34388566017151
0.6457418385591156,30.34678602218628
0.6457370584608622,30.3496150970459
0.645741028259121,30.35247254371643
0.6457362484893893,30.35531973838806
0.6457402183294043,30.35822033882141
0.6457354388880123,30.361052751541138
0.6457394087698117,30.36408495903015
0.6457346296565778,30.366949319839478
0.6457385995801898,30.369832754135132
0.6457338207949324,30.372647047042847
0.6457377907603852,30.37556529045105
0.6457330123029231,30.37840461730957
0.6457369823102451,30.381314992904663
0.6457322041803968,30.384138584136963
0.6457361742296159,30.387032508850098
0.6457313964272003,30.389846086502075
0.6457353665183452,30.392719268798828
0.6457305890431809,30.395580053329468
0.6457345591762796,30.39845561981201
0.6457297820281858,30.40133047103882
0.6457337522032666,30.404219388961792
0.6457289753820622,30.407045125961304
0.6457329455991533,30.40992259979248
0.6457281691046576,30.412748098373413
0.6457321393637869,30.415682554244995
0.6457273631958194,30.418527126312256
0.6457313334970154,30.421443939208984
0.6457265576553951,30.42426109313965
0.6457305279986858,30.42715048789978
0.6457257524832326,30.429997444152832
0.6457297228686462,30.432868003845215
0.6457249476791792,30.435736417770386
0.645728918106744,30.438621997833252
0.6457241432430832,30.441478967666626
0.6457281137128271,30.444358110427856
0.6457233391747925,30.447182178497314
0.6457273096867436,30.450060606002808
0.6457225354741549,30.452876091003418
0.6457265060283415,30.455810070037842
0.6457217321410186,30.45867896080017
0.6457257027374685,30.46169376373291
0.6457209291752318,30.464515924453735
0.6457248998139733,30.467406034469604
0.645720126576643,30.470229387283325
0.645724097257704,30.473097801208496
0.6457193243451003,30.475932359695435
0.6457232950685089,30.478841304779053
0.6457185224804523,30.481699228286743
0.6457224932462367,30.484557390213013
0.6457177209825476,30.487390756607056
0.6457216917907357,30.49026131629944
0.6457169198512349,30.493091106414795
0.6457208907018547,30.49598789215088
0.6457161190863631,30.49884819984436
0.6457200899794424,30.501758337020874
0.6457153186877806,30.50458288192749
0.6457192896233478,30.507481813430786
0.6457145186553369,30.510298490524292
0.6457184896334196,30.5131733417511
0.6457137189888806,30.516024589538574
0.6457176900095069,30.5189688205719
0.645712919688261,30.52181839942932
0.645716890751459,30.524689197540283
0.6457121207533273,30.527541637420654
0.6457160918591248,30.53041934967041
0.6457113221839288,30.533281087875366
0.6457152933323537,30.536158800125122
0.645710523979915,30.539018154144287
0.6457144951709952,30.541972875595093
0.6457097261411352,30.544777631759644
0.6457136973748986,30.54769992828369
0.6457089286674392,30.550522327423096
0.6457128999439136,30.553433656692505
0.6457081315586766,30.55625605583191
0.6457121028778899,30.55912947654724
0.6457073348146969,30.562002897262573
0.6457113061766773,30.56486988067627
0.6457065384353502,30.567718982696533
0.6457105098401252,30.57059907913208
0.6457057424204864,30.573451280593872
0.645709713868084,30.576339721679688
0.6457049467699556,30.57918882369995
0.6457089182604034,30.582088232040405
0.645704151483608,30.584912300109863
0.6457081230169338,30.58781147003174
0.6457033565612935,30.5906503200531
0.6457073281375253,30.593562602996826
0.6457025620028626,30.596386432647705
0.6457065336220281,30.59928011894226
0.6457017678081657,30.602135181427002
0.6457057394702926,30.605022430419922
0.6457009739770532,30.607873678207397
0.6457049456821694,30.610758304595947
0.6457001805093756,30.613607168197632
0.6457041522575089,30.616490364074707
0.6456993874049839,30.61935544013977
0.6457033591961618,30.622249364852905
0.6456985946637286,30.625082969665527
0.645702566497979,30.627973318099976
0.6456978022854605,30.630809783935547
0.645701774162811,30.633707284927368
0.6456970102700307,30.63653588294983
0.645700982190509,30.639435529708862
0.64569621861729,30.642285108566284
0.6457001905809239,30.645164966583252
0.6456954273270896,30.64801836013794
0.6456993993339067,30.650948524475098
0.645694636399281,30.65380334854126
0.6456986084493088,30.656689882278442
0.6456938458337149,30.6595458984375
0.6456978179269813,30.662431001663208
0.6456930556302434,30.66529107093811
0.6456970277667758,30.668153285980225
0.6456922657887172,30.67098617553711
0.6456962379685434,30.673879861831665
0.6456914763089884,30.67669439315796
0.6456954485321359,30.679609298706055
0.6456906871909084,30.68244242668152
0.6456946594574049,30.685346126556396
0.645689898434329,30.68816089630127
0.645693870744202,30.691051483154297
0.6456891100391021,30.693897008895874
0.6456930823923792,30.69679284095764
0.6456883220050795,30.699652910232544
0.6456922944017883,30.702548265457153
0.6456875343321132,30.70539116859436
0.6456915067722812,30.70825719833374
0.6456867470200555,30.7110857963562
0.6456907195037102,30.7139732837677
0.6456859600687581,30.716782331466675
0.6456899325959271,30.71969199180603
0.645685173478074,30.722540378570557
0.6456891460487847,30.725446224212646
0.6456843872478548,30.72826051712036
0.6456883598621348,30.73115587234497
0.6456836013779534,30.733981609344482
0.64568757403583,30.736846923828125
0.6456828158682222,30.7397198677063
0.6456867885697231,30.74261164665222
0.6456820307185137,30.74545931816101
0.6456860034636662,30.748328924179077
0.6456812459286809,30.751180410385132
0.6456852187175125,30.754069089889526
0.6456804614985763,30.756911993026733
0.6456844343311146,30.759847164154053
0.6456796774280531,30.76269507408142
0.6456836503043252,30.765604496002197
0.6456788937169637,30.76842975616455
0.6456828666369975,30.7713303565979
0.645678110365162,30.7741756439209
0.6456820833289842,30.777063846588135
0.6456773273725005,30.779916763305664
0.6456813003801389,30.78281831741333
0.6456765447388326,30.785663843154907
0.6456805177903145,30.788537979125977
0.6456757624640117,30.791393041610718
0.6456797355593645,30.794289588928223
0.6456749805478911,30.79712462425232
0.6456789536871422,30.800040245056152
0.6456741989903244,30.80288815498352
0.645678172173501,30.80581784248352
0.6456734177911652,30.808645009994507
0.6456773910182947,30.81156086921692
0.6456726369502671,30.814401865005493
0.6456766102213767,30.81730890274048
0.6456718564674838,30.820139408111572
0.6456758297826009,30.82302713394165
0.6456710763426693,30.825891494750977
0.6456750497018211,30.82877230644226
0.6456702965756774,30.831688404083252
0.6456742699788914,30.834611415863037
0.6456695171663623,30.837485551834106
0.6456734906136655,30.840372800827026
0.6456687381145779,30.84321618080139
0.6456727116059977,30.846099376678467
0.6456679594201786,30.84894371032715
0.6456719329557422,30.851853609085083
0.6456671810830185,30.854692935943604
0.645671154662753,30.857614040374756
0.645666403102952,30.86044979095459
0.6456703767268848,30.863359928131104
0.6456656254798336,30.86617946624756
0.6456695991479919,30.86905527114868
0.6456648482135181,30.871917486190796
0.6456688219259288,30.87482500076294
0.6456640713038596,30.87766933441162
0.6456680450605502,30.880545377731323
0.6456632947507133,30.88340187072754
0.6456672685517107,30.886273622512817
0.6456625185539336,30.88907742500305
0.6456664923992653,30.892011165618896
0.6456617427133757,30.894859790802002
0.6456657166030686,30.897786617279053
0.6456609672288945,30.9006404876709
0.6456649411629758,30.90355658531189
0.6456601921003451,30.906378030776978
0.6456641660788416,30.90926742553711
0.6456594173275824,30.912097215652466
0.6456633913505215,30.915008783340454
0.6456586429104618,30.917913675308228
0.6456626169778709,30.9208083152771
0.6456578688488389,30.923675537109375
0.6456618429607445,30.926566123962402
0.6456570951425687,30.929415702819824
0.645661069298998,30.932279348373413
0.6456563217915068,30.935120344161987
0.6456602959924871,30.93806481361389
0.6456555487955089,30.94087290763855
0.645659523041067,30.943787097930908
0.6456547761544306,30.94663429260254
0.6456587504445935,30.94953680038452
0.6456540038681275,30.952368021011353
0.6456579782029225,30.955251693725586
0.6456532319364556,30.958120107650757
0.6456572063159094,30.961000442504883
0.645652460359271,30.96390414237976
0.6456564347834107,30.966764450073242
0.6456516891364295,30.969614505767822
0.645655663605282,30.972490787506104
0.6456509182677869,30.975342273712158
0.6456548927813794,30.978227376937866
0.6456501477532,30.981044054031372
0.6456541223115592,30.983978748321533
0.6456493775925245,30.98680090904236
0.6456533521956775,30.989717960357666
0.6456486077856172,30.99255394935608
0.6456525824335908,30.99546980857849
0.6456478383323342,30.99833583831787
0.6456518130251554,31.001232385635376
0.6456470692325322,31.00405216217041
0.645651043970228,31.00697898864746
0.6456463004860677,31.00985622406006
0.6456502752686649,31.012742042541504
0.6456455320927975,31.015622854232788
0.645649506920323,31.018522024154663
0.6456447640525783,31.021350622177124
0.645648738925059,31.024237394332886
0.645643996365267,31.027071237564087
0.6456479712827297,31.02998113632202
0.6456432290307207,31.032806634902954
0.6456472039931921,31.035733699798584
0.645642462048796,31.03856873512268
0.6456464370563032,31.041470527648926
0.6456416954193506,31.044280767440796
0.6456456704719201,31.0471613407135
0.645640929142241,31.050034999847412
0.6456449042399,31.05291771888733
0.6456401632173252,31.055786848068237
0.6456441383601002,31.05868363380432
0.64563939764446,31.061516523361206
0.6456433728323779,31.06437373161316
0.6456386324235032,31.067222595214844
0.6456426076565908,31.070122003555298
0.6456378675543122,31.07298445701599
0.6456418428325962,31.075921058654785
0.6456371030367446,31.07876229286194
0.6456410783602518,31.08166265487671
0.6456363388706582,31.08446764945984
0.6456403142394151,31.087364673614502
0.6456355750559107,31.090216159820557
0.6456395504699445,31.093096017837524
0.6456348115923601,31.09595036506653
0.6456387870516971,31.098844289779663
0.6456340484798643,31.101675748825073
0.6456380239845312,31.104541301727295
0.6456332857182813,31.107397079467773
0.6456372612683049,31.110302209854126
0.6456325233074692,31.113121271133423
0.6456364989028762,31.11602210998535
0.6456317612472863,31.118900775909424
0.6456357368881034,31.12179183959961
0.6456309995375907,31.124591827392578
0.6456349752238445,31.127511024475098
0.6456302381782412,31.130362272262573
0.6456342139099583,31.133269786834717
0.6456294771690959,31.136094331741333
0.6456334529463029,31.138997316360474
0.6456287165100133,31.141826629638672
0.645632692332737,31.144697666168213
0.6456279562008524,31.14756202697754
0.6456319320691193,31.150453567504883
0.6456271962414716,31.153313398361206
0.6456311721553082,31.156195640563965
0.6456264366317297,31.159023761749268
0.6456304125911627,31.16192102432251
0.6456256773714857,31.16474962234497
0.6456296533765417,31.167701244354248
0.6456249184605984,31.170573949813843
0.6456288945113039,31.173465490341187
0.6456241598989273,31.17629051208496
0.6456281359953087,31.17916703224182
0.6456234016863309,31.182020664215088
0.6456273778284148,31.184919118881226
0.6456226438226689,31.18776512145996
0.6456266200104819,31.190672874450684
0.6456218863078004,31.193522453308105
0.6456258625413689,31.196413278579712
0.6456211291415846,31.199241399765015
0.6456251054209352,31.202131032943726
0.6456203723238814,31.204960584640503
0.6456243486490405,31.2078800201416
0.6456196158545501,31.210742950439453
0.6456235922255441,31.213656187057495
0.6456188597334501,31.216474771499634
0.6456228361503057,31.219377040863037
0.6456181039604414,31.222240686416626
0.6456220804231849,31.22512435913086
0.6456173485353837,31.227954149246216
0.6456213250440417,31.23085618019104
0.6456165934581372,31.233703136444092
0.6456205700127357,31.236566066741943
0.6456158387285612,31.23940896987915
0.645619815329127,31.242318630218506
0.6456150843465162,31.24514150619507
0.6456190609930756,31.248013973236084
0.6456143303118622,31.25085759162903
0.6456183070044417,31.25377631187439
0.6456135766244595,31.256603002548218
0.6456175533630854,31.25949263572693
0.6456128232841682,31.262330055236816
0.6456168000688667,31.265271186828613
0.645612070290849,31.26808762550354
0.6456160471216464,31.270972728729248
0.6456113176443621,31.273821115493774
0.6456152945212847,31.276699781417847
0.645610565344568,31.279544830322266
0.6456145422676425,31.28245449066162
0.6456098133913273,31.285298585891724
0.64561379036058,31.28816819190979
0.645609061784501,31.29100799560547
0.6456130387999578,31.293916940689087
0.6456083105239494,31.296748638153076
0.6456122875856368,31.299665212631226
0.6456075596095338,31.302510261535645
0.6456115367174782,31.305405616760254
0.6456068090411149,31.30823254585266
0.6456107861953425,31.311115503311157
0.6456060588185537,31.313995599746704
0.6456100360190908,31.31685519218445
0.6456053089417115,31.319713592529297
0.6456092861885843,31.3225998878479
0.6456045594104495,31.325446844100952
0.645608536703684,31.32835292816162
0.6456038102246288,31.33128786087036
0.6456077875642513,31.33433699607849
0.6456030613841107,31.337284088134766
0.6456070387701477,31.34018349647522
0.6456023128887568,31.34306836128235
0.6456062903212344,31.34599018096924
0.6456015647384286,31.34882640838623
0.6456055422173729,31.351723432540894
0.6456008169329877,31.35457968711853
0.6456047944584248,31.35748052597046
0.6456000694722955,31.360305786132812
0.6456040470442518,31.363213062286377
0.6455993223562141,31.366060256958008
0.6456032999747155,31.36892008781433
0.6455985755846053,31.371761083602905
0.6456025532496781,31.374695777893066
0.645597829157331,31.377565145492554
0.6456018068690011,31.380459308624268
0.6455970830742531,31.383344173431396
0.6456010608325469,31.38623571395874
0.6455963373352336,31.3890597820282
0.645600315140177,31.392000436782837
0.6455955919401349,31.39486527442932
0.645599569791754,31.397770166397095
0.6455948468888191,31.40058946609497
0.64559882478714,31.40351700782776
0.6455941021811487,31.40636420249939
0.6455980801261973,31.409226179122925
0.6455933578169857,31.41204309463501
0.6455973358087885,31.414947509765625
0.645592613796193,31.41780138015747
0.6455965918347758,31.420689344406128
0.6455918701186328,31.423547983169556
0.6455958482040218,31.426472187042236
0.6455911267841684,31.429336547851562
0.6455951049163892,31.43222975730896
0.6455903837926618,31.43511152267456
0.6455943619717407,31.438059329986572
0.6455896411439761,31.440929174423218
0.6455936193699391,31.44382357597351
0.6455888988379742,31.446683883666992
0.6455928771108472,31.449564933776855
0.645588156874519,31.45238471031189
0.6455921351943281,31.45526909828186
0.6455874152534737,31.45810842514038
0.6455913936202448,31.461094856262207
0.6455866739747013,31.463913202285767
0.6455906523884603,31.46684169769287
0.645585933038065,31.46972346305847
0.6455899114988377,31.472617387771606
0.6455851924434283,31.475488901138306
0.6455891709512407,31.478397846221924
0.6455844521906541,31.48124122619629
0.6455884307455323,31.48410940170288
0.6455837122796063,31.486967086791992
0.645587690881576,31.489885091781616
0.6455829727101482,31.492728233337402
0.6455869513592354,31.495634078979492
0.6455822334821435,31.498460292816162
0.6455862121783741,31.501368045806885
0.6455814945954559,31.50417399406433
0.6455854733388556,31.50707507133484
0.645580756049949,31.50993323326111
0.6455847348405439,31.512824773788452
0.6455800178454868,31.515679121017456
0.6455839966833027,31.5186185836792
0.6455792799819334,31.52147912979126
0.6455832588669957,31.524366855621338
0.6455785424591524,31.527223110198975
0.6455825213914874,31.530137538909912
0.645577805277008,31.532965660095215
0.6455817842566414,31.535874843597412
0.6455770684353646,31.538718461990356
0.6455810474623223,31.54160475730896
0.6455763319340863,31.544408559799194
0.6455803110083939,31.547322750091553
0.6455755957730374,31.550232410430908
0.6455795748947205,31.553163290023804
0.6455748599520821,31.556039094924927
0.6455788391211669,31.55899667739868
0.6455741244710854,31.561835050582886
0.6455781036875974,31.564703702926636
0.6455733893299114,31.567558526992798
0.6455773685938764,31.570444107055664
0.6455726545284249,31.573303699493408
0.6455766338398685,31.576181411743164
0.6455719200664907,31.57901644706726
0.6455758994254386,31.581951141357422
0.6455711859439733,31.584792852401733
0.6455751653504515,31.587726593017578
0.6455704521607379,31.59059453010559
0.6455744316147718,31.593528032302856
0.6455697187166494,31.596344470977783
0.6455736982182648,31.599210500717163
0.6455689856115726,31.602049589157104
0.6455729651607953,31.604920864105225
0.645568252845373,31.607767343521118
0.6455722324422283,31.610671281814575
0.6455675204179154,31.613536596298218
0.6455715000624291,31.616393566131592
0.6455667883290652,31.619216442108154
0.645570768021263,31.622113943099976
0.6455660565786878,31.62491488456726
0.6455700363185953,31.627861976623535
0.6455653251666487,31.630720376968384
0.6455693049542915,31.633625745773315
0.6455645940928132,31.636418342590332
0.6455685739282169,31.639301538467407
0.645563863357047,31.642134428024292
0.6455678432402372,31.645018339157104
0.6455631329592157,31.64786434173584
0.6455671128902181,31.650785446166992
0.6455624028991851,31.653647422790527
0.645566382878025,31.6564998626709
0.645561673176821,31.659345626831055
0.6455656532035242,31.66223382949829
0.6455609437919893,31.66506862640381
0.6455649238665813,31.667956829071045
0.6455602147445562,31.670877695083618
0.6455641948670621,31.673794507980347
0.6455594860343871,31.676615953445435
0.645563466204833,31.67952609062195
0.6455587576613487,31.68237590789795
0.6455627378797598,31.685280799865723
0.6455580296253071,31.68809723854065
0.645562009891709,31.691008806228638
0.6455573019261284,31.693859577178955
0.6455612822405464,31.696754693984985
0.6455565745636792,31.6996111869812
0.645560554926139,31.702553272247314
0.6455558475378257,31.705395936965942
0.6455598279483525,31.708263874053955
0.6455551208484345,31.711120128631592
0.6455591013070541,31.714046716690063
0.6455543944953723,31.71690273284912
0.64555837500211,31.719804286956787
0.6455536684785057,31.72265338897705
0.6455576490333869,31.725568294525146
0.6455529427977015,31.728381395339966
0.6455569234007514,31.73127841949463
0.6455522174528264,31.73411202430725
0.6455561981040706,31.73697805404663
0.6455514924437473,31.7398099899292
0.6455554731432112,31.74271869659424
0.6455507677703313,31.74557638168335
0.6455547485180403,31.748445987701416
0.6455500434324454,31.751304388046265
0.6455540242284248,31.75418972969055
0.6455493194299565,31.75700330734253
0.6455533002742317,31.759900093078613
0.6455485957627324,31.762755393981934
0.6455525766553287,31.765691995620728
0.6455478724306399,31.768511056900024
0.6455518533715826,31.77143955230713
0.6455471494335464,31.774283409118652
0.6455511304228609,31.777148962020874
0.6455464267713195,31.779979944229126
0.6455504078090312,31.78293228149414
0.6455457044438266,31.785789728164673
0.6455496855299607,31.788659811019897
0.6455449824509354,31.791519165039062
0.6455489635855169,31.79440426826477
0.6455442607925136,31.797261714935303
0.645548241975568,31.80014181137085
0.6455435394684287,31.802993059158325
0.6455475206999816,31.805904388427734
0.6455428184785487,31.808722734451294
0.645546799758625,31.811639547348022
0.6455420978227413,31.814472198486328
0.6455460791513665,31.817357301712036
0.645541377500875,31.82017207145691
0.6455453588780738,31.82306218147278
0.6455406575128173,31.825953483581543
0.6455446389386155,31.82884168624878
0.6455399378584366,31.83169960975647
0.6455439193328592,31.834590435028076
0.6455392185376011,31.837422847747803
0.645543200060673,31.840293884277344
0.6455384995501788,31.843138217926025
0.6455424811219257,31.846029043197632
0.6455377808960386,31.848851442337036
0.6455417625164852,31.85176372528076
0.6455370625750484,31.854599952697754
0.6455410442442202,31.857492208480835
0.645536344587077,31.860310554504395
0.645540326304999,31.863227367401123
0.645535626931993,31.866056203842163
0.6455396086986901,31.869006156921387
0.6455349096096648,31.871858596801758
0.6455388914251625,31.874753952026367
0.6455341926199613,31.877598524093628
0.6455381744842846,31.88046622276306
0.6455334759627513,31.883328437805176
0.6455374578759254,31.886244297027588
0.6455327596379038,31.88913321495056
0.6455367415999537,31.89224624633789
0.6455320436452877,31.895156621932983
0.6455360256562384,31.898141145706177
0.6455313279847719,31.90097999572754
0.6455353100446487,31.903907775878906
0.6455306126562258,31.90675449371338
0.6455345947650534,31.90970778465271
0.6455298976595183,31.912633419036865
0.6455338798173219,31.915579080581665
0.6455291829945187,31.918437719345093
0.6455331652013235,31.921363830566406
0.6455284686610966,31.924214601516724
0.6455324509169275,31.927204847335815
0.6455277546591212,31.93012237548828
0.6455317369640031,31.93302035331726
0.6455270409884618,31.935906648635864
0.64553102334242,31.938830375671387
0.6455263276489885,31.941713571548462
0.6455303100520478,31.944586515426636
0.6455256146405705,31.947468042373657
0.6455295970927558,31.950389623641968
0.6455249019630775,31.953282356262207
0.645528884464414,31.956168174743652
0.6455241896163798,31.959006547927856
0.6455281721668922,31.96191167831421
0.6455234776003467,31.964736700057983
0.6455274602000602,31.96764588356018
0.6455227659148485,31.97048544883728
0.6455267485637878,31.97340440750122
0.645522054559755,31.976194620132446
0.6455260372579451,31.97911024093628
0.6455213435349364,31.981969356536865
0.6455253262824021,31.984840869903564
0.6455206328402628,31.987708568572998
0.6455246156370291,31.99058222770691
0.6455199224756044,31.993427515029907
0.6455239053216963,31.99631643295288
0.6455192124408318,31.999152421951294
0.645523195336274,32.002055644989014
0.645518502735815,32.004894971847534
0.6455224856806326,32.00783658027649
0.6455177933604248,32.01068425178528
0.6455217763546425,32.01359820365906
0.6455170843145314,32.0164315700531
0.6455210673581742,32.019333600997925
0.6455163755980057,32.022175312042236
0.6455203586910981,32.02508187294006
0.6455156672107183,32.0279483795166
0.6455196503532854,32.030863523483276
0.64551495915254,32.03373742103577
0.6455189423446065,32.03660607337952
0.6455142514233414,32.039488077163696
0.6455182346649322,32.0423698425293
0.645513544022994,32.04522442817688
0.6455175273141335,32.048094749450684
0.645512836951368,32.050915479660034
0.6455168202920816,32.05386137962341
0.6455121302083351,32.056689977645874
0.645516113598647,32.05966281890869
0.645511423793766,32.06251502037048
0.6455154072337013,32.06543040275574
0.6455107177075321,32.06824707984924
0.6455147011971155,32.07112693786621
0.6455100119495047,32.0739688873291
0.6455139954887609,32.07683086395264
0.6455093065195552,32.079707860946655
0.6455132901085088,32.08262252807617
0.645508601417555,32.085466623306274
0.6455125850562307,32.088327407836914
0.6455078966433753,32.0911762714386
0.645511880331798,32.094077348709106
0.6455071921968881,32.09692668914795
0.6455111759350823,32.09984803199768
0.6455064880779648,32.10270714759827
0.6455104718659554,32.10562777519226
0.6455057842864773,32.10845875740051
0.6455097681242887,32.11138939857483
0.6455050808222973,32.11425805091858
0.6455090647099544,32.11713719367981
0.6455043776852964,32.119999408721924
0.6455083616228239,32.12291693687439
0.6455036748753472,32.12578463554382
0.6455076588627694,32.12868022918701
0.6455029723923211,32.13156199455261
0.6455069564296627,32.1344633102417
0.6455022702360906,32.13732171058655
0.6455062543233762,32.14019250869751
0.6455015684065274,32.14304971694946
0.645505552543782,32.14599323272705
0.6455008669035044,32.1488094329834
0.645504851090752,32.15173578262329
0.6455001657268933,32.15458083152771
0.6455041499641586,32.15750527381897
0.6454994648765667,32.16032838821411
0.6455034491638746,32.163217544555664
0.6454987643523972,32.16607213020325
0.6455027486897719,32.16893529891968
0.6454980641542571,32.17182159423828
0.6455020485417233,32.174721479415894
0.6454973642820191,32.1775803565979
0.6455013487196013,32.180466413497925
0.6454966647355559,32.183321475982666
0.6455006492232787,32.18622350692749
0.6454959655147402,32.18903374671936
0.645499950052628,32.19194722175598
0.6454952666194447,32.19483160972595
0.6454992512075222,32.19782066345215
0.6454945680495427,32.200663566589355
0.6454985526878341,32.2035927772522
0.6454938698049069,32.20643877983093
0.6454978544934367,32.20933389663696
0.6454931718854101,32.21216893196106
0.6454971566242029,32.215166091918945
0.6454924742909259,32.21805739402771
0.6454964590800061,32.22101855278015
0.6454917770213269,32.22390174865723
0.6454957618607191,32.2268168926239
0.6454910800764869,32.229673624038696
0.6454950649662153,32.23259401321411
0.6454903834562791,32.23552632331848
0.6454943683963681,32.23846673965454
0.6454896871605768,32.241389989852905
0.6454936721510509,32.24431753158569
0.6454889911892533,32.24720025062561
0.645492976230137,32.25015449523926
0.6454882955421825,32.25303077697754
0.6454922806335001,32.2560076713562
0.6454876002192377,32.258875608444214
0.6454915853610137,32.26180934906006
0.645486905220293,32.26466155052185
0.6454908904125514,32.267614126205444
0.6454862105452216,32.27044939994812
0.645490195787987,32.27334475517273
0.6454855161938977,32.27615928649902
0.6454895014871946,32.2790424823761
0.6454848221661953,32.281901597976685
0.6454888075100478,32.28477668762207
0.645484128461988,32.28763175010681
0.6454881138564206,32.29054403305054
0.6454834350811502,32.293365716934204
0.645487420526187,32.29624700546265
0.6454827420235559,32.29909086227417
0.6454867275192212,32.30206871032715
0.6454820492890793,32.304919481277466
0.6454860348353975,32.30786061286926
0.6454813568775946,32.310718297958374
0.6454853424745899,32.3136785030365
0.645480664788976,32.31657600402832
0.6454846504366727,32.31966590881348
0.6454799730230982,32.3227264881134
0.6454839587215209,32.32581377029419
0.6454792815798355,32.32883548736572
0.645483267329008,32.33199763298035
0.6454785904590626,32.335041999816895
0.6454825762590092,32.338069677352905
0.6454778996606539,32.34106159210205
0.6454818855113991,32.34405541419983
0.6454772091844844,32.3469352722168
0.645481195086052,32.34990358352661
0.6454765190304288,32.3528368473053
0.6454805049828429,32.35590958595276
0.6454758291983614,32.35882568359375
0.6454798152016468,32.36181855201721
0.645475139688158,32.36469388008118
0.6454791257423382,32.367663860321045
0.6454744504996927,32.37053203582764
0.6454784366047923,32.37343454360962
0.6454737616328412,32.37625575065613
0.6454777477888842,32.37920069694519
0.6454730730874783,32.38205003738403
0.645477059294489,32.384950160980225
0.6454723848634791,32.38782238960266
0.6454763711214816,32.39073038101196
0.6454716969607193,32.393569469451904
0.6454756832697376,32.39645218849182
0.6454710093790739,32.39931106567383
0.645474995739132,32.402201890945435
0.6454703221184181,32.40502953529358
0.6454743085295405,32.40795421600342
0.6454696351786279,32.41081881523132
0.6454736216408383,32.4137282371521
0.6454689485595784,32.416537284851074
0.6454729350729013,32.41946768760681
0.6454682622611456,32.422353982925415
0.6454722488256046,32.42528748512268
0.6454675762832047,32.428173542022705
0.6454715628988241,32.43114757537842
0.6454668906256319,32.434030294418335
0.6454708772924357,32.43699526786804
0.6454662052883029,32.44005823135376
0.6454701920063152,32.44320297241211
0.6454655202710935,32.44623136520386
0.6454695070403381,32.44928193092346
0.6454648355738797,32.45231628417969
0.645468822394381,32.45541501045227
0.6454641511965375,32.45835041999817
0.6454681380683192,32.4613881111145
0.6454634671389433,32.464210510253906
0.6454674540620293,32.467116594314575
0.6454627834009727,32.46995186805725
0.6454667703753874,32.47281360626221
0.6454620999825026,32.475653648376465
0.6454660870082696,32.47856545448303
0.6454614168834089,32.48141598701477
0.6454654039605523,32.48430514335632
0.6454607341035682,32.48715400695801
0.6454647212321118,32.490041732788086
0.6454600516428568,32.49286937713623
0.6454640388228247,32.49577569961548
0.6454593695011511,32.49862480163574
0.6454633567325673,32.50152826309204
0.645458687678328,32.5043568611145
0.6454626749612165,32.507256746292114
0.6454580061742643,32.51009464263916
0.6454619935086485,32.51298141479492
0.6454573249888362,32.51581931114197
0.6454613123747405,32.51872801780701
0.6454566441219209,32.52159357070923
0.645460631559369,32.52449822425842
0.6454559635733953,32.527329206466675
0.6454599510624109,32.530237674713135
0.6454552833431361,32.533066511154175
0.6454592708837433,32.53598380088806
0.6454546034310205,32.53884172439575
0.6454585910232431,32.541741371154785
0.6454539238369256,32.54458475112915
0.6454579114807872,32.547499656677246
0.6454532445607283,32.550342321395874
0.6454572322562531,32.55322551727295
0.6454525656023062,32.556039810180664
0.6454565533495178,32.55892467498779
0.6454518869615363,32.5617618560791
0.6454558747604586,32.564650774002075
0.6454512086382962,32.56750845909119
0.6454551964889529,32.570390462875366
0.6454505306324632,32.57317280769348
0.6454545185348781,32.576035261154175
0.6454498529439147,32.57888340950012
0.6454538408981116,32.58179593086243
0.6454491755725283,32.584612131118774
0.6454531635785311,32.58752918243408
0.6454484985181819,32.5903582572937
0.6454524865760143,32.59325456619263
0.645447821780753,32.59605169296265
0.6454518098904386,32.598956823349
0.6454471453601194,32.601805686950684
0.6454511335216819,32.604679346084595
0.6454464692561589,32.607542514801025
0.6454504574696223,32.61041069030762
0.6454457934687496,32.61323642730713
0.6454497817341374,32.61609745025635
0.6454451179977694,32.61893391609192
0.6454491063151051,32.621819257736206
0.6454444428430961,32.62464666366577
0.6454484312124039,32.6275794506073
0.6454437680046082,32.63042426109314
0.6454477564259115,32.633291244506836
0.6454430934821839,32.63608193397522
0.6454470819555063,32.63897466659546
0.645442419275701,32.641865253448486
0.6454464078010662,32.64474678039551
0.6454417453850383,32.647621393203735
0.6454457339624701,32.65048360824585
0.6454410718100739,32.65330934524536
0.6454450604395958,32.65616989135742
0.6454403985506866,32.659005641937256
0.6454443872323222,32.66197371482849
0.6454397256067546,32.66480493545532
0.6454437143405275,32.66773247718811
0.6454390529781567,32.67056179046631
0.6454430417640906,32.67344927787781
0.6454383806647715,32.67625594139099
0.6454423695028898,32.67915201187134
0.6454377086664778,32.681997299194336
0.6454416975568043,32.68488359451294
0.6454370369831542,32.6877543926239
0.6454410259257124,32.690646171569824
0.6454363656146798,32.693482637405396
0.6454403546094933,32.69635486602783
0.6454356945609335,32.69920301437378
0.6454396836080258,32.702104568481445
0.6454350238217943,32.7049355506897
0.645439012921189,32.707863569259644
0.6454343533971413,32.71070146560669
0.6454383425488618,32.713581562042236
0.6454336832868536,32.71638321876526
0.6454376724909234,32.71927309036255
0.6454330134908105,32.722108364105225
0.6454370027472532,32.7249960899353
0.6454323440088912,32.72789692878723
0.6454363333177302,32.73078799247742
0.6454316748409749,32.733612060546875
0.6454356642022341,32.736483573913574
0.6454310059869415,32.739351987838745
0.645434995400644,32.742236852645874
0.64543033744667,32.74508285522461
0.6454343269128392,32.748037576675415
0.6454296692200402,32.750877380371094
0.6454336587386998,32.753764390945435
0.6454290013069317,32.75658082962036
0.645432990878105,32.75951099395752
0.6454283337072243,32.76234197616577
0.6454323233309347,32.76524066925049
0.6454276664207973,32.76806664466858
0.6454316560970683,32.77095890045166
0.6454269994475312,32.773797273635864
0.6454309891763861,32.776681900024414
0.6454263327873053,32.779552698135376
0.6454303225687675,32.78246450424194
0.64542566644,32.785321950912476
0.6454296562740931,32.78820204734802
0.645425000405495,32.79105615615845
0.6454289902922423,32.793917655944824
0.6454243346836707,32.796732664108276
0.6454283246230954,32.799651861190796
0.6454236692744069,32.802488565444946
0.6454276592665324,32.80540060997009
0.645423004177584,32.80821776390076
0.6454269942224339,32.811105251312256
0.6454223393930825,32.81393599510193
0.6454263294906799,32.81682515144348
0.6454216749207826,32.81968688964844
0.6454256650711508,32.82258462905884
0.6454210107605648,32.825441122055054
0.6454250009637271,32.828314542770386
0.6454203469123092,32.831143379211426
0.6454243371682894,32.83409857749939
0.645419683375897,32.83691644668579
0.6454236736847179,32.839834690093994
0.6454190201512086,32.84267568588257
0.6454230105128934,32.84559774398804
0.6454183572381244,32.848413944244385
0.6454223476526967,32.85128045082092
0.6454176946365254,32.8540985584259
0.6454216851040082,32.856974601745605
0.6454170323462926,32.85981631278992
0.6454210228667093,32.8627028465271
0.6454163703673066,32.86557626724243
0.6454203609406806,32.86846160888672
0.6454157086994486,32.871301889419556
0.6454196993258029,32.87420320510864
0.6454150473425996,32.87702226638794
0.6454190380219572,32.87994050979614
0.6454143862966405,32.882795333862305
0.645418377029025,32.88567662239075
0.6454137255614526,32.88849639892578
0.6454177163468872,32.89138650894165
0.6454130651369171,32.89422249794006
0.6454170559754249,32.8970890045166
0.6454124050229154,32.89994144439697
0.6454163959145196,32.90285897254944
0.6454117452193289,32.9057080745697
0.6454157361640526,32.90858459472656
0.6454110857260388,32.91142916679382
0.6454150767239052,32.91432285308838
0.6454104265429269,32.91714310646057
0.645414417593959,32.92003512382507
0.6454097676698746,32.92288875579834
0.6454137587740957,32.92577791213989
0.6454091091067634,32.928603649139404
0.6454131002641966,32.9315242767334
0.6454084508534752,32.93435215950012
0.6454124420641435,32.937254428863525
0.6454077929098917,32.94007349014282
0.6454117841738184,32.94297671318054
0.6454071352758947,32.94582223892212
0.6454111265931028,32.94869828224182
0.6454064779513662,32.95155358314514
0.6454104693218788,32.954437255859375
0.6454058209361881,32.95729041099548
0.6454098123600281,32.9601776599884
0.6454051642302422,32.96302342414856
0.645409155707433,32.96598148345947
0.6454045078334111,32.96879434585571
0.6454084993639756,32.9717071056366
0.6454038517455765,32.97454023361206
0.6454078433295377,32.977428913116455
0.6454031959666211,32.9802668094635
0.6454071876040018,32.98317861557007
0.6454025404964264,32.98602366447449
0.6454065321872502,32.98889923095703
0.6454018853348756,32.991761684417725
0.6454058770791651,32.99464440345764
0.6454012304818507,32.997498750686646
0.6454052222796289,33.00038266181946
0.6454005759372342,33.00323462486267
0.6454045677885242,33.00613784790039
0.6453999217009088,33.00896167755127
0.6454039136057335,33.01187229156494
0.6453992677727569,33.01470589637756
0.6454032597311393,33.01759958267212
0.6453986141526614,33.02042508125305
0.6454026061646245,33.0233211517334
0.6453979608405048,33.026132106781006
0.6454019529060718,33.02899122238159
0.6453973078361704,33.03182792663574
0.6454012999553638,33.034719467163086
0.6453966551395406,33.03756642341614
0.6454006473123836,33.04044318199158
0.6453960027504985,33.04329514503479
0.6453999949770138,33.046175956726074
0.6453953506689271,33.04898715019226
0.6453993429491378,33.05191659927368
0.6453946988947096,33.05474352836609
0.6453986912286385,33.05764150619507
0.6453940474277289,33.06046009063721
0.6453980398153989,33.06337356567383
0.6453933962678684,33.066208839416504
0.6453973887093024,33.06909418106079
0.6453927454150112,33.07193350791931
0.6453967379102321,33.074806690216064
0.6453920948690409,33.07765197753906
0.6453960874180716,33.080533027648926
0.6453914446298409,33.08339858055115
0.6453954372327039,33.08628559112549
0.6453907946972943,33.08911418914795
0.6453947873540128,33.09199547767639
0.6453901450712848,33.09483599662781
0.6453941377818815,33.09770750999451
0.6453894957516961,33.100518465042114
0.645393488516194,33.103434801101685
0.645388846738412,33.10627317428589
0.6453928395568336,33.1091570854187
0.6453881980313159,33.11199998855591
0.6453921909036839,33.11487174034119
0.6453875496302917,33.117711544036865
0.6453915425566292,33.120583057403564
0.6453869015352233,33.12345004081726
0.645390894515553,33.12633967399597
0.6453862537459945,33.129173278808594
0.6453902467803393,33.13206458091736
0.6453856062624894,33.13489866256714
0.645389599350872,33.13778376579285
0.6453849590845921,33.140581130981445
0.6453889522270352,33.14351010322571
0.6453843122121867,33.14634323120117
0.6453883054087127,33.149258613586426
0.6453836656451571,33.15208196640015
0.6453876588957892,33.154991149902344
0.645383019383388,33.15782642364502
0.6453870126881486,33.16070628166199
0.6453823734267635,33.16356945037842
0.6453863667856754,33.166430950164795
0.6453817277751678,33.169291973114014
0.6453857211882537,33.17217779159546
0.6453810824284854,33.17502212524414
0.645385075895768,33.17790675163269
0.645380437386601,33.180723667144775
0.6453844309081028,33.183661699295044
0.6453797926493989,33.18650436401367
0.6453837862251428,33.18941402435303
0.6453791482167639,33.19224214553833
0.6453831418467725,33.19513010978699
0.6453785040885807,33.19794321060181
0.6453824977728766,33.20078992843628
0.645377860264734,33.20366954803467
0.6453818540033397,33.20655846595764
0.6453772167451085,33.20939540863037
0.6453812105380469,33.21226930618286
0.6453765735295892,33.21510028839111
0.6453805673768828,33.217997312545776
0.6453759306180612,33.22080326080322
0.6453799245197324,33.22371244430542
0.6453752880104092,33.22654485702515
0.6453792819664806,33.229456186294556
0.6453746457065185,33.23227572441101
0.6453786397170129,33.235161542892456
0.6453740037062742,33.238014459609985
0.6453779977712141,33.24096965789795
0.6453733620095613,33.24382567405701
0.6453773561289693,33.24673104286194
0.6453727206162653,33.249592542648315
0.6453767147901638,33.252480268478394
0.6453720795262714,33.25532078742981
0.6453760737546832,33.25820207595825
0.6453714387394651,33.26100540161133
0.6453754330224125,33.263946294784546
0.6453707982557318,33.26679587364197
0.6453747925932373,33.269731283187866
0.6453701580749571,33.272555351257324
0.6453741524670432,33.27546668052673
0.6453695181970263,33.27829623222351
0.6453735126437157,33.28117775917053
0.6453688786218252,33.28402328491211
0.6453728731231403,33.28690719604492
0.6453682393492397,33.289764642715454
0.6453722339052029,33.2926549911499
0.6453676003791554,33.29550576210022
0.6453715949897891,33.29838180541992
0.6453669617114581,33.3012216091156
0.645370956376785,33.30410599708557
0.6453663233460337,33.306966066360474
0.645370318066076,33.309894323349
0.6453656852827683,33.312732219696045
0.6453696800575485,33.31565999984741
0.6453650475215478,33.31849002838135
0.6453690423510884,33.32141995429993
0.6453644100622582,33.32425141334534
0.6453684049465817,33.327131271362305
0.645363772904786,33.3299834728241
0.6453677678439144,33.3328583240509
0.645363136049017,33.3357036113739
0.6453671310429732,33.33860206604004
0.6453624994948375,33.34146213531494
0.6453664945436436,33.34435558319092
0.6453618632421342,33.34723377227783
0.6453658583458125,33.35013675689697
0.6453612272907933,33.35294771194458
0.6453652224493663,33.35585951805115
0.6453605916407011,33.35869073867798
0.6453645868541912,33.36160349845886
0.6453599562917444,33.364428997039795
0.6453639515601738,33.36731576919556
0.6453593212438096,33.37016296386719
0.6453633165672007,33.373037338256836
0.6453586864967832,33.37589168548584
0.6453626818751586,33.37879276275635
0.6453580520505523,33.38170337677002
0.645362047483934,33.38460445404053
0.6453574179050036,33.38750100135803
0.6453614133934138,33.39039444923401
0.6453567840600235,33.393227100372314
0.6453607796034848,33.39609217643738
0.6453561505154997,33.398963928222656
0.6453601461140341,33.40189003944397
0.6453555172713182,33.40469193458557
0.6453595129249484,33.40762186050415
0.6453548843273668,33.41045594215393
0.6453588800361146,33.413326025009155
0.6453542516835323,33.41614818572998
0.6453582474474201,33.41903638839722
0.6453536193397019,33.421952962875366
0.6453576151587519,33.42491793632507
0.6453529872957626,33.42781186103821
0.6453569831699972,33.430702686309814
0.645352355551602,33.4335412979126
0.6453563514810432,33.43642497062683
0.6453517241071071,33.439263582229614
0.6453557200917773,33.44217562675476
0.6453510929621654,33.445016860961914
0.6453550890020869,33.44793462753296
0.6453504621166646,33.45077204704285
0.6453544582118593,33.45366549491882
0.6453498315704921,33.45651149749756
0.6453538277209823,33.459558963775635
0.6453492013235353,33.46243476867676
0.6453531975293433,33.4653422832489
0.645348571375682,33.468165159225464
0.6453525676368298,33.471086502075195
0.64534794172682,33.47395920753479
0.6453519380433297,33.47685670852661
0.6453473123768367,33.479750871658325
0.6453513087487306,33.48275709152222
0.6453466833256205,33.485612869262695
0.6453506797529205,33.4884831905365
0.6453460545730587,33.49132180213928
0.6453500510557874,33.49422240257263
0.6453454261190397,33.49708795547485
0.6453494226572188,33.50001049041748
0.6453447979634511,33.50285792350769
0.645348794557103,33.50575041770935
0.6453441701061815,33.50857663154602
0.6453481667553279,33.51150369644165
0.6453435425471187,33.51431655883789
0.6453475392517819,33.51720857620239
0.6453429152861508,33.520031213760376
0.6453469120463531,33.522913694381714
0.6453422883231664,33.52574396133423
0.6453462851389294,33.52861714363098
0.6453416616580536,33.531479835510254
0.6453456585293995,33.53438758850098
0.6453410352907006,33.53722786903381
0.6453450322176518,33.540151596069336
0.6453404092209964,33.542985677719116
0.6453444062035744,33.54588961601257
0.6453397834488289,33.548715591430664
0.6453437804870562,33.55163288116455
0.6453391579740871,33.55450248718262
0.6453431550679853,33.55741810798645
0.6453385327966594,33.56023120880127
0.6453425299462509,33.56314134597778
0.6453379079164346,33.56597280502319
0.6453419051217409,33.56884741783142
0.6453372833333014,33.57170057296753
0.6453412805943448,33.57461738586426
0.6453366590471487,33.57748603820801
0.6453406563639511,33.58039164543152
0.6453360350578651,33.58321809768677
0.6453400324304486,33.58613348007202
0.6453354113653397,33.58896040916443
0.6453394087937262,33.5918653011322
0.6453347879694616,33.59474039077759
0.6453387854536731,33.597660064697266
0.6453341648701199,33.60048007965088
0.645338162410178,33.60336971282959
0.6453335420672034,33.60621762275696
0.6453375396631303,33.609108686447144
0.6453329195606016,33.61194562911987
0.6453369172124191,33.614856004714966
0.6453322973502036,33.61770057678223
0.6453362950579337,33.62058186531067
0.6453316754358985,33.62345337867737
0.6453356731995632,33.6263861656189
0.645331053817576,33.62924909591675
0.6453350516371971,33.63213133811951
0.6453304324951255,33.63496685028076
0.6453344303707246,33.637858629226685
0.6453298114684362,33.64067339897156
0.6453338094000354,33.643571853637695
0.6453291907373978,33.64641880989075
0.645333188725019,33.649336099624634
0.6453285703018998,33.65214204788208
0.6453325683455648,33.65504455566406
0.6453279501618322,33.65788388252258
0.6453319482615627,33.66076183319092
0.6453273303170842,33.66360950469971
0.6453313284729022,33.666510581970215
0.645326710767546,33.66935586929321
0.6453307089794732,33.67223286628723
0.6453260915131073,33.675071477890015
0.6453300897811656,33.67798686027527
0.6453254725536579,33.6808078289032
0.6453294708778692,33.68372702598572
0.645324853889088,33.6865656375885
0.6453288522694738,33.68949317932129
0.6453242355192875,33.69232749938965
0.6453282339558697,33.6952109336853
0.6453236174441466,33.69805908203125
0.6453276159369468,33.700958490371704
0.6453229996635548,33.70380091667175
0.6453269982125952,33.706732749938965
0.6453223821774031,33.70958185195923
0.6453263807827052,33.71249198913574
0.6453217649855816,33.715391397476196
0.6453257636471669,33.718324184417725
0.6453211480879805,33.7212290763855
0.6453251468058708,33.72413682937622
0.64532053148449,33.72701406478882
0.6453245302587072,33.72992181777954
0.6453199151750006,33.732746839523315
0.6453239140055667,33.73566937446594
0.6453192991594031,33.73851919174194
0.6453232980463393,33.74142527580261
0.6453186834375879,33.74425554275513
0.645322682380916,33.74713897705078
0.6453180680094456,33.74996852874756
0.6453220670091873,33.752848863601685
0.6453174528748669,33.75568509101868
0.6453214519310438,33.75857877731323
0.6453168380337424,33.76142382621765
0.6453208371463762,33.764291286468506
0.6453162234859631,33.76713228225708
0.6453202226550756,33.77002167701721
0.6453156092314196,33.7728796005249
0.6453196084570325,33.775795698165894
0.6453149952700034,33.77863812446594
0.6453189945521378,33.781543493270874
0.6453143816016047,33.784358739852905
0.6453183809402827,33.78722882270813
0.6453137682261152,33.790069818496704
0.6453177676213582,33.792932748794556
0.6453131551434255,33.795780420303345
0.6453171545952552,33.798675537109375
0.645312542353427,33.801525592803955
0.6453165418618649,33.804410457611084
0.6453119298560109,33.80724048614502
0.6453159294210787,33.810131788253784
0.6453113176510684,33.81295394897461
0.6453153172727877,33.81584405899048
0.645310705738491,33.81869959831238
0.6453147054168832,33.82160520553589
0.6453100941181699,33.824416399002075
0.6453140938532568,33.827290534973145
0.6453094827899968,33.8301305770874
0.6453134825817994,33.83308696746826
0.6453088717538629,33.83591914176941
0.6453128716024031,33.8388249874115
0.6453082610096599,33.84167766571045
0.6453122609149593,33.844539403915405
0.6453076505572795,33.84737801551819
0.6453116505193596,33.85025978088379
0.6453070403966132,33.85307431221008
0.6453110404154955,33.85598564147949
0.6453064305275532,33.85885310173035
0.6453104306032589,33.861756801605225
0.6453058209499907,33.864585876464844
0.6453098210825413,33.86750149726868
0.6453052116638179,33.870336055755615
0.6453092118532352,33.87322282791138
0.6453046026689266,33.876030921936035
0.6453086029152321,33.8789541721344
0.6453039939652091,33.881834745407104
0.645307994268424,33.88472008705139
0.6453033855525571,33.887582778930664
0.6453073859127028,33.89049506187439
0.6453027774308626,33.89336681365967
0.6453067778479608,33.896236419677734
0.6453021696000183,33.899075508117676
0.64530617007409,33.90197801589966
0.6453015620599158,33.90482950210571
0.6453055625909828,33.90776491165161
0.6453009548104477,33.91063117980957
0.6453049553985313,33.913569688797
0.6453003478515065,33.91640067100525
0.6453043484966279,33.91929268836975
0.645299741182984,33.92215085029602
0.6453037418851649,33.92502760887146
0.6452991348047733,33.9278838634491
0.645303135564035,33.93080735206604
0.6452985287167665,33.93364405632019
0.6453025295331303,33.936525106430054
0.6452979229188563,33.939380407333374
0.6453019237923436,33.94226813316345
0.6452973174109354,33.945093870162964
0.6453013183415675,33.94798803329468
0.6452967121928964,33.95084595680237
0.6453007131806946,33.953736782073975
0.6452961072646322,33.956565380096436
0.6453001083096176,33.95946955680847
0.6452955026260352,33.96231174468994
0.6452995037282295,33.965210914611816
0.6452948982769985,33.96802568435669
0.6452988994364229,33.97093057632446
0.6452942942174151,33.97380232810974
0.645298295434091,33.97671341896057
0.645293690447178,33.97955584526062
0.6452976917211264,33.982470750808716
0.64529308696618,33.98530316352844
0.6452970882974224,33.9881649017334
0.6452924837743143,33.99100661277771
0.645296485162872,33.993905782699585
0.6452918808714742,33.99674415588379
0.6452958823173683,33.99965763092041
0.6452912782575527,34.002514362335205
0.6452952797608046,34.005420207977295
0.645290675932443,34.00823450088501
0.6452946774930739,34.011147022247314
0.6452900738960388,34.013986110687256
0.6452940755140697,34.0168616771698
0.6452894721482331,34.01972436904907
0.6452934738236854,34.02265429496765
0.6452888706889194,34.025490522384644
0.6452928724218145,34.0283522605896
0.6452882695179915,34.03119897842407
0.6452922713083502,34.034104108810425
0.6452876686353425,34.036937952041626
0.6452916704831864,34.03986978530884
0.6452870680408664,34.04276394844055
0.6452910699462164,34.04573583602905
0.6452864677344566,34.04866313934326
0.6452904696973341,34.05167555809021
0.6452858677160069,34.05452561378479
0.645289869736433,34.05742931365967
0.6452852679854112,34.0602445602417
0.6452892700634068,34.063153982162476
0.6452846685425632,34.06598401069641
0.6452886706781497,34.06886339187622
0.6452840693873568,34.07173705101013
0.6452880715805552,34.0747287273407
0.645283470519686,34.07762813568115
0.6452874727705176,34.0805606842041
0.6452828719394447,34.083489418029785
0.6452868742479304,34.086480140686035
0.6452822736465273,34.08949542045593
0.6452862760126883,34.09252381324768
0.6452816756408275,34.09544372558594
0.6452856780646851,34.098341941833496
0.6452810779222398,34.1011757850647
0.6452850804038148,34.104066371917725
0.6452804804906583,34.10692501068115
0.6452844830299719,34.10981249809265
0.6452798833459774,34.112640142440796
0.6452838859430505,34.11553621292114
0.6452792864880912,34.118375301361084
0.645283289142945,34.121285915374756
0.6452786899168944,34.1241090297699
0.64528269262955,34.127026081085205
0.6452780936322814,34.129878997802734
0.6452820964027598,34.13276743888855
0.6452774976341465,34.1356315612793
0.6452815004624688,34.13855195045471
0.6452769019223847,34.14142727851868
0.6452809048085717,34.14432334899902
0.6452763064968903,34.14718508720398
0.645280309440963,34.15010213851929
0.6452757113575579,34.1529495716095
0.6452797143595376,34.15588903427124
0.6452751165042828,34.158759355545044
0.6452791195641902,34.16167640686035
0.6452745219369592,34.16449856758118
0.6452785250548154,34.16739749908447
0.6452739276554823,34.17024374008179
0.6452779308313084,34.173144578933716
0.6452733336597468,34.176005601882935
0.6452773368935637,34.17896246910095
0.645272739949648,34.18186330795288
0.6452767432414767,34.184791564941406
0.6452721465250808,34.18765377998352
0.645276149874942,34.1905620098114
0.6452715533859401,34.193443298339844
0.6452755567938548,34.1963267326355
0.6452709605321213,34.19919681549072
0.6452749639981106,34.20208764076233
0.6452703679635194,34.20488977432251
0.6452743714876041,34.20779514312744
0.64526977568003,34.21064734458923
0.6452737792622308,34.213558197021484
0.645269183681548,34.216373443603516
0.6452731873218861,34.21929168701172
0.6452685919679689,34.22214198112488
0.6452725956664653,34.225019216537476
0.6452680005391883,34.22785925865173
0.6452720042958635,34.23074150085449
0.6452674093951016,34.23360633850098
0.6452714132099767,34.23649311065674
0.6452668185356042,34.23935794830322
0.6452708224087,34.242252588272095
0.645266227960592,34.24505925178528
0.6452702318919293,34.247944831848145
0.6452656376699604,34.25079894065857
0.6452696416595602,34.25370693206787
0.645265047663605,34.25652551651001
0.6452690517114881,34.25943183898926
0.645264457941422,34.26225733757019
0.645268462047609,34.265140533447266
0.6452638685033069,34.267974853515625
0.6452678726678188,34.270883321762085
0.6452632793491555,34.273746490478516
0.6452672835720132,34.27661895751953
0.645262690478864,34.27948808670044
0.6452666947600881,34.28238797187805
0.6452621018923284,34.285213232040405
0.6452661062319396,34.288084268569946
0.6452615135894444,34.29093885421753
0.6452655179874637,34.29383397102356
0.6452609255701084,34.29664969444275
0.6452649300265565,34.29959487915039
0.6452603378342165,34.302441120147705
0.6452643423491142,34.30533838272095
0.6452597503816649,34.30814790725708
0.645263754955033,34.31103825569153
0.64525916321235,34.31390929222107
0.645263167844209,34.31679391860962
0.6452585763261679,34.31966209411621
0.6452625810165386,34.322548627853394
0.6452579897230151,34.3253960609436
0.6452619944719181,34.328269958496094
0.6452574034027879,34.33112835884094
0.6452614082102442,34.33403968811035
0.645256817365383,34.3368558883667
0.6452608222314132,34.33978581428528
0.6452562316106968,34.34261965751648
0.6452602365353216,34.34550952911377
0.645255646138626,34.348315715789795
0.645259651121866,34.35123252868652
0.6452550609490673,34.35407590866089
0.6452590659909432,34.35695123672485
0.6452544760419171,34.359797954559326
0.6452584811424497,34.36271381378174
0.6452538914170727,34.36555075645447
0.6452578965762824,34.368417263031006
0.6452533070744304,34.37127947807312
0.6452573122923382,34.37419533729553
0.6452527230138874,34.37700963020325
0.6452567282905135,34.37992191314697
0.6452521392353404,34.38277077674866
0.6452561445707057,34.38567113876343
0.6452515557386866,34.388487815856934
0.6452555611328117,34.3914110660553
0.645250972523823,34.394299030303955
0.6452549779767285,34.39719796180725
0.6452503895906467,34.400036096572876
0.645254395102353,34.40296959877014
0.6452498069390549,34.40582251548767
0.6452538125095828,34.4087233543396
0.6452492245689445,34.41161108016968
0.6452532301983146,34.414531230926514
0.6452486424802132,34.41735219955444
0.645252648168446,34.420212268829346
0.6452480606727581,34.423054456710815
0.6452520664198742,34.4259557723999
0.6452474791464767,34.42876625061035
0.6452514849524964,34.431692361831665
0.6452468979012661,34.43455982208252
0.6452509037662103,34.437456130981445
0.6452463169370242,34.44026064872742
0.6452503228609131,34.443169832229614
0.6452457362536482,34.44599390029907
0.6452497422365026,34.44887137413025
0.6452451558510359,34.451740026474
0.6452491618928763,34.45466208457947
0.645244575729085,34.45752549171448
0.6452485818299317,34.46049165725708
0.6452439958876931,34.4633584022522
0.6452480020475666,34.46625876426697
0.645243416326758,34.46907877922058
0.6452474225456788,34.47199034690857
0.6452428370461774,34.47482657432556
0.645246843324166,34.47773504257202
0.6452422580458491,34.48055553436279
0.6452462643829261,34.48347020149231
0.6452416793256712,34.486321210861206
0.6452456857218571,34.48921871185303
0.6452411008855419,34.49205160140991
0.6452451073408569,34.49498152732849
0.6452405227253587,34.4978141784668
0.6452445292398236,34.50065755844116
0.6452399448450201,34.50352191925049
0.645243951418655,34.50640535354614
0.6452393672444241,34.50922751426697
0.6452433738772495,34.51211643218994
0.6452387899234688,34.514952421188354
0.6452427966155052,34.51785588264465
0.6452382128820527,34.52066206932068
0.6452422196333204,34.52358865737915
0.6452376361200738,34.52643871307373
0.6452416429305933,34.52935600280762
0.6452370596374307,34.53217005729675
0.6452410665072221,34.53507685661316
0.6452364834340217,34.53791260719299
0.6452404903631058,34.54078006744385
0.6452359075097452,34.543644189834595
0.6452399144981421,34.54654860496521
0.6452353318645,34.54940724372864
0.6452393389122298,34.552268981933594
0.6452347564981843,34.55511474609375
0.6452387636052679,34.55803179740906
0.6452341814106969,34.56084609031677
0.6452381885771544,34.56377339363098
0.6452336066019366,34.56662440299988
0.6452376138277884,34.569539308547974
0.6452330320718019,34.57233238220215
0.6452370393570682,34.57522630691528
0.6452324578201918,34.578070878982544
0.645236465164893,34.580955266952515
0.645231883847005,34.58383870124817
0.6452358912511613,34.586790800094604
0.6452313101521405,34.5896852016449
0.6452353176157722,34.592605113983154
0.6452307367354972,34.59553575515747
0.6452347442586247,34.598448276519775
0.645230163596974,34.60134553909302
0.6452341711796176,34.60424757003784
0.6452295907364702,34.60709619522095
0.6452335983786499,34.61002159118652
0.6452290181538847,34.6128466129303
0.645233025855621,34.61579656600952
0.645228445849117,34.61866211891174
0.6452324536104298,34.621586561203
0.6452278738220657,34.62440609931946
0.6452318816429756,34.62730312347412
0.6452273020726306,34.63016653060913
0.6452313099531577,34.63308668136597
0.6452267306007108,34.63598084449768
0.6452307385408755,34.63890194892883
0.6452261594062059,34.64184522628784
0.6452301674060281,34.64476704597473
0.645225588489015,34.64765548706055
0.6452295965485152,34.650593519210815
0.6452250178490379,34.65345788002014
0.6452290259682361,34.65633511543274
0.6452244474861739,34.659191370010376
0.6452284556650905,34.662110328674316
0.6452238774003227,34.664937257766724
0.6452278856389777,34.66791319847107
0.6452233075913839,34.67076826095581
0.6452273158897974,34.67369198799133
0.6452227380592573,34.67652773857117
0.6452267464174497,34.67946529388428
0.6452221688038428,34.68240809440613
0.6452261772218338,34.68535590171814
0.6452215998250399,34.68828773498535
0.6452256083028499,34.69133949279785
0.6452210311227484,34.69431400299072
0.6452250396603977,34.69738531112671
0.6452204626968687,34.70044183731079
0.6452244712943771,34.70359396934509
0.6452198945473001,34.70680856704712
0.6452239032046881,34.70998978614807
0.6452193266739432,34.71298003196716
0.6452233353912306,34.716068983078
0.6452187590766978,34.7189736366272
0.6452227678539045,34.72195792198181
0.6452181917554641,34.72483038902283
0.6452222005926105,34.72776770591736
0.6452176247101421,34.730650186538696
0.6452216336072484,34.733694076538086
0.6452170579406322,34.73663091659546
0.6452210668977184,34.73964762687683
0.6452164914468349,34.742563009262085
0.6452205004639207,34.74554800987244
0.6452159252286501,34.748448610305786
0.6452199343057557,34.75139808654785
0.6452153592859784,34.75429320335388
0.645219368423124,34.75723910331726
0.6452147936187203,34.76008915901184
0.6452188028159259,34.763028383255005
0.6452142282267762,34.76593899726868
0.6452182374840618,34.76885366439819
0.6452136631100466,34.77173113822937
0.6452176724274321,34.77465558052063
0.6452130982684323,34.77749562263489
0.6452171076459379,34.78039312362671
0.6452125337018337,34.78326654434204
0.6452165431394792,34.786242723464966
0.6452119694101518,34.78914546966553
0.6452159789079572,34.79211926460266
0.6452114053932871,34.79505634307861
0.6452154149512724,34.798009157180786
0.6452108416511405,34.80085039138794
0.6452148512693258,34.80375695228577
0.6452102781836129,34.8066132068634
0.645214287862018,34.80951380729675
0.6452097149906052,34.81233835220337
0.6452137247292501,34.8152334690094
0.6452091520720183,34.8180890083313
0.6452131618709229,34.820985555648804
0.6452085894277533,34.82385468482971
0.6452125992869375,34.82675552368164
0.6452080270577113,34.8296012878418
0.6452120369771951,34.83246421813965
0.6452074649617934,34.83540153503418
0.6452114749415966,34.83831167221069
0.6452069031399005,34.841140031814575
0.6452109131800433,34.84407186508179
0.6452063415919344,34.84692931175232
0.6452103516924365,34.849847078323364
0.6452057803177959,34.852660179138184
0.6452097904786772,34.85560703277588
0.6452052193173866,34.85846424102783
0.6452092295386668,34.861374616622925
0.6452046585906077,34.86420965194702
0.6452086688723069,34.86711406707764
0.6452040981373608,34.86996674537659
0.6452081084794987,34.872875452041626
0.6452035379575473,34.87576103210449
0.6452075483601437,34.87867474555969
0.6452029780510686,34.88155746459961
0.6452069885141436,34.88444685935974
0.6452024184178267,34.88734793663025
0.6452064289413999,34.89028835296631
0.6452018590577229,34.893136501312256
0.6452058696418141,34.89605641365051
0.6452012999706589,34.89893913269043
0.6452053106152882,34.90187311172485
0.6452007411565367,34.904709339141846
0.6452047518617237,34.90763592720032
0.6452001826152578,34.910494804382324
0.6452041933810223,34.91338586807251
0.6451996243467243,34.916210412979126
0.645203635173086,34.919129610061646
0.6451990663508379,34.92198419570923
0.6452030772378169,34.92485165596008
0.6451985086275008,34.927714347839355
0.6452025195751167,34.9306275844574
0.6451979511766148,34.93347644805908
0.6452019621848872,34.93637132644653
0.6451973939980822,34.93920874595642
0.6452014050670309,34.942121744155884
0.6451968370918046,34.94493818283081
0.6452008482214495,34.947833776474
0.645196280457685,34.950703859329224
0.6452002916480456,34.95358967781067
0.6451957240956248,34.9564311504364
0.6451997353467209,34.95932579040527
0.6451951680055266,34.96216797828674
0.6451991793173781,34.96504592895508
0.6451946121872927,34.96789360046387
0.6451986235599193,34.97080206871033
0.6451940566408257,34.9736602306366
0.6451980680742467,34.976558685302734
0.6451935013660275,34.979426860809326
0.6451975128602631,34.982348918914795
0.6451929463628011,34.98520016670227
0.6451969579178706,34.988088607788086
0.6451923916310487,34.99093961715698
0.6451964032469718,34.99384093284607
0.6451918371706731,34.99666976928711
0.6451958488474697,34.99958062171936
0.6451912829815767,35.00242257118225
0.6451952947192663,35.00531983375549
0.6451907290636623,35.008148193359375
0.6451947408622646,35.011062145233154
0.6451901754168325,35.01391553878784
0.6451941872763672,35.01679086685181
0.6451896220409905,35.01963686943054
0.645193633961477,35.02255034446716
0.6451890689360386,35.02540445327759
0.6451930809174966,35.02830362319946
0.64518851610188,35.031150817871094
0.6451925281443291,35.03405261039734
0.6451879635384173,35.036882638931274
0.6451919756418772,35.039815187454224
0.6451874112455539,35.04265213012695
0.6451914234100443,35.04556441307068
0.6451868592231926,35.04839062690735
0.6451908714487329,35.051286458969116
0.6451863074712366,35.05412006378174
0.6451903197578464,35.05699348449707
0.6451857559895889,35.0598886013031
0.6451897683372878,35.062790393829346
0.645185204778153,35.06618618965149
0.6451892171869604,35.069072008132935
0.6451846538368317,35.07193899154663
0.6451886663067672,35.07484245300293
0.6451841031655285,35.077709436416626
0.6451881156966118,35.08060026168823
0.6451835527641469,35.08351969718933
0.6451875653563973,35.086424589157104
0.64518300263259,35.08926820755005
0.6451870152860272,35.09214997291565
0.6451824527707612,35.09502387046814
0.6451864654854048,35.09793257713318
0.6451819031785644,35.10076117515564
0.6451859159544338,35.103686809539795
0.6451813538559029,35.10653018951416
0.6451853666930174,35.10942554473877
0.6451808048026804,35.11224579811096
0.6451848177010595,35.11514329910278
0.6451802560188002,35.1179895401001
0.6451842689784637,35.12087273597717
0.6451797075041663,35.123730421066284
0.6451837205251334,35.12661528587341
0.6451791592586824,35.12943768501282
0.6451831723409728,35.1323184967041
0.6451786112822524,35.13517093658447
0.6451826244258853,35.13806176185608
0.6451780635747799,35.140889167785645
0.6451820767797747,35.14382243156433
0.6451775161361689,35.14666152000427
0.6451815294025453,35.14956045150757
0.6451769689663235,35.152366638183594
0.6451809822941007,35.15526270866394
0.6451764220651476,35.158103942871094
0.645180435454345,35.16098690032959
0.6451758754325451,35.163840532302856
0.6451798888831822,35.16675591468811
0.6451753290684202,35.16960620880127
0.6451793425805165,35.17248034477234
0.645174782972677,35.17533278465271
0.6451787965462518,35.17822265625
0.6451742371452199,35.181050539016724
0.6451782507802925,35.18397283554077
0.645173691585953,35.1868155002594
0.6451777052825428,35.18968629837036
0.6451731462947805,35.1925003528595
0.645177160052907,35.19541692733765
0.6451726012716069,35.198291063308716
0.6451766150912894,35.201148986816406
0.6451720565163366,35.20400094985962
0.6451760703975945,35.2068886756897
0.645171512028874,35.209723234176636
0.6451755259717264,35.21258997917175
0.6451709678091235,35.215455770492554
0.64517498181359,35.21834421157837
0.6451704238569899,35.221171855926514
0.6451744379230895,35.22407817840576
0.6451698801723776,35.22701358795166
0.6451738943001298,35.22993350028992
0.6451693367551913,35.23278284072876
0.6451733509446155,35.235700607299805
0.6451687936053356,35.23855519294739
0.6451728078564509,35.24148178100586
0.6451682507227154,35.24429798126221
0.6451722650355413,35.247169971466064
0.6451677081072356,35.24999523162842
0.645171722481791,35.2528932094574
0.6451671657588006,35.25575494766235
0.6451711801951053,35.25865936279297
0.6451666236773158,35.26149582862854
0.6451706381753886,35.26436758041382
0.6451660818626859,35.267245292663574
0.6451700964225463,35.27013325691223
0.6451655403148159,35.272964000701904
0.6451695549364829,35.27587914466858
0.6451649990336108,35.278730392456055
0.645169013717104,35.28162717819214
0.6451644580189758,35.28444242477417
0.6451684727643142,35.287341356277466
0.6451639172708161,35.29016900062561
0.6451679320780189,35.293052673339844
0.6451633767890368,35.295894622802734
0.6451673916581232,35.29879593849182
0.645162836573543,35.301658153533936
0.6451668515045323,35.30452275276184
0.6451622966242403,35.30738615989685
0.6451663116171515,35.31026530265808
0.645161756941034,35.31311583518982
0.6451657719958864,35.31606602668762
0.6451612175238292,35.31893730163574
0.645165232640642,35.32182312011719
0.6451606783725314,35.32462668418884
0.6451646935513239,35.3275511264801
0.6451601394870465,35.330403327941895
0.6451641547278375,35.33334994316101
0.6451596008672796,35.33617377281189
0.6451636161700885,35.33907961845398
0.6451590625131365,35.34193301200867
0.6451630778779823,35.34481120109558
0.6451585244245227,35.347673177719116
0.6451625398514248,35.35057330131531
0.645157986601344,35.353424310684204
0.6451620020903213,35.356306076049805
0.6451574490435062,35.35915398597717
0.6451614645945778,35.36206865310669
0.645156911750915,35.36489295959473
0.6451609273640999,35.36780548095703
0.6451563747234761,35.3706533908844
0.6451603903987937,35.37358045578003
0.6451558379610955,35.376405000686646
0.6451598536985648,35.37929725646973
0.6451553014636793,35.38211941719055
0.6451593172633193,35.385013580322266
0.6451547652311332,35.387871503829956
0.645158781092963,35.39079308509827
0.6451542292633635,35.393638610839844
0.645158245187402,35.39652180671692
0.6451536935602762,35.39937114715576
0.6451577095465424,35.402273416519165
0.6451531581217772,35.40509390830994
0.6451571741702903,35.407987117767334
0.6451526229477729,35.41084146499634
0.6451566390585519,35.413756132125854
0.6451520880381693,35.41656827926636
0.6451561042112335,35.419498682022095
0.645151553392873,35.422337770462036
0.645155569628241,35.425270318984985
0.6451510190117903,35.42812132835388
0.6451550353094813,35.43110418319702
0.6451504848948273,35.434032678604126
0.6451545012548603,35.436957359313965
0.6451499510418905,35.43980526924133
0.6451539674642846,35.442718505859375
0.6451494174528863,35.44557309150696
0.6451534339376606,35.4484589099884
0.6451488841277218,35.45132851600647
0.6451529006748947,35.454227685928345
0.6451483510663029,35.45706796646118
0.6451523676758937,35.460055351257324
0.6451478182685363,35.46293044090271
0.645151834940564,35.46583890914917
0.645147285734329,35.468677043914795
0.6451513024688125,35.4716157913208
0.6451467534635874,35.47443413734436
0.6451507702605457,35.47735571861267
0.6451462214562185,35.480167865753174
0.6451502383156703,35.48307132720947
0.6451456897121288,35.48591876029968
0.6451497066340932,35.48879837989807
0.6451451582312254,35.491657733917236
0.6451491752157215,35.4945592880249
0.6451446270134151,35.49740719795227
0.6451486440604616,35.50029945373535
0.645144096058605,35.503156661987305
0.6451481131682207,35.506059408187866
0.645143565366702,35.50887942314148
0.645147582538906,35.511796951293945
0.6451430349376132,35.51464223861694
0.6451470521724242,35.517571449279785
0.6451425047712455,35.52038383483887
0.6451465220686825,35.52327370643616
0.6451419748675062,35.52611494064331
0.6451459922275881,35.528998136520386
0.6451414452263026,35.53184413909912
0.6451454626490482,35.53473210334778
0.6451409158475419,35.53757452964783
0.64514493333297,35.540465116500854
0.6451403867311312,35.54333209991455
0.6451444042792606,35.546244859695435
0.6451398578769779,35.549070835113525
0.6451438754878276,35.55198073387146
0.6451393292849896,35.55483961105347
0.6451433469585781,35.55775022506714
0.6451388009550735,35.56056308746338
0.64514281869142,35.563488483428955
0.6451382728871372,35.566349506378174
0.6451422906862604,35.569286584854126
0.6451377450810882,35.57210350036621
0.6451417629430068,35.57501149177551
0.6451372175368342,35.57791495323181
0.6451412354615669,35.580801486968994
0.6451366902542826,35.58367681503296
0.6451407082418484,35.586585998535156
0.6451361632333412,35.589428424835205
0.6451401812837587,35.59230828285217
0.6451356364739177,35.59514832496643
0.6451396545872058,35.59804701805115
0.6451351099759198,35.600871086120605
0.6451391281520972,35.60383224487305
0.6451345837392555,35.606666803359985
0.6451386019783408,35.60955023765564
0.6451340577638326,35.61237692832947
0.6451380760658446,35.61528182029724
0.645133532049559,35.618120431900024
0.6451375504145166,35.62100100517273
0.6451330065963425,35.62386345863342
0.6451370250242643,35.62675929069519
0.6451324814040913,35.62962079048157
0.6451364998949961,35.63248157501221
0.6451319564727135,35.635340452194214
0.6451359750266198,35.63824391365051
0.645131431802117,35.641064167022705
0.6451354504190436,35.643990993499756
0.64513090739221,35.64683818817139
0.6451349260721756,35.649739265441895
0.645130383242901,35.652551889419556
0.6451344019859241,35.65546441078186
0.6451298593540978,35.65830326080322
0.6451338781601974,35.6612389087677
0.6451293357257089,35.66406607627869
0.6451333545949035,35.666943073272705
0.6451288123576425,35.66978740692139
0.6451328312899509,35.67266225814819
0.6451282892498074,35.67553448677063
0.6451323082452479,35.67842078208923
0.6451277664021117,35.681283473968506
0.6451317854607033,35.68418836593628
0.6451272438144637,35.687010765075684
0.645131262936225,35.68993139266968
0.6451267214867724,35.69273781776428
0.6451307406717218,35.69567608833313
0.645126199418946,35.6985239982605
0.6451302186671023,35.70144748687744
0.6451256776108935,35.70428228378296
0.645129696922275,35.707200050354004
0.6451251560625233,35.71002388000488
0.6451291754371488,35.712907791137695
0.6451246347737442,35.71578073501587
0.6451286542116321,35.71868562698364
0.6451241137444647,35.721558570861816
0.6451281332456339,35.7244553565979
0.6451235929745939,35.727306842803955
0.6451276125390628,35.730183124542236
0.6451230724640407,35.73299551010132
0.6451270920918278,35.735899209976196
0.6451225522127138,35.73874068260193
0.6451265719038379,35.74167060852051
0.6451220322205222,35.74449396133423
0.6451260519750017,35.74740290641785
0.6451215124873751,35.750245809555054
0.6451255323052286,35.753127574920654
0.6451209930131815,35.75598454475403
0.6451250128944273,35.75888729095459
0.6451204737978502,35.7617347240448
0.6451244937425069,35.764628887176514
0.6451199548412906,35.76749229431152
0.6451239748493769,35.77038025856018
0.6451194361434119,35.773234128952026
0.645123456214946,35.776126861572266
0.6451189177041232,35.77894377708435
0.6451229378391239,35.78186011314392
0.6451183995233339,35.78468656539917
0.6451224197218195,35.787588357925415
0.6451178816009532,35.790427923202515
0.6451219018629422,35.79336166381836
0.6451173639368905,35.796183824539185
0.6451213842624015,35.799076795578
0.6451168465310555,35.80192542076111
0.6451208669201066,35.804842472076416
0.6451163293833571,35.807743310928345
0.6451203498359673,35.810659408569336
0.6451158124937053,35.81351280212402
0.6451198330098927,35.816394567489624
0.6451152958620096,35.81922435760498
0.6451193164417928,35.82214975357056
0.6451147794881794,35.825011014938354
0.6451188001315766,35.827913761138916
0.6451142633721246,35.83076190948486
0.6451182840791544,35.833744287490845
0.6451137475137548,35.83664655685425
0.6451177682844355,35.83957886695862
0.6451132319129795,35.84241986274719
0.6451172527473296,35.84532403945923
0.6451127165697089,35.84815979003906
0.6451167374677466,35.851078271865845
0.6451122014838526,35.853930711746216
0.6451162224455963,35.85682439804077
0.6451116866553206,35.85968232154846
0.6451157076807889,35.86258149147034
0.6451111720840227,35.865421772003174
0.6451151931732338,35.86830401420593
0.6451106577698688,35.871174812316895
0.6451146789228414,35.874151945114136
0.6451101437127693,35.87700128555298
0.6451141649295213,35.879908323287964
0.6451096299126339,35.88274836540222
0.6451136511931839,35.88565444946289
0.645109116369373,35.888479232788086
0.6451131377137392,35.89140701293945
0.6451086030828965,35.894272327423096
0.6451126244910973,35.897159576416016
0.6451080900531146,35.8999924659729
0.6451121115251686,35.90291118621826
0.645107577279938,35.905925035476685
0.645111598815863,35.908900022506714
0.6451070647632765,35.91176223754883
0.6451110863630911,35.914673805236816
0.6451065525030407,35.917542457580566
0.6451105741667632,35.92044162750244
0.6451060404991409,35.923314809799194
0.6451100622267896,35.92624545097351
0.6451055287514875,35.92905879020691
0.6451095505430806,35.931965589523315
0.6451050172599913,35.93480968475342
0.6451090391155468,35.93769598007202
0.6451045060245624,35.94051766395569
0.6451085279440988,35.94343543052673
0.6451039950451114,35.94628715515137
0.6451080170286472,35.94916605949402
0.6451034843215493,35.9519989490509
0.6451075063691024,35.95488405227661
0.6451029738537865,35.9577157497406
0.6451069959653752,35.96063208580017
0.6451024636417337,35.96349906921387
0.6451064858173764,35.966418981552124
0.6451019536853019,35.969269037246704
0.6451059759250166,35.97215819358826
0.6451014439844015,35.97499918937683
0.6451054662882066,35.97792935371399
0.6451009345389437,35.9807493686676
0.6451049569068574,35.983670234680176
0.6451004253488394,35.98654103279114
0.6451044477808797,35.989439725875854
0.6450999164139991,35.992252349853516
0.6451039389101845,35.99514126777649
0.6450994077343344,35.99800372123718
0.6451034302946829,36.00088357925415
0.645098899309756,36.00373148918152
0.6451029219342856,36.00667071342468
0.645098391140175,36.00949835777283
0.645102413828904,36.01236271858215
0.6450978832255024,36.01518177986145
0.6451019059784492,36.01808214187622
0.6450973755656496,36.02090120315552
0.6451013983828321,36.023807525634766
0.6450968681605277,36.026676654815674
0.6451008910419641,36.02958703041077
0.645096361010048,36.03240442276001
0.6451003839557563,36.03529095649719
0.645095854114122,36.03815150260925
0.6450998771241204,36.04104423522949
0.6450953474726605,36.0438768863678
0.6450993705469674,36.046783447265625
0.6450948410855754,36.04962182044983
0.6450988642242087,36.052483558654785
0.645094334952778,36.05533027648926
0.6450983581557557,36.058269023895264
0.6450938290741799,36.061097860336304
0.6450978523415201,36.06402254104614
0.6450933234496923,36.066863775253296
0.6450973467814132,36.069767236709595
0.645092818079227,36.07257652282715
0.6450968414753466,36.07549238204956
0.6450923129626959,36.0783417224884
0.645096336423232,36.081238985061646
0.64509180810001,36.08407211303711
0.6450958316249811,36.086963415145874
0.6450913034910815,36.0897958278656
0.6450953270805055,36.09268116950989
0.6450907991358222,36.0955228805542
0.645094822789717,36.09842848777771
0.6450902950341435,36.10128450393677
0.6450943187525274,36.10418629646301
0.6450897911859577,36.107016801834106
0.6450938149688487,36.10990929603577
0.6450892875911763,36.11271119117737
0.6450933114385923,36.11561179161072
0.6450887842497116,36.118467807769775
0.6450928081616706,36.12139344215393
0.6450882811614754,36.12422013282776
0.6450923051379953,36.127116680145264
0.6450877783263798,36.12994956970215
0.6450918023674787,36.13282132148743
0.6450872757443366,36.13567304611206
0.6450912998500326,36.13858199119568
0.6450867734152582,36.141440629959106
0.6450907975855691,36.14434814453125
0.6450862713390568,36.147175550460815
0.6450902955740007,36.15007185935974
0.6450857695156443,36.15289282798767
0.6450897938152393,36.15580940246582
0.6450852679449334,36.15866208076477
0.645089292309197,36.16159248352051
0.645084766626836,36.16442394256592
0.6450887910557865,36.16731643676758
0.6450842655612645,36.17013931274414
0.6450882900549197,36.17303156852722
0.6450837647481314,36.175883054733276
0.6450877893065095,36.17877960205078
0.6450832641873493,36.18163347244263
0.6450872888104677,36.1845281124115
0.6450827638788303,36.18737506866455
0.6450867885667073,36.19027853012085
0.6450822638224872,36.193081855773926
0.6450862885751406,36.19600510597229
0.6450817640182324,36.198911905288696
0.6450857888356802,36.201841831207275
0.6450812644659785,36.20464324951172
0.6450852893482386,36.20753359794617
0.6450807651656384,36.21039295196533
0.6450847901127286,36.213289976119995
0.6450802661171243,36.21609902381897
0.6450842911290625,36.21903419494629
0.6450797673203497,36.22194981575012
0.6450837923971536,36.224825382232666
0.6450792687752266,36.22766137123108
0.6450832939169143,36.2305850982666
0.6450787704816684,36.23344349861145
0.6450827956882574,36.23632073402405
0.6450782724395876,36.23913645744324
0.645082297711096,36.24205279350281
0.6450777746488974,36.24488282203674
0.6450817999853431,36.24779510498047
0.6450772771095106,36.25063967704773
0.6450813025109112,36.25354552268982
0.6450767798213403,36.25637245178223
0.6450808052877137,36.259270429611206
0.6450762827842993,36.26211762428284
0.6450803083156635,36.265026569366455
0.645075785998301,36.26785731315613
0.6450798115946736,36.27077126502991
0.6450752894632583,36.27360725402832
0.6450793151246573,36.276498556137085
0.6450747931790848,36.27935433387756
0.6450788189055277,36.28225564956665
0.6450742971456932,36.285067319869995
0.645078322937198,36.287957191467285
0.6450738013629971,36.29080152511597
0.6450778272195815,36.29370927810669
0.6450733058309097,36.29653239250183
0.6450773317525915,36.29944324493408
0.6450728105493445,36.302284955978394
0.6450768365361413,36.30516743659973
0.6450723155182146,36.30799198150635
0.6450763415701444,36.31095504760742
0.6450718207374339,36.31378984451294
0.6450758468545141,36.31668186187744
0.6450713262069155,36.31953763961792
0.645075352389164,36.322460651397705
0.6450708319265731,36.325297594070435
0.6450748581740076,36.32815980911255
0.6450703378963201,36.33100986480713
0.6450743642089584,36.333932638168335
0.6450698441160704,36.336756229400635
0.6450738704939303,36.33968925476074
0.6450693505857377,36.342530727386475
0.6450733770288365,36.345433950424194
0.6450688573052352,36.34823989868164
0.6450728838135911,36.351158618927
0.6450683642744773,36.35401749610901
0.6450723908481075,36.35690927505493
0.6450678714933773,36.35978055000305
0.6450718981322999,36.36269021034241
0.6450673789618495,36.36550760269165
0.6450714056660818,36.36837315559387
0.6450668866798074,36.371214866638184
0.6450709134493673,36.37412095069885
0.645066394647165,36.376941442489624
0.64507042148207,36.37993359565735
0.6450659028638364,36.38278603553772
0.6450699297641043,36.385692834854126
0.6450654113297355,36.388507604599
0.6450694382953839,36.39141035079956
0.6450649200447764,36.394253730773926
0.645068947075823,36.3971312046051
0.6450644290088734,36.399964570999146
0.6450684561053355,36.40287137031555
0.6450639382219404,36.40569305419922
0.6450679653838358,36.40857195854187
0.6450634476838916,36.41146421432495
0.645067474911238,36.41436004638672
0.6450629573946413,36.417176246643066
0.645066984687456,36.42008566856384
0.6450624673541038,36.42293691635132
0.6450664947124046,36.42583084106445
0.6450619775621933,36.42863583564758
0.6450660049859979,36.43155002593994
0.6450614880188243,36.43439507484436
0.6450655155081502,36.43729877471924
0.6450609987239113,36.440105676651
0.6450650262787758,36.44302487373352
0.6450605096773684,36.445876359939575
0.6450645372977893,36.44876432418823
0.6450600208791103,36.45163893699646
0.6450640485651051,36.45454263687134
0.6450595323290518,36.457393407821655
0.645063560080638,36.46034049987793
0.645059044027107,36.46318554878235
0.6450630718443022,36.46610450744629
0.6450585559731907,36.46896982192993
0.6450625838560127,36.47191858291626
0.6450580681672177,36.47483682632446
0.6450620961156837,36.47774791717529
0.6450575806091027,36.480555295944214
0.64506160862323,36.483442306518555
0.6450570932987604,36.48627209663391
0.6450611213785666,36.48916220664978
0.6450566062361054,36.49199175834656
0.6450606343816083,36.49493098258972
0.6450561194210528,36.497775077819824
0.6450601476322697,36.50065040588379
0.6450556328535174,36.50349164009094
0.6450596611304656,36.5063841342926
0.645055146533414,36.50923943519592
0.6450591748761114,36.512107133865356
0.6450546604606578,36.51496124267578
0.6450586888691217,36.51788854598999
0.6450541746351637,36.520702838897705
0.6450582031094113,36.52361083030701
0.6450536890568467,36.52646207809448
0.6450577175968957,36.52938365936279
0.645053203725622,36.532212018966675
0.6450572323314898,36.535112619400024
0.6450527186414046,36.53796195983887
0.6450567473131086,36.54084062576294
0.6450522338041098,36.54370093345642
0.6450562625416674,36.546613931655884
0.6450517492136529,36.54947233200073
0.6450557780170814,36.55235719680786
0.6450512648699488,36.55520749092102
0.6450552937392658,36.55809569358826
0.6450507807729132,36.56091904640198
0.645054809708136,36.56387519836426
0.6450502969224614,36.566725730895996
0.6450543259236073,36.569631814956665
0.6450498133185085,36.572436809539795
0.6450538423855953,36.575339555740356
0.6450493299609704,36.57819175720215
0.645053359094015,36.58109426498413
0.6450488468497622,36.583948373794556
0.6450528760487821,36.58687233924866
0.6450483639847996,36.58975338935852
0.6450523932498122,36.592615604400635
0.6450478813659981,36.59546613693237
0.6450519106970208,36.598366022109985
0.6450473989932735,36.601221323013306
0.6450514283903234,36.60411500930786
0.6450469168665409,36.606969118118286
0.6450509463296358,36.60989737510681
0.6450464349857166,36.612712383270264
0.6450504645148735,36.61561179161072
0.6450459533507162,36.618433713912964
0.6450499829459525,36.62136435508728
0.6450454719614552,36.62417697906494
0.6450495016227882,36.627084255218506
0.6450449908178497,36.62996196746826
0.6450490205452967,36.63285493850708
0.6450445099198154,36.63569760322571
0.6450485397133937,36.63860201835632
0.6450440292672683,36.64144968986511
0.6450480591269954,36.644328117370605
0.6450435488601245,36.64716839790344
0.6450475787860173,36.650068283081055
0.6450430686982995,36.65288257598877
0.6450470986903755,36.65579295158386
0.6450425887817098,36.65863800048828
0.6450466188399862,36.661564111709595
0.6450421091102714,36.66439914703369
0.6450461392347654,36.66733932495117
0.6450416296839002,36.67017579078674
0.6450456598746291,36.67305588722229
0.6450411505025124,36.67590403556824
0.6450451807594937,36.67880201339722
0.6450406715660244,36.6816680431366
0.6450447018892751,36.684548139572144
0.6450401928743524,36.68741774559021
0.6450442232638895,36.690316677093506
0.6450397144274126,36.69313144683838
0.6450437448832537,36.696003913879395
0.6450392362251213,36.698848724365234
0.6450432667472835,36.701761960983276
0.6450387582673949,36.70458984375
0.6450427888558954,36.7075469493866
0.6450382805541498,36.71037149429321
0.6450423112090058,36.71327757835388
0.6450378030853026,36.716081857681274
0.645041833806531,36.71899962425232
0.6450373258607695,36.72185206413269
0.6450413566483879,36.72473692893982
0.6450368488804672,36.72760343551636
0.6450408797344928,36.73053550720215
0.6450363721443124,36.73336625099182
0.6450404030647622,36.736244916915894
0.6450358956522216,36.73909592628479
0.6450399266391126,36.74201774597168
0.6450354194041114,36.74483394622803
0.6450394504574609,36.747748613357544
0.6450349433998985,36.75058174133301
0.6450389745197238,36.75348734855652
0.6450344676394999,36.75630784034729
0.6450384988258178,36.75921678543091
0.645033992122832,36.76209354400635
0.64503802337566,36.76498293876648
0.6450335168498119,36.767852544784546
0.6450375481691668,36.77073812484741
0.6450330418203564,36.77357625961304
0.6450370732062554,36.776464223861694
0.6450325670343825,36.77932906150818
0.6450365984868428,36.782246828079224
0.6450320924918069,36.78508377075195
0.6450361240108455,36.78798818588257
0.6450316181925468,36.7908251285553
0.645035649778181,36.7937171459198
0.6450311441365193,36.796533823013306
0.6450351757887659,36.799426555633545
0.6450306703236413,36.80229043960571
0.6450347020425176,36.80521059036255
0.6450301967538301,36.80802297592163
0.6450342285393529,36.810977935791016
0.6450297234270026,36.81383395195007
0.6450337552791893,36.8167359828949
0.6450292503430761,36.81960582733154
0.6450332822619436,36.822505235672
0.645028777501968,36.82533264160156
0.6450328094875333,36.828200578689575
0.6450283049035955,36.831016063690186
0.6450323369558756,36.83395767211914
0.645027832547876,36.836764097213745
0.6450318646668879,36.839707374572754
0.6450273604347265,36.842557191848755
0.6450313926204875,36.84548473358154
0.6450268885640649,36.8482825756073
0.6450309208165917,36.851166009902954
0.6450264169358084,36.854008197784424
0.6450304492551181,36.856876611709595
0.6450259455498746,36.859734773635864
0.6450299779359843,36.86265707015991
0.645025474406181,36.86550235748291
0.6450295068591074,36.86837148666382
0.645025003504645,36.87119793891907
0.6450290360244054,36.87410068511963
0.6450245328451842,36.87692213058472
0.6450285654317957,36.87986493110657
0.6450240624277167,36.882707595825195
0.645028095081196,36.88560652732849
0.6450235922521598,36.88841462135315
0.6450276249725239,36.89129710197449
0.6450231223184314,36.89413404464722
0.6450271551056973,36.897000789642334
0.6450226526264491,36.899900674819946
0.6450266854806337,36.902806520462036
0.645022183176131,36.90565347671509
0.6450262160972512,36.908541679382324
0.6450217139673948,36.91139841079712
0.6450257469554677,36.914289712905884
0.6450212450001583,36.917102336883545
0.6450252780552007,36.920018911361694
0.6450207762743396,36.92288613319397
0.6450248093963685,36.92577767372131
0.6450203077898568,36.9285774230957
0.6450243409788888,36.93152117729187
0.6450198395466277,36.934362173080444
0.6450238728026798,36.937294483184814
0.6450193715445702,36.94011926651001
0.6450234048676597,36.94304823875427
0.645018903783603,36.9459068775177
0.6450229371737464,36.94877576828003
0.6450184362636437,36.95163154602051
0.645022469720858,36.954543113708496
0.6450179689846106,36.95740342140198
0.6450220025089127,36.96029186248779
0.6450175019464223,36.963139057159424
0.6450215355378288,36.966038942337036
0.6450170351489966,36.968841314315796
0.6450210688075246,36.971760511398315
0.6450165685922521,36.974613904953
0.6450206023179184,36.97755169868469
0.6450161022761067,36.98037600517273
0.6450201360689284,36.983280181884766
0.6450156362004794,36.98613691329956
0.6450196700604731,36.98900890350342
0.6450151703652885,36.991856813430786
0.645019204292471,36.99476623535156
0.6450147047704522,36.99761772155762
0.6450187387648403,37.00050711631775
0.6450142394158893,37.003342628479004
0.6450182734774997,37.00623893737793
0.6450137743015181,37.00904178619385
0.6450178084303677,37.01195764541626
0.6450133094272572,37.01480269432068
0.6450173436233629,37.01771783828735
0.6450128447930256,37.02053618431091
0.6450168790564041,37.02345061302185
0.6450123803987414,37.02629494667053
0.6450164147294098,37.02916359901428
0.6450119162443241,37.03200149536133
0.6450159506422987,37.03492093086243
0.6450114523296917,37.03777313232422
0.6450154867949894,37.04065442085266
0.6450109886547634,37.043527364730835
0.6450150231874011,37.04643964767456
0.6450105252194579,37.0492959022522
0.6450145598194522,37.05219578742981
0.6450100620236942,37.05504322052002
0.6450140966910619,37.05795478820801
0.6450095990673911,37.0607750415802
0.6450136338021489,37.06369686126709
0.6450091363504675,37.06653428077698
0.6450131711526321,37.06944966316223
0.6450086738728426,37.07227277755737
0.6450127087424309,37.075188636779785
0.6450082116344353,37.07806468009949
0.6450122465714639,37.080933809280396
0.6450077496351647,37.08382558822632
0.6450117846396504,37.08672547340393
0.6450072878749501,37.08959484100342
0.6450113229469093,37.09248685836792
0.6450068263537104,37.095362186431885
0.6450108614931601,37.098275661468506
0.6450063650713649,37.10109043121338
0.6450104002783217,37.10401439666748
0.6450059040278328,37.10685634613037
0.6450099393023133,37.10978150367737
0.6450054432230335,37.112587213516235
0.6450094785650544,37.11550331115723
0.6450049826568862,37.11837315559387
0.6450090180664643,37.12126064300537
0.6450045223293105,37.124112129211426
0.6450085578064622,37.127015352249146
0.6450040622402253,37.12988066673279
0.6450080977849674,37.13275170326233
0.6450036023895505,37.13561987876892
0.6450076380018996,37.138524293899536
0.6450031427772055,37.141345739364624
0.6450071784571783,37.144227743148804
0.6450026834031096,37.14708590507507
0.6450067191507227,37.15001392364502
0.6450022242671828,37.152827978134155
0.6450062600824527,37.15576529502869
0.6450017653693441,37.15861678123474
0.6450058012522875,37.1615469455719
0.6450013067095136,37.16436767578125
0.645005342660147,37.16726088523865
0.6450008482876108,37.1701078414917
0.645004884305951,37.172982931137085
0.6450003901035556,37.175846099853516
0.645004426189619,37.17875576019287
0.6449999321572675,37.181599140167236
0.6450039683110705,37.184489250183105
0.6449994744486665,37.187347412109375
0.6450035106702261,37.190272092819214
0.6449990169776723,37.1930878162384
0.6450030532670048,37.195995807647705
0.6449985597442048,37.198853731155396
0.6450025961013269,37.201744079589844
0.6449981027481839,37.20457887649536
0.6450021391731122,37.20749258995056
0.6449976459895297,37.21033239364624
0.6450016824822806,37.21322822570801
0.6449971894681621,37.21606755256653
0.6450012260287522,37.21900415420532
0.6449967331840012,37.22190237045288
0.6450007698124469,37.22478652000427
0.6449962771369671,37.22766375541687
0.645000313833285,37.230565786361694
0.6449958213269797,37.23341631889343
0.6449998580911865,37.23630905151367
0.6449953657539594,37.23915195465088
0.6449994025860712,37.24208068847656
0.6449949104178263,37.24491286277771
0.64499894731786,37.247870445251465
0.6449944553185006,37.250725507736206
0.6449984922864724,37.253644943237305
0.6449940004559027,37.25646162033081
0.6449980374918294,37.25937581062317
0.6449935458299527,37.262269496917725
0.6449975829338505,37.2652530670166
0.6449930914405712,37.26811742782593
0.6449971286124566,37.271037578582764
0.6449926372876784,37.273881912231445
0.6449966745275678,37.2767608165741
0.6449921833711949,37.27961707115173
0.6449962206791049,37.282514333724976
0.644991729691041,37.28534269332886
0.644995767066988,37.28824067115784
0.6449912762471374,37.29107069969177
0.6449953136911378,37.29398059844971
0.6449908230394044,37.29676151275635
0.6449948605514747,37.29967188835144
0.6449903700677628,37.302523136138916
0.6449944076479194,37.30544710159302
0.6449899173321333,37.30827021598816
0.6449939549803926,37.311179399490356
0.6449894648324361,37.314027309417725
0.6449935025488147,37.31688451766968
0.6449890125685925,37.319756507873535
0.6449930503531066,37.32265853881836
0.6449885605405229,37.32550859451294
0.6449925983931889,37.32841181755066
0.6449881087481482,37.33124613761902
0.6449921466689825,37.33415102958679
0.6449876571913893,37.33696246147156
0.6449916951804082,37.339884757995605
0.6449872058701667,37.34274101257324
0.6449912439273869,37.345643758773804
0.6449867547844018,37.34846806526184
0.6449907929098393,37.35138964653015
0.6449863039340152,37.35423135757446
0.6449903421276865,37.357099294662476
0.644985853318928,37.35995268821716
0.6449898915808494,37.36285877227783
0.6449854029390613,37.36570978164673
0.6449894412692493,37.36860203742981
0.644984952794336,37.37145972251892
0.6449889911928067,37.37435722351074
0.6449845028846732,37.377169609069824
0.6449885413514431,37.380085468292236
0.6449840532099942,37.382959842681885
0.6449880917450797,37.38587951660156
0.64498360377022,37.38868737220764
0.644987642373637,37.3915810585022
0.6449831545652719,37.39441680908203
0.6449871932370372,37.39733409881592
0.6449827055950713,37.400155544281006
0.6449867443352009,37.40308237075806
0.6449822568595391,37.40593719482422
0.6449862956680494,37.40881633758545
0.6449818083585971,37.411665201187134
0.6449858472355043,37.4145405292511
0.6449813600921662,37.41738438606262
0.6449853990374868,37.42027020454407
0.6449809120601683,37.42312788963318
0.6449849510739184,37.42604851722717
0.6449804642625245,37.42884802818298
0.6449845033447202,37.43177914619446
0.6449800166991563,37.43462634086609
0.6449840558498142,37.43753147125244
0.6449795693699854,37.44035887718201
0.6449836085891215,37.44326829910278
0.6449791222749331,37.44611048698425
0.644983161562564,37.449002504348755
0.6449786754139213,37.451842308044434
0.6449827147700629,37.45476841926575
0.6449782287868716,37.45761156082153
0.6449822682115399,37.46060228347778
0.6449777823937054,37.46349596977234
0.6449818218869171,37.46638798713684
0.6449773362343446,37.46924114227295
0.6449813757961158,37.47214674949646
0.6449768903087112,37.475000619888306
0.6449809299390579,37.47801470756531
0.6449764446167267,37.48092007637024
0.6449804843156651,37.483875036239624
0.6449759991583128,37.486761808395386
0.6449800389258594,37.48970699310303
0.6449755539333917,37.4925537109375
0.6449795937695624,37.49547815322876
0.644975108941885,37.49833941459656
0.6449791488466963,37.501301288604736
0.6449746641837151,37.50422382354736
0.6449787041571827,37.50716304779053
0.6449742196588033,37.51001238822937
0.6449782597009439,37.512951374053955
0.6449737753670723,37.51579451560974
0.6449778154779017,37.51871681213379
0.6449733313084439,37.52155661582947
0.6449773714879783,37.5244574546814
0.6449728874828402,37.52735209465027
0.6449769277310956,37.53028345108032
0.6449724438901833,37.5331175327301
0.6449764842071761,37.53603267669678
0.6449720005303953,37.538888931274414
0.6449760409161417,37.54180097579956
0.6449715574033986,37.54465174674988
0.6449755978579144,37.547581911087036
0.6449711145091154,37.55042004585266
0.6449751550324168,37.55333971977234
0.6449706718474679,37.556158781051636
0.6449747124395713,37.55906558036804
0.6449702294183786,37.561888694763184
0.6449742700792996,37.56480050086975
0.6449697872217697,37.567655086517334
0.6449738279515248,37.57056498527527
0.6449693452575637,37.57340216636658
0.6449733860561689,37.57626247406006
0.644968903525683,37.57907557487488
0.6449729443931543,37.58198022842407
0.6449684620260502,37.58479595184326
0.6449725029624035,37.587722063064575
0.6449680207585877,37.5905704498291
0.6449720617638393,37.59348273277283
0.6449675797232178,37.59629583358765
0.6449716207973838,37.59919595718384
0.6449671389198638,37.60206842422485
0.64497118006296,37.60499882698059
0.6449666983484476,37.60785961151123
0.6449707395604903,37.610759973526
0.6449662580088923,37.613587379455566
0.6449702992898975,37.616477966308594
0.6449658179011205,37.619354486465454
0.6449698592511041,37.62227964401245
0.6449653780250548,37.62513518333435
0.644969419444033,37.628045320510864
0.6449649383806184,37.63089394569397
0.6449689798686069,37.63378977775574
0.6449644989677338,37.636619329452515
0.6449685405247487,37.63955545425415
0.6449640597863238,37.642409801483154
0.6449681014123813,37.645313024520874
0.6449636208363113,37.648125410079956
0.6449676625314273,37.651020765304565
0.6449631821176196,37.65390419960022
0.64496722388181,37.65679669380188
0.6449627436301711,37.659661054611206
0.6449667854634522,37.662575244903564
0.6449623053738894,37.66542601585388
0.6449663472762768,37.66830897331238
0.6449618673486973,37.67114019393921
0.6449659093202069,37.67403817176819
0.6449614295545177,37.67686104774475
0.6449654715951657,37.679781675338745
0.6449609919912741,37.682636737823486
0.6449650341010763,37.68554067611694
0.6449605546588895,37.68835759162903
0.6449645968378618,37.69125509262085
0.6449601175572868,37.694087743759155
0.6449641598054453,37.69700479507446
0.6449596806863896,37.69987988471985
0.6449637230037503,37.702796936035156
0.644959244046121,37.705633878707886
0.6449632864326997,37.708524227142334
0.6449588076364047,37.71136975288391
0.6449628500922172,37.71426820755005
0.6449583714571635,37.71711039543152
0.6449624139822258,37.72003173828125
0.644957935508321,37.722900390625
0.644961978102649,37.72580170631409
0.6449574997898008,37.728628396987915
0.6449615424534104,37.73155498504639
0.6449570643015261,37.73441791534424
0.6449611070344332,37.73733878135681
0.6449566290434205,37.74016261100769
0.644960671845641,37.74307918548584
0.6449561940154076,37.74591374397278
0.6449602368869574,37.74881100654602
0.644955759217411,37.75166296958923
0.6449598021583057,37.754584074020386
0.6449553246493541,37.75743865966797
0.6449593676596099,37.760305404663086
0.6449548903111608,37.76314997673035
0.6449589333907934,37.76605033874512
0.6449544562027547,37.76888370513916
0.6449584993517798,37.77181267738342
0.6449540223240594,37.774665117263794
0.644958065542493,37.77757477760315
0.6449535886749989,37.78039240837097
0.6449576319628567,37.783299922943115
0.6449531552554967,37.786134004592896
0.6449571986127948,37.78901815414429
0.6449527220654768,37.79187297821045
0.6449567654922307,37.79479694366455
0.6449522891048632,37.79765486717224
0.6449563326010889,37.80053782463074
0.6449518563735797,37.80341076850891
0.6449558999392927,37.806350231170654
0.64495142387155,37.80920338630676
0.6449554675067666,37.812110900878906
0.6449509915986985,37.81495928764343
0.6449550353034342,37.81787323951721
0.6449505595549488,37.8207049369812
0.6449546033292195,37.82364583015442
0.6449501277402255,37.82648706436157
0.6449541715840467,37.82941269874573
0.6449496961544522,37.83222675323486
0.6449537400678399,37.83513641357422
0.6449492647975533,37.83798360824585
0.6449533087805231,37.840877056121826
0.6449488336694528,37.84372878074646
0.6449528777220206,37.84664297103882
0.6449484027700749,37.84950065612793
0.6449524468922566,37.85304498672485
0.6449479720993442,37.85591769218445
0.6449520162911552,37.85887861251831
0.6449475416571845,37.86173677444458
0.6449515859186407,37.864627838134766
0.6449471114435203,37.86750888824463
0.6449511557746375,37.87041187286377
0.6449466814582762,37.873252391815186
0.6449507258590698,37.876160860061646
0.6449462517013762,37.87903547286987
0.6449502961718621,37.88203191757202
0.644945822172745,37.88489055633545
0.6449498667129389,37.887802839279175
0.6449453928723069,37.89064621925354
0.6449494374822244,37.89356827735901
0.6449449637999863,37.896387815475464
0.6449490084796433,37.899282932281494
0.6449445349557081,37.90214514732361
0.6449485797051202,37.905012369155884
0.6449441063393967,37.90785551071167
0.6449481511585795,37.910757541656494
0.6449436779509766,37.91361474990845
0.6449477228399457,37.916510581970215
0.6449432497903725,37.919382095336914
0.6449472947491438,37.92229509353638
0.6449428218575092,37.925108194351196
0.6449468668860981,37.928019523620605
0.6449423941523114,37.93086266517639
0.6449464392507337,37.93377923965454
0.6449419666747036,37.93659853935242
0.644946011842975,37.939539670944214
0.644941539424611,37.94237756729126
0.6449455846627468,37.94527196884155
0.644941112401958,37.94809341430664
0.6449451577099742,37.95101022720337
0.6449406856066698,37.95392155647278
0.6449447309845818,37.956799268722534
0.6449402590386711,37.959678173065186
0.6449443044864948,37.96256995201111
0.6449398326978869,37.96540951728821
0.6449438782156376,37.96828365325928
0.6449394065842424,37.97111964225769
0.6449434521719357,37.97403645515442
0.6449389806976623,37.97685718536377
0.6449430263553139,37.97980356216431
0.6449385550380717,37.982638359069824
0.6449426007656972,37.985533714294434
0.6449381296053959,37.98834156990051
0.6449421754030108,37.99123430252075
0.6449377043995598,37.994089126586914
0.6449417502671796,37.99696350097656
0.6449372794204885,37.99981236457825
0.644941325358129,38.00272464752197
0.6449368546681074,38.005550146102905
0.644940900675784,38.008427143096924
0.6449364301423416,38.0112738609314
0.64494047622007,38.01419472694397
0.6449360058431165,38.01701474189758
0.644940051990912,38.01994800567627
0.6449355817703574,38.02277708053589
0.6449396279882356,38.02568340301514
0.6449351579239894,38.028491735458374
0.6449392042119659,38.03143906593323
0.6449347343039381,38.03429460525513
0.6449387806620284,38.037214040756226
0.6449343109101288,38.04004716873169
0.6449383573383484,38.04301071166992
0.6449338877424869,38.04585647583008
0.6449379342408514,38.04873442649841
0.6449334648009382,38.051581382751465
0.644937511369463,38.05448579788208
0.6449330420854079,38.05731153488159
0.6449370887241085,38.060200929641724
0.6449326195958216,38.06302571296692
0.6449366663047136,38.06593942642212
0.644932197332105,38.06877422332764
0.6449362441112036,38.07171630859375
0.6449317752941837,38.07456064224243
0.6449358221435045,38.07749152183533
0.6449313534819833,38.08029747009277
0.6449354004015418,38.08319020271301
0.6449309318954295,38.08602738380432
0.6449349788852412,38.08892011642456
0.6449305105344479,38.09178709983826
0.6449345575945284,38.094696283340454
0.6449300893989647,38.097551584243774
0.6449341365293293,38.10041618347168
0.6449296684889053,38.103249311447144
0.6449337156895695,38.10613036155701
0.6449292478041958,38.10894465446472
0.6449332950751749,38.11190176010132
0.6449288273447619,38.114744901657104
0.6449328746860714,38.117652893066406
0.6449284071105297,38.120455741882324
0.644932454522185,38.123387575149536
0.6449279871014248,38.126195430755615
0.6449320345834414,38.12909293174744
0.6449275673173737,38.13196349143982
0.6449316148697667,38.134878635406494
0.644927147758302,38.13772392272949
0.644931195381087,38.140604972839355
0.6449267284241359,38.14346361160278
0.6449307761173284,38.146368741989136
0.6449263093148015,38.149208784103394
0.6449303570784168,38.1521270275116
0.6449258904302251,38.154990434646606
0.6449299382642785,38.15789771080017
0.6449254717703325,38.160707235336304
0.6449295196748394,38.163634061813354
0.6449250533350501,38.1664834022522
0.6449291013100259,38.16943144798279
0.6449246351243043,38.17227578163147
0.6449286831697644,38.175203800201416
0.6449242171380211,38.178059101104736
0.6449282652539807,38.18093228340149
0.6449237993761268,38.18382143974304
0.6449278475626015,38.18671107292175
0.644923381838548,38.18955612182617
0.6449274300955529,38.192461252212524
0.6449229645252108,38.195324659347534
0.6449270128527613,38.19822692871094
0.6449225474360419,38.20105051994324
0.6449265958341532,38.20399069786072
0.6449221305709676,38.206860065460205
0.6449261790396551,38.2097692489624
0.6449217139299142,38.212608337402344
0.6449257624691934,38.21552038192749
0.6449212975128086,38.218366622924805
0.6449253461226947,38.22125267982483
0.6449208813195771,38.22409510612488
0.6449249300000853,38.22702383995056
0.6449204653501462,38.22987604141235
0.644924514101292,38.23277187347412
0.6449200496044429,38.23562502861023
0.6449240984262412,38.23851251602173
0.6449196340823936,38.24134039878845
0.6449236829748599,38.2442262172699
0.6449192187839251,38.24706721305847
0.6449232677470746,38.24997091293335
0.6449188037089639,38.25278615951538
0.644922852742812,38.25570344924927
0.6449183888574371,38.25853943824768
0.6449224379619989,38.2614483833313
0.6449179742292712,38.26429533958435
0.6449220234045622,38.267218589782715
0.6449175598243932,38.270063161849976
0.6449216090704285,38.272940158843994
0.6449171456427302,38.27578568458557
0.6449211949595248,38.27869009971619
0.6449167316842086,38.28152894973755
0.644920781071778,38.28441905975342
0.6449163179487557,38.28725838661194
0.6449203674071151,38.29018259048462
0.6449159044362984,38.29300808906555
0.644919953965463,38.29591417312622
0.6449154911467636,38.29875326156616
0.6449195407467487,38.30166482925415
0.6449150780800788,38.304505825042725
0.6449191277508992,38.30742645263672
0.6449146652361705,38.31027817726135
0.6449187149778418,38.31315875053406
0.644914252614966,38.31598687171936
0.6449183024275033,38.31887650489807
0.6449138402163926,38.32171654701233
0.6449178900998109,38.32460069656372
0.6449134280403774,38.32745933532715
0.644917477994692,38.33037805557251
0.6449130160868477,38.33320713043213
0.6449170661120738,38.336084604263306
0.6449126043557307,38.33892369270325
0.6449166544518835,38.3418333530426
0.6449121928469537,38.344661474227905
0.6449162430140482,38.347622871398926
0.6449117815604439,38.35046720504761
0.6449158317984954,38.353360652923584
0.6449113704961289,38.35616707801819
0.6449154208051524,38.3590669631958
0.644910959653936,38.36195254325867
0.6449150100339467,38.36484432220459
0.6449105490337925,38.36772179603577
0.6449145994848057,38.37062311172485
0.6449101386356262,38.373462438583374
0.6449141891576566,38.37634778022766
0.6449097284593642,38.37920117378235
0.6449137790524273,38.382113218307495
0.6449093185049344,38.38495206832886
0.6449133691690452,38.38787770271301
0.6449089087722641,38.39071464538574
0.6449129595074375,38.3936128616333
0.644908499261281,38.39641857147217
0.6449125500675325,38.399338245391846
0.6449080899719128,38.402177572250366
0.6449121408492573,38.40508270263672
0.6449076809040872,38.40793204307556
0.6449117318525397,38.410850524902344
0.6449072720577319,38.41368103027344
0.6449113230773074,38.41655135154724
0.6449068634327746,38.41941738128662
0.6449109145234881,38.422327280044556
0.644906455029143,38.42514967918396
0.6449105061910098,38.42811989784241
0.644906046846765,38.43095684051514
0.6449100980798003,38.43383717536926
0.6449056388855686,38.43665838241577
0.6449096901897869,38.439579010009766
0.6449052311454814,38.44242763519287
0.6449092825208982,38.4453399181366
0.6449048236264315,38.448160886764526
0.6449088750730618,38.4510715007782
0.6449044163283467,38.453890323638916
0.6449084678462056,38.45675539970398
0.6449040092511553,38.45973825454712
0.6449080608402574,38.462645530700684
0.6449036023947852,38.465490102767944
0.6449076540551457,38.46838092803955
0.6449031957591642,38.47121977806091
0.6449072474907983,38.47411370277405
0.6449027893442207,38.47697377204895
0.6449068411471433,38.479899883270264
0.6449023831498828,38.482749462127686
0.6449064350241087,38.48564553260803
0.6449019771760784,38.48845839500427
0.6449060291216229,38.491369009017944
0.644901571422736,38.494199991226196
0.6449056234396139,38.497101068496704
0.6449011658897835,38.499961614608765
0.6449052179780099,38.50290036201477
0.6449007605771496,38.50574254989624
0.6449048127367394,38.50862956047058
0.6449003554847623,38.511491775512695
0.6449044077157302,38.51439309120178
0.6448999506125501,38.51724362373352
0.6449040029149115,38.52014350891113
0.6448995459604413,38.52299523353577
0.6449035983342107,38.525904178619385
0.6448991415283643,38.52872848510742
0.6449031939735568,38.53165555000305
0.6448987373162474,38.53449726104736
0.644902789832878,38.53741145133972
0.644898333324019,38.540233850479126
0.6449023859121028,38.54315733909607
0.6448979295516081,38.546005964279175
0.6449019822111599,38.54891848564148
0.6448975259989429,38.551812410354614
0.6449015787299774,38.55471897125244
0.6448971226659519,38.55757665634155
0.6449011754684842,38.560471534729004
0.6448967195525639,38.56333684921265
0.6449007724266089,38.566227436065674
0.6448963166587074,38.56907296180725
0.64490036960428,38.57198905944824
0.6448959139843111,38.574859619140625
0.6448999670014262,38.577768325805664
0.644895511529304,38.58057761192322
0.6448995646179763,38.583499908447266
0.6448951092936143,38.58631730079651
0.6448991624538589,38.58924388885498
0.6448947072771712,38.59209060668945
0.6448987605090029,38.59498715400696
0.6448943054799036,38.597819089889526
0.644898358783337,38.60071802139282
0.6448939039017398,38.60357689857483
0.6448979572767901,38.606459617614746
0.6448935025426092,38.609318017959595
0.6448975559892909,38.612231731414795
0.6448931014024404,38.615087032318115
0.6448971549207687,38.618000984191895
0.6448927004811624,38.620821475982666
0.6448967540711521,38.62375330924988
0.6448922997787044,38.62656831741333
0.6448963534403702,38.629502296447754
0.6448918992949954,38.632333755493164
0.6448959530283521,38.635244369506836
0.6448914990299641,38.6380889415741
0.6448955528350266,38.64096212387085
0.6448910989835399,38.64380979537964
0.644895152860323,38.64670753479004
0.6448906991556519,38.649569272994995
0.6448947531041703,38.652451515197754
0.6448902995462291,38.655319929122925
0.6448943535664977,38.65822172164917
0.6448899001552008,38.66106462478638
0.6448939542472343,38.663984298706055
0.6448895009824961,38.66687512397766
0.6448935551463094,38.66977858543396
0.6448891020280444,38.67259907722473
0.6448931562636522,38.67554712295532
0.6448887032917748,38.678369998931885
0.644892757599192,38.68127799034119
0.6448883047736169,38.68410015106201
0.644892359152858,38.68700647354126
0.6448879064734999,38.68989849090576
0.6448919609245799,38.69278120994568
0.6448875083913531,38.69565391540527
0.6448915629142866,38.69855737686157
0.6448871105271061,38.70140624046326
0.6448911651219078,38.70428538322449
0.6448867128806881,38.707122564315796
0.6448907675473728,38.71003723144531
0.6448863154520288,38.71284341812134
0.6448903701906115,38.7157506942749
0.6448859182410577,38.71857690811157
0.6448899730515527,38.72149062156677
0.6448855212477045,38.72430396080017
0.6448895761301267,38.727200508117676
0.6448851244718983,38.730047941207886
0.6448891794262624,38.73292803764343
0.6448847279135692,38.7358021736145
0.6448887829398902,38.738693714141846
0.6448843315726468,38.74154090881348
0.6448883866709388,38.74441838264465
0.6448839354490605,38.747270584106445
0.6448879906193385,38.750189781188965
0.6448835395427405,38.75300717353821
0.644887594785019,38.75593876838684
0.6448831438536159,38.75876975059509
0.64488719916791,38.76169538497925
0.6448827483816172,38.764517307281494
0.6448868037679413,38.76743483543396
0.6448823531266735,38.77027106285095
0.6448864085850423,38.773202419281006
0.6448819580887153,38.775996685028076
0.6448860136191434,38.77889966964722
0.6448815632676722,38.78174877166748
0.6448856188701743,38.78464460372925
0.644881168663474,38.787500858306885
0.6448852243380649,38.790388107299805
0.6448807742760508,38.79324293136597
0.6448848300227451,38.79612135887146
0.644880380105333,38.79894518852234
0.644884435924145,38.80189776420593
0.6448799861512498,38.804710388183594
0.6448840420421944,38.80763840675354
0.6448795924137317,38.810462474823
0.6448836483768235,38.81338858604431
0.644879198892709,38.81620478630066
0.6448832549279625,38.819117069244385
0.6448788055881114,38.82196617126465
0.6448828616955413,38.82484149932861
0.6448784124998693,38.82768750190735
0.6448824686794903,38.83057236671448
0.6448780196279129,38.83342480659485
0.6448820758797393,38.83636283874512
0.6448776269721722,38.839194536209106
0.6448816832962189,38.84208822250366
0.6448772345325778,38.844929218292236
0.6448812909288593,38.84786057472229
0.6448768423090596,38.850712299346924
0.6448808987775905,38.85362148284912
0.6448764503015483,38.85643005371094
0.6448805068423429,38.8593385219574
0.644876058509974,38.862175703048706
0.6448801151230471,38.86504554748535
0.6448756669342672,38.86789083480835
0.6448797236196332,38.87081336975098
0.6448752755743583,38.87364435195923
0.644879332332032,38.87652564048767
0.6448748844301776,38.87937331199646
0.6448789412601734,38.88227295875549
0.6448744935016559,38.885093688964844
0.6448785504039881,38.88797903060913
0.6448741027887235,38.89086842536926
0.644878159763407,38.89378595352173
0.6448737122913109,38.89659142494202
0.6448777693383602,38.899497270584106
0.6448733220093489,38.902334213256836
0.6448773791287783,38.90525269508362
0.644872931942768,38.90806818008423
0.644876989134592,38.91099500656128
0.6448725420914989,38.913849115371704
0.644876599355732,38.91672897338867
0.644872152455472,38.91959095001221
0.644876209792129,38.922481060028076
0.6448717630346185,38.92534637451172
0.6448758204437137,38.9282488822937
0.6448713738288688,38.93108654022217
0.6448754313104167,38.93400192260742
0.6448709848381539,38.936867475509644
0.6448750423921688,38.939823389053345
0.6448705960624043,38.942673683166504
0.644874653688901,38.94563150405884
0.6448702075015512,38.94845414161682
0.6448742652005439,38.95135998725891
0.6448698191555253,38.954185485839844
0.6448738769270286,38.95705795288086
0.6448694310242576,38.95992064476013
0.6448734888682859,38.96279692649841
0.644869043107679,38.96565890312195
0.6448731010242467,38.968546628952026
0.6448686554057205,38.971396684646606
0.6448727133948421,38.97428488731384
0.644868267918313,38.9770987033844
0.6448723259800029,38.980011224746704
0.6448678806453876,38.98285222053528
0.6448719387796602,38.98577880859375
0.6448674935868755,38.988595962524414
0.6448715517937452,38.991522550582886
0.6448671067427076,38.994362115859985
0.644871165022189,38.997270345687866
0.6448667201128152,39.00009870529175
0.6448707784649226,39.00298881530762
0.6448663336971294,39.00588297843933
0.6448703921218772,39.00878381729126
0.6448659474955815,39.011629581451416
0.644870005992984,39.01452898979187
0.6448655615081027,39.017383337020874
0.6448696200781744,39.02027440071106
0.6448651757346242,39.0232150554657
0.6448692343773796,39.02621603012085
0.6448647901750775,39.02913022041321
0.6448688488905305,39.032127141952515
0.6448644048293936,39.035001277923584
0.6448684636175592,39.03795099258423
0.6448640196975042,39.04079031944275
0.6448680785583963,39.043723821640015
0.6448636347793405,39.04658889770508
0.6448676937129737,39.04951214790344
0.644863250074834,39.05234360694885
0.6448673090812226,39.05525016784668
0.6448628655839163,39.05813121795654
0.6448669246630745,39.06109356880188
0.6448624813065185,39.06401872634888
0.6448665404584608,39.06698966026306
0.6448620972425725,39.06988048553467
0.6448661564673132,39.07277703285217
0.6448617133920098,39.075642824172974
0.6448657726895634,39.07855033874512
0.644861329754762,39.08141303062439
0.6448653891251426,39.084317684173584
0.6448609463307607,39.08714962005615
0.6448650057739825,39.090062618255615
0.6448605631199376,39.092894077301025
0.644864622636015,39.095821142196655
0.6448601801222241,39.09867596626282
0.6448642397111715,39.101601362228394
0.6448597973375522,39.104448080062866
0.6448638569993839,39.107404470443726
0.6448594147658538,39.11027669906616
0.6448634745005838,39.113203287124634
0.6448590324070606,39.11604928970337
0.6448630922147033,39.118996381759644
0.644858650261104,39.12188172340393
0.644862710141674,39.12481665611267
0.6448582683279164,39.1276912689209
0.6448623282814276,39.130619049072266
0.6448578866074294,39.13351249694824
0.6448619466338962,39.13646149635315
0.644857505099575,39.13933444023132
0.6448615651990117,39.14230561256409
0.6448571238042853,39.14513683319092
0.644861183976706,39.14803504943848
0.6448567427214918,39.15088200569153
0.6448608029669111,39.15379786491394
0.644856361851127,39.1566116809845
0.6448604221695587,39.15951991081238
0.6448559811931228,39.162376165390015
0.6448600415845815,39.16526818275452
0.6448556007474112,39.16807222366333
0.6448596612119109,39.170981645584106
0.6448552205139244,39.17385745048523
0.6448592810514794,39.176759243011475
0.6448548404925946,39.1796178817749
0.6448589011032189,39.18254899978638
0.6448544606833538,39.185385942459106
0.6448585213670618,39.188268184661865
0.6448540810861343,39.19109916687012
0.6448581418429401,39.19402742385864
0.6448537017008682,39.196844816207886
0.6448577625307862,39.19979476928711
0.6448533225274881,39.20266127586365
0.6448573834305323,39.20557999610901
0.644852943565926,39.20839858055115
0.6448570045421106,39.21131443977356
0.6448525648161144,39.214176177978516
0.6448566258654536,39.2170627117157
0.6448521862779856,39.21991515159607
0.6448562474004935,39.222803592681885
0.6448518079514719,39.22563314437866
0.6448558691471629,39.22850728034973
0.6448514298365059,39.231377363204956
0.6448554911053939,39.23430275917053
0.64485105193302,39.23712992668152
0.6448551132751191,39.24005484580994
0.6448506742409466,39.24292802810669
0.6448547356562713,39.245840549468994
0.6448502967602183,39.24865531921387
0.6448543582487826,39.25158739089966
0.6448499194907676,39.254448652267456
0.6448539810525854,39.257375955581665
0.6448495424325272,39.2601683139801
0.6448536040676128,39.26308012008667
0.6448491655854297,39.26595616340637
0.6448532272937971,39.268852949142456
0.6448487889494077,39.27170515060425
0.6448528507310711,39.27462029457092
0.644848412524394,39.27746367454529
0.6448524743793674,39.280356645584106
0.6448480363103211,39.28317642211914
0.6448520982386188,39.28606629371643
0.6448476603071217,39.288896799087524
0.6448517223087579,39.291828632354736
0.644847284514729,39.294676065444946
0.6448513465897174,39.29757881164551
0.6448469089330754,39.300408601760864
0.6448509710814303,39.30331563949585
0.6448465335620939,39.30615186691284
0.6448505957838292,39.309033155441284
0.6448461584017173,39.311888694763184
0.6448502206968473,39.314812660217285
0.6448457834518787,39.31765651702881
0.6448498458204173,39.320533990859985
0.6448454087125107,39.32336950302124
0.6448494711544721,39.32627725601196
0.6448450341835464,39.32910442352295
0.6448490966989445,39.3320050239563
0.6448446598649191,39.33487892150879
0.644848722453768,39.33777332305908
0.6448442857565615,39.340587854385376
0.6448483484188753,39.34351992607117
0.6448439118584066,39.34638261795044
0.6448479745941994,39.3492910861969
0.6448435381703878,39.352129220962524
0.6448476009796734,39.355045318603516
0.644843164692438,39.35789108276367
0.6448472275752306,39.36076021194458
0.6448427914244903,39.363601207733154
0.6448468543808037,39.36651587486267
0.6448424183664782,39.369369983673096
0.6448464813963265,39.37226223945618
0.6448420455183346,39.375107288360596
0.6448461086217319,39.37802028656006
0.6448416728799928,39.3808319568634
0.6448457360569531,39.38373374938965
0.6448413004513862,39.38659071922302
0.6448453637019234,39.389503955841064
0.6448409282324481,39.39232611656189
0.6448449915565762,39.39522099494934
0.6448405562231116,39.39805197715759
0.6448446196208446,39.400980949401855
0.6448401844233105,39.403841733932495
0.6448442478946622,39.406761169433594
0.6448398128329778,39.40961408615112
0.6448438763779624,39.412529945373535
0.6448394414520472,39.41536593437195
0.6448435050706786,39.418293476104736
0.644839070280452,39.421119689941406
0.644843133972744,39.424022912979126
0.6448386993181258,39.4268684387207
0.6448427630840926,39.429760694503784
0.644838328565002,39.432596921920776
0.6448423924046572,39.43551778793335
0.6448379580210144,39.4383602142334
0.6448420219343722,39.441269397735596
0.6448375876860964,39.444093465805054
0.6448416516731706,39.44700908660889
0.6448372175601815,39.449856758117676
0.6448412816209863,39.45274472236633
0.6448368476432038,39.45560312271118
0.6448409117777528,39.45850396156311
0.6448364779350966,39.46141576766968
0.6448405421434037,39.46431231498718
0.6448361084357936,39.46715474128723
0.644840172717873,39.47006964683533
0.6448357391452287,39.472885847091675
0.644839803501094,39.475791931152344
0.6448353700633359,39.47864317893982
0.6448394344930007,39.48157453536987
0.6448350011900484,39.48439812660217
0.6448390656935273,39.48728394508362
0.6448346325253006,39.49013113975525
0.6448386971026071,39.493019104003906
0.6448342640690262,39.49586272239685
0.6448383287201741,39.498764991760254
0.6448338958211588,39.501620054244995
0.644837960546162,39.504509925842285
0.6448335277816327,39.50738000869751
0.6448375925805053,39.51029706001282
0.6448331599503819,39.51311659812927
0.6448372248231375,39.51603555679321
0.64483279232734,39.51890325546265
0.6448368572739926,39.52190709114075
0.6448324249124415,39.524829626083374
0.6448364899330047,39.52779960632324
0.64483205770562,39.53074550628662
0.644836122800108,39.53386330604553
0.6448316907068099,39.536776542663574
0.6448357558752363,39.53994655609131
0.6448313239159454,39.54300403594971
0.6448353891583241,39.5459668636322
0.6448309573329603,39.54880094528198
0.6448350226493048,39.55172300338745
0.6448305909577889,39.55459022521973
0.6448346563481134,39.55749773979187
0.6448302247903656,39.56035137176514
0.6448342902546838,39.56334853172302
0.6448298588306243,39.56626224517822
0.6448339243689499,39.56923007965088
0.6448294930784996,39.572057008743286
0.6448335586908466,39.57497715950012
0.6448291275339256,39.57782816886902
0.6448331932203076,39.58073043823242
0.6448287621968368,39.5836021900177
0.6448328279572677,39.58653211593628
0.6448283970671673,39.589391231536865
0.6448324629016609,39.59227156639099
0.6448280321448517,39.59514093399048
0.6448320980534217,39.59805369377136
0.6448276674298244,39.60088300704956
0.6448317334124845,39.60383415222168
0.64482730292202,39.60672473907471
0.6448313689787838,39.60965037345886
0.6448269386213726,39.61233878135681
0.6448310047522541,39.6181526184082
0.6448265745278169,39.621119260787964
0.6448306407328298,39.62407350540161
0.6448262106412876,39.62694573402405
0.6448302769204455,39.629926681518555
0.644825846961719,39.632781744003296
0.6448299133150358,39.63568902015686
0.644825483489046,39.6385452747345
0.6448295499165354,39.64142870903015
0.6448251202232029,39.64424109458923
0.6448291867248785,39.64714765548706
0.6448247571641247,39.649983644485474
0.6448288237400003,39.652902603149414
0.6448243943117458,39.65575075149536
0.6448284609618352,39.65871286392212
0.6448240316660012,39.66156458854675
0.6448280983903181,39.664462089538574
0.6448236692268253,39.667338371276855
0.6448277360253832,39.67023491859436
0.6448233069941535,39.67306876182556
0.6448273738669661,39.67595911026001
0.6448229449679199,39.67886829376221
0.6448270119150011,39.681801557540894
0.64482258314806,39.684621810913086
0.6448266501694232,39.687525510787964
0.644822221534508,39.6903772354126
0.6448262886301671,39.69331383705139
0.6448218601271993,39.69615077972412
0.644825927297168,39.699058055877686
0.6448214989260689,39.70189332962036
0.6448255661703606,39.70478415489197
0.6448211379310514,39.70764374732971
0.6448252052496799,39.71055245399475
0.644820777142082,39.713398694992065
0.644824844535061,39.716299533843994
0.6448204165590956,39.719146490097046
0.6448244840264388,39.72204399108887
0.6448200561820275,39.72486090660095
0.6448241237237483,39.72777199745178
0.6448196960108127,39.73064184188843
0.6448237636269248,39.73353362083435
0.6448193360453861,39.736345052719116
0.6448234037359034,39.73925065994263
0.6448189762856832,39.742085218429565
0.6448230440506191,39.74496412277222
0.644818616731639,39.74781346321106
0.6448226845710069,39.75074100494385
0.6448182573831887,39.75359582901001
0.6448223252970023,39.7564971446991
0.6448178982402675,39.759350061416626
0.6448219662285405,39.762234926223755
0.6448175393028107,39.76504373550415
0.6448216073655568,39.76794457435608
0.6448171805707538,39.770814657211304
0.6448212487079863,39.773741006851196
0.6448168220440318,39.776580572128296
0.6448208902557645,39.77951645851135
0.6448164637225803,39.7823748588562
0.6448205320088267,39.7852988243103
0.6448161056063345,39.78814649581909
0.6448201739671083,39.791107416152954
0.64481574769523,39.79396677017212
0.6448198161305447,39.79684638977051
0.6448153899892022,39.7997088432312
0.6448194584990713,39.80267071723938
0.6448150324881866,39.80552911758423
0.6448191010726236,39.80839443206787
0.6448146751921185,39.81127095222473
0.6448187438511371,39.814173460006714
0.6448143181009337,39.81698822975159
0.6448183868345474,39.81994652748108
0.6448139612145678,39.82282590866089
0.64481803002279,39.82572960853577
0.6448136045329562,39.828678131103516
0.6448176734158005,39.83173584938049
0.6448132480560347,39.83475112915039
0.6448173170135146,39.837674140930176
0.6448128917837387,39.84048914909363
0.6448169608158678,39.843443870544434
0.6448125357160043,39.84631109237671
0.6448166048227961,39.84924650192261
0.6448121798527668,39.8520724773407
0.6448162490342346,39.8550021648407
0.644811824193962,39.85788536071777
0.6448158934501197,39.86077642440796
0.644811468739526,39.86364483833313
0.6448155380703867,39.866554260253906
0.6448111134893945,39.86939716339111
0.6448151828949719,39.87227463722229
0.6448107584435031,39.875147581100464
0.6448148279238105,39.87805461883545
0.6448104036017879,39.88090538978577
0.6448144731568388,39.88382029533386
0.6448100489641847,39.88667917251587
0.6448141185939927,39.88958477973938
0.6448096945306294,39.89241600036621
0.644813764235208,39.89532828330994
0.644809340301058,39.89820408821106
0.6448134100804205,39.90107440948486
0.6448089862754065,39.90391969680786
0.6448130561295664,39.90680551528931
0.644808632453611,39.90965938568115
0.6448127023825817,39.9125440120697
0.6448082788356073,39.91542458534241
0.6448123488394024,39.918331146240234
0.6448079254213317,39.92114734649658
0.6448119954999645,39.92406344413757
0.6448075722107202,39.926899909973145
0.6448116423642041,39.929805517196655
0.644807219203709,39.93263006210327
0.6448112894320575,39.93554663658142
0.6448068664002342,39.938393115997314
0.6448109367034607,39.94128704071045
0.644806513800232,39.944103479385376
0.6448105841783499,39.94699954986572
0.6448061614036388,39.949878454208374
0.6448102318566614,39.95275640487671
0.6448058092103904,39.95563292503357
0.6448098797383315,39.95853614807129
0.6448054572204236,39.961382150650024
0.6448095278232961,39.96425461769104
0.6448051054336744,39.96709752082825
0.644809176111492,39.97000789642334
0.6448047538500791,39.97286248207092
0.644808824602855,39.975802421569824
0.6448044024695745,39.97864770889282
0.644808473297322,39.98155093193054
0.6448040512920966,39.98437547683716
0.6448081221948292,39.98728823661804
0.6448037003175817,39.990132570266724
0.6448077712953129,39.99299883842468
0.6448033495459666,39.99586296081543
0.6448074205987095,39.99877595901489
0.6448029989771877,40.00162482261658
0.6448070701049557,40.00448989868164
0.6448026486111815,40.007344245910645
0.6448067198139882,40.01025080680847
0.6448022984478845,40.0130774974823
0.6448063697257429,40.01598811149597
0.6448019484872334,40.01884722709656
0.6448060198401568,40.02173924446106
0.6448015987291644,40.02456521987915
0.6448056701571666,40.02748107910156
0.6448012491736147,40.03034782409668
0.6448053206767086,40.03322744369507
0.6448008998205206,40.036073207855225
0.6448049713987197,40.03896927833557
0.6448005506698191,40.04181909561157
0.6448046223231364,40.044697999954224
0.6448002017214465,40.047563552856445
0.6448042734498957,40.05046057701111
0.6447998529753397,40.053309202194214
0.644803924778934,40.05617642402649
0.6447995044314357,40.059041023254395
0.6448035763101881,40.06192994117737
0.6447991560896712,40.06474304199219
0.6448032280435952,40.06764578819275
0.6447988079499827,40.07049107551575
0.6448028799790918,40.07338237762451
0.6447984600123076,40.07619881629944
0.6448025321166149,40.07909679412842
0.6447981122765826,40.08194327354431
0.644802184456101,40.08480739593506
0.6447977647427443,40.087679862976074
0.6448018369974877,40.09056067466736
0.64479741741073,40.09340977668762
0.6448014897407113,40.096282958984375
0.6447970702804767,40.099125146865845
0.6448011426857092,40.10202980041504
0.6447967233519214,40.10482454299927
0.6448007958324183,40.10773301124573
0.6447963766250009,40.110583543777466
0.6448004491807755,40.11349606513977
0.6447960300996525,40.11630821228027
0.644800102730718,40.119199991226196
0.6447956837758131,40.12207818031311
0.6447997564821828,40.124948501586914
0.6447953376534201,40.127862215042114
0.6447994104351071,40.13076734542847
0.6447949917324105,40.133624792099
0.6447990645894282,40.13648748397827
0.6447946460127215,40.1393518447876
0.6447987189450828,40.14222741127014
0.6447943004942904,40.14504837989807
0.6447983735020086,40.14795541763306
0.6447939551770542,40.1508047580719
0.6447980282601425,40.1536922454834
0.6447936100609502,40.1565043926239
0.6447976832194221,40.15940809249878
0.6447932651459161,40.16225814819336
0.6447973383797844,40.1651177406311
0.6447929204318886,40.1679573059082
0.644796993741167,40.170846462249756
0.6447925759188058,40.173696994781494
0.6447966493035069,40.17655539512634
0.6447922316066045,40.17941069602966
0.6447963050667417,40.182311058044434
0.6447918874952222,40.185139417648315
0.6447959610308086,40.18805718421936
0.6447915435845967,40.1909122467041
0.6447956171956455,40.19380760192871
0.644791199874665,40.19662261009216
0.6447952735611896,40.199554681777954
0.644790856365365,40.20240616798401
0.6447949301273782,40.20529913902283
0.6447905130566339,40.20812368392944
0.6447945868941488,40.21104192733765
0.6447901699484095,40.21392822265625
0.6447942438614396,40.21679949760437
0.6447898270406294,40.219667196273804
0.6447939010291874,40.2225661277771
0.644789484333231,40.22541952133179
0.6447935583973302,40.22827434539795
0.6447891418261521,40.231121301651
0.6447932159658057,40.23401999473572
0.6447887995193302,40.236841440200806
0.6447928737345514,40.23971605300903
0.6447884574127033,40.242568492889404
0.644792531703505,40.24548268318176
0.644788115506209,40.24829959869385
0.6447921898726042,40.25120949745178
0.644787773799785,40.254066467285156
0.644791848241787,40.25694179534912
0.6447874322933691,40.25982427597046
0.644791506810991,40.262717485427856
0.6447870909868991,40.26559782028198
0.6447911655801539,40.26846408843994
0.644786749880313,40.271316051483154
0.6447908245492138,40.274226665496826
0.6447864089735484,40.27704668045044
0.6447904837181081,40.27995729446411
0.6447860682665435,40.28281235694885
0.6447901430867755,40.28571629524231
0.6447857277592359,40.288525104522705
0.6447898026551532,40.291441440582275
0.6447853874515638,40.294289350509644
0.6447894624231792,40.29715299606323
0.6447850473434651,40.30003333091736
0.6447891223907919,40.302950382232666
0.6447847074348779,40.305848121643066
0.644788782557929,40.308722734451294
0.6447843677257401,40.31159567832947
0.6447884429245287,40.31448030471802
0.64478402821599,40.31731581687927
0.6447881034905291,40.3201847076416
0.6447836889055656,40.32304573059082
0.6447877642558679,40.32595491409302
0.6447833497944048,40.32877850532532
0.6447874252204836,40.33170986175537
0.644783010882446,40.33455777168274
0.6447870863843143,40.33742952346802
0.6447826721696274,40.34025835990906
0.6447867477472982,40.34315609931946
0.6447823336558871,40.34599447250366
0.6447864093093734,40.34890627861023
0.6447819953411633,40.351778745651245
0.6447860710704781,40.354694843292236
0.6447816572253944,40.35755133628845
0.6447857330305505,40.360421895980835
0.6447813193085188,40.363277196884155
0.6447853951895294,40.36618900299072
0.6447809815904744,40.36901640892029
0.6447850575473525,40.3719482421875
0.6447806440712,40.374842166900635
0.6447847201039585,40.37778043746948
0.6447803067506338,40.380608797073364
0.6447843828592856,40.383544921875
0.6447799696287143,40.3863787651062
0.6447840458132724,40.389275550842285
0.6447796327053797,40.392107248306274
0.6447837089658571,40.395004987716675
0.6447792959805688,40.39792013168335
0.6447833723169785,40.40080142021179
0.6447789594542198,40.40370011329651
0.6447830358665746,40.40662622451782
0.6447786231262713,40.40950798988342
0.6447826996145843,40.41240429878235
0.644778286996662,40.41525483131409
0.644782363560946,40.418171644210815
0.6447779510653304,40.421003341674805
0.6447820277055984,40.423972368240356
0.644777615332215,40.426822900772095
0.6447816920484799,40.42972278594971
0.6447772797972545,40.43254375457764
0.6447813565895293,40.43545341491699
0.6447769444603878,40.43831515312195
0.6447810213286853,40.44124722480774
0.6447766093215531,40.44407105445862
0.6447806862658862,40.446962118148804
0.6447762743806895,40.44980525970459
0.6447803514010713,40.452677965164185
0.6447759396377356,40.455517530441284
0.6447800167341788,40.45842361450195
0.6447756050926303,40.46134281158447
0.6447796822651478,40.46423053741455
0.6447752707453123,40.46704936027527
0.6447793479939171,40.46994924545288
0.6447749365957204,40.472771883010864
0.6447790139204252,40.47575521469116
0.6447746026437935,40.478604793548584
0.6447786800446113,40.48149037361145
0.6447742688894708,40.48430848121643
0.6447783463664142,40.48720335960388
0.6447739353326906,40.490052223205566
0.6447780128857727,40.492940187454224
0.6447736019733923,40.49585199356079
0.644777679602626,40.49873614311218
0.6447732688115145,40.50153708457947
0.6447773465169128,40.504409074783325
0.6447729358469965,40.507267236709595
0.6447770136285719,40.51017355918884
0.6447726030797774,40.51300072669983
0.6447766809375428,40.51593351364136
0.6447722705097959,40.518784284591675
0.6447763484437644,40.52167272567749
0.6447719381369914,40.52447867393494
0.6447760161471756,40.52737522125244
0.644771605961303,40.5302300453186
0.6447756840477156,40.53311777114868
0.6447712739826695,40.53599238395691
0.6447753521453234,40.53896236419678
0.6447709422010305,40.541897773742676
0.6447750204399387,40.54487156867981
0.6447706106163248,40.547847747802734
0.6447746889315001,40.5508668422699
0.644770279228492,40.55379629135132
0.6447743576199468,40.556742668151855
0.6447699480374711,40.55967044830322
0.6447740265052185,40.562623262405396
0.6447696170432013,40.56549334526062
0.6447736955872542,40.568379402160645
0.6447692862456221,40.57123017311096
0.6447733648659931,40.57413864135742
0.6447689556446728,40.576963901519775
0.6447730343413748,40.579912424087524
0.6447686252402927,40.58278441429138
0.6447727040133384,40.585688829422
0.6447682950324211,40.5885283946991
0.6447723738818232,40.59142780303955
0.6447679650209978,40.594279289245605
0.6447720439467689,40.59716868400574
0.6447676352059616,40.60001611709595
0.6447717142081149,40.602893114089966
0.6447673055872526,40.605732679367065
0.6447713846658005,40.60858201980591
0.6447669761648098,40.61144518852234
0.6447710553197653,40.61435151100159
0.6447666469385731,40.61716985702515
0.6447707261699488,40.62007808685303
0.6447663179084818,40.622931718826294
0.6447703972162905,40.62583327293396
0.6447659890744758,40.628649950027466
0.64477006845873,40.631571769714355
0.6447656604364943,40.63441443443298
0.6447697398972069,40.6378288269043
0.644765331994477,40.640724420547485
0.6447694115316607,40.64366436004639
0.6447650037483639,40.64653921127319
0.6447690833620313,40.64945936203003
0.6447646756980943,40.65232849121094
0.6447687553882584,40.655267000198364
0.6447643478436083,40.65813231468201
0.6447684276102814,40.6610004901886
0.6447640201848451,40.663915395736694
0.6447681000280402,40.666881799697876
0.6447636927217449,40.66973161697388
0.6447677726414746,40.67261528968811
0.6447633654542476,40.67548584938049
0.6447674454505243,40.678390979766846
0.6447630383822925,40.68125343322754
0.6447671184551294,40.68414044380188
0.6447627115058199,40.686996936798096
0.6447667916552293,40.68990778923035
0.6447623848247696,40.69272494316101
0.6447664650507643,40.69562911987305
0.6447620583390814,40.698490619659424
0.6447661386416741,40.70143008232117
0.6447617320486952,40.7042670249939
0.6447658124278984,40.707170248031616
0.6447614059535511,40.7100145816803
0.6447654864093777,40.71290898323059
0.6447610800535891,40.71581768989563
0.6447651605860515,40.71872043609619
0.644760754348749,40.72156572341919
0.6447648349578599,40.72447347640991
0.6447604288389711,40.727323055267334
0.6447645095247431,40.730188608169556
0.6447601035241954,40.73300838470459
0.6447641842866412,40.73590016365051
0.6447597784043618,40.73876357078552
0.6447638592434939,40.74167346954346
0.6447594534794107,40.744507789611816
0.6447635343952418,40.74740290641785
0.6447591287492821,40.75027346611023
0.6447632097418248,40.75315189361572
0.6447588042139162,40.75602054595947
0.644762885283183,40.75891852378845
0.6447584798732532,40.76179265975952
0.644762561019257,40.76471734046936
0.6447581557272333,40.76757621765137
0.6447622369499866,40.770485162734985
0.6447578317757968,40.77333354949951
0.644761913075312,40.7762131690979
0.644757508018884,40.7790629863739
0.6447615893951738,40.781991720199585
0.6447571844564353,40.78486347198486
0.6447612659095123,40.787750482559204
0.6447568610883909,40.79060649871826
0.6447609426182674,40.79349637031555
0.6447565379146912,40.79633069038391
0.6447606195213801,40.799248695373535
0.6447562149352765,40.80212688446045
0.6447602966187903,40.80508470535278
0.6447558921500873,40.80795431137085
0.6447599739104387,40.810877323150635
0.6447555695590644,40.81376934051514
0.6447596513962656,40.816712379455566
0.6447552471621477,40.8195915222168
0.6447593290762114,40.82253646850586
0.6447549249592779,40.825498819351196
0.6447590069502166,40.82848405838013
0.6447546029503958,40.83154892921448
0.644758685018222,40.83452868461609
0.6447542811354416,40.83744025230408
0.6447583632801678,40.840327978134155
0.644753959514356,40.84318399429321
0.6447580417359948,40.84609293937683
0.6447536380870796,40.8489453792572
0.6447577203856438,40.851860761642456
0.6447533168535531,40.854729890823364
0.6447573992290548,40.857672452926636
0.6447529958137171,40.860562562942505
0.6447570782661689,40.863584995269775
0.6447526749675123,40.8665030002594
0.644756757496927,40.869428873062134
0.6447523543148795,40.87227416038513
0.6447564369212693,40.875216245651245
0.6447520338557594,40.8780882358551
0.6447561165391367,40.88101124763489
0.6447517135900928,40.883991956710815
0.6447557963504702,40.88697171211243
0.6447513935178204,40.889873027801514
0.6447554763552104,40.8928496837616
0.6447510736388828,40.895867586135864
0.644755156553298,40.89881682395935
0.6447507539532216,40.901684522628784
0.6447548369446741,40.90458154678345
0.6447504344607767,40.90746545791626
0.6447545175292794,40.910390853881836
0.64475011516149,40.91324853897095
0.6447541983070548,40.91612935066223
0.6447497960553016,40.918999671936035
0.6447538792779415,40.92194390296936
0.6447494771421527,40.924845457077026
0.64475356044188,40.927780866622925
0.6447491584219845,40.93068194389343
0.6447532417988115,40.9336097240448
0.644748839894738,40.936450242996216
0.6447529233486773,40.93938970565796
0.644748521560354,40.94226145744324
0.6447526050914177,40.945173025131226
0.6447482034187736,40.9480254650116
0.6447522870269746,40.95095181465149
0.6447478854699382,40.95380687713623
0.6447519691552887,40.9566855430603
0.6447475677137885,40.95955681800842
0.6447516514763009,40.9624662399292
0.6447472501502659,40.96532154083252
0.6447513339899525,40.96821713447571
0.6447469327793115,40.97104811668396
0.6447510166961848,40.9739556312561
0.6447466156008664,40.97684717178345
0.6447506995949388,40.97976756095886
0.644746298614872,40.98265290260315
0.6447503826861559,40.985578536987305
0.6447459818212696,40.988402366638184
0.6447500659697774,40.991289377212524
0.6447456652200001,40.99413537979126
0.6447497494457443,40.997005462646484
0.6447453488110052,40.99989557266235
0.6447494331139979,41.00279474258423
0.644745032594226,41.00566005706787
0.6447491169744797,41.00854849815369
0.644744716569604,41.011398792266846
0.6447488010271311,41.01433300971985
0.6447444007370805,41.01721549034119
0.6447484852718933,41.020106077194214
0.6447440850965968,41.022963762283325
0.6447481697087076,41.02586627006531
0.6447437696480945,41.02871561050415
0.6447478543375158,41.03167963027954
0.6447434543915151,41.034546852111816
0.6447475391582591,41.03745484352112
0.6447431393267999,41.04028844833374
0.6447472241708792,41.043176889419556
0.6447428244538905,41.046016454696655
0.6447469093753172,41.048887491226196
0.6447425097727284,41.05176401138306
0.644746594771515,41.05468130111694
0.6447421952832555,41.057533502578735
0.644746280359414,41.060420513153076
0.6447418809854129,41.063265323638916
0.6447459661389557,41.06616997718811
0.6447415668791424,41.068991899490356
0.6447456521100821,41.07188606262207
0.6447412529643858,41.0747492313385
0.6447453382727344,41.07765483856201
0.6447409392410846,41.080477237701416
0.6447450246268545,41.083380699157715
0.6447406257091804,41.0862181186676
0.6447447111723839,41.089107036590576
0.6447403123686152,41.091938972473145
0.6447443979092645,41.09485626220703
0.6447399992193305,41.097697496414185
0.6447440848374381,41.10057497024536
0.6447396862612684,41.103429555892944
0.6447437719568463,41.10631990432739
0.6447393734943703,41.10913109779358
0.644743459267431,41.11203360557556
0.6447390609185781,41.11492705345154
0.6447431467691339,41.1178560256958
0.6447387485338341,41.12070441246033
0.6447428344618971,41.123616456985474
0.6447384363400797,41.12646007537842
0.6447425223456621,41.129377365112305
0.6447381243372567,41.13220167160034
0.644742210420371,41.13511300086975
0.6447378125253076,41.13798260688782
0.6447418986859659,41.14086318016052
0.6447375009041739,41.14373803138733
0.6447415871423884,41.14665412902832
0.6447371894737978,41.14950609207153
0.6447412757895808,41.15238928794861
0.6447368782341212,41.15525245666504
0.6447409646274849,41.15817427635193
0.6447365671850862,41.1610050201416
0.6447406536560428,41.1639084815979
0.6447362563266347,41.16676330566406
0.6447403428751964,41.16969919204712
0.6447359456587092,41.17257070541382
0.6447400322848882,41.17552137374878
0.6447356351812513,41.1783721446991
0.6447397218850599,41.18130350112915
0.6447353248942034,41.18413496017456
0.6447394116756539,41.18704628944397
0.6447350147975076,41.18992257118225
0.6447391016566121,41.19278931617737
0.6447347048911063,41.19566106796265
0.6447387918278769,41.19855237007141
0.6447343951749414,41.20140624046326
0.6447384821893904,41.204307079315186
0.6447340856489554,41.207180976867676
0.6447381727410949,41.210073471069336
0.6447337763130904,41.2129111289978
0.6447378634829325,41.215829372406006
0.6447334671672887,41.21869230270386
0.6447375544148458,41.22160506248474
0.6447331582114928,41.22442960739136
0.644737245536777,41.2273371219635
0.6447328494456449,41.23018836975098
0.6447369368486684,41.233081579208374
0.6447325408696873,41.23596453666687
0.6447366283504621,41.23887062072754
0.6447322324835627,41.24172616004944
0.6447363200421008,41.24459743499756
0.6447319242872132,41.24746799468994
0.644736011923527,41.250386238098145
0.6447316162805812,41.25323677062988
0.6447357039946829,41.25610971450806
0.6447313084636096,41.258948802948
0.6447353962555112,41.261879205703735
0.6447310008362406,41.26472187042236
0.6447350887059542,41.267672538757324
0.6447306933984167,41.270529985427856
0.6447347813459546,41.2734375
0.6447303861500807,41.27625775337219
0.6447344741754548,41.27918601036072
0.6447300790911749,41.28204965591431
0.6447341671943972,41.2849395275116
0.644729772221642,41.287806272506714
0.644733860402725,41.29074001312256
0.6447294655414246,41.29362082481384
0.6447335538003802,41.296523332595825
0.6447291590504655,41.299484968185425
0.6447332473873058,41.30241870880127
0.6447288527487071,41.3052864074707
0.6447329411634443,41.308170318603516
0.6447285466360925,41.31103277206421
0.6447326351287385,41.313926458358765
0.644728240712564,41.31678009033203
0.644732329283131,41.319700717926025
0.6447279349780647,41.32256484031677
0.6447320236265648,41.325480937957764
0.6447276294325373,41.32830357551575
0.6447317181589826,41.33120512962341
0.6447273240759245,41.33408546447754
0.6447314128803269,41.33696389198303
0.6447270189081692,41.33986139297485
0.6447311077905408,41.34277367591858
0.6447267139292143,41.34561824798584
0.6447308028895672,41.34849238395691
0.6447264091390025,41.35137629508972
0.6447304981773488,41.35429787635803
0.6447261045374771,41.357134103775024
0.6447301936538288,41.36007499694824
0.6447258001245807,41.36293339729309
0.6447298893189497,41.3658185005188
0.6447254959002564,41.36863136291504
0.6447295851726549,41.37157082557678
0.6447251918644471,41.37443661689758
0.6447292812148872,41.377323389053345
0.6447248880170958,41.380178689956665
0.6447289774455893,41.38309717178345
0.6447245843581456,41.38594460487366
0.6447286738647049,41.38885545730591
0.6447242808875396,41.39172387123108
0.6447283704721763,41.39462232589722
0.6447239776052209,41.39749813079834
0.6447280672679472,41.400389671325684
0.6447236745111325,41.40323305130005
0.6447277642519603,41.40614080429077
0.6447233716052179,41.40898942947388
0.644727461424159,41.411921977996826
0.6447230688874195,41.41479516029358
0.6447271587844864,41.417707443237305
0.6447227663576812,41.42052173614502
0.6447268563328856,41.42343354225159
0.644722464015946,41.42628812789917
0.6447265540692999,41.42922520637512
0.6447221618621571,41.43205809593201
0.6447262519936725,41.43498086929321
0.6447218598962576,41.43786025047302
0.6447259501059466,41.440733432769775
0.6447215581181913,41.44360041618347
0.6447256484060656,41.44651699066162
0.6447212565279011,41.44938349723816
0.6447253468939728,41.452272176742554
0.6447209551253305,41.45512652397156
0.6447250455696114,41.458051681518555
0.6447206539104224,41.46099519729614
0.6447247444329248,41.463926553726196
0.644720352883121,41.46682000160217
0.6447244434838566,41.469748735427856
0.6447200520433691,41.47258687019348
0.6447241427223499,41.47548270225525
0.6447197513911106,41.47832942008972
0.6447238421483484,41.481263399124146
0.6447194509262886,41.484140157699585
0.6447235417617954,41.487091064453125
0.6447191506488467,41.48994517326355
0.6447232415626345,41.49285531044006
0.6447188505587285,41.4957537651062
0.6447229415508091,41.498699426651
0.6447185506558774,41.501564741134644
0.6447226417262629,41.50446271896362
0.6447182509402372,41.50734281539917
0.6447223420889393,41.51024913787842
0.644717951411751,41.51306867599487
0.644722042638782,41.51597571372986
0.6447176520703631,41.51882219314575
0.6447217433757344,41.5217182636261
0.6447173529160167,41.5245726108551
0.6447214442997403,41.52749490737915
0.6447170539486556,41.53034853935242
0.6447211454107435,41.53323292732239
0.6447167551682235,41.53607368469238
0.6447208467086877,41.538978099823
0.6447164565746641,41.54185104370117
0.6447205481935164,41.544734477996826
0.644716158167921,41.547605752944946
0.6447202498651732,41.55049180984497
0.6447158599479382,41.55333638191223
0.6447199517236022,41.556222915649414
0.6447155619146595,41.55908489227295
0.6447196537687471,41.56204128265381
0.6447152640680286,41.56490969657898
0.6447193560005515,41.56787061691284
0.6447149664079893,41.57075881958008
0.6447190584189597,41.5737042427063
0.6447146689344854,41.57658243179321
0.644718761023915,41.57955288887024
0.6447143716474611,41.58241510391235
0.6447184638153617,41.585344552993774
0.6447140745468601,41.58819508552551
0.6447181667932437,41.591116428375244
0.6447137776326265,41.59397077560425
0.6447178699575047,41.596853256225586
0.6447134809047039,41.599711656570435
0.6447175733080888,41.602620124816895
0.6447131843630369,41.60547971725464
0.6447172768449398,41.608372926712036
0.6447128880075691,41.61124587059021
0.6447169805680022,41.61417770385742
0.6447125918382444,41.617013454437256
0.6447166844772196,41.61992907524109
0.6447122958550071,41.622779846191406
0.6447163885725361,41.62567949295044
0.6447120000578014,41.62850260734558
0.644716092853896,41.63142490386963
0.6447117044465712,41.63428735733032
0.6447157973212432,41.637661933898926
0.6447114090212608,41.649691343307495
0.644715501974522,41.65296268463135
0.6447111137818143,41.656718730926514
0.6447152068136764,41.659544706344604
0.6447108187281759,41.663299560546875
0.6447149118386507,41.67144823074341
0.6447105238602898,41.67868232727051
0.644714617049389,41.6859610080719
0.6447102291781003,41.689046144485474
0.6447143224458358,41.69224286079407
0.6447099346815517,41.695276737213135
0.6447140280279352,41.69831824302673
0.644709640370588,41.70129323005676
0.6447137337956315,41.704261302948
0.6447093462451537,41.70720934867859
0.6447134397488689,41.71028780937195
0.6447090523051934,41.71333932876587
0.6447131458875918,41.71637010574341
0.644708758550651,41.71935296058655
0.6447128522117443,41.72238755226135
0.6447084649814714,41.72537016868591
0.6447125587212715,41.7283399105072
0.6447081715975986,41.73125338554382
0.6447122654161171,41.734206199645996
0.644707878398977,41.73710799217224
0.6447119722962259,41.74006414413452
0.6447075853855515,41.742942333221436
0.6447116793615424,41.74588370323181
0.6447072925572662,41.74874567985535
0.6447113866120108,41.75173902511597
0.6447069999140658,41.75466442108154
0.6447110940475757,41.75761389732361
0.6447067074558948,41.76045203208923
0.6447108016681817,41.76339030265808
0.6447064151826976,41.76625895500183
0.6447105094737733,41.76914620399475
0.644706123094419,41.77202796936035
0.6447102174642952,41.77495980262756
0.6447058311910036,41.77781820297241
0.6447099256396921,41.78070139884949
0.6447055394723958,41.78357195854187
0.6447096339999082,41.786479234695435
0.6447052479385406,41.78934693336487
0.6447093425448884,41.792229652404785
0.6447049565893824,41.795090436935425
0.6447090512745776,41.797985553741455
0.6447046654248662,41.80080580711365
0.6447087601889202,41.80371809005737
0.6447043744449363,41.80659556388855
0.6447084692878609,41.80953001976013
0.6447040836495378,41.81236672401428
0.6447081785713447,41.81529426574707
0.6447037930386155,41.8181631565094
0.6447078880393162,41.82110285758972
0.6447035026121138,41.823999643325806
0.6447075976917204,41.82693362236023
0.6447032123699783,41.8297963142395
0.6447073075285018,41.8326952457428
0.6447029223121531,41.8355495929718
0.6447070175496056,41.83845925331116
0.6447026324385834,41.84136366844177
0.6447067277549762,41.844318866729736
0.644702342749214,41.84721660614014
0.644706438144559,41.850149154663086
0.64470205324399,41.85300421714783
0.6447061487182987,41.85594320297241
0.6447017639228563,41.85888075828552
0.6447058594761403,41.8618278503418
0.6447014747857577,41.86466956138611
0.6447055704180288,41.86760210990906
0.6447011858326394,41.870471477508545
0.644705281543909,41.87341523170471
0.6447008970634462,41.87629985809326
0.6447049928537262,41.87926173210144
0.6447006084781235,41.882179975509644
0.6447047043474251,41.88512063026428
0.644700320076616,41.888041257858276
0.6447044160249511,41.89115524291992
0.6447000318588693,41.894163608551025
0.6447041278862491,41.897149324417114
0.6446997438248278,41.90009164810181
0.6447038399312643,41.903077125549316
0.6446994559744373,41.905956745147705
0.6447035521599419,41.90890836715698
0.6446991683076426,41.91211700439453
0.644703264572227,41.915221214294434
0.6446988808243891,41.91819143295288
0.6447029771680648,41.92129397392273
0.6446985935246218,41.924330711364746
0.6447026899474003,41.927387714385986
0.6446983064082861,41.930272817611694
0.644702402910179,41.93322801589966
0.6446980194753272,41.936115980148315
0.6447021160563462,41.939098834991455
0.6446977327256905,41.942023515701294
0.6447018293858471,41.94498419761658
0.6446974461593212,41.947874784469604
0.6447015428986267,41.95083451271057
0.6446971597761648,41.95370364189148
0.6447012565946308,41.956592321395874
0.6446968735761663,41.959473848342896
0.6447009704738048,41.96237111091614
0.6446965875592716,41.96529746055603
0.6447006845360936,41.96828818321228
0.6446963017254257,41.97133421897888
0.6447003987814429,41.97430753707886
0.6446960160745743,41.977264165878296
0.6447001132097981,41.98023247718811
0.6446957306066625,41.98329472541809
0.6446998278211047,41.98639440536499
0.6446954453216363,41.98957085609436
0.644699542615308,41.9926872253418
0.6446951602194407,41.99576210975647
0.6446992575923539,41.99869704246521
0.6446948753000216,42.00161552429199
0.6446989727521875,42.00459599494934
0.6446945905633243,42.007514238357544
0.6446986880947545,42.01043486595154
0.6446943060092947,42.01334571838379
0.6446984036200005,42.01630425453186
0.644694021637878,42.01925277709961
0.6446981193278711,42.0222282409668
0.6446937374490201,42.025142431259155
0.644697835218312,42.028156757354736
0.6446934534426666,42.03116297721863
0.6446975512912686,42.03415608406067
0.644693169618763,42.03705191612244
0.6446972675466868,42.040040731430054
0.6446928859772554,42.04309415817261
0.6446969839845121,42.04610323905945
0.644692602518089,42.04905319213867
0.6446967006046905,42.05214738845825
0.6446923192412101,42.055075883865356
0.6446964174071674,42.058011293411255
0.6446920361465641,42.06084728240967
0.644696134391889,42.06380748748779
0.6446917532340968,42.06664538383484
0.6446958515588006,42.069557428359985
0.6446914705037542,42.07236933708191
0.6446955689078485,42.075284481048584
0.644691187955482,42.078139781951904
0.644695286438978,42.08102488517761
0.644690905589226,42.08389639854431
0.6446950041521355,42.08679533004761
0.6446906234049324,42.089654207229614
0.6446947220472664,42.09254598617554
0.6446903414025469,42.09546446800232
0.644694440124317,42.09837222099304
0.6446900595820154,42.10119366645813
0.6446941583832331,42.10409092903137
0.6446897779432839,42.106924533843994
0.6446938768239605,42.10982394218445
0.6446894964862984,42.11264371871948
0.6446935954464453,42.11555552482605
0.644689215211005,42.11841368675232
0.6446933142506336,42.12134408950806
0.6446889341173494,42.12417411804199
0.6446930332364712,42.12707591056824
0.6446886532052781,42.12994074821472
0.6446927524039043,42.132848262786865
0.644688372474737,42.13572692871094
0.6446924717528792,42.13864302635193
0.6446880919256721,42.14149856567383
0.6446921912833415,42.14438581466675
0.6446878115580297,42.147228479385376
0.6446919109952378,42.150126218795776
0.6446875313717557,42.15296387672424
0.6446916308885138,42.15591907501221
0.6446872513667965,42.15877342224121
0.644691350963116,42.16167950630188
0.6446869715430983,42.16449451446533
0.6446910712189906,42.16739201545715
0.644686691900607,42.17027163505554
0.6446907916560836,42.173161029815674
0.6446864124392694,42.176016330718994
0.6446905122743413,42.178919315338135
0.6446861331590312,42.18176865577698
0.64469023307371,42.184650897979736
0.6446858540598391,42.18753743171692
0.644689954054136,42.19043946266174
0.6446855751416394,42.19327521324158
0.6446896752155657,42.196157932281494
0.6446852964043781,42.1990110874176
0.6446893965579453,42.20189189910889
0.6446850178480017,42.204710721969604
0.6446891180812212,42.20765471458435
0.6446847394724569,42.21053385734558
0.6446888397853398,42.21346426010132
0.6446844612776896,42.21630334854126
0.6446885616702472,42.219207763671875
0.6446841832636466,42.22205853462219
0.6446882837358905,42.22494840621948
0.6446839054302744,42.227874994277954
0.6446880059822157,42.23080039024353
0.6446836277775193,42.233696937561035
0.6446877284091692,42.236578941345215
0.6446833503053278,42.23948645591736
0.6446874510166977,42.24243187904358
0.6446830730136462,42.24537491798401
0.6446871738047475,42.24829721450806
0.6446827959024216,42.2511990070343
0.6446868967732655,42.25417375564575
0.6446825189716003,42.25707936286926
0.6446866199221979,42.26003432273865
0.6446822422211287,42.26292324066162
0.6446863432514917,42.26588153839111
0.6446819656509538,42.268723487854004
0.6446860667610931,42.27167725563049
0.6446816892610218,42.27454924583435
0.6446857904509489,42.27748513221741
0.6446814130512797,42.28034257888794
0.6446855143210057,42.28325629234314
0.6446811370216742,42.286097288131714
0.6446852383712105,42.288965463638306
0.644680861172152,42.29183006286621
0.6446849626015096,42.29475975036621
0.6446805855026595,42.29761028289795
0.64468468701185,42.300527572631836
0.6446803100131437,42.30339956283569
0.6446844116021784,42.30629563331604
0.6446800347035515,42.309125900268555
0.6446841363724414,42.31204962730408
0.6446797595738296,42.31491422653198
0.6446838613225858,42.317829847335815
0.644679484623925,42.32066488265991
0.6446835864525587,42.32361936569214
0.6446792098537842,42.326494455337524
0.6446833117623069,42.32947087287903
0.6446789352633542,42.33231735229492
0.644683037251777,42.335216760635376
0.644678660852582,42.33808779716492
0.6446827629209162,42.3409788608551
0.6446783866214145,42.34383726119995
0.6446824887696712,42.34674310684204
0.6446781125697987,42.349629163742065
0.6446822147979892,42.35256314277649
0.6446778386976814,42.355448484420776
0.6446819410058169,42.358328104019165
0.6446775650050097,42.361148834228516
0.6446816673931012,42.364084243774414
0.6446772914917307,42.36695456504822
0.6446813939597895,42.36987853050232
0.6446770181577912,42.372706174850464
0.6446811207058286,42.37564706802368
0.6446767450031384,42.3785080909729
0.6446808476311655,42.38139724731445
0.6446764720277195,42.384270668029785
0.6446805747357474,42.387211322784424
0.6446761992314815,42.39014506340027
0.6446803020195214,42.39326047897339
0.6446759266143713,42.39620494842529
0.6446800294824345,42.3991961479187
0.6446756541763364,42.40207099914551
0.6446797571244341,42.40497088432312
0.6446753819173239,42.40785312652588
0.644679484945467,42.41078495979309
0.6446751098372808,42.41364407539368
0.6446792129454807,42.416547536849976
0.6446748379361547,42.41941428184509
0.6446789411244223,42.422317028045654
0.6446745662138925,42.42513871192932
0.6446786694822391,42.42805790901184
0.6446742946704416,42.43089008331299
0.6446783980188783,42.43379616737366
0.6446740233057492,42.43663430213928
0.6446781267342871,42.43953013420105
0.6446737521197627,42.44240641593933
0.6446778556284132,42.445316791534424
0.6446734811124295,42.44815635681152
0.6446775847012034,42.451048374176025
0.6446732102836971,42.45390510559082
0.6446773139526053,42.45683455467224
0.6446729396335122,42.459916830062866
0.6446770433825666,42.46286749839783
0.644672669161823,42.465766191482544
0.644676772991034,42.46865797042847
0.6446723988685765,42.47154664993286
0.6446765027779555,42.474438428878784
0.6446721287537204,42.477314472198486
0.6446762327432785,42.480196475982666
0.6446718588172018,42.48304057121277
0.6446759628869501,42.48594284057617
0.6446715890589687,42.48877167701721
0.644675693208918,42.49172401428223
0.6446713194789682,42.49458575248718
0.6446754237091299,42.49748468399048
0.6446710500771481,42.500308990478516
0.644675154387533,42.503193378448486
0.6446707808534556,42.50604724884033
0.6446748852440751,42.508925914764404
0.6446705118078389,42.51179623603821
0.6446746162787037,42.51471257209778
0.644670242940245,42.517542123794556
0.6446743474913667,42.520426988601685
0.6446699742506219,42.523276805877686
0.6446740788820111,42.526177167892456
0.644669705738917,42.529011964797974
0.6446738104505851,42.53193950653076
0.6446694374050785,42.534804821014404
0.6446735421970361,42.53771734237671
0.6446691692490534,42.54053592681885
0.644673274121312,42.54345488548279
0.6446689012707898,42.54635190963745
0.6446730062233603,42.549264907836914
0.6446686334702356,42.55212211608887
0.6446727385031288,42.555060386657715
0.6446683658473382,42.55791902542114
0.6446724709605655,42.56078624725342
0.6446680984020456,42.56364035606384
0.6446722035956179,42.56654739379883
0.6446678311343057,42.56940579414368
0.6446719364082338,42.5723021030426
0.6446675640440662,42.57517099380493
0.6446716693983613,42.57809543609619
0.6446672971312749,42.58095836639404
0.644671402565948,42.58388614654541
0.6446670303958799,42.58678913116455
0.6446711359109419,42.58980965614319
0.6446667638378288,42.59270524978638
0.644670869433291,42.59568738937378
0.6446664974570699,42.59863305091858
0.644670603132943,42.60163450241089
0.6446662312535509,42.60452318191528
0.644670337009846,42.60743689537048
0.6446659652272199,42.61029624938965
0.6446700710639479,42.61316514015198
0.6446656993780248,42.61602473258972
0.6446698052951969,42.618953227996826
0.6446654337059137,42.621840715408325
0.6446695397035406,42.62471032142639
0.6446651682108344,42.627561807632446
0.6446692742889273,42.63046622276306
0.6446649028927351,42.63331365585327
0.6446690090513052,42.6362042427063
0.6446646377515644,42.639057874679565
0.644668743990622,42.641963720321655
0.6446643727872697,42.64477801322937
0.6446684791068262,42.64768648147583
0.6446641079997995,42.6505286693573
0.6446682143998657,42.65342950820923
0.6446638433891015,42.656256914138794
0.6446679498696886,42.65915107727051
0.6446635789551245,42.66201138496399
0.6446676855162432,42.664894342422485
0.6446633146978166,42.66777062416077
0.6446674213394777,42.67069935798645
0.6446630506171255,42.67355799674988
0.6446671573393403,42.67643666267395
0.6446627867129998,42.67929553985596
0.6446668935157792,42.68218684196472
0.6446625229853881,42.685014724731445
0.6446666298687426,42.68791723251343
0.6446622594342379,42.690784215927124
0.644666366398179,42.69368767738342
0.6446619960594983,42.69652795791626
0.6446661031040367,42.69947123527527
0.6446617328611172,42.70232319831848
0.6446658399862637,42.70521831512451
0.644661469839043,42.7080397605896
0.6446655770448085,42.71093702316284
0.6446612069932243,42.713787317276
0.6446653142796197,42.7166862487793
0.6446609443236091,42.71956753730774
0.6446650516906456,42.72244882583618
0.6446606818301462,42.725295305252075
0.6446647892778343,42.72818183898926
0.6446604195127839,42.73105478286743
0.6446645270411346,42.73401212692261
0.6446601573714706,42.736854791641235
0.6446642649804949,42.73976373672485
0.6446598954061549,42.742621421813965
0.6446640030958637,42.74553656578064
0.6446596336167854,42.748377084732056
0.6446637413871894,42.75129532814026
0.6446593720033101,42.754167795181274
0.6446634798544204,42.75703692436218
0.6446591105656785,42.75988435745239
0.6446632184975055,42.76284050941467
0.6446588493038382,42.76569581031799
0.6446629573163933,42.76859712600708
0.6446585882177385,42.771480321884155
0.6446626963110322,42.77438259124756
0.6446583273073276,42.7772216796875
0.644662435481371,42.78008532524109
0.6446580665725544,42.78294372558594
0.6446621748273584,42.7858567237854
0.6446578060133674,42.78869700431824
0.6446619143489428,42.791632413864136
0.6446575456297156,42.79448437690735
0.644661654046073,42.79737377166748
0.6446572854215474,42.800190687179565
0.6446613939186976,42.80308222770691
0.6446570253888115,42.80592155456543
0.6446611339667656,42.80878949165344
0.6446567655314569,42.81165313720703
0.6446608741902257,42.81455206871033
0.6446565058494321,42.817389726638794
0.6446606145890263,42.82027888298035
0.6446562463426864,42.82313418388367
0.6446603551631166,42.82602262496948
0.644655987011168,42.82884907722473
0.6446600959124454,42.8318030834198
0.644655727854826,42.83464956283569
0.6446598368369614,42.83755898475647
0.6446554688736096,42.84045147895813
0.6446595779366133,42.8433837890625
0.6446552100674672,42.84623670578003
0.6446593192113504,42.84912467002869
0.6446549514363478,42.851961851119995
0.6446590606611213,42.854878664016724
0.6446546929802005,42.85772109031677
0.644658802285875,42.86061453819275
0.6446544346989742,42.8634819984436
0.6446585440855606,42.86638331413269
0.6446541765926179,42.86923360824585
0.6446582860601268,42.87210512161255
0.6446539186610806,42.875408411026
0.6446580282095228,42.878379344940186
0.6446536609043111,42.88124203681946
0.6446577705336975,42.88414239883423
0.6446534033222588,42.88701939582825
0.6446575130326001,42.88993000984192
0.6446531459148725,42.89276480674744
0.6446572557061795,42.89567995071411
0.6446528886821015,42.89854669570923
0.644656998554385,42.90143418312073
0.6446526316238946,42.904255867004395
0.6446567415771651,42.907126665115356
0.6446523747402013,42.90997791290283
0.6446564847744698,42.91286778450012
0.6446521180309706,42.915765047073364
0.6446562281462477,42.918670892715454
0.6446518614961515,42.92150139808655
0.644655971692448,42.924368381500244
0.6446516051356934,42.92721629142761
0.64465571541302,42.93011498451233
0.6446513489495457,42.932947635650635
0.644655459307913,42.93587112426758
0.6446510929376571,42.93872666358948
0.644655203377076,42.941617250442505
0.6446508370999774,42.94444227218628
0.6446549476204586,42.94733023643494
0.6446505814364556,42.95018553733826
0.6446546920380096,42.953054428100586
0.644650325947041,42.95590543746948
0.6446544366296789,42.95881795883179
0.6446500706316831,42.96165990829468
0.6446541813954152,42.964534282684326
0.644649815490331,42.96739172935486
0.6446539263351683,42.97028684616089
0.6446495605229343,42.97313666343689
0.6446536714488875,42.97603225708008
0.6446493057294422,42.97890901565552
0.6446534167365219,42.98181700706482
0.6446490511098045,42.98463153839111
0.6446531621980212,42.98755478858948
0.6446487966639702,42.99039912223816
0.6446529078333346,42.993322134017944
0.6446485423918888,42.99616003036499
0.6446526536424119,42.99911284446716
0.6446482882935102,43.00196313858032
0.6446523996252023,43.004839181900024
0.6446480343687834,43.0077064037323
0.6446521457816554,43.01061701774597
0.6446477806176582,43.01348924636841
0.6446518921117207,43.016379833221436
0.644647527040084,43.019227743148804
0.6446516386153477,43.02211022377014
0.6446472736360106,43.0249502658844
0.644651385292486,43.02786874771118
0.6446470204053872,43.03072452545166
0.6446511321430852,43.03362989425659
0.644646767348164,43.03644275665283
0.6446508791670948,43.03934907913208
0.6446465144642899,43.04219126701355
0.6446506263644647,43.04507899284363
0.6446462617537151,43.04795289039612
0.6446503737351443,43.050872564315796
0.644646009216389,43.05373287200928
0.6446501212790832,43.056617736816406
0.6446457568522617,43.05947303771973
0.6446498689962313,43.062355756759644
0.6446455046612825,43.06525135040283
0.6446496168865383,43.06814002990723
0.644645252643401,43.071041107177734
0.644649364949954,43.07394766807556
0.6446450007985675,43.07677984237671
0.6446491131864277,43.0797004699707
0.6446447491267314,43.08255171775818
0.6446488615959098,43.08546805381775
0.6446444976278427,43.08829975128174
0.6446486101783497,43.09124255180359
0.6446442463018511,43.09408211708069
0.6446483589336974,43.0969672203064
0.6446439951487065,43.09982776641846
0.6446481078619026,43.10272264480591
0.6446437441683588,43.10557842254639
0.6446478569629153,43.10845637321472
0.6446434933607577,43.11131978034973
0.6446476062366853,43.1142053604126
0.6446432427258535,43.117045879364014
0.6446473556831628,43.119972229003906
0.6446429922635957,43.12285375595093
0.6446471053022972,43.12576460838318
0.6446427419739346,43.12861895561218
0.6446468550940387,43.1315643787384
0.64464249185682,43.13440561294556
0.6446466050583374,43.137330293655396
0.644642241912202,43.14017724990845
0.6446463551951434,43.143117904663086
0.6446419921400304,43.14598250389099
0.6446461055044063,43.14885902404785
0.6446417425402554,43.15173316001892
0.6446458559860762,43.15463638305664
0.6446414931128273,43.15748476982117
0.6446456066401035,43.16036295890808
0.6446412438576957,43.163235664367676
0.6446453574664381,43.1661274433136
0.6446409947748111,43.16896939277649
0.64464510846503,43.17187309265137
0.6446407458641233,43.17472696304321
0.6446448596358294,43.177648067474365
0.6446404971255828,43.18049073219299
0.6446446109787866,43.18345284461975
0.6446402485591395,43.18630313873291
0.6446443624938514,43.18925666809082
0.6446400001647437,43.19210505485535
0.6446441141809743,43.195016622543335
0.6446397519423456,43.19787359237671
0.6446438660401056,43.200756549835205
0.6446395038918955,43.20364594459534
0.6446436180711951,43.20652103424072
0.6446392560133435,43.209394216537476
0.6446433702741935,43.212294578552246
0.6446390083066401,43.21516418457031
0.6446431226490507,43.218063831329346
0.6446387607717353,43.22090220451355
0.6446428751957173,43.22384977340698
0.6446385134085797,43.22670650482178
0.6446426279141433,43.22962427139282
0.6446382662171234,43.232452392578125
0.6446423808042794,43.235416650772095
0.6446380191973169,43.238285064697266
0.6446421338660755,43.24116325378418
0.6446377723491107,43.24402070045471
0.6446418870994826,43.24694061279297
0.644637525672455,43.249812602996826
0.6446416405044505,43.25270867347717
0.6446372791673003,43.255611419677734
0.6446413940809299,43.25857400894165
0.644637032833597,43.261452436447144
0.6446411478288713,43.26436138153076
0.6446367866712958,43.26723337173462
0.644640901748225,43.270118951797485
0.6446365406803468,43.27294588088989
0.6446406558389415,43.27588176727295
0.6446362948607007,43.27880263328552
0.6446404101009714,43.2817747592926
0.6446360492123083,43.28462767601013
0.6446401645342652,43.28756546974182
0.6446358037351195,43.29043102264404
0.6446399191387735,43.29333162307739
0.6446355584290856,43.29616713523865
0.6446396739144468,43.29907155036926
0.6446353132941567,43.301979303359985
0.6446394288612356,43.30493378639221
0.6446350683302836,43.30785274505615
0.6446391839790906,43.310744285583496
0.644634823537417,43.31360602378845
0.6446389392679626,43.316474199295044
0.6446345789155072,43.31934118270874
0.644638694727802,43.32225155830383
0.6446343344645055,43.325103759765625
0.6446384503585595,43.32801651954651
0.6446340901843622,43.33087658882141
0.644638206160186,43.33377766609192
0.6446338460750279,43.33662724494934
0.6446379621326319,43.339574575424194
0.6446336021364535,43.34242272377014
0.6446377182758483,43.345359802246094
0.6446333583685899,43.34820318222046
0.6446374745897856,43.35110306739807
0.6446331147713878,43.353981733322144
0.6446372310743947,43.35687732696533
0.6446328713447979,43.35978031158447
0.6446369877296267,43.36267447471619
0.6446326280887711,43.365527391433716
0.6446367445554321,43.368428468704224
0.6446323850032581,43.37129187583923
0.6446365015517618,43.37416911125183
0.64463214208821,43.37700295448303
0.6446362587185668,43.379926681518555
0.6446318993435778,43.382803440093994
0.6446360160557977,43.38574028015137
0.6446316567693119,43.38858771324158
0.6446357735634055,43.3915159702301
0.6446314143653638,43.394381523132324
0.6446355312413413,43.397310733795166
0.644631172131684,43.40017914772034
0.6446352890895559,43.40311551094055
0.6446309300682237,43.405956745147705
0.6446350471080005,43.4088249206543
0.6446306881749339,43.4117112159729
0.6446348052966256,43.41460466384888
0.6446304464517655,43.41746926307678
0.6446345636553827,43.420379877090454
0.6446302048986696,43.423216581344604
0.6446343221842226,43.426105260849
0.6446299635155973,43.42894697189331
0.6446340808830966,43.43191623687744
0.6446297223024997,43.434773445129395
0.6446338397519553,43.437703371047974
0.6446294812593277,43.44053411483765
0.6446335987907501,43.44346809387207
0.6446292403860326,43.446319818496704
0.6446333579994321,43.44925618171692
0.6446289996825655,43.4521119594574
0.6446331173779526,43.45503807067871
0.6446287591488775,43.457890033721924
0.6446328769262623,43.460904359817505
0.64462851878492,43.463773250579834
0.6446326366443126,43.46667194366455
0.644628278590644,43.46954035758972
0.644632396532055,43.4724383354187
0.6446280385660007,43.47530388832092
0.6446321565894401,43.4781928062439
0.6446277987109412,43.48100829124451
0.6446319168164197,43.483917474746704
0.6446275590254172,43.48680806159973
0.644631677212945,43.489747762680054
0.6446273195093797,43.49258804321289
0.644631437778967,43.495500802993774
0.64462708016278,43.49835467338562
0.6446311985144371,43.50123596191406
0.6446268409855695,43.50406789779663
0.6446309594193067,43.506969690322876
0.6446266019776996,43.50982975959778
0.644630720493527,43.512715101242065
0.6446263631391215,43.51559567451477
0.6446304817370496,43.51850175857544
0.6446261244697868,43.52137327194214
0.6446302431498256,43.52425503730774
0.6446258859696467,43.5270893573761
0.6446300047318069,43.53001856803894
0.6446256476386527,43.53284525871277
0.6446297664829442,43.53575873374939
0.6446254094767564,43.5386278629303
0.6446295284031894,43.541677951812744
0.644625171483909,43.544650077819824
0.644629290492494,43.54763460159302
0.6446249336600622,43.550551414489746
0.6446290527508093,43.55349922180176
0.6446246960051675,43.55635213851929
0.6446288151780868,43.559261322021484
0.6446244585191762,43.562122106552124
0.6446285777742783,43.5649790763855
0.6446242212020402,43.56787300109863
0.644628340539335,43.570757150650024
0.6446239840537107,43.57362747192383
0.6446281034732088,43.576502084732056
0.6446237470741398,43.57936501502991
0.6446278665758509,43.58226728439331
0.6446235102632787,43.585099935531616
0.6446276298472132,43.58800148963928
0.6446232736210791,43.59087586402893
0.6446273932872473,43.593828439712524
0.6446230371474926,43.59665632247925
0.6446271568959048,43.59957575798035
0.644622800842471,43.60241889953613
0.6446269206731374,43.60533905029297
0.6446225647059661,43.60817003250122
0.6446266846188969,43.611074447631836
0.6446223287379296,43.613956689834595
0.6446264487331346,43.61690139770508
0.6446220929383129,43.61979961395264
0.6446262130158027,43.62275838851929
0.6446218573070681,43.62562870979309
0.6446259774668527,43.62850761413574
0.6446216218441468,43.631383419036865
0.6446257420862365,43.634316205978394
0.6446213865495011,43.63714075088501
0.6446255068739059,43.64003944396973
0.6446211514230823,43.64288067817688
0.6446252718298127,43.64578151702881
0.6446209164648427,43.648616790771484
0.6446250369539084,43.65152454376221
0.6446206816747337,43.65439748764038
0.6446248022461455,43.65730118751526
0.6446204470527078,43.66011118888855
0.6446245677064752,43.66300678253174
0.6446202125987166,43.66587448120117
0.64462433333485,43.668755292892456
0.6446199783127118,43.67161726951599
0.6446240991312213,43.67454242706299
0.6446197441946456,43.67738103866577
0.6446238650955415,43.680288553237915
0.6446195102444698,43.683133125305176
0.6446236312277622,43.686062812805176
0.6446192764621367,43.688894510269165
0.6446233975278357,43.69182777404785
0.644619042847598,43.69469928741455
0.6446231639957136,43.69759392738342
0.6446188094008057,43.700430154800415
0.6446229306313482,43.703309535980225
0.6446185761217119,43.70616364479065
0.6446226974346916,43.70904064178467
0.644618343010269,43.71188998222351
0.6446224644056956,43.71480989456177
0.6446181100664284,43.717657804489136
0.6446222315443124,43.72051286697388
0.644617877290143,43.7233784198761
0.6446219988504943,43.72628331184387
0.6446176446813643,43.729121685028076
0.644621766324193,43.7320020198822
0.6446174122400448,43.73486638069153
0.6446215339653609,43.73775935173035
0.6446171799661364,43.74057340621948
0.6446213017739503,43.743499994277954
0.6446169478595916,43.7463698387146
0.644621069749913,43.74928069114685
0.6446167159203622,43.752124547958374
0.6446208378932015,43.75504779815674
0.6446164841484008,43.75789928436279
0.644620606203768,43.760777950286865
0.6446162525436595,43.76363968849182
0.6446203746815647,43.76655125617981
0.6446160211060904,43.76940941810608
0.6446201433265437,43.77230906486511
0.6446157898356462,43.7751579284668
0.6446199121386574,43.77805185317993
0.6446155587322788,43.78088045120239
0.6446196811178584,43.78380513191223
0.6446153277959408,43.786667585372925
0.6446194502640985,43.78961133956909
0.6446150970265843,43.792439460754395
0.6446192195773305,43.79541301727295
0.6446148664241619,43.79841327667236
0.6446189890575064,43.80135107040405
0.6446146359886259,43.80418395996094
0.6446187587045787,43.807093143463135
0.6446144057199287,43.80994176864624
0.6446185285185,43.81281042098999
0.6446141756180225,43.81567144393921
0.6446182984992224,43.818575382232666
0.6446139456828601,43.821428537368774
0.6446180686466987,43.824315547943115
0.644613715914394,43.827157497406006
0.6446178389608811,43.830042600631714
0.6446134863125764,43.83286714553833
0.6446176094417221,43.83582282066345
0.6446132568773598,43.8386926651001
0.6446173800891741,43.841612815856934
0.6446130276086972,43.8444504737854
0.6446171509031899,43.847334146499634
0.6446127985065405,43.8501923084259
0.6446169218837221,43.85305976867676
0.6446125695708428,43.85591149330139
0.644616693030723,43.85885405540466
0.6446123408015564,43.86171293258667
0.6446164643441452,43.86460304260254
0.6446121121986338,43.86744809150696
0.6446162358239413,43.87031650543213
0.6446118837620279,43.87313508987427
0.6446160074700641,43.87604308128357
0.6446116554916914,43.87890839576721
0.6446157792824663,43.88181018829346
0.6446114273875767,43.884639501571655
0.6446155512611002,43.88755655288696
0.6446111994496364,43.89038920402527
0.6446153234059188,43.893285274505615
0.6446109716778238,43.89612007141113
0.6446150957168745,43.8990318775177
0.644610744072091,43.901893854141235
0.6446148681939203,43.90476155281067
0.6446105166323909,43.907618045806885
0.6446146408370089,43.91050863265991
0.6446102893586765,43.9133563041687
0.644614413646093,43.916231632232666
0.6446100622509005,43.91908931732178
0.6446141866211255,43.921998500823975
0.6446098353090154,43.92485761642456
0.6446139597620589,43.927793979644775
0.6446096085329746,43.93066716194153
0.6446137330688464,43.9335675239563
0.6446093819227303,43.93639397621155
0.6446135065414407,43.939297676086426
0.6446091554782358,43.94215226173401
0.6446132801797944,43.94501709938049
0.644608929199444,43.94788074493408
0.6446130539838608,43.95077133178711
0.6446087030863076,43.95362663269043
0.6446128279535926,43.95649337768555
0.6446084771387796,43.95936465263367
0.6446126020889428,43.96228265762329
0.6446082513568129,43.965113401412964
0.6446123763898641,43.96798133850098
0.6446080257403605,43.97082757949829
0.6446121508563097,43.973716020584106
0.6446078002893756,43.97653841972351
0.6446119254882327,43.97944092750549
0.6446075750038109,43.982293367385864
0.6446117002855857,43.98516774177551
0.6446073498836195,43.9879994392395
0.6446114752483221,43.9909245967865
0.6446071249287545,43.993818521499634
0.6446112503763948,43.996687173843384
0.644606900139169,43.99955630302429
0.6446110256697567,44.00242590904236
0.6446066755148159,44.005274295806885
0.6446108011283612,44.00815558433533
0.6446064510556484,44.01101112365723
0.6446105767521612,44.01390504837036
0.6446062267616198,44.01673603057861
0.6446103525411095,44.01965045928955
0.6446060026326832,44.02249264717102
0.6446101284951601,44.02538847923279
0.6446057786687914,44.028202533721924
0.6446099046142654,44.0311005115509
0.644605554869898,44.033945083618164
0.6446096808983789,44.036818981170654
0.6446053312359561,44.03968691825867
0.6446094573474536,44.042582511901855
0.6446051077669188,44.04542851448059
0.6446092339614429,44.04828977584839
0.6446048844627394,44.051143407821655
0.6446090107403,44.05403423309326
0.6446046613233711,44.05684518814087
0.6446087876839781,44.05980348587036
0.6446044383487675,44.06267023086548
0.6446085647924306,44.06556415557861
0.6446042155388814,44.06837844848633
0.6446083420656107,44.07127070426941
0.6446039928936663,44.0741240978241
0.6446081195034716,44.07698965072632
0.6446037704130759,44.079880237579346
0.6446078971059668,44.08277654647827
0.6446035480970631,44.08561897277832
0.6446076748730497,44.08849620819092
0.6446033259455817,44.09136652946472
0.6446074528046736,44.09425330162048
0.6446031039585846,44.0970675945282
0.6446072309007919,44.09997010231018
0.6446028821360256,44.10282039642334
0.6446070091613578,44.10570573806763
0.6446026604778579,44.108524799346924
0.6446067875863251,44.11145901679993
0.6446024389840352,44.11430239677429
0.644606566175647,44.11717891693115
0.6446022176545106,44.120025634765625
0.6446063449292772,44.12293767929077
0.6446019964892381,44.12579798698425
0.6446061238471689,44.12867712974548
0.6446017754881709,44.1315484046936
0.6446059029292758,44.134446144104004
0.6446015546512627,44.13729381561279
0.6446056821755515,44.14016270637512
0.6446013339784668,44.143019914627075
0.6446054615859493,44.145901918411255
0.6446011134697368,44.148730516433716
0.6446052411604231,44.15165686607361
0.6446008931250267,44.15451002120972
0.6446050208989261,44.157419204711914
0.6446006729442895,44.1602349281311
0.6446048008014122,44.16313552856445
0.6446004529274794,44.16597533226013
0.644604580867835,44.168882608413696
0.6446002330745498,44.1717529296875
0.644604361098148,44.17466592788696
0.6446000133854543,44.177525997161865
0.644604141492305,44.180389642715454
0.6445997938601468,44.183233976364136
0.6446039220502596,44.186137676239014
0.6445995744985807,44.18896555900574
0.6446037027719657,44.19189810752869
0.6445993553007101,44.19478392601013
0.6446034836573767,44.19768190383911
0.6445991362664886,44.20048689842224
0.6446032647064467,44.20337152481079
0.6445989173958696,44.20622491836548
0.6446030459191291,44.20908761024475
0.6445986986888076,44.21195363998413
0.644602827295378,44.21487808227539
0.6445984801452559,44.21771717071533
0.6446026088351471,44.22058081626892
0.6445982617651683,44.2234308719635
0.6446023905383901,44.22634220123291
0.6445980435484989,44.22917294502258
0.6446021724050609,44.232075929641724
0.6445978254952016,44.23492169380188
0.6446019544351134,44.23782777786255
0.6445976076052301,44.24063730239868
0.6446017366285016,44.243566036224365
0.6445973898785381,44.24640870094299
0.6446015189851791,44.24930191040039
0.6445971723150801,44.25213813781738
0.6446013015051002,44.25503468513489
0.6445969549148095,44.25787949562073
0.6446010841882185,44.26073932647705
0.6445967376776806,44.263619899749756
0.6446008670344882,44.266520977020264
0.6445965206036474,44.26936674118042
0.644600650043863,44.27226138114929
0.6445963036926635,44.27510976791382
0.6446004332162971,44.27800393104553
0.6445960869446834,44.280818462371826
0.6446002165517447,44.283793210983276
0.6445958703596607,44.28664541244507
0.6446000000501594,44.28955101966858
0.6445956539375497,44.292397022247314
0.6445997837114954,44.295292139053345
0.6445954376783047,44.298136949539185
0.644599567535707,44.301011085510254
0.6445952215818793,44.30387353897095
0.6445993515227482,44.306801319122314
0.6445950056482279,44.309653520584106
0.6445991356725729,44.3125696182251
0.6445947898773047,44.315423011779785
0.6445989199851352,44.31831097602844
0.6445945742690637,44.321128129959106
0.6445987044603897,44.32402276992798
0.6445943588234592,44.32687306404114
0.6445984890982902,44.32976818084717
0.6445941435404452,44.33259129524231
0.644598273898791,44.33549928665161
0.644593928419976,44.33834266662598
0.6445980588618463,44.341246604919434
0.644593713462006,44.344088554382324
0.6445978439874104,44.34699773788452
0.6445934986664893,44.3498649597168
0.6445976292754372,44.3527410030365
0.64459328403338,44.355586528778076
0.6445974147258814,44.35848522186279
0.6445930695626326,44.36133313179016
0.644597200338697,44.36422562599182
0.6445928552542015,44.3670871257782
0.6445969861138384,44.36998724937439
0.6445926411080409,44.37279939651489
0.64459677205126,44.37570309638977
0.644592427124105,44.37857747077942
0.6445965581509161,44.3814742565155
0.6445922133023485,44.38430595397949
0.6445963444127609,44.38720202445984
0.6445919996427253,44.39005899429321
0.6445961308367492,44.39293813705444
0.6445917861451903,44.39579439163208
0.6445959174228346,44.39866924285889
0.6445915728096977,44.401484966278076
0.6445957041709723,44.40438175201416
0.6445913596362017,44.40724229812622
0.6445954910811165,44.41013836860657
0.6445911466246573,44.41295766830444
0.6445952781532216,44.41586518287659
0.6445909337750186,44.418710708618164
0.6445950653872419,44.42163395881653
0.6445907210872402,44.424489974975586
0.6445948527831323,44.427430629730225
0.6445905085612765,44.43027973175049
0.6445946403408469,44.433143854141235
0.6445902961970822,44.4359929561615
0.6445944280603405,44.43890404701233
0.6445900839946116,44.44174528121948
0.6445942159415676,44.44465112686157
0.6445898719538198,44.447516202926636
0.6445940039844827,44.45039772987366
0.6445896600746609,44.453246116638184
0.6445937921890404,44.45611619949341
0.6445894483570896,44.458970069885254
0.6445935805551953,44.46192383766174
0.6445892368010605,44.46476721763611
0.644593369082902,44.46767044067383
0.6445890254065284,44.47051405906677
0.6445931577721153,44.47348737716675
0.6445888141734479,44.47632694244385
0.6445929466227897,44.4792275428772
0.6445886031017738,44.48208808898926
0.64459273563488,44.48498845100403
0.6445883921914606,44.487834453582764
0.6445925248083408,44.49072194099426
0.6445881814424631,44.4935564994812
0.6445923141431269,44.49640774726868
0.644587970854736,44.49925971031189
0.6445921036391928,44.50215172767639
0.6445877604282342,44.5049843788147
0.6445918932964937,44.507880449295044
0.6445875501629122,44.5107262134552
0.6445916831149842,44.51358652114868
0.6445873400587252,44.51641631126404
0.6445914730946186,44.51932907104492
0.6445871301156277,44.52217507362366
0.6445912632353524,44.525075912475586
0.6445869203335748,44.52791881561279
0.6445910535371402,44.53085255622864
0.6445867107125212,44.533663749694824
0.6445908439999367,44.53654408454895
0.6445865012524216,44.53941512107849
0.644590634623697,44.542320013046265
0.6445862919532312,44.54514837265015
0.6445904254083759,44.54803800582886
0.6445860828149047,44.55089735984802
0.6445902163539281,44.55379891395569
0.644585873837397,44.556642055511475
0.6445900074603087,44.55957341194153
0.6445856650206633,44.562421798706055
0.6445897987274727,44.5653338432312
0.6445854563646584,44.56814646720886
0.6445895901553752,44.57104849815369
0.6445852478693374,44.573880195617676
0.6445893817439707,44.57681202888489
0.644585039534655,44.57968711853027
0.6445891734932148,44.5825936794281
0.6445848313605665,44.585429430007935
0.6445889654030621,44.58829307556152
0.644584623347027,44.59114170074463
0.6445887574734676,44.594037771224976
0.6445844154939914,44.596885681152344
0.6445885497043866,44.59985947608948
0.6445842078014148,44.60271954536438
0.6445883420957741,44.60560464859009
0.6445840002692522,44.60844421386719
0.6445881346475852,44.61136507987976
0.6445837928974589,44.61420011520386
0.644587927359775,44.61708998680115
0.6445835856859901,44.619964361190796
0.6445877202322987,44.622918367385864
0.6445833786348006,44.62575817108154
0.6445875132651113,44.62865996360779
0.6445831717438459,44.63157510757446
0.6445873064581679,44.63445568084717
0.6445829650130811,44.6373245716095
0.6445870998114239,44.64021825790405
0.6445827584424615,44.643070459365845
0.6445868933248345,44.645955324172974
0.644582552031942,44.64881753921509
0.644586686998355,44.65175223350525
0.6445823457814782,44.654616355895996
0.6445864808319403,44.65754318237305
0.6445821396910253,44.6603684425354
0.6445862748255459,44.66326093673706
0.6445819337605384,44.66610860824585
0.644586068979127,44.66900706291199
0.6445817279899729,44.67188739776611
0.644585863292639,44.67478680610657
0.6445815223792842,44.67763662338257
0.644585657766037,44.68051099777222
0.6445813169284277,44.68336534500122
0.6445854523992767,44.68624424934387
0.6445811116373584,44.689080476760864
0.6445852471923131,44.69199824333191
0.644580906506032,44.694857120513916
0.6445850421451018,44.69773769378662
0.6445807015344038,44.7005569934845
0.6445848372575981,44.70346784591675
0.6445804967224293,44.706303119659424
0.6445846325297574,44.7092182636261
0.6445802920700638,44.71206045150757
0.6445844279615351,44.714961528778076
0.6445800875772629,44.71783709526062
0.6445842235528868,44.720701694488525
0.6445798832439819,44.723559617996216
0.6445840193037679,44.72643280029297
0.6445796790701762,44.729307413101196
0.6445838152141337,44.732200622558594
0.6445794750558016,44.73507332801819
0.6445836112839398,44.737956047058105
0.6445792712008135,44.74077486991882
0.6445834075131418,44.74371147155762
0.6445790675051674,44.746559143066406
0.6445832039016952,44.74948501586914
0.6445788639688189,44.752320528030396
0.6445830004495556,44.75524544715881
0.6445786605917236,44.75810790061951
0.6445827971566785,44.760995388031006
0.6445784573738372,44.76386785507202
0.6445825940230197,44.76678967475891
0.644578254315115,44.76963019371033
0.6445823910485344,44.77250671386719
0.6445780514155128,44.77537679672241
0.6445821882331785,44.77825689315796
0.6445778486749862,44.781084299087524
0.6445819855769076,44.78399920463562
0.6445776460934912,44.78687381744385
0.6445817830796775,44.78977990150452
0.644577443670983,44.79261231422424
0.6445815807414437,44.79549598693848
0.6445772414074177,44.79833388328552
0.6445813785621619,44.801249742507935
0.6445770393027508,44.804089307785034
0.644581176541788,44.807008028030396
0.644576837356938,44.809865951538086
0.6445809746802775,44.81274080276489
0.6445766355699354,44.81559777259827
0.6445807729775863,44.818535566329956
0.6445764339416984,44.82139730453491
0.6445805714336702,44.82428956031799
0.644576232472183,44.827170610427856
0.6445803700484852,44.830084800720215
0.6445760311613449,44.83291721343994
0.6445801688219865,44.83583045005798
0.6445758300091401,44.83867383003235
0.6445799677541305,44.84164571762085
0.6445756290155242,44.8445029258728
0.644579766844873,44.847452878952026
0.6445754281804533,44.850301027297974
0.6445795660941694,44.85316705703735
0.6445752275038832,44.85601353645325
0.6445793655019761,44.858909368515015
0.64457502698577,44.8617730140686
0.6445791650682486,44.86465120315552
0.6445748266260692,44.86753177642822
0.6445789647929433,44.87042450904846
0.6445746264247371,44.87326645851135
0.6445787646760157,44.87613821029663
0.6445744263817296,44.87899160385132
0.644578564717422,44.881932973861694
0.6445742264970026,44.8847599029541
0.6445783649171182,44.88769483566284
0.6445740267705121,44.890568017959595
0.6445781652750601,44.89348125457764
0.6445738272022142,44.896302461624146
0.6445779657912039,44.89920711517334
0.6445736277920648,44.90204858779907
0.6445777664655054,44.904885053634644
0.6445734285400201,44.90777516365051
0.6445775672979208,44.91065335273743
0.6445732294460362,44.91350698471069
0.6445773682884062,44.91637468338013
0.644573030510069,44.91922688484192
0.6445771694369178,44.92227244377136
0.6445728317320747,44.925113677978516
0.6445769707434114,44.928006172180176
0.6445726331120096,44.93084502220154
0.6445767722078433,44.93373918533325
0.6445724346498296,44.93656086921692
0.6445765738301698,44.939473152160645
0.6445722363454909,44.94231581687927
0.6445763756103465,44.94523811340332
0.6445720381989497,44.948065757751465
0.6445761775483303,44.950947284698486
0.6445718402101622,44.953800439834595
0.644575979644077,44.95669889450073
0.6445716423790848,44.95956468582153
0.6445757818975427,44.96244835853577
0.6445714447056734,44.96531343460083
0.6445755843086838,44.968223094940186
0.6445712471898845,44.971068382263184
0.6445753868774566,44.97395968437195
0.6445710498316743,44.97680163383484
0.6445751896038174,44.979713678359985
0.6445708526309991,44.98255228996277
0.6445749924877223,44.9854691028595
0.6445706555878151,44.98829770088196
0.6445747955291277,44.99119329452515
0.6445704587020787,44.994038105010986
0.6445745987279897,44.99691295623779
0.6445702619737465,44.99977707862854
0.6445744020842652,45.002681255340576
0.6445700654027745,45.00555205345154
0.64457420559791,45.008432149887085
0.644569868989119,45.01127624511719
0.6445740092688806,45.014169692993164
0.6445696727327368,45.01699209213257
0.6445738130971337,45.01990079879761
0.644569476633584,45.02275204658508
0.6445736170826253,45.02566051483154
0.6445692806916171,45.02847695350647
0.6445734212253121,45.03135895729065
0.6445690849067928,45.03420639038086
0.6445732255251504,45.037062883377075
0.6445688892790672,45.03992819786072
0.6445730299820969,45.0428249835968
0.6445686938083968,45.04567527770996
0.6445728345961077,45.04857015609741
0.6445684984947384,45.05146050453186
0.6445726393671395,45.05434966087341
0.6445683033380484,45.05719876289368
0.6445724442951488,45.060089111328125
0.6445681083382832,45.062942028045654
0.6445722493800922,45.066373109817505
0.6445679134953994,45.069270610809326
0.6445720546219261,45.072160959243774
0.6445677188093539,45.07500195503235
0.6445718600206074,45.07791614532471
0.6445675242801028,45.08079481124878
0.6445716655760925,45.083741188049316
0.6445673299076029,45.086594343185425
0.6445714712883377,45.08949851989746
0.644567135691811,45.092337131500244
0.6445712771573001,45.09523558616638
0.6445669416326837,45.09807014465332
0.6445710831829358,45.10092830657959
0.6445667477301774,45.10380578041077
0.6445708893652021,45.1066837310791
0.6445665539842489,45.109562397003174
0.6445706957040553,45.11243486404419
0.6445663603948552,45.1152868270874
0.6445705021994522,45.11816215515137
0.6445661669619526,45.12098431587219
0.6445703088513494,45.12391519546509
0.644565973685498,45.12675404548645
0.6445701156597039,45.12967014312744
0.6445657805654482,45.132511138916016
0.644569922624472,45.13543105125427
0.64456558760176,45.13826370239258
0.644569729745611,45.14112901687622
0.6445653947943899,45.14397072792053
0.6445695370230772,45.14689302444458
0.644565202143295,45.14976954460144
0.6445693444568278,45.152652740478516
0.6445650096484321,45.15551018714905
0.6445691520468192,45.15839958190918
0.6445648173097581,45.16124653816223
0.6445689597930087,45.16411995887756
0.6445646251272297,45.16695523262024
0.6445687676953528,45.16988706588745
0.6445644331008037,45.17271542549133
0.6445685757538084,45.17563009262085
0.6445642412304372,45.17848324775696
0.6445683839683327,45.18140006065369
0.6445640495160871,45.18423509597778
0.6445681923388823,45.18712544441223
0.6445638579577102,45.18999433517456
0.6445680008654142,45.192888259887695
0.6445636665552634,45.1957688331604
0.6445678095478855,45.19866752624512
0.6445634753087041,45.20152449607849
0.6445676183862529,45.20441269874573
0.6445632842179887,45.207249879837036
0.6445674273804737,45.21017861366272
0.6445630932830744,45.21299910545349
0.6445672365305045,45.21592402458191
0.6445629025039183,45.218801736831665
0.6445670458363026,45.22170662879944
0.6445627118804775,45.224544048309326
0.6445668552978249,45.227498292922974
0.644562521412709,45.23037004470825
0.6445666649150285,45.233285665512085
0.6445623311005697,45.236149311065674
0.6445664746878704,45.23910665512085
0.6445621409440169,45.24198532104492
0.6445662846163079,45.24490928649902
0.6445619509430076,45.24780058860779
0.6445660947002979,45.250768423080444
0.6445617610974989,45.25363516807556
0.6445659049397976,45.25650405883789
0.6445615714074481,45.259361028671265
0.644565715334764,45.262271881103516
0.6445613818728123,45.26510834693909
0.6445655258851545,45.26802372932434
0.6445611924935485,45.27087879180908
0.644565336590926,45.27384853363037
0.6445610032696141,45.276692390441895
0.644565147452036,45.27962040901184
0.6445608142009661,45.282477378845215
0.6445649584684415,45.285362005233765
0.644560625287562,45.28817582130432
0.6445647696400996,45.29103994369507
0.6445604365293587,45.293898582458496
0.6445645809669678,45.29679751396179
0.644560247926314,45.299663066864014
0.6445643924490032,45.30257558822632
0.6445600594783846,45.305413246154785
0.6445642040861631,45.308269023895264
0.6445598711855279,45.311124086380005
0.644564015878405,45.314038038253784
0.6445596830477018,45.31687617301941
0.6445638278256861,45.31981325149536
0.644559495064863,45.3226535320282
0.6445636399279634,45.325536012649536
0.644559307236969,45.328356981277466
0.6445634521851946,45.33125066757202
0.6445591195639772,45.33409667015076
0.644563264597337,45.336995363235474
0.644558932045845,45.33983135223389
0.644563077164348,45.34274363517761
0.6445587446825298,45.345595836639404
0.6445628898861849,45.34846878051758
0.644558557473989,45.351327896118164
0.6445627027628054,45.354246854782104
0.6445583704201802,45.35708284378052
0.6445625157941665,45.36001753807068
0.6445581835210605,45.362868309020996
0.6445623289802258,45.36575412750244
0.6445579967765879,45.36856818199158
0.6445621423209409,45.3714919090271
0.6445578101867193,45.37434792518616
0.6445619558162693,45.37724256515503
0.6445576237514126,45.38007593154907
0.6445617694661684,45.38296389579773
0.6445574374706252,45.385807514190674
0.6445615832705958,45.38869285583496
0.6445572513443146,45.39154553413391
0.6445613972295088,45.394450426101685
0.6445570653724384,45.397310733795166
0.6445612113428651,45.40020251274109
0.6445568795549543,45.40304136276245
0.6445610256106226,45.40593147277832
0.6445566938918197,45.40875482559204
0.6445608400327383,45.41167068481445
0.6445565083829922,45.41454291343689
0.6445606546091703,45.41745662689209
0.6445563230284297,45.420273303985596
0.6445604693398759,45.42315316200256
0.6445561378280896,45.42597794532776
0.6445602842248129,45.42886710166931
0.6445559527819296,45.43172287940979
0.6445600992639391,45.43461608886719
0.6445557678899074,45.43746495246887
0.6445599144572118,45.44034266471863
0.6445555831519807,45.4431734085083
0.6445597298045889,45.44607090950012
0.6445553985681072,45.44889855384827
0.6445595453060282,45.451815366744995
0.6445552141382448,45.45466661453247
0.6445593609614872,45.457576751708984
0.6445550298623509,45.46048092842102
0.6445591767709241,45.463406562805176
0.6445548457403836,45.46625566482544
0.6445589927342961,45.46911311149597
0.6445546617723005,45.47194838523865
0.6445588088515612,45.4748911857605
0.6445544779580594,45.477728843688965
0.6445586251226774,45.48060131072998
0.6445542942976183,45.48345422744751
0.6445584415476021,45.48633551597595
0.6445541107909348,45.489161252975464
0.6445582581262936,45.49205708503723
0.6445539274379669,45.49489688873291
0.6445580748587092,45.49779200553894
0.6445537442386724,45.50061273574829
0.6445578917448074,45.50351810455322
0.644553561193009,45.50637197494507
0.6445577087845458,45.50927948951721
0.6445533783009352,45.51212668418884
0.644557525977882,45.515021085739136
0.6445531955624083,45.51786422729492
0.6445573433247742,45.5207314491272
0.6445530129773865,45.523587703704834
0.6445571608251806,45.5264892578125
0.6445528305458278,45.52934169769287
0.6445569784790585,45.53222846984863
0.6445526482676901,45.535072803497314
0.6445567962863663,45.53796315193176
0.6445524661429313,45.540791511535645
0.6445566142470621,45.54369068145752
0.6445522841715096,45.54654598236084
0.6445564323611037,45.54943776130676
0.6445521023533827,45.5522301197052
0.6445562506284491,45.55513072013855
0.644551920688509,45.55796027183533
0.6445560690490563,45.560834884643555
0.6445517391768465,45.563706398010254
0.6445558876228836,45.5666139125824
0.644551557818353,45.56946635246277
0.6445557063498886,45.57234835624695
0.6445513766129868,45.575188636779785
0.6445555252300299,45.57808971405029
0.6445511955607062,45.58091163635254
0.6445553442632656,45.58384299278259
0.644551014661469,45.58672547340393
0.6445551634495532,45.589624881744385
0.6445508339152334,45.59244680404663
0.6445549827888514,45.595338106155396
0.6445506533219577,45.598180055618286
0.6445548022811183,45.601054668426514
0.6445504728816,45.603896617889404
0.644554621926312,45.6068012714386
0.6445502925941183,45.609652042388916
0.6445544417243906,45.61253261566162
0.6445501124594711,45.615386962890625
0.6445542616753123,45.618274450302124
0.6445499324776166,45.6210880279541
0.6445540817790354,45.623974561691284
0.644549752648513,45.62682771682739
0.6445539020355183,45.629730224609375
0.6445495729721185,45.63255262374878
0.6445537224447189,45.63546085357666
0.6445493934483912,45.638306617736816
0.6445535430065958,45.641178131103516
0.6445492140772898,45.64401841163635
0.6445533637211072,45.64694619178772
0.6445490348587725,45.649810552597046
0.6445531845882113,45.65271019935608
0.6445488557927973,45.65557312965393
0.6445530056078667,45.65845823287964
0.6445486768793229,45.661298751831055
0.6445528267800313,45.66417145729065
0.6445484981183075,45.66702127456665
0.6445526481046637,45.669920682907104
0.6445483195097097,45.6727499961853
0.6445524695817223,45.67565441131592
0.6445481410534876,45.67850136756897
0.6445522912111655,45.68139958381653
0.6445479627495997,45.6842257976532
0.6445521129929518,45.68712902069092
0.6445477845980044,45.689993381500244
0.6445519349270394,45.6928870677948
0.6445476065986604,45.695754289627075
0.6445517570133869,45.698659896850586
0.644547428751526,45.70152425765991
0.6445515792519525,45.70441269874573
0.6445472510565596,45.7072594165802
0.6445514016426951,45.71016526222229
0.6445470735137198,45.71297574043274
0.6445512241855729,45.715858697891235
0.6445468961229649,45.71870684623718
0.6445510468805445,45.72161245346069
0.6445467188842537,45.724443674087524
0.6445508697275684,45.72735142707825
0.6445465417975447,45.730218172073364
0.6445506927266033,45.73309087753296
0.6445463648627965,45.735918045043945
0.6445505158776075,45.7388129234314
0.6445461880799676,45.7416729927063
0.6445503391805396,45.74455547332764
0.6445460114490165,45.74741196632385
0.6445501626353585,45.75032186508179
0.6445458349699018,45.75314497947693
0.6445499862420224,45.756028175354004
0.6445456586425823,45.75886583328247
0.6445498100004904,45.761778354644775
0.6445454824670168,45.764612674713135
0.6445496339107206,45.76751685142517
0.6445453064431635,45.77038359642029
0.6445494579726722,45.77328133583069
0.6445451305709814,45.77611327171326
0.6445492821863035,45.779006004333496
0.6445449548504294,45.78186368942261
0.6445491065515733,45.78474521636963
0.6445447792814657,45.78762936592102
0.6445489310684402,45.79054665565491
0.6445446038640493,45.793395042419434
0.6445487557368633,45.79626822471619
0.6445444285981391,45.79912734031677
0.644548580556801,45.8020293712616
0.6445442534836936,45.804874658584595
0.6445484055282121,45.807886838912964
0.6445440785206715,45.81079173088074
0.6445482306510555,45.81369638442993
0.6445439037090319,45.81653618812561
0.64454805592529,45.81946420669556
0.6445437290487337,45.82230758666992
0.6445478813508742,45.8252477645874
0.6445435545397354,45.82812166213989
0.6445477069277672,45.831026554107666
0.6445433801819959,45.833954095840454
0.6445475326559277,45.83686685562134
0.6445432059754743,45.83974575996399
0.6445473585353144,45.842655658721924
0.6445430319201292,45.845513343811035
0.6445471845658866,45.84841990470886
0.6445428580159196,45.85128951072693
0.6445470107476028,45.85424613952637
0.6445426842628045,45.85714149475098
0.6445468370804222,45.860105752944946
0.6445425106607428,45.86301636695862
0.6445466635643036,45.865992069244385
0.6445423372096935,45.868942737579346
0.6445464901992058,45.87203502655029
0.6445421639096153,45.8750376701355
0.644546316985088,45.878018617630005
0.6445419907604675,45.880863666534424
0.644546143921909,45.88378620147705
0.6445418177622089,45.8866753578186
0.644545971009628,45.88966345787048
0.6445416449147987,45.89264512062073
0.6445457982482039,45.895739793777466
0.6445414722181957,45.89876127243042
0.6445456256375955,45.901753187179565
0.6445412996723591,45.904656648635864
0.6445454531777622,45.907695055007935
0.6445411272772478,45.91058921813965
0.644545280868663,45.91352128982544
0.6445409550328212,45.91636610031128
0.6445451087102567,45.91935467720032
0.644540782939038,45.92231464385986
0.6445449367025028,45.92525815963745
0.6445406109958577,45.92811155319214
0.64454476484536,45.93107342720032
0.6445404392032392,45.93391823768616
0.6445445931387879,45.93679428100586
0.6445402675611417,45.9396550655365
0.6445444215827452,45.94257068634033
0.6445400960695243,45.945459842681885


==> n33/proj_grad_code_n33_lr_001_nout_32_npart_4.csv <==
testing_loss,times
0.6931427665102611,0.0
0.6931401704786042,0.007848739624023438
0.6931357602008997,0.015679359436035156
0.6931331673712079,0.023346900939941406
0.6931287615365184,0.031071186065673828
0.6931261719052662,0.03878974914550781
0.6931217705085299,0.04655909538269043
0.6931191840720267,0.05419301986694336
0.6931147871081847,0.06195545196533203
0.6931122038627425,0.06958365440368652
0.6931078113267387,0.07730245590209961
0.6931052312686709,0.08495140075683594
0.6931008431554514,0.09279203414916992
0.6930982662810744,0.10053014755249023
0.6930938825855882,0.10827398300170898
0.69309130889122,0.11582660675048828
0.693086929608419,0.12356996536254883
0.6930843590903798,0.13127517700195312
0.6930799842152188,0.1391439437866211
0.6930774168698308,0.14685416221618652
0.6930730463972673,0.15479063987731934
0.6930704822208549,0.16275501251220703
0.6930661161458488,0.1708393096923828
0.6930635551347392,0.1785876750946045
0.6930591934522534,0.18641996383666992
0.6930566356027752,0.19407296180725098
0.6930522783077754,0.2018730640411377
0.6930497236162595,0.2094869613647461
0.6930453707037149,0.21730685234069824
0.6930428191664946,0.22495365142822266
0.693038470631376,0.23270797729492188
0.693035922244787,0.24035024642944336
0.6930315780820692,0.2482290267944336
0.6930290328424489,0.25589632987976074
0.6930246930471087,0.26369357109069824
0.6930221509507972,0.2713587284088135
0.6930178155178147,0.27912092208862305
0.6930152765611541,0.286745548248291
0.6930109454855125,0.29453372955322266
0.6930084096648471,0.30213260650634766
0.6930040829415318,0.3098785877227783
0.6930015502532084,0.3174457550048828
0.6929972278772089,0.32520127296447754
0.692994698317576,0.3328073024749756
0.6929903802838835,0.3405568599700928
0.6929878538492928,0.3482246398925781
0.6929835401529021,0.3560507297515869
0.6929810168397067,0.36376428604125977
0.6929767074756152,0.3716440200805664
0.6929741872801712,0.37932515144348145
0.6929698822433799,0.387103796005249
0.6929673651620454,0.39467811584472656
0.6929630644475573,0.4024500846862793
0.6929605504766925,0.41005682945251465
0.6929562540795146,0.4178352355957031
0.692953743215482,0.42543792724609375
0.6929494511306242,0.43315696716308594
0.6929469433697887,0.4407644271850586
0.6929426555922632,0.4485504627227783
0.6929401509309929,0.4561159610748291
0.6929358674558157,0.4638538360595703
0.6929333658904795,0.47139716148376465
0.692929086712669,0.4791438579559326
0.6929265882396393,0.48685240745544434
0.6929223133542176,0.4946784973144531
0.692919817969869,0.5022897720336914
0.6929155473718606,0.5100357532501221
0.6929130550725698,0.5176007747650146
0.6929087887570031,0.5253546237945557
0.6929062995391492,0.533022403717041
0.6929020375010552,0.5407884120941162
0.6928995513610194,0.5484139919281006
0.6928952935954322,0.556126594543457
0.6928928105295993,0.563774824142456
0.6928885570315562,0.571521520614624
0.6928860770363118,0.5791704654693604
0.6928818278008533,0.587007999420166
0.6928793508725867,0.5946645736694336
0.6928751058947564,0.6023898124694824
0.6928726320298587,0.6099772453308105
0.6928683913047035,0.6177148818969727
0.6928659204995681,0.6253566741943359
0.6928616840221379,0.6331181526184082
0.6928592162731612,0.6407287120819092
0.6928549840385092,0.6484715938568115
0.6928525193420897,0.656074047088623
0.692848291345272,0.663790225982666
0.6928458296978106,0.6713733673095703
0.6928416059338872,0.6790831089019775
0.6928391473317872,0.6866509914398193
0.6928349277958209,0.6944618225097656
0.6928324722354884,0.7022833824157715
0.6928282569225452,0.7101645469665527
0.6928258044003885,0.7178452014923096
0.6928215933055378,0.7256436347961426
0.6928191438179679,0.7332749366760254
0.6928149369362819,0.7410047054290771
0.6928124904797124,0.7486240863800049
0.6928082878062671,0.7563016414642334
0.6928058443771137,0.7639987468719482
0.6928016459069881,0.7716889381408691
0.6927992055016695,0.7793197631835938
0.6927950112299462,0.7869927883148193
0.6927925738448828,0.7946557998657227
0.6927883837666476,0.8023819923400879
0.6927859493982634,0.8099870681762695
0.6927817635086051,0.8177154064178467
0.6927793321533262,0.8253366947174072
0.6927751504473375,0.833082914352417
0.6927727221015918,0.8406796455383301
0.692768544574368,0.8484423160552979
0.6927661192345873,0.8560566902160645
0.6927619458812277,0.8638043403625488
0.6927595235438455,0.8713986873626709
0.6927553543594528,0.8791038990020752
0.6927529350209052,0.8867447376251221
0.6927487700005847,0.8945317268371582
0.6927463536573107,0.9022068977355957
0.6927421927961719,0.9099447727203369
0.6927397794446127,0.9176483154296875
0.6927356227377682,0.9254112243652344
0.6927332123743682,0.9330389499664307
0.6927290598169339,0.9407827854156494
0.6927266524381394,0.948460578918457
0.6927225040252347,0.9562032222747803
0.692720099627495,0.9638340473175049
0.6927159553542428,0.9715259075164795
0.6927135539340097,0.9791529178619385
0.6927094137955365,0.9868910312652588
0.6927070153492646,0.9945633411407471
0.6927028793406997,1.0023436546325684
0.692700483864846,1.0100429058074951
0.6926963519813231,1.0178165435791016
0.6926939594723469,1.0254530906677246
0.6926898317090024,1.0332081317901611
0.6926874421633668,1.0408320426940918
0.6926833185153408,1.048583984375
0.6926809319295104,1.056182622909546
0.6926768123919469,1.0638868808746338
0.6926744287623893,1.0715348720550537
0.6926703133304349,1.0793073177337646
0.6926679326536206,1.0870122909545898
0.6926638213224265,1.094775915145874
0.6926614435948285,1.102482557296753
0.6926573363595488,1.1102731227874756
0.6926549615776425,1.118062973022461
0.6926508584334347,1.1259467601776123
0.6926484865936988,1.133744478225708
0.6926443875357243,1.141540288925171
0.69264201863464,1.1492652893066406
0.6926379236580634,1.1570358276367188
0.6926355576921143,1.164689540863037
0.6926314667921042,1.1724348068237305
0.6926291037577768,1.180051326751709
0.6926250169295051,1.187786340713501
0.6926226568232882,1.1953837871551514
0.6926185740619307,1.2031092643737793
0.6926162168803164,1.2107036113739014
0.692612138181052,1.218458890914917
0.6926097839205353,1.2260890007019043
0.6926057092785466,1.2338221073150635
0.6926033579356244,1.2414517402648926
0.6925992873460981,1.249150276184082
0.6925969389172706,1.2568540573120117
0.6925928723753966,1.2648262977600098
0.6925905268571666,1.2727940082550049
0.6925864643581384,1.2807505130767822
0.6925841217470116,1.2884902954101562
0.6925800632860264,1.296215295791626
0.6925777235785112,1.303858757019043
0.6925736691507699,1.3115344047546387
0.6925713323433774,1.3192107677459717
0.6925672819440848,1.3269457817077637
0.6925649480333286,1.334632158279419
0.6925609016576927,1.3423609733581543
0.6925585706400899,1.349973201751709
0.6925545282833224,1.3576793670654297
0.6925522001553922,1.3653171062469482
0.6925481618127091,1.3730475902557373
0.6925458365709741,1.3807270526885986
0.6925418022375943,1.3884410858154297
0.6925394798785792,1.3960835933685303
0.6925354495497257,1.4037678241729736
0.6925331300699583,1.4114654064178467
0.6925291037408584,1.4192180633544922
0.6925267871368693,1.4269382953643799
0.6925227648027529,1.4348318576812744
0.6925204510710757,1.4425196647644043
0.6925164327271771,1.4502007961273193
0.6925141218643481,1.4578781127929688
0.692510107505905,1.465601921081543
0.6925077995084634,1.4734852313995361
0.6925037891307174,1.4813854694366455
0.692501483995205,1.4891183376312256
0.6924974775934022,1.49686861038208
0.6924951753163638,1.5045521259307861
0.6924911728857526,1.5122747421264648
0.6924888734637358,1.5199215412139893
0.6924848749995693,1.527604103088379
0.692482578429125,1.5352165699005127
0.6924785839266596,1.5429680347442627
0.6924762902043408,1.550605297088623
0.6924722996588377,1.558337926864624
0.6924700087812005,1.5661382675170898
0.6924660221879239,1.5741870403289795
0.6924637341515272,1.5822200775146484
0.6924597515057449,1.5902435779571533
0.6924574663071509,1.5980494022369385
0.6924534876041349,1.6059274673461914
0.6924512052399086,1.6138653755187988
0.6924472304749348,1.6217899322509766
0.6924449509416435,1.6297385692596436
0.6924409801099916,1.6379218101501465
0.6924387034042061,1.645883321762085
0.692434736501159,1.6541786193847656
0.692432462619453,1.6621637344360352
0.6924284996402985,1.6701428890228271
0.6924262285792478,1.6779792308807373
0.6924222695192771,1.6860225200653076
0.6924200012754613,1.6938385963439941
0.692416046129969,1.7017502784729004
0.6924137806999705,1.7096030712127686
0.6924098294642554,1.7177338600158691
0.6924075668446595,1.725877046585083
0.6924036195140247,1.7340967655181885
0.692401359701419,1.7421233654022217
0.6923974162711709,1.7501821517944336
0.6923951592621463,1.7579479217529297
0.6923912197275957,1.7657899856567383
0.6923889655187463,1.7734801769256592
0.6923850298752074,1.781266450881958
0.6923827784631303,1.7890214920043945
0.6923788467059213,1.7970094680786133
0.6923765980872159,1.8047826290130615
0.6923726702116596,1.812643051147461
0.6923704243829284,1.8204951286315918
0.6923665003843508,1.8285229206085205
0.6923642573422,1.8361871242523193
0.6923603372159307,1.8439233303070068
0.6923580969569688,1.8515937328338623
0.6923541806983425,1.8592767715454102
0.692351943219181,1.8669838905334473
0.6923480308235352,1.8748369216918945
0.692345796120789,1.8826205730438232
0.692341887583466,1.8904385566711426
0.6923396556537521,1.898078441619873
0.6923357509700978,1.9058048725128174
0.6923335218100369,1.913435935974121
0.6923296209754012,1.9211509227752686
0.6923273945816169,1.9287598133087158
0.6923234975913536,1.9364874362945557
0.6923212739604723,1.944150686264038
0.6923173808099392,1.95188307762146
0.6923151599385906,1.9595069885253906
0.6923112706231495,1.967271089553833
0.6923090525079656,1.974926471710205
0.6923051670229825,1.9826581478118896
0.6923029516605993,1.9902808666229248
0.692299070001444,1.998014211654663
0.6922968573884994,2.0056560039520264
0.6922929795505456,2.0134692192077637
0.6922907696836821,2.0211901664733887
0.6922868956623074,2.028986930847168
0.6922846885381686,2.036679267883301
0.6922808183287553,2.0444018840789795
0.6922786139439892,2.052062749862671
0.6922747475419231,2.059786796569824
0.6922725458931798,2.0674219131469727
0.6922686832938509,2.075124502182007
0.6922664843777843,2.082728147506714
0.6922626255765866,2.090494155883789
0.6922604293898531,2.098118305206299
0.6922565743821846,2.105849027633667
0.692254380921444,2.113525390625
0.6922505297027065,2.121258497238159
0.6922483389646217,2.128933906555176
0.6922444915302217,2.136691093444824
0.692242303511458,2.1444170475006104
0.6922384598568057,2.152202606201172
0.692236274554032,2.1599228382110596
0.6922324346745418,2.1677658557891846
0.6922302520844299,2.1754634380340576
0.6922264159755197,2.183222532272339
0.6922242360947447,2.1908950805664062
0.6922204037518374,2.1986420154571533
0.6922182265770772,2.206266164779663
0.6922143979955989,2.214012861251831
0.6922122235235345,2.221651554107666
0.6922083986989164,2.2293269634246826
0.6922062269262317,2.2370142936706543
0.6922024058539084,2.244709014892578
0.6922002367772907,2.252411127090454
0.6921964194527006,2.260120391845703
0.6921942530688402,2.267758846282959
0.692190439487427,2.275437116622925
0.692188275793017,2.2830512523651123
0.6921844659502273,2.290757179260254
0.6921823049419643,2.2984604835510254
0.6921784988332494,2.3063182830810547
0.6921763405078327,2.3142120838165283
0.6921725381286483,2.322110652923584
0.6921703824827807,2.3298072814941406
0.6921665838285861,2.337510108947754
0.6921644308589733,2.3451292514801025
0.6921606359252317,2.3528430461883545
0.6921584856285822,2.3604700565338135
0.6921546944107618,2.368211269378662
0.692152546783788,2.3759207725524902
0.6921487592773606,2.383692979812622
0.6921466143167773,2.3913793563842773
0.6921428305172189,2.3991029262542725
0.692140688219744,2.406757354736328
0.6921369081225354,2.4145562648773193
0.6921347684848902,2.4222562313079834
0.6921309920855155,2.429978370666504
0.6921288551044241,2.437675952911377
0.692125082398372,2.4455525875091553
0.6921229480705623,2.4535343647003174
0.6921191790533255,2.4614500999450684
0.6921170473755278,2.4693219661712646
0.6921132820426036,2.4772441387176514
0.6921111530115518,2.4851572513580322
0.6921073913584409,2.4930455684661865
0.6921052649708714,2.500828266143799
0.6921015069930796,2.5086584091186523
0.692099383245733,2.5163843631744385
0.6920956289387695,2.524256467819214
0.6920935078283887,2.5322632789611816
0.6920897571877677,2.540398597717285
0.6920876387110988,2.548358678817749
0.6920838917323379,2.5562188625335693
0.6920817758861306,2.5639426708221436
0.6920780325647522,2.5717005729675293
0.6920759193457587,2.579406976699829
0.6920721796772896,2.587190628051758
0.6920700690822659,2.5948967933654785
0.6920663330622362,2.6026904582977295
0.6920642250879411,2.6104423999786377
0.6920604927118856,2.6182477474212646
0.6920583873550813,2.62614107131958
0.6920546586185398,2.6341464519500732
0.6920525558759912,2.6420705318450928
0.6920488307745065,2.650017261505127
0.6920467306429819,2.6578481197357178
0.6920430091721022,2.6657650470733643
0.6920409116483733,2.6735544204711914
0.6920371938036498,2.6813106536865234
0.6920350988844916,2.689049005508423
0.6920313846614806,2.6968421936035156
0.6920292923436706,2.7045083045959473
0.6920255817379328,2.712270975112915
0.692023492018252,2.719985008239746
0.6920197850253518,2.727748394012451
0.6920176979005845,2.7354071140289307
0.6920139945160908,2.7432363033294678
0.6920119099830244,2.751073122024536
0.6920082102025107,2.7588977813720703
0.6920061282579356,2.7666406631469727
0.6920024320769792,2.7744851112365723
0.6920003527176896,2.782277822494507
0.6919966601318718,2.7900657653808594
0.6919945833546646,2.797790050506592
0.6919908943595717,2.8056626319885254
0.6919888201612469,2.8134870529174805
0.6919851347524694,2.8212525844573975
0.6919830631298304,2.8289592266082764
0.6919793813029628,2.8367199897766113
0.6919773122528159,2.844412088394165
0.6919736340034571,2.852153778076172
0.6919715675226126,2.8598060607910156
0.6919678928463658,2.8675386905670166
0.6919658289316362,2.875199556350708
0.691962157824109,2.882929801940918
0.6919600964723108,2.890639305114746
0.6919564289291146,2.8983259201049805
0.691954370137067,2.906031608581543
0.6919507061538184,2.913780689239502
0.691948649918344,2.9215216636657715
0.6919449894906634,2.9293999671936035
0.691942935808588,2.9370815753936768
0.6919392789320999,2.9447734355926514
0.6919372278002526,2.9524667263031006
0.6919335744705862,2.960172414779663
0.6919315258857991,2.967928171157837
0.6919278760985882,2.9758965969085693
0.6919258300576966,2.983682155609131
0.6919221838085785,2.9914090633392334
0.6919201403084214,2.999072790145874
0.6919164975930382,3.00683331489563
0.6919144566304574,3.0144622325897217
0.6919108174444557,3.0221965312957764
0.6919087790162964,3.0298845767974854
0.691905143355327,3.0375983715057373
0.6919031074584375,3.0452795028686523
0.6918994753181553,3.0529634952545166
0.6918974419493873,3.0606327056884766
0.6918938133254517,3.0683321952819824
0.69189178248166,3.0759661197662354
0.691888157369735,3.0836455821990967
0.6918861290477776,3.0913338661193848
0.6918825074435313,3.099104642868042
0.6918804816402694,3.1068263053894043
0.6918768635393743,3.114609956741333
0.6918748402516728,3.122282028198242
0.6918712256498057,3.1299922466278076
0.6918692048745322,3.137603998184204
0.6918655937673746,3.1453237533569336
0.6918635755014,3.153055191040039
0.6918599678846376,3.1609275341033936
0.6918579521248361,3.1688432693481445
0.6918543479941583,3.176809787750244
0.6918523347374081,3.184586524963379
0.6918487340885097,3.192500591278076
0.6918467233316911,3.200265884399414
0.6918431261602705,3.208061695098877
0.6918411179002679,3.215817451477051
0.6918375242020283,3.2235653400421143
0.6918355184357284,3.2312490940093994
0.6918319282063777,3.238940954208374
0.6918299249306714,3.2466461658477783
0.6918263381659211,3.2543742656707764
0.6918243373777022,3.262190341949463
0.6918207540732688,3.2701165676116943
0.6918187557694344,3.277966260910034
0.6918151759210383,3.2857866287231445
0.6918131800984886,3.293462038040161
0.6918096037018551,3.301201105117798
0.6918076103574939,3.3088319301605225
0.6918040374083524,3.316521644592285
0.6918020465390864,3.324202299118042
0.6917984770331704,3.3319356441497803
0.69179648863591,3.3396177291870117
0.6917929225689583,3.347352981567383
0.6917909366406167,3.355001211166382
0.6917873740083713,3.362706422805786
0.6917853905458654,3.3704123497009277
0.6917818313440738,3.378129005432129
0.6917798503443233,3.3858225345611572
0.691776294568737,3.3935272693634033
0.691774316028665,3.4012932777404785
0.6917707636750399,3.4093756675720215
0.6917687875915732,3.4172472953796387
0.6917652386556695,3.425189256668091
0.6917632650257375,3.4330995082855225
0.6917597195033202,3.4410364627838135
0.6917577483238561,3.448814630508423
0.691754206210694,3.456556797027588
0.6917522374786343,3.4643054008483887
0.6917486987705007,3.4724221229553223
0.6917467324827853,3.4805619716644287
0.6917431971754586,3.488572597503662
0.69174123332903,3.4965713024139404
0.6917377014182924,3.5045948028564453
0.6917357400100967,3.5123558044433594
0.6917322114917355,3.5201003551483154
0.691730252518722,3.5277481079101562
0.691726727388528,3.535510778427124
0.6917247708476498,3.543339967727661
0.691721249101419,3.551227569580078
0.6917192949896322,3.5589940547943115
0.6917157766231643,3.5667378902435303
0.6917138249374282,3.5744330883026123
0.691710309946528,3.582167625427246
0.6917083606838051,3.5898449420928955
0.6917048490642815,3.5976638793945312
0.6917029022215379,3.6052892208099365
0.6916993939692047,3.6129956245422363
0.6916974495434092,3.6206648349761963
0.691693944654084,3.6284255981445312
0.6916920026422095,3.636169195175171
0.6916885011117146,3.6439921855926514
0.6916865615107368,3.65177583694458
0.691683063334899,3.659579038619995
0.6916811261417971,3.667268991470337
0.6916776313164478,3.6750426292419434
0.6916756965282039,3.6827752590179443
0.6916722050491787,3.690549373626709
0.6916702726627787,3.6983022689819336
0.6916667845259176,3.706116199493408
0.6916648545383501,3.7137973308563232
0.6916613697394981,3.72149395942688
0.6916594421477558,3.7291691303253174
0.6916559606827616,3.736935615539551
0.6916540354838399,3.744612455368042
0.691650557348557,3.752328634262085
0.691648634539455,3.7601449489593506
0.6916451597297414,3.7679495811462402
0.691643239307461,3.775768756866455
0.6916397678191792,3.7839267253875732
0.6916378497807262,3.792003870010376
0.6916343816097431,3.799955129623413
0.6916324659521258,3.807971239089966
0.6916290010943127,3.815777063369751
0.6916270878145437,3.8234846591949463
0.6916236262657762,3.831372022628784
0.6916217153608706,3.8393399715423584
0.6916182571170294,3.8475608825683594
0.6916163485840061,3.8556549549102783
0.6916128936409753,3.863464117050171
0.6916109874768565,3.871225118637085
0.6916075358305259,3.878986120223999
0.6916056320323366,3.886653423309326
0.6916021836785994,3.8943839073181152
0.6916002822433683,3.9021072387695312
0.6915968371781235,3.909898042678833
0.6915949381028824,3.917574167251587
0.6915914963220318,3.925302743911743
0.6915895996038163,3.9329781532287598
0.6915861611032671,3.940837860107422
0.6915842667391158,3.9486868381500244
0.6915808315147797,3.95654034614563
0.6915789395017341,3.96423602104187
0.6915755075495271,3.971971273422241
0.6915736178846331,3.9795777797698975
0.6915701892004755,3.9873039722442627
0.6915683018807809,3.9950194358825684
0.691564876460598,4.002805948257446
0.6915629914831549,4.0105140209198
0.6915595693228762,4.018219470977783
0.6915576866847397,4.025859594345093
0.6915542677802989,4.033571720123291
0.6915523874785278,4.041309118270874
0.6915489718258635,4.049111843109131
0.691547093857519,4.05684494972229
0.691543681452574,4.064635276794434
0.6915418058147215,4.072273254394531
0.6915383966534435,4.079973936080933
0.6915365233431514,4.087692737579346
0.6915331174214918,4.095500707626343
0.691531246435832,4.1032023429870605
0.6915278437497474,4.111013889312744
0.6915259750857946,4.118674993515015
0.6915225756312459,4.126368761062622
0.6915207092860783,4.134036540985107
0.6915173130590313,4.141769170761108
0.6915154490297308,4.149465799331665
0.6915120560261544,4.157217502593994
0.6915101943098059,4.165121078491211
0.6915068045256748,4.173127889633179
0.6915049451193672,4.18096661567688
0.6915015585506603,4.188938617706299
0.6914997014514848,4.196899175643921
0.6914963180941852,4.204756498336792
0.6914944632992363,4.2124083042144775
0.691491083149332,4.220104455947876
0.6914892306557086,4.227700233459473
0.6914858537091918,4.235408782958984
0.6914840035139952,4.2431182861328125
0.6914806297668622,4.250947952270508
0.6914787818671974,4.258699178695679
0.6914754113154502,4.266474723815918
0.6914735657084251,4.274146318435669
0.691470198348069,4.28187108039856
0.6914683550307955,4.289541244506836
0.6914649908578407,4.297284126281738
0.6914631498274334,4.304950952529907
0.6914597888378948,4.312672138214111
0.6914579500914722,4.32030463218689
0.691454592281369,4.327978610992432
0.6914527558160523,4.33563494682312
0.691449401181408,4.343310832977295
0.691447566994322,4.350955963134766
0.6914442155311646,4.358682870864868
0.6914423836194378,4.366319894790649
0.6914390353238006,4.374013185501099
0.691437205684564,4.3816978931427
0.6914338605524838,4.389551162719727
0.6914320331828722,4.397429704666138
0.6914286912103909,4.405310153961182
0.6914268661075426,4.413019895553589
0.691423527290706,4.420724630355835
0.6914217044517625,4.428375959396362
0.6914183687866216,4.436120986938477
0.6914165482087272,4.44389796257019
0.691413215691337,4.4516682624816895
0.6914113973716403,4.459385395050049
0.6914080679980602,4.467090368270874
0.6914062519337125,4.4747114181518555
0.6914029257000067,4.482415199279785
0.6914011118881623,4.490181922912598
0.6913977887903999,4.498032808303833
0.6913959772282168,4.505902528762817
0.6913926572624706,4.513771295547485
0.6913908479471103,4.5214667320251465
0.6913875311094579,4.5294623374938965
0.6913857240380852,4.537400722503662
0.6913824103246088,4.545450448989868
0.6913806054943912,4.553459644317627
0.6913772949011773,4.561316728591919
0.6913754923092865,4.56896185874939
0.6913721848324266,4.576687812805176
0.6913703844760368,4.584467172622681
0.691367080111626,4.59240198135376
0.6913652819879155,4.600168228149414
0.691361980732054,4.607907295227051
0.6913601848382039,4.615595579147339
0.6913568866869962,4.623330354690552
0.6913550930201912,4.631009817123413
0.6913517979697464,4.638801336288452
0.6913500065271739,4.646608591079712
0.6913467145736057,4.654428005218506
0.6913449253524572,4.662289142608643
0.691341636491884,4.670241832733154
0.6913398494893537,4.67813515663147
0.6913365637178973,4.6859824657440186
0.6913347789311833,4.693666219711304
0.691331496244971,4.701388359069824
0.6913297136712747,4.709028720855713
0.6913264340664383,4.7167277336120605
0.6913246537029631,4.72436261177063
0.6913213771756386,4.732092618942261
0.6913195990195932,4.7398152351379395
0.6913163255659208,4.747618675231934
0.6913145496145157,4.7553181648254395
0.6913112792306406,4.763091087341309
0.6913095054810904,4.7707908153533936
0.6913062381631618,4.778600454330444
0.6913044666126844,4.78638482093811
0.691301202356857,4.794238328933716
0.6912994330026726,4.802067756652832
0.6912961718051039,4.809800148010254
0.6912944046444378,4.8174638748168945
0.6912911465012915,4.825210332870483
0.6912893815313705,4.832959890365601
0.691286126438814,4.84077000617981
0.6912843636568691,4.8484601974487305
0.6912811116110741,4.856204509735107
0.69127935101434,4.863989353179932
0.6912761020114825,4.871807813644409
0.6912743435971965,4.879546403884888
0.6912710976334582,4.887261629104614
0.6912693413988609,4.894925832748413
0.6912660984704267,4.902648448944092
0.6912643444127626,4.910314559936523
0.6912611045158222,4.91804051399231
0.6912593526323386,4.925731897354126
0.6912561157630868,4.933465242385864
0.6912543660510343,4.9411303997039795
0.6912511322056698,4.948876857757568
0.6912493846623026,4.956530332565308
0.6912461538370287,4.96425461769104
0.691244408459604,4.971933126449585
0.6912411806506281,4.979615926742554
0.6912394374364069,4.987269878387451
0.691236212639942,4.994980335235596
0.6912344715861879,5.00267481803894
0.6912312497984502,5.010560989379883
0.6912295109024305,5.018346548080444
0.6912262921196413,5.026140451431274
0.6912245553786266,5.033853054046631
0.6912213395970119,5.041653633117676
0.6912196050082762,5.049278497695923
0.6912163922240656,5.0569703578948975
0.691214659784886,5.064656496047974
0.6912114499943148,5.072332859039307
0.6912097197019718,5.079995155334473
0.6912065129012787,5.0877039432525635
0.6912047847530557,5.095362424850464
0.6912015809384845,5.103081226348877
0.6911998549316689,5.110672950744629
0.6911966540994676,5.118399143218994
0.6911949302313495,5.126072883605957
0.6911917323777707,5.133798837661743
0.6911900106456441,5.141531229019165
0.6911868157669446,5.149247884750366
0.6911850961681061,5.156915187835693
0.6911819042605477,5.164652347564697
0.6911801867922975,5.172305107116699
0.6911769978521458,5.180023908615112
0.6911752825117874,5.187652111053467
0.6911720965353133,5.195388555526733
0.6911703833201537,5.203110456466675
0.6911672003036318,5.2110748291015625
0.6911654892109806,5.219078063964844
0.6911623091506901,5.227025270462036
0.6911606001778614,5.234888553619385
0.691157423070086,5.242779493331909
0.6911557162143961,5.250563859939575
0.6911525420554245,5.258435010910034
0.6911508373141929,5.266302108764648
0.6911476661003177,5.274194955825806
0.6911459634708684,5.282073020935059
0.6911427951983864,5.289875268936157
0.6911410946780454,5.297577142715454
0.6911379293432588,5.305292844772339
0.6911362309293562,5.312938451766968
0.6911330685285705,5.320623159408569
0.691131372218439,5.328270435333252
0.6911282127479651,5.335983991622925
0.6911265185389414,5.343667507171631
0.6911233619950943,5.351345062255859
0.6911216698845175,5.35897421836853
0.6911185162636169,5.366737604141235
0.6911168262488302,5.374406814575195
0.6911136755471995,5.382133722305298
0.6911119876255495,5.389779090881348
0.691108839839517,5.397483825683594
0.6911071540083525,5.40515661239624
0.6911040091342514,5.412861585617065
0.6911023253909254,5.420521259307861
0.691099183425093,5.4282801151275635
0.6910975017669615,5.436126470565796
0.6910943627057391,5.444018602371216
0.6910926831301611,5.451744794845581
0.6910895469698952,5.459465265274048
0.6910878694742337,5.4671549797058105
0.6910847362112744,5.47488260269165
0.6910830607928949,5.482595205307007
0.6910799304235974,5.490312576293945
0.691078257079869,5.4979565143585205
0.6910751296005929,5.505664825439453
0.691073458328888,5.513353586196899
0.6910703337359972,5.5210347175598145
0.6910686645336914,5.528691053390503
0.6910655428235537,5.536389350891113
0.6910638756880257,5.544068336486816
0.6910607568570147,5.551749229431152
0.6910590917856466,5.559360980987549
0.6910559758301389,5.567075729370117
0.6910543128203162,5.574743747711182
0.6910511997366935,5.582684278488159
0.6910495387858047,5.590656042098999
0.6910464285704531,5.598657846450806
0.6910447696758902,5.6064293384552
0.6910416623252,5.61413836479187
0.6910400054843581,5.6217756271362305
0.6910369009947243,5.629485607147217
0.6910352462050022,5.637147903442383
0.6910321445728239,5.644896507263184
0.6910304918316224,5.652547121047974
0.6910273930533036,5.660265922546387
0.6910257423580284,5.667923927307129
0.6910226464299772,5.675638198852539
0.6910209977780359,5.683318376541138
0.6910179046966647,5.6910789012908936
0.691016258085469,5.698779106140137
0.6910131678471948,5.706516981124878
0.6910115232741592,5.714212656021118
0.6910084358754036,5.721879482269287
0.691006793337946,5.729563236236572
0.6910037087751345,5.737288475036621
0.6910020682706759,5.745126962661743
0.6909989865402391,5.752986431121826
0.6909973480662038,5.760782957077026
0.690994269164576,5.768507719039917
0.6909926327183918,5.776181936264038
0.6909895566420122,5.783939599990845
0.6909879222211102,5.791619300842285
0.6909848489664215,5.799407243728638
0.6909832165682357,5.8071300983428955
0.6909801461316865,5.814996719360352
0.6909785157536535,5.82276177406311
0.6909754481316958,5.830585956573486
0.6909738197712574,5.838259696960449
0.6909707549603473,5.846024513244629
0.6909691286149464,5.853657484054565
0.6909660666115456,5.861380100250244
0.6909644422786291,5.869034290313721
0.6909613830792029,5.876719236373901
0.6909597607562213,5.8843560218811035
0.6909567043572393,5.892098665237427
0.6909550840416462,5.8997802734375
0.6909520304395824,5.907533168792725
0.6909504121288343,5.9152679443359375
0.6909473613201673,5.923099517822266
0.6909457450117246,5.930781602859497
0.6909426969929376,5.938522815704346
0.6909410826842625,5.946171760559082
0.6909380374518429,5.9538795948028564
0.6909364251404021,5.961491107940674
0.6909333826908411,5.969183683395386
0.6909317723741046,5.9768311977386475
0.6909287327038988,5.984539747238159
0.6909271243793388,5.992161273956299
0.6909240874849886,5.999911308288574
0.6909224811500813,6.007653474807739
0.6909194470280908,6.015544414520264
0.6909178426803156,6.023298025131226
0.6909148113271949,6.031084775924683
0.6909132089640339,6.0387046337127686
0.690910180376296,6.046509742736816
0.6909085799952351,6.054406642913818
0.6909055541693981,6.062319040298462
0.690903955767926,6.070030212402344
0.6909009327005121,6.077834844589233
0.6908993362761209,6.085554122924805
0.6908963159636567,6.09324836730957
0.6908947215138415,6.1009039878845215
0.6908917039528583,6.108619689941406
0.6908901114751176,6.116238355636597
0.6908870966621504,6.123960494995117
0.6908855061539857,6.131565809249878
0.6908824940855747,6.139290809631348
0.6908809055444909,6.14693808555603
0.6908778962171798,6.154674291610718
0.690876309640685,6.162354230880737
0.690873303051022,6.170058250427246
0.6908717184366274,6.177764415740967
0.6908687145811656,6.185457706451416
0.6908671319263856,6.193133592605591
0.6908641308016821,6.200855016708374
0.6908625501040343,6.2085137367248535
0.6908595517066503,6.216218948364258
0.6908579729636556,6.223882436752319
0.6908549772901567,6.231606483459473
0.690853400499339,6.239267349243164
0.6908504075462956,6.247042179107666
0.6908488327051822,6.254732847213745
0.6908458424691685,6.262505769729614
0.6908442695752897,6.2702226638793945
0.6908412820528848,6.278106689453125
0.6908397111037736,6.285994529724121
0.6908367262915607,6.293838739395142
0.6908351572847541,6.301739454269409
0.6908321751793203,6.30975866317749
0.6908306081123585,6.317759990692139
0.6908276287102958,6.3257386684417725
0.6908260635807212,6.333513498306274
0.6908230868786251,6.341317653656006
0.6908215236839848,6.349063873291016
0.6908185496784562,6.356785535812378
0.6908169884162988,6.364466190338135
0.6908140171039427,6.372145652770996
0.6908124577718208,6.381322622299194
0.6908094891492456,6.38917088508606
0.6908079317447153,6.39686131477356
0.6908049658085345,6.4046409130096436
0.6908034103291544,6.4123358726501465
0.6908004470759858,6.4200828075408936
0.690798893519318,6.427787780761719
0.6907959329457831,6.435477018356323
0.6907943813093929,6.443264961242676
0.6907914234121183,6.451179027557373
0.690789873693574,6.458921909332275
0.6907869184691902,6.466792345046997
0.6907853706660632,6.474630355834961
0.6907824181112047,6.4825758934021
0.6907808722210699,6.490776062011719
0.690777922332376,6.498895168304443
0.6907763783528108,6.5067298412323
0.6907734311269254,6.514661073684692
0.690771889055511,6.522380590438843
0.690768944489081,6.530164480209351
0.6907674043234014,6.537823915481567
0.6907644624130796,6.54552698135376
0.690762924150722,6.553209543228149
0.6907599848931639,6.5609986782073975
0.6907584485317191,6.568795204162598
0.6907555119235855,6.576563835144043
0.6907539774606464,6.5842719078063965
0.6907510434986024,6.5919859409332275
0.690749510931766,6.599604845046997
0.6907465796124804,6.607305288314819
0.6907450489393464,6.615044593811035
0.6907421202594927,6.62283992767334
0.6907405914776641,6.630580186843872
0.6907376654339196,6.638441324234009
0.6907361385410025,6.646285533905029
0.6907332151300493,6.654130220413208
0.6907316901236527,6.661931991577148
0.6907287693421773,6.670135736465454
0.6907272462199134,6.678194046020508
0.6907243280646057,6.686120510101318
0.6907228068240904,6.694013833999634
0.6907198912916451,6.70194935798645
0.6907183719304966,6.709778547286987
0.6907154590176132,6.717627763748169
0.6907139415334532,6.725306510925293
0.690711031236834,6.733158349990845
0.6907095156272872,6.74094033241272
0.6907066079436401,6.748781681060791
0.6907050942063349,6.756623983383179
0.6907021891323716,6.764600038528442
0.6907006772649384,6.77225399017334
0.6906977747973746,6.77998685836792
0.6906962647974476,6.7876365184783936
0.6906933649330036,6.79542350769043
0.6906918567982202,6.803080081939697
0.6906889595336203,6.8107993602752686
0.690687453261621,6.8185272216796875
0.6906845585935937,6.826432704925537
0.6906830541820216,6.834282159805298
0.6906801621072997,6.842156648635864
0.6906786595538016,6.849930763244629
0.6906757700691224,6.857755184173584
0.6906742693713477,6.865550756454468
0.6906713824734523,6.8733251094818115
0.6906698836290539,6.880990743637085
0.6906669993146876,6.888708114624023
0.6906655023213214,6.896387577056885
0.6906626205872342,6.90411901473999
0.6906611254425588,6.911784410476685
0.6906582462855044,6.919440031051636
0.690656752987182,6.927120923995972
0.6906538764039188,6.934887170791626
0.6906523849496145,6.942579984664917
0.6906495109369045,6.950363874435425
0.6906480213242864,6.958083391189575
0.6906451498788965,6.96608304977417
0.6906436621056355,6.974134683609009
0.6906407932243368,6.981929063796997
0.6906393072881074,6.989957809448242
0.6906364409676741,6.997820138931274
0.6906349568661538,7.00551438331604
0.6906320931033652,7.013314723968506
0.6906306108342347,7.021427869796753
0.6906277496258741,7.029684782028198
0.6906262691868168,7.037807941436768
0.6906234105296719,7.046081781387329
0.6906219319183741,7.054102182388306
0.6906190758092363,7.061943769454956
0.6906175990233882,7.069718599319458
0.6906147454590534,7.077467203140259
0.6906132704963476,7.085150718688965
0.690610419473616,7.092900276184082
0.6906089463317481,7.100570440292358
0.6906060978474241,7.108306169509888
0.6906046265240927,7.115961074829102
0.6906017805749844,7.1236326694488525
0.690600311067892,7.131269693374634
0.6905974676508122,7.138988733291626
0.6905959999576633,7.146655797958374
0.6905931590694284,7.154402732849121
0.6905916931879316,7.16209602355957
0.6905888548253627,7.169811248779297
0.6905873907532282,7.177436113357544
0.6905845549131503,7.1851418018341064
0.690583092648093,7.192815065383911
0.6905802593273351,7.200589179992676
0.6905787988670717,7.208350896835327
0.6905759680624675,7.216141223907471
0.6905745094047182,7.223891735076904
0.6905716811131052,7.231592178344727
0.6905702242555937,7.239233732223511
0.6905673984738132,7.246913433074951
0.6905659434142654,7.254586696624756
0.6905631201391632,7.2623395919799805
0.6905616668753081,7.270055055618286
0.6905588461037347,7.277865648269653
0.6905573946333052,7.2855751514434814
0.6905545763621139,7.293368101119995
0.6905531266828451,7.301103591918945
0.6905503109088944,7.30892539024353
0.6905488630185246,7.316673278808594
0.690546049738677,7.3243348598480225
0.6905446036349476,7.33197808265686
0.6905417928460692,7.339661121368408
0.690540348526725,7.347296714782715
0.6905375402256865,7.355032444000244
0.6905360976884743,7.362824440002441
0.6905332918721505,7.370805978775024
0.6905318511148214,7.378713130950928
0.6905290477800908,7.386592388153076
0.690527608800398,7.394352912902832
0.6905248079441435,7.4020912647247314
0.6905233707398436,7.409818887710571
0.6905205723589525,7.4177563190460205
0.6905191369278046,7.425574064254761
0.6905163410191676,7.433349370956421
0.6905149073589346,7.441079139709473
0.6905121139194472,7.448768615722656
0.6905106820278946,7.456462383270264
0.690507891054456,7.464161396026611
0.6905064609293518,7.471824884414673
0.6905036724188655,7.479537725448608
0.6905022440579818,7.487217664718628
0.690499458007355,7.494923830032349
0.6904980314084659,7.502636909484863
0.6904952478146102,7.510345220565796
0.6904938229754933,7.517961502075195
0.6904910418353248,7.525695562362671
0.6904896187537601,7.53338098526001
0.6904868400641985,7.541064262390137
0.6904854187379702,7.548689842224121
0.6904826424959383,7.556386470794678
0.6904812229228323,7.564082145690918
0.6904784491252592,7.571760892868042
0.6904770313030653,7.5793616771698
0.6904742599468822,7.587073564529419
0.6904728438733925,7.594698667526245
0.6904700749555353,7.602421045303345
0.6904686606285452,7.61010479927063
0.6904658941459545,7.617857933044434
0.6904644815632625,7.6255104541778564
0.6904617175128821,7.633232593536377
0.6904603066722891,7.640904664993286
0.6904575450510673,7.648651123046875
0.6904561359503779,7.6563403606414795
0.6904533767552669,7.66465163230896
0.6904519693922881,7.672373533248901
0.690449212620244,7.6800994873046875
0.6904478069927864,7.687806606292725
0.6904450526407694,7.695512056350708
0.6904436487466459,7.703226566314697
0.6904408968116207,7.711039781570435
0.6904394946486474,7.71872091293335
0.6904367451275821,7.726458311080933
0.6904353446935779,7.734105110168457
0.6904325975834452,7.741850852966309
0.6904311988762322,7.749513387680054
0.6904284541740081,7.7572102546691895
0.6904270571914115,7.764960050582886
0.690424314894077,7.772687673568726
0.6904229196339242,7.7803261280059814
0.6904201797384636,7.788042306900024
0.6904187861985858,7.795689582824707
0.6904160487019875,7.803576469421387
0.6904146568802182,7.81122612953186
0.6904119217794746,7.818971633911133
0.6904105316736509,7.826588153839111
0.6904077989657587,7.8342978954315186
0.69040641057372,7.84196400642395
0.6904036802556796,7.84977912902832
0.6904022935752687,7.85788893699646
0.6903995656440846,7.865986347198486
0.6903981806731465,7.8739917278289795
0.6903954551258273,7.88196587562561
0.6903940718622109,7.8897881507873535
0.6903913486957693,7.897548675537109
0.6903899671373259,7.9051806926727295
0.6903872463487779,7.912889242172241
0.6903858664933616,7.920530796051025
0.6903831480797282,7.928245306015015
0.6903817699251965,7.935938596725464
0.690379053883502,7.943664073944092
0.6903776774277144,7.951425313949585
0.6903749637549872,7.959146738052368
0.690373588995807,7.96686315536499
0.6903708776890799,7.974609375
0.6903695046243731,7.9822797775268555
0.6903667956806819,7.989983558654785
0.6903654243083176,7.997620344161987
0.6903627177247029,8.005326986312866
0.6903613480425524,8.013012170791626
0.6903586438160586,8.020796537399292
0.6903572758219966,8.02856183052063
0.6903545739496721,8.03643012046814
0.690353207641576,8.044333934783936
0.6903505081204733,8.052257776260376
0.6903491434962234,8.060087442398071
0.6903464463233983,8.067922592163086
0.6903450833808784,8.07563853263855
0.6903423885533908,8.08342695236206
0.6903410272904867,8.091140031814575
0.6903383348054014,8.098963499069214
0.6903369752200023,8.106670618057251
0.6903342850743868,8.114422082901001
0.6903329271643847,8.12210988998413
0.6903302393553111,8.129880905151367
0.6903288831186009,8.137644529342651
0.6903261976431451,8.14545488357544
0.6903248430776244,8.153270244598389
0.6903221599328664,8.161082029342651
0.6903208070364356,8.168789625167847
0.6903181262194592,8.176541328430176
0.6903167749900221,8.184270143508911
0.6903140964979148,8.192222833633423
0.6903127469333773,8.200045585632324
0.6903100707632309,8.207943677902222
0.6903087228615022,8.215823888778687
0.6903060490104121,8.223722696304321
0.6903047027694049,8.23147201538086
0.6903020312344705,8.239317655563354
0.6903006866520992,8.247119426727295
0.6902980174304237,8.254945755004883
0.6902966745046062,8.262662887573242
0.6902940075932973,8.270435094833374
0.690292666321954,8.278084754943848
0.6902900017181224,8.28578519821167
0.690288662099177,8.29344367980957
0.690285999799938,8.30118727684021
0.6902846618313165,8.308850049972534
0.690282001833789,8.316599607467651
0.690280665513421,8.32441520690918
0.6902780078147275,8.332270860671997
0.6902766731405449,8.340096950531006
0.6902740177378124,8.347880840301514
0.69027268470775,8.355558156967163
0.6902700315981088,8.363301753997803
0.690268700210104,8.371000528335571
0.6902660493906894,8.378759622573853
0.6902647196426827,8.386471033096313
0.690262071110632,8.394237756729126
0.6902607430005671,8.401970386505127
0.6902580967530229,8.409999370574951
0.6902567702788458,8.417791843414307
0.6902541263129542,8.425560712814331
0.6902528014726137,8.433312892913818
0.6902501597855246,8.441136121749878
0.6902488365769727,8.44884991645813
0.69024619716584,8.456801176071167
0.6902448755870312,8.464571237564087
0.6902422384490121,8.472511291503906
0.6902409184979039,8.48030972480774
0.6902382836301605,8.488231420516968
0.6902369653047132,8.496023654937744
0.6902343327044101,8.503827571868896
0.6902330160025867,8.511477947235107
0.6902303856668935,8.519201517105103
0.69022907058666,8.526859998703003
0.6902264425127496,8.534708976745605
0.6902251290520744,8.542565822601318
0.6902225032371235,8.550554990768433
0.6902211913939784,8.558330774307251
0.6902185678351678,8.566108465194702
0.6902172576075268,8.574025392532349
0.6902146363020409,8.581910371780396
0.6902133276878811,8.589706659317017
0.6902107086329081,8.597657203674316
0.6902094016302093,8.605425834655762
0.6902067848229417,8.613309621810913
0.6902054794296865,8.621006727218628
0.69020286486732,8.62873101234436
0.6902015610814937,8.636448383331299
0.690198948761228,8.644311904907227
0.6901976465808191,8.65210485458374
0.6901950364998578,8.65997052192688
0.6901937359228572,8.667669534683228
0.6901911280784074,8.675384998321533
0.6901898291028087,8.68301248550415
0.690187223492082,8.690725564956665
0.690185926115882,8.698442697525024
0.6901833227360928,8.706169605255127
0.6901820269572905,8.713854789733887
0.6901794258056577,8.721595048904419
0.6901781316222554,8.729254007339478
0.6901755326960017,8.736999034881592
0.6901742401060038,8.744694471359253
0.6901716434023555,8.752389907836914
0.6901703524037699,8.760131597518921
0.6901677579199567,8.76785659790039
0.6901664685107938,8.775535821914673
0.6901638762440496,8.783310890197754
0.6901625884223226,8.791014671325684
0.6901599983698852,8.7987539768219
0.6901587121336097,8.806455612182617
0.6901561242927203,8.81426477432251
0.690154839639915,8.821921825408936
0.6901522540078187,8.829727411270142
0.6901509709365049,8.837442874908447
0.6901483875104507,8.8452730178833
0.6901471060186524,8.852989673614502
0.6901445247958929,8.86070704460144
0.6901432448816371,8.868425607681274
0.6901406658594285,8.876202821731567
0.6901393875207448,8.883906602859497
0.6901368106963472,8.891662836074829
0.6901355339312679,8.899337530136108
0.6901329593019454,8.907093524932861
0.6901316841085052,8.914717197418213
0.6901291116715252,8.922427654266357
0.6901278380477623,8.930071830749512
0.6901252678003963,8.93778944015503
0.6901239957443506,8.945497751235962
0.6901214276838736,8.953204154968262
0.6901201571935889,8.960830926895142
0.6901175913172795,8.968573570251465
0.6901163223908016,8.976255178451538
0.6901137586959424,8.983946800231934
0.6901124913313195,8.991555452346802
0.6901099298151969,8.999268293380737
0.6901086640104807,9.006940364837646
0.6901061046703841,9.014686107635498
0.6901048404236287,9.022338151931763
0.6901022832568521,9.030071258544922
0.6901010205661143,9.037753582000732
0.6900984655699549,9.045544385910034
0.6900972044332939,9.05323338508606
0.6900946516050527,9.060959815979004
0.6900933920205308,9.068708419799805
0.6900908413575131,9.076519966125488
0.690089583323195,9.084361791610718
0.6900870348227084,9.092124700546265
0.6900857783366617,9.099772214889526
0.6900832319960187,9.107498407363892
0.690081977056314,9.115174531936646
0.6900794328728301,9.122865915298462
0.6900781794775401,9.13051724433899
0.690075637448535,9.138248682022095
0.6900743855957354,9.145914077758789
0.6900718457185321,9.153602838516235
0.6900705954063011,9.161263465881348
0.6900680576782265,9.168985843658447
0.690066808904645,9.176636695861816
0.6900642733230297,9.184338569641113
0.6900630260861811,9.19201111793518
0.6900604926483591,9.199658632278442
0.6900592469463301,9.207355260848999
0.6900567156496392,9.215060949325562
0.690055471480519,9.222752571105957
0.6900529423223005,9.230498790740967
0.6900516996841803,9.238151550292969
0.6900491726617793,9.245859622955322
0.6900479315527539,9.253554821014404
0.6900454066635193,9.261275053024292
0.6900441670816853,9.268943071365356
0.6900416443229692,9.276702165603638
0.6900404062664264,9.284350872039795
0.690037885635585,9.292062997817993
0.6900366491024356,9.299715042114258
0.6900341305968287,9.307420015335083
0.6900328955851778,9.315073490142822
0.6900303792021686,9.322821378707886
0.6900291457101235,9.330532550811768
0.6900266314470788,9.33824634552002
0.6900253994727501,9.345946550369263
0.6900228873270402,9.353731632232666
0.6900216568685406,9.361459493637085
0.69001914683754,9.369266748428345
0.6900179178929848,9.376938819885254
0.6900154099740714,9.384634017944336
0.6900141825415793,9.392345666885376
0.6900116767321339,9.400060415267944
0.6900104508098251,9.40767502784729
0.690007947107233,9.415355682373047
0.6900067226932315,9.423002004623413
0.6900042210948809,9.430715560913086
0.6900029981873124,9.438355922698975
0.6900004986905959,9.446106433868408
0.6899992772875891,9.453791856765747
0.6899967798899024,9.461521625518799
0.6899955599895884,9.469180345535278
0.6899930646883309,9.476928234100342
0.6899918462888438,9.484575986862183
0.6899893530814181,9.492305278778076
0.6899881361808944,9.499975204467773
0.6899856450647073,9.507649898529053
0.6899844296612859,9.515279531478882
0.6899819406337472,9.52301836013794
0.6899807267255704,9.530672073364258
0.689978239784094,9.538386106491089
0.6899770273693054,9.546021699905396
0.6899745425113083,9.553761959075928
0.6899733315880557,9.561377048492432
0.6899708488109587,9.569111108779907
0.6899696393773909,9.576778650283813
0.6899671586786184,9.584489345550537
0.689965950732888,9.592134237289429
0.6899634721098677,9.599853277206421
0.6899622656501293,9.607615232467651
0.689959789100293,9.615315437316895
0.6899585841247036,9.622936725616455
0.6899561096454859,9.630669593811035
0.6899549061522058,9.63833475112915
0.6899524337410456,9.646052360534668
0.6899512317282371,9.65369200706482
0.6899487613825762,9.661529302597046
0.6899475608484044,9.669327974319458
0.6899450925656884,9.677149534225464
0.689943893508321,9.684844732284546
0.6899414272859988,9.692539930343628
0.6899402297036061,9.70027232170105
0.6899377655391309,9.70795750617981
0.6899365694298855,9.715612173080444
0.6899341073207128,9.723305463790894
0.6899329126827903,9.731078863143921
0.6899304526263803,9.738921880722046
0.6899292594579581,9.746633529663086
0.6899268014517741,9.754364490509033
0.6899256097510329,9.762200832366943
0.6899231537925412,9.769919395446777
0.6899219635576646,9.77759861946106
0.6899195096443355,9.785397291183472
0.6899183208735082,9.793121814727783
0.6899158690028157,9.800848484039307
0.6899146816942262,9.808525800704956
0.6899122318636475,9.816261053085327
0.6899110460154866,9.824020624160767
0.6899085982225017,9.831782341003418
0.689907413832963,9.839507579803467
0.6899049680750566,9.847217798233032
0.6899037851423352,9.854890823364258
0.689901341416995,9.862657308578491
0.6899001599392893,9.870372772216797
0.6898977182440067,9.878087997436523
0.6898965382195179,9.885793924331665
0.6898940985517867,9.893610000610352
0.6898929199787183,9.901434183120728
0.689890482336037,9.909303426742554
0.6898893052125946,9.917006969451904
0.6898868695924651,9.92478060722351
0.6898856939168571,9.932454109191895
0.6898832603167842,9.940232992172241
0.6898820860872216,9.947965383529663
0.6898796545047139,9.955622673034668
0.6898784817194101,9.963255882263184
0.6898760521519791,9.970966815948486
0.6898748808091507,9.978640079498291
0.6898724532543119,9.986422061920166
0.6898712833521766,9.99411916732788
0.6898688578074494,10.001874208450317
0.6898676893442288,10.009574890136719
0.6898652658071349,10.017258644104004
0.6898640987810524,10.024940013885498
0.6898616772491175,10.032641649246216
0.6898605116583992,10.040260553359985
0.6898580921291527,10.047954559326172
0.6898569279720269,10.05557107925415
0.6898545104430015,10.063273191452026
0.6898533477176994,10.07097315788269
0.6898509321864307,10.078768491744995
0.6898497708911857,10.086471796035767
0.6898473573552134,10.094239711761475
0.6898461974882617,10.101943731307983
0.6898437859451285,10.109692811965942
0.6898426275047087,10.117307662963867
0.6898402179519609,10.12501573562622
0.6898390609363139,10.13266110420227
0.6898366533715012,10.14034652709961
0.6898354977788703,10.147958278656006
0.6898330921995459,10.155667781829834
0.6898319380281775,10.163308382034302
0.6898295344318972,10.170971870422363
0.6898283816800398,10.17861270904541
0.689825980064364,10.186331748962402
0.6898248287302677,10.193971633911133
0.6898224290927598,10.201677799224854
0.6898212791746788,10.209367275238037
0.6898188815129049,10.217086791992188
0.689817733009095,10.224699020385742
0.6898153373206253,10.232422351837158
0.6898141902293446,10.24010682106018
0.6898117965117528,10.247807025909424
0.6898106508312623,10.255409955978394
0.6898082590821246,10.263088941574097
0.6898071148106876,10.270747661590576
0.6898047250275845,10.278530836105347
0.6898035821634664,10.286167621612549
0.6898011943439813,10.293867826461792
0.6898000528854504,10.301514625549316
0.6897976670271704,10.309247493743896
0.689796526972497,10.316854238510132
0.6897941430730125,10.32461142539978
0.6897930044204702,10.332243919372559
0.6897906224773741,10.339942693710327
0.6897894852252382,10.347550630569458
0.6897871052361275,10.355260133743286
0.6897859693826762,10.362897396087646
0.6897835913451513,10.370744228363037
0.6897824568886645,10.378479480743408
0.6897800808003295,10.386228322982788
0.6897789477390903,10.393880605697632
0.6897765735975515,10.40159559249878
0.6897754419298451,10.409233093261719
0.6897730697327131,10.416916847229004
0.6897719394568271,10.424567461013794
0.6897695692017155,10.432331562042236
0.68976844031594,10.44002652168274
0.6897660720004657,10.447704792022705
0.689764944503093,10.455520391464233
0.6897625781248766,10.463295936584473
0.6897614520142019,10.471006393432617
0.6897590875708665,10.478800058364868
0.6897579628451871,10.486572504043579
0.6897556003343599,10.494413375854492
0.6897544769919755,10.502251148223877
0.6897521164112862,10.510104417800903
0.6897509944504994,10.51781439781189
0.6897486357975817,10.525551795959473
0.6897475152166966,10.533220529556274
0.6897451584891876,10.541000604629517
0.6897440392865112,10.54871129989624
0.6897416844820509,10.556466341018677
0.6897405666558929,10.564119100570679
0.6897382137721243,10.571818351745605
0.689737097320796,10.579489946365356
0.6897347463553661,10.587230443954468
0.6897336312771822,10.594923734664917
0.689731282227741,10.602693557739258
0.6897301685210179,10.610390663146973
0.6897278213852183,10.618133783340454
0.6897267090482745,10.625817060470581
0.6897243638237736,10.633565664291382
0.689723252854931,10.641239881515503
0.6897209095393879,10.648963451385498
0.68971979993697,10.656662225723267
0.689717458528048,10.664454936981201
0.6897163502903811,10.672316551208496
0.6897140107857465,10.68013072013855
0.6897129039111587,10.687857389450073
0.6897105663084813,10.69575023651123
0.6897094607953034,10.70367956161499
0.6897071250922557,10.711505889892578
0.6897060209388214,10.71918511390686
0.6897036871330793,10.726967334747314
0.6897025843377238,10.734645128250122
0.6897002524269674,10.742434740066528
0.6896991509880288,10.750149726867676
0.6896968209699398,10.757870197296143
0.6896957208857584,10.765566110610962
0.6896933927580229,10.773276329040527
0.689692294026941,10.780968427658081
0.6896899677872483,10.788673639297485
0.6896888704076115,10.796388149261475
0.6896865460536533,10.804169416427612
0.6896854500238085,10.811889886856079
0.6896831275532807,10.819589853286743
0.6896820328715778,10.827247858047485
0.689679712282179,10.83505630493164
0.6896786189469697,10.842759132385254
0.6896763002364019,10.850555419921875
0.6896752082460411,10.858162879943848
0.6896728914120092,10.865827560424805
0.6896718007648533,10.873507976531982
0.6896694858050658,10.88119101524353
0.6896683964994742,10.888864755630493
0.6896660834116423,10.896600008010864
0.6896649954459763,10.904280424118042
0.6896626842278151,10.912050247192383
0.6896615976004383,10.919780015945435
0.6896592882496655,10.927555561065674
0.6896582029589438,10.935230016708374
0.6896558954732807,10.942970752716064
0.689654811517583,10.950661182403564
0.6896525058947536,10.95839810371399
0.6896514232724501,10.966050624847412
0.6896491195101824,10.973820686340332
0.6896480382196462,10.981569528579712
0.6896457363156707,10.989411115646362
0.689644656355277,10.997135877609253
0.6896423563073275,11.004892110824585
0.6896412776754544,11.012548923492432
0.6896389794812676,11.020275592803955
0.6896379021762947,11.027898788452148
0.6896356058336112,11.035620927810669
0.6896345298539207,11.04328441619873
0.6896322353604836,11.051020860671997
0.6896311607044605,11.058660984039307
0.6896288680580164,11.066396951675415
0.689627794724047,11.074015855789185
0.6896255039223453,11.081711053848267
0.6896244319088195,11.089394807815552
0.6896221429496132,11.097148656845093
0.6896210722549215,11.104844093322754
0.689618785135967,11.1126229763031
0.6896177157585033,11.120365619659424
0.6896154304775592,11.128219842910767
0.68961436241572,11.135957956314087
0.6896120789705484,11.14365267753601
0.6896110122227318,11.151330709457397
0.6896087306110987,11.159072399139404
0.689607665175705,11.166804790496826
0.6896053853953784,11.174620628356934
0.6896043212708108,11.182342052459717
0.6896020433195624,11.19009017944336
0.6896009805042259,11.197726726531982
0.6895987043798304,11.20544695854187
0.6895976428721325,11.213113069534302
0.6895953685723679,11.220871925354004
0.6895943083707181,11.228509902954102
0.6895920358933653,11.23624324798584
0.6895909769961756,11.243898630142212
0.6895887063390184,11.251613855361938
0.6895876487447032,11.259316444396973
0.6895853799055291,11.26705026626587
0.6895843236125044,11.274744272232056
0.6895820565891039,11.282557249069214
0.6895810015957888,11.290168523788452
0.689578736385955,11.2978994846344
0.6895776826907704,11.305589199066162
0.6895754192922996,11.313329219818115
0.6895743668936687,11.32109546661377
0.6895721053043606,11.328925609588623
0.6895710542007086,11.336653232574463
0.6895687944183665,11.344363927841187
0.6895677446081211,11.352031946182251
0.68956548663055,11.359696626663208
0.6895644381121414,11.367341995239258
0.6895621819371502,11.375039339065552
0.6895611347090105,11.382740020751953
0.6895588803344114,11.390509605407715
0.6895578343949751,11.398232460021973
0.6895555818185823,11.406122207641602
0.6895545371662861,11.413929224014282
0.6895522863859183,11.421693325042725
0.6895512430192009,11.429384708404541
0.689548994032679,11.437104225158691
0.6895479519499818,11.444812297821045
0.6895457047551297,11.452622890472412
0.6895446639548956,11.460387945175171
0.6895424185495409,11.468272924423218
0.6895413790302155,11.47603154182434
0.6895391354121884,11.483937978744507
0.6895380971722195,11.491796255111694
0.6895358553393529,11.499900817871094
0.6895348183771907,11.508031368255615
0.6895325783273212,11.516067504882812
0.6895315426414177,11.523945331573486
0.6895293043723845,11.531855583190918
0.6895282699611942,11.539623737335205
0.6895260334708393,11.547582149505615
0.6895250003328189,11.55529260635376
0.6895227656189886,11.56313443183899
0.6895217337525964,11.570881605148315
0.6895195008131385,11.57861065864563
0.6895184702168361,11.58628797531128
0.689516239049602,11.594035387039185
0.6895152097218524,11.601700067520142
0.6895129803246967,11.609655618667603
0.6895119522639652,11.617528438568115
0.6895097246347456,11.625542640686035
0.6895086978394996,11.633898496627808
0.6895064719760766,11.642268419265747
0.689505446444786,11.650527000427246
0.6895032223450225,11.658653736114502
0.6895021980761596,11.66661024093628
0.6894999757379223,11.674898624420166
0.689498952729961,11.683171272277832
0.6894967321511197,11.691253185272217
0.6894957104025361,11.699094533920288
0.6894934915809631,11.707053661346436
0.6894924710902358,11.71490478515625
0.6894902540238064,11.722874164581299
0.689489234789416,11.730829954147339
0.6894870194760091,11.739034652709961
0.6894860014964387,11.746842861175537
0.6894837879339352,11.754732847213745
0.6894827712076691,11.76259708404541
0.6894805593939538,11.770382404327393
0.6894795439194799,11.778226375579834
0.6894773338524399,11.786258935928345
0.6894763196282471,11.794266939163208
0.6894741113057726,11.80209469795227
0.6894730983303526,11.809882879257202
0.6894708917503372,11.817748785018921
0.6894698800221832,11.825648784637451
0.6894676751825232,11.833540678024292
0.6894666647001315,11.841291189193726
0.6894644615987257,11.849234580993652
0.6894634523605939,11.857020139694214
0.6894612509953448,11.86492133140564
0.6894602429999732,11.872661828994751
0.6894580433687856,11.880432844161987
0.6894570366146762,11.888159036636353
0.6894548387154584,11.895963668823242
0.6894538332011154,11.903990507125854
0.6894516370317785,11.912049293518066
0.6894506327557084,11.919922113418579
0.6894484383141662,11.928130149841309
0.6894474352748778,11.936477184295654
0.6894452425590469,11.944709300994873
0.6894442407550513,11.952648162841797
0.6894420497628515,11.960768699645996
0.6894410491926611,11.968679428100586
0.6894388599220154,11.976654767990112
0.6894378605841452,11.984405279159546
0.6894356730329788,11.992236137390137
0.6894346749259461,12.000083446502686
0.689432489092188,12.00783634185791
0.6894314922145117,12.015497207641602
0.6894293080960933,12.023221731185913
0.689428312446295,12.03101897239685
0.6894261300411502,12.039042711257935
0.6894251356177535,12.047009706497192
0.6894229549238197,12.054921627044678
0.6894219617253501,12.062957763671875
0.6894197827405677,12.071099519729614
0.6894187907655526,12.078974962234497
0.6894166134878643,12.0869882106781
0.689415622734834,12.09507966041565
0.6894134471621859,12.103261709213257
0.6894124576296717,12.111542701721191
0.689410283760013,12.119576930999756
0.6894092954465492,12.127639055252075
0.6894071232778309,12.135854005813599
0.6894061361819537,12.143934965133667
0.6894039657121308,12.152065992355347
0.6894029798323781,12.15987491607666
0.6894008110594082,12.16763973236084
0.68939982639432,12.17540192604065
0.6893976593161631,12.18312382698059
0.6893966758642825,12.190787315368652
0.6893945104789018,12.198540925979614
0.6893935282387725,12.206201553344727
0.6893913645441344,12.213943481445312
0.6893903835143033,12.221736431121826
0.6893882215083763,12.229587316513062
0.6893872416873917,12.237390995025635
0.689385081368148,12.245200395584106
0.689384102754561,12.252881526947021
0.6893819441199746,12.260688066482544
0.689380966712338,12.268425464630127
0.6893788097603867,12.276175260543823
0.6893778335572548,12.28388237953186
0.6893756782859191,12.291605234146118
0.6893747032858486,12.299282789230347
0.6893725496931118,12.30700159072876
0.689371575894662,12.314662218093872
0.6893694239785096,12.322431325912476
0.6893684513802416,12.330122232437134
0.6893663011386626,12.337928295135498
0.6893653297391392,12.345693588256836
0.6893631811701253,12.353580474853516
0.6893622109679117,12.361299753189087
0.6893600640694576,12.369133949279785
0.6893590950631209,12.377016544342041
0.6893569498332234,12.38484811782837
0.6893559820213329,12.392549276351929
0.689353838457992,12.400313138961792
0.689352871839119,12.407986164093018
0.6893507299403383,12.415749549865723
0.6893497645130559,12.423487424850464
0.6893476242768406,12.431417465209961
0.6893466600397242,12.439215898513794
0.6893445214640832,12.447125673294067
0.68934355841571,12.454798221588135
0.6893414214986545,12.462531805038452
0.6893404596376043,12.470178604125977
0.6893383243771478,12.4778892993927
0.6893373637020017,12.48563814163208
0.689335230096162,12.49341082572937
0.6893342706055036,12.501070976257324
0.6893321386523,12.508792877197266
0.6893311803447147,12.516507625579834
0.68932905004217,12.524367332458496
0.6893280929162451,12.532226800918579
0.6893259642623845,12.540112495422363
0.6893250083167096,12.547823667526245
0.6893228813095608,12.555506467819214
0.6893219265427278,12.563190221786499
0.6893198011803218,12.570902109146118
0.6893188475909241,12.578606128692627
0.6893167238712943,12.586352109909058
0.6893157714579274,12.594180583953857
0.6893136493791107,12.601927518844604
0.6893126981403719,12.609610795974731
0.689310577700407,12.617486238479614
0.6893096276348964,12.625387191772461
0.6893075088318252,12.633234977722168
0.6893065599381439,12.641029119491577
0.6893044427700111,12.648897409439087
0.6893034950467632,12.656628370285034
0.6893013795116161,12.664443969726562
0.6893004329574068,12.67224645614624
0.6892983190532957,12.68009066581726
0.6892973736667327,12.687927722930908
0.68929526139171,12.695717811584473
0.6892943171714029,12.703403949737549
0.6892922065235247,12.711179256439209
0.6892912634680849,12.71886157989502
0.6892891544454096,12.726765155792236
0.6892882125534505,12.734532594680786
0.689286105154039,12.742302656173706
0.6892851644241765,12.750044107437134
0.6892830586460923,12.757795333862305
0.6892821190769437,12.76560091972351
0.6892800149182537,12.773358821868896
0.6892790765084383,12.781058549880981
0.6892769739672115,12.78879451751709
0.6892760367153514,12.796548128128052
0.68927393578966,12.804525375366211
0.6892729996943779,12.812354326248169
0.6892709003822963,12.820257186889648
0.689269965442218,12.828104972839355
0.6892678677418237,12.836040735244751
0.6892669339555763,12.84377384185791
0.6892648378649494,12.851614236831665
0.6892639052311624,12.859444379806519
0.6892618107483854,12.867177963256836
0.6892608792656904,12.8748300075531
0.6892587863888491,12.882558822631836
0.6892578560558786,12.890244007110596
0.689255764783061,12.89792537689209
0.6892548355984509,12.905615091323853
0.689252745927748,12.913310766220093
0.6892518178901347,12.920948266983032
0.68924972981964,12.928655862808228
0.6892488029276632,12.936305522918701
0.6892467164554728,12.944011211395264
0.689245790707773,12.951658248901367
0.6892437058319858,12.95935606956482
0.6892427812272067,12.967118978500366
0.6892406979459244,12.97504997253418
0.6892397744827102,12.983000040054321
0.6892376927940371,12.990973949432373
0.6892367704710353,12.998735904693604
0.6892346903730778,13.00650405883789
0.6892337691889369,13.014206171035767
0.6892316906798048,13.021917343139648
0.6892307706331755,13.029556512832642
0.6892286937109813,13.03728985786438
0.6892277748005162,13.045005321502686
0.6892256994633746,13.052775621414185
0.6892247816877284,13.060436248779297
0.689222707933757,13.068142652511597
0.6892217912915861,13.07577657699585
0.6892197191189051,13.083536148071289
0.6892188036088678,13.091205358505249
0.6892167330155998,13.09894347190857
0.6892158186363568,13.106619358062744
0.6892137496206273,13.114327430725098
0.6892128363708409,13.12196946144104
0.6892107689307782,13.129697799682617
0.6892098568091118,13.137411117553711
0.6892077909428465,13.145280122756958
0.6892068799479673,13.15316128730774
0.6892048156536326,13.161060094833374
0.6892039057842076,13.168748617172241
0.6892018430599399,13.17648983001709
0.6892009343146396,13.184123516082764
0.689198873158577,13.191903352737427
0.6891979655360729,13.199573278427124
0.6891959059463567,13.207313060760498
0.6891949994453229,13.215004444122314
0.689192941420097,13.222832679748535
0.6891920360392086,13.230726718902588
0.6891899795766196,13.238535404205322
0.6891890753145545,13.246225595474243
0.6891870204127512,13.254029989242554
0.6891861172681885,13.261751651763916
0.6891840639253225,13.2694993019104
0.6891831618969435,13.277137517929077
0.6891811101111694,13.284892082214355
0.6891802091976574,13.292529582977295
0.6891781589671316,13.300227642059326
0.6891772591671714,13.307889223098755
0.6891752104900537,13.315536499023438
0.6891743118023324,13.32317852973938
0.6891722646767845,13.33096718788147
0.6891713670999906,13.338719367980957
0.6891693215241774,13.346547603607178
0.6891684250570018,13.354308128356934
0.6891663810290906,13.36208200454712
0.6891654856702258,13.369755506515503
0.6891634431883857,13.377540826797485
0.6891625489365262,13.385177612304688
0.6891605079989298,13.392929553985596
0.6891596148527718,13.400588274002075
0.6891575754575942,13.408687591552734
0.6891566834158358,13.416525840759277
0.6891546455612542,13.424413919448853
0.6891537546225954,13.43247652053833
0.6891517183067901,13.440356969833374
0.6891508284699326,13.448192358016968
0.689148793691086,13.456167459487915
0.6891479049547339,13.464262247085571
0.6891458717110309,13.472339391708374
0.6891449840738897,13.480139017105103
0.6891429523635183,13.487996101379395
0.6891420658242949,13.49597978591919
0.6891400356454452,13.503982305526733
0.6891391502028492,13.51191782951355
0.6891371215537142,13.519761562347412
0.6891362372064566,13.527459859848022
0.6891342100852311,13.535310745239258
0.6891333268320253,13.543246507644653
0.6891313012369076,13.55134391784668
0.6891304190764678,13.559207439422607
0.6891283950056579,13.567059993743896
0.6891275139367011,13.574739217758179
0.6891254913884022,13.582443237304688
0.6891246114096466,13.590115308761597
0.6891225903820639,13.597843647003174
0.68912171149223,13.605467557907104
0.6891196919835716,13.613182783126831
0.6891188141813813,13.620880603790283
0.6891167961898577,13.628609418869019
0.6891159194740348,13.636269807815552
0.689113902997859,13.643978595733643
0.6891130273671296,13.651580095291138
0.6891110124045169,13.659276962280273
0.6891101378576086,13.666955947875977
0.6891081244067769,13.674648523330688
0.689107250942419,13.68232011795044
0.6891052390015889,13.690017700195312
0.6891043666185126,13.697784185409546
0.6891023561859071,13.705623149871826
0.6891014848828456,13.713319540023804
0.6890994759566902,13.721078157424927
0.6890986057323778,13.72873044013977
0.6890965983109008,13.736512899398804
0.6890957291640746,13.74418306350708
0.6890937232455061,13.751919984817505
0.6890928551749044,13.759553670883179
0.6890908507574773,13.76738691329956
0.6890899837618405,13.775064945220947
0.6890879808437904,13.783041954040527
0.6890871149218603,13.791022539138794
0.689085113501425,13.799026727676392
0.6890842486519458,13.807071685791016
0.6890822487273658,13.81488037109375
0.6890813849490826,13.822646141052246
0.6890793865186008,13.830555438995361
0.6890785238102616,13.838804244995117
0.6890765268721231,13.847066640853882
0.6890756652324767,13.855223417282104
0.6890736697849293,13.86312484741211
0.6890728092127271,13.87101435661316
0.6890708152540214,13.878851890563965
0.6890699557480156,13.886576414108276
0.6890679632764041,13.894290208816528
0.6890671048353497,13.901951789855957
0.6890651138490872,13.909705877304077
0.6890642564717409,13.917380571365356
0.6890622669690853,13.92514157295227
0.6890614106542045,13.93276333808899
0.689059422633416,13.940475702285767
0.6890585673797606,13.948133945465088
0.6890565808391018,13.955859661102295
0.689055726645434,13.963472843170166
0.6890537415831692,13.971203804016113
0.6890528884482524,13.978852987289429
0.6890509048626492,13.986746311187744
0.6890500527852483,13.994764804840088
0.6890480706745769,14.00276494026184
0.6890472196534587,14.010585308074951
0.6890452390159909,14.018312454223633
0.6890443890499245,14.025988340377808
0.689042409883935,14.033819675445557
0.6890415609716908,14.041616916656494
0.6890395832754568,14.049449443817139
0.6890387354158067,14.05713152885437
0.6890367591876077,14.064910173416138
0.6890359123793259,14.072585821151733
0.6890339376174439,14.08033013343811
0.6890330918593064,14.088015794754028
0.6890311185620251,14.09569501876831
0.689030273852809,14.103412628173828
0.6890283020184158,14.11117172241211
0.6890274583569006,14.118830919265747
0.6890254879836841,14.126543283462524
0.6890246453686507,14.134231567382812
0.6890226764549026,14.142156600952148
0.6890218348851337,14.150125980377197
0.6890198674291479,14.15804648399353
0.6890190269034279,14.16590404510498
0.6890170609035008,14.173757076263428
0.6890162214206157,14.181511402130127
0.6890142568750459,14.18939208984375
0.6890134184337839,14.197220802307129
0.6890114553408725,14.205118656158447
0.6890106179400233,14.212847709655762
0.6890086562980738,14.220649242401123
0.6890078199364281,14.228340864181519
0.6890058597437463,14.236112356185913
0.6890050244200979,14.243797302246094
0.6890030656749916,14.251519680023193
0.6890022313881353,14.259219408035278
0.6890002740889156,14.26694393157959
0.6889994408376476,14.274605512619019
0.6889974849826274,14.282351016998291
0.6889966527657461,14.29007887840271
0.6889946983532405,14.297876596450806
0.6889938671695455,14.305596590042114
0.6889919141978723,14.313333511352539
0.6889910840461657,14.321039199829102
0.6889891325136449,14.328882932662964
0.6889883033927301,14.336658716201782
0.688986353297684,14.344408512115479
0.6889855252063658,14.352064609527588
0.6889835765471193,14.359806537628174
0.6889827494842047,14.367513656616211
0.6889808022590846,14.375249862670898
0.688979976223382,14.382908344268799
0.688978030430718,14.390661001205444
0.6889772054210375,14.398308753967285
0.6889752610591612,14.40599775314331
0.6889744370743149,14.41363787651062
0.6889724941415604,14.421352863311768
0.6889716711803614,14.429014682769775
0.6889697296750654,14.436789751052856
0.6889689077363296,14.444613933563232
0.6889669676568304,14.45249342918396
0.6889661467393744,14.460325241088867
0.6889642080840135,14.468214750289917
0.6889633881866557,14.476059913635254
0.6889614509537766,14.484042644500732
0.6889606320753375,14.492175102233887
0.6889586962632854,14.500391960144043
0.6889578784025876,14.508352279663086
0.6889559440097107,14.51659107208252
0.688955127165577,14.524555921554565
0.6889531941902262,14.532731294631958
0.6889523783614824,14.540648221969604
0.6889504468020096,14.548494338989258
0.6889496319874827,14.556248903274536
0.6889477018422435,14.56395173072815
0.688946888040762,14.57163691520691
0.6889449593081133,14.579513549804688
0.6889441465185079,14.58725118637085
0.6889422191968092,14.595024824142456
0.6889414074179117,14.60269284248352
0.6889394815055251,14.610445499420166
0.6889386707361693,14.618155002593994
0.6889367462314588,14.625970840454102
0.6889359364704802,14.633711814880371
0.6889340133718125,14.641564130783081
0.6889332046180475,14.649379968643188
0.6889312829237912,14.65721082687378
0.6889304751760792,14.664896965026855
0.6889285548846055,14.672631978988647
0.688927748141786,14.68026328086853
0.6889258292514682,14.687957763671875
0.6889250235123839,14.695573568344116
0.6889231060215973,14.703295707702637
0.6889223012850917,14.710916519165039
0.6889203851922141,14.71874475479126
0.6889195814571324,14.726528882980347
0.6889176667605439,14.734352350234985
0.688916864025733,14.742065906524658
0.6889149507238163,14.749808311462402
0.6889141489881246,14.757578611373901
0.6889122370792642,14.765420198440552
0.6889114363415423,14.773070812225342
0.688909525824125,14.780816316604614
0.6889087260832241,14.78852653503418
0.6889068169556395,14.796391487121582
0.6889060182104134,14.80409026145935
0.6889041104710525,14.811824798583984
0.6889033127203563,14.819459199905396
0.6889014063676128,14.827140808105469
0.6889006096103033,14.834912061691284
0.6888987046425731,14.842856168746948
0.6888979088775085,14.850741624832153
0.6888960052931894,14.85863733291626
0.68889521051923,14.866675853729248
0.688893308316723,14.874815940856934
0.6888925145327301,14.882739782333374
0.6888906137104375,14.890558958053589
0.6888898209152743,14.898224115371704
0.688887921471601,14.905934810638428
0.6888871296641323,14.913599967956543
0.6888852315974856,14.92133355140686
0.6888844407765778,14.929056406021118
0.688882544085367,14.936750650405884
0.6888817542498882,14.94450068473816
0.6888798589325243,14.952248334884644
0.6888790700813444,14.959913969039917
0.6888771761362417,14.967563152313232
0.6888763882682317,14.975193977355957
0.6888744956938059,14.982955932617188
0.6888737088078386,14.990630149841309
0.688871817602508,14.998314380645752
0.6888710316974581,15.005956888198853
0.688869141859643,15.013850688934326
0.6888683569343864,15.02186393737793
0.6888664684625097,15.029881238937378
0.6888656845159241,15.037686586380005
0.68886379740841,15.045459747314453
0.688863014439375,15.053094387054443
0.6888611286946507,15.060863971710205
0.6888603467020468,15.06851863861084
0.6888584623185416,15.076242446899414
0.6888576813012515,15.083897113800049
0.6888557982773968,15.091596126556396
0.6888550182343043,15.099232196807861
0.6888531365685338,15.106951236724854
0.6888523574985245,15.114597082138062
0.6888504771892736,15.122315645217896
0.688849699091235,15.129952192306519
0.6888478201369418,15.137682676315308
0.6888470430097623,15.14541506767273
0.6888451654088672,15.153125286102295
0.6888443892514373,15.160820484161377
0.6888425130023823,15.168530941009521
0.6888417378135938,15.176203966140747
0.6888398629148235,15.186341285705566
0.6888390886935702,15.194077968597412
0.688837215143531,15.201836824417114
0.6888364418887082,15.209460020065308
0.6888345696858489,15.217171430587769
0.6888337973963528,15.22481107711792
0.6888319265391246,15.23251748085022
0.6888311552138536,15.240264415740967
0.6888292857007098,15.248172044754028
0.6888285153385635,15.256026983261108
0.6888266471679587,15.263916969299316
0.6888258777678389,15.271650314331055
0.688824010938231,15.279525995254517
0.68882324249904,15.287217378616333
0.6888213770088887,15.294951915740967
0.6888206095295313,15.3026282787323
0.6888187453772984,15.31036639213562
0.6888179788566803,15.318041801452637
0.6888161160408295,15.32576036453247
0.6888153504778585,15.3334481716156
0.6888134889968559,15.34114956855774
0.6888127243904413,15.348836898803711
0.6888108642427546,15.35650110244751
0.6888101005918069,15.364156484603882
0.688808241775907,15.37186598777771
0.6888074790793384,15.379503965377808
0.6888056215936972,15.387188196182251
0.6888048598504216,15.394876956939697
0.688803003693514,15.402645111083984
0.6888022429024464,15.41042971611023
0.6888003880727491,15.41817331314087
0.6887996282328063,15.425832509994507
0.6887977747287982,15.43358826637268
0.688797015838899,15.441245794296265
0.6887951636590605,15.448951244354248
0.6887944057181243,15.45661973953247
0.688792554860939,15.464345455169678
0.6887917978678875,15.472018480300903
0.6887899483318405,15.479715585708618
0.6887891922855967,15.487406015396118
0.6887873440691747,15.4952073097229
0.688786588968663,15.502955198287964
0.6887847420703557,15.510812282562256
0.688783987914502,15.518659830093384
0.6887821423328012,15.526527881622314
0.6887813891205332,15.534207105636597
0.6887795448539322,15.54200553894043
0.6887787925841788,15.549757480621338
0.6887769496311731,15.557549953460693
0.6887761983028649,15.56531023979187
0.6887743566619522,15.573078632354736
0.6887736062740215,15.58083462715149
0.6887717659437023,15.588601350784302
0.6887710164950821,15.596327781677246
0.6887691774738578,15.604064702987671
0.688768428963484,15.61177134513855
0.6887665912498585,15.619477272033691
0.6887658436766672,15.627154111862183
0.6887640072691469,15.63487958908081
0.6887632606320763,15.642542839050293
0.6887614255291691,15.650296211242676
0.688760679827159,15.657955884933472
0.6887588460273754,15.665692806243896
0.6887581012593667,15.673364639282227
0.688756268761219,15.681067705154419
0.6887555249261544,15.688709020614624
0.6887536937281569,15.696493148803711
0.6887529508249804,15.704230785369873
0.6887511209256497,15.711982727050781
0.6887503789533072,15.719660758972168
0.6887485503511614,15.727415561676025
0.6887478093086,15.735031843185425
0.6887459820021603,15.74278211593628
0.6887452418883282,15.750600337982178
0.688743415876117,15.758516073226929
0.6887426766899646,15.766287803649902
0.6887408519705064,15.774099588394165
0.6887401137109849,15.78173041343689
0.6887382902828064,15.789450883865356
0.6887375529488696,15.797104835510254
0.6887357308104994,15.804826498031616
0.6887349944011015,15.812479734420776
0.6887331735510712,15.82021164894104
0.6887324380651677,15.82784652709961
0.6887306185020098,15.835552453994751
0.6887298839385585,15.843265295028687
0.6887280656608077,15.851165056228638
0.6887273320187678,15.858972311019897
0.6887255150249612,15.866814613342285
0.6887247823032928,15.874516010284424
0.6887229665919693,15.88226580619812
0.6887222347896345,15.88997507095337
0.6887204203593353,15.897664546966553
0.6887196894752976,15.905295133590698
0.6887178763245657,15.912984848022461
0.6887171463577894,15.920646905899048
0.6887153344851696,15.928390264511108
0.6887146054346216,15.936065912246704
0.6887127948386612,15.943750858306885
0.6887120667033088,15.951449871063232
0.6887102573825568,15.959238767623901
0.6887095301613695,15.966986656188965
0.6887077221143768,15.974785089492798
0.6887069958063252,15.982490539550781
0.6887051890316452,15.990194320678711
0.6887044636357016,15.997847080230713
0.6887026581318892,16.005555629730225
0.6887019336470268,16.01326608657837
0.6887001294126394,16.02105689048767
0.6886994058378335,16.028855323791504
0.68869760287143,16.036735773086548
0.6886968802056572,16.044752597808838
0.6886950785057986,16.05277729034424
0.6886943567480364,16.06068444252014
0.6886925563132862,16.068456649780273
0.6886918354625143,16.07613229751587
0.6886900362914374,16.083860158920288
0.6886893163466364,16.09161067008972
0.6886875184377997,16.099406480789185
0.6886867993979522,16.107110023498535
0.6886850027499251,16.114864110946655
0.6886842846140143,16.12261962890625
0.6886824892253678,16.130340337753296
0.688681771992379,16.13797163963318
0.6886799778616861,16.14569592475891
0.6886792615306059,16.153458833694458
0.6886774686564415,16.16132354736328
0.6886767532262579,16.169108390808105
0.6886749616071992,16.176924228668213
0.6886742470769016,16.184794664382935
0.6886724567115274,16.19256615638733
0.6886717430801065,16.20025873184204
0.688669953966998,16.207968950271606
0.688669241233446,16.21576714515686
0.6886674533711857,16.223590850830078
0.6886667415344965,16.231355667114258
0.6886649549216696,16.239196300506592
0.6886642439808385,16.24696445465088
0.6886624586160318,16.254842519760132
0.6886617485700544,16.262600421905518
0.6886599644518568,16.270476818084717
0.6886592552997318,16.278274059295654
0.6886574724267337,16.286051988601685
0.6886567641674606,16.293779373168945
0.6886549825382545,16.30152654647827
0.6886542751708334,16.30918288230896
0.6886524947840147,16.3169424533844
0.6886517883074481,16.324748039245605
0.6886500091616129,16.332579851150513
0.6886493035749043,16.340320825576782
0.6886475256686511,16.348112106323242
0.6886468209708054,16.355769872665405
0.6886450443027349,16.36343550682068
0.6886443404927585,16.371094226837158
0.6886425650614727,16.37888240814209
0.6886418621383735,16.386616706848145
0.6886400879424772,16.394490003585815
0.6886393859052643,16.402220249176025
0.6886376129433631,16.41005849838257
0.6886369117910472,16.417778968811035
0.6886351400617499,16.425532579421997
0.6886344397933426,16.43318223953247
0.6886326692952592,16.44099521636963
0.688631969909774,16.448771476745605
0.6886302006415165,16.45661735534668
0.6886295021379681,16.464327812194824
0.6886277340981504,16.472111463546753
0.6886270364755551,16.47988486289978
0.6886252696627929,16.487814903259277
0.688624572920168,16.495478630065918
0.6886228073330792,16.503271102905273
0.6886221114694439,16.51115322113037
0.6886203471066482,16.519359588623047
0.6886196521210225,16.52735686302185
0.6886178889811415,16.535351037979126
0.688617194872547,16.543218851089478
0.6886154329542042,16.551124095916748
0.688614739721664,16.558851718902588
0.6886129790234851,16.566690921783447
0.6886122866660235,16.57453465461731
0.6886105271866353,16.582390546798706
0.6886098357032782,16.590206623077393
0.6886080774413103,16.59794020652771
0.6886073868310848,16.60564947128296
0.6886056297851677,16.613378763198853
0.6886049400471025,16.621015787124634
0.6886031842158699,16.628734350204468
0.6886024953489944,16.636370420455933
0.6886007407310807,16.644166707992554
0.6886000527344266,16.65200448036194
0.6885982993284689,16.659807682037354
0.6885976122010685,16.667484998703003
0.6885958600057049,16.675230979919434
0.6885951737465924,16.682870388031006
0.6885934227604638,16.690645933151245
0.6885927373686742,16.698692798614502
0.688590987590423,16.706623554229736
0.6885903030649932,16.714321613311768
0.6885885544932636,16.722132444381714
0.6885878708332316,16.72987675666809
0.6885861234666697,16.737690687179565
0.6885854406710747,16.74543809890747
0.6885836945083285,16.753170013427734
0.6885830125762115,16.760886430740356
0.6885812676159307,16.768654108047485
0.6885805865463336,16.776310205459595
0.6885788427871702,16.784074306488037
0.6885781625791364,16.791756868362427
0.6885764200197436,16.799535512924194
0.688575740672318,16.807217597961426
0.6885739993113514,16.815053939819336
0.6885733208235801,16.82294750213623
0.6885715806596971,16.830817222595215
0.6885709030306275,16.838515996932983
0.6885691640624871,16.846242666244507
0.6885684872911677,16.8539936542511
0.6885667495174312,16.861720323562622
0.6885660736029123,16.86953592300415
0.6885643370222423,16.877326488494873
0.6885636619635752,16.885029792785645
0.6885619265746364,16.892794370651245
0.6885612523708741,16.90049409866333
0.688559518172333,16.908243417739868
0.6885588448225295,16.91588068008423
0.6885571118130543,16.923566341400146
0.6885564393162649,16.93121647834778
0.6885547074945262,16.938952445983887
0.6885540358498078,16.946614027023315
0.688552305214477,16.95431399345398
0.6885516344208878,16.962043523788452
0.6885499049706392,16.97002649307251
0.6885492350272384,16.977842807769775
0.6885475067607473,16.98606300354004
0.6885468376665957,16.994247913360596
0.68854511058254,17.002117156982422
0.6885444423366995,17.010037183761597
0.6885427164337583,17.018289804458618
0.6885420490352923,17.026554107666016
0.6885403243121466,17.034727573394775
0.6885396577601199,17.043006896972656
0.6885379342154527,17.05118203163147
0.6885372685089313,17.059271097183228
0.6885355461414273,17.067503452301025
0.6885348812794782,17.075528860092163
0.6885331600878242,17.08354115486145
0.688532496069516,17.091256380081177
0.6885307760524,17.099035263061523
0.6885301128768028,17.106738567352295
0.6885283940329152,17.114553928375244
0.6885277316991003,17.122443437576294
0.6885260140271329,17.13033151626587
0.6885253525341725,17.138166427612305
0.6885236360328192,17.146063566207886
0.6885229753797872,17.153966665267944
0.6885212600477435,17.161953687667847
0.6885206002337149,17.169827222824097
0.688518886069678,17.177823305130005
0.6885182270937292,17.185608863830566
0.6885165140963987,17.193405866622925
0.6885158559576073,17.201175928115845
0.6885141441256838,17.209096670150757
0.688513486823129,17.21696186065674
0.6885117761553149,17.224947929382324
0.6885111196880767,17.23281764984131
0.6885094101830772,17.24076795578003
0.6885087545502374,17.248501539230347
0.688507046206758,17.25627326965332
0.6885063914073992,17.264042615890503
0.6885046842241483,17.27188014984131
0.6885040302573548,17.279708862304688
0.6885023242330424,17.287636280059814
0.6885016710978992,17.29543972015381
0.6884999662312368,17.303332805633545
0.6884993139268308,17.311201095581055
0.6884976102165314,17.319132804870605
0.6884969587419507,17.326988697052002
0.6884952561867299,17.334831476211548
0.6884946055410635,17.342618942260742
0.6884929041396378,17.350510120391846
0.6884922543219762,17.358264684677124
0.6884905540730645,17.366018772125244
0.6884899050824995,17.37382483482361
0.688488205984822,17.381701946258545
0.6884875578204467,17.38948345184326
0.6884858598727256,17.39727258682251
0.6884852125336341,17.40502905845642
0.6884835157345935,17.412780284881592
0.6884828692198813,17.420495986938477
0.6884811735682468,17.42832636833191
0.6884805278770109,17.436290979385376
0.6884788333715096,17.444279432296753
0.6884781885028483,17.452090978622437
0.6884764951422094,17.459901332855225
0.688475851095222,17.467573881149292
0.6884741588781763,17.475410223007202
0.688473515651963,17.483139038085938
0.6884718245772437,17.490999221801758
0.6884711821709064,17.49874234199524
0.6884694922372475,17.506566762924194
0.6884688506498894,17.514281749725342
0.6884671618560269,17.522144317626953
0.6884665210867524,17.530139923095703
0.6884648334314244,17.538243770599365
0.6884641934793392,17.546216249465942
0.6884625069612849,17.554108142852783
0.6884618678254956,17.56194257736206
0.6884601824434564,17.56989336013794
0.6884595441230716,17.577739000320435
0.6884578598757904,17.58569097518921
0.688457222369919,17.5934841632843
0.6884555392561407,17.601320028305054
0.6884549025638934,17.609090089797974
0.6884532205823644,17.616961002349854
0.6884525847028531,17.624714374542236
0.6884509038523213,17.63251495361328
0.6884502687846589,17.64020276069641
0.6884485890638747,17.64802384376526
0.6884479548071752,17.655752182006836
0.6884462762148897,17.663504362106323
0.6884456427682693,17.67193841934204
0.6884439653032358,17.67989945411682
0.688443332665811,17.68767499923706
0.6884416563267847,17.69550061225891
0.6884410244976734,17.703223943710327
0.6884393492834108,17.710983276367188
0.6884387182617324,17.718719959259033
0.6884370441709919,17.726537227630615
0.6884364139558667,17.734264612197876
0.6884347409874085,17.742135524749756
0.6884341115779583,17.74988842010498
0.6884324397305441,17.757688760757446
0.6884318111258916,17.76552677154541
0.688430140398285,17.773334741592407
0.6884295125975542,17.781076192855835
0.6884278429885201,17.788965225219727
0.6884272159908369,17.7967426776886
0.6884255474991421,17.804625511169434
0.6884249213036326,17.812377214431763
0.688423253928046,17.82010531425476
0.688422628533838,17.827839851379395
0.6884209622731294,17.835715770721436
0.6884203376793521,17.84359359741211
0.6884186725322938,17.851454257965088
0.6884180487380769,17.859272956848145
0.6884163847034425,17.86714005470276
0.6884157617079179,17.874855041503906
0.6884140987844819,17.88257932662964
0.6884134765867823,17.89022183418274
0.6884118147733221,17.898045539855957
0.6884111933725809,17.90604281425476
0.6884095326678752,17.914132356643677
0.6884089120632276,17.921996593475342
0.6884072524660564,17.930089235305786
0.6884066326566386,17.93784809112549
0.688404974165784,17.945603847503662
0.6884043551507334,17.953439474105835
0.6884026977649789,17.96128535270691
0.6884020795434339,17.96904182434082
0.6884004232615648,17.976818084716797
0.6883998058326657,17.984529733657837
0.6883981506534685,17.992321491241455
0.6883975340163562,18.000104904174805
0.6883958799386197,18.007901906967163
0.6883952640924362,18.015610694885254
0.6883936111149505,18.023471117019653
0.6883929960588393,18.031129121780396
0.6883913441803965,18.03893232345581
0.6883907299135023,18.04671621322632
0.6883890791328953,18.054632663726807
0.688388465654364,18.062397241592407
0.6883868159703883,18.07017755508423
0.6883862032793663,18.07793354988098
0.6883845546908186,18.085946559906006
0.6883839427864547,18.09385848045349
0.6883822952921334,18.101667642593384
0.6883816841735764,18.109329223632812
0.6883800377722816,18.11702609062195
0.6883794274386822,18.124678373336792
0.6883777821292157,18.132383108139038
0.6883771725797253,18.140047550201416
0.6883755283608902,18.14779019355774
0.6883749195946621,18.15541124343872
0.6883732764652634,18.16314148902893
0.6883726684814516,18.170793771743774
0.6883710264402956,18.178537368774414
0.6883704192380551,18.186164617538452
0.68836877828395,18.194055795669556
0.6883681718624375,18.201764345169067
0.6883665319941936,18.209506034851074
0.6883659263525661,18.217183113098145
0.6883642875689946,18.22489356994629
0.6883636827064109,18.232612133026123
0.6883620450063245,18.240488052368164
0.688361440921945,18.248311281204224
0.6883598043041588,18.256126642227173
0.688359200997144,18.263819932937622
0.6883575654604737,18.271523475646973
0.6883569629299863,18.27915072441101
0.6883553284732502,18.28686547279358
0.6883547267184534,18.294490098953247
0.6883530933404706,18.302208185195923
0.6883524923605288,18.30983829498291
0.6883508600601208,18.31760048866272
0.6883502598541998,18.32522988319397
0.6883486286301889,18.33295202255249
0.6883480291974554,18.34065890312195
0.6883463990486659,18.348394632339478
0.6883458003882881,18.35601258277893
0.688344171313546,18.36370086669922
0.6883435734246932,18.371397256851196
0.688341945422826,18.379079341888428
0.6883413483046679,18.3867027759552
0.6883397213745046,18.39444327354431
0.6883391250262133,18.402099132537842
0.6883374991665844,18.41008734703064
0.6883369035873319,18.417825937271118
0.6883352787970701,18.425715923309326
0.6883346839860303,18.433456420898438
0.688333060263969,18.441302061080933
0.688332466220317,18.449219703674316
0.6883308435652917,18.45703148841858
0.6883302502882033,18.46476149559021
0.6883286286990508,18.472516775131226
0.6883280361877033,18.48038363456726
0.6883264156632625,18.488265991210938
0.688325823916834,18.496198892593384
0.6883242044559447,18.50403594970703
0.6883236134736146,18.511873722076416
0.6883219950751189,18.519834518432617
0.6883214048560681,18.52754282951355
0.6883197875188086,18.53532576560974
0.6883191980622184,18.543068647384644
0.6883175817850409,18.550984382629395
0.6883169930900944,18.558912754058838
0.6883153778718443,18.566799640655518
0.6883147899377252,18.574553728103638
0.6883131757772512,18.582316398620605
0.6883125886031451,18.590156316757202
0.6883109754992962,18.598093032836914
0.6883103890843887,18.605919122695923
0.6883087770360161,18.613945245742798
0.688308191379495,18.6218318939209
0.6883065803854517,18.629745960235596
0.6883059954865051,18.637500047683716
0.6883043855456447,18.645269632339478
0.6883038014034623,18.652989625930786
0.6883021925146411,18.660738229751587
0.6883016091284136,18.66843271255493
0.6883000012904886,18.67618441581726
0.6882994186594076,18.683951139450073
0.6882978118712377,18.69169044494629
0.6882972299944964,18.699594736099243
0.6882956242549422,18.70739483833313
0.6882950431317345,18.715112447738647
0.6882934384396574,18.722986221313477
0.6882928580691785,18.730765104293823
0.6882912544234423,18.738529443740845
0.6882906748048886,18.746238231658936
0.688289072204358,18.75399351119995
0.6882884933369268,18.761725664138794
0.6882868917804688,18.769484281539917
0.688286313663358,18.777183294296265
0.6882847131498405,18.78494620323181
0.6882841357822503,18.792606353759766
0.6882825363105426,18.800324201583862
0.6882819596916736,18.807971715927124
0.6882803612606473,18.815683841705322
0.6882797853897009,18.82335114479065
0.6882781879982283,18.83104968070984
0.6882776128744077,18.83872413635254
0.6882760165213629,18.846569538116455
0.6882754421438723,18.854288816452026
0.688273846828131,18.862014532089233
0.6882732731961752,18.869720458984375
0.6882716789166149,18.877507209777832
0.6882711060293999,18.885228395462036
0.6882695127848991,18.892991304397583
0.6882689406416322,18.9006404876709
0.6882673484310712,18.908386707305908
0.6882667770309612,18.916118144989014
0.6882651858532215,18.923903942108154
0.6882646151954773,18.931567907333374
0.6882630250494423,18.93926167488098
0.6882624551332748,18.94691801071167
0.6882608660178294,18.954646825790405
0.6882602968424498,18.962357759475708
0.6882587087564803,18.970092058181763
0.6882581403211013,18.977757930755615
0.6882565532634956,18.985463619232178
0.6882559855673315,18.99311399459839
0.6882543995369781,19.00081157684326
0.6882538325792433,19.008495569229126
0.6882522475750339,19.016222715377808
0.6882516813549446,19.02393078804016
0.6882500973757708,19.031590461730957
0.6882495318925436,19.039218187332153
0.6882479489372997,19.046961545944214
0.6882473841901531,19.054689645767212
0.6882458022577338,19.06240963935852
0.6882452382458868,19.070061683654785
0.6882436573351889,19.077759981155396
0.6882430940578619,19.08538794517517
0.6882415141677839,19.093104362487793
0.6882409516241982,19.100860595703125
0.6882393727536394,19.108776569366455
0.6882388109430171,19.11652708053589
0.6882372330908791,19.124324560165405
0.6882366720124437,19.131972074508667
0.6882350951776292,19.13963270187378
0.6882345348306053,19.1473388671875
0.6882329590120181,19.155044317245483
0.6882323993956313,19.16267418861389
0.6882308245921772,19.170494556427002
0.6882302657056542,19.178248643875122
0.6882286919162401,19.185988664627075
0.6882281337588083,19.193633317947388
0.6882265609823428,19.201343536376953
0.6882260035532315,19.209025859832764
0.6882244317886247,19.216756582260132
0.6882238750870633,19.22447156906128
0.6882223043332268,19.232175588607788
0.688221748358446,19.23985242843628
0.6882201786142926,19.247597694396973
0.6882196233655247,19.25527000427246
0.6882180546299689,19.26302218437195
0.6882175001064467,19.27075457572937
0.6882159323784043,19.278563737869263
0.6882153785793618,19.286340475082397
0.6882138118577502,19.29421353340149
0.6882132587824227,19.301881313323975
0.6882116930661605,19.309640884399414
0.6882111407137838,19.317337036132812
0.6882095760017913,19.325045824050903
0.6882090243716029,19.332680463790894
0.6882074606628018,19.340402126312256
0.6882069097540399,19.348074913024902
0.6882053470473533,19.355809450149536
0.6882047968592571,19.363439798355103
0.6882032351536094,19.371203422546387
0.688202685685419,19.378954648971558
0.688201124979737,19.38668727874756
0.6882005762306936,19.394378662109375
0.6881990165239041,19.402050733566284
0.6881984684932504,19.409722566604614
0.6881969097842824,19.41752338409424
0.6881963624712618,19.425164937973022
0.6881948047590457,19.4329195022583
0.6881942581629028,19.44059181213379
0.6881927014463703,19.448348999023438
0.6881921555663504,19.45601725578308
0.6881905998444343,19.463701248168945
0.6881900546797839,19.47138524055481
0.6881884999514196,19.479115962982178
0.6881879555013863,19.486789226531982
0.6881864017655096,19.494534969329834
0.6881858580293418,19.502174139022827
0.6881843052848902,19.510169982910156
0.6881837622618378,19.51808500289917
0.6881822105077497,19.525879859924316
0.6881816681970632,19.533573627471924
0.6881801174322798,19.541300296783447
0.6881795758332108,19.548928022384644
0.6881780260566731,19.55669403076172
0.6881774851684744,19.564377546310425
0.6881759363791261,19.572166681289673
0.6881753962010512,19.57992672920227
0.6881738483978366,19.587659120559692
0.6881733089291404,19.595296382904053
0.6881717621110056,19.60301971435547
0.6881712233509436,19.61066484451294
0.6881696775168362,19.618479251861572
0.6881691394646655,19.626269102096558
0.6881675946135336,19.634094715118408
0.6881670572685118,19.641897201538086
0.6881655133993065,19.649738788604736
0.6881649767606922,19.657376527786255
0.6881634338723648,19.665128707885742
0.688162897939418,19.67278742790222
0.6881613560309213,19.68053936958313
0.6881608208029028,19.688162088394165
0.6881592798731915,19.695904970169067
0.6881587453493632,19.70356845855713
0.688157205397393,19.711345195770264
0.6881566715770174,19.7190523147583
0.6881551326017457,19.726829290390015
0.6881545994840867,19.73456645011902
0.6881530614844721,19.742287158966064
0.6881525290687948,19.749964714050293
0.6881509920437969,19.75768780708313
0.688150460329367,19.765465021133423
0.6881489242779476,19.77321457862854
0.6881483932640321,19.780924797058105
0.6881468581851539,19.788678407669067
0.6881463278710199,19.79639720916748
0.6881447937636472,19.804109573364258
0.6881442641485644,19.811751127243042
0.6881427310116623,19.81946039199829
0.6881422020949002,19.827096700668335
0.6881406699274363,19.834822416305542
0.6881401417082654,19.842549085617065
0.6881386105092077,19.85033082962036
0.6881380829869002,19.858095407485962
0.6881365527552182,19.86591339111328
0.6881360259290467,19.873640060424805
0.6881344966637118,19.881500005722046
0.6881339705329501,19.889280557632446
0.6881324422329346,19.89709162712097
0.6881319167968576,19.904815673828125
0.6881303894611354,19.912740468978882
0.6881298647190186,19.920524835586548
0.6881283383465647,19.92829990386963
0.6881278142976854,19.936084747314453
0.6881262888874763,19.94388699531555
0.6881257655311118,19.95165777206421
0.6881242410821258,19.959521055221558
0.6881237184175548,19.967295169830322
0.6881221949287708,19.97526717185974
0.688121672955273,19.983081102371216
0.6881201504256719,19.99098038673401
0.6881196291425282,19.998690605163574
0.6881181075710916,20.006449699401855
0.6881175869775837,20.01415991783142
0.6881160663632953,20.021886587142944
0.6881155464587057,20.02960753440857
0.6881140268005499,20.037381410598755
0.6881135075841621,20.045050859451294
0.6881119888811251,20.05283236503601
0.6881114703522238,20.060562133789062
0.6881099526032931,20.068323612213135
0.6881094347611638,20.075963258743286
0.6881079179653283,20.08367896080017
0.6881074008092574,20.091400384902954
0.6881058849655071,20.099169969558716
0.688105368494782,20.106900691986084
0.6881038536021081,20.114656925201416
0.6881033378160177,20.122479915618896
0.6881018238734132,20.1304874420166
0.6881013087712466,20.138453006744385
0.6880997957777057,20.14659357070923
0.6880992813587533,20.15443468093872
0.6880977693132709,20.16219139099121
0.6880972555768246,20.16984272003174
0.688095744478398,20.17756223678589
0.6880952314237493,20.185279607772827
0.6880937212713766,20.193013191223145
0.6880932088978191,20.200656414031982
0.6880916996904998,20.208444833755493
0.6880911879973277,20.216195821762085
0.6880896797340624,20.223996877670288
0.688089168720571,20.23188066482544
0.6880876614003619,20.24007487297058
0.6880871510658473,20.247892141342163
0.6880856446876977,20.25599479675293
0.688085135031457,20.263978958129883
0.688083629594372,20.27207899093628
0.6880831206157031,20.280057668685913
0.6880816161186887,20.288026332855225
0.6880811078168907,20.2959406375885
0.6880796042589541,20.304022312164307
0.6880790966333269,20.312041997909546
0.688077594013477,20.31998300552368
0.6880770870633216,20.32781147956848
0.6880755853805686,20.33565640449524
0.6880750791051866,20.343491554260254
0.6880735783585415,20.351480960845947
0.6880730727572361,20.359306812286377
0.6880715729457115,20.3672776222229
0.6880710680177863,20.375289916992188
0.6880695691403966,20.383199214935303
0.6880690648851561,20.39106035232544
0.6880675669409162,20.398895263671875
0.6880670633576661,20.406733512878418
0.688065566345593,20.41470980644226
0.6880650634336396,20.42252802848816
0.6880635673527509,20.430419206619263
0.688063065111402,20.438209533691406
0.688061569960717,20.446053504943848
0.688061068389281,20.454001426696777
0.68805957416782,20.46191143989563
0.6880590732656064,20.469614267349243
0.6880575799723914,20.47732424736023
0.6880570797387104,20.485066175460815
0.6880555873727642,20.492831468582153
0.6880550878069269,20.500482082366943
0.6880535963672743,20.508177280426025
0.688053097468593,20.515798807144165
0.6880516069542594,20.523494005203247
0.688051108722047,20.531153917312622
0.6880496191320592,20.538886785507202
0.6880491215656301,20.54654836654663
0.6880476328990168,20.554272413253784
0.6880471359976857,20.561994314193726
0.6880456482534762,20.569714307785034
0.6880451520165587,20.577356100082397
0.6880436651937837,20.585078954696655
0.6880431696205972,20.592703342437744
0.6880416837182888,20.600403785705566
0.6880411888081506,20.608046293258667
0.6880397038253425,20.61574935913086
0.6880392095775711,20.62342405319214
0.6880377255132978,20.63117527961731
0.6880372319272129,20.63890027999878
0.6880357487805103,20.646795511245728
0.6880352558554328,20.657769918441772
0.688033773625338,20.66562819480896
0.6880332813605887,20.673356771469116
0.6880318000461404,20.681097269058228
0.6880313084410418,20.688719272613525
0.6880298280412797,20.696433544158936
0.6880293370951551,20.704100608825684
0.6880278576091199,20.71181035041809
0.6880273673212935,20.719446420669556
0.6880258887480278,20.727145671844482
0.6880253991178247,20.734783411026
0.6880239214563719,20.742523431777954
0.6880234324831177,20.750208616256714
0.688021955732523,20.758007287979126
0.6880214674155447,20.76584267616272
0.6880199915748537,20.773739337921143
0.6880195039134794,20.781596183776855
0.6880180289817394,20.789628267288208
0.6880175419752973,20.797527551651
0.6880160679515572,20.805299520492554
0.6880155815993773,20.812995195388794
0.6880141084826868,20.820804119110107
0.6880136227840993,20.828513145446777
0.6880121505735094,20.836275339126587
0.688011665527846,20.844008922576904
0.6880101942224092,20.851805925369263
0.6880097098290018,20.859517812728882
0.6880082394277716,20.867520809173584
0.6880077556859534,20.87524938583374
0.688006286187985,20.883034229278564
0.6880058030970901,20.890828609466553
0.6880043345014392,20.898699045181274
0.6880038520608027,20.906431198120117
0.6880023843665267,20.914244651794434
0.6880019025754845,20.921945095062256
0.688000435781642,20.92970871925354
0.6879999546395308,20.937466144561768
0.6879984887451815,20.945444583892822
0.687998008251339,20.953312158584595
0.6879965432555443,20.961237907409668
0.6879960634093089,20.968986749649048
0.6879945993111307,20.976894855499268
0.6879941201118417,20.984747886657715
0.6879926569103441,20.992624759674072
0.687992178357342,21.000381469726562
0.687990716051589,21.008134126663208
0.6879902381442153,21.01578164100647
0.6879887767332732,21.023489952087402
0.6879882994708696,21.031163692474365
0.6879868389538057,21.038928747177124
0.6879863623357155,21.046672105789185
0.687984902711598,21.054595470428467
0.6879844267371648,21.06230640411377
0.6879829680050638,21.07003688812256
0.6879824926736323,21.07765507698059
0.6879810348326184,21.085365056991577
0.6879805601435343,21.093024253845215
0.6879791031926795,21.10074472427368
0.6879786291452895,21.108446836471558
0.6879771730836671,21.116207599639893
0.6879766996773183,21.123984336853027
0.6879752445040032,21.131850481033325
0.687974771738044,21.139606475830078
0.6879733174521115,21.147542476654053
0.6879728453258911,21.155287504196167
0.6879713919264185,21.163103580474854
0.6879709204392864,21.17076015472412
0.6879694679253521,21.178457021713257
0.6879689970766597,21.18612551689148
0.6879675454473425,21.193854570388794
0.6879670752364413,21.201510429382324
0.6879656244908223,21.209235429763794
0.6879651549170649,21.21689009666443
0.6879637050542255,21.224602460861206
0.6879632361169654,21.2322838306427
0.6879617871359893,21.239964723587036
0.6879613188345808,21.247604846954346
0.6879598707345516,21.255345821380615
0.6879594030683496,21.263088703155518
0.6879579558483531,21.27101492881775
0.6879574888167143,21.278844118118286
0.6879560424758366,21.28672456741333
0.6879555760781177,21.294482707977295
0.6879541306154469,21.3022038936615
0.6879536648510056,21.309856176376343
0.6879522202656306,21.317622184753418
0.6879517551338256,21.325349807739258
0.6879503114248371,21.333086490631104
0.6879498469250275,21.34075355529785
0.6879484040915165,21.348519802093506
0.6879479402230635,21.356197357177734
0.6879464982641222,21.363943338394165
0.6879460350263866,21.371577739715576
0.6879445939411095,21.37928557395935
0.6879441313334528,21.38689661026001
0.6879426911209348,21.394619941711426
0.6879422291427204,21.402247667312622
0.6879407898020573,21.41000485420227
0.6879403284526491,21.417689323425293
0.6879388899829384,21.425535440444946
0.687938429261701,21.433271169662476
0.6879369916620408,21.441020965576172
0.6879365315683398,21.44868803024292
0.6879350948378302,21.456377267837524
0.6879346353710314,21.464033603668213
0.6879331995087733,21.471723556518555
0.6879327406682444,21.479480504989624
0.6879313056733396,21.487173795700073
0.6879308474584485,21.494861841201782
0.6879294133300003,21.502584218978882
0.6879289557401158,21.510259866714478
0.6879275224772287,21.51795220375061
0.6879270655117202,21.52570629119873
0.6879256331134996,21.533706665039062
0.6879251767717381,21.54149055480957
0.6879237452372908,21.549225568771362
0.6879232895186476,21.5568425655365
0.6879218588470816,21.56462073326111
0.6879214037509287,21.57239317893982
0.687919973941353,21.580204010009766
0.6879195194670633,21.587945699691772
0.687918090518588,21.59568953514099
0.6879176366655358,21.603413343429565
0.6879162085772725,21.61135697364807
0.6879157553448322,21.61916708946228
0.6879143281158934,21.62698745727539
0.687913875503441,21.635026454925537
0.6879124491329399,21.642979383468628
0.6879119971398515,21.650770664215088
0.6879105716269036,21.658594369888306
0.6879101202525565,21.666441440582275
0.6879086955962777,21.675111293792725
0.6879082448400498,21.682944536209106
0.6879068210395569,21.690840244293213
0.6879063709008273,21.698580503463745
0.6879049479552387,21.706661224365234
0.687904498433387,21.714903593063354
0.6879030763418226,21.723066091537476
0.6879026274362293,21.731040000915527
0.6879012061978094,21.73899507522583
0.6879007579078558,21.74678373336792
0.6878993375217023,21.75455904006958
0.6878988898467704,21.762269258499146
0.6878974703120061,21.77000641822815
0.6878970232514795,21.77764320373535
0.6878956045672283,21.785366535186768
0.6878951581204904,21.793031692504883
0.6878937402858776,21.800790786743164
0.6878932944523131,21.80845880508423
0.6878918774664652,21.816134929656982
0.6878914322454597,21.823832988739014
0.6878900161075039,21.831541061401367
0.6878895714984435,21.839249849319458
0.6878881562075086,21.846987009048462
0.6878877122097804,21.854676723480225
0.6878862977649961,21.862520933151245
0.6878858543779881,21.870299577713013
0.6878844407784853,21.878151893615723
0.6878839980015861,21.885939359664917
0.6878825852464968,21.89368987083435
0.6878821430790961,21.901437282562256
0.6878807311675531,21.909181356430054
0.6878802896090411,21.91681456565857
0.6878788785401792,21.92455220222473
0.6878784375899472,21.932259798049927
0.687877027362901,21.93998146057129
0.687876587020341,21.947633028030396
0.6878751776342477,21.955419778823853
0.6878747378987522,21.963095903396606
0.687873329352749,21.970841646194458
0.687872890223712,21.97851252555847
0.6878714825169377,21.986342191696167
0.6878710439937532,21.99401092529297
0.6878696371253481,22.00174832344055
0.6878691992074115,22.00948977470398
0.687867793176516,22.017295837402344
0.6878673558632232,22.025023698806763
0.6878659506689796,22.032726764678955
0.6878655139597274,22.04039239883423
0.6878641096012789,22.048103094100952
0.6878636734954648,22.055753231048584
0.687862269971956,22.063416719436646
0.6878618344689785,22.07111644744873
0.6878604317795546,22.078888416290283
0.6878599968788127,22.08660888671875
0.68785859502262,22.094299793243408
0.6878581607235139,22.10195016860962
0.6878567596997005,22.109670162200928
0.687856326001631,22.117368698120117
0.6878549258093452,22.125120878219604
0.6878544927117137,22.132991790771484
0.6878530933501057,22.140837907791138
0.6878526608523146,22.148618698120117
0.6878512623205351,22.15660333633423
0.6878508304219878,22.16454577445984
0.6878494327191887,22.172529458999634
0.6878490014192891,22.18038773536682
0.6878476045446239,22.188230514526367
0.6878471738427762,22.19592261314392
0.6878457777953991,22.203650951385498
0.6878453476910095,22.2113835811615
0.6878439524700757,22.21911644935608
0.6878435229625498,22.226784706115723
0.6878421285672163,22.234506845474243
0.6878416996559615,22.242239713668823
0.687840306085385,22.249942541122437
0.6878398777698096,22.257587432861328
0.687838485023149,22.265323162078857
0.6878380573026611,22.27296805381775
0.6878366653790764,22.28067708015442
0.6878362382530856,22.288374423980713
0.6878348471517374,22.296084880828857
0.6878344206196538,22.30378484725952
0.6878330303397039,22.311563730239868
0.6878326044009391,22.3193039894104
0.6878312149415502,22.327075958251953
0.6878307895955154,22.334781408309937
0.6878294009558521,22.34252691268921
0.6878289762019603,22.35019302368164
0.6878275883811872,22.357916593551636
0.687827164218851,22.365617036819458
0.6878257772161348,22.373356819152832
0.687825353644769,22.381054878234863
0.6878239674592765,22.38875389099121
0.6878235444782956,22.396405935287476
0.6878221591091956,22.404130697250366
0.6878217367180155,22.411789417266846
0.6878203521644772,22.419483184814453
0.6878199303625142,22.427165031433105
0.687818546623708,22.43490481376648
0.6878181254103792,22.442604780197144
0.6878167424854769,22.45042395591736
0.6878163218602005,22.458264350891113
0.6878149397483744,22.466099500656128
0.6878145197105691,22.47380757331848
0.687813138410993,22.481565237045288
0.687812718960078,22.489323139190674
0.6878113384719273,22.497053861618042
0.6878109196073229,22.504758596420288
0.6878095399297727,22.51248860359192
0.6878091216509002,22.520225286483765
0.6878077427831277,22.528071641921997
0.6878073250894087,22.535820484161377
0.687805947030592,22.54351568222046
0.6878055299214487,22.55119299888611
0.6878041526707667,22.558967113494873
0.6878037361456232,22.566680431365967
0.6878023597022557,22.57447052001953
0.6878019437605354,22.582130670547485
0.6878005681236641,22.589864253997803
0.6878001527647921,22.5975124835968
0.6877987779335986,22.60522437095642
0.6877983631570004,22.612892866134644
0.6877969891306682,22.620630264282227
0.6877965749357703,22.628278493881226
0.6877952017134839,22.636005878448486
0.6877947880997132,22.643656730651855
0.6877934156806575,22.65140128135681
0.6877930026474423,22.659127473831177
0.687791631030804,22.666863203048706
0.6877912185775721,22.68470859527588
0.6877898477625386,22.709081411361694
0.6877894358887202,22.72035789489746
0.6877880658744796,22.72834801673889
0.6877876545795041,22.736021518707275
0.6877862853652469,22.74396848678589
0.6877858746485453,22.751800775527954
0.6877845062334611,22.759714603424072
0.6877840960944654,22.767595291137695
0.6877827284777461,22.77532386779785
0.6877823189158884,22.782971620559692
0.6877809520967267,22.79073667526245
0.6877805431114401,22.79846167564392
0.6877791770890299,22.806164264678955
0.6877787686797481,22.813855171203613
0.6877774034532839,22.821558713912964
0.6877769956194413,22.829185009002686
0.687775631188119,22.83687996864319
0.6877752239291514,22.84451723098755
0.6877738602921676,22.85222840309143
0.6877734536075109,22.859971046447754
0.6877720907640633,22.86770224571228
0.6877716846531544,22.875413179397583
0.6877703226024422,22.883140087127686
0.6877699170647184,22.89084815979004
0.6877685558059412,22.898725032806396
0.6877681508408411,22.906511068344116
0.6877667903732,22.91437339782715
0.6877663859801622,22.9221134185791
0.687765026302859,22.9298255443573
0.6877646224813233,22.93748116493225
0.6877632635935611,22.945245027542114
0.6877628603429684,22.95297336578369
0.687761502243951,22.960829496383667
0.6877610995637423,22.968743085861206
0.6877597422526749,22.976611852645874
0.687759340142292,22.984333276748657
0.6877579836183806,22.9921452999115
0.6877575820772661,22.99983310699463
0.6877562263397174,23.00763177871704
0.687755825367315,23.01539158821106
0.6877544704153375,23.023136138916016
0.6877540700110912,23.030810832977295
0.6877527158438937,23.038556814193726
0.6877523160072486,23.046236515045166
0.687750962624041,23.053938150405884
0.6877505633544425,23.06160283088684
0.6877492107544363,23.069436073303223
0.6877488120513306,23.07716393470764
0.6877474602337378,23.084908723831177
0.6877470620965721,23.092572927474976
0.6877457110606057,23.100322246551514
0.6877453134888276,23.107961654663086
0.6877439632337016,23.115620136260986
0.6877435662267601,23.123339891433716
0.6877422167516896,23.131082773208618
0.6877418203090332,23.13882303237915
0.6877404716132348,23.1466166973114
0.6877400757343138,23.154334783554077
0.687738727817004,23.1621036529541
0.6877383325012693,23.16977095603943
0.6877369853616666,23.177621126174927
0.6877365906085691,23.185398817062378
0.6877352442458925,23.19333243370056
0.6877348500548846,23.201127529144287
0.6877335044683545,23.20894193649292
0.6877331108388884,23.21670150756836
0.6877317660277256,23.224393367767334
0.6877313729592556,23.232046842575073
0.6877300289226822,23.239775896072388
0.6877296364146624,23.24739933013916
0.6877282931519015,23.255192756652832
0.6877279012037865,23.263136625289917
0.6877265587140625,23.271196603775024
0.6877261673253082,23.279059171676636
0.6877248256078456,23.286962270736694
0.6877244347779085,23.294686317443848
0.6877230938319336,23.30247664451599
0.6877227035602704,23.310144186019897
0.6877213633850108,23.31788659095764
0.6877209736710793,23.32563352584839
0.6877196342657627,23.333433628082275
0.6877192451090217,23.341156482696533
0.6877179064728769,23.348965167999268
0.6877175178727852,23.356733083724976
0.6877161800050424,23.364543437957764
0.6877157919610605,23.372369050979614
0.6877144548609507,23.380227088928223
0.6877140673725386,23.38800048828125
0.6877127310392939,23.395766735076904
0.687712344105913,23.403488636016846
0.6877110085387662,23.411550760269165
0.6877106221598787,23.41938614845276
0.6877092873580637,23.427424907684326
0.6877089015331325,23.435378789901733
0.6877075674958842,23.443357944488525
0.6877071822243721,23.45129156112671
0.6877058489509268,23.459155082702637
0.6877054642322985,23.46683168411255
0.6877041317218924,23.47464680671692
0.6877037475556124,23.482714891433716
0.6877024158074837,23.490915775299072
0.6877020321930176,23.4989595413208
0.687700701206405,23.507123231887817
0.6877003181432192,23.51520299911499
0.6876989879173624,23.52345037460327
0.6876986054049231,23.53154945373535
0.6876972759390633,23.539453983306885
0.6876968939768386,23.547306776046753
0.687695565270217,23.555293321609497
0.6876951838576751,23.56343722343445
0.6876938559095346,23.57146644592285
0.6876934750461445,23.579378128051758
0.6876921478557285,23.587195873260498
0.6876917675409598,23.594915866851807
0.6876904411075133,23.602689266204834
0.6876900613408363,23.610551595687866
0.6876887356636043,23.618452072143555
0.6876883564444903,23.62641429901123
0.6876870315227197,23.63424587249756
0.6876866528506401,23.642086267471313
0.6876853286835779,23.65020513534546
0.6876849505580054,23.65811586380005
0.6876836271449006,23.665958166122437
0.6876832495653082,23.673735857009888
0.6876819269054096,23.681527137756348
0.6876815498712712,23.68921971321106
0.6876802279638293,23.696949243545532
0.6876798514746191,23.704628467559814
0.6876785303188857,23.712438821792603
0.6876781543740786,23.720319986343384
0.6876768339693053,23.72829508781433
0.6876764585683777,23.736260652542114
0.687675138913818,23.744489908218384
0.687674764056246,23.75257158279419
0.6876734451511539,23.760560035705566
0.6876730708364149,23.76843237876892
0.6876717526800454,23.776363849639893
0.6876713789076173,23.78435969352722
0.6876700614992266,23.792462587356567
0.6876696882685875,23.800472259521484
0.6876683716074324,23.80875539779663
0.6876679989180621,23.816750526428223
0.6876666830034003,23.824767589569092
0.6876663108547786,23.832595586776733
0.6876649956858691,23.8406400680542
0.6876646240774761,23.848761320114136
0.687663309653579,23.857114553451538
0.6876629385848961,23.865345001220703
0.6876616249052717,23.873692512512207
0.6876612543757813,23.882100343704224
0.6876599414396913,23.890597105026245
0.6876595714488756,23.898905754089355
0.6876582592555824,23.907185077667236
0.6876578898029246,23.91527247428894
0.6876565783516922,23.923293590545654
0.6876562094366762,23.931156396865845
0.6876548987267688,23.93924117088318
0.6876545303488792,23.947219610214233
0.6876532203795623,23.95520544052124
0.6876528525382842,23.963082551956177
0.6876515433088239,23.970954418182373
0.6876511760036438,23.97907257080078
0.6876498675133073,23.987263917922974
0.6876495007437111,23.99500846862793
0.6876481929917668,24.002862691879272
0.687647826757242,24.010642528533936
0.6876465197429589,24.01865005493164
0.6876461540429933,24.026691913604736
0.687644847765641,24.034701585769653
0.6876444825997237,24.04265856742859
0.6876431770585736,24.05065417289734
0.6876428124261931,24.058663845062256
0.6876415076205171,24.06661581993103
0.6876411435211637,24.074300050735474
0.6876398394502339,24.08204412460327
0.6876394758833982,24.089686632156372
0.687638172546489,24.097490072250366
0.687637809511662,24.105268478393555
0.6876365069080477,24.11344337463379
0.6876361444047213,24.121426105499268
0.6876348425336775,24.129294872283936
0.687634480561344,24.137174129486084
0.6876331794221472,24.145036697387695
0.6876328179803004,24.15274167060852
0.6876315175722273,24.160523414611816
0.6876311566603607,24.168235063552856
0.6876298569826904,24.17605185508728
0.6876294966002982,24.183841466903687
0.6876281976523094,24.19165802001953
0.6876278377988868,24.199424743652344
0.6876265395798599,24.20740246772766
0.687626180254903,24.215473890304565
0.6876248827641184,24.223577976226807
0.6876245239671238,24.231454372406006
0.6876232272038634,24.239205360412598
0.6876228689343278,24.24691677093506
0.6876215728978752,24.254672050476074
0.687621215155296,24.26236128807068
0.6876199198449344,24.270095586776733
0.6876195626288104,24.277802228927612
0.6876182680438244,24.285551071166992
0.6876179113536546,24.293333053588867
0.6876166174933296,24.301127672195435
0.6876162613286138,24.308908700942993
0.687614968192236,24.316821575164795
0.6876146125524742,24.32468008995056
0.6876133201393312,24.33257818222046
0.6876129650240245,24.340449810028076
0.6876116733334047,24.348442792892456
0.6876113187420543,24.35645842552185
0.6876100277732466,24.36450982093811
0.6876096737053555,24.37233543395996
0.6876083834576496,24.38008451461792
0.6876080299127201,24.38779878616333
0.687606740385407,24.39575171470642
0.687606387362943,24.403594970703125
0.6876050985553145,24.411397218704224
0.6876047460548198,24.419071435928345
0.6876034579661683,24.426850080490112
0.6876031059871479,24.434593439102173
0.6876018186167676,24.442373514175415
0.6876014671587268,24.450039625167847
0.6876001805059112,24.45784878730774
0.6875998295683563,24.46562886238098
0.6875985436324014,24.473475217819214
0.6875981932148388,24.48122215270996
0.6875969079950407,24.48912262916565
0.6875965580969778,24.49729323387146
0.6875952735926334,24.50520396232605
0.6875949242135782,24.512978553771973
0.6875936404239852,24.521072149276733
0.6875932915634464,24.528980016708374
0.687592008487904,24.537090301513672
0.6875916601453909,24.545021057128906
0.6875903777831988,24.552875995635986
0.6875900299582207,24.5607590675354
0.6875887483086794,24.56874918937683
0.6875884010007475,24.57661724090576
0.6875871200631584,24.584590435028076
0.6875867732717834,24.59249448776245
0.687585493045449,24.600372076034546
0.6875851467701427,24.608201503753662
0.687583867254366,24.61609649658203
0.687583521494641,24.62392234802246
0.6875822426887263,24.631874561309814
0.6875818974440949,24.63980197906494
0.6875806193473474,24.64781641960144
0.6875802746173236,24.655668020248413
0.6875789972290488,24.663422346115112
0.687578653013147,24.671098232269287
0.6875773763326514,24.679116010665894
0.6875770326303867,24.68679976463318
0.6875757566569779,24.694607973098755
0.6875754134678652,24.702534675598145
0.687574138200852,24.710440635681152
0.6875737955244079,24.718225479125977
0.6875725209630994,24.72605848312378
0.68757217879884,24.733919143676758
0.6875709049425465,24.741730451583862
0.6875705632899896,24.749508142471313
0.6875692901380217,24.757437229156494
0.6875689489966852,24.76546859741211
0.6875676765483552,24.7733952999115
0.6875673359177576,24.781193017959595
0.6875660641723782,24.789052724838257
0.6875657240520385,24.796815872192383
0.6875644530089232,24.80462646484375
0.687564113398362,24.812341451644897
0.6875628430568248,24.820209980010986
0.6875625039555617,24.828088998794556
0.6875612343149187,24.836026906967163
0.6875608957224753,24.844002962112427
0.6875596267820422,24.85229802131653
0.6875592886979393,24.86047911643982
0.6875580204570333,24.86870503425598
0.6875576828807937,24.87682604789734
0.687556415338733,24.884928226470947
0.6875560782698795,24.892966270446777
0.6875548114259824,24.900967121124268
0.6875544748640382,24.908930778503418
0.6875532087176243,24.91689682006836
0.6875528726621141,24.9248263835907
0.6875516072125037,24.93303370475769
0.6875512716629518,24.941174030303955
0.6875500069094667,24.949220895767212
0.6875496718653984,24.95716691017151
0.68754840780736,24.965091466903687
0.6875480732683015,24.972923040390015
0.6875468099050333,24.98087430000305
0.6875464758705105,24.988885402679443
0.6875452132013361,24.996826171875
0.6875448796708765,25.00464916229248
0.6875436176951206,25.012606859207153
0.6875432846682521,25.02049732208252
0.6875420233852398,25.02838444709778
0.6875416908614904,25.036256790161133
0.6875404302705489,25.044124841690063
0.6875400982494475,25.051942348480225
0.6875388383499031,25.059802293777466
0.6875385068309796,25.06758952140808
0.6875372476221607,25.075490713119507
0.6875369166049448,25.083390951156616
0.6875356580861802,25.091437101364136
0.6875353275702025,25.099692344665527
0.6875340697408222,25.107863187789917
0.6875337397256144,25.116008758544922
0.6875324825849484,25.124051570892334
0.6875321530700422,25.132253170013428
0.6875308966174218,25.140467405319214
0.68753056760235,25.1487078666687
0.6875293118371076,25.15705919265747
0.687528983321403,25.165354251861572
0.6875277282428716,25.17351984977722
0.6875274002260678,25.181655406951904
0.6875261458335815,25.189794301986694
0.687525818315213,25.19790005683899
0.6875245646081062,25.206019639968872
0.6875242375877076,25.21407461166382
0.6875229845653157,25.222368240356445
0.6875226580424225,25.230705738067627
0.687521405704082,25.23918867111206
0.6875210796782307,25.24735379219055
0.6875198280232786,25.2553551197052
0.6875195024940057,25.263325452804565
0.6875182515217798,25.27139401435852
0.6875179264886224,25.2793447971344
0.6875166761984615,25.287256956100464
0.6875163516609573,25.295187950134277
0.6875151020522015,25.303346633911133
0.687514778009889,25.31138014793396
0.6875135290818782,25.319363117218018
0.6875132055342965,25.327305793762207
0.6875119572863723,25.33531951904297
0.6875116342330607,25.343161821365356
0.6875103866645649,25.35120677947998
0.6875100641050642,25.35906195640564
0.6875088172153395,25.36702251434326
0.6875084951491898,25.374972581863403
0.6875072489375802,25.38294768333435
0.6875069273643232,25.390753269195557
0.6875056818301732,25.39863109588623
0.6875053607493505,25.40649437904358
0.6875041158920053,25.41460108757019
0.6875037953031597,25.4225172996521
0.6875025511219656,25.43045210838318
0.6875022310246398,25.43863010406494
0.6875009875189433,25.44699192047119
0.6875006679126817,25.454938888549805
0.6874994250818305,25.46301007270813
0.6874991059661768,25.470988035202026
0.6874978638095199,25.47918176651001
0.687497545184019,25.487202882766724
0.6874963037009055,25.495216608047485
0.6874959855651026,25.50316596031189
0.6874947447548829,25.51126718521118
0.687494427108324,25.519330263137817
0.687493186970349,25.527344703674316
0.6874928698125807,25.535164833068848
0.687491630346202,25.54311513900757
0.6874913136767716,25.550894498825073
0.6874900748813416,25.558823108673096
0.6874897586997967,25.566553831100464
0.687488520574669,25.574333667755127
0.6874882048805576,25.582026481628418
0.6874869674250865,25.589921474456787
0.6874866522179576,25.597651958465576
0.6874854154314979,25.605398893356323
0.6874851007109009,25.61308455467224
0.6874838645928081,25.620805025100708
0.6874835503582933,25.62860369682312
0.6874823149079241,25.636385440826416
0.6874820011590416,25.64422035217285
0.6874807663757535,25.652343034744263
0.6874804531120545,25.6603901386261
0.6874792189952057,25.66837501525879
0.687478906216242,25.676129817962646
0.6874776727651911,25.683855772018433
0.6874773604705148,25.69152307510376
0.6874761276846215,25.69928812980652
0.6874758158737856,25.70696258544922
0.6874745837524108,25.714686632156372
0.6874742724249684,25.72233009338379
0.6874730409674733,25.730021953582764
0.6874727301229783,25.737707376480103
0.6874714993287248,25.745473861694336
0.687471188966732,25.753214597702026
0.6874699588350829,25.76113796234131
0.6874696489551473,25.76930546760559
0.6874684194854662,25.77726173400879
0.6874681100871436,25.78514289855957
0.6874668812787953,25.793140411376953
0.6874665723616417,25.801015853881836
0.6874653442139907,25.808960914611816
0.6874650357775628,25.816789627075195
0.687463808289976,25.82454538345337
0.6874635003338307,25.83234691619873
0.6874622735056747,25.840205430984497
0.6874619660293705,25.847991228103638
0.6874607398600125,25.855844974517822
0.6874604328631072,25.86383581161499
0.6874592073519159,25.872055530548096
0.687458900833969,25.879913330078125
0.6874576759803133,25.88769030570984
0.687457369940884,25.895429849624634
0.6874561457441339,25.903148651123047
0.6874558401827825,25.91088104248047
0.6874546166423084,25.918756008148193
0.6874543115585955,25.926614999771118
0.687453088673769,25.934511423110962
0.687452784067256,25.942331075668335
0.6874515618374492,25.950573444366455
0.6874512577076972,25.958683013916016
0.6874500361322836,25.966644525527954
0.6874497324788555,25.974463939666748
0.6874485115572081,25.98244881629944
0.6874482083796667,25.99041771888733
0.6874469881111605,25.998465299606323
0.6874466854090691,26.006407260894775
0.6874454657930791,26.014315366744995
0.6874451635660012,26.022193908691406
0.6874439446019036,26.030422687530518
0.6874436428494044,26.038381099700928
0.6874424245365762,26.04629683494568
0.6874421232582204,26.054079294204712
0.6874409055960388,26.0618679523468
0.687440604791392,26.06958508491516
0.6874393877792357,26.077357053756714
0.6874390874478639,26.08519196510315
0.687437871085112,26.093084812164307
0.687437571226582,26.10114884376526
0.6874363555126142,26.10935115814209
0.6874360561264933,26.117353439331055
0.6874348410606902,26.125510454177856
0.6874345421465461,26.133463859558105
0.6874333277282892,26.141411542892456
0.6874330292856902,26.1494460105896
0.6874318155143617,26.157432079315186
0.6874315175428766,26.16528058052063
0.6874303044178591,26.173422813415527
0.6874300069170575,26.181538343429565
0.687428794437735,26.189440727233887
0.6874284974071866,26.19730257987976
0.6874272855729433,26.20514750480652
0.6874269890122188,26.212948083877563
0.68742577782244,26.220780611038208
0.6874254817311101,26.22860836982727
0.687424271185182,26.2367205619812
0.6874239755628182,26.244863271713257
0.6874227656601268,26.252997875213623
0.6874224705063018,26.260966300964355
0.687421261246235,26.268890142440796
0.6874209665605209,26.27664041519165
0.6874197579424666,26.284546375274658
0.6874194637244367,26.29256534576416
0.6874182557477839,26.30065894126892
0.6874179619970121,26.308851957321167
0.6874167546611505,26.317089796066284
0.6874164613772104,26.3250150680542
0.6874152546815308,26.3328275680542
0.6874149618639975,26.34062099456787
0.6874137558078905,26.348609447479248
0.6874134634563394,26.356576204299927
0.6874122580391973,26.364720106124878
0.6874119661532042,26.372831106185913
0.6874107613744193,26.381038188934326
0.6874104699535604,26.389110803604126
0.6874092658125261,26.397246599197388
0.6874089748563783,26.405189990997314
0.6874077713524893,26.413217782974243
0.6874074808606299,26.4211368560791
0.6874062779932806,26.429154634475708
0.6874059879652877,26.437105894088745
0.6874047857338738,26.444963455200195
0.6874044961693262,26.452885150909424
0.6874032945732437,26.461012840270996
0.68740300547172,26.469102144241333
0.6874018045103661,26.477288961410522
0.6874015158714462,26.48538899421692
0.6874003155442188,26.49364995956421
0.6874000273674824,26.50186514854431
0.6873988276737801,26.50988268852234
0.6873985399588076,26.517600536346436
0.6873973408980298,26.52543044090271
0.6873970536444025,26.533367156982422
0.6873958552159493,26.541561603546143
0.6873955684232487,26.549779415130615
0.6873943706265204,26.557945013046265
0.6873940842943289,26.56584620475769
0.6873928871287275,26.573756456375122
0.6873926012566275,26.581541299819946
0.6873914047215547,26.58949375152588
0.6873911193091296,26.597259521484375
0.6873899234039885,26.605123043060303
0.6873896384508218,26.61287760734558
0.6873884431750161,26.620643138885498
0.6873881586806921,26.628532648086548
0.6873869640336261,26.636435508728027
0.6873866799977298,26.64422917366028
0.6873854859788087,26.652134656906128
0.6873852024009247,26.659985303878784
0.6873840090095545,26.667819261550903
0.687383725889269,26.675546646118164
0.6873825331248561,26.68349599838257
0.6873822504617554,26.691424131393433
0.6873810583237068,26.699524641036987
0.6873807761173778,26.707623958587646
0.6873795846051017,26.715665102005005
0.6873793028551316,26.723917484283447
0.6873781119680366,26.732122898101807
0.6873778306740133,26.74009108543396
0.6873766404115088,26.748064279556274
0.6873763595730208,26.755940675735474
0.687375169934517,26.763797760009766
0.6873748895511527,26.77151918411255
0.6873737005360607,26.779340505599976
0.6873734206074097,26.78715229034424
0.687372232215141,26.79520297050476
0.6873719527407932,26.803009510040283
0.6873707649707597,26.811021089553833
0.6873704859503056,26.81913948059082
0.6873692988019207,26.827237606048584
0.6873690202349508,26.83532691001892
0.6873678337076283,26.843338012695312
0.6873675555937343,26.851194620132446
0.6873663696868882,26.859111547470093
0.6873660920256621,26.866966247558594
0.6873649067387079,26.874794721603394
0.6873646295297421,26.88252544403076
0.6873634448620956,26.89035439491272
0.6873631681049828,26.898210048675537
0.68736198405606,26.90603995323181
0.6873617077503941,26.913797616958618
0.687360524319613,26.921660900115967
0.6873602484649871,26.929556369781494
0.6873590656517656,26.937467336654663
0.6873587902477749,26.945374965667725
0.687357608051531,26.95339012145996
0.6873573330977703,26.961567878723145
0.687356151517924,26.96987771987915
0.6873558770139887,26.97779941558838
0.6873546960499599,26.986162424087524
0.6873544219954458,26.994484186172485
0.6873532416466555,27.00272846221924
0.6873529680411588,27.011074542999268
0.6873517883070281,27.019529581069946
0.6873515151501466,27.0278959274292
0.6873503360300978,27.036246061325073
0.6873500633214283,27.044301748275757
0.6873488848148843,27.0523202419281
0.6873486125540249,27.06037139892578
0.6873474346604093,27.06847071647644
0.6873471628469585,27.076293468475342
0.6873459855656956,27.084108352661133
0.6873457141992524,27.091930866241455
0.6873445375297669,27.099777698516846
0.6873442666099306,27.107633352279663
0.6873430905516484,27.11558508872986
0.6873428200780193,27.123435497283936
0.6873416446303665,27.13123607635498
0.6873413746025446,27.139008283615112
0.6873401997649488,27.146883964538574
0.6873399301825351,27.154651880264282
0.6873387559544235,27.16261625289917
0.6873384868170196,27.170528888702393
0.6873373131978209,27.178348064422607
0.6873370445050285,27.18602228164673
0.6873358714941717,27.193777561187744
0.6873356032455936,27.201537132263184
0.6873344308425084,27.209309101104736
0.687334163037747,27.216952562332153
0.6873329912418643,27.224720239639282
0.6873327238805234,27.232450485229492
0.6873315526912741,27.24019718170166
0.687331285772957,27.247867345809937
0.687330115189773,27.255749940872192
0.687329848714085,27.26357865333557
0.6873286787363988,27.271628618240356
0.687328412702944,27.279627799987793
0.6873272433301889,27.28760600090027
0.6873269777385729,27.295435905456543
0.6873258089701827,27.303224086761475
0.6873255438200115,27.310950756072998
0.6873243756554209,27.318724155426025
0.6873241109463006,27.326468229293823
0.687322943384945,27.33422040939331
0.6873226791164823,27.34189009666443
0.6873215121577976,27.34969449043274
0.6873212483296,27.357421159744263
0.6873200819730226,27.365190029144287
0.687319818584698,27.37287187576294
0.6873186528296653,27.380658626556396
0.687318389880822,27.388418674468994
0.6873172247267719,27.396130800247192
0.6873169622170183,27.403876066207886
0.6873157976633899,27.411675691604614
0.6873155355923356,27.419414043426514
0.6873143716385679,27.42714548110962
0.6873141100058223,27.434849977493286
0.6873129466513553,27.442869186401367
0.6873126854565287,27.45085048675537
0.6873115227008035,27.458803176879883
0.6873112619435063,27.466890811920166
0.687310099785964,27.474796533584595
0.6873098394658077,27.48258352279663
0.6873086779058901,27.490559339523315
0.6873084180224865,27.498480081558228
0.6873072570596366,27.506561756134033
0.6873069976125975,27.514715671539307
0.6873058372462584,27.522599935531616
0.6873055782351966,27.53043556213379
0.6873044184648125,27.538437366485596
0.6873041598893408,27.546189308166504
0.6873030007143566,27.553873777389526
0.6873027425740887,27.561578035354614
0.6873015839939494,27.569429874420166
0.6873013262884992,27.577147722244263
0.6873001683026512,27.584854125976562
0.6872999110316335,27.592527151107788
0.6872987536395231,27.600228786468506
0.6872984968025526,27.607894897460938
0.6872973400036275,27.61565637588501
0.6872970836003196,27.62332272529602
0.6872959273940278,27.631052017211914
0.6872956714239986,27.63872194290161
0.6872945158097886,27.646564960479736
0.6872942602726543,27.654304027557373
0.687293105249976,27.66215705871582
0.6872928501453532,27.67066526412964
0.6872916957136559,27.67871928215027
0.6872914410411628,27.68654489517212
0.6872902871998973,27.694260120391846
0.6872900329591509,27.701921463012695
0.6872888797077689,27.709627389907837
0.6872886258983879,27.717334032058716
0.6872874732363408,27.725020170211792
0.6872872198579439,27.73269748687744
0.6872860677846848,27.74040389060974
0.687285814836891,27.748069286346436
0.6872846633518732,27.755764722824097
0.687284410834302,27.763489961624146
0.6872832599369794,27.771339893341064
0.6872830078492514,27.779051542282104
0.6872818575390783,27.78689694404602
0.6872816058808141,27.794658422470093
0.687280456157246,27.802506923675537
0.6872802049280663,27.810333490371704
0.6872790557905591,27.81819462776184
0.6872788049900856,27.825947523117065
0.6872776564380958,27.83387804031372
0.6872774060659506,27.841702461242676
0.6872762580989357,27.84952139854431
0.6872760081547408,27.85732364654541
0.6872748607721584,27.86530327796936
0.6872746112555371,27.873070240020752
0.6872734644568456,27.880817413330078
0.6872732153674215,27.88847041130066
0.6872720691520803,27.896169662475586
0.6872718204894767,27.90382671356201
0.6872706748569454,27.911539316177368
0.687270426620787,27.9192316532135
0.6872692815705261,27.926939010620117
0.6872690337604375,27.934639930725098
0.687267889291908,27.942557096481323
0.6872676419075144,27.950507164001465
0.6872664980201783,27.95859980583191
0.6872662510611055,27.966535806655884
0.6872651077544246,27.974661350250244
0.6872648612202991,27.98246192932129
0.6872637184937368,27.990206480026245
0.6872634723841845,27.99784803390503
0.6872623302372047,28.005586862564087
0.687262084551853,28.013287782669067
0.6872609429839193,28.021069288253784
0.6872606977223958,28.028770685195923
0.6872595567329736,28.036518096923828
0.687259311894906,28.04427409172058
0.6872581714834609,28.051963806152344
0.6872579270684778,28.059610605239868
0.6872567872344756,28.067453622817993
0.6872565432422061,28.075156211853027
0.6872554039851141,28.083046197891235
0.6872551604151869,28.090808391571045
0.6872540217344723,28.098616361618042
0.687253778586518,28.10628867149353
0.6872526404816487,28.113990306854248
0.6872523977552969,28.12168264389038
0.6872512602257419,28.12938642501831
0.6872510179206236,28.137020349502563
0.6872498809658522,28.144734621047974
0.6872496390815985,28.152491331100464
0.6872485027010806,28.16030478477478
0.687248261237323,28.168139219284058
0.6872471254305297,28.175957679748535
0.6872468843869001,28.183682203292847
0.6872457491533018,28.191527128219604
0.6872455085294333,28.19921565055847
0.6872443738685026,28.2069251537323
0.6872441336640273,28.214577674865723
0.6872429995752365,28.222272396087646
0.687242759789788,28.22990345954895
0.6872416262726103,28.237594604492188
0.6872413869058227,28.24521279335022
0.6872402539597319,28.252958059310913
0.687240015011239,28.26067876815796
0.6872388826357095,28.268643140792847
0.6872386441051466,28.2764253616333
0.6872375122996529,28.284258604049683
0.687237274186655,28.292070150375366
0.6872361429506734,28.30009937286377
0.6872359052548759,28.308094024658203
0.6872347745878823,28.315977096557617
0.6872345373089214,28.323710441589355
0.6872334072103926,28.331430196762085
0.6872331703479049,28.3391854763031
0.6872320408173184,28.347048044204712
0.6872318043709406,28.35483956336975
0.6872306754077749,28.362730503082275
0.6872304393771446,28.370486736297607
0.6872293109808779,28.378259658813477
0.6872290753656328,28.38601803779602
0.687227947535745,28.393887758255005
0.6872277123355233,28.401843070983887
0.6872265850714941,28.410147190093994
0.6872263502859345,28.41818332672119
0.6872252235872442,28.426490306854248
0.6872249892159861,28.43469786643982
0.6872238630821164,28.442974090576172
0.6872236291247987,28.451090335845947
0.6872225035552316,28.459182024002075
0.6872222700114949,28.467275619506836
0.687221145005712,28.475560665130615
0.6872209118751968,28.48363184928894
0.6872197874326816,28.49177575111389
0.6872195547150285,28.499675512313843
0.6872184308352646,28.507936239242554
0.6872181985301153,28.51607847213745
0.6872170752125869,28.52404546737671
0.6872168433195827,28.531941413879395
0.6872157205637747,28.539924144744873
0.6872154890825578,28.547863006591797
0.6872143668879562,28.55587887763977
0.6872141358181696,28.563689947128296
0.6872130141842595,28.571664810180664
0.687212783525546,28.57948660850525
0.6872116624518148,28.587416172027588
0.6872114322038181,28.595167636871338
0.6872103116897528,28.60300588607788
0.6872100818521167,28.61071491241455
0.687208961897205,28.61850905418396
0.6872087324695743,28.626176118850708
0.687207613073305,28.633946657180786
0.6872073840553236,28.641717672348022
0.6872062652171861,28.64957594871521
0.6872060366084999,28.657312393188477
0.6872049183279832,28.665216207504272
0.6872046901282376,28.67304039001465
0.6872035724048327,28.68084979057312
0.6872033446136738,28.688556671142578
0.6872022274468712,28.69641661643982
0.6872020000639456,28.70422053337097
0.6872008834532372,28.712075233459473
0.6872006564781914,28.71981954574585
0.6871995404230693,28.72761297225952
0.6871993138555511,28.735313415527344
0.6871981983555076,28.743070125579834
0.6871979721951648,28.750770330429077
0.6871968572496931,28.758530616760254
0.6871966314961738,28.766309022903442
0.6871955171047684,28.77411723136902
0.6871952917577213,28.781942129135132
0.6871941779198764,28.789920330047607
0.6871939529789503,28.79769277572632
0.6871928396941611,28.805453300476074
0.687192615159006,28.813129425048828
0.6871915024267681,28.8209125995636
0.6871912782970333,28.82869029045105
0.6871901661168432,28.836529970169067
0.6871899423921796,28.844252824783325
0.6871888307635337,28.8520245552063
0.6871886074435919,28.859861135482788
0.6871874963659881,28.86786675453186
0.6871872734504189,28.87585186958313
0.6871861629233551,28.883890628814697
0.6871859404118105,28.891918897628784
0.6871848304347854,28.899892330169678
0.6871846083269174,28.907720804214478
0.6871834988994304,28.915476322174072
0.6871832771948911,28.92321014404297
0.6871821683164419,28.93098282814026
0.6871819470148844,28.938706398010254
0.6871808386849734,28.946515321731567
0.6871806177860513,28.954230308532715
0.6871795100041793,28.962093591690063
0.687179289507546,28.96989417076111
0.6871781822732148,28.977694272994995
0.6871779621785243,28.98545789718628
0.6871768554912362,28.993286609649658
0.6871766357981433,29.000972986221313
0.6871755296574008,29.008710384368896
0.6871753103655602,29.016407251358032
0.6871742047708668,29.02416467666626
0.6871739858799337,29.031877994537354
0.6871728808307936,29.039604663848877
0.6871726623404242,29.047358512878418
0.6871715578363414,29.05516004562378
0.6871713397461916,29.062837600708008
0.6871702357866715,29.07060194015503
0.6871700180963984,29.078338146209717
0.6871689146809465,29.0860538482666
0.6871686973902063,29.09373164176941
0.6871675945183292,29.101443767547607
0.6871673776267798,29.1091411113739
0.687166275297984,29.11685085296631
0.6871660588052834,29.124577522277832
0.6871649570190764,29.13244390487671
0.6871647409248826,29.140150547027588
0.6871636396807722,29.14788556098938
0.6871634239847442,29.15556263923645
0.6871623232822389,29.16335940361023
0.6871621079840355,29.171086311340332
0.6871610078226449,29.17887806892395
0.6871607929219257,29.186626195907593
0.6871596933011592,29.19446301460266
0.6871594787975838,29.202341556549072
0.687158379716952,29.210180521011353
0.6871581656101811,29.21787667274475
0.6871570670691943,29.22562527656555
0.6871568533588884,29.233274698257446
0.6871557553570585,29.24100613594055
0.6871555420428787,29.24865484237671
0.6871544445797176,29.256489276885986
0.6871542316613254,29.264314889907837
0.6871531347363455,29.272220134735107
0.6871529222134033,29.28009057044983
0.6871518258261178,29.28795862197876
0.6871516136982875,29.295629024505615
0.6871505178482102,29.30332922935486
0.6871503061151546,29.31096601486206
0.6871492108017998,29.318761348724365
0.6871489994631819,29.326584815979004
0.6871479046860646,29.334388494491577
0.6871476937415479,29.342077255249023
0.6871465995001832,29.349822521209717
0.6871463889494323,29.35744547843933
0.6871452952433361,29.365198612213135
0.687145085086015,29.37291717529297
0.687143991914704,29.38065242767334
0.6871437821504776,29.3883159160614
0.6871426895134687,29.396075010299683
0.687142480142002,29.4037184715271
0.6871413880388131,29.411424160003662
0.6871411790597713,29.41904902458191
0.6871400874899213,29.426796436309814
0.6871398789029708,29.434494018554688
0.687138787865977,29.44225525856018
0.6871385796707845,29.44993305206299
0.6871374891661671,29.45769762992859
0.6871372813623988,29.465451955795288
0.687136191389678,29.47318410873413
0.6871359839770012,29.480863332748413
0.687134894535697,29.48855948448181
0.6871346875137793,29.496235132217407
0.6871335986034129,29.503952741622925
0.6871333919719221,29.511597633361816
0.6871323035920152,29.519350290298462
0.68713209735062,29.52701425552368
0.6871310095006944,29.53475856781006
0.6871308036490633,29.54239845275879
0.6871297163286421,29.550084114074707
0.6871295108664446,29.5577232837677
0.6871284240750505,29.565459728240967
0.687128219001956,29.57313632965088
0.687127132739113,29.58080554008484
0.6871269280547913,29.588481426239014
0.6871258423200245,29.596150159835815
0.6871256380241458,29.60382628440857
0.6871245528169792,29.611615896224976
0.6871243489092141,29.619380712509155
0.687123264229174,29.62714958190918
0.6871230607091942,29.63484215736389
0.687121976555806,29.642543077468872
0.6871217734232826,29.650177478790283
0.6871206897960729,29.657939910888672
0.6871204870506782,29.66561508178711
0.6871194039491741,29.673371076583862
0.6871192015905804,29.6810142993927
0.6871181190143097,29.688745737075806
0.6871179170421893,29.69642686843872
0.6871168349906803,29.70412015914917
0.6871166334047064,29.71175217628479
0.6871155518774879,29.719448804855347
0.6871153506773339,29.727108478546143
0.6871142696739352,29.73489809036255
0.6871140688592751,29.742602348327637
0.6871129883792257,29.750279664993286
0.6871127879497338,29.757888317108154
0.6871117079925647,29.765719652175903
0.6871115079479154,29.773449182510376
0.6871104285131571,29.781224250793457
0.6871102288530259,29.788958072662354
0.68710914994021,29.798506021499634
0.687108950664272,29.806689500808716
0.6871078722729306,29.81497025489807
0.6871076733808613,29.82428503036499
0.6871065955105271,29.8324773311615
0.6871063970020032,29.84062170982361
0.6871053196522092,29.848650217056274
0.687105121526907,29.856728553771973
0.6871040446971868,29.864664316177368
0.6871038469547833,29.872541904449463
0.6871027706446711,29.88052535057068
0.6871025732848435,29.888371229171753
0.6871014974938744,29.896496534347534
0.6871013005163007,29.904538869857788
0.6871002252440093,29.912747383117676
0.6871000286483677,29.92064929008484
0.6870989538942904,29.92850112915039
0.6870987576802592,29.93618083000183
0.6870976834439319,29.943990468978882
0.6870974876111899,29.951680421829224
0.6870964138921497,29.959550857543945
0.6870962184403765,29.967578649520874
0.687095145238161,29.975483655929565
0.6870949501670357,29.98332190513611
0.6870938774811827,29.991209030151367
0.6870936827903855,29.998910188674927
0.6870926106204336,30.00672149658203
0.6870924163096452,30.01451063156128
0.6870913446551332,30.02232837677002
0.687091150724034,30.030195474624634
0.687090079584502,30.038120985031128
0.6870898860327732,30.045952558517456
0.6870888154077607,30.05378818511963
0.687088622235084,30.061530590057373
0.6870875521241318,30.069272994995117
0.6870873593301892,30.07697296142578
0.6870862897328384,30.08475947380066
0.6870860973173122,30.092453479766846
0.6870850282331045,30.100194454193115
0.6870848361956772,30.10788369178772
0.6870837676241548,30.115599393844604
0.6870835759645093,30.1232852935791
0.6870825079052156,30.131081342697144
0.6870823166230354,30.13880491256714
0.6870812490755128,30.146563291549683
0.6870810581704818,30.154263734817505
0.6870799911342745,30.162047863006592
0.6870798006060769,30.169811725616455
0.687078734080729,30.177566051483154
0.6870785439290493,30.185275554656982
0.6870774779141058,30.193135976791382
0.687077288138629,30.20086908340454
0.6870762226336352,30.20870304107666
0.6870760332340464,30.216399669647217
0.6870749682385483,30.22415590286255
0.6870747792145332,30.23186445236206
0.6870737147280771,30.239551544189453
0.687073526079322,30.247206211090088
0.6870724621014549,30.25494647026062
0.6870722738276459,30.262702465057373
0.6870712103579152,30.270561456680298
0.6870710224587392,30.278279304504395
0.6870699594966929,30.286105632781982
0.687069771971837,30.29384207725525
0.6870687095170239,30.30160665512085
0.6870685223661757,30.309258937835693
0.6870674604181443,30.31698751449585
0.6870672736409916,30.324686765670776
0.6870662121992919,30.332427501678467
0.6870660257955228,30.34010338783264
0.6870649648597047,30.34787631034851
0.6870647788290083,30.355534553527832
0.6870637183986221,30.363359689712524
0.6870635327406871,30.371124982833862
0.6870624728152841,30.37892508506775
0.6870622875298,30.3866286277771
0.687061228108932,30.394416332244873
0.6870610431955883,30.40204882621765
0.6870599842788071,30.40975046157837
0.6870597997372939,30.417414903640747
0.6870587413241523,30.42512559890747
0.6870585571541604,30.432767152786255
0.6870574992442114,30.440491676330566
0.6870573154454311,30.44815182685852
0.6870562580382289,30.455893754959106
0.6870560746103518,30.463576555252075
0.6870550177054501,30.4713454246521
0.6870548346481675,30.478999137878418
0.6870537782451209,30.48681640625
0.6870535955581251,30.49447989463806
0.6870525396564888,30.502211570739746
0.687052357339472,30.50992703437805
0.687051301938802,30.517706394195557
0.6870511199914565,30.525459051132202
0.687050065091309,30.533188819885254
0.6870498835133279,30.540849447250366
0.6870488291132594,30.54854130744934
0.6870486479043362,30.556201219558716
0.687047594003904,30.563944816589355
0.6870474131637325,30.571564197540283
0.6870463597624945,30.579313278198242
0.6870461792907685,30.587095022201538
0.6870451263882829,30.594889879226685
0.687044946284697,30.602591276168823
0.6870438938805224,30.61033272743225
0.6870437141447716,30.618024110794067
0.6870426622384673,30.62573528289795
0.6870424828702466,30.63340473175049
0.6870414314613724,30.64113759994507
0.6870412524603772,30.648771047592163
0.6870402015484935,30.656526565551758
0.68704002291442,30.664209604263306
0.6870389724990873,30.672034740447998
0.6870387942316316,30.679783821105957
0.6870377443124113,30.68751072883606
0.6870375664112699,30.695218086242676
0.6870365169877238,30.702991008758545
0.6870363394525939,30.71066403388977
0.687035290524284,30.718347311019897
0.6870351133548628,30.72604465484619
0.6870340649213523,30.73377776145935
0.6870338881173371,30.741427421569824
0.6870328401781896,30.74914836883545
0.6870326637392786,30.7567937374115
0.6870316162940571,30.764585971832275
0.6870314402199492,30.772324562072754
0.6870303932682178,30.780033588409424
0.6870302175586115,30.787691831588745
0.6870291710999359,30.795427799224854
0.6870289957545298,30.803051233291626
0.6870279497884745,30.810765743255615
0.6870277748069686,30.818422555923462
0.6870267293330997,30.826088190078735
0.6870265547151937,30.833732843399048
0.6870255097330773,30.841431856155396
0.6870253354784712,30.8490993976593
0.6870242909876741,30.856818437576294
0.6870241170960686,30.86445188522339
0.6870230730961583,30.87217664718628
0.6870228995672538,30.879819631576538
0.6870218560577978,30.887514114379883
0.6870216828912958,30.895343542099
0.6870206398718622,30.90325903892517
0.6870204670674646,30.91106343269348
0.6870194245376222,30.918867826461792
0.6870192520950303,30.926639080047607
0.6870182100543485,30.934587001800537
0.6870180379732649,30.942535161972046
0.6870169964213132,30.950474739074707
0.6870168247014403,30.958292961120605
0.6870157836377893,30.966130018234253
0.6870156122788301,30.973885536193848
0.68701457170305,30.981757640838623
0.6870144007047079,30.989487409591675
0.6870133606163702,30.997294902801514
0.6870131899783486,31.00497817993164
0.6870121503770249,31.01272463798523
0.6870119800990281,31.02038812637329
0.68701094098429,31.028295278549194
0.6870107710660224,31.036338806152344
0.6870097324374431,31.044281721115112
0.6870095628786093,31.05214786529541
0.6870085247357618,31.060171365737915
0.6870083555360663,31.06821060180664
0.6870073178785244,31.07619023323059
0.6870071490376731,31.084017515182495
0.6870061118650109,31.09182596206665
0.6870059433827093,31.0994815826416
0.6870049066945012,31.107282161712646
0.6870047385704555,31.115061283111572
0.6870037023662763,31.122861623764038
0.6870035346001929,31.130599975585938
0.6870024988796186,31.138381719589233
0.6870023314712044,31.146255016326904
0.6870012962338105,31.154216289520264
0.6870011291827722,31.162224054336548
0.6870000944281356,31.170190811157227
0.686999927734181,31.1781165599823
0.6869988934618787,31.186140060424805
0.6869987271247152,31.19397497177124
0.6869976933343246,31.201826810836792
0.6869975273536605,31.209693908691406
0.6869964940447596,31.217643976211548
0.6869963284203033,31.225511074066162
0.6869952955924705,31.233500003814697
0.6869951303239309,31.241393566131592
0.6869940979767449,31.249353647232056
0.6869939330638312,31.257208824157715
0.6869929011968714,31.265104293823242
0.686992736639293,31.273012161254883
0.6869917052521394,31.281035661697388
0.6869915410496064,31.288982629776
0.6869905101418391,31.296879053115845
0.6869903462940611,31.30484890937805
0.686989315865261,31.312925338745117
0.6869891523719487,31.320950269699097
0.6869881224216976,31.329171180725098
0.6869879592825616,31.33736562728882
0.686986929810441,31.345531940460205
0.6869867670251929,31.353388786315918
0.6869857380307843,31.361321210861206
0.6869855755991355,31.369298219680786
0.6869845470820223,31.377296686172485
0.6869843850036846,31.385117769241333
0.6869833569634497,31.392937898635864
0.6869831952381353,31.400660276412964
0.6869821676743627,31.408414840698242
0.686982006301784,31.416099786758423
0.6869809792140572,31.423824787139893
0.6869808181939272,31.43151831626892
0.6869797915818313,31.439241409301758
0.686979630913863,31.446918725967407
0.6869786047769831,31.45467233657837
0.6869784444608897,31.462428092956543
0.6869774187988111,31.470293760299683
0.686977258834307,31.47825264930725
0.6869762336466159,31.48622488975525
0.6869760740334148,31.493974208831787
0.6869750493196974,31.501755237579346
0.6869748900575143,31.509528636932373
0.6869738658173575,31.51744556427002
0.6869737069059071,31.525343894958496
0.6869726831388984,31.5334632396698
0.6869725245778957,31.541391849517822
0.6869715012836229,31.549273014068604
0.6869713430727836,31.557424545288086
0.686970320250835,31.565603256225586
0.6869701623898747,31.57352924346924
0.6869691400398394,31.581352949142456
0.6869689825284744,31.589076042175293
0.6869679606499413,31.59683060646057
0.6869678034878881,31.604612350463867
0.6869667820804471,31.612717151641846
0.6869666252674222,31.620542526245117
0.6869656043306633,31.62861180305481
0.6869654478663847,31.636664867401123
0.6869644273998985,31.64486002922058
0.6869642712840827,31.652905225753784
0.6869632512874606,31.66100287437439
0.6869630955198259,31.66902756690979
0.6869620759926593,31.67710542678833
0.6869619205729235,31.685001611709595
0.6869609015148046,31.6929030418396
0.6869607464426867,31.700875520706177
0.6869597278532075,31.70896577835083
0.6869595731284257,31.716962337493896
0.6869585550071796,31.72494125366211
0.6869584006294537,31.732982635498047
0.6869573829760336,31.741243362426758
0.6869572289450823,31.74930429458618
0.6869562117590826,31.75721764564514
0.6869560580746261,31.765021324157715
0.6869550413556408,31.77286458015442
0.6869548880173991,31.7806875705719
0.686953871765023,31.78863549232483
0.6869537187727165,31.796475172042847
0.6869527029865449,31.804279565811157
0.6869525503398942,31.812005043029785
0.686951535019523,31.819785833358765
0.6869513827182492,31.82750964164734
0.686950367863274,31.835451364517212
0.6869502159070986,31.843295335769653
0.6869492015171162,31.851205348968506
0.6869490499057608,31.859066486358643
0.6869480359803685,31.86700201034546
0.686947884713555,31.874756813049316
0.6869468712523501,31.88266897201538
0.6869467203298009,31.89047646522522
0.6869457073323811,31.89827251434326
0.6869455567538193,31.90612483024597
0.6869445442197833,31.91420817375183
0.6869443939849315,31.922089338302612
0.686943381913878,31.930057525634766
0.6869432320224594,31.9378559589386
0.6869422204139879,31.94568395614624
0.6869420708657263,31.953585624694824
0.6869410597194362,31.961617708206177
0.6869409105140555,31.96972417831421
0.6869398998295474,31.977896690368652
0.6869397509667718,31.985952138900757
0.6869387407436461,31.9939706325531
0.6869385922232002,32.00184965133667
0.6869375824610578,32.0096652507782
0.6869374342826667,32.01735877990723
0.6869364249811092,32.02513670921326
0.6869362771444981,32.032872915267944
0.6869352683031278,32.040653228759766
0.6869351208080218,32.04840540885925
0.6869341124264411,32.05620455741882
0.6869339652725662,32.0639545917511
0.6869329573503778,32.071789026260376
0.6869328105374605,32.07957577705383
0.6869318030742676,32.087358713150024
0.6869316566020339,32.09513759613037
0.6869306495974408,32.10299253463745
0.6869305034656177,32.11080193519592
0.6869294969192279,32.11872839927673
0.6869293511275427,32.126550912857056
0.6869283450389612,32.13439893722534
0.6869281995871411,32.142122983932495
0.6869271939559729,32.150014877319336
0.6869270488437459,32.15789175033569
0.6869260436695964,32.165812969207764
0.6869258988966902,32.17352342605591
0.6869248941791657,32.18126392364502
0.6869247497453091,32.188979625701904
0.6869237454840156,32.19683241844177
0.6869236013889368,32.20463824272156
0.6869225975834815,32.21255087852478
0.68692245382691,32.22046256065369
0.6869214504769001,32.22838544845581
0.6869213070585645,32.236207008361816
0.6869203041636077,32.244041204452515
0.6869201610832383,32.25177836418152
0.6869191586429426,32.259567737579346
0.6869190159002688,32.26737356185913
0.6869180139142432,32.27512001991272
0.6869178715089956,32.28280973434448
0.6869168699768486,32.29056668281555
0.6869167279087578,32.29825234413147
0.6869157268300993,32.30603289604187
0.6869155850988957,32.313745737075806
0.6869145844733354,32.32160210609436
0.6869144430787504,32.32936477661133
0.6869134429058991,32.337122678756714
0.6869133018476642,32.344828367233276
0.6869123021271318,32.35264587402344
0.6869121614049788,32.3604941368103
0.6869111621363773,32.36836123466492
0.6869110217500384,32.376152753829956
0.6869100229329789,32.38408184051514
0.6869098828821862,32.391968727111816
0.6869088845162813,32.39982724189758
0.6869087448007677,32.40756368637085
0.6869077468856293,32.41531467437744
0.6869076075051278,32.42301797866821
0.6869066100403692,32.430808305740356
0.6869064709946131,32.43853735923767
0.686905473979848,32.44629216194153
0.6869053352685708,32.453999280929565
0.6869043387034125,32.461705923080444
0.6869042003263481,32.46940231323242
0.6869032042104112,32.47720122337341
0.6869030661672939,32.48504304885864
0.6869020705001926,32.492931604385376
0.6869019327907571,32.50071907043457
0.6869009375721069,32.50851511955261
0.6869008001960878,32.516295433044434
0.686899805425504,32.52404189109802
0.6868996683826368,32.531704902648926
0.6868986740597354,32.5394721031189
0.686898537349755,32.54719543457031
0.6868975434741524,32.55491614341736
0.686897407096795,32.56255221366882
0.686896413668108,32.57026124000549
0.6868962776231092,32.57794666290283
0.6868952846409548,32.58572053909302
0.6868951489280517,32.593432903289795
0.6868941563920481,32.60113883018494
0.6868940210109764,32.608808755874634
0.6868930289207413,32.61662030220032
0.6868928938712384,32.62427520751953
0.6868919022263905,32.63200807571411
0.6868917675081939,32.63960003852844
0.6868907763083516,32.64735722541809
0.6868906419211986,32.65508055686951
0.6868896511659819,32.6629204750061
0.6868895171096103,32.67077994346619
0.6868885267986387,32.67854905128479
0.6868883930727867,32.68627095222473
0.6868874032056801,32.69412899017334
0.6868872698100863,32.70193886756897
0.6868862803864656,32.70975732803345
0.6868861473208687,32.71746325492859
0.6868851583403551,32.7251763343811
0.6868850256044939,32.73288345336914
0.6868840370667085,32.74060869216919
0.6868839046603228,32.74825739860535
0.6868829165648874,32.75598764419556
0.6868827844877167,32.76368236541748
0.686881796834254,32.771421670913696
0.6868816650860377,32.77911996841431
0.6868806778741703,32.78683590888977
0.6868805464546492,32.79455494880676
0.6868795596840002,32.80247473716736
0.6868794285929148,32.81031274795532
0.6868784422631073,32.81804370880127
0.6868783115001986,32.82574820518494
0.6868773256108569,32.833444595336914
0.6868771951758657,32.841105937957764
0.6868762097266141,32.84881830215454
0.6868760796192819,32.85655379295349
0.6868750946097454,32.864349365234375
0.6868749648298138,32.87200403213501
0.6868739802596175,32.879783630371094
0.6868738508068287,32.88749384880066
0.6868728666755981,32.89520311355591
0.6868727375496944,32.902883529663086
0.6868717538570558,32.910621881484985
0.6868716250577793,32.9183087348938
0.686870641803359,32.92623710632324
0.6868705133304535,32.93418550491333
0.6868695305138781,32.942030906677246
0.6868694023670859,32.949909687042236
0.6868684199879832,32.957820415496826
0.6868682921670483,32.96566963195801
0.6868673102250453,32.973509311676025
0.6868671827297116,32.981263637542725
0.686866201224437,32.98906373977661
0.686866074054448,32.996782541275024
0.6868650929855299,33.00460433959961
0.6868649661406304,33.01239848136902
0.6868639855076979,33.02016091346741
0.6868638589876322,33.02780747413635
0.6868628787903147,33.03549289703369
0.6868627525948281,33.043132305145264
0.6868617728327552,33.050856590270996
0.6868616469615927,33.05849599838257
0.6868606676343944,33.06632399559021
0.6868605420873014,33.07433795928955
0.6868595631946085,33.0822913646698
0.6868594379713312,33.09009885787964
0.6868584595127744,33.09788107872009
0.6868583346130588,33.105549812316895
0.6868573565882693,33.11327052116394
0.6868572320118616,33.12089443206787
0.6868562544204718,33.12866449356079
0.6868561301671186,33.13635015487671
0.6868551530087602,33.14419102668762
0.6868550290782085,33.152058124542236
0.6868540523525143,33.15991258621216
0.6868539287445112,33.16763472557068
0.6868529524511142,33.17542886734009
0.6868528291654075,33.18309736251831
0.6868518533039407,33.190840005874634
0.6868517303402784,33.198566913604736
0.686850754910376,33.20637845993042
0.6868506322685054,33.21415567398071
0.6868496572698016,33.22195649147034
0.6868495349494717,33.22968888282776
0.6868485603816008,33.23738408088684
0.6868484383825602,33.24508500099182
0.6868474642451573,33.25296926498413
0.6868473425671549,33.26094675064087
0.6868463688598555,33.26893496513367
0.6868462475026406,33.276742935180664
0.6868452742250801,33.28459692001343
0.6868451531884024,33.29237365722656
0.6868441803402174,33.30020785331726
0.6868440596238263,33.30788230895996
0.6868430872046535,33.31557631492615
0.6868429668082991,33.32334518432617
0.6868419948177752,33.33117365837097
0.6868418747412083,33.33886694908142
0.6868409031789705,33.34663963317871
0.6868407834219414,33.35430955886841
0.6868398122876279,33.36205291748047
0.6868396928498876,33.369723081588745
0.6868387221431367,33.377500772476196
0.6868386030244361,33.38538432121277
0.6868376327448861,33.39328384399414
0.6868375139449774,33.401251792907715
0.686836544092267,33.409642934799194
0.6868364256109016,33.417803049087524
0.6868354561846707,33.425976514816284
0.6868353380216006,33.4340763092041
0.6868343690214885,33.44214916229248
0.6868342511764662,33.45000100135803
0.6868332826021135,33.45790123939514
0.6868331650748914,33.46576499938965
0.6868321969259386,33.47380447387695
0.6868320797162696,33.482102394104004
0.6868311119923575,33.49024939537048
0.686830995099995,33.49830627441406
0.686830027800765,33.50668931007385
0.6868299112254623,33.51485514640808
0.686828944350556,33.52300238609314
0.686828828092067,33.53099751472473
0.6868278616411265,33.53917622566223
0.6868277456992052,33.547279357910156
0.6868267796718733,33.55539298057556
0.6868266640462739,33.563244104385376
0.6868256984421932,33.571301221847534
0.6868255831326702,33.57937717437744
0.6868246179514842,33.58739709854126
0.6868245029577927,33.595407009124756
0.686823538199145,33.603434801101685
0.6868234235210396,33.61146807670593
0.6868224591845746,33.619537591934204
0.6868223448218113,33.62781071662903
0.686821380907173,33.635863065719604
0.6868212668595072,33.64367127418518
0.6868203033663407,33.651586294174194
0.6868201896335282,33.659465312957764
0.6868192265614788,33.667489767074585
0.686819113143276,33.67533206939697
0.6868181504919894,33.683268547058105
0.6868180373881526,33.69134211540222
0.6868170751572744,33.69964098930359
0.6868169623675611,33.70749592781067
0.6868160005567379,33.71524429321289
0.6868158880809042,33.722877740859985
0.686814926689783,33.73065400123596
0.6868148145275864,33.73835730552673
0.6868138535558145,33.74613165855408
0.686813741707013,33.753814935684204
0.6868127811542374,33.76171135902405
0.6868126696185888,33.76961827278137
0.6868117094844578,33.77761125564575
0.6868115982617201,33.78576445579529
0.6868106385458821,33.793784856796265
0.6868105276358135,33.80189633369446
0.6868095683379172,33.80997276306152
0.6868094577402766,33.81771969795227
0.6868084988599708,33.82558298110962
0.6868083885745173,33.833648443222046
0.6868074301114517,33.84179449081421
0.686807320137944,33.85018014907837
0.6868063620917687,33.858376264572144
0.6868062524299668,33.86627697944641
0.6868052948003317,33.87430429458618
0.6868051854499954,33.882253885269165
0.686804228236551,33.89016795158386
0.6868041191974402,33.89790487289429
0.6868031623998377,33.90573453903198
0.6868030536717126,33.913618326187134
0.6868020972896034,33.92159056663513
0.6868019888722245,33.92952346801758
0.6868010329052605,33.93750524520874
0.6868009247983888,33.945303440093994
0.6867999692462219,33.95344305038452
0.6867998614496186,33.961360692977905
0.6867989063119014,33.96934676170349
0.6867987988253277,33.97737431526184
0.6867978441017131,33.985373735427856
0.6867977369249305,33.99326705932617
0.6867967826150718,34.00117325782776
0.6867966757478426,34.00914025306702
0.6867957218513935,34.01722049713135
0.6867956152934797,34.025392293930054
0.6867946618100941,34.03360915184021
0.686794555561258,34.04160141944885
0.6867936024905903,34.04939794540405
0.6867934965505944,34.05712580680847
0.6867925438922998,34.064910888671875
0.6867924382609075,34.07260847091675
0.6867914860146408,34.08044195175171
0.6867913806916154,34.08821392059326
0.6867904288570321,34.09602236747742
0.6867903238421367,34.103705406188965
0.6867893724188927,34.11148715019226
0.6867892677118912,34.11923789978027
0.6867883166996428,34.12710452079773
0.6867882123002997,34.13494801521301
0.6867872616987034,34.142918825149536
0.6867871576067827,34.150779485702515
0.6867862074154958,34.158581495285034
0.6867861036307616,34.166330099105835
0.6867851538494415,34.17437386512756
0.686785050371659,34.18237042427063
0.6867841009999633,34.19025683403015
0.6867839978288977,34.19808793067932
0.6867830488664847,34.20595860481262
0.6867829460019014,34.213765382766724
0.6867819974484293,34.22155213356018
0.6867818948900936,34.22940635681152
0.6867809467452213,34.23719573020935
0.6867808444928994,34.244930028915405
0.6867798967562864,34.252761125564575
0.686779794809744,34.26054668426514
0.6867788474810499,34.26846265792847
0.6867787458400539,34.27634119987488
0.6867777989189384,34.28428769111633
0.6867776975832555,34.29204535484314
0.6867767510693789,34.29998326301575
0.6867766500387755,34.30775833129883
0.686775703931799,34.315505266189575
0.6867756032060426,34.32323408126831
0.686774657505627,34.33100366592407
0.6867745570844848,34.33876967430115
0.6867736117902914,34.346662282943726
0.6867735116735315,34.35444712638855
0.6867725667852224,34.3622510433197
0.6867724669726123,34.369964361190796
0.6867715224898497,34.37768769264221
0.6867714229811579,34.385427474975586
0.6867704789036039,34.3932831287384
0.6867703796985989,34.40106177330017
0.6867694360259169,34.408947706222534
0.6867693371243673,34.41682958602905
0.6867683938562203,34.424851417541504
0.6867682952578951,34.43283653259277
0.6867673523939468,34.44097280502319
0.6867672540986153,34.44895267486572
0.6867663116385296,34.45688986778259
0.6867662136459612,34.46481704711914
0.6867652715894028,34.472888231277466
0.6867651738993675,34.480928897857666
0.6867642322460006,34.48917889595032
0.6867641348582684,34.49739694595337
0.6867631936077584,34.505478620529175
0.6867630965220992,34.51374816894531
0.6867621556741117,34.52203154563904
0.6867620588902962,34.53012228012085
0.6867611184444969,34.53810167312622
0.6867610219622958,34.54592823982239
0.6867600819183508,34.55390810966492
0.6867599857375354,34.562140226364136
0.6867590460951111,34.57031989097595
0.6867589502154526,34.57820272445679
0.6867580109742161,34.58619213104248
0.6867579153954858,34.594117641448975
0.6867569765551044,34.60217523574829
0.6867568812770745,34.610113859176636
0.6867559428372153,34.618468284606934
0.6867558478596578,34.6267626285553
0.6867549098199894,34.6349573135376
0.6867548151426764,34.642823219299316
0.6867538775028665,34.650755882263184
0.6867537831255706,34.6586697101593
0.6867528458852884,34.666637897491455
0.6867527518077823,34.674567222595215
0.6867518149666968,34.682499170303345
0.6867517211887535,34.690386056900024
0.686750784746534,34.69828772544861
0.6867506912679272,34.70618152618408
0.6867497552242431,34.71404981613159
0.6867496620447464,34.72177195549011
0.6867487263992681,34.729525566101074
0.6867486335186551,34.73726296424866
0.6867476982710528,34.7450110912323
0.6867476056890977,34.75269365310669
0.6867466708390425,34.760491371154785
0.6867465785555195,34.76830577850342
0.6867456441026824,34.77613425254822
0.6867455521173659,34.783870220184326
0.6867446180614185,34.79160833358765
0.6867445263740837,34.79946541786194
0.6867435927146979,34.80728530883789
0.6867435013251194,34.81513833999634
0.6867425680619673,34.82293462753296
0.6867424769699209,34.83070945739746
0.6867415441026752,34.838690996170044
0.6867414533079361,34.84664463996887
0.6867405208362698,34.854724407196045
0.6867404303386139,34.86257529258728
0.6867394982621999,34.87045621871948
0.6867394080614035,34.87828016281128
0.6867384763799157,34.88624095916748
0.6867383864757548,34.893956422805786
0.6867374551888671,34.901782512664795
0.6867373655811185,34.9096896648407
0.6867364346885051,34.917866706848145
0.6867363453769456,34.925795793533325
0.6867354148782815,34.9336314201355
0.686735325862688,34.94132137298584
0.6867343957576479,34.94912314414978
0.6867343070377978,34.95685029029846
0.6867333773260571,34.96473264694214
0.686733288901728,34.97286057472229
0.6867323595829624,34.98109722137451
0.686732271453932,34.98897194862366
0.6867313425278176,34.997015953063965
0.686731254693864,35.004929304122925
0.6867303261600772,35.01283931732178
0.6867302386209786,35.02080583572388
0.6867293104791966,35.029083013534546
0.6867292232347315,35.037232637405396
0.6867282954846308,35.04541778564453
0.686728208534578,35.05357623100281
0.6867272811758358,35.061668395996094
0.6867271945199745,35.06961727142334
0.6867262675522694,35.07768177986145
0.6867261811903789,35.085728883743286
0.6867252546133885,35.09372019767761
0.6867251685452479,35.1016366481781
0.6867242423586508,35.109495878219604
0.6867241565840401,35.11725687980652
0.6867232307875153,35.125099182128906
0.6867231453062144,35.1329140663147
0.6867222198994409,35.14081692695618
0.6867221347112301,35.14856576919556
0.6867212096938873,35.156381368637085
0.6867211247985471,35.16416692733765
0.6867202001703153,35.171926975250244
0.6867201155676261,35.17957520484924
0.6867191913281852,35.187297344207764
0.6867191070179283,35.194963216781616
0.6867181831669585,35.20266532897949
0.6867180991489152,35.210368156433105
0.6867171756860979,35.21813750267029
0.6867170919600494,35.22584080696106
0.6867161688850654,35.233630657196045
0.6867160854507935,35.241315841674805
0.6867151627633246,35.24906015396118
0.6867150796206113,35.25676441192627
0.686714157320339,35.26455569267273
0.6867140744689665,35.27223086357117
0.6867131525555732,35.28002166748047
0.6867130699953239,35.287662506103516
0.6867121484684925,35.29539155960083
0.6867120661991486,35.30305576324463
0.686711145058562,35.31081032752991
0.6867110630799066,35.318445444107056
0.6867101423252476,35.32618236541748
0.686710060637064,35.33385157585144
0.6867091402680167,35.34159708023071
0.6867090588700883,35.3492546081543
0.6867081388863359,35.35696792602539
0.6867080577784461,35.364601850509644
0.6867071381796735,35.37237310409546
0.6867070573616063,35.380114793777466
0.6867061381474979,35.38789176940918
0.6867060576190374,35.395792961120605
0.6867051387892779,35.403820276260376
0.686705058550208,35.41168165206909
0.6867041401044831,35.419578313827515
0.6867040601545887,35.427406549453735
0.6867031420925838,35.435178995132446
0.6867030624316496,35.44284415245056
0.6867021447530505,35.450639486312866
0.6867020653808615,35.458407402038574
0.6867011480853545,35.46622323989868
0.6867010690016961,35.47395610809326
0.686700152088968,35.48167824745178
0.6867000732936256,35.48935604095459
0.686699156763363,35.49709868431091
0.6866990782561223,35.50471305847168
0.6866981621080126,35.512450218200684
0.6866980838886596,35.52013182640076
0.6866971681223905,35.527998208999634
0.6866970901907112,35.53587508201599
0.6866961748059707,35.54384088516235
0.6866960971617521,35.55168318748474
0.6866951821582281,35.559520959854126
0.6866951048012561,35.56722402572632
0.6866941901786371,35.574976682662964
0.6866941131086994,35.58266353607178
0.6866931988666749,35.5904483795166
0.6866931220835578,35.59808301925659
0.6866922082218168,35.605812549591064
0.6866921317253081,35.61347150802612
0.6866912182435402,35.62119126319885
0.6866911420334275,35.628817319869995
0.6866902289313223,35.63659858703613
0.6866901530073934,35.644291639328
0.6866892402846415,35.652026891708374
0.6866891646466844,35.659690856933594
0.6866882523029763,35.667625427246094
0.6866881769507793,35.67542839050293
0.6866872649858059,35.683358669281006
0.6866871899191577,35.69127821922302
0.6866862783326099,35.699222803115845
0.6866862035512991,35.706963777542114
0.6866852923428688,35.714839935302734
0.6866852178466842,35.72255277633667
0.6866843070160633,35.73023986816406
0.6866842328047945,35.73786473274231
0.6866833223516747,35.74559044837952
0.6866832484251112,35.753217697143555
0.6866823383491855,35.76173257827759
0.6866822647071165,35.76947236061096
0.6866813550080778,35.77717351913452
0.6866812816502935,35.78486180305481
0.6866803723278345,35.79259920120239
0.6866802992541252,35.800410747528076
0.6866793903079397,35.808276414871216
0.6866793175180954,35.81602621078491
0.6866784089478774,35.823821783065796
0.6866783364416889,35.83149290084839
0.6866774282471322,35.83918046951294
0.6866773560243905,35.84681797027588
0.6866764482051896,35.85454273223877
0.6866763762656855,35.862184047698975
0.6866754688215354,35.86990213394165
0.6866753971650601,35.877556800842285
0.686674490095656,35.88539457321167
0.6866744187220011,35.893205881118774
0.6866735120270379,35.9010283946991
0.6866734409359955,35.90877890586853
0.6866725346151693,35.916632413864136
0.6866724638065311,35.92455434799194
0.6866715578595378,35.932443618774414
0.6866714873330959,35.94037389755249
0.6866705817596324,35.948187589645386
0.686670511515179,35.95592784881592
0.6866696063149414,35.96377444267273
0.6866695363522696,35.97158694267273
0.6866686315249555,35.97959899902344
0.6866685618438579,35.98749876022339
0.6866676573891645,35.99550819396973
0.6866675879894341,36.003458738327026
0.6866666839070585,36.011383056640625
0.686666614788489,36.01906108856201
0.68666571107813,36.02684688568115
0.6866656422405145,36.03467893600464
0.68666473890187,36.04258966445923
0.6866646703450026,36.050514221191406
0.6866637673777711,36.05867838859558
0.6866636991014458,36.066741943359375
0.6866627965053265,36.07488489151001
0.6866627285093376,36.0830659866333
0.6866618262840294,36.0912983417511
0.686661758568171,36.09933638572693
0.6866608567133741,36.10728645324707
0.6866607892774409,36.11510992050171
0.6866598877928548,36.122923135757446
0.686659820636642,36.13065767288208
0.6866589195219666,36.1385772228241
0.6866588526452695,36.14660382270813
0.6866579519002056,36.154481410980225
0.6866578853028188,36.16233563423157
0.6866569849270677,36.17022347450256
0.686656918608787,36.17798042297363
0.6866560186020494,36.18577814102173
0.6866559525626708,36.193485260009766
0.6866550529246482,36.201419830322266
0.6866549871639677,36.20926070213318
0.6866540878943617,36.21718716621399
0.6866540224121755,36.2250657081604
0.6866531235106886,36.23302674293518
0.6866530583067931,36.24091100692749
0.6866521597731274,36.24872589111328
0.6866520948473193,36.25655007362366
0.6866511966811775,36.264389753341675
0.6866511320332537,36.272257566452026
0.6866502342343389,36.28022003173828
0.6866501698640963,36.28808403015137
0.6866492724321122,36.295910358428955
0.6866492083393482,36.303627490997314
0.6866483112739981,36.31145143508911
0.6866482474585105,36.31925988197327
0.6866473507594982,36.32705330848694
0.6866472872210844,36.334738969802856
0.6866463908881146,36.342463970184326
0.6866463276265728,36.35021376609802
0.6866454316593499,36.358154296875
0.6866453686744782,36.3661105632782
0.6866444730727072,36.37400984764099
0.686644410364304,36.38180613517761
0.6866435151276901,36.38970160484314
0.6866434526955542,36.3974232673645
0.6866425578238023,36.405181884765625
0.6866424956677327,36.41287112236023
0.6866416011605494,36.420618295669556
0.6866415392803448,36.42827033996582
0.686640645137436,36.43603563308716
0.6866405835328958,36.44382691383362
0.6866396897539678,36.451600074768066
0.6866396284248917,36.459317207336426
0.6866387350096513,36.46718168258667
0.6866386739558388,36.475205183029175
0.6866377809039931,36.48337459564209
0.6866377201252442,36.49132037162781
0.6866368274365007,36.499326944351196
0.6866367669326157,36.50741457939148
0.6866358746066816,36.51542568206787
0.6866358143774607,36.52330040931702
0.6866349224140443,36.53123140335083
0.6866348624592882,36.53910303115845
0.686633970858098,36.54707622528076
0.6866339111776075,36.555065631866455
0.6866330199383516,36.563175439834595
0.6866329605319275,36.57122015953064
0.6866320696543151,36.57940149307251
0.686632010521759,36.58731508255005
0.6866311200054994,36.595107078552246
0.6866310611466125,36.60282588005066
0.6866301709914145,36.61058330535889
0.6866301124059986,36.61828351020813
0.6866292226115729,36.62603259086609
0.68662916429943,36.63369631767273
0.6866282748654858,36.64148712158203
0.6866282168264178,36.649176836013794
0.6866273277526661,36.65695858001709
0.6866272699864754,36.664637327194214
0.6866263812726269,36.672348737716675
0.6866263237791158,36.67999792098999
0.6866254354248814,36.68778443336487
0.6866253782038528,36.69549202919006
0.6866244902089437,36.703229665756226
0.6866244332602007,36.710864543914795
0.6866235456243285,36.71862053871155
0.686623488947674,36.726271867752075
0.6866226016705506,36.73397445678711
0.6866225452657884,36.74161911010742
0.686621658347126,36.749549865722656
0.6866216022140593,36.757439374923706
0.6866207156535706,36.76536011695862
0.6866206597920032,36.773064374923706
0.6866197735894009,36.78087782859802
0.6866197179991368,36.788583517074585
0.686618832154134,36.796369791030884
0.6866187768349774,36.80405354499817
0.6866178913472875,36.81180477142334
0.686617836299043,36.81951856613159
0.6866169511683798,36.82734417915344
0.6866168963908522,36.8350727558136
0.6866160116169292,36.84291386604309
0.6866159571099231,36.85077166557312
0.6866150726924553,36.85871744155884
0.6866150184557752,36.866596937179565
0.6866141343944772,36.874444007873535
0.6866140804279292,36.88225793838501
0.6866131967225152,36.89010405540466
0.6866131430259047,36.89786434173584
0.6866122596760902,36.90559387207031
0.6866122062492226,36.91332387924194
0.6866113232547234,36.92103123664856
0.6866112700974045,36.928807735443115
0.6866103874579361,36.936559200286865
0.6866103345699726,36.944474935531616
0.6866094522852506,36.95265316963196
0.6866093996664485,36.960893392562866
0.6866085177361899,36.96914505958557
0.6866084653863557,36.97723126411438
0.686607583810277,36.98547863960266
0.6866075317292173,36.99366235733032
0.6866066505070355,37.00173878669739
0.6866065986945572,37.00981831550598
0.6866057178259894,37.01780700683594
0.6866056662819,37.025914669036865
0.6866047857666642,37.03423023223877
0.6866047344907702,37.04253649711609
0.6866038543285838,37.050761699676514
0.6866038033206937,37.05879092216492
0.686602923511275,37.0669162273407
0.6866028727711962,37.07478475570679
0.6866019933142635,37.082677125930786
0.6866019428418041,37.09046196937561
0.6866010637370762,37.09833860397339
0.6866010135320441,37.10620427131653
0.68660013477924,37.114261627197266
0.6866000848414436,37.12231159210205
0.6865992064402825,37.130279302597046
0.686599156769531,37.13813281059265
0.6865982787197324,37.14624547958374
0.6865982293158339,37.15436553955078
0.686597351617118,37.1622748374939
0.6865973024798819,37.17000412940979
0.6865964251319683,37.17773103713989
0.6865963762612036,37.18541598320007
0.6865954992638132,37.19318509101868
0.6865954506593295,37.200945138931274
0.6865945740121834,37.20883870124817
0.6865945256737899,37.21662950515747
0.6865936493766083,37.224438190460205
0.6865936013041152,37.23215985298157
0.68659272535662,37.23997449874878
0.6865926775498372,37.24779009819031
0.6865918019517498,37.25560688972473
0.6865917544104874,37.263521909713745
0.6865908791615298,37.2715425491333
0.6865908318855986,37.27947926521301
0.686589956985493,37.2874755859375
0.6865899099747031,37.2952778339386
0.6865890354231718,37.303083181381226
0.6865889886773342,37.3108024597168
0.6865881144741002,37.31863045692444
0.6865880679930261,37.32650661468506
0.6865871941378123,37.33442759513855
0.6865871479213128,37.34224343299866
0.6865862744138426,37.35019659996033
0.6865862284617292,37.35815191268921
0.6865853553017259,37.366291522979736
0.6865853096138105,37.374263048172
0.6865844368009983,37.382219076156616
0.6865843913770922,37.390037536621094
0.6865835189111954,37.397907972335815
0.6865834737511108,37.405675172805786
0.6865826016318537,37.413477420806885
0.6865825567354032,37.42116856575012
0.6865816849625103,37.42890763282776
0.6865816403295062,37.4366238117218
0.6865807689027028,37.44439339637756
0.6865807245329575,37.4520959854126
0.686579853451969,37.45989727973938
0.6865798093452953,37.467551708221436
0.6865789386098474,37.47526931762695
0.6865788947660588,37.483009338378906
0.6865780243758769,37.490933418273926
0.6865779807947862,37.498865365982056
0.686577110749597,37.506836891174316
0.6865770674310178,37.514761209487915
0.6865761977305473,37.52278995513916
0.6865761546742934,37.53059411048889
0.6865752853182688,37.538395166397095
0.6865752425241536,37.54614806175232
0.6865743735123017,37.55391597747803
0.6865743309801394,37.56174826622009
0.6865734623121874,37.5696382522583
0.6865734200417926,37.57735061645508
0.686572551717468,37.58514714241028
0.6865725097086549,37.592865228652954
0.6865716417276857,37.60062551498413
0.6865715999802688,37.608338594436646
0.6865707323423832,37.6162109375
0.6865706908561774,37.62404751777649
0.6865698235611037,37.63190221786499
0.686569782335924,37.63965153694153
0.686568915383391,37.64747595787048
0.6865688744190526,37.655173540115356
0.6865680078087893,37.662946701049805
0.686567967105108,37.67141914367676
0.6865671008368434,37.67920255661011
0.6865670603936339,37.68692183494568
0.6865661944670979,37.6946747303009
0.6865661542841768,37.70239996910095
0.686565288699099,37.710169553756714
0.6865652487762819,37.717838525772095
0.6865643835323927,37.72558951377869
0.686564343869496,37.73323178291321
0.686563478966525,37.740984201431274
0.6865634395633655,37.74866771697998
0.6865625750010439,37.75642681121826
0.6865625358574375,37.76417064666748
0.6865616716354962,37.77191209793091
0.6865616327512598,37.779592752456665
0.6865607688694298,37.78733444213867
0.6865607302443808,37.79502296447754
0.6865598667023939,37.80286192893982
0.6865598283363489,37.81051731109619
0.6865589651339362,37.8182475566864
0.6865589270267132,37.82595467567444
0.6865580641636072,37.83373808860779
0.6865580263150233,37.841376066207886
0.6865571637909563,37.84910297393799
0.6865571262008294,37.85671854019165
0.6865562640155342,37.864487648010254
0.6865562266836819,37.87213063240051
0.6865553648368908,37.87985873222351
0.6865553277631317,37.88752508163452
0.6865544662545779,37.89523363113403
0.6865544294387302,37.90287923812866
0.6865535682681474,37.91059851646423
0.6865535317100296,37.91823101043701
0.6865526708771513,37.92598295211792
0.6865526345765823,37.93363332748413
0.6865517740811423,37.941370248794556
0.6865517380379407,37.94904685020447
0.6865508778796734,37.956762075424194
0.6865508420936584,37.964449405670166
0.6865499822722981,37.97220587730408
0.6865499467432893,37.97983407974243
0.6865490872585708,37.987635135650635
0.6865490519863872,37.995615005493164
0.6865481928380457,38.00361919403076
0.6865481578225071,38.011507749557495
0.6865472990102778,38.01960825920105
0.6865472642512043,38.02746081352234
0.6865464057748226,38.035324573516846
0.686546371272034,38.04304909706116
0.6865455131312358,38.05104327201843
0.6865454788845529,38.05878973007202
0.6865446210790739,38.06662702560425
0.6865445870883166,38.07449722290039
0.6865437296178939,38.08247399330139
0.686543695882883,38.090506076812744
0.6865428387472527,38.09847831726074
0.6865428052678089,38.106170415878296
0.6865419484667085,38.11400055885315
0.6865419152426525,38.12187719345093
0.6865410587758188,38.129841327667236
0.6865410258069724,38.13796925544739
0.6865401696741427,38.14611268043518
0.686540136960327,38.15409874916077
0.6865392811612393,38.1620717048645
0.6865392487022757,38.16988444328308
0.6865383932366679,38.1777126789093
0.6865383610323785,38.18548321723938
0.6865375058999886,38.19351673126221
0.6865374739501954,38.20133924484253
0.6865366191507621,38.20910120010376
0.6865365874552869,38.216761112213135
0.686535732988549,38.2245454788208
0.6865357015472145,38.23238968849182
0.6865348474129109,38.24055528640747
0.6865348162255394,38.24855184555054
0.6865339624234096,38.25644111633301
0.6865339314898237,38.26420259475708
0.6865330780196071,38.272117137908936
0.6865330473396295,38.27990961074829
0.6865321942010664,38.28766322135925
0.6865321637745205,38.2953827381134
0.6865313109673502,38.303117513656616
0.6865312807940597,38.3108115196228
0.6865304283180229,38.31866669654846
0.6865303983978107,38.32640767097473
0.6865295462526483,38.3341908454895
0.6865295165853379,38.341922998428345
0.6865286647707906,38.34967374801636
0.686528635356206,38.35738444328308
0.6865277838720153,38.365118980407715
0.6865277547099803,38.37288212776184
0.6865269035558872,38.38076210021973
0.6865268746462264,38.38861632347107
0.6865260238219728,38.39649319648743
0.6865259951645102,38.40450716018677
0.6865251446698377,38.41277861595154
0.6865251162643983,38.42088198661804
0.6865242660990495,38.4291033744812
0.6865242379454577,38.43722057342529
0.6865233881091748,38.44532489776611
0.6865233602072556,38.45315742492676
0.6865225106997814,38.46107864379883
0.6865224830493599,38.46909284591675
0.6865216338704376,38.47739624977112
0.6865216064713394,38.485532999038696
0.6865207576207119,38.49366545677185
0.686520730472762,38.50166320800781
0.686519881950173,38.50985860824585
0.6865198550531973,38.51794743537903
0.6865190068583907,38.5262017250061
0.686518980212215,38.534350872039795
0.6865181323449348,38.542383432388306
0.686518105949385,38.55019569396973
0.6865172584093755,38.55815052986145
0.6865172322642782,38.56612777709961
0.6865163850512833,38.57429265975952
0.6865163591564648,38.58224844932556
0.6865155122702302,38.59026741981506
0.6865154866255166,38.59823155403137
0.6865146400657874,38.60612869262695
0.6865146146710057,38.613884687423706
0.6865137684375267,38.62175226211548
0.686513743292504,38.62960362434387
0.6865128973850209,38.63737916946411
0.6865128724895841,38.64517116546631
0.6865120269078429,38.65294313430786
0.6865120022618196,38.66066932678223
0.6865111570055662,38.66844582557678
0.6865111326087838,38.67617988586426
0.6865102876777647,38.68392729759216
0.6865102635300508,38.69164824485779
0.6865094189240126,38.69963192939758
0.6865093950251949,38.70756983757019
0.6865085507438844,38.715388774871826
0.6865085270937912,38.723076581954956
0.6865076831369558,38.73081111907959
0.6865076597354149,38.73858308792114
0.6865068161028016,38.74635910987854
0.6865067929496419,38.75404953956604
0.6865059496409985,38.76176452636719
0.6865059267360484,38.76949453353882
0.6865050837511228,38.77725172042847
0.6865050610942108,38.784929037094116
0.6865042184327512,38.792680501937866
0.6865041960237064,38.80048084259033
0.6865033536854612,38.80833983421326
0.6865033315241127,38.816084146499634
0.6865024895088304,38.82389450073242
0.6865024675950075,38.83171510696411
0.6865016259024371,38.839621782302856
0.6865016042359694,38.847389459609985
0.68650076286586,38.85511827468872
0.6865007414465768,38.862810373306274
0.6864999003986779,38.870596408843994
0.6864998792264093,38.87826490402222
0.6864990385004707,38.88607478141785
0.6864990175750464,38.89381814002991
0.686498177170818,38.9016056060791
0.6864981564920682,38.90942025184631
0.6864973164093,38.91722512245178
0.6864972959770556,38.92495775222778
0.6864964562154979,38.93272614479065
0.686496436029589,38.94043493270874
0.6864955965889925,38.94822812080383
0.6864955766492499,38.9558687210083
0.686494737529366,38.9635648727417
0.6864947178356203,38.9712336063385
0.6864938790361996,38.97901964187622
0.6864938595882824,38.98668122291565
0.6864930211090765,38.99441981315613
0.6864930019068188,39.00210905075073
0.6864921637475794,39.00987100601196
0.6864921447908123,39.017521142959595
0.6864913069512915,39.02534222602844
0.686491288239847,39.03301739692688
0.6864904507197969,39.040767192840576
0.6864904322535065,39.04855442047119
0.6864895950526794,39.05640411376953
0.6864895768313752,39.06413221359253
0.6864887399495238,39.07193565368652
0.6864887219730379,39.07965660095215
0.6864878854099153,39.08745360374451
0.6864878676780798,39.095134973526
0.686487031433439,39.102930545806885
0.6864870139460866,39.11064386367798
0.686486178019681,39.11845254898071
0.6864861607766441,39.12620520591736
0.6864853251682276,39.13398718833923
0.6864853081693393,39.14174246788025
0.6864844728786657,39.14957666397095
0.6864844561237586,39.157339096069336
0.6864836211505817,39.16517472267151
0.6864836046394898,39.17302465438843
0.6864827699835645,39.18091821670532
0.6864827537161201,39.18860602378845
0.686481919377201,39.19630694389343
0.6864819033532379,39.2039794921875
0.6864810693310798,39.21169066429138
0.686481053550432,39.219356060028076
0.6864802198447899,39.22706151008606
0.686480204307291,39.23468327522278
0.6864793709179207,39.24243378639221
0.6864793556234046,39.25010299682617
0.6864785225500613,39.25800800323486
0.6864785074983626,39.26584267616272
0.6864776747408023,39.27373170852661
0.6864776599317552,39.281617879867554
0.6864768274897342,39.2894184589386
0.6864768129231732,39.29709529876709
0.6864759807964478,39.30480408668518
0.6864759664722073,39.31247329711914
0.6864751346605342,39.32024621963501
0.6864751205784496,39.32791876792908
0.6864742890815854,39.33561873435974
0.6864742752414915,39.34323596954346
0.6864734440591936,39.350942611694336
0.6864734304609258,39.35858607292175
0.6864725995929513,39.366307735443115
0.686472586236345,39.37398052215576
0.6864717556824516,39.38171720504761
0.6864717425673421,39.389399766922
0.6864709123272875,39.39715385437012
0.6864708994535107,39.40480303764343
0.6864700695270533,39.412535190582275
0.6864700568944452,39.42018437385559
0.6864692272813431,39.42788100242615
0.6864692148897397,39.435553789138794
0.6864683855897513,39.44326424598694
0.6864683734389889,39.45093297958374
0.6864675444518732,39.45864963531494
0.686467532541788,39.46625280380249
0.6864667038673044,39.47394943237305
0.6864666921977333,39.481656312942505
0.6864658638356403,39.48947811126709
0.68646585240642,39.49727821350098
0.6864650243564776,39.5050745010376
0.686465013167445,39.51279306411743
0.6864641854294131,39.52056360244751
0.6864641744804051,39.528207302093506
0.6864633470540432,39.53594470024109
0.6864633363448973,39.54368281364441
0.686462509229966,39.55147051811218
0.6864624987605198,39.55926537513733
0.6864616719567794,39.56698822975159
0.6864616617268702,39.57463622093201
0.6864608352340819,39.5823860168457
0.6864608252435475,39.590091943740845
0.6864599990614715,39.59782814979553
0.6864599893101498,39.60553193092346
0.6864591634385478,39.61330699920654
0.6864591539262774,39.62101173400879
0.6864583283649108,39.62874937057495
0.6864583190915292,39.63637661933899
0.6864574938401595,39.64409136772156
0.6864574848055058,39.65178680419922
0.686456659863895,39.659515380859375
0.6864566510678075,39.6671621799469
0.6864558264357178,39.67485022544861
0.6864558178780352,39.68253707885742
0.6864549935552291,39.69024682044983
0.6864549852357904,39.69787406921387
0.6864541612220304,39.70557379722595
0.6864541531406747,39.71324801445007
0.6864533294357236,39.72095847129822
0.6864533215922904,39.728599309921265
0.6864524981959111,39.736302614212036
0.6864524905902399,39.74395036697388
0.6864516675021961,39.75162720680237
0.686451660134126,39.75928521156311
0.6864508373541812,39.767064809799194
0.6864508302235525,39.77472376823425
0.6864500077514701,39.78243923187256
0.6864500008581226,39.79008173942566
0.6864491786936672,39.797788858413696
0.6864491720374407,39.805440187454224
0.6864483501803763,39.81319069862366
0.6864483437611113,39.8208167552948
0.6864475222112025,39.828535079956055
0.6864475160287397,39.83621883392334
0.686446694785751,39.84395146369934
0.6864466888399308,39.85160732269287
0.6864458679036272,39.85931921005249
0.6864458621942899,39.86705780029297
0.6864450415644371,39.87478733062744
0.6864450360914244,39.88241982460022
0.6864442157677874,39.89013624191284
0.6864442105309398,39.8977632522583
0.6864433905132842,39.90549373626709
0.6864433855124433,39.91334009170532
0.6864425658005352,39.9211266040802
0.6864425610355424,39.928778648376465
0.6864417416291478,39.93654417991638
0.6864417370998445,39.94430184364319
0.68644091799873,39.95208477973938
0.686440913704958,39.95970153808594
0.68644009490889,39.967419147491455
0.6864400908504912,39.97508645057678
0.6864392723592367,39.98282217979431
0.6864392685360533,39.99053955078125
0.6864384503493792,39.998353481292725
0.6864384467612532,40.00608682632446
0.6864376288789269,40.01384425163269
0.686437625525701,40.021496534347534
0.68643680794749,40.02922487258911
0.6864368048290065,40.03693342208862
0.6864359875546785,40.044658184051514
0.6864359846707802,40.05241584777832
0.6864351677001034,40.06014132499695
0.6864351650506332,40.067911863327026
0.6864343483833755,40.07567834854126
0.6864343459681763,40.08332657814026
0.6864335296041065,40.0910542011261
0.6864335274230217,40.09869384765625
0.6864327113619081,40.106422662734985
0.686432709414781,40.11410641670227
0.6864318936563929,40.121917486190796
0.6864318919430671,40.12965750694275
0.6864310764871729,40.137420654296875
0.6864310750074922,40.14509987831116
0.6864302598538619,40.15286326408386
0.6864302586076699,40.160619497299194
0.686429443756073,40.16834831237793
0.6864294427432137,40.17600893974304
0.6864286281934202,40.18376159667969
0.6864286274137378,40.1915078163147
0.6864278131655172,40.19934844970703
0.6864278126188561,40.20708441734314
0.6864269986719792,40.214813470840454
0.6864269983581838,40.22247862815857
0.6864261847124208,40.230186462402344
0.6864261846313361,40.23782134056091
0.6864253712864576,40.24552345275879
0.6864253714379279,40.253167152404785
0.6864245583937053,40.260915994644165
0.6864245587775757,40.2685866355896
0.6864237460337801,40.27631711959839
0.6864237466498957,40.28395366668701
0.6864229342062981,40.29168200492859
0.6864229350545046,40.29932904243469
0.6864221229108769,40.30707502365112
0.6864221239910192,40.31474494934082
0.6864213121471332,40.322476863861084
0.6864213134590574,40.33010244369507
0.6864205019146852,40.33783507347107
0.6864205034582365,40.34547448158264
0.6864196922131504,40.353187799453735
0.6864196939881752,40.360843896865845
0.6864188830421473,40.36856269836426
0.6864188850484919,40.37619972229004
0.6864180744012957,40.38390111923218
0.6864180766388054,40.3915798664093
0.6864172662902134,40.3993239402771
0.6864172687587355,40.407121896743774
0.6864164587085211,40.415117263793945
0.6864164614079016,40.42292404174805
0.686415651655838,40.430752754211426
0.6864156545859238,40.438491106033325
0.6864148451317847,40.446272134780884
0.6864148482924229,40.45391821861267
0.6864140391359824,40.461647510528564
0.6864140425270193,40.46931481361389
0.6864132336680515,40.47704339027405
0.6864132372893348,40.484745025634766
0.6864124287276138,40.49262022972107
0.6864124325789909,40.500452756881714
0.6864116243142914,40.50832796096802
0.6864116283956095,40.516104221343994
0.6864108204277063,40.52395176887512
0.686410824738813,40.531789779663086
0.6864100170674808,40.53962802886963
0.6864100216082243,40.54737210273743
0.6864092142332384,40.55514073371887
0.6864092190034663,40.562981605529785
0.6864084119246023,40.57109069824219
0.6864084169241629,40.57904267311096
0.6864076101411963,40.58696961402893
0.6864076153699377,40.59465956687927
0.686406808882644,40.60244703292847
0.6864068143404151,40.61019992828369
0.686406008148571,40.61804676055908
0.6864060138352195,40.625840187072754
0.6864052079386013,40.63373112678528
0.6864052138539766,40.64155054092407
0.6864044082523604,40.64948916435242
0.6864044143963111,40.657435178756714
0.6864036090894736,40.665480852127075
0.6864036154618488,40.673320055007935
0.6864028104495676,40.68109154701233
0.6864028170502166,40.6887571811676
0.6864020123322683,40.69647455215454
0.6864020191610404,40.70413684844971
0.6864012147372023,40.71189594268799
0.6864012217939468,40.71961450576782
0.6864004176639971,40.727444887161255
0.6864004249485637,40.735140800476074
0.6863996211122798,40.7429416179657
0.6863996286245186,40.75063610076904
0.6863988250816785,40.75845694541931
0.6863988328214393,40.76626658439636
0.6863980295718215,40.77407670021057
0.6863980375389543,40.78195261955261
0.6863972345823373,40.7898383140564
0.6863972427766922,40.79762649536133
0.6863964401128546,40.80552339553833
0.6863964485342825,40.813260078430176
0.6863956461630032,40.82106351852417
0.6863956548113541,40.828779220581055
0.6863948527324124,40.836567878723145
0.6863948616075375,40.844269037246704
0.6863940598207124,40.85205149650574
0.6863940689224625,40.859760999679565
0.6863932674275338,40.86753511428833
0.6863932767557599,40.87540340423584
0.6863924755525073,40.88335108757019
0.68639248510706,40.8912308216095
0.6863916841952639,40.89906072616577
0.6863916939759953,40.906816482543945
0.6863908933554355,40.91468358039856
0.6863909033621967,40.92244577407837
0.6863901030326535,40.93034291267395
0.6863901132652962,40.938236713409424
0.6863893132265506,40.946075677871704
0.6863893236849266,40.953843116760254
0.6863885239367593,40.961665630340576
0.6863885346207201,40.9694139957428
0.6863877351629125,40.97728109359741
0.686387746072311,40.98498797416687
0.6863869469046436,40.99277877807617
0.6863869580393315,41.00059413909912
0.6863861591615864,41.00848150253296
0.6863861705214163,41.016263008117676
0.686385371933375,41.024107217788696
0.6863853835181993,41.03182816505432
0.6863845852196437,41.03959608078003
0.6863845970293152,41.04730296134949
0.6863837990200277,41.055108070373535
0.6863838110543986,41.06288123130798
0.6863830133341617,41.07068371772766
0.6863830255930856,41.07839226722717
0.6863822281616813,41.086212158203125
0.6863822406450113,41.09422016143799
0.6863814435022226,41.10221791267395
0.686381456209812,41.11010217666626
0.6863806593554218,41.11800289154053
0.6863806722871237,41.1258065700531
0.6863798757209156,41.13378548622131
0.6863798888765837,41.141786098480225
0.6863790925983408,41.14997363090515
0.6863791059778291,41.15810441970825
0.686378309987335,41.16602373123169
0.686378323590497,41.17376685142517
0.6863775278875355,41.181540727615356
0.6863775417142253,41.18927979469299
0.6863767462985807,41.197139739990234
0.6863767603486526,41.20506715774536
0.6863759652201089,41.21309566497803
0.6863759794934169,41.22105264663696
0.6863751846517586,41.22902989387512
0.6863751991481578,41.23683571815491
0.6863744045931695,41.24465608596802
0.6863744193125139,41.25240397453308
0.6863736250439807,41.26035833358765
0.6863736399861252,41.26819324493408
0.6863728460038321,41.27604055404663
0.6863728611686315,41.283775329589844
0.6863720674723638,41.29151678085327
0.6863720828596733,41.299230098724365
0.6863712894492164,41.30703544616699
0.6863713050588911,41.31479287147522
0.6863705119340311,41.3226158618927
0.6863705277659266,41.33030986785889
0.6863697349264488,41.338096141815186
0.6863697509804202,41.34586548805237
0.6863689584261113,41.353707790374756
0.6863689747020144,41.36146640777588
0.6863681824326604,41.36927056312561
0.6863681989303513,41.37698769569397
0.6863674069457387,41.38480591773987
0.6863674236650725,41.392531394958496
0.6863666319649884,41.400521755218506
0.686366648905822,41.408631563186646
0.6863658574900531,41.41669940948486
0.6863658746522425,41.42459464073181
0.6863650835205759,41.43248462677002
0.6863651009039772,41.44038653373718
0.6863643100562004,41.448328495025635
0.6863643276606701,41.456109046936035
0.686363537096571,41.46391010284424
0.6863635549219659,41.47164463996887
0.6863627646413317,41.479432106018066
0.6863627826875087,41.48727750778198
0.6863619926901279,41.495256185531616
0.6863620109569437,41.50312638282776
0.6863612212426041,41.51105880737305
0.6863612397299159,41.5189151763916
0.686360450298406,41.52678370475769
0.6863604690060711,41.534573554992676
0.6863596798571797,41.542426109313965
0.6863596987850551,41.55023717880249
0.686358909918571,41.55807614326477
0.6863589290665144,41.56583523750305
0.6863581404822267,41.57363963127136
0.6863581598500959,41.58148384094238
0.6863573715477934,41.58977174758911
0.686357391135446,41.597885608673096
0.6863566031149184,41.60602807998657
0.6863566229222128,41.6140501499176
0.6863558351832497,41.62199521064758
0.6863558552100433,41.63014078140259
0.6863550677524346,41.63823318481445
0.686355087998586,41.646188259124756
0.6863543008221216,41.654274225234985
0.6863543212874893,41.66231107711792
0.6863535343919595,41.67032194137573
0.6863535550764018,41.67826461791992
0.686352768461597,41.68613839149475
0.6863527893649727,41.69385027885437
0.6863520030306833,41.70178723335266
0.6863520241528512,41.70969867706299
0.6863512380988687,41.71768546104431
0.6863512594396873,41.72550320625305
0.6863504736658024,41.73342490196228
0.6863504952251311,41.74120855331421
0.6863497097311351,41.749032497406006
0.6863497315088329,41.756754875183105
0.6863489462945173,41.76492977142334
0.6863489682904439,41.77299451828003
0.6863481833556002,41.78102660179138
0.6863482055696152,41.78898358345032
0.686347420914035,41.79698848724365
0.6863474433459977,41.80488324165344
0.6863466589694734,41.812668561935425
0.6863466816192438,41.820399045944214
0.6863458975215678,41.82817268371582
0.6863459203890055,41.83584642410278
0.6863451365699701,41.84353804588318
0.6863451596549355,41.85118055343628
0.6863443761143331,41.85892391204834
0.6863443994166866,41.86658716201782
0.68634361615431,41.874305725097656
0.6863436396739117,41.881961822509766
0.6863428566895544,41.88971209526062
0.6863428804262646,41.89736866950989
0.6863420977197198,41.90507102012634
0.686342121673399,41.912705183029175
0.6863413392444602,41.92043685913086
0.6863413634149693,41.92808389663696
0.68634058126343,41.935790061950684
0.6863406056506304,41.94346594810486
0.6863398237762843,41.951149702072144
0.6863398483800366,41.958805322647095
0.686339066782678,41.96662640571594
0.6863390916028433,41.97429060935974
0.6863383102822663,41.982096433639526
0.6863383353187059,41.99008250236511
0.6863375542747051,41.9978928565979
0.6863375795272807,42.005800008773804
0.6863367987596507,42.01356649398804
0.6863368242282241,42.02146649360657
0.6863360437367595,42.029404163360596
0.686336069421192,42.03732943534851
0.6863352892056879,42.04534125328064
0.6863353151058417,42.05311322212219
0.6863345351660934,42.06107950210571
0.6863345612818305,42.06904363632202
0.6863337816176336,42.076824426651
0.6863338079488156,42.084543228149414
0.6863330285599657,42.09235906600952
0.6863330551064555,42.100205183029175
0.6863322759927484,42.108543157577515
0.6863323027544082,42.11664915084839
0.6863315239156397,42.12463617324829
0.6863315508923322,42.13271737098694
0.6863307723282986,42.140676498413086
0.6863307995198862,42.148601055145264
0.6863300212303842,42.15668702125549
0.6863300486367301,42.164608001708984
0.686329270621556,42.17242980003357
0.686329298242523,42.18011927604675
0.6863285205014735,42.18788456916809
0.6863285483369248,42.19552993774414
0.6863277708697972,42.20334029197693
0.686327798919596,42.211130142211914
0.6863270217261874,42.21891927719116
0.686327049990197,42.22657823562622
0.6863262730703048,42.234397172927856
0.6863263015483888,42.242170572280884
0.6863255249018105,42.25022292137146
0.6863255535938323,42.258208990097046
0.6863247772203661,42.266188859939575
0.6863248061261897,42.27440357208252
0.6863240300256332,42.282328367233276
0.6863240591451226,42.29008960723877
0.686323283317274,42.2979621887207
0.6863233126502932,42.30565667152405
0.6863225370949507,42.31340479850769
0.6863225666413639,42.32105255126953
0.686321791358326,42.328802824020386
0.686321821117998,42.33649706840515
0.6863210461070637,42.3442440032959
0.6863210760798582,42.3519070148468
0.6863203013408264,42.3595654964447
0.6863203315266083,42.36720681190491
0.686319557059278,42.37491488456726
0.6863195874579122,42.38254427909851
0.6863188132620831,42.390247106552124
0.6863188438734342,42.39791798591614
0.6863180699489053,42.40568923950195
0.6863181007728385,42.413334369659424
0.68631732711941,42.421066999435425
0.6863173581557903,42.42878484725952
0.6863165847732615,42.43651866912842
0.6863166160219547,42.44426894187927
0.6863158429101258,42.452138900756836
0.6863158743709968,42.45990514755249
0.6863151015296686,42.46770715713501
0.6863151332025829,42.475478649139404
0.6863143606315554,42.48322296142578
0.686314392516379,42.49096727371216
0.686313620215453,42.49868845939636
0.6863136523120515,42.50642275810242
0.6863128802810279,42.514177560806274
0.6863129125892673,42.52182579040527
0.6863121408279471,42.52954626083374
0.6863121733476935,42.53719878196716
0.6863114018558778,42.544933557510376
0.6863114345869973,42.552629709243774
0.6863106633644879,42.5603461265564
0.6863106963068469,42.56801438331604
0.6863099253534448,42.57574439048767
0.6863099585069099,42.58335304260254
0.6863091878224175,42.59107851982117
0.6863092211868551,42.598797082901
0.686308450771074,42.60654377937317
0.6863084843463513,42.61428928375244
0.6863077141990838,42.6220965385437
0.6863077479850673,42.62979531288147
0.6863069781061156,42.63749170303345
0.6863070121026722,42.645169258117676
0.6863062424918391,42.65292716026306
0.6863062766988361,42.66066122055054
0.6863055073559244,42.66841506958008
0.6863055417732291,42.676164388656616
0.6863047726980416,42.68403172492981
0.6863048073255213,42.691715717315674
0.686304038517861,42.69948077201843
0.6863040733553833,42.70738625526428
0.6863033048150537,42.71526837348938
0.6863033398624864,42.72307586669922
0.6863025715892906,42.730857133865356
0.6863026068465015,42.73855686187744
0.6863018388402435,42.746339082717896
0.6863018743071003,42.75396466255188
0.6863011065675841,42.761680126190186
0.6863011422439548,42.76941108703613
0.6863003747709844,42.77709746360779
0.6863004106567375,42.78477168083191
0.6862996434501168,42.79253005981445
0.6862996795451204,42.80039167404175
0.6862989126046543,42.80835437774658
0.6862989489087765,42.81614947319031
0.6862981822342694,42.82396721839905
0.6862982187473796,42.83183002471924
0.6862974523386358,42.83980584144592
0.6862974890606024,42.84752321243286
0.6862967229174275,42.85530662536621
0.6862967598481192,42.863036155700684
0.6862959939703182,42.87083339691162
0.686296031109604,42.87860465049744
0.6862952654969822,42.88642740249634
0.6862953028447314,42.89410877227783
0.6862945374970943,42.90188264846802
0.6862945750531758,42.909565925598145
0.6862938099703291,42.917420387268066
0.6862938477346123,42.92522358894348
0.6862930829163625,42.932961225509644
0.6862931208887169,42.94076323509216
0.6862923563348692,42.94866919517517
0.6862923945151648,42.95642137527466
0.6862916302255258,42.964271783828735
0.6862916686136318,42.972151041030884
0.6862909045880083,42.98007249832153
0.686290943183795,42.98782467842102
0.6862901794219931,42.99556636810303
0.6862902182253302,43.003225803375244
0.6862894547271567,43.01098608970642
0.6862894937379149,43.01869201660156
0.6862887305031774,43.02646589279175
0.686288769721226,43.03416657447815
0.6862880067497312,43.04188895225525
0.6862880461749415,43.04953646659851
0.686287283466497,43.05726981163025
0.686287323098739,43.06498861312866
0.6862865606531522,43.07277750968933
0.6862866004922966,43.08044362068176
0.6862858383093753,43.088191986083984
0.6862858783552932,43.09589910507202
0.6862851164348451,43.10362100601196
0.6862851566874071,43.111332416534424
0.6862843950292408,43.11914134025574
0.686284435488318,43.12695288658142
0.6862836740922411,43.13475704193115
0.6862837147577047,43.14267563819885
0.6862829536235263,43.150758504867554
0.6862829944952471,43.1587655544281
0.686282233622776,43.16688323020935
0.6862822747006259,43.17478823661804
0.6862815140896702,43.182743072509766
0.6862815553735208,43.19055771827698
0.6862807950238896,43.19830274581909
0.6862808365136124,43.20598602294922
0.6862800764251152,43.21371150016785
0.686280118120582,43.221492290496826
0.6862793582930281,43.22933650016785
0.6862794001941106,43.23706936836243
0.6862786406273098,43.24485802650452
0.6862786827338803,43.25258135795593
0.6862779234276417,43.26058650016785
0.6862779657395724,43.26859641075134
0.6862772066937063,43.2766318321228
0.6862772492108694,43.28457069396973
0.6862764904251859,43.29237604141235
0.6862765331474538,43.30006694793701
0.6862757746217629,43.307828187942505
0.6862758175490081,43.31553244590759
0.6862750592831205,43.32328987121582
0.6862751024152157,43.330952167510986
0.6862743444089422,43.338724851608276
0.6862743877457601,43.34641408920288
0.6862736299989111,43.35411882400513
0.6862736735403246,43.36182188987732
0.6862729160527113,43.36961054801941
0.6862729597985939,43.37734627723694
0.6862722025700273,43.385106325149536
0.6862722465202514,43.39275574684143
0.6862714895505433,43.40059447288513
0.6862715337049826,43.40873336791992
0.6862707769939437,43.41678762435913
0.6862708213524719,43.42482256889343
0.6862700648999143,43.43303465843201
0.6862701094624046,43.441306829452515
0.6862693532681401,43.4494411945343
0.6862693980344662,43.457271099090576
0.6862686420983071,43.465256214141846
0.6862686870683429,43.47329664230347
0.6862679313901011,43.48138117790222
0.6862679765637203,43.48921227455139
0.6862672211432085,43.49717617034912
0.6862672665202852,43.50514841079712
0.6862665113573159,43.51329445838928
0.6862665569377243,43.52133536338806
0.6862658020321099,43.529390811920166
0.6862658478157245,43.537376165390015
0.686265093167278,43.545515060424805
0.6862651391539731,43.5537326335907
0.686264384762508,43.56176543235779
0.6862644309521577,43.56954264640808
0.6862636768174868,43.577399253845215
0.6862637232099664,43.58518099784851
0.6862629693319034,43.592989683151245
0.6862630159270874,43.60075116157532
0.6862622623054461,43.60865235328674
0.686262309103209,43.61638522148132
0.6862615557378033,43.62425708770752
0.6862616027380205,43.6321063041687
0.6862608496286637,43.64002323150635
0.6862608968312105,43.64793133735657
0.6862601439777172,43.65579414367676
0.6862601913824687,43.66380524635315
0.6862594387846533,43.67187261581421
0.6862594863914846,43.67962670326233
0.6862587340491615,43.68747615814209
0.6862587818579485,43.69537353515625
0.6862580297709322,43.70331430435181
0.6862580777815503,43.7110698223114
0.6862573259496559,43.718868017196655
0.686257374161981,43.72657561302185
0.6862566225850234,43.73435354232788
0.6862566709989312,43.74206471443176
0.6862559196767257,43.74982190132141
0.6862559682920923,43.75750684738159
0.6862552172244542,43.76541066169739
0.6862552660411558,43.77314376831055
0.6862545152279007,43.78108239173889
0.6862545642458134,43.78913068771362
0.6862538136867568,43.797059059143066
0.6862538629057571,43.80523371696472
0.686253112600715,43.81321358680725
0.6862531620206791,43.82098197937012
0.6862524119694674,43.82891058921814
0.6862524615902723,43.83703565597534
0.6862517117927077,43.84519720077515
0.6862517616142295,43.85341477394104
0.6862510120701282,43.861424684524536
0.6862510620922444,43.869415283203125
0.6862503128014228,43.8774049282074
0.6862503630240099,43.88531160354614
0.6862496139862849,43.89330053329468
0.6862496644092202,43.90106129646301
0.6862489156244087,43.90886974334717
0.6862489662475693,43.91661095619202
0.6862482177154883,43.92439246177673
0.6862482685387515,43.93211388587952
0.6862475202592184,43.93995666503906
0.6862475712824617,43.94779992103577
0.6862468232552938,43.95561647415161
0.686246874478395,43.963359117507935
0.6862461267034099,43.97114181518555
0.6862461781262463,43.97890853881836
0.6862454306032618,43.98672938346863
0.6862454822257115,43.994457721710205
0.6862447349545455,44.00223088264465
0.6862447867764861,44.00993895530701
0.6862440397569568,44.01773476600647
0.6862440917782666,44.02546834945679
0.6862433450101922,44.033281326293945
0.686243397230749,44.04099678993225
0.6862426507139482,44.04879283905029
0.6862427031336307,44.056506395339966
0.6862419568679219,44.06428813934326
0.6862420094866082,44.07202863693237
0.68624126347181,44.079789876937866
0.6862413162893788,44.087470054626465
0.6862405705253104,44.09523940086365
0.6862406235416403,44.10297751426697
0.6862398780281208,44.110756158828735
0.6862399312430902,44.118468284606934
0.686239185979939,44.126264810562134
0.6862392393934269,44.13431429862976
0.6862384943804638,44.142133474349976
0.6862385479923494,44.15010738372803
0.6862378032293932,44.15798234939575
0.6862378570395555,44.16584086418152
0.6862371125264266,44.17361807823181
0.6862371665347448,44.18144702911377
0.6862364222712629,44.18940877914429
0.6862364764776162,44.19723701477051
0.6862357324636015,44.20505475997925
0.6862357868678698,44.21269345283508
0.6862350431031424,44.22041201591492
0.6862350977052047,44.2280695438385
0.6862343541895853,44.235886335372925
0.6862344089893219,44.24362397193909
0.6862336657226313,44.25138759613037
0.6862337207199214,44.25909638404846
0.6862329777019801,44.26683259010315
0.686233032896704,44.27451419830322
0.686232290127333,44.28226375579834
0.6862323455193704,44.290026903152466
0.6862316029983911,44.29781746864319
0.6862316585876226,44.305532455444336
0.686230916314856,44.313331842422485
0.6862309721011614,44.320995569229126
0.6862302300764292,44.32871198654175
0.6862302860596893,44.336347579956055
0.6862295442828128,44.34405207633972
0.6862296004629077,44.351670026779175
0.6862288589337093,44.359408140182495
0.6862289153105197,44.36716151237488
0.686228174028821,44.374881982803345
0.6862282306022277,44.38254499435425
0.686227489567851,44.39046764373779
0.6862275463377346,44.3981249332428
0.6862268055505021,44.4058518409729
0.6862268625167439,44.413498401641846
0.686226121976478,44.42125964164734
0.686226179138959,44.428894996643066
0.6862254388454823,44.43661379814148
0.6862254962040838,44.444299936294556
0.686224756157219,44.452078342437744
0.6862248137118222,44.459768533706665
0.6862240739113925,44.4674346446991
0.6862241316618789,44.475160121917725
0.6862233921077071,44.48301434516907
0.6862234500539581,44.49111199378967
0.6862227107458679,44.49922251701355
0.686222768887765,44.50715470314026
0.6862220298255798,44.515358448028564
0.6862220881630049,44.52330946922302
0.6862213493465482,44.53135943412781
0.6862214078793833,44.53919434547424
0.6862206693084787,44.54712653160095
0.6862207280366057,44.55491662025452
0.6862199897110774,44.56286644935608
0.6862200486343785,44.57065463066101
0.6862193105540504,44.57848644256592
0.6862193696724078,44.58628869056702
0.6862186318371042,44.5941481590271
0.6862186911504,44.6019651889801
0.6862179535599455,44.6098198890686
0.6862180130680623,44.61766171455383
0.6862172757222814,44.625550985336304
0.6862173354251019,44.633421421051025
0.6862165983238193,44.64166831970215
0.686216658221226,44.649372577667236
0.6862159213642667,44.657164096832275
0.6862159814561426,44.664854288101196
0.6862152448433313,44.67262005805969
0.6862153051295593,44.68035697937012
0.6862145687607214,44.68816328048706
0.6862146292411844,44.695942401885986
0.6862138931161458,44.703755617141724
0.6862139537907267,44.711374282836914
0.6862132179093126,44.71906661987305
0.6862132787778946,44.726741552352905
0.6862125431399307,44.73448419570923
0.6862126042023976,44.74212336540222
0.6862118688077098,44.74983549118042
0.6862119300639449,44.75759172439575
0.6862111949123595,44.765446186065674
0.6862112563622463,44.77319860458374
0.686210521453589,44.7809681892395
0.6862105830970112,44.788636684417725
0.6862098484311088,44.796406984329224
0.68620991026795,44.80408263206482
0.6862091758446289,44.811821699142456
0.6862092378747734,44.81943488121033
0.6862085036938601,44.82713270187378
0.6862085659171917,44.83487868309021
0.6862078319785133,44.84295725822449
0.6862078943949164,44.850914478302
0.6862071606982997,44.8588809967041
0.6862072233076583,44.86665368080139
0.6862064898529305,44.87453103065491
0.6862065526551288,44.882383584976196
0.6862058194421176,44.89015316963196
0.6862058824370404,44.898051738739014
0.6862051494655728,44.90582847595215
0.6862052126531046,44.913477420806885
0.6862044799230083,44.92129445075989
0.6862045433030336,44.92899417877197
0.6862038108141365,44.93676972389221
0.6862038743865404,44.944472789764404
0.6862031421386706,44.95226192474365
0.6862032059033379,44.96004247665405
0.6862024738963236,44.9680438041687
0.6862025378531389,44.97575831413269
0.6862018060868081,44.98351788520813
0.6862018702356573,44.99127268791199
0.6862011387098385,44.99915075302124
0.6862012030506063,45.00702714920044
0.686200471765128,45.015037298202515
0.6862005362976997,45.02292823791504
0.6861998052523908,45.03084111213684
0.6861998699766525,45.038750886917114
0.6861991391713418,45.046842098236084
0.6861992040871787,45.05469584465027
0.6861984735216953,45.06247282028198
0.6861985386289928,45.07016348838806
0.6861978083031662,45.07797408103943
0.6861978736018103,45.085724115371704
0.6861971435154697,45.09347128868103
0.6861972090053463,45.101181745529175
0.6861964791583209,45.1090350151062
0.6861965448393162,45.11685276031494
0.6861958152314361,45.124704122543335
0.6861958811034362,45.13249731063843
0.686195151734531,45.14035773277283
0.686195217797422,45.14823389053345
0.6861944886673219,45.15625309944153
0.6861945549209899,45.16438293457031
0.6861938260295251,45.1725652217865
0.6861938924738571,45.18055438995361
0.6861931638208575,45.188560962677
0.68619323045574,45.196484088897705
0.6861925020410363,45.20441555976868
0.6861925688663556,45.21250867843628
0.6861918406897788,45.22042798995972
0.6861919077054216,45.228370666503906
0.6861911797668021,45.23626470565796
0.6861912469726555,45.24414610862732
0.6861905192718244,45.252015829086304
0.6861905866677757,45.25992202758789
0.6861898592045639,45.267874240875244
0.6861899267904996,45.27587056159973
0.6861891995647386,45.28390908241272
0.6861892673405463,45.291863203048706
0.6861885403520673,45.29981589317322
0.6861886083176344,45.307666540145874
0.6861878815662689,45.31569147109985
0.6861879497214826,45.32368564605713
0.6861872232070625,45.33165240287781
0.6861872915518105,45.33955359458923
0.6861865652741674,45.34738087654114
0.6861866338083374,45.35515332221985
0.6861859077673039,45.363004207611084
0.6861859764907833,45.370859146118164
0.686185250686191,45.37888193130493
0.6861853195988677,45.3868772983551
0.6861845940305492,45.39470195770264
0.6861846631323114,45.40241742134094
0.6861839378000991,45.410232067108154
0.6861840070908352,45.41798233985901
0.6861832819945615,45.42574763298035
0.6861833514741591,45.43350267410278
0.6861826266136571,45.44135665893555
0.6861826962820045,45.44909691810608
0.6861819716571071,45.45690584182739
0.6861820415140929,45.46464681625366
0.6861813171246335,45.47244381904602
0.686181387170146,45.4801287651062
0.6861806630159574,45.48793363571167
0.6861807332498853,45.49568438529968
0.6861800093308008,45.50343585014343
0.6861800797530333,45.51111316680908
0.6861793560688867,45.51898908615112
0.686179426679312,45.52679204940796
0.6861787032299369,45.5346314907074
0.6861787740284441,45.54237341880798
0.6861780508136743,45.550208568573
0.6861781218001526,45.55791687965393
0.6861773988198224,45.5657103061676
0.6861774699941604,45.57345628738403
0.6861767472481037,45.581246852874756
0.6861768186101914,45.58902907371521
0.6861760960982427,45.5968234539032
0.6861761676479688,45.60458183288574
0.6861754453699623,45.612489461898804
0.6861755171072167,45.62032079696655
0.6861747950629874,45.62833762168884
0.6861748669876593,45.63615584373474
0.6861741451770417,45.64413046836853
0.6861742172890206,45.652047872543335
0.6861734957118497,45.659945249557495
0.686173568011026,45.66788601875305
0.6861728466671366,45.67594933509827
0.6861729191534002,45.683934926986694
0.6861721980426277,45.6920268535614
0.6861722707158678,45.70005679130554
0.6861715498380476,45.70801281929016
0.686171622698155,45.71581530570984
0.6861709020531226,45.72360682487488
0.6861709750999874,45.73138117790222
0.6861702546875783,45.73912811279297
0.6861703279210903,45.746848583221436
0.6861696077411406,45.75468850135803
0.6861696811611906,45.762391567230225
0.6861689612135361,45.770201444625854
0.6861690348200146,45.77786469459534
0.6861683151044913,45.7856719493866
0.6861683888972888,45.79338026046753
0.6861676694137332,45.801169872283936
0.6861677433927401,45.80885052680969
0.6861670241409887,45.816614389419556
0.6861670983060965,45.82432985305786
0.6861663792859856,45.83210635185242
0.6861664536370845,45.83980202674866
0.6861657348484507,45.84749984741211
0.6861658093854324,45.85515236854553
0.6861650908281127,45.86289381980896
0.6861651655508679,45.87061023712158
0.6861644472246995,45.8783438205719
0.6861645221331194,45.8860650062561
0.6861638040379392,45.89381504058838
0.6861638791319153,45.901511907577515
0.6861631612675608,45.90933632850647
0.6861632365469845,45.91704511642456
0.6861625189132929,45.924832820892334
0.6861625943780558,45.93252420425415
0.6861618769748646,45.94030475616455
0.6861619526248584,45.94798493385315
0.6861612354520058,45.955755949020386
0.6861613112871219,45.96340608596802
0.6861605943444452,45.971126317977905
0.6861606703645761,45.9788179397583
0.6861599536519138,45.986600160598755
0.6861600298569506,45.99425935745239
0.6861593133741412,46.00200843811035
0.6861593897639763,46.00971698760986
0.6861586735108572,46.017539501190186
0.6861587500853829,46.025243520736694
0.6861580340617934,46.03295278549194
0.6861581108209016,46.04063844680786
0.6861573950266799,46.04847764968872
0.6861574719702634,46.0561842918396
0.6861567564052485,46.06396532058716
0.6861568335331996,46.07172083854675
0.6861561181972302,46.07949995994568
0.6861561955094412,46.08719539642334
0.6861554804023566,46.09491467475891
0.6861555578987206,46.10259437561035
0.6861548430203593,46.11030697822571
0.686154920700769,46.11800146102905
0.6861542060509714,46.12570309638977
0.6861542839153193,46.13337802886963
0.6861535694939241,46.14110207557678
0.6861536475421037,46.14883756637573
0.6861529333489509,46.15663194656372
0.6861530115808548,46.164321184158325
0.686152297615784,46.17206692695618
0.6861523760313056,46.17989897727966
0.6861516622941571,46.18776512145996
0.6861517408931896,46.19548749923706
0.6861510273838032,46.2033052444458
0.6861511061662398,46.211259841918945
0.6861503928844558,46.21922755241394
0.6861504718501901,46.22698736190796
0.6861497587958487,46.23477339744568
0.6861498379447745,46.24247670173645
0.6861491251177165,46.250314474105835
0.6861492044497272,46.25799775123596
0.6861484918497931,46.26569056510925
0.6861485713647824,46.273359537124634
0.6861478589918132,46.281086683273315
0.6861479386896752,46.288715839385986
0.6861472265435115,46.29643702507019
0.6861473064241401,46.30406355857849
0.686146594504623,46.31173372268677
0.6861466745679125,46.319401025772095
0.6861459628748834,46.3271062374115
0.6861460431207276,46.33475661277771
0.6861453316540279,46.34259223937988
0.686145412082321,46.35034656524658
0.6861447008417922,46.35812759399414
0.686144781452429,46.36579442024231
0.6861440704379128,46.373499631881714
0.6861441512307874,46.38115429878235
0.6861434404421254,46.388880491256714
0.686143521417133,46.396535873413086
0.6861428108541671,46.40431833267212
0.6861428920112016,46.411957025527954
0.6861421816737742,46.41965103149414
0.6861422630127308,46.42731761932373
0.6861415529006841,46.43503713607788
0.6861416344214575,46.442676067352295
0.6861409245346334,46.45040798187256
0.6861410062371189,46.4580237865448
0.6861402965753606,46.465752840042114
0.6861403784594526,46.47340965270996
0.6861396690226025,46.48120069503784
0.6861397510881968,46.48892879486084
0.6861390418760974,46.49665355682373
0.686139124123089,46.504361629486084
0.6861384151355836,46.51209211349487
0.686138497563868,46.51988434791565
0.6861377888007992,46.52760624885559
0.686137871410272,46.53527879714966
0.6861371628714835,46.54299449920654
0.6861372456620399,46.55062937736511
0.686136537347375,46.55832242965698
0.6861366203189108,46.5659339427948
0.686135912228213,46.573636293411255
0.6861359953806236,46.58129596710205
0.6861352875137365,46.58904314041138
0.6861353708469183,46.596733808517456
0.6861346632036855,46.60470509529114
0.6861347467175345,46.612438440322876
0.6861340392978,46.62020683288574
0.6861341229922121,46.62783885002136
0.6861334157958203,46.6355197429657
0.6861334996706914,46.64315938949585
0.6861327926974862,46.65086793899536
0.6861328767527127,46.65863060951233
0.6861321700025385,46.66630220413208
0.6861322542380167,46.673929929733276
0.6861315477107182,46.68164277076721
0.6861316321263444,46.689303159713745
0.6861309258217659,46.697049617767334
0.6861310104174372,46.704833984375
0.6861303043354237,46.71268701553345
0.6861303891110361,46.720476388931274
0.6861296832514323,46.72829580307007
0.6861297682068831,46.736088037490845
0.6861290625695341,46.74382019042969
0.6861291477047196,46.751500606536865
0.6861284422894707,46.7591667175293
0.6861285276042882,46.766929388046265
0.6861278224109847,46.774696588516235
0.6861279079053311,46.78272795677185
0.6861272029338183,46.79060125350952
0.6861272886075909,46.79825305938721
0.6861265838577144,46.80596303939819
0.6861266697108104,46.8136351108551
0.686125965182416,46.82137942314148
0.6861260512147322,46.829063415527344
0.686125346907666,46.836753845214844
0.6861254331191005,46.84443974494934
0.6861247290332082,46.85221791267395
0.686124815423658,46.85990118980408
0.6861241115587858,46.86762356758118
0.686124198128149,46.875269174575806
0.6861234944841433,46.88300943374634
0.686123581232317,46.89062714576721
0.6861228778090243,46.89834928512573
0.6861229647359066,46.906001567840576
0.6861222615331733,46.91370129585266
0.6861223486386621,46.921353578567505
0.686121645656335,46.929057121276855
0.6861217329403281,46.93669557571411
0.6861210301782543,46.944419860839844
0.6861211176406499,46.95214891433716
0.6861204150986759,46.95989465713501
0.6861205027393725,46.967700242996216
0.6861198004173455,46.975547313690186
0.686119888236241,46.98347187042236
0.6861191861340082,46.99155378341675
0.6861192741310013,46.999289989471436
0.6861185722484103,47.007065773010254
0.6861186604233992,47.01499390602112
0.6861179587602975,47.023061990737915
0.6861180471131806,47.03129315376282
0.6861173456694158,47.039305448532104
0.6861174342000921,47.04711627960205
0.686116732975512,47.055057525634766
0.68611682168388,47.06282114982605
0.6861161206783325,47.07065033912659
0.6861162095642911,47.078428745269775
0.6861155087776246,47.086214780807495
0.6861155978410728,47.093910694122314
0.6861148972731349,47.10163855552673
0.6861149865139717,47.10930919647217
0.6861142861646109,47.117117404937744
0.6861143755827358,47.124778509140015
0.6861136754518009,47.13254761695862
0.6861137650471124,47.14028024673462
0.6861130651344517,47.14804983139038
0.6861131549068497,47.155702114105225
0.686112455212312,47.16343307495117
0.6861125451616956,47.17106032371521
0.6861118456851301,47.178823709487915
0.6861119358113986,47.186511278152466
0.6861112365526539,47.19427680969238
0.6861113268557076,47.20208716392517
0.6861106278146328,47.21002411842346
0.686110718294371,47.21779775619507
0.6861100194708158,47.225642681121826
0.6861101101271381,47.233434438705444
0.6861094115209516,47.241220474243164
0.686109502353758,47.248918533325195
0.68610880396479,47.25676655769348
0.6861088949739804,47.26464867591858
0.6861081968020804,47.2724609375
0.6861082879875551,47.280221700668335
0.6861075900325729,47.28798222541809
0.6861076813942318,47.2956280708313
0.6861069836560175,47.30332803726196
0.686107075193761,47.31097483634949
0.6861063776721646,47.318706035614014
0.6861064693858929,47.32637596130371
0.6861057720807647,47.33407020568848
0.6861058639703785,47.3417444229126
0.6861051668815686,47.3494758605957
0.6861052589469683,47.35723066329956
0.6861045620743275,47.36506748199463
0.6861046543154137,47.372761726379395
0.6861039576587921,47.38055229187012
0.6861040500754655,47.388248443603516
0.6861033536347144,47.39599370956421
0.686103446226876,47.40360164642334
0.686102750001846,47.41129660606384
0.6861028427693965,47.418976068496704
0.6861021467599387,47.42673110961914
0.6861022397027788,47.43440771102905
0.6861015439087447,47.442123889923096
0.6861016370267761,47.449771881103516
0.6861009414480163,47.45749831199646
0.6861010347411396,47.46521496772766
0.6861003393775061,47.47291159629822
0.686100432845623,47.48062610626221
0.6860997376969667,47.488359689712524
0.6860998313399786,47.49598479270935
0.6860991364061517,47.50365138053894
0.6860992302239598,47.511345624923706
0.6860985355048139,47.51906061172485
0.6860986294973199,47.5266900062561
0.686097934992707,47.53442716598511
0.6860980291598123,47.54207992553711
0.6860973348695847,47.549776792526245
0.686097429211191,47.55746936798096
0.6860967351352006,47.56516480445862
0.6860968296512101,47.57278513908386
0.6860961357893093,47.58051657676697
0.6860962304796234,47.58821177482605
0.6860955368316647,47.59590172767639
0.6860956316961858,47.60355544090271
0.686094938262022,47.611247539520264
0.686095033300652,47.618902921676636
0.6860943400801354,47.62663269042969
0.6860944352927767,47.63433027267456
0.6860937422857603,47.64220714569092
0.686093837672315,47.65011215209961
0.6860931448786518,47.65789818763733
0.6860932404390223,47.6661422252655
0.6860925478585654,47.67401885986328
0.6860926435926542,47.681742429733276
0.686091951225257,47.68950343132019
0.6860920471329665,47.697195053100586
0.6860913549784823,47.705018043518066
0.6860914510597151,47.712780475616455
0.6860907591179976,47.72060251235962
0.6860908553726566,47.728376626968384
0.6860901636435589,47.73617386817932
0.6860902600715468,47.74392795562744
0.6860895685549232,47.7516930103302
0.6860896651561429,47.75938558578491
0.686088973851847,47.76718235015869
0.6860890706262014,47.77489137649536
0.6860883795340875,47.782655239105225
0.6860884764814802,47.790329456329346
0.686087785601402,47.79818844795227
0.6860878827217356,47.80612921714783
0.6860871920535476,47.81397199630737
0.6860872893467256,47.82166290283203
0.6860865988902823,47.82937026023865
0.686086696356208,47.83705735206604
0.6860860061113639,47.844762563705444
0.6860861037499408,47.852383613586426
0.6860854137165506,47.860079765319824
0.6860855115276823,47.86774826049805
0.6860848217056006,47.87545037269592
0.6860849196891903,47.88310265541077
0.6860842300782725,47.890796184539795
0.6860843282342242,47.89847493171692
0.6860836388343248,47.906216859817505
0.6860837371625425,47.91384673118591
0.6860830479735169,47.92158508300781
0.6860831464739044,47.92925190925598
0.6860824574956078,47.93696141242981
0.6860825561680689,47.94459676742554
0.6860818674003568,47.952309131622314
0.6860819662447958,47.95998954772949
0.6860812776875238,47.96770524978638
0.6860813767038447,47.97539710998535
0.6860806883568683,47.98311233520508
0.6860807875449754,47.99071979522705
0.6860800994081508,47.9984393119812
0.6860801987679483,48.00607442855835
0.6860795108411312,48.0138213634491
0.6860796103725236,48.02155804634094
0.6860789226555702,48.02940034866333
0.6860790223584617,48.03752040863037
0.6860783348512283,48.04563021659851
0.6860784347255241,48.05367565155029
0.6860777474278666,48.0618200302124
0.6860778474734708,48.069700956344604
0.6860771603852461,48.07752442359924
0.6860772606020639,48.08537411689758
0.6860765737231281,48.09329175949097
0.6860766741110642,48.101097106933594
0.6860759874412744,48.10891318321228
0.6860760880002338,48.11665987968445
0.6860754015394468,48.12455368041992
0.6860755022693344,48.13244700431824
0.6860748160174069,48.140270948410034
0.6860749169181279,48.14819359779358
0.6860742308749174,48.156123638153076
0.686074331946377,48.163973331451416
0.6860736461117403,48.17197847366333
0.686073747353844,48.179692029953
0.6860730617276384,48.18749690055847
0.6860731631402913,48.19535231590271
0.6860724777223743,48.20313286781311
0.6860725793054823,48.21089816093445
0.6860718940957118,48.21897768974304
0.6860719958491797,48.22680306434631
0.6860713108474134,48.23468494415283
0.6860714127711472,48.2427020072937
0.6860707279772426,48.250773906707764
0.6860708300711482,48.2586612701416
0.6860701454849634,48.26662540435791
0.6860702477489466,48.27438282966614
0.6860695633703396,48.28234601020813
0.6860696658043065,48.29021716117859
0.6860689816331356,48.298155069351196
0.6860690842369916,48.305901527404785
0.6860684002731152,48.31372141838074
0.6860685030467668,48.32163882255554
0.6860678192900433,48.32958269119263
0.6860679222333966,48.337377071380615
0.6860672386836846,48.34534549713135
0.6860673417966456,48.35311222076416
0.6860666584538037,48.360957622528076
0.6860667617362793,48.368735790252686
0.6860660786001662,48.37657451629639
0.6860661820520626,48.38433837890625
0.6860654991225374,48.39229106903076
0.6860656027437608,48.40026259422302
0.6860649200206828,48.40866661071777
0.6860650238111401,48.416797161102295
0.686064341294368,48.42475986480713
0.6860644452539658,48.43287515640259
0.6860637629433594,48.44095516204834
0.6860638670720044,48.44878077507019
0.6860631849674229,48.456647634506226
0.686063289265022,48.464507818222046
0.6860626073663252,48.472585678100586
0.6860627118327851,48.48079776763916
0.6860620301398325,48.48908591270447
0.686062134775061,48.49720501899719
0.6860614532877121,48.50543999671936
0.6860615580916155,48.5134437084198
0.6860608768097307,48.521573066711426
0.6860609817822166,48.52961301803589
0.6860603007056559,48.53761410713196
0.6860604058466313,48.54549288749695
0.6860597249752548,48.55354189872742
0.6860598302846272,48.56151628494263
0.6860591496182955,48.56946659088135
0.6860592550959721,48.57727527618408
0.686058574634545,48.58530855178833
0.6860586802804338,48.593355655670166
0.6860580000237724,48.60141611099243
0.686058105837781,48.60927629470825
0.6860574257857455,48.61715292930603
0.6860575317677812,48.625006914138794
0.6860568519202328,48.63299608230591
0.6860569580702038,48.641098976135254
0.686056278427003,48.64922118186951
0.686056384744817,48.65710949897766
0.6860557053058252,48.66498255729675
0.6860558117913901,48.672826528549194
0.6860551325564682,48.680612564086914
0.6860552392096921,48.68836307525635
0.6860545601787019,48.69613862037659
0.6860546669994927,48.70386838912964
0.686053988172295,48.711615562438965
0.6860540951605613,48.719441652297974
0.6860534165370176,48.72736620903015
0.6860535236926676,48.73519802093506
0.68605284527264,48.74308753013611
0.6860529525955819,48.75091528892517
0.6860522743789317,48.75891399383545
0.6860523818690741,48.76679277420044
0.6860517038556636,48.774637937545776
0.6860518115129149,48.78234934806824
0.6860511337026057,48.7901074886322
0.6860512415268748,48.79782176017761
0.6860505639195292,48.80559229850769
0.6860506719107246,48.813310861587524
0.686049994506205,48.82110643386841
0.6860501026642355,48.828927516937256
0.6860494254624041,48.83698296546936
0.6860495337871786,48.84484124183655
0.6860488567878976,48.85267353057861
0.6860489652793254,48.860517501831055
0.6860482884824578,48.86833453178406
0.6860483971404474,48.876089096069336
0.6860477205458558,48.88393688201904
0.6860478293703165,48.891698122024536
0.6860471529778638,48.89949369430542
0.6860472619687051,48.9071900844574
0.6860465857782541,48.9150447845459
0.6860466949353851,48.922876834869385
0.686046018946799,48.93078112602234
0.6860461282701288,48.93859052658081
0.6860454524832709,48.94635629653931
0.686045561972709,48.95405173301697
0.6860448863874429,48.961856842041016
0.6860449960428989,48.96957540512085
0.6860443206590873,48.97737002372742
0.6860444304804714,48.985060930252075
0.686043755297978,48.99283027648926
0.6860438652851995,49.000527143478394
0.686043190303888,49.0083441734314
0.6860433004568565,49.016021490097046
0.6860426256765912,49.02378487586975
0.6860427359952167,49.03148698806763
0.6860420614158611,49.03922986984253
0.6860421719000538,49.046972036361694
0.6860414975214718,49.054784536361694
0.6860416081711415,49.062517404556274
0.6860409339931973,49.07027459144592
0.6860410448082541,49.07802224159241
0.6860403708308124,49.08580303192139
0.6860404818111664,49.09345722198486
0.6860398080340911,49.10120415687561
0.6860399191796529,49.10892128944397
0.6860392456028086,49.11675405502319
0.6860393569134885,49.124523878097534
0.6860386835367398,49.132277965545654
0.6860387950124479,49.140037536621094
0.6860381218356599,49.14791822433472
0.6860382334763071,49.155620098114014
0.6860375604993441,49.163408517837524
0.6860376723048407,49.17111539840698
0.6860369995275679,49.17885184288025
0.6860371114978252,49.18658208847046
0.6860364389201076,49.19434571266174
0.6860365510550358,49.202088356018066
0.6860358786767387,49.20990204811096
0.6860359909762488,49.2176730632782
0.6860353187972377,49.22552704811096
0.6860354312612404,49.23340678215027
0.6860347592813804,49.24126672744751
0.6860348719097871,49.24902129173279
0.686034200128944,49.25693964958191
0.6860343129216656,49.26487731933594
0.6860336413397049,49.27285861968994
0.6860337542966526,49.28079795837402
0.6860330829134403,49.288896799087524
0.6860331960345253,49.2968533039093
0.6860325248499269,49.30478572845459
0.6860326381350608,49.31252074241638
0.6860319671489427,49.32028913497925
0.6860320805980364,49.32795071601868
0.6860314098102646,49.33564281463623
0.6860315234232303,49.34333682060242
0.6860308528336709,49.351070404052734
0.6860309666104196,49.358741760253906
0.6860302962189393,49.36650586128235
0.6860304101593827,49.37421441078186
0.6860297399658476,49.38196301460266
0.6860298540698979,49.38964891433716
0.6860291840741749,49.39740204811096
0.6860292983417433,49.40504550933838
0.6860286285436991,49.41277742385864
0.6860287429746981,49.420530557632446
0.6860280733741989,49.42832708358765
0.6860281879685401,49.436036348342896
0.6860275185654536,49.44378352165222
0.6860276333230493,49.451420068740845
0.6860269641172423,49.4591326713562
0.6860270790380044,49.466766595840454
0.6860264100293441,49.474465131759644
0.6860265251131846,49.48216509819031
0.6860258563015382,49.48989820480347
0.68602597154837,49.4975368976593
0.6860253029336051,49.50525212287903
0.6860254183433401,49.512951135635376
0.6860247499253238,49.520763635635376
0.6860248654978749,49.52851629257202
0.6860241972764752,49.536540508270264
0.6860243130117548,49.544366121292114
0.6860236449868392,49.55222702026367
0.6860237608847596,49.55998611450195
0.6860230930561959,49.56771469116211
0.6860232091166699,49.57539749145508
0.6860225414843266,49.58309626579285
0.6860226577072673,49.590845823287964
0.6860219902710119,49.59900188446045
0.6860221066563317,49.607073068618774
0.6860214394160326,49.61487603187561
0.6860215559636448,49.6226749420166
0.6860208889191703,49.63061451911926
0.6860210056289877,49.63872814178467
0.6860203387802063,49.64673829078674
0.686020455652142,49.65443396568298
0.6860197889989224,49.66225981712341
0.6860199060328892,49.67001938819885
0.6860192395750997,49.67784833908081
0.6860193567710118,49.68556308746338
0.6860186905085212,49.69329524040222
0.6860188078662911,49.70097994804382
0.6860181417989685,49.708698749542236
0.6860182593185101,49.71638011932373
0.686017593446224,49.72409701347351
0.6860177111274507,49.73181962966919
0.6860170454500705,49.73953652381897
0.6860171632928957,49.747227907180786
0.6860164978102908,49.75497221946716
0.686016615814628,49.762728452682495
0.6860159505266675,49.77277374267578
0.6860160686924307,49.78066444396973
0.6860154035989843,49.78853726387024
0.686015521926087,49.79627776145935
0.6860148570270239,49.80410599708557
0.6860149755153804,49.81183195114136
0.6860143108105702,49.81952953338623
0.6860144294600942,49.82723641395569
0.6860137649494071,49.83499884605408
0.6860138837600126,49.842708349227905
0.6860132194433183,49.85046410560608
0.6860133384149193,49.8581919670105
0.6860126742920878,49.8661093711853
0.6860127934245985,49.873820066452026
0.6860121294954997,49.88161873817444
0.6860122487888348,49.889331579208374
0.6860115850533394,49.8971221446991
0.6860117045074126,49.90481400489807
0.6860110409653906,49.9125440120697
0.6860111605801164,49.92022228240967
0.6860104972314381,49.92794132232666
0.6860106170067316,49.93558168411255
0.6860099538512678,49.9433159828186
0.6860100737870429,49.95098876953125
0.6860094108246642,49.95876669883728
0.6860095309208362,49.96652030944824
0.6860088681514132,49.974294900894165
0.6860089884078961,49.98195791244507
0.6860083258313,49.98973321914673
0.686008446248009,49.99740195274353
0.6860077838641108,50.00508379936218
0.6860079044409605,50.012715578079224
0.686007242249631,50.020467042922974
0.6860073629865368,50.02813982963562
0.6860067009876474,50.03587317466736
0.686006821884524,50.04357194900513
0.686006160077946,50.051300048828125
0.6860062811347085,50.05897355079651
0.6860056195203131,50.06670928001404
0.6860057407368771,50.07437491416931
0.6860050793145364,50.08209848403931
0.6860052006908164,50.08977651596069
0.6860045394604019,50.09749674797058
0.6860046609963136,50.105156660079956
0.6860039999576967,50.112865686416626
0.6860041216531559,50.120585918426514
0.6860034608062086,50.12828350067139
0.6860035826611303,50.136014223098755
0.6860029220057247,50.14371919631958
0.6860030440200247,50.15139651298523
0.6860023835560328,50.15908741950989
0.6860025057296267,50.166754961013794
0.6860018454569206,50.17450976371765
0.6860019677897241,50.18220376968384
0.6860013077081765,50.18994426727295
0.6860014302001052,50.19758105278015
0.6860007703095882,50.205302715301514
0.6860008929605582,50.213122844696045
0.6860002332609444,50.22098731994629
0.6860003560708716,50.228721618652344
0.685999696562034,50.23652791976929
0.6859998195308339,50.244375705718994
0.685999160212645,50.2522132396698
0.6859992833402344,50.25988459587097
0.6859986242125667,50.26756429672241
0.6859987474988616,50.275317430496216
0.6859980885615884,50.283095359802246
0.6859982120065049,50.29081678390503
0.6859975532594994,50.29862904548645
0.6859976768629539,50.30635046958923
0.685997018306089,50.31411051750183
0.685997142067998,50.32177257537842
0.6859964837011469,50.329477310180664
0.6859966076214268,50.33716368675232
0.6859959494444632,50.34489393234253
0.6859960735230304,50.35257315635681
0.6859954155358278,50.36030960083008
0.6859955397725989,50.367971420288086
0.6859948819750304,50.37569713592529
0.6859950063699225,50.38339138031006
0.6859943487618627,50.39116334915161
0.685994473314792,50.398810148239136
0.6859938158961143,50.4065420627594
0.6859939406069976,50.4142005443573
0.6859932833775758,50.42194652557373
0.6859934082463307,50.429590463638306
0.6859927512060389,50.437363147735596
0.6859928762325818,50.445250034332275
0.6859922193812944,50.45307970046997
0.6859923445655428,50.460829734802246
0.6859916879031336,50.468565702438354
0.6859918132450041,50.47618842124939
0.6859911567713479,50.483917236328125
0.6859912822707582,50.491596937179565
0.6859906259857294,50.49935984611511
0.6859907516425965,50.507018089294434
0.6859900955460694,50.51481866836548
0.6859902213603106,50.5225031375885
0.6859895654521604,50.530248165130615
0.6859896914236935,50.537954568862915
0.6859890357037944,50.54573082923889
0.6859891618325367,50.55338144302368
0.6859885063007638,50.56108736991882
0.685988632586633,50.56875777244568
0.6859879772428612,50.5764524936676
0.6859881036857748,50.58412170410156
0.6859874485298798,50.59184813499451
0.6859875751297553,50.599462270736694
0.6859869201616118,50.607226848602295
0.6859870469183673,50.614928007125854
0.6859863921378507,50.62265610694885
0.685986519051404,50.63028860092163
0.68598586445839,50.637980937957764
0.685985991528659,50.64564299583435
0.6859853371230228,50.65335536003113
0.6859854643499258,50.66106724739075
0.6859848101315429,50.66882085800171
0.6859849375149978,50.676466941833496
0.6859842834837443,50.68416452407837
0.6859844110236694,50.69179821014404
0.6859837571794208,50.6994731426239
0.6859838848757341,50.70718288421631
0.6859832312183668,50.71490406990051
0.6859833590709867,50.72257447242737
0.6859827056003764,50.73026919364929
0.6859828336092216,50.73789596557617
0.6859821803252447,50.74557662010193
0.6859823084902331,50.7532160282135
0.685981655392766,50.76089572906494
0.6859817837138162,50.7686243057251
0.685981130802735,50.77638530731201
0.6859812592797659,50.784173011779785
0.6859806065549472,50.792080879211426
0.6859807351878775,50.7999005317688
0.6859800826491979,50.807631731033325
0.685980211437946,50.81528306007385
0.685979559085282,50.82299280166626
0.685979688029767,50.83068370819092
0.6859790358629955,50.83842587471008
0.6859791649631366,50.84606337547302
0.6859785129821345,50.853806257247925
0.68597864223785,50.86144304275513
0.6859779904424944,50.86924695968628
0.6859781198537038,50.87691831588745
0.685977468243872,50.884645223617554
0.6859775978104939,50.892274141311646
0.6859769463860627,50.89997887611389
0.685977076108017,50.907596588134766
0.6859764248688638,50.915279388427734
0.6859765547460692,50.92291021347046
0.6859759036920715,50.930638551712036
0.6859760337244478,50.93827986717224
0.6859753828554831,50.94599199295044
0.6859755130429495,50.95361399650574
0.6859748623588952,50.96131753921509
0.685974992701371,50.96897768974304
0.6859743422021052,50.97669458389282
0.6859744726995101,50.98431897163391
0.6859738223849106,50.99206233024597
0.685973953037164,50.99968862533569
0.6859733029071087,51.007383823394775
0.6859734337141304,51.015052795410156
0.6859727837684972,51.02291917800903
0.6859729147302072,51.030630350112915
0.6859722649688742,51.03835391998291
0.6859723960851922,51.045979022979736
0.6859717465080378,51.05369830131531
0.6859718777788836,51.06133961677551
0.6859712283857862,51.06906485557556
0.6859713598110798,51.076728105545044
0.6859707106019176,51.08441877365112
0.6859708421815792,51.0920729637146
0.685970193156231,51.099770307540894
0.6859703248901803,51.10741662979126
0.6859696760485247,51.11520433425903
0.6859698079366823,51.12289261817932
0.685969159278598,51.1306369304657
0.6859692913208837,51.13825702667236
0.6859686428462498,51.14600133895874
0.6859687750425845,51.15364146232605
0.6859681267512794,51.16136837005615
0.6859682591015833,51.16901612281799
0.6859676109934865,51.176740407943726
0.6859677434976799,51.18436884880066
0.6859670955726705,51.19207453727722
0.6859672282306739,51.199692726135254
0.6859665804886312,51.2073655128479
0.6859667133003654,51.214987993240356
0.685966065741169,51.22271466255188
0.6859661987065543,51.23045253753662
0.6859655513300833,51.23829889297485
0.6859656844490408,51.246087312698364
0.6859650372551749,51.25397324562073
0.6859651705276256,51.261860609054565
0.6859645235162444,51.26974105834961
0.685964656942109,51.27745747566223
0.6859640101130922,51.28519058227539
0.6859641436922914,51.29290294647217
0.6859634970455192,51.30063247680664
0.6859636307779742,51.30832052230835
0.6859629843133263,51.31606316566467
0.6859631181989582,51.323755502700806
0.6859624719163149,51.33146357536316
0.6859626059550449,51.339139223098755
0.685961959854286,51.34689545631409
0.6859620940460357,51.35453724861145
0.6859614481270417,51.3622624874115
0.6859615824717319,51.369943141937256
0.6859609367343834,51.37767314910889
0.6859610712319353,51.38535189628601
0.6859604256761124,51.39308714866638
0.6859605603264481,51.40074157714844
0.6859599149520317,51.40848898887634
0.6859600497550723,51.416176080703735
0.6859594045619428,51.42392897605896
0.6859595395176101,51.43162512779236
0.6859588945056485,51.43944978713989
0.6859590296138639,51.44738411903381
0.6859583847829509,51.455416440963745
0.6859585200436363,51.46348571777344
0.6859578753936533,51.471699237823486
0.6859580108067304,51.47973942756653
0.6859573663375578,51.48769521713257
0.6859575019029487,51.49545240402222
0.685956857614468,51.503337383270264
0.6859569933320944,51.51111102104187
0.6859563492241871,51.51891732215881
0.685956485093971,51.52676200866699
0.6859558411665181,51.53470230102539
0.6859559771883816,51.54258060455322
0.6859553334412651,51.550386905670166
0.6859554696151302,51.55815553665161
0.6859548260482314,51.5658905506134
0.6859549623740205,51.57363414764404
0.6859543189872209,51.58150863647461
0.6859544554648563,51.58925724029541
0.6859538122580379,51.59710717201233
0.6859539488874417,51.604968547821045
0.6859533058604864,51.61337423324585
0.6859534426415814,51.62156820297241
0.6859527997943708,51.629831075668335
0.6859529367270796,51.63803291320801
0.685952294059496,51.646101236343384
0.6859524311437402,51.65408253669739
0.6859517886556662,51.66213917732239
0.6859519258913693,51.670151710510254
0.6859512835826866,51.678327560424805
0.6859514209697711,51.686381816864014
0.6859507788403622,51.69438457489014
0.6859509163787508,51.702207803726196
0.6859502744284981,51.710108518600464
0.6859504121181137,51.71805191040039
0.6859497703469001,51.72611117362976
0.6859499081876652,51.73417329788208
0.6859492665953734,51.74228811264038
0.6859494045872112,51.75041103363037
0.6859487631737237,51.758514165878296
0.6859489013165573,51.7666130065918
0.6859482600817567,51.774635553359985
0.6859483983755095,51.7825973033905
0.6859477573192789,51.79069638252258
0.6859478957638736,51.79895353317261
0.6859472548860963,51.80725955963135
0.6859473934814563,51.815502405166626
0.6859467527820156,51.82369947433472
0.685946891528064,51.83186650276184
0.6859462510068429,51.83988690376282
0.6859463899035031,51.84776067733765
0.685945749560385,51.85568928718567
0.6859458886075807,51.86364150047302
0.685945248442449,51.87169814109802
0.6859453876401033,51.879610538482666
0.6859447476528415,51.8875994682312
0.6859448870008786,51.895467042922974
0.6859442471913704,51.903358697891235
0.6859443866897132,51.911372900009155
0.6859437470578424,51.91936278343201
0.6859438867064154,51.92747616767883
0.6859432472520655,51.93553376197815
0.6859433870507918,51.94346857070923
0.6859427477738473,51.95136857032776
0.6859428877226509,51.95928335189819
0.6859422486229952,51.96728801727295
0.6859423887218002,51.97519779205322
0.6859417497993179,51.98308610916138
0.6859418900480481,51.99093294143677
0.6859412513026234,51.99885153770447
0.6859413917012026,52.006720304489136
0.6859407531327196,52.01463079452515
0.6859408936810724,52.02246642112732
0.6859402552894157,52.03039288520813
0.6859403959874659,52.03824758529663
0.6859397577725197,52.04607629776001
0.6859398986201918,52.05383920669556
0.6859392605818412,52.06164073944092
0.6859394015790593,52.0693838596344
0.6859387637171885,52.07719111442566
0.6859389048638772,52.08497166633606
0.6859382671783711,52.09278893470764
0.6859384084744548,52.10054063796997
0.6859377709651986,52.10844135284424
0.6859379124106012,52.11632299423218
0.6859372750774798,52.12426519393921
0.6859374166721265,52.13199520111084
0.6859367795150247,52.139803409576416
0.6859369212588401,52.14758777618408
0.6859362842776434,52.15544152259827
0.685936426170552,52.16327238082886
0.6859357893651455,52.17110466957092
0.6859359314070722,52.17882823944092
0.6859352947773415,52.18667411804199
0.6859354369682109,52.1944465637207
0.6859348005140413,52.202285051345825
0.6859349428537783,52.210099935531616
0.6859343065750553,52.217989921569824
0.6859344490635852,52.22576093673706
0.6859338129601945,52.23354697227478
0.6859339555974423,52.241456508636475
0.6859333196692696,52.24942469596863
0.68593346245516,52.25748944282532
0.6859328267020914,52.26554751396179
0.6859329696365497,52.27344298362732
0.6859323340584711,52.28127908706665
0.6859324771414226,52.28900504112244
0.6859318417382197,52.29681181907654
0.68593198496959,52.3045756816864
0.6859313497411491,52.3123459815979
0.6859314931208632,52.320148229599
0.6859308580670707,52.32792592048645
0.6859310015950539,52.33567428588867
0.6859303667157959,52.34348964691162
0.6859305103919742,52.351202964782715
0.685929875687137,52.35904884338379
0.6859300195114353,52.36679434776306
0.6859293849809058,52.37460207939148
0.6859295289532504,52.382293701171875
0.6859288945969151,52.390037298202515
0.6859290387172308,52.397754430770874
0.6859284045349763,52.40554928779602
0.6859285488031898,52.41325354576111
0.6859279147949027,52.421019554138184
0.6859280592109392,52.428685426712036
0.6859274253765066,52.43644714355469
0.6859275699402925,52.444180727005005
0.685926936279601,52.4519784450531
0.6859270809910619,52.45971751213074
0.6859264475039992,52.467527866363525
0.6859265923630611,52.47539019584656
0.6859259590495138,52.4835159778595
0.6859261040561028,52.49178957939148
0.6859254709159587,52.50008296966553
0.6859256160700008,52.508204221725464
0.6859249831031472,52.516087770462036
0.6859251284045684,52.523802280426025
0.6859244956108924,52.53153681755066
0.6859246410596197,52.539361238479614
0.6859240084390088,52.54718518257141
0.685924154034968,52.55492115020752
0.6859235215873102,52.56274914741516
0.6859236673304276,52.57047700881958
0.6859230350556105,52.5782425403595
0.6859231809458128,52.58595108985901
0.6859225488437243,52.59372067451477
0.6859226948809379,52.601447343826294
0.6859220629514655,52.609246253967285
0.6859222091356171,52.61699819564819
0.6859215773786492,52.62482976913452
0.6859217237096653,52.63260340690613
0.68592109212509,52.64040970802307
0.6859212386028976,52.64821910858154
0.6859206071906025,52.65597414970398
0.6859207538151284,52.663681983947754
0.6859201225750023,52.671438217163086
0.685920269346173,52.67909598350525
0.6859196382781044,52.68687605857849
0.6859197851958467,52.694589614868164
0.6859191542997239,52.70230770111084
0.6859193013639652,52.71002769470215
0.6859186706396765,52.71782159805298
0.6859188178503436,52.72546601295471
0.6859181872977779,52.733274698257446
0.6859183346547978,52.74101519584656
0.6859177042738439,52.74884366989136
0.685917851777144,52.756669998168945
0.6859172215676905,52.764556646347046
0.685917369217198,52.772223472595215
0.685916739179134,52.779916524887085
0.6859168869747759,52.787611961364746
0.6859162571079904,52.795377016067505
0.6859164050496945,52.80308961868286
0.6859157753540764,52.810861349105835
0.6859159234417699,52.81858730316162
0.6859152939172084,52.82648229598999
0.6859154421508187,52.834306955337524
0.6859148127972033,52.842127323150635
0.6859149611766581,52.84980630874634
0.6859143319938782,52.85754656791687
0.6859144805191049,52.8652069568634
0.6859138515070498,52.872944831848145
0.6859140001779758,52.880568504333496
0.6859133713365354,52.88829255104065
0.6859135201530888,52.895928621292114
0.6859128914821526,52.90364384651184
0.6859130404442612,52.911296367645264
0.6859124119437187,52.9190833568573
0.6859125610513104,52.92674922943115
0.6859119327210516,52.93444490432739
0.6859120819740542,52.94210481643677
0.6859114538139688,52.949828147888184
0.6859116032123103,52.95745587348938
0.6859109752222887,52.9652202129364
0.6859111247658971,52.972915172576904
0.6859104969458292,52.98064732551575
0.6859106466346326,52.988319635391235
0.6859100189844084,52.996001958847046
0.685910168818335,53.003642082214355
0.6859095413378453,53.011351585388184
0.6859096913168232,53.018999338150024
0.6859090640059583,53.02672600746155
0.6859092141299158,53.03440308570862
0.6859085869885658,53.04213070869446
0.6859087372574313,53.04977250099182
0.685908110285487,53.057478189468384
0.685908260699189,53.06517815589905
0.6859076338965411,53.072927951812744
0.685907784455008,53.080578565597534
0.6859071578215468,53.088319540023804
0.6859073085247074,53.095948457717896
0.685906682060324,53.103652000427246
0.6859068329081065,53.11130237579346
0.6859062066126919,53.11901354789734
0.685906357605025,53.12664771080017
0.6859057314784703,53.13436317443848
0.6859058826152831,53.14199376106262
0.6859052566574789,53.14974355697632
0.6859054079386999,53.15741968154907
0.685904782149538,53.165191650390625
0.6859049335750957,53.17288827896118
0.6859043079544671,53.18060755729675
0.6859044595242909,53.18823027610779
0.6859038340720871,53.19593358039856
0.685903985786106,53.203531980514526
0.685903360502218,53.211238622665405
0.6859035123603607,53.21885132789612
0.6859028872446804,53.22657823562622
0.6859030392468765,53.23428702354431
0.6859024142992954,53.24206233024597
0.6859025664454733,53.2497284412384
0.6859019416658834,53.257558822631836
0.685902093955973,53.26540160179138
0.6859014693442657,53.27327489852905
0.6859016217781959,53.28110218048096
0.6859009973342634,53.288883209228516
0.6859011499119638,53.296539068222046
0.6859005256356977,53.30424761772156
0.6859006783570974,53.311930894851685
0.6859000542483901,53.31963229179382
0.6859002071134191,53.327266693115234
0.6858995831721625,53.33500814437866
0.6858997361807495,53.342769384384155
0.6858991124068362,53.35056829452515
0.6858992655589116,53.35831618309021
0.6858986419522338,53.36609125137329
0.6858987952477266,53.37385320663452
0.6858981718081767,53.381595849990845
0.6858983252470167,53.38926410675049
0.6858977019744873,53.39699935913086
0.6858978555566045,53.40472340583801
0.685897232450988,53.4127516746521
0.6858973861763121,53.42052459716797
0.6858967632375015,53.42843294143677
0.6858969171059626,53.43641543388367
0.6858962943338499,53.44427561759949
0.6858964483453777,53.45195722579956
0.6858958257398567,53.45968675613403
0.6858959798943811,53.46747946739197
0.6858953574553445,53.47548484802246
0.6858955117527957,53.48344016075134
0.6858948894801362,53.491246700286865
0.6858950439204445,53.499189615249634
0.6858944218140556,53.50717782974243
0.685894576397151,53.514973878860474
0.6858939544569256,53.522910833358765
0.6858941091827383,53.53082799911499
0.6858934874085697,53.53871440887451
0.6858936422770302,53.546470642089844
0.6858930206688122,53.55433011054993
0.6858931756798508,53.56209897994995
0.6858925542374764,53.56983137130737
0.6858927093910232,53.57752990722656
0.6858920881143863,53.58530378341675
0.6858922434103722,53.59295654296875
0.6858916222993662,53.60066819190979
0.6858917777377219,53.60833168029785
0.6858911567922406,53.61606764793396
0.6858913123728962,53.6237633228302
0.6858906915928333,53.63157105445862
0.6858908473157197,53.63929295539856
0.6858902267009694,53.647053241729736
0.6858903825660174,53.6547155380249
0.6858897621164737,53.66243839263916
0.6858899181236137,53.67016053199768
0.6858892978391704,53.677863359451294
0.6858894539883339,53.68551707267761
0.6858888338688852,53.69321298599243
0.6858889901600026,53.70090675354004
0.6858883702054426,53.70860457420349
0.6858885266384452,53.71624279022217
0.6858879068486687,53.723963022232056
0.6858880634234871,53.73159980773926
0.6858874437983884,53.73929953575134
0.6858876005149538,53.74696683883667
0.6858869810544274,53.754688024520874
0.685887137912671,53.762351512908936
0.6858865186166112,53.77027916908264
0.6858866756164644,53.77804136276245
0.6858860564847662,53.78603434562683
0.6858862136261602,53.793795108795166
0.6858855946587182,53.80174922943115
0.685885751941584,53.80971932411194
0.685885133138293,53.81750798225403
0.6858852905625624,53.82524538040161
0.6858846719233175,53.8332781791687
0.6858848294889216,53.84121918678284
0.6858842110136179,53.849217653274536
0.6858843687204883,53.857383489608765
0.6858837504090203,53.86547613143921
0.6858839082570887,53.8732328414917
0.6858832901093525,53.88137149810791
0.6858834480985502,53.88929581642151
0.6858828301144405,53.89721989631653
0.6858829882446995,53.90531039237976
0.6858823704241117,53.91358709335327
0.6858825286953635,53.92151856422424
0.6858819110381933,53.92947006225586
0.6858820694503698,53.93736267089844
0.6858814519565124,53.94528412818909
0.6858816105095457,53.95298743247986
0.6858809931788967,53.96071410179138
0.6858811518727184,53.96838355064392
0.6858805347051736,53.97618579864502
0.6858806935397156,53.984132051467896
0.6858800765351712,53.9923894405365
0.6858802355103657,54.000277519226074
0.6858796186687173,54.00812387466431
0.6858797777844958,54.015889406204224
0.6858791611056395,54.02389192581177
0.6858793203619349,54.03164529800415
0.6858787038457661,54.03940534591675
0.6858788632425104,54.04715657234192
0.6858782468889257,54.055014848709106
0.6858784064260514,54.06285619735718
0.6858777902349468,54.07066464424133
0.6858779499123855,54.07837915420532
0.6858773338836578,54.086143255233765
0.6858774937013423,54.09394145011902
0.6858768778348874,54.101696252822876
0.6858770377927502,54.109336137771606
0.6858764220884648,54.117106199264526
0.685876582186438,54.12493133544922
0.6858759666442185,54.13274669647217
0.6858761268822351,54.140581369400024
0.6858755115019781,54.14852213859558
0.6858756718799704,54.15640377998352
0.6858750566615728,54.16429042816162
0.6858752171794738,54.17207884788513
0.6858746021228319,54.17987084388733
0.685874762780574,54.18759059906006
0.6858741478855853,54.195363998413086
0.6858743086831015,54.203105211257935
0.6858736939496626,54.21087145805359
0.6858738548868855,54.21856379508972
0.6858732403148936,54.22629117965698
0.6858734013917562,54.23406195640564
0.6858727869811082,54.242093324661255
0.6858729481975433,54.24990272521973
0.6858723339481368,54.25785160064697
0.6858724953040778,54.26567792892456
0.6858718812158097,54.27357316017151
0.6858720427111894,54.28133201599121
0.6858714287839573,54.28914022445679
0.6858715904187088,54.296905755996704
0.6858709766524101,54.30476450920105
0.6858711384264665,54.31276202201843
0.6858705248209986,54.3205988407135
0.6858706867342932,54.328410148620605
0.6858700732895541,54.336344718933105
0.6858702353420202,54.34432029724121
0.6858696220579075,54.35245418548584
0.6858697842494784,54.360289096832275
0.6858691711258896,54.3680260181427
0.685869333456499,54.3758282661438
0.6858687204933319,54.38370442390442
0.685868882962913,54.39147448539734
0.6858682701600659,54.399187088012695
0.6858684327685521,54.40682029724121
0.6858678201259231,54.41460371017456
0.6858679828732482,54.42244005203247
0.6858673703907351,54.43034768104553
0.6858675332768328,54.43807816505432
0.6858669209543338,54.44581413269043
0.6858670839791374,54.45348882675171
0.6858664718165511,54.46131372451782
0.6858666349799946,54.469106674194336
0.6858660229772192,54.47699308395386
0.6858661862792366,54.48487448692322
0.6858655744361701,54.49297261238098
0.6858657378766951,54.50101017951965
0.6858651261932367,54.50903797149658
0.6858652897722031,54.5171902179718
0.6858646782482513,54.525163412094116
0.6858648419655928,54.533129930496216
0.6858642306010462,54.541276931762695
0.6858643944566973,54.54947090148926
0.6858637832514547,54.557464361190796
0.6858639472453492,54.56537652015686
0.6858633361993093,54.57361960411072
0.6858635003313815,54.581562757492065
0.6858628894444432,54.589457988739014
0.6858630537146275,54.59736514091492
0.68586244298669,54.60522437095642
0.6858626073949201,54.61308693885803
0.6858619968258826,54.621113538742065
0.6858621613720931,54.62914776802063
0.6858615509618544,54.63722825050354
0.6858617156459801,54.64526700973511
0.6858611053944393,54.65337252616882
0.685861270216414,54.661312103271484
0.6858606601234714,54.66921925544739
0.6858608250832295,54.676936864852905
0.6858602151487838,54.684651374816895
0.6858603802462602,54.69233989715576
0.6858597704702111,54.70014834403992
0.6858599357053403,54.70781445503235
0.6858593260875872,54.7154803276062
0.6858594914603039,54.723183155059814
0.6858588820007465,54.730966329574585
0.685859047510985,54.73876237869263
0.6858584382095234,54.74667024612427
0.6858586038572186,54.7544162273407
0.6858579947137524,54.762314558029175
0.6858581604988396,54.770487785339355
0.6858575515132687,54.778311014175415
0.6858577174356824,54.78625750541687
0.6858571086079063,54.79425048828125
0.6858572746675814,54.8023784160614
0.6858566659975008,54.81027102470398
0.6858568321943723,54.81801748275757
0.6858562236818873,54.825987815856934
0.68585639001589,54.83403491973877
0.6858557816609007,54.84215259552002
0.6858559481319702,54.850380420684814
0.6858553399343766,54.858471632003784
0.6858555065424478,54.86662578582764
0.6858548985021508,54.87500739097595
0.6858550652471588,54.883325815200806
0.6858544573640585,54.89152765274048
0.6858546242459383,54.899638175964355
0.6858540165199356,54.90780258178711
0.6858541835386229,54.915855884552
0.6858535759696182,54.92405676841736
0.6858537431250482,54.931915283203125
0.6858531357129419,54.939749240875244
0.6858533030050507,54.94755840301514
0.6858526957497437,54.95551037788391
0.6858528631784657,54.96336555480957
0.6858522560798593,54.971620321273804
0.6858524236451305,54.979910373687744
0.6858518167031254,54.988038539886475
0.6858519844048813,54.99584197998047
0.6858513776193785,55.003658294677734
0.6858515454575549,55.01141905784607
0.6858509388284555,55.01929688453674
0.6858511068029877,55.02712440490723
0.6858505003301929,55.035091161727905
0.6858506684410168,55.0432653427124
0.6858500621244282,55.05148506164551
0.6858502303714797,55.05947804450989
0.685849624210998,55.06742596626282
0.6858497925942129,55.07513737678528
0.6858491865897399,55.08297109603882
0.6858493551090542,55.090840578079224
0.6858487492604912,55.09867882728577
0.6858489179158409,55.10639762878418
0.6858483122230896,55.11411952972412
0.6858484810144104,55.121787309646606
0.6858478754773726,55.1296124458313
0.6858480444046007,55.1373553276062
0.6858474390231778,55.145119428634644
0.6858476080862494,55.15281915664673
0.6858470028603435,55.160560607910156
0.6858471720591948,55.16825461387634
0.6858465669887076,55.17600917816162
0.6858467363232749,55.18371844291687
0.6858461314081084,55.19147753715515
0.6858463008783275,55.19928193092346
0.6858456961183836,55.20698380470276
0.6858458657241917,55.214619398117065
0.6858452611193728,55.222357749938965
0.6858454308607054,55.229973554611206
0.6858448264109137,55.237698554992676
0.6858449962877077,55.24535584449768
0.6858443919928453,55.253082513809204
0.685844562005037,55.26079988479614
0.6858439578650064,55.26857948303223
0.6858441280125327,55.27631092071533
0.6858435240272359,55.284077882766724
0.6858436943100331,55.29169321060181
0.6858430904793733,55.299402952194214
0.6858432608973778,55.30710959434509
0.6858426572212575,55.31489372253418
0.6858428277744064,55.32260251045227
0.6858422242527279,55.33028221130371
0.685842394940958,55.33791756629944
0.6858417915736239,55.34570121765137
0.685841962396872,55.353368520736694
0.6858413591837855,55.361090660095215
0.6858415301419881,55.36879324913025
0.6858409270830522,55.37658643722534
0.6858410981761467,55.384315967559814
0.6858404952712639,55.39234161376953
0.685840666499187,55.40007543563843
0.6858400637482607,55.407843351364136
0.6858402351109496,55.41549634933472
0.6858396325138829,55.42324161529541
0.6858398040112746,55.430893898010254
0.6858392015679705,55.43861413002014
0.6858393732000021,55.44629669189453
0.685838770910364,55.45401048660278
0.6858389426769728,55.46166753768921
0.6858383405409041,55.46936869621277
0.6858385124420272,55.47705340385437
0.6858379104594315,55.48493027687073
0.685838082495006,55.49285125732422
0.6858374806657869,55.50077438354492
0.6858376528357502,55.508490800857544
0.6858370511598112,55.516276836395264
0.6858372234641009,55.52403688430786
0.6858366219413451,55.53201246261597
0.685836794379899,55.54004955291748
0.6858361930102307,55.54783582687378
0.6858363655829858,55.55558896064758
0.6858357643663088,55.56337809562683
0.6858359370732028,55.571242332458496
0.6858353360094206,55.57910966873169
0.6858355088503911,55.58699154853821
0.6858349079394082,55.59493923187256
0.6858350809143929,55.60278105735779
0.6858344801561128,55.610595703125
0.6858346532650493,55.618300914764404
0.6858340526593768,55.626081228256226
0.6858342259022031,55.633798599243164
0.6858336254490417,55.641664028167725
0.6858337988256955,55.64941644668579
0.6858331985249498,55.657207012176514
0.6858333720353689,55.66491961479187
0.6858327718869436,55.67266511917114
0.6858329455310656,55.680373430252075
0.6858323455348647,55.6881959438324
0.6858325193126283,55.696030139923096
0.6858319194685563,55.70399355888367
0.6858320933798991,55.71182465553284
0.6858314936878609,55.7195725440979
0.6858316677327208,55.72733974456787
0.6858310681926207,55.73511242866516
0.6858312423709363,55.74283003807068
0.685830642982679,55.750675201416016
0.6858308172943883,55.75842881202698
0.685830218057879,55.76630783081055
0.6858303925029203,55.77412223815918
0.6858297934180635,55.78189659118652
0.6858299679963749,55.7896192073822
0.6858293690630759,55.797391176223755
0.6858295437745956,55.8051438331604
0.6858289449927593,55.81299161911011
0.6858291198374259,55.820746421813965
0.6858285212069573,55.82852339744568
0.6858286961847095,55.83625268936157
0.6858280977055138,55.843997955322266
0.6858282728162898,55.8516800403595
0.6858276744882721,55.85941481590271
0.6858278497320105,55.86712121963501
0.6858272515550764,55.874924182891846
0.6858274269317158,55.88273906707764
0.6858268289057707,55.89069151878357
0.6858270044152499,55.898598432540894
0.6858264065401993,55.90664601325989
0.6858265821824566,55.914546728134155
0.6858259844582061,55.92252993583679
0.6858261602331803,55.930315256118774
0.6858255626596355,55.938130617141724
0.6858257385672659,55.94583559036255
0.685825141144332,55.953585624694824
0.6858253171845572,55.96130156517029
0.6858247199121406,55.96907114982605
0.6858248960848994,55.97682476043701
0.6858242989629058,55.98474192619324
0.6858244752681373,55.99249053001404
0.6858238782964723,56.00027775764465
0.6858240547341156,56.00801420211792
0.6858234579126855,56.015796184539795
0.6858236344826794,56.023505449295044
0.6858230378113902,56.03124284744263
0.685823214513674,56.038944482803345
0.685822617992432,56.046777963638306
0.6858227948269445,56.05452060699463
0.6858221984556561,56.06229567527771
0.6858223754223368,56.069987535476685
0.6858217792009079,56.07778882980347
0.685821956299696,56.08563804626465
0.6858213602280332,56.09351706504822
0.6858215374588681,56.10129642486572
0.6858209415368778,56.10908079147339
0.6858211188996987,56.11681056022644
0.6858205231272873,56.124850273132324
0.6858207006220338,56.13289022445679
0.6858201049991081,56.1410391330719
0.6858202826257191,56.148926734924316
0.6858196871521859,56.156721115112305
0.6858198649106019,56.16462016105652
0.6858192695863672,56.17242169380188
0.6858194474765273,56.180145502090454
0.6858188523014986,56.18794512748718
0.6858190303233422,56.195661544799805
0.6858184352974263,56.20349359512329
0.6858186134508932,56.211297273635864
0.6858180185739969,56.21928429603577
0.6858181968590269,56.22719669342041
0.6858176021310575,56.23509097099304
0.6858177805475903,56.242980003356934
0.6858171859684545,56.2509560585022
0.68581736451643,56.25883102416992
0.6858167700860351,56.266680002212524
0.6858169487653932,56.274455070495605
0.6858163544836468,56.28229570388794
0.6858165332943271,56.29004669189453
0.6858159391611363,56.297873735427856
0.6858161181030791,56.30561304092407
0.6858155241183511,56.31340575218201
0.6858157031914963,56.3211944103241
0.6858151093551388,56.32906889915466
0.6858152885594265,56.33684968948364
0.685814694871347,56.3446741104126
0.6858148742067174,56.352437257766724
0.6858142806668234,56.36022090911865
0.6858144601332165,56.36792469024658
0.685813866741416,56.37568378448486
0.6858140463387721,56.38343524932861
0.6858134530949724,56.39125061035156
0.6858136328232319,56.398982763290405
0.6858130397273412,56.40683197975159
0.6858132195864444,56.41468954086304
0.6858126266383703,56.422873735427856
0.6858128066282572,56.43088960647583
0.6858122138279082,56.43885898590088
0.6858123939485196,56.44662642478943
0.6858118012958032,56.45441818237305
0.6858119815470793,56.4623167514801
0.6858113890419039,56.47019982337952
0.6858115694237856,56.47810411453247
0.6858109770660594,56.48607158660889
0.6858111575784868,56.493913888931274
0.6858105653681182,56.50168776512146
0.685810746011032,56.509397983551025
0.685810153947929,56.51720643043518
0.6858103347212703,56.525009870529175
0.6858097428053413,56.53287696838379
0.6858099237090505,56.540621519088745
0.6858093319402043,56.54846000671387
0.6858095129742221,56.55622982978821
0.685808921352367,56.56407141685486
0.6858091025166343,56.57199454307556
0.6858085110416793,56.579944372177124
0.685808692336137,56.58779764175415
0.6858081010079903,56.59562659263611
0.6858082824325792,56.603456258773804
0.68580769125115,56.611281394958496
0.685807872805811,56.61917424201965
0.685807281771008,56.62731981277466
0.6858074634556823,56.63540029525757
0.6858068725674142,56.64345097541809
0.6858070543820428,56.651525259017944
0.685806463640219,56.659769773483276
0.6858066455847428,56.66749811172485
0.6858060549892719,56.675461769104004
0.6858062370636325,56.68354606628418
0.685805646614424,56.69178795814514
0.6858058288185622,56.6999785900116
0.6858052385155251,56.70789909362793
0.6858054208493822,56.715566873550415
0.6858048306924258,56.72329330444336
0.6858050131559434,56.730992794036865
0.6858044231449769,56.73879384994507
0.6858046057380963,56.74652314186096
0.6858040158730291,56.75430130958557
0.6858041985956915,56.762089252471924
0.6858036088764334,56.769949197769165
0.6858037917285803,56.777719259262085
0.6858032021550409,56.78557872772217
0.6858033851366135,56.79329538345337
0.6858027957087022,56.80106973648071
0.6858029788196426,56.808873414993286
0.6858023895372691,56.816704750061035
0.6858025727775185,56.824827671051025
0.6858019836405922,56.83274006843567
0.6858021670100926,56.84047293663025
0.6858015780185239,56.848246574401855
0.6858017615172166,56.85594296455383
0.6858011726709156,56.86368274688721
0.6858013562987425,56.87137985229492
0.6858007675976182,56.879138469696045
0.6858009513545213,56.886807441711426
0.6858003627984843,56.89456391334534
0.6858005466844053,56.90232729911804
0.6857999582733659,56.9102840423584
0.6858001422882466,56.91813516616821
0.6857995540221148,56.926103830337524
0.6857997381658969,56.93390488624573
0.6857991500445831,56.94171094894409
0.685799334317209,56.94943642616272
0.6857987463406233,56.95723295211792
0.6857989307420348,56.9650719165802
0.6857983429100879,56.97317814826965
0.6857985274402271,56.98110890388489
0.6857979397528292,56.989378929138184
0.6857981244116381,56.99753284454346
0.6857975368686997,57.00561738014221
0.6857977216561211,57.01354265213013
0.6857971342575526,57.021626234054565
0.6857973191735279,57.02974009513855
0.6857967319192407,57.03808069229126
0.6857969169637127,57.046162128448486
0.6857963298536169,57.054086685180664
0.6857965150265276,57.06196904182434
0.6857959280605345,57.06985545158386
0.6857961133618262,57.07760810852051
0.6857955265398465,57.085347175598145
0.685795711969462,57.0930609703064
0.6857951252914061,57.100841999053955
0.6857953108492877,57.10848069190979
0.6857947243150675,57.11623239517212
0.6857949100011574,57.123944997787476
0.6857943236106836,57.13190531730652
0.6857945094249247,57.1399199962616
0.6857939231781084,57.14800691604614
0.6857941091204433,57.15603256225586
0.6857935230171956,57.16410279273987
0.6857937090875669,57.172003746032715
0.6857931231277994,57.17992830276489
0.6857933093261496,57.187883377075195
0.6857927235097734,57.196057081222534
0.6857929098360457,57.204177379608154
0.6857923241629721,57.21237778663635
0.6857925106171091,57.220560789108276
0.6857919250872498,57.2286319732666
0.6857921116691943,57.23639225959778
0.6857915262824612,57.24423289299011
0.6857917129921557,57.251959562301636
0.6857911277484602,57.25977921485901
0.685791314585848,57.26758527755737
0.6857907294851018,57.275418758392334
0.6857909164501257,57.28325891494751
0.6857903314922406,57.291093826293945
0.6857905185848437,57.29884672164917
0.6857899337697316,57.306642293930054
0.6857901209898573,57.31438755989075
0.6857895363174298,57.32223844528198
0.6857897236650208,57.32993936538696
0.6857891391351902,57.337764739990234
0.68578932661019,57.34547686576843
0.6857887422228681,57.353245973587036
0.6857889298252196,57.360939502716064
0.6857883455803188,57.36866641044617
0.6857885333099651,57.37642526626587
0.6857879492073977,57.38422393798828
0.6857881370642825,57.39206051826477
0.6857875531039601,57.40006756782532
0.685787741088027,57.40798020362854
0.6857871572698626,57.41595411300659
0.6857873453810542,57.42379546165466
0.68578676170496,57.43185329437256
0.6857869499432202,57.44007134437561
0.6857863664091084,57.448339223861694
0.6857865547743811,57.45632266998291
0.6857859713821643,57.46464252471924
0.6857861598743924,57.472721338272095
0.6857855766239834,57.48063659667969
0.6857857652431109,57.488463163375854
0.6857851821344222,57.49638748168945
0.6857853708803924,57.5044059753418
0.685784787913337,57.51275086402893
0.6857849767860936,57.520739793777466
0.685784393960584,57.52865219116211
0.6857845829600709,57.53659009933472
0.6857840002760202,57.544464111328125
0.685784189402181,57.55224394798279
0.6857836068595019,57.560054063797
0.6857837961122805,57.56776833534241
0.6857832137108862,57.575560569763184
0.6857834030902267,57.5833158493042
0.6857828208300301,57.59114074707031
0.685783010335876,57.598864793777466
0.6857824282167903,57.60667824745178
0.6857826178490858,57.614392042160034
0.6857820358710242,57.622220039367676
0.6857822256297132,57.62997579574585
0.685781643792589,57.6378710269928
0.6857818336776156,57.64570999145508
0.6857812519813422,57.65353727340698
0.6857814419926506,57.661317110061646
0.6857808604371409,57.66973829269409
0.6857810505746754,57.67757868766785
0.6857804691598435,57.685386657714844
0.6857806594235477,57.69305086135864
0.685780078149307,57.700849533081055
0.6857802685391254,57.70857548713684
0.6857796874053894,57.71633195877075
0.6857798779212667,57.724029302597046
0.6857792969279486,57.73185586929321
0.6857794875698288,57.73954892158508
0.685778906716843,57.74735999107361
0.6857790974846701,57.75508975982666
0.6857785167719307,57.762935161590576
0.6857787076656493,57.770785093307495
0.6857781270930695,57.77858328819275
0.6857783181126244,57.7862868309021
0.6857777376801183,57.79406976699829
0.6857779288254537,57.80203676223755
0.6857773485329356,57.8099901676178
0.685777539803996,57.817723512649536
0.6857769596513793,57.82543182373047
0.6857771510481097,57.83311581611633
0.6857765710353089,57.84086489677429
0.6857767625576536,57.84859299659729
0.6857761826845831,57.85636281967163
0.6857763743324871,57.86407780647278
0.6857757945990608,57.871790409088135
0.6857759863724684,57.87945008277893
0.6857754067786007,57.887178897857666
0.6857755986774572,57.89494276046753
0.6857750192230626,57.90279722213745
0.6857752112473123,57.910502433776855
0.6857746319323056,57.91822862625122
0.6857748240818934,57.92597055435181
0.6857742449061888,57.933820724487305
0.68577443718106,57.941704988479614
0.6857738581445719,57.949618101119995
0.6857740505446712,57.95738482475281
0.6857734716473145,57.96522498130798
0.6857736641725871,57.97291564941406
0.6857730854142765,57.98069477081299
0.6857732780646671,57.988465785980225
0.6857726994453174,57.99623465538025
0.6857728922207713,58.00393724441528
0.6857723137402972,58.01167559623718
0.6857725066407597,58.01945781707764
0.6857719282990764,58.02724862098694
0.6857721213244923,58.035115480422974
0.685771543121515,58.04304838180542
0.6857717362718296,58.05093216896057
0.6857711582074725,58.05894446372986
0.6857713514826317,58.06683588027954
0.6857707735568105,58.07486915588379
0.6857709669567588,58.082988262176514
0.6857703891693887,58.091196060180664
0.6857705826940719,58.099411725997925
0.6857700050450681,58.107704639434814
0.6857701986944315,58.115748167037964
0.6857696211837092,58.12352728843689
0.6857698149576982,58.13122892379761
0.6857692375851727,58.13904595375061
0.685769431483733,58.14682865142822
0.6857688542493201,58.154690742492676
0.6857690482723967,58.16265058517456
0.6857684711760119,58.17067837715149
0.685768665323551,58.17855620384216
0.6857680883651094,58.186423540115356
0.6857682826370565,58.19442129135132
0.685767705816474,58.20252990722656
0.6857679002127746,58.21043348312378
0.6857673235299669,58.21837854385376
0.6857675180505668,58.22628688812256
0.6857669415054498,58.23423671722412
0.6857671361502945,58.242071866989136
0.6857665597427842,58.25003123283386
0.6857667545118197,58.25803089141846
0.6857661782418315,58.26600408554077
0.685766373135004,58.27401661872864
0.6857657970024541,58.282002210617065
0.685765992019709,58.28985524177551
0.6857654160245132,58.297725439071655
0.6857656111657969,58.30555701255798
0.6857650353078716,58.313427686691284
0.6857652305731295,58.32127118110657
0.685764654852391,58.329126596450806
0.6857648502415695,58.33707022666931
0.6857642746579334,58.345099449157715
0.6857644701709789,58.35296583175659
0.6857638947243619,58.36099052429199
0.6857640903612198,58.3690402507782
0.6857635150515383,58.3772451877594
0.6857637108121551,58.38526439666748
0.6857631356393256,58.393287897109985
0.6857633315236474,58.401193141937256
0.6857627564875862,58.40947246551514
0.6857629524955594,58.41754198074341
0.6857623775961826,58.425835371017456
0.6857625737277533,58.434030294418335
0.6857619989649785,58.44230246543884
0.6857621952200931,58.45041513442993
0.6857616205938362,58.45847153663635
0.6857618169724413,58.46647572517395
0.6857612424826189,58.47466230392456
0.6857614389846609,58.482850074768066
0.6857608646311902,58.49110794067383
0.6857610612566154,58.499234676361084
0.6857604870394132,58.50734806060791
0.6857606837881682,58.51561689376831
0.6857601097071514,58.52378797531128
0.6857603065791827,58.53168988227844
0.6857597326342681,58.5396773815155
0.685759929629522,58.54779505729675
0.6857593558206272,58.555976152420044
0.6857595529390507,58.563984870910645
0.6857589792660922,58.57197904586792
0.6857591765076319,58.57988166809082
0.6857586029705273,58.58780479431152
0.6857588003351297,58.595616579055786
0.685758226933796,58.60355806350708
0.6857584244214082,58.6114776134491
0.6857578511557628,58.61950349807739
0.6857580487663315,58.62742877006531
0.6857574756362916,58.63546943664551
0.6857576733697637,58.643531799316406
0.6857571003752468,58.651691198349
0.6857572982315692,58.65987586975098
0.6857567253724928,58.66814136505127
0.6857569233516123,58.67617440223694
0.6857563506278938,58.68424034118652
0.6857565487297576,58.692198276519775
0.685755976141315,58.70026779174805
0.6857561743658697,58.70820951461792
0.6857556019126207,58.7161545753479
0.6857558002598138,58.72402238845825
0.6857552279416756,58.73190236091614
0.6857554264114543,58.73979711532593
0.6857548542283449,58.747809171676636
0.6857550528206561,58.75591802597046
0.6857544807724935,58.76415824890137
0.6857546794872844,58.77206993103027
0.6857541075739864,58.77995562553406
0.6857543064112045,58.7877140045166
0.6857537346326891,58.79554581642151
0.6857539335922813,58.8033652305603
0.6857533619484668,58.81121325492859
0.6857535610303807,58.81903958320618
0.685752989521185,58.826963663101196
0.6857531887253677,58.83477783203125
0.6857526173507091,58.8426353931427
0.6857528166771083,58.85048961639404
0.6857522454369049,58.8583881855011
0.6857524448854679,58.86623978614807
0.685751873779638,58.874160051345825
0.6857520733503122,58.88207292556763
0.6857515023787745,58.890058517456055
0.6857517020715076,58.89793848991394
0.6857511312341799,58.90588021278381
0.6857513310489197,58.913753509521484
0.6857507603457209,58.92169809341431
0.6857509602824146,58.92963147163391
0.6857503897132634,58.937631130218506
0.6857505897718585,58.94574999809265
0.6857500193366736,58.95403289794922
0.6857502195171182,58.9621741771698
0.6857496492158178,58.970274925231934
0.6857498495180598,58.97819375991821
0.6857492793505626,58.98612689971924
0.6857494797745495,58.993990659713745
0.6857489097407748,59.00186800956726
0.6857491102864547,59.00975227355957
0.6857485403863206,59.01765513420105
0.685748741053641,59.025437355041504
0.6857481712870674,59.03331112861633
0.6857483720759765,59.04121470451355
0.6857478024428817,59.04912543296814
0.6857480033533274,59.05695819854736
0.6857474338536306,59.06478810310364
0.6857476348855607,59.072548389434814
0.6857470655191812,59.08037495613098
0.685747266672544,59.08815884590149
0.6857466974394006,59.096070528030396
0.6857468987141443,59.10381817817688
0.6857463296141563,59.111536741256714
0.685746531010229,59.11920475959778
0.6857459620433158,59.126952171325684
0.6857461635606654,59.13472652435303
0.6857455947267462,59.14259696006775
0.6857457963653212,59.150394916534424
0.6857452276643158,59.15826630592346
0.685745429424064,59.16605830192566
0.6857448608558917,59.17384958267212
0.6857450627367618,59.18164038658142
0.6857444943013419,59.18946409225464
0.6857446963032823,59.197185039520264
0.6857441280005346,59.20495867729187
0.6857443301234935,59.21918821334839
0.6857437619533372,59.22709655761719
0.6857439641972631,59.23499393463135
0.6857433961596188,59.24300408363342
0.68574359852446,59.25092840194702
0.6857430306192469,59.25894474983215
0.6857432331049521,59.266902923583984
0.68574266533209,59.27499222755432
0.6857428679386077,59.28294110298157
0.6857423002980167,59.29086995124817
0.6857425030252954,59.298734188079834
0.6857419355168953,59.30652642250061
0.685742138364884,59.31426763534546
0.6857415709885948,59.322105884552
0.6857417739572416,59.32983207702637
0.6857412067129836,59.337563037872314
0.6857414098022375,59.345234394073486
0.6857408426899307,59.353028297424316
0.6857410458997406,59.36076617240906
0.6857404789193051,59.3685941696167
0.6857406822496196,59.376423358917236
0.6857401154009758,59.384230852127075
0.6857403188517436,59.391937017440796
0.6857397521348119,59.39968252182007
0.685739955705982,59.407387495040894
0.6857393891206829,59.41512727737427
0.6857395928122041,59.42286205291748
0.6857390263584577,59.43072032928467
0.6857392301702793,59.43843698501587
0.6857386638480062,59.446261405944824
0.6857388677800771,59.454097032547
0.6857383015891978,59.46197772026062
0.6857385056414668,59.46971011161804
0.6857379395819021,59.4775173664093
0.6857381437543184,59.48522686958313
0.6857375778259889,59.49301862716675
0.6857377821185018,59.50076508522034
0.6857372163213281,59.50859308242798
0.6857374207338867,59.516392946243286
0.6857368550677896,59.52427291870117
0.685737059600343,59.53199243545532
0.6857364940652437,59.539769411087036
0.6857366987177412,59.547473669052124
0.6857361333135603,59.55522012710571
0.6857363380859512,59.56291151046753
0.6857357728126097,59.57071614265442
0.6857359777048434,59.57846522331238
0.6857354125622624,59.58631730079651
0.6857356175742881,59.594053506851196
0.6857350525623889,59.60182023048401
0.6857352576941562,59.60961556434631
0.6857346928128596,59.61743378639221
0.6857348980643176,59.62516808509827
0.6857343333135449,59.6329128742218
0.6857345386846436,59.64060425758362
0.6857339740643161,59.64836072921753
0.6857341795550047,59.65607285499573
0.6857336150650439,59.663822650909424
0.6857338206752721,59.671496629714966
0.6857332563155992,59.67924451828003
0.6857334620453166,59.68694257736206
0.6857328978158532,59.6947066783905
0.6857331036650093,59.7023720741272
0.6857325395656768,59.71020793914795
0.6857327455342215,59.718008279800415
0.6857321815649414,59.725813150405884
0.6857323876528243,59.73354148864746
0.6857318238135184,59.741336822509766
0.6857320300206893,59.74909949302673
0.6857314663112795,59.75695776939392
0.6857316726376879,59.76479625701904
0.6857311090580956,59.772571325302124
0.685731315503692,59.78029441833496
0.6857307520538388,59.788140058517456
0.6857309586185729,59.79581165313721
0.6857303952983814,59.80352830886841
0.6857306019822026,59.81121277809143
0.685730038791594,59.81897163391113
0.685730245594453,59.826635122299194
0.6857296825333494,59.834364891052246
0.6857298894551959,59.842039585113525
0.6857293265235196,59.84976410865784
0.6857295335643038,59.85745191574097
0.6857289707619768,59.865230560302734
0.6857291779216484,59.87293195724487
0.6857286152485929,59.88063716888428
0.6857288225271024,59.8883376121521
0.6857282599832405,59.89607310295105
0.685728467380538,59.90370774269104
0.6857279049657921,59.91147017478943
0.6857281124818277,59.91915202140808
0.6857275501961201,59.92689228057861
0.6857277578308443,59.93457102775574
0.6857271956740971,59.942309617996216
0.6857274034274602,59.950007915496826
0.6857268413995962,59.95780396461487
0.6857270492715482,59.96563100814819
0.68572648737249,59.97365140914917
0.6857266953629815,59.981682538986206
0.6857261335926513,59.98974537849426
0.6857263417016325,59.99771475791931
0.6857257800599534,60.00555109977722
0.6857259882873749,60.01327896118164
0.6857254267742691,60.02103519439697
0.6857256351200816,60.02871036529541
0.6857250737354721,60.03646183013916
0.6857252821996258,60.04420280456543
0.6857247209434352,60.05191469192505
0.6857249295258808,60.05962872505188
0.6857243683980321,60.067392110824585
0.6857245770987205,60.07507276535034
0.6857240160991368,60.082810163497925
0.6857242249180179,60.0904746055603
0.6857236640466218,60.098251819610596
0.685723872983647,60.10601329803467
0.6857233122403619,60.11383533477783
0.6857235212954818,60.12154173851013
0.6857229606802303,60.129303216934204
0.6857231698533955,60.1370370388031
0.6857226093661012,60.14496397972107
0.6857228186572627,60.15307569503784
0.6857222582978485,60.16104483604431
0.6857224677069571,60.16885232925415
0.6857219074753464,60.17662858963013
0.6857221170023527,60.18427228927612
0.6857215568984688,60.191988945007324
0.6857217665433242,60.199657678604126
0.6857212065670906,60.20739936828613
0.6857214163297456,60.2151517868042
0.6857208564810854,60.222994565963745
0.6857210663614914,60.230748653411865
0.6857205066403281,60.23849272727966
0.6857207166384363,60.24616742134094
0.6857201570446939,60.25391387939453
0.6857203671604545,60.26162123680115
0.6857198076940563,60.26939821243286
0.6857200179274211,60.27713465690613
0.685719458588291,60.28488254547119
0.6857196689392109,60.29264497756958
0.6857191097272722,60.3004937171936
0.6857193201956987,60.308207750320435
0.6857187611108756,60.31596088409424
0.6857189716967594,60.32366347312927
0.6857184127389755,60.331433057785034
0.6857186234422686,60.339157819747925
0.6857180646114476,60.34690284729004
0.6857182754321011,60.354593992233276
0.6857177167281672,60.3623685836792
0.6857179276661322,60.370049238204956
0.6857173690890093,60.377787590026855
0.6857175801442373,60.38553714752197
0.6857170216938496,60.39332032203674
0.685717232866292,60.40096640586853
0.6857166745425635,60.40873193740845
0.6857168858321719,60.416463136672974
0.6857163276350267,60.42423367500305
0.6857165390417524,60.431901931762695
0.6857159809711147,60.439571380615234
0.6857161924949097,60.44726085662842
0.685715634550704,60.45504689216614
0.6857158461915193,60.46275782585144
0.6857152883736701,60.470574140548706
0.6857155001314574,60.478280544281006
0.6857149424398885,60.48615789413452
0.6857151543146,60.493935108184814
0.6857145967492362,60.50172829627991
0.6857148087408232,60.5094473361969
0.685714251301589,60.517290353775024
0.6857144634100034,60.52506923675537
0.6857139060968234,60.53300976753235
0.6857141183220166,60.54087781906128
0.6857135611348155,60.548768043518066
0.6857137734767398,60.556530714035034
0.6857132164154419,60.56434392929077
0.6857134288740491,60.572038412094116
0.6857128719385792,60.579774141311646
0.6857130845138211,60.5875084400177
0.6857125277041044,60.59529757499695
0.6857127403959327,60.60298466682434
0.6857121837118939,60.61075735092163
0.6857123965202606,60.618462562561035
0.6857118399618245,60.626256704330444
0.6857120528866819,60.63405251502991
0.6857114964537735,60.64197254180908
0.6857117094950734,60.64984679222107
0.6857111531876176,60.657665729522705
0.6857113663453122,60.66538429260254
0.6857108101632341,60.67315888404846
0.6857110234372759,60.68084192276001
0.6857104673805006,60.68862724304199
0.685710680770841,60.69632411003113
0.6857101248392939,60.70408368110657
0.6857103383458857,60.71178436279297
0.6857097825394917,60.719507932662964
0.6857099961622869,60.727232694625854
0.6857094404809716,60.73497533798218
0.6857096542199224,60.74266815185547
0.685709098663611,60.750446796417236
0.6857093125186697,60.75820469856262
0.6857087570872877,60.76614284515381
0.685708971058407,60.773934841156006
0.6857084157518795,60.78175759315491
0.6857086298390114,60.789567708969116
0.6857080746572644,60.79736876487732
0.6857082888603617,60.805075883865356
0.6857077338033203,60.81286811828613
0.6857079481223353,60.82054424285889
0.6857073931899252,60.828296184539795
0.6857076076248104,60.835975885391235
0.6857070528169575,60.84368538856506
0.6857072673676653,60.851330041885376
0.6857067126842954,60.859073638916016
0.6857069273507785,60.86675453186035
0.6857063727918172,60.87450098991394
0.685706587574028,60.88219237327576
0.6857060331394015,60.88988947868347
0.6857062480372927,60.897581815719604
0.6857056937269266,60.9053213596344
0.6857059087404511,60.91308403015137
0.685705354554271,60.92087697982788
0.6857055696833818,60.92862272262573
0.6857050156213139,60.93635416030884
0.6857052308659634,60.94400095939636
0.6857046769279341,60.951762676239014
0.685704892288075,60.959468126297
0.6857043384740101,60.967227935791016
0.6857045539495955,60.97490930557251
0.6857040002594212,60.982783794403076
0.685704215850404,60.99064016342163
0.6857036622840467,60.9985077381134
0.6857038779903794,61.00634717941284
0.6857033245477654,61.01426410675049
0.6857035403694012,61.022136211395264
0.6857029870504565,61.0299973487854
0.6857032029873485,61.03773379325867
0.6857026497920001,61.045504570007324
0.6857028658441008,61.05324029922485
0.6857023127722744,61.06107974052429
0.6857025289395378,61.06883931159973
0.6857019759911605,61.076648235321045
0.6857021922735388,61.08435940742493
0.6857016394485369,61.09213829040527
0.685701855845984,61.10003304481506
0.6857013031442839,61.10787606239319
0.6857015196567523,61.11558556556702
0.6857009670782811,61.12334609031677
0.6857011837057242,61.131158113479614
0.6857006312504084,61.138954162597656
0.6857008479927799,61.14665913581848
0.6857002956605462,61.15441012382507
0.6857005125177986,61.16213941574097
0.6856999603085737,61.16992688179016
0.6857001772806611,61.17772197723389
0.6856996251943723,61.18556308746338
0.6856998422812475,61.193283557891846
0.6856992903178215,61.20103740692139
0.6856995075194383,61.20874643325806
0.6856989556788019,61.21644616127014
0.6856991729951134,61.224124908447266
0.6856986212771939,61.23184657096863
0.6856988387081537,61.23953342437744
0.6856982871128781,61.24730062484741
0.6856985046584397,61.25505709648132
0.6856979531857349,61.26295495033264
0.6856981708458522,61.2707417011261
0.6856976194956459,61.278544187545776
0.6856978372702719,61.28626585006714
0.6856972860424909,61.29402995109558
0.6856975039315795,61.301867961883545
0.6856969528261515,61.309754848480225
0.6856971708296562,61.31760787963867
0.6856966198465082,61.32563400268555
0.6856968379643829,61.33364963531494
0.6856962871034424,61.34161567687988
0.6856965053356406,61.349510192871094
0.6856959545968352,61.35737323760986
0.6856961729433112,61.3651237487793
0.6856956223265681,61.37290143966675
0.6856958407872752,61.38066911697388
0.6856952902925224,61.388493061065674
0.6856955088674143,61.396239280700684
0.6856949584945794,61.40397548675537
0.6856951771836102,61.411601305007935
0.6856946269326206,61.41949248313904
0.6856948457357442,61.42737293243408
0.685694295606528,61.43524527549744
0.685694514523698,61.44308853149414
0.6856939645161828,61.45139193534851
0.6856941835473539,61.45949125289917
0.6856936336614673,61.46745276451111
0.685693852806593,61.47529053688049
0.6856933030422632,61.483129024505615
0.6856935223012977,61.49094748497009
0.6856929726584524,61.49893808364868
0.6856931920313498,61.50683259963989
0.6856926425099172,61.51469612121582
0.6856928619966315,61.52255058288574
0.6856923125965397,61.53045296669006
0.6856925321970251,61.5383574962616
0.6856919829182022,61.54634761810303
0.685692202632413,61.554150342941284
0.6856916534747869,61.56215262413025
0.6856918733026773,61.57027268409729
0.6856913242661763,61.5785129070282
0.6856915442077006,61.58660554885864
0.685690995292253,61.594595193862915
0.6856912153473657,61.60263729095459
0.6856906665528996,61.611000061035156
0.6856908867215546,61.61917328834534
0.685690338047999,61.627511739730835
0.6856905583301508,61.63582158088684
0.6856900097774334,61.64421033859253
0.6856902301730367,61.65241861343384
0.6856896817410864,61.66040396690369
0.6856899022500953,61.66846799850464
0.6856893539388406,61.67653679847717
0.6856895745612095,61.6844265460968
0.6856890263705789,61.692392110824585
0.6856892471062628,61.70037865638733
0.6856886990361848,61.70845365524292
0.6856889198851379,61.71651268005371
0.6856883719355414,61.724732637405396
0.6856885928977184,61.732863664627075
0.6856880450685322,61.74105143547058
0.6856882661438874,61.749061584472656
0.6856877184350402,61.75719404220581
0.6856879396235289,61.76520347595215
0.6856873920349492,61.77315974235535
0.6856876133365255,61.78110337257385
0.6856870658681428,61.78908395767212
0.685687287282762,61.797242403030396
0.6856867399345046,61.80545663833618
0.685686961462121,61.81343603134155
0.6856864142339182,61.82153344154358
0.6856866358744869,61.82954216003418
0.6856860887662679,61.83784317970276
0.6856863105197434,61.84594655036926
0.6856857635314372,61.85404872894287
0.6856859853977747,61.86218190193176
0.6856854385293101,61.87031030654907
0.6856856605084645,61.87830710411072
0.685685113759771,61.886321783065796
0.6856853358516971,61.89413928985596
0.6856847892227041,61.90201711654663
0.6856850114273568,61.909794092178345
0.6856844649179935,61.917628049850464
0.6856846872353282,61.92541193962097
0.6856841408455238,61.93333721160889
0.6856843632754952,61.94110345840454
0.6856838170051792,61.94897699356079
0.6856840395477425,61.95675182342529
0.6856834933968444,61.964667081832886
0.6856837160519548,61.97254729270935
0.6856831700204039,61.980571031570435
0.6856833927880165,61.98845076560974
0.6856828468757425,61.99653673171997
0.6856830697558124,62.004544496536255
0.6856825239627452,62.01263999938965
0.6856827469552276,62.02068114280701
0.6856822012812966,62.02889657020569
0.685682424386147,62.03706407546997
0.6856818788312821,62.045257329940796
0.6856821020484554,62.05333685874939
0.6856815566125862,62.06142616271973
0.6856817799420379,62.069363832473755
0.6856812346250941,62.077390909194946
0.6856814580667798,62.08533048629761
0.6856809128686917,62.09325385093689
0.6856811364225665,62.10120606422424
0.6856805913432635,62.10918188095093
0.685680815009283,62.11723327636719
0.6856802700486956,62.1253547668457
0.6856804938268152,62.13330698013306
0.6856799489848731,62.141350984573364
0.6856801728750482,62.149410009384155
0.6856796281516817,62.1575243473053
0.6856798521538682,62.165549755096436
0.6856793075490071,62.17359924316406
0.6856795316631601,62.18156456947327
0.6856789871767347,62.18955945968628
0.6856792114028102,62.197460889816284
0.6856786670347508,62.20539736747742
0.6856788913727044,62.21334624290466
0.6856783471229414,62.22140693664551
0.6856785715727286,62.229384422302246
0.685678027441192,62.23741388320923
0.6856782520027687,62.245357036590576
0.6856777079893887,62.25331926345825
0.6856779326627109,62.26123929023743
0.6856773887674185,62.26924991607666
0.6856776135524415,62.27724099159241
0.6856770697751668,62.28527307510376
0.6856772946718465,62.293156147003174
0.6856767510125206,62.30117392539978
0.6856769760208125,62.309300899505615
0.6856764324793655,62.31739258766174
0.6856766575992264,62.32530975341797
0.685676114175589,62.33325552940369
0.6856763394069739,62.34113812446594
0.6856757961010769,62.3490571975708
0.6856760214439424,62.35687327384949
0.6856754782557163,62.364768505096436
0.6856757037100182,62.37256932258606
0.685675160639394,62.380401372909546
0.6856753862050882,62.38821268081665
0.6856748432519969,62.39603805541992
0.6856750689290393,62.40376877784729
0.6856745260934115,62.411571741104126
0.6856747518817586,62.419413566589355
0.6856742091635253,62.42727613449097
0.6856744350631332,62.435089111328125
0.6856738924622252,62.442912578582764
0.6856741184730497,62.4507110118866
0.6856735759893984,62.458566665649414
0.685673802111396,62.46632361412048
0.6856732597449321,62.474087715148926
0.6856734859780591,62.48188805580139
0.685672943728714,62.489840507507324
0.6856731700729265,62.497580766677856
0.6856726279406314,62.50537467002869
0.6856728543958855,62.51313328742981
0.6856723123805715,62.52089476585388
0.685672538946824,62.528626680374146
0.6856719970484223,62.53642654418945
0.6856722237256293,62.54418659210205
0.6856716819440716,62.55215382575989
0.6856719087321894,62.56000804901123
0.6856713670674067,62.56786847114563
0.685671593966392,62.575626850128174
0.685671052418316,62.58349561691284
0.685671279428125,62.59131836891174
0.6856707379966872,62.599175691604614
0.6856709651172765,62.60688877105713
0.6856704238024081,62.61467742919922
0.6856706510337344,62.62239909172058
0.6856701098353672,62.63024091720581
0.6856703371773867,62.63799476623535
0.6856697960954526,62.64575695991516
0.6856700235481221,62.653435707092285
0.6856694825825526,62.661202907562256
0.6856697101458288,62.66892099380493
0.6856691692965552,62.676727294921875
0.685669396970395,62.68444538116455
0.6856688562373495,62.69222712516785
0.6856690840217091,62.6999351978302
0.6856685434048236,62.70770740509033
0.6856687712996601,62.71541953086853
0.6856682307988663,62.72317719459534
0.6856684588041361,62.73090147972107
0.6856679184193661,62.738704442977905
0.6856681465350263,62.74640774726868
0.685667606266212,62.754217863082886
0.6856678344922196,62.76193833351135
0.6856672943392929,62.76975202560425
0.6856675226756043,62.77745866775513
0.6856669826384977,62.78523778915405
0.6856672110850698,62.79291391372681
0.6856666711637148,62.800819635391235
0.6856668997205052,62.808751821517944
0.6856663599148344,62.81677722930908
0.6856665885817995,62.824711084365845
0.6856660488917451,62.832517862319946
0.685666277668842,62.84024906158447
0.6856657380943362,62.84806680679321
0.6856659669815218,62.855798959732056
0.6856654275224972,62.863624811172485
0.685665656519729,62.8713653087616
0.6856651171761173,62.87908935546875
0.6856653462833522,62.8868145942688
0.6856648070550861,62.894623041152954
0.6856650362722814,62.90231704711914
0.6856644971592937,62.91004657745361
0.6856647264864061,62.9177405834198
0.6856641874886292,62.92549228668213
0.6856644169256163,62.93314003944397
0.6856638780429825,62.940871715545654
0.6856641075898013,62.9485285282135
0.6856635688222434,62.95624876022339
0.6856637984788516,62.96391844749451
0.6856632598263023,62.97170424461365
0.6856634895926568,62.979382276535034
0.6856629510550488,62.987207889556885
0.6856631809311068,62.99494695663452
0.6856626425083728,63.00286316871643
0.6856628724940921,63.010658740997314
0.6856623341861652,63.018598318099976
0.6856625642815026,63.026392459869385
0.6856620260883153,63.03414034843445
0.685662256293229,63.04189085960388
0.6856617182147141,63.04975771903992
0.6856619485291614,63.05754470825195
0.685661410565252,63.065388679504395
0.68566164098919,63.073100328445435
0.6856611031398195,63.0809166431427
0.6856613336732059,63.0886812210083
0.685660795938307,63.09651184082031
0.6856610265810995,63.10425090789795
0.685660488960605,63.11203455924988
0.6856607197127614,63.11968803405762
0.6856601822066047,63.12748622894287
0.6856604130680823,63.135178565979004
0.6856598756761969,63.14300990104675
0.6856601066469532,63.15080952644348
0.6856595693692723,63.15871071815491
0.6856598004492651,63.16663718223572
0.6856592632857217,63.17462372779846
0.6856594944749088,63.18239760398865
0.6856589574254366,63.19035291671753
0.685659188723776,63.19818997383118
0.6856586517883079,63.206010818481445
0.6856588831957571,63.213783740997314
0.6856583463742266,63.22157073020935
0.6856585778907437,63.22933220863342
0.6856580411830847,63.23718786239624
0.6856582728086275,63.24496531486511
0.6856577362147731,63.25291705131531
0.6856579679492993,63.26084876060486
0.6856574314691832,63.2688148021698
0.685657663312651,63.2766592502594
0.685657126946207,63.28447699546814
0.6856573588985737,63.29219365119934
0.6856568226457357,63.299981355667114
0.6856570547069601,63.30766820907593
0.6856565185676613,63.31542110443115
0.6856567507377009,63.32313346862793
0.6856562147118755,63.33089780807495
0.6856564469906885,63.33862376213074
0.6856559110782701,63.34644174575806
0.6856561434658147,63.354264974594116
0.685655607666737,63.362140417099
0.6856558401629711,63.36988019943237
0.6856553044771685,63.37764358520508
0.6856555370820505,63.385339975357056
0.6856550015094564,63.39313721656799
0.6856552342229446,63.40091824531555
0.6856546987634933,63.40899133682251
0.6856549315855455,63.41691613197327
0.6856543962391709,63.424795627593994
0.6856546291697457,63.43277716636658
0.6856540939363822,63.4406304359436
0.6856543269754377,63.44860792160034
0.6856537918550192,63.456642627716064
0.6856540250025137,63.46439027786255
0.6856534899949744,63.472251892089844
0.6856537232508664,63.480130195617676
0.6856531883561408,63.48830556869507
0.6856534217203882,63.49618339538574
0.6856528869384103,63.50417351722717
0.6856531204109723,63.512166261672974
0.6856525857416769,63.520049810409546
0.6856528193225111,63.52801775932312
0.685652284765832,63.53633213043213
0.6856525184548976,63.54443359375
0.6856519840107693,63.55241370201111
0.6856522178080248,63.56040620803833
0.6856516834763817,63.56852102279663
0.6856519173817853,63.57655167579651
0.6856513831625626,63.58450174331665
0.6856516171760727,63.59235334396362
0.6856510830692044,63.600255250930786
0.6856513171907799,63.60805606842041
0.6856507831962007,63.61603760719299
0.6856510174258004,63.62402844429016
0.6856504835434452,63.63203716278076
0.685650717881027,63.63995814323425
0.6856501841108305,63.64808487892151
0.6856504185563538,63.65620827674866
0.6856498848982505,63.66427254676819
0.685650119451674,63.67219805717468
0.6856495859055988,63.68020534515381
0.685649820566881,63.688111782073975
0.6856492871327685,63.696264028549194
0.6856495219018686,63.704418659210205
0.6856489885796543,63.71235156059265
0.6856492234565306,63.72013306617737
0.685648690246149,63.727954149246216
0.6856489252307606,63.735745668411255
0.685648392132147,63.74355101585388
0.6856486272244526,63.7513530254364
0.685648094237542,63.75935173034668
0.6856483294375009,63.76731872558594
0.6856477965622279,63.77530360221863
0.685648031869799,63.783406257629395
0.6856474991060991,63.79181241989136
0.685647734521241,63.80013370513916
0.6856472018690496,63.80837869644165
0.6856474373917215,63.81635880470276
0.6856469048509736,63.824634313583374
0.6856471404811345,63.83269643783569
0.6856466080517654,63.8407027721405
0.6856468437893746,63.848862409591675
0.6856463114713194,63.85709238052368
0.6856465473163358,63.86524534225464
0.6856460151095304,63.873568296432495
0.6856462510619131,63.881662130355835
0.6856457189662926,63.88983154296875
0.6856459550260009,63.897926807403564
0.6856454230415006,63.905946254730225
0.6856456592084939,63.913907527923584
0.6856451273350492,63.9220027923584
0.6856453636092865,63.929954051971436
0.6856448318468331,63.93783211708069
0.6856450682282735,63.94559645652771
0.6856445365767474,63.95360779762268
0.6856447730653504,63.961623668670654
0.6856442415246868,63.969566106796265
0.685644478120412,63.977426528930664
0.6856439466905466,63.98533248901367
0.6856441833933529,63.99330163002014
0.6856436520742218,64.00145554542542
0.6856438888840686,64.00944876670837
0.685643357675607,64.01734232902527
0.685643594592454,64.02515888214111
0.6856430634945982,64.03315734863281
0.6856433005184047,64.04109692573547
0.6856427695310905,64.0489432811737
0.685643006661816,64.05668497085571
0.6856424757849792,64.06472444534302
0.6856427130225832,64.07282185554504
0.6856421822561596,64.08090662956238
0.6856424196006017,64.08888554573059
0.6856418889445277,64.09680104255676
0.6856421263957673,64.1045925617218
0.6856415958499786,64.112473487854
0.6856418334079757,64.12042021751404
0.6856413029724084,64.1283495426178
0.6856415406371225,64.13610458374023
0.685641010311713,64.14399719238281
0.6856412480831036,64.15187215805054
0.6856407178677879,64.1596987247467
0.6856409557458146,64.16752862930298
0.6856404256405292,64.17541122436523
0.6856406636251517,64.18322706222534
0.6856401336298328,64.19118142127991
0.6856403717210111,64.1990213394165
0.6856398418355949,64.20684146881104
0.6856400800332889,64.21458506584167
0.6856395502577116,64.22240710258484
0.6856397885618809,64.23016667366028
0.6856392588960792,64.237961769104
0.6856394973066837,64.24571251869202
0.6856389677505942,64.25358128547668
0.6856392062675933,64.26140427589417
0.6856386768211521,64.26927495002747
0.6856389154445067,64.27716660499573
0.6856383861076505,64.28504228591919
0.6856386248373199,64.29295539855957
0.6856380956099853,64.3008680343628
0.6856383344459298,64.30874276161194
0.6856378053280535,64.31661820411682
0.6856380442702329,64.32453751564026
0.6856375152617513,64.33252048492432
0.685637754310126,64.34045314788818
0.6856372254109758,64.34840035438538
0.6856374645655053,64.3562388420105
0.685636935775624,64.36410927772522
0.6856371750362685,64.37183809280396
0.6856366463555927,64.37960767745972
0.6856368857223122,64.38737654685974
0.6856363571507785,64.39520764350891
0.6856365966235336,64.40299844741821
0.6856360681610788,64.41082859039307
0.6856363077398296,64.41857576370239
0.6856357793863909,64.4263744354248
0.6856360190710974,64.43407201766968
0.6856354908266115,64.44187545776367
0.6856357306172342,64.44958162307739
0.6856352024816385,64.45738363265991
0.6856354423781376,64.46526384353638
0.6856349143513688,64.47311019897461
0.6856351543537045,64.48091578483582
0.6856346264357001,64.48889946937561
0.6856348665438329,64.49703168869019
0.6856343387345301,64.50511121749878
0.68563457894842,64.51308155059814
0.6856340512477557,64.5212471485138
0.6856342915673637,64.52937602996826
0.6856337639752753,64.53745627403259
0.6856340044005613,64.5453794002533
0.6856334769169863,64.55346417427063
0.685633717447911,64.5615508556366
0.6856331900727866,64.56977248191833
0.6856334307093106,64.57776069641113
0.685632903442574,64.58579611778259
0.6856331441846576,64.5937328338623
0.6856326170262467,64.60178589820862
0.6856328578738504,64.60978293418884
0.6856323308237022,64.61793398857117
0.685632571776787,64.62606573104858
0.6856320448348394,64.63411331176758
0.6856322858933653,64.64213347434998
0.6856317590595558,64.65003371238708
0.6856320002234838,64.65781259536743
0.68563147349775,64.665700674057
0.6856317147670407,64.67347478866577
0.6856311881493202,64.68128609657288
0.6856314295239344,64.6890299320221
0.6856309030141652,64.69685554504395
0.6856311444940634,64.70461082458496
0.6856306180921827,64.71234655380249
0.6856308596773262,64.72004270553589
0.6856303333832721,64.72784733772278
0.685630575073621,64.73551273345947
0.6856300488873315,64.74327826499939
0.685630290682847,64.7510437965393
0.6856297646042595,64.7588140964508
0.6856300065049027,64.76664304733276
0.6856294805339556,64.77447581291199
0.6856297225396868,64.78223276138306
0.6856291966763178,64.79014372825623
0.6856294387870983,64.79795169830322
0.6856289130312457,64.80579853057861
0.6856291552470363,64.81354284286499
0.6856286295986379,64.82132911682129
0.6856288719193996,64.82908153533936
0.6856283463783935,64.8370430469513
0.6856285888040873,64.84499502182007
0.6856280633704118,64.85283064842224
0.6856283059009987,64.86054396629333
0.6856277805745921,64.86837720870972
0.685628023210033,64.8761293888092
0.6856274979908334,64.88392448425293
0.6856277407310895,64.89155673980713
0.6856272156190352,64.89929723739624
0.6856274584640678,64.90704774856567
0.6856269334590968,64.91480278968811
0.6856271764088671,64.92254257202148
0.6856266515109183,64.9303789138794
0.6856268945653872,64.93811440467834
0.6856263697743986,64.94595861434937
0.6856266129335273,64.95381236076355
0.6856260882494374,64.96167254447937
0.6856263315131874,64.96952486038208
0.685625806935935,64.97734570503235
0.6856260503042674,64.98508787155151
0.6856255258337907,64.99287533760071
0.6856257693066666,65.00069403648376
0.6856252449429043,65.00854134559631
0.6856254885202855,65.01619935035706
0.6856249642631761,65.02391290664673
0.6856252079450237,65.03157687187195
0.685624683794506,65.0393557548523
0.6856249275807813,65.04721307754517
0.6856244035367941,65.0551028251648
0.6856246474274587,65.0629494190216
0.6856241234899407,65.07083106040955
0.6856243674849557,65.0785698890686
0.6856238436538458,65.0863869190216
0.6856240877531729,65.09424257278442
0.6856235640284095,65.10215067863464
0.6856238082320102,65.10997748374939
0.6856232846135328,65.11784386634827
0.6856235289213684,65.12558817863464
0.6856230054091155,65.13332509994507
0.685623249821148,65.14102578163147
0.6856227264150587,65.14885377883911
0.6856229709312492,65.15671014785767
0.6856224476312627,65.16456007957458
0.685622692251573,65.17231130599976
0.6856221690576281,65.18008494377136
0.68562241378202,65.18772172927856
0.6856218906940559,65.1954596042633
0.685622135522491,65.2031991481781
0.6856216125404468,65.21098637580872
0.6856218574728868,65.21869325637817
0.6856213345967014,65.22646141052246
0.6856215796331081,65.23411870002747
0.6856210568627212,65.24189519882202
0.6856213020030562,65.24959564208984
0.6856207793384068,65.25735926628113
0.6856210245826319,65.26511430740356
0.6856205020236594,65.27290892601013
0.6856207473717367,65.2807104587555
0.6856202249183804,65.28845572471619
0.6856204703702714,65.29614424705505
0.6856199480224708,65.30394268035889
0.6856201935781373,65.31168103218079
0.6856196713358319,65.31938815116882
0.6856199169952361,65.32705926895142
0.6856193948583652,65.33478283882141
0.6856196406214689,65.34244775772095
0.685619118589972,65.35016441345215
0.6856193644567372,65.35782647132874
0.6856188425305542,65.36559462547302
0.6856190885009429,65.37330436706543
0.6856185666800128,65.38109517097473
0.6856188127539871,65.38875889778137
0.6856182910382499,65.39651679992676
0.685618537215772,65.40422630310059
0.6856180156051673,65.41196942329407
0.6856182618861988,65.41962194442749
0.6856177403806667,65.42739200592041
0.6856179867651698,65.43508720397949
0.6856174653646498,65.4428231716156
0.6856177118525869,65.4505021572113
0.6856171905570189,65.45820760726929
0.6856174371483519,65.46591019630432
0.6856169159576757,65.47365164756775
0.6856171626523668,65.48132658004761
0.6856166415665221,65.48909711837769
0.6856168883645342,65.49673652648926
0.6856163673834609,65.5044777393341
0.6856166142847556,65.51217269897461
0.685616093408394,65.51987671852112
0.6856163404129335,65.52754044532776
0.6856158196412238,65.53527235984802
0.6856160667489705,65.54291296005249
0.6856155460818525,65.55064988136292
0.6856157932927689,65.55837154388428
0.6856152727301827,65.56612372398376
0.685615520044231,65.57380867004395
0.6856149995861166,65.58157587051392
0.6856152470032594,65.5892972946167
0.6856147266495576,65.5970675945282
0.6856149741697568,65.604820728302
0.6856144539204073,65.61259007453918
0.6856147015436259,65.62028217315674
0.6856141813985693,65.62805604934692
0.6856144291247694,65.63576173782349
0.6856139090839458,65.64357352256775
0.6856141569130902,65.65134882926941
0.6856136369764402,65.65921592712402
0.6856138849084912,65.6669499874115
0.6856133650759547,65.6746895313263
0.6856136131108752,65.68241572380066
0.685613093382393,65.6902277469635
0.6856133415201453,65.69799780845642
0.685612821895658,65.70578789710999
0.6856130701362046,65.71351981163025
0.6856125506156525,65.7212655544281
0.6856127989589564,65.72903370857239
0.6856122795422801,65.73688292503357
0.6856125279883039,65.7446837425232
0.6856120086754441,65.75250387191772
0.6856122572241504,65.76028180122375
0.6856117380150476,65.7681872844696
0.6856119866663991,65.7758584022522
0.6856114675609939,65.78361487388611
0.6856117163149537,65.79128074645996
0.6856111973131872,65.79904389381409
0.6856114461697176,65.80677843093872
0.6856109272715306,65.81454944610596
0.6856111762305943,65.82224416732788
0.6856106574359274,65.83012199401855
0.685610906497488,65.83803105354309
0.685610387806282,65.84588432312012
0.6856106369703017,65.8536331653595
0.6856101183824976,65.86151814460754
0.6856103676489393,65.86945819854736
0.6856098491644783,65.87730741500854
0.6856100985333053,65.88512349128723
0.6856095801521281,65.89290118217468
0.685609829623303,65.90065813064575
0.6856093113453506,65.90848159790039
0.6856095609188365,65.91627740859985
0.6856090427440502,65.92405676841736
0.6856092924198104,65.93178629875183
0.6856087743481306,65.93956995010376
0.6856090241261282,65.94735622406006
0.6856085061574968,65.95520377159119
0.6856087560376942,65.96297216415405
0.6856082381720523,65.97087621688843
0.6856084881544131,65.97891974449158
0.6856079703917016,65.98697090148926
0.6856082204761887,65.99495673179626
0.6856077028163492,66.00315284729004
0.6856079530029258,66.0112292766571
0.6856074354458996,66.0190999507904
0.6856076857345288,66.02685379981995
0.6856071682802571,66.03469467163086
0.6856074186709022,66.04246234893799
0.6856069013193266,66.05029225349426
0.6856071518119508,66.05802130699158
0.6856066345630124,66.06582164764404
0.685606885157579,66.07364249229431
0.6856063680112195,66.08149361610413
0.6856066187076917,66.0892288684845
0.6856061016638527,66.09701800346375
0.6856063524621939,66.10477471351624
0.6856058355208167,66.11267852783203
0.6856060864209903,66.12058186531067
0.6856055695820166,66.12856006622314
0.6856058205839857,66.13646054267883
0.6856053038473572,66.14433193206787
0.6856055549510854,66.15215539932251
0.6856050383167438,66.16002011299133
0.6856052895221947,66.16779017448425
0.6856047729900815,66.17567563056946
0.685605024297218,66.18345355987549
0.6856045078672754,66.1913890838623
0.6856047592760617,66.19925737380981
0.6856042429482307,66.20706152915955
0.6856044944586297,66.21482610702515
0.685603978232853,66.22272753715515
0.6856042298448285,66.23062109947205
0.6856037137210476,66.23856592178345
0.6856039654345631,66.24644708633423
0.6856034494127199,66.25434756278992
0.6856037012277391,66.26215958595276
0.6856031853077756,66.27002096176147
0.6856034372242619,66.27783846855164
0.6856029214061203,66.28582835197449
0.6856031734240374,66.29369783401489
0.6856026577076593,66.30160927772522
0.6856029098269709,66.30939483642578
0.6856023942122991,66.31730151176453
0.6856026464329689,66.32510685920715
0.6856021309199446,66.33299326896667
0.6856023832419365,66.34083795547485
0.6856018678305026,66.34867024421692
0.68560212025378,66.35648846626282
0.6856016049438782,66.36438059806824
0.6856018574684051,66.37222099304199
0.685601342259978,66.3802900314331
0.6856015948857183,66.38815331459045
0.6856010797787078,66.39618062973022
0.685601332505625,66.40403580665588
0.685600817499974,66.4119782447815
0.6856010703280322,66.41982197761536
0.6856005554236826,66.42780089378357
0.6856008083528455,66.43562817573547
0.68560029354974,66.44359040260315
0.6856005465799715,66.45143866539001
0.6856000318780524,66.45925092697144
0.6856002850093167,66.46704125404358
0.6855997704085264,66.4749505519867
0.6856000236407873,66.48277807235718
0.6855995091410685,66.49068355560303
0.6855997624742899,66.49844288825989
0.685599248075585,66.50628685951233
0.6855995015097311,66.51424217224121
0.6855989872119826,66.52222490310669
0.6855992407470177,66.53011393547058
0.6855987265501684,66.53828382492065
0.685598980186056,66.54627561569214
0.6855984660900487,66.55414080619812
0.6855987198267531,66.56189250946045
0.6855982058315302,66.56969618797302
0.6855984596690159,66.57750010490417
0.68559794577452,66.58545351028442
0.6855981997127509,66.59336853027344
0.6855976859189254,66.60131597518921
0.6855979399578654,66.60927248001099
0.6855974262646529,66.61723208427429
0.6855976804042664,66.62501907348633
0.6855971668116099,66.63299989700317
0.6855974210518612,66.64099454879761
0.6855969075597032,66.64910125732422
0.6855971619005565,66.65734601020813
0.6855966485088403,66.66544675827026
0.6855969029502601,66.67332363128662
0.6855963896589287,66.68114876747131
0.6855966442008787,66.68892049789429
0.6855961310098752,66.69679737091064
0.6855963856523206,66.70467066764832
0.6855958725615876,66.71257090568542
0.685596127304492,66.72043490409851
0.6855956143139731,66.72831296920776
0.6855958691573012,66.73601651191711
0.6855953562669395,66.74380612373352
0.6855956112106556,66.75155997276306
0.6855950984203942,66.75933194160461
0.685595353464463,66.7671549320221
0.6855948407742448,66.77503705024719
0.6855950959186308,66.78290033340454
0.6855945833283996,66.7909038066864
0.6855948385730671,66.79876732826233
0.6855943260827659,66.80669116973877
0.6855945814276795,66.81451559066772
0.6855940690372517,66.82243990898132
0.6855943244823759,66.83024644851685
0.6855938121917647,66.83814978599548
0.6855940677370643,66.84609079360962
0.6855935555462136,66.85427665710449
0.6855938111916527,66.86216115951538
0.6855932991005056,66.87000346183777
0.6855935548460493,66.8777904510498
0.6855930428545495,66.88576626777649
0.685593298700162,66.8937156200409
0.6855927868082532,66.90161919593811
0.6855930427538995,66.90936255455017
0.6855925309615248,66.91723155975342
0.68559278700717,66.92499232292175
0.6855922753142731,66.93275785446167
0.6855925314598813,66.94046950340271
0.685592019866406,66.94823861122131
0.6855922761119423,66.95597767829895
0.6855917646178322,66.9639151096344
0.6855920209632611,66.9719877243042
0.6855915095684604,66.97993922233582
0.685591766013747,66.98810124397278
0.6855912547181989,66.9961371421814
0.6855915112633076,67.0039689540863
0.6855910000669564,67.01224398612976
0.6855912567118526,67.02046656608582
0.6855907456146417,67.02890634536743
0.6855910023592899,67.03704690933228
0.6855904913611632,67.04512643814087
0.6855907482055289,67.05314874649048
0.6855902373064309,67.06112957000732
0.6855904942504782,67.06892704963684
0.685589983450352,67.076740026474
0.6855902404940466,67.08459687232971
0.6855897297928369,67.09247946739197
0.6855899869361435,67.10023188591003
0.6855894763337942,67.1080071926117
0.6855897335766777,67.11581182479858
0.6855892230731329,67.12377834320068
0.6855894804155581,67.13165974617004
0.6855889700107619,67.13954830169678
0.6855892274526946,67.14748644828796
0.6855887171465908,67.15548610687256
0.6855889746879956,67.163339138031
0.685588464480529,67.17114520072937
0.6855887221213712,67.17886781692505
0.6855882120124855,67.18665719032288
0.6855884697527304,67.19441485404968
0.6855879597423702,67.2022316455841
0.6855882175819826,67.20994472503662
0.6855877076700917,67.21766567230225
0.6855879656090372,67.2253646850586
0.6855874557955607,67.2331109046936
0.6855877138338043,67.24082851409912
0.6855872041186861,67.24860668182373
0.6855874622561932,67.25632429122925
0.6855869526393779,67.26418972015381
0.6855872108761134,67.27201271057129
0.6855867013575455,67.27983975410461
0.6855869596934752,67.2875726222992
0.6855864502730988,67.29536461830139
0.6855867087081877,67.30307030677795
0.6855861993859481,67.31084418296814
0.6855864579201615,67.318603515625
0.6855859486960029,67.32635879516602
0.6855862073293064,67.33404183387756
0.6855856982031734,67.34176850318909
0.6855859569355321,67.34943151473999
0.6855854479073694,67.35720539093018
0.6855857067387493,67.3648772239685
0.6855851978085012,67.37262868881226
0.6855854567388675,67.38030481338501
0.6855849479064791,67.38815474510193
0.6855852069357968,67.39586687088013
0.6855846982012129,67.40359735488892
0.6855849573294485,67.41132378578186
0.6855844486926137,67.41913437843323
0.6855847079197318,67.426833152771
0.6855841993805912,67.43457412719727
0.685584458706558,67.44222807884216
0.6855839502650563,67.44997453689575
0.685584209689837,67.45759963989258
0.6855837013459192,67.46533560752869
0.6855839608694795,67.47297430038452
0.6855834526230905,67.48069977760315
0.6855837122453962,67.48843288421631
0.6855832040964808,67.49621295928955
0.6855834638174974,67.50389790534973
0.6855829557660009,67.51165342330933
0.6855832155856945,67.51940870285034
0.6855827076315618,67.52717638015747
0.6855829675498973,67.53494668006897
0.6855824596930741,67.54286026954651
0.6855827197100176,67.55078077316284
0.6855822119504482,67.55856108665466
0.6855824720659658,67.56628394126892
0.685581964403596,67.57404613494873
0.6855822246176531,67.58177375793457
0.6855817170524278,67.58955073356628
0.6855819773649902,67.59721517562866
0.6855814698968546,67.60495662689209
0.6855817303078886,67.61272835731506
0.6855812229367881,67.6206271648407
0.6855814834462594,67.62843346595764
0.6855809761721392,67.6361894607544
0.6855812367800134,67.64389705657959
0.6855807296028192,67.65162420272827
0.6855809903090622,67.65927767753601
0.685580483228739,67.66755390167236
0.6855807440333173,67.67544674873352
0.6855802370498111,67.68328809738159
0.6855804979526899,67.69109320640564
0.6855799910659457,67.69891738891602
0.6855802520670915,67.70668315887451
0.6855797452770548,67.71447777748108
0.6855800063764337,67.72229957580566
0.6855794996830502,67.7303671836853
0.685579760880628,67.73832392692566
0.6855792542838433,67.74626803398132
0.6855795155795859,67.75401139259338
0.6855790090793458,67.76175618171692
0.6855792704732196,67.76953029632568
0.6855787640694696,67.77729678153992
0.6855790255614405,67.78499174118042
0.6855785192541263,67.792724609375
0.6855787808441604,67.80044484138489
0.6855782746332278,67.80826163291931
0.6855785363212914,67.8159408569336
0.6855780302066862,67.82365322113037
0.6855782919927456,67.831303358078
0.6855777859744133,67.83912062644958
0.6855780478584347,67.84680271148682
0.6855775419363214,67.85453677177429
0.6855778039182711,67.862224817276
0.6855772980923225,67.86997079849243
0.6855775601721666,67.87765693664551
0.685577054442329,67.88547086715698
0.6855773166200337,67.89320683479309
0.6855768109862529,67.90090417861938
0.6855770732617844,67.90853834152222
0.6855765677240063,67.91632390022278
0.6855768300973315,67.92401838302612
0.6855763246555021,67.93171977996826
0.6855765871265868,67.93939065933228
0.6855760817806523,67.94714832305908
0.6855763443494632,67.95489072799683
0.6855758390993696,67.96270251274109
0.6855761017658735,67.97044086456299
0.6855755966115668,67.97824764251709
0.6855758593757295,67.98610424995422
0.6855753543171561,67.99396014213562
0.6855756171789442,68.00170969963074
0.6855751122160504,68.00971817970276
0.6855753751754304,68.01787877082825
0.6855748703081622,68.0260922908783
0.6855751333651006,68.03421425819397
0.6855746285934046,68.04225468635559
0.6855748917478679,68.05011200904846
0.6855743870716905,68.0579788684845
0.6855746503236452,68.06591987609863
0.6855741457429324,68.07404232025146
0.6855744090923455,68.08208203315735
0.6855739046070436,68.09028840065002
0.6855741680538815,68.09860444068909
0.6855736636639371,68.10694551467896
0.6855739272081666,68.11523342132568
0.6855734229135262,68.1236481666565
0.6855736865551134,68.13201403617859
0.6855731823557238,68.1403317451477
0.6855734460946359,68.14867734909058
0.6855729419904435,68.15724658966064
0.6855732058266467,68.16566348075867
0.6855727018175977,68.17402625083923
0.6855729657510594,68.18232941627502
0.6855724618371006,68.19065546989441
0.6855727258677873,68.19884061813354
0.6855722220488655,68.20714163780212
0.6855724861767439,68.21540117263794
0.6855719824528057,68.22340202331543
0.6855722466778426,68.23122453689575
0.6855717430488347,68.23911094665527
0.685572007370997,68.2469482421875
0.685571503836866,68.25494289398193
0.6855717682561208,68.26295208930969
0.685571264816814,68.27102899551392
0.6855715293331271,68.27906918525696
0.6855710259885909,68.28730416297913
0.6855712906019307,68.29534888267517
0.6855707873521121,68.3034873008728
0.6855710520624445,68.31159591674805
0.6855705489072904,68.31986379623413
0.685570813714583,68.32804870605469
0.6855703106540402,68.33622908592224
0.6855705755582594,68.34418201446533
0.6855700725922751,68.35223007202148
0.6855703375933885,68.36009573936462
0.6855698347219095,68.36810874938965
0.6855700998198835,68.37598180770874
0.685569597042857,68.38395977020264
0.6855698622376593,68.39183759689331
0.6855693595550324,68.39973187446594
0.6855696248466293,68.40758061408997
0.6855691222583491,68.4154224395752
0.6855693876467083,68.42329406738281
0.685568885152722,68.43142032623291
0.6855691506378102,68.43954205513
0.6855686482380651,68.44752740859985
0.6855689138198497,68.45551443099976
0.6855684115142927,68.46371531486511
0.6855686771927411,68.47194743156433
0.6855681749813195,68.48016786575317
0.6855684407563984,68.48823690414429
0.6855679386390598,68.49620628356934
0.6855682045107367,68.50433897972107
0.6855677024874282,68.51236844062805
0.6855679684556703,68.52016162872314
0.6855674665263395,68.52830481529236
0.685567732591114,68.53644871711731
0.6855672307557079,68.544766664505
0.6855674969169823,68.55285739898682
0.6855669951754485,68.56082820892334
0.68556726143319,68.56870651245117
0.685566759785476,68.57687282562256
0.6855670261396519,68.58486819267273
0.6855665245857052,68.59304141998291
0.685566791036283,68.60096740722656
0.6855662895760513,68.6089243888855
0.6855665561229982,68.61671853065491
0.6855660547564287,68.62461256980896
0.6855663213997123,68.63259744644165
0.6855658201267533,68.6407082080841
0.6855660868663406,68.64877772331238
0.6855655856869391,68.65688157081604
0.685565852522798,68.66493630409241
0.6855653514369019,68.67291855812073
0.685565618369,68.68077492713928
0.6855651173765568,68.68864440917969
0.6855653844048613,68.69644498825073
0.6855648835058192,68.70431613922119
0.6855651506302975,68.71219563484192
0.6855646498246041,68.72007179260254
0.685564917045224,68.72790265083313
0.685564416332827,68.73575162887573
0.6855646836495561,68.74354934692383
0.6855641830304037,68.75141716003418
0.6855644504432095,68.75915336608887
0.6855639499172491,68.76715278625488
0.6855642174260993,68.77492260932922
0.6855637169932793,68.78279256820679
0.6855639845981416,68.79063320159912
0.6855634842584094,68.79854464530945
0.6855637519592513,68.80637717247009
0.6855632517125556,68.81431126594543
0.6855635195093448,68.82214546203613
0.685563019355633,68.82996201515198
0.6855632872483375,68.83781242370605
0.6855627871875583,68.8456301689148
0.6855630551761452,68.85334777832031
0.6855625552082463,68.86116790771484
0.685562823292684,68.86891746520996
0.6855623234176137,68.87672591209412
0.6855625915978696,68.88443446159363
0.685562091815576,68.892249584198
0.6855623600916181,68.89995741844177
0.6855618604020497,68.90767121315002
0.6855621287738457,68.91539788246155
0.6855616291769502,68.92322421073914
0.6855618976444683,68.9309651851654
0.685561398140194,68.9388120174408
0.6855616667034019,68.94658756256104
0.6855611672916977,68.95446634292603
0.6855614359505633,68.96227645874023
0.6855609366313771,68.97010564804077
0.685561205385868,68.97780776023865
0.6855607061591484,68.98556232452393
0.6855609750092331,68.99323296546936
0.6855604758749285,69.00095653533936
0.6855607448205744,69.00864553451538
0.6855602457786331,69.01653218269348
0.6855605148198087,69.02428984642029
0.6855600158701795,69.03205442428589
0.6855602850068524,69.03976655006409
0.6855597861494834,69.04746866226196
0.6855600553816222,69.05517864227295
0.6855595566164623,69.06293368339539
0.6855598259440344,69.07061338424683
0.6855593272710321,69.07830429077148
0.6855595966940062,69.08598852157593
0.6855590981131098,69.09370040893555
0.6855593676314539,69.10143756866455
0.6855588691426123,69.10946846008301
0.6855591387562943,69.11760067939758
0.6855586403594564,69.12566041946411
0.6855589100684444,69.13365054130554
0.6855584117635586,69.14159965515137
0.6855586815678214,69.1495475769043
0.6855581833548366,69.15739345550537
0.6855584532543415,69.16515731811523
0.6855579551332067,69.17306470870972
0.6855582251279226,69.18109250068665
0.6855577270985863,69.1891098022461
0.6855579971884813,69.19703698158264
0.6855574992508927,69.20486903190613
0.6855577694359349,69.21255731582642
0.6855572715900425,69.22034072875977
0.6855575418702005,69.22807288169861
0.6855570441159534,69.2358512878418
0.6855573144911953,69.24352884292603
0.6855568168285427,69.25123929977417
0.6855570872988368,69.2590184211731
0.6855565897277278,69.26701998710632
0.6855568602930424,69.27502250671387
0.6855563628134256,69.28311467170715
0.6855566334737293,69.29089164733887
0.6855561360855542,69.29864525794983
0.6855564068408152,69.30633330345154
0.6855559095440305,69.31411933898926
0.6855561803942176,69.32187342643738
0.6855556831887724,69.32965874671936
0.685555954133854,69.33744788169861
0.6855554570196978,69.34524059295654
0.6855557280596422,69.3529589176178
0.6855552310367241,69.36066794395447
0.6855555021714997,69.36834216117859
0.685555005239769,69.37613916397095
0.6855552764693444,69.3838198184967
0.6855547796287506,69.39157748222351
0.6855550509530943,69.39931583404541
0.6855545542035862,69.4071090221405
0.6855548256226671,69.41484332084656
0.6855543289641941,69.42274975776672
0.6855546004779807,69.43066191673279
0.6855541039104922,69.43867635726929
0.6855543755189532,69.44655346870422
0.685553879042399,69.45434999465942
0.6855541507455025,69.46206545829773
0.6855536543598317,69.46981120109558
0.6855539261575472,69.47756266593933
0.6855534298627092,69.48542213439941
0.6855537017550046,69.49339008331299
0.6855532055509495,69.50133848190308
0.6855534775377938,69.50913166999817
0.6855529814244706,69.51701021194458
0.6855532535058326,69.52476787567139
0.6855527574831911,69.5324969291687
0.6855530296590393,69.54021573066711
0.6855525337270291,69.54796886444092
0.6855528059973328,69.55569124221802
0.6855523101559033,69.56345796585083
0.6855525825206308,69.57114672660828
0.6855520867697319,69.57887268066406
0.6855523592288525,69.58659553527832
0.6855518635684339,69.59441685676575
0.685552136121916,69.60220432281494
0.6855516405519273,69.61015105247498
0.6855519131997402,69.6180031299591
0.6855514177201312,69.62580275535583
0.6855516904622434,69.63354206085205
0.6855511950729642,69.64135456085205
0.6855514679093448,69.64914393424988
0.685550972610345,69.65691828727722
0.685551245540963,69.66462969779968
0.6855507503321926,69.67242789268494
0.6855510233570168,69.68016052246094
0.6855505282384257,69.6879231929779
0.685550801357425,69.69561529159546
0.685550306328963,69.70337963104248
0.6855505795421065,69.71110010147095
0.6855500846037238,69.71895909309387
0.6855503579109807,69.72666668891907
0.6855498630626272,69.73446416854858
0.6855501364639662,69.74219751358032
0.6855496417055922,69.74994802474976
0.6855499152009827,69.75763845443726
0.6855494205325378,69.76558542251587
0.6855496941219489,69.77350616455078
0.6855491995433833,69.78149271011353
0.6855494732267841,69.78934979438782
0.6855489787380484,69.7971932888031
0.6855492525154078,69.804922580719
0.6855487581164517,69.81266212463379
0.6855490319877389,69.82036304473877
0.6855485376785129,69.82813024520874
0.6855488116436972,69.8358244895935
0.6855483174241516,69.84355330467224
0.6855485914832021,69.8512716293335
0.6855480973532867,69.8590407371521
0.6855483715061732,69.86674761772156
0.6855478774658386,69.87455081939697
0.6855481517125297,69.88225221633911
0.6855476577617263,69.89000535011292
0.6855479321021913,69.89766073226929
0.6855474382408696,69.90544033050537
0.685547712675078,69.91322636604309
0.6855472189031883,69.92102479934692
0.6855474934311094,69.92870783805847
0.685546999748602,69.93645644187927
0.685547274370205,69.94412612915039
0.6855467807770307,69.95189189910889
0.6855470554922852,69.9596438407898
0.6855465619883941,69.96751022338867
0.6855468367972692,69.9753212928772
0.6855463433826121,69.98313760757446
0.6855466182850775,69.99086928367615
0.6855461249596049,69.99863815307617
0.6855463999556298,70.00637197494507
0.6855459067192923,70.01417827606201
0.6855461818088464,70.02190709114075
0.6855456886615946,70.02968740463257
0.685545963844647,70.03737354278564
0.6855454707864318,70.04512739181519
0.685545746062952,70.05287528038025
0.6855452530937243,70.06065464019775
0.6855455284636821,70.06835961341858
0.6855450355833917,70.07612895965576
0.6855453110467569,70.08394289016724
0.6855448182553554,70.09169673919678
0.6855450938120969,70.09941816329956
0.685544601109535,70.10717535018921
0.6855448767596227,70.11485838890076
0.685544384145851,70.12267684936523
0.6855446598892544,70.13052558898926
0.6855441673642239,70.1385486125946
0.6855444432009128,70.14639043807983
0.6855439507645745,70.15434193611145
0.6855442266945184,70.16232490539551
0.6855437343468231,70.1701431274414
0.6855440103699917,70.17781329154968
0.6855435181108905,70.18556547164917
0.6855437942272534,70.1933913230896
0.6855433020566973,70.20138001441956
0.6855435782662243,70.20938920974731
0.6855430861841639,70.21728920936584
0.6855433624868251,70.22501969337463
0.6855428704932118,70.2328851222992
0.6855431468889764,70.2406530380249
0.6855426549837612,70.24840521812439
0.6855429314725995,70.25611138343811
0.6855424396557338,70.26385068893433
0.6855427162376151,70.27160501480103
0.6855422245090496,70.27951860427856
0.6855425011839441,70.28730988502502
0.6855420095436302,70.29507613182068
0.6855422863115075,70.30276370048523
0.6855417947593969,70.31062936782837
0.6855420716202266,70.31845831871033
0.6855415801562701,70.3263373374939
0.6855418571100225,70.33403396606445
0.6855413657341715,70.34177875518799
0.6855416427808164,70.34944438934326
0.6855411514930221,70.35726380348206
0.6855414286325294,70.36512303352356
0.685540937432743,70.37307548522949
0.6855412146650831,70.38094925880432
0.6855407235532565,70.38883018493652
0.6855410008783986,70.39679074287415
0.6855405098544827,70.40488243103027
0.6855407872723973,70.41277599334717
0.6855402963363438,70.4208197593689
0.685540573847001,70.42870378494263
0.6855400829987612,70.43659925460815
0.6855403606021309,70.4444932937622
0.6855398698416565,70.45249319076538
0.6855401475377083,70.46033811569214
0.6855396568649511,70.46832275390625
0.6855399346536556,70.47620224952698
0.6855394440685668,70.48428463935852
0.6855397219498937,70.49218583106995
0.6855392314524253,70.50006437301636
0.685539509426345,70.50779318809509
0.6855390190164483,70.51566100120544
0.6855392970829309,70.5236029624939
0.6855388067605573,70.53157496452332
0.6855390849195734,70.53947949409485
0.6855385946846752,70.54737687110901
0.6855388729361942,70.5553081035614
0.6855383827887226,70.56327557563782
0.6855386611327154,70.57114696502686
0.6855381710726226,70.57917547225952
0.6855384495090591,70.58719325065613
0.6855379595362965,70.59518361091614
0.685538238065147,70.60302639007568
0.6855377481796667,70.61104846000671
0.6855380268009014,70.61903190612793
0.6855375370026553,70.62705707550049
0.6855378157162447,70.63501310348511
0.6855373260051847,70.64307880401611
0.6855376048110987,70.65102624893188
0.6855371151871769,70.65902352333069
0.685537394085386,70.66687440872192
0.685536904548554,70.67482924461365
0.6855371835390288,70.6828601360321
0.6855366940892387,70.6908848285675
0.6855369731719494,70.6988525390625
0.6855364838091532,70.70676445960999
0.6855367629840704,70.7145619392395
0.68553627370822,70.72243809700012
0.6855365529753137,70.73046159744263
0.6855360637863618,70.73859524726868
0.6855363431456027,70.7466390132904
0.6855358540435011,70.75451397895813
0.6855361334948594,70.76229858398438
0.6855356444795601,70.77021813392639
0.6855359240230069,70.77807307243347
0.6855354350944619,70.78608465194702
0.6855357147299671,70.79396748542786
0.6855352258881291,70.80188941955566
0.6855355056156633,70.80982780456543
0.6855350168604846,70.81778860092163
0.6855352966800188,70.82567095756531
0.6855348080114507,70.8336112499237
0.6855350879229555,70.84143662452698
0.6855345993409511,70.84930944442749
0.6855348793443964,70.8570511341095
0.6855343908489082,70.86488246917725
0.685534670944265,70.87267351150513
0.6855341825352449,70.88065099716187
0.6855344627224839,70.88865065574646
0.6855339743998845,70.89674782752991
0.6855342546789762,70.90486884117126
0.6855337664427499,70.91291356086731
0.6855340468136654,70.92091512680054
0.6855335586637646,70.92891693115234
0.685533839126474,70.93678736686707
0.6855333510628513,70.94466924667358
0.6855336316173256,70.95255374908447
0.6855331436399337,70.96052765846252
0.6855334242861435,70.96854043006897
0.6855329363949346,70.97654914855957
0.6855332171328509,70.98439931869507
0.6855327293277775,70.99231243133545
0.6855330101573711,71.00014567375183
0.6855325224383865,71.00801920890808
0.6855328033596275,71.01581716537476
0.6855323157266839,71.0237226486206
0.6855325967395438,71.03150987625122
0.6855321091925939,71.03930974006653
0.6855323902970433,71.04711627960205
0.6855319028360399,71.05497431755066
0.68553218403205,71.062739610672
0.6855316966569454,71.07056164741516
0.6855319779444868,71.07831954956055
0.6855314906552344,71.0861611366272
0.6855317720342781,71.09398055076599
0.68553128483083,71.10181713104248
0.685531566301347,71.10954976081848
0.6855310791836565,71.11732578277588
0.6855313607456177,71.1250810623169
0.6855308737136377,71.13290119171143
0.6855311553670138,71.14074635505676
0.6855306684206974,71.14882826805115
0.6855309501654594,71.15681219100952
0.6855304633047591,71.16473317146301
0.6855307451408783,71.17261409759521
0.6855302583657474,71.18048667907715
0.6855305402931947,71.18830943107605
0.6855300536035858,71.19621682167053
0.6855303356223321,71.2041244506836
0.6855298490181987,71.21217918395996
0.6855301311282151,71.22016954421997
0.6855296446095097,71.22827339172363
0.685529926810768,71.23619341850281
0.6855294403774439,71.24419641494751
0.6855297226699142,71.25206685066223
0.6855292363219246,71.26005983352661
0.6855295187055788,71.2681155204773
0.6855290324428767,71.27616095542908
0.6855293149176855,71.2842276096344
0.685528828740224,71.29221391677856
0.6855291113061588,71.30009436607361
0.6855286252138916,71.30803894996643
0.6855289078709234,71.31601548194885
0.6855284218638031,71.32398772239685
0.6855287046119032,71.33179378509521
0.6855282186898835,71.33953881263733
0.6855285015290229,71.34735631942749
0.6855280156920572,71.35533380508423
0.6855282986222077,71.36315941810608
0.6855278128702489,71.37102770805359
0.6855280958913813,71.37882113456726
0.6855276102243829,71.3867359161377
0.6855278933364688,71.39448690414429
0.6855274077543843,71.40229725837708
0.6855276909573949,71.41004538536072
0.6855272054601774,71.41787481307983
0.6855274887540839,71.42575764656067
0.6855270033416873,71.43363571166992
0.685527286726461,71.44138669967651
0.685526801398839,71.449227809906
0.6855270848744515,71.45714688301086
0.6855265996315568,71.46501135826111
0.6855268831979795,71.47277784347534
0.6855263980397661,71.48070192337036
0.6855266816969703,71.48849391937256
0.6855261966233915,71.49627137184143
0.6855264803713488,71.50399351119995
0.6855259953823586,71.51177263259888
0.6855262792210404,71.51953148841858
0.6855257943165922,71.52732586860657
0.6855260782459696,71.53504538536072
0.6855255934260172,71.54283690452576
0.6855258774460622,71.5505690574646
0.685525392710559,71.55836486816406
0.6855256768212429,71.56607842445374
0.6855251921701428,71.57382130622864
0.6855254763714373,71.58155250549316
0.6855249918046942,71.58939242362976
0.6855252760965705,71.59718537330627
0.685524791614138,71.6050910949707
0.6855250759965682,71.61298990249634
0.6855245915984,71.62107491493225
0.6855248760713553,71.62916970252991
0.6855243917574056,71.6370096206665
0.6855246763208577,71.6448700428009
0.68552419209108,71.65305042266846
0.6855244767450005,71.66105723381042
0.6855239925993487,71.66908931732178
0.6855242773437095,71.67707109451294
0.6855237932821379,71.68504428863525
0.6855240781169104,71.69294548034668
0.6855235941393728,71.70094227790833
0.6855238790645286,71.708740234375
0.6855233951709788,71.71667242050171
0.6855236801864905,71.72454953193665
0.6855231963768824,71.73255467414856
0.6855234814827209,71.74046874046326
0.685522997757009,71.74851059913635
0.6855232829531461,71.75650429725647
0.6855227993112842,71.76447248458862
0.6855230845976917,71.77230334281921
0.6855226010396344,71.7801775932312
0.6855228864162841,71.78791546821594
0.6855224029419847,71.79564213752747
0.6855226884088489,71.80335831642151
0.6855222050182621,71.81112384796143
0.6855224905753121,71.81895422935486
0.6855220072683923,71.8268563747406
0.6855222929155997,71.83465552330017
0.6855218096923007,71.8424289226532
0.6855220954296383,71.85011458396912
0.6855216122899143,71.85795497894287
0.6855218981173536,71.86601328849792
0.685521415061159,71.8739664554596
0.6855217009786718,71.88171720504761
0.6855212180059611,71.8894853591919
0.6855215040135193,71.89720177650452
0.6855210211242466,71.90494179725647
0.6855213072218225,71.91282796859741
0.6855208244159422,71.92070031166077
0.6855211106035074,71.92842674255371
0.6855206278809743,71.93624997138977
0.6855209141585009,71.94395089149475
0.685520431519269,71.95172119140625
0.685520717886729,71.95949816703796
0.6855202353307529,71.96731686592102
0.6855205217881185,71.97505307197571
0.6855200393153524,71.98285365104675
0.685520325862596,71.99057388305664
0.6855198434729947,71.99838399887085
0.6855201301100875,72.00610399246216
0.6855196478036059,72.0138726234436
0.6855199345305202,72.02162146568298
0.6855194523071129,72.02964329719543
0.685519739123821,72.03762412071228
0.685519256983442,72.04576206207275
0.6855195438899162,72.0536835193634
0.6855190618325206,72.06186318397522
0.685519348828733,72.0699782371521
0.685518866854275,72.07792901992798
0.6855191539401976,72.08580088615417
0.6855186720486324,72.09377408027649
0.6855189592242377,72.10194277763367
0.6855184774155196,72.11015295982361
0.6855187646807797,72.11812353134155
0.6855182829548637,72.12619495391846
0.6855185703097507,72.13416314125061
0.6855180886665916,72.1420361995697
0.6855183761110779,72.14990234375
0.6855178945506306,72.15792608261108
0.6855181820846883,72.16589856147766
0.6855177006069073,72.17381525039673
0.6855179882305089,72.18162155151367
0.6855175068353495,72.18946504592896
0.6855177945484672,72.19720768928528
0.6855173132358838,72.20501494407654
0.6855176010384899,72.21277236938477
0.685517119808438,72.22064399719238
0.685517407700505,72.22867012023926
0.6855169265529394,72.2367959022522
0.6855172145344393,72.24476432800293
0.685516733469315,72.25269818305969
0.6855170215402205,72.26054573059082
0.6855165405574923,72.26840376853943
0.6855168287177759,72.2761960029602
0.6855163478173989,72.2840518951416
0.6855166360670327,72.29184246063232
0.6855161552489624,72.29976511001587
0.6855164435879192,72.30794191360474
0.6855159628521098,72.31605434417725
0.6855162512803622,72.32417106628418
0.6855157706267696,72.33224892616272
0.6855160591442897,72.34027767181396
0.6855155785728689,72.34853005409241
0.6855158671796292,72.35659670829773
0.6855153866903355,72.36474227905273
0.6855156753863085,72.37279558181763
0.685515194979097,72.38084650039673
0.6855154837642558,72.38882088661194
0.6855150034390817,72.39680528640747
0.685515292313398,72.40483927726746
0.6855148120702167,72.41287112236023
0.6855151010336639,72.42084884643555
0.6855146208724305,72.42886567115784
0.6855149099249808,72.43674206733704
0.6855144298456508,72.44478559494019
0.6855147189872769,72.45278334617615
0.6855142389898057,72.46075820922852
0.6855145282204803,72.46874189376831
0.6855140483048232,72.47669816017151
0.6855143376245189,72.48474407196045
0.6855138577906312,72.49298691749573
0.6855141471993208,72.50113153457642
0.685513667447158,72.5093457698822
0.6855139569448141,72.51753997802734
0.6855134772743321,72.5256838798523
0.6855137668609272,72.5337336063385
0.6855132872720814,72.54176950454712
0.6855135769475885,72.54971742630005
0.6855130974403341,72.55787992477417
0.6855133872047258,72.56594014167786
0.6855129077790186,72.57405471801758
0.6855131976322677,72.58222389221191
0.6855127182880634,72.59045433998108
0.6855130082301429,72.59867072105408
0.6855125289673968,72.60714101791382
0.6855128189982796,72.61543607711792
0.6855123398169475,72.62371253967285
0.6855126299366059,72.63198709487915
0.6855121508366432,72.64019989967346
0.6855124410450508,72.64818406105042
0.685511962026414,72.65617322921753
0.6855122523235428,72.66417932510376
0.6855117733861869,72.6721670627594
0.6855120637720106,72.6801164150238
0.6855115849158916,72.6881594657898
0.6855118753903828,72.69612336158752
0.6855113966154567,72.70408749580383
0.6855116871785882,72.71203851699829
0.6855112084848105,72.72004556655884
0.6855114991365555,72.72806000709534
0.6855110205238821,72.73605585098267
0.6855113112642133,72.74399614334106
0.6855108327326002,72.75205159187317
0.6855111235614909,72.76013016700745
0.685510645110894,72.76838278770447
0.6855109360283173,72.77648258209229
0.6855104576586922,72.78471946716309
0.6855107486646206,72.79271411895752
0.6855102703759238,72.80075550079346
0.6855105614703307,72.8086769580841
0.6855100832625182,72.8167359828949
0.6855103744453763,72.82480645179749
0.6855098963184038,72.8328709602356
0.6855101875896866,72.84082436561584
0.6855097095435101,72.84889912605286
0.6855100009031908,72.85691237449646
0.6855095229377669,72.8650803565979
0.6855098143858178,72.87303495407104
0.6855093365011022,72.88101601600647
0.6855096280374973,72.88904237747192
0.6855091502334462,72.89701271057129
0.6855094418581583,72.90496897697449
0.6855089641347277,72.91297745704651
0.6855092558477304,72.92088842391968
0.6855087782048768,72.92885088920593
0.6855090700061427,72.93682789802551
0.6855085924438221,72.94474291801453
0.6855088843333246,72.95269656181335
0.6855084068514933,72.96070122718811
0.6855086988292058,72.96875095367432
0.6855082214278203,72.9769012928009
0.6855085134937158,72.9848620891571
0.685508036172732,72.99286341667175
0.6855083283267841,73.00077605247498
0.6855078510861587,73.00867748260498
0.6855081433283404,73.01658701896667
0.6855076661680295,73.02457118034363
0.6855079584983145,73.03261113166809
0.6855074814182746,73.0405580997467
0.6855077738366355,73.04851579666138
0.6855072968368231,73.05649399757385
0.6855075893432341,73.06437063217163
0.6855071124236054,73.07230234146118
0.6855074050180393,73.08021974563599
0.685506928178551,73.08814835548401
0.6855072208609813,73.09601783752441
0.6855067441015901,73.10400652885437
0.6855070368719903,73.1119954586029
0.685506560192652,73.11996054649353
0.6855068530509957,73.12779545783997
0.6855063764516675,73.13575720787048
0.6855066693979278,73.1437656879425
0.6855061928785661,73.15192723274231
0.6855064859127165,73.15998125076294
0.6855060094732778,73.16806888580322
0.6855063025952919,73.17607474327087
0.685505826235733,73.18424367904663
0.6855061194455842,73.19234681129456
0.6855056431658618,73.20035409927368
0.6855059364635239,73.20829248428345
0.6855054602635945,73.21620678901672
0.6855057536490405,73.22414588928223
0.6855052775288609,73.23211812973022
0.6855055710020649,73.24005270004272
0.685505094961592,73.24806833267212
0.6855053885225273,73.25621318817139
0.6855049125617175,73.26453876495361
0.6855052062103578,73.27273440361023
0.6855047303291683,73.28094983100891
0.685505024065487,73.28899502754211
0.6855045482638746,73.29693007469177
0.6855048420878453,73.3048186302185
0.6855043663657667,73.31276106834412
0.6855046602773633,73.32064247131348
0.6855041846347755,73.32856035232544
0.6855044786339717,73.33646631240845
0.6855040030708314,73.34452843666077
0.6855042971576006,73.35236835479736
0.6855038216738649,73.36040663719177
0.685504115848181,73.3684024810791
0.685503640443807,73.37636661529541
0.6855039347056435,73.38427019119263
0.6855034593805881,73.39219522476196
0.6855037537299188,73.40007901191711
0.6855032784841391,73.40833353996277
0.685503572920938,73.41646409034729
0.6855030977543909,73.42463326454163
0.6855033922786317,73.4327654838562
0.685502917191274,73.44098281860352
0.6855032118029304,73.44926261901855
0.6855027367947198,73.45756649971008
0.6855030314937655,73.46550989151001
0.6855025565646587,73.47354936599731
0.6855028513510678,73.48162174224854
0.6855023765010222,73.48991107940674
0.6855026713747684,73.49806952476501
0.685502196603741,73.50638580322266
0.685502491564798,73.51469588279724
0.6855020168727464,73.5231249332428
0.685502311921088,73.53136897087097
0.6855018373079692,73.53969120979309
0.68550213244357,73.54796838760376
0.685501657909341,73.55630564689636
0.6855019531321742,73.56454539299011
0.6855014786767928,73.57276916503906
0.6855017739868327,73.58095216751099
0.6855012996102559,73.58916211128235
0.685501595007476,73.59717226028442
0.6855011207096613,73.6052815914154
0.6855014161940363,73.61328196525574
0.6855009419749409,73.62124419212341
0.685501237546444,73.62918853759766
0.6855007634060256,73.63729333877563
0.6855010590646315,73.64523720741272
0.6855005850028473,73.65328550338745
0.6855008807485297,73.66114020347595
0.6855004067653373,73.66899704933167
0.6855007025980703,73.67678952217102
0.685500228693427,73.6846649646759
0.6855005246131843,73.69252896308899
0.6855000507870478,73.70051455497742
0.6855003467938039,73.70841360092163
0.6854998730461319,73.71641254425049
0.6855001691398609,73.72444319725037
0.6854996954706104,73.73255443572998
0.6854999916512867,73.74054098129272
0.6854995180604155,73.74858045578003
0.6854998143280125,73.7566499710083
0.6854993408154788,73.76481223106384
0.6854996371699712,73.77288579940796
0.6854991637357318,73.78108716011047
0.6854994601770936,73.78923201560974
0.6854989868211067,73.79735708236694
0.6854992833493121,73.80559468269348
0.6854988100715355,73.8137948513031
0.6854991066865584,73.82174348831177
0.6854986334869495,73.8296902179718
0.6854989301887647,73.83783316612244
0.6854984570672813,73.84616875648499
0.6854987538558629,73.8544991016388
0.6854982808124629,73.86277222633362
0.6854985776877848,73.8711051940918
0.685498104722426,73.87940573692322
0.6854984016844629,73.88764882087708
0.685497928797103,73.89594674110413
0.6854982258458288,73.90431451797485
0.6854977530364258,73.91267514228821
0.6854980501718152,73.92086124420166
0.685497577440327,73.92906999588013
0.685497874662354,73.93719744682312
0.6854974020087387,73.94539737701416
0.6854976993173778,73.9534900188446
0.6854972267415929,73.9613790512085
0.6854975241368187,73.96918797492981
0.6854970516388224,73.97706079483032
0.6854973491206086,73.98489356040955
0.685496876700359,73.9928982257843
0.6854971742686808,74.00081539154053
0.685496701926136,74.00875997543335
0.6854969995809673,74.01661944389343
0.6854965273160849,74.02459621429443
0.6854968250574003,74.03259301185608
0.6854963528701387,74.04061889648438
0.6854966506979129,74.04840612411499
0.6854961785882302,74.05629539489746
0.6854964765024374,74.06420254707336
0.6854960044702917,74.07221531867981
0.6854963024709064,74.08015537261963
0.6854958305162558,74.08830857276917
0.6854961286032528,74.09632205963135
0.6854956567260555,74.10434198379517
0.6854959548994087,74.11218595504761
0.685495483099623,74.12015581130981
0.6854957813593077,74.12799549102783
0.6854953096368918,74.13590288162231
0.6854956079828819,74.1439049243927
0.6854951363377939,74.1519923210144
0.6854954347700646,74.1599805355072
0.685494963202263,74.16788983345032
0.6854952617207883,74.17575526237488
0.6854947902302313,74.18366765975952
0.6854950888349862,74.19164633750916
0.6854946174216321,74.19959592819214
0.6854949161125913,74.20752668380737
0.6854944447763986,74.21544194221497
0.6854947435535366,74.22331070899963
0.6854942722944636,74.23127031326294
0.6854945711577549,74.23913383483887
0.6854940999757603,74.24720358848572
0.6854943989251796,74.25508618354797
0.6854939278202214,74.26300072669983
0.6854942268557436,74.27096033096313
0.6854937558277807,74.27907109260559
0.6854940549493806,74.28705072402954
0.6854935839983709,74.29512667655945
0.6854938832060232,74.30303907394409
0.685493412331926,74.31095242500305
0.685493711625605,74.31884098052979
0.6854932408283785,74.32676577568054
0.6854935402080597,74.3346312046051
0.685493069487662,74.342533826828
0.6854933689533198,74.3503155708313
0.6854928983097102,74.3582091331482
0.6854931978613192,74.36608839035034
0.6854927272944562,74.37394165992737
0.6854930269319917,74.381756067276
0.6854925564418337,74.38967704772949
0.6854928561652701,74.39756464958191
0.6854923857517762,74.40558075904846
0.6854926855610884,74.41341733932495
0.6854922152242168,74.42131757736206
0.6854925151193801,74.42914199829102
0.6854920448590899,74.43706345558167
0.6854923448400791,74.44492769241333
0.6854918746563287,74.45286774635315
0.6854921747231184,74.46068739891052
0.6854917046158668,74.46857237815857
0.6854920047684321,74.4764404296875
0.6854915347376382,74.48447608947754
0.6854918349759542,74.49255514144897
0.6854913650215766,74.50070881843567
0.6854916653456181,74.50866436958313
0.685491195467616,74.51685309410095
0.6854914958773581,74.52494406700134
0.68549102607569,74.53308343887329
0.6854913265711073,74.5411024093628
0.6854908568457326,74.54909324645996
0.6854911574268003,74.55704188346863
0.685490687777678,74.5651535987854
0.6854909884443713,74.57310104370117
0.6854905188714597,74.58105731010437
0.6854908196237534,74.58901572227478
0.685490350127012,74.5969922542572
0.6854906509648817,74.60495185852051
0.6854901815442691,74.61292886734009
0.6854904824676895,74.62089776992798
0.6854900131231652,74.62902975082397
0.6854903141321115,74.63703417778015
0.6854898448636343,74.64496374130249
0.6854901459580814,74.65273475646973
0.6854896767656105,74.66064858436584
0.6854899779455338,74.66841101646423
0.6854895088290281,74.67619442939758
0.6854898100944029,74.6839485168457
0.6854893410538219,74.6917634010315
0.685489642404623,74.69949197769165
0.6854891734399257,74.70743060112
0.6854894748761283,74.71544313430786
0.6854890059872738,74.72346639633179
0.6854893075088534,74.731436252594
0.6854888386958012,74.73934388160706
0.6854891403027327,74.74719953536987
0.685488671565442,74.75500559806824
0.6854889732577008,74.76280426979065
0.6854885045961306,74.77074146270752
0.6854888063736921,74.77853751182556
0.6854883377878019,74.78642249107361
0.6854886396506412,74.79430842399597
0.6854881711403905,74.80242586135864
0.6854884730884827,74.81044960021973
0.6854880046538305,74.81844782829285
0.6854883066871513,74.82634806632996
0.6854878383280572,74.83450126647949
0.6854881404465818,74.84267807006836
0.6854876721630051,74.85098767280579
0.6854879743667086,74.85902857780457
0.6854875061586088,74.86704516410828
0.685487808447467,74.87496089935303
0.6854873403148035,74.88304018974304
0.6854876426887915,74.89097595214844
0.6854871746315236,74.89894676208496
0.685487477090617,74.90677785873413
0.6854870091087045,74.91471338272095
0.6854873116528785,74.92258358001709
0.6854868437462809,74.93050408363342
0.6854871463755108,74.93832445144653
0.6854866785441878,74.94633626937866
0.685486981258449,74.95436978340149
0.6854865135023599,74.96231126785278
0.6854868163016284,74.97028088569641
0.6854863486207327,74.97840547561646
0.6854866515049837,74.98651552200317
0.6854861838992415,74.9945216178894
0.6854864868684502,75.00237798690796
0.6854860193378206,75.0103189945221
0.685486322391963,75.01820802688599
0.6854858549364061,75.02618956565857
0.6854861580754574,75.03413438796997
0.6854856906949329,75.0420994758606
0.6854859939188688,75.04998302459717
0.6854855266133361,75.05787491798401
0.6854858299221319,75.06573700904846
0.6854853626915512,75.07375073432922
0.6854856660851829,75.0817596912384
0.6854851989295135,75.08974051475525
0.6854855024079566,75.09768795967102
0.6854850353271587,75.10568237304688
0.6854853388903884,75.11357069015503
0.6854848718844218,75.12153768539429
0.6854851755324142,75.12944388389587
0.6854847086012383,75.137442111969
0.685485012333969,75.14544177055359
0.6854845454775442,75.15354824066162
0.6854848492949887,75.16152667999268
0.6854843825132748,75.16959762573242
0.6854846864154085,75.17763996124268
0.6854842197083657,75.1856005191803
0.6854845236951645,75.1934905052185
0.6854840570627523,75.20144414901733
0.6854843611341923,75.20942306518555
0.6854838945763707,75.2174711227417
0.6854841987324276,75.22533464431763
0.6854837322491567,75.23338866233826
0.6854840364898056,75.24144768714905
0.6854835700810457,75.2494604587555
0.6854838744062629,75.25743794441223
0.6854834080719735,75.2654869556427
0.6854837124817348,75.2735800743103
0.6854832462218765,75.28168725967407
0.6854835507161574,75.28961753845215
0.68548308453069,75.29770731925964
0.6854833891094669,75.30576276779175
0.6854829229983507,75.31395149230957
0.6854832276615985,75.32196950912476
0.6854827616247937,75.33002805709839
0.685483066372489,75.33786797523499
0.6854826004099557,75.34580254554749
0.6854829052420739,75.35368371009827
0.6854824393537725,75.36159586906433
0.6854827442702895,75.3695137500763
0.68548227845618,75.37745332717896
0.6854825834570721,75.3854603767395
0.6854821177171145,75.39343118667603
0.6854824228023575,75.40135526657104
0.6854819571365127,75.40931248664856
0.6854822623060823,75.41724395751953
0.6854817967143102,75.42523074150085
0.6854821019681825,75.43318891525269
0.6854816364504438,75.44124674797058
0.6854819417885948,75.44926857948303
0.6854814763448492,75.45730018615723
0.6854817817672548,75.46538496017456
0.685481316397463,75.4734787940979
0.6854816219040993,75.48146462440491
0.6854811566082221,75.48939156532288
0.6854814621990647,75.49725341796875
0.6854809969770623,75.50518822669983
0.6854813026520877,75.51298379898071
0.6854808375039204,75.52084589004517
0.6854811432631045,75.52870750427246
0.6854806781887329,75.53669238090515
0.6854809840320515,75.54474782943726
0.6854805190314361,75.55280351638794
0.6854808249588659,75.56071591377258
0.6854803600319669,75.56867814064026
0.6854806660434836,75.57656216621399
0.685480201190262,75.58450961112976
0.6854805072858415,75.59240484237671
0.6854800425062578,75.60030508041382
0.6854803486858766,75.6081006526947
0.6854798839798912,75.61593413352966
0.6854801902435255,75.62380313873291
0.6854797256110993,75.63175845146179
0.6854800319587248,75.63963031768799
0.6854795673998182,75.6476583480835
0.6854798738314115,75.65566372871399
0.6854794093459853,75.6636426448822
0.6854797158615226,75.67150592803955
0.6854792514495373,75.6793110370636
0.6854795580489945,75.6870493888855
0.6854790937104115,75.69490575790405
0.6854794003937645,75.7026903629303
0.6854789361285439,75.71053862571716
0.68547924289577,75.7183084487915
0.6854787787038726,75.72612500190735
0.6854790855549472,75.73385572433472
0.6854786214363341,75.74167943000793
0.6854789283712339,75.74943494796753
0.6854784643258656,75.75724267959595
0.6854787713445668,75.76509666442871
0.6854783073724043,75.77292013168335
0.685478614474883,75.78068614006042
0.6854781505758872,75.78853750228882
0.6854784577621198,75.79633736610413
0.6854779939362518,75.80420780181885
0.6854783012062147,75.81206464767456
0.6854778374534352,75.81993865966797
0.6854781448071049,75.8276948928833
0.6854776811273747,75.83556842803955
0.6854779885647274,75.84333419799805
0.6854775249580076,75.85116028785706
0.6854778324790195,75.85892868041992
0.6854773689452713,75.86683320999146
0.6854776765499191,75.87474274635315
0.6854772130891034,75.88270950317383
0.6854775207773636,75.89067530632019
0.6854770573894411,75.89867353439331
0.6854773651612898,75.90661025047302
0.685476901846222,75.91457962989807
0.6854772097016358,75.92240619659424
0.6854767464593836,75.93030285835266
0.6854770543983394,75.93810629844666
0.6854765912288636,75.94592618942261
0.6854768992513373,75.95366740226746
0.6854764361545997,75.96149277687073
0.6854767442605678,75.96919417381287
0.6854762812365295,75.97697901725769
0.6854765894259687,75.98475742340088
0.6854761264745904,75.99265599250793
0.6854764347474771,76.0004026889801
0.6854759718687207,76.00821137428284
0.6854762802250314,76.01596331596375
0.6854758174188573,76.02376914024353
0.6854761258585689,76.03151249885559
0.6854756631249388,76.03939294815063
0.6854759716480278,76.04714894294739
0.6854755089869029,76.05501008033752
0.6854758175933457,76.06275844573975
0.6854753550046876,76.07068872451782
0.6854756636944609,76.07853055000305
0.6854752011782304,76.0864782333374
0.6854755099513108,76.09434008598328
0.6854750475074698,76.10225510597229
0.6854753563638339,76.11007809638977
0.6854748939923435,76.11790752410889
0.685475202931968,76.12565755844116
0.6854747406327896,76.13349437713623
0.6854750496556513,76.14125514030457
0.6854745874287462,76.14913272857666
0.6854748965348217,76.15709638595581
0.6854744343801515,76.16526508331299
0.6854747435694177,76.17336988449097
0.6854742814869439,76.18141794204712
0.6854745907593773,76.18933248519897
0.6854741287490612,76.19724297523499
0.6854744381046386,76.20502066612244
0.685473976166442,76.21287417411804
0.6854742856051401,76.22086334228516
0.6854738237390243,76.22881150245667
0.68547413326082,76.23667311668396
0.6854736714667469,76.24452042579651
0.6854739810716165,76.25244736671448
0.6854735193495476,76.26061749458313
0.6854738290374683,76.26869082450867
0.685473367387365,76.2767882347107
0.6854736771583138,76.28480815887451
0.6854732155801377,76.29302144050598
0.6854735254340913,76.30095601081848
0.6854730639278045,76.3088870048523
0.6854733738647395,76.3169333934784
0.6854729124303033,76.32515335083008
0.6854732224501968,76.33331394195557
0.685472761087573,76.34141182899475
0.6854730711904017,76.34931707382202
0.6854726098995523,76.35737442970276
0.6854729200852934,76.36532187461853
0.6854724588661797,76.37326669692993
0.6854727691348097,76.3811457157135
0.6854723079873938,76.38905739784241
0.6854726183388902,76.39702248573303
0.6854721572631335,76.40519189834595
0.6854724676974729,76.41316485404968
0.6854720066933375,76.42134666442871
0.6854723172104971,76.42953610420227
0.685471856277945,76.43767070770264
0.6854721668779011,76.44563269615173
0.6854717060168941,76.45361256599426
0.6854720166996243,76.46153521537781
0.6854715559101244,76.46957921981812
0.6854718666756053,76.47772741317749
0.6854714059575744,76.48600625991821
0.6854717168057834,76.49429035186768
0.6854712561591833,76.50261664390564
0.6854715670900972,76.51076889038086
0.6854711065148896,76.51879262924194
0.6854714175284858,76.52683520317078
0.685470957024633,76.53489112854004
0.6854712681208884,76.54295229911804
0.6854708076883524,76.55122947692871
0.6854711188672441,76.55929255485535
0.685470658505987,76.56728100776672
0.6854709697674918,76.57520937919617
0.6854705094774756,76.58323192596436
0.6854708208215707,76.59123063087463
0.6854703606027579,76.5993058681488
0.6854706720294206,76.60734724998474
0.6854702118817726,76.6156005859375
0.6854705233909798,76.62370657920837
0.6854700633144593,76.6317069530487
0.6854703749061886,76.63967609405518
0.685469914900757,76.64780330657959
0.6854702265749856,76.6557686328888
0.685469766640606,76.66376972198486
0.6854700783973104,76.67166519165039
0.6854696185339445,76.6796133518219
0.6854699303731024,76.68788957595825
0.6854694705807128,76.69603610038757
0.6854697825023013,76.70398664474487
0.6854693227808497,76.71196937561035
0.6854696347848462,76.71988224983215
0.6854691751342953,76.72785091400146
0.685469487220677,76.73574781417847
0.6854690276409887,76.74377822875977
0.6854693398097328,76.7517523765564
0.6854688803008698,76.759694814682
0.6854691925519537,76.76770520210266
0.6854687331138783,76.7756290435791
0.6854690454472789,76.78358006477356
0.6854685860799535,76.79156470298767
0.6854688984956486,76.79945755004883
0.6854684391990353,76.80737590789795
0.685468751697002,76.81528306007385
0.6854682924710633,76.82328033447266
0.6854686050512793,76.83123278617859
0.6854681458959776,76.8392014503479
0.6854684585584198,76.84707570075989
0.685467999473718,76.85501718521118
0.6854683122183637,76.86289834976196
0.6854678532042239,76.87087893486023
0.6854681660310511,76.87909603118896
0.6854677070874357,76.88731670379639
0.6854680199964214,76.89534115791321
0.685467561123293,76.90341138839722
0.6854678741144147,76.91134071350098
0.6854674153117359,76.91936540603638
0.6854677283849709,76.92729067802429
0.6854672696527045,76.93533563613892
0.6854675828080303,76.94346690177917
0.6854671241461388,76.9514708518982
0.6854674373835331,76.95945405960083
0.6854669787919788,76.96790623664856
0.6854672921114189,76.97615504264832
0.6854668335901648,76.98451471328735
0.685467146991628,76.99285578727722
0.6854666885406366,77.00097489356995
0.6854670020241009,77.0089464187622
0.685466543643335,77.01715993881226
0.6854668572087774,77.02541971206665
0.6854663988981998,77.03371548652649
0.6854667125455981,77.04202556610107
0.6854662543051713,77.05014061927795
0.6854665680345031,77.0582435131073
0.6854661098641898,77.06642532348633
0.6854664236754328,77.07446622848511
0.6854659655751959,77.08252286911011
0.6854662794683275,77.09045958518982
0.6854658214381297,77.09855079650879
0.6854661354131275,77.10672664642334
0.6854656774529322,77.11485767364502
0.6854659915097737,77.12293457984924
0.6854655336195431,77.13104963302612
0.6854658477582061,77.13915920257568
0.6854653899379031,77.14736270904541
0.6854657041583655,77.15549731254578
0.6854652464079531,77.16366481781006
0.6854655607101923,77.17165398597717
0.6854651030296335,77.17961120605469
0.6854654174136271,77.18758368492126
0.6854649598028849,77.1955955028534
0.6854652742686106,77.20353174209595
0.6854648167276479,77.21163320541382
0.6854651312750837,77.21979403495789
0.6854646738038632,77.22790813446045
0.6854649884329866,77.23611307144165
0.6854645310314716,77.24441432952881
0.6854648457422603,77.25263619422913
0.685464388410414,77.26084280014038
0.6854647032028459,77.26891899108887
0.6854642459406313,77.27702164649963
0.6854645608146839,77.28501892089844
0.6854641036220636,77.29295110702515
0.685464418577715,77.30082273483276
0.6854639614546527,77.3087649345398
0.6854642764918805,77.3166778087616
0.6854638194383389,77.32465052604675
0.6854641345571211,77.33263158798218
0.6854636775730635,77.3407552242279
0.6854639927733778,77.34881711006165
0.6854635358587674,77.35687398910522
0.6854638511405915,77.36480331420898
0.6854633942953914,77.37273073196411
0.6854637096587034,77.38068056106567
0.6854632528828768,77.38872361183167
0.6854635683276546,77.3966109752655
0.6854631116211649,77.40460395812988
0.6854634271473864,77.4125702381134
0.6854629705101963,77.42062330245972
0.6854632861178396,77.42867851257324
0.685462829549913,77.43685722351074
0.6854631452389554,77.44486975669861
0.6854626887402554,77.45281434059143
0.6854630045106754,77.4606831073761
0.6854625480811652,77.4686369895935
0.6854628639329408,77.4784517288208
0.6854624075725835,77.48651266098022
0.6854627235056923,77.49450373649597
0.6854622672144519,77.50249981880188
0.6854625832288719,77.51043391227722
0.6854621270067115,77.51851391792297
0.6854624431024205,77.52640843391418
0.6854619869493038,77.53444766998291
0.6854623031262802,77.5424919128418
0.6854618470421704,77.55053377151489
0.6854621633003919,77.55853581428528
0.6854617072852524,77.56654739379883
0.6854620236246977,77.57451224327087
0.6854615676784918,77.5825252532959
0.6854618840991379,77.5904860496521
0.6854614282218298,77.59847044944763
0.6854617447236556,77.60638880729675
0.6854612889152079,77.61440134048462
0.6854616054981914,77.62241411209106
0.6854611497585681,77.6304702758789
0.6854614664226871,77.63841891288757
0.6854610107518518,77.64640092849731
0.6854613274970848,77.65431118011475
0.6854608718950007,77.66229271888733
0.6854611887213257,77.67080974578857
0.6854607331879571,77.67892599105835
0.685461050095352,77.68682742118835
0.6854605946306617,77.69484853744507
0.6854609116191049,77.70281863212585
0.6854604562230575,77.71087431907654
0.6854607732925266,77.71883153915405
0.6854603179650854,77.7268443107605
0.6854606351155591,77.73479700088501
0.6854601798566875,77.74280977249146
0.6854604970881443,77.75072479248047
0.6854600418978064,77.75881934165955
0.6854603592102239,77.76696062088013
0.6854599040883832,77.77498722076416
0.6854602214817399,77.78291368484497
0.6854597664283603,77.79103302955627
0.6854600839026345,77.79923915863037
0.6854596289176795,77.80743408203125
0.6854599464728496,77.81545209884644
0.6854594915562832,77.82345223426819
0.6854598091923272,77.83146381378174
0.6854593543441134,77.83949828147888
0.6854596720610098,77.84753346443176
0.6854592172811121,77.85547614097595
0.6854595350788388,77.86341214179993
0.6854590803672217,77.87139320373535
0.6854593982457574,77.87929391860962
0.6854589436023842,77.8871557712555
0.6854592615617071,77.89495301246643
0.6854588069865417,77.90292763710022
0.6854591250266303,77.91092467308044
0.685458670519637,77.9189350605011
0.6854589886404694,77.92682576179504
0.6854585342016122,77.93478488922119
0.685458852403167,77.94258117675781
0.6854583980324095,77.95047283172607
0.685458716314665,77.95828127861023
0.6854582620119715,77.9662070274353
0.6854585803749059,77.97404909133911
0.6854581261402405,77.98189091682434
0.6854584445838326,77.98964405059814
0.6854579904171588,77.99746489524841
0.6854583089413872,78.00521636009216
0.6854578548426695,78.01306366920471
0.6854581734475119,78.02084875106812
0.6854577194167146,78.02874302864075
0.6854580381021501,78.036691904068
0.685457584139237,78.04465842247009
0.6854579029052438,78.05242824554443
0.6854574490101789,78.06023597717285
0.6854577678567357,78.06807374954224
0.6854573140294833,78.07607054710388
0.6854576329565684,78.08392524719238
0.6854571791970929,78.09182453155518
0.6854574982046847,78.0995888710022
0.6854570445129502,78.1074287891388
0.6854573636010275,78.1152560710907
0.6854569099769983,78.12339878082275
0.6854572291455395,78.1314115524292
0.6854567755891796,78.1393051147461
0.6854570948381633,78.14717841148376
0.6854566413494372,78.15510988235474
0.6854569606788422,78.16297483444214
0.6854565072577138,78.1709315776825
0.6854568266675184,78.17903542518616
0.6854563733139526,78.18733143806458
0.6854566928041355,78.1955053806305
0.6854562395180961,78.20379114151001
0.6854565590886359,78.21191167831421
0.6854561058700877,78.21987056732178
0.6854564255209631,78.22763061523438
0.6854559723698701,78.23547673225403
0.6854562921010596,78.24328279495239
0.6854558390173865,78.25122666358948
0.6854561588288691,78.2590708732605
0.68545570581258,78.26705145835876
0.6854560257043341,78.27485752105713
0.6854555727553935,78.28267168998718
0.6854558927273979,78.29050636291504
0.6854554398457705,78.29835176467896
0.6854557598980038,78.3061261177063
0.6854553070836538,78.31398916244507
0.6854556272160948,78.32178521156311
0.6854551744689872,78.32963633537292
0.6854554946816145,78.337486743927
0.6854550420017133,78.34536957740784
0.6854553622945059,78.35325193405151
0.6854549096817759,78.36123466491699
0.6854552300547124,78.36920261383057
0.685454777509118,78.37715268135071
0.6854550979621772,78.38506484031677
0.6854546454836831,78.39288115501404
0.685454966016844,78.40072536468506
0.6854545136054147,78.40898513793945
0.6854548342186558,78.41700577735901
0.6854543818742562,78.42514109611511
0.6854547025675563,78.43343997001648
0.685454250290151,78.44151949882507
0.6854545710634891,78.4494800567627
0.6854541188530425,78.45747995376587
0.6854544397063976,78.46564722061157
0.6854539875628747,78.47389316558838
0.6854543084962251,78.48189306259155
0.6854538564195903,78.49007534980774
0.6854541774329157,78.4980411529541
0.6854537254231339,78.50615668296814
0.6854540465164127,78.51425170898438
0.6854535945734489,78.52235317230225
0.6854539157466598,78.53040266036987
0.6854534638704786,78.53838610649109
0.6854537851236008,78.54621648788452
0.6854533333141666,78.55432033538818
0.6854536546471794,78.56243634223938
0.6854532029044575,78.5705919265747
0.6854535243173392,78.57846021652222
0.6854530726412944,78.58634567260742
0.6854533941340244,78.59421682357788
0.6854529425246214,78.60217523574829
0.6854532640971782,78.61002492904663
0.6854528125543823,78.61788940429688
0.6854531342067454,78.62565493583679
0.6854526827305211,78.633474111557
0.685453004462669,78.64132833480835
0.6854525530529816,78.64921259880066
0.6854528748648936,78.65701866149902
0.6854524235217077,78.66483879089355
0.6854527454133627,78.67258477210999
0.6854522941366433,78.68045020103455
0.6854526161080208,78.68823981285095
0.6854521648977332,78.69610810279846
0.6854524869488116,78.70396971702576
0.6854520358049201,78.71189618110657
0.6854523579356794,78.71968650817871
0.6854519068581497,78.72754526138306
0.6854522290685681,78.73532557487488
0.6854517780573649,78.74324560165405
0.685452100347422,78.75105381011963
0.6854516494025105,78.7589201927185
0.6854519717721853,78.76680731773376
0.6854515208935307,78.77471351623535
0.6854518433428022,78.78253865242004
0.6854513925303695,78.7904896736145
0.6854517150592168,78.79835510253906
0.6854512643129711,78.80617642402649
0.6854515869213735,78.81394219398499
0.6854511362412804,78.82181978225708
0.685451458929217,78.82965397834778
0.6854510083152413,78.83756709098816
0.6854513310826913,78.84530520439148
0.6854508805347981,78.85316324234009
0.6854512033817409,78.86093521118164
0.6854507528998957,78.86881732940674
0.6854510758263099,78.8766074180603
0.685450625410478,78.88453698158264
0.6854509484163432,78.89237809181213
0.6854504980664896,78.90026807785034
0.6854508211517855,78.90809416770935
0.6854503708678753,78.91595482826233
0.6854506940325806,78.92380976676941
0.6854502438145795,78.93170928955078
0.6854505670586739,78.93953776359558
0.6854501169065469,78.94734287261963
0.6854504402300091,78.9551146030426
0.6854499901437223,78.96293759346008
0.6854503135465317,78.97090554237366
0.6854498635260499,78.97896432876587
0.6854501870081859,78.98699235916138
0.6854497370534745,78.9949939250946
0.6854500606149168,79.00279426574707
0.685449610725941,79.01066327095032
0.6854499343666686,79.01841115951538
0.6854494845433944,79.02623748779297
0.6854498082633866,79.03402948379517
0.6854493585057789,79.04190468788147
0.6854496823050152,79.04982352256775
0.6854492326130399,79.05787873268127
0.6854495564914997,79.0659990310669
0.685449106865122,79.07418394088745
0.6854494308227848,79.08237528800964
0.6854489812619701,79.09056234359741
0.685449305298815,79.09869742393494
0.6854488558035291,79.10689783096313
0.6854491799195358,79.11487460136414
0.6854487304897442,79.1229555606842
0.6854490546848918,79.13093757629395
0.6854486053205603,79.13900351524353
0.6854489295948287,79.14708375930786
0.6854484802959224,79.1551923751831
0.6854488046492909,79.16313815116882
0.6854483554157758,79.17111372947693
0.6854486798482236,79.17906522750854
0.6854482306800653,79.18705987930298
0.6854485551915719,79.19500231742859
0.6854481060887361,79.20305466651917
0.6854484306792815,79.21107339859009
0.6854479816417334,79.21918964385986
0.6854483063112967,79.22729468345642
0.6854478573390025,79.23539400100708
0.6854481820875634,79.24348878860474
0.6854477331804889,79.25180912017822
0.6854480580080267,79.26009130477905
0.6854476091661371,79.2684075832367
0.6854479340726317,79.27650928497314
0.6854474852958932,79.28470730781555
0.6854478102813238,79.29269313812256
0.6854473615697022,79.30065202713013
0.6854476866340486,79.30864667892456
0.6854472379875097,79.31671667098999
0.6854475631307515,79.32482576370239
0.6854471145492609,79.33281874656677
0.6854474397713777,79.34068727493286
0.6854469912549013,79.34865307807922
0.6854473165558727,79.35664010047913
0.6854468681043766,79.36463975906372
0.6854471934841819,79.37270832061768
0.6854467450976317,79.38086867332458
0.6854470705562513,79.38901543617249
0.685446622234613,79.39708614349365
0.685446947772026,79.4050920009613
0.6854464995152656,79.41318893432617
0.6854468251314517,79.42124891281128
0.6854463769395351,79.42933130264282
0.6854467026344744,79.43747544288635
0.6854462545073674,79.44572758674622
0.6854465802810392,79.45389413833618
0.6854461322187081,79.46216416358948
0.6854464580710923,79.47029089927673
0.6854460100735026,79.47836923599243
0.6854463360045789,79.4862961769104
0.6854458880716974,79.494295835495
0.6854462140814451,79.502370595932
0.6854457662132375,79.51054763793945
0.685446092301637,79.51869463920593
0.6854456444980691,79.52694153785706
0.6854459706650999,79.53498983383179
0.6854455229261383,79.54309558868408
0.6854458491717801,79.55102849006653
0.6854454014973902,79.55902481079102
0.6854457278216232,79.567067861557
0.6854452802117715,79.57509732246399
0.6854456066145752,79.58303618431091
0.6854451590692279,79.59118008613586
0.6854454855505822,79.59929490089417
0.6854450380697054,79.60742139816284
0.6854453646295899,79.61539769172668
0.6854449172131499,79.62352252006531
0.6854452438515448,79.63154172897339
0.6854447964995077,79.6395354270935
0.6854451232163927,79.64752268791199
0.6854446759287248,79.65559601783752
0.6854450027240796,79.66353178024292
0.6854445555007472,79.67163586616516
0.685444882374552,79.67959642410278
0.6854444352155213,79.6875958442688
0.6854447621677558,79.69553279876709
0.6854443150729929,79.70360350608826
0.6854446421036373,79.7116003036499
0.6854441950731088,79.71958351135254
0.6854445221821427,79.72756123542786
0.6854440752158147,79.73561644554138
0.6854444024032185,79.74366307258606
0.6854439555010574,79.75176572799683
0.6854442827668105,79.75977396965027
0.6854438359287827,79.76806569099426
0.6854441632728654,79.77619576454163
0.6854437164989372,79.78432106971741
0.6854440439213295,79.79231238365173
0.6854435972114676,79.80024576187134
0.6854439247121492,79.8080689907074
0.6854434780663199,79.81599116325378
0.6854438056452711,79.82401084899902
0.6854433590634407,79.83211660385132
0.6854436867206413,79.84003686904907
0.6854432402027765,79.84801197052002
0.6854435679382066,79.85595202445984
0.6854431214842739,79.86404585838318
0.6854434492979136,79.87194275856018
0.6854430029078794,79.8799843788147
0.6854433307997088,79.88794231414795
0.6854428844735395,79.89586186408997
0.6854432124435386,79.9036808013916
0.6854427661812009,79.91176843643188
0.6854430942293499,79.91978406906128
0.6854426480308101,79.92788195610046
0.6854429761570893,79.93588852882385
0.6854425300223141,79.94387435913086
0.6854428582267033,79.9517469406128
0.6854424121556597,79.95956659317017
0.685442740438139,79.96750378608704
0.6854422944307932,79.97542643547058
0.6854426227913428,79.98328733444214
0.6854421768476617,79.99122333526611
0.6854425052862617,79.99909663200378
0.685442059406212,80.00701808929443
0.6854423879228425,80.01487636566162
0.6854419421063908,80.02287173271179
0.6854422707010324,80.03067135810852
0.6854418249481452,80.0385389328003
0.6854421536207778,80.04639077186584
0.6854417079314219,80.0543258190155
0.6854420366820256,80.06221127510071
0.6854415910561681,80.07015657424927
0.6854419198847234,80.07806372642517
0.6854414743223308,80.08593845367432
0.6854418032288175,80.09376335144043
0.6854413577298566,80.10162234306335
0.6854416867142553,80.10944628715515
0.6854412412786929,80.11729764938354
0.685441570340984,80.12508153915405
0.685441124968787,80.13298177719116
0.6854414541089502,80.14083623886108
0.6854410088000853,80.1488311290741
0.6854413380181017,80.15675139427185
0.6854408927725356,80.16468501091003
0.6854412220683851,80.17255210876465
0.6854407768860848,80.18042969703674
0.6854411062597477,80.18820786476135
0.6854406611406805,80.19603085517883
0.6854409905921368,80.20383358001709
0.6854405455362694,80.21166229248047
0.6854408750654997,80.21949672698975
0.6854404300727989,80.22735953330994
0.6854407596797837,80.23509621620178
0.6854403147502166,80.24302530288696
0.6854406444349359,80.25084018707275
0.6854401995684698,80.25869846343994
0.6854405293309044,80.26654410362244
0.6854400845275055,80.27441096305847
0.6854404143676356,80.28229570388794
0.6854399696272717,80.2902979850769
0.6854402995450776,80.29820394515991
0.6854398548677152,80.30609583854675
0.6854401848631776,80.3139500617981
0.6854397402487838,80.32183575630188
0.6854400703218828,80.329665184021
0.685439625770425,80.33748888969421
0.6854399559211415,80.34528660774231
0.6854395114325865,80.35320711135864
0.6854398416609006,80.36105036735535
0.6854393972352156,80.36892127990723
0.6854397275411077,80.37668371200562
0.6854392831782602,80.38447046279907
0.6854396135617108,80.39242625236511
0.6854391692616677,80.40054440498352
0.6854394997226572,80.40863585472107
0.6854390554853858,80.4168004989624
0.685439386023895,80.42463612556458
0.685438941849362,80.43249177932739
0.6854392724653714,80.44026637077332
0.6854388283535446,80.44813275337219
0.6854391590470346,80.45618557929993
0.685438714997881,80.46417307853699
0.685439045768832,80.47218489646912
0.6854386017823187,80.48018026351929
0.6854389326307118,80.48814511299133
0.6854384887068061,80.49608898162842
0.6854388196326213,80.50404381752014
0.6854383757712907,80.51201963424683
0.6854387067745088,80.51992607116699
0.6854382629757209,80.52783942222595
0.6854385940563223,80.53576517105103
0.6854381503200437,80.5437958240509
0.6854384814780093,80.55167770385742
0.685438037804208,80.55979609489441
0.6854383690395182,80.56762671470642
0.6854379254281612,80.57557249069214
0.6854382567407967,80.58355045318604
0.6854378131918515,80.59151577949524
0.6854381445817932,80.59940123558044
0.6854377010952271,80.60725831985474
0.6854380325624553,80.61512207984924
0.6854375891382357,80.62310361862183
0.6854379206827315,80.63113021850586
0.6854374773208259,80.63927006721497
0.6854378089425694,80.64731931686401
0.6854373656429456,80.65534687042236
0.6854376973419177,80.6633288860321
0.6854372541045428,80.67133259773254
0.6854375858807246,80.67928528785706
0.6854371427055661,80.68721556663513
0.6854374745589378,80.69516825675964
0.6854370314459636,80.70312213897705
0.6854373633765062,80.71117067337036
0.6854369203256836,80.71936225891113
0.6854372523333777,80.72737693786621
0.6854368093446743,80.73548555374146
0.6854371414295006,80.7436056137085
0.685436698502884,80.75191926956177
0.6854370306648235,80.76006579399109
0.6854365878002613,80.76824975013733
0.6854369200392947,80.77627420425415
0.685436477236754,80.78428649902344
0.6854368095528625,80.79229712486267
0.6854363668123116,80.80037546157837
0.6854366992054755,80.80838871002197
0.6854362565268817,80.81645321846008
0.6854365889970817,80.82448744773865
0.6854361463804132,80.83262658119202
0.6854364789276304,80.84064149856567
0.6854360363728542,80.84870600700378
0.6854363689970696,80.85666990280151
0.685435926504154,80.8648030757904
0.685436259205348,80.87280297279358
0.6854358167742605,80.88089108467102
0.6854361495524144,80.88911080360413
0.6854357071831227,80.89732122421265
0.6854360400382171,80.90536665916443
0.685435597730689,80.91344118118286
0.685435930662705,80.92138719558716
0.6854354884169085,80.92957401275635
0.6854358214258267,80.93760514259338
0.6854353792417293,80.94571161270142
0.6854357123275312,80.95363569259644
0.6854352702051005,80.96165299415588
0.6854356033677667,80.96952247619629
0.6854351613069711,80.97754621505737
0.6854354945464827,80.98560833930969
0.6854350525472896,80.99364852905273
0.6854353858636272,81.00162076950073
0.685434943926005,81.00966310501099
0.6854352773191498,81.01772928237915
0.6854348354430662,81.02587294578552
0.685435168912999,81.03385925292969
0.6854347270984216,81.04176068305969
0.6854350606451238,81.04973769187927
0.6854346188920212,81.05783247947693
0.6854349525154732,81.06575322151184
0.6854345108238127,81.07382225990295
0.6854348445239962,81.08186721801758
0.6854344028937461,81.08993887901306
0.6854347366706417,81.09792256355286
0.6854342951017699,81.10610175132751
0.6854346289553589,81.11411380767822
0.6854341874478336,81.12207055091858
0.6854345213780966,81.12999820709229
0.6854340799318859,81.13797950744629
0.6854344139388043,81.14596009254456
0.6854339725538757,81.15405082702637
0.6854343066374311,81.16205906867981
0.6854338653137529,81.17019391059875
0.6854341994739255,81.17815613746643
0.6854337582114662,81.18621301651001
0.6854340924482376,81.19413352012634
0.685433651246965,81.20205235481262
0.6854339855603162,81.20992588996887
0.6854335444201983,81.21783542633057
0.6854338788101104,81.22567486763
0.6854334377311156,81.2336094379425
0.6854337721975697,81.2414915561676
0.6854333311796662,81.24939823150635
0.6854336657226437,81.25737452507019
0.6854332247657993,81.26547813415527
0.6854335593852812,81.27345728874207
0.6854331184894645,81.28153610229492
0.6854334531854318,81.28952074050903
0.685433012350611,81.29758214950562
0.6854333471230452,81.30570459365845
0.6854329063491883,81.31376361846924
0.6854332411980706,81.32179665565491
0.6854328004851459,81.32974553108215
0.6854331354104574,81.33762073516846
0.6854326947584335,81.34554386138916
0.6854330297601553,81.35348653793335
0.6854325891690001,81.36159253120422
0.6854329242471137,81.36962795257568
0.6854324837167958,81.37760305404663
0.6854328188712823,81.38554406166077
0.6854323784017698,81.39357233047485
0.6854327136326104,81.40160274505615
0.6854322732238719,81.40974450111389
0.6854326085310479,81.41796493530273
0.6854321681830516,81.42618536949158
0.6854325035665447,81.4342749118805
0.6854320632792591,81.44232106208801
0.68543239873905,81.45028448104858
0.6854319585124433,81.45826554298401
0.6854322940485138,81.46620392799377
0.6854318538825546,81.47412824630737
0.6854321894948857,81.48214268684387
0.6854317493895425,81.49037551879883
0.6854320850781156,81.49828600883484
0.6854316450333567,81.50636863708496
0.6854319807981534,81.51453924179077
0.6854315408139474,81.52286005020142
0.6854318766549488,81.53115653991699
0.685431436731264,81.53945732116699
0.6854317726484517,81.54790759086609
0.6854313327852569,81.5563325881958
0.6854316687786121,81.56458902359009
0.6854312289758757,81.57277655601501
0.6854315650453795,81.58095669746399
0.6854311253030703,81.58926963806152
0.6854314614487049,81.59747982025146
0.6854310217667908,81.60580515861511
0.6854313579885372,81.61419725418091
0.6854309183669876,81.6224844455719
0.6854312546648269,81.6305844783783
0.68543081510361,81.63887333869934
0.6854311514775241,81.64706230163574
0.6854307119766085,81.65542793273926
0.6854310484265786,81.66371440887451
0.6854306089859332,81.67206263542175
0.6854309455119411,81.68011546134949
0.6854305061315342,81.68830871582031
0.6854308427335613,81.6967101097107
0.6854304034133616,81.70515871047974
0.6854307400913894,81.71341633796692
0.6854303008313659,81.72155499458313
0.6854306375853755,81.72974252700806
0.6854301983854968,81.73794889450073
0.6854305352154701,81.74617218971252
0.6854300960757052,81.75441479682922
0.6854304329816236,81.76267647743225
0.6854299939019405,81.77109861373901
0.6854303308837859,81.7793664932251
0.6854298918641543,81.78756165504456
0.6854302289219076,81.79553890228271
0.6854297899622956,81.80349564552307
0.6854301270959391,81.81139922142029
0.6854296881963159,81.819344997406
0.6854300254058305,81.82736253738403
0.6854295865661648,81.83545851707458
0.6854299238515327,81.84357118606567
0.6854294850717932,81.85176348686218
0.6854298224329957,81.85986161231995
0.6854293837131514,81.86792540550232
0.6854297211501701,81.87592673301697
0.68542928249019,81.88409686088562
0.6854296200030063,81.89235138893127
0.6854291814028594,81.9006576538086
0.6854295189914553,81.90872263908386
0.6854290804511102,81.91670823097229
0.6854294181154673,81.92476177215576
0.6854289796348929,81.93299269676208
0.685429317374993,81.94122815132141
0.6854288789541585,81.94962882995605
0.6854292167699831,81.95780491828918
0.6854287784088572,81.96587920188904
0.6854291163003879,81.973881483078
0.6854286779989398,81.98196816444397
0.6854290159661587,81.98999691009521
0.6854285777243574,81.99816489219666
0.6854289157672456,82.00624012947083
0.6854284775850603,82.01448321342468
0.6854288157035996,82.02271699905396
0.6854283775809993,82.03097796440125
0.685428715775172,82.03911399841309
0.6854282777121253,82.04743957519531
0.6854286159819128,82.05576753616333
0.6854281779783892,82.06405758857727
0.6854285163237732,82.07220101356506
0.6854280783797418,82.08036518096924
0.6854284168007042,82.08862233161926
0.6854279789161339,82.09693717956543
0.6854283174126565,82.10510015487671
0.6854278795875166,82.1132743358612
0.6854282181595812,82.12150406837463
0.6854277803938407,82.12960934638977
0.6854281190414289,82.137531042099
0.6854276813350573,82.14557337760925
0.685428020058151,82.15356254577637
0.685427582411117,82.16163921356201
0.6854279212096982,82.16967797279358
0.6854274836219715,82.17775082588196
0.6854278224960221,82.18574047088623
0.6854273849675716,82.19387483596802
0.6854277239170731,82.20191550254822
0.685427286447868,82.20997381210327
0.6854276254728027,82.21794652938843
0.6854271880628126,82.22589564323425
0.6854275271631618,82.2337760925293
0.6854270898123558,82.24170899391174
0.685427428988102,82.24965381622314
0.6854269916964494,82.25768947601318
0.6854273309475739,82.26560926437378
0.685426893715044,82.27361035346985
0.6854272330415292,82.28149080276489
0.6854267958680914,82.28950476646423
0.685427135269919,82.29760026931763
0.6854266981555426,82.3055009841919
0.6854270376326947,82.31340503692627
0.6854266005773488,82.32144117355347
0.6854269401298072,82.32942581176758
0.6854265031334619,82.33745884895325
0.6854268427612085,82.34544944763184
0.6854264058238325,82.3535737991333
0.6854267455268495,82.36157560348511
0.6854263086484123,82.3696026802063
0.6854266484266814,82.37758255004883
0.6854262116071529,82.38558006286621
0.6854265514606565,82.39353203773499
0.6854261147000057,82.40160298347473
0.6854264546287253,82.40950870513916
0.6854260179269217,82.41743588447571
0.6854263579308401,82.42535614967346
0.6854259212878535,82.43332767486572
0.6854262613669516,82.44140839576721
0.6854258247827515,82.44960975646973
0.6854261649370121,82.45773482322693
0.6854257284115678,82.46582627296448
0.6854260686409729,82.47376275062561
0.6854256321742539,82.48166990280151
0.6854259724787855,82.48973035812378
0.6854255360707614,82.49793863296509
0.6854258764504015,82.50613284111023
0.685425440101042,82.51434445381165
0.6854257805557731,82.52233624458313
0.6854253442650475,82.53029251098633
0.6854256847948511,82.53821587562561
0.6854252485627296,82.54616189002991
0.6854255891675878,82.55398154258728
0.6854251529940394,82.56191992759705
0.685425493673935,82.56973600387573
0.68542505755893,82.57770872116089
0.6854253983138445,82.58547878265381
0.685424962257352,82.5933268070221
0.6854253030872676,82.60108542442322
0.6854248670892578,82.60890483856201
0.6854252079941567,82.61674213409424
0.685424772054599,82.62484121322632
0.6854251130344636,82.63277983665466
0.6854246771533274,82.64090371131897
0.68542501820814,82.64898467063904
0.6854245823853953,82.6572208404541
0.6854249235151376,82.66535067558289
0.6854244877507544,82.67347860336304
0.685424828955409,82.68142294883728
0.6854243932493571,82.68940043449402
0.6854247345289057,82.69726967811584
0.6854242988811544,82.7052092552185
0.6854246402355801,82.71319580078125
0.6854242046460995,82.72521638870239
0.6854245460753838,82.73336267471313
0.6854241105441438,82.74143290519714
0.6854244520482693,82.7494592666626
0.6854240165752394,82.75757312774658
0.6854243581541881,82.76564955711365
0.6854239227393387,82.7737238407135
0.6854242643930931,82.78172707557678
0.6854238290363935,82.78975105285645
0.6854241707649358,82.79775023460388
0.6854237354663565,82.80574870109558
0.6854240772696688,82.81376457214355
0.6854236420291794,82.8218789100647
0.6854239839072445,82.82997155189514
0.6854235487248148,82.83817481994629
0.6854238906776146,82.84613752365112
0.6854234555532146,82.85418462753296
0.6854237975807315,82.86213755607605
0.6854233625143311,82.87011957168579
0.6854237046165476,82.87804675102234
0.6854232696081172,82.88600182533264
0.6854236117850154,82.89381909370422
0.6854231768345245,82.90178036689758
0.685423519086087,82.90967273712158
0.685423084193506,82.91756677627563
0.685423426519715,82.9253442287445
0.6854229916850134,82.93325400352478
0.6854233340858518,82.94112300872803
0.685422899309,82.94898176193237
0.6854232417844496,82.95676136016846
0.6854228070654178,82.96464014053345
0.6854231496154609,82.97238087654114
0.6854227149542192,82.98021125793457
0.6854230575788388,82.98801684379578
0.6854226229753569,82.99589014053345
0.685422965674535,83.00379490852356
0.6854225311287835,83.01163077354431
0.6854228739025024,83.0195004940033
0.6854224394144514,83.02761149406433
0.685422782262694,83.03560519218445
0.6854223478323134,83.04360818862915
0.6854226907550619,83.05153179168701
0.6854222563823218,83.05951285362244
0.6854225993795589,83.06736063957214
0.6854221650644295,83.07514905929565
0.6854225081361375,83.0828309059143
0.6854220738785893,83.09064841270447
0.6854224170247506,83.09835863113403
0.6854219828247538,83.10617208480835
0.6854223260453511,83.11413431167603
0.6854218919028758,83.12217998504639
0.6854222351978915,83.13010478019714
0.6854218011129078,83.13813924789429
0.6854221444823245,83.1461775302887
0.685421710454803,83.15438723564148
0.6854220538986036,83.16245079040527
0.6854216199285141,83.17062640190125
0.6854219634466804,83.17863035202026
0.6854215295339937,83.18669390678406
0.685421873126509,83.19466996192932
0.6854214392711953,83.20271229743958
0.6854217829380416,83.21074366569519
0.6854213491400712,83.2187716960907
0.6854216928812313,83.22662210464478
0.6854212591405746,83.2345860004425
0.6854216029560312,83.24252772331238
0.6854211692726585,83.25051379203796
0.6854215131623942,83.25865650177002
0.6854210795362757,83.26701998710632
0.6854214235002731,83.2751977443695
0.6854209899313797,83.28349018096924
0.6854213339696212,83.29179859161377
0.685420900457923,83.30028104782104
0.6854212445703917,83.30852031707764
0.6854208111158592,83.31665515899658
0.6854211553025373,83.3247013092041
0.685420721905141,83.33279991149902
0.6854210661660113,83.3408510684967
0.6854206328257215,83.34893751144409
0.6854209771607668,83.35699558258057
0.6854205438775544,83.36509823799133
0.6854208882867574,83.37306618690491
0.6854204550605923,83.38104224205017
0.6854207995439356,83.38886284828186
0.685420366374789,83.39680051803589
0.6854207109322552,83.40489411354065
0.6854202778200972,83.41306853294373
0.6854206224516693,83.42115378379822
0.6854201893964708,83.42945075035095
0.6854205341021311,83.437668800354
0.6854201011038624,83.44575667381287
0.6854204458835943,83.45367217063904
0.6854200129422257,83.46186208724976
0.6854203577960115,83.47020554542542
0.685419924911514,83.47852492332458
0.6854202698393367,83.48674201965332
0.685419837011681,83.49504661560059
0.6854201820135234,83.50301718711853
0.6854197492426799,83.51126956939697
0.6854200943185246,83.51939415931702
0.685419661604464,83.527352809906
0.6854200067542936,83.53525876998901
0.6854195740969868,83.54348945617676
0.6854199193207846,83.55179953575134
0.685419486720202,83.56009674072266
0.6854198320179503,83.56813526153564
0.6854193994740632,83.57608294487
0.6854197448457453,83.58390355110168
0.6854193123585237,83.59171056747437
0.6854196578041223,83.59944486618042
0.6854192253735373,83.60732316970825
0.6854195708930352,83.61505889892578
0.6854191385190574,83.62280893325806
0.6854194841124374,83.63053131103516
0.6854190517950377,83.63833498954773
0.6854193974622828,83.64608097076416
0.6854189652014322,83.65389275550842
0.6854193109425252,83.6616723537445
0.6854188787381941,83.66956043243408
0.685419224553118,83.67728328704834
0.6854187924052775,83.68510365486145
0.6854191382940149,83.69285035133362
0.685418706202636,83.70073390007019
0.6854190521651701,83.70848250389099
0.6854186201302237,83.7282931804657
0.6854189661665372,83.74497652053833
0.6854185341879937,83.7614426612854
0.6854188802980696,83.76957488059998
0.6854184483759004,83.77778840065002
0.685418794559722,83.78607940673828
0.6854183626938976,83.79435396194458
0.6854187089514474,83.80258893966675
0.685418277141939,83.81071472167969
0.6854186234732004,83.81893634796143
0.6854181917199786,83.82721853256226
0.6854185381249344,83.83525252342224
0.6854181064279703,83.84325003623962
0.6854184529066037,83.8512635231018
0.6854180212658686,83.85950827598572
0.6854183678181621,83.86783480644226
0.6854179362336265,83.87630200386047
0.6854182828595637,83.88462090492249
0.685417851331199,83.89282703399658
0.6854181980307623,83.90097332000732
0.6854177665585397,83.90913534164429
0.6854181133317127,83.9171998500824
0.6854176819156028,83.92525148391724
0.6854180287623683,83.93322849273682
0.6854175974023423,83.94137907028198
0.6854179443226834,83.9494481086731
0.6854175130187121,83.95759916305542
0.6854178600126121,83.96567583084106
0.6854174287646669,83.97369027137756
0.6854177758321086,83.98162293434143
0.6854173446401607,83.98967409133911
0.6854176917811273,83.99755859375
0.6854172606451479,84.00539755821228
0.6854176078596225,84.01329112052917
0.685417176779582,84.02123737335205
0.6854175240675476,84.02914810180664
0.6854170930434182,84.03705215454102
0.6854174404048581,84.04485654830933
0.6854170094366104,84.05273103713989
0.6854173568715074,84.06067323684692
0.6854169259591126,84.0687792301178
0.6854172734674503,84.07685089111328
0.6854168426108799,84.08491277694702
0.6854171901926414,84.0929696559906
0.6854167593918662,84.10114336013794
0.6854171070470342,84.10918164253235
0.6854166763020259,84.11721634864807
0.685417024030584,84.12516951560974
0.6854165933413136,84.1333487033844
0.6854169411432449,84.1415023803711
0.6854165105096837,84.14956712722778
0.6854168583849711,84.15757417678833
0.6854164278070904,84.16572165489197
0.6854167757557179,84.1739411354065
0.685416345233489,84.18218755722046
0.6854166932554392,84.19007325172424
0.6854162627888334,84.19802379608154
0.6854166108840896,84.20587921142578
0.685416180473078,84.21406698226929
0.6854165286416236,84.222088098526
0.6854160982861782,84.23005604743958
0.6854164465279962,84.23792815208435
0.6854160162280881,84.24587321281433
0.6854163645431619,84.25388026237488
0.685415934298762,84.26191115379333
0.6854162826870751,84.26984643936157
0.6854158524981556,84.27783799171448
0.6854162009596907,84.28577423095703
0.6854157708262228,84.2937262058258
0.6854161193609637,84.30166172981262
0.6854156892829186,84.3096170425415
0.6854160378908485,84.31751418113708
0.6854156078681977,84.32547688484192
0.6854159565492998,84.33346247673035
0.6854155265820147,84.34164476394653
0.6854158753362724,84.349782705307
0.6854154454243246,84.35792589187622
0.6854157942517215,84.36595225334167
0.6854153643950824,84.37407755851746
0.6854157132956017,84.38208723068237
0.685415283494243,84.39018702507019
0.6854156324678677,84.3983302116394
0.6854152027217609,84.40643572807312
0.6854155517684749,84.41444277763367
0.6854151220775914,84.42247223854065
0.6854154711973778,84.43046498298645
0.6854150415616891,84.438401222229
0.6854153907545315,84.44633984565735
0.6854149611740094,84.45429348945618
0.6854153104398908,84.46225762367249
0.685414880914507,84.47038769721985
0.6854152302534113,84.47855162620544
0.6854148007831371,84.48690843582153
0.6854151501950472,84.49542832374573
0.6854147207798544,84.50381922721863
0.6854150702647542,84.5121681690216
0.6854146409046146,84.52048063278198
0.6854149904624872,84.52866411209106
0.6854145611573723,84.5368914604187
0.6854149107882015,84.54508829116821
0.6854144815380828,84.55338907241821
0.6854148312418519,84.56156301498413
0.6854144020467013,84.5698652267456
0.6854147518233937,84.57823371887207
0.685414322683183,84.58655071258545
0.6854146725327823,84.59477186203003
0.685414243447483,84.60306334495544
0.6854145933699727,84.61120772361755
0.6854141643395568,84.6193437576294
0.6854145143349202,84.62744450569153
0.6854140853593593,84.6357536315918
0.6854144354275802,84.64404964447021
0.6854140065068461,84.65223550796509
0.6854143566479077,84.66024518013
0.6854139277819724,84.66829681396484
0.6854142779958586,84.67640352249146
0.6854138491846934,84.68427348136902
0.6854141994713874,84.69210362434387
0.6854137707149648,84.6999728679657
0.6854141210744504,84.70771908760071
0.6854136923727416,84.7155818939209
0.6854140428050025,84.72339081764221
0.6854136141579796,84.73130297660828
0.6854139646629992,84.73906636238098
0.6854135360706342,84.74683618545532
0.685413886648396,84.75450539588928
0.6854134581106606,84.76228070259094
0.6854138087611485,84.77005791664124
0.6854133802780147,84.77785682678223
0.6854137310012122,84.78566837310791
0.6854133025726518,84.79349875450134
0.6854136533685421,84.80148267745972
0.6854132249945274,84.80960631370544
0.6854135758630948,84.81762313842773
0.6854131475435972,84.82572627067566
0.6854134984848247,84.83377289772034
0.6854130702198167,84.8418698310852
0.6854134212336886,84.84988069534302
0.6854129930231418,84.85796928405762
0.6854133441096414,84.86591863632202
0.685412915953528,84.87394785881042
0.685413267112639,84.88214063644409
0.6854128390109309,84.89033317565918
0.685413190242637,84.89830541610718
0.6854127621953062,84.90645217895508
0.6854131134995912,84.9142735004425
0.6854126855066099,84.922128200531
0.6854130368834573,84.92998337745667
0.6854126089447975,84.93792700767517
0.6854129603941911,84.94577932357788
0.685412532509825,84.95374774932861
0.6854128840317485,84.96164655685425
0.685412456201648,84.96970415115356
0.6854128077960852,84.97770690917969
0.6854123800202226,84.98566579818726
0.6854127316871573,84.99353051185608
0.6854123039655045,85.00152564048767
0.6854126557049202,85.009357213974
0.6854122280374497,85.01715779304504
0.6854125798493306,85.02486062049866
0.6854121522360139,85.03261184692383
0.6854125041203435,85.04034042358398
0.6854120765611534,85.0481345653534
0.6854124285179155,85.0558569431305
0.6854120010128238,85.06372022628784
0.6854123530420024,85.07150793075562
0.6854119255909816,85.07935404777527
0.6854122776925602,85.0871102809906
0.6854118502955822,85.09487128257751
0.6854122024695448,85.10257363319397
0.6854117751265821,85.11043500900269
0.6854121273729125,85.11830139160156
0.6854117000839374,85.12616658210754
0.6854120524026194,85.13396263122559
0.6854116251676039,85.14184212684631
0.6854119775586214,85.14961791038513
0.685411550377538,85.15741062164307
0.6854119028408747,85.16529488563538
0.6854114757136959,85.17316794395447
0.6854118282493358,85.18102645874023
0.6854114011760333,85.18908548355103
0.6854117537839605,85.19697785377502
0.6854113267645069,85.20498728752136
0.6854116794447049,85.21293711662292
0.6854112524790729,85.22090482711792
0.6854116052315259,85.22874093055725
0.6854111783196872,85.23654055595398
0.6854115311443791,85.24440574645996
0.6854111042863066,85.25242638587952
0.6854114571832209,85.26047706604004
0.6854110303788868,85.26839900016785
0.6854113833480081,85.27636694908142
0.685410956597385,85.28436303138733
0.6854113096386967,85.29220771789551
0.6854108829417568,85.30001592636108
0.685411236055243,85.30776000022888
0.6854108094119588,85.31556916236877
0.6854111625976036,85.32341074943542
0.6854107360079473,85.33134007453918
0.6854110892657345,85.33925604820251
0.6854106627296792,85.34719133377075
0.6854110160595929,85.35506510734558
0.6854105895771105,85.36299633979797
0.6854109429791346,85.37080526351929
0.6854105165501979,85.37878084182739
0.6854108700243166,85.38668584823608
0.6854104436488976,85.3945369720459
0.6854107971950948,85.40226197242737
0.6854103708731668,85.41001725196838
0.6854107244914264,85.4177770614624
0.6854102982229615,85.42562294006348
0.6854106519132676,85.43337655067444
0.6854102256982386,85.44122076034546
0.6854105794605752,85.44893884658813
0.6854101532989544,85.45678734779358
0.6854105071333058,85.46456360816956
0.6854100810250658,85.47245454788208
0.6854104349314161,85.48035144805908
0.6854100088765296,85.48845887184143
0.6854103628548622,85.49648427963257
0.6854099368533021,85.50458264350891
0.6854102909036016,85.51256656646729
0.6854098649553403,85.52078151702881
0.6854102190775908,85.52899432182312
0.6854097931826008,85.53710079193115
0.6854101473767864,85.54510354995728
0.6854097215350408,85.55295848846436
0.6854100758011453,85.56097412109375
0.6854096500126162,85.56920981407166
0.6854100043506243,85.57714462280273
0.6854095786152845,85.58520436286926
0.68540993302518,85.59312415122986
0.6854095073430025,85.60106062889099
0.6854098618247697,85.6089084148407
0.685409436195727,85.61673498153687
0.6854097907493499,85.62451457977295
0.6854093651734149,85.63231062889099
0.6854097197988777,85.64012265205383
0.6854092942760232,85.64806342124939
0.6854096489733098,85.65583753585815
0.6854092235035086,85.66371965408325
0.6854095782726034,85.67171907424927
0.6854091528558285,85.6799967288971
0.6854095076967154,85.68799996376038
0.6854090823329394,85.69588208198547
0.6854094372456031,85.7037878036499
0.6854090119347984,85.71174907684326
0.685409366919223,85.7196090221405
0.6854089416613629,85.72759914398193
0.6854092967175326,85.73557567596436
0.6854088715125898,85.74383902549744
0.6854092266404886,85.75183725357056
0.6854088014884361,85.7598021030426
0.6854091566880487,85.76765084266663
0.6854087315888588,85.77548027038574
0.6854090868601693,85.78323531150818
0.6854086618138157,85.79113817214966
0.6854090171568081,85.79904055595398
0.6854085921632633,85.80712127685547
0.6854089475779223,85.81527614593506
0.6854085226371591,85.82339334487915
0.6854088781234684,85.83126282691956
0.6854084532354601,85.83928728103638
0.6854088087934043,85.84743356704712
0.685408383958124,85.85580897331238
0.6854087395876873,85.86403250694275
0.6854083148051074,85.87204837799072
0.6854086705062743,85.88002419471741
0.685408245776368,85.8879656791687
0.685408601549123,85.89583539962769
0.6854081768718636,85.90365290641785
0.6854085327161905,85.91141867637634
0.6854081080915506,85.919264793396
0.6854084640074342,85.92699146270752
0.6854080394353871,85.93476247787476
0.6854083954228113,85.94255924224854
0.68540797090333,85.9504017829895
0.6854083269622797,85.95818853378296
0.6854079024953368,85.96610689163208
0.6854082586257961,85.9739739894867
0.6854078342113656,85.98201560974121
0.6854081904133188,85.9900906085968
0.685407766051373,85.99811244010925
0.6854081223248047,86.00597476959229
0.685407698015317,86.01406836509705
0.6854080543602113,86.02204442024231
0.6854076301031551,86.03002953529358
0.6854079865194966,86.03785586357117
0.6854075623148447,86.04582786560059
0.6854079188026179,86.05385828018188
0.6854074946503433,86.06180310249329
0.6854078512095325,86.06965136528015
0.6854074271096088,86.07753610610962
0.6854077837401984,86.08543634414673
0.6854073596925985,86.09346580505371
0.685407716394573,86.10131025314331
0.6854072923992703,86.10909271240234
0.6854076491726142,86.11682462692261
0.6854072252295818,86.1245789527893
0.6854075820742795,86.13222312927246
0.6854071581834904,86.13998603820801
0.6854075150995266,86.1476879119873
0.6854070912609544,86.15555429458618
0.6854074482483132,86.16338109970093
0.6854070244619312,86.17121863365173
0.6854073815205971,86.17900037765503
0.6854069577863784,86.1868486404419
0.6854073149163366,86.19465565681458
0.6854068912342541,86.20261073112488
0.6854072484354885,86.21038746833801
0.6854068248055161,86.21828722953796
0.6854071820780113,86.22606348991394
0.685406758500122,86.23398542404175
0.6854071158438627,86.24187636375427
0.68540669231803,86.24988269805908
0.6854070497330006,86.25812029838562
0.6854066262591978,86.26628422737122
0.6854069837453828,86.27451252937317
0.6854065603235835,86.2825825214386
0.6854069178809675,86.29074597358704
0.6854064945111445,86.2989604473114
0.6854068521397123,86.30698847770691
0.6854064288218394,86.31502175331116
0.6854067865215757,86.32298374176025
0.6854063632556259,86.33084559440613
0.6854067210265149,86.33861446380615
0.6854062978124621,86.34658813476562
0.6854066556544886,86.35443687438965
0.6854062324923059,86.36230158805847
0.6854065904054546,86.37034463882446
0.6854061672951155,86.37842321395874
0.685406525279371,86.38637971878052
0.6854061022208492,86.39437818527222
0.6854064602761958,86.40229558944702
0.6854060372694648,86.4102668762207
0.6854063953958873,86.41817855834961
0.6854059724409203,86.42622351646423
0.6854063306384037,86.43434357643127
0.6854059077351743,86.4424078464508
0.6854062660037027,86.45032167434692
0.6854058431521849,86.45833945274353
0.6854062014917431,86.46618938446045
0.6854057786919098,86.4741199016571
0.6854061371024829,86.48207497596741
0.6854057143543077,86.49016666412354
0.6854060728358801,86.49839282035828
0.6854056501393367,86.50666213035583
0.6854060086918933,86.51468253135681
0.6854055860469557,86.52271389961243
0.6854059446704809,86.53059697151184
0.685405522077122,86.53889894485474
0.6854058807716007,86.54706740379333
0.6854054582297945,86.55530714988708
0.6854058169952113,86.56355428695679
0.6854053945049315,86.57198810577393
0.685405753341271,86.58027052879333
0.6854053309024913,86.58844518661499
0.6854056898097386,86.59650325775146
0.6854052674224326,86.60464072227478
0.6854056264005721,86.61281895637512
0.6854052040647132,86.62090063095093
0.68540556311373,86.62862420082092
0.685405140829292,86.63642406463623
0.6854054999491709,86.64410710334778
0.6854050777161275,86.65188479423523
0.6854054369068532,86.65961575508118
0.685405014725178,86.66736698150635
0.6854053739867353,86.67508602142334
0.6854049518564023,86.68287134170532
0.6854053111887757,86.69060039520264
0.6854048891097586,86.69830870628357
0.6854052485129333,86.70599317550659
0.6854048264852058,86.71403551101685
0.6854051859591668,86.7219705581665
0.6854047639827022,86.72981667518616
0.6854051235274341,86.73752689361572
0.6854047016022066,86.74532198905945
0.6854050612176941,86.75306177139282
0.6854046393436779,86.76089334487915
0.6854049990299058,86.76869106292725
0.6854045772070744,86.77644324302673
0.6854049369640277,86.78418278694153
0.6854045151923547,86.7919852733612
0.6854048750200183,86.7998435497284
0.6854044532994779,86.80771684646606
0.6854048131978365,86.81553959846497
0.6854043915284023,86.82340264320374
0.6854047514974411,86.83114957809448
0.6854043298790872,86.83894324302673
0.6854046899187911,86.84666538238525
0.685404268351491,86.85447883605957
0.6854046284618446,86.8622407913208
0.6854042069455724,86.87021946907043
0.6854045671265611,86.87821245193481
0.6854041456612907,86.88616967201233
0.685404505912899,86.89398574829102
0.6854040844986046,86.90192794799805
0.6854044448208175,86.9101140499115
0.6854040234574729,86.91813826560974
0.6854043838502752,86.92599701881409
0.6854039625378542,86.93387055397034
0.6854043230012312,86.94168448448181
0.6854039017397079,86.94954752922058
0.6854042622736447,86.95736742019653
0.685403841062993,86.96537637710571
0.6854042016674738,86.973393201828
0.685403780507668,86.98130679130554
0.6854041411826786,86.98935055732727
0.6854037200736925,86.99753999710083
0.6854040808192173,87.0053915977478
0.6854036597610249,87.01325535774231
0.6854040205770493,87.02126431465149
0.6854035995696246,87.02952551841736
0.6854039604561336,87.03773641586304
0.6854035394994508,87.04605221748352
0.6854039004564293,87.05391359329224
0.6854034795504623,87.06191658973694
0.6854038405778955,87.06990075111389
0.6854034197226184,87.07777047157288
0.6854037808204911,87.08548021316528
0.6854033600158785,87.09327411651611
0.6854037211841756,87.10105109214783
0.6854033004302009,87.10888862609863
0.685403661668908,87.11659717559814
0.6854032409655457,87.12437558174133
0.6854036022746476,87.13207936286926
0.6854031816218719,87.14007663726807
0.6854035430013534,87.14784526824951
0.6854031223991385,87.1556568145752
0.685403483848985,87.16359949111938
0.6854030632973047,87.17168116569519
0.6854034248175014,87.17964553833008
0.6854030043163302,87.1877670288086
0.6854033659068619,87.19571161270142
0.6854029454561741,87.20396542549133
0.6854033071170261,87.21194672584534
0.6854028867167958,87.21995997428894
0.685403248447953,87.2278254032135
0.6854028280981542,87.23567175865173
0.685403189899602,87.24349975585938
0.6854027696002093,87.25134801864624
0.685403131471933,87.25935125350952
0.6854027112229203,87.26725625991821
0.6854030731649047,87.27517509460449
0.6854026529662465,87.283118724823
0.685403014978477,87.29087519645691
0.6854025948301476,87.2986786365509
0.6854029569126091,87.30637741088867
0.6854025368145827,87.31413340568542
0.6854028989672606,87.32188558578491
0.6854024789195118,87.32967495918274
0.6854028411423911,87.33735799789429
0.6854024211448939,87.34514021873474
0.6854027834379599,87.35291385650635
0.685402363490689,87.36078572273254
0.685402725853927,87.36856770515442
0.6854023059568563,87.37637543678284
0.6854026683902515,87.38429975509644
0.6854022485433555,87.39235544204712
0.6854026110468929,87.40033459663391
0.6854021912501466,87.40825748443604
0.6854025538238114,87.41610097885132
0.6854021340771884,87.42407369613647
0.6854024967209664,87.43188285827637
0.6854020770244413,87.43990540504456
0.6854024397383174,87.44798064231873
0.6854020200918647,87.45588445663452
0.6854023828758243,87.46384739875793
0.6854019632794185,87.47186851501465
0.6854023261334465,87.47977828979492
0.6854019065870621,87.48779845237732
0.6854022695111442,87.4957230091095
0.6854018500147557,87.5036826133728
0.6854022130088768,87.51195645332336
0.6854017935624587,87.52030897140503
0.6854021566266043,87.52851366996765
0.6854017372301309,87.53673648834229
0.6854021003642864,87.54476618766785
0.6854016810177324,87.55277061462402
0.6854020442218829,87.56077289581299
0.6854016249252226,87.56877827644348
0.6854019881993538,87.5766773223877
0.6854015689525619,87.58456897735596
0.685401932296659,87.59231185913086
0.68540151309971,87.60014081001282
0.6854018765137578,87.60799765586853
0.6854014573666265,87.6159257888794
0.6854018208506112,87.62382245063782
0.6854014017532718,87.63180208206177
0.6854017653071782,87.63956451416016
0.6854013462596056,87.64752221107483
0.6854017098834193,87.65531086921692
0.685401290885588,87.66320395469666
0.6854016545792945,87.67155456542969
0.6854012356311789,87.67943501472473
0.6854015993947634,87.68720841407776
0.6854011804963385,87.69505882263184
0.6854015443297865,87.70281672477722
0.6854011254810266,87.71069359779358
0.6854014893843233,87.71861290931702
0.6854010705852036,87.72670030593872
0.6854014345583344,87.73474287986755
0.6854010158088295,87.74275779724121
0.6854013798517798,87.75058650970459
0.6854009611518641,87.75840401649475
0.6854013252646198,87.76620745658875
0.6854009066142678,87.77403926849365
0.685401270796814,87.78181672096252
0.685400852196001,87.78969073295593
0.6854012164483232,87.79753255844116
0.6854007978970235,87.80546808242798
0.6854011622191071,87.81336641311646
0.6854007437172954,87.82134532928467
0.6854011081091262,87.82928466796875
0.6854006896567777,87.83718585968018
0.6854010541183408,87.8449137210846
0.6854006357154299,87.85269951820374
0.6854010002467109,87.86049485206604
0.6854005818932127,87.86843800544739
0.685400946494197,87.87628769874573
0.6854005281900861,87.88416814804077
0.6854008928607594,87.89205145835876
0.685400474606011,87.89999413490295
0.6854008393463583,87.90789294242859
0.6854004211409467,87.91579508781433
0.6854007859509544,87.92349481582642
0.6854003677948544,87.93128967285156
0.6854007326745077,87.93901252746582
0.6854003145676945,87.94676947593689
0.6854006795169787,87.95451664924622
0.6854002614594269,87.96235513687134
0.6854006264783281,87.97011733055115
0.6854002084700128,87.97796845436096
0.6854005735585156,87.9858386516571
0.685400155599412,87.99372935295105
0.6854005207575027,88.0016257762909
0.6854001028475853,88.00959205627441
0.6854004680752495,88.01745867729187
0.6854000502144931,88.02536606788635
0.6854004155117159,88.03315424919128
0.685399997700096,88.04114484786987
0.6854003630668634,88.04908776283264
0.6853999453043544,88.05704808235168
0.685400310740652,88.06475377082825
0.6853998930272291,88.07259440422058
0.6854002585330422,88.08041763305664
0.6853998408686806,88.08824467658997
0.6854002064439951,88.09598398208618
0.6853997888286696,88.10382390022278
0.6854001544734711,88.11161756515503
0.6853997369071565,88.11955308914185
0.6854001026214305,88.1274061203003
0.685399685104102,88.13546204566956
0.6854000508878345,88.14341616630554
0.685399633419467,88.15146136283875
0.6853999992726435,88.159353017807
0.6853995818532127,88.16729259490967
0.6853999477758187,88.17508697509766
0.6853995304052986,88.18292903900146
0.6853998963973198,88.19067287445068
0.6853994790756863,88.19853353500366
0.6853998451371086,88.20631122589111
0.6853994278643365,88.21412110328674
0.6853997939951455,88.22206664085388
0.6853993767712102,88.23012375831604
0.6853997429713912,88.23816895484924
0.6853993257962676,88.24619245529175
0.6853996920658068,88.25422501564026
0.6853992749394698,88.26218152046204
0.685399641278353,88.26997017860413
0.6853992242007779,88.2778594493866
0.6853995906089906,88.28568768501282
0.6853991735801528,88.2936704158783
0.6853995400576806,88.30146145820618
0.685399123077555,88.30927062034607
0.6853994896243838,88.31708145141602
0.6853990726929459,88.32501220703125
0.6853994393090614,88.33286833763123
0.6853990224262863,88.34092354774475
0.6853993891116744,88.34879040718079
0.6853989722775369,88.3566665649414
0.6853993390321833,88.36442422866821
0.6853989222466592,88.37224650382996
0.6853992890705498,88.38001585006714
0.6853988723336139,88.38790440559387
0.6853992392267344,88.39582824707031
0.685398822538362,88.40394854545593
0.6853991895006983,88.41215372085571
0.685398772860865,88.42019867897034
0.6853991398924025,88.42839217185974
0.6853987233010833,88.43662214279175
0.6853990904018081,88.44475293159485
0.6853986738589788,88.45282769203186
0.6853990410288767,88.46091508865356
0.6853986245345121,88.46908521652222
0.685398991773569,88.47725009918213
0.6853985753276445,88.48535466194153
0.6853989426358462,88.49343705177307
0.6853985262383371,88.50180435180664
0.6853988936156696,88.50995898246765
0.6853984772665511,88.51794862747192
0.6853988447130002,88.52587366104126
0.6853984284122481,88.5339949131012
0.6853987959277996,88.5421302318573
0.685398379675389,88.55024719238281
0.6853987472600286,88.55813598632812
0.6853983310559352,88.56595945358276
0.6853986987096489,88.57380080223083
0.6853982825538475,88.58170890808105
0.6853986502766216,88.58969950675964
0.6853982341690881,88.59776854515076
0.685398601960908,88.60568714141846
0.6853981859016177,88.61360502243042
0.6853985537624694,88.62155222892761
0.6853981377513977,88.62942004203796
0.6853985056812676,88.63731122016907
0.68539808971839,88.64517498016357
0.6853984577172634,88.6529176235199
0.6853980418025553,88.66069197654724
0.6853984098704184,88.66841578483582
0.6853979940038555,88.67618894577026
0.6853983621406944,88.68385529518127
0.6853979463222517,88.69155764579773
0.6853983145280522,88.69922757148743
0.685397898757706,88.7069821357727
0.6853982670324538,88.71467876434326
0.6853978513101794,88.72243046760559
0.6853982196538604,88.73012709617615
0.6853978039796328,88.73797869682312
0.6853981723922338,88.74572253227234
0.685397756766029,88.75376200675964
0.6853981252475354,88.76157402992249
0.6853977096693288,88.7693989276886
0.6853980782197266,88.77707505226135
0.6853976626894941,88.78480911254883
0.6853980313087694,88.79249143600464
0.6853976158264858,88.8002381324768
0.685397984514625,88.80793738365173
0.6853975690802665,88.81570935249329
0.6853979378372552,88.82341766357422
0.6853975224507975,88.8313045501709
0.6853978912766214,88.83916735649109
0.6853974759380405,88.84690713882446
0.685397844832686,88.85456800460815
0.6853974295419565,88.8623559474945
0.6853977985054098,88.87005567550659
0.6853973832625079,88.877854347229
0.6853977522947553,88.88556098937988
0.6853973370996567,88.89331102371216
0.6853977062006834,88.90097689628601
0.6853972910533638,88.90873980522156
0.6853976602231565,88.91651368141174
0.6853972451235916,88.92435479164124
0.6853976143621364,88.93215203285217
0.6853971993103017,88.93992233276367
0.6853975686175846,88.9475953578949
0.6853971536134558,88.9553153514862
0.685397522989463,88.9630217552185
0.6853971080330161,88.97078704833984
0.6853974774777335,88.9785544872284
0.6853970625689443,88.98646211624146
0.685397432082358,88.99420928955078
0.6853970172212019,89.001944065094
0.6853973868032984,89.00960350036621
0.6853969719897512,89.01738405227661
0.6853973416405164,89.02508544921875
0.6853969268745542,89.03283166885376
0.6853972965939743,89.04048657417297
0.6853968818755727,89.04823708534241
0.6853972516636335,89.05594968795776
0.6853968369927687,89.06365489959717
0.6853972068494565,89.07133293151855
0.685396792226104,89.07905721664429
0.6853971621514053,89.08680295944214
0.6853967475755408,89.09459090232849
0.6853971175694415,89.10222244262695
0.6853967030410413,89.1099648475647
0.6853970731035275,89.11762166023254
0.6853966586225672,89.12534070014954
0.6853970287536254,89.13301968574524
0.6853966143200806,89.14078450202942
0.685396984519697,89.1485378742218
0.6853965701335438,89.15634298324585
0.6853969404017047,89.16400599479675
0.6853965260629191,89.17167592048645
0.6853968963996103,89.17933392524719
0.6853964821081683,89.18708753585815
0.6853968525133762,89.19475626945496
0.6853964382692534,89.20246410369873
0.6853968087429645,89.21298408508301
0.6853963945461371,89.22087216377258
0.6853967650883375,89.22857785224915
0.6853963509387813,89.23631358146667
0.685396721549457,89.24396252632141
0.6853963074471483,89.2516701221466
0.6853966781262858,89.2594895362854
0.6853962640712001,89.26726293563843
0.6853966348187855,89.27493858337402
0.6853962208108995,89.282785654068
0.6853965916269193,89.29047966003418
0.6853961776662082,89.29822325706482
0.6853965485506487,89.30592894554138
0.6853961346370889,89.31365418434143
0.6853965055899363,89.32131385803223
0.6853960917235041,89.3291847705841
0.6853964627447447,89.33692002296448
0.6853960489254157,89.34482097625732
0.6853964200150358,89.35256886482239
0.6853960062427863,89.36037302017212
0.6853963774007723,89.36820960044861
0.6853959636755782,89.37615656852722
0.6853963349019163,89.38393497467041
0.6853959212237538,89.39171886444092
0.6853962925184306,89.39945101737976
0.6853958788872759,89.40718531608582
0.6853962502502775,89.41483879089355
0.6853958366661067,89.42266654968262
0.6853962080974193,89.43041205406189
0.6853957945602083,89.43812465667725
0.6853961660598186,89.44577813148499
0.6853957525695439,89.4535026550293
0.6853961241374379,89.46117401123047
0.6853957106940755,89.46889305114746
0.68539608233024,89.47653269767761
0.685395668933766,89.48432850837708
0.6853960406381872,89.49201393127441
0.6853956272885775,89.4997227191925
0.6853959990612419,89.50744080543518
0.6853955857584734,89.51517963409424
0.6853959575993673,89.52289938926697
0.6853955443434154,89.53062438964844
0.6853959162525255,89.5383734703064
0.6853955030433667,89.54624152183533
0.6853958750206791,89.55409073829651
0.6853954618582897,89.56202816963196
0.6853958339037911,89.5697922706604
0.6853954207881475,89.57762217521667
0.6853957929018237,89.58540558815002
0.6853953798329023,89.59328746795654
0.6853957520147402,89.60111141204834
0.6853953389925167,89.60916709899902
0.6853957112425032,89.61713337898254
0.6853952982669539,89.62502384185791
0.6853956705850749,89.6327211856842
0.6853952576561765,89.64049625396729
0.6853956300424185,89.648202419281
0.6853952171601473,89.65607619285583
0.685395589614497,89.66393613815308
0.685395176778829,89.67182350158691
0.6853955493012727,89.67953538894653
0.6853951365121845,89.68727326393127
0.6853955091027087,89.69493317604065
0.6853950963601769,89.70276188850403
0.6853954690187679,89.71052861213684
0.6853950563227681,89.71836876869202
0.6853954290494133,89.7261323928833
0.6853950163999222,89.73392152786255
0.6853953891946073,89.74158811569214
0.6853949765916014,89.74931693077087
0.6853953494543131,89.75699877738953
0.6853949368977689,89.76484417915344
0.6853953098284937,89.77261161804199
0.6853948973183873,89.78039312362671
0.685395270317112,89.78825449943542
0.68539485785342,89.79617857933044
0.6853952309201309,89.8040246963501
0.6853948185028298,89.81186866760254
0.6853951916375135,89.81960391998291
0.6853947792665797,89.82750368118286
0.6853951524692227,89.83535122871399
0.6853947401446328,89.84326219558716
0.6853951134152217,89.85113000869751
0.6853947011369519,89.85907816886902
0.6853950744754734,89.86702251434326
0.6853946622435004,89.87499070167542
0.6853950356499412,89.88299202919006
0.6853946234642411,89.89092230796814
0.6853949969385879,89.89883399009705
0.6853945847991373,89.90667343139648
0.6853949583413762,89.91442131996155
0.6853945462481522,89.92222142219543
0.6853949198582702,89.92999982833862
0.6853945078112489,89.93799448013306
0.6853948814892324,89.94592881202698
0.6853944694883904,89.95396947860718
0.6853948432342262,89.96193766593933
0.6853944312795399,89.96983647346497
0.6853948050932149,89.97773718833923
0.6853943931846609,89.98565793037415
0.6853947670661614,89.99362134933472
0.6853943552037165,90.00170564651489
0.6853947291530291,90.00967574119568
0.6853943173366699,90.01764559745789
0.6853946913537816,90.02559900283813
0.6853942795834844,90.03358364105225
0.6853946536683818,90.0415871143341
0.6853942419441234,90.04951977729797
0.685394616096793,90.05732202529907
0.68539420441855,90.0652346611023
0.6853945786389786,90.07300138473511
0.6853941670067277,90.08087539672852
0.6853945412949017,90.0885956287384
0.68539412970862,90.09635782241821
0.6853945040645265,90.10408473014832
0.6853940925241898,90.11182045936584
0.6853944669478156,90.11956310272217
0.685394055453401,90.12740397453308
0.6853944299447323,90.13531279563904
0.6853940184962168,90.14327883720398
0.6853943930552411,90.15116477012634
0.6853939816526009,90.15909075737
0.6853943562793041,90.16685223579407
0.6853939449225164,90.17467021942139
0.6853943196168858,90.18242621421814
0.6853939083059271,90.19016933441162
0.6853942830679491,90.19790387153625
0.6853938718027961,90.20576906204224
0.6853942466324576,90.21359372138977
0.6853938354130871,90.22137641906738
0.6853942103103752,90.22915148735046
0.685393799136764,90.23710179328918
0.6853941741016651,90.2451183795929
0.6853937629737897,90.25314950942993
0.685394138006291,90.26093912124634
0.6853937269241285,90.26865983009338
0.6853941020242164,90.27633690834045
0.6853936909877434,90.28407979011536
0.6853940661554049,90.29180335998535
0.6853936551645985,90.2995491027832
0.6853940303998205,90.30727505683899
0.6853936194546573,90.31510806083679
0.6853939947574264,90.32305836677551
0.6853935838578835,90.33109164237976
0.6853939592281864,90.33897709846497
0.6853935483742403,90.3469066619873
0.6853939238120642,90.35465621948242
0.6853935130036921,90.3624312877655
0.6853938885090237,90.37017154693604
0.6853934777462021,90.377925157547
0.6853938533190284,90.38563561439514
0.6853934426017348,90.39339399337769
0.6853938182420425,90.40104818344116
0.685393407570253,90.40889859199524
0.6853937832780289,90.41661596298218
0.6853933726517213,90.42445731163025
0.6853937484269521,90.43224477767944
0.685393337846103,90.44009375572205
0.685393713688776,90.44790053367615
0.685393303153362,90.45575308799744
0.6853936790634642,90.46351408958435
0.6853932685734625,90.4713363647461
0.6853936445509803,90.47912263870239
0.6853932341063678,90.48705792427063
0.6853936101512885,90.49478960037231
0.6853931997520423,90.5025646686554
0.6853935758643526,90.51022624969482
0.6853931655104499,90.5179545879364
0.6853935416901367,90.52567553520203
0.6853931313815542,90.53348112106323
0.6853935076286046,90.54123973846436
0.6853930973653193,90.54905343055725
0.6853934736797201,90.55689311027527
0.6853930634617091,90.56514382362366
0.6853934398434474,90.57311296463013
0.6853930296706879,90.58112382888794
0.6853934061197505,90.58899521827698
0.6853929959922195,90.59695339202881
0.6853933725085936,90.60470795631409
0.6853929624262677,90.61251091957092
0.68539333900994,90.62024450302124
0.6853929289727968,90.62812399864197
0.6853933056237544,90.63603615760803
0.6853928956317709,90.64411616325378
0.6853932723500009,90.65206527709961
0.6853928624031542,90.66007590293884
0.6853932391886435,90.66797494888306
0.6853928292869105,90.67586326599121
0.6853932061396462,90.68358659744263
0.6853927962830041,90.69135236740112
0.6853931732029732,90.69901275634766
0.6853927633913993,90.70675230026245
0.6853931403785887,90.71450328826904
0.6853927306120601,90.72242450714111
0.6853931076664567,90.7303524017334
0.6853926979449508,90.73835611343384
0.6853930750665418,90.7461838722229
0.6853926653900351,90.75404572486877
0.6853930425788077,90.76187562942505
0.6853926329472781,90.76982998847961
0.6853930102032192,90.7775559425354
0.6853926006166434,90.78533220291138
0.6853929779397403,90.79300856590271
0.6853925683980957,90.80079388618469
0.6853929457883349,90.80852937698364
0.6853925362915988,90.8162932395935
0.6853929137489679,90.8239803314209
0.6853925042971177,90.831716299057
0.6853928818216034,90.8394467830658
0.685392472414616,90.84724879264832
0.6853928500062056,90.85493111610413
0.6853924406440587,90.86277055740356
0.6853928183027392,90.87048864364624
0.6853924089854095,90.87823581695557
0.6853927867111684,90.88596057891846
0.6853923774386332,90.8937418460846
0.6853927552314573,90.90142512321472
0.6853923460036944,90.90917253494263
0.6853927238635708,90.91686224937439
0.6853923146805573,90.92467045783997
0.685392692607473,90.93253111839294
0.6853922834691862,90.94043564796448
0.6853926614631284,90.94825792312622
0.6853922523695458,90.95612645149231
0.6853926304305019,90.96404814720154
0.6853922213816006,90.97209405899048
0.6853925995095577,90.98006820678711
0.685392190505315,90.98794746398926
0.68539256870026,90.99559712409973
0.6853921597406535,91.00333046913147
0.6853925380025738,91.01098966598511
0.6853921290875805,91.01883101463318
0.6853925074164634,91.02672934532166
0.6853920985460611,91.03467535972595
0.6853924769418938,91.04257202148438
0.6853920681160596,91.0504515171051
0.6853924465788286,91.05839562416077
0.6853920377975407,91.06638050079346
0.6853924163272337,91.07438611984253
0.6853920075904686,91.08253312110901
0.6853923861870728,91.09044933319092
0.6853919774948084,91.0982837677002
0.6853923561583111,91.10594916343689
0.6853919475105247,91.11370372772217
0.6853923262409132,91.12136220932007
0.6853919176375821,91.12910771369934
0.6853922964348433,91.1368145942688
0.6853918878759453,91.1445746421814
0.6853922667400668,91.1522650718689
0.6853918582255791,91.1600193977356
0.6853922371565478,91.1676709651947
0.6853918286864484,91.1753602027893
0.6853922076842517,91.18307518959045
0.6853917992585176,91.19080138206482
0.6853921783231426,91.19859170913696
0.6853917699417515,91.20647120475769
0.6853921490731861,91.21417570114136
0.6853917407361154,91.22195839881897
0.6853921199343461,91.22967219352722
0.6853917116415736,91.23741006851196
0.6853920909065885,91.24503803253174
0.6853916826580915,91.25281023979187
0.6853920619898772,91.26054549217224
0.6853916537856334,91.26834011077881
0.6853920331841773,91.27613663673401
0.6853916250241645,91.2840085029602
0.685392004489454,91.29188656806946
0.6853915963736495,91.29987955093384
0.6853919759056721,91.30764484405518
0.6853915678340536,91.3154673576355
0.6853919474327963,91.32330322265625
0.6853915394053413,91.33132290840149
0.6853919190707919,91.33919525146484
0.6853915110874783,91.34703040122986
0.6853918908196234,91.3548219203949
0.685391482880429,91.36260890960693
0.6853918626792564,91.37038016319275
0.6853914547841582,91.37820792198181
0.6853918346496556,91.38597846031189
0.6853914267986315,91.39378476142883
0.6853918067307857,91.40147876739502
0.6853913989238138,91.40921020507812
0.6853917789226124,91.41691184043884
0.6853913711596701,91.42476534843445
0.6853917512251003,91.43250346183777
0.6853913435061652,91.44035196304321
0.6853917236382149,91.44826745986938
0.6853913159632646,91.45618009567261
0.6853916961619207,91.46398735046387
0.6853912885309332,91.47194576263428
0.6853916687961832,91.47989559173584
0.6853912612091365,91.48777937889099
0.6853916415409678,91.49543857574463
0.6853912339978391,91.50319147109985
0.6853916143962391,91.51087641716003
0.6853912068970063,91.5186665058136
0.6853915873619626,91.52635455131531
0.6853911799066037,91.53412222862244
0.6853915604381036,91.54184103012085
0.6853911530265963,91.5496084690094
0.685391533624627,91.55738711357117
0.685391126256949,91.56517434120178
0.6853915069214983,91.5729911327362
0.6853910995976276,91.58088612556458
0.6853914803286829,91.58866739273071
0.685391073048597,91.59648847579956
0.6853914538461457,91.60436010360718
0.6853910466098226,91.61260390281677
0.6853914274738522,91.62062668800354
0.6853910202812699,91.62864017486572
0.6853914012117678,91.63670253753662
0.6853909940629039,91.64466857910156
0.6853913750598577,91.65282320976257
0.6853909679546902,91.66102814674377
0.6853913490180872,91.66923761367798
0.6853909419565939,91.67736339569092
0.6853913230864217,91.68543577194214
0.6853909160685808,91.6933274269104
0.685391297264827,91.7011206150055
0.6853908902906158,91.7089991569519
0.6853912715532678,91.71702313423157
0.6853908646226649,91.72515559196472
0.6853912459517103,91.7333242893219
0.6853908390646931,91.74141764640808
0.6853912204601192,91.74937129020691
0.6853908136166662,91.75740694999695
0.6853911950784607,91.76538014411926
0.6853907882785493,91.77354168891907
0.6853911698066998,91.78157544136047
0.685390763050308,91.78960990905762
0.6853911446448021,91.79753279685974
0.6853907379319082,91.80545234680176
0.6853911195927332,91.81318426132202
0.6853907129233151,91.82094526290894
0.6853910946504588,91.82864499092102
0.6853906880244943,91.83639645576477
0.6853910698179443,91.8440842628479
0.6853906632354113,91.85186219215393
0.6853910450951551,91.85954928398132
0.6853906385560321,91.8673927783966
0.6853910204820572,91.87511682510376
0.6853906139863216,91.88289546966553
0.685390995978616,91.89062643051147
0.6853905895262463,91.89839553833008
0.6853909715847972,91.9061906337738
0.6853905651757712,91.91409206390381
0.6853909473005663,91.9221920967102
0.6853905409348623,91.93022418022156
0.6853909231258892,91.93798804283142
0.6853905168034852,91.94583487510681
0.6853908990607315,91.95359110832214
0.6853904927816056,91.96140813827515
0.6853908751050589,91.96923303604126
0.6853904688691892,91.97704029083252
0.6853908512588373,91.98493027687073
0.6853904450662017,91.99297857284546
0.6853908275220321,92.00092434883118
0.6853904213726092,92.00884675979614
0.6853908038946096,92.0166654586792
0.685390397788377,92.0244493484497
0.685390780376535,92.03223490715027
0.6853903743134714,92.04006505012512
0.6853907569677749,92.04786682128906
0.6853903509478577,92.05581426620483
0.6853907336682943,92.06364130973816
0.6853903276915024,92.07154536247253
0.6853907104780597,92.07940816879272
0.6853903045443707,92.08734345436096
0.6853906873970363,92.09520053863525
0.6853902815064289,92.10310983657837
0.6853906644251907,92.11101150512695
0.6853902585776428,92.11910581588745
0.6853906415624885,92.12694787979126
0.6853902357579784,92.13479781150818
0.6853906188088955,92.14267325401306
0.6853902130474017,92.15071845054626
0.6853905961643775,92.15861201286316
0.6853901904458779,92.16649508476257
0.6853905736289013,92.1742422580719
0.6853901679533739,92.18204092979431
0.6853905512024319,92.1899061203003
0.6853901455698556,92.1978030204773
0.6853905288849359,92.20554637908936
0.6853901232952884,92.21332430839539
0.6853905066763792,92.22100973129272
0.685390101129639,92.22879672050476
0.6853904845767278,92.23657321929932
0.6853900790728731,92.24442100524902
0.6853904625859474,92.2521960735321
0.6853900571249568,92.26011180877686
0.6853904407040049,92.2679238319397
0.6853900352858563,92.27577543258667
0.6853904189308655,92.28361892700195
0.6853900135555379,92.29167294502258
0.685390397266496,92.29968786239624
0.6853899919339671,92.30763983726501
0.6853903757108621,92.31539607048035
0.6853899704211105,92.32318305969238
0.6853903542639302,92.33088326454163
0.6853899490169344,92.33877825737
0.6853903329256666,92.34653377532959
0.6853899277214045,92.35436868667603
0.6853903116960369,92.36213397979736
0.6853899065344875,92.369961977005
0.6853902905750082,92.37767553329468
0.6853898854561491,92.38549399375916
0.6853902695625459,92.39322710037231
0.685389864486356,92.40104651451111
0.6853902486586165,92.40880346298218
0.6853898436250744,92.4165678024292
0.6853902278631864,92.4243323802948
0.6853898228722703,92.43207716941833
0.685390207176222,92.4398546218872
0.6853898022279105,92.44760847091675
0.6853901865976895,92.45547342300415
0.6853897816919607,92.46333885192871
0.6853901661275549,92.47110366821289
0.6853897612643874,92.47886943817139
0.6853901457657847,92.48676228523254
0.685389740945157,92.49479794502258
0.6853901255123456,92.5028326511383
0.6853897207342363,92.511070728302
0.6853901053672037,92.51889681816101
0.6853897006315912,92.52666687965393
0.6853900853303253,92.53438806533813
0.685389680637188,92.5421826839447
0.6853900654016767,92.54991507530212
0.6853896607509937,92.55765533447266
0.6853900455812248,92.56537938117981
0.6853896409729742,92.57316184043884
0.6853900258689358,92.58093643188477
0.6853896213030961,92.58898854255676
0.6853900062647763,92.59682822227478
0.6853896017413259,92.60463976860046
0.6853899867687124,92.61240530014038
0.6853895822876303,92.62019324302673
0.6853899673807112,92.62794399261475
0.6853895629419756,92.63567161560059
0.6853899481007386,92.6434154510498
0.6853895437043281,92.65117979049683
0.6853899289287616,92.65890002250671
0.6853895245746551,92.66684079170227
0.6853899098647465,92.67490744590759
0.6853895055529224,92.68299651145935
0.6853898909086599,92.69094514846802
0.6853894866390968,92.69887375831604
0.6853898720604686,92.7066605091095
0.6853894678331452,92.7144889831543
0.6853898533201392,92.72226119041443
0.6853894491350342,92.73006224632263
0.6853898346876378,92.73780274391174
0.68538943054473,92.74561738967896
0.6853898161629322,92.75339436531067
0.6853894120621994,92.76123642921448
0.6853897977459876,92.76910495758057
0.6853893936874096,92.77695655822754
0.6853897794367717,92.78474283218384
0.6853893754203269,92.792640209198
0.6853897612352511,92.80055332183838
0.6853893572609178,92.80846047401428
0.6853897431413922,92.81628823280334
0.6853893392091491,92.82412958145142
0.685389725155162,92.83192992210388
0.6853893212649881,92.83989596366882
0.685389707276527,92.84766054153442
0.6853893034284011,92.85542249679565
0.6853896895054544,92.86318254470825
0.685389285699355,92.87104797363281
0.6853896718419105,92.87876963615417
0.6853892680778166,92.88656258583069
0.6853896542858624,92.89430832862854
0.6853892505637528,92.90209221839905
0.6853896368372769,92.90986323356628
0.6853892331571303,92.91768527030945
0.685389619496121,92.9254195690155
0.6853892158579158,92.93321657180786
0.6853896022623615,92.9409704208374
0.6853891986660768,92.94892382621765
0.685389585135965,92.95674681663513
0.6853891815815796,92.9646942615509
0.6853895681168988,92.97258257865906
0.6853891646043915,92.9804048538208
0.6853895512051293,92.98821187019348
0.6853891477344792,92.996022939682
0.685389534400624,93.00377678871155
0.6853891309718095,93.01152396202087
0.6853895177033499,93.01929807662964
0.68538911431635,93.02716588973999
0.6853895011132735,93.03492164611816
0.6853890977680671,93.04273700714111
0.6853894846303619,93.05045413970947
0.685389081326928,93.05833530426025
0.6853894682545826,93.06620907783508
0.6853890649928996,93.0740180015564
0.6853894519859017,93.08180618286133
0.6853890487659495,93.08963894844055
0.6853894358242874,93.09744024276733
0.685389032646044,93.10523891448975
0.685389419769706,93.1129379272461
0.6853890166331507,93.12066507339478
0.6853894038221247,93.12834453582764
0.6853890007272362,93.13608908653259
0.6853893879815108,93.14382863044739
0.6853889849282682,93.1516101360321
0.6853893722478311,93.15940189361572
0.6853889692362135,93.16724562644958
0.6853893566210533,93.17500972747803
0.6853889536510392,93.18276453018188
0.685389341101144,93.19058752059937
0.6853889381727128,93.19850611686707
0.6853893256880708,93.20644450187683
0.6853889228012013,93.2142813205719
0.6853893103818004,93.22198796272278
0.6853889075364719,93.2297511100769
0.6853892951823005,93.23746967315674
0.6853888923784918,93.2452335357666
0.685389280089538,93.25293588638306
0.685388877327228,93.2608151435852
0.6853892651034805,93.26861500740051
0.6853888623826481,93.27634191513062
0.6853892502240948,93.28425431251526
0.6853888475447193,93.29205083847046
0.6853892354513487,93.29980421066284
0.6853888328134092,93.30753350257874
0.685389220785209,93.31519770622253
0.6853888181886845,93.32301735877991
0.6853892062256433,93.3307466506958
0.6853888036705127,93.33850526809692
0.6853891917726191,93.34618330001831
0.6853887892588617,93.35399794578552
0.6853891774261035,93.36168956756592
0.6853887749536983,93.36942410469055
0.6853891631860638,93.37709355354309
0.6853887607549899,93.38486742973328
0.6853891490524676,93.39253401756287
0.6853887466627041,93.40026187896729
0.6853891350252824,93.40820145606995
0.6853887326768083,93.4163327217102
0.685389121104475,93.42427897453308
0.6853887187972699,93.43251514434814
0.6853891072900137,93.44058084487915
0.6853887050240565,93.44843673706055
0.6853890935818656,93.45619130134583
0.6853886913571352,93.46405744552612
0.685389079979998,93.47208023071289
0.6853886777964737,93.48033308982849
0.6853890664843789,93.4883394241333
0.6853886643420395,93.49630975723267
0.6853890530949749,93.5045793056488
0.6853886509938005,93.51277232170105
0.6853890398117544,93.52077078819275
0.6853886377517239,93.52878618240356
0.6853890266346845,93.53687143325806
0.6853886246157769,93.54510450363159
0.6853890135637332,93.55339884757996
0.6853886115859277,93.56146812438965
0.6853890005988678,93.5693051815033
0.6853885986621433,93.57725405693054
0.6853889877400556,93.58514547348022
0.6853885858443923,93.59307026863098
0.6853889749872648,93.60110592842102
0.6853885731326412,93.60919308662415
0.6853889623404626,93.61716413497925
0.6853885605268584,93.6252372264862
0.6853889497996171,93.63344240188599
0.6853885480270112,93.64156699180603
0.6853889373646954,93.64940333366394
0.6853885356330673,93.65719819068909
0.6853889250356657,93.66496300697327
0.6853885233449944,93.67287635803223
0.6853889128124955,93.68075680732727
0.6853885111627609,93.68871736526489
0.6853889006951527,93.69684433937073
0.6853884990863335,93.70518207550049
0.6853888886836045,93.7132351398468
0.6853884871156805,93.72110199928284
0.6853888767778195,93.72889733314514
0.6853884752507697,93.73674941062927
0.6853888649777646,93.74461078643799
0.6853884634915686,93.75256276130676
0.6853888532834083,93.76038074493408
0.6853884518380453,93.76830577850342
0.685388841694718,93.77615976333618
0.6853884402901677,93.7843062877655
0.685388830211662,93.79235458374023
0.6853884288479033,93.8003900051117
0.6853888188342075,93.80855822563171
0.6853884175112199,93.81648635864258
0.6853888075623231,93.82426333427429
0.685388406280086,93.83222436904907
0.6853887963959756,93.84035348892212
0.685388395154469,93.84855771064758
0.6853887853351343,93.85684990882874
0.6853883841343369,93.86501741409302
0.685388774379766,93.87299108505249
0.6853883732196575,93.88106346130371
0.6853887635298394,93.88888311386108
0.6853883624103989,93.89679217338562
0.685388752785322,93.90466666221619
0.6853883517065293,93.91252207756042
0.6853887421461816,93.92032647132874
0.6853883411080164,93.92838215827942
0.6853887316123867,93.9364709854126
0.6853883306148283,93.94447064399719
0.6853887211839049,93.95249795913696
0.6853883202269326,93.96046328544617
0.6853887108607047,93.96829319000244
0.6853883099442981,93.97617292404175
0.6853887006427536,93.98396110534668
0.6853882997668923,93.99181938171387
0.6853886905300198,93.99952125549316
0.6853882896946835,94.0072729587555
0.6853886805224717,94.0150089263916
0.6853882797276396,94.02281379699707
0.6853886706200772,94.03058981895447
0.685388269865729,94.03858160972595
0.6853886608228041,94.04668617248535
0.6853882601089195,94.0548677444458
0.6853886511306213,94.06292986869812
0.6853882504571792,94.07099103927612
0.6853886415434961,94.07883644104004
0.6853882409104769,94.08675074577332
0.6853886320613973,94.09464287757874
0.6853882314687799,94.10266828536987
0.6853886226842926,94.11060738563538
0.685388222132057,94.11848545074463
0.6853886134121504,94.12621355056763
0.6853882129002763,94.1340160369873
0.685388604244939,94.14180445671082
0.6853882037734057,94.14971947669983
0.6853885951826265,94.15757036209106
0.6853881947514138,94.16542887687683
0.6853885862251814,94.17331981658936
0.6853881858342687,94.18113803863525
0.6853885773725714,94.18895983695984
0.6853881770219389,94.19687104225159
0.6853885686247654,94.20467352867126
0.6853881683143925,94.21248149871826
0.6853885599817313,94.22023129463196
0.6853881597115975,94.22799348831177
0.6853885514434379,94.23572087287903
0.6853881512135229,94.24354028701782
0.6853885430098532,94.25130319595337
0.6853881428201365,94.25912308692932
0.6853885346809454,94.26692056655884
0.685388134531407,94.27485656738281
0.685388526456683,94.28275752067566
0.6853881263473027,94.29070401191711
0.6853885183370344,94.2985417842865
0.6853881182677919,94.30643677711487
0.685388510321968,94.31426930427551
0.6853881102928429,94.32228684425354
0.6853885024114523,94.33017349243164
0.6853881024224244,94.33812594413757
0.6853884946054559,94.34591841697693
0.6853880946565047,94.35378694534302
0.6853884869039468,94.3616271018982
0.6853880869950524,94.36946415901184
0.6853884793068938,94.37722754478455
0.6853880794380357,94.3850314617157
0.6853884718142652,94.39283084869385
0.6853880719854237,94.40065574645996
0.6853884644260297,94.40835881233215
0.685388064637184,94.41614198684692
0.6853884571421559,94.42387986183167
0.6853880573932858,94.4316337108612
0.6853884499626121,94.43934154510498
0.6853880502536978,94.4470591545105
0.6853884428873668,94.45479702949524
0.6853880432183878,94.4625883102417
0.6853884359163885,94.47029042243958
0.6853880362873253,94.47808384895325
0.6853884290496465,94.48605680465698
0.6853880294604779,94.4943015575409
0.6853884222871085,94.50236344337463
0.6853880227378152,94.5103440284729
0.6853884156287436,94.51841425895691
0.6853880161193052,94.5264208316803
0.6853884090745206,94.534494638443
0.685388009604917,94.54249572753906
0.6853884026244077,94.55032682418823
0.6853880031946188,94.55832600593567
0.6853883962783741,94.56643843650818
0.6853879968883795,94.57439613342285
0.6853883900363882,94.58223152160645
0.685387990686168,94.59016847610474
0.6853883838984185,94.59799313545227
0.6853879845879526,94.60593175888062
0.6853883778644339,94.61393213272095
0.6853879785937024,94.62200498580933
0.6853883719344034,94.63000249862671
0.685387972703386,94.63799715042114
0.6853883661082955,94.64590263366699
0.6853879669169723,94.65377187728882
0.6853883603860789,94.66157150268555
0.6853879612344301,94.669358253479
0.6853883547677226,94.67704224586487
0.6853879556557279,94.68481016159058
0.6853883492531955,94.6925048828125
0.6853879501808346,94.70028233528137
0.6853883438424662,94.70799422264099
0.6853879448097192,94.71584844589233
0.6853883385355034,94.72361922264099
0.6853879395423507,94.73142671585083
0.6853883333322761,94.73913240432739
0.6853879343786976,94.74691867828369
0.6853883282327534,94.75465106964111
0.6853879293187292,94.76243376731873
0.6853883232369041,94.7701780796051
0.6853879243624139,94.77798461914062
0.6853883183446972,94.78570294380188
0.685387919509721,94.79341292381287
0.6853883135561013,94.80118441581726
0.6853879147606194,94.80895781517029
0.6853883088710856,94.81668663024902
0.6853879101150779,94.82444620132446
0.6853883042896188,94.83218026161194
0.6853879055730654,94.84020662307739
0.6853882998116702,94.84809041023254
0.6853879011345516,94.85593581199646
0.6853882954372088,94.86370420455933
0.6853878967995045,94.8714337348938
0.6853882911662036,94.87919187545776
0.6853878925678937,94.88705086708069
0.685388286998623,94.8948335647583
0.6853878884396881,94.90271282196045
0.6853882829344368,94.91055130958557
0.6853878844148569,94.9183840751648
0.685388278973614,94.92613554000854
0.685387880493369,94.93391132354736
0.6853882751161233,94.94173836708069
0.6853878766751934,94.94959592819214
0.6853882713619341,94.95739078521729
0.6853878729602997,94.96520209312439
0.6853882677110155,94.97293543815613
0.6853878693486563,94.98072648048401
0.6853882641633363,94.98845624923706
0.6853878658402329,94.99622559547424
0.6853882607188659,95.00398230552673
0.6853878624349984,95.01179575920105
0.6853882573775736,95.01942801475525
0.6853878591329219,95.0271418094635
0.6853882541394285,95.03477597236633
0.685387855933973,95.04249715805054
0.6853882510043995,95.05014753341675
0.6853878528381206,95.05789923667908
0.6853882479724561,95.06557989120483
0.6853878498453339,95.07341241836548
0.6853882450435675,95.08120560646057
0.6853878469555821,95.08905005455017
0.685388242217703,95.0968017578125
0.6853878441688346,95.10455274581909
0.6853882394948316,95.11222457885742
0.6853878414850605,95.11997675895691
0.685388236874923,95.12765407562256
0.6853878389042295,95.13548851013184
0.6853882343579457,95.14316248893738
0.6853878364263104,95.15094375610352
0.6853882319438701,95.15864706039429
0.6853878340512729,95.16638541221619
0.6853882296326648,95.17405438423157
0.6853878317790859,95.18179440498352
0.6853882274242992,95.18947315216064
0.6853878296097193,95.19721150398254
0.6853882253187429,95.204843044281
0.6853878275431421,95.21256041526794
0.6853882233159652,95.22018790245056
0.6853878255793238,95.22788906097412
0.6853882214159354,95.23549890518188
0.6853878237182339,95.24320006370544
0.6853882196186228,95.2508156299591
0.6853878219598415,95.25859880447388
0.6853882179239973,95.266352891922
0.6853878203041165,95.2741391658783
0.685388216332028,95.2818295955658
0.6853878187510278,95.28955101966858
0.6853882148426842,95.29724216461182
0.6853878173005454,95.30495524406433
0.6853882134559357,95.31259560585022
0.6853878159526385,95.32028651237488
0.6853882121717517,95.32793855667114
0.6853878147072766,95.33562660217285
0.6853882109901022,95.34325909614563
0.6853878135644292,95.35096001625061
0.6853882099109562,95.35868096351624
0.6853878125240661,95.36644124984741
0.6853882089342834,95.3740873336792
0.6853878115861566,95.38186931610107
0.6853882080600534,95.3895514011383
0.6853878107506703,95.39727282524109
0.6853882072882359,95.40490865707397
0.6853878100175769,95.41264343261719
0.6853882066188003,95.42035007476807
0.6853878093868457,95.42807650566101
0.6853882060517162,95.43570446968079
0.6853878088584467,95.44344711303711
0.6853882055869532,95.45108079910278
0.6853878084323493,95.45879173278809
0.6853882052244812,95.46647191047668
0.6853878081085233,95.47418665885925
0.6853882049642696,95.4818606376648
0.6853878078869384,95.48959708213806
0.6853882048062881,95.4972722530365
0.6853878077675638,95.5050368309021
0.6853882047505068,95.51277303695679
0.6853878077503697,95.52050304412842
0.6853882047968947,95.52816843986511
0.6853878078353255,95.5359103679657
0.6853882049454217,95.54355549812317
0.6853878080224015,95.5512433052063
0.6853882051960581,95.5588686466217
0.6853878083115668,95.56665921211243
0.685388205548773,95.5742998123169
0.6853878087027915,95.58202362060547
0.6853882060035366,95.58981728553772
0.6853878091960454,95.59755086898804
0.6853882065603183,95.60520553588867
0.685387809791298,95.61290979385376
0.6853882072190882,95.62057828903198
0.6853878104885192,95.62832760810852
0.6853882079798161,95.63600039482117
0.6853878112876789,95.64371395111084
0.6853882088424718,95.65142393112183
0.6853878121887471,95.65913605690002
0.6853882098070251,95.66680550575256
0.6853878131916937,95.67465162277222
0.6853882108734456,95.68251156806946
0.685387814296488,95.69034624099731
0.6853882120417037,95.69815444946289
0.6853878155031006,95.70610022544861
0.6853882133117691,95.71389889717102
0.6853878168115008,95.72172617912292
0.6853882146836114,95.7294933795929
0.6853878182216592,95.73728728294373
0.6853882161572011,95.74504089355469
0.6853878197335451,95.75291514396667
0.6853882177325077,95.76059913635254
0.6853878213471288,95.76843404769897
0.6853882194095015,95.77607488632202
0.6853878230623801,95.78381824493408
0.6853882211881519,95.79152488708496
0.6853878248792693,95.79943084716797
0.6853882230684295,95.80721735954285
0.6853878267977659,95.81504535675049
0.6853882250503041,95.82278156280518
0.6853878288178404,95.83072781562805
0.6853882271337457,95.83856463432312
0.6853878309394623,95.84636902809143
0.6853882293187243,95.85412621498108
0.6853878331626024,95.86191463470459
0.68538823160521,95.86960792541504
0.6853878354872301,95.8774151802063
0.6853882339931731,95.8851637840271
0.6853878379133159,95.89291954040527
0.6853882364825833,95.90065932273865
0.6853878404408297,95.90839385986328
0.6853882390734107,95.91610932350159
0.6853878430697418,95.92388916015625
0.6853882417656261,95.93153786659241
0.685387845800022,95.93933010101318
0.6853882445591987,95.94720506668091
0.6853878486316406,95.95514822006226
0.6853882474540993,95.96305131912231
0.6853878515645675,95.97102665901184
0.6853882504502978,95.97900605201721
0.6853878545987736,95.98700022697449
0.6853882535477646,95.99475932121277
0.6853878577342286,96.00255298614502
0.6853882567464697,96.0102846622467
0.685387860970903,96.01805925369263
0.6853882600463832,96.02589845657349
0.6853878643087666,96.03383445739746
0.6853882634474757,96.04161381721497
0.6853878677477897,96.04944849014282
0.6853882669497172,96.05722618103027
0.685387871287943,96.0650064945221
0.685388270553078,96.07279348373413
0.6853878749291963,96.08059453964233
0.6853882742575284,96.0883560180664
0.6853878786715203,96.09630060195923
0.6853882780630387,96.10422945022583
0.6853878825148847,96.11223363876343
0.6853882819695791,96.12021207809448
0.6853878864592605,96.12832450866699
0.6853882859771204,96.13637828826904
0.6853878905046177,96.14446902275085
0.6853882900856322,96.15246891975403
0.6853878946509268,96.1603033542633
0.6853882942950855,96.16806411743164
0.6853878988981578,96.17579793930054
0.6853882986054504,96.18360161781311
0.6853879032462816,96.19150185585022
0.6853883030166972,96.19925904273987
0.6853879076952683,96.20716071128845
0.6853883075287966,96.21509122848511
0.6853879122450883,96.22304153442383
0.6853883121417186,96.23091340065002
0.6853879168957121,96.23881411552429
0.6853883168554339,96.24670004844666
0.68538792164711,96.25453519821167
0.6853883216699133,96.26226878166199
0.685387926499253,96.27003741264343
0.6853883265851267,96.27775645256042
0.6853879314521111,96.28551149368286
0.6853883316010446,96.29320621490479
0.6853879365056548,96.30095863342285
0.6853883367176379,96.30870342254639
0.6853879416598545,96.31657886505127
0.6853883419348767,96.32438921928406
0.6853879469146813,96.33219289779663
0.685388347252732,96.3399703502655
0.6853879522701053,96.34780406951904
0.6853883526711739,96.35551452636719
0.6853879577260971,96.36324977874756
0.6853883581901733,96.37102031707764
0.6853879632826272,96.37897157669067
0.6853883638097007,96.38680958747864
0.6853879689396662,96.39464735984802
0.6853883695297264,96.40242171287537
0.6853879746971852,96.41025471687317
0.6853883753502213,96.41805171966553
0.6853879805551542,96.42593717575073
0.6853883812711562,96.43390488624573
0.6853879865135439,96.44187140464783
0.6853883872925013,96.44980072975159
0.6853879925723254,96.45778059959412
0.6853883934142276,96.46564149856567
0.6853879987314688,96.47353553771973
0.6853883996363057,96.48136067390442
0.6853880049909455,96.48930382728577
0.6853884059587061,96.49711036682129
0.6853880113507255,96.5049159526825
0.6853884123813997,96.51264381408691
0.6853880178107797,96.52058005332947
0.6853884189043571,96.52855896949768
0.6853880243710789,96.53641200065613
0.6853884255275491,96.54426574707031
0.6853880310315938,96.55209445953369
0.6853884322509465,96.55986070632935
0.6853880377922955,96.56782960891724
0.6853884390745201,96.57593774795532
0.6853880446531545,96.58388924598694
0.6853884459982406,96.5916531085968
0.6853880516141412,96.59949660301208
0.6853884530220787,96.6072747707367
0.6853880586752271,96.61508274078369
0.6853884601460052,96.62285161018372
0.6853880658363827,96.63071489334106
0.685388467369991,96.63859581947327
0.6853880730975787,96.64647364616394
0.6853884746940073,96.6542558670044
0.6853880804587861,96.66209554672241
0.6853884821180246,96.66988611221313
0.6853880879199759,96.67770147323608
0.6853884896420135,96.68545889854431
0.6853880954811187,96.69329357147217
0.6853884972659455,96.7011091709137
0.6853881031421858,96.70902705192566
0.6853885049897911,96.71685314178467
0.6853881109031474,96.72482180595398
0.6853885128135214,96.73275470733643
0.6853881187639755,96.7407796382904
0.6853885207371073,96.7488477230072
0.6853881267246401,96.75697350502014
0.6853885287605198,96.76491284370422
0.6853881347851126,96.77300715446472
0.6853885368837297,96.78104639053345
0.6853881429453639,96.78915739059448
0.685388545106708,96.79694890975952
0.685388151205365,96.80484890937805
0.6853885534294258,96.81258749961853
0.685388159565087,96.82049369812012
0.6853885618518539,96.82828664779663
0.6853881680245004,96.8361005783081
0.685388570373964,96.84383249282837
0.6853881765835771,96.85163950920105
0.6853885789957265,96.85936760902405
0.6853881852422876,96.86718893051147
0.6853885877171124,96.87488889694214
0.685388194000603,96.88269019126892
0.6853885965380933,96.89040851593018
0.6853882028584944,96.89819741249084
0.6853886054586399,96.905930519104
0.6853882118159329,96.91373610496521
0.6853886144787232,96.92147827148438
0.6853882208728901,96.92930483818054
0.6853886235983148,96.93744087219238
0.6853882300293365,96.94545865058899
0.6853886328173853,96.95332622528076
0.6853882392852433,96.9614143371582
0.6853886421359059,96.96962523460388
0.6853882486405819,96.97776389122009
0.6853886515538486,96.9858751296997
0.6853882580953232,96.99408078193665
0.6853886610711836,97.00190567970276
0.6853882676494387,97.00971484184265
0.6853886706878823,97.01760697364807
0.6853882773028996,97.02576351165771
0.6853886804039163,97.03397583961487
0.685388287055677,97.0422055721283
0.6853886902192566,97.05009198188782
0.6853882969077421,97.05807971954346
0.6853887001338744,97.06591463088989
0.6853883068590663,97.07366251945496
0.6853887101477408,97.0813798904419
0.6853883169096205,97.08915901184082
0.6853887202608276,97.09694051742554
0.6853883270593766,97.10478496551514
0.6853887304731058,97.11246061325073
0.6853883373083052,97.12027883529663
0.6853887407845464,97.12801027297974
0.6853883476563782,97.13578653335571
0.685388751195121,97.14366316795349
0.6853883581035664,97.15178370475769
0.6853887617048008,97.15981340408325
0.6853883686498419,97.1677622795105
0.6853887723135575,97.1755588054657
0.6853883792951753,97.18334031105042
0.6853887830213622,97.1910629272461
0.6853883900395383,97.19885087013245
0.6853887938281862,97.20657420158386
0.685388400882902,97.21433186531067
0.685388804734001,97.22219848632812
0.6853884118252385,97.23010897636414
0.685388815738778,97.23800826072693
0.6853884228665186,97.24582862854004
0.6853888268424888,97.25354099273682
0.6853884340067138,97.26141619682312
0.6853888380451046,97.26917719841003
0.6853884452457957,97.27704524993896
0.6853888493465969,97.28499007225037
0.6853884565837357,97.29308652877808
0.6853888607469371,97.30103850364685
0.6853884680205052,97.3088207244873
0.6853888722460968,97.31651735305786
0.6853884795560761,97.32423233985901
0.6853888838440476,97.33190512657166
0.6853884911904193,97.3397569656372
0.6853888955407608,97.34746360778809
0.685388502923507,97.35521650314331
0.685388907336208,97.36297178268433
0.6853885147553099,97.3708028793335
0.6853889192303608,97.37856984138489
0.6853885266858004,97.38633179664612
0.685388931223191,97.39411234855652
0.6853885387149495,97.40189051628113
0.6853889433146696,97.40961575508118
0.685388550842729,97.41736102104187
0.6853889555047685,97.42503833770752
0.6853885630691104,97.43283224105835
0.6853889677934593,97.44048261642456
0.6853885753940656,97.44820833206177
0.6853889801807136,97.45589113235474
0.6853885878175658,97.46358752250671
0.6853889926665033,97.47122001647949
0.685388600339583,97.47897720336914
0.6853890052507998,97.48666048049927
0.6853886129600886,97.49439001083374
0.6853890179335745,97.50204610824585
0.6853886256790545,97.50980472564697
0.6853890307147996,97.5174834728241
0.685388638496452,97.52520823478699
0.6853890435944463,97.53290295600891
0.6853886514122535,97.5407145023346
0.6853890565724866,97.548424243927
0.6853886644264301,97.55613470077515
0.6853890696488925,97.56376910209656
0.6853886775389537,97.5714373588562
0.6853890828236351,97.57909107208252
0.6853886907497959,97.58688998222351
0.6853890960966865,97.59467363357544
0.6853887040589289,97.60242533683777
0.6853891094680183,97.61007857322693
0.6853887174663245,97.61782121658325
0.6853891229376027,97.62552118301392
0.6853887309719539,97.63324499130249
0.6853891365054111,97.64088869094849
0.685388744575789,97.6486246585846
0.6853891501714154,97.65631437301636
0.6853887582778022,97.66456985473633
0.6853891639355876,97.67230463027954
0.6853887720779649,97.6800627708435
0.6853891777978991,97.68774795532227
0.6853887859762489,97.69547581672668
0.6853891917583225,97.703115940094
0.6853887999726263,97.71082019805908
0.685389205816829,97.71851134300232
0.685388814067069,97.72626805305481
0.6853892199733909,97.73396110534668
0.6853888282595484,97.74171233177185
0.6853892342279796,97.74934244155884
0.685388842550037,97.75708079338074
0.6853892485805676,97.76474928855896
0.6853888569385066,97.77259397506714
0.6853892630311262,97.78032231330872
0.685388871424929,97.78818655014038
0.6853892775796283,97.79593586921692
0.6853888860092763,97.80376052856445
0.6853892922260448,97.81141304969788
0.6853889006915201,97.81909513473511
0.6853893069703484,97.82677960395813
0.6853889154716329,97.83455801010132
0.6853893218125108,97.84227514266968
0.6853889303495865,97.85002565383911
0.6853893367525041,97.85773086547852
0.6853889453253529,97.86548805236816
0.6853893517903,97.87315344810486
0.6853889603989041,97.88086366653442
0.685389366925871,97.88854384422302
0.6853889755702117,97.89625334739685
0.685389382159189,97.90395021438599
0.6853889908392488,97.91167449951172
0.6853893974902261,97.9193012714386
0.6853890062059865,97.92702078819275
0.685389412918954,97.93471097946167
0.6853890216703976,97.94257807731628
0.6853894284453454,97.9503562450409
0.6853890372324536,97.9581127166748
0.6853894440693717,97.96591353416443
0.6853890528921273,97.97393846511841
0.685389459791006,97.98197388648987
0.6853890686493898,97.99000382423401
0.6853894756102193,97.99781656265259
0.6853890845042141,98.00562047958374
0.6853894915269846,98.01336622238159
0.6853891004565722,98.02113151550293
0.6853895075412735,98.02889943122864
0.6853891165064363,98.03669476509094
0.6853895236530588,98.04436540603638
0.6853891326537782,98.05211615562439
0.6853895398623122,98.05976986885071
0.6853891488985706,98.06756591796875
0.6853895561690059,98.07538795471191
0.6853891652407855,98.08324646949768
0.6853895725731127,98.09108114242554
0.6853891816803952,98.09893202781677
0.685389589074604,98.10689949989319
0.6853891982173718,98.11498522758484
0.6853896056734526,98.1227912902832
0.6853892148516876,98.13074445724487
0.6853896223696307,98.13876509666443
0.685389231583315,98.14702939987183
0.6853896391631106,98.15527510643005
0.6853892484122261,98.16353011131287
0.6853896560538645,98.17156028747559
0.6853892653383934,98.17963862419128
0.6853896730418645,98.18767762184143
0.6853892823617894,98.19587254524231
0.6853896901270833,98.20384073257446
0.6853892994823858,98.21211409568787
0.685389707309493,98.22048354148865
0.6853893167001558,98.22868609428406
0.6853897245890664,98.23683166503906
0.6853893340150711,98.24513292312622
0.6853897419657751,98.25339198112488
0.685389351427104,98.26158237457275
0.6853897594395922,98.26949381828308
0.6853893689362274,98.27767968177795
0.6853897770104898,98.28581953048706
0.6853893865424133,98.29407954216003
0.6853897946784402,98.30220556259155
0.6853894042456345,98.31036019325256
0.685389812443416,98.3181893825531
0.6853894220458633,98.32598066329956
0.6853898303053897,98.33374857902527
0.6853894399430717,98.34157991409302
0.6853898482643334,98.3493390083313
0.685389457937233,98.35720872879028
0.68538986632022,98.36499547958374
0.685389476028319,98.3727695941925
0.6853898844730216,98.38232707977295
0.6853894942163025,98.39020156860352
0.6853899027227109,98.39798879623413
0.6853895125011557,98.40610718727112
0.6853899210692606,98.41413569450378
0.6853895308828516,98.42211174964905
0.6853899395126432,98.43027329444885
0.6853895493613622,98.4382803440094
0.6853899580528308,98.44642686843872
0.6853895679366607,98.45462965965271
0.6853899766897962,98.46242475509644
0.6853895866087192,98.47033166885376
0.6853899954235122,98.47823882102966
0.6853896053775101,98.48642301559448
0.6853900142539507,98.49466323852539
0.6853896242430065,98.50296545028687
0.6853900331810855,98.51099729537964
0.6853896432051808,98.51924061775208
0.6853900522048881,98.5273768901825
0.6853896622640058,98.53556704521179
0.6853900713253316,98.5438404083252
0.6853896814194534,98.5521912574768
0.6853900905423888,98.56040048599243
0.6853897006714973,98.56855845451355
0.6853901098560318,98.57650232315063
0.6853897200201096,98.58460593223572
0.6853901292662337,98.59272861480713
0.6853897394652629,98.60066676139832
0.685390148772967,98.60847687721252
0.6853897590069301,98.61630272865295
0.6853901683762047,98.62403607368469
0.6853897786450837,98.6318883895874
0.6853901880759193,98.63976216316223
0.6853897983796968,98.64764308929443
0.6853902078720833,98.65543603897095
0.6853898182107416,98.66334652900696
0.6853902277646698,98.67121601104736
0.6853898381381912,98.67916679382324
0.6853902477536514,98.6869478225708
0.6853898581620187,98.69478344917297
0.685390267839001,98.70253014564514
0.6853898782821959,98.71035408973694
0.6853902880206911,98.7181236743927
0.6853898984986966,98.72597098350525
0.6853903082986949,98.73370742797852
0.6853899188114932,98.74153876304626
0.685390328672985,98.74929738044739
0.6853899392205581,98.75709462165833
0.6853903491435338,98.76482105255127
0.6853899597258648,98.77262663841248
0.685390369710315,98.78039956092834
0.685389980327386,98.78818869590759
0.6853903903733009,98.79603981971741
0.6853900010250947,98.80404710769653
0.6853904111324645,98.81199407577515
0.685390021818963,98.81981229782104
0.6853904319877786,98.8275294303894
0.6853900427089648,98.83541011810303
0.6853904529392162,98.84320116043091
0.6853900636950722,98.85102486610413
0.68539047398675,98.85891652107239
0.6853900847772586,98.86696243286133
0.6853904951303534,98.87486171722412
0.685390105955497,98.88271832466125
0.6853905163699989,98.89048361778259
0.6853901272297598,98.89823961257935
0.6853905377056595,98.90601134300232
0.6853901486000205,98.91381764411926
0.6853905591373083,98.92174696922302
0.6853901700662516,98.92963576316833
0.6853905806649185,98.93760848045349
0.6853901916284267,98.94539308547974
0.6853906022884627,98.95311093330383
0.6853902132865184,98.96113204956055
0.6853906240079138,98.96896743774414
0.6853902350404998,98.97674345970154
0.6853906458232455,98.98455309867859
0.6853902568903437,98.992849111557
0.6853906677344301,99.00111222267151
0.6853902788360237,99.00930976867676
0.6853906897414411,99.01709032058716
0.6853903008775123,99.02489304542542
0.6853907118442514,99.03262639045715
0.6853903230147829,99.04044651985168
0.6853907340428342,99.04826593399048
0.6853903452478086,99.05638837814331
0.6853907563371624,99.06462788581848
0.6853903675765625,99.0728509426117
0.6853907787272092,99.08065700531006
0.6853903900010172,99.08849287033081
0.6853908012129478,99.09626770019531
0.6853904125211465,99.10415720939636
0.6853908237943513,99.111980676651
0.6853904351369233,99.1198182106018
0.6853908464713927,99.12742614746094
0.6853904578483206,99.13511037826538
0.6853908692440455,99.14285492897034
0.6853904806553119,99.15065908432007
0.6853908921122825,99.15838527679443
0.6853905035578702,99.16616129875183
0.6853909150760772,99.17392182350159
0.6853905265559688,99.18174934387207
0.6853909381354025,99.18943858146667
0.6853905496495807,99.19719910621643
0.6853909612902318,99.2049171924591
0.6853905728386789,99.21277737617493
0.6853909845405384,99.22067451477051
0.6853905961232375,99.22847890853882
0.6853910078862953,99.2362961769104
0.6853906195032292,99.24425435066223
0.6853910313274761,99.25218987464905
0.6853906429786273,99.26017761230469
0.685391054864054,99.26805353164673
0.685390666549405,99.27591109275818
0.6853910784960019,99.28368020057678
0.6853906902155358,99.29141116142273
0.6853911022232937,99.2991247177124
0.6853907139769928,99.3069543838501
0.6853911260459022,99.31471991539001
0.6853907378337495,99.32260942459106
0.6853911499638009,99.3304615020752
0.6853907617857792,99.33822274208069
0.6853911739769634,99.34587693214417
0.6853907858330552,99.35367012023926
0.6853911980853626,99.36135673522949
0.6853908099755507,99.36908030509949
0.6853912222889722,99.37672901153564
0.6853908342132397,99.38446426391602
0.6853912465877656,99.39225196838379
0.6853908585460949,99.39996767044067
0.6853912709817159,99.40759468078613
0.6853908829740899,99.41536045074463
0.685391295470797,99.42302775382996
0.6853909074971983,99.43080258369446
0.6853913200549817,99.43854403495789
0.6853909321153934,99.44628763198853
0.685391344734244,99.45403218269348
0.685390956828649,99.46201419830322
0.6853913695085572,99.46990323066711
0.6853909816369378,99.47780752182007
0.6853913943778944,99.48560404777527
0.6853910065402341,99.49343943595886
0.6853914193422297,99.50115656852722
0.6853910315385109,99.50896763801575
0.6853914444015361,99.51678156852722
0.6853910566317416,99.52464437484741
0.6853914695557873,99.53238272666931
0.6853910818199003,99.5401782989502
0.6853914948049569,99.54791164398193
0.6853911071029599,99.55577039718628
0.6853915201490185,99.56353306770325
0.6853911324808942,99.57145047187805
0.6853915455879452,99.57929253578186
0.6853911579536769,99.58730602264404
0.685391571121711,99.5951759815216
0.6853911835212814,99.6029679775238
0.685391596750289,99.61082124710083
0.6853912091836812,99.61881518363953
0.6853916224736538,99.62662625312805
0.6853912349408503,99.63445711135864
0.6853916482917779,99.64212989807129
0.6853912607927617,99.64993858337402
0.6853916742046351,99.65768074989319
0.6853912867393896,99.66550207138062
0.6853917002121999,99.67329096794128
0.6853913127807076,99.6811933517456
0.6853917263144449,99.68913888931274
0.6853913389166889,99.69704055786133
0.6853917525113444,99.7049388885498
0.6853913651473073,99.71286344528198
0.6853917788028718,99.72066688537598
0.6853913914725369,99.72853803634644
0.6853918051890008,99.73635530471802
0.6853914178923511,99.7441918849945
0.6853918316697054,99.75206685066223
0.6853914444067234,99.76001143455505
0.6853918582449587,99.76805186271667
0.685391471015628,99.77604508399963
0.6853918849147351,99.78403973579407
0.6853914977190383,99.79204893112183
0.6853919116790079,99.79990363121033
0.685391524516928,99.80777549743652
0.6853919385377512,99.81558132171631
0.6853915514092711,99.82367134094238
0.6853919654909383,99.83177375793457
0.6853915783960413,99.83989953994751
0.6853919925385431,99.84780693054199
0.6853916054772121,99.855797290802
0.68539201968054,99.86393022537231
0.6853916326527577,99.87216687202454
0.685392046916902,99.88016939163208
0.685391659922652,99.88847970962524
0.6853920742476034,99.89680123329163
0.6853916872868684,99.90476608276367
0.6853921016726179,99.91248965263367
0.685391714745381,99.92028188705444
0.6853921291919193,99.92805504798889
0.6853917422981636,99.93585252761841
0.6853921568054815,99.9437928199768
0.6853917699451901,99.951828956604
0.6853921845132784,99.95986223220825
0.6853917976864343,99.9679217338562
0.685392212315284,99.97566032409668
0.6853918255218702,99.98341369628906
0.6853922402114718,99.99114155769348
0.6853918534514717,99.99890661239624
0.6853922682018161,100.00664758682251
0.6853918814752128,100.0145652294159
0.6853922962862912,100.02233457565308
0.6853919095930671,100.03025245666504
0.68539232446487,100.03811073303223
0.6853919378050087,100.04594421386719
0.6853923527375273,100.0536561012268
0.685391966111012,100.06145572662354
0.6853923811042367,100.06920003890991
0.6853919945110506,100.07701778411865
0.6853924095649723,100.08472061157227
0.6853920230050985,100.09267020225525
0.685392438119708,100.1005699634552
0.6853920515931295,100.10850596427917
0.6853924667684181,100.11628675460815
0.685392080275118,100.12413144111633
0.6853924955110762,100.13190579414368
0.6853921090510379,100.13969707489014
0.6853925243476565,100.14742684364319
0.6853921379208632,100.15528512001038
0.6853925532781335,100.16302490234375
0.685392166884568,100.1709213256836
0.6853925823024806,100.17867255210876
0.6853921959421261,100.18652725219727
0.6853926114206722,100.19444704055786
0.6853922250935123,100.20235180854797
0.6853926406326822,100.21022272109985
0.6853922543386999,100.21824908256531
0.6853926699384849,100.22624635696411
0.6853922836776636,100.234290599823
0.6853926993380542,100.24227666854858
0.6853923131103771,100.25040793418884
0.6853927288313648,100.25867199897766
0.6853923426368148,100.26709413528442
0.6853927584183903,100.27504587173462
0.6853923722569507,100.28309035301208
0.6853927880991049,100.2909345626831
0.685392401970759,100.29888439178467
0.6853928178734828,100.30680656433105
0.6853924317782139,100.31491112709045
0.6853928477414983,100.32286667823792
0.6853924616792899,100.33078217506409
0.6853928777031254,100.33863639831543
0.6853924916739607,100.3464572429657
0.6853929077583386,100.35413265228271
0.6853925217622006,100.36193585395813
0.6853929379071122,100.36972379684448
0.6853925519439842,100.3774573802948
0.6853929681494199,100.38523054122925
0.6853925822192851,100.39341497421265
0.6853929984852364,100.40164375305176
0.6853926125880783,100.40994715690613
0.6853930289145358,100.4181923866272
0.6853926430503378,100.42639303207397
0.6853930594372922,100.43453001976013
0.6853926736060375,100.44268703460693
0.6853930900534801,100.45060205459595
0.6853927042551522,100.45855665206909
0.6853931207630741,100.46650457382202
0.6853927349976562,100.47464561462402
0.685393151566048,100.48267197608948
0.6853927658335232,100.49062705039978
0.6853931824623763,100.49848747253418
0.6853927967627282,100.50635957717896
0.6853932134520335,100.51414918899536
0.6853928277852455,100.52197265625
0.6853932445349935,100.52973961830139
0.6853928589010492,100.5376296043396
0.6853932757112314,100.54538822174072
0.6853928901101135,100.5532124042511
0.6853933069807213,100.5609393119812
0.6853929214124135,100.56872081756592
0.6853933383434371,100.57652258872986
0.685392952807923,100.58440017700195
0.6853933697993535,100.59232425689697
0.6853929842966165,100.60035061836243
0.6853934013484454,100.60841155052185
0.6853930158784686,100.61640191078186
0.6853934329906867,100.62434220314026
0.6853930475534535,100.63231301307678
0.6853934647260519,100.64013290405273
0.6853930793215461,100.64802956581116
0.6853934965545156,100.65592002868652
0.6853931111827203,100.66380906105042
0.6853935284760522,100.67165613174438
0.6853931431369511,100.67949032783508
0.6853935604906362,100.68741822242737
0.6853931751842126,100.69538187980652
0.6853935925982421,100.7032322883606
0.6853932073244796,100.71116280555725
0.6853936247988446,100.71904039382935
0.6853932395577262,100.72694563865662
0.6853936570924178,100.73472833633423
0.6853932718839275,100.74255156517029
0.6853936894789366,100.75032639503479
0.6853933043030578,100.7581295967102
0.6853937219583753,100.76582169532776
0.6853933368150913,100.77377080917358
0.6853937545307087,100.78153204917908
0.6853933694200032,100.78932929039001
0.6853937871959113,100.79707336425781
0.6853934021177676,100.80485343933105
0.6853938199539578,100.81258988380432
0.6853934349083592,100.82035970687866
0.6853938528048225,100.82803416252136
0.6853934677917529,100.83595514297485
0.6853938857484801,100.84400701522827
0.6853935007679232,100.85212182998657
0.6853939187849056,100.8600549697876
0.6853935338368443,100.86797976493835
0.685393951914073,100.8758819103241
0.6853935669984915,100.88389682769775
0.6853939851359578,100.89171648025513
0.685393600252839,100.89958214759827
0.6853940184505336,100.90744352340698
0.6853936335998618,100.91535544395447
0.6853940518577762,100.92319130897522
0.6853936670395344,100.93123507499695
0.6853940853576594,100.93917274475098
0.6853937005718316,100.94713687896729
0.6853941189501583,100.95508241653442
0.6853937341967277,100.96300101280212
0.6853941526352478,100.97092318534851
0.6853937679141981,100.9789388179779
0.6853941864129024,100.9868278503418
0.6853938017242172,100.99478888511658
0.6853942202830968,101.0026605129242
0.6853938356267597,101.01058578491211
0.6853942542458058,101.018399477005
0.6853938696218005,101.02632641792297
0.6853942883010041,101.03420162200928
0.6853939037093143,101.04222774505615
0.685394322448667,101.05010771751404
0.685393937889276,101.0580370426178
0.6853943566887684,101.06578803062439
0.6853939721616601,101.07370209693909
0.685394391021284,101.0813992023468
0.6853940065264417,101.0892083644867
0.6853944254461878,101.09700131416321
0.6853940409835957,101.10485553741455
0.6853944599634554,101.11259078979492
0.6853940755330968,101.12038540840149
0.685394494573061,101.12812685966492
0.6853941101749197,101.13605260848999
0.68539452927498,101.14392471313477
0.6853941449090398,101.15191745758057
0.6853945640691869,101.15968370437622
0.6853941797354314,101.16739821434021
0.685394598955657,101.17506861686707
0.6853942146540694,101.18281579017639
0.6853946339343648,101.19047403335571
0.6853942496649293,101.19826579093933
0.6853946690052851,101.20595741271973
0.6853942847679855,101.21370124816895
0.6853947041683932,101.22141432762146
0.6853943199632131,101.22914743423462
0.6853947394236639,101.23680210113525
0.6853943552505871,101.24454092979431
0.6853947747710725,101.2522623538971
0.6853943906300823,101.26029181480408
0.6853948102105931,101.26825904846191
0.6853944261016738,101.27626252174377
0.6853948457422014,101.28421926498413
0.6853944616653364,101.29203462600708
0.6853948813658723,101.29969143867493
0.6853944973210454,101.3074061870575
0.6853949170815806,101.31510400772095
0.6853945330687756,101.32286953926086
0.6853949528893015,101.33056259155273
0.6853945689085024,101.33828401565552
0.68539498878901,101.34593987464905
0.6853946048402001,101.35366344451904
0.6853950247806807,101.36134314537048
0.6853946408638442,101.36906480789185
0.6853950608642893,101.37672734260559
0.6853946769794098,101.38447523117065
0.6853950970398106,101.39214301109314
0.685394713186872,101.39986062049866
0.6853951333072197,101.40750503540039
0.6853947494862058,101.41522121429443
0.6853951696664916,101.42287397384644
0.6853947858773862,101.43069005012512
0.6853952061176015,101.43837094306946
0.6853948223603884,101.44612908363342
0.6853952426605245,101.45386672019958
0.6853948589351875,101.46171355247498
0.6853952792952357,101.46938157081604
0.6853948956017587,101.47713565826416
0.6853953160217103,101.48482370376587
0.685394932360077,101.49256873130798
0.6853953528399234,101.5002851486206
0.6853949692101179,101.50800800323486
0.6853953897498503,101.51564836502075
0.685395006151856,101.52340483665466
0.6853954267514657,101.53106713294983
0.6853950431852671,101.5388240814209
0.6853954638447456,101.54649376869202
0.685395080310326,101.5542254447937
0.6853955010296644,101.5619261264801
0.6853951175270085,101.569650888443
0.6853955383061977,101.57734990119934
0.685395154835289,101.58514547348022
0.685395575674321,101.59283351898193
0.685395192235143,101.6005928516388
0.685395613134009,101.60857820510864
0.6853952297265459,101.61669492721558
0.6853956506852373,101.62457084655762
0.6853952673094732,101.63268899917603
0.6853956883279811,101.64058947563171
0.6853953049838997,101.64855241775513
0.6853957260622158,101.6565375328064
0.685395342749801,101.66443419456482
0.6853957638879165,101.67212796211243
0.685395380607152,101.67992925643921
0.6853958018050583,101.68783211708069
0.6853954185559287,101.69585251808167
0.6853958398136171,101.70380210876465
0.6853954565961059,101.71162676811218
0.6853958779135675,101.71951222419739
0.685395494727659,101.72743344306946
0.6853959161048857,101.7352442741394
0.6853955329505634,101.74318838119507
0.6853959543875462,101.7511157989502
0.6853955712647948,101.75940442085266
0.6853959927615251,101.76761054992676
0.6853956096703279,101.77558779716492
0.6853960312267974,101.78335428237915
0.6853956481671386,101.7910566329956
0.6853960697833384,101.798672914505
0.6853956867552021,101.80639481544495
0.6853961084311238,101.81403851509094
0.6853957254344939,101.82180070877075
0.6853961471701289,101.82947278022766
0.6853957642049896,101.83718657493591
0.685396186000329,101.84483504295349
0.6853958030666641,101.85264825820923
0.6853962249216997,101.8604576587677
0.6853958420194934,101.86842656135559
0.6853962639342165,101.87625765800476
0.6853958810634527,101.88407754898071
0.6853963030378547,101.89182448387146
0.6853959201985174,101.89956140518188
0.6853963422325898,101.9072687625885
0.6853959594246632,101.91510653495789
0.6853963815183974,101.92286324501038
0.6853959987418656,101.93063950538635
0.685396420895253,101.93833088874817
0.6853960381500999,101.94616770744324
0.6853964603631322,101.95420980453491
0.6853960776493422,101.96204614639282
0.6853964999220101,101.96972465515137
0.6853961172395671,101.97747588157654
0.6853965395718629,101.98518896102905
0.6853961569207507,101.99292206764221
0.6853965793126655,102.0006091594696
0.6853961966928688,102.00831246376038
0.6853966191443939,102.01596355438232
0.6853962365558963,102.02370524406433
0.6853966590670234,102.0315351486206
0.6853962765098094,102.03946161270142
0.6853966990805301,102.04758334159851
0.6853963165545833,102.05563259124756
0.6853967391848889,102.0638473033905
0.6853963566901939,102.07183074951172
0.6853967793800759,102.07963418960571
0.6853963969166167,102.08753156661987
0.6853968196660665,102.09549856185913
0.6853964372338274,102.10353827476501
0.6853968600428364,102.11183977127075
0.6853964776418014,102.1199300289154
0.6853969005103614,102.12787318229675
0.6853965181405147,102.1359555721283
0.685396941068617,102.14384722709656
0.685396558729943,102.15178346633911
0.685396981717579,102.15977668762207
0.6853965994100614,102.1676230430603
0.6853970224572232,102.1753921508789
0.6853966401808465,102.18320035934448
0.6853970632875251,102.19099164009094
0.6853966810422731,102.19881391525269
0.6853971042084602,102.20667552947998
0.6853967219943176,102.21452283859253
0.6853971452200046,102.2222683429718
0.6853967630369554,102.23007893562317
0.6853971863221341,102.23783254623413
0.6853968041701624,102.24566960334778
0.6853972275148239,102.25343418121338
0.6853968453939141,102.26117539405823
0.6853972687980504,102.26890826225281
0.6853968867081869,102.27670216560364
0.6853973101717891,102.28444147109985
0.6853969281129557,102.29225158691406
0.6853973516360157,102.30001258850098
0.6853969696081971,102.30789065361023
0.6853973931907063,102.3156385421753
0.6853970111938861,102.32343220710754
0.685397434835836,102.33124876022339
0.6853970528699993,102.33904910087585
0.6853974765713816,102.34672498703003
0.6853970946365123,102.35448336601257
0.6853975183973187,102.36217951774597
0.6853971364934007,102.36993193626404
0.6853975603136224,102.37764739990234
0.6853971784406404,102.38545513153076
0.6853976023202693,102.39318060874939
0.6853972204782076,102.40097260475159
0.685397644417235,102.40877223014832
0.6853972626060778,102.41655540466309
0.6853976866044955,102.42427444458008
0.6853973048242272,102.43208479881287
0.6853977288820268,102.43984961509705
0.6853973471326316,102.44764804840088
0.6853977712498046,102.45543885231018
0.6853973895312667,102.46325254440308
0.6853978137078048,102.47095584869385
0.6853974320201088,102.47872972488403
0.6853978562560036,102.48656511306763
0.6853974745991337,102.49442291259766
0.6853978988943764,102.50214409828186
0.685397517268317,102.50987792015076
0.6853979416228997,102.51754641532898
0.6853975600276352,102.52531456947327
0.6853979844415495,102.53301119804382
0.6853976028770642,102.54077005386353
0.6853980273503013,102.54848575592041
0.6853976458165796,102.55623245239258
0.6853980703491318,102.56390333175659
0.6853976888461577,102.57159566879272
0.6853981134380164,102.579274892807
0.6853977319657745,102.58706712722778
0.6853981566169312,102.59477877616882
0.6853977751754061,102.60252118110657
0.6853981998858524,102.61021161079407
0.6853978184750283,102.61808371543884
0.685398243244756,102.62605690956116
0.6853978618646174,102.63422393798828
0.6853982866936179,102.6423168182373
0.6853979053441492,102.65043878555298
0.6853983302324146,102.65847754478455
0.6853979489136002,102.6665198802948
0.6853983738611217,102.67426872253418
0.6853979925729462,102.68235039710999
0.6853984175797154,102.69020652770996
0.6853980363221631,102.69820189476013
0.6853984613881721,102.70620155334473
0.6853980801612274,102.71422529220581
0.6853985052864676,102.72200632095337
0.6853981240901148,102.72986245155334
0.6853985492745781,102.73765325546265
0.6853981681088019,102.74546384811401
0.6853985933524798,102.75319170951843
0.6853982122172647,102.76099729537964
0.6853986375201491,102.768794298172
0.6853982564154794,102.77652168273926
0.6853986817775616,102.78422141075134
0.6853983007034217,102.79197478294373
0.6853987261246938,102.79965996742249
0.6853983450810686,102.80739045143127
0.6853987705615218,102.81510353088379
0.6853983895483955,102.82284617424011
0.6853988150880223,102.8306176662445
0.685398434105379,102.83836889266968
0.6853988597041706,102.84609603881836
0.6853984787519954,102.85386323928833
0.6853989044099437,102.86166524887085
0.6853985234882208,102.86949062347412
0.6853989492053175,102.87722706794739
0.6853985683140315,102.88507533073425
0.685398994090268,102.89285778999329
0.6853986132294038,102.90068817138672
0.6853990390647722,102.90844249725342
0.6853986582343137,102.91625475883484
0.6853990841288055,102.92418360710144
0.6853987033287376,102.93208837509155
0.685399129282345,102.9401502609253
0.6853987485126523,102.94829535484314
0.6853991745253663,102.95613265037537
0.6853987937860332,102.96413898468018
0.685399219857846,102.97196340560913
0.685398839148857,102.97971653938293
0.6853992652797605,102.98742079734802
0.6853988846011003,102.99514102935791
0.685399310791086,103.00284481048584
0.6853989301427393,103.01061129570007
0.685399356391799,103.01828575134277
0.6853989757737504,103.02604365348816
0.6853994020818758,103.03371214866638
0.6853990214941097,103.04149913787842
0.6853994478612928,103.04918885231018
0.6853990673037935,103.0569167137146
0.6853994937300261,103.06467700004578
0.6853991132027788,103.07243824005127
0.6853995396880525,103.08032464981079
0.6853991591910414,103.08822345733643
0.685399585735348,103.09596586227417
0.6853992052685582,103.10371613502502
0.6853996318718891,103.11139392852783
0.6853992514353051,103.11913204193115
0.6853996780976528,103.12684798240662
0.6853992976912588,103.1346423625946
0.6853997244126149,103.142662525177
0.685399344036396,103.15078163146973
0.685399770816752,103.15876150131226
0.6853993904706924,103.16681051254272
0.6853998173100408,103.17470026016235
0.6853994369941253,103.18260931968689
0.6853998638924571,103.19049024581909
0.6853994836066708,103.19849443435669
0.6853999105639782,103.2063250541687
0.6853995303083054,103.21422147750854
0.6853999573245803,103.2220208644867
0.6853995770990057,103.22984147071838
0.6854000041742395,103.23753190040588
0.685399623978748,103.24527072906494
0.6854000511129331,103.2529706954956
0.6853996709475091,103.26089549064636
0.6854000981406373,103.26886701583862
0.6853997180052656,103.27712273597717
0.6854001452573282,103.285311460495
0.6853997651519935,103.29367923736572
0.6854001924629829,103.30181860923767
0.68539981238767,103.3099353313446
0.6854002397575775,103.31804752349854
0.6853998597122712,103.32630825042725
0.6854002871410892,103.33439898490906
0.6853999071257743,103.34247398376465
0.6854003346134941,103.35044932365417
0.6853999546281551,103.35848641395569
0.685400382174769,103.36657166481018
0.6854000022193908,103.3747329711914
0.6854004298248908,103.3827064037323
0.6854000498994578,103.39070749282837
0.6854004775638355,103.39865279197693
0.6854000976683328,103.4068717956543
0.68540052539158,103.41505908966064
0.6854001455259924,103.42316222190857
0.6854005733081012,103.43138647079468
0.6854001934724131,103.4397132396698
0.6854006213133754,103.44795393943787
0.685400241507572,103.45624852180481
0.6854006694073795,103.46448612213135
0.6854002896314455,103.47268295288086
0.68540071759009,103.48075032234192
0.6854003378440103,103.4888653755188
0.6854007658614841,103.49692463874817
0.685400386145243,103.50513482093811
0.6854008142215376,103.51318192481995
0.6854004345351207,103.52133655548096
0.685400862670228,103.52951693534851
0.6854004830136197,103.53755164146423
0.6854009112075321,103.54548358917236
0.6854005315807168,103.55369591712952
0.6854009598334257,103.56172442436218
0.685400580236389,103.56962156295776
0.6854010085478865,103.57746577262878
0.6854006289806128,103.58538603782654
0.6854010573508911,103.59335708618164
0.6854006778133653,103.60148358345032
0.685401106242416,103.60958504676819
0.6854007267346228,103.6176609992981
0.685401155222438,103.6256034374237
0.6854007757443626,103.63367247581482
0.685401204290934,103.64171242713928
0.6854008248425612,103.64974880218506
0.685401253447881,103.65756893157959
0.6854008740291956,103.66546845436096
0.6854013026932556,103.6733410358429
0.6854009233042424,103.68135118484497
0.6854013520270348,103.68936204910278
0.6854009726676786,103.6974606513977
0.685401401449195,103.70537543296814
0.6854010221194812,103.71327948570251
0.6854014509597137,103.72112035751343
0.6854010716596267,103.72896194458008
0.6854015005585675,103.73673272132874
0.6854011212880922,103.74455451965332
0.685401550245733,103.7522702217102
0.6854011710048546,103.76005792617798
0.6854016000211876,103.76794910430908
0.6854012208098909,103.77597522735596
0.6854016498849077,103.78420567512512
0.6854012707031777,103.79236841201782
0.6854016998368705,103.80044722557068
0.6854013206846922,103.80876135826111
0.6854017498770532,103.81675839424133
0.6854013707544114,103.82457494735718
0.6854018000054323,103.83245611190796
0.6854014209123118,103.84067368507385
0.6854018502219849,103.84893298149109
0.6854014711583708,103.85715627670288
0.6854019005266879,103.86512041091919
0.6854015214925655,103.8731107711792
0.6854019509195184,103.88101124763489
0.6854015719148723,103.88881349563599
0.6854020014004533,103.89651894569397
0.6854016224252686,103.90439629554749
0.6854020519694695,103.91213512420654
0.6854016730237311,103.91999316215515
0.6854021026265441,103.92793655395508
0.6854017237102372,103.93591642379761
0.6854021533716542,103.94395613670349
0.6854017744847636,103.95207929611206
0.6854022042047768,103.9601149559021
0.6854018253472878,103.96806144714355
0.6854022551258889,103.9758768081665
0.685401876297786,103.98378610610962
0.6854023061349677,103.99156332015991
0.6854019273362364,103.99934339523315
0.6854023572319902,104.00710034370422
0.6854019784626152,104.01493883132935
0.6854024084169332,104.02271723747253
0.6854020296768996,104.03054213523865
0.6854024596897741,104.03828310966492
0.6854020809790672,104.04602885246277
0.6854025110504898,104.05371856689453
0.6854021323690946,104.06147289276123
0.6854025624990577,104.06924295425415
0.6854021838469592,104.07713580131531
0.6854026140354548,104.08489489555359
0.6854022354126379,104.09272384643555
0.6854026656596579,104.10046792030334
0.6854022870661077,104.10821270942688
0.6854027173716446,104.11613297462463
0.6854023388073465,104.12419152259827
0.685402769171392,104.13206720352173
0.6854023906363306,104.13987231254578
0.685402821058877,104.14766192436218
0.6854024425530376,104.15543460845947
0.6854028730340769,104.16318082809448
0.685402494557445,104.17092967033386
0.6854029250969691,104.17867636680603
0.6854025466495292,104.18656206130981
0.6854029772475304,104.19425296783447
0.6854025988292679,104.20198249816895
0.6854030294857384,104.20965337753296
0.6854026510966384,104.21740412712097
0.6854030818115703,104.22505569458008
0.6854027034516178,104.23277306556702
0.6854031342250029,104.24049282073975
0.6854027558941834,104.24828028678894
0.6854031867260141,104.25597834587097
0.6854028084243123,104.26368427276611
0.6854032393145804,104.27137589454651
0.6854028610419818,104.27910494804382
0.68540329199068,104.28698992729187
0.6854029137471694,104.29487895965576
0.6854033447542893,104.30279111862183
0.6854029665398522,104.31078958511353
0.685403397605386,104.31874418258667
0.6854030194200077,104.3267650604248
0.6854034505439472,104.3346631526947
0.6854030723876129,104.34249234199524
0.6854035035699507,104.35021162033081
0.6854031254426451,104.35795092582703
0.6854035566833735,104.36570739746094
0.6854031785850818,104.37351655960083
0.685403609884193,104.38131332397461
0.6854032318149007,104.3892469406128
0.6854036631723862,104.3970034122467
0.6854032851320785,104.40481615066528
0.6854037165479309,104.41259431838989
0.685403338536593,104.42041778564453
0.6854037700108045,104.42814016342163
0.6854033920284214,104.43587684631348
0.6854038235609842,104.44357919692993
0.6854034456075412,104.45138001441956
0.6854038771984474,104.45905494689941
0.6854034992739299,104.46689105033875
0.6854039309231712,104.47462749481201
0.6854035530275644,104.4824481010437
0.6854039847351335,104.49045491218567
0.6854036068684227,104.49861669540405
0.685404038634312,104.5067048072815
0.685403660796482,104.51509404182434
0.6854040926206831,104.52321362495422
0.6854037148117197,104.53148174285889
0.6854041466942252,104.53957319259644
0.6854037689141135,104.54760384559631
0.6854042008549153,104.55547738075256
0.6854038231036407,104.56350708007812
0.6854042551027311,104.57141590118408
0.6854038773802786,104.57932209968567
0.6854043094376497,104.58727693557739
0.6854039317440049,104.59520125389099
0.6854043638596493,104.60310435295105
0.6854039861947971,104.6111261844635
0.6854044183687069,104.61908006668091
0.6854040407326327,104.62699222564697
0.6854044729647999,104.63489484786987
0.6854040953574894,104.64286208152771
0.685404527647906,104.65071272850037
0.6854041500693443,104.65857601165771
0.6854045824180028,104.66634106636047
0.6854042048681751,104.67414116859436
0.685404637275068,104.68181848526001
0.6854042597539597,104.68957328796387
0.6854046922190788,104.69728231430054
0.6854043147266754,104.70503115653992
0.685404747250013,104.71270418167114
0.6854043697862995,104.72047662734985
0.6854048023678481,104.72816276550293
0.68540442493281,104.73584723472595
0.6854048575725618,104.74348950386047
0.6854044801661846,104.75118732452393
0.6854049128641317,104.75887417793274
0.6854045354864005,104.76658749580383
0.6854049682425354,104.77434754371643
0.6854045908934359,104.78212833404541
0.6854050237077504,104.78986525535583
0.6854046463872677,104.79766058921814
0.6854050792597545,104.80537605285645
0.6854047019678741,104.81311464309692
0.6854051348985252,104.82078289985657
0.6854047576352323,104.82853937149048
0.68540519062404,104.83628702163696
0.6854048133893206,104.84409546852112
0.6854052464362773,104.8518271446228
0.6854048692301162,104.85952496528625
0.6854053023352139,104.86720323562622
0.6854049251575969,104.87497568130493
0.6854053583208282,104.88263058662415
0.6854049811717403,104.89036273956299
0.6854054143930974,104.89803695678711
0.6854050372725243,104.90579962730408
0.6854054705519995,104.91346216201782
0.6854050934599263,104.92118668556213
0.6854055267975124,104.9288318157196
0.685405149733925,104.93656182289124
0.6854055831296131,104.94423723220825
0.6854052060944968,104.95195412635803
0.6854056395482802,104.95968723297119
0.6854052625416204,104.96761536598206
0.6854056960534908,104.97540926933289
0.6854053190752732,104.98319387435913
0.6854057526452234,104.99087858200073
0.685405375695433,104.99859499931335
0.685405809323455,105.00626969337463
0.6854054324020775,105.01406455039978
0.6854058660881639,105.02173256874084
0.685405489195185,105.0294463634491
0.6854059229393278,105.03711271286011
0.6854055460747327,105.0448567867279
0.6854059798769243,105.05255579948425
0.6854056030406984,105.06029629707336
0.6854060369009315,105.06792330741882
0.6854056600930608,105.075608253479
0.6854060940113273,105.08328151702881
0.6854057172317968,105.09107065200806
0.685406151208089,105.09882855415344
0.6854057744568846,105.10661387443542
0.6854062084911953,105.11427998542786
0.685405831768302,105.12204694747925
0.6854062658606231,105.12974143028259
0.685405889166027,105.1374843120575
0.6854063233163515,105.14525413513184
0.6854059466500375,105.15303111076355
0.6854063808583571,105.16079640388489
0.6854060042203114,105.1685631275177
0.6854064384866185,105.17623972892761
0.6854060618768266,105.18396973609924
0.6854064962011138,105.19162440299988
0.6854061196195608,105.19935250282288
0.6854065540018203,105.20703792572021
0.6854061774484922,105.21479415893555
0.6854066118887164,105.22250270843506
0.6854062353635985,105.2302188873291
0.6854066698617801,105.23795914649963
0.6854062933648578,105.24580717086792
0.685406727920989,105.25362181663513
0.6854063514522482,105.26152110099792
0.6854067860663213,105.26927447319031
0.6854064096257474,105.27706217765808
0.6854068442977551,105.28473329544067
0.6854064678853335,105.292471408844
0.6854069026152679,105.30016231536865
0.685406526230985,105.30787062644958
0.6854069610188382,105.31557059288025
0.6854065846626789,105.32332849502563
0.685407019508444,105.33118057250977
0.6854066431803939,105.339022397995
0.6854070780840628,105.34677839279175
0.685406701784108,105.35453414916992
0.685407136745673,105.36220240592957
0.6854067604737992,105.36991930007935
0.6854071954932531,105.37759160995483
0.6854068192494451,105.38531756401062
0.6854072543267803,105.39294457435608
0.6854068781110242,105.4006884098053
0.6854073132462332,105.40835571289062
0.6854069370585146,105.41604375839233
0.6854073722515895,105.4237117767334
0.6854069960918945,105.43147587776184
0.6854074313428279,105.43916606903076
0.6854070552111416,105.44696569442749
0.6854074905199259,105.45475578308105
0.6854071144162341,105.46265625953674
0.6854075497828618,105.47035145759583
0.6854071737071507,105.47809362411499
0.685407609131614,105.48578524589539
0.6854072330838684,105.49350571632385
0.6854076685661601,105.50118112564087
0.6854072925463665,105.50894212722778
0.6854077280864789,105.51664328575134
0.6854073520946222,105.52447605133057
0.6854077876925478,105.53221917152405
0.6854074117286142,105.54005479812622
0.6854078473843455,105.54783201217651
0.6854074714483206,105.55559420585632
0.6854079071618501,105.56330966949463
0.6854075312537196,105.57111120223999
0.6854079670250396,105.57892918586731
0.6854075911447893,105.58678793907166
0.6854080269738922,105.5945029258728
0.6854076511215077,105.60224080085754
0.6854080870083865,105.6099328994751
0.6854077111838535,105.61768102645874
0.6854081471285001,105.62532067298889
0.6854077713318046,105.63299751281738
0.6854082073342118,105.64071440696716
0.6854078315653391,105.64848184585571
0.6854082676254996,105.65615224838257
0.6854078918844361,105.66403293609619
0.6854083280023416,105.67203044891357
0.6854079522890725,105.67995023727417
0.6854083884647164,105.68782162666321
0.6854080127792277,105.69566106796265
0.6854084490126019,105.7034273147583
0.6854080733548793,105.71120619773865
0.6854085096459764,105.71894001960754
0.6854081340160059,105.72676134109497
0.6854085703648186,105.73455238342285
0.6854081947625857,105.74238348007202
0.6854086311691064,105.75018548965454
0.6854082555945971,105.7580177783966
0.6854086920588186,105.76576542854309
0.6854083165120183,105.77362513542175
0.6854087530339327,105.78131628036499
0.6854083775148277,105.78917479515076
0.6854088140944279,105.79699492454529
0.6854084386030038,105.80487298965454
0.685408875240282,105.81266975402832
0.6854084997765246,105.82048225402832
0.6854089364714736,105.8282105922699
0.6854085610353686,105.8359603881836
0.6854089977879807,105.84361529350281
0.6854086223795143,105.85136532783508
0.6854090591897826,105.85905194282532
0.68540868380894,105.86679983139038
0.6854091206768563,105.8744592666626
0.6854087453236243,105.8821952342987
0.6854091822491815,105.88984394073486
0.6854088069235453,105.89756464958191
0.6854092439067357,105.90525436401367
0.6854088686086816,105.91301441192627
0.6854093056494981,105.92067217826843
0.6854089303790113,105.92840003967285
0.6854093674774463,105.9361093044281
0.6854089922345131,105.94386434555054
0.6854094293905592,105.95150947570801
0.6854090541751655,105.95921087265015
0.6854094913888152,105.96688628196716
0.685409116200947,105.97464370727539
0.6854095534721931,105.9823899269104
0.6854091783118358,105.99025225639343
0.6854096156406709,105.99799942970276
0.6854092405078104,106.00572872161865
0.6854096778942271,106.01336479187012
0.6854093027888497,106.02110505104065
0.6854097402328404,106.02874493598938
0.6854093651549318,106.03650140762329
0.685409802656489,106.04417157173157
0.6854094276060355,106.05192875862122
0.6854098651651517,106.05956029891968
0.685409490142139,106.06726789474487
0.6854099277588072,106.07492160797119
0.6854095527632209,106.08271360397339
0.6854099904374336,106.09040451049805
0.68540961546926,106.09834361076355
0.6854100532010097,106.10615158081055
0.6854096782602346,106.11396217346191
0.6854101160495139,106.12169289588928
0.6854097411361234,106.12954783439636
0.6854101789829249,106.1373233795166
0.6854098040969049,106.14515972137451
0.6854102420012212,106.15292477607727
0.6854098671425578,106.1608579158783
0.6854103051043817,106.16868996620178
0.6854099302730604,106.17648029327393
0.6854103682923843,106.18420267105103
0.6854099934883917,106.19191789627075
0.6854104315652084,106.19956851005554
0.6854100567885298,106.20735740661621
0.6854104949228321,106.21515154838562
0.6854101201734538,106.22312045097351
0.6854105583652341,106.23096346855164
0.6854101836431423,106.23878622055054
0.6854106218923932,106.24662518501282
0.6854102471975738,106.2545337677002
0.6854106855042882,106.2622799873352
0.6854103108367269,106.2700617313385
0.6854107492008972,106.27774262428284
0.6854103745605804,106.28546214103699
0.6854108129821993,106.29314041137695
0.6854104383691129,106.30087685585022
0.685410876848173,106.30853772163391
0.6854105022623032,106.31630396842957
0.6854109407987975,106.32411980628967
0.68541056624013,106.33196115493774
0.6854110048340506,106.33977365493774
0.6854106303025714,106.3475866317749
0.685411068953912,106.35547065734863
0.6854106944496071,106.3632972240448
0.6854111331583594,106.371009349823
0.6854107586812154,106.3788275718689
0.6854111974473727,106.38674449920654
0.6854108229973749,106.39451503753662
0.6854112618209292,106.40218925476074
0.6854108873980645,106.40991187095642
0.6854113262790089,106.41762351989746
0.6854109518832628,106.42536497116089
0.6854113908215901,106.43304228782654
0.6854110164529488,106.44075894355774
0.6854114554486517,106.44840979576111
0.6854110811071012,106.45620226860046
0.685411520160172,106.46394419670105
0.6854111458456987,106.47171521186829
0.6854115849561304,106.47944641113281
0.6854112106687203,106.48728847503662
0.6854116498365057,106.4951274394989
0.6854112755761447,106.50305438041687
0.685411714801276,106.51077604293823
0.6854113405679507,106.51854848861694
0.6854117798504211,106.5263319015503
0.685411405644117,106.53408932685852
0.6854118449839193,106.54180216789246
0.6854114708046227,106.54961276054382
0.6854119102017494,106.55730652809143
0.6854115360494466,106.56502938270569
0.6854119755038902,106.57268261909485
0.6854116013785673,106.58052635192871
0.6854120408903212,106.58862257003784
0.685411666791964,106.59666609764099
0.6854121063610207,106.60445547103882
0.6854117322896156,106.61229181289673
0.6854121719159673,106.62005710601807
0.6854117978715006,106.62781572341919
0.6854122375551406,106.63549971580505
0.6854118635375984,106.643230676651
0.6854123032785193,106.6509177684784
0.6854119292878875,106.65878820419312
0.685412369086082,106.66656851768494
0.6854119951223471,106.67429685592651
0.685412434977808,106.68197965621948
0.6854120610409562,106.68978786468506
0.6854125009536762,106.69750475883484
0.6854121270436936,106.70525050163269
0.6854125670136654,106.71289491653442
0.685412193130538,106.72065567970276
0.6854126331577546,106.72845029830933
0.6854122593014688,106.73632431030273
0.6854126993859229,106.7441349029541
0.6854123255564647,106.75197076797485
0.6854127656981491,106.75975036621094
0.6854123918955048,106.76785111427307
0.6854128320944123,106.7760603427887
0.6854124583185681,106.78408885002136
0.6854128985746915,106.79193353652954
0.6854125248256338,106.79977750778198
0.6854129651389654,106.80749249458313
0.6854125914166803,106.81532311439514
0.6854130317872136,106.82308626174927
0.6854126580916877,106.83085656166077
0.6854130985194148,106.838552236557
0.6854127248506339,106.8463351726532
0.6854131653355481,106.85404443740845
0.6854127916934983,106.86188268661499
0.6854132322355926,106.8697395324707
0.6854128586202604,106.87766790390015
0.6854132992195269,106.88539791107178
0.6854129256308988,106.89314484596252
0.6854133662873307,106.90093231201172
0.6854129927253928,106.90879464149475
0.6854134334389828,106.9165267944336
0.6854130599037216,106.9244167804718
0.6854135006744626,106.9321460723877
0.6854131271658639,106.93995070457458
0.6854135679937488,106.94776582717896
0.6854131945117989,106.9557511806488
0.6854136353968205,106.963937997818
0.6854132619415061,106.97226524353027
0.6854137028836573,106.9803237915039
0.6854133294549645,106.98831224441528
0.6854137704542379,106.99644565582275
0.6854133970521529,107.0045850276947
0.6854138381085415,107.01254320144653
0.6854134647330508,107.02087044715881
0.6854139058465475,107.02919840812683
0.6854135324976371,107.03766798973083
0.6854139736682348,107.0458710193634
0.6854136003458912,107.05390238761902
0.6854140415735824,107.0618085861206
0.6854136682777924,107.069739818573
0.68541410956257,107.07753014564514
0.6854137362933193,107.08533811569214
0.6854141776351766,107.09305381774902
0.6854138043924517,107.10089373588562
0.6854142457913813,107.10861682891846
0.6854138725751687,107.11644649505615
0.6854143140311633,107.12444877624512
0.6854139408414492,107.13251066207886
0.685414382354502,107.14038944244385
0.6854140091912727,107.14831376075745
0.6854144507613762,107.15605664253235
0.6854140776246186,107.16384506225586
0.685414519251766,107.17153310775757
0.6854141461414658,107.17926621437073
0.6854145878256499,107.18695259094238
0.6854142147417936,107.1946771144867
0.6854146564830074,107.20239448547363
0.6854142834255815,107.21031641960144
0.6854147252238175,107.21829962730408
0.6854143521928088,107.22629642486572
0.68541479404806,107.23408627510071
0.6854144210434544,107.24203252792358
0.685414862955714,107.2500057220459
0.6854144899774979,107.25812005996704
0.6854149319467586,107.26622653007507
0.6854145589949185,107.2743182182312
0.6854150010211733,107.28234815597534
0.6854146280956961,107.2903425693512
0.6854150701789374,107.29827499389648
0.685414697279809,107.30616497993469
0.6854151394200304,107.31402277946472
0.6854147665472372,107.32195210456848
0.6854152087444315,107.3298020362854
0.6854148358979599,107.33778858184814
0.6854152781521198,107.34577178955078
0.6854149053319566,107.35361552238464
0.6854153476430751,107.36152029037476
0.6854149748492064,107.36959648132324
0.6854154172172763,107.37750697135925
0.6854150444496889,107.38546800613403
0.6854154868747034,107.3933744430542
0.6854151141333835,107.40145349502563
0.6854155566153354,107.40954804420471
0.6854151839002696,107.41764736175537
0.6854156264391517,107.42556118965149
0.6854152537503263,107.43338012695312
0.6854156963461318,107.44113516807556
0.6854153236835333,107.44904088973999
0.685415766336255,107.45690655708313
0.6854153936998701,107.46494698524475
0.6854158364095009,107.47292447090149
0.6854154637993162,107.48084211349487
0.6854159065658489,107.48864841461182
0.6854155339818504,107.49648952484131
0.6854159768052784,107.50423312187195
0.6854156042474532,107.51209282875061
0.685416047127769,107.52001547813416
0.6854156745961033,107.52824330329895
0.6854161175333001,107.53649950027466
0.6854157450277802,107.54489541053772
0.6854161880218512,107.55296850204468
0.685415815542464,107.56097841262817
0.6854162585934018,107.56891536712646
0.6854158861401335,107.57686829566956
0.6854163292479313,107.58470749855042
0.6854159568207685,107.5926034450531
0.6854163999854194,107.6004889011383
0.6854160275843487,107.6087110042572
0.6854164708058451,107.61671423912048
0.6854160984308536,107.62470364570618
0.6854165417091888,107.63265752792358
0.6854161693602622,107.64075589179993
0.6854166126954295,107.6489052772522
0.6854162403725548,107.65702056884766
0.6854166837645468,107.66533279418945
0.6854163114677104,107.67323136329651
0.6854167549165205,107.68109321594238
0.6854163826457088,107.68901419639587
0.6854168261513296,107.69689559936523
0.6854164539065297,107.70494270324707
0.6854168974689545,107.71298217773438
0.6854165252501526,107.7210681438446
0.6854169688693743,107.72913241386414
0.6854165966765567,107.73709893226624
0.6854170403525682,107.74499034881592
0.6854166681857226,107.7528133392334
0.6854171119185166,107.76060104370117
0.6854167397776286,107.76858448982239
0.6854171835671989,107.77648639678955
0.6854168114522556,107.78445506095886
0.6854172552985948,107.79230999946594
0.6854168832095823,107.8003408908844
0.6854173271126837,107.808269739151
0.6854169550495889,107.81620621681213
0.685417399009445,107.82404446601868
0.6854170269722547,107.83196711540222
0.685417470988859,107.83984518051147
0.6854170989775599,107.84782195091248
0.685417543050905,107.85572052001953
0.6854171710654833,107.86363506317139
0.6854176151955628,107.87150287628174
0.6854172432360056,107.87963390350342
0.6854176874228121,107.88769173622131
0.6854173154891057,107.89561629295349
0.6854177597326325,107.90337753295898
0.6854173878247638,107.91118788719177
0.6854178321250037,107.91895461082458
0.6854174602429592,107.92685747146606
0.6854179045999056,107.93473100662231
0.685417532743672,107.94261193275452
0.6854179771573179,107.95045733451843
0.6854176053268818,107.95832347869873
0.6854180497972201,107.96621942520142
0.6854176779925684,107.97408413887024
0.6854181225195923,107.98188543319702
0.6854177507407114,107.9896833896637
0.6854181953244138,107.99744963645935
0.6854178235712909,108.00534105300903
0.685418268211665,108.013099193573
0.6854178964842861,108.0209481716156
0.685418341181325,108.02891421318054
0.6854179694796774,108.03709769248962
0.6854184142333742,108.04578828811646
0.6854180425574443,108.05361199378967
0.6854184873677922,108.06132864952087
0.6854181157175666,108.06913900375366
0.6854185605845583,108.07714486122131
0.6854181889600242,108.08510136604309
0.6854186338836531,108.0929970741272
0.6854182622847969,108.10095477104187
0.6854187072650559,108.1088228225708
0.6854183356918644,108.11671209335327
0.6854187807287468,108.12463545799255
0.6854184091812068,108.13273024559021
0.6854188542747057,108.14062166213989
0.6854184827528038,108.14873433113098
0.6854189279029121,108.15677404403687
0.6854185564066351,108.16506052017212
0.6854190016133462,108.17300081253052
0.6854186301426809,108.18103384971619
0.6854190754059878,108.18899893760681
0.6854187039609211,108.19691205024719
0.6854191492808168,108.20470595359802
0.6854187778613351,108.21261835098267
0.6854192232378129,108.2204315662384
0.6854188518439033,108.22829699516296
0.6854192972769564,108.23617506027222
0.6854189259086056,108.24428057670593
0.685419371398227,108.25236225128174
0.6854190000554216,108.26036071777344
0.6854194456016043,108.26832461357117
0.6854190742843316,108.27624011039734
0.6854195198870686,108.28407549858093
0.6854191485953149,108.29202818870544
0.6854195942546,108.2999017238617
0.6854192229883525,108.30796146392822
0.6854196687041781,108.31588864326477
0.6854192974634231,108.32396912574768
0.6854197432357831,108.33197808265686
0.6854193720205077,108.34013271331787
0.6854198178493949,108.34823083877563
0.6854194466595859,108.35633397102356
0.6854198925449934,108.36423707008362
0.6854195213806378,108.372061252594
0.6854199673225586,108.37979245185852
0.6854195961836432,108.38753151893616
0.6854200421820708,108.39523315429688
0.6854196710685823,108.40323400497437
0.6854201171235095,108.41140246391296
0.6854197460354349,108.41945624351501
0.6854201921468553,108.42745208740234
0.6854198210841812,108.43559241294861
0.6854202672520877,108.44347763061523
0.6854198962148011,108.45128846168518
0.6854203424391874,108.45907425880432
0.6854199714272748,108.46715950965881
0.6854204177081334,108.47537183761597
0.6854200467215825,108.48345804214478
0.6854204930589067,108.49147653579712
0.685420122097704,108.49962210655212
0.685420568491487,108.50757908821106
0.6854201975556193,108.51579117774963
0.6854206440058546,108.52371335029602
0.6854202730953086,108.53179383277893
0.6854207196019892,108.53969383239746
0.6854203487167523,108.54776406288147
0.6854207952798712,108.55567336082458
0.6854204244199301,108.56368660926819
0.6854208710394807,108.57176780700684
0.6854205002048221,108.5797529220581
0.6854209468807979,108.5875928401947
0.6854205760714088,108.59559655189514
0.6854210228038026,108.60364747047424
0.6854206520196697,108.6115038394928
0.6854210988084751,108.61919689178467
0.6854207280495859,108.62699007987976
0.6854211748947955,108.63474369049072
0.6854208041611365,108.64273691177368
0.6854212510627441,108.65047287940979
0.6854208803543027,108.65826725959778
0.6854213273123013,108.66602849960327
0.6854209566290637,108.67387580871582
0.6854214036434466,108.6815710067749
0.6854210329854002,108.68939995765686
0.6854214800561607,108.69713950157166
0.6854211094232925,108.70495867729187
0.6854215565504236,108.71272349357605
0.6854211859427204,108.72058892250061
0.6854216331262156,108.72851991653442
0.6854212625436644,108.73671531677246
0.6854217097835167,108.7448980808258
0.6854213392261047,108.75297713279724
0.6854217865223073,108.76109313964844
0.6854214159900212,108.76919054985046
0.685421863342568,108.77701687812805
0.6854214928353947,108.78493285179138
0.6854219402442782,108.79281091690063
0.6854215697622049,108.80079340934753
0.6854220172274189,108.80868482589722
0.6854216467704326,108.81661224365234
0.6854220942919699,108.82441329956055
0.6854217238600577,108.83229875564575
0.6854221714379117,108.84008479118347
0.6854218010310604,108.84798693656921
0.6854222486652246,108.85582685470581
0.6854218782834213,108.8638231754303
0.6854223259738887,108.87159490585327
0.6854219556171205,108.87941122055054
0.6854224033638844,108.88720273971558
0.6854220330321382,108.8951358795166
0.6854224808351923,108.90304327011108
0.6854221105284551,108.91092681884766
0.6854225583877922,108.91867971420288
0.6854221881060509,108.92653250694275
0.6854226360216648,108.93428111076355
0.6854222657649067,108.9421329498291
0.68542271373679,108.94994759559631
0.685422343505002,108.9578230381012
0.6854227915331487,108.96555519104004
0.6854224213263181,108.97342324256897
0.685422869410721,108.98127961158752
0.6854224992288348,108.98928165435791
0.6854229473694871,108.99725317955017
0.6854225772125322,109.00519847869873
0.6854230254094277,109.01295709609985
0.6854226552773914,109.02081632614136
0.6854231035305229,109.02859044075012
0.685422733423392,109.0363941192627
0.6854231817327532,109.04421830177307
0.6854228116505149,109.05224871635437
0.6854232600160991,109.06025242805481
0.6854228899587406,109.068186044693
0.685423338380541,109.07605290412903
0.6854229683480494,109.08390974998474
0.6854234168260592,109.09163665771484
0.6854230468184214,109.09946513175964
0.6854234953526341,109.10723805427551
0.6854231253698373,109.11508226394653
0.6854235739602462,109.12286067008972
0.6854232040022775,109.13079047203064
0.6854236526488761,109.13870692253113
0.6854232827157226,109.14678359031677
0.685423731418504,109.15473771095276
0.6854233615101529,109.16282176971436
0.6854238102691106,109.1707694530487
0.6854234403855488,109.1787805557251
0.6854238892006762,109.18671298027039
0.6854235193418912,109.19477391242981
0.6854239682131814,109.2028386592865
0.6854235983791601,109.2107949256897
0.6854240473066068,109.21868371963501
0.6854236774973362,109.2265796661377
0.6854241264809324,109.23459553718567
0.6854237566964001,109.24267935752869
0.6854242057361392,109.25079846382141
0.6854238359763322,109.25921535491943
0.6854242850722078,109.26747679710388
0.6854239153371131,109.27583122253418
0.6854243644891183,109.28410649299622
0.6854239947787232,109.29235434532166
0.6854244439868517,109.3004515171051
0.6854240743011433,109.30866003036499
0.685424523565388,109.31679511070251
0.6854241539043537,109.32495999336243
0.6854246032247083,109.33308029174805
0.685424233588335,109.34118056297302
0.6854246829647928,109.34921669960022
0.6854243133530679,109.35734868049622
0.6854247627856224,109.36532926559448
0.6854243931985327,109.3735454082489
0.6854248426871774,109.38174414634705
0.6854244731247107,109.38991713523865
0.6854249226694387,109.39798164367676
0.6854245531315818,109.40596961975098
0.6854250027323864,109.41393566131592
0.6854246332191269,109.42203330993652
0.6854250828760017,109.43012595176697
0.6854247133873261,109.4382712841034
0.6854251631002648,109.44636631011963
0.6854247936361613,109.45434617996216
0.6854252434051565,109.46219110488892
0.6854248739656117,109.47016930580139
0.6854253237906575,109.4783227443695
0.6854249543756586,109.4865186214447
0.6854254042567485,109.49449586868286
0.6854250348662829,109.50260162353516
0.6854254848034097,109.5105447769165
0.6854251154374648,109.51866459846497
0.6854255654306226,109.52655529975891
0.6854251960891853,109.53467059135437
0.685425646138367,109.54263591766357
0.6854252768214251,109.55063819885254
0.6854257269266242,109.55862784385681
0.6854253576341647,109.56682848930359
0.6854258077953747,109.57498526573181
0.6854254385273847,109.58303809165955
0.6854258887445992,109.59112691879272
0.685425519501066,109.5992431640625
0.6854259697742783,109.60727977752686
0.6854256005551895,109.6152822971344
0.6854260508843929,109.62315368652344
0.6854256816897357,109.63123178482056
0.6854261320749239,109.63914012908936
0.685425762904685,109.64719104766846
0.6854262133458517,109.65504741668701
0.6854258442000192,109.6629569530487
0.6854262946971569,109.6708014011383
0.6854259255757179,109.6787178516388
0.6854263761288208,109.68664693832397
0.6854260070317625,109.6946074962616
0.6854264576408241,109.70255327224731
0.6854260885681337,109.71045994758606
0.6854265392331471,109.71826601028442
0.685426170184812,109.7260947227478
0.685426620905771,109.73392534255981
0.6854262518817786,109.74188446998596
0.6854267026586766,109.74975681304932
0.6854263336590142,109.75764083862305
0.6854267844918444,109.76561331748962
0.6854264155164994,109.77370858192444
0.6854268664052554,109.78171229362488
0.685426497454215,109.78970718383789
0.6854269483988905,109.79776692390442
0.685426579472142,109.80584502220154
0.6854270304727305,109.81375336647034
0.6854266615702618,109.82172751426697
0.6854271126267562,109.82964706420898
0.6854267437485543,109.83751845359802
0.6854271948609486,109.8452832698822
0.6854268260070009,109.85317087173462
0.6854272771752883,109.86109662055969
0.6854269083455821,109.86902570724487
0.6854273595697564,109.87685823440552
0.685426990764279,109.88476204872131
0.6854274420443337,109.89257264137268
0.6854270732630726,109.90039849281311
0.685427524599001,109.90816593170166
0.6854271558419436,109.91605424880981
0.6854276072337393,109.9238965511322
0.6854272385008731,109.9316942691803
0.6854276899485297,109.93947267532349
0.6854273212398417,109.94736170768738
0.6854277727433526,109.95513463020325
0.6854274040588306,109.96304106712341
0.6854278556181895,109.97091293334961
0.685427486957821,109.97883439064026
0.685427938573021,109.98669648170471
0.6854275699367931,109.99457240104675
0.6854280216078281,110.00242877006531
0.6854276529957283,110.01025557518005
0.6854281047225915,110.01803469657898
0.6854277361346075,110.02585649490356
0.6854281879172928,110.03364205360413
0.685427819353412,110.0416350364685
0.6854282711919129,110.04957318305969
0.6854279026521221,110.05745482444763
0.6854283545464317,110.06529355049133
0.6854279860307191,110.07334470748901
0.6854284379808315,110.0813856124878
0.685428069489184,110.08949637413025
0.6854285214950927,110.09757971763611
0.6854281530274982,110.10557651519775
0.6854286050891963,110.11340522766113
0.6854282366456422,110.12123703956604
0.6854286887631234,110.12898993492126
0.6854283203435974,110.13687181472778
0.6854287725168553,110.14468121528625
0.6854284041213442,110.15269637107849
0.6854288563503727,110.16067385673523
0.685428487978864,110.16865372657776
0.6854289402636565,110.17654228210449
0.6854285719161383,110.18454504013062
0.6854290242566878,110.19233393669128
0.6854286559331476,110.20015358924866
0.6854291083294483,110.20808243751526
0.6854287400298732,110.21589398384094
0.6854291924819184,110.2236123085022
0.6854288242062959,110.23140954971313
0.6854292767140793,110.2391710281372
0.685428908462397,110.24701642990112
0.6854293610259121,110.25488996505737
0.6854289927981576,110.26278328895569
0.6854294454173981,110.27057242393494
0.6854290772135592,110.27844786643982
0.6854295298885182,110.28620386123657
0.685429161708582,110.29405283927917
0.6854296144392537,110.30182361602783
0.6854292462832078,110.30966711044312
0.6854296990695856,110.31750655174255
0.6854293309374174,110.32532048225403
0.6854297837794949,110.33304738998413
0.6854294156711923,110.34081363677979
0.6854298685689633,110.34851050376892
0.6854295004845131,110.35625910758972
0.685429953437971,110.36392760276794
0.685429585377362,110.37164211273193
0.6854300383865002,110.37935709953308
0.6854296703497188,110.38713693618774
0.6854301234145312,110.39492702484131
0.6854297554015657,110.4028091430664
0.6854302085220456,110.41061425209045
0.6854298405328835,110.41843342781067
0.6854302937090245,110.42618012428284
0.6854299257436532,110.43394374847412
0.6854303789754495,110.44171285629272
0.6854300110338564,110.449542760849
0.6854304643213013,110.45734977722168
0.685430096403474,110.46524453163147
0.6854305497465609,110.47314310073853
0.6854301818524875,110.48110437393188
0.6854306352512103,110.48899340629578
0.6854302673808778,110.49678087234497
0.68543072083523,110.50445342063904
0.6854303529886265,110.51219892501831
0.6854308064986018,110.51991581916809
0.6854304386757144,110.52765417098999
0.6854308922413066,110.53536629676819
0.6854305244421234,110.54313230514526
0.6854309780633258,110.55143642425537
0.685430610287834,110.55930757522583
0.6854310639646404,110.56715178489685
0.6854306962128279,110.5751473903656
0.6854311499452319,110.58303737640381
0.6854307822170864,110.59104657173157
0.685431236005082,110.59886765480042
0.6854308683005909,110.60669159889221
0.6854313221441712,110.61439561843872
0.6854309544633225,110.62219977378845
0.6854314083624813,110.63002681732178
0.6854310407052622,110.63796067237854
0.6854314946599935,110.64591360092163
0.6854311270263919,110.65395188331604
0.6854315810366892,110.6618127822876
0.6854312134266924,110.6696548461914
0.6854316674925496,110.67743492126465
0.6854312999061457,110.68536972999573
0.685431754027556,110.69329333305359
0.6854313864647323,110.70120048522949
0.6854318406416896,110.70900511741638
0.6854314731024344,110.7168550491333
0.6854319273349323,110.72460436820984
0.6854315598192329,110.73239421844482
0.685432014107265,110.74025559425354
0.685431646615109,110.74826264381409
0.6854321009586695,110.75618553161621
0.6854317334900445,110.7641031742096
0.6854321878891265,110.77199840545654
0.6854318204440205,110.78049993515015
0.685432274898618,110.78863072395325
0.6854319074770188,110.79653787612915
0.6854323619871252,110.80438351631165
0.6854319945890199,110.8123528957367
0.6854324491546295,110.82026934623718
0.6854320817800065,110.82814717292786
0.6854325364011122,110.83593606948853
0.685432169049959,110.84372282028198
0.6854326237265551,110.85149121284485
0.6854322563988589,110.85925269126892
0.685432711130939,110.86706137657166
0.6854323438266883,110.87510657310486
0.6854327986142458,110.88310480117798
0.6854324313334282,110.89101815223694
0.6854328861764571,110.89885640144348
0.6854325189190598,110.90665793418884
0.6854329738175542,110.91437911987305
0.6854326065835651,110.92227005958557
0.685433061537518,110.9301769733429
0.6854326943269254,110.93816471099854
0.6854331493363308,110.94600415229797
0.685432782149122,110.9539544582367
0.6854332372139738,110.9617052078247
0.6854328700501365,110.96955108642578
0.6854333251704284,110.9773588180542
0.6854329580299506,110.98519706726074
0.6854334132056761,110.99294662475586
0.6854330460885456,111.00071930885315
0.6854335013196986,111.00841307640076
0.685433134225903,111.01621985435486
0.6854335895124771,111.02409601211548
0.6854332224420044,111.03205370903015
0.6854336777839937,111.03990173339844
0.6854333107368314,111.04779529571533
0.6854337661342291,111.0555157661438
0.6854333991103652,111.06326937675476
0.6854338545631656,111.07103705406189
0.6854334875625878,111.07903480529785
0.6854339430707844,111.08696222305298
0.6854335760934807,111.09500432014465
0.6854340316570672,111.10297918319702
0.685433664703025,111.11094403266907
0.6854341203219954,111.11878967285156
0.685433753391203,111.1266098022461
0.6854342090655507,111.1343502998352
0.6854338421579956,111.14221954345703
0.6854342978877148,111.14998483657837
0.6854339310033848,111.15779542922974
0.6854343867884689,111.16554546356201
0.6854340199273522,111.17342782020569
0.6854344757677951,111.18122267723083
0.6854341089298794,111.18901634216309
0.6854345648256747,111.19683647155762
0.6854341980109477,111.20486211776733
0.6854346539620898,111.21274733543396
0.6854342871705392,111.22073149681091
0.6854347431770212,111.2287106513977
0.6854343764086354,111.23675203323364
0.6854348324704513,111.24463820457458
0.6854344657252176,111.25269222259521
0.6854349218423613,111.26071763038635
0.6854345551202679,111.26872682571411
0.6854350112927332,111.27665519714355
0.6854346445937676,111.28463101387024
0.6854351008215483,111.29247617721558
0.6854347341456986,111.30038738250732
0.6854351904287884,111.30821967124939
0.6854348237760426,111.31735301017761
0.6854352801144352,111.32534432411194
0.6854349134847812,111.33339977264404
0.685435369878471,111.34140133857727
0.6854350032718963,111.3493378162384
0.6854354597208763,111.35722732543945
0.6854350931373696,111.36523532867432
0.6854355496416338,111.37309885025024
0.6854351830811822,111.38098978996277
0.6854356396407247,111.38886570930481
0.6854352731033165,111.39679503440857
0.6854357297181313,111.40459513664246
0.685435363203754,111.41257643699646
0.6854358198738345,111.42042589187622
0.6854354533824764,111.42828917503357
0.6854359101078167,111.43612170219421
0.6854355436394655,111.44402050971985
0.6854360004200595,111.45199918746948
0.6854356339747034,111.46008539199829
0.6854360908105445,111.46824884414673
0.6854357243881714,111.4765510559082
0.6854361812792534,111.48454427719116
0.6854358148798512,111.49254727363586
0.6854362718261684,111.50059032440186
0.685435905449725,111.50879621505737
0.685436362451271,111.51674437522888
0.6854359960977742,111.52465844154358
0.6854364531545432,111.53247952461243
0.685436086823981,111.540358543396
0.6854365439359666,111.54819583892822
0.6854361776283271,111.55603528022766
0.6854366347955229,111.5638313293457
0.685436268510794,111.57175660133362
0.685436725733194,111.57963395118713
0.6854363594713638,111.58756470680237
0.6854368167489621,111.59540963172913
0.6854364505100187,111.60337448120117
0.6854369078428085,111.61158680915833
0.6854365416267396,111.61967706680298
0.6854369990147154,111.62787818908691
0.6854366328215091,111.63620924949646
0.6854370902646649,111.6444296836853
0.6854367240943088,111.6526997089386
0.685437181592638,111.66079235076904
0.6854368154451205,111.66894936561584
0.6854372729986176,111.67710041999817
0.6854369068739268,111.68545246124268
0.6854373644825849,111.69355487823486
0.6854369983807084,111.70173358917236
0.6854374560445218,111.70989418029785
0.685437089965448,111.71850442886353
0.6854375476844105,111.72663307189941
0.6854371816281272,111.7347195148468
0.6854376394022329,111.74286842346191
0.6854372733687283,111.75102400779724
0.6854377311979706,111.75919890403748
0.6854373651872324,111.76729702949524
0.6854378230716057,111.77535891532898
0.6854374570836226,111.78352475166321
0.6854379150231205,111.79179167747498
0.6854375490578798,111.79994082450867
0.6854380070524962,111.80798482894897
0.6854376411099863,111.81599760055542
0.6854380991597154,111.82396197319031
0.6854377332399242,111.83216309547424
0.6854381913447596,111.84035539627075
0.6854378254476754,111.84842944145203
0.6854382836076112,111.85633659362793
0.6854379177332218,111.8642566204071
0.6854383759482519,111.87217473983765
0.6854380100965455,111.88011622428894
0.6854384683666638,111.88806796073914
0.6854381025376284,111.89605951309204
0.6854385608628288,111.90410828590393
0.6854381950564524,111.91220307350159
0.6854386534367287,111.92021298408508
0.6854382876529997,111.92833495140076
0.685438746088346,111.93644213676453
0.685438380327252,111.94459080696106
0.6854388388176622,111.95260119438171
0.6854384730791919,111.96054720878601
0.6854389316246599,111.9684579372406
0.6854385659088008,111.97643208503723
0.6854390245093206,111.9845175743103
0.6854386588160611,111.99275326728821
0.6854391174716266,112.00086164474487
0.6854387518009548,112.00892186164856
0.6854392105115599,112.0168628692627
0.6854388448634642,112.02487754821777
0.6854393036291023,112.03275918960571
0.6854389380035706,112.04076361656189
0.6854393968242367,112.04876565933228
0.6854390312212567,112.05691003799438
0.6854394900969443,112.06495118141174
0.6854391245165045,112.07302594184875
0.6854395834472075,112.08096098899841
0.6854392178892962,112.08885478973389
0.6854396768750083,112.09670877456665
0.6854393113396134,112.10455274581909
0.6854397703803289,112.11236763000488
0.6854394048674387,112.12043261528015
0.6854398639631516,112.12849497795105
0.6854394984727541,112.13659143447876
0.6854399576234581,112.14464473724365
0.6854395921555417,112.15261745452881
0.6854400513612309,112.1605794429779
0.6854396859157833,112.16855978965759
0.685440145176452,112.17643475532532
0.6854397797534616,112.18443131446838
0.6854402390691035,112.19232058525085
0.6854398736685584,112.20029973983765
0.6854403330391675,112.20829057693481
0.6854399676610559,112.21625638008118
0.6854404270866262,112.22418570518494
0.6854400617309365,112.23222184181213
0.6854405212114618,112.24014711380005
0.6854401558781821,112.24814796447754
0.6854406154136568,112.25605630874634
0.6854402501027749,112.26400446891785
0.6854407096931926,112.27183032035828
0.6854403444046973,112.27971005439758
0.6854408040500519,112.28755116462708
0.6854404387839311,112.29555559158325
0.6854408984842172,112.30356621742249
0.6854405332404591,112.31157994270325
0.6854409929956703,112.31960535049438
0.685440627774263,112.32765126228333
0.685441087584393,112.33566808700562
0.6854407223853249,112.34372115135193
0.6854411822503683,112.35164904594421
0.6854408170736277,112.35958409309387
0.6854412769935782,112.36748313903809
0.6854409118391532,112.37538766860962
0.6854413718140049,112.3833236694336
0.6854410066818837,112.39129662513733
0.6854414667116306,112.39923858642578
0.6854411016018014,112.40732860565186
0.6854415616864374,112.4153425693512
0.6854411965988886,112.42332530021667
0.6854416567384081,112.43124914169312
0.685441291673128,112.43931436538696
0.6854417518675244,112.44739198684692
0.6854413868245011,112.45550608634949
0.6854418470737691,112.46347117424011
0.6854414820529905,112.47141408920288
0.6854419423571239,112.4792799949646
0.6854415773585788,112.48733282089233
0.6854420377175713,112.49524331092834
0.685441672741248,112.50330424308777
0.685442133155094,112.51124095916748
0.6854417682009805,112.51922035217285
0.685442228669674,112.52709364891052
0.6854418637377585,112.53501582145691
0.6854423242612934,112.5429105758667
0.6854419593515647,112.55086207389832
0.6854424199299354,112.5588173866272
0.6854420550423811,112.56693005561829
0.6854425156755811,112.57490706443787
0.6854421508101898,112.58298063278198
0.6854426114982135,112.59090614318848
0.6854422466549738,112.59880352020264
0.6854427073978154,112.60665917396545
0.6854423425767151,112.61466097831726
0.6854428033743686,112.62264823913574
0.6854424385753961,112.63061594963074
0.6854428994278552,112.63853573799133
0.6854425346509991,112.64656901359558
0.6854429955582583,112.65454387664795
0.6854426308035066,112.66248965263367
0.68544309176556,112.67026734352112
0.6854427270329011,112.67811298370361
0.6854431880497424,112.68599581718445
0.6854428233391648,112.69392514228821
0.6854432844107883,112.70175218582153
0.6854429197222804,112.70966720581055
0.68544338084868,112.71740388870239
0.6854430161822299,112.72522234916687
0.6854434773633998,112.73307800292969
0.6854431127189959,112.74105930328369
0.6854435739549302,112.7489709854126
0.685443209332561,112.75694155693054
0.6854436706232537,112.76481986045837
0.6854433060229077,112.77284169197083
0.6854437673683529,112.7806556224823
0.6854434027900179,112.78850674629211
0.6854438641902098,112.79631805419922
0.6854434996338745,112.80442953109741
0.6854439610888072,112.81252813339233
0.6854435965544601,112.82064533233643
0.6854440580641277,112.82861590385437
0.6854436935517567,112.83650779724121
0.6854441551161534,112.84432053565979
0.6854437906257476,112.85211205482483
0.6854442522448672,112.85983395576477
0.6854438877764141,112.86762881278992
0.685444349450251,112.87543630599976
0.6854439850037398,112.8833863735199
0.685444446732288,112.89131569862366
0.6854440823077066,112.89929509162903
0.6854445440909603,112.90707588195801
0.6854441796882972,112.91489887237549
0.6854446415262505,112.9227044582367
0.685444277145494,112.93058848381042
0.6854447390381408,112.93845438957214
0.6854443746792799,112.94647359848022
0.6854448366266146,112.95458912849426
0.6854444722896371,112.96270704269409
0.6854449342916539,112.9707703590393
0.6854445699765482,112.97886872291565
0.685445032033241,112.98688244819641
0.6854446677399959,112.9950225353241
0.6854451298513586,113.00310468673706
0.6854447655799625,113.01126956939697
0.6854452277459898,113.01924419403076
0.685444863496431,113.02723217010498
0.6854453257171166,113.03511881828308
0.6854449614893836,113.0430736541748
0.6854454237647218,113.0509557723999
0.6854450595588031,113.05888295173645
0.6854455218887879,113.066739320755
0.6854451577046718,113.07465243339539
0.6854456200892977,113.0825743675232
0.6854452559269727,113.09057188034058
0.6854457183662334,113.0984902381897
0.6854453542256879,113.10643291473389
0.6854458167195783,113.11416363716125
0.6854454526008007,113.12194967269897
0.6854459151493143,113.12974667549133
0.6854455510522931,113.13769960403442
0.6854460136554245,113.1457998752594
0.6854456495801483,113.15391516685486
0.6854461122378913,113.16197776794434
0.6854457481843486,113.17009687423706
0.6854462108966972,113.17817997932434
0.6854458468648766,113.18610382080078
0.6854463096318255,113.19401144981384
0.6854459456217151,113.20190095901489
0.6854464084432584,113.2098879814148
0.6854460444548469,113.21789693832397
0.6854465073309787,113.22586345672607
0.6854461433642545,113.23391890525818
0.6854466062949688,113.24191975593567
0.6854462423499207,113.25002980232239
0.6854467053352116,113.2581570148468
0.6854463414118279,113.26632857322693
0.68544680445169,113.27436685562134
0.6854464405499591,113.28260087966919
0.6854469036443863,113.2908067703247
0.6854465397642969,113.29907894134521
0.6854470029132836,113.30714917182922
0.6854466390548246,113.31505823135376
0.6854471022583645,113.32292866706848
0.6854467384215237,113.33084177970886
0.6854472016796117,113.33881282806396
0.6854468378643778,113.34680795669556
0.6854473011770076,113.35470914840698
0.6854469373833696,113.36259007453918
0.6854474007505356,113.37037467956543
0.6854470369784816,113.37821125984192
0.6854475004001779,113.38598799705505
0.6854471366496967,113.39382934570312
0.6854476001259174,113.40164637565613
0.6854472363969975,113.40981078147888
0.6854476999277371,113.41771626472473
0.6854473362203669,113.42587327957153
0.6854477998056197,113.43410110473633
0.685447436119788,113.44232630729675
0.6854478997595478,113.45047116279602
0.6854475360952429,113.458664894104
0.6854479997895043,113.46686458587646
0.6854476361467151,113.47527742385864
0.6854480998954721,113.48345851898193
0.6854477362741869,113.49148869514465
0.6854482000774339,113.49969387054443
0.6854478364776413,113.50793862342834
0.6854483003353724,113.51602125167847
0.6854479367570613,113.52415108680725
0.6854484006692708,113.53224730491638
0.6854480371124293,113.54066157341003
0.6854485010791116,113.54898309707642
0.6854481375437287,113.55728006362915
0.6854486015648774,113.56532907485962
0.6854482380509418,113.57333326339722
0.6854487021265518,113.5813717842102
0.6854483386340519,113.58959579467773
0.6854488027641172,113.59766578674316
0.6854484392930414,113.60570526123047
0.6854489034775563,113.61373472213745
0.6854485400278935,113.62193322181702
0.6854490042668524,113.63000345230103
0.685448640838591,113.63817644119263
0.6854491051319881,113.64618992805481
0.6854487417251168,113.65416741371155
0.6854492060729461,113.66200804710388
0.6854488426874539,113.6700553894043
0.68544930708971,113.67803525924683
0.685448943725585,113.68607664108276
0.6854494081822619,113.69416332244873
0.6854490448394929,113.70233821868896
0.685449509350585,113.71036839485168
0.685449146029161,113.71840333938599
0.6854496105946627,113.72638297080994
0.6854492472945719,113.73466300964355
0.685449711914477,113.74298334121704
0.6854493486357087,113.75138473510742
0.6854498133100116,113.75950217247009
0.6854494500525539,113.76777052879333
0.6854499147812492,113.77604985237122
0.6854495515450907,113.78449726104736
0.6854500163281726,113.79275798797607
0.6854496531133022,113.80115294456482
0.685450117950765,113.80950498580933
0.6854497547571715,113.81787443161011
0.6854502196490094,113.82614994049072
0.6854498564766811,113.83456683158875
0.6854503214228885,113.84294772148132
0.6854499582718142,113.85147190093994
0.6854504232723854,113.86001086235046
0.685450060142554,113.86845302581787
0.6854505251974832,113.87680697441101
0.6854501620888833,113.8852744102478
0.6854506271981647,113.8935866355896
0.685450264110785,113.9018120765686
0.6854507292744132,113.9100558757782
0.6854503662082423,113.91822791099548
0.6854508314262112,113.92623400688171
0.6854504683812381,113.93443465232849
0.6854509336535425,113.94261980056763
0.6854505706297557,113.95083165168762
0.6854510359563893,113.95882987976074
0.6854506729537776,113.9667980670929
0.6854511383347353,113.97472262382507
0.6854507753532875,113.98274540901184
0.6854512407885631,113.9907557964325
0.6854508778282676,113.99879097938538
0.685451343317856,114.00675892829895
0.685450980378702,114.01468396186829
0.6854514459225968,114.02254605293274
0.6854510830045728,114.03041458129883
0.6854515486027692,114.03828525543213
0.6854511857058635,114.04620051383972
0.6854516513583553,114.05397915840149
0.6854512884825575,114.06174802780151
0.6854517541893389,114.06944823265076
0.6854513913346373,114.07722473144531
0.6854518570957031,114.08502054214478
0.6854514942620865,114.09280729293823
0.6854519600774304,114.10051250457764
0.6854515972648876,114.10826802253723
0.6854520631345047,114.11602878570557
0.6854517003430243,114.12384676933289
0.6854521662669085,114.13150668144226
0.6854518034964797,114.13928699493408
0.6854522694746253,114.1473126411438
0.6854519067252365,114.15527701377869
0.6854523727576382,114.16325521469116
0.685452010029278,114.17123174667358
0.68545247611593,114.17916750907898
0.6854521134085876,114.1873230934143
0.685452579549484,114.19548845291138
0.6854522168631483,114.20364737510681
0.6854526830582834,114.21162557601929
0.685452320392943,114.21966576576233
0.6854527866423116,114.22756314277649
0.6854524239979551,114.23563838005066
0.6854528903015515,114.24363589286804
0.685452527678168,114.25159955024719
0.6854529940359861,114.25951218605042
0.6854526314335644,114.26748061180115
0.6854530978455993,114.27549195289612
0.6854527352641281,114.28334283828735
0.6854532017303733,114.29119443893433
0.6854528391698417,114.29909229278564
0.6854533056902924,114.30688261985779
0.6854529431506884,114.31481575965881
0.6854534097253386,114.32266521453857
0.6854530472066517,114.3306725025177
0.685453513835496,114.33868670463562
0.685453151337715,114.34669852256775
0.6854536180207476,114.35457992553711
0.6854532555438614,114.36251735687256
0.6854537222810764,114.37028861045837
0.6854533598250738,114.37811827659607
0.6854538266164659,114.38591408729553
0.6854534641813357,114.39392328262329
0.6854539310268994,114.40175580978394
0.6854535686126304,114.40960574150085
0.68545403551236,114.41736388206482
0.6854536731189409,114.42516946792603
0.6854541400728308,114.4329161643982
0.6854537777002511,114.4407410621643
0.6854542447082954,114.44850587844849
0.6854538823565435,114.45632457733154
0.6854543494187371,114.46404981613159
0.6854539870878018,114.4718508720398
0.6854544542041388,114.47963571548462
0.6854540918940091,114.48762774467468
0.6854545590644838,114.49578142166138
0.6854541967751488,114.50398445129395
0.685454663999756,114.51192164421082
0.6854543017312043,114.52029871940613
0.6854547690099382,114.52835750579834
0.6854544067621586,114.53625583648682
0.6854548740950138,114.54418063163757
0.6854545118679957,114.55223846435547
0.6854549792549661,114.56023979187012
0.6854546170486978,114.56823420524597
0.6854550844897789,114.5760862827301
0.6854547223042495,114.58407092094421
0.6854551897994348,114.5920832157135
0.6854548276346333,114.60017418861389
0.6854552951839176,114.60813307762146
0.6854549330398326,114.61615443229675
0.6854554006432102,114.62417101860046
0.6854550385198315,114.63215589523315
0.6854555061772964,114.64013266563416
0.6854551440746125,114.6481499671936
0.6854556117861597,114.65596723556519
0.685455249704159,114.66378426551819
0.685455717469783,114.67158460617065
0.6854553554084551,114.67956185340881
0.68545582322815,114.68753290176392
0.6854554611874838,114.6954755783081
0.6854559290612441,114.70334458351135
0.6854555670412281,114.71114611625671
0.6854560349690484,114.7189085483551
0.6854556729696719,114.72676277160645
0.6854561409515468,114.73452019691467
0.6854557789727987,114.7422924041748
0.6854562470087222,114.75011825561523
0.6854558850505914,114.75803351402283
0.6854563531405584,114.76581883430481
0.6854559912030339,114.77368807792664
0.6854564593470386,114.78145432472229
0.6854560974301096,114.78936386108398
0.6854565656281466,114.79729628562927
0.6854562037318014,114.80526685714722
0.6854566719838651,114.81309962272644
0.6854563101080934,114.8209593296051
0.6854567784141781,114.82882761955261
0.6854564165589687,114.83679986000061
0.6854568849190693,114.84476971626282
0.685456523084411,114.85287284851074
0.6854569914985216,114.8607907295227
0.6854566296844034,114.86877036094666
0.685457098152519,114.87666201591492
0.6854567363589297,114.88465619087219
0.6854572048810443,114.89247441291809
0.6854568431079737,114.90027046203613
0.6854573116840816,114.90800905227661
0.685456949931518,114.91578602790833
0.6854574185616144,114.92355608940125
0.6854570568295468,114.93131232261658
0.6854575255136255,114.93903756141663
0.6854571638020434,114.9468297958374
0.6854576325400993,114.95460724830627
0.6854572708489912,114.96239161491394
0.6854577396410187,114.97005200386047
0.6854573779703741,114.97782230377197
0.6854578468163677,114.98555850982666
0.6854574851661751,114.99332284927368
0.6854579540661295,115.00112771987915
0.6854575924363785,115.00903153419495
0.6854580613902876,115.01689887046814
0.6854576997809672,115.02487397193909
0.6854581687888258,115.03276538848877
0.6854578071999248,115.04069995880127
0.6854582762617276,115.04845714569092
0.6854579146932349,115.05638384819031
0.6854583838089765,115.0643060207367
0.6854580222608813,115.07209801673889
0.6854584914305559,115.07978844642639
0.6854581299028474,115.08749675750732
0.6854585991264497,115.09524202346802
0.685458237619117,115.10298919677734
0.6854587068966415,115.11075448989868
0.6854583454096733,115.11862540245056
0.6854588147411145,115.12631249427795
0.6854584532745003,115.13406324386597
0.6854589226598525,115.14171481132507
0.6854585612135812,115.1494996547699
0.6854590306528395,115.15726256370544
0.6854586692269001,115.16504836082458
0.6854591387200584,115.17273163795471
0.6854587773144404,115.18057870864868
0.6854592468614933,115.18834114074707
0.6854588854761853,115.19617342948914
0.6854593550771279,115.20391058921814
0.6854589937121192,115.2116026878357
0.6854594633669454,115.2193078994751
0.6854591020222252,115.22702312469482
0.68545957173093,115.23463582992554
0.685459210406487,115.24236297607422
0.6854596801690649,115.25003242492676
0.6854593188648885,115.25779509544373
0.685459788681334,115.26557469367981
0.6854594273974135,115.2733564376831
0.6854598972677209,115.28108835220337
0.6854595360040452,115.28893065452576
0.6854600059282092,115.29662775993347
0.6854596446847677,115.30432319641113
0.685460114662783,115.31199979782104
0.6854597534395641,115.31971716880798
0.6854602234714251,115.32741403579712
0.6854598622684189,115.33512902259827
0.6854603323541203,115.34275579452515
0.6854599711713152,115.35047698020935
0.6854604413108514,115.35815596580505
0.685460080148237,115.3658800125122
0.6854605503416026,115.37359976768494
0.6854601891991677,115.38133692741394
0.6854606594463576,115.38898348808289
0.6854602983240916,115.39673924446106
0.6854607686251001,115.40447425842285
0.6854604075229918,115.4123022556305
0.6854608778778136,115.42012786865234
0.6854605167958526,115.42795157432556
0.6854609872044819,115.4358127117157
0.6854606261426572,115.44357466697693
0.6854610966050892,115.45125198364258
0.6854607355633899,115.45896744728088
0.6854612060796187,115.46663665771484
0.6854608450580342,115.47433686256409
0.6854613156280542,115.48198533058167
0.6854609546265736,115.48970770835876
0.6854614252503802,115.4974730014801
0.6854610642689922,115.50525069236755
0.6854615349465794,115.51291155815125
0.685461173985274,115.52061605453491
0.6854616447166364,115.52833437919617
0.6854612837754023,115.5360975265503
0.6854617545605348,115.54375219345093
0.6854613936393611,115.5514464378357
0.685461864478258,115.55911469459534
0.6854615035771344,115.56680965423584
0.6854619744697904,115.57446336746216
0.6854616135887058,115.5821647644043
0.6854620845351156,115.58984923362732
0.6854617236740591,115.59758305549622
0.6854621946742173,115.60523247718811
0.6854618338331783,115.61291265487671
0.6854623048870794,115.62060880661011
0.6854619440660472,115.628338098526
0.6854624151736857,115.635977268219
0.6854620543726494,115.64366579055786
0.6854625255340202,115.65134596824646
0.685462164752969,115.65904593467712
0.6854626359680664,115.66669511795044
0.6854622752069899,115.67443299293518
0.6854627464758087,115.68207001686096
0.6854623857346955,115.68978214263916
0.6854628570572308,115.69743609428406
0.6854624963360705,115.70514607429504
0.6854629677123163,115.71276307106018
0.6854626070110978,115.7205696105957
0.6854630784410491,115.728355884552
0.6854627177597621,115.73616003990173
0.6854631892434135,115.74388909339905
0.6854628285820473,115.75180053710938
0.6854633001193928,115.75975608825684
0.6854629394779367,115.76754117012024
0.6854634110689715,115.77535915374756
0.6854630504474142,115.78313875198364
0.6854635220921332,115.79081058502197
0.6854631614904645,115.79859066009521
0.6854636331888619,115.80625534057617
0.6854632726070709,115.8139853477478
0.6854637443591415,115.82160782814026
0.6854633837972174,115.82935166358948
0.6854638556029559,115.83714437484741
0.685463495060888,115.84504842758179
0.6854639669202891,115.85286712646484
0.6854636063980668,115.86075401306152
0.6854640783111249,115.86851358413696
0.6854637178087376,115.87631106376648
0.6854641897754478,115.88408470153809
0.6854638292928844,115.89199566841125
0.6854643013132407,115.89982175827026
0.6854639408504909,115.90759563446045
0.6854644129244886,115.91529822349548
0.6854640524815416,115.92298674583435
0.685464524609175,115.93062472343445
0.68546416418602,115.93834352493286
0.685464636367284,115.94607305526733
0.6854642759639106,115.95383095741272
0.6854647481987997,115.96154379844666
0.6854643878151969,115.96932530403137
0.685464860103706,115.97701573371887
0.6854644997398633,115.98483777046204
0.6854649720819866,115.99255013465881
0.6854646117378933,116.00034213066101
0.6854650841336258,116.00824022293091
0.6854647238092711,116.01615834236145
0.6854651962586079,116.02399849891663
0.6854648359539813,116.03189373016357
0.6854653084569166,116.03963971138
0.6854649481720074,116.04757595062256
0.6854654207285358,116.05547761917114
0.6854650604633334,116.06340599060059
0.6854655330734497,116.07119965553284
0.6854651728279436,116.07904958724976
0.6854656454916425,116.08680820465088
0.685465285265822,116.0945942401886
0.6854657579830982,116.10224199295044
0.6854653977769523,116.1100378036499
0.6854658705478006,116.11778521537781
0.6854655103613192,116.12562656402588
0.685465983185734,116.13341951370239
0.6854656230189063,116.14123249053955
0.6854660958968828,116.14904403686523
0.6854657357496976,116.1569676399231
0.6854662086812303,116.1648588180542
0.6854658485536778,116.17260265350342
0.6854663215387612,116.18028521537781
0.6854659614308303,116.1880350112915
0.6854664344694595,116.19570803642273
0.6854660743811396,116.20358753204346
0.6854665474733092,116.21160745620728
0.68546618740459,116.21963047981262
0.6854666605502944,116.22747611999512
0.6854663005011652,116.23554468154907
0.6854667737003992,116.24351453781128
0.6854664136708493,116.2514955997467
0.685466886923608,116.25930738449097
0.685466526913627,116.26709198951721
0.6854670002199046,116.27480721473694
0.6854666402294817,116.28267216682434
0.6854671135892734,116.29050803184509
0.6854667536183979,116.29843235015869
0.6854672270316983,116.30644369125366
0.68546686708036,116.31456851959229
0.6854673405471637,116.3225200176239
0.6854669806153516,116.3303894996643
0.6854674541356538,116.33820009231567
0.6854670942233574,116.34607458114624
0.6854675677971525,116.35408020019531
0.6854672079043614,116.3620777130127
0.685467681531644,116.37002563476562
0.6854673216583478,116.37810230255127
0.6854677953391126,116.38628649711609
0.6854674354853006,116.39453768730164
0.6854679092195427,116.40252304077148
0.685467549385204,116.41038346290588
0.685468023172918,116.41822528839111
0.6854676633580429,116.42621612548828
0.6854681371992233,116.4342393875122
0.6854677774038004,116.44224691390991
0.6854682512984424,116.45009899139404
0.6854678915224617,116.45803356170654
0.6854683654705597,116.46585869789124
0.6854680057140102,116.47375178337097
0.6854684797155591,116.48167300224304
0.685468119978431,116.48974251747131
0.6854685940334255,116.49773597717285
0.6854682343157074,116.50569081306458
0.6854687084241426,116.51361751556396
0.6854683487258244,116.52151393890381
0.6854688228876948,116.52928638458252
0.685468463208766,116.53711891174316
0.6854689374240663,116.5448968410492
0.6854685777645164,116.55272459983826
0.6854690520332416,116.5606017112732
0.6854686923930599,116.56841373443604
0.6854691667152045,116.57616400718689
0.6854688070943808,116.58400416374207
0.6854692814699399,116.59193444252014
0.6854689218684635,116.5999813079834
0.6854693962974316,116.6078417301178
0.685469036715292,116.61579871177673
0.6854695111976641,116.62368106842041
0.6854691516348512,116.63165664672852
0.6854696261706215,116.63969230651855
0.6854692666271245,116.64771270751953
0.6854697412162886,116.65564227104187
0.6854693816920968,116.663747549057
0.6854698563346492,116.67177867889404
0.6854694968297524,116.67976355552673
0.6854699715256877,116.6876106262207
0.6854696120400755,116.69566917419434
0.6854700867893887,116.70357823371887
0.6854697273230503,116.71151971817017
0.6854702021257364,116.71948909759521
0.6854698426786614,116.72737312316895
0.6854703175347147,116.73515772819519
0.685469958106893,116.74301409721375
0.6854704330163089,116.75081491470337
0.6854700736077295,116.758620262146
0.6854705485705025,116.76654100418091
0.6854701891811554,116.77442502975464
0.6854706641972801,116.7822630405426
0.6854703048271549,116.79006767272949
0.6854707798966264,116.79774975776672
0.6854704205457126,116.80557298660278
0.6854708956685254,116.81359529495239
0.6854705363368124,116.82153534889221
0.6854710115129617,116.82931017875671
0.6854706522004392,116.83717226982117
0.6854711274299196,116.84491968154907
0.6854707681365769,116.8527512550354
0.6854712434193837,116.86067938804626
0.6854708841452104,116.86853790283203
0.6854713594813376,116.87628769874573
0.6854710002263239,116.88415384292603
0.6854714756157668,116.89205050468445
0.6854711163799017,116.90001010894775
0.6854715918226553,116.90779304504395
0.6854712326059287,116.91557550430298
0.6854717081019872,116.92332196235657
0.6854713489043884,116.93109560012817
0.6854718244537473,116.93882513046265
0.6854714652752659,116.94664335250854
0.68547194087792,116.95445966720581
0.6854715817185458,116.96237373352051
0.68547205737449,116.97043967247009
0.6854716982342123,116.97840762138367
0.685472173943441,116.98656797409058
0.6854718148222498,116.99478936195374
0.6854722905847578,117.00259256362915
0.6854719314826426,117.01046466827393
0.6854724072984253,117.01863026618958
0.6854720482153757,117.02690553665161
0.6854725240844275,117.03500652313232
0.6854721650204333,117.04335737228394
0.6854726409427492,117.05144882202148
0.6854722818977999,117.05941200256348
0.6854727578733747,117.06749248504639
0.6854723988474597,117.07554507255554
0.6854728748762884,117.08382797241211
0.6854725158693976,117.09205436706543
0.685472991951475,117.09990906715393
0.6854726329635978,117.10781693458557
0.685473109098919,117.11564540863037
0.6854727501300452,117.12351632118225
0.685473226318605,117.13122177124023
0.6854728673687243,117.13895034790039
0.685473343610517,117.14667105674744
0.6854729846796193,117.15458083152771
0.6854734609746403,117.16230058670044
0.6854731020627147,117.17001247406006
0.6854735784109588,117.17766165733337
0.6854732195179952,117.18546175956726
0.6854736959194574,117.19309997558594
0.6854733370454456,117.20083045959473
0.6854738135001205,117.20856022834778
0.68547345464505,117.21627449989319
0.6854739311529328,117.22409152984619
0.6854735723167935,117.23196387290955
0.6854740488778786,117.23998022079468
0.6854736900606601,117.24785041809082
0.6854741666749429,117.25558400154114
0.6854738078766348,117.26342439651489
0.6854742845441099,117.27143931388855
0.6854739257647018,117.27958226203918
0.6854744024853644,117.28751134872437
0.6854740437248461,117.29550051689148
0.6854745204986907,117.30326461791992
0.685474161757052,117.31100821495056
0.6854746385840735,117.31879377365112
0.6854742798613043,117.32662320137024
0.6854747567414982,117.33431196212769
0.6854743980375876,117.34209513664246
0.6854748749709482,117.34980654716492
0.6854745162858863,117.35756158828735
0.6854749932724087,117.36526250839233
0.6854746346061852,117.37300300598145
0.6854751116458643,117.38068699836731
0.6854747529984689,117.38845181465149
0.6854752300912996,117.39621257781982
0.685474871462722,117.40403723716736
0.6854753486086996,117.41189479827881
0.6854749899989295,117.41975808143616
0.6854754671980484,117.42741107940674
0.6854751086070753,117.4351418018341
0.6854755858593307,117.44297575950623
0.6854752272871449,117.45096158981323
0.6854757045925314,117.45873093605042
0.6854753460391224,117.46660828590393
0.6854758233976351,117.47464537620544
0.6854754648629927,117.48271155357361
0.6854759422746265,117.49054646492004
0.6854755837587402,117.49841141700745
0.6854760612234906,117.50622701644897
0.68547570272635,117.5142514705658
0.6854761802442114,117.52252101898193
0.6854758217658067,117.53062009811401
0.6854762993367739,117.53845453262329
0.6854759408770948,117.54632711410522
0.685476418501163,117.55403804779053
0.6854760600601991,117.56176972389221
0.6854765377373631,117.56949877738953
0.6854761793151044,117.57725262641907
0.6854766570453593,117.58492422103882
0.6854762986417954,117.59264636039734
0.685476776425136,117.60032677650452
0.6854764180402567,117.60808849334717
0.685476895876678,117.61570596694946
0.6854765375104732,117.62342381477356
0.68547701539997,117.63107395172119
0.6854766570524295,117.63879752159119
0.685477134994997,117.64645981788635
0.6854767766661103,117.65417861938477
0.6854772546617434,117.66184949874878
0.6854768963515007,117.67009091377258
0.6854773744001941,117.67781090736389
0.6854770161085851,117.68556070327759
0.6854774942103341,117.69319939613342
0.6854771359373484,117.70094704627991
0.685477614092148,117.70860075950623
0.6854772558377754,117.71633863449097
0.6854777340456202,117.723961353302
0.6854773758098509,117.73163676261902
0.685477854070736,117.73928904533386
0.6854774958535595,117.74699687957764
0.6854779741674804,117.75464153289795
0.6854776159688861,117.76236772537231
0.6854780943358374,117.7701485157013
0.6854777361558159,117.77787184715271
0.6854782145757922,117.78549695014954
0.685477856414333,117.79322147369385
0.6854783348873299,117.80110168457031
0.6854779767444227,117.80903029441833
0.6854784552704348,117.81671595573425
0.6854780971460698,117.82443976402283
0.6854785757250922,117.83211493492126
0.6854782176192591,117.83983969688416
0.6854786962512865,117.84747076034546
0.6854783381639752,117.85516309738159
0.6854788168490029,117.86287355422974
0.6854784587802033,117.87067365646362
0.6854789375182262,117.87832927703857
0.6854785794679276,117.88607430458069
0.685479058258941,117.893728017807
0.6854787002271338,117.90154671669006
0.6854791790711324,117.90949201583862
0.6854788210578063,117.91748857498169
0.6854792999547851,117.92541265487671
0.6854789419599301,117.93321681022644
0.6854794209098842,117.94091248512268
0.6854790629334899,117.94863295555115
0.6854795419364144,117.95630431175232
0.6854791839784711,117.96407055854797
0.6854796630343603,117.97169280052185
0.6854793050948579,117.97937393188477
0.6854797842037075,117.98702692985535
0.6854794262826355,117.99474048614502
0.6854799054444405,118.0024619102478
0.6854795475417886,118.01017212867737
0.6854800267565441,118.01784133911133
0.6854796688723028,118.0255515575409
0.6854801481400032,118.03318858146667
0.6854797902741623,118.04087853431702
0.6854802695948032,118.04853892326355
0.6854799117473521,118.05624294281006
0.6854803911209285,118.06394052505493
0.6854800332918577,118.07166409492493
0.6854805127183644,118.07933902740479
0.6854801549076633,118.08706831932068
0.6854806343870954,118.09476470947266
0.6854802765947544,118.10264873504639
0.6854807561271069,118.11033964157104
0.6854803983531156,118.11822867393494
0.6854808779383836,118.12605738639832
0.6854805201827321,118.13389134407043
0.6854809998209106,118.14169383049011
0.6854806420835886,118.14946269989014
0.6854811217746728,118.1571409702301
0.6854807640556704,118.16490340232849
0.6854812437996552,118.17268776893616
0.6854808860989621,118.18047595024109
0.6854813658958424,118.18819093704224
0.6854810082134492,118.19591784477234
0.6854814880632202,118.20354676246643
0.6854811303991162,118.21124982833862
0.6854816103017729,118.21893215179443
0.6854812526559481,118.22675371170044
0.6854817326114858,118.23446249961853
0.6854813749839304,118.24220204353333
0.6854818549923437,118.24998164176941
0.6854814973830478,118.25785756111145
0.6854819774443318,118.26562786102295
0.6854816198532852,118.27337217330933
0.6854820999674353,118.28103137016296
0.6854817423946277,118.28877329826355
0.6854822225616389,118.29647946357727
0.6854818650070604,118.30416250228882
0.6854823452269274,118.31185245513916
0.6854819876905685,118.31957483291626
0.6854824679632867,118.32735228538513
0.6854821104451365,118.33516216278076
0.685482590770701,118.34282088279724
0.6854822332707499,118.3505973815918
0.6854827136491558,118.35830783843994
0.685482356167394,118.3663547039032
0.6854828365986362,118.37425184249878
0.6854824791350532,118.38229846954346
0.6854829596191268,118.39020657539368
0.6854826021737129,118.39824748039246
0.6854830827106131,118.4062135219574
0.6854827252833584,118.414297580719
0.6854832058730801,118.42216897010803
0.6854828484639743,118.43020915985107
0.6854833291065128,118.43814444541931
0.6854829717155462,118.44604563713074
0.6854834524108964,118.45380282402039
0.685483095038059,118.46164298057556
0.6854835757862159,118.46953177452087
0.6854832184314976,118.47756624221802
0.6854836992324566,118.48536658287048
0.6854833418958473,118.49321389198303
0.6854838227496033,118.5012640953064
0.6854834654310933,118.5093150138855
0.6854839463376414,118.51703071594238
0.6854835890372206,118.52478408813477
0.6854840699965559,118.53253698348999
0.6854837127142144,118.54039120674133
0.6854841937263317,118.548269033432
0.6854838364620597,118.55617618560791
0.6854843175269544,118.5639009475708
0.6854839602807414,118.57164096832275
0.6854844413984089,118.5792932510376
0.6854840841702455,118.58708024024963
0.6854845653406806,118.59476137161255
0.6854842081305564,118.6025230884552
0.6854846893537542,118.61018919944763
0.6854843321616597,118.61793208122253
0.6854848134376152,118.62561249732971
0.68548445626354,118.6333556175232
0.6854849375922488,118.64100742340088
0.6854845804361831,118.64876866340637
0.6854850618176397,118.65651941299438
0.6854847046795741,118.66425371170044
0.6854851861137736,118.67191886901855
0.6854848289936977,118.67956829071045
0.6854853104806358,118.68723630905151
0.6854849533785397,118.69498229026794
0.6854854349182112,118.70270299911499
0.6854850778340847,118.71043944358826
0.6854855594264848,118.71812319755554
0.6854852023603184,118.72584176063538
0.6854856840054423,118.73351621627808
0.6854853269572261,118.74127101898193
0.6854858086550689,118.74894833564758
0.6854854516247924,118.75672030448914
0.6854859333753491,118.76437997817993
0.6854855763630031,118.77215051651001
0.6854860581662688,118.77981901168823
0.6854857011718434,118.78755450248718
0.6854861830278134,118.79524302482605
0.6854858260512985,118.80294299125671
0.6854863079599673,118.8106062412262
0.6854859510013528,118.81835150718689
0.6854864329627169,118.82598447799683
0.685486076021993,118.83369898796082
0.6854865580360463,118.84136414527893
0.6854862011132031,118.84905862808228
0.6854866831799415,118.85673451423645
0.6854863262749693,118.86449694633484
0.6854868083943876,118.87217855453491
0.6854864515072765,118.87990522384644
0.68548693367937,118.8875880241394
0.6854865768101099,118.89534878730774
0.6854870590348735,118.90301442146301
0.6854867021834548,118.91078853607178
0.685487184460884,118.91856074333191
0.6854868276272966,118.9263744354248
0.6854873099573863,118.93412899971008
0.6854869531416207,118.94191312789917
0.6854874355243661,118.9496591091156
0.6854870787264121,118.95755624771118
0.6854875611618085,118.96525931358337
0.6854872043816564,118.97299337387085
0.6854876868696987,118.98064851760864
0.6854873301073389,118.98851656913757
0.6854878126480224,118.99616885185242
0.6854874559034446,119.00387573242188
0.6854879384967647,119.01149439811707
0.685487581769959,119.0192039012909
0.685488064415911,119.02699613571167
0.6854877077068678,119.03484797477722
0.6854881904054463,119.04269123077393
0.685487833714156,119.05057382583618
0.6854883164653565,119.05822896957397
0.6854879597918089,119.06595754623413
0.6854884425956264,119.07371091842651
0.6854880859398119,119.08150243759155
0.685488568796242,119.08922386169434
0.6854882121581505,119.0969398021698
0.685488695067188,119.10466575622559
0.6854883384468101,119.11249327659607
0.6854888214084505,119.12017107009888
0.6854884648057761,119.12795376777649
0.6854889478200141,119.13564395904541
0.6854885912350336,119.14355444908142
0.6854890743018647,119.15151882171631
0.6854887177345681,119.15950727462769
0.6854892008539877,119.16734337806702
0.6854888443043649,119.17516994476318
0.6854893274763684,119.18290615081787
0.6854889709444102,119.19067549705505
0.6854894541689919,119.19837713241577
0.6854890976546882,119.20618867874146
0.6854895809318439,119.21399855613708
0.6854892244351852,119.22182989120483
0.6854897077649099,119.22959995269775
0.6854893512858863,119.23748850822449
0.6854898346681754,119.24534583091736
0.6854894782067769,119.25324535369873
0.6854899616416256,119.26115536689758
0.6854896051978426,119.26923751831055
0.6854900886852457,119.27733016014099
0.6854897322590684,119.2855155467987
0.6854902157990217,119.29337072372437
0.6854898593904403,119.30120921134949
0.6854903429829388,119.30898642539978
0.6854899865919435,119.31681323051453
0.6854904702369824,119.32461428642273
0.6854901138635637,119.33236527442932
0.6854905975611381,119.34010219573975
0.685490241205286,119.34791874885559
0.6854907249553913,119.35560965538025
0.6854903686170959,119.36343908309937
0.6854908524197275,119.37115287780762
0.6854904960989793,119.37892818450928
0.6854909799541319,119.38664698600769
0.6854906236509213,119.39439630508423
0.6854911075585907,119.40223622322083
0.6854907512729076,119.41010355949402
0.6854912352330886,119.4177873134613
0.6854908789649234,119.42555117607117
0.6854913629776115,119.43321752548218
0.6854910067269545,119.44094324111938
0.6854914907921452,119.44860363006592
0.6854911345589865,119.45633792877197
0.6854916186766744,119.46402502059937
0.6854912624610047,119.47171425819397
0.6854917466311853,119.47934055328369
0.6854913904329948,119.48705291748047
0.6854918746556632,119.4946882724762
0.6854915184749418,119.50248408317566
0.6854920027500937,119.51012635231018
0.6854916465868319,119.51790380477905
0.6854921309144624,119.52557110786438
0.6854917747686505,119.53336310386658
0.6854922591487546,119.54107975959778
0.6854919030203831,119.54883170127869
0.685492387452956,119.55649447441101
0.6854920313420151,119.56423282623291
0.6854925158270523,119.57198238372803
0.6854921597335321,119.57968592643738
0.6854926442710289,119.58742547035217
0.6854922881949197,119.59515047073364
0.6854927727848715,119.60282754898071
0.6854924167261637,119.6106584072113
0.6854929013685653,119.61839580535889
0.6854925453272496,119.6261374950409
0.6854930300220963,119.63378119468689
0.6854926739981626,119.6415183544159
0.6854931587454502,119.64921307563782
0.6854928027388889,119.65693497657776
0.6854932875386123,119.66458058357239
0.6854929315494136,119.6722981929779
0.6854934164015681,119.68005132675171
0.6854930604297227,119.68775939941406
0.6854935453343034,119.69535994529724
0.6854931893798014,119.7030713558197
0.6854936743368037,119.71074318885803
0.6854933183996357,119.71847677230835
0.685493803409055,119.72610545158386
0.6854934474892111,119.73383021354675
0.6854939325510429,119.74147939682007
0.685493576648513,119.74917674064636
0.6854940617627523,119.7568416595459
0.6854937058775273,119.76457643508911
0.6854941910441695,119.77230906486511
0.6854938351762399,119.7800681591034
0.68549432039528,119.7877836227417
0.6854939645446356,119.79545259475708
0.6854944498160694,119.80309057235718
0.6854940939827011,119.81081342697144
0.6854945793065235,119.81851291656494
0.6854942234904214,119.82622361183167
0.6854947088666279,119.83388185501099
0.6854943530677824,119.84159564971924
0.6854948384963682,119.84922289848328
0.6854944827147698,119.8569278717041
0.6854949681957299,119.86463809013367
0.685494612431369,119.87242221832275
0.6854950979646992,119.88008666038513
0.685494742217566,119.88779926300049
0.6854952278032616,119.89543390274048
0.6854948720733463,119.90311050415039
0.6854953577114022,119.91076064109802
0.6854950019986961,119.91854238510132
0.685495487689108,119.9263174533844
0.6854951319936002,119.9342908859253
0.6854956177363634,119.94219827651978
0.6854952620580451,119.95013999938965
0.6854957478531546,119.95826053619385
0.6854953921920163,119.96644997596741
0.6854958780394675,119.97449994087219
0.6854955223954995,119.9825382232666
0.6854960082952876,119.99037384986877
0.6854956526684801,119.99814105033875
0.6854961386206009,120.00581359863281
0.6854957830109445,120.01355171203613
0.6854962690153931,120.02119040489197
0.6854959134228779,120.02895212173462
0.6854963994796498,120.03662252426147
0.6854960439042665,120.0443868637085
0.6854965300133566,120.05206871032715
0.6854961744550958,120.05979919433594
0.6854966606164994,120.06747364997864
0.6854963050753513,120.07517051696777
0.6854967912890642,120.0828263759613
0.6854964357650191,120.09059762954712
0.6854969220310365,120.09830808639526
0.6854965665240852,120.10606336593628
0.6854970528424024,120.11372876167297
0.6854966973525349,120.12149977684021
0.6854971837231473,120.12918186187744
0.6854968282503546,120.13691926002502
0.685497314673257,120.14463233947754
0.6854969592175294,120.15246200561523
0.6854974456927178,120.16016435623169
0.6854970902540454,120.16807913780212
0.685497576781515,120.17586159706116
0.6854972213598883,120.1837112903595
0.6854977079396346,120.19150280952454
0.6854973525350444,120.19935631752014
0.6854978391670622,120.20729231834412
0.6854974837794987,120.21521091461182
0.6854979704637842,120.22308492660522
0.6854976150932379,120.23097038269043
0.6854981018297858,120.23878645896912
0.6854977464762473,120.24660062789917
0.6854982332650532,120.25434994697571
0.6854978779285129,120.26218128204346
0.6854983647695723,120.26988410949707
0.6854980094500204,120.27765774726868
0.6854984963433283,120.28536415100098
0.685498141040756,120.29335284233093
0.6854986279863078,120.3012125492096
0.6854982727007051,120.30896353721619
0.6854987596984964,120.31662917137146
0.6854984044298539,120.32431626319885
0.68549889147988,120.33198857307434
0.6854985362281881,120.33965587615967
0.6854990233304444,120.3474223613739
0.6854986680956938,120.35531306266785
0.6854991552501755,120.36308717727661
0.6854988000323565,120.37083649635315
0.6854992872390592,120.3784852027893
0.6854989320381625,120.38622975349426
0.6854994192970815,120.39386343955994
0.6854990641130974,120.40170907974243
0.6854995514242279,120.40956830978394
0.6854991962571472,120.41747045516968
0.685499683620485,120.4253556728363
0.685499328470298,120.43342566490173
0.6854998158858381,120.44138598442078
0.6854994607525354,120.44928884506226
0.6854999482202733,120.45704221725464
0.6854995931038456,120.46478581428528
0.6855000806237768,120.47250318527222
0.6854997255242141,120.48021864891052
0.6855002130963339,120.48794889450073
0.6854998580136274,120.49565124511719
0.6855003456379314,120.50336742401123
0.6854999905720711,120.51107811927795
0.6855004782485546,120.5188102722168
0.685500123199531,120.52658939361572
0.6855006109281891,120.53429579734802
0.6855002558959937,120.54218173027039
0.6855007436768222,120.54986715316772
0.6855003886614445,120.55763244628906
0.6855008764944386,120.56535196304321
0.6855005214958694,120.5731635093689
0.6855010093810245,120.58091282844543
0.6855006543992548,120.58874845504761
0.6855011423365664,120.59651255607605
0.6855007873715863,120.60422873497009
0.6855012753610498,120.61190819740295
0.6855009204128503,120.61971282958984
0.6855014084544611,120.62752747535706
0.685501053523032,120.63533544540405
0.6855015416167856,120.64305686950684
0.6855011867021181,120.65080785751343
0.6855016748480098,120.6585021018982
0.6855013199500946,120.66628384590149
0.6855018081481196,120.67409610748291
0.6855014532669472,120.6819167137146
0.6855019415171013,120.68974161148071
0.6855015866526619,120.6976158618927
0.6855020749549404,120.70536136627197
0.6855017201072249,120.71310997009277
0.6855022084616235,120.72080373764038
0.6855018536306222,120.72852396965027
0.6855023420371358,120.73618769645691
0.6855019872228398,120.74390959739685
0.685502475681464,120.75158095359802
0.6855021208838639,120.75930762290955
0.6855026093945943,120.76708364486694
0.6855022546136801,120.7749662399292
0.685502743176512,120.78269600868225
0.6855023884122745,120.79053926467896
0.6855028770272037,120.79828977584839
0.6855025222796338,120.80604815483093
0.6855030109466554,120.8137378692627
0.6855026562157436,120.82145857810974
0.685503144934853,120.82914066314697
0.6855027902205897,120.83686375617981
0.6855032789917826,120.84450697898865
0.6855029242941589,120.8522572517395
0.6855034131174305,120.85993790626526
0.6855030584364368,120.8677568435669
0.6855035473117825,120.87548780441284
0.6855031926474092,120.88321733474731
0.6855036815748248,120.89090919494629
0.685503326927063,120.89863753318787
0.6855038159065436,120.90636897087097
0.6855034612753835,120.91411995887756
0.6855039503069248,120.92190551757812
0.6855035956923572,120.92971706390381
0.6855040847759546,120.9373710155487
0.6855037301779704,120.94511818885803
0.6855042193136192,120.95282745361328
0.6855038647322084,120.96059441566467
0.6855043539199045,120.96821808815002
0.6855039993550583,120.97594976425171
0.6855044885947967,120.98364925384521
0.685504134046506,120.99154257774353
0.6855046233382821,120.99955821037292
0.6855042688065371,121.00751423835754
0.6855047581503468,121.01528477668762
0.6855044036351383,121.02313709259033
0.6855048930309768,121.03105735778809
0.6855045385322954,121.03896498680115
0.6855050279801586,121.0467917919159
0.6855046734979952,121.05459308624268
0.6855051629978778,121.06227850914001
0.6855048085322227,121.07004284858704
0.6855052980841205,121.07768416404724
0.6855049436349647,121.08545303344727
0.6855054332388737,121.09313368797302
0.6855050788062077,121.10089230537415
0.685505568462123,121.10871911048889
0.6855052140459374,121.11664080619812
0.6855057037538544,121.12445902824402
0.6855053493541404,121.13224220275879
0.6855058391140546,121.13997077941895
0.6855054847308025,121.14768815040588
0.6855059745427097,121.15539073944092
0.68550562017591,121.16314315795898
0.6855061100398052,121.17085933685303
0.6855057556894489,121.17864847183228
0.6855062456053282,121.18638014793396
0.6855058912714062,121.19410109519958
0.6855063812392643,121.20175123214722
0.685506026921767,121.20946407318115
0.6855065169416,121.21716690063477
0.6855061626405183,121.22489309310913
0.6855066527123215,121.23259353637695
0.685506298427646,121.2403314113617
0.6855067885514153,121.24812126159668
0.6855064342831367,121.25600624084473
0.6855069244588671,121.26382303237915
0.6855065702069761,121.2715973854065
0.6855070604346634,121.27929854393005
0.6855067061991509,121.28702902793884
0.6855071964787903,121.29467868804932
0.6855068422596468,121.30239844322205
0.6855073325912342,121.31020760536194
0.6855069783884508,121.31820821762085
0.6855074687719813,121.32601141929626
0.6855071145855485,121.33379244804382
0.6855076050210179,121.34149527549744
0.6855072508509265,121.34921407699585
0.6855077413383304,121.35683917999268
0.6855073871845709,121.36461973190308
0.6855078777239046,121.37232518196106
0.6855075235864683,121.38015604019165
0.6855080141777273,121.38790917396545
0.6855076600566048,121.3957142829895
0.6855081506997847,121.40348267555237
0.6855077965949663,121.41135764122009
0.6855082872900627,121.41922426223755
0.6855079332015397,121.42714166641235
0.6855084239485483,121.43497943878174
0.6855080698763113,121.44285988807678
0.685508560675227,121.45072603225708
0.6855082066192667,121.45849847793579
0.6855086974700856,121.46612429618835
0.6855083434303931,121.47387146949768
0.6855088343331105,121.48159623146057
0.685508480309676,121.48939609527588
0.6855089712642879,121.49710583686829
0.6855086172571023,121.50482702255249
0.6855091082636036,121.5124728679657
0.685508754272658,121.52020835876465
0.6855092453310448,121.52787590026855
0.6855088913563299,121.53560161590576
0.6855093824665973,121.54326725006104
0.6855090285081038,121.55101180076599
0.6855095196702475,121.55867624282837
0.6855091657279663,121.56644773483276
0.6855096569419822,121.5740966796875
0.685509303015904,121.5818567276001
0.6855097942817868,121.58967232704163
0.6855094403719026,121.59755039215088
0.6855099316896486,121.6053409576416
0.6855095777959492,121.61339163780212
0.6855100691655537,121.62118744850159
0.6855097152880297,121.62926721572876
0.6855102067094883,121.63736867904663
0.6855098528481305,121.64547562599182
0.6855103443214386,121.65328359603882
0.6855099904762383,121.66116619110107
0.6855104820013916,121.66892337799072
0.6855101281723391,121.67678141593933
0.6855106197493332,121.68461322784424
0.6855102659364196,121.69244909286499
0.6855107575652503,121.70020198822021
0.6855104037684662,121.70818829536438
0.6855108954491287,121.71611714363098
0.6855105416684651,121.72402167320251
0.6855110334009552,121.73193573951721
0.6855106796364028,121.73994898796082
0.6855111714207158,121.74796390533447
0.6855108176722657,121.75600695610046
0.6855113095083977,121.76389980316162
0.6855109557760403,121.77170515060425
0.6855114476639863,121.77940940856934
0.6855110939477129,121.78712940216064
0.6855115858874689,121.79482746124268
0.6855112321872703,121.80259108543396
0.6855117241788315,121.81031608581543
0.6855113704946983,121.8180718421936
0.6855118625380606,121.82589387893677
0.685511508869984,121.83388710021973
0.6855120009651429,121.8416600227356
0.6855116473131136,121.84941697120667
0.6855121394600646,121.85711312294006
0.6855117858240736,121.86486983299255
0.6855122780228122,121.87255501747131
0.6855119244028501,121.88031148910522
0.6855124166533721,121.88808155059814
0.68551206304943,121.89596462249756
0.6855125553517311,121.90375232696533
0.6855122017637998,121.91159296035767
0.6855126941178754,121.91931915283203
0.6855123405459457,121.92710041999817
0.6855128329517914,121.93482637405396
0.6855124793958545,121.94267535209656
0.6855129718534659,121.95051097869873
0.6855126183135123,121.95849990844727
0.685513110822885,121.96654295921326
0.6855127572989058,121.97451639175415
0.6855132498600357,121.98230481147766
0.6855128963520218,121.99009847640991
0.6855133889649041,121.99776697158813
0.6855130354728465,122.00557088851929
0.6855135281374771,122.01336717605591
0.6855131746613663,122.02123260498047
0.6855136673777407,122.02902054786682
0.6855133139175681,122.03716778755188
0.685513806685682,122.04538297653198
0.6855134532414381,122.05336475372314
0.6855139460612868,122.06117558479309
0.685513592632963,122.06895875930786
0.6855140855045424,122.07677865028381
0.6855137320921295,122.08453965187073
0.6855142250154351,122.09224653244019
0.6855138716189235,122.09993958473206
0.6855143645939513,122.10772156715393
0.6855140112133324,122.11582040786743
0.6855145042400775,122.12392020225525
0.6855141508753423,122.13191294670105
0.6855146439538007,122.13987231254578
0.6855142906049396,122.14788007736206
0.6855147837351069,122.15585994720459
0.6855144304021116,122.16383576393127
0.685514923583983,122.17164707183838
0.6855145702668439,122.17954611778259
0.6855150635004157,122.18736410140991
0.6855147101991241,122.19533634185791
0.685515203484391,122.20330882072449
0.6855148501989377,122.21135139465332
0.6855153435358963,122.21931600570679
0.6855149902662722,122.22722601890564
0.6855154836549177,122.23492050170898
0.6855151304011138,122.24267649650574
0.6855156238414417,122.25040435791016
0.6855152706034491,122.2581262588501
0.6855157640954553,122.26578187942505
0.6855154108732645,122.27353572845459
0.6855159044169449,122.2811713218689
0.6855155512105473,122.28887701034546
0.6855160448058971,122.2965304851532
0.6855156916152837,122.30423736572266
0.6855161852622985,122.3118691444397
0.6855158320874599,122.3195788860321
0.685516325786136,122.32736492156982
0.6855159726270634,122.33535170555115
0.6855164663773958,122.34322452545166
0.6855161132340803,122.35117697715759
0.685516607036065,122.35899329185486
0.6855162539084975,122.36687731742859
0.6855167477621301,122.37481260299683
0.6855163946503015,122.38272643089294
0.6855168885555776,122.39059638977051
0.6855165354594789,122.39840650558472
0.6855170294163937,122.40617179870605
0.6855166763360162,122.41408586502075
0.6855171703445664,122.42191505432129
0.6855168172799005,122.42982387542725
0.6855173113400812,122.43769216537476
0.6855169582911185,122.44558453559875
0.6855174524029252,122.45342350006104
0.6855170993696564,122.46124076843262
0.6855175935330851,122.4689211845398
0.6855172405155013,122.47668218612671
0.6855177347305476,122.48447775840759
0.6855173817286397,122.49239325523376
0.685517875995299,122.50021433830261
0.6855175230090584,122.50814723968506
0.6855180173273265,122.51594758033752
0.6855176643567441,122.52379107475281
0.6855181587266168,122.5316379070282
0.6855178057716832,122.53959274291992
0.6855183001931563,122.54750108718872
0.685517947253863,122.55523824691772
0.6855184417269319,122.56305408477783
0.6855180888032696,122.5710334777832
0.6855185833279301,122.57889437675476
0.6855182304198902,122.58692145347595
0.6855187249961381,122.59484529495239
0.6855183721037114,122.60267472267151
0.6855188667315422,122.61030840873718
0.6855185138547196,122.61804151535034
0.6855190085341294,122.62567496299744
0.6855186556729022,122.63346195220947
0.6855191504038861,122.64109945297241
0.6855187975582454,122.64883685112
0.6855192923407994,122.6566333770752
0.6855189395107362,122.66445326805115
0.685519434344856,122.67221236228943
0.6855190815303612,122.68008375167847
0.6855195764160424,122.68790745735168
0.6855192236171074,122.69575524330139
0.6855197185543461,122.70357370376587
0.6855193657709613,122.71148920059204
0.6855198607597529,122.71932983398438
0.6855195079919099,122.72713851928711
0.6855200030322502,122.73484468460083
0.6855196502799401,122.74261498451233
0.6855201453718245,122.75033593177795
0.6855197926350383,122.75812578201294
0.6855202877784629,122.76587867736816
0.6855199350571914,122.77370715141296
0.6855204302521516,122.78142857551575
0.6855200775463864,122.78915596008301
0.6855205727928781,122.79682302474976
0.6855202201026099,122.80456233024597
0.685520715400629,122.81227231025696
0.6855203627258489,122.81997489929199
0.685520858075391,122.82762289047241
0.6855205054160902,122.83548140525818
0.6855210008171508,122.84323644638062
0.6855206481733205,122.85104584693909
0.6855211436258954,122.85878038406372
0.6855207909975269,122.86653733253479
0.6855212865016117,122.87418937683105
0.6855209338886956,122.88193655014038
0.6855214294442863,122.88966798782349
0.6855210768468138,122.89738845825195
0.6855215724539061,122.90506839752197
0.6855212198718689,122.91279768943787
0.6855217155304584,122.92050576210022
0.6855213629638468,122.92823481559753
0.6855218586739296,122.93590068817139
0.6855215061227351,122.94359040260315
0.6855220018843063,122.95122909545898
0.6855216493485202,122.95898652076721
0.6855221451615761,122.96672487258911
0.6855217926411892,122.97472858428955
0.6855222885057253,122.98280501365662
0.6855219360007289,122.9907751083374
0.6855224319167411,122.99854230880737
0.6855220794271264,123.006267786026
0.6855225753946099,123.01396799087524
0.6855222229203681,123.0216896533966
0.6855227189393195,123.02943253517151
0.6855223664804412,123.03726935386658
0.6855228625508556,123.04519510269165
0.6855225101073325,123.05309391021729
0.6855230062292061,123.06094622612
0.6855226538010291,123.06870555877686
0.6855231499743574,123.07635354995728
0.6855227975615179,123.08410286903381
0.6855232937862966,123.09177660942078
0.6855229413887856,123.09948873519897
0.6855234376650107,123.10725140571594
0.6855230852828189,123.11507844924927
0.6855235816104862,123.12297415733337
0.6855232292436053,123.13095617294312
0.6855237256227101,123.13867592811584
0.6855233732711317,123.14648675918579
0.6855238697016698,123.15422081947327
0.6855235173653844,123.1620888710022
0.6855240138473521,123.17002320289612
0.685523661526351,123.17793297767639
0.6855241580597438,123.18567037582397
0.685523805754018,123.19356417655945
0.6855243023388314,123.20128679275513
0.6855239500483727,123.20902180671692
0.6855244466846028,123.21673679351807
0.6855240944094018,123.22446751594543
0.6855245910970443,123.23214435577393
0.6855242388370923,123.23989176750183
0.6855247355761431,123.24751567840576
0.6855243833314313,123.25529503822327
0.6855248801218861,123.2630684375763
0.6855245278924057,123.27087354660034
0.68552502473426,123.2785530090332
0.6855246725200027,123.28630876541138
0.6855251694132526,123.29402732849121
0.6855248172142085,123.30176901817322
0.6855253141588501,123.30943155288696
0.6855249619750112,123.31711721420288
0.6855254589710396,123.32478189468384
0.6855251068023972,123.3325674533844
0.6855256038498084,123.34031224250793
0.6855252516963535,123.34810066223145
0.6855257487951433,123.35599279403687
0.6855253966568671,123.36407780647278
0.6855258938070315,123.3720338344574
0.685525541683925,123.3799376487732
0.6855260388854598,123.38777756690979
0.6855256867775146,123.39551329612732
0.6855261840304153,123.40324854850769
0.6855258319376223,123.41127109527588
0.685526329241885,123.41914057731628
0.6855259771642357,123.42736744880676
0.685526474519856,123.43535089492798
0.6855261224573416,123.44330191612244
0.6855266198643153,123.45105242729187
0.6855262678169268,123.45885848999023
0.6855267652752497,123.4666907787323
0.6855264132429787,123.47486925125122
0.6855269107526467,123.4828233718872
0.6855265587354843,123.49070811271667
0.6855270562964932,123.49871158599854
0.6855267042944305,123.50667333602905
0.6855272019067761,123.51442527770996
0.6855268499198046,123.52222108840942
0.6855273475834828,123.53022027015686
0.6855269956115934,123.53821063041687
0.6855274933265998,123.54595446586609
0.6855271413697841,123.55373501777649
0.6855276391361148,123.56147837638855
0.6855272871943636,123.5692400932312
0.6855277850120144,123.57697415351868
0.6855274330853196,123.58474516868591
0.6855279309542858,123.5924460887909
0.6855275790426385,123.600182056427
0.6855280769629164,123.60782599449158
0.6855277250663077,123.61553692817688
0.6855282230378932,123.62320566177368
0.6855278711563142,123.63091921806335
0.6855283691792029,123.63857054710388
0.6855280173126451,123.64627742767334
0.685528515386833,123.6539580821991
0.6855281635352877,123.66173219680786
0.6855286616607704,123.6693742275238
0.6855283098242291,123.67714595794678
0.6855288080010024,123.68480348587036
0.6855284561794561,123.69255018234253
0.6855289544075164,123.70024728775024
0.6855286026009564,123.70802068710327
0.6855291008802986,123.71563720703125
0.6855287490887165,123.72335362434387
0.6855292474193373,123.73099327087402
0.6855288956427239,123.73869919776917
0.6855293940246185,123.7463264465332
0.6855290422629655,123.75417876243591
0.6855295406961305,123.76193261146545
0.6855291889494286,123.76981353759766
0.6855296874338594,123.77760672569275
0.6855293357021007,123.7856798171997
0.685529834237793,123.79354071617126
0.6855294825209683,123.80155062675476
0.6855299811079182,123.80953431129456
0.6855296294060191,123.81734466552734
0.6855301280442224,123.82509589195251
0.6855297763572401,123.83308672904968
0.6855302750466925,123.8410370349884
0.6855299233746183,123.84926223754883
0.6855304221153159,123.85718250274658
0.6855300704581413,123.86502313613892
0.6855305692500795,123.8728256225586
0.6855302176077959,123.88062334060669
0.6855307164509707,123.88843488693237
0.6855303648235693,123.89617681503296
0.6855308637179771,123.90387749671936
0.6855305121054489,123.91156768798828
0.6855310110510853,123.91921710968018
0.6855306594534218,123.9269666671753
0.6855311584502825,123.93470096588135
0.6855308068674755,123.94255685806274
0.6855313059155563,123.95032143592834
0.6855309543475967,123.95814347267151
0.6855314534468938,123.96589636802673
0.6855311018937729,123.97364568710327
0.6855316010442819,123.98136115074158
0.6855312495059916,123.98915934562683
0.6855317487077084,123.99691343307495
0.6855313971842394,124.00481224060059
0.68553189643716,124.01256847381592
0.685531544928504,124.02030181884766
0.6855320442326243,124.02802920341492
0.6855316927387725,124.03583812713623
0.6855321920940883,124.04354739189148
0.6855318406150323,124.05131721496582
0.6855323400215393,124.05907368659973
0.6855319885572705,124.06697869300842
0.6855324880149648,124.07485485076904
0.6855321365654744,124.08276844024658
0.6855326360743519,124.09052324295044
0.685532284639631,124.09832501411438
0.6855327841996876,124.10600543022156
0.685532432779728,124.11375689506531
0.6855329323909596,124.12146759033203
0.6855325809857529,124.12924313545227
0.6855330806481549,124.13697552680969
0.685532729257692,124.14485836029053
0.6855332289712608,124.15264892578125
0.6855328775955333,124.16047811508179
0.6855333773602648,124.16832447052002
0.685533025999264,124.17618703842163
0.685533525815154,124.18396925926208
0.6855331744688715,124.19183015823364
0.6855336743359159,124.1996796131134
0.685533323004343,124.20760297775269
0.6855338229225375,124.21539115905762
0.6855334716056657,124.22345781326294
0.6855339715750065,124.23117971420288
0.6855336202728267,124.23893141746521
0.68553412029331,124.24659395217896
0.6855337690058141,124.25436043739319
0.6855342690774351,124.26206469535828
0.6855339178046144,124.26990509033203
0.6855344179273694,124.27768540382385
0.6855340666692153,124.2854630947113
0.6855345668431,124.29316806793213
0.6855342155996041,124.3009626865387
0.6855347158246148,124.30865025520325
0.6855343645957684,124.31640458106995
0.6855348648719005,124.32409405708313
0.685534513657695,124.33183979988098
0.6855350139849449,124.33953952789307
0.6855346627853717,124.34728050231934
0.685535163163735,124.35497546195984
0.6855348119787856,124.36269235610962
0.6855353124082584,124.37037348747253
0.6855349612379242,124.37816286087036
0.6855354617185024,124.38595843315125
0.6855351105627749,124.39391541481018
0.6855356110944544,124.40168285369873
0.685535259953325,124.40944170951843
0.6855357605361015,124.41711902618408
0.6855354094095617,124.4248559474945
0.6855359100434314,124.43256378173828
0.6855355589314727,124.44028067588806
0.6855360596164314,124.44793152809143
0.6855357085190453,124.45565152168274
0.6855362092550888,124.46347522735596
0.6855358581722666,124.47134017944336
0.6855363589593914,124.47905468940735
0.6855360078911243,124.4870252609253
0.6855365087293261,124.4952085018158
0.6855361576756062,124.50339651107788
0.6855366585648803,124.51139521598816
0.6855363075256987,124.51966857910156
0.6855368084660417,124.52754044532776
0.6855364574413901,124.53540134429932
0.6855369584327979,124.54338192939758
0.6855366074226674,124.55139470100403
0.6855371084651358,124.55950951576233
0.6855367574695179,124.56761360168457
0.685537258563043,124.57558083534241
0.6855369075819298,124.58360195159912
0.6855374087265073,124.59157752990723
0.6855370577598894,124.599684715271
0.6855375589555155,124.60766410827637
0.6855372080033851,124.61569905281067
0.6855377092500556,124.62368249893188
0.685537358312404,124.63163757324219
0.6855378596101148,124.63940000534058
0.6855375086869334,124.64725828170776
0.6855380100356806,124.6549973487854
0.685537659126961,124.66284370422363
0.6855381605267404,124.6705482006073
0.685537809632474,124.67840361595154
0.6855383110832818,124.68629360198975
0.6855379602034603,124.6941192150116
0.6855384617052923,124.7020092010498
0.6855381108399066,124.70989894866943
0.6855386123927589,124.71772909164429
0.6855382615418015,124.72553515434265
0.6855387631456697,124.73323702812195
0.6855384123091315,124.74091863632202
0.685538913964012,124.74865198135376
0.6855385631418844,124.7563967704773
0.6855390648477729,124.7641191482544
0.6855387140400481,124.77201128005981
0.6855392157969405,124.77986288070679
0.6855388650036096,124.78782653808594
0.6855393668115021,124.79562902450562
0.6855390160325563,124.80356621742249
0.6855395178914451,124.81150603294373
0.6855391671268763,124.81947946548462
0.6855396690367568,124.82752633094788
0.6855393182865569,124.83587074279785
0.6855398202474251,124.84396576881409
0.6855394695115851,124.85198473930359
0.6855399715234376,124.85982489585876
0.6855396208019487,124.86761617660522
0.6855401228647814,124.8753137588501
0.6855397721576357,124.88313221931458
0.6855402742714443,124.89096760749817
0.6855399235786335,124.89876556396484
0.6855404257434137,124.90652632713318
0.6855400750649292,124.91429948806763
0.6855405772806773,124.92198252677917
0.6855402266165106,124.92976403236389
0.6855407288832225,124.93744707107544
0.6855403782333653,124.94524383544922
0.6855408805510372,124.95305323600769
0.6855405299154808,124.96088910102844
0.6855410322841087,124.96886777877808
0.6855406816628445,124.97689008712769
0.6855411840824241,124.98479080200195
0.6855408334754444,124.99267268180847
0.6855413359459721,125.00037002563477
0.6855409853532678,125.00833082199097
0.685541487874739,125.01623010635376
0.6855411372963022,125.02409982681274
0.6855416398687134,125.03187561035156
0.6855412893045352,125.03964614868164
0.6855417919278824,125.04739880561829
0.6855414413779544,125.05519390106201
0.6855419440522336,125.06289196014404
0.6855415935165478,125.07065343856812
0.6855420962417548,125.0783302783966
0.6855417457203025,125.08621954917908
0.6855422484964333,125.09413933753967
0.6855418979892064,125.10214328765869
0.685542400816257,125.10997700691223
0.6855420503232468,125.11782956123352
0.6855425532012135,125.12560200691223
0.6855422027224114,125.13338494300842
0.6855427056512902,125.14111113548279
0.6855423551866882,125.14887976646423
0.6855428581664748,125.15666317939758
0.6855425077160643,125.16452980041504
0.6855430107467548,125.17247891426086
0.6855426603105276,125.18053579330444
0.6855431633921182,125.18854403495789
0.6855428129700658,125.19647479057312
0.6855433161025525,125.20422649383545
0.6855429656946664,125.21204113960266
0.6855434688780452,125.21975827217102
0.6855431184843174,125.22747325897217
0.6855436217185839,125.23514199256897
0.6855432713390059,125.24287557601929
0.6855437746241564,125.2506456375122
0.6855434242587198,125.25853395462036
0.6855439275947507,125.26636362075806
0.6855435772434467,125.2743079662323
0.6855440806303539,125.28208184242249
0.6855437302931745,125.2898371219635
0.6855442337309539,125.29759001731873
0.6855438834078909,125.30551385879517
0.6855443868965381,125.31322693824768
0.685544036587583,125.32114338874817
0.6855445401270945,125.32895970344543
0.6855441898322391,125.33674216270447
0.6855446934226112,125.34448790550232
0.6855443431418465,125.3522617816925
0.6855448467830749,125.36004662513733
0.6855444965163934,125.36789298057556
0.6855450002084741,125.37565207481384
0.6855446499558668,125.38352298736572
0.685545153698796,125.39130187034607
0.6855448034602549,125.39928436279297
0.6855453072540287,125.4072093963623
0.6855449570295452,125.41517114639282
0.6855454608741598,125.42289447784424
0.6855451106637258,125.43070435523987
0.6855456145591767,125.4383909702301
0.6855452643627837,125.44618701934814
0.6855457683090674,125.45392179489136
0.6855454181267073,125.46172451972961
0.6855459221238198,125.46944093704224
0.685545571955484,125.47734427452087
0.6855460760034211,125.48524737358093
0.6855457258491016,125.49309706687927
0.6855462299478596,125.50083494186401
0.6855458798075479,125.50862956047058
0.6855463839571228,125.51642966270447
0.6855460338308105,125.52429342269897
0.6855465380311984,125.53207492828369
0.6855461879188773,125.53990697860718
0.6855466921700741,125.54765439033508
0.6855463420717359,125.5555624961853
0.6855468463737378,125.56328892707825
0.6855464962893743,125.57103180885315
0.6855470006421773,125.57870197296143
0.6855466505717799,125.586501121521
0.6855471549753803,125.59428477287292
0.6855468049189412,125.60220742225647
0.6855473093733345,125.61013412475586
0.6855469593308449,125.61807703971863
0.6855474638360278,125.62583589553833
0.6855471138074795,125.63361120223999
0.6855476183634479,125.64140391349792
0.6855472683488328,125.64918947219849


==> n33/slow_stale_grads_n33_lr_0.01_nout_16.csv <==
testing_loss,times
0.6931436094631526,0.0
0.6931400177853121,0.004187583923339844
0.6931364479183798,0.008272171020507812
0.6931328578376831,0.012419462203979492
0.6931292895743575,0.016512155532836914
0.6931257010900742,0.020636796951293945
0.6931221344295715,0.024695396423339844
0.693118547540925,0.028809309005737305
0.6931149824824608,0.03288674354553223
0.6931113971886743,0.03705906867980957
0.6931078337314653,0.04107308387756348
0.6931042500317625,0.04523205757141113
0.6931006881750249,0.04922127723693848
0.6930971060686295,0.05332779884338379
0.69309354581158,0.05731487274169922
0.6930899652977158,0.06145358085632324
0.6930864066395711,0.06544375419616699
0.6930828277174624,0.06959056854248047
0.6930792706574394,0.0735774040222168
0.6930756933263104,0.07767224311828613
0.6930721378636261,0.0816812515258789
0.693068562122701,0.08581209182739258
0.6930650082565727,0.08981466293334961
0.6930614341050761,0.09395337104797363
0.6930578818347214,0.09795117378234863
0.693054309271878,0.10205936431884766
0.6930507585965142,0.10605406761169434
0.693047187621549,0.11018848419189453
0.6930436385403941,0.1141655445098877
0.6930400691525321,0.11826610565185547
0.6930365216648038,0.12223410606384277
0.6930329538632701,0.12636637687683105
0.6930294079681866,0.13035964965820312
0.6930258417522067,0.13444972038269043
0.6930222974489861,0.13845539093017578
0.6930187328177858,0.14258575439453125
0.6930151901056464,0.14658117294311523
0.693011627058451,0.15070438385009766
0.6930080859366121,0.15470242500305176
0.6930045244726475,0.15885424613952637
0.6930009849403271,0.16286706924438477
0.6929974250588196,0.16698837280273438
0.6929938871152369,0.17105865478515625
0.6929903288154126,0.17517352104187012
0.6929867924597869,0.17920255661010742
0.692983235740872,0.18333768844604492
0.6929797009724221,0.1873321533203125
0.6929761458336435,0.19146394729614258
0.6929726126515894,0.1954360008239746
0.6929690590921733,0.19955849647521973
0.6929655274957345,0.20354938507080078
0.6929619755149081,0.20768117904663086
0.6929584455033043,0.2116692066192627
0.6929548951002945,0.2157764434814453
0.6929513666727458,0.2197582721710205
0.6929478178467801,0.2238914966583252
0.6929442910025064,0.22788786888122559
0.692940743752812,0.23204541206359863
0.6929372184910337,0.23604679107666016
0.6929336728168379,0.24016380310058594
0.692930149136776,0.24413537979125977
0.6929266050373069,0.24825024604797363
0.6929230829381813,0.25228404998779297
0.6929195404126667,0.2563960552215576
0.6929160198936988,0.2603921890258789
0.6929124789413668,0.26456594467163086
0.6929089600017774,0.2685873508453369
0.6929054206218562,0.27271246910095215
0.6929019032608666,0.27671051025390625
0.6928983654525847,0.2808828353881836
0.6928948496694161,0.2848472595214844
0.692891313432002,0.28899335861206055
0.6928877992258762,0.29299426078796387
0.6928842645585588,0.2971224784851074
0.6928807519286974,0.30112266540527344
0.6928772188307055,0.3052797317504883
0.6928737077763303,0.30928611755371094
0.6928701762468932,0.3134329319000244
0.6928666667672264,0.31741857528686523
0.6928631368055733,0.32153773307800293
0.6928596288998374,0.3255436420440674
0.6928561005051974,0.32971882820129395
0.6928525941726148,0.3336930274963379
0.692849067344218,0.3378143310546875
0.6928455625840113,0.34178805351257324
0.6928420373210873,0.3459184169769287
0.6928385341324792,0.34991002082824707
0.6928350104342581,0.3540525436401367
0.6928315088164716,0.3580455780029297
0.6928279866821837,0.3621675968170166
0.6928244866344418,0.3661463260650635
0.6928209660633173,0.3702714443206787
0.6928174675848439,0.37424159049987793
0.6928139485761132,0.37839579582214355
0.6928104516661315,0.3824167251586914
0.6928069342190255,0.38655734062194824
0.6928034388767593,0.39054298400878906
0.6927999229905089,0.39464569091796875
0.6927964292151819,0.398637056350708
0.692792914889018,0.40277719497680664
0.6927894226798548,0.40677976608276367
0.6927859099130086,0.4109361171722412
0.6927824192692329,0.4149341583251953
0.6927789080609361,0.4190702438354492
0.6927754189817726,0.4231100082397461
0.6927719093312568,0.42725038528442383
0.6927684218159305,0.4312460422515869
0.6927649137224271,0.4353816509246826
0.6927614277701624,0.4393641948699951
0.6927579212329038,0.44348669052124023
0.6927544368429257,0.44747138023376465
0.6927509318611438,0.4516162872314453
0.6927474490326776,0.4556088447570801
0.6927439456056048,0.4597434997558594
0.6927404643378762,0.46373701095581055
0.692736962464745,0.4678821563720703
0.6927334827569792,0.4718766212463379
0.6927299824370222,0.4760758876800537
0.6927265042884452,0.480088472366333
0.6927230055208953,0.4844176769256592
0.6927195289307331,0.4885556697845459
0.6927160317148235,0.492767333984375
0.6927125566823018,0.496795654296875
0.6927090610172657,0.5010182857513428
0.6927055875416113,0.5051789283752441
0.6927020934266823,0.509404182434082
0.6926986215071215,0.5134682655334473
0.6926951289415328,0.517653226852417
0.6926916585772925,0.521660327911377
0.6926881675602783,0.525801420211792
0.6926846987505851,0.5298123359680176
0.6926812092813791,0.533942699432373
0.6926777420254605,0.5379643440246582
0.6926742541032967,0.5421159267425537
0.6926707884003798,0.5461978912353516
0.6926673020244932,0.5504343509674072
0.6926638378738053,0.5545468330383301
0.69266035304343,0.5587255954742432
0.6926568904441988,0.562769889831543
0.6926534071585696,0.5669372081756592
0.6926499461100232,0.5710489749908447
0.6926464643683752,0.5752427577972412
0.6926430048697413,0.5793285369873047
0.6926395246713093,0.583505392074585
0.6926360667218167,0.5875532627105713
0.6926325880658359,0.5917820930480957
0.6926291316647127,0.5958077907562256
0.6926256545504189,0.5999999046325684
0.6926221996968936,0.6041262149810791
0.6926187241235225,0.6083087921142578
0.6926152708168241,0.6123242378234863
0.6926117967836113,0.6164727210998535
0.6926083450229688,0.6204609870910645
0.6926048725291505,0.6246016025543213
0.6926014223137931,0.6286065578460693
0.6925979513586057,0.6327540874481201
0.6925945026877627,0.6367950439453125
0.6925910332704425,0.6410033702850342
0.6925875861433435,0.645075798034668
0.6925841182631272,0.6492323875427246
0.6925806726790021,0.6532442569732666
0.6925772063351263,0.6573750972747803
0.6925737622932051,0.6613931655883789
0.692570297484907,0.665532112121582
0.6925668549844198,0.6695427894592285
0.6925633917109367,0.6736607551574707
0.6925599507511139,0.67769455909729
0.6925564890116829,0.6818447113037109
0.6925530495917552,0.685896635055542
0.6925495893856142,0.6901311874389648
0.6925461515048124,0.6941618919372559
0.6925426928311986,0.6983227729797363
0.6925392564887536,0.702347993850708
0.6925357993469056,0.7064998149871826
0.6925323645420484,0.7105205059051514
0.6925289089312043,0.7146832942962646
0.6925254756631665,0.718724250793457
0.6925220215825645,0.7228693962097168
0.6925185898505778,0.7269046306610107
0.6925151372994562,0.7310817241668701
0.692511707102752,0.735187292098999
0.6925082560803502,0.739361047744751
0.6925048274181607,0.743419885635376
0.6925013779237171,0.7475502490997314
0.6924979507952744,0.7516374588012695
0.6924945028280285,0.75581955909729
0.692491077232565,0.7598512172698975
0.6924876307917557,0.7639966011047363
0.6924842067285042,0.7680637836456299
0.6924807618133711,0.7722365856170654
0.6924773392815646,0.7762815952301025
0.6924738958913477,0.7804601192474365
0.6924704748902184,0.7844936847686768
0.6924670330241577,0.788665771484375
0.6924636135529392,0.7927341461181641
0.6924601732102745,0.7969670295715332
0.6924567552682003,0.8010485172271729
0.6924533164481722,0.8052377700805664
0.6924499000344754,0.8092622756958008
0.6924464627363245,0.813427209854126
0.6924430478502392,0.8174386024475098
0.6924396120732063,0.8215973377227783
0.6924361987139666,0.8256433010101318
0.6924327644572921,0.8298695087432861
0.6924293526241322,0.8339023590087891
0.6924259198870576,0.8380630016326904
0.6924225095792118,0.8420813083648682
0.6924190783609784,0.8462114334106445
0.6924156695776812,0.8502225875854492
0.6924122398775304,0.8543965816497803
0.692408832618017,0.8584244251251221
0.6924054044351906,0.8625586032867432
0.6924019986986957,0.8665757179260254
0.6923985720324356,0.8707172870635986
0.6923951678181944,0.8747193813323975
0.6923917426677426,0.8788926601409912
0.6923883399749909,0.8829152584075928
0.6923849163395901,0.8870851993560791
0.6923815151675631,0.8911118507385254
0.6923780930464556,0.8952162265777588
0.6923746933943892,0.8992650508880615
0.6923712727868176,0.9034225940704346
0.6923678746539483,0.9074347019195557
0.6923644555591557,0.9115767478942871
0.6923610589447192,0.9155962467193604
0.6923576413619489,0.9197256565093994
0.6923542462651819,0.9237399101257324
0.6923508301936772,0.9279212951660156
0.6923474366138163,0.9319331645965576
0.6923440220528205,0.93603515625
0.6923406299891027,0.9400384426116943
0.6923372169378597,0.9441914558410645
0.6923338263895221,0.9482030868530273
0.6923304148472759,0.9523606300354004
0.6923270258135558,0.9563548564910889
0.6923236157795504,0.9605026245117188
0.6923202282596851,0.964531660079956
0.6923168197331652,0.9686532020568848
0.6923134337263926,0.9726550579071045
0.6923100267066026,0.9767999649047852
0.6923066422121607,0.980853796005249
0.6923032366983453,0.9849860668182373
0.692299853715472,0.9889867305755615
0.6922964497068763,0.9931554794311523
0.6922930682348101,0.9971706867218018
0.6922896657306792,1.0013189315795898
0.6922862857686588,1.005340814590454
0.6922828847682382,1.0095081329345703
0.6922795063155022,1.013521671295166
0.6922761068180375,1.0176801681518555
0.6922727298738252,1.0216937065124512
0.692269331878562,1.0258536338806152
0.6922659564421122,1.0299112796783447
0.6922625599482967,1.0341758728027344
0.692259186018849,1.0382463932037354
0.6922557910257277,1.0424199104309082
0.6922524186025215,1.0464575290679932
0.6922490251093404,1.050642967224121
0.6922456541916161,1.0547161102294922
0.6922422621976221,1.0588927268981934
0.6922388927846194,1.0629994869232178
0.6922355022890591,1.0671193599700928
0.6922321343800181,1.0711486339569092
0.692228745382139,1.075329065322876
0.6922253789763004,1.079350233078003
0.6922219914753496,1.0834789276123047
0.6922186265719541,1.0874905586242676
0.6922152405671789,1.0916457176208496
0.6922118771654675,1.0956993103027344
0.692208492656116,1.0998775959014893
0.6922051307553295,1.1038944721221924
0.6922017477406494,1.108090877532959
0.6921983873400294,1.1121394634246826
0.6921950058192686,1.1162965297698975
0.6921916469180569,1.1203322410583496
0.6921882668904639,1.1244909763336182
0.6921849094879019,1.1285006999969482
0.6921815309527255,1.1326470375061035
0.6921781750480555,1.1366517543792725
0.692174798004544,1.140796422958374
0.692171443597008,1.1447889804840088
0.6921680680444108,1.1489174365997314
0.6921647151332512,1.152923345565796
0.6921613410708175,1.1570677757263184
0.6921579896552769,1.1610932350158691
0.6921546170822559,1.1652328968048096
0.6921512671615774,1.169241189956665
0.6921478960772189,1.173384428024292
0.6921445476506456,1.1774210929870605
0.692141178054199,1.181541919708252
0.6921378311209742,1.1855437755584717
0.6921344630116899,1.1896698474884033
0.6921311175710567,1.193659782409668
0.6921277509481851,1.1978278160095215
0.6921244069993878,1.201875925064087
0.6921210418621793,1.206052303314209
0.6921176994044616,1.210113525390625
0.6921143357521664,1.2142677307128906
0.6921109947847728,1.2183456420898438
0.6921076326166425,1.2225074768066406
0.6921042931388167,1.226520299911499
0.6921009324541022,1.2307205200195312
0.6920975944650896,1.2347829341888428
0.692094235263042,1.2388932704925537
0.6920908987620871,1.2429020404815674
0.6920875410419582,1.2470932006835938
0.6920842060283061,1.2511281967163086
0.6920808497893479,1.255279541015625
0.6920775162622437,1.2593283653259277
0.6920741615037078,1.2634716033935547
0.6920708294623972,1.267493724822998
0.6920674761835361,1.2716619968414307
0.6920641456272649,1.275702953338623
0.6920607938273309,1.279855489730835
0.692057464755345,1.2838950157165527
0.6920541144335908,1.2880163192749023
0.6920507868451361,1.2920458316802979
0.6920474380008147,1.2961945533752441
0.6920441118951381,1.3002324104309082
0.6920407645275022,1.3043911457061768
0.6920374399038504,1.308410882949829
0.6920340940121533,1.312591791152954
0.6920307708697728,1.316598653793335
0.6920274264532686,1.3207342624664307
0.6920241047914064,1.3247606754302979
0.6920207618493485,1.3289029598236084
0.6920174416672519,1.3329458236694336
0.6920141001988943,1.3370792865753174
0.6920107814958113,1.3411870002746582
0.6920074415004082,1.3453326225280762
0.6920041242755861,1.349360466003418
0.692000785752392,1.353485107421875
0.6919974700050789,1.3575680255889893
0.6919941329533484,1.361769437789917
0.6919908186827927,1.3658339977264404
0.6919874831017804,1.3699538707733154
0.6919841703072305,1.374042272567749
0.6919808361961916,1.3782398700714111
0.6919775248768959,1.3823211193084717
0.6919741922350858,1.386488676071167
0.6919708823902938,1.390552043914795
0.691967551216968,1.394700050354004
0.6919642428459278,1.3987338542938232
0.6919609131403424,1.4028613567352295
0.691957606242304,1.4069218635559082
0.6919542780037145,1.4110746383666992
0.6919509725779274,1.4151103496551514
0.6919476458055901,1.4192278385162354
0.6919443418513044,1.4232728481292725
0.6919410165444755,1.427381992340088
0.6919377140609408,1.431398630142212
0.6919343902188773,1.4355583190917969
0.6919310892053441,1.439575433731079
0.6919277668273027,1.4437201023101807
0.6919244672830213,1.4477858543395996
0.6919211463682592,1.4519271850585938
0.6919178482924804,1.4559581279754639
0.6919145288402548,1.4600894451141357
0.6919112322322296,1.4640965461730957
0.6919079142417984,1.4682722091674805
0.6919046191007777,1.4722857475280762
0.6919013025713984,1.4764337539672852
0.6918980088966338,1.4804623126983643
0.6918946938275643,1.4845893383026123
0.6918914016183075,1.4886212348937988
0.6918880880088061,1.4927420616149902
0.6918847972643092,1.4967811107635498
0.6918814851136343,1.5009477138519287
0.691878195833149,1.504990816116333
0.6918748851405594,1.5091464519500732
0.691871597323338,1.513190746307373
0.6918682880880926,1.5173132419586182
0.691865001733388,1.5213699340820312
0.691861693954746,1.525524616241455
0.6918584090618108,1.5295586585998535
0.6918551027390312,1.5337271690368652
0.6918518193071186,1.537766933441162
0.6918485144394614,1.541914701461792
0.6918452324678244,1.5459494590759277
0.691841929054549,1.5500895977020264
0.6918386485424415,1.554093599319458
0.6918353465828083,1.558250904083252
0.6918320675294836,1.562272310256958
0.6918287670227526,1.5663836002349854
0.6918254894274649,1.5704736709594727
0.691822190372897,1.5745744705200195
0.6918189142349004,1.578597068786621
0.6918156166317562,1.5827305316925049
0.691812341950305,1.5867433547973633
0.6918090457978453,1.5908772945404053
0.6918057725721946,1.5949227809906006
0.6918024778696804,1.5991413593292236
0.6917992060990849,1.6031830310821533
0.691795912845778,1.6073238849639893
0.6917926425294926,1.6113779544830322
0.6917893507246549,1.6155247688293457
0.6917860818619349,1.619551420211792
0.6917827915048277,1.623692512512207
0.6917795240949293,1.627701759338379
0.6917762351848149,1.6318564414978027
0.6917729692269934,1.6358814239501953
0.6917696817631342,1.6400067806243896
0.691766417256646,1.6440494060516357
0.6917631312383048,1.648139476776123
0.691759868182406,1.6521835327148438
0.6917565836088455,1.656318187713623
0.6917533220027927,1.6603295803070068
0.6917500388732758,1.6644771099090576
0.6917467787163257,1.6685357093811035
0.691743497030116,1.6726250648498535
0.6917402383215258,1.67667818069458
0.6917369580778864,1.6808745861053467
0.6917337008169134,1.6849393844604492
0.691730422015108,1.6891062259674072
0.6917271662010097,1.693143606185913
0.6917238888403026,1.697284460067749
0.691720634472337,1.7013123035430908
0.6917173585519921,1.7054378986358643
0.6917141056294165,1.7094626426696777
0.6917108311486988,1.7135660648345947
0.6917075796707718,1.7175686359405518
0.6917043066289454,1.7216875553131104
0.6917010565949259,1.7257094383239746
0.691697784991256,1.7298386096954346
0.6916945364004018,1.733849287033081
0.6916912662341538,1.7379775047302246
0.6916880190857243,1.7420339584350586
0.6916847503561633,1.7461755275726318
0.6916815046494178,1.750192403793335
0.6916782373558091,1.7543649673461914
0.691674993090007,1.7584002017974854
0.6916717272316171,1.762538194656372
0.6916684844060177,1.7665565013885498
0.6916652199821125,1.7706758975982666
0.691661978595976,1.7747039794921875
0.6916587156058217,1.7788050174713135
0.6916554756584081,1.7828543186187744
0.6916522141012715,1.7870509624481201
0.6916489755918412,1.791123628616333
0.6916457154669888,1.7952368259429932
0.6916424783948026,1.7992477416992188
0.6916392197015018,1.8033809661865234
0.6916359840658205,1.8073952198028564
0.6916327268033381,1.8115119934082031
0.6916294926034227,1.8155276775360107
0.6916262367710267,1.8196756839752197
0.6916230040061386,1.8237600326538086
0.6916197496030966,1.8279566764831543
0.6916165182724974,1.8321442604064941
0.6916132652980774,1.836381435394287
0.691610035401029,1.840449571609497
0.6916067838544993,1.8446037769317627
0.6916035553902639,1.8486690521240234
0.6916003052708924,1.85280179977417
0.6915970782387323,1.8568856716156006
0.6915938295457884,1.8610560894012451
0.6915906039449659,1.8650963306427002
0.6915873566777184,1.8692350387573242
0.6915841325074964,1.8733069896697998
0.6915808866652147,1.8774430751800537
0.6915776639248562,1.8814926147460938
0.6915744195068092,1.885622501373291
0.691571198195578,1.889657735824585
0.6915679552010355,1.8938689231872559
0.6915647353181948,1.897965908050537
0.6915614937464271,1.9021210670471191
0.6915582752912403,1.906174659729004
0.6915550351415175,1.9103655815124512
0.6915518181132491,1.9144082069396973
0.6915485793848414,1.9185326099395752
0.6915453637827554,1.9225544929504395
0.6915421264749336,1.9266817569732666
0.6915389122982948,1.93074631690979
0.6915356764103298,1.9348833560943604
0.691532463658403,1.9389398097991943
0.6915292291895654,1.9431114196777344
0.6915260178616156,1.9471194744110107
0.6915227848111775,1.9512877464294434
0.6915195749064696,1.95538330078125
0.691516343273702,1.9595394134521484
0.6915131347915022,1.963712215423584
0.6915099045756774,1.9679350852966309
0.691506697515251,1.9720327854156494
0.691503468715641,1.9761886596679688
0.6915002630762538,1.9802601337432861
0.691497035692131,1.9844176769256592
0.6914938314730494,1.9884960651397705
0.6914906055036862,1.992593765258789
0.6914874027041772,1.9966154098510742
0.6914841781488463,2.0007309913635254
0.6914809767681762,2.004777193069458
0.691477753626151,2.008913040161133
0.6914745536635869,2.012995719909668
0.6914713319341406,2.017111301422119
0.6914681333889499,2.02114200592041
0.6914649130713559,2.025225877761841
0.6914617159428059,2.029266357421875
0.6914584970363382,2.0333738327026367
0.6914553013236966,2.037444591522217
0.691452083827629,2.0415842533111572
0.691448889530164,2.045626640319824
0.6914456734437713,2.0497403144836426
0.6914424805607512,2.0537965297698975
0.6914392658833075,2.0579309463500977
0.6914360744140006,2.0619935989379883
0.6914328611447806,2.066112995147705
0.6914296710884558,2.070180654525757
0.691426459226735,2.074300765991211
0.691423270582661,2.0783796310424805
0.6914200601277145,2.0824837684631348
0.6914168728951607,2.0865225791931152
0.691413663846264,2.090625762939453
0.6914104780245,2.0946476459503174
0.6914072703809289,2.0987277030944824
0.6914040859692243,2.1027448177337646
0.6914008797302547,2.106839656829834
0.69139769672788,2.1109771728515625
0.691394491892788,2.1151363849639893
0.6913913102990129,2.1192402839660645
0.6913881068670754,2.123357057571411
0.6913849266811707,2.1274213790893555
0.6913817246516641,2.1315882205963135
0.6913785458729004,2.1356213092803955
0.6913753452451021,2.1397416591644287
0.6913721678727505,2.1438488960266113
0.6913689686459374,2.1480467319488525
0.6913657926792692,2.1521077156066895
0.6913625948527193,2.156222105026245
0.6913594202910058,2.160296678543091
0.6913562238639963,2.1644084453582764
0.6913530507065097,2.1684610843658447
0.691349855678319,2.172581672668457
0.6913466839243306,2.176642894744873
0.6913434902942367,2.1807923316955566
0.6913403199430196,2.184934377670288
0.6913371277103013,2.18906307220459
0.6913339587611274,2.1931533813476562
0.6913307679250631,2.1972506046295166
0.6913276003772056,2.2012767791748047
0.6913244109370745,2.2053463459014893
0.6913212447898063,2.2093846797943115
0.6913180567448876,2.2134923934936523
0.6913148919974821,2.2175135612487793
0.6913117053470552,2.221644639968872
0.6913085419987859,2.225684642791748
0.6913053567421307,2.2297587394714355
0.6913021947922714,2.233886957168579
0.691299010928668,2.2380073070526123
0.6912958503764927,2.242042064666748
0.6912926679052211,2.2461488246917725
0.6912895087500042,2.250187397003174
0.6912863276703449,2.254260778427124
0.691283169911361,2.2583532333374023
0.6912799902225951,2.262498617172241
0.6912768338591189,2.266551971435547
0.6912736555605271,2.2706971168518066
0.6912705005918335,2.2747440338134766
0.6912673236826976,2.278869867324829
0.6912641701080622,2.2829225063323975
0.6912609945876629,2.287078857421875
0.6912578424063617,2.2911059856414795
0.6912546682739813,2.2952046394348145
0.6912515174852896,2.2992517948150635
0.6912483447402098,2.303358316421509
0.6912451953434039,2.3073995113372803
0.6912420239849072,2.3115029335021973
0.6912388759792633,2.3155105113983154
0.6912357060066324,2.319612503051758
0.6912325593914272,2.3236589431762695
0.6912293908039446,2.327772617340088
0.6912262455784551,2.33182954788208
0.6912230783754041,2.3359835147857666
0.6912199345389074,2.340094566345215
0.6912167687195708,2.3442180156707764
0.6912136262713445,2.348271131515503
0.6912104618350061,2.352365493774414
0.6912073207743276,2.3564205169677734
0.6912041577202713,2.360562562942505
0.6912010180464186,2.3646135330200195
0.6911978563739284,2.368739604949951
0.6911947180861797,2.3727967739105225
0.6911915577945399,2.376913070678711
0.6911884208921736,2.3809757232666016
0.6911852619806687,2.385111093521118
0.6911821264629635,2.389207124710083
0.6911789689308785,2.3933184146881104
0.6911758347971133,2.397378921508789
0.6911726786437331,2.4015097618103027
0.6911695458931875,2.4055721759796143
0.6911663911177973,2.409705877304077
0.6911632597497503,2.4138028621673584
0.6911601063516359,2.417926549911499
0.6911569763653674,2.4219796657562256
0.6911538243438146,2.4261186122894287
0.6911506957386047,2.4301679134368896
0.6911475450928996,2.4342691898345947
0.6911444178680284,2.4383089542388916
0.6911412685974573,2.4424235820770264
0.6911381427522054,2.446465492248535
0.6911349948560552,2.4505562782287598
0.6911318703897033,2.454602003097534
0.6911287238672604,2.45872163772583
0.6911256007790898,2.462797164916992
0.6911224556296417,2.466902017593384
0.6911193339189333,2.47092866897583
0.6911161901417671,2.4750423431396484
0.6911130698078028,2.4790892601013184
0.6911099274022062,2.483181953430176
0.6911068084442681,2.487300395965576
0.6911036674095289,2.4914309978485107
0.6911005498268985,2.4954590797424316
0.6910974101623051,2.4995622634887695
0.691094293954265,2.50361704826355
0.6910911556591058,2.5077309608459473
0.6910880408249384,2.5117995738983154
0.6910849038985022,2.5159218311309814
0.6910817904374905,2.5199525356292725
0.6910786548790658,2.5240886211395264
0.6910755427904933,2.528071641921997
0.6910724085993695,2.532224416732788
0.6910692978825194,2.53629994392395
0.6910661650579859,2.540480852127075
0.6910630557121417,2.544556140899658
0.6910599242534884,2.5486631393432617
0.691056816277934,2.5527074337005615
0.6910536861844507,2.5568950176239014
0.6910505795784707,2.5609934329986572
0.6910474508494475,2.5651237964630127
0.691044345612326,2.569178581237793
0.6910412182470536,2.573315382003784
0.6910381143780754,2.577374219894409
0.6910349883758445,2.5814478397369385
0.6910318858742945,2.5854947566986084
0.6910287612343962,2.589599132537842
0.6910256600995599,2.593636989593506
0.6910225368212853,2.5977602005004883
0.691019437052448,2.601815700531006
0.6910163151350888,2.6059234142303467
0.6910132167315365,2.6100168228149414
0.6910100961743842,2.614178419113159
0.6910069991354026,2.6182525157928467
0.6910038799377496,2.6223716735839844
0.6910007842626253,2.626420497894287
0.6909976664237638,2.6305320262908936
0.6909945721117833,2.6345865726470947
0.6909914556310058,2.638690948486328
0.6909883626814558,2.6427359580993652
0.6909852475580553,2.6468424797058105
0.6909821559702232,2.6509084701538086
0.6909790422034925,2.655041456222534
0.6909759519766655,2.659088611602783
0.6909728395658982,2.6631600856781006
0.6909697506993641,2.6671998500823975
0.6909666396438533,2.671316385269165
0.6909635521369003,2.675363540649414
0.6909604424359406,2.6794962882995605
0.690957356287856,2.68356990814209
0.6909542479407415,2.687669515609741
0.6909511631508142,2.691718101501465
0.690948056156839,2.6958208084106445
0.6909449727243578,2.699862480163574
0.6909418670828166,2.7039923667907715
0.6909387850070706,2.708103895187378
0.6909356807172583,2.7122976779937744
0.6909325999975366,2.7164230346679688
0.6909294970587484,2.7206270694732666
0.6909264176943406,2.7247328758239746
0.690923316105872,2.7289106845855713
0.6909202380960678,2.7329964637756348
0.6909171378572146,2.737147331237793
0.6909140612013039,2.741178512573242
0.6909109623113624,2.7452890872955322
0.6909078870086355,2.7493302822113037
0.6909047894669015,2.753451347351074
0.6909017155166494,2.7574939727783203
0.6908986193224195,2.7616045475006104
0.6908955467239327,2.765650510787964
0.6908924518765037,2.7697246074676514
0.6908893806290735,2.773758888244629
0.6908862871277424,2.77786922454834
0.6908832172306603,2.781923294067383
0.6908801250747244,2.786057710647583
0.6908770565272818,2.7901196479797363
0.690873965716039,2.7942142486572266
0.690870898517528,2.798234462738037
0.6908678090502758,2.8023054599761963
0.6908647431999886,2.8063509464263916
0.6908616550760251,2.8104708194732666
0.6908585905732543,2.8145105838775635
0.6908555037918781,2.8186147212982178
0.690852440635916,2.822667121887207
0.6908493551964257,2.8267695903778076
0.6908462933865658,2.8308324813842773
0.6908432092882603,2.8349876403808594
0.6908401488237954,2.8390097618103027
0.6908370660659738,2.8431200981140137
0.690834006946198,2.847186326980591
0.6908309255281597,2.8513128757476807
0.6908278677523665,2.855400800704956
0.6908247876734114,2.859564781188965
0.690821731240895,2.863635301589966
0.6908186525003229,2.8677706718444824
0.6908155974103777,2.8718385696411133
0.6908125200074888,2.8760111331939697
0.6908094662594094,2.8801074028015137
0.6908063901935044,2.8842432498931885
0.6908033377865856,2.888300657272339
0.6908002630569653,2.8924121856689453
0.6907972119905024,2.896458625793457
0.6907941385964677,2.9005789756774902
0.6907910888697562,2.904636859893799
0.6907880168106085,2.9087581634521484
0.6907849684229441,2.912855386734009
0.6907818976979846,2.9170191287994385
0.6907788506486635,2.9210987091064453
0.6907757812571945,2.9252207279205322
0.6907727355455126,2.929270029067993
0.6907696674868361,2.9333786964416504
0.6907666231120903,2.9374232292175293
0.6907635563855085,2.941523313522339
0.6907605133469953,2.945575475692749
0.6907574479518112,2.949679136276245
0.6907544062488279,2.953726053237915
0.6907513421843441,2.9578356742858887
0.690748301816188,2.961884021759033
0.6907452390817078,2.9659948348999023
0.6907422000476766,2.970029592514038
0.6907391386425037,2.974137306213379
0.6907361009418952,2.978215217590332
0.6907330408653329,2.9822964668273926
0.6907300044974454,2.986382484436035
0.6907269457487981,2.9904911518096924
0.6907239107129299,2.9945476055145264
0.6907208532915019,2.9987077713012695
0.6907178195869518,3.0027668476104736
0.6907147634920472,3.0068676471710205
0.6907117311181142,3.0109148025512695
0.6907086763490382,3.0150246620178223
0.6907056453050218,3.019083261489868
0.6907025918610792,3.023174285888672
0.6906995621462786,3.0272226333618164
0.6906965100267749,3.0313186645507812
0.6906934816404904,3.035351276397705
0.6906904308447313,3.0394504070281982
0.6906874037862626,3.043510675430298
0.6906843543135538,3.047610282897949
0.6906813285822013,3.051685333251953
0.6906782804318492,3.0558013916015625
0.6906752560269137,3.059919595718384
0.6906722091982245,3.064096450805664
0.690669186119007,3.068213701248169
0.6906661406112875,3.0723531246185303
0.6906631188570892,3.0764451026916504
0.6906600746696462,3.0806593894958496
0.6906570542397685,3.084794282913208
0.6906540113719095,3.0889692306518555
0.6906509922656541,3.093118190765381
0.6906479507166865,3.0973923206329346
0.6906449329333556,3.10153865814209
0.6906418927025874,3.105672597885132
0.690638876241483,3.1097335815429688
0.6906358373282219,3.1138603687286377
0.690632822188647,3.117924690246582
0.6906297845922015,3.122056245803833
0.6906267707734589,3.1261110305786133
0.6906237344931376,3.13022780418396
0.6906207219945302,3.134307861328125
0.6906176870296422,3.1384143829345703
0.6906146758504735,3.142491579055786
0.6906116422003277,3.1465907096862793
0.6906086323399013,3.150663137435913
0.6906056000038073,3.1547622680664062
0.6906025914614273,3.15881609916687
0.6905995604386946,3.1629011631011963
0.6905965532136655,3.1669600009918213
0.6905935235036041,3.171052932739258
0.6905905175952303,3.1750967502593994
0.6905874891971504,3.1792337894439697
0.6905844846047364,3.1833012104034424
0.6905814575179489,3.1874563694000244
0.6905784542407999,3.1915526390075684
0.6905754284646153,3.1956629753112793
0.6905724265020367,3.1997058391571045
0.6905694020357659,3.203843116760254
0.6905664013870636,3.2078845500946045
0.6905633782300182,3.2120535373687744
0.6905603788944977,3.216108560562134
0.6905573570459892,3.2202413082122803
0.6905543590229571,3.2242684364318848
0.6905513384822974,3.2284274101257324
0.6905483417710598,3.23256254196167
0.6905453225375611,3.2366855144500732
0.690542327137425,3.240722417831421
0.6905393092103997,3.2448348999023438
0.6905363151206719,3.2488858699798584
0.690533298499433,3.2530570030212402
0.6905303057194211,3.257120370864868
0.6905272904032812,3.2612524032592773
0.6905242989322925,3.2652947902679443
0.6905212849205651,3.2694480419158936
0.6905182947579077,3.273561716079712
0.6905152820499061,3.2777152061462402
0.690512293194888,3.281785249710083
0.690509281789926,3.285991668701172
0.6905062942418561,3.290074348449707
0.6905032841392479,3.2942280769348145
0.6905002978974343,3.2982895374298096
0.6904972890964944,3.3024444580078125
0.6904943041602462,3.3064992427825928
0.6904912966602893,3.3106329441070557
0.6904883130289159,3.314671516418457
0.6904853068292566,3.3188233375549316
0.6904823245020673,3.3228607177734375
0.690479319602021,3.327045202255249
0.690476338578326,3.331101894378662
0.6904733349772082,3.3352363109588623
0.6904703552563176,3.3392889499664307
0.6904673529534436,3.34340500831604
0.6904643745346677,3.3474678993225098
0.6904613735293541,3.351583957672119
0.6904583964120032,3.3556439876556396
0.6904553967035661,3.3597412109375
0.6904524208869515,3.3637897968292236
0.6904494224747075,3.3679168224334717
0.6904464479581405,3.372032880783081
0.6904434508414063,3.376185894012451
0.6904404776241984,3.3802480697631836
0.6904374818022911,3.3844292163848877
0.6904345098837538,3.388498067855835
0.6904315153559912,3.3926455974578857
0.6904285447354368,3.396712064743042
0.6904255515011362,3.400874137878418
0.6904225821778772,3.404904365539551
0.6904195902363566,3.409088611602783
0.6904166222097052,3.4131383895874023
0.6904136315602831,3.4172661304473877
0.6904106648295526,3.421316623687744
0.6904076754715472,3.425457715988159
0.6904047100360506,3.429499864578247
0.6904017219687809,3.4336369037628174
0.6903987578278319,3.4377353191375732
0.6903957710506169,3.4418773651123047
0.6903928082035292,3.4459218978881836
0.6903898227156879,3.4501073360443115
0.6903868611617756,3.454207181930542
0.6903838769626283,3.458348512649536
0.6903809167012053,3.4624221324920654
0.6903779337900716,3.466569662094116
0.6903749748204531,3.470629930496216
0.690371993196653,3.4747872352600098
0.6903690355181534,3.4788708686828613
0.6903660551810077,3.4829986095428467
0.6903630987929426,3.4870753288269043
0.6903601197417717,3.491222620010376
0.6903571646434563,3.495292901992798
0.6903541868775814,3.4994564056396484
0.6903512330683316,3.5035083293914795
0.690348256587074,3.5076098442077637
0.6903453040662059,3.5116372108459473
0.6903423288688872,3.5157816410064697
0.6903393776357166,3.5198285579681396
0.6903364037216586,3.5239672660827637
0.6903334537755028,3.5280725955963135
0.6903304811440277,3.532201051712036
0.6903275324842031,3.536292314529419
0.6903245611346333,3.540452241897583
0.6903216137604572,3.544525146484375
0.6903186436921154,3.548689842224121
0.6903156976029053,3.5527899265289307
0.6903127288151144,3.557044744491577
0.6903097840101879,3.5611135959625244
0.6903068165022713,3.5652754306793213
0.6903038729809468,3.569375991821289
0.6903009067522278,3.5734846591949463
0.690297964513823,3.577537775039673
0.6902949995636256,3.581666946411133
0.6902920586074595,3.585714340209961
0.6902890949351079,3.589810848236084
0.6902861552604993,3.5938644409179688
0.6902831928653179,3.5980775356292725
0.6902802544715857,3.6021432876586914
0.6902772933528988,3.6062495708465576
0.690274356239363,3.6103341579437256
0.6902713963964957,3.614530086517334
0.6902684605624756,3.6186115741729736
0.6902655019947533,3.6227729320526123
0.6902625674395689,3.626843214035034
0.6902596101463171,3.631002902984619
0.6902566768692887,3.6350772380828857
0.6902537208498329,3.639178991317749
0.6902507888502813,3.643230438232422
0.6902478341039477,3.64742112159729
0.6902449033811938,3.6514804363250732
0.6902419499073089,3.655627965927124
0.6902390204606735,3.659738063812256
0.6902360682585639,3.663872718811035
0.6902331400873686,3.6679296493530273
0.6902301891563609,3.672055959701538
0.6902272622599275,3.6761088371276855
0.6902243125993491,3.6802825927734375
0.6902213869769996,3.684504270553589
0.690218438586178,3.68866229057312
0.6902155142372348,3.6927146911621094
0.6902125671154978,3.6968724727630615
0.6902096440392832,3.7009873390197754
0.6902066981859587,3.7052321434020996
0.6902037763817958,3.709308624267578
0.6902008317962123,3.7135260105133057
0.6901979112634239,3.7176132202148438
0.6901949679449099,3.721773624420166
0.6901920486828199,3.7258481979370117
0.6901891066307042,3.730006694793701
0.690186188638636,3.7340481281280518
0.690183247852248,3.738177537918091
0.6901803311295258,3.742304801940918
0.6901773916081947,3.746443271636963
0.6901744761541426,3.750516414642334
0.6901715378971984,3.7547309398651123
0.6901686237111412,3.758882761001587
0.6901656867179138,3.763122081756592
0.6901627737991762,3.7672195434570312
0.6901598380689957,3.771390199661255
0.6901569264169031,3.775455951690674
0.6901539919491001,3.7796249389648438
0.690151081562978,3.7837295532226562
0.6901481483568835,3.787872552871704
0.6901452392360572,3.791994333267212
0.6901423072910027,3.7962353229522705
0.6901393994347985,3.80041766166687
0.6901364687501149,3.8045942783355713
0.690133562157859,3.8086767196655273
0.6901306327328782,3.81284761428833
0.6901277274038974,3.8169493675231934
0.6901247992379513,3.8211309909820557
0.6901218951715724,3.825211763381958
0.6901189682639935,3.829411029815674
0.6901160654595436,3.833491325378418
0.6901131398096644,3.8376412391662598
0.690110238266471,3.841704845428467
0.6901073138736242,3.845853805541992
0.6901044135910149,3.849900007247925
0.6901014904545341,3.8540456295013428
0.6900985914318372,3.8581106662750244
0.6900956695510551,3.8622512817382812
0.6900927717875989,3.8663246631622314
0.6900898511618495,3.8704476356506348
0.6900869546569627,3.874490737915039
0.6900840352855802,3.878607749938965
0.6900811400385913,3.882671594619751
0.69007822192091,3.886829137802124
0.6900753279311482,3.8909146785736084
0.6900724110665026,3.895108699798584
0.6900695183332977,3.899172782897949
0.6900666027210225,3.9033844470977783
0.6900637112437042,3.9075376987457275
0.6900607968831346,3.9117350578308105
0.690057906661033,3.9158384799957275
0.6900549935515041,3.9200220108032227
0.6900521045839496,3.9240944385528564
0.6900491927247976,3.92826771736145
0.6900463050111207,3.932361602783203
0.6900433944016813,3.9365134239196777
0.6900405079412131,3.940636157989502
0.6900375985808226,3.9447896480560303
0.6900347133728941,3.9488942623138428
0.6900318052608891,3.953033447265625
0.6900289213048317,3.9570772647857666
0.6900260144405491,3.961228847503662
0.6900231317356952,3.9652700424194336
0.690020226118472,3.969381809234619
0.6900173446641529,3.9734156131744385
0.6900144402933266,3.9775400161743164
0.6900115600888753,3.981580972671509
0.6900086569637834,3.985714912414551
0.6900057780085324,3.989790916442871
0.690002876128513,3.994032859802246
0.6899999984217952,3.9980762004852295
0.6899970977861867,4.002191066741943
0.6899942213273351,4.006217956542969
0.6899913219354761,4.010332107543945
0.6899884467238245,4.014415979385376
0.6899855485750538,4.018504858016968
0.6899826746099361,4.022566318511963
0.6899797777035926,4.0266923904418945
0.6899769049843428,4.030748605728149
0.689974009319766,4.0349297523498535
0.6899711378457185,4.039007186889648
0.6899682434222485,4.043161630630493
0.6899653731927379,4.047254800796509
0.689962480009714,4.051388502120972
0.6899596110240757,4.0554821491241455
0.6899567190808387,4.0596113204956055
0.6899538513384074,4.0636913776397705
0.6899509606342977,4.067834377288818
0.6899480941344093,4.071911096572876
0.689945204668768,4.0760657787323
0.689942339410758,4.080144166946411
0.689939451182926,4.084271669387817
0.689936587166131,4.088362693786621
0.6899337001754495,4.092538118362427
0.689930837399206,4.0965776443481445
0.689927951645017,4.100735187530518
0.6899250901086615,4.104865312576294
0.6899222055903068,4.1090614795684814
0.6899193452931763,4.113117456436157
0.6899164620099983,4.117273330688477
0.6899136029514304,4.121368885040283
0.6899107209027717,4.12549352645874
0.6899078630821037,4.129563570022583
0.6899049822673072,4.133702993392944
0.689902125683877,4.1377668380737305
0.6898992461022857,4.141919851303101
0.6898963907554316,4.146038293838501
0.6898935124063892,4.150174140930176
0.6898906582954497,4.154261112213135
0.6898877811782996,4.15844202041626
0.6898849283026136,4.162526845932007
0.6898820524166999,4.166696310043335
0.6898792007756062,4.170786142349243
0.6898763261202735,4.17492938041687
0.6898734757131116,4.1790101528167725
0.6898706022877038,4.183203458786011
0.6898677531138134,4.187326908111572
0.6898648809176762,4.191773891448975
0.6898620329763971,4.195918321609497
0.6898591620088752,4.200082540512085
0.6898563152995477,4.204153060913086
0.6898534455599865,4.208350896835327
0.6898506000819515,4.212420463562012
0.6898477315696968,4.216577768325806
0.6898448873222947,4.220688343048096
0.6898420200366927,4.224856615066528
0.6898391770192646,4.22899317741394
0.6898363109596615,4.233236312866211
0.6898334691715489,4.237316608428955
0.6898306043372914,4.2414870262146
0.689827763777836,4.245546579360962
0.6898249001682707,4.249690055847168
0.6898220608368145,4.2537922859191895
0.6898191984512891,4.257947683334351
0.689816360347174,4.26200008392334
0.6898134991850358,4.266119956970215
0.689810662307605,4.270204305648804
0.6898078023682015,4.27433443069458
0.6898049667167977,4.2783873081207275
0.689802107999477,4.282498359680176
0.6897992735734432,4.2865822315216064
0.6897964160775539,4.290719270706177
0.6897935828762338,4.294782638549805
0.6897907266011242,4.298895359039307
0.6897878946238614,4.302933216094971
0.6897850395688805,4.307095289230347
0.689782208815019,4.311127185821533
0.6897793549795163,4.315292835235596
0.6897765254484004,4.319369316101074
0.6897736728317252,4.323489189147949
0.6897708445226997,4.327549934387207
0.6897679931242017,4.331676721572876
0.6897651660366114,4.3357343673706055
0.6897623158556407,4.339867830276489
0.6897594899888311,4.3439319133758545
0.689756641024738,4.3480751514434814
0.6897538163780541,4.352132797241211
0.6897509686301897,4.3562705516815186
0.6897481452029777,4.360352277755737
0.6897452986706925,4.364498615264893
0.6897424764622984,4.36859393119812
0.6897396311449437,4.372743368148804
0.6897368101547137,4.376868963241577
0.6897339660516414,4.381032705307007
0.6897311462789223,4.385128736495972
0.6897283033894838,4.389268636703491
0.6897254848336227,4.393329381942749
0.6897226431571701,4.39745306968689
0.6897198258175143,4.401504039764404
0.6897169853534002,4.405614376068115
0.6897141692292972,4.409654378890991
0.6897113299768742,4.413789749145508
0.6897085150676718,4.417864561080933
0.6897056770262928,4.42202091217041
0.6897028633313393,4.426076650619507
0.6897000265003577,4.430193901062012
0.6896972140190015,4.43424129486084
0.6896943783977709,4.438414096832275
0.6896915671293604,4.4424662590026855
0.6896887327172347,4.446593761444092
0.6896859226611193,4.450631856918335
0.6896830894574524,4.454758405685425
0.6896802806129815,4.458797216415405
0.6896774486171279,4.462922096252441
0.689674640983651,4.466979026794434
0.6896718101949656,4.471103191375732
0.6896690037718326,4.475179195404053
0.6896661741896701,4.479270696640015
0.6896633689762316,4.483334302902222
0.6896605405999474,4.48744010925293
0.6896577365955534,4.4914915561676025
0.6896549094245032,4.495598793029785
0.6896521066285047,4.4996654987335205
0.6896492806620445,4.503785610198975
0.6896464790737926,4.507879972457886
0.6896436543112785,4.512056589126587
0.6896408539301244,4.516141653060913
0.689638030370913,4.520315885543823
0.6896352311962088,4.524388074874878
0.6896324088396563,4.528528690338135
0.6896296108707538,4.532576084136963
0.6896267897162178,4.53673243522644
0.6896239929524692,4.540788412094116
0.6896211729993068,4.544922113418579
0.6896183774400649,4.54897665977478
0.6896155586876338,4.553141117095947
0.6896127643322514,4.557220220565796
0.6896099467799095,4.56139612197876
0.6896071536277395,4.565478563308716
0.6896043372748452,4.569682836532593
0.6896015453252414,4.573741674423218
0.6895987301711529,4.577900648117065
0.689595939423469,4.582035303115845
0.6895931254675451,4.586165428161621
0.6895903359211352,4.5902793407440186
0.6895875231627355,4.5944602489471436
0.6895847348169535,4.59854793548584
0.6895819232554371,4.602678060531616
0.6895791361096382,4.606759548187256
0.6895763257443646,4.610872983932495
0.6895735397979037,4.614969253540039
0.6895707306282329,4.619109392166138
0.6895679458804649,4.6231489181518555
0.6895651379057575,4.627265214920044
0.6895623543560382,4.631337642669678
0.6895595475756543,4.635478973388672
0.6895567652233395,4.639570713043213
0.6895539596366402,4.643737077713013
0.6895511784810862,4.647836208343506
0.6895483740874325,4.652010440826416
0.6895455941279954,4.656052112579346
0.689542790926749,4.660193681716919
0.6895400121627855,4.664232969284058
0.689537210153308,4.668386936187744
0.6895344325841755,4.672441244125366
0.6895316317658285,4.676575183868408
0.6895288553908842,4.680624485015869
0.6895260557630306,4.684770584106445
0.6895232805816319,4.688833236694336
0.689520482143634,4.6929614543914795
0.6895177081551389,4.697004318237305
0.6895149109063596,4.701107501983643
0.6895121381101267,4.705163955688477
0.6895093420499293,4.709282398223877
0.6895065704453164,4.713324069976807
0.6895037755730643,4.717439651489258
0.6895010051594306,4.721476078033447
0.6894982114744875,4.725585699081421
0.689495442251192,4.729649543762207
0.6894926497529223,4.733785629272461
0.6894898817193245,4.737840175628662
0.6894870904070923,4.742012023925781
0.6894843235625517,4.746050834655762
0.6894815334357216,4.7501747608184814
0.6894787677795983,4.754222393035889
0.6894759788375353,4.758341312408447
0.6894732143691897,4.762405157089233
0.6894704266112591,4.766513824462891
0.6894676633300517,4.770575046539307
0.6894648767556187,4.774693727493286
0.6894621146609103,4.778753757476807
0.6894593292693413,4.782898426055908
0.6894565683604931,4.7869713306427
0.6894537841511538,4.791083097457886
0.6894510244275271,4.795160531997681
0.6894482413997841,4.799298048019409
0.6894454828607411,4.803357362747192
0.6894427010139609,4.807477712631226
0.6894399436588633,4.811567306518555
0.6894371629924131,4.8157057762146
0.6894344068206234,4.819774150848389
0.6894316273338705,4.823890209197998
0.6894288723447513,4.827922582626343
0.6894260940370632,4.832007884979248
0.6894233402299774,4.836051940917969
0.6894205631007219,4.840165138244629
0.689417810475033,4.844196319580078
0.6894150345235782,4.848318099975586
0.6894122830786495,4.852396726608276
0.6894095083043644,4.856578826904297
0.6894067580395598,4.860637426376343
0.6894039844418124,4.86475133895874
0.6894012353564961,4.868868827819824
0.689398462934656,4.873070478439331
0.6893957150281924,4.877105236053467
0.6893929437816286,4.881227731704712
0.6893901970533829,4.885284662246704
0.6893874269814652,4.889400005340576
0.6893846814308017,4.893457412719727
0.6893819125328999,4.897571325302124
0.6893791681591843,4.901604652404785
0.6893764004346687,4.905732154846191
0.6893736572372667,4.9097700119018555
0.689370890685508,4.913886070251465
0.6893681486637853,4.917969465255737
0.6893653832841542,4.922090768814087
0.6893626424374771,4.926148176193237
0.6893598782293447,4.930269956588745
0.6893571385570798,4.934307336807251
0.6893543755198175,4.938434600830078
0.6893516370213316,4.942513942718506
0.689348875154311,4.946653366088867
0.6893461378289711,4.950718879699707
0.6893433771315645,4.954861402511597
0.6893406409787382,4.958950042724609
0.6893378814503176,4.963102340698242
0.6893351464693723,4.967200517654419
0.6893323881093104,4.971347808837891
0.6893296542996146,4.975398302078247
0.6893268971072839,4.979539394378662
0.6893241644682058,4.9835898876190186
0.6893214084429798,4.987745046615601
0.689318676973888,4.991814136505127
0.6893159221151403,4.995927572250366
0.6893131918154033,5.0000011920928955
0.6893104381225075,5.0041186809539795
0.689307708991495,5.008183002471924
0.6893049564638248,5.012305974960327
0.6893022285009063,5.016363859176636
0.6892994771378366,5.020485162734985
0.6892967503423816,5.024556636810303
0.6892940001432867,5.028704404830933
0.6892912745146653,5.032766103744507
0.6892885254789205,5.036954641342163
0.6892858010165034,5.040996074676514
0.6892830531434835,5.045109272003174
0.689280329846641,5.049156188964844
0.6892775831357217,5.053258895874023
0.6892748610038253,5.057321071624756
0.6892721154543824,5.06148099899292
0.6892693944868032,5.065532684326172
0.6892666500982128,5.069654226303101
0.6892639302943221,5.07375168800354
0.6892611870659605,5.077900409698486
0.6892584684251307,5.082036733627319
0.6892557263563748,5.086151838302612
0.6892530088779777,5.090196847915649
0.6892502679682044,5.094279527664185
0.6892475516516127,5.098336458206177
0.6892448119001994,5.102464914321899
0.6892420967447855,5.106536149978638
0.6892393581511097,5.110620498657227
0.6892366441562472,5.114680528640747
0.6892339067196869,5.1188271045684814
0.6892311938847486,5.122923135757446
0.6892284576046818,5.127059459686279
0.6892257459290422,5.131119251251221
0.6892230108048474,5.135227680206299
0.6892203002878797,5.139276027679443
0.6892175663189357,5.143398761749268
0.6892148569600147,5.147449016571045
0.6892121241457004,5.151564598083496
0.6892094159442006,5.155633211135864
0.6892066842838955,5.159754037857056
0.6892039772391918,5.1638360023498535
0.6892012467322757,5.167965888977051
0.6891985408437427,5.172077178955078
0.6891958114895954,5.176222085952759
0.6891931067566092,5.180278539657593
0.6891903785546107,5.184446096420288
0.6891876749765471,5.188522577285767
0.6891849479260784,5.192673921585083
0.6891822455023132,5.196779012680054
0.6891795196027549,5.2009522914886475
0.6891768183326644,5.205003499984741
0.6891740935833978,5.2091147899627686
0.6891713934663587,5.213185787200928
0.6891686698667648,5.217301368713379
0.6891659709021546,5.221381664276123
0.6891632484516154,5.225545167922974
0.6891605506388108,5.229596138000488
0.6891578293367082,5.233809232711792
0.6891551326750871,5.23787784576416
0.6891524125208034,5.2420055866241455
0.6891497170097435,5.246054649353027
0.6891469980026613,5.250173330307007
0.6891443036415408,5.254224061965942
0.6891415857810435,5.258350610733032
0.6891388925692405,5.262436151504517
0.6891361758547107,5.266562461853027
0.6891334837916044,5.270635604858398
0.6891307682224259,5.2747743129730225
0.6891280773073954,5.278850078582764
0.6891253628829517,5.282939434051514
0.6891226731153763,5.286994695663452
0.6891199598350515,5.291157960891724
0.6891172712143109,5.295215368270874
0.6891145590774894,5.299327850341797
0.6891118716029635,5.3033857345581055
0.6891091606090302,5.3075151443481445
0.6891064742800991,5.31158185005188
0.6891037644284389,5.315664529800415
0.6891010792444834,5.319690704345703
0.6890983705344813,5.323835849761963
0.689095686494882,5.32788610458374
0.6890929789259239,5.332015514373779
0.6890902960300622,5.3360817432403564
0.6890875896015337,5.340225458145142
0.6890849078487908,5.344324588775635
0.6890822025600785,5.348539352416992
0.6890795219498363,5.352633476257324
0.6890768178003261,5.356794595718384
0.6890741383319667,5.360919952392578
0.6890714353210455,5.365090847015381
0.6890687569939515,5.369154691696167
0.6890660551210065,5.373289585113525
0.68906337793456,5.377331256866455
0.6890606771989782,5.3814451694488525
0.6890580011525628,5.385515213012695
0.6890553015537318,5.389645576477051
0.6890526266467303,5.393699407577515
0.6890499281840385,5.3978447914123535
0.6890472544158345,5.401935338973999
0.6890445570886699,5.406067371368408
0.6890418844586472,5.410125732421875
0.6890391882663982,5.414215326309204
0.6890365167739412,5.418353080749512
0.6890338217159967,5.42254638671875
0.6890311513604898,5.426629066467285
0.6890284574362388,5.430797815322876
0.6890257882170665,5.434875726699829
0.6890230954258987,5.439077854156494
0.6890204273424462,5.443144798278809
0.689017735683751,5.447265148162842
0.6890150687354039,5.4513092041015625
0.6890123782085711,5.455445766448975
0.6890097123947149,5.459482669830322
0.6890070229991352,5.463613986968994
0.6890043583191557,5.4676713943481445
0.6890016700542195,5.471815347671509
0.688999006507503,5.475887298583984
0.6889963193726012,5.480104923248291
0.6889936569585343,5.4842565059661865
0.6889909709530584,5.488440036773682
0.6889883096710278,5.492568254470825
0.6889856247943689,5.496722936630249
0.6889829646437617,5.500858545303345
0.6889802808953117,5.505082368850708
0.6889776218755157,5.509136438369751
0.6889749392546666,5.513309478759766
0.6889722813650692,5.517458915710449
0.6889695998712132,5.521608352661133
0.6889669431112029,5.525707960128784
0.6889642627437329,5.529857635498047
0.6889616071126976,5.5340211391448975
0.6889589278710064,5.538197994232178
0.6889562733683349,5.542276859283447
0.688953595251816,5.546445846557617
0.6889509418768972,5.550525665283203
0.688948264884944,5.554697751998901
0.6889456126371671,5.558790683746338
0.6889429367691734,5.562987804412842
0.6889402856479282,5.567207336425781
0.688937610903288,5.571593999862671
0.6889349609079641,5.575928211212158
0.6889322872860723,5.580329179763794
0.6889296384160598,5.584619045257568
0.6889269659163106,5.5889575481414795
0.6889243181710002,5.593345880508423
0.6889216467927889,5.597697496414185
0.6889190001715713,5.60187840461731
0.6889163299142929,5.606080532073975
0.688913684416559,5.61014461517334
0.6889110152796096,5.614272594451904
0.6889083709047509,5.618380784988403
0.688905702887526,5.622587442398071
0.6889030596349339,5.626775741577148
0.68890039273683,5.631040811538696
0.6888977506058966,5.63512921333313
0.6888950848263102,5.63929295539856
0.6888924438164278,5.643345594406128
0.6888897791547552,5.647515296936035
0.6888871392653165,5.651672601699829
0.6888844757209553,5.655860185623169
0.6888818369513526,5.659998893737793
0.6888791745237004,5.66424822807312
0.6888765368733272,5.668420791625977
0.6888738755617811,5.672589302062988
0.6888712390300308,5.676665306091309
0.6888685788339892,5.680835008621216
0.6888659434202555,5.684941291809082
0.6888632843391166,5.689064979553223
0.6888606500427936,5.6931586265563965
0.6888579920759558,5.697293043136597
0.6888553588964379,5.701333284378052
0.6888527020433002,5.705470085144043
0.6888500699799818,5.709523916244507
0.6888474142399434,5.713673830032349
0.6888447832922197,5.717763185501099
0.6888421286646799,5.721947193145752
0.6888394988319458,5.726122140884399
0.6888368453163047,5.730324745178223
0.6888342165979563,5.73445200920105
0.6888315641936138,5.738708972930908
0.6888289365890462,5.742845058441162
0.6888262852954024,5.747034788131714
0.6888236588040124,5.751105546951294
0.6888210086204684,5.755280494689941
0.6888183832416522,5.75941276550293
0.6888157341676086,5.763619661331177
0.6888131099007628,5.767731428146362
0.6888104619356208,5.7719666957855225
0.6888078387801426,5.776125192642212
0.6888051919233039,5.780303239822388
0.6888025698785908,5.784419536590576
0.6887999241294571,5.788634777069092
0.6887973031949066,5.79290509223938
0.6887946585528801,5.797236680984497
0.6887920387278901,5.801340818405151
0.6887893951923734,5.805473566055298
0.688786776476342,5.8095338344573975
0.6887841340467378,5.813660383224487
0.6887815164390634,5.817718744277954
0.6887788751147746,5.821857213973999
0.6887762586148564,5.825956106185913
0.6887736183952864,5.830074310302734
0.6887710030025234,5.83414888381958
0.6887683638870757,5.838300943374634
0.6887657496008673,5.842369556427002
0.688763111588946,5.846511363983154
0.688760498408692,5.850581884384155
0.688757861499701,5.8547141551971436
0.6887552494248015,5.858781337738037
0.6887526136181454,5.862969636917114
0.6887500026480008,5.867071151733398
0.6887473679430846,5.871240615844727
0.6887447580770952,5.875387191772461
0.6887421244733238,5.879669427871704
0.6887395157108906,5.883824348449707
0.6887368832076696,5.888052701950073
0.6887342755481942,5.892199277877808
0.688731644144929,5.896360397338867
0.6887290375878127,5.9004693031311035
0.6887264072839093,5.904617786407471
0.6887238018285539,5.908661603927612
0.6887211726234188,5.9127843379974365
0.6887185682692264,5.91687798500061
0.688715940162266,5.921025276184082
0.6887133369086391,5.925085783004761
0.6887107098992605,5.929237604141235
0.6887081077456018,5.933306455612183
0.6887054818332118,5.937469482421875
0.6887028807789244,5.941587686538696
0.6887002559629309,5.945756196975708
0.6886976560074181,5.949865341186523
0.6886950322872285,5.953977823257446
0.6886924334298937,5.958076000213623
0.6886898108049163,5.962209701538086
0.688687213045164,5.966247320175171
0.6886845915148069,5.970388174057007
0.6886819948520407,5.974454641342163
0.6886793744157128,5.978639841079712
0.6886767788493375,5.982730865478516
0.6886741595064476,5.986949682235718
0.6886715650358682,5.9910852909088135
0.6886689467858252,5.995292663574219
0.6886663534104467,5.999417066574097
0.6886637362526609,6.00364351272583
0.6886611439718886,6.007853269577026
0.6886585279057694,6.012104749679565
0.6886559367190089,6.016234636306763
0.6886533217439667,6.020533561706543
0.6886507316506243,6.0246734619140625
0.688648117766069,6.028907775878906
0.6886455287655511,6.033028841018677
0.6886429159708939,6.037180662155151
0.6886403280626069,6.0412585735321045
0.6886377163572583,6.045426607131958
0.6886351295406095,6.049544811248779
0.6886325189239813,6.053714275360107
0.6886299331983773,6.057797908782959
0.688627323669881,6.061975479125977
0.6886247390347299,6.066063404083252
0.6886221305937773,6.070188045501709
0.6886195470484864,6.074298858642578
0.6886169396944897,6.078492879867554
0.6886143572384678,6.082571506500244
0.6886117509708396,6.086709499359131
0.6886091696034946,6.09078049659729
0.6886065644216476,6.094996690750122
0.6886039841423883,6.099059104919434
0.6886013800457356,6.103211402893066
0.6885988008539712,6.107328414916992
0.6885961978419263,6.111463785171509
0.6885936197370658,6.115520000457764
0.6885910178090422,6.119672060012817
0.6885884407904956,6.123727798461914
0.6885858399459074,6.127896785736084
0.6885832640130846,6.131998062133789
0.6885806642513459,6.136143922805786
0.6885780894036568,6.140223741531372
0.6885754907241823,6.144376754760742
0.6885729169610376,6.148484230041504
0.6885703193632424,6.152633905410767
0.6885677466840529,6.156660079956055
0.6885651501673519,6.1607935428619385
0.6885625785715286,6.164870738983154
0.6885599831353373,6.169017791748047
0.6885574126222918,6.173126935958862
0.6885548182660257,6.177326202392578
0.6885522488351697,6.1814353466033936
0.6885496555582451,6.185657024383545
0.6885470872089907,6.1897358894348145
0.6885444950108242,6.1939733028411865
0.6885419277425833,6.198106050491333
0.6885393366225911,6.202251195907593
0.6885367704347767,6.206315517425537
0.6885341803923759,6.210495710372925
0.6885316152844008,6.214619874954224
0.6885290263190086,6.218806505203247
0.6885264622902862,6.22291111946106
0.6885238744013201,6.227128744125366
0.6885213114512635,6.231319904327393
0.6885187246381415,6.23548150062561
0.6885161627661648,6.2395710945129395
0.6885135770283047,6.243773698806763
0.688511016233822,6.247882127761841
0.6885084315706427,6.252096176147461
0.6885058718530682,6.256164073944092
0.6885032882639879,6.260309934616089
0.6885007296227367,6.264387369155884
0.6884981471071746,6.268528938293457
0.6884955895416613,6.272610187530518
0.6884930080990367,6.276737451553345
0.688490451608677,6.280804395675659
0.6884878712384095,6.2849791049957275
0.6884853158226186,6.289055109024048
0.6884827365241282,6.293226718902588
0.6884801821823221,6.297350883483887
0.6884776039550288,6.301590204238892
0.6884750506866238,6.3057355880737305
0.6884724735299482,6.309988021850586
0.6884699213343609,6.314229249954224
0.6884673452477239,6.318544387817383
0.6884647941243709,6.322677135467529
0.6884622191071933,6.326892375946045
0.6884596690554917,6.331031560897827
0.688457095107195,6.3352203369140625
0.6884545461265625,6.339323282241821
0.6884519732465683,6.343515396118164
0.6884494253364223,6.347645044326782
0.6884468535241524,6.3518664836883545
0.688444306683911,6.356014966964722
0.688441735938788,6.360255479812622
0.6884391901678696,6.364394187927246
0.6884366204893159,6.368588209152222
0.6884340757871388,6.372678995132446
0.6884315071745771,6.376843690872192
0.6884289635405605,6.381019830703735
0.6884263959934144,6.385157585144043
0.6884238534269773,6.389224529266357
0.6884212869446695,6.393409490585327
0.6884187454452315,6.397462606430054
0.6884161800271864,6.4016029834747314
0.6884136395941672,6.405652761459351
0.6884110752398085,6.409772157669067
0.6884085358726282,6.413846731185913
0.6884059725813803,6.418010473251343
0.6884034342794593,6.42211651802063
0.6884008720507467,6.42629337310791
0.6883983348135058,6.430391311645508
0.6883957736467538,6.434575796127319
0.6883932374736135,6.438702344894409
0.688390677368247,6.442840814590454
0.6883881422586291,6.446904182434082
0.6883855832140736,6.451020956039429
0.6883830491673996,6.455086708068848
0.6883804911830809,6.459202527999878
0.6883779581987725,6.463287353515625
0.6883754012741168,6.467485189437866
0.6883728693515964,6.471581220626831
0.6883703134860296,6.4757585525512695
0.6883677826247195,6.479907751083374
0.6883652278176692,6.484151601791382
0.6883626980169921,6.488330602645874
0.6883601442678847,6.492609739303589
0.6883576155272638,6.496721029281616
0.6883550628355267,6.500927686691284
0.6883525351543853,6.505034685134888
0.688349983519446,6.509202003479004
0.6883474568972079,6.513293266296387
0.6883449063184941,6.5174713134765625
0.6883423807545831,6.521550416946411
0.6883398312315233,6.525742530822754
0.6883373067253639,6.529845237731934
0.6883347582573863,6.534001350402832
0.6883322348084029,6.538098096847534
0.6883296873949364,6.542243480682373
0.6883271650025539,6.546306848526001
0.6883246186430274,6.5504467487335205
0.6883220973066707,6.554518461227417
0.6883195520005136,6.558686971664429
0.6883170317196087,6.562791347503662
0.6883144874662507,6.567058801651001
0.6883119682402229,6.571350574493408
0.6883094250390936,6.575621128082275
0.6883069068673692,6.5797717571258545
0.6883043647178992,6.584050893783569
0.6883018475999044,6.58820652961731
0.6882993065015242,6.592664957046509
0.6882967904366858,6.59686541557312
0.688294250388826,6.601109266281128
0.6882917353765706,6.605381011962891
0.6882891963786626,6.609646320343018
0.6882866824184176,6.61381721496582
0.6882841444698927,6.6180946826934814
0.6882816315610858,6.622244596481323
0.6882790946613755,6.626465320587158
0.6882765828034345,6.63055944442749
0.6882740469519708,6.634723663330078
0.6882715361443237,6.638828277587891
0.6882690013405391,6.643030405044556
0.6882664915826145,6.647135972976685
0.6882639578259415,6.651342391967773
0.6882614491171679,6.655401706695557
0.6882589164070393,6.659560918807983
0.6882564087468461,6.663700103759766
0.6882538770826949,6.667906045913696
0.6882513704705113,6.672062873840332
0.6882488398517712,6.676449775695801
0.6882463342870266,6.680757761001587
0.6882438047131313,6.685040473937988
0.6882413001952558,6.689279317855835
0.6882387716656394,6.693591117858887
0.6882362681940632,6.697863578796387
0.6882337407081598,6.702259540557861
0.6882312382823137,6.706490516662598
0.6882287118395581,6.710746765136719
0.6882262104588724,6.714932918548584
0.6882236850586996,6.719242095947266
0.6882211847226057,6.723374366760254
0.6882186603644509,6.727533340454102
0.6882161610723802,6.731638431549072
0.688213637755679,6.735898733139038
0.6882111395070629,6.740020513534546
0.688208617231251,6.744178771972656
0.6882061200255218,6.748302936553955
0.6882035987900353,6.752573728561401
0.6882011026266254,6.756730794906616
0.6881985824309006,6.761045217514038
0.6881960873092424,6.765243291854858
0.6881935681527162,6.769522428512573
0.6881910740722427,6.773702383041382
0.6881885559543519,6.778017282485962
0.6881860629144962,6.7821385860443115
0.6881835458346783,6.786319017410278
0.6881810538348739,6.790401935577393
0.6881785377925662,6.7946155071258545
0.6881760468322472,6.798805475234985
0.6881735318268878,6.803048610687256
0.6881710419054877,6.807193279266357
0.6881685279365147,6.811411380767822
0.6881660390534683,6.815532207489014
0.6881635261203201,6.819759845733643
0.6881610382750618,6.823879718780518
0.6881585263771776,6.828046560287476
0.6881560395691424,6.8321404457092285
0.6881535287059605,6.8363776206970215
0.6881510429345841,6.840552568435669
0.6881485331055441,6.844781160354614
0.6881460483702619,6.848981618881226
0.6881435395748035,6.853212118148804
0.688141055875051,6.857385873794556
0.6881385481126141,6.86162543296814
0.6881360654478278,6.865898609161377
0.6881335587178529,6.870285749435425
0.6881310770874692,6.87450909614563
0.6881285713893961,6.878925323486328
0.688126090792852,6.883244276046753
0.688123586126122,6.8875720500946045
0.6881211065628541,6.891800403594971
0.6881186029269086,6.8961341381073
0.6881161243963543,6.90045428276062
0.6881136217906341,6.904895067214966
0.6881111442922313,6.909178972244263
0.6881086427161783,6.913572549819946
0.6881061662493648,6.917869806289673
0.688103665702421,6.922340154647827
0.6881011902666352,6.926819324493408
0.6880986907482429,6.931307554244995
0.6880962163429231,6.935647010803223
0.6880937178525248,6.940086364746094
0.6880912444771098,6.944446802139282
0.6880887470141485,6.948946714401245
0.6880862746680776,6.953258752822876
0.6880837782319965,6.9576404094696045
0.688081306914709,6.961927890777588
0.6880788115049511,6.96620774269104
0.6880763412158867,6.970378160476685
0.6880738468318963,6.97460150718689
0.6880713775704952,6.978824615478516
0.688068884211716,6.983010768890381
0.688066415977418,6.987144947052002
0.6880639236432945,6.991384506225586
0.6880614564355413,6.995447158813477
0.6880589651255176,6.999583005905151
0.6880564989437491,7.003674507141113
0.6880540086572707,7.00791335105896
0.6880515435009283,7.012099504470825
0.6880490542374402,7.016323804855347
0.6880465901059656,7.020584583282471
0.6880441018649133,7.024925708770752
0.6880416387577482,7.029139757156372
0.6880391515385774,7.033420562744141
0.6880366894551639,7.037588596343994
0.688034203257321,7.041796922683716
0.6880317421971014,7.045943021774292
0.6880292570200324,7.050120830535889
0.6880267969824493,7.054264068603516
0.688024312825601,7.058446884155273
0.6880218538100977,7.06255030632019
0.688019370672917,7.066748142242432
0.6880169126789366,7.070847272872925
0.6880144305608706,7.07498836517334
0.6880119735878568,7.079078435897827
0.6880094924883533,7.083293199539185
0.6880070365357496,7.087382555007935
0.6880045564542563,7.091569185256958
0.6880021015215072,7.095681428909302
0.6879996224574725,7.099840402603149
0.687997168544022,7.103924751281738
0.687994690496894,7.1080992221832275
0.6879922376021875,7.112186670303345
0.6879897605714148,7.116361618041992
0.6879873086948969,7.120490550994873
0.6879848326799289,7.124671459197998
0.687982381821045,7.128743648529053
0.6879799068213307,7.132978916168213
0.6879774569795266,7.137115478515625
0.6879749829945156,7.1413373947143555
0.6879725341692371,7.14547061920166
0.6879700611983794,7.149667739868164
0.6879676133890725,7.153816223144531
0.6879651414318182,7.158166170120239
0.6879626946379299,7.162429571151733
0.6879602236937296,7.166708707809448
0.6879577779147061,7.170823097229004
0.6879553079830106,7.175045490264893
0.6879528632182994,7.17923903465271
0.6879503942985593,7.183450937271118
0.6879479505476079,7.1877100467681885
0.6879454826392748,7.192023277282715
0.6879430399015309,7.196273326873779
0.6879405730040562,7.200573205947876
0.6879381312789676,7.204866409301758
0.6879356653918038,7.2092766761779785
0.6879332246788186,7.213647127151489
0.6879307598014175,7.2180280685424805
0.6879283200999846,7.222240447998047
0.6879258562317986,7.226597785949707
0.6879234175413669,7.230740070343018
0.687920954681849,7.235051393508911
0.6879185170018676,7.2392027378082275
0.6879160551504707,7.243428707122803
0.687913618480389,7.247531414031982
0.6879111576365669,7.251703262329102
0.6879087219758344,7.25580620765686
0.6879062621390404,7.2600133419036865
0.6879038274871075,7.2640910148620605
0.6879013686567956,7.268253803253174
0.6878989350131126,7.272345066070557
0.687896477188737,7.2765069007873535
0.6878940445527546,7.280602931976318
0.6878915877337699,7.284798860549927
0.6878891561049388,7.289080858230591
0.6878867002908001,7.293314456939697
0.6878842696685719,7.297441720962524
0.6878818148587337,7.301655530929565
0.6878793852425595,7.305855751037598
0.6878769314364779,7.3100502490997314
0.6878745028258099,7.314255952835083
0.6878720500229399,7.31847882270813
0.6878696224172299,7.32261323928833
0.6878671706170281,7.326813220977783
0.6878647440157287,7.330907344818115
0.6878622932176512,7.335066795349121
0.6878598676202149,7.339158058166504
0.6878574178237181,7.343321800231934
0.6878549932295983,7.347424745559692
0.6878525444341392,7.351682901382446
0.6878501208427887,7.355964422225952
0.6878476730478247,7.3602399826049805
0.6878452504586972,7.36443829536438
0.6878428036636852,7.368686676025391
0.6878403820762349,7.372865438461304
0.687837936280633,7.377140045166016
0.6878355156943138,7.3813557624816895
0.6878330708975802,7.385578870773315
0.6878306513118463,7.389686822891235
0.6878282075134389,7.393923044204712
0.6878257889277456,7.398064136505127
0.6878233461271233,7.402241230010986
0.6878209285409254,7.40634560585022
0.6878184867375468,7.410506248474121
0.6878160701502997,7.414571762084961
0.6878136293436241,7.418734312057495
0.6878112137547835,7.422868251800537
0.6878087739442704,7.427029609680176
0.687806359353292,7.431100130081177
0.6878039205384013,7.4352476596832275
0.6878015069447415,7.4393310546875
0.6877990691249333,7.443476438522339
0.6877966565280484,7.447542428970337
0.6877942197027831,7.451707363128662
0.6877918081021298,7.455783128738403
0.6877893722708678,7.4599409103393555
0.6877869616659037,7.4639976024627686
0.6877845268281059,7.468115568161011
0.687782117218288,7.472195386886597
0.6877796833734157,7.476339817047119
0.6877772747582018,7.480412006378174
0.6877748419057167,7.484586715698242
0.6877724342845648,7.488669157028198
0.6877700024239286,7.492888927459717
0.687767595796297,7.497011661529541
0.6877651649269716,7.501240253448486
0.6877627592923188,7.505387306213379
0.6877603294137666,7.509616136550903
0.6877579247715516,7.513784408569336
0.6877554958832355,7.517994165420532
0.6877530922329174,7.522136211395264
0.6877506643342997,7.526342391967773
0.687748261675338,7.530526638031006
0.6877458347658828,7.5347676277160645
0.687743433097737,7.538895130157471
0.6877410071769074,7.543047189712524
0.6877386064990378,7.547161102294922
0.6877361815662977,7.551368713378906
0.6877337818781644,7.5555055141448975
0.6877313579329778,7.559764862060547
0.6877289592340414,7.563900470733643
0.6877265362758731,7.568112373352051
0.6877241385655943,7.572226047515869
0.6877217165939087,7.576420307159424
0.6877193198717492,7.580580472946167
0.6877168988860113,7.584775924682617
0.6877145031514322,7.58893084526062
0.6877120831511074,7.593168020248413
0.6877096884035706,7.597377300262451
0.6877072693881242,7.601747035980225
0.6877048756270919,7.606067180633545
0.6877024575959899,7.610333442687988
0.6877000648209244,7.614502906799316
0.6876976477736328,7.618782997131348
0.6876952559839966,7.623096227645874
0.687692839919982,7.627490997314453
0.6876904491152381,7.631935358047485
0.6876880340339673,7.63646936416626
0.6876856442135791,7.640954494476318
0.687683230114519,7.64539647102356
0.6876808412779496,7.649697303771973
0.6876784281605673,7.653923511505127
0.6876760403072812,7.658064842224121
0.6876736281710444,7.662285089492798
0.6876712413005053,7.666406631469727
0.6876688301448818,7.670568943023682
0.6876664442565543,7.674679756164551
0.6876640340810124,7.6789326667785645
0.6876616491743607,7.683182954788208
0.6876592399783688,7.687574148178101
0.6876568560528583,7.69199538230896
0.6876544478358851,7.6962950229644775
0.6876520648909813,7.700466632843018
0.6876496576524957,7.704624891281128
0.6876472756876637,7.708691120147705
0.6876448694271353,7.7128746509552
0.6876424884418412,7.7170569896698
0.6876400831587393,7.721237659454346
0.687637703152449,7.725347518920898
0.6876352988462439,7.7295122146606445
0.687632919818424,7.733635425567627
0.6876305164885855,7.7379021644592285
0.6876281384387027,7.742084264755249
0.6876257360847013,7.7462427616119385
0.6876233590122228,7.750339984893799
0.6876209576335292,7.754508972167969
0.6876185815379223,7.758615255355835
0.6876161811340076,7.762785196304321
0.6876138060147398,7.7670207023620605
0.6876114065850755,7.771373748779297
0.6876090324416145,7.775493621826172
0.6876066339856718,7.779707670211792
0.6876042608174862,7.783827066421509
0.6876018633347372,7.7880449295043945
0.6875994911412953,7.792240142822266
0.6875970946312122,7.796527624130249
0.6875947234119827,7.8006980419158936
0.6875923278740382,7.8049516677856445
0.68758995762849,7.809049129486084
0.6875875630621567,7.81324315071106
0.6875851937897591,7.817370891571045
0.68758280019451,7.821604490280151
0.6875804318947332,7.825769662857056
0.6875780392700414,7.830042600631714
0.6875756719423549,7.83422064781189
0.6875732802876944,7.838444948196411
0.6875709139315684,7.842538356781006
0.687568523246413,7.846695184707642
0.687566157861318,7.850776195526123
0.6875637681451419,7.85497260093689
0.687561403730549,7.859091758728027
0.6875590149828263,7.8632731437683105
0.6875566515382066,7.867387771606445
0.6875542637584122,7.871588230133057
0.6875519012832368,7.875706911087036
0.6875495144708463,7.879883527755737
0.6875471529645866,7.88399076461792
0.687544767119075,7.888267278671265
0.6875424065812032,7.892560005187988
0.6875400217020463,7.896847486495972
0.6875376621320348,7.901012182235718
0.6875352782187082,7.905249834060669
0.6875329196160294,7.909384250640869
0.6875305366680095,7.913606882095337
0.6875281790321363,7.9177141189575195
0.6875257970488993,7.92188835144043
0.6875234403793047,7.925987243652344
0.6875210593603276,7.930177211761475
0.6875187036564852,7.934270858764648
0.6875163236012451,7.938411712646484
0.6875139688626284,7.94252872467041
0.6875115897706027,7.946725606918335
0.6875092359966855,7.950819253921509
0.6875068578673517,7.954982757568359
0.6875045050576087,7.959101915359497
0.6875021278904447,7.963270664215088
0.6874997760443502,7.967397212982178
0.6874973998388341,7.971662998199463
0.687495048955863,7.975939512252808
0.6874926737114736,7.98036527633667
0.6874903237911011,7.9845170974731445
0.6874879495073167,7.988727331161499
0.6874856005490183,7.992866277694702
0.6874832272253184,7.997040510177612
0.6874808792285694,8.0011305809021
0.6874785068644332,8.005340337753296
0.68747615982871,8.009442329406738
0.6874737884236171,8.013598442077637
0.6874714423483957,8.017705917358398
0.6874690719018262,8.021888732910156
0.6874667267865834,8.025985956192017
0.6874643572980171,8.030157804489136
0.6874620131422297,8.0342276096344
0.6874596446111476,8.03838062286377
0.6874573014142927,8.042450904846191
0.6874549338401751,8.04660177230835
0.6874525916017302,8.050711631774902
0.6874502249840584,8.055041551589966
0.6874478837035013,8.05931282043457
0.6874455180417562,8.063558578491211
0.6874431777185649,8.067660570144653
0.687440813012229,8.071796417236328
0.6874384736458816,8.075855493545532
0.687436109894436,8.080021858215332
0.6874337714844112,8.084113597869873
0.6874314086873388,8.088309526443481
0.6874290712331155,8.09247374534607
0.687426709389898,8.096643924713135
0.6874243728909555,8.100751638412476
0.6874220120010762,8.104933500289917
0.6874196764568937,8.109057188034058
0.6874173165198356,8.11323881149292
0.6874149819298929,8.117345809936523
0.6874126229451394,8.121521234512329
0.6874102893089166,8.125620126724243
0.687407931275951,8.129802942276001
0.6874055985929283,8.133913516998291
0.6874032415112349,8.13810396194458
0.6874009097808931,8.142205953598022
0.6873985536499556,8.146379709243774
0.6873962228717755,8.150511264801025
0.6873938676910788,8.154719114303589
0.6873915378645415,8.158926725387573
0.6873891836335702,8.163228750228882
0.6873868547581573,8.167430639266968
0.6873845014763963,8.171666860580444
0.6873821735515896,8.175785064697266
0.6873798212185244,8.179957151412964
0.6873774942438057,8.184048652648926
0.6873751428589219,8.188225030899048
0.6873728168337737,8.192426204681396
0.6873704663965572,8.196650505065918
0.6873681413204622,8.20077657699585
0.6873657918303988,8.205060243606567
0.6873634677028397,8.209166765213013
0.6873611191594164,8.213359594345093
0.6873587959798765,8.217474222183228
0.6873564483825799,8.221660137176514
0.6873541261505426,8.225799083709717
0.6873517794988597,8.23004674911499
0.6873494582138086,8.234391450881958
0.6873471125072267,8.238854169845581
0.6873447921686462,8.243320226669312
0.6873424474066527,8.247934579849243
0.6873401280140271,8.252331733703613
0.68733778419611,8.256770849227905
0.6873354657489238,8.260988473892212
0.6873331228745713,8.265286684036255
0.6873308053723092,8.26951003074646
0.6873284634410097,8.27380633354187
0.6873261468831572,8.277981281280518
0.6873238058943996,8.282288074493408
0.687321490280442,8.28653073310852
0.687319150233715,8.29084849357605
0.6873168355631382,8.295122146606445
0.6873144964579313,8.29960322380066
0.6873121827302212,8.304018259048462
0.6873098445660241,8.308489322662354
0.6873075317806671,8.312887907028198
0.6873051945569694,8.317365884780884
0.6873028827134521,8.321713209152222
0.687300546429744,8.325942516326904
0.6872982355275533,8.33007025718689
0.6872959001833254,8.334298610687256
0.6872935902219485,8.338483333587646
0.6872912558166913,8.342786312103271
0.6872889467956155,8.347038745880127
0.68728661332882,8.351239919662476
0.6872843052475335,8.355405330657959
0.6872819727186911,8.35967755317688
0.6872796655766815,8.363966226577759
0.6872773339852837,8.368365287780762
0.6872750277820396,8.372549295425415
0.6872726971275782,8.376734256744385
0.6872703918625881,8.38093876838684
0.6872680621445552,8.385154962539673
0.6872657578173079,8.389277219772339
0.6872634290351961,8.393439531326294
0.6872611256451808,8.397560358047485
0.6872587977984825,8.401747941970825
0.6872564953451891,8.405845403671265
0.6872541684333973,8.409996032714844
0.6872518669163149,8.414079427719116
0.687249540938923,8.418280363082886
0.687247240357542,8.422424793243408
0.6872449153140435,8.42658257484436
0.6872426156678544,8.430665731430054
0.6872402915577429,8.434831142425537
0.687237992846236,8.43893575668335
0.6872356696690057,8.443141460418701
0.687233371891672,8.447259187698364
0.6872310496468175,8.451450824737549
0.687228752803148,8.45555329322815
0.6872264314901637,8.459762334823608
0.6872241355796501,8.463875770568848
0.6872218151980309,8.468166828155518
0.687219520220165,8.472442150115967
0.6872172007694063,8.477062702178955
0.6872149067236801,8.481378555297852
0.687212588203277,8.485663652420044
0.6872102950891826,8.489864826202393
0.6872079774986313,8.494178056716919
0.6872056853156614,8.49852728843689
0.6872033686544579,8.502985954284668
0.6872010774021052,8.507289171218872
0.687198761669746,8.511583089828491
0.6871964713475038,8.515745878219604
0.687194156543485,8.519928693771362
0.6871918671508471,8.5240159034729
0.687189553274666,8.528182744979858
0.6871872648111255,8.532289028167725
0.6871849518622792,8.536565780639648
0.6871826643273306,8.540861368179321
0.6871803523053166,8.545289993286133
0.687178065698454,8.549612045288086
0.6871757546027698,8.553895950317383
0.6871734689234877,8.558154106140137
0.6871711587536317,8.562440156936646
0.687168874001425,8.566644191741943
0.6871665647568951,8.570868730545044
0.6871642809312594,8.575028657913208
0.6871619726115541,8.579223394393921
0.6871596897119843,8.583317995071411
0.6871573823166031,8.587550640106201
0.687155100342595,8.591667175292969
0.6871527938710366,8.59585428237915
0.6871505128220863,8.599957942962646
0.6871482072738501,8.604149341583252
0.6871459271494539,8.608301401138306
0.6871436225240396,8.612521886825562
0.6871413433236939,8.616594314575195
0.6871390396206019,8.620845317840576
0.6871367613438034,8.625025033950806
0.6871344585625336,8.62929916381836
0.6871321812087797,8.633487224578857
0.6871298793488326,8.63771677017212
0.6871276029176209,8.64182710647583
0.6871253019784974,8.64600133895874
0.6871230264693252,8.650180101394653
0.6871207264505262,8.65442705154419
0.6871184518628918,8.658567905426025
0.6871161527639191,8.66284990310669
0.6871138790973205,8.667004585266113
0.6871115809176754,8.671297550201416
0.6871093081716111,8.675498247146606
0.6871070109107958,8.679893732070923
0.6871047390847648,8.68410849571228
0.6871024427422813,8.688341856002808
0.6871001718357828,8.69253158569336
0.6870978764111336,8.696778774261475
0.6870956064236665,8.700944423675537
0.6870933119163547,8.705149173736572
0.6870910428474188,8.70929503440857
0.6870887492569473,8.71358036994934
0.687086481106043,8.717809200286865
0.6870841884319148,8.72223711013794
0.687081921198542,8.726528882980347
0.6870796294402609,8.73079776763916
0.6870773631239202,8.734982967376709
0.6870750722809902,8.739166498184204
0.6870728068811823,8.743266344070435
0.6870705169531076,8.747498989105225
0.6870682524693336,8.751630783081055
0.6870659634556185,8.75582218170166
0.6870636998873797,8.759945631027222
0.687061411787529,8.764102458953857
0.6870591491343271,8.76825761795044
0.6870568619478457,8.772515296936035
0.6870546002091825,8.776615142822266
0.6870523139355759,8.780764102935791
0.6870500531109538,8.784923076629639
0.6870477677497273,8.789141178131104
0.6870455078386485,8.793264389038086
0.6870432233893082,8.797412633895874
0.6870409643912756,8.80150294303894
0.6870386808533273,8.805633544921875
0.6870364227678443,8.809692621231079
0.6870341401407944,8.813812732696533
0.6870318829673636,8.817898750305176
0.6870296012507193,8.822055578231812
0.6870273449888448,8.826097965240479
0.6870250641821124,8.830244779586792
0.6870228088312978,8.834296464920044
0.6870205289339851,8.838423728942871
0.6870182744937346,8.842504501342773
0.6870159955053488,8.846620798110962
0.687013741975167,8.850682258605957
0.6870114638952157,8.854843378067017
0.6870092112746073,8.858922958374023
0.6870069341025986,8.863062143325806
0.6870046823910685,8.867116689682007
0.687002406126511,8.871240139007568
0.6870001553235644,8.875300407409668
0.6869978799659667,8.879422903060913
0.6869956300711093,8.883457660675049
0.6869933556199801,8.887592315673828
0.6869911066327178,8.891632080078125
0.6869888330875662,8.895794868469238
0.6869865850074047,8.899903059005737
0.6869843123677406,8.904081106185913
0.6869820651941867,8.908169746398926
0.6869797934595194,8.912398099899292
0.6869775471920798,8.91649866104126
0.6869752763619191,8.920692205429077
0.6869730310001007,8.924836874008179
0.6869707610739573,8.929011344909668
0.686968516617267,8.933131217956543
0.6869662475946513,8.937291383743286
0.686964004042597,8.94138789176941
0.6869617359230199,8.945562839508057
0.6869594932751091,8.949630498886108
0.6869572260580814,8.953773021697998
0.6869549843138226,8.957854509353638
0.6869527179988559,8.962029933929443
0.686950477157757,8.966100692749023
0.6869482117443632,8.970260620117188
0.6869459718059329,8.974337100982666
0.6869437072936235,8.978473424911499
0.6869414682573708,8.98252534866333
0.6869392046456583,8.986658811569214
0.6869369665110925,8.990726232528687
0.6869347037994892,8.994860172271729
0.6869324665661195,8.998925685882568
0.6869302047541381,9.003065347671509
0.6869279684214744,9.007111072540283
0.6869257075086282,9.011247873306274
0.6869234720761803,9.015341758728027
0.6869212120619824,9.019539833068848
0.686918977529261,9.023654222488403
0.686916718413225,9.027825593948364
0.6869144847797405,9.031908988952637
0.6869122265613802,9.036092758178711
0.6869099938266432,9.040194511413574
0.686907736505473,9.044447422027588
0.6869055046689948,9.048541784286499
0.6869032482445289,9.052748441696167
0.6869010173058211,9.05703854560852
0.6868987617775741,9.061273574829102
0.6868965317361483,9.065395832061768
0.6868942771036349,9.069634437561035
0.686892047959003,9.07376480102539
0.6868897942217393,9.077971696853638
0.6868875659734132,9.08213496208191
0.686885313130914,9.086356401443481
0.6868830857784068,9.0904860496521
0.6868808338301879,9.0947904586792
0.6868786073730121,9.099190711975098
0.6868763563185898,9.103482961654663
0.6868741307562588,9.107576370239258
0.6868718805951493,9.111755132675171
0.6868696559271759,9.115841627120972
0.6868674066588958,9.120010375976562
0.6868651828847938,9.124139308929443
0.6868629345088603,9.128349304199219
0.6868607116281434,9.132508516311646
0.6868584641440735,9.136699676513672
0.6868562421562563,9.140862226486206
0.686853995563567,9.145138263702393
0.6868517744681639,9.149230003356934
0.6868495287663733,9.153383731842041
0.686847308562899,9.157423257827759
0.6868450637515249,9.161550998687744
0.6868428444394944,9.165607452392578
0.686840600518055,9.16973066329956
0.6868383820969836,9.173784494400024
0.6868361390649977,9.177974700927734
0.6868339215344007,9.182045936584473
0.6868316793913869,9.186205625534058
0.6868294627507803,9.190306425094604
0.6868272214962577,9.194456100463867
0.6868250057451576,9.198553323745728
0.6868227653786456,9.202709197998047
0.6868205505165685,9.20677137374878
0.6868183110375867,9.2109055519104
0.6868160970640491,9.21499252319336
0.6868138584721173,9.219123363494873
0.6868116453866363,9.223196506500244
0.6868094076812747,9.22732925415039
0.6868071954833674,9.231489658355713
0.6868049586640964,9.235641956329346
0.6868027473532803,9.239739656448364
0.6868005114196208,9.24390959739685
0.6867983009954137,9.248044729232788
0.6867960659468866,9.252179384231567
0.6867938564088064,9.256239891052246
0.6867916222449327,9.260453462600708
0.686789413592498,9.264577150344849
0.6867871803127996,9.268809080123901
0.6867849725455287,9.272946834564209
0.6867827401495269,9.277154922485352
0.6867805332669391,9.281270980834961
0.6867783017541563,9.285448789596558
0.6867760957557703,9.289520978927612
0.6867738651257291,9.293654680252075
0.6867716600110644,9.297749519348145
0.6867694302632871,9.30188274383545
0.6867672260318634,9.305946588516235
0.6867649971658727,9.310070037841797
0.6867627938172102,9.314165592193604
0.6867605658325294,9.318312644958496
0.6867583633661485,9.322413206100464
0.686756136262301,9.32659649848938
0.6867539346777216,9.330686092376709
0.6867517084542315,9.334816217422485
0.6867495077509745,9.338917970657349
0.6867472824073655,9.343090534210205
0.6867450825849521,9.34712815284729
0.6867428581207484,9.351254224777222
0.6867406591787,9.355308771133423
0.6867384355934262,9.359434127807617
0.6867362375312644,9.363468885421753
0.6867340148244453,9.36757493019104
0.6867318176416918,9.371626615524292
0.6867295958128523,9.375701189041138
0.6867273995090295,9.379741668701172
0.686725178557695,9.383869886398315
0.6867229831323255,9.387944459915161
0.6867207630580214,9.392087936401367
0.6867185685106276,9.396166801452637
0.6867163493128801,9.400326490402222
0.6867141556429852,9.404465913772583
0.6867119373213203,9.408609390258789
0.6867097445284474,9.412648439407349
0.6867075270823914,9.416796684265137
0.6867053351660639,9.42090106010437
0.6867031185951439,9.425012826919556
0.6867009275548857,9.429076671600342
0.6866987118586284,9.433185338973999
0.6866965216939637,9.437244653701782
0.6866943068718959,9.441368103027344
0.686692117582349,9.445441961288452
0.686689903633999,9.449614524841309
0.6866877152190946,9.453688621520996
0.6866855021439895,9.457817792892456
0.6866833146032523,9.461886882781982
0.6866811024009203,9.466029405593872
0.6866789157338755,9.470078468322754
0.6866767044038453,9.47417426109314
0.6866745186100185,9.47825288772583
0.6866723081518183,9.482381820678711
0.6866701232307348,9.486441850662231
0.6866679136438936,9.490593910217285
0.68666572959508,9.494654417037964
0.6866635208791269,9.498805522918701
0.6866613377021088,9.502913236618042
0.6866591298565732,9.507069110870361
0.6866569475508775,9.511144638061523
0.6866547405752887,9.51526689529419
0.6866525591404423,9.519305229187012
0.6866503530343306,9.523480653762817
0.6866481724698605,9.52757978439331
0.6866459672327562,9.531754732131958
0.6866437875381893,9.535847902297974
0.6866415831696229,9.54001259803772
0.6866394043444872,9.544112920761108
0.6866372008439892,9.54829716682434
0.6866350228878128,9.552396059036255
0.6866328202549139,9.556562900543213
0.6866306431672246,9.560693740844727
0.6866284414014565,9.56493067741394
0.6866262651817828,9.56906771659851
0.686624064282677,9.57321572303772
0.6866218889305479,9.577311515808105
0.6866196888976361,9.58145546913147
0.6866175144125802,9.585510015487671
0.6866153152453945,9.589657068252563
0.6866131416269412,9.593739748001099
0.686610943325014,9.597898721694946
0.6866087705726929,9.601961135864258
0.6866065731355566,9.606171369552612
0.6866044012488977,9.61031198501587
0.6866022046760852,9.614515542984009
0.686600033654618,9.618648290634155
0.686597837945663,9.622804164886475
0.6865956677889178,9.626874446868896
0.6865934729433532,9.631049394607544
0.6865913036508612,9.635110139846802
0.6865891096682207,9.639254808425903
0.6865869412395122,9.643369674682617
0.6865847481193302,9.647516250610352
0.6865825805539366,9.65161418914795
0.6865803882957467,9.65575909614563
0.6865782215931997,9.659811973571777
0.6865760301965369,9.663986206054688
0.6865738643563676,9.668091058731079
0.6865716738207663,9.67232632637024
0.6865695088425068,9.676510095596313
0.6865673191675025,9.680806636810303
0.6865651550506852,9.68500566482544
0.6865629662358127,9.689231157302856
0.6865608029799701,9.693374395370483
0.6865586150247651,9.697631597518921
0.68655645262943,9.70182180404663
0.6865542655334282,9.706140756607056
0.6865521039981335,9.710309982299805
0.6865499177608715,9.714510679244995
0.6865477570851504,9.718602895736694
0.686545571706164,9.722768068313599
0.6865434118895503,9.726858615875244
0.6865412273683765,9.731017112731934
0.6865390684104038,9.735124111175537
0.6865368847465794,9.73933744430542
0.6865347266467821,9.744006633758545
0.6865325438398442,9.748239517211914
0.6865303865977564,9.752337455749512
0.6865282046472423,9.756498575210571
0.6865260482623988,9.76062536239624
0.6865238671678465,9.764792919158936
0.6865217116397823,9.768949031829834
0.6865195314007294,9.77314043045044
0.6865173767289796,9.777251720428467
0.6865151973449647,9.781408786773682
0.6865130435290645,9.785475969314575
0.6865108649996261,9.789616823196411
0.6865087120391113,9.793708086013794
0.686506534363788,9.797906160354614
0.686504382258195,9.801985025405884
0.6865022054365257,9.806145668029785
0.6865000541853903,9.810195922851562
0.6864978782169144,9.814366579055786
0.6864957278197735,9.818430662155151
0.6864935527040307,9.822587251663208
0.6864914031604208,9.82665729522705
0.6864892288969507,9.830839395523071
0.686487080206409,9.834930896759033
0.6864849067947518,9.839078664779663
0.6864827589568158,9.843162059783936
0.686480586396512,9.847346067428589
0.6864784394107188,9.851430654525757
0.6864762677013088,9.855592489242554
0.6864741215671968,9.85969591140747
0.6864719507082215,9.86386227607727
0.6864698054253285,9.867952585220337
0.6864676354163293,9.872162342071533
0.686465490984194,9.876291513442993
0.686463321824712,9.880478382110596
0.6864611782428726,9.884605884552002
0.6864590099324497,9.888789176940918
0.6864568672004454,9.892917394638062
0.6864546997386236,9.897066831588745
0.6864525578559939,9.901166439056396
0.6864503912423149,9.905282974243164
0.686448250208599,9.909414052963257
0.6864460844426059,9.913577318191528
0.6864439442573435,9.917685747146606
0.6864417793385789,9.921864032745361
0.68643964000131,9.92594838142395
0.6864374759293166,9.93009638786316
0.6864353374395815,9.934201002120972
0.6864331742139027,9.938344955444336
0.686431036571242,9.942482233047485
0.6864288741914217,9.94666576385498
0.6864267373953761,9.950757503509521
0.6864245758609577,9.954904317855835
0.6864224399110684,9.95899224281311
0.6864202792215963,9.96315312385559
0.6864181441174044,9.96725082397461
0.6864159842724227,9.971474885940552
0.68641385001347,9.975570678710938
0.6864116910125231,9.979729413986206
0.6864095575983515,9.983821868896484
0.6864073994409846,9.987966299057007
0.6864052668711363,9.992061138153076
0.6864031095568941,9.996212720870972
0.6864009778309115,10.000317335128784
0.6863988213593397,10.004477739334106
0.6863966904767653,10.00856900215149
0.6863945348474098,10.012753963470459
0.6863924048077864,10.016880989074707
0.6863902500201925,10.021033763885498
0.6863881208230638,10.025100469589233
0.6863859668767782,10.029222965240479
0.6863838385216873,10.03327226638794
0.686381685416256,10.03746247291565
0.6863795579027465,10.041541576385498
0.6863774056377168,10.045673131942749
0.6863752789653328,10.049749851226807
0.686373127540251,10.053874731063843
0.6863710017085372,10.05793809890747
0.6863688511229509,10.062082767486572
0.6863667261314513,10.066148519515991
0.6863645763849078,10.070270776748657
0.6863624522331675,10.074332237243652
0.6863603033252147,10.078470945358276
0.6863581800127786,10.082525491714478
0.6863560319429644,10.086665391921997
0.6863539094693779,10.090713262557983
0.6863517622372506,10.094853639602661
0.6863496406020592,10.098927021026611
0.6863474942071673,10.10305404663086
0.686345373409917,10.10713267326355
0.6863432278518093,10.111271619796753
0.6863411078920463,10.115339756011963
0.6863389631702718,10.1194908618927
0.6863368440475421,10.123551607131958
0.6863347001616505,10.12769079208374
0.6863325818755008,10.131777048110962
0.6863304388250415,10.135889291763306
0.6863283213750191,10.139962196350098
0.6863261791595415,10.144109010696411
0.6863240625451933,10.148200273513794
0.6863219211642482,10.152349948883057
0.6863198053851215,10.156418085098267
0.686317664838259,10.160576105117798
0.6863155498939018,10.164649963378906
0.6863134101806722,10.168782234191895
0.6863112960706322,10.172852277755737
0.6863091571905868,10.176974773406982
0.6863070439144122,10.181059122085571
0.686304905867102,10.185234546661377
0.6863027934243419,10.189301013946533
0.6863006562093182,10.193450927734375
0.6862985445995207,10.197535514831543
0.6862964082163355,10.201714992523193
0.6862942974390498,10.205881118774414
0.6862921618872547,10.21006965637207
0.6862900519420302,10.214170455932617
0.6862879172211775,10.218342065811157
0.6862858081075638,10.222401142120361
0.6862836742172059,10.226562261581421
0.6862815659347525,10.230629682540894
0.6862794328744422,10.234870195388794
0.6862773254226995,10.23896837234497
0.6862751931919897,10.243151664733887
0.6862730865705078,10.247234344482422
0.6862709551689519,10.251402616500854
0.6862688493772814,10.255487203598022
0.6862667188044329,10.259657144546509
0.6862646138421249,10.263771533966064
0.6862624840975372,10.267917156219482
0.6862603799641425,10.271968364715576
0.6862582510473703,10.276105165481567
0.6862561477424404,10.280181407928467
0.6862540196530375,10.284306287765503
0.6862519171761239,10.288393259048462
0.6862497899136447,10.292560577392578
0.6862476882642996,10.296623706817627
0.686245561828299,10.30076789855957
0.6862434610060747,10.304879903793335
0.686241335396108,10.309005737304688
0.6862392354005563,10.313083410263062
0.6862371106161789,10.317199468612671
0.6862350114468531,10.321260929107666
0.68623288748762,10.325440883636475
0.6862307891440728,10.329498052597046
0.68622866600954,10.333655595779419
0.6862265684913249,10.337705612182617
0.6862244461810488,10.341844081878662
0.6862223494877188,10.34591269493103
0.6862202280012557,10.350029706954956
0.6862181321323648,10.354101657867432
0.6862160114692712,10.358205795288086
0.6862139164243733,10.362258195877075
0.6862117965842061,10.3663969039917
0.6862097023628555,10.370445251464844
0.6862075833451718,10.374552488327026
0.6862054899469231,10.378600358963013
0.6862033717512803,10.382703065872192
0.6862012791756881,10.386759042739868
0.686199161801644,10.39085865020752
0.6861970700482634,10.394932746887207
0.6861949534953757,10.399057388305664
0.6861928625637622,10.403149604797363
0.6861907468315892,10.407310247421265
0.6861886567212983,10.41141390800476
0.686186541809398,10.415520429611206
0.6861844525199855,10.419577360153198
0.6861823384279171,10.42370319366455
0.6861802499589389,10.427780389785767
0.6861781366862612,10.431963682174683
0.6861760490372739,10.436012983322144
0.6861739365835461,10.44015121459961
0.6861718497541062,10.444205045700073
0.6861697381188874,10.44831109046936
0.6861676521085517,10.452379941940308
0.6861655412914021,10.456498622894287
0.6861634560997277,10.4606032371521
0.686161346100207,10.464760780334473
0.6861592617267515,10.46890377998352
0.68615715254442,10.47304892539978
0.6861550689887409,10.47719120979309
0.6861529606231592,10.481505632400513
0.6861508778848143,10.485672950744629
0.6861487703355429,10.489867448806763
0.6861466884140904,10.493951082229614
0.6861445816806905,10.4981369972229
0.6861425005756892,10.502345085144043
0.6861403946577217,10.506488800048828
0.6861383143687297,10.510590314865112
0.6861362092657568,10.51478123664856
0.6861341297923331,10.519031286239624
0.6861320255039159,10.523176193237305
0.6861299468456205,10.52724814414978
0.686127843371321,10.53143310546875
0.6861257655277126,10.535548448562622
0.6861236628670935,10.539690494537354
0.686121585837732,10.543776512145996
0.6861194839903554,10.547921657562256
0.6861174077748008,10.552029371261597
0.68611530674023,10.556200742721558
0.6861132313380424,10.560293197631836
0.6861111311158401,10.564464330673218
0.6861090565265802,10.56857943534851
0.6861069571163098,10.572864532470703
0.686104883339538,10.577046394348145
0.6861027847407632,10.581327199935913
0.6861007117760409,10.585408926010132
0.6860986139883252,10.589603662490845
0.6860965418352136,10.59378719329834
0.6860944448581212,10.598052024841309
0.6860923735161816,10.602168560028076
0.686090277349277,10.60635256767273
0.6860882068180714,10.610452651977539
0.686086111460919,10.61458683013916
0.6860840417400093,10.618692874908447
0.6860819471921739,10.622913122177124
0.6860798782811224,10.627063751220703
0.6860777845421693,10.631308794021606
0.6860757164405387,10.635500431060791
0.6860736235100328,10.63972520828247
0.6860715562173859,10.643876552581787
0.6860694640948933,10.64805293083191
0.686067397610793,10.652119159698486
0.6860653062958793,10.656266450881958
0.686063240619889,10.660342693328857
0.6860611501121202,10.664464235305786
0.6860590852438038,10.668526649475098
0.6860569955427466,10.672650337219238
0.6860549314816675,10.676687717437744
0.6860528425868881,10.68079662322998
0.6860507793326106,10.684895515441895
0.6860486912436763,10.6890389919281
0.6860466287957646,10.693158388137817
0.6860445415122423,10.697329044342041
0.6860424798702611,10.70143437385559
0.6860403933917183,10.70561170578003
0.6860383325552325,10.709691524505615
0.6860362468812368,10.713850259780884
0.6860341868498113,10.718008518218994
0.6860321019799307,10.722203254699707
0.6860300427531312,10.72633957862854
0.6860279586869336,10.730567932128906
0.6860259002643255,10.734646797180176
0.6860238170013793,10.738810300827026
0.6860217593825286,10.742899417877197
0.6860196769224027,10.747048377990723
0.6860176201068756,10.75109338760376
0.6860155384491387,10.75520634651184
0.6860134824365016,10.759262323379517
0.6860114015807227,10.763418197631836
0.6860093463705422,10.767455577850342
0.686007266316291,10.771617650985718
0.686005211908134,10.775678396224976
0.6860031326549803,10.779792070388794
0.6860010790484139,10.783843994140625
0.6859990005959271,10.788013219833374
0.6859969477905188,10.792093276977539
0.6859948701382697,10.796228885650635
0.6859928181335871,10.800307512283325
0.6859907412811457,10.804490089416504
0.6859886900767569,10.808581829071045
0.685986614023694,10.812745094299316
0.6859845636191672,10.816864252090454
0.6859824883650533,10.821048259735107
0.685980438759957,10.825133323669434
0.685978364304364,10.829277276992798
0.6859763154982663,10.83335280418396
0.6859742418407656,10.837498903274536
0.6859721938332358,10.841628789901733
0.6859701209733986,10.845806121826172
0.6859680737640065,10.849983215332031
0.6859660017014046,10.854148864746094
0.685963955289719,10.858240604400635
0.6859618840239251,10.862434387207031
0.6859598384095159,10.866562128067017
0.6859577679401023,10.87076449394226
0.6859557231225394,10.874922037124634
0.6859536534490788,10.879204273223877
0.6859516094279325,10.883509635925293
0.6859495405499977,10.887805938720703
0.6859474973248385,10.89202880859375
0.6859454292420029,10.896310567855835
0.6859433868124014,10.90048623085022
0.6859413195242382,10.904719114303589
0.6859392778897654,10.908883333206177
0.6859372113958487,10.913073301315308
0.6859351705560759,10.917245864868164
0.6859331048559795,10.921487808227539
0.6859310648104782,10.925594806671143
0.6859289999037758,10.929763078689575
0.6859269606521179,10.933929443359375
0.6859248965383844,10.938127279281616
0.6859228580801418,10.942245244979858
0.6859207947589518,10.946416854858398
0.6859187570936967,10.950523376464844
0.6859166945646252,10.954673290252686
0.6859146576919299,10.95877194404602
0.6859125959545525,10.962903022766113
0.6859105598739897,10.966980457305908
0.6859084989278814,10.971140384674072
0.6859064636390246,10.975204944610596
0.6859044034837609,10.97937560081482
0.6859023689861833,10.983489274978638
0.6859003096213405,10.987689733505249
0.6858982759146153,10.991865634918213
0.6858962173397697,10.996191024780273
0.6858941844234706,11.000320196151733
0.6858921266381984,11.004618406295776
0.6858900945118999,11.00890064239502
0.6858880375157776,11.01331114768982
0.6858860061790536,11.017462253570557
0.6858839499716589,11.021642923355103
0.6858819194240839,11.025694131851196
0.6858798640049933,11.029832601547241
0.6858778342461423,11.03397250175476
0.6858757796149336,11.03831672668457
0.6858737506443816,11.042482852935791
0.6858716968006324,11.046677589416504
0.6858696686179546,11.050833702087402
0.6858676155612426,11.054996490478516
0.6858655881660147,11.059101104736328
0.6858635358959186,11.06325650215149
0.6858615092877158,11.067377090454102
0.6858594578038141,11.071533203125
0.6858574319822129,11.07561707496643
0.6858553812840837,11.07975959777832
0.6858533562486604,11.083888530731201
0.6858513063358832,11.088047742843628
0.6858492820862142,11.092119455337524
0.6858472329583679,11.096226453781128
0.6858452094940299,11.100306510925293
0.6858431611506942,11.104455709457397
0.6858411384712645,11.108540296554565
0.6858390909120186,11.112693071365356
0.6858370690170744,11.116760969161987
0.6858350222414988,11.1209557056427
0.6858330011306176,11.125049352645874
0.6858309551382921,11.129230737686157
0.6858289348110518,11.133327007293701
0.6858268896015571,11.137478590011597
0.6858248700575356,11.141578912734985
0.685822825630452,11.145748615264893
0.6858208068692276,11.149818420410156
0.6858187632241368,11.153974771499634
0.6858167452452878,11.158037900924683
0.6858147023817704,11.162192106246948
0.685812685184876,11.166256666183472
0.6858106431025134,11.170406341552734
0.6858086266871526,11.1745126247406
0.6858065853855266,11.178670167922974
0.6858045697512787,11.182761192321777
0.6858025292299712,11.187011957168579
0.6858005143764154,11.191128492355347
0.6857984746350088,11.19530725479126
0.6857964605617252,11.199393510818481
0.6857944215998016,11.203613996505737
0.6857924083063701,11.207732439041138
0.6857903701235125,11.211933612823486
0.6857883576095135,11.216171979904175
0.6857863202053046,11.22043776512146
0.6857843084703183,11.22454571723938
0.6857822718443414,11.228752374649048
0.6857802608879491,11.233000755310059
0.6857782250397872,11.237228393554688
0.6857762148615697,11.24135684967041
0.685774179790807,11.245514154434204
0.6857721703903455,11.249642372131348
0.6857701360965657,11.253817081451416
0.6857681274734418,11.257907629013062
0.6857660939562288,11.26202917098999
0.6857640861100244,11.266096353530884
0.6857620533689631,11.270249128341675
0.68576004629926,11.274338245391846
0.6857580143339346,11.278502702713013
0.685756008040315,11.28265905380249
0.6857539768503108,11.286843538284302
0.6857519713323574,11.29097843170166
0.6857499409172592,11.295129776000977
0.6857479361745549,11.29928994178772
0.6857459065339481,11.303569555282593
0.6857439025660758,11.307748079299927
0.6857418736995462,11.312045574188232
0.6857398705060891,11.31621527671814
0.6857378424132226,11.32042908668518
0.6857358399937643,11.324552059173584
0.6857338126741467,11.328756093978882
0.6857318110282711,11.332919597625732
0.6857297844814889,11.337129592895508
0.6857277836087798,11.341316223144531
0.6857257578344197,11.345766305923462
0.6857237577344613,11.350143194198608
0.6857217327321102,11.354604959487915
0.6857197334044873,11.35880708694458
0.6857177091737324,11.363039493560791
0.6857157106180295,11.367151260375977
0.6857136871584576,11.371349334716797
0.6857116893742597,11.375456809997559
0.6857096666854593,11.379676580429077
0.6857076696723516,11.38386344909668
0.6857056477539097,11.388046741485596
0.6857036515114779,11.392147302627563
0.685701630362983,11.39629054069519
0.6856996348908129,11.400371313095093
0.6856976145118528,11.404517889022827
0.6856956198095302,11.408562898635864
0.6856936001996944,11.412737846374512
0.6856916062668055,11.416840314865112
0.685689587425682,11.421004056930542
0.6856875942618134,11.425058603286743
0.6856855761889917,11.429198741912842
0.68568358379373,11.433270454406738
0.6856815664887992,11.437376976013184
0.6856795748617316,11.44144892692566
0.6856775583242811,11.445626735687256
0.6856755674649948,11.449690580368042
0.6856735516946146,11.453835487365723
0.6856715616026969,11.457891702651978
0.685669546598977,11.462035894393921
0.6856675572740156,11.466086387634277
0.6856655430365463,11.470202207565308
0.6856635544781293,11.474253416061401
0.685661541006501,11.4783775806427
0.6856595532142166,11.482424259185791
0.6856575405080201,11.486563682556152
0.6856555534814567,11.490616083145142
0.6856535415402829,11.494772672653198
0.6856515552790292,11.49886679649353
0.6856495441024697,11.502994060516357
0.6856475586061145,11.507061004638672
0.6856455481937608,11.511237382888794
0.6856435634618931,11.515331029891968
0.6856415538133367,11.519436836242676
0.6856395698455465,11.523530006408691
0.6856375609603793,11.527707815170288
0.6856355777562558,11.5317964553833
0.6856335696340701,11.535924196243286
0.6856315871932036,11.540056943893433
0.6856295798335921,11.544346332550049
0.6856275981555723,11.548616170883179
0.6856255915581275,11.552892208099365
0.6856236106425452,11.557021617889404
0.68562160480686,11.5611732006073
0.6856196246533055,11.565233945846558
0.6856176195789732,11.56937313079834
0.6856156401870377,11.573420286178589
0.6856136358736515,11.577521800994873
0.6856116572429262,11.581556558609009
0.68560965369008,11.585694551467896
0.685607675820156,11.58988070487976
0.6856056730274438,11.594147682189941
0.6856036959179129,11.598333358764648
0.6856016938849286,11.602509021759033
0.6855997175353825,11.606565713882446
0.6855977162617205,11.610706090927124
0.6855957406717518,11.614793062210083
0.6855937401570069,11.618904829025269
0.6855917653262075,11.622991800308228
0.6855897655699745,11.627150297164917
0.6855877914979368,11.631228923797607
0.6855857924998111,11.635398387908936
0.6855838191861283,11.639508962631226
0.685581820945705,11.643674850463867
0.68557984838997,11.647810459136963
0.6855778509068446,11.651982069015503
0.685575879108651,11.65607500076294
0.6855738823824196,11.660223484039307
0.6855719113413609,11.66429591178894
0.6855699153716193,11.668429613113403
0.6855679450872892,11.672523498535156
0.685565949873634,11.676637411117554
0.6855639803456265,11.680649518966675
0.685561985887654,11.684776067733765
0.6855600171155637,11.688888549804688
0.6855580234128709,11.693011045455933
0.6855560553962922,11.697070598602295
0.685554062448476,11.701207160949707
0.6855520951870034,11.705326795578003
0.6855501029936615,11.709473371505737
0.6855481364868903,11.713549613952637
0.6855461450476196,11.717700958251953
0.6855441792951451,11.721795082092285
0.6855421886095437,11.726001501083374
0.6855402236109615,11.730168342590332
0.6855382336786275,11.734375953674316
0.685536269433533,11.738444805145264
0.6855342802540645,11.742685794830322
0.6855323167620541,11.746793508529663
0.6855303283350495,11.7509765625
0.6855283655957192,11.755043506622314
0.6855263779207773,11.759201049804688
0.6855244159337235,11.76330280303955
0.6855224290104436,11.767497777938843
0.6855204677752631,11.771578073501587
0.685518481603244,11.775716781616211
0.6855165211195337,11.779770374298096
0.6855145356983751,11.783943176269531
0.6855125759657323,11.788012266159058
0.6855105912950338,11.792143821716309
0.6855086323130559,11.796223640441895
0.6855066483924174,11.800361394882202
0.685504690160702,11.804466009140015
0.6855027069897236,11.808641910552979
0.6855007495078688,11.812739849090576
0.6854987670861509,11.816903829574585
0.685496810353755,11.820973873138428
0.6854948286808981,11.82510781288147
0.6854928726975592,11.829160928726196
0.6854908917731645,11.83333420753479
0.6854889365384813,11.837377786636353
0.6854869563621497,11.841530084609985
0.6854850018757213,11.845549821853638
0.6854830224470542,11.849717855453491
0.6854810687084795,11.853799819946289
0.6854790900270785,11.85794472694397
0.6854771370359569,11.862008094787598
0.6854751591014239,11.866131067276001
0.6854732068573551,11.870206594467163
0.6854712296692921,11.874417543411255
0.6854692781718756,11.87851333618164
0.685467301729885,11.882676362991333
0.6854653509787216,11.88676643371582
0.6854633752824056,11.890968799591064
0.685461425277095,11.895034074783325
0.6854594503260568,11.89917254447937
0.6854575010661997,11.903286695480347
0.6854555268600423,11.907508611679077
0.6854535783452396,11.911638259887695
0.6854516048835658,11.915838241577148
0.6854496571134184,11.919995307922363
0.685447684395832,11.9241464138031
0.6854457373699415,11.928254842758179
0.6854437653960463,11.932398319244385
0.685441819114014,11.936479091644287
0.6854398478834138,11.940637588500977
0.6854379023448415,11.944712400436401
0.6854359318571407,11.948928117752075
0.6854339870616302,11.95300006866455
0.685432017316433,11.957210063934326
0.6854300732635867,11.961349248886108
0.685428104260498,11.965570449829102
0.6854261609499186,11.969692945480347
0.685424192688543,11.97387981414795
0.6854222501198328,11.978039503097534
0.6854202825997759,11.982238292694092
0.6854183407725382,11.98633861541748
0.6854163739934049,11.990485668182373
0.6854144329072427,11.994542598724365
0.6854124668686389,11.998677015304565
0.6854105265231557,12.002739429473877
0.6854085612246872,12.00690221786499
0.6854066216194866,12.010970830917358
0.6854046570607597,12.01512598991394
0.6854027181954454,12.019171714782715
0.6854007543760662,12.023316383361816
0.6853988162502428,12.0273597240448
0.6853968531698178,12.031486988067627
0.6853949157830893,12.035580396652222
0.6853929534412255,12.039756059646606
0.6853910167931966,12.043830156326294
0.6853890551895007,12.04796814918518
0.6853871192797767,12.052026987075806
0.6853851584138563,12.056194305419922
0.6853832232420416,12.060295343399048
0.6853812631135042,12.06453275680542
0.6853793286792045,12.068610906600952
0.6853773692876576,12.072795867919922
0.6853754355904784,12.076909065246582
0.6853734769355301,12.081049680709839
0.6853715439750773,12.085113763809204
0.6853695860563359,12.089243650436401
0.6853676538322152,12.093302249908447
0.6853656966492891,12.097455978393555
0.6853637651611071,12.101558923721313
0.6853618087136049,12.105726957321167
0.6853598779609681,12.109808206558228
0.6853579222484987,12.114004373550415
0.6853559922310137,12.118085145950317
0.6853540372531864,12.12226152420044
0.6853521079704603,12.126370668411255
0.6853501537268841,12.130568981170654
0.6853482251785242,12.134690761566162
0.6853462716688091,12.138836145401001
0.6853443438544228,12.142894983291626
0.6853423910781785,12.147076845169067
0.6853404639973731,12.151121139526367
0.6853385119542098,12.155274391174316
0.6853365856065937,12.159322500228882
0.6853346342961217,12.163473844528198
0.6853327086813028,12.167561769485474
0.6853307581031326,12.171721458435059
0.6853288332207194,12.175787925720215
0.6853268833744616,12.179961442947388
0.6853249592240628,12.184070587158203
0.6853230101093286,12.188241958618164
0.6853210866905531,12.192330598831177
0.6853191383069536,12.196529388427734
0.6853172156194105,12.200613975524902
0.6853152679665573,12.204775333404541
0.6853133460098557,12.20889687538147
0.6853113990873605,12.21305775642395
0.6853094778611103,12.217156410217285
0.685307531668585,12.221329689025879
0.6853056111723957,12.225405216217041
0.6853036657094528,12.229561805725098
0.6853017459429346,12.233729362487793
0.685299801209186,12.237845420837402
0.6852978821719491,12.241979598999023
0.6852959381670076,12.246119737625122
0.6852940198586628,12.250166654586792
0.6852920765821416,12.254325866699219
0.6852901590022991,12.25839352607727
0.6852882164538111,12.262558937072754
0.6852862996020823,12.266611814498901
0.6852843577812407,12.270737648010254
0.6852824416572367,12.27479600906372
0.6852805005636552,12.278959035873413
0.6852785851669876,12.283034324645996
0.6852766448002799,12.287182092666626
0.6852747301305601,12.291242837905884
0.6852727904903405,12.29536485671997
0.6852708765471804,12.2993905544281
0.6852689376330631,12.30355167388916
0.6852670244160751,12.30761170387268
0.6852650862276743,12.311728954315186
0.6852631737364706,12.315770626068115
0.6852612362734014,12.319929361343384
0.6852593245075947,12.32401156425476
0.685257387769472,12.328175783157349
0.685255476728675,12.33228850364685
0.6852535407151139,12.336444854736328
0.68525163039894,12.340574502944946
0.6852496951095557,12.344726800918579
0.685247785517618,12.348798751831055
0.6852458509520263,12.35301399230957
0.6852439420839385,12.357169389724731
0.6852420082417555,12.361440896987915
0.6852401000971311,12.365572452545166
0.6852381669779726,12.36982250213623
0.6852362595564258,12.37399411201477
0.6852343271599085,12.378194570541382
0.6852324204610536,12.382291316986084
0.6852304887867938,12.38647747039795
0.6852285828102452,12.390564441680908
0.6852266518578599,12.394732236862183
0.685224746603232,12.398820877075195
0.6852228163723384,12.402963876724243
0.6852209118392466,12.40702509880066
0.6852189823294613,12.411149024963379
0.6852170785175206,12.41520380973816
0.6852151497284619,12.419360399246216
0.6852132466372877,12.423458576202393
0.6852113185685726,12.427625179290771
0.6852094161977806,12.431714057922363
0.6852074888490276,12.435919284820557
0.6852055871982338,12.439995288848877
0.6852036605690605,12.444155216217041
0.6852017596378808,12.44823932647705
0.6851998337279063,12.452388525009155
0.6851979335159568,12.45644497871399
0.6851960083247997,12.460581302642822
0.6851941088316973,12.464632272720337
0.6851921843589759,12.468755960464478
0.6851902855843371,12.47284984588623
0.685188361829671,12.476993560791016
0.6851864637731133,12.481052875518799
0.6851845407361216,12.485189199447632
0.6851826433972616,12.489230871200562
0.6851807210775642,12.493375539779663
0.6851788244560202,12.497442960739136
0.6851769028532363,12.50155758857727
0.6851750069486254,12.505600690841675
0.6851730860623755,12.509713172912598
0.6851711908743158,12.513763189315796
0.6851692707042198,12.517914533615112
0.6851673762323296,12.52198052406311
0.6851654567780083,12.526147603988647
0.6851635630219057,12.53020691871643
0.6851616442829798,12.534340620040894
0.6851597512422836,12.538407564163208
0.685157833218374,12.542575597763062
0.6851559408927034,12.546645402908325
0.6851540235834309,12.550792694091797
0.6851521319724047,12.554862022399902
0.6851502153773907,12.559019565582275
0.6851483244806281,12.563084125518799
0.6851464085994949,12.567219495773315
0.6851445184166156,12.571281433105469
0.6851426032489847,12.57542109489441
0.6851407137796086,12.579501152038574
0.6851387993251017,12.583635568618774
0.6851369105688486,12.587675333023071
0.6851349968270883,12.591808080673218
0.6851331087835786,12.595866918563843
0.6851311957541873,12.600046157836914
0.6851293084230416,12.60417890548706
0.6851273961056423,12.608362436294556
0.685125509486481,12.61247992515564
0.6851235978806967,12.61664628982544
0.6851217119731406,12.620764017105103
0.6851198010785943,12.624934673309326
0.6851179158822651,12.62900686264038
0.6851160056985802,12.633131742477417
0.6851141212130989,12.637213230133057
0.6851122117398992,12.641340970993042
0.6851103279648876,12.64541244506836
0.685108419201797,12.649540901184082
0.6851065361368767,12.65361213684082
0.6851046280835191,12.657737970352173
0.6851027457283125,12.661782264709473
0.6851008383843125,12.66592264175415
0.6850989567384417,12.670005798339844
0.6850970501034239,12.6741361618042
0.6850951691665114,12.678216934204102
0.6850932632401003,12.682330131530762
0.685091383011769,12.686376333236694
0.6850894777935899,12.690509557723999
0.6850875982734626,12.694574356079102
0.6850856937631405,12.698702096939087
0.6850838149508406,12.702730655670166
0.6850819111480015,12.70686936378479
0.6850800330431519,12.71092700958252
0.685078129947421,12.715050458908081
0.6850762525496462,12.719120025634766
0.6850743501606493,12.723253726959229
0.6850724734695731,12.727326393127441
0.6850705717869366,12.73151421546936
0.6850686958021824,12.735617399215698
0.6850667948255328,12.739760160446167
0.6850649195467257,12.743881940841675
0.6850630192756894,12.74805998802185
0.6850611447024536,12.752156496047974
0.6850592451366574,12.756281614303589
0.6850573712686179,12.760345458984375
0.6850554724076887,12.764493465423584
0.6850535992444704,12.76856541633606
0.6850517010880359,12.772730112075806
0.685049828629264,12.776872873306274
0.6850479311769517,12.781039953231812
0.6850460594222517,12.78517460823059
0.6850441626736888,12.78937292098999
0.6850422916226867,12.79347276687622
0.6850403955775014,12.797642946243286
0.6850385252298229,12.801780223846436
0.6850366298876435,12.806006669998169
0.6850347602429147,12.810105562210083
0.6850328656033696,12.814306497573853
0.6850309966612167,12.818439245223999
0.6850291027239347,12.822571992874146
0.6850272344839847,12.826633930206299
0.6850253412485943,12.830766677856445
0.6850234737104738,12.834928274154663
0.6850215811766039,12.839018106460571
0.6850197143399404,12.84308671951294
0.6850178225072207,12.847249269485474
0.6850159563716409,12.851337194442749
0.6850140652397007,12.85550594329834
0.6850121998048325,12.859558582305908
0.6850103093733018,12.86369514465332
0.6850084446387728,12.867751121520996
0.685006554907281,12.871904611587524
0.6850046908727194,12.875988960266113
0.6850028018408971,12.880164384841919
0.6850009385059309,12.884238004684448
0.6849990501734086,12.888392925262451
0.684997187537666,12.892476081848145
0.6849952999040743,12.896624565124512
0.6849934379671841,12.900660753250122
0.6849915510321537,12.90476942062378
0.684989689793745,12.90884280204773
0.6849878035569068,12.912978172302246
0.6849859430166084,12.917041540145874
0.684984057477594,12.921188116073608
0.6849821976350355,12.925253868103027
0.6849803127934764,12.92934536933899
0.6849784536482869,12.933417558670044
0.6849765695038148,12.937575340270996
0.6849747110556246,12.941646814346313
0.6849728276078714,12.945787191390991
0.68497096985631,12.949859380722046
0.684969087104908,12.954000473022461
0.6849672300496059,12.958067417144775
0.6849653479941874,12.962188005447388
0.6849634916347749,12.966243982315063
0.6849616102749726,12.970366954803467
0.6849597546110806,12.974425792694092
0.6849578739465273,12.97857117652893
0.6849560189777864,12.982665777206421
0.6849541390081151,12.98682689666748
0.6849522847341567,12.99090838432312
0.684950405459001,12.995107173919678
0.684948551879456,12.999191045761108
0.6849466732984492,13.003348112106323
0.6849448204129495,13.007450103759766
0.6849429425257253,13.011598348617554
0.6849410903339025,13.015656471252441
0.6849392131400948,13.01977276802063
0.6849373616415813,13.023846864700317
0.6849354851408246,13.02796983718872
0.684933634335252,13.032079219818115
0.6849317585271805,13.036237716674805
0.6849299084141816,13.0403733253479
0.6849280332984299,13.044527053833008
0.6849261838776373,13.048598766326904
0.6849243094538403,13.05272126197815
0.6849224607248869,13.056770324707031
0.6849205869926797,13.060899257659912
0.6849187389551986,13.064987182617188
0.6849168659142164,13.069121837615967
0.6849150185678411,13.073199033737183
0.6849131462177195,13.077310562133789
0.6849112995620832,13.081348896026611
0.6849094279024578,13.085505962371826
0.6849075819371947,13.089569568634033
0.6849057109677015,13.093723058700562
0.6849038656924452,13.09780764579773
0.6849019954127205,13.101936101913452
0.6849001508271053,13.106028079986572
0.6848982812367854,13.110144853591919
0.684896437340446,13.114184379577637
0.6848945684391675,13.1183021068573
0.6848927252317384,13.122333526611328
0.684890857019138,13.12645435333252
0.6848890145002542,13.130513668060303
0.6848871469759691,13.13464069366455
0.6848853051452656,13.138678312301636
0.684883438308933,13.142778396606445
0.6848815971660449,13.146827697753906
0.6848797310173026,13.150949716567993
0.6848778905618657,13.154998064041138
0.6848760251003511,13.159141540527344
0.6848741853320012,13.163201808929443
0.6848723205573519,13.16733193397522
0.6848704814757253,13.171386241912842
0.6848686173875796,13.175545692443848
0.6848667789923122,13.179596662521362
0.6848649155903088,13.183781147003174
0.6848630778810368,13.187875032424927
0.6848612151648142,13.19206166267395
0.6848593781411745,13.196157455444336
0.6848575161103713,13.200291872024536
0.6848556797720007,13.204352617263794
0.6848538184262564,13.208487272262573
0.6848519827727917,13.212542295455933
0.684850122111745,13.216663122177124
0.6848482871428242,13.220700979232788
0.6848464271661149,13.224876880645752
0.6848445928813749,13.228942394256592
0.6848427335886423,13.2331383228302
0.6848408999877212,13.23721432685852
0.6848390413786055,13.241348505020142
0.6848372084611414,13.245391845703125
0.6848353505352823,13.249503374099731
0.6848335183009132,13.253562450408936
0.6848316610579516,13.257690906524658
0.6848298295063159,13.261743068695068
0.6848279729458918,13.265881538391113
0.684826142076628,13.269959211349487
0.6848242861983826,13.274081468582153
0.6848224560111298,13.278125047683716
0.6848206008147039,13.282261848449707
0.684818771309101,13.286377191543579
0.6848169167941357,13.29049301147461
0.6848150879698222,13.294568300247192
0.684813234135959,13.298679828643799
0.6848114059925742,13.302770376205444
0.6848095528394547,13.306888341903687
0.6848077253766385,13.310924053192139
0.6848058729039046,13.315062284469604
0.6848040461212966,13.31915020942688
0.6848021943285906,13.323295831680298
0.6848003682258313,13.327345132827759
0.6847985171127949,13.331464290618896
0.6847966916895245,13.335551023483276
0.6847948412558007,13.339698314666748
0.68479301651166,13.343805074691772
0.6847911667568913,13.347937822341919
0.684789342691521,13.352052211761475
0.6847874936153504,13.356133222579956
0.6847856702283915,13.360176801681519
0.6847838218304619,13.364319801330566
0.6847819991215558,13.368385791778564
0.6847801514015109,13.372565507888794
0.6847783293702989,13.376767635345459
0.6847764823277823,13.381071329116821
0.684774660973906,13.385250329971313
0.6847728146085612,13.389558553695679
0.6847709939316629,13.393757104873657
0.684769148243134,13.398013830184937
0.6847673282428555,13.402143001556396
0.6847654832307869,13.406309127807617
0.6847636639067706,13.410375118255615
0.6847618195708066,13.414504289627075
0.6847600009226951,13.418592929840088
0.6847581572624802,13.422743320465088
0.6847563392899162,13.426838874816895
0.6847544963050958,13.430946826934814
0.6847526790077223,13.435027122497559
0.6847508366979409,13.439160823822021
0.6847490200754012,13.44322919845581
0.6847471784403046,13.447357654571533
0.684745362492242,13.451404809951782
0.6847435215314753,13.455532550811768
0.6847417062575338,13.459577322006226
0.6847398659707425,13.463698863983154
0.6847380513705658,13.467758417129517
0.6847362117573966,13.471905946731567
0.6847343978306284,13.475981712341309
0.6847325588907268,13.480129957199097
0.684730745637012,13.484197616577148
0.6847289073700249,13.488333463668823
0.6847270947890074,13.492405891418457
0.684725257194581,13.49652361869812
0.6847234452859059,13.500558853149414
0.6847216083636873,13.504693746566772
0.6847197971269994,13.508800983428955
0.6847179608766354,13.512956857681274
0.6847161503115798,13.517050981521606
0.6847143147327177,13.52116584777832
0.6847125048389402,13.525240421295166
0.6847106699312271,13.529358386993408
0.6847088607083729,13.533424139022827
0.6847070264714571,13.537530422210693
0.6847052179191719,13.541588306427002
0.684703384352701,13.545735359191895
0.684701576470631,13.54989504814148
0.684699743574253,13.554011821746826
0.6846979363620445,13.558072328567505
0.6846961041354077,13.562177658081055
0.6846942975927072,13.566222906112671
0.6846924660354602,13.570363998413086
0.6846906601619138,13.57438325881958
0.6846888292737054,13.578493118286133
0.6846870240689606,13.582562685012817
0.6846851938494394,13.58669662475586
0.6846833893131433,13.59075927734375
0.6846815597619588,13.594892501831055
0.6846797558937583,13.598976135253906
0.6846779270105596,13.603094100952148
0.6846761238101026,13.607188940048218
0.6846742955945395,13.611345052719116
0.6846724930614735,13.615489959716797
0.6846706655131958,13.619652271270752
0.6846688636471687,13.623788118362427
0.6846670367658262,13.627990961074829
0.6846652355664863,13.63207197189331
0.6846634093517294,13.636216402053833
0.6846616088187252,13.640294313430786
0.6846597832702042,13.644439935684204
0.6846579834031841,13.648507356643677
0.6846561585205495,13.652610540390015
0.6846543593191625,13.656686782836914
0.6846525351020655,13.66079831123352
0.6846507365659602,13.66490364074707
0.6846489130140517,13.668991327285767
0.6846471151428777,13.673038721084595
0.684645292255809,13.677169799804688
0.6846434950492155,13.681290626525879
0.6846416728266381,13.685505151748657
0.684639876284275,13.689595937728882
0.6846380547258405,13.693742036819458
0.6846362588473575,13.697861433029175
0.6846344379527178,13.702245712280273
0.684632642737765,13.706459522247314
0.6846308225065726,13.710687160491943
0.6846290279548004,13.714867115020752
0.684627208386707,13.7190842628479
0.6846254144977659,13.723173379898071
0.6846235955924244,13.727524280548096
0.6846218023659651,13.731685161590576
0.6846199841230282,13.735883951187134
0.6846181915587017,13.740012884140015
0.6846163739778223,13.744215488433838
0.6846145820752797,13.748355627059937
0.684612765156111,13.752647638320923
0.6846109739150038,13.757065296173096
0.684609157657199,13.761366128921509
0.6846073670771784,13.765537977218628
0.6846055514803916,13.769762516021729
0.6846037615611098,13.77388072013855
0.6846019466249942,13.77805495262146
0.6846001573661029,13.782171487808228
0.6845983430903132,13.786380767822266
0.6845965544914645,13.790525197982788
0.6845947408756544,13.794749975204468
0.684592952936501,13.798919916152954
0.6845911399803251,13.803145170211792
0.6845893527005196,13.807365417480469
0.6845875404036326,13.81161117553711
0.6845857537828277,13.815772294998169
0.6845839421448843,13.820027351379395
0.6845821561827332,13.824206590652466
0.6845803452033885,13.828407049179077
0.6845785598995444,13.832516431808472
0.6845767495784537,13.836675882339478
0.6845749649325703,13.840741395950317
0.6845731552693891,13.844914674758911
0.6845713712811197,13.849022626876831
0.6845695622755035,13.853224992752075
0.6845677789445025,13.857335329055786
0.6845659705961075,13.861522436141968
0.6845641879220284,13.865617036819458
0.6845623802305106,13.86982274055481
0.684560598213008,13.874054193496704
0.6845587911780238,13.878350734710693
0.6845570098167522,13.882456302642822
0.6845552034379578,13.886626243591309
0.684553422732572,13.890728235244751
0.6845516170096249,13.894908905029297
0.6845498369597797,13.898964405059814
0.6845480318923358,13.903097867965698
0.6845462524976866,13.907191753387451
0.6845444480854038,13.911364316940308
0.6845426693456059,13.915457248687744
0.6845408655881413,13.919609069824219
0.6845390875028501,13.923661947250366
0.6845372843998614,13.927828073501587
0.6845355069687328,13.931982278823853
0.6845337045198776,13.936129331588745
0.6845319277425678,13.940210819244385
0.6845301259475038,13.944399118423462
0.6845283498236688,13.94849443435669
0.6845265486820549,13.952662706375122
0.684524773211351,13.956762075424194
0.6845229727228453,13.960933923721313
0.6845211979049293,13.96500849723816
0.6845193980691905,13.969165802001953
0.6845176239037191,13.97323989868164
0.6845158247204056,13.97739315032959
0.6845140512070361,13.98147201538086
0.6845122526758072,13.985657691955566
0.6845104798141968,13.989752054214478
0.6845086819347117,13.993888139724731
0.6845069097245178,13.998011827468872
0.6845051124964358,14.002163648605347
0.684503340937316,14.006235361099243
0.6845015443602972,14.010400533676147
0.6844997734519093,14.01445746421814
0.6844979775256131,14.018579244613647
0.6844962072676154,14.022655248641968
0.6844944119917021,14.026781797409058
0.6844926423837527,14.030866622924805
0.6844908477578826,14.035037279129028
0.6844890787996399,14.039161205291748
0.6844872848234733,14.043325662612915
0.6844855165145965,14.047429323196411
0.6844837231877942,14.051573514938354
0.6844819555279418,14.055639266967773
0.6844801628501646,14.059767484664917
0.6844783958389957,14.06383466720581
0.6844766038099047,14.068042993545532
0.6844748374470792,14.07212495803833
0.6844730460663354,14.076304912567139
0.6844712803515124,14.080429553985596
0.6844694896187777,14.084613800048828
0.684467724551617,14.088781356811523
0.6844659344665529,14.093019247055054
0.6844641700467143,14.097140312194824
0.684462380608983,14.101303339004517
0.6844606168361271,14.105379104614258
0.6844588280453904,14.10950779914856
0.684457064919177,14.113556623458862
0.6844552767750977,14.117694616317749
0.6844535142951877,14.121767520904541
0.6844517267974277,14.125917673110962
0.684449964963482,14.129989624023438
0.6844481781117042,14.134132385253906
0.6844464169233837,14.13821816444397
0.6844446307172514,14.142383575439453
0.6844428701742171,14.146458625793457
0.684441084613393,14.15062952041626
0.6844393247153069,14.154743194580078
0.6844375397994543,14.15888524055481
0.6844357805459774,14.162957429885864
0.6844339962747603,14.167099952697754
0.6844322376655547,14.171151876449585
0.6844304540386366,14.175360679626465
0.684428696073364,14.179443120956421
0.684426913090409,14.183600902557373
0.6844251557687319,14.187695741653442
0.6844233734294042,14.191940069198608
0.684421616750985,14.196093559265137
0.6844198350549487,14.200286149978638
0.6844180790194501,14.204380512237549
0.6844162979663699,14.20855188369751
0.6844145425734546,14.212629795074463
0.6844127621629954,14.216793537139893
0.6844110074123267,14.220904350280762
0.6844092276441532,14.22510576248169
0.6844074735353943,14.229182720184326
0.6844056944091721,14.23347783088684
0.6844039409419861,14.237565040588379
0.6844021624573802,14.2417151927948
0.6844004096314313,14.245784282684326
0.6843986317881076,14.249932050704956
0.6843968796030593,14.254013299942017
0.6843951024006834,14.258164405822754
0.6843933508562,14.262223720550537
0.6843915742944379,14.26637077331543
0.6843898233901833,14.270447254180908
0.6843880474687014,14.274600505828857
0.6843862972043404,14.278667688369751
0.6843845219228049,14.282806396484375
0.6843827722980024,14.286870002746582
0.68438099765608,14.291042804718018
0.6843792486705005,14.295077085494995
0.684377474667858,14.299246072769165
0.6843757263211668,14.303340196609497
0.6843739529574713,14.307480096817017
0.6843722052493337,14.311583757400513
0.684370432524252,14.315790891647339
0.6843686854543338,14.319879055023193
0.6843669133675339,14.324044227600098
0.6843651669355003,14.328126430511475
0.6843633954866494,14.332312822341919
0.6843616496921666,14.336381673812866
0.6843598788809326,14.34053111076355
0.6843581337236667,14.344606876373291
0.684356363549718,14.348766326904297
0.684354619029335,14.352871656417847
0.6843528494923393,14.357027292251587
0.6843511056085064,14.361098289489746
0.6843493367081326,14.36522626876831
0.6843475934605159,14.36928129196167
0.6843458251964323,14.373425006866455
0.6843440825846991,14.377500295639038
0.6843423149565747,14.381664514541626
0.684340572980392,14.385745286941528
0.6843388059878958,14.389923810958862
0.6843370646469309,14.394034385681152
0.684335298289732,14.398176193237305
0.6843335575836526,14.402300119400024
0.6843317918614207,14.40645694732666
0.6843300517898945,14.410558938980103
0.6843282867022991,14.414733409881592
0.6843265472649939,14.418888807296753
0.6843247828117047,14.423059225082397
0.6843230440082889,14.427138566970825
0.6843212801889763,14.431307554244995
0.684319542019118,14.435392618179321
0.6843177788334519,14.439576625823975
0.68431604129682,14.443641185760498
0.6843142787444709,14.447784185409546
0.684312541840734,14.451830625534058
0.6843107799213726,14.455992937088013
0.6843090436501995,14.460078001022339
0.6843072823634968,14.464213132858276
0.6843055467245567,14.46825361251831
0.6843037860701836,14.472379684448242
0.684302051063146,14.476434469223022
0.6843002910407737,14.480568170547485
0.6842985566653083,14.48462438583374
0.6842967972746082,14.488791942596436
0.6842950635303846,14.492863655090332
0.6842933047710286,14.496970415115356
0.6842915716577166,14.501039743423462
0.6842898135293762,14.505173683166504
0.6842880810466463,14.50922155380249
0.6842863235489939,14.513361692428589
0.6842845916965163,14.517400026321411
0.6842828348292241,14.521522521972656
0.6842811036066693,14.525580406188965
0.6842793473694095,14.529731512069702
0.6842776167764485,14.533799648284912
0.6842758611688938,14.537946462631226
0.6842741312051976,14.54202151298523
0.6842723762270208,14.546129941940308
0.6842706468922604,14.550179958343506
0.6842688925431348,14.55433702468872
0.6842671638369815,14.558396100997925
0.6842654101165802,14.562546730041504
0.6842636820387057,14.566631317138672
0.6842619289467022,14.57078218460083
0.6842602014967784,14.574841976165771
0.6842584490328462,14.578956842422485
0.6842567222105449,14.583009958267212
0.684254970374358,14.587137222290039
0.6842532441793514,14.591192245483398
0.6842514929705837,14.595373153686523
0.6842497674025444,14.59941840171814
0.6842480168208701,14.60356593132019
0.6842462918794704,14.607642412185669
0.6842445419245642,14.611786127090454
0.684242817609477,14.615859508514404
0.6842410682810134,14.62000298500061
0.6842393445919116,14.624109506607056
0.6842375958895655,14.628190517425537
0.6842358728261223,14.632251262664795
0.6842341247495685,14.636387348175049
0.6842324023114574,14.640426635742188
0.6842306548603713,14.644545793533325
0.684228933047266,14.648618936538696
0.6842271862213228,14.652756214141846
0.6842254650328968,14.656857967376709
0.6842237188317724,14.661024570465088
0.6842219982676998,14.665068626403809
0.6842202526910701,14.66922664642334
0.684218532751025,14.673280239105225
0.6842167877985655,14.677393436431885
0.6842150684822226,14.681458950042725
0.6842133241536098,14.685608863830566
0.6842116054606434,14.68969464302063
0.684209861755554,14.693838834762573
0.6842081436856388,14.697921752929688
0.684206400603749,14.70205283164978
0.6842046831565602,14.706143856048584
0.6842029406975471,14.710270404815674
0.6842012238727595,14.71432876586914
0.6841994820362999,14.718504905700684
0.6841977658335893,14.722554206848145
0.6841960246193605,14.726673364639282
0.6841943090384023,14.73075246810913
0.6841925684460817,14.734905481338501
0.6841908534865516,14.738983631134033
0.6841891135158168,14.74314260482788
0.6841873991773907,14.747202396392822
0.6841856598279195,14.751337766647339
0.6841839461102739,14.755393505096436
0.6841822073817441,14.759523153305054
0.6841804942845551,14.763590097427368
0.684178756176645,14.76772952079773
0.6841770436995891,14.771858215332031
0.6841753062119773,14.77602481842041
0.6841735943547314,14.780150175094604
0.6841718574870961,14.784359693527222
0.6841701462493373,14.788509368896484
0.6841684100013574,14.792718172073364
0.6841666993827626,14.796860933303833
0.6841649637541173,14.801038265228271
0.6841632537543637,14.805119752883911
0.6841615187447319,14.809274673461914
0.6841598093634974,14.813384532928467
0.6841580749725584,14.817535161972046
0.6841563662095207,14.821599006652832
0.6841546324369543,14.825684309005737
0.6841529242917911,14.82973861694336
0.6841511911372771,14.833880186080933
0.6841494836096665,14.83791184425354
0.6841477510728847,14.842027425765991
0.6841460441625056,14.846106767654419
0.6841443122431358,14.850228786468506
0.6841426059496662,14.854305744171143
0.6841408746473893,14.858436346054077
0.6841391689705079,14.862507343292236
0.6841374382850042,14.866667032241821
0.68413573322439,14.870752334594727
0.6841340031553402,14.874871969223022
0.6841322987106726,14.878922939300537
0.6841305692577574,14.883056879043579
0.6841288654287155,14.887109756469727
0.6841271365916164,14.891247749328613
0.6841254333778799,14.895297288894653
0.6841237051562779,14.899436712265015
0.6841220025575262,14.903519630432129
0.6841202749511031,14.907599449157715
0.6841185729670162,14.911660194396973
0.6841168459754534,14.91579294204712
0.6841151446057115,14.919872999191284
0.6841134182286911,14.924017667770386
0.6841117174729743,14.928064107894897
0.6841099917101784,14.932210445404053
0.6841082915681673,14.936287641525269
0.6841065664192779,14.94043755531311
0.6841048668906533,14.944523096084595
0.6841031423553532,14.94868803024292
0.6841014434397958,14.952739238739014
0.6840997195177674,14.956900119781494
0.6840980212149584,14.960965633392334
0.6840962979058848,14.965090274810791
0.6840946002155054,14.969135761260986
0.6840928775190693,14.97324538230896
0.6840911804408011,14.977283716201782
0.684089458356686,14.981401681900024
0.6840877618902104,14.985479354858398
0.6840860404180997,14.989595174789429
0.6840843445630987,14.993638753890991
0.6840826237026761,14.997772216796875
0.6840809284588318,15.001850605010986
0.6840792082097812,15.005995988845825
0.6840775135767757,15.010081768035889
0.6840757939387807,15.014235258102417
0.6840740999162965,15.018282890319824
0.684072380889042,15.022413730621338
0.6840706874767616,15.026496171951294
0.6840689690599312,15.030611991882324
0.6840672762575377,15.03469967842102
0.6840655584508166,15.038886547088623
0.6840638662579929,15.042958498001099
0.6840621490610655,15.04708194732666
0.6840604574774948,15.05113410949707
0.6840587408900463,15.055268049240112
0.6840570499154118,15.059353590011597
0.6840553339371274,15.063450813293457
0.6840536435711131,15.067492961883545
0.6840519282016778,15.071606636047363
0.6840502384439673,15.075666904449463
0.684048523683067,15.079797267913818
0.6840468345333443,15.083869457244873
0.6840451203806647,15.08804988861084
0.6840434318386137,15.092113256454468
0.6840417182938409,15.096237659454346
0.6840400303591464,15.100279808044434
0.6840383174219661,15.10443377494812
0.6840366300943124,15.108473062515259
0.684034917764411,15.112591028213501
0.6840332310434831,15.116649627685547
0.6840315193205475,15.120727062225342
0.6840298332060302,15.124769926071167
0.6840281220897466,15.128918170928955
0.684026436581325,15.13299036026001
0.6840247260713807,15.137116193771362
0.68402304116874,15.141161441802979
0.684021331264822,15.14528512954712
0.6840196469676479,15.149333715438843
0.6840179376694435,15.153471231460571
0.6840162539774217,15.157512903213501
0.6840145452846182,15.16160273551941
0.6840128621974346,15.16561770439148
0.6840111541097198,15.169748067855835
0.6840094716270605,15.173775911331177
0.6840077641441221,15.177895307540894
0.6840060822656735,15.1819589138031
0.6840043753871996,15.186070203781128
0.6840026941126481,15.190115213394165
0.684000987838327,15.194226026535034
0.6839993071673592,15.198275804519653
0.6839976014968795,15.202404737472534
0.6839959214291822,15.206449508666992
0.683994216362232,15.210563898086548
0.6839925368974925,15.214617252349854
0.683990832433761,15.218743085861206
0.6839891535716668,15.222812175750732
0.6839874497108425,15.226937770843506
0.6839857714510806,15.230973482131958
0.6839840681928532,15.235167264938354
0.6839823905351112,15.23921251296997
0.6839806878791701,15.243345260620117
0.683979010823136,15.247401237487793
0.6839773087691704,15.251530885696411
0.6839756323145322,15.255620956420898
0.683973930862232,15.259722709655762
0.6839722550086778,15.26383924484253
0.683970554157733,15.267964601516724
0.6839688789049512,15.27202033996582
0.6839671786550521,15.276151418685913
0.6839655040027314,15.280208349227905
0.6839638043535677,15.284329891204834
0.683962130301397,15.28842568397522
0.6839604312526596,15.29254674911499
0.6839587578003278,15.296635627746582
0.6839570593517076,15.300796270370483
0.6839553864989036,15.304943561553955
0.6839536886500911,15.309104681015015
0.6839520163965044,15.313174724578857
0.6839503191471908,15.31732988357544
0.683948647492511,15.321409463882446
0.6839469508423879,15.32558822631836
0.6839452797863046,15.329672574996948
0.6839435837350629,15.333778619766235
0.6839419132772663,15.337819576263428
0.6839402178245978,15.341961860656738
0.6839385479647776,15.346003293991089
0.6839368531103742,15.35013723373413
0.683935183848221,15.354170560836792
0.6839334895917748,15.358320951461792
0.683931820926979,15.362375974655151
0.6839301272681821,15.366512060165405
0.6839284592004342,15.37053918838501
0.6839267661389791,15.374672651290894
0.6839250986679702,15.378741979598999
0.6839234062035491,15.382897138595581
0.6839217393289705,15.386975526809692
0.6839200474612764,15.391145944595337
0.683918381182819,15.395232915878296
0.6839166899115446,15.399361848831177
0.6839150242288998,15.403476238250732
0.6839133335537388,15.407618522644043
0.6839116684665982,15.411683559417725
0.6839099783872435,15.41581678390503
0.683908313895299,15.419905662536621
0.6839066244114445,15.424046754837036
0.6839049605143881,15.428118705749512
0.6839032716257272,15.432271957397461
0.6839016083232509,15.436394691467285
0.6838999200294773,15.440667390823364
0.6838982573212739,15.444840669631958
0.683896569622082,15.449077606201172
0.6838949075078437,15.453200340270996
0.6838932204029275,15.457366943359375
0.6838915588823472,15.461448192596436
0.6838898723714013,15.465601921081543
0.683888211444172,15.469655752182007
0.683886525526891,15.47380518913269
0.6838848651927055,15.47788953781128
0.6838831798687844,15.482145071029663
0.6838815201273365,15.486226081848145
0.6838798353964698,15.490407943725586
0.6838781762474527,15.494493007659912
0.6838764921093361,15.49868106842041
0.6838748335524435,15.502794742584229
0.6838731500067722,15.506925344467163
0.6838714920416981,15.511025428771973
0.6838698090881674,15.51528000831604
0.6838681517146058,15.519437789916992
0.6838664693529117,15.523613452911377
0.6838648125705568,15.527682065963745
0.6838631308003952,15.531883239746094
0.6838614746089416,15.535974740982056
0.6838597934300086,15.540132522583008
0.6838581378291508,15.544225215911865
0.6838564572411427,15.548482894897461
0.6838548022305755,15.552600860595703
0.6838531222331887,15.556781768798828
0.6838514678126071,15.56100606918335
0.6838497884055387,15.565173149108887
0.6838481345746379,15.569334268569946
0.6838464557575842,15.57349181175232
0.6838448025160595,15.577572584152222
0.683843124288718,15.58172607421875
0.6838414716362651,15.585877180099487
0.6838397939983325,15.590058088302612
0.6838381419346472,15.594155311584473
0.6838364648858213,15.598305225372314
0.6838348134105993,15.60239577293396
0.6838331369505776,15.606526851654053
0.6838314860635151,15.61059856414795
0.6838298101919954,15.614785432815552
0.6838281598927887,15.618865251541138
0.683826484609469,15.622995615005493
0.6838248348978145,15.62708044052124
0.683823160202393,15.631305456161499
0.6838215110779876,15.635477304458618
0.6838198369701626,15.639747858047485
0.683818188432703,15.643886089324951
0.6838165149121727,15.648108720779419
0.683814866961356,15.652230739593506
0.6838131940278195,15.656420469284058
0.683811546663343,15.66052532196045
0.6838098743164991,15.664670944213867
0.68380822753806,15.668738842010498
0.6838065557776077,15.672956705093384
0.6838049095849036,15.677016258239746
0.6838032384105422,15.68114948272705
0.683801592803271,15.685223579406738
0.6837999222147,15.689392328262329
0.6837982771925598,15.693476915359497
0.6837966071894787,15.697649955749512
0.6837949627521674,15.701873779296875
0.683793293334276,15.706063032150269
0.6837916494814922,15.71011471748352
0.6837899806484905,15.714248418807983
0.6837883373799325,15.718320846557617
0.6837866691315208,15.722431898117065
0.6837850264468873,15.726533651351929
0.6837833587827659,15.730662822723389
0.6837817166817559,15.734734535217285
0.6837800496016253,15.73888111114502
0.6837784080839379,15.743018388748169
0.6837767415874987,15.747123718261719
0.6837751006528329,15.75116777420044
0.6837734347397862,15.75530743598938
0.6837717943878419,15.759372472763062
0.6837701290578887,15.763497591018677
0.6837684892883651,15.767574787139893
0.6837668245412065,15.771714925765991
0.6837651853538037,15.775797128677368
0.6837635211891414,15.779956340789795
0.6837618825835593,15.78406310081482
0.6837602190010948,15.788215398788452
0.6837585809770337,15.79233455657959
0.6837569179764689,15.796524286270142
0.6837552805336288,15.800612449645996
0.6837536181146656,15.804805994033813
0.6837519812527476,15.809013366699219
0.6837503194150881,15.813207149505615
0.6837486831337924,15.817300081253052
0.6837470218771391,15.821391820907593
0.6837453861761669,15.825451612472534
0.6837437255002222,15.829617500305176
0.6837420903792745,15.833704710006714
0.6837404302837414,15.83780837059021
0.6837387957425196,15.841874599456787
0.6837371362271008,15.846014976501465
0.6837355022653061,15.850057125091553
0.6837338433297047,15.85422134399414
0.6837322099470389,15.858297109603882
0.6837305515909582,15.862428665161133
0.6837289187871232,15.866467952728271
0.6837272610102666,15.870601654052734
0.6837256287849641,15.874734163284302
0.6837239715870352,15.878852367401123
0.6837223399399679,15.882894039154053
0.6837206833206707,15.887019395828247
0.6837190522515405,15.891107320785522
0.6837173962105788,15.895239114761353
0.6837157657190885,15.899302005767822
0.6837141102561666,15.90342092514038
0.6837124803420188,15.907482862472534
0.6837108254568409,15.911611318588257
0.6837091961197386,15.915690898895264
0.6837075418120092,15.919817686080933
0.6837059130516554,15.923915386199951
0.6837042593210796,15.928054571151733
0.6837026311371776,15.93214225769043
0.68370097798346,15.936269044876099
0.6836993503757134,15.940349102020264
0.683697697798559,15.944511413574219
0.6836960707666713,15.948564767837524
0.6836944187657855,15.952684879302979
0.6836927923094607,15.956750631332397
0.6836911408845486,15.960900783538818
0.6836895150034906,15.964979648590088
0.6836878641542582,15.969156742095947
0.6836862388481713,15.973287105560303
0.6836845885743242,15.977478742599487
0.6836829638429126,15.981611013412476
0.683681314144157,15.985745668411255
0.683679689987125,15.989878177642822
0.6836780408631667,15.993999004364014
0.6836764172802196,15.998046636581421
0.6836747687307653,16.00217032432556
0.6836731457216078,16.00622844696045
0.6836714977463636,16.010377883911133
0.6836698753107006,16.014440298080444
0.6836682279093734,16.01857304573059
0.6836666060469103,16.022675037384033
0.6836649592192071,16.0268235206604
0.6836633379296494,16.03090500831604
0.6836616916752771,16.035058736801147
0.6836600709583304,16.0391104221344
0.6836584252769963,16.04324173927307
0.6836568051323662,16.04727816581726
0.6836551600237775,16.0514132976532
0.6836535404511703,16.055503606796265
0.6836518959150348,16.059667348861694
0.6836502769141564,16.063751697540283
0.683648632950182,16.067903518676758
0.683647014520739,16.072007656097412
0.6836453711286331,16.076159954071045
0.6836437532703321,16.080207347869873
0.6836421104498032,16.0843346118927
0.6836404931623504,16.088393926620483
0.6836388509131068,16.092541217803955
0.6836372341962097,16.09661054611206
0.6836355925179598,16.100749969482422
0.6836339763713252,16.10485601425171
0.6836323352637774,16.10897207260132
0.6836307196871126,16.113037586212158
0.6836290791499761,16.117191791534424
0.6836274641429883,16.121277332305908
0.6836258241759722,16.125420808792114
0.683624209738369,16.129464864730835
0.6836225703411821,16.13357710838318
0.6836209564726716,16.137624263763428
0.6836193176450236,16.141767263412476
0.6836177043453138,16.14580988883972
0.6836160660869136,16.149943351745605
0.6836144533557126,16.15403723716736
0.6836128156662705,16.158184051513672
0.6836112035032863,16.162230968475342
0.683609566382512,16.16635012626648
0.6836079547874534,16.170413732528687
0.6836063182350572,16.174490928649902
0.6836047072076326,16.17854332923889
0.6836030712233246,16.18269371986389
0.6836014607632429,16.18678593635559
0.6835998253467336,16.190951108932495
0.683598215453704,16.19503355026245
0.6835965806047039,16.199201583862305
0.6835949712784356,16.203303813934326
0.6835933369966554,16.20742917060852
0.6835917282368578,16.21152138710022
0.6835900945220085,16.215689420700073
0.683588486328391,16.21976065635681
0.6835868531801838,16.22388219833374
0.6835852455524563,16.227951765060425
0.6835836129706023,16.232190132141113
0.6835820059084748,16.236279726028442
0.6835803738926857,16.240436792373657
0.6835787673958681,16.24448275566101
0.6835771359458553,16.24860405921936
0.6835755300140581,16.252652645111084
0.6835738991295339,16.256848335266113
0.6835722937624672,16.260905265808105
0.6835706634431433,16.265026807785034
0.6835690586405181,16.26908230781555
0.6835674288861067,16.273226022720337
0.6835658246476336,16.277294874191284
0.683564195457847,16.281428337097168
0.6835625917832369,16.28547763824463
0.6835609631577878,16.289565324783325
0.6835593600467521,16.29362964630127
0.6835577319853531,16.29774785041809
0.6835561294376031,16.301795482635498
0.6835545019399669,16.305902004241943
0.683552899955214,16.309957027435303
0.683551273021054,16.314106464385986
0.68354967159901,16.318145513534546
0.6835480452280395,16.322246313095093
0.683546444368416,16.326316833496094
0.683544818560348,16.3304283618927
0.6835432182628574,16.33447241783142
0.6835415930174058,16.338600397109985
0.6835399932817602,16.34266471862793
0.6835383685986385,16.34679889678955
0.6835367694245502,16.350887775421143
0.6835351453034726,16.35501217842102
0.6835335466906541,16.35906481742859
0.6835319231313349,16.36320471763611
0.6835303250794991,16.36728858947754
0.6835287020816522,16.371412992477417
0.6835271045905118,16.37549090385437
0.6835254821538517,16.379628896713257
0.6835238852231201,16.38368272781372
0.6835222633473615,16.38781452178955
0.683520666976752,16.39188003540039
0.6835190456616098,16.396018028259277
0.6835174498508356,16.40008282661438
0.6835158290960245,16.40420126914978
0.6835142338447995,16.408247470855713
0.6835126136500348,16.412431240081787
0.6835110189580725,16.416547536849976
0.6835093993230698,16.420721769332886
0.6835078051900842,16.424849271774292
0.6835061861145587,16.4290132522583
0.6835045925402642,16.433071851730347
0.6835029740239316,16.43721055984497
0.6835013810080424,16.441291570663452
0.6834997630506184,16.445428609848022
0.6834981705928489,16.449467420578003
0.68349655319405,16.45360517501831
0.6834949612941149,16.45765209197998
0.6834933444536568,16.461766958236694
0.6834917531112712,16.465867042541504
0.6834901368288705,16.470003604888916
0.683488546043749,16.474103689193726
0.6834869303191223,16.478237867355347
0.6834853400909805,16.4823317527771
0.6834837249238443,16.486443281173706
0.6834821352523975,16.490567445755005
0.6834805206424687,16.494744062423706
0.6834789315274322,16.498793363571167
0.6834773174744282,16.50295090675354
0.683475728915518,16.506986141204834
0.6834741154191556,16.511112451553345
0.6834725274160873,16.515157461166382
0.6834709144760842,16.519301176071167
0.683469327028574,16.523364067077637
0.6834677146446478,16.52750015258789
0.6834661277524119,16.53154468536377
0.6834645159242803,16.535654306411743
0.6834629295870353,16.539721727371216
0.6834613183144159,16.54390525817871
0.6834597325318781,16.547945976257324
0.6834581218144895,16.552052974700928
0.683456536586376,16.556106090545654
0.683454926423936,16.560240030288696
0.6834533417499633,16.564356327056885
0.6834517321421909,16.568670511245728
0.6834501480220763,16.572758197784424
0.6834485389686898,16.576960563659668
0.6834469554021507,16.581035375595093
0.6834453469028685,16.585197687149048
0.6834437638896224,16.589449882507324
0.683442155944164,16.593730449676514
0.6834405734839283,16.597925424575806
0.6834389660920126,16.602113723754883
0.6834373841845051,16.60620403289795
0.6834357773458515,16.610374927520752
0.6834341959907901,16.614445686340332
0.6834325897051181,16.618614435195923
0.6834310089022214,16.62278985977173
0.6834294031692504,16.62701916694641
0.6834278229182364,16.631141901016235
0.6834262177376863,16.63532853126526
0.6834246380382734,16.639486074447632
0.6834230334098644,16.64369225502014
0.6834214542617713,16.647781133651733
0.6834198501852232,16.651946783065796
0.6834182715881687,16.65606665611267
0.6834166680632022,16.660261869430542
0.6834150900169056,16.664377450942993
0.6834134870432408,16.668593883514404
0.6834119095474211,16.67270064353943
0.6834103071247788,16.676883935928345
0.6834087301791553,16.68097424507141
0.6834071283072565,16.685116291046143
0.6834055519115485,16.689173698425293
0.6834039505901142,16.693352937698364
0.6834023747440418,16.697535514831543
0.6834007739727926,16.701759099960327
0.6833991986760757,16.705859661102295
0.6833975984547336,16.70998477935791
0.6833960237070917,16.71404004096985
0.6833944240353781,16.718175411224365
0.6833928498365318,16.722240447998047
0.6833912507141683,16.72636866569519
0.6833896770638378,16.730428218841553
0.6833880784905462,16.734570026397705
0.6833865053884521,16.73863697052002
0.6833849073639544,16.7427339553833
0.6833833348098176,16.74682116508484
0.6833817373338363,16.750945568084717
0.6833801653273772,16.755008459091187
0.6833785683996345,16.759137630462646
0.6833769969405745,16.763208389282227
0.6833754005607927,16.7673499584198
0.6833738296488532,16.771377563476562
0.683372233816755,16.775559663772583
0.6833706634516572,16.779608726501465
0.683369068166966,16.783725261688232
0.6833674983484312,16.78780245780945
0.6833659036108695,16.791971921920776
0.6833643343386198,16.796053171157837
0.6833627401479109,16.800251960754395
0.6833611714216683,16.80443835258484
0.6833595777775358,16.80874466896057
0.6833580095970218,16.812880754470825
0.683356416499189,16.81706666946411
0.6833548488641266,16.8211567401886
0.683353256312317,16.825311422348022
0.6833516892224284,16.829386949539185
0.6833500972163663,16.83352565765381
0.6833485306713737,16.837588787078857
0.6833469392107832,16.84172511100769
0.6833453732104094,16.84600591659546
0.6833437822950147,16.85016107559204
0.6833422168389828,16.854246377944946
0.6833406264685079,16.858437299728394
0.6833390615565411,16.862606525421143
0.6833374717307108,16.866974115371704
0.6833359073625324,16.871214628219604
0.6833343180810714,16.875461101531982
0.6833327542564046,16.879576683044434
0.6833311655190379,16.883745431900024
0.6833296022376064,16.887802362442017
0.683328014044059,16.891951084136963
0.6833264513055863,16.896032094955444
0.6833248636555835,16.90018391609192
0.683323301459794,16.90423846244812
0.6833217143530609,16.908373594284058
0.6833201526996787,16.912486791610718
0.683318566135941,16.916648149490356
0.68331700502469,16.92074990272522
0.6833154190036734,16.924939155578613
0.6833138584342784,16.92900848388672
0.683312272955709,16.933161735534668
0.6833107129278944,16.937273263931274
0.6833091279914979,16.941473245620728
0.6833075685049887,16.945553064346313
0.6833059841104915,16.94973134994507
0.6833044251650124,16.953812837600708
0.6833028413121409,16.9579656124115
0.6833012829074172,16.962064027786255
0.6832996995958981,16.966243505477905
0.6832981417316548,16.970356464385986
0.6832965589612148,16.974563598632812
0.6832950016371775,16.97869372367859
0.6832934194075435,16.98289179801941
0.6832918626234379,16.98696994781494
0.6832902809343367,16.99112844467163
0.6832887246898889,16.995229482650757
0.6832871435410477,16.999411821365356
0.683285587835983,17.003507614135742
0.6832840072271299,17.007680892944336
0.6832824520611747,17.011770009994507
0.6832808719920365,17.015955209732056
0.6832793173649172,17.02005362510681
0.6832777378352219,17.024224996566772
0.6832761837466649,17.028318405151367
0.6832746047561404,17.032539129257202
0.6832730512058722,17.036702632904053
0.6832714727542466,17.040979146957397
0.683269919741994,17.04512858390808
0.6832683418289955,17.049304723739624
0.6832667893544856,17.05342388153076
0.6832652119798426,17.05757761001587
0.6832636600428025,17.061694145202637
0.6832620832062435,17.065850734710693
0.6832605318064005,17.069990158081055
0.6832589555076541,17.074141263961792
0.6832574046447356,17.078215837478638
0.683255828883531,17.082380533218384
0.6832542785572647,17.086482048034668
0.6832527033333304,17.090662240982056
0.6832511535434443,17.094735622406006
0.6832495788565099,17.098968267440796
0.6832480296027316,17.10319232940674
0.6832464554525268,17.107518434524536
0.6832449067345843,17.111716270446777
0.6832433331208381,17.116002082824707
0.68324178493846,17.12015128135681
0.6832402118609023,17.124364137649536
0.6832386642138172,17.128493785858154
0.6832370916721778,17.132720947265625
0.6832355445601139,17.13719367980957
0.6832339725541232,17.141748905181885
0.6832324259768094,17.14598321914673
0.6832308545061972,17.15025544166565
0.6832293084633627,17.1544291973114
0.6832277375278596,17.158655166625977
0.6832261920192333,17.16287922859192
0.6832246216185696,17.167126178741455
0.6832230766438808,17.171260356903076
0.6832215067777874,17.17554497718811
0.6832199623367657,17.179747343063354
0.6832183930049733,17.18403720855713
0.6832168490973484,17.18816065788269
0.6832152802995881,17.19236397743225
0.6832137369250892,17.19648265838623
0.6832121686610924,17.2006893157959
0.6832106258194499,17.20480704307556
0.6832090580889478,17.20897102355957
0.6832075157798918,17.21302580833435
0.6832059485826157,17.21719717979431
0.6832044068058765,17.221261739730835
0.6832028401415582,17.225374698638916
0.6832012988968661,17.22944736480713
0.6831997327652377,17.233731746673584
0.6831981920523236,17.237834453582764
0.6831966264531165,17.24200463294983
0.6831950862717108,17.246114015579224
0.6831935212046578,17.250287532806396
0.6831919815544916,17.254364728927612
0.6831904170193247,17.258522748947144
0.683188877900129,17.262593507766724
0.683187313896581,17.2667179107666
0.6831857753080871,17.27080011367798
0.6831842118358903,17.274950742721558
0.6831826737778297,17.279006242752075
0.6831811108367172,17.283151865005493
0.6831795733088213,17.28725266456604
0.683178010898526,17.291398763656616
0.6831764739005268,17.29546356201172
0.6831749120207818,17.29961633682251
0.683173375552411,17.303722381591797
0.6831718142029497,17.30785608291626
0.6831702782639394,17.311946630477905
0.6831687174444954,17.316060304641724
0.6831671820345777,17.320122718811035
0.6831656217448844,17.32425332069397
0.6831640868637922,17.328299283981323
0.683162527103583,17.33246350288391
0.6831609927510488,17.33657455444336
0.6831594335200581,17.34072494506836
0.6831578996958144,17.344910621643066
0.6831563409937765,17.349053144454956
0.6831548076975563,17.353149890899658
0.6831532495242052,17.357356548309326
0.6831517167557413,17.36146330833435
0.6831501591108118,17.365645170211792
0.6831486268698376,17.369762897491455
0.6831470697530638,17.37392258644104
0.6831455380393128,17.378018140792847
0.6831439814504296,17.382160663604736
0.6831424502636355,17.386229276657104
0.683140894202378,17.390386819839478
0.683139363542274,17.3945369720459
0.6831378080083773,17.39873719215393
0.6831362778746976,17.402880668640137
0.6831347228678969,17.406997442245483
0.6831331932603752,17.41109013557434
0.6831316387804061,17.41525173187256
0.6831301096987771,17.419355869293213
0.6831285557453747,17.423554182052612
0.6831270271893725,17.427675247192383
0.6831254737622728,17.431851148605347
0.6831239457316319,17.43601655960083
0.683122392830571,17.440279006958008
0.6831208653250261,17.444395303726196
0.6831193129497397,17.448615074157715
0.683117785969026,17.452720880508423
0.6831162341192504,17.45693826675415
0.6831147076631023,17.46106219291687
0.6831131563385741,17.465232849121094
0.6831116304067273,17.469326496124268
0.6831100796071828,17.473480701446533
0.6831085541993722,17.477559328079224
0.6831070039245482,17.481712102890015
0.6831054790405096,17.485827207565308
0.683103929290143,17.489993572235107
0.6831024049296118,17.49411916732788
0.6831008557034395,17.49835181236267
0.6830993318661516,17.50247859954834
0.683097783163911,17.506704807281494
0.6830962598496025,17.51086449623108
0.6830947116710306,17.515145301818848
0.6830931888794377,17.519304752349854
0.6830916412242724,17.523481845855713
0.6830901189551312,17.52759337425232
0.6830885718231099,17.531779766082764
0.6830870500761568,17.535918712615967
0.6830855034670171,17.540048360824585
0.6830839822419891,17.54410696029663
0.6830824361554695,17.54827046394348
0.6830809154521029,17.552354097366333
0.6830793698879412,17.55648636817932
0.6830778497059733,17.560565948486328
0.6830763046639078,17.564700841903687
0.6830747850030755,17.568775415420532
0.6830732404828449,17.572932243347168
0.6830717213428854,17.577009201049805
0.6830701773442284,17.5811665058136
0.6830686587248792,17.585217714309692
0.683067115247534,17.589395999908447
0.683065597148533,17.59345817565918
0.6830640541922388,17.5976140499115
0.6830625366133235,17.601720809936523
0.6830609941778194,17.60594129562378
0.6830594771187278,17.610008239746094
0.6830579352037531,17.614176273345947
0.683056418664223,17.618276596069336
0.6830548772695174,17.622400283813477
0.6830533612492871,17.626461029052734
0.6830518203745897,17.630584955215454
0.6830503048733977,17.6346652507782
0.6830487645184481,17.63877534866333
0.6830472495360331,17.642839193344116
0.6830457097005718,17.64700698852539
0.683044195236672,17.651144981384277
0.6830426559204389,17.655332565307617
0.6830411419747934,17.65943717956543
0.6830396031775284,17.663631200790405
0.6830380897498765,17.667705059051514
0.6830365514713199,17.671881914138794
0.6830350385614006,17.67595624923706
0.6830335008012931,17.680100917816162
0.6830319884088458,17.684159994125366
0.6830304511669281,17.68830633163452
0.6830289392916921,17.69237494468689
0.683027402567705,17.696509838104248
0.68302589120942,17.700562000274658
0.6830243550031045,17.70471978187561
0.6830228441615105,17.708802938461304
0.6830213084726078,17.712975025177002
0.6830197981474445,17.717065811157227
0.683018262975696,17.721222639083862
0.6830167531667035,17.725334882736206
0.6830152185118504,17.729474306106567
0.6830137092187694,17.733551025390625
0.6830121750805536,17.7376868724823
0.683010666303124,17.741770029067993
0.683009132681287,17.745957136154175
0.6830076244192499,17.75006937980652
0.683006091313534,17.75428318977356
0.6830045835666297,17.758435249328613
0.6830030509767768,17.762667417526245
0.6830015437447466,17.76682996749878
0.6830000116704988,17.771034240722656
0.6829985049530838,17.77513551712036
0.6829969733941834,17.779328107833862
0.6829954671911247,17.783457040786743
0.6829939361473145,17.78762459754944
0.6829924304583537,17.791720867156982
0.6829908999293763,17.795868158340454
0.6829893947542546,17.79999089241028
0.6829878647398531,17.804177045822144
0.6829863600783123,17.80826735496521
0.6829848305782298,17.812440633773804
0.6829833264300117,17.81654405593872
0.6829817974439911,17.820727348327637
0.6829802938088381,17.824869394302368
0.6829787653366225,17.829040050506592
0.6829772622142766,17.833101987838745
0.6829757342556102,17.837246417999268
0.6829742316458135,17.841350317001343
0.6829727042004393,17.845537662506104
0.6829712021029346,17.849647045135498
0.6829696751705968,17.85382652282715
0.6829681735851265,17.857963800430298
0.6829666471655692,17.862162828445435
0.6829651460918762,17.86622929573059
0.6829636201848429,17.870402812957764
0.6829621196226705,17.87448215484619
0.682960594227906,17.87862229347229
0.682959094176997,17.882686376571655
0.6829575692942456,17.88680624961853
0.6829560697543432,17.890872955322266
0.6829545453833494,17.895029544830322
0.6829530463541972,17.899134874343872
0.682951522494706,17.903242111206055
0.6829500239760474,17.90731453895569
0.6829485006278034,17.911458253860474
0.6829470026193826,17.915521144866943
0.682945479782131,17.919672966003418
0.6829439822836915,17.923748016357422
0.6829424599571776,17.927896738052368
0.6829409629684635,17.93197250366211
0.6829394411524324,17.93613338470459
0.6829379446731879,17.940223455429077
0.6829364233673855,17.944372177124023
0.6829349273973552,17.948442935943604
0.6829334066015267,17.952576398849487
0.682931911140455,17.956650733947754
0.6829303908543466,17.960880041122437
0.682928895901978,17.964951276779175
0.6829273761253356,17.969101428985596
0.6829258816814151,17.97317862510681
0.6829243624139849,17.97733497619629
0.6829228684782577,17.981430292129517
0.6829213497197857,17.985563278198242
0.6829198562919967,17.989643096923828
0.6829183380422295,17.993785858154297
0.6829168451221239,17.997936487197876
0.6829153273808084,18.002110481262207
0.6829138349681318,18.00621795654297
0.6829123177350145,18.010388374328613
0.6829108258295127,18.014482259750366
0.6829093091043404,18.018712043762207
0.682907817705759,18.02286958694458
0.6829063014882788,18.02705955505371
0.6829048105963638,18.031175136566162
0.6829032948863231,18.035317182540894
0.6829018045008203,18.039382934570312
0.6829002892979663,18.04353618621826
0.6828987994186223,18.047643899917603
0.6828972847227025,18.051783323287964
0.6828957953492636,18.055875539779663
0.6828942811600258,18.06002449989319
0.6828927922922383,18.06409788131714
0.6828912786094302,18.068225145339966
0.6828897902470412,18.07232975959778
0.6828882770704108,18.07649827003479
0.682886789213167,18.080580234527588
0.6828852765424624,18.084749698638916
0.6828837891901107,18.08885622024536
0.6828822770250804,18.093003511428833
0.682880790177368,18.097130298614502
0.6828792785177603,18.101338148117065
0.6828777921744347,18.105467081069946
0.682876281019998,18.109623908996582
0.6828747951808065,18.113775730133057
0.68287328453129,18.118038654327393
0.68287179919598,18.122233390808105
0.6828702890511325,18.126430988311768
0.6828688042194518,18.13052010536194
0.682867294579022,18.134714126586914
0.682865810250719,18.138842582702637
0.6828643011144563,18.143033981323242
0.6828628172892789,18.147104024887085
0.6828613086569326,18.151289701461792
0.6828598253346287,18.155373573303223
0.6828583172059487,18.159523010253906
0.6828568343862669,18.163626432418823
0.6828553267610024,18.16781973838806
0.6828538444436913,18.171929121017456
0.6828523373215922,18.176110982894897
0.6828508555064008,18.180207014083862
0.6828493488872169,18.184381008148193
0.6828478675738935,18.188486576080322
0.6828463614573755,18.192629098892212
0.6828448806456695,18.19671940803528
0.682843375031567,18.200926542282104
0.6828418947212271,18.205023527145386
0.682840389609291,18.209134578704834
0.682838909800067,18.213202953338623
0.6828374051900477,18.2173113822937
0.6828359258816886,18.221389055252075
0.6828344217733369,18.225488901138306
0.6828329429655927,18.229528665542603
0.6828314393586591,18.23370623588562
0.6828299610512794,18.237757444381714
0.6828284579455155,18.24188542366028
0.6828269801382502,18.245946884155273
0.6828254775334068,18.250077486038208
0.682824000226006,18.25414800643921
0.6828224981218345,18.258275270462036
0.6828210213140485,18.262357473373413
0.6828195197103006,18.26648497581482
0.6828180434018795,18.270576000213623
0.6828165422983065,18.27471947669983
0.682815066489001,18.278752088546753
0.6828135658853549,18.282931089401245
0.6828120905749158,18.287019729614258
0.6828105904709485,18.291145086288452
0.6828091156591265,18.29525637626648
0.6828076160545897,18.299426555633545
0.682806141741136,18.303513765335083
0.6828046426357823,18.307639598846436
0.6828031688204478,18.311721086502075
0.6828016702140296,18.315876007080078
0.6828001968965655,18.319987297058105
0.6827986987888354,18.324201583862305
0.6827972259689934,18.328259706497192
0.6827957283597038,18.332414150238037
0.6827942560372351,18.336504459381104
0.6827927589261392,18.340621948242188
0.682791287100796,18.344661474227905
0.6827897904876462,18.348793745040894
0.6827883191591803,18.352869987487793
0.6827868230437303,18.357009410858154
0.6827853522118933,18.361066102981567
0.6827838565938961,18.36522150039673
0.6827823862584407,18.36931300163269
0.6827808911376496,18.373433589935303
0.682779421298328,18.377484560012817
0.6827779266744971,18.38161325454712
0.6827764573310615,18.385695695877075
0.6827749632039443,18.389858722686768
0.6827734943561474,18.39396023750305
0.6827720007254977,18.398104429244995
0.6827705323730927,18.40220808982849
0.6827690392386644,18.406331062316895
0.682767571381404,18.410364389419556
0.6827660787429515,18.41452932357788
0.6827646113805887,18.41859459877014
0.6827631192378663,18.42271590232849
0.6827616523701544,18.426820278167725
0.6827601607229165,18.430948734283447
0.6827586943496089,18.43501901626587
0.6827572031976101,18.439199924468994
0.6827557373184604,18.44328260421753
0.6827542466614557,18.447461128234863
0.6827527812762174,18.45157217979431
0.6827512911139613,18.45573115348816
0.6827498262223886,18.459832668304443
0.6827483365546365,18.46398425102234
0.6827468721564831,18.4680392742157
0.6827453829829903,18.47219228744507
0.6827439190780105,18.476252555847168
0.682742430398532,18.480395317077637
0.6827409669864799,18.484455823898315
0.6827394788007713,18.488582372665405
0.6827380158814018,18.49262762069702
0.682736528189219,18.496724605560303
0.682735065762286,18.500784873962402
0.6827335785633849,18.50493049621582
0.6827321166286435,18.509005069732666
0.6827306299227798,18.513128757476807
0.6827291684799849,18.517178058624268
0.6827276822669147,18.521310329437256
0.6827262213158215,18.525444269180298
0.682724735595301,18.52961039543152
0.6827232751356643,18.533708572387695
0.6827217899074501,18.53790020942688
0.6827203299390256,18.542006492614746
0.6827188452028744,18.546167135238647
0.6827173857254173,18.55022954940796
0.6827159014810853,18.554437160491943
0.6827144424943514,18.558550357818604
0.682712958741596,18.562743186950684
0.6827115002453409,18.566863298416138
0.6827100169839186,18.5710289478302
0.6827085589778984,18.575116634368896
0.6827070762075669,18.579267263412476
0.6827056186915376,18.583303213119507
0.6827041364120536,18.58902883529663
0.6827026793857713,18.596227169036865
0.6827011975968927,18.600371837615967
0.6826997410601141,18.604440450668335
0.6826982597615983,18.608540058135986
0.6826968037140797,18.612562894821167
0.6826953229056844,18.616663932800293
0.6826938673471823,18.62078046798706
0.6826923870286654,18.624924182891846
0.6826909319589368,18.628970861434937
0.6826894521300565,18.633142232894897
0.6826879975488586,18.63721251487732
0.6826865182093728,18.641376495361328
0.6826850641164621,18.645479440689087
0.6826835852661294,18.649632453918457
0.6826821316612638,18.653706789016724
0.6826806532998421,18.657845735549927
0.6826792001827791,18.6619291305542
0.6826777223100275,18.666085243225098
0.682676269680524,18.670170307159424
0.6826747922962011,18.674301862716675
0.6826733401540153,18.678377866744995
0.6826718632578801,18.68250560760498
0.6826704116027695,18.68655300140381
0.6826689351945809,18.69070267677307
0.6826674840263037,18.69476890563965
0.6826660081058213,18.69889545440674
0.6826645574241357,18.702957153320312
0.6826630819911184,18.70707106590271
0.6826616317957822,18.71111536026001
0.6826601568499898,18.715258836746216
0.682658707140762,18.71934986114502
0.6826572326819539,18.72347617149353
0.6826557834585929,18.727551698684692
0.6826543094865288,18.731695652008057
0.6826528607487935,18.735816955566406
0.6826513872632335,18.739956855773926
0.6826499390108826,18.74404740333557
0.6826484660115867,18.748188972473145
0.6826470182443791,18.752251148223877
0.6826455457311076,18.75638437271118
0.6826440984488025,18.760428190231323
0.6826426264213159,18.76454186439514
0.6826411796236728,18.7685706615448
0.6826397080817312,18.772689819335938
0.6826382617685094,18.776729822158813
0.6826367907118738,18.780914545059204
0.682635344882833,18.785006761550903
0.6826338743112641,18.78916907310486
0.6826324289661639,18.793230772018433
0.6826309588794227,18.79736614227295
0.6826295140180232,18.801462173461914
0.6826280444158705,18.805591344833374
0.6826266000379317,18.80967378616333
0.6826251309201291,18.8138427734375
0.6826236870254111,18.81794571876526
0.6826222183917195,18.822112798690796
0.6826207749799829,18.826185703277588
0.6826193068301643,18.83033776283264
0.6826178639011691,18.83440351486206
0.682616396234985,18.838524341583252
0.6826149537884921,18.842578649520874
0.6826134866057043,18.846638441085815
0.6826120446414745,18.850675344467163
0.6826105779418449,18.854815244674683
0.6826091364596392,18.858896732330322
0.6826076702429299,18.86304521560669
0.6826062292425092,18.867105722427368
0.6826047635084824,18.871258020401
0.6826033229896079,18.875346183776855
0.6826018577380262,18.8794686794281
0.6826004177004593,18.88354206085205
0.682598952931085,18.88770866394043
0.6825975133745872,18.891852378845215
0.682596049087183,18.89600706100464
0.682594610011516,18.90009832382202
0.682593146205845,18.90424370765686
0.6825917076107703,18.908340215682983
0.6825902442865951,18.912484645843506
0.6825888061718749,18.916558265686035
0.6825873433289588,18.920729398727417
0.682585905694355,18.924793243408203
0.6825844433324613,18.928938627243042
0.6825830061777365,18.93299698829651
0.6825815442966282,18.937124013900757
0.6825801076215443,18.94118595123291
0.6825786462209853,18.945366621017456
0.6825772100253052,18.949429988861084
0.6825757491050591,18.953574657440186
0.6825743133885451,18.957655668258667
0.6825728529483756,18.961867809295654
0.6825714177107908,18.965922594070435
0.6825699577504619,18.97004723548889
0.6825685229915691,18.974097967147827
0.682567063510845,18.97822856903076
0.6825656292304071,18.982262134552002
0.682564170229052,18.98639941215515
0.6825627364268323,18.99050807952881
0.6825612779046107,18.99463939666748
0.6825598445803729,18.998712062835693
0.682558386537049,19.002840995788574
0.6825569536905564,19.00695037841797
0.6825554961258953,19.01106595993042
0.6825540637569113,19.01512098312378
0.6825526066706776,19.019240856170654
0.6825511747789663,19.023290634155273
0.6825497181709248,19.027438163757324
0.6825482867562502,19.031505346298218
0.6825468306261664,19.0356502532959
0.6825453996882924,19.03983426094055
0.6825439440359311,19.043976068496704
0.6825425135746218,19.048030376434326
0.6825410583997488,19.05215549468994
0.6825396284147689,19.056214094161987
0.6825381737171493,19.060380935668945
0.6825367442082634,19.06449270248413
0.6825352899876631,19.068660020828247
0.6825338609546354,19.072709798812866
0.6825324072108202,19.076879739761353
0.6825309786534158,19.080938577651978
0.6825295253861519,19.085073947906494
0.6825280973041353,19.089117527008057
0.6825266445131885,19.093271255493164
0.6825252169063255,19.09733486175537
0.6825237645914619,19.101604223251343
0.6825223374595173,19.105648040771484
0.6825208856205036,19.109768867492676
0.6825194589632428,19.11383581161499
0.6825180075998453,19.117958545684814
0.682516581417034,19.12200379371643
0.6825151305290194,19.126160621643066
0.6825137048204231,19.130207538604736
0.6825122544075582,19.13440990447998
0.6825108291729427,19.1384699344635
0.6825093792349944,19.1426100730896
0.6825079544741256,19.14664936065674
0.6825065050108613,19.15076732635498
0.6825050807235054,19.15485644340515
0.6825036317346918,19.15899085998535
0.682502207920615,19.16302990913391
0.6825007594060196,19.167242288589478
0.6824993360649882,19.17131733894348
0.6824978880243788,19.175471305847168
0.6824964651561592,19.179532527923584
0.6824950175893035,19.183677911758423
0.6824935951936625,19.18775463104248
0.6824921481003279,19.191956996917725
0.6824907261770322,19.19605541229248
0.6824892795569868,19.200359582901
0.6824878581058033,19.204468488693237
0.6824864119588153,19.208635807037354
0.6824849909795113,19.21269702911377
0.6824835453053486,19.21690559387207
0.6824821247976911,19.22098660469055
0.6824806795961221,19.22510528564453
0.6824792595598786,19.229273080825806
0.6824778148306719,19.233469009399414
0.6824763952656097,19.23752760887146
0.6824749510085342,19.241645336151123
0.6824735319144211,19.24573826789856
0.6824720881292449,19.24988341331482
0.6824706695058484,19.253947496414185
0.6824692261923411,19.25805902481079
0.6824678080394295,19.262202978134155
0.6824663651973597,19.266366958618164
0.6824649475147008,19.27041482925415
0.6824635051438378,19.27455997467041
0.6824620879311999,19.278630018234253
0.6824606460313128,19.28277850151062
0.6824592292884645,19.286876440048218
0.6824577878593231,19.290987253189087
0.6824563715860323,19.29514980316162
0.682454930627406,19.299288511276245
0.6824535148234417,19.30337643623352
0.6824520743351006,19.307523012161255
0.6824506590002313,19.31158447265625
0.682449218981945,19.31571340560913
0.6824478041159397,19.319797039031982
0.6824463645674781,19.323933124542236
0.6824449501701061,19.32807493209839
0.6824435110912396,19.33218812942505
0.6824420971622696,19.33627152442932
0.6824406585527685,19.340412378311157
0.6824392450919702,19.344478130340576
0.6824378069516046,19.34862446784973
0.6824363939587473,19.35268473625183
0.6824349562872879,19.35696244239807
0.6824335437621413,19.3610622882843
0.6824321065593592,19.36518955230713
0.6824306945016929,19.369271993637085
0.6824292577673584,19.373424291610718
0.6824278461769423,19.377487182617188
0.6824264099108267,19.38163709640503
0.6824249987874309,19.385701894760132
0.6824235629893055,19.389950037002563
0.6824221523327001,19.39399790763855
0.6824207170023355,19.398162841796875
0.6824193068122909,19.40219259262085
0.6824178719494591,19.406318426132202
0.6824164622257456,19.410416841506958
0.6824150278302179,19.414560556411743
0.6824136185726061,19.418596029281616
0.6824121846441543,19.42285704612732
0.6824107758524148,19.426974296569824
0.6824093423908107,19.43114161491394
0.6824079340647144,19.435235261917114
0.68240650106973,19.43935203552246
0.682405093209048,19.44342017173767
0.6824036606804553,19.447560787200928
0.6824022532849585,19.45162320137024
0.6824008212225299,19.45584988594055
0.6823994142919897,19.45996356010437
0.6823979826954971,19.464126586914062
0.6823965762296853,19.46818780899048
0.6823951450989016,19.472382068634033
0.6823937390975892,19.47649598121643
0.6823923084322869,19.480706453323364
0.6823909028952454,19.485058307647705
0.6823894726951976,19.48923659324646
0.6823880676221992,19.493346214294434
0.6823866378871785,19.4975368976593
0.6823852332779952,19.501582860946655
0.6823838040077747,19.505727529525757
0.6823823998621784,19.5097975730896
0.6823809710565313,19.513924598693848
0.6823795673742942,19.518008708953857
0.682378139032994,19.522181749343872
0.6823767358138887,19.526226043701172
0.6823753079367084,19.530357122421265
0.6823739051805073,19.53443956375122
0.6823724777672208,19.538594245910645
0.6823710754736966,19.54272437095642
0.6823696485240776,19.546940565109253
0.6823682466930029,19.551047563552856
0.6823668202068254,19.555206298828125
0.6823654188379732,19.55938482284546
0.6823639928150111,19.56364607810974
0.6823625919081545,19.56791090965271
0.6823611663481819,19.572300672531128
0.6823597659030941,19.576499700546265
0.6823583408058853,19.580750942230225
0.6823569408223396,19.584948301315308
0.682355516187669,19.589100122451782
0.6823541166654388,19.593180894851685
0.6823526924930812,19.597330331802368
0.6823512934319401,19.601396083831787
0.6823498697216699,19.605525255203247
0.6823484711213916,19.609569311141968
0.6823470478729838,19.61372470855713
0.6823456497333423,19.6177875995636
0.6823442269465718,19.62192463874817
0.682342829267341,19.626007080078125
0.6823414069419828,19.630160808563232
0.682340009722937,19.63424038887024
0.6823385878587663,19.638354539871216
0.6823371910996799,19.642420053482056
0.6823357696964724,19.64657497406006
0.6823343733971194,19.650651931762695
0.6823329524546501,19.65478777885437
0.6823315566148056,19.658830642700195
0.6823301361328504,19.662960290908813
0.6823287407522884,19.667038202285767
0.6823273207306233,19.67116093635559
0.6823259258091192,19.675239324569702
0.68232450624752,19.679383039474487
0.6823231117848484,19.683473348617554
0.6823216926830908,19.6876323223114
0.682320298679027,19.691716194152832
0.6823188800368877,19.69590973854065
0.6823174864912068,19.700002193450928
0.6823160683084619,19.70418095588684
0.6823146752209395,19.70824670791626
0.6823132574973652,19.71238350868225
0.6823118648677767,19.716437816619873
0.6823104476031497,19.72059202194214
0.6823090554312707,19.724671840667725
0.6823076386253679,19.728839635849
0.6823062469109742,19.732909202575684
0.6823048305635722,19.73702073097229
0.68230343930644,19.741053104400635
0.6823020234173159,19.745188236236572
0.6823006326172208,19.749265432357788
0.6822992171861517,19.753381967544556
0.6822978268428701,19.75742220878601
0.6822964118696334,19.761560201644897
0.6822950219829417,19.765620470046997
0.6822936074673148,19.769740343093872
0.6822922180369889,19.773807287216187
0.6822908039787494,19.77794885635376
0.6822894150045663,19.781986951828003
0.6822880014034917,19.786101818084717
0.6822866128852284,19.790133953094482
0.6822851997410962,19.794270038604736
0.6822838116785293,19.798322677612305
0.6822823989911179,19.802448987960815
0.6822810113840241,19.80656147003174
0.6822795991531111,19.81073546409607
0.6822782120012683,19.814862728118896
0.6822768002266322,19.819047212600708
0.682275413529817,19.823094367980957
0.6822740022112362,19.82726001739502
0.6822726159692262,19.831347703933716
0.6822712051064791,19.835502862930298
0.6822698193190516,19.839591026306152
0.6822684089119169,19.843736171722412
0.6822670235788499,19.847845792770386
0.6822656136271058,19.851987600326538
0.6822642287481772,19.856041193008423
0.682262819251603,19.860180616378784
0.6822614348265903,19.864246368408203
0.682260025784965,19.868396997451782
0.6822586418136466,19.87254285812378
0.682257233226749,19.876649141311646
0.6822558497089032,19.880756616592407
0.6822544415765128,19.884929180145264
0.6822530585119178,19.889031648635864
0.682251650833814,19.893187999725342
0.6822502682222478,19.89727234840393
0.6822488609982104,19.90143918991089
0.6822474788394522,19.905520915985107
0.6822460720692604,19.90971612930298
0.6822446903630885,19.913901567459106
0.6822432840465223,19.918067932128906
0.6822419027927161,19.92215895652771
0.6822404969295552,19.926326274871826
0.6822391161278935,19.930423498153687
0.6822377107179184,19.934577465057373
0.68223633036818,19.938650846481323
0.6822349254111704,19.942802906036377
0.682233545513135,19.946852922439575
0.6822321410088716,19.950966119766235
0.6822307615623183,19.955018758773804
0.6822293575105814,19.959147214889526
0.6822279785152898,19.963187217712402
0.68222657491586,19.967337369918823
0.6822251963716099,19.971373558044434
0.6822237932242678,19.975499391555786
0.682222415130839,19.979552268981934
0.6822210124353657,19.983659267425537
0.682219634792538,19.987737894058228
0.6822182325487142,19.991859674453735
0.6822168553562679,19.99592423439026
0.6822154535638747,20.00005865097046
0.6822140768215899,20.004114866256714
0.6822126754804085,20.008262157440186
0.6822112991880654,20.012330532073975
0.6822098982978778,20.01646399497986
0.6822085224552568,20.020506620407104
0.6822071220158438,20.024673223495483
0.6822057466227259,20.02872610092163
0.6822043466338694,20.032886266708374
0.682202971690035,20.037001371383667
0.6822015721515168,20.041105031967163
0.6822001976567467,20.045135021209717
0.6821987985683486,20.049254655838013
0.6821974245224239,20.053372144699097
0.6821960258839282,20.057496070861816
0.6821946522866301,20.061527252197266
0.6821932540978186,20.06563091278076
0.6821918809489282,20.069684982299805
0.6821904832095835,20.073826789855957
0.6821891105088824,20.077918767929077
0.6821877132187866,20.082033395767212
0.6821863409660562,20.086079359054565
0.6821849441249922,20.09022092819214
0.6821835723200141,20.09427285194397
0.6821821759277642,20.098400354385376
0.6821808045703206,20.10254454612732
0.6821794086266677,20.106651544570923
0.6821780377165402,20.110682249069214
0.6821766422212673,20.11482882499695
0.6821752717582377,20.118897676467896
0.6821738767111281,20.12297558784485
0.6821725066949789,20.127033472061157
0.6821711120958157,20.13114094734192
0.6821697425263291,20.13518476486206
0.6821683483748956,20.13930058479309
0.6821669792518541,20.143332481384277
0.6821655855479336,20.14745020866394
0.6821642168711196,20.15151619911194
0.682162823614496,20.15565776824951
0.6821614553836924,20.15978741645813
0.6821600625741493,20.163958072662354
0.6821586947891388,20.16805648803711
0.68215730242646,20.1721932888031
0.6821559350870257,20.176249980926514
0.6821545431709951,20.180431604385376
0.6821531762769201,20.18447995185852
0.6821517848073219,20.1886146068573
0.6821504183583893,20.192673921585083
0.6821490273350078,20.1968035697937
0.6821476613310012,20.20088267326355
0.6821462707536207,20.20503830909729
0.6821449051943234,20.209085702896118
0.6821435150627284,20.21321392059326
0.682142149947924,20.217289686203003
0.6821407602618993,20.22144341468811
0.6821393955913714,20.225499153137207
0.6821380063507019,20.229631662368774
0.6821366421242344,20.233778476715088
0.6821352533287046,20.237945318222046
0.6821338895460817,20.242016792297363
0.682132501195477,20.246158361434937
0.6821311378564828,20.250203132629395
0.6821297499505878,20.254403352737427
0.6821283870550068,20.25852870941162
0.6821269995936071,20.26268196105957
0.6821256371412234,20.26679825782776
0.6821242501241046,20.270978450775146
0.6821228881147028,20.27508544921875
0.68212150154165,20.27918815612793
0.6821201399750147,20.283252716064453
0.6821187538458141,20.287448406219482
0.68211739272173,20.291510820388794
0.6821160070361671,20.295654296875
0.6821146463544194,20.29971170425415
0.68211326111228,20.303914546966553
0.6821119008726535,20.307995080947876
0.6821105160737239,20.31211566925049
0.6821091562760039,20.316190719604492
0.68210777192007,20.320340633392334
0.6821064125640419,20.32440209388733
0.6821050286508903,20.328553915023804
0.6821036697363393,20.332605600357056
0.6821022862657564,20.3367440700531
0.682100927792468,20.34080195426941
0.6820995447642403,20.34498143196106
0.6820981867320006,20.349037647247314
0.6820968041459148,20.353161334991455
0.682095446554509,20.357196807861328
0.682094064410352,20.361327409744263
0.6820927072595665,20.365365266799927
0.6820913255571251,20.369465827941895
0.6820899688467462,20.37350106239319
0.6820885875858076,20.377622365951538
0.6820872313156208,20.38169002532959
0.6820858504959721,20.38585591316223
0.6820844946657644,20.389950037002563
0.6820831142871931,20.394108295440674
0.6820817588967506,20.398168563842773
0.6820803789590439,20.40232825279236
0.6820790240081535,20.406392574310303
0.682077644511099,20.41056728363037
0.6820762899995471,20.414665937423706
0.6820749109429328,20.418853759765625
0.6820735568705063,20.423007011413574
0.68207217825412,20.427165985107422
0.6820708246206059,20.43126940727234
0.6820694464442353,20.43538999557495
0.682068093249421,20.439451932907104
0.6820667155128544,20.44360327720642
0.6820653627565266,20.447688579559326
0.6820639854595519,20.451828956604004
0.6820626331414985,20.455901384353638
0.6820612562839047,20.459994077682495
0.6820599044039127,20.46406650543213
0.6820585279854879,20.468185424804688
0.6820571765433451,20.47223925590515
0.6820558005638779,20.47645616531372
0.6820544495593722,20.48061442375183
0.6820530740186511,20.484848022460938
0.6820517234515703,20.48895001411438
0.6820503483493846,20.49309229850769
0.6820489982195167,20.49717903137207
0.6820476235556553,20.501463890075684
0.6820462738627883,20.505650281906128
0.6820448996370401,20.509888172149658
0.6820435503809622,20.51399278640747
0.6820421765931164,20.518140077590942
0.6820408277736163,20.52221918106079
0.6820394544234628,20.52639937400818
0.6820381060403286,20.530462980270386
0.6820367331276561,20.534642457962036
0.682035385180677,20.538753986358643
0.6820340127052756,20.542961359024048
0.6820326651942397,20.547074556350708
0.6820312931558992,20.55123782157898
0.6820299460805956,20.55529808998108
0.6820285744791059,20.559449911117554
0.6820272278393238,20.563594579696655
0.6820258566744746,20.567805528640747
0.6820245104700031,20.571908950805664
0.6820231397415846,20.576246738433838
0.6820217939722127,20.58039879798889
0.6820204236800154,20.584595680236816
0.682019078345533,20.58869981765747
0.6820177084893467,20.59295678138733
0.6820163635895431,20.59710669517517
0.6820149941691589,20.60129189491272
0.6820136497038235,20.605478048324585
0.6820122807190316,20.609716415405273
0.6820109366879546,20.613794565200806
0.6820095681385459,20.61798930168152
0.6820082245415168,20.622104167938232
0.6820068564272824,20.62630009651184
0.6820055132640914,20.630480766296387
0.682004145584822,20.63467049598694
0.6820028028552594,20.638751983642578
0.6820014356107462,20.642932176589966
0.682000093314602,20.647019147872925
0.6819987265046362,20.651179552078247
0.681997384641701,20.65526032447815
0.6819960182660743,20.659405946731567
0.6819946768361383,20.663495540618896
0.6819933108946418,20.66762948036194
0.6819919698974961,20.67170214653015
0.6819906043899217,20.675882577896118
0.6819892638253567,20.67993998527527
0.6819878987514959,20.684090614318848
0.681986558619303,20.68814253807068
0.6819851939789479,20.692309141159058
0.6819838542789175,20.696391105651855
0.68198249007186,20.700538158416748
0.6819811508037839,20.704566955566406
0.6819797870298161,20.708722829818726
0.6819784481934851,20.712831020355225
0.681977084852399,20.71697974205017
0.6819757464476048,20.721050262451172
0.6819743835391933,20.725205183029175
0.6819730455657271,20.729257822036743
0.6819716830897825,20.733407020568848
0.6819703455474362,20.737452745437622
0.6819689835037509,20.74159336090088
0.6819676463923167,20.7456533908844
0.6819662847806834,20.749773740768433
0.6819649480999525,20.75384211540222
0.6819635869201646,20.75794291496277
0.6819622506699291,20.762011766433716
0.6819608899217791,20.766120672225952
0.6819595541018315,20.770164728164673
0.6819581937851127,20.774303197860718
0.681956858395245,20.778360605239868
0.6819554985097508,20.782472610473633
0.6819541635497557,20.786536693572998
0.6819528040952789,20.790671825408936
0.6819514695649489,20.794727087020874
0.6819501105412835,20.798815727233887
0.681948776440411,20.80292558670044
0.6819474178473506,20.807060956954956
0.6819460841757283,20.81114649772644
0.6819447260130667,20.81527304649353
0.6819433927704877,20.819344520568848
0.6819420350380183,20.823490142822266
0.6819407022242758,20.82758665084839
0.6819393449217929,20.831716060638428
0.68193801253668,20.83577799797058
0.6819366556639775,20.83996343612671
0.6819353237072872,20.844058752059937
0.6819339672641596,20.848220586776733
0.6819326357356856,20.852330207824707
0.681931279721927,20.856504201889038
0.6819299486214627,20.860594987869263
0.6819285930368677,20.864708185195923
0.6819272623642066,20.868783235549927
0.6819259072085699,20.87298846244812
0.6819245769635061,20.87708282470703
0.6819232222366224,20.881243228912354
0.6819218924189494,20.885306358337402
0.6819205381206132,20.889446020126343
0.6819192087301255,20.893532276153564
0.681917854860132,20.89766788482666
0.6819165258966234,20.901750564575195
0.6819151724547678,20.90587019920349
0.6819138439180324,20.90996026992798
0.68191249090411,20.914069890975952
0.6819111627939425,20.91813564300537
0.6819098102077482,20.922298669815063
0.6819084825239431,20.926389455795288
0.681907130365273,20.930551290512085
0.6819058031076247,20.934616327285767
0.6819044513762735,20.938753128051758
0.6819031245445772,20.94290018081665
0.6819017732403412,20.947036266326904
0.6819004468343914,20.951087951660156
0.6818990959570662,20.955190420150757
0.6818977699766581,20.95924711227417
0.6818964195260399,20.963423252105713
0.6818950939709684,20.96751594543457
0.681893743946853,20.97167730331421
0.6818924188169135,20.975748300552368
0.6818910692190973,20.979894876480103
0.681889744514085,20.98396372795105
0.6818883953423642,20.988109588623047
0.6818870710620749,20.992176055908203
0.6818857223162458,20.99630904197693
0.681884398460475,21.000399589538574
0.6818830501403342,21.004530906677246
0.6818817267088777,21.008567333221436
0.6818803788142219,21.012667179107666
0.6818790558068754,21.01670002937317
0.6818777083375015,21.02090048789978
0.6818763857540612,21.02499485015869
0.681875038709766,21.0291166305542
0.6818737165500277,21.033162593841553
0.6818723699306082,21.037280082702637
0.6818710481943683,21.041321516036987
0.6818697019996219,21.045449018478394
0.6818683806866768,21.049513816833496
0.6818670349164005,21.053630113601685
0.6818657140265466,21.057678937911987
0.6818643686805379,21.061829328536987
0.6818630482135718,21.065913438796997
0.6818617032916282,21.070061683654785
0.6818603832473465,21.074167251586914
0.6818590387492659,21.078328609466553
0.6818577191274656,21.082416534423828
0.6818563750530453,21.086607456207275
0.6818550558535235,21.090718030929565
0.6818537122025617,21.094914197921753
0.6818523934251153,21.099027156829834
0.6818510501974099,21.10318636894226
0.681849731841836,21.107259035110474
0.6818483890371849,21.111432552337646
0.6818470711032811,21.11551523208618
0.681845728721483,21.119672536849976
0.6818444112090465,21.123749256134033
0.6818430692498992,21.127870321273804
0.6818417521587277,21.131940603256226
0.6818404106220304,21.1361026763916
0.6818390939519213,21.140170335769653
0.6818377528374723,21.144314527511597
0.6818364365882235,21.148418426513672
0.6818350958958215,21.152538299560547
0.6818337800672312,21.15657067298889
0.6818324397966746,21.160693168640137
0.6818311243885409,21.164727449417114
0.6818297845396294,21.168901681900024
0.68182846955175,21.172983169555664
0.6818271301242823,21.177127361297607
0.6818258155564559,21.18118453025818
0.6818244765502315,21.185283422470093
0.681823162402256,21.189353704452515
0.6818218238170739,21.19347643852234
0.6818205100887484,21.197527408599854
0.6818191719244081,21.201678037643433
0.6818178586155311,21.205817937850952
0.6818165208718322,21.209957361221313
0.6818152079822024,21.21404719352722
0.6818138706589445,21.218170881271362
0.6818125581883607,21.222243547439575
0.6818112212853439,21.226391077041626
0.6818099092336053,21.230431079864502
0.6818085727506292,21.234638452529907
0.6818072611175348,21.238686084747314
0.6818059250543997,21.242809057235718
0.6818046138397488,21.246867656707764
0.6818032781962546,21.251010179519653
0.6818019673998464,21.255120992660522
0.6818006321757937,21.259307146072388
0.6817993217974279,21.263421535491943
0.6817979869926167,21.26760983467102
0.6817966770320931,21.27168107032776
0.6817953426463241,21.27588653564453
0.6817940331034422,21.27996277809143
0.6817926991365161,21.284108638763428
0.6817913900110757,21.288203477859497
0.6817900564627932,21.292354822158813
0.6817887477545944,21.296448707580566
0.6817874146247563,21.30059576034546
0.681786106333599,21.30464768409729
0.6817847736220064,21.30878233909607
0.6817834657476911,21.312856674194336
0.6817821334541451,21.31697368621826
0.681780825996472,21.321008920669556
0.6817794941207737,21.32513737678528
0.6817781870795432,21.329219102859497
0.6817768556214939,21.333353996276855
0.6817755489965069,21.337403297424316
0.6817742179559084,21.341535329818726
0.6817729117469649,21.34560513496399
0.6817715811236185,21.349737644195557
0.6817702753305198,21.35384964942932
0.6817689451242275,21.358022928237915
0.6817676397467745,21.362147092819214
0.6817663099573379,21.366320610046387
0.6817650049953311,21.370413541793823
0.6817636756225522,21.37462091445923
0.6817623710757936,21.378695964813232
0.6817610421194745,21.382863759994507
0.6817597379877648,21.386937141418457
0.6817584094477074,21.391074895858765
0.6817571057308485,21.395170211791992
0.6817557776068555,21.399317741394043
0.6817544743046483,21.403434991836548
0.6817531465965218,21.407642126083374
0.6817518437087684,21.41173243522644
0.6817505164163111,21.41592526435852
0.681749213942813,21.420005321502686
0.6817478870658276,21.42411994934082
0.6817465850063866,21.428184509277344
0.6817452585446758,21.432337522506714
0.6817439568990942,21.43642234802246
0.6817426308524607,21.440585136413574
0.6817413296205405,21.444682836532593
0.6817400039887875,21.44887924194336
0.6817387031703309,21.452982187271118
0.6817373779532614,21.45717740058899
0.6817360775480709,21.46126651763916
0.681734752745488,21.46542716026306
0.6817334527533659,21.469526529312134
0.6817321283650732,21.4736647605896
0.681730828785822,21.477773904800415
0.681729504811623,21.48190402984619
0.6817282056450453,21.48599600791931
0.6817268820847439,21.49017024040222
0.6817255833306426,21.494295835494995
0.6817242601840418,21.49848699569702
0.6817229618422203,21.502598524093628
0.681721639109124,21.50677466392517
0.681720341179385,21.510864973068237
0.6817190188595972,21.515039682388306
0.6817177213417439,21.519149780273438
0.681716399435069,21.523351669311523
0.6817151023289045,21.52747893333435
0.6817137808351466,21.531688451766968
0.6817124841404744,21.535777807235718
0.6817111630594376,21.539941549301147
0.6817098667760613,21.544013500213623
0.6817085461075498,21.548187017440796
0.6817072502352731,21.552300453186035
0.681705929979092,21.556528329849243
0.6817046345177185,21.56066632270813
0.6817033146736718,21.56489586830139
0.6817020196230055,21.568950414657593
0.6817007001908985,21.573094844818115
0.6816994055507434,21.577145099639893
0.6816980865303804,21.581273078918457
0.6816967923005405,21.585353136062622
0.6816954736917269,21.589556217193604
0.6816941798720063,21.593618869781494
0.6816928616745473,21.597787141799927
0.6816915682647505,21.60187864303589
0.681690250478451,21.606002807617188
0.6816889574783828,21.610111951828003
0.6816876401030479,21.614262104034424
0.6816863475125123,21.618382930755615
0.681685030547948,21.622602224349976
0.6816837383667499,21.62681007385254
0.6816824218127616,21.6310772895813
0.681681130040706,21.63520050048828
0.6816798138970993,21.639394760131836
0.6816785225339907,21.643486261367798
0.6816772068005714,21.647674798965454
0.6816759158462152,21.65175151824951
0.6816746005227892,21.6559157371521
0.6816733099769905,21.6600284576416
0.6816719950633637,21.66418743133545
0.6816707049259276,21.668296337127686
0.6816693904219064,21.672447681427002
0.6816681006926384,21.676514148712158
0.681666786598029,21.680711030960083
0.6816654972767346,21.684988260269165
0.6816641835913432,21.689168691635132
0.681662894677828,21.69326376914978
0.6816615814014613,21.697412729263306
0.681660292895531,21.701520919799805
0.6816589800279953,21.70569109916687
0.6816576919294559,21.709760665893555
0.6816563794705581,21.713919639587402
0.6816550917792155,21.718019247055054
0.6816537797287624,21.722151279449463
0.6816524924444225,21.726234197616577
0.6816511808022211,21.730387687683105
0.6816498939246906,21.73443293571472
0.6816485826905476,21.738567113876343
0.6816472962196323,21.742618799209595
0.6816459853933555,21.746764421463013
0.6816446993288618,21.750832319259644
0.681643388910258,21.75498390197754
0.6816421032519929,21.75905990600586
0.6816407932408696,21.763245344161987
0.6816395079886394,21.767349004745483
0.6816381983848043,21.771577835083008
0.6816369135384157,21.7757089138031
0.6816356043416765,21.78003215789795
0.6816343199009365,21.784199953079224
0.6816330111111006,21.788377046585083
0.6816317270758162,21.792495727539062
0.6816304186926916,21.796656847000122
0.6816291350626701,21.800771474838257
0.681627827086065,21.804913997650146
0.6816265438611134,21.809014558792114
0.6816252362908354,21.813191413879395
0.6816239534707613,21.81725001335144
0.6816226463066187,21.821401596069336
0.6816213638912293,21.825473308563232
0.681620057133031,21.829593181610107
0.6816187751221338,21.83365774154663
0.6816174687696875,21.83783721923828
0.6816161871630907,21.84191370010376
0.6816148812162053,21.846044063568115
0.6816136000137162,21.85010266304016
0.6816122944722001,21.85427188873291
0.681611013673627,21.85834836959839
0.6816097085372893,21.862505197525024
0.6816084281424398,21.866578578948975
0.6816071234110893,21.870715379714966
0.6816058434197717,21.87477684020996
0.6816045390932175,21.878911018371582
0.6816032595052403,21.882951974868774
0.6816019555832911,21.887091398239136
0.6816006763984622,21.8911554813385
0.6815993728809279,21.895248413085938
0.6815980940990559,21.899328470230103
0.6815967909857452,21.90346360206604
0.6815955126066392,21.907553911209106
0.6815942098973617,21.911677837371826
0.6815929319208303,21.915749311447144
0.6815916296153955,21.9198956489563
0.6815903520412471,21.923954725265503
0.6815890501394648,21.92808771133423
0.6815877729675087,21.932170629501343
0.6815864714691887,21.93629550933838
0.6815851946992338,21.94039750099182
0.6815838936041859,21.94457507133484
0.6815826172360415,21.948680639266968
0.6815813165440759,21.952876567840576
0.6815800405775513,21.956997394561768
0.6815787402884778,21.96116042137146
0.6815774647233821,21.965223789215088
0.6815761648370112,21.969366312026978
0.6815748896731542,21.973430395126343
0.6815735901892963,21.977617502212524
0.6815723154264873,21.981685876846313
0.6815710163449528,21.985853910446167
0.6815697419830019,21.989927291870117
0.6815684433036011,21.994075536727905
0.6815671693423183,21.998173713684082
0.681565871064862,22.002331733703613
0.6815645975040568,22.006418466567993
0.681563299628356,22.01058864593506
0.6815620264678387,22.01467275619507
0.6815607289937042,22.018847465515137
0.6815594562332848,22.02290987968445
0.6815581591605279,22.02701735496521
0.6815568868000167,22.03107786178589
0.6815555901284482,22.035210847854614
0.681554318167656,22.039310693740845
0.6815530218970872,22.04351782798767
0.6815517503358242,22.047651290893555
0.6815504544660663,22.051872491836548
0.6815491833041434,22.056017875671387
0.6815478878350081,22.060248613357544
0.6815466170722356,22.06437611579895
0.6815453220035345,22.068516969680786
0.6815440516397236,22.072580814361572
0.6815427569712684,22.076730966567993
0.6815414870062301,22.080830574035645
0.6815401927378325,22.08497166633606
0.6815389231713777,22.089024543762207
0.6815376293028497,22.09323763847351
0.6815363601347897,22.097330570220947
0.6815350666659431,22.101521492004395
0.6815337978960893,22.10558772087097
0.6815325048267366,22.10970115661621
0.6815312364549002,22.113828897476196
0.6815299437848532,22.117990016937256
0.6815286758108461,22.122039556503296
0.6815273835399175,22.126172304153442
0.681526115963551,22.130232095718384
0.6815248240915532,22.13440465927124
0.6815235569126392,22.13847327232361
0.6815222654393848,22.142594814300537
0.6815209986577354,22.146636962890625
0.6815197075830368,22.150782585144043
0.6815184411984635,22.154825687408447
0.6815171505221341,22.158970832824707
0.6815158845344492,22.163033485412598
0.6815145942563017,22.167165279388428
0.6815133286653174,22.171236515045166
0.6815120387851645,22.175358057022095
0.6815107735906931,22.179392337799072
0.6815094841083482,22.183545351028442
0.6815082193102026,22.187605381011963
0.6815069302254787,22.191733837127686
0.6815056658234708,22.19581961631775
0.6815043771361817,22.199930906295776
0.6815031131301243,22.203967332839966
0.681501824840083,22.20809030532837
0.6815005612297892,22.212191581726074
0.6814992733368094,22.216363430023193
0.6814980101220918,22.2204532623291
0.6814967226259876,22.224562883377075
0.681495459806659,22.228598833084106
0.6814941727072438,22.23287057876587
0.6814929102831175,22.23692774772644
0.6814916235802051,22.24106764793396
0.6814903615510944,22.245097398757935
0.6814890752444993,22.24921751022339
0.6814878136102175,22.253263473510742
0.6814865276997533,22.25735878944397
0.6814852664601136,22.261410236358643
0.6814839809455949,22.265520095825195
0.6814827201004111,22.269627571105957
0.6814814349816521,22.273844003677368
0.6814801745307377,22.277936220169067
0.681478889807553,22.282078742980957
0.6814776297507218,22.286165952682495
0.6814763454229258,22.290310859680176
0.6814750857599915,22.29439425468445
0.6814738018273988,22.29855966567993
0.6814725425581759,22.30267071723938
0.6814712590206015,22.306883096694946
0.6814700001449036,22.31094479560852
0.681468717002162,22.315086364746094
0.6814674585198037,22.319132089614868
0.6814661757717103,22.323261976242065
0.6814649176825055,22.327330589294434
0.6814636353288757,22.331469774246216
0.6814623776326387,22.33552360534668
0.6814610956732874,22.339658737182617
0.681459838369833,22.34371328353882
0.6814585568045753,22.347894430160522
0.6814572998937183,22.35197615623474
0.6814560187223699,22.356121063232422
0.681454762203925,22.36015510559082
0.6814534814263014,22.364291191101074
0.6814522253000831,22.36838388442993
0.6814509449159999,22.37251305580139
0.6814496891818236,22.376538515090942
0.6814484091910967,22.380648612976074
0.681447153848777,22.384733200073242
0.6814458742512223,22.388883590698242
0.6814446193005749,22.392939567565918
0.6814433400960083,22.397061109542847
0.6814420855368483,22.40110969543457
0.6814408067250857,22.405223846435547
0.6814395525572284,22.409330368041992
0.6814382741380863,22.41349220275879
0.6814370203613473,22.417564868927002
0.6814357423346419,22.421721696853638
0.681434488948837,22.425793647766113
0.6814332113143846,22.429941415786743
0.6814319583193292,22.433990240097046
0.6814306810769465,22.43810510635376
0.6814294284724568,22.442152500152588
0.6814281516219605,22.44628357887268
0.6814268994078523,22.45033574104309
0.6814256229490587,22.45447087287903
0.681424371125148,22.458544731140137
0.6814230950578746,22.46268582344055
0.6814218436239774,22.466715574264526
0.681420567948041,22.470892190933228
0.681419316903974,22.475001335144043
0.6814180416191911,22.47913360595703
0.6814167909647704,22.483182191848755
0.681415516070959,22.487319946289062
0.681414265806001,22.49139165878296
0.6814129913029777,22.49556827545166
0.6814117414272992,22.49965763092041
0.6814104673148819,22.503845930099487
0.6814092178282997,22.507927894592285
0.6814079441063058,22.51213765144348
0.6814066950086366,22.516292333602905
0.6814054216768833,22.520501613616943
0.6814041729679441,22.52460479736328
0.6814029000262493,22.528735399246216
0.6814016517058572,22.532841444015503
0.6814003791540388,22.537019729614258
0.6813991312220107,22.541096687316895
0.681397859059887,22.545244216918945
0.6813966115160401,22.549301147460938
0.6813953397434288,22.55341601371765
0.6813940925875809,22.55750298500061
0.6813928212042999,22.561658143997192
0.6813915744362682,22.565733909606934
0.6813903034421362,22.5698459148407
0.6813890570617379,22.5739004611969
0.6813877864565734,22.578012466430664
0.6813865404636267,22.582072257995605
0.6813852702472477,22.58626699447632
0.6813840246415702,22.5903742313385
0.6813827548137954,22.594550371170044
0.6813815095952053,22.598626852035522
0.6813802401558531,22.60279679298401
0.6813789953241681,22.606952905654907
0.6813777262730579,22.611160039901733
0.6813764818280961,22.61522650718689
0.6813752131650465,22.61939764022827
0.6813739691066263,22.62349033355713
0.6813727008314562,22.62772798538208
0.681371457159396,22.631884813308716
0.6813701892719246,22.63609266281128
0.6813689459860424,22.6402370929718
0.681367678486089,22.644464254379272
0.6813664355862038,22.648598432540894
0.6813651684735876,22.65280532836914
0.6813639259595178,22.656949043273926
0.6813626592340584,22.66117000579834
0.6813614171056231,22.665250539779663
0.6813601507671396,22.669435501098633
0.6813589090241571,22.673543214797974
0.6813576430724697,22.67774271965027
0.6813564017147595,22.681865215301514
0.6813551361496876,22.68601107597351
0.6813538951770685,22.69009041786194
0.6813526299984322,22.694273233413696
0.6813513894107235,22.6983540058136
0.6813501246183425,22.702481508255005
0.6813488844153635,22.706541538238525
0.6813476200090579,22.71068572998047
0.6813463801906281,22.71476674079895
0.6813451161702182,22.71897864341736
0.6813438767361568,22.72306203842163
0.6813426131014628,22.727190494537354
0.6813413740515897,22.731268882751465
0.6813401108024323,22.73551917076111
0.6813388721365667,22.73957848548889
0.681337609272766,22.743739128112793
0.6813363709907284,22.747812032699585
0.6813351085121051,22.75201678276062
0.6813338706137151,22.756086349487305
0.68133260852009,22.76026439666748
0.6813313710051677,22.764370679855347
0.6813301092963615,22.768529176712036
0.681328872164727,22.77264642715454
0.6813276108405608,22.77692174911499
0.6813263740920343,22.781046152114868
0.6813251131523289,22.78524398803711
0.681323876786731,22.789350748062134
0.6813226162313074,22.79349637031555
0.6813213802484586,22.79757833480835
0.6813201200771382,22.801732540130615
0.6813188844768587,22.80580186843872
0.681317624689463,22.8099467754364
0.6813163894715738,22.81406307220459
0.681315130067924,22.818238258361816
0.6813138952322457,22.82232141494751
0.6813126362121633,22.826472997665405
0.6813114017585169,22.83054804801941
0.6813101431218238,22.834680795669556
0.6813089090500303,22.838745594024658
0.6813076507965479,22.842935800552368
0.6813064171064284,22.846977949142456
0.681305159235979,22.851111888885498
0.6813039259273544,22.85517382621765
0.6813026684397598,22.859342098236084
0.6813014355124518,22.8634192943573
0.681300178407534,22.867616891860962
0.6812989458613637,22.871708393096924
0.6812976891389448,22.875917673110962
0.6812964569737342,22.880013704299927
0.6812952006336367,22.884172916412354
0.6812939688492071,22.88824486732483
0.6812927128912529,22.892399787902832
0.681291481487426,22.896464347839355
0.6812902259114382,22.900596141815186
0.6812889948880358,22.904657125473022
0.6812877396938367,22.908913135528564
0.6812865090506809,22.91297936439514
0.681285254238093,22.91714572906494
0.6812840239750061,22.921238660812378
0.6812827695438525,22.925407886505127
0.6812815396606561,22.92949867248535
0.6812802856107597,22.933658599853516
0.6812790561072761,22.9377179145813
0.6812778024384599,22.94183373451233
0.681276573314512,22.94586181640625
0.6812753200265989,22.949992895126343
0.6812740912820087,22.954062700271606
0.681272838374822,22.958204984664917
0.681271610009412,22.962300300598145
0.6812703574827751,22.966450214385986
0.6812691294963684,22.970610857009888
0.681267877350105,22.974855661392212
0.681266649742524,22.979058980941772
0.6812653979764571,22.983280658721924
0.6812641707475248,22.987375020980835
0.6812629193614783,22.99153232574463
0.6812616925110178,22.9955997467041
0.6812604415048152,22.999774932861328
0.6812592150326494,23.003878831863403
0.6812579644061152,23.008026361465454
0.6812567383120675,23.012133359909058
0.6812554880650248,23.016260147094727
0.6812542623489185,23.02033805847168
0.6812530124811916,23.024474143981934
0.6812517871428501,23.02855634689331
0.6812505376542634,23.032673120498657
0.6812493126935097,23.036757469177246
0.6812480635838875,23.040906190872192
0.6812468390005458,23.044965028762817
0.6812455902697122,23.049115657806396
0.681244366063606,23.05320692062378
0.6812431177113853,23.05738878250122
0.6812418938823387,23.061457872390747
0.6812406459085558,23.06562352180481
0.6812394224563926,23.069714784622192
0.681238174860872,23.073863983154297
0.6812369517854159,23.07795262336731
0.6812357045679823,23.082127809524536
0.6812344818690578,23.08620572090149
0.6812332350295363,23.090378761291504
0.6812320127069673,23.094470262527466
0.6812307662451829,23.098600149154663
0.6812295442987939,23.10267472267151
0.6812282982145716,23.106857299804688
0.6812270766441869,23.110919713974
0.6812258309373519,23.115100383758545
0.6812246097427963,23.11916947364807
0.6812233644131737,23.123348712921143
0.6812221435942718,23.127418518066406
0.681220898641687,23.13155460357666
0.6812196781982635,23.13566279411316
0.681218433622542,23.139851093292236
0.6812172135544218,23.14392924308777
0.6812159693553892,23.148082733154297
0.6812147496623974,23.152151584625244
0.6812135058398794,23.156280279159546
0.6812122865218407,23.16038179397583
0.6812110430756633,23.164548873901367
0.6812098241324029,23.168654203414917
0.6812085810623919,23.17284059524536
0.6812073624937353,23.176922082901
0.6812061197997165,23.181039333343506
0.681204901605489,23.185116291046143
0.6812036592872885,23.189245462417603
0.6812024414673157,23.193342447280884
0.68120119952476,23.19747543334961
0.6811999820788671,23.20155644416809
0.6811987405117823,23.205673933029175
0.6811975234397952,23.209730863571167
0.6811962822480078,23.213873863220215
0.6811950655497522,23.21790909767151
0.6811938247330885,23.22203278541565
0.6811926084083905,23.226102113723755
0.6811913679666771,23.230243921279907
0.6811901520153625,23.234400510787964
0.6811889119484266,23.23851752281189
0.6811876963703214,23.242558240890503
0.6811864566779895,23.246729135513306
0.68118524147292,23.250784635543823
0.6811840021550188,23.254907608032227
0.6811827873228113,23.25896692276001
0.681181548379168,23.263112545013428
0.6811803339196489,23.267152070999146
0.6811790953500906,23.271281719207764
0.6811778812630865,23.275352954864502
0.6811766430674404,23.279456615447998
0.6811754293527776,23.28351664543152
0.6811741915308711,23.287641286849976
0.6811729781883765,23.291691303253174
0.681171740740037,23.29590129852295
0.6811705277695376,23.299983501434326
0.6811692906945924,23.30413794517517
0.6811680780959146,23.30817174911499
0.6811668413941917,23.31230139732361
0.681165629167163,23.316355228424072
0.6811643928384897,23.320523023605347
0.6811631809829368,23.324581623077393
0.6811619450271413,23.32871437072754
0.6811607335428916,23.332765340805054
0.6811594979598017,23.33688449859619
0.6811582868466826,23.34095525741577
0.6811570516361262,23.3450984954834
0.6811558408939649,23.349132299423218
0.6811546060557703,23.35323405265808
0.6811533956843944,23.357340335845947
0.6811521612183897,23.3614718914032
0.6811509512176269,23.365519523620605
0.6811497171236405,23.36965012550354
0.6811485074933185,23.37374782562256
0.6811472737711787,23.377880811691284
0.6811460645111251,23.381955862045288
0.6811448311606607,23.38608407974243
0.6811436222707035,23.390185594558716
0.6811423892917429,23.394378662109375
0.6811411807717102,23.398481369018555
0.6811399481640822,23.40265679359436
0.681138740013802,23.406718254089355
0.6811375077773355,23.410879611968994
0.6811362999966364,23.41492223739624
0.6811350681311599,23.41902756690979
0.6811338607198698,23.423072814941406
0.681132629225213,23.427218675613403
0.6811314221831605,23.431291341781616
0.6811301910591521,23.435412406921387
0.6811289843861655,23.439459323883057
0.6811277536326347,23.443605422973633
0.6811265473285429,23.447657585144043
0.6811253169453192,23.451809406280518
0.6811241110099509,23.45589566230774
0.6811228809968638,23.46002221107483
0.6811216754300475,23.464080333709717
0.6811204457869262,23.46819806098938
0.6811192405884913,23.472232580184937
0.6811180113151658,23.476377248764038
0.6811168064849408,23.480453729629517
0.6811155775812409,23.48456645011902
0.6811143731190552,23.488591194152832
0.6811131445848102,23.49271035194397
0.6811119404904931,23.496776580810547
0.6811107123255334,23.500895261764526
0.6811095085989142,23.50495481491089
0.6811082808030694,23.509050607681274
0.6811070774439775,23.513094186782837
0.681105850017078,23.5171959400177
0.6811046470253427,23.521270036697388
0.6811034199672189,23.525439977645874
0.68110221734267,23.529502153396606
0.6811009906531521,23.533639430999756
0.6810997883956192,23.537691593170166
0.6810985620745376,23.541864156723022
0.6810973601838507,23.545923233032227
0.6810961342310355,23.550039529800415
0.6810949327070248,23.55408000946045
0.681093707122307,23.558199405670166
0.6810925059648021,23.56223964691162
0.6810912807480124,23.56640315055847
0.6810900799568436,23.570464372634888
0.6810888551078127,23.574578285217285
0.6810876546828101,23.57864212989807
0.6810864302013692,23.582828521728516
0.681085230142363,23.58688235282898
0.681084006028343,23.591017246246338
0.6810828063351639,23.595064401626587
0.6810815825883958,23.599196195602417
0.6810803832608741,23.603309392929077
0.6810791598811893,23.607441902160645
0.6810779609191556,23.611478805541992
0.6810767379063852,23.6156005859375
0.6810755393096705,23.619648694992065
0.681074316663646,23.623807191848755
0.681073118432081,23.627882719039917
0.681071896152634,23.632018566131592
0.6810706982860492,23.636095762252808
0.6810694763730114,23.64025640487671
0.6810682788712382,23.644333362579346
0.6810670573244411,23.648508310317993
0.6810658601873106,23.65255093574524
0.6810646390065859,23.656711101531982
0.6810634422339295,23.660797357559204
0.6810622214191093,23.664973258972168
0.6810610250107579,23.669121265411377
0.6810598045616741,23.67335796356201
0.6810586085174594,23.677528142929077
0.6810573884339441,23.681891679763794
0.6810561927536976,23.68619990348816
0.6810549730355829,23.69075655937195
0.6810537777191362,23.694960832595825
0.6810525583662548,23.699227571487427
0.6810513634134393,23.703442335128784
0.6810501444256232,23.707725048065186
0.6810489498362711,23.712027549743652
0.681047731213353,23.716251373291016
0.6810465369872957,23.720555067062378
0.6810453187291083,23.724910974502563
0.6810441248661783,23.729084253311157
0.6810429069725539,23.733318567276
0.681041713472583,23.737452030181885
0.6810404959433547,23.74167013168335
0.6810393028061754,23.74575710296631
0.681038085641176,23.749898195266724
0.6810368928666202,23.753990411758423
0.6810356760656825,23.758195877075195
0.681034483653583,23.762444734573364
0.6810332672165403,23.76670241355896
0.6810320751667295,23.770832300186157
0.6810308590934148,23.77503728866577
0.6810296674057249,23.779129028320312
0.6810284516959717,23.78329634666443
0.6810272603702356,23.78739905357361
0.6810260450238773,23.79155945777893
0.681024854059928,23.79566764831543
0.6810236390767976,23.799811124801636
0.6810224484744681,23.803892374038696
0.6810212338543993,23.808056116104126
0.6810200436135223,23.81223177909851
0.6810188293563489,23.816476345062256
0.6810176394767575,23.820883989334106
0.6810164255823136,23.82528591156006
0.6810152360638408,23.82946491241455
0.6810140225319596,23.833706378936768
0.681012833374439,23.83791184425354
0.681011620204955,23.842155933380127
0.6810104314082197,23.846303701400757
0.6810092186009667,23.850501537322998
0.6810080301648503,23.854589223861694
0.6810068177196626,23.8587646484375
0.6810056296439986,23.862841606140137
0.6810044175607101,23.867027759552002
0.6810032298453321,23.871103763580322
0.6810020181237775,23.87525224685669
0.6810008307685196,23.879359006881714
0.680999619408533,23.8835391998291
0.6809984324132288,23.887659549713135
0.6809972214146449,23.891916036605835
0.6809960347791283,23.89606475830078
0.6809948241417819,23.90026044845581
0.6809936378658872,23.904398202896118
0.6809924275896129,23.90857434272766
0.6809912416731737,23.91264247894287
0.6809900317578063,23.916759252548218
0.6809888462006574,23.92086100578308
0.6809876366460316,23.924985647201538
0.6809864514480073,23.929029941558838
0.6809852422539583,23.933150053024292
0.6809840574148929,23.937220811843872
0.6809828485812558,23.941428661346436
0.6809816641009836,23.945526361465454
0.6809804556275938,23.94970154762268
0.6809792715059497,23.953766107559204
0.6809780633926423,23.957905530929565
0.680976879629461,23.961994886398315
0.6809756718760713,23.96610736846924
0.6809744884711877,23.970160007476807
0.6809732810775513,23.974303722381592
0.6809720980308003,23.978373765945435
0.6809708909967527,23.98253631591797
0.6809697083079692,23.986626863479614
0.6809685016333463,23.99079990386963
0.6809673193023653,23.994893074035645
0.6809661129870027,23.999086618423462
0.6809649310136596,24.003238439559937
0.6809637250573934,24.007456302642822
0.6809625434415234,24.011543035507202
0.6809613378441894,24.015703439712524
0.680960156585628,24.019792795181274
0.6809589513470622,24.02393388748169
0.6809577704456449,24.02805781364441
0.6809565655656836,24.032249212265015
0.680955385021246,24.03639316558838
0.6809541804997252,24.040573596954346
0.6809530003121028,24.044655561447144
0.680951796148859,24.048821687698364
0.680950616317888,24.052891731262207
0.6809494125127578,24.057045936584473
0.6809482330382737,24.061084032058716
0.6809470295910931,24.065224409103394
0.6809458504729322,24.069294929504395
0.6809446473835385,24.073459148406982
0.6809434686215364,24.077543020248413
0.6809422658897661,24.081648588180542
0.6809410874837593,24.08569860458374
0.6809398851094492,24.089863538742065
0.6809387070592738,24.093921422958374
0.6809375050422609,24.098085641860962
0.6809363273477533,24.102189540863037
0.6809351256878746,24.10633659362793
0.6809339483488714,24.110424518585205
0.6809327470459637,24.114571571350098
0.6809315700623016,24.11863422393799
0.6809303691162024,24.122816562652588
0.6809291924877177,24.12692403793335
0.6809279918982641,24.1310875415802
0.6809268156247936,24.135175466537476
0.6809256153918234,24.139337062835693
0.6809244394732039,24.143433570861816
0.6809232395965542,24.14760661125183
0.6809220640326227,24.15172243118286
0.6809208645121313,24.155898094177246
0.6809196893027248,24.159971952438354
0.6809184901382292,24.16410994529724
0.680917315283185,24.168206214904785
0.680916116474523,24.1723415851593
0.6809149419736782,24.176409482955933
0.6809137435206878,24.180570125579834
0.6809125693738796,24.18464732170105
0.6809113712763987,24.188886642456055
0.6809101974834644,24.192965984344482
0.6809089997413311,24.1971378326416
0.6809078263021083,24.20120620727539
0.6809066289151608,24.20534324645996
0.6809054558294875,24.209417581558228
0.6809042587975636,24.213544607162476
0.6809030860652769,24.217601537704468
0.6809018893882155,24.22185206413269
0.6809007170091536,24.22589874267578
0.6808995206867928,24.230069160461426
0.6808983486607934,24.234206199645996
0.6808971526929719,24.23836660385132
0.6808959810198729,24.242515802383423
0.680894785406429,24.24663805961609
0.6808936140860686,24.250787258148193
0.6808924188268415,24.254993438720703
0.6808912478590577,24.259089946746826
0.6808900529538858,24.263275623321533
0.6808888823385171,24.267414808273315
0.6808876877872396,24.271580457687378
0.6808865175241242,24.27568221092224
0.6808853233265799,24.279837608337402
0.6808841534155561,24.283947467803955
0.6808829595715843,24.288090467453003
0.6808817900124908,24.292165517807007
0.6808805965219303,24.29631280899048
0.6808794273146058,24.30043649673462
0.6808782341772961,24.304610013961792
0.6808770653215791,24.308729648590088
0.6808758725373598,24.312926292419434
0.6808747040330893,24.317057371139526
0.6808735116017994,24.321244716644287
0.6808723434488144,24.325332641601562
0.6808711513702936,24.329525470733643
0.680869983568433,24.33360981941223
0.680868791842521,24.337751388549805
0.6808676243916238,24.341853618621826
0.6808664330181604,24.346019744873047
0.6808652659180657,24.35009455680847
0.6808640748968909,24.35423254966736
0.6808629081474382,24.35834240913391
0.6808617174783915,24.362497806549072
0.6808605510794201,24.366557359695435
0.6808593607623418,24.37072205543518
0.6808581947136912,24.37480664253235
0.6808570047484214,24.37897515296936
0.6808558390499312,24.38306736946106
0.6808546494363097,24.38724708557129
0.6808534840878196,24.391315698623657
0.6808522948256872,24.395487546920776
0.6808511298270369,24.39958143234253
0.6808499409162339,24.403730869293213
0.680848776267263,24.40776562690735
0.6808475877076299,24.41194176673889
0.6808464234081787,24.416239261627197
0.6808452351995555,24.420507669448853
0.680844071249464,24.424604415893555
0.680842883391692,24.42876100540161
0.6808417197908001,24.43285870552063
0.68084053228372,24.437005043029785
0.6808393690318681,24.44108247756958
0.6808381818753205,24.44524574279785
0.6808370189723487,24.449316024780273
0.6808358321661749,24.45343804359436
0.6808346696119238,24.45750904083252
0.6808334831559645,24.4616858959198
0.6808323209502746,24.46575427055359
0.6808311348443709,24.469913721084595
0.6808299729870828,24.47398591041565
0.6808287872310761,24.47820234298706
0.6808276257220303,24.482311964035034
0.6808264403157618,24.48650550842285
0.6808252791547991,24.490599155426025
0.6808240940981104,24.494746923446655
0.6808229332850719,24.498901844024658
0.6808217485778043,24.503103494644165
0.6808205881125307,24.507238388061523
0.6808194037545259,24.51144790649414
0.6808182436368584,24.515572786331177
0.6808170596279578,24.519777297973633
0.6808158998577376,24.523964405059814
0.6808147161977832,24.52817130088806
0.6808135567748514,24.53229308128357
0.6808123734636851,24.536492109298706
0.6808112143878832,24.540613651275635
0.6808100314253467,24.544808864593506
0.6808088726965159,24.548959255218506
0.6808076900824516,24.553151845932007
0.6808065317004334,24.557289123535156
0.6808053494346834,24.561530590057373
0.6808041913993194,24.5656418800354
0.6808030094817258,24.569850206375122
0.6808018517928579,24.573945999145508
0.6808006702232628,24.578109741210938
0.6807995128807327,24.58220076560974
0.6807983316589787,24.586345672607422
0.6807971746626283,24.59041666984558
0.6807959937885579,24.594566822052002
0.6807948371382292,24.59862732887268
0.6807936566116851,24.602781295776367
0.68079250030722,24.606837511062622
0.680791320128045,24.610960006713867
0.6807901641692856,24.61503505706787
0.680788984337322,24.61914038658142
0.6807878287241108,24.623209476470947
0.6807866492392018,24.62733817100525
0.680785493971381,24.63143563270569
0.6807843148333697,24.63558006286621
0.6807831599107816,24.639710187911987
0.6807819811195107,24.643897533416748
0.680780826541998,24.648010730743408
0.6807796480973108,24.6522057056427
0.6807784938647162,24.65632462501526
0.6807773157664557,24.660534620285034
0.6807761618786218,24.6646671295166
0.6807749841266317,24.66890549659729
0.6807738305834011,24.673025131225586
0.6807726531775244,24.677201747894287
0.6807714999787405,24.681277751922607
0.680770322918821,24.685459852218628
0.6807691700643262,24.68954372406006
0.6807679933502075,24.693753957748413
0.6807668408398452,24.697923183441162
0.6807656644713708,24.70218324661255
0.6807645123049839,24.706368923187256
0.6807633362819978,24.710692405700684
0.6807621844594298,24.714895009994507
0.6807610087817756,24.719167470932007
0.6807598573028697,24.723315715789795
0.6807586819703915,24.727465391159058
0.6807575308349912,24.731548309326172
0.680756355847533,24.73574948310852
0.6807552050554818,24.73984718322754
0.6807540304128877,24.744019031524658
0.6807528799640292,24.74808692932129
0.6807517056661434,24.752273082733154
0.6807505555603214,24.756372213363647
0.6807493816069882,24.760549068450928
0.6807482318440463,24.764630556106567
0.6807470582351103,24.768773555755615
0.6807459088148926,24.772888660430908
0.6807447355501981,24.77705144882202
0.6807435864725484,24.781105756759644
0.6807424135519401,24.785253763198853
0.6807412648167025,24.789329528808594
0.680740092240025,24.79348874092102
0.6807389438470434,24.79762315750122
0.6807377716141415,24.801801681518555
0.6807366235632607,24.805907726287842
0.6807354516739791,24.810057878494263
0.6807343039650432,24.81412386894226
0.6807331324192268,24.818281888961792
0.6807319850520803,24.82238745689392
0.6807308138495743,24.826571941375732
0.6807296668240617,24.83067274093628
0.6807284959647111,24.834852695465088
0.6807273492806768,24.838958740234375
0.680726178764327,24.843151807785034
0.6807250324216156,24.847241401672363
0.6807238622481119,24.85137629508972
0.6807227162465684,24.85543131828308
0.6807215464157561,24.859580755233765
0.6807204007552254,24.86769127845764
0.6807192312669499,24.877415895462036
0.6807180859472767,24.881654024124146
0.6807169168013839,24.885849475860596
0.6807157718224136,24.890010595321655
0.6807146030187485,24.894205570220947
0.6807134583803262,24.898326873779297
0.6807122899187351,24.902546644210815
0.6807111456207058,24.906622886657715
0.6807099775010343,24.910793781280518
0.6807088335432435,24.91485357284546
0.6807076657653377,24.91903829574585
0.6807065221476306,24.923125743865967
0.6807053547113364,24.92729139328003
0.6807042114335587,24.93138313293457
0.6807030443387223,24.935555696487427
0.6807019014007194,24.93964195251465
0.6807007346471867,24.943828344345093
0.6806995920488046,24.947919130325317
0.6806984256364221,24.95207118988037
0.6806972833775065,24.956154346466064
0.6806961173061203,24.96031093597412
0.6806949753865169,24.964412689208984
0.6806938096559739,24.968607664108276
0.6806926680755286,24.97268533706665
0.6806915026856749,24.976853132247925
0.680690361444234,24.980920553207397
0.6806891963949167,24.985084533691406
0.680688055492326,24.989190101623535
0.6806868907833913,24.993367910385132
0.6806857502194973,24.997462034225464
0.6806845858507923,25.001614093780518
0.6806834456254413,25.005723237991333
0.6806822815968127,25.009942531585693
0.6806811417098508,25.01411247253418
0.6806799780211459,25.018463134765625
0.68067883847242,25.02269220352173
0.6806776751234855,25.026957988739014
0.6806765359128416,25.031074285507202
0.6806753729035251,25.035212516784668
0.6806742340308103,25.03931188583374
0.6806730713609588,25.043453454971313
0.6806719328260197,25.0475070476532
0.6806707704954804,25.05166482925415
0.6806696322981639,25.05572485923767
0.6806684703067842,25.05987548828125
0.6806673324469373,25.063963651657104
0.680666170794565,25.06814217567444
0.6806650332720346,25.072245359420776
0.680663871958517,25.076412439346313
0.6806627347731502,25.08050274848938
0.6806615737983353,25.084640979766846
0.6806604369499792,25.088723182678223
0.6806592763137146,25.092907428741455
0.6806581398022167,25.097049951553345
0.6806569795043502,25.101196765899658
0.6806558433295575,25.10526204109192
0.6806546833699374,25.10938310623169
0.6806535475316973,25.113457202911377
0.6806523879101715,25.117612600326538
0.6806512524083321,25.12169623374939
0.6806500931247483,25.12585687637329
0.6806489579591568,25.129937887191772
0.6806477990133637,25.134076356887817
0.6806466641838682,25.1381573677063
0.6806455055757137,25.142324447631836
0.6806443710821617,25.146414279937744
0.6806432128114942,25.150551080703735
0.6806420786537337,25.154661417007446
0.6806409207204022,25.15885281562805
0.6806397868982811,25.16294240951538
0.6806386293021336,25.167109489440918
0.6806374958154999,25.17118525505066
0.6806363385563856,25.175344228744507
0.6806352054050874,25.179437160491943
0.6806340484828546,25.18359923362732
0.6806329156667404,25.187683820724487
0.6806317590812381,25.19188952445984
0.6806306266001562,25.19594407081604
0.680629470351233,25.200073719024658
0.6806283382050315,25.204127073287964
0.6806271822925369,25.20829200744629
0.6806260504810646,25.21243906021118
0.6806248949048473,25.216643810272217
0.680623763427953,25.220752000808716
0.6806226081878621,25.22489047050476
0.6806214770453941,25.22896718978882
0.6806203221412791,25.2332444190979
0.6806191913330865,25.237372159957886
0.6806180367647966,25.241600036621094
0.6806169062907277,25.24569034576416
0.6806157520581125,25.249829292297363
0.6806146219180168,25.25390076637268
0.6806134680209256,25.25803780555725
0.680612338214652,25.262106895446777
0.6806111846529346,25.266263008117676
0.6806100551803318,25.27033305168152
0.6806089019538378,25.274473428726196
0.6806077728147556,25.27854585647583
0.6806066199233348,25.282694339752197
0.6806054911176219,25.28679585456848
0.6806043385611243,25.29093289375305
0.6806032100886306,25.294995069503784
0.6806020578669059,25.299156188964844
0.6806009297274803,25.303258419036865
0.680599777840379,25.30738401412964
0.6805986500338715,25.311461925506592
0.6805974984812431,25.31559658050537
0.6805963710075031,25.319660425186157
0.6805952197891979,25.323829889297485
0.6805940926480757,25.327913999557495
0.6805929417639441,25.33206009864807
0.6805918149552888,25.33611297607422
0.6805906644051813,25.340259313583374
0.6805895379288432,25.344338178634644
0.6805883877126102,25.348505973815918
0.680587261568439,25.352540493011475
0.6805861116859311,25.3566472530365
0.6805849858737769,25.360697507858276
0.6805838363248445,25.364868879318237
0.6805827108445578,25.368951559066772
0.6805815616290519,25.37312936782837
0.6805804364804826,25.377190828323364
0.6805792875982539,25.38131284713745
0.6805781627812525,25.38536524772644
0.6805770142321517,25.389506101608276
0.6805758897465685,25.393561124801636
0.680574741530447,25.39769673347473
0.6805736173761324,25.40174627304077
0.680572469492841,25.40587329864502
0.6805713456696458,25.40999698638916
0.6805701981190357,25.4141788482666
0.6805690746268104,25.41828727722168
0.6805679274087327,25.422443151474
0.6805668042473283,25.426530838012695
0.6805656573616344,25.430680513381958
0.6805645345309016,25.43474531173706
0.6805633879774429,25.43890690803528
0.6805622654772325,25.44296884536743
0.6805611192558607,25.44713282585144
0.680559997086024,25.451234579086304
0.6805588511965903,25.455368757247925
0.680557729356978,25.459455728530884
0.6805565837993345,25.463623762130737
0.680555462289798,25.467692375183105
0.6805543170637962,25.471837520599365
0.6805531958841868,25.47592854499817
0.6805520509896785,25.480146408081055
0.6805509301398477,25.48435640335083
0.6805497855766848,25.488548517227173
0.6805486650564838,25.49264097213745
0.6805475208245183,25.496854782104492
0.6805464006337986,25.501019954681396
0.6805452567328829,25.50532555580139
0.6805441368714961,25.50959086418152
0.680542993301482,25.513814687728882
0.6805418737692803,25.51794457435608
0.68054073053002,25.522119522094727
0.6805396113268546,25.52622699737549
0.6805384684182006,25.530452489852905
0.6805373495439238,25.534554481506348
0.6805362069657284,25.538732528686523
0.6805350884201917,25.54287362098694
0.6805339461723077,25.547248601913452
0.6805328279553634,25.551555156707764
0.6805316860376431,25.55578088760376
0.6805305681491433,25.560012817382812
0.6805294265614398,25.56446647644043
0.6805283090012366,25.569060564041138
0.6805271677434023,25.573386907577515
0.6805260505113481,25.577573537826538
0.6805249095832357,25.581845998764038
0.680523792679183,25.586073398590088
0.6805226520806457,25.590278387069702
0.6805215355044469,25.59437584877014
0.6805203952353376,25.598528623580933
0.6805192789868449,25.60258984565735
0.680518139047017,25.606749296188354
0.6805170231260833,25.610899448394775
0.6805158835153896,25.61505889892578
0.6805147679218677,25.619274377822876
0.6805136286401616,25.623510360717773
0.6805125133739042,25.627638578414917
0.6805113744210393,25.63187575340271
0.6805102594818992,25.635976314544678
0.6805091208577285,25.640133380889893
0.680508006245559,25.644221544265747
0.6805068679499362,25.648391008377075
0.6805057536645899,25.65246033668518
0.6805046156973685,25.65658402442932
0.6805035017386989,25.66069793701172
0.6805023640997329,25.664944410324097
0.6805012504675931,25.669111967086792
0.6805001131567359,25.673283576965332
0.6804989998509793,25.677348136901855
0.680497862868085,25.68148183822632
0.6804967498885648,25.685558557510376
0.6804956132334874,25.689719915390015
0.680494500580057,25.69383454322815
0.6804933642526501,25.698012351989746
0.6804922519251634,25.70208740234375
0.6804911159252817,25.706214427947998
0.6804900039235918,25.71027112007141
0.6804888682510892,25.714454174041748
0.6804877565750506,25.718610048294067
0.6804866212297809,25.723084926605225
0.680485509879247,25.727376222610474
0.6804843748610653,25.73157787322998
0.68048326383589,25.735798835754395
0.6804821291446503,25.740126371383667
0.6804810184446876,25.744342803955078
0.6804798840802446,25.748615503311157
0.6804787737053485,25.75278902053833
0.6804776396675567,25.75714898109436
0.6804765296175814,25.761399507522583
0.6804753959062955,25.765798330307007
0.6804742861810954,25.77012014389038
0.68047315279617,25.774508237838745
0.6804720433955993,25.778806447982788
0.6804709103368897,25.783010482788086
0.6804698012608026,25.787096738815308
0.6804686685281636,25.791282415390015
0.6804675597764146,25.795356035232544
0.6804664273697011,25.79948377609253
0.6804653189421449,25.803552389144897
0.680464186861212,25.80769419670105
0.6804630787577031,25.811751127243042
0.6804619470024061,25.81589651107788
0.6804608392227994,25.820123434066772
0.6804597077929937,25.82449507713318
0.680458600337144,25.828698873519897
0.6804574692326842,25.83296251296997
0.6804563621004468,25.83711576461792
0.680455231321189,25.841317176818848
0.680454124512418,25.845393419265747
0.6804529940582178,25.849573135375977
0.6804518875727686,25.85374116897583
0.6804507574434814,25.8579363822937
0.6804496512812093,25.862523078918457
0.6804485214766908,25.880590677261353
0.680447415637451,25.891385316848755
0.6804462861575569,25.900302171707153
0.6804451806412047,25.910144805908203
0.6804440514857908,25.914498567581177
0.6804429462921815,25.91877293586731
0.6804418174611038,25.922958850860596
0.6804407125900933,25.927197217941284
0.6804395840832077,25.931432723999023
0.6804384795346512,25.935669660568237
0.6804373513518138,25.939918756484985
0.6804362471255668,25.944144248962402
0.680435119266634,25.948384761810303
0.6804340153625524,25.952667236328125
0.6804328878273804,25.956899166107178
0.6804317842453201,25.9611394405365
0.6804306570337652,25.965347290039062
0.680429553773582,25.969606637954712
0.6804284268855003,25.97387146949768
0.6804273239470503,25.978149890899658
0.6804261973822986,25.982352018356323
0.6804250947654378,25.986594200134277
0.6804239685238728,25.99078106880188
0.6804228662284568,25.99502730369568
0.6804217403099352,25.99931001663208
0.6804206383358209,26.003623723983765
0.6804195127401992,26.007917165756226
0.6804184110872425,26.01219344139099
0.6804172858143777,26.016480207443237
0.6804161844824355,26.0208637714386
0.6804150595321844,26.025207042694092
0.6804139585211125,26.029566764831543
0.6804128338933321,26.033857822418213
0.6804117332029875,26.038175106048584
0.6804106088975348,26.042503118515015
0.6804095085277742,26.046786546707153
0.6804083845445064,26.05104374885559
0.6804072844951861,26.055338859558105
0.6804061608339607,26.05957841873169
0.6804050611049378,26.063920259475708
0.6804039377656117,26.06823706626892
0.680402838356743,26.07265043258667
0.6804017153391739,26.077093601226807
0.6804006162503163,26.081504344940186
0.6803994935543617,26.085811614990234
0.6803983947853723,26.090126037597656
0.6803972724108897,26.094563484191895
0.6803961739616257,26.098933219909668
0.6803950519084723,26.103156089782715
0.680393953778791,26.107402324676514
0.6803928320468249,26.111703157424927
0.6803917342365834,26.115926027297974
0.6803906128256626,26.120116710662842
0.6803895153347183,26.12443447113037
0.6803883942447004,26.12863564491272
0.6803872970729105,26.132948398590088
0.6803861763036536,26.137183666229248
0.680385079450876,26.14148211479187
0.6803839590022381,26.14570379257202
0.6803828624683302,26.149987936019897
0.6803817423401695,26.154186487197876
0.6803806461249892,26.15843105316162
0.680379526317164,26.162630558013916
0.6803784304205686,26.166862726211548
0.680377310932937,26.171074390411377
0.6803762153547848,26.175341844558716
0.6803750961872053,26.17965054512024
0.6803740009273541,26.18396306037903
0.6803728820796852,26.18820595741272
0.6803717871379928,26.19248080253601
0.680370668610093,26.19665551185608
0.6803695739864177,26.200892448425293
0.6803684557781454,26.205093383789062
0.6803673614723457,26.20933747291565
0.6803662435835596,26.213531732559204
0.6803651495954934,26.21782660484314
0.6803640320260524,26.222111701965332
0.680362938355578,26.226507425308228
0.680361821105341,26.230812072753906
0.6803607277523173,26.23510241508484
0.6803596108211429,26.239355325698853
0.680358517785428,26.243568897247314
0.6803574011731757,26.247910261154175
0.6803563084546281,26.252164602279663
0.6803551921611568,26.256389617919922
0.6803540997596351,26.260645866394043
0.680352983784804,26.26492929458618
0.6803518917001672,26.269164085388184
0.6803507760438356,26.273351430892944
0.6803496842759424,26.277607440948486
0.6803485689379697,26.281831979751587
0.680347477486679,26.286077737808228
0.6803463624669245,26.290271282196045
0.6803452713320953,26.294519662857056
0.6803441566304183,26.29871940612793
0.68034306581191,26.302964448928833
0.68034195142817,26.30713152885437
0.6803408609258416,26.311370849609375
0.6803397468598985,26.315529823303223
0.6803386566736088,26.31976342201233
0.6803375429253226,26.323965787887573
0.6803364530549311,26.328206777572632
0.6803353396241613,26.332386016845703
0.6803342500695276,26.336627960205078
0.6803331369561342,26.3408625125885
0.6803320477171175,26.345075368881226
0.6803309349209605,26.34929919242859
0.6803298459974206,26.353549242019653
0.6803287335183598,26.35774540901184
0.6803276449101564,26.362000942230225
0.6803265327480521,26.366193294525146
0.6803254444550446,26.370375394821167
0.680324332609757,26.374573945999146
0.6803232446318055,26.37878108024597
0.6803221331031949,26.382976770401
0.6803210454401588,26.387237548828125
0.6803199342280857,26.391428232192993
0.6803188468798254,26.395655870437622
0.6803177359841501,26.399875164031982
0.6803166489505252,26.40413212776184
0.6803155383711085,26.408353805541992
0.6803144516519796,26.412585258483887
0.6803133413886816,26.416770696640015
0.6803122549839087,26.421021223068237
0.6803111450365902,26.425203323364258
0.6803100589460335,26.429478406906128
0.6803089493145555,26.433760404586792
0.6803078635380754,26.437997817993164
0.6803067542222989,26.442153692245483
0.6803056687597557,26.446361303329468
0.6803045597595412,26.45052933692932
0.6803034746107954,26.454766035079956
0.6803023659260043,26.459076642990112
0.6803012810909168,26.46336531639099
0.6803001727214099,26.46757483482361
0.680299088199841,26.471821069717407
0.6802979801454796,26.476041316986084
0.6802968959372904,26.480337858200073
0.6802957881979356,26.484594583511353
0.6802947043029864,26.48885202407837
0.6802935968784998,26.493059158325195
0.680292513296652,26.497266054153442
0.6802914061868947,26.50146794319153
0.6802903229180088,26.505732774734497
0.6802892161228425,26.50991702079773
0.68028813316678,26.514132261276245
0.6802870266860662,26.518308877944946
0.6802859440426882,26.522517442703247
0.6802848378762885,26.526721477508545
0.6802837555454558,26.53098702430725
0.6802826496932318,26.535179615020752
0.6802815676748062,26.539426565170288
0.68028046213662,26.54365587234497
0.6802793804304625,26.547889709472656
0.6802782752061758,26.552077293395996
0.6802771938121481,26.556350231170654
0.6802760889016225,26.560584545135498
0.6802750078195864,26.565030813217163
0.6802739032226841,26.569390773773193
0.6802728224525005,26.573658227920532
0.6802717181690842,26.577922582626343
0.6802706377106152,26.582236289978027
0.6802695337405466,26.58656907081604
0.680268453593654,26.590879917144775
0.680267349936795,26.595213413238525
0.6802662701013408,26.59956192970276
0.6802651667575543,26.603761434555054
0.6802640872334,26.60797905921936
0.6802629842025483,26.612188577651978
0.680261904989556,26.616451263427734
0.6802608022715015,26.620691537857056
0.6802597233695338,26.625032663345337
0.680258620964139,26.629279851913452
0.6802575423730572,26.633545875549316
0.6802564402801852,26.637755870819092
0.680255361999852,26.641996145248413
0.680254260219365,26.646188735961914
0.6802531822496432,26.65047025680542
0.680252080781404,26.654683828353882
0.6802510031221553,26.658918142318726
0.6802499019660271,26.6630961894989
0.680248824617114,26.667364597320557
0.6802477237729598,26.67170524597168
0.6802466467342452,26.676103830337524
0.6802455462019276,26.680381536483765
0.680244469473274,26.68466353416443
0.6802433692526566,26.688883304595947
0.6802422928339266,26.693190813064575
0.6802411929248724,26.697450637817383
0.680240116815929,26.70175313949585
0.6802390172183013,26.70598793029785
0.680237941419007,26.710261344909668
0.680236842132669,26.714551210403442
0.680235766642887,26.718946933746338
0.6802346676677025,26.72317624092102
0.6802335924872958,26.727442741394043
0.6802324938231278,26.731706857681274
0.6802314189519595,26.736014127731323
0.680230320598672,26.740264177322388
0.6802292460366052,26.744507551193237
0.6802281479940616,26.748713970184326
0.6802270737409599,26.752978801727295
0.6802259760090239,26.757182836532593
0.6802249020647503,26.761486291885376
0.6802238046432858,26.765709161758423
0.6802227310077037,26.769999980926514
0.6802216338965748,26.77424192428589
0.6802205605695475,26.77855348587036
0.6802194637686181,26.782933473587036
0.6802183907500097,26.787292957305908
0.6802172942591436,26.791541814804077
0.6802162215488174,26.795826196670532
0.6802151253678789,26.80008292198181
0.6802140529656986,26.804394960403442
0.6802129570945519,26.808669567108154
0.6802118850003812,26.812952280044556
0.6802107894388905,26.817185640335083
0.6802097176525936,26.821465015411377
0.6802086224006233,26.825685501098633
0.680207550922064,26.829930543899536
0.6802064559794784,26.834126472473145
0.6802053848085208,26.838332891464233
0.6802042901751845,26.842507362365723
0.6802032193116926,26.846773386001587
0.6802021249874702,26.850996494293213
0.6802010544313082,26.855268716812134
0.6801999604160646,26.859460592269897
0.6801988901670966,26.863709926605225
0.680197796460696,26.86794924736023
0.6801967265187867,26.8722026348114
0.6801956331210942,26.876437425613403
0.6801945634861076,26.88066339492798
0.6801934703969884,26.88487410545349
0.6801924010687894,26.88913083076477
0.6801913082881078,26.893491983413696
0.6801902392665607,26.897796869277954
0.6801891467941823,26.9020836353302
0.6801880780791516,26.906432151794434
0.6801869859149415,26.910744428634644
0.6801859175062922,26.915090560913086
0.6801848256501153,26.91948175430298
0.6801837575477121,26.923794269561768
0.6801826659994337,26.928048372268677
0.6801815982031415,26.932274103164673
0.6801805069626271,26.936522245407104
0.6801794394723107,26.94073462486267
0.6801783485394255,26.944984197616577
0.6801772813549503,26.949215412139893
0.6801761907295599,26.953416347503662
0.6801751238507908,26.957658052444458
0.6801740335327608,26.96189022064209
0.680172966959563,26.96613073348999
0.6801718769487589,26.970324277877808
0.6801708106809975,26.97455382347107
0.6801697209772855,26.978733777999878
0.6801686550148258,26.982956647872925
0.6801675656180715,26.987176418304443
0.680166499960779,26.991396188735962
0.6801654108708478,26.995575666427612
0.6801643455185882,26.9999098777771
0.6801632567353466,27.004127979278564
0.6801621916879851,27.008383989334106
0.6801611032112989,27.012637615203857
0.6801600384687014,27.016900062561035
0.6801589502984366,27.021125555038452
0.6801578858604689,27.025370121002197
0.6801567979964921,27.02957797050476
0.6801557338630194,27.033817768096924
0.6801546463051965,27.037997007369995
0.6801535824760853,27.04222536087036
0.6801524952242826,27.046433210372925
0.6801514316993985,27.05066967010498
0.6801503447534826,27.05486249923706
0.6801492815326919,27.05913019180298
0.6801481948925291,27.063387155532837
0.6801471319756976,27.067665815353394
0.6801460456411546,27.071874141693115
0.6801449830281486,27.07607078552246
0.6801438969990918,27.080248594284058
0.6801428346897779,27.08451557159424
0.6801417489660743,27.08869957923889
0.680140686960318,27.092957496643066
0.6801396015418342,27.097131967544556
0.6801385398395026,27.101343870162964
0.6801374547261052,27.105587482452393
0.6801363933270647,27.10997462272644
0.680135308518621,27.114311933517456
0.6801342474227379,27.118836402893066
0.6801331629191153,27.123210906982422
0.6801321021262559,27.127610445022583
0.6801310179273208,27.132153034210205
0.6801299574373525,27.1365864276886
0.6801288735429721,27.140846014022827
0.6801278133557613,27.145083904266357
0.6801267297658032,27.149301528930664
0.6801256698812167,27.153543949127197
0.680124586595548,27.15777063369751
0.6801235270134528,27.162037134170532
0.6801224440319411,27.166242599487305
0.6801213847522041,27.170506238937378
0.6801203020747164,27.174712657928467
0.6801192430972051,27.17896056175232
0.6801181607236091,27.183140754699707
0.6801171020481903,27.187379360198975
0.6801160199783537,27.191601276397705
0.6801149616048946,27.195880889892578
0.6801138798386852,27.20011305809021
0.6801128217670531,27.20436954498291
0.6801117403043385,27.208585262298584
0.6801106825344007,27.212804079055786
0.6801096013750489,27.21701192855835
0.680108543906673,27.221245288848877
0.6801074630505518,27.225436210632324
0.6801064058836052,27.229689359664917
0.6801053253305824,27.233890771865845
0.6801042684649331,27.2381432056427
0.6801031882148767,27.242358684539795
0.6801021316503918,27.246609210968018
0.6801010517031704,27.250928163528442
0.680099995439718,27.255228757858276
0.6800989157951994,27.259450912475586
0.6800978598326469,27.2637677192688
0.6800967804906998,27.26818060874939
0.6800957248289157,27.27266240119934
0.6800946457894078,27.276999473571777
0.6800935904282597,27.281296253204346
0.6800925116910598,27.285574436187744
0.6800914566304158,27.289912700653076
0.6800903781953924,27.294135808944702
0.6800893234351206,27.298384428024292
0.6800882453021424,27.302600145339966
0.6800871908421111,27.30686092376709
0.6800861130110464,27.311058521270752
0.6800850588511239,27.3153338432312
0.6800839813218416,27.319589376449585
0.6800829274618959,27.323914289474487
0.6800818502342648,27.328234672546387
0.6800807966741649,27.332772970199585
0.6800797197480537,27.337188959121704
0.6800786664876676,27.341472148895264
0.6800775898629455,27.34575915336609
0.6800765369021419,27.34999966621399
0.6800754605786777,27.354198217391968
0.6800744079173254,27.358447313308716
0.6800733318949883,27.36266779899597
0.6800722795329557,27.36695384979248
0.6800712038116151,27.37115788459778
0.6800701517487708,27.37541890144348
0.6800690763282957,27.379683017730713
0.6800680245645092,27.384035348892212
0.6800669494447689,27.388486623764038
0.680065897979909,27.392855644226074
0.6800648231607724,27.397151708602905
0.680063771994708,27.401426315307617
0.6800626974760453,27.405795574188232
0.6800616466086454,27.410281658172607
0.6800605723903257,27.414631605148315
0.6800595218214595,27.41891622543335
0.6800584479033528,27.423185348510742
0.6800573976328894,27.427427530288696
0.6800563240148649,27.43162965774536
0.6800552740426737,27.43586754798889
0.6800542007246018,27.440064907073975
0.6800531510505522,27.44429612159729
0.6800520780323019,27.448548555374146
0.6800510286562634,27.45273733139038
0.680049955937705,27.456968545913696
0.6800489068595473,27.461191654205322
0.6800478344405507,27.465322017669678
0.6800467856601431,27.469574689865112
0.6800457135405786,27.473783254623413
0.6800446650577906,27.47804021835327
0.680043593237528,27.482259511947632
0.6800425450522298,27.486504316329956
0.6800414735311394,27.490716218948364
0.6800404256432006,27.494962453842163
0.6800393544211527,27.49917697906494
0.6800383068304432,27.503413915634155
0.6800372359073078,27.507630825042725
0.6800361886136976,27.51187229156494
0.6800351179893458,27.516078233718872
0.6800340709927047,27.52028203010559
0.6800330006670063,27.524485111236572
0.6800319539672048,27.52871608734131
0.6800308839400308,27.53294348716736
0.6800298375369389,27.537191152572632
0.6800287678081595,27.541380643844604
0.6800277217016475,27.545621633529663
0.6800266522711337,27.54985499382019
0.6800256064610718,27.554083585739136
0.6800245373286943,27.5582492351532
0.6800234918149531,27.562462329864502
0.6800224229805828,27.566656351089478
0.6800213777630325,27.570878982543945
0.6800203092265403,27.575040102005005
0.6800192643050516,27.579240560531616
0.6800181960663084,27.58344602584839
0.6800171514407518,27.58772087097168
0.6800160834996288,27.591984510421753
0.6800150391698753,27.59622287750244
0.6800139715262435,27.60039472579956
0.6800129274921635,27.604623794555664
0.6800118601458941,27.60890007019043
0.6800108164073589,27.613133907318115
0.680009749358323,27.617332220077515
0.6800087059152032,27.621554136276245
0.6800076391632724,27.625739812850952
0.6800065960154391,27.629948616027832
0.6800055295604848,27.634181261062622
0.6800044867078089,27.638429641723633
0.6800034205497025,27.64259696006775
0.6800023779920553,27.646838188171387
0.6800013121306686,27.65101408958435
0.6800002698679211,27.65523624420166
0.6799992043031253,27.659444570541382
0.6799981623351491,27.663710355758667
0.6799970970668162,27.66788959503174
0.6799960553934823,27.67214798927307
0.6799949904214839,27.676336765289307
0.679993949042664,27.680562257766724
0.6799928843668723,27.684741258621216
0.6799918432824374,27.688989877700806
0.6799907789027243,27.6931893825531
0.6799897381125466,27.697437286376953
0.6799886740287837,27.701615810394287
0.6799876335327343,27.705912590026855
0.6799865697447939,27.710124731063843
0.6799855295427448,27.71437692642212
0.6799844660504991,27.718566417694092
0.6799834261423221,27.72284507751465
0.679982362945643,27.72701406478882
0.67998132333121,27.731250286102295
0.6799802604299701,27.735397577285767
0.6799792211091529,27.739646434783936
0.6799781585032244,27.743868350982666
0.6799771194758948,27.74809455871582
0.6799760571651502,27.752286672592163
0.6799750184311806,27.756520986557007
0.6799739564154925,27.760714292526245
0.6799729179747549,27.764949083328247
0.6799718562539956,27.76917338371277
0.6799708181063623,27.773374557495117
0.6799697566804044,27.777565956115723
0.6799687188257477,27.781780242919922
0.6799676576944639,27.785943746566772
0.6799666201326562,27.79017424583435
0.6799655592959196,27.794368028640747
0.679964522026833,27.79863715171814
0.6799634614845164,27.80285668373108
0.6799624245080236,27.807098865509033
0.6799613642599999,27.81132984161377
0.6799603275759734,27.815595388412476
0.6799592676221152,27.819799423217773
0.6799582312304279,27.824074506759644
0.6799571715706088,27.828318119049072
0.679956135471133,27.83256435394287
0.6799550761052258,27.83680248260498
0.6799540402978346,27.841073274612427
0.6799529812257127,27.845256090164185
0.6799519457102791,27.84949803352356
0.6799508869318156,27.85369563102722
0.6799498517082118,27.857925176620483
0.6799487932232804,27.86212182044983
0.6799477582913801,27.866349697113037
0.6799467000998537,27.8705575466156
0.6799456654595297,27.874791622161865
0.6799446075612822,27.87899112701416
0.6799435732124077,27.883240938186646
0.6799425156073123,27.88743782043457
0.6799414815497606,27.891653537750244
0.6799404242376913,27.895833730697632
0.6799393904713356,27.900047779083252
0.6799383334521659,27.904195070266724
0.6799372999768794,27.908427715301514
0.6799362432504832,27.912588834762573
0.6799352100661394,27.916791677474976
0.6799341536323905,27.92098903656006
0.6799331207388629,27.925227880477905
0.6799320645976352,27.929455280303955
0.6799310319947974,27.93370008468628
0.679929976145965,27.93788456916809
0.6799289438336905,27.94216775894165
0.6799278882771271,27.946375131607056
0.67992685625529,27.950613975524902
0.67992580099087,27.95482850074768
0.679924769259344,27.95907735824585
0.6799237142869414,27.963300466537476
0.6799226828456001,27.967522144317627
0.6799216281650894,27.971728086471558
0.6799205970138066,27.97594714164734
0.679919542625062,27.98014235496521
0.679918511763712,27.984378814697266
0.679917457666608,27.988545894622803
0.6799164270950647,27.99277973175049
0.6799153732894758,27.996981382369995
0.6799143430076134,28.001211881637573
0.6799132894934139,28.005357027053833
0.6799122595011066,28.00955867767334
0.6799112062781714,28.01374101638794
0.6799101765752935,28.017942428588867
0.679909123643497,28.022093057632446
0.6799080942299226,28.02633309364319
0.67990704158914,28.03049945831299
0.6799060124647439,28.034715175628662
0.6799049601148495,28.038925170898438
0.679903931279506,28.043173789978027
0.6799028792203747,28.04739212989807
0.6799018506739586,28.05162262916565
0.6799007989054657,28.0558078289032
0.6798997706478512,28.06002449989319
0.6798987191698718,28.064194202423096
0.6798976912009338,28.0684175491333
0.6798966400133427,28.072598934173584
0.6798956123329559,28.076868534088135
0.6798945614356284,28.081113576889038
0.6798935340436677,28.08537006378174
0.6798924834364792,28.089601278305054
0.6798914563328197,28.09387493133545
0.679890406015645,28.098068475723267
0.6798893792001613,28.102275848388672
0.6798883291728764,28.10645031929016
0.6798873026454436,28.11067485809326
0.6798862529079239,28.114837884902954
0.6798852266684171,28.11905026435852
0.6798841772205378,28.123209476470947
0.6798831512688325,28.127446174621582
0.6798821021104691,28.13162660598755
0.6798810764464402,28.13587760925293
0.6798800275774688,28.140061855316162
0.6798790022009917,28.144291162490845
0.6798779536212878,28.148457050323486
0.6798769285322381,28.152679443359375
0.6798758802416774,28.156929969787598
0.6798748554399304,28.161160945892334
0.679873807438389,28.165343761444092
0.6798727829238203,28.169544219970703
0.6798717352111739,28.173733234405518
0.6798707109836591,28.17793083190918
0.6798696635597837,28.182138919830322
0.6798686396191983,28.186408281326294
0.6798675924839703,28.190635919570923
0.6798665688301904,28.19494390487671
0.6798655219834855,28.19917368888855
0.6798644986163865,28.203462600708008
0.6798634520580814,28.207676649093628
0.6798624289775391,28.211949110031128
0.6798613827075098,28.216163635253906
0.6798603599134008,28.220420360565186
0.6798593139315235,28.224620580673218
0.6798582914237233,28.228869199752808
0.6798572457298746,28.233081340789795
0.6798562235082596,28.237330675125122
0.679855178102316,28.24154233932495
0.6798541561667623,28.245766401290894
0.6798531110486001,28.249913692474365
0.6798520893989837,28.254149675369263
0.67985104456848,28.258347272872925
0.6798500232046772,28.26254630088806
0.6798489786617086,28.266752243041992
0.6798479575835956,28.270962953567505
0.6798469133280388,28.27514624595642
0.6798458925354923,28.27938175201416
0.679844848567224,28.283576488494873
0.6798438280601207,28.287808418273926
0.6798427843790179,28.292012453079224
0.6798417641572342,28.29625654220581
0.6798407207631735,28.300490140914917
0.6798397008265861,28.304720640182495
0.6798386577194451,28.308932304382324
0.6798376380679304,28.31321692466736
0.6798365952475859,28.31747007369995
0.6798355758810211,28.32170033454895
0.6798345333473502,28.325941562652588
0.6798335142656119,28.330206871032715
0.6798324720184922,28.334440231323242
0.6798314532214572,28.33871030807495
0.6798304112607659,28.342894077301025
0.6798293927483114,28.347104787826538
0.6798283510739257,28.351351261138916
0.6798273328459286,28.355635404586792
0.679826291457726,28.35983371734619
0.6798252735140635,28.364065170288086
0.6798242324119217,28.368257522583008
0.679823214752471,28.372524738311768
0.6798221739362674,28.376718521118164
0.6798211565609058,28.380961418151855
0.6798201160305178,28.38511824607849
0.6798190989391228,28.389384269714355
0.6798180586944284,28.393550634384155
0.6798170418868772,28.397835969924927
0.6798160019277542,28.401986360549927
0.679814985403924,28.406193494796753
0.6798139457302504,28.410386085510254
0.6798129294900189,28.414676904678345
0.6798118901016725,28.418925523757935
0.6798108741449176,28.423179388046265
0.6798098350417763,28.42738127708435
0.6798088193683752,28.43161940574646
0.6798077805503172,28.435877561569214
0.679806765160148,28.44010901451111
0.6798057266270513,28.44427251815796
0.6798047115199917,28.44852876663208
0.6798036732717344,28.452704429626465
0.6798026584476622,28.457002878189087
0.679801620484123,28.46129274368286
0.679800605942916,28.465553760528564
0.6797995682639729,28.46975541114807
0.6797985540055095,28.47398328781128
0.6797975166110407,28.478227615356445
0.6797965026351988,28.48248815536499
0.6797954655250832,28.486687421798706
0.6797944518317408,28.4909725189209
0.6797934150058567,28.49515151977539
0.679792401594892,28.499423503875732
0.679791365053118,28.503658294677734
0.6797903519244096,28.50792932510376
0.6797893156666244,28.512137413024902
0.6797883028200504,28.51636290550232
0.6797872668461328,28.520570039749146
0.6797862542815715,28.52483081817627
0.6797852185914002,28.529011487960815
0.6797842063087305,28.533215761184692
0.6797831709021841,28.537391185760498
0.6797821589012844,28.541583776474
0.6797811237782422,28.545732736587524
0.679780112058991,28.54995608329773
0.679779077219332,28.5541512966156
0.679778065781608,28.558385372161865
0.6797770312252112,28.5626220703125
0.679776020068893,28.56688117980957
0.6797749857956377,28.57110285758972
0.6797739749206041,28.57540249824524
0.6797729409303696,28.579630613327026
0.6797719303364997,28.58388090133667
0.6797708966291648,28.588093042373657
0.6797698863163375,28.592339754104614
0.6797688528917819,28.59651517868042
0.6797678428598763,28.60072112083435
0.6797668097179793,28.604959726333618
0.6797657999668744,28.609172821044922
0.6797647671075151,28.613378286361694
0.6797637576370903,28.617591381072998
0.6797627250601487,28.62175703048706
0.679761715870283,28.625959634780884
0.6797606835756387,28.630101919174194
0.679759674666211,28.63432478904724
0.6797586426537435,28.63847804069519
0.679757634024634,28.64271640777588
0.679756602294223,28.646872520446777
0.6797555939453106,28.651078939437866
0.679754562496836,28.655245304107666
0.6797535544280002,28.6594500541687
0.6797525232613421,28.66361975669861
0.6797515154724624,28.667855978012085
0.6797504845875005,28.672095775604248
0.6797494770784568,28.6763174533844
0.6797484464750709,28.680506229400635
0.679747439245743,28.6847243309021
0.6797464089238133,28.688957452774048
0.6797454019740805,28.693182706832886
0.6797443719334875,28.69733691215515
0.6797433652632298,28.70159602165222
0.6797423355038535,28.70579171180725
0.6797413291129509,28.710015773773193
0.6797402996346713,28.71416473388672
0.6797392935230039,28.718403100967407
0.6797382643257014,28.722536087036133
0.6797372584931488,28.726768493652344
0.6797362295767042,28.730942487716675
0.6797352240231467,28.735134601593018
0.6797341953874402,28.739343404769897
0.6797331901127579,28.743603944778442
0.6797321617576702,28.74785351753235
0.6797311567617434,28.752113103866577
0.6797301286871549,28.75634002685547
0.6797291239698641,28.7605562210083
0.6797280961756553,28.764784812927246
0.6797270917368805,28.76905131340027
0.6797260642229326,28.773215532302856
0.6797250600625545,28.777442693710327
0.679724032828748,28.781603813171387
0.679723028946647,28.785872220993042
0.6797220019928627,28.790064811706543
0.6797209983889192,28.794286727905273
0.6797199717150384,28.79847526550293
0.679718968389133,28.80272650718689
0.6797179419950364,28.80692958831787
0.6797169389470503,28.81117010116577
0.6797159128326189,28.81537914276123
0.6797149100624325,28.819624423980713
0.6797138842275476,28.82383680343628
0.6797128817350414,28.828104734420776
0.6797118561795843,28.832342624664307
0.6797108539646397,28.836575031280518
0.6797098286884915,28.840736150741577
0.6797088267509891,28.844972372055054
0.6797078017540311,28.849145889282227
0.6797068000938524,28.853357553482056
0.679705775375966,28.857608795166016
0.6797047739929916,28.86182951927185
0.6797037495540583,28.86601758003235
0.6797027484481698,28.87025785446167
0.6797017242880707,28.874438047409058
0.6797007234591491,28.878655672073364
0.6796996995777667,28.882869005203247
0.6796986990256929,28.887094497680664
0.6796976754229084,28.891275644302368
0.679696675147564,28.895492792129517
0.679695651823259,28.899685382843018
0.6796946518245258,28.903926372528076
0.679693628778582,28.90810990333557
0.6796926290563413,28.91234803199768
0.6796916062886408,28.91657257080078
0.6796906068427738,28.920787572860718
0.6796895843531984,28.92499828338623
0.6796885851835872,28.92920160293579
0.6796875629720189,28.933328866958618
0.6796865640785449,28.937516689300537
0.6796855421448658,28.941664457321167
0.6796845435274106,28.94588541984558
0.6796835218715027,28.950090646743774
0.6796825235299485,28.954334259033203
0.6796815021516941,28.958518266677856
0.6796805040859224,28.962689638137817
0.6796794829852038,28.96687650680542
0.6796784851950965,28.971089363098145
0.679677464371796,28.975233554840088
0.6796764668572355,28.979474306106567
0.6796754463112353,28.98365545272827
0.6796744490721035,28.987924575805664
0.679673428803286,28.99206829071045
0.679672431839465,28.996312618255615
0.679671411847713,29.0005362033844
0.679670415159085,29.004761695861816
0.6796693954442806,29.00898313522339
0.6796683990307281,29.01321053504944
0.6796673795927543,29.01741361618042
0.6796663834541593,29.021658420562744
0.6796653642928986,29.02584934234619
0.6796643684291438,29.030088424682617
0.6796633495444792,29.034264087677002
0.6796623539554468,29.03852415084839
0.679661335347261,29.04276132583618
0.6796603400328335,29.04702353477478
0.6796593217010094,29.05122661590576
0.6796583266610696,29.055503845214844
0.67965730860549,29.05967950820923
0.6796563138399204,29.063905239105225
0.6796552960604687,29.068078756332397
0.6796543015691522,29.07230305671692
0.6796532840657111,29.076508283615112
0.6796522898485302,29.0806987285614
0.6796512726209829,29.084946155548096
0.6796502786778208,29.089166164398193
0.6796492617260508,29.093361854553223
0.6796482680567901,29.09758758544922
0.6796472513806805,29.10188102722168
0.6796462579852044,29.106131315231323
0.6796452415846383,29.110334634780884
0.6796442484628299,29.114577293395996
0.6796432323376909,29.118757247924805
0.6796422394894333,29.122983932495117
0.679641223639605,29.127129316329956
0.6796402310647811,29.131331205368042
0.6796392154901467,29.13553237915039
0.6796382231886403,29.13973903656006
0.6796372078890837,29.144002676010132
0.6796362158607774,29.148218870162964
0.6796352008361823,29.152403116226196
0.6796342090809596,29.156635284423828
0.6796331943312098,29.160879373550415
0.6796322028489544,29.165099143981934
0.6796311883739332,29.16929602622986
0.6796301971645288,29.17354106903076
0.6796291829641203,29.177692890167236
0.6796281920274502,29.181884050369263
0.6796271781015385,29.18606972694397
0.6796261874374862,29.190301418304443
0.6796251737859551,29.194486618041992
0.6796241833944043,29.19874119758606
0.6796231700171381,29.20295810699463
0.6796221798979727,29.207170963287354
0.6796211667948553,29.211336851119995
0.6796201769479592,29.215569496154785
0.6796191641188746,29.219764709472656
0.6796181745441315,29.2240047454834
0.6796171619889642,29.228187084197998
0.6796161726862581,29.23240375518799
0.6796151604048924,29.23661756515503
0.6796141713741073,29.240850925445557
0.6796131593664274,29.245092391967773
0.6796121706074475,29.24930500984192
0.6796111588733379,29.253471851348877
0.6796101703860473,29.257705688476562
0.6796091589253926,29.261899948120117
0.6796081707096754,29.266130924224854
0.6796071595223602,29.27034831047058
0.6796061715781007,29.274582147598267
0.6796051606640093,29.278775215148926
0.6796041729910918,29.28302788734436
0.6796031623501091,29.287245273590088
0.6796021749484182,29.291483879089355
0.6796011645804289,29.295711755752563
0.6796001774498487,29.29995894432068
0.6795991673547378,29.30417490005493
0.6795981804951532,29.30842113494873
0.6795971706728052,29.312629461288452
0.6795961840841007,29.31686544418335
0.6795951745344009,29.32103157043457
0.6795941882164609,29.325255632400513
0.679593178939294,29.32944965362549
0.6795921928920035,29.33367156982422
0.6795911838872548,29.337854623794556
0.6795901981104983,29.342078924179077
0.679589189378053,29.346237897872925
0.6795882038717155,29.350412368774414
0.6795871954114585,29.354567289352417
0.679586210175425,29.358775854110718
0.6795852019872416,29.36294674873352
0.679584217021397,29.36717700958252
0.6795832091051728,29.371342182159424
0.679582224409402,29.375609636306763
0.6795812167650219,29.37979769706726
0.6795802323392104,29.38401222229004
0.67957922496656,29.388188362121582
0.6795782408105927,29.39243745803833
0.6795772337095577,29.396584033966064
0.6795762498233197,29.400806427001953
0.6795752429937858,29.40499973297119
0.6795742593771623,29.409233808517456
0.6795732528190149,29.413403511047363
0.6795722694718915,29.41761016845703
0.6795712631850162,29.421868324279785
0.6795702801072784,29.426115036010742
0.6795692740915611,29.43028497695923
0.6795682912830939,29.434500217437744
0.6795672855384204,29.43866539001465
0.6795663029991098,29.442914247512817
0.679565297525366,29.44709038734436
0.6795643152550974,29.451342582702637
0.6795633100521692,29.455523014068604
0.6795623280508284,29.459712028503418
0.6795613231186017,29.46388864517212
0.6795603413860744,29.468097448349
0.6795593367244355,29.472301959991455
0.6795583552606074,29.47653102874756
0.6795573508694421,29.480737686157227
0.6795563696741991,29.484963178634644
0.679555365553394,29.48917579650879
0.6795543846266221,29.49340534210205
0.6795533807760631,29.4975848197937
0.6795524001176482,29.501816987991333
0.679551396537222,29.505993366241455
0.6795504161470499,29.510189294815063
0.6795494128366424,29.514393091201782
0.6795484327145999,29.518612384796143
0.6795474296740978,29.52283000946045
0.6795464498200704,29.527064561843872
0.6795454470493603,29.531280040740967
0.6795444674632344,29.537312507629395
0.6795434649622027,29.54172110557556
0.6795424856438647,29.54607629776001
0.6795414834123982,29.550419569015503
0.6795405043617342,29.554823875427246
0.6795395023997195,29.558992862701416
0.6795385236166162,29.563361167907715
0.67953752192394,29.568009614944458
0.6795365434082838,29.572386503219604
0.679535541984833,29.576725482940674
0.6795345637365104,29.58111023902893
0.6795335625821719,29.585455656051636
0.6795325846010695,29.58979368209839
0.6795315837157302,29.5939519405365
0.6795306060017346,29.598206996917725
0.6795296053852816,29.602422952651978
0.6795286279382796,29.60665798187256
0.6795276275905999,29.610900402069092
0.6795266504104784,29.615163564682007
0.6795256503314591,29.619399547576904
0.6795246734181046,29.623651266098022
0.6795236736076329,29.62786293029785
0.6795226969609328,29.632121562957764
0.6795216974188958,29.636380672454834
0.679520721038737,29.64067840576172
0.6795197217650221,29.645023584365845
0.6795187456512913,29.649362802505493
0.679517746645786,29.653664112091064
0.6795167707983707,29.658029079437256
0.6795157720609623,29.66239047050476
0.6795147964797493,29.666770219802856
0.6795137980103253,29.671120405197144
0.6795128226952021,29.675553798675537
0.67951182449365,29.67993927001953
0.6795108494445039,29.684261560440063
0.6795098515107115,29.688594579696655
0.6795088767274297,29.69300675392151
0.6795078790612847,29.697272539138794
0.6795069045437544,29.701550483703613
0.6795059071451448,29.705817699432373
0.6795049328932536,29.71009922027588
0.6795039357620666,29.714354276657104
0.6795029617757024,29.71864414215088
0.679501964911826,29.72287368774414
0.6795009911908763,29.72713541984558
0.6794999945941985,29.7314133644104
0.6794990211385505,29.735697031021118
0.6794980248089596,29.739946365356445
0.6794970516185016,29.74474310874939
0.6794960555558852,29.74903130531311
0.6794950826305045,29.753315210342407
0.679494086834751,29.757611513137817
0.6794931141743357,29.762022733688354
0.6794921186453331,29.766419172286987
0.6794911462497711,29.770859479904175
0.6794901509874078,29.77515435218811
0.6794891788565871,29.779438257217407
0.6794881838607512,29.783689975738525
0.6794872119945597,29.78799867630005
0.6794862172651398,29.79228186607361
0.6794852456634657,29.796581983566284
0.67948425120035,29.800806760787964
0.6794832798630813,29.805103063583374
0.6794822856661584,29.809306144714355
0.6794813145931835,29.813612937927246
0.679480320662342,29.817854642868042
0.6794793498535492,29.822145223617554
0.6794783561886774,29.82637906074524
0.6794773856439545,29.83066153526306
0.6794763922449415,29.83491039276123
0.6794754219641778,29.83923029899597
0.6794744288309116,29.843482732772827
0.6794734588139952,29.84783387184143
0.6794724659463652,29.852105855941772
0.6794714961931843,29.85645341873169
0.6794705035910793,29.860764265060425
0.6794695341015226,29.86503529548645
0.6794685417648314,29.869250059127808
0.6794675725387876,29.87357807159424
0.6794665804673994,29.877862453460693
0.6794656115047571,29.882105350494385
0.6794646196985609,29.886346578598022
0.679463650999209,29.89065647125244
0.6794626594580933,29.894926071166992
0.6794616910219208,29.899203777313232
0.6794606997457752,29.903450965881348
0.6794597315726707,29.9077889919281
0.6794587405613842,29.912157773971558
0.6794577726512371,29.91653084754944
0.679456781904699,29.920897006988525
0.6794558142573977,29.92524027824402
0.6794548237754978,29.929548263549805
0.6794538563909316,29.933826684951782
0.6794528661735588,29.93806028366089
0.6794518990516167,29.942357540130615
0.6794509090986608,29.94656205177307
0.679449942239232,29.95090937614441
0.6794489525505824,29.95519709587097
0.6794479859535564,29.95952844619751
0.6794469965291023,29.963821172714233
0.6794460301943684,29.968138456344604
0.6794450410339996,29.972493648529053
0.6794440749614472,29.97677755355835
0.6794430860650534,29.981013298034668
0.6794421202545717,29.985252380371094
0.6794411316220429,29.98944401741028
0.6794401660735215,29.993667602539062
0.6794391777047475,29.99795699119568
0.6794382124180758,30.00221347808838
0.6794372243129462,30.006392002105713
0.679436259288014,30.01065969467163
0.6794352714464187,30.0147967338562
0.6794343066831158,30.019044399261475
0.679433319104945,30.023278951644897
0.679432354603161,30.027517557144165
0.6794313672883049,30.03173017501831
0.6794304030479291,30.03600287437439
0.6794294159962777,30.040203094482422
0.6794284520172006,30.044453859329224
0.6794274652286437,30.04866051673889
0.6794265015107551,30.05293035507202
0.6794255149851833,30.057101249694824
0.6794245515283731,30.061328649520874
0.6794235652656766,30.065494775772095
0.679422602069835,30.06973886489868
0.679421616069904,30.073935985565186
0.6794206531349208,30.078168153762817
0.6794196673976463,30.08237624168396
0.6794187047234115,30.086644172668457
0.6794177192486833,30.090832948684692
0.6794167568350875,30.095054626464844
0.6794157716227963,30.099262237548828
0.6794148094697299,30.103492975234985
0.6794138245197662,30.107733011245728
0.6794128626271193,30.111993551254272
0.679411877939374,30.11624002456665
0.6794109163070371,30.1205575466156
0.6794099318814009,30.12495517730713
0.679408970509264,30.129267692565918
0.6794079863456277,30.133596658706665
0.6794070252335819,30.137873888015747
0.6794060413318359,30.142101764678955
0.6794050804797716,30.146363019943237
0.6794040968398072,30.150603771209717
0.6794031362476151,30.154847860336304
0.679402152869323,30.159074544906616
0.6794011925368936,30.163296699523926
0.6794002094201651,30.16753339767456
0.679399249347389,30.1718111038208
0.6793982664921152,30.176000356674194
0.6793973066788835,30.180262327194214
0.6793963240849551,30.18447971343994
0.679395364531159,30.18873953819275
0.6793943821984674,30.193033456802368
0.6793934229039972,30.197328805923462
0.6793924408324336,30.20158052444458
0.6793914817971807,30.205992221832275
0.6793904999866366,30.210219860076904
0.6793895412104916,30.214473009109497
0.6793885596608584,30.21871328353882
0.6793876011437127,30.223017930984497
0.6793866198548815,30.227257251739502
0.6793856615966265,30.231544017791748
0.6793846805684888,30.235814332962036
0.6793837225690156,30.240049839019775
0.6793827418014631,30.244267463684082
0.6793817840606629,30.248515367507935
0.6793808035535873,30.252737045288086
0.6793798460713512,30.25704598426819
0.679378865824644,30.261369705200195
0.6793779086008638,30.265772581100464
0.6793769286144168,30.27007794380188
0.6793759716489837,30.274364948272705
0.6793749919226886,30.27860140800476
0.6793740352154942,30.282875061035156
0.6793730557492429,30.287084341049194
0.6793720993001792,30.291418313980103
0.6793711200938631,30.295698165893555
0.6793701639028213,30.29995560646057
0.6793691849563332,30.30417013168335
0.6793682290232052,30.308462858200073
0.6793672503364363,30.312684774398804
0.6793662946611136,30.316989183425903
0.6793653162339567,30.32124614715576
0.6793643608163313,30.325636386871338
0.6793633826486782,30.330021619796753
0.6793624274886418,30.334429025650024
0.6793614495803849,30.33867645263672
0.6793604946778297,30.342952013015747
0.6793595170288607,30.34717559814453
0.6793585623836788,30.351412057876587
0.6793575849938902,30.355640411376953
0.6793566306059734,30.35990309715271
0.6793556534752581,30.364110469818115
0.6793546993444984,30.368380308151245
0.6793537224727482,30.37259840965271
0.679352768599038,30.376872539520264
0.6793517919861455,30.381125926971436
0.6793508383693772,30.38546109199524
0.6793498620152352,30.38980984687805
0.6793489086553007,30.394131660461426
0.6793479325598014,30.398382902145386
0.6793469794565934,30.402648448944092
0.6793460036196297,30.406866788864136
0.6793450507730406,30.41113781929016
0.6793440751945051,30.41532802581787
0.6793431226044269,30.419584035873413
0.6793421472842127,30.423789262771606
0.6793411949505385,30.428024530410767
0.6793402198885381,30.43221163749695
0.67933926781116,30.436479330062866
0.6793382930072664,30.440635919570923
0.6793373411860775,30.444910526275635
0.6793363666401835,30.449100017547607
0.6793354150750761,30.453354120254517
0.679334440787075,30.457544088363647
0.679333489477942,30.46184229850769
0.6793325154477265,30.466002941131592
0.679331564394461,30.470237493515015
0.6793305906219246,30.474456071853638
0.6793296398244191,30.478811025619507
0.6793286663094548,30.483253002166748
0.6793277157676022,30.487611293792725
0.679326742510103,30.491902828216553
0.6793257922237969,30.496200561523438
0.6793248192236564,30.50062870979309
0.6793238691927891,30.504966497421265
0.6793228964499006,30.509289979934692
0.6793219466743655,30.513677835464478
0.6793209741886224,30.517945528030396
0.6793200246683129,30.522222757339478
0.6793190524396086,30.526437044143677
0.6793181031744177,30.530693531036377
0.6793171312026457,30.534993886947632
0.6793161821924667,30.53931951522827
0.6793152104775207,30.543652057647705
0.6793142617222468,30.548073053359985
0.6793132902640204,30.552424430847168
0.6793123417635454,30.556716918945312
0.6793113705619322,30.561087369918823
0.6793104223161494,30.56548237800598
0.679309451371043,30.569786310195923
0.679308503379846,30.5740966796875
0.6793075326911406,30.578508138656616
0.6793065849544223,30.58285689353943
0.6793056145220121,30.587133646011353
0.6793046670396669,30.591498851776123
0.6793036968634449,30.595755100250244
0.6793027496353661,30.600117206573486
0.6793017797152268,30.604472398757935
0.6793008327413084,30.608927011489868
0.6792998630771458,30.61323595046997
0.6792989163572817,30.617526054382324
0.6792979469489897,30.621771812438965
0.6792970004830736,30.62617254257202
0.6792960313305465,30.6304874420166
0.6792950851184721,30.635021686553955
0.6792941162216042,30.6393985748291
0.6792931702632659,30.64368438720703
0.6792922016219516,30.648049116134644
0.6792912559172429,30.652345180511475
0.6792902875313762,30.65660548210144
0.6792893420801915,30.660955667495728
0.6792883739496671,30.665229558944702
0.6792874287519007,30.669532299041748
0.6792864608766127,30.673774003982544
0.6792855159321587,30.6780424118042
0.6792845483120017,30.6821928024292
0.6792836036207546,30.686423778533936
0.6792826362556231,30.69060778617859
0.6792816918174767,30.6948344707489
0.6792807247072656,30.699055194854736
0.6792797805221147,30.70330548286438
0.6792788136667185,30.707459926605225
0.6792778697344571,30.711700916290283
0.6792769031337706,30.715879917144775
0.6792759594542936,30.720104455947876
0.6792749931082117,30.72426748275757
0.6792740496814135,30.72854971885681
0.6792730835898307,30.732773542404175
0.6792721404156059,30.73718786239624
0.6792711745784173,30.741429805755615
0.6792702316566608,30.745691537857056
0.6792692660737613,30.749919652938843
0.6792683234043677,30.75422167778015
0.6792673580756522,30.758458614349365
0.6792664156585163,30.762715339660645
0.6792654505838801,30.766965627670288
0.6792645084188965,30.77129316329956
0.6792635435982347,30.775588512420654
0.6792626016852984,30.779942274093628
0.679261637118506,30.784228563308716
0.6792606954575121,30.788511991500854
0.6792597311444846,30.7927827835083
0.679258789735328,30.797054767608643
0.6792578256759607,30.8012797832489
0.6792568845185363,30.80550479888916
0.6792559207127244,30.809714555740356
0.6792549798069276,30.813946962356567
0.6792540162545665,30.818116188049316
0.6792530756002925,30.82237672805786
0.6792521123012775,30.82654309272766
0.6792511718984214,30.830782413482666
0.6792502088526484,30.834999084472656
0.6792492687011056,30.839287519454956
0.67924830590847,30.8436017036438
0.6792473660081357,30.847853183746338
0.6792464034685332,30.852057695388794
0.6792454638193028,30.856297969818115
0.6792445015326288,30.860633373260498
0.6792435621343982,30.864994049072266
0.6792426001005487,30.869388818740845
0.679241660953213,30.87374520301819
0.6792406991720837,30.87800431251526
0.6792397602755387,30.882285594940186
0.6792387987470254,30.886531829833984
0.6792378601011666,30.890852689743042
0.6792368988251656,30.895084142684937
0.6792359604298884,30.899391412734985
0.6792349994062955,30.903624057769775
0.6792340612614962,30.907886266708374
0.6792331004902072,30.912102699279785
0.6792321625957813,30.916338205337524
0.6792312020766923,30.920585870742798
0.6792302644325359,30.924861431121826
0.6792293041655434,30.92909836769104
0.6792283667715519,30.933339595794678
0.6792274067565517,30.937553882598877
0.6792264696126217,30.94180130958557
0.6792255098495102,30.946014404296875
0.6792245729555374,30.950271129608154
0.679223613444211,30.954469680786133
0.6792226768000914,30.958709478378296
0.6792217175404466,30.962924003601074
0.6792207811460765,30.96718740463257
0.6792198221380092,30.97142004966736
0.679218885993285,30.975745916366577
0.6792179272366922,30.979999542236328
0.6792169913415098,30.984283924102783
0.6792160328362877,30.988518714904785
0.6792150971905435,30.992797374725342
0.6792141389365889,30.997023582458496
0.6792132035401794,31.00126075744629
0.6792122455373888,31.005479097366333
0.6792113103902102,31.00973606109619
0.6792103526384806,31.013962030410767
0.6792094177404295,31.018192529678345
0.6792084602396575,31.02235698699951
0.6792075255906305,31.02659249305725
0.6792065683407125,31.030779123306274
0.6792056339406062,31.034998178482056
0.6792046769414397,31.039175510406494
0.6792037427901504,31.043450593948364
0.6792027860416321,31.047633409500122
0.679201852139057,31.05191397666931
0.6792008956410835,31.05607509613037
0.6791999619871192,31.060315132141113
0.6791990057395879,31.064539670944214
0.6791980723341312,31.068807125091553
0.6791971163369392,31.073046684265137
0.6791961831798868,31.077308893203735
0.6791952274329313,31.081536531448364
0.6791942945241802,31.085788011550903
0.6791933390273585,31.089996576309204
0.6791924063668058,31.094215154647827
0.6791914511200146,31.09840202331543
0.6791905187075573,31.102654457092285
0.6791895637106944,31.10685706138611
0.6791886315462295,31.111073970794678
0.6791876767991922,31.115267515182495
0.679186744882617,31.119513988494873
0.6791857903853025,31.12369418144226
0.6791848587165141,31.12795352935791
0.6791839044688199,31.132152795791626
0.6791829730477159,31.136441469192505
0.6791820190495396,31.140695095062256
0.6791810878760167,31.144984245300293
0.6791801341272561,31.14922857284546
0.6791792032012121,31.153526306152344
0.6791782497017647,31.157796382904053
0.679177319023097,31.16205930709839
0.6791763657728603,31.166244983673096
0.6791754353414663,31.17050552368164
0.6791744823403383,31.174709796905518
0.6791735521561154,31.17895483970642
0.6791725994039939,31.18317985534668
0.6791716694668398,31.18741512298584
0.6791707169636229,31.19161105155945
0.6791697872734352,31.1958646774292
0.6791688350190203,31.200085878372192
0.6791679055756967,31.204327821731567
0.6791669535699818,31.20855164527893
0.6791660243734206,31.212838172912598
0.679165072616304,31.217055797576904
0.6791641436664024,31.221306800842285
0.6791631921577821,31.22552752494812
0.679162263454438,31.229808568954468
0.6791613121942122,31.23399043083191
0.6791603837373237,31.238232374191284
0.6791594327253905,31.24245834350586
0.6791585045148555,31.246715307235718
0.6791575537511133,31.250904083251953
0.6791566257868297,31.25514507293701
0.6791556752711765,31.259324312210083
0.6791547475530427,31.26354670524597
0.6791537972853771,31.2677264213562
0.679152869813291,31.271985292434692
0.6791519197935115,31.276167631149292
0.6791509925673715,31.280402660369873
0.6791500427953762,31.28459644317627
0.6791491158150804,31.288801193237305
0.6791481662907684,31.29301142692566
0.679147239556215,31.29726219177246
0.6791462902794844,31.301461935043335
0.679145363790572,31.305681467056274
0.6791444147613213,31.309910774230957
0.6791434885179483,31.31418776512146
0.6791425397360766,31.3183753490448
0.6791416137381412,31.32262420654297
0.6791406652035472,31.326824188232422
0.6791397394509484,31.33108925819397
0.6791387911635304,31.335269689559937
0.6791378656561666,31.33951759338379
0.679136917615824,31.34373641014099
0.6791359923535935,31.34797239303589
0.679135044560225,31.35213828086853
0.6791341195430269,31.356351852416992
0.6791331719965314,31.360546588897705
0.6791322472242644,31.364731311798096
0.6791312999245408,31.368962049484253
0.6791303753971036,31.37317132949829
0.6791294283440511,31.37735104560852
0.6791285040613425,31.3815701007843
0.6791275572548606,31.385777950286865
0.6791266332167795,31.390005588531494
0.6791256866567666,31.394235610961914
0.6791247628632122,31.398483753204346
0.6791238165495682,31.402662992477417
0.6791228930004393,31.406883478164673
0.6791219469330634,31.411054611206055
0.679121023628259,31.41530442237854
0.6791200778070502,31.4195294380188
0.6791191547464696,31.423768043518066
0.6791182091713271,31.427969932556152
0.6791172863548697,31.432190418243408
0.6791163410256936,31.43635392189026
0.6791154184532582,31.440605878829956
0.6791144733699476,31.444870948791504
0.6791135510414336,31.449068546295166
0.6791126062038882,31.45322585105896
0.679111684119195,31.457438945770264
0.6791107395273144,31.461628437042236
0.6791098176863415,31.46587085723877
0.6791088733400252,31.470088720321655
0.6791079517426718,31.47428011894226
0.6791070076418197,31.478463172912598
0.6791060862879856,31.482702255249023
0.6791051424324972,31.486858367919922
0.6791042213220818,31.49106526374817
0.6791032777118574,31.495213508605957
0.6791023568447603,31.499425411224365
0.6791014134796993,31.503612756729126
0.6791004928558201,31.507861375808716
0.6790995497358229,31.512080907821655
0.6790986293550614,31.516327381134033
0.6790976864800277,31.52055525779724
0.6790967663422837,31.524784326553345
0.6790958237121132,31.528989791870117
0.6790949038172867,31.53321599960327
0.6790939614318798,31.537404775619507
0.6790930417798706,31.54161238670349
0.6790920996391273,31.545774459838867
0.6790911802298355,31.549996376037598
0.6790902383336563,31.554185152053833
0.6790893191669812,31.558417558670044
0.6790883775152663,31.562612533569336
0.6790874585911085,31.566874265670776
0.679086517183758,31.571065425872803
0.6790855985020177,31.575304985046387
0.679084657338932,31.579448699951172
0.6790837388995089,31.583672285079956
0.6790827979805887,31.587878227233887
0.6790818797833833,31.592169523239136
0.6790809391085287,31.596405506134033
0.6790800211534411,31.600655794143677
0.6790790807225529,31.604878187179565
0.6790781630094835,31.609119415283203
0.679077222822462,31.613352060317993
0.6790763053513115,31.617577075958252
0.6790753654080572,31.621726036071777
0.6790744481787258,31.62594747543335
0.6790735084791396,31.63011932373047
0.6790725914915277,31.63433575630188
0.6790716520355101,31.638509273529053
0.6790707352895182,31.642791509628296
0.6790697960769705,31.646990299224854
0.6790688795724992,31.651244163513184
0.679067940603322,31.655433416366577
0.6790670243402718,31.65967559814453
0.6790660856143659,31.66386389732361
0.6790651695926377,31.668097257614136
0.679064231109904,31.672348022460938
0.6790633153293985,31.676559448242188
0.6790623770897383,31.68073558807373
0.6790614615503562,31.684996604919434
0.6790605235536699,31.689170598983765
0.6790596082553122,31.693416595458984
0.6790586705015016,31.697617769241333
0.6790577554440692,31.70187282562256
0.6790568179330351,31.706042528152466
0.6790559031164287,31.71026349067688
0.6790549658480725,31.71444034576416
0.6790540512721933,31.718660354614258
0.6790531142464158,31.72290325164795
0.679052199911165,31.727100372314453
0.679051263127868,31.731287479400635
0.6790503490331465,31.735519409179688
0.6790494124922313,31.739661693572998
0.6790484986379401,31.743900537490845
0.6790475623393079,31.74807381629944
0.6790466487253486,31.75229239463806
0.6790457126689011,31.756460666656494
0.6790447992951749,31.76066303253174
0.6790438634808134,31.76484251022339
0.6790429503472215,31.769076585769653
0.6790420147748475,31.77328062057495
0.6790411018812916,31.777519702911377
0.6790401665508069,31.7816960811615
0.679039253897188,31.785929203033447
0.6790383188084943,31.790095567703247
0.6790374063947141,31.79429531097412
0.6790364715477132,31.79844641685486
0.679035559373673,31.802730798721313
0.6790346247682666,31.80690836906433
0.6790337128338684,31.811168909072876
0.6790327784699584,31.815398931503296
0.6790318667751033,31.81965184211731
0.6790309326525914,31.823862552642822
0.6790300211971817,31.828181982040405
0.6790290873159698,31.832407236099243
0.679028176099907,31.83667302131653
0.6790272424598973,31.840981483459473
0.6790263314830832,31.845300912857056
0.6790253980841776,31.849552631378174
0.679024487346514,31.853870391845703
0.6790235541886148,31.858170986175537
0.6790226436900038,31.862443208694458
0.679021710773013,31.86665916442871
0.679020800513356,31.87094783782959
0.6790198678371758,31.875179290771484
0.6790189578163754,31.87942147254944
0.6790180253809082,31.883652210235596
0.6790171155988662,31.88788914680481
0.6790161834040144,31.892055988311768
0.679015273860633,31.89630913734436
0.6790143419062985,31.900546550750732
0.6790134326014798,31.90479326248169
0.6790125008875654,31.909013509750366
0.6790115918212117,31.91323971748352
0.6790106603476196,31.9174222946167
0.679009751519633,31.92163848876953
0.6790088202862661,31.9258291721344
0.6790079116965492,31.930102825164795
0.6790069807033097,31.93431544303894
0.6790060723517646,31.938588619232178
0.6790051415985554,31.94285535812378
0.6790042334850848,31.947142601013184
0.6790033029718081,31.951311588287354
0.6790023950963144,31.955551385879517
0.6790014648228735,31.95971703529358
0.6790005571852591,31.96395993232727
0.6789996271515564,31.968217372894287
0.6789987197517239,31.972513437271118
0.6789977899576624,31.976773023605347
0.6789968827955146,31.981024265289307
0.6789959532409968,31.985214233398438
0.6789950463164366,31.989468574523926
0.6789941170013659,31.9936785697937
0.6789932103142956,31.99794030189514
0.6789922812385748,32.0021812915802
0.6789913747888974,32.00640916824341
0.6789904459524296,32.01061272621155
0.6789895397400476,32.01485347747803
0.6789886111427359,32.01908349990845
0.6789877051675528,32.023343086242676
0.6789867768093002,32.027525901794434
0.6789858710712185,32.03176951408386
0.6789849429519281,32.03597068786621
0.6789840374508512,32.0402193069458
0.6789831095704265,32.044432640075684
0.6789822043062569,32.04868936538696
0.6789812766646012,32.052876472473145
0.6789803716372425,32.05710172653198
0.678979444234259,32.061283111572266
0.6789785394436142,32.06550168991089
0.6789776122792063,32.06973338127136
0.6789767077251783,32.07401418685913
0.6789757807992496,32.07820105552673
0.678974876481742,32.08246397972107
0.6789739497941958,32.08669090270996
0.678973045713112,32.090975761413574
0.6789721192638519,32.09526705741882
0.678971215419095,32.09955978393555
0.6789702892080247,32.10387349128723
0.6789693855994983,32.1081702709198
0.6789684596265214,32.112518072128296
0.6789675562541289,32.11686086654663
0.6789666305191491,32.121129512786865
0.6789657273827938,32.12550067901611
0.6789648018857147,32.129889249801636
0.6789638989853006,32.13419771194458
0.6789629737260262,32.13844919204712
0.6789620710614568,32.14279341697693
0.6789611460398909,32.14704895019531
0.6789602436110695,32.15133047103882
0.6789593188271162,32.155598640441895
0.6789584166339468,32.15991806983948
0.6789574920875098,32.16425037384033
0.6789565901298963,32.16853976249695
0.6789556658208796,32.17286562919617
0.6789547640987258,32.177125453948975
0.6789538400270335,32.181355714797974
0.6789529385402431,32.185580015182495
0.6789520147057795,32.18977189064026
0.6789511134542564,32.19401144981384
0.6789501898569253,32.198203563690186
0.6789492888405738,32.2024405002594
0.6789483654802798,32.20664691925049
0.6789474646990035,32.210917711257935
0.6789465415756506,32.21507549285889
0.678945641029354,32.2193386554718
0.6789447181428467,32.2235312461853
0.6789438178314338,32.22780513763428
0.6789428951816762,32.23205804824829
0.678941995105051,32.23645210266113
0.6789410726919478,32.24076437950134
0.6789401728500147,32.24507284164429
0.6789392506734702,32.24929070472717
0.6789383510661335,32.25351524353027
0.6789374291260524,32.257715940475464
0.6789365297532165,32.26194739341736
0.6789356080495031,32.26615071296692
0.6789347089110722,32.270445823669434
0.6789337874436312,32.274699211120605
0.67893288853951,32.27896428108215
0.6789319673082461,32.28316569328308
0.6789310686383389,32.287405014038086
0.678930147643157,32.291600465774536
0.6789292492073683,32.2958619594574
0.678928328448173,32.300087451934814
0.6789274302464076,32.304394245147705
0.6789265097231035,32.3086724281311
0.6789256117552659,32.312950134277344
0.6789246914677584,32.317116260528564
0.6789237937337532,32.321436405181885
0.6789228736819468,32.32568645477295
0.6789219761816788,32.32997798919678
0.6789210563654787,32.334211587905884
0.678920159098853,32.338438749313354
0.6789192395181641,32.342610120773315
0.678918342485085,32.346832513809204
0.6789174231398125,32.35102891921997
0.6789165263401853,32.35525941848755
0.6789156072302341,32.359424114227295
0.6789147106639638,32.36366868019104
0.6789137917892393,32.367966651916504
0.6789128954562307,32.37220501899719
0.678911976816638,32.3763861656189
0.6789110807167961,32.38066363334656
0.6789101623122407,32.38492441177368
0.6789092664454707,32.38918614387512
0.6789083482758574,32.39338183403015
0.6789074526420646,32.397644996643066
0.6789065347072993,32.40187072753906
0.6789056393063887,32.40613770484924
0.6789047216063767,32.41032314300537
0.6789038264382536,32.41455960273743
0.6789029089729003,32.41879177093506
0.6789020140374699,32.42301154136658
0.6789010968066808,32.42721652984619
0.6789002021038486,32.431476354599
0.6788992851075295,32.43569731712341
0.6788983906372008,32.439953565597534
0.6788974738752571,32.444169998168945
0.6788965796373375,32.448450803756714
0.678895663109675,32.45266890525818
0.6788947691040699,32.45694541931152
0.6788938528105941,32.4611873626709
0.678892959037209,32.46544051170349
0.6788920429778259,32.46966338157654
0.6788911494365666,32.473961353302
0.6788902336111818,32.478190422058105
0.6788893403019539,32.48247051239014
0.6788884247104737,32.48668622970581
0.6788875316331827,32.49092960357666
0.6788866162755126,32.49514102935791
0.6788857234300647,32.499388456344604
0.6788848083061108,32.503623723983765
0.6788839156924111,32.507890939712524
0.6788830008020795,32.512109994888306
0.6788821084200347,32.51636219024658
0.6788811937632314,32.52058148384094
0.6788803016127467,32.524832010269165
0.678879387189378,32.529014348983765
0.6788784952703595,32.53324341773987
0.6788775810803316,32.53749346733093
0.6788766893926853,32.5417742729187
0.6788757754359042,32.545992374420166
0.6788748839795364,32.550251483917236
0.6788739702559085,32.55447268486023
0.6788730790307252,32.55880570411682
0.6788721655401567,32.56305742263794
0.678871274546064,32.56733536720276
0.6788703612884613,32.571529388427734
0.6788694705253656,32.57583165168762
0.6788685575006352,32.5800039768219
0.6788676669684426,32.5842649936676
0.6788667541764908,32.58852934837341
0.6788658638751075,32.59288215637207
0.6788649513158411,32.597158432006836
0.6788640612451736,32.60148334503174
0.678863148918499,32.60578751564026
0.6788622590784537,32.61004376411438
0.6788613469842775,32.61426854133606
0.6788604573747608,32.61851954460144
0.6788595455129895,32.62273931503296
0.6788586561339082,32.626981019973755
0.6788577445044489,32.63118839263916
0.678856855355709,32.63542699813843
0.6788559439584684,32.63964056968689
0.6788550550399768,32.64392924308777
0.6788541438748618,32.648162603378296
0.678853255186525,32.65248250961304
0.678852344253442,32.65674829483032
0.678851455795167,32.66108822822571
0.6788505450940233,32.66533589363098
0.6788496568657167,32.669609785079956
0.6788487463964192,32.6738338470459
0.6788478583979877,32.678088903427124
0.6788469481604434,32.682276487350464
0.678846060391794,32.68651223182678
0.67884515038591,32.69072484970093
0.6788442628469494,32.6949782371521
0.6788433530726327,32.69917964935303
0.678842465763268,32.703476428985596
0.678841556220426,32.70771265029907
0.6788406691405642,32.71198344230652
0.6788397598291037,32.716224193573
0.6788388729786521,32.7204966545105
0.6788379638984805,32.72470259666443
0.6788370772773458,32.72896409034729
0.6788361684283708,32.7331657409668
0.67883528203646,32.73745250701904
0.6788343734185888,32.74163293838501
0.6788334872558095,32.74588060379028
0.6788325788689491,32.75008273124695
0.6788316929352085,32.75430417060852
0.6788307847792667,32.75850248336792
0.6788298990744719,32.76277709007263
0.6788289911493561,32.767080545425415
0.6788281056734147,32.77138328552246
0.6788271979790326,32.77567458152771
0.6788263127318517,32.7799756526947
0.6788254052681107,32.784255027770996
0.6788245202495978,32.788556814193726
0.678823613016406,32.792903423309326
0.6788227282264687,32.79724717140198
0.6788218212237332,32.80149054527283
0.678820936662279,32.80581521987915
0.6788200298899081,32.810094118118286
0.6788191455568444,32.81434512138367
0.6788182390147454,32.818605184555054
0.6788173549099802,32.82285785675049
0.678816448598061,32.82710909843445
0.6788155647215018,32.83140254020691
0.6788146586396707,32.83565068244934
0.6788137749912253,32.839974880218506
0.6788128691393898,32.844318866729736
0.6788119857189657,32.84864044189453
0.6788110800970342,32.85298180580139
0.6788101969045397,32.85722827911377
0.6788092915124198,32.86149835586548
0.6788084085477625,32.86574387550354
0.6788075033853627,32.86994218826294
0.6788066206484504,32.874165296554565
0.6788057157156786,32.87836980819702
0.6788048332064196,32.88262224197388
0.678803928503184,32.88682198524475
0.6788030462214862,32.89108657836914
0.6788021417476952,32.89533495903015
0.6788012596934665,32.899588108062744
0.6788003554490283,32.90378546714783
0.678799473622177,32.90804934501648
0.6787985696069998,32.9122588634491
0.678797688007434,32.916521072387695
0.6787967842214262,32.92078948020935
0.6787959028490541,32.925069093704224
0.6787949992921244,32.9293487071991
0.6787941181468545,32.933661222457886
0.6787932148189109,32.93793869018555
0.6787923339006514,32.94224143028259
0.6787914308016029,32.94646906852722
0.6787905501102621,32.95069885253906
0.678789647240017,32.95491099357605
0.6787887667755031,32.959142446517944
0.6787878641339702,32.9633686542511
0.6787869838961921,32.967597007751465
0.6787860814832798,32.971843004226685
0.6787852014721457,32.976073265075684
0.678784299287763,32.98025679588318
0.6787834195031817,32.98449945449829
0.6787825175472372,32.98872971534729
0.6787816379891171,32.993032693862915
0.6787807362615196,32.997241258621216
0.6787798569297695,33.00147891044617
0.6787789554304279,33.00572490692139
0.6787780763249565,33.00995969772339
0.6787771750537798,33.01417136192322
0.6787762961744955,33.01842737197876
0.6787753951313925,33.022642612457275
0.6787745164782046,33.02686667442322
0.6787736156630847,33.031081676483154
0.6787727372359018,33.035343408584595
0.6787718366486734,33.039562463760376
0.6787709584474044,33.04387307167053
0.6787700580879771,33.04811763763428
0.6787691801125311,33.05237555503845
0.6787682799808139,33.05660700798035
0.6787674022310995,33.06084680557251
0.6787665023270016,33.06506156921387
0.6787656248029283,33.069300413131714
0.678764725126359,33.073503732681274
0.6787638478278359,33.07778882980347
0.6787629483787041,33.081969261169434
0.67876207130564,33.08620595932007
0.6787611720838557,33.09045600891113
0.6787602952361598,33.09470748901367
0.678759396241632,33.09895348548889
0.6787585196192139,33.10318851470947
0.6787576208518519,33.10740351676941
0.6787567444546208,33.11166501045227
0.6787558459143341,33.11587953567505
0.6787549697421993,33.12012267112732
0.6787540714288977,33.12432813644409
0.6787531954817679,33.128583669662476
0.6787522973953612,33.13279581069946
0.6787514216731465,33.13706946372986
0.6787505238135438,33.14126110076904
0.6787496483161539,33.14549994468689
0.6787487506832649,33.14966106414795
0.6787478754106089,33.15388822555542
0.6787469780043438,33.15804624557495
0.6787461029563311,33.16226553916931
0.6787452057765992,33.166433334350586
0.6787443309531399,33.170629262924194
0.678743433999851,33.1748321056366
0.6787425594008547,33.179112911224365
0.6787416626739189,33.18341040611267
0.678740788299295,33.18769454956055
0.6787398917986224,33.191972970962524
0.6787390176482805,33.19623851776123
0.6787381213737809,33.20049476623535
0.6787372474476312,33.204750061035156
0.6787363513992143,33.20899987220764
0.6787354776971667,33.21327805519104
0.6787345818747427,33.217501401901245
0.678733708396707,33.22173309326172
0.6787328128001862,33.22591280937195
0.6787319395460721,33.23013401031494
0.6787310441753643,33.23434376716614
0.6787301711450822,33.23861885070801
0.678729276000098,33.24285554885864
0.6787284031935578,33.24710249900818
0.6787275082742071,33.251298666000366
0.6787266356913186,33.25556516647339
0.6787257409975119,33.259756088256836
0.6787248686381856,33.26397085189819
0.6787239741698333,33.26816010475159
0.6787231020339792,33.27238392829895
0.6787222077909917,33.276599168777466
0.67872133587852,33.28080344200134
0.6787204418608073,33.28506255149841
0.6787195701716285,33.289294958114624
0.6787186763791013,33.29346585273743
0.6787178049131257,33.297680616378784
0.6787169113456946,33.30188608169556
0.6787160401028325,33.306097745895386
0.678715146760408,33.31030321121216
0.6787142757405699,33.31452989578247
0.6787133826230626,33.318705797195435
0.6787125118261589,33.32303333282471
0.6787116189334795,33.32724142074585
0.6787107483594205,33.33151078224182
0.6787098556914798,33.335907220840454
0.6787089853401763,33.340187311172485
0.678708092896885,33.34443974494934
0.6787072227682477,33.348665714263916
0.6787063305495167,33.35288953781128
0.6787054606434558,33.35713863372803
0.6787045686491958,33.361329793930054
0.6787036989656227,33.365601539611816
0.6787028071957444,33.369874000549316
0.6787019377345694,33.374125242233276
0.6787010461889841,33.37834596633911
0.678700176950118,33.38260364532471
0.6786992856287367,33.38688898086548
0.6786984166120904,33.39114952087402
0.678697525514824,33.395365476608276
0.6786966567203083,33.39960217475891
0.6786957658470679,33.40378475189209
0.6786948972745941,33.40802597999573
0.6786940066252908,33.41221332550049
0.6786931382747695,33.41644239425659
0.6786922478493143,33.42064952850342
0.6786913797206567,33.42488622665405
0.6786904895189614,33.429080963134766
0.6786896216120785,33.43329071998596
0.6786887316340537,33.437498331069946
0.6786878639488567,33.441728353500366
0.6786869741944141,33.4459011554718
0.6786861067308142,33.45011568069458
0.6786852171998651,33.45430374145508
0.6786843499577735,33.45853090286255
0.6786834606502293,33.46272325515747
0.6786825936295572,33.46693444252014
0.6786817045453293,33.47110724449158
0.678680837745988,33.47538614273071
0.678679948884988,33.4796257019043
0.6786790823068891,33.48390030860901
0.6786781936690283,33.48813343048096
0.678677327312083,33.4923951625824
0.6786764388972732,33.496610164642334
0.6786755727613929,33.500858545303345
0.6786746845695457,33.505053997039795
0.6786738186546423,33.50927209854126
0.6786729306856693,33.51343488693237
0.6786720649916536,33.51768898963928
0.6786711772454669,33.521867990493774
0.6786703117722509,33.526066303253174
0.678669424248762,33.53025436401367
0.6786685589962574,33.53446435928345
0.6786676716953782,33.53863000869751
0.6786668066634965,33.54287266731262
0.6786659195851389,33.547064542770386
0.6786650547737922,33.551308393478394
0.6786641679178679,33.555508852005005
0.6786633033269676,33.559757471084595
0.6786624166933886,33.56396698951721
0.6786615523228469,33.56818890571594
0.6786606659115253,33.57238435745239
0.6786598017612536,33.576597690582275
0.6786589155721015,33.58078670501709
0.6786580516420121,33.5849986076355
0.6786571656749415,33.58922863006592
0.6786563019649462,33.59344220161438
0.6786554162198694,33.5976357460022
0.6786545527298802,33.601882219314575
0.6786536672067093,33.60609173774719
0.6786528039366383,33.61033296585083
0.6786519186352856,33.61450910568237
0.6786510555850448,33.61876940727234
0.6786501705054224,33.622950077056885
0.6786493076749244,33.62719464302063
0.6786484228169446,33.631418228149414
0.678647560206101,33.63566827774048
0.6786466755696764,33.6398811340332
0.6786458131783998,33.644148111343384
0.6786449287634428,33.648327589035034
0.6786440665916451,33.65257501602173
0.6786431823980681,33.656758546829224
0.6786423204456621,33.660993814468384
0.6786414364733778,33.66516709327698
0.6786405747402755,33.669395446777344
0.6786396909891962,33.67360162734985
0.6786388294753102,33.67786526679993
0.6786379459453488,33.68213081359863
0.6786370846505914,33.68647766113281
0.6786362013416601,33.690669536590576
0.6786353402659442,33.694928884506226
0.678634457177956,33.699121713638306
0.6786335963211939,33.70345091819763
0.6786327134540614,33.707768201828
0.6786318528161658,33.712066650390625
0.6786309701698021,33.71630096435547
0.6786301097506855,33.72056031227112
0.6786292273250031,33.72483777999878
0.6786283671245781,33.729098320007324
0.67862748491949,33.73330211639404
0.6786266249376698,33.737558126449585
0.678625742953089,33.74184775352478
0.6786248831897859,33.7461097240448
0.6786240014256252,33.75034499168396
0.6786231418807525,33.7545862197876
0.6786222603369251,33.758768796920776
0.6786214010103949,33.76301407814026
0.6786205196868138,33.767224073410034
0.67861966057854,33.771448373794556
0.6786187794751183,33.77565813064575
0.6786179205850132,33.77991724014282
0.678617039701664,33.78418588638306
0.6786161810296408,33.78842902183533
0.6786153003662775,33.792662382125854
0.6786144419122493,33.79693937301636
0.6786135614687847,33.80118799209595
0.6786127032326649,33.805468797683716
0.6786118230090123,33.80973196029663
0.6786109649907138,33.8140172958374
0.6786100849867871,33.81821942329407
0.6786092271862231,33.82244825363159
0.6786083474019351,33.82667136192322
0.6786074898190186,33.83091354370117
0.6786066102542831,33.83515954017639
0.6786057528889277,33.83936858177185
0.6786048735436582,33.843525648117065
0.6786040163957769,33.84772515296936
0.6786031372698869,33.85192251205444
0.6786022803393935,33.856146574020386
0.6786014014327961,33.860353231430054
0.6786005447196038,33.86456346511841
0.678599666032213,33.868778467178345
0.6785988095362354,33.873040437698364
0.6785979310679647,33.87724471092224
0.6785970747891152,33.881497383117676
0.6785961965398786,33.885775566101074
0.6785953404780707,33.89001512527466
0.6785944624477815,33.89421987533569
0.678593606602929,33.898468017578125
0.6785927287915012,33.90264296531677
0.6785918731635178,33.906877279281616
0.6785909955708651,33.911091327667236
0.6785901401596643,33.91530418395996
0.6785892627857006,33.91950511932373
0.6785884075911962,33.92374920845032
0.6785875304358356,33.92794060707092
0.6785866754579414,33.93217468261719
0.6785857985210978,33.936352014541626
0.6785849437597276,33.94057559967041
0.6785840670413148,33.9448459148407
0.6785832124963825,33.949111461639404
0.678582335996315,33.95329022407532
0.6785814816677344,33.95751118659973
0.6785806053859258,33.961716413497925
0.678579751273611,33.965924978256226
0.6785788752099758,33.97012734413147
0.6785780213138407,33.97436213493347
0.678577145468293,33.9785680770874
0.6785762917882517,33.98280596733093
0.6785754161607058,33.98696851730347
0.6785745626966725,33.99119782447815
0.6785736872870423,33.99542808532715
0.6785728340389312,33.999650716781616
0.6785719588471312,34.003865242004395
0.6785711058148564,34.008073568344116
0.6785702308408011,34.0122652053833
0.6785693780242769,34.01654076576233
0.6785685032678807,34.020774841308594
0.6785676506670211,34.02503204345703
0.6785667761281984,34.02920985221863
0.6785659237429178,34.03344535827637
0.6785650494215832,34.037598848342896
0.6785641972517963,34.04181957244873
0.6785633231478642,34.04597592353821
0.6785624711934852,34.050252199172974
0.6785615973068699,34.05444264411926
0.6785607455678134,34.05866718292236
0.67855987189843,34.06285357475281
0.6785590203746104,34.067057847976685
0.6785581469223734,34.07121562957764
0.678557295613705,34.07544302940369
0.6785564223785292,34.07960033416748
0.678555571284927,34.08383083343506
0.6785546982667271,34.088029861450195
0.6785538473881055,34.09225559234619
0.6785529745867963,34.096447706222534
0.6785521239230701,34.10065817832947
0.6785512513385664,34.104870080947876
0.6785504008896502,34.10910964012146
0.6785495285218671,34.113303661346436
0.6785486782876755,34.11753821372986
0.6785478061365279,34.12171411514282
0.6785469561169764,34.125932693481445
0.6785460841823788,34.13011908531189
0.6785452343773818,34.134361028671265
0.6785443626592496,34.13859939575195
0.6785435130687222,34.142842292785645
0.6785426415669703,34.14707946777344
0.6785417921908272,34.151287317276
0.6785409209053712,34.155495405197144
0.6785400717435274,34.159717321395874
0.6785392006742822,34.1639039516449
0.6785383517266526,34.16813254356384
0.6785374808735335,34.1723198890686
0.6785366321400333,34.176552057266235
0.6785357615029554,34.18077540397644
0.6785349129834999,34.18504786491394
0.6785340425623784,34.189239740371704
0.6785331942568829,34.19347596168518
0.6785323240516332,34.197689056396484
0.6785314759600126,34.201951026916504
0.67853060597055,34.206172466278076
0.6785297580927199,34.21045660972595
0.6785288883189601,34.2147216796875
0.6785280406548352,34.21894812583923
0.6785271710966935,34.22313213348389
0.6785263236461896,34.22739267349243
0.6785254543035816,34.2315878868103
0.6785246070666141,34.23584794998169
0.6785237379394552,34.240066051483154
0.6785228909159393,34.24427390098572
0.6785220220041451,34.248480558395386
0.6785211751939967,34.25274205207825
0.6785203064974831,34.25702095031738
0.6785194599006171,34.26131248474121
0.6785185914192996,34.26553773880005
0.6785177450356321,34.2697811126709
0.6785168767694263,34.27400064468384
0.6785160305988727,34.27821207046509
0.6785151625476946,34.28242635726929
0.6785143165901706,34.28664493560791
0.6785134487539359,34.29090929031372
0.6785126030093572,34.295186281204224
0.6785117353879818,34.299386501312256
0.6785108898562642,34.30365180969238
0.678510022449664,34.3078978061676
0.6785091771307228,34.31211566925049
0.6785083099388142,34.316277503967285
0.6785074648325655,34.32052946090698
0.678506597855264,34.3247389793396
0.678505752961624,34.329015493392944
0.6785048861988455,34.33332419395447
0.67850404151773,34.337682485580444
0.6785031749693907,34.34197187423706
0.6785023305007156,34.346214294433594
0.6785014641667317,34.35043668746948
0.6785006199104131,34.354668855667114
0.6784997537907007,34.35886526107788
0.6784989097466544,34.36312460899353
0.6784980438411299,34.36731481552124
0.6784972000092722,34.3715136051178
0.6784963343178517,34.3757426738739
0.6784954906980986,34.379985332489014
0.6784946252206983,34.384191274642944
0.6784937818129662,34.38841223716736
0.6784929165495025,34.39261031150818
0.6784920733537074,34.39688849449158
0.6784912083040968,34.40113067626953
0.6784903653201549,34.40542268753052
0.678489500484314,34.40964317321777
0.6784886577121417,34.413909912109375
0.6784877930899866,34.41812777519226
0.6784869505295005,34.42242479324341
0.6784860861209479,34.42673969268799
0.6784852437720642,34.43107986450195
0.6784843795770303,34.435384035110474
0.6784835374396655,34.439714670181274
0.6784826734580675,34.44403696060181
0.6784818315321378,34.44831943511963
0.6784809677638921,34.4525990486145
0.6784801260493143,34.45687246322632
0.6784792624943374,34.46111798286438
0.6784784209910282,34.465378761291504
0.678477557649237,34.46960186958313
0.6784767163571125,34.47386074066162
0.6784758532284239,34.478066205978394
0.678475012147401,34.482343673706055
0.6784741492317317,34.486544370651245
0.6784733083617275,34.49086093902588
0.678472445658994,34.49504566192627
0.6784716049999249,34.499279260635376
0.6784707425100445,34.50349020957947
0.6784699020618272,34.507723569869995
0.6784690397847168,34.51192378997803
0.6784681995472686,34.516144037246704
0.6784673374828448,34.52036643028259
0.6784664974560821,34.52459478378296
0.6784656356042628,34.52886724472046
0.6784647957881024,34.533130168914795
0.678463934148804,34.5373318195343
0.6784630945431632,34.54158425331116
0.6784622331163027,34.545788526535034
0.6784613937210986,34.55002212524414
0.6784605325065937,34.554269552230835
0.6784596933217427,34.55848431587219
0.6784588323195103,34.562676668167114
0.67845799334493,34.566895723342896
0.6784571325548875,34.57109522819519
0.6784562937904951,34.57531499862671
0.6784554332125594,34.5795111656189
0.6784545946582721,34.583800077438354
0.6784537342923609,34.58802366256714
0.6784528959480954,34.592270612716675
0.678452035794126,34.596511125564575
0.6784511976598002,34.600770711898804
0.6784503377176898,34.60498881340027
0.6784494997932207,34.609273195266724
0.678448640062887,34.61352729797363
0.6784478023481917,34.61774754524231
0.6784469428295522,34.62195634841919
0.6784461053245486,34.626240968704224
0.6784452460175208,34.63046979904175
0.6784444087221259,34.63476300239563
0.6784435496266272,34.639010190963745
0.6784427125407587,34.64326596260071
0.6784418536567071,34.64745855331421
0.6784410167802825,34.651673793792725
0.6784401581075953,34.655872106552124
0.678439321440532,34.66013288497925
0.678438462979127,34.664347410202026
0.678437626521343,34.66858434677124
0.678436768271138,34.67277264595032
0.6784359320225507,34.67704725265503
0.6784350739834636,34.68130898475647
0.6784342379439905,34.68564248085022
0.6784333801159389,34.68988823890686
0.6784325442854979,34.69415593147278
0.6784316866684,34.69837737083435
0.6784308510469089,34.702632427215576
0.6784299936406825,34.70684456825256
0.6784291582280592,34.71106433868408
0.6784283010326219,34.71527147293091
0.6784274658287842,34.71955060958862
0.6784266088440544,34.72379684448242
0.67842577384892,34.72802948951721
0.6784249170748159,34.7321834564209
0.6784240822883029,34.73647356033325
0.6784232257247423,34.74068212509155
0.6784223911467685,34.74493765830994
0.6784215347936697,34.74913930892944
0.6784207004241535,34.7533802986145
0.6784198442814345,34.757588386535645
0.6784190101202937,34.7618567943573
0.6784181541878728,34.766087770462036
0.6784173202350255,34.77036261558533
0.678416464512821,34.77457618713379
0.6784156307681856,34.778799057006836
0.6784147752561158,34.78302836418152
0.6784139417196101,34.78727984428406
0.6784130864175933,34.791507959365845
0.6784122530891361,34.79575538635254
0.6784113979970906,34.79998850822449
0.6784105648765997,34.80424189567566
0.6784097099944444,34.8084716796875
0.678408877081838,34.8127658367157
0.6784080224094908,34.817108392715454
0.6784071897046877,34.82140612602234
0.6784063352420675,34.8256402015686
0.6784055027449859,34.829941511154175
0.6784046484920108,34.83416676521301
0.6784038162025696,34.83841037750244
0.6784029621591585,34.842602491378784
0.6784021300772755,34.846864223480225
0.678401276243347,34.851072788238525
0.6784004443689412,34.85530138015747
0.6783995907444139,34.85953760147095
0.6783987590774037,34.8638219833374
0.6783979056621966,34.868040561676025
0.6783970742025003,34.87227916717529
0.6783962209965322,34.87648272514343
0.6783953897440689,34.88075661659241
0.6783945367472581,34.885040044784546
0.6783937057019466,34.88933777809143
0.6783928529142124,34.893571853637695
0.6783920220759712,34.89784073829651
0.6783911694972322,34.902061462402344
0.6783903388659799,34.906301498413086
0.6783894864961554,34.910505294799805
0.6783886560718112,34.914754152297974
0.6783878039108199,34.91900062561035
0.6783869736933024,34.92326211929321
0.6783861217410633,34.92745089530945
0.6783852917302915,34.93171834945679
0.6783844399867236,34.93594932556152
0.6783836101826167,34.940213680267334
0.6783827586476392,34.944464683532715
0.6783819290501161,34.94871664047241
0.6783810777236481,34.95293188095093
0.6783802483326276,34.95718502998352
0.6783793972145884,34.96141505241394
0.6783785680299896,34.96566319465637
0.6783777171202986,34.96993160247803
0.6783768881420407,34.97423028945923
0.6783760374406168,34.9785361289978
0.6783752086686189,34.9828999042511
0.6783743581753816,34.98723602294922
0.6783735296095632,34.991565465927124
0.6783726793244316,34.99584984779358
0.6783718509647118,35.00011467933655
0.6783710008876054,35.00435519218445
0.6783701727339033,35.008604526519775
0.6783693228647419,35.01278066635132
0.6783684949169769,35.01700949668884
0.6783676452556795,35.02122449874878
0.678366817513771,35.025497913360596
0.6783659680602575,35.02974724769592
0.6783651405241249,35.033997774124146
0.6783642912783144,35.03823113441467
0.6783634639478774,35.04245734214783
0.67836261490969,35.04663395881653
0.6783617877848676,35.050946950912476
0.6783609389542226,35.055193185806274
0.6783601120349346,35.05947160720825
0.6783592634117517,35.06366491317749
0.6783584366979181,35.06791400909424
0.6783575882821169,35.07207441329956
0.6783567617736567,35.07630205154419
0.6783559135651573,35.08047676086426
0.6783550872619905,35.08468985557556
0.6783542392607126,35.08890414237976
0.6783534131627585,35.09315228462219
0.6783525653686219,35.097352027893066
0.6783517394758009,35.10157299041748
0.6783508918887253,35.10581350326538
0.6783500662009566,35.11004638671875
0.6783492188208622,35.114256381988525
0.6783483933380657,35.11853814125061
0.6783475461648727,35.12273406982422
0.6783467208869685,35.126967906951904
0.6783458739205963,35.13118076324463
0.6783450488475042,35.13545203208923
0.6783442020878732,35.13965892791748
0.6783433772195132,35.14391040802002
0.6783425306665432,35.14810538291931
0.6783417060028354,35.15236949920654
0.678340859656447,35.15665793418884
0.6783400351973112,35.160982608795166
0.6783391890574242,35.16521620750427
0.6783383648027803,35.16945242881775
0.6783375188693153,35.173659563064575
0.6783366948190839,35.17791485786438
0.6783358490919607,35.182124853134155
0.6783350252460616,35.186352014541626
0.6783341797252006,35.190573930740356
0.6783333560835543,35.19485092163086
0.6783325107688759,35.19908833503723
0.6783316873314026,35.20333957672119
0.678330842222827,35.20755124092102
0.6783300189894469,35.21180605888367
0.678329174086895,35.216033935546875
0.6783283510575283,35.22031593322754
0.67832750636092,35.224626779556274
0.6783266835354871,35.228970766067505
0.6783258390447433,35.23331165313721
0.6783250164231647,35.23761868476868
0.678324172138206,35.24187421798706
0.6783233497204019,35.246156454086304
0.6783225056411485,35.25039196014404
0.6783216834270397,35.25465154647827
0.6783208395534125,35.258915424346924
0.6783200175429193,35.26323390007019
0.6783191738748389,35.267472982406616
0.6783183520678819,35.2717559337616
0.678317508605269,35.27599048614502
0.678316687001769,35.280245780944824
0.678315843744544,35.28446054458618
0.6783150223444216,35.28873085975647
0.6783141792925057,35.29302096366882
0.6783133580956817,35.29727077484131
0.6783125152489955,35.30147981643677
0.6783116942553902,35.305718183517456
0.6783108516138547,35.3098931312561
0.6783100308233891,35.31414532661438
0.6783091883869256,35.31834626197815
0.6783083677995205,35.32258868217468
0.6783075255680492,35.32685160636902
0.6783067051836255,35.33112859725952
0.6783058631570678,35.33532762527466
0.6783050429755463,35.339560985565186
0.6783042011538232,35.34379816055298
0.6783033811751248,35.34806489944458
0.6783025395581573,35.352349281311035
0.6783017197822032,35.35660195350647
0.6783008783699123,35.36086297035217
0.6783000587966233,35.36511492729187
0.6782992175889304,35.36934733390808
0.6782983982182277,35.37366080284119
0.6782975572150538,35.377880334854126
0.6782967380468584,35.38214159011841
0.6782958972481247,35.38634252548218
0.6782950782823576,35.39060187339783
0.6782942376879856,35.39482402801514
0.6782934189245685,35.399125814437866
0.6782925785344791,35.40334677696228
0.6782917599733328,35.40755248069763
0.6782909197874476,35.41177725791931
0.6782901014284934,35.41602969169617
0.6782892614467338,35.420238971710205
0.6782884432898929,35.42453694343567
0.6782876035121805,35.42875695228577
0.6782867855573744,35.43305253982544
0.6782859459836305,35.43725943565369
0.6782851282307805,35.44152569770813
0.6782842888609264,35.44576692581177
0.6782834713099539,35.449979066848755
0.6782826321439115,35.45413279533386
0.678281814794738,35.45834469795227
0.6782809758324287,35.46256494522095
0.6782801586849757,35.46684527397156
0.6782793199263212,35.471099615097046
0.6782785029805104,35.47537088394165
0.6782776644254325,35.47971987724304
0.6782768476811849,35.48412036895752
0.6782760093296049,35.48842668533325
0.6782751927868429,35.49273633956909
0.6782743546386828,35.497058153152466
0.6782735382973276,35.50161933898926
0.6782727003525092,35.50612759590149
0.6782718842124827,35.51057553291321
0.6782710464709278,35.514997243881226
0.6782702305321515,35.519378900527954
0.6782693929937822,35.52366256713867
0.6782685772561778,35.52800488471985
0.6782677399209157,35.5324068069458
0.6782669243844056,35.53685927391052
0.6782660872521726,35.541377782821655
0.6782652719166782,35.54588270187378
0.6782644349873963,35.55019497871399
0.6782636198528397,35.554508209228516
0.6782627831264313,35.55886697769165
0.6782619681927342,35.56344294548035
0.6782611316691209,35.56796097755432
0.6782603169362055,35.57245588302612
0.6782594806153097,35.576780796051025
0.678258666083098,35.581124782562256
0.6782578299648419,35.585400342941284
0.6782570156332558,35.5897433757782
0.6782561797175614,35.59404969215393
0.6782553655865231,35.59840989112854
0.6782545298733127,35.60273003578186
0.6782537159427443,35.607136726379395
0.67825288043194,35.61157965660095
0.6782520667017639,35.61588144302368
0.6782512313932882,35.62009572982788
0.6782504178634262,35.624380588531494
0.6782495827572016,35.628631830215454
0.6782487694275765,35.632935762405396
0.6782479345235248,35.63717031478882
0.6782471213940586,35.64144444465637
0.6782462866921029,35.64564490318298
0.6782454737627177,35.649904012680054
0.6782446392627801,35.65410494804382
0.6782438265333987,35.65835118293762
0.6782429922354017,35.66255974769592
0.6782421797059464,35.66678595542908
0.6782413456098125,35.67095756530762
0.6782405332802056,35.675201654434204
0.6782396993858577,35.67944693565369
0.6782388872560217,35.68370819091797
0.6782380535633824,35.687889099121094
0.67823724163324,35.692099809646606
0.6782364081422316,35.69627857208252
0.6782355964117052,35.70055961608887
0.6782347631222508,35.70484495162964
0.6782339515912631,35.709163188934326
0.6782331185032853,35.713420152664185
0.6782323071717589,35.71770906448364
0.6782314742851802,35.72191905975342
0.6782306631530378,35.72622632980347
0.6782298304677814,35.7304368019104
0.678229019534946,35.73467946052551
0.6782281870509345,35.73889946937561
0.6782273763173285,35.74314832687378
0.678226544034485,35.747353076934814
0.6782257335000316,35.75160360336304
0.6782249014182787,35.75581407546997
0.6782240910829005,35.76002383232117
0.6782232592021616,35.76421761512756
0.6782224490657816,35.76844239234924
0.6782216173859793,35.77266049385071
0.6782208074485203,35.776926040649414
0.678219975969578,35.78111004829407
0.6782191662309631,35.78534817695618
0.6782183349528037,35.78955602645874
0.6782175254129559,35.7937753200531
0.6782166943355027,35.79794788360596
0.6782158849943448,35.802186250686646
0.6782150541175209,35.80638360977173
0.6782142449749763,35.81060528755188
0.678213414298705,35.81483435630798
0.6782126053546964,35.81910157203674
0.6782117748789007,35.82331395149231
0.6782109661333521,35.827560901641846
0.6782101358579554,35.83180594444275
0.6782093273107892,35.83607769012451
0.678208497235715,35.84030866622925
0.6782076888868548,35.84457612037659
0.678206859012026,35.84877920150757
0.6782060508613952,35.853073596954346
0.6782052211867357,35.85733366012573
0.6782044132342573,35.86158299446106
0.6782035837596905,35.865819692611694
0.6782027760052879,35.87011480331421
0.678201946730737,35.874327421188354
0.6782011391743338,35.87857413291931
0.6782003100997225,35.88278555870056
0.6781995027412421,35.887070417404175
0.678198673866494,35.89127850532532
0.6781978667058597,35.89551591873169
0.6781970380308986,35.89973545074463
0.6781962310680341,35.903990268707275
0.678195402592783,35.90816402435303
0.6781945958276119,35.91241717338562
0.6781937675519948,35.91663193702698
0.6781929609844408,35.92090916633606
0.6781921329083817,35.92509865760803
0.6781913265383679,35.929317474365234
0.6781904986617904,35.933496952056885
0.6781896924892409,35.93772506713867
0.6781888648120685,35.941930294036865
0.6781880588369071,35.94614267349243
0.6781872313590641,35.95028758049011
0.6781864255812141,35.95450139045715
0.6781855983026241,35.95867371559143
0.6781847927220099,35.9629340171814
0.6781839656425965,35.96708655357361
0.6781831602591418,35.97132611274719
0.6781823333788293,35.97551703453064
0.6781815281924576,35.979753255844116
0.6781807015111702,35.98393130302429
0.6781798965218054,35.98815131187439
0.678179070039467,35.99232816696167
0.6781782652470333,35.996567487716675
0.6781774389635677,36.00089240074158
0.6781766343679893,36.00513458251953
0.6781758082833206,36.00934648513794
0.6781750038845211,36.01361393928528
0.678174177998574,36.01785135269165
0.6781733737964775,36.02210545539856
0.6781725481091755,36.026286602020264
0.6781717441037065,36.03050398826599
0.6781709186149742,36.03465533256531
0.6781701148060563,36.038915157318115
0.678169289515818,36.04312229156494
0.6781684859033755,36.047361850738525
0.6781676608115557,36.05156064033508
0.678166857395513,36.05577754974365
0.6781660325020353,36.05998635292053
0.6781652292823167,36.06421089172363
0.678164404587106,36.06837606430054
0.6781636015636356,36.07258200645447
0.6781627770666162,36.0767502784729
0.6781619742393187,36.081003189086914
0.6781611499404147,36.08518385887146
0.6781603473092142,36.08941102027893
0.6781595232083506,36.09358477592468
0.6781587207731716,36.09779191017151
0.6781578968702727,36.10198998451233
0.6781570946310393,36.10621643066406
0.6781562709260299,36.1103720664978
0.6781554688826671,36.114641189575195
0.6781546453754713,36.11882185935974
0.6781538435279033,36.12307024002075
0.6781530202184463,36.127230644226074
0.6781522185665978,36.13145446777344
0.678151395454804,36.135653495788574
0.6781505939985996,36.139901876449585
0.6781497710843934,36.144148111343384
0.6781489698237579,36.1483838558197
0.6781481471070645,36.15260195732117
0.6781473460419223,36.156861782073975
0.6781465235226664,36.161062240600586
0.6781457226529423,36.165302753448486
0.6781449003310487,36.16949963569641
0.6781440996566676,36.17380356788635
0.6781432775320612,36.17799401283264
0.6781424770529475,36.182231426239014
0.6781416551255531,36.186413288116455
0.6781408548416323,36.190669298172
0.6781400331113748,36.19483709335327
0.6781392330225712,36.19906520843506
0.678138411489376,36.20323395729065
0.6781376115956145,36.20745921134949
0.6781367902594063,36.21161890029907
0.6781359905606119,36.21585965156555
0.6781351694213158,36.220136404037476
0.6781343699174139,36.224462032318115
0.678133548974955,36.228673219680786
0.6781327496658702,36.23293137550354
0.6781319289201737,36.23715925216675
0.6781311298058311,36.24140548706055
0.6781303092568219,36.24562358856201
0.6781295103371469,36.24989175796509
0.6781286899847506,36.25414180755615
0.6781278912596679,36.25841546058655
0.6781270711038097,36.262649059295654
0.6781262725732445,36.26688599586487
0.6781254526138495,36.27109718322754
0.6781246542777274,36.275343894958496
0.6781238345147208,36.27957320213318
0.6781230363729671,36.28382062911987
0.6781222168062743,36.28805208206177
0.6781214188588139,36.29228401184082
0.6781205994883607,36.29646968841553
0.6781198017351189,36.30071473121643
0.6781189825608304,36.30496001243591
0.678118185001733,36.309179067611694
0.6781173660235347,36.31337523460388
0.6781165686585068,36.31760120391846
0.6781157498763242,36.32176685333252
0.6781149527052912,36.32597589492798
0.67811413411905,36.330153465270996
0.6781133371419376,36.33440613746643
0.6781125187515631,36.33859062194824
0.6781117219682968,36.34279823303223
0.678110903773715,36.34699010848999
0.6781101071842199,36.35124707221985
0.6781092891853564,36.355430603027344
0.6781084927895584,36.359665393829346
0.6781076749863387,36.36384844779968
0.6781068787841638,36.36808919906616
0.6781060611765134,36.372371673583984
0.678105265167887,36.37668013572693
0.678104447755732,36.38091421127319
0.6781036519405798,36.38515853881836
0.6781028347238459,36.389400243759155
0.6781020391020935,36.39368534088135
0.678101222080707,36.397907972335815
0.67810042665228,36.402141094207764
0.6780996098261665,36.40633487701416
0.678098814590991,36.41055941581726
0.6780979979600763,36.414791107177734
0.6780972029180782,36.41902136802673
0.6780963864822882,36.423224687576294
0.6780955916333935,36.427459478378296
0.6780947753926544,36.43160796165466
0.6780939807367886,36.435834646224976
0.6780931646910263,36.440011739730835
0.6780923702281159,36.44425821304321
0.6780915543772565,36.448471546173096
0.6780907601072272,36.45269441604614
0.6780899444511969,36.4569730758667
0.6780891503739747,36.461198568344116
0.6780883349126995,36.465421199798584
0.6780875410282106,36.46968650817871
0.6780867257616169,36.473952531814575
0.6780859320697873,36.478230237960815
0.678085116997801,36.482449769973755
0.6780843234985572,36.486719369888306
0.6780835086211049,36.490957260131836
0.6780827153143727,36.49522304534912
0.6780819006313804,36.499462604522705
0.6780811075170862,36.503710985183716
0.6780802930284804,36.507911682128906
0.6780795001065504,36.512147426605225
0.6780786858122577,36.51634430885315
0.6780778930826181,36.520594358444214
0.6780770789825646,36.52484083175659
0.6780762864451422,36.52912950515747
0.6780754725392542,36.53334927558899
0.6780746801939749,36.53757452964783
0.6780738664821793,36.541823625564575
0.6780730743289695,36.546035051345825
0.6780722608111927,36.5502393245697
0.6780714688499792,36.55446147918701
0.6780706555261476,36.5586371421814
0.6780698637568567,36.56291937828064
0.6780690506268969,36.567315340042114
0.6780682590494552,36.571731090545654
0.678067446113294,36.576016902923584
0.6780666547276278,36.58029580116272
0.6780658419851918,36.58457803726196
0.678065050791228,36.58899903297424
0.6780642382424439,36.59325623512268
0.6780634472401091,36.59750318527222
0.6780626348849037,36.60191512107849
0.6780618440741244,36.6062114238739
0.6780610319124244,36.61046528816223
0.6780602412931276,36.614821910858154
0.6780594293248596,36.61905097961426
0.6780586388969718,36.62332773208618
0.6780578271220632,36.62771201133728
0.6780570368855113,36.63210082054138
0.6780562253038884,36.63650679588318
0.6780554352585993,36.640907287597656
0.6780546238701893,36.64521646499634
0.6780538340160897,36.649545192718506
0.6780530228208197,36.6537823677063
0.6780522331578367,36.65807890892029
0.6780514221556333,36.66235160827637
0.6780506326836937,36.66664743423462
0.6780498218744845,36.671035051345825
0.6780490325935151,36.675469160079956
0.6780482219772265,36.67982459068298
0.6780474328871549,36.684195041656494
0.6780466224637144,36.68848276138306
0.6780458335644669,36.692877769470215
0.6780450233338018,36.69722890853882
0.6780442346253059,36.70161461830139
0.6780434245873431,36.7059280872345
0.6780426360695259,36.7102472782135
0.6780418262241928,36.714560747146606
0.6780410378969813,36.7188606262207
0.6780402282442051,36.72308015823364
0.6780394401075268,36.72732067108154
0.6780386306472347,36.73156762123108
0.6780378427010163,36.735841274261475
0.6780370334331357,36.740076541900635
0.6780362456773051,36.74432945251465
0.6780354366017635,36.74858856201172
0.6780346490362475,36.75287318229675
0.6780338401529721,36.7570538520813
0.6780330527776982,36.76129937171936
0.6780322440866164,36.76553702354431
0.6780314569015122,36.76977872848511
0.6780306484025516,36.7739896774292
0.6780298614075444,36.77824258804321
0.6780290531006327,36.782432079315186
0.6780282662956496,36.78664970397949
0.6780274581807137,36.7908616065979
0.6780266715656831,36.795106649398804
0.678025863642651,36.79934501647949
0.6780250772174995,36.803568601608276
0.6780242694862991,36.80776309967041
0.6780234832509545,36.81201124191284
0.6780226757115131,36.816195487976074
0.678021889665903,36.82042741775513
0.6780210823181485,36.82459902763367
0.6780202964622005,36.828887939453125
0.6780194893060607,36.83315086364746
0.6780187036397027,36.83744215965271
0.6780178966751049,36.841721057891846
0.6780171111982645,36.845985889434814
0.6780163044251369,36.85020184516907
0.6780155191377417,36.854456424713135
0.6780147125560122,36.85862493515015
0.6780139274579902,36.862935304641724
0.6780131210675863,36.867143630981445
0.6780123361588652,36.871408224105835
0.6780115299597149,36.87562561035156
0.6780107452402228,36.8798394203186
0.6780099392322542,36.884015798568726
0.6780091547019185,36.88824987411499
0.6780083488850596,36.892494440078735
0.6780075645438085,36.89676856994629
0.6780067589179873,36.900997161865234
0.6780059747657488,36.90522813796997
0.6780051693308933,36.909403800964355
0.6780043853675953,36.91363573074341
0.6780035801236337,36.917885065078735
0.6780027963492042,36.92218899726868
0.6780019912960644,36.92639374732971
0.6780012077104316,36.930689334869385
0.6780004028480421,36.93490743637085
0.677999619451134,36.93915367126465
0.6779988147794227,36.943376779556274
0.6779980315711676,36.9476273059845
0.6779972270900628,36.95187783241272
0.6779964440703886,36.95611262321472
0.6779956397798189,36.960471630096436
0.6779948569486539,36.96479344367981
0.6779940528485472,36.96910643577576
0.67799327020582,36.97340130805969
0.6779924662961045,36.977601766586304
0.677991683841743,36.98184251785278
0.6779908801223475,36.98604416847229
0.6779900978562804,36.990304708480835
0.6779892943271331,36.9944908618927
0.6779885122492885,36.99872016906738
0.6779877089103179,37.00294780731201
0.677986927020624,37.00719118118286
0.6779861238717585,37.011425256729126
0.6779853421701441,37.015676975250244
0.6779845392113125,37.01988506317139
0.6779837576977057,37.024189710617065
0.6779829549288363,37.02848815917969
0.677982173603166,37.032838582992554
0.6779813710241877,37.03715205192566
0.677980589886382,37.04151177406311
0.6779797874972232,37.04581809043884
0.677979006547211,37.050150632858276
0.6779782043478002,37.05444693565369
0.6779774235855099,37.058701038360596
0.6779766215757762,37.06293559074402
0.6779758410011367,37.06716179847717
0.6779750391810084,37.07136297225952
0.6779742587939483,37.07563543319702
0.6779734571633547,37.079874753952026
0.6779726769638026,37.084105253219604
0.677971875522672,37.088300466537476
0.6779710955105567,37.09253787994385
0.677970294258818,37.096723556518555
0.6779695144340685,37.10098147392273
0.6779687133716509,37.10515213012695
0.6779679337341956,37.109408378601074
0.677967132861028,37.11359691619873
0.677966353410796,37.11784601211548
0.6779655527268071,37.12200212478638
0.6779647734637274,37.12622380256653
0.6779639729688463,37.130462646484375
0.6779631938928478,37.13469219207764
0.6779623935870035,37.13886094093323
0.677961614698015,37.14311671257019
0.6779608145811364,37.14737343788147
0.6779600358790873,37.151700019836426
0.6779592359511037,37.155951499938965
0.6779584574359223,37.160207986831665
0.6779576576967629,37.16442370414734
0.6779568793683792,37.168646574020386
0.677956079817973,37.17286038398743
0.6779553016763153,37.17712092399597
0.6779545023145915,37.18130660057068
0.6779537243595894,37.18557381629944
0.6779529251864775,37.18981671333313
0.6779521474180601,37.19405007362366
0.677951348433489,37.19828414916992
0.6779505708515855,37.2025465965271
0.6779497720554847,37.206817388534546
0.6779489946600243,37.211090087890625
0.6779481960523231,37.215288162231445
0.6779474188432351,37.219531297683716
0.6779466204238628,37.223745584487915
0.6779458434010767,37.228015184402466
0.6779450451699628,37.23223280906677
0.6779442683334079,37.23651885986328
0.6779434702904817,37.24073100090027
0.6779426936400873,37.24499726295471
0.6779418957852786,37.24918341636658
0.6779411193209739,37.25342512130737
0.677940321654212,37.257699489593506
0.6779395453759269,37.262017250061035
0.6779387478971417,37.266316413879395
0.6779379718048052,37.27062654495239
0.6779371745139259,37.274925231933594
0.6779363986074681,37.27926588058472
0.6779356015044243,37.28352642059326
0.6779348257837746,37.287864685058594
0.6779340288684959,37.292091846466064
0.6779332533335838,37.29633283615112
0.6779324566060003,37.30055212974548
0.6779316812567553,37.30476641654968
0.6779308847167963,37.308953046798706
0.6779301095531485,37.31318211555481
0.6779293132007441,37.31739330291748
0.6779285382226228,37.3216450214386
0.6779277420577026,37.32586407661438
0.6779269672650376,37.33011341094971
0.6779261712875315,37.33431053161621
0.677925396680253,37.33853340148926
0.6779246008900907,37.342721939086914
0.6779238264681281,37.346949100494385
0.67792303086524,37.35113334655762
0.6779222566285232,37.355395793914795
0.6779214612128387,37.359631061553955
0.6779206871612977,37.36387848854065
0.6779198919327468,37.368103981018066
0.6779191180663118,37.37235713005066
0.6779183230248248,37.37658452987671
0.6779175493434251,37.380850076675415
0.677916754488932,37.385056495666504
0.677915980992498,37.389408349990845
0.6779151863249288,37.393815994262695
0.6779144130133906,37.39815545082092
0.6779136185326752,37.40240693092346
0.6779128454059627,37.40666842460632
0.6779120511120316,37.41087102890015
0.677911278170075,37.41512060165405
0.6779104840628583,37.41933989524841
0.6779097113055875,37.423564195632935
0.6779089173850152,37.42777967453003
0.6779081448123608,37.43200397491455
0.6779073510783634,37.436197996139526
0.6779065786902553,37.44049620628357
0.6779057851427631,37.44468975067139
0.6779050129391315,37.44894289970398
0.6779042195780745,37.453134298324585
0.6779034475588499,37.457353353500366
0.6779026543841588,37.46156597137451
0.6779018825492712,37.465768337249756
0.6779010895608764,37.469958543777466
0.6779003179102563,37.47420692443848
0.677899525108088,37.47840332984924
0.677898753641666,37.48260474205017
0.6778979610256547,37.48686146736145
0.677897189743361,37.49108576774597
0.6778963973134373,37.49529671669006
0.6778956262152023,37.499560832977295
0.6778948339712968,37.503787994384766
0.6778940630570507,37.508010387420654
0.6778932709990939,37.512200117111206
0.6778925002687679,37.516446590423584
0.6778917083966902,37.520657539367676
0.6778909378502145,37.52494430541992
0.6778901461639467,37.52920317649841
0.6778893758012521,37.53345012664795
0.6778885843007247,37.5376615524292
0.6778878141217414,37.541938066482544
0.6778870228068854,37.54615378379822
0.6778862528115444,37.55041241645813
0.6778854616822904,37.55464458465576
0.6778846918705222,37.55888485908508
0.677883900926801,37.56310224533081
0.6778831312985365,37.56734538078308
0.6778823405402786,37.57156229019165
0.6778815710954487,37.57588267326355
0.6778807805225853,37.5801305770874
0.6778800112611203,37.58441877365112
0.6778792208735822,37.58863711357117
0.6778784517954133,37.5929012298584
0.6778776615931315,37.59712362289429
0.6778768926981894,37.601401567459106
0.6778761026810947,37.60564064979553
0.6778753339693103,37.60993003845215
0.6778745441373338,37.61415648460388
0.6778737756086382,37.618398666381836
0.6778729859617105,37.62256407737732
0.6778722176160348,37.62681007385254
0.6778714281540874,37.63098859786987
0.6778706599913621,37.635226249694824
0.677869870714326,37.63941287994385
0.6778691027344824,37.64369201660156
0.6778683136422887,37.647926330566406
0.677867545845258,37.65217161178589
0.6778667569378377,37.65635085105896
0.677865989323551,37.66061305999756
0.6778652006008354,37.66485118865967
0.6778644331692235,37.66912055015564
0.6778636446311441,37.67330837249756
0.6778628773821384,37.67753505706787
0.677862089028626,37.68172645568848
0.6778613219621578,37.6859769821167
0.6778605337931437,37.690160274505615
0.6778597669091442,37.6944146156311
0.67785897892456,37.69861197471619
0.6778582122229604,37.70284342765808
0.6778574244227373,37.70703649520874
0.6778566579034689,37.71126341819763
0.6778558702875385,37.715444564819336
0.6778551039505326,37.719637870788574
0.6778543165188261,37.72383236885071
0.6778535503640142,37.728068828582764
0.6778527631164631,37.73226070404053
0.6778519971437765,37.736518144607544
0.6778512100803125,37.740715980529785
0.6778504442896827,37.74500107765198
0.677849657410237,37.74919676780701
0.6778488918015956,37.75340819358826
0.6778481051060997,37.757574796676636
0.6778473396793784,37.76178956031799
0.6778465531677639,37.76595759391785
0.6778457879228941,37.77018690109253
0.6778450015950929,37.77439093589783
0.6778442365320057,37.778632402420044
0.6778434503879495,37.782808780670166
0.677842685506577,37.787033796310425
0.6778418995461973,37.79119944572449
0.677841134846471,37.79542827606201
0.6778403490696996,37.79963541030884
0.6778395845515512,37.80387496948242
0.6778387989583199,37.808025598526
0.6778380346216814,37.81222343444824
0.6778372492119219,37.81641149520874
0.6778364850567246,37.82060384750366
0.6778356998303688,37.82478618621826
0.6778349358565446,37.82903265953064
0.6778341508135242,37.83319139480591
0.6778333870210054,37.837451219558716
0.6778326021612523,37.841692209243774
0.6778318385499703,37.845967531204224
0.6778310538734169,37.8502254486084
0.6778302904433037,37.85445261001587
0.6778295059498812,37.85866665840149
0.6778287427008687,37.862892627716064
0.6778279583905098,37.867096185684204
0.6778271953225298,37.87132954597473
0.6778264111951662,37.87555480003357
0.6778256483081508,37.87979483604431
0.6778248643637147,37.88399028778076
0.6778241016575962,37.88828420639038
0.6778233178960196,37.892539262771606
0.6778225553707297,37.896838903427124
0.6778217717919448,37.90107011795044
0.6778210094474157,37.90533113479614
0.6778202260513548,37.909554958343506
0.6778194638875186,37.91379761695862
0.6778186806741135,37.91800594329834
0.6778179186909026,37.92224431037903
0.6778171356600858,37.92643427848816
0.6778163738574323,37.930628538131714
0.6778155910091358,37.934815883636475
0.6778148293869718,37.939051389694214
0.6778140467211284,37.943252086639404
0.6778132852793862,37.94746017456055
0.6778125027959279,37.95164465904236
0.6778117415345398,37.95588970184326
0.677810959233399,37.9600944519043
0.6778101981522973,37.9643075466156
0.6778094160334065,37.968507528305054
0.6778086551325236,37.97275185585022
0.677807873195815,37.976948499679565
0.6778071124750837,37.98121380805969
0.67780633072049,37.98536515235901
0.677805570179842,37.98959159851074
0.6778047886072958,37.99381113052368
0.6778040282466639,37.99802899360657
0.6778032468560975,38.002257108688354
0.6778024866754142,38.00648021697998
0.6778017054667601,38.010687589645386
0.6778009454659581,38.01493835449219
0.677800164439149,38.01911997795105
0.6777994046181609,38.02335000038147
0.6777986237731296,38.027520418167114
0.6777978641318877,38.03178787231445
0.6777970834685666,38.035953998565674
0.6777963240070037,38.04015254974365
0.6777955435253257,38.04435157775879
0.6777947842433741,38.04857587814331
0.6777940039432722,38.05285453796387
0.6777932448408649,38.05712294578552
0.6777924647222714,38.061379194259644
0.6777917057993413,38.065632820129395
0.677790925862189,38.069894552230835
0.6777901671186689,38.07418489456177
0.6777893873628908,38.07849907875061
0.6777886287987133,38.0827910900116
0.6777878492242422,38.08701825141907
0.6777870908393402,38.09125995635986
0.677786311446109,38.09544515609741
0.6777855532404152,38.099695444107056
0.6777847740283571,38.10390090942383
0.6777840160018045,38.108158826828
0.6777832369708522,38.11236071586609
0.6777824791233736,38.11660361289978
0.6777817002734603,38.12079095840454
0.6777809426049889,38.12505102157593
0.6777801639360476,38.12923789024353
0.6777794064465162,38.13345551490784
0.6777786279584797,38.13766312599182
0.6777778706478216,38.14189338684082
0.6777770923406231,38.14608311653137
0.6777763352087711,38.15028190612793
0.6777755570823438,38.15447282791138
0.6777748001292314,38.158724784851074
0.6777740221835085,38.16293287277222
0.6777732654090683,38.16723561286926
0.6777724876439831,38.17146277427673
0.6777717310481485,38.17577028274536
0.677770953463634,38.17994499206543
0.6777701970463383,38.184205055236816
0.6777694196423278,38.188403844833374
0.6777686634035042,38.192660331726074
0.6777678861799312,38.19692325592041
0.677767130119513,38.20118284225464
0.6777663530763105,38.20540928840637
0.6777655971942308,38.209676027297974
0.6777648203313325,38.21388840675354
0.6777640646275247,38.21812438964844
0.6777632879448638,38.2223162651062
0.6777625324192613,38.226540327072144
0.6777617559167713,38.23071599006653
0.6777610005693077,38.23497128486633
0.6777602242469221,38.2391631603241
0.6777594690775303,38.24339151382446
0.6777586929351825,38.24755501747131
0.6777579379437966,38.251776456832886
0.67775716198142,38.25597429275513
0.6777564071679733,38.260199546813965
0.6777556313855018,38.264368772506714
0.6777548767499275,38.26860690116882
0.6777541011472944,38.27283954620361
0.6777533466895265,38.277100563049316
0.6777525712666657,38.28131413459778
0.6777518169866373,38.28555083274841
0.6777510417434822,38.28980803489685
0.6777502876411273,38.29403567314148
0.6777495125776118,38.29824686050415
0.6777487586528642,38.3025016784668
0.6777479837689218,38.30668067932129
0.6777472300217148,38.31089758872986
0.6777464553172796,38.3150897026062
0.6777457017475472,38.31929612159729
0.6777449272225526,38.32347774505615
0.6777441738302284,38.32769322395325
0.6777433994846083,38.331875801086426
0.6777426462696261,38.33609485626221
0.6777418721033147,38.34028434753418
0.6777411190656083,38.34447884559631
0.6777403450785391,38.34861898422241
0.6777395922180428,38.352845191955566
0.6777388184101498,38.357028007507324
0.6777380657267967,38.361254930496216
0.6777372920980143,38.365448236465454
0.6777365395917389,38.36968684196472
0.6777357661420003,38.3738739490509
0.6777350138127364,38.378079414367676
0.6777342405419762,38.38225698471069
0.6777334883896577,38.386452198028564
0.67773271529781,38.390623569488525
0.677731963322371,38.39485239982605
0.6777311904093692,38.399046421051025
0.6777304386107439,38.403258085250854
0.677729665876523,38.40745759010315
0.6777289142546452,38.41168546676636
0.6777281416991386,38.41586351394653
0.6777273902539428,38.42007756233215
0.6777266178770851,38.424267292022705
0.6777258666085051,38.42848253250122
0.6777250944102303,38.43267512321472
0.6777243433182005,38.4368839263916
0.6777235712984432,38.44105887413025
0.6777228203828976,38.445282220840454
0.6777220485415917,38.44949197769165
0.6777212978024648,38.45376706123352
0.6777205261395447,38.45798420906067
0.6777197755767707,38.46222710609436
0.6777190040921708,38.466418743133545
0.6777182537056837,38.47064924240112
0.6777174823993386,38.47482967376709
0.6777167321890731,38.479058027267456
0.6777159610609168,38.483229637145996
0.6777152110268072,38.48744082450867
0.6777144400767744,38.491610288619995
0.6777136902187552,38.49585247039795
0.6777129194467801,38.50005555152893
0.6777121697647857,38.50429582595825
0.6777113991708029,38.508469104766846
0.677710649664768,38.51264762878418
0.6777098792487122,38.51684212684631
0.6777091299185706,38.52104306221008
0.6777083596803761,38.525179386138916
0.6777076105260631,38.52939748764038
0.677706840465665,38.53357243537903
0.6777060914871146,38.53782916069031
0.6777053216044472,38.54202723503113
0.6777045728015944,38.54622721672058
0.6777038030965922,38.55041241645813
0.6777030544693715,38.55465602874756
0.6777022849419695,38.55887150764465
0.6777015364903156,38.56309795379639
0.6777007671404484,38.567299365997314
0.6777000188642959,38.57150912284851
0.6776992496918981,38.575679779052734
0.677698501591182,38.57988667488098
0.6776977325961885,38.58408570289612
0.6776969846708433,38.58831000328064
0.6776962158531892,38.592533111572266
0.6776954681031496,38.59675431251526
0.6776946994627695,38.600950717926025
0.6776939518879707,38.605138301849365
0.6776931834247993,38.60926628112793
0.6776924360251761,38.6134979724884
0.6776916677391488,38.61767864227295
0.6776909205146356,38.62187123298645
0.6776901524056872,38.626102685928345
0.6776894053562194,38.63034749031067
0.6776886374242848,38.63450837135315
0.6776878905497973,38.638744831085205
0.6776871227948114,38.64289450645447
0.6776863760952391,38.647098541259766
0.6776856085171369,38.65127396583557
0.6776848619924148,38.655515909194946
0.6776840945911318,38.659729957580566
0.6776833482411951,38.66397738456726
0.677682581016666,38.66817617416382
0.6776818348414498,38.672399044036865
0.6776810677936098,38.67661142349243
0.6776803217930492,38.68079996109009
0.6776795549218335,38.68500566482544
0.6776788090958634,38.689213275909424
0.6776780424012074,38.69335055351257
0.6776772967497634,38.697585582733154
0.6776765302316023,38.7017924785614
0.6776757847546192,38.706016302108765
0.6776750184128881,38.71021270751953
0.6776742731103014,38.71444034576416
0.6776735069449357,38.718613624572754
0.6776727618166806,38.72287940979004
0.6776719958276155,38.727078676223755
0.6776712508736273,38.731295108795166
0.6776704850607983,38.735557079315186
0.6776697402810126,38.73977780342102
0.6776689746443548,38.743969202041626
0.6776682300387067,38.7482008934021
0.6776674645781562,38.752421140670776
0.677666720146581,38.75661015510559
0.6776659548620729,38.76084661483765
0.6776652106045062,38.76507258415222
0.6776644454959759,38.76923108100891
0.6776637014123532,38.773427963256836
0.6776629364797361,38.77759099006653
0.6776621925699929,38.781789779663086
0.6776614278132248,38.7859525680542
0.6776606840772965,38.790181159973145
0.6776599194963131,38.79436993598938
0.6776591759341355,38.798561334609985
0.6776584115288722,38.80274939537048
0.6776576681403806,38.80700135231018
0.677656903910773,38.811169385910034
0.6776561606959034,38.815412759780884
0.6776553966418875,38.819597244262695
0.677654653600575,38.82381868362427
0.6776538897220862,38.828020334243774
0.6776531468542671,38.8322958946228
0.6776523831512412,38.836498737335205
0.6776516404568508,38.84072661399841
0.6776508769292238,38.844998598098755
0.6776501344081981,38.84926915168762
0.6776493710559056,38.85349941253662
0.6776486287081802,38.857768058776855
0.6776478655311579,38.861992597579956
0.677647123356669,38.866276025772095
0.6776463603548529,38.87048697471619
0.677645618353536,38.87470746040344
0.6776448555268622,38.878870725631714
0.677644113698653,38.88308787345886
0.6776433510470573,38.88726353645325
0.6776426093918921,38.89148426055908
0.6776418469153106,38.895713806152344
0.6776411054331252,38.899919509887695
0.6776403431314935,38.90412640571594
0.677639601822224,38.90834665298462
0.6776388396954784,38.91256809234619
0.6776380985590608,38.91677737236023
0.6776373366071372,38.921000480651855
0.6776365956435073,38.925217628479004
0.677635833866342,38.92943048477173
0.6776350930754361,38.93365836143494
0.6776343314729651,38.9378502368927
0.6776335908547194,38.94204902648926
0.6776328294268787,38.94622755050659
0.6776320889812291,38.9504919052124
0.6776313277279553,38.954723834991455
0.677630587454838,38.95894718170166
0.6776298263760667,38.963128089904785
0.677629086275418,38.96735215187073
0.6776283253710862,38.971529722213745
0.6776275854428421,38.975744009017944
0.6776268247128855,38.979926109313965
0.6776260849569824,38.984142780303955
0.6776253244013377,38.98831510543823
0.6776245848177119,38.99255442619324
0.6776238244363154,38.99671387672424
0.6776230850249031,39.00098657608032
0.6776223248176908,39.00516939163208
0.6776215855784284,39.009400367736816
0.6776208255453372,39.013577938079834
0.6776200864781613,39.017778158187866
0.6776193266191273,39.02195167541504
0.6776185877239742,39.026209115982056
0.6776178280389338,39.03037619590759
0.6776170893157398,39.034627199172974
0.6776163298046297,39.03883385658264
0.6776155912533314,39.04311752319336
0.6776148319160881,39.04734134674072
0.677614093536622,39.05157399177551
0.6776133343731818,39.05581736564636
0.6776125961654845,39.06002163887024
0.6776118371757843,39.06422781944275
0.6776110991397923,39.068458795547485
0.6776103403237687,39.072606563568115
0.6776096024594187,39.07680869102478
0.677608843817008,39.080995321273804
0.6776081061242365,39.08520984649658
0.677607347655376,39.08944010734558
0.6776066101341197,39.09370136260986
0.6776058518387454,39.09790325164795
0.6776051144889411,39.10213780403137
0.6776043563669902,39.106324672698975
0.6776036191885745,39.110559940338135
0.6776028612399838,39.114771604537964
0.6776021242328935,39.11902976036072
0.6776013664575995,39.12323331832886
0.6776006296217711,39.12747550010681
0.6775998720197112,39.131635665893555
0.6775991353550821,39.1358916759491
0.6775983779261924,39.140119791030884
0.677597641432699,39.144366979599
0.6775968841769169,39.14857244491577
0.6775961478544963,39.152770042419434
0.6775953907717585,39.15700316429138
0.6775946546203475,39.161247968673706
0.6775938977105913,39.16547203063965
0.6775931617301268,39.16971230506897
0.6775924049932889,39.17395067214966
0.6775916691837081,39.1782009601593
0.6775909126197256,39.18238425254822
0.6775901769809652,39.186590909957886
0.6775894205897751,39.19078850746155
0.6775886851217724,39.19500541687012
0.6775879289033117,39.19915699958801
0.6775871936060036,39.20341730117798
0.6775864375602096,39.20760154724121
0.6775857024335333,39.21179795265198
0.6775849465603431,39.215988874435425
0.6775842116042359,39.22020506858826
0.6775834559035864,39.2243754863739
0.6775827211179851,39.22860503196716
0.6775819655898139,39.232847452163696
0.6775812309746558,39.237122535705566
0.6775804756189,39.24135756492615
0.6775797411741226,39.24563241004944
0.6775789859907192,39.24986958503723
0.6775782517162593,39.254133462905884
0.6775774967051459,39.25835204124451
0.6775767626009412,39.26258850097656
0.6775760077620551,39.26679015159607
0.6775752738280425,39.27100682258606
0.677574519161321,39.27520537376404
0.6775737853974383,39.279439210891724
0.6775730309028188,39.2836332321167
0.6775722973090028,39.287835359573364
0.6775715429864229,39.291993141174316
0.6775708095626114,39.29621124267578
0.6775700554120083,39.30041718482971
0.6775693221581386,39.304649114608765
0.6775685681794497,39.308892011642456
0.6775678350954595,39.313135385513306
0.6775670812886226,39.31733822822571
0.6775663483744492,39.32158350944519
0.6775655947394017,39.32574462890625
0.6775648619949824,39.329986333847046
0.6775641085316619,39.3341851234436
0.6775633759569348,39.33843231201172
0.6775626226652787,39.34257626533508
0.6775618902601811,39.34681582450867
0.6775611371401271,39.35099720954895
0.6775604049045967,39.355236530303955
0.6775596519560827,39.359434604644775
0.6775589198900568,39.36364507675171
0.6775581671130203,39.36783766746521
0.6775574352164372,39.3720703125
0.6775566826108159,39.37628245353699
0.6775559508836128,39.38053846359253
0.6775551984493446,39.384742736816406
0.6775544668914594,39.38901495933533
0.677553714628482,39.39320373535156
0.6775529832398525,39.397430181503296
0.6775522311481037,39.401607513427734
0.6775514999286675,39.405818939208984
0.6775507480080851,39.41001319885254
0.6775500169577804,39.414265394210815
0.6775492652083024,39.418458223342896
0.6775485343270667,39.42271375656128
0.6775477827486309,39.42690849304199
0.6775470520364024,39.4311797618866
0.6775463006289467,39.43542194366455
0.6775455700856632,39.43965291976929
0.6775448188491257,39.44385862350464
0.677544088474725,39.44810342788696
0.6775433374090436,39.452300786972046
0.6775426072034639,39.4565269947052
0.6775418563085767,39.460697650909424
0.6775411262717559,39.46495461463928
0.6775403755476009,39.46917676925659
0.677539645679477,39.47339725494385
0.6775388951259921,39.477575063705444
0.6775381654265034,39.48182249069214
0.6775374150436271,39.48598623275757
0.6775366855127114,39.49021077156067
0.6775359353003817,39.494394302368164
0.6775352059379771,39.49864435195923
0.677534455896132,39.502861738204956
0.677533726702177,39.50707483291626
0.677532976830755,39.51126456260681
0.6775322478051877,39.51545071601868
0.6775314981041266,39.51958775520325
0.6775307692468852,39.523865938186646
0.6775300197161237,39.52803087234497
0.6775292910271462,39.53225636482239
0.6775285416666222,39.53641414642334
0.6775278131458474,39.54064059257507
0.6775270639554996,39.54486107826233
0.6775263356028653,39.54908275604248
0.6775255865826317,39.55327558517456
0.6775248583980769,39.55750846862793
0.677524109547896,39.56172823905945
0.6775233815313584,39.565972566604614
0.6775226328511688,39.57017779350281
0.6775219050025869,39.57441520690918
0.677521156492327,39.578593492507935
0.6775204288116393,39.58284831047058
0.6775196804712477,39.5870635509491
0.6775189529583928,39.591291427612305
0.6775182047878076,39.5954966545105
0.6775174774427241,39.59970450401306
0.677516729441884,39.6038875579834
0.6775160022645103,39.60810303688049
0.6775152544333537,39.61225962638855
0.6775145274236285,39.61649513244629
0.6775137797620944,39.620638847351074
0.6775130529199557,39.624876499176025
0.6775123054279826,39.629069328308105
0.6775115787533695,39.63331365585327
0.6775108314308957,39.63751673698425
0.6775101049237471,39.64181661605835
0.6775093577707116,39.64601254463196
0.6775086314309656,39.65022540092468
0.6775078844473071,39.65442895889282
0.6775071582749026,39.658642530441284
0.67750641146056,39.66279721260071
0.6775056854554358,39.667036294937134
0.6775049388103476,39.67122197151184
0.6775042129724425,39.67545509338379
0.6775034664965475,39.679643869400024
0.6775027408258002,39.6838538646698
0.6775019945190373,39.68803548812866
0.6775012690153865,39.692225217819214
0.6775005228776947,39.696444272994995
0.6774997975410796,39.7006630897522
0.6774990515723975,39.70486545562744
0.6774983264027566,39.7091166973114
0.6774975806030235,39.71329092979431
0.677496855600296,39.71750283241272
0.6774961099694503,39.721723794937134
0.6774953851335754,39.725982904434204
0.6774946396715563,39.730162382125854
0.6774939150024725,39.73436117172241
0.6774931697092194,39.73858022689819
0.6774924452068657,39.74335861206055
0.6774917000823172,39.74759817123413
0.6774909757466326,39.75182104110718
0.6774902307907282,39.75603485107422
0.677489506621652,39.76027154922485
0.6774887618343303,39.76447892189026
0.6774880378318018,39.76873540878296
0.6774872932130019,39.772995710372925
0.6774865693769597,39.77728772163391
0.6774858249266211,39.78151798248291
0.6774851012570047,39.78582978248596
0.6774843569750667,39.79003930091858
0.677483633471815,39.794289112091064
0.6774828893582164,39.79849076271057
0.6774821660212689,39.80272388458252
0.6774814220759491,39.80693054199219
0.6774806989052451,39.81114315986633
0.6774799551281433,39.81533408164978
0.6774792321236217,39.81956934928894
0.6774784885146775,39.82374668121338
0.6774777656762778,39.827977418899536
0.6774770222354303,39.83216738700867
0.6774762995630917,39.83638882637024
0.6774755562902803,39.840571880340576
0.6774748337839424,39.844863176345825
0.6774740906791064,39.849111557006836
0.6774733683387085,39.85332679748535
0.6774726254017873,39.857529401779175
0.6774719032272687,39.861751317977905
0.6774711604582021,39.865959882736206
0.6774704384495024,39.8702027797699
0.6774696958482295,39.87444043159485
0.6774689740052879,39.87867259979248
0.6774682315717483,39.88289833068848
0.6774675098945047,39.88713359832764
0.677466767628638,39.89132595062256
0.6774660461170317,39.89555239677429
0.6774653040187774,39.899720430374146
0.677464582672748,39.90400505065918
0.6774638407420457,39.90815258026123
0.6774631195615326,39.91238474845886
0.6774623777983222,39.916548013687134
0.6774616567832654,39.920793533325195
0.6774609151874861,39.924989223480225
0.677460194337825,39.9292733669281
0.6774594529094167,39.933520555496216
0.677458732225091,39.937777280807495
0.6774579909639935,39.94198822975159
0.6774572704449427,39.946227073669434
0.677456529351096,39.95043659210205
0.6774558089972601,39.95466685295105
0.6774550680706035,39.958800315856934
0.6774543478819223,39.96303749084473
0.6774536071223956,39.96720051765442
0.6774528870988089,39.971440076828
0.6774521465063518,39.975658655166626
0.6774514266477997,39.97992157936096
0.6774506862223523,39.98413562774658
0.6774499665287741,39.98840689659119
0.6774492262702764,39.99261283874512
0.6774485067416123,39.996864557266235
0.6774477666500041,40.00105905532837
0.6774470472861938,40.00529885292053
0.6774463073614152,40.00950860977173
0.6774455881623985,40.01382112503052
0.6774448484043895,40.018104791641235
0.6774441293701067,40.02237153053284
0.6774433897788068,40.02659034729004
0.6774426709091981,40.030847787857056
0.6774419314845477,40.035030126571655
0.6774412127795528,40.03931427001953
0.677440473521492,40.04354405403137
0.677439754981051,40.04782724380493
0.6774390158895197,40.05217123031616
0.6774382975135727,40.05648899078369
0.6774375585885112,40.06076955795288
0.6774368403769983,40.06510043144226
0.6774361016183467,40.06935214996338
0.6774353835712081,40.07362747192383
0.6774346449789065,40.07783484458923
0.6774339270960825,40.08207416534424
0.677433188670071,40.086291790008545
0.6774324709515017,40.09053826332092
0.6774317326917206,40.09477734565735
0.677431015137346,40.09902048110962
0.677430277043736,40.103201150894165
0.6774295596534966,40.107431411743164
0.6774288217259975,40.11168074607849
0.6774281044998336,40.115933895111084
0.6774273667383858,40.12016463279724
0.6774266496762378,40.12454295158386
0.6774259120807816,40.12895488739014
0.6774251951825895,40.133323431015015
0.6774244577530656,40.1376256942749
0.6774237410187699,40.14191460609436
0.6774230037551183,40.14618396759033
0.6774222871846598,40.150413513183594
0.677421550086821,40.154616832733154
0.6774208336801398,40.15886569023132
0.6774200967480545,40.16305375099182
0.6774193805050909,40.16730713844299
0.6774186437386998,40.1715247631073
0.6774179276593945,40.175790548324585
0.6774171910586374,40.179975271224976
0.677416475142931,40.184213399887085
0.677415738707749,40.188408613204956
0.6774150229555819,40.192643880844116
0.6774142866859154,40.1968674659729
0.6774135710972284,40.201148986816406
0.6774128349930179,40.205321073532104
0.6774121195677515,40.20964074134827
0.6774113836289376,40.213907957077026
0.6774106683670322,40.21820068359375
0.6774099325935562,40.22242712974548
0.6774092174949526,40.226688861846924
0.6774084818867543,40.23092079162598
0.6774077669513935,40.23519587516785
0.6774070315084142,40.2394495010376
0.6774063167362365,40.24378800392151
0.6774055814584168,40.248082876205444
0.6774048668493631,40.252450466156006
0.6774041317366438,40.25673985481262
0.6774034172906548,40.26116394996643
0.6774026823429766,40.26548933982849
0.6774019680599934,40.269832611083984
0.6774012332772973,40.274104595184326
0.6774005191572605,40.27839636802673
0.6773997845394871,40.282588720321655
0.6773990705823377,40.28687286376953
0.6773983361294281,40.29110026359558
0.6773976223351068,40.295369386672974
0.6773968880470018,40.29959535598755
0.6773961744154496,40.303828716278076
0.6773954402920904,40.30805063247681
0.6773947268232484,40.312331199645996
0.6773939928645757,40.31659150123596
0.6773932795583846,40.32095408439636
0.6773925457643397,40.32527470588684
0.6773918326207407,40.32963824272156
0.6773910989912644,40.33398461341858
0.6773903860101984,40.33838891983032
0.6773896525452315,40.342792987823486
0.67738893972664,40.34716486930847
0.6773882064261241,40.35144329071045
0.6773874937699477,40.35573220252991
0.6773867606338235,40.359960079193115
0.6773860481400036,40.36422896385193
0.6773853151682125,40.36843776702881
0.67738460283669,40.372700929641724
0.6773838700291733,40.37694430351257
0.6773831578598895,40.38121843338013
0.6773824252165882,40.385425090789795
0.6773817132094844,40.389697551727295
0.6773809807303397,40.39388179779053
0.677380268885357,40.39815926551819
0.6773795365703101,40.40238285064697
0.67737882488739,40.40664267539978
0.6773780927363824,40.410900354385376
0.6773773812154658,40.415172815322876
0.6773766492284388,40.419410943984985
0.6773759378694673,40.423651695251465
0.6773752060463621,40.42783236503601
0.677374494849277,40.43214273452759
0.6773737631900351,40.43635606765747
0.6773730521547778,40.44064688682556
0.6773723206593405,40.44500279426575
0.6773716097858523,40.44939351081848
0.6773708784541611,40.45373821258545
0.6773701677423836,40.45803618431091
0.67736943657438,40.4623761177063
0.6773687260242545,40.46670961380005
0.6773679950198797,40.47106456756592
0.6773672846313478,40.475436210632324
0.6773665537905437,40.47981023788452
0.6773658435635467,40.48434829711914
0.6773651128862546,40.48862600326538
0.6773644028207343,40.49294066429138
0.6773636723068959,40.497230052948
0.6773629624027939,40.50171208381653
0.6773622320523507,40.50604820251465
0.6773615223096086,40.51045823097229
0.6773607921225019,40.514867544174194
0.6773600825410612,40.519230365753174
0.6773593525172332,40.52350926399231
0.6773586430970356,40.52783513069153
0.6773579132364278,40.53213810920715
0.6773572039774148,40.53644394874573
0.677356474279969,40.540706157684326
0.6773557651820826,40.5450553894043
0.6773550356477405,40.54945182800293
0.6773543267109223,40.553926944732666
0.6773535973396254,40.55827188491821
0.6773528885638174,40.56261110305786
0.6773521593555076,40.56695318222046
0.6773514507406513,40.57126832008362
0.6773507216952706,40.57552766799927
0.6773500132413081,40.579874753952026
0.6773492843587982,40.58425331115723
0.677348576065671,40.58856654167175
0.677347847345974,40.592894315719604
0.6773471392136241,40.59735131263733
0.6773464106566816,40.601781368255615
0.677345702685051,40.60619282722473
0.6773449742908052,40.610464334487915
0.6773442664798358,40.614811420440674
0.6773435382482286,40.619160413742065
0.6773428305978624,40.623486042022705
0.6773421025288355,40.627784967422485
0.6773413950390147,40.63219594955444
0.6773406671325105,40.63655495643616
0.6773399598031767,40.6409010887146
0.6773392320591369,40.645166635513306
0.6773385248902326,40.649436712265015
0.6773377973085996,40.65364599227905
0.6773370903000664,40.657891035079956
0.6773363628807819,40.66208243370056
0.6773356560325624,40.66633915901184
0.6773349287755688,40.67056894302368
0.6773342220876047,40.67484760284424
0.6773334949928442,40.67906737327576
0.677332788465078,40.68335485458374
0.6773320615324927,40.68761968612671
0.6773313551648664,40.691866636276245
0.6773306283943984,40.696101903915405
0.6773299221868543,40.70034885406494
0.6773291955784462,40.70460629463196
0.6773284895309264,40.70888638496399
0.6773277630845199,40.71312189102173
0.6773270571969668,40.71742057800293
0.6773263309125048,40.72169041633606
0.6773256251848606,40.72599244117737
0.6773248990622851,40.730286598205566
0.6773241934944921,40.73461937904358
0.6773234675337454,40.738895416259766
0.6773227621257463,40.743170738220215
0.6773220363267708,40.74740982055664
0.6773213310785077,40.75168037414551
0.6773206054412457,40.7558856010437
0.6773199003526611,40.760143995285034
0.6773191748770555,40.7643404006958
0.6773184699480918,40.768630504608154
0.6773177446340845,40.772966623306274
0.677317039864684,40.77729535102844
0.677316314712218,40.78151822090149
0.6773156101023233,40.78574800491333
0.6773148851113405,40.78997540473938
0.6773141806608947,40.7941951751709
0.6773134558313378,40.79834222793579
0.6773127515402828,40.802579164505005
0.6773120268720948,40.80679249763489
0.6773113227403731,40.811012268066406
0.6773105982334963,40.815202713012695
0.6773098942610507,40.81942820549011
0.6773091699154277,40.823620080947876
0.677308466102201,40.827850580215454
0.6773077419177745,40.832066774368286
0.6773070382637093,40.83631348609924
0.677306314240422,40.84048581123352
0.6773056107454607,40.844741106033325
0.6773048868832553,40.84898900985718
0.6773041835473409,40.853246450424194
0.6773034598461602,40.8574697971344
0.6773027566692352,40.861741065979004
0.6773020331290219,40.86607503890991
0.6773013301110294,40.87046718597412
0.677300606731726,40.8747923374176
0.6772999038726089,40.87911796569824
0.6772991806541586,40.88331127166748
0.677298477953859,40.88753366470337
0.6772977548962047,40.8917281627655
0.677297052354666,40.89599585533142
0.6772963294577502,40.900219440460205
0.6772956270749152,40.90448188781738
0.6772949043386811,40.90869069099426
0.6772942021144925,40.912949085235596
0.6772934795388831,40.917136907577515
0.6772927774732843,40.921380281448364
0.6772920550582419,40.925623178482056
0.6772913531511756,40.92985773086548
0.6772906308966438,40.93406629562378
0.6772899291480531,40.93827247619629
0.6772892070539746,40.94249773025513
0.6772885054638023,40.946768045425415
0.6772877835301202,40.95099997520447
0.6772870820983095,40.95526838302612
0.6772863603249671,40.95952486991882
0.677285659051461,40.963826417922974
0.677284937438401,40.96808958053589
0.6772842363231427,40.97235369682312
0.6772835148703085,40.97656869888306
0.677282813913241,40.9808509349823
0.6772820926205757,40.98508071899414
0.6772813918216422,40.989333152770996
0.6772806706890889,40.99361181259155
0.6772799700482326,40.997907400131226
0.6772792490757346,41.00212001800537
0.6772785485928985,41.00640082359314
0.6772778277803989,41.01063084602356
0.6772771274555265,41.01494383811951
0.6772764068029685,41.01922345161438
0.6772757066360031,41.02349877357483
0.6772749861433301,41.027777671813965
0.6772742861342147,41.03203225135803
0.6772735658013701,41.036250829696655
0.6772728659500483,41.0404999256134
0.6772721457769751,41.04469347000122
0.6772714460833902,41.048938274383545
0.6772707260700319,41.053229093551636
0.6772700265341272,41.057494163513184
0.6772693066804274,41.061755657196045
0.677268607302146,41.06601881980896
0.6772678876080479,41.0702338218689
0.6772671883873338,41.074458599090576
0.6772664688527811,41.078728675842285
0.6772657697895773,41.083027362823486
0.6772650504145131,41.08723592758179
0.6772643515087632,41.09149765968323
0.6772636322931312,41.095717430114746
0.6772629335447788,41.100003480911255
0.6772622144885224,41.104214668273926
0.6772615158975112,41.10849857330322
0.677260797000574,41.11277103424072
0.6772600985668472,41.11707139015198
0.6772593798291727,41.12130856513977
0.6772586815526741,41.12559199333191
0.6772579629742059,41.12982702255249
0.6772572648548791,41.13407754898071
0.6772565464355611,41.13830208778381
0.6772558484733496,41.142582416534424
0.6772551302131253,41.14686155319214
0.6772544324079728,41.15113639831543
0.6772537143067857,41.15540671348572
0.677253016658636,41.15973687171936
0.6772522987164299,41.16398739814758
0.6772516012252268,41.16822910308838
0.6772508834419454,41.17245364189148
0.6772501861076324,41.17677068710327
0.6772494684832198,41.18107056617737
0.6772487713057407,41.18529176712036
0.6772480538401403,41.189531564712524
0.6772473568194393,41.193888664245605
0.6772466395125947,41.198177337646484
0.6772459426486154,41.202491998672485
0.677245225500471,41.206727504730225
0.677244528793157,41.2109808921814
0.6772438118036564,41.21523427963257
0.6772431152529518,41.21952986717224
0.6772423984220388,41.22376084327698
0.6772417020278877,41.22800612449646
0.6772409853555063,41.23219966888428
0.6772402891178523,41.236501693725586
0.6772395726039466,41.24071669578552
0.677238876522734,41.24501156806946
0.6772381601672477,41.24924945831299
0.67723746424242,41.25348258018494
0.6772367480452974,41.257686376571655
0.677236052276799,41.261940717697144
0.6772353362379839,41.26616597175598
0.6772346406257587,41.27043294906616
0.6772339247451954,41.274646520614624
0.6772332292891874,41.27894377708435
0.6772325135668199,41.28315734863281
0.6772318182669733,41.29458165168762
0.6772311027027453,41.29893445968628
0.6772304075590043,41.30320739746094
0.6772296921528606,41.30744290351868
0.6772289971651693,41.31170129776001
0.6772282819170534,41.31591510772705
0.6772275870853561,41.32016563415527
0.6772268719952126,41.3244252204895
0.6772261773194532,41.3286566734314
0.6772254623872263,41.3328800201416
0.6772247678673491,41.33713746070862
0.6772240530929831,41.34138083457947
0.6772233587289322,41.34566068649292
0.6772226441123712,41.349907636642456
0.6772219499040915,41.3542799949646
0.6772212354452797,41.35861420631409
0.677220541392715,41.362972259521484
0.6772198270915967,41.36722493171692
0.6772191331946915,41.37152934074402
0.6772184190512113,41.375797271728516
0.6772177253099101,41.3800573348999
0.6772170113240122,41.38432264328003
0.6772163177382591,41.38858723640442
0.6772156039098877,41.392932653427124
0.6772149104796273,41.397385120391846
0.6772141968087273,41.40170097351074
0.677213503533904,41.405946254730225
0.6772127900204195,41.410226583480835
0.6772120969009777,41.41464877128601
0.6772113835448533,41.41892170906067
0.6772106905807376,41.42319631576538
0.6772099773819179,41.42749834060669
0.6772092845730726,41.43185091018677
0.677208571531502,41.43613362312317
0.6772078788778719,41.440428733825684
0.6772071659934948,41.44471526145935
0.6772064734950246,41.44899225234985
0.6772057607677859,41.45320439338684
0.6772050684244197,41.45744490623474
0.677204355854264,41.461703062057495
0.6772036636659466,41.46600270271301
0.6772029512528184,41.47025680541992
0.677202259219495,41.474496364593506
0.6772015469633385,41.478744983673096
0.6772008550849532,41.483020305633545
0.6772001429857138,41.48724722862244
0.6771994512622115,41.491503953933716
0.6771987393198335,41.49570322036743
0.677198047751159,41.49994897842407
0.6771973359655874,41.504199504852295
0.6771966445516853,41.5084433555603
0.6771959329228647,41.51265859603882
0.6771952416636796,41.51690053939819
0.6771945301915551,41.52109384536743
0.6771938390870321,41.52533483505249
0.677193127771548,41.529536485672
0.6771924368216322,41.5337700843811
0.6771917256627336,41.53796744346619
0.6771910348673693,41.54219579696655
0.6771903238650011,41.54641151428223
0.6771896332241334,41.55065441131592
0.6771889223782407,41.554847240448
0.6771882318918147,41.55909538269043
0.6771875212023418,41.56330466270447
0.6771868308703023,41.56757068634033
0.6771861203371948,41.57180309295654
0.6771854301594867,41.57608723640442
0.6771847197826892,41.58025932312012
0.6771840297592576,41.5845308303833
0.6771833195387152,41.5887713432312
0.6771826296695053,41.59307789802551
0.6771819196051628,41.597315311431885
0.6771812298901193,41.60159659385681
0.6771805199819223,41.60583782196045
0.6771798304209904,41.610098361968994
0.6771791206688836,41.614317417144775
0.6771784312620083,41.618568658828735
0.677177721665937,41.62277936935425
0.6771770324130636,41.62704515457153
0.6771763229729725,41.63133788108826
0.6771756338740462,41.635600566864014
0.6771749245898808,41.63984203338623
0.6771742356448466,41.64411020278931
0.677173526516552,41.648303270339966
0.6771728377253554,41.65258979797363
0.6771721287528769,41.65678811073303
0.6771714401154627,41.661067485809326
0.6771707312987455,41.665220737457275
0.6771700428150592,41.66948103904724
0.6771693341540485,41.67371702194214
0.6771686458240352,41.67802333831787
0.6771679373186765,41.6823091506958
0.6771672491422817,41.68667721748352
0.6771665407925197,41.69114279747009
0.6771658527696889,41.6956570148468
0.6771651445754696,41.699973344802856
0.6771644567061478,41.704275131225586
0.6771637486674162,41.70850920677185
0.6771630609515491,41.712778091430664
0.6771623530682509,41.717050552368164
0.6771616655057835,41.721330881118774
0.6771609577778638,41.725624322891235
0.6771602703687419,41.729933977127075
0.6771595627961463,41.734158515930176
0.6771588755403153,41.738381147384644
0.6771581681229891,41.742568492889404
0.6771574810203942,41.74678659439087
0.6771567737582835,41.75094985961914
0.6771560868088705,41.75516390800476
0.6771553797019201,41.75937271118164
0.6771546929056345,41.76359534263611
0.6771539859537902,41.76782584190369
0.6771532993105772,41.77206110954285
0.6771525925137847,41.77623701095581
0.6771519060235908,41.780457735061646
0.6771511993817954,41.78465127944946
0.6771505130445653,41.78889322280884
0.6771498065577127,41.79307556152344
0.6771491203733926,41.79731583595276
0.6771484140414286,41.80151963233948
0.6771477280099639,41.80574893951416
0.6771470218328339,41.809930086135864
0.6771463359541707,41.81416416168213
0.6771456299318205,41.818334341049194
0.6771449442059039,41.82255578041077
0.6771442383382795,41.82679605484009
0.6771435527650556,41.831016302108765
0.6771428470521025,41.83520150184631
0.677142161631517,41.83942914009094
0.6771414560731811,41.84362459182739
0.6771407708051799,41.8478627204895
0.6771400654014069,41.852102756500244
0.6771393802859357,41.85636019706726
0.6771386750366715,41.860591411590576
0.677137990073676,41.864866733551025
0.6771372849788663,41.86917495727539
0.6771366001682928,41.873475551605225
0.6771358952278835,41.87772035598755
0.677135210569678,41.88197135925293
0.6771345057836149,41.886223793029785
0.6771338212777227,41.89046311378479
0.677133116645952,41.89466738700867
0.6771324322923193,41.8988938331604
0.6771317278147871,41.903095722198486
0.67713104361336,41.90733218193054
0.6771303392900119,41.91151690483093
0.6771296552407363,41.915719985961914
0.6771289510715184,41.91989302635193
0.6771282671743403,41.92414736747742
0.6771275631591986,41.92831611633301
0.6771268794140642,41.93254232406616
0.677126175552945,41.93671464920044
0.6771254919598002,41.940943241119385
0.6771247882526493,41.94511890411377
0.6771241048114405,41.9493613243103
0.6771234012582042,41.953540086746216
0.6771227179688769,41.95775651931763
0.6771220145695013,41.961915493011475
0.6771213314320025,41.96618413925171
0.6771206281864335,41.970378398895264
0.677119945200709,41.97459363937378
0.6771192421088928,41.97876310348511
0.6771185592748887,41.98299765586853
0.677117856336772,41.98719000816345
0.6771171736544345,41.99140191078186
0.677116470869963,41.99557542800903
0.6771157883392388,41.99979901313782
0.677115085708359,42.003989458084106
0.6771144033291938,42.00821018218994
0.6771137008518521,42.01240062713623
0.6771130186241925,42.01658773422241
0.6771123163003349,42.02076482772827
0.6771116342241271,42.02500104904175
0.6771109320537002,42.0291907787323
0.6771102501288908,42.03339719772339
0.6771095481118407,42.03759050369263
0.677108866338376,42.04182744026184
0.6771081644746494,42.04602289199829
0.6771074828524756,42.05024170875549
0.6771067811420187,42.05441856384277
0.6771060996710826,42.058637619018555
0.6771053981138417,42.062840938568115
0.6771047167940895,42.067075967788696
0.6771040153900114,42.071269512176514
0.6771033342213896,42.07553505897522
0.6771026329704206,42.079954385757446
0.6771019519528757,42.08418369293213
0.6771012508549624,42.08835458755493
0.677100569988441,42.092605113983154
0.6770998690435297,42.09683609008789
0.6770991883279784,42.10108685493469
0.677098487536016,42.105326890945435
0.6770978069713814,42.109625577926636
0.6770971063323142,42.11385130882263
0.6770964259185429,42.118109941482544
0.6770957254323174,42.122365951538086
0.677095045169356,42.12658500671387
0.6770943448359192,42.13084435462952
0.6770936647237145,42.1350576877594
0.6770929645430128,42.13924479484558
0.6770922845815113,42.14344143867493
0.6770915845534916,42.147629737854004
0.6770909047426401,42.151888608932495
0.677090204867249,42.15604043006897
0.677089525206994,42.16025471687317
0.6770888254841783,42.164448499679565
0.6770881459744668,42.168728828430176
0.6770874464041733,42.172972202301025
0.6770867670449521,42.17723226547241
0.6770860676271273,42.181440591812134
0.6770853884183433,42.185699224472046
0.6770846891529342,42.189852237701416
0.677084010094534,42.194058656692505
0.6770833109814876,42.19820547103882
0.6770826320734181,42.2024028301239
0.6770819331126811,42.20659303665161
0.6770812543548893,42.21082782745361
0.6770805555464082,42.21503257751465
0.6770798769388414,42.21923780441284
0.6770791782825636,42.22338318824768
0.6770784998251681,42.22760081291199
0.6770778013210407,42.23176288604736
0.6770771230137635,42.23600649833679
0.677076424661733,42.24018120765686
0.6770757465045215,42.244410037994385
0.6770750483045349,42.24856948852539
0.677074370297336,42.252760887145996
0.6770736722493405,42.25698661804199
0.677072994392101,42.261229515075684
0.6770722964960437,42.265485763549805
0.6770716187887109,42.26972842216492
0.6770709210445387,42.273908376693726
0.6770702434870597,42.27811574935913
0.6770695458947197,42.28225922584534
0.6770688684870414,42.28646421432495
0.6770681710464808,42.29060912132263
0.6770674937885506,42.29482889175415
0.6770667964997165,42.29897880554199
0.6770661193914813,42.303197383880615
0.6770654222543208,42.30735945701599
0.6770647452957279,42.311596155166626
0.6770640483101883,42.315834522247314
0.6770633715011849,42.320048570632935
0.6770626746672134,42.324252128601074
0.6770619980077468,42.32846212387085
0.6770613013252905,42.332653760910034
0.6770606248153078,42.33691620826721
0.6770599282843139,42.34105610847473
0.6770592519237628,42.345298051834106
0.6770585555441789,42.34952640533447
0.6770578793330062,42.35377597808838
0.6770571831047794,42.35797190666199
0.6770565070429329,42.36219763755798
0.6770558109660105,42.36644911766052
0.6770551350534372,42.37079882621765
0.6770544391277666,42.375219106674194
0.677053763364414,42.37953305244446
0.6770530675899427,42.38378310203552
0.6770523919757582,42.38804078102112
0.6770516963524333,42.392250299453735
0.6770510208873647,42.39647889137268
0.6770503254151338,42.40072226524353
0.6770496500991279,42.40497016906738
0.6770489547779386,42.40917897224426
0.6770482796109434,42.41340255737305
0.677047584440743,42.417582273483276
0.6770469094227057,42.421818256378174
0.6770462144034419,42.4260151386261
0.6770455395343102,42.430219411849976
0.6770448446659304,42.434385776519775
0.6770441699456519,42.438594579696655
0.6770434752281035,42.44277882575989
0.6770428006566256,42.446983337402344
0.6770421060898566,42.45118045806885
0.6770414316671272,42.45540261268616
0.6770407372510845,42.459601163864136
0.6770400629770512,42.46385097503662
0.6770393687116831,42.46803903579712
0.6770386945862931,42.47229027748108
0.6770380004715469,42.476537466049194
0.6770373264947487,42.48075079917908
0.677036632530572,42.4849853515625
0.6770359587023127,42.48922657966614
0.6770352648886534,42.49347281455994
0.6770345912088808,42.49777102470398
0.6770338975456867,42.50197672843933
0.6770332240143484,42.50622773170471
0.6770325305015673,42.51041269302368
0.6770318571186115,42.514705419540405
0.6770311637561911,42.518890142440796
0.6770304905215653,42.52313685417175
0.6770297973094531,42.527326822280884
0.6770291242231055,42.53155255317688
0.6770284311612496,42.53576993942261
0.6770277582231274,42.54000496864319
0.6770270653114756,42.54422879219055
0.6770263925215274,42.54850769042969
0.6770256997600276,42.552791118621826
0.6770250271182008,42.557037591934204
0.677024334506801,42.561240673065186
0.6770236620130436,42.565449714660645
0.6770229695516914,42.569655418395996
0.6770222972059518,42.5738787651062
0.6770216048945953,42.57807016372681
0.6770209326968211,42.582266092300415
0.6770202405354082,42.58645248413086
0.6770195684855476,42.59067678451538
0.6770188764740264,42.594862937927246
0.6770182045720271,42.59909391403198
0.6770175127103457,42.60330772399902
0.6770168409561559,42.607571601867676
0.6770161492442621,42.61178517341614
0.67701547763783,42.61603403091431
0.6770147860756722,42.62026572227478
0.6770141146169459,42.62452268600464
0.6770134232044718,42.62875294685364
0.6770127518933992,42.63308596611023
0.6770120606305572,42.63730788230896
0.6770113894670868,42.64155173301697
0.6770106983538249,42.64577555656433
0.6770100273379046,42.65002131462097
0.6770093363741709,42.65421938896179
0.677008665505749,42.658406019210815
0.677007974691492,42.662588119506836
0.6770073039705167,42.66679000854492
0.6770066133056841,42.67093515396118
0.6770059427321037,42.67515540122986
0.6770052522166443,42.67934989929199
0.6770045817904069,42.68358254432678
0.6770038914242685,42.68782567977905
0.6770032211453225,42.69206762313843
0.6770025309284539,42.696264028549194
0.6770018607967475,42.700490951538086
0.6770011707290965,42.70467472076416
0.6770005007445784,42.70893597602844
0.6769998108260937,42.713133335113525
0.676999140988712,42.717408895492554
0.6769984512193414,42.721622705459595
0.6769977815290446,42.7258677482605
0.676997091908737,42.73010277748108
0.6769964223654733,42.73444628715515
0.676995732894177,42.7386589050293
0.676995063497895,42.74292588233948
0.6769943741755587,42.74714398384094
0.6769937049262069,42.75138306617737
0.6769930157527786,42.75556182861328
0.6769923466503052,42.759809732437134
0.6769916576257335,42.76398158073425
0.6769909886700876,42.76820707321167
0.6769902997943208,42.772377014160156
0.6769896309854505,42.776575565338135
0.6769889422584376,42.78077673912048
0.6769882735962915,42.78500509262085
0.6769875850179807,42.78921294212341
0.6769869165025074,42.79343557357788
0.6769862280728475,42.79761052131653
0.6769855597039954,42.80182409286499
0.676984871422935,42.80600142478943
0.6769842032006531,42.810219526290894
0.6769835150681406,42.81442356109619
0.6769828469923775,42.818686962127686
0.6769821590083616,42.82296657562256
0.676981491079066,42.82721257209778
0.6769808032434952,42.8314208984375
0.676980135460616,42.83565092086792
0.6769794477734392,42.839858293533325
0.6769787801369246,42.84410047531128
0.6769780925980906,42.84832715988159
0.6769774251078896,42.85259485244751
0.6769767377173472,42.85684943199158
0.6769760703734086,42.86110591888428
0.6769753831311062,42.86532235145569
0.6769747159333787,42.86960768699646
0.6769740288392654,42.873839378356934
0.6769733617876981,42.878079414367676
0.6769726748417225,42.8823139667511
0.6769720079362639,42.88657760620117
0.6769713211383753,42.89088463783264
0.6769706543789744,42.89521932601929
0.676969967729121,42.8994882106781
0.676969301115727,42.90378713607788
0.6769686146138578,42.90804076194763
0.6769679481464194,42.9123170375824
0.6769672617924836,42.91654562950134
0.6769665954709496,42.92080307006836
0.6769659092648962,42.92506122589111
0.6769652430892157,42.92937517166138
0.6769645570309932,42.933640241622925
0.6769638910011151,42.9379026889801
0.676963205090673,42.942124128341675
0.6769625392065465,42.9463677406311
0.6769618534438333,42.95056676864624
0.6769611877054073,42.9548454284668
0.6769605020903725,42.95904898643494
0.6769598364975961,42.963300704956055
0.6769591510301883,42.967501401901245
0.6769584855830107,42.971794843673706
0.6769578002631793,42.976080656051636
0.6769571349615493,42.98034429550171
0.6769564497892435,42.98456645011902
0.6769557846331105,42.98880386352539
0.676955099608279,42.99305605888367
0.676954434597592,42.99730038642883
0.6769537497201843,43.00155735015869
0.6769530848548927,43.00586533546448
0.6769524001248578,43.01008200645447
0.6769517354049107,43.014291286468506
0.6769510508221975,43.018481969833374
0.6769503862475443,43.022754192352295
0.6769497018121026,43.02697515487671
0.6769490373826922,43.031219482421875
0.6769483530944709,43.03540325164795
0.6769476888102527,43.03962779045105
0.6769470046692011,43.04383873939514
0.6769463405301246,43.04807424545288
0.676945656536192,43.05229878425598
0.6769449925422064,43.05655026435852
0.6769443086953422,43.060749769210815
0.6769436448463967,43.064977407455444
0.6769429611465502,43.06916952133179
0.676942297442594,43.0734076499939
0.6769416138897149,43.07761311531067
0.6769409503306978,43.08186411857605
0.6769402669247346,43.086089849472046
0.6769396035106061,43.090351819992065
0.6769389202515088,43.09457302093506
0.6769382569822182,43.09882116317749
0.676937573869936,43.103044748306274
0.6769369107454328,43.10729384422302
0.6769362277799155,43.111510038375854
0.676935564800149,43.11573147773743
0.6769348819813457,43.11993455886841
0.6769342191462657,43.12419939041138
0.6769335364741259,43.12842011451721
0.6769328737836817,43.1326642036438
0.6769321912581554,43.13694429397583
0.6769315287122966,43.141136169433594
0.6769308463333328,43.145357608795166
0.6769301839320089,43.14961361885071
0.6769295016995573,43.15381097793579
0.6769288394427183,43.15804624557495
0.6769281573567286,43.16226100921631
0.6769274952443238,43.16650629043579
0.6769268133047456,43.17076516151428
0.6769261513367247,43.17499089241028
0.6769254695435077,43.17917561531067
0.6769248077198202,43.18344712257385
0.6769241260729141,43.187674045562744
0.6769234643935099,43.191911935806274
0.676922782892864,43.196094036102295
0.676922121357693,43.20034122467041
0.6769214400032577,43.204567193984985
0.6769207786122692,43.20884442329407
0.6769200974039936,43.2130606174469
0.6769194361571379,43.217291831970215
0.6769187550949717,43.221511125564575
0.6769180939921984,43.225789308547974
0.6769174130760917,43.23002505302429
0.6769167521173507,43.23433542251587
0.6769160713472534,43.238537073135376
0.6769154105324939,43.24275827407837
0.6769147299083557,43.24696636199951
0.6769140692375284,43.25124788284302
0.6769133887592989,43.25549530982971
0.6769127282323534,43.259785652160645
0.6769120478999828,43.264012575149536
0.6769113875168687,43.268253326416016
0.6769107073303069,43.27253341674805
0.6769100470909747,43.276774883270264
0.676909367050171,43.28105306625366
0.6769087069545706,43.28528046607971
0.6769080270594755,43.28951621055603
0.6769073671075565,43.29385256767273
0.6769066873581201,43.2980580329895
0.6769060275498326,43.30232906341553
0.6769053479460047,43.30655097961426
0.6769046882812988,43.3108229637146
0.6769040088230291,43.31504678726196
0.6769033493018551,43.319318771362305
0.676902669989094,43.323551416397095
0.6769020106114016,43.327820777893066
0.676901331444099,43.332053422927856
0.6769006722098385,43.33630013465881
0.6768999931879445,43.340487003326416
0.6768993340970659,43.344738721847534
0.6768986552205308,43.3490674495697
0.6768979962729842,43.35340070724487
0.676897317541758,43.35771036148071
0.6768966587374938,43.3619909286499
0.6768959801515265,43.36618423461914
0.6768953214904947,43.37042832374573
0.6768946430497367,43.37463855743408
0.6768939845318875,43.37893509864807
0.6768933062362887,43.38324046134949
0.6768926478615728,43.38763427734375
0.6768919697110837,43.39199686050415
0.6768913114794507,43.39632201194763
0.6768906334740213,43.40060377120972
0.6768899753854218,43.40489172935486
0.6768892975250027,43.40914344787598
0.6768886395793869,43.413408517837524
0.6768879618639282,43.41762113571167
0.6768873040612466,43.42188334465027
0.6768866264906984,43.42612624168396
0.6768859688309012,43.4304039478302
0.6768852914052143,43.434630393981934
0.6768846338882517,43.43888020515442
0.6768839566073763,43.44307589530945
0.6768832992331992,43.44732713699341
0.6768826220970853,43.451555013656616
0.6768819648656438,43.45582103729248
0.6768812878742422,43.46003031730652
0.6768806307854867,43.464277505874634
0.6768799539387474,43.46851444244385
0.6768792969926287,43.47276568412781
0.6768786202905028,43.47701978683472
0.676877963486971,43.48124957084656
0.6768772869294084,43.485440254211426
0.6768766302684143,43.48966956138611
0.6768759538553658,43.49387001991272
0.6768752973368597,43.4981369972229
0.6768746210682756,43.50237250328064
0.6768739646922083,43.50669240951538
0.6768732885680394,43.510993242263794
0.6768726323343612,43.51529622077942
0.6768719563545578,43.519625186920166
0.6768713002632196,43.52391076087952
0.6768706244277325,43.52814030647278
0.6768699684786849,43.53240418434143
0.6768692927874643,43.536651372909546
0.6768686369806579,43.54091429710388
0.6768679614336547,43.545130252838135
0.6768673057690402,43.54940748214722
0.6768666303662054,43.553651094436646
0.6768659748437331,43.55791234970093
0.6768652995850172,43.56215310096741
0.6768646442046383,43.56643843650818
0.6768639690899916,43.57065510749817
0.6768633138516565,43.57492995262146
0.6768626388810302,43.57914447784424
0.6768619837846901,43.58340668678284
0.6768613089580346,43.587618350982666
0.67686065400364,43.59185791015625
0.676859979320906,43.596088886260986
0.676859324508408,43.60035943984985
0.6768586499695466,43.60461711883545
0.6768579952988955,43.60893225669861
0.6768573209038576,43.61321496963501
0.6768566663750047,43.61745595932007
0.6768559921237406,43.6216824054718
0.6768553377366366,43.62595343589783
0.6768546636290977,43.630208015441895
0.6768540093836937,43.63448977470398
0.6768533354198305,43.6387095451355
0.6768526813160772,43.64305925369263
0.6768520074958407,43.647268772125244
0.6768513535336893,43.6515166759491
0.6768506798570305,43.65572476387024
0.6768500260364319,43.659982681274414
0.6768493525033016,43.66422891616821
0.6768486988242065,43.6685357093811
0.6768480254345561,43.67284035682678
0.6768473718969157,43.67715644836426
0.6768466986506958,43.68152618408203
0.6768460452544611,43.68605971336365
0.676845372151623,43.69053649902344
0.6768447188967451,43.694868326187134
0.6768440459372393,43.69911241531372
0.6768433928236696,43.703418493270874
0.6768427200074476,43.7077271938324
0.6768420670351369,43.71218824386597
0.6768413943621497,43.716554164886475
0.676840741531049,43.72095036506653
0.6768400690012477,43.72531604766846
0.6768394163113085,43.72967791557312
0.676838743924644,43.73402762413025
0.6768380913758173,43.73835587501526
0.6768374191322413,43.74264693260193
0.6768367667244779,43.7469265460968
0.6768360946239413,43.75122308731079
0.6768354423571931,43.75554609298706
0.6768347703996467,43.759835958480835
0.6768341182738647,43.76411509513855
0.6768334464592602,43.76835227012634
0.6768327944743956,43.77277684211731
0.6768321228026841,43.777223348617554
0.6768314709586881,43.78156542778015
0.6768307994298212,43.78586411476135
0.6768301477266451,43.79023337364197
0.6768294763405734,43.79461121559143
0.6768288247781689,43.79902243614197
0.6768281535348442,43.80334115028381
0.6768275021131622,43.80779957771301
0.6768268310125356,43.81239151954651
0.6768261797315278,43.817052602767944
0.6768255087735509,43.821592569351196
0.6768248576331685,43.826130390167236
0.6768241868177924,43.83047032356262
0.676823535817987,43.83476758003235
0.6768228651451633,43.83915662765503
0.6768222142858862,43.84355711936951
0.6768215437555662,43.84791350364685
0.676820893036769,43.85223460197449
0.6768202226489043,43.856547355651855
0.6768195720705382,43.86089468002319
0.6768189018250801,43.86517572402954
0.6768182513870972,43.86955690383911
0.6768175812839969,43.874133586883545
0.6768169309863483,43.87875509262085
0.6768162610255578,43.88320732116699
0.6768156108681952,43.88754749298096
0.676814941049666,43.89195513725281
0.6768142910325408,43.896437644958496
0.6768136213562241,43.90087890625
0.6768129714792881,43.90519452095032
0.6768123019451358,43.90944194793701
0.6768116522083406,43.91373324394226
0.6768109828163043,43.91794395446777
0.6768103332196014,43.922189712524414
0.6768096639696324,43.92639946937561
0.6768090145129737,43.93061375617981
0.6768083454050239,43.93480658531189
0.6768076960883608,43.93905425071716
0.676807027122382,43.94332003593445
0.6768063779456666,43.947598457336426
0.6768057091216101,43.95183253288269
0.6768050600847937,43.95609521865845
0.6768043914026116,43.96030902862549
0.6768037425056461,43.964592933654785
0.6768030739652899,43.968865156173706
0.6768024252081274,43.97315835952759
0.6768017568095489,43.97741985321045
0.6768011081921409,43.98174738883972
0.6768004399352919,43.986061096191406
0.6767997914575903,43.99034142494202
0.6767991233424225,43.99460005760193
0.6767984750043792,43.99889326095581
0.6767978070308446,44.00317597389221
0.6767971588324112,44.00748872756958
0.6767964910004615,44.01181769371033
0.6767958429415902,44.01616191864014
0.6767951752511774,44.02046322822571
0.6767945273318201,44.02478075027466
0.6767938597828959,44.029123306274414
0.6767932120030044,44.033400535583496
0.6767925445955207,44.03764057159424
0.6767918969550472,44.04189705848694
0.676791229688956,44.046149492263794
0.6767905821878524,44.05041265487671
0.6767899150631056,44.05467700958252
0.6767892677013237,44.05894660949707
0.6767886007178734,44.063154458999634
0.6767879534953654,44.067399978637695
0.6767872866531637,44.071662187576294
0.6767866395698814,44.075926065444946
0.6767859728688802,44.080161571502686
0.6767853259247759,44.08441877365112
0.6767846593649272,44.08868217468262
0.6767840125599529,44.09296274185181
0.6767833461412088,44.097193002700806
0.6767826994753168,44.10146117210388
0.6767820331976293,44.10570430755615
0.6767813866707715,44.10994625091553
0.6767807205340927,44.1141574382782
0.6767800741462214,44.1184184551239
0.6767794081505035,44.12267327308655
0.676778761901571,44.12696385383606
0.6767780960467662,44.13121581077576
0.6767774499367243,44.135531187057495
0.6767767842227849,44.139777183532715
0.6767761382515862,44.144060134887695
0.6767754726784638,44.14831256866455
0.6767748268460605,44.152583837509155
0.676774161413708,44.15678429603577
0.6767735157200523,44.16103458404541
0.6767728504284216,44.165292263031006
0.6767722048734657,44.169504165649414
0.6767715397225091,44.173744916915894
0.6767708943062055,44.177974700927734
0.6767702292958753,44.18219780921936
0.6767695840181761,44.18642616271973
0.6767689191484249,44.1906464099884
0.6767682740092824,44.194878816604614
0.6767676092800621,44.19910526275635
0.676766964279429,44.2033851146698
0.676766299690692,44.207627296447754
0.6767656548285207,44.21191596984863
0.6767649903802195,44.21621060371399
0.6767643456564623,44.22054624557495
0.6767636813485493,44.22487235069275
0.6767630367631585,44.229204177856445
0.6767623725955859,44.2335147857666
0.6767617281485143,44.237823486328125
0.6767610641212347,44.242051124572754
0.6767604198124345,44.246317863464355
0.6767597559254003,44.25053572654724
0.6767591117548244,44.25477862358093
0.676758448007988,44.258994817733765
0.6767578039755886,44.26329040527344
0.6767571403689027,44.26752686500549
0.6767564964746323,44.27180027961731
0.6767558330080494,44.27604961395264
0.6767551892518606,44.28026843070984
0.6767545259253333,44.2844603061676
0.6767538823071788,44.28871750831604
0.6767532191206594,44.292980432510376
0.6767525756404918,44.29725527763367
0.6767519125939331,44.30147433280945
0.676751269251705,44.30574893951416
0.6767506063450596,44.30995059013367
0.6767499631407236,44.31419587135315
0.6767493003739442,44.318381786346436
0.6767486573074533,44.32262563705444
0.6767479946804922,44.326847314834595
0.6767473517517988,44.331055879592896
0.676746689264609,44.33527326583862
0.6767460464736659,44.33952045440674
0.6767453841262,44.34378695487976
0.6767447414729599,44.347983598709106
0.6767440792651707,44.35218930244446
0.6767434367495865,44.35644888877869
0.6767427746814264,44.360657691955566
0.6767421323034511,44.364943504333496
0.6767414703748732,44.36925005912781
0.6767408281344592,44.37351870536804
0.6767401663454163,44.3778338432312
0.6767395242425164,44.3821005821228
0.6767388625929612,44.38632798194885
0.6767382206275285,44.39063811302185
0.6767375591174141,44.39487838745117
0.6767369172894013,44.39914155006409
0.6767362559186799,44.40339279174805
0.6767356142280403,44.40768885612488
0.6767349529966651,44.412004709243774
0.6767343114433513,44.41631889343262
0.6767336503512754,44.420615434646606
0.6767330089352404,44.42492151260376
0.6767323479824165,44.42915654182434
0.6767317067036133,44.43340992927551
0.6767310458899943,44.437599420547485
0.6767304047483759,44.44182825088501
0.6767297440739148,44.44605731964111
0.676729103069434,44.45029139518738
0.6767284425340838,44.45446443557739
0.6767278016666941,44.45871186256409
0.6767271412704078,44.46290636062622
0.6767265005400617,44.4671516418457
0.6767258402827924,44.47135281562805
0.6767251996894431,44.47555708885193
0.6767245395711439,44.479798555374146
0.6767238991147448,44.48404860496521
0.6767232391353684,44.48825526237488
0.6767225988158724,44.492520809173584
0.6767219389753723,44.49671006202698
0.6767212987927326,44.50098466873169
0.6767206390910615,44.50517416000366
0.6767199990452312,44.509427309036255
0.6767193394823423,44.513604402542114
0.6767186995732748,44.5178439617157
0.6767180401491216,44.52208638191223
0.6767174003767699,44.52630090713501
0.6767167410913052,44.53052735328674
0.6767161014556224,44.534794330596924
0.6767154423087997,44.53902339935303
0.6767148028097393,44.54331421852112
0.6767141438015114,44.54750418663025
0.6767135044390268,44.55177903175354
0.6767128455693472,44.55602836608887
0.6767122063433912,44.56035304069519
0.6767115476122133,44.56462001800537
0.6767109085227394,44.56892967224121
0.6767102499300163,44.57320213317871
0.6767096109769779,44.57752585411072
0.6767089525226629,44.58175706863403
0.6767083137060136,44.586018800735474
0.67670765539006,44.59023356437683
0.6767070167097526,44.59449052810669
0.6767063585321139,44.59867310523987
0.6767057199881021,44.60292196273804
0.6767050619487315,44.60713815689087
0.676704423540969,44.611395597457886
0.6767037656398197,44.61557364463806
0.6767031273682597,44.61981511116028
0.6767024696052852,44.62402653694153
0.6767018314698812,44.628313302993774
0.6767011738450351,44.63253712654114
0.6767005358457404,44.63679575920105
0.6766998783589762,44.64103603363037
0.6766992404957445,44.645283460617065
0.6766985831470154,44.649545669555664
0.6766979454198001,44.65381383895874
0.6766972882090597,44.6580274105072
0.6766966506178146,44.66227698326111
0.6766959935450164,44.666518211364746
0.6766953560896948,44.670729875564575
0.6766946991547923,44.674912452697754
0.6766940618353479,44.67914867401123
0.6766934050382947,44.68332123756409
0.6766927678546809,44.68753147125244
0.6766921111954308,44.69178509712219
0.6766914741476017,44.69599509239197
0.6766908176261078,44.70017194747925
0.6766901807140165,44.7044403553009
0.676689524330233,44.708616971969604
0.6766888875538334,44.712851762771606
0.6766882313077134,44.71704578399658
0.6766875946669592,44.7212553024292
0.6766869385584569,44.72549748420715
0.6766863020533018,44.729716777801514
0.6766856460823704,44.7339301109314
0.6766850097127681,44.73815631866455
0.6766843538793613,44.74233436584473
0.6766837176452661,44.74653363227844
0.6766830619493378,44.750725984573364
0.6766824258507028,44.754974365234375
0.6766817702922067,44.759180545806885
0.6766811343289858,44.76340889930725
0.6766804789078755,44.767621755599976
0.6766798430800229,44.77185320854187
0.6766791877962526,44.77604866027832
0.6766785521037216,44.7802734375
0.676677896957245,44.78446555137634
0.6766772613999897,44.78868317604065
0.6766766063907603,44.7929003238678
0.6766759709687348,44.79708743095398
0.6766753160967066,44.80129098892212
0.6766746808098646,44.805514097213745
0.6766740260749916,44.80971026420593
0.6766733909232869,44.813968658447266
0.6766727363255229,44.818124532699585
0.6766721013089099,44.82231950759888
0.6766714468482086,44.826515913009644
0.6766708119666408,44.8307421207428
0.6766701576429565,44.834924936294556
0.676669522896388,44.839174032211304
0.6766688687096745,44.843374729156494
0.6766682340980594,44.847574949264526
0.6766675800482707,44.851789474487305
0.676666945571563,44.85606288909912
0.6766662916586529,44.8603196144104
0.6766656573168068,44.8645658493042
0.6766650035407293,44.86876440048218
0.6766643693336989,44.87311267852783
0.6766637156944083,44.8773512840271
0.6766630816221472,44.88160157203674
0.6766624281195975,44.885889530181885
0.6766617941820604,44.89013648033142
0.6766611408162057,44.894365310668945
0.6766605070133462,44.89874625205994
0.6766598537841403,44.90297865867615
0.6766592201159131,44.90730619430542
0.6766585670233104,44.9115424156189
0.6766579334896692,44.91583728790283
0.676657280533624,44.92008328437805
0.6766566471345231,44.92435336112976
0.6766559943149892,44.92858839035034
0.6766553610503832,44.932857513427734
0.6766547083673149,44.93705677986145
0.6766540752371577,44.941290616989136
0.6766534226905091,44.94550681114197
0.6766527896947552,44.949787855148315
0.6766521372844807,44.95400333404541
0.676651504423084,44.958221197128296
0.6766508521491377,44.96243405342102
0.676650219422053,44.96664643287659
0.6766495672843894,44.97082996368408
0.6766489346915705,44.97506356239319
0.6766482826901437,44.97927522659302
0.6766476502315452,44.98347735404968
0.6766469983663094,44.98762845993042
0.6766463660418858,44.99189901351929
0.6766457143127954,44.99614191055298
0.676645082122501,45.000396966934204
0.6766444305295105,45.004634857177734
0.6766437984732996,45.008883476257324
0.6766431470163634,45.01310467720032
0.6766425150941904,45.01734733581543
0.6766418637732626,45.02153754234314
0.6766412319850822,45.02576208114624
0.6766405808001172,45.029967308044434
0.6766399491458838,45.03424334526062
0.6766392980968363,45.03851008415222
0.6766386665765042,45.042736530303955
0.6766380156633286,45.04693531990051
0.6766373842768525,45.051159143447876
0.6766367334995032,45.055394411087036
0.6766361022468372,45.05964636802673
0.6766354516052687,45.063846588134766
0.6766348204863681,45.068084478378296
0.6766341699805348,45.072280168533325
0.6766335389953536,45.07654166221619
0.6766328886252102,45.08077311515808
0.6766322577737033,45.085044145584106
0.6766316075392043,45.089240312576294
0.676630976821326,45.09346318244934
0.676630326722426,45.0976128578186
0.6766296961381312,45.10184144973755
0.6766290461747848,45.10603332519531
0.6766284157240281,45.11027812957764
0.6766277658961897,45.11447095870972
0.6766271355789258,45.11876130104065
0.6766264858865504,45.122966289520264
0.6766258557027339,45.12721395492554
0.6766252061457758,45.13141679763794
0.6766245760953616,45.13564872741699
0.6766239266737757,45.13987350463867
0.6766232967567183,45.14417099952698
0.6766226474704592,45.14852023124695
0.6766220176867136,45.15285658836365
0.6766213685357361,45.157164335250854
0.6766207388852569,45.16151165962219
0.6766200898695156,45.16582131385803
0.6766194603522574,45.17014503479004
0.6766188114717074,45.174474477767944
0.6766181820876257,45.178829193115234
0.6766175333422211,45.183130979537964
0.6766169040912701,45.18742513656616
0.6766162554809663,45.19173073768616
0.6766156263631012,45.1960129737854
0.676614977887853,45.20023989677429
0.6766143489030285,45.2044882774353
0.6766137005627905,45.208717584609985
0.6766130717109615,45.21301794052124
0.6766124235056886,45.21721267700195
0.6766117947868101,45.221479177474976
0.6766111467164573,45.22572445869446
0.6766105181304843,45.22995924949646
0.6766098701950064,45.23419642448425
0.6766092417418939,45.238486528396606
0.6766085939412457,45.24279832839966
0.6766079656209485,45.24708652496338
0.6766073179550851,45.25132513046265
0.6766066897675584,45.25564455986023
0.6766060422364348,45.25994896888733
0.6766054141816334,45.264238357543945
0.6766047667852046,45.26847958564758
0.6766041388630839,45.272767543792725
0.6766034916013047,45.27696752548218
0.6766028638118196,45.28124713897705
0.6766022166846452,45.28546762466431
0.6766015890277505,45.28972005844116
0.6766009420351358,45.29395771026611
0.6766003145107868,45.29824447631836
0.676599667652687,45.30248808860779
0.6765990402608391,45.30674600601196
0.6765983935372094,45.31096887588501
0.6765977662778173,45.31521010398865
0.6765971196886126,45.31943106651306
0.6765964925616319,45.32366704940796
0.6765958461068071,45.32788705825806
0.6765952191121926,45.3321430683136
0.6765945727917035,45.33632755279541
0.6765939459294106,45.340564012527466
0.6765932997432119,45.34479832649231
0.6765926730131957,45.34905004501343
0.6765920269612424,45.35325789451599
0.6765914003634587,45.357503175735474
0.6765907544457066,45.36178469657898
0.6765901279801098,45.36603021621704
0.6765894821965136,45.37023377418518
0.6765888558630597,45.37445902824402
0.676588210213575,45.37867856025696
0.6765875840122189,45.38293194770813
0.6765869384968007,45.387160539627075
0.6765863124274979,45.39139127731323
0.6765856670461017,45.39560532569885
0.6765850411088076,45.39984393119812
0.6765843958613884,45.404056549072266
0.6765837700560583,45.408326148986816
0.6765831249425718,45.41255521774292
0.676582499269161,45.416781187057495
0.6765818542895623,45.420978307724
0.6765812287480264,45.42519783973694
0.6765805839022708,45.42943000793457
0.6765799584925654,45.4336998462677
0.6765793137806084,45.43797779083252
0.6765786885026885,45.44231033325195
0.6765780439244856,45.44659185409546
0.6765774187783069,45.45098090171814
0.6765767743338137,45.45524621009827
0.6765761493193314,45.45954418182373
0.676575505008503,45.463876247406006
0.6765748801256732,45.4681510925293
0.6765742359484652,45.472405672073364
0.676573611197243,45.47673439979553
0.6765729671536106,45.481189250946045
0.6765723425339519,45.48551082611084
0.676571698623851,45.489736795425415
0.676571074135711,45.49402666091919
0.676570430359097,45.498303174972534
0.6765698060024313,45.50261044502258
0.6765691623592601,45.50685954093933
0.6765685381340244,45.51115298271179
0.6765678946242509,45.51552891731262
0.676567270530401,45.51985049247742
0.676566627153981,45.52418756484985
0.6765660031914726,45.5285108089447
0.6765653599483619,45.53275728225708
0.6765647361171505,45.537052154541016
0.6765640930073047,45.54130959510803
0.6765634693073457,45.54559946060181
0.6765628263307206,45.549835205078125
0.6765622027619702,45.554136991500854
0.676561559918521,45.55848741531372
0.6765609364809348,45.56291484832764
0.6765602937706175,45.567331314086914
0.6765596704641513,45.57166647911072
0.6765590278869216,45.57592272758484
0.6765584047115308,45.580201864242554
0.6765577622673443,45.58456826210022
0.6765571392229852,45.58893537521362
0.6765564969117979,45.59326434135437
0.676555873998426,45.59753346443176
0.6765552318201933,45.60173535346985
0.6765546090377648,45.60597586631775
0.6765539669924427,45.61018943786621
0.6765533443409131,45.61446189880371
0.6765527024284573,45.61867904663086
0.6765520799077827,45.622989654541016
0.6765514381281491,45.62719368934631
0.6765508157382851,45.63630747795105
0.6765501740914297,45.64049744606018
0.6765495518323323,45.64471983909607
0.6765489103182108,45.6489634513855
0.6765482881898363,45.653194427490234
0.6765476468084046,45.657407999038696
0.6765470248107084,45.66164207458496
0.6765463835619224,45.665855884552
0.676545761694861,45.67006516456604
0.6765451205786766,45.67426896095276
0.6765444988422057,45.678508043289185
0.676543857858579,45.6827507019043
0.6765432362526544,45.68696904182434
0.6765425954015414,45.691150188446045
0.6765419739261195,45.69540619850159
0.6765413332074759,45.69959378242493
0.6765407118625127,45.70382356643677
0.6765400712762946,45.70800471305847
0.6765394500617463,45.712242126464844
0.6765388096079097,45.71645212173462
0.676538188523732,45.72068428993225
0.6765375482022332,45.7249276638031
0.6765369272483825,45.72919249534607
0.6765362870591775,45.733402490615845
0.6765356662356097,45.73768162727356
0.6765350261786545,45.74187088012695
0.6765344054853261,45.74607872962952
0.6765337655605765,45.750304222106934
0.6765331449974435,45.75454568862915
0.676532505204856,45.75878620147705
0.6765318847718745,45.76309156417847
0.6765312451114052,45.767338514328
0.6765306248085315,45.77159667015076
0.6765299852801365,45.77579689025879
0.6765293651073271,45.78003907203674
0.6765287257109625,45.784250020980835
0.6765281056681732,45.78846478462219
0.6765274664037952,45.79265570640564
0.6765268464909825,45.79688000679016
0.6765262073585477,45.80107522010803
0.6765255875756677,45.80531191825867
0.6765249485751318,45.80951905250549
0.6765243289221414,45.813798904418945
0.676523690053461,45.81798195838928
0.6765230705303158,45.822182416915894
0.6765224317934472,45.826345443725586
0.6765218124001039,45.830570697784424
0.6765211737950031,45.83477258682251
0.676520554531418,45.839059591293335
0.6765199160580416,45.84332084655762
0.6765192969241711,45.8475661277771
0.6765186585824754,45.85177707672119
0.676518039578276,45.85598969459534
0.6765174013682174,45.86018395423889
0.6765167824936454,45.86444592475891
0.67651614441518,45.86864399909973
0.6765155256701921,45.87289619445801
0.6765148877232766,45.87713289260864
0.676514269107829,45.8813750743866
0.6765136312924196,45.88562369346619
0.6765130128064688,45.889886140823364
0.6765123751225223,45.89413833618164
0.6765117567660248,45.89840340614319
0.6765111192134975,45.90262055397034
0.6765105009864097,45.90692353248596
0.676509863565258,45.911221742630005
0.676509245467537,45.915526390075684
0.676508608177717,45.9198431968689
0.6765079902093192,45.92411231994629
0.676507353050788,45.92836880683899
0.6765067352116695,45.932602405548096
0.6765060981843835,45.936837911605835
0.6765054804745012,45.94107747077942
0.6765048435784169,45.945303440093994
0.6765042259977274,45.949547290802
0.6765035892328012,45.95375990867615
0.6765029717812614,45.95800590515137
0.6765023351474503,45.9621946811676
0.6765017178250164,45.966455936431885
0.6765010813222767,45.97064542770386
0.6765004641289061,45.9748809337616
0.6764998277571943,45.9791693687439
0.6764992106928429,45.98345923423767
0.676498574452116,45.98768424987793
0.676497957516741,45.991934061050415
0.6764973214069555,45.996173620224
0.6764967046005135,46.00046443939209
0.6764960686216264,46.00477409362793
0.6764954519440739,46.009074211120605
0.6764948160960416,46.013309478759766
0.6764941995473357,46.01758122444153
0.676493563830115,46.02181005477905
0.6764929474102125,46.026092290878296
0.67649231182376,46.03039908409119
0.6764916955326178,46.034728050231934
0.6764910600768904,46.03892803192139
0.6764904439144652,46.04318118095398
0.6764898085894195,46.04741811752319
0.6764891925556683,46.05183815956116
0.6764885573612613,46.05610942840576
0.6764879414561408,46.06035661697388
0.6764873063923296,46.06457567214966
0.6764866906157968,46.068870067596436
0.6764860556825376,46.0730676651001
0.6764854400345494,46.077394008636475
0.6764848052317995,46.0816445350647
0.6764841897123126,46.08591270446777
0.6764835550400289,46.09025740623474
0.6764829396490007,46.094491958618164
0.6764823051071401,46.09867763519287
0.6764816898445272,46.10289788246155
0.6764810554330464,46.10709834098816
0.6764804402988062,46.111345291137695
0.6764798060176622,46.11556386947632
0.6764791910117514,46.11982226371765
0.6764785568609013,46.124019622802734
0.6764779419832769,46.12822890281677
0.6764773079626777,46.13243746757507
0.6764766932132968,46.1367404460907
0.6764760593229052,46.14101982116699
0.6764754447017252,46.14530897140503
0.6764748109414986,46.14954447746277
0.6764741964484762,46.15381383895874
0.6764735628183713,46.15804386138916
0.6764729484534637,46.162394285202026
0.676472314953438,46.166730642318726
0.6764717007166023,46.17109656333923
0.6764710673466126,46.175403118133545
0.6764704532378061,46.17967438697815
0.6764698199978093,46.183905363082886
0.6764692060169891,46.18814301490784
0.6764685729069425,46.192365646362305
0.6764679590540658,46.196598291397095
0.6764673260739267,46.200738191604614
0.6764667123489506,46.204978227615356
0.676466079498676,46.209205627441406
0.6764654659015579,46.21345376968384
0.676464833181105,46.217703342437744
0.676464219711802,46.22196316719055
0.6764635871211281,46.22615170478821
0.6764629737795974,46.230403423309326
0.6764623413186593,46.23463535308838
0.6764617281048586,46.238922119140625
0.676461095773614,46.243160009384155
0.6764604826875001,46.24744200706482
0.6764598504859061,46.25163650512695
0.6764592375274368,46.255916118621826
0.6764586054554504,46.26011824607849
0.6764579926245825,46.26439380645752
0.6764573606821613,46.26866340637207
0.6764567479788526,46.27296805381775
0.676456116165954,46.277236223220825
0.6764555035901616,46.281538009643555
0.6764548719067427,46.28578186035156
0.6764542594584242,46.290045738220215
0.6764536279044424,46.294270038604736
0.6764530155835551,46.298521518707275
0.6764523841589677,46.302746057510376
0.6764517719654691,46.30698013305664
0.6764511406702337,46.31122851371765
0.6764505286040812,46.31550908088684
0.6764498974381549,46.31976771354675
0.6764492854993062,46.3240704536438
0.6764486544626466,46.32825303077698
0.6764480426510588,46.33251929283142
0.6764474117436234,46.33679223060608
0.6764468000592542,46.341102838516235
0.6764461692810004,46.34533071517944
0.6764455577238075,46.34959006309509
0.6764449270746925,46.3538658618927
0.6764443156446334,46.3581817150116
0.6764436851246151,46.362422466278076
0.6764430738216473,46.36671543121338
0.6764424434306828,46.370924949645996
0.6764418322547638,46.37516379356384
0.6764412019928112,46.379395484924316
0.6764405909438986,46.383649826049805
0.6764399608109152,46.387876987457275
0.6764393498889667,46.39214563369751
0.6764387198849098,46.396361112594604
0.6764381090898832,46.400601387023926
0.6764374792147106,46.40482759475708
0.6764368685465636,46.40909743309021
0.6764362388002327,46.4133780002594
0.6764356282589229,46.41768741607666
0.6764349986413919,46.42190098762512
0.6764343882268764,46.4261372089386
0.6764337587381027,46.43037533760071
0.6764331484503399,46.43463206291199
0.6764325190902809,46.43881916999817
0.6764319089292284,46.44308042526245
0.6764312796978422,46.44728899002075
0.6764306696634578,46.451533794403076
0.6764300405607017,46.455766439437866
0.676429430652943,46.46000957489014
0.6764288016787751,46.4642333984375
0.6764281918976,46.46855878829956
0.6764275630519776,46.47286772727966
0.676426953397344,46.47716951370239
0.6764263246802251,46.481425285339355
0.6764257151520909,46.485732316970825
0.6764250865634333,46.489962339401245
0.6764244771617562,46.49424147605896
0.6764238487015176,46.498449087142944
0.6764232394262555,46.502705097198486
0.6764226110943938,46.506915807724
0.6764220019455047,46.51117491722107
0.6764213737419777,46.515406370162964
0.6764207647194194,46.51970887184143
0.676420136644185,46.52395820617676
0.6764195277479154,46.528234004974365
0.6764188998009314,46.53247141838074
0.6764182910309087,46.53670287132263
0.6764176632121329,46.540923833847046
0.6764170545683147,46.545170545578
0.6764164268777053,46.54934501647949
0.6764158183600498,46.553590297698975
0.6764151907975646,46.557854413986206
0.6764145824060298,46.562143087387085
0.6764139549716267,46.566423654556274
0.6764133467061706,46.570966720581055
0.6764127193998074,46.57521963119507
0.6764121112603882,46.57948446273804
0.6764114840820232,46.58370542526245
0.6764108760685985,46.58802890777588
0.6764102490181899,46.59252381324768
0.6764096411307182,46.596903800964355
0.6764090142082234,46.60116696357727
0.6764084064466628,46.605422019958496
0.6764077796520401,46.609577655792236
0.6764071720163486,46.61382460594177
0.6764065453495561,46.6180362701416
0.6764059378396918,46.62232184410095
0.6764053113006878,46.62656378746033
0.6764047039166089,46.630857706069946
0.6764040775053513,46.635109663009644
0.6764034702470159,46.63934254646301
0.6764028439634628,46.643553733825684
0.6764022368308292,46.64781451225281
0.6764016106749385,46.65204429626465
0.6764010036679651,46.65631175041199
0.6764003776396953,46.660529375076294
0.67639977075834,46.66485071182251
0.6763991448576493,46.66911864280701
0.6763985381018702,46.67341136932373
0.6763979123287165,46.67767667770386
0.6763973056984726,46.68193292617798
0.6763966800528143,46.68616318702698
0.6763960735480631,46.69048595428467
0.6763954480298586,46.69480323791504
0.6763948416505586,46.69915318489075
0.6763942162597659,46.703468799591064
0.6763936100058757,46.70778512954712
0.6763929847424531,46.71207523345947
0.676392378613931,46.71635556221008
0.6763917534778366,46.72063159942627
0.6763911474746409,46.72490644454956
0.6763905224658334,46.72913360595703
0.6763899165879222,46.73342227935791
0.6763892917063599,46.73763871192932
0.6763886859536918,46.74189043045044
0.6763880611993327,46.74609065055847
0.6763874555718664,46.750322580337524
0.6763868309446689,46.75452184677124
0.6763862254423626,46.75875234603882
0.6763856009422852,46.762967586517334
0.6763849955650973,46.767186880111694
0.6763843711920983,46.771387577056885
0.6763837659399875,46.775619983673096
0.6763831416940255,46.779828786849976
0.6763825365669498,46.784066677093506
0.6763819124479832,46.78826713562012
0.6763813074459017,46.7925238609314
0.6763806834538887,46.79673767089844
0.6763800785767596,46.80101680755615
0.6763794547116588,46.80520486831665
0.6763788499594409,46.80941200256348
0.676378226221211,46.81356167793274
0.6763776215938623,46.817781925201416
0.6763769979824616,46.821959257125854
0.6763763934799413,46.82620596885681
0.6763757699953281,46.83039879798889
0.6763751656175946,46.834617137908936
0.676374542259728,46.83877110481262
0.67637393800674,46.84301543235779
0.676373314775578,46.84721326828003
0.6763727106472939,46.85144066810608
0.6763720875427955,46.855631589889526
0.676371483539174,46.859841108322144
0.6763708605612977,46.86404752731323
0.6763702566822976,46.868308782577515
0.676369633831002,46.872536420822144
0.6763690300765817,46.87679076194763
0.6763684073518255,46.881057262420654
0.6763678037219442,46.8853280544281
0.6763671811236858,46.88951230049133
0.6763665776183019,46.8937246799469
0.6763659551465002,46.8979389667511
0.6763653517655726,46.902148962020874
0.6763647294201861,46.9063401222229
0.6763641261636735,46.910585165023804
0.6763635039446612,46.91475987434387
0.6763629008125223,46.918991565704346
0.6763622787198428,46.92317175865173
0.6763616757120365,46.92739415168762
0.6763610537456483,46.93158507347107
0.6763604508621336,46.93582487106323
0.6763598290219957,46.94003129005432
0.6763592262627312,46.94427227973938
0.6763586045488021,46.948508501052856
0.676358001913747,46.952752113342285
0.6763573803259858,46.95700454711914
0.6763567778150984,46.96124720573425
0.6763561563534642,46.96552228927612
0.6763555539667037,46.96975326538086
0.6763549326311546,46.973960399627686
0.6763543303684801,46.978182315826416
0.6763537091589754,46.98236608505249
0.6763531070203457,46.98659420013428
0.6763524859368442,46.99080801010132
0.6763518839222182,46.99507021903992
0.6763512629646786,46.999300479888916
0.6763506610740153,47.00354886054993
0.676350040242397,47.00777459144592
0.6763494384756552,47.01202321052551
0.6763488177699168,47.01622939109802
0.6763482161270559,47.020479679107666
0.6763475955471561,47.02469325065613
0.6763469940281349,47.028952836990356
0.676346373574033,47.03318428993225
0.6763457721788105,47.03742504119873
0.6763451518504657,47.04165053367615
0.6763445505790009,47.0458927154541
0.6763439303763716,47.050074100494385
0.676343329228624,47.05428862571716
0.6763427091516694,47.05842590332031
0.6763421081275978,47.06267952919006
0.6763414881762772,47.06684374809265
0.6763408872758406,47.071136474609375
0.676340267450113,47.075358152389526
0.6763396666732704,47.079588890075684
0.6763390469730949,47.08379673957825
0.6763384463198057,47.08800911903381
0.6763378267451412,47.09220552444458
0.6763372262153646,47.09646201133728
0.6763366067661704,47.10062384605408
0.6763360063598656,47.10491371154785
0.6763353870361005,47.10911536216736
0.6763347867532267,47.113359212875366
0.6763341675548501,47.11755871772766
0.6763335673953664,47.121788024902344
0.6763329483223376,47.125985622406006
0.6763323482862034,47.130289793014526
0.6763317293384813,47.134456634521484
0.6763311294256558,47.138670206069946
0.6763305106031995,47.14284133911133
0.6763299108136418,47.1470627784729
0.6763292921164109,47.1512508392334
0.6763286924500806,47.15544152259827
0.6763280738780343,47.15963315963745
0.6763274743348905,47.16387748718262
0.6763268558879876,47.16812348365784
0.6763262564679897,47.17246150970459
0.67632563814619,47.17677617073059
0.6763250388492974,47.18127369880676
0.6763244206525597,47.185835123062134
0.6763238214787318,47.19025468826294
0.6763232034070156,47.19454216957092
0.6763226043562119,47.19886589050293
0.6763219864094766,47.20327615737915
0.6763213874816562,47.207566261291504
0.6763207696598614,47.211819887161255
0.6763201708549835,47.216049671173096
0.6763195531580884,47.220306158065796
0.676318954476113,47.22478628158569
0.6763183369040766,47.22905516624451
0.6763177383449629,47.2333505153656
0.6763171208977449,47.23760008811951
0.6763165224614526,47.24185872077942
0.6763159051390123,47.2460720539093
0.6763153068255007,47.2502863407135
0.6763146896277975,47.25447487831116
0.6763140914370264,47.25870370864868
0.6763134743640196,47.262863636016846
0.676312876295948,47.26707315444946
0.6763122593475978,47.271283864974976
0.6763116614021856,47.275532484054565
0.6763110445784507,47.279698848724365
0.6763104467556574,47.28393483161926
0.6763098300564977,47.2881760597229
0.6763092323562829,47.29251551628113
0.6763086157816578,47.29680633544922
0.6763080182039811,47.30115461349487
0.6763074017538501,47.305431842803955
0.6763068042986711,47.309685468673706
0.6763061879729937,47.31391501426697
0.676305590640272,47.31812906265259
0.6763049744390079,47.32231163978577
0.6763043772287034,47.32657027244568
0.6763037611518123,47.330724239349365
0.6763031640638842,47.33496427536011
0.6763025481113256,47.33916401863098
0.6763019511457341,47.3433940410614
0.6763013353174675,47.347567558288574
0.6763007384741719,47.3518180847168
0.6763001227701573,47.356029748916626
0.6762995260491174,47.360262870788574
0.6762989104693141,47.36448907852173
0.6762983138704898,47.36870884895325
0.6762976984148577,47.37295079231262
0.6762971019382088,47.37716364860535
0.6762964866067074,47.38137912750244
0.6762958902521936,47.385662317276
0.6762952750447827,47.389843463897705
0.6762946788123638,47.394097328186035
0.6762940637290032,47.39828538894653
0.676293467618639,47.40250110626221
0.6762928526592882,47.406702518463135
0.6762922566709386,47.41090655326843
0.6762916418355579,47.41511678695679
0.6762910459691828,47.419347047805786
0.6762904312577313,47.423588037490845
0.6762898355132904,47.42796087265015
0.6762892209257284,47.43224859237671
0.6762886253031817,47.436482191085815
0.6762880108394689,47.44068169593811
0.6762874153387761,47.44494843482971
0.6762868009988724,47.449159383773804
0.6762862056199938,47.453415870666504
0.6762855914038588,47.457709550857544
0.6762849961467542,47.46197247505188
0.676284382054348,47.46619200706482
0.6762837869189773,47.47045087814331
0.6762831729502599,47.474815130233765
0.676282577936583,47.47925543785095
0.676281964091514,47.48354434967041
0.6762813691994909,47.48779344558716
0.6762807554780305,47.49212336540222
0.6762801607076212,47.496450662612915
0.6762795471097293,47.500712871551514
0.676278952460894,47.50497889518738
0.6762783389865304,47.50923728942871
0.6762777444592291,47.513497829437256
0.6762771311083539,47.517688512802124
0.6762765367025467,47.521923303604126
0.67627592347512,47.5261287689209
0.6762753291907668,47.53035616874695
0.6762747160867484,47.534584045410156
0.6762741219238095,47.538822412490845
0.6762735089431595,47.54299306869507
0.6762729149015948,47.54719138145447
0.6762723020442734,47.55138278007507
0.6762717081240432,47.55558705329895
0.6762710953900103,47.559842586517334
0.6762705015910747,47.56408190727234
0.6762698889802905,47.56828737258911
0.6762692953026096,47.572571754455566
0.6762686828150343,47.576847314834595
0.6762680892585686,47.5810821056366
0.6762674768941619,47.58529758453369
0.6762668834588711,47.58956718444824
0.6762662712175936,47.59375023841858
0.6762656779034386,47.597978830337524
0.6762650657852499,47.60216999053955
0.6762644725921906,47.6064133644104
0.6762638605970512,47.61060118675232
0.6762632675250478,47.614875078201294
0.6762626556529182,47.61904001235962
0.6762620627019308,47.623220443725586
0.6762614509527709,47.62741661071777
0.67626085812276,47.631717920303345
0.67626024649653,47.63590669631958
0.6762596537874559,47.64015865325928
0.6762590422841163,47.64436984062195
0.6762584496959395,47.64861035346985
0.67625783831545,47.652806758880615
0.6762572458481307,47.657047510147095
0.6762566345904522,47.66123652458191
0.6762560422439506,47.66546702384949
0.6762554311090431,47.669671297073364
0.6762548388833199,47.67390775680542
0.6762542278711436,47.67812705039978
0.676253635766159,47.68236947059631
0.6762530248766744,47.68659234046936
0.6762524328923889,47.69082045555115
0.6762518221255563,47.695013761520386
0.6762512302619305,47.69927453994751
0.6762506196177103,47.70346760749817
0.6762500278747041,47.707690715789795
0.6762494173530568,47.711934089660645
0.676248825730631,47.71617150306702
0.676248215331517,47.720356464385986
0.6762476238296322,47.72461915016174
0.6762470135530115,47.72877502441406
0.6762464221716283,47.732985734939575
0.6762458120174617,47.7371392250061
0.6762452207565403,47.74132061004639
0.6762446107247881,47.74553060531616
0.6762440195842891,47.74977207183838
0.676243409674912,47.753933906555176
0.6762428186547961,47.75813913345337
0.6762422088677544,47.76230502128601
0.6762416179679821,47.766541481018066
0.6762410083032365,47.77069973945618
0.6762404175237682,47.77493929862976
0.676239807981279,47.779117822647095
0.6762392173220757,47.78332710266113
0.6762386079018036,47.787489891052246
0.6762380173628254,47.79171633720398
0.6762374080647309,47.795893907547
0.6762368176459389,47.80012917518616
0.6762362084699826,47.8043007850647
0.6762356181713371,47.8085150718689
0.6762350091174797,47.81268858909607
0.6762344189389418,47.816922426223755
0.6762338100071433,47.82112145423889
0.6762332199486737,47.825321435928345
0.6762326111388952,47.82953405380249
0.6762320212004542,47.833759784698486
0.6762314125126566,47.83795666694641
0.6762308226942053,47.84221053123474
0.6762302141283487,47.84637713432312
0.6762296244298476,47.85060167312622
0.6762290159858931,47.854759216308594
0.6762284264073031,47.85899472236633
0.6762278180852112,47.86319375038147
0.6762272286264931,47.86741089820862
0.6762266204262246,47.87160325050354
0.676226031087339,47.87585711479187
0.6762254230088547,47.880069732666016
0.6762248337897627,47.884281873703
0.676224225833023,47.888487815856934
0.6762236367336852,47.89267826080322
0.6762230288986512,47.89690089225769
0.6762224399190286,47.90119504928589
0.6762218322056609,47.90539216995239
0.6762212433457142,47.909594774246216
0.6762206357539737,47.913785219192505
0.6762200470136639,47.91800570487976
0.6762194395435116,47.9221670627594
0.6762188509227995,47.926395893096924
0.6762182435741961,47.930580615997314
0.6762176550730428,47.934805393218994
0.6762170478459487,47.93900108337402
0.6762164594643154,47.94324445724487
0.6762158523586917,47.94743204116821
0.676215264096539,47.951637983322144
0.676214657112347,47.95581579208374
0.6762140689696355,47.96005630493164
0.6762134621068359,47.96424341201782
0.6762128740835271,47.96849012374878
0.6762122673420806,47.97273516654968
0.6762116794381353,47.97695446014404
0.676211072818003,47.981162786483765
0.6762104850333827,47.985403537750244
0.6762098785345254,47.98959755897522
0.6762092908691903,47.99379205703735
0.6762086844915693,47.99794816970825
0.6762080969454811,48.00219535827637
0.6762074906890571,48.00638699531555
0.6762069032621766,48.010600090026855
0.6762062971269107,48.01479244232178
0.6762057098191993,48.01899456977844
0.6762051038050523,48.02314352989197
0.6762045166164706,48.027347564697266
0.6762039107234041,48.0315465927124
0.6762033236539136,48.03578042984009
0.6762027178818879,48.0399751663208
0.6762021309314498,48.044196367263794
0.6762015252804267,48.048439025878906
0.6762009384490016,48.05264067649841
0.6762003329189419,48.056833028793335
0.6761997462064916,48.06103754043579
0.6761991407973562,48.065258741378784
0.6761985542038417,48.06945562362671
0.6761979489155917,48.073647022247314
0.6761973624409744,48.077845335006714
0.6761967572735712,48.08198881149292
0.6761961709178119,48.08621668815613
0.6761955658712167,48.090428590774536
0.6761949796342769,48.09464740753174
0.6761943747084508,48.09880518913269
0.6761937885902917,48.10304498672485
0.6761931837851957,48.10719275474548
0.6761925977857787,48.11138844490051
0.6761919931013741,48.11556816101074
0.6761914072206603,48.11978316307068
0.6761908026569085,48.123966217041016
0.6761902168948593,48.1281795501709
0.6761896124517214,48.13234257698059
0.6761890268082981,48.13656997680664
0.6761884224857353,48.14074778556824
0.6761878369608995,48.14500904083252
0.6761872327588732,48.14919304847717
0.6761866473525858,48.15344285964966
0.6761860432710572,48.15765881538391
0.6761854579832801,48.161879539489746
0.6761848540222104,48.166056871414185
0.6761842688529046,48.170279026031494
0.6761836650122555,48.17448973655701
0.6761830799613826,48.17872166633606
0.676182476241115,48.182955265045166
0.6761818913086363,48.187196254730225
0.676181287708712,48.19141602516174
0.6761807028945891,48.19559144973755
0.6761800994149691,48.19982719421387
0.6761795147191633,48.20403552055359
0.6761789113598092,48.20822501182556
0.6761783267822823,48.21248435974121
0.6761777235431553,48.21666193008423
0.6761771390838685,48.220879554748535
0.6761765359649302,48.22504782676697
0.676175951623845,48.22927141189575
0.676175348625057,48.23345422744751
0.676174764402135,48.2377552986145
0.6761741615234586,48.2419228553772
0.6761735774186612,48.246145248413086
0.6761729746600578,48.250348806381226
0.6761723906733471,48.254563331604004
0.6761717880347781,48.2587513923645
0.6761712041661151,48.2629656791687
0.6761706016475423,48.26716637611389
0.676170017896889,48.27140974998474
0.6761694154982737,48.2755708694458
0.6761688318655915,48.27978324890137
0.6761682295868954,48.28395986557007
0.676167646072146,48.288188457489014
0.6761670439133305,48.29236197471619
0.6761664605164756,48.296586990356445
0.6761658584775022,48.30076241493225
0.6761652751985034,48.30502462387085
0.676164673279334,48.309215784072876
0.676164090118153,48.31345891952515
0.6761634883187492,48.317668199539185
0.6761629052753476,48.32193660736084
0.6761623035956706,48.326162338256836
0.6761617206700102,48.330422163009644
0.6761611191100222,48.334665298461914
0.6761605363020647,48.338937759399414
0.6761599348617271,48.34313464164734
0.6761593521714344,48.3473744392395
0.6761587508507088,48.3516001701355
0.6761581682780425,48.3558394908905
0.6761575670768907,48.36004996299744
0.6761569846218126,48.364285707473755
0.6761563835401964,48.36851954460144
0.6761558012026684,48.37274146080017
0.6761552002405492,48.37694311141968
0.6761546180205332,48.38119554519653
0.676154017177873,48.3854033946991
0.6761534350753305,48.38967847824097
0.6761528343520911,48.39386010169983
0.6761522523669844,48.398078203201294
0.6761516517631273,48.402284145355225
0.6761510698954178,48.406492471694946
0.6761504694109053,48.41065692901611
0.6761498876605554,48.41486954689026
0.6761492872953486,48.419039487838745
0.6761487056623197,48.42326593399048
0.6761481054163812,48.427451848983765
0.6761475239006353,48.43172073364258
0.6761469237739264,48.43591642379761
0.6761463423754258,48.44015860557556
0.6761457423679083,48.44435787200928
0.6761451610866148,48.44860363006592
0.676144561198251,48.45280408859253
0.6761439800341265,48.457053661346436
0.6761433802648781,48.461262941360474
0.6761427992178844,48.46550393104553
0.6761421995677133,48.46970868110657
0.6761416186378129,48.47391939163208
0.6761410191066807,48.47813177108765
0.6761404382938353,48.48235464096069
0.6761398388817044,48.48654866218567
0.6761392581858758,48.49080204963684
0.6761386588927082,48.49498462677002
0.6761380783138589,48.499213218688965
0.6761374791396163,48.50343871116638
0.6761368986777079,48.50766181945801
0.6761362996223526,48.511874198913574
0.6761357192773476,48.51616454124451
0.6761351203408411,48.52039313316345
0.6761345401127016,48.52468705177307
0.6761339412950063,48.52895641326904
0.676133361183694,48.533239126205444
0.6761327624847722,48.5374710559845
0.6761321824902495,48.54172158241272
0.6761315839100628,48.54593110084534
0.6761310040322918,48.55017590522766
0.6761304055708024,48.554386615753174
0.6761298258097453,48.55869460105896
0.6761292274669154,48.56291747093201
0.6761286478225345,48.567161560058594
0.6761280495983261,48.571391582489014
0.6761274700705835,48.5757098197937
0.6761268719649586,48.579936504364014
0.6761262925538165,48.58413910865784
0.6761256945667373,48.58832669258118
0.6761251152721581,48.59263277053833
0.6761245174035871,48.59690618515015
0.6761239382255327,48.601170778274536
0.6761233404754317,48.6053991317749
0.6761227614138646,48.60968089103699
0.6761221637821959,48.61391544342041
0.6761215848370784,48.61815166473389
0.6761209873238041,48.622379541397095
0.6761204084950987,48.626625776290894
0.6761198111001809,48.63078451156616
0.6761192323878497,48.63498306274414
0.6761186351112511,48.63921666145325
0.6761180565152561,48.643473863601685
0.6761174593569388,48.64773988723755
0.6761168808772428,48.6520037651062
0.6761162838371689,48.65621328353882
0.6761157054737341,48.6604278087616
0.6761151085518661,48.66466760635376
0.6761145303046547,48.668901205062866
0.6761139335009548,48.67310929298401
0.6761133553699297,48.67732906341553
0.6761127586843599,48.68152475357056
0.6761121806694832,48.68576645851135
0.6761115841020064,48.68992900848389
0.6761110062032405,48.69418907165527
0.6761104097538188,48.69839525222778
0.6761098319711262,48.702680349349976
0.6761092356397218,48.706857681274414
0.6761086579730647,48.71108627319336
0.6761080617596404,48.71530032157898
0.6761074842089819,48.71954894065857
0.6761068881134997,48.7237446308136
0.6761063106788017,48.728023290634155
0.6761057147012243,48.73222875595093
0.6761051373824495,48.73646306991577
0.6761045415227391,48.740724086761475
0.6761039643198504,48.74497365951538
0.6761033685779695,48.749133586883545
0.676102791490929,48.75338888168335
0.6761021958668402,48.757569789886475
0.6761016188956104,48.76177501678467
0.6761010233892762,48.765971660614014
0.6761004465338201,48.77019214630127
0.6760998511452029,48.77441692352295
0.6760992744054827,48.77865719795227
0.676098679134545,48.7828574180603
0.6760981025105236,48.78710317611694
0.6760975073572278,48.79129457473755
0.6760969308488676,48.795531272888184
0.6760963358131766,48.799747467041016
0.6760957594204404,48.80400276184082
0.6760951645023165,48.80818152427673
0.676094588225167,48.81243443489075
0.6760939934245729,48.81664443016052
0.6760934172629725,48.820921897888184
0.6760928225798708,48.82513093948364
0.6760922465337824,48.829352378845215
0.6760916519681357,48.83357334136963
0.6760910760375219,48.83780813217163
0.6760904815892927,48.84201979637146
0.6760899057741164,48.84626603126526
0.6760893114432676,48.85046648979187
0.6760887357434913,48.85467314720154
0.6760881415299853,48.858847856521606
0.6760875659455722,48.86306595802307
0.6760869718493716,48.86726498603821
0.6760863963802842,48.87149524688721
0.6760858024013519,48.875762939453125
0.6760852270475528,48.88000559806824
0.6760846331858517,48.884225368499756
0.6760840579473038,48.888479709625244
0.6760834642027964,48.89271426200867
0.6760828890794627,48.89702773094177
0.6760822954521116,48.901233434677124
0.6760817204439549,48.905468702316284
0.6760811269337231,48.90968418121338
0.6760805520407059,48.91396141052246
0.6760799586475563,48.91818952560425
0.676079383869642,48.92244625091553
0.6760787905935369,48.92668843269348
0.676078215930688,48.930906772613525
0.6760776227715908,48.93511629104614
0.6760770482237702,48.939327001571655
0.6760764551816434,48.943554401397705
0.6760758807488144,48.94782018661499
0.6760752878236206,48.951984882354736
0.6760747135057458,48.95621109008789
0.6760741206974483,48.96036911010742
0.6760735464944908,48.96459650993347
0.6760729538030522,48.96876072883606
0.6760723797149749,48.97298765182495
0.6760717871403581,48.977195024490356
0.676071213167124,48.98142719268799
0.6760706207092921,48.985628843307495
0.6760700468508642,48.98985195159912
0.6760694545097801,48.994030475616455
0.6760688807661213,48.99826192855835
0.6760682885417477,49.00245189666748
0.6760677149128214,49.00670838356018
0.6760671228051212,49.01092338562012
0.6760665492908902,49.01515555381775
0.6760659572998265,49.019344091415405
0.6760653839002537,49.02357745170593
0.6760647920257897,49.027766704559326
0.6760642187408386,49.03199338912964
0.676063626982937,49.036212682724
0.6760630538125701,49.04041886329651
0.6760624621711943,49.044615030288696
0.676061889115375,49.04884457588196
0.6760612975904876,49.05306077003479
0.6760607246491794,49.057311058044434
0.6760601332407437,49.06154012680054
0.6760595604139092,49.06580090522766
0.6760589691218881,49.06998658180237
0.6760583964094908,49.074219942092896
0.6760578052338475,49.07838225364685
0.6760572326358504,49.082613945007324
0.6760566415765479,49.086843490600586
0.6760560690929142,49.0910587310791
0.6760554781499158,49.09521842002869
0.6760549057806088,49.099475383758545
0.6760543149538774,49.10369253158569
0.6760537426988602,49.10791897773743
0.6760531519883591,49.11211848258972
0.6760525798475951,49.11633539199829
0.6760519892532874,49.1205267906189
0.6760514172267397,49.12472105026245
0.6760508267485886,49.12896680831909
0.6760502548362205,49.133179903030396
0.676049664474189,49.137338161468506
0.6760490926759639,49.14156126976013
0.6760485024300156,49.145748138427734
0.6760479307458969,49.149994134902954
0.6760473406159946,49.154152154922485
0.6760467690459452,49.158323764801025
0.6760461790320524,49.16249942779541
0.6760456075760358,49.166719913482666
0.6760450176781159,49.17087721824646
0.6760444463360957,49.17511582374573
0.6760438565541115,49.17928624153137
0.6760432853260508,49.18352007865906
0.6760426956599661,49.187692165374756
0.6760421245458283,49.19192028045654
0.676041534995606,49.19612646102905
0.6760409639953547,49.20038199424744
0.6760403745609583,49.20460605621338
0.6760398036745567,49.20885515213013
0.6760392143559494,49.21304774284363
0.6760386435833614,49.217262268066406
0.6760380543805066,49.221466302871704
0.676037483721695,49.22569417953491
0.6760368946345561,49.229891538619995
0.6760363240894847,49.234135389328
0.6760357351180251,49.238383769989014
0.6760351646866574,49.24259805679321
0.6760345758308404,49.246824979782104
0.6760340055131397,49.25111651420593
0.6760334167729288,49.255300760269165
0.676032846568859,49.25954270362854
0.6760322579442176,49.263808727264404
0.6760316878537417,49.26806163787842
0.6760310993446333,49.272284507751465
0.6760305293677152,49.276535511016846
0.6760299409741031,49.28075408935547
0.6760293711107062,49.28500533103943
0.6760287828325543,49.28923463821411
0.676028213082642,49.29350805282593
0.6760276249199134,49.29771828651428
0.6760270552834496,49.301979780197144
0.6760264672361078,49.306193828582764
0.6760258977130561,49.310396909713745
0.6760253097810647,49.31458330154419
0.6760247403713886,49.31879758834839
0.676024152554711,49.32299995422363
0.6760235832583743,49.32725548744202
0.6760229955569743,49.33143091201782
0.6760224263739406,49.33570122718811
0.6760218387877818,49.33990120887756
0.6760212697180144,49.34414458274841
0.6760206822470604,49.348451375961304
0.676020113290523,49.352781534194946
0.6760195259347372,49.357094049453735
0.676018957091394,49.361419916152954
0.67601836985074,49.36568355560303
0.6760178011205545,49.36992526054382
0.6760172139949959,49.37415146827698
0.676016645377932,49.3783745765686
0.6760160583674326,49.382585525512695
0.6760154898634537,49.3868522644043
0.6760149029679771,49.391103744506836
0.6760143345770471,49.39539885520935
0.6760137477965569,49.399646043777466
0.6760131795186397,49.40390658378601
0.6760125928530997,49.40813136100769
0.6760120246881589,49.41235613822937
0.6760114381375328,49.41657304763794
0.6760108700855325,49.420806884765625
0.6760102836497841,49.42507076263428
0.6760097157106877,49.429333209991455
0.6760091293897807,49.43355131149292
0.6760085615635523,49.43783521652222
0.6760079753574502,49.442079067230225
0.6760074076440536,49.44631910324097
0.6760068215527206,49.450544118881226
0.6760062539521196,49.45478820800781
0.6760056679755193,49.45956468582153
0.6760051004876778,49.46383881568909
0.6760045146257742,49.468045711517334
0.6760039472506562,49.4722945690155
0.6760033615034127,49.47653555870056
0.6760027942409821,49.48079228401184
0.6760022086083625,49.485039710998535
0.6760016414585834,49.48927617073059
0.6760010559405518,49.49351239204407
0.676000488903388,49.49778938293457
0.6759999034999084,49.502060890197754
0.6759993365753236,49.50646924972534
0.6759987512863597,49.510730504989624
0.6759981844743181,49.514979124069214
0.6759975992998338,49.51922678947449
0.6759970326002995,49.523510217666626
0.6759964475402589,49.527809143066406
0.6759958809531957,49.53209638595581
0.6759952960075625,49.53640961647034
0.6759947295329348,49.540733337402344
0.6759941447016727,49.54506731033325
0.6759935783394443,49.54936337471008
0.6759929936225176,49.55367350578308
0.6759924273726525,49.55795669555664
0.6759918427700253,49.56219959259033
0.6759912766324876,49.56650161743164
0.6759906921441238,49.57103753089905
0.6759901261188775,49.57568359375
0.6759895417447409,49.58015322685242
0.6759889758317503,49.5844943523407
0.675988391571805,49.588918685913086
0.6759878257710341,49.593361139297485
0.6759872416252443,49.597739696502686
0.6759866759366572,49.602068185806274
0.6759860919049869,49.60646891593933
0.6759855263285477,49.61113977432251
0.6759849424109607,49.615644216537476
0.675984376946634,49.620051860809326
0.6759837931430948,49.62445282936096
0.6759832277908442,49.62880492210388
0.6759826441013165,49.63312888145447
0.6759820788611066,49.63754200935364
0.6759814952855546,49.64191460609436
0.6759809301573496,49.646270513534546
0.6759803466957376,49.65064191818237
0.6759797816795015,49.655067682266235
0.6759791983317935,49.65940809249878
0.6759786334274906,49.66378211975098
0.6759780501936508,49.66804909706116
0.6759774854012456,49.67233967781067
0.6759769022812381,49.67662262916565
0.6759763376006945,49.6809139251709
0.6759757545944838,49.685160398483276
0.6759751900257662,49.68942213058472
0.6759746071333163,49.693700551986694
0.675974042676389,49.6979820728302
0.6759734598976639,49.70220470428467
0.6759728955524915,49.706443786621094
0.6759723128874557,49.71062135696411
0.6759717486540023,49.7148711681366
0.6759711661026199,49.7190945148468
0.6759706019808499,49.72336435317993
0.6759700195430856,49.727599143981934
0.6759694555329632,49.7318115234375
0.6759688732087804,49.73612856864929
0.6759683093102703,49.740376234054565
0.6759677270996342,49.74519371986389
0.6759671633127005,49.749449014663696
0.675966581215575,49.75372552871704
0.6759660175401822,49.75800013542175
0.6759654355565314,49.7622127532959
0.6759648719926442,49.76644968986511
0.675964290122433,49.77064776420593
0.6759637266700154,49.774914264678955
0.6759631449132075,49.779173135757446
0.6759625815722244,49.783453702926636
0.6759619999287847,49.78772187232971
0.6759614366992003,49.791964530944824
0.675960855169093,49.7961745262146
0.6759602920508715,49.8004367351532
0.6759597106340611,49.80466032028198
0.6759591476271676,49.80894494056702
0.6759585663236185,49.81316900253296
0.6759580034280172,49.81745934486389
0.6759574222376936,49.8216917514801
0.6759568594533492,49.825958490371704
0.6759562783762156,49.83016610145569
0.6759557157030924,49.83442163467407
0.6759551347391135,49.8386492729187
0.6759545721771764,49.84288167953491
0.6759539913263165,49.8470995426178
0.6759534288755297,49.85136270523071
0.6759528481377535,49.85559821128845
0.6759522857980818,49.859843254089355
0.6759517051733536,49.864100217819214
0.6759511429447614,49.86841416358948
0.675950562433046,49.87273645401001
0.6759500003154981,49.87706112861633
0.6759494199167598,49.8813419342041
0.6759488579102209,49.88567638397217
0.6759482776244242,49.890007972717285
0.6759477157288588,49.89437675476074
0.6759471355559684,49.898679971694946
0.6759465737713416,49.90299105644226
0.6759459937113219,49.907307863235474
0.675945432037598,49.91158986091614
0.6759448520904138,49.91583704948425
0.6759442905275573,49.92015862464905
0.6759437106931732,49.92440748214722
0.6759431492411493,49.92877125740051
0.6759425695195299,49.93308997154236
0.6759420081783031,49.93737816810608
0.6759414285694129,49.94160580635071
0.6759408673389479,49.945897340774536
0.6759402878427518,49.95012331008911
0.6759397267230135,49.95438098907471
0.6759391473394759,49.958640575408936
0.675938586330429,49.96290850639343
0.6759380070595148,49.96711087226868
0.6759374461611242,49.97137641906738
0.6759368670027981,49.97561049461365
0.6759363062150282,49.97987604141235
0.675935727169255,49.98406982421875
0.6759351664920712,49.988659143447876
0.6759345875588151,49.99289155006409
0.6759340269921821,49.997148513793945
0.6759334481714084,50.001397132873535
0.6759328877152908,50.00566506385803
0.6759323090069642,50.0098819732666
0.6759317486613271,50.014124155044556
0.6759311700654123,50.01836895942688
0.6759306098302204,50.02267837524414
0.6759300313466821,50.02692270278931
0.6759294712219003,50.03115725517273
0.6759288928507035,50.035377979278564
0.6759283328362967,50.039676904678345
0.6759277545774063,50.04392099380493
0.6759271946733396,50.048168897628784
0.67592661652672,50.05239748954773
0.6759260567329584,50.05663251876831
0.675925478698575,50.06087827682495
0.675924919015083,50.065128803253174
0.6759243410929003,50.069369077682495
0.6759237815196432,50.07367467880249
0.6759232037096264,50.07788944244385
0.6759226442465692,50.08216595649719
0.6759220665486829,50.08644890785217
0.6759215071957907,50.090813875198364
0.6759209296099998,50.095134973526
0.6759203703672374,50.099435567855835
0.675919792893507,50.103697776794434
0.6759192337608397,50.10801076889038
0.6759186563991346,50.11233305931091
0.6759180973765271,50.116679430007935
0.6759175201268125,50.12098479270935
0.6759169612142301,50.125269651412964
0.6759163840764707,50.12952661514282
0.6759158252738785,50.13381099700928
0.6759152482480394,50.13806676864624
0.6759146895554023,50.142308712005615
0.6759141126414486,50.146525621414185
0.6759135540587319,50.1508207321167
0.6759129772566284,50.15506863594055
0.6759124187837972,50.1593291759491
0.675911842093509,50.16357111930847
0.6759112837305283,50.16786599159241
0.6759107071520208,50.172120809555054
0.6759101488988558,50.17643666267395
0.6759095724320936,50.18068718910217
0.6759090142887096,50.18496799468994
0.6759084379336581,50.18922829627991
0.6759078799000201,50.19352149963379
0.6759073036566442,50.197792530059814
0.6759067457327175,50.202138900756836
0.6759061696009824,50.20640301704407
0.6759056117867323,50.21074295043945
0.6759050357666029,50.21507287025452
0.6759044780619945,50.21938920021057
0.6759039021534362,50.22364687919617
0.6759033445584348,50.227946281433105
0.6759027687614126,50.232208013534546
0.6759022112759835,50.236512899398804
0.6759016355904629,50.24075388908386
0.6759010782145711,50.245049476623535
0.675900502640517,50.24931859970093
0.6758999453741279,50.253591537475586
0.6758993699115056,50.2578763961792
0.675898812754585,50.262165784835815
0.6758982374033593,50.26643991470337
0.6758976803558718,50.27073264122009
0.6758971051160085,50.27501440048218
0.67589654817792,50.27927327156067
0.675895973049384,50.283567667007446
0.6758954162206594,50.28788447380066
0.6758948412034163,50.29215884208679
0.6758942844840211,50.29648447036743
0.6758937095780356,50.30079126358032
0.6758931529679353,50.30509901046753
0.6758925781731734,50.30937337875366
0.6758920216723334,50.31371879577637
0.6758914469887598,50.31796646118164
0.6758908905971454,50.322274684906006
0.6758903160247257,50.326552629470825
0.6758897597423023,50.33085489273071
0.6758891852810018,50.33513808250427
0.6758886291077348,50.33947491645813
0.6758880547575188,50.34377455711365
0.675887498693374,50.34807348251343
0.6758869244542078,50.3523383140564
0.6758863684991502,50.35666608810425
0.6758857943709993,50.36095643043518
0.6758852385249946,50.36525535583496
0.6758846645078244,50.36958456039429
0.675884108770838,50.37394380569458
0.6758835348646139,50.37835359573364
0.6758829792366113,50.38272762298584
0.675882405441299,50.38701558113098
0.6758818499222459,50.39130878448486
0.67588127623781,50.395570278167725
0.675880720827672,50.399834394454956
0.6758801472540784,50.4040892124176
0.6758795919528209,50.40835428237915
0.6758790184900354,50.41256880760193
0.6758784632976238,50.41684913635254
0.6758778899456115,50.42106580734253
0.6758773348620117,50.42533874511719
0.6758767616207381,50.42959117889404
0.6758762066459155,50.433897256851196
0.6758756335153463,50.438140630722046
0.6758750786492664,50.44235825538635
0.6758745056293671,50.44658660888672
0.6758739508719959,50.4509162902832
0.6758733779627318,50.45513892173767
0.6758728233140346,50.45940375328064
0.6758722505153716,50.463643074035645
0.6758716959753142,50.46790266036987
0.6758711232872174,50.472150802612305
0.6758705688557656,50.47643041610718
0.675869996278201,50.480671882629395
0.6758694419553202,50.48496627807617
0.6758688694882533,50.48917841911316
0.6758683152739093,50.49342083930969
0.6758677429173057,50.4975950717926
0.6758671888114642,50.50185537338257
0.6758666165652896,50.50607109069824
0.6758660625679164,50.51032304763794
0.675865490432136,50.51454162597656
0.675864936543197,50.5187885761261
0.675864364517777,50.52303218841553
0.6758638107372377,50.52731728553772
0.6758632388221433,50.53151035308838
0.6758626851499697,50.535757541656494
0.6758621133451669,50.53998565673828
0.6758615597813246,50.544230937957764
0.675860988086779,50.54846405982971
0.6758604346312338,50.552736043930054
0.6758598630469111,50.55704665184021
0.6758593096996289,50.56134486198425
0.6758587382254951,50.565707206726074
0.6758581849864418,50.5701425075531
0.6758576136224621,50.57451009750366
0.6758570604916033,50.57885956764221
0.6758564892377439,50.58313822746277
0.6758559362150456,50.587408781051636
0.6758553650712722,50.59166860580444
0.6758548121567004,50.59595537185669
0.6758542411229785,50.60017776489258
0.675853688316499,50.604443311691284
0.6758531173927946,50.60874152183533
0.6758525646943733,50.61306571960449
0.6758519938806523,50.61730432510376
0.6758514412902549,50.62159276008606
0.6758508705864832,50.625896692276
0.6758503181040759,50.63020849227905
0.675849747510219,50.63452363014221
0.6758491951357677,50.63889122009277
0.6758486246517917,50.64320755004883
0.6758480723852623,50.6474826335907
0.6758475020111332,50.65175485610962
0.6758469498524918,50.65599799156189
0.6758463795881751,50.660221099853516
0.6758458275373876,50.664483070373535
0.6758452573828495,50.66868591308594
0.6758447054398818,50.673017501831055
0.6758441353950879,50.67724251747131
0.6758435835599065,50.68147158622742
0.675843013624823,50.68576431274414
0.6758424618973932,50.68999791145325
0.6758418920719862,50.694249391555786
0.6758413404522745,50.69862341880798
0.6758407707365095,50.70293116569519
0.6758402192244821,50.70720434188843
0.6758396496183253,50.71142554283142
0.6758390982139479,50.71567463874817
0.6758385287173655,50.719963788986206
0.6758379774206044,50.72422003746033
0.6758374080335621,50.728426694869995
0.6758368568443833,50.73274302482605
0.6758362875668472,50.737059116363525
0.6758357364852169,50.74132990837097
0.675835167317153,50.74556612968445
0.6758346163430374,50.74984669685364
0.6758340472844119,50.754101514816284
0.675833496417777,50.75835943222046
0.6758329274685558,50.762572050094604
0.6758323767093678,50.766807556152344
0.675831807869517,50.77102017402649
0.6758312572177423,50.775299072265625
0.675830688487228,50.77950191497803
0.6758301379428326,50.783766984939575
0.6758295693216206,50.78799104690552
0.6758290188845708,50.79224944114685
0.6758284503726278,50.796459674835205
0.6758279000428895,50.80070424079895
0.6758273316401815,50.804911375045776
0.6758267814177213,50.80914616584778
0.6758262131242142,50.81332731246948
0.6758256630089982,50.817591428756714
0.6758250948246579,50.821812868118286
0.6758245448166527,50.826074838638306
0.6758239767414459,50.830252170562744
0.6758234268406172,50.83448815345764
0.6758228588745101,50.838687896728516
0.6758223090808243,50.84294366836548
0.6758217412237828,50.847179889678955
0.6758211915372068,50.85145354270935
0.675820623789197,50.85573053359985
0.6758200742096966,50.86001777648926
0.6758195065706852,50.8642418384552
0.6758189570982267,50.868521213531494
0.6758183895681795,50.87277126312256
0.6758178402027296,50.87708568572998
0.6758172727816133,50.88129496574402
0.6758167235231379,50.88553714752197
0.6758161562109185,50.88975739479065
0.6758156070593844,50.89402461051941
0.6758150398560281,50.89823365211487
0.6758144908114014,50.902485847473145
0.6758139237168747,50.90669059753418
0.6758133747791221,50.91094660758972
0.6758128077933911,50.91516065597534
0.6758122589624789,50.91940379142761
0.67581169208551,50.92366600036621
0.6758111433614046,50.92792296409607
0.6758105765931643,50.932169675827026
0.675810027975832,50.93641471862793
0.6758094613162866,50.94064426422119
0.675808912805694,50.944899797439575
0.67580834625481,50.94910144805908
0.6758077978509236,50.95335078239441
0.6758072314086672,50.95761752128601
0.6758066831114534,50.96188974380493
0.675806116777791,50.96609878540039
0.6758055685872165,50.970369815826416
0.6758050023621143,50.97459435462952
0.6758044542781456,50.97888517379761
0.6758038881615704,50.98312187194824
0.6758033401841741,50.987356424331665
0.6758027741760918,50.991525650024414
0.6758022263052343,50.99576163291931
0.6758016604056123,50.999932050704956
0.6758011126412601,51.00415778160095
0.6758005468500641,51.00838017463684
0.6757999991921839,51.012670040130615
0.6757994335093804,51.01689577102661
0.6757988859579389,51.02112174034119
0.6757983203834946,51.025264501571655
0.6757977729384583,51.02947664260864
0.6757972074723397,51.033655643463135
0.6757966601336751,51.03789043426514
0.6757960947758489,51.04207420349121
0.6757955475435227,51.0462908744812
0.6757949822939554,51.05048108100891
0.6757944351679341,51.05468440055847
0.675793870026592,51.05893898010254
0.6757933230068425,51.06317591667175
0.6757927579736925,51.067344427108765
0.6757922110601813,51.07155752182007
0.6757916461351899,51.075743436813354
0.6757910993278838,51.07994341850281
0.6757905345110176,51.0840904712677
0.6757899878098832,51.08832263946533
0.6757894231011085,51.092535972595215
0.6757888765061129,51.096734046936035
0.6757883119053963,51.10094976425171
0.675787765416506,51.105128049850464
0.6757872099582473,51.11121654510498
0.6757866545409963,51.11546874046326
0.6757860991818712,51.11965799331665
0.6757855438762456,51.12396264076233
0.6757849886241115,51.12819290161133
0.6757844334254602,51.132428884506226
0.6757838782802839,51.13662338256836
0.6757833231885737,51.14089107513428
0.6757827681503215,51.14504861831665
0.675782213165519,51.14929509162903
0.6757816582341579,51.153470039367676
0.6757811033562299,51.15767741203308
0.6757805485317268,51.16185712814331
0.6757799937606401,51.16610288619995
0.6757794390429614,51.170318841934204
0.6757788843786829,51.17454814910889
0.6757783297677961,51.17875862121582
0.6757777752102923,51.18297362327576
0.6757772207061635,51.18715953826904
0.6757766662554014,51.19141149520874
0.6757761118579978,51.19562649726868
0.6757755575139444,51.19983696937561
0.6757750032232327,51.204044580459595
0.6757744489858546,51.20828127861023
0.6757738948018019,51.21247839927673
0.6757733406710662,51.21675658226013
0.675772786593639,51.22097134590149
0.6757722325695124,51.225199699401855
0.6757716785986777,51.229413747787476
0.6757711246811272,51.23367881774902
0.6757705708168521,51.23791766166687
0.6757700170058445,51.24215269088745
0.6757694632480958,51.24634027481079
0.675768909543598,51.250641107559204
0.6757683558923427,51.25483417510986
0.6757678022943217,51.25906205177307
0.6757672487495267,51.263259172439575
0.6757666952579494,51.2674880027771
0.6757661418195815,51.271711587905884
0.6757655884344153,51.27592873573303
0.6757650351024416,51.28013300895691
0.6757644818236527,51.28434777259827
0.6757639285980401,51.288554430007935
0.675763375425596,51.29274249076843
0.6757628223063118,51.296905517578125
0.6757622692401793,51.301143407821655
0.6757617162271903,51.305333614349365
0.6757611632673364,51.3095498085022
0.6757606103606096,51.313777446746826
0.6757600575070015,51.31799006462097
0.675759504706504,51.322173833847046
0.6757589519591088,51.32641816139221
0.6757583992648076,51.33062243461609
0.6757578466235922,51.33482837677002
0.6757572940354544,51.33901357650757
0.6757567415003858,51.34327411651611
0.6757561890183785,51.3474497795105
0.6757556365894241,51.351691246032715
0.6757550842135143,51.35592174530029
0.6757545318906408,51.36013388633728
0.6757539796207956,51.36430025100708
0.6757534274039705,51.3685519695282
0.6757528752401571,51.37270522117615
0.6757523231293475,51.37694549560547
0.6757517710715331,51.38112115859985
0.6757512190667058,51.38534450531006
0.6757506671148573,51.3895320892334
0.6757501152159798,51.393803358078
0.6757495633700646,51.39801263809204
0.6757490115771039,51.40227174758911
0.6757484598370893,51.40647053718567
0.6757479081500125,51.410688161849976
0.6757473565158655,51.41487503051758
0.6757468049346398,51.41913390159607
0.6757462534063277,51.42328882217407
0.6757457019309205,51.42755699157715
0.6757451505084104,51.431748390197754
0.675744599138789,51.43600654602051
0.675744047822048,51.440176248550415
0.6757434965581794,51.44441246986389
0.6757429453471752,51.44858360290527
0.6757423941890268,51.45277690887451
0.6757418430837261,51.45703983306885
0.6757412920312653,51.46133375167847
0.6757407410316356,51.46559453010559
0.6757401900848293,51.469818115234375
0.675739639190838,51.47429275512695
0.6757390883496539,51.47850728034973
0.6757385375612683,51.4827082157135
0.6757379868256733,51.486923694610596
0.6757374361428607,51.49109721183777
0.6757368855128225,51.49537396430969
0.6757363349355503,51.49956727027893
0.6757357844110359,51.50382971763611
0.6757352339392712,51.507978439331055
0.6757346835202481,51.512197732925415
0.6757341331539585,51.51640343666077
0.6757335828403941,51.520612478256226
0.6757330325795468,51.52477025985718
0.6757324823714085,51.5289843082428
0.6757319322159712,51.533130168914795
0.6757313821132261,51.53734564781189
0.6757308320631658,51.54157376289368
0.6757302820657818,51.54577827453613
0.675729732121066,51.54996705055237
0.6757291822290102,51.55419206619263
0.6757286323896063,51.55840849876404
0.6757280826028464,51.562652826309204
0.6757275328687221,51.56682252883911
0.6757269831872251,51.571014165878296
0.6757264335583477,51.575159788131714
0.6757258839820816,51.579400300979614
0.6757253344584183,51.58357501029968
0.6757247849873502,51.587804555892944
0.6757242355688688,51.59209442138672
0.6757236862029664,51.596357107162476
0.6757231368896344,51.60059189796448
0.6757225876288648,51.604840993881226
0.6757220384206498,51.60899639129639
0.6757214892649808,51.61321187019348
0.67572094016185,51.61741352081299
0.6757203911112493,51.621641635894775
0.6757198421131705,51.625834465026855
0.6757192931676055,51.630064249038696
0.6757187442745457,51.63424801826477
0.6757181954339838,51.63847327232361
0.6757176466459114,51.6426637172699
0.6757170979103203,51.64687252044678
0.6757165492272025,51.65107011795044
0.6757160005965498,51.65530753135681
0.675715452018354,51.65946173667908
0.6757149034926072,51.66366696357727
0.6757143550193013,51.66786026954651
0.6757138065984282,51.6721031665802
0.6757132582299795,51.67626881599426
0.6757127099139475,51.680524587631226
0.6757121616503241,51.6846923828125
0.6757116134391008,51.688931465148926
0.6757110652802698,51.69315242767334
0.6757105171738232,51.697426319122314
0.6757099691197528,51.701565742492676
0.6757094211180503,51.70580697059631
0.6757088731687075,51.71004056930542
0.6757083252717169,51.7142653465271
0.6757077774270701,51.718478202819824
0.6757072296347587,51.72268867492676
0.6757066818947753,51.726871728897095
0.6757061342071115,51.73110032081604
0.6757055865717588,51.73535346984863
0.67570503898871,51.739611864089966
0.6757044914579564,51.74377799034119
0.6757039439794903,51.74799466133118
0.675703396553303,51.752192974090576
0.6757028491793872,51.75641393661499
0.6757023018577343,51.760608434677124
0.6757017545883367,51.764832973480225
0.675701207371186,51.76896548271179
0.6757006602062743,51.77319693565369
0.6757001130935935,51.777406215667725
0.6756995660331354,51.78164601325989
0.6756990190248924,51.785850286483765
0.6756984720688557,51.79010844230652
0.675697925165018,51.79437208175659
0.6756973783133708,51.798723459243774
0.6756968315139064,51.80315041542053
0.6756962847666163,51.80746555328369
0.6756957380714927,51.81173372268677
0.675695191434352,51.817851543426514
0.6756946448377136,51.822185754776
0.6756940982990414,51.82648420333862
0.6756935518125036,51.83077430725098
0.6756930053780923,51.83504581451416
0.6756924589957992,51.83927059173584
0.6756919126656167,51.84350299835205
0.6756913663875362,51.847760915756226
0.67569082016155,51.851972341537476
0.6756902739876501,51.85623216629028
0.6756897278658283,51.86044263839722
0.6756891817960768,51.86462616920471
0.6756886357783872,51.8688588142395
0.675688089812752,51.8730742931366
0.675687543899163,51.877283573150635
0.6756869980376119,51.88155198097229
0.6756864522280911,51.885863304138184
0.6756859064705921,51.89030861854553
0.6756853607651075,51.894784927368164
0.6756848151116289,51.899075508117676
0.6756842695101484,51.90331029891968
0.6756837239606578,51.9075562953949
0.6756831784631494,51.91177821159363
0.6756826330176151,51.91601371765137
0.675682087624047,51.9202926158905
0.6756815422824368,51.92467951774597
0.6756809969927765,51.92892932891846
0.6756804517550585,51.933181047439575
0.6756799065692747,51.9374098777771
0.6756793614354171,51.94160437583923
0.675678816353477,51.94583702087402
0.6756782713234477,51.950071811676025
0.6756777263453204,51.95425748825073
0.6756771814190868,51.95847988128662
0.6756766365447401,51.962762117385864
0.6756760917222712,51.96701955795288
0.6756755469516724,51.97121024131775
0.6756750022329361,51.97547221183777
0.6756744575660542,51.97972869873047
0.6756739129510183,51.98396635055542
0.6756733683878208,51.98820400238037
0.6756728238764538,51.99242448806763
0.6756722794224979,51.99867510795593
0.675671735009179,52.00287580490112
0.6756711906532551,52.007131814956665
0.6756706463491295,52.01134371757507
0.6756701020967948,52.01561379432678
0.6756695578962426,52.019797801971436
0.6756690137474651,52.02401661872864
0.6756684696504542,52.0282416343689
0.675667925605202,52.03254532814026
0.6756673816117008,52.03677415847778
0.6756668376699422,52.041051149368286
0.6756662937799184,52.0452299118042
0.6756657499416215,52.04951572418213
0.6756652061550437,52.053688287734985
0.6756646624201769,52.05793809890747
0.6756641187370129,52.06213307380676
0.6756635751055444,52.06635785102844
0.675663031525763,52.070515632629395
0.6756624879976608,52.07475781440735
0.67566194452123,52.078993797302246
0.6756614010964624,52.083266735076904
0.6756608577233503,52.08741354942322
0.6756603144018859,52.09167194366455
0.675659771132061,52.09590768814087
0.6756592279138677,52.10021138191223
0.6756586847472983,52.104438066482544
0.6756581416323445,52.108720541000366
0.6756575985689985,52.11297821998596
0.6756570555572526,52.117226362228394
0.6756565125970989,52.12141990661621
0.6756559696885294,52.12569713592529
0.6756554268315358,52.12998962402344
0.6756548840261107,52.134233713150024
0.6756543412722458,52.13841223716736
0.6756537985699335,52.14272403717041
0.6756532559191658,52.14691710472107
0.6756527133199346,52.15118336677551
0.6756521707722323,52.15539073944092
0.6756516282760507,52.159661054611206
0.675651085831382,52.163869857788086
0.6756505434382184,52.168102502822876
0.675650001096552,52.172303915023804
0.675649458806375,52.1765718460083
0.675648916567679,52.18079328536987
0.6756483743804566,52.18511176109314
0.6756478322446999,52.18932223320007
0.6756472901604006,52.19360017776489
0.6756467481275511,52.197787284851074
0.6756462061461437,52.202000856399536
0.67564566421617,52.20621657371521
0.6756451223376225,52.21046447753906
0.6756445805104934,52.2147057056427
0.6756440387347744,52.2189199924469
0.6756434970104581,52.22313141822815
0.6756429553375363,52.22738170623779
0.675642413716001,52.23160719871521
0.6756418721458449,52.235902070999146
0.6756413306270594,52.240074634552
0.6756407891596373,52.24437499046326
0.6756402477435701,52.24861764907837
0.6756397063788506,52.25293183326721
0.6756391650654702,52.25712323188782
0.6756386238034218,52.26133918762207
0.675638082592697,52.26555013656616
0.6756375414332879,52.26977181434631
0.6756370003251869,52.27391695976257
0.6756364592683861,52.27815127372742
0.6756359182628778,52.28237199783325
0.6756353773086535,52.286646366119385
0.6756348364057062,52.2908661365509
0.6756342955540275,52.29507398605347
0.6756337547536098,52.29923701286316
0.6756332140044453,52.30348062515259
0.6756326733065254,52.307722330093384
0.6756321326598433,52.31196451187134
0.6756315920643906,52.31620144844055
0.6756310515201598,52.32050323486328
0.6756305110271426,52.32470154762268
0.6756299705853311,52.32900023460388
0.6756294301947182,52.333171129226685
0.6756288898552956,52.3374137878418
0.6756283495670552,52.34165120124817
0.6756278093299897,52.34588980674744
0.6756272691440909,52.35011410713196
0.6756267290093512,52.35433053970337
0.6756261889257624,52.35858082771301
0.6756256488933169,52.362900495529175
0.6756251089120072,52.36712193489075
0.6756245689818252,52.371392250061035
0.6756240291027628,52.37564468383789
0.6756234892748125,52.37990164756775
0.6756229494979664,52.38411545753479
0.6756224097722169,52.388376235961914
0.6756218700975558,52.39265584945679
0.6756213304739755,52.396995544433594
0.6756207909014681,52.401236057281494
0.6756202513800259,52.405534982681274
0.6756197119096413,52.409775495529175
0.6756191724903059,52.41405200958252
0.6756186331220124,52.418283224105835
0.6756180938047529,52.42259502410889
0.6756175545385192,52.42686200141907
0.6756170153233041,52.431230306625366
0.6756164761590994,52.43543863296509
0.6756159370458976,52.439722776412964
0.6756153979836906,52.44396424293518
0.6756148589724708,52.44833064079285
0.6756143200122303,52.45253252983093
0.6756137811029613,52.45676875114441
0.6756132422446562,52.46102452278137
0.6756127034373072,52.46523976325989
0.675612164680906,52.46944808959961
0.6756116259754454,52.47377395629883
0.6756110873209176,52.47802495956421
0.6756105487173145,52.48229479789734
0.6756100101646284,52.48648643493652
0.6756094716628518,52.49074363708496
0.6756089332119766,52.49497747421265
0.6756083948119952,52.499284744262695
0.6756078564628996,52.50352501869202
0.6756073181646822,52.507808208465576
0.6756067799173354,52.51204228401184
0.6756062417208512,52.51632285118103
0.6756057035752218,52.5205237865448
0.6756051654804396,52.524747371673584
0.6756046274364969,52.528950929641724
0.6756040894433855,52.53316020965576
0.6756035515010981,52.53737187385559
0.6756030136096267,52.54164099693298
0.6756024757689638,52.545904874801636
0.6756019379791014,52.550225257873535
0.6756014002400317,52.55450105667114
0.6756008625517471,52.55881428718567
0.6756003249142399,52.563068866729736
0.6755997873275024,52.56733727455139
0.6755992497915264,52.57152271270752
0.6755987123063046,52.57577037811279
0.675598174871829,52.57996606826782
0.6755976374880923,52.58427953720093
0.6755971001550863,52.588542222976685
0.6755965628728035,52.59276556968689
0.6755960256412358,52.597007274627686
0.6755954884603759,52.60125279426575
0.6755949513302159,52.605473041534424
0.6755944142507482,52.60978126525879
0.6755938772219647,52.61405968666077
0.6755933402438582,52.618396520614624
0.6755928033164204,52.622631788253784
0.6755922664396439,52.62692070007324
0.675591729613521,52.63112425804138
0.6755911928380439,52.6354033946991
0.6755906561132048,52.639631032943726
0.6755901194389962,52.64397048950195
0.67558958281541,52.64820575714111
0.6755890462424389,52.65254497528076
0.675588509720075,52.65683603286743
0.6755879732483107,52.661086082458496
0.6755874368271381,52.66528296470642
0.6755869004565495,52.669522285461426
0.6755863641365373,52.6736786365509
0.6755858278670939,52.67793011665344
0.6755852916482114,52.682129859924316
0.6755847554798821,52.686394453048706
0.6755842193620982,52.69063973426819
0.6755836832948523,52.694984436035156
0.6755831472781365,52.69928288459778
0.6755826113119432,52.70360231399536
0.6755820753962648,52.70785880088806
0.6755815395310933,52.71226906776428
0.6755810037164213,52.716670513153076
0.6755804679522407,52.7209997177124
0.6755799322385443,52.72521758079529
0.6755793965753241,52.72949242591858
0.6755788609625725,52.73379135131836
0.675578325400282,52.73809504508972
0.6755777898884446,52.74231672286987
0.675577254427053,52.74663591384888
0.6755767190160988,52.75093674659729
0.6755761836555753,52.755295276641846
0.675575648345474,52.759477615356445
0.6755751130857878,52.76379108428955
0.6755745778765087,52.76813459396362
0.675574042717629,52.77241539955139
0.6755735076091413,52.7766535282135
0.6755729725510377,52.7810115814209
0.6755724375433105,52.785404682159424
0.6755719025859523,52.78988242149353
0.6755713676789552,52.79428505897522
0.6755708328223117,52.79872989654541
0.6755702980160139,52.80317687988281
0.6755697632600545,52.807613134384155
0.6755692285544254,52.81193447113037
0.6755686938991191,52.81637454032898
0.6755681592941283,52.820870876312256
0.675567624739445,52.825223207473755
0.6755670902350615,52.829657793045044
0.6755665557809704,52.83414602279663
0.6755660213771638,52.838571310043335
0.6755654870236342,52.84289336204529
0.6755649527203739,52.847115993499756
0.6755644184673754,52.85139083862305
0.6755638842646309,52.855708599090576
0.6755633501121328,52.859965085983276
0.6755628160098733,52.86417245864868
0.6755622819578453,52.86848521232605
0.6755617479560403,52.87268924713135
0.6755612140044515,52.877012491226196
0.6755606801030708,52.881298780441284
0.6755601462518908,52.88560962677002
0.6755596124509037,52.88996911048889
0.675559078700102,52.894371509552
0.6755585449994779,52.89879846572876
0.6755580113490238,52.90326166152954
0.6755574777487321,52.907634258270264
0.6755569441985956,52.91198539733887
0.6755564106986062,52.916258811950684
0.6755558772487563,52.92056584358215
0.6755553438490384,52.92479205131531
0.6755548104994448,52.9290885925293
0.6755542771999682,52.933295249938965
0.6755537439506005,52.93754839897156
0.6755532107513345,52.94175577163696
0.6755526776021623,52.94604420661926
0.6755521445030765,52.95038056373596
0.6755516114540694,52.95469260215759
0.6755510784551334,52.95892572402954
0.6755505455062607,52.963399171829224
0.6755500126074444,52.96781587600708
0.675549479758676,52.97229266166687
0.6755489469599484,52.97675585746765
0.6755484142112539,52.98112630844116
0.6755478815125848,52.985398054122925
0.6755473488639337,52.98970103263855
0.6755468162652932,52.99390411376953
0.675546283716655,52.998220443725586
0.6755457512180123,53.00243163108826
0.675545218769357,53.00666809082031
0.6755446863706819,53.010865688323975
0.6755441540219788,53.01510548591614
0.6755436217232409,53.01930356025696
0.6755430894744601,53.023568868637085
0.675542557275629,53.027788400650024
0.6755420251267399,53.032062292099
0.6755414930277851,53.036269426345825
0.6755409609787576,53.04061031341553
0.6755404289796493,53.0447793006897
0.6755398970304528,53.04904317855835
0.6755393651311606,53.05326986312866
0.6755388332817648,53.05749988555908
0.6755383014822582,53.061715602874756
0.6755377697326331,53.066023111343384
0.675537238032882,53.07025170326233
0.6755367063829975,53.07450032234192
0.6755361747829713,53.0786828994751
0.6755356432327967,53.082908630371094
0.6755351117324659,53.08709764480591
0.6755345802819711,53.09131836891174
0.6755340488813049,53.095487117767334
0.6755335175304598,53.09974503517151
0.6755329862294283,53.103933334350586
0.6755324549782026,53.10821080207825
0.6755319237767753,53.11247253417969
0.6755313926251388,53.11666178703308
0.6755308615232858,53.12093162536621
0.6755303304712086,53.12520623207092
0.6755297994688995,53.12938952445984
0.6755292685163511,53.13367033004761
0.6755287376135559,53.137842416763306
0.6755282067605063,53.142067193984985
0.6755276759571945,53.146262884140015
0.6755271452036136,53.15048623085022
0.6755266144997555,53.15466547012329
0.675526083845613,53.15891242027283
0.6755255532411784,53.163116216659546
0.6755250226864441,53.16735124588013
0.675524492181403,53.1715350151062
0.675523961726047,53.17578983306885
0.6755234313203689,53.18000245094299
0.6755229009643613,53.18421196937561
0.6755223706580163,53.188392639160156
0.6755218404013267,53.192628383636475
0.6755213101942847,53.196794748306274
0.6755207800368833,53.201093435287476
0.6755202499291143,53.20529866218567
0.6755197198709708,53.2095365524292
0.6755191898624449,53.21370983123779
0.6755186599035292,53.21792125701904
0.6755181299942162,53.222111225128174
0.6755176001344985,53.22633743286133
0.6755170703243683,53.23061013221741
0.6755165405638185,53.234872817993164
0.6755160108528412,53.23904585838318
0.6755154811914292,53.24327254295349
0.6755149515795748,53.24748229980469
0.6755144220172706,53.25175881385803
0.6755138925045091,53.25600051879883
0.675513363041283,53.26026105880737
0.6755128336275843,53.26443886756897
0.6755123042634061,53.26862120628357
0.6755117749487406,53.27280116081238
0.6755112456835803,53.27704882621765
0.6755107164679177,53.281227350234985
0.6755101873017453,53.285489320755005
0.675509658185056,53.28967261314392
0.6755091291178417,53.29389262199402
0.6755086001000954,53.29807376861572
0.6755080711318094,53.302330493927
0.6755075422129762,53.30652189254761
0.6755070133435886,53.310768365859985
0.6755064845236387,53.31496214866638
0.6755059557531196,53.31914782524109
0.6755054270320231,53.323328733444214
0.6755048983603423,53.32754921913147
0.6755043697380696,53.33173727989197
0.6755038411651973,53.335957288742065
0.6755033126417181,53.34016728401184
0.6755027841676248,53.34446144104004
0.6755022557429096,53.34865665435791
0.6755017273675653,53.35290741920471
0.6755011990415841,53.35708808898926
0.6755006707649586,53.36132621765137
0.6755001425376816,53.36552047729492
0.6754996143597456,53.36974787712097
0.6754990862311429,53.373964071273804
0.6754985581518663,53.3782217502594
0.6754980301219083,53.382394790649414
0.6754975021412613,53.38667821884155
0.6754969742099179,53.39086389541626
0.6754964463278709,53.39508676528931
0.6754959184951125,53.39926242828369
0.6754953907116357,53.40346646308899
0.6754948629774326,53.407687187194824
0.675494335292496,53.411919832229614
0.6754938076568183,53.41611361503601
0.6754932800703924,53.42034912109375
0.6754927525332106,53.424585819244385
0.6754922250452656,53.42885494232178
0.6754916976065498,53.433032274246216
0.6754911702170558,53.43729567527771
0.6754906428767764,53.44152283668518
0.6754901155857038,53.44580030441284
0.6754895883438309,53.44997978210449
0.67548906115115,53.454248905181885
0.6754885340076542,53.458467960357666
0.6754880069133354,53.46280241012573
0.6754874798681867,53.467084884643555
0.6754869528722003,53.471426248550415
0.6754864259253691,53.47569966316223
0.6754858990276855,53.48006224632263
0.6754853721791422,53.48438596725464
0.6754848453797316,53.48876094818115
0.6754843186294466,53.49303889274597
0.6754837919282796,53.49738049507141
0.675483265276223,53.501617670059204
0.6754827386732698,53.50588846206665
0.6754822121194122,53.51016092300415
0.6754816856146431,53.51455640792847
0.675481159158955,53.51891493797302
0.6754806327523405,53.52338981628418
0.6754801063947923,53.52780556678772
0.6754795800863029,53.53221011161804
0.6754790538268649,53.53656268119812
0.6754785276164709,53.540982246398926
0.6754780014551134,53.54529809951782
0.6754774753427852,53.54972839355469
0.675476949279479,53.55416655540466
0.675476423265187,53.55874752998352
0.6754758972999023,53.56312441825867
0.6754753713836172,53.56751203536987
0.6754748455163244,53.57178616523743
0.6754743196980166,53.57617139816284
0.6754737939286863,53.580419063568115
0.6754732682083262,53.58474397659302
0.675472742536929,53.589043617248535
0.6754722169144871,53.59342169761658
0.6754716913409932,53.59769892692566
0.6754711658164401,53.60204100608826
0.6754706403408203,53.60628342628479
0.6754701149141263,53.610586643218994
0.6754695895363512,53.61481857299805
0.675469064207487,53.619256258010864
0.6754685389275267,53.62391424179077
0.675468013696463,53.62853264808655
0.6754674885142882,53.633169174194336
0.6754669633809954,53.63776683807373
0.6754664382965769,53.64224815368652
0.6754659132610256,53.64671063423157
0.6754653882743338,53.651012897491455
0.6754648633364946,53.65539216995239
0.6754643384475,53.65981101989746
0.6754638136073433,53.664307832717896
0.6754632888160168,53.66874146461487
0.6754627640735132,53.67312431335449
0.6754622393798254,53.67741274833679
0.6754617147349458,53.681877851486206
0.675461190138867,53.686386823654175
0.6754606655915816,53.69083380699158
0.6754601410930826,53.69519805908203
0.6754596166433627,53.69961142539978
0.6754590922424142,53.70417523384094
0.67545856789023,53.70875906944275
0.6754580435868024,53.71322441101074
0.6754575193321245,53.71774911880493
0.6754569951261888,53.72221636772156
0.6754564709689882,53.72672510147095
0.675455946860515,53.73127746582031
0.6754554228007621,53.7359037399292
0.675454898789722,53.74030923843384
0.6754543748273876,53.744776487350464
0.6754538509137513,53.74906086921692
0.6754533270488062,53.75334930419922
0.6754528032325446,53.757646560668945
0.6754522794649593,53.76210165023804
0.6754517557460429,53.7664270401001
0.6754512320757883,53.770798206329346
0.6754507084541883,53.77519655227661
0.6754501848812349,53.77960753440857
0.6754496613569215,53.78393602371216
0.6754491378812406,53.788262605667114
0.6754486144541846,53.79257130622864
0.6754480910757468,53.796976804733276
0.6754475677459193,53.80136585235596
0.675447044464695,53.80583214759827
0.6754465212320666,53.81017732620239
0.6754459980480267,53.81459593772888
0.6754454749125685,53.81890368461609
0.675444951825684,53.82325220108032
0.6754444287873665,53.827688694000244
0.6754439057976083,53.832276344299316
0.6754433828564023,53.83676528930664
0.6754428599637409,53.84123969078064
0.6754423371196174,53.84579038619995
0.6754418143240238,53.85040616989136
0.6754412915769537,53.85481381416321
0.6754407688783988,53.85922837257385
0.6754402462283526,53.863534450531006
0.6754397236268076,53.867860078811646
0.6754392010737564,53.872129678726196
0.6754386785691918,53.87648010253906
0.6754381561131065,53.88075542449951
0.6754376337054933,53.885149240493774
0.6754371113463447,53.8895046710968
0.6754365890356536,53.893878698349
0.6754360667734128,53.898170471191406
0.6754355445596149,53.902607440948486
0.6754350223942528,53.90701079368591
0.6754345002773189,53.911343812942505
0.6754339782088064,53.91559171676636
0.6754334561887075,53.91997671127319
0.6754329342170156,53.92423915863037
0.6754324122937228,53.9285774230957
0.6754318904188221,53.932854652404785
0.6754313685923063,53.93718957901001
0.6754308468141681,53.941452741622925
0.6754303250844003,53.945761919021606
0.6754298034029954,53.95003867149353
0.6754292817699464,53.9543297290802
0.6754287601852459,53.95857310295105
0.6754282386488869,53.962851762771606
0.6754277171608619,53.9671106338501
0.6754271957211637,53.97141194343567
0.6754266743297851,53.97570753097534
0.6754261529867189,53.980103731155396
0.6754256316919577,53.98445248603821
0.6754251104454946,53.98887085914612
0.675424589247322,53.99315357208252
0.6754240680974327,53.9975323677063
0.6754235469958199,54.00181293487549
0.6754230259424755,54.00612711906433
0.675422504937393,54.0103976726532
0.6754219839805651,54.01473355293274
0.6754214630719844,54.01900124549866
0.6754209422116437,54.02334117889404
0.6754204213995356,54.02767872810364
0.6754199006356532,54.03208041191101
0.675419379919989,54.03638219833374
0.6754188592525362,54.040677070617676
0.6754183386332869,54.04504752159119
0.6754178180622346,54.04937148094177
0.6754172975393715,54.053696632385254
0.6754167770646906,54.05805563926697
0.6754162566381849,54.062335729599
0.675415736259847,54.066640853881836
0.6754152159296697,54.07098698616028
0.6754146956476457,54.07529377937317
0.6754141754137678,54.07970833778381
0.6754136552280288,54.08405876159668
0.6754131350904217,54.088356018066406
0.6754126150009391,54.09273600578308
0.6754120949595739,54.097015380859375
0.6754115749663189,54.101396560668945
0.6754110550211668,54.10577583312988
0.6754105351241105,54.110142946243286
0.6754100152751426,54.114417552948
0.6754094954742561,54.11874866485596
0.6754089757214438,54.123034715652466
0.6754084560166985,54.12736392021179
0.675407936360013,54.13158583641052
0.6754074167513799,54.13593292236328
0.6754068971907924,54.14025378227234
0.6754063776782431,54.144681215286255
0.6754058582137248,54.149014472961426
0.6754053387972302,54.15343427658081
0.6754048194287524,54.1577627658844
0.6754043001082839,54.16214942932129
0.675403780835818,54.16649055480957
0.675403261611347,54.17089557647705
0.675402742434864,54.17521691322327
0.6754022233063619,54.17955446243286
0.6754017042258331,54.18387269973755
0.6754011851932709,54.18825578689575
0.6754006662086681,54.19253849983215
0.6754001472720172,54.196887254714966
0.6753996283833111,54.20119333267212
0.675399109542543,54.20551586151123
0.6753985907497052,54.209824562072754
0.6753980720047912,54.214378118515015
0.6753975533077933,54.21904397010803
0.6753970346587043,54.22351384162903
0.6753965160575174,54.2278254032135
0.6753959975042252,54.23220705986023
0.6753954789988208,54.236637592315674
0.6753949605412966,54.24129343032837
0.6753944421316459,54.24581456184387
0.6753939237698612,54.250354051589966
0.6753934054559357,54.25498294830322
0.675392887189862,54.25946307182312
0.6753923689716331,54.26371622085571
0.6753918508012416,54.2680401802063
0.6753913326786806,54.27233672142029
0.6753908146039428,54.27663969993591
0.6753902965770213,54.28092002868652
0.6753897785979087,54.28526043891907
0.6753892606665979,54.28949022293091
0.6753887427830819,54.29381775856018
0.6753882249473536,54.298102617263794
0.6753877071594055,54.30243921279907
0.6753871894192309,54.306721210479736
0.6753866717268225,54.31104373931885
0.6753861540821731,54.31530022621155
0.6753856364852756,54.319636821746826
0.6753851189361231,54.32393527030945
0.675384601434708,54.328264236450195
0.6753840839810236,54.332565784454346
0.6753835665750627,54.33697819709778
0.6753830492168179,54.341267585754395
0.6753825319062824,54.345728158950806
0.675382014643449,54.35006380081177
0.6753814974283106,54.35439729690552
0.6753809802608597,54.35866618156433
0.6753804631410899,54.36305499076843
0.6753799460689937,54.36735439300537
0.6753794290445637,54.37170457839966
0.6753789120677934,54.37596940994263
0.6753783951386753,54.38030385971069
0.6753778782572022,54.3845317363739
0.6753773614233672,54.38885140419006
0.6753768446371632,54.39311742782593
0.6753763278985832,54.39737558364868
0.6753758112076198,54.40170454978943
0.6753752945642661,54.406004905700684
0.6753747779685151,54.410258054733276
0.6753742614203594,54.4145565032959
0.675373744919792,54.41876244544983
0.675373228466806,54.423075675964355
0.6753727120613942,54.4273579120636
0.6753721957035496,54.43169116973877
0.6753716793932647,54.43593740463257
0.6753711631305331,54.440245628356934
0.6753706469153468,54.444602966308594
0.6753701307476997,54.448938608169556
0.6753696146275842,54.45315670967102
0.6753690985549932,54.45745015144348
0.6753685825299195,54.46168375015259
0.6753680665523563,54.46592831611633
0.6753675506222967,54.47018790245056
0.6753670347397329,54.47449278831482
0.6753665189046586,54.47873020172119
0.6753660031170665,54.483107805252075
0.6753654873769492,54.487433195114136
0.6753649716843,54.49181818962097
0.6753644560391117,54.49612784385681
0.675363940441377,54.500515937805176
0.6753634248910895,54.50483560562134
0.6753629093882412,54.50916504859924
0.6753623939328259,54.51344895362854
0.6753618785248361,54.5177960395813
0.675361363164265,54.522071838378906
0.6753608478511048,54.526389360427856
0.6753603325853494,54.53064799308777
0.6753598173669911,54.53502440452576
0.6753593021960234,54.539276123046875
0.6753587870724386,54.54357099533081
0.6753582719962302,54.547871351242065
0.6753577569673909,54.55219793319702
0.6753572419859135,54.55647039413452
0.6753567270517913,54.56089901924133
0.6753562121650171,54.56510281562805
0.6753556973255838,54.569355964660645
0.6753551825334841,54.57358407974243
0.6753546677887114,54.57790756225586
0.6753541530912587,54.58217167854309
0.6753536384411187,54.58644938468933
0.6753531238382843,54.590725898742676
0.6753526092827489,54.59500050544739
0.6753520947745048,54.59925317764282
0.6753515803135453,54.603564739227295
0.6753510658998637,54.60780644416809
0.6753505515334525,54.61205267906189
0.6753500372143048,54.61624884605408
0.6753495229424136,54.62053823471069
0.675349008717772,54.624778509140015
0.6753484945403728,54.629125356674194
0.6753479804102088,54.633331060409546
0.6753474663272734,54.6376428604126
0.6753469522915593,54.64185881614685
0.6753464383030597,54.64619851112366
0.6753459243617674,54.65047597885132
0.6753454104676754,54.65482211112976
0.6753448966207768,54.659077644348145
0.6753443828210643,54.663409948349
0.6753438690685313,54.66772699356079
0.6753433553631705,54.67205214500427
0.6753428417049749,54.67627215385437
0.6753423280939376,54.68059253692627
0.6753418145300515,54.68488931655884
0.6753413010133096,54.68922972679138
0.6753407875437052,54.693421602249146
0.6753402741212308,54.69769620895386
0.6753397607458796,54.70192909240723
0.6753392474176447,54.706238746643066
0.6753387341365191,54.71050572395325
0.6753382209024958,54.714781522750854
0.6753377077155677,54.71906065940857
0.6753371945757278,54.72336959838867
0.6753366814829693,54.727630376815796
0.675336168437285,54.73192310333252
0.6753356554386678,54.73623299598694
0.675335142487111,54.74060368537903
0.6753346295826076,54.744916915893555
0.6753341167251503,54.74926543235779
0.6753336039147326,54.75355362892151
0.6753330911513472,54.757864475250244
0.6753325784349871,54.76211476325989
0.6753320657656454,54.76642727851868
0.675331553143315,54.77066421508789
0.6753310405679891,54.77496910095215
0.6753305280396608,54.77916359901428
0.675330015558323,54.78346061706543
0.6753295031239686,54.787708044052124
0.6753289907365907,54.79199934005737
0.6753284783961824,54.79624009132385
0.6753279661027367,54.80056023597717
0.6753274538562466,54.80488920211792
0.6753269416567053,54.80931091308594
0.6753264295041056,54.813687801361084
0.6753259173984406,54.81811499595642
0.6753254053397036,54.82253098487854
0.6753248933278871,54.82700252532959
0.6753243813629847,54.83148455619812
0.6753238694449892,54.835970401763916
0.6753233575738935,54.84022378921509
0.6753228457496909,54.84466528892517
0.6753223339723742,54.8489408493042
0.6753218222419368,54.853264808654785
0.6753213105583715,54.85748648643494
0.6753207989216713,54.86172580718994
0.6753202873318294,54.86592626571655
0.6753197757888387,54.87018823623657
0.6753192642926925,54.8744752407074
0.6753187528433837,54.87875556945801
0.6753182414409052,54.883047342300415
0.6753177300852503,54.88733673095703
0.675317218776412,54.89159154891968
0.6753167075143834,54.895928621292114
0.6753161962991574,54.9003427028656
0.6753156851307273,54.904805421829224
0.675315174009086,54.9092230796814
0.6753146629342266,54.913591146469116
0.6753141519061421,54.91779541969299
0.6753136409248258,54.92206072807312
0.6753131299902706,54.92628860473633
0.6753126191024695,54.93053936958313
0.675312108261416,54.93475914001465
0.6753115974671023,54.93902897834778
0.6753110867195222,54.94324707984924
0.6753105760186688,54.94747281074524
0.675310065364535,54.95169425010681
0.6753095547571137,54.95594525337219
0.6753090441963981,54.960139751434326
0.6753085336823815,54.964399337768555
0.6753080232150569,54.96859622001648
0.675307512794417,54.97285723686218
0.6753070024204555,54.97704029083252
0.6753064920931652,54.98126792907715
0.675305981812539,54.985482931137085
0.6753054715785701,54.98977303504944
0.6753049613912518,54.99404549598694
0.6753044512505771,54.99838447570801
0.675303941156539,55.00274968147278
0.6753034311091306,55.00733423233032
0.6753029211083452,55.01188945770264
0.6753024111541756,55.01639938354492
0.6753019012466153,55.020925521850586
0.675301391385657,55.02542328834534
0.675300881571294,55.029935121536255
0.6753003718035195,55.03443169593811
0.6752998620823263,55.03886294364929
0.6752993524077077,55.04334115982056
0.6752988427796569,55.047706604003906
0.6752983331981669,55.052053451538086
0.6752978236632307,55.05632400512695
0.6752973141748418,55.06068682670593
0.675296804732993,55.06500172615051
0.6752962953376775,55.069358110427856
0.6752957859888883,55.07361912727356
0.6752952766866186,55.077990770339966
0.6752947674308615,55.082298040390015
0.6752942582216106,55.086676597595215
0.6752937490588582,55.09087562561035
0.6752932399425979,55.09514236450195
0.6752927308728226,55.09936571121216
0.6752922218495259,55.103628396987915
0.6752917128727004,55.10784864425659
0.6752912039423395,55.11210918426514
0.6752906950584361,55.116299867630005
0.6752901862209838,55.120585441589355
0.6752896774299755,55.12483835220337
0.6752891686854041,55.12905836105347
0.675288659987263,55.13322949409485
0.6752881513355451,55.13761281967163
0.6752876427302439,55.14181733131409
0.6752871341713522,55.1460485458374
0.6752866256588633,55.15026354789734
0.6752861171927704,55.15452814102173
0.6752856087730665,55.158735513687134
0.675285100399745,55.16299867630005
0.6752845920727989,55.16720485687256
0.6752840837922213,55.17146444320679
0.6752835755580053,55.17566967010498
0.6752830673701441,55.179916858673096
0.6752825592286309,55.18414235115051
0.675282051133459,55.188379526138306
0.6752815430846213,55.19260334968567
0.6752810350821111,55.1968731880188
0.6752805271259216,55.20108246803284
0.6752800192160459,55.2053382396698
0.675279511352477,55.209545612335205
0.6752790035352083,55.213789224624634
0.6752784957642329,55.217963218688965
0.675277988039544,55.22222447395325
0.6752774803611348,55.226449966430664
0.6752769727289982,55.23067331314087
0.6752764651431276,55.234891176223755
0.6752759576035163,55.23911666870117
0.6752754501101572,55.243332386016846
0.6752749426630436,55.24760055541992
0.6752744352621687,55.251803159713745
0.6752739279075255,55.25601673126221
0.6752734205991076,55.26017475128174
0.6752729133369078,55.26447677612305
0.6752724061209194,55.26867127418518
0.6752718989511353,55.27299404144287
0.6752713918275494,55.27720785140991
0.6752708847501542,55.28146982192993
0.6752703777189433,55.285680294036865
0.6752698707339096,55.28995895385742
0.6752693637950465,55.29423189163208
0.6752688569023471,55.298516273498535
0.6752683500558047,55.302727937698364
0.6752678432554121,55.30700206756592
0.6752673365011631,55.31122446060181
0.6752668297930505,55.31546640396118
0.6752663231310676,55.319653034210205
0.6752658165152075,55.323904514312744
0.6752653099454635,55.32813239097595
0.675264803421829,55.33241128921509
0.6752642969442969,55.3366162776947
0.6752637905128605,55.340893030166626
0.675263284127513,55.345147132873535
0.6752627777882477,55.349446296691895
0.6752622714950576,55.35370635986328
0.6752617652479361,55.35802412033081
0.6752612590468765,55.36225771903992
0.6752607528918718,55.36662554740906
0.6752602467829153,55.370911598205566
0.6752597407200002,55.375263929367065
0.6752592347031195,55.37953281402588
0.6752587287322672,55.38387656211853
0.6752582228074354,55.38812875747681
0.6752577169286182,55.39254379272461
0.6752572110958086,55.3967809677124
0.6752567053089994,55.40107989311218
0.6752561995681846,55.405292987823486
0.6752556938733567,55.409589529037476
0.6752551882245094,55.41382312774658
0.6752546826216355,55.4181752204895
0.6752541770647288,55.42249345779419
0.675253671553782,55.42682433128357
0.6752531660887886,55.43104815483093
0.6752526606697418,55.435288429260254
0.6752521552966348,55.43949222564697
0.6752516499694612,55.44372892379761
0.6752511446882135,55.44796061515808
0.6752506394528853,55.45221304893494
0.6752501342634704,55.45640563964844
0.6752496291199611,55.460673332214355
0.6752491240223513,55.46495223045349
0.6752486189706337,55.46923112869263
0.6752481139648023,55.47342824935913
0.6752476090048499,55.4777615070343
0.6752471040907695,55.48221516609192
0.6752465992225548,55.48657417297363
0.6752460944001989,55.49091577529907
0.675245589623695,55.49533987045288
0.6752450848930363,55.4998505115509
0.6752445802082162,55.50432753562927
0.675244075569228,55.50863456726074
0.6752435709760649,55.51296401023865
0.6752430664287202,55.5171754360199
0.6752425619271869,55.52143979072571
0.6752420574714585,55.525667667388916
0.6752415530615283,55.53013038635254
0.6752410486973894,55.534552574157715
0.6752405443790354,55.538997650146484
0.6752400401064592,55.543556451797485
0.6752395358796541,55.548089027404785
0.6752390316986138,55.55244255065918
0.675238527563331,55.55678677558899
0.6752380234737994,55.561145305633545
0.6752375194300118,55.5657479763031
0.6752370154319619,55.57018780708313
0.675236511479643,55.574787616729736
0.675236007573048,55.57917881011963
0.6752355037121706,55.58351492881775
0.675234999897004,55.58779549598694
0.6752344961275414,55.59219169616699
0.6752339924037759,55.59645175933838
0.6752334887257011,55.600759983062744
0.6752329850933102,55.60502743721008
0.6752324815065963,55.60936141014099
0.6752319779655529,55.61362814903259
0.6752314744701733,55.617948055267334
0.6752309710204506,55.62216663360596
0.6752304676163784,55.62644839286804
0.6752299642579498,55.63066744804382
0.6752294609451579,55.63495206832886
0.6752289576779965,55.639177560806274
0.6752284544564584,55.643460750579834
0.675227951280537,55.64770436286926
0.6752274481502261,55.651952028274536
0.6752269450655184,55.65614986419678
0.6752264420264075,55.660398721694946
0.6752259390328866,55.66462731361389
0.6752254360849491,55.66895079612732
0.6752249331825882,55.67321968078613
0.6752244303257973,55.6775016784668
0.6752239275145697,55.681726932525635
0.6752234247488987,55.686063051223755
0.6752229220287777,55.69033980369568
0.6752224193541998,55.69464111328125
0.6752219167251586,55.69881272315979
0.6752214141416472,55.70311141014099
0.6752209116036589,55.70733618736267
0.6752204091111873,55.71162748336792
0.6752199066642252,55.71586346626282
0.6752194042627666,55.72011995315552
0.6752189019068043,55.72430753707886
0.675218399596332,55.72856950759888
0.6752178973313427,55.73275303840637
0.6752173951118298,55.7369818687439
0.675216892937787,55.741211891174316
0.6752163908092073,55.745426654815674
0.675215888726084,55.74962568283081
0.6752153866884103,55.753870487213135
0.6752148846961799,55.75806999206543
0.675214382749386,55.762346029281616
0.6752138808480219,55.76659107208252
0.6752133789920811,55.77086400985718
0.6752128771815565,55.775057792663574
0.6752123754164421,55.77933740615845
0.6752118736967307,55.78355813026428
0.6752113720224161,55.78785586357117
0.6752108703934911,55.79206991195679
0.6752103688099493,55.79630208015442
0.6752098672717844,55.80052638053894
0.6752093657789892,55.80480217933655
0.6752088643315574,55.809053897857666
0.6752083629294823,55.81331205368042
0.6752078615727571,55.81754779815674
0.6752073602613753,55.82180404663086
0.6752068589953302,55.825987339019775
0.6752063577746154,55.830228090286255
0.6752058565992237,55.83440661430359
0.675205355469149,55.83869171142578
0.6752048543843843,55.8429274559021
0.6752043533449233,55.84721064567566
0.675203852350759,55.85150146484375
0.6752033514018853,55.855854749679565
0.675202850498295,55.86010670661926
0.6752023496399818,55.86440086364746
0.675201848826939,55.868614196777344
0.6752013480591599,55.872905254364014
0.6752008473366378,55.87711000442505
0.6752003466593665,55.88132643699646
0.6751998460273387,55.88557410240173
0.6751993454405483,55.88984751701355
0.6751988448989888,55.89406371116638
0.675198344402653,55.89830040931702
0.6751978439515348,55.90258598327637
0.6751973435456272,55.90691065788269
0.6751968431849238,55.91120219230652
0.6751963428694181,55.91548442840576
0.6751958425991033,55.91969394683838
0.6751953423739726,55.923956871032715
0.6751948421940199,55.92814779281616
0.6751943420592381,55.93239164352417
0.6751938419696211,55.936633825302124
0.6751933419251616,55.94093298912048
0.6751928419258537,55.94511795043945
0.6751923419716903,55.949392557144165
0.6751918420626651,55.953609466552734
0.6751913421987715,55.957860708236694
0.6751908423800026,55.962059020996094
0.675190342606352,55.96631622314453
0.6751898428778133,55.97049522399902
0.6751893431943794,55.97475290298462
0.675188843556044,55.97898888587952
0.6751883439628007,55.98323082923889
0.6751878444146427,55.987409591674805
0.6751873449115633,55.99170184135437
0.6751868454535562,55.99591040611267
0.6751863460406146,56.00012683868408
0.6751858466727317,56.00433301925659
0.6751853473499015,56.00862383842468
0.675184848072117,56.012855768203735
0.6751843488393717,56.01711106300354
0.6751838496516592,56.02134847640991
0.6751833505089726,56.025619983673096
0.6751828514113056,56.029842138290405
0.6751823523586513,56.03409004211426
0.6751818533510033,56.0382513999939
0.6751813543883552,56.04250431060791
0.6751808554707004,56.046727657318115
0.6751803565980321,56.05095362663269
0.6751798577703436,56.055153608322144
0.6751793589876287,56.05939030647278
0.6751788602498806,56.06362271308899
0.6751783615570931,56.06791400909424
0.6751778629092593,56.072084188461304
0.6751773643063725,56.07630133628845
0.6751768657484265,56.08048605918884
0.6751763672354144,56.084707736968994
0.6751758687673302,56.08893346786499
0.6751753703441666,56.093180656433105
0.6751748719659175,56.09738779067993
0.6751743736325762,56.10162043571472
0.6751738753441362,56.10584616661072
0.675173377100591,56.11008358001709
0.6751728789019339,56.114261865615845
0.6751723807481584,56.118499994277954
0.675171882639258,56.12270975112915
0.6751713845752264,56.12696981430054
0.6751708865560565,56.13120198249817
0.6751703885817422,56.1354615688324
0.6751698906522766,56.139642000198364
0.6751693927676533,56.14389204978943
0.6751688949278661,56.148072481155396
0.6751683971329081,56.152329444885254
0.6751678993827728,56.15656781196594
0.6751674016774537,56.16080069541931
0.6751669040169442,56.165000200271606
0.6751664064012379,56.16924524307251
0.6751659088303282,56.17347264289856
0.6751654113042084,56.17767572402954
0.6751649138228722,56.181883573532104
0.675164416386313,56.18615245819092
0.6751639189945243,56.190346240997314
0.6751634216474998,56.194605588912964
0.6751629243452322,56.19878959655762
0.6751624270877159,56.203045129776
0.6751619298749438,56.207218170166016
0.6751614327069094,56.21144461631775
0.6751609355836066,56.21566128730774
0.6751604385050283,56.21991515159607
0.6751599414711684,56.22409749031067
0.6751594444820204,56.22831630706787
0.6751589475375777,56.23256492614746
0.6751584506378334,56.23689603805542
0.6751579537827815,56.2410843372345
0.6751574569724152,56.245330572128296
0.6751569602067283,56.24955415725708
0.675156463485714,56.25381588935852
0.6751559668093658,56.25801706314087
0.6751554701776775,56.2622435092926
0.6751549735906422,56.26649522781372
0.6751544770482537,56.27073431015015
0.6751539805505051,56.27494525909424
0.6751534840973903,56.279176473617554
0.6751529876889029,56.28337073326111
0.6751524913250357,56.28760623931885
0.675151995005783,56.29181122779846
0.675151498731138,56.29605150222778
0.6751510025010939,56.30027174949646
0.6751505063156448,56.30448532104492
0.6751500101747837,56.30867886543274
0.6751495140785041,56.31295323371887
0.6751490180267999,56.317152976989746
0.6751485220196645,56.32139348983765
0.6751480260570913,56.32560396194458
0.6751475301390739,56.32983040809631
0.6751470342656055,56.33404207229614
0.6751465384366802,56.33833193778992
0.675146042652291,56.34249997138977
0.6751455469124316,56.34672021865845
0.6751450512170954,56.35091495513916
0.6751445555662764,56.35515642166138
0.6751440599599675,56.35937309265137
0.6751435643981626,56.36359238624573
0.6751430688808553,56.36774301528931
0.6751425734080387,56.3719277381897
0.6751420779797067,56.37609577178955
0.6751415825958524,56.38036823272705
0.6751410872564702,56.384565114974976
0.6751405919615526,56.38883447647095
0.675140096711094,56.39299154281616
0.6751396015050873,56.39725971221924
0.6751391063435264,56.40145659446716
0.6751386112264045,56.4057891368866
0.6751381161537153,56.40998435020447
0.6751376211254528,56.4142050743103
0.6751371261416099,56.418405532836914
0.6751366312021803,56.42261219024658
0.6751361363071577,56.426798582077026
0.6751356414565355,56.43106961250305
0.6751351466503073,56.43528866767883
0.6751346518884668,56.43955636024475
0.6751341571710072,56.44376277923584
0.6751336624979225,56.447999238967896
0.6751331678692059,56.452189922332764
0.675132673284851,56.456496477127075
0.6751321787448515,56.460670948028564
0.6751316842492008,56.464966773986816
0.6751311897978926,56.4691846370697
0.6751306953909203,56.47340774536133
0.6751302010282776,56.47761416435242
0.675129706709958,56.48186182975769
0.6751292124359549,56.4860725402832
0.6751287182062623,56.490328550338745
0.6751282240208732,56.494521141052246
0.6751277298797816,56.49874520301819
0.6751272357829812,56.502949476242065
0.6751267417304649,56.50718092918396
0.6751262477222267,56.51137065887451
0.6751257537582603,56.51559376716614
0.6751252598385589,56.51980996131897
0.6751247659631164,56.52401256561279
0.675124272131926,56.52818155288696
0.6751237783449819,56.532413482666016
0.6751232846022772,56.53660178184509
0.6751227909038054,56.540820837020874
0.6751222972495602,56.54502296447754
0.6751218036395357,56.54925346374512
0.6751213100737246,56.55345582962036
0.6751208165521209,56.55779957771301
0.6751203230747184,56.56205487251282
0.6751198296415104,56.56649661064148
0.6751193362524904,56.57082915306091
0.6751188429076523,56.5751416683197
0.6751183496069896,56.57947301864624
0.6751178563504957,56.58393669128418
0.6751173631381645,56.58840370178223
0.6751168699699891,56.59280776977539
0.6751163768459635,56.59726428985596
0.6751158837660813,56.601675033569336
0.675115390730336,56.60594725608826
0.6751148977387214,56.610273361206055
0.6751144047912305,56.61449933052063
0.6751139118878574,56.61871004104614
0.6751134190285955,56.62291431427002
0.6751129262134387,56.627188205718994
0.6751124334423803,56.63144397735596
0.6751119407154141,56.635748863220215
0.6751114480325336,56.639991998672485
0.6751109553937324,56.6442813873291
0.6751104627990042,56.648518800735474
0.6751099702483424,56.65277338027954
0.6751094777417409,56.65706753730774
0.6751089852791932,56.66137075424194
0.6751084928606929,56.66561460494995
0.6751080004862334,56.66986846923828
0.6751075081558088,56.674094676971436
0.6751070158694121,56.67838144302368
0.6751065236270376,56.682594537734985
0.6751060314286784,56.686843156814575
0.6751055392743281,56.69113206863403
0.675105047163981,56.69550704956055
0.6751045550976298,56.69987344741821
0.6751040630752689,56.70434331893921
0.6751035710968916,56.70866298675537
0.6751030791624915,56.713074922561646
0.675102587272062,56.71741342544556
0.6751020954255973,56.72174620628357
0.6751016036230907,56.725940227508545
0.6751011118645358,56.730196475982666
0.6751006201499262,56.73440098762512
0.6751001284792555,56.738640785217285
0.6750996368525178,56.7428297996521
0.6750991452697065,56.747082471847534
0.6750986537308148,56.75127983093262
0.6750981622358369,56.755528926849365
0.675097670784766,56.75972652435303
0.6750971793775962,56.76399803161621
0.675096688014321,56.76825022697449
0.6750961966949337,56.77257490158081
0.6750957054194283,56.77676796913147
0.6750952141877985,56.78103542327881
0.6750947230000378,56.78523230552673
0.6750942318561397,56.78941297531128
0.675093740756098,56.79367184638977
0.6750932496999066,56.79790925979614
0.6750927586875588,56.802090883255005
0.6750922677190483,56.80634045600891
0.675091776794369,56.81052327156067
0.6750912859135143,56.81479287147522
0.675090795076478,56.81897258758545
0.6750903042832538,56.82319140434265
0.6750898135338352,56.82738161087036
0.6750893228282159,56.83165431022644
0.6750888321663896,56.8358850479126
0.67508834154835,56.84011793136597
0.6750878509740906,56.84431481361389
0.6750873604436056,56.84862947463989
0.675086869956888,56.85283970832825
0.6750863795139319,56.85709023475647
0.6750858891147307,56.86130952835083
0.6750853987592782,56.865593910217285
0.6750849084475681,56.86983680725098
0.6750844181795942,56.874099254608154
0.6750839279553498,56.878305435180664
0.6750834377748289,56.882548093795776
0.6750829476380252,56.886799812316895
0.675082457544932,56.89107656478882
0.6750819674955437,56.89530038833618
0.675081477489853,56.899566650390625
0.6750809875278545,56.903764963150024
0.6750804976095415,56.908058166503906
0.6750800077349075,56.91230058670044
0.6750795179039466,56.91664147377014
0.6750790281166521,56.92090320587158
0.6750785383730179,56.92522048950195
0.6750780486730378,56.92948293685913
0.675077559016705,56.9337944984436
0.675077069404014,56.93799185752869
0.6750765798349578,56.94223976135254
0.6750760903095303,56.94647169113159
0.6750756008277252,56.95075726509094
0.6750751113895365,56.954943895339966
0.6750746219949575,56.959192991256714
0.6750741326439819,56.96338415145874
0.6750736433366037,56.96768593788147
0.6750731540728163,56.97186875343323
0.6750726648526137,56.97612714767456
0.6750721756759896,56.980342864990234
0.6750716865429374,56.98464322090149
0.675071197453451,56.98884582519531
0.675070708407524,56.99310660362244
0.6750702194051506,56.99727749824524
0.6750697304463237,57.00156092643738
0.6750692415310376,57.00578832626343
0.6750687526592857,57.01006841659546
0.6750682638310619,57.0142765045166
0.6750677750463601,57.01856565475464
0.6750672863051737,57.02274966239929
0.6750667976074964,57.027016401290894
0.6750663089533224,57.031248807907104
0.6750658203426448,57.03562355041504
0.6750653317754576,57.03980898857117
0.6750648432517546,57.044073820114136
0.6750643547715294,57.048280477523804
0.6750638663347759,57.05253553390503
0.6750633779414875,57.0567741394043
0.6750628895916582,57.061052322387695
0.6750624012852818,57.0652756690979
0.6750619130223517,57.06951975822449
0.675061424802862,57.07371401786804
0.6750609366268063,57.07797932624817
0.6750604484941783,57.08217906951904
0.6750599604049716,57.08646011352539
0.6750594723591803,57.09063768386841
0.6750589843567979,57.09491467475891
0.6750584963978182,57.09910225868225
0.6750580084822346,57.10338354110718
0.6750575206100414,57.10758709907532
0.6750570327812322,57.111849308013916
0.6750565449958007,57.11601686477661
0.6750560572537404,57.120243310928345
0.6750555695550452,57.124420404434204
0.6750550818997092,57.128721952438354
0.6750545942877256,57.13303256034851
0.6750541067190885,57.137266635894775
0.6750536191937915,57.141449213027954
0.6750531317118286,57.14569664001465
0.6750526442731932,57.14994144439697
0.6750521568778792,57.15420413017273
0.6750516695258805,57.158414363861084
0.6750511822171906,57.16265344619751
0.6750506949518037,57.16684937477112
0.675050207729713,57.17105317115784
0.6750497205509127,57.17524433135986
0.6750492334153965,57.17949342727661
0.675048746323158,57.18370866775513
0.6750482592741911,57.187966108322144
0.6750477722684893,57.19219779968262
0.6750472853060467,57.19644260406494
0.675046798386857,57.20060682296753
0.675046311510914,57.20492482185364
0.6750458246782111,57.20911502838135
0.6750453378887424,57.21337819099426
0.6750448511425019,57.21758961677551
0.675044364439483,57.22183346748352
0.6750438777796797,57.22602295875549
0.6750433911630856,57.23025584220886
0.6750429045896946,57.23444414138794
0.6750424180595004,57.238736629486084
0.6750419315724969,57.24295520782471
0.6750414451286779,57.247201681137085
0.6750409587280369,57.251380443573
0.6750404723705681,57.255619525909424
0.675039986056265,57.25984215736389
0.6750394997851212,57.264084815979004
0.6750390135571313,57.26828861236572
0.6750385273722882,57.27256512641907
0.6750380412305861,57.27676248550415
0.6750375551320188,57.28105974197388
0.6750370690765801,57.28524708747864
0.6750365830642635,57.289533615112305
0.6750360970950633,57.29374361038208
0.675035611168973,57.297996520996094
0.6750351252859863,57.3022038936615
0.6750346394460971,57.306453227996826
0.6750341536492994,57.31067132949829
0.6750336678955868,57.31489682197571
0.6750331821849531,57.31907057762146
0.6750326965173922,57.32327079772949
0.6750322108928979,57.32743573188782
0.6750317253114638,57.331714153289795
0.6750312397730842,57.33593678474426
0.6750307542777523,57.340192794799805
0.6750302688254624,57.34443283081055
0.6750297834162081,57.34867978096008
0.6750292980499831,57.35288214683533
0.6750288127267816,57.35714912414551
0.675028327446597,57.36133551597595
0.6750278422094234,57.36559247970581
0.6750273570152543,57.369850873947144
0.675026871864084,57.37410378456116
0.6750263867559061,57.37831783294678
0.6750259016907139,57.38259983062744
0.6750254166685022,57.38686013221741
0.6750249316892643,57.39110851287842
0.675024446752994,57.39529585838318
0.6750239618596849,57.39954209327698
0.6750234770093316,57.4037024974823
0.6750229922019271,57.40792727470398
0.6750225074374657,57.41209864616394
0.6750220227159411,57.41627264022827
0.6750215380373472,57.42052888870239
0.6750210534016778,57.42472696304321
0.6750205688089266,57.42895746231079
0.6750200842590878,57.43320322036743
0.6750195997521548,57.43741846084595
0.6750191152881216,57.441614866256714
0.6750186308669823,57.44576096534729
0.6750181464887304,57.44999694824219
0.6750176621533599,57.45415019989014
0.6750171778608646,57.458388328552246
0.6750166936112383,57.4626190662384
0.6750162094044749,57.46683049201965
0.6750157252405685,57.47102069854736
0.6750152411195128,57.47525405883789
0.6750147570413011,57.47944641113281
0.675014273005928,57.48365116119385
0.6750137890133872,57.487839698791504
0.6750133050636721,57.49207925796509
0.6750128211567771,57.49627947807312
0.6750123372926957,57.500550508499146
0.6750118534714221,57.50474405288696
0.67501136969295,57.50903058052063
0.675010885957273,57.51323580741882
0.6750104022643852,57.51746320724487
0.6750099186142806,57.52161359786987
0.6750094350069529,57.52580738067627
0.675008951442396,57.530014991760254
0.6750084679206038,57.534241914749146
0.6750079844415697,57.538426876068115
0.6750075010052885,57.5426561832428
0.6750070176117532,57.54687738418579
0.6750065342609582,57.55108189582825
0.6750060509528973,57.55524277687073
0.6750055676875641,57.55945801734924
0.6750050844649528,57.563668727874756
0.6750046012850571,57.56792902946472
0.6750041181478708,57.572107553482056
0.675003635053388,57.57635426521301
0.6750031520016024,57.58058524131775
0.675002668992508,57.58483934402466
0.6750021860260985,57.58907222747803
0.6750017031023681,57.59334921836853
0.6750012202213105,57.59763050079346
0.6750007373829195,57.60188889503479
0.6750002545871892,57.60608220100403
0.6749997718341132,57.610371589660645
0.6749992891236857,57.61463141441345
0.6749988064559003,57.61889410018921
0.6749983238307511,57.62312150001526
0.674997841248232,57.627381801605225
0.674997358708337,57.63160014152527
0.6749968762110594,57.63587760925293
0.6749963937563936,57.64010429382324
0.6749959113443338,57.64440321922302
0.6749954289748734,57.64863634109497
0.6749949466480062,57.65291714668274
0.6749944643637265,57.65716099739075
0.6749939821220279,57.66140604019165
0.6749934999229047,57.66564440727234
0.6749930177663502,57.669856548309326
0.6749925356523588,57.6740517616272
0.6749920535809242,57.67827486991882
0.6749915715520404,57.682437896728516
0.6749910895657013,57.68664574623108
0.6749906076219008,57.69082021713257
0.6749901257206327,57.69502115249634
0.6749896438618911,57.69920897483826
0.6749891620456699,57.703428745269775
0.6749886802719627,57.70763802528381
0.6749881985407639,57.712005853652954
0.6749877168520672,57.71636629104614
0.6749872352058662,57.720771074295044
0.6749867536021554,57.7251238822937
0.6749862720409283,57.729469537734985
0.6749857905221791,57.733755588531494
0.6749853090459015,57.738006353378296
0.6749848276120893,57.74220538139343
0.6749843462207369,57.74646282196045
0.6749838648718381,57.750648021698
0.6749833835653865,57.754924297332764
0.6749829023013761,57.75911092758179
0.6749824210798013,57.763402700424194
0.6749819399006556,57.76760005950928
0.6749814587639329,57.771888256073
0.6749809776696277,57.77607822418213
0.674980496617733,57.78031516075134
0.6749800156082433,57.78456091880798
0.6749795346411526,57.7888457775116
0.6749790537164547,57.79303741455078
0.6749785728341435,57.7973256111145
0.674978091994213,57.801520347595215
0.6749776111966571,57.80575466156006
0.67497713044147,57.80994415283203
0.6749766497286455,57.8141393661499
0.6749761690581774,57.81830620765686
0.6749756884300594,57.82250666618347
0.674975207844286,57.826658964157104
0.674974727300851,57.83088135719299
0.6749742467997484,57.835049867630005
0.674973766340972,57.83928680419922
0.6749732859245156,57.84349179267883
0.6749728055503735,57.847792625427246
0.6749723252185393,57.852023124694824
0.6749718449290076,57.85634183883667
0.6749713646817714,57.86062479019165
0.6749708844768255,57.864893198013306
0.6749704043141634,57.86906433105469
0.6749699241937793,57.873332023620605
0.6749694441156671,57.87753772735596
0.6749689640798209,57.88178586959839
0.6749684840862342,57.88599133491516
0.6749680041349013,57.89027523994446
0.6749675242258163,57.89445161819458
0.6749670443589728,57.898640394210815
0.674966564534365,57.90286707878113
0.674966084751987,57.90713596343994
0.6749656050118327,57.91137742996216
0.6749651253138959,57.915642976760864
0.6749646456581705,57.91985583305359
0.6749641660446509,57.924102783203125
0.6749636864733306,57.92824983596802
0.674963206944204,57.93248248100281
0.6749627274572647,57.93665289878845
0.6749622480125069,57.94092154502869
0.6749617686099249,57.94510531425476
0.674961289249512,57.94939422607422
0.6749608099312626,57.953624963760376
0.6749603306551706,57.95791459083557
0.6749598514212299,57.96216154098511
0.6749593722294347,57.96643614768982
0.6749588930797789,57.97063183784485
0.6749584139722563,57.974918365478516
0.6749579349068613,57.979156255722046
0.6749574558835875,57.98349332809448
0.674956976902429,57.98771619796753
0.6749564979633799,57.99199604988098
0.674956019066434,57.996224880218506
0.6749555402115857,58.00054097175598
0.6749550613988285,58.00479793548584
0.6749545826281568,58.00913858413696
0.6749541038995643,58.01337552070618
0.674953625213045,58.01762914657593
0.6749531465685933,58.02184247970581
0.6749526679662031,58.02604532241821
0.674952189405868,58.03024220466614
0.6749517108875821,58.03447437286377
0.6749512324113398,58.038694620132446
0.6749507539771348,58.043033838272095
0.6749502755849612,58.04734921455383
0.6749497972348129,58.05175566673279
0.6749493189266842,58.05598711967468
0.6749488406605687,58.060290813446045
0.674948362436461,58.06452560424805
0.6749478842543543,58.06885647773743
0.6749474061142434,58.073139667510986
0.6749469280161219,58.07752203941345
0.6749464499599839,58.081857442855835
0.6749459719458234,58.086262941360474
0.6749454939736343,58.090532302856445
0.6749450160434111,58.09485936164856
0.6749445381551473,58.099101543426514
0.6749440603088372,58.10344052314758
0.6749435825044748,58.107710123062134
0.6749431047420541,58.1120502948761
0.6749426270215689,58.11633038520813
0.6749421493430138,58.1206579208374
0.6749416717063821,58.12490105628967
0.6749411941116684,58.12921404838562
0.6749407165588666,58.13349652290344
0.6749402390479705,58.13780236244202
0.6749397615789744,58.142112731933594
0.6749392841518723,58.14642834663391
0.6749388067666581,58.150681257247925
0.674938329423326,58.15502619743347
0.6749378521218699,58.159324645996094
0.6749373748622841,58.163673877716064
0.6749368976445621,58.16793751716614
0.6749364204686985,58.17226505279541
0.6749359433346872,58.176494121551514
0.6749354662425221,58.18075108528137
0.6749349891921974,58.18498659133911
0.674934512183707,58.1892454624176
0.6749340352170452,58.19348120689392
0.6749335582922058,58.19776463508606
0.674933081409183,58.201982498168945
0.6749326045679708,58.206310510635376
0.674932127768563,58.21057391166687
0.6749316510109542,58.21487355232239
0.674931174295138,58.21913027763367
0.6749306976211087,58.22344136238098
0.6749302209888604,58.22767663002014
0.6749297443983868,58.23195505142212
0.6749292678496823,58.23617434501648
0.6749287913427409,58.24047231674194
0.6749283148775567,58.24470114707947
0.6749278384541236,58.24902367591858
0.6749273620724356,58.2532753944397
0.6749268857324872,58.257620096206665
0.6749264094342722,58.26187825202942
0.6749259331777844,58.26620006561279
0.6749254569630184,58.27056360244751
0.674924980789968,58.2748589515686
0.6749245046586272,58.279093980789185
0.67492402856899,58.28341841697693
0.6749235525210507,58.287681102752686
0.6749230765148035,58.29197692871094
0.6749226005502422,58.296250104904175
0.674922124627361,58.30069828033447
0.6749216487461538,58.305065631866455
0.6749211729066151,58.309550523757935
0.6749206971087385,58.31397771835327
0.6749202213525183,58.31837320327759
0.6749197456379487,58.32268667221069
0.6749192699650234,58.32707405090332
0.6749187943337371,58.331336975097656
0.6749183187440831,58.33566761016846
0.6749178431960564,58.33993864059448
0.6749173676896505,58.34428334236145
0.6749168922248594,58.34866380691528
0.6749164168016777,58.35313010215759
0.6749159414200989,58.357481718063354
0.6749154660801175,58.361894607543945
0.6749149907817276,58.36628317832947
0.6749145155249232,58.37061905860901
0.6749140403096983,58.37485218048096
0.6749135651360471,58.37915086746216
0.6749130900039636,58.383387327194214
0.674912614913442,58.387659311294556
0.6749121398644764,58.3918719291687
0.674911664857061,58.39617419242859
0.6749111898911898,58.40042567253113
0.6749107149668568,58.40471172332764
0.6749102400840564,58.40896534919739
0.6749097652427822,58.413249492645264
0.6749092904430292,58.41747784614563
0.6749088156847904,58.42178177833557
0.6749083409680605,58.42600631713867
0.6749078662928337,58.43031620979309
0.6749073916591042,58.43456029891968
0.6749069170668656,58.43881940841675
0.6749064425161124,58.4430251121521
0.6749059680068388,58.44731950759888
0.6749054935390383,58.451568603515625
0.6749050191127058,58.4558367729187
0.6749045447278351,58.46002411842346
0.6749040703844202,58.464301347732544
0.6749035960824556,58.468538761138916
0.6749031218219351,58.47285604476929
0.6749026476028528,58.47703695297241
0.6749021734252029,58.481324434280396
0.6749016992889795,58.48554611206055
0.6749012251941767,58.489840269088745
0.6749007511407888,58.494086503982544
0.67490027712881,58.498409271240234
0.6748998031582343,58.50264024734497
0.6748993292290556,58.5069682598114
0.6748988553412681,58.511297941207886
0.6748983814948663,58.515623569488525
0.6748979076898441,58.519930362701416
0.6748974339261956,58.52424669265747
0.6748969602039151,58.52858591079712
0.6748964865229967,58.53297281265259
0.6748960128834343,58.53723883628845
0.6748955392852222,58.54152703285217
0.6748950657283546,58.54575228691101
0.6748945922128258,58.55006742477417
0.6748941187386296,58.554373264312744
0.6748936453057601,58.55875110626221
0.6748931719142118,58.56307029724121
0.6748926985639788,58.5674409866333
0.6748922252550551,58.57168960571289
0.6748917519874349,58.57599377632141
0.6748912787611124,58.580211877822876
0.6748908055760816,58.584487199783325
0.6748903324323369,58.58870601654053
0.6748898593298722,58.593045234680176
0.6748893862686819,58.59730577468872
0.67488891324876,58.60168099403381
0.6748884402701004,58.60592699050903
0.6748879673326981,58.61030054092407
0.6748874944365464,58.61456751823425
0.6748870215816397,58.618884325027466
0.6748865487679725,58.623126745224
0.6748860759955385,58.62742519378662
0.6748856032643322,58.63171410560608
0.6748851305743475,58.63604712486267
0.6748846579255788,58.64035081863403
0.6748841853180202,58.64469885826111
0.674883712751666,58.649048805236816
0.67488324022651,58.65343189239502
0.6748827677425466,58.65777087211609
0.6748822952997703,58.66222071647644
0.6748818228981749,58.66664433479309
0.6748813505377543,58.671069383621216
0.6748808782185033,58.67540264129639
0.6748804059404155,58.679802656173706
0.6748799337034856,58.68411564826965
0.6748794615077076,58.688443422317505
0.6748789893530754,58.69268321990967
0.6748785172395836,58.69703221321106
0.6748780451672263,58.70127987861633
0.6748775731359974,58.705652475357056
0.6748771011458913,58.70987129211426
0.6748766291969023,58.71413850784302
0.6748761572890245,58.71842956542969
0.6748756854222516,58.72279334068298
0.6748752135965786,58.72719049453735
0.6748747418119992,58.73169136047363
0.6748742700685079,58.73615050315857
0.6748737983660985,58.740594148635864
0.6748733267047653,58.74507212638855
0.6748728550845029,58.7494912147522
0.6748723835053052,58.753825664520264
0.6748719119671663,58.75818157196045
0.6748714404700806,58.762449741363525
0.6748709690140422,58.76675319671631
0.6748704975990449,58.77101683616638
0.6748700262250837,58.77535796165466
0.6748695548921525,58.77961993217468
0.6748690836002453,58.783915758132935
0.6748686123493565,58.788174629211426
0.6748681411394801,58.79250621795654
0.6748676699706105,58.79674053192139
0.674867198842742,58.8010573387146
0.6748667277558686,58.80531644821167
0.6748662567099845,58.80963492393494
0.674865785705084,58.81390190124512
0.6748653147411613,58.818212032318115
0.6748648438182108,58.82250213623047
0.6748643729362264,58.826841831207275
0.6748639020952025,58.83111929893494
0.6748634312951332,58.83543825149536
0.6748629605360129,58.83968806266785
0.6748624898178357,58.84402418136597
0.674862019140596,58.848262548446655
0.6748615485042876,58.85262680053711
0.6748610779089054,58.856908082962036
0.6748606073544426,58.86120390892029
0.6748601368408945,58.86541485786438
0.674859666368255,58.869752407073975
0.6748591959365179,58.87401628494263
0.674858725545678,58.87833881378174
0.6748582551957292,58.88259840011597
0.6748577848866655,58.88690900802612
0.6748573146184818,58.89113926887512
0.6748568443911718,58.89542770385742
0.67485637420473,58.89968776702881
0.6748559040591506,58.90396308898926
0.6748554339544276,58.90818548202515
0.6748549638905557,58.91247344017029
0.6748544938675285,58.916733741760254
0.6748540238853408,58.92107391357422
0.6748535539439866,58.9253044128418
0.6748530840434604,58.929595947265625
0.674852614183756,58.93381857872009
0.674852144364868,58.93807625770569
0.6748516745867905,58.94232773780823
0.6748512048495178,58.946646213531494
0.6748507351530441,58.95090913772583
0.6748502654973638,58.955220460891724
0.6748497958824708,58.959474325180054
0.6748493263083598,58.96375823020935
0.6748488567750248,58.96797323226929
0.6748483872824602,58.97227144241333
0.6748479178306599,58.97650170326233
0.6748474484196185,58.98083972930908
0.6748469790493302,58.98506188392639
0.6748465097197892,58.98933553695679
0.6748460404309898,58.99360990524292
0.6748455711829263,58.99788689613342
0.6748451019755928,59.00211691856384
0.6748446328089839,59.006375551223755
0.6748441636830935,59.010603189468384
0.6748436945979159,59.01490330696106
0.6748432255534456,59.0191376209259
0.6748427565496767,59.02347230911255
0.6748422875866036,59.02772665023804
0.6748418186642203,59.031986951828
0.6748413497825215,59.036224365234375
0.674840880941501,59.040528535842896
0.6748404121411535,59.044757604599
0.6748399433814729,59.04907751083374
0.6748394746624538,59.05334401130676
0.6748390059840904,59.05768156051636
0.6748385373463766,59.06195259094238
0.6748380687493071,59.066301345825195
0.6748376001928762,59.0705840587616
0.674837131677078,59.074880599975586
0.6748366632019067,59.07910346984863
0.6748361947673568,59.08339858055115
0.6748357263734225,59.08765721321106
0.6748352580200984,59.091925382614136
0.6748347897073779,59.09611964225769
0.6748343214352562,59.10034799575806
0.6748338532037271,59.1046040058136
0.6748333850127851,59.10892367362976
0.6748329168624244,59.11313223838806
0.6748324487526396,59.11740684509277
0.6748319806834245,59.12161326408386
0.6748315126547735,59.125858545303345
0.6748310446666811,59.13005876541138
0.6748305767191416,59.13429665565491
0.6748301088121491,59.13849639892578
0.6748296409456981,59.142776012420654
0.6748291731197829,59.14699053764343
0.6748287053343973,59.15124225616455
0.6748282375895365,59.15544509887695
0.674827769885194,59.15974187850952
0.6748273022213644,59.163944482803345
0.6748268345980422,59.16815972328186
0.6748263670152214,59.1723530292511
0.6748258994728964,59.17665982246399
0.6748254319710616,59.18089532852173
0.6748249645097112,59.185179233551025
0.6748244970888397,59.18942666053772
0.6748240297084412,59.19371795654297
0.6748235623685102,59.197935819625854
0.6748230950690406,59.20219588279724
0.6748226278100273,59.20640707015991
0.6748221605914644,59.21068334579468
0.6748216934133459,59.21490120887756
0.6748212262756665,59.21916317939758
0.6748207591784203,59.223387479782104
0.6748202921216019,59.22777533531189
0.6748198251052052,59.23211431503296
0.6748193581292251,59.23654913902283
0.6748188911936555,59.24091124534607
0.6748184242984905,59.24523591995239
0.674817957443725,59.24944615364075
0.6748174906293529,59.25371313095093
0.674817023855369,59.25791668891907
0.674816557121767,59.26220154762268
0.6748160904285416,59.26640176773071
0.6748156237756873,59.270672082901
0.6748151571631981,59.27488374710083
0.6748146905910685,59.27913975715637
0.6748142240592926,59.28334283828735
0.6748137575678651,59.287588357925415
0.6748132911167801,59.29180908203125
0.6748128247060322,59.2960307598114
0.6748123583356151,59.30023670196533
0.6748118920055239,59.30458736419678
0.6748114257157526,59.30878281593323
0.6748109594662955,59.31303358078003
0.6748104932571469,59.31723070144653
0.6748100270883015,59.32148623466492
0.6748095609597532,59.32570433616638
0.6748090948714967,59.32999348640442
0.6748086288235262,59.33417868614197
0.6748081628158358,59.338409662246704
0.6748076968484203,59.34261226654053
0.6748072309212738,59.346840620040894
0.6748067650343907,59.35102725028992
0.6748062991877654,59.35529947280884
0.6748058333813923,59.359524726867676
0.6748053676152654,59.3637580871582
0.6748049018893794,59.367936849594116
0.6748044362037288,59.37215566635132
0.6748039705583074,59.37633681297302
0.67480350495311,59.380650997161865
0.674803039388131,59.38497233390808
0.6748025738633646,59.38934135437012
0.6748021083788049,59.393646001815796
0.6748016429344469,59.397953748703
0.6748011775302846,59.40221428871155
0.6748007121663121,59.40650939941406
0.6748002468425244,59.410725593566895
0.6747997815589153,59.41497802734375
0.6747993163154794,59.419182538986206
0.6747988511122109,59.42349123954773
0.6747983859491046,59.42776703834534
0.6747979208261546,59.43202209472656
0.674797455743355,59.436222314834595
0.6747969907007006,59.44050693511963
0.6747965256981857,59.44472551345825
0.6747960607358048,59.44904589653015
0.6747955958135519,59.453267097473145
0.6747951309314214,59.45754098892212
0.6747946660894079,59.46174120903015
0.674794201287506,59.46603441238403
0.6747937365257094,59.47022581100464
0.674793271804013,59.47445344924927
0.6747928071224113,59.47867012023926
0.6747923424808984,59.48292255401611
0.6747918778794687,59.48714065551758
0.6747914133181169,59.491435289382935
0.6747909487968365,59.49562954902649
0.6747904843156229,59.49986410140991
0.6747900198744702,59.504055976867676
0.6747895554733726,59.50827741622925
0.6747890911123245,59.51249623298645
0.6747886267913207,59.51672410964966
0.6747881625103548,59.52091932296753
0.6747876982694221,59.52514576911926
0.6747872340685165,59.52935576438904
0.6747867699076324,59.53363084793091
0.6747863057867642,59.53784108161926
0.6747858417059066,59.54210543632507
0.6747853776650536,59.546321630477905
0.6747849136642,59.55053234100342
0.6747844497033397,59.55475044250488
0.6747839857824677,59.55899667739868
0.6747835219015778,59.56317949295044
0.674783058060665,59.56746482849121
0.6747825942597232,59.571672677993774
0.674782130498747,59.5759437084198
0.6747816667777313,59.58017611503601
0.6747812030966696,59.584473848342896
0.6747807394555567,59.58868455886841
0.6747802758543873,59.59296154975891
0.6747798122931555,59.59716033935547
0.6747793487718559,59.601428270339966
0.6747788852904828,59.60568332672119
0.6747784218490305,59.60993838310242
0.6747779584474938,59.61416673660278
0.6747774950858667,59.61845827102661
0.6747770317641438,59.62268948554993
0.6747765684823196,59.62696933746338
0.6747761052403886,59.631152629852295
0.674775642038345,59.635401487350464
0.6747751788761831,59.63962531089783
0.6747747157538977,59.643927574157715
0.674774252671483,59.64814567565918
0.6747737896289334,59.65237045288086
0.6747733266262436,59.65658116340637
0.6747728636634077,59.66086792945862
0.6747724007404203,59.66508102416992
0.6747719378572758,59.669333934783936
0.674771475013969,59.67358064651489
0.6747710122104935,59.6778404712677
0.6747705494468444,59.68203043937683
0.6747700867230161,59.68627882003784
0.6747696240390026,59.69058322906494
0.6747691613947988,59.69484496116638
0.6747686987903991,59.69907569885254
0.6747682362257976,59.703328371047974
0.6747677737009891,59.70754814147949
0.6747673112159678,59.711857318878174
0.6747668487707283,59.7160861492157
0.6747663863652649,59.72037601470947
0.6747659239995724,59.72463893890381
0.6747654616736445,59.72893261909485
0.6747649993874766,59.73318648338318
0.6747645371410624,59.737425327301025
0.6747640749343968,59.74218249320984
0.6747636127674741,59.74649906158447
0.6747631506402886,59.750746965408325
0.674762688552835,59.755064964294434
0.6747622265051076,59.75933074951172
0.6747617644971009,59.76363134384155
0.6747613025288095,59.76785063743591
0.6747608406002278,59.77216362953186
0.67476037871135,59.776466608047485
0.6747599168621707,59.78077960014343
0.6747594550526844,59.78501868247986
0.6747589932828857,59.78928351402283
0.674758531552769,59.79359769821167
0.6747580698623286,59.79784417152405
0.6747576082115591,59.802074909210205
0.6747571466004548,59.80634593963623
0.6747566850290102,59.810564041137695
0.6747562234972202,59.81480264663696
0.6747557620050788,59.81896615028381
0.6747553005525807,59.82320523262024
0.6747548391397201,59.82739472389221
0.6747543777664918,59.831639766693115
0.6747539164328901,59.83585500717163
0.6747534551389095,59.84009790420532
0.6747529938845443,59.84428310394287
0.6747525326697894,59.84857892990112
0.6747520714946389,59.85281562805176
0.6747516103590876,59.85712957382202
0.6747511492631297,59.861318826675415
0.6747506882067599,59.865540742874146
0.6747502271899722,59.86979556083679
0.6747497662127618,59.874131202697754
0.6747493052751228,59.878385066986084
0.6747488443770497,59.88262057304382
0.6747483835185369,59.88682413101196
0.6747479226995791,59.89106202125549
0.6747474619201705,59.895273208618164
0.674747001180306,59.89947295188904
0.6747465404799798,59.90369129180908
0.6747460798191864,59.907954454422
0.6747456191979204,59.91212868690491
0.6747451586161762,59.91634130477905
0.6747446980739483,59.920565366744995
0.6747442375712316,59.92479681968689
0.6747437771080198,59.929034948349
0.674743316684308,59.93331813812256
0.6747428563000905,59.93750023841858
0.6747423959553618,59.9417769908905
0.6747419356501165,59.94599103927612
0.674741475384349,59.950275182724
0.6747410151580538,59.95451593399048
0.6747405549712258,59.95876216888428
0.6747400948238589,59.96296811103821
0.6747396347159477,59.967195987701416
0.6747391746474872,59.971383810043335
0.6747387146184712,59.97564673423767
0.6747382546288948,59.97984004020691
0.6747377946787524,59.9840943813324
0.6747373347680383,59.988280057907104
0.6747368748967472,59.992570877075195
0.6747364150648734,59.996784687042236
0.6747359552724115,60.00111722946167
0.6747354955193562,60.00530695915222
0.6747350358057019,60.009549140930176
0.6747345761314432,60.01376414299011
0.6747341164965744,60.01798939704895
0.6747336569010902,60.02218174934387
0.674733197344985,60.02647423744202
0.6747327378282535,60.03069877624512
0.6747322783508899,60.03497934341431
0.6747318189128891,60.03918790817261
0.6747313595142456,60.04340744018555
0.6747309001549535,60.04760432243347
0.6747304408350078,60.05186128616333
0.6747299815544029,60.05609345436096
0.6747295223131332,60.06037640571594
0.6747290631111932,60.06455731391907
0.6747286039485778,60.06886053085327
0.6747281448252812,60.073097467422485
0.6747276857412978,60.07733988761902
0.6747272266966227,60.081536293029785
0.6747267676912497,60.085814237594604
0.674726308725174,60.09004235267639
0.6747258497983899,60.09425687789917
0.6747253909108916,60.09840536117554
0.6747249320626741,60.102659463882446
0.6747244732537319,60.106865882873535
0.6747240144840593,60.111106395721436
0.6747235557536508,60.115291357040405
0.6747230970625014,60.11954092979431
0.6747226384106052,60.123751163482666
0.674722179797957,60.12796664237976
0.6747217212245512,60.13214135169983
0.6747212626903825,60.1364107131958
0.6747208041954451,60.14060926437378
0.6747203457397338,60.144906997680664
0.6747198873232434,60.14911508560181
0.674719428945968,60.15335488319397
0.6747189706079026,60.15753984451294
0.6747185123090413,60.16182804107666
0.6747180540493791,60.166072607040405
0.6747175958289101,60.170352935791016
0.6747171376476292,60.174593448638916
0.6747166795055307,60.17887496948242
0.6747162214026093,60.183109760284424
0.6747157633388599,60.187379360198975
0.6747153053142764,60.19158983230591
0.6747148473288538,60.19586777687073
0.6747143893825864,60.200074672698975
0.6747139314754691,60.204325914382935
0.6747134736074963,60.208566427230835
0.6747130157786626,60.21283721923828
0.6747125579889625,60.217039585113525
0.6747121002383903,60.22131109237671
0.6747116425269412,60.225544691085815
0.6747111848546092,60.229833126068115
0.6747107272213893,60.23402547836304
0.6747102696272758,60.23833346366882
0.6747098120722633,60.242496490478516
0.6747093545563465,60.24679374694824
0.6747088970795199,60.251041650772095
0.674708439641778,60.25537443161011
0.6747079822431156,60.2596333026886
0.674707524883527,60.26394438743591
0.674707067563007,60.268149852752686
0.6747066102815502,60.2724392414093
0.6747061530391508,60.27665638923645
0.6747056958358039,60.2809784412384
0.674705238671504,60.28523254394531
0.6747047815462452,60.28953766822815
0.6747043244600227,60.29377317428589
0.6747038674128306,60.29805016517639
0.674703410404664,60.30228233337402
0.6747029534355169,60.30656623840332
0.6747024965053843,60.31079816818237
0.6747020396142607,60.315080642700195
0.6747015827621405,60.319294452667236
0.6747011259490188,60.32354998588562
0.6747006691748896,60.32776999473572
0.6747002124397479,60.332069873809814
0.674699755743588,60.336320877075195
0.6746992990864048,60.34062147140503
0.6746988424681927,60.34487342834473
0.6746983858889463,60.34916663169861
0.6746979293486602,60.35339283943176
0.6746974728473292,60.35769748687744
0.6746970163849478,60.361907958984375
0.6746965599615105,60.36618947982788
0.6746961035770119,60.37043619155884
0.6746956472314466,60.37472867965698
0.6746951909248096,60.37898302078247
0.674694734657095,60.38326168060303
0.6746942784282973,60.38755679130554
0.6746938222384119,60.39186239242554
0.6746933660874327,60.39606761932373
0.6746929099753546,60.40035915374756
0.6746924539021721,60.40464425086975
0.67469199786788,60.40910840034485
0.6746915418724726,60.41343712806702
0.6746910859159447,60.41774249076843
0.6746906299982911,60.42199659347534
0.674690174119506,60.42639112472534
0.6746897182795845,60.43080806732178
0.6746892624785207,60.43520784378052
0.6746888067163096,60.439568758010864
0.6746883509929458,60.443923473358154
0.6746878953084239,60.44810914993286
0.6746874396627381,60.4523549079895
0.6746869840558837,60.45656180381775
0.674686528487855,60.46080684661865
0.6746860729586466,60.46503829956055
0.6746856174682532,60.469297647476196
0.6746851620166693,60.47354006767273
0.6746847066038898,60.477871894836426
0.674684251229909,60.48224067687988
0.6746837958947219,60.486616373062134
0.6746833405983228,60.49083685874939
0.6746828853407065,60.49510455131531
0.6746824301218678,60.499420404434204
0.6746819749418008,60.50384736061096
0.6746815198005006,60.50814771652222
0.6746810646979619,60.512587785720825
0.674680609634179,60.51692080497742
0.6746801546091465,60.521270990371704
0.6746796996228597,60.525606632232666
0.6746792446753125,60.52992820739746
0.6746787897664998,60.53411841392517
0.6746783348964164,60.538371086120605
0.6746778800650568,60.54261636734009
0.6746774252724156,60.54690718650818
0.6746769705184874,60.55111217498779
0.6746765158032673,60.555439949035645
0.6746760611267494,60.55974364280701
0.6746756064889285,60.56413149833679
0.6746751518897995,60.56849002838135
0.6746746973293569,60.572975635528564
0.6746742428075951,60.577483892440796
0.6746737883245091,60.581883668899536
0.6746733338800934,60.58613443374634
0.6746728794743428,60.59046912193298
0.6746724251072518,60.59493350982666
0.6746719707788152,60.59928345680237
0.6746715164890275,60.60366725921631
0.6746710622378833,60.60806703567505
0.6746706080253776,60.61233448982239
0.6746701538515046,60.61677622795105
0.6746696997162597,60.62123918533325
0.6746692456196367,60.625654458999634
0.6746687915616307,60.630006551742554
0.6746683375422365,60.634289264678955
0.6746678835614485,60.638516426086426
0.6746674296192613,60.64282178878784
0.6746669757156698,60.647114276885986
0.6746665218506687,60.651474714279175
0.6746660680242526,60.65578365325928
0.6746656142364161,60.6601996421814
0.6746651604871541,60.66453242301941
0.6746647067764607,60.6689019203186
0.6746642531043312,60.673126459121704
0.67466379947076,60.67741012573242
0.674663345875742,60.68169045448303
0.6746628923192716,60.68594789505005
0.6746624388013436,60.690168142318726
0.6746619853219527,60.69444131851196
0.6746615318810937,60.69865345954895
0.6746610784787608,60.702958822250366
0.6746606251149491,60.70719575881958
0.6746601717896534,60.71144413948059
0.674659718502868,60.71565294265747
0.6746592652545879,60.71991181373596
0.6746588120448075,60.72411823272705
0.6746583588735219,60.72840929031372
0.6746579057407255,60.73262333869934
0.6746574526464131,60.73692536354065
0.674656999590579,60.741185665130615
0.6746565465732186,60.74547362327576
0.6746560935943261,60.749719858169556
0.6746556406538964,60.75402641296387
0.6746551877519241,60.758275747299194
0.6746547348884038,60.76261353492737
0.6746542820633303,60.76688623428345
0.6746538292766984,60.77118730545044
0.6746533765285027,60.77551078796387
0.6746529238187378,60.779906034469604
0.6746524711473986,60.78421497344971
0.6746520185144799,60.78862237930298
0.674651565919976,60.792954206466675
0.6746511133638818,60.797255992889404
0.6746506608461923,60.80151295661926
0.6746502083669018,60.80581212043762
0.6746497559260051,60.81000900268555
0.6746493035234968,60.81429195404053
0.6746488511593721,60.81849408149719
0.6746483988336252,60.822755098342896
0.6746479465462509,60.82692623138428
0.6746474942972442,60.83120322227478
0.6746470420865998,60.83543419837952
0.674646589914312,60.83971118927002
0.6746461377803757,60.843934297561646
0.6746456856847858,60.848228216171265
0.6746452336275369,60.85249614715576
0.6746447816086236,60.856786012649536
0.6746443296280407,60.86102366447449
0.6746438776857833,60.86525774002075
0.6746434257818453,60.869469165802
0.6746429739162221,60.873740673065186
0.6746425220889083,60.87797522544861
0.6746420702998985,60.88223719596863
0.6746416185491876,60.88645577430725
0.6746411668367701,60.890763998031616
0.6746407151626407,60.89496469497681
0.6746402635267944,60.89921736717224
0.6746398119292257,60.90347385406494
0.6746393603699297,60.90775489807129
0.6746389088489007,60.91202425956726
0.6746384573661336,60.91626811027527
0.674638005921623,60.92052698135376
0.6746375545153637,60.92489957809448
0.6746371031473507,60.929150104522705
0.6746366518175785,60.93343210220337
0.6746362005260419,60.93762707710266
0.6746357492727355,60.94192910194397
0.6746352980576542,60.94613599777222
0.6746348468807927,60.950451135635376
0.6746343957421458,60.95467233657837
0.6746339446417081,60.958909034729004
0.6746334935794743,60.963114500045776
0.6746330425554394,60.96736478805542
0.6746325915695982,60.971596479415894
0.6746321406219452,60.97584891319275
0.674631689712475,60.98006558418274
0.6746312388411826,60.984323263168335
0.6746307880080629,60.988518953323364
0.6746303372131104,60.99277853965759
0.6746298864563198,60.99697828292847
0.674629435737686,61.00121283531189
0.6746289850572037,61.00541377067566
0.6746285344148679,61.00968384742737
0.674628083810673,61.01387405395508
0.6746276332446136,61.01816463470459
0.6746271827166851,61.022462129592896
0.6746267322268819,61.02673316001892
0.6746262817751986,61.030959606170654
0.6746258313616302,61.0352144241333
0.6746253809861715,61.039461851119995
0.674624930648817,61.04372262954712
0.6746244803495616,61.04794669151306
0.6746240300884001,61.05222725868225
0.6746235798653275,61.05644464492798
0.6746231296803381,61.06074857711792
0.6746226795334269,61.06501603126526
0.6746222294245886,61.0693199634552
0.6746217793538181,61.07352423667908
0.6746213293211102,61.077773571014404
0.6746208793264594,61.08199119567871
0.6746204293698608,61.08628535270691
0.6746199794513089,61.09054517745972
0.6746195295707985,61.094825744628906
0.6746190797283248,61.09905648231506
0.6746186299238819,61.10327982902527
0.674618180157465,61.10749363899231
0.6746177304290687,61.111727237701416
0.6746172807386881,61.11592388153076
0.6746168310863176,61.12022066116333
0.6746163814719524,61.124502182006836
0.6746159318955868,61.12877655029297
0.6746154823572158,61.13303017616272
0.6746150328568343,61.13733983039856
0.6746145833944369,61.14154028892517
0.6746141339700185,61.145800828933716
0.6746136845835738,61.15004754066467
0.6746132352350979,61.15434193611145
0.674612785924585,61.15855050086975
0.6746123366520304,61.16283345222473
0.6746118874174285,61.16706442832947
0.6746114382207744,61.171345949172974
0.6746109890620631,61.175532817840576
0.6746105399412888,61.17980408668518
0.6746100908584466,61.1840295791626
0.6746096418135314,61.18830680847168
0.6746091928065377,61.1925265789032
0.6746087438374607,61.19676852226257
0.6746082949062948,61.20104908943176
0.674607846013035,61.20533990859985
0.6746073971576764,61.209556102752686
0.6746069483402132,61.213815212249756
0.6746064995606404,61.218055725097656
0.6746060508189532,61.2223436832428
0.6746056021151458,61.226608991622925
0.6746051534492135,61.23091959953308
0.674604704821151,61.235174894332886
0.6746042562309529,61.239447355270386
0.6746038076786139,61.243677854537964
0.6746033591641294,61.24793601036072
0.6746029106874936,61.252182960510254
0.6746024622487017,61.25642108917236
0.6746020138477483,61.260637044906616
0.6746015654846282,61.26499390602112
0.6746011171593367,61.26922416687012
0.6746006688718681,61.27348875999451
0.6746002206222171,61.27773833274841
0.6745997724103788,61.28203010559082
0.6745993242363482,61.2862491607666
0.6745988761001197,61.290576219558716
0.6745984280016882,61.29475736618042
0.674597979941049,61.298994064331055
0.6745975319181963,61.30319857597351
0.6745970839331253,61.3074893951416
0.6745966359858306,61.31173515319824
0.6745961880763073,61.31602478027344
0.6745957402045499,61.320231676101685
0.6745952923705534,61.32456159591675
0.6745948445743127,61.32877588272095
0.6745943968158227,61.33305621147156
0.674593949095078,61.33725595474243
0.6745935014120732,61.34152674674988
0.6745930537668038,61.34571123123169
0.6745926061592642,61.34996151924133
0.6745921585894491,61.354164600372314
0.6745917110573538,61.35840654373169
0.6745912635629727,61.36260223388672
0.674590816106301,61.366905212402344
0.6745903686873334,61.37106370925903
0.6745899213060647,61.37537384033203
0.6745894739624894,61.37967562675476
0.674589026656603,61.38396382331848
0.6745885793884,61.388198375701904
0.6745881321578752,61.39248561859131
0.6745876849650235,61.39667725563049
0.6745872378098398,61.400994300842285
0.6745867906923189,61.40524125099182
0.6745863436124555,61.40954089164734
0.6745858965702447,61.41379380226135
0.6745854495656814,61.418047189712524
0.6745850025987602,61.42227602005005
0.674584555669476,61.426568269729614
0.6745841087778237,61.4307963848114
0.6745836619237983,61.43508267402649
0.6745832151073943,61.439327001571655
0.674582768328607,61.443631410598755
0.6745823215874308,61.44783067703247
0.6745818748838607,61.4520959854126
0.6745814282178917,61.45630431175232
0.674580981589519,61.46058177947998
0.6745805349987365,61.46475100517273
0.6745800884455397,61.46902585029602
0.6745796419299237,61.47321844100952
0.6745791954518829,61.47744297981262
0.6745787490114121,61.48164367675781
0.6745783026085065,61.48588824272156
0.674577856243161,61.490066051483154
0.6745774099153702,61.49430775642395
0.6745769636251289,61.49857139587402
0.6745765173724322,61.502882957458496
0.6745760711572749,61.50710654258728
0.674575624979652,61.51140594482422
0.674575178839558,61.51567053794861
0.6745747327369882,61.51994752883911
0.6745742866719372,61.52414631843567
0.6745738406444,61.528451681137085
0.6745733946543716,61.53269815444946
0.6745729487018465,61.537046670913696
0.6745725027868198,61.54126834869385
0.6745720569092865,61.54551434516907
0.6745716110692412,61.549742698669434
0.6745711652666789,61.55399513244629
0.6745707195015944,61.55819058418274
0.6745702737739832,61.56245017051697
0.6745698280838391,61.5666720867157
0.6745693824311579,61.57095170021057
0.6745689368159342,61.575215578079224
0.6745684912381625,61.579506158828735
0.6745680456978382,61.58374524116516
0.6745676001949561,61.58804106712341
0.6745671547295108,61.59231114387512
0.6745667093014974,61.596582651138306
0.6745662639109108,61.60080885887146
0.6745658185577461,61.605080366134644
0.6745653732419975,61.60926914215088
0.6745649279636607,61.613505840301514
0.6745644827227301,61.61770486831665
0.6745640375192008,61.621973752975464
0.6745635923530675,61.6261842250824
0.6745631472243252,61.63045597076416
0.674562702132969,61.634642124176025
0.6745622570789935,61.63895893096924
0.6745618120623937,61.64319944381714
0.6745613670831648,61.647536516189575
0.674560922141301,61.65175414085388
0.674560477236798,61.65608334541321
0.6745600323696501,61.660316705703735
0.6745595875398526,61.66463375091553
0.6745591427474001,61.66896986961365
0.6745586979922877,61.67332720756531
0.6745582532745105,61.67762517929077
0.6745578085940628,61.68198084831238
0.67455736395094,61.68619179725647
0.6745569193451368,61.69047164916992
0.6745564747766484,61.69467854499817
0.6745560302454694,61.69895386695862
0.6745555857515949,61.70315670967102
0.6745551412950197,61.70743274688721
0.6745546968757387,61.7116334438324
0.6745542524937469,61.71586465835571
0.674553808149039,61.72005772590637
0.6745533638416105,61.72431826591492
0.6745529195714556,61.72857737541199
0.6745524753385697,61.73288631439209
0.6745520311429475,61.73710083961487
0.674551586984584,61.74137830734253
0.6745511428634741,61.745588302612305
0.6745506987796127,61.74982237815857
0.6745502547329949,61.754071950912476
0.6745498107236152,61.7583441734314
0.674549366751469,61.76263761520386
0.6745489228165511,61.7669095993042
0.6745484789188563,61.771119356155396
0.6745480350583796,61.775436878204346
0.674547591235116,61.7797269821167
0.6745471474490602,61.78409123420715
0.6745467037002072,61.788371324539185
0.6745462599885521,61.79275107383728
0.6745458163140898,61.797136545181274
0.6745453726768155,61.801568269729614
0.6745449290767233,61.805957555770874
0.6745444855138091,61.810450315475464
0.6745440419880672,61.814868450164795
0.6745435984994926,61.81923151016235
0.6745431550480806,61.82354712486267
0.6745427116338258,61.827879190444946
0.6745422682567233,61.83220291137695
0.6745418249167681,61.83661103248596
0.6745413816139548,61.8409538269043
0.6745409383482788,61.84525537490845
0.6745404951197349,61.84950852394104
0.6745400519283178,61.853880405426025
0.6745396087740226,61.85816550254822
0.6745391656568445,61.86246633529663
0.6745387225767782,61.866710901260376
0.6745382795338186,61.87102961540222
0.6745378365279606,61.87524771690369
0.6745373935591995,61.87959337234497
0.6745369506275299,61.88379454612732
0.6745365077329469,61.88809013366699
0.6745360648754456,61.892316579818726
0.6745356220550206,61.896644830703735
0.6745351792716671,61.90089821815491
0.67453473652538,61.90515351295471
0.6745342938161546,61.90937685966492
0.6745338511439852,61.913628339767456
0.6745334085088671,61.91788911819458
0.6745329659107953,61.92213726043701
0.6745325233497647,61.92635250091553
0.6745320808257703,61.93070983886719
0.6745316383388071,61.9349308013916
0.6745311958888699,61.93914556503296
0.674530753475954,61.943389892578125
0.6745303111000539,61.94768786430359
0.6745298687611649,61.951926708221436
0.6745294264592818,61.956210136413574
0.6745289841943999,61.960405111312866
0.6745285419665138,61.9646692276001
0.6745280997756185,61.96892237663269
0.674527657621709,61.973212242126465
0.6745272155047805,61.97742295265198
0.6745267734248277,61.981711626052856
0.6745263313818458,61.985942125320435
0.6745258893758298,61.990195989608765
0.6745254474067743,61.99441432952881
0.6745250054746744,61.998690605163574
0.6745245635795256,62.00291681289673
0.6745241217213224,62.00716829299927
0.6745236799000596,62.01136517524719
0.6745232381157326,62.015589475631714
0.6745227963683362,62.019827365875244
0.6745223546578655,62.02409386634827
0.6745219129843152,62.02835154533386
0.6745214713476807,62.032675981521606
0.6745210297479567,62.03700852394104
0.6745205881851383,62.04138135910034
0.6745201466592202,62.045682430267334
0.674519705170198,62.04996347427368
0.6745192637180661,62.054197788238525
0.6745188223028198,62.058504819869995
0.6745183809244538,62.062739849090576
0.6745179395829637,62.0670325756073
0.6745174982783437,62.07123804092407
0.6745170570105893,62.07555794715881
0.6745166157796956,62.07980298995972
0.6745161745856574,62.08414840698242
0.6745157334284694,62.08841252326965
0.6745152923081268,62.092692613601685
0.6745148512246251,62.09694814682007
0.6745144101779585,62.101242542266846
0.6745139691681227,62.10547137260437
0.6745135281951122,62.10978388786316
0.6745130872589223,62.11401104927063
0.6745126463595477,62.118282318115234
0.6745122054969839,62.12262678146362
0.6745117646712255,62.126960039138794
0.6745113238822674,62.131293535232544
0.674510883130105,62.13556432723999
0.6745104424147332,62.1398229598999
0.674510001736147,62.144187927246094
0.674509561094341,62.14852571487427
0.6745091204893109,62.15285110473633
0.6745086799210512,62.15706706047058
0.6745082393895571,62.161344051361084
0.6745077988948237,62.16559433937073
0.6745073584368458,62.169926166534424
0.6745069180156187,62.174142599105835
0.6745064776311371,62.17838215827942
0.6745060372833963,62.18257689476013
0.6745055969723911,62.18682312965393
0.6745051566981166,62.19102191925049
0.6745047164605681,62.19529128074646
0.67450427625974,62.199546098709106
0.6745038360956278,62.20384430885315
0.6745033959682264,62.20807671546936
0.6745029558775311,62.21235418319702
0.6745025158235363,62.21662402153015
0.6745020758062374,62.22096347808838
0.6745016358256296,62.22516107559204
0.6745011958817075,62.22945165634155
0.6745007559744666,62.233683586120605
0.6745003161039015,62.23807406425476
0.6744998762700076,62.242281913757324
0.6744994364727798,62.246543645858765
0.6744989967122128,62.250715017318726
0.6744985569883022,62.25498175621033
0.6744981173010426,62.259172201156616
0.6744976776504293,62.26348114013672
0.6744972380364572,62.26768755912781
0.6744967984591214,62.271934032440186
0.674496358918417,62.27613639831543
0.6744959194143388,62.28041362762451
0.6744954799468822,62.28460764884949
0.6744950405160417,62.28886389732361
0.674494601121813,62.29308104515076
0.6744941617641905,62.29731559753418
0.6744937224431697,62.30148935317993
0.6744932831587457,62.30576014518738
0.6744928439109131,62.3099799156189
0.6744924046996673,62.31428551673889
0.6744919655250032,62.318439960479736
0.674491526386916,62.32270646095276
0.6744910872854007,62.326884031295776
0.6744906482204521,62.331132888793945
0.6744902091920657,62.33533263206482
0.6744897702002363,62.33953595161438
0.6744893312449587,62.343767404556274
0.6744888923262282,62.348021030426025
0.6744884534440401,62.35227632522583
0.6744880145983891,62.35659742355347
0.6744875757892704,62.36080837249756
0.6744871370166791,62.36509680747986
0.67448669828061,62.36931490898132
0.6744862595810585,62.37358093261719
0.6744858209180196,62.37774348258972
0.6744853822914882,62.38197112083435
0.6744849437014595,62.38616609573364
0.6744845051479285,62.390400409698486
0.6744840666308902,62.39466428756714
0.6744836281503397,62.39905548095703
0.6744831897062721,62.40335536003113
0.6744827512986826,62.40769028663635
0.6744823129275661,62.41188955307007
0.6744818745929176,62.41615915298462
0.6744814362947323,62.42038011550903
0.6744809980330054,62.42469072341919
0.6744805598077317,62.4289870262146
0.6744801216189064,62.43335700035095
0.6744796834665244,62.43772292137146
0.6744792453505813,62.44214868545532
0.6744788072710716,62.44652223587036
0.6744783692279905,62.450849533081055
0.6744779312213334,62.45514702796936
0.6744774932510951,62.45957827568054
0.6744770553172704,62.463929891586304
0.6744766174198551,62.468371868133545
0.6744761795588436,62.47270059585571
0.6744757417342316,62.477107763290405
0.6744753039460138,62.48146152496338
0.6744748661941851,62.485878229141235
0.6744744284787408,62.490203619003296
0.6744739907996762,62.49453091621399
0.674473553156986,62.4987633228302
0.6744731155506656,62.50315523147583
0.6744726779807102,62.507619857788086
0.6744722404471143,62.511961698532104
0.6744718029498734,62.51621985435486
0.6744713654889827,62.52054023742676
0.674470928064437,62.524860858917236
0.6744704906762317,62.52940082550049
0.6744700533243615,62.53374433517456
0.6744696160088216,62.53813123703003
0.6744691787296075,62.54245042800903
0.6744687414867141,62.546812534332275
0.6744683042801359,62.551047801971436
0.6744678671098687,62.55535650253296
0.6744674299759075,62.559664487838745
0.6744669928782473,62.56400990486145
0.6744665558168831,62.5682373046875
0.6744661187918102,62.572558879852295
0.6744656818030237,62.57679867744446
0.6744652448505185,62.581135272979736
0.6744648079342899,62.58537483215332
0.6744643710543325,62.589680671691895
0.6744639342106421,62.5938937664032
0.6744634974032138,62.59817695617676
0.6744630606320421,62.602423429489136
0.6744626238971225,62.606733083724976
0.67446218719845,62.61102604866028
0.67446175053602,62.61536765098572
0.6744613139098271,62.6196391582489
0.6744608773198669,62.62404274940491
0.6744604407661342,62.6284544467926
0.6744600042486243,62.63289952278137
0.6744595677673322,62.63725709915161
0.6744591313222529,62.64164876937866
0.674458694913382,62.64588165283203
0.674458258540714,62.650136947631836
0.6744578222042443,62.65432906150818
0.6744573859039681,62.658607482910156
0.6744569496398803,62.66284942626953
0.6744565134119765,62.667142391204834
0.6744560772202514,62.67137861251831
0.6744556410646999,62.67568278312683
0.6744552049453179,62.67990040779114
0.6744547688620999,62.68415307998657
0.6744543328150411,62.688364028930664
0.6744538968041366,62.69262766838074
0.674453460829382,62.69680881500244
0.6744530248907716,62.701072216033936
0.6744525889883014,62.70525527000427
0.674452153121966,62.709571838378906
0.6744517172917605,62.71380138397217
0.6744512814976805,62.7180655002594
0.6744508457397206,62.722326040267944
0.6744504100178763,62.7266640663147
0.6744499743321425,62.73098540306091
0.6744495386825144,62.735440731048584
0.6744491030689875,62.73966121673584
0.6744486674915562,62.74394106864929
0.6744482319502163,62.748130798339844
0.6744477964449627,62.752421140670776
0.6744473609757904,62.7566351890564
0.6744469255426947,62.760903120040894
0.6744464901456706,62.76510429382324
0.6744460547847136,62.769362688064575
0.6744456194598184,62.773568630218506
0.6744451841709805,62.7779221534729
0.674444748918195,62.78220295906067
0.6744443137014566,62.786521911621094
0.674443878520761,62.790897607803345
0.6744434433761032,62.79522442817688
0.6744430082674783,62.79948830604553
0.6744425731948813,62.80377650260925
0.6744421381583074,62.80799221992493
0.6744417031577521,62.81225395202637
0.6744412681932102,62.81652641296387
0.6744408332646769,62.82101106643677
0.6744403983721474,62.82539677619934
0.6744399635156167,62.829789876937866
0.6744395286950804,62.834168672561646
0.6744390939105332,62.83860802650452
0.6744386591619704,62.84295392036438
0.6744382244493875,62.84729766845703
0.6744377897727789,62.851619482040405
0.6744373551321406,62.85595703125
0.6744369205274672,62.860228300094604
0.6744364859587542,62.86456322669983
0.6744360514259964,62.868834257125854
0.6744356169291892,62.87311387062073
0.6744351824683278,62.87736535072327
0.6744347480434072,62.88166308403015
0.6744343136544227,62.885897159576416
0.6744338793013696,62.89026427268982
0.6744334449842426,62.89454746246338
0.6744330107030374,62.8988356590271
0.674432576457749,62.903048276901245
0.6744321422483724,62.9073383808136
0.6744317080749028,62.91157674789429
0.6744312739373355,62.91593289375305
0.6744308398356658,62.92026209831238
0.6744304057698886,62.92461180686951
0.6744299717399994,62.92887020111084
0.6744295377459929,62.9332115650177
0.6744291037878646,62.93743562698364
0.6744286698656097,62.94173717498779
0.6744282359792231,62.94594764709473
0.6744278021287005,62.9502387046814
0.6744273683140365,62.95443248748779
0.6744269345352266,62.95872640609741
0.674426500792266,62.96292304992676
0.6744260670851497,62.96715307235718
0.6744256334138733,62.97134757041931
0.6744251997784315,62.97559452056885
0.6744247661788196,62.97985029220581
0.6744243326150329,62.98415994644165
0.6744238990870666,62.988383054733276
0.6744234655949158,62.99266767501831
0.6744230321385758,62.99692225456238
0.6744225987180417,63.0011842250824
0.6744221653333087,63.00542902946472
0.674421731984372,63.00970673561096
0.6744212986712267,63.013912200927734
0.6744208653938685,63.01818060874939
0.6744204321522919,63.022390842437744
0.6744199989464922,63.02666521072388
0.6744195657764649,63.03086495399475
0.6744191326422053,63.03516435623169
0.6744186995437083,63.03937339782715
0.6744182664809691,63.043636083602905
0.6744178334539831,63.047874212265015
0.6744174004627453,63.05212736129761
0.674416967507251,63.05634307861328
0.6744165345874955,63.0605833530426
0.674416101703474,63.06477999687195
0.6744156688551812,63.069074630737305
0.674415236042613,63.073264598846436
0.6744148032657642,63.077489137649536
0.6744143705246304,63.08172369003296
0.6744139378192062,63.08601975440979
0.6744135051494875,63.09027647972107
0.6744130725154689,63.094563484191895
0.674412639917146,63.09877586364746
0.6744122073545137,63.103036403656006
0.6744117748275673,63.10724711418152
0.6744113423363025,63.1115026473999
0.6744109098807141,63.11571502685547
0.6744104774607972,63.119985580444336
0.674410045076547,63.12420701980591
0.6744096127279592,63.12851023674011
0.6744091804150285,63.132750034332275
0.6744087481377502,63.13704466819763
0.6744083158961199,63.141223192214966
0.6744078836901325,63.14545488357544
0.6744074515197832,63.14964246749878
0.6744070193850673,63.15393018722534
0.6744065872859801,63.1581175327301
0.6744061552225169,63.162354707717896
0.6744057231946725,63.166548013687134
0.6744052912024424,63.17080640792847
0.6744048592458219,63.17500638961792
0.6744044273248064,63.179277420043945
0.6744039954393908,63.18354272842407
0.6744035635895702,63.18775415420532
0.6744031317753403,63.19194412231445
0.6744026999966959,63.196199893951416
0.6744022682536326,63.20046019554138
0.6744018365461452,63.20471429824829
0.6744014048742293,63.208953857421875
0.6744009732378801,63.213186264038086
0.6744005416370927,63.21734046936035
0.6744001100718624,63.22152280807495
0.6743996785421846,63.22572875022888
0.6743992470480542,63.22999382019043
0.6743988155894665,63.23418307304382
0.6743983841664172,63.23851466178894
0.6743979527789008,63.24272894859314
0.6743975214269132,63.24695420265198
0.6743970901104493,63.251174449920654
0.6743966588295045,63.25540637969971
0.6743962275840738,63.25959253311157
0.6743957963741528,63.26382064819336
0.6743953651997365,63.268020153045654
0.6743949340608202,63.27224087715149
0.6743945029573991,63.276434659957886
0.6743940718894685,63.28067922592163
0.6743936408570239,63.28493332862854
0.6743932098600601,63.2891480922699
0.6743927788985727,63.29332232475281
0.6743923479725566,63.297560930252075
0.6743919170820076,63.3017361164093
0.6743914862269204,63.305933713912964
0.6743910554072904,63.31014800071716
0.6743906246231132,63.31437277793884
0.6743901938743836,63.31858968734741
0.6743897631610972,63.322805643081665
0.674389332483249,63.3269989490509
0.6743889018408342,63.33123016357422
0.6743884712338486,63.335415840148926
0.6743880406622869,63.33965611457825
0.6743876101261446,63.343828201293945
0.6743871796254169,63.34807372093201
0.6743867491600991,63.35224676132202
0.6743863187301864,63.35654377937317
0.6743858883356743,63.36077666282654
0.6743854579765575,63.36507034301758
0.6743850276528319,63.36926865577698
0.6743845973644925,63.373520612716675
0.6743841671115348,63.37774300575256
0.6743837368939536,63.3819739818573
0.6743833067117445,63.38613438606262
0.6743828765649025,63.390366554260254
0.6743824464534234,63.3945734500885
0.6743820163773021,63.39882278442383
0.6743815863365339,63.40303063392639
0.6743811563311138,63.40725064277649
0.6743807263610377,63.41142773628235
0.6743802964263007,63.41569447517395
0.6743798665268975,63.41989827156067
0.6743794366628241,63.42408227920532
0.6743790068340755,63.428284645080566
0.6743785770406469,63.43257164955139
0.6743781472825335,63.43678283691406
0.6743777175597311,63.44108533859253
0.6743772878722344,63.44528675079346
0.6743768582200389,63.44950246810913
0.6743764286031398,63.453710317611694
0.6743759990215326,63.45792818069458
0.6743755694752125,63.462114572525024
0.6743751399641746,63.46635150909424
0.6743747104884144,63.47056174278259
0.6743742810479273,63.47482442855835
0.6743738516427082,63.479021310806274
0.6743734222727528,63.483274698257446
0.6743729929380561,63.487483501434326
0.6743725636386134,63.49168252944946
0.6743721343744201,63.495880126953125
0.6743717051454717,63.50015377998352
0.674371275951763,63.50434613227844
0.67437084679329,63.50858664512634
0.6743704176700471,63.51278233528137
0.6743699885820301,63.51707100868225
0.6743695595292347,63.52134108543396
0.6743691305116554,63.52556085586548
0.6743687015292881,63.52976107597351
0.6743682725821276,63.533990144729614
0.6743678436701697,63.53820490837097
0.6743674147934092,63.542481660842896
0.6743669859518419,63.546666622161865
0.674366557145463,63.55091381072998
0.6743661283742675,63.5551278591156
0.674365699638251,63.559388160705566
0.6743652709374087,63.56359314918518
0.6743648422717358,63.56783843040466
0.6743644136412278,63.57201027870178
0.67436398504588,63.57623267173767
0.6743635564856874,63.58046793937683
0.6743631279606459,63.584697246551514
0.6743626994707503,63.58893942832947
0.6743622710159959,63.59318709373474
0.6743618425963784,63.597394943237305
0.674361414211893,63.60165619850159
0.6743609858625348,63.60587406158447
0.6743605575482993,63.61012935638428
0.6743601292691817,63.614344358444214
0.6743597010251774,63.618579626083374
0.6743592728162816,63.62278890609741
0.67435884464249,63.627039670944214
0.6743584165037976,63.63120412826538
0.6743579884001996,63.63543152809143
0.6743575603316915,63.63961052894592
0.6743571322982687,63.643852949142456
0.6743567042999263,63.64803457260132
0.6743562763366598,63.652281045913696
0.6743558484084645,63.656468868255615
0.6743554205153359,63.660735845565796
0.6743549926572691,63.664998054504395
0.6743545648342593,63.669273853302
0.6743541370463021,63.673476696014404
0.6743537092933928,63.67776393890381
0.6743532815755265,63.68204355239868
0.6743528538926987,63.68640995025635
0.6743524262449048,63.69068455696106
0.67435199863214,63.69502305984497
0.6743515710544,63.69928979873657
0.6743511435116796,63.703763246536255
0.6743507160039742,63.70805335044861
0.6743502885312797,63.71246004104614
0.6743498610935907,63.71687388420105
0.6743494336909032,63.72136902809143
0.674349006323212,63.72576332092285
0.6743485789905127,63.730148792266846
0.6743481516928007,63.73447918891907
0.6743477244300712,63.73879599571228
0.6743472972023196,63.74303412437439
0.6743468700095413,63.7472779750824
0.6743464428517314,63.751466035842896
0.6743460157288855,63.75573515892029
0.6743455886409989,63.76000642776489
0.6743451615880671,63.7643187046051
0.6743447345700851,63.768516063690186
0.6743443075870484,63.77279806137085
0.6743438806389525,63.7770676612854
0.6743434537257924,63.78133749961853
0.6743430268475639,63.78553652763367
0.6743426000042622,63.78979849815369
0.6743421731958823,63.794015645980835
0.6743417464224201,63.79831576347351
0.6743413196838705,63.802613258361816
0.6743408929802293,63.807077407836914
0.6743404663114914,63.81146478652954
0.6743400396776524,63.81595516204834
0.6743396130787075,63.820303201675415
0.6743391865146524,63.8246386051178
0.6743387599854822,63.829007148742676
0.6743383334911923,63.83336544036865
0.6743379070317781,63.83762502670288
0.6743374806072348,63.841968059539795
0.6743370542175581,63.84627938270569
0.674336627862743,63.85074305534363
0.674336201542785,63.85520577430725
0.6743357752576795,63.85966181755066
0.6743353490074221,63.864038705825806
0.6743349227920076,63.86845517158508
0.6743344966114317,63.87273550033569
0.67433407046569,63.87700152397156
0.6743336443547776,63.88124084472656
0.6743332182786897,63.88556790351868
0.6743327922374222,63.88982272148132
0.6743323662309699,63.8941388130188
0.6743319402593284,63.898388147354126
0.6743315143224933,63.90269637107849
0.6743310884204595,63.90690755844116
0.6743306625532229,63.911216735839844
0.6743302367207785,63.915467977523804
0.674329810923122,63.91979432106018
0.6743293851602484,63.924002170562744
0.6743289594321534,63.928285121917725
0.6743285337388322,63.93253493309021
0.6743281080802801,63.93680143356323
0.6743276824564929,63.94104504585266
0.6743272568674654,63.94537687301636
0.6743268313131935,63.94967007637024
0.6743264057936722,63.95405149459839
0.6743259803088972,63.95829248428345
0.6743255548588635,63.96264386177063
0.674325129443567,63.966875076293945
0.6743247040630027,63.97115898132324
0.674324278717166,63.97535228729248
0.6743238534060526,63.979703426361084
0.6743234281296576,63.98399114608765
0.6743230028879764,63.988341331481934
0.6743225776810046,63.99258470535278
0.6743221525087373,63.99690842628479
0.67432172737117,64.0011088848114
0.6743213022682986,64.00542569160461
0.6743208772001176,64.00974988937378
0.6743204521666228,64.01418828964233
0.67432002716781,64.01845192909241
0.6743196022036743,64.02273941040039
0.6743191772742104,64.02696776390076
0.6743187523794149,64.03124499320984
0.6743183275192824,64.03545451164246
0.6743179026938086,64.03969979286194
0.674317477902989,64.04391622543335
0.6743170531468187,64.048166513443
0.6743166284252932,64.05236911773682
0.6743162037384081,64.05662870407104
0.6743157790861585,64.06080412864685
0.6743153544685401,64.0650463104248
0.6743149298855482,64.06921553611755
0.6743145053371782,64.07344579696655
0.6743140808234253,64.07766270637512
0.6743136563442851,64.08190679550171
0.6743132318997532,64.08614444732666
0.6743128074898248,64.09039258956909
0.6743123831144953,64.09456133842468
0.67431195877376,64.09882354736328
0.6743115344676146,64.10301160812378
0.6743111101960545,64.10723781585693
0.6743106859590748,64.11148238182068
0.6743102617566713,64.1157398223877
0.6743098375888391,64.11994361877441
0.6743094134555738,64.12422132492065
0.6743089893568707,64.12844705581665
0.6743085652927254,64.13270974159241
0.6743081412631332,64.13693022727966
0.6743077172680895,64.14117240905762
0.6743072933075897,64.14536643028259
0.6743068693816293,64.14962840080261
0.6743064454902038,64.15384769439697
0.6743060216333084,64.15806365013123
0.6743055978109388,64.16226816177368
0.6743051740230903,64.16652584075928
0.6743047502697582,64.17072987556458
0.6743043265509382,64.1749963760376
0.6743039028666252,64.17919945716858
0.6743034792168152,64.18343591690063
0.6743030556015036,64.18767285346985
0.6743026320206853,64.19198846817017
0.6743022084743566,64.19624018669128
0.6743017849625121,64.20057654380798
0.6743013614851475,64.20478582382202
0.6743009380422584,64.20907831192017
0.6743005146338402,64.21328115463257
0.6743000912598881,64.21758365631104
0.6742996679203977,64.22179007530212
0.6742992446153646,64.22607374191284
0.6742988213447839,64.2303159236908
0.6742983981086516,64.23457717895508
0.6742979749069624,64.23880457878113
0.6742975517397122,64.24304294586182
0.6742971286068963,64.24724078178406
0.6742967055085103,64.25141835212708
0.6742962824445496,64.25563359260559
0.6742958594150095,64.25989365577698
0.6742954364198855,64.26411986351013
0.6742950134591731,64.26837372779846
0.6742945905328677,64.2725601196289
0.6742941676409647,64.27685499191284
0.6742937447834598,64.28108143806458
0.6742933219603481,64.28533244132996
0.6742928991716254,64.28952240943909
0.6742924764172867,64.29376673698425
0.6742920536973279,64.29796195030212
0.6742916310117443,64.30223894119263
0.6742912083605311,64.30644178390503
0.6742907857436842,64.31068873405457
0.6742903631611988,64.31488704681396
0.6742899406130705,64.31914234161377
0.6742895180992947,64.32334661483765
0.6742890956198666,64.3275978565216
0.6742886731747819,64.33177852630615
0.6742882507640361,64.33601832389832
0.6742878283876247,64.34018349647522
0.6742874060455429,64.3444128036499
0.6742869837377864,64.34862279891968
0.6742865614643506,64.35289549827576
0.6742861392252308,64.35707902908325
0.6742857170204227,64.36131978034973
0.6742852948499217,64.36555027961731
0.6742848727137233,64.36979150772095
0.6742844506118228,64.37398934364319
0.6742840285442159,64.37824082374573
0.6742836065108978,64.38244676589966
0.6742831845118643,64.38672685623169
0.6742827625471106,64.3909592628479
0.6742823406166322,64.3951997756958
0.6742819187204244,64.39942169189453
0.6742814968584834,64.40369725227356
0.6742810750308039,64.40789651870728
0.6742806532373816,64.41217470169067
0.6742802314782123,64.41640329360962
0.674279809753291,64.42066025733948
0.6742793880626133,64.42488765716553
0.6742789664061748,64.42912578582764
0.674278544783971,64.43332695960999
0.6742781231959976,64.43758916854858
0.6742777016422494,64.44180536270142
0.6742772801227226,64.44603848457336
0.6742768586374119,64.4502420425415
0.6742764371863137,64.45449042320251
0.6742760157694229,64.45870661735535
0.674275594386735,64.4630081653595
0.6742751730382456,64.4672474861145
0.6742747517239503,64.4715404510498
0.6742743304438444,64.47572779655457
0.6742739091979235,64.47996258735657
0.6742734879861831,64.48417687416077
0.6742730668086185,64.48850679397583
0.6742726456652255,64.4927248954773
0.6742722245559994,64.49701118469238
0.6742718034809355,64.50123119354248
0.6742713824400298,64.50549650192261
0.6742709614332774,64.50974154472351
0.6742705404606737,64.51400566101074
0.6742701195222147,64.51820254325867
0.6742696986178952,64.52244448661804
0.6742692777477114,64.52666187286377
0.6742688569116585,64.53088808059692
0.6742684361097318,64.53509378433228
0.674268015341927,64.5393168926239
0.6742675946082396,64.54353308677673
0.6742671739086652,64.54779648780823
0.674266753243199,64.55201482772827
0.6742663326118365,64.55627489089966
0.6742659120145739,64.56050658226013
0.6742654914514057,64.56477689743042
0.6742650709223283,64.56899571418762
0.6742646504273366,64.57321286201477
0.6742642299664264,64.57738018035889
0.6742638095395928,64.58166003227234
0.674263389146832,64.58586263656616
0.6742629687881389,64.59009170532227
0.6742625484635095,64.59430122375488
0.6742621281729386,64.59863591194153
0.6742617079164226,64.60284852981567
0.6742612876939563,64.60711884498596
0.6742608675055359,64.61134147644043
0.6742604473511561,64.61570000648499
0.674260027230813,64.61993098258972
0.6742596071445018,64.62417268753052
0.6742591870922181,64.62836122512817
0.6742587670739576,64.63266324996948
0.6742583470897157,64.63689923286438
0.674257927139488,64.64115238189697
0.6742575072232697,64.64534974098206
0.6742570873410568,64.64955687522888
0.6742566674928443,64.65373611450195
0.6742562476786281,64.65797591209412
0.6742558278984035,64.66216206550598
0.6742554081521664,64.66640853881836
0.6742549884399118,64.67062401771545
0.6742545687616357,64.67485284805298
0.6742541491173333,64.67902159690857
0.6742537295070002,64.68332028388977
0.6742533099306321,64.68754935264587
0.6742528903882241,64.69192790985107
0.6742524708797724,64.69614362716675
0.6742520514052719,64.70045137405396
0.6742516319647183,64.70467925071716
0.6742512125581077,64.70902132987976
0.6742507931854346,64.71324324607849
0.6742503738466953,64.71754312515259
0.6742499545418851,64.72181797027588
0.6742495352709995,64.7261552810669
0.6742491160340341,64.73036766052246
0.6742486968309845,64.73465490341187
0.6742482776618463,64.73890495300293
0.6742478585266146,64.74319553375244
0.6742474394252854,64.74740529060364
0.674247020357854,64.75163769721985
0.6742466013243161,64.75584173202515
0.6742461823246672,64.76006054878235
0.6742457633589026,64.76427388191223
0.6742453444270181,64.76859736442566
0.6742449255290095,64.77287435531616
0.6742445066648717,64.77715015411377
0.6742440878346005,64.78135991096497
0.6742436690381917,64.78563809394836
0.6742432502756408,64.78986859321594
0.6742428315469431,64.79406380653381
0.6742424128520941,64.79826712608337
0.6742419941910898,64.80254364013672
0.6742415755639254,64.80676341056824
0.6742411569705964,64.81107497215271
0.6742407384110987,64.81528115272522
0.6742403198854273,64.81956720352173
0.6742399013935781,64.8237874507904
0.6742394829355467,64.82812595367432
0.6742390645113288,64.83234548568726
0.6742386461209198,64.83665776252747
0.6742382277643149,64.84095311164856
0.6742378094415099,64.84523558616638
0.6742373911525007,64.84943890571594
0.6742369728972823,64.85368990898132
0.6742365546758509,64.8579785823822
0.6742361364882012,64.86250686645508
0.6742357183343297,64.86692309379578
0.6742353002142313,64.87141799926758
0.6742348821279018,64.87577223777771
0.6742344640753367,64.88014793395996
0.6742340460565317,64.88440036773682
0.6742336280714825,64.88867807388306
0.674233210120184,64.89302706718445
0.6742327922026327,64.89731431007385
0.6742323743188233,64.90153193473816
0.6742319564687517,64.9058165550232
0.6742315386524137,64.91000175476074
0.6742311208698047,64.91424655914307
0.6742307031209203,64.91845202445984
0.6742302854057558,64.9227545261383
0.674229867724307,64.92698049545288
0.6742294500765699,64.93120765686035
0.6742290324625394,64.93545126914978
0.6742286148822112,64.93976068496704
0.674228197335581,64.94397020339966
0.6742277798226446,64.94822835922241
0.6742273623433971,64.9524474143982
0.6742269448978345,64.95671653747559
0.6742265274859522,64.96094274520874
0.6742261101077456,64.96517372131348
0.6742256927632109,64.96935391426086
0.674225275452343,64.97364234924316
0.6742248581751377,64.97787070274353
0.6742244409315906,64.98209238052368
0.6742240237216974,64.98629975318909
0.6742236065454537,64.99063873291016
0.6742231894028548,64.99490928649902
0.6742227722938965,64.99921727180481
0.6742223552185743,65.00360703468323
0.6742219381768839,65.0079755783081
0.6742215211688208,65.01225399971008
0.6742211041943806,65.01663589477539
0.6742206872535589,65.02096700668335
0.6742202703463513,65.02526211738586
0.6742198534727535,65.02952456474304
0.6742194366327608,65.03379940986633
0.6742190198263691,65.03804135322571
0.674218603053574,65.04227638244629
0.6742181863143707,65.04649448394775
0.6742177696087551,65.05078363418579
0.6742173529367227,65.05505347251892
0.6742169362982695,65.05937719345093
0.6742165196933904,65.06360268592834
0.6742161031220816,65.06783819198608
0.6742156865843383,65.07201981544495
0.6742152700801561,65.07629537582397
0.6742148536095312,65.0805413722992
0.6742144371724583,65.0848753452301
0.6742140207689337,65.08908939361572
0.6742136043989526,65.09330892562866
0.674213188062511,65.09750986099243
0.674212771759604,65.10176992416382
0.6742123554902278,65.10598063468933
0.6742119392543774,65.11025643348694
0.6742115230520489,65.11449551582336
0.6742111068832376,65.11878442764282
0.6742106907479392,65.12300848960876
0.6742102746461491,65.12726879119873
0.6742098585778636,65.13153600692749
0.6742094425430775,65.13586378097534
0.6742090265417869,65.14007210731506
0.6742086105739873,65.14430832862854
0.6742081946396741,65.14859867095947
0.6742077787388432,65.15290546417236
0.6742073628714901,65.15710544586182
0.6742069470376105,65.16136598587036
0.6742065312371999,65.16555070877075
0.674206115470254,65.16979598999023
0.6742056997367684,65.17402076721191
0.6742052840367386,65.17826724052429
0.6742048683701602,65.18249988555908
0.6742044527370291,65.18675208091736
0.6742040371373408,65.1909556388855
0.6742036215710909,65.19520664215088
0.6742032060382751,65.19950985908508
0.6742027905388888,65.20379900932312
0.6742023750729278,65.20799398422241
0.6742019596403878,65.21225023269653
0.674201544241264,65.21651577949524
0.6742011288755525,65.22080659866333
0.6742007135432488,65.2251033782959
0.6742002982443486,65.22944164276123
0.6741998829788473,65.23369669914246
0.6741994677467406,65.23810505867004
0.6741990525480244,65.24235558509827
0.6741986373826937,65.24670910835266
0.674198222250745,65.25096845626831
0.6741978071521734,65.25530409812927
0.6741973920869746,65.25953507423401
0.6741969770551443,65.26379990577698
0.674196562056678,65.26810669898987
0.6741961470915715,65.27244329452515
0.6741957321598203,65.2767243385315
0.6741953172614202,65.28108406066895
0.6741949023963666,65.28533220291138
0.6741944875646554,65.28963160514832
0.6741940727662821,65.29389429092407
0.6741936580012423,65.29818654060364
0.6741932432695318,65.30238509178162
0.6741928285711462,65.30666756629944
0.6741924139060809,65.31092143058777
0.6741919992743319,65.31522941589355
0.6741915846758948,65.31948518753052
0.6741911701107649,65.32377982139587
0.6741907555789383,65.32802844047546
0.6741903410804102,65.33234810829163
0.6741899266151766,65.33665370941162
0.674189512183233,65.34102439880371
0.6741890977845753,65.34530854225159
0.6741886834191987,65.34961605072021
0.6741882690870992,65.35383987426758
0.6741878547882723,65.35813617706299
0.6741874405227136,65.36237287521362
0.674187026290419,65.36666679382324
0.6741866120913838,65.37089657783508
0.6741861979256039,65.3751540184021
0.674185783793075,65.37939238548279
0.6741853696937925,65.38369083404541
0.6741849556277525,65.38792300224304
0.67418454159495,65.39220809936523
0.6741841275953814,65.39645004272461
0.674183713629042,65.40077757835388
0.674183299695927,65.40509605407715
0.674182885796033,65.40945625305176
0.6741824719293552,65.41377758979797
0.6741820580958892,65.41810846328735
0.6741816442956303,65.42235016822815
0.6741812305285749,65.42666864395142
0.6741808167947184,65.43090295791626
0.6741804030940565,65.43517994880676
0.6741799894265845,65.43940162658691
0.6741795757922987,65.44368720054626
0.6741791621911942,65.44789528846741
0.6741787486232669,65.45218992233276
0.6741783350885123,65.45643401145935
0.6741779215869264,65.46067810058594
0.6741775081185047,65.46489953994751
0.6741770946832428,65.46915674209595
0.6741766812811365,65.47339749336243
0.6741762679121815,65.47775769233704
0.6741758545763733,65.48213076591492
0.6741754412737079,65.48642468452454
0.6741750280041805,65.49065780639648
0.6741746147677871,65.49498105049133
0.6741742015645231,65.49942350387573
0.6741737883943846,65.50379586219788
0.6741733752573671,65.50809001922607
0.6741729621534661,65.51252770423889
0.6741725490826775,65.51697278022766
0.6741721360449969,65.52135372161865
0.67417172304042,65.52569818496704
0.6741713100689425,65.53009223937988
0.6741708971305601,65.53444004058838
0.6741704842252683,65.53879451751709
0.6741700713530631,65.54314756393433
0.6741696585139398,65.54760456085205
0.6741692457078946,65.55198431015015
0.6741688329349226,65.55651259422302
0.67416842019502,65.56110644340515
0.6741680074881821,65.56551003456116
0.6741675948144048,65.56981778144836
0.6741671821736838,65.57423663139343
0.6741667695660146,65.57875323295593
0.6741663569913933,65.5831356048584
0.6741659444498153,65.58758521080017
0.674165531941276,65.59205722808838
0.6741651194657717,65.59631133079529
0.6741647070232979,65.60065245628357
0.67416429461385,65.60494709014893
0.674163882237424,65.60928630828857
0.6741634698940155,65.61359477043152
0.6741630575836203,65.61794114112854
0.6741626453062338,65.62223601341248
0.674162233061852,65.62661576271057
0.6741618208504705,65.6308867931366
0.6741614086720852,65.63520956039429
0.6741609965266913,65.6394431591034
0.6741605844142851,65.64375948905945
0.6741601723348619,65.6479983329773
0.6741597602884176,65.65223979949951
0.6741593482749476,65.65646815299988
0.6741589362944481,65.66071391105652
0.6741585243469144,65.66497707366943
0.6741581124323425,65.66924595832825
0.6741577005507278,65.67347025871277
0.6741572887020663,65.67773747444153
0.6741568768863536,65.68192958831787
0.6741564651035853,65.68616437911987
0.6741560533537572,65.69045186042786
0.674155641636865,65.69473242759705
0.6741552299529049,65.6989233493805
0.6741548183018715,65.70316195487976
0.6741544066837615,65.70737409591675
0.6741539950985702,65.71158742904663
0.6741535835462935,65.71579098701477
0.6741531720269269,65.7200562953949
0.6741527605404664,65.72426748275757
0.6741523490869074,65.72863435745239
0.6741519376662458,65.73292350769043
0.6741515262784772,65.73721671104431
0.6741511149235976,65.74144911766052
0.6741507036016026,65.74577116966248
0.6741502923124876,65.7499930858612
0.6741498810562485,65.75429058074951
0.6741494698328814,65.75856566429138
0.6741490586423817,65.76284432411194
0.6741486474847452,65.76704287528992
0.6741482363599675,65.77137231826782
0.6741478252680443,65.77561855316162
0.6741474142089715,65.77991557121277
0.6741470031827448,65.78414011001587
0.67414659218936,65.78844332695007
0.6741461812288125,65.7926435470581
0.6741457703010987,65.79693031311035
0.6741453594062136,65.80115461349487
0.6741449485441531,65.80546045303345
0.6741445377149132,65.80968022346497
0.6741441269184897,65.81398463249207
0.6741437161548778,65.81823945045471
0.6741433054240735,65.8225417137146
0.674142894726073,65.82676982879639
0.6741424840608715,65.8311116695404
0.6741420734284648,65.8353259563446
0.6741416628288487,65.8396565914154
0.674141252262019,65.84390449523926
0.6741408417279713,65.84817171096802
0.6741404312267018,65.85235643386841
0.6741400207582056,65.85662078857422
0.6741396103224787,65.86087703704834
0.6741391999195168,65.86518979072571
0.6741387895493158,65.86949968338013
0.6741383792118714,65.87383103370667
0.6741379689071794,65.87806677818298
0.6741375586352351,65.88231492042542
0.6741371483960349,65.88660955429077
0.6741367381895742,65.89096188545227
0.6741363280158488,65.89530897140503
0.6741359178748544,65.89975190162659
0.6741355077665867,65.90400791168213
0.6741350976910416,65.90824508666992
0.6741346876482148,65.91253352165222
0.6741342776381023,65.91687512397766
0.6741338676606993,65.92113256454468
0.6741334577160019,65.92541098594666
0.674133047804006,65.92969298362732
0.6741326379247068,65.9339952468872
0.6741322280781007,65.93818211555481
0.674131818264183,65.94244027137756
0.67413140848295,65.94657802581787
0.6741309987343966,65.95087003707886
0.6741305890185193,65.95508885383606
0.6741301793353137,65.95934915542603
0.6741297696847756,65.96353840827942
0.6741293600669003,65.96782088279724
0.6741289504816839,65.9719762802124
0.6741285409291223,65.97627305984497
0.6741281314092111,65.98054027557373
0.6741277219219461,65.98487281799316
0.6741273124673232,65.98909425735474
0.6741269030453378,65.99332761764526
0.6741264936559861,65.99752879142761
0.6741260842992635,66.0018105506897
0.6741256749751658,66.00603151321411
0.6741252656836891,66.01030778884888
0.674124856424829,66.01459074020386
0.6741244471985811,66.01887226104736
0.6741240380049416,66.02311992645264
0.6741236288439055,66.0273950099945
0.6741232197154694,66.0316469669342
0.6741228106196285,66.03593635559082
0.6741224015563791,66.0402250289917
0.6741219925257165,66.04463243484497
0.6741215835276367,66.04898595809937
0.6741211745621353,66.05337405204773
0.6741207656292083,66.05770874023438
0.6741203567288514,66.06208038330078
0.6741199478610604,66.06637239456177
0.674119539025831,66.07074761390686
0.6741191302231591,66.07494616508484
0.6741187214530403,66.07921290397644
0.6741183127154704,66.08346056938171
0.6741179040104456,66.08776521682739
0.6741174953379611,66.09201216697693
0.674117086698013,66.09637308120728
0.674116678090597,66.10064053535461
0.6741162695157087,66.10503005981445
0.6741158609733445,66.1093077659607
0.6741154524634996,66.113596200943
0.67411504398617,66.11790370941162
0.6741146355413513,66.12226057052612
0.6741142271290397,66.12656140327454
0.6741138187492306,66.1308228969574
0.67411341040192,66.13503432273865
0.6741130020871033,66.13930749893188
0.6741125938047771,66.14352345466614
0.6741121855549363,66.14784479141235
0.6741117773375773,66.15210819244385
0.6741113691526959,66.15639066696167
0.6741109610002873,66.16066479682922
0.674110552880348,66.16501712799072
0.6741101447928732,66.16929006576538
0.6741097367378593,66.173574924469
0.6741093287153016,66.17777562141418
0.6741089207251962,66.18205666542053
0.6741085127675385,66.18632125854492
0.674108104842325,66.19066309928894
0.6741076969495509,66.19494795799255
0.6741072890892119,66.1992576122284
0.6741068812613042,66.20349597930908
0.6741064734658238,66.20778465270996
0.6741060657027661,66.2120304107666
0.6741056579721267,66.21642589569092
0.674105250273902,66.22076392173767
0.6741048426080875,66.22514629364014
0.674104434974679,66.2294545173645
0.6741040273736723,66.23377299308777
0.6741036198050631,66.2381579875946
0.6741032122688475,66.24250936508179
0.6741028047650214,66.24678134918213
0.6741023972935799,66.25109839439392
0.6741019898545195,66.25535416603088
0.6741015824478359,66.25969243049622
0.6741011750735246,66.26397228240967
0.6741007677315818,66.268310546875
0.674100360422003,66.2725899219513
0.6740999531447843,66.27695178985596
0.6740995458999213,66.28119778633118
0.6740991386874099,66.28547549247742
0.674098731507246,66.28974723815918
0.674098324359425,66.29408502578735
0.6740979172439434,66.29832601547241
0.6740975101607964,66.30267286300659
0.6740971031099803,66.30692052841187
0.6740966960914905,66.31125736236572
0.6740962891053232,66.31551766395569
0.674095882151474,66.31990242004395
0.6740954752299388,66.32417488098145
0.6740950683407133,66.32850790023804
0.6740946614837935,66.33273506164551
0.6740942546591752,66.33708095550537
0.6740938478668541,66.34133768081665
0.6740934411068262,66.34566020965576
0.6740930343790872,66.34991979598999
0.6740926276836329,66.35422372817993
0.6740922210204592,66.35849046707153
0.6740918143895619,66.36280727386475
0.6740914077909368,66.36705899238586
0.67409100122458,66.37140607833862
0.674090594690487,66.37574672698975
0.6740901881886537,66.38016247749329
0.674089781719076,66.38446688652039
0.6740893752817498,66.38880491256714
0.6740889688766709,66.3931291103363
0.674088562503835,66.39748692512512
0.674088156163238,66.40177774429321
0.674087749854876,66.4061131477356
0.6740873435787443,66.4103364944458
0.6740869373348392,66.41460156440735
0.6740865311231563,66.41885304450989
0.6740861249436917,66.42319703102112
0.6740857187964411,66.4274046421051
0.6740853126813999,66.43168926239014
0.6740849065985648,66.43594789505005
0.674084500547931,66.44031357765198
0.6740840945294947,66.44458055496216
0.6740836885432514,66.44893193244934
0.6740832825891973,66.45321989059448
0.6740828766673278,66.45756316184998
0.6740824707776393,66.46182370185852
0.6740820649201273,66.46610975265503
0.6740816590947877,66.470370054245
0.6740812533016165,66.474684715271
0.6740808475406093,66.47889304161072
0.6740804418117621,66.4831976890564
0.6740800361150708,66.48739099502563
0.6740796304505311,66.49164462089539
0.674079224818139,66.49584913253784
0.6740788192178903,66.50011086463928
0.6740784136497807,66.5043306350708
0.6740780081138062,66.50857949256897
0.674077602609963,66.51278471946716
0.6740771971382463,66.51706004142761
0.6740767916986522,66.52127718925476
0.6740763862911769,66.52552151679993
0.6740759809158158,66.52972793579102
0.674075575572565,66.53400707244873
0.6740751702614205,66.53824663162231
0.6740747649823777,66.54254937171936
0.6740743597354328,66.54673552513123
0.6740739545205816,66.55104660987854
0.6740735493378202,66.55536150932312
0.6740731441871439,66.55973219871521
0.674072739068549,66.56408739089966
0.6740723339820313,66.56857109069824
0.6740719289275867,66.57296347618103
0.6740715239052109,66.57726430892944
0.6740711189148997,66.58153343200684
0.6740707139566493,66.58585262298584
0.6740703090304554,66.59045243263245
0.6740699041363137,66.59484124183655
0.6740694992742206,66.59918165206909
0.6740690944441713,66.6037368774414
0.6740686896461621,66.60822772979736
0.6740682848801888,66.61269116401672
0.6740678801462472,66.61706495285034
0.6740674754443331,66.62142848968506
0.6740670707744425,66.62576389312744
0.6740666661365714,66.63019156455994
0.6740662615307154,66.63447570800781
0.6740658569568706,66.63876843452454
0.6740654524150327,66.64298868179321
0.6740650479051976,66.64729738235474
0.6740646434273614,66.65154242515564
0.6740642389815198,66.65589642524719
0.6740638345676687,66.66029453277588
0.6740634301858042,66.66469764709473
0.6740630258359217,66.66908097267151
0.6740626215180175,66.67343831062317
0.674062217232087,66.67772054672241
0.6740618129781271,66.68211793899536
0.6740614087561323,66.68651175498962
0.6740610045660996,66.69094395637512
0.6740606004080244,66.69528603553772
0.6740601962819028,66.6997447013855
0.6740597921877303,66.70418620109558
0.6740593881255034,66.7086181640625
0.6740589840952174,66.7130069732666
0.6740585800968683,66.71744966506958
0.6740581761304524,66.72182440757751
0.6740577721959651,66.72621726989746
0.6740573682934027,66.73055219650269
0.6740569644227608,66.7350685596466
0.6740565605840354,66.73945498466492
0.6740561567772222,66.74383282661438
0.6740557530023177,66.74811053276062
0.6740553492593171,66.75244617462158
0.6740549455482167,66.75671815872192
0.6740545418690124,66.76108312606812
0.6740541382216998,66.7653579711914
0.6740537346062748,66.76965856552124
0.6740533310227338,66.77389860153198
0.6740529274710723,66.77827620506287
0.6740525239512861,66.78257775306702
0.6740521204633715,66.78688716888428
0.6740517170073241,66.79115700721741
0.67405131358314,66.79543614387512
0.6740509101908149,66.79970526695251
0.6740505068303448,66.80403351783752
0.6740501035017256,66.80829119682312
0.6740497002049533,66.81264686584473
0.6740492969400235,66.8169515132904
0.6740488937069324,66.82132267951965
0.674048490505676,66.82561302185059
0.67404808733625,66.83006000518799
0.6740476841986502,66.83439421653748
0.6740472810928728,66.83879017829895
0.6740468780189136,66.84316921234131
0.6740464749767684,66.8476209640503
0.6740460719664333,66.85199308395386
0.6740456689879041,66.8563973903656
0.6740452660411766,66.86083626747131
0.674044863126247,66.86525058746338
0.674044460243111,66.86960887908936
0.6740440573917647,66.87403297424316
0.6740436545722038,66.87836623191833
0.6740432517844244,66.88277053833008
0.6740428490284223,66.88709902763367
0.6740424463041934,66.89146971702576
0.6740420436117338,66.89579749107361
0.6740416409510391,66.90018033981323
0.6740412383221056,66.90474057197571
0.674040835724929,66.90951800346375
0.6740404331595051,66.91421842575073
0.6740400306258302,66.91905474662781
0.6740396281238998,66.92376804351807
0.6740392256537102,66.92845821380615
0.6740388232152572,66.93305230140686
0.6740384208085367,66.93761277198792
0.6740380184335445,66.942129611969
0.6740376160902769,66.9466803073883
0.6740372137787293,66.95115876197815
0.674036811498898,66.95566868782043
0.6740364092507789,66.96014165878296
0.6740360070343678,66.96472525596619
0.6740356048496606,66.96938991546631
0.6740352026966535,66.9740355014801
0.6740348005753422,66.97859406471252
0.6740343984857227,66.98309516906738
0.674033996427791,66.98754167556763
0.674033594401543,66.99208569526672
0.6740331924069745,66.99656987190247
0.6740327904440817,67.00114035606384
0.6740323885128601,67.00557255744934
0.6740319866133061,67.01004433631897
0.6740315847454156,67.01444911956787
0.6740311829091841,67.01888704299927
0.6740307811046081,67.02342081069946
0.6740303793316831,67.0280213356018
0.6740299775904052,67.0324375629425
0.6740295758807704,67.0368959903717
0.6740291742027749,67.04129362106323
0.674028772556414,67.04577088356018
0.6740283709416842,67.05015754699707
0.6740279693585812,67.05461931228638
0.6740275678071009,67.05895447731018
0.6740271662872395,67.06335926055908
0.6740267647989925,67.06771969795227
0.6740263633423564,67.07221555709839
0.6740259619173269,67.07667255401611
0.6740255605238998,67.08112812042236
0.6740251591620712,67.08552837371826
0.6740247578318371,67.09013772010803
0.6740243565331935,67.09466099739075
0.6740239552661361,67.09907579421997
0.6740235540306609,67.10346627235413
0.6740231528267641,67.10792946815491
0.6740227516544414,67.11238145828247
0.674022350513689,67.1168806552887
0.6740219494045023,67.12123775482178
0.6740215483268781,67.12560248374939
0.6740211472808119,67.13004207611084
0.6740207462662997,67.13445138931274
0.6740203452833373,67.13879990577698
0.6740199443319209,67.14326024055481
0.6740195434120463,67.14759063720703
0.6740191425237095,67.15203475952148
0.6740187416669065,67.15638494491577
0.6740183408416333,67.16085863113403
0.6740179400478858,67.16517758369446
0.6740175392856601,67.16962027549744
0.6740171385549519,67.17395639419556
0.6740167378557573,67.17839360237122
0.6740163371880724,67.1827301979065
0.674015936551893,67.1870539188385
0.6740155359472151,67.19137334823608
0.6740151353740346,67.19574499130249
0.6740147348323476,67.2001690864563
0.6740143343221501,67.20463871955872
0.6740139338434378,67.2090973854065
0.674013533396207,67.21360516548157
0.6740131329804535,67.21798133850098
0.6740127325961732,67.22239971160889
0.6740123322433625,67.22666931152344
0.6740119319220168,67.2309672832489
0.6740115316321323,67.23521757125854
0.674011131373705,67.23956298828125
0.6740107311467312,67.24384117126465
0.6740103309512061,67.24818086624146
0.6740099307871265,67.25245976448059
0.6740095306544878,67.2567708492279
0.6740091305532863,67.2610375881195
0.6740087304835178,67.26535034179688
0.6740083304451784,67.2697479724884
0.6740079304382641,67.27431869506836
0.6740075304627705,67.27863931655884
0.6740071305186942,67.28297567367554
0.6740067306060308,67.28721809387207
0.6740063307247763,67.29149556159973
0.6740059308749269,67.29579448699951
0.6740055310564783,67.30011177062988
0.6740051312694265,67.30446338653564
0.6740047315137678,67.30880856513977
0.674004331789498,67.31310105323792
0.6740039320966131,67.31745600700378
0.6740035324351089,67.32180762290955
0.6740031328049819,67.3261489868164
0.6740027332062275,67.33043050765991
0.674002333638842,67.33474850654602
0.6740019341028212,67.33899021148682
0.6740015345981613,67.34326696395874
0.6740011351248582,67.34751653671265
0.674000735682908,67.35177779197693
0.6740003362723065,67.35601043701172
0.6739999368930498,67.36028409004211
0.673999537545134,67.36457419395447
0.673999138228555,67.36891317367554


==> n33/slow_stale_grads_n33_lr_0.01_nout_4.csv <==
testing_loss,times
0.6930901689072785,0.0
0.693033677986391,0.0019066333770751953
0.69297674255324,0.00366973876953125
0.6929203514389012,0.0055272579193115234
0.6928635164253296,0.007288694381713867
0.6928072249408772,0.009142160415649414
0.6927504901579663,0.010924339294433594
0.6926942981154599,0.012747764587402344
0.6926376633744483,0.014505147933959961
0.6925815705861087,0.016271591186523438
0.6925250356983988,0.01805400848388672
0.6924690419766093,0.01981973648071289
0.6924126067537693,0.02158951759338379
0.6923567119110776,0.02335190773010254
0.6923003761648424,0.025087833404541016
0.6922445800139608,0.026868104934692383
0.6921883435562338,0.02860116958618164
0.6921326459100416,0.03037714958190918
0.6920765085528959,0.032106876373291016
0.6920209092244406,0.033896446228027344
0.6919648707801201,0.03562760353088379
0.6919093695826186,0.03742074966430664
0.6918534298635393,0.03918933868408203
0.6917980266103794,0.04095268249511719
0.6917421854291312,0.042716026306152344
0.6916868799338725,0.04449582099914551
0.6916311371032204,0.04625082015991211
0.6915759291795962,0.04801034927368164
0.6915202845124812,0.04976391792297363
0.6914651739743992,0.0515289306640625
0.6914096272839402,0.0532839298248291
0.6913546139454847,0.05506300926208496
0.6912991650449789,0.05681324005126953
0.6912442487204113,0.0586085319519043
0.6911888974233363,0.0603632926940918
0.6911340779270968,0.06213641166687012
0.6910788240471115,0.0638737678527832
0.6910241011938197,0.06564450263977051
0.6909689445447661,0.06738471984863281
0.6909143181492234,0.06912064552307129
0.6908592585451266,0.07089567184448242
0.6908047284223164,0.07267260551452637
0.6907497656773873,0.07444405555725098
0.690695331642477,0.07619452476501465
0.6906404655711125,0.07794189453125
0.690586127439454,0.0796959400177002
0.6905313578562384,0.0814661979675293
0.6904771154433704,0.08321166038513184
0.6904224421630771,0.08497262001037598
0.690368295284725,0.08675026893615723
0.6903137181223172,0.08851265907287598
0.6902596665943952,0.0902872085571289
0.6902051853650273,0.0920572280883789
0.6901512290036395,0.0938577651977539
0.690096843522658,0.0956120491027832
0.6900429821440991,0.09740424156188965
0.6899886922270443,0.09914660453796387
0.6899349256478015,0.10090255737304688
0.6898807311104078,0.10267114639282227
0.6898270591471615,0.10441303253173828
0.6897729598053596,0.10617733001708984
0.6897193822749842,0.10791563987731934
0.6896653779449016,0.10967612266540527
0.6896118946644675,0.11144733428955078
0.6895579851624296,0.11320233345031738
0.6895045959492037,0.11497664451599121
0.6894507810917352,0.1167449951171875
0.6893974857631823,0.11853337287902832
0.6893437653670079,0.12029123306274414
0.6892905637407919,0.12206244468688965
0.6892369376228378,0.12381696701049805
0.6891838295168223,0.12560701370239258
0.6891302974942173,0.1273641586303711
0.6890772827264673,0.1291337013244629
0.6890238446165433,0.13090968132019043
0.6889709230053259,0.13268303871154785
0.68891757862562,0.13445067405700684
0.6888647499894057,0.13621902465820312
0.6888114991576599,0.137984037399292
0.6887587633151235,0.1397409439086914
0.6887056058492871,0.1414957046508789
0.6886529626193089,0.14324951171875
0.6885998983375384,0.14500784873962402
0.688547347539205,0.14678287506103516
0.6884943762598662,0.14852046966552734
0.6884419177124719,0.15030479431152344
0.68838903925414,0.1520397663116455
0.6883366727771875,0.15380358695983887
0.6882838869586483,0.1555647850036621
0.6882316123718499,0.1573491096496582
0.6881789190121017,0.15908408164978027
0.6881267361353801,0.1608579158782959
0.6880741350536332,0.16262364387512207
0.6880220437071232,0.16437435150146484
0.687969534722802,0.16614913940429688
0.6879175347268501,0.16790437698364258
0.6878651176595938,0.16968178749084473
0.6878132088347607,0.1714458465576172
0.6877608835044239,0.17320847511291504
0.6877090656714847,0.17498278617858887
0.6876568318981388,0.17670464515686035
0.6876051048780837,0.17849111557006836
0.6875529624820178,0.18025469779968262
0.6875013260960536,0.1820235252380371
0.687449274897775,0.18378281593322754
0.6873977289673262,0.18558192253112793
0.6873457687875618,0.18731975555419922
0.6872943131342705,0.18908095359802246
0.6872424437939676,0.19086074829101562
0.6871910782396958,0.19262170791625977
0.687139299560023,0.19439387321472168
0.6870880239268522,0.1961677074432373
0.6870363357292001,0.1979374885559082
0.686985149839433,0.19971132278442383
0.6869335519454155,0.20147967338562012
0.686882455621577,0.20322299003601074
0.6868309478530314,0.20498132705688477
0.686779940917869,0.2067723274230957
0.6867285230968583,0.20851969718933105
0.6866776053733429,0.21030092239379883
0.6866262773221544,0.21203994750976562
0.6865754486334823,0.2138075828552246
0.6865242101746312,0.21555519104003906
0.6864734703442231,0.21733832359313965
0.686422321300451,0.21907997131347656
0.6863716701519544,0.22083401679992676
0.6863206103462316,0.22260141372680664
0.686270047703521,0.22437691688537598
0.6862190769590465,0.22612595558166504
0.6861686026462241,0.2278916835784912
0.6861177207864271,0.22965502738952637
0.6860673346278243,0.23140788078308105
0.6860165414763638,0.2331535816192627
0.6859662432965415,0.2349240779876709
0.6859155386773088,0.2366652488708496
0.6858653283010578,0.23845911026000977
0.6858147120381762,0.24022197723388672
0.6857645892905186,0.24199151992797852
0.6857140612083444,0.2437450885772705
0.6856640259145347,0.24553251266479492
0.6856135858376575,0.24727845191955566
0.6855636378231825,0.24904775619506836
0.6855132855764271,0.25081562995910645
0.6854634246670072,0.25258493423461914
0.6854131600754331,0.2543525695800781
0.6853633860970231,0.25610995292663574
0.6853132089859263,0.2579019069671631
0.6852635217647157,0.2596440315246582
0.6852134319596288,0.2614152431488037
0.6851638313220432,0.26317334175109863
0.6851138286487362,0.26491856575012207
0.6850643144214373,0.26671600341796875
0.6850143987059184,0.26847410202026367
0.6849649707158056,0.27024197578430176
0.684915141784322,0.27199506759643555
0.6848657998585325,0.2737760543823242
0.684816057537571,0.27552223205566406
0.6847668015034801,0.2772984504699707
0.6847171456197682,0.2790639400482178
0.684667975304991,0.2808215618133545
0.6846184056854966,0.2826051712036133
0.6845693209178885,0.28436756134033203
0.6845198373898213,0.2861292362213135
0.6844708379974779,0.2879033088684082
0.6844214403882904,0.2896993160247803
0.6843725261995487,0.29144716262817383
0.6843232143369361,0.2931861877441406
0.6842743851803754,0.29495859146118164
0.6842251588922764,0.29669690132141113
0.6841764145967191,0.298492431640625
0.684127273711317,0.30026793479919434
0.6840786141058279,0.3020343780517578
0.6840295584515508,0.3037681579589844
0.6839809833654394,0.3055455684661865
0.683932012770961,0.30728769302368164
0.6838835220337812,0.3090338706970215
0.6838346363280217,0.31082582473754883
0.6837862297695727,0.31259655952453613
0.6837374287816986,0.31436753273010254
0.6836891062320258,0.3161330223083496
0.6836403897914511,0.31790900230407715
0.6835921510808457,0.3196585178375244
0.683543519017233,0.32141590118408203
0.6834953639762337,0.3231492042541504
0.6834468161194934,0.3249063491821289
0.6833987445788866,0.32668066024780273
0.6833502807591789,0.32843852043151855
0.6833022925499993,0.3302149772644043
0.6832539125977336,0.3319873809814453
0.6832060075512647,0.33378148078918457
0.683157711297101,0.33551573753356934
0.6831098892448756,0.33728575706481934
0.683061676519725,0.3390669822692871
0.683013937293526,0.34084415435791016
0.6829658079285504,0.3425917625427246
0.682918151360411,0.3443610668182373
0.6828701051870252,0.34614014625549316
0.6828225311092299,0.34788084030151367
0.6827745679591001,0.349642276763916
0.6827270762041849,0.3513953685760498
0.6826791959092309,0.3531229496002197
0.6826317863099842,0.3548924922943115
0.6825839887023794,0.3566274642944336
0.682536661091842,0.35840940475463867
0.6824889460040133,0.3601679801940918
0.6824417002154791,0.3619551658630371
0.6823940674801087,0.3636949062347412
0.6823469033471253,0.36548709869384766
0.68229935279715,0.36724042892456055
0.6822522701535196,0.369002103805542
0.6822048016221315,0.3707864284515381
0.6821578003019103,0.3725581169128418
0.6821104136225581,0.3743138313293457
0.682063493460058,0.3760662078857422
0.6820161884664462,0.37786388397216797
0.6819693492962344,0.3796241283416748
0.6819221258223251,0.38138318061828613
0.6818753674792252,0.38315606117248535
0.6818282253592372,0.38489818572998047
0.6817815476783287,0.38666868209838867
0.6817344867467394,0.388444185256958
0.6816878895633597,0.39021754264831543
0.6816409096549041,0.3919496536254883
0.6815943928046473,0.39375901222229004
0.6815474937543197,0.39551305770874023
0.6815010570730383,0.39728474617004395
0.6814542387160916,0.39907383918762207
0.6814078820398961,0.40081787109375
0.6813611442118431,0.40257906913757324
0.6813148673771029,0.4043569564819336
0.6812682099137164,0.40612268447875977
0.6812220127570602,0.4078803062438965
0.6811754354943729,0.4096493721008301
0.6811293178526887,0.4114110469818115
0.6810828206269948,0.41316771507263184
0.6810367823374307,0.414949893951416
0.6809903649852852,0.4166991710662842
0.6809444058852498,0.4184563159942627
0.6808980682434692,0.42020678520202637
0.6808521881706315,0.42200756072998047
0.6808059300762943,0.4237542152404785
0.680760128868585,0.42552971839904785
0.680713950159032,0.42728519439697266
0.6806682276546427,0.42903661727905273
0.6806221281674776,0.43082594871520996
0.6805764842048623,0.43258118629455566
0.6805304637779513,0.4343430995941162
0.6804848981958259,0.43609619140625
0.6804389566672994,0.4378945827484131
0.6803934693046424,0.43964529037475586
0.6803476065128936,0.4414103031158447
0.6803021972089467,0.4431636333465576
0.6802564129926336,0.4448888301849365
0.6802110815869017,0.4466557502746582
0.6801653757849463,0.44843196868896484
0.6801201221171975,0.4502146244049072
0.6800744945687867,0.45195627212524414
0.6800293184790539,0.45372581481933594
0.6799837690236391,0.4554600715637207
0.6799386703522188,0.4572157859802246
0.6798931988295174,0.4589574337005615
0.6798481774169708,0.46073102951049805
0.6798027836669657,0.46248698234558105
0.6797578393541189,0.4642446041107178
0.6797125232170588,0.46604037284851074
0.6796676558450031,0.467792272567749
0.6796224171614028,0.4695620536804199
0.6795776265714952,0.47135186195373535
0.6795324651821362,0.4731020927429199
0.6794877512159992,0.4748804569244385
0.6794426669619297,0.4766216278076172
0.6793980294614517,0.4783957004547119
0.6793530221839872,0.4801335334777832
0.6793084609913231,0.4819371700286865
0.6792635305320461,0.4836866855621338
0.6792190454896175,0.485457181930542
0.6791741916903784,0.48721981048583984
0.6791297826408736,0.48897814750671387
0.6790850053437901,0.49074769020080566
0.6790406721301646,0.4925103187561035
0.6789959711776231,0.49429821968078613
0.6789517136430995,0.49605822563171387
0.6789070888777543,0.4978306293487549
0.6788629068658231,0.4995839595794678
0.6788183581305973,0.5013573169708252
0.6787742514850162,0.5031099319458008
0.6787297786231018,0.50486159324646
0.6786857471878976,0.5066375732421875
0.6786413500427548,0.508375883102417
0.6785973936622219,0.5101618766784668
0.6785530720775811,0.5119123458862305
0.6785091905962822,0.5136909484863281
0.6784649444161427,0.5154402256011963
0.6784211376789097,0.5171988010406494
0.6783769667475403,0.5189666748046875
0.6783332345994738,0.5207474231719971
0.6782891387614136,0.5224947929382324
0.6782454810478831,0.524240255355835
0.6782014601479409,0.5260167121887207
0.6781578767145856,0.5277836322784424
0.6781139305978404,0.5295586585998535
0.6780704212905687,0.5312998294830322
0.6780265498023699,0.533048152923584
0.6779831144673601,0.5348455905914307
0.6779393174533276,0.5365743637084961
0.6778959559370275,0.5383837223052979
0.6778522332430521,0.5401277542114258
0.6778089453921797,0.5419230461120605
0.6777652968644229,0.5436739921569824
0.6777220825259664,0.5454597473144531
0.6776785080108608,0.5471930503845215
0.6776353670320786,0.5489380359649658
0.6775918663763282,0.5506672859191895
0.6775487986047497,0.5524282455444336
0.677505371655329,0.5542266368865967
0.6774623769387536,0.5559847354888916
0.6774190235429095,0.5577809810638428
0.6773761017294074,0.559556245803833
0.6773328217346581,0.5613441467285156
0.677289972672571,0.5631091594696045
0.6772467659267063,0.5648765563964844
0.6772039894646461,0.5666732788085938
0.6771608558157279,0.5684478282928467
0.6771181518025783,0.5703127384185791
0.6770750910989403,0.5720791816711426
0.6770324593838559,0.5738580226898193
0.6769894714741036,0.5756111145019531
0.6769469119065109,0.5773999691009521
0.6769039966395224,0.5791385173797607
0.6768615090691189,0.5809004306793213
0.6768186662940443,0.5826671123504639
0.6767762505707995,0.5844225883483887
0.6767334801370614,0.586209774017334
0.6766911361112159,0.5879762172698975
0.6766484378685097,0.5897440910339355
0.6766061653905765,0.5915038585662842
0.6765635391888697,0.5932714939117432
0.6765213381096333,0.595050573348999
0.676478783799166,0.5968084335327148
0.6764366539696832,0.5985960960388184
0.6763941714009686,0.6003446578979492
0.6763521126725677,0.6021482944488525
0.6763097016963914,0.603886604309082
0.6762677139206735,0.6056735515594482
0.6762253743880942,0.6074123382568359
0.676183457416932,0.6091697216033936
0.6761411891792809,0.6109461784362793
0.6760993428648197,0.6126887798309326
0.6760571457737015,0.6144697666168213
0.6760153699683585,0.6162145137786865
0.6759732438756507,0.6179873943328857
0.6759315384321157,0.6197474002838135
0.6758894831899687,0.6215040683746338
0.675847847961204,0.6232583522796631
0.6758058634220413,0.6250336170196533
0.6757642982612815,0.6268346309661865
0.6757223842777997,0.628582239151001
0.6756808890385516,0.6303982734680176
0.6756390454637208,0.6321659088134766
0.6755976199997641,0.6339583396911621
0.6755558466868271,0.635728120803833
0.6755144908522137,0.6375224590301514
0.6754727876546868,0.6392543315887451
0.6754315013037412,0.641026496887207
0.6753898680754138,0.6428167819976807
0.6753486510627333,0.6445660591125488
0.675307087657668,0.6463339328765869
0.6752659398381221,0.6480841636657715
0.6752244461106548,0.6498656272888184
0.6751833673393858,0.6516203880310059
0.6751419431441255,0.6533913612365723
0.6751009332765482,0.6551425457000732
0.6750595784683772,0.6568868160247803
0.6750186373601789,0.6586782932281494
0.6749773517942527,0.6604280471801758
0.6749364793013933,0.6622116565704346
0.6748952628331407,0.6639747619628906
0.6748544588118527,0.6657629013061523
0.6748133112969755,0.6675007343292236
0.6747725756037639,0.6692633628845215
0.6747314968982372,0.6710271835327148
0.6746908293898796,0.6727666854858398
0.6746498193499514,0.6745383739471436
0.6746092198834976,0.6762886047363281
0.6745682783656892,0.6780469417572021
0.674527746798462,0.679793119430542
0.6744868736595676,0.6815576553344727
0.6744464098491616,0.6833171844482422
0.6744056049462489,0.6850652694702148
0.6743652087505313,0.6868724822998047
0.6743244719409405,0.6886270046234131
0.6742841432180507,0.6904385089874268
0.6742434743593951,0.6922030448913574
0.6742032129677452,0.6939988136291504
0.6741626119179109,0.6957747936248779
0.6741224177161851,0.6976239681243896
0.6740818843333312,0.699394941329956
0.6740417571804853,0.7011725902557373
0.6740012913230433,0.7029695510864258
0.6739612310783061,0.7047710418701172
0.6739208326049807,0.7065651416778564
0.6738808391278526,0.7083349227905273
0.6738405078976203,0.7101149559020996
0.6738005810478738,0.7118685245513916
0.6737603169199847,0.7136297225952148
0.673720456557664,0.7153935432434082
0.67368025939164,0.7171416282653809
0.6736404653770612,0.7189240455627441
0.673600335032697,0.7206635475158691
0.6735606072264482,0.7224252223968506
0.6735205435638104,0.7241854667663574
0.6734808818267509,0.7259740829467773
0.6734408847061786,0.7277271747589111
0.6734012888994398,0.7294919490814209
0.673361358181544,0.7312207221984863
0.6733218281665286,0.7329742908477783
0.6732819637121925,0.7347593307495117
0.6732424993505747,0.7365105152130127
0.6732027010209533,0.7382850646972656
0.6731633021746781,0.7400696277618408
0.6731235698311985,0.7418410778045654
0.6730842363624827,0.7435972690582275
0.6730445698668431,0.7453391551971436
0.6730053016381742,0.7471158504486084
0.6729657008523453,0.7488539218902588
0.6729264977264818,0.7506213188171387
0.6728869625127051,0.7523717880249023
0.6728478243526764,0.7541625499725342
0.6728083545734649,0.7559006214141846
0.6727692812425712,0.7576754093170166
0.6727298767607092,0.7594263553619385
0.6726908681225213,0.7611579895019531
0.6726515288010642,0.762927770614624
0.6726125847194232,0.7646982669830322
0.6725733104216975,0.7664439678192139
0.6725344307607151,0.7682123184204102
0.6724952213503178,0.7699692249298096
0.6724564059743756,0.771740198135376
0.6724172613151749,0.7735064029693604
0.6723785100889247,0.7752714157104492
0.6723394300450589,0.7769975662231445
0.6723007428334227,0.7787790298461914
0.6722617272693008,0.7805273532867432
0.6722231039374699,0.7823119163513184
0.672184152717771,0.7840538024902344
0.6721455931312066,0.7858421802520752
0.6721067061208801,0.7875669002532959
0.6720682101453129,0.7893431186676025
0.6720293872095779,0.7911102771759033
0.6719909547110081,0.7928650379180908
0.6719521957153538,0.7946133613586426
0.6719138265600504,0.796391487121582
0.6718751313702352,0.7981765270233154
0.6718368254247364,0.7999348640441895
0.6717981939067887,0.8017230033874512
0.6717599510379014,0.8034794330596924
0.6717213830581187,0.8052172660827637
0.6716832031329186,0.8070220947265625
0.6716446985578673,0.8087425231933594
0.6716065814436986,0.8105292320251465
0.6715681401402145,0.8122730255126953
0.6715300857046895,0.8140501976013184
0.6714917075398769,0.815800666809082
0.6714537156508765,0.817575216293335
0.6714154004921078,0.8193309307098389
0.6713774710177807,0.8210756778717041
0.6713392187326976,0.8228628635406494
0.6713013515414598,0.824617862701416
0.6712631619979718,0.8264133930206299
0.6712253569585075,0.828192949295044
0.6711872300247922,0.8299639225006104
0.6711494870060524,0.8317222595214844
0.6711114225505551,0.833498477935791
0.6710737414217586,0.8352606296539307
0.6710357393131923,0.8370165824890137
0.6709981199438245,0.8388159275054932
0.6709601800511698,0.840566873550415
0.6709226223109832,0.8423600196838379
0.6708847445034876,0.8441188335418701
0.670847248262501,0.8459227085113525
0.6708094324096792,0.8476598262786865
0.6707719975381778,0.8494343757629395
0.6707342435098115,0.8511857986450195
0.6706968698783469,0.8529508113861084
0.670659177544484,0.8547303676605225
0.6706218650238739,0.8565006256103516
0.6705842342548288,0.8582859039306641
0.670546982716156,0.8600471019744873
0.6705094133825096,0.8618404865264893
0.6704722226971231,0.8635931015014648
0.6704347146697218,0.8653652667999268
0.6703975847092356,0.867152214050293
0.6703601378591918,0.868884801864624
0.670323068495485,0.8706526756286621
0.6702856826941763,0.8723976612091064
0.6702486737993928,0.8741886615753174
0.6702113489184626,0.8759274482727051
0.670174400365011,0.8776955604553223
0.6701371362763672,0.8794505596160889
0.6701002479369206,0.8812181949615479
0.670063044512736,0.8830001354217529
0.6700262162602314,0.8848443031311035
0.6699890733729437,0.8865914344787598
0.6699523050805823,0.8883516788482666
0.669915222602893,0.8901300430297852
0.6698785141441397,0.8918943405151367
0.6698414919490148,0.8936569690704346
0.6698048431975974,0.8954203128814697
0.6697678811582664,0.8971588611602783
0.6697312919881767,0.8989486694335938
0.6696943899781329,0.9006791114807129
0.6696578602636251,0.9024417400360107
0.6696210181566248,0.9041979312896729
0.6695845477722159,0.9059960842132568
0.6695477654422791,0.9077432155609131
0.6695113542627484,0.9095242023468018
0.6694746315841574,0.9112727642059326
0.6694382794845467,0.9130373001098633
0.6694016163318467,0.9148194789886475
0.6693653231874593,0.916590690612793
0.6693287194354574,0.9183456897735596
0.6692924851218588,0.9201040267944336
0.6692559406456243,0.9218754768371582
0.6692197650386412,0.9236328601837158
0.6691832797135052,0.9253809452056885
0.669147162689225,0.9271225929260254
0.6691107363907804,0.9288511276245117
0.669074677825552,0.9306361675262451
0.6690383104296522,0.932387113571167
0.6690023102000848,0.9341638088226318
0.6689660015828448,0.9359133243560791
0.6689300595658078,0.9376940727233887
0.6688938096036031,0.9394450187683105
0.6688579256762259,0.9411842823028564
0.6688217342456926,0.942941427230835
0.6687859082853647,0.944694995880127
0.6687497752633986,0.9464404582977295
0.6687140071477689,0.9481830596923828
0.6686779324115258,0.9499704837799072
0.6686422220185022,0.9517183303833008
0.6686062054453977,0.9534869194030762
0.6685705526531471,0.9552483558654785
0.6685345941208559,0.9570014476776123
0.668498998807804,0.9587767124176025
0.6684630981942596,0.9605283737182617
0.6684275602390901,0.9623098373413086
0.668391717422485,0.9640545845031738
0.6683562367041402,0.9658427238464355
0.6683204515629252,0.9675817489624023
0.6682850279606045,0.9693655967712402
0.6682493003734885,0.9711241722106934
0.6682139337666495,0.9728655815124512
0.668178263612599,0.9746286869049072
0.6681429538809557,0.9763803482055664
0.6681073410391952,0.9781737327575684
0.668072088062719,0.979921817779541
0.6680365324127299,0.9816863536834717
0.6680013360716487,0.9834473133087158
0.6679658374931692,0.985192060470581
0.6679306976679668,0.9869575500488281
0.667895256040992,0.9887135028839111
0.6678601726124085,0.9905014038085938
0.6678247878171895,0.9922404289245605
0.6677897606662208,0.9940342903137207
0.6677544325832648,0.9957869052886963
0.6677194615911617,0.9975647926330566
0.667684190101232,0.9993219375610352
0.6676492751495007,1.0010864734649658
0.6676140601336154,1.0028729438781738
0.6675792011040165,1.0046234130859375
0.6675440424434488,1.0064020156860352
0.6675092392179975,1.0081567764282227
0.6674741367942757,1.0099372863769531
0.6674393892552414,1.0116908550262451
0.6674043429501478,1.0134472846984863
0.6673696509800536,1.0151894092559814
0.6673346606756249,1.0169546604156494
0.6673000241572471,1.0187287330627441
0.6672650897357737,1.020456075668335
0.667230508552142,1.0222551822662354
0.6671956298961677,1.0240097045898438
0.6671611039305645,1.0257899761199951
0.6671262809228864,1.0275239944458008
0.6670918100588464,1.0292742252349854
0.6670570425825143,1.0310595035552979
0.667022626703825,1.0328104496002197
0.6669879146421407,1.0345604419708252
0.6669535536328408,1.0363061428070068
0.666918896869359,1.0380990505218506
0.6668845906137387,1.0398671627044678
0.6668499890322658,1.041646957397461
0.6668157374148665,1.0434036254882812
0.6667811908994602,1.0451362133026123
0.6667469938050744,1.046905755996704
0.6667125022400433,1.0486340522766113
0.666678359553714,1.0504539012908936
0.6666439228236177,1.0522081851959229
0.6666098344306379,1.0540034770965576
0.6665754524202865,1.0557308197021484
0.6665414182061988,1.0575096607208252
0.6665070908006528,1.0592665672302246
0.6664731106512495,1.0610249042510986
0.6664388377358187,1.0628135204315186
0.6664049115371413,1.0645711421966553
0.6663706929973853,1.0663554668426514
0.6663368206357241,1.068108320236206
0.6663026563574512,1.069885492324829
0.6662688377193449,1.0716586112976074
0.6662347275886127,1.0734150409698486
0.6662009625608477,1.0751748085021973
0.666166906463962,1.0769290924072266
0.6661331949335729,1.0787208080291748
0.6660991927570876,1.0804483890533447
0.6660655346113563,1.0822486877441406
0.6660315862420728,1.0839946269989014
0.6659979813685283,1.085758924484253
0.6659640866934954,1.0875067710876465
0.6659305349799132,1.0892753601074219
0.665896693886427,1.0910418033599854
0.6658631952208292,1.0927832126617432
0.665829407596432,1.0945746898651123
0.6657959618670867,1.096336841583252
0.6657622275995675,1.0981199741363525
0.6657288346949881,1.0998692512512207
0.6656951536723817,1.1016356945037842
0.6656618134813271,1.1033899784088135
0.6656281855919137,1.1051437854766846
0.6655948980033879,1.1069397926330566
0.6655613231356934,1.1086797714233398
0.6655280880389446,1.1104848384857178
0.6654945660817391,1.1122376918792725
0.6654613833662599,1.1140501499176025
0.6654279142085586,1.1158080101013184
0.6653947837640853,1.117586374282837
0.6653613672951473,1.1193366050720215
0.66532828901166,1.1211209297180176
0.665294925120988,1.1229126453399658
0.6652618988887095,1.1246693134307861
0.66522858746605,1.1264560222625732
0.665195613175446,1.1282117366790771
0.6651623541107881,1.1299962997436523
0.6651294316525667,1.1317665576934814
0.6650962248361425,1.133528470993042
0.6650633541012538,1.1352927684783936
0.6650301994235376,1.1370508670806885
0.6649973803031732,1.1388463973999023
0.6649642776548814,1.1406025886535645
0.6649315100404747,1.1423983573913574
0.6648984593125647,1.1441349983215332
0.6648657430957892,1.1459105014801025
0.6648327441794605,1.1476407051086426
0.6648000792522305,1.149423360824585
0.6647671320389227,1.1511688232421875
0.6647345182933929,1.1529006958007812
0.6647016226747863,1.1546459197998047
0.664669060003351,1.1564040184020996
0.6646362158713657,1.1581711769104004
0.6646037041666587,1.1599276065826416
0.6645709114134549,1.1616847515106201
0.6645384505683488,1.1634294986724854
0.6645057090863259,1.165187120437622
0.664473298993932,1.166961431503296
0.6644406086757282,1.1687138080596924
0.6644082492293962,1.170508861541748
0.6643756099678881,1.172260046005249
0.6643433010612056,1.174039602279663
0.6643107127495086,1.1757874488830566
0.6642784542763004,1.1775548458099365
0.664245916807767,1.179305076599121
0.6642137086620953,1.1810564994812012
0.6641812219303158,1.1828498840332031
0.6641490640064797,1.1846086978912354
0.6641166279052813,1.1863839626312256
0.6640845200978154,1.1881523132324219
0.664052134521262,1.1899380683898926
0.6640200767249378,1.1916899681091309
0.6639877415673298,1.193434476852417
0.6639557336771541,1.1952106952667236
0.663923448833027,1.196958303451538
0.6638914907442415,1.1987695693969727
0.6638592561083673,1.2004919052124023
0.6638273477164489,1.2022807598114014
0.6637951631838337,1.2040343284606934
0.6637633043844935,1.2058227062225342
0.663731169850379,1.207564353942871
0.6636993605395624,1.2093594074249268
0.663667275899424,1.2111115455627441
0.6636355159733094,1.212864875793457
0.6636034811228569,1.2146458625793457
0.6635717704778566,1.2163879871368408
0.663539785313033,1.2181711196899414
0.6635081238457917,1.2199387550354004
0.6634761882627733,1.2217066287994385
0.6634445758701686,1.22347092628479
0.6634126897653644,1.2252013683319092
0.6633811263445055,1.2269742488861084
0.663349289614557,1.2287120819091797
0.6633177750627851,1.2304835319519043
0.6632859876045655,1.2322213649749756
0.6632545218194532,1.2340188026428223
0.6632227835300674,1.2357635498046875
0.6631913664094179,1.2375495433807373
0.6631596771862018,1.2393133640289307
0.6631283086280492,1.2410573959350586
0.6630966683685698,1.2428522109985352
0.6630653482711776,1.2446067333221436
0.6630337568732323,1.2463829517364502
0.6630024851350942,1.2481412887573242
0.6629709424967104,1.2499117851257324
0.662939719016549,1.2516624927520752
0.6629082250359836,1.253434419631958
0.662877049712751,1.2551884651184082
0.6628456042884898,1.2569184303283691
0.6628144770213661,1.258699655532837
0.662783080052124,1.2604413032531738
0.6627520007405178,1.2622265815734863
0.6627206521252383,1.2639751434326172
0.6626896206687855,1.2657551765441895
0.6626583203066395,1.267514705657959
0.6626273366052037,1.269270658493042
0.6625960843955905,1.2710421085357666
0.6625651483492617,1.272810697555542
0.662533944191807,1.2745656967163086
0.6625030557009021,1.276304006576538
0.6624718994954588,1.2780945301055908
0.6624410584605209,1.2798469066619873
0.6624099501071682,1.281632900238037
0.6623791564289658,1.2833809852600098
0.662348095828009,1.285118818283081
0.662317349407536,1.2869045734405518
0.662286336459506,1.288619041442871
0.662255637197981,1.290407419204712
0.6622246718036335,1.2921481132507324
0.6621940196024999,1.2939202785491943
0.662163101662816,1.2956557273864746
0.6621324964237411,1.2974321842193604
0.6621016258399256,1.2991917133331299
0.6620710674648003,1.3009374141693115
0.6620402441382828,1.3026962280273438
0.6620097325292214,1.3044602870941162
0.661978956361654,1.3062412738800049
0.6619484914209939,1.3079907894134521
0.6619177623142527,1.3097617626190186
0.6618873439445531,1.311523675918579
0.6618566618007367,1.313265085220337
0.6618262899047793,1.3150675296783447
0.6617956546262085,1.3168091773986816
0.6617653291069968,1.318596363067627
0.6617347405962145,1.3203392028808594
0.6617044613569727,1.3221018314361572
0.6616739195167433,1.3238508701324463
0.661643686460917,1.3256402015686035
0.6616131911942258,1.3273913860321045
0.6615830042254807,1.3291378021240234
0.661552555435534,1.330915927886963
0.6615224144577555,1.3326709270477295
0.6614920120479801,1.3344342708587646
0.661461916965274,1.3361570835113525
0.6614315608393158,1.337951898574829
0.6614015115560063,1.3396975994110107
0.6613712016177314,1.3414630889892578
0.6613411980383619,1.3432190418243408
0.6613109341918555,1.3449571132659912
0.6612809762211875,1.346742868423462
0.6612507583707529,1.34849214553833
0.6612208459137664,1.3502612113952637
0.6611906739639254,1.3520002365112305
0.6611608069258172,1.353776216506958
0.6611306807813098,1.355520248413086
0.6611008590674944,1.357269287109375
0.6610707786332775,1.3590631484985352
0.6610410021493858,1.3608219623565674
0.6610109673306336,1.362598180770874
0.660981235982513,1.3643758296966553
0.6609512466846164,1.3661317825317383
0.66092156037833,1.367877721786499
0.6608916165068959,1.3696403503417969
0.6608619751487227,1.3714113235473633
0.6608320766095737,1.3731558322906494
0.6608024801060073,1.374936819076538
0.6607726268051816,1.37669038772583
0.6607430750629303,1.3784728050231934
0.660713266906681,1.3802213668823242
0.6606837598326679,1.3820264339447021
0.6606539967274625,1.3837850093841553
0.660624534228824,1.3855412006378174
0.6605948160813443,1.3873021602630615
0.6605653980654301,1.3890697956085205
0.6605357247825719,1.3908612728118896
0.6605063511569451,1.392613410949707
0.660476722645817,1.3943839073181152
0.6604473933182532,1.396141767501831
0.6604178094861768,1.3979363441467285
0.6603885243646637,1.3997018337249756
0.6603589851191732,1.4014945030212402
0.6603297441119103,1.4032745361328125
0.660300249360752,1.405029535293579
0.6602710523761502,1.4068315029144287
0.6602416020272822,1.4085969924926758
0.6602124489739631,1.4103758335113525
0.6601830429355543,1.412121295928955
0.6601539337223505,1.4139173030853271
0.6601245719027808,1.4156928062438965
0.6600955064387347,1.4174673557281494
0.6600661887465946,1.4192299842834473
0.6600371669409583,1.420966625213623
0.6600078932850483,1.422739028930664
0.6599789150472832,1.424513816833496
0.6599496853366131,1.4262852668762207
0.6599207505763894,1.4280369281768799
0.6598915647201784,1.4297685623168945
0.6598626733473751,1.4315481185913086
0.659833531255051,1.4332973957061768
0.6598046831797547,1.4350614547729492
0.659775584760954,1.4368157386779785
0.659746779893459,1.4385950565338135
0.6597177250580257,1.4403271675109863
0.659688963308834,1.4421255588531494
0.6596599519668197,1.4438791275024414
0.6596312332466393,1.4456539154052734
0.659602265308303,1.4474186897277832
0.659573589528049,1.4491777420043945
0.6595446649038562,1.4509296417236328
0.6595160319746489,1.452681541442871
0.6594871505752713,1.4544696807861328
0.6594585604084375,1.4562530517578125
0.6594297221447526,1.4580731391906738
0.6594011746518236,1.4598548412322998
0.6593723794349146,1.4616551399230957
0.6593438745276263,1.4634780883789062
0.6593151222687812,1.4652249813079834
0.6592866598590742,1.4670372009277344
0.659257950469786,1.46877121925354
0.6592295304698048,1.4705564975738525
0.6592008638617699,1.472289800643921
0.6591724861838623,1.4740846157073975
0.6591438622689817,1.475829839706421
0.6591155268256984,1.477604627609253
0.6590869455160763,1.4793519973754883
0.6590586522201711,1.4811170101165771
0.6590301134281141,1.4828979969024658
0.6590018621925426,1.4846580028533936
0.6589733658305605,1.4864280223846436
0.6589451565684805,1.48817777633667
0.658916702549285,1.4899499416351318
0.6588885351740553,1.49171781539917
0.6588601234105597,1.493499994277954
0.6588319978357403,1.4953193664550781
0.6588036282410595,1.4970767498016357
0.6587755443804111,1.498856544494629
0.6587472168678605,1.5005872249603271
0.6587191746353437,1.5023784637451172
0.6586908891184396,1.5041265487670898
0.658662888428215,1.505868673324585
0.6586346448206732,1.5076334476470947
0.6586066855871004,1.5094010829925537
0.658578483802837,1.5111279487609863
0.6585505659404749,1.512892484664917
0.6585224058936049,1.5146551132202148
0.6584945293172106,1.516404628753662
0.6584664109220475,1.518186330795288
0.6584385755465767,1.5199425220489502
0.6584104987176329,1.5217044353485107
0.6583827044582382,1.5234613418579102
0.6583546691102242,1.5251953601837158
0.6583269158822559,1.5269505977630615
0.6582989219300791,1.5286853313446045
0.6582712096490846,1.5305027961730957
0.6582432570078504,1.532254695892334
0.6582155855895727,1.5340287685394287
0.6581876741745829,1.5357959270477295
0.658160043534962,1.5375900268554688
0.6581321732617144,1.5393288135528564
0.6581045833168853,1.541088581085205
0.6580767541010741,1.5428857803344727
0.6580492047673674,1.5446431636810303
0.658021416524882,1.5464210510253906
0.657993907718823,1.54817795753479
0.6579661603657483,1.5499420166015625
0.6579386920040561,1.5517306327819824
0.6579109854566713,1.5535104274749756
0.6578835574562598,1.5552575588226318
0.6578558916310385,1.5570108890533447
0.6578285039090148,1.5588219165802002
0.6578008787226245,1.5605576038360596
0.6577735311962888,1.5623798370361328
0.6577459465655907,1.5640945434570312
0.6577186391524359,1.5658588409423828
0.6576910949944837,1.56760835647583
0.6576638276121953,1.569380760192871
0.6576363238442359,1.5711243152618408
0.6576090964106909,1.5728540420532227
0.6575816329501634,1.5746381282806396
0.6575544453834302,1.5763943195343018
0.6575270221479652,1.5781545639038086
0.6574998743663041,1.5799059867858887
0.6574724912737235,1.5816571712493896
0.657445383195585,1.5834107398986816
0.6574180401639024,1.5851612091064453
0.6573909717079268,1.5869526863098145
0.6573636686553457,1.5886783599853516
0.6573366397403638,1.5904693603515625
0.6573093765852784,1.592219352722168
0.6572823871303103,1.5940184593200684
0.6572551637913041,1.59578275680542
0.657228213715559,1.5975632667541504
0.657201030111405,1.5992960929870605
0.6571741193342805,1.6011016368865967
0.657146975383941,1.6028826236724854
0.6571201038250231,1.6046159267425537
0.6570929994476485,1.6063625812530518
0.6570661670267112,1.6081368923187256
0.6570391021416404,1.6098783016204834
0.6570123087786444,1.6116323471069336
0.6569852833054041,1.6134095191955566
0.6569585289204979,1.6151678562164307
0.6569315427788017,1.6169114112854004
0.65690482729232,1.6187069416046143
0.6568778804020687,1.6204595565795898
0.6568512037345327,1.6222410202026367
0.6568242960158136,1.6240203380584717
0.6567976580879299,1.6258409023284912
0.6567707894610164,1.627584457397461
0.656744190193677,1.6293754577636719
0.6567173605790283,1.6311233043670654
0.6566907998933107,1.632880449295044
0.6566640092115711,1.634659767150879
0.6566374870287367,1.6364524364471436
0.6566107352007354,1.6382238864898682
0.6565842514422302,1.6400070190429688
0.6565575383889813,1.641763687133789
0.6565310929764349,1.6435015201568604
0.6565044186191361,1.6452696323394775
0.6564780114743612,1.6470553874969482
0.6564513757343944,1.6487774848937988
0.6564250067793871,1.650543451309204
0.6563984095783169,1.6523034572601318
0.6563720787352557,1.6540579795837402
0.6563455199948298,1.6558058261871338
0.6563192271860754,1.6575751304626465
0.6562927068282243,1.6593410968780518
0.6562664519763186,1.6610841751098633
0.6562399699231546,1.662883996963501
0.6562137529508217,1.6646480560302734
0.6561873091246384,1.666421890258789
0.6561611299547828,1.6681911945343018
0.6561347242780559,1.6699533462524414
0.6561085828337627,1.6717109680175781
0.656082215229148,1.6734914779663086
0.6560561114336827,1.6752536296844482
0.6560297818240169,1.6770074367523193
0.6560037156008242,1.6788301467895508
0.6559774239091242,1.680562973022461
0.6559513951818285,1.6823399066925049
0.6559251413312903,1.6840918064117432
0.655899150023695,1.6858627796173096
0.6558729339376946,1.6876146793365479
0.6558469799737814,1.689401626586914
0.6558208015758727,1.6911637783050537
0.6557948848798019,1.692917823791504
0.6557687440937184,1.694685697555542
0.6557428645898271,1.696462869644165
0.6557167613394796,1.6982290744781494
0.655690918952283,1.699995994567871
0.6556648531617605,1.70176362991333
0.6556390478159506,1.7035372257232666
0.6556130194095188,1.7052853107452393
0.6555872510299641,1.7070794105529785
0.6555612599320658,1.7088258266448975
0.6555355284438109,1.7105927467346191
0.6555095745790658,1.7123658657073975
0.655483879907331,1.7141435146331787
0.6554579632005342,1.7158856391906738
0.6554323052707155,1.7176709175109863
0.6554064256468384,1.719425916671753
0.6553808043845061,1.721175193786621
0.6553549617686949,1.7229650020599365
0.6553293770995945,1.7247300148010254
0.6553035714171708,1.7265167236328125
0.6552780232672214,1.7283120155334473
0.6552522544436811,1.7301347255706787
0.6552267427389761,1.7319331169128418
0.6552010106999889,1.7337288856506348
0.655175535366795,1.735515832901001
0.6551498400382048,1.7372822761535645
0.6551244010029611,1.739081859588623
0.6550987423107849,1.7408487796783447
0.6550733395001039,1.7426576614379883
0.6550477173705316,1.744443416595459
0.6550223507111973,1.7462804317474365
0.6549967650705915,1.7480733394622803
0.6549714344895601,1.749901533126831
0.6549458852644554,1.7516694068908691
0.6549205906888547,1.753502368927002
0.6548950778059575,1.75526762008667
0.6548698191630858,1.7570140361785889
0.6548443425492739,1.7588074207305908
0.6548191197666005,1.7605957984924316
0.6547936793489227,1.7623744010925293
0.6547684923540869,1.7641627788543701
0.6547430880597629,1.7659626007080078
0.6547179367805739,1.7677652835845947
0.6546925685369929,1.7695307731628418
0.6546674529014297,1.7713124752044678
0.6546421206361511,1.7730615139007568
0.6546170405723614,1.7748770713806152
0.6545917442131143,1.7766633033752441
0.6545666996494143,1.7784440517425537
0.6545414391240965,1.780214786529541
0.6545164299889714,1.7820165157318115
0.6544912052256491,1.783797025680542
0.6544662314477516,1.7855939865112305
0.6544410423746599,1.7873601913452148
0.65441610388281,1.7891182899475098
0.6543909504283515,1.7908897399902344
0.6543660471515368,1.7926676273345947
0.6543409292442816,1.7944416999816895
0.6543160611116561,1.7962079048156738
0.6542909786803414,1.7979915142059326
0.6542661456212256,1.7997522354125977
0.6542410985947558,1.8015542030334473
0.6542163005386362,1.8033356666564941
0.6541912888460811,1.8050787448883057
0.6541665257226099,1.8068597316741943
0.6541415492932061,1.80863618850708
0.6541168210322005,1.8104205131530762
0.6540918797953498,1.812169075012207
0.654067186326792,1.8139686584472656
0.6540422802120615,1.8157315254211426
0.6540176214660979,1.8175101280212402
0.6539927504032194,1.8192567825317383
0.6539681263101609,1.8209850788116455
0.6539432902290307,1.8227498531341553
0.6539187007193515,1.8245089054107666
0.6538938995500302,1.8262856006622314
0.653869344554368,1.8280491828918457
0.6538445782270792,1.8298077583312988
0.6538200576762349,1.8315565586090088
0.653795326121366,1.8333024978637695
0.6537708399463025,1.8350677490234375
0.6537461430944039,1.8368306159973145
0.6537216912262462,1.838587999343872
0.6536970290080307,1.8403217792510986
0.6536726113780662,1.8421130180358887
0.6536479837244087,1.8438777923583984
0.6536236002640861,1.845655918121338
0.6535990071060231,1.8474173545837402
0.6535746577469516,1.8491592407226562
0.6535500990156812,1.8509182929992676
0.6535257836896311,1.8526959419250488
0.6535012593165127,1.8544621467590332
0.6534769779554146,1.8562283515930176
0.6534524878719676,1.8579967021942139
0.6534282404079117,1.8597629070281982
0.6534037845458165,1.8615093231201172
0.653379570911053,1.8632595539093018
0.6533551492021493,1.8650190830230713
0.6533309693290871,1.8668134212493896
0.6533065817053743,1.868546485900879
0.6532824355265814,1.8703317642211914
0.6532580819202181,1.8720831871032715
0.6532339693684209,1.8738298416137695
0.6532096497117246,1.8755793571472168
0.6531855707198072,1.8773813247680664
0.6531612849452535,1.8791205883026123
0.653137239446258,1.8808925151824951
0.653112987486481,1.882641077041626
0.6530889754136067,1.8844809532165527
0.6530647572013976,1.8862738609313965
0.6530407784880008,1.8880510330200195
0.6530165939563085,1.8898110389709473
0.6529926485359019,1.891575813293457
0.652968497617832,1.8933541774749756
0.6529445854240846,1.8951096534729004
0.6529204680528996,1.8968796730041504
0.6528965890196362,1.8986384868621826
0.6528725051287543,1.900383710861206
0.6528486591899548,1.9021875858306885
0.6528246087129504,1.9039247035980225
0.6528007958027506,1.9056894779205322
0.6527767786733532,1.9074532985687256
0.6527529987260429,1.9092097282409668
0.6527290148781374,1.910965919494629
0.652705267828161,1.9127075672149658
0.6526813171957868,1.914494276046753
0.6526576029777424,1.9162521362304688
0.6526336854950937,1.9180035591125488
0.6526100040437334,1.919757604598999
0.6525861196451577,1.921499490737915
0.6525624708953867,1.9232368469238281
0.6525386195153855,1.9250106811523438
0.652515003402262,1.9267749786376953
0.6524911849754899,1.9285216331481934
0.6524676014342244,1.9302945137023926
0.6524438158954893,1.9320495128631592
0.6524202648614444,1.933835744857788
0.6523965121457062,1.9356052875518799
0.6523729935543968,1.937403917312622
0.6523492735967678,1.9391400814056396
0.6523257873838595,1.9409120082855225
0.6523021001196038,1.9426848888397217
0.6522786462209139,1.9444363117218018
0.6522549915854472,1.9462027549743652
0.6522315699369435,1.9479625225067139
0.6522079478658322,1.9497270584106445
0.6521845584036327,1.9514687061309814
0.6521609688325942,1.9532146453857422
0.6521376114929671,1.954984426498413
0.6521140543578694,1.9567112922668457
0.652090729077232,1.9585142135620117
0.6520672043140927,1.9602687358856201
0.6520439110290126,1.9620335102081299
0.6520204185739987,1.963792085647583
0.6519971572211919,1.9655795097351074
0.6519736970106206,1.967332363128662
0.6519504675269508,1.9691166877746582
0.6519270394972875,1.9708952903747559
0.6519038418197681,1.9726510047912598
0.6518804459076268,1.9744255542755127
0.6518572799734182,1.9761788845062256
0.6518339161155616,1.9779372215270996
0.6518107818619717,1.9797172546386719
0.65178744999531,1.981492280960083
0.6517643473597939,1.9832510948181152
0.651741047421385,1.984994649887085
0.6517179763415448,1.9867827892303467
0.6516947082685933,1.9885170459747314
0.6516716686821776,1.9902927875518799
0.6516484324120354,1.9920637607574463
0.6516254242569384,1.9938435554504395
0.6516022197271041,1.9955849647521973
0.6515792429413658,1.9973976612091064
0.6515560700894834,1.9991567134857178
0.6515331246112896,2.0009231567382812
0.6515099833751492,2.00268292427063
0.6514870691428306,2.0044546127319336
0.6514639594603678,2.006213426589966
0.6514410764123995,2.0079917907714844
0.6514179982216949,2.0097455978393555
0.6513951462966964,2.011479616165161
0.6513720995359752,2.0132384300231934
0.6513492786727102,2.015058755874634
0.651326263280342,2.0168042182922363
0.6513034734177177,2.0185909271240234
0.6512804893322162,2.0203499794006348
0.6512577304092829,2.022134780883789
0.6512347775693054,2.023897886276245
0.6512120495252566,2.0256927013397217
0.6511891278696037,2.027435064315796
0.6511664306437754,2.029219150543213
0.6511435401113906,2.0309793949127197
0.6511208736432612,2.032736301422119
0.6510980141732307,2.034497022628784
0.6510753784024202,2.0362472534179688
0.6510525499339727,2.0380072593688965
0.6510299448002427,2.039759397506714
0.6510071472727484,2.041563034057617
0.6509845727160021,2.0433218479156494
0.6509618060689729,2.0450549125671387
0.650939262029254,2.0468387603759766
0.6509165262023434,2.0485634803771973
0.6508940126198359,2.050335645675659
0.6508713075528383,2.05210280418396
0.6508488243678667,2.05387020111084
0.6508261500007166,2.0556228160858154
0.6508036971537456,2.0574498176574707
0.6507810534265179,2.0592026710510254
0.650758630858151,2.0609588623046875
0.6507360177110607,2.062744617462158
0.650713625362041,2.064513921737671
0.6506910427354425,2.0662858486175537
0.650668680546652,2.0680534839630127
0.6506461283810389,2.0698328018188477
0.6506237962934975,2.071586847305298
0.6506012745295024,2.0733604431152344
0.6505789724843689,2.075119733810425
0.6505564810627628,2.0768744945526123
0.650534209001333,2.0786378383636475
0.6505117478630252,2.080397605895996
0.6504895057267334,2.082148551940918
0.6504670748127707,2.083866596221924
0.6504448625431875,2.085664749145508
0.6504224617947548,2.0874006748199463
0.6504002793335878,2.0891647338867188
0.650377908692007,2.090951442718506
0.6503557559811005,2.0927066802978516
0.65033341538783,2.0944712162017822
0.6503112923691642,2.096255302429199
0.6502889817657993,2.0980286598205566
0.6502668883814904,2.0997843742370605
0.6502446077097627,2.101577043533325
0.6502225439020619,2.1033272743225098
0.6502002931038384,2.1050846576690674
0.6501782588151329,2.10688853263855
0.6501560378324166,2.1086435317993164
0.6501340330052275,2.1104133129119873
0.6501118417801562,2.1121747493743896
0.6500898663571398,2.1139564514160156
0.6500677048319864,2.115699529647827
0.6500457587559325,2.117497444152832
0.6500236268731044,2.1192479133605957
0.6500017100869372,2.120990514755249
0.6499796077889761,2.1227567195892334
0.6499577202357529,2.1245391368865967
0.6499356474653342,2.1263067722320557
0.6499137890882455,2.128046751022339
0.6498917457881782,2.1298460960388184
0.6498699165305477,2.13158917427063
0.649847902643774,2.133347988128662
0.6498261024490575,2.1351168155670166
0.6498041179186526,2.1368675231933594
0.6497823467304382,2.1386258602142334
0.64976039149961,2.140395402908325
0.6497386492616178,2.1421849727630615
0.6497167232737061,2.1439270973205566
0.6496950099297873,2.1457459926605225
0.6496731131282641,2.147496461868286
0.649651428622402,2.149263858795166
0.6496295609508707,2.1510860919952393
0.6496079052271785,2.1528725624084473
0.6495860666293738,2.1546359062194824
0.6495644396320959,2.156403064727783
0.6495426300518837,2.158174991607666
0.6495210317253943,2.159930467605591
0.6494992511067712,2.161710023880005
0.6494776813955748,2.1634573936462402
0.6494559296826672,2.1652016639709473
0.6494343885313976,2.166959762573242
0.6494126656684623,2.168729543685913
0.6493911530218827,2.1705148220062256
0.6493694589533062,2.1722910404205322
0.6493479747563089,2.174077033996582
0.6493263094266067,2.1758134365081787
0.6493048536242125,2.1776299476623535
0.6492832169780297,2.1793863773345947
0.6492615110109182,2.1821489334106445
0.6492399051243797,2.185014247894287
0.649218502609318,2.186830997467041
0.649196923604305,2.18859601020813
0.6491755527135797,2.190382242202759
0.649154002227243,2.1921253204345703
0.6491326595122038,2.1939425468444824
0.6491111374884995,2.195683479309082
0.6490898228948063,2.197458267211914
0.6490683292790214,2.1992197036743164
0.6490470427524608,2.2010130882263184
0.6490255774900092,2.202815055847168
0.6490043189764949,2.2046117782592773
0.6489828820129175,2.206402063369751
0.6489616514584886,2.208167314529419
0.6489402427394525,2.2099807262420654
0.6489190400902743,2.211761474609375
0.6488976595615732,2.2135353088378906
0.6488764847639366,2.215334177017212
0.6488551323714896,2.2171149253845215
0.6488339853718104,2.218909978866577
0.6488126610616626,2.2206718921661377
0.6487915418064817,2.2224464416503906
0.6487702455248031,2.224189519882202
0.6487491539607858,2.226004123687744
0.6487278856538716,2.22774600982666
0.6487068217278076,2.2295167446136475
0.648685581342078,2.2312731742858887
0.6486645450008804,2.233031988143921
0.6486433324828793,2.234788179397583
0.6486223236735859,2.236558198928833
0.6486011389699813,2.2383158206939697
0.6485801576397522,2.240070343017578
0.6485590006973362,2.241828441619873
0.6485380467934552,2.243579149246216
0.6485169175591431,2.245352268218994
0.6484959910290163,2.2470929622650146
0.6484748894498467,2.2488462924957275
0.6484539902410027,2.2506351470947266
0.6484329162641366,2.252364158630371
0.6484120443242264,2.254155158996582
0.6483909978969477,2.2558960914611816
0.6483701531737437,2.2576866149902344
0.6483491342434583,2.259441614151001
0.6483283166848547,2.261211633682251
0.6483073251990904,2.2629764080047607
0.6482865347531024,2.2647485733032227
0.6482655706595088,2.2665271759033203
0.6482448072742727,2.2683217525482178
0.6482238705206205,2.2701468467712402
0.6482031341443928,2.2719364166259766
0.6481822246785737,2.2737247943878174
0.6481615152597319,2.27548885345459
0.6481406330297583,2.277238368988037
0.6481199505167992,2.2790536880493164
0.6480990954708039,2.280825138092041
0.6480784398123441,2.2826144695281982
0.6480576118985802,2.284353733062744
0.6480369830433561,2.286158323287964
0.6480161822101961,2.287902355194092
0.647995580107063,2.2896831035614014
0.6479748063029992,2.2914514541625977
0.647954230900931,2.2932112216949463
0.6479334840745749,2.2949767112731934
0.647912935322664,2.2967605590820312
0.6478922154227458,2.2985165119171143
0.6478716932702033,2.3002593517303467
0.6478510002455719,2.3020429611206055
0.6478305046417263,2.303785562515259
0.647809838441349,2.305535316467285
0.6477893693356467,2.307285785675049
0.6477687299086088,2.309065818786621
0.6477482872506134,2.3108444213867188
0.6477276745461179,2.3125767707824707
0.64770725828551,2.314352512359619
0.647686672252877,2.316089630126953
0.647666282339454,2.317868232727051
0.6476457229281214,2.3196194171905518
0.6476253593117974,2.321396589279175
0.6476048264713193,2.3231587409973145
0.6475844891021241,2.324946880340576
0.6475639827821718,2.3267195224761963
0.6475436716102513,2.3284964561462402
0.6475231917606117,2.3302903175354004
0.6475029067362272,2.3320510387420654
0.6474824533068038,2.333872079849243
0.6474621943803323,2.335683584213257
0.6474417673211438,2.3374929428100586
0.6474215344430769,2.339287757873535
0.6474011337042576,2.3410801887512207
0.6473809268252017,2.3428797721862793
0.6473605523570009,2.344639778137207
0.6473403714276771,2.3464317321777344
0.647320023180459,2.3481616973876953
0.6472998681517022,2.349954843521118
0.6472795460759457,2.35170578956604
0.6472594168987047,2.353494882583618
0.6472391209450028,2.355247735977173
0.64721901757034,2.357053279876709
0.6471987476893997,2.3588554859161377
0.6471786700684906,2.360614776611328
0.6471584262111325,2.3624002933502197
0.6471383742952663,2.3641576766967773
0.6471181564124243,2.3659262657165527
0.6470981301530022,2.3676860332489014
0.6470779381957236,2.3694698810577393
0.6470579375442594,2.3712289333343506
0.6470377714637041,2.3729732036590576
0.6470177963718237,2.374790906906128
0.6469976561192643,2.3765435218811035
0.6469777065387058,2.37831711769104
0.646957592065527,2.3800668716430664
0.6469376679481397,2.381862163543701
0.6469175792058386,2.3836112022399902
0.6468976805035831,2.385409355163574
0.6468776174437678,2.387148380279541
0.6468577441087161,2.3889124393463135
0.6468377066831067,2.390686273574829
0.6468178586674413,2.392453670501709
0.646797846827869,2.3942224979400635
0.6467780240838826,2.3959929943084717
0.6467580377822892,2.397796869277954
0.6467382402623855,2.3995797634124756
0.6467182794508234,2.401367425918579
0.6466985071075151,2.4031224250793457
0.6466785717381474,2.4048855304718018
0.6466588245240575,2.4066615104675293
0.6466389145491568,2.408424139022827
0.6466191924170172,2.4102091789245605
0.6465993077889663,2.4119813442230225
0.6465796106916184,2.4137628078460693
0.6465597513629096,2.4155046939849854
0.646540079253303,2.4173026084899902
0.6465202451765374,2.419097661972046
0.646500598007731,2.420865297317505
0.646480789135619,2.4226527214050293
0.6464611668607795,2.4244203567504883
0.6464413831461402,2.4261906147003174
0.6464217857185424,2.4279544353485107
0.6464020271143027,2.429739236831665
0.6463824544873291,2.431511163711548
0.6463627209465251,2.4332666397094727
0.6463431730736657,2.435063600540161
0.6463234645494401,2.4368131160736084
0.6463039413842923,2.4386003017425537
0.6462842578298962,2.4403131008148193
0.6462647593261638,2.4421000480651855
0.6462451006949557,2.443838596343994
0.6462256268064492,2.445629835128784
0.6462059930518942,2.4473602771759033
0.6461865437325309,2.4491195678710938
0.6461669348082012,2.4509084224700928
0.6461475100120043,2.452677011489868
0.6461279258715781,2.454434394836426
0.6461085255526766,2.456202745437622
0.6460889661499388,2.4579849243164062
0.6460695902625675,2.459733247756958
0.646050055551409,2.4614946842193604
0.6460307040499074,2.4632513523101807
0.6460111939843246,2.4650096893310547
0.6459918668231378,2.4668126106262207
0.6459723813572326,2.4685544967651367
0.6459530784909103,2.470325231552124
0.6459336175788897,2.4720680713653564
0.6459143389620862,2.4738471508026123
0.6458949025582622,2.475590467453003
0.645875648145736,2.4774057865142822
0.645856236204525,2.4791581630706787
0.6458370059511386,2.4809188842773438
0.6458176184270621,2.4826643466949463
0.6457984122877812,2.48443341255188
0.6457790491354642,2.4862167835235596
0.645759867065359,2.4879562854766846
0.6457405282395302,2.4897408485412598
0.6457213701937733,2.491492509841919
0.6457020556492656,2.4932613372802734
0.6456829215831326,2.4950759410858154
0.6456636312748819,2.496816396713257
0.6456445211437515,2.498593807220459
0.6456252550267967,2.5003299713134766
0.6456061687861497,2.5021157264709473
0.6455869268156327,2.503842353820801
0.6455678644210521,2.505633592605591
0.6455486465522172,2.5073769092559814
0.645529607959388,2.509136438369751
0.6455104141475819,2.5109269618988037
0.6454913993122907,2.512692928314209
0.6454722295129622,2.5144503116607666
0.6454532383910969,2.5162181854248047
0.6454340925597967,2.5179731845855713
0.6454151251073463,2.5197227001190186
0.6453960031997263,2.5214779376983643
0.6453770593727807,2.523247718811035
0.6453579613445946,2.5250015258789062
0.6453390410993444,2.5267746448516846
0.6453199669064461,2.528531074523926
0.6453010701991825,2.5302977561950684
0.6452820197975274,2.5320446491241455
0.6452631465846412,2.5338099002838135
0.6452441199302851,2.535555124282837
0.6452252701682674,2.537309169769287
0.6452062672173656,2.5390970706939697
0.6451874408628073,2.540851593017578
0.645168461571616,2.542604446411133
0.6451496585812068,2.544365167617798
0.6451307029060818,2.546144723892212
0.6451119232366104,2.547891139984131
0.645092991134007,2.549659252166748
0.6450742347423613,2.551413059234619
0.6450553261688339,2.553170919418335
0.6450365930120006,2.5549936294555664
0.6450177079242025,2.5567429065704346
0.6449989979592664,2.558506488800049
0.6449801363139499,2.560239315032959
0.6449614494980938,2.562046766281128
0.6449426112521097,2.563798666000366
0.6449239475426144,2.565553665161133
0.6449051326529116,2.567288875579834
0.6448864920071558,2.5690581798553467
0.6448677004307811,2.570819616317749
0.6448490828062404,2.572601318359375
0.6448303145003388,2.5743603706359863
0.644811719854586,2.576105833053589
0.6447929747763997,2.5778932571411133
0.6447744030671047,2.5796549320220947
0.6447556811739732,2.5814175605773926
0.6447371323589023,2.5831825733184814
0.6447184336082623,2.5849342346191406
0.6446999076452783,2.5867369174957275
0.6446812319946632,2.5884969234466553
0.6446627288417248,2.5902810096740723
0.6446440762487644,2.592017412185669
0.644625595863927,2.593808174133301
0.6446069662863473,2.595552444458008
0.644588508627761,2.5973386764526367
0.6445699020233844,2.5991029739379883
0.6445514670492951,2.6008524894714355
0.6445328833760398,2.6026222705841064
0.6445144710447884,2.6043713092803955
0.644495910260668,2.6061508655548096
0.6444775205306906,2.607900619506836
0.644458982593814,2.6096649169921875
0.6444406154236415,2.6114187240600586
0.6444221002922126,2.613161325454712
0.6444037556404699,2.6149351596832275
0.6443852632727877,2.616703510284424
0.6443669410981943,2.6184799671173096
0.6443484714526524,2.6202239990234375
0.6443301717140214,2.6220245361328125
0.6443117247491075,2.6237473487854004
0.644293447405346,2.625516414642334
0.6442750230796422,2.6272592544555664
0.644256768089751,2.6290245056152344
0.644238366361933,2.630802869796753
0.6442201336850056,2.6325647830963135
0.6442017545138433,2.6343460083007812
0.6441835441090666,2.6360795497894287
0.6441651874534229,2.637856960296631
0.6441469992800766,2.6396076679229736
0.6441286650989075,2.641368865966797
0.6441104991163636,2.6431021690368652
0.6440921873687183,2.644857883453369
0.6440740435364414,2.646637201309204
0.6440557541814619,2.6483592987060547
0.6440376324590085,2.6501975059509277
0.6440193654559289,2.6519243717193604
0.6440012658029475,2.6537017822265625
0.6439830211110944,2.655435800552368
0.643964943487325,2.6571812629699707
0.6439467210661171,2.6589467525482178
0.6439286654313912,2.660717248916626
0.6439104652403388,2.6624772548675537
0.643892431554579,2.664231538772583
0.643874253553284,2.6659939289093018
0.6438562417765037,2.6677591800689697
0.6438380859246594,2.6695454120635986
0.6438200960169628,2.671325445175171
0.6438019622743534,2.6730878353118896
0.6437839941959355,2.6748759746551514
0.6437658825224363,2.6766061782836914
0.6437479362335816,2.6783909797668457
0.6437298465891585,2.6801180839538574
0.6437119220502421,2.6819005012512207
0.6436938543949512,2.6836581230163574
0.6436759515664378,2.6854403018951416
0.6436579058604257,2.687178134918213
0.6436400247028694,2.68896746635437
0.6436220009063723,2.690734386444092
0.6436041413804169,2.6924872398376465
0.643586139453761,2.6942882537841797
0.643568301520139,2.6960525512695312
0.6435503214237399,2.6978392601013184
0.6435325050432729,2.6996092796325684
0.6435145467376353,2.7013802528381348
0.6434967518712335,2.703141927719116
0.6434788153169514,2.7048912048339844
0.6434610419256133,2.706657886505127
0.6434431270833693,2.7083957195281982
0.6434253751281821,2.710247039794922
0.6434074819587475,2.7120144367218018
0.6433897514008856,2.713804244995117
0.6433718798651202,2.71563982963562
0.6433541706658464,2.7175590991973877
0.643336320724698,2.7193470001220703
0.6433186328453622,2.7211406230926514
0.6433008044598665,2.7229526042938232
0.6432831378619062,2.724734306335449
0.6432653309931867,2.726545810699463
0.6432476856381263,2.7283504009246826
0.6432299002473939,2.7301783561706543
0.6432122760968448,2.7321505546569824
0.6431945121453977,2.7341394424438477
0.6431769091610579,2.7360119819641113
0.6431591666102813,2.7378509044647217
0.6431415847539351,2.739670753479004
0.6431238635653012,2.741464138031006
0.6431063027988193,2.7432358264923096
0.6430886029338867,2.7450180053710938
0.6430710632192257,2.746807098388672
0.6430533846396392,2.7485435009002686
0.6430358659388419,2.750354051589966
0.643018208606333,2.7521016597747803
0.6430007108815267,2.7538862228393555
0.6429830747579125,2.755629539489746
0.6429655979713108,2.7574241161346436
0.6429479830184941,2.7592132091522217
0.6429305271323955,2.7610034942626953
0.6429129333123649,2.762829542160034
0.6428954982891525,2.7646119594573975
0.6428779255639815,2.7664175033569336
0.6428605113661233,2.7682342529296875
0.6428429596979709,2.7700698375701904
0.6428255662880195,2.7718935012817383
0.6428080356391292,2.7736756801605225
0.6427906629797214,2.7754571437835693
0.6427731533124216,2.77724027633667
0.6427558013662781,2.779114007949829
0.6427383126429813,2.7809178829193115
0.6427209813729069,2.782740831375122
0.6427035135561104,2.7845335006713867
0.6426862029249931,2.7864315509796143
0.6426687559772779,2.788278579711914
0.6426514659480895,2.790147066116333
0.6426340398321203,2.791914701461792
0.6426167703679158,2.7937257289886475
0.6425993650464408,2.7955005168914795
0.6425821161103576,2.797290086746216
0.6425647315462092,2.799079418182373
0.6425475031014684,2.8008885383605957
0.6425301392575609,2.802685260772705
0.6425129312674656,2.8044657707214355
0.6424955881067972,2.806271553039551
0.6424784005347329,2.8080554008483887
0.6424610780203842,2.809861183166504
0.6424439108298189,2.8117330074310303
0.6424266089249531,2.813577890396118
0.6424094620794362,2.8154194355010986
0.6423921807472989,2.8172268867492676
0.6423750542104617,2.819051504135132
0.6423577934143806,2.8208186626434326
0.6423406871499364,2.822639226913452
0.6423234468533209,2.824385166168213
0.6423063608250639,2.8261685371398926
0.6422891409914054,2.827915668487549
0.6422720751632107,2.8297247886657715
0.6422548757560822,2.8314602375030518
0.6422378300919063,2.8332362174987793
0.6422206510749617,2.835008144378662
0.6422036255388416,2.8367514610290527
0.6421864668758163,2.8385353088378906
0.6421694614318695,2.8402812480926514
0.6421523230865793,2.842078924179077
0.6421353376990037,2.8438615798950195
0.6421182196353457,2.84563946723938
0.6421012542684191,2.847391366958618
0.6420841564503703,2.8491413593292236
0.6420672110684505,2.8509185314178467
0.6420501334600688,2.852660894393921
0.6420332080275932,2.8544626235961914
0.642016150593016,2.8562026023864746
0.6419992450745018,2.858032703399658
0.6419822077779468,2.8597800731658936
0.6419653221379901,2.861571788787842
0.6419483049437542,2.863323211669922
0.6419314391470304,2.8650882244110107
0.6419144420194904,2.8668951988220215
0.6418975960307539,2.868661880493164
0.6418806189343659,2.8704380989074707
0.6418637927184494,2.8721983432769775
0.6418468356177481,2.8739798069000244
0.6418300291395633,2.8757455348968506
0.6418130919991629,2.8775177001953125
0.6417963052236993,2.8792693614959717
0.6417793880082923,2.880993127822876
0.6417626209006178,2.8828041553497314
0.6417457235749752,2.8846259117126465
0.6417289761002353,2.886392593383789
0.6417120986292064,2.8881492614746094
0.6416953707526248,2.88993239402771
0.641678513101137,2.8916516304016113
0.6416618047880146,2.893437623977661
0.6416449669210733,2.8951897621154785
0.6416282781367881,2.8969385623931885
0.6416114600194762,2.8987491130828857
0.6415947907294838,2.900513172149658
0.6415779923269617,2.90228271484375
0.6415613424967941,2.9040541648864746
0.6415445637742996,2.905830144882202
0.6415279333695659,2.9075918197631836
0.6415111742924141,2.909395694732666
0.6414945632787997,2.911161184310913
0.6414778238123823,2.9129106998443604
0.6414612321556491,2.914699077606201
0.6414445122654344,2.916451930999756
0.6414279399314203,2.9182279109954834
0.6414112395829539,2.9199788570404053
0.6413946865375726,2.921748161315918
0.6413780056964754,2.9234793186187744
0.6413614719057168,2.9252254962921143
0.6413448105376865,2.9270224571228027
0.641328295967616,2.928781270980835
0.6413116540384258,2.930543899536133
0.6412951586551836,2.9323177337646484
0.641278536130683,2.934091806411743
0.6412620599004851,2.9358580112457275
0.6412454567465988,2.9376275539398193
0.641228999635736,2.9393904209136963
0.6412124158184641,2.94111704826355
0.6411959777933018,2.942922830581665
0.6411794132787197,2.9446537494659424
0.6411629943056985,2.946422815322876
0.6411464490599563,2.9481732845306396
0.6411300491055903,2.9499621391296387
0.6411135230949135,2.951702356338501
0.641097142125792,2.9534988403320312
0.6410806353164801,2.95525860786438
0.6410642732992657,2.9570040702819824
0.6410477856576932,2.958789825439453
0.6410314425591227,2.9605419635772705
0.6410149740517377,2.9623188972473145
0.6409986498386216,2.9640631675720215
0.6409822004319466,2.965848207473755
0.6409658950711692,2.9675962924957275
0.6409494647318006,2.9693799018859863
0.6409331781903186,2.9711456298828125
0.6409167668849266,2.9728949069976807
0.6409004991297707,2.974670886993408
0.6408841068250987,2.976433515548706
0.6408678578233721,2.9782280921936035
0.6408514844862371,2.979956865310669
0.6408352542051157,2.9817516803741455
0.6408188998024076,2.9835000038146973
0.6408026882091401,2.9852561950683594
0.6407863527078218,2.987061023712158
0.6407701597697294,2.988818407058716
0.6407538431368366,2.990597724914551
0.6407376688213123,2.992382049560547
0.6407213710239534,2.9941742420196533
0.6407052152984625,2.9959425926208496
0.6406889363038181,2.9977245330810547
0.6406727991358976,2.9994771480560303
0.6406565389112207,3.001217842102051
0.6406404202684792,3.003011465072632
0.6406241787810946,3.0047576427459717
0.6406080786312126,3.0065181255340576
0.6405918558485171,3.0082602500915527
0.6405757741592458,3.010047674179077
0.6405595700487079,3.0117924213409424
0.64054350678787,3.0135579109191895
0.6405273213170295,3.0153088569641113
0.6405112764525188,3.0170705318450928
0.640495109588987,3.0188748836517334
0.6404790830887678,3.0206515789031982
0.6404629348002271,3.0224368572235107
0.6404469266323338,3.024191379547119
0.6404307968865377,3.025980234146118
0.640414807019076,3.0277440547943115
0.6403986957838486,3.029512405395508
0.6403827241849938,3.0312843322753906
0.6403666314282296,3.0330357551574707
0.6403506780662274,3.0348503589630127
0.6403346037558916,3.0366196632385254
0.6403186685990573,3.0384180545806885
0.6403026127031853,3.0401623249053955
0.6402866957199044,3.0419344902038574
0.6402706582066017,3.0436878204345703
0.6402547593653283,3.045459270477295
0.6402387402027704,3.0472099781036377
0.6402228594720286,3.048967123031616
0.6402068586284604,3.050729274749756
0.6401909959768436,3.0525014400482178
0.6401750134205797,3.0542759895324707
0.64015916881675,3.056018829345703
0.6401432045161742,3.0577564239501953
0.6401273779288625,3.0595173835754395
0.6401114318524284,3.061249017715454
0.6400956232504342,3.0630555152893066
0.6400796953666636,3.0647969245910645
0.6400639047188551,3.0666098594665527
0.6400479949963395,3.0683741569519043
0.6400322222716529,3.070164442062378
0.6400163306790516,3.071901321411133
0.6400005758464917,3.0736892223358154
0.6399847023525331,3.07546329498291
0.6399689653811723,3.0772182941436768
0.6399531099546528,3.078990936279297
0.6399373908136315,3.0807502269744873
0.6399215534234158,3.082533597946167
0.6399058520819417,3.0842905044555664
0.6398900326969627,3.086052179336548
0.6398743491243112,3.0878045558929443
0.6398585477135692,3.0895533561706543
0.6398428818790828,3.0913422107696533
0.6398270984116462,3.09309720993042
0.6398114502847347,3.094860792160034
0.6397956847297389,3.096607208251953
0.639780054279879,3.0984177589416504
0.6397643066065272,3.100158452987671
0.6397486938032624,3.101956605911255
0.6397329639808244,3.103703498840332
0.6397173687937647,3.105469226837158
0.6397016567915776,3.107261896133423
0.6396860791903994,3.1090259552001953
0.6396703849778673,3.1108009815216064
0.6396548249323134,3.112546443939209
0.6396391484789066,3.1143195629119873
0.6396236059587859,3.1160597801208496
0.6396079472340414,3.117830276489258
0.6395924222092287,3.119598865509033
0.6395767811827496,3.121365785598755
0.6395612736231855,3.1231136322021484
0.6395456502646414,3.1248676776885986
0.6395301601403319,3.126652956008911
0.6395145544194584,3.128398895263672
0.6394990817004752,3.1302430629730225
0.6394834935870731,3.131991147994995
0.6394680382435531,3.1337692737579346
0.6394524677074896,3.1355373859405518
0.6394370297096347,3.1372904777526855
0.6394214767208419,3.139080286026001
0.6394060560389191,3.1408541202545166
0.6393905205673946,3.142622947692871
0.6393751171717356,3.144366979598999
0.6393595991875425,3.146134614944458
0.6393442130485437,3.147902727127075
0.6393287125218093,3.1497182846069336
0.6393133436099315,3.1515886783599854
0.639297860510849,3.1534483432769775
0.6392825087966173,3.1552648544311523
0.6392670430954435,3.157010316848755
0.6392517085494471,3.158801555633545
0.6392362602165037,3.160538673400879
0.6392209428093961,3.162351608276367
0.6392055118150695,3.1641006469726562
0.6391902115175676,3.1659207344055176
0.639174797832308,3.1677048206329346
0.6391595146151924,3.1695396900177
0.6391441182095141,3.1713969707489014
0.6391288520436291,3.1733627319335938
0.6391134728881102,3.17526912689209
0.6390982237443633,3.1771531105041504
0.6390828618096459,3.1791114807128906
0.6390676296590079,3.1810593605041504
0.639052284915797,3.1829986572265625
0.6390370697293017,3.184804677963257
0.6390217421483665,3.186577558517456
0.6390065438971103,3.1883411407470703
0.6389912334492827,3.1901144981384277
0.638976052104425,3.191944122314453
0.6389607587606001,3.193713665008545
0.6389455942933627,3.1954803466796875
0.6389303180244985,3.1972291469573975
0.6389151704061657,3.199068546295166
0.638899911183283,3.200819253921509
0.6388847803852016,3.2026188373565674
0.6388695381793835,3.204367160797119
0.6388544241729617,3.2061262130737305
0.6388391989553542,3.207895517349243
0.6388241017120626,3.2096846103668213
0.6388088934538739,3.211444616317749
0.6387938129452447,3.2132155895233154
0.6387786216177449,3.215001106262207
0.638763557815372,3.216756820678711
0.6387483833898933,3.218552350997925
0.6387333362654322,3.2203164100646973
0.6387181787133683,3.2220940589904785
0.6387031482385355,3.2238595485687256
0.6386880075313425,3.22562837600708
0.6386729936779159,3.227388858795166
0.6386578697871105,3.2291598320007324
0.638642872526929,3.230950355529785
0.63862776542409,3.2327067852020264
0.6386127847290531,3.2345244884490967
0.6385976943858205,3.236285448074341
0.6385827302278885,3.2380690574645996
0.6385676566159625,3.2398481369018555
0.6385527089671567,3.2416489124298096
0.6385376520582993,3.243412733078003
0.6385227208907004,3.2451841831207275
0.6385076806567342,3.2469794750213623
0.638492765942484,3.2487263679504395
0.6384777423552921,3.2505178451538086
0.6384628440665922,3.252284049987793
0.6384478370981176,3.2540600299835205
0.6384329552072298,3.2558436393737793
0.6384179648294767,3.257622480392456
0.638403099308722,3.2593891620635986
0.6383881254937542,3.2611656188964844
0.6383732763155139,3.262969493865967
0.6383583190354554,3.2646985054016113
0.6383434861721696,3.266483783721924
0.6383285453992041,3.2682344913482666
0.6383137288233731,3.2700343132019043
0.6382988045297441,3.271777391433716
0.6382840042139266,3.2735369205474854
0.6382690963719373,3.275282144546509
0.6382543122887515,3.2770400047302246
0.6382394208707642,3.278846263885498
0.6382246529928873,3.280604362487793
0.6382097779713233,3.2823610305786133
0.6381950262714908,3.2841436862945557
0.6381801676188316,3.2859160900115967
0.6381654320698378,3.287668466567993
0.6381505897586227,3.2894530296325684
0.6381358703333205,3.2912402153015137
0.6381210443361484,3.292978525161743
0.6381063410074489,3.2947919368743896
0.6380915312969766,3.2965471744537354
0.6380768440378495,3.29832124710083
0.638062050586793,3.3001089096069336
0.6380473793702652,3.3018739223480225
0.6380326021513986,3.303612470626831
0.6380179469505554,3.305401563644409
0.6380031859367111,3.307140588760376
0.6379885467246956,3.308894395828247
0.637973801888764,3.3106637001037598
0.6379591786387766,3.3124334812164307
0.6379444499537062,3.314207077026367
0.6379298426390049,3.3159894943237305
0.6379151300778019,3.317761182785034
0.6379005386717019,3.3195278644561768
0.6378858422074302,3.3212790489196777
0.6378712666833043,3.323061943054199
0.637856586289085,3.324820041656494
0.6378420266203625,3.326611042022705
0.6378273622693746,3.3283913135528564
0.637812818429542,3.330176830291748
0.6377981700950213,3.3319365978240967
0.6377836420576216,3.333739757537842
0.6377690097128613,3.3354907035827637
0.6377544974514942,3.3372244834899902
0.6377398810698444,3.3390257358551025
0.6377253845581659,3.340763807296753
0.6377107841130333,3.3425276279449463
0.637696303324756,3.344305992126465
0.6376817187896041,3.3460588455200195
0.6376672536984967,3.3478262424468994
0.6376526850468456,3.3496055603027344
0.6376382356267329,3.351381540298462
0.6376236828321586,3.3531291484832764
0.6376092490569213,3.354954242706299
0.6375947120930568,3.356696367263794
0.6375802939366308,3.3584673404693604
0.6375657727771649,3.3602542877197266
0.6375513702135425,3.362032175064087
0.6375368648322194,3.3637819290161133
0.6375224778354481,3.365612268447876
0.6375079882060688,3.3673903942108154
0.6374936167502513,3.3691461086273193
0.6374791428466718,3.370924234390259
0.637464786905966,3.37267804145813
0.6374503287020981,3.3744475841522217
0.6374359882507171,3.3762400150299072
0.6374215457205282,3.37800931930542
0.6374072207327401,3.3797638416290283
0.6373927938502524,3.3815388679504395
0.63737848430038,3.383329391479492
0.6373640730396711,3.385080099105835
0.6373497789020921,3.3868844509124756
0.6373353832372946,3.3886308670043945
0.6373211044864406,3.3904168605804443
0.637306724391742,3.392167806625366
0.6372924610020996,3.393963575363159
0.6372780964517419,3.3957090377807617
0.6372638483978519,3.3974850177764893
0.6372494993661321,3.399268865585327
0.637235266622589,3.4010250568389893
0.6372209330838584,3.402801513671875
0.6372067156253112,3.404557466506958
0.637192397553975,3.406329870223999
0.6371781953551262,3.4080963134765625
0.6371638927256447,3.409874677658081
0.6371497057612505,3.411649465560913
0.6371354185481374,3.4134161472320557
0.6371212467930076,3.4152309894561768
0.6371069749708306,3.4170143604278564
0.637092818399829,3.4188623428344727
0.6370785619432094,3.420658588409424
0.6370644205312525,3.4224750995635986
0.6370501794148659,3.4242641925811768
0.6370360531369234,3.426130533218384
0.6370218273354983,3.4279727935791016
0.6370077161665934,3.4298484325408936
0.6369935056549121,3.43164324760437
0.6369794095701204,3.433429002761841
0.6369652143230181,3.4353127479553223
0.6369511332974684,3.437087059020996
0.6369369532898339,3.4388983249664307
0.6369228872987076,3.440683364868164
0.6369087225054822,3.4424803256988525
0.6368946715240131,3.444267511367798
0.6368805219201913,3.4460811614990234
0.6368664859236657,3.447918653488159
0.6368523514842948,3.4497249126434326
0.636838330448051,3.4515316486358643
0.6368242111482307,3.453367233276367
0.6368102050476596,3.455228805541992
0.636796100862542,3.4569954872131348
0.6367821096730862,3.458791971206665
0.6367680205778761,3.460575580596924
0.6367540442750304,3.4623680114746094
0.6367399702449843,3.4641480445861816
0.6367260088042949,3.4659690856933594
0.6367119498147219,3.4677538871765137
0.6366980032117869,3.469528913497925
0.636683959238048,3.471275806427002
0.6366700274485168,3.4730336666107178
0.6366559984660246,3.4748260974884033
0.6366420814655981,3.4766199588775635
0.636628067449817,3.4784021377563477
0.6366141652142473,3.480170488357544
0.6366001661406936,3.4819376468658447
0.6365862786457838,3.4837162494659424
0.6365722944900246,3.4855005741119385
0.6365584217116292,3.4872827529907227
0.6365444524492837,3.489039897918701
0.6365305943633075,3.490846872329712
0.6365166399700456,3.492642402648926
0.6365027965524448,3.494438886642456
0.6364888570039873,3.496196985244751
0.6364750282307684,3.4980010986328125
0.6364611035028874,3.4997575283050537
0.6364472893501074,3.5015387535095215
0.6364333794186261,3.5032784938812256
0.6364195798623921,3.505026340484619
0.6364056847031838,3.5068137645721436
0.6363918997196537,3.5085856914520264
0.6363780193086428,3.5103557109832764
0.6363642488740241,3.5121073722839355
0.6363503831871851,3.5138814449310303
0.6363366272777357,3.515666961669922
0.6363227762910936,3.5174448490142822
0.6363090348831208,3.5192108154296875
0.6362951985727507,3.5209553241729736
0.6362814716426125,3.5227413177490234
0.6362676499846397,3.5244979858398438
0.6362539375087425,3.526291608810425
0.6362401304793421,3.528059959411621
0.6362264324341429,3.5298478603363037
0.6362126400095401,3.5316312313079834
0.6361989563715444,3.533426523208618
0.636185178528014,3.5351922512054443
0.6361715092737772,3.53696870803833
0.6361577459876435,3.538743495941162
0.6361440910937699,3.5405001640319824
0.6361303423414068,3.542281150817871
0.6361167017845498,3.544041633605957
0.6361029675423802,3.545790433883667
0.6360893412992421,3.5475876331329346
0.6360756215437386,3.54936146736145
0.6360620095910704,3.55112624168396
0.6360483042987546,3.552902936935425
0.636034706613356,3.554692029953003
0.6360210157607985,3.556464672088623
0.6360074323195178,3.558265447616577
0.6359937558833378,3.5600290298461914
0.6359801866630718,3.5617988109588623
0.6359665246199374,3.563554286956787
0.6359529695976311,3.5653109550476074
0.6359393219242593,3.567112445831299
0.6359257810769058,3.5688791275024414
0.6359121477500618,3.5706348419189453
0.6358986210547023,3.572408437728882
0.6358850020511999,3.5742011070251465
0.6358714894849236,3.5759668350219727
0.6358578847816247,3.577749729156494
0.6358443863215689,3.5795397758483887
0.6358307958953835,3.5812935829162598
0.6358173115187328,3.583080530166626
0.6358037353466193,3.5848233699798584
0.6357902650306063,3.586613178253174
0.6357767030895707,3.5883758068084717
0.6357632468114748,3.5901598930358887
0.6357496990785712,3.5919134616851807
0.63573625681572,3.593679904937744
0.6357227232680496,3.5954413414001465
0.6357092949978176,3.5972342491149902
0.6356957756125298,3.5990407466888428
0.6356823613123386,3.6008362770080566
0.63566885606663,3.602621555328369
0.6356554557139481,3.604403257369995
0.6356419645850627,3.6061971187591553
0.6356285781574058,3.607994318008423
0.635615101122635,3.609773874282837
0.6356017285975654,3.6115996837615967
0.6355882656342471,3.6133649349212646
0.6355749069893739,3.6151413917541504
0.6355614580748937,3.6169159412384033
0.6355481132878724,3.6187329292297363
0.6355346783996624,3.6205005645751953
0.6355213474481952,3.622297525405884
0.6355079265637343,3.624093532562256
0.6354946094255695,3.6258952617645264
0.6354812025223835,3.6276767253875732
0.6354678991753155,3.6294844150543213
0.6354545062309765,3.631274461746216
0.6354412166528463,3.6330642700195312
0.6354278376449727,3.634869337081909
0.635414561813667,3.6366186141967773
0.635401196719924,3.6384029388427734
0.6353879346133752,3.6401560306549072
0.6353745834114736,3.641932249069214
0.63536133500766,3.6437129974365234
0.6353479976753574,3.6455047130584717
0.6353347629523033,3.6472856998443604
0.6353214394674025,3.64902925491333
0.6353082184031773,3.6508376598358154
0.6352949087435275,3.6526007652282715
0.6352817013162464,3.6543939113616943
0.6352684054597423,3.6561503410339355
0.6352552116475656,3.6579360961914062
0.6352419295721476,3.6596906185150146
0.6352287493532808,3.6614739894866943
0.635215481036935,3.6632325649261475
0.6352023143896288,3.664992570877075
0.6351890598103865,3.66676926612854
0.6351759067129367,3.6685407161712646
0.6351626658488745,3.6703062057495117
0.6351495262796216,3.6720805168151855
0.6351362991088615,3.6738548278808594
0.6351231730461907,3.6756205558776855
0.6351099595468997,3.677402973175049
0.6350968469692412,3.679152727127075
0.6350836471196313,3.6808927059173584
0.6350705480054594,3.682687282562256
0.6350573617837875,3.6844465732574463
0.6350442761116214,3.686202049255371
0.6350311034961889,3.6879637241363525
0.635018031244592,3.689727544784546
0.6350048722137452,3.6914849281311035
0.634991813361325,3.6932613849639893
0.6349786678934549,3.6950221061706543
0.6349656224188635,3.6967720985412598
0.634952490492405,3.6985607147216797
0.6349394583743376,3.7003440856933594
0.6349263399677706,3.7021191120147705
0.6349133211849671,3.703892230987549
0.6349002162768154,3.705683946609497
0.6348872108080593,3.7074532508850098
0.6348741193768905,3.7092134952545166
0.6348611272010092,3.711003541946411
0.6348480492254355,3.7127685546875
0.6348350703212993,3.7145652770996094
0.6348220057799765,3.7163360118865967
0.6348090401264999,3.718120574951172
0.6347959889981275,3.719874382019043
0.6347830365742682,3.7216858863830566
0.6347699988375898,3.723440408706665
0.6347570596223485,3.725200653076172
0.6347440352561508,3.7269818782806396
0.6347311092285718,3.728745460510254
0.6347180982116851,3.7305190563201904
0.6347051853508554,3.732285261154175
0.6346921876621536,3.7340543270111084
0.6346792879472036,3.7358317375183105
0.6346663035656036,3.7376186847686768
0.634653416975706,3.7393720149993896
0.6346404458801682,3.741112470626831
0.6346275723945389,3.742918014526367
0.6346146145640663,3.7447092533111572
0.6346017541619635,3.7464945316314697
0.6345888095756026,3.7482757568359375
0.6345759622363274,3.7500832080841064
0.634563030873167,3.7518577575683594
0.6345501965760628,3.7536442279815674
0.6345372784152348,3.7554006576538086
0.6345244571396872,3.7571613788604736
0.6345115521603661,3.7589573860168457
0.6344987438858033,3.760728120803833
0.634485852067206,3.7625114917755127
0.6344730567730978,3.764336585998535
0.6344601780944839,3.766131639480591
0.6344473957603426,3.7679269313812256
0.6344345302010138,3.769726514816284
0.6344217608063935,3.771488666534424
0.6344089083456936,3.7732365131378174
0.6343961518701903,3.7750766277313232
0.6343833124875057,3.77683424949646
0.6343705689107568,3.7786097526550293
0.6343577425855157,3.780384063720703
0.6343450118872006,3.782200813293457
0.634332198598873,3.784027099609375
0.6343194807587124,3.7858550548553467
0.6343066804868104,3.7876362800598145
0.6342939754845667,3.7894368171691895
0.6342811882086437,3.7912075519561768
0.6342684960241204,3.7929632663726807
0.634255721723772,3.794745445251465
0.6342430423368137,3.7965283393859863
0.6342302809916767,3.7983222007751465
0.6342176143821694,3.800142288208008
0.634204865971922,3.8020050525665283
0.6341922121197927,3.803837776184082
0.6341794766241544,3.8057000637054443
0.634166835509371,3.8075766563415527
0.6341541129081029,3.809441089630127
0.634141484510674,3.8113157749176025
0.6341287747835778,3.8131837844848633
0.6341161590835529,3.8150928020477295
0.6341034622104716,3.8169634342193604
0.634090859187941,3.818821430206299
0.6340781751487586,3.8206400871276855
0.6340655847838527,3.8225202560424805
0.6340529135584938,3.8243601322174072
0.6340403358313835,3.8261914253234863
0.6340276773998141,3.8279783725738525
0.634015112290711,3.829798936843872
0.6340024666329366,3.8315703868865967
0.6339899141220924,3.833360195159912
0.6339772812181602,3.835162401199341
0.6339647412858664,3.836991786956787
0.6339521211158631,3.8388047218322754
0.6339395937424521,3.8406033515930176
0.6339269862865053,3.8423943519592285
0.6339144714523484,3.844160318374634
0.6339018766906259,3.845949172973633
0.633889374376135,3.8477327823638916
0.6338767922888446,3.849499464035034
0.633864302474471,3.8513147830963135
0.6338517330418608,3.853074073791504
0.6338392557080956,3.854875326156616
0.6338266989104534,3.856661081314087
0.6338142340378272,3.8584561347961426
0.6338016898554806,3.8602359294891357
0.633789237424564,3.8620471954345703
0.6337767058378805,3.8638086318969727
0.6337642658292825,3.8655881881713867
0.6337517468186696,3.8673532009124756
0.6337393192130392,3.869123935699463
0.6337268127589435,3.8709089756011963
0.6337143975369688,3.8727002143859863
0.6337019036198767,3.8744897842407227
0.6336895007622846,3.8762786388397217
0.6336770193627217,3.8780744075775146
0.6336646288502784,3.879847764968872
0.6336521599488094,3.8816075325012207
0.6336397817623203,3.883389949798584
0.6336273253395497,3.8852529525756836
0.6336149594598579,3.887056350708008
0.633602515496429,3.8888227939605713
0.6335901619044175,3.890592098236084
0.6335777303810123,3.8923299312591553
0.6335653890576024,3.894113302230835
0.6335529699549423,3.8958733081817627
0.6335406408810935,3.897646427154541
0.6335282341799385,3.8994204998016357
0.6335159173366491,3.9011712074279785
0.633503523017798,3.902937173843384
0.6334912183861046,3.9047155380249023
0.6334788364303947,3.9064910411834717
0.633466543991372,3.908250093460083
0.6334541743796794,3.9100189208984375
0.6334418941144406,3.9118049144744873
0.6334295368276796,3.91355299949646
0.6334172687173755,3.9153032302856445
0.6334049237364988,3.9170546531677246
0.6333926677623187,3.918855905532837
0.6333803350683177,3.920593023300171
0.6333680912114883,3.922372579574585
0.633355770785392,3.924138069152832
0.6333435390271782,3.9259233474731445
0.633331230850054,3.9276955127716064
0.6333190111717583,3.929480791091919
0.6333067152247116,3.931227445602417
0.6332945076076739,3.932997465133667
0.6332822238718483,3.9347896575927734
0.6332700282974463,3.936540365219116
0.6332577567540223,3.938318967819214
0.6332455732036711,3.9400830268859863
0.6332333138338679,3.941844940185547
0.6332211422890203,3.9436230659484863
0.6332088950740941,3.945392370223999
0.6331967355162393,3.947144031524658
0.6331845004374843,3.9488894939422607
0.6331723528481495,3.9506566524505615
0.6331601298868972,3.952406167984009
0.6331479942476461,3.954184055328369
0.6331357833852654,3.955929756164551
0.6331236596776992,3.9577090740203857
0.6331114608955961,3.9594664573669434
0.6330993491013527,3.9612233638763428
0.6330871623809705,3.9629971981048584
0.6330750624817246,3.964745044708252
0.6330628878045439,3.966503143310547
0.6330507997820071,3.9682748317718506
0.6330386371295453,3.970031499862671
0.6330265609654654,3.971794843673706
0.633014410319277,3.973557472229004
0.6330023459954388,3.975309371948242
0.6329902073371149,3.9770543575286865
0.6329781548353396,3.9788546562194824
0.6329660281465083,3.980590343475342
0.6329539874486534,3.9824111461639404
0.6329418727109793,3.9841721057891846
0.6329298437989388,3.9859626293182373
0.632917740994123,3.9877302646636963
0.6329057238498269,3.989513397216797
0.6328936329596075,3.9912586212158203
0.632881627565022,3.993028402328491
0.632869548571173,3.994814157485962
0.6328575549083001,3.996572971343994
0.6328454877926319,3.9983596801757812
0.6328335058435102,4.000132083892822
0.6328214505878695,4.001917839050293
0.6328094803345727,4.003704786300659
0.6327974369208427,4.005456209182739
0.6327854783454807,4.007209062576294
0.63277344675558,4.008971929550171
0.6327614998402986,4.010774374008179
0.6327494800561821,4.012529134750366
0.6327375447831625,4.014293193817139
0.6327255367868212,4.016041040420532
0.6327136131382798,4.017815589904785
0.6327016169117403,4.019564151763916
0.6326897048699294,4.0213611125946045
0.632677720395254,4.023116827011108
0.6326658199424612,4.024871349334717
0.6326538472017478,4.026623487472534
0.6326419583202959,4.028374910354614
0.6326299972956781,4.030129432678223
0.6326181199679249,4.0318992137908936
0.632606170641572,4.03364896774292
0.6325943048499109,4.035388946533203
0.6325823672040268,4.037130832672119
0.6325705129308858,4.038912057876587
0.6325585869477105,4.040644645690918
0.6325467441755527,4.042405843734741
0.6325348298373611,4.044162750244141
0.6325229985486844,4.045947074890137
0.6325110958377866,4.047686338424683
0.6324992760151239,4.049472093582153
0.6324873849138649,4.051218032836914
0.6324755765397836,4.052976131439209
0.6324636970305436,4.054729223251343
0.6324519000876455,4.056495189666748
0.6324400321528396,4.058279514312744
0.6324282466237616,4.060053586959839
0.6324163902458395,4.061814785003662
0.6324046161132525,4.063575506210327
0.6323927712746986,4.0653769969940186
0.6323810085213081,4.067135810852051
0.6323691752046415,4.068899631500244
0.6323574238131873,4.070685386657715
0.6323456020009621,4.072423934936523
0.6323338619542177,4.074203014373779
0.6323220516290219,4.075963497161865
0.6323103229097958,4.077746629714966
0.632298524054252,4.079486846923828
0.632286806645386,4.081277132034302
0.6322750192421511,4.083043575286865
0.6322633131265215,4.084810256958008
0.6322515371582866,4.086587190628052
0.6322398423188033,4.08834981918335
0.6322280777682938,4.090129613876343
0.6322163941879005,4.0918872356414795
0.6322046410378758,4.093653440475464
0.63219296869955,4.09540581703186
0.6321812269328037,4.0971598625183105
0.6321695658195563,4.098936319351196
0.6321578354189152,4.100681781768799
0.6321461855137914,4.1024510860443115
0.6321344664621172,4.104194402694702
0.6321228277481948,4.105974912643433
0.6321111200283821,4.107709169387817
0.6320994924887728,4.109500169754028
0.6320877960837503,4.111235618591309
0.6320761797015991,4.113001108169556
0.6320644945943288,4.114781141281128
0.632052889352814,4.116545677185059
0.6320412155262916,4.118314027786255
0.6320296214086244,4.120070219039917
0.6320179588458793,4.12182354927063
0.6320063758353041,4.123567342758179
0.6319947245193985,4.1253485679626465
0.631983152599193,4.127080202102661
0.6319715125132229,4.128847122192383
0.6319599516666974,4.1306233406066895
0.631948322793792,4.132364511489868
0.6319367730042895,4.1341469287872314
0.6319251553276106,4.135873079299927
0.6319136165785076,4.13765549659729
0.6319020100812505,4.139397144317627
0.6318904823559556,4.141145944595337
0.6318788870213482,4.142920017242432
0.631867370303303,4.144683361053467
0.6318557861146066,4.146456003189087
0.6318442803872849,4.148218393325806
0.6318327073277933,4.149974822998047
0.6318212125747016,4.1517133712768555
0.6318096506277413,4.153485298156738
0.6317981668324185,4.155241966247559
0.6317866159813489,4.156956911087036
0.6317751431273662,4.158735513687134
0.631763603355579,4.160484313964844
0.6317521414265398,4.1622538566589355
0.6317406127174595,4.1639931201934814
0.6317291616969992,4.165767192840576
0.6317176440340828,4.167509078979492
0.6317062039058694,4.16926646232605
0.6316946972726057,4.171027421951294
0.6316832680203388,4.17279314994812
0.6316717724002496,4.174571752548218
0.6316603540076607,4.17632532119751
0.6316488693842995,4.178100109100342
0.6316374618351526,4.179851293563843
0.631625988192105,4.181643724441528
0.6316145914701952,4.183391094207764
0.6316031287910795,4.185136079788208
0.6315917428802338,4.186922311782837
0.6315802911486996,4.188688278198242
0.6315689160327768,4.190503120422363
0.6315574752325058,4.192280530929565
0.6315461108953963,4.19408392906189
0.6315346810101022,4.195830345153809
0.6315233274357278,4.197638273239136
0.6315119084491558,4.199397087097168
0.6315005656214697,4.201176404953003
0.6314891575173971,4.202960014343262
0.6314778254203839,4.204709053039551
0.6314664281826192,4.206484317779541
0.6314551068002946,4.2082436084747314
0.631443720412678,4.210005283355713
0.6314324097290896,4.2117390632629395
0.6314210341754928,4.213512420654297
0.6314097341747184,4.215250015258789
0.6313983694390443,4.216980934143066
0.6313870801051933,4.218767166137695
0.6313757261713764,4.2205116748809814
0.6313644474885891,4.222269535064697
0.6313531043405951,4.223999738693237
0.6313418362930426,4.225786447525024
0.6313305039148683,4.227529287338257
0.6313192464867529,4.229297876358032
0.6313079248624259,4.231078147888184
0.6312966780379802,4.232882022857666
0.6312853671515597,4.234678506851196
0.6312741309150474,4.236450433731079
0.6312628307506234,4.238216400146484
0.6312516050863384,4.2399632930755615
0.6312403156280313,4.241738319396973
0.6312291005202988,4.243485927581787
0.6312178217522603,4.245235204696655
0.631206617185435,4.2470619678497314
0.6311953490918477,4.24880313873291
0.6311841550503156,4.250587224960327
0.6311728976153921,4.252336740493774
0.6311617140835688,4.254101753234863
0.631150467291553,4.255832195281982
0.631139294253885,4.257631063461304
0.631128058089051,4.25937032699585
0.6311168955300148,4.2611072063446045
0.631105669976667,4.262882709503174
0.6310945178807692,4.2646543979644775
0.6310833029232427,4.266418933868408
0.6310721612750196,4.268185615539551
0.6310609568976796,4.26996111869812
0.6310498256816984,4.271716356277466
0.6310386318689405,4.273487329483032
0.6310275110697974,4.27524209022522
0.6310163278060472,4.276984214782715
0.6310052174083689,4.278782606124878
0.6309940446780824,4.280543565750122
0.6309829446665248,4.28230881690979
0.6309717824541877,4.284043073654175
0.630960692813437,4.285829782485962
0.6309495411035652,4.287569284439087
0.6309384618183369,4.289309978485107
0.630927320595476,4.291051864624023
0.6309162516505153,4.292814493179321
0.630905120899241,4.294575929641724
0.6308940622793225,4.296323537826538
0.63088294198424,4.298087120056152
0.6308718936741681,4.299840450286865
0.6308607838199123,4.301607131958008
0.6308497458045202,4.303357124328613
0.6308386463757558,4.3050923347473145
0.6308276186399066,4.30687952041626
0.6308165296213277,4.308645725250244
0.6308055121499131,4.310401678085327
0.6307944335262436,4.312145948410034
0.6307834263041849,4.313945055007935
0.6307723580601778,4.3156960010528564
0.6307613610724253,4.317477464675903
0.6307503031928628,4.319242715835571
0.6307393164243961,4.320998907089233
0.6307282688940902,4.322765588760376
0.6307172923299174,4.3245391845703125
0.6307062551337086,4.32630467414856
0.6306952887588669,4.328063488006592
0.6306842618816257,4.3298399448394775
0.6306733056811813,4.331596374511719
0.6306622891078066,4.33335542678833
0.6306513430668542,4.3351006507873535
0.6306403367822743,4.336843490600586
0.6306294008859374,4.338621139526367
0.6306184048751093,4.340369462966919
0.6306074791085402,4.342141151428223
0.6305964933564498,4.343864440917969
0.6305855777048294,4.345650672912598
0.6305746021964915,4.347381830215454
0.6305636966450286,4.349138259887695
0.6305527313654871,4.350898027420044
0.6305418358994196,4.352663040161133
0.6305308808337462,4.354430675506592
0.6305199954383401,4.356165647506714
0.630509050571636,4.35792875289917
0.6304981752321857,4.359687566757202
0.63048724054958,4.3614373207092285
0.6304763752514082,4.363163709640503
0.6304654507380587,4.364917278289795
0.630454595466516,4.366698980331421
0.6304436811076094,4.3684399127960205
0.6304328358480746,4.370231866836548
0.6304219316288254,4.371982097625732
0.6304110963667054,4.373767614364624
0.6304002022723563,4.375517129898071
0.6303893769930863,4.377277374267578
0.6303784930089086,4.379049301147461
0.6303676776979512,4.380821943283081
0.630356803809244,4.382583141326904
0.6303459984520898,4.384348154067993
0.6303351346441807,4.386123895645142
0.6303243392263483,4.387871742248535
0.6303134854845925,4.389609336853027
0.6303027006178381,4.392361879348755
0.6302918563014093,4.394124507904053
0.6302810807187288,4.395911931991577
0.6302702470654581,4.397701740264893
0.6302594813789788,4.399501323699951
0.6302486577480951,4.401233673095703
0.6302379019432881,4.403047323226929
0.6302270883202585,4.404793977737427
0.6302163423827801,4.4066078662872314
0.6302055387530991,4.408350944519043
0.6301948026686331,4.410176515579224
0.6301840090178232,4.411908864974976
0.630173282772081,4.413738250732422
0.6301624990856914,4.415477275848389
0.6301517826644115,4.417246580123901
0.63014100892802,4.419008255004883
0.6301303023169678,4.420818328857422
0.6301195385161791,4.4225754737854
0.6301088417011477,4.424363374710083
0.6300980878215939,4.4261314868927
0.6300874007884029,4.427917003631592
0.6300766568157438,4.4296698570251465
0.6300659795502405,4.431467771530151
0.6300552454701623,4.433195114135742
0.6300445779582208,4.434997797012329
0.6300338537564381,4.436755180358887
0.6300231959839586,4.438551902770996
0.6300124816462122,4.440282106399536
0.6300018335991231,4.442108869552612
0.6299911291111809,4.443849325180054
0.6299804907754364,4.4456627368927
0.629969796123094,4.44741153717041
0.6299591674846753,4.449186086654663
0.6299484826537548,4.450945615768433
0.6299378636986697,4.45274806022644
0.6299271886750203,4.4545111656188965
0.6299165793893032,4.456313371658325
0.6299059141588007,4.4580771923065186
0.6298953145285127,4.460132837295532
0.6298846590770597,4.461885213851929
0.6298740690882884,4.463677167892456
0.6298634234018143,4.4654364585876465
0.6298528430406735,4.467238664627075
0.6298422071051342,4.46898889541626
0.6298316363577643,4.470809698104858
0.6298210101591426,4.472553491592407
0.62981044901171,4.474366188049316
0.629799832536015,4.476104021072388
0.6297892809747128,4.477910995483398
0.62977867420798,4.479642391204834
0.6297681322190267,4.48145866394043
0.6297575351473185,4.48320460319519
0.6297470027169595,4.4850122928619385
0.6297364153263639,4.486769676208496
0.6297258924408702,4.488558292388916
0.6297153147175022,4.490329027175903
0.629704801363171,4.492109775543213
0.6296942332931712,4.493857145309448
0.6296837294563257,4.495656251907349
0.6296731710258613,4.497412919998169
0.6296626766928504,4.499203205108643
0.6296521278881145,4.500955104827881
0.629641643045313,4.502766370773315
0.629631103852525,4.504501819610596
0.6296206284863333,4.506324768066406
0.6296100988917382,4.508063077926636
0.6295996329885829,4.50986909866333
0.629589112978452,4.511612892150879
0.629578656524785,4.513436794281006
0.629568146085415,4.5151660442352295
0.6295576990677136,4.516972064971924
0.6295471981854276,4.518728494644165
0.6295367605901948,4.520514249801636
0.6295262692513416,4.522266626358032
0.6295158410651059,4.5240466594696045
0.6295053592560595,4.525828123092651
0.6294949404653749,4.527620315551758
0.6294844681725353,4.529383659362793
0.6294740587639812,4.531161308288574
0.6294635959737739,4.532905101776123
0.6294531959339547,4.534707546234131
0.6294427426328307,4.53644585609436
0.629432351948376,4.538250684738159
0.6294219081228118,4.539980888366699
0.629411526780377,4.541806936264038
0.6294010924168746,4.543511390686035
0.6293907204031397,4.545299053192139
0.6293802954882263,4.5470545291900635
0.6293699327898962,4.5488440990448
0.6293595173101244,4.550607681274414
0.6293491639139295,4.5524070262908936
0.6293387578558769,4.554161310195923
0.6293284137485725,4.5559470653533936
0.6293180170988422,4.557692289352417
0.629307682267208,4.559490203857422
0.6292972950124281,4.561232089996338
0.6292869694432695,4.563050746917725
0.6292765915700931,4.56479287147522
0.6292662752502393,4.566599607467651
0.6292559067453444,4.568346261978149
0.62924559966165,4.570194482803345
0.6292352405117401,4.571919679641724
0.629224942651084,4.573713541030884
0.6292145928428868,4.575452566146851
0.629204304192173,4.577229976654053
0.6291939637124414,4.579004764556885
0.629183684258598,4.580793142318726
0.6291733530941096,4.582545280456543
0.6291630828240893,4.584309816360474
0.6291527609616466,4.586068153381348
0.6291424998624267,4.5878753662109375
0.6291321872888566,4.589641571044922
0.6291219353474387,4.591418743133545
0.6291116320495928,4.593165397644043
0.629101389253003,4.5949790477752686
0.6290910952177575,4.596711158752441
0.6290808615530457,4.598526954650879
0.6290705767673014,4.600250482559204
0.6290603522215423,4.602097749710083
0.6290500766722243,4.603850364685059
0.6290398612325165,4.6056578159332275
0.6290295949065744,4.60739278793335
0.6290193885600406,4.609185218811035
0.6290091314444483,4.610960483551025
0.6289989341782354,4.612741231918335
0.628988686259991,4.614508152008057
0.6289784980612697,4.6163010597229
0.6289682593273956,4.6180760860443115
0.6289580801833611,4.619881629943848
0.6289478506209039,4.621645212173462
0.6289376805187743,4.623433589935303
0.6289274601148049,4.625173807144165
0.628917299041823,4.626983642578125
0.628907087783436,4.628715991973877
0.6288969357268683,4.630543231964111
0.6288867336011824,4.632263660430908
0.628876590548319,4.634072303771973
0.6288663975424769,4.635798454284668
0.6288562634806315,4.637598991394043
0.6288460795818,4.639331102371216
0.62883595449831,4.641096353530884
0.6288257796936796,4.642869710922241
0.628815663575906,4.64466118812561
0.6288054978526908,4.64642071723938
0.6287953906880183,4.6482253074646
0.6287852340334567,4.649998903274536
0.6287751358092929,4.651790142059326
0.6287649882106463,4.653540134429932
0.6287548989144229,4.6553332805633545
0.628744760358977,4.657066345214844
0.6287346799781488,4.658908128738403
0.6287245504532121,4.6606364250183105
0.6287144789752576,4.662447690963745
0.6287043584681625,4.664182662963867
0.6286942958805828,4.665989398956299
0.6286841843786858,4.667732238769531
0.6286741306690051,4.669551372528076
0.6286640281596856,4.671294689178467
0.628653983315452,4.673063516616821
0.6286438897861125,4.674855709075928
0.6286338537948969,4.676648855209351
0.6286237692329635,4.678415060043335
0.6286137420823598,4.680202960968018
0.628603666475282,4.681978464126587
0.6285936481529072,4.683755397796631
0.6285835814881575,4.6855340003967285
0.6285735836572978,4.688343286514282
0.6285634104016323,4.691150665283203
0.6285535247688051,4.69294285774231
0.6285433600716749,4.694699048995972
0.6285334841612791,4.69647216796875
0.628523328461216,4.698215961456299
0.628513461237565,4.700011253356934
0.6285033145217811,4.7017412185668945
0.628493455972716,4.703530550003052
0.6284833182286904,4.7052342891693115
0.6284734683420743,4.70703125
0.6284633395573093,4.708724737167358
0.6284534983210274,4.710513353347778
0.6284433784830482,4.712229251861572
0.6284335458850091,4.714001178741455
0.628423434981364,4.715710401535034
0.6284136110094978,4.7175328731536865
0.628403509027758,4.719243764877319
0.6283936936700174,4.7210307121276855
0.628383600597777,4.722783088684082
0.6283737938421373,4.724611043930054
0.6283637096670127,4.7263383865356445
0.6283539115014712,4.7281341552734375
0.6283438362111023,4.729868650436401
0.6283340466236784,4.7316484451293945
0.6283239802057277,4.73337459564209
0.6283141991844627,4.735175609588623
0.6283041416266152,4.7368810176849365
0.628294369159573,4.738689184188843
0.6282843204495362,4.740408182144165
0.6282745565248025,4.74222469329834
0.6282645166503066,4.743917465209961
0.628254761255989,4.745737552642822
0.6282447302047868,4.747437000274658
0.628234983329015,4.749225378036499
0.6282249610888815,4.7509870529174805
0.6282152227198069,4.752766370773315
0.6282052092785398,4.754497528076172
0.6281954794043358,4.756292819976807
0.6281854747497553,4.758021593093872
0.6281757533586169,4.759807825088501
0.628165757478565,4.761558771133423
0.6281560445587089,4.763348817825317
0.6281460574410506,4.765046119689941
0.6281363529807154,4.766878366470337
0.6281263746133372,4.768571853637695
0.6281166786007832,4.770402431488037
0.6281067089715943,4.772106170654297
0.6280970213951029,4.773909330368042
0.628087060492034,4.775616645812988
0.6280773813399091,4.777428150177002
0.6280674291509135,4.779158353805542
0.6280577584114794,4.780939817428589
0.6280478149245325,4.782644033432007
0.6280381525861356,4.784443140029907
0.6280282177892346,4.786187648773193
0.6280185638402422,4.787979602813721
0.6280086377214061,4.789736747741699
0.6279989921502076,4.791520833969116
0.6279890746974772,4.793228387832642
0.627979437492483,4.7950990200042725
0.6279695286939211,4.796769380569458
0.6279598998435624,4.798609972000122
0.627949999687254,4.800322532653809
0.6279403791799836,4.802156925201416
0.6279304876540347,4.803865909576416
0.6279208754783265,4.8056910037994385
0.6279109925708652,4.807405710220337
0.6279013887152144,4.809215784072876
0.6278915144143904,4.810954332351685
0.6278819188673128,4.8127453327178955
0.6278720531612975,4.8144755363464355
0.6278624659113303,4.816298007965088
0.6278526087883163,4.818023204803467
0.6278430298240179,4.81981086730957
0.6278331812722192,4.821524620056152
0.6278236105821685,4.823331117630005
0.6278137705898212,4.825042963027954
0.627804208162618,4.826875448226929
0.6277943767179793,4.828593969345093
0.6277848225422442,4.830418825149536
0.6277749996335925,4.832129001617432
0.6277654536979671,4.833945989608765
0.6277556393136022,4.83564019203186
0.627746101606749,4.837451934814453
0.6277362957349919,4.839180946350098
0.6277267662455938,4.840973377227783
0.6277169688747868,4.842702865600586
0.6277074475915472,4.844506502151489
0.6276976587100537,4.8462488651275635
0.6276881456216971,4.848032236099243
0.6276783652179017,4.849790811538696
0.6276688603131727,4.851586818695068
0.6276590883754811,4.85329270362854
0.6276495916431449,4.8551106452941895
0.6276398281599839,4.856812953948975
0.6276303395888265,4.858611822128296
0.6276205845486433,4.86031436920166
0.6276111041274709,4.862130641937256
0.6276013575187344,4.8638246059417725
0.6275918852363734,4.865642786026001
0.6275821470475732,4.867368459701538
0.6275726828928705,4.869175910949707
0.6275629531125168,4.870888948440552
0.6275534970743397,4.8726911544799805
0.6275437756909634,4.874428033828735
0.6275343277581994,4.876209259033203
0.6275246147603525,4.877962589263916
0.6275151749219092,4.879741191864014
0.6275054702981644,4.881453037261963
0.6274960385429694,4.8832738399505615
0.6274863422819199,4.885066270828247
0.6274769185989214,4.8868982791900635
0.6274672306891808,4.888624429702759
0.6274578150673467,4.8904500007629395
0.6274481354975495,4.8921661376953125
0.6274387279258679,4.893992185592651
0.627429056684669,4.895705223083496
0.6274196571521475,4.8975958824157715
0.6274099942282226,4.899383306503296
0.6274006027238895,4.901184320449829
0.6273909481059343,4.902929306030273
0.6273815646188372,4.904732942581177
0.6273719182955678,4.906461715698242
0.6273625428147743,4.9082629680633545
0.6273529047749278,4.9100306034088135
0.6273435372895253,4.911836385726929
0.627333907521858,4.913564443588257
0.6273245480209539,4.915381193161011
0.6273149643940662,4.918116092681885
0.627305503042166,4.920887231826782
0.6272959990966283,4.922679424285889
0.627286545291737,4.924471616744995
0.627277050443961,4.926257133483887
0.6272676046766172,4.928042888641357
0.6272581179709541,4.92979621887207
0.6272486802300282,4.931608438491821
0.627239201655434,4.93337607383728
0.6272297719300327,4.9351701736450195
0.6272203014754841,4.936910390853882
0.6272108797547334,4.938730478286743
0.6272014174092264,4.940463304519653
0.6271920036822726,4.942295789718628
0.6271825494348232,4.944035768508911
0.6271731436908314,4.945854425430298
0.6271636975304753,4.947607755661011
0.6271542997586307,4.949413061141968
0.6271448616744233,4.9511542320251465
0.6271354718639303,4.952960729598999
0.6271260418449465,4.954746723175049
0.6271166599850291,4.956539869308472
0.6271072380203638,4.958324432373047
0.627097864100265,4.96012544631958
0.6270884501790328,4.961860418319702
0.6270790841880155,4.963671445846558
0.62706967829935,4.965433120727539
0.6270603202266959,4.967223405838013
0.6270509223597505,4.968966960906982
0.6270415721947609,4.970811605453491
0.6270321823387085,4.972535610198975
0.627022840070704,4.974366188049316
0.6270134582147366,4.976124048233032
0.6270041238330566,4.977941989898682
0.6269947499663858,4.979712724685669
0.6269854234603894,4.981528043746948
0.6269760575722464,4.983266830444336
0.626966738931311,4.985076665878296
0.6269573810109459,4.986882448196411
0.6269480702244687,4.988701581954956
0.626938720261151,4.9904868602752686
0.6269294173185479,4.992281198501587
0.6269200753015661,4.994037389755249
0.6269107801922721,4.995851993560791
0.6269014461109341,4.997603893280029
0.626892158824403,4.999399900436401
0.6268828326680357,5.0011608600616455
0.6268735531937403,5.002977132797241
0.6268642349516897,5.004709959030151
0.6268549632791216,5.006543159484863
0.6268456529407529,5.008282661437988
0.6268363890594223,5.01010274887085
0.6268270866141195,5.011868476867676
0.6268178305135558,5.013688325881958
0.6268085359507218,5.015415191650391
0.6267992876204729,5.017211437225342
0.6267900009295299,5.01898193359375
0.6267807603591622,5.0207743644714355
0.6267714815295505,5.02255654335022
0.6267622487086496,5.024338960647583
0.6267529777298292,5.026097536087036
0.6267437526479986,5.027912139892578
0.626734489509448,5.029679298400879
0.6267252721563102,5.031461477279663
0.6267160168475263,5.0331878662109375
0.6267068072127224,5.035001993179321
0.6266975597232214,5.036714315414429
0.6266883577964105,5.038547515869141
0.6266791181157266,5.040286540985107
0.6266699243536977,5.043083906173706
0.6266605855179239,5.045807838439941
0.6266515054623931,5.047649383544922
0.6266421741148206,5.049428701400757
0.6266331025780377,5.0512189865112305
0.6266237790901393,5.052924633026123
0.6266147151381122,5.054751873016357
0.6266053994991911,5.056443929672241
0.6265963431217645,5.058252334594727
0.6265870353213548,5.059981107711792
0.6265779865083921,5.061785459518433
0.626568686536046,5.063467502593994
0.6265596452774282,5.065266370773315
0.6265503531227171,5.067004203796387
0.6265413194083435,5.068779468536377
0.6265320350608565,5.070528507232666
0.6265230088806445,5.072322130203247
0.6265137323299895,5.074056148529053
0.6265047136738742,5.075866937637329
0.6264954449096779,5.077587842941284
0.6264864337676124,5.079377174377441
0.6264771727795191,5.081063985824585
0.6264681691414744,5.082896947860718
0.6264589159191474,5.084611177444458
0.6264499197751124,5.086413145065308
0.6264406743082327,5.088138818740845
0.6264316856482139,5.089953422546387
0.6264224479264814,5.091672658920288
0.6264134667405032,5.093494892120361
0.6264042367536355,5.095230579376221
0.62639526303174,5.097036838531494
0.6263860407694731,5.0987913608551025
0.62637707450172,5.100578784942627
0.626367859953808,5.102308750152588
0.6263589011302747,5.104130744934082
0.6263496942864897,5.1058526039123535
0.6263407428972713,5.107646703720093
0.6263315437474036,5.109382390975952
0.6263225997826125,5.11118221282959
0.6263134083164706,5.1128785610198975
0.6263044717662369,5.114697694778442
0.6262952879736468,5.116403102874756
0.626286358828118,5.118241786956787
0.6262771826989237,5.119979619979858
0.626268260948265,5.12178373336792
0.6262590924723289,5.123488664627075
0.6262501781067226,5.125274181365967
0.6262410172739246,5.12702202796936
0.6262321102835706,5.128809452056885
0.6262229570838082,5.13054084777832
0.6262140574589234,5.1323442459106445
0.6262049118821126,5.134063959121704
0.6261960196129317,5.13589882850647
0.6261868816490055,5.137644529342651
0.6261779967257801,5.139445066452026
0.6261688663646895,5.141154050827026
0.6261599887776885,5.143005132675171
0.6261508660094023,5.1447155475616455
0.626141995748912,5.146517515182495
0.6261328805634165,5.148240566253662
0.6261240176197398,5.150030851364136
0.626114910007039,5.1517486572265625
0.6261060543704965,5.1535961627960205
0.6260969543206119,5.155327796936035
0.6260881059815409,5.157116174697876
0.6260790134845112,5.158865928649902
0.6260701724332665,5.160662412643433
0.6260610874791486,5.162389755249023
0.6260522537061013,5.164200782775879
0.626043176284969,5.165926218032837
0.6260343497805076,5.167727708816528
0.6260252798824523,5.1694724559783936
0.6260164606369826,5.171281814575195
0.6260073982521127,5.172991752624512
0.6259985862560566,5.174818754196167
0.6259895313744985,5.176546573638916
0.6259807266182953,5.178358554840088
0.6259716792301921,5.18007230758667
0.6259628817042979,5.181901454925537
0.6259538417998103,5.183621644973755
0.6259450514946977,5.18542742729187
0.6259360190640036,5.187135934829712
0.6259272359701622,5.188927173614502
0.6259182110034567,5.190655708312988
0.6259094351113924,5.192457914352417
0.6259004175988875,5.19419002532959
0.6258916488991235,5.195984363555908
0.6258826388310486,5.197708368301392
0.6258738773141245,5.19950795173645
0.6258648746807258,5.201211214065552
0.6258561203371976,5.20304274559021
0.6258471251287387,5.204750061035156
0.625838377949179,5.206564426422119
0.6258293901559404,5.208319902420044
0.6258206501309386,5.210133790969849
0.6258116697432174,5.211857557296753
0.6258029368633793,5.213674545288086
0.6257939638714901,5.215413570404053
0.6257852381274379,5.2172019481658936
0.6257762725217116,5.218968152999878
0.625767553904084,5.220768928527832
0.6257585956748689,5.222499132156372
0.6257498841743209,5.224296569824219
0.625740933311982,5.226044416427612
0.6257322289191848,5.2278892993927
0.6257232854141036,5.229684591293335
0.625714588119745,5.2315473556518555
0.6257056519623202,5.233296871185303
0.6256969617571042,5.235167026519775
0.6256880329377509,5.236886024475098
0.6256793498123979,5.238707780838013
0.6256704283215476,5.240460634231567
0.6256617522667942,5.242281675338745
0.625652838094896,5.243994474411011
0.6256441691014945,5.245804309844971
0.6256352622390129,5.247535705566406
0.6256266002977324,5.249358177185059
0.6256177007351496,5.251088857650757
0.6256090458367749,5.252870559692383
0.6256001535645889,5.254595518112183
0.6255915056999213,5.25638484954834
0.6255826207086466,5.258110284805298
0.6255739798685029,5.2599029541015625
0.625565102148671,5.261622667312622
0.6255564683238845,5.263424873352051
0.6255475978660431,5.265122890472412
0.6255389710474627,5.266927003860474
0.6255301078421757,5.268662691116333
0.6255214880206665,5.270474195480347
0.6255126320585144,5.272177696228027
0.6255040192249572,5.273999214172363
0.6254951704965366,5.275723457336426
0.6254865646418286,5.277527570724487
0.6254777231377526,5.279262542724609
0.625469124252806,5.281040906906128
0.6254602899637041,5.282778978347778
0.6254516980394476,5.28459620475769
0.6254428709559651,5.286334037780762
0.6254342859833427,5.288130521774292
0.6254254660961417,5.289868593215942
0.6254168880661135,5.291651964187622
0.6254080753658716,5.2933831214904785
0.6253995042694135,5.295165538787842
0.6253906987468245,5.2968666553497314
0.6253821345749278,5.298664331436157
0.6253733362207022,5.300376653671265
0.6253647789643737,5.302177429199219
0.6253559877692377,5.303884506225586
0.6253474374195002,5.305692195892334
0.6253386533741957,5.30742073059082
0.6253301099220874,5.309208869934082
0.6253213330173728,5.3109519481658936
0.6253127964539471,5.312767028808594
0.6253040266805967,5.314504861831665
0.6252954969969232,5.316291332244873
0.6252867343457269,5.318031549453735
0.6252782115328904,5.319842576980591
0.625269455994654,5.321577548980713
0.6252609400437545,5.323423624038696
0.6252521916093001,5.325134992599487
0.6252436825114533,5.326962947845459
0.6252349411716184,5.3287577629089355
0.6252264389179552,5.3305840492248535
0.6252177046635932,5.332327365875244
0.6252092092452599,5.334192276000977
0.62520048206724,5.335943698883057
0.6251919934753984,5.337779998779297
0.6251832733646058,5.339526891708374
0.6251747915904325,5.341351509094238
0.6251660785377674,5.343055725097656
0.625157603572455,5.344878673553467
0.6251488975688337,5.346630811691284
0.6251404294035895,5.348432779312134
0.625131730439944,5.35017991065979
0.6251232690659903,5.351991176605225
0.6251145771332683,5.353741884231567
0.6251061225418427,5.355581045150757
0.6250974376310072,5.357285737991333
0.6250889898133629,5.359118461608887
0.6250803119153923,5.360877513885498
0.6250718708627971,5.362707853317261
0.6250631999686854,5.36446738243103
0.6250547656724226,5.3663246631622314
0.6250461017731793,5.368038177490234
0.6250376742245466,5.369852781295776
0.6250290173111969,5.371575832366943
0.6250205965015073,5.373394966125488
0.6250119465650914,5.375100612640381
0.6250035324856731,5.37691855430603
0.6249948895172465,5.378659963607788
0.6249864821594424,5.3804426193237305
0.6249778461500765,5.382184028625488
0.6249694455052442,5.383986234664917
0.6249608164460253,5.385712623596191
0.6249524225055375,5.3874921798706055
0.6249438003875671,5.389196395874023
0.6249354131428115,5.390983819961548
0.6249267979572066,5.3926873207092285
0.6249184173995854,5.394470453262329
0.6249099092371064,5.397187232971191
0.6249014352584084,5.399898052215576
0.6248929334811898,5.401649236679077
0.6248844666319192,5.40337610244751
0.6248759716872732,5.405154466629028
0.6248675115728631,5.406939268112183
0.6248590234519672,5.408679723739624
0.6248505700637981,5.41046404838562
0.6248420887579255,5.412211179733276
0.6248336420873922,5.413986444473267
0.6248251675878308,5.415758848190308
0.6248167276263439,5.417529344558716
0.6248082599243965,5.4192657470703125
0.6247998266633801,5.421030759811401
0.6247913657503644,5.422801494598389
0.6247829391812579,5.424533367156982
0.6247744850485067,5.4263014793396
0.6247660651627641,5.428074359893799
0.6247576178016248,5.429830551147461
0.6247492045907145,5.431584358215332
0.624740763992549,5.433338403701782
0.6247323574479544,5.435080528259277
0.6247239236041399,5.436829566955566
0.6247155237173586,5.438615798950195
0.6247070966192861,5.440340518951416
0.6246987033818304,5.442127704620361
0.6246902830209069,5.443884372711182
0.6246818964243036,5.445662021636963
0.6246734827919496,5.447394609451294
0.6246651028277397,5.449156761169434
0.6246566959153909,5.450937032699585
0.6246483225751301,5.452695369720459
0.6246399223742367,5.454474210739136
0.6246315556494951,5.456237554550171
0.6246231621515216,5.458008527755737
0.6246148020338836,5.459797143936157
0.6246064917470089,5.462627410888672
0.6245981236190036,5.4654905796051025
0.6245897575836441,5.467261791229248
0.6245813956577797,5.469016790390015
0.624573037046976,5.470805644989014
0.6245646817489546,5.472565650939941
0.6245563297616119,5.474361419677734
0.6245479810828463,5.476138591766357
0.6245396357105574,5.477922439575195
0.6245312936426471,5.4796833992004395
0.6245229548770189,5.48149561882019
0.6245146194115784,5.483248233795166
0.6245062872442322,5.485025644302368
0.6244979583728895,5.486823797225952
0.6244896327954607,5.488601207733154
0.6244813105098583,5.490368843078613
0.6244729915139966,5.4921605587005615
0.6244646758057913,5.493942022323608
0.6244563633831606,5.4956982135772705
0.6244480542440234,5.497506618499756
0.6244397483863015,5.499267101287842
0.6244314458079175,5.501031398773193
0.6244231465067963,5.502824306488037
0.6244148504808646,5.504595041275024
0.6244065577280506,5.506367206573486
0.6243982682462845,5.508171796798706
0.6243899820334978,5.5099732875823975
0.6243816990876244,5.5117292404174805
0.6243734194065994,5.5135416984558105
0.6243651429883598,5.515299081802368
0.6243568698308447,5.517052888870239
0.6243485999319945,5.518866539001465
0.6243403332897515,5.520642518997192
0.6243320699020596,5.522409439086914
0.624323809766865,5.524180173873901
0.6243155528821148,5.525958299636841
0.6243072992457585,5.527708053588867
0.624299048855747,5.529515743255615
0.6242908017100329,5.5312840938568115
0.624282557806571,5.533042669296265
0.6242743171433172,5.534858703613281
0.6242660797182296,5.536624908447266
0.6242578455292676,5.538419246673584
0.6242496145743928,5.540213584899902
0.6242413868515682,5.542006969451904
0.6242331623587585,5.543755054473877
0.6242249410939305,5.5455732345581055
0.624216723055052,5.547336578369141
0.6242085082400933,5.549115180969238
0.6242002966470263,5.55090594291687
0.6241920882738239,5.552685976028442
0.6241838831184612,5.554464340209961
0.6241756811789153,5.5562591552734375
0.6241674824531646,5.5580456256866455
0.6241592869391892,5.559815168380737
0.6241510946349712,5.561622619628906
0.624142905538494,5.563398122787476
0.6241347196477431,5.565166234970093
0.6241265369607054,5.566978454589844
0.6241183574753697,5.568736791610718
0.6241101811897263,5.57050347328186
0.6241020081017672,5.572320222854614
0.6240938382094864,5.574116945266724
0.6240856715108793,5.575862884521484
0.6240775080039431,5.577666282653809
0.6240693476866763,5.579413890838623
0.62406119055708,5.581186771392822
0.6240530366131559,5.5829784870147705
0.6240448862343558,5.585761785507202
0.6240367765083912,5.588512659072876
0.6240285938753831,5.590263605117798
0.6240204901475577,5.592026948928833
0.6240123146310144,5.593850612640381
0.6240042172523175,5.595595598220825
0.6239960480816533,5.5973546504974365
0.6239879570439859,5.599145174026489
0.6239797942112584,5.6008851528167725
0.6239717095066944,5.6026506423950195
0.6239635530039749,5.604428052902222
0.6239554746246008,5.606215238571167
0.6239473244439739,5.607947587966919
0.6239392523818904,5.609734773635864
0.6239311085154536,5.611479043960571
0.6239230427627737,5.613239049911499
0.6239149052026383,5.615005731582642
0.6239068457514889,5.616799592971802
0.623898714489779,5.618573188781738
0.6238906613323001,5.620356321334839
0.6238825363611529,5.622123718261719
0.6238744894894974,5.623871326446533
0.6238663708010638,5.625640630722046
0.6238583302073979,5.627395391464233
0.6238502177938414,5.629141569137573
0.6238421834703445,5.63091516494751
0.6238340773238422,5.632674932479858
0.6238260492627065,5.634439706802368
0.623817949375448,5.636190414428711
0.623809927568879,5.6379687786102295
0.6238018339330675,5.639704942703247
0.6237938183732834,5.6414666175842285
0.6237857309811352,5.643214225769043
0.6237777216603677,5.644977807998657
0.6237696405041114,5.646735191345215
0.6237616374146048,5.648504972457886
0.6237535624864827,5.650272607803345
0.6237455656204943,5.652049779891968
0.6237374969127613,5.653829097747803
0.6237295062625615,5.655583620071411
0.6237214437674854,5.657362222671509
0.6237134593253574,5.659142017364502
0.623705403035219,5.660881757736206
0.6236974247934587,5.6626386642456055
0.623689374700552,5.664372205734253
0.6236814026514682,5.6661858558654785
0.6236733587480996,5.667932748794556
0.6236653928840142,5.669725179672241
0.6236573551625028,5.67147159576416
0.6236493954757504,5.6732563972473145
0.6236413639284284,5.6750195026397705
0.623633410411356,5.676799774169922
0.6236253850305685,5.678580284118652
0.6236174376755361,5.680376052856445
0.6236094184536408,5.682168960571289
0.6236014772530212,5.683938264846802
0.6235934641823884,5.685727834701538
0.6235855291285667,5.687554359436035
0.6235775222015796,5.689297437667847
0.623569593286954,5.691056728363037
0.6235615924960082,5.692813873291016
0.6235536697129894,5.694619417190552
0.6235456750504934,5.696366548538208
0.6235377583915047,5.6981589794158936
0.6235297698498792,5.699941396713257
0.6235218593073564,5.701800346374512
0.6235138768790354,5.70355486869812
0.623505972445427,5.705352783203125
0.6234979961228564,5.707079172134399
0.6234900977906231,5.708867311477661
0.6234821275662616,5.710634469985962
0.6234742353278772,5.712399959564209
0.6234662711941961,5.7141640186309814
0.6234583850421461,5.715944290161133
0.6234504269916292,5.717729091644287
0.6234425469184123,5.719500303268433
0.6234345949435555,5.721240520477295
0.6234267209416822,5.723057746887207
0.6234187750349943,5.724819660186768
0.6234109070969881,5.726577281951904
0.6234029672509899,5.72833251953125
0.6233951053693864,5.730133771896362
0.6233871715766113,5.7318525314331055
0.6233793157439581,5.733631610870361
0.6233713879969521,5.7353949546813965
0.6233635382058097,5.737143039703369
0.6233556164971307,5.738917112350464
0.6233477727400716,5.7406957149505615
0.6233398570622901,5.742470741271973
0.6233320193318991,5.744244337081909
0.6233241096775975,5.746015548706055
0.6233162779664719,5.747765302658081
0.6233083743282455,5.749532222747803
0.6233005486289944,5.751288414001465
0.6232926509994501,5.753064393997192
0.6232848313046951,5.754857540130615
0.6232769396764525,5.756603240966797
0.6232691259788271,5.758399486541748
0.6232612403445177,5.760134220123291
0.6232534326366681,5.7619102001190186
0.6232455529889355,5.763658285140991
0.6232377512635194,5.765449047088623
0.6232298775950196,5.767202377319336
0.6232220818447072,5.76897120475769
0.6232142141481082,5.7707359790802
0.6232064243655816,5.77250337600708
0.6231985626335635,5.774294137954712
0.623190778811517,5.77604603767395
0.6231829230367718,5.777814865112305
0.6231751451679116,5.779585599899292
0.6231672953431436,5.781362771987915
0.623159523420188,5.7831079959869385
0.6231516795381132,5.784874677658081
0.6231439135537924,5.786644697189331
0.6231360756071392,5.78839635848999
0.6231283155541953,5.790165662765503
0.6231204835357038,5.791910409927368
0.6231127294068909,5.793725967407227
0.6231049033093131,5.795443534851074
0.6230971550973975,5.79721474647522
0.6230893349134974,5.798991680145264
0.6230815926112568,5.800774812698364
0.6230737783338104,5.80256986618042
0.6230660419340345,5.804314613342285
0.6230582335558296,5.806095123291016
0.6230505030513203,5.807883262634277
0.6230427005651562,5.809641122817993
0.6230349759487267,5.811384916305542
0.6230271793474152,5.813143014907837
0.6230194606118907,5.8149635791778564
0.623011669888255,5.816708087921143
0.6230039570264726,5.818512201309204
0.6229961721733475,5.8202595710754395
0.6229884651781559,5.822073936462402
0.6229806861883883,5.8238420486450195
0.6229729850526478,5.825627326965332
0.6229652119190962,5.827361106872559
0.6229575166356791,5.8291590213775635
0.6229497493512135,5.830927610397339
0.6229420599130038,5.832701921463013
0.6229342984705062,5.834493160247803
0.6229266148703989,5.836249589920044
0.6229188592627628,5.838015794754028
0.6229111814936654,5.83978009223938
0.6229034317137959,5.841554403305054
0.6228957597686268,5.843326807022095
0.622888015809441,5.845092535018921
0.6228803496811304,5.84688663482666
0.6228726115355562,5.848658323287964
0.6228649512170461,5.850482940673828
0.6228572188780238,5.852241516113281
0.6228495643622676,5.854042053222656
0.6228418378227482,5.8558008670806885
0.6228341891027106,5.857599496841431
0.6228264683556575,5.859351634979248
0.6228188254243148,5.861147403717041
0.6228111104627022,5.862947225570679
0.6228034733130424,5.8647496700286865
0.6227957641298563,5.866551160812378
0.6227881327548785,5.8683555126190186
0.6227804293431162,5.870153188705444
0.6227728037358311,5.871963739395142
0.6227651060885017,5.873733997344971
0.6227574862419312,5.875530481338501
0.6227497943520546,5.87736177444458
0.6227421802592322,5.879178047180176
0.62273449411984,5.880932092666626
0.6227268857738105,5.8827173709869385
0.6227192053779459,5.88456392288208
0.6227116027717653,5.886409759521484
0.6227039281124822,5.8881731033325195
0.6226963312392181,5.889997243881226
0.6226886623095823,5.891753911972046
0.6226810711623131,5.8935956954956055
0.6226734079554015,5.895355224609375
0.6226658225272171,5.897146224975586
0.6226581650361178,5.898982048034668
0.6226505853201195,5.900855302810669
0.6226429335379318,5.902723550796509
0.6226353595272319,5.904539346694946
0.6226277134470665,5.9063637256622314
0.6226201451347886,5.9081645011901855
0.6226125047497671,5.909977436065674
0.6226049421290459,5.9117631912231445
0.6225973074323015,5.913539886474609
0.622589750496283,5.9153242111206055
0.6225821214809596,5.917169094085693
0.6225745702228005,5.919090509414673
0.6225669468820536,5.9209442138671875
0.622559401294922,5.9228503704071045
0.6225517836219179,5.924649000167847
0.6225442436989931,5.926448106765747
0.622536631686909,5.928197860717773
0.6225290974213813,5.930002450942993
0.6225214910634058,5.931738615036011
0.6225139624484763,5.933520793914795
0.6225063617378093,5.9352521896362305
0.6224988387666901,5.9370245933532715
0.622491243696542,5.938826560974121
0.6224837263624565,5.940588474273682
0.6224761369260486,5.9423463344573975
0.6224686252222311,5.944112539291382
0.6224610414127963,5.945899248123169
0.622453535332492,5.94768762588501
0.6224459571432736,5.9494853019714355
0.6224384566797382,5.9513022899627686
0.6224308841039906,5.953118324279785
0.6224233892504916,5.954962730407715
0.6224158222814802,5.95672607421875
0.6224083330312952,5.958531379699707
0.6224007716622962,5.960282325744629
0.622393288008714,5.962087869644165
0.6223857322330145,5.9638659954071045
0.6223782541693346,5.965709447860718
0.6223707039802325,5.967523097991943
0.6223632314997654,5.969357013702393
0.6223556868905696,5.97115159034729
0.6223482199866361,5.972917556762695
0.6223406809506663,5.974667072296143
0.6223332196165986,5.976428985595703
0.622325686147185,5.978212833404541
0.6223182303763258,5.979960680007935
0.6223107024668094,5.981731176376343
0.622303252252512,5.983481407165527
0.6222957298962449,5.985232830047607
0.6222882852318735,5.987042427062988
0.622280768422218,5.98880672454834
0.6222733293011475,5.990610361099243
0.622265818031477,5.992404937744141
0.6222583844470928,5.994252681732178
0.6222508787107913,5.995988607406616
0.6222434506564896,5.997774839401245
0.6222359504469513,5.999531269073486
0.6222285279161389,6.001311302185059
0.6222210332267695,6.00309681892395
0.6222136162128636,6.004851341247559
0.6222061270370787,6.0066118240356445
0.622198715533507,6.008420944213867
0.6221912318647332,6.010187387466431
0.6221838258649348,6.01193904876709
0.6221763476966088,6.0137038230896
0.6221689471940324,6.01549506187439
0.6221614745196018,6.017241477966309
0.6221540795077071,6.0190653800964355
0.6221466123206301,6.020813703536987
0.6221392227928868,6.022588014602661
0.6221317610866322,6.024346351623535
0.6221243770365211,6.026137828826904
0.6221169208045675,6.027894735336304
0.6221095422255793,6.029679775238037
0.6221020914614168,6.031418323516846
0.6220947183470531,6.033188819885254
0.6220872730441812,6.034964323043823
0.622079905387954,6.036724328994751
0.6220724655398833,6.038501501083374
0.6220651033353146,6.040283679962158
0.6220576689355657,6.0420684814453125
0.6220503121761883,6.043832778930664
0.6220428832182925,6.045598745346069
0.622035531897649,6.04739785194397
0.6220281083751479,6.049156904220581
0.6220207624867922,6.050934314727783
0.6220133443932375,6.052694797515869
0.6220060039307327,6.054510593414307
0.6219985912596867,6.056254148483276
0.6219912562166069,6.058060884475708
0.6219838489616423,6.0597944259643555
0.6219765193315714,6.061585903167725
0.6219691174862707,6.063334941864014
0.6219617932628034,6.065085411071777
0.6219543968207599,6.0668487548828125
0.6219470779975008,6.068657875061035
0.6219396869523176,6.0704286098480225
0.6219323735228814,6.072178840637207
0.6219249878681722,6.07396125793457
0.6219176798261841,6.075735092163086
0.6219102995555724,6.07750678062439
0.6219029968946674,6.0792858600616455
0.6218956220017874,6.0810253620147705
0.6218883247156112,6.082819223403931
0.6218809551941066,6.084546089172363
0.6218736632763144,6.0863354206085205
0.6218662991198396,6.088048934936523
0.6218590125640973,6.089847564697266
0.6218516537663166,6.091606855392456
0.6218443725662995,6.093401908874512
0.6218370191208872,6.09512186050415
0.6218297432702816,6.096898078918457
0.6218223951709222,6.0986363887786865
0.6218151246634235,6.1003806591033936
0.6218077819038116,6.1021811962127686
0.621800516733126,6.103934049606323
0.6217931793069662,6.105670213699341
0.6217859194668092,6.10746169090271
0.6217785873678161,6.109222173690796
0.621771332851914,6.1109843254089355
0.6217640060738122,6.112741470336914
0.6217567568759004,6.114550828933716
0.6217494354124246,6.11626935005188
0.621742191526249,6.118081331253052
0.6217348753711437,6.119815111160278
0.6217276367904601,6.121616840362549
0.6217203259374798,6.123363733291626
0.621713092656054,6.125120401382446
0.6217057870989632,6.126904249191284
0.6216985591105704,6.12871527671814
0.6216912588431432,6.1304802894592285
0.6216840361415691,6.132245302200317
0.6216767411575899,6.134037017822266
0.6216695237366294,6.13579797744751
0.6216622340298924,6.137574672698975
0.621655021883351,6.139358043670654
0.6216477374476599,6.141108989715576
0.6216405305693523,6.1428749561309814
0.6216332513985209,6.1446027755737305
0.621626049782272,6.146419048309326
0.6216187758701237,6.14814829826355
0.621611579509768,6.149930715560913
0.6216043108501363,6.151683330535889
0.6215971197395179,6.153501510620117
0.6215898563262461,6.155245780944824
0.6215826704592189,6.1570141315460205
0.6215754122861596,6.15878438949585
0.6215682316565876,6.160541296005249
0.6215609787176036,6.162329196929932
0.6215538033193599,6.164089679718018
0.6215465556083235,6.165860891342163
0.6215393854352915,6.167628049850464
0.6215321429460845,6.169403553009033
0.6215249779921568,6.171141147613525
0.6215177407186712,6.172887086868286
0.6215105809777501,6.174689292907715
0.6215033489138868,6.1764326095581055
0.6214961943798849,6.178234577178955
0.6214889675195551,6.179983854293823
0.6214818181863936,6.181767463684082
0.6214745965235179,6.183516025543213
0.6214674523851281,6.1852707862854
0.6214602359136366,6.187047004699707
0.6214530969639596,6.188817977905273
0.6214458856777921,6.190581321716309
0.6214387519107779,6.192330837249756
0.6214315458038838,6.194101810455322
0.6214244172134924,6.195876598358154
0.6214172162798307,6.1976423263549805
0.6214100928600312,6.19939398765564
0.6214028970935701,6.201156854629517
0.6213957788383421,6.202927589416504
0.6213885882330595,6.204663276672363
0.6213814751363911,6.206464052200317
0.6213742896862743,6.208220720291138
0.6213671817421632,6.210008859634399
0.6213600014412094,6.211755990982056
0.6213528986436629,6.213550329208374
0.6213457234858781,6.215291738510132
0.6213386258289132,6.217088460922241
0.6213314558083132,6.218877077102661
0.6213243632859557,6.220614194869995
0.6213171983965661,6.222398996353149
0.6213101110028515,6.224173307418823
0.621302951238706,6.225940704345703
0.6212958689676797,6.22771143913269
0.6212887143228226,6.229488372802734
0.6212816371685385,6.2312798500061035
0.6212744876370234,6.233037710189819
0.6212674155935449,6.234822750091553
0.6212602711694342,6.236555099487305
0.6212532042308344,6.238403797149658
0.6212460649082,6.240194082260132
0.6212390030685608,6.24205756187439
0.6212318688414841,6.243844509124756
0.6212248120948973,6.245697975158691
0.6212176829574685,6.247472763061523
0.6212106312980348,6.249289035797119
0.6212035072443539,6.251129627227783
0.6211964606661832,6.252975940704346
0.6211893416903593,6.254841327667236
0.6211823001875706,6.256654262542725
0.621175186283722,6.2584898471832275
0.6211681498504439,6.260302305221558
0.6211610410126982,6.262089490890503
0.6211540096430681,6.263864278793335
0.621146905865562,6.265655040740967
0.6211398795537267,6.267455816268921
0.621132780830606,6.269224166870117
0.6211257595707214,6.271055459976196
0.6211186658961412,6.2728002071380615
0.6211116496823723,6.274608135223389
0.6211045610504967,6.276361703872681
0.6210975498770178,6.2781407833099365
0.6210904662820201,6.279913663864136
0.6210834601430144,6.281747579574585
0.6210763815790772,6.283490896224976
0.6210693804687369,6.2852559089660645
0.6210623069300518,6.287040710449219
0.6210553108425784,6.28883695602417
0.6210482423233457,6.290646553039551
0.6210412512529497,6.292399168014526
0.6210341877473792,6.294155836105347
0.62102720168828,6.295957326889038
0.6210201431905905,6.297748565673828
0.6210131621370165,6.2995054721832275
0.6210061086414355,6.301275253295898
0.6209991325876244,6.303077697753906
0.6209920840883888,6.304818630218506
0.6209851130285869,6.306630849838257
0.6209780695199423,6.308399200439453
0.6209711034484052,6.310227394104004
0.6209640649246062,6.311960935592651
0.6209571038355981,6.313751935958862
0.6209500702909085,6.315478563308716
0.6209431141787028,6.317275762557983
0.6209360856073952,6.319056034088135
0.620929134466274,6.320799827575684
0.6209221108626297,6.322571516036987
0.620915164686884,6.324337482452393
0.6209081460451935,6.326112508773804
0.6209012048291236,6.327872037887573
0.620894191143686,6.329640865325928
0.6208872548816005,6.331387758255005
0.6208802461467242,6.333135366439819
0.6208733148329408,6.334949731826782
0.6208663110429425,6.33666205406189
0.6208593846717879,6.338441371917725
0.6208523858209936,6.340185880661011
0.6208454643868027,6.342003107070923
0.620838470469547,6.343724012374878
0.6208315539666641,6.345517635345459
0.6208245649772903,6.3472349643707275
0.6208176534000684,6.349018573760986
0.6208106693329289,6.35080885887146
0.6208037626757293,6.352579593658447
0.6207967835251851,6.354325532913208
0.6207898817823784,6.3560991287231445
0.620782907542799,6.357863664627075
0.6207760107087643,6.359647035598755
0.6207690413745282,6.361433029174805
0.6207621494436532,6.363203525543213
0.6207551850091476,6.364927053451538
0.6207482979758288,6.366720199584961
0.6207413384354495,6.368455171585083
0.6207344562940921,6.370235443115234
0.6207275016422439,6.3720011711120605
0.6207206243872615,6.373836040496826
0.6207136746183574,6.375602722167969
0.6207068022441726,6.377412796020508
0.6206998573526346,6.379189491271973
0.6206929898536785,6.38098406791687
0.6206860498339369,6.382833003997803
0.6206791872046491,6.384667634963989
0.6206722520511431,6.386473178863525
0.620665394285972,6.388327121734619
0.6206584639931493,6.3901755809783936
0.6206516110865515,6.391963243484497
0.6206446856488684,6.393751382827759
0.6206378375953095,6.395559072494507
0.6206309170072309,6.397313117980957
0.6206240738011847,6.399143695831299
0.620617158057184,6.400913953781128
0.620610319693133,6.402729272842407
0.620603408787692,6.404480218887329
0.6205965752601272,6.406278371810913
0.6205896691877365,6.408054351806641
0.6205828404911573,6.409902334213257
0.6205759392463158,6.411669969558716
0.6205691153752302,6.413506507873535
0.6205622189524453,6.4152772426605225
0.6205553999013698,6.4170753955841064
0.6205485082951575,6.418899059295654
0.6205416940586167,6.420699834823608
0.6205348072635013,6.422497987747192
0.6205279978360285,6.424320220947266
0.6205211158465429,6.426118850708008
0.6205143112226797,6.427887201309204
0.620507434033365,6.429664373397827
0.6205006342076619,6.431437253952026
0.6204937618130675,6.4331910610198975
0.6204869667800826,6.434990406036377
0.620480099174767,6.436747074127197
0.6204733089290672,6.438572883605957
0.6204664461075963,6.4403159618377686
0.6204596606437568,6.442113637924194
0.6204528026007056,6.44385290145874
0.6204460219133098,6.445679426193237
0.6204391686432614,6.447429418563843
0.6204323927269011,6.449185371398926
0.6204255442244466,6.450962781906128
0.6204187730737222,6.452733993530273
0.6204119293334617,6.454505681991577
0.6204051629429811,6.456235885620117
0.6203983239595224,6.458026170730591
0.6203915623239026,6.4597837924957275
0.6203847280918621,6.461548566818237
0.6203779712057278,6.463305950164795
0.6203711417197298,6.465044975280762
0.6203643895777146,6.466845512390137
0.620357564832392,6.468589544296265
0.6203508174291368,6.470407247543335
0.6203439974191308,6.472140550613403
0.6203372547492851,6.473938941955566
0.6203304394692448,6.475683689117432
0.6203237015274667,6.477497339248657
0.6203168909720495,6.479258298873901
0.6203101577530049,6.481021165847778
0.6203033519168764,6.48281455039978
0.6202966234152393,6.484628200531006
0.6202898222930733,6.486432790756226
0.6202830985035259,6.488191604614258
0.6202763020900043,6.489989995956421
0.6202695830072372,6.4917967319488525
0.62026279129705,6.49355411529541
0.6202560769157617,6.4953203201293945
0.6202492899036071,6.497061729431152
0.6202425802185039,6.498882055282593
0.6202357978990883,6.500684499740601
0.6202290929048849,6.502519130706787
0.6202223152729228,6.504297971725464
0.6202156149643422,6.506139516830444
0.6202088420145558,6.507893323898315
0.6202021463863286,6.509722948074341
0.6201953781134485,6.511546850204468
0.6201886871603136,6.513389825820923
0.6201819235590783,6.515164136886597
0.6201752372757826,6.5169453620910645
0.6201684783409388,6.5187342166900635
0.620161796722237,6.520514965057373
0.6201550424485394,6.5223119258880615
0.6201483654891943,6.524056434631348
0.6201416158714053,6.525835275650024
0.620134943566188,6.527637243270874
0.6201281985990782,6.529407024383545
0.6201215309427671,6.531165599822998
0.6201147906211154,6.5329039096832275
0.6201081276084974,6.534686088562012
0.62010139192709,6.536426782608032
0.6200947335529599,6.538243293762207
0.6200880025065912,6.539999961853027
0.6200813487657514,6.541813611984253
0.620074622349224,6.543570280075073
0.620067973236485,6.545370578765869
0.6200612514446092,6.547122001647949
0.6200546069547893,6.548889636993408
0.6200478897823831,6.550649881362915
0.6200412499103086,6.552400827407837
0.6200345373521982,6.5541887283325195
0.6200279020927032,6.5559844970703125
0.6200211941437225,6.557726621627808
0.620014563491649,6.559487819671631
0.6200078601466397,6.561238050460815
0.6200012340968372,6.563067197799683
0.619994535350649,6.564809560775757
0.6199879138979754,6.566583871841431
0.6199812197454657,6.568328380584717
0.6199746028847861,6.570161819458008
0.6199679133208202,6.571917533874512
0.6199613010470078,6.573697090148926
0.6199546160664589,6.575453519821167
0.6199480083743945,6.57723331451416
0.619941327972143,6.579020023345947
0.6199347248567155,6.580772876739502
0.6199280490276502,6.58253812789917
0.619921450483756,6.5843188762664795
0.6199147792227732,6.5861592292785645
0.6199081852453164,6.587932348251343
0.6199015185473201,6.589711427688599
0.6198949291312126,6.591500997543335
0.6198882669911145,6.59325385093689
0.6198816821312756,6.595077753067017
0.6198750245439956,6.596834182739258
0.6198684442353525,6.5986552238464355
0.6198617911958172,6.600398063659668
0.6198552154333051,6.602800130844116
0.6198485669364497,6.6045451164245605
0.619841995715011,6.606377601623535
0.6198353517557778,6.608109951019287
0.6198287850703628,6.609897613525391
0.6198221456437019,6.6116623878479
0.6198155834892682,6.613489866256714
0.6198089485901376,6.615245580673218
0.6198023909616507,6.617008209228516
0.6197957605850156,6.618785858154297
0.6197892074774486,6.620579719543457
0.6197825816182821,6.622369766235352
0.6197760330266153,6.6241326332092285
0.6197694116798981,6.625909090042114
0.6197628675991198,6.627714157104492
0.61975625075984,6.6294896602630615
0.6197497111849459,6.631263494491577
0.6197430988480991,6.633032560348511
0.6197365637740925,6.634875297546387
0.6197299559346819,6.636627197265625
0.6197234253565734,6.638425827026367
0.6197168220096103,6.64016318321228
0.6197102959224183,6.641982793807983
0.6197036970629206,6.643721580505371
0.6196971754616709,6.6455090045928955
0.6196905810846645,6.647259473800659
0.6196840639643904,6.649028301239014
0.6196774740649085,6.650823354721069
0.6196709614206507,6.652584075927734
0.6196643759937343,6.654364109039307
0.6196578678205408,6.656116962432861
0.6196512868612378,6.6578896045684814
0.6196447831541645,6.659646511077881
0.6196382066575311,6.66141414642334
0.619631707411641,6.663216590881348
0.61962513537274,6.664950370788574
0.6196186405831033,6.6667680740356445
0.6196120729970055,6.668506145477295
0.6196055826587004,6.670297145843506
0.6195990195204834,6.672044992446899
0.619592533628595,6.673827171325684
0.6195859749333444,6.675589561462402
0.6195794934829653,6.677372217178345
0.6195729392257739,6.679136753082275
0.6195664622120042,6.680905818939209
0.6195599123879719,6.682682752609253
0.6195534398059186,6.684448719024658
0.6195468944101532,6.686197280883789
0.6195404262549311,6.687964677810669
0.6195338852825472,6.6897077560424805
0.6195274215492784,6.691489219665527
0.6195208849953981,6.693241119384766
0.6195144256792118,6.695061445236206
0.6195078935389645,6.696806907653809
0.6195014386349972,6.698605298995972
0.6194949109035199,6.700338363647461
0.6194884604069155,6.70212721824646
0.6194819370793517,6.7038733959198
0.6194754909852613,6.705672025680542
0.6194689720567628,6.7074010372161865
0.6194625303603446,6.709137439727783
0.6194560158260697,6.710917234420776
0.6194495785224895,6.7127110958099365
0.619443068377604,6.714463710784912
0.6194366354620344,6.716216087341309
0.6194301297017114,6.71797251701355
0.6194237011693327,6.719722270965576
0.6194171997887523,6.721497297286987
0.6194107756347514,6.723248243331909
0.6194042786291011,6.724970817565918
0.6193978588486726,6.726750135421753
0.6193913662131472,6.7284932136535645
0.6193849508014925,6.730292797088623
0.6193784625312935,6.732070684432983
0.6193720514836215,6.733927488327026
0.6193655675739581,6.735705137252808
0.6193591608854845,6.737514972686768
0.6193526813315727,6.739267110824585
0.6193462789975206,6.7410407066345215
0.6193398037945836,6.742839097976685
0.619333405810183,6.7445855140686035
0.6193269349534515,6.746354579925537
0.6193205413139397,6.7481513023376465
0.6193140747986509,6.749914884567261
0.6193076854992721,6.751675367355347
0.6193012233206707,6.753451585769653
0.6192948383566763,6.7552173137664795
0.6192883805100139,6.756945848464966
0.6192819998766624,6.758729696273804
0.6192755463571978,6.7604827880859375
0.6192691700497546,6.76230788230896
0.6192627208527537,6.764076232910156
0.6192563488664914,6.765889406204224
0.6192499039872268,6.767659664154053
0.619243536317425,6.769479751586914
0.6192370957511768,6.771228551864624
0.6192307323931218,6.77298641204834
0.6192242961351769,6.774769306182861
0.6192179370841624,6.7765233516693115
0.6192115051298146,6.778327941894531
0.6192051503811412,6.780054807662964
0.6191987227256914,6.781848669052124
0.6191923722746668,6.783597946166992
0.6191859489134229,6.78536057472229
0.6191796027553613,6.787157773971558
0.6191731836836382,6.7889111042022705
0.6191668418138611,6.790692329406738
0.6191604270269805,6.792438745498657
0.6191540894408163,6.794224262237549
0.619147678934107,6.795977830886841
0.6191413456268909,6.797804832458496
0.6191349393956886,6.799569606781006
0.6191286103627629,6.801361083984375
0.6191222084024103,6.803109884262085
0.6191158836391238,6.8049046993255615
0.6191094859449702,6.806664943695068
0.6191031654466793,6.808436155319214
0.6190967720140811,6.810236692428589
0.6190904557761485,6.812028169631958
0.619084066600469,6.813817739486694
0.6190777546182642,6.815546751022339
0.6190713696948735,6.817303895950317
0.6190650619637732,6.81913423538208
0.6190586812880485,6.820890426635742
0.619052377803436,6.822679758071899
0.619046001370761,6.824433088302612
0.6190397021280266,6.826282739639282
0.6190333299337918,6.828032493591309
0.6190270349283323,6.829829216003418
0.6190206669679356,6.831575632095337
0.6190143761951548,6.833385229110718
0.6190080124640001,6.835132360458374
0.6190017259193089,6.836867332458496
0.6189953664128073,6.838628768920898
0.6189890840916228,6.840409278869629
0.6189827288051922,6.842186450958252
0.6189764507029386,6.8439414501190186
0.6189700996320034,6.845709323883057
0.6189638257441117,6.847519159317017
0.6189574788841035,6.849269866943359
0.6189512092060111,6.8510801792144775
0.6189448665523679,6.852815866470337
0.618938601079519,6.854583501815796
0.618932262627686,6.8563148975372314
0.6189260013555318,6.858112812042236
0.6189196671009599,6.859868049621582
0.618913410024958,6.861666679382324
0.618907079963106,6.86344051361084
0.618900827078721,6.865199089050293
0.6188945012050535,6.866960763931274
0.6188882525077563,6.868762016296387
0.618881930817745,6.8705267906188965
0.6188756863030134,6.8722758293151855
0.6188693687921367,6.8740479946136475
0.6188631284554551,6.875835418701172
0.6188568151191979,6.877584457397461
0.6188505789560571,6.879364252090454
0.6188442697899111,6.881104230880737
0.618838037795809,6.882888317108154
0.618831732795272,6.884737253189087
0.6188255049657128,6.886527061462402
0.6188192041262901,6.888272762298584
0.6188129804567846,6.890076637268066
0.6188066837739874,6.891807556152344
0.6188004642600531,6.8935887813568115
0.6187941717293995,6.895354986190796
0.6187879563665604,6.8971428871154785
0.618781667983575,6.8989098072052
0.6187754567673615,6.900679349899292
0.6187691725275756,6.902465581893921
0.6187629654535249,6.9042510986328125
0.6187566853524762,6.906041383743286
0.6187504824161322,6.907790899276733
0.6187442064493648,6.9095540046691895
0.6187380076462775,6.9113709926605225
0.6187317358093426,6.913097143173218
0.6187255411350686,6.914871692657471
0.6187192734235233,6.916613340377808
0.6187130828736258,6.918439865112305
0.6187068192830342,6.920172214508057
0.6187006328530831,6.921969175338745
0.6186943733790152,6.923717737197876
0.6186881910645867,6.925518274307251
0.6186819357026195,6.927268981933594
0.6186757574992962,6.929025650024414
0.6186695062450132,6.930805206298828
0.618663332148384,6.932607650756836
0.6186570849973749,6.934380054473877
0.6186509150030356,6.936119318008423
0.6186446719508966,6.9378697872161865
0.618638506054449,6.939664363861084
0.6186322670967828,6.941431522369385
0.6186261052938355,6.943176031112671
0.6186198704262513,6.944949150085449
0.6186137127124188,6.946727991104126
0.6186074819305322,6.948473930358887
0.618601328301436,6.950268983840942
0.6185951016008685,6.952016592025757
0.6185889520521362,6.9537882804870605
0.6185827294285163,6.95555305480957
0.6185765839557821,6.957340717315674
0.6185703654047447,6.959086894989014
0.6185642240036484,6.960888624191284
0.6185580095208346,6.962655782699585
0.618551872187023,6.964420557022095
0.6185456617680802,6.966198921203613
0.6185395284972066,6.967954158782959
0.6185333221377884,6.969722270965576
0.6185271929255121,6.971500396728516
0.6185209906212787,6.973245143890381
0.6185148654632652,6.975056171417236
0.6185086672098832,6.976815223693848
0.6185025461018044,6.978597640991211
0.6184963518949467,6.98033595085144
0.6184902348324812,6.982141017913818
0.6184840446678264,6.983848571777344
0.6184779316466585,6.98563551902771
0.6184717455198923,6.987384080886841
0.618465636535713,6.989161968231201
0.6184594544425268,6.9909327030181885
0.6184533494910331,6.992718696594238
0.6184471714271251,6.994508504867554
0.6184410705040202,6.996273040771484
0.6184348964650944,6.998037815093994
0.6184287995660882,6.999845504760742
0.6184226295478549,7.001617431640625
0.6184165366686629,7.003387212753296
0.6184103706668388,7.0051429271698
0.6184042818031833,7.006942272186279
0.6183981198134914,7.008675813674927
0.6183920349611003,7.010475397109985
0.6183858769792695,7.012202978134155
0.6183797961338775,7.014018774032593
0.6183736421556429,7.015780687332153
0.6183675653129905,7.017555475234985
0.6183614153340941,7.019304513931274
0.618355342489928,7.021076202392578
0.6183491965061169,7.022853374481201
0.61834312765619,7.024589538574219
0.6183369856632185,7.0263752937316895
0.6183309208032898,7.0281641483306885
0.6183247827969175,7.029923439025879
0.6183187219227525,7.0317158699035645
0.6183125878987455,7.033502578735352
0.6183065310061154,7.035289525985718
0.618300400960246,7.037036895751953
0.618294348044928,7.038835763931274
0.6182882219729747,7.040584564208984
0.6182821730307528,7.042373418807983
0.6182760509284997,7.044103145599365
0.6182700059551635,7.045891523361206
0.6182638878184014,7.047630310058594
0.6182578468097464,7.049408912658691
0.618251732634272,7.051153898239136
0.6182456955861,7.0529046058654785
0.6182395853677161,7.054662227630615
0.6182335522758349,7.056421756744385
0.6182274460103502,7.05818510055542
0.6182214168705739,7.059960842132568
0.6182153145538032,7.061694622039795
0.6182092893619517,7.063488483428955
0.6182031909897161,7.065240383148193
0.6181971697416153,7.067084074020386
0.6181910753097416,7.068817377090454
0.6181850580012235,7.070622682571411
0.6181789675055446,7.072396516799927
0.6181729541324473,7.074179172515869
0.6181668675688023,7.075930118560791
0.61816085812697,7.077709436416626
0.6181547754912035,7.079459190368652
0.6181487699764858,7.081264019012451
0.6181426912644494,7.083038330078125
0.6181366896727023,7.0847814083099365
0.6181306148802526,7.086566686630249
0.6181246172073381,7.0883543491363525
0.618118546330338,7.090114116668701
0.618112552572124,7.091887950897217
0.6181064856064425,7.0936501026153564
0.6181004957588029,7.095431804656982
0.6180944327003146,7.097179412841797
0.6180884467591291,7.098967790603638
0.618082387603715,7.100698471069336
0.6180764055648691,7.102502107620239
0.6180703503084157,7.104247093200684
0.6180643721678012,7.106028318405151
0.6180583208062014,7.107760429382324
0.6180523465597154,7.109570741653442
0.6180462990888675,7.111321210861206
0.6180403287324137,7.113062620162964
0.6180342851482223,7.114856481552124
0.6180283186777097,7.116619348526001
0.618022278976085,7.118378400802612
0.6180163163874288,7.1201395988464355
0.6180102805642869,7.121900320053101
0.6180043218534081,7.123677968978882
0.6179982899046711,7.12545108795166
0.6179923350674965,7.127216339111328
0.6179863069890923,7.128958702087402
0.6179803560215544,7.1307690143585205
0.6179743318094167,7.1324992179870605
0.6179683847074542,7.134269714355469
0.6179623643575226,7.136021614074707
0.6179564211170798,7.137808799743652
0.6179504046252996,7.139559507369995
0.6179444652423265,7.141378879547119
0.6179384526046489,7.14312219619751
0.6179325170751012,7.144881248474121
0.6179265082874834,7.146641731262207
0.617920576607323,7.148433685302734
0.6179145716657276,7.150195360183716
0.617908643830922,7.151941537857056
0.6179026427313177,7.153721570968628
0.6178967187378399,7.155508756637573
0.617890721476201,7.157249212265015
0.61788480132003,7.159071445465088
0.6178788078923365,7.160798788070679
0.6178728915694571,7.162572383880615
0.6178669019716951,7.164324760437012
0.6178609894780978,7.166102170944214
0.6178550037062586,7.167847394943237
0.6178490950379393,7.169656991958618
0.6178431130880205,7.171398639678955
0.6178372082409812,7.1731507778167725
0.6178312301089858,7.1749427318573
0.617825329079234,7.176702260971069
0.6178193547611707,7.178470849990845
0.61781345754472,7.180240154266357
0.6178074870366032,7.182005405426025
0.6178015936294721,7.183774948120117
0.6177956269273218,7.185537099838257
0.6177897373255355,7.187298059463501
0.6177837744253776,7.189046382904053
0.617777888624966,7.190887689590454
0.617771929522832,7.192641496658325
0.6177660475198311,7.194410800933838
0.6177600922117584,7.196173429489136
0.6177542140022096,7.197947978973389
0.617748262484241,7.199694633483887
0.6177423880641916,7.20146107673645
0.6177364403323752,7.203211784362793
0.6177305696978782,7.204941511154175
0.6177246257482684,7.206682443618774
0.6177187588953821,7.208483934402466
0.6177128187240383,7.210229396820068
0.6177069556488267,7.211977243423462
0.6177010192518144,7.21373176574707
0.6176951599503474,7.2154762744903564
0.6176892273237372,7.217216730117798
0.6176833717920899,7.219022035598755
0.6176774429319586,7.220763921737671
0.6176715911662116,7.222530126571655
0.6176656660686413,7.224268436431885
0.6176598180648811,7.226078987121582
0.6176538967259592,7.227812051773071
0.6176480524802778,7.229629993438721
0.6176421348960975,7.2313618659973145
0.6176362944045922,7.233112096786499
0.6176303805712524,7.23489236831665
0.6176245438300264,7.236670017242432
0.6176186337436311,7.238422393798828
0.6176128007487928,7.240171909332275
0.617606894405452,7.241962194442749
0.6176010651531154,7.243745803833008
0.6175951625489445,7.2455055713653564
0.6175893370352291,7.247278928756714
0.617583438166349,7.249006748199463
0.6175776163873796,7.2507994174957275
0.6175717212499165,7.252548694610596
0.6175659032018241,7.254324674606323
0.6175600117919097,7.25606894493103
0.61755419747083,7.257891893386841
0.6175483097846017,7.259639739990234
0.6175424991866761,7.261414527893066
0.6175366152202769,7.263185977935791
0.6175308083416525,7.264975309371948
0.6175249280912303,7.266754865646362
0.6175191249280595,7.268561363220215
0.6175132483897682,7.270343780517578
0.6175074489382083,7.2721357345581055
0.617501576108207,7.2739293575286865
0.6174957803644218,7.27569317817688
0.6174899112388751,7.277465105056763
0.6174841191990328,7.279284477233887
0.6174782537741107,7.2810211181640625
0.6174724654343855,7.2828145027160645
0.6174666037062634,7.284584045410156
0.6174608190628347,7.28638219833374
0.6174549610276934,7.288130044937134
0.6174491800767462,7.289943695068359
0.617443325730772,7.291682243347168
0.6174375484684961,7.293490171432495
0.6174316978078804,7.295266389846802
0.617425924230472,7.297013998031616
0.6174200772514118,7.298782110214233
0.6174143073550713,7.300575017929077
0.617408464053769,7.302342176437378
0.6174026978347028,7.304103374481201
0.6173968582073665,7.305873155593872
0.6173910956617861,7.30763578414917
0.6173852597046283,7.309376955032349
0.6173795008287509,7.311115503311157
0.6173736685379901,7.3128745555877686
0.6173679133280379,7.3146281242370605
0.617362084699898,7.31636905670166
0.6173563331520986,7.318167686462402
0.6173505081828085,7.319915771484375
0.6173447602933946,7.3217267990112305
0.6173389389791886,7.323487997055054
0.6173331947443987,7.325240135192871
0.6173273770815165,7.326987981796265
0.617321636497594,7.328779220581055
0.6173158224822802,7.330533504486084
0.6173100855454738,7.3322789669036865
0.6173042751739793,7.334068536758423
0.6172985418805429,7.3358659744262695
0.6172927351491228,7.337651252746582
0.6172870054953158,7.339457750320435
0.6172812024002309,7.341224193572998
0.6172754763823177,7.3430397510528564
0.6172696769198339,7.344812870025635
0.6172639545340847,7.346584796905518
0.6172581587004734,7.34833025932312
0.6172524399431626,7.350146055221558
0.6172466477347001,7.35189962387085
0.6172409326021083,7.353672027587891
0.6172351440150766,7.355420351028442
0.6172294325034889,7.357201814651489
0.6172236475341748,7.358988285064697
0.6172179396398821,7.360792636871338
0.6172121582845778,7.362579822540283
0.617206454003876,7.364397048950195
0.6172006762588786,7.366188287734985
0.6171949755880685,7.367952346801758
0.6171892014496807,7.369717597961426
0.6171835043850685,7.371525764465332
0.6171777338495982,7.373273134231567
0.6171720403874954,7.375051021575928
0.6171662734512552,7.376809120178223
0.6171605835879782,7.378613471984863
0.6171548202472864,7.380360126495361
0.6171491339791566,7.382144927978516
0.6171433742303363,7.383905649185181
0.6171376915536809,7.385736703872681
0.6171319353930603,7.387527704238892
0.6171262563042113,7.38934063911438
0.6171205037281239,7.391127347946167
0.617114828223418,7.392992734909058
0.6171090792282028,7.3948023319244385
0.6171034073039822,7.396599292755127
0.6170976618859825,7.398420810699463
0.6170919935385946,7.4002673625946045
0.6170862516941595,7.40215277671814
0.6170805869199567,7.404038429260254
0.61707484864544,7.405874967575073
0.6170691874407797,7.407734155654907
0.6170634527325406,7.409541845321655
0.617057795093785,7.411393642425537
0.6170520639481876,7.413191556930542
0.6170464098717047,7.41500449180603
0.617040682285118,7.416803598403931
0.6170350317672804,7.418664932250977
0.6170293077360788,7.420475721359253
0.6170236607732641,7.42233943939209
0.6170179402938267,7.42412543296814
0.6170122968824178,7.425962686538696
0.6170065799511294,7.427757978439331
0.6170009400875136,7.429555416107178
0.6169952267007633,7.431318044662476
0.6169895903813339,7.433145761489868
0.6169838805355166,7.434997797012329
0.616978247756671,7.436845064163208
0.6169725414481856,7.438725709915161
0.6169669122063269,7.440594673156738
0.6169612094315781,7.442417621612549
0.6169555837231142,7.444207429885864
0.6169498844785113,7.4460132122039795
0.6169442622998549,7.4478631019592285
0.6169385665818125,7.449636936187744
0.6169329479293814,7.451399803161621
0.616927255734319,7.453195333480835
0.6169216406045357,7.454975605010986
0.6169159519288778,7.456736326217651
0.6169103403181704,7.458545207977295
0.6169046551583462,7.460319757461548
0.6168990470631472,7.462156534194946
0.6168933654155913,7.463947057723999
0.6168877608323384,7.4657533168792725
0.6168820826934899,7.467511892318726
0.6168764816186258,7.46934175491333
0.6168708069849289,7.471124172210693
0.6168652094149009,7.472915410995483
0.616859538282805,7.4747397899627686
0.6168539442140655,7.476562738418579
0.6168482765800247,7.478384494781494
0.616842686009031,7.480185031890869
0.6168370218695045,7.4820122718811035
0.616831434792719,7.483885765075684
0.6168257741441704,7.485706329345703
0.6168201905580599,7.487500190734863
0.6168145333969585,7.489276885986328
0.6168089532979953,7.491094350814819
0.6168032996208144,7.492863893508911
0.6167977230054755,7.494671106338501
0.6167920728086937,7.496434450149536
0.6167864996734609,7.498252630233765
0.616780852953562,7.500007390975952
0.6167752832949215,7.5017805099487305
0.6167696400483937,7.503509759902954
0.6167640738628374,7.505292177200317
0.6167584340861741,7.507061004638672
0.616752871370198,7.508813142776489
0.6167472350598974,7.510595083236694
0.6167416758100026,7.512394189834595
0.6167360429625673,7.514159679412842
0.6167304871752601,7.515924692153931
0.6167248577871981,7.517702102661133
0.6167193054589891,7.519488096237183
0.6167136795268129,7.5212743282318115
0.6167081306542179,7.523042678833008
0.6167025081744448,7.524784088134766
0.616696962753984,7.5265889167785645
0.6166913437231365,7.52832555770874
0.6166858017513352,7.53009557723999
0.6166801861659399,7.531829833984375
0.6166746476393283,7.533623456954956
0.6166690354959172,7.535367488861084
0.6166635004110301,7.537120580673218
0.6166578917061397,7.538907289505005
0.6166523600595164,7.54069447517395
0.6166467547896882,7.542455196380615
0.6166412265778731,7.544214725494385
0.6166356247396532,7.545973777770996
0.6166300999591954,7.547718286514282
0.6166245015491347,7.5494911670684814
0.6166189801965879,7.551265001296997
0.6166133852112421,7.552990674972534
0.616607867283165,7.554786920547485
0.6166022757190944,7.556546688079834
0.6165967612120501,7.5583271980285645
0.6165911730658199,7.56008243560791
0.6165856619763765,7.561883449554443
0.6165800772445567,7.563612937927246
0.6165745695692868,7.565403699874878
0.6165689882484516,7.567163705825806
0.6165634839839329,7.56896710395813
0.6165579060706617,7.570777177810669
0.6165524052134763,7.572566986083984
0.6165468307043531,7.574346542358398
0.6165413332510876,7.5761659145355225
0.6165357621427012,7.577986240386963
0.616530268089947,7.5797460079193115
0.6165247003788908,7.5815300941467285
0.6165192097232444,7.583322525024414
0.6165136454061161,7.585066556930542
0.616508158144178,7.586872339248657
0.6165025972175807,7.5886311531066895
0.6164971133459567,7.590448379516602
0.6164915558064974,7.59220814704895
0.6164860753217974,7.593966722488403
0.6164805211660884,7.595714569091797
0.6164750440649273,7.597530126571655
0.6164694932895852,7.599268674850464
0.6164640195685823,7.601006269454956
0.6164584721702285,7.602760314941406
0.6164530018260079,7.604538202285767
0.6164474578012682,7.606299638748169
0.6164419908304585,7.60807204246521
0.6164364501759635,7.60986328125
0.6164309865751979,7.611627578735352
0.616425449287583,7.613410949707031
0.6164199890534994,7.615157842636108
0.6164144551294042,7.616894006729126
0.6164089982586451,7.618670225143433
0.616403467694714,7.62043833732605
0.6163980141839264,7.622256517410278
0.6163924869768083,7.623995780944824
0.6163870368226438,7.625798940658569
0.6163815129689925,7.627534627914429
0.6163760661681074,7.629279136657715
0.6163705456645806,7.63105320930481
0.6163651022136357,7.632830858230591
0.6163595850568965,7.63457989692688
0.6163541449525569,7.636379957199097
0.6163486311392724,7.638155460357666
0.6163431943782081,7.639911413192749
0.6163376839050501,7.641677618026733
0.6163322504839354,7.643469333648682
0.6163267433475804,7.645217657089233
0.6163213132630943,7.646986722946167
0.6163158094602231,7.648721218109131
0.6163103827090488,7.650521755218506
0.6163048822363468,7.652268409729004
0.6162994588151727,7.654036045074463
0.6162939616693299,7.655778169631958
0.616288541574848,7.657604694366455
0.6162830477525592,7.659351110458374
0.6162776309814666,7.661114692687988
0.6162721404794301,7.662891387939453
0.6162667270284284,7.664692163467407
0.6162612398433482,7.66645622253418
0.6162558297091434,7.668203353881836
0.6162503458377272,7.669985771179199
0.6162449390170296,7.671766042709351
0.6162394584559897,7.67353081703186
0.6162340549455142,7.675296068191528
0.616228577691568,7.677039623260498
0.6162231774880337,7.67884635925293
0.6162177035379023,7.680588006973267
0.6162123066380334,7.682358503341675
0.6162068359884426,7.684098958969116
0.6162014423889672,7.685922861099243
0.6161959750366474,7.687659502029419
0.6161905847342982,7.689430475234985
0.6161851206759841,7.691175699234009
0.6161797336674982,7.69294548034668
0.616174272899929,7.6947009563446045
0.6161688891820479,7.696458578109741
0.6161634317019671,7.6982316970825195
0.6161580512714371,7.7000086307525635
0.6161525970755928,7.701803922653198
0.6161472199291641,7.703561544418335
0.6161417690143086,7.705306053161621
0.6161363951487357,7.707092523574829
0.6161309475116262,7.708836793899536
0.6161255769236686,7.7106099128723145
0.6161201325610661,7.712362051010132
0.6161147652474873,7.714169979095459
0.6161093241561575,7.715916395187378
0.6161039601137254,7.717701435089111
0.6160985222904383,7.719428300857544
0.6160931615159253,7.721173048019409
0.6160877269574554,7.722938776016235
0.6160823694476381,7.724708795547485
0.616076938150764,7.726475477218628
0.6160715839024236,7.728271961212158
0.6160661558639283,7.730051279067993
0.61606080487385,7.731806516647339
0.6160553800905215,7.733558654785156
0.6160500323554949,7.735323905944824
0.6160446108241249,7.737061977386475
0.6160392663409443,7.738852024078369
0.6160338480583287,7.740612983703613
0.6160285068237926,7.742385387420654
0.6160230917867321,7.744132041931152
0.6160177537976431,7.7459399700164795
0.6160123420029424,7.747668504714966
0.6160070072561075,7.749439716339111
0.6160015987005761,7.751177549362183
0.6159962671928065,7.7529590129852295
0.6159908618732575,7.754714488983154
0.6159855336013691,7.756479978561401
0.6159801315146205,7.758270740509033
0.6159748064754331,7.760051727294922
0.6159694076183069,7.761835098266602
0.6159640858086446,7.763586044311523
0.6159586901779672,7.765365839004517
0.6159533715946586,7.76711368560791
0.6159479791872606,7.768866777420044
0.6159426638271386,7.770647287368774
0.6159372746398551,7.772375583648682
0.6159319624997563,7.7741875648498535
0.6159265765294263,7.775928020477295
0.6159212676061925,7.777716875076294
0.6159158848496595,7.779463052749634
0.6159105791401358,7.781228065490723
0.6159051995942475,7.782989263534546
0.6158998970952839,7.784759998321533
0.6158945207568922,7.786526679992676
0.6158892214653429,7.788316249847412
0.6158838483313038,7.7900917530059814
0.6158785522440268,7.791849374771118
0.615873182311201,7.7936155796051025
0.6158678894250588,7.795396089553833
0.6158625226903109,7.797139406204224
0.61585723300217,7.798908233642578
0.615851869462369,7.8006508350372314
0.6158465829691003,7.8024656772613525
0.6158412226211191,7.804182767868042
0.6158359393195979,7.805968999862671
0.6158305821603137,7.807709693908691
0.6158253020474189,7.809511661529541
0.6158199480737134,7.811243295669556
0.6158146711463288,7.813006162643433
0.6158093203550876,7.814786672592163
0.6158040466101006,7.816580533981323
0.6157986989982135,7.818357229232788
0.615793428432516,7.820111513137817
0.615788083996877,7.821883678436279
0.615782816607365,7.823668956756592
0.6157774753448723,7.825432538986206
0.6157722111284456,7.827192068099976
0.6157668730360019,7.828944444656372
0.6157616119895649,7.830723524093628
0.6157562770640762,7.832470893859863
0.6157510191845377,7.834262371063232
0.6157456874229148,7.836015939712524
0.615740432707187,7.837829351425171
0.6157351041063446,7.839571475982666
0.6157298525513443,7.841353178024292
0.6157245271082016,7.843092679977417
0.6157192787108493,7.844898462295532
0.6157139564223292,7.846679449081421
0.6157087111795502,7.848445177078247
0.61570339204258,7.850233554840088
0.615698149951303,7.852015256881714
0.6156928339628138,7.853783369064331
0.6156875950199721,7.855527877807617
0.6156822821768995,7.857280015945435
0.6156770463794302,7.8590710163116455
0.6156717366787133,7.860815048217773
0.6156665040235579,7.862596750259399
0.6156611974621409,7.864354848861694
0.6156559679462446,7.866130590438843
0.6156506645210748,7.867886781692505
0.6156454381413871,7.869669198989868
0.6156401378494161,7.871410131454468
0.6156349146028905,7.8732078075408936
0.6156296174410745,7.8749847412109375
0.6156243973246688,7.8767476081848145
0.6156191032899674,7.878514528274536
0.6156138863006428,7.8802618980407715
0.6156085953900201,7.882023572921753
0.6156033815247427,7.883810997009277
0.6155980937351667,7.88566780090332
0.615592882990906,7.887417554855347
0.6155875983193485,7.8891706466674805
0.6155823906930784,7.890960693359375
0.6155771091365159,7.89271354675293
0.6155719046252138,7.894482851028442
0.6155666261806264,7.896223068237305
0.6155614247812745,7.898012161254883
0.6155561494456459,7.89975643157959
0.61555095115523,7.901552677154541
0.6155456789255486,7.903287172317505
0.6155404837410584,7.905107021331787
0.6155352146143164,7.906881809234619
0.6155300225327458,7.908653020858765
0.6155247565059393,7.910421848297119
0.615519567524286,7.912194490432739
0.6155143045944151,7.913955450057983
0.6155091187096812,7.915696620941162
0.6155038588737503,7.917479753494263
0.6154986760829412,7.91923713684082
0.6154934193379582,7.920982599258423
0.6154882396380839,7.9227752685546875
0.6154829859810611,7.924525260925293
0.6154778093691352,7.9263014793396
0.6154725587970886,7.928065061569214
0.6154673852701288,7.929884672164917
0.6154621377800786,7.931615352630615
0.6154569673351065,7.933403730392456
0.6154517229240767,7.935149192810059
0.6154465555581179,7.936934232711792
0.6154413142231362,7.938719272613525
0.6154361499332204,7.94047737121582
0.6154309116713189,7.942243814468384
0.6154257504544793,7.944015979766846
0.6154205152626939,7.945770502090454
0.6154153571159682,7.947532653808594
0.6154101249913385,7.949300289154053
0.6154049699117677,7.951088190078735
0.6153997408513379,7.952826499938965
0.6153945888359672,7.9546027183532715
0.6153893628367844,7.95634388923645
0.6153842138826631,7.9581098556518555
0.615378990941779,7.959853172302246
0.6153738450459603,7.961635112762451
0.6153686251604301,7.963381052017212
0.6153634823199706,7.96513557434082
0.6153582654868541,7.9669225215911865
0.6153531256988148,7.96867823600769
0.615347911915175,7.9704203605651855
0.6153427751766206,7.972215890884399
0.6153375644395247,7.9740049839019775
0.6153324307475236,7.975809335708618
0.6153272230540426,7.9776084423065186
0.6153220924056675,7.979387998580933
0.6153168877528763,7.981141567230225
0.6153117601452032,7.982937335968018
0.6153065585301803,7.984704494476318
0.6153014339602896,7.986483812332153
0.615296235380118,7.9882588386535645
0.6152911138450936,7.990086078643799
0.6152859182968595,7.991838693618774
0.6152807997937892,7.993650436401367
0.6152756072745831,7.995383262634277
0.6152704918005586,7.9971842765808105
0.6152653023074744,7.998988389968872
0.6152601898595916,8.000821828842163
0.6152550033897274,8.002646684646606
0.6152498939650852,8.00442624092102
0.615244710515543,8.00621509552002
0.6152396041112445,8.008002042770386
0.6152344236791298,8.009774208068848
0.6152293202922823,8.011532545089722
0.6152241428747044,8.013275623321533
0.6152190425024187,8.015083312988281
0.6152138680964908,8.016831874847412
0.6152087707358813,8.018608093261719
0.615203599338721,8.020347595214844
0.6151985049869061,8.022133827209473
0.6151933365956338,8.023884534835815
0.6151882452497357,8.025680780410767
0.6151830798614762,8.027422428131104
0.6151779915186208,8.029184818267822
0.6151728291305025,8.030954837799072
0.6151677437878196,8.032721757888794
0.6151625843969749,8.03448486328125
0.6151575020515979,8.03624415397644
0.6151523456551626,8.03804349899292
0.6151472663042288,8.039832592010498
0.6151421128993428,8.04161262512207
0.6151370365399931,8.043371677398682
0.6151318861237999,8.045133829116821
0.6151268127531792,8.046939134597778
0.6151216653228258,8.048697471618652
0.6151165949380826,8.050481081008911
0.6151114504907204,8.05222487449646
0.6151063830890069,8.05404019355774
0.6151012416217905,8.055783748626709
0.6150961772002624,8.057549953460693
0.6150910387103504,8.059287071228027
0.6150859772661678,8.061093091964722
0.6150808417507221,8.062865734100342
0.6150757832810482,8.064623832702637
0.6150706507372352,8.066391229629517
0.6150655952392373,8.068163871765137
0.6150604656642265,8.069936990737915
0.6150554131350752,8.071686506271362
0.6150502865260399,8.073458433151245
0.6150452369629097,8.075254917144775
0.6150401133170271,8.0769944190979
0.6150350667170965,8.07879114151001
0.6150299460315473,8.08055830001831
0.615024902391998,8.082335472106934
0.6150197846639667,8.084072351455688
0.6150147439819845,8.085864543914795
0.6150096292086593,8.087616205215454
0.6150045914814333,8.089409828186035
0.6149994796600059,8.091142177581787
0.6149944448847291,8.092912197113037
0.6149893360123951,8.094642877578735
0.6149843041862643,8.096437215805054
0.6149791982602231,8.09822130203247
0.614974169380438,8.099979162216187
0.6149690663978922,8.1017324924469
0.6149640404616573,8.103516578674316
0.6149589404198135,8.105270147323608
0.6149539174243361,8.107059717178345
0.6149488203204044,8.108788013458252
0.614943800262896,8.110597133636475
0.6149387060940902,8.112327575683594
0.6149336889717651,8.114130020141602
0.614928597735303,8.115878105163574
0.61492358354538,8.117666959762573
0.6149184952384822,8.119430780410767
0.6149134839781835,8.121203422546387
0.6149083985980749,8.122960090637207
0.614903390264626,8.124730587005615
0.6148983078085348,8.126492977142334
0.6148933023991653,8.128248929977417
0.6148882228643234,8.13004755973816
0.614883220376266,8.131832122802734
0.6148781437599092,8.133603572845459
0.6148731441904004,8.135379791259766
0.6148680704897677,8.137128829956055
0.6148630738360478,8.138914585113525
0.614858003048382,8.140660285949707
0.6148530093076945,8.142443656921387
0.6148479414302419,8.144183158874512
0.6148429505998341,8.1459801197052
0.6148378856298448,8.14771032333374
0.6148328977069677,8.149488925933838
0.614827835641695,8.151249170303345
0.614822850623603,8.153020858764648
0.6148177914603038,8.15479564666748
0.6148128093442549,8.156570434570312
0.6148077530801904,8.158331871032715
0.614802773863446,8.160062789916992
0.61479772049588,8.161821365356445
0.6147927441757054,8.163610935211182
0.6147876937019057,8.165402889251709
0.6147827202755695,8.167165994644165
0.6147776726928074,8.168925046920776
0.6147727021575818,8.170702695846558
0.6147676574631324,8.172426223754883
0.6147626898162932,8.17423677444458
0.6147576480074346,8.17598271369934
0.6147526832462609,8.177772045135498
0.6147476443202752,8.179498195648193
0.61474268244205,8.18126893043518
0.6147376463962224,8.183027982711792
0.6147326873982318,8.184832096099854
0.6147276542298518,8.18660044670105
0.6147226981093856,8.188348770141602
0.6147176678157453,8.190140008926392
0.6147127145700972,8.191878080368042
0.6147076871484926,8.193653583526611
0.614702736774959,8.195419549942017
0.6146977122226898,8.19718074798584
0.6146927647185711,8.198962450027466
0.6146877430329403,8.200691223144531
0.6146827983955404,8.202477931976318
0.6146777795738544,8.204212427139282
0.6146728378004807,8.206037521362305
0.6146678218400495,8.20778775215149
0.6146628829280125,8.20958662033081
0.6146578698261497,8.211319923400879
0.6146529337727638,8.213117837905884
0.6146479235267861,8.214888572692871
0.614642990329369,8.216637134552002
0.6146379829365971,8.218417167663574
0.61463305259247,8.220183610916138
0.6146280480502277,8.221951961517334
0.6146231205567151,8.223713397979736
0.6146181188623298,8.225477457046509
0.6146131942167599,8.227254390716553
0.6146081953675622,8.228987693786621
0.6146032735672665,8.230767250061035
0.6145982775605908,8.232503890991211
0.6145933586029042,8.234340190887451
0.6145883654360882,8.236080646514893
0.6145834493183493,8.23786449432373
0.6145784589887341,8.239599704742432
0.6145735457082844,8.241379022598267
0.6145685582132144,8.243114948272705
0.6145636477673995,8.244897842407227
0.614558663104223,8.246649503707886
0.6145537554903913,8.248413562774658
0.6145487736564595,8.250186204910278
0.6145438688719632,8.251950740814209
0.614538889864631,8.25373387336731
0.6145339879068253,8.255500078201294
0.6145290117234511,8.2572603225708
0.6145241125896952,8.25907301902771
0.6145191392276402,8.260812759399414
0.6145142429152963,8.262642621994019
0.6145092723719261,8.264386892318726
0.6145043788783596,8.266162395477295
0.6144994111510422,8.267931699752808
0.6144945204736226,8.269730567932129
0.6144895555597297,8.271476030349731
0.6144846676958293,8.273258686065674
0.6144797055927366,8.275039196014404
0.614474820539731,8.27681279182434
0.6144698612448167,8.278594017028809
0.6144649790000852,8.280356645584106
0.6144600225107313,8.282137632369995
0.6144551430716565,8.283926725387573
0.6144501893852482,8.28569507598877
0.6144453127492159,8.287440776824951
0.6144403618631422,8.289206266403198
0.6144354880275417,8.290980100631714
0.6144305399391944,8.292712211608887
0.614425668901418,8.294512510299683
0.6144207236081927,8.296257734298706
0.6144158553656366,8.298047065734863
0.6144109128649315,8.299805641174316
0.614406047414995,8.301584959030151
0.6144011077042127,8.303324699401855
0.6143962450442982,8.30512022972107
0.6143913081208441,8.306891202926636
0.6143864482483574,8.308634042739868
0.6143815141096399,8.310407638549805
0.6143766570219906,8.312172174453735
0.6143717256654219,8.313945531845093
0.6143668713600223,8.315661668777466
0.6143619427830176,8.317436695098877
0.6143570912572837,8.319212913513184
0.6143521654572619,8.320957660675049
0.6143473167086126,8.322769165039062
0.6143423936829956,8.324503183364868
0.6143375477088536,8.326273441314697
0.6143326274550667,8.328030347824097
0.6143277842528575,8.329833269119263
0.6143228667683293,8.331554651260376
0.6143180263354823,8.33336591720581
0.6143131116176443,8.335106134414673
0.6143082739515917,8.336857080459595
0.6143033619978794,8.338640451431274
0.6142985270960567,8.34042763710022
0.6142936179039086,8.342199325561523
0.6142887857637546,8.343961954116821
0.6142838793306122,8.345731019973755
0.6142790499495691,8.347514152526855
0.6142741462728776,8.349284410476685
0.6142693196483907,8.351054191589355
0.6142644187255981,8.352786302566528
0.6142595948551164,8.354603052139282
0.6142546966836742,8.35635495185852
0.6142498755646492,8.358143329620361
0.6142449801420125,8.359887599945068
0.6142401617718993,8.36168098449707
0.6142352690955258,8.363420248031616
0.614230453471783,8.365179538726807
0.614225563539134,8.366947650909424
0.6142207506592233,8.368710041046143
0.6142158634677632,8.370461702346802
0.6142110533291493,8.372234344482422
0.614206168876346,8.37401294708252
0.6142013614764971,8.375763893127441
0.6141964797598214,8.377554416656494
0.6141916750962085,8.379302263259888
0.6141867961131348,8.381028413772583
0.6141819941832325,8.382831335067749
0.6141771179312381,8.384573936462402
0.6141723187325242,8.386340856552124
0.6141674452090895,8.38810420036316
0.614162648739045,8.38988709449768
0.6141577779416538,8.391618490219116
0.614152984197763,8.393423080444336
0.6141481161239024,8.395164489746094
0.6141433251036521,8.396924018859863
0.6141384597508125,8.398677110671997
0.6141336714516935,8.400421380996704
0.6141288088173681,8.40218448638916
0.614124023236874,8.403933763504028
0.6141191633185592,8.4057035446167
0.6141143804541871,8.407463312149048
0.6141095232493831,8.40919041633606
0.6141047430986327,8.410958290100098
0.6140998886048421,8.412703514099121
0.6140951111652169,8.414519309997559
0.6140902593799459,8.416263818740845
0.614085484648952,8.418055295944214
0.6140806355697099,8.419795513153076
0.6140758635448569,8.421606540679932
0.6140710171691565,8.423347473144531
0.6140662478479572,8.425091743469238
0.6140614041733133,8.426867485046387
0.6140566375532835,8.428622007369995
0.6140517965772155,8.430390357971191
0.6140470326558741,8.43217396736145
0.6140421943759038,8.43392539024353
0.6140374331507729,8.43566632270813
0.6140325975644252,8.4374361038208
0.6140278390330299,8.43924331665039
0.6140230061378331,8.44097113609314
0.6140182502977022,8.442739248275757
0.6140134200911875,8.444502353668213
0.614008666939852,8.446300268173218
0.6140038394195538,8.448031187057495
0.6139990889545488,8.44984221458435
0.6139942641180048,8.451575517654419
0.6139895163368678,8.453311443328857
0.6139846941816186,8.455092430114746
0.6139799490818902,8.456834316253662
0.6139751296054797,8.458575010299683
0.6139703871847041,8.460366487503052
0.613965570384679,8.46214246749878
0.6139608306404034,8.463889360427856
0.6139560165143136,8.46569561958313
0.613951279444088,8.467460870742798
0.6139464679894868,8.46919298171997
0.6139417335908641,8.470981121063232
0.6139369248053078,8.472730875015259
0.6139321930758447,8.474523544311523
0.6139273869568923,8.476248502731323
0.6139226578941479,8.47801947593689
0.613917854439362,8.479777812957764
0.613913128040899,8.481593608856201
0.6139083272478449,8.483364582061768
0.6139036035112287,8.485108613967896
0.6138988053774749,8.486868619918823
0.6138940843002741,8.488651275634766
0.6138892888233921,8.490414381027222
0.6138845704031785,8.492163896560669
0.6138797775807431,8.493955850601196
0.6138750618150911,8.495712041854858
0.6138702716446799,8.49745512008667
0.6138655585311674,8.499218702316284
0.6138607710103611,8.500960111618042
0.613856060546569,8.502757787704468
0.6138512756729515,8.504523992538452
0.6138465678564636,8.506317615509033
0.6138417856276216,8.508059740066528
0.6138370804560247,8.509859085083008
0.6138323008695482,8.511591911315918
0.6138275983404323,8.513362169265747
0.6138228213939142,8.5151047706604
0.6138181215048722,8.51687502861023
0.6138133471959083,8.518642902374268
0.6138086499445362,8.520385503768921
0.6138038782707255,8.522156238555908
0.6137991836546223,8.523894548416138
0.6137944146135667,8.525647163391113
0.6137897226303344,8.527406454086304
0.613784956219639,8.529138565063477
0.6137802668668825,8.530923843383789
0.6137755030841554,8.532665729522705
0.6137708163594825,8.53445816040039
0.6137660552023346,8.536206722259521
0.6137613711033568,8.538022518157959
0.6137566125694022,8.539766550064087
0.6137519310937329,8.541547298431396
0.6137471751805885,8.543307542800903
0.6137424963258452,8.545060634613037
0.613737743031131,8.546847343444824
0.6137330667949332,8.548628807067871
0.6137283161162723,8.550403833389282
0.6137236424962433,8.552140951156616
0.6137188944312616,8.553908824920654
0.613714223425027,8.555660486221313
0.6137094779713534,8.557414531707764
0.6137048095765424,8.559158325195312
0.6137000667318088,8.560903787612915
0.6136954009460528,8.562692642211914
0.6136906607078944,8.564432859420776
0.6136859975288285,8.566224098205566
0.6136812598948828,8.567960739135742
0.6136765993201447,8.569730520248413
0.6136718642880523,8.571506977081299
0.613667206315283,8.573257684707642
0.6136624738826881,8.575017213821411
0.6136578185095309,8.576796054840088
0.61365308867408,8.578551530838013
0.6136484358981814,8.580291986465454
0.6136437086575243,8.582083940505981
0.613639058476534,8.583879947662354
0.6136343338283232,8.585636854171753
0.6136296862398938,8.58741044998169
0.6136249641817846,8.589155197143555
0.6136203191835714,8.590941667556763
0.6136155997132223,8.5926833152771
0.6136109573028836,8.594479322433472
0.6136062404179563,8.596231698989868
0.6136016005931533,8.598045110702515
0.613596886291312,8.599807024002075
0.6135922490497089,8.601609945297241
0.6135875373286206,8.603362798690796
0.6135829026678844,8.605109691619873
0.6135781935252194,8.606882572174072
0.61357356144302,8.608606338500977
0.6135688548764514,8.61037540435791
0.6135642253704617,8.61216139793396
0.6135595213776653,8.613929271697998
0.6135548944455612,8.61568832397461
0.613550193024216,8.617451906204224
0.6135455686636759,8.619210004806519
0.6135408698114634,8.620954990386963
0.613536248020169,8.622750043869019
0.613531551734774,8.624489068984985
0.6135269325104098,8.626290559768677
0.6135222387895197,8.628042459487915
0.6135176221297728,8.629843950271606
0.6135129309710782,8.631608009338379
0.6135083168736388,8.633371114730835
0.6135036282748326,8.635128021240234
0.6134990167373938,8.636929512023926
0.6134943306961724,8.638700246810913
0.6134897217164302,8.64045262336731
0.6134850382304926,8.642247200012207
0.6134804318061454,8.644041061401367
0.6134757508731934,8.645788431167603
0.6134711470019433,8.647565364837646
0.6134664686196816,8.649309635162354
0.6134618672992326,8.65109896659851
0.6134571914653688,8.65284252166748
0.6134525926934284,8.654641389846802
0.613447919405673,8.65639328956604
0.6134433231799514,8.65817141532898
0.6134386524360175,8.659926414489746
0.6134340587542279,8.661701679229736
0.6134293905518317,8.663440465927124
0.6134247994116895,8.665210962295532
0.6134201337485499,8.666972875595093
0.613415545147774,8.668698072433472
0.6134108820216126,8.670476913452148
0.6134062959579245,8.6722252368927
0.6134016353664663,8.673994779586792
0.6133970518375901,8.675788640975952
0.6133923937785624,8.6775541305542
0.6133878127822252,8.679318904876709
0.6133831572533581,8.681077718734741
0.6133785787872901,8.682867288589478
0.6133739257863167,8.684594869613647
0.6133693498482505,8.686402320861816
0.6133646993729067,8.688150405883789
0.6133601259605777,8.689906120300293
0.6133554780086021,8.691650152206421
0.6133509071197488,8.693447828292847
0.6133462616888831,8.695195436477661
0.6133416933212463,8.696930408477783
0.6133370504092346,8.698704481124878
0.6133324845605586,8.700475931167603
0.6133278441651477,8.702230215072632
0.6133232808331792,8.704003810882568
0.6133186429521192,8.705745697021484
0.6133140821346075,8.707531452178955
0.6133094467656512,8.709272146224976
0.6133048884603484,8.711049318313599
0.613300255601251,8.712781429290771
0.6132956998059124,8.714560747146606
0.6132910694544321,8.716285228729248
0.6132865161668153,8.718065738677979
0.6132818883207131,8.719818353652954
0.6132773375385786,8.72160530090332
0.6132727121956183,8.723356485366821
0.6132681639167297,8.725107669830322
0.6132635410746774,8.726885557174683
0.6132589952968006,8.72862458229065
0.6132543749534259,8.730387926101685
0.6132498316743297,8.732173204421997
0.6132452138274045,8.733941793441772
0.6132406730448606,8.735692739486694
0.6132360576921595,8.73746132850647
0.6132315194039422,8.739235639572144
0.6132269065432426,8.740966558456421
0.6132223707471289,8.742774486541748
0.6132177603762113,8.744513511657715
0.6132132270699808,8.746316909790039
0.6132086191866283,8.748081922531128
0.6132040883680636,8.749857664108276
0.6131994829700615,8.751593828201294
0.6131949546369478,8.753390312194824
0.6131903517220848,8.755125522613525
0.6131858258722103,8.756870985031128
0.6131812254382771,8.758646488189697
0.6131767020694322,8.760435104370117
0.6131721041142232,8.762187719345093
0.6131675832242013,8.763938903808594
0.6131629877455129,8.765698671340942
0.6131584693321103,8.767455339431763
0.6131538763277417,8.76919937133789
0.6131493603887568,8.770994186401367
0.61314476985651,8.772718667984009
0.6131402563897448,8.774498462677002
0.6131356683274245,8.776257514953613
0.6131311573306828,8.778078317642212
0.6131265717360962,8.779824495315552
0.6131220632071851,8.781607151031494
0.6131174800781426,8.783343315124512
0.6131129740148715,8.785113096237183
0.6131083933491859,8.786901712417603
0.613103889749367,8.78865909576416
0.6130993115448535,8.790435075759888
0.613094810406302,8.792229175567627
0.6130902346607788,8.793985366821289
0.6130857359813121,8.795737743377686
0.6130811626926004,8.79750657081604
0.6130766664700388,8.799266576766968
0.6130720956359614,8.801026105880737
0.6130676018681279,8.802829027175903
0.6130630334865116,8.804572343826294
0.6130585421712317,8.806354999542236
0.613053976239905,8.808102130889893
0.613049487375007,8.809868097305298
0.6130449238918013,8.811612367630005
0.6130404374751164,8.813392877578735
0.613035876437866,8.815158605575562
0.6130313924672274,8.816909074783325
0.6130268338737691,8.81866979598999
0.6130223523470131,8.82052755355835
0.6130177961951863,8.822277784347534
0.6130133171101517,8.824026584625244
0.6130087633977988,8.82578706741333
0.6130042867523272,8.827572345733643
0.6129997354772924,8.829305410385132
0.612995261269228,8.831085681915283
0.6129907124293589,8.832827806472778
0.6129862406565483,8.834592819213867
0.6129816942496947,8.836339712142944
0.6129772249099875,8.838122606277466
0.6129726809340025,8.83985948562622
0.6129682140252503,8.841678619384766
0.6129636724779889,8.843417406082153
0.6129592079980467,8.84517216682434
0.6129546688773665,8.846938371658325
0.6129502068240915,8.848693132400513
0.6129456701278533,8.850474119186401
0.6129412104991052,8.852267026901245
0.612936676225172,8.854025840759277
0.6129322190188133,8.855776309967041
0.612927687165051,8.857548236846924
0.6129232323789467,8.859339237213135
0.6129187029432235,8.861081600189209
0.6129142505752413,8.862858057022095
0.6129097235554279,8.864600896835327
0.6129052736034383,8.866382360458374
0.6129007489974081,8.868108749389648
0.6128963014592836,8.86989140510559
0.6128917792649131,8.871638298034668
0.6128873341385292,8.873428583145142
0.6128828143536971,8.875181913375854
0.6128783716369318,8.876939296722412
0.612873854259519,8.878691911697388
0.612869413950253,8.880497694015503
0.6128648989781437,8.882248163223267
0.6128604610742598,8.884001016616821
0.6128559485053404,8.885846853256226
0.6128515130047247,8.88764214515686
0.612847002836884,8.889415264129639
0.6128425697374248,8.891182661056519
0.6128380619685543,8.89293909072876
0.6128336312681423,8.894731760025024
0.6128291258961364,8.896487951278687
0.6128246975926651,8.898263931274414
0.6128201946154201,8.900020599365234
0.6128157687067856,8.901837825775146
0.6128112681222012,8.90359115600586
0.6128068446063015,8.905365228652954
0.6128023464122794,8.907114505767822
0.612797925287016,8.908876180648804
0.6127934294814604,8.910637140274048
0.6127890107447369,8.912452220916748
0.6127845173255548,8.914212703704834
0.612780100975277,8.915973424911499
0.6127756099403778,8.917722940444946
0.612771195974455,8.91951036453247
0.6127667073217505,8.92125678062439
0.6127622957380934,8.923089265823364
0.6127578094654984,8.924832344055176
0.6127534002620207,8.926609992980957
0.6127489163674522,8.928351879119873
0.6127445095420705,8.93016505241394
0.6127400280234481,8.931925773620605
0.6127356235740808,8.933734655380249
0.6127311444293264,8.935484647750854
0.6127267423538952,8.937229871749878
0.6127222655809333,8.938997745513916
0.6127178658773619,8.940778732299805
0.6127133914741199,8.942547082901001
0.6127089941403344,8.944308519363403
0.6127045221047418,8.946088075637817
0.6127001271386712,8.947869062423706
0.6126956574686603,8.949627876281738
0.6126912648682358,8.951416015625
0.6126867975617408,8.953162431716919
0.6126824073248965,8.954941987991333
0.6126779423798551,8.956694602966309
0.6126735545045269,8.958473920822144
0.6126690919188782,8.96021032333374
0.6126647064030053,8.962059020996094
0.6126602461746918,8.96380352973938
0.6126558630162152,8.965569496154785
0.6126514051431814,8.967298746109009
0.6126470243400449,8.969067335128784
0.6126425688202378,8.970848321914673
0.6126381903703877,8.972630739212036
0.612633737201757,8.974369049072266
0.6126293611031421,8.976149797439575
0.6126249102836396,8.977914094924927
0.6126205365342112,8.979680061340332
0.6126160880617916,8.981442928314209
0.6126117166595031,8.983261585235596
0.6126072705321234,8.98499608039856
0.6126029014749308,8.986778497695923
0.6125984576905505,8.988525152206421
0.6125940909764128,8.990341663360596
0.6125896495329937,8.992074251174927
0.6125852851598717,8.993854284286499
0.6125808460553781,8.99561619758606
0.6125764840212353,8.997413158416748
0.6125720472536341,8.999155282974243
0.6125676875564364,9.000980854034424
0.6125632531236969,9.002746343612671
0.612558895761413,9.004513025283813
0.6125544636615067,9.006271362304688
0.6125501086321069,9.008036613464355
0.6125456788630084,9.00980281829834
0.612541326164466,9.011586904525757
0.6125368987241518,9.013360500335693
0.6125325483544428,9.015114068984985
0.6125281232408916,9.016880750656128
0.6125237751979941,9.018669843673706
0.6125193524091875,9.020419120788574
0.6125150066910818,9.022183895111084
0.6125105862250039,9.023938655853271
0.6125062428296731,9.025716781616211
0.6125018246843101,9.027488470077515
0.6124974836097395,9.029237270355225
0.6124930677830801,9.031016826629639
0.6124887290272577,9.032774448394775
0.612484315517293,9.03453779220581
0.6124799790782088,9.03626537322998
0.6124755678829324,9.038012027740479
0.6124712337585793,9.039807081222534
0.6124668248759871,9.041567087173462
0.6124624930643598,9.043315649032593
0.6124580864924504,9.045053243637085
0.6124537569915464,9.046844720840454
0.6124493527283204,9.048597574234009
0.6124450255361397,9.050396919250488
0.6124406235796003,9.052138090133667
0.6124362986941448,9.053948163986206
0.6124318990422978,9.055711269378662
0.6124275764615721,9.05750036239624
0.6124231791124253,9.059237480163574
0.6124188588344367,9.061007976531982
0.6124144637860003,9.062781810760498
0.612410145808758,9.06453537940979
0.612405753059045,9.066308975219727
0.6124014373805607,9.068099021911621
0.6123970469275861,9.069847583770752
0.612392733545874,9.071622848510742
0.6123883453876553,9.073400259017944
0.6123840343007318,9.075189352035522
0.6123796484352888,9.076935052871704
0.6123753396411729,9.078731536865234
0.6123709560665279,9.08047604560852
0.6123666495632408,9.082280397415161
0.6123622682774184,9.084032535552979
0.6123579640629835,9.085809707641602
0.6123535850640106,9.087535858154297
0.612349283136454,9.089293241500854
0.6123449064223603,9.091067790985107
0.6123406067797101,9.092804431915283
0.6123362323485267,9.094572067260742
0.6123319349888138,9.09635615348816
0.6123275628385753,9.098117589950562
0.6123232677598326,9.099887132644653
0.6123188978885749,9.101652383804321
0.6123146050888376,9.103456020355225
0.6123102374945998,9.105215072631836
0.6123059469719057,9.106997966766357
0.6123015816527286,9.108768224716187
0.6122972934051176,9.110567331314087
0.6122929303590448,9.11231255531311
0.6122886443845594,9.114085674285889
0.6122842836096365,9.115832090377808
0.6122799999063213,9.117614984512329
0.6122756414005964,9.119349002838135
0.6122713599664985,9.121110916137695
0.612267003728022,9.122880220413208
0.6122627245611906,9.12466835975647
0.612258370588015,9.126436233520508
0.6122540936865019,9.128194093704224
0.6122497419766826,9.129967451095581
0.6122454673385413,9.131767272949219
0.6122411178901357,9.133540391921997
0.6122368455134228,9.135292291641235
0.6122324983244902,9.137004613876343
0.6122282282072644,9.138814210891724
0.6122238832758672,9.140557527542114
0.612219615416189,9.142339944839478
0.612215272740391,9.144089460372925
0.612211007136324,9.145850896835327
0.612206666714192,9.147608280181885
0.6122024033638015,9.14942741394043
0.6121980651934046,9.151186227798462
0.6121938040947582,9.15294337272644
0.6121894681741673,9.154717206954956
0.6121852093253352,9.156522035598755
0.6121808756526238,9.158292770385742
0.6121766190516784,9.160052061080933
0.6121722876249226,9.16181468963623
0.6121680332699382,9.163612365722656
0.6121637040872158,9.165393114089966
0.6121594519762698,9.167175769805908
0.612155125035661,9.168923377990723
0.6121508751668323,9.170722246170044
0.61214655046642,9.172482967376709
0.61214230283779,9.174266576766968
0.6121379803756589,9.176037311553955
0.6121337349853115,9.177842617034912
0.6121294147595489,9.17959475517273
0.61212517160557,9.181378841400146
0.6121208536142652,9.18314003944397
0.612116612694743,9.184927940368652
0.6121122969359876,9.186704635620117
0.612108058249013,9.188429594039917
0.6121037447209012,9.190185546875
0.6120995082645666,9.191949367523193
0.6120951969651944,9.193725109100342
0.612090962737595,9.195480108261108
0.6120866536650609,9.197209596633911
0.6120824216642939,9.199016332626343
0.6120781148166987,9.200746059417725
0.6120738850408638,9.202511310577393
0.6120695804163104,9.204241275787354
0.6120653528635092,9.206053256988525
0.6120610504601028,9.207795858383179
0.6120568251284392,9.209575653076172
0.6120525249442876,9.211325407028198
0.612048301831868,9.213109970092773
0.6120440038650804,9.214885711669922
0.6120397829700133,9.216650009155273
0.6120354872187019,9.218404769897461
0.612031268539098,9.220201015472412
0.6120269750013769,9.221957206726074
0.6120227585353492,9.223720788955688
0.6120184672093347,9.225478172302246
0.612014252954998,9.227266311645508
0.6120099638388091,9.228992700576782
0.6120057517942812,9.230796813964844
0.6120014648860383,9.232531547546387
0.6119972550494386,9.234288692474365
0.6119929703472649,9.236014604568481
0.6119887627167153,9.237810373306274
0.6119844802187361,9.239560842514038
0.6119802747923606,9.241376638412476
0.6119759944967033,9.243117094039917
0.6119717912726281,9.244856834411621
0.6119675131774225,9.246615886688232
0.6119633121537761,9.248413562774658
0.6119590362571539,9.250174760818481
0.611954837432067,9.25194263458252
0.6119505637321624,9.25370740890503
0.6119463671037677,9.255488872528076
0.6119420955987172,9.25722336769104
0.6119379011651496,9.259018898010254
0.6119336318530915,9.260785341262817
0.6119294396124884,9.262598276138306
0.6119251724915633,9.264371395111084
0.611920982442064,9.266153812408447
0.611916717510415,9.267908334732056
0.6119125296501613,9.269707679748535
0.6119082669059331,9.271454334259033
0.6119040812330687,9.273208618164062
0.6118998206744088,9.275038480758667
0.6118956371870797,9.276837587356567
0.6118913788121374,9.278592586517334
0.6118871975084915,9.280369281768799
0.6118829413154185,9.282157182693481
0.6118787621936062,9.283921718597412
0.6118745081805564,9.285694599151611
0.6118703312387299,9.287420749664307
0.611866079403859,9.289158344268799
0.6118619046401734,9.290948152542114
0.6118576549816395,9.29270076751709
0.6118534823942514,9.29449987411499
0.6118492349102148,9.296228885650635
0.611845064497283,9.298036813735962
0.6118408191859064,9.299780130386353
0.611836650945592,9.301537275314331
0.6118324078050396,9.30327844619751
0.6118282417355062,9.305045127868652
0.6118240007639449,9.306822776794434
0.6118198368633575,9.308600664138794
0.6118155980589561,9.310361623764038
0.6118114363254826,9.312111377716064
0.6118071996864121,9.31389832496643
0.611803040118222,9.31568431854248
0.6117988056426557,9.317465543746948
0.611794648237921,9.319231748580933
0.611790415924034,9.320977210998535
0.6117862606809285,9.322776317596436
0.6117820305268985,9.324516296386719
0.611777877443598,9.326292276382446
0.6117736494476047,9.328035354614258
0.6117694985222879,9.32987117767334
0.6117652726825128,9.331602573394775
0.6117611239133598,9.333372116088867
0.6117569002279869,9.335150480270386
0.6117527536131802,9.336919069290161
0.6117485320803953,9.338671445846558
0.6117443876181197,9.340447187423706
0.6117401682361109,9.342221975326538
0.6117360259245529,9.344007968902588
0.6117318086915106,9.345785140991211
0.6117276685288591,9.347546100616455
0.6117234534429754,9.349297761917114
0.6117193154274214,9.351118564605713
0.611715102486891,9.352867126464844
0.6117109666166273,9.354651927947998
0.6117067558196465,9.356398344039917
0.6117026220928685,9.358210563659668
0.6116984134376362,9.359924554824829
0.6116942818525413,9.36171293258667
0.6116900753372579,9.36347246170044
0.6116859458920452,9.365219116210938
0.611681741514914,9.366979122161865
0.6116776142077849,9.368739604949951
0.6116734119670104,9.370513200759888
0.6116692867961687,9.37227487564087
0.6116650866899583,9.374064922332764
0.6116609636536096,9.37580418586731
0.6116567656801722,9.37757420539856
0.611652644776524,9.379374980926514
0.6116484489340711,9.381102323532104
0.6116443301613333,9.38289475440979
0.611640136448078,9.384634256362915
0.6116360198044627,9.386419296264648
0.6116318282186205,9.38815975189209
0.6116277137023413,9.389972686767578
0.6116235242421296,9.3917236328125
0.6116194118514027,9.393500804901123
0.611615224515041,9.395254850387573
0.6116111142480848,9.396984338760376
0.6116069290337948,9.398754119873047
0.6116028208888289,9.40050721168518
0.6115986377948345,9.402292251586914
0.6115945317700814,9.404030799865723
0.6115903507946082,9.405785083770752
0.6115862468882922,9.407581567764282
0.6115820680295679,9.409351110458374
0.6115779662399154,9.411094665527344
0.6115737894961701,9.412839889526367
0.6115696898214094,9.414615631103516
0.611565515190875,9.416360139846802
0.6115614176292367,9.418154954910278
0.6115572451101469,9.419895887374878
0.6115531496598636,9.421701669692993
0.6115489792504547,9.42345380783081
0.6115448859097607,9.425217390060425
0.6115407176082708,9.426998853683472
0.611536626375403,9.428765773773193
0.6115324601800721,9.430545806884766
0.611528371053269,9.432306051254272
0.6115242069623393,9.434090375900269
0.6115201199398418,9.435839891433716
0.6115159579515576,9.437614440917969
0.611511873031608,9.439367055892944
0.6115077131442157,9.4410879611969
0.611503630325059,9.442883729934692
0.6114994725368066,9.444615125656128
0.6114953918166897,9.446398496627808
0.6114912361258276,9.448145627975464
0.6114871575029991,9.449942588806152
0.6114830039077798,9.45169472694397
0.6114789273804906,9.453490972518921
0.6114747758791683,9.455252408981323
0.6114707014456714,9.457006216049194
0.6114665520365026,9.458773136138916
0.6114624796950527,9.460511684417725
0.6114583323762957,9.462311029434204
0.6114542621251499,9.464065313339233
0.6114501168950651,9.465815782546997
0.6114460487324821,9.467582941055298
0.611441905589332,9.469311714172363
0.6114378395135728,9.471087217330933
0.6114336984556219,9.472833633422852
0.6114296344649492,9.47460675239563
0.6114254954904641,9.476364374160767
0.6114214335831429,9.478185176849365
0.6114172966903918,9.47992992401123
0.6114132368646893,9.481698513031006
0.6114091020519428,9.483435869216919
0.6114050443061277,9.485241651535034
0.6114009115716581,9.487023115158081
0.6113968559040013,9.488779067993164
0.6113927252460832,9.490554809570312
0.6113886716548577,9.492308855056763
0.6113845430717675,9.494083881378174
0.611380491555248,9.49583649635315
0.6113763650452642,9.497610569000244
0.6113723156017277,9.499369621276855
0.6113681911631307,9.501119613647461
0.6113641437908559,9.502900838851929
0.6113600214219279,9.504632949829102
0.611355976119196,9.506455183029175
0.6113518558182217,9.50819993019104
0.611347812583315,9.509992599487305
0.6113436943485808,9.511742353439331
0.6113396531797843,9.513538122177124
0.6113355370095783,9.515278577804565
0.6113314979051789,9.517042636871338
0.6113273837977914,9.518831729888916
0.6113233467560778,9.520610570907593
0.6113192347098011,9.522388696670532
0.6113151997290639,9.524145603179932
0.6113110897421923,9.525939702987671
0.6113070568207242,9.527735710144043
0.6113029488915538,9.529494524002075
0.6112989180276494,9.53126859664917
0.6112948121544785,9.533029079437256
0.6112907833464343,9.534828424453735
0.6112866795275629,9.536566495895386
0.6112826527736775,9.53834319114685
0.6112785510074077,9.540102005004883
0.6112745263059817,9.541876077651978
0.6112704265906176,9.54359221458435
0.6112664039399531,9.545418977737427
0.6112623062738007,9.547178030014038
0.6112582856722024,9.548925638198853
0.6112541900535695,9.55067253112793
0.6112501714993435,9.552448987960815
0.6112460779265401,9.554217100143433
0.6112420614179946,9.555983543395996
0.6112379698893325,9.55774188041687
0.6112339554247779,9.559527158737183
0.6112298659385708,9.561269760131836
0.6112258535163189,9.563069820404053
0.6112217660708825,9.56481409072876
0.6112177556892475,9.56661057472229
0.6112136702828995,9.568355798721313
0.6112096619401975,9.570146560668945
0.6112055785712573,9.571903705596924
0.6112015722658061,9.573697566986084
0.6111974909325953,9.575446605682373
0.6111934866627146,9.577223300933838
0.6111894073635566,9.57897424697876
0.6111854051275682,9.58072829246521
0.6111813278607883,9.582494020462036
0.6111773276570162,9.584267616271973
0.6111732524209414,9.586036205291748
0.6111692542477108,9.587777853012085
0.6111651810406705,9.58954644203186
0.6111611848963089,9.591343641281128
0.6111571137166343,9.593063831329346
0.6111531195994712,9.594887495040894
0.6111490504454951,9.596640586853027
0.6111450583538617,9.598448514938354
0.611140991223919,9.60020661354065
0.6111370011561487,9.602003335952759
0.6111329360485759,9.603741884231567
0.6111289480030039,9.605528354644775
0.61112488491614,9.607264280319214
0.6111208988911029,9.609002351760864
0.6111168378232885,9.610808610916138
0.6111128538171254,9.612574100494385
0.6111087947667029,9.614331245422363
0.6111048127777549,9.616096019744873
0.6111007557430684,9.61789345741272
0.6110967757696778,9.619688510894775
0.6110927207490742,9.62147569656372
0.6110887427895856,9.623253345489502
0.6110846897814126,9.62499737739563
0.6110807138341726,9.626812934875488
0.6110766628367802,9.628549098968506
0.6110726889001371,9.63033938407898
0.6110686399118774,9.6320960521698
0.6110646679841814,9.633899927139282
0.6110606210034082,9.635643005371094
0.6110566510830113,9.637398719787598
0.6110526061080803,9.639149188995361
0.6110486381933367,9.64090371131897
0.6110445952226052,9.64266300201416
0.6110406293118703,9.644453048706055
0.6110365883436982,9.646206140518188
0.6110326244353301,9.647948503494263
0.6110285854680783,9.649727582931519
0.6110246235604365,9.65151333808899
0.6110205865924684,9.653241157531738
0.6110166266839143,9.655069828033447
0.6110125917135947,9.656816959381104
0.6110086338024915,9.658586502075195
0.6110046008281874,9.660329818725586
0.6110006449129004,9.662125825881958
0.6109966139329807,9.663865327835083
0.6109926600118768,9.665651321411133
0.6109886310247116,9.667413711547852
0.6109846790961597,9.669154405593872
0.610980652100122,9.670916080474854
0.610976702162493,9.67269492149353
0.6109726771559567,9.67444372177124
0.6109687292076229,9.676219701766968
0.6109647061889645,9.677991390228271
0.6109607602283003,9.679726839065552
0.6109567391958977,9.68147349357605
0.6109527952212793,9.683255672454834
0.6109487761735121,9.6849946975708
0.6109448341833179,9.686790466308594
0.610940817118568,9.688544750213623
0.6109368771111776,9.690346956253052
0.6109328620278284,9.692089557647705
0.6109289240016237,9.693889141082764
0.6109249108980607,9.695643424987793
0.6109209748514253,9.697434186935425
0.6109169637260355,9.699179649353027
0.6109130296573547,9.700936079025269
0.6109090205085272,9.702696800231934
0.6109050884161884,9.704473972320557
0.610901081242314,9.706255197525024
0.6108971511247062,9.70800232887268
0.6108931459241775,9.709782838821411
0.6108892177796914,9.711541891098022
0.6108852145509032,9.713283777236938
0.6108812883779315,9.715062379837036
0.6108772871192799,9.716793298721313
0.6108733629162173,9.718576431274414
0.6108693636261002,9.720284700393677
0.610865441391343,9.722092628479004
0.6108614440681608,9.72382140159607
0.610857523800107,9.725630521774292
0.610853528442261,9.727386236190796
0.6108496101393107,9.729140758514404
0.6108456167452047,9.730907440185547
0.6108417004057596,9.73267126083374
0.6108377089737987,9.734426259994507
0.6108337945962623,9.736181735992432
0.6108298051248541,9.737980127334595
0.6108258927076318,9.739739179611206
0.6108219051951848,9.741492748260498
0.6108179947366836,9.743273973464966
0.610814009181609,9.74501657485962
0.6108101006802381,9.746800184249878
0.6108061170809479,9.748560428619385
0.6108022105351179,9.750361442565918
0.6107982288900269,9.752095699310303
0.6107943242981503,9.753930568695068
0.6107903446056744,9.755662202835083
0.6107864419661656,9.757439374923706
0.6107824642247228,9.759189128875732
0.6107785635359979,9.76097059249878
0.610774587744008,9.762722969055176
0.6107706890044846,9.764488458633423
0.6107667151603692,9.766258239746094
0.6107628183684672,9.768043041229248
0.6107588464706492,9.769800901412964
0.6107549516247901,9.771575689315796
0.6107509816716947,9.773297786712646
0.6107470887703016,9.775070905685425
0.6107431207603556,9.776819467544556
0.6107392298018538,9.778579950332642
0.6107352637334856,9.780312776565552
0.6107313747163016,9.782124757766724
0.6107274105879419,9.783855676651001
0.6107235235105041,9.785629272460938
0.610719561320585,9.787372589111328
0.6107156761813237,9.78912615776062
0.6107117159282791,9.790902137756348
0.6107078327256265,9.792663335800171
0.6107038744078919,9.794433355331421
0.6106999931402816,9.796223640441895
0.6106960367562947,9.798020124435425
0.6106921574221623,9.799792528152466
0.610688202970362,9.80158019065857
0.6106843255681449,9.803382873535156
0.6106803730469723,9.805112838745117
0.6106764975751096,9.806894540786743
0.6106725469830073,9.808645963668823
0.6106686734399399,9.810481548309326
0.6106647247753523,9.812228918075562
0.6106608531595223,9.814035415649414
0.6106569064208959,9.815770626068115
0.6106530367307481,9.817548274993896
0.6106490919165304,9.819278717041016
0.6106452241505108,9.821043968200684
0.6106412812591517,9.82283067703247
0.6106374154157078,9.82457423210144
0.6106334744456586,9.82634687423706
0.6106296105232402,9.82809853553772
0.6106256714729541,9.829860210418701
0.6106218094700124,9.831606388092041
0.6106178723379443,9.833374977111816
0.6106140122529322,9.83513855934143
0.6106100770375389,9.83689022064209
0.6106062188689111,9.838667631149292
0.6106022855686506,9.840411186218262
0.6105984293148637,9.842222929000854
0.6105944979281962,9.84397006034851
0.6105906435877084,9.845731973648071
0.6105867141130957,9.847481727600098
0.6105828616843667,9.849245071411133
0.6105789341202726,9.851009130477905
0.6105750836017639,9.852738857269287
0.6105711579466533,9.854523181915283
0.6105673093368288,9.8562753200531
0.6105633855891688,9.858044862747192
0.610559538886493,9.85986042022705
0.6105556170447521,9.86162281036377
0.6105517722476921,9.863367557525635
0.6105478523103409,9.865121126174927
0.6105440094173648,9.866930961608887
0.6105400913828756,9.868656873703003
0.6105362503924536,9.870455503463745
0.6105323342592999,9.872208833694458
0.6105284951699045,9.87401556968689
0.6105245809365616,9.875781774520874
0.6105207437466659,9.877553224563599
0.6105168314116114,9.879301071166992
0.6105129961196908,9.881081342697144
0.6105090856814035,9.882864236831665
0.6105052522859349,9.884685277938843
0.6105013437428953,9.886474370956421
0.6104975122423575,9.888262033462524
0.6104936055930482,9.890028238296509
0.6104897759859214,9.891804933547974
0.6104858712288262,9.893571376800537
0.6104820435135926,9.895359516143799
0.6104781406471974,9.89712905883789
0.6104743148223407,9.898923635482788
0.6104704138451325,9.900662660598755
0.6104665899091383,9.902452230453491
0.6104626908196065,9.904192209243774
0.6104588687709618,9.905973434448242
0.6104549715675971,9.907720565795898
0.6104511514047906,9.909533023834229
0.6104472560860854,9.911275625228882
0.6104434378076078,9.913040399551392
0.6104395443720563,9.914825439453125
0.6104357279763996,9.916585683822632
0.6104318364224974,9.918347120285034
0.6104280219081556,9.920098066329956
0.6104241322344004,9.92184591293335
0.6104203195998689,9.923604965209961
0.6104164318047597,9.92539095878601
0.6104126210485354,9.927148818969727
0.6104087351305733,9.928886651992798
0.6104049262511555,9.930699825286865
0.6104010422088427,9.9324312210083
0.6103972352047318,9.934204578399658
0.6103933530365723,9.935953855514526
0.6103895479062704,9.937758445739746
0.6103856676107703,9.939492464065552
0.6103818643527812,9.941266536712646
0.610377985928448,9.94303011894226
0.6103741845412773,9.944798946380615
0.6103703079866201,9.946585416793823
0.6103665084687748,9.948320150375366
0.6103626337823043,9.950067281723022
0.6103588361322932,9.951856851577759
0.6103549633125219,9.953606367111206
0.6103511675288557,9.955374956130981
0.6103472965742976,9.957122564315796
0.6103435026554882,9.958934307098389
0.610339633564659,9.960681915283203
0.6103358415092203,9.962465763092041
0.6103319742806375,9.96422529220581
0.6103281840870848,9.966032981872559
0.6103243187192675,9.967761039733887
0.6103205303861178,9.969554901123047
0.6103166668775866,9.97129774093628
0.6103128804033585,9.973078966140747
0.6103090187526357,9.974889039993286
0.6103052341358498,9.976646423339844
0.6103013743414593,9.978414535522461
0.6102975915806372,9.98021149635315
0.6102937336411048,9.981970071792603
0.6102899527347702,9.983714818954468
0.6102860966486229,9.985492706298828
0.610282317595301,9.98726773262024
0.610278463361068,9.988993406295776
0.6102746861592857,9.990797519683838
0.610270833775497,9.992546081542969
0.6102670584237828,9.994343519210815
0.6102632078889708,9.996093511581421
0.6102594343858545,9.99786925315857
0.6102555856985529,9.999622583389282
0.6102518140425667,10.001430988311768
0.6102479672013108,10.003185272216797
0.6102441973909877,10.004929780960083
0.6102403523943143,10.006696224212646
0.6102365844281893,10.008469820022583
0.6102327412746373,10.010218620300293
0.610228975151247,10.012001514434814
0.6102251338393564,10.013749837875366
0.6102213695572389,10.015547037124634
0.6102175300855518,10.017274856567383
0.6102137676432469,10.01909875869751
0.6102099300103062,10.020827770233154
0.6102061694063554,10.022627115249634
0.6102023336107066,10.024382829666138
0.6101985748436527,10.026160717010498
0.6101947408838425,10.027908563613892
0.6101909839522303,10.029715061187744
0.6101871518268065,10.031471490859985
0.610183396729182,10.033229351043701
0.6101795664366948,10.035003185272217
0.6101758131716057,10.036782026290894
0.6101719847106065,10.038540124893188
0.6101682332766026,10.040318727493286
0.6101644066456442,10.042078018188477
0.6101606570412763,10.04386591911316
0.6101568322389137,10.045625925064087
0.6101530844627341,10.04738473892212
0.6101492614875232,10.049126625061035
0.6101455155380866,10.050948858261108
0.6101416943885855,10.052690982818604
0.6101379502644473,10.054468154907227
0.6101341309392151,10.056233882904053
0.6101303886389325,10.058023929595947
0.6101265711365307,10.059774160385132
0.6101228306586629,10.061560153961182
0.6101190149776535,10.063304424285889
0.610115276320761,10.065101861953735
0.6101114624597085,10.066872119903564
0.6101077256223533,10.06861925125122
0.6101039135798234,10.07037353515625
0.6101001785605692,10.0721595287323
0.610096368335129,10.073936939239502
0.6100926351325411,10.07567548751831
0.6100888267227597,10.077425241470337
0.6100850953354048,10.079180002212524
0.6100812887398526,10.080911636352539
0.610077559166299,10.082684755325317
0.610073754383548,10.084434032440186
0.6100700266223659,10.086246967315674
0.6100662236509897,10.087989330291748
0.6100624977007505,10.08978796005249
0.6100586965393244,10.091535568237305
0.610054972398601,10.093344449996948
0.6100511730457016,10.095088958740234
0.6100474507130689,10.09684705734253
0.6100436531672746,10.098605871200562
0.6100399326413085,10.100379467010498
0.6100361369011992,10.102128982543945
0.6100324181804776,10.103890419006348
0.6100286242446346,10.105646133422852
0.6100249073277368,10.107413530349731
0.6100211151947431,10.109149932861328
0.6100174000802501,10.110919713973999
0.6100136097486899,10.112664222717285
0.6100098964351841,10.114461898803711
0.6100061079036438,10.11620831489563
0.6100023963897091,10.118006229400635
0.6099986096567763,10.119755983352661
0.6099948999409983,10.12157154083252
0.609991115005262,10.12333607673645
0.6099874070862276,10.12509560585022
0.6099836239462786,10.126875877380371
0.6099799178225764,10.128654479980469
0.6099761364770071,10.130435228347778
0.6099724321472272,10.132185220718384
0.6099686525946313,10.133959531784058
0.6099649500573655,10.13572883605957
0.6099611722963381,10.137503385543823
0.6099574715501795,10.13927936553955
0.6099536955793179,10.141018152236938
0.6099499966228612,10.14280915260315
0.6099462224407635,10.144558429718018
0.6099425252726053,10.146332740783691
0.6099387528778712,10.148080587387085
0.609935057496609,10.149895668029785
0.6099312868878406,10.151649236679077
0.6099275932920737,10.15342402458191
0.6099238244678734,10.155177593231201
0.6099201326562029,10.156941413879395
0.6099163656151755,10.158703565597534
0.6099126755862034,10.160472869873047
0.6099089103269549,10.162234783172607
0.6099052220792855,10.16402530670166
0.6099014586004233,10.165786743164062
0.6098977721326618,10.167534112930298
0.6098940104327952,10.169280290603638
0.6098903257435486,10.171077489852905
0.6098865658212881,10.172809600830078
0.6098828829091647,10.174563884735107
0.6098791247631223,10.176314115524292
0.6098754436267324,10.178099155426025
0.6098716872555218,10.179834842681885
0.6098680078934767,10.181596517562866
0.6098642532957129,10.183347702026367
0.6098605757066254,10.185112714767456
0.6098568228809255,10.186887264251709
0.6098531470634102,10.188649415969849
0.6098493960083919,10.190414190292358
0.6098457219610648,10.192196369171143
0.609841972675348,10.193978309631348
0.6098383003968265,10.19575047492981
0.6098345528790321,10.197504758834839
0.6098308823679356,10.199281692504883
0.6098271366166863,10.201008319854736
0.6098234678716348,10.202770948410034
0.6098197238855548,10.204522848129272
0.6098160569051706,10.206303834915161
0.6098123146828857,10.208051681518555
0.609808649465792,10.209834098815918
0.6098049090059292,10.211600065231323
0.6098012455507512,10.213391542434692
0.609797506851939,10.215130805969238
0.6097938451573033,10.216890811920166
0.6097901082181719,10.218660116195679
0.6097864482827061,10.220414400100708
0.6097827131018874,10.222193956375122
0.6097790549242209,10.223968267440796
0.6097753215003476,10.225719928741455
0.6097716650791117,10.227506875991821
0.6097679334108186,10.229210376739502
0.6097642787446454,10.230972290039062
0.6097605488305687,10.232730865478516
0.6097568959180921,10.234509706497192
0.609753167756869,10.236262559890747
0.6097495165967246,10.23805284500122
0.6097457901869943,10.239800214767456
0.6097421407778184,10.241568088531494
0.6097384161182215,10.24330735206604
0.6097347684586529,10.245039939880371
0.6097310455478312,10.246798276901245
0.6097273996365098,10.248551607131958
0.6097236784731065,10.250318050384521
0.6097200343086732,10.252079963684082
0.6097163148913336,10.253841638565063
0.6097126724724312,10.255646467208862
0.6097089547998015,10.257415294647217
0.6097053141250742,10.259169816970825
0.6097015981958024,10.260921478271484
0.6096979592638959,10.26269006729126
0.609694245076631,10.2644522190094
0.6096906078861924,10.266252517700195
0.6096868954395854,10.267999172210693
0.6096832599892632,10.269789695739746
0.6096795492819664,10.271536588668823
0.6096759155704106,10.273282051086426
0.6096722066010775,10.275070905685425
0.6096685746269395,10.27684760093689
0.6096648673942254,10.278605937957764
0.6096612371561585,10.28036904335022
0.6096575316587197,10.282151460647583
0.6096539031553778,10.283941984176636
0.6096501993918728,10.285702466964722
0.609646572621912,10.287473678588867
0.6096428705909999,10.289223432540894
0.6096392455530777,10.291045188903809
0.6096355452534195,10.292777061462402
0.6096319219461941,10.294530391693115
0.6096282233764524,10.296279191970825
0.6096246017985844,10.298054456710815
0.6096209049574227,10.299813508987427
0.6096172851075736,10.30156135559082
0.6096135899936574,10.303309917449951
0.6096099718704902,10.30506944656372
0.6096062784824863,10.306852340698242
0.6096026620846653,10.308613777160645
0.6095989704212418,10.31038784980774
0.6095953557474334,10.312142610549927
0.6095916658072594,10.313916206359863
0.6095880528561308,10.315699577331543
0.609584364637878,10.317473411560059
0.6095807534080977,10.319236040115356
0.6095770669104381,10.32100510597229
0.6095734574006766,10.32277798652649
0.6095697726222844,10.3245108127594
0.6095661648312132,10.32631254196167
0.6095624817707634,10.32807469367981
0.6095588756970556,10.329871416091919
0.6095551943532252,10.331658601760864
0.6095515899955555,10.333478450775146
0.6095479103670225,10.335240602493286
0.6095443077240665,10.337008714675903
0.6095406298095106,10.338806390762329
0.6095370288799457,10.340576648712158
0.6095333526780479,10.342359781265259
0.6095297534605529,10.344122886657715
0.6095260789699958,10.345897197723389
0.6095224814632508,10.347694635391235
0.6095188086827178,10.349441528320312
0.6095152128854047,10.351182699203491
0.6095115418135811,10.35292363166809
0.6095079477243828,10.354714393615723
0.6095042783599554,10.356451272964478
0.6095006859775561,10.358220338821411
0.6094970183192131,10.359991312026978
0.6094934276422987,10.361781120300293
0.6094897616887295,10.363531589508057
0.6094861727159874,10.365278959274292
0.6094825084658826,10.367056608200073
0.6094789211960012,10.368838548660278
0.6094752586480535,10.370609760284424
0.6094716730797232,10.372371912002563
0.609468012232626,10.374131202697754
0.6094644283645377,10.375908136367798
0.6094607692169863,10.377668857574463
0.6094571870478334,10.379459381103516
0.6094535295985242,10.381206274032593
0.6094499491270005,10.382979393005371
0.6094462933746314,10.384735107421875
0.6094427145994326,10.386557340621948
0.6094390605427029,10.388305902481079
0.6094354834625262,10.39008116722107
0.6094318311001367,10.391839265823364
0.6094282557136802,10.393599510192871
0.6094246050443328,10.395350217819214
0.6094210313502968,10.397113561630249
0.6094173823726948,10.398874044418335
0.60941381036978,10.400623559951782
0.6094101630826287,10.402374267578125
0.609406592769538,10.404162883758545
0.6094029471715432,10.405934572219849
0.6093993785469806,10.407676935195923
0.6093957346368502,10.40944242477417
0.6093921676995208,10.41121506690979
0.6093885254759637,10.41295075416565
0.6093849602245741,10.414724111557007
0.6093813196863009,10.416480302810669
0.6093777561195595,10.418293476104736
0.6093741172652815,10.420047044754028
0.6093705553818977,10.421836853027344
0.6093669182103283,10.423584222793579
0.6093633580090132,10.425370216369629
0.6093597225188668,10.427104234695435
0.6093561639983323,10.428871870040894
0.6093525301883251,10.430644035339355
0.6093489733472846,10.432445049285889
0.6093453412161336,10.43421196937561
0.6093417860533025,10.435966491699219
0.6093381555997264,10.437719106674194
0.6093346021138206,10.43948745727539
0.6093309733365394,10.441232442855835
0.6093274215262771,10.443041563034058
0.609323794424012,10.444791793823242
0.609320244288112,10.446616411209106
0.6093166188595858,10.44836950302124
0.6093130703967686,10.450138568878174
0.6093094466407053,10.45188021659851
0.6093058998496926,10.45363736152649
0.6093022777648179,10.455376863479614
0.6092987326443329,10.457115888595581
0.6092951122293735,10.458903074264526
0.6092915687781405,10.460697174072266
0.6092879500318245,10.462432622909546
0.6092844082485697,10.464204788208008
0.6092807911696263,10.4659903049469
0.6092772510530767,10.467769861221313
0.6092736356402374,10.469527244567871
0.6092700971891215,10.471300840377808
0.6092664834411181,10.47303318977356
0.6092629466541659,10.474838256835938
0.6092593345697321,10.476563215255737
0.6092557994456749,10.478375911712646
0.6092521890235453,10.480129718780518
0.6092486555611157,10.481896162033081
0.6092450468000269,10.483640193939209
0.6092415149979586,10.485417604446411
0.6092379078966482,10.487154006958008
0.6092343777536767,10.488953590393066
0.6092307723108836,10.490726232528687
0.6092272438257456,10.49248218536377
0.6092236400402097,10.494243144989014
0.6092201132116429,10.495996713638306
0.6092165110821064,10.497753143310547
0.6092129859088502,10.499542236328125
0.6092093854340558,10.50127387046814
0.6092058619148508,10.503046989440918
0.6092022630935426,10.504799842834473
0.6091987412271312,10.506574392318726
0.6091951440580549,10.508332252502441
0.6091916238431797,10.510130882263184
0.6091880283250826,10.51188325881958
0.6091845097604885,10.513709545135498
0.6091809158921185,10.5154709815979
0.6091773989765518,10.517215728759766
0.6091738067566584,10.518971681594849
0.609170291488866,10.520734310150146
0.6091667009162004,10.522486209869385
0.6091631872949308,10.52426815032959
0.6091595983682453,10.526033163070679
0.6091560863922486,10.527828216552734
0.6091524991102965,10.529590606689453
0.6091489887783242,10.531355142593384
0.6091454031398607,10.533095836639404
0.6091418944506649,10.534903287887573
0.6091383104544459,10.536669254302979
0.6091348034067808,10.538468837738037
0.6091312210515641,10.540251970291138
0.609127715644185,10.542072057723999
0.6091241349287291,10.5438392162323
0.6091206311603922,10.545664548873901
0.6091170520834573,10.547415733337402
0.6091135499529206,10.549169540405273
0.6091099725132685,10.550960063934326
0.609106472019291,10.552745580673218
0.6091028962156845,10.554532051086426
0.6090993973570265,10.556329250335693
0.6090958231882295,10.558126211166382
0.6090923259636529,10.559937000274658
0.6090887534284308,10.561723470687866
0.6090852578366988,10.56352186203003
0.6090816869338183,10.565346002578735
0.6090781929736949,10.567177057266235
0.609074623701924,10.568931579589844
0.6090711313721753,10.570723533630371
0.6090675637302833,10.572500705718994
0.6090640730296758,10.57431173324585
0.6090605070164333,10.576063394546509
0.6090570179437355,10.577869653701782
0.6090534535579144,10.579619407653809
0.6090499661118958,10.581427097320557
0.6090464033522692,10.583177089691162
0.6090429175317007,10.584932565689087
0.6090393563970431,10.586704015731812
0.6090358722006968,10.588528633117676
0.6090323126897841,10.590306758880615
0.6090288301164333,10.59208869934082
0.6090252722280427,10.593878984451294
0.6090217912764619,10.595678091049194
0.6090182350093716,10.597455739974976
0.6090147556783372,10.599226713180542
0.6090112010313267,10.600983381271362
0.609007723319616,10.60278034210205
0.6090041702914661,10.60454249382019
0.6090006941978575,10.606324672698975
0.6089971427873508,10.608076095581055
0.6089936683106242,10.609875917434692
0.608990118516544,10.611633539199829
0.6089866456554804,10.613412141799927
0.6089830974766114,10.615171432495117
0.6089796262299935,10.616962194442749
0.6089760796651219,10.618774890899658
0.608972610031733,10.620546340942383
0.6089690650796462,10.622341871261597
0.6089655970582714,10.624380111694336
0.6089620537177577,10.626183271408081
0.6089585873071833,10.627952337265015
0.6089550455770328,10.629695177078247
0.6089515807760463,10.631486177444458
0.6089480406550501,10.633231163024902
0.6089445774624401,10.635055541992188
0.6089410389493908,10.636811256408691
0.6089375773639476,10.638593673706055
0.6089340404576385,10.640329360961914
0.6089305804781532,10.64214301109314
0.6089270451773795,10.643908023834229
0.6089235868026448,10.645730972290039
0.6089200531062026,10.647483587265015
0.6089165963350122,10.649255514144897
0.6089130642416992,10.651025295257568
0.6089096090728483,10.652847051620483
0.608906078581463,10.654626607894897
0.6089026250137478,10.656418561935425
0.6088990961230902,10.65824556350708
0.6088956441553087,10.660058498382568
0.60889211686418,10.661834478378296
0.608888666495131,10.663633346557617
0.6088851408023338,10.665429830551147
0.608881692030817,10.667236804962158
0.6088781679351553,10.669028043746948
0.6088747207599723,10.670860767364502
0.6088711982602508,10.672637462615967
0.6088677526802043,10.674463272094727
0.6088642317752295,10.676213502883911
0.6088607877891233,10.678016662597656
0.6088572684777027,10.679808139801025
0.608853826084342,10.681649446487427
0.6088503083652841,10.683449506759644
0.6088468675634754,10.685256719589233
0.6088433514355904,10.687112808227539
0.608839912224141,10.68891191482544
0.6088363976862402,10.690690755844116
0.6088329600639591,10.692502498626709
0.608829447114855,10.69430685043335
0.6088260110805525,10.696109056472778
0.6088224997190587,10.697921752929688
0.608819065271546,10.699740171432495
0.6088155554964776,10.701499938964844
0.608812122634567,10.703264236450195
0.6088086144447403,10.705035209655762
0.608805183167246,10.706851959228516
0.6088016765614784,10.708590984344482
0.6087982468672154,10.710397243499756
0.6087947418443255,10.712157964706421
0.6087913137321102,10.713960409164429
0.6087878102909179,10.715738773345947
0.6087843837595673,10.717530012130737
0.608780881898894,10.719278812408447
0.6087774569472274,10.721072673797607
0.6087739566658953,10.722858190536499
0.6087705332927326,10.724608659744263
0.6087670345895652,10.726388931274414
0.6087636127937274,10.728171348571777
0.6087601156675497,10.72994589805603
0.6087566954478594,10.73173451423645
0.6087531998974973,10.733520984649658
0.6087497812527783,10.735327243804932
0.6087462872770593,10.737072467803955
0.6087428702061362,10.738852977752686
0.6087393778038889,10.740605592727661
0.6087359623055877,10.74242615699768
0.6087324714756417,10.744178771972656
0.6087290575487898,10.745962858200073
0.6087255682899759,10.747720003128052
0.6087221559334021,10.749506711959839
0.6087186682445527,10.751242399215698
0.6087152574570865,10.753048419952393
0.6087117713370349,10.754830121994019
0.6087083621175075,10.756576776504517
0.6087048775650881,10.75835657119751
0.6087014699123315,10.760124206542969
0.6086979869263804,10.761885404586792
0.6086945808392279,10.763640403747559
0.608691099418582,10.765416383743286
0.6086876948958684,10.767174005508423
0.6086842150393659,10.768918752670288
0.608680812079927,10.770714044570923
0.6086773337864074,10.772459268569946
0.6086739323890801,10.774239301681519
0.6086704556573839,10.775985479354858
0.6086670558210064,10.77775526046753
0.6086635806499757,10.77950119972229
0.6086601823733875,10.781308889389038
0.6086567087618652,10.783074617385864
0.6086533120439069,10.78483772277832
0.6086498399907372,10.786630630493164
0.6086464448302505,10.788431167602539
0.6086429743342789,10.790177583694458
0.6086395807301072,10.791948556900024
0.6086361117901804,10.79369854927063
0.6086327197411674,10.79547905921936
0.6086292523561331,10.79723310470581
0.6086258618611246,10.79902195930481
0.6086223960298318,10.800766229629517
0.6086190070876742,10.802567958831787
0.6086155428089736,10.804314374923706
0.6086121554185147,10.806087732315063
0.6086086926912574,10.80782699584961
0.6086053068513462,10.809632062911987
0.6086018456743847,10.811370372772217
0.6085984613838715,10.813131093978882
0.6085950017560596,10.814891815185547
0.6085916190137957,10.81664490699768
0.6085881609339885,10.818389654159546
0.6085847797388264,10.820159435272217
0.60858132320588,10.821922063827515
0.6085779435566735,10.823694467544556
0.6085744885694455,10.82548713684082
0.6085711104650495,10.82723879814148
0.6085676570223979,10.828973054885864
0.6085642804616687,10.830790758132935
0.6085608285624537,10.832535028457642
0.6085574535442482,10.834302186965942
0.6085540031873305,10.836060047149658
0.6085506297105073,10.837833404541016
0.6085471808947491,10.839563608169556
0.6085438089581678,10.841362953186035
0.6085403616824324,10.843094110488892
0.6085369912849539,10.844862937927246
0.6085335455481052,10.846649885177612
0.6085301766885917,10.848416090011597
0.6085267324894958,10.850184917449951
0.6085233651668099,10.85197377204895
0.6085199225043336,10.853728294372559
0.60851655671734,10.855488538742065
0.6085131155903512,10.857242107391357
0.6085097513379152,10.859067678451538
0.6085063117452828,10.860805988311768
0.6085029490262711,10.862552404403687
0.6084995109668655,10.864319086074829
0.6084961497801462,10.866107702255249
0.6084927132528387,10.867849111557007
0.6084893535972803,10.869648456573486
0.6084859186009438,10.871390342712402
0.6084825604754169,10.87318229675293
0.6084791270089249,10.87494707107544
0.6084757704123006,10.876701593399048
0.6084723384745282,10.878486633300781
0.608468983405679,10.880273342132568
0.6084655529955019,10.88203477859497
0.6084621994533015,10.883789539337158
0.6084587705695974,10.885668754577637
0.6084554185529205,10.887441158294678
0.6084519911945676,10.889181137084961
0.6084486407022901,10.890961647033691
0.608445214868168,10.892718315124512
0.6084418658991669,10.89452838897705
0.6084384415881565,10.896298885345459
0.6084350941413101,10.898086786270142
0.6084316713522929,10.899827718734741
0.6084283254264811,10.901657581329346
0.60842490415834,10.903404474258423
0.6084215597524427,10.90517258644104
0.6084181400040625,10.906944751739502
0.6084147971169613,10.9087495803833
0.6084113788872269,10.910512447357178
0.6084080375178053,10.912284135818481
0.6084046208056029,10.914050102233887
0.6084012809527445,10.915824890136719
0.6083978657569621,10.91762638092041
0.6083945274195521,10.919389247894287
0.6083911137390783,10.921137809753418
0.6083877769160029,10.922924995422363
0.6083843647497275,10.924691677093506
0.608381029439874,10.92646598815918
0.6083776187866882,10.928208589553833
0.6083742849889453,10.93002986907959
0.608370875847741,10.931771993637085
0.6083675435609985,10.933560848236084
0.6083641359306692,10.935294151306152
0.6083608051538176,10.937056541442871
0.6083573990332577,10.938815593719482
0.6083540697651892,10.940565586090088
0.6083506651532942,10.942336082458496
0.6083473373929018,10.944074869155884
0.6083439342885684,10.945878744125366
0.6083406080347464,10.947640419006348
0.6083372064368723,10.9494047164917
0.6083338816885161,10.951211929321289
0.6083304815960002,10.952968120574951
0.6083271583520062,10.954746007919312
0.6083237597637489,10.956497192382812
0.6083204380230147,10.958271503448486
0.608317040937917,10.96001935005188
0.6083137206993413,10.96182894706726
0.6083103251163055,10.963562488555908
0.608307006378788,10.96534776687622
0.6083036122967176,10.967105627059937
0.6083002950591597,10.968864917755127
0.6082969024769593,10.970622062683105
0.6082935867382626,10.972412824630737
0.608290195654838,10.97418212890625
0.6082868814139061,10.97592306137085
0.608283491828164,10.977710485458374
0.608280179083901,10.979502201080322
0.6082767909947491,10.981241464614868
0.6082734797460605,10.983054161071777
0.6082700931524082,10.984804391860962
0.6082667833982007,10.98658299446106
0.608263398298958,10.988295555114746
0.6082600900381392,10.99009084701538
0.6082567064322174,10.991828441619873
0.608253399663696,10.99363112449646
0.6082500175500074,10.995365858078003
0.6082467122726933,10.997129201889038
0.6082433316501518,10.998913526535034
0.6082400278629562,11.00069808959961
0.6082366487304759,11.002448797225952
0.6082333464323105,11.004201173782349
0.6082299687888073,11.005995988845825
0.6082266679785859,11.007775783538818
0.6082232918229767,11.009525537490845
0.6082199924996133,11.011298894882202
0.6082166178308159,11.013050317764282
0.6082133199932259,11.014837265014648
0.6082099468101595,11.016603231430054
0.6082066504572595,11.018388509750366
0.6082032787588441,11.020128965377808
0.6081999838895518,11.021972417831421
0.6081966136747085,11.02372121810913
0.6081933202879427,11.025505065917969
0.608189951555594,11.0272536277771
0.6081866596502743,11.02906060218811
0.6081832923993435,11.030823230743408
0.6081800019743911,11.032584190368652
0.6081766362038029,11.034350633621216
0.6081733472581397,11.036135196685791
0.6081699829668196,11.037895441055298
0.6081666954993686,11.039642333984375
0.6081633326862433,11.041412115097046
0.6081600466959288,11.043186664581299
0.6081566853599262,11.04494023323059
0.6081534008456736,11.046706914901733
0.6081500409857225,11.048444747924805
0.6081467579464581,11.050276279449463
0.6081433995614884,11.052023649215698
0.6081401179961398,11.053821802139282
0.6081367610850827,11.05557131767273
0.6081334809925784,11.057403326034546
0.608130125554366,11.05915880203247
0.6081268469336354,11.060943365097046
0.6081234929672011,11.062710762023926
0.6081202158171752,11.064475297927856
0.6081168633214531,11.066280126571655
0.6081135876410637,11.06804370880127
0.6081102366149893,11.069810390472412
0.6081069624031693,11.071619987487793
0.608103612845679,11.073385953903198
0.6081003401013625,11.075124263763428
0.6080969920113939,11.076881408691406
0.6080937207335158,11.078652143478394
0.6080903741100075,11.08039402961731
0.608087104297504,11.082199811935425
0.6080837591393958,11.083927631378174
0.608080490791204,11.08573293685913
0.6080771470974367,11.087498188018799
0.608073880212495,11.089253425598145
0.6080705379820104,11.091003894805908
0.6080672725592581,11.092808246612549
0.608063931790999,11.094581127166748
0.6080606678293766,11.096321821212769
0.6080573285222874,11.09810495376587
0.6080540660207363,11.099861145019531
0.6080507281737618,11.101637125015259
0.6080474671312246,11.103392362594604
0.608044130743311,11.105169534683228
0.6080408711587314,11.106960773468018
0.608037536228826,11.108684301376343
0.6080342781011485,11.110488653182983
0.6080309446281994,11.112231492996216
0.6080276879563701,11.114013433456421
0.6080243559393266,11.115752696990967
0.6080211007222922,11.117548704147339
0.6080177701601048,11.119290590286255
0.6080145163968131,11.121047735214233
0.6080111872884336,11.122817754745483
0.6080079349778336,11.12456727027893
0.608004607322214,11.12634801864624
0.6080013564632557,11.128108739852905
0.6079980302593497,11.129875421524048
0.6079947808509841,11.131653785705566
0.6079914560977467,11.133419752120972
0.6079882081389261,11.13516116142273
0.6079848848353127,11.136924743652344
0.6079816383249901,11.138691663742065
0.6079783164699574,11.140438556671143
0.6079750714070872,11.142254829406738
0.607971750999593,11.144003868103027
0.6079685073831304,11.145785093307495
0.6079651884221337,11.147507667541504
0.6079619462510351,11.149286985397339
0.6079586287354958,11.151044607162476
0.6079553880087185,11.152803897857666
0.6079520719375974,11.154592275619507
0.6079488326540998,11.156383752822876
0.6079455180263591,11.158161640167236
0.6079422801851008,11.159934520721436
0.6079389669997033,11.161706447601318
0.607935730599645,11.163466215133667
0.6079324188555549,11.165251016616821
0.6079291838956579,11.167050123214722
0.6079258735918404,11.1687650680542
0.6079226400710673,11.170574426651001
0.6079193312064887,11.172321319580078
0.6079160991238032,11.174095392227173
0.6079127916974304,11.175854206085205
0.6079095610517975,11.177695035934448
0.6079062550625988,11.179436683654785
0.6079030258529837,11.18121075630188
0.6078997212999289,11.1829833984375
0.6078964935252987,11.184767007827759
0.6078931904073576,11.186562299728394
0.60788996406668,11.18831753730774
0.6078866623828241,11.19010043144226
0.6078834374750681,11.191906452178955
0.6078801372242699,11.193689823150635
0.6078769137484052,11.19546627998352
0.6078736149296381,11.19722032546997
0.6078703928846357,11.199028730392456
0.6078670954968741,11.200770139694214
0.607863874881706,11.20255970954895
0.6078605789239252,11.204306840896606
0.6078573597375645,11.206122398376465
0.6078540652087413,11.20786428451538
0.6078508474501618,11.209659576416016
0.6078475543492737,11.211400985717773
0.6078443380174503,11.213180780410767
0.6078410463434761,11.214956760406494
0.6078378314373851,11.216701745986938
0.607834541189304,11.218478202819824
0.6078313277079224,11.220248222351074
0.6078280388847154,11.22202754020691
0.6078248268270212,11.223782777786255
0.6078215394276697,11.22556185722351
0.6078183287926422,11.227346181869507
0.6078150428161289,11.22909164428711
0.6078118336027482,11.230889081954956
0.6078085490480569,11.232635021209717
0.607805341255304,11.234437704086304
0.6078020581214193,11.236196041107178
0.6077988517482766,11.237997770309448
0.6077955700341844,11.239746570587158
0.6077923650796351,11.24153995513916
0.6077890847843218,11.24326753616333
0.6077858812473501,11.245021343231201
0.6077826023698037,11.246817111968994
0.6077794002493946,11.248553276062012
0.6077761227886039,11.250317811965942
0.6077729220837439,11.252095937728882
0.6077696460386989,11.253873348236084
0.6077664467483749,11.255626678466797
0.6077631721180662,11.25743293762207
0.6077599742412667,11.259199619293213
0.6077567010246859,11.260915994644165
0.6077535045604004,11.262698888778687
0.6077502327565404,11.264442443847656
0.6077470377037589,11.266239881515503
0.6077437673116136,11.267966985702515
0.6077405736693274,11.269750356674194
0.6077373046878918,11.271488666534424
0.6077341124550932,11.273267984390259
0.6077308448833629,11.275068998336792
0.6077276540590454,11.276812553405762
0.6077243878960171,11.278586864471436
0.6077211984791747,11.280387878417969
0.6077179337238466,11.282150745391846
0.6077147457134748,11.283903360366821
0.6077114823648455,11.28568434715271
0.6077082957599405,11.287448644638062
0.6077050338170099,11.289191722869873
0.6077018486165692,11.290996074676514
0.607698588078338,11.292720317840576
0.6076954042813595,11.29450249671936
0.6076921451468298,11.296258449554443
0.6076889627523132,11.298037767410278
0.6076857050204876,11.299793481826782
0.607682524027433,11.301613807678223
0.6076792676973155,11.303359985351562
0.607676088104724,11.305099964141846
0.6076728331753193,11.306902885437012
0.6076696549821936,11.308684587478638
0.6076664014525075,11.310461282730103
0.6076632246578504,11.312237977981567
0.6076599725268897,11.314008712768555
0.6076567971297059,11.315760850906372
0.6076535463964784,11.317529439926147
0.6076503723957728,11.319299459457397
0.6076471230592875,11.321043252944946
0.6076439504540663,11.32286524772644
0.6076407025133326,11.324607610702515
0.6076375313026033,11.326388120651245
0.6076342847566321,11.328105688095093
0.6076311149394028,11.329920530319214
0.6076278697872057,11.331659078598022
0.6076247013624856,11.333440780639648
0.6076214576030754,11.335222721099854
0.6076182905698747,11.337016820907593
0.6076150482022652,11.33881139755249
0.607611882559595,11.34058928489685
0.6076086415828006,11.342371463775635
0.6076054773296731,11.344152688980103
0.6076022377427098,11.345947027206421
0.6075990748781377,11.347708940505981
0.6075958366800221,11.349478006362915
0.6075926752030198,11.351287126541138
0.6075894383927694,11.353022575378418
0.6075862783023521,11.354801177978516
0.6075830428789852,11.356557130813599
0.6075798841741689,11.35836386680603
0.6075766501367055,11.360109329223633
0.6075734928165071,11.361953020095825
0.6075702601639674,11.363689184188843
0.6075671042274049,11.365466594696045
0.6075638729588106,11.367217540740967
0.6075607184049029,11.368968486785889
0.6075574885192765,11.370714664459229
0.6075543353470436,11.372477531433105
0.6075511068434085,11.374249458312988
0.6075479550518713,11.37599802017212
0.6075447279292518,11.377786636352539
0.6075415775174322,11.379539251327515
0.6075383517748537,11.381286144256592
0.6075352027417744,11.383116006851196
0.6075319783782636,11.38484525680542
0.6075288307229483,11.38663363456726
0.6075256077375321,11.388367652893066
0.6075224614590059,11.390178680419922
0.6075192398507125,11.39191746711731
0.607516094948001,11.393690586090088
0.6075128747158599,11.395460844039917
0.6075097311879897,11.397241830825806
0.607506512331031,11.399011373519897
0.6075033701770296,11.40078330039978
0.6075001526942846,11.402547359466553
0.6074970119131808,11.404332160949707
0.6074937958036815,11.406111717224121
0.6074906563945048,11.407860040664673
0.6074874416572841,11.40962529182434
0.6074843036190652,11.411417484283447
0.6074810902531573,11.413156509399414
0.6074779535849275,11.41495418548584
0.6074747415893672,11.416714906692505
0.6074716062901591,11.418532371520996
0.6074683956639825,11.420294046401978
0.6074652617328293,11.42211103439331
0.6074620524750732,11.423842906951904
0.6074589199110094,11.425621271133423
0.6074557120207117,11.42740249633789
0.6074525808227724,11.429154634475708
0.6074493742989718,11.430927753448486
0.6074462444661933,11.432711839675903
0.6074430393079299,11.434481620788574
0.6074399108393491,11.436235189437866
0.6074367070456633,11.43803882598877
0.6074335799403188,11.439794540405273
0.6074303775102521,11.441555261611938
0.6074272517671827,11.443333625793457
0.6074240506997779,11.44507098197937
0.6074209263180237,11.44685673713684
0.6074177266123242,11.448599815368652
0.6074146035909261,11.45039176940918
0.6074114052459766,11.452141046524048
0.6074082835839765,11.453962087631226
0.6074050865988221,11.455715894699097
0.607401966295263,11.457483291625977
0.60739877066895,11.45923900604248
0.6073956517228758,11.46103811264038
0.6073924574544516,11.462816715240479
0.6073893398649068,11.464558839797974
0.6073861469534196,11.466349124908447
0.6073830307194499,11.468098163604736
0.6073798391639489,11.469850301742554
0.6073767242846009,11.471616983413696
0.6073735340841363,11.473372220993042
0.6073704205584575,11.475157260894775
0.6073672317120801,11.47691535949707
0.6073641195391191,11.478703498840332
0.607360932045881,11.480401754379272
0.6073578213103457,11.483171463012695
0.6073546715064869,11.485890626907349
0.6073515256132549,11.488245487213135
0.6073483770541188,11.49002480506897
0.6073452326947216,11.491803169250488
0.6073420854672555,11.493573665618896
0.6073389424754388,11.495337724685669
0.607335796578692,11.497108936309814
0.6073326549534988,11.498869180679321
0.6073295103865378,11.500632047653198
0.6073263701270115,11.50243330001831
0.6073232268889046,11.50420093536377
0.6073200879940898,11.505970239639282
0.6073169460839061,11.507763862609863
0.607313808552848,11.509543895721436
0.6073106679696568,11.51129674911499
0.6073075318014023,11.513075828552246
0.6073043925442746,11.514879703521729
0.6073012577378706,11.516627311706543
0.6072981198058781,11.518434286117554
0.607294986360373,11.520187616348267
0.6072918497525883,11.52198600769043
0.6072887176670313,11.523762464523315
0.6072855823825275,11.525556087493896
0.6072824516559687,11.527309656143188
0.6072793176938204,11.52908205986023
0.607276188325311,11.530893325805664
0.6072730556845933,11.5326509475708
0.6072699276731853,11.53443956375122
0.6072667963529744,11.536210775375366
0.6072636696977206,11.537986755371094
0.6072605396970937,11.539785623550415
0.6072574143970478,11.541574716567993
0.6072542857150828,11.543296575546265
0.6072511617692996,11.545635223388672
0.6072480344050755,11.547421216964722
0.607244911812611,11.549189567565918
0.6072417857652072,11.550986766815186
0.6072386645251179,11.552757024765015
0.6072355397936153,11.554558753967285
0.6072324199049585,11.556305170059204
0.6072292964884387,11.55809736251831
0.6072261779502728,11.559888124465942
0.6072230558478187,11.561665534973145
0.6072199386592031,11.563421249389648
0.6072168178698973,11.56519627571106
0.6072137020298926,11.566988945007324
0.6072105825528198,11.568754196166992
0.6072074680604866,11.570566177368164
0.6072043498947322,11.572341442108154
0.6072012367491332,11.57413125038147
0.6071981198937826,11.575927019119263
0.6071950080939805,11.577744483947754
0.6071918925481212,11.57951807975769
0.60718878209318,11.581291675567627
0.6071856678558998,11.583101034164429
0.6071825587448841,11.584865093231201
0.6071794458152716,11.586670875549316
0.6071763380472475,11.588435649871826
0.6071732264243922,11.590233325958252
0.6071701199984263,11.592020273208618
0.6071670096814189,11.593801021575928
0.6071639045965785,11.59556269645691
0.6071607955845105,11.597363948822021
0.6071576918398643,11.599131345748901
0.607154584131828,11.600911617279053
0.6071514817264452,11.602715253829956
0.6071483753215334,11.604479312896729
0.6071452742544845,11.606265544891357
0.6071421691517916,11.608044147491455
0.6071390694221477,11.609828233718872
0.6071359656207685,11.611599683761597
0.6071328672276016,11.61338472366333
0.6071297647266318,11.615169286727905
0.6071266676690152,11.616893529891968
0.6071235664675516,11.618677616119385
0.6071204707445588,11.62044358253479
0.6071173708416994,11.622226476669312
0.6071142764524052,11.624009847640991
0.6071111778472479,11.625797986984253
0.6071080847907282,11.627566814422607
0.6071049874823725,11.629367589950562
0.6071018957577037,11.631127834320068
0.6070987997452498,11.632904529571533
0.6070957093515097,11.634692192077637
0.6070926146340587,11.636470317840576
0.6070895255703251,11.638256311416626
0.6070864321469794,11.640037775039673
0.6070833444123318,11.641806840896606
0.6070802522821936,11.643572568893433
0.6070771658757124,11.645368099212646
0.6070740750378857,11.647144079208374
0.6070709899586516,11.648908376693726
0.607067900412241,11.650707006454468
0.6070648166593362,11.652477741241455
0.607061728403447,11.65427827835083
0.6070586459759542,11.656063556671143
0.6070555590096929,11.657838344573975
0.6070524779066957,11.659576416015625
0.6070493922291695,11.661379337310791
0.6070463124497525,11.663150310516357
0.6070432280600694,11.664911985397339
0.6070401496033182,11.666709661483765
0.6070370665005871,11.66844916343689
0.6070339867760577,11.671167373657227
0.6070309076973247,11.673902988433838
0.6070278290420195,11.67569375038147
0.6070247511863938,11.677496910095215
0.6070216739818423,11.679253578186035
0.6070185974281231,11.68101954460144
0.607015521525012,11.682836532592773
0.607012446272284,11.684574604034424
0.6070093717491974,11.687309503555298
0.6070062978760047,11.690144777297974
0.6070032220193022,11.692883968353271
0.6070001517606886,11.694684028625488
0.6069970771247115,11.696460485458374
0.6069940084203717,11.698222398757935
0.6069909350646501,11.700001239776611
0.6069878676753229,11.701788902282715
0.6069847955989487,11.70356798171997
0.6069817295237279,11.705397367477417
0.6069786587258184,11.707159757614136
0.6069755939637986,11.708906650543213
0.6069725244434716,11.710707902908325
0.6069694609937483,11.71244478225708
0.6069663927501229,11.71423053741455
0.6069633306117925,11.715994596481323
0.6069602636439881,11.717785120010376
0.6069572028161481,11.719562292098999
0.6069541371232854,11.721360445022583
0.6069510776050335,11.72313380241394
0.606948013186234,11.724906206130981
0.6069449549766694,11.726680517196655
0.6069418918310551,11.728474617004395
0.6069388349292778,11.730268239974976
0.6069357730559719,11.732052326202393
0.6069327174610825,11.73383378982544
0.606929656859209,11.735618114471436
0.6069266025703091,11.737391233444214
0.6069235432389926,11.7391676902771
0.6069204902551847,11.740918159484863
0.606917432193551,11.742690086364746
0.6069143805139383,11.744460344314575
0.6069113237211138,11.74626612663269
0.6069082733448006,11.748044490814209
0.6069052178199129,11.749830722808838
0.606902168746004,11.751601934432983
0.606899114488181,11.75334119796753
0.6068960667157824,11.755154848098755
0.6068930137241532,11.7569420337677
0.6068899672523719,11.758727550506592
0.6068869155260661,11.760493040084839
0.6068838703540098,11.762263059616089
0.6068808198921583,11.764029741287231
0.606877776018935,11.765822649002075
0.6068747268206691,11.767592191696167
0.6068716842453884,11.769394636154175
0.606868636309841,11.77118444442749
0.606865595031613,11.772958517074585
0.6068625483579168,11.774747610092163
0.6068595083758526,11.776526927947998
0.6068564629631418,11.77831745147705
0.6068534242763532,11.780082702636719
0.6068503801237628,11.781879663467407
0.6068473427313626,11.783652067184448
0.6068442998380279,11.78544569015503
0.60684126373913,11.787247896194458
0.6068382221041877,11.789012432098389
0.6068351872979063,11.790799140930176
0.6068321469204936,11.792558908462524
0.6068291134059439,11.79435396194458
0.6068260742851994,11.79612112045288
0.6068230420614975,11.797901391983032
0.6068200041965601,11.799667835235596
0.6068169732628232,11.801450729370117
0.6068139366528325,11.803237438201904
0.6068109070081782,11.80501127243042
0.606807871652275,11.806837797164917
0.6068048432958224,11.808614492416382
0.6068018091931481,11.810399055480957
0.6067987821240163,11.812159299850464
0.6067957492737135,11.813955068588257
0.6067927234910228,11.81573748588562
0.6067896918922343,11.817539930343628
0.6067866673951064,11.819331407546997
0.6067836370469764,11.821108341217041
0.6067806138345329,11.822894096374512
0.6067775847362059,11.824676513671875
0.6067745628075699,11.826467990875244
0.606771534958192,11.828235626220703
0.606768514312487,11.830034255981445
0.6067654877112043,11.831817150115967
0.606762468347555,11.833595514297485
0.6067594429935148,11.835377216339111
0.6067564249110466,11.837156534194946
0.6067534008033968,11.838953495025635
0.6067503840012362,11.84072995185852
0.6067473611391259,11.842530250549316
0.6067443456163994,11.84429931640625
0.6067413239989782,11.846099138259888
0.606738309754814,11.84789514541626
0.6067352893812326,11.849673748016357
0.6067322764147596,11.851446628570557
0.6067292572841688,11.853227138519287
0.6067262455945165,11.8550546169281
0.6067232277060689,11.856828451156616
0.6067202172923674,11.858636379241943
0.6067172006452158,11.860405445098877
0.6067141915065967,11.862188577651978
0.6067111760998948,11.863965511322021
0.6067081682354899,11.865725755691528
0.6067051540683924,11.867502450942993
0.6067021474773346,11.869282960891724
0.6066991345489968,11.871039867401123
0.6066961258050128,11.873799324035645
0.6066931176826655,11.876506090164185
0.6066901099681503,11.878292322158813
0.6066871030232573,11.88006329536438
0.6066840967051298,11.88183045387268
0.6066810910135387,11.883628606796265
0.6066780859482714,11.88549017906189
0.6066750815091145,11.887277841567993
0.6066720776958555,11.889023780822754
0.6066690745082812,11.89083194732666
0.6066660719461792,11.892612218856812
0.6066630700093367,11.894392013549805
0.6066600686975412,11.89618968963623
0.6066570680105806,11.897968053817749
0.6066540679482422,11.899735689163208
0.606651068510314,11.901532411575317
0.6066480696965841,11.903318166732788
0.6066450715068402,11.905065059661865
0.6066420739408704,11.906860113143921
0.6066390769984632,11.908599376678467
0.6066360807555884,11.911370277404785
0.6066330849834894,11.913151502609253
0.6066300899104914,11.914968252182007
0.6066270954602181,11.916744709014893
0.6066241016324497,11.918556213378906
0.6066211084269753,11.920344114303589
0.6066181158435834,11.922157526016235
0.6066151238820634,11.923940658569336
0.6066121325422043,11.925743579864502
0.6066091418237952,11.92756199836731
0.6066061517266255,11.9293851852417
0.6066031622504846,11.931170463562012
0.606600173395162,11.932998895645142
0.6065971851604476,11.934820413589478
0.6065941975461306,11.9366135597229
0.6065912105520013,11.938420534133911
0.6065882241778493,11.940202236175537
0.6065852384234647,11.941996574401855
0.6065822532886377,11.943804264068604
0.6065792687731585,11.945607423782349
0.6065762848768171,11.947402715682983
0.6065733015994044,11.949182510375977
0.6065703189407107,11.950993537902832
0.6065673369005264,11.952750444412231
0.6065643554786427,11.954548120498657
0.6065613746748499,11.956332683563232
0.6065583944889394,11.958144187927246
0.6065554149207019,11.959920644760132
0.6065524359699284,11.961701154708862
0.6065494576364103,11.963485479354858
0.606546479919939,11.965257167816162
0.6065435028203058,11.967065334320068
0.6065405263373023,11.968842506408691
0.6065375504707197,11.970632553100586
0.6065345752203503,11.972429513931274
0.6065316005859854,11.974244356155396
0.6065286265674171,11.976044654846191
0.6065256531644376,11.977827310562134
0.6065226803768387,11.979611158370972
0.6065197082044127,11.981420755386353
0.606516736646952,11.98319697380066
0.6065137657042488,11.984986066818237
0.6065107953760956,11.986798286437988
0.6065078256622852,11.988580226898193
0.6065048565626101,11.990391254425049
0.6065018880768631,11.992154121398926
0.6064989202048373,11.993940830230713
0.6064959529463254,11.995730876922607
0.6064929863011205,11.997525215148926
0.6064900202690161,11.999304294586182
0.606487054849805,12.00108289718628
0.606484090043281,12.002869367599487
0.6064811258492373,12.00465440750122
0.6064781622674676,12.00644326210022
0.6064751992977656,12.008209705352783
0.6064722369399248,12.010005712509155
0.6064692751937394,12.01181697845459
0.6064663140590031,12.013619184494019
0.6064633535355102,12.015397310256958
0.6064603936230545,12.017195463180542
0.6064574343214306,12.019017934799194
0.6064544756304328,12.020776271820068
0.6064515175498554,12.022589445114136
0.6064485600794929,12.024345397949219
0.6064456032191401,12.02614426612854
0.6064426469685916,12.02792501449585
0.6064396913276424,12.029717922210693
0.6064367362960874,12.031484127044678
0.6064337818737215,12.033267974853516
0.6064308280603399,12.035073041915894
0.6064278748557377,12.036845922470093
0.6064249222597105,12.03862977027893
0.6064219702720534,12.040402889251709
0.606419018892562,12.042197227478027
0.6064160681210321,12.04398775100708
0.6064131179572592,12.045795440673828
0.6064101684010389,12.047584533691406
0.6064072194521676,12.049377918243408
0.6064042711104409,12.051172256469727
0.6064013233756552,12.052945375442505
0.6063983762476064,12.05475664138794
0.606395429726091,12.056534767150879
0.6063924838109048,12.058339834213257
0.6063895385018452,12.060131072998047
0.6063865937987081,12.061938524246216
0.6063836497012903,12.063713788986206
0.6063807062093888,12.065521240234375
0.6063777633228001,12.067331314086914
0.6063748210413215,12.069122314453125
0.6063718793647496,12.070972681045532
0.606368938292882,12.072767734527588
0.6063659978255156,12.074561595916748
0.6063630579624478,12.07636308670044
0.6063601187034763,12.078168153762817
0.6063571800483982,12.079978942871094
0.6063542419970113,12.08180832862854
0.6063513045491135,12.083651542663574
0.6063483677045024,12.085535526275635
0.6063454314629758,12.087379932403564
0.606342495824332,12.089179277420044
0.606339560788369,12.090994358062744
0.6063366263548847,12.09278154373169
0.6063336925236777,12.09462285041809
0.6063307592945464,12.096425771713257
0.6063278266672889,12.098223686218262
0.606324894641704,12.100029468536377
0.6063219632175907,12.101868629455566
0.6063190323947472,12.103666543960571
0.6063161021729726,12.105493783950806
0.6063131725520658,12.107287168502808
0.6063102435318259,12.109078884124756
0.6063073151120518,12.110891819000244
0.6063043872925432,12.112720251083374
0.6063014600730989,12.114537000656128
0.6062985334535188,12.11634612083435
0.6062956074336019,12.118170976638794
0.6062926820131481,12.119938373565674
0.6062897572651704,12.122742891311646
0.6062868329698285,12.124565601348877
0.6062839093465546,12.126386642456055
0.606280986321951,12.128221035003662
0.6062780638958098,12.130062818527222
0.6062751420679313,12.131874799728394
0.6062722208381158,12.133692741394043
0.6062693002061633,12.135488271713257
0.6062663801718747,12.13727879524231
0.6062634607350502,12.139091491699219
0.6062605418954906,12.140879392623901
0.6062576236529966,12.14267110824585
0.6062547060073691,12.144477367401123
0.6062517889584088,12.146307706832886
0.606248872505917,12.148084878921509
0.6062459566496945,12.149887084960938
0.6062430413895427,12.151678562164307
0.6062401267252626,12.153506517410278
0.606237212656656,12.155302047729492
0.6062342991835239,12.157094955444336
0.6062313863056685,12.158916711807251
0.6062284740228908,12.160699844360352
0.6062255623349929,12.162510871887207
0.6062226512417765,12.164300680160522
0.6062197407430437,12.166095733642578
0.6062168308385965,12.167880535125732
0.6062139215282368,12.169674634933472
0.6062110128117669,12.171470403671265
0.6062081046889893,12.173263549804688
0.6062051971597062,12.175071477890015
0.6062022902237202,12.17686152458191
0.6061993838808338,12.178694009780884
0.6061964781308496,12.180506229400635
0.6061935729735707,12.182317018508911
0.6061906684087995,12.1841139793396
0.6061877644363391,12.185951471328735
0.606184861055993,12.187766790390015
0.6061819582675637,12.189645290374756
0.6061790560708545,12.191467046737671
0.6061761544656692,12.193283557891846
0.6061732534518107,12.19514799118042
0.6061703530290828,12.196977138519287
0.6061674531972889,12.198839902877808
0.6061645539562328,12.200674057006836
0.6061616553057183,12.202479600906372
0.6061587572455491,12.20425033569336
0.6061558597755295,12.206068754196167
0.6061529628954632,12.207855701446533
0.6061500666051544,12.209705829620361
0.6061471709044074,12.211534261703491
0.6061442757930265,12.213349342346191
0.6061413812708161,12.215136528015137
0.6061384873375808,12.216921091079712
0.6061355939931252,12.218730449676514
0.6061327012372537,12.220546245574951
0.6061298090697714,12.222395896911621
0.6061269174904832,12.224200248718262
0.6061240264991936,12.226026773452759
0.6061211360957084,12.227823495864868
0.606118246279832,12.229633331298828
0.60611535705137,12.231431007385254
0.6061124684101278,12.233206033706665
0.6061095803559106,12.2350172996521
0.6061066928885238,12.236817359924316
0.6061038060077736,12.238632202148438
0.6061009197134649,12.240436792373657
0.6060980340054039,12.242242097854614
0.6060951488833964,12.244047403335571
0.6060922643472484,12.245891809463501
0.6060893803967659,12.247705221176147
0.606086497031755,12.24952745437622
0.6060836142520222,12.251380443572998
0.6060807320573731,12.253202199935913
0.606077850447615,12.255009889602661
0.6060749694225538,12.256834745407104
0.6060720889819963,12.258650064468384
0.606069209125749,12.260454893112183
0.6060663298536189,12.262285709381104
0.6060634511654127,12.264097690582275
0.6060605730609375,12.265932559967041
0.6060576955400002,12.267756700515747
0.606054818602408,12.26955795288086
0.6060519422479679,12.271361112594604
0.6060490664764875,12.273138284683228
0.606046191287774,12.274924516677856
0.6060433166816349,12.27671504020691
0.6060404426578779,12.278504848480225
0.6060375692163106,12.280298471450806
0.6060346963567406,12.282106161117554
0.6060318240789759,12.2839035987854
0.6060289523828244,12.285690307617188
0.606026081268094,12.287477493286133
0.6060232107345929,12.28925633430481
0.6060203407821295,12.291049718856812
0.6060174714105117,12.292850732803345
0.606014602619548,12.29464077949524
0.606011734409047,12.296424388885498
0.6060088667788172,12.298229217529297
0.606005999728667,12.300007581710815
0.6060031332584054,12.30178451538086
0.6060002673678412,12.303567886352539
0.6059974020567831,12.305348634719849
0.6059945373250403,12.307122707366943
0.6059916731724218,12.308897495269775
0.6059888095987367,12.310683727264404
0.6059859466037943,12.312463998794556
0.6059830841874041,12.31427001953125
0.6059802223493752,12.316045761108398
0.6059773610895175,12.317834377288818
0.6059745004076403,12.319622039794922
0.6059716403035535,12.321421146392822
0.6059687807770667,12.323186159133911
0.60596592182799,12.324966192245483
0.6059630634561332,12.326761960983276
0.6059602056613063,12.32853388786316
0.6059573484433196,12.33033275604248
0.6059544918019832,12.33212423324585
0.6059516357371074,12.33398175239563
0.6059487802485027,12.335827350616455
0.6059459253359796,12.337677717208862
0.6059430709993486,12.339551210403442
0.6059402172384203,12.341439485549927
0.6059373640530055,12.343279600143433
0.6059345114429151,12.345070123672485
0.60593165940796,12.346865177154541
0.6059288079479511,12.348644256591797
0.6059259570626996,12.350455045700073
0.6059231067520167,12.35226035118103
0.6059202570157136,12.354058504104614
0.6059174078536017,12.355858564376831
0.6059145592654924,12.357683897018433
0.6059117112511974,12.359549760818481
0.6059088638105281,12.361387968063354
0.6059060169432964,12.363204002380371
0.6059031706493139,12.365044593811035
0.6059003249283924,12.366889715194702
0.6058974797803443,12.368687152862549
0.6058946352049812,12.370531797409058
0.6058917912021157,12.372364282608032
0.6058889477715595,12.374218702316284
0.6058861049131252,12.37604284286499
0.6058832626266251,12.377920150756836
0.6058804209118719,12.379814386367798
0.605877579768678,12.381705045700073
0.6058747391968559,12.383530139923096
0.6058718991962186,12.385374546051025
0.6058690597665789,12.38718581199646
0.6058662209077498,12.389026165008545
0.605863382619544,12.390871047973633
0.6058605449017745,12.392659187316895
0.6058577077542552,12.394498348236084
0.6058548711767986,12.39632248878479
0.6058520351692184,12.398164987564087
0.6058491997313281,12.39999532699585
0.6058463648629409,12.401821374893188
0.6058435305638705,12.403666734695435
0.6058406968339309,12.405526399612427
0.6058378636729356,12.407389640808105
0.6058350310806984,12.409292221069336
0.6058321990570334,12.411141872406006
0.6058293676017545,12.412966966629028
0.6058265367146762,12.414851665496826
0.6058237063956121,12.416890621185303
0.6058208766443769,12.418870210647583
0.6058180474607849,12.42070746421814
0.6058152188446504,12.422532081604004
0.6058123907957881,12.424357652664185
0.6058095633140126,12.42629361152649
0.6058067363991386,12.428304195404053
0.6058039100509808,12.430521965026855
0.6058010842693543,12.432570934295654
0.6057982590540739,12.434522867202759
0.6057954344049546,12.43639349937439
0.6057926103218119,12.43828296661377
0.6057897868044605,12.440233945846558
0.6057869638527161,12.442220449447632
0.6057841414663937,12.444129228591919
0.6057813196453092,12.44602108001709
0.6057784983892781,12.44788146018982
0.6057756776981158,12.44976806640625
0.6057728575716382,12.451651811599731
0.6057700380096611,12.453624725341797
0.6057672190120003,12.45551061630249
0.6057644005784718,12.457404375076294
0.6057615827088919,12.459259271621704
0.6057587654030765,12.46109676361084
0.6057559486608418,12.462932348251343
0.6057531324820042,12.464705467224121
0.6057503168663805,12.466509103775024
0.6057475018137863,12.468302726745605
0.605744687324039,12.470123052597046
0.605741873396955,12.4719398021698
0.6057390600323507,12.4737708568573
0.6057362472300434,12.475589275360107
0.6057334349898497,12.477463960647583
0.6057306233115868,12.479272603988647
0.6057278121950715,12.481086730957031
0.6057250016401212,12.482939004898071
0.6057221916465533,12.484787464141846
0.6057193822141845,12.486646890640259
0.6057165733428329,12.488466024398804
0.6057137650323157,12.490294456481934
0.6057109572824502,12.492125511169434
0.6057081500930545,12.493968725204468
0.6057053434639462,12.495752811431885
0.605702537394943,12.497597694396973
0.605699731885863,12.499398708343506
0.6056969269365239,12.501197099685669
0.6056941225467443,12.503000974655151
0.6056913187163416,12.50477409362793
0.6056885154451346,12.506577730178833
0.6056857127329415,12.50837254524231
0.6056829105795808,12.510192394256592
0.6056801089848708,12.511985540390015
0.6056773079486302,12.513792276382446
0.6056745074706774,12.515578269958496
0.6056717075508316,12.517411470413208
0.6056689081889112,12.519189834594727
0.6056661093847351,12.520984649658203
0.6056633111381227,12.522822380065918
0.6056605134488927,12.524585008621216
0.6056577163168645,12.526425123214722
0.6056549197418569,12.528234958648682
0.6056521237236898,12.53006911277771
0.6056493282621822,12.531860113143921
0.6056465333571537,12.533681869506836
0.6056437390084238,12.535481929779053
0.605640945215812,12.537289142608643
0.6056381519791385,12.539109945297241
0.6056353592982228,12.540899515151978
0.6056325671728846,12.54272198677063
0.6056297756029442,12.544517517089844
0.6056269845882215,12.546344518661499
0.6056241941285367,12.54813289642334
0.60562140422371,12.549949169158936
0.6056186148735617,12.551744222640991
0.605615826077912,12.553572416305542
0.6056130378365816,12.55536150932312
0.6056102501493911,12.557163000106812
0.6056074630161609,12.559015035629272
0.6056046764367117,12.560819864273071
0.6056018904108644,12.562641859054565
0.6055991049384399,12.56445860862732
0.6055963200192592,12.566269397735596
0.6055935356531431,12.568055391311646
0.6055907518399131,12.569913387298584
0.6055879685793899,12.57175064086914
0.6055851858713952,12.57371711730957
0.60558240371575,12.575632572174072
0.6055796221122761,12.577502489089966
0.6055768410607948,12.57935905456543
0.6055740605611277,12.581149578094482
0.6055712806130964,12.582956790924072
0.605568501216523,12.584736108779907
0.6055657223712291,12.58653998374939
0.6055629440770365,12.588347673416138
0.6055601663337675,12.590153694152832
0.605557389141244,12.59191346168518
0.6055546124992883,12.593721628189087
0.6055518364077225,12.59548807144165
0.6055490608663691,12.597257852554321
0.6055462858750502,12.599056720733643
0.6055435114335885,12.600844621658325
0.6055407375418066,12.602649450302124
0.6055379641995272,12.604447841644287
0.6055351914065729,12.60625696182251
0.6055324191627665,12.60804533958435
0.605529647467931,12.609865188598633
0.6055268763218892,12.611637592315674
0.6055241057244644,12.61343502998352
0.6055213356754796,12.615217685699463
0.6055185661747579,12.61698842048645
0.6055157972221227,12.61880612373352
0.6055130288173974,12.620578050613403
0.6055102609604055,12.622365236282349
0.6055074936509703,12.624139070510864
0.6055047268889157,12.625965595245361
0.6055019606740653,12.627733707427979
0.6054991950062425,12.629529237747192
0.6054964298852717,12.631305694580078
0.6054936653109767,12.633080005645752
0.6054909012831813,12.634918928146362
0.6054881378017096,12.636712312698364
0.6054853748663861,12.638506650924683
0.6054826124770346,12.64028263092041
0.6054798506334799,12.642106056213379
0.605477089335546,12.643885612487793
0.6054743285830575,12.64569640159607
0.605471568375839,12.647475481033325
0.6054688087137153,12.649235486984253
0.6054660495965111,12.65099573135376
0.6054632910240508,12.652765035629272
0.6054605329961598,12.65455961227417
0.6054577755126627,12.65632438659668
0.6054550185733846,12.658124446868896
0.6054522621781507,12.659902334213257
0.6054495063267863,12.661698341369629
0.6054467510191164,12.663462400436401
0.6054439962549668,12.665243148803711
0.6054412420341625,12.667009592056274
0.6054384883565292,12.66881275177002
0.6054357352218924,12.670590162277222
0.6054329826300779,12.672384023666382
0.6054302305809115,12.674177885055542
0.6054274790742187,12.67595624923706
0.6054247281098257,12.677783250808716
0.6054219776875585,12.679555654525757
0.605419227807243,12.681337833404541
0.6054164784687055,12.683117866516113
0.605413729671772,12.684907674789429
0.6054109814162691,12.686706066131592
0.6054082337020228,12.688484191894531
0.60540548652886,12.690284490585327
0.6054027398966069,12.692047357559204
0.6053999938050901,12.693830013275146
0.6053972482541367,12.695598840713501
0.6053945032435729,12.697397708892822
0.605391758773226,12.699147701263428
0.6053890148429226,12.700922727584839
0.60538627145249,12.702715635299683
0.605383528601755,12.704509019851685
0.605380786290545,12.706321239471436
0.6053780445186872,12.708081483840942
0.6053753032860086,12.70988416671753
0.6053725625923371,12.711653470993042
0.6053698224374997,12.713473320007324
0.6053670828213241,12.715277433395386
0.6053643437436381,12.717129707336426
0.6053616052042693,12.718929529190063
0.6053588672030453,12.720728158950806
0.6053561297397941,12.722534894943237
0.605353392814344,12.724332809448242
0.6053506564265222,12.726155757904053
0.6053479205761573,12.727965116500854
0.6053451852630776,12.729791641235352
0.605342450487111,12.731640100479126
0.6053397162480861,12.73360824584961
0.605336982545831,12.735498905181885
0.6053342493801744,12.737470626831055
0.6053315167509448,12.739323854446411
0.6053287846579708,12.741207599639893
0.6053260531010811,12.743102312088013
0.6053233220801046,12.744942426681519
0.60532059159487,12.746827125549316
0.6053178616452062,12.748674154281616
0.6053151322309425,12.750535488128662
0.6053124033519075,12.752338886260986
0.605309675007931,12.754162311553955
0.6053069471988417,12.755976438522339
0.6053042199244691,12.757814645767212
0.6053014931846425,12.759718418121338
0.6052987669791919,12.761683702468872
0.6052960413079461,12.763608694076538
0.6052933161707351,12.765507936477661
0.6052905915673886,12.767331600189209
0.6052878674977364,12.769162893295288
0.6052851439616084,12.771044969558716
0.6052824209588341,12.772954225540161
0.6052796984892441,12.774903774261475
0.6052769765526682,12.776838302612305
0.6052742551489364,12.778766393661499
0.6052715342778793,12.780635833740234
0.6052688139393267,12.782479047775269
0.6052660941331095,12.7842857837677
0.605263374859058,12.78613018989563
0.6052606561170025,12.787939548492432
0.6052579379067741,12.789783000946045
0.605255220228203,12.791607141494751
0.6052525030811202,12.793436288833618
0.6052497864653564,12.795210599899292
0.6052470703807428,12.797030448913574
0.6052443548271101,12.798875331878662
0.6052416398042897,12.800676345825195
0.6052389253121123,12.802515506744385
0.6052362113504094,12.804279327392578
0.6052334979190123,12.806076765060425
0.6052307850177523,12.807849168777466
0.6052280726464606,12.809636354446411
0.6052253608049694,12.81140422821045
0.6052226494931096,12.813205242156982
0.6052199387107132,12.814989566802979
0.6052172284576118,12.816765785217285
0.6052145187336374,12.818552732467651
0.6052118095386219,12.820313930511475
0.6052091008723969,12.822121143341064
0.6052063927347949,12.823892593383789
0.6052036851256479,12.825670719146729
0.605200978044788,12.827420949935913
0.6051982714920475,12.829214334487915
0.6051955654672587,12.830992937088013
0.6051928599702542,12.832753896713257
0.605190155000866,12.834544658660889
0.6051874505589275,12.83633303642273
0.6051847466442707,12.838136196136475
0.6051820432567285,12.839932441711426
0.6051793403961337,12.841733932495117
0.6051766380623191,12.843493223190308
0.605173936255118,12.84525442123413
0.6051712349743629,12.847038507461548
0.6051685342198869,12.848817825317383
0.6051658339915239,12.850625991821289
0.6051631342891062,12.852421522140503
0.6051604351124676,12.854212045669556
0.6051577364614417,12.855975151062012
0.6051550383358615,12.857780933380127
0.6051523407355608,12.859544515609741
0.605149643660373,12.861364603042603
0.6051469471101322,12.863124370574951
0.6051442510846716,12.864896297454834
0.6051415555838255,12.866714715957642
0.6051388606074275,12.868496656417847
0.605136166155312,12.87027096748352
0.6051334722273125,12.872056245803833
0.6051307788232634,12.873885154724121
0.6051280859429989,12.875648260116577
0.6051253935863534,12.877445220947266
0.605122701753161,12.879211902618408
0.6051200104432565,12.880983352661133
0.6051173196564738,12.882816076278687
0.6051146293926482,12.88467788696289
0.6051119396516136,12.88648009300232
0.6051092504332053,12.888253450393677
0.6051065617372577,12.890047788619995
0.6051038735636061,12.891814947128296
0.6051011859120851,12.893618822097778
0.6050984987825295,12.8953537940979
0.6050958121747751,12.897125720977783
0.6050931260886564,12.89891505241394
0.605090440524009,12.900696516036987
0.6050877554806678,12.902474164962769
0.6050850709584686,12.904255867004395
0.6050823869572468,12.906060695648193
0.6050797034768378,12.907828330993652
0.6050770205170772,12.909631729125977
0.6050743380778008,12.911398649215698
0.6050716561588442,12.91316556930542
0.6050689747600432,12.914971113204956
0.6050662938812336,12.916741132736206
0.6050636135222517,12.918532133102417
0.6050609336829332,12.920308589935303
0.6050582543631144,12.922104835510254
0.6050555755626315,12.923864126205444
0.6050528972813205,12.925665140151978
0.6050502195190179,12.927457094192505
0.6050475422755602,12.929229259490967
0.6050448655507839,12.931015729904175
0.6050421893445252,12.93279767036438
0.605039513656621,12.934577226638794
0.6050368384869077,12.936355113983154
0.6050341638352227,12.938159465789795
0.6050314897014021,12.939934730529785
0.6050288160852831,12.941721439361572
0.6050261429867028,12.943472623825073
0.6050234704054981,12.945255279541016
0.6050207983415059,12.947054147720337
0.6050181267945638,12.948809146881104
0.6050154557645092,12.950581789016724
0.6050127852511789,12.952347993850708
0.6050101152544105,12.954158544540405
0.6050074457740414,12.955947637557983
0.6050047768099096,12.957753896713257
0.6050021083618523,12.959524154663086
0.6049994404297072,12.961305856704712
0.6049967730133122,12.963102340698242
0.6049941061125051,12.964879989624023
0.6049914397271239,12.966654539108276
0.6049887738570064,12.968431234359741
0.6049861085019909,12.970226764678955
0.6049834436619154,12.971992015838623
0.6049807793366179,12.973797082901001
0.6049781155259369,12.97555661201477
0.6049754522297106,12.977353811264038
0.6049727894477775,12.979127407073975
0.6049701271799763,12.980896711349487
0.6049674654261453,12.98267650604248
0.6049648041861232,12.984463453292847
0.6049621434597484,12.98626184463501
0.6049594832468601,12.988023519515991
0.604956823547297,12.98983907699585
0.604954164360898,12.991611003875732
0.6049515056875018,12.993412971496582
0.6049488475269479,12.995208024978638
0.6049461898790752,12.99697232246399
0.6049435327437229,12.998759746551514
0.6049408761207303,13.000531911849976
0.6049382200099368,13.002326488494873
0.6049355644111818,13.004098653793335
0.6049329093243045,13.005905628204346
0.6049302547491447,13.007667064666748
0.6049276006855421,13.009449005126953
0.6049249471333362,13.011225938796997
0.6049222940923669,13.012997150421143
0.6049196415624738,13.014798402786255
0.6049169895434972,13.016578197479248
0.6049143380352767,13.018361568450928
0.6049116870376524,13.020129919052124
0.6049090365504647,13.021928310394287
0.6049063865735534,13.023699760437012
0.6049037371067588,13.025491952896118
0.6049010881499216,13.027276277542114
0.6048984397028819,13.029040575027466
0.60489579176548,13.030827522277832
0.6048931443375569,13.032621622085571
0.604890497418953,13.034413814544678
0.6048878510095087,13.036181211471558
0.604885205109065,13.038017511367798
0.6048825597174627,13.039779663085938
0.6048799148345427,13.04155969619751
0.604877270460146,13.043339729309082
0.6048746265941136,13.045102596282959
0.6048719832362862,13.046893835067749
0.6048693403865056,13.048669338226318
0.6048666980446127,13.050490379333496
0.6048640562104488,13.052253007888794
0.6048614148838555,13.054054021835327
0.6048587740646737,13.055816173553467
0.6048561337527456,13.057621955871582
0.6048534939479124,13.059389591217041
0.6048508546500156,13.061168193817139
0.6048482158588975,13.06294298171997
0.6048455775743994,13.064730405807495
0.6048429397963633,13.066517353057861
0.604840302524631,13.068284034729004
0.6048376657590445,13.070098638534546
0.6048350294994462,13.071865558624268
0.604832393745678,13.073675870895386
0.6048297584975821,13.075462818145752
0.6048271237550009,13.07723093032837
0.6048244895177766,13.079004764556885
0.6048218557857515,13.080757856369019
0.6048192225587685,13.082550764083862
0.6048165898366697,13.084313869476318
0.6048139576192982,13.086126804351807
0.6048113259064962,13.087878942489624
0.6048086946981068,13.089672803878784
0.6048060639939726,13.091439008712769
0.6048034337939366,13.093194961547852
0.604800804097842,13.094966411590576
0.6047981749055314,13.096749305725098
0.6047955462168483,13.098572731018066
0.6047929180316355,13.100328207015991
0.6047902903497365,13.102137804031372
0.6047876631709946,13.103912353515625
0.6047850364952531,13.105685949325562
0.6047824103223555,13.107470750808716
0.6047797846521452,13.10923981666565
0.6047771594844659,13.11103367805481
0.6047745348191613,13.11280345916748
0.6047719106560748,13.114596366882324
0.6047692869950507,13.11635684967041
0.6047666638359326,13.118172883987427
0.6047640411785642,13.119946479797363
0.6047614190227898,13.121724605560303
0.6047587973684535,13.123498678207397
0.6047561762153991,13.12526273727417
0.6047535555634713,13.127033233642578
0.6047509354125139,13.128809928894043
0.6047483157623713,13.13060212135315
0.6047456966128882,13.132375955581665
0.6047430779639087,13.134185075759888
0.6047404598152778,13.135945081710815
0.6047378421668396,13.137733697891235
0.604735225018439,13.139519453048706
0.6047326083699208,13.141297817230225
0.6047299922211298,13.143100023269653
0.604727376571911,13.144853115081787
0.604724761422109,13.146662473678589
0.604722146771569,13.148429155349731
0.604719532620136,13.150254487991333
0.6047169189676553,13.152020931243896
0.604714305813972,13.153802633285522
0.6047116931589316,13.15556263923645
0.6047090810023791,13.157349109649658
0.6047064693441603,13.159098625183105
0.6047038581841202,13.160888195037842
0.604701247522105,13.162657260894775
0.6046986373579596,13.164403915405273
0.6046960276915302,13.166213989257812
0.6046934185226626,13.167974472045898
0.6046908098512022,13.169742107391357
0.604688201676995,13.171510934829712
0.6046855939998874,13.173283338546753
0.6046829868197249,13.175083875656128
0.6046803801363537,13.176861047744751
0.6046777739496204,13.178651809692383
0.6046751682593707,13.18041467666626
0.6046725630654509,13.182232141494751
0.6046699583677078,13.183990478515625
0.6046673541659875,13.18578815460205
0.6046647504601365,13.18758511543274
0.6046621472500013,13.189380168914795
0.6046595445354287,13.191162824630737
0.6046569423162653,13.192921876907349
0.6046543405923581,13.194718837738037
0.6046517393635535,13.19648003578186
0.6046491386296988,13.198290586471558
0.6046465383906406,13.200058937072754
0.6046439386462262,13.20186996459961
0.6046413393963026,13.203634262084961
0.604638740640717,13.205421924591064
0.6046361423793164,13.207183361053467
0.6046335446119483,13.208969354629517
0.6046309473384601,13.210762977600098
0.6046283505586992,13.212515115737915
0.604625754272513,13.214326858520508
0.6046231584797492,13.216084957122803
0.6046205631802553,13.217889547348022
0.6046179683738789,13.219655752182007
0.6046153740604678,13.221421957015991
0.6046127802398702,13.22316861152649
0.6046101869119335,13.224947929382324
0.6046075940765059,13.22673487663269
0.6046050017334353,13.228498220443726
0.6046024098825699,13.23030138015747
0.6045998185237579,13.23206901550293
0.6045972276568473,13.233849287033081
0.6045946372816865,13.235652446746826
0.6045920473981239,13.237437009811401
0.6045894580060078,13.239199161529541
0.6045868691051869,13.240979671478271
0.6045842806955095,13.24277400970459
0.6045816927768244,13.244521141052246
0.6045791053489801,13.24632740020752
0.6045765184118255,13.248087644577026
0.6045739319652093,13.249877691268921
0.6045713460089804,13.251660823822021
0.6045687605429878,13.253441572189331
0.6045661755670805,13.255198955535889
0.6045635910811075,13.256975412368774
0.6045610070849181,13.258774757385254
0.6045584235783613,13.260545492172241
0.6045558405612863,13.262339353561401
0.6045532580335428,13.264112949371338
0.6045506759949799,13.265908479690552
0.6045480944454472,13.267696857452393
0.604545513384794,13.269498586654663
0.6045429328128704,13.271267414093018
0.6045403527295254,13.27303957939148
0.6045377731346093,13.274851560592651
0.6045351940279715,13.276631355285645
0.6045326154094621,13.27843189239502
0.6045300372789308,13.280176162719727
0.6045274596362278,13.281965970993042
0.6045248824812031,13.283734798431396
0.6045223058137065,13.285534620285034
0.6045197296335887,13.287292957305908
0.6045171539406995,13.28906774520874
0.6045145787348896,13.29084825515747
0.604512004016009,13.292617082595825
0.6045094297839083,13.294396877288818
0.604506856038438,13.296184062957764
0.6045042827794487,13.297989130020142
0.6045017100067911,13.29975414276123
0.6044991377203157,13.30153226852417
0.6044965659198733,13.303307056427002
0.604493994605315,13.305059909820557
0.6044914237764912,13.306882619857788
0.6044888534332533,13.308674812316895
0.6044862835754522,13.310484170913696
0.6044837142029389,13.312236547470093
0.6044811453155644,13.314041137695312
0.6044785769131802,13.3157799243927
0.6044760089956375,13.317570686340332
0.6044734415627875,13.31933307647705
0.6044708746144818,13.321098804473877
0.6044683081505716,13.322887182235718
0.6044657421709086,13.32465934753418
0.6044631766753445,13.326442241668701
0.604460611663731,13.328205585479736
0.6044580471359196,13.329985618591309
0.604455483091762,13.33176565170288
0.6044529195311102,13.333555221557617
0.6044503564538162,13.335336208343506
0.604447793859732,13.337085485458374
0.6044452317487093,13.33889651298523
0.6044426701206007,13.340685844421387
0.6044401089752581,13.342468023300171
0.6044375483125337,13.344245910644531
0.6044349881322798,13.346038818359375
0.6044324284343491,13.347791194915771
0.6044298692185933,13.34959626197815
0.6044273104848656,13.351359367370605
0.6044247522330184,13.353123664855957
0.6044221944629039,13.35494065284729
0.6044196371743751,13.35671091079712
0.604417080367285,13.358500957489014
0.6044145240414858,13.360278129577637
0.604411968196831,13.362078666687012
0.6044094128331728,13.363841772079468
0.6044068579503651,13.365628957748413
0.6044043411876736,13.368394136428833
0.6044017873242049,13.371185779571533
0.6043992337698161,13.372965574264526
0.6043966807973409,13.374772071838379
0.6043941283049947,13.376550197601318
0.604391576292622,13.378344297409058
0.6043890247600759,13.380117893218994
0.6043864737072102,13.38192629814148
0.6043839231338782,13.38370418548584
0.6043813730399338,13.385500192642212
0.6043788234252304,13.387247562408447
0.6043762742896219,13.389007806777954
0.6043737256329622,13.390822172164917
0.604371177455105,13.392578125
0.6043686297559043,13.394383907318115
0.6043660825895827,13.397155284881592
0.6043635357928884,13.398997068405151
0.6043609895287766,13.40075397491455
0.6043584437427426,13.402537107467651
0.6043558984346356,13.40431261062622
0.6043533536043101,13.40612006187439
0.6043508092516203,13.407912254333496
0.6043482653764211,13.409719705581665
0.6043457219785663,13.411476612091064
0.6043431790579109,13.413228750228882
0.6043406366143096,13.415015459060669
0.6043380946476168,13.416778087615967
0.6043355531576875,13.418549537658691
0.6043330121443763,13.420344591140747
0.6043304716075382,13.422143936157227
0.6043279315470281,13.423904418945312
0.6043253919627009,13.425750255584717
0.604322852854412,13.427526950836182
0.6043203142220162,13.42926836013794
0.6043177760653686,13.431087732315063
0.6043152383843249,13.432875633239746
0.60431270117874,13.434662818908691
0.6043101644484693,13.436439514160156
0.6043076281933685,13.438240051269531
0.6043050924132929,13.44003701210022
0.6043025571080981,13.441844940185547
0.6043000222776397,13.443627119064331
0.6042974879217733,13.445435523986816
0.6042949540403547,13.447233438491821
0.6042924206332398,13.448983430862427
0.6042898877002845,13.450784921646118
0.6042873552413446,13.452577352523804
0.604284823256276,13.454398393630981
0.6042822917449349,13.456163883209229
0.6042797607071774,13.457993030548096
0.6042772301428596,13.459770679473877
0.6042747000518378,13.461557149887085
0.6042721704339683,13.463361263275146
0.6042696412891075,13.465144872665405
0.6042671126171116,13.466962575912476
0.6042645844178375,13.468735218048096
0.6042620566911412,13.470536947250366
0.6042595294368795,13.472301721572876
0.6042570026549094,13.474104404449463
0.6042544763450873,13.475860118865967
0.6042519505072701,13.47763991355896
0.6042494251413146,13.479431390762329
0.6042469002470777,13.481203556060791
0.6042443758244163,13.482978343963623
0.6042418518731876,13.484764575958252
0.6042393283932486,13.486555099487305
0.6042368053844563,13.488311052322388
0.6042342828466682,13.49010968208313
0.6042317607797415,13.491881370544434
0.6042292391835334,13.493659734725952
0.6042267180579014,13.495415449142456
0.6042241974027028,13.497183799743652
0.6042216772177955,13.498969078063965
0.6042191575030368,13.50074291229248
0.6042166382582842,13.502549648284912
0.6042141194833957,13.504308700561523
0.6042116011782289,13.506115913391113
0.6042090833426416,13.507886409759521
0.6042065659764917,13.509664058685303
0.6042040490796372,13.51145315170288
0.6042015326519361,13.513209342956543
0.6041990166932465,13.514976024627686
0.6041965012034264,13.516740083694458
0.6041939861823341,13.518543720245361
0.6041914716298277,13.520318746566772
0.6041889575457656,13.522108793258667
0.6041864439300062,13.52389669418335
0.604183930782408,13.525678634643555
0.6041814181028293,13.527465105056763
0.6041789058911285,13.529214859008789
0.6041763941471647,13.531020641326904
0.6041738828707962,13.532798051834106
0.6041713720618819,13.534606695175171
0.6041688617202804,13.536391496658325
0.6041663518458507,13.538187980651855
0.6041638424384517,13.53995418548584
0.6041613334979422,13.541749000549316
0.6041588250241814,13.543547630310059
0.6041563170170284,13.545336246490479
0.6041538094763422,13.547109603881836
0.6041513024019821,13.548883199691772
0.6041487957938073,13.550676345825195
0.6041462896516773,13.55242657661438
0.6041437839754512,13.554242372512817
0.6041412787649888,13.556015968322754
0.6041387740201494,13.557790279388428
0.6041362697407924,13.559573888778687
0.6041337659267778,13.56135892868042
0.6041312625779649,13.563129663467407
0.6041287596942139,13.564928531646729
0.6041262572753839,13.56671953201294
0.6041237553213354,13.568483114242554
0.6041212538319283,13.57030177116394
0.6041187528070222,13.572078943252563
0.6041162522464775,13.57386326789856
0.604113752150154,13.575639963150024
0.6041112525179119,13.57742977142334
0.6041087533496117,13.579193592071533
0.6041062546451134,13.580963611602783
0.6041037564042774,13.582764625549316
0.6041012586269642,13.584538221359253
0.6040987613130342,13.586323499679565
0.6040962644623478,13.588093757629395
0.6040937680747657,13.589903593063354
0.6040912721501485,13.5916907787323
0.6040887766883569,13.593516826629639
0.6040862816892516,13.59529185295105
0.6040837871526935,13.597052812576294
0.6040812930785433,13.598850011825562
0.6040787994666622,13.600594997406006
0.604076306316911,13.602396965026855
0.6040738136291508,13.604164600372314
0.6040713214032426,13.605944156646729
0.6040688296390476,13.607726335525513
0.6040663383364272,13.609485149383545
0.6040638474952424,13.611237049102783
0.6040613571153548,13.613002061843872
0.6040588671966257,13.61480975151062
0.6040563777389165,13.616581201553345
0.6040538887420887,13.61840558052063
0.604051400206004,13.620164155960083
0.6040489121305238,13.621935844421387
0.6040464245155102,13.623732089996338
0.6040439373608244,13.625513076782227
0.6040414506663289,13.62727165222168
0.6040389644318849,13.629026412963867
0.6040364786573545,13.630836009979248
0.6040339933426001,13.632581949234009
0.6040315084874831,13.634389638900757
0.6040290240918661,13.636151552200317
0.604026540155611,13.637946605682373
0.6040240566785801,13.639723300933838
0.6040215736606356,13.641513109207153
0.60401909110164,13.643277645111084
0.6040166090014555,13.645063161849976
0.6040141273599448,13.646864414215088
0.6040116461769701,13.64864993095398
0.604009165452394,13.650454044342041
0.6040066851860793,13.65221619606018
0.6040042053778887,13.65399694442749
0.6040017260276848,13.655798435211182
0.6039992471353303,13.657589197158813
0.6039967687006883,13.659361362457275
0.6039942907236215,13.661122798919678
0.6039918132039932,13.662939548492432
0.6039893361416661,13.664690017700195
0.6039868595365033,13.666516780853271
0.6039843833883681,13.668305397033691
0.6039819076971235,13.67009949684143
0.603979432462633,13.671877384185791
0.6039768950136363,13.674685955047607
0.6039744833633672,13.677288055419922
0.6039719467955055,13.679099082946777
0.6039695361131574,13.680850744247437
0.6039670004526934,13.682647228240967
0.6039645906872234,13.684420108795166
0.6039620559336122,13.68620491027832
0.6039596470844707,13.687984943389893
0.6039571132371717,13.68978762626648
0.6039547053038089,13.691585063934326
0.6039521723622822,13.69339632987976
0.603949765344149,13.695170164108276
0.6039472333078548,13.696942806243896
0.6039448272044029,13.698768854141235
0.6039422960728023,13.700534343719482
0.6039398908834832,13.702306032180786
0.6039373606560373,13.704105854034424
0.6039349563803037,13.705918788909912
0.6039324270564743,13.70769715309143
0.6039300236937788,13.709495067596436
0.6039274952730279,13.71127438545227
0.6039250928228241,13.713024616241455
0.6039225653046146,13.714856147766113
0.6039201637663559,13.7166166305542
0.6039176371501509,13.718388319015503
0.6039152365232915,13.720167398452759
0.6039127108085545,13.721969604492188
0.6039103110925491,13.72373366355896
0.6039077862787441,13.725541353225708
0.6039053874730479,13.727338552474976
0.6039028635596394,13.729110479354858
0.6039004656637078,13.730910062789917
0.6038979426501606,13.732666254043579
0.6038955456634497,13.734427690505981
0.6038930235492294,13.736196756362915
0.6038906274711956,13.737988710403442
0.6038881062557677,13.739758491516113
0.603885711085868,13.741545915603638
0.6038831907686989,13.743324756622314
0.6038807965063909,13.74507761001587
0.6038782770869473,13.746900081634521
0.6038758837316883,13.748670101165771
0.6038733652094372,13.75046706199646
0.603870972760686,13.752235651016235
0.6038684551350953,13.754032373428345
0.6038660635923105,13.755794286727905
0.603863546862848,13.75759482383728
0.6038611562254886,13.75937557220459
0.603858640391623,13.761155605316162
0.6038562506591488,13.76297116279602
0.6038537357203488,13.76474118232727
0.6038513468922199,13.766521453857422
0.6038488328479551,13.76829981803894
0.6038464449236322,13.770093441009521
0.6038439317733721,13.771876573562622
0.603841544752316,13.773676633834839
0.603839032495531,13.775449752807617
0.6038366463772034,13.777191638946533
0.6038341350133644,13.779017210006714
0.603831749797227,13.780802488327026
0.6038292393258049,13.78258466720581
0.60382685501132,13.784373044967651
0.6038243454317866,13.78615951538086
0.6038219620184172,13.787917852401733
0.6038194533302446,13.789705991744995
0.603817070817454,13.791473150253296
0.6038145630201143,13.793242692947388
0.603812181407366,13.795056104660034
0.6038096745003323,13.796834707260132
0.6038072937870906,13.798622369766235
0.6038047877698364,13.800420999526978
0.6038024079555658,13.802223205566406
0.6037999028275648,13.803999423980713
0.6037975239117306,13.80582070350647
0.6037950196724569,13.807581663131714
0.6037926416545244,13.809357404708862
0.6037901383034527,13.811143636703491
0.6037877611828879,13.812941074371338
0.6037852587194936,13.814740180969238
0.603782882495763,13.81650972366333
0.6037803809195214,13.818305730819702
0.6037780055920914,13.820058107376099
0.6037755049024786,13.821826457977295
0.603773130470817,13.823591470718384
0.6037706306673093,13.825382947921753
0.6037682571308837,13.827187538146973
0.603765758212958,13.82896637916565
0.6037633855712364,13.83076786994934
0.6037608875383703,13.832553148269653
0.6037585157908213,13.834365129470825
0.6037560186424921,13.836142539978027
0.6037536477885849,13.837920665740967
0.6037511515242711,13.839715480804443
0.6037487815634752,13.841523170471191
0.6037462861826551,13.843300580978394
0.6037439171144406,13.845072984695435
0.6037414226165934,13.846882104873657
0.6037390544404304,13.84866213798523
0.6037365608250357,13.8504638671875
0.603734193540395,13.852247714996338
0.6037317008069326,13.854034900665283
0.6037293344132857,13.855808019638062
0.6037268425612358,13.857593536376953
0.6037244770580542,13.859363317489624
0.6037219860868979,13.861148357391357
0.6037196214736539,13.862933874130249
0.6037171313828721,13.864701271057129
0.6037147676590382,13.866488695144653
0.6037122784481127,13.868265151977539
0.6037099156131619,13.87006688117981
0.6037074272815747,13.871850967407227
0.6037050653349807,13.87361192703247
0.6037025778822142,13.875411033630371
0.6037002168234507,13.877182722091675
0.6036977302489879,13.878973484039307
0.6036953700775293,13.880737543106079
0.6036928843808537,13.882528305053711
0.6036905250961745,13.88428282737732
0.6036880402767699,13.886160850524902
0.6036856818783456,13.887932538986206
0.603683197935696,13.889732360839844
0.6036808404230023,13.891509532928467
0.6036783573565926,13.893285751342773
0.6036760007291053,13.89509654045105
0.6036735185384204,13.89684796333313
0.6036711627956163,13.898619174957275
0.6036686814801416,13.900397539138794
0.6036663266214976,13.902193784713745
0.6036638461807192,13.903978824615479
0.6036614922057124,13.905770063400269
0.6036590126391168,13.90755009651184
0.6036566595472252,13.909338235855103
0.603654180854299,13.911119222640991
0.6036518286450011,13.912896394729614
0.6036493508252315,13.914672613143921
0.6036469994980056,13.916463851928711
0.6036445225508802,13.918254137039185
0.6036421721052058,13.920012474060059
0.6036396960302127,13.92181944847107
0.603637346465569,13.923599243164062
0.6036348712621966,13.92539095878601
0.6036325225780637,13.927177667617798
0.6036300482458011,13.928945541381836
0.6036277004416595,13.930720567703247
0.6036252269799959,13.932493686676025
0.6036228800553263,13.934274196624756
0.6036204074637516,13.936060190200806
0.6036180614180353,13.937803030014038
0.6036155896960395,13.939598798751831
0.6036132445287583,13.94142484664917
0.6036107736758319,13.943193435668945
0.6036084293864679,13.944951057434082
0.6036059594021022,13.94674801826477
0.603603615990138,13.948549270629883
0.6036011468738243,13.950352668762207
0.6035988043387427,13.95212721824646
0.6035963360899728,13.953941345214844
0.6035939944312575,13.955708265304565
0.6035915270495237,13.957517147064209
0.6035891862666583,13.959308862686157
0.6035867197514533,13.961079359054565
0.6035843798439222,13.96286416053772
0.6035819141947393,13.964666366577148
0.603579575162027,13.966464757919312
0.6035771103783596,13.968245506286621
0.6035747722199516,13.970077514648438
0.6035723083012936,13.97185230255127
0.6035699710166749,13.973632335662842
0.6035675079625209,13.975417375564575
0.6035651715511778,13.977187871932983
0.6035627093610224,13.978989124298096
0.6035603738224415,13.980796575546265
0.6035579124957798,13.982590913772583
0.6035555778294477,13.98438024520874
0.6035531173657753,13.986179113388062
0.6035507835711792,13.987950325012207
0.6035483239699927,13.989722967147827
0.6035459910466202,13.991509199142456
0.6035435323074154,13.993286848068237
0.6035412002547548,13.995063066482544
0.603538742377029,13.996837615966797
0.6035364111945687,13.998618841171265
0.603533954177819,14.00039529800415
0.6035316238650479,14.002196550369263
0.6035291677087719,14.003972053527832
0.6035268382651795,14.005793809890747
0.6035243829688755,14.007565975189209
0.6035220543939516,14.009354829788208
0.6035195999571179,14.011147022247314
0.6035172722503525,14.012928009033203
0.6035148186724884,14.014705419540405
0.6035124918333721,14.016479253768921
0.6035100391139768,14.018287181854248
0.6035076874372135,14.021027326583862
0.603505261280574,14.02286958694458
0.6035029104158409,14.024665355682373
0.6035004851774131,14.026453495025635
0.6034981351728975,14.028212070465088
0.6034957107973502,14.029968976974487
0.6034933616525423,14.031734466552734
0.6034909381393732,14.033499240875244
0.603488589853769,14.035268545150757
0.6034861672024765,14.03702688217163
0.6034838197755721,14.03882122039795
0.6034813979856549,14.040571212768555
0.6034790514169469,14.042358875274658
0.6034766304879042,14.044119596481323
0.6034742847768896,14.04588770866394
0.6034718647082211,14.047644138336182
0.6034695198543973,14.049423933029175
0.6034671006456028,14.05117678642273
0.603464756648468,14.052970886230469
0.603462338299048,14.054730653762817
0.6034599951581001,14.056485176086426
0.6034575776675554,14.05824899673462
0.6034552353822931,14.060017108917236
0.6034528187501249,14.061788558959961
0.6034504773200474,14.063532590866089
0.6034480615457574,14.065269470214844
0.6034457209703642,14.067092895507812
0.6034433060534543,14.068831443786621
0.6034409663322453,14.070615530014038
0.603438552272218,14.072383880615234
0.6034362134046934,14.07416558265686
0.6034338002010515,14.07591199874878
0.6034314621867124,14.077704191207886
0.6034290498389593,14.07945966720581
0.6034267126773064,14.081263303756714
0.6034243011849457,14.083014011383057
0.6034219648754808,14.084784030914307
0.6034195542380165,14.086560010910034
0.6034172187802415,14.088340759277344
0.6034148089971783,14.090104818344116
0.6034124743905954,14.091887712478638
0.603410065461438,14.093667268753052
0.6034077317055503,14.095439910888672
0.6034053236298041,14.097198009490967
0.6034029907241145,14.098942279815674
0.6034005835012851,14.100697755813599
0.6033982514452976,14.102536678314209
0.603395845074891,14.104277610778809
0.6033935138681091,14.106061458587646
0.6033911083496322,14.107808113098145
0.6033887399275801,14.110636949539185
0.6033863733245199,14.112418413162231
0.6033840056942771,14.114220380783081
0.6033816400142819,14.115939617156982
0.6033792732142613,14.117748975753784
0.6033769084022171,14.119466543197632
0.6033745424319299,14.121262788772583
0.6033721784873349,14.123004913330078
0.6033698133462968,14.124813079833984
0.60336745026865,14.126562356948853
0.6033650859563773,14.128397703170776
0.6033627237451775,14.130141496658325
0.6033603602611867,14.131974220275879
0.6033579989159336,14.133721351623535
0.6033556362597419,14.135504007339478
0.603353275779935,14.13722276687622
0.6033509139510602,14.139059066772461
0.6033485543362003,14.140781879425049
0.6033461933341597,14.142608642578125
0.6033438596166532,14.145309686660767
0.6033414744080593,14.147168397903442
0.6033391414760358,14.148921489715576
0.6033367571481784,14.150754928588867
0.6033344250665457,14.152519464492798
0.6033320415771609,14.1543288230896
0.6033297103454246,14.156086921691895
0.6033273276940265,14.157915353775024
0.6033249973116942,14.159678936004639
0.6033226154977969,14.161500215530396
0.6033202859643773,14.16326093673706
0.6033179049874952,14.165055513381958
0.6033155763024969,14.16684079170227
0.603313196162145,14.168652534484863
0.6033108683250773,14.170425653457642
0.6033084890207712,14.172235012054443
0.6033061620311435,14.17401385307312
0.6033037835623987,14.175822734832764
0.6033014574197212,14.177606344223022
0.6032990797860539,14.17940378189087
0.6032967544898368,14.181138753890991
0.6032943776907634,14.182958364486694
0.6032920532405178,14.184710264205933
0.6032896772755555,14.186534881591797
0.6032873536707921,14.188297510147095
0.6032849785394583,14.190123081207275
0.6032826557796889,14.191884756088257
0.6032802814815009,14.193711757659912
0.6032779595662375,14.195452451705933
0.603275586100714,14.197250127792358
0.6032732650294689,14.19902515411377
0.6032708923961279,14.200823545455933
0.603268572168414,14.202593326568604
0.6032662003667745,14.204385757446289
0.6032638809821048,14.206148386001587
0.6032615100116864,14.207953453063965
0.6032591914695747,14.209744691848755
0.6032568213298966,14.211541175842285
0.6032545036298566,14.213269472122192
0.6032521343204391,14.215075969696045
0.6032498174619856,14.216809272766113
0.603247448982349,14.218603372573853
0.6032451329649964,14.220342874526978
0.6032427653146617,14.222147941589355
0.6032404501379253,14.223910808563232
0.6032380833164137,14.22574782371521
0.6032357689798089,14.227499008178711
0.6032334029866422,14.229284048080444
0.6032310894896848,14.231056690216064
0.6032287243243849,14.232857465744019
0.6032264116665914,14.234625577926636
0.6032240473286806,14.236435651779175
0.6032217355095679,14.238210439682007
0.603219371998569,14.240014553070068
0.603217061017654,14.241791486740112
0.6032146983330904,14.24358582496643
0.6032123881898905,14.245348930358887
0.6032100263312857,14.247154951095581
0.603207717025319,14.248905181884766
0.6032053559921967,14.250726222991943
0.6032030475229815,14.252477407455444
0.6032006873148662,14.254297494888306
0.6031983796819211,14.256058692932129
0.6031960202983375,14.257890462875366
0.6031937135011817,14.259634971618652
0.603191354941655,14.26144790649414
0.6031890489798077,14.26319408416748
0.6031866912438634,14.264988660812378
0.6031843861168447,14.266753435134888
0.6031820292040083,14.268553018569946
0.6031797249113385,14.270309686660767
0.6031773688211367,14.272106885910034
0.6031750653623362,14.273873567581177
0.6031727100942955,14.275674819946289
0.6031704074688855,14.277426958084106
0.6031680530225328,14.279242277145386
0.6031657512300346,14.280993461608887
0.6031633976048976,14.282822370529175
0.6031610966448331,14.284597873687744
0.6031587438404392,14.286404371261597
0.6031564437123306,14.2881498336792
0.6031540917282082,14.28997278213501
0.6031517924315779,14.291735649108887
0.6031494412672556,14.293555498123169
0.6031471428016266,14.295309066772461
0.6031447924566333,14.297098398208618
0.6031424948215292,14.298869848251343
0.6031401452953942,14.300698518753052
0.6031378484903382,14.30246901512146
0.6031354997825913,14.304270267486572
0.603133203807108,14.306041955947876
0.603130855917279,14.307847499847412
0.6031285607708928,14.309613466262817
0.6031262136985123,14.311425924301147
0.6031239193807482,14.31317949295044
0.603121573125347,14.314975023269653
0.6031192796357302,14.31674075126648
0.6031169341968395,14.318557977676392
0.6031146415348955,14.320314884185791
0.603112296912047,14.322130918502808
0.6031100050773018,14.32388973236084
0.6031076612700275,14.325681447982788
0.6031053702620077,14.327436923980713
0.6031030272698399,14.329230546951294
0.6031007370880722,14.330995798110962
0.6030983949105434,14.33280611038208
0.6030961055545552,14.334577560424805
0.603093764191199,14.336370944976807
0.6030914756605175,14.338150262832642
0.6030891351108669,14.339959383010864
0.6030868474050205,14.341729164123535
0.6030845076686093,14.34354043006897
0.603082220787126,14.345272302627563
0.6030798818634889,14.347087383270264
0.6030775958058976,14.348835468292236
0.6030752576945689,14.350648880004883
0.6030729724603986,14.352400064468384
0.6030706351609133,14.354232788085938
0.6030683507496934,14.355998754501343
0.6030660142615869,14.35780143737793
0.6030637306728475,14.35956072807312
0.6030613949956554,14.361377239227295
0.6030591122289265,14.363125801086426
0.6030567773621851,14.364941358566284
0.6030544954169975,14.366711378097534
0.6030521613602431,14.368517637252808
0.6030498802361276,14.370302677154541
0.6030475469888973,14.372113227844238
0.6030452666853852,14.373885154724121
0.603042934247216,14.37568974494934
0.6030406547638393,14.377455711364746
0.6030383231342689,14.379237651824951
0.6030360444705596,14.380998373031616
0.6030337136491257,14.382829427719116
0.6030314358046164,14.384561538696289
0.6030291057908578,14.386391162872314
0.6030268287650812,14.388136148452759
0.6030244995585362,14.389952659606934
0.6030222233510256,14.391697645187378
0.6030198949512338,14.393553733825684
0.6030176195615227,14.395280122756958
0.603015291968023,14.397085428237915
0.6030130173956456,14.398868322372437
0.603010690607978,14.400663375854492
0.6030084168524689,14.402433156967163
0.6030060908701733,14.404250144958496
0.6030038179310672,14.406052112579346
0.6030014927536845,14.407854557037354
0.6029992206305163,14.409611225128174
0.6029968962575872,14.41143012046814
0.6029946249498923,14.413198709487915
0.6029923013809586,14.415032386779785
0.602990030888273,14.416828632354736
0.6029877081228758,14.418683528900146
0.6029854384447358,14.420458316802979
0.6029831164824174,14.422306060791016
0.6029808476183596,14.42408537864685
0.6029785264586623,14.425945281982422
0.6029762584082238,14.42777395248413
0.6029739380506903,14.42963194847107
0.6029716708134083,14.431414365768433
0.602969351257582,14.433241605758667
0.6029670848329941,14.435021162033081
0.6029647660784183,14.43684434890747
0.6029625004660629,14.438624620437622
0.6029601825122815,14.440454244613647
0.6029579177116969,14.442238092422485
0.602955600558254,14.444056272506714
0.6029533365689792,14.445821046829224
0.6029510202154195,14.447631359100342
0.6029487570369936,14.449401378631592
0.6029464414828621,14.451188802719116
0.6029441791148248,14.452945947647095
0.6029418643596668,14.454776525497437
0.6029396028015579,14.456539392471313
0.6029372888449188,14.458356380462646
0.6029350280962787,14.460110664367676
0.6029327149377051,14.46193814277649
0.6029304549980745,14.46371579170227
0.6029281426371124,14.465551137924194
0.6029258835060324,14.467321395874023
0.6029235719422286,14.469162464141846
0.6029213136192406,14.470945596694946
0.6029190028521423,14.47274899482727
0.6029167453367881,14.474552154541016
0.6029144353659428,14.476353645324707
0.6029121786577646,14.478124618530273
0.6029098694827201,14.47993779182434
0.6029076135812604,14.481692552566528
0.6029053052015649,14.483483076095581
0.6029030501063665,14.485245943069458
0.6029007425215688,14.48704195022583
0.6028984882321751,14.488783836364746
0.602896181441824,14.490606784820557
0.6028939279577785,14.492354393005371
0.6028916219614232,14.494165658950806
0.6028893692822701,14.495928764343262
0.6028870640794604,14.497731924057007
0.6028848122047438,14.499457359313965
0.6028825077950296,14.50127100944519
0.6028802567242945,14.503026723861694
0.6028779531072261,14.504820346832275
0.6028757028400173,14.506593227386475
0.6028734000151458,14.508386135101318
0.6028711505510089,14.510160446166992
0.6028688485178852,14.511954545974731
0.602866599856366,14.513714790344238
0.6028642986145415,14.51550006866455
0.6028620507551862,14.51725459098816
0.6028597503042127,14.519032716751099
0.6028575032465676,14.520769119262695
0.6028552035859974,14.522591590881348
0.6028529573296099,14.524325609207153
0.6028506584589952,14.526134490966797
0.6028484130034122,14.527905225753784
0.6028461149223062,14.52971863746643
0.6028438702670753,14.53145146369934
0.6028415729750312,14.533248901367188
0.6028393291197003,14.53501272201538
0.6028370326162718,14.536799430847168
0.6028347895603895,14.538557529449463
0.6028324938451304,14.54034161567688
0.6028302515882452,14.542107105255127
0.6028279566607097,14.543920755386353
0.6028257152023709,14.545677423477173
0.6028234210621137,14.54745101928711
0.6028211804018706,14.549189567565918
0.6028188870484467,14.550978660583496
0.6028166471858492,14.552728652954102
0.6028143546188139,14.554548025131226
0.602812115553412,14.556281805038452
0.6028098237723214,14.558111429214478
0.6028075855036654,14.559868812561035
0.6028052945080753,14.561699151992798
0.6028030570357163,14.563438892364502
0.6028007668251832,14.565233707427979
0.6027985301486725,14.567002296447754
0.602796240722753,14.56881070137024
0.602794004841642,14.570581436157227
0.6027917161998934,14.572386026382446
0.6027894811137342,14.574145555496216
0.6027871932557136,14.575975894927979
0.6027849589640585,14.577734470367432
0.6027826718893243,14.579533576965332
0.6027804383917256,14.581282138824463
0.6027781520998358,14.583096027374268
0.6027759193958468,14.584853649139404
0.6027736338863596,14.586699962615967
0.6027714019755338,14.588443994522095
0.6027691172480083,14.59024691581726
0.602766886129899,14.592015981674194
0.6027646021838947,14.593839406967163
0.6027623718580563,14.595586776733398
0.6027600886931322,14.597421407699585
0.6027578591591188,14.599154233932495
0.6027555767748356,14.60094141960144
0.6027533480322023,14.602719068527222
0.6027510664281197,14.604515075683594
0.6027488384764212,14.606280326843262
0.6027465576521002,14.608083963394165
0.6027443304908923,14.609854459762573
0.6027420504458935,14.611665487289429
0.6027398240747319,14.61345648765564
0.602737544808617,14.61524772644043
0.6027353192270579,14.61700963973999
0.6027330407393884,14.618855953216553
0.6027308159469885,14.62062692642212
0.6027285382373261,14.622452735900879
0.6027263142336421,14.624228477478027
0.6027240373015497,14.626055240631104
0.6027218140861389,14.627793312072754
0.6027195379311789,14.629632234573364
0.6027173155035992,14.631383895874023
0.6027150401253345,14.63317608833313
0.6027128184851434,14.634929895401001
0.6027105438831379,14.63673210144043
0.6027083230298937,14.638504266738892
0.6027060492037107,14.640328645706177
0.6027038291369724,14.642104625701904
0.6027015560861761,14.643891334533691
0.6026993368055024,14.645673990249634
0.6026970645296577,14.647462606430054
0.6026948460346078,14.649211645126343
0.6026925745332788,14.651079654693604
0.6026903568234127,14.652841091156006
0.6026880860961651,14.654662609100342
0.6026858691710427,14.656419038772583
0.6026835992174415,14.658233404159546
0.6026813830766232,14.659962892532349
0.6026791138962344,14.661788702011108
0.602676898539281,14.663532257080078
0.6026746301316709,14.665350675582886
0.6026724155581433,14.66710114479065
0.6026701479228783,14.668899297714233
0.6026679341323381,14.670662641525269
0.602665667268985,14.672471523284912
0.602663454260994,14.67423963546753
0.6026611881691198,14.676027536392212
0.60265897594324,14.677803993225098
0.6026567106224127,14.679584980010986
0.6026544991782066,14.681344270706177
0.6026522346279937,14.683146715164185
0.6026500239650242,14.684890985488892
0.6026477601849938,14.686700105667114
0.602645550302824,14.688467025756836
0.602643287292545,14.690306663513184
0.6026410781907382,14.692038774490356
0.6026388159497793,14.693867921829224
0.6026366076278998,14.695602893829346
0.6026343461558301,14.697421312332153
0.6026321386134419,14.69917345046997
0.6026298779098311,14.700968265533447
0.6026276711464986,14.702745199203491
0.6026254112109167,14.704563856124878
0.6026232052262048,14.706347227096558
0.602620946058222,14.70814061164856
0.602618740851696,14.709900856018066
0.6026164824508828,14.71167278289795
0.6026142780221082,14.713449001312256
0.6026120203880357,14.715253591537476
0.6026098167365785,14.717005252838135
0.6026075598688176,14.718835830688477
0.602605356994244,14.720606803894043
0.6026031008923667,14.722428321838379
0.6026008987942432,14.72419285774231
0.6025986434578212,14.726014852523804
0.6025964421357151,14.727762222290039
0.6025941875643207,14.72960090637207
0.6025919870177988,14.731353044509888
0.6025897332110046,14.733156442642212
0.6025875334396349,14.734927415847778
0.6025852803970138,14.736742496490479
0.6025830814003639,14.738495588302612
0.6025808291214894,14.740305185317993
0.6025786308991278,14.742072582244873
0.6025763793835733,14.743855476379395
0.6025741819350687,14.745627164840698
0.6025719311824083,14.747417211532593
0.6025697345073295,14.749175071716309
0.6025674845171373,14.750986814498901
0.6025652886150538,14.752754211425781
0.6025630393869044,14.75457215309143
0.6025608442573858,14.756320238113403
0.6025585957908542,14.758145332336426
0.6025564014334706,14.759880781173706
0.6025541537281321,14.761718034744263
0.6025519601424535,14.76347541809082
0.6025497131978841,14.765265226364136
0.6025475203834812,14.767032861709595
0.6025452741992565,14.768826484680176
0.6025430821557006,14.770577192306519
0.6025408367313968,14.772356510162354
0.6025386454582591,14.7741379737854
0.6025364007934529,14.775934219360352
0.6025342102903051,14.77770733833313
0.6025319663845733,14.779500246047974
0.6025297766509875,14.781238794326782
0.6025275335039075,14.783041000366211
0.6025253445394562,14.784793138504028
0.6025231021506054,14.786610841751099
0.6025209139548611,14.788364171981812
0.6025186723238177,14.79017448425293
0.6025164848963533,14.791920185089111
0.6025142440226957,14.793757677078247
0.6025120573630846,14.795509338378906
0.6025098172463913,14.797309637069702
0.6025076313542072,14.799055337905884
0.6025053919940571,14.800886869430542
0.6025032068688739,14.802650213241577
0.6025009682648462,14.804457664489746
0.6024987839062386,14.806235074996948
0.6024965460579128,14.808035373687744
0.6024943624654554,14.809804916381836
0.6024921253724117,14.811582326889038
0.6024899425456792,14.813342571258545
0.6024877062074978,14.815131425857544
0.6024855241460659,14.81688404083252
0.6024832885623272,14.818697690963745
0.6024811072657715,14.820453882217407
0.6024788724360565,14.822281122207642
0.6024766919039531,14.824011325836182
0.6024744578278429,14.825813055038452
0.6024722780597681,14.827570676803589
0.6024700447368445,14.829392433166504
0.6024678657323749,14.831108570098877
0.6024656331622196,14.83291220664978
0.6024634549209325,14.834668636322021
0.6024612231031277,14.836461067199707
0.6024590456246002,14.838237524032593
0.6024568145587285,14.840051651000977
0.6024546378425383,14.841828346252441
0.6024524075281826,14.843628644943237
0.6024502315739079,14.845400333404541
0.6024480020106513,14.847193479537964
0.6024458268178702,14.84895133972168
0.6024435980052962,14.850767850875854
0.6024414235735878,14.852509021759033
0.6024391955112803,14.854339838027954
0.6024370218402231,14.856076955795288
0.6024347945277663,14.857898950576782
0.6024326216169399,14.859651565551758
0.6024303950539182,14.86147141456604
0.6024282229029022,14.863221406936646
0.6024259970889004,14.865032196044922
0.6024238256972749,14.866812705993652
0.6024216006318784,14.868618488311768
0.6024194299992235,14.870399236679077
0.6024172056820174,14.87218427658081
0.6024150358079139,14.873942852020264
0.6024128122384842,14.875751495361328
0.6024106431225131,14.877538442611694
0.6024084203004457,14.87931513786316
0.6024062519421883,14.8810715675354
0.60240402986707,14.882892847061157
0.6024018622661077,14.884716272354126
0.602399640937525,14.886543989181519
0.60239747409344,14.888283491134644
0.60239525351098,14.890123128890991
0.6023930874233545,14.891864538192749
0.6023908675866047,14.893680095672607
0.6023887022550212,14.895423650741577
0.602386483163569,14.897238969802856
0.6023843185876105,14.899019718170166
0.6023821002410443,14.900815725326538
0.6023799364202943,14.902578830718994
0.6023777188182022,14.904391288757324
0.6023755557522441,14.906198978424072
0.6023733388942148,14.908006191253662
0.6023711765826325,14.909780979156494
0.6023689604682552,14.911601305007935
0.6023667989106329,14.913394927978516
0.6023645835394966,14.915194511413574
0.602362422735419,14.91696047782898
0.6023602081071135,14.918781757354736
0.6023580480561654,14.9205322265625
0.6023558341702808,14.922353744506836
0.6023536748720473,14.924102306365967
0.6023514617281736,14.925939321517944
0.6023493031822402,14.927692890167236
0.6023470907799683,14.929501056671143
0.602344932985921,14.931254148483276
0.6023427213248415,14.933070659637451
0.6023405642822665,14.934836864471436
0.6023383533619708,14.936643838882446
0.6023361970704543,14.93842077255249
0.602333986890534,14.940227746963501
0.6023318313496631,14.941994190216064
0.6023296219097098,14.943801403045654
0.6023274671190716,14.945582866668701
0.6023252584186778,14.947383165359497
0.6023231043778595,14.949154615402222
0.6023208964166176,14.950970649719238
0.6023187431252072,14.952714443206787
0.6023165359027098,14.95453429222107
0.6023143833602955,14.95628833770752
0.6023121768761359,14.958123922348022
0.6023100250823061,14.959877252578735
0.6023078193360775,14.961697816848755
0.6023056682904208,14.9634428024292
0.6023034632817174,14.965259075164795
0.6023013129838226,14.967037439346313
0.6022991087122382,14.968825578689575
0.6022969591616951,14.970597267150879
0.6022947556268241,14.972399950027466
0.6022926068232222,14.974184274673462
0.6022904040246593,14.975982427597046
0.6022882559675886,14.977763414382935
0.6022860539049288,14.979562759399414
0.6022839065939799,14.981341123580933
0.6022817052668186,14.983134746551514
0.6022795587015817,14.984886407852173
0.6022773581095144,14.986693143844604
0.6022752122895808,14.988428592681885
0.6022730124322035,14.99026894569397
0.6022708673571644,14.99203372001648
0.6022686682340737,14.99386715888977
0.6022665239035204,14.99560546875
0.6022643255143123,14.997429609298706
0.6022621819278373,14.999176025390625
0.602259984272109,15.000982761383057
0.602257841429304,15.002773523330688
0.6022556445066528,15.004579782485962
0.6022535024071105,15.006349802017212
0.6022513062171337,15.008147954940796
0.6022491648604473,15.00993299484253
0.6022469694027427,15.011732816696167
0.6022448287885049,15.013506174087524
0.602242634062671,15.015303373336792
0.6022404941904754,15.01705813407898
0.6022383001961102,15.018896341323853
0.6022361610655509,15.020650625228882
0.6022339678022532,15.022449731826782
0.6022318294129241,15.024198770523071
0.6022296368802933,15.026028156280518
0.6022274992317886,15.0277578830719
0.6022253074294239,15.029595375061035
0.6022231705213387,15.031341791152954
0.6022209794488397,15.033149003982544
0.6022188432807688,15.034932851791382
0.6022166529377355,15.036738395690918
0.6022145175092747,15.038491487503052
0.6022123278953073,15.040287017822266
0.6022101932060521,15.042070627212524
0.6022080043207514,15.04385495185852
0.6022058703702976,15.045627117156982
0.6022036822132643,15.0474214553833
0.6022015490012085,15.049178838729858
0.602199361572044,15.050978183746338
0.6021972290979826,15.052715063095093
0.6021950423962885,15.054538011550903
0.6021929106598184,15.056264638900757
0.6021907246851964,15.058095455169678
0.6021885936859148,15.059821605682373
0.6021864084379672,15.061652183532715
0.6021842781754719,15.063400983810425
0.602182093653801,15.065205335617065
0.6021799641276898,15.067009210586548
0.6021777803318984,15.0688157081604
0.6021756515417694,15.07058310508728
0.6021734684714605,15.072394371032715
0.6021713404169122,15.074183702468872
0.6021691580716892,15.07595181465149
0.6021670307523205,15.07772707939148
0.6021648491317871,15.079529762268066
0.602162722547197,15.08128547668457
0.6021605416509571,15.083090782165527
0.6021584158007451,15.084846496582031
0.602156235628403,15.086659908294678
0.6021541105121688,15.088406085968018
0.6021519310633293,15.090219497680664
0.6021498066806728,15.091954946517944
0.6021476279549406,15.093786001205444
0.6021455043054623,15.09551739692688
0.6021433263024426,15.09730863571167
0.602141203385743,15.09907841682434
0.6021390261050413,15.100889682769775
0.6021369039207216,15.10265564918518
0.6021347273619436,15.10445237159729
0.602132605909605,15.106231689453125
0.6021304300723569,15.10801649093628
0.6021283093516008,15.109804153442383
0.6021261342354892,15.111586093902588
0.6021240142459174,15.113350629806519
0.6021218398505489,15.115136861801147
0.6021197205917638,15.11690378189087
0.6021175469167451,15.118709564208984
0.6021154283883492,15.120469570159912
0.6021132554332881,15.122283220291138
0.602111137634884,15.12403154373169
0.6021089653993877,15.125830888748169
0.6021068483305787,15.127575874328613
0.6021046768142554,15.129396677017212
0.6021025604746448,15.131143808364868
0.6021003896771027,15.132949829101562
0.6020982740662941,15.13472318649292
0.6020961039871415,15.13653039932251
0.6020939891047392,15.13830018043518
0.6020918197435849,15.140089273452759
0.6020897055891932,15.141865968704224
0.6020875369456464,15.143672704696655
0.6020854235188697,15.145418882369995
0.6020832555925402,15.14721965789795
0.6020811428929834,15.148986101150513
0.6020789756834802,15.150802850723267
0.6020768637107489,15.152557373046875
0.6020746972176826,15.154377460479736
0.6020725859713818,15.156119346618652
0.6020704201943624,15.15794062614441
0.6020683096740984,15.159688234329224
0.6020661446127364,15.161477088928223
0.6020640348181152,15.163231372833252
0.6020618704720221,15.165032863616943
0.6020597614026498,15.166823625564575
0.6020575977714363,15.16863489151001
0.6020554894269201,15.170395851135254
0.6020533265101978,15.172173976898193
0.6020512188901446,15.173956632614136
0.6020490566875253,15.175753116607666
0.6020469497915424,15.177528619766235
0.6020447883026382,15.179320812225342
0.6020426821303333,15.181088924407959
0.6020405213547566,15.182905912399292
0.6020384159057376,15.184676170349121
0.602036255843101,15.186489343643188
0.6020341511169761,15.188225269317627
0.6020319917668928,15.1900794506073
0.6020298877632706,15.19180941581726
0.6020277291253537,15.193618774414062
0.602025625843843,15.195361852645874
0.6020234679177063,15.197180986404419
0.6020213653579163,15.198925495147705
0.6020192081431733,15.200730323791504
0.6020171063047135,15.202492952346802
0.6020149498009787,15.204294204711914
0.6020128486834587,15.20607328414917
0.6020106928903464,15.207875728607178
0.6020085924933765,15.209650993347168
0.6020064374105013,15.211448669433594
0.6020043377336917,15.213213205337524
0.6020021833606689,15.215031623840332
0.60200008440363,15.216782093048096
0.6019979307400749,15.21858835220337
0.601995832502418,15.220319747924805
0.6019936795479461,15.222159624099731
0.6019915820292822,15.223909854888916
0.6019894297835098,15.22571086883545
0.6019873329834504,15.227471828460693
0.6019851814459932,15.229273080825806
0.6019830853641502,15.231026649475098
0.6019809345346253,15.232829570770264
0.6019788391706109,15.234598636627197
0.6019766890486347,15.236396074295044
0.6019745944020611,15.238173723220825
0.6019724449872507,15.239972352981567
0.6019703510577308,15.241735696792603
0.6019682023497038,15.243517637252808
0.6019661091368506,15.245272159576416
0.6019639611352245,15.247085094451904
0.6019618686386514,15.248860120773315
0.6019597213430442,15.250675916671753
0.6019576295623645,15.252413034439087
0.6019554829723945,15.25426459312439
0.6019533919072223,15.256004095077515
0.6019512460225083,15.257816076278687
0.6019491556724577,15.259570837020874
0.6019470104926181,15.261414289474487
0.6019449208573037,15.26315450668335
0.6019427763819578,15.264953136444092
0.6019406874609944,15.266713619232178
0.6019385436897616,15.268490076065063
0.6019364554827642,15.270296335220337
0.6019343124152644,15.272095680236816
0.6019322249218483,15.273874998092651
0.6019300825577013,15.275675773620605
0.6019279957774822,15.277446031570435
0.6019258541163084,15.279230833053589
0.6019237680489022,15.281002759933472
0.6019216270903222,15.282816648483276
0.6019195417353453,15.28455376625061
0.6019174014789799,15.286408185958862
0.6019153168360486,15.288140058517456
0.6019131772815189,15.28994345664978
0.6019110933502502,15.291709184646606
0.6019089544971779,15.293533086776733
0.6019068712771889,15.295247554779053
0.6019047331251954,15.297040700912476
0.6019026506161035,15.298808813095093
0.601900513164811,15.30060887336731
0.6018984313662338,15.302410125732422
0.6018962946152645,15.304203987121582
0.6018942135268203,15.305983304977417
0.6018920774757968,15.307777643203735
0.6018899970971036,15.30955719947815
0.6018878617456489,15.311339855194092
0.6018857820763253,15.313104391098022
0.6018836474240625,15.314925909042358
0.6018815684637275,15.316666603088379
0.6018794345102799,15.31850290298462
0.6018773562585524,15.320233583450317
0.6018752230035441,15.322041034698486
0.6018731454600437,15.323799133300781
0.6018710129030984,15.32564115524292
0.601868936067445,15.327402353286743
0.601866804208187,15.329204082489014
0.6018647280800004,15.330950260162354
0.6018625969180543,15.33275580406189
0.6018605214969548,15.334542989730835
0.6018583910319457,15.336345195770264
0.6018563163175539,15.3381187915802
0.601854186549107,15.339931011199951
0.6018521125410436,15.34170150756836
0.6018499834687844,15.34349536895752
0.6018479101666706,15.345253705978394
0.6018457817902244,15.347081661224365
0.6018437091936821,15.348850965499878
0.6018415815126751,15.350696563720703
0.6018395096213257,15.352442741394043
0.6018373826353843,15.354296207427979
0.60183531144885,15.356054306030273
0.6018331851576006,15.35788869857788
0.6018311146755037,15.359654664993286
0.6018289890785731,15.361470937728882
0.601826919300536,15.36321234703064
0.6018247943975517,15.365028142929077
0.6018227253231974,15.366806745529175
0.6018206011137865,15.368603944778442
0.6018185327427382,15.370399236679077
0.6018164092265285,15.372187376022339
0.6018143415584095,15.373968362808228
0.6018122187350291,15.375776052474976
0.6018101517694635,15.3775475025177
0.6018080296385403,15.379344940185547
0.6018059633751519,15.381109714508057
0.601803841936315,15.382932186126709
0.601801776374728,15.38467526435852
0.6017996556276057,15.386519432067871
0.601797590767445,15.388273477554321
0.6017954707116666,15.390108108520508
0.6017934065525569,15.391897201538086
0.6017912871877519,15.393760204315186
0.6017892237293183,15.395511388778687
0.6017871050551163,15.397343873977661
0.6017850422969845,15.399093866348267
0.6017829243130154,15.400890827178955
0.6017808622548109,15.402677297592163
0.6017787449607049,15.404478311538696
0.6017766836020537,15.406253099441528
0.6017745669974414,15.4080650806427
0.6017725063379699,15.40986943244934
0.601770390422482,15.411662101745605
0.6017683304618169,15.413446426391602
0.6017662152350844,15.415247678756714
0.6017641559728524,15.416988611221313
0.601762041434507,15.418848037719727
0.6017599828703349,15.42060136795044
0.601757869020008,15.422423601150513
0.6017558111535238,15.424168586730957
0.6017536979908471,15.425984621047974
0.6017516408216783,15.427741289138794
0.6017495283462841,15.429604768753052
0.6017474718740587,15.431377649307251
0.6017453600855794,15.433176279067993
0.6017433043099257,15.43497085571289
0.6017411932079942,15.436766624450684
0.6017391381285407,15.438554048538208
0.60173702771279,15.440345287322998
0.6017349733291655,15.442115068435669
0.6017328635992285,15.44392204284668
0.6017308099110621,15.44570541381836
0.6017287008665729,15.447498321533203
0.6017266478734941,15.449267387390137
0.601724539514086,15.451087951660156
0.6017224872157244,15.452824115753174
0.6017203795410319,15.454653024673462
0.6017183279370173,15.456400871276855
0.6017162209466748,15.458219766616821
0.6017141700366376,15.45996904373169
0.6017120637302794,15.461804628372192
0.6017100135138501,15.463548421859741
0.6017079078911113,15.465394973754883
0.6017058583679208,15.467145442962646
0.6017037534284366,15.468948125839233
0.6017017045981156,15.470749139785767
0.6016996003415217,15.472541570663452
0.6016975522037017,15.474297761917114
0.6016954486296335,15.476117372512817
0.6016934011839464,15.477898597717285
0.60169129829204,15.47969913482666
0.6016892515381175,15.481486797332764
0.6016871493280094,15.483294486999512
0.6016851032654834,15.485031366348267
0.6016830017368101,15.486890316009521
0.6016809563653133,15.488635778427124
0.6016788555177114,15.49045705795288
0.6016768108368765,15.492220640182495
0.6016747106699836,15.494063377380371
0.6016726666794435,15.495792627334595
0.6016705671928966,15.49764609336853
0.6016685238922848,15.499375343322754
0.6016664250857215,15.501160144805908
0.6016643824746715,15.502950191497803
0.6016622843477298,15.504736185073853
0.6016602424258753,15.506494760513306
0.6016581449781936,15.508307456970215
0.6016561037451689,15.510081768035889
0.6016540069763855,15.511885643005371
0.6016519664318246,15.513673067092896
0.6016498703415784,15.515461921691895
0.6016478304851162,15.517202615737915
0.6016457350730461,15.519037008285522
0.6016436959043174,15.520766973495483
0.6016416011700627,15.522584438323975
0.6016395626887029,15.524353504180908
0.6016374686319031,15.52618145942688
0.6016354308375476,15.52792739868164
0.6016333374578425,15.529762268066406
0.601631300350127,15.531514883041382
0.601629207647157,15.533307552337646
0.6016271712257175,15.535089254379272
0.6016250791991226,15.536877632141113
0.6016230434635954,15.538630962371826
0.6016209521130164,15.54044771194458
0.601618917063038,15.542210578918457
0.6016168263881159,15.54401159286499
0.6016147920233232,15.545814752578735
0.6016127020236991,15.547617435455322
0.6016106683437292,15.54936933517456
0.6016085790190443,15.551165342330933
0.6016065460235347,15.552896499633789
0.601604457373431,15.554713726043701
0.6016024250620194,15.5564546585083
0.6016003370861386,15.558258771896362
0.6015983054584627,15.56000828742981
0.6015962181564474,15.561849594116211
0.6015941872121453,15.563586950302124
0.6015921005836377,15.565399408340454
0.6015900703223481,15.567160367965698
0.6015879843669911,15.568959474563599
0.6015859547883529,15.570739269256592
0.6015838695057895,15.572540760040283
0.6015818406094413,15.574322938919067
0.6015797559993149,15.5761137008667
0.601577727784896,15.577935695648193
0.6015756438468502,15.57973051071167
0.6015736163140005,15.581490993499756
0.6015715330476791,15.583302021026611
0.6015695061960381,15.585055351257324
0.6015674236010851,15.586885690689087
0.6015653974302929,15.588648796081543
0.6015633155063529,15.590478420257568
0.60156129001605,15.59220814704895
0.6015592087627674,15.59403109550476
0.6015571839525944,15.595775842666626
0.6015551033696142,15.597589254379272
0.6015530792392119,15.599360466003418
0.6015509993261793,15.601175308227539
0.601548975875189,15.602951288223267
0.6015468966317493,15.604751825332642
0.6015448738598124,15.606524229049683
0.6015427952856114,15.608322143554688
0.6015407731923694,15.610108137130737
0.6015386952870531,15.611912250518799
0.601536673872148,15.613677024841309
0.6015345966353626,15.615479707717896
0.6015325758984369,15.61722445487976
0.6015304993298288,15.619056224822998
0.6015284792705247,15.620803356170654
0.6015264033697408,15.622622728347778
0.6015243839877011,15.624361991882324
0.6015223087543884,15.626198291778564
0.6015202900492563,15.62794303894043
0.6015182154830621,15.629763126373291
0.6015161974544806,15.631518602371216
0.6015141235550523,15.633347034454346
0.6015121062026654,15.635106801986694
0.6015100329696507,15.636904954910278
0.6015080162931019,15.638661623001099
0.601505943726149,15.640461683273315
0.6015039277250825,15.642254829406738
0.6015018558238399,15.644041299819946
0.6014998404978998,15.645819187164307
0.6014977692620159,15.647631645202637
0.6014957546108474,15.649394750595093
0.6014936840399708,15.651206254959106
0.6014916700632184,15.652958154678345
0.6014896001569987,15.654778242111206
0.6014875868543075,15.656519174575806
0.6014855176123938,15.658345699310303
0.6014835049834094,15.660101413726807
0.6014814364054512,15.66193437576294
0.6014794244498192,15.663684129714966
0.6014773565354667,15.665483713150024
0.6014753452528329,15.667246580123901
0.6014732780017361,15.669045686721802
0.6014712673917469,15.670820713043213
0.6014692008035563,15.672602415084839
0.601467190865858,15.67438292503357
0.6014651249402242,15.67617130279541
0.6014631156744636,15.677950859069824
0.6014610504110375,15.679760217666626
0.6014590418168618,15.681528568267822
0.6014569772152945,15.683330774307251
0.6014549692923506,15.685084342956543
0.6014529053522938,15.686885833740234
0.6014508981002296,15.68862795829773
0.6014488348213347,15.69044542312622
0.6014468282397977,15.692186832427979
0.6014447656217167,15.694011926651001
0.6014427597103551,15.695755243301392
0.6014406977527406,15.697603464126587
0.6014386925112024,15.699374198913574
0.6014366312137065,15.701180219650269
0.6014346266416405,15.702967643737793
0.6014325660039163,15.704769372940063
0.6014305621009712,15.70654010772705
0.6014285021226713,15.708346366882324
0.6014264988884963,15.710103273391724
0.6014244395692743,15.711884260177612
0.6014224370035188,15.713659286499023
0.6014203783430276,15.715468645095825
0.6014183764453414,15.71721339225769
0.6014163184432352,15.719044208526611
0.6014143172132678,15.720770120620728
0.6014122598692007,15.72259521484375
0.6014102593066022,15.724348783493042
0.6014082026202282,15.726195335388184
0.6014062027246494,15.727946281433105
0.6014041466956231,15.729774951934814
0.6014021474667142,15.731502056121826
0.6014000920946907,15.733306407928467
0.6013980935321026,15.735076427459717
0.6013960388167366,15.736868381500244
0.6013940409201209,15.738628387451172
0.6013919868610679,15.740428686141968
0.6013899896300754,15.742202758789062
0.6013879362269909,15.743988037109375
0.6013859396612738,15.745768547058105
0.6013838869138135,15.747560977935791
0.6013818910130235,15.749305963516235
0.6013798389208436,15.751134395599365
0.601377843684633,15.752878189086914
0.6013757922473897,15.754700422286987
0.6013737976754108,15.756460428237915
0.6013717468927607,15.758283853530884
0.6013697529846663,15.760043144226074
0.6013677028562662,15.761882066726685
0.6013657096117093,15.763606548309326
0.6013636601372162,15.765439748764038
0.6013616675558501,15.767189741134644
0.6013596187349215,15.768977642059326
0.6013576268163996,15.770755767822266
0.6013555786486929,15.772562265396118
0.601353587392669,15.774344444274902
0.6013515398778422,15.776144981384277
0.60134954928397,15.777918338775635
0.601347502421681,15.77973198890686
0.601345512489615,15.781501531600952
0.6013434662795224,15.783299446105957
0.6013414770089169,15.78506064414978
0.6013394314506793,15.786890506744385
0.6013374428411892,15.788623094558716
0.6013353979344651,15.790452241897583
0.6013334099857457,15.79217529296875
0.6013313657301943,15.79400110244751
0.6013293784419004,15.795760154724121
0.6013273348371811,15.797581434249878
0.6013253482089684,15.79933762550354
0.601323305254741,15.80116891860962
0.6013213192862652,15.802943706512451
0.6013192769821893,15.804736614227295
0.6013172916731064,15.806520938873291
0.6013152500188422,15.808336734771729
0.6013132653688086,15.810116291046143
0.6013112243640164,15.81193470954895
0.6013092403726887,15.813718318939209
0.6013072000170291,15.815520763397217
0.6013052166840639,15.817277908325195
0.6013031769771977,15.819109201431274
0.6013011943022523,15.820847034454346
0.6012991552438406,15.822670698165894
0.6012971732265722,15.824422359466553
0.6012951348162763,15.8262357711792
0.6012931534563423,15.828009843826294
0.6012911156938239,15.829834222793579
0.6012891349908821,15.831568956375122
0.6012870978758029,15.833406209945679
0.6012851178295114,15.835170030593872
0.601283081361534,15.836957931518555
0.601281101971551,15.83876085281372
0.6012790661503371,15.840564012527466
0.6012770874163215,15.84234094619751
0.6012750522415339,15.844146490097046
0.6012730741631443,15.8459312915802
0.6012710396344458,15.847726345062256
0.6012690622113414,15.849495887756348
0.6012670283283951,15.851301193237305
0.6012650515602349,15.853049278259277
0.6012630183227042,15.85489797592163
0.601261042209148,15.856645584106445
0.6012590096166965,15.8584566116333
0.601257034157404,15.860201597213745
0.6012550022096955,15.862000703811646
0.6012530274043266,15.86374568939209
0.6012509961010251,15.86556339263916
0.6012490219492405,15.867319583892822
0.6012469912900104,15.869120121002197
0.6012450177914702,15.87091851234436
0.6012429877759761,15.872724533081055
0.6012410149303415,15.874494791030884
0.6012389855582481,15.876291036605835
0.60123701336518,15.878068208694458
0.6012349846361522,15.879864931106567
0.6012330130953121,15.881634712219238
0.6012309850090154,15.883441925048828
0.6012290141200645,15.885285139083862
0.6012269866761645,15.88713550567627
0.6012250164387649,15.888886213302612
0.6012229896369272,15.890708208084106
0.6012210200507407,15.89248013496399
0.6012189938906316,15.894311428070068
0.6012170249553208,15.896070718765259
0.6012149994366064,15.897918224334717
0.6012130311518336,15.899733781814575
0.6012110062741802,15.90163278579712
0.6012090386396085,15.9034104347229
0.6012070144026832,15.90521764755249
0.6012050474179753,15.907012224197388
0.601203023821445,15.908799648284912
0.6012010574862642,15.910568952560425
0.6011990345297963,15.91237759590149
0.6011970688438063,15.914200067520142
0.6011950465270681,15.916057348251343
0.6011930814899327,15.91789722442627
0.6011910598125921,15.919739484786987
0.6011890954239751,15.921540975570679
0.6011870743857001,15.923356533050537
0.6011851106452659,15.925079107284546
0.6011830902457246,15.926906824111938
0.6011811271531379,15.928652286529541
0.6011791073919986,15.930485725402832
0.601177144946924,15.932226657867432
0.6011751258238558,15.934046506881714
0.6011731640259582,15.935781955718994
0.6011711455406299,15.937601566314697
0.6011691843895749,15.939351797103882
0.6011671665416555,15.94114875793457
0.6011652060371082,15.942920684814453
0.6011631888262675,15.944714069366455
0.6011612289678939,15.946485042572021
0.6011592123938013,15.94829249382019
0.6011572531812673,15.950106859207153
0.6011552372435929,15.951953411102295
0.6011532786765648,15.953737258911133
0.6011512633749785,15.955548524856567
0.6011493054531228,15.957300186157227
0.6011472907872952,15.959152698516846
0.6011453335102785,15.960927486419678
0.6011433194798803,15.962770223617554
0.6011413628473697,15.964539766311646
0.6011393494520717,15.96638011932373
0.6011373934637343,15.968154668807983
0.6011353807032075,15.970004796981812
0.6011334253587108,15.971752643585205
0.6011314132326268,15.973562002182007
0.6011294585316385,15.97533130645752
0.6011274470396687,15.977127313613892
0.6011254929818567,15.978901624679565
0.6011234821236731,15.980705976486206
0.6011215287087057,15.982477903366089
0.6011195184839803,15.98427700996399
0.6011175657115259,15.98608112335205
0.601115556119931,15.987884044647217
0.6011136039896581,15.989661455154419
0.6011115950308663,15.991477012634277
0.6011096435424438,15.993201732635498
0.601107635216128,15.995006799697876
0.6011056843692252,15.996747732162476
0.6011036766750583,15.998554229736328
0.6011017264693446,16.000293493270874
0.6010997194069997,16.00211787223816
0.6010977698421449,16.003865957260132
0.6010957634112956,16.005676746368408
0.6010938144869693,16.007438898086548
0.6010918086872896,16.009226083755493
0.601089860403162,16.010991096496582
0.6010878552343256,16.012798070907593
0.6010859075900671,16.014577388763428
0.6010839030517484,16.016363620758057
0.6010819560470295,16.01814603805542
0.6010799521389029,16.01994013786316
0.6010780057733943,16.021712064743042
0.6010760024951346,16.023528575897217
0.6010740567685077,16.025269031524658
0.6010720541197896,16.027070999145508
0.6010701090317156,16.028789043426514
0.6010681070122145,16.03061580657959
0.6010661625623648,16.032352924346924
0.6010641611717558,16.03419017791748
0.6010622173598025,16.035935163497925
0.6010602165977617,16.03775119781494
0.6010582734233765,16.039512872695923
0.6010562732895793,16.041303157806396
0.6010543307524346,16.043070316314697
0.6010523312465575,16.044865131378174
0.6010503893463258,16.04664373397827
0.6010483904680449,16.04844331741333
0.6010464492043991,16.05023169517517
0.601044450953391,16.05203104019165
0.6010425103260039,16.053793907165527
0.6010405127019455,16.055602550506592
0.6010385727104902,16.057379007339478
0.6010365757130587,16.05918598175049
0.6010346363572089,16.060922384262085
0.6010326399860813,16.06273865699768
0.6010307012655105,16.064476251602173
0.6010287055203644,16.066302061080933
0.6010267674347467,16.068029642105103
0.6010247723152601,16.0698504447937
0.6010228348642698,16.07159924507141
0.6010208403701202,16.073407649993896
0.6010189035534313,16.075154542922974
0.6010169096842974,16.076936960220337
0.6010149735015848,16.078699111938477
0.6010129802571448,16.080490112304688
0.6010110447080834,16.08228373527527
0.601009052088016,16.084083080291748
0.601007117172281,16.08583974838257
0.601005125176265,16.087643146514893
0.6010031908935315,16.08940601348877
0.6010011995212462,16.091193199157715
0.6009992658711899,16.092936754226685
0.6009972751223149,16.094753742218018
0.6009953421046116,16.096492290496826
0.6009933519788261,16.098342895507812
0.600991419593152,16.100085020065308
0.6009894300901361,16.101914167404175
0.6009874983361674,16.10368585586548
0.600985509455601,16.105499744415283
0.6009835783330143,16.10723614692688
0.6009815900745777,16.109031438827515
0.6009796595830497,16.110817909240723
0.6009776719464237,16.112614154815674
0.6009757420856312,16.114388942718506
0.6009737550704966,16.116175174713135
0.6009718258401169,16.117947101593018
0.6009698394461543,16.11976957321167
0.6009679108458652,16.121541023254395
0.6009659250727561,16.12333035469055
0.600963997102235,16.12507915496826
0.6009620119496609,16.126901388168335
0.6009600846085857,16.128628253936768
0.6009581000762282,16.130464792251587
0.6009561733642772,16.132206916809082
0.6009541894518182,16.134023427963257
0.6009522633686698,16.13577628135681
0.6009502800757917,16.137590169906616
0.6009483546211243,16.139329433441162
0.6009463719475092,16.141122102737427
0.6009444471210019,16.142895698547363
0.6009424650663325,16.144696950912476
0.6009405408676642,16.146485328674316
0.6009385594316234,16.14829111099243
0.6009366358604736,16.15006184577942
0.6009346550427445,16.151864290237427
0.6009327320987927,16.153626680374146
0.6009307518990583,16.15541410446167
0.6009288295819845,16.157177448272705
0.6009268499999285,16.158999919891357
0.6009249283094124,16.160744667053223
0.6009229493447187,16.162556648254395
0.6009210282804406,16.164311170578003
0.600919049932793,16.166139364242554
0.6009171294944335,16.16791081428528
0.6009151517635164,16.1697199344635
0.6009132319507562,16.171459913253784
0.6009112548362538,16.17325448989868
0.6009093356487738,16.175040245056152
0.6009073591503709,16.176838159561157
0.6009054405878522,16.178608655929565
0.6009034647052338,16.180391550064087
0.600901546767358,16.182153701782227
0.6008995715002089,16.183968782424927
0.6008976541866575,16.18570899963379
0.6008956795346634,16.187504053115845
0.6008937628451182,16.189250230789185
0.6008917888079646,16.191078901290894
0.6008898727421076,16.1928231716156
0.6008878993194801,16.194650650024414
0.600885983876994,16.196406602859497
0.6008840110685787,16.198232650756836
0.6008820962491459,16.199999570846558
0.6008801240546292,16.20180654525757
0.6008782098579324,16.203547477722168
0.6008762382770005,16.205358743667603
0.6008743247027228,16.20712161064148
0.6008723537350625,16.20890522003174
0.6008704407828871,16.210658311843872
0.6008684704281855,16.212455987930298
0.6008665580977959,16.214224338531494
0.60086458835574,16.216017246246338
0.6008626766468196,16.217779874801636
0.600860707517097,16.219563245773315
0.6008587964293299,16.221299648284912
0.600856827911628,16.223126649856567
0.6008549174446985,16.22485876083374
0.6008529495387052,16.226683378219604
0.6008510396922975,16.228414058685303
0.6008490723977009,16.230244398117065
0.6008471631714997,16.23201012611389
0.6008451964879877,16.233810663223267
0.600843287881678,16.23555302619934
0.6008413218089395,16.237346649169922
0.6008394138222058,16.239083290100098
0.6008374483599296,16.240872859954834
0.6008355409924577,16.242640256881714
0.6008335761403323,16.24443483352661
0.6008316693918078,16.246201992034912
0.6008297051495225,16.248013496398926
0.6008277990196307,16.249776363372803
0.6008258353868752,16.251583576202393
0.6008239298753022,16.253349781036377
0.6008219668517658,16.25515389442444
0.600820061958198,16.256895780563354
0.6008180995435707,16.258708000183105
0.6008161952676943,16.260443687438965
0.6008142334616662,16.262258529663086
0.6008123298031677,16.264017343521118
0.600810368605429,16.265830039978027
0.6008084655639957,16.267560958862305
0.6008065049742367,16.269379138946533
0.6008046025495554,16.27113628387451
0.6008026425674671,16.272938013076782
0.6008007407592251,16.27471661567688
0.6007987813844984,16.276498317718506
0.6007968801923833,16.278265237808228
0.6007949214247094,16.28006649017334
0.6007930208484089,16.28181529045105
0.6007910626874791,16.28362536430359
0.6007891627266813,16.285404205322266
0.6007872051721872,16.287195444107056
0.6007853058265801,16.28893780708313
0.6007833488782136,16.29077434539795
0.6007814501474859,16.2925124168396
0.600779493804939,16.294328689575195
0.6007775956887791,16.296099424362183
0.6007756399517441,16.297900438308716
0.600773742449841,16.299644231796265
0.6007717873180104,16.3014817237854
0.6007698904300532,16.303229808807373
0.6007679359031198,16.30502963066101
0.6007660396287979,16.30682921409607
0.6007640857064542,16.30862522125244
0.6007621900454572,16.31039547920227
0.6007602367273969,16.312185287475586
0.6007583416794142,16.31394386291504
0.6007563889653305,16.315748929977417
0.6007544945300524,16.317529678344727
0.6007525424196386,16.31933283805847
0.6007506485967553,16.32105803489685
0.6007486970897057,16.322892904281616
0.6007468038789074,16.324614763259888
0.6007448529749158,16.326420545578003
0.6007429603758933,16.32818841934204
0.6007410100746537,16.32999563217163
0.6007391180870981,16.331737756729126
0.6007371683883054,16.333545207977295
0.6007352770119074,16.335280179977417
0.6007333279152559,16.33708643913269
0.6007314371497073,16.338862895965576
0.6007294886548921,16.34065866470337
0.6007275984998839,16.342414140701294
0.6007256506066001,16.344225645065308
0.6007237610618245,16.34598183631897
0.6007218137697673,16.347790241241455
0.6007199248349161,16.349560737609863
0.6007179781437811,16.351367235183716
0.6007160898185466,16.353103637695312
0.6007141437280297,16.354914665222168
0.600712256012104,16.356637001037598
0.6007103105219012,16.358454942703247
0.6007084234149772,16.360214233398438
0.6007064785247844,16.36202073097229
0.6007045920265552,16.363764762878418
0.6007026477360692,16.365578174591064
0.6007007618462273,16.36733055114746
0.6006988181551445,16.369128465652466
0.6006969328733838,16.370899200439453
0.6006949897814009,16.372692584991455
0.6006931051074145,16.37445855140686
0.6006911626142291,16.376279592514038
0.6006892785477107,16.37803363800049
0.6006873366530195,16.379836797714233
0.6006854531936634,16.38158679008484
0.6006835118971644,16.383375644683838
0.6006816290446645,16.385115385055542
0.600679688346055,16.38693642616272
0.6006778061001058,16.388689756393433
0.600675865999084,16.390507221221924
0.60067398435938,16.392280101776123
0.600672044855644,16.394100189208984
0.6006701638218801,16.39583706855774
0.6006682249151282,16.397658586502075
0.6006663444869995,16.39940571784973
0.6006644061769303,16.401203155517578
0.6006625263541319,16.402978658676147
0.600660588640444,16.40477752685547
0.6006587094226715,16.406550645828247
0.6006567723050643,16.408379554748535
0.6006548936920135,16.410125494003296
0.6006529571701859,16.411926984786987
0.6006510791615525,16.41369652748108
0.6006491432352038,16.415494203567505
0.6006472658306842,16.417235612869263
0.6006453304995143,16.41907501220703
0.6006434536988047,16.42080044746399
0.6006415189625134,16.422621726989746
0.6006396427653101,16.42438840866089
0.6006377086235976,16.426210403442383
0.6006358330295978,16.42794418334961
0.600633899482164,16.429746627807617
0.6006320244910643,16.431499242782593
0.6006300915376103,16.433281898498535
0.6006282171491082,16.4350745677948
0.6006262847893341,16.43686580657959
0.6006244110031268,16.43861699104309
0.600622479236734,16.44042730331421
0.6006206060525194,16.442182779312134
0.6006186748792086,16.44398069381714
0.6006168022966843,16.44575047492981
0.6006148717161571,16.44755530357361
0.6006129997350214,16.44930601119995
0.6006110697469793,16.45114302635193
0.6006091983669303,16.452885389328003
0.6006072689710751,16.454689741134644
0.6006053981918114,16.45646595954895
0.6006034693878448,16.458281993865967
0.6006015992090652,16.460033416748047
0.6005996709966899,16.461846590042114
0.6005978014180928,16.463598489761353
0.600595873797011,16.46541714668274
0.6005940048182961,16.46720004081726
0.6005920777882102,16.46900177001953
0.6005902094090767,16.470778226852417
0.6005882829696897,16.472614526748657
0.6005864151898371,16.4743971824646
0.600584489340852,16.47620725631714
0.6005826221599803,16.477977752685547
0.6005806969011,16.479790925979614
0.600578830318909,16.48156237602234
0.6005769056498376,16.483399152755737
0.6005750396660273,16.485158681869507
0.6005731155864682,16.48697280883789
0.6005712502007393,16.48873543739319
0.6005693267103963,16.49056053161621
0.6005674619224494,16.49230647087097
0.6005655390210266,16.494117259979248
0.6005636748305624,16.49586510658264
0.600561752517764,16.497664213180542
0.6005598889244836,16.49941062927246
0.6005579672000144,16.501201152801514
0.6005561042036192,16.502954959869385
0.6005541830671837,16.504767179489136
0.6005523206673749,16.506539583206177
0.6005504001186778,16.508339643478394
0.6005485383151574,16.510107040405273
0.6005466183539042,16.511911153793335
0.600544757146374,16.513660669326782
0.6005428377722699,16.51546573638916
0.6005409771604319,16.517202377319336
0.6005390583731823,16.519007444381714
0.600537198356739,16.52077007293701
0.6005352801560498,16.522585153579712
0.6005334207347035,16.524317264556885
0.6005315031202807,16.526145219802856
0.6005296442937345,16.527897357940674
0.600527727265284,16.529693841934204
0.6005258690332405,16.53144884109497
0.6005239525904689,16.53322958946228
0.6005220949526313,16.534984827041626
0.6005201790952454,16.536789655685425
0.600518322051317,16.538548946380615
0.6005164067790232,16.540355443954468
0.6005145503287078,16.54210615158081
0.6005126356412134,16.543899536132812
0.6005107797842147,16.5456702709198
0.6005088656812265,16.54747200012207
0.6005070104172486,16.549206256866455
0.6005050968984743,16.551034450531006
0.6005032422272213,16.552809476852417
0.6005013292923684,16.554626941680908
0.6004994752135447,16.556365251541138
0.6004975628623211,16.558178901672363
0.6004957093756315,16.559947729110718
0.6004937976077451,16.561752319335938
0.6004919447128942,16.563514232635498
0.6004900335280533,16.565300464630127
0.6004881812247463,16.567061185836792
0.6004862706226595,16.56887698173523
0.6004844189106016,16.57064199447632
0.6004825088909772,16.572434663772583
0.6004806577698739,16.574209690093994
0.600478748332421,16.576006174087524
0.6004768978019778,16.577775239944458
0.6004749889464054,16.579577445983887
0.6004731390063284,16.58135414123535
0.6004712307323457,16.583158254623413
0.6004693813823407,16.584922075271606
0.6004674736896572,16.58674716949463
0.6004656249294309,16.588497638702393
0.6004637178177563,16.590320587158203
0.6004618696470148,16.592065572738647
0.600459963116059,16.59387469291687
0.6004581155345091,16.595632314682007
0.600456209583982,16.59745955467224
0.6004543625913309,16.599196672439575
0.600452457220943,16.601012229919434
0.6004506108168972,16.603250741958618
0.6004487060263589,16.60507106781006
0.6004468602106262,16.60684895515442
0.6004449559996481,16.60864782333374
0.600443110771936,16.610402584075928
0.6004412071402292,16.612210512161255
0.6004393625002453,16.614001750946045
0.6004374594475205,16.61581301689148
0.6004356153949729,16.61757183074951
0.6004337129209416,16.619370222091675
0.6004318694555384,16.621113061904907
0.6004299675599122,16.62291407585144
0.6004281246813616,16.624640226364136
0.6004262233638521,16.62646198272705
0.6004243810718626,16.62821364402771
0.6004224803321817,16.630016326904297
0.6004206386264626,16.63177752494812
0.6004187384643223,16.633602619171143
0.6004168973445819,16.63534927368164
0.6004149977596948,16.637160778045654
0.6004131572256424,16.6389262676239
0.600411258217721,16.64069366455078
0.6004094182690662,16.642455101013184
0.6004075198378227,16.64426040649414
0.6004056804742752,16.646015167236328
0.6004037826194228,16.647807121276855
0.6004019438406922,16.649574041366577
0.6004000465619441,16.651360273361206
0.6003982083677403,16.653108835220337
0.6003963116648098,16.654932975769043
0.6003944740548429,16.65668034553528
0.6003925779274436,16.658504724502563
0.6003907409014242,16.660269260406494
0.6003888453492695,16.662083625793457
0.6003870089069082,16.663843393325806
0.6003851139297124,16.665698766708374
0.6003832780707198,16.667433977127075
0.6003813836681968,16.669230699539185
0.6003795483922841,16.670987606048584
0.6003776545641483,16.672792196273804
0.6003758198710266,16.67457628250122
0.6003739266169923,16.67638659477234
0.600372092506373,16.678142547607422
0.6003701998261551,16.679954528808594
0.60036836629775,16.681722402572632
0.6003664741910634,16.68353509902954
0.600364641244584,16.685286045074463
0.6003627497111438,16.687098741531372
0.6003609173463025,16.688849687576294
0.600359026385824,16.690666437149048
0.6003571946023326,16.692404985427856
0.6003553042145313,16.69422960281372
0.6003534730121023,16.695995092391968
0.6003515831966941,16.697813272476196
0.6003497525750404,16.699573755264282
0.6003478633317408,16.701391220092773
0.6003460332905749,16.70314073562622
0.6003441446191005,16.704940795898438
0.6003423151581355,16.706692218780518
0.6003404270582023,16.708479166030884
0.6003385981771516,16.710243225097656
0.6003367106484762,16.712066173553467
0.600334882347053,16.713825941085815
0.600332995389352,16.715614795684814
0.6003311676672701,16.71740174293518
0.6003292812802604,16.719199419021606
0.6003274541372337,16.720929861068726
0.6003255683206323,16.72275686264038
0.6003237417563746,16.724506616592407
0.6003218565098991,16.726304054260254
0.6003200305241247,16.72807002067566
0.6003181458474924,16.729907274246216
0.6003163204399157,16.731661796569824
0.6003144363328444,16.73348331451416
0.60031261150318,16.73522114753723
0.6003107279653875,16.73703122138977
0.6003089037133504,16.73880624771118
0.6003070207445549,16.74060368537903
0.6003051970698597,16.74236822128296
0.6003033146697794,16.7441885471344
0.6003014915721416,16.74595069885254
0.600299609740495,16.747750520706177
0.6002977872196302,16.74952793121338
0.6002959059561358,16.751285552978516
0.6002940840117594,16.753035068511963
0.6002922033161362,16.75488519668579
0.600290381947964,16.756651639938354
0.6002885018199311,16.75847887992859
0.6002866810276793,16.76023292541504
0.6002848014669557,16.76203417778015
0.6002829812503405,16.763783931732178
0.6002811022566459,16.765607833862305
0.6002792826153837,16.76735258102417
0.6002774041884377,16.769158363342285
0.6002755851222448,16.770947456359863
0.6002737072617674,16.772731065750122
0.6002718887703608,16.7745041847229
0.6002700114760718,16.7763032913208
0.6002681935591686,16.778074264526367
0.6002663168307885,16.77989959716797
0.6002644994881057,16.78166913986206
0.6002626233253547,16.783461332321167
0.60026080655661,16.78521227836609
0.6002589309592088,16.787031650543213
0.6002571147641195,16.788773775100708
0.600255239731789,16.790595769882202
0.600253424110073,16.792340517044067
0.6002515496425341,16.794167518615723
0.6002497345939093,16.795918226242065
0.6002478606908833,16.7977397441864
0.6002460462150678,16.799479007720947
0.6002441728762762,16.801281690597534
0.6002423589729886,16.803035259246826
0.6002404861981528,16.804834842681885
0.6002386728671117,16.806596279144287
0.6002368006559534,16.80840039253235
0.6002349878968777,16.810170888900757
0.600233116249119,16.811971426010132
0.6002313040617273,16.813744068145752
0.6002294329770905,16.81553602218628
0.6002276213611022,16.817293882369995
0.6002257508393095,16.819109678268433
0.6002239397944438,16.82085919380188
0.6002220698352179,16.822686910629272
0.6002202593611944,16.82443404197693
0.600218389964258,16.826244592666626
0.6002165800607966,16.827972888946533
0.6002147112258724,16.829808473587036
0.600212901892693,16.831554412841797
0.6002110336195045,16.83339285850525
0.6002092248563271,16.835116863250732
0.6002073571445974,16.8369197845459
0.6002055489511424,16.838674068450928
0.6002036818005951,16.840484142303467
0.6002018741765831,16.842254638671875
0.6002000075869421,16.844062328338623
0.6001982005320938,16.84583282470703
0.6001963345030826,16.84764003753662
0.6001945280171187,16.849376916885376
0.6001926625484618,16.851170301437378
0.6001908566311037,16.852925777435303
0.600188991722525,16.85472297668457
0.600187186373494,16.856483936309814
0.6001853220247183,16.858320474624634
0.6001835172437356,16.860084295272827
0.6001816534544876,16.86190366744995
0.6001798492412752,16.86363172531128
0.6001779860112794,16.86542582511902
0.600176182365559,16.86716341972351
0.6001743196945407,16.868967533111572
0.6001725166160345,16.87074041366577
0.6001706545037189,16.872538805007935
0.600168851992149,16.87429690361023
0.6001669904382616,16.876106023788452
0.6001651884933507,16.877894163131714
0.6001633274976169,16.879707098007202
0.6001615261190875,16.881469011306763
0.6001596656812334,16.88327407836914
0.6001578648688083,16.88510513305664
0.6001560049885597,16.886927604675293
0.6001542047419621,16.888688802719116
0.6001523454190452,16.890528202056885
0.6001505457379983,16.89230179786682
0.6001486869721395,16.894115686416626
0.6001468878563667,16.895862102508545
0.6001450296472925,16.8977153301239
0.6001432310965173,16.89946150779724
0.6001413734439548,16.90125012397766
0.600139575457901,16.903041124343872
0.6001377183615768,16.90484642982483
0.6001359209399684,16.906599044799805
0.6001340643996098,16.908411026000977
0.6001322675421711,16.91018033027649
0.6001304115575053,16.911975622177124
0.6001286152639607,16.913776874542236
0.6001267598347153,16.91559386253357
0.6001249641047893,16.917384147644043
0.600123109230692,16.919183492660522
0.6001213140641094,16.920942306518555
0.600119459744888,16.92276692390442
0.6001176651413737,16.924553871154785
0.6001158113767563,16.926374435424805
0.6001140173360352,16.92811894416809
0.6001121641257503,16.929967641830444
0.600110370647548,16.931713342666626
0.6001085179913238,16.93354558944702
0.6001067250753661,16.935293197631836
0.600104872972931,16.937095403671265
0.6001030806189432,16.93886971473694
0.6001012290700265,16.94067692756653
0.6000994372777346,16.942444562911987
0.6000975862820651,16.944234132766724
0.6000957950511951,16.946001529693604
0.6000939446085021,16.94779086112976
0.6000921539387803,16.94956135749817
0.600090304048793,16.95133686065674
0.6000885139399462,16.95309090614319
0.6000866646023943,16.95492720603943
0.6000848750541489,16.956691026687622
0.6000830262687619,16.95850443840027
0.6000812372808446,16.960262298583984
0.6000793890473528,16.962082386016846
0.6000776006194908,16.963817596435547
0.6000757529376244,16.96564245223999
0.6000739650695448,16.96740746498108
0.6000721179390339,16.96921467781067
0.6000703306304642,16.970961093902588
0.6000684840510392,16.972755193710327
0.6000666973017071,16.974534034729004
0.6000648512730988,16.9763240814209
0.6000630650827318,16.978110551834106
0.6000612196046711,16.979898691177368
0.6000594339729974,16.981677293777466
0.6000575890452154,16.98349118232727
0.6000558039719633,16.985247135162354
0.600053959594191,16.987037897109985
0.6000521750790886,16.988787174224854
0.6000503312510578,16.990607261657715
0.6000485472938335,16.992351055145264
0.6000467040152755,16.99417018890381
0.6000449206156583,16.995927333831787
0.600043077886305,16.997764587402344
0.6000412950440236,16.99951148033142
0.6000394528636072,17.00135087966919
0.6000376705783909,17.003084659576416
0.6000358289466432,17.004894971847534
0.6000340472182212,17.006646394729614
0.6000322061348747,17.008445978164673
0.6000304249629764,17.010223388671875
0.6000285844277637,17.01203417778015
0.6000268038121187,17.013797521591187
0.6000249638247726,17.015586614608765
0.6000231837651109,17.017361402511597
0.600021344325364,17.019155263900757
0.6000195648214155,17.020902156829834
0.6000177259290012,17.0227370262146
0.6000159469804962,17.02453064918518
0.6000141086351474,17.026359796524048
0.6000123302418163,17.028107404708862
0.6000104924432668,17.029932022094727
0.6000087146048402,17.031676054000854
0.6000068773528234,17.03349471092224
0.6000051000690321,17.03523564338684
0.6000032633632818,17.03703784942627
0.6000014866338566,17.038822412490845
0.5999996504741071,17.04063081741333
0.5999978742987792,17.042410373687744
0.5999960386847643,17.044196844100952
0.5999942630632651,17.04596519470215
0.5999924279947193,17.04776883125305
0.5999906529267802,17.049542903900146
0.5999888184034382,17.051337003707886
0.5999870438887909,17.05309796333313
0.5999852099103873,17.054920196533203
0.5999834359487636,17.05667018890381
0.5999816025150333,17.058502912521362
0.5999798291061654,17.060246467590332
0.5999779962168437,17.062108039855957
0.5999762233604637,17.06385827064514
0.5999743910152856,17.06566309928894
0.5999726187111262,17.067412853240967
0.599970786909827,17.069227933883667
0.5999690151576207,17.071001529693604
0.5999671838999363,17.072816610336304
0.5999654126994157,17.074587106704712
0.599963581985082,17.076398849487305
0.5999618113359803,17.078171491622925
0.5999599811647331,17.079980850219727
0.5999582110667832,17.081812620162964
0.5999563814383589,17.083635568618774
0.5999546118912943,17.085424184799194
0.599952782805429,17.08722233772278
0.5999510138089833,17.088998794555664
0.5999491852654135,17.090850114822388
0.5999474168193203,17.092610359191895
0.5999455888177831,17.094447374343872
0.5999438209217762,17.096200704574585
0.5999419934620082,17.098057508468628
0.599940226115822,17.099898099899292
0.5999383991975601,17.101781845092773
0.5999366324009286,17.103564262390137
0.5999348060239104,17.10539937019348
0.599933039776568,17.107149839401245
0.5999312139405308,17.108985662460327
0.5999294482422123,17.110787868499756
0.5999276229468937,17.11260223388672
0.5999258577973338,17.114391565322876
0.5999240330424718,17.116190433502197
0.5999222684414052,17.117983102798462
0.5999204442267376,17.119788646697998
0.5999186801738999,17.12156581878662
0.5999168564991647,17.12336540222168
0.5999150929942911,17.125131368637085
0.5999132698592269,17.126938819885254
0.5999115069020527,17.128690719604492
0.5999096843063979,17.13052272796631
0.5999079218966592,17.13228440284729
0.5999060998401524,17.134100198745728
0.5999043379775849,17.135860681533813
0.599902516459965,17.137681484222412
0.5999007551443046,17.13942551612854
0.5998989341653108,17.14124321937561
0.599897173396294,17.14302110671997
0.5998953529556654,17.144832611083984
0.5998935927330286,17.14661145210266
0.5998917728305043,17.148417949676514
0.599890013153984,17.150200128555298
0.5998881937893042,17.15201234817505
0.5998864346586372,17.153805017471313
0.5998846158315412,17.15560483932495
0.5998828572464644,17.157400846481323
0.5998810389566923,17.15920639038086
0.5998792809169429,17.161004781723022
0.599877463164235,17.162853002548218
0.5998757056695502,17.164604663848877
0.5998738884536465,17.166428804397583
0.5998721315037642,17.16815757751465
0.599870314824405,17.169978618621826
0.5998685584190624,17.171714067459106
0.5998667422759888,17.17353081703186
0.599864986414924,17.175291538238525
0.5998631708078764,17.177114725112915
0.5998614154908276,17.178914785385132
0.5998596004195474,17.180739164352417
0.5998578456462526,17.182526350021362
0.5998560311104806,17.184312105178833
0.599854276880678,17.186094284057617
0.5998524628801558,17.18790626525879
0.5998507091935844,17.18968105316162
0.5998488957280533,17.19146704673767
0.5998471425844517,17.193241119384766
0.5998453296536536,17.195061922073364
0.5998435770527606,17.196815729141235
0.5998417646564371,17.198646783828735
0.5998400125979922,17.20040011405945
0.5998382007358855,17.20222759246826
0.5998364492196274,17.203964948654175
0.5998346378914801,17.20578360557556
0.5998328869171484,17.20751929283142
0.5998310761227024,17.209360599517822
0.5998293256900372,17.211112022399902
0.599827515429035,17.212921619415283
0.5998257655377759,17.214689016342163
0.5998239558099604,17.21649742126465
0.5998222064598472,17.218259811401367
0.5998203972649616,17.220054864883423
0.5998186484557345,17.221824884414673
0.5998168397935217,17.223604917526245
0.5998150915249212,17.225398302078247
0.5998132833951243,17.227192163467407
0.5998115356668908,17.228935480117798
0.5998097280692536,17.230761766433716
0.5998079808811279,17.232531309127808
0.5998061738153937,17.23434329032898
0.5998044271671165,17.23610234260559
0.5998026206330292,17.237931966781616
0.5998008745243419,17.239671230316162
0.5997990685216454,17.24150252342224
0.599797322952289,17.24325156211853
0.5997955174807277,17.245049953460693
0.5997937724504435,17.24681830406189
0.5997919675097614,17.248621463775635
0.5997902230182913,17.250364780426025
0.5997884186082328,17.25217032432556
0.5997866746553184,17.25396180152893
0.5997848707756286,17.255754470825195
0.5997831273610117,17.25754451751709
0.5997813240114351,17.25933313369751
0.599779581134858,17.26109290122986
0.5997777783151397,17.262938261032104
0.5997760359763444,17.26470398902893
0.5997742336862297,17.266525268554688
0.599772491884959,17.2683002948761
0.5997706901241932,17.27012300491333
0.5997689488601893,17.271864414215088
0.5997671476285179,17.273693799972534
0.5997654069015241,17.275431394577026
0.5997636061986927,17.277226209640503
0.5997618660084516,17.27898907661438
0.5997600658342063,17.28080177307129
0.5997583261804611,17.282557249069214
0.5997565265345477,17.28436517715454
0.599754787417042,17.286159992218018
0.5997529882992066,17.287961721420288
0.599751249717684,17.289756059646606
0.5997494511276732,17.291544198989868
0.599747713081877,17.29329013824463
0.5997459150194372,17.295126914978027
0.5997441775091115,17.296874046325684
0.5997423799739897,17.298688411712646
0.5997406429988781,17.300443172454834
0.5997388459908212,17.302273511886597
0.5997371095506683,17.304015636444092
0.599735313069423,17.30584740638733
0.599733577163973,17.307604551315308
0.5997317812092869,17.309427738189697
0.5997300458382845,17.31117010116577
0.5997282504099047,17.312966346740723
0.5997265155730945,17.314728260040283
0.5997247206707689,17.316560745239258
0.5997229863678958,17.318339824676514
0.599721191991372,17.32015347480774
0.5997194582221811,17.321957111358643
0.5997176643712069,17.32375931739807
0.5997159311354434,17.32554316520691
0.5997141378097669,17.327362537384033
0.5997124051071763,17.329118728637695
0.599710612306546,17.330937147140503
0.5997088801368737,17.332708597183228
0.599707087861038,17.334523677825928
0.5997053562240298,17.336276054382324
0.5997035644727371,17.33812189102173
0.5997018333681391,17.339885473251343
0.5997000421411383,17.341715574264526
0.5996983115686962,17.343472242355347
0.5996965208657362,17.345276355743408
0.5996947908251968,17.347028493881226
0.5996930006460266,17.348836183547974
0.599691271137136,17.35060954093933
0.599689481481505,17.352425575256348
0.59968775250401,17.35422396659851
0.5996859633716678,17.356041193008423
0.5996842349253148,17.357845544815063
0.5996824463160108,17.359639883041382
0.599680718400547,17.361404418945312
0.5996789303140312,17.363205671310425
0.5996772029292037,17.36496138572693
0.5996754153652257,17.366792917251587
0.5996736885107818,17.368554830551147
0.5996719014690921,17.37042808532715
0.5996701751447793,17.372180461883545
0.599668388625128,17.37403416633606
0.5996666628306939,17.37578558921814
0.5996648768328313,17.377611875534058
0.5996631515680237,17.37937355041504
0.5996613660917007,17.3811674118042
0.5996596413562677,17.382935285568237
0.5996578564012349,17.38475775718689
0.5996561321949243,17.386528730392456
0.599654347760933,17.388317584991455
0.5996526240834933,17.39012336730957
0.5996508401702942,17.391931533813477
0.5996491170214742,17.393697500228882
0.5996473336288186,17.395514726638794
0.5996456110083666,17.397255420684814
0.5996438281360063,17.39905023574829
0.599642106043671,17.40080690383911
0.5996403236913576,17.402629137039185
0.5996386021268881,17.404372453689575
0.5996368202943733,17.4062283039093
0.5996350992575189,17.407976150512695
0.5996333179445545,17.409814834594727
0.5996315974350643,17.411574363708496
0.5996298166414026,17.413421154022217
0.5996280966590265,17.41518759727478
0.5996263163844198,17.417015552520752
0.5996245969289069,17.4188232421875
0.5996228171731077,17.420629262924194
0.5996210982442083,17.422420978546143
0.5996193190069692,17.424227714538574
0.599617600604433,17.426046133041382
0.5996158218855067,17.427866458892822
0.5996141040090841,17.42964744567871
0.5996123258082235,17.431478261947632
0.5996106084576648,17.43323826789856
0.5996088307746231,17.435052394866943
0.5996071139496789,17.43681836128235
0.5996053367842094,17.43863558769226
0.5996036204846301,17.440360069274902
0.5996018438364864,17.442201375961304
0.5996001280620229,17.443947792053223
0.5995983519309586,17.445804834365845
0.599596636681362,17.447705030441284
0.5995948610671308,17.449653387069702
0.5995931463421521,17.451523065567017
0.5995913712445079,17.45338225364685
0.5995896570438987,17.455151081085205
0.5995878824625956,17.457000494003296
0.5995861687861074,17.458855152130127
0.5995843947208999,17.460692882537842
0.599582681568284,17.462486267089844
0.5995809080189263,17.464284896850586
0.599579195389935,17.466062307357788
0.5995774223561818,17.467864990234375
0.599575710250567,17.46964430809021
0.5995739377321732,17.47144317626953
0.5995722261496866,17.473198175430298
0.5995704541464072,17.47502303123474
0.5995687430868017,17.47677707672119
0.5995669715983916,17.478598594665527
0.5995652610614195,17.480334043502808
0.599563490087634,17.48213529586792
0.5995617800730482,17.483874797821045
0.5995600096136425,17.48572039604187
0.5995583001211956,17.48745894432068
0.5995565301759257,17.48926854133606
0.5995548212053707,17.491039276123047
0.5995530517739922,17.492845058441162
0.5995513433250824,17.494635105133057
0.5995495744073512,17.49643301963806
0.5995478664798397,17.498236179351807
0.5995460980755121,17.500036001205444
0.5995443906691525,17.501824855804443
0.5995426227779845,17.503623723983765
0.5995409158925307,17.505417346954346
0.5995391485142787,17.507209300994873
0.5995374421494843,17.508976697921753
0.599535675283905,17.51085877418518
0.5995339694395241,17.512596368789673
0.5995322030863742,17.514446020126343
0.5995304977621608,17.516186952590942
0.5995287319211972,17.51799964904785
0.5995270271169058,17.519749641418457
0.5995252617878855,17.52157211303711
0.5995235575032705,17.523303270339966
0.599521792685951,17.525123119354248
0.5995200889207668,17.52688217163086
0.5995183246149053,17.528679132461548
0.5995166213689072,17.530475616455078
0.5995148575742612,17.532267570495605
0.5995131548472038,17.534032583236694
0.5995113915635308,17.535846948623657
0.5995096893551697,17.53762197494507
0.5995079265822281,17.53940725326538
0.5995062248923182,17.541171073913574
0.5995044626298655,17.542984008789062
0.5995027614581624,17.544724941253662
0.5995009997059572,17.54658555984497
0.5994992990522164,17.548340320587158
0.5994975378100169,17.550163745880127
0.5994958376739944,17.55191731452942
0.599494076941559,17.553738832473755
0.5994923773230107,17.555478811264038
0.5994906171000982,17.557294130325317
0.5994889179987802,17.55906391143799
0.5994871582851495,17.560851573944092
0.5994854597008182,17.56267738342285
0.5994837004962282,17.5644793510437
0.5994820024286399,17.56624484062195
0.5994802437328499,17.568061590194702
0.5994785461817611,17.56983494758606
0.5994767879945302,17.571636199951172
0.599475090959698,17.573412656784058
0.5994733332807859,17.575194597244263
0.5994716367619669,17.576937675476074
0.599469879591133,17.57879137992859
0.5994681835880847,17.580541133880615
0.5994664269250891,17.582374334335327
0.5994647314375683,17.584134101867676
0.5994629752821707,17.585954427719116
0.5994612803099351,17.587706089019775
0.5994595246618958,17.589539527893066
0.5994578302047031,17.591282844543457
0.5994560750637823,17.593069553375244
0.5994543811213898,17.594906091690063
0.599452626487348,17.596691131591797
0.599450933059514,17.59846258163452
0.5994491789321119,17.6002836227417
0.5994474860185943,17.602060556411743
0.5994457323975924,17.60385537147522
0.5994440399981495,17.605628728866577
0.5994422868833087,17.607419967651367
0.5994405949976989,17.609166622161865
0.5994388423887804,17.61100482940674
0.5994371510167624,17.612743377685547
0.5994353989135275,17.614562511444092
0.5994337080548596,17.616302490234375
0.5994319564570696,17.618136644363403
0.5994302661115112,17.619886875152588
0.5994285150189277,17.621721029281616
0.5994268251862374,17.62346839904785
0.599425074598622,17.625270128250122
0.5994233852785592,17.627065658569336
0.5994216351956739,17.628857612609863
0.5994199463879978,17.630646467208862
0.5994181968096047,17.63247013092041
0.5994165085140749,17.634254455566406
0.5994147594399362,17.636053800582886
0.5994130716563123,17.637832641601562
0.5994113230861902,17.639636993408203
0.5994096358142321,17.64142870903015
0.599407887747889,17.64324402809143
0.5994062009873569,17.64497470855713
0.5994044534245556,17.646809339523315
0.5994027671752094,17.648566484451294
0.5994010201157127,17.650386571884155
0.5993993343773127,17.65213108062744
0.5993975878208836,17.65396213531494
0.5993959025931904,17.655713081359863
0.599394156539592,17.65755271911621
0.5993924718223661,17.659308910369873
0.5993907262713617,17.661106824874878
0.599389042064364,17.66291069984436
0.5993872970157171,17.66470432281494
0.5993856133187084,17.666484117507935
0.5993838687721825,17.668291807174683
0.5993821855849242,17.670079946517944
0.599380441540283,17.671873092651367
0.5993787588625362,17.673665761947632
0.5993770153195437,17.675474405288696
0.5993753331510697,17.677220106124878
0.5993735901094901,17.679063320159912
0.5993719084500506,17.68079447746277
0.5993701659096481,17.68263840675354
0.5993684847590048,17.684389352798462
0.5993667427195435,17.686222076416016
0.5993650620774583,17.68796181678772
0.5993633205387031,17.68979001045227
0.599361640404938,17.6915283203125
0.5993598993666535,17.693358898162842
0.5993582197409707,17.695116996765137
0.5993564792029216,17.696909189224243
0.5993548000850838,17.698675394058228
0.599353060047035,17.700483560562134
0.5993513814368046,17.702270030975342
0.5993496418985215,17.704072952270508
0.5993479637956608,17.705864191055298
0.5993462247569088,17.707664728164673
0.599344547161181,17.70941996574402
0.5993428086217253,17.711254119873047
0.5993411315328934,17.713000059127808
0.5993393934924998,17.714850187301636
0.5993377169103267,17.716588258743286
0.5993359793687609,17.71842622756958
0.5993343032930102,17.720166206359863
0.5993325662500383,17.72201418876648
0.5993308906804732,17.723775625228882
0.5993291541358613,17.725594758987427
0.5993274790722455,17.727349519729614
0.5993257430257596,17.72914695739746
0.5993240684678571,17.73093056678772
0.5993223329192636,17.73273205757141
0.5993206588668384,17.734517097473145
0.5993189238159039,17.736318588256836
0.5993172502687198,17.738115549087524
0.5993155157152111,17.73990511894226
0.5993138426730324,17.74167776107788
0.5993121086167164,17.743484020233154
0.5993104360793075,17.745224237442017
0.5993087025199513,17.747057676315308
0.5993070304870767,17.7488214969635
0.5993052974244473,17.750651359558105
0.599303625895872,17.752389192581177
0.5993018933297367,17.75420308113098
0.5993002223052254,17.755947589874268
0.5992984902353515,17.75777530670166
0.5992968197146693,17.759525537490845
0.5992950881408248,17.761340141296387
0.5992934181237367,17.763094663619995
0.5992916870456892,17.764894485473633
0.5992900175319608,17.76667046546936
0.5992882869494783,17.768469095230103
0.5992866179388747,17.77025842666626
0.5992848878517254,17.772045612335205
0.5992832193440126,17.773816108703613
0.5992814897519645,17.775625228881836
0.5992798217469083,17.777413845062256
0.5992780926497299,17.779251098632812
0.599276425147096,17.7810161113739
0.5992746965445558,17.78286623954773
0.5992730295441107,17.7846360206604
0.5992713014359774,17.786481142044067
0.599269634937487,17.788233280181885
0.5992679073235296,17.79008460044861
0.5992662413267603,17.791853427886963
0.5992645142067478,17.793676137924194
0.5992628487114664,17.795433044433594
0.5992611220851677,17.79723286628723
0.599259457091141,17.799022912979126
0.5992577309583255,17.800834894180298
0.5992560664653201,17.802620887756348
0.5992543408257575,17.80441451072693
0.5992526768335406,17.80620551109314
0.5992509516870003,17.80800485610962
0.5992492881953392,17.809800386428833
0.5992475635415908,17.81160569190979
0.5992459005502526,17.813372135162354
0.5992441763890665,17.815181016921997
0.5992425138978188,17.816943168640137
0.5992407902289645,17.81879496574402
0.599239128237575,17.82054352760315
0.599237405060823,17.822375059127808
0.5992357435690594,17.82412075996399
0.5992340208841802,17.825961589813232
0.5992323598918106,17.827714204788208
0.5992306376985743,17.829535484313965
0.5992289772053667,17.831284999847412
0.5992272555035445,17.83309507369995
0.5992255955092671,17.834879636764526
0.5992238742986296,17.8366858959198
0.5992222148030508,17.838483810424805
0.5992204940833687,17.8402841091156
0.5992188350862574,17.842076539993286
0.5992171148573021,17.843907117843628
0.5992154563584268,17.845723152160645
0.5992137366199695,17.847556352615356
0.5992120786190988,17.849308490753174
0.599210359370911,17.851173162460327
0.5992087018678143,17.85297966003418
0.5992069831096675,17.854886531829834
0.5992053261041137,17.856714725494385
0.5992036078357798,17.858603477478027
0.5992019513275382,17.860387802124023
0.5992002335487888,17.862268924713135
0.5991985775376293,17.86401104927063
0.5991968602482364,17.865829944610596
0.5991952047339282,17.86760401725769
0.5991934879336641,17.86941909790039
0.5991918329159772,17.87117862701416
0.5991901166046141,17.872989654541016
0.5991884620833184,17.874793529510498
0.5991867462606291,17.876582384109497
0.5991850922354945,17.878376960754395
0.5991833769012513,17.880175828933716
0.5991817233720483,17.881956815719604
0.599180008526024,17.8837628364563
0.5991783554925227,17.885618448257446
0.5991766411344904,17.88741421699524
0.5991749885964616,17.889174938201904
0.5991732747261941,17.890991926193237
0.5991716226834083,17.89273238182068
0.5991699093006789,17.89457106590271
0.599168257752907,17.896310567855835
0.5991665448574891,17.898130893707275
0.5991648938045022,17.89988613128662
0.5991631813961693,17.90173029899597
0.5991615308377384,17.903475522994995
0.5991598189162641,17.905271530151367
0.5991581688521604,17.907044649124146
0.5991564574173187,17.908829927444458
0.5991548078473138,17.91061019897461
0.5991530968988784,17.9124014377594
0.5991514478227439,17.91417622566223
0.5991497373604888,17.91598415374756
0.5991480887779964,17.91776204109192
0.5991463788016963,17.919553995132446
0.5991447307126178,17.921306848526
0.5991430212220467,17.923131704330444
0.599141373626154,17.924879550933838
0.5991396646210867,17.92670178413391
0.5991380175181522,17.928423643112183
0.5991363089983633,17.93023419380188
0.599134662388159,17.931986331939697
0.5991329543534236,17.933796405792236
0.5991313082357224,17.93553876876831
0.5991296006858149,17.9373517036438
0.5991279550603895,17.93911099433899
0.5991262479950854,17.94089913368225
0.599124602861708,17.94266653060913
0.5991228962807825,17.94446349143982
0.5991212516392266,17.946232557296753
0.5991195455424552,17.948042631149292
0.5991179013924934,17.949816465377808
0.5991161957796517,17.951619148254395
0.5991145521210576,17.953402757644653
0.599112846991921,17.955202341079712
0.599111203824468,17.956934452056885
0.5991094991788126,17.958800077438354
0.5991078565022739,17.960541009902954
0.5991061523398757,17.962369680404663
0.5991045101540253,17.96411967277527
0.5991028064746604,17.9659583568573
0.5991011647792718,17.967708110809326
0.5990994615827167,17.969533443450928
0.599097820377564,17.971296072006226
0.5990961176635949,17.9731023311615
0.5990944769484522,17.974896669387817
0.599092774716846,17.976691484451294
0.5990911344914873,17.978463888168335
0.5990894327420205,17.98025369644165
0.5990877930062206,17.982054948806763
0.5990860917386701,17.98385977745056
0.5990844524922033,17.985626459121704
0.5990827517063463,17.987438440322876
0.5990811129489876,17.989171504974365
0.5990794126446007,17.99098825454712
0.5990777743761249,17.99273133277893
0.5990760745529861,17.994566202163696
0.5990744367731677,17.99632740020752
0.5990727374310542,17.998159885406494
0.5990711001396687,17.99989891052246
0.5990694012783582,18.00174117088318
0.599067764475181,18.003499746322632
0.5990660660944511,18.00529932975769
0.5990644297792574,18.00706911087036
0.5990627318788861,18.008870124816895
0.5990610960514516,18.01064968109131
0.5990593986312169,18.012457609176636
0.5990577632913173,18.01426076889038
0.5990560663509974,18.016103744506836
0.5990544314984085,18.01798915863037
0.5990527350377818,18.019883632659912
0.5990511006722797,18.02172017097473
0.5990494046911244,18.0235652923584
0.5990477708124854,18.02538275718689
0.5990460753105804,18.027225494384766
0.5990444419185806,18.02900242805481
0.5990427468957046,18.030925273895264
0.5990411139901205,18.032753229141235
0.5990394194460524,18.03460144996643
0.5990377870266607,18.036367416381836
0.5990360929611794,18.038206100463867
0.5990344610277566,18.03996753692627
0.5990327674406417,18.041832447052002
0.5990311359929649,18.043620586395264
0.5990294428839954,18.04551076889038
0.5990278119218415,18.047288417816162
0.599026119290797,18.049097061157227
0.5990244888139432,18.05089521408081
0.5990227966606032,18.052700996398926
0.599021166668827,18.054495573043823
0.5990194749929715,18.056308031082153
0.5990178454860502,18.058098316192627
0.5990161542874588,18.059879541397095
0.5990145252651701,18.061654806137085
0.5990128345436231,18.063472032546997
0.5990112060057445,18.065207958221436
0.599009515761022,18.067036628723145
0.5990078877073317,18.068763494491577
0.5990061979392142,18.07056999206543
0.5990045703694903,18.07231569290161
0.5990028810777578,18.07415246963501
0.5990012539917784,18.07588815689087
0.5989995651762119,18.077702283859253
0.5989979385737553,18.07944345474243
0.5989962502341357,18.08122968673706
0.5989946241149802,18.08301615715027
0.5989929362510882,18.08481192588806
0.5989913106150124,18.08658719062805
0.5989896232266292,18.088377237319946
0.5989879980734123,18.090144395828247
0.5989863111603189,18.0919451713562
0.5989846864897395,18.09369683265686
0.5989830000517172,18.09548783302307
0.5989813758635544,18.097228527069092
0.598979689900385,18.099071502685547
0.598978066194418,18.100828170776367
0.5989763807058827,18.102644205093384
0.5989747574818909,18.10439443588257
0.5989730724677717,18.106228351593018
0.5989714497255344,18.107970237731934
0.5989697651856132,18.109800815582275
0.5989681429249102,18.111576795578003
0.5989664588589689,18.11338710784912
0.5989648370795801,18.115148067474365
0.5989631534874009,18.116944074630737
0.5989615321891059,18.11870050430298
0.5989598490704714,18.120503902435303
0.5989582282530502,18.12227725982666
0.5989565456077428,18.124073266983032
0.5989549252709758,18.125873804092407
0.5989532430987778,18.127681732177734
0.5989516232424456,18.129454851150513
0.5989499415431397,18.131253480911255
0.5989483221670224,18.132992029190063
0.598946640940392,18.13481569290161
0.5989450220442702,18.13657021522522
0.5989433412900979,18.13840103149414
0.5989417228737524,18.140132427215576
0.5989400425918215,18.141956090927124
0.5989384246550334,18.14369249343872
0.5989367448451273,18.145508766174316
0.5989351273876774,18.147279977798462
0.5989334480495794,18.149071216583252
0.5989318310712491,18.15085005760193
0.5989301522047428,18.152652502059937
0.5989285357053133,18.15442204475403
0.5989268573101824,18.156224966049194
0.5989252412894353,18.157999992370605
0.5989235633654637,18.15979290008545
0.5989219478231805,18.161563873291016
0.5989202703701522,18.163384914398193
0.5989186553061149,18.165130615234375
0.5989169783238139,18.16696310043335
0.5989153637378041,18.168710947036743
0.5989136872260149,18.17054796218872
0.5989120731178148,18.172298908233643
0.5989103970763217,18.174116134643555
0.5989087834457133,18.17586374282837
0.598907107874301,18.177682876586914
0.5989054947210668,18.179441452026367
0.5989038196195198,18.181232929229736
0.598902206943442,18.183034420013428
0.5989005323115455,18.1848406791687
0.5988989201124071,18.186634063720703
0.5988972459499455,18.18846297264099
0.5988956342275289,18.190267324447632
0.5988939605342878,18.192075490951538
0.598892349288376,18.193878412246704
0.5988906760641405,18.195696353912354
0.5988890652945166,18.197484016418457
0.5988873925390721,18.199320554733276
0.598885782245519,18.201058864593506
0.598884109958651,18.20288920402527
0.5988825001409525,18.20464038848877
0.5988808283224466,18.206480979919434
0.5988792189803855,18.208231925964355
0.5988775476300278,18.21006727218628
0.5988759387633881,18.21182084083557
0.5988742678809641,18.213645696640015
0.5988726594895295,18.215413093566895
0.5988709890748255,18.217202186584473
0.5988693811583796,18.218960285186768
0.598867711211182,18.220770597457886
0.5988661037695092,18.222558975219727
0.5988644342896039,18.224345684051514
0.5988628273224881,18.226129055023193
0.5988611583096619,18.22791075706482
0.5988595518168874,18.229679822921753
0.5988578832709271,18.231502532958984
0.5988562772522782,18.233248949050903
0.5988546091729704,18.235069751739502
0.5988530036282316,18.236825466156006
0.5988513360153632,18.23866057395935
0.5988497309443194,18.24040460586548
0.5988480637976775,18.242239952087402
0.5988464592001135,18.243990898132324
0.5988447925194851,18.245821475982666
0.5988431883951858,18.24759554862976
0.5988415221803584,18.249416828155518
0.5988399185291089,18.25119423866272
0.5988382527798699,18.252989292144775
0.5988366496014556,18.254762887954712
0.5988349843175924,18.256561517715454
0.5988333816117986,18.258331298828125
0.5988317167930991,18.260124444961548
0.5988301145597112,18.261916875839233
0.5988284502059632,18.263725519180298
0.5988268484447671,18.26549458503723
0.5988251845557588,18.267321348190308
0.5988235832665401,18.269063711166382
0.5988219198420592,18.270906925201416
0.5988203190246041,18.272669076919556
0.5988186560644393,18.274487495422363
0.5988170557185335,18.276230812072754
0.5988153932224731,18.27807331085205
0.5988137933479029,18.279792070388794
0.5988121313157353,18.281615257263184
0.5988105319122872,18.283387422561646
0.5988088703438013,18.285183429718018
0.5988072714112616,18.28695511817932
0.5988056103062462,18.288755178451538
0.5988040118444015,18.290520668029785
0.5988023512026455,18.292311906814575
0.5988007532112827,18.294102907180786
0.598799093032575,18.295896291732788
0.598797495511481,18.297658443450928
0.598795835795611,18.299485206604004
0.5987942387445728,18.301238536834717
0.5987925794913297,18.303071975708008
0.5987909829101347,18.304813623428345
0.5987893241193081,18.306648015975952
0.5987877280077432,18.308388471603394
0.5987860696791225,18.310218334197998
0.5987844740369753,18.311964988708496
0.5987828161703508,18.313769340515137
0.5987812209974089,18.315534591674805
0.5987795635925701,18.317362070083618
0.5987779688886212,18.319095134735107
0.598776311945358,18.320905923843384
0.5987747177101901,18.32267951965332
0.5987730612282929,18.32447099685669
0.5987714674616937,18.326268911361694
0.5987698114409529,18.328063249588013
0.5987682181427106,18.3298122882843
0.5987665625829163,18.331635236740112
0.5987649697528195,18.333385229110718
0.5987633146537623,18.335156679153442
0.598761722291599,18.336901903152466
0.59876006765307,18.338708639144897
0.5987584757586288,18.340460300445557
0.5987568215804184,18.342300176620483
0.598755230153488,18.344053030014038
0.5987535764353875,18.345850229263306
0.5987519854757568,18.34763216972351
0.5987503322175569,18.349448442459106
0.5987487417250147,18.35119104385376
0.5987470889265069,18.352985620498657
0.5987454989008425,18.354771614074707
0.5987438465618179,18.35657501220703
0.5987422570028202,18.358359575271606
0.5987406051230707,18.360159635543823
0.5987390160305293,18.361937761306763
0.5987373646098463,18.363773584365845
0.5987357759835503,18.365527391433716
0.5987341250217257,18.367315530776978
0.5987325368614651,18.36905264854431
0.5987308863582906,18.370890378952026
0.5987292986638549,18.372610807418823
0.5987276486191228,18.374446153640747
0.598726061390302,18.376176834106445
0.5987244118038042,18.377991437911987
0.5987228250403882,18.37975001335144
0.5987211759119172,18.381568908691406
0.5987195896136961,18.38330912590027
0.5987179409430443,18.385112285614014
0.5987163551098086,18.38689422607422
0.5987147068967683,18.388656616210938
0.5987131215283085,18.39044690132141
0.5987114737726726,18.392253160476685
0.598709888868779,18.39400291442871
0.5987082415703403,18.395827531814575
0.5987066571308035,18.39759874343872
0.5987050102893551,18.399383306503296
0.598703426313966,18.401129961013794
0.598701779929301,18.40295648574829
0.5987001964178505,18.40469741821289
0.5986985504897618,18.406521558761597
0.5986969674420414,18.408257246017456
0.5986953219703223,18.41008710861206
0.5986937393861228,18.41186213493347
0.5986920943705673,18.413695573806763
0.5986905122496801,18.415441751480103
0.5986888676900814,18.41724133491516
0.598687286032298,18.41902184486389
0.5986856419284502,18.420825242996216
0.5986840607335621,18.42260432243347
0.5986824170852587,18.424404859542847
0.598680836353058,18.42615509033203
0.5986791931600933,18.42797875404358
0.5986776128903716,18.42973279953003
0.5986759701525394,18.431517124176025
0.5986743903450888,18.433253049850464
0.5986727480621837,18.435064792633057
0.5986711687167963,18.436800241470337
0.5986695268886125,18.438628673553467
0.5986679480050807,18.440368175506592
0.5986663066314128,18.442181825637817
0.5986647282095289,18.44395637512207
0.5986630872901715,18.44578456878662
0.5986615093297281,18.44750952720642
0.5986598688644762,18.449334859848022
0.5986582913652657,18.451076984405518
0.5986566513539142,18.452878952026367
0.5986550743157297,18.45465874671936
0.5986534347580734,18.456459045410156
0.5986518581807079,18.458227157592773
0.5986502190765421,18.460041761398315
0.5986486429597887,18.461825132369995
0.5986470043089087,18.463627576828003
0.5986454286525603,18.4653959274292
0.5986437904547617,18.467210054397583
0.5986422152586117,18.468947172164917
0.5986405775136899,18.470783948898315
0.5986390027775319,18.472529411315918
0.5986373654852827,18.47434115409851
0.5986357912089103,18.476101636886597
0.5986341543691294,18.477903604507446
0.5986325805523364,18.479648113250732
0.59863094416482,18.48145365715027
0.5986293708073999,18.483202934265137
0.5986277348719439,18.485013008117676
0.5986261619736909,18.48680305480957
0.5986245264900917,18.488605260849
0.5986229540508,18.49035882949829
0.5986213190188537,18.49217939376831
0.5986197470383174,18.493958950042725
0.5986181124578208,18.495765209197998
0.5986165409358346,18.49755072593689
0.5986149068065838,18.49935293197632
0.598613335742942,18.50108289718628
0.5986117020647341,18.5029194355011
0.5986101314592313,18.504656314849854
0.5986084982318632,18.506478786468506
0.598606928084294,18.508240938186646
0.5986052953075629,18.51006507873535
0.5986037256177223,18.51181936264038
0.598602093291425,18.513641595840454
0.5986005240591082,18.515385150909424
0.598598892183042,18.51718020439148
0.5985973234080442,18.518954515457153
0.5985956919820065,18.520750999450684
0.5985941236641227,18.52252435684204
0.598592492687911,18.52435278892517
0.598590924826937,18.52613115310669
0.5985892943003489,18.527947664260864
0.59858772689608,18.529719591140747
0.5985860968189134,18.531530141830444
0.5985845298711453,18.533276319503784
0.5985829002431978,18.535104990005493
0.5985813337517264,18.5368549823761
0.5985797045727964,18.53865146636963
0.5985781385374176,18.540414333343506
0.598576509807303,18.542225122451782
0.5985749442278129,18.54397487640381
0.598573315946312,18.545765161514282
0.5985717508225067,18.547518730163574
0.5985701229894183,18.549285173416138
0.5985685583210941,18.551066398620605
0.5985669309362163,18.55286407470703
0.5985653667231697,18.554614782333374
0.5985637397863012,18.5564067363739
0.5985621760283288,18.55819272994995
0.5985605495392685,18.55998134613037
0.5985589862361671,18.56175708770752
0.598557360194714,18.56357216835022
0.5985557973462803,18.56530737876892
0.5985541717522332,18.567142724990845
0.5985526093582645,18.56886887550354
0.5985509842114226,18.570675134658813
0.5985494222717157,18.572450160980225
0.5985477975718784,18.574286222457886
0.5985462360862305,18.576038360595703
0.5985446118331972,18.577866792678833
0.5985430508014058,18.579619646072388
0.598541426994976,18.581420421600342
0.5985398664168385,18.58314061164856
0.5985382430568121,18.584935665130615
0.5985366829321263,18.586719512939453
0.5985350600183028,18.58853554725647
0.598533500346866,18.59031105041504
0.5985318778790456,18.592111349105835
0.5985303186606561,18.59388518333435
0.5985286966386386,18.595691919326782
0.5985271378730943,18.597443342208862
0.59852551629668,18.59926462173462
0.5985239579837789,18.60101628303528
0.5985223368527681,18.602861166000366
0.5985207789923086,18.60462236404419
0.5985191583065017,18.606436252593994
0.598517600898282,18.608174562454224
0.5985159806574798,18.60999369621277
0.5985144237012985,18.611742973327637
0.5985128039053014,18.613547563552856
0.5985112474009571,18.615308046340942
0.5985096280495659,18.617096424102783
0.5985080719968575,18.618876695632935
0.5985064530898733,18.620687246322632
0.5985048974885996,18.622454404830933
0.5985032790258233,18.624260663986206
0.5985017238757833,18.626041412353516
0.5985001058570163,18.62785243988037
0.5984985511580091,18.62961506843567
0.5984969335830526,18.63143229484558
0.5984953793348775,18.63316249847412
0.5984937622035327,18.63497829437256
0.5984922084059893,18.636741638183594
0.598490591718058,18.63854432106018
0.5984890383709456,18.640297889709473
0.5984874221262296,18.642131567001343
0.5984858692293478,18.643871068954468
0.5984842534276487,18.64568281173706
0.5984827009807973,18.647456645965576
0.5984810856219172,18.649253606796265
0.5984795336248961,18.65103268623352
0.5984779187086371,18.65282893180847
0.5984763671612463,18.65459418296814
0.5984747526874105,18.65640687942505
0.5984732015894504,18.65819764137268
0.5984715875578398,18.65999746322632
0.5984700369091104,18.66176724433899
0.5984684233195279,18.663591861724854
0.5984668731198297,18.665354013442993
0.5984652599720778,18.66714096069336
0.5984637102212114,18.66890287399292
0.5984620975150924,18.670724868774414
0.5984605482128584,18.672481298446655
0.5984589359481753,18.674317598342896
0.5984573870943746,18.67605471611023
0.5984557752709304,18.677852392196655
0.5984542268653636,18.67962098121643
0.5984526154829615,18.681461095809937
0.5984510675254299,18.683212757110596
0.5984494565838728,18.68501925468445
0.5984479090741773,18.686768054962158
0.5984462985732688,18.688551664352417
0.5984447515112108,18.69032907485962
0.5984431414507542,18.692124605178833
0.5984415948361352,18.69389772415161
0.5984399852159338,18.6957049369812
0.5984384390485554,18.697476148605347
0.5984368298684131,18.699275970458984
0.5984352841480768,18.7010338306427
0.5984336754077973,18.702879428863525
0.5984321301343049,18.70463252067566
0.5984305218336922,18.70645236968994
0.5984289770068456,18.708204984664917
0.5984273691457038,18.710013151168823
0.5984258247653049,18.71176552772522
0.5984242173434381,18.713587760925293
0.5984226734092892,18.715327262878418
0.5984210664265017,18.717142820358276
0.5984195229384052,18.71888279914856
0.5984179163945011,18.720684051513672
0.5984163733522594,18.722475051879883
0.5984147672470437,18.724267959594727
0.598413224650459,18.72602415084839
0.5984116189837362,18.727829456329346
0.5984100768326114,18.729585886001587
0.5984084716041862,18.731374740600586
0.5984069298983238,18.733123302459717
0.598405325108001,18.734931230545044
0.5984037838472045,18.73668122291565
0.5984021794947894,18.738520860671997
0.5984006386788613,18.74025058746338
0.5983990347641587,18.742043495178223
0.5983974943929024,18.743810176849365
0.5983958909157177,18.74561357498169
0.5983943509889362,18.74736213684082
0.5983927479490752,18.7491717338562
0.598391208466572,18.750935077667236
0.5983896058638397,18.752732038497925
0.5983880668254183,18.754519939422607
0.5983864646596205,18.756303071975708
0.5983849260650848,18.758068084716797
0.5983833243360271,18.75987219810486
0.5983817861851806,18.761640548706055
0.5983801848926692,18.763440370559692
0.5983786471853155,18.765185832977295
0.5983770463291562,18.76700496673584
0.5983755090651,18.768746376037598
0.5983739086450988,18.770581007003784
0.5983723718241438,18.77231001853943
0.5983707718401071,18.77411723136902
0.5983692354620576,18.775877237319946
0.5983676359137916,18.7776780128479
0.5983660999784519,18.779410123825073
0.5983645008657634,18.781181812286377
0.5983629653729381,18.782958984375
0.5983613666956333,18.784761428833008
0.5983598316451271,18.786548852920532
0.598358233403013,18.78833317756653
0.5983566987946305,18.790096759796143
0.5983551009875139,18.79190969467163
0.5983535668210599,18.79368019104004
0.5983519694487477,18.795478105545044
0.5983504357240274,18.797237634658813
0.5983488387863267,18.79905915260315
0.598347305503145,18.80078387260437
0.598345708999863,18.802631616592407
0.5983441761580253,18.80438733100891
0.5983425800889692,18.806198358535767
0.5983410476882807,18.80795192718506
0.5983394520532583,18.809764623641968
0.5983379200935244,18.81151819229126
0.5983363248923431,18.81334686279297
0.5983347933733696,18.815099239349365
0.598333198605837,18.816884994506836
0.5983316675274294,18.81865882873535
0.5983300731933533,18.820457935333252
0.5983285425553176,18.822227478027344
0.5983269486545061,18.82404136657715
0.5983254184566483,18.825802326202393
0.5983238249889091,18.8276047706604
0.5983222952310352,18.829381942749023
0.5983207021961767,18.831180810928345
0.598319172878093,18.832926988601685
0.5983175802759235,18.834757328033447
0.5983160513974363,18.83653211593628
0.5983144592277639,18.838354110717773
0.5983129307886795,18.840094566345215
0.5983113390513131,18.841920137405396
0.5983098110514381,18.8436758518219
0.5983082197461862,18.84550452232361
0.5983066921853274,18.847265481948853
0.5983051013119987,18.849037885665894
0.5983035741899628,18.85084056854248
0.5983019837483663,18.852657556533813
0.5983004570649602,18.854392766952515
0.5982988670549048,18.856187343597412
0.5982973408099356,18.857963800430298
0.5982957512312305,18.859748601913452
0.5982942254245054,18.861533641815186
0.5982926362769597,18.863357305526733
0.5982911109082859,18.865073680877686
0.5982895221917091,18.866917610168457
0.5982879972608939,18.86867618560791
0.5982864089750953,18.870500802993774
0.5982848844819466,18.872252702713013
0.5982832966267361,18.87406587600708
0.5982817725710611,18.875807523727417
0.5982801851462481,18.87764573097229
0.5982786615278549,18.87941074371338
0.5982770745332494,18.881200075149536
0.5982755513519457,18.882980585098267
0.5982739647873575,18.88485813140869
0.5982724420429513,18.886641263961792
0.5982708559081907,18.888437271118164
0.5982693336004902,18.89020848274231
0.5982677478953672,18.892030954360962
0.5982662260241806,18.89378595352173
0.5982646407485054,18.895588159561157
0.5982631193136412,18.897372007369995
0.5982615344672244,18.89918351173401
0.5982600134684908,18.900915384292603
0.598258429051143,18.902751684188843
0.5982569084883487,18.90451717376709
0.5982553244998804,18.906336545944214
0.5982538043728344,18.908096313476562
0.5982522208130564,18.909911394119263
0.5982507011215671,18.911657571792603
0.5982491179902903,18.91347026824951
0.598247598734167,18.915222883224487
0.5982460160312023,18.917017698287964
0.598244497210254,18.91878056526184
0.5982429149354127,18.92059564590454
0.5982413965494484,18.92236566543579
0.5982398147025418,18.924187898635864
0.5982382967513707,18.92595148086548
0.5982367153322102,18.927757501602173
0.598235197815642,18.929537057876587
0.5982336168240387,18.931352376937866
0.5982320997418831,18.933096170425415
0.5982305191776488,18.93492841720581
0.5982290025297152,18.936680793762207
0.5982274223926618,18.93849468231201
0.5982259061787599,18.94025206565857
0.598224326468699,18.94206666946411
0.598222810688639,18.943809747695923
0.5982212314053824,18.945634603500366
0.5982197160589743,18.947365045547485
0.5982181372023342,18.949190378189087
0.5982166222893881,18.950985431671143
0.5982150438591767,18.95279884338379
0.5982135293795027,18.954550743103027
0.5982119513755323,18.956375122070312
0.5982104373289407,18.958161115646362
0.5982088597510239,18.95995807647705
0.5982073461373254,18.96179461479187
0.5982057689852744,18.963593006134033
0.5982042558042796,18.965339183807373
0.598202679077907,18.967142343521118
0.5982011663294268,18.9689040184021
0.5981995900285456,18.970727920532227
0.5981980777123904,18.972491979599
0.5981965018368135,18.97429394721985
0.5981949899527944,18.976043462753296
0.5981934145023347,18.977885961532593
0.598191903050263,18.97964859008789
0.5981903280247335,18.981459140777588
0.5981888170044203,18.983201026916504
0.5981872424036342,18.985009908676147
0.5981857318148907,18.986795902252197
0.5981841576386615,18.988579034805298
0.5981826474812992,18.990341424942017
0.5981810737294403,18.99213719367981
0.5981795640032707,18.993922233581543
0.5981779906755955,18.99572777748108
0.5981764813804304,18.99747633934021
0.5981749084767529,18.999280214309692
0.5981733996124039,19.001023292541504
0.5981718271325377,19.00288414955139
0.5981703186988168,19.004658222198486
0.5981687466425757,19.0064799785614
0.598167238639295,19.008222341537476
0.5981656670064931,19.01004719734192
0.5981641594334646,19.01181197166443
0.5981625882239161,19.013617277145386
0.598161081080952,19.01538610458374
0.5981595102944712,19.017182111740112
0.5981580035813839,19.018935918807983
0.5981564332177852,19.020753145217896
0.5981549269343871,19.022515296936035
0.5981533569934848,19.024314880371094
0.5981518511395888,19.02608823776245
0.5981502816211975,19.02788734436035
0.598148776196616,19.02964949607849
0.5981472071005507,19.0314621925354
0.5981457021050964,19.03320598602295
0.5981441334311718,19.035016536712646
0.598142628864658,19.036786556243896
0.5981410606126888,19.03859233856201
0.5981395564749283,19.040346145629883
0.5981379886447298,19.042181491851807
0.5981364849355361,19.043925762176514
0.5981349175269233,19.045741081237793
0.5981334142461092,19.04751467704773
0.5981318472588976,19.049296140670776
0.5981303444062769,19.05104637145996
0.5981287778402816,19.052860736846924
0.5981272754156677,19.054623126983643
0.5981257092707044,19.05640935897827
0.5981242072739109,19.058193683624268
0.5981226415497951,19.059987783432007
0.5981211399806358,19.06176257133484
0.5981195746771837,19.06357455253601
0.5981180735354723,19.065295457839966
0.598116508652499,19.067137002944946
0.5981150079380497,19.068888664245605
0.5981134434753717,19.07069158554077
0.5981119431879983,19.07243514060974
0.5981103791454315,19.074267387390137
0.5981088792849487,19.076030015945435
0.5981073156623093,19.077834844589233
0.5981058162285309,19.079585313796997
0.5981042530256352,19.081413507461548
0.5981027540183759,19.083153009414673
0.5981011912350404,19.08495807647705
0.5980996926541146,19.086732864379883
0.5980981302901557,19.08853054046631
0.5980966321353782,19.090306282043457
0.5980950701906127,19.09211778640747
0.5980935724617981,19.09389638900757
0.5980920109360427,19.09571671485901
0.598090513633006,19.09749150276184
0.5980889525260775,19.099276781082153
0.5980874556486337,19.10103487968445
0.5980858949603491,19.10286259651184
0.5980843985083134,19.104621410369873
0.5980828382384897,19.106438159942627
0.5980813422116773,19.108186721801758
0.5980797823601319,19.1100115776062
0.5980782867583581,19.11176037788391
0.5980767273249084,19.113566160202026
0.5980752321479885,19.115297555923462
0.5980736731324516,19.117111921310425
0.5980721783802014,19.118881225585938
0.598070619782395,19.120659589767456
0.5980691254546301,19.12241554260254
0.5980675672743718,19.124216556549072
0.5980660733709082,19.12598419189453
0.5980645156080159,19.127784252166748
0.5980630221286692,19.12956166267395
0.5980614647829607,19.131325244903564
0.598059971727547,19.13309335708618
0.5980584147988403,19.134916305541992
0.5980569221671758,19.136662006378174
0.5980553656552889,19.138479948043823
0.5980538734471899,19.14022183418274
0.5980523173519412,19.142027616500854
0.5980508255672239,19.143771409988403
0.5980492698884315,19.14559054374695
0.5980477785269127,19.147318363189697
0.5980462232643952,19.149111032485962
0.5980447323258912,19.150891304016113
0.5980431774794671,19.152695655822754
0.5980416869637947,19.154460191726685
0.5980401325332827,19.1562762260437
0.5980386424402584,19.158043384552002
0.5980370884254773,19.159847736358643
0.5980355987549185,19.161609172821045
0.5980340451556871,19.163403272628784
0.5980325559074107,19.165161848068237
0.598031002723548,19.166978120803833
0.5980295138973711,19.168718099594116
0.5980279611286962,19.170546293258667
0.598026472724436,19.172300100326538
0.598024920370768,19.17412781715393
0.5980234323882421,19.1758930683136
0.5980218804494004,19.177713871002197
0.5980203928884261,19.179444313049316
0.5980188413642303,19.181252479553223
0.5980173542246251,19.183029174804688
0.5980158031148948,19.184833526611328
0.5980143163964765,19.186593532562256
0.5980127657010311,19.18840265274048
0.5980112794036176,19.19015383720398
0.5980097291222769,19.191959381103516
0.5980082432456862,19.1937153339386
0.5980066933782703,19.19550585746765
0.5980052079223201,19.19726324081421
0.5980036584686486,19.199077606201172
0.5980021734331576,19.200820922851562
0.5980006243930508,19.202651977539062
0.5979991397778369,19.204405069351196
0.5979975911511151,19.20620608329773
0.5979961069559968,19.20794987678528
0.59799455874248,19.209771156311035
0.5979930749672758,19.211496829986572
0.5979915271667847,19.21330165863037
0.5979900438113132,19.215065717697144
0.5979884964236682,19.21685004234314
0.597987013487748,19.21861481666565
0.5979854665127701,19.220421075820923
0.59798398399622,19.222187519073486
0.5979824374337296,19.22399616241455
0.5979809553363686,19.225770950317383
0.5979794091861866,19.22757363319397
0.5979779275078337,19.229361057281494
0.5979763817697814,19.231159925460815
0.5979749005102559,19.232890605926514
0.5979733551841538,19.23471450805664
0.5979718743432751,19.236453533172607
0.5979703294289448,19.238250494003296
0.5979688490065318,19.240002393722534
0.5979673045037945,19.24182629585266
0.5979658244996672,19.243560314178467
0.5979642804083443,19.24536442756653
0.5979628008223218,19.247093439102173
0.5979612571422349,19.248883962631226
0.5979597779741372,19.25064182281494
0.597958234705108,19.252453327178955
0.597956755954755,19.254212379455566
0.5979552130966049,19.25603437423706
0.5979537347638163,19.257810831069946
0.5979521923163674,19.259609699249268
0.5979507144009635,19.261395931243896
0.5979491723640377,19.263203859329224
0.5979476948658384,19.26492738723755
0.5979461532392579,19.26674199104309
0.5979446761580834,19.26849341392517
0.5979431349416702,19.270313501358032
0.5979416582773411,19.27208375930786
0.5979401174709176,19.27390170097351
0.5979386412232544,19.27564263343811
0.5979371008266428,19.277470111846924
0.5979356249954659,19.27922296524048
0.5979340850084889,19.28101897239685
0.597932609593619,19.282817602157593
0.597931070016099,19.284623622894287
0.5979295950173572,19.286396503448486
0.597928055849117,19.28819441795349
0.5979265812663239,19.289969444274902
0.5979250425071864,19.291770458221436
0.5979235683401632,19.293554067611694
0.5979220299899511,19.295353889465332
0.5979205562385189,19.297085762023926
0.5979190182970556,19.298911809921265
0.5979175449610356,19.30067253112793
0.597916007428144,19.302490234375
0.5979145345073575,19.304258108139038
0.5979129973828609,19.30605435371399
0.5979115248771294,19.307795763015747
0.5979099881608512,19.309618711471558
0.5979085160699963,19.311346530914307
0.59790697976176,19.3131422996521
0.5979055080856033,19.31492519378662
0.5979039721852323,19.316709756851196
0.5979025009235958,19.318475008010864
0.5979009654309139,19.320294618606567
0.5978994945836191,19.32206439971924
0.5978979594984503,19.323851108551025
0.5978964890653196,19.325642347335815
0.5978949543874873,19.327428817749023
0.5978934843683427,19.32917022705078
0.5978919500976713,19.330979347229004
0.5978904804923347,19.33273696899414
0.5978889466286482,19.33454728126526
0.5978874774369425,19.33631420135498
0.5978859439800651,19.33811640739441
0.5978844752018123,19.33986258506775
0.5978829421515683,19.34169864654541
0.5978814737865912,19.343452215194702
0.5978799411428052,19.34524703025818
0.5978784731909261,19.347030639648438
0.5978769409534223,19.348822593688965
0.5978754734144645,19.350574493408203
0.5978739415830677,19.35239839553833
0.5978724744568537,19.35415029525757
0.5978709430313888,19.35595154762268
0.5978694763177413,19.35774517059326
0.5978679452980331,19.359545469284058
0.5978664789967759,19.36127734184265
0.5978649483826491,19.363097190856934
0.597863482493605,19.364859104156494
0.5978619522848848,19.36667013168335
0.5978604868078772,19.36843705177307
0.597858957004389,19.370245456695557
0.5978574919392409,19.37198495864868
0.5978559625408097,19.37381410598755
0.5978544978873451,19.37555432319641
0.5978529688937966,19.377366065979004
0.5978515046518389,19.379131078720093
0.5978499760629984,19.380943298339844
0.5978485122323712,19.382703065872192
0.5978469840480644,19.384522199630737
0.5978455206285916,19.38631534576416
0.5978439928486441,19.388128757476807
0.5978425298401501,19.38990092277527
0.5978410024643874,19.391700983047485
0.5978395398666959,19.393465757369995
0.5978380128949443,19.395277500152588
0.5978365507078793,19.397027254104614
0.5978350241399648,19.39887046813965
0.5978335623633506,19.40063238143921
0.5978320361990994,19.40244197845459
0.5978305748327607,19.40420937538147
0.5978290490719986,19.406031370162964
0.5978275881157596,19.407774448394775
0.5978260627583136,19.409603118896484
0.5978246022119987,19.411338329315186
0.5978230772576948,19.413156032562256
0.5978216171211289,19.41493320465088
0.5978200925697938,19.41674780845642
0.5978186328428018,19.41853356361389
0.5978171086942619,19.420349597930908
0.5978156493766685,19.422118663787842
0.5978141256307509,19.42392349243164
0.5978126667223812,19.425705432891846
0.5978111433789125,19.427507400512695
0.5978096848795917,19.429245233535767
0.5978081619383988,19.431063890457153
0.597806703847952,19.432814836502075
0.5978051813088623,19.43462324142456
0.5978037236271149,19.43635368347168
0.5978022014899553,19.438183546066284
0.5978007442167327,19.43992853164673
0.5977992224813307,19.441758394241333
0.5977977656164583,19.4434974193573
0.5977962442826411,19.445284366607666
0.5977947878259444,19.44705057144165
0.5977932668935398,19.448861598968506
0.597791810844845,19.450628995895386
0.5977902903136801,19.452438831329346
0.5977888346728127,19.454219102859497
0.5977873145427155,19.45601463317871
0.5977858593095017,19.4578115940094
0.5977843395803,19.459613800048828
0.5977828847545656,19.461391925811768
0.5977813654260873,19.463188409805298
0.5977799110076587,19.464941024780273
0.5977783920797317,19.46677017211914
0.597776938068435,19.468538999557495
0.5977754195408873,19.470366716384888
0.5977739659365492,19.472107887268066
0.5977724478092092,19.473947525024414
0.5977709946116558,19.475682973861694
0.5977694768843519,19.47749900817871
0.5977680240934099,19.47924566268921
0.5977665067659704,19.481057167053223
0.5977650543814665,19.48284101486206
0.5977635374537199,19.484647035598755
0.5977620854754809,19.486398458480835
0.5977605689472559,19.488200664520264
0.5977591173751088,19.489984035491943
0.597757601246234,19.491788625717163
0.5977561500800057,19.493563413619995
0.5977546343503101,19.495381355285645
0.5977531835898275,19.497119903564453
0.5977516682591402,19.498940229415894
0.5977502179042308,19.50071430206299
0.5977487029723805,19.5025315284729
0.5977472530228716,19.504277229309082
0.5977457384896874,19.50610899925232
0.5977442889454064,19.507859706878662
0.5977427748107177,19.50968074798584
0.597741325671492,19.511449575424194
0.5977398119351283,19.51325798034668
0.5977383632007855,19.51506209373474
0.5977368498625762,19.516875505447388
0.5977354015329442,19.51864504814148
0.5977338885927187,19.52045464515686
0.5977324406676253,19.522221088409424
0.5977309281252132,19.52400803565979
0.5977294806044863,19.525791883468628
0.5977279684597177,19.52758479118347
0.5977265213431854,19.529309034347534
0.5977250095958898,19.531116247177124
0.5977235628833801,19.532882928848267
0.5977220515333878,19.534698247909546
0.597720605224729,19.536455154418945
0.5977190942718699,19.53827738761902
0.5977176483668905,19.540011167526245
0.5977161378109946,19.541816473007202
0.597714692309523,19.543544054031372
0.5977131821504208,19.54536271095276
0.5977117370522854,19.547099351882935
0.5977102272898074,19.548901319503784
0.5977087825948368,19.550653219223022
0.5977072732288131,19.552470207214355
0.5977058289368365,19.554237127304077
0.5977043199670979,19.556023836135864
0.5977028760779439,19.557803630828857
0.5977013675043211,19.559593439102173
0.5976999240178186,19.561349868774414
0.5976984158401423,19.563156366348267
0.5976969727561204,19.564927339553833
0.5976954649742215,19.566742658615112
0.5976940222925096,19.568493843078613
0.597692514906219,19.57031798362732
0.5976910726266462,19.572067975997925
0.5976895656357952,19.57390332221985
0.5976881237581908,19.57565665245056
0.5976866171626104,19.577499866485596
0.5976851756868041,19.579254150390625
0.5976836694863257,19.581034898757935
0.597682228412147,19.58281707763672
0.5976807226066019,19.584614276885986
0.5976792819338803,19.586386680603027
0.5976777765231002,19.588178396224976
0.5976763362516656,19.589951515197754
0.5976748312354818,19.591766119003296
0.5976733913651644,19.59353542327881
0.5976718867434088,19.59531545639038
0.5976704472740382,19.597086191177368
0.5976689430465424,19.598907947540283
0.597667503977949,19.60065269470215
0.5976660001445451,19.602479696273804
0.5976645614765587,19.604230880737305
0.5976630580370786,19.606055736541748
0.5976616197695299,19.607815980911255
0.5976601167238058,19.609627723693848
0.597658678856525,19.61136245727539
0.597657176204389,19.613177061080933
0.5976557387372066,19.61492419242859
0.5976542364784909,19.61672830581665
0.5976527994112377,19.618506908416748
0.597651297545775,19.620306491851807
0.5976498608782814,19.6220862865448
0.5976483594059039,19.623901844024658
0.597646923138001,19.625677824020386
0.5976454220585413,19.627480030059814
0.59764398619006,19.629210948944092
0.5976424855033509,19.631033658981323
0.597641050034122,19.63279151916504
0.5976395497399964,19.634608507156372
0.5976381146698512,19.636345148086548
0.597636614768142,19.638193368911743
0.5976351800969114,19.63994073867798
0.5976336805874514,19.6417555809021
0.5976322463149673,19.643490314483643
0.5976307471975897,19.64530086517334
0.5976293133236831,19.64706540107727
0.597627814598221,19.648853540420532
0.5976263811227234,19.650620937347412
0.5976248827890104,19.65242910385132
0.5976234497117534,19.654183864593506
0.5976219517696226,19.655985593795776
0.5976205190904383,19.657759189605713
0.5976190215397232,19.659570693969727
0.5976175892584431,19.661344289779663
0.5976160920989776,19.663151264190674
0.5976146602154336,19.664895057678223
0.5976131634470511,19.666701793670654
0.5976117319610754,19.668442964553833
0.5976102355836097,19.670265674591064
0.5976088044950344,19.671987771987915
0.5976073085083194,19.673779726028442
0.5976058778169765,19.675524950027466
0.5976043822208466,19.67736840248108
0.5976029519265685,19.67909526824951
0.5976014567208575,19.68090558052063
0.5976000268234768,19.682670831680298
0.5975985320080186,19.684483528137207
0.5975971025073679,19.68625497817993
0.5975956080819971,19.688057899475098
0.5975941789779087,19.689810752868652
0.5975926849424598,19.691617727279663
0.5975912562347664,19.693394660949707
0.5975897625890736,19.695189237594604
0.5975883342776085,19.696921348571777
0.5975868410215066,19.698752880096436
0.5975854131061022,19.700501918792725
0.5975839202394259,19.70231580734253
0.5975824927199155,19.704052209854126
0.5975810002424994,19.705886363983154
0.5975795731187161,19.707634925842285
0.5975780810303953,19.709460973739624
0.5975766543021723,19.711211681365967
0.5975751626027815,19.71299958229065
0.5975737362699521,19.71478796005249
0.5975722449593268,19.716596364974976
0.5975708190217245,19.718369007110596
0.5975693280996995,19.720163822174072
0.5975679025571576,19.721948623657227
0.5975664120235684,19.723747968673706
0.5975649868759207,19.725520372390747
0.5975634967306025,19.72733211517334
0.597562071977683,19.72910189628601
0.5975605822204714,19.73090887069702
0.5975591578621133,19.732645511627197
0.5975576684928438,19.73446297645569
0.5975562445288815,19.736220121383667
0.5975547555473897,19.7380530834198
0.597553331977657,19.739810943603516
0.597551843383779,19.741633415222168
0.5975504202081101,19.743391752243042
0.5975489320016815,19.745208978652954
0.5975475092199106,19.7469744682312
0.5975460214007674,19.748772621154785
0.5975445990127287,19.75054955482483
0.5975431115807069,19.752346754074097
0.5975416895862351,19.754127740859985
0.5975402025411709,19.755940675735474
0.5975387809401002,19.757705450057983
0.5975372942818299,19.759509086608887
0.5975358730739951,19.761281728744507
0.5975343868023552,19.763094902038574
0.5975329659875908,19.764832258224487
0.5975314801024174,19.76665425300598
0.5975300596805585,19.768373012542725
0.5975285741816884,19.77019214630127
0.5975271541525696,19.771947860717773
0.5975256690398394,19.773775577545166
0.5975242494032962,19.77553081512451
0.5975227646765424,19.777372121810913
0.5975213454324093,19.779093265533447
0.5975198610914693,19.78090262413025
0.5975184422395818,19.782683849334717
0.5975169582842921,19.784477949142456
0.5975155398244856,19.78624391555786
0.597514056254683,19.78805160522461
0.5975126381867929,19.789817094802856
0.597511155002315,19.791616201400757
0.5975097373261765,19.793400287628174
0.5975082545268605,19.795172214508057
0.5975068372423092,19.796916246414185
0.5975053548279924,19.798749685287476
0.5975039379348641,19.800482273101807
0.5975024559053839,19.802335500717163
0.5975010394035144,19.804094791412354
0.5974995577587081,19.80591917037964
0.5974981416479334,19.8076753616333
0.5974966603876388,19.809509754180908
0.5974952446677948,19.811257362365723
0.5974937637918495,19.813047170639038
0.5974923484627722,19.814819812774658
0.5974908679710143,19.81662106513977
0.59748945303254,19.818387746810913
0.5974879729248068,19.82019829750061
0.5974865583767719,19.82198429107666
0.5974850786529019,19.823780059814453
0.5974836644951425,19.82555341720581
0.5974821851549736,19.827357053756714
0.5974807713873261,19.829111099243164
0.5974792924306968,19.830938577651978
0.597477879052998,19.8327054977417
0.5974764004797462,19.834508419036865
0.5974749874918326,19.836264848709106
0.5974735093017969,19.83809995651245
0.5974720967035053,19.839815616607666
0.5974706188965242,19.841630458831787
0.5974692066876915,19.843352794647217
0.5974677292636034,19.8451566696167
0.5974663174440666,19.846930265426636
0.5974648404027103,19.848755359649658
0.5974634289723064,19.85052514076233
0.5974619523135204,19.85232377052307
0.5974605412720866,19.854114770889282
0.5974590649957101,19.8559148311615
0.5974576543430835,19.857683897018433
0.5974561784489554,19.85949444770813
0.5974547681849735,19.86122965812683
0.5974532926729328,19.863040924072266
0.5974518827974328,19.86479926109314
0.5974504076673186,19.866607189178467
0.5974489981801382,19.868371725082397
0.5974475234317898,19.870210886001587
0.5974461143327667,19.87192988395691
0.5974446399660233,19.873764991760254
0.5974432312549952,19.87552762031555
0.5974417572696964,19.877362728118896
0.5974403489465009,19.87909483909607
0.5974388753424862,19.88090753555298
0.5974374674069614,19.882647275924683
0.5974359941840703,19.884458780288696
0.5974345866360542,19.886330366134644
0.5974331137941264,19.888134717941284
0.5974317066334572,19.8899142742157
0.5974302341723328,19.8917179107666
0.5974288273988484,19.893475770950317
0.5974273553183672,19.89528512954712
0.5974259489319061,19.89703392982483
0.5974244772319078,19.89886999130249
0.5974230712323085,19.900615692138672
0.5974215999126335,19.902437210083008
0.5974201942997345,19.904173851013184
0.5974187233602227,19.906002283096313
0.5974173181338626,19.90774703025818
0.5974158475743544,19.909562587738037
0.5974144427343716,19.91130805015564
0.5974129725547077,19.913127422332764
0.5974115681009411,19.91490149497986
0.5974100983009616,19.91672420501709
0.59740869423325,19.918489694595337
0.5974072248127956,19.920300483703613
0.5974058211309782,19.92208695411682
0.5974043520898897,19.923887491226196
0.5974029487938053,19.925662755966187
0.5974014801319232,19.927451848983765
0.5974000772214113,19.929208278656006
0.5973986089385764,19.931021690368652
0.5973972064134759,19.932783842086792
0.5973957385095295,19.934602737426758
0.5973943363696799,19.936366081237793
0.5973928688444627,19.93818688392639
0.5973914670897035,19.939931869506836
0.5973899999430569,19.941765308380127
0.5973885985732275,19.943483352661133
0.5973871318049924,19.94526696205139
0.5973857308199325,19.947046756744385
0.5973842644299506,19.948834896087646
0.5973828638294998,19.950603485107422
0.5973813978176122,19.952412128448486
0.5973799976016105,19.954207181930542
0.5973785319676589,19.956004858016968
0.5973771321359461,19.957772731781006
0.5973756668797721,19.95956254005432
0.5973742674321882,19.96135687828064
0.5973728025536333,19.963165044784546
0.5973714034900186,19.964911937713623
0.5973699389889247,19.96672296524048
0.5973685403091192,19.968489408493042
0.5973670761853281,19.97031855583191
0.5973656778891723,19.972063302993774
0.5973642141425262,19.973899602890015
0.5973628162298601,19.97563886642456
0.5973613528602008,19.977471590042114
0.5973599553308652,19.979233503341675
0.597358492338035,19.98103642463684
0.5973570951918705,19.982820510864258
0.5973556325757114,19.98461627960205
0.5973542358125585,19.98638939857483
0.5973527735729132,19.988183736801147
0.5973513771926128,19.98996353149414
0.5973499153293235,19.99175453186035
0.5973485193317163,19.993531703948975
0.5973470578446256,19.99534010887146
0.5973456622295527,19.997088193893433
0.5973442011185033,19.998912811279297
0.5973428058858056,20.00064206123352
0.5973413451506401,20.00246500968933
0.5973399503001587,20.00420379638672
0.59733848994072,20.006023168563843
0.5973370954722965,20.007756233215332
0.5973356354884272,20.009591341018677
0.5973342414019026,20.011335134506226
0.5973327817934461,20.013136625289917
0.5973313880886619,20.014894485473633
0.5973299288554611,20.01668071746826
0.5973285355322587,20.018465757369995
0.5973270766741567,20.02026891708374
0.5973256837323778,20.022061824798584
0.597324225249218,20.023853540420532
0.5973228326887043,20.02562189102173
0.5973213745803301,20.027413845062256
0.5973199824009233,20.029170751571655
0.5973185246671779,20.030996322631836
0.5973171328687201,20.03274369239807
0.5973156755094473,20.034568071365356
0.5973142840917803,20.03631043434143
0.5973128271068235,20.038141012191772
0.5973114360697894,20.039878845214844
0.5973099794589926,20.04170799255371
0.5973085888024335,20.04346537590027
0.5973071325656403,20.0452618598938
0.5973057422893985,20.04702615737915
0.5973042864264528,20.048836946487427
0.5973028965303708,20.050577402114868
0.5973014410411167,20.05237102508545
0.597300051525037,20.054158687591553
0.5972985964093183,20.055962562561035
0.5972972072730831,20.057708024978638
0.5972957525307445,20.059505701065063
0.5972943637741964,20.061265468597412
0.5972929094050821,20.06307101249695
0.5972915210280639,20.064820528030396
0.5972900670320179,20.066630601882935
0.5972886790343728,20.068378686904907
0.5972872254112397,20.070207595825195
0.5972858377928101,20.071969509124756
0.5972843845424345,20.073808670043945
0.5972829973030637,20.075561046600342
0.5972815444252901,20.077388286590576
0.597280157564821,20.079130172729492
0.5972787050594944,20.080949068069458
0.5972773185777703,20.08271861076355
0.5972758664447354,20.084526777267456
0.5972744803415995,20.086303234100342
0.5972730285807011,20.08809804916382
0.5972716428559965,20.089852571487427
0.5972701914670799,20.0916588306427
0.5972688061206506,20.093429803848267
0.5972673551035604,20.095232486724854
0.5972659701352495,20.09699010848999
0.5972645194898315,20.098822593688965
0.5972631348994828,20.100552558898926
0.5972616846255818,20.10239315032959
0.597260300413039,20.1041259765625
0.5972588505105006,20.105929374694824
0.5972574666756076,20.107678413391113
0.597256017144277,20.109506607055664
0.5972546336868777,20.11124324798584
0.5972531845266007,20.11304783821106
0.5972518014465388,20.114830017089844
0.5972503526571611,20.116621017456055
0.5972489699542811,20.118398189544678
0.5972475215356481,20.120195150375366
0.597246139209794,20.12195873260498
0.5972446911617517,20.123770475387573
0.5972433092127679,20.12554669380188
0.5972418615351621,20.127342224121094
0.5972404799628929,20.129111289978027
0.5972390326555698,20.130921602249146
0.5972376514598595,20.13266348838806
0.597236204522665,20.134485960006714
0.5972348237033585,20.136237621307373
0.5972333771361389,20.138058185577393
0.5972319966930805,20.139800786972046
0.5972305504956819,20.14160466194153
0.5972291704287163,20.143332481384277
0.5972277246009853,20.145124197006226
0.5972263449099575,20.14689040184021
0.5972248994517405,20.14867925643921
0.5972235201364954,20.150449514389038
0.5972220750476388,20.152244806289673
0.5972206961080214,20.153993844985962
0.5972192513883717,20.155803680419922
0.5972178728242271,20.15758228302002
0.5972164284736313,20.159375190734863
0.5972150502848046,20.16113567352295
0.5972136063031096,20.162948846817017
0.597212228489446,20.164677143096924
0.5972107848764984,20.166516065597534
0.5972094074378433,20.168246746063232
0.5972079641934903,20.17005491256714
0.5972065871296893,20.171810388565063
0.5972051442537777,20.173643350601196
0.5972037675646764,20.17536997795105
0.5972023250570535,20.177175760269165
0.5972009487424973,20.178946256637573
0.5971995066030104,20.180742025375366
0.5971981306628452,20.18252468109131
0.5971966888913415,20.184309244155884
0.5971953133254132,20.18610429763794
0.5971938719217401,20.187909364700317
0.5971924967298944,20.189683437347412
0.5971910556938996,20.191483974456787
0.5971896808759825,20.193230628967285
0.5971882402075137,20.195043087005615
0.5971868657633712,20.19677424430847
0.5971854254622758,20.19861078262329
0.5971840513917543,20.200353622436523
0.5971826114578804,20.202173948287964
0.597181237760826,20.2039155960083
0.5971797981940212,20.20572566986084
0.5971784248702804,20.207448482513428
0.5971769856703927,20.209251880645752
0.5971756127198119,20.211016178131104
0.5971741738866895,20.212804079055786
0.597172801309115,20.214593172073364
0.5971713628426059,20.216389894485474
0.5971699906378847,20.218152284622192
0.5971685525378371,20.219958782196045
0.5971671807058156,20.221730709075928
0.5971657429720778,20.223528146743774
0.5971643715126032,20.225289344787598
0.5971629341450236,20.227107524871826
0.5971615630579424,20.22885799407959
0.5971601260563696,20.230695486068726
0.5971587553415288,20.232437133789062
0.5971573187058116,20.234251499176025
0.5971559483630583,20.235997438430786
0.5971545120930448,20.237806797027588
0.5971531421222265,20.239561319351196
0.5971517062177658,20.241398096084595
0.5971503366187292,20.243117332458496
0.5971489010796701,20.244912147521973
0.5971475318522629,20.24669861793518
0.5971460966784543,20.24848747253418
0.5971447278225239,20.25025177001953
0.5971432930138149,20.25204849243164
0.5971419245292084,20.253815174102783
0.5971404900854482,20.255609273910522
0.5971391219720138,20.257392168045044
0.5971376878930513,20.25919485092163
0.5971363201506362,20.260932445526123
0.597134886436321,20.26276206970215
0.5971335190647732,20.26451086997986
0.5971320857149545,20.266321420669556
0.5971307187141217,20.26806879043579
0.597129285728649,20.269877433776855
0.5971279190983794,20.271613121032715
0.597126486477102,20.273436784744263
0.5971251202172436,20.275191068649292
0.5971236879600115,20.276981115341187
0.5971223220704124,20.27877116203308
0.5971208901770749,20.28056764602661
0.5971195246575832,20.282348155975342
0.5971180931279905,20.284141778945923
0.5971167279784545,20.28590679168701
0.5971152968124563,20.28770923614502
0.5971139320327247,20.28948712348938
0.597112501230171,20.29129958152771
0.5971111368200921,20.293039083480835
0.5971097063808329,20.2948739528656
0.597108342340255,20.296604871749878
0.5971069122641407,20.29844069480896
0.5971055485929128,20.3001766204834
0.5971041188797933,20.302021265029907
0.5971027555777642,20.303776264190674
0.59710132622749,20.305604934692383
0.5970999632945081,20.307352304458618
0.5970985343069297,20.309138774871826
0.5970971717428443,20.310909748077393
0.5970957431178122,20.3126962184906
0.5970943809224721,20.314464330673218
0.5970929526598368,20.31627345085144
0.5970915908330912,20.318047046661377
0.5970901629327032,20.319859504699707
0.5970888014744014,20.321632385253906
0.5970873739361118,20.323421001434326
0.5970860128461026,20.32515597343445
0.5970845856697622,20.32697582244873
0.5970832249478956,20.32869839668274
0.5970817981333549,20.330498695373535
0.59708043777948,20.332231521606445
0.5970790113265905,20.334054231643677
0.5970776513405567,20.33580732345581
0.5970762252491693,20.33764123916626
0.5970748656308266,20.339385986328125
0.5970734399007924,20.341191291809082
0.5970720806499903,20.342966079711914
0.5970706552811608,20.34477162361145
0.597069296397749,20.346544981002808
0.5970678713899754,20.34833288192749
0.597066512873804,20.350101470947266
0.5970650882269376,20.351909637451172
0.5970637300778565,20.353692531585693
0.5970623057917491,20.35549569129944
0.5970609480096082,20.35724401473999
0.5970595240841114,20.359068632125854
0.597058166668761,20.36080813407898
0.5970567431037266,20.362631797790527
0.5970553860550167,20.364364862442017
0.5970539628502963,20.366191864013672
0.5970526061680774,20.3679358959198
0.5970511833235229,20.369771003723145
0.5970498270076455,20.371517658233643
0.5970484045231088,20.37332034111023
0.5970470485734234,20.375077962875366
0.5970456264487565,20.376883506774902
0.5970442708651134,20.378661155700684
0.5970428491001687,20.380443334579468
0.5970414938824187,20.382203340530396
0.5970400724770483,20.38400387763977
0.597038717625042,20.385778427124023
0.5970372965790983,20.38757634162903
0.5970359420926868,20.389317989349365
0.5970345214060219,20.391133785247803
0.597033167285056,20.392889499664307
0.5970317469575226,20.394699811935425
0.5970303932018532,20.39644432067871
0.597028973233304,20.398273944854736
0.5970276198427822,20.40000319480896
0.5970262002330695,20.401835680007935
0.5970248472075468,20.403544902801514
0.5970234279565234,20.405346870422363
0.5970220752958507,20.407103300094604
0.5970206564033697,20.40890669822693
0.5970193041073985,20.410682201385498
0.5970178855733124,20.412492275238037
0.5970165336418941,20.414267778396606
0.597015115466056,20.41605830192566
0.5970137638990423,20.417827606201172
0.5970123460813054,20.419622898101807
0.5970109948785476,20.421398162841797
0.597009577418765,20.423192262649536
0.5970082265801149,20.42492985725403
0.5970068094781399,20.426747798919678
0.5970054590034493,20.42849349975586
0.5970040422591351,20.43032169342041
0.5970026921482559,20.4320387840271
0.597001275761456,20.433868169784546
0.5969999260142399,20.435601234436035
0.5969985099848079,20.437431812286377
0.5969971606011072,20.439186573028564
0.5969957449288963,20.440979719161987
0.5969943959085632,20.44275665283203
0.5969929805934273,20.444557666778564
0.596991631936314,20.446314573287964
0.5969902169781068,20.448115348815918
0.5969888686840652,20.449899673461914
0.5969874540826406,20.451704263687134
0.5969861061515234,20.45347499847412
0.5969846919067352,20.455283641815186
0.5969833443383947,20.45702362060547
0.5969819304500972,20.458852291107178
0.5969805832443861,20.46061110496521
0.5969791697124328,20.46242928504944
0.5969778228692036,20.464147806167603
0.5969764096934493,20.465967416763306
0.5969750632125547,20.467713356018066
0.5969736503928534,20.469547033309937
0.5969723042741462,20.47128939628601
0.596970891810352,20.473081827163696
0.5969695460536852,20.474878072738647
0.5969681339456527,20.47668981552124
0.5969667885508793,20.478479385375977
0.5969653767984632,20.4802827835083
0.596964031765436,20.482059240341187
0.5969626203684905,20.483853816986084
0.5969612756970628,20.485634803771973
0.5969598646554427,20.48742437362671
0.5969585203454678,20.489168405532837
0.596957109659028,20.490993976593018
0.596955765710359,20.492721557617188
0.5969543553789542,20.494547128677368
0.5969530117914447,20.496289014816284
0.5969516018149299,20.498108386993408
0.5969502585884331,20.499849557876587
0.5969488489666632,20.501686334609985
0.596947506101033,20.503422021865845
0.596946096833863,20.505207777023315
0.5969447543289529,20.50697684288025
0.5969433454162383,20.50876784324646
0.5969420032719017,20.510549545288086
0.5969405947134976,20.51235795021057
0.5969392529295886,20.51414656639099
0.5969378447253503,20.515936851501465
0.5969365033017229,20.517720937728882
0.5969350954515055,20.519525051116943
0.5969337543880138,20.52125597000122
0.5969323468916732,20.52309775352478
0.5969310061881709,20.524847984313965
0.5969295990455623,20.526664972305298
0.5969282587019036,20.528419971466064
0.5969268519128832,20.53024911880493
0.5969255119289225,20.531980752944946
0.5969241054933458,20.533809661865234
0.5969227658689372,20.53554391860962
0.5969213597866598,20.537354946136475
0.5969200205216579,20.539121866226196
0.5969186147925362,20.540937423706055
0.5969172758867952,20.542765855789185
0.5969158705106847,20.544569969177246
0.5969145319640595,20.54635977745056
0.5969131269408166,20.548175811767578
0.5969117887531615,20.549968004226685
0.5969103840826423,20.551755905151367
0.5969090462538122,20.553542375564575
0.5969076419358729,20.55537247657776
0.5969063044657228,20.557124376296997
0.5969049005002195,20.55899977684021
0.596903563388604,20.560845613479614
0.5969021597753935,20.56274151802063
0.5969008230221677,20.564532995224
0.5968994197611062,20.566428422927856
0.5968980833661252,20.568225860595703
0.5968966804570693,20.570103406906128
0.5968953444201884,20.571869134902954
0.5968939418629948,20.573695182800293
0.5968926061840689,20.57544493675232
0.5968912039785944,20.577258586883545
0.596889868657479,20.579030990600586
0.5968884668035803,20.58082389831543
0.5968871318401304,20.582592010498047
0.5968857303376647,20.584389209747314
0.5968843957317362,20.586174726486206
0.5968829945805603,20.58797597885132
0.5968816603320087,20.589747428894043
0.5968802595319794,20.591543436050415
0.5968789256406604,20.593290090560913
0.5968775251916352,20.595115423202515
0.5968761916574042,20.59684920310974
0.5968747915592401,20.598695039749146
0.5968734583819533,20.600460529327393
0.5968720586345077,20.602322816848755
0.5968707258140207,20.604057788848877
0.5968693264171508,20.605889320373535
0.5968679939533199,20.607635259628296
0.5968665949068834,20.60944962501526
0.5968652627995643,20.611214637756348
0.5968638641034187,20.613016605377197
0.5968625323524679,20.61478900909424
0.5968611340064707,20.61659812927246
0.5968598026117441,20.61837410926819
0.5968584046157532,20.620176792144775
0.596857073577107,20.621959447860718
0.5968556759309803,20.623767375946045
0.5968543452482711,20.62553358078003
0.5968529479518662,20.627354621887207
0.5968516176249504,20.6291024684906
0.5968502206781254,20.63093662261963
0.5968488907068596,20.632692575454712
0.5968474941094726,20.63451600074768
0.5968461644937133,20.636291027069092
0.5968447682456222,20.638123273849487
0.5968434389852264,20.63986301422119
0.5968420430862894,20.641693592071533
0.5968407141811136,20.64344882965088
0.5968393186311892,20.645252227783203
0.5968379900810904,20.64705753326416
0.5968365948800369,20.64885425567627
0.5968352666848721,20.650630474090576
0.5968338718325478,20.65241503715515
0.5968325439921738,20.654194593429565
0.5968311494884374,20.656002283096313
0.5968298220027116,20.657779932022095
0.5968284278474214,20.65959072113037
0.5968271007162009,20.661367893218994
0.5968257069092159,20.663184881210327
0.5968243801323578,20.66493797302246
0.5968229866735368,20.666776180267334
0.5968216602508988,20.66852116584778
0.5968202671401003,20.67035222053528
0.5968189410715398,20.672093629837036
0.5968175483086229,20.67392063140869
0.596816222593997,20.67565655708313
0.5968148301788209,20.6774742603302
0.5968135048179876,20.6792151927948
0.5968121127504112,20.68100595474243
0.5968107877432279,20.68279266357422
0.5968093960231106,20.68456792831421
0.5968080713694351,20.68635129928589
0.596806679996636,20.68814516067505
0.5968053556963264,20.689926862716675
0.5968039646707045,20.69172716140747
0.5968026407236187,20.69349718093872
0.5968012500450336,20.695289134979248
0.5967999264510297,20.69705033302307
0.596798536119341,20.69892191886902
0.5967972128782767,20.7006733417511
0.596795822893344,20.70250916481018
0.5967945000050777,20.70425033569336
0.5967931103667604,20.706090211868286
0.5967917878311505,20.7078115940094
0.5967903985393085,20.709644079208374
0.596789076356213,20.71138095855713
0.5967876874107062,20.713183641433716
0.5967863655799837,20.714956998825073
0.5967849769806718,20.716764211654663
0.5967836555021808,20.718521118164062
0.596782267248924,20.720306873321533
0.5967809461225229,20.722078561782837
0.5967795582151809,20.723883628845215
0.5967782374407288,20.725659370422363
0.5967768498791619,20.72746467590332
0.596775529456517,20.72921133041382
0.5967741422405854,20.731044054031372
0.596772822169607,20.732799530029297
0.5967714352991709,20.734622955322266
0.5967701155797175,20.73636293411255
0.5967687290546375,20.738188982009888
0.5967674096865683,20.739943265914917
0.5967660235067046,20.741782665252686
0.5967647044898784,20.743528604507446
0.5967633186550918,20.745360374450684
0.596761999989368,20.747109413146973
0.5967606144995188,20.748934984207153
0.5967592961847564,20.750705242156982
0.5967579110397053,20.752504348754883
0.5967565930757638,20.754281997680664
0.5967552082753719,20.756073236465454
0.5967538906621105,20.75784397125244
0.5967525062062382,20.75965142250061
0.5967511889435165,20.76141929626465
0.5967498048320249,20.76323103904724
0.5967484879197025,20.76498556137085
0.5967471041524525,20.76681876182556
0.5967457875903889,20.768561363220215
0.5967444041672418,20.770381689071655
0.5967430879552966,20.772123336791992
0.5967417048761133,20.773944854736328
0.5967403890141463,20.775680780410767
0.5967390062787881,20.777493715286255
0.5967376907666594,20.77924346923828
0.5967363083749876,20.78105640411377
0.5967349932125569,20.78284192085266
0.5967336111644331,20.784637689590454
0.5967322963515604,20.78641939163208
0.5967309146468458,20.78820300102234
0.5967296001833913,20.789984226226807
0.5967282188219475,20.79178524017334
0.5967269047077712,20.793558597564697
0.5967255236894601,20.795355796813965
0.5967242099244224,20.797117710113525
0.5967228292491054,20.798936128616333
0.5967215158330667,20.80069065093994
0.5967201355006054,20.802542209625244
0.5967188224334259,20.80426812171936
0.5967174424436825,20.806105613708496
0.5967161297252228,20.807854652404785
0.5967147500780592,20.80967426300049
0.59671343770818,20.811420440673828
0.5967120584034581,20.81323266029358
0.5967107463820197,20.81499671936035
0.5967093674196017,20.81679677963257
0.5967080557464651,20.81856942176819
0.596706677126213,20.820379734039307
0.5967053658012389,20.82216215133667
0.5967039875230151,20.82394576072693
0.5967026765460643,20.82572054862976
0.5967012986097313,20.82753038406372
0.5966999879806649,20.82929491996765
0.5966986103860847,20.83113932609558
0.5966973001047639,20.832887172698975
0.596695922851799,20.83471655845642
0.5966946129180847,20.836460828781128
0.5966932360065978,20.838290214538574
0.5966919264203512,20.84004783630371
0.5966905498502051,20.841867923736572
0.5966892406112875,20.84361982345581
0.5966878643823448,20.8454532623291
0.5966865554906173,20.847209692001343
0.5966851796027408,20.84900975227356
0.5966838710580653,20.850795030593872
0.5966824955111176,20.852593183517456
0.5966811873133553,20.854365825653076
0.5966798121071997,20.856175184249878
0.5966785042562124,20.8579523563385
0.5966771293907118,20.859755992889404
0.5966758218863608,20.86154317855835
0.5966744473613784,20.863372564315796
0.5966731402035257,20.865128993988037
0.5966717660189247,20.866955041885376
0.596670459207432,20.868698596954346
0.5966690853630754,20.870537042617798
0.5966677788978048,20.872291564941406
0.5966664053935561,20.874133110046387
0.5966650992743694,20.875886917114258
0.5966637261100918,20.877695560455322
0.5966624203368512,20.87944483757019
0.5966610475124084,20.88124704360962
0.596659742084976,20.883038997650146
0.5966583696002316,20.88482904434204
0.5966570645184694,20.886709690093994
0.596655692373287,20.88849687576294
0.5966543876370577,20.890275478363037
0.5966530158313009,20.8920795917511
0.5966517114404665,20.89385175704956
0.5966503399739992,20.895653247833252
0.5966490359284221,20.897435665130615
0.5966476648011081,20.899254322052002
0.5966463611006513,20.900983333587646
0.5966449903123546,20.902834177017212
0.5966436869568802,20.904582023620605
0.5966423165074648,20.90641164779663
0.5966410134968355,20.908196449279785
0.5966396433861656,20.910029649734497
0.5966383407202445,20.91178607940674
0.5966369709481841,20.91361975669861
0.5966356686268339,20.915372848510742
0.5966342991932472,20.917160987854004
0.5966329972163308,20.91894769668579
0.5966316281210823,20.920737743377686
0.5966303264884625,20.922542810440063
0.5966289577314167,20.924363613128662
0.5966276564429567,20.926148414611816
0.5966262880239779,20.927940368652344
0.5966249870795409,20.92971444129944
0.5966236189984937,20.931525707244873
0.5966223183979428,20.933268308639526
0.596620950654692,20.935088634490967
0.5966196503978904,20.936824083328247
0.5966182829923005,20.938661575317383
0.5966169830791118,20.940415859222412
0.5966156160110476,20.942248582839966
0.5966143164413353,20.94400382041931
0.5966129497106617,20.94581651687622
0.5966116504842891,20.947555541992188
0.5966102840908711,20.949386835098267
0.5966089852077018,20.951127767562866
0.5966076191514044,20.95290756225586
0.5966063206113021,20.95466446876526
0.5966049548919904,20.956469774246216
0.5966036566948191,20.958279609680176
0.596602291312358,20.960094690322876
0.5966009934579813,20.961878776550293
0.5965996284122363,20.963677644729614
0.5965983309005183,20.96546196937561
0.5965969661913547,20.967284202575684
0.5965956690221591,20.969046115875244
0.5965943046494422,20.970890998840332
0.5965930078226332,20.972628593444824
0.5965916437862289,20.974470138549805
0.5965903473016705,20.976242780685425
0.5965889836014436,20.978073835372925
0.5965876874590004,20.97982358932495
0.5965863240948169,20.98166275024414
0.5965850282943529,20.98346996307373
0.5965836652660784,20.985264539718628
0.596582369807458,20.987034559249878
0.5965810071149587,20.988834381103516
0.5965797119980462,20.990609884262085
0.5965783496411875,20.992421865463257
0.5965770548658477,20.99420690536499
0.5965756928444955,20.99599051475525
0.5965743984105927,20.997753620147705
0.5965730367246133,20.999565362930298
0.5965717426320124,21.00129461288452
0.5965703812812717,21.00313973426819
0.5965690875298374,21.00489568710327
0.5965677265142014,21.006720542907715
0.5965664331037984,21.008453369140625
0.5965650724231336,21.010295152664185
0.5965637793536268,21.012036561965942
0.5965624190077994,21.01387095451355
0.596561126279054,21.015623807907104
0.5965597662679304,21.01745080947876
0.5965584738798111,21.019237518310547
0.5965571142032577,21.021044731140137
0.5965558221556299,21.022830724716187
0.5965544628135132,21.024635076522827
0.596553171106242,21.02642035484314
0.5965518120984284,21.028233528137207
0.5965505207313793,21.03003215789795
0.5965491620577357,21.03183126449585
0.5965478710307738,21.03360891342163
0.5965465126911669,21.035436391830444
0.5965452220041576,21.03718590736389
0.5965438639984543,21.03900909423828
0.5965425736512632,21.040756464004517
0.5965412159793303,21.04258131980896
0.5965399259718229,21.044333457946777
0.5965385686335276,21.046176195144653
0.5965372789655696,21.047938108444214
0.5965359219607785,21.049781799316406
0.5965346326322358,21.05153465270996
0.5965332759608162,21.053361415863037
0.5965319869715544,21.0551278591156
0.5965306306333735,21.056947469711304
0.5965293419832585,21.05873394012451
0.5965279859781838,21.060564279556274
0.5965266976670814,21.062358140945435
0.5965253419949801,21.064173936843872
0.5965240540227567,21.06599450111389
0.596522698683496,21.067811727523804
0.5965214110500173,21.06959891319275
0.596520056043465,21.071431159973145
0.5965187687485975,21.073206663131714
0.596517414074621,21.075051307678223
0.5965161271182307,21.07679057121277
0.5965147727766976,21.078629970550537
0.596513486158651,21.080399990081787
0.5965121321494291,21.08225417137146
0.5965108458695926,21.084006786346436
0.5965094921925497,21.08583903312683
0.5965082062507895,21.08760094642639
0.5965068529057935,21.089417934417725
0.5965055673019763,21.091190338134766
0.5965042142888951,21.09298324584961
0.5965029290228878,21.094749450683594
0.5965015763415892,21.09654974937439
0.5965002914132583,21.098326921463013
0.5964989390636105,21.100117206573486
0.5964976544728227,21.10188364982605
0.596496302454694,21.103689670562744
0.5964950182013161,21.105450868606567
0.5964936665145747,21.10727596282959
0.5964923825984738,21.109025239944458
0.5964910312429876,21.110870838165283
0.5964897476640308,21.1126127243042
0.5964883966396687,21.114434957504272
0.5964871133977229,21.11616611480713
0.5964857627043529,21.11801791191101
0.5964844797992853,21.1197612285614
0.5964831294367762,21.121586799621582
0.5964818468684538,21.123350858688354
0.5964804968366744,21.125136613845825
0.5964792146049647,21.12691020965576
0.5964778649037833,21.12870168685913
0.5964765830085534,21.130481481552124
0.5964752336378388,21.13225030899048
0.5964739520789567,21.1340434551239
0.5964726030385777,21.135841131210327
0.5964713218159106,21.137613534927368
0.5964699731057362,21.139435052871704
0.5964686922191516,21.141183137893677
0.5964673438390508,21.14300298690796
0.5964660632884163,21.144766330718994
0.596464715238258,21.146584272384644
0.5964634350234416,21.14832830429077
0.5964620873030948,21.15016794204712
0.5964608074239642,21.151925325393677
0.5964594600332982,21.15372323989868
0.5964581804897213,21.15549063682556
0.5964568334286054,21.15729522705078
0.5964555542204503,21.1590518951416
0.5964542074887538,21.160844802856445
0.5964529286158882,21.162609338760376
0.5964515822134806,21.164409637451172
0.5964503036757726,21.16620111465454
0.5964489576025233,21.167994737625122
0.5964476793998412,21.169748783111572
0.5964463336556198,21.171557664871216
0.5964450557878319,21.173343896865845
0.5964437103725078,21.17514657974243
0.5964424328394824,21.176903247833252
0.5964410877529254,21.17876410484314
0.5964398105545311,21.180490016937256
0.5964384657966109,21.18233823776245
0.596437188932716,21.184096574783325
0.5964358445033024,21.185894012451172
0.5964345679737754,21.187663078308105
0.5964332238727386,21.189494848251343
0.5964319476774481,21.191226482391357
0.5964306039046579,21.193015098571777
0.5964293280434724,21.19478440284729
0.596427984598799,21.196574211120605
0.5964267090715876,21.198343992233276
0.5964253659549006,21.20016074180603
0.5964240907615321,21.201924085617065
0.5964227479727021,21.2037456035614
0.5964214731130455,21.205522298812866
0.5964201306519429,21.20732545852661
0.5964188561258668,21.209071159362793
0.5964175139923615,21.210898876190186
0.5964162397997353,21.212642431259155
0.5964148979936981,21.214479684829712
0.5964136241343907,21.216227769851685
0.5964122826556918,21.218042135238647
0.5964110091295727,21.21978783607483
0.5964096679780829,21.221599340438843
0.596408394785021,21.223353624343872
0.5964070539606107,21.225159406661987
0.5964057811004757,21.226937532424927
0.5964044406030157,21.22873044013977
0.5964031680756767,21.23051428794861
0.5964018279050378,21.232314348220825
0.5964005557103645,21.234089374542236
0.5963992158664175,21.235898971557617
0.5963979440042795,21.237667560577393
0.5963966044868952,21.239464282989502
0.596395332957162,21.241215229034424
0.5963939937662117,21.243026971817017
0.596392722568753,21.244751453399658
0.5963913837041075,21.246570348739624
0.596390112838793,21.248327016830444
0.5963887743003236,21.250154972076416
0.5963875037670232,21.251914739608765
0.5963861655546011,21.25373601913452
0.5963848953531848,21.25548243522644
0.5963835574666809,21.25727653503418
0.5963822875970188,21.259056091308594
0.5963809500363048,21.260854482650757
0.5963796804982668,21.26261878013611
0.596378343263214,21.26442289352417
0.5963770740566704,21.26618242263794
0.5963757371471502,21.267971515655518
0.596374468271971,21.269741773605347
0.5963731316878552,21.27154231071472
0.5963718631439108,21.273297548294067
0.5963705268850709,21.27512502670288
0.5963692586722316,21.276874542236328
0.5963679227385391,21.27870750427246
0.5963666548566755,21.28045082092285
0.5963653192480024,21.28226327896118
0.5963640516969848,21.284019231796265
0.5963627164132028,21.285824298858643
0.5963614491929018,21.287569522857666
0.596360114233883,21.28941035270691
0.5963588473441693,21.291171312332153
0.5963575127097857,21.292972803115845
0.59635624615053,21.294787645339966
0.5963549118406533,21.296589374542236
0.5963536456117263,21.298344135284424
0.5963523116262289,21.300145387649536
0.5963510457275017,21.301911115646362
0.5963497120662558,21.303720235824585
0.5963484464975991,21.305500507354736
0.5963471131604767,21.307292461395264
0.5963458479217616,21.30901789665222
0.5963445149086354,21.310879707336426
0.5963432499997329,21.312644958496094
0.5963419173104748,21.314484119415283
0.5963406527312564,21.31622624397278
0.5963393203657392,21.318058252334595
0.5963380561160757,21.31985640525818
0.5963367240741722,21.321693420410156
0.5963354601539347,21.323458194732666
0.5963341284355171,21.325278520584106
0.5963328648445775,21.327067136764526
0.5963315334495187,21.328871965408325
0.5963302701877481,21.330672025680542
0.5963289391159208,21.332488536834717
0.5963276761831906,21.334277629852295
0.5963263454344678,21.336111068725586
0.5963250828306498,21.337895154953003
0.5963237524049041,21.33970355987549
0.5963224901298699,21.34147334098816
0.5963211600269744,21.34327721595764
0.5963198980805957,21.345014572143555
0.5963185683004235,21.346864938735962
0.5963173066825721,21.348613739013672
0.596315977224996,21.35043954849243
0.5963147159355437,21.352208614349365
0.5963133868004373,21.354024648666382
0.5963121258392561,21.355783224105835
0.5963107970264923,21.357617616653442
0.5963095363934542,21.359375715255737
0.5963082079029066,21.361183643341064
0.5963069475978835,21.362963914871216
0.5963056194294253,21.36476731300354
0.5963043594522894,21.366569757461548
0.5963030316057941,21.36838173866272
0.5963017719564178,21.370171070098877
0.596300444431759,21.37199568748474
0.5962991851100143,21.373775243759155
0.5962978579070655,21.3755886554718
0.5962965989128249,21.377366304397583
0.5962952720314598,21.379183053970337
0.5962940133645956,21.380920886993408
0.596292686804688,21.38274621963501
0.5962914284650729,21.384524822235107
0.5962901022264965,21.38634157180786
0.5962888442140027,21.38811731338501
0.5962875182966315,21.38993763923645
0.5962862606111321,21.39168906211853
0.5962849350148399,21.39351987838745
0.5962836776562072,21.395275115966797
0.5962823523808681,21.397074460983276
0.5962810953489751,21.398849725723267
0.5962797703944632,21.40066170692444
0.5962785136891825,21.402437448501587
0.596277189055372,21.404282331466675
0.5962759326765767,21.406058073043823
0.5962746083633417,21.40786051750183
0.5962733523109048,21.409640789031982
0.5962720283181194,21.41143298149109
0.596270772591914,21.413177967071533
0.5962694489194529,21.415006160736084
0.596268193519352,21.416760206222534
0.5962668701670895,21.418574333190918
0.5962656150929662,21.420348405838013
0.5962642920607768,21.42216944694519
0.5962630373125046,21.423909664154053
0.5962617146002629,21.425764560699463
0.5962604601777147,21.427528381347656
0.5962591377852954,21.42934274673462
0.596257883688345,21.431114196777344
0.5962565616156226,21.43291687965393
0.5962553078441435,21.43466091156006
0.5962539860909929,21.436479091644287
0.5962527326448582,21.43826460838318
0.5962514112111544,21.440072774887085
0.5962501580902382,21.44186305999756
0.5962488369758557,21.443681478500366
0.5962475841800313,21.445451021194458
0.5962462633848454,21.447272777557373
0.5962450109139869,21.449003219604492
0.5962436904378726,21.450822353363037
0.5962424382918534,21.4525945186615
0.5962411181346858,21.45441198348999
0.5962398663133801,21.456159591674805
0.5962385464750344,21.457996129989624
0.5962372949783162,21.45974349975586
0.5962359754586674,21.461572408676147
0.5962347242864104,21.463321685791016
0.5962334050853343,21.465120553970337
0.5962321542374129,21.466890573501587
0.5962308353547844,21.468682765960693
0.5962295848310728,21.470463514328003
0.5962282662667675,21.47226095199585
0.5962270160671397,21.47405195236206
0.5962256978210333,21.47584629058838
0.5962244479453637,21.47761082649231
0.5962231300173316,21.479437589645386
0.5962218804654944,21.48119354248047
0.5962205628554125,21.483006954193115
0.5962193136272823,21.484769582748413
0.5962179963350264,21.486577033996582
0.5962167474304776,21.488332748413086
0.5962154304559231,21.490169525146484
0.5962141818748304,21.491909742355347
0.5962128652178535,21.493720054626465
0.5962116169600913,21.49548077583313
0.5962103006205678,21.497252225875854
0.5962090526860111,21.49902892112732
0.5962077366638171,21.500815868377686
0.5962064890523405,21.50257420539856
0.5962051733473519,21.504374265670776
0.5962039260588304,21.50615954399109
0.5962026106709234,21.50795817375183
0.5962013637052319,21.50972008705139
0.5962000486342828,21.51153588294983
0.596198801991296,21.513280630111694
0.5961974872371811,21.515137910842896
0.5961962409167745,21.516878843307495
0.5961949264793699,21.518717527389526
0.5961936804814184,21.52100133895874
0.5961923663606006,21.522860527038574
0.5961911206849794,21.524617433547974
0.5961898068806251,21.52644157409668
0.5961885615272093,21.528194904327393
0.5961872480391949,21.53004026412964
0.5961860030078601,21.531808376312256
0.5961846898360622,21.533642053604126
0.5961834451266836,21.535416841506958
0.5961821322709788,21.537224292755127
0.5961808878834319,21.539034366607666
0.5961795753436973,21.54084801673889
0.5961783312778578,21.54261350631714
0.5961770190539696,21.544421195983887
0.5961757753097129,21.54620933532715
0.5961744634015486,21.54800844192505
0.5961732199787505,21.549782276153564
0.5961719083861866,21.551607370376587
0.5961706652847227,21.553385257720947
0.5961693540076366,21.555174112319946
0.5961681112273827,21.556922674179077
0.5961668002656513,21.558724880218506
0.5961655578064834,21.56048607826233
0.5961642471599838,21.562354564666748
0.5961630050217779,21.564100980758667
0.5961616946903873,21.565926790237427
0.5961604528730192,21.5676851272583
0.5961591428566151,21.56949472427368
0.5961579013599609,21.571245908737183
0.5961565916584204,21.573047399520874
0.5961553504823565,21.57483196258545
0.5961540410955571,21.576639890670776
0.5961528002399593,21.578416109085083
0.5961514911677787,21.58022952079773
0.5961502506325237,21.582014799118042
0.596148941874839,21.58381748199463
0.596147701659803,21.585577726364136
0.5961463932164922,21.58739709854126
0.5961451533215516,21.589144706726074
0.5961438451924921,21.590985536575317
0.5961426056175233,21.592767238616943
0.5961412978025933,21.594616889953613
0.5961400585474728,21.596379041671753
0.5961387510465497,21.598220109939575
0.5961375121111543,21.59997296333313
0.5961362049241162,21.601784467697144
0.5961349663083224,21.603553771972656
0.5961336594350473,21.605350255966187
0.5961324211387319,21.60710048675537
0.5961311145790977,21.608892917633057
0.5961298766021377,21.610658168792725
0.5961285703560225,21.612464666366577
0.5961273326982945,21.614251375198364
0.5961260267655764,21.61604356765747
0.5961247894269577,21.617812633514404
0.5961234838075151,21.619643926620483
0.5961222467878822,21.621408700942993
0.5961209414815933,21.623222589492798
0.5961197047808239,21.62497591972351
0.5961183997875669,21.62681794166565
0.5961171634055377,21.62857484817505
0.5961158587251913,21.630401849746704
0.5961146226617796,21.632150173187256
0.5961133182942222,21.6339750289917
0.5961120825493055,21.63573908805847
0.5961107784944154,21.637564659118652
0.5961095430678709,21.63932752609253
0.596108239325527,21.641138076782227
0.596107004217232,21.642911195755005
0.596105700787313,21.644713163375854
0.5961044659971451,21.646506547927856
0.5961031628795297,21.64830732345581
0.5961019284073665,21.650084495544434
0.5961006256019334,21.65189838409424
0.5960993914476526,21.65367293357849
0.5960980889542804,21.655479431152344
0.5960968551177597,21.657219409942627
0.596095552936328,21.65903401374817
0.596094319417445,21.660777807235718
0.5960930175478324,21.66261100769043
0.5960917843464648,21.664363861083984
0.5960904827885506,21.66618251800537
0.5960892499045765,21.667943954467773
0.5960879486582398,21.669769525527954
0.5960867160915371,21.671515941619873
0.5960854151566568,21.673356533050537
0.5960841829071035,21.67509388923645
0.5960828822835593,21.67687726020813
0.5960816503510336,21.678647756576538
0.5960803500387046,21.680441856384277
0.5960791184230846,21.682202100753784
0.5960778184218503,21.684016942977905
0.5960765871230139,21.685795545578003
0.5960752874327538,21.68760108947754
0.5960740564505798,21.689363479614258
0.5960727570711734,21.69115686416626
0.5960715264055397,21.69290852546692
0.5960702273368667,21.694751262664795
0.5960689969876519,21.696521520614624
0.5960676982295918,21.698326587677002
0.5960664681966745,21.700082302093506
0.5960651697491071,21.701902627944946
0.5960639400323658,21.703649759292603
0.5960626418951708,21.70547604560852
0.596061412494484,21.70724868774414
0.5960601146675415,21.709019899368286
0.596058885582788,21.710810661315918
0.5960575880659779,21.71262240409851
0.5960563592970363,21.714393854141235
0.5960550620902384,21.716201782226562
0.5960538336369875,21.717971324920654
0.5960525367400822,21.71978211402893
0.5960513086024011,21.721550226211548
0.5960500120152681,21.723350286483765
0.5960487841930356,21.72507643699646
0.5960474879155553,21.726898431777954
0.5960462604086505,21.728657245635986
0.5960449644407031,21.73047161102295
0.596043737249005,21.732220888137817
0.5960424415904708,21.734034299850464
0.5960412147138586,21.735780239105225
0.5960399193646181,21.737611770629883
0.596038692802971,21.73937177658081
0.5960373977629047,21.741172313690186
0.5960361715161017,21.74292802810669
0.5960348767850899,21.744726419448853
0.5960336508530109,21.74651002883911
0.5960323564309342,21.74830913543701
0.5960311308134583,21.750078678131104
0.5960298367001976,21.75189518928528
0.596028611397204,21.753641843795776
0.5960273175926397,21.755444049835205
0.5960260926040084,21.757194995880127
0.5960247991080215,21.75899028778076
0.5960235744336317,21.760746955871582
0.5960222812461031,21.76256775856018
0.5960210568858347,21.764336824417114
0.5960197640066451,21.76615834236145
0.5960185399603777,21.767916917800903
0.5960172473894082,21.76972007751465
0.5960160236570217,21.771472930908203
0.5960147313941533,21.773268222808838
0.5960135079755274,21.775042057037354
0.5960122160206413,21.776849508285522
0.5960109929156561,21.778627157211304
0.5960097012686331,21.780436754226685
0.5960084784771686,21.78220534324646
0.5960071871378902,21.78401017189026
0.5960059646598266,21.78578472137451
0.5960046736281739,21.787599325180054
0.596003451463391,21.789344549179077
0.5960021607392457,21.79118824005127
0.5960009388876236,21.792932987213135
0.595999648470867,21.794750452041626
0.5959984269322862,21.796513080596924
0.5959971368227995,21.798335552215576
0.5959959155971404,21.80010485649109
0.5959946257948054,21.801912784576416
0.5959934048819482,21.80367112159729
0.5959921153866464,21.805508852005005
0.5959908947864717,21.80726432800293
0.5959896055980851,21.80904221534729
0.5959883853104728,21.81084632873535
0.5959870964288829,21.812657117843628
0.5959858764537144,21.81441617012024
0.5959845878788028,21.81624174118042
0.5959833682159584,21.818018436431885
0.5959820799476073,21.819827795028687
0.5959808605969675,21.82161521911621
0.5959795726350587,21.823421955108643
0.5959783535965045,21.82515835762024
0.59597706594092,21.82699942588806
0.5959758472143322,21.828752279281616
0.5959745598649541,21.830557823181152
0.5959733414502135,21.83231830596924
0.5959720544069238,21.83414936065674
0.5959708363039115,21.835904598236084
0.5959695495665924,21.837740421295166
0.5959683317751894,21.839511156082153
0.5959670453437232,21.84133529663086
0.5959658278638106,21.84310793876648
0.5959645417380796,21.844920873641968
0.5959633245695384,21.846671104431152
0.5959620387494251,21.848496198654175
0.5959608218921366,21.85026502609253
0.5959595363775233,21.852065801620483
0.5959583198313688,21.853821992874146
0.595957034622138,21.85562515258789
0.5959558183869988,21.85737681388855
0.5959545334830332,21.859211683273315
0.5959533175587908,21.860954999923706
0.5959520329599727,21.862756967544556
0.5959508173465087,21.864503860473633
0.595949533052721,21.866312742233276
0.5959483177499166,21.8680579662323
0.5959470337610422,21.86988925933838
0.5959458187687792,21.871641635894775
0.5959445350847009,21.87346363067627
0.5959433204028608,21.875234603881836
0.5959420370234612,21.877053260803223
0.5959408226519259,21.878838062286377
0.5959395395770882,21.880654335021973
0.5959383255157396,21.882402420043945
0.5959370427453466,21.884193897247314
0.5959358289940663,21.886051416397095
0.5959345465280012,21.887856006622314
0.5959333330866712,21.889610052108765
0.5959320509248173,21.89140748977661
0.5959308377933195,21.893134593963623
0.5959295559355599,21.89496397972107
0.5959283431137762,21.89672088623047
0.5959270615599942,21.898545265197754
0.5959258490478071,21.900283336639404
0.5959245677978856,21.902109146118164
0.5959233555951773,21.90387535095215
0.5959220746490002,21.905675888061523
0.5959208627556526,21.907445907592773
0.595919582113103,21.909246921539307
0.5959183705289985,21.9110267162323
0.5959170901899602,21.912845849990845
0.5959158789149813,21.9146146774292
0.5959145988793377,21.91643238067627
0.5959133879133667,21.918209075927734
0.5959121081810015,21.92002820968628
0.595910897523921,21.921818017959595
0.5959096180947177,21.92363214492798
0.5959084077464103,21.925400257110596
0.5959071286202529,21.927221536636353
0.5959059185806009,21.928988933563232
0.5959046397573732,21.930817365646362
0.5959034300262595,21.932567596435547
0.5959021515058454,21.934391736984253
0.5959009420831527,21.936149835586548
0.5958996638654359,21.937992334365845
0.5958984547510472,21.939757108688354
0.5958971768359119,21.941572904586792
0.5958959680297097,21.943340063095093
0.5958946904170402,21.945139408111572
0.5958934819189076,21.94687843322754
0.5958922046085878,21.948699474334717
0.5958909964184078,21.950469493865967
0.5958897194103219,21.952268838882446
0.5958885115279775,21.954046487808228
0.5958872348220098,21.955851316452026
0.5958860272473842,21.95762872695923
0.5958847508434191,21.95945906639099
0.5958835435763953,21.96119523048401
0.595882267474317,21.963019609451294
0.5958810605147786,21.96480941772461
0.5958797847144716,21.96663808822632
0.5958785780623016,21.96838140487671
0.5958773025636506,21.970219373703003
0.5958760962187325,21.971970558166504
0.5958748210216217,21.973773956298828
0.5958736149838391,21.975550413131714
0.5958723400881534,21.977381467819214
0.5958711343573894,21.979125022888184
0.5958698597630134,21.980937242507935
0.5958686543391518,21.982713222503662
0.5958673800459703,21.984519004821777
0.5958661749288947,21.9862859249115
0.5958649009367926,21.98809242248535
0.5958636961263867,21.989869356155396
0.5958624224352487,21.991687774658203
0.5958612179313961,21.993452548980713
0.5958599445411074,21.99523425102234
0.595858740343692,21.99699330329895
0.5958574672541375,21.998830318450928
0.595856263363043,22.00057363510132
0.5958549905741076,22.002405643463135
0.5958537869892184,22.004149436950684
0.5958525145007872,22.005961418151855
0.595851311221987,22.007710456848145
0.5958500390339454,22.009536027908325
0.5958488360611182,22.01125717163086
0.5958475641733514,22.013081073760986
0.5958463615063813,22.014859676361084
0.5958450899187745,22.016661405563354
0.5958438875575458,22.018442392349243
0.5958426162699846,22.020260334014893
0.5958414142143815,22.0220046043396
0.5958401432267512,22.023818492889404
0.595838941476658,22.025587558746338
0.595837670788844,22.027379512786865
0.595836469344145,22.029133558273315
0.5958351989560329,22.03092360496521
0.5958339978166126,22.032662391662598
0.5958327277280883,22.034496784210205
0.595831526893831,22.03626251220703
0.5958302571047798,22.0380802154541
0.5958290565755704,22.03983497619629
0.595827787085878,22.04165768623352
0.5958265868616011,22.04337477684021
0.5958253176711537,22.045175552368164
0.5958241177516936,22.046945571899414
0.5958228488603767,22.04874277114868
0.5958216492456185,22.05052947998047
0.5958203806533182,22.052344799041748
0.5958191813431465,22.054112672805786
0.5958179130497487,22.055912733078003
0.5958167140440485,22.05768394470215
0.5958154460494393,22.059468269348145
0.5958142473480953,22.061243534088135
0.595812979652161,22.063056230545044
0.5958117812550581,22.06478214263916
0.5958105138576846,22.066614866256714
0.5958093157647083,22.068371057510376
0.5958080486657819,22.070191860198975
0.595806850876817,22.07193684577942
0.5958055840762237,22.073753118515015
0.5958043865911555,22.07550358772278
0.5958031200887822,22.07731008529663
0.5958019229074959,22.079082012176514
0.5958006567032286,22.080877542495728
0.5957994598256093,22.08265256881714
0.5957981939193349,22.084455490112305
0.595796997345268,22.086219787597656
0.5957957317368724,22.088037252426147
0.5957945354662436,22.08980107307434
0.5957932701556139,22.09159803390503
0.5957920741883084,22.093385219573975
0.5957908091753311,22.095187425613403
0.5957896135112345,22.096922397613525
0.5957883487957963,22.09875226020813
0.5957871534347942,22.10049843788147
0.5957858890167818,22.102323532104492
0.5957846939587599,22.104088306427002
0.5957834298380603,22.105916500091553
0.5957822350829042,22.107643365859985
0.5957809712594042,22.109479665756226
0.5957797768069998,22.111210823059082
0.5957785132805863,22.113021850585938
0.5957773191308193,22.11483335494995
0.5957760559013794,22.116636753082275
0.5957748620541359,22.118409872055054
0.5957735991215567,22.120216369628906
0.5957724055767224,22.122001886367798
0.595771142940891,22.12382984161377
0.5957699496983521,22.125579595565796
0.5957686873591556,22.127378702163696
0.5957674944187983,22.12913727760315
0.595766232376124,22.130959510803223
0.5957650397378341,22.132716178894043
0.5957637779915694,22.13452649116516
0.5957625856552335,22.136280298233032
0.5957613242052657,22.13809108734131
0.59576013217077,22.13986563682556
0.5957588710169864,22.141680479049683
0.5957576792842169,22.143413543701172
0.5957564184265052,22.145214557647705
0.5957552269953484,22.146984338760376
0.5957539664335963,22.148789882659912
0.5957527753039388,22.150551080703735
0.5957515150380336,22.152355670928955
0.5957503242097618,22.15412974357605
0.5957490642395913,22.155945777893066
0.5957478737125919,22.157708644866943
0.5957466140380439,22.15951442718506
0.5957454238122032,22.161268711090088
0.5957441644331654,22.1630859375
0.5957429745083702,22.164835929870605
0.5957417154247306,22.166663646697998
0.595740525800868,22.16841459274292
0.5957392670125141,22.170233964920044
0.5957380776894706,22.172011137008667
0.595736819196291,22.17382025718689
0.5957356301739535,22.17557382583618
0.5957343719758358,22.177393913269043
0.5957331832540912,22.179140329360962
0.5957319253509235,22.180946826934814
0.5957307369296588,22.182734489440918
0.5957294793213294,22.18453621864319
0.5957282912004318,22.186293840408325
0.5957270338868288,22.188117265701294
0.5957258460661854,22.189886331558228
0.595724589047197,22.191691160202026
0.5957234015266948,22.193485498428345
0.5957221448022096,22.195284128189087
0.5957209575817359,22.197017431259155
0.5957197011516421,22.198877334594727
0.5957185142310841,22.20063853263855
0.5957172580952703,22.202439546585083
0.5957160714745156,22.204209804534912
0.5957148156328699,22.20602560043335
0.5957136293118056,22.207777738571167
0.595712373764217,22.20962142944336
0.5957111877427308,22.21136999130249
0.5957099324890878,22.213171005249023
0.5957087467670671,22.214959383010864
0.5957074918072586,22.21676278114319
0.5957063063845908,22.218528270721436
0.5957050517185051,22.22035026550293
0.5957038665950782,22.22209882736206
0.5957026122226046,22.22388744354248
0.595701427398306,22.225675106048584
0.5957001733193329,22.22748565673828
0.5956989887940507,22.229236841201782
0.5956977350084671,22.231075286865234
0.595696550782089,22.232821464538574
0.5956952972897841,22.234628200531006
0.5956941133621979,22.236385107040405
0.5956928601630607,22.23820209503174
0.5956916765341543,22.239939212799072
0.5956904236280737,22.241780996322632
0.5956892402977353,22.24353551864624
0.5956879876846005,22.245348691940308
0.5956868046527182,22.247108459472656
0.5956855523324185,22.248902797698975
0.59568436959888,22.25064444541931
0.595683117571305,22.252461910247803
0.5956819351359989,22.254237174987793
0.5956806834010373,22.256035327911377
0.5956795012638515,22.257824182510376
0.5956782498213933,22.259615898132324
0.5956770679822164,22.261398553848267
0.5956758168321505,22.263201236724854
0.5956746352908708,22.26496696472168
0.595673384433087,22.266783475875854
0.5956722031895928,22.268555164337158
0.5956709526239806,22.270357847213745
0.5956697716781605,22.272085905075073
0.5956685214046097,22.273914337158203
0.5956673407563521,22.275665998458862
0.5956660907747521,22.27749252319336
0.5956649104239456,22.279250383377075
0.5956636607341863,22.281064748764038
0.5956624806807199,22.282817602157593
0.5956612312826911,22.28461766242981
0.5956600515264531,22.2863826751709
0.5956588024200445,22.28817367553711
0.595657622960924,22.289950370788574
0.5956563741460258,22.291752576828003
0.5956551949839111,22.293522834777832
0.5956539464604131,22.29531192779541
0.5956527675951936,22.297056198120117
0.5956515193629859,22.29889464378357
0.5956503407945505,22.300649881362915
0.5956490928535232,22.302470684051514
0.5956479145817605,22.304200649261475
0.5956466669318038,22.306036710739136
0.5956454889566032,22.307796478271484
0.5956442415976071,22.30962061882019
0.5956430639188577,22.311378240585327
0.5956418168507126,22.313172817230225
0.5956406394683037,22.314932584762573
0.5956393926908998,22.316756010055542
0.5956382156047205,22.318524599075317
0.5956369691179484,22.320321083068848
0.5956357923278879,22.322110652923584
0.595634546131638,22.323909997940063
0.5956333696375857,22.325684547424316
0.5956321237317483,22.327505826950073
0.5956309475335938,22.32926034927368
0.5956297019180596,22.33110475540161
0.5956285260156923,22.332859992980957
0.5956272806903518,22.334675073623657
0.5956261050836611,22.336422443389893
0.5956248600484052,22.33824634552002
0.5956236847372809,22.340003728866577
0.595622439992,22.34183168411255
0.5956212649763315,22.3435800075531
0.5956200205209168,22.345402240753174
0.5956188458005941,22.347164392471313
0.5956176016349362,22.34896683692932
0.5956164272098486,22.350738286972046
0.5956151833338384,22.352567434310913
0.5956140092038763,22.354334592819214
0.5956127656174046,22.35611319541931
0.5956115917824577,22.35790705680847
0.5956103484854159,22.359704971313477
0.5956091749453738,22.361461400985718
0.5956079319376527,22.363261222839355
0.5956067586924058,22.36501669883728
0.5956055159738967,22.366843938827515
0.5956043430233348,22.368574619293213
0.5956031005939287,22.37040114402771
0.5956019279379421,22.372134685516357
0.5956006857975303,22.373967170715332
0.5955995134360091,22.37571930885315
0.5955982715844832,22.37755298614502
0.5955970995173174,22.37931489944458
0.5955958579545686,22.381114721298218
0.5955946861816489,22.382872819900513
0.5955934449075683,22.38470435142517
0.5955922734287846,22.38647699356079
0.5955910324432641,22.38827657699585
0.5955898612585072,22.390065908432007
0.595588620561438,22.39188528060913
0.5955874496705983,22.393648386001587
0.5955862092618721,22.395466089248657
0.5955850386648401,22.397209882736206
0.5955837985443486,22.399016857147217
0.5955826282410147,22.400782346725464
0.5955813884086497,22.402604341506958
0.5955802183989046,22.40435528755188
0.5955789788545578,22.406203031539917
0.5955778091382924,22.407945156097412
0.5955765698818553,22.409769773483276
0.5955754004589601,22.411519289016724
0.5955741614903249,22.41333317756653
0.595572992360691,22.415080547332764
0.5955717536797497,22.41689419746399
0.5955705848432675,22.418660163879395
0.5955693464499118,22.42046093940735
0.5955681779064727,22.422247409820557
0.5955669398005948,22.42404818534851
0.5955657715500895,22.42581796646118
0.5955645337315816,22.427623987197876
0.5955633657739013,22.429397344589233
0.5955621282426555,22.431196451187134
0.595560960577691,22.432960987091064
0.5955597233335993,22.434805870056152
0.5955585559612422,22.43654465675354
0.5955573190041971,22.438377857208252
0.5955561519243382,22.440146684646606
0.5955549152542321,22.441969394683838
0.5955537484667628,22.443737506866455
0.5955525120834879,22.44557476043701
0.5955513455882997,22.447306632995605
0.5955501094917485,22.44912052154541
0.5955489432887325,22.45089817047119
0.5955477074787975,22.452699422836304
0.5955465415678453,22.4544894695282
0.5955453060444191,22.456294298171997
0.5955441404254223,22.458062648773193
0.5955429051883973,22.459877967834473
0.5955417398612473,22.46166682243347
0.5955405049105165,22.463505268096924
0.5955393398751048,22.465272903442383
0.5955381052105607,22.467113971710205
0.595536940466779,22.46887707710266
0.5955357060883145,22.47068977355957
0.5955345416360549,22.472421646118164
0.5955333075435627,22.47423529624939
0.5955321433827164,22.475987434387207
0.5955309095760897,22.47780179977417
0.5955297457065489,22.47956109046936
0.5955285121856803,22.481398344039917
0.5955273486073368,22.4831440448761
0.5955261153721194,22.484961986541748
0.5955249520848651,22.48674201965332
0.5955237191351921,22.48853826522827
0.595522556138919,22.490363836288452
0.5955213234746835,22.492164850234985
0.5955201607692838,22.49392867088318
0.5955189283903789,22.495747566223145
0.5955177659757446,22.497535228729248
0.5955165338820633,22.49932289123535
0.5955153717580868,22.501078605651855
0.5955141399495226,22.502922773361206
0.5955129781160958,22.504669427871704
0.5955117465925421,22.506510972976685
0.5955105850495577,22.508254051208496
0.5955093538109077,22.510064363479614
0.5955081925582576,22.51182508468628
0.5955069616044051,22.513641357421875
0.5955058006419818,22.515388011932373
0.5955045699728201,22.51719093322754
0.5955034051465018,22.51992702484131
0.5955021747744804,22.522778272628784
0.5955010143818087,22.524522066116333
0.5954997842812386,22.526326656341553
0.5954986242059023,22.528080701828003
0.5954973943897036,22.52987027168274
0.5954962346041535,22.531617879867554
0.5954950050722181,22.53341245651245
0.5954938455763468,22.53516674041748
0.5954926163285688,22.536924600601196
0.5954914571222689,22.538708686828613
0.5954902281585422,22.540459871292114
0.5954890692417069,22.542217254638672
0.5954878405619249,22.54399085044861
0.595486681934447,22.545755863189697
0.5954854535385041,22.547513723373413
0.5954842952002761,22.549288511276245
0.5954830670880663,22.551076650619507
0.5954819090389815,22.552826642990112
0.5954806812103988,22.554667234420776
0.5954795234503502,22.556407928466797
0.5954782959052886,22.55819082260132
0.5954771384341692,22.55996584892273
0.595475911172523,22.561761379241943
0.595474753990226,22.563499212265015
0.5954735270118893,22.5652916431427
0.5954723701183079,22.567074298858643
0.5954711434231751,22.56883406639099
0.5954699868182026,22.570627212524414
0.595468760406168,22.57238245010376
0.5954676040896977,22.574153423309326
0.5954663779606558,22.5759220123291
0.5954652219325809,22.57770347595215
0.5954639960864261,22.579461336135864
0.5954628403466402,22.581207990646362
0.5954616147832669,22.582998752593994
0.5954604593316632,22.58474850654602
0.5954592340509662,22.58658719062805
0.5954580788874385,22.588340282440186
0.5954568538893122,22.590123414993286
0.5954556990137541,22.59188151359558
0.5954544742980932,22.593661069869995
0.5954533197103982,22.595402717590332
0.5954520952770974,22.597166061401367
0.5954509409771592,22.59896159172058
0.5954497168261136,22.600713968276978
0.5954485628138259,22.602503776550293
0.5954473389449301,22.604281663894653
0.5954461852201869,22.606067180633545
0.5954449616333355,22.60783624649048
0.5954438081960307,22.609615087509155
0.5954425848911189,22.611387014389038
0.5954414317411463,22.61312985420227
0.5954402087180692,22.614931106567383
0.5954390558553228,22.616691827774048
0.5954378331139754,22.618476152420044
0.5954366805383489,22.62025737762451
0.5954354580786265,22.62204885482788
0.5954343057900142,22.623766660690308
0.5954330836118119,22.625570058822632
0.595431931610108,22.627328157424927
0.5954307097133208,22.629075050354004
0.5954295579984196,22.63088345527649
0.5954283363829428,22.632643699645996
0.5954271849547383,22.634414196014404
0.5954259636204674,22.636205911636353
0.5954248124788541,22.637981176376343
0.5954235914256845,22.639734029769897
0.5954224405705567,22.6415057182312
0.5954212197983836,22.643274307250977
0.5954200692296356,22.64502716064453
0.5954188487383546,22.646844625473022
0.5954176984558812,22.648582935333252
0.5954164782453879,22.65035653114319
0.5954153282490834,22.652121782302856
0.5954141083192734,22.65392518043518
0.5954129586090321,22.655678033828735
0.5954117389598013,22.657471179962158
0.5954105895355181,22.65922498703003
0.5954093701667619,22.66097617149353
0.5954082210283316,22.662736415863037
0.5954070019399458,22.66451096534729
0.5954058530872629,22.666311025619507
0.5954046342791434,22.668071508407593
0.5954034857121029,22.669867992401123
0.5954022671841456,22.671624422073364
0.5954011189026421,22.673387050628662
0.5953999006547427,22.675151586532593
0.5953987526586716,22.676900148391724
0.5953975346907263,22.678675174713135
0.595396386979982,22.68040943145752
0.5953951692918867,22.682210683822632
0.5953940218663647,22.683968782424927
0.5953928044580157,22.685781955718994
0.5953916573176107,22.687543869018555
0.595390440188904,22.689290285110474
0.5953892933335112,22.691091775894165
0.5953880764843432,22.69285750389099
0.5953869299138578,22.69461464881897
0.5953857133441244,22.696379899978638
0.5953845670584417,22.698166131973267
0.5953833507680395,22.6999351978302
0.5953822047670547,22.701719045639038
0.5953809887558799,22.7034854888916
0.5953798430394885,22.705212116241455
0.5953786273074374,22.707005262374878
0.5953774818755349,22.70874834060669
0.5953762664225042,22.710536003112793
0.5953751212749856,22.71229100227356
0.5953739061008718,22.714126110076904
0.5953727612376329,22.715890645980835
0.5953715463423326,22.717724323272705
0.595370401763269,22.719476461410522
0.5953691871466787,22.7212336063385
0.5953680428516859,22.723015308380127
0.5953668285137024,22.724779844284058
0.595365684502676,22.72654700279236
0.595364470443196,22.728289365768433
0.5953633267160316,22.730064392089844
0.595362112934952,22.731810808181763
0.5953609694915458,22.73358726501465
0.5953597559887632,22.73536968231201
0.595358612829011,22.737116813659668
0.5953573996044225,22.73891043663025
0.5953562567282197,22.74070930480957
0.5953550437817222,22.742509365081787
0.5953539011889653,22.744256496429443
0.5953526885204555,22.746050119400024
0.5953515462110403,22.747815132141113
0.5953503338204157,22.749595880508423
0.595349191794238,22.75135827064514
0.5953479796813956,22.753135919570923
0.5953468379383516,22.75492525100708
0.5953456261031886,22.756694793701172
0.5953444846431746,22.758463859558105
0.5953432730855882,22.760225534439087
0.5953421319085004,22.76200222969055
0.5953409206283877,22.763766050338745
0.5953397797341222,22.765533208847046
0.5953385687313808,22.767311573028564
0.5953374281198341,22.769078493118286
0.595336217394361,22.77086639404297
0.5953350770654294,22.772642374038696
0.5953338666171224,22.774427890777588
0.5953327265707022,22.776177883148193
0.5953315163994587,22.778000354766846
0.5953303766354465,22.77975606918335
0.5953291667411641,22.781540155410767
0.5953280272594563,22.78329348564148
0.5953268176420324,22.78504705429077
0.5953256784425258,22.786837816238403
0.5953244691018581,22.788614988327026
0.5953233301844493,22.79040789604187
0.5953221211204355,22.79218578338623
0.595320982485021,22.79399013519287
0.595319773697559,22.79574966430664
0.5953186353440355,22.797521352767944
0.5953174268330229,22.799304723739624
0.5953162887612876,22.80107283592224
0.5953150805266223,22.802865743637085
0.5953139427365718,22.804625988006592
0.5953127347781517,22.80641484260559
0.5953115972696831,22.808166980743408
0.595310389587406,22.809937238693237
0.595309252360416,22.811712741851807
0.5953080449541803,22.813472986221313
0.5953069080085659,22.815215587615967
0.5953057008782695,22.816974639892578
0.595304564213928,22.818769693374634
0.5953033573594689,22.820510149002075
0.5953022209762971,22.82230257987976
0.5953010143975738,22.824059009552002
0.595299878295469,22.825798273086548
0.5952986719923794,22.82757306098938
0.5952975361712388,22.829360246658325
0.5952963301436814,22.831114053726196
0.5952951946034025,22.832863807678223
0.5952939888512754,22.834683895111084
0.5952928535917553,22.83642864227295
0.595291648114957,22.8382408618927
0.595290513136093,22.839984893798828
0.5952893079345221,22.84176754951477
0.595288173236212,22.8435537815094
0.5952869683097666,22.845312118530273
0.5952858338919077,22.847090482711792
0.5952846292404865,22.848849534988403
0.5952834951029763,22.850627183914185
0.5952822907264781,22.852389335632324
0.5952811568692142,22.854185819625854
0.5952799527675374,22.855934619903564
0.5952788191904174,22.85771346092224
0.5952776153634609,22.85949420928955
0.5952764820663826,22.861230611801147
0.595275278514045,22.863057613372803
0.595274145496906,22.86480736732483
0.5952729422190862,22.86660861968994
0.5952718094817844,22.86835479736328
0.5952706064783811,22.870152950286865
0.5952694740208146,22.871931791305542
0.5952682712917269,22.873714447021484
0.5952671391137933,22.87544536590576
0.5952659366589199,22.877222299575806
0.5952648047605174,22.879005193710327
0.5952636025797575,22.880765676498413
0.5952624709607838,22.882566928863525
0.5952612690540365,22.884318828582764
0.5952601377143899,22.8861563205719
0.5952589360815543,22.88795042037964
0.5952578050211328,22.88972759246826
0.5952566036621079,22.89148235321045
0.5952554728808096,22.893250942230225
0.5952542717954951,22.895074367523193
0.5952531412932183,22.896821975708008
0.5952519404815129,22.898624658584595
0.5952508102581561,22.90037178993225
0.5952496097199593,22.90214490890503
0.5952484797754206,22.903897762298584
0.5952472795106317,22.90566635131836
0.5952461498448097,22.907418489456177
0.5952449498533284,22.90919589996338
0.5952438204661212,22.91097593307495
0.5952426207478468,22.912721633911133
0.5952414916391532,22.914501428604126
0.5952402921939852,22.91624879837036
0.5952391633637035,22.918025732040405
0.5952379641915415,22.91982102394104
0.5952368356395705,22.921597957611084
0.5952356367403142,22.92335534095764
0.5952345084665523,22.925127267837524
0.5952333098401014,22.92693328857422
0.5952321818444475,22.92868399620056
0.5952309834907017,22.930482387542725
0.5952298557730544,22.932249546051025
0.5952286576919135,22.93402934074402
0.5952275302521717,22.935776948928833
0.5952263324435355,22.937573432922363
0.5952252052815982,22.939333200454712
0.5952240077453664,22.9411039352417
0.5952228808611323,22.94290256500244
0.5952216835972054,22.94465947151184
0.5952205569905732,22.94643783569336
0.5952193599988508,22.94820284843445
0.59521823366972,22.94998526573181
0.5952170369501021,22.951746940612793
0.5952159108983716,22.953518390655518
0.5952147144507582,22.955276012420654
0.5952135886763272,22.957005500793457
0.5952123925006187,22.95881748199463
0.5952112670033862,22.960574865341187
0.5952100710994828,22.9623441696167
0.595208945879348,22.964131832122803
0.59520775024715,22.96591067314148
0.5952066253040121,22.967657804489136
0.5952054299434196,22.969453811645508
0.5952043052771782,22.97122025489807
0.5952031101880916,22.97295618057251
0.5952019857986459,22.974735736846924
0.5952007909809656,22.97650456428528
0.5951996668682152,22.978281259536743
0.5951984723218416,22.98006796836853
0.5951973484856857,22.981837272644043
0.5951961542105196,22.98360013961792
0.5951950306508578,22.985381603240967
0.5951938366467996,22.987158060073853
0.5951927133635315,22.988900899887085
0.5951915196304817,22.990687131881714
0.595190396623507,22.992462873458862
0.5951892031613664,22.99423861503601
0.5951880804305846,22.995990753173828
0.5951868872392538,22.99776315689087
0.595185764784565,22.999518394470215
0.5951845718639447,23.001335382461548
0.5951834496852484,23.003110885620117
0.5951822570352395,23.00488257408142
0.5951811351324355,23.006662845611572
0.5951799427529391,23.008415937423706
0.5951788211259273,23.01019549369812
0.595177629016844,23.011963367462158
0.5951765076655244,23.013723611831665
0.5951753158267553,23.01547861099243
0.595174194751028,23.0172336101532
0.5951730031824741,23.019075632095337
0.5951718823822391,23.02082586288452
0.5951706910838014,23.022603034973145
0.5951695705589585,23.024386882781982
0.5951683795305381,23.026169300079346
0.5951672592809878,23.027928113937378
0.5951660685224861,23.02969455718994
0.5951649485481284,23.03145456314087
0.5951637580594463,23.03319239616394
0.5951626383601816,23.03497338294983
0.5951614481412205,23.036729335784912
0.5951603287169489,23.038492441177368
0.5951591387676103,23.040297985076904
0.5951580196182323,23.0420663356781
0.5951568299384173,23.043838024139404
0.5951557110638332,23.045629501342773
0.5951545216534434,23.047385692596436
0.5951534030535538,23.049129486083984
0.5951522139124905,23.050946950912476
0.5951510955871957,23.052700996398926
0.5951499067153605,23.05448031425476
0.5951487886645612,23.056267738342285
0.5951476000618559,23.05806040763855
0.5951464822854526,23.059811115264893
0.5951452939517785,23.061603546142578
0.5951441764496719,23.063367128372192
0.5951429883849308,23.065113306045532
0.5951418711570217,23.066915035247803
0.5951406833611153,23.068687200546265
0.595139566407304,23.07046675682068
0.5951383788801343,23.072255611419678
0.5951372622003223,23.07402229309082
0.5951360749417907,23.075782775878906
0.5951349585358785,23.077532529830933
0.5951337715458872,23.079315185546875
0.5951326554137754,23.081067323684692
0.5951314686922262,23.082870721817017
0.5951303528338163,23.084628582000732
0.5951291663806112,23.086409091949463
0.595128050795804,23.088165760040283
0.595126864610845,23.0899715423584
0.5951257492995415,23.091728448867798
0.5951245633827306,23.09349250793457
0.595123448344832,23.095277070999146
0.5951222626960714,23.09703302383423
0.5951211479314789,23.098855018615723
0.5951199625506708,23.100635766983032
0.5951188480592855,23.102394819259644
0.5951176629463321,23.104159832000732
0.5951165487280551,23.105937957763672
0.5951153638828589,23.107706785202026
0.5951142499375917,23.10945963859558
0.5951130653600546,23.11123514175415
0.5951119516876986,23.11298108100891
0.5951107673777233,23.11476969718933
0.5951096539781798,23.11656928062439
0.5951084699356686,23.11835217475891
0.5951073568088391,23.120103359222412
0.5951061730336946,23.12189269065857
0.5951050601794806,23.12361741065979
0.5951038766716051,23.125383138656616
0.5951027640899083,23.127151489257812
0.5951015808492045,23.12891721725464
0.5951004685399263,23.130698204040527
0.5950992855662967,23.132495403289795
0.5950981735293389,23.134258270263672
0.5950969908226864,23.136033535003662
0.5950958790579507,23.137805938720703
0.5950946966181778,23.13956332206726
0.5950935851255661,23.141310930252075
0.5950924029525756,23.143116235733032
0.5950912917319894,23.14487934112549
0.5950901098256843,23.146650552749634
0.5950889988770256,23.148408889770508
0.5950878172373087,23.15021276473999
0.5950867065604794,23.151946306228638
0.5950855251872536,23.15371298789978
0.5950844147821556,23.155489206314087
0.595083233675324,23.15722894668579
0.5950821235418593,23.158995389938354
0.5950809427013247,23.160768270492554
0.5950798328393955,23.162551879882812
0.5950786522650611,23.16433596611023
0.5950775426745696,23.16610360145569
0.5950763623663383,23.16786479949951
0.5950752530471864,23.16961979866028
0.5950740730049617,23.17138123512268
0.5950729639570518,23.17312479019165
0.5950717841807366,23.174920797348022
0.595070675403971,23.1766939163208
0.5950694958934688,23.178478240966797
0.5950683873877497,23.180230140686035
0.5950672081429637,23.182038068771362
0.5950660999081934,23.18380379676819
0.595064920929027,23.185582399368286
0.595063812965108,23.187371492385864
0.5950626342514644,23.18912148475647
0.5950615265582994,23.19092106819153
0.5950603481100822,23.192703247070312
0.5950592406875732,23.194477081298828
0.5950580625046864,23.196234226226807
0.5950569553527363,23.19802451133728
0.5950557774350828,23.199798107147217
0.5950546705535942,23.20155954360962
0.5950534929010778,23.203341007232666
0.5950523862899532,23.205095529556274
0.5950512089024776,23.20687174797058
0.5950501025616198,23.20860767364502
0.5950489254390888,23.21039605140686
0.5950478193684005,23.21214747428894
0.5950466425107179,23.21393132209778
0.595045536710102,23.215704441070557
0.5950443601171714,23.217493772506714
0.5950432545865305,23.219234704971313
0.595042078258256,23.221023559570312
0.5950409729974934,23.2228102684021
0.5950397969337787,23.22456693649292
0.5950386919427969,23.22634220123291
0.5950375161435459,23.228111267089844
0.5950364114222484,23.22987937927246
0.5950352358873654,23.231642723083496
0.5950341314356549,23.233412742614746
0.5950329561650436,23.235166549682617
0.5950318519828234,23.236931800842285
0.5950306769763881,23.238714456558228
0.5950295730635612,23.240479230880737
0.5950283983212059,23.24228811264038
0.5950272946776758,23.244043588638306
0.5950261201993047,23.245815992355347
0.5950250168249744,23.247591733932495
0.595023842610492,23.24936580657959
0.5950227395052647,23.251127004623413
0.5950215655545751,23.252911806106567
0.5950204627183543,23.25467848777771
0.5950192890313619,23.25644850730896
0.5950181864640508,23.25823998451233
0.5950170130406601,23.260003566741943
0.5950159107421624,23.26175594329834
0.5950147375822776,23.263550281524658
0.5950136355524968,23.26529288291931
0.5950124626560226,23.267085075378418
0.5950113608948621,23.2688467502594
0.5950101882617027,23.27061176300049
0.5950090867690663,23.27237892150879
0.5950079143991266,23.274170637130737
0.5950068131749174,23.27592897415161
0.5950056410681022,23.27770495414734
0.5950045401122244,23.279449224472046
0.5950033682684379,23.281234741210938
0.5950022675807952,23.283016681671143
0.5950010959999424,23.284770250320435
0.5949999955804385,23.28654932975769
0.5949988242624242,23.288307905197144
0.594997724110963,23.290071487426758
0.5949965530556919,23.29185700416565
0.5949954531721771,23.293619871139526
0.5949942823795542,23.295382261276245
0.5949931827638898,23.297158002853394
0.5949920122338199,23.298936128616333
0.5949909128859101,23.300704956054688
0.5949897426182983,23.302477836608887
0.5949886435380468,23.304237604141235
0.594987473532798,23.306018590927124
0.5949863747201092,23.30780577659607
0.5949852049771286,23.309593439102173
0.5949841064319062,23.31131863594055
0.5949829369510989,23.313103675842285
0.5949818386732476,23.314887762069702
0.5949806694545187,23.31664490699768
0.5949795714439423,23.318421840667725
0.5949784024871969,23.32018780708313
0.5949773047438,23.321966409683228
0.5949761360489434,23.32376265525818
0.5949750385726302,23.325520515441895
0.5949738701395679,23.327300310134888
0.5949727729302426,23.32904815673828
0.5949716047588798,23.330839157104492
0.594970507816447,23.332606554031372
0.5949693399066892,23.33439350128174
0.5949682432310536,23.336158990859985
0.5949670755828059,23.33795404434204
0.5949659791738716,23.33971667289734
0.59496481178704,23.34149146080017
0.5949637156447115,23.343261241912842
0.5949625485192014,23.345016479492188
0.5949614526433836,23.346805334091187
0.5949602857791004,23.3485689163208
0.594959190169698,23.350324153900146
0.5949580235665475,23.35208773612976
0.5949569282234649,23.353867053985596
0.5949557618813528,23.35562777519226
0.5949546668044953,23.35742998123169
0.5949535007233271,23.35920238494873
0.5949524059125988,23.360941410064697
0.5949512400922806,23.36272621154785
0.5949501455475869,23.364495515823364
0.5949489799880243,23.366251230239868
0.5949478857092698,23.36803126335144
0.5949467204103689,23.369812726974487
0.5949456263974586,23.37156891822815
0.5949444613591254,23.373372316360474
0.5949433676119643,23.37512969970703
0.5949422028341045,23.376873016357422
0.5949411093525978,23.37865972518921
0.5949399448351175,23.380413055419922
0.59493885161917,23.382172346115112
0.5949376873619754,23.383955240249634
0.5949365944114925,23.385711669921875
0.5949354304144894,23.38747549057007
0.5949343377293762,23.389227628707886
0.594933173992471,23.391039609909058
0.5949320815726328,23.392810583114624
0.5949309180957317,23.39458727836609
0.5949298259410737,23.396324396133423
0.5949286627240828,23.398109674453735
0.5949275708345105,23.399866342544556
0.5949264078773364,23.401662826538086
0.5949253162527548,23.40342950820923
0.5949241535553037,23.40519690513611
0.5949230621956186,23.40696430206299
0.5949218997577969,23.408742666244507
0.5949208086629135,23.41050672531128
0.5949196464846277,23.412312984466553
0.5949185556544517,23.41408944129944
0.5949173937356081,23.415865898132324
0.5949163031700453,23.41767144203186
0.5949151415105505,23.419464826583862
0.594914051209506,23.421244621276855
0.5949128898092667,23.4230854511261
0.5949117997726466,23.42489266395569
0.5949106386315696,23.42669987678528
0.594909548859279,23.428480625152588
0.5949083879772709,23.430278539657593
0.5949072984692161,23.4320330619812
0.5949061378461834,23.433834314346313
0.5949050486022702,23.43558692932129
0.5949038882381197,23.437350273132324
0.594902799258254,23.43912434577942
0.5949016391528925,23.440893411636353
0.5949005504369799,23.442663192749023
0.5948993905903145,23.44446563720703
0.594898302138261,23.446253061294556
0.5948971425501987,23.44803547859192
0.5948960543619105,23.4498131275177
0.5948948950323579,23.45159602165222
0.5948938071077409,23.453383445739746
0.5948926480366052,23.45518708229065
0.5948915603755656,23.45694923400879
0.5948904015627539,23.458736419677734
0.5948893141651975,23.46049666404724
0.5948881556106169,23.462291717529297
0.5948870684764503,23.464049100875854
0.5948859101800078,23.465839862823486
0.5948848233091372,23.467589378356934
0.5948836652707401,23.469378232955933
0.5948825786630716,23.471120595932007
0.5948814208826272,23.472893714904785
0.594880334538067,23.474677324295044
0.5948791770154825,23.47644591331482
0.5948780909339374,23.478227138519287
0.5948769336691203,23.479995489120483
0.5948758478504963,23.48177170753479
0.5948746908433539,23.483539819717407
0.5948736052875576,23.48528480529785
0.5948724485379971,23.48708152770996
0.5948713632449352,23.48886275291443
0.5948702067528644,23.490643978118896
0.5948691217224432,23.492434978485107
0.5948679654877695,23.494259357452393
0.5948668807198958,23.496026039123535
0.5948657247425269,23.497820615768433
0.5948646402371071,23.49961256980896
0.5948634845169505,23.50139617919922
0.5948624002738916,23.50315523147583
0.5948612448108547,23.504937171936035
0.5948601608300634,23.506700038909912
0.5948590056240545,23.508485078811646
0.5948579219054375,23.510269165039062
0.5948567669563638,23.512038469314575
0.594855683499828,23.513797760009766
0.5948545288075975,23.515586137771606
0.5948534456130496,23.517340898513794
0.5948522911775703,23.51911187171936
0.5948512082449177,23.520866870880127
0.594850054066097,23.522653579711914
0.5948489713952463,23.524447679519653
0.5948478174729929,23.526257038116455
0.5948467350638511,23.528044939041138
0.5948455813980724,23.529885292053223
0.5948444992505467,23.53168749809265
0.5948433458411512,23.533504009246826
0.5948422639551486,23.535329341888428
0.5948411108020442,23.5371253490448
0.5948400291774718,23.538926124572754
0.5948388762805665,23.540711402893066
0.5948377949173318,23.542484283447266
0.5948366422765338,23.54426145553589
0.5948355611745441,23.546056270599365
0.5948344087897615,23.547852516174316
0.5948333279489239,23.549640655517578
0.5948321758200651,23.551432609558105
0.5948310952402871,23.55319619178772
0.5948299433672604,23.554985523223877
0.5948288630484492,23.556784868240356
0.5948277114311631,23.55858016014099
0.5948266313732263,23.560378551483154
0.594825480011589,23.562212467193604
0.5948244002144341,23.564021110534668
0.594823249108354,23.565864324569702
0.5948221695718885,23.567639112472534
0.5948210187212745,23.569432735443115
0.5948199394454058,23.571161031723022
0.5948187888501659,23.57293391227722
0.5948177098348019,23.57469630241394
0.594816559494845,23.576468229293823
0.5948154807398934,23.578271627426147
0.594814330655128,23.580044984817505
0.5948132521604964,23.58180856704712
0.5948121023308313,23.58360195159912
0.5948110240964275,23.585372924804688
0.5948098745217715,23.587134838104248
0.5948087965475032,23.58891463279724
0.5948076472277648,23.590708017349243
0.5948065695135402,23.5924813747406
0.5948054204486283,23.59434747695923
0.5948043429943549,23.59611415863037
0.5948031941841786,23.59790802001953
0.5948021169897644,23.59966778755188
0.5948009684342324,23.601452112197876
0.5947998914995857,23.603209018707275
0.5947987431986068,23.60499358177185
0.5947976665236354,23.606778621673584
0.594796518477119,23.608546257019043
0.5947954420617312,23.610331296920776
0.5947942942695859,23.61210584640503
0.5947932181136896,23.613886833190918
0.5947920705758248,23.61566734313965
0.5947909946793284,23.617451906204224
0.594789847395653,23.619216918945312
0.5947887717584646,23.6209979057312
0.594787624728888,23.62281107902527
0.5947865493509159,23.624578952789307
0.5947854025753473,23.626383304595947
0.5947843274564998,23.628146171569824
0.5947831809348484,23.629944801330566
0.5947821060750338,23.631728172302246
0.5947809598072089,23.633524894714355
0.5947798852063358,23.635274648666382
0.5947787391922468,23.637068271636963
0.5947776648502235,23.6388578414917
0.5947765190897799,23.640625715255737
0.5947754450065149,23.642422676086426
0.5947742994996259,23.644205570220947
0.594773225675028,23.645988702774048
0.5947720804216032,23.647791385650635
0.5947710068555808,23.649576663970947
0.5947698618555298,23.651347637176514
0.5947687885479915,23.653128147125244
0.5947676438012238,23.654929399490356
0.5947665707520785,23.656699180603027
0.5947654262585039,23.658512353897095
0.59476435346766,23.66029119491577
0.5947632092271881,23.66208028793335
0.5947621366945546,23.66383981704712
0.5947609927070949,23.66561484336853
0.5947599204325806,23.66737651824951
0.5947587766980432,23.669163703918457
0.594757704681557,23.67091941833496
0.5947565611998517,23.672728061676025
0.5947554894413023,23.674519777297974
0.5947543462123387,23.676294088363647
0.5947532747116353,23.678062438964844
0.5947521317353234,23.679837703704834
0.5947510604923749,23.68162226676941
0.5947499177686246,23.68337345123291
0.5947488467833403,23.68514895439148
0.5947477043120616,23.686952590942383
0.5947466335843503,23.688713312149048
0.5947454913654534,23.690505981445312
0.5947444208952243,23.692272424697876
0.5947432789286191,23.694056272506714
0.5947422087157815,23.695839166641235
0.5947410670013783,23.697633028030396
0.5947399970458411,23.69939160346985
0.59473885558355,23.701173067092896
0.594737785885223,23.702926635742188
0.594736644674954,23.7046856880188
0.5947355752337462,23.706474781036377
0.5947344342754097,23.708239316940308
0.5947333650912305,23.710002183914185
0.594732224384737,23.711770057678223
0.5947311554574958,23.713553428649902
0.5947300150027555,23.715306758880615
0.5947289463323618,23.71707820892334
0.594727806129285,23.71887445449829
0.5947267377156481,23.720629692077637
0.5947255977641456,23.722427129745483
0.5947245296071754,23.724181652069092
0.5947233899071571,23.725966215133667
0.5947223220067631,23.727731943130493
0.5947211825581399,23.729520082473755
0.5947201149142315,23.731268882751465
0.594718975716914,23.733043670654297
0.5947179083294011,23.73481035232544
0.5947167693832999,23.73656725883484
0.5947157022520921,23.73835587501526
0.5947145635571176,23.740118741989136
0.5947134966821249,23.741891384124756
0.594712358238188,23.743627309799194
0.59471129161932,23.745426893234253
0.5947101534263315,23.747182846069336
0.5947090870634981,23.74892544746399
0.5947079491213687,23.750728130340576
0.5947068830144799,23.752471446990967
0.5947057453231205,23.754243850708008
0.5947046794720862,23.7560031414032
0.5947035420314075,23.75778102874756
0.5947024764361377,23.75953698158264
0.594701339246051,23.761348247528076
0.5947002739064555,23.763099670410156
0.5946991369668716,23.764857053756714
0.5946980718828607,23.766637802124023
0.5946969351936905,23.76839804649353
0.5946958703651746,23.770161867141724
0.594694733926329,23.77194118499756
0.594693669353218,23.773701429367065
0.5946925331646085,23.77547311782837
0.5946914688468125,23.777251720428467
0.59469033290835,23.779072761535645
0.5946892688457794,23.780816793441772
0.5946881331573752,23.78258776664734
0.5946870693499404,23.784372806549072
0.5946859339115058,23.786164045333862
0.594684870359117,23.787914514541626
0.594683735170563,23.789709091186523
0.5946826718731306,23.791461944580078
0.5946815369343689,23.793263912200928
0.5946804738918033,23.79504108428955
0.5946793392027451,23.79679775238037
0.5946782764149569,23.798575401306152
0.5946771419755136,23.800334930419922
0.5946760794424133,23.802131175994873
0.5946749452524963,23.80391550064087
0.5946738829739945,23.805697917938232
0.5946727490335154,23.80745816230774
0.5946716870095227,23.809212923049927
0.5946705533183929,23.810976266860962
0.5946694915488199,23.8127281665802
0.5946683581069512,23.81449842453003
0.5946672965917087,23.816267013549805
0.5946661633990125,23.81806182861328
0.5946651021380112,23.819806814193726
0.5946639691943995,23.82161569595337
0.5946629081875501,23.82335638999939
0.5946617754929342,23.825122594833374
0.5946607147401478,23.826918363571167
0.5946595822944397,23.82867193222046
0.5946585217956272,23.830458641052246
0.5946573895987385,23.832242012023926
0.5946563293538106,23.834026336669922
0.5946551974056534,23.83577537536621
0.5946541374145211,23.837581157684326
0.5946530057150073,23.83931612968445
0.5946519459775816,23.84106469154358
0.594650814526623,23.842854499816895
0.594649755042815,23.844616174697876
0.5946486238403237,23.846383094787598
0.5946475646100446,23.848153114318848
0.5946464336559325,23.849934577941895
0.5946453746790935,23.85168147087097
0.5946442439732726,23.85348892211914
0.5946431852497847,23.855236291885376
0.5946420547921674,23.856998682022095
0.5946409963219418,23.85878086090088
0.5946398661124399,23.86051654815674
0.594638807895388,23.862290620803833
0.5946376779339141,23.864070177078247
0.5946366199699473,23.865849494934082
0.5946354902564133,23.867615699768066
0.5946344325454427,23.86939311027527
0.5946333030797611,23.871164560317993
0.5946322456216984,23.87291145324707
0.5946311164037814,23.874706029891968
0.5946300591985378,23.876452207565308
0.594628930228298,23.878239393234253
0.5946278732757851,23.879976987838745
0.5946267445531348,23.88177180290222
0.5946256878532643,23.88351345062256
0.5946245593781155,23.88539743423462
0.5946235029307989,23.887159824371338
0.5946223747030648,23.888932704925537
0.5946213185082135,23.890713214874268
0.5946201905278062,23.892483234405518
0.5946191345853324,23.894262313842773
0.5946180068521646,23.896024703979492
0.5946169511619795,23.897791624069214
0.5946158236759639,23.899546146392822
0.5946147682379794,23.901292085647583
0.5946136409990287,23.90309453010559
0.5946125858131567,23.90484094619751
0.5946114588211835,23.9066162109375
0.5946104038873357,23.90838861465454
0.5946092771422529,23.91016411781311
0.5946082224603413,23.911922216415405
0.5946070959620616,23.913698434829712
0.5946060415319983,23.915454626083374
0.5946049152804344,23.917214155197144
0.594603861102131,23.919002056121826
0.5946027350971962,23.920775413513184
0.5946016811705649,23.92253851890564
0.5946005554121718,23.924320697784424
0.594599501737125,23.926107168197632
0.5945983762251865,23.9278564453125
0.5945973228016358,23.929651737213135
0.5945961975360651,23.93142080307007
0.5945951443639228,23.933171272277832
0.5945940193446331,23.93496608734131
0.5945929664238115,23.936725616455078
0.5945918416507157,23.938509941101074
0.5945907889811269,23.940269947052002
0.5945896644541383,23.94204068183899
0.5945886120356947,23.943801403045654
0.5945874877547263,23.945605516433716
0.5945864355873403,23.947344064712524
0.5945853115523052,23.949093103408813
0.594584259635889,23.95089054107666
0.594583135846701,23.952665090560913
0.594582084181167,23.9544358253479
0.594580960637739,23.956195831298828
0.5945799092229997,23.957982540130615
0.5945787859252453,23.959750413894653
0.5945777347612132,23.9615159034729
0.5945766117090456,23.963275909423828
0.5945755607956332,23.9650297164917
0.594574437988966,23.96682071685791
0.594573387326086,23.968594074249268
0.5945722647648326,23.970378875732422
0.5945712143523977,23.97211718559265
0.5945700920364716,23.973932027816772
0.5945690418743941,23.975682258605957
0.5945679198037089,23.977455377578735
0.594566869891902,23.979193925857544
0.5945657480663714,23.98095154762268
0.5945646984047475,23.982727766036987
0.594563576824285,23.98450255393982
0.5945625274127571,23.986275911331177
0.5945614060772764,23.988032579421997
0.5945603569157573,23.989805936813354
0.5945592358251723,23.991563081741333
0.5945581869135746,23.99331259727478
0.5945570660677992,23.99510931968689
0.594556017406036,23.99687647819519
0.594554896804984,23.998661756515503
0.5945538483929683,24.000433683395386
0.5945527280365533,24.00222086906433
0.5945516798741983,24.003962516784668
0.5945505597623344,24.00576877593994
0.5945495118495528,24.007540702819824
0.5945483919821538,24.009310483932495
0.5945473443188591,24.01110553741455
0.5945462246958391,24.012874126434326
0.5945451772819442,24.014641761779785
0.5945440579032173,24.016433000564575
0.5945430107386354,24.018199920654297
0.5945418916041155,24.019962549209595
0.5945408446887599,24.02174401283264
0.5945397257983613,24.023499727249146
0.5945386791321453,24.0252583026886
0.594537560485782,24.027074098587036
0.5945365140686186,24.028839111328125
0.5945353956662052,24.03062891960144
0.594534349498008,24.032373189926147
0.5945332313394585,24.034153699874878
0.5945321854201406,24.0358943939209
0.5945310675053693,24.037697076797485
0.5945300218348447,24.039448022842407
0.5945289041637659,24.041221618652344
0.5945278587419476,24.042993545532227
0.5945267413144757,24.044761180877686
0.5945256961412774,24.046522617340088
0.5945245789573269,24.048272132873535
0.5945235340326621,24.050055503845215
0.5945224170921474,24.051820516586304
0.5945213724159298,24.05359935760498
0.5945202557187654,24.05536985397339
0.5945192112909088,24.057130813598633
0.594518094837009,24.058921813964844
0.5945170506574268,24.060696840286255
0.5945159344467066,24.062483310699463
0.5945148905153127,24.064248085021973
0.5945137745476866,24.06605052947998
0.5945127308643946,24.06779956817627
0.5945116151397771,24.069584846496582
0.5945105717045012,24.07134437561035
0.5945094562228072,24.073112964630127
0.5945084130354608,24.07489848136902
0.5945072977966049,24.076680898666382
0.5945062548571023,24.078460454940796
0.5945051398609994,24.08022403717041
0.5945040971692543,24.082019567489624
0.5945029824158192,24.08377432823181
0.5945019399717457,24.085548639297485
0.5945008254608933,24.087316274642944
0.5944997832644054,24.089088439941406
0.5944986689960509,24.090869665145874
0.5944976270470623,24.092628479003906
0.5944965130211204,24.094419479370117
0.5944954713195457,24.09617567062378
0.5944943575359314,24.097984313964844
0.5944933160816847,24.099745273590088
0.5944922025403129,24.1015362739563
0.5944911613333084,24.103307008743286
0.5944900480340943,24.105055809020996
0.594489007074246,24.106842041015625
0.594487894017105,24.1086208820343
0.5944868533043275,24.110392093658447
0.5944857404891745,24.11214518547058
0.5944847000233817,24.113933086395264
0.5944835874501319,24.11569619178772
0.5944825472312387,24.11747694015503
0.5944814348998073,24.11931276321411
0.594480394927728,24.121076822280884
0.5944792828380305,24.122878074645996
0.5944782431126792,24.124639987945557
0.5944771312646308,24.12643313407898
0.5944760917859221,24.12819766998291
0.5944749801794383,24.13002109527588
0.594473940947287,24.131770610809326
0.5944728295822831,24.13356375694275
0.5944717905966036,24.135321378707886
0.5944706794729951,24.1370747089386
0.5944696407337019,24.138869762420654
0.5944685298514044,24.140650033950806
0.5944674913584123,24.14242959022522
0.5944663807173413,24.144180059432983
0.594465342470565,24.145974159240723
0.594464232070636,24.14774250984192
0.59446319406999,24.149534463882446
0.594462083911119,24.151310443878174
0.5944610461565184,24.15306043624878
0.5944599362386205,24.15485167503357
0.5944588987299799,24.156616687774658
0.5944577890529712,24.158409357070923
0.5944567517902057,24.160152673721313
0.5944556423540018,24.16194200515747
0.5944546053370262,24.16370725631714
0.5944534961415429,24.165493726730347
0.5944524593702721,24.16724395751953
0.5944513504154252,24.169029474258423
0.5944503138897744,24.17082405090332
0.5944492051754797,24.172558784484863
0.5944481688953638,24.174354076385498
0.5944470604215374,24.176124095916748
0.5944460243868711,24.17788314819336
0.5944449161534291,24.179656267166138
0.5944438803641281,24.18144130706787
0.5944427723709862,24.183186292648315
0.5944417368269654,24.184954404830933
0.5944406290740396,24.186758518218994
0.5944395937752144,24.18850588798523
0.5944384862624209,24.1903293132782
0.5944374512087061,24.19208860397339
0.5944363439359612,24.193870306015015
0.5944353091272724,24.195621252059937
0.594434202094492,24.19741439819336
0.5944331675307445,24.199172973632812
0.5944320607378449,24.200932502746582
0.5944310264189542,24.202686548233032
0.5944299198658516,24.204455375671387
0.5944288857917327,24.20624303817749
0.5944277794783436,24.20800256729126
0.5944267456489122,24.209768056869507
0.5944256395751527,24.211546659469604
0.5944246059903242,24.213309049606323
0.5944235001561108,24.21508812904358
0.5944224668158008,24.216859579086304
0.5944213612210499,24.218631505966187
0.5944203281251739,24.220390558242798
0.5944192227698017,24.222167253494263
0.5944181899182756,24.223922967910767
0.5944170848021988,24.22571563720703
0.5944160521949379,24.227441549301147
0.594414947318073,24.229193210601807
0.5944139149549931,24.23098635673523
0.5944128103172568,24.232741355895996
0.5944117781982736,24.23453664779663
0.5944106737995823,24.236294984817505
0.5944096419246118,24.238068342208862
0.5944085377648821,24.23985457420349
0.5944075061338399,24.2416353225708
0.5944064022129887,24.243385314941406
0.5944053708257907,24.245123386383057
0.5944042671437346,24.24689292907715
0.5944032360002968,24.248647212982178
0.5944021325569526,24.25046730041504
0.5944011016571908,24.25219988822937
0.5943999984524755,24.25398063659668
0.5943989677963055,24.255742073059082
0.5943978648301359,24.257573127746582
0.5943968344174742,24.259315490722656
0.5943957316897668,24.26107430458069
0.594394701520529,24.26286768913269
0.5943935990312014,24.264628171920776
0.5943925691053037,24.266413688659668
0.5943914668542724,24.268165111541748
0.5943904371716312,24.26994824409485
0.5943893351588133,24.27171540260315
0.5943883057193445,24.27350664138794
0.5943872039446572,24.275270223617554
0.5943861747482772,24.277005195617676
0.5943850732116372,24.278815984725952
0.5943840442582623,24.28056812286377
0.5943829429595872,24.282355308532715
0.5943819142491337,24.284117698669434
0.5943808131883404,24.28591775894165
0.5943797847207245,24.287667989730835
0.5943786838977303,24.289454221725464
0.5943776556728683,24.2911856174469
0.5943765550875906,24.292943000793457
0.5943755271053992,24.294722318649292
0.5943744267577551,24.296477556228638
0.5943733990181507,24.298243522644043
0.5943722989080574,24.299985885620117
0.5943712714109565,24.30176591873169
0.5943701715383318,24.303519010543823
0.594369144283651,24.305269956588745
0.594368044648412,24.307056665420532
0.5943670176360677,24.308812379837036
0.5943659182381319,24.310631275177002
0.5943648914680408,24.31236433982849
0.5943637923073258,24.314148426055908
0.5943627657794047,24.31589365005493
0.5943616668558281,24.317689895629883
0.5943606405699935,24.319448709487915
0.5943595418834727,24.32123827934265
0.5943585158396415,24.322997570037842
0.5943574173900943,24.324756383895874
0.5943563915881832,24.326550006866455
0.5943552933755272,24.328316926956177
0.5943542678154531,24.330098390579224
0.594353169839606,24.33186960220337
0.5943521445212855,24.333649396896362
0.594351046782165,24.335408449172974
0.5943500217055154,24.33713698387146
0.5943489242030392,24.338915824890137
0.5943478993679775,24.340660333633423
0.5943468021020635,24.342447519302368
0.5943457775085065,24.344205617904663
0.5943446804790725,24.346004724502563
0.5943436561269373,24.347759246826172
0.5943425593339011,24.349547624588013
0.5943415352231046,24.351293802261353
0.5943404386663846,24.353033781051636
0.594339414796844,24.354857683181763
0.5943383184763578,24.35662269592285
0.5943372948479902,24.358388662338257
0.5943361987636561,24.360164403915405
0.5943351753763788,24.361947536468506
0.5943340795281145,24.36371397972107
0.5943330563818447,24.36549472808838
0.5943319607695685,24.367265462875366
0.5943309378642236,24.369006872177124
0.5943298424878534,24.370824813842773
0.5943288198233506,24.372580766677856
0.5943277246828047,24.37436532974243
0.5943267022590615,24.37612223625183
0.5943256073542583,24.37790846824646
0.5943245851711919,24.37965416908264
0.5943234905020495,24.38145637512207
0.5943224685595774,24.38318181037903
0.594321374126014,24.384944915771484
0.5943203524240537,24.386707067489624
0.5943192582259879,24.38845658302307
0.5943182367644567,24.390218496322632
0.5943171428018067,24.391991138458252
0.5943161215806224,24.393745183944702
0.5943150278533067,24.395501852035522
0.5943140068723869,24.3972327709198
0.5943129133803239,24.399070024490356
0.594311892639586,24.400816440582275
0.594310799382694,24.40258550643921
0.5943097788820562,24.404364824295044
0.594308685860254,24.406156539916992
0.5943076655996334,24.407902002334595
0.5943065728128395,24.409692525863647
0.5943055527921542,24.41145634651184
0.5943044602402872,24.41319751739502
0.5943034404594549,24.414995431900024
0.5943023481424335,24.41676354408264
0.594301328601372,24.41852378845215
0.5943002365191148,24.420265436172485
0.594299217217742,24.422041654586792
0.5942981253701679,24.423797369003296
0.5942971063084017,24.425567626953125
0.5942960146954293,24.427295684814453
0.5942949958731875,24.429033279418945
0.5942939044947356,24.430841207504272
0.5942928859119365,24.432601928710938
0.5942917947679242,24.434386491775513
0.5942907764244857,24.436116218566895
0.5942896855148315,24.437915802001953
0.5942886674106715,24.43967080116272
0.5942875767352945,24.441466093063354
0.5942865588703315,24.443228244781494
0.5942854684291506,24.44499659538269
0.5942844508033025,24.446776390075684
0.594283360596237,24.448521614074707
0.594282343209422,24.450296878814697
0.5942812532363905,24.452065229415894
0.5942802360885268,24.453866720199585
0.5942791463494488,24.45564341545105
0.5942781294404544,24.457408666610718
0.5942770399352489,24.45917582511902
0.5942760232650428,24.460899114608765
0.5942749339936286,24.462669610977173
0.5942739175621287,24.464438676834106
0.5942728285244254,24.466230869293213
0.5942718123315501,24.4679753780365
0.5942707235274768,24.46978211402893
0.5942697075731445,24.471545934677124
0.5942686190026206,24.473307847976685
0.5942676032867498,24.475109815597534
0.5942665149496946,24.476886749267578
0.5942654994722039,24.478662490844727
0.5942644113685365,24.480446338653564
0.5942633961293443,24.482231616973877
0.5942623082589844,24.483985424041748
0.5942612932580094,24.48576807975769
0.5942602056208761,24.487532138824463
0.5942591908580369,24.489285707473755
0.5942581034540502,24.49108576774597
0.5942570889292653,24.49282670021057
0.5942560017583441,24.494606494903564
0.5942549874715326,24.496363878250122
0.5942539005335968,24.498172521591187
0.594252886484677,24.499934434890747
0.5942517997796463,24.501707553863525
0.594250785968537,24.503467798233032
0.5942496994963308,24.505237102508545
0.5942486859229511,24.507011651992798
0.5942475996834892,24.508784532546997
0.5942465863477577,24.510569095611572
0.5942455003409597,24.512321949005127
0.5942444872427954,24.51410937309265
0.594243401468581,24.51587224006653
0.5942423886079031,24.51764488220215
0.5942413030661922,24.519410848617554
0.5942402904429193,24.52115511894226
0.5942392051336315,24.522966384887695
0.5942381927476827,24.524733543395996
0.5942371076707381,24.526524305343628
0.5942360955220326,24.528268814086914
0.5942350106773511,24.53007698059082
0.5942339987658077,24.531827688217163
0.5942329141533091,24.533617973327637
0.5942319024788474,24.535382986068726
0.5942308180984517,24.53715968132019
0.5942298066609903,24.53893804550171
0.5942287225126176,24.540717601776123
0.5942277113120761,24.54249382019043
0.5942266273956464,24.544248819351196
0.5942256164319439,24.546042442321777
0.5942245327473772,24.54780340194702
0.5942235220204332,24.54957628250122
0.5942224385676498,24.551353216171265
0.5942214280773833,24.553098440170288
0.5942203448563032,24.554873943328857
0.5942193346026335,24.55662703514099
0.5942182516131772,24.55841588973999
0.594217241596024,24.560176372528076
0.5942161588381114,24.561994314193726
0.5942151490573943,24.56374979019165
0.5942140665309458,24.565567016601562
0.5942130569865838,24.56730890274048
0.5942119746915197,24.569082260131836
0.5942109653834325,24.570874452590942
0.5942098833196733,24.57263159751892
0.5942088742477806,24.57439875602722
0.5942077924152463,24.576153993606567
0.5942067835794677,24.577937602996826
0.5942057019780792,24.579709768295288
0.594204693378334,24.581464767456055
0.5942036120080118,24.583226919174194
0.5942026036442198,24.5849928855896
0.5942015225048841,24.586784839630127
0.5942005143769652,24.588542222976685
0.5941994334685367,24.590348482131958
0.5941984255764104,24.592106580734253
0.5941973448988097,24.59388566017151
0.5941963372423961,24.595659017562866
0.5941952567955436,24.597439765930176
0.5941942493747624,24.599185943603516
0.5941931691585789,24.600958108901978
0.5941921619733499,24.602753162384033
0.5941910819877562,24.604518175125122
0.5941900750379994,24.60631823539734
0.5941889952829161,24.608086347579956
0.5941879885685513,24.6098690032959
0.5941869090438993,24.611647367477417
0.5941859025648466,24.613425731658936
0.5941848232705467,24.615200519561768
0.594183817026726,24.616955280303955
0.594182737962699,24.6187527179718
0.5941817319540305,24.620525598526
0.5941806531201973,24.62234663963318
0.5941796473466009,24.624098777770996
0.5941785687428823,24.625892162322998
0.5941775632042784,24.627660036087036
0.5941764848305958,24.629434823989868
0.5941754795269042,24.631205320358276
0.5941744013831782,24.632980346679688
0.5941733963143193,24.634809494018555
0.5941723184004711,24.63657855987549
0.5941713135663652,24.638380765914917
0.594170235882316,24.64016556739807
0.5941692312828833,24.641953229904175
0.5941681538285539,24.643709659576416
0.5941671494637148,24.645495891571045
0.5941660722390266,24.64728355407715
0.5941650681087015,24.6490478515625
0.5941639911135757,24.65084195137024
0.5941629872176848,24.652596473693848
0.5941619104520425,24.654404401779175
0.5941609067905064,24.656162977218628
0.5941598302542689,24.657955408096313
0.5941588268270079,24.659713745117188
0.5941577505200967,24.661510229110718
0.5941567473270315,24.663283348083496
0.5941556712493677,24.665064334869385
0.5941546682904189,24.6668758392334
0.5941535924419238,24.668647289276123
0.594152589717012,24.67043972015381
0.5941515140976074,24.67220187187195
0.5941505116066529,24.674009084701538
0.5941494362162599,24.675785303115845
0.5941484339591837,24.677570581436157
0.594147358797724,24.679332733154297
0.5941463567744467,24.6810884475708
0.5941452818418418,24.682889938354492
0.5941442800522841,24.684648752212524
0.5941432053484554,24.68644404411316
0.5941422037925381,24.688172578811646
0.5941411293174076,24.68997859954834
0.5941401279950514,24.69171452522278
0.5941390537485405,24.69350576400757
0.5941380526596666,24.695271968841553
0.5941369786416967,24.697028398513794
0.5941359777862257,24.698818683624268
0.594134903996719,24.700586318969727
0.594133903374572,24.70236873626709
0.59413282981345,24.704141855239868
0.5941318294245478,24.705924034118652
0.5941307560917324,24.707667350769043
0.5941297559359959,24.709467887878418
0.594128682831409,24.711236238479614
0.5941276829087594,24.7129864692688
0.5941266100323227,24.714807748794556
0.5941256103426813,24.71655535697937
0.5941245376943168,24.71835160255432
0.5941235382376044,24.720104932785034
0.594122465817234,24.721890926361084
0.594121466593372,24.723645210266113
0.5941203944009176,24.725428819656372
0.594119395409827,24.72721266746521
0.5941183234452108,24.728973865509033
0.5941173246868128,24.730807304382324
0.5941162529499567,24.732585430145264
0.5941152544241729,24.734379768371582
0.5941141829149992,24.736152172088623
0.5941131846217504,24.737947463989258
0.5941121133401813,24.739702463150024
0.5941111152793891,24.74148440361023
0.5941100442253464,24.743271827697754
0.5941090463969323,24.74502992630005
0.5941079755703385,24.746836185455322
0.5941069779742237,24.748594045639038
0.5941059073750009,24.750394821166992
0.594104910011107,24.752150297164917
0.5941038396391776,24.75394034385681
0.594102842507426,24.755695819854736
0.594101772362712,24.757493019104004
0.5941007754630245,24.759286165237427
0.5940997055454487,24.76105570793152
0.5940987088777465,24.762853384017944
0.5940976391872309,24.764598608016968
0.5940966427514358,24.766376972198486
0.5940955732879032,24.768158435821533
0.5940945770839369,24.769925117492676
0.5940935078473094,24.771685123443604
0.5940925118750934,24.773473978042603
0.5940914428652937,24.775269508361816
0.5940904471247499,24.777021646499634
0.5940893783417005,24.77882981300354
0.5940883828327505,24.780595302581787
0.5940873142763742,24.782381772994995
0.5940863189989396,24.784127473831177
0.5940852506691587,24.785908699035645
0.5940842556231619,24.787675857543945
0.5940831875198992,24.789481163024902
0.5940821927052616,24.791258573532104
0.5940811248284397,24.793020725250244
0.5940801302450834,24.79481339454651
0.5940790625946252,24.796569347381592
0.594078068242472,24.798340559005737
0.5940770008182998,24.800112009048462
0.594076006697272,24.801910638809204
0.594074939499309,24.803673028945923
0.5940739456093284,24.80545401573181
0.5940728786374975,24.80722427368164
0.594071884978486,24.808969736099243
0.5940708182327098,24.810758113861084
0.5940698248045898,24.812502145767212
0.5940687582847913,24.814296007156372
0.5940677650874846,24.816053867340088
0.594066698793587,24.81786274909973
0.5940657058270159,24.81961727142334
0.5940646397589419,24.82139754295349
0.5940636470230286,24.823160648345947
0.5940625811807014,24.824928283691406
0.5940615886753681,24.826695919036865
0.5940605230587105,24.828468084335327
0.5940595307838796,24.83023953437805
0.5940584653928149,24.831972360610962
0.5940574733484086,24.83375906944275
0.59405640818286,24.835513830184937
0.5940554163688005,24.837272882461548
0.594054351428691,24.839064598083496
0.594053359844901,24.840810537338257
0.5940522951301538,24.842601776123047
0.5940513037765557,24.844359636306763
0.594050239287094,24.846161127090454
0.5940492481636099,24.847904443740845
0.5940481838993571,24.84970450401306
0.59404719300591,24.851478099822998
0.5940461289667893,24.853230237960815
0.5940451383033013,24.855003118515015
0.5940440744892361,24.856759548187256
0.5940430840556301,24.85854697227478
0.5940420204665439,24.860323190689087
0.5940410302627421,24.862110137939453
0.5940399668985581,24.8638699054718
0.5940389769244835,24.865620851516724
0.5940379137851253,24.867403268814087
0.5940369240407004,24.869144678115845
0.5940358611260915,24.870906829833984
0.5940348716112392,24.872671365737915
0.5940338089213031,24.874433517456055
0.594032819635946,24.876173973083496
0.594031757170606,24.877980947494507
0.5940307681146672,24.87971782684326
0.5940297058738471,24.881479501724243
0.5940287170472489,24.88326621055603
0.5940276550308725,24.885031700134277
0.5940266664335382,24.88690209388733
0.5940256046415291,24.888667583465576
0.5940246162733813,24.890456438064575
0.594023554705663,24.89219856262207
0.5940225665666249,24.89398431777954
0.5940215052231214,24.895750045776367
0.5940205173131156,24.89749836921692
0.5940194561937505,24.89928412437439
0.5940184685127005,24.901049613952637
0.5940174076173976,24.90284276008606
0.5940164201652262,24.904621362686157
0.5940153594939096,24.906407356262207
0.5940143722705397,24.908169984817505
0.5940133118231331,24.909974336624146
0.5940123248284881,24.911723613739014
0.5940112646049156,24.913500547409058
0.5940102778389182,24.915263891220093
0.5940092178391038,24.917027473449707
0.5940082313016776,24.918833255767822
0.5940071715255452,24.92059016227722
0.5940061852166132,24.922393321990967
0.5940051256640866,24.924150466918945
0.5940041395835723,24.925936222076416
0.5940030802545758,24.927706241607666
0.5940020944024025,24.9294855594635
0.5940010352968602,24.93125581741333
0.5940000496729511,24.93301248550415
0.593998990790787,24.934824466705322
0.5939980053950655,24.936587810516357
0.5939969467362038,24.93836760520935
0.5939959615685935,24.940105438232422
0.5939949031329584,24.94189691543579
0.5939939181933824,24.943671941757202
0.5939928599808987,24.94546866416931
0.5939918752692807,24.947217226028442
0.5939908172798719,24.94896697998047
0.5939898327961352,24.950755834579468
0.593988775029726,24.952493906021118
0.5939877907737944,24.954278230667114
0.5939867332303093,24.956045389175415
0.5939857492021062,24.95781397819519
0.5939846918814693,24.959590196609497
0.5939837080809185,24.961371898651123
0.5939826509830544,24.96312141418457
0.5939816674100795,24.964864492416382
0.5939806105349125,24.966652631759644
0.5939796271894371,24.968406915664673
0.593978570536892,24.970226764678955
0.5939775874188399,24.971991300582886
0.5939765309888408,24.97377586364746
0.5939755480981359,24.97556781768799
0.5939744918906076,24.977354764938354
0.5939735092271736,24.979101419448853
0.5939724532420408,24.98087739944458
0.5939714708058016,24.982656240463257
0.5939704150429889,24.984407663345337
0.593969432833868,24.986214637756348
0.5939683772933001,24.987964868545532
0.5939673953112219,24.989734888076782
0.5939663399928233,24.991530656814575
0.5939653582377116,24.993264198303223
0.5939643031414076,24.995041131973267
0.5939633216131861,24.996788024902344
0.5939622667389007,24.99858069419861
0.593961285437494,25.0003342628479
0.5939602307851526,25.002121925354004
0.5939592497104843,25.003888607025146
0.5939581952800115,25.00567126274109
0.5939572144320059,25.007418155670166
0.5939561602233266,25.00919795036316
0.5939551796019077,25.010985851287842
0.5939541256149471,25.012760162353516
0.5939531452200391,25.01456069946289
0.5939520914547217,25.016329050064087
0.593951111286249,25.018107175827026
0.5939500577425001,25.01988410949707
0.5939490778003865,25.02164340019226
0.5939480244781312,25.02340006828308
0.5939470447623014,25.02516007423401
0.5939459916614647,25.026955366134644
0.5939450121718426,25.028714656829834
0.5939439592923496,25.030497312545776
0.5939429800288598,25.032238483428955
0.5939419273706357,25.034011125564575
0.5939409483332024,25.03577423095703
0.5939398958961722,25.03753900527954
0.5939389170847202,25.03928804397583
0.5939378648688092,25.04106879234314
0.5939368862832628,25.042871236801147
0.5939358342883961,25.04464077949524
0.5939348559286796,25.046430587768555
0.5939338041547827,25.04819130897522
0.5939328260208208,25.04995894432068
0.593931774467819,25.05176043510437
0.593930796559536,25.053534984588623
0.5939297452273545,25.05530309677124
0.5939287675446752,25.057069063186646
0.5939277164332396,25.05887222290039
0.5939267389760886,25.060626983642578
0.5939256880853243,25.062424659729004
0.5939247108536263,25.064151525497437
0.5939236601834584,25.065942525863647
0.5939226831771379,25.06768035888672
0.5939216327274923,25.069458484649658
0.5939206559464744,25.07121968269348
0.5939196057172764,25.072967290878296
0.5939186291614856,25.074772119522095
0.593917579152661,25.076537609100342
0.593916602822022,25.07831358909607
0.5939155530334963,25.080102920532227
0.593914576927934,25.081905126571655
0.5939135273596328,25.083654642105103
0.5939125514790724,25.085449695587158
0.5939115021309213,25.087207555770874
0.5939105264752873,25.08893632888794
0.593909477347212,25.09073257446289
0.5939085019164297,25.092487812042236
0.5939074530083559,25.094262838363647
0.5939064778023501,25.096044301986694
0.5939054291142039,25.097835540771484
0.5939044541328994,25.099597692489624
0.5939034056646062,25.101399660110474
0.5939024309079284,25.10314631462097
0.5939013826594144,25.10490918159485
0.5939004081272881,25.10670280456543
0.593899360098479,25.10845184326172
0.5938983857908295,25.110209226608276
0.5938973379816511,25.11200213432312
0.5938963638984037,25.113741397857666
0.5938953163087821,25.115505933761597
0.5938943424498617,25.11725616455078
0.5938932950797229,25.119070291519165
0.5938923214450548,25.120815753936768
0.5938912742943248,25.12262463569641
0.5938903008838342,25.1243839263916
0.593889253952439,25.126160621643066
0.5938882807660516,25.127925872802734
0.5938872340539171,25.12972402572632
0.5938862610915578,25.13146710395813
0.5938852145986104,25.13324284553528
0.5938842418602048,25.135006427764893
0.5938831955863707,25.136768341064453
0.593882223071844,25.13853669166565
0.5938811770170491,25.140320777893066
0.5938802047263271,25.142107009887695
0.5938791588904978,25.143864154815674
0.5938781868235055,25.145827770233154
0.593877141206568,25.147582054138184
0.5938761693632312,25.149413108825684
0.593875123965112,25.151185989379883
0.5938741523453561,25.15294909477234
0.5938731071659814,25.154771327972412
0.5938721357697321,25.156509160995483
0.5938710908090281,25.158284902572632
0.5938701196362108,25.160041093826294
0.5938690748941043,25.161828994750977
0.5938681039446448,25.163580656051636
0.5938670594210619,25.165387392044067
0.593866088694886,25.167153120040894
0.5938650443897532,25.168912410736084
0.5938640738867864,25.170693159103394
0.5938630298000303,25.17245054244995
0.5938620595201985,25.174224138259888
0.5938610156517454,25.175994157791138
0.5938600455949745,25.1777765750885
0.5938590019447512,25.1795494556427
0.5938580321109668,25.181269645690918
0.5938569886788998,25.183059215545654
0.5938560190680278,25.184818029403687
0.5938549758540439,25.18658471107483
0.59385400646601,25.18836283683777
0.5938529634700359,25.190146446228027
0.5938519943047663,25.191893577575684
0.5938509515267286,25.193692445755005
0.5938499825841493,25.195443153381348
0.5938489400239746,25.197200775146484
0.5938479713040113,25.1989963054657
0.5938469289616266,25.200763702392578
0.5938459604642057,25.202531576156616
0.5938449183395376,25.20431900024414
0.5938439500645848,25.206087350845337
0.5938429081575605,25.2078537940979
0.593841940105002,25.209643363952637
0.5938408984155481,25.21142029762268
0.5938399305853101,25.213170528411865
0.5938388891133536,25.21496605873108
0.5938379215053624,25.21672511100769
0.59383688025083,25.218513011932373
0.5938359128650118,25.220260858535767
0.5938348718278308,25.222042322158813
0.5938339046641115,25.22379469871521
0.5938328638442087,25.22558355331421
0.5938318969025148,25.227345943450928
0.5938308562998175,25.22912883758545
0.5938298895800753,25.230924606323242
0.5938288491945104,25.232690811157227
0.5938278826966464,25.23444628715515
0.5938268425281409,25.236210823059082
0.5938258762520812,25.237985849380493
0.5938248363005625,25.23975157737732
0.5938238702462336,25.241492748260498
0.593822830511629,25.243274688720703
0.5938218646789574,25.245026350021362
0.5938208251611937,25.246816396713257
0.5938198595501056,25.24858593940735
0.5938188202491106,25.250364780426025
0.5938178548595328,25.252118587493896
0.5938168157752333,25.25390934944153
0.5938158506070923,25.255667448043823
0.593814811739416,25.257444381713867
0.5938138467926383,25.25922727584839
0.5938128081415122,25.260995149612427
0.5938118434160244,25.262776851654053
0.5938108049813762,25.264564037322998
0.5938098404771052,25.2663357257843
0.593808802258862,25.268102645874023
0.5938078379757343,25.269880294799805
0.5938067999738239,25.271655559539795
0.5938058359117661,25.273422718048096
0.5938047981261158,25.275213956832886
0.5938038342850548,25.276959896087646
0.5938027967155922,25.2787504196167
0.5938018330954546,25.280524730682373
0.5938007957421073,25.282296657562256
0.5937998323428203,25.284045696258545
0.5937987952055157,25.285834312438965
0.5937978320270059,25.287569999694824
0.5937967951056717,25.289355516433716
0.593795832147866,25.291088104248047
0.5937947954424301,25.29286217689514
0.5937938327052553,25.294626712799072
0.5937927962156453,25.296371936798096
0.5937918336990284,25.298157453536987
0.5937907974251718,25.299924850463867
0.59378983512904,25.301703453063965
0.5937887990708648,25.303482055664062
0.5937878369951451,25.30523419380188
0.593786801152579,25.30703353881836
0.5937858392971983,25.308812856674194
0.5937848036701692,25.310588359832764
0.5937838420350546,25.312344074249268
0.5937828066234901,25.314136028289795
0.5937818452085689,25.315904140472412
0.5937808100123972,25.317679405212402
0.5937798488175965,25.319436073303223
0.5937788138367455,25.32117986679077
0.5937778528619923,25.32295560836792
0.5937768180963899,25.32473373413086
0.5937758573416116,25.326502084732056
0.5937748227911858,25.328264951705933
0.5937738622563096,25.33003258705139
0.5937728279209884,25.331804513931274
0.5937718676059417,25.333585500717163
0.5937708334856533,25.335369348526
0.5937698733903632,25.33711051940918
0.5937688394850357,25.338889598846436
0.5937678796094297,25.340655088424683
0.5937668459189911,25.34242582321167
0.5937658862629966,25.344191312789917
0.5937648527873751,25.345980405807495
0.5937638933509197,25.34774947166443
0.5937628600900434,25.34952712059021
0.5937619008730544,25.351293087005615
0.5937608678268517,25.35306978225708
0.5937599088292566,25.35486912727356
0.5937588759976558,25.356607675552368
0.5937579172193821,25.358393907546997
0.5937568846023114,25.360172033309937
0.5937559260432865,25.3619544506073
0.5937548936406744,25.363711833953857
0.5937539353008262,25.36547827720642
0.5937529031126009,25.367215156555176
0.5937519449918569,25.368993282318115
0.5937509130179467,25.370777368545532
0.5937499551162346,25.37253737449646
0.5937489233565681,25.37432289123535
0.5937479656738158,25.3760929107666
0.5937469341283216,25.377874851226807
0.5937459766644563,25.37965178489685
0.5937449453330627,25.38142442703247
0.5937439880880127,25.383169651031494
0.5937429569706482,25.384952545166016
0.5937419999443411,25.386702060699463
0.5937409690409342,25.388471603393555
0.5937400122332979,25.390302419662476
0.5937389815437776,25.392076015472412
0.5937380249547397,25.393855333328247
0.5937369944790343,25.395643711090088
0.5937360381085229,25.397425174713135
0.5937350078465612,25.39918279647827
0.5937340516945044,25.400955200195312
0.593733021646215,25.402743577957153
0.5937320657125403,25.404495239257812
0.5937310358778521,25.406297206878662
0.5937300801624881,25.408052921295166
0.5937290505413295,25.409841299057007
0.5937280950442039,25.411617517471313
0.5937270656365042,25.41339612007141
0.5937261103575451,25.415136098861694
0.5937250811632327,25.416927814483643
0.5937241261023682,25.418691635131836
0.5937230971213723,25.42045497894287
0.5937221422785305,25.422223329544067
0.5937211135107798,25.423985958099365
0.5937201588858889,25.42576003074646
0.5937191303313125,25.427518367767334
0.5937181759243007,25.42928385734558
0.5937171475828275,25.43105936050415
0.5937161933936229,25.432801008224487
0.5937151652651818,25.434571266174316
0.5937142112937128,25.436325788497925
0.593713183378233,25.438114881515503
0.5937122296244282,25.43985867500305
0.5937112019218385,25.441643238067627
0.5937102483856258,25.443371295928955
0.5937092208958555,25.445148706436157
0.5937082675771636,25.44692826271057
0.5937072403001417,25.44867968559265
0.5937062871988986,25.45045566558838
0.5937052601345545,25.452232837677002
0.5937043072506889,25.454004287719727
0.5937032803989515,25.45579481124878
0.593702327732392,25.45757532119751
0.5937013010931906,25.459344625473022
0.5937003486438654,25.46112871170044
0.5936993222171295,25.46291470527649
0.5936983699849673,25.46466612815857
0.593697343770626,25.466459035873413
0.5936963917555553,25.468221426010132
0.593695365753538,25.470000505447388
0.5936944139554875,25.47178053855896
0.5936933881657235,25.473571300506592
0.5936924365846216,25.475329160690308
0.5936914110070404,25.477116107940674
0.593690459642816,25.478893041610718
0.5936894342773469,25.480656385421753
0.5936884831299285,25.482414722442627
0.593687457976501,25.484160900115967
0.5936865070458175,25.48594570159912
0.5936854821043611,25.48773503303528
0.5936845313903414,25.4895076751709
0.5936835066607855,25.49127173423767
0.5936825561633582,25.493035316467285
0.5936815316456325,25.494841814041138
0.5936805813647263,25.496591329574585
0.5936795570587604,25.49839758872986
0.5936786069943045,25.50016140937805
0.593677582900028,25.50195336341858
0.5936766330519511,25.503711462020874
0.5936756091692936,25.505512952804565
0.5936746595375246,25.507249355316162
0.5936736358664159,25.508992910385132
0.5936726864508837,25.510790586471558
0.5936716629912535,25.512560606002808
0.5936707137918872,25.514334201812744
0.5936696905436651,25.516101837158203
0.5936687415603937,25.51786971092224
0.5936677185235099,25.51962113380432
0.5936667697562625,25.521404504776
0.5936657469306462,25.52315902709961
0.593664798379352,25.524908781051636
0.5936637757649335,25.52670121192932
0.5936628274295215,25.528463125228882
0.5936618050262303,25.530246019363403
0.5936608569066297,25.532013654708862
0.5936598347143961,25.53379797935486
0.5936588868105359,25.535537004470825
0.5936578648292898,25.537310361862183
0.5936569171410995,25.539085626602173
0.5936558953707707,25.540841579437256
0.5936549478981794,25.542596340179443
0.5936539263386981,25.544363260269165
0.5936529790816351,25.546139240264893
0.5936519577329311,25.54793429374695
0.5936510106913259,25.549712896347046
0.5936499895533295,25.551476001739502
0.5936490427271113,25.553240537643433
0.5936480217997524,25.55506682395935
0.5936470751888505,25.556817054748535
0.5936460544720595,25.558594465255737
0.5936451080764034,25.560354232788086
0.5936440875701103,25.562182426452637
0.5936431413896295,25.56395411491394
0.5936421210937647,25.56574773788452
0.5936411751283885,25.567511796951294
0.5936401550428821,25.569281816482544
0.5936392092925403,25.571062088012695
0.5936381894173225,25.572832822799683
0.5936372438819444,25.574613332748413
0.5936362242169457,25.576393842697144
0.5936352788964611,25.578182697296143
0.5936342594416115,25.579976320266724
0.59363331433595,25.58175039291382
0.59363229509118,25.583521366119385
0.5936313502002712,25.585254907608032
0.5936303311655112,25.587076425552368
0.5936293864892848,25.588846683502197
0.5936283676644656,25.590636014938354
0.5936274232028511,25.592391967773438
0.5936264045879027,25.594208240509033
0.5936254603408301,25.595985651016235
0.5936244419356833,25.59777021408081
0.5936234979030821,25.59950280189514
0.5936224797076672,25.60126829147339
0.5936215358894676,25.60305404663086
0.5936205179037153,25.60481286048889
0.5936195742998468,25.606574296951294
0.5936185565236877,25.608346223831177
0.5936176131340803,25.610123872756958
0.5936165955674448,25.611872911453247
0.5936156523920285,25.61365294456482
0.5936146350348476,25.615394353866577
0.5936136920735521,25.617154598236084
0.5936126749257563,25.618947982788086
0.5936117321785118,25.62069082260132
0.5936107152400318,25.622458696365356
0.5936097727067684,25.624213695526123
0.5936087559775349,25.625989198684692
0.5936078136581823,25.627755880355835
0.5936067971381263,25.629547834396362
0.5936058550326148,25.63129186630249
0.5936048387216668,25.633054733276367
0.5936038968299265,25.634851217269897
0.5936028807280177,25.636617183685303
0.5936019390499785,25.638391256332397
0.5936009231570396,25.640172004699707
0.593599981692632,25.641952991485596
0.5935989660085939,25.643721342086792
0.5935980247577477,25.645505905151367
0.5935970092825414,25.647255897521973
0.5935960682451872,25.649006366729736
0.5935950529787435,25.6508150100708
0.5935941121548116,25.652571439743042
0.5935930970970617,25.65434503555298
0.593592156486482,25.65610432624817
0.5935911416373569,25.657902240753174
0.59359020124006,25.659675359725952
0.5935891865994909,25.661479234695435
0.593588246415407,25.66321587562561
0.5935872319833247,25.664979934692383
0.5935862920123843,25.666759252548218
0.5935852777887203,25.668525218963623
0.5935843380308539,25.670308828353882
0.5935833240155389,25.672085285186768
0.5935823844706769,25.673858404159546
0.5935813706636425,25.675610780715942
0.5935804313317151,25.67739200592041
0.5935794177328925,25.67915916442871
0.5935784786138305,25.680930137634277
0.5935774652231507,25.68272304534912
0.5935765263168848,25.684486150741577
0.5935755131342793,25.686259984970093
0.5935745744407398,25.688029289245605
0.5935735614661398,25.68982219696045
0.5935726229852574,25.69157910346985
0.5935716102185943,25.69336175918579
0.5935706719502996,25.695106744766235
0.593569659391505,25.696884632110596
0.5935687213357286,25.6986563205719
0.5935677089847335,25.70043683052063
0.5935667711414064,25.702204942703247
0.5935657589981427,25.703970193862915
0.5935648213671953,25.70578098297119
0.5935638094315944,25.70754647254944
0.5935628720129575,25.709303379058838
0.5935618602849506,25.71108865737915
0.5935609230785553,25.712854623794556
0.5935599115580742,25.714632272720337
0.5935589745638512,25.716386795043945
0.5935579632508272,25.718181610107422
0.5935570264687073,25.71993112564087
0.5935560153630725,25.7217276096344
0.5935550787929866,25.723488092422485
0.5935540678946721,25.725242376327515
0.5935531315365513,25.727031707763672
0.593552120845489,25.728806972503662
0.593551184699264,25.73056697845459
0.5935501742153858,25.732343673706055
0.5935492382809877,25.734126091003418
0.5935482280042251,25.735899925231934
0.593547292281585,25.737657070159912
0.5935462822118698,25.739425897598267
0.5935453467009185,25.74115800857544
0.5935443368381826,25.742937803268433
0.5935434015388517,25.744692087173462
0.5935423918830266,25.746466875076294
0.5935414567952468,25.748237371444702
0.5935404473462648,25.75002384185791
0.5935395124699674,25.751774787902832
0.59353850322776,25.753576040267944
0.5935375685628761,25.755340337753296
0.5935365595273755,25.757097244262695
0.5935356250738362,25.75888729095459
0.5935346162449745,25.76065468788147
0.5935336820027112,25.76240634918213
0.5935326733804199,25.764150142669678
0.5935317393493641,25.765950918197632
0.5935307309335756,25.767698287963867
0.593529797113658,25.769468545913696
0.5935287889043042,25.771242380142212
0.5935278552954569,25.773011445999146
0.5935268472924697,25.774802446365356
0.5935259138946237,25.776562929153442
0.5935249060979354,25.778345108032227
0.5935239729110219,25.780096769332886
0.5935229653205648,25.781917572021484
0.5935220323445155,25.783644437789917
0.5935210249602215,25.7854323387146
0.5935200921949679,25.7871835231781
0.5935190850167693,25.78895616531372
0.5935181524622426,25.79071307182312
0.5935171454900717,25.792499542236328
0.5935162131462036,25.79427433013916
0.5935152063799927,25.796040773391724
0.5935142742467148,25.797804832458496
0.5935132676863959,25.799563884735107
0.59351233576364,25.801361083984375
0.5935113294091456,25.803102731704712
0.5935103976968429,25.804884433746338
0.5935093915481056,25.80665421485901
0.593508460046188,25.808424711227417
0.5935074541031397,25.810227394104004
0.5935065228115388,25.811989068984985
0.5935055170741123,25.813779830932617
0.59350458599276,25.8155415058136
0.5935035804608875,25.817306995391846
0.5935026495897152,25.81908345222473
0.5935016442633296,25.82087016105652
0.5935007136022693,25.822654008865356
0.5934997084813026,25.824411869049072
0.5934987780302862,25.826202392578125
0.5934977731146712,25.827967882156372
0.5934968428736304,25.82974338531494
0.5934958381632996,25.831506490707397
0.5934949081321662,25.833241939544678
0.5934939036270523,25.83507013320923
0.5934929738057583,25.836850881576538
0.5934919695057939,25.838620901107788
0.5934910398942712,25.84037733078003
0.593490035799389,25.842178344726562
0.5934891063975696,25.84393286705017
0.5934881025077021,25.84572720527649
0.593487173315518,25.847500324249268
0.5934861696305982,25.849284172058105
0.5934852406479814,25.851054668426514
0.5934842371679419,25.852849006652832
0.5934833083948244,25.854618549346924
0.5934823051195981,25.856400966644287
0.593481376555912,25.858181715011597
0.5934803734854315,25.859944820404053
0.5934794451311092,25.86172890663147
0.5934784422653074,25.863482236862183
0.5934775141202808,25.8652241230011
0.5934765114590909,25.867008209228516
0.593475583523292,25.86877155303955
0.5934745810666466,25.87055206298828
0.593473653340008,25.872315406799316
0.59347265108784,25.87412452697754
0.5934717235702938,25.875872135162354
0.5934707215225362,25.877650022506714
0.5934697942140147,25.879388570785522
0.5934687923706007,25.881144046783447
0.593467865271036,25.882923364639282
0.5934668636318985,25.884684085845947
0.5934659367412232,25.88653874397278
0.5934649353062953,25.888295888900757
0.5934640086244416,25.890071868896484
0.5934630073936563,25.891849994659424
0.5934620809205566,25.893620491027832
0.5934610798938472,25.895382404327393
0.5934601536294339,25.897136449813843
0.5934591528067337,25.898938417434692
0.5934582267509394,25.90073251724243
0.5934572261321812,25.902555227279663
0.5934563002849381,25.904294729232788
0.5934552998700553,25.9061119556427
0.5934543742312963,25.907878637313843
0.5934533740202221,25.909645557403564
0.5934524485898797,25.9113929271698
0.5934514485825473,25.913174152374268
0.5934505233605539,25.914975881576538
0.5934495235568968,25.916776418685913
0.5934485985431851,25.918571710586548
0.5934475989431366,25.92036533355713
0.5934466741376391,25.922147035598755
0.5934456747411325,25.92391324043274
0.5934447501437821,25.92569065093994
0.5934437509507506,25.927462816238403
0.5934428265614801,25.92924165725708
0.5934418275718574,25.931063175201416
0.5934409033905992,25.93279719352722
0.5934399046043188,25.93459391593933
0.5934389806310058,25.936348915100098
0.593437982048001,25.938119173049927
0.5934370582825659,25.939889192581177
0.5934360599027705,25.941686868667603
0.5934351363451462,25.943408966064453
0.5934341381684936,25.945173025131226
0.5934332148186129,25.94695234298706
0.5934322168450366,25.948715209960938
0.5934312937028325,25.950509309768677
0.5934302959322661,25.952287673950195
0.5934293729976718,25.95408296585083
0.593428375430049,25.95584726333618
0.593427452702997,25.957642316818237
0.5934264553382513,25.959397792816162
0.5934255328186748,25.961180210113525
0.5934245356567401,25.96299123764038
0.593423613344572,25.964776277542114
0.5934226163853822,25.966604471206665
0.5934216942805556,25.968395233154297
0.593420697524044,25.970244884490967
0.593419775626492,25.972010850906372
0.5934187790725928,25.973812103271484
0.5934178573822484,25.975570678710938
0.5934168610308952,25.977381944656372
0.5934159395476916,25.979145765304565
0.5934149433988184,25.980934619903564
0.5934140221226886,25.98271918296814
0.5934130261762294,25.984493494033813
0.5934121051071065,25.986273765563965
0.5934111093629949,25.988054752349854
0.5934101885008126,25.9898419380188
0.5934091929589828,25.99160599708557
0.593408272303674,25.99338412284851
0.5934072769640598,25.99513030052185
0.593406356515558,25.996874809265137
0.5934053613780934,25.99865436553955
0.5934044411363318,26.000404119491577
0.5934034462009509,26.00218367576599
0.5934025261658629,26.003943920135498
0.5934015314324996,26.005728244781494
0.5934006116040185,26.007481336593628
0.593399617072607,26.009247541427612
0.5933986974506663,26.011033535003662
0.5933977031211409,26.012805938720703
0.5933967837056738,26.01459240913391
0.5933957895779686,26.016350746154785
0.5933948703689087,26.018136501312256
0.5933938764429578,26.019887447357178
0.5933929574402387,26.021671533584595
0.5933919637159761,26.023424863815308
0.5933910449195313,26.02516222000122
0.5933900513968915,26.0269615650177
0.5933891328066544,26.028714656829834
0.5933881394855718,26.030521869659424
0.5933872211014759,26.03226137161255
0.5933862279818848,26.034045457839966
0.593385309803864,26.03579592704773
0.5933843168856984,26.03759741783142
0.5933833989136861,26.03936195373535
0.5933824061968804,26.0411376953125
0.5933814884308106,26.042921781539917
0.5933804959152994,26.04468870162964
0.5933795783551057,26.046451568603516
0.5933785860408232,26.048231840133667
0.5933776686864392,26.050016403198242
0.59337667657332,26.051771640777588
0.5933757594246795,26.0535569190979
0.5933747675126583,26.05532741546631
0.5933738505696949,26.057080507278442
0.5933728588587059,26.058879137039185
0.5933719421213539,26.06065082550049
0.5933709506113316,26.062439918518066
0.5933700340795244,26.064216375350952
0.5933690427704037,26.06602454185486
0.5933681264440754,26.067768096923828
0.5933671353357907,26.069565534591675
0.5933662192148752,26.071313858032227
0.593365228307361,26.073078155517578
0.5933643123917922,26.07486581802368
0.5933633216849833,26.076645374298096
0.5933624059746954,26.078426361083984
0.5933614154685264,26.080206632614136
0.593360499963453,26.08199429512024
0.5933595096578588,26.083746194839478
0.5933585943579341,26.085535049438477
0.5933576042528493,26.087314128875732
0.5933566891580077,26.08908200263977
0.593355699253367,26.090888023376465
0.593354784363542,26.092636823654175
0.5933537946592805,26.094421863555908
0.5933528799744067,26.096168518066406
0.593351890470459,26.097949743270874
0.5933509759904702,26.09969973564148
0.5933499866867712,26.10150122642517
0.5933490724116018,26.103267908096313
0.5933480833080866,26.105045080184937
0.5933471692376706,26.10680627822876
0.593346180334274,26.108592987060547
0.593345266468546,26.110352277755737
0.5933442777652028,26.112107276916504
0.5933433641040968,26.11389422416687
0.5933423756007421,26.115647315979004
0.5933414621441925,26.1174259185791
0.5933404738407612,26.119198322296143
0.5933395605887024,26.120965003967285
0.5933385724851297,26.122746467590332
0.5933376594374958,26.12450647354126
0.5933366715337168,26.126323223114014
0.5933357586904425,26.128061532974243
0.5933347709863922,26.129913568496704
0.5933338583474117,26.13165831565857
0.5933328708430251,26.133445262908936
0.593331958408273,26.1352059841156
0.5933309711034855,26.1370108127594
0.5933300588728962,26.13879132270813
0.593329071767643,26.1405508518219
0.593328159741151,26.142338514328003
0.5933271728353673,26.144105911254883
0.5933262610129071,26.145896673202515
0.5933252743065279,26.147669315338135
0.5933243626880341,26.14944314956665
0.593323376180995,26.151212692260742
0.5933224647664024,26.1529860496521
0.5933214784586383,26.154773473739624
0.5933205672478813,26.156536102294922
0.5933195811393279,26.1583411693573
0.5933186701323412,26.16010284423828
0.5933176842229337,26.16190266609192
0.593316773419652,26.163660049438477
0.5933157877093258,26.165447473526
0.593314877109684,26.167201280593872
0.5933138915983746,26.168988704681396
0.5933129812023071,26.170777082443237
0.5933119958899499,26.172523736953735
0.5933110856973918,26.174309968948364
0.5933101005839222,26.176068544387817
0.5933091905948079,26.177873134613037
0.5933082056801617,26.17964768409729
0.5933072958944263,26.18143343925476
0.5933063111785388,26.183202505111694
0.5933054015961172,26.18496346473694
0.5933044170789241,26.186767578125
0.5933035076997509,26.188530921936035
0.5933025233811878,26.190320253372192
0.5933016142051983,26.192079067230225
0.5933006300852007,26.19388437271118
0.5932997211123298,26.195637941360474
0.5932987371908333,26.19742703437805
0.5932978284210156,26.19919180870056
0.5932968446979562,26.2009596824646
0.5932959361311271,26.20272183418274
0.5932949526064402,26.204485654830933
0.5932940442425345,26.206266164779663
0.5932930609161561,26.208029747009277
0.5932921527551089,26.209797143936157
0.5932911696269746,26.211567163467407
0.5932902616687212,26.213351011276245
0.5932892787387667,26.21510601043701
0.5932883709832422,26.21687340736389
0.5932873882514034,26.218658685684204
0.5932864806985428,26.220412731170654
0.5932854981647558,26.22222638130188
0.5932845908144944,26.22399592399597
0.5932836084786948,26.225788116455078
0.5932827013309677,26.227551221847534
0.5932817191930915,26.22934126853943
0.593280812247834,26.23109459877014
0.5932798303078171,26.23286485671997
0.5932789235649646,26.234659671783447
0.5932779418227431,26.23641800880432
0.5932770352822306,26.238204956054688
0.5932760537377403,26.239965438842773
0.5932751473995036,26.24175000190735
0.5932741660526808,26.243531465530396
0.5932732599166546,26.245306968688965
0.5932722787674352,26.247095346450806
0.5932713728335555,26.248879432678223
0.5932703918818757,26.250670909881592
0.5932694861500775,26.252418041229248
0.5932685053958734,26.25422739982605
0.5932675998660922,26.255983591079712
0.5932666193092999,26.257767915725708
0.5932657139814714,26.259528636932373
0.593264733622027,26.261306047439575
0.5932638284960867,26.26307249069214
0.5932628483339264,26.26485586166382
0.5932619434098096,26.266634702682495
0.5932609634448699,26.26839590072632
0.5932600587225122,26.27019762992859
0.5932590789547292,26.271960973739624
0.5932581744340661,26.273715496063232
0.5932571948633761,26.275496006011963
0.5932562905443436,26.277257680892944
0.5932553111706828,26.279080390930176
0.5932544070532163,26.280843496322632
0.593253427876521,26.282631397247314
0.5932525239605565,26.28438639640808
0.5932515449807632,26.286184072494507
0.593250641266236,26.287943124771118
0.5932496624832811,26.289740324020386
0.593248758970127,26.291494607925415
0.593247780383947,26.293258905410767
0.5932468770721018,26.29504108428955
0.5932458986826332,26.296787977218628
0.5932449955720326,26.298590421676636
0.5932440173792117,26.30035924911499
0.5932431144697917,26.302130460739136
0.5932421364735553,26.30389165878296
0.5932412337652516,26.305654525756836
0.593240255965536,26.30741810798645
0.5932393534582846,26.309181451797485
0.5932383758550266,26.310940265655518
0.5932374735487633,26.312680959701538
0.5932364961418991,26.314499855041504
0.5932355940365601,26.31624698638916
0.5932346168260267,26.318029403686523
0.5932337149215476,26.319786548614502
0.5932327379072815,26.321582078933716
0.5932318362035985,26.32333731651306
0.5932308593855367,26.32510733604431
0.5932299578825857,26.326895475387573
0.5932289812606644,26.328647136688232
0.5932280799583816,26.33046579360962
0.5932271035325377,26.33222985267639
0.5932262024308593,26.334004640579224
0.5932252262010299,26.335789680480957
0.5932243252998917,26.33758306503296
0.5932233492660132,26.33934259414673
0.5932224485653514,26.341124534606934
0.593221472727361,26.3429012298584
0.5932205722271118,26.34464931488037
0.5932195965849462,26.346477031707764
0.5932186962850458,26.348233699798584
0.5932177208386419,26.35001254081726
0.5932168207390265,26.351786136627197
0.5932158454883211,26.353586673736572
0.5932149455889271,26.35529613494873
0.5932139705338573,26.357083320617676
0.5932130708346208,26.358891487121582
0.5932120959751235,26.36064624786377
0.593211196475981,26.3624267578125
0.593210221811993,26.364180326461792
0.5932093225128807,26.365962266921997
0.5932083480443393,26.367729425430298
0.5932074489451936,26.36950707435608
0.5932064746720359,26.371283769607544
0.5932055757727931,26.373032569885254
0.5932046016949561,26.374842166900635
0.5932037029955527,26.376596689224243
0.5932027291129736,26.37836790084839
0.593201830613346,26.38012671470642
0.5932008569259618,26.38192081451416
0.5931999586260465,26.383650541305542
0.5931989851337944,26.38544464111328
0.5931980870335279,26.387208938598633
0.5931971137363452,26.388953924179077
0.5931962158356642,26.390742301940918
0.5931952427334878,26.39249610900879
0.5931943450323288,26.394275426864624
0.5931933721250964,26.396056413650513
0.5931924746233957,26.397842168807983
0.5931915019110444,26.399583101272583
0.5931906046087388,26.401363611221313
0.593189632091206,26.403130531311035
0.5931887349882322,26.404875993728638
0.593187762665455,26.406691551208496
0.5931868657617498,26.408454418182373
0.5931858936336657,26.410244464874268
0.5931849969291657,26.41199493408203
0.5931840249957122,26.4137761592865
0.5931831284903539,26.415528059005737
0.5931821567514685,26.417306661605835
0.5931812604451888,26.419095993041992
0.5931802889008089,26.420847415924072
0.5931793927935446,26.422613859176636
0.5931784214436073,26.42438054084778
0.5931775255352955,26.42619299888611
0.5931765543797385,26.4279522895813
0.5931756586703159,26.429736375808716
0.5931746877090768,26.431492567062378
0.5931737921984801,26.433243989944458
0.5931728214314965,26.435070514678955
0.5931719261196626,26.436820030212402
0.5931709555468724,26.438607215881348
0.5931700604337383,26.440358638763428
0.5931690900550787,26.442142724990845
0.5931681951405813,26.443896293640137
0.5931672249559901,26.445704698562622
0.5931663302400664,26.447463274002075
0.5931653602494811,26.44922685623169
0.5931644657320684,26.45103669166565
0.5931634959354268,26.452791452407837
0.5931626016164618,26.454569578170776
0.5931616320137018,26.45633625984192
0.5931607378931216,26.45812749862671
0.5931597684841808,26.459887504577637
0.5931588745619227,26.461644411087036
0.5931579053467388,26.463408946990967
0.59315701162274,26.465164184570312
0.5931560426012509,26.46696448326111
0.5931551490754482,26.468724012374878
0.5931541802475917,26.47050404548645
0.5931532869199228,26.472266912460327
0.5931523182856367,26.474074840545654
0.5931514251560382,26.47583031654358
0.5931504567152608,26.477646589279175
0.5931495637836701,26.479376077651978
0.5931485955363391,26.48112940788269
0.5931477028026936,26.482952117919922
0.5931467347487469,26.4847092628479
0.593145842212984,26.48648166656494
0.5931448743523593,26.488272666931152
0.5931439820144162,26.490056037902832
0.5931430143470521,26.49181294441223
0.5931421222068661,26.49359130859375
0.5931411547327002,26.495365142822266
0.5931402627902087,26.4971125125885
0.5931392955091792,26.498899936676025
0.5931384037643197,26.500656604766846
0.5931374366763646,26.5024356842041
0.5931365451290747,26.504198789596558
0.5931355782341322,26.505985021591187
0.5931346868843489,26.50774049758911
0.5931337201823573,26.509528398513794
0.5931328290300182,26.511302709579468
0.5931318625209155,26.513067483901978
0.5931309715659585,26.51486349105835
0.5931300052496828,26.51662516593933
0.5931291144920452,26.518413066864014
0.593128148368535,26.52016592025757
0.5931272578081541,26.52196478843689
0.5931262918773478,26.52372670173645
0.5931254015141614,26.525479316711426
0.5931244357759967,26.527247190475464
0.5931235456099427,26.528990983963013
0.5931225800643584,26.53078031539917
0.5931216900953741,26.532541751861572
0.5931207247423083,26.53434658050537
0.5931198349703316,26.536076068878174
0.5931188698097226,26.537888050079346
0.5931179802346912,26.539657831192017
0.5931170152664776,26.541424989700317
0.5931161258883292,26.543212413787842
0.5931151611124494,26.54495120048523
0.5931142719311218,26.546719074249268
0.593113307347514,26.54848885536194
0.5931124183629449,26.550263166427612
0.593111453971548,26.5520281791687
0.5931105651836751,26.553821325302124
0.5931096009844273,26.555575370788574
0.5931087123931886,26.557348489761353
0.5931077483860285,26.559123754501343
0.5931068599913621,26.56085729598999
0.5931058961762283,26.562646865844727
0.5931050079780719,26.564419746398926
0.5931040443549029,26.56620717048645
0.5931031563531944,26.567946434020996
0.593102192921929,26.56972336769104
0.5931013051166063,26.571473121643066
0.593100341877183,26.573212146759033
0.5930994542681842,26.57499384880066
0.5930984912205417,26.576783418655396
0.5930976038078047,26.578563451766968
0.5930966409518816,26.580320358276367
0.5930957537353447,26.58210015296936
0.59309479107108,26.5838565826416
0.593093904050681,26.585633277893066
0.5930929415780131,26.587410926818848
0.5930920547536902,26.589174509048462
0.5930910924725581,26.590961933135986
0.5930902058442493,26.592724561691284
0.5930892437545917,26.59453535079956
0.5930883573222354,26.596288204193115
0.5930873954239915,26.598079681396484
0.5930865091875256,26.599830150604248
0.5930855474806337,26.60156011581421
0.5930846614399968,26.603347539901733
0.5930836999243959,26.605113744735718
0.5930828140795259,26.606892585754395
0.593081852755155,26.6086745262146
0.5930809671059903,26.610461473464966
0.5930800059727885,26.612220525741577
0.5930791205192675,26.614025831222534
0.5930781595771736,26.615782499313354
0.5930772743192343,26.617568731307983
0.5930763135681872,26.619360208511353
0.5930754285057684,26.621113538742065
0.5930744679457073,26.622899293899536
0.5930735830787469,26.624667167663574
0.5930726227096109,26.6264488697052
0.5930717380380475,26.628180980682373
0.5930707778597757,26.629955530166626
0.5930698933835477,26.631718158721924
0.5930689333960788,26.633493900299072
0.5930680491151247,26.635238885879517
0.5930670893183984,26.63699698448181
0.5930662052326565,26.638787746429443
0.5930652456266116,26.640547037124634
0.5930643617360207,26.6423499584198
0.5930634023205964,26.64412021636963
0.5930625186250948,26.64588189125061
0.5930615594002304,26.647671937942505
0.5930606758997568,26.64945387840271
0.5930597168653915,26.651214361190796
0.5930588335598845,26.652974128723145
0.5930578747159577,26.65476131439209
0.5930569916053557,26.65651559829712
0.5930560329518065,26.65831232070923
0.5930551500360484,26.66007947921753
0.5930541915728162,26.661864757537842
0.5930533088518407,26.66364884376526
0.5930523505788647,26.665432691574097
0.5930514680526103,26.667173862457275
0.59305050996983,26.668931484222412
0.5930496276382357,26.67069959640503
0.5930486697455906,26.672470331192017
0.5930477876085947,26.674257516860962
0.5930468299060241,26.67601752281189
0.5930459479635656,26.677780628204346
0.5930449904510091,26.679584503173828
0.5930441087030268,26.681379079818726
0.5930431513804237,26.68314290046692
0.5930422698268567,26.68489718437195
0.5930413126941464,26.68666911125183
0.5930404313349333,26.688431978225708
0.5930394743920557,26.6902334690094
0.5930385932271354,26.692009449005127
0.5930376364740299,26.693790912628174
0.593036755503341,26.695547103881836
0.5930357989399473,26.697349309921265
0.5930349181634293,26.699098348617554
0.5930339617896867,26.700852870941162
0.5930330812072784,26.702635049819946
0.5930321250231267,26.70440649986267
0.5930312446347671,26.706178188323975
0.593030288640146,26.7079598903656
0.5930294084457738,26.709730863571167
0.5930284526406231,26.711501121520996
0.5930275726401777,26.713266134262085
0.5930266170244369,26.715081214904785
0.5930257372178573,26.716838359832764
0.5930247817914663,26.71865487098694
0.5930239021786916,26.720414876937866
0.5930229469415902,26.72218656539917
0.5930220675225595,26.723963737487793
0.5930211124746873,26.725745916366577
0.5930202332493397,26.72750496864319
0.5930192783906367,26.72928500175476
0.5930183993589117,26.73107624053955
0.5930174446893175,26.73283863067627
0.593016565851154,26.73463201522827
0.5930156113706089,26.73638677597046
0.5930147327259462,26.73815631866455
0.5930137784343897,26.73992919921875
0.5930128999831671,26.74169135093689
0.5930119458805394,26.7434561252594
0.5930110676226962,26.7452175617218
0.5930101137089372,26.747064352035522
0.5930092356444125,26.748815774917603
0.5930082819194623,26.750595092773438
0.5930074040481956,26.752347469329834
0.593006450511994,26.75413179397583
0.593005572833925,26.75591015815735
0.593004619486412,26.757697820663452
0.5930037420014797,26.759453535079956
0.5930027888425956,26.76123070716858
0.5930019115507393,26.763009309768677
0.5930009585804241,26.764768362045288
0.5930000814815837,26.766549110412598
0.5929991286997776,26.768311023712158
0.5929982517938922,26.770076036453247
0.5929972992005351,26.77187418937683
0.5929964224875445,26.77365779876709
0.5929954700825767,26.775420665740967
0.5929945935624202,26.77717924118042
0.592993641345782,26.778971195220947
0.5929927650183993,26.780725479125977
0.5929918129900309,26.782528400421143
0.5929909368553615,26.784291744232178
0.5929899850152031,26.786086082458496
0.5929891090731865,26.787824392318726
0.5929881574211784,26.789586782455444
0.5929872816717543,26.79133677482605
0.5929863302078369,26.79307770729065
0.5929854546509451,26.794892072677612
0.5929845033750586,26.796658992767334
0.5929836280106388,26.798419713974
0.5929826769227234,26.80022430419922
0.5929818017507154,26.802021026611328
0.5929808508507117,26.803805828094482
0.5929799758710549,26.80558466911316
0.5929790251589032,26.807358503341675
0.5929781503715376,26.80909776687622
0.5929771998471786,26.810888051986694
0.5929763252520439,26.812631845474243
0.5929753749154179,26.81440496444702
0.5929745005124539,26.81616234779358
0.5929735503635013,26.817932605743408
0.5929726761526479,26.81969952583313
0.5929717261913092,26.821491241455078
0.5929708521725066,26.823251485824585
0.5929699023987223,26.825008630752563
0.59296902857191,26.826794385910034
0.5929680789856209,26.828545331954956
0.592967205350739,26.830318689346313
0.5929662559518855,26.832106113433838
0.5929653825088738,26.83388066291809
0.5929644332973967,26.835636377334595
0.5929635600461953,26.83741569519043
0.5929626110220351,26.839179039001465
0.5929617379625839,26.840922594070435
0.5929607891256815,26.842730045318604
0.5929599162579204,26.844481468200684
0.5929589676082162,26.846266746520996
0.5929580949320857,26.848031759262085
0.5929571464695206,26.84982681274414
0.5929562739849604,26.851565837860107
0.5929553257094751,26.853358030319214
0.5929544534164256,26.85510230064392
0.5929535053279607,26.856847047805786
0.5929526332263619,26.858596563339233
0.5929516853248584,26.86038899421692
0.5929508134146506,26.8621666431427
0.5929498657000493,26.863922834396362
0.5929489939811725,26.865697383880615
0.5929480464534143,26.86746335029602
0.5929471749258086,26.86920166015625
0.5929462275848344,26.870985746383667
0.5929453562484405,26.872722625732422
0.592944409094191,26.874483823776245
0.5929435379489488,26.87627410888672
0.5929425909813651,26.878053903579712
0.5929417200272151,26.879810333251953
0.592940773246238,26.881595373153687
0.5929399024831202,26.88336205482483
0.5929389558886909,26.88512372970581
0.5929380853165461,26.887024641036987
0.5929371389086057,26.88879418373108
0.5929362685273738,26.89056706428528
0.5929353223058631,26.892355918884277
0.5929344521154849,26.89412784576416
0.5929335060803451,26.895894050598145
0.5929326360807607,26.897687673568726
0.5929316902319328,26.899447917938232
0.5929308204230829,26.901198625564575
0.5929298747605081,26.902965784072876
0.592929005142333,26.90470552444458
0.5929280596659522,26.906506776809692
0.5929271902383928,26.908294439315796
0.5929262449481473,26.910086631774902
0.5929253757111437,26.911835432052612
0.5929244306069749,26.913593292236328
0.5929235615604678,26.915517807006836
0.5929226166423166,26.917285680770874
0.5929217477862466,26.91908359527588
0.5929208030540544,26.92084312438965
0.5929199343883622,26.922625064849854
0.5929189898420703,26.924394845962524
0.5929181213666964,26.926162004470825
0.5929171770062459,26.927928686141968
0.592916308721131,26.929686307907104
0.5929153645464634,26.931462049484253
0.5929144964515483,26.933205127716064
0.5929135524626049,26.934996128082275
0.5929126845578301,26.936755418777466
0.5929117407545523,26.93852734565735
0.5929108730398587,26.940282583236694
0.5929099294221878,26.942065715789795
0.5929090618975161,26.943828582763672
0.5929081184653937,26.945610284805298
0.5929072511306847,26.94737434387207
0.5929063078840522,26.949129819869995
0.5929054407392468,26.950897693634033
0.5929044976780455,26.95265007019043
0.5929036307230845,26.95443892478943
0.5929026878472562,26.95620584487915
0.5929018210820802,26.95799446105957
0.5929008783915662,26.959771394729614
0.5929000118161164,26.96153235435486
0.5928990693108583,26.963322401046753
0.5928982029250756,26.965058088302612
0.5928972606050151,26.966870307922363
0.5928963944088403,26.9686279296875
0.5928954522739188,26.97042226791382
0.5928945862672931,26.972185611724854
0.5928936443174523,26.973981380462646
0.5928927785003166,26.975749731063843
0.5928918367354982,26.97753381729126
0.5928909711077933,26.979310035705566
0.5928900295279392,26.9810791015625
0.5928891640896065,26.98288655281067
0.5928882226946579,26.984662294387817
0.5928873574456383,26.986446142196655
0.5928864162355372,26.988208055496216
0.5928855511757718,26.990002632141113
0.5928846101504599,26.991769552230835
0.59288374527989,26.99354076385498
0.5928828044393092,26.99532699584961
0.5928819397578756,26.997087955474854
0.5928809991019678,26.99889850616455
0.5928801346096119,27.000667333602905
0.5928791941383188,27.002458333969116
0.5928783298349818,27.004223585128784
0.592877389548245,27.005985736846924
0.5928765254338683,27.007744789123535
0.59287558533163,27.00952982902527
0.5928747214061544,27.011294841766357
0.5928737814883565,27.01305842399597
0.5928729177517237,27.014827966690063
0.5928719780183079,27.016621589660645
0.592871114470459,27.018397331237793
0.5928701749213676,27.02015209197998
0.5928693115622441,27.021936893463135
0.592868372197419,27.023727655410767
0.592867509026962,27.025490045547485
0.5928665698463449,27.027265787124634
0.592865706864496,27.029001712799072
0.5928647678680293,27.03079867362976
0.5928639050747299,27.032552480697632
0.5928629662623555,27.03433632850647
0.5928621036575469,27.03607487678528
0.5928611650292068,27.037859439849854
0.5928603026128305,27.03961730003357
0.5928593641684672,27.041407108306885
0.5928585019404649,27.043148040771484
0.59285756368002,27.044941425323486
0.592856701640333,27.046700477600098
0.5928557635637489,27.048465728759766
0.5928549017123188,27.050249814987183
0.5928539638195378,27.05201268196106
0.5928531021563062,27.053756713867188
0.5928521644472703,27.055529832839966
0.5928513029721787,27.05728578567505
0.5928503654468303,27.059067249298096
0.5928495041598203,27.06082510948181
0.5928485668181017,27.062604904174805
0.5928477057191149,27.06438112258911
0.5928467685609685,27.066182374954224
0.5928459076499466,27.067943811416626
0.5928449706753145,27.069724321365356
0.5928441099521993,27.071486949920654
0.5928431731610238,27.07324743270874
0.5928423126257568,27.07503318786621
0.5928413760179806,27.07680320739746
0.5928405156705037,27.078587293624878
0.5928395792460687,27.080341577529907
0.5928387190863238,27.08211088180542
0.5928377828451725,27.083863735198975
0.5928369228731012,27.08564591407776
0.5928359868151765,27.08743143081665
0.5928351270307205,27.089181184768677
0.5928341911559646,27.090967178344727
0.592833331559066,27.092730045318604
0.5928323958674212,27.09451174736023
0.5928315364580218,27.096277713775635
0.5928306009494307,27.098094940185547
0.5928297417274724,27.099851369857788
0.5928288064018777,27.10163450241089
0.5928279473673024,27.103384971618652
0.5928270122246465,27.10515022277832
0.5928261533773961,27.106934547424316
0.5928252184176216,27.108710765838623
0.5928243597576381,27.110479831695557
0.5928234249806879,27.112250328063965
0.5928225665079132,27.114027738571167
0.5928216319137296,27.115806341171265
0.5928207736281058,27.117586851119995
0.5928198392166316,27.11936044692993
0.5928189811181009,27.121127128601074
0.5928180468892787,27.122901439666748
0.592817188977783,27.124678373336792
0.5928162549315554,27.126471996307373
0.5928153972070369,27.12822985649109
0.5928144633433472,27.130028009414673
0.5928136058057478,27.13180136680603
0.5928126721245383,27.13356876373291
0.5928118147738003,27.13533854484558
0.5928108812750138,27.13711142539978
0.5928100241110794,27.13891363143921
0.5928090907946589,27.14068031311035
0.5928082338174699,27.14245080947876
0.5928073006833583,27.144225120544434
0.5928064438928576,27.146005153656006
0.5928055109409973,27.14777183532715
0.5928046543371268,27.149549961090088
0.5928037215674613,27.151331424713135
0.5928028651501631,27.15306258201599
0.5928019325626349,27.154863595962524
0.5928010763318518,27.156630516052246
0.5928001439264038,27.15841794013977
0.5927992878820776,27.16017723083496
0.592798355658653,27.161951541900635
0.5927974998007263,27.163712739944458
0.5927965677592681,27.1654851436615
0.5927957120876832,27.167231798171997
0.5927947802281343,27.16899871826172
0.5927939247428337,27.170778512954712
0.5927929930651371,27.172558069229126
0.592792137766063,27.17434048652649
0.5927912062701621,27.176112413406372
0.592790351157257,27.177884817123413
0.5927894198430944,27.17967176437378
0.5927885649163008,27.181447505950928
0.5927876337838199,27.183206796646118
0.5927867790430805,27.184967041015625
0.5927858480922246,27.186758756637573
0.5927849935374816,27.188514947891235
0.5927840627681934,27.190304279327393
0.5927832083993896,27.192066192626953
0.5927822778116126,27.193841218948364
0.5927814236286904,27.195584535598755
0.5927804932223678,27.197359323501587
0.5927796392252699,27.19911289215088
0.5927787090003449,27.200863361358643
0.5927778551890139,27.202640533447266
0.5927769251454297,27.20441460609436
0.5927760715198083,27.2061665058136
0.5927751416575081,27.207930088043213
0.592774288217539,27.209699630737305
0.5927733585364663,27.211467266082764
0.592772505282092,27.213228225708008
0.59277157578219,27.215059518814087
0.5927707227133533,27.216828107833862
0.5927697933945656,27.218631505966187
0.5927689405112093,27.220369338989258
0.5927680113734791,27.222139596939087
0.5927671586755459,27.223923921585083
0.5927662297188165,27.225709915161133
0.5927653772062492,27.227476119995117
0.5927644484304644,27.22925591468811
0.5927635961032058,27.23102617263794
0.5927626675083089,27.232782125473022
0.5927618153663018,27.23457431793213
0.5927608869522362,27.236343383789062
0.5927600349954235,27.238110303878784
0.5927591067621327,27.23989963531494
0.5927582549904575,27.241676807403564
0.592757326937885,27.24345111846924
0.5927564753512901,27.245224475860596
0.5927555474793795,27.247052431106567
0.5927546960778077,27.24881601333618
0.5927537683865027,27.250596284866333
0.5927529171698971,27.252362728118896
0.5927519896591411,27.2541606426239
0.5927511386274448,27.25593900680542
0.5927502112971814,27.257731437683105
0.5927493604503372,27.259479761123657
0.5927484333005104,27.261253833770752
0.5927475826384614,27.263044834136963
0.5927466556690146,27.264806270599365
0.5927458051917038,27.26659631729126
0.5927448784025809,27.268368005752563
0.5927440281099516,27.27011799812317
0.5927431015010961,27.271894216537476
0.5927422513930912,27.273635625839233
0.592741324964447,27.27540421485901
0.5927404750410097,27.27715516090393
0.5927395487925207,27.278934478759766
0.5927386990535941,27.280712842941284
0.5927377729852038,27.282509803771973
0.5927369234307314,27.28426957130432
0.5927359975423837,27.28604006767273
0.5927351481723083,27.28779911994934
0.5927342224639472,27.2895770072937
0.5927333732782124,27.29131507873535
0.5927324477497816,27.293066024780273
0.5927315987483305,27.29486346244812
0.5927306733997741,27.29664373397827
0.5927298245825497,27.298418045043945
0.5927288994138117,27.300198554992676
0.5927280507807577,27.301973819732666
0.5927271257917817,27.303720951080322
0.5927262773428413,27.305501222610474
0.5927253525335715,27.30728244781494
0.5927245042686882,27.309037446975708
0.5927235796390683,27.310832738876343
0.5927227315581853,27.312589406967163
0.5927218071081597,27.314363956451416
0.5927209592112206,27.316132068634033
0.5927200349407331,27.317925453186035
0.5927191872276812,27.319671869277954
0.5927182631366759,27.32146430015564
0.5927174156074546,27.32322096824646
0.5927164916958759,27.32499647140503
0.5927156443504287,27.326802492141724
0.5927147206182203,27.32856774330139
0.592713873456491,27.33033037185669
0.5927129499035972,27.332109689712524
0.5927121029255288,27.33388066291809
0.592711179551894,27.33565330505371
0.5927103327574305,27.337433576583862
0.5927094095629986,27.339192152023315
0.5927085629520832,27.340948343276978
0.5927076399367984,27.342767000198364
0.592706793509375,27.344529628753662
0.5927058706731818,27.346317768096924
0.592705024429194,27.348064184188843
0.5927041017720365,27.349843978881836
0.5927032557114278,27.351600646972656
0.5927023332332501,27.353394508361816
0.5927014873559644,27.355140924453735
0.5927005650567112,27.356906175613403
0.5926997193626922,27.358700275421143
0.5926987972423073,27.36048436164856
0.5926979517314985,27.362271547317505
0.5926970297899268,27.36402702331543
0.592696184462272,27.365800380706787
0.5926952626994575,27.36757183074951
0.5926944175549006,27.369346618652344
0.592693495970788,27.371110200881958
0.5926926510092728,27.372881174087524
0.5926917296038063,27.374671697616577
0.5926908848252765,27.376441478729248
0.5926899635984008,27.37820315361023
0.5926891190028002,27.379952430725098
0.5926881979544596,27.38174796104431
0.5926873535417323,27.383506774902344
0.5926864326718713,27.385265350341797
0.5926855884419608,27.387054204940796
0.5926846677505241,27.38882541656494
0.5926838237033746,27.39062523841858
0.5926829031903067,27.392402410507202
0.5926820593258622,27.39418053627014
0.5926811389911074,27.395935773849487
0.5926802953093119,27.397722244262695
0.592679375152815,27.399487495422363
0.5926785316536123,27.401228427886963
0.5926776116753179,27.403061628341675
0.5926767683586521,27.404823303222656
0.592675848558505,27.40661644935608
0.5926750054243201,27.408382654190063
0.5926740858022647,27.410178661346436
0.5926732428505048,27.411925792694092
0.5926723234064859,27.413705348968506
0.5926714806370952,27.4154691696167
0.5926705613710576,27.4172260761261
0.59266971878398,27.41902470588684
0.5926687996958683,27.420791387557983
0.5926679572910482,27.422566890716553
0.5926670383808073,27.424349546432495
0.5926661961581885,27.426100492477417
0.5926652774257631,27.427873611450195
0.59266443538529,27.429657220840454
0.5926635168306251,27.431437253952026
0.5926626749722418,27.433191299438477
0.5926617565952821,27.434987545013428
0.592660914918933,27.43671727180481
0.5926599967196232,27.43850064277649
0.5926591552252526,27.440264225006104
0.5926582372035377,27.442035675048828
0.5926573958910897,27.443798065185547
0.5926564780469148,27.445574045181274
0.5926556369163336,27.44732403755188
0.5926547192496434,27.449097156524658
0.5926538783008737,27.450894355773926
0.5926529608116132,27.45267152786255
0.592652120044599,27.454434156417847
0.5926512027327133,27.456202030181885
0.592650362147399,27.45798921585083
0.592649445012833,27.45977210998535
0.5926486046091631,27.461545944213867
0.592647687651862,27.463316202163696
0.5926468474297808,27.465087175369263
0.5926459306496895,27.466871738433838
0.5926450906091418,27.4686439037323
0.5926441740062051,27.470446586608887
0.5926433341471352,27.472197771072388
0.5926424177212987,27.47399926185608
0.5926415780436508,27.47577667236328
0.5926406617948594,27.477577209472656
0.5926398222985784,27.47934913635254
0.592638906226777,27.481123447418213
0.5926380669118073,27.482924699783325
0.5926371510169415,27.48470401763916
0.5926363118832275,27.486479997634888
0.5926353961652423,27.488235235214233
0.5926345572127288,27.490001440048218
0.5926336416715694,27.49178194999695
0.5926328029002011,27.493531465530396
0.5926318875358126,27.495288133621216
0.5926310489455341,27.497056007385254
0.592630133757862,27.498866319656372
0.5926292953486176,27.500638246536255
0.5926283803376072,27.50242257118225
0.5926275421093419,27.504164934158325
0.5926266272749384,27.505950450897217
0.5926257892275969,27.5077121257782
0.5926248745697456,27.509491682052612
0.5926240367032726,27.5112464427948
0.5926231222219189,27.513015270233154
0.5926222845362591,27.514800310134888
0.5926213702313483,27.51656723022461
0.5926205327264468,27.518319368362427
0.5926196185979243,27.52007484436035
0.5926187812737252,27.52186417579651
0.592617867321537,27.523631811141968
0.5926170301779857,27.52541470527649
0.5926161164020763,27.527184009552002
0.5926152794391175,27.52893352508545
0.5926143658394332,27.53071618080139
0.5926135290570117,27.532471895217896
0.5926126156334974,27.534252166748047
0.5926117790315583,27.53601622581482
0.5926108657841599,27.537795782089233
0.592610029362648,27.539551973342896
0.5926091162913107,27.541293621063232
0.592608280050171,27.54305934906006
0.5926073671548406,27.54484486579895
0.5926065310940178,27.546605587005615
0.59260561837464,27.548351764678955
0.5926047824940794,27.550124645233154
0.5926038699505998,27.551911115646362
0.5926030342502463,27.55367875099182
0.5926021218826102,27.555444717407227
0.5926012863624089,27.557214975357056
0.5926003741705622,27.55898690223694
0.5925995388304581,27.56074571609497
0.5925986268143465,27.562541007995605
0.5925977916542847,27.56430745124817
0.5925968798138539,27.566102266311646
0.5925960448337794,27.567858695983887
0.5925951331689753,27.569643020629883
0.5925942983688333,27.571413040161133
0.5925933868796012,27.57319450378418
0.592592552259337,27.5749773979187
0.5925916409456231,27.57676672935486
0.5925908065051817,27.57855486869812
0.5925898953669316,27.58030343055725
0.5925890611062584,27.582096576690674
0.5925881501434179,27.58385181427002
0.5925873160624578,27.585612773895264
0.592586405274973,27.587382793426514
0.5925855713736714,27.58915901184082
0.592584660761488,27.590946435928345
0.5925838270397903,27.592727184295654
0.5925829166028541,27.594563722610474
0.5925820830607057,27.596328258514404
0.5925811727989626,27.59812831878662
0.5925803394363086,27.599891424179077
0.5925794293497046,27.601680278778076
0.5925785961664903,27.603450059890747
0.5925776862549715,27.60521936416626
0.5925768532511424,27.606993675231934
0.5925759435146547,27.60874891281128
0.5925751106901562,27.610529899597168
0.5925742011286457,27.61230778694153
0.5925733684834231,27.614070892333984
0.5925724590968354,27.61583375930786
0.5925716266308343,27.617623329162598
0.5925707174191162,27.61937665939331
0.5925698851322817,27.621143579483032
0.5925689760953787,27.622942686080933
0.5925681439876567,27.624709367752075
0.5925672351255149,27.626496076583862
0.5925664031968508,27.628270626068115
0.5925654945094166,27.6300630569458
0.592564662759756,27.63181185722351
0.5925637542469754,27.63360571861267
0.5925629226762635,27.63535189628601
0.5925620143380828,27.637124061584473
0.5925611829462655,27.638910055160522
0.5925602747826308,27.64067029953003
0.5925594435696535,27.642460823059082
0.5925585355805111,27.64423155784607
0.5925577045463194,27.646010160446167
0.5925567967316155,27.647796630859375
0.5925559658761553,27.649583339691162
0.5925550582358361,27.65133309364319
0.592554227559053,27.65310287475586
0.5925533200930647,27.65490436553955
0.5925524895949043,27.65667152404785
0.5925515823031934,27.65846300125122
0.5925507519836014,27.660236835479736
0.5925498448661142,27.662031650543213
0.5925490147250364,27.663789749145508
0.5925481077817193,27.665563583374023
0.5925472778191013,27.667314291000366
0.5925463710499006,27.669103622436523
0.5925455412656885,27.670899868011475
0.5925446346705505,27.672659397125244
0.5925438050646898,27.6744601726532
0.5925428986435611,27.67623782157898
0.592542069215998,27.677988290786743
0.5925411629688249,27.679771900177002
0.5925403337195048,27.68154788017273
0.5925394276462339,27.68330955505371
0.5925385985751029,27.685079097747803
0.5925376926756807,27.686880826950073
0.5925368637826848,27.688639163970947
0.5925359580570575,27.690423011779785
0.5925351293421426,27.692195415496826
0.5925342237902572,27.693989515304565
0.592533395253369,27.695766925811768
0.5925324898751719,27.69755506515503
0.5925316615162565,27.69930863380432
0.5925307563116942,27.701083660125732
0.5925299281306977,27.702884435653687
0.5925290230997168,27.704648971557617
0.5925281950965852,27.706422328948975
0.5925272902391323,27.708200216293335
0.5925264624138115,27.709958791732788
0.5925255577298335,27.711738348007202
0.5925247300822697,27.713524103164673
0.592523825571713,27.715288162231445
0.5925229981018522,27.71705150604248
0.5925220937646636,27.718862056732178
0.592521266472452,27.720641613006592
0.5925203623085781,27.72246766090393
0.5925195351939617,27.72422695159912
0.5925186312033496,27.726014137268066
0.5925178042662747,27.727773427963257
0.5925169004488707,27.72955322265625
0.5925160736892833,27.731303930282593
0.5925151700450346,27.733079433441162
0.592514343462881,27.73487424850464
0.5925134399917342,27.736641883850098
0.5925126135869605,27.738426685333252
0.5925117102888626,27.740193128585815
0.5925108840614153,27.741958141326904
0.5925099809363129,27.743720293045044
0.592509154886138,27.745521306991577
0.5925082519339783,27.747271299362183
0.592507426061022,27.74901533126831
0.5925065232817517,27.75081753730774
0.5925056975859607,27.75257396697998
0.5925047949795267,27.754339694976807
0.592503969460847,27.756112098693848
0.5925030670271964,27.75789165496826
0.5925022416855746,27.759642124176025
0.5925013394246541,27.761425495147705
0.5925005142600367,27.763171434402466
0.5924996121717934,27.76493501663208
0.5924987871841264,27.76672625541687
0.5924978852685074,27.768500566482544
0.5924970604577374,27.770275115966797
0.5924961587146899,27.772048950195312
0.5924953340807634,27.773824453353882
0.592494432510234,27.775575637817383
0.5924936080530977,27.777364015579224
0.5924927066550337,27.779144048690796
0.5924918823746337,27.780887603759766
0.5924909811489825,27.78267216682434
0.5924901570452653,27.784441471099854
0.5924892559919738,27.786223649978638
0.5924884320648861,27.787998914718628
0.5924875311839014,27.78978395462036
0.5924867074333897,27.79154658317566
0.5924858067246589,27.793357849121094
0.5924849831506701,27.79511523246765
0.5924840826141405,27.796882152557373
0.5924832592166208,27.79870843887329
0.5924823588522398,27.800487518310547
0.5924815356311359,27.80227541923523
0.5924806354388504,27.80405569076538
0.5924798123941092,27.80583643913269
0.5924789123738669,27.80759882926941
0.5924780895054346,27.809358596801758
0.5924771896571824,27.811142921447754
0.5924763669650063,27.81290340423584
0.5924754672886914,27.81468939781189
0.5924746447727179,27.816445112228394
0.592473745268288,27.818227529525757
0.592472922928464,27.81999158859253
0.5924720235958661,27.821791887283325
0.5924712014321382,27.823538780212402
0.5924703022713199,27.825289249420166
0.592469480283635,27.827057361602783
0.5924685812945438,27.828830242156982
0.5924677594828485,27.830592393875122
0.5924668606654317,27.832361221313477
0.592466039029673,27.83412528038025
0.5924651403838781,27.835872650146484
0.5924643189240028,27.83767557144165
0.5924634204497771,27.83945345878601
0.5924625991657322,27.841221570968628
0.5924617008630233,27.84300994873047
0.5924608797547555,27.84476590156555
0.592459981623511,27.84654712677002
0.5924591606909674,27.848323106765747
0.5924582627311347,27.850122690200806
0.5924574419742621,27.851881980895996
0.5924565441857889,27.853689432144165
0.5924557236045344,27.855458974838257
0.592454825987368,27.857226371765137
0.5924540055816785,27.859018802642822
0.5924531081357668,27.860807418823242
0.5924522879055893,27.862564086914062
0.5924513906308798,27.864336729049683
0.5924505705761614,27.866129398345947
0.5924496734726017,27.867896556854248
0.5924488535932894,27.869693994522095
0.5924479566608274,27.87147545814514
0.5924471369568682,27.873237133026123
0.5924462401954513,27.875072717666626
0.5924454206667926,27.87683415412903
0.5924445240763685,27.878618001937866
0.5924437047229573,27.880382537841797
0.5924428083034737,27.882181406021118
0.5924419891252571,27.883925199508667
0.592441092876662,27.885804653167725
0.5924402738735872,27.88757824897766
0.5924393777958282,27.88938069343567
0.5924385589678424,27.89114809036255
0.5924376630608674,27.89291214942932
0.5924368444079177,27.894694805145264
0.5924359486716744,27.89648151397705
0.5924351301937081,27.898261547088623
0.5924342346281446,27.900029182434082
0.592433416325109,27.901827812194824
0.5924325209301728,27.903600454330444
0.5924317028020153,27.9053897857666
0.5924308075776545,27.907172203063965
0.5924299896243221,27.908947706222534
0.5924290945704848,27.910743236541748
0.5924282767919249,27.912522077560425
0.5924273819085586,27.914321184158325
0.5924265643047189,27.916078805923462
0.5924256695917718,27.917911291122437
0.5924248521625991,27.919642210006714
0.5924239576200191,27.921428203582764
0.5924231403654614,27.923198223114014
0.5924222459931966,27.924949645996094
0.5924214289132009,27.926701307296753
0.5924205347111993,27.928485870361328
0.592419717805713,27.930262804031372
0.5924188237739225,27.932018041610718
0.5924180070428935,27.933812618255615
0.5924171131812622,27.935585021972656
0.5924162966246377,27.937361478805542
0.5924154029331138,27.939124822616577
0.5924145865508411,27.940879821777344
0.5924136930293727,27.942657232284546
0.5924128768213995,27.94441795349121
0.5924119834699347,27.94621706008911
0.5924111674362089,27.94796323776245
0.5924102742546956,27.94974136352539
0.5924094583951642,27.951494216918945
0.5924085653835511,27.953282833099365
0.592407749698162,27.955066680908203
0.5924068568563968,27.956843852996826
0.5924060413450976,27.95860457420349
0.5924051486731288,27.960375547409058
0.5924043333358671,27.962153911590576
0.5924034408336429,27.96392560005188
0.5924026256703662,27.965720176696777
0.5924017333378347,27.967503309249878
0.592400918348491,27.96926188468933
0.5924000261856006,27.971062898635864
0.5923992113701374,27.97283148765564
0.5923983193768365,27.974621772766113
0.5923975047352015,27.97636365890503
0.5923966129114384,27.978139638900757
0.5923957984435793,27.979906797409058
0.5923949067893024,27.981700658798218
0.592394092495167,27.98346447944641
0.5923932010103244,27.985242128372192
0.5923923868898607,27.98703169822693
0.592391495574401,27.988813161849976
0.5923906816275567,27.990598440170288
0.5923897904814281,27.992369651794434
0.5923889767081509,27.994150400161743
0.5923880857313022,27.99591612815857
0.5923872721315402,27.9976966381073
0.5923863813239195,27.999470949172974
0.5923855678976204,28.00122857093811
0.5923846772591764,28.003042697906494
0.5923838640062881,28.00482988357544
0.5923829735369692,28.006617546081543
0.5923821604574397,28.008392810821533
0.5923812701571944,28.010186433792114
0.5923804572509717,28.01193857192993
0.5923795671197488,28.01373291015625
0.5923787543867807,28.015496969223022
0.5923778644245283,28.01726770401001
0.5923770518647629,28.01905918121338
0.5923761620714301,28.020835638046265
0.5923753496848153,28.022624969482422
0.5923744600603503,28.024378776550293
0.5923736478468343,28.02615475654602
0.592372758391186,28.027932167053223
0.5923719463507167,28.029737949371338
0.5923710570638335,28.031508922576904
0.5923702451963591,28.033268928527832
0.5923693560781899,28.035041093826294
0.5923685443836585,28.036818504333496
0.5923676554341518,28.038605451583862
0.5923668439125114,28.04033637046814
0.5923659551316162,28.04214358329773
0.5923651437828149,28.043912649154663
0.5923642551704797,28.045702934265137
0.5923634439944659,28.04746699333191
0.5923625555506397,28.049241065979004
0.5923617445473612,28.051019191741943
0.5923608562719926,28.052802801132202
0.5923600454413979,28.054585218429565
0.5923591573344358,28.056351900100708
0.592358346676473,28.05810856819153
0.5923574587378662,28.059871196746826
0.5923566482524838,28.061689138412476
0.5923557604821809,28.06348180770874
0.5923549501693269,28.06524896621704
0.5923540625672771,28.067066192626953
0.5923532524268998,28.068838119506836
0.5923523649930519,28.07063055038452
0.5923515550251,28.072396278381348
0.5923506677594026,28.074209928512573
0.5923498579638241,28.076002836227417
0.5923489708662265,28.077827215194702
0.5923481612429699,28.079588890075684
0.5923472743134209,28.081366062164307
0.5923464648624345,28.08310341835022
0.5923455781008832,28.08489441871643
0.5923447688221152,28.086710929870605
0.5923438822285104,28.088539361953735
0.5923430731219095,28.090331077575684
0.5923421866962005,28.09209132194519
0.592341377761715,28.09388518333435
0.5923404915038508,28.09566044807434
0.5923396827414292,28.097428560256958
0.5923387966513587,28.099189043045044
0.5923379880609495,28.100942611694336
0.592337102138622,28.10274910926819
0.5923362937201737,28.104498147964478
0.5923354079655381,28.106278896331787
0.5923345997189993,28.108039379119873
0.5923337141320046,28.109846353530884
0.5923329060573237,28.11158585548401
0.5923320206379195,28.11339807510376
0.5923312127350453,28.115159034729004
0.5923303274831803,28.116922855377197
0.5923295197520612,28.118725776672363
0.5923286346676848,28.120478868484497
0.5923278271082696,28.122267723083496
0.592326942191331,28.12404489517212
0.5923261348035682,28.125816106796265
0.5923252500540168,28.12758183479309
0.592324442837855,28.129384517669678
0.5923235582556396,28.13114047050476
0.592322751211028,28.132907152175903
0.5923218667960981,28.1347074508667
0.5923210599229848,28.136481046676636
0.5923201756752898,28.138240575790405
0.5923193689736238,28.140022039413452
0.592318484893113,28.141835927963257
0.5923176783628429,28.143592596054077
0.5923167944494656,28.14539933204651
0.5923159880905403,28.147173404693604
0.592315104344246,28.148935317993164
0.592314298156614,28.150724411010742
0.592313414577352,28.152507066726685
0.5923126085609624,28.154266595840454
0.592311725148682,28.156044960021973
0.5923109193034836,28.15783452987671
0.5923100360581343,28.159606218338013
0.5923092303840759,28.161399126052856
0.5923083473056072,28.163168907165527
0.5923075418026376,28.16493535041809
0.592306658890999,28.166759729385376
0.5923058535590673,28.168513536453247
0.5923049708142081,28.170288801193237
0.592304165653263,28.172056436538696
0.5923032830751329,28.173868417739868
0.5923024780851235,28.17562699317932
0.5923015956736719,28.17742109298706
0.5923007908545471,28.17918586730957
0.5922999086097236,28.18095374107361
0.5922991039614325,28.182740449905396
0.5922982218831867,28.18452024459839
0.5922974174056781,28.186286449432373
0.5922965354939594,28.188053846359253
0.5922957311871826,28.189810037612915
0.5922948494419409,28.191570043563843
0.5922940453058445,28.193363666534424
0.5922931637270294,28.195141792297363
0.5922923597615628,28.196892738342285
0.592291478349124,28.198683977127075
0.5922906745542362,28.20045828819275
0.592289793308123,28.202224016189575
0.5922889896837633,28.20393204689026
0.5922881086039258,28.205727100372314
0.592287305150043,28.207483530044556
0.5922864242364309,28.20922565460205
0.5922856209529743,28.211007595062256
0.5922847402055371,28.212791681289673
0.592283937092456,28.21456003189087
0.5922830565111438,28.216339826583862
0.592282253568387,28.21814227104187
0.5922813731531494,28.219902515411377
0.5922805703806665,28.221691131591797
0.5922796901314532,28.223459720611572
0.5922788875291936,28.225236415863037
0.5922780074459544,28.227073669433594
0.5922772050138669,28.228825569152832
0.5922763250965519,28.23058557510376
0.5922755228345861,28.2323477268219
0.5922746430831448,28.234121084213257
0.5922738409912499,28.23587679862976
0.5922729614056325,28.23768377304077
0.5922721594837579,28.239441633224487
0.5922712800639143,28.241222858428955
0.5922704783120091,28.24302649497986
0.5922695990578891,28.244795322418213
0.592268797475903,28.24655795097351
0.5922679183874566,28.248343229293823
0.5922671169753387,28.250129461288452
0.592266238052516,28.251891136169434
0.5922654368102157,28.253688097000122
0.5922645580529666,28.255452632904053
0.5922637569804335,28.257214784622192
0.5922628783887081,28.259010314941406
0.5922620774858915,28.26075553894043
0.5922611990596397,28.262528896331787
0.5922603983264891,28.2643039226532
0.5922595200656611,28.266120672225952
0.592258719502126,28.267857551574707
0.5922578414066718,28.269647359848022
0.5922570410127019,28.27141499519348
0.5922561630825715,28.2731773853302
0.5922553628581163,28.274978160858154
0.5922544850932597,28.27675986289978
0.5922536850382687,28.278533458709717
0.5922528074386364,28.280303239822388
0.592252007553059,28.282099723815918
0.5922511301186011,28.28385639190674
0.5922503304023871,28.285642385482788
0.5922494531330535,28.287402629852295
0.5922486535861524,28.289160013198853
0.5922477764818936,28.290966033935547
0.5922469771042551,28.29270911216736
0.5922461001650212,28.29447627067566
0.592245300956595,28.296226263046265
0.5922444241823362,28.298048496246338
0.5922436251430717,28.299776077270508
0.5922427485337386,28.30157446861267
0.592241949663586,28.30334997177124
0.5922410732191283,28.30512261390686
0.5922402745180371,28.306915044784546
0.5922393982384054,28.30870747566223
0.5922385997063252,28.310481309890747
0.5922377235914701,28.312247276306152
0.5922369252283506,28.31406044960022
0.5922360492782223,28.315831184387207
0.5922352510840133,28.317609310150146
0.5922343752985622,28.319387435913086
0.5922335772732137,28.321139097213745
0.5922327016523897,28.32291555404663
0.5922319037958519,28.32468295097351
0.5922310283396057,28.32646107673645
0.5922302306518277,28.328198432922363
0.5922293553601101,28.32999849319458
0.5922285578410422,28.3317608833313
0.5922276827138033,28.333544492721558
0.5922268853633953,28.335312128067017
0.5922260104005856,28.33708643913269
0.5922252132187873,28.33888292312622
0.5922243384203575,28.340672492980957
0.5922235414071189,28.342459678649902
0.5922226667730193,28.34422993659973
0.5922218699282903,28.346035480499268
0.5922209954584715,28.347790241241455
0.5922201987822022,28.349575757980347
0.5922193244766149,28.35136127471924
0.5922185279687552,28.353132247924805
0.5922176538273497,28.354916095733643
0.5922168574878497,28.356688499450684
0.5922159835105768,28.358466386795044
0.5922151873393864,28.36022925376892
0.5922143135261966,28.36203360557556
0.5922135175232661,28.363775491714478
0.5922126438741101,28.36557960510254
0.5922118480393893,28.367350101470947
0.5922109745542177,28.369114875793457
0.592210178887657,28.370893001556396
0.5922093055664204,28.372687578201294
0.5922085100679697,28.37447500228882
0.5922076369106192,28.376240253448486
0.5922068415802284,28.37804412841797
0.5922059685867145,28.379817724227905
0.5922051734243341,28.381596088409424
0.5922043005946075,28.383387804031372
0.5922035056001876,28.385146617889404
0.5922026329341991,28.38693070411682
0.59220183810769,28.388690948486328
0.5922009656053902,28.390458345413208
0.5922001709467422,28.3922176361084
0.5921992986080817,28.394005298614502
0.592198504117245,28.395743131637573
0.5921976319421753,28.39754581451416
0.5921968376190997,28.39928960800171
0.5921959656075715,28.401061058044434
0.5921951714522077,28.40284490585327
0.5921942996041716,28.404598712921143
0.5921935056164698,28.40641164779663
0.5921926339318767,28.408179998397827
0.5921918401117873,28.409947872161865
0.5921909685905882,28.411726713180542
0.5921901749380616,28.413515090942383
0.5921893035802073,28.415265321731567
0.5921885100951938,28.417033672332764
0.5921876389006353,28.418835163116455
0.5921868455830852,28.420589923858643
0.5921859745517736,28.42240071296692
0.5921851814016373,28.42416214942932
0.5921843105335236,28.425955057144165
0.5921835175507517,28.427711725234985
0.5921826468457866,28.429506063461304
0.5921818540303295,28.431238412857056
0.5921809834884644,28.433012008666992
0.5921801908402724,28.43479013442993
0.5921793204614583,28.436559677124023
0.592178527980482,28.43837594985962
0.5921776577646697,28.44015407562256
0.5921768654508596,28.441930294036865
0.5921759953980004,28.443719387054443
0.592175203251307,28.44550895690918
0.592174333361352,28.447274446487427
0.592173541381726,28.449033975601196
0.5921726716546263,28.450841426849365
0.5921718798420181,28.452592134475708
0.5921710102777249,28.45442271232605
0.5921702186320852,28.45617985725403
0.5921693492305494,28.457976579666138
0.5921685577518288,28.459749460220337
0.5921676885130019,28.461541414260864
0.592166897201151,28.46329927444458
0.5921660281249841,28.465087175369263
0.5921652369799535,28.466874837875366
0.592164368066398,28.468647956848145
0.5921635770881385,28.47046184539795
0.5921627083371455,28.472232580184937
0.5921619175256075,28.474018335342407
0.5921610489371283,28.47579264640808
0.5921602582922629,28.47759485244751
0.5921593898662486,28.479353666305542
0.5921585993880064,28.481138944625854
0.5921577311244086,28.482940912246704
0.5921569408127404,28.484705686569214
0.5921560727115102,28.486520767211914
0.5921552825663667,28.48827576637268
0.5921544146274557,28.490071058273315
0.5921536246487876,28.491829872131348
0.592152756872147,28.493633270263672


==> n33/slow_stale_grads_n33_lr_0.01_nout_64.csv <==
testing_loss,times
0.6931469199763961,0.0
0.6931466469078008,0.015609502792358398
0.6931463863604223,0.03308463096618652
0.6931461133386263,0.04949307441711426
0.6931458528368335,0.06646728515625
0.6931455798618283,0.08315038681030273
0.693145319405612,0.10060334205627441
0.6931450464773894,0.1177220344543457
0.6931447860667418,0.13525056838989258
0.6931445131852925,0.15194416046142578
0.6931442528202044,0.16960573196411133
0.6931439799855198,0.1863861083984375
0.693143719665983,0.2036752700805664
0.6931434468780542,0.21985220909118652
0.6931431866040599,0.2377150058746338
0.6931429138628781,0.25492429733276367
0.6931426536344178,0.2728919982910156
0.6931423809399743,0.28972339630126953
0.6931421207570392,0.3076775074005127
0.6931418481093253,0.3248460292816162
0.693141587971907,0.3428037166595459
0.6931413153709137,0.35973262786865234
0.6931410552790035,0.3776571750640869
0.6931407827247222,0.39444589614868164
0.6931405226783115,0.4117772579193115
0.6931402501707333,0.42836785316467285
0.6931399901698136,0.44574427604675293
0.6931397177089298,0.46236681938171387
0.693139457753492,0.47989416122436523
0.693139185339294,0.4966745376586914
0.6931389254293302,0.5140738487243652
0.6931386530618088,0.5305819511413574
0.6931383931973102,0.5477316379547119
0.6931381208764568,0.5646216869354248
0.6931378610574147,0.5823268890380859
0.6931375887832201,0.5992577075958252
0.6931373290096263,0.6171212196350098
0.6931370567820822,0.6341886520385742
0.6931367970539278,0.6518065929412842
0.6931365248730256,0.6684474945068359
0.6931362651903014,0.6856815814971924
0.6931359930560319,0.7020654678344727
0.6931357334187304,0.7192747592926025
0.6931354613310851,0.7357044219970703
0.6931352017391968,0.7528328895568848
0.6931349296981666,0.7694780826568604
0.6931346701516838,0.7868838310241699
0.69313439815726,0.8041095733642578
0.6931341386561736,0.8221168518066406
0.6931338667083473,0.8391642570495605
0.6931336072526487,0.8566873073577881
0.6931333353514115,0.8733921051025391
0.6931330759410922,0.8907992839813232
0.6931328040864354,0.90779709815979
0.6931325447214868,0.9255797863006592
0.693132272913401,0.9426298141479492
0.6931320135938146,0.9604225158691406
0.6931317418322912,0.9773194789886475
0.6931314825580582,0.9950785636901855
0.6931312108430894,1.0118074417114258
0.6931309516142011,1.029264211654663
0.6931306799457768,1.0460972785949707
0.6931304207622253,1.063931941986084
0.6931301491403372,1.0810108184814453
0.6931298900021133,1.099025011062622
0.6931296184267529,1.1160149574279785
0.6931293593338483,1.1335396766662598
0.6931290878050064,1.1501543521881104
0.6931288287574124,1.16762113571167
0.6931285572750807,1.1842677593231201
0.6931282982727888,1.2019779682159424
0.6931280268369581,1.2187001705169678
0.6931277678799596,1.2361962795257568
0.6931274964906216,1.2527601718902588
0.6931272375789078,1.2704155445098877
0.6931269662360532,1.2871623039245605
0.6931267073696159,1.304964303970337
0.6931264360732361,1.3220634460449219
0.6931261772520663,1.3399159908294678
0.6931259060021528,1.3570878505706787
0.6931256472262427,1.3749284744262695
0.6931253760227863,1.3918380737304688
0.6931251172921268,1.4094080924987793
0.6931248461351188,1.4262840747833252
0.6931245874497011,1.444040060043335
0.6931243163391333,1.4609804153442383
0.6931240576989487,1.4788010120391846
0.6931237866348121,1.4954304695129395
0.6931235280398526,1.5130343437194824
0.6931232570221378,1.5298044681549072
0.6931229984723948,1.5474579334259033
0.6931227275010937,1.5640232563018799
0.6931224689965586,1.581439733505249
0.6931221980716623,1.5985441207885742
0.693121939612326,1.6163995265960693
0.6931216687338257,1.6336593627929688
0.6931214103196801,1.651660680770874
0.6931211394875672,1.6689281463623047
0.6931208811186035,1.6869001388549805
0.693120610332869,1.7039625644683838
0.6931203520090788,1.721907615661621
0.693120081269714,1.7388780117034912
0.6931198229910888,1.7568490505218506
0.6931195522980849,1.7739529609680176
0.6931192940646163,1.7916746139526367
0.6931190234179643,1.8084030151367188
0.6931187652296433,1.8261134624481201
0.693118494629335,1.8432197570800781
0.6931182364861533,1.8610339164733887
0.6931179659321796,1.8778760433197021
0.6931177078341284,1.8956799507141113
0.6931174373264809,1.9123868942260742
0.6931171792735519,1.9301347732543945
0.6931169088122211,1.9469850063323975
0.6931166508044059,1.9642863273620605
0.6931163803893837,1.981029987335205
0.6931161224266734,1.9987401962280273
0.6931158520579509,2.0153989791870117
0.6931155941403369,2.0324618816375732
0.6931153238179055,2.048536539077759
0.6931150659453793,2.065185070037842
0.69311479566923,2.081279754638672
0.6931145378417831,2.0987894535064697
0.693114267611907,2.11559796333313
0.6931140098295314,2.1334877014160156
0.6931137396459198,2.150451898574829
0.693113481908606,2.1679344177246094
0.6931132117712506,2.184370279312134
0.6931129540789905,2.2018866539001465
0.6931126839878821,2.218926191329956
0.6931124263406673,2.236569404602051
0.6931121562957971,2.253300905227661
0.6931118986936189,2.2709741592407227
0.6931116286949786,2.2877981662750244
0.6931113711378286,2.305701732635498
0.6931111011854091,2.3224992752075195
0.6931108436732782,2.3395795822143555
0.6931105737670711,2.3560004234313965
0.6931103162999511,2.3732187747955322
0.6931100464399476,2.3898186683654785
0.6931097890178297,2.407524347305298
0.6931095192040209,2.4246792793273926
0.6931092618268967,2.442551612854004
0.693108992059274,2.4594650268554688
0.6931087347271357,2.477189302444458
0.6931084650056893,2.4939770698547363
0.6931082077185278,2.511648178100586
0.6931079380432504,2.5285725593566895
0.6931076808010569,2.546151638031006
0.6931074111719391,2.5627520084381104
0.6931071539747052,2.580077648162842
0.6931068843917383,2.5965445041656494
0.6931066272394556,2.614107370376587
0.6931063577026313,2.630800247192383
0.6931061005952909,2.6482863426208496
0.6931058311046001,2.664801597595215
0.6931055740421939,2.6824872493743896
0.6931053045976278,2.6990883350372314
0.693105047580147,2.7161052227020264
0.6931047781816965,2.7323505878448486
0.6931045212091331,2.7495646476745605
0.6931042518567903,2.765805244445801
0.6931039949291347,2.783215045928955
0.6931037256228906,2.7997233867645264
0.693103468740135,2.817061424255371
0.6931031994799807,2.8337936401367188
0.6931029426421162,2.851696729660034
0.693102673428043,2.8688762187957764
0.6931024166350614,2.88675856590271
0.6931021474670606,2.9037396907806396
0.6931018907189536,2.921297788619995
0.6931016215970162,2.937793493270874
0.6931013648937745,2.9553213119506836
0.6931010958178923,2.9717624187469482
0.6931008391595079,2.9891817569732666
0.6931005701296719,3.0058846473693848
0.6931003135161361,3.023552417755127
0.6931000445323375,3.040433645248413
0.693099787963642,3.0578362941741943
0.693099519025872,3.0743353366851807
0.6930992625020077,3.091721534729004
0.6930989936102584,3.1086063385009766
0.6930987371312172,3.1260952949523926
0.6930984682854786,3.142768621444702
0.693098211851252,3.160071849822998
0.6930979430515164,3.1764276027679443
0.6930976866620957,3.193833351135254
0.6930974179083534,3.210395574569702
0.6930971615637304,3.2279019355773926
0.6930968928559735,3.2448949813842773
0.6930966365561393,3.262718915939331
0.6930963678943588,3.2792115211486816
0.6930961116393051,3.296635150909424
0.6930958430234921,3.313359260559082
0.6930955868132102,3.33087420463562
0.6930953182433565,3.3477272987365723
0.6930950620778378,3.3653948307037354
0.6930947935539342,3.382338523864746
0.6930945374331705,3.4001195430755615
0.6930942689552083,3.4171338081359863
0.6930940128791909,3.434997081756592
0.6930937444471619,3.451944351196289
0.6930934884158819,3.4698781967163086
0.693093220029777,3.4867615699768066
0.6930929640432264,3.504211902618408
0.6930926957030368,3.520824670791626
0.693092439761207,3.5380640029907227
0.6930921714669239,3.5548605918884277
0.6930919155698065,3.5725326538085938
0.6930916473214213,3.5895400047302246
0.6930913914690079,3.607459306716919
0.6930911232665119,3.6245226860046387
0.6930908674587931,3.642191171646118
0.6930905993021779,3.658909559249878
0.6930903435391459,3.6763460636138916
0.6930900754284021,3.6930460929870605
0.6930898197100486,3.710801839828491
0.6930895516451683,3.72784686088562
0.6930892959714844,3.745720386505127
0.6930890279524582,3.7627575397491455
0.6930887723234351,3.7805585861206055
0.6930885043502546,3.797334909439087
0.6930882487658845,3.814833879470825
0.6930879808385411,3.831390380859375
0.6930877252988149,3.8489277362823486
0.6930874574172995,3.865565061569214
0.6930872019222091,3.883387804031372
0.6930869340865133,3.9004502296447754
0.69308667863605,3.9183850288391113
0.6930864108461653,3.9355037212371826
0.6930861554403204,3.9530446529388428
0.6930858876962378,3.9696662425994873
0.6930856323350029,3.987135410308838
0.6930853646367137,4.0038158893585205
0.6930851093200805,4.021320819854736
0.6930848416675761,4.037872314453125
0.6930845863955359,4.055125951766968
0.6930843187888076,4.071670055389404
0.6930840635613518,4.088971853256226
0.6930837960003904,4.105689525604248
0.6930835408175111,4.123571157455444
0.6930832733023087,4.140644788742065
0.6930830181639968,4.158289909362793
0.6930827506945441,4.1748268604278564
0.693082495600791,4.192190885543823
0.6930822281770799,4.208747386932373
0.6930819731278774,4.226001739501953
0.6930817057498988,4.2426323890686035
0.693081450745238,4.260119199752808
0.6930811834129834,4.276734828948975
0.6930809284528562,4.294288873672485
0.6930806611663167,4.310868263244629
0.6930804062507145,4.328109502792358
0.6930801390098813,4.3445823192596436
0.6930798841387958,4.361862659454346
0.6930796169436605,4.378360033035278
0.6930793621170833,4.395724296569824
0.6930790949676368,4.412366628646851
0.6930788401855588,4.42971658706665
0.6930785730817929,4.446396350860596
0.6930783183442061,4.463785886764526
0.6930780512861119,4.4803786277771
0.6930777965930075,4.498872518539429
0.6930775295805764,4.516295909881592
0.6930772749319459,4.534839153289795
0.6930770079651688,4.552183151245117
0.693076753361004,4.570573329925537
0.6930764864398731,4.5879294872283936
0.6930762318801654,4.606274366378784
0.693075965004671,4.623396396636963
0.6930757104894117,4.641791582107544
0.6930754436595457,4.659058332443237
0.6930751891887265,4.677458763122559
0.69307492240448,4.694722890853882
0.6930746679780923,4.712963342666626
0.6930744012394567,4.730096340179443
0.6930741468574924,4.748182535171509
0.6930738801644588,4.76523756980896
0.693073625826909,4.783767938613892
0.6930733591794692,4.800860404968262
0.6930731048863251,4.8190529346466064
0.6930728382844703,4.836236238479614
0.693072584035724,4.85480523109436
0.6930723174794452,4.8719377517700195
0.6930720632750881,4.889722585678101
0.6930717967643768,4.906574964523315
0.6930715426044003,4.924898147583008
0.6930712761392477,4.941726207733154
0.6930710220236435,4.959402799606323
0.693070755604041,4.97639012336731
0.6930705015328004,4.994744539260864
0.6930702351587392,5.0117738246917725
0.6930699811318537,5.029892683029175
0.6930697148033257,5.04632830619812
0.6930694608207869,5.063607931137085
0.6930691945377828,5.08008337020874
0.6930689405995822,5.097549915313721
0.6930686743620937,5.1141180992126465
0.6930684204682226,5.131737947463989
0.6930681542762405,5.148418426513672
0.6930679004266913,5.166033506393433
0.6930676342802073,5.1824681758880615
0.6930673804749707,5.199942111968994
0.6930671143739761,5.216445684432983
0.6930668606130437,5.2348785400390625
0.6930665945575297,5.252188682556152
0.6930663408408936,5.270409822463989
0.6930660748308516,5.287700653076172
0.6930658211585022,5.305943489074707
0.6930655551939239,5.323137998580933
0.6930653015658537,5.341695785522461
0.6930650356467299,5.359021186828613
0.6930647820629301,5.377509593963623
0.6930645161892525,5.394774436950684
0.6930642626497144,5.413293838500977
0.6930639968214741,5.430385589599609
0.6930637433261897,5.448321580886841
0.6930634775433785,5.465051889419556
0.6930632240923386,5.482948303222656
0.6930629583549472,5.499934196472168
0.6930627049481441,5.517992258071899
0.6930624392561638,5.535080432891846
0.6930621858935893,5.5530266761779785
0.6930619202470116,5.570007562637329
0.6930616669286565,5.5878307819366455
0.693061401327473,5.604510307312012
0.6930611480533287,5.622222900390625
0.6930608824975308,5.638920068740845
0.6930606292675894,5.656902313232422
0.6930603637571676,5.6735429763793945
0.6930601105714207,5.691587448120117
0.6930598451063674,5.708202123641968
0.6930595919648058,5.726141691207886
0.6930593265451116,5.742497444152832
0.6930590734477279,5.759917974472046
0.6930588080733845,5.776822566986084
0.6930585550201692,5.79498291015625
0.6930582896911679,5.811992406845093
0.6930580366821131,5.829509973526001
0.6930577713984453,5.8458898067474365
0.6930575184335421,5.863364934921265
0.6930572531951991,5.880037307739258
0.6930570002744394,5.897390127182007
0.6930567350814127,5.914079666137695
0.6930564822047879,5.9322731494903564
0.6930562170570684,5.949003458023071
0.6930559642245704,5.966449737548828
0.6930556991221498,5.982846975326538
0.6930554463337697,6.000394821166992
0.693055181276639,6.0168986320495605
0.6930549285323683,6.0378289222717285
0.6930546635205196,6.054726600646973
0.6930544108203502,6.072227954864502
0.6930541458537739,6.088718891143799
0.6930538931976975,6.106193542480469
0.6930536282763853,6.122804641723633
0.6930533756643926,6.14069128036499
0.6930531107883366,6.157769203186035
0.6930528582204198,6.175345420837402
0.6930525933896103,6.191795825958252
0.693052340865761,6.20923924446106
0.6930520760801897,6.225780010223389
0.6930518236003993,6.243282794952393
0.6930515588600578,6.259886026382446
0.6930513064243176,6.277528524398804
0.693051041729197,6.294165372848511
0.6930507893374988,6.31154465675354
0.6930505246875907,6.327934503555298
0.693050272339926,6.34556245803833
0.6930500077352213,6.362122058868408
0.693049755431582,6.3798675537109375
0.6930494908720723,6.396394491195679
0.6930492386124492,6.413653612136841
0.6930489740981264,6.430301904678345
0.6930487218825113,6.4484593868255615
0.6930484574133661,6.465521335601807
0.6930482052417511,6.483607292175293
0.6930479408177748,6.500370025634766
0.6930476886901513,6.518094301223755
0.6930474243113351,6.534734010696411
0.6930471722276947,6.552554368972778
0.6930469078940305,6.569187164306641
0.6930466558543641,6.586790323257446
0.6930463915658434,6.603376388549805
0.693046139570143,6.6210551261901855
0.6930458753267568,6.637786626815796
0.693045623375014,6.655877113342285
0.6930453591767533,6.672793865203857
0.6930451072689596,6.691089630126953
0.6930448431158168,6.708280324935913
0.6930445912519635,6.726548433303833
0.6930443271439293,6.743529319763184
0.6930440753240081,6.7614288330078125
0.693043811261074,6.778284549713135
0.6930435594850769,6.796738862991333
0.6930432954672343,6.813976764678955
0.6930430437351524,6.83233904838562
0.6930427797623924,6.84905481338501
0.6930425280742171,6.866594552993774
0.6930422641465313,6.883005619049072
0.6930420125022547,6.900601387023926
0.6930417486196344,6.917189121246338
0.6930414970192478,6.935098171234131
0.6930412331816843,6.951959609985352
0.6930409816251794,6.969798803329468
0.6930407178326643,6.986406087875366
0.6930404663200326,7.004060506820679
0.6930402025725569,7.020574569702148
0.6930399511037902,7.038048505783081
0.6930396874013456,7.054409027099609
0.6930394359764347,7.072139501571655
0.6930391723190128,7.0890936851501465
0.6930389209379499,7.10668420791626
0.6930386573255416,7.12314248085022
0.6930384059883181,7.14057731628418
0.6930381424209149,7.157182693481445
0.6930378911275227,7.175014495849609
0.6930376276051159,7.191521644592285
0.6930373763555464,7.20938777923584
0.6930371128781276,7.2261457443237305
0.693036861672372,7.244054317474365
0.6930365982399326,7.260604381561279
0.6930363470779826,7.278494358062744
0.693036083690514,7.2955849170684814
0.6930358325723613,7.313825607299805
0.6930355692298543,7.330992221832275
0.693035318155491,7.349204778671265
0.6930350548579379,7.366109132766724
0.6930348038273549,7.383650064468384
0.6930345405747464,7.400116920471191
0.6930342895879353,7.417508363723755
0.6930340263802628,7.434035778045654
0.6930337754372157,7.451787948608398
0.6930335122744709,7.468556880950928
0.6930332613751788,7.486366033554077
0.693032998257353,7.503234624862671
0.6930327474018076,7.521366596221924
0.6930324843288922,7.538480043411255
0.6930322335170856,7.55636191368103
0.6930319704890717,7.57298469543457
0.6930317197209949,7.59104585647583
0.6930314567378744,7.608077526092529
0.6930312060135193,7.626577854156494
0.693030943075283,7.643909692764282
0.6930306923946411,7.662277698516846
0.6930304295012807,7.679457664489746
0.6930301788643433,7.697902679443359
0.693029916015851,7.715154647827148
0.6930296654226096,7.733378887176514
0.6930294026189757,7.75058126449585
0.6930291520694225,7.768555164337158
0.6930288893106386,7.785406589508057
0.693028638804765,7.8038012981414795
0.6930283760908224,7.821054220199585
0.6930281256286202,7.839617967605591
0.6930278629595105,7.857029676437378
0.6930276125409707,7.87545108795166
0.6930273499166856,7.892714977264404
0.6930270995418,7.911135673522949
0.6930268369623304,7.928082704544067
0.6930265866310906,7.946317434310913
0.6930263240964282,7.9637062549591064
0.6930260738088259,7.982091903686523
0.693025811318962,7.999016046524048
0.693025561074989,8.017165660858154
0.6930252986299148,8.034317970275879
0.6930250484295625,8.05214524269104
0.6930247860292695,8.068939447402954
0.6930245358725295,8.086928844451904
0.6930242735170095,8.103874206542969
0.6930240234038731,8.12207293510437
0.6930237610931173,8.13921594619751
0.6930235110235765,8.157505750656128
0.6930232487575759,8.174632787704468
0.6930229987316219,8.192977905273438
0.6930227365103684,8.210339546203613
0.6930224865279934,8.228562116622925
0.6930222243514783,8.245629072189331
0.6930219744126733,8.263742685317993
0.6930217122808879,8.28074312210083
0.6930214623856448,8.299044847488403
0.6930212002985805,8.315864562988281
0.6930209504468913,8.333706378936768
0.6930206884045391,8.351088523864746
0.693020438596395,8.369308233261108
0.693020176598747,8.386266708374023
0.6930199268341392,8.404395341873169
0.6930196648811869,8.421428918838501
0.6930194151601075,8.439926385879517
0.6930191532518417,8.457313776016235
0.6930189035742822,8.475692987442017
0.6930186417106945,8.493117809295654
0.6930183920766465,8.51146149635315
0.6930181302577287,8.528817892074585
0.6930178806671837,8.54715871810913
0.693017618892927,8.564542770385742
0.6930173693458767,8.583064079284668
0.6930171076162724,8.60051679611206
0.6930168581127085,8.618921041488647
0.6930165964277482,8.635923147201538
0.6930163469676623,8.65369176864624
0.6930160853273372,8.670549154281616
0.6930158359107206,8.68843960762024
0.6930155743150221,8.705590963363647
0.6930153249418669,8.723738431930542
0.6930150633907863,8.740967988967896
0.693014814061084,8.759155511856079
0.6930145525546132,8.776083707809448
0.6930143032683551,8.794107913970947
0.6930140418064853,8.81116247177124
0.6930137925636635,8.829131841659546
0.6930135311463861,8.846279621124268
0.6930132819469919,8.864543199539185
0.6930130205742979,8.881895303726196
0.6930127714183231,8.900130033493042
0.6930125100902044,8.917062044143677
0.6930122609776403,8.935351610183716
0.6930119996940884,8.952634334564209
0.6930117506249266,8.970959663391113
0.6930114893859332,8.988452672958374
0.6930112403601656,9.006854057312012
0.6930109791657215,9.024101495742798
0.6930107301833398,9.042300462722778
0.6930104690334363,9.05940055847168
0.6930102200944322,9.077422380447388
0.6930099589890613,9.094220161437988
0.6930097100934259,9.112298965454102
0.6930094490325788,9.129205703735352
0.693009200180304,9.147279024124146
0.6930089391639722,9.164137601852417
0.6930086903550496,9.182197570800781
0.6930084293832247,9.198710203170776
0.6930081806176459,9.216039180755615
0.6930079196903189,9.232564926147461
0.6930076709680757,9.25003170967102
0.6930074100852381,9.266729831695557
0.6930071614063223,9.284833192825317
0.6930069005679658,9.301575899124146
0.6930066519323687,9.319645166397095
0.6930063911384843,9.336594104766846
0.6930061425461975,9.354334831237793
0.6930058817967774,9.371048927307129
0.6930056332477925,9.38872218132019
0.6930053725428275,9.405104637145996
0.6930051240371364,9.422425985336304
0.6930048633766182,9.438847541809082
0.6930046149142126,9.456486463546753
0.693004354298132,9.473026275634766
0.6930041058790033,9.49080491065979
0.6930038453073529,9.50734806060791
0.693003596931493,9.52500057220459
0.6930033364042631,9.541992664337158
0.6930030880716632,9.560168027877808
0.6930028275888459,9.576639652252197
0.693002579299498,9.59413766860962
0.6930023188610849,9.610490560531616
0.6930020706149802,9.62819504737854
0.6930018102209624,9.644797325134277
0.6930015620180929,9.662464141845703
0.6930013016684622,9.679079532623291
0.6930010535088194,9.696389198303223
0.6930007932035667,9.713171243667603
0.6930005450871423,9.731298446655273
0.6930002848262595,9.748169183731079
0.6930000367530453,9.765963315963745
0.6929997765365233,9.782534122467041
0.6929995285065108,9.800206422805786
0.6929992683343419,9.816739320755005
0.6929990203475227,9.834088802337646
0.6929987602196974,9.85047435760498
0.6929985122760632,9.867780685424805
0.6929982521925735,9.884625911712646
0.6929980042921162,9.90311884880066
0.6929977442529535,9.920262813568115
0.6929974963956642,9.938313484191895
0.6929972364008199,9.955195903778076
0.6929969885866906,9.972975969314575
0.6929967286361564,9.989729166030884
0.6929964808651786,10.00786805152893
0.6929962209589458,10.024666786193848
0.6929959732311112,10.042309761047363
0.6929957133691709,10.058908462524414
0.6929954656844713,10.076890230178833
0.6929952058668153,10.09358024597168
0.6929949582252424,10.111786365509033
0.6929946984518625,10.128782272338867
0.6929944508534074,10.146908283233643
0.6929941911242944,10.163711309432983
0.6929939435689492,10.181105136871338
0.6929936838840944,10.19798755645752
0.6929934363718514,10.215543985366821
0.6929931767312469,10.23247241973877
0.6929929292620965,10.250946760177612
0.6929926696657336,10.268418788909912
0.6929924222396684,10.286856889724731
0.6929921626875382,10.304391145706177
0.6929919153045497,10.322985410690308
0.692991655796644,10.340021133422852
0.6929914084567234,10.358132123947144
0.6929911489930339,10.375321865081787
0.692990901696173,10.393169164657593
0.6929906422766908,10.410104513168335
0.6929903950228815,10.428537607192993
0.6929901356475983,10.445778608322144
0.6929898884368316,10.464224100112915
0.6929896291057388,10.480874061584473
0.6929893819380072,10.498700857162476
0.6929891226510962,10.515122652053833
0.6929888755263911,10.532702445983887
0.6929886162836533,10.549135208129883
0.6929883692019664,10.566434860229492
0.6929881100033934,10.58313798904419
0.6929878629647163,10.601170539855957
0.6929876038102993,10.617881059646606
0.6929873568146236,10.635302066802979
0.6929870977043544,10.65175199508667
0.6929868507516718,10.669511079788208
0.692986591685542,10.685988187789917
0.6929863447758442,10.703191041946411
0.6929860857538449,10.71962594985962
0.6929858388871235,10.737383842468262
0.6929855799092463,10.754318952560425
0.6929853330854929,10.772220611572266
0.6929850741517296,10.788939476013184
0.6929848273709361,10.806614398956299
0.6929845684812777,10.82317042350769
0.6929843217434356,10.84125304222107
0.6929840628978736,10.858173608779907
0.6929838162029747,10.876375198364258
0.692983557401501,10.892988681793213
0.692983310749537,10.910816669464111
0.6929830519921428,10.928012371063232
0.6929828053831054,10.946158647537231
0.692982546669782,10.96326231956482
0.6929823001036628,10.981730222702026
0.6929820414344017,10.9990975856781
0.6929817949111923,11.017518043518066
0.6929815362859856,11.035037755966187
0.6929812898056776,11.053325653076172
0.6929810312245163,11.070473670959473
0.6929807847871013,11.088530778884888
0.6929805262499771,11.105393886566162
0.6929802798554473,11.123264074325562
0.692980021362351,11.140033721923828
0.6929797750106979,11.158184289932251
0.6929795165616217,11.175260782241821
0.692979270252837,11.193454265594482
0.692979011847772,11.210577011108398
0.692978765581847,11.228896141052246
0.6929785072207851,11.24597454071045
0.6929782609977119,11.264302015304565
0.6929780026806442,11.2815420627594
0.6929777565004144,11.299988031387329
0.6929774982273327,11.31745171546936
0.6929772520899378,11.336129426956177
0.6929769938608334,11.35350489616394
0.6929767477662653,11.371965408325195
0.6929764895811299,11.389361143112183
0.69297624352938,11.407821893692017
0.6929759853882047,11.42512035369873
0.6929757393792652,11.443600177764893
0.6929754812820418,11.460763692855835
0.6929752353159038,11.479173421859741
0.6929749772626239,11.49635624885559
0.6929747313392793,11.514645099639893
0.6929744733299341,11.531887531280518
0.6929742274493746,11.55012321472168
0.6929739694839562,11.56703233718872
0.6929737236461735,11.58505916595459
0.6929734657246727,11.601850509643555
0.6929732199296587,11.619726657867432
0.6929729620520672,11.636616945266724
0.6929727162998132,11.654734373092651
0.6929724584661225,11.67210602760315
0.6929722127566209,11.690563917160034
0.6929719549668225,11.70776915550232
0.6929717093000641,11.7262122631073
0.6929714515541496,11.743370294570923
0.692971205930127,11.761730432510376
0.6929709482280877,11.779139995574951
0.692970702646792,11.7976393699646
0.6929704449886195,11.814950227737427
0.6929701994500427,11.833348989486694
0.6929699418357285,11.850446701049805
0.6929696963398623,11.868595123291016
0.6929694387693978,11.885449171066284
0.6929691933162335,11.903120994567871
0.6929689357896106,11.919836521148682
0.69296869037914,11.937799215316772
0.6929684328963502,11.955034255981445
0.6929681875285649,11.973423480987549
0.6929679300895998,11.990572690963745
0.6929676847644917,12.008666038513184
0.6929674273693425,12.025629758834839
0.6929671820869037,12.043872356414795
0.6929669247355613,12.061190605163574
0.6929666794957833,12.079333782196045
0.6929664221882401,12.096181631088257
0.6929661769911143,12.114463090896606
0.6929659197273618,12.131415605545044
0.6929656745728799,12.149593591690063
0.6929654173529092,12.166566371917725
0.6929651722410635,12.184068202972412
0.6929649150648659,12.200844764709473
0.6929646699956474,12.218858242034912
0.6929644128632151,12.23554015159607
0.6929641678366161,12.253109216690063
0.6929639107479401,12.269750356674194
0.6929636657639521,12.28732681274414
0.6929634087190243,12.304378032684326
0.6929631637776388,12.321971654891968
0.6929629067764508,12.338782548904419
0.6929626618776596,12.356582403182983
0.6929624049202023,12.373170614242554
0.6929621600639972,12.390624523162842
0.6929619031502628,12.407313585281372
0.6929616583366355,12.425203800201416
0.692961401466615,12.441884994506836
0.6929611566955572,12.459280252456665
0.6929608998692427,12.476043224334717
0.692960655140746,12.493458032608032
0.6929603983581287,12.510133743286133
0.6929601536721849,12.527696132659912
0.6929598969332563,12.544418096542358
0.6929596522898573,12.561883687973022
0.6929593955946088,12.578396797180176
0.6929591509937463,12.595749378204346
0.6929588943421695,12.612502098083496
0.692958649783835,12.629951238632202
0.6929583931759217,12.646310329437256
0.692958148660107,12.663691997528076
0.6929578920958488,12.680367469787598
0.6929576476225455,12.697744607925415
0.6929573911019333,12.714141368865967
0.6929571466711335,12.731439113616943
0.6929568901941593,12.748218059539795
0.6929566458058547,12.765635967254639
0.6929563893725097,12.782044172286987
0.6929561450266919,12.799572706222534
0.6929558886369678,12.816510915756226
0.6929556443336284,12.834315776824951
0.6929553879875168,12.851120710372925
0.6929551437266478,12.869584083557129
0.6929548874241401,12.88639211654663
0.6929546432057332,12.903876304626465
0.6929543869468212,12.92029857635498
0.6929541427708678,12.938534021377563
0.6929538865555429,12.95533037185669
0.6929536424220348,12.973201036453247
0.6929533862502888,12.9900062084198
0.6929531421592175,13.00799036026001
0.6929528860310418,13.024709224700928
0.6929526419823998,13.04213285446167
0.6929523858977853,13.058560848236084
0.6929521418915642,13.07664966583252
0.6929518858505029,13.09350323677063
0.6929516418866941,13.110987186431885
0.692951385889178,13.1273033618927
0.6929511419677731,13.144418954849243
0.6929508860137933,13.160880327224731
0.6929506421347844,13.178689241409302
0.6929503862243326,13.19532823562622
0.692950142387711,13.213139772415161
0.6929498865207784,13.229769229888916
0.6929496427265361,13.247202396392822
0.6929493869031147,13.263609170913696
0.6929491431512439,13.28126311302185
0.6929488873713249,13.297738075256348
0.6929486436618167,13.31541633605957
0.6929483879253919,13.331844091415405
0.6929481442582385,13.349456787109375
0.6929478885652992,13.366199493408203
0.6929476449404917,13.383605480194092
0.69294738929103,13.40006160736084
0.6929471457085604,13.417469501495361
0.6929468901025673,13.43387770652771
0.6929466465624278,13.45146632194519
0.6929463909998949,13.46808910369873
0.6929461475020771,13.485766887664795
0.6929458919829962,13.502155065536499
0.6929456485274914,13.519505023956299
0.6929453930518535,13.53595232963562
0.6929451496386542,13.553536653518677
0.6929448942064517,13.570271968841553
0.6929446508355488,13.587720394134521
0.6929443954467728,13.60412311553955
0.6929441521181586,13.622077941894531
0.6929438967728005,13.63883638381958
0.6929436534864666,13.65659213066101
0.6929433981845182,13.673445463180542
0.6929431549404567,13.691375732421875
0.6929428996819094,13.707953453063965
0.6929426564801114,13.725462913513184
0.6929424012649571,13.741905450820923
0.6929421581054144,13.76004695892334
0.6929419029336447,13.776688575744629
0.6929416598163496,13.794196844100952
0.6929414046879556,13.810625076293945
0.6929411616128994,13.828147411346436
0.692940906527873,13.844846487045288
0.6929406634950477,13.862305879592896
0.6929404084533802,13.878852844238281
0.6929401654627777,13.89614725112915
0.6929399104644608,13.912620782852173
0.6929396675160726,13.930056810379028
0.6929394125610978,13.947215795516968
0.692939169654916,13.965260982513428
0.6929389147432752,13.981797456741333
0.6929386718792909,13.99946403503418
0.692938417010975,14.016643047332764
0.6929381741891809,14.035065174102783
0.692937919364182,14.052188396453857
0.6929376765845692,14.070647478103638
0.6929374218028787,14.087979316711426
0.692937179065439,14.10648775100708
0.6929369243270483,14.123434066772461
0.6929366816317739,14.141352653503418
0.692936426936675,14.158199787139893
0.692936184283557,14.176443338394165
0.6929359296317418,14.193608522415161
0.6929356870207721,14.211928367614746
0.6929354324122312,14.22908067703247
0.6929351898434022,14.247074365615845
0.6929349352781279,14.264020204544067
0.6929346927514307,14.282138109207153
0.692934438229414,14.299041271209717
0.6929341957448408,14.316952228546143
0.6929339412660737,14.333914041519165
0.6929336988236162,14.352207660675049
0.69293344438809,14.369360208511353
0.69293320198774,14.387473106384277
0.6929329475954465,14.404426574707031
0.6929327052371956,14.422546863555908
0.6929324508881265,14.439543962478638
0.6929322085719662,14.457726001739502
0.6929319542661129,14.474881887435913
0.6929317119920355,14.493614435195923
0.6929314577293897,14.511101007461548
0.6929312154973868,14.529484272003174
0.6929309612779397,14.546440362930298
0.6929307190880032,14.564265966415405
0.692930464911747,14.581331968307495
0.6929302227638682,14.599473476409912
0.6929299686307944,14.616542100906372
0.6929297265249654,14.634863376617432
0.6929294724350652,14.651916027069092
0.6929292303712782,14.669879674911499
0.692928976324543,14.686914920806885
0.6929287343027893,14.704813718795776
0.6929284802992112,14.721781969070435
0.692928238319483,14.739909648895264
0.6929279843590535,14.7569580078125
0.6929277424213418,14.775389909744263
0.6929274885040524,14.792515754699707
0.6929272466083496,14.810591220855713
0.692926992734192,14.827465295791626
0.6929267508804897,14.845441102981567
0.6929264970494553,14.862589120864868
0.6929262552377458,14.881082773208618
0.6929260014498262,14.898298501968384
0.6929257596801005,14.916603565216064
0.6929255059352878,14.933669328689575
0.6929252642075377,14.951852083206177
0.6929250105058231,14.968833923339844
0.692924768820041,14.987045764923096
0.6929245151614161,15.004284620285034
0.6929242735175934,15.02291226387024
0.6929240199020497,15.040310621261597
0.6929237783001787,15.058706998825073
0.6929235247277077,15.0758216381073
0.6929232831677797,15.094136953353882
0.6929230296383734,15.111586809158325
0.69292278812038,15.130218744277954
0.69292253463403,15.147534132003784
0.6929222931579634,15.165874481201172
0.6929220397146608,15.182916402816772
0.692921798280513,15.201098442077637
0.6929215448802497,15.218355417251587
0.6929213034880121,15.236940145492554
0.6929210501307801,15.254133701324463
0.6929208087804447,15.272594690322876
0.6929205554662345,15.289682865142822
0.692920314157793,15.308196544647217
0.6929200608865976,15.325342416763306
0.6929198196200417,15.343795776367188
0.6929195663918521,15.361415147781372
0.6929193251671737,15.379881858825684
0.692919071981981,15.397178173065186
0.692918830799172,15.415610790252686
0.6929185776569686,15.432676315307617
0.6929183365160209,15.451200008392334
0.692918083416798,15.468345403671265
0.692917842317703,15.486678838729858
0.6929175892614521,15.503610610961914
0.6929173482042021,15.521409511566162
0.6929170951909154,15.53857421875
0.6929168541755016,15.556413888931274
0.6929166012051704,15.573314905166626
0.6929163602315852,15.591240882873535
0.6929161073042006,15.608293533325195
0.6929158663724359,15.626572370529175
0.6929156134879898,15.644006252288818
0.6929153725980369,15.661942720413208
0.6929151197565214,15.678696870803833
0.6929148789083724,15.696526050567627
0.6929146261097789,15.71326231956482
0.6929143853034255,15.731189489364624
0.6929141325477455,15.748027563095093
0.6929138917831793,15.765801429748535
0.6929136390704047,15.782806873321533
0.6929133983476178,15.800547122955322
0.6929131456777399,15.817391633987427
0.692912904996724,15.835553169250488
0.6929126523697341,15.852296829223633
0.6929124117304811,15.870147228240967
0.692912159146372,15.88724684715271
0.6929119185488736,15.905495166778564
0.6929116660076358,15.922295808792114
0.6929114254518841,15.940065622329712
0.6929111729535097,15.956740140914917
0.6929109324394963,15.97448444366455
0.6929106799839767,15.991230964660645
0.6929104395116933,16.009071111679077
0.6929101870990204,16.025709867477417
0.6929099466684593,16.04338765144348
0.6929096942986244,16.060492277145386
0.6929094539097773,16.078625440597534
0.6929092015827722,16.09536075592041
0.6929089612356303,16.113545894622803
0.6929087089514466,16.130641222000122
0.6929084686460028,16.148638010025024
0.6929082164046318,16.165046453475952
0.6929079761408771,16.182634115219116
0.6929077239423114,16.19937229156494
0.6929074837202376,16.21724843978882
0.692907231564468,16.233879804611206
0.6929069913840674,16.251477479934692
0.6929067392710858,16.267908334732056
0.6929064991323501,16.285393714904785
0.6929062470621481,16.301822900772095
0.692906006965069,16.319386959075928
0.6929057549376381,16.336138248443604
0.6929055148822075,16.354198217391968
0.6929052628975396,16.371053218841553
0.6929050228837492,16.388938903808594
0.6929047709418359,16.40595531463623
0.6929045309696776,16.423924207687378
0.6929042790705104,16.4404616355896
0.6929040391399764,16.458208084106445
0.6929037872835474,16.4748477935791
0.6929035473946288,16.49226212501526
0.692903295580929,16.50863528251648
0.6929030557336183,16.52588653564453
0.6929028039626395,16.54225444793701
0.6929025641569282,16.559924840927124
0.6929023124286623,16.57684588432312
0.6929020726645423,16.59456992149353
0.6929018209789809,16.611077308654785
0.6929015812564442,16.628495693206787
0.6929013296135789,16.645119667053223
0.6929010899326171,16.663426876068115
0.6929008383324395,16.68047595024109
0.6929005986930447,16.698779106140137
0.6929003471355464,16.715413331985474
0.6929001075377101,16.733325958251953
0.6928998560228827,16.75012707710266
0.6928996164665974,16.767707586288452
0.6928993649944328,16.784639596939087
0.6928991254796897,16.802950620651245
0.6928988740501795,16.820122957229614
0.6928986345769704,16.838287830352783
0.6928983831901062,16.85492444038391
0.6928981437584234,16.872568368911743
0.6928978924141965,16.889347553253174
0.692897653024032,16.90740656852722
0.6928974017224347,16.924270391464233
0.6928971623737795,16.94214630126953
0.6928969111148031,16.959054946899414
0.6928966718076497,16.976973056793213
0.6928964205912861,16.993855476379395
0.6928961813256262,17.011955976486206
0.6928959301518666,17.028830766677856
0.6928956909276924,17.04651427268982
0.6928954397965285,17.063172340393066
0.6928952006138316,17.081308364868164
0.6928949495252557,17.0984628200531
0.6928947103840274,17.116641998291016
0.6928944593380307,17.133406162261963
0.6928942202382637,17.151658535003662
0.6928939692348377,17.168681144714355
0.6928937301765232,17.18644070625305
0.6928934792156601,17.203113317489624
0.6928932401987905,17.220646858215332
0.6928929892804816,17.23715615272522
0.6928927503050484,17.25507879257202
0.6928924994292855,17.271727800369263
0.6928922604952802,17.289352655410767
0.6928920096620554,17.306118965148926
0.6928917707694705,17.324107885360718
0.6928915199787744,17.340548038482666
0.6928912811276019,17.358206272125244
0.6928910303794271,17.374794483184814
0.6928907915696586,17.39272952079773
0.692890540863996,17.40951156616211
0.6928903020956235,17.427000999450684
0.6928900514324652,17.443549394607544
0.6928898127054802,17.460999011993408
0.692889562084818,17.47745990753174
0.6928893233992128,17.494922399520874
0.692889072821038,17.511308431625366
0.6928888341768039,17.528616189956665
0.6928885836411088,17.54497766494751
0.6928883450382382,17.562371969223022
0.692888094545014,17.579206705093384
0.6928878559834988,17.597064971923828
0.6928876055327372,17.61407494544983
0.6928873670125688,17.63185214996338
0.6928871166042614,17.648369312286377
0.6928868781254318,17.66589331626892
0.692886627759571,17.682382345199585
0.6928863893220724,17.700536727905273
0.6928861389986488,17.71745991706848
0.692885900602473,17.735761165618896
0.6928856503214786,17.752636432647705
0.6928854119666178,17.770444631576538
0.6928851617280446,17.787423372268677
0.6928849234144897,17.805207014083862
0.6928846732183297,17.822099208831787
0.692884434946073,17.840026378631592
0.6928841847923173,17.857008695602417
0.6928839465613511,17.875316619873047
0.6928836964499913,17.89209747314453
0.6928834582603072,17.90974760055542
0.6928832081913355,17.926637887954712
0.692882970042925,17.944470167160034
0.6928827200163328,17.961384296417236
0.6928824819091883,17.979323148727417
0.6928822319249673,17.996126413345337
0.6928819938590808,18.013998985290527
0.6928817439172226,18.030858278274536
0.6928815058925857,18.0485737323761
0.6928812559930819,18.065462827682495
0.6928810180096867,18.083619832992554
0.6928807681525292,18.100460290908813
0.6928805302103673,18.118883848190308
0.6928802803955479,18.13593888282776
0.6928800424946113,18.153724670410156
0.6928797927221217,18.170708894729614
0.6928795548624022,18.18891143798828
0.6928793051322337,18.205644845962524
0.6928790673137235,18.22347903251648
0.6928788176258682,18.240121603012085
0.6928785798485588,18.257984161376953
0.6928783302030085,18.275007963180542
0.6928780924668917,18.29296588897705
0.692877842863638,18.309699773788452
0.6928776051687058,18.32773494720459
0.6928773556077401,18.344465732574463
0.6928771179539848,18.362271547317505
0.692876868435299,18.379034280776978
0.6928766308227123,18.396878719329834
0.692876381346298,18.413676738739014
0.692876143774872,18.43156599998474
0.692875894340721,18.44864296913147
0.692875656810447,18.467056274414062
0.6928754074185511,18.48433542251587
0.6928751699294214,18.502201557159424
0.6928749205797722,18.519193172454834
0.6928746831317787,18.53717303276062
0.6928744338243679,18.55419683456421
0.6928741964175024,18.57237958908081
0.6928739471523219,18.58952498435974
0.692873709786576,18.60707712173462
0.6928734605636174,18.62353754043579
0.6928732232389836,18.640992879867554
0.6928729740582382,18.657554626464844
0.6928727367747086,18.6749906539917
0.6928724876361683,18.69154644012451
0.6928722503937339,18.709228992462158
0.6928720012973911,18.725707054138184
0.6928717640960443,18.743005752563477
0.6928715150418902,18.75942087173462
0.692871277881623,18.776771545410156
0.6928710288696487,18.793242931365967
0.6928707917504531,18.810807704925537
0.6928705427806513,18.827218532562256
0.6928703057025186,18.845303535461426
0.6928700567748802,18.86211061477661
0.6928698197378035,18.879565238952637
0.6928695708523207,18.89592409133911
0.6928693338562907,18.913241863250732
0.6928690850129555,18.930081129074097
0.6928688480579643,18.94813847541809
0.6928685992567681,18.964871406555176
0.692868362342808,18.98237180709839
0.6928681135837425,18.998916625976562
0.6928678767108054,19.017386198043823
0.6928676279938623,19.034609079360962
0.6928673911619397,19.05299472808838
0.692867142487111,19.07003378868103
0.6928669056961951,19.088070392608643
0.6928666570634723,19.105116367340088
0.692866420313555,19.123151063919067
0.6928661717229297,19.140256881713867
0.6928659350140031,19.158581256866455
0.6928656864654672,19.175690412521362
0.6928654497975228,19.194199562072754
0.6928652012910679,19.211394786834717
0.6928649646640982,19.229268312454224
0.6928647161997163,19.245908737182617
0.6928644796137127,19.26409149169922
0.6928642311913953,19.281174659729004
0.6928639946463498,19.29906463623047
0.6928637462660887,19.31621527671814
0.6928635097619938,19.334791660308838
0.6928632614237803,19.351837873458862
0.6928630249606275,19.36983633041382
0.692862776664454,19.386829376220703
0.6928625402422349,19.405048847198486
0.6928622919880927,19.421974182128906
0.6928620556067998,19.43974995613098
0.692861807394681,19.45650815963745
0.6928615710543058,19.474255084991455
0.6928613228842019,19.491135358810425
0.6928610865847367,19.509357452392578
0.6928608384566393,19.526161193847656
0.692860602198076,19.54387855529785
0.692860354111977,19.560542106628418
0.6928601178943072,19.57814645767212
0.6928598698501985,19.594720363616943
0.6928596336734142,19.61224913597107
0.6928593856712875,19.62903332710266
0.6928591495353809,19.646764516830444
0.6928589015752278,19.66343641281128
0.6928586654801906,19.68115234375
0.6928584175620028,19.698055267333984
0.6928581815078272,19.715644598007202
0.6928579336315964,19.732220888137817
0.692857697618274,19.74964690208435
0.6928574497839923,19.766191005706787
0.6928572138115154,19.78378915786743
0.6928569660191741,19.80046033859253
0.6928567300875347,19.818215370178223
0.6928564823371257,19.83515977859497
0.6928562464463153,19.85323667526245
0.6928559987378305,19.8702712059021
0.692855762887841,19.887934684753418
0.6928555152212726,19.904340028762817
0.6928552794120961,19.921820163726807
0.692855031787435,19.938199520111084
0.6928547960190636,19.956392526626587
0.692854548436302,19.97349238395691
0.6928543127087274,19.991843938827515
0.6928540651678571,20.008841276168823
0.6928538294810714,20.026830911636353
0.6928535819820839,20.04376721382141
0.6928533463360793,20.06178045272827
0.6928530988789663,20.07843518257141
0.6928528632737343,20.09625792503357
0.6928526158584882,20.11319327354431
0.6928523802940211,20.131234407424927
0.6928521329206325,20.148571729660034
0.692851897396922,20.166958808898926
0.6928516500653836,20.184061765670776
0.6928514145824219,20.2017240524292
0.6928511672927254,20.218612909317017
0.6928509318505041,20.237109899520874
0.6928506846026412,20.25428009033203
0.6928504492011524,20.27302646636963
0.6928502019951144,20.290549993515015
0.6928499666343504,20.309144258499146
0.6928497194701295,20.326730728149414
0.6928494841500817,20.345161199569702
0.6928492370276695,20.362476348876953
0.6928490017483304,20.380861282348633
0.692848754667719,20.39772868156433
0.69284851942908,20.415629625320435
0.6928482723902606,20.43249797821045
0.6928480371923142,20.450268268585205
0.6928477901952791,20.466920852661133
0.6928475550380169,20.484706163406372
0.6928473080827575,20.501343965530396
0.6928470729661714,20.518993616104126
0.6928468260526797,20.53581738471985
0.6928465909767622,20.55353331565857
0.6928463441050298,20.57021427154541
0.6928461090697722,20.58790898323059
0.692845862239791,20.60455584526062
0.6928456272451858,20.622352838516235
0.6928453804569475,20.6391122341156
0.6928451455029866,20.656881093978882
0.6928448987564827,20.67374277114868
0.6928446638431576,20.691357374191284
0.6928444171383806,20.70815420150757
0.6928441822656837,20.72596287727356
0.6928439356026247,20.742671489715576
0.692843700770548,20.76036524772644
0.6928434541491992,20.77698802947998
0.6928432193577344,20.79461169242859
0.692842972778087,20.811502933502197
0.6928427380272262,20.82936930656433
0.6928424914892731,20.845831155776978
0.6928422567790082,20.863435983657837
0.6928420102827401,20.879904747009277
0.6928417756130634,20.897217750549316
0.6928415291584721,20.913554668426514
0.6928412945293754,20.930895805358887
0.6928410481164531,20.947335481643677
0.6928408135279285,20.96515440940857
0.6928405671566668,20.98186683654785
0.6928403326087059,20.99982237815857
0.6928400862790969,21.016740083694458
0.6928398517716917,21.0345516204834
0.6928396054837269,21.051242351531982
0.6928393710168698,21.068716526031494
0.6928391247705413,21.085152864456177
0.6928388903442241,21.102669715881348
0.6928386441395233,21.119630336761475
0.6928384097537377,21.13754177093506
0.6928381635906564,21.154085159301758
0.6928379292453947,21.17173957824707
0.6928376831239249,21.18867063522339
0.6928374488191791,21.207177877426147
0.6928372027393126,21.224284648895264
0.6928369684750743,21.242806911468506
0.692836722436803,21.259817361831665
0.6928364882130645,21.277544021606445
0.6928362422163802,21.294566869735718
0.6928360080331336,21.312588453292847
0.6928357620780276,21.329967498779297
0.6928355279352646,21.348592519760132
0.6928352820217291,21.366198778152466
0.6928350479194417,21.38473606109619
0.6928348020474687,21.401938438415527
0.6928345679856494,21.42015790939331
0.6928343221552299,21.437433004379272
0.6928340881338702,21.455926179885864
0.6928338423449968,21.47321605682373
0.692833608364089,21.491121530532837
0.6928333626167531,21.507931232452393
0.6928331286762884,21.525898694992065
0.6928328829704822,21.542861938476562
0.6928326490704536,21.560925245285034
0.6928324034061686,21.577775716781616
0.6928321695465676,21.596050024032593
0.6928319239237956,21.612921953201294
0.6928316901046143,21.63068652153015
0.6928314445233469,21.647260665893555
0.6928312107445774,21.665353059768677
0.6928309652048071,21.68213987350464
0.6928307314664409,21.699851512908936
0.6928304859681589,21.716530561447144
0.6928302522701888,21.734106063842773
0.6928300068133869,21.750675916671753
0.6928297731558044,21.768222093582153
0.692829527740475,21.784958124160767
0.692829294123272,21.802590370178223
0.6928290487494063,21.819414854049683
0.6928288151725749,21.837242126464844
0.6928285698401649,21.853901386260986
0.6928283363036974,21.871712684631348
0.6928280910127351,21.88835310935974
0.6928278575166231,21.906108140945435
0.6928276122671003,21.922833919525146
0.6928273788113363,21.940436601638794
0.6928271336032442,21.95708990097046
0.6928269001878201,21.974696159362793
0.692826655021151,21.99130129814148
0.6928264216460585,22.009055852890015
0.6928261765208044,22.025598287582397
0.6928259431860355,22.04309320449829
0.6928256981021881,22.059866666793823
0.6928254648077349,22.077919960021973
0.6928252197652859,22.09493374824524
0.6928249865111406,22.11279821395874
0.692824741510082,22.12926459312439
0.6928245082962364,22.14658236503601
0.6928242633365598,22.163048028945923
0.6928240301630059,22.18134331703186
0.6928237852447032,22.198306560516357
0.6928235521114335,22.216741800308228
0.6928233072344965,22.23372721672058
0.6928230741415025,22.251819610595703
0.692822829305923,22.26888370513916
0.6928225962531969,22.2867488861084
0.6928223514589669,22.303670644760132
0.6928221184465007,22.321767568588257
0.6928218736936119,22.338841199874878
0.6928216407213976,22.35701298713684
0.6928213960098418,22.373855590820312
0.6928211630778713,22.3917236328125
0.6928209184076406,22.40837550163269
0.692820685515906,22.426209211349487
0.6928204408869919,22.443400859832764
0.6928202080354855,22.461251258850098
0.6928199634478798,22.478057861328125
0.6928197306365934,22.49591374397278
0.6928194860902882,22.512585401535034
0.6928192533192138,22.530484199523926
0.6928190088142009,22.547378540039062
0.6928187760833302,22.565150260925293
0.6928185316196017,22.58183789253235
0.6928182989289275,22.599579572677612
0.6928180545064744,22.61629009246826
0.6928178218559883,22.634239435195923
0.692817577474803,22.65091562271118
0.6928173448644973,22.668973207473755
0.6928171005245712,22.6857328414917
0.6928168679544378,22.70350980758667
0.6928166236557632,22.72025728225708
0.6928163911257939,22.738059043884277
0.6928161468683628,22.754945278167725
0.6928159143785495,22.772709369659424
0.6928156701623535,22.789379119873047
0.6928154377126886,22.80708122253418
0.6928151935377198,22.82371211051941
0.6928149611281951,22.84154438972473
0.6928147169944451,22.858235359191895
0.6928144846250527,22.875608921051025
0.6928142405325134,22.892022132873535
0.6928140082032456,22.909685850143433
0.6928137641519085,22.926254987716675
0.6928135318627572,22.943691968917847
0.6928132878526144,22.96014380455017
0.6928130556035716,22.97747778892517
0.6928128116346152,22.99384069442749
0.6928125794256726,23.01105570793152
0.6928123354978946,23.027666330337524
0.6928121033290445,23.045098066329956
0.692811859442436,23.061731338500977
0.6928116273136707,23.079100847244263
0.6928113834682242,23.09548258781433
0.6928111513795356,23.112828731536865
0.6928109075752426,23.129186630249023
0.692810675526623,23.146750926971436
0.6928104317634753,23.16314721107483
0.692810199754916,23.180777549743652
0.6928099560329061,23.19729447364807
0.6928097240643997,23.21462106704712
0.6928094803835186,23.23091745376587
0.6928092484550575,23.24873399734497
0.6928090048152974,23.265525579452515
0.6928087729268729,23.283743858337402
0.6928085293282258,23.30089569091797
0.6928082974798303,23.318925380706787
0.6928080539222881,23.335567951202393
0.6928078221139137,23.35310196876526
0.6928075785974678,23.36967396736145
0.6928073468291068,23.387662172317505
0.6928071033537492,23.404175281524658
0.6928068716253933,23.421496868133545
0.6928066281911162,23.437861442565918
0.6928063965027573,23.45533585548401
0.6928061531095526,23.471852779388428
0.6928059214611831,23.489240884780884
0.6928056781090426,23.505666494369507
0.6928054465006542,23.523115634918213
0.6928052031895694,23.53948402404785
0.6928049716211545,23.55679488182068
0.6928047283511177,23.573172569274902
0.6928044968226685,23.590543746948242
0.6928042535936709,23.606940507888794
0.6928040221051792,23.624253273010254
0.6928037789172136,23.640592575073242
0.692803547468671,23.65781831741333
0.6928033043217291,23.674256563186646
0.6928030729131286,23.69181180000305
0.6928028298072016,23.708834648132324
0.6928025984385344,23.726552963256836
0.692802355373615,23.74299955368042
0.6928021240448738,23.760579109191895
0.6928018810209535,23.777303218841553
0.6928016497321298,23.794647216796875
0.6928014067492007,23.81107783317566
0.6928011755002872,23.828375339508057
0.6928009325583401,23.84492778778076
0.6928007013493288,23.862388849258423
0.6928004584483567,23.878814458847046
0.6928002272792392,23.89625883102417
0.6927999844192341,23.91267728805542
0.6927997532900025,23.92991876602173
0.6927995104709558,23.946298837661743
0.6927992793816027,23.963640451431274
0.6927990366035062,23.980215549468994
0.6927988055540234,23.99769616127014
0.6927985628168692,24.014095306396484
0.6927983318072484,24.03143548965454
0.6927980891110284,24.048234462738037
0.6927978581412624,24.06620979309082
0.6927976154859685,24.08285117149353
0.6927973845560488,24.100875854492188
0.6927971419416725,24.117364168167114
0.6927969110515917,24.134711742401123
0.6927966684781252,24.151058673858643
0.692796437627875,24.168521881103516
0.6927961950953105,24.18492364883423
0.6927959642848827,24.20238947868347
0.6927957217932118,24.21887993812561
0.692795491022599,24.236154556274414
0.6927952485718136,24.252517461776733
0.6927950178410075,24.270301580429077
0.6927947754310997,24.286988496780396
0.6927945447400926,24.304636001586914
0.6927943023710538,24.321508407592773
0.6927940717198381,24.339213132858276
0.6927938293916607,24.355684518814087
0.6927935987802281,24.373027801513672
0.6927933564929034,24.389707565307617
0.692793125921246,24.407083988189697
0.6927928836747664,24.423569202423096
0.6927926531428764,24.440937519073486
0.6927924109372338,24.457852602005005
0.6927921804451033,24.47616934776306
0.6927919382802894,24.493460416793823
0.6927917078279107,24.51096749305725
0.6927914657039175,24.527345895767212
0.692791235291282,24.545011520385742
0.6927909932081012,24.561992168426514
0.6927907628352016,24.58012366294861
0.6927905207928255,24.597030878067017
0.6927902904596537,24.61483073234558
0.6927900484580738,24.631879568099976
0.692789818164622,24.64992117881775
0.6927895762038304,24.66663670539856
0.6927893459500907,24.684508323669434
0.6927891040300793,24.701425313949585
0.6927888738160438,24.71967577934265
0.6927886319368051,24.736947059631348
0.6927884017624653,24.7550687789917
0.69278815992399,24.77200984954834
0.6927879297893389,24.790309190750122
0.6927876879916197,24.807440280914307
0.6927874578966492,24.8253071308136
0.6927872161396776,24.842053413391113
0.6927869860843796,24.86037588119507
0.6927867443681482,24.877645254135132
0.6927865143525146,24.89591336250305
0.6927862726770146,24.91302752494812
0.6927860427010379,24.931202173233032
0.6927858010662616,24.948362112045288
0.6927855711299337,24.966331243515015
0.6927853295358729,24.983236074447632
0.692785099639186,25.001389265060425
0.6927848580858327,25.018459796905518
0.6927846282287787,25.03674817085266
0.6927843867161246,25.05411410331726
0.6927841568986962,25.072604417800903
0.6927839154267335,25.089961051940918
0.6927836856489222,25.108030557632446
0.6927834442176426,25.12492036819458
0.6927832144794405,25.143194675445557
0.6927829730888362,25.16028356552124
0.6927827433902358,25.17835235595703
0.6927825020402985,25.19545269012451
0.6927822723812916,25.21382188796997
0.6927820310720132,25.231260061264038
0.6927818014525923,25.249810218811035
0.6927815601839646,25.26736855506897
0.6927813306041216,25.286064624786377
0.692781089376137,25.303834199905396
0.6927808598358639,25.32261085510254
0.6927806186485139,25.340468645095825
0.6927803891478028,25.359146118164062
0.6927801480010798,25.37623357772827
0.692779918539923,25.39478635787964
0.6927796774338181,25.412169694900513
0.692779448012208,25.430670499801636
0.6927792069467137,25.447826147079468
0.6927789775646419,25.46626305580139
0.6927787365397503,25.4836905002594
0.6927785071972091,25.5018789768219
0.6927782662129118,25.518961668014526
0.6927780369098933,25.537405252456665
0.6927777959661822,25.554869651794434
0.6927775667026786,25.572967290878296
0.692777325799546,25.58988070487976
0.6927770965755495,25.607917070388794
0.6927768557129869,25.624890565872192
0.6927766265284894,25.642876386642456
0.6927763857064893,25.659751415252686
0.692776156561483,25.677711248397827
0.6927759157800368,25.69470524787903
0.692775686674514,25.712724685668945
0.6927754459336142,25.729778051376343
0.6927752168675666,25.747509002685547
0.6927749761672045,25.764132261276245
0.6927747471406247,25.781781435012817
0.6927745064807926,25.798513412475586
0.6927742774936727,25.81625509262085
0.6927740368743625,25.83305788040161
0.6927738079266946,25.850674629211426
0.6927735673478982,25.867379426956177
0.6927733384396741,25.885267972946167
0.6927730979013835,25.901774168014526
0.6927728690325959,25.919422388076782
0.6927726285348027,25.936198949813843
0.6927723997054434,25.95383906364441
0.6927721592481404,25.970359563827515
0.6927719304582013,25.98785710334778
0.6927716900413797,26.004369497299194
0.6927714612908533,26.021939039230347
0.6927712209145053,26.038340091705322
0.6927709922033839,26.05564260482788
0.6927707518675013,26.072439193725586
0.6927705231957766,26.0903000831604
0.6927702829003516,26.106929063796997
0.6927700542680162,26.124473810195923
0.6927698140130406,26.14099144935608
0.6927695854200863,26.158779621124268
0.692769345205552,26.175691843032837
0.6927691166519709,26.19385528564453
0.6927688764778701,26.21057438850403
0.6927686479636548,26.228143453598022
0.6927684078299791,26.244609117507935
0.6927681793551215,26.26219153404236
0.6927679392618632,26.278738021850586
0.692767710826355,26.296112298965454
0.6927674707735061,26.312631607055664
0.6927672423773399,26.33052968978882
0.6927670023648923,26.34741187095642
0.6927667740080603,26.365265130996704
0.6927665340360057,26.38193941116333
0.6927663057185,26.39939594268799
0.6927660657868305,26.415895700454712
0.6927658375086432,26.433406114578247
0.6927655976173508,26.449910879135132
0.6927653693784743,26.467320919036865
0.6927651295275506,26.483890295028687
0.692764901327977,26.501399517059326
0.6927646615174146,26.517935037612915
0.6927644333571354,26.535435438156128
0.6927641935869261,26.55184769630432
0.6927639654659342,26.569151878356934
0.69276372573607,26.585593461990356
0.6927634976543572,26.603023052215576
0.6927632579648296,26.619415044784546
0.6927630299223885,26.63683557510376
0.6927627902731899,26.653244018554688
0.6927625622700121,26.6709086894989
0.6927623226611344,26.68795919418335
0.6927620946972124,26.7059383392334
0.6927618551286477,26.72276210784912
0.6927616272039732,26.7403883934021
0.6927613876757134,26.756908655166626
0.6927611597902792,26.774483919143677
0.6927609203023164,26.791679859161377
0.6927606924561144,26.809839963912964
0.6927604530084401,26.826578378677368
0.6927602252014623,26.843963623046875
0.692759985794069,26.860468864440918
0.692759758026308,26.878256797790527
0.6927595186591874,26.895296573638916
0.692759290930635,26.913451433181763
0.6927590516037789,26.93060827255249
0.6927588239144277,26.948588848114014
0.6927585846278285,26.965113639831543
0.6927583569776702,26.982558965682983
0.6927581177313198,26.99893546104431
0.6927578901203465,27.016894340515137
0.6927576509142369,27.033855676651
0.6927574233424413,27.05234718322754
0.692757184176564,27.069406032562256
0.6927569566439379,27.087499380111694
0.6927567175182857,27.10429549217224
0.6927564900248212,27.12267780303955
0.6927562509393858,27.139785766601562
0.6927560234850753,27.15754723548889
0.6927557844398486,27.17467761039734
0.6927555570246839,27.192814588546753
0.6927553180196581,27.20951557159424
0.6927550906436319,27.227354526519775
0.6927548516787982,27.244463682174683
0.6927546243419028,27.26233410835266
0.692754385417254,27.278911590576172
0.6927541581194812,27.29703378677368
0.692753919235009,27.314247608184814
0.692753691976351,27.332502126693726
0.6927534531320473,27.349960565567017
0.6927532259124964,27.368622064590454
0.6927529871083534,27.386260271072388
0.6927527599279021,27.404690742492676
0.6927525211639115,27.421887636184692
0.6927522940225515,27.439881563186646
0.6927520552987059,27.4565327167511
0.6927518281964293,27.47459602355957
0.6927515895127201,27.491563320159912
0.6927513624495196,27.509214878082275
0.6927511238059391,27.52563500404358
0.6927508967818065,27.5432071685791
0.6927506581783466,27.559730529785156
0.6927504311932743,27.577061891555786
0.6927501926299272,27.59356713294983
0.6927499656839072,27.611024141311646
0.6927497271606645,27.627866506576538
0.6927495002536893,27.64559054374695
0.6927492617705436,27.662068128585815
0.6927490349026049,27.67954111099243
0.6927487964595478,27.69603943824768
0.6927485696306381,27.71339774131775
0.6927483312276617,27.729971647262573
0.6927481044377733,27.747889518737793
0.6927478660748695,27.76458168029785
0.6927476393239943,27.782536506652832
0.6927474010011556,27.799084186553955
0.6927471742892861,27.816434144973755
0.6927469360065039,27.832951307296753
0.6927467093336326,27.85104250907898
0.6927464710908986,27.868024110794067
0.6927462444570174,27.886505365371704
0.6927460062543245,27.903624296188354
0.6927457796594253,27.921444177627563
0.692745541496765,27.93831491470337
0.6927453149408402,27.956156253814697
0.692745076818205,27.97284984588623
0.6927448503012469,27.99072790145874
0.6927446122186284,28.007715940475464
0.6927443857406291,28.025964736938477
0.6927441476980193,28.043035984039307
0.692743921258971,28.06079649925232
0.6927436832563623,28.077348232269287
0.6927434568562574,28.0950767993927
0.6927432188936413,28.1121985912323
0.692742992532472,28.130423307418823
0.6927427546098407,28.147356271743774
0.692742528287599,28.1652774810791
0.6927422904049451,28.181941986083984
0.6927420641216232,28.199717044830322
0.692741826278938,28.21660876274109
0.6927416000345281,28.234728813171387
0.6927413622318038,28.2515549659729
0.6927411360262986,28.269346475601196
0.6927408982635277,28.28609299659729
0.6927406720969185,28.30425000190735
0.6927404343740925,28.321138858795166
0.6927402082463724,28.33894634246826
0.6927399705634835,28.35559320449829
0.6927397444746444,28.373690366744995
0.6927395068316845,28.390830039978027
0.6927392807817184,28.409366846084595
0.69273904317868,28.426788330078125
0.6927388171675791,28.445335865020752
0.6927385796044538,28.462734937667847
0.6927383536322111,28.481229543685913
0.6927381161089907,28.498343229293823
0.6927378901755978,28.516807556152344
0.6927376526922748,28.533985137939453
0.6927374267977241,28.552309036254883
0.6927371893542903,28.569781064987183
0.6927369634985736,28.588208436965942
0.6927367260950213,28.60506010055542
0.6927365002781316,28.622881412506104
0.6927362629144526,28.63966655731201
0.6927360371363815,28.65744948387146
0.6927357998125677,28.674185037612915
0.692735574073308,28.69166660308838
0.6927353367893516,28.708354711532593
0.692735111088895,28.72608971595764
0.6927348738447883,28.74257779121399
0.6927346481831272,28.7599093914032
0.692734410978862,28.77640438079834
0.6927341853559886,28.794276475906372
0.6927339481915569,28.81071662902832
0.6927337226074636,28.828044652938843
0.6927334854828576,28.84439492225647
0.6927332599375365,28.861856698989868
0.6927330228527483,28.878271341323853
0.6927327973461916,28.895616054534912
0.6927325603012131,28.91214156150818
0.6927323348334131,28.92956566810608
0.6927320978282363,28.946048736572266
0.6927318723991852,28.9633629322052
0.6927316354338025,28.980278968811035
0.6927314100434925,28.998573303222656
0.6927311731178956,29.01579737663269
0.6927309477663194,29.033625602722168
0.6927307108805,29.050227403640747
0.6927304855676495,29.067713022232056
0.6927302487216004,29.08417582511902
0.6927300234474673,29.101587057113647
0.6927297866411806,29.118245601654053
0.692729561405758,29.13585352897644
0.692729324639225,29.15229821205139
0.6927290994425048,29.169639587402344
0.692728862715718,29.186184406280518
0.6927286375576923,29.203800201416016
0.6927284008706441,29.221603631973267
0.6927281757513054,29.239498615264893
0.6927279391039874,29.25692844390869
0.692727714023328,29.275504112243652
0.6927274774157319,29.29267930984497
0.692727252373744,29.310935020446777
0.6927270158058629,29.327542066574097
0.6927267908025383,29.344985485076904
0.6927265542743637,29.36148452758789
0.6927263293096952,29.37916612625122
0.692726092821219,29.395636081695557
0.692725867895199,29.41321611404419
0.6927256314464132,29.430156707763672
0.6927254065590335,29.448513507843018
0.6927251701499306,29.465349197387695
0.6927249453011837,29.483441591262817
0.6927247089317553,29.500369548797607
0.6927244841216331,29.51836395263672
0.6927242477918719,29.534847497940063
0.692724023020367,29.552149772644043
0.692723786730265,29.568615913391113
0.6927235619973695,29.586149215698242
0.692723325746918,29.60253930091858
0.6927231010526246,29.619823455810547
0.6927228648418162,29.636367797851562
0.6927226401861166,29.65371537208557
0.6927224040149436,29.670090198516846
0.6927221793978301,29.687422275543213
0.6927219432662842,29.70377469062805
0.6927217186877492,29.721221446990967
0.6927214825958229,29.738603591918945
0.6927212580558589,29.756816625595093
0.6927210220035438,29.773385524749756
0.6927207975021429,29.790873050689697
0.6927205614894313,29.80739450454712
0.6927203370265856,29.825631141662598
0.6927201010534694,29.842790126800537
0.6927198766291714,29.861243963241577
0.6927196406956431,29.878141164779663
0.6927194163098851,29.89583945274353
0.692719180415936,29.91292405128479
0.6927189560687104,29.930810689926147
0.6927187202143334,29.94771981239319
0.6927184959056323,29.965619325637817
0.6927182600908192,29.98267912864685
0.6927180358206342,30.000922203063965
0.6927178000453773,30.017963886260986
0.6927175758137016,30.036027908325195
0.6927173400779929,30.052668571472168
0.6927171158848184,30.07062602043152
0.6927168801886496,30.087350368499756
0.6927166560339688,30.10510802268982
0.6927164203773322,30.122105836868286
0.6927161962611372,30.140150785446167
0.6927159606440252,30.157060623168945
0.6927157365663084,30.174816131591797
0.6927155009887125,30.191763401031494
0.6927152769494661,30.20996642112732
0.692715041411379,30.226920127868652
0.6927148174105953,30.24537444114685
0.6927145819120086,30.262865781784058
0.6927143579496796,30.281358242034912
0.6927141224905863,30.298616409301758
0.6927138985667046,30.317058563232422
0.6927136631470959,30.334397792816162
0.6927134392616537,30.35295534133911
0.692713203881522,30.37008571624756
0.692712980034512,30.388519525527954
0.6927127446938489,30.40559673309326
0.6927125208852628,30.42335557937622
0.6927122855840612,30.440145015716553
0.6927120618138916,30.458617687225342
0.6927118265521431,30.47572159767151
0.6927116028203822,30.49388027191162
0.6927113675980792,30.51073145866394
0.6927111439047193,30.52870488166809
0.6927109087218536,30.545259714126587
0.6927106850668869,30.56287145614624
0.692710449923451,30.579676151275635
0.6927102263068701,30.59731364250183
0.6927099912028557,30.613980770111084
0.6927097676246526,30.631960153579712
0.6927095325600522,30.648661375045776
0.6927093090202194,30.66617441177368
0.6927090739950245,30.682604551315308
0.6927088504935542,30.699954986572266
0.6927086155077578,30.71632671356201
0.6927083920446422,30.734240770339966
0.6927081570982356,30.750770807266235
0.6927079336734672,30.7682843208313
0.6927076987664429,30.784825325012207
0.692707475380014,30.802502870559692
0.6927072405123641,30.819005966186523
0.692707017164267,30.836623668670654
0.6927067823359835,30.853074073791504
0.6927065590262104,30.870416164398193
0.6927063242372855,30.88673496246338
0.6927061009658285,30.9040584564209
0.6927058662162545,30.92062258720398
0.6927056429831061,30.938414573669434
0.6927054082728749,30.95496439933777
0.6927051850780277,30.97291660308838
0.6927049504071316,30.989746809005737
0.6927047272505772,31.007591724395752
0.6927044926190083,31.02447819709778
0.6927042695007397,31.042006492614746
0.6927040349084898,31.05907940864563
0.6927038118284993,31.07755422592163
0.6927035772755606,31.094762086868286
0.6927033542338402,31.11289405822754
0.6927031197202053,31.13000226020813
0.6927028967167471,31.14826726913452
0.6927026622424078,31.165220022201538
0.6927024392772045,31.183119297027588
0.6927022048421528,31.200006246566772
0.6927019819151968,31.21830654144287
0.6927017475194251,31.235607385635376
0.6927015246307087,31.25392436981201
0.6927012902742088,31.270970344543457
0.6927010674237244,31.288849353790283
0.6927008331064886,31.30560278892517
0.6927006102942278,31.324036598205566
0.6927003760162483,31.341458797454834
0.6927001532422041,31.360040187835693
0.692699919003473,31.37724256515503
0.6926996962676376,31.395715713500977
0.6926994620681471,31.412890434265137
0.6926992393705128,31.43142533302307
0.6926990052102552,31.448846340179443
0.6926987825508142,31.467414379119873
0.6926985484297811,31.484589099884033
0.6926983258085257,31.50295376777649
0.6926980917267099,31.52005386352539
0.6926978691436327,31.537985801696777
0.6926976351010258,31.554802179336548
0.6926974125561189,31.572667121887207
0.6926971785527134,31.58937382698059
0.6926969560459694,31.607247352600098
0.6926967220817571,31.624043226242065
0.692696499613168,31.641751766204834
0.6926962656881414,31.65857768058777
0.6926960432576997,31.677011728286743
0.6926958093718508,31.694064378738403
0.692695586979549,31.71210765838623
0.6926953531328697,31.729132413864136
0.6926951307786999,31.747030019760132
0.6926948969711826,31.763707399368286
0.6926946746551375,31.781447649002075
0.692694440886774,31.79796862602234
0.6926942186088454,31.81573486328125
0.6926939848796287,31.832487106323242
0.692693762639809,31.850128173828125
0.6926935289497305,31.86648392677307
0.6926933067480127,31.883847951889038
0.6926930730970647,31.90035104751587
0.6926928509334405,31.917800903320312
0.6926926173216151,31.934691429138184
0.6926923951960772,31.9527747631073
0.6926921616233667,31.96950650215149
0.6926919395359068,31.98725175857544
0.6926917060023038,32.0037899017334
0.6926914839529147,32.021435022354126
0.6926912504584108,32.038065910339355
0.6926910284470851,32.055474519729614
0.6926907949916724,32.071993827819824
0.6926905730184022,32.08942461013794
0.6926903396020729,32.10590744018555
0.6926901176668506,32.12357473373413
0.6926898842895972,32.14042282104492
0.6926896623924151,32.15814185142517
0.6926894290542295,32.17475724220276
0.6926892071950796,32.19260001182556
0.6926889738959543,32.20952820777893
0.6926887520748297,32.227256536483765
0.6926885188147561,32.24414396286011
0.6926882970316488,32.26182246208191
0.6926880638106199,32.27857685089111
0.6926878420655218,32.2962749004364
0.6926876088835294,32.31287360191345
0.6926873871764334,32.33105802536011
0.6926871540334695,32.348246335983276
0.6926869323643678,32.366703033447266
0.6926866992604253,32.383728981018066
0.6926864776293099,32.40194606781006
0.6926862445643804,32.41923904418945
0.6926860229712443,32.43746042251587
0.6926857899453199,32.45468330383301
0.692685568390155,32.4728729724884
0.6926853354032282,32.490129470825195
0.6926851138860272,32.50866770744324
0.6926848809380897,32.52613925933838
0.6926846594588448,32.54472541809082
0.6926844265498892,32.561997413635254
0.6926842051085931,32.58019828796387
0.6926839722386112,32.596885204315186
0.6926837508352558,32.614628076553345
0.6926835180042399,32.63153791427612
0.6926832966388178,32.649399518966675
0.6926830638467605,32.666147232055664
0.6926828425192636,32.68398308753967
0.6926826097661566,32.70083975791931
0.6926823884765784,32.71865892410278
0.6926821557624138,32.735745668411255
0.6926819345107454,32.75405931472778
0.6926817018355163,32.771063566207886
0.6926814806217506,32.78896117210388
0.6926812479854482,32.805705547332764
0.6926810268095773,32.823392152786255
0.6926807942121942,32.840070962905884
0.6926805730742115,32.85779643058777
0.6926803405157395,32.874497175216675
0.6926801194156363,32.892181396484375
0.6926798868960679,32.90890192985535
0.6926796658338369,32.92653465270996
0.6926794333531644,32.943378925323486
0.6926792123287983,32.96119475364685
0.6926789798870135,32.978092193603516
0.692678758900504,32.99654841423035
0.6926785264975998,33.01343512535095
0.6926783055489395,33.031086444854736
0.6926780731849076,33.04784178733826
0.6926778522740892,33.06560301780701
0.692677619948922,33.08227849006653
0.6926773990759375,33.09979844093323
0.6926771667896268,33.11626195907593
0.6926769459544689,33.134037256240845
0.6926767137070073,33.151044845581055
0.6926764929096685,33.16862607002258
0.6926762607010477,33.18525433540344
0.6926760399415199,33.202876806259155
0.6926758077717331,33.2192656993866
0.6926755870500089,33.2365984916687
0.6926753549190472,33.25317192077637
0.6926751342351193,33.27098727226257
0.6926749021429753,33.287635803222656
0.6926746814968355,33.305580615997314
0.6926744494435019,33.322572469711304
0.6926742288351432,33.34015703201294
0.6926739968206116,33.35665202140808
0.6926737762500258,33.374128580093384
0.6926735442742885,33.390642166137695
0.6926733237414685,33.40837121009827
0.6926730918045179,33.42491626739502
0.6926728713094555,33.442389726638794
0.692672639411284,33.45908784866333
0.6926724189539721,33.47662806510925
0.6926721870945716,33.4932746887207
0.6926719666750024,33.511109590530396
0.6926717348543645,33.52801847457886
0.6926715144725313,33.54603910446167
0.6926712826906489,33.56324577331543
0.6926710623465429,33.58157229423523
0.6926708306034084,33.59823393821716
0.6926706102970225,33.615583181381226
0.6926703785926274,33.63196659088135
0.6926701583239538,33.649388551712036
0.6926699266582913,33.66589331626892
0.6926697064273224,33.683459520339966
0.6926694748003839,33.69988560676575
0.6926692546071122,33.71731209754944
0.6926690230188904,33.73369383811951
0.6926688028633082,33.75168466567993
0.6926685713137953,33.768561363220215
0.6926683511958953,33.78656721115112
0.6926681196850832,33.80317997932434
0.6926678996048572,33.820613861083984
0.6926676681327382,33.83724403381348
0.6926674480901795,33.855087757110596
0.692667216656746,33.871459007263184
0.6926669966518465,33.88902997970581
0.6926667652570904,33.90561079978943
0.6926665452898425,33.92356085777283
0.6926663139337564,33.940629959106445
0.6926660940041527,33.9588086605072
0.6926658626867285,33.97578454017639
0.6926656427947612,33.99363160133362
0.6926654115159917,34.010435581207275
0.692665191661653,34.02881860733032
0.6926649604215298,34.04620695114136
0.6926647406048126,34.06394290924072
0.6926645094033285,34.0807089805603
0.6926642896242249,34.09851837158203
0.6926640584613715,34.11530423164368
0.6926638387198741,34.133057832717896
0.6926636075956439,34.14960789680481
0.6926633878917454,34.16735053062439
0.6926631568061306,34.18447971343994
0.6926629371398232,34.202643394470215
0.6926627060928162,34.21942949295044
0.6926624864640915,34.23717784881592
0.6926622554556844,34.25405406951904
0.6926620358645359,34.271971464157104
0.6926618048947215,34.28883409500122
0.6926615853411411,34.30693078041077
0.6926613544099108,34.32384419441223
0.6926611348938911,34.34148192405701
0.6926609040012377,34.35812520980835
0.6926606845227712,34.375853300094604
0.6926604536686866,34.39258313179016
0.6926602342277656,34.410560846328735
0.6926600034122419,34.42737102508545
0.692659784008859,34.44564485549927
0.6926595532318887,34.46248698234558
0.6926593338660363,34.4800066947937
0.6926591031276114,34.49771809577942
0.6926588837992819,34.5155713558197
0.692658653099395,34.53284525871277
0.6926584338085806,34.55127286911011
0.6926582031472244,34.56847310066223
0.6926579838939175,34.58692526817322
0.6926577532710836,34.603960275650024
0.692657534055277,34.62208151817322
0.6926573034709572,34.63935971260071
0.6926570842926435,34.65754556655884
0.6926568537468307,34.674498319625854
0.6926566346060018,34.69245362281799
0.6926564040986883,34.70925784111023
0.6926561849953369,34.727283000946045
0.6926559545265151,34.74437880516052
0.6926557354606333,34.762664794921875
0.6926555050302948,34.77967405319214
0.6926552860018755,34.7975857257843
0.6926550556100133,34.814398527145386
0.6926548366190487,34.83209800720215
0.6926546062656543,34.84878969192505
0.6926543873121372,34.86651825904846
0.6926541569972032,34.88320994377136
0.6926539380811257,34.900999546051025
0.6926537078046445,34.91787147521973
0.6926534889259991,34.93559408187866
0.6926532586879631,34.95263957977295
0.692653039846742,34.971078634262085
0.6926528096471432,34.98832726478577
0.6926525908433392,35.00645613670349
0.6926523606821696,35.023571729660034
0.6926521419157754,35.041439056396484
0.6926519117930274,35.058308839797974
0.6926516930640352,35.076740026474
0.6926514629797015,35.093929052352905
0.6926512442881033,35.11228585243225
0.6926510142421761,35.129374980926514
0.6926507955879649,35.147645711898804
0.6926505655804358,35.164915561676025
0.6926503469636038,35.182987451553345
0.692650116994466,35.19988512992859
0.6926498984150057,35.21834945678711
0.6926496684842509,35.235777378082275
0.6926494499421548,35.25421166419983
0.6926492200497751,35.27159070968628
0.6926490015450356,35.290220737457275
0.692648771691024,35.307616233825684
0.6926485532236335,35.32630491256714
0.6926483234079815,35.343684911727905
0.6926481049779327,35.36240363121033
0.6926478752006335,35.37997126579285
0.6926476568079184,35.3985059261322
0.6926474270689631,35.41577458381653
0.6926472087135752,35.43389964103699
0.6926469790129569,35.45057439804077
0.6926467606948875,35.46875715255737
0.692646531032598,35.485692262649536
0.6926463127518404,35.50360417366028
0.6926460831278721,35.520604610443115
0.6926458648844184,35.53881645202637
0.6926456352987638,35.556005001068115
0.6926454170926063,35.574252128601074
0.692645187545258,35.59133529663086
0.6926449693763891,35.6098358631134
0.692644739867339,35.62709879875183
0.6926445217357516,35.645017862319946
0.6926442922649915,35.661683082580566
0.6926440741706779,35.679492235183716
0.6926438447382008,35.69621014595032
0.6926436266811534,35.71416139602661
0.6926433972869513,35.73099160194397
0.692643179267163,35.74945688247681
0.6926429499112281,35.76679491996765
0.6926427319286909,35.78514003753662
0.6926425026110156,35.80240345001221
0.6926422846657219,35.82050657272339
0.6926420553862986,35.83736276626587
0.6926418374782412,35.85571908950806
0.6926416082370622,35.87294340133667
0.6926413903662333,35.89117646217346
0.6926411611632909,35.90809774398804
0.692640943329683,35.926308393478394
0.6926407141649696,35.94353365898132
0.6926404963685753,35.96210432052612
0.6926402672420828,35.979382276535034
0.6926400494828946,35.99781656265259
0.6926398203946156,36.01503133773804
0.6926396026726261,36.03312420845032
0.6926393736225527,36.05027222633362
0.6926391559377543,36.06857967376709
0.6926389269258788,36.08537459373474
0.6926387092782642,36.103450536727905
0.6926384803045791,36.12057638168335
0.6926382626941404,36.138901233673096
0.6926380337586373,36.15603685379028
0.6926378161853673,36.17456126213074
0.6926375872880398,36.19169783592224
0.6926373697519306,36.209768295288086
0.6926371408927703,36.226592779159546
0.6926369233938146,36.24467706680298
0.6926366945728138,36.26145100593567
0.6926364771110043,36.27926468849182
0.6926362483281553,36.29611015319824
0.6926360309034836,36.31436038017273
0.6926358021587791,36.33131146430969
0.692635584771239,36.34950518608093
0.6926353560646709,36.366706132888794
0.6926351387142539,36.38485288619995
0.6926349100458145,36.40181255340576
0.6926346927325134,36.4195761680603
0.692634464102195,36.436511278152466
0.6926342468260028,36.454402685165405
0.692634018233798,36.47117042541504
0.6926338009947068,36.48891758918762
0.6926335724406074,36.50591015815735
0.6926333552386096,36.52372741699219
0.6926331267226085,36.540358543395996
0.6926329095576969,36.558136224746704
0.6926326810797858,36.575316429138184
0.6926324639519527,36.59360861778259
0.6926322355121245,36.6103355884552
0.692632018421362,36.628254652023315
0.692631790019609,36.64533495903015
0.6926315729659103,36.66333270072937
0.6926313446022245,36.68012309074402
0.6926311275855815,36.69786286354065
0.6926308992599556,36.7144832611084
0.6926306822803613,36.732221364974976
0.6926304539927872,36.74894428253174
0.6926302370502341,36.766666650772095
0.6926300088007042,36.783185958862305
0.6926297918951846,36.80120396614075
0.6926295636836914,36.818227767944336
0.6926293468151978,36.836260080337524
0.6926291186417337,36.852839946746826
0.6926289018102587,36.87019991874695
0.6926286736748161,36.88669681549072
0.692628456880352,36.90401887893677
0.6926282287829229,36.920411348342896
0.6926280120254623,36.93772578239441
0.6926277839660392,36.95431113243103
0.692627567245575,36.97180533409119
0.69262733922415,36.98853826522827
0.6926271225406747,37.00608444213867
0.6926268945572402,37.02247381210327
0.6926266779107458,37.039682388305664
0.6926264499652945,37.056108713150024
0.6926262333557739,37.07349157333374
0.6926260054482978,37.09017324447632
0.6926257888757433,37.10765266418457
0.692625561006235,37.124083280563354
0.6926253444706391,37.14164733886719
0.692625116639091,37.158068895339966
0.6926249001404463,37.17537593841553
0.6926246723468504,37.19200253486633
0.6926244558851496,37.20936894416809
0.6926242281294983,37.22584414482117
0.6926240117047336,37.24335241317749
0.6926237839870195,37.25984263420105
0.6926235675991838,37.277276277542114
0.6926233399193988,37.293776512145996
0.692623123568485,37.31132507324219
0.6926228959266214,37.32822108268738
0.6926226796126213,37.34633278846741
0.692622452008672,37.36318039894104
0.6926222357315782,37.381086587905884
0.6926220081655354,37.39840388298035
0.6926217919253405,37.416465044021606
0.6926215643971966,37.433096408843994
0.6926213481938932,37.450663328170776
0.6926211207036403,37.46717166900635
0.6926209045372209,37.48473048210144
0.6926206770848518,37.50127673149109
0.6926204609553092,37.51896810531616
0.6926202335408154,37.53544902801514
0.6926200174481416,37.552834272384644
0.6926197900715165,37.569275856018066
0.6926195740157042,37.58692908287048
0.6926193466769396,37.60389065742493
0.6926191306579819,37.62157654762268
0.6926189033570697,37.63805818557739
0.6926186873749586,37.655970096588135
0.6926184601118921,37.67291474342346
0.6926182441666202,37.69054985046387
0.6926180169413912,37.706928730010986
0.6926178010329511,37.7241690158844
0.6926175738455522,37.74061298370361
0.6926173579739365,37.75821566581726
0.6926171308243598,37.77462601661682
0.6926169149895613,37.792051792144775
0.6926166878777993,37.80863356590271
0.6926164720798097,37.82595348358154
0.6926162450058551,37.842334032058716
0.6926160292446676,37.85989499092102
0.6926158022085123,37.87631559371948
0.6926155864841198,37.893683671951294
0.6926153594857558,37.910141944885254
0.6926151437981506,37.9275426864624
0.6926149168375713,37.943939208984375
0.6926147011867453,37.96119976043701
0.6926144742639423,37.977699279785156
0.6926142586498885,37.995213747024536
0.6926140317648547,38.01172137260437
0.6926138161875658,38.029072999954224
0.692613589340293,38.045417070388794
0.6926133737997615,38.062764167785645
0.6926131469902423,38.07917094230652
0.6926129314864611,38.09654474258423
0.6926127047146876,38.11308717727661
0.6926124892476487,38.13064098358154
0.6926122625136142,38.14741134643555
0.6926120470833101,38.16510891914368
0.6926118203870062,38.181607246398926
0.6926116049934296,38.19933605194092
0.6926113783348493,38.21587610244751
0.6926111629779927,38.233282804489136
0.6926109363571279,38.24970579147339
0.6926107210369841,38.26737880706787
0.692610494453827,38.283915281295776
0.6926102791703888,38.30142402648926
0.6926100526249318,38.317981004714966
0.6926098373781912,38.33551359176636
0.692609610870427,38.35207653045654
0.692609395660377,38.36952352523804
0.692609169190298,38.38592004776001
0.692608954016931,38.403544902801514
0.6926087275845293,38.42003798484802
0.6926085124478379,38.43838381767273
0.6926082860531061,38.455719232559204
0.6926080709530826,38.47426748275757
0.6926078445960133,38.49136543273926
0.6926076295326506,38.50946497917175
0.692607403213236,38.52632546424866
0.6926071881865264,38.5445339679718
0.6926069619047589,38.56162905693054
0.692606746914695,38.57944321632385
0.6926065206705666,38.59601879119873
0.6926063057171417,38.613845348358154
0.6926060795106452,38.63086175918579
0.6926058645938508,38.64844799041748
0.6926056384249788,38.66497540473938
0.6926054235448081,38.68266987800598
0.6926051974135525,38.69951319694519
0.6926049825699979,38.71702432632446
0.6926047564763513,38.733505725860596
0.6926045416694058,38.750794887542725
0.6926043156133607,38.76735520362854
0.6926041008430163,38.78501868247986
0.6926038748245649,38.80151677131653
0.6926036600908145,38.818954944610596
0.6926034341099494,38.835702896118164
0.6926032194127852,38.853633403778076
0.692602993469499,38.870258808135986
0.6926027788089141,38.887693881988525
0.6926025529031989,38.90411043167114
0.6926023382791854,38.921611309051514
0.6926021124110335,38.93813991546631
0.6926018978235843,38.95568823814392
0.6926016719929883,38.97214651107788
0.6926014574420962,38.98992967605591
0.6926012316490483,39.00663495063782
0.6926010171347057,39.02418661117554
0.6926007913791984,39.04062557220459
0.6926005769013979,39.05789661407471
0.6926003511834238,39.07426428794861
0.6926001367421576,39.09179162979126
0.692599911061709,39.10875415802002
0.6925996966569699,39.1268105506897
0.6925994710140396,39.14340949058533
0.6925992566458202,39.1608829498291
0.6925990310404002,39.17750310897827
0.6925988167086935,39.19518709182739
0.6925985911407759,39.21196889877319
0.6925983768455743,39.22999095916748
0.6925981513151519,39.24667692184448
0.6925979370564478,39.264080286026
0.6925977115635129,39.28119778633118
0.6925974973412992,39.299355030059814
0.6925972718858442,39.316383361816406
0.6925970577001133,39.334105014801025
0.6925968322821306,39.35071659088135
0.6925966181328753,39.36891984939575
0.6925963927523575,39.3860878944397
0.6925961786395702,39.40440130233765
0.6925959532965097,39.42159628868103
0.6925957392201828,39.43957161903381
0.6925955139145721,39.45649814605713
0.6925952998746984,39.474921226501465
0.6925950746065299,39.4918110370636
0.6925948606031023,39.50965881347656
0.692594635372368,39.52669286727905
0.6925944214053787,39.54496741294861
0.6925941962120715,39.56229639053345
0.6925939822815133,39.5806999206543
0.6925937571256257,39.597705602645874
0.692593543231491,39.61548662185669
0.6925933181130152,39.63251709938049
0.6925931042552971,39.650726556777954
0.6925928791742253,39.667495012283325
0.692592665352916,39.68517827987671
0.692592440309241,39.70208978652954
0.6925922265243334,39.72058176994324
0.6925920015180477,39.73752975463867
0.6925917877695338,39.75557851791382
0.69259156280063,39.77273988723755
0.6925913490885027,39.79069685935974
0.6925911241569725,39.80746531486511
0.6925909104812251,39.82518768310547
0.6925906855870612,39.84212064743042
0.6925904719476856,39.859859466552734
0.6925902470908809,39.87653207778931
0.6925900334878701,39.89433574676514
0.6925898086684164,39.91111516952515
0.692589595101763,39.92901849746704
0.6925893703196532,39.94635820388794
0.6925891567893493,39.96468639373779
0.6925889320445758,39.981481313705444
0.6925887185506143,39.9993736743927
0.6925884938431697,40.01632475852966
0.6925882803855432,40.0345733165741
0.6925880557154198,40.05143904685974
0.6925878422941213,40.069180965423584
0.692587617661311,40.08609890937805
0.692587404276333,40.10428810119629
0.6925871796808287,40.121150732040405
0.6925869663321638,40.13902401924133
0.6925867417739581,40.1556921005249
0.6925865284615987,40.173823595047
0.6925863039406839,40.190579652786255
0.692586090664623,40.20869040489197
0.6925858661809914,40.225472927093506
0.6925856529412209,40.2439444065094
0.6925854284948654,40.261380434036255
0.692585215291379,40.27971625328064
0.6925849908822915,40.29695224761963
0.6925847777150814,40.31559133529663
0.6925845533432544,40.3329815864563
0.6925843402123129,40.3515841960907
0.6925841158777393,40.36897397041321
0.6925839027830593,40.38720893859863
0.6925836784857312,40.4039351940155
0.6925834654273055,40.421324729919434
0.6925832411672154,40.43778610229492
0.6925830281450366,40.45525312423706
0.6925828039221771,40.471895933151245
0.6925825909362374,40.48959422111511
0.6925823667506011,40.50609469413757
0.6925821538008935,40.52351999282837
0.6925819296524727,40.54009008407593
0.6925817167389897,40.55761742591858
0.6925814926277768,40.574605226516724
0.6925812797505111,40.59266209602356
0.6925810556764987,40.610002756118774
0.692580842835443,40.62820649147034
0.6925806187986236,40.644936323165894
0.6925804059937704,40.66307473182678
0.6925801819941364,40.68004870414734
0.6925799692254786,40.69841265678406
0.6925797452630225,40.71559166908264
0.6925795325305526,40.734171867370605
0.6925793086052664,40.7512571811676
0.6925790959089773,40.76923489570618
0.6925788720208542,40.78605556488037
0.692578659360738,40.803943395614624
0.6925784355097699,40.82073378562927
0.6925782228858198,40.83882665634155
0.6925779990719996,40.85580492019653
0.692577786484208,40.87421202659607
0.692577562707528,40.89115023612976
0.6925773501558878,40.90893816947937
0.6925771264163402,40.925626277923584
0.6925769139008439,40.94363260269165
0.6925766901984216,40.96041297912598
0.692576477719062,40.97858715057373
0.6925762540537572,40.99557709693909
0.6925760416105265,41.013452768325806
0.6925758179823319,41.030473947525024
0.6925756055752232,41.04824233055115
0.6925753819841314,41.06512212753296
0.6925751696131371,41.08319640159607
0.6925749460591404,41.10014319419861
0.6925747337242533,41.118101835250854
0.692574510207344,41.134942293167114
0.6925742979085568,41.15250253677368
0.6925740744287276,41.16921138763428
0.6925738621660331,41.18695783615112
0.6925736387232763,41.203694581985474
0.6925734264966668,41.22166061401367
0.6925732030909754,41.238370180130005
0.6925729909004438,41.25609540939331
0.6925727675318095,41.27275848388672
0.6925725553773484,41.290627002716064
0.6925723320457645,41.307583808898926
0.6925721199273668,41.326131105422974
0.692571896632825,41.34345293045044
0.6925716845504835,41.36190867424011
0.6925714612929765,41.379297971725464
0.6925712492466835,41.397627115249634
0.6925710260262041,41.41486191749573
0.6925708140159522,41.43329930305481
0.6925705908324932,41.450573444366455
0.6925703788582749,41.468992948532104
0.6925701557118285,41.48624801635742
0.692569943773637,41.50418663024902
0.6925697206641955,41.520777463912964
0.6925695087620234,41.538278579711914
0.6925692856895791,41.55491852760315
0.6925690738234188,41.57309818267822
0.6925688507879646,41.5904803276062
0.6925686389578091,41.608826875686646
0.6925684159593377,41.62586069107056
0.6925682041651793,41.643818855285645
0.6925679812036827,41.66085124015808
0.6925677694455146,41.67935585975647
0.6925675465209855,41.69667959213257
0.6925673347987998,41.714893102645874
0.6925671119112308,41.73197412490845
0.6925669002250209,41.750402212142944
0.6925666773744044,41.76772212982178
0.6925664657241624,41.785847663879395
0.6925662429104907,41.802785873413086
0.6925660312962097,41.82068228721619
0.6925658085194758,41.837393045425415
0.6925655969411477,41.85525441169739
0.6925653742013439,41.87206029891968
0.6925651626589624,41.88998603820801
0.692564939956081,41.90689516067505
0.6925647284496386,41.92487978935242
0.6925645057836721,41.94196701049805
0.6925642943131611,41.95976901054382
0.6925640716841025,41.97653365135193
0.6925638602495156,41.994303703308105
0.6925636376573572,42.011200189590454
0.6925634262586873,42.029332399368286
0.6925632037034215,42.046408891677856
0.6925629923406608,42.064592361450195
0.6925627698222803,42.08152222633362
0.6925625584954223,42.09947204589844
0.6925623360139194,42.11632823944092
0.6925621247229565,42.13437557220459
0.6925619022783236,42.15109920501709
0.6925616910232488,42.168906450271606
0.6925614686154785,42.18561840057373
0.6925612573962842,42.20341968536377
0.692561035025369,42.22020936012268
0.6925608238420478,42.2382493019104
0.6925606015079808,42.2550687789917
0.6925603903605252,42.27288293838501
0.6925601680632985,42.28950238227844
0.6925599569517014,42.30731558799744
0.6925597346913075,42.32396745681763
0.6925595236155617,42.34153652191162
0.6925593013919934,42.35816144943237
0.6925590903520915,42.376105070114136
0.6925588681653411,42.392719745635986
0.6925586571612762,42.41012477874756
0.6925584350113361,42.42663621902466
0.6925582240431003,42.4442036151886
0.692558001929963,42.46108555793762
0.6925577909975495,42.478997468948364
0.692557568921208,42.49571704864502
0.6925573580246096,42.51335024833679
0.692557135985056,42.52993893623352
0.6925569251242648,42.547359228134155
0.6925567031214919,42.56403660774231
0.6925564922965012,42.58179259300232
0.692556270330501,42.59828567504883
0.6925560595413036,42.615896701812744
0.6925558376120694,42.6325364112854
0.6925556268586575,42.64993762969971
0.6925554049661813,42.666380643844604
0.6925551942485476,42.683762311935425
0.6925549723928225,42.70103406906128
0.6925547617109603,42.71953630447388
0.6925545398919783,42.73665952682495
0.6925543292458799,42.75461530685425
0.6925541074636337,42.77131962776184
0.6925538968532919,42.78937792778015
0.692553675107774,42.80679488182068
0.6925534645331818,42.82487893104553
0.6925532428243847,42.841426372528076
0.6925530322855346,42.858802795410156
0.692552810613451,42.875173807144165
0.6925526001103359,42.89333939552307
0.6925523784749583,42.91044902801514
0.6925521680075701,42.92885780334473
0.6925519464088916,42.94573998451233
0.6925517359772237,42.96364164352417
0.6925515144152364,42.980570793151855
0.6925513040192816,42.99864864349365
0.6925510824939778,43.01585006713867
0.6925508721337289,43.03414058685303
0.6925506506451011,43.05124592781067
0.6925504403205506,43.06956696510315
0.6925502188685916,43.086673974990845
0.6925500085797325,43.10500240325928
0.6925497871644348,43.12216353416443
0.6925495769112597,43.140448331832886
0.692549355532616,43.15747857093811
0.6925491453151176,43.17591381072998
0.6925489239731203,43.193164587020874
0.6925487137912915,43.21126079559326
0.6925484924859332,43.22816276550293
0.6925482823397665,43.24637722969055
0.6925480610710398,43.26354932785034
0.692547850960528,43.281702280044556
0.6925476297284257,43.29862713813782
0.6925474196535613,43.31684327125549
0.6925471984580758,43.333964347839355
0.6925469884188517,43.35220766067505
0.6925467672599757,43.36940097808838
0.6925465572563848,43.3878378868103
0.6925463361341103,43.40499210357666
0.6925461261661455,43.42348003387451
0.6925459050804654,43.4406681060791
0.6925456951481197,43.45892262458801
0.6925454740990267,43.47581958770752
0.6925452642022919,43.49396514892578
0.6925450431897784,43.510865449905396
0.692544833328648,43.52875208854675
0.6925446123527066,43.54554200172424
0.692544402527173,43.5634388923645
0.6925441815877965,43.58029913902283
0.6925439717978527,43.598060846328735
0.6925437508950333,43.61490201950073
0.6925435411406718,43.63318490982056
0.6925433202744024,43.65033173561096
0.6925431105556165,43.66841435432434
0.6925428897258894,43.685394048690796
0.692542680042671,43.703447103500366
0.6925424592494792,43.72073435783386
0.6925422496018218,43.73921203613281
0.6925420288451574,43.756242752075195
0.6925418192330531,43.774298429489136
0.6925415985129091,43.791202783584595
0.6925413889363513,43.809662103652954
0.6925411682527199,43.82696461677551
0.6925409587117012,43.84529757499695
0.6925407380645751,43.862343311309814
0.6925405285590881,43.880452394485474
0.69254030794846,43.89747405052185
0.6925400984784975,43.91570472717285
0.6925398779043603,43.93281173706055
0.6925396684699149,43.95115423202515
0.6925394479322609,43.96812653541565
0.6925392385333252,43.98634076118469
0.6925390180321469,44.003331899642944
0.6925388086687146,44.02114534378052
0.6925385882040045,44.03796458244324
0.6925383788760674,44.0564546585083
0.6925381584478185,44.07372164726257
0.6925379491553699,44.09179329872131
0.6925377287635742,44.10863995552063
0.6925375195066068,44.12676024436951
0.6925372991512572,44.14368724822998
0.6925370899297639,44.16161608695984
0.6925368696108529,44.17848610877991
0.6925366604248263,44.19619965553284
0.6925364401423466,44.21285390853882
0.6925362309917794,44.23067665100098
0.6925360107457236,44.24774789810181
0.6925358016306086,44.26578688621521
0.6925355814209693,44.28253245353699
0.6925353723412996,44.30018854141235
0.6925351521680694,44.31681418418884
0.6925349431238373,44.334275245666504
0.692534722987009,44.35097122192383
0.6925345139782073,44.36849045753479
0.6925342938777734,44.38533926010132
0.6925340849043952,44.403523206710815
0.6925338648403478,44.42026376724243
0.692533655902386,44.43780565261841
0.6925334358747182,44.45440101623535
0.6925332269721651,44.47190499305725
0.6925330069808696,44.48893690109253
0.6925327981137183,44.506625175476074
0.6925325781587877,44.52317023277283
0.6925323693270309,44.54060912132263
0.6925321494084575,44.55710458755493
0.6925319406120879,44.57469940185547
0.6925317207298645,44.59119462966919
0.6925315119688753,44.60850167274475
0.6925312921229942,44.62527561187744
0.6925310833973778,44.64352035522461
0.6925308635878321,44.660157680511475
0.6925306548975814,44.67765808105469
0.6925304351243633,44.694225549697876
0.6925302264694713,44.711570739746094
0.6925300067325738,44.72815918922424
0.6925297981130327,44.74587321281433
0.692529578412448,44.7627477645874
0.6925293698282515,44.78041648864746
0.6925291501639724,44.79700183868408
0.6925289416151127,44.814433336257935
0.6925287219871318,44.83102369308472
0.6925285134736017,44.84947943687439
0.6925282938819123,44.86663269996643
0.6925280854037043,44.88456130027771
0.6925278658482984,44.90143156051636
0.6925276574054056,44.91931939125061
0.6925274378862759,44.93601083755493
0.6925272294786912,44.953779458999634
0.6925270099958302,44.97048807144165
0.6925268016235467,44.98844575881958
0.692526582176947,45.00548601150513
0.692526373839957,45.02373385429382
0.6925261544296112,45.04061937332153
0.692525946127908,45.05886459350586
0.692525726753809,45.076125621795654
0.6925255184873846,45.09436225891113
0.692525299149525,45.11128234863281
0.6925250909183732,45.129271507263184
0.6925248716167454,45.14617562294006
0.6925246634208586,45.16417169570923
0.6925244441554552,45.181071281433105
0.6925242359948258,45.19904589653015
0.6925240167656399,45.21608638763428
0.692523808640261,45.234554052352905
0.6925235894472851,45.25170969963074
0.6925233813571496,45.27021527290344
0.692523162200376,45.28761410713196
0.6925229541454768,45.30591940879822
0.6925227350248984,45.32317399978638
0.6925225270052282,45.34167695045471
0.6925223079208375,45.35901641845703
0.6925220999363891,45.3775589466095
0.6925218808881785,45.39488077163696
0.6925216729389445,45.41334128379822
0.6925214539269073,45.430604219436646
0.6925212460128813,45.448795795440674
0.6925210270370096,45.46590971946716
0.6925208191581838,45.48409152030945
0.6925206002184702,45.50079870223999
0.6925203923748373,45.51844048500061
0.6925201734712751,45.53513860702515
0.6925199656628284,45.55253553390503
0.6925197467954094,45.56896257400513
0.6925195390221414,45.586365699768066
0.6925193201908588,45.602861404418945
0.6925191124527624,45.6201868057251
0.6925188936576088,45.636632680892944
0.6925186859546768,45.654221534729004
0.6925184671956447,45.67080569267273
0.6925182595278698,45.68816304206848
0.6925180408049522,45.704577684402466
0.6925178331723273,45.722182273864746
0.6925176144855165,45.73859000205994
0.6925174068880348,45.756067514419556
0.6925171882373234,45.77292323112488
0.6925169806749772,45.79119896888733
0.692516762060358,45.80803418159485
0.6925165545331408,45.82564830780029
0.6925163359546064,45.8420729637146
0.6925161284625103,45.8595654964447
0.6925159099200535,45.8764750957489
0.6925157024630717,45.89427614212036
0.6925154839566848,45.910788774490356
0.6925152765348104,45.92860722541809
0.6925150580644865,45.945472240448
0.6925148506777118,45.96305561065674
0.6925146322434437,45.97956871986389
0.6925144248917614,45.99699687957764
0.6925142064935413,46.014185190200806
0.6925139991769451,46.03254771232605
0.6925137808147658,46.0494019985199
0.6925135735332478,46.067423820495605
0.6925133552071022,46.08459687232971
0.6925131479606553,46.102906227111816
0.6925129296705357,46.12020993232727
0.6925127224591535,46.13862133026123
0.6925125042050525,46.15604090690613
0.6925122970287272,46.17431998252869
0.6925120788106378,46.191596269607544
0.6925118716693625,46.209993839263916
0.6925116534872772,46.22736310958862
0.6925114463810444,46.245628118515015
0.692511228234956,46.26295876502991
0.6925110211637586,46.281468629837036
0.6925108030536601,46.298898220062256
0.6925105960174912,46.317471504211426
0.6925103779433748,46.334779262542725
0.6925101709422272,46.353187799453735
0.6925099529040852,46.37037897109985
0.6925097459379522,46.38836622238159
0.6925095279357779,46.40517044067383
0.6925093210046516,46.423349380493164
0.6925091030384376,46.44057512283325
0.6925088961423109,46.459006786346436
0.6925086782120502,46.47647547721863
0.6925084713509162,46.49498796463013
0.6925082534566007,46.51226258277893
0.6925080466304524,46.53079962730408
0.6925078287720751,46.54830026626587
0.6925076219809051,46.56694483757019
0.6925074041584592,46.58430624008179
0.6925071974022604,46.60264825820923
0.6925069796157379,46.619762659072876
0.6925067728945032,46.63826394081116
0.6925065551438976,46.655526638031006
0.69250634845762,46.67744302749634
0.6925061307429229,46.69490885734558
0.6925059240915953,46.71357798576355
0.6925057064127997,46.73092484474182
0.692505499796415,46.749419927597046
0.6925052821535139,46.76673221588135
0.6925050755720646,46.78527522087097
0.6925048579650509,46.802916288375854
0.6925046514185302,46.8215217590332
0.692504433847396,46.83876872062683
0.6925042273357966,46.857115268707275
0.6925040098005352,46.874361515045166
0.6925038033238499,46.89301896095276
0.6925035858244536,46.91054391860962
0.6925033793826755,46.92898368835449
0.6925031619191371,46.9463996887207
0.6925029555122587,46.96481919288635
0.6925027380845712,46.98179006576538
0.6925025317125858,46.99986553192139
0.6925023143207414,47.01685309410095
0.6925021079836419,47.035027503967285
0.6925018906276336,47.052213191986084
0.6925016843254124,47.070586919784546
0.6925014670052326,47.08795738220215
0.6925012607378831,47.10645914077759
0.6925010434535247,47.123939514160156
0.6925008372210397,47.14242243766785
0.6925006199724956,47.15982270240784
0.6925004137748674,47.178218841552734
0.6925001965621301,47.19533848762512
0.6924999903993522,47.21332025527954
0.6924997732224144,47.23018479347229
0.6924995670944798,47.248382806777954
0.6924993499533338,47.26533269882202
0.6924991438602355,47.28348660469055
0.6924989267548747,47.3006157875061
0.6924987206966047,47.31915640830994
0.6924985036270216,47.3364679813385
0.6924982976035732,47.35474896430969
0.6924980805697607,47.37188673019409
0.692497874581127,47.39032745361328
0.6924976575830774,47.40762948989868
0.6924974516292511,47.42611575126648
0.6924972346669572,47.44354295730591
0.6924970287479315,47.46213674545288
0.6924968118213862,47.47933912277222
0.6924966059371538,47.497689723968506
0.6924963890463498,47.51507568359375
0.6924961831969031,47.53331804275513
0.6924959663418331,47.550485134124756
0.6924957605271657,47.56898784637451
0.6924955437078224,47.58605933189392
0.6924953379279272,47.60381722450256
0.6924951211443032,47.62054181098938
0.6924949153991724,47.63854742050171
0.6924946986512607,47.65563988685608
0.6924944929408878,47.6972451210022
0.692494276228681,47.71903896331787
0.6924940705530588,47.73729944229126
0.6924938538765494,47.75443935394287
0.6924936482356706,47.77241587638855
0.6924934315948514,47.78931522369385
0.6924932259887093,47.80724906921387
0.6924930093835735,47.8241331577301
0.6924928038121608,47.842209577560425
0.6924925872427006,47.85888910293579
0.6924923817060101,47.87655305862427
0.6924921651722182,47.89371466636658
0.6924919596702427,47.911845684051514
0.6924917431721125,47.92920231819153
0.6924915377048452,47.94709324836731
0.6924913212423688,47.96407151222229
0.6924911158098022,47.98169016838074
0.6924908993829728,47.99830174446106
0.6924906939851002,48.015886545181274
0.69249047759391,48.03269052505493
0.6924902722307245,48.050699949264526
0.6924900558751662,48.06748557090759
0.6924898505466602,48.08562755584717
0.6924896342267274,48.102654457092285
0.6924894289328942,48.120641469955444
0.6924892126485787,48.13762187957764
0.6924890073894111,48.155699014663696
0.6924887911407058,48.17245864868164
0.6924885859161968,48.19007349014282
0.6924883697030949,48.206923723220825
0.6924881645132369,48.225066900253296
0.692487948335731,48.2421612739563
0.6924877431805176,48.26060509681702
0.6924875270386003,48.27784276008606
0.6924873219180241,48.29626250267029
0.6924871058116883,48.313544034957886
0.6924869007257421,48.332021713256836
0.6924866846549804,48.34924817085266
0.6924864796036577,48.367637634277344
0.6924862635684625,48.38485836982727
0.6924860585517557,48.40325903892517
0.6924858425521203,48.42037844657898
0.6924856375700225,48.43910622596741
0.6924854216059395,48.45667219161987
0.6924852166584438,48.47557306289673
0.6924850007299058,48.49315905570984
0.6924847958170047,48.51188254356384
0.6924845799240047,48.52938675880432
0.6924843750456912,48.54825210571289
0.6924841591882218,48.565882205963135
0.6924839543444893,48.584494829177856
0.6924837385225433,48.60167384147644
0.6924835337133842,48.62015700340271
0.6924833179269545,48.63735628128052
0.692483113152362,48.655646562576294
0.6924828974014413,48.67287850379944
0.6924826926614083,48.69117188453674
0.6924824769459891,48.70843529701233
0.6924822722405086,48.726442098617554
0.6924820565605839,48.743821144104004
0.6924818518896487,48.76222634315491
0.6924816362452114,48.77949333190918
0.6924814316088145,48.79773807525635
0.6924812159998569,48.814940214157104
0.6924810113979911,48.83330464363098
0.6924807958245066,48.85078549385071
0.6924805912571647,48.86928367614746
0.6924803757191458,48.88655948638916
0.6924801711863212,48.90503549575806
0.6924799556837605,48.92242670059204
0.6924797511854462,48.941222190856934
0.6924795357183366,48.9589946269989
0.692479331254525,48.97729730606079
0.692479115822859,48.994558334350586
0.6924789113935439,49.01305174827576
0.6924786959973144,49.030388593673706
0.6924784916024881,49.04874920845032
0.692478276241688,49.06596660614014
0.6924780718813432,49.08417224884033
0.6924778565559656,49.10137677192688
0.6924776522300956,49.11990284919739
0.692477436940133,49.13703966140747
0.6924772326487308,49.15531253814697
0.6924770173941759,49.17212247848511
0.6924768131372344,49.190285205841064
0.69247659791808,49.20732522010803
0.6924763936955921,49.22540092468262
0.6924761785118309,49.242536306381226
0.6924759743237897,49.260828733444214
0.6924757591754146,49.27817916870117
0.6924755550218131,49.296875
0.6924753399088167,49.31457996368408
0.6924751357896481,49.333051919937134
0.692474920712023,49.35056972503662
0.6924747166272797,49.36927270889282
0.6924745015850192,49.38705372810364
0.6924742975346944,49.405879735946655
0.692474082527791,49.42378544807434
0.6924738785118775,49.442516803741455
0.6924736635403245,49.46003723144531
0.6924734595588153,49.478806018829346
0.6924732446226048,49.4962854385376
0.6924730406754931,49.51492643356323
0.6924728257746182,49.53252410888672
0.692472621861897,49.551074504852295
0.6924724069963506,49.56850719451904
0.6924722031180124,49.58677625656128
0.6924719882877869,49.60390257835388
0.6924717844438251,49.622172594070435
0.6924715696489138,49.639145612716675
0.6924713658393209,49.65717363357544
0.6924711510797165,49.673929929733276
0.6924709473044859,49.69206213951111
0.6924707325801808,49.709131956100464
0.6924705288393058,49.727489948272705
0.6924703141502928,49.744601249694824
0.692470110443766,49.76256227493286
0.6924698957900381,49.78506278991699
0.6924696921178525,49.803098917007446
0.6924694774994027,49.819945335388184
0.6924692738615509,49.8379065990448
0.692469059278372,49.854838848114014
0.692468855674847,49.87313532829285
0.692468641126932,49.89032459259033
0.6924684375577274,49.908124923706055
0.6924682230450683,49.9247350692749
0.6924680195101769,49.94223928451538
0.692467805032767,49.95913600921631
0.6924676015321811,49.97771334648132
0.6924673870900132,49.9947988986969
0.6924671836237268,50.01219582557678
0.6924669692167935,50.02869200706482
0.692466765784799,50.04611277580261
0.6924665514130935,50.06266689300537
0.6924663480153839,50.08012795448303
0.6924661336788988,50.09660887718201
0.6924659303154674,50.1143581867218
0.6924657160141952,50.13078498840332
0.6924655126850345,50.14821743965149
0.6924652984189688,50.164894104003906
0.692465095124072,50.18280744552612
0.6924648808932049,50.20026898384094
0.6924646776325654,50.21825695037842
0.6924644634368898,50.23545503616333
0.6924642602105,50.25369691848755
0.6924640460500089,50.27105975151062
0.692463842857862,50.28951954841614
0.6924636287325487,50.30702304840088
0.6924634255746376,50.325581789016724
0.6924632114844942,50.342862129211426
0.6924630083608121,50.36127805709839
0.6924627943058316,50.37841272354126
0.6924625912163713,50.39674139022827
0.6924623771965467,50.413745403289795
0.6924621741413012,50.43201565742493
0.6924619601566253,50.44883418083191
0.6924617571355878,50.466705083847046
0.692461543186053,50.4839346408844
0.6924613401992163,50.50210404396057
0.6924611262848159,50.51876258850098
0.6924609233321736,50.53679323196411
0.6924607094529002,50.55371975898743
0.6924605065344444,50.57196402549744
0.692460292690291,50.58884525299072
0.6924600898060153,50.606497287750244
0.6924598759969747,50.62314414978027
0.6924596731468716,50.64148139953613
0.6924594593729364,50.65831446647644
0.6924592565569995,50.67605376243591
0.692459042818163,50.69286489486694
0.6924588400363849,50.711222410202026
0.6924586263326393,50.727954626083374
0.6924584235850134,50.74574422836304
0.692458209916352,50.76254987716675
0.692458007202871,50.78100085258484
0.6924577935692865,50.79825139045715
0.6924575908899435,50.816455602645874
0.6924573772914288,50.833314180374146
0.6924571746462163,50.8512499332428
0.6924569610827643,50.86859917640686
0.6924567584716762,50.88709855079651
0.6924565449432794,50.90438437461853
0.6924563423663083,50.92285203933716
0.6924561288729599,50.93996500968933
0.692455926330099,50.95830941200256
0.6924557128717916,50.9755654335022
0.6924555103630334,50.993948221206665
0.6924552969397604,51.01141381263733
0.6924550944650983,51.02963447570801
0.6924548810768518,51.04701900482178
0.6924546786362789,51.06504964828491
0.6924544652830523,51.08254933357239
0.6924542628765612,51.10077166557312
0.692454049558347,51.11800956726074
0.6924538471859315,51.136577129364014
0.6924536339027224,51.15357971191406
0.6924534315643748,51.17143940925598
0.6924532183161644,51.188671350479126
0.6924530160118779,51.20731472969055
0.6924528027986584,51.22429800033569
0.6924526005284264,51.24225854873657
0.6924523873501907,51.25910449028015
0.6924521851140057,51.277533292770386
0.6924519719707468,51.2947998046875
0.6924517697686021,51.31333923339844
0.6924515566603131,51.33125066757202
0.6924513544922019,51.349979877471924
0.6924511414188749,51.36736607551575
0.6924509392847902,51.38603472709656
0.6924507262464188,51.40319466590881
0.6924505241463532,51.421558141708374
0.6924503111429301,51.43897008895874
0.6924501090768769,51.457606077194214
0.6924498961083949,51.474995136260986
0.6924496940763468,51.49328660964966
0.6924494811427988,51.510284662246704
0.6924492791447496,51.52859282493591
0.6924490662461281,51.54568266868591
0.6924488642820706,51.56409573554993
0.6924486514183691,51.58122897148132
0.692448449488296,51.59910178184509
0.6924482366595068,51.61576294898987
0.6924480347634111,51.63391637802124
0.6924478219695274,51.65145754814148
0.6924476201074026,51.66995429992676
0.6924474073484171,51.687257051467896
0.692447205520256,51.70556974411011
0.6924469927961618,51.72280740737915
0.6924467910019572,51.7413604259491
0.692446578312747,51.758174657821655
0.6924463765524924,51.77621555328369
0.6924461638981593,51.793567419052124
0.6924459621718471,51.81210017204285
0.6924457495523838,51.82955265045166
0.6924455478600078,51.847644567489624
0.692445335275407,51.864696979522705
0.6924451336169598,51.88296031951904
0.6924449210672147,51.9003369808197
0.6924447194426896,51.91868782043457
0.6924445069277926,51.93552589416504
0.6924443053371824,51.953322649002075
0.692444092857127,51.970423460006714
0.6924438913004249,51.98841595649719
0.6924436788552035,52.00530505180359
0.6924434773324026,52.0237352848053
0.6924432649220086,52.04077172279358
0.6924430634331018,52.058494329452515
0.6924428510575273,52.07518672943115
0.692442649602508,52.092885971069336
0.6924424372617465,52.10960507392883
0.6924422358406073,52.12760591506958
0.6924420235346516,52.14431071281433
0.6924418221473858,52.16207313537598
0.6924416098762287,52.17864418029785
0.6924414085228292,52.19660949707031
0.6924411962864636,52.213414907455444
0.6924409949669238,52.23119258880615
0.6924407827653427,52.247968673706055
0.6924405814796551,52.26606726646423
0.6924403693128517,52.28307366371155
0.6924401680610099,52.30100440979004
0.6924399559289759,52.31793546676636
0.6924397547109731,52.33610200881958
0.6924395426137022,52.35315132141113
0.692439341429531,52.37136268615723
0.6924391293670165,52.38831615447998
0.6924389282166701,52.40625
0.6924387161889042,52.42306160926819
0.6924385150723759,52.440898418426514
0.6924383030793516,52.45772743225098
0.6924381019966339,52.47617793083191
0.6924378900383444,52.49305462837219
0.6924376889894311,52.5108208656311
0.6924374770658692,52.5273654460907
0.6924372760507529,52.545001745224
0.6924370641619113,52.562103271484375
0.6924368631805854,52.58025932312012
0.6924366513264572,52.59710693359375
0.6924364503789147,52.6147665977478
0.6924362385594929,52.631720542907715
0.6924360376457263,52.65040397644043
0.6924358258610037,52.66758418083191
0.6924356249810067,52.68597197532654
0.6924354132309765,52.70278596878052
0.6924352123847418,52.72076916694641
0.6924350006693964,52.744011640548706
0.6924347998569172,52.762288093566895
0.6924345881762498,52.77920866012573
0.6924343873975197,52.79744505882263
0.6924341757515231,52.814661264419556
0.6924339750065343,52.83301377296448
0.6924337633952016,52.8498010635376
0.6924335626839477,52.867549896240234
0.6924333511072718,52.88420915603638
0.6924331504297457,52.90211462974548
0.6924329388877193,52.91886305809021
0.6924327382439144,52.93708610534668
0.6924325267365303,52.95400428771973
0.6924323261264397,52.97191786766052
0.6924321146536907,52.98885178565979
0.6924319140773073,53.00693488121033
0.692431702639187,53.023977518081665
0.6924315020965038,53.04204773902893
0.6924312906930046,53.05921244621277
0.692431090184015,53.0773069858551
0.6924308788151301,53.094130516052246
0.6924306783398267,53.11203622817993
0.6924304670055488,53.12919354438782
0.6924302665639254,53.147549867630005
0.6924300552642472,53.16464281082153
0.6924298548562962,53.18295931816101
0.6924296435912113,53.20023727416992
0.692429443216926,53.2184202671051
0.692429231986427,53.235453844070435
0.6924290316458007,53.25385904312134
0.6924288204498806,53.27118897438049
0.6924286201429061,53.28974199295044
0.6924284089815577,53.30732798576355
0.6924282087082281,53.325737714767456
0.6924279975814445,53.343278884887695
0.6924277973417535,53.36185812950134
0.6924275862495272,53.379159927368164
0.6924273860434673,53.39767813682556
0.6924271749857918,53.415245056152344
0.6924269748133561,53.43359327316284
0.6924267637902238,53.450793981552124
0.6924265636514059,53.469465494155884
0.6924263526628102,53.48703384399414
0.6924261525576028,53.505494594573975
0.6924259416035363,53.52306151390076
0.6924257415319327,53.541255474090576
0.6924255306123888,53.55827021598816
0.6924253305743818,53.57668209075928
0.6924251196893527,53.59341359138489
0.6924249196849359,53.61103296279907
0.6924247088344152,53.62765312194824
0.6924245088635814,53.64563179016113
0.6924242980475619,53.662328004837036
0.6924240981103043,53.67997074127197
0.6924238873287786,53.69676113128662
0.6924236874250903,53.714452028274536
0.6924234766780517,53.73122477531433
0.6924232768079257,53.7489070892334
0.6924230660953671,53.76540756225586
0.6924228662587968,53.783775806427
0.692422655580711,53.80091309547424
0.6924224557776891,53.818822145462036
0.6924222451340694,53.83537697792053
0.6924220453645895,53.852996587753296
0.6924218347554283,53.869720697402954
0.6924216350194833,53.88730573654175
0.6924214244447737,53.903867959976196
0.6924212247423568,53.92134666442871
0.6924210142020922,53.93786120414734
0.6924208145331961,53.95587110519409
0.692420604027369,53.972891092300415
0.6924204043919876,53.99153470993042
0.6924201939205913,54.00840401649475
0.6924199943187169,54.02614879608154
0.6924197838817439,54.043033838272095
0.6924195843133704,54.06119251251221
0.692419373910814,54.07883286476135
0.692419174375934,54.09705829620361
0.6924189640077871,54.11567258834839
0.6924187645063938,54.134438276290894
0.6924185541726495,54.15270495414734
0.6924183547047361,54.17183756828308
0.6924181444053873,54.189709186553955
0.6924179449709467,54.20777225494385
0.6924177347059863,54.22420883178711
0.6924175353050122,54.241788387298584
0.692417325074433,54.25853252410889
0.6924171257069185,54.275909423828125
0.6924169155107135,54.29372262954712
0.692416716176651,54.31285643577576
0.6924165060148134,54.329960107803345
0.6924163067141967,54.34761619567871
0.6924160965867193,54.364245653152466
0.6924158973195413,54.3819215297699
0.6924156872264171,54.3984477519989
0.692415487992671,54.415900468826294
0.6924152779338931,54.43228077888489
0.6924150787335719,54.44991135597229
0.692414868709133,54.46667814254761
0.6924146695422303,54.48504042625427
0.6924144595521236,54.50273942947388
0.6924142604186321,54.52058696746826
0.6924140504628504,54.53729486465454
0.6924138513627633,54.55517935752869
0.6924136414412999,54.571783781051636
0.6924134423746106,54.589524269104004
0.6924132324874581,54.60629487037659
0.6924130334541594,54.62449264526367
0.6924128236013112,54.64130449295044
0.6924126246013962,54.65922546386719
0.692412414782845,54.67603588104248
0.6924122158163073,54.6936149597168
0.6924120060320459,54.710145711898804
0.6924118070988783,54.72769021987915
0.6924115973489002,54.744240283966064
0.6924113984490959,54.76179218292236
0.6924111887333937,54.77821707725525
0.6924109898669462,54.795719146728516
0.6924107801855127,54.81240439414978
0.6924105813524147,54.83017349243164
0.6924103717052434,54.84672665596008
0.6924101729054882,54.864283084869385
0.6924099632925721,54.880738258361816
0.6924097645261527,54.89807844161987
0.6924095549474841,54.91449213027954
0.6924093562143941,54.931726694107056
0.692409146669967,54.94815015792847
0.6924089479701991,54.965834617614746
0.6924087384600056,54.982789278030396
0.6924085397935533,55.00036120414734
0.6924083303175868,55.01715350151062
0.6924081316844435,55.034807205200195
0.6924079222426965,55.05140280723572
0.6924077236428547,55.06891322135925
0.692407514235321,55.0865421295166
0.6924073156687743,55.104973793029785
0.6924071062954463,55.121843099594116
0.6924069077621877,55.13931965827942
0.6924066984230588,55.155885219573975
0.6924064999230815,55.17354464530945
0.6924062906181442,55.190202474594116
0.6924060921514414,55.20774173736572
0.6924058828806894,55.224278926849365
0.6924056844472544,55.24265003204346
0.69240547521068,55.25989031791687
0.6924052768105058,55.278406381607056
0.6924050676081025,55.29529047012329
0.6924048692411823,55.31369233131409
0.6924046600729431,55.33114719390869
0.6924044617392696,55.34973335266113
0.6924042526051872,55.36712598800659
0.6924040543047547,55.38573336601257
0.6924038452048219,55.40457582473755
0.6924036469376231,55.4235463142395
0.692403437871833,55.44192910194397
0.6924032396378608,55.46066069602966
0.6924030306062071,55.47799515724182
0.6924028324054546,55.49658966064453
0.69240262340793,55.513866662979126
0.6924024252403908,55.53242325782776
0.6924022162769878,55.549479722976685
0.6924020181426549,55.567720890045166
0.6924018092133669,55.58519268035889
0.6924016111122335,55.603405237197876
0.6924014022170538,55.620720863342285
0.6924012041491128,55.6390745639801
0.6924009952880341,55.655943632125854
0.692400797253279,55.67386054992676
0.6924005884262944,55.691001653671265
0.6924003904247182,55.70956349372864
0.6924001816318206,55.72676730155945
0.6923999836634167,55.74512243270874
0.6923997749045994,55.76249694824219
0.6923995769693609,55.78101897239685
0.6923993682446162,55.7981321811676
0.6923991703425367,55.81632471084595
0.6923989616518582,55.83324575424194
0.6923987637829303,55.85117721557617
0.6923985551263113,55.868046045303345
0.6923983572905282,55.88612222671509
0.6923981486679613,55.90296959877014
0.6923979508653163,55.92111253738403
0.6923977422767946,55.938440799713135
0.6923975445072813,55.95705795288086
0.6923973359527978,55.97435402870178
0.6923971382164089,55.992955446243286
0.6923969296959566,56.010727643966675
0.6923967319926856,56.029091119766235
0.6923965235062578,56.04612970352173
0.6923963258360974,56.0646710395813
0.692396117383687,56.08215856552124
0.692395919746631,56.10097527503967
0.692395711328231,56.11868691444397
0.6923955137242725,56.13728046417236
0.6923953053398755,56.15464210510254
0.6923951077690078,56.17310070991516
0.6923948994186077,56.1904616355896
0.6923947018808234,56.209089517593384
0.6923944935644126,56.226354360580444
0.6923942960597054,56.24492049217224
0.6923940877772772,56.26257610321045
0.6923938903056404,56.280948638916016
0.6923936820571875,56.29817509651184
0.6923934846186144,56.31677603721619
0.69239327640413,56.333948373794556
0.6923930789986134,56.35220956802368
0.6923928708180909,56.369380474090576
0.692392673445624,56.388007402420044
0.6923924652990563,56.405460596084595
0.6923922679596323,56.423989057540894
0.6923920598470124,56.441391468048096
0.6923918625406249,56.45998024940491
0.6923916544619457,56.47767162322998
0.6923914571885875,56.49626326560974
0.6923912491438423,56.51404929161072
0.692391051903507,56.53311800956726
0.6923908438926883,56.5504412651062
0.6923906466853691,56.56880736351013
0.6923904387084706,56.586063861846924
0.6923902415341602,56.60443305969238
0.6923900335911747,56.621830463409424
0.692389836449867,56.6403226852417
0.6923896285407874,56.657652378082275
0.6923894314324753,56.675808906555176
0.6923892235572947,56.69287085533142
0.6923890264819715,56.711026191711426
0.6923888186406832,56.72791600227356
0.6923886215983419,56.74613380432129
0.6923884137909387,56.763153314590454
0.6923882167815727,56.78159785270691
0.6923880090080481,56.79899477958679
0.6923878120316508,56.817150354385376
0.6923876042919972,56.834067821502686
0.6923874073485615,56.85219979286194
0.6923871996427725,56.8690664768219
0.6923870027322919,56.88698887825012
0.6923867950603602,56.903918743133545
0.6923865981828276,56.921799421310425
0.6923863905447465,56.93857979774475
0.6923861937001555,56.95635461807251
0.6923859860959183,56.97330164909363
0.6923857892842618,56.99169731140137
0.6923855817138608,57.009132623672485
0.6923853849351325,57.02771735191345
0.6923851773985613,57.044896841049194
0.6923849806527538,57.06339120864868
0.6923847731500058,57.08067345619202
0.6923845764371127,57.099021673202515
0.6923843689681802,57.1164116859436
0.6923841722881949,57.13481855392456
0.6923839648530719,57.15217924118042
0.6923837682059872,57.170865058898926
0.6923835608046659,57.188443183898926
0.6923833641904755,57.20692443847656
0.6923831568229494,57.22403907775879
0.692382960241646,57.24225568771362
0.6923827529079081,57.259098052978516
0.6923825563594856,57.27767014503479
0.6923823490595287,57.29448747634888
0.6923821525439802,57.312654972076416
0.6923819452777976,57.32954239845276
0.692381748795116,57.347559213638306
0.6923815415627013,57.36459159851074
0.69238134511288,57.38273620605469
0.6923811379142252,57.39988446235657
0.6923809414972578,57.4179790019989
0.6923807343323567,57.43555498123169
0.692380537948236,57.45425796508789
0.6923803308170816,57.471776485443115
0.6923801344658012,57.490129709243774
0.6923799273683862,57.50696873664856
0.6923797310499389,57.525184631347656
0.6923795239862572,57.54254698753357
0.6923793277006367,57.56091928482056
0.6923791206706806,57.57807683944702
0.69237892441788,57.59632134437561
0.6923787174216428,57.613550901412964
0.6923785212016554,57.63214707374573
0.6923783142391303,57.649348735809326
0.6923781180519492,57.6678740978241
0.6923779111231295,57.68515372276306
0.6923777149687477,57.7037239074707
0.6923775080736265,57.72105169296265
0.6923773119520377,57.73997712135315
0.6923771050906077,57.757591247558594
0.692376909001805,57.7762017250061
0.6923767021740593,57.79387879371643
0.6923765061180366,57.81246829032898
0.6923762993239685,57.82990026473999
0.6923761033007183,57.84852337837219
0.6923758965403208,57.86570382118225
0.6923757005498363,57.88404107093811
0.6923754938231026,57.901349782943726
0.6923752978653774,57.91964864730835
0.6923750911723007,57.93709421157837
0.692374895247328,57.95553016662598
0.6923746885879012,57.972675800323486
0.6923744926956744,57.990437030792236
0.6923742860698908,58.00699806213379
0.6923740902104029,58.02454686164856
0.692373883618255,58.041749238967896
0.6923736877914997,58.059887409210205
0.6923734812329816,58.07700872421265
0.6923732854389515,58.09495687484741
0.6923730789140556,58.11204147338867
0.6923728831527446,58.13022065162659
0.6923726766614641,58.14714860916138
0.6923724809328652,58.16489887237549
0.6923722744751932,58.18203949928284
0.6923720787792997,58.20055961608887
0.6923718723552296,58.21777057647705
0.6923716766920347,58.23582077026367
0.6923714703015595,58.252482652664185
0.6923712746710567,58.27015280723572
0.6923710683141697,58.28700637817383
0.692370872716352,58.30472660064697
0.6923706663930457,58.321478605270386
0.6923704708279065,58.339558124542236
0.6923702645381745,58.35633683204651
0.6923700690057074,58.37407732009888
0.6923698627495426,58.390973806381226
0.6923696672497405,58.408790826797485
0.6923694610271363,58.42560625076294
0.6923692655599925,58.44404220581055
0.6923690593709416,58.46149921417236
0.6923688639364496,58.47968769073486
0.6923686577809457,58.49690222740173
0.6923684623790983,58.51523518562317
0.6923682562571339,58.53226637840271
0.6923680608879254,58.55074954032898
0.6923678547994941,58.56810450553894
0.6923676594629167,58.58647966384888
0.6923674534080109,58.60334277153015
0.6923672581040589,58.62104415893555
0.6923670520826725,58.63818144798279
0.6923668568113385,58.65647768974304
0.6923666508234642,58.67349720001221
0.6923664555847419,58.69124102592468
0.6923662496303729,58.707916259765625
0.6923660544242551,58.725375175476074
0.6923658485033849,58.74197721481323
0.6923656533298649,58.75986361503601
0.6923654474424865,58.776848554611206
0.6923652523015578,58.794859647750854
0.6923650464476645,58.811803102493286
0.6923648513393204,58.8298819065094
0.692364645518905,58.84660792350769
0.692364450443139,58.864930868148804
0.6923642446561944,58.88209939002991
0.6923640496129995,58.900437355041504
0.6923638438595192,58.91762661933899
0.6923636488488889,58.93593072891235
0.6923634431288661,58.95315456390381
0.6923632481507936,58.97164607048035
0.6923630424642214,58.98902225494385
0.6923628475186999,59.007476806640625
0.6923626418655712,59.024855613708496
0.6923624469525945,59.04341912269592
0.6923622413329025,59.061020612716675
0.6923620464524635,59.07943511009216
0.6923618408662015,59.0967755317688
0.6923616460182935,59.11530518531799
0.6923614404654546,59.13236451148987
0.6923612456500711,59.1506781578064
0.6923610401306484,59.16796064376831
0.6923608453477829,59.186503171920776
0.6923606398617692,59.20374369621277
0.6923604451114145,59.222200870513916
0.6923602396588036,59.23963212966919
0.6923600449409532,59.25817251205444
0.6923598395217379,59.275572538375854
0.6923596448363855,59.29424834251404
0.6923594394505588,59.31185960769653
0.6923592447976971,59.33050727844238
0.6923590394452529,59.3480908870697
0.6923588448248754,59.36661696434021
0.692358639505806,59.38425064086914
0.6923584449179064,59.40275192260742
0.6923582396322053,59.419997692108154
0.6923580450767766,59.43854212760925
0.6923578398244367,59.45596241950989
0.6923576453014724,59.47466993331909
0.6923574400824875,59.49200367927551
0.6923572455919804,59.51041626930237
0.6923570404063432,59.52755308151245
0.6923568459482872,59.54587721824646
0.692356640795991,59.56353783607483
0.6923564463703792,59.582263231277466
0.6923562412514168,59.600005865097046
0.6923560468582427,59.618672609329224
0.6923558417726079,59.636091232299805
0.6923556474118646,59.65460395812988
0.6923554423595499,59.67180371284485
0.692355248031231,59.68991041183472
0.69235504301223,59.707375049591064
0.6923548487163289,59.72575783729553
0.6923546437306343,59.742743730545044
0.6923544494671442,59.760826587677
0.6923542445147499,59.77765202522278
0.6923540502836637,59.795265197753906
0.6923538453645621,59.811936140060425
0.6923536511658733,59.82952332496643
0.6923534462800582,59.84596276283264
0.6923532521137609,59.863361835479736
0.6923530472612253,59.87983536720276
0.692352853127312,59.89723014831543
0.6923526483080487,59.91400074958801
0.6923524542065131,59.931784868240356
0.6923522494205155,59.94849753379822
0.6923520553513507,59.966631174087524
0.6923518505986126,59.98402738571167
0.6923516565618119,60.00262641906738
0.6923514518423258,60.02002477645874
0.6923512578378828,60.038506507873535
0.6923510531516417,60.055845737457275
0.6923508591795502,60.074326515197754
0.6923506545265478,60.09194564819336
0.6923504605867999,60.11035966873169
0.6923502559670291,60.12773060798645
0.6923500620596194,60.14572477340698
0.6923498574730735,60.16310000419617
0.6923496635979947,60.181504011154175
0.6923494590446668,60.19897985458374
0.6923492652019124,60.21756863594055
0.6923490606817956,60.235390186309814
0.692348866871359,60.2541868686676
0.6923486623844465,60.271777629852295
0.6923484686063209,60.2904896736145
0.6923482641526063,60.308351039886475
0.692348070406785,60.32730054855347
0.6923478659862612,60.344916343688965
0.6923476722727379,60.3636474609375
0.6923474678853979,60.38136291503906
0.6923472742041656,60.39997935295105
0.6923470698500028,60.41753387451172
0.6923468762010553,60.43630599975586
0.6923466718800628,60.45387077331543
0.6923464782633928,60.472410440444946
0.6923462739755639,60.489879846572876
0.6923460803911656,60.50845766067505
0.6923458761364935,60.52604866027832
0.6923456825843594,60.54462289810181
0.6923454783628372,60.56205868721008
0.6923452848429611,60.58051824569702
0.6923450806545821,60.598063230514526
0.6923448871669572,60.61675310134888
0.6923446830117147,60.634292125701904
0.6923444895563347,60.65298390388489
0.6923442854342218,60.670722246170044
0.6923440920110795,60.68932795524597
0.6923438879220891,60.70672345161438
0.6923436945311785,60.72514009475708
0.6923434904753042,60.74263334274292
0.6923432971166184,60.76128101348877
0.6923430930938531,60.77888894081116
0.6923428997673856,60.79754972457886
0.6923426957777227,60.81492805480957
0.6923425024834666,60.83359503746033
0.6923422985268992,60.85100746154785
0.6923421052648482,60.86961531639099
0.6923419013413696,60.88710641860962
0.6923417081115169,60.9055860042572
0.6923415042211203,60.922879695892334
0.6923413110234592,60.94132208824158
0.6923411071661378,60.95900750160217
0.6923409140006614,60.97773790359497
0.6923407101764089,60.995131492614746
0.6923405170431111,61.013633728027344
0.6923403132519196,61.03094959259033
0.6923401201507936,61.04969573020935
0.6923399163926572,61.067176818847656
0.6923397233236968,61.08575415611267
0.6923395195986082,61.10346579551697
0.692339326561806,61.12219452857971
0.692339122869759,61.139435052871704
0.6923389298651085,61.15786266326904
0.6923387262060963,61.17525100708008
0.6923385332335913,61.19380283355713
0.6923383296076064,61.21130132675171
0.6923381366672402,61.22990155220032
0.6923379330742764,61.247483253479004
0.692337740166042,61.26621651649475
0.6923375366060925,61.283774852752686
0.6923373437299838,61.302382707595825
0.6923371402030416,61.32001566886902
0.6923369473590518,61.3387176990509
0.6923367438651101,61.356565713882446
0.6923365510532327,61.37525987625122
0.6923363475922848,61.39296555519104
0.692336154812513,61.41172933578491
0.6923359513845523,61.429611682891846
0.6923357586368797,61.448365211486816
0.692335555241899,61.466177463531494
0.6923353625263188,61.48498797416687
0.6923351591643119,61.502744913101196
0.6923349664808176,61.52150368690491
0.6923347631517773,61.5391948223114
0.6923345705003622,61.557923316955566
0.6923343672042821,61.57570743560791
0.6923341745849392,61.59441781044006
0.6923339713218124,61.611969232559204
0.6923337787345362,61.630656480789185
0.6923335755043558,61.64835834503174
0.6923333829491387,61.6671884059906
0.6923331797518981,61.68506956100464
0.6923329872287339,61.70388722419739
0.6923327840644263,61.72166562080383
0.6923325915733082,61.74038004875183
0.6923323884419267,61.75808525085449
0.6923321959828485,61.776827335357666
0.6923319928843864,61.79447293281555
0.6923318004573411,61.813215494155884
0.6923315973917921,61.831225872039795
0.6923314049967731,61.85020327568054
0.6923312019641296,61.86781024932861
0.6923310096011308,61.886462926864624
0.6923308066013867,61.90405488014221
0.6923306142704011,61.922810792922974
0.692330411303549,61.940420389175415
0.6923302190045701,61.95908737182617
0.6923300160706042,61.976738691329956
0.6923298238036256,61.99533772468567
0.6923296209025379,62.01269054412842
0.6923294286675529,62.03088402748108
0.6923292257993378,62.04803109169006
0.6923290335963398,62.066630840301514
0.6923288307609898,62.08392596244812
0.6923286385899722,62.10209918022156
0.6923284357874812,62.119271755218506
0.6923282436484373,62.13813662528992
0.6923280408787976,62.1558256149292
0.6923278487717213,62.17412734031677
0.6923276460349272,62.19142484664917
0.6923274539598109,62.20981216430664
0.6923272512558556,62.22710180282593
0.6923270592126934,62.245285987854004
0.6923268565415697,62.26237463951111
0.692326664530355,62.28071713447571
0.6923264618920563,62.29812812805176
0.6923262699127825,62.31658363342285
0.6923260673073018,62.333911657333374
0.6923258753599623,62.35248827934265
0.6923256727872931,62.369868516922
0.6923254808718814,62.38826274871826
0.6923252783320173,62.40554690361023
0.6923250864485267,62.42404055595398
0.6923248839414605,62.441033363342285
0.6923246920898843,62.45901107788086
0.6923244896156094,62.475804805755615
0.6923242977959416,62.49399518966675
0.692324095354451,62.51100039482117
0.6923239035666847,62.5294771194458
0.6923237011579718,62.5466251373291
0.6923235094021003,62.56507849693298
0.6923233070261586,62.58244585990906
0.6923231153021757,62.60057544708252
0.6923229129589983,62.61749315261841
0.6923227212668968,62.63569259643555
0.6923225189564773,62.65260457992554
0.6923223272962513,62.67077398300171
0.6923221250185824,62.687780141830444
0.6923219333902247,62.70570993423462
0.6923217311453004,62.72262382507324
0.692321539548805,62.74087405204773
0.6923213373366178,62.75774574279785
0.692321145771978,62.77577328681946
0.6923209435925215,62.79267883300781
0.6923207520597305,62.810473918914795
0.6923205499129984,62.82735347747803
0.6923203584120502,62.845436334609985
0.6923201562980349,62.862553358078
0.6923199648289224,62.88095998764038
0.6923197627476179,62.89784789085388
0.6923195713103345,62.91580080986023
0.6923193692617339,62.93272948265076
0.6923191778562734,62.951093435287476
0.6923189758403702,62.96818423271179
0.6923187844667257,62.98626208305359
0.6923185824835126,63.003523111343384
0.692318391141678,63.02227997779846
0.6923181891911488,63.03997874259949
0.6923179978811169,63.05839562416077
0.6923177959632649,63.07554531097412
0.6923176046850297,63.094244718551636
0.692317402799848,63.11189246177673
0.6923172115534026,63.13080334663391
0.6923170097008845,63.148534059524536
0.6923168184862231,63.16729402542114
0.6923166166663614,63.184800148010254
0.6923164254834769,63.20327305793762
0.6923162236962657,63.22071290016174
0.6923160325451512,63.23936676979065
0.6923158307905835,63.256919622421265
0.692315639671233,63.275384187698364
0.692315437949302,63.29269528388977
0.6923152468617089,63.31139945983887
0.6923150451724077,63.328723669052124
0.6923148541165655,63.34697437286377
0.6923146524598882,63.3642258644104
0.6923144614357897,63.38275694847107
0.6923142598117289,63.399943113327026
0.6923140688193684,63.41830921173096
0.6923138672279174,63.435526847839355
0.6923136762672881,63.454089641571045
0.6923134747084404,63.471842765808105
0.6923132837795357,63.49050426483154
0.6923130822532844,63.50815963745117
0.692312891356098,63.52670407295227
0.6923126898624369,63.54423475265503
0.6923124989969617,63.56336784362793
0.6923122975358837,63.58144569396973
0.6923121067021137,63.60051774978638
0.6923119052736122,63.618492603302
0.6923117144715406,63.63763403892517
0.6923115130756089,63.65575981140137
0.6923113223052294,63.674808740615845
0.6923111209418605,63.69277048110962
0.6923109302031665,63.71171426773071
0.6923107288723543,63.72924876213074
0.6923105381653394,63.747846841812134
0.6923103368670765,63.76546621322632
0.6923101461917339,63.784125089645386
0.6923099449260145,63.801764726638794
0.6923097542823379,63.8204243183136
0.6923095530491546,63.837809324264526
0.6923093624371374,63.85640788078308
0.6923091612364837,63.87383842468262
0.6923089706561191,63.8923864364624
0.6923087694879886,63.90996503829956
0.6923085789392704,63.92876434326172
0.6923083778036565,63.94643425941467
0.6923081872865777,63.96518015861511
0.6923079861834734,63.982786655426025
0.6923077956980282,64.0015299320221
0.6923075946274265,64.01918029785156
0.6923074041736083,64.0377905368805
0.6923072031355031,64.0551393032074
0.6923070127133047,64.07391476631165
0.6923068117076893,64.0915756225586
0.692306621317105,64.1102933883667
0.6923064203439722,64.12783145904541
0.692306229984995,64.14648413658142
0.6923060290443386,64.16455364227295
0.6923058387169622,64.18349051475525
0.6923056378087754,64.20111799240112
0.6923054475129935,64.21982455253601
0.6923052466372693,64.23779368400574
0.6923050563730748,64.25654649734497
0.6923048555298075,64.27395462989807
0.692304665297194,64.29257845878601
0.692304464486376,64.31027674674988
0.6923042742853375,64.32892155647278
0.6923040735069624,64.34662294387817
0.6923038833374922,64.3653290271759
0.6923036825915534,64.38277268409729
0.6923034924536446,64.40112471580505
0.6923032917401353,64.4186749458313
0.6923031016337818,64.43729424476624
0.6923029009526959,64.45475006103516
0.6923027108778906,64.47304844856262
0.692302510229221,64.49100041389465
0.6923023201859583,64.50943660736084
0.6923021195696979,64.52674579620361
0.6923019295579711,64.54504895210266
0.6923017289741137,64.56230974197388
0.6923015389939161,64.58062076568604
0.6923013384424551,64.59776020050049
0.6923011484937799,64.61610460281372
0.6923009479747088,64.63384318351746
0.69230075805755,64.65253734588623
0.6923005575708614,64.67017579078674
0.6923003676852124,64.6889078617096
0.6923001672309004,64.70652556419373
0.6922999773767546,64.72515439987183
0.6922997769548124,64.74253225326538
0.6922995871321633,64.76083707809448
0.692299386742584,64.77794647216797
0.692299196951425,64.7964391708374
0.692298996594202,64.8137559890747
0.6922988068345272,64.83227705955505
0.6922986065096541,64.84973502159119
0.6922984167814561,64.86840295791626
0.6922982164889263,64.88588643074036
0.6922980267921993,64.9042067527771
0.6922978265320057,64.92130851745605
0.6922976368667433,64.9396002292633
0.6922974366388794,64.95677042007446
0.6922972470050746,64.97519421577454
0.6922970468095337,64.99278092384338
0.6922968572071807,65.01128935813904
0.6922966570439564,65.02869725227356
0.6922964674730477,65.04731702804565
0.6922962673421338,65.06481099128723
0.6922960778026632,65.08347082138062
0.6922958777040527,65.1012876033783
0.6922956881960145,65.11973214149475
0.6922954881297004,65.13684439659119
0.6922952986530874,65.155264377594
0.692295098619063,65.17248272895813
0.6922949091738692,65.19090008735657
0.6922947091721283,65.20802712440491
0.692294519758347,65.2264506816864
0.6922943197888827,65.24390363693237
0.6922941304065076,65.26264095306396
0.6922939304693132,65.28040075302124
0.6922937411183376,65.29899001121521
0.6922935412134067,65.3162772655487
0.6922933518938242,65.33467149734497
0.6922931520211503,65.3518877029419
0.6922929627329544,65.37040257453918
0.6922927628925304,65.38770914077759
0.6922925736357148,65.40648698806763
0.6922923738275343,65.42434573173523
0.6922921846020926,65.44296097755432
0.6922919848261492,65.46059679985046
0.6922917956320744,65.47946214675903
0.6922915958883614,65.49724626541138
0.6922914067256474,65.51599955558777
0.6922912070141581,65.53352928161621
0.6922910178827985,65.55225658416748
0.6922908182035261,65.57011866569519
0.6922906291035145,65.58886408805847
0.6922904294564528,65.60660028457642
0.6922902403877821,65.62521028518677
0.6922900407729241,65.64243221282959
0.6922898517355887,65.66056060791016
0.6922896521529279,65.67779636383057
0.6922894631469209,65.69622564315796
0.6922892635964506,65.7136619091034
0.6922890746217657,65.73226737976074
0.6922888751034796,65.7494547367096
0.69228868616011,65.76787185668945
0.6922884866740012,65.7851402759552
0.6922882977619408,65.80350136756897
0.6922880983080029,65.82082772254944
0.6922879094272452,65.83939456939697
0.6922877100054714,65.85668087005615
0.6922875211560099,65.87503504753113
0.6922873217663937,65.89235854148865
0.6922871329482218,65.91067171096802
0.6922869335907564,65.92779302597046
0.6922867448038681,65.94635128974915
0.692286545478547,65.9638159275055
0.6922863567229354,65.98224210739136
0.692286157429752,65.99951195716858
0.6922859687054109,66.01781344413757
0.6922857694443586,66.03502225875854
0.6922855807512819,66.05326461791992
0.6922853815223537,66.07059240341187
0.6922851928605341,66.08880019187927
0.6922849936637244,66.10590386390686
0.6922848050331558,66.12457847595215
0.6922846058684573,66.1421434879303
0.6922844172691336,66.16078758239746
0.6922842181365397,66.17844748497009
0.6922840295684541,66.19706082344055
0.6922838304679584,66.21461248397827
0.6922836419311048,66.23307228088379
0.6922834428627002,66.25048351287842
0.6922832543570719,66.26891160011292
0.6922830553207525,66.28623533248901
0.6922828668463432,66.30466890335083
0.692282667842102,66.3221333026886
0.6922824793989052,66.34063696861267
0.6922822804267358,66.35788369178772
0.692282092014745,66.37643027305603
0.6922818930746406,66.39386487007141
0.6922817046938494,66.4124219417572
0.6922815057858038,66.42963075637817
0.6922813174362056,66.44796657562256
0.6922811185602118,66.4651288986206
0.6922809302418005,66.48369312286377
0.6922807313978524,66.5012276172638
0.6922805431106214,66.51994252204895
0.6922803442987115,66.53727579116821
0.6922801560426548,66.55569982528687
0.692279957262777,66.57327270507812
0.6922797690378873,66.59204363822937
0.6922795702900358,66.60971188545227
0.6922793820963075,66.6284716129303
0.6922791833804743,66.64612317085266
0.6922789952179006,66.6648907661438
0.6922787965340804,66.68268203735352
0.6922786084026548,66.70166873931885
0.6922784097508402,66.71968102455139
0.6922782216505566,66.73862743377686
0.6922780230307413,66.75643849372864
0.6922778349615929,66.77534818649292
0.6922776363737702,66.79310917854309
0.6922774483357509,66.81196928024292
0.6922772497799144,66.82977342605591
0.6922770617730177,66.84859895706177
0.6922768632491607,66.86625647544861
0.6922766752733801,66.88506722450256
0.6922764767814961,66.90287065505981
0.6922762888368252,66.92163729667664
0.6922760903769077,66.93950581550598
0.6922759024633403,66.95825576782227
0.6922757040353825,66.97588682174683
0.6922755161529118,66.99467635154724
0.6922753177569075,67.01227307319641
0.6922751299055272,67.03106904029846
0.6922749315414696,67.04874444007874
0.6922747437211734,67.06754660606384
0.6922745453890558,67.08526182174683
0.6922743575998374,67.10418319702148
0.6922741592996534,67.12205910682678
0.6922739715415062,67.14093804359436
0.6922737732732491,67.15884447097778
0.6922735855461669,67.17779874801636
0.6922733873098306,67.1957221031189
0.6922731996138067,67.21453905105591
0.6922730014093839,67.23240089416504
0.6922728137444122,67.25124406814575
0.6922726155718967,67.26909041404724
0.6922724279379706,67.28805923461914
0.6922722297973561,67.30586385726929
0.6922720421944695,67.32472109794617
0.6922718440857488,67.3426604270935
0.692271656513895,67.3615140914917
0.6922714584370623,67.37945318222046
0.6922712708962347,67.39838743209839
0.6922710728512831,67.41630458831787
0.6922708853414757,67.43519139289856
0.6922706873283985,67.45304775238037
0.6922704998496046,67.47188425064087
0.6922703018683958,67.48963952064514
0.6922701144206094,67.5085220336914
0.6922699164712616,67.5265040397644
0.6922697290544764,67.54543852806091
0.6922695311369831,67.56324625015259
0.6922693437511922,67.58199763298035
0.6922691458655477,67.59967064857483
0.692268958510745,67.61851835250854
0.6922687606569422,67.63644933700562
0.692268573333121,67.65524983406067
0.6922683755111534,67.6729679107666
0.6922681882183077,67.6917655467987
0.6922679904281691,67.70957708358765
0.6922678031662922,67.72830533981323
0.6922676054079755,67.74620246887207
0.6922674181770614,67.76492714881897
0.6922672204505602,67.78278493881226
0.6922670332506021,67.80142402648926
0.6922668355559105,67.81924939155579
0.6922666483869021,67.83812808990479
0.6922664507240126,67.85597062110901
0.6922662635859478,67.8748128414154
0.6922660659548544,67.89261269569397
0.6922658788477266,67.91152167320251
0.6922656812484227,67.92937636375427
0.6922654941722258,67.9481565952301
0.6922652966047042,67.96582961082458
0.6922651095594318,67.9846019744873
0.692264912023687,68.00213479995728
0.6922647250093322,68.0207507610321
0.6922645275053573,68.0381875038147
0.692264340521914,68.05686140060425
0.6922641430497023,68.0743772983551
0.6922639560971645,68.09306383132935
0.6922637586567096,68.11077976226807
0.6922635717350704,68.1293420791626
0.6922633743263658,68.14687943458557
0.6922631874356192,68.16537117958069
0.6922629900586581,68.18278431892395
0.6922628031987974,68.20127153396606
0.6922626058535738,68.21871781349182
0.6922624190245928,68.23726034164429
0.6922622217110997,68.25501704216003
0.6922620349129921,68.27373027801514
0.692261837631223,68.2912278175354
0.6922616508639827,68.3097517490387
0.6922614536139313,68.32712244987488
0.6922612668775514,68.34573769569397
0.6922610696592111,68.36317420005798
0.6922608829536855,68.3817548751831
0.6922606857670499,68.3992350101471
0.6922604990923721,68.41774797439575
0.6922603019374345,68.43512439727783
0.6922601152935982,68.4537308216095
0.692259918170352,68.47124862670898
0.6922597315573508,68.48980212211609
0.6922595344657901,68.50720024108887
0.6922593478836176,68.52541589736938
0.6922591508237353,68.54276776313782
0.6922589642723854,68.56120991706848
0.6922587672441749,68.57861280441284
0.6922585807236411,68.5971167087555
0.6922583837270961,68.6145703792572
0.6922581972373724,68.63315773010254
0.6922580002724859,68.650639295578
0.6922578138135653,68.66920375823975
0.6922576168803319,68.68641543388367
0.6922574304522081,68.70471143722534
0.6922572335506207,68.72177314758301
0.6922570471532878,68.7400267124176
0.6922568502833397,68.75740122795105
0.6922566639167912,68.77601838111877
0.6922564670784759,68.79340934753418
0.6922562807427056,68.81189632415771
0.6922560839360168,68.82918691635132
0.692255897631018,68.84771752357483
0.6922557008559491,68.86517333984375
0.6922555145817155,68.88370609283447
0.69225531783826,68.9010751247406
0.6922551315947856,68.91938066482544
0.6922549348829373,68.93662858009338
0.6922547486702151,68.95522141456604
0.692254551989967,68.9726128578186
0.6922543658079914,68.9911847114563
0.6922541691593372,69.00861287117004
0.6922539830081015,69.02700018882751
0.6922537863910346,69.04417085647583
0.6922536002705326,69.06246662139893
0.6922534036850472,69.07948565483093
0.692253217595272,69.09750294685364
0.6922530210413612,69.1145703792572
0.6922528349823069,69.13262510299683
0.6922526384599635,69.14965295791626
0.6922524524316241,69.16753649711609
0.6922522559408423,69.18433451652527
0.6922520699432114,69.2023651599884
0.6922518734839844,69.21947312355042
0.6922516875170552,69.2375807762146
0.6922514910893768,69.25481081008911
0.692251305153143,69.27352142333984
0.6922511087570068,69.29103517532349
0.6922509228514626,69.3095064163208
0.6922507264868618,69.32664346694946
0.6922505406120003,69.34510803222656
0.6922503442789284,69.36243462562561
0.692250158434744,69.38064765930176
0.6922499621331943,69.39769268035889
0.69224977631968,69.41615104675293
0.6922495800496467,69.43353796005249
0.6922493942667962,69.45210719108582
0.6922491980282724,69.46950340270996
0.6922490122760795,69.48804569244385
0.692248816069059,69.50540566444397
0.6922486303475175,69.52393341064453
0.6922484341719934,69.54139232635498
0.692248248481097,69.56022429466248
0.692248052337063,69.57765197753906
0.6922478666768054,69.59631538391113
0.6922476705642552,69.6138060092926
0.6922474849346296,69.63250684738159
0.6922472888535565,69.64995098114014
0.6922471032545572,69.66858625411987
0.692246907204955,69.68615341186523
0.6922467216365752,69.70472383499146
0.692246525618437,69.72227764129639
0.692246340080671,69.74093413352966
0.6922461440939908,69.75813388824463
0.6922459585868315,69.77668023109436
0.6922457626316028,69.79389905929565
0.6922455771550442,69.81239128112793
0.6922453812312598,69.82967782020569
0.6922451957852961,69.84817028045654
0.69224499989295,69.86547923088074
0.6922448144775744,69.8838562965393
0.6922446186166603,69.90128016471863
0.6922444332318668,69.91952919960022
0.6922442374023781,69.93689942359924
0.69224405204816,69.95547580718994
0.6922438562500904,69.97288107872009
0.6922436709264411,69.99148273468018
0.6922434751597843,70.00909352302551
0.6922432898666983,70.02794051170349
0.6922430941314472,70.04518151283264
0.6922429088689178,70.0634171962738
0.6922427131650664,70.0807580947876
0.6922425279330873,70.09909510612488
0.6922423322606289,70.11628937721252
0.6922421470591938,70.1346800327301
0.6922419514181223,70.15195536613464
0.692241766247225,70.17035245895386
0.6922415706375336,70.18760848045349
0.6922413854971678,70.2062840461731
0.6922411899188502,70.22386813163757
0.6922410048090094,70.24263429641724
0.692240809262059,70.26019024848938
0.6922406241827371,70.27892088890076
0.6922404286671475,70.29635095596313
0.6922402436183384,70.31506872177124
0.6922400481341031,70.3326051235199
0.6922398631158002,70.351229429245
0.6922396676629132,70.3687071800232
0.6922394826751099,70.38740038871765
0.6922392872535642,70.40479922294617
0.692239102296255,70.42340064048767
0.6922389069060445,70.44095277786255
0.6922387219792223,70.45959949493408
0.6922385266203404,70.47693681716919
0.6922383417239998,70.49555110931396
0.6922381463964395,70.51288676261902
0.6922379615305737,70.53155088424683
0.6922377662343296,70.54885745048523
0.6922375813989321,70.5673189163208
0.6922373861339973,70.58476066589355
0.692237201329062,70.60321950912476
0.6922370060954304,70.62043857574463
0.692236821320951,70.63862752914429
0.6922366261186151,70.65617823600769
0.6922364413745857,70.67503762245178
0.6922362462035403,70.69287824630737
0.6922360614899541,70.71149444580078
0.6922358663501919,70.7286114692688
0.6922356816670431,70.74674654006958
0.692235486558558,70.7638931274414
0.6922353019058397,70.78249621391296
0.6922351068286253,70.79996800422668
0.6922349222063315,70.81855130195618
0.6922347271603817,70.835777759552
0.6922345425685067,70.85416102409363
0.6922343475538141,70.87129855155945
0.6922341629923507,70.8895959854126
0.69223396800891,70.90754508972168
0.6922337834778524,70.9263904094696
0.6922335885256565,70.94421792030334
0.6922334040249984,70.96315026283264
0.692233209104041,70.98073959350586
0.6922330246337761,70.9993691444397
0.6922328297440505,71.0168616771698
0.6922326453041729,71.03547501564026
0.6922324504456733,71.0529842376709
0.6922322660361758,71.0714066028595
0.6922320712088954,71.08856391906738
0.6922318868297727,71.10711526870728
0.6922316920337052,71.12478351593018
0.6922315076849502,71.14347982406616
0.6922313129200889,71.16108632087708
0.6922311286016961,71.17956280708313
0.6922309338680348,71.19676733016968
0.6922307495799975,71.21528601646423
0.6922305548775299,71.2326591014862
0.6922303706198423,71.25081491470337
0.6922301759485617,71.26783323287964
0.6922299917212169,71.28565406799316
0.6922297970811168,71.30257415771484
0.692229612884109,71.32117080688477
0.6922294182751838,71.33874559402466
0.6922292341085061,71.35739302635193
0.6922290395307485,71.37472748756409
0.6922288553943955,71.39301300048828
0.6922286608477994,71.41032910346985
0.6922284767417646,71.42877864837646
0.6922282822263235,71.44580936431885
0.6922280981506003,71.46402835845947
0.6922279036663079,71.48119521141052
0.6922277196208901,71.49941182136536
0.6922275251677401,71.51651859283447
0.6922273411526221,71.53500080108643
0.6922271467306074,71.55223727226257
0.6922269627457823,71.57054018974304
0.6922267683548976,71.58728361129761
0.6922265844003592,71.60514450073242
0.6922263900405973,71.62227606773376
0.6922262061163397,71.64022541046143
0.6922260117876943,71.65731024742126
0.6922258278937109,71.6759147644043
0.692225633596176,71.69345545768738
0.6922254497324605,71.71197986602783
0.6922252554660294,71.72905659675598
0.692225071632576,71.74697661399841
0.692224877397242,71.76374363899231
0.6922246935940439,71.7813618183136
0.6922244993898012,71.79800343513489
0.6922243156168527,71.81597304344177
0.6922241214436945,71.8328628540039
0.6922239377009892,71.85080695152283
0.6922237435589093,71.86739468574524
0.6922235598464407,71.88497114181519
0.6922233657354329,71.90172123908997
0.6922231820531947,71.9194803237915
0.6922229879732523,71.9362142086029
0.6922228043212387,71.95436477661133
0.6922226102723552,71.97148895263672
0.6922224266505597,71.98953557014465
0.6922222326327291,72.00644779205322
0.6922220490411453,72.0242748260498
0.6922218550543608,72.04097032546997
0.6922216714929832,72.05870294570923
0.6922214775372387,72.07536149024963
0.69222129400606,72.0930187702179
0.6922211000813493,72.10963296890259
0.6922209165803639,72.1273581981659
0.6922207226866804,72.14405846595764
0.6922205392158819,72.16184902191162
0.692220345353219,72.1788101196289
0.6922201619126012,72.1966769695282
0.6922199680809527,72.21351909637451
0.6922197846705098,72.23169279098511
0.692219590869869,72.24851107597351
0.6922194074895947,72.26663732528687
0.6922192137199554,72.28346967697144
0.6922190303698431,72.3013846874237
0.692218836631199,72.31823468208313
0.6922186533112425,72.33597683906555
0.6922184596035872,72.35307717323303
0.6922182763137805,72.37136316299438
0.6922180826371082,72.3882749080658
0.6922178993774442,72.4067120552063
0.6922177057317482,72.42383217811584
0.6922175225022217,72.44181990623474
0.6922173288874949,72.45871663093567
0.6922171456880994,72.47673749923706
0.6922169521043363,72.49385118484497
0.6922167689350657,72.51229667663574
0.6922165753822594,72.52929639816284
0.6922163922431075,72.5471682548523
0.6922161987212518,72.56379270553589
0.6922160156122121,72.58166694641113
0.6922158221213007,72.59839677810669
0.692215639042367,72.61624097824097
0.6922154455823933,72.63307905197144
0.69221526253356,72.65107440948486
0.6922150691045181,72.66798615455627
0.6922148860857781,72.68641757965088
0.6922146926876611,72.70372200012207
0.6922145096990087,72.7221200466156
0.6922143163318106,72.73918294906616
0.6922141333732397,72.75737380981445
0.6922139400369539,72.77458167076111
0.692213757108458,72.79305863380432
0.6922135638030784,72.81059741973877
0.6922133809046516,72.82904863357544
0.6922131876301714,72.84655094146729
0.6922130047618072,72.8650894165039
0.6922128115182209,72.88236594200134
0.6922126286799128,72.9006597995758
0.6922124354672132,72.91788053512573
0.6922122526589558,72.93634080886841
0.6922120594771368,72.95379328727722
0.6922118766989233,72.97232937812805
0.6922116835479785,72.9894905090332
0.6922115007998031,73.00807499885559
0.6922113076797262,73.02550959587097
0.6922111249615824,73.04398894309998
0.6922109318723672,73.06118106842041
0.6922107491842487,73.07944583892822
0.6922105561258889,73.09669923782349
0.69221037346779,73.11526703834534
0.6922101804402788,73.1324770450592
0.692209997812193,73.15124607086182
0.6922098048155243,73.16873574256897
0.6922096222174453,73.1873106956482
0.692209429251613,73.20454597473145
0.6922092466835346,73.22276854515076
0.6922090537485323,73.23994135856628
0.6922088712104486,73.25852823257446
0.6922086783062693,73.27591514587402
0.6922084957981738,73.29449033737183
0.6922083029248122,73.31203627586365
0.6922081204466987,73.33054852485657
0.6922079276041483,73.34773540496826
0.6922077451560107,73.3661105632782
0.6922075523442641,73.3835756778717
0.6922073699260965,73.40192604064941
0.6922071771451482,73.41928148269653
0.6922069947569444,73.43777656555176
0.6922068020067879,73.45530796051025
0.6922066196485411,73.47396445274353
0.6922064269291701,73.49149823188782
0.6922062446008748,73.510249376297
0.6922060519122829,73.52752947807312
0.6922058696139327,73.54582667350769
0.6922056769561136,73.563236951828
0.6922054946877022,73.58161664009094
0.6922053020606495,73.59891653060913
0.692205119822171,73.61730122566223
0.6922049272258783,73.63467478752136
0.6922047450173262,73.65319395065308
0.6922045524517877,73.67057609558105
0.692204370273156,73.68904519081116
0.6922041777383644,73.7067379951477
0.6922039955896471,73.72533798217773
0.6922038030855969,73.74267029762268
0.6922036209667873,73.76110935211182
0.6922034284934722,73.77847194671631
0.6922032464045644,73.79688310623169
0.6922030539619775,73.814293384552
0.6922028719029657,73.83282446861267
0.6922026794911009,73.85004997253418
0.6922024974619785,73.86845445632935
0.6922023050808297,73.88573431968689
0.6922021230815906,73.90414309501648
0.6922019307311513,73.92144179344177
0.692201748761789,73.93993735313416
0.6922015564420533,73.95736265182495
0.6922013745025622,73.97603726387024
0.6922011822135229,73.99350762367249
0.6922010003038969,74.0120677947998
0.6922008080455482,74.0296700000763
0.6922006261657808,74.04839420318604
0.6922004339381165,74.06598162651062
0.6922002520882016,74.08455753326416
0.6922000598912155,74.10188293457031
0.6921998780711466,74.12038516998291
0.6921996859048318,74.13769030570984
0.6921995041146035,74.15606641769409
0.6921993119789541,74.17339324951172
0.6921991302185596,74.19204211235046
0.6921989381135695,74.20944094657898
0.692198756383003,74.22779083251953
0.6921985643086654,74.24494743347168
0.6921983826079207,74.26335668563843
0.6921981905642296,74.28026509284973
0.6921980088933,74.29840660095215
0.6921978168802492,74.31555080413818
0.6921976352391291,74.333984375
0.692197443256712,74.35146260261536
0.6921972616453955,74.37029933929443
0.6921970696936057,74.3881402015686
0.6921968881120864,74.40706515312195
0.6921966961909177,74.42488360404968
0.6921965146391892,74.44355320930481
0.6921963227486355,74.46109127998352
0.6921961412266919,74.47968339920044
0.6921959493667469,74.49755692481995
0.6921957678745818,74.51611399650574
0.692195576045239,74.53373861312866
0.6921953945828467,74.55227971076965
0.6921952027840996,74.56944274902344
0.6921950213514738,74.58787965774536
0.6921948295833164,74.6056718826294
0.692194648180451,74.62440919876099
0.692194456442877,74.64164733886719
0.6921942750697654,74.66004991531372
0.6921940833627688,74.67750692367554
0.692193902019405,74.69609665870667
0.6921937103429789,74.71358323097229
0.6921935290293573,74.73222303390503
0.6921933373834961,74.74945497512817
0.6921931560996099,74.76771140098572
0.6921929644843068,74.78526258468628
0.6921927832301502,74.80411767959595
0.6921925916453989,74.82216811180115
0.6921924104209659,74.84121298789978
0.6921922188667601,74.85923504829407
0.6921920376720444,74.87820744514465
0.6921918461483783,74.89609289169312
0.6921916649833736,74.91482543945312
0.6921914734902405,74.93233132362366
0.6921912923549406,74.95079731941223
0.6921911008923344,74.96823024749756
0.6921909197867336,74.98679304122925
0.692190728354648,75.00435876846313
0.69219054727874,75.02296137809753
0.6921903558771685,75.0402159690857
0.6921901748309472,75.05870985984802
0.6921899834598836,75.07601547241211
0.6921898024433425,75.09470891952515
0.6921896111027808,75.11238718032837
0.6921894301159143,75.1310613155365
0.692189238805848,75.14868879318237
0.6921890578486496,75.16732335090637
0.6921888665690725,75.18486046791077
0.6921886856415362,75.2035768032074
0.6921884943924419,75.22113132476807
0.6921883134945619,75.23982882499695
0.6921881222759443,75.25726175308228
0.6921879414077138,75.2758150100708
0.6921877502195664,75.29326176643372
0.69218756938098,75.31194877624512
0.6921873782232965,75.32928609848022
0.6921871974143479,75.3479814529419
0.692187006287122,75.36548948287964
0.6921868255078049,75.38428235054016
0.6921866344110305,75.40195727348328
0.6921864536613389,75.42083072662354
0.6921862625950099,75.43850135803223
0.6921860818749376,75.45722103118896
0.6921858908390474,75.47480869293213
0.6921857101485883,75.49337911605835
0.6921855191431311,75.51075768470764
0.6921853384822789,75.52926182746887
0.692185147507248,75.5465042591095
0.692184966875997,75.5650281906128
0.6921847759313864,75.58257532119751
0.6921845953297301,75.60119676589966
0.6921844044155334,75.61883425712585
0.6921842238434657,75.63755059242249
0.692184032959677,75.65518283843994
0.6921838524171923,75.67378616333008
0.6921836615638044,75.69116616249084
0.6921834810508963,75.70977854728699
0.6921832902279036,75.72727727890015
0.6921831097445659,75.74582386016846
0.6921829189519623,75.76328039169312
0.6921827384981888,75.78196310997009
0.692182547735968,75.79945659637451
0.6921823673117529,75.81806063652039
0.6921821765799083,75.83552670478821
0.6921819961852452,75.85411620140076
0.6921818054837711,75.87148094177246
0.6921816251186539,75.89000582695007
0.6921814344475434,75.90757298469543
0.6921812541119665,75.92619204521179
0.6921810634712136,75.94354271888733
0.6921808831651705,75.96218872070312
0.6921806925547688,75.97992777824402
0.6921805122782537,75.99878549575806
0.6921803216981973,76.01639294624329
0.6921801414512035,76.03500604629517
0.6921799509014861,76.05236673355103
0.6921797706840083,76.07085585594177
0.6921795801646234,76.08824944496155
0.6921793999766549,76.1070601940155
0.6921792094875964,76.12459754943848
0.6921790293291311,76.14311814308167
0.692178838870393,76.16063284873962
0.692178658741425,76.1793794631958
0.6921784683130008,76.19703388214111
0.6921782882135243,76.2158215045929
0.6921780978154074,76.23376631736755
0.6921779177454163,76.25258183479309
0.692177727377601,76.270583152771
0.6921775473370888,76.28968334197998
0.6921773569995687,76.3080883026123
0.6921771769885293,76.32702541351318
0.6921769866812982,76.34450006484985
0.6921768066997258,76.36321115493774
0.6921766164227777,76.38073229789734
0.6921764364706657,76.39938735961914
0.6921762462239942,76.4170503616333
0.6921760663013373,76.43591713905334
0.6921758760849361,76.45366406440735
0.6921756961917278,76.47232818603516
0.6921755060055905,76.4897186756134
0.6921753261418245,76.50829911231995
0.6921751359859453,76.5257921218872
0.6921749561516158,76.54433536529541
0.692174766025988,76.56183910369873
0.6921745862210894,76.58063507080078
0.6921743961257069,76.59835290908813
0.6921742163502324,76.61714935302734
0.6921740262850888,76.63474464416504
0.6921738465390329,76.65340232849121
0.6921736565041224,76.67080211639404
0.6921734767874784,76.6893572807312
0.6921732867827948,76.70681071281433
0.6921731070955569,76.72536277770996
0.6921729171210939,76.74278616905212
0.692172737463256,76.76129865646362
0.692172547519007,76.77866530418396
0.6921723678905632,76.79715609550476
0.6921721779765225,76.81458139419556
0.6921719983774667,76.83309435844421
0.6921718084936274,76.85111999511719
0.6921716289239537,76.87021255493164
0.6921714390703101,76.8880774974823
0.692171259530012,76.9070463180542
0.6921710697065581,76.92492651939392
0.6921708901956296,76.94382095336914
0.692170700402359,76.96159982681274
0.6921705209207941,76.98042011260986
0.6921703311577003,76.9979977607727
0.6921701517054931,77.01676344871521
0.6921699619725704,77.0346839427948
0.6921697825497147,77.05354833602905
0.6921695928469562,77.07148289680481
0.6921694134534462,77.09007692337036
0.6921692237808461,77.10757398605347
0.6921690444166757,77.12642455101013
0.6921688547742276,77.14421010017395
0.6921686754393903,77.16306161880493
0.6921684858270882,77.18082451820374
0.6921683065215787,77.19955849647522
0.6921681169394164,77.2173662185669
0.6921679376632278,77.23611879348755
0.6921677481111989,77.25377440452576
0.6921675688643256,77.27243423461914
0.6921673793424243,77.28993248939514
0.6921672001248601,77.30868458747864
0.6921670106330802,77.32638192176819
0.6921668314448189,77.34522891044617
0.6921666419831538,77.36310076713562
0.6921664628241899,77.38184905052185
0.6921662733926333,77.39938950538635
0.6921660942629605,77.41813635826111
0.6921659048615064,77.43556070327759
0.6921657257611187,77.4543240070343
0.692165536389761,77.4721245765686
0.692165357318652,77.49101638793945
0.6921651679773845,77.50893020629883
0.6921649889355488,77.5277042388916
0.692164799624365,77.54531621932983
0.6921646206117961,77.56412315368652
0.6921644313306902,77.58179712295532
0.6921642523473818,77.60058355331421
0.6921640630963476,77.61843132972717
0.6921638841422942,77.6372458934784
0.6921636949213252,77.65505814552307
0.6921635159965207,77.67372632026672
0.692163326805611,77.69151425361633
0.6921631479100493,77.71027183532715
0.6921629587491926,77.7279851436615
0.6921627798828672,77.74669218063354
0.6921625907520575,77.7643461227417
0.692162411914963,77.78309893608093
0.6921622228141937,77.80068397521973
0.6921620440063239,77.81939220428467
0.6921618549355892,77.83696603775024
0.6921616761569379,77.8557243347168
0.6921614871162316,77.87347912788391
0.6921613083667927,77.89222264289856
0.6921611193561085,77.91018986701965
0.6921609406358762,77.92891812324524
0.6921607516552079,77.94658350944519
0.6921605729641759,77.96531248092651
0.6921603840135173,77.98295187950134
0.69216020535168,78.00166749954224
0.692160016431025,78.01941585540771
0.6921598377983762,78.03837513923645
0.6921596489077184,78.05630373954773
0.6921594703042523,78.07523465156555
0.6921592814435857,78.09320878982544
0.6921591028692958,78.11209297180176
0.6921589140386145,78.13010001182556
0.6921587354934949,78.14903521537781
0.6921585466927923,78.16699242591858
0.6921583681768372,78.18580174446106
0.6921581794061074,78.203364610672
0.6921580009193105,78.22198510169983
0.6921578121785472,78.23960471153259
0.6921576337209028,78.25834035873413
0.6921574450100999,78.27597856521606
0.6921572665816017,78.29466915130615
0.6921570779007531,78.31209254264832
0.692156899501395,78.33073329925537
0.6921567108504945,78.34850144386292
0.6921565324802708,78.3672182559967
0.6921563438593122,78.38468933105469
0.6921561655182166,78.40320086479187
0.6921559769271939,78.42068886756897
0.6921557986152207,78.43945574760437
0.6921556100541274,78.45698356628418
0.6921554317712705,78.47580218315125
0.6921552432401004,78.4934606552124
0.6921550649863536,78.51217341423035
0.6921548764851011,78.53000378608704
0.6921546982604586,78.54874205589294
0.6921545097891167,78.56633377075195
0.6921543315935728,78.58491063117981
0.6921541431521361,78.60247707366943
0.692153964985684,78.62120652198792
0.6921537765741459,78.63882231712341
0.6921535984367804,78.65752649307251
0.6921534100551351,78.67528557777405
0.6921532319468495,78.69397950172424
0.6921530435950904,78.71148300170898
0.6921528655158794,78.73011493682861
0.6921526771940005,78.74750304222107
0.692152499143858,78.76609706878662
0.6921523108518534,78.78360414505005
0.6921521328307725,78.80220603942871
0.6921519445686359,78.81956768035889
0.6921517665766116,78.83832025527954
0.692151578344337,78.85622835159302
0.6921514003813627,78.87504982948303
0.6921512121789436,78.89261794090271
0.6921510342450137,78.9114203453064
0.6921508460724447,78.92879986763
0.6921506681675523,78.94725370407104
0.6921504800248269,78.96459197998047
0.6921503021489672,78.9830482006073
0.6921501140360785,79.00032901763916
0.692149936189245,79.01893734931946
0.6921497481061879,79.03633379936218
0.6921495702883748,79.05491948127747
0.6921493822351427,79.07228207588196
0.6921492044463436,79.09069752693176
0.6921490164229301,79.10796022415161
0.6921488386631395,79.12616300582886
0.692148650669539,79.14319920539856
0.6921484729387505,79.16114401817322
0.6921482849749566,79.17800998687744
0.6921481072731643,79.19618940353394
0.6921479193391711,79.2133481502533
0.6921477416663693,79.23164558410645
0.6921475537621701,79.24857354164124
0.6921473761183528,79.26663541793823
0.6921471882439417,79.28362202644348
0.6921470106291029,79.30199956893921
0.6921468227844741,79.319326877594
0.6921466451986074,79.33764576911926
0.6921464573837544,79.35474419593811
0.6921462798268542,79.37326908111572
0.692146092041771,79.39077830314636
0.6921459145138313,79.40920782089233
0.6921457267585118,79.42647290229797
0.6921455492595265,79.44502449035645
0.6921453615339649,79.46231484413147
0.6921451840639279,79.48068952560425
0.6921449963681172,79.49832940101624
0.692144818927023,79.51695275306702
0.6921446312609578,79.53453087806702
0.6921444538488002,79.55311226844788
0.6921442662124744,79.5704402923584
0.6921440888292469,79.58897399902344
0.6921439012226542,79.60629415512085
0.6921437238683513,79.6246509552002
0.6921435362914858,79.64197087287903
0.6921433589661018,79.6603000164032
0.6921431714189566,79.6775529384613
0.6921429941224854,79.69614601135254
0.692142806605055,79.71345543861389
0.69214262933749,79.73186683654785
0.6921424418497687,79.74928450584412
0.6921422646111046,79.76782727241516
0.6921420771530855,79.7850272655487
0.6921418999433162,79.80337405204773
0.6921417125149932,79.82085990905762
0.6921415353341127,79.83952260017395
0.6921413479354804,79.8568913936615
0.6921411707834828,79.87522602081299
0.6921409834145347,79.89228796958923
0.6921408062914137,79.91070508956909
0.6921406189521437,79.92795538902283
0.6921404418578936,79.94626712799072
0.6921402545482956,79.96333694458008
0.6921400774829102,79.9815788269043
0.692139890202978,79.99897933006287
0.692139713166452,80.01759076118469
0.6921395259161794,80.03492832183838
0.6921393489085064,80.0532717704773
0.6921391616878874,80.07041573524475
0.6921389847090614,80.08874702453613
0.6921387975180899,80.10582995414734
0.6921386205681053,80.12403607368469
0.6921384334067752,80.14109444618225
0.6921382564856258,80.15937066078186
0.692138069353931,80.1761863231659
0.6921378924616107,80.19391751289368
0.6921377053595452,80.2109682559967
0.692137528496048,80.22915840148926
0.6921373414236062,80.24640536308289
0.692137164588926,80.26460218429565
0.6921369775461009,80.28180408477783
0.6921368007402324,80.30002212524414
0.6921366137270183,80.31692242622375
0.6921364369499551,80.33551359176636
0.692136249966346,80.35297298431396
0.6921360732180822,80.37149548530579
0.6921358862640716,80.38880467414856
0.6921357095446015,80.40708780288696
0.6921355226201837,80.42421698570251
0.6921353459295012,80.44226145744324
0.6921351590346699,80.45946002006531
0.6921349823727693,80.47778820991516
0.6921347955075183,80.49466586112976
0.6921346188743935,80.51240110397339
0.6921344320387169,80.52983856201172
0.6921342554343617,80.54832315444946
0.6921340686282536,80.5653121471405
0.6921338920526621,80.58335995674133
0.6921337052761164,80.600257396698
0.6921335287292828,80.61873984336853
0.6921333419822931,80.635897397995
0.6921331654642114,80.65409827232361
0.6921329787467719,80.67107129096985
0.6921328022574367,80.68937277793884
0.6921326155695409,80.70621871948242
0.6921324391089455,80.7244336605072
0.6921322524505878,80.74157691001892
0.6921320760187267,80.76001048088074
0.6921318893899006,80.77728867530823
0.6921317129867678,80.79565477371216
0.6921315263874677,80.81274175643921
0.6921313500130571,80.83102607727051
0.6921311634432766,80.84839987754822
0.6921309870975821,80.86684727668762
0.6921308005573157,80.88425612449646
0.6921306242403317,80.90257906913757
0.6921304377295725,80.9198739528656
0.6921302614412932,80.93830108642578
0.6921300749600352,80.95550298690796
0.6921298987004547,80.97393751144409
0.6921297122486922,80.99159240722656
0.6921295360178044,81.01040863990784
0.6921293495955313,81.02811431884766
0.6921291733933301,81.04693365097046
0.6921289870005404,81.0646915435791
0.6921288108270199,81.08354258537292
0.6921286244637075,81.10100650787354
0.692128448318862,81.11952662467957
0.6921282619850204,81.13685870170593
0.6921280858688441,81.15548729896545
0.6921278995644676,81.1729109287262
0.6921277234769543,81.19132590293884
0.6921275372020369,81.20847034454346
0.6921273611431811,81.22686553001404
0.6921271748977162,81.24412369728088
0.6921269988675114,81.26261830329895
0.6921268126514939,81.27973937988281
0.6921266366499342,81.29807329177856
0.6921264504633575,81.31524205207825
0.6921262744904374,81.33373880386353
0.6921260883332956,81.35126566886902
0.6921259123890088,81.369868516922
0.6921257262612955,81.38727283477783
0.6921255503456365,81.40585899353027
0.6921253642473459,81.42324161529541
0.6921251883603086,81.44191193580627
0.6921250022914345,81.45921730995178
0.6921248264330133,81.47782492637634
0.6921246403935498,81.49553442001343
0.6921244645637383,81.51414155960083
0.6921242785536793,81.53158020973206
0.6921241027524717,81.55022120475769
0.6921239167718112,81.56749510765076
0.6921237409992017,81.58580613136292
0.6921235550479333,81.60299134254456
0.6921233793039163,81.62119841575623
0.6921231933820345,81.63818264007568
0.6921230176666036,81.6562774181366
0.6921228317741019,81.67346930503845
0.6921226560872513,81.69192361831665
0.6921224702241241,81.70927119255066
0.6921222945658482,81.7277615070343
0.692122108732089,81.74493432044983
0.6921219331023817,81.7631025314331
0.6921217472979846,81.78041005134583
0.69212157169684,81.79885244369507
0.692121385921799,81.81602478027344
0.6921212103492114,81.83440375328064
0.6921210246035203,81.85126233100891
0.6921208490594835,81.86919975280762
0.6921206633431368,81.88629603385925
0.692120487827645,81.90488004684448
0.6921203021406364,81.922292470932
0.6921201266536835,81.94084286689758
0.6921199409960067,81.95794129371643
0.692119765537587,81.97609686851501
0.6921195799092363,81.99323630332947
0.692119404479344,82.01139378547668
0.6921192188803131,82.02833557128906
0.6921190434789425,82.04664874076843
0.6921188579092253,82.0637059211731
0.6921186825363705,82.08170461654663
0.692118496995961,82.09870600700378
0.6921183216516158,82.11716365814209
0.6921181361405083,82.13442778587341
0.6921179608246666,82.15277433395386
0.6921177753428549,82.16998028755188
0.6921176000555113,82.18854236602783
0.6921174146029894,82.20593166351318
0.6921172393441378,82.224130153656
0.6921170539208995,82.24120354652405
0.6921168786905345,82.25924825668335
0.6921166932965738,82.2764527797699
0.6921165180946887,82.29480075836182
0.6921163327299998,82.31209468841553
0.6921161575565893,82.33033800125122
0.692115972221166,82.34728193283081
0.692115797076224,82.365478515625
0.6921156117700602,82.38266825675964
0.6921154366535808,82.40096473693848
0.6921152513766707,82.41811323165894
0.6921150762886482,82.43611454963684
0.6921148910409859,82.45325970649719
0.692114715981414,82.472252368927
0.6921145307629932,82.48933815956116
0.6921143557318667,82.5076801776886
0.6921141705426812,82.52478861808777
0.6921139955399942,82.5430657863617
0.692113810380038,82.56021690368652
0.6921136354057843,82.57859539985657
0.6921134502750522,82.59565854072571
0.6921132753292254,82.61378169059753
0.6921130902277105,82.63073635101318
0.6921129153103054,82.64876317977905
0.6921127302380022,82.66583919525146
0.6921125553490131,82.68401551246643
0.6921123703059152,82.70132160186768
0.6921121954453358,82.7199079990387
0.6921120104314374,82.7372682094574
0.6921118355992621,82.75604033470154
0.6921116506145574,82.77362108230591
0.69211147581078,82.79231548309326
0.6921112908552625,82.80963182449341
0.6921111160798776,82.82788825035095
0.6921109311535417,82.84506440162659
0.6921107564065431,82.86343050003052
0.6921105715093827,82.88097167015076
0.692110396790765,82.89944839477539
0.6921102119227734,82.91699719429016
0.6921100372325302,82.93564939498901
0.6921098523937028,82.95310759544373
0.6921096777318284,82.9715940952301
0.6921094929221582,82.98856806755066
0.6921093182886469,83.00709581375122
0.6921091335081282,83.02431774139404
0.6921089589029736,83.04278182983398
0.6921087741516007,83.06025695800781
0.6921085995747976,83.07868528366089
0.6921084148525639,83.0956916809082
0.6921082403041062,83.11380624771118
0.6921080556110057,83.13096332550049
0.6921078810908878,83.1492030620575
0.6921076964269152,83.1665563583374
0.6921075219351311,83.184894323349
0.6921073373002796,83.20191240310669
0.6921071628368232,83.21997213363647
0.6921069782310874,83.23731684684753
0.6921068037959532,83.25544166564941
0.6921066192193267,83.27270698547363
0.6921064448125087,83.29101204872131
0.6921062602649858,83.30819153785706
0.6921060858864783,83.32669281959534
0.6921059013680527,83.34399819374084
0.6921057270178499,83.3623857498169
0.6921055425285156,83.37951755523682
0.6921053682066115,83.39780449867249
0.6921051837463631,83.41516661643982
0.6921050094527518,83.43361783027649
0.692104825021583,83.45083832740784
0.6921046507562583,83.46900606155396
0.692104466354163,83.48621869087219
0.6921042921171199,83.50447249412537
0.6921041077440921,83.52166175842285
0.6921039335353242,83.54030084609985
0.6921037491913582,83.55779767036438
0.6921035750108601,83.57631802558899
0.6921033906959495,83.5938286781311
0.6921032165437146,83.61216115951538
0.6921030322578539,83.6291151046753
0.6921028581338772,83.64716577529907
0.6921026738770599,83.66393232345581
0.6921024997813352,83.6818151473999
0.6921023155535558,83.69916915893555
0.6921021414860768,83.7176582813263
0.6921019572873296,83.73493647575378
0.6921017832480911,83.75285983085632
0.6921015990783692,83.76967644691467
0.6921014250673655,83.7875771522522
0.6921012409266635,83.80433058738708
0.6921010669438883,83.8222861289978
0.6921008828322004,83.83882761001587
0.6921007088776479,83.85667872428894
0.6921005247949675,83.87383246421814
0.6921003508686323,83.89132022857666
0.6921001668149539,83.9077718257904
0.6920999929168301,83.92519950866699
0.6920998088921475,83.94220209121704
0.6920996350222289,83.96043944358826
0.6920994510265365,83.97724270820618
0.6920992771848173,83.99502730369568
0.6920990932181089,84.01195740699768
0.6920989194045837,84.0300567150116
0.6920987354668532,84.0466742515564
0.6920985616815157,84.06452870368958
0.6920983777727574,84.08137202262878
0.6920982040156023,84.09878849983215
0.69209802013581,84.11518836021423
0.6920978464068311,84.13276553153992
0.6920976625559989,84.14926981925964
0.6920974888551908,84.16717791557312
0.6920973050333129,84.18398547172546
0.6920971313606691,84.20195317268372
0.6920969475677397,84.21878719329834
0.6920967739232549,84.23629975318909
0.6920965901592673,84.25280737876892
0.6920964165429361,84.2703185081482
0.6920962328078846,84.28675365447998
0.6920960592197004,84.30411386489868
0.6920958755135797,84.32100057601929
0.6920957019535369,84.33927488327026
0.6920955182763403,84.35604667663574
0.692095344744433,84.37389898300171
0.6920951610961554,84.39074563980103
0.6920949875923782,84.40905165672302
0.6920948039730128,84.42581486701965
0.6920946304973595,84.44375514984131
0.6920944469069011,84.46102952957153
0.6920942734593658,84.47938108444214
0.6920940898978076,84.49691987037659
0.6920939164783849,84.51487803459167
0.6920937329457219,84.53188180923462
0.692093559554406,84.5497534275055
0.6920933760506311,84.5669617652893
0.6920932026874163,84.58528423309326
0.6920930192125243,84.6025140285492
0.692092845877404,84.62104392051697
0.6920926624313892,84.63808631896973
0.6920924891243585,84.65596508979797
0.6920923057072144,84.67319059371948
0.6920921324282671,84.69146871566772
0.6920919490399877,84.70844388008118
0.6920917757891184,84.72669768333435
0.6920915924296983,84.74400210380554
0.6920914192069004,84.76244163513184
0.6920912358763333,84.77980446815491
0.6920910626816019,84.79815173149109
0.692090879379882,84.81529760360718
0.6920907062132108,84.83367466926575
0.6920905229403321,84.85082244873047
0.6920903498017157,84.8693253993988
0.6920901665576722,84.88644409179688
0.692089993447104,84.90452289581299
0.6920898102318903,84.9216456413269
0.6920896371493649,84.9399802684784
0.6920894539629745,84.95732545852661
0.6920892809084866,84.97584342956543
0.6920890977509137,84.99285912513733
0.692088924724457,85.01083970069885
0.6920887415956957,85.02813720703125
0.6920885685972646,85.04654216766357
0.6920883854973089,85.0638735294342
0.6920882125268978,85.08218455314636
0.6920880294557418,85.09939861297607
0.6920878565133446,85.11745309829712
0.6920876734709823,85.13464379310608
0.6920875005565933,85.15287566184998
0.6920873175430191,85.169921875
0.6920871446566326,85.18806433677673
0.6920869616718401,85.2051854133606
0.6920867888134506,85.22353172302246
0.6920866058574343,85.24112915992737
0.6920864330270354,85.25966310501099
0.6920862500997895,85.27725982666016
0.6920860772973756,85.29568672180176
0.6920858943988937,85.31321310997009
0.6920857216244595,85.33195233345032
0.6920855387547357,85.34991979598999
0.6920853660082749,85.36861848831177
0.6920851831673037,85.38635468482971
0.6920850104488107,85.40504121780396
0.692084827636586,85.42256021499634
0.692084654946055,85.44105458259583
0.6920844721625709,85.4585440158844
0.6920842994999963,85.47703957557678
0.6920841167452466,85.49454092979431
0.6920839441106225,85.51305723190308
0.6920837613846017,85.53048324584961
0.6920835887779225,85.54912114143372
0.6920834060806244,85.56669473648071
0.692083233501884,85.58512449264526
0.6920830508333029,85.60245299339294
0.6920828782824959,85.62084794044495
0.6920826956426256,85.63827180862427
0.6920825231197463,85.65662360191345
0.6920823405085813,85.6734139919281
0.6920821680136234,85.69126605987549
0.6920819854311576,85.70804905891418
0.6920818129641153,85.72607159614563
0.6920816304103431,85.7429039478302
0.6920814579712112,85.76112246513367
0.6920812754461262,85.77836275100708
0.6920811030348988,85.79639506340027
0.692080920538495,85.81319308280945
0.6920807481551666,85.83116340637207
0.6920805656874385,85.84820318222046
0.6920803933320026,85.86612248420715
0.6920802108929445,85.88305950164795
0.6920800385653959,85.90078091621399
0.6920798561550011,85.91776084899902
0.6920796838553339,85.9361081123352
0.6920795014735974,85.95330858230591
0.692079329201806,85.97169065475464
0.6920791468487214,85.98894429206848
0.6920789746048,86.00717806816101
0.6920787922803615,86.02425003051758
0.6920786200643038,86.04266595840454
0.6920784377685056,86.05977034568787
0.6920782655803068,86.0777759552002
0.6920780833131429,86.09464979171753
0.6920779111527965,86.11286234855652
0.6920777289142611,86.1296968460083
0.6920775567817617,86.14790415763855
0.6920773745718487,86.16491150856018
0.6920772024671906,86.18277049064636
0.6920770202858944,86.1997389793396
0.6920768482090713,86.21743750572205
0.6920766660563861,86.2344560623169
0.6920764940073929,86.25239849090576
0.6920763118833126,86.26902985572815
0.6920761398621433,86.28644919395447
0.692075957766662,86.30315232276917
0.6920757857733113,86.32169198989868
0.6920756037064227,86.33873200416565
0.6920754317408844,86.35651731491089
0.6920752497025832,86.37318468093872
0.6920750777648514,86.39081311225891
0.692074895755132,86.40782499313354
0.6920747238452012,86.42616152763367
0.6920745418640573,86.44326639175415
0.6920743699819216,86.46134066581726
0.6920741880293475,86.47836685180664
0.6920740161750011,86.49660563468933
0.6920738342509907,86.51365065574646
0.6920736624244286,86.53181171417236
0.6920734805289758,86.548588514328
0.6920733087301916,86.5661404132843
0.6920731268632908,86.58308601379395
0.6920729550922791,86.60119032859802
0.6920727732539247,86.6184139251709
0.6920726015106795,86.63665080070496
0.692072419700865,86.65362906455994
0.6920722479853809,86.67200589179993
0.692072066204101,86.68902468681335
0.6920718945163721,86.70692443847656
0.6920717127636207,86.72354555130005
0.692071541103641,86.74153995513916
0.6920713593794122,86.7585506439209
0.6920711877471762,86.77630519866943
0.6920710060514644,86.79312467575073
0.6920708344469668,86.81151461601257
0.6920706527797654,86.82877850532532
0.692070481203,86.84716057777405
0.6920702995643041,86.86454892158508
0.6920701280152649,86.88285303115845
0.6920699464050685,86.9000415802002
0.6920697748837502,86.91841053962708
0.6920695933020468,86.93549108505249
0.6920694218084438,86.95387721061707
0.6920692402552281,86.97123885154724
0.6920690687893344,86.98943948745728
0.6920688872646001,87.00672721862793
0.6920687158264098,87.02477502822876
0.6920685343301517,87.04180026054382
0.69206836291966,87.06025791168213
0.6920681814518711,87.07716345787048
0.6920680100690715,87.09515380859375
0.692067828629747,87.11221981048584
0.6920676572746339,87.1304178237915
0.6920674758637675,87.14735269546509
0.6920673045363354,87.16515517234802
0.6920671231539215,87.18231797218323
0.6920669518541644,87.20060992240906
0.6920667705001969,87.2176251411438
0.6920665992281093,87.23551058769226
0.6920664179025828,87.25273132324219
0.6920662466581584,87.27068567276001
0.6920660653610666,87.28716588020325
0.6920658941443009,87.3045437335968
0.6920657128756378,87.32121229171753
0.6920655416865242,87.33979868888855
0.6920653604462844,87.35703539848328
0.6920651892848175,87.37520265579224
0.6920650080729951,87.39215660095215
0.6920648369391688,87.41047978401184
0.6920646557557578,87.4273591041565
0.6920644846495669,87.44476819038391
0.6920643034945615,87.46122312545776
0.6920641324160003,87.47888851165771
0.6920639512893945,87.49538350105286
0.6920637802384568,87.51341652870178
0.692063599140245,87.53048992156982
0.6920634281169256,87.54882550239563
0.6920632470471019,87.56574249267578
0.6920630760513948,87.58388710021973
0.6920628950099533,87.6007993221283
0.6920627240418532,87.61911368370056
0.692062543028788,87.63632893562317
0.6920623720882888,87.65412950515747
0.6920621911035943,87.67074227333069
0.6920620201906902,87.6888964176178
0.6920618392343612,87.70606565475464
0.6920616683490467,87.72418904304504
0.6920614874210759,87.74133062362671
0.6920613165633454,87.7594804763794
0.6920611356637277,87.77617168426514
0.6920609648335757,87.79473400115967
0.6920607839623052,87.81188869476318
0.6920606131597257,87.83011412620544
0.6920604323167969,87.8469750881195
0.6920602615417843,87.86536645889282
0.6920600807271906,87.88215756416321
0.6920599099797393,87.8998806476593
0.6920597291934759,87.91652703285217
0.6920595584735801,87.934396982193
0.6920593777156403,87.95141625404358
0.6920592070232946,87.96967840194702
0.692059026293673,87.98698401451111
0.692058855628871,88.00536155700684
0.6920586749275618,88.02251076698303
0.6920585042902985,88.04079484939575
0.6920583236172958,88.05799889564514
0.6920581530075653,88.07649970054626
0.6920579723628633,88.09420609474182
0.6920578017806596,88.11276745796204
0.6920576211642525,88.13029289245605
0.6920574506095709,88.14868640899658
0.6920572700214527,88.16576433181763
0.6920570994942864,88.18421769142151
0.6920569189344515,88.20155668258667
0.6920567484347954,88.22000908851624
0.6920565679032377,88.23684859275818
0.6920563974310863,88.25444388389587
0.6920562169278002,88.2711877822876
0.6920560464831473,88.28894424438477
0.6920558660081273,88.30543255805969
0.6920556955909676,88.32328200340271
0.6920555151442074,88.33980369567871
0.6920553447545351,88.35765886306763
0.6920551643360289,88.37463092803955
0.6920549939738382,88.39271187782288
0.6920548135835807,88.4097228050232
0.6920546432488661,88.42792654037476
0.6920544628868509,88.44523334503174
0.6920542925796067,88.46348357200623
0.6920541122458286,88.4808657169342
0.6920539419660493,88.49893593788147
0.6920537616605019,88.51612281799316
0.6920535914081813,88.53429317474365
0.692053411130859,88.55164074897766
0.6920532409059925,88.57022666931152
0.6920530606568893,88.58741927146912
0.6920528904594704,88.60565090179443
0.6920527102385808,88.62302374839783
0.6920525400686044,88.64152550697327
0.6920523598759224,88.65868067741394
0.6920521897333818,88.67668747901917
0.6920520095689021,88.6936514377594
0.6920518394537925,88.71207523345947
0.6920516593175088,88.72922015190125
0.6920514892298244,88.74747562408447
0.6920513091217311,88.76424145698547
0.6920511390614661,88.78191351890564
0.6920509589815572,88.79849028587341
0.6920507889487063,88.8160560131073
0.6920506088969762,88.83264374732971
0.6920504388915331,88.85053253173828
0.692050258867976,88.86716771125793
0.6920500888899359,88.88467574119568
0.6920499088945458,88.90129613876343
0.6920497389439021,88.91877961158752
0.6920495589766734,88.93561267852783
0.6920493890534214,88.95395374298096
0.6920492091143484,88.97107768058777
0.6920490392184816,88.9891984462738
0.6920488593075583,89.00590538978577
0.6920486894390719,89.02411651611328
0.6920485095562927,89.04068207740784
0.6920483397151801,89.05822205543518
0.6920481598605392,89.07472252845764
0.6920479900467957,89.092116355896
0.6920478102202869,89.10882496833801
0.6920476404339063,89.12642979621887
0.6920474606355244,89.143230676651
0.6920472908765012,89.16078019142151
0.6920471111062398,89.1772871017456
0.6920469413745686,89.19487357139587
0.6920467616324225,89.21136736869812
0.6920465919280968,89.22876048088074
0.6920464122140606,89.2455666065216
0.6920462425370755,89.26403665542603
0.6920460628511426,89.28143358230591
0.6920458932014923,89.29925227165222
0.6920457135436572,89.31606459617615
0.6920455439213359,89.33349752426147
0.6920453642915927,89.34997749328613
0.6920451946965953,89.36770224571228
0.6920450150949382,89.38484954833984
0.6920448455272589,89.4030339717865
0.6920446659536822,89.42005515098572
0.6920444964133151,89.43834161758423
0.6920443168678131,89.45565247535706
0.6920441473547523,89.47393703460693
0.6920439678373194,89.49080920219421
0.6920437983515598,89.50850462913513
0.6920436188621901,89.52513980865479
0.692043449403726,89.54269790649414
0.6920432699424134,89.55963802337646
0.6920431005112391,89.57807087898254
0.6920429210779784,89.5955662727356
0.6920427516740879,89.6140763759613
0.6920425722688731,89.63147830963135
0.6920424028922613,89.65011239051819
0.6920422235150863,89.66747617721558
0.6920420541657476,89.6857659816742
0.6920418748166067,89.7026252746582
0.6920417054945353,89.720463514328
0.6920415261734232,89.7376446723938
0.6920413568786136,89.75615334510803
0.692041177585524,89.77316641807556
0.6920410083179703,89.7909836769104
0.692040829052898,89.80749320983887
0.6920406598125947,89.82507300376892
0.6920404805755337,89.84167075157166
0.6920403113624751,89.85913443565369
0.6920401321534196,89.875967502594
0.6920399629676004,89.89375829696655
0.6920397837865445,89.9109320640564
0.6920396146279587,89.92936539649963
0.692039435474897,89.94680523872375
0.6920392663435391,89.96530055999756
0.6920390872184656,89.98243308067322
0.6920389181143302,90.00040173530579
0.6920387390172394,90.01705861091614
0.6920385699403206,90.03491020202637
0.6920383908712064,90.05145931243896
0.6920382218214988,90.0690131187439
0.6920380427803554,90.08597564697266
0.6920378737578534,90.1041009426117
0.6920376947446757,90.12112665176392
0.6920375257493734,90.13930368423462
0.6920373467641552,90.15649127960205
0.692037177796047,90.17499327659607
0.6920369988387824,90.19228315353394
0.6920368298978632,90.21060848236084
0.6920366509685466,90.2278094291687
0.6920364820548108,90.24621534347534
0.6920363031534361,90.26366758346558
0.6920361342668775,90.2818033695221
0.69203595539344,90.29924321174622
0.6920357865340534,90.31764698028564
0.6920356076885462,90.33484888076782
0.6920354388563258,90.3532919883728
0.6920352600387439,90.37056469917297
0.6920350912336842,90.38897013664246
0.6920349124440214,90.40597534179688
0.692034743666117,90.42423129081726
0.6920345649043678,90.44123792648315
0.6920343961536128,90.45938038825989
0.6920342174197717,90.47605443000793
0.6920340486961603,90.4935393333435
0.6920338699902213,90.51010060310364
0.6920337012937485,90.5276460647583
0.6920335226157058,90.54463458061218
0.6920333539463654,90.56241035461426
0.6920331752962136,90.57897186279297
0.6920330066540004,90.59688186645508
0.6920328280317333,90.61421942710876
0.6920326594166418,90.63265490531921
0.692032480822254,90.64986944198608
0.6920323122342783,90.66831159591675
0.692032133667764,90.68555116653442
0.6920319651068986,90.7036361694336
0.6920317865682517,90.72044849395752
0.6920316180344914,90.73883128166199
0.6920314395237066,90.75591397285461
0.6920312710170454,90.77438020706177
0.6920310925341171,90.79168772697449
0.6920309240545492,90.81000137329102
0.6920307455994714,90.82727456092834
0.6920305771469919,90.84552907943726
0.6920303987197587,90.86245203018188
0.6920302302943614,90.88039445877075
0.6920300518949678,90.89723706245422
0.6920298834966472,90.91536736488342
0.6920297051250868,90.93250012397766
0.6920295367538375,90.95091247558594
0.6920293584101047,90.96814918518066
0.6920291900659212,90.98640275001526
0.6920290117500105,91.00333428382874
0.6920288434328871,91.02173447608948
0.6920286651447927,91.03936314582825
0.6920284968547237,91.05789709091187
0.6920283185944395,91.07521986961365
0.6920281503314198,91.09323620796204
0.6920279720989403,91.11003851890564
0.6920278038629644,91.12814807891846
0.6920276256582839,91.14518094062805
0.6920274574493457,91.16335248947144
0.6920272792724587,91.18032646179199
0.6920271110905521,91.19848918914795
0.6920269329414533,91.2156879901886
0.6920267647865732,91.23374843597412
0.6920265866652564,91.25063037872314
0.6920264185373978,91.26855111122131
0.6920262404438571,91.2855327129364
0.692026072343014,91.30394244194031
0.6920258942772438,91.32157230377197
0.6920257262034105,91.3401939868927
0.6920255481654051,91.35767269134521
0.6920253801185766,91.37613582611084
0.6920252021083303,91.39357995986938
0.6920250340885005,91.41217947006226
0.6920248561060075,91.42967963218689
0.6920246881131709,91.4483380317688
0.6920245101584263,91.46576142311096
0.692024342192577,91.48418641090393
0.692024164265574,91.5014317035675
0.6920239963267074,91.51990151405334
0.6920238184274408,91.53720116615295
0.6920236505155505,91.55558800697327
0.6920234726440146,91.57280349731445
0.6920233047590957,91.59099268913269
0.6920231269152844,91.60764241218567
0.6920229590573309,91.62556958198547
0.6920227812412393,91.64267587661743
0.6920226134102456,91.66119241714478
0.6920224356218674,91.6786687374115
0.692022267817828,91.6969850063324
0.6920220900571576,91.71398615837097
0.6920219222800675,91.73210787773132
0.6920217445470991,91.74897360801697
0.692021576796952,91.76659107208252
0.6920213990916804,91.78369903564453
0.6920212313684706,91.80206370353699
0.6920210536908898,91.81895875930786
0.6920208859946124,91.83721661567688
0.692020708344717,91.85414528846741
0.692020540675366,91.8718900680542
0.6920203630531497,91.88882231712341
0.6920201954107201,91.9069721698761
0.6920200178161775,91.92420101165771
0.692019850200663,91.9427342414856
0.6920196726337888,91.96029853820801
0.6920195050451848,91.97899770736694
0.692019327505973,91.99650740623474
0.6920191599442729,92.01538634300232
0.6920189824327174,92.03321361541748
0.6920188148979165,92.05214810371399
0.6920186374140121,92.06994915008545
0.6920184699061047,92.08874988555908
0.6920182924498457,92.10635948181152
0.6920181249688256,92.12518692016602
0.6920179475402064,92.14291715621948
0.6920177800860688,92.16161918640137
0.6920176026850836,92.17936897277832
0.6920174352578229,92.19796562194824
0.6920172578844658,92.21546673774719
0.6920170904840761,92.23391008377075
0.6920169131383417,92.25095582008362
0.6920167457648176,92.26889157295227
0.6920165684467002,92.28606462478638
0.6920164011000364,92.30444312095642
0.69201622380953,92.32186484336853
0.6920160564897209,92.340008020401
0.6920158792268205,92.3566746711731
0.6920157119338601,92.37419152259827
0.6920155346985594,92.3908371925354
0.692015367432443,92.40876460075378
0.6920151902247366,92.42578220367432
0.6920150229854577,92.44369125366211
0.69201484580534,92.46029949188232
0.6920146785928938,92.47797322273254
0.6920145014403591,92.49454402923584
0.6920143342547398,92.51225543022156
0.6920141571297823,92.52919697761536
0.6920139899709843,92.54734349250793
0.6920138128735985,92.56435632705688
0.6920136457416164,92.5825936794281
0.6920134686717969,92.59945964813232
0.6920133015666249,92.61728096008301
0.6920131245243653,92.6339499950409
0.6920129574459983,92.65174794197083
0.6920127804312936,92.66901969909668
0.6920126133797257,92.68726897239685
0.6920124363925698,92.70447587966919
0.692012269367796,92.72223973274231
0.6920120924081833,92.73873662948608
0.6920119254101978,92.7561423778534
0.6920117484781226,92.77278590202332
0.6920115815069201,92.79033994674683
0.6920114046023773,92.80682420730591
0.6920112376579516,92.82465958595276
0.6920110607809351,92.8412184715271
0.6920108938632812,92.85922884941101
0.6920107170137854,92.87624478340149
0.6920105501228977,92.89445853233337
0.6920103733009169,92.91119813919067
0.6920102064367899,92.92881894111633
0.6920100296423187,92.94577884674072
0.6920098628049468,92.96400260925293
0.6920096860379791,92.98069906234741
0.6920095192273569,92.9980571269989
0.6920093424878874,93.01447486877441
0.6920091757040097,93.03171348571777
0.6920089989920325,93.04867029190063
0.6920088322348932,93.06695437431335
0.692008655550403,93.08399796485901
0.6920084888199968,93.10217690467834
0.6920083121629876,93.11918425559998
0.692008145459309,93.13734459877014
0.6920079688297756,93.15422177314758
0.6920078021528191,93.17182683944702
0.6920076255507557,93.188551902771
0.6920074589005156,93.20672917366028
0.6920072823259165,93.22379326820374
0.6920071157023876,93.24144101142883
0.6920069391552469,93.25792980194092
0.6920067725584238,93.2755491733551
0.6920065960387358,93.29238653182983
0.6920064294686132,93.31019163131714
0.6920062529763726,93.32703399658203
0.6920060864329445,93.34504222869873
0.6920059099681456,93.36190032958984
0.6920057434514064,93.37960720062256
0.6920055670140437,93.39625000953674
0.6920054005239882,93.41377806663513
0.6920052241140559,93.43056392669678
0.6920050576506782,93.44867634773254
0.6920048812681711,93.46573972702026
0.692004714831466,93.48395657539368
0.6920045384763778,93.50092506408691
0.6920043720663401,93.51908588409424
0.6920041957386653,93.53593683242798
0.6920040293552892,93.5533857345581
0.6920038530550228,93.57012367248535
0.6920036866983027,93.58819723129272
0.6920035104254382,93.60508298873901
0.6920033440953691,93.62286281585693
0.6920031678499013,93.63942980766296
0.6920030015464771,93.6575710773468
0.6920028253284005,93.67479825019836
0.692002659051616,93.69320511817932
0.6920024828609247,93.71053004264832
0.6920023166107744,93.72866797447205
0.6920021404474629,93.74561047554016
0.6920019742239418,93.76341438293457
0.6920017980880041,93.78032350540161
0.6920016318911062,93.7984049320221
0.6920014557825372,93.81503486633301
0.6920012896122567,93.83279919624329
0.6920011135310509,93.85010099411011
0.6920009473873828,93.86816382408142
0.6920007713335341,93.8847930431366
0.6920006052164728,93.90269827842712
0.6920004291899758,93.91993379592896
0.6920002630995158,93.93828058242798
0.692000087100365,93.95508646965027
0.6919999210365008,93.97334551811218
0.6919997450646904,93.99050736427307
0.6919995790274164,94.0084617137909
0.6919994030829412,94.02499628067017
0.6919992370722522,94.04318141937256
0.6919990611551059,94.06041264533997
0.6919988951709963,94.07898736000061
0.6919987192811741,94.09604096412659
0.6919985533236381,94.11365556716919
0.6919983774611338,94.13021087646484
0.6919982115301667,94.14825391769409
0.6919980356949745,94.16499376296997
0.6919978697905701,94.18250942230225
0.691997693982685,94.19903707504272
0.6919975281048384,94.21671080589294
0.6919973523242541,94.23391652107239
0.6919971864729598,94.25213551521301
0.6919970107196713,94.26940083503723
0.6919968448949233,94.28745555877686
0.6919966691689248,94.30420422554016
0.691996503370718,94.3226215839386
0.6919963276720038,94.33962774276733
0.6919961619003328,94.3578896522522
0.6919959862288974,94.37518882751465
0.6919958204837566,94.39360690116882
0.6919956448395945,94.41096043586731
0.6919954791209778,94.42950391769409
0.6919953035040837,94.44676756858826
0.6919951378119866,94.46502614021301
0.6919949622223542,94.48215341567993
0.691994796556771,94.50079989433289
0.6919946209943949,94.51783013343811
0.6919944553553202,94.53590202331543
0.6919942798201949,94.55290031433105
0.691994114207623,94.57131910324097
0.6919939386997432,94.58823370933533
0.6919937731136686,94.60635995864868
0.6919935976330284,94.62343072891235
0.6919934320734455,94.64167642593384
0.6919932566200395,94.65904951095581
0.6919930910869434,94.67743372917175
0.6919929156607657,94.6946177482605
0.6919927501541507,94.71290898323059
0.6919925747551958,94.73025035858154
0.6919924092750565,94.74861741065979
0.691992233903319,94.76561117172241
0.6919920684496497,94.78369212150574
0.6919918931051238,94.8005485534668
0.6919917276779193,94.81826734542847
0.6919915523605995,94.83501601219177
0.6919913869598542,94.85294079780579
0.691991211669735,94.86994624137878
0.6919910462954435,94.88792133331299
0.6919908710325192,94.9048502445221
0.6919907056846767,94.92303705215454
0.6919905304489411,94.9398205280304
0.6919903651275414,94.95744943618774
0.6919901899189901,94.97437644004822
0.6919900246240275,94.99276351928711
0.6919898494426544,95.00989627838135
0.691989684174124,95.0280704498291
0.6919895090199235,95.0451078414917
0.6919893437778197,95.06281924247742
0.6919891686507866,95.07966923713684
0.6919890034351038,95.09747219085693
0.691988828335232,95.11430788040161
0.6919886631459649,95.13166165351868
0.6919884880732492,95.14813375473022
0.6919883229103925,95.16575193405151
0.6919881478648269,95.18250489234924
0.6919879827283748,95.20062136650085
0.6919878077099542,95.21742343902588
0.6919876425999018,95.23584342002869
0.6919874676086203,95.25315976142883
0.6919873025249619,95.27156114578247
0.6919871275608138,95.28876090049744
0.691986962503544,95.30702710151672
0.6919867875665241,95.32439160346985
0.6919866225356373,95.34311890602112
0.6919864476257398,95.36062526702881
0.6919862826212309,95.37930297851562
0.6919861077384504,95.3966498374939
0.6919859427603132,95.41463470458984
0.6919857679046443,95.43152070045471
0.6919856029528743,95.44940567016602
0.6919854281243109,95.46619772911072
0.6919852631989023,95.48397898674011
0.6919850883974391,95.50094103813171
0.6919849234983868,95.51911330223083
0.691984748724018,95.53607368469238
0.691984583851316,95.5536425113678
0.6919844091040367,95.57017827033997
0.69198424425768,95.58803296089172
0.6919840695374841,95.60476779937744
0.6919839047174668,95.62264251708984
0.691983730024349,95.63930010795593
0.6919835652306663,95.6572151184082
0.6919833905646211,95.67404627799988
0.6919832257972669,95.69184589385986
0.6919830511582884,95.7086009979248
0.6919828864172578,95.72679471969604
0.6919827118053408,95.74414086341858
0.6919825470906281,95.76241087913513
0.6919823725057666,95.77952885627747
0.6919822078173669,95.79771208763123
0.6919820332595558,95.81455993652344
0.6919818685974628,95.8327465057373
0.6919816940666965,95.84980154037476
0.6919815294309055,95.86794662475586
0.6919813549271783,95.88515782356262
0.6919811903176838,95.90349316596985
0.6919810158409901,95.920254945755
0.6919808512577866,95.93817019462585
0.6919806768081209,95.95509886741638
0.6919805122512029,95.97345757484436
0.6919803378285596,95.99076724052429
0.6919801732979218,96.00901341438293
0.6919799989022954,96.02579617500305
0.6919798343979322,96.04348516464233
0.6919796600293175,96.0601544380188
0.6919794955512238,96.07807159423828
0.6919793212096147,96.09499382972717
0.6919791567577849,96.11305046081543
0.6919789824431765,96.13013434410095
0.6919788180176047,96.14821577072144
0.6919786437299911,96.16512131690979
0.6919784793306728,96.18314981460571
0.6919783050700482,96.20036721229553
0.6919781406969776,96.21860766410828
0.691977966463337,96.23545932769775
0.6919778021165085,96.25317072868347
0.6919776279098461,96.26989889144897
0.6919774635892543,96.28754019737244
0.6919772894095645,96.30427694320679
0.6919771251152046,96.32190561294556
0.6919769509624817,96.33853077888489
0.6919767866943477,96.35632538795471
0.6919766125685867,96.37318921089172
0.6919764483266736,96.39154171943665
0.6919762742278682,96.40853023529053
0.6919761100121702,96.4264805316925
0.6919759359403157,96.44324254989624
0.6919757717508279,96.46095681190491
0.6919755977059181,96.47774624824524
0.6919754335426349,96.49593019485474
0.6919752595246649,96.51308965682983
0.6919750953875806,96.53129434585571
0.6919749213965443,96.548259973526
0.6919747572856539,96.56620383262634
0.6919745833215457,96.58310794830322
0.6919744192368438,96.60113716125488
0.6919742452996588,96.61809945106506
0.6919740812411397,96.63606262207031
0.691973907330872,96.65321826934814
0.6919737432985308,96.6714358329773
0.691973569415175,96.68852663040161
0.6919734054090056,96.70649266242981
0.6919732315525563,96.7233989238739
0.6919730675725537,96.74175596237183
0.6919728937430052,96.75870156288147
0.6919727297891641,96.7770128250122
0.6919725559865109,96.79451751708984
0.6919723920588257,96.81304430961609
0.6919722182830621,96.83005213737488
0.6919720543815276,96.84777569770813
0.6919718806326486,96.86437964439392
0.6919717167572594,96.88175296783447
0.6919715430352592,96.89840126037598
0.6919713791860099,96.91668772697449
0.6919712054908824,96.93380284309387
0.6919710416677677,96.95174193382263
0.6919708679995087,96.9681978225708
0.6919707042025226,96.98556542396545
0.6919705305611257,97.00233292579651
0.6919703667902639,97.02079582214355
0.6919701931757233,97.03780817985535
0.6919700294309798,97.05602502822876
0.6919698558432907,97.07277154922485
0.69196969212466,97.09107995033264
0.6919695185638167,97.10830903053284
0.691969354871294,97.12639331817627
0.6919691813372905,97.14308881759644
0.6919690176708702,97.1610586643219
0.6919688441637013,97.17815852165222
0.6919686805233776,97.19633197784424
0.6919685070430383,97.21352243423462
0.6919683434288063,97.2314612865448
0.6919681699752905,97.24829053878784
0.6919680063871444,97.26644825935364
0.691967832960447,97.28335785865784
0.691967669398382,97.30147075653076
0.691967495998497,97.31887722015381
0.6919673324625072,97.33713126182556
0.6919671590894297,97.35421299934387
0.6919669955795099,97.37224888801575
0.6919668222332341,97.38940978050232
0.6919666587493793,97.40763664245605
0.6919664854298995,97.42492008209229
0.6919663219721042,97.4432201385498
0.6919661486794147,97.46039628982544
0.6919659852476729,97.47897744178772
0.6919658119817694,97.49598693847656
0.6919656485760765,97.51397323608398
0.6919654753369523,97.53100323677063
0.6919653119573025,97.5493655204773
0.6919651387449528,97.5663709640503
0.691964975391341,97.58421349525452
0.6919648022057601,97.60094380378723
0.6919646388781807,97.61871242523193
0.6919644657193627,97.63560485839844
0.6919643024178107,97.65339994430542
0.6919641292857507,97.67034387588501
0.6919639660102207,97.68858289718628
0.6919637929049126,97.70580577850342
0.691963629655399,97.72437381744385
0.6919634565768378,97.74174976348877
0.6919632933533353,97.7603850364685
0.6919631203015156,97.77771472930908
0.691962957104019,97.79615211486816
0.6919627840789352,97.81349277496338
0.691962620907439,97.83173441886902
0.6919624479090855,97.84861516952515
0.6919622847635842,97.86637806892395
0.6919621117919554,97.88308095932007
0.6919619486724441,97.90079641342163
0.6919617757275349,97.91781234741211
0.691961612634008,97.93623852729797
0.6919614397158125,97.95329785346985
0.6919612766482648,97.9713842868805
0.6919611037567776,97.98822093009949
0.6919609407152034,98.00608825683594
0.6919607678504194,98.02314496040344
0.6919606048348135,98.04151391983032
0.6919604319967271,98.05849170684814
0.6919602690070844,98.07627177238464
0.6919600961956898,98.09298300743103
0.6919599332320047,98.11115097999573
0.691959760447297,98.12802147865295
0.6919595975095643,98.14587235450745
0.6919594247515373,98.16282749176025
0.6919592618397514,98.18089437484741
0.6919590891084003,98.19771385192871
0.6919589262225561,98.21549987792969
0.691958753517875,98.2323100566864
0.6919585906579672,98.25047016143799
0.6919584179799511,98.26749396324158
0.6919582551459743,98.28569769859314
0.6919580824946171,98.30257034301758
0.691957919686566,98.32046675682068
0.6919577470618625,98.3374707698822
0.6919575842797319,98.35571193695068
0.6919574116816766,98.37276721000671
0.691957248925461,98.39126896858215
0.6919570763540486,98.4082396030426
0.6919569136237428,98.42617845535278
0.6919567410789678,98.44354963302612
0.6919565783745661,98.46212959289551
0.6919564058564229,98.47926187515259
0.6919562431779206,98.49727082252502
0.6919560706864037,98.51440095901489
0.6919559080337951,98.53225684165955
0.6919557355688992,98.54922533035278
0.6919555729421787,98.56745934486389
0.6919554005038985,98.5844259262085
0.6919552379030613,98.60187315940857
0.6919550654913911,98.61836791038513
0.6919549029164316,98.63591003417969
0.6919547305313655,98.652348279953
0.6919545679822786,98.6697359085083
0.6919543956238123,98.68643808364868
0.6919542331005921,98.70424056053162
0.6919540607687195,98.72084593772888
0.6919538982713613,98.73914694786072
0.6919537259660767,98.75592088699341
0.6919535634945748,98.77425360679626
0.6919533912158734,98.79134106636047
0.6919532287702228,98.80953049659729
0.6919530565180985,98.82658505439758
0.6919528940982934,98.84470725059509
0.6919527218727413,98.86155986785889
0.6919525594787769,98.8792679309845
0.6919523872797909,98.89600419998169
0.6919522249116618,98.91356897354126
0.6919520527392372,98.93023347854614
0.6919518903969376,98.94826292991638
0.6919517182510685,98.96520018577576
0.6919515559345938,98.98311996459961
0.6919513838152748,98.99995565414429
0.6919512215246193,99.01799750328064
0.691951049431845,99.03466033935547
0.6919508871670035,99.05274724960327
0.6919507151007682,99.06947231292725
0.6919505528617356,99.08681130409241
0.6919503808220343,99.10331583023071
0.6919502186088048,99.1209135055542
0.6919500465956319,99.13741183280945
0.6919498844082004,99.15528154373169
0.6919497124215506,99.17199802398682
0.6919495502599118,99.18946743011475
0.6919493782997793,99.20586466789246
0.6919492161639281,99.22312664985657
0.691949044230308,99.23944759368896
0.691948882120239,99.25683403015137
0.6919487102131251,99.27333331108093
0.691948548128833,99.29084300994873
0.6919483762482204,99.30734419822693
0.6919482141896995,99.32563662528992
0.6919480423355828,99.34253740310669
0.6919478803028288,99.3600537776947
0.691947708475202,99.37663459777832
0.6919475464682086,99.3942129611969
0.691947374667067,99.41074013710022
0.6919472126858293,99.4286642074585
0.6919470409111673,99.44515109062195
0.6919468789556801,99.46251678466797
0.6919467072074922,99.47899341583252
0.6919465452777497,99.49643564224243
0.6919463735560306,99.5128002166748
0.6919462116520279,99.53004336357117
0.6919460399567718,99.54635882377625
0.6919458780785039,99.56363725662231
0.6919457064097059,99.58017659187317
0.6919455445571667,99.5981559753418
0.6919453729148207,99.61490392684937
0.6919452110880058,99.63253474235535
0.691945039472107,99.64905977249146
0.6919448776710104,99.6665906906128
0.6919447060815533,99.68296837806702
0.6919445443061704,99.70028376579285
0.6919443727431489,99.71660923957825
0.6919442109934741,99.73396801948547
0.6919440394568838,99.75037121772766
0.6919438777329113,99.76775193214417
0.6919437062227461,99.78464984893799
0.6919435445244714,99.8027982711792
0.6919433730407261,99.819415807724
0.6919432113681436,99.83748936653137
0.6919430399108127,99.85480546951294
0.6919428782639171,99.87319445610046
0.6919427068329953,99.89012145996094
0.6919425452117812,99.90804028511047
0.6919423738072633,99.92466259002686
0.6919422122117256,99.94241881370544
0.6919420408336057,99.95904088020325
0.691941879263739,99.97714233398438
0.6919417079120121,99.99408531188965
0.6919415463678115,100.01184701919556
0.6919413750424722,100.02855968475342
0.6919412135239318,100.04667806625366
0.6919410422249741,100.06403398513794
0.6919408807320894,100.08235597610474
0.6919407094595085,100.09928059577942
0.6919405479922733,100.11739134788513
0.6919403767460638,100.13417482376099
0.6919402153044735,100.15217089653015
0.6919400440846295,100.16906142234802
0.6919398826686788,100.18705248832703
0.6919397114751954,100.20370316505432
0.6919395500848786,100.22142171859741
0.6919393789177503,100.23885321617126
0.6919392175530623,100.25730752944946
0.6919390464122838,100.27496409416199
0.6919388850732197,100.29321098327637
0.6919387139587853,100.31051182746887
0.6919385526453394,100.32909679412842
0.6919383815572436,100.34652948379517
0.691938220269411,100.36510634422302
0.6919380492076487,100.38273453712463
0.6919378879454237,100.40127635002136
0.6919377169099897,100.4187445640564
0.6919375556733675,100.4374213218689
0.6919373846642558,100.45490264892578
0.6919372234532308,100.47345328330994
0.6919370524704368,100.49075078964233
0.691936891285004,100.50923037528992
0.6919367203285216,100.52681636810303
0.6919365591686754,100.54545140266418
0.6919363882384995,100.56309151649475
0.6919362271042351,100.58156394958496
0.69193605620036,100.59898710250854
0.6919358950916717,100.61748147010803
0.6919357242140924,100.63494229316711
0.6919355631309755,100.65332460403442
0.6919353922796867,100.67057204246521
0.6919352312221354,100.68873596191406
0.6919350603971313,100.70581197738647
0.6919348993651407,100.72413873672485
0.6919347285664164,100.74146580696106
0.6919345675599806,100.75978660583496
0.6919343967875304,100.77704095840454
0.691934235806645,100.79540491104126
0.6919340650604638,100.81262445449829
0.6919339041051229,100.83083462715149
0.6919337333852048,100.84783458709717
0.6919335724554035,100.86590147018433
0.6919334017617436,100.88314604759216
0.6919332408574767,100.9014503955841
0.6919330701900696,100.91831541061401
0.6919329093113316,100.93612360954285
0.6919327386701716,100.95288038253784
0.6919325778169575,100.97089958190918
0.6919324072020393,100.98795866966248
0.6919322463743438,101.0064377784729
0.6919320757856624,101.02332377433777
0.69193191498348,101.04110622406006
0.6919317444210298,101.0579948425293
0.6919315836443555,101.0763623714447
0.6919314131081309,101.09349393844604
0.6919312523569594,101.11209607124329
0.6919310818469554,101.12930226325989
0.6919309211212817,101.14727807044983
0.6919307506374923,101.16403889656067
0.691930589937311,101.18191432952881
0.6919304194797316,101.19878721237183
0.6919302588050373,101.21659398078918
0.6919300883736622,101.23325634002686
0.6919299277244496,101.2507393360138
0.6919297573192735,101.2672119140625
0.6919295966955379,101.28472375869751
0.691929426316555,101.3018569946289
0.691929265718291,101.32046914100647
0.6919290953654964,101.33776950836182
0.6919289347926982,101.35623717308044
0.6919287644660871,101.37334752082825
0.6919286039187496,101.39159083366394
0.6919284336183154,101.40859460830688
0.6919282730964341,101.42690300941467
0.6919281028221724,101.44429898262024
0.6919279423257411,101.4626693725586
0.6919277720776461,101.47984075546265
0.6919276116066602,101.49753618240356
0.6919274413847267,101.51406192779541
0.6919272809391811,101.53159618377686
0.6919271107434034,101.54850697517395
0.6919269503232924,101.56633877754211
0.6919267801536657,101.5827465057373
0.6919266197589843,101.6000485420227
0.6919264496155029,101.61661434173584
0.691926289246246,101.63404893875122
0.6919261191289044,101.6504385471344
0.6919259587850665,101.66871190071106
0.6919257886938598,101.68558096885681
0.6919256283754358,101.70307993888855
0.6919254583103588,101.71952390670776
0.6919252980173431,101.73757815361023
0.6919251279783897,101.75432753562927
0.6919249677107777,101.77176785469055
0.6919247976979431,101.78825402259827
0.6919246374557295,101.80600333213806
0.691924467469008,101.82313847541809
0.6919243072521877,101.84078216552734
0.6919241372915741,101.85732007026672
0.6919239771001412,101.87534379959106
0.6919238071656304,101.89248323440552
0.6919236469995802,101.91097211837769
0.6919234770911666,101.92785167694092
0.6919233169504936,101.9452269077301
0.6919231470681717,101.9616551399231
0.6919229869528715,101.97932052612305
0.6919228170966361,101.99589443206787
0.6919226570067027,102.01409721374512
0.6919224871765486,102.0309157371521
0.691922327111977,102.04829359054565
0.6919221573078987,102.06467461585999
0.6919219972686835,102.08199310302734
0.6919218274906759,102.09878897666931
0.691921667476812,102.11667013168335
0.6919214977248697,102.13333487510681
0.6919213377363521,102.15089917182922
0.6919211680104694,102.16735911369324
0.6919210080472928,102.18479919433594
0.691920838347465,102.20124435424805
0.6919206784096239,102.21857523918152
0.6919205087358449,102.2349636554718
0.6919203488233344,102.25224018096924
0.6919201791755998,102.26861143112183
0.6919200192884144,102.28621172904968
0.6919198496667182,102.30338907241821
0.6919196898048532,102.32175207138062
0.6919195202091901,102.33893513679504
0.6919193603726402,102.35703897476196
0.6919191908030051,102.37375354766846
0.6919190309917647,102.39147186279297
0.6919188614481518,102.40803527832031
0.6919187016622161,102.42544269561768
0.6919185321446207,102.4422538280487
0.6919183723839843,102.46026229858398
0.6919182028924009,102.47680449485779
0.6919180431570587,102.49413704872131
0.6919178736914818,102.51041173934937
0.6919177139814285,102.52817726135254
0.691917544541853,102.54490518569946
0.6919173848570835,102.56221771240234
0.6919172154435038,102.57861566543579
0.691917055784013,102.5959312915802
0.6919168863964238,102.61243891716003
0.6919167267622063,102.62987232208252
0.6919165574006025,102.64624071121216
0.6919163977916533,102.66360378265381
0.6919162284560296,102.67995071411133
0.6919160688723434,102.6972553730011
0.6919158995626945,102.71384954452515
0.6919157400042658,102.73158240318298
0.6919155707205862,102.74807000160217
0.6919154111874101,102.76545405387878
0.6919152419296947,102.78188180923462
0.691915082421766,102.79933404922485
0.6919149131900094,102.81581974029541
0.6919147537073232,102.8336169719696
0.69191458450152,102.85034584999084
0.6919144250440709,102.86801958084106
0.6919142558642155,102.88474631309509
0.6919140964319985,102.90248584747314
0.6919139272780859,102.91908836364746
0.6919137678710956,102.93699860572815
0.6919135987431206,102.95359873771667
0.6919134393613517,102.97101926803589
0.6919132702593089,102.98745226860046
0.6919131109027564,103.00483512878418
0.6919129418266406,103.02139568328857
0.6919127824952995,103.03959465026855
0.6919126134451056,103.05642056465149
0.6919124541389696,103.0738172531128
0.6919122851146919,103.09022879600525
0.6919121258337575,103.10768604278564
0.6919119568353905,103.12435388565063
0.6919117975796516,103.14188718795776
0.6919116286071905,103.15845680236816
0.6919114693766424,103.1757984161377
0.6919113004300814,103.19220781326294
0.6919111412247183,103.20958757400513
0.6919109723040529,103.22599720954895
0.6919108131238699,103.24383068084717
0.6919106442290938,103.26030826568604
0.6919104850740859,103.2776665687561
0.6919103162051948,103.29405856132507
0.691910157075357,103.3116180896759
0.6919099882323445,103.32833528518677
0.6919098291276714,103.34594249725342
0.6919096603105329,103.3626754283905
0.6919095012310192,103.38026785850525
0.6919093324397494,103.3966736793518
0.6919091733853899,103.41398930549622
0.6919090046199833,103.43033862113953
0.6919088455907734,103.44771027565002
0.6919086768512247,103.46472382545471
0.6919085178471585,103.48283076286316
0.6919083491334627,103.4995973110199
0.6919081901545355,103.51732587814331
0.6919080214666872,103.53426003456116
0.6919078625128935,103.55229163169861
0.6919076938508877,103.56929278373718
0.6919075349222223,103.58756446838379
0.6919073662860534,103.60457754135132
0.6919072073825115,103.62265157699585
0.6919070387721737,103.63958263397217
0.6919068798937504,103.6575870513916
0.6919067113092393,103.67427134513855
0.6919065524559285,103.6917507648468
0.6919063838972384,103.70807027816772
0.6919062250690358,103.72541189193726
0.6919060565361612,103.74181318283081
0.6919058977330613,103.75914216041565
0.6919057292259976,103.77573490142822
0.6919055704479953,103.79324913024902
0.6919054019667368,103.80972838401794
0.691905243213827,103.82780861854553
0.691905074758368,103.84462666511536
0.6919049160305454,103.86274552345276
0.6919047476008814,103.87960052490234
0.691904588898141,103.89703249931335
0.6919044204942663,103.91355276107788
0.6919042618166028,103.93094444274902
0.6919040934385122,103.94789934158325
0.6919039347859208,103.96620202064514
0.6919037664336088,103.98333311080933
0.6919036078060844,104.0013313293457
0.691903439479546,104.01793241500854
0.6919032808770829,104.03548240661621
0.6919031125763128,104.05202627182007
0.691902953998906,104.06994867324829
0.691902785723899,104.08662390708923
0.6919026271715436,104.10400247573853
0.6919024589222944,104.12048554420471
0.6919023003949851,104.13829255104065
0.6919021321714882,104.15488505363464
0.6919019736692202,104.17240905761719
0.6919018054714706,104.1889214515686
0.6919016469942382,104.20634531974792
0.6919014788222307,104.22271847724915
0.691901320370029,104.24003481864929
0.6919011522237579,104.25636982917786
0.6919009937965822,104.27360963821411
0.6919008256760425,104.28995680809021
0.6919006672738871,104.30721688270569
0.6919004991790738,104.32360076904297
0.6919003408019334,104.34092497825623
0.6919001727328413,104.35753536224365
0.6919000143807112,104.37507200241089
0.6918998463373344,104.39159655570984
0.6918996880102095,104.40888333320618
0.6918995199925432,104.42523574829102
0.6918993616904181,104.44246578216553
0.691899193698457,104.45873522758484
0.691899035421327,104.47612428665161
0.6918988674550655,104.49320268630981
0.6918987092029251,104.5106406211853
0.6918985412623582,104.52703905105591
0.6918983830352023,104.54452013969421
0.6918982151203249,104.56100130081177
0.6918980569181489,104.57847309112549
0.6918978890289553,104.59505844116211
0.6918977308517531,104.61239266395569
0.6918975629882389,104.62898349761963
0.6918974048360058,104.64652824401855
0.6918972369981649,104.66290712356567
0.6918970788708961,104.6801552772522
0.6918969110587238,104.69664525985718
0.691896752956414,104.71405625343323
0.6918965851699044,104.73050904273987
0.6918964270925485,104.74788498878479
0.6918962593316972,104.76455354690552
0.6918961012792897,104.78213000297546
0.6918959335440911,104.79881262779236
0.6918957755166274,104.81639909744263
0.6918956078070758,104.83297514915466
0.6918954498045506,104.85097360610962
0.6918952821206412,104.8679370880127
0.6918951241430494,104.88587212562561
0.6918949564847773,104.90278577804565
0.6918947985321136,104.92067623138428
0.6918946308994728,104.93756318092346
0.6918944729717323,104.95534610748291
0.6918943053647181,104.9721245765686
0.6918941474618956,104.98993444442749
0.6918939798805024,105.00703191757202
0.6918938220025929,105.02541327476501
0.6918936544468158,105.04240703582764
0.691893496593814,105.06051993370056
0.6918933290636475,105.07731199264526
0.6918931712355486,105.09552145004272
0.6918930037309877,105.11247730255127
0.6918928459277863,105.13044166564941
0.6918926784488256,105.14755034446716
0.6918925206705165,105.16578912734985
0.6918923532171509,105.18274545669556
0.6918921954637293,105.20060849189758
0.6918920280359535,105.21723437309265
0.6918918703074141,105.23492503166199
0.6918917029052228,105.25212669372559
0.6918915452015607,105.27034306526184
0.6918913778249487,105.28745794296265
0.6918912201461589,105.30545353889465
0.6918910527951208,105.32290124893188
0.691890895141198,105.34111428260803
0.6918907278157289,105.35848212242126
0.6918905701866674,105.37685585021973
0.691890402886762,105.39413928985596
0.6918902452825579,105.41236162185669
0.6918900780082109,105.42929363250732
0.6918899204288582,105.44743347167969
0.6918897531800642,105.46434044837952
0.6918895956255583,105.48189353942871
0.6918894284023124,105.49850368499756
0.6918892708726477,105.51604223251343
0.6918891036749448,105.53251814842224
0.6918889461701166,105.5499439239502
0.691888778997951,105.56633019447327
0.6918886215179543,105.58368015289307
0.6918884543713208,105.60028433799744
0.6918882969161502,105.61785411834717
0.6918881297950441,105.63433194160461
0.6918879723646948,105.65166449546814
0.6918878052691102,105.66797471046448
0.6918876478635766,105.68522953987122
0.6918874807935091,105.70159268379211
0.6918873234127867,105.7189929485321
0.6918871563682306,105.73560428619385
0.6918869990123139,105.75296235084534
0.691886831993264,105.76932215690613
0.6918866746621479,105.7867820262909
0.6918865076685992,105.80323910713196
0.6918863503622789,105.82055997848511
0.691886183394226,105.8369140625
0.6918860261126965,105.85426473617554
0.6918858591701338,105.87101650238037
0.6918857019133897,105.8885293006897
0.6918855349963128,105.90493559837341
0.691885377764349,105.92228722572327
0.6918852108727525,105.93866348266602
0.6918850536655641,105.95616436004639
0.6918848867994424,105.97275257110596
0.6918847296170243,105.99019622802734
0.6918845627763721,106.00665926933289
0.6918844056187194,106.02455615997314
0.6918842388035321,106.04149198532104
0.6918840816706393,106.05916786193848
0.6918839148809115,106.07604384422302
0.6918837577727737,106.09421586990356
0.6918835910085,106.11172747612
0.6918834339251123,106.12996101379395
0.6918832671862873,106.14671802520752
0.6918831101276447,106.1643054485321
0.6918829434142638,106.18123078346252
0.6918827863803604,106.1992859840393
0.6918826196924184,106.21597933769226
0.6918824626832503,106.2333312034607
0.6918822960207411,106.2498574256897
0.6918821390363025,106.26797771453857
0.6918819723992218,106.2851152420044
0.6918818154395079,106.30352902412415
0.69188164882785,106.32057428359985
0.6918814918928557,106.33882284164429
0.6918813253066157,106.3556501865387
0.691881168396336,106.37352967262268
0.6918810018355083,106.39017820358276
0.6918808449499382,106.40780019760132
0.691880678414518,106.4242331981659
0.691880521553652,106.44167256355286
0.6918803550436343,106.4580750465393
0.6918801982074676,106.47534918785095
0.691880031722847,106.49169445037842
0.6918798749113744,106.50953650474548
0.6918797084521457,106.52674865722656
0.6918795516653623,106.54499053955078
0.6918793852315203,106.56204962730408
0.6918792284694208,106.57972455024719
0.6918790620609602,106.59644389152527
0.6918789053235399,106.61399841308594
0.6918787389404558,106.63057661056519
0.6918785822277097,106.64782381057739
0.6918784158699964,106.6638388633728
0.6918782591819194,106.68264746665955
0.6918780928495718,106.69983005523682
0.6918779361861587,106.71763920783997
0.6918777698791723,106.73438334465027
0.6918776132404176,106.7522611618042
0.6918774469587866,106.76910781860352
0.6918772903446859,106.7874755859375
0.6918771240884055,106.80433297157288
0.6918769674989534,106.82186841964722
0.6918768012680183,106.83826661109924
0.6918766447032099,106.85584926605225
0.6918764784976148,106.8724091053009
0.6918763219574451,106.88994526863098
0.691876155777185,106.90654945373535
0.6918759992616486,106.92401242256165
0.691875833106718,106.94084024429321
0.6918756766158103,106.95854711532593
0.6918755104862042,106.97503614425659
0.6918753540199201,106.99303412437439
0.6918751879156336,107.01014518737793
0.6918750314739679,107.02823996543884
0.6918748653949954,107.04490065574646
0.6918747089779431,107.06282305717468
0.6918745429242797,107.07960891723633
0.6918743865318356,107.09750819206238
0.6918742205034759,107.1144802570343
0.6918740641356355,107.1325204372406
0.6918738981325746,107.14943504333496
0.691873741789332,107.16771197319031
0.6918735758115648,107.1849296092987
0.6918734194929156,107.20323157310486
0.6918732535404367,107.22040319442749
0.6918730972463757,107.23883819580078
0.69187293131918,107.2559027671814
0.6918727750497019,107.27404570579529
0.6918726091477844,107.29114842414856
0.6918724529028845,107.30975723266602
0.6918722870262396,107.32706546783447
0.6918721308059129,107.3449387550354
0.6918719649545357,107.36166262626648
0.6918718087587773,107.37969136238098
0.6918716429326628,107.39661502838135
0.6918714867614673,107.41454553604126
0.6918713209606101,107.4311535358429
0.6918711648139723,107.44845867156982
0.6918709990383672,107.46483397483826
0.6918708429162826,107.48288035392761
0.6918706771659251,107.49954533576965
0.6918705210683879,107.51706123352051
0.6918703553432723,107.53370976448059
0.6918701992702783,107.55138301849365
0.6918700335703993,107.56791305541992
0.6918698775219432,107.58525824546814
0.691869711847296,107.60170578956604
0.6918695558233728,107.61954689025879
0.6918693901739518,107.63672685623169
0.6918692341745563,107.65487957000732
0.6918690685503569,107.6716160774231
0.691868912575484,107.68963408470154
0.691868746976501,107.70614647865295
0.6918685910261458,107.72419285774231
0.6918684254523734,107.74056768417358
0.6918682695265315,107.75787377357483
0.6918681039779649,107.77484822273254
0.6918679480766305,107.79274034500122
0.6918677825532649,107.80915427207947
0.6918676266764329,107.82662177085876
0.6918674611782631,107.84315633773804
0.6918673053259291,107.86078572273254
0.6918671398529496,107.87765121459961
0.691866984025108,107.89539694786072
0.6918668185773137,107.91207242012024
0.6918666627739603,107.93009829521179
0.6918664973513459,107.94691967964172
0.6918663415724748,107.96472573280334
0.6918661761750359,107.98125839233398
0.6918660204206424,107.99869704246521
0.6918658550483731,108.01546144485474
0.6918656993184523,108.03346538543701
0.6918655339713482,108.05014634132385
0.6918653782658947,108.06774234771729
0.6918652129439501,108.0846848487854
0.6918650572629592,108.10264420509338
0.6918648919661694,108.11956691741943
0.691864736309636,108.13763117790222
0.6918645710379953,108.15459251403809
0.6918644154059147,108.17234396934509
0.691864250159418,108.18918919563293
0.6918640945517849,108.20716762542725
0.6918639293304275,108.22389221191406
0.6918637737472367,108.24125242233276
0.6918636085510135,108.25760221481323
0.6918634529922605,108.27492475509644
0.6918632878211659,108.2917742729187
0.6918631322868455,108.30964231491089
0.6918629671408745,108.32649970054626
0.6918628116309817,108.34452199935913
0.6918626465101293,108.36125588417053
0.6918624910246589,108.37887787818909
0.6918623259289199,108.39592599868774
0.6918621704678674,108.41390204429626
0.6918620053972367,108.43084478378296
0.6918618499605966,108.44936966896057
0.6918616849150693,108.46666479110718
0.6918615295028365,108.48483395576477
0.6918613644824074,108.5018138885498
0.6918612090945772,108.51990938186646
0.6918610440992409,108.53706073760986
0.6918608887358082,108.555495262146
0.6918607237655598,108.57265424728394
0.6918605684265199,108.59089303016663
0.6918604034813542,108.60761499404907
0.6918602481667016,108.62570643424988
0.6918600832466137,108.6425302028656
0.6918599279563438,108.66011381149292
0.6918597630613285,108.67652177810669
0.6918596077954356,108.69386076927185
0.6918594429254877,108.71015000343323
0.6918592876839678,108.73335003852844
0.6918591228390821,108.75247812271118
0.6918589676219298,108.77160954475403
0.6918588028021011,108.78819298744202
0.6918586476093116,108.80573868751526
0.6918584828145349,108.82223176956177
0.6918583276461027,108.83948063850403
0.691858162876373,108.85582423210144
0.6918580077322938,108.87308669090271
0.691857842987606,108.88935041427612
0.691857687867874,108.90688252449036
0.6918575231482231,108.92390060424805
0.691857368052834,108.94199275970459
0.6918572033582147,108.95860362052917
0.6918570482871631,108.97608637809753
0.6918568836175701,108.99270009994507
0.6918567285708512,109.01018571853638
0.6918565639262797,109.02661871910095
0.6918564089038887,109.04409313201904
0.6918562442843335,109.0608229637146
0.6918560892862652,109.07938170433044
0.6918559246917213,109.09666395187378
0.6918557697179705,109.1150758266449
0.6918556051484327,109.13206601142883
0.6918554501989949,109.15005326271057
0.6918552856544579,109.16697216033936
0.6918551307293277,109.18522119522095
0.6918549662097869,109.2022705078125
0.6918548113089598,109.22036385536194
0.6918546468144096,109.23738050460815
0.6918544919378802,109.2553277015686
0.6918543274683158,109.27192950248718
0.6918541726160792,109.28947353363037
0.6918540081714954,109.30615448951721
0.6918538533435468,109.32391834259033
0.6918536889239385,109.34078907966614
0.6918535341202726,109.358957529068
0.6918533697256346,109.37550759315491
0.6918532149462471,109.39296340942383
0.6918530505765745,109.40963697433472
0.6918528958214598,109.42731475830078
0.6918527314767474,109.44373536109924
0.6918525767459008,109.46094918251038
0.6918524124261434,109.47730803489685
0.6918522577195599,109.4949722290039
0.691852093424753,109.51187133789062
0.6918519387424271,109.52987003326416
0.6918517744725652,109.54686498641968
0.6918516198144926,109.5645797252655
0.6918514555695705,109.58110618591309
0.6918513009357464,109.59862732887268
0.6918511367157587,109.61509704589844
0.6918509821061778,109.63261651992798
0.69185081791112,109.64895248413086
0.6918506633257773,109.66619944572449
0.6918504991556442,109.6829879283905
0.6918503445945344,109.70116710662842
0.6918501804493212,109.71782493591309
0.6918500259124397,109.73528742790222
0.6918498617921408,109.75170803070068
0.6918497072794831,109.76937007904053
0.6918495431840932,109.78590273857117
0.6918493886956539,109.80332279205322
0.6918492246251685,109.81969213485718
0.6918490701609424,109.83712100982666
0.6918489061153567,109.85393834114075
0.6918487516753389,109.87202787399292
0.6918485876546471,109.88882350921631
0.6918484332388332,109.90627670288086
0.6918482692430301,109.92282772064209
0.6918481148514148,109.9403977394104
0.691847950880496,109.95688605308533
0.6918477965130742,109.97440481185913
0.6918476325670343,109.99100661277771
0.6918474782238014,110.00843477249146
0.6918473143026351,110.02539038658142
0.691847159983586,110.043288230896
0.6918469960872891,110.05974102020264
0.6918468417924183,110.07755184173584
0.6918466779209848,110.09459829330444
0.6918465236502883,110.11260652542114
0.6918463598037137,110.12994122505188
0.6918462055571858,110.14831495285034
0.6918460417354646,110.16537475585938
0.6918458875131007,110.18384408950806
0.691845723716228,110.20122170448303
0.6918455695180232,110.21951222419739
0.6918454057459938,110.23727297782898
0.6918452515719432,110.25588059425354
0.6918450878247525,110.27308559417725
0.6918449336748508,110.29141736030579
0.6918447699524932,110.30894780158997
0.691844615826736,110.32760572433472
0.6918444521292068,110.34465837478638
0.6918442980275886,110.36297845840454
0.6918441343548826,110.38015151023865
0.6918439802773986,110.39847803115845
0.6918438166295107,110.41547989845276
0.6918436625761565,110.43352842330933
0.6918434989530816,110.45001792907715
0.6918433449238515,110.46815967559814
0.691843181325585,110.48529887199402
0.6918430273204745,110.50323677062988
0.6918428637470107,110.51991033554077
0.6918427097660147,110.53786015510559
0.6918425462173489,110.55461502075195
0.6918423922604625,110.57248997688293
0.6918422287365896,110.58896803855896
0.6918420748038081,110.60636472702026
0.691841911304723,110.62322211265564
0.6918417573960413,110.64148616790771
0.6918415939217386,110.65843367576599
0.6918414400371516,110.67610621452332
0.6918412765876272,110.69259452819824
0.6918411227271304,110.71052360534668
0.6918409593023783,110.72707080841064
0.6918408054659663,110.74482321739197
0.6918406420659817,110.76122522354126
0.6918404882536499,110.7790253162384
0.691840324878428,110.79600381851196
0.6918401710901713,110.81363081932068
0.6918400077397072,110.83007836341858
0.6918398539755206,110.84746026992798
0.6918396906498087,110.86395287513733
0.6918395369096871,110.88122463226318
0.6918393736087232,110.89752793312073
0.6918392198926621,110.91492199897766
0.69183905661644,110.93140649795532
0.691838902924435,110.94881939888
0.69183873967295,110.96519041061401
0.6918385860049951,110.98270010948181
0.6918384227782427,110.99929094314575
0.6918382691343338,111.0173397064209
0.6918381059323087,111.03436517715454
0.6918379523124402,111.05253195762634
0.6918377891351372,111.06929755210876
0.6918376355393048,111.08671164512634
0.691837472386719,111.10317087173462
0.6918373188149171,111.12074017524719
0.6918371556870436,111.1372184753418
0.6918370021392678,111.15504431724548
0.6918368390361015,111.17194366455078
0.6918366855123464,111.1896014213562
0.6918365224338825,111.20630645751953
0.6918363689341437,111.22430300712585
0.6918362058803768,111.24097657203674
0.6918360524046491,111.25884413719177
0.6918358893755738,111.27588605880737
0.6918357359238526,111.29344320297241
0.6918355729194646,111.31000185012817
0.6918354194917448,111.32838463783264
0.6918352565120387,111.34586548805237
0.6918351031083152,111.36371064186096
0.6918349401532861,111.38047242164612
0.6918347867735545,111.39856743812561
0.6918346238431973,111.41564059257507
0.6918344704874522,111.4341733455658
0.6918343075817619,111.45142841339111
0.6918341542499987,111.46935844421387
0.6918339913689701,111.48604416847229
0.6918338380611839,111.50341606140137
0.6918336752048124,111.51980304718018
0.6918335219209979,111.53709602355957
0.6918333590892778,111.5534393787384
0.6918332058294308,111.57103276252747
0.6918330430223576,111.58753395080566
0.6918328897864725,111.60541534423828
0.6918327270040414,111.62217783927917
0.6918325737921136,111.63957691192627
0.691832411034319,111.655996799469
0.6918322578463436,111.67419171333313
0.6918320951131808,111.69085168838501
0.6918319419491531,111.70825552940369
0.6918317792406168,111.7245683670044
0.691831626100532,111.74180197715759
0.6918314634166173,111.75815987586975
0.6918313103004698,111.77536034584045
0.6918311476411722,111.79209446907043
0.6918309945489574,111.81009030342102
0.6918308319142716,111.82660102844238
0.6918306788459846,111.84391021728516
0.6918305162359053,111.86039566993713
0.6918303631915413,111.87835431098938
0.6918302006060637,111.895183801651
0.6918300475856178,111.91256546974182
0.691829885024737,111.92898988723755
0.6918297320282046,111.94713044166565
0.6918295694919153,111.96410131454468
0.6918294165192911,111.98160433769226
0.6918292540075887,111.99813151359558
0.6918291010588679,112.01564812660217
0.6918289385717465,112.03219723701477
0.6918287856469247,112.04957985877991
0.6918286231843802,112.06593322753906
0.6918284702834521,112.08324337005615
0.6918283078454791,112.09958839416504
0.6918281549684396,112.11764526367188
0.6918279925550334,112.13454747200012
0.6918278397018779,112.15262341499329
0.6918276773130331,112.16942381858826
0.6918275244837567,112.18747162818909
0.6918273621194689,112.20419573783875
0.6918272093140664,112.2220950126648
0.6918270469743298,112.23906373977661
0.6918268941927972,112.25721049308777
0.6918267318776072,112.27421188354492
0.6918265791199388,112.29223728179932
0.6918264168292904,112.30871820449829
0.6918262640954815,112.32598352432251
0.6918261018293699,112.34252834320068
0.6918259491194153,112.35987567901611
0.6918257868778357,112.37617087364197
0.6918256341917309,112.39345741271973
0.6918254719746777,112.40981006622314
0.6918253193124182,112.42786431312561
0.6918251571198863,112.4447238445282
0.6918250044814667,112.4622368812561
0.6918248423134516,112.47877836227417
0.6918246896988673,112.49623155593872
0.691824527555364,112.51259469985962
0.69182437496461,112.52987718582153
0.6918242128456135,112.54667782783508
0.6918240602786848,112.56469345092773
0.6918238981841894,112.58168745040894
0.6918237456410815,112.5994987487793
0.691823583571083,112.61598777770996
0.6918234310517906,112.63357257843018
0.6918232690062841,112.65036249160767
0.6918231165108029,112.66790843009949
0.6918229544897826,112.68428683280945
0.6918228020181073,112.70163011550903
0.691822640021569,112.7181830406189
0.6918224875736945,112.73548221588135
0.691822325601633,112.75232887268066
0.6918221731775548,112.77026915550232
0.6918220112299652,112.78692245483398
0.6918218588296784,112.80446290969849
0.6918216969065552,112.82136726379395
0.6918215445300551,112.83911180496216
0.6918213826313939,112.85607576370239
0.6918212302786757,112.87427186965942
0.691821068404471,112.89118814468384
0.6918209160755295,112.90877509117126
0.6918207542257767,112.9254698753357
0.6918206019206071,112.94347476959229
0.6918204400953016,112.96043372154236
0.6918202878138989,112.97813415527344
0.691820126013035,112.99485230445862
0.6918199737553947,113.01304292678833
0.691819811978968,113.03017735481262
0.6918196597450849,113.04829287528992
0.69181949799309,113.0652847290039
0.6918193457829597,113.08318138122559
0.6918191840553917,113.09978127479553
0.6918190318690087,113.11780643463135
0.6918188701658626,113.13473749160767
0.6918187180032229,113.15260219573975
0.6918185563244941,113.16924238204956
0.6918184041855924,113.18724775314331
0.6918182425312754,113.20421290397644
0.6918180904161066,113.22229838371277
0.691817928786197,113.23910450935364
0.6918177766947563,113.25742554664612
0.6918176150892488,113.27432823181152
0.6918174630215316,113.2919111251831
0.6918173014404214,113.3087067604065
0.6918171493964227,113.32656741142273
0.6918169878397047,113.34292459487915
0.6918168358194201,113.36080408096313
0.6918166742870889,113.37754583358765
0.6918165222905133,113.39505958557129
0.6918163607825644,113.4120364189148
0.691816208809693,113.43000984191895
0.6918160473261213,113.4465959072113
0.6918158953769488,113.46431064605713
0.69181573391775,113.48105192184448
0.6918155819922719,113.49833464622498
0.6918154205574402,113.514803647995
0.6918152686556517,113.53263664245605
0.6918151072451822,113.54913210868835
0.6918149553670787,113.56713318824768
0.6918147939809669,113.5838840007782
0.691814642126543,113.60150671005249
0.6918144807647838,113.61812019348145
0.6918143289340348,113.63581228256226
0.6918141675966233,113.65224003791809
0.6918140157895447,113.66947889328003
0.6918138544764757,113.68578815460205
0.6918137026930624,113.70296597480774
0.6918135414043309,113.71932482719421
0.6918133896445785,113.73664999008179
0.6918132283801796,113.75360012054443
0.6918130766440828,113.77147936820984
0.6918129154040118,113.78795790672302
0.6918127636915657,113.80528736114502
0.6918126024758178,113.82200598716736
0.6918124507870176,113.83950328826904
0.6918122895955875,113.85581636428833
0.6918121379304285,113.8732430934906
0.6918119767633113,113.8897352218628
0.6918118251217888,113.9077787399292
0.6918116639789799,113.9247624874115
0.6918115123610892,113.94261145591736
0.691811351242583,113.95968389511108
0.6918111996483186,113.97798418998718
0.6918110385541106,113.99506211280823
0.6918108869834684,114.01301836967468
0.6918107259135535,114.02984881401062
0.6918105743665284,114.04774856567383
0.6918104133209017,114.06473278999329
0.6918102617974887,114.08266139030457
0.6918101007761454,114.09931707382202
0.6918099492763402,114.11701893806458
0.6918097882792749,114.1336600780487
0.6918096368030725,114.15144300460815
0.6918094758302807,114.16839051246643
0.691809324377676,114.18666672706604
0.6918091634291523,114.20419573783875
0.6918090120001407,114.22241830825806
0.6918088510758807,114.23970150947571
0.6918086996704572,114.25803971290588
0.691808538770456,114.27521395683289
0.6918083873886157,114.29350638389587
0.6918082265128682,114.31064510345459
0.6918080751546066,114.3285984992981
0.6918079143031078,114.34540939331055
0.6918077629684197,114.3632595539093
0.6918076021411647,114.38007235527039
0.6918074508300457,114.39822816848755
0.6918072900270296,114.41562557220459
0.6918071387394751,114.43416666984558
0.6918069779606926,114.45117688179016
0.6918068266966972,114.46976661682129
0.691806665942144,114.48740935325623
0.691806514701703,114.50525379180908
0.6918063539713737,114.5218231678009
0.6918062027544826,114.53909969329834
0.6918060420483726,114.5554609298706
0.6918058908550262,114.57276582717896
0.6918057301731304,114.58921504020691
0.6918055790033243,114.60682606697083
0.6918054183456375,114.62338042259216
0.6918052671993666,114.64108061790466
0.6918051065658846,114.65761017799377
0.6918049554431442,114.67503333091736
0.6918047948338615,114.69143319129944
0.6918046437346468,114.70878982543945
0.6918044831495586,114.7251877784729
0.6918043320738646,114.74244236946106
0.6918041715129662,114.75876259803772
0.6918040204607886,114.7763204574585
0.6918038599240747,114.79320073127747
0.6918037088954083,114.8105776309967
0.6918035483828742,114.82696866989136
0.6918033973777141,114.84438443183899
0.6918032368893552,114.86094832420349
0.6918030859076969,114.87842273712158
0.6918029254435077,114.89488697052002
0.6918027744853463,114.9121298789978
0.6918026140453221,114.92853164672852
0.6918024631106529,114.94581484794617
0.6918023026947889,114.9621901512146
0.6918021517836069,114.9796040058136
0.6918019913918984,114.99599575996399
0.6918018405041989,115.01340293884277
0.6918016801366403,115.02997422218323
0.6918015292724186,115.0474374294281
0.6918013689290056,115.06399416923523
0.6918012180882568,115.08137941360474
0.6918010577689845,115.09775996208191
0.6918009069517037,115.115074634552
0.6918007466565668,115.13145351409912
0.6918005958627496,115.14902138710022
0.6918004355917433,115.16584968566895
0.6918002848213844,115.18368864059448
0.691800124574504,115.20018458366394
0.6917999738275993,115.2178521156311
0.6917998136048396,115.23520302772522
0.6917996628813837,115.25392556190491
0.69179950268274,115.27146935462952
0.6917993519827285,115.28974461555481
0.6917991918081958,115.30736541748047
0.6917990411316237,115.32599568367004
0.6917988809811972,115.34308195114136
0.6917987303280599,115.36093950271606
0.6917985702017346,115.37799954414368
0.6917984195720269,115.39558124542236
0.6917982594697982,115.41191625595093
0.6917981088635157,115.4292619228363
0.6917979487853783,115.44561314582825
0.6917977982025162,115.46292233467102
0.6917976381484657,115.4795331954956
0.6917974875890188,115.49701023101807
0.6917973275590499,115.51351523399353
0.691797177023014,115.53105211257935
0.6917970170171219,115.54781436920166
0.6917968665044918,115.56526780128479
0.6917967065226716,115.58169293403625
0.6917965560334429,115.59947204589844
0.6917963960756894,115.61658143997192
0.6917962456098572,115.63445949554443
0.6917960856761661,115.65092062950134
0.6917959352337258,115.66830539703369
0.6917957753240918,115.6847071647644
0.6917956249050381,115.7018973827362
0.6917954650194565,115.71839141845703
0.6917953146237849,115.73585224151611
0.6917951547622507,115.75218057632446
0.6917950043899568,115.76934099197388
0.6917948445524651,115.78571128845215
0.6917946942035436,115.80308389663696
0.6917945343900896,115.81947374343872
0.691794384064536,115.8366801738739
0.6917942242751149,115.85308194160461
0.6917940739729244,115.87045621871948
0.6917939142075313,115.88692784309387
0.6917937639286988,115.90418481826782
0.6917936041873286,115.9205014705658
0.69179345393185,115.93776369094849
0.6917932942144979,115.95419955253601
0.6917931439823679,115.97159075737
0.6917929842890295,115.98819208145142
0.6917928340802433,116.0054976940155
0.691792674410913,116.02184867858887
0.6917925242254663,116.03910803794861
0.6917923645801398,116.05559015274048
0.6917922144180274,116.07297325134277
0.6917920547966991,116.08978199958801
0.6917919046579168,116.10734033584595
0.6917917450605827,116.12384152412415
0.6917915949451249,116.14108872413635
0.6917914353717793,116.15743207931519
0.6917912852796424,116.17489075660706
0.6917911257302808,116.19151282310486
0.6917909756614593,116.20909428596497
0.6917908161360768,116.22549962997437
0.691790666090566,116.24286603927612
0.691790506589158,116.25999164581299
0.6917903565669528,116.27779364585876
0.6917901970895143,116.29469466209412
0.6917900470906103,116.31227278709412
0.6917898876371364,116.32920098304749
0.6917897376615293,116.34730219841003
0.6917895782320149,116.3638277053833
0.6917894282796995,116.3810682296753
0.6917892688741397,116.39745879173279
0.6917891189451107,116.4147219657898
0.6917889595635015,116.431143283844
0.691788809657755,116.44855761528015
0.6917886503000905,116.46496391296387
0.6917885004176215,116.48236322402954
0.6917883410838973,116.49893307685852
0.6917881912247013,116.51628613471985
0.6917880319149121,116.5326521396637
0.691787882078984,116.54992985725403
0.6917877227931257,116.56627345085144
0.6917875729804603,116.5835382938385
0.6917874137185279,116.59994745254517
0.6917872639291213,116.61733627319336
0.6917871046911095,116.63396525382996
0.6917869549249566,116.65140843391418
0.6917867957108607,116.66781258583069
0.6917866459679568,116.68518471717834
0.6917864867777718,116.70159363746643
0.6917863370581125,116.7189085483551
0.6917861778918338,116.7352728843689
0.691786028195414,116.75263667106628
0.6917858690530365,116.76896953582764
0.6917857193798517,116.7862856388092
0.6917855602613707,116.80268812179565
0.6917854106114156,116.82007455825806
0.6917852515168265,116.83646750450134
0.6917851018900969,116.85372185707092
0.6917849428193946,116.8701102733612
0.6917847932158854,116.88736128807068
0.6917846341690648,116.9037172794342
0.6917844845887718,116.92095851898193
0.6917843255658285,116.9374577999115
0.6917841760087462,116.95477795600891
0.6917840170096754,116.97122263908386
0.6917838674757999,116.98847818374634
0.691783708500596,117.00500988960266
0.6917835589899223,117.02251029014587
0.6917834000385813,117.03891491889954
0.6917832505511041,117.05632424354553
0.6917830916236206,117.07276058197021
0.691782942159336,117.09027671813965
0.6917827832557055,117.10663866996765
0.6917826338146084,117.12409353256226
0.6917824749348258,117.14047598838806
0.6917823255169113,117.15771794319153
0.6917821666609723,117.17421364784241
0.6917820172662359,117.19158792495728
0.6917818584341351,117.2079610824585
0.6917817090625717,117.22550582885742
0.6917815502543047,117.24206495285034
0.6917814009059101,117.25932431221008
0.6917812421214714,117.27625489234924
0.6917810927962409,117.2938883304596
0.6917809340356258,117.31107497215271
0.691780784733555,117.32953929901123
0.6917806259967588,117.3470721244812
0.691780476717842,117.36545324325562
0.6917803180048602,117.3822569847107
0.6917801687490932,117.4000244140625
0.691780010059921,117.41667366027832
0.6917798608272988,117.43424725532532
0.6917797021619309,117.45096778869629
0.691779552952449,117.46858954429626
0.6917793943108811,117.48508548736572
0.6917792451245347,117.50323128700256
0.6917790865067617,117.51997566223145
0.6917789373435462,117.53734350204468
0.6917787787495627,117.55372500419617
0.6917786296094738,117.57105016708374
0.6917784710392757,117.58739829063416
0.691778321922308,117.60463809967041
0.6917781633758905,117.62094449996948
0.6917780142820391,117.63835263252258
0.691777855759397,117.6548843383789
0.6917777066886582,117.67210912704468
0.6917775481897869,117.68850493431091
0.6917773991421551,117.70587372779846
0.6917772406670496,117.72216057777405
0.6917770916425207,117.73940467834473
0.6917769331911761,117.75569915771484
0.691776784189745,117.77296543121338
0.6917766257621568,117.78940463066101
0.691776476783819,117.80667448043823
0.6917763183799822,117.82303047180176
0.6917761694247327,117.84037709236145
0.6917760110446426,117.85680675506592
0.6917758621124772,117.87408304214478
0.6917757037561288,117.89037299156189
0.6917755548470423,117.90818476676941
0.6917753965144309,117.92502546310425
0.691775247628419,117.94288754463196
0.6917750893195397,117.95950841903687
0.6917749404565973,117.97685170173645
0.6917747821714454,117.99343395233154
0.6917746333315682,118.01117587089539
0.6917744750701387,118.02772164344788
0.6917743262533217,118.04528164863586
0.6917741680156101,118.06178593635559
0.6917740192218486,118.07917261123657
0.6917738610078499,118.0960648059845
0.6917737122371396,118.1140410900116
0.6917735540468488,118.13059520721436
0.6917734052991845,118.14889168739319
0.691773247132597,118.16616868972778
0.6917730984079743,118.18432307243347
0.6917729402650857,118.20089673995972
0.6917727915634999,118.21844506263733
0.6917726334443047,118.23496198654175
0.6917724847657509,118.25300121307373
0.6917723266702447,118.2699818611145
0.6917721780147184,118.28803658485413
0.691772019942896,118.30509352684021
0.6917718713103925,118.32311820983887
0.6917717132622495,118.33995366096497
0.6917715646527641,118.3579933643341
0.6917714066282956,118.37527227401733
0.6917712580418235,118.3934862613678
0.6917711000410244,118.41057634353638
0.6917709514775612,118.4285364151001
0.6917707935004274,118.44594144821167
0.691770644959968,118.46475958824158
0.6917704870064939,118.48200368881226
0.6917703384890339,118.50047707557678
0.6917701805592155,118.51756978034973
0.69177003206475,118.53548097610474
0.6917698741585817,118.55287027359009
0.6917697256871064,118.57142639160156
0.6917695678045839,118.58842372894287
0.6917694193560937,118.60593056678772
0.6917692614972121,118.62267065048218
0.6917691130717024,118.6402816772461
0.6917689552364568,118.65719985961914
0.6917688068339234,118.6750271320343
0.6917686490223088,118.69178509712219
0.6917685006427468,118.70966744422913
0.6917683428547591,118.72623085975647
0.6917681944981633,118.74352788925171
0.691768036733797,118.7599675655365
0.6917678884001635,118.77740383148193
0.691767730659414,118.79381275177002
0.6917675823487375,118.81110048294067
0.6917674246316005,118.82747793197632
0.6917672763438766,118.84547448158264
0.6917671186503468,118.86211609840393
0.6917669703855708,118.87942385673523
0.6917668127156436,118.89594578742981
0.6917666644738106,118.91346669197083
0.691766506827481,118.92984795570374
0.6917663586085868,118.94730377197266
0.6917662009858501,118.9643235206604
0.69176605278989,118.98237562179565
0.6917658951907416,118.99923062324524
0.6917657470177105,119.01694703102112
0.6917655894421453,119.03368997573853
0.6917654412920389,119.05131530761719
0.6917652837400525,119.06787109375
0.6917651356128656,119.08523726463318
0.6917649780844531,119.10175442695618
0.691764829980182,119.11922287940979
0.6917646724753385,119.1359486579895
0.6917645243939776,119.15378212928772
0.6917643669126984,119.1702868938446
0.6917642188542432,119.18768525123596
0.691764061396524,119.20424008369446
0.6917639133609699,119.22153782844543
0.691763755926805,119.23785328865051
0.6917636079141479,119.25562310218811
0.6917634505035328,119.27225923538208
0.6917633025137677,119.29038882255554
0.6917631451266978,119.30729937553406
0.6917629971598197,119.32514762878418
0.6917628397962905,119.34168815612793
0.6917626918522951,119.35997080802917
0.6917625345123012,119.37719392776489
0.691762386591184,119.395836353302
0.691762229274721,119.41315293312073
0.6917620813764769,119.43151092529297
0.6917619240835401,119.44888496398926
0.6917617762081646,119.46687936782837
0.6917616189387491,119.48375463485718
0.6917614710862378,119.50162625312805
0.6917613138403388,119.51854276657104
0.6917611660106866,119.5363507270813
0.6917610087882993,119.55297350883484
0.6917608609815018,119.57061338424683
0.6917607037826217,119.58769965171814
0.6917605559986745,119.60575366020203
0.6917603988232964,119.62258720397949
0.6917602510621943,119.64090299606323
0.6917600939103142,119.65785121917725
0.6917599461720527,119.67582607269287
0.6917597890436651,119.69239354133606
0.6917596413282401,119.7098035812378
0.6917594842233405,119.72686791419983
0.6917593365307466,119.74476861953735
0.6917591794493304,119.76126432418823
0.6917590317795632,119.7785542011261
0.6917588747216252,119.79494380950928
0.6917587270746804,119.81231737136841
0.6917585700402163,119.82893657684326
0.691758422416089,119.84628343582153
0.691758265405094,119.86300420761108
0.6917581178037795,119.8808741569519
0.6917579608162484,119.89736413955688
0.6917578132377422,119.91463160514832
0.6917576562736706,119.93108654022217
0.6917575087179679,119.94868206977844
0.6917573517773512,119.96514439582825
0.6917572042444473,119.98337650299072
0.6917570473272803,120.00072884559631
0.691756899817171,120.01899647712708
0.6917567429234494,120.03637027740479
0.69175659543613,120.05442142486572
0.6917564385658483,120.07118320465088
0.6917562911013139,120.08894658088684
0.6917561342544679,120.1058259010315
0.6917559868127138,120.1243405342102
0.6917558299892989,120.14164066314697
0.6917556825703208,120.15997171401978
0.6917555257703321,120.17712664604187
0.6917553783741248,120.1952395439148
0.6917552215975579,120.21194195747375
0.691755074224117,120.22995924949646
0.6917549174709667,120.2473554611206
0.6917547701202877,120.26628088951111
0.6917546133905494,120.28392601013184
0.6917544660626277,120.30266213417053
0.6917543093562967,120.32012557983398
0.6917541620511276,120.33865761756897
0.6917540053681991,120.35582113265991
0.691753858085778,120.37417435646057
0.6917537014262468,120.39152908325195
0.691753554166569,120.41006064414978
0.6917533975304312,120.42713785171509
0.6917532502934923,120.44488883018494
0.6917530936807427,120.46178221702576
0.6917529464665377,120.47985625267029
0.6917527898771716,120.49649000167847
0.6917526426856964,120.51413893699646
0.6917524861197093,120.53114604949951
0.6917523389509586,120.54962038993835
0.6917521824083454,120.5666115283966
0.6917520352623152,120.5843198299408
0.6917518787430713,120.60109615325928
0.6917517316197567,120.61937046051025
0.6917515751238774,120.63648009300232
0.6917514280232736,120.65449380874634
0.6917512715507542,120.67147421836853
0.6917511244728571,120.68975186347961
0.691750968023693,120.70694136619568
0.6917508209684975,120.72507882118225
0.6917506645426834,120.74198603630066
0.6917505175101853,120.75995874404907
0.6917503611077171,120.77700233459473
0.6917502140979114,120.79497170448303
0.6917500577187841,120.81222915649414
0.6917499107316665,120.83055019378662
0.6917497543758753,120.84734106063843
0.6917496074114411,120.8650107383728
0.6917494510789812,120.88176035881042
0.6917493041372256,120.89959287643433
0.6917491478280926,120.91665267944336
0.6917490009090113,120.93485760688782
0.6917488446232003,120.95168471336365
0.6917486977267885,120.96988081932068
0.691748541464295,120.98707818984985
0.6917483945905477,121.00529646873474
0.6917482383513669,121.0223822593689
0.6917480915002799,121.04083847999573
0.6917479352844067,121.05826044082642
0.6917477884559758,121.07660627365112
0.6917476322634057,121.09349203109741
0.6917474854576257,121.11144661903381
0.6917473292883544,121.12852644920349
0.6917471825052206,121.14696645736694
0.6917470263592429,121.16386699676514
0.6917468795987514,121.18182802200317
0.6917467234760625,121.19883751869202
0.6917465767382079,121.21711540222168
0.6917464206388039,121.23431754112244
0.6917462739235819,121.25209879875183
0.691746117847457,121.2691056728363
0.6917459711548632,121.28708338737488
0.6917458151020133,121.30423021316528
0.6917456684320431,121.32270765304565
0.6917455124024631,121.34005188941956
0.6917453657551118,121.35868501663208
0.6917452097487976,121.37585663795471
0.6917450631240605,121.394211769104
0.6917449071410066,121.41147947311401
0.6917447605388791,121.42994022369385
0.6917446045790816,121.44734835624695
0.6917444579995591,121.46583652496338
0.6917443020630131,121.48320841789246
0.6917441555060911,121.50131225585938
0.6917439995927914,121.51825046539307
0.6917438530584654,121.53579831123352
0.6917436971684081,121.55242562294006
0.6917435506566734,121.57062935829163
0.6917433947898526,121.58797454833984
0.6917432483007049,121.60654950141907
0.6917430924571166,121.62410497665405
0.6917429459905509,121.64275121688843
0.6917427901701904,121.66042566299438
0.6917426437262022,121.67908430099487
0.6917424879290653,121.69666981697083
0.69174234150765,121.71525526046753
0.691742185733731,121.73264026641846
0.6917420393348843,121.7512195110321
0.6917418835841793,121.76854848861694
0.691741737207896,121.78713655471802
0.6917415814804001,121.80496096611023
0.6917414351266762,121.82363796234131
0.6917412794223844,121.84100723266602
0.6917411330912151,121.85955762863159
0.6917409774101227,121.87717056274414
0.6917408311015038,121.89584445953369
0.6917406754436062,121.9134783744812
0.6917405291575326,121.93194127082825
0.6917403735228254,121.94905614852905
0.6917402272592927,121.96771097183228
0.6917400716477712,121.98518919944763
0.6917399254067746,122.00390291213989
0.6917397698184339,122.02152180671692
0.6917396235999689,122.04001665115356
0.6917394680348046,122.05731105804443
0.691739321838867,122.07574391365051
0.6917391662968736,122.09305453300476
0.6917390201234583,122.11173129081726
0.691738864604632,122.12973976135254
0.691738718453735,122.14851212501526
0.6917385629580708,122.16580486297607
0.6917384168296871,122.18436622619629
0.6917382613571801,122.20186352729797
0.6917381152513055,122.22047734260559
0.6917379598019512,122.2378351688385
0.6917378137185806,122.25656461715698
0.6917376582923743,122.27441644668579
0.6917375122315036,122.29307460784912
0.6917373568284407,122.31039237976074
0.691737210790065,122.32907915115356
0.691737055410141,122.34663414955139
0.6917369093942559,122.36489200592041
0.6917367540374655,122.38183069229126
0.6917366080440664,122.40011954307556
0.6917364527104058,122.41734337806702
0.691736306739488,122.43611598014832
0.6917361514289515,122.45391654968262
0.691736005480511,122.472651720047
0.6917358501930945,122.49019265174866
0.6917357042671258,122.50878691673279
0.6917355490028251,122.52628779411316
0.6917354030993241,122.54472494125366
0.6917352478581337,122.56208777427673
0.6917351019770963,122.58064460754395
0.6917349467590118,122.59795808792114
0.6917348009004328,122.61645412445068
0.6917346457054494,122.63411235809326
0.6917344998693244,122.65233969688416
0.6917343446974379,122.66958975791931
0.691734198883762,122.68845844268799
0.6917340437349676,122.7058355808258
0.6917338979437371,122.72438669204712
0.6917337428180295,122.74174189567566
0.6917335970492395,122.76019597053528
0.6917334419466146,122.77739238739014
0.6917332962002601,122.7958037853241
0.6917331411207129,122.81328654289246
0.6917329953967901,122.83163738250732
0.691732840340316,122.84858775138855
0.6917326946388199,122.866544008255
0.6917325396054144,122.88351511955261
0.6917323939263406,122.90145754814148
0.6917322389159991,122.91840195655823
0.6917320932593425,122.93671226501465
0.6917319382720606,122.95403504371643
0.6917317926378169,122.97211027145386
0.6917316376735894,122.9891107082367
0.6917314920617543,123.00767040252686
0.691731337120577,123.02471351623535
0.6917311915311457,123.0425500869751
0.6917310366130133,123.05968880653381
0.6917308910459817,123.07812881469727
0.6917307361508902,123.09544897079468
0.6917305906062534,123.11395907402039
0.6917304357341973,123.13110589981079
0.691730290211951,123.14949178695679
0.6917301353629264,123.16681361198425
0.6917299898630659,123.1853666305542
0.6917298350370678,123.20305013656616
0.6917296895595882,123.22168207168579
0.6917295347566124,123.2391049861908
0.6917293893015098,123.25772070884705
0.6917292345215512,123.27520227432251
0.6917290890888206,123.293612241745
0.6917289343318745,123.31123423576355
0.6917287889215116,123.32986521720886
0.6917286341875735,123.34747529029846
0.6917284887995736,123.36626267433167
0.6917283340886391,123.38378572463989
0.6917281887229977,123.40217542648315
0.6917280340350618,123.41928148269653
0.6917278886917743,123.43756222724915
0.6917277340268324,123.45518374443054
0.6917275887058946,123.47362565994263
0.691727434063942,123.49101686477661
0.691727288765349,123.50934648513794
0.6917271341463815,123.52696442604065
0.691726988870129,123.5458996295929
0.6917268342741413,123.56326389312744
0.6917266890202245,123.58175492286682
0.6917265344472123,123.59903359413147
0.691726389215627,123.61758542060852
0.6917262346655856,123.6349446773529
0.6917260894563271,123.65304136276245
0.6917259349292518,123.67017316818237
0.6917257897423156,123.68844223022461
0.6917256352382022,123.70564341545105
0.6917254900735833,123.72410893440247
0.6917253355924268,123.74122643470764
0.6917251904501213,123.75947785377502
0.6917250359919168,123.7764823436737
0.6917248908719201,123.79483985900879
0.6917247364366635,123.81197547912598
0.691724591338971,123.83017992973328
0.6917244369266569,123.84716176986694
0.6917242918512639,123.86543130874634
0.6917241374618883,123.88256597518921
0.6917239924087905,123.90083742141724
0.691723838042349,123.9178569316864
0.6917236930115418,123.93634033203125
0.691723538668029,123.95357847213745
0.6917233936595074,123.97187066078186
0.6917232393389194,123.98873281478882
0.6917230943526799,124.00709438323975
0.6917229400550113,124.02426743507385
0.6917227950910486,124.04259014129639
0.6917226408162955,124.05951642990112
0.6917224958746053,124.07761192321777
0.6917223416227627,124.09485149383545
0.6917221967033405,124.1131227016449
0.6917220424744038,124.12980914115906
0.6917218975772449,124.14810919761658
0.6917217433712096,124.16577649116516
0.6917215984963097,124.1845223903656
0.6917214443131708,124.2022340297699
0.6917212994605254,124.22068810462952
0.6917211453002787,124.23724484443665
0.6917210004698834,124.25489115715027
0.6917208463325242,124.27198719978333
0.6917207015243739,124.29045796394348
0.6917205474098975,124.30755233764648
0.6917204026239883,124.32609486579895
0.6917202485323899,124.34317898750305
0.691720103768717,124.3614432811737
0.6917199496999925,124.37871527671814
0.6917198049585515,124.39701437950134
0.6917196509126958,124.41492891311646
0.6917195061934821,124.43365144729614
0.6917193521704905,124.45141291618347
0.6917192074734998,124.47026109695435
0.6917190534733682,124.48828554153442
0.6917189087985959,124.5069682598114
0.691718754821319,124.52450037002563
0.6917186101687605,124.54300713539124
0.6917184562143345,124.56029558181763
0.6917183115839848,124.57874917984009
0.6917181576524047,124.59615898132324
0.6917180130442602,124.61484980583191
0.6917178591355214,124.63238477706909
0.6917177145495771,124.65091037750244
0.6917175606636746,124.66826343536377
0.691717416099926,124.68658256530762
0.6917172622368558,124.70331501960754
0.6917171176952988,124.72150349617004
0.6917169638550558,124.73849534988403
0.6917168193356853,124.75638341903687
0.6917166655182653,124.77310538291931
0.6917165210210772,124.79157900810242
0.6917163672264754,124.80889964103699
0.6917162227514652,124.82717728614807
0.6917160689796769,124.8444082736969
0.6917159245268402,124.86273050308228
0.6917157707778608,124.87959289550781
0.6917156263471927,124.89718580245972
0.6917154726210176,124.91394829750061
0.691715328212514,124.93177723884583
0.6917151745091387,124.9486346244812
0.6917150301227948,124.96628093719482
0.6917148764422146,124.98286890983582
0.6917147320780263,125.00066232681274
0.6917145784202366,125.01783227920532
0.6917144340781992,125.03613233566284
0.6917142804431953,125.05280327796936
0.6917141361233043,125.07056999206543
0.6917139825110818,125.08786630630493
0.6917138382133328,125.10606384277344
0.6917136846238869,125.12302136421204
0.691713540348275,125.14084601402283
0.6917133867816018,125.15768933296204
0.6917132425281227,125.17605447769165
0.6917130889842168,125.19303822517395
0.6917129447528663,125.21075129508972
0.6917127912317234,125.22747135162354
0.6917126470224967,125.24596238136292
0.6917124935241123,125.26332592964172
0.6917123493370051,125.28158140182495
0.6917121958613741,125.29891991615295
0.6917120516963818,125.3173246383667
0.6917118982435003,125.33470320701599
0.6917117541006185,125.35311841964722
0.6917116006704814,125.3702564239502
0.6917114565497058,125.3886444568634
0.6917113031423087,125.40533900260925
0.6917111590436347,125.422682762146
0.691711005658973,125.43913173675537
0.6917108615823959,125.45657515525818
0.6917107082204648,125.47332167625427
0.6917105641659804,125.49109363555908
0.6917104108267758,125.50754928588867
0.6917102667943794,125.5254237651825
0.6917101134778961,125.54237961769104
0.6917099694675831,125.56044411659241
0.6917098161738174,125.57724571228027
0.6917096721855839,125.59508085250854
0.69170951891453,125.61179852485657
0.6917093749483711,125.62934732437134
0.6917092217000258,125.64581394195557
0.6917090777559367,125.66373038291931
0.6917089245302944,125.6803150177002
0.6917087806082712,125.69792318344116
0.6917086274053277,125.71457719802856
0.6917084835053654,125.73225426673889
0.6917083303251164,125.74893116950989
0.6917081864472111,125.76637935638428
0.6917080332896515,125.78277230262756
0.6917078894337986,125.80021452903748
0.6917077362989236,125.81669640541077
0.6917075924651184,125.83407688140869
0.691707439352924,125.85051393508911
0.6917072955411624,125.86781406402588
0.6917071424516437,125.8842978477478
0.6917069986619209,125.90172553062439
0.6917068455950734,125.91820073127747
0.6917067018273854,125.93566584587097
0.6917065487832046,125.95275378227234
0.6917064050375465,125.9708023071289
0.6917062520160275,125.98758006095886
0.6917061082923947,126.00566697120667
0.6917059552935336,126.02278733253479
0.691705811591922,126.04800629615784
0.6917056586157138,126.06496095657349
0.6917055149361185,126.08309578895569
0.6917053619825587,126.10001993179321
0.6917052183249758,126.11812615394592
0.6917050653940597,126.13477563858032
0.6917049217584844,126.1521008014679
0.6917047688502074,126.16865468025208
0.6917046252366356,126.1862576007843
0.6917044723509935,126.20321822166443
0.6917043287594202,126.22107863426208
0.6917041758964082,126.23757362365723
0.6917040323268295,126.25497794151306
0.691703879486443,126.27155113220215
0.6917037359388534,126.28904390335083
0.6917035831210883,126.30554986000061
0.6917034395954844,126.32312822341919
0.6917032868003359,126.33998823165894
0.6917031432967125,126.35811924934387
0.6917029905241754,126.37487459182739
0.6917028470425292,126.39270806312561
0.6917026942925992,126.40948295593262
0.691702550832925,126.42718076705933
0.6917023981055977,126.44395542144775
0.691702254667891,126.46221137046814
0.6917021019631621,126.47902607917786
0.6917019585474186,126.49711513519287
0.6917018058652832,126.5139536857605
0.6917016624714984,126.53159189224243
0.6917015098119523,126.54866456985474
0.6917013664401215,126.5671238899231
0.6917012138031597,126.58423948287964
0.6917010704532788,126.60275650024414
0.6917009178388971,126.61985778808594
0.6917007745109618,126.63771963119507
0.6917006219191553,126.65451097488403
0.6917004786131608,126.67240333557129
0.691700326043925,126.68936920166016
0.691700182759867,126.70736408233643
0.6917000302131977,126.72402667999268
0.6916998869510717,126.74203491210938
0.6916997344269643,126.75897860527039
0.6916995911867656,126.77681136131287
0.6916994386852157,126.79386067390442
0.6916992954669401,126.81188178062439
0.6916991429879424,126.82871890068054
0.691698999791586,126.8463716506958
0.6916988473351362,126.86307334899902
0.6916987041606939,126.88054823875427
0.691698551726788,126.89705181121826
0.6916984085742552,126.91456508636475
0.6916982561628885,126.93103885650635
0.691698113032261,126.94859743118286
0.6916979606434287,126.96530866622925
0.6916978175347027,126.98283505439758
0.6916976651684003,126.99932813644409
0.6916975220815702,127.01725959777832
0.6916973697377933,127.03371357917786
0.6916972266728557,127.0510880947113
0.6916970743515991,127.06784439086914
0.6916969313085493,127.08576846122742
0.6916967790098092,127.10254549980164
0.6916966359886426,127.1204400062561
0.6916964837124141,127.13740706443787
0.6916963407131264,127.15519762039185
0.691696188459405,127.17186713218689
0.6916960454819916,127.18952059745789
0.6916958932507733,127.20630264282227
0.69169575029523,127.22414493560791
0.6916955980865095,127.24077725410461
0.6916954551528315,127.258460521698
0.6916953029666046,127.27540040016174
0.6916951600547878,127.29300475120544
0.6916950078910504,127.30967140197754
0.6916948650010901,127.32743191719055
0.691694712859837,127.34396719932556
0.6916945699917293,127.36167216300964
0.6916944178729563,127.37826466560364
0.691694275026696,127.39597415924072
0.6916941229303987,127.41261100769043
0.6916939801059815,127.43008685112
0.6916938280321553,127.4464967250824
0.6916936852295772,127.46398878097534
0.6916935331782171,127.48082137107849
0.6916933903974738,127.49911379814148
0.6916932383685759,127.51611328125
0.6916930956096625,127.53369927406311
0.6916929436032214,127.55037999153137
0.6916928008661343,127.56809639930725
0.6916926488821465,127.58500552177429
0.6916925061668802,127.60263204574585
0.6916923542053406,127.61956024169922
0.6916922115118914,127.63746666908264
0.6916920595727953,127.65398287773132
0.6916919169011586,127.67133235931396
0.6916917649845019,127.6880955696106
0.6916916223346734,127.70574760437012
0.6916914704404517,127.7222638130188
0.6916913278124266,127.73985409736633
0.6916911759406349,127.75658750534058
0.6916910333344093,127.77485513687134
0.6916908814850432,127.79195547103882
0.6916907389006123,127.810067653656
0.6916905870736676,127.82684993743896
0.691690444511027,127.84457874298096
0.6916902927064993,127.86121535301208
0.6916901501656445,127.87883758544922
0.6916899983835285,127.89548897743225
0.6916898558644559,127.91323590278625
0.6916897041047474,127.92989921569824
0.6916895616074519,127.94795942306519
0.6916894098701466,127.96460199356079
0.6916892673946239,127.98201298713684
0.6916891156797172,127.99852728843689
0.6916889732259628,128.01618909835815
0.6916888215334507,128.0326852798462
0.69168867910146,128.04996299743652
0.691688527431337,128.06635546684265
0.6916883850211062,128.08382272720337
0.6916882333733684,128.1004774570465
0.6916880909848928,128.1181240081787
0.6916879393595354,128.1346790790558
0.6916877969928107,128.15259790420532
0.6916876453898295,128.169118642807
0.6916875030448507,128.18683123588562
0.6916873514642411,128.20346426963806
0.6916872091410047,128.22158765792847
0.6916870575827623,128.23816347122192
0.6916869152812632,128.25562953948975
0.6916867637453832,128.2720673084259
0.6916866214656174,128.29043889045715
0.6916864699520953,128.3082036972046
0.6916863276940586,128.32697415351868
0.6916861762028901,128.34470438957214
0.6916860339665774,128.36353993415833
0.6916858824977583,128.38100910186768
0.6916857402831654,128.39959454536438
0.6916855888366904,128.41664099693298
0.6916854466438135,128.43468379974365
0.6916852952196789,128.45183324813843
0.691685153048513,128.47040462493896
0.6916850016467136,128.48729729652405
0.6916848594972548,128.5056025981903
0.6916847081177866,128.5226993560791
0.6916845659900304,128.54084825515747
0.6916844146328885,128.55803871154785
0.6916842725268297,128.57643365859985
0.6916841211920105,128.5935628414154
0.6916839791076458,128.61171865463257
0.6916838277951436,128.6288285255432
0.691683685732468,128.64704370498657
0.691683534442279,128.6640920639038
0.6916833924012883,128.68197894096375
0.691683241133408,128.69879150390625
0.6916830991140976,128.71660351753235
0.6916829478685215,128.73346877098083
0.6916828058708874,128.75155425071716
0.6916826546476106,128.76857352256775
0.6916825126716485,128.78698587417603
0.6916823614706665,128.80419206619263
0.6916822195163718,128.8226387500763
0.6916820683376806,128.83993530273438
0.6916819264050488,128.85835003852844
0.6916817752486436,128.87551641464233
0.6916816333376705,128.89371800422668
0.6916814822035472,128.91082978248596
0.691681340314228,128.92888855934143
0.6916811892023816,128.94586849212646
0.6916810473347126,128.9640371799469
0.691680896245139,128.98114728927612
0.6916807543991152,128.99914026260376
0.6916806033318096,129.01636290550232
0.6916804615074269,129.03462648391724
0.6916803104623852,129.05165195465088
0.6916801686596395,129.069988489151
0.6916800176368568,129.08689904212952
0.6916798758557432,129.10487008094788
0.6916797248552154,129.12156343460083
0.6916795830957301,129.139328956604
0.6916794321174525,129.15611910820007
0.6916792903795904,129.17384028434753
0.6916791394235587,129.1904866695404
0.6916789977073156,129.20799732208252
0.6916788467735252,129.22453451156616
0.6916787050788973,129.2418177127838
0.6916785541673438,129.2581660747528
0.6916784124943265,129.27551794052124
0.6916782616050049,129.29197454452515
0.6916781199535935,129.30981016159058
0.6916779690865001,129.32710933685303
0.6916778274566907,129.34555578231812
0.6916776766118208,129.36264061927795
0.6916775350036084,129.38068342208862
0.6916773841809573,129.39779090881348
0.691677242594338,129.4158673286438
0.6916770917939014,129.43272709846497
0.691676950228871,129.4507761001587
0.691676799450644,129.46771883964539
0.6916766579071982,129.4862711429596
0.6916765071511768,129.50305199623108
0.6916763656293107,129.52071833610535
0.6916762148954904,129.5373466014862
0.6916760733951998,129.55524134635925
0.6916759226835761,129.5720100402832
0.6916757812048566,129.59046459197998
0.6916756305154251,129.60755705833435
0.6916754890582729,129.62586116790771
0.6916753383910288,129.64269089698792
0.6916751969554388,129.66109156608582
0.6916750463103779,129.67884397506714
0.6916749048963463,129.69730758666992
0.6916747542734641,129.7148129940033
0.6916746128809862,129.73339700698853
0.6916744622802784,129.75051379203796
0.6916743209093499,129.76860666275024
0.6916741703308119,129.7857527732849
0.6916740289814285,129.8041365146637
0.6916738784250556,129.82153010368347
0.691673737097213,129.84006810188293
0.6916735865630009,129.85727667808533
0.6916734452566944,129.87555265426636
0.691673294744639,129.8928074836731
0.6916731534598648,129.91112327575684
0.6916730029699611,129.9284086227417
0.6916728617067146,129.9469211101532
0.6916727112389588,129.96439218521118
0.6916725699972356,129.98323917388916
0.6916724195516225,130.00064659118652
0.6916722783314181,130.01889944076538
0.6916721279079437,130.0359344482422
0.6916719867092541,130.0542712211609
0.6916718363079137,130.07154369354248
0.6916716951307345,130.08996295928955
0.6916715447515241,130.1075201034546
0.6916714035958506,130.1260325908661
0.6916712532387652,130.1432843208313
0.6916711121045934,130.16160678863525
0.6916709617696286,130.17894005775452
0.6916708206569543,130.19740986824036
0.6916706703441063,130.21473956108093
0.6916705292529245,130.2334270477295
0.6916703789621881,130.2510645389557
0.691670237892495,130.26981401443481
0.6916700876238661,130.2873296737671
0.6916699465756572,130.3061420917511
0.6916697963291314,130.32374000549316
0.6916696553024024,130.34257340431213
0.6916695050779754,130.36033725738525
0.6916693640727217,130.3793284893036
0.6916692138703886,130.39711499214172
0.6916690728866064,130.41589879989624
0.6916689227063627,130.4335436820984
0.6916687817440476,130.45211362838745
0.6916686315858894,130.46978878974915
0.6916684906450367,130.48845291137695
0.6916683405089591,130.50584053993225
0.6916681995895646,130.52443289756775
0.6916680494755633,130.54163670539856
0.6916679085776226,130.5599057674408
0.6916677584856936,130.57685732841492
0.6916676176092023,130.5949776172638
0.6916674675393406,130.6120092868805
0.6916673266842946,130.6301929950714
0.6916671766364959,130.64756083488464
0.691667035802891,130.66570901870728
0.6916668857771507,130.68270778656006
0.6916667449649824,130.70121145248413
0.6916665949612962,130.7184386253357
0.6916664541705599,130.73688554763794
0.6916663041889237,130.75431203842163
0.6916661634196155,130.77242350578308
0.6916660134600245,130.78953194618225
0.69166587271214,130.80789303779602
0.6916657227745897,130.82505297660828
0.6916655820481242,130.8433334827423
0.6916654321326104,130.86024355888367
0.6916652914275601,130.87825727462769
0.6916651415340783,130.8952353000641
0.6916650008504385,130.91332602500916
0.6916648509789841,130.93036222457886
0.6916647103167507,130.94831800460815
0.6916645604673195,130.96525120735168
0.6916644198264879,130.98317956924438
0.6916642699990756,130.99978756904602
0.6916641293796418,131.01754450798035
0.6916639795742436,131.0342845916748
0.691663838976203,131.05216026306152
0.6916636891928152,131.0688338279724
0.6916635486161633,131.0868308544159
0.6916633988547805,131.10373878479004
0.6916632582995137,131.1214530467987
0.6916631085601318,131.13824152946472
0.6916629680262453,131.1557583808899
0.6916628183088601,131.172461271286
0.6916626777963499,131.19056487083435
0.6916625281009567,131.20718216896057
0.6916623876098182,131.22516107559204
0.6916622379364129,131.24204874038696
0.6916620974666415,131.2597291469574
0.6916619478152198,131.27620577812195
0.6916618073668116,131.29363226890564
0.6916616577373688,131.31025886535645
0.6916615173103193,131.3286817073822
0.691661367702851,131.3460054397583
0.691661227297156,131.3643696308136
0.6916610777116577,131.3812665939331
0.6916609373273129,131.39959001541138
0.6916607877637805,131.41659688949585
0.6916606474007816,131.4348578453064
0.6916604978592102,131.45204138755798
0.6916603575175531,131.47053599357605
0.6916602079979385,131.48766350746155
0.6916600676776188,131.50574779510498
0.6916599181799565,131.5224950313568
0.6916597778809696,131.5404508113861
0.6916596284052554,131.55732464790344
0.691659488127597,131.5751883983612
0.6916593386738267,131.5918412208557
0.6916591984174928,131.60966062545776
0.6916590489856612,131.62647104263306
0.6916589087506476,131.64432454109192
0.691658759340751,131.66163206100464
0.691658619127053,131.68015050888062
0.6916584697390867,131.6973648071289
0.6916583295467003,131.71571588516235
0.6916581801806602,131.73302340507507
0.6916580400095809,131.75147604942322
0.6916578906654622,131.7685263156891
0.6916577505156856,131.7866370677948
0.6916576011934841,131.80374026298523
0.6916574610650064,131.8217432498932
0.6916573117647176,131.83860158920288
0.6916571716575337,131.8565149307251
0.6916570223791535,131.8732395172119
0.6916568822932597,131.89094948768616
0.6916567330367834,131.90783071517944
0.6916565929721755,131.9255335330963
0.6916564437375988,131.9424011707306
0.6916563036942721,131.96077036857605
0.6916561544815905,131.978120803833
0.6916560144595408,131.99626636505127
0.6916558652687501,132.01313138008118
0.6916557252679734,132.03103017807007
0.6916555760990689,132.04793119430542
0.6916554361195605,132.06552577018738
0.6916552869725382,132.08206009864807
0.6916551470142942,132.09982132911682
0.6916549978891493,132.11683559417725
0.6916548579521652,132.13529920578003
0.6916547088488935,132.15245866775513
0.6916545689331651,132.17030572891235
0.6916544198517622,132.18712210655212
0.6916542799572852,132.20529747009277
0.6916541308977467,132.22200465202332
0.6916539910245167,132.23967790603638
0.6916538419868384,132.25637936592102
0.6916537021348513,132.2742645740509
0.6916535531190283,132.29144072532654
0.6916534132882793,132.30938339233398
0.691653264294308,132.32599472999573
0.6916531244847933,132.34376454353333
0.6916529755126689,132.3607566356659
0.6916528357243842,132.37878036499023
0.6916526867741022,132.39556002616882
0.691652547007043,132.41381072998047
0.6916523980785991,132.4311490058899
0.6916522583327614,132.44939875602722
0.6916521094261514,132.46644473075867
0.6916519697015306,132.48420238494873
0.6916518208167497,132.5009696483612
0.691651681113342,132.5194685459137
0.6916515322503859,132.53667402267456
0.6916513925681864,132.55511713027954
0.6916512437270512,132.57236909866333
0.6916511040660562,132.59077048301697
0.691650955246737,132.60794281959534
0.6916508156069422,132.62597846984863
0.6916506668094344,132.64291620254517
0.6916505271908353,132.66115975379944
0.691650378415135,132.67849493026733
0.6916502388177275,132.69712829589844
0.6916500900638306,132.7143042087555
0.69164995048761,132.7323203086853
0.6916498017555115,132.749680519104
0.6916496622004737,132.76824975013733
0.6916495134901696,132.7854814529419
0.6916493739563105,132.80358839035034
0.6916492252677965,132.8205921649933
0.6916490857551117,132.83892011642456
0.6916489370883829,132.85616517066956
0.6916487975968684,132.87448167800903
0.6916486489519209,132.8916563987732
0.6916485094815722,132.91009712219238
0.6916483608584014,132.92719674110413
0.6916482214092143,132.9454026222229
0.6916480728078161,132.96231627464294
0.6916479333797864,132.98032212257385
0.6916477848001559,132.99720692634583
0.6916476453932793,133.01529669761658
0.6916474968354124,133.03201460838318
0.6916473574496846,133.0498170852661
0.6916472089135776,133.0671741962433
0.6916470695489938,133.0855975151062
0.6916469210346416,133.10278296470642
0.6916467816911983,133.12094902992249
0.6916466331985964,133.13782238960266
0.6916464938762894,133.15587067604065
0.691646345405434,133.17259669303894
0.6916462061042582,133.19064378738403
0.6916460576551445,133.20761561393738
0.6916459183750967,133.22575688362122
0.6916457699477206,133.24285221099854
0.6916456306887957,133.26088547706604
0.6916454822831527,133.27789974212646
0.6916453430453469,133.29615902900696
0.6916451946614325,133.31331849098206
0.6916450554447414,133.33118987083435
0.6916449070825516,133.34804105758667
0.6916447678869706,133.36603569984436
0.691644619546501,133.38329648971558
0.6916444803720264,133.4016628265381
0.6916443320532725,133.4189612865448
0.6916441928998999,133.43700647354126
0.6916440446028572,133.45397448539734
0.6916439054705823,133.47193670272827
0.6916437571952465,133.48875093460083
0.6916436180840652,133.5065062046051
0.6916434698304321,133.52335739135742
0.6916433307403397,133.5415894985199
0.691643182508405,133.55860829353333
0.6916430434393976,133.57670664787292
0.691642895229157,133.59351086616516
0.6916427561812303,133.61148738861084
0.691642607992679,133.62833499908447
0.6916424689658287,133.6462733745575
0.6916423207989625,133.66330909729004
0.6916421817931847,133.68148183822632
0.6916420336479994,133.69879412651062
0.6916418946632896,133.71731209754944
0.691641746539781,133.73445987701416
0.6916416075761346,133.75252223014832
0.6916414594742981,133.7699329853058
0.6916413205317113,133.78854942321777
0.6916411724515429,133.8059585094452
0.6916410335300113,133.82454323768616
0.691640885471506,133.84186577796936
0.6916407465710253,133.86051273345947
0.6916405985341793,133.87767434120178
0.6916404596547455,133.895667552948
0.6916403116395544,133.91304326057434
0.6916401727811631,133.93160820007324
0.6916400247876221,133.94913601875305
0.691639885950269,133.96758222579956
0.6916397379783745,133.98483085632324
0.6916395991620556,134.00344729423523
0.6916394512118026,134.02084374427795
0.6916393124165132,134.03923988342285
0.6916391644878981,134.05634355545044
0.691639025713634,134.07450127601624
0.6916388778066522,134.0914855003357
0.6916387390534099,134.1097071170807
0.691638591168056,134.12687468528748
0.6916384524358309,134.145254611969
0.6916383045721016,134.1622760295868
0.6916381658608894,134.18033003807068
0.6916380180187803,134.19726991653442
0.6916378793285768,134.2155818939209
0.6916377315080834,134.23258328437805
0.6916375928388839,134.25066947937012
0.6916374450400024,134.26755142211914
0.6916373063918031,134.28566575050354
0.6916371586145286,134.3024959564209
0.6916370199873253,134.3206639289856
0.6916368722316534,134.33771991729736
0.6916367336254418,134.35620832443237
0.6916365858913683,134.37378692626953
0.6916364473061443,134.39208269119263
0.6916362995936647,134.40955686569214
0.6916361610294242,134.42825889587402
0.6916360133385343,134.44547629356384
0.6916358747952728,134.46392798423767
0.6916357271259688,134.48127508163452
0.6916355886036816,134.49960565567017
0.6916354409559585,134.51618576049805
0.6916353024546423,134.53352546691895
0.6916351548284961,134.54996347427368
0.691635016348146,134.568017244339
0.6916348687435722,134.584867477417
0.6916347302841844,134.60246634483337
0.6916345827011787,134.61896800994873
0.6916344442627491,134.63663482666016
0.6916342967013074,134.65298342704773
0.6916341582838313,134.67028880119324
0.6916340107439488,134.6866557598114
0.6916338723474224,134.7038655281067
0.6916337248290949,134.720876455307
0.6916335864535139,134.73927903175354
0.6916334389567373,134.755765914917
0.6916333006020973,134.77329230308533
0.6916331531268672,134.78979539871216
0.6916330147931641,134.80777835845947
0.6916328673394762,134.82463455200195
0.6916327290267058,134.842036485672
0.6916325815945561,134.8585798740387
0.6916324433027138,134.87588906288147
0.6916322958920977,134.89220428466797
0.6916321576211795,134.90956354141235
0.6916320102320926,134.9259021282196
0.6916318719820947,134.94360852241516
0.6916317246145328,134.96059322357178
0.6916315863854505,134.9787619113922
0.6916314390394095,134.99562668800354
0.6916313008312387,135.01354694366455
0.6916311535067139,135.0303876399994
0.6916310153194506,135.0488018989563
0.6916308680164376,135.06610083580017
0.6916307298500775,135.0845730304718
0.6916305825685723,135.10153150558472
0.6916304444231113,135.11960434913635
0.6916302971631095,135.13657402992249
0.6916301590385434,135.1542112827301
0.6916300118000407,135.17105770111084
0.6916298736963647,135.1891143321991
0.6916297264793568,135.20619463920593
0.6916295883965676,135.2247941493988
0.69162944120105,135.24226474761963
0.6916293031391428,135.26082110404968
0.6916291559651115,135.2780909538269
0.6916290179240823,135.29663133621216
0.691628870771533,135.31387901306152
0.6916287327513776,135.33242893218994
0.6916285856203058,135.34952068328857
0.6916284476210197,135.367990732193
0.691628300511421,135.38511276245117
0.6916281625330005,135.40334033966064
0.6916280154448711,135.42047476768494
0.6916278774873115,135.4384617805481
0.6916277304206467,135.45538425445557
0.6916275924839442,135.47344255447388
0.6916274454387397,135.49013948440552
0.6916273075228897,135.50772714614868
0.6916271604991415,135.52441692352295
0.6916270226041404,135.54213523864746
0.6916268756018439,135.5587501525879
0.691626737727687,135.57635831832886
0.6916265907468377,135.5931158065796
0.6916264528935211,135.61089372634888
0.6916263059341153,135.6275999546051
0.6916261681016346,135.64533829689026
0.6916260211636676,135.66205215454102
0.691625883352019,135.67983889579773
0.6916257364354863,135.69654822349548
0.6916255986446651,135.7145004272461
0.6916254517495631,135.73158359527588
0.6916253139795652,135.74987506866455
0.6916251671058888,135.76678490638733
0.6916250293567107,135.78446984291077
0.691624882504456,135.8015913963318
0.6916247447760927,135.81941485404968
0.6916245979452559,135.83629393577576
0.6916244602377033,135.85425329208374
0.6916243134282793,135.87093567848206
0.6916241757415335,135.88845777511597
0.6916240289535184,135.90490555763245
0.6916238912875748,135.9221706390381
0.6916237445209648,135.9385015964508
0.6916236068758196,135.95589661598206
0.6916234601306094,135.97232675552368
0.6916233225062585,135.98978543281555
0.6916231757824443,136.00609064102173
0.6916230381788835,136.0233383178711
0.6916228914764612,136.0396614074707
0.6916227538936859,136.05719709396362
0.6916226072126509,136.073570728302
0.6916224696506574,136.0909857749939
0.6916223229910055,136.1074903011322
0.6916221854497892,136.1250147819519
0.6916220388115163,136.1416027545929
0.6916219012910733,136.15929079055786
0.6916217546741752,136.1761167049408
0.6916216171745013,136.1937804222107
0.691621470578973,136.21034741401672
0.6916213331000642,136.22793626785278
0.6916211865259023,136.24495220184326
0.6916210490677539,136.26246738433838
0.6916209025149539,136.27891039848328
0.6916207650775621,136.2962350845337
0.6916206185461194,136.3126232624054
0.69162048112948,136.33049607276917
0.6916203346193904,136.3473355770111
0.6916201972234992,136.36474537849426
0.691620050734759,136.3811891078949
0.6916199133596116,136.39876246452332
0.6916197668922159,136.4152901172638
0.6916196295378084,136.43289303779602
0.691619483091753,136.44954895973206
0.6916193457580815,136.46707272529602
0.6916191993333622,136.483722448349
0.691619062020422,136.5014204978943
0.6916189156170348,136.51839399337769
0.6916187783248217,136.53627967834473
0.691618631942762,136.55273747444153
0.6916184946712721,136.57015991210938
0.6916183483105361,136.58694577217102
0.6916182110597652,136.60465621948242
0.691618064720348,136.6212351322174
0.6916179274902923,136.63858699798584
0.6916177811721896,136.6550750732422
0.6916176439628445,136.67298936843872
0.6916174976660525,136.68978095054626
0.6916173604774138,136.7071635723114
0.691617214201928,136.72382712364197
0.6916170770339921,136.74207592010498
0.6916169307798081,136.75908041000366
0.6916167936325702,136.77711987495422
0.6916166473996841,136.79411578178406
0.6916165102731403,136.8120720386505
0.691616364061548,136.82926607131958
0.6916162269556938,136.84770917892456
0.6916160807653905,136.86522579193115
0.6916159436802224,136.88348817825317
0.691615797511204,136.9005720615387
0.6916156604467173,136.91866397857666
0.6916155142989796,136.93528366088867
0.6916153772551704,136.9533166885376
0.691615231128709,136.97038459777832
0.6916150941055729,136.9887456893921
0.6916149480003843,137.00593090057373
0.6916148109979173,137.02426147460938
0.691614664913996,137.0410029888153
0.6916145279321942,137.05869913101196
0.6916143818695369,137.07543277740479
0.6916142449083961,137.09311079978943
0.6916140988669978,137.1097617149353
0.6916139619265134,137.12752556800842
0.6916138159063706,137.14458441734314
0.691613678986539,137.1628725528717
0.691613532987647,137.17975091934204
0.6916133960884633,137.19766354560852
0.6916132501108185,137.2147307395935
0.6916131132322791,137.23270630836487
0.6916129672758765,137.24978852272034
0.6916128304179772,137.26756930351257
0.6916126844828129,137.28433060646057
0.6916125476455492,137.30212569236755
0.6916124017316188,137.31923055648804
0.6916122649149874,137.3372848033905
0.6916121190222865,137.35408282279968
0.6916119822262825,137.3717656135559
0.6916118363548068,137.38848495483398
0.6916116995794266,137.40648484230042
0.6916115537291725,137.42319703102112
0.6916114169744113,137.44077229499817
0.6916112711453742,137.45756769180298
0.6916111344112281,137.47576332092285
0.6916109886034038,137.49305868148804
0.691610851889869,137.51113605499268
0.691610706103253,137.52789735794067
0.6916105694103252,137.54557919502258
0.6916104236449132,137.56231451034546
0.6916102869725882,137.57971477508545
0.6916101412283765,137.59631752967834
0.69161000457665,137.61389708518982
0.6916098588536338,137.6309311389923
0.6916097222225024,137.64906978607178
0.6916095765206776,137.66573977470398
0.6916094399101361,137.68341827392578
0.6916092942294987,137.7005569934845
0.6916091576395437,137.71880745887756
0.6916090119800894,137.73546314239502
0.6916088754107161,137.75294041633606
0.6916087297724411,137.76924920082092
0.6916085932236459,137.78671836853027
0.6916084476065452,137.80353164672852
0.6916083110783238,137.8213586807251
0.6916081654823933,137.83825826644897
0.6916080289747418,137.85633850097656
0.6916078833999775,137.87295293807983
0.6916077469128916,137.89105010032654
0.6916076013592892,137.90807819366455
0.6916074648927647,137.92562198638916
0.6916073193603198,137.94206142425537
0.691607182914353,137.95943593978882
0.6916070374030615,137.97579836845398
0.6916069009776474,137.99324584007263
0.6916067554875054,138.01018691062927
0.6916066190826405,138.02788615226746
0.6916064736136434,138.04428100585938
0.6916063372293234,138.0615634918213
0.6916061917814671,138.07804656028748
0.6916060554176883,138.09533047676086
0.6916059099909679,138.1117560863495
0.691605773647726,138.12928938865662
0.6916056282421381,138.14576292037964
0.6916054919194288,138.16355538368225
0.6916053465349691,138.1800000667572
0.6916052102327878,138.19732189178467
0.6916050648694524,138.2138168811798
0.6916049285877953,138.2312355041504
0.6916047832455793,138.2477743625641
0.6916046469844427,138.26540184020996
0.6916045016633424,138.2821490764618
0.6916043654227215,138.300199508667
0.6916042201227323,138.31671261787415
0.6916040839026237,138.33398818969727
0.6916039386237413,138.3505744934082
0.6916038024241409,138.36828112602234
0.691603657166361,138.3846423625946
0.6916035209872641,138.40214467048645
0.6916033757505832,138.41853976249695
0.6916032395919859,138.43675327301025
0.6916030943763991,138.45421361923218
0.6916029582382973,138.47288155555725
0.6916028130438009,138.49025869369507
0.6916026769261906,138.50874090194702
0.6916025317527797,138.52579283714294
0.6916023956556571,138.5440697669983
0.691602250503328,138.5608241558075
0.6916021144266884,138.578950881958
0.6916019692954367,138.59612894058228
0.6916018332392759,138.6146364212036
0.6916016881290976,138.63169121742249
0.6916015520934121,138.64939069747925
0.691601407004303,138.6659014225006
0.6916012709890882,138.68327355384827
0.691601125921044,138.69976663589478
0.6916009899262958,138.71717739105225
0.6916008448793122,138.73386764526367
0.691600708905027,138.75125074386597
0.6916005638790997,138.76774430274963
0.6916004279252729,138.7854664325714
0.691600282920398,138.80219078063965
0.6916001469870253,138.82073521614075
0.6916000020031988,138.83785796165466
0.6915998660902765,138.85568714141846
0.6915997211274935,138.87215757369995
0.6915995852350181,138.88965010643005
0.6915994402932742,138.90693283081055
0.6915993044212407,138.92539048194885
0.6915991595005324,138.94255948066711
0.6915990236489371,138.9602816104889
0.6915988787492601,138.97693610191345
0.6915987429180988,138.99491429328918
0.6915985980394489,139.01147627830505
0.6915984622287171,139.02930903434753
0.69159831737109,139.04627752304077
0.6915981815807843,139.0644919872284
0.6915980367441761,139.08159613609314
0.6915979009742919,139.09943962097168
0.6915977561586977,139.11621236801147
0.691597620409231,139.13414549827576
0.6915974756146475,139.1508548259735
0.6915973398855941,139.16867852210999
0.6915971951120162,139.1854259967804
0.6915970594033725,139.20327496528625
0.6915969146507971,139.22005677223206
0.691596778962558,139.23776936531067
0.6915966342309801,139.25498461723328
0.691596498563143,139.27356696128845
0.6915963538525581,139.29083156585693
0.6915962182051176,139.30885124206543
0.6915960735155222,139.3257999420166
0.691595937888475,139.3437204360962
0.6915957932198649,139.36041140556335
0.6915956576132064,139.37827515602112
0.691595512965577,139.3951404094696
0.6915953773793035,139.41280722618103
0.6915952327526509,139.42944478988647
0.6915950971867582,139.44721460342407
0.6915949525810781,139.4639105796814
0.6915948170355616,139.48187589645386
0.69159467245085,139.49886679649353
0.6915945369257065,139.51666164398193
0.6915943923619589,139.5332853794098
0.6915942568571837,139.5510151386261
0.6915941123143959,139.56773924827576
0.6915939768299856,139.58549666404724
0.6915938323081534,139.6020748615265
0.6915936968441034,139.61950731277466
0.691593552343223,139.6363410949707
0.691593416899529,139.6542992591858
0.6915932724195959,139.67097687721252
0.6915931369962542,139.68831729888916
0.6915929925372644,139.70484900474548
0.6915928571342704,139.72250771522522
0.69159271269622,139.73905634880066
0.6915925773135703,139.75651121139526
0.6915924328964543,139.77293992042542
0.6915922975341445,139.79027342796326
0.6915921531379595,139.8068745136261
0.6915920177959856,139.824533700943
0.6915918734207273,139.8415970802307
0.6915917380990847,139.8593714237213
0.6915915937447488,139.87582683563232
0.6915914584434343,139.89341378211975
0.6915913141100164,139.9104506969452
0.6915911788290253,139.92854166030884
0.6915910345165215,139.94566893577576
0.69159089925585,139.96359944343567
0.6915907549642563,139.98033118247986
0.6915906197239001,139.997948884964
0.6915904754532117,140.0150990486145
0.6915903402331672,140.03356504440308
0.6915901959833802,140.05075240135193
0.691590060783643,140.06880807876587
0.6915899165547534,140.08564591407776
0.6915897813753195,140.1039173603058
0.6915896371673234,140.1209270954132
0.6915895020081886,140.1387312412262
0.6915893578210811,140.15531158447266
0.6915892226822414,140.17345476150513
0.6915890785160188,140.19070482254028
0.6915889433974705,140.20911526679993
0.6915887992521285,140.22613263130188
0.6915886641538672,140.24454951286316
0.6915885200294019,140.26185178756714
0.6915883849514232,140.28036260604858
0.6915882408478298,140.29734301567078
0.6915881057901301,140.31556463241577
0.6915879617074053,140.33293318748474
0.6915878266699804,140.35143113136292
0.6915876826081194,140.3683304786682
0.6915875475909651,140.3863561153412
0.6915874035499643,140.4037640094757
0.6915872685530771,140.42225193977356
0.6915871245329315,140.43902397155762
0.6915869895563066,140.4566547870636
0.6915868455570128,140.47370553016663
0.6915867106006465,140.49180841445923
0.6915865666221999,140.50849533081055
0.6915864316860882,140.5260579586029
0.6915862877284846,140.54262614250183
0.6915861528126236,140.5600712299347
0.6915860088758592,140.57652950286865
0.6915858739802442,140.5939347743988
0.691585730064315,140.61059141159058
0.6915855951889426,140.6286551952362
0.6915854512938439,140.6455717086792
0.6915853164387096,140.66353583335876
0.6915851725644376,140.68001437187195
0.6915850377295374,140.69755935668945
0.6915848938760879,140.713942527771
0.6915847590614179,140.73146986961365
0.6915846152287866,140.74790596961975
0.691584480434343,140.76524925231934
0.6915843366225258,140.78213667869568
0.6915842018483042,140.79984784126282
0.691584058057297,140.81623792648315
0.6915839233032932,140.83366918563843
0.6915837795330918,140.85056948661804
0.6915836447993023,140.8682460784912
0.6915835010499026,140.8846242427826
0.6915833663363231,140.90203595161438
0.6915832226077206,140.9185643196106
0.691583087914347,140.9361572265625
0.6915829442065383,140.95315790176392
0.6915828095333668,140.9716935157776
0.6915826658463471,140.98877143859863
0.6915825311933728,141.0065460205078
0.6915823875271384,141.02342987060547
0.6915822528943579,141.04137754440308
0.6915821092489044,141.05844902992249
0.6915819746363138,141.0764548778534
0.6915818310116373,141.09349584579468
0.6915816964192324,141.11148595809937
0.6915815528153283,141.12830448150635
0.691581418243105,141.14669156074524
0.6915812746599698,141.1637315750122
0.6915811401079239,141.1815047264099
0.6915809965455529,141.1983141899109
0.6915808620136806,141.21660542488098
0.6915807184720699,141.23342084884644
0.6915805839603671,141.25081872940063
0.6915804404395126,141.26731276512146
0.6915803059479755,141.28544664382935
0.6915801624478727,141.3029444217682
0.6915800279764966,141.32153701782227
0.691579884497142,141.33899760246277
0.6915797500459236,141.3574562072754
0.6915796065873127,141.37488985061646
0.6915794721562475,141.39333128929138
0.6915793287183761,141.41053819656372
0.6915791943074604,141.42901015281677
0.6915790508903246,141.4465296268463
0.691578916499554,141.46473836898804
0.6915787731031493,141.48144936561584
0.6915786387325199,141.4997398853302
0.6915784953568428,141.5170521736145
0.6915783610063506,141.5354278087616
0.6915782176513964,141.55210733413696
0.6915780833210377,141.56953144073486
0.6915779399868025,141.5860414505005
0.6915778056765728,141.6035873889923
0.6915776623630518,141.62007331848145
0.6915775280729478,141.63755345344543
0.6915773847801375,141.6542625427246
0.6915772505101542,141.67252588272095
0.6915771072380508,141.6898159980774
0.6915769729881843,141.70821571350098
0.6915768297367839,141.7251317501068
0.6915766955070305,141.74337029457092
0.6915765522763277,141.75993728637695
0.6915764180666836,141.7772834300995
0.6915762748566752,141.7937080860138
0.6915761406671362,141.81098103523254
0.6915759974778176,141.82748126983643
0.6915758633083796,141.8451132774353
0.6915757201397472,141.86165618896484
0.6915755859904059,141.8800356388092
0.6915754428424554,141.8970103263855
0.6915753087132072,141.9144425392151
0.6915751655859342,141.93110466003418
0.6915750314767748,141.94885444641113
0.6915748883701754,141.96535968780518
0.6915747542811014,141.98302578926086
0.6915746111951714,141.99993562698364
0.6915744771261779,142.01745510101318
0.6915743340609135,142.03435683250427
0.6915742000119969,142.05201387405396
0.6915740569673936,142.068439245224
0.6915739229385498,142.085764169693
0.6915737799146038,142.10225105285645
0.6915736459058288,142.11966753005981
0.6915735029025354,142.136536359787
0.6915733689138255,142.15431308746338
0.6915732259311811,142.17078566551208
0.6915730919625321,142.18806385993958
0.6915729490005327,142.2045772075653
0.69157281505194,142.22233319282532
0.6915726721105814,142.23878622055054
0.6915725381820419,142.2560794353485
0.6915723952613196,142.27241611480713
0.6915722613528286,142.29033303260803
0.6915721184527389,142.3076765537262
0.6915719845642927,142.32565903663635
0.6915718416848314,142.34256410598755
0.6915717078164261,142.3609139919281
0.6915715649575889,142.37770199775696
0.6915714311092201,142.39527869224548
0.6915712882710033,142.41188597679138
0.6915711544426675,142.4294958114624
0.6915710116250667,142.44609451293945
0.6915708778167594,142.46346068382263
0.6915707350197704,142.47995376586914
0.6915706012314881,142.49762988090515
0.6915704584551069,142.51428961753845
0.6915703246868453,142.53191423416138
0.6915701819310678,142.5483798980713
0.6915700481828225,142.56568098068237
0.691569905447645,142.5825264453888
0.6915697717194128,142.59995532035828
0.6915696290048302,142.6164104938507
0.691569495296607,142.63379216194153
0.6915693526026161,142.65021467208862
0.6915692189143972,142.6675660610199
0.6915690762409937,142.68411254882812
0.6915689425727756,142.70183992385864
0.6915687999199552,142.71869659423828
0.691568666271734,142.73614931106567
0.691568523639493,142.752614736557
0.6915683900112641,142.7700502872467
0.691568247399598,142.78651428222656
0.6915681137913582,142.8038878440857
0.6915679712002627,142.82024264335632
0.6915678376120079,142.83761715888977
0.6915676950414795,142.85415601730347
0.6915675614732051,142.87147426605225
0.6915674189232391,142.88792181015015
0.6915672853749417,142.90595889091492
0.6915671428455347,142.92254328727722
0.6915670093172099,142.93989944458008
0.6915668668083575,142.95695185661316
0.6915667333000014,142.97513937950134
0.6915665908116991,142.9918088912964
0.6915664573233081,143.0095853805542
0.6915663148555526,143.02638339996338
0.6915661813871219,143.04381036758423
0.6915660389399089,143.06019711494446
0.691565905491435,143.07759737968445
0.6915657630647599,143.09397292137146
0.6915656296362388,143.11129069328308
0.6915654872300983,143.12763857841492
0.6915653538215261,143.1451587677002
0.6915652114359151,143.16154670715332
0.691565078047288,143.17879104614258
0.6915649356822029,143.19513607025146
0.6915648023135166,143.21261858940125
0.6915646599689534,143.22906589508057
0.6915645266202037,143.24638152122498
0.6915643842961587,143.2627568244934
0.6915642509673418,143.27997517585754
0.6915641086638104,143.29624676704407
0.6915639753549225,143.3139991760254
0.691563833071901,143.3308343887329
0.6915636997829376,143.34848999977112
0.6915635575204215,143.364981174469
0.6915634242513795,143.38225555419922
0.6915632820093648,143.39854884147644
0.6915631487602395,143.415864944458
0.6915630065387223,143.432231426239
0.6915628733095096,143.44947934150696
0.6915627311084855,143.46582436561584
0.6915625978991828,143.48311924934387
0.691562455718648,143.49949097633362
0.6915623225292497,143.51708602905273
0.6915621803692,143.5336606502533
0.6915620471997029,143.55115747451782
0.6915619050601347,143.56745886802673
0.6915617719105344,143.58485579490662
0.6915616297914426,143.60118412971497
0.6915614966617358,143.6185245513916
0.6915613545631172,143.63489723205566
0.6915612214532995,143.65227031707764
0.6915610793751498,143.66863632202148
0.6915609462852171,143.68637561798096
0.6915608042275322,143.70295786857605
0.6915606711574802,143.72035670280457
0.6915605291202565,143.73687982559204
0.6915603960700821,143.75429344177246
0.6915602540533146,143.77070808410645
0.6915601210230132,143.78818726539612
0.6915599790266983,143.8045265674591
0.6915598460162665,143.82190036773682
0.6915597040404003,143.83824586868286
0.6915595710498336,143.85567140579224
0.6915594290944117,143.87222337722778
0.6915592961237065,143.88967108726501
0.6915591541887252,143.90627145767212
0.6915590212378772,143.9242706298828
0.691558879323332,143.9413619041443
0.6915587463923374,143.95909714698792
0.6915586044982248,143.9757444858551
0.6915584715870795,143.9931116104126
0.6915583297133951,144.00947332382202
0.6915581968220953,144.02694821357727
0.691558054968835,144.04377031326294
0.6915579220973767,144.06144666671753
0.6915577802645364,144.0781853199005
0.6915576474129156,144.09559106826782
0.6915575056004912,144.1120626926422
0.6915573727687041,144.1294105052948
0.6915572309766921,144.14587926864624
0.6915570981647345,144.16314387321472
0.6915569563931303,144.17947626113892
0.6915568236009981,144.19676756858826
0.691556681849798,144.2131130695343
0.6915565490774879,144.23093628883362
0.6915564073466871,144.2475941181183
0.6915562745941947,144.26499938964844
0.6915561328837899,144.28138136863708
0.6915560001511111,144.29865097999573
0.691555858461098,144.3150131702423
0.691555725748229,144.33246684074402
0.6915555840786037,144.34892511367798
0.6915554513855405,144.3665030002594
0.6915553097362989,144.38289856910706
0.6915551770630376,144.40021443367004
0.6915550354341754,144.41658973693848
0.6915549027807123,144.4338526725769
0.6915547611722256,144.4502890110016
0.6915546285385562,144.46776628494263
0.691554486950441,144.4843249320984
0.6915543543365619,144.5020785331726
0.6915542127688139,144.51857805252075
0.691554080174721,144.5362319946289
0.6915539386273366,144.55294752120972
0.6915538060530256,144.57040548324585
0.6915536645260005,144.58681774139404
0.6915535319714677,144.6040940284729
0.691553390464798,144.6204605102539
0.6915532579300393,144.63810062408447
0.6915531164437206,144.65461015701294
0.6915529839287328,144.6717824935913
0.6915528424627612,144.68810749053955
0.6915527099675394,144.70567536354065
0.6915525685219112,144.72209644317627
0.6915524360464517,144.73943328857422
0.691552294621163,144.7561662197113
0.6915521621654617,144.77389240264893
0.6915520207605077,144.7903537750244
0.6915518883245613,144.80769562721252
0.6915517469399383,144.82428240776062
0.6915516145237423,144.84208917617798
0.6915514731594464,144.85915780067444
0.6915513407629971,144.87713527679443
0.6915511994190241,144.89354801177979
0.691551067042318,144.91102695465088
0.6915509257186637,144.927565574646
0.6915507933616959,144.9455051422119
0.6915506520583566,144.96221733093262
0.6915505197211237,144.9799098968506
0.6915503784380954,144.99636673927307
0.6915502461205931,145.01384973526
0.6915501048578717,145.03053784370422
0.6915499725600968,145.0480558872223
0.691549831317678,145.065003156662
0.6915496990396257,145.08302855491638
0.6915495578175059,145.0995738506317
0.6915494255591728,145.11696434020996
0.6915492843573474,145.13377690315247
0.6915491521187297,145.1517517566681
0.6915490109371949,145.16826844215393
0.6915488787182886,145.18559622764587
0.6915487375570404,145.2020583152771
0.6915486053578412,145.2193944454193
0.691548464216876,145.23653411865234
0.6915483320373798,145.25489044189453
0.6915481909166934,145.2718698978424
0.6915480587568968,145.2897424697876
0.6915479176564845,145.30712890625
0.6915477855163835,145.3256013393402
0.691547644436242,145.34290862083435
0.6915475123158327,145.3615529537201
0.6915473712559573,145.37893295288086
0.6915472391552354,145.39744067192078
0.6915470981156231,145.4143168926239
0.6915469660345848,145.43164229393005
0.6915468250152309,145.44800472259521
0.6915466929538726,145.46542191505432
0.6915465519547727,145.48194241523743
0.6915464199130904,145.49924612045288
0.6915462789342411,145.5157070159912
0.6915461469122306,145.53353476524353
0.6915460059536277,145.55044960975647
0.6915458739512853,145.5680365562439
0.6915457330129251,145.58440113067627
0.6915456010302466,145.6018295288086
0.6915454601121246,145.61824417114258
0.6915453281491062,145.63593745231628
0.6915451872512187,145.65261507034302
0.6915450553078568,145.66994905471802
0.6915449144301996,145.68637490272522
0.6915447825064899,145.70384669303894
0.6915446416490589,145.72063970565796
0.6915445097449978,145.7382357120514
0.6915443689077893,145.7547926902771
0.6915442370233723,145.77277874946594
0.6915440962063821,145.79000854492188
0.6915439643416059,145.80786967277527
0.6915438235448299,145.8243429660797
0.6915436916996905,145.84229278564453
0.6915435509231249,145.85930466651917
0.6915434190976181,145.87705516815186
0.6915432783412586,145.89374995231628
0.6915431465353806,145.9115767478943
0.6915430057992235,145.92814588546753
0.6915428740129707,145.94580054283142
0.6915427332970117,145.96277809143066
0.6915426015303795,145.98109364509583
0.6915424608346147,145.99831867218018
0.6915423290876002,146.01608633995056
0.6915421884120255,146.03280019760132
0.691542056684624,146.0507628917694
0.6915419160292359,146.06754350662231
0.6915417843214431,146.08518743515015
0.6915416436862372,146.10216999053955
0.69154151199805,146.12004113197327
0.6915413713830226,146.13645124435425
0.6915412397144368,146.15398502349854
0.6915410991195835,146.17087769508362
0.6915409674705953,146.18864154815674
0.6915408268959119,146.2052664756775
0.6915406952665175,146.222722530365
0.6915405547120007,146.23915672302246
0.691540423102196,146.25668382644653
0.6915402825678408,146.27334189414978
0.6915401509776221,146.2907361984253
0.6915400104634258,146.3070728778839
0.6915398788927887,146.324392080307
0.6915397383987464,146.3408341407776
0.6915396068476873,146.35884141921997
0.6915394663737956,146.37576270103455
0.6915393348423106,146.39344549179077
0.6915391943885647,146.40988421440125
0.6915390628766499,146.42733812332153
0.6915389224430466,146.44391918182373
0.6915387909506981,146.46135354042053
0.691538650537233,146.47790694236755
0.6915385190644472,146.49526619911194
0.6915383786711158,146.51213765144348
0.6915382472178886,146.53024244308472
0.6915381068446877,146.54699397087097
0.691537975411015,146.56470322608948
0.6915378350579403,146.58131217956543
0.6915377036438184,146.5989124774933
0.6915375633108662,146.6152811050415
0.6915374319162911,146.63253116607666
0.6915372916034572,146.64886212348938
0.691537160228425,146.66665744781494
0.6915370199357052,146.68356609344482
0.6915368885802122,146.7011067867279
0.6915367483076027,146.71765732765198
0.6915366169716446,146.73537063598633
0.6915364767191416,146.75200152397156
0.691536345402715,146.76935172080994
0.6915362051703142,146.7858486175537
0.691536073873415,146.80341815948486
0.6915359336611127,146.82022261619568
0.6915358023837366,146.83793377876282
0.6915356621915285,146.85444903373718
0.6915355309336725,146.87213230133057
0.6915353907615547,146.8887813091278
0.6915352595232144,146.9063687324524
0.6915351193711828,146.92270827293396
0.6915349881523541,146.93985533714294
0.6915348480204057,146.95620846748352
0.6915347168210848,146.9743881225586
0.6915345767092145,146.99146485328674
0.6915344455293976,147.00920152664185
0.6915343054376015,147.02562761306763
0.691534174277285,147.04313206672668
0.6915340342055596,147.05961179733276
0.6915339030647393,147.0769066810608
0.6915337630130804,147.09339141845703
0.6915336318917528,147.11163878440857
0.6915334918601561,147.12904715538025
0.6915333607583171,147.14738607406616
0.6915332207467788,147.16418623924255
0.6915330896644244,147.1815505027771
0.6915329496729411,147.19797825813293
0.691532818610067,147.21562814712524
0.6915326786386341,147.23221683502197
0.6915325475952371,147.24978518486023
0.6915324076438509,147.26632237434387
0.691532276619927,147.28402495384216
0.6915321366885836,147.3008794784546
0.6915320056841285,147.31927752494812
0.6915318657728238,147.3358850479126
0.6915317347878339,147.35340762138367
0.691531594896564,147.37052845954895
0.6915314639310357,147.38894391059875
0.691531324059796,147.4059693813324
0.6915311931137257,147.42379903793335
0.691531053262513,147.44033408164978
0.6915309223358959,147.45825505256653
0.6915307825047058,147.47502756118774
0.6915306515975386,147.49244451522827
0.6915305117863676,147.5092475414276
0.691530380898646,147.52733612060547
0.69153024110749,147.54406356811523
0.6915301102392104,147.56164240837097
0.6915299704680651,147.5784568786621
0.6915298396192241,147.59600353240967
0.6915296998680853,147.61284971237183
0.6915295690386783,147.63044428825378
0.691529429307543,147.64692091941833
0.6915292984975664,147.66438817977905
0.6915291587864298,147.68085598945618
0.69152902799588,147.6981303691864
0.6915288883047385,147.71444725990295
0.6915287575336112,147.7321047782898
0.6915286178624609,147.7497205734253
0.6915284871107522,147.76793789863586
0.6915283474595892,147.7844750881195
0.6915282167272956,147.8018696308136
0.6915280770961154,147.81844902038574
0.6915279463832328,147.83599042892456
0.6915278067720321,147.85247206687927
0.6915276760785567,147.8702154159546
0.6915275364873312,147.8873646259308
0.6915274058132593,147.90550065040588
0.6915272662420049,147.92232155799866
0.6915271355873324,147.93980479240417
0.6915269960360455,147.95651054382324
0.6915268654007686,147.97467708587646
0.691526725869445,147.99120831489563
0.69152659525356,148.00930881500244
0.6915264557421958,148.0259871482849
0.6915263251456987,148.04371190071106
0.6915261856542901,148.06055617332458
0.6915260550771767,148.0784924030304
0.6915259156057197,148.09538531303406
0.691525785047987,148.11316537857056
0.691525645596477,148.12966084480286
0.6915255150581208,148.14785766601562
0.6915253756265545,148.16500091552734
0.6915252451075707,148.18299555778503
0.6915251056959442,148.19951701164246
0.691524975196329,148.21684193611145
0.6915248358046384,148.2332422733307
0.6915247053243876,148.25073289871216
0.6915245659526288,148.26714611053467
0.6915244354917393,148.284658908844
0.6915242961399083,148.30140256881714
0.6915241656983757,148.31899499893188
0.6915240263664687,148.33578491210938
0.6915238959442893,148.3539981842041
0.6915237566323023,148.3710322380066
0.6915236262294719,148.38895058631897
0.6915234869374008,148.4058220386505
0.6915233565539163,148.42421126365662
0.6915232172817574,148.44160962104797
0.6915230869176143,148.4600169658661
0.6915229476653637,148.47737455368042
0.6915228173205585,148.49552297592163
0.6915226780882117,148.51278018951416
0.6915225477627408,148.53135013580322
0.6915224085502943,148.54881167411804
0.6915222782441535,148.56734824180603
0.6915221390516031,148.5848228931427
0.6915220087647885,148.6032395362854
0.691521869592131,148.62001061439514
0.6915217393246386,148.63750290870667
0.6915216001718694,148.65438532829285
0.6915214699236956,148.6721315383911
0.6915213307908107,148.68907618522644
0.691521200561952,148.70707774162292
0.6915210614489476,148.72369146347046
0.6915209312393996,148.74130964279175
0.691520792146272,148.75861048698425
0.6915206619560312,148.7763602733612
0.6915205228827764,148.79355716705322
0.6915203927118385,148.81221055984497
0.6915202536584525,148.82930636405945
0.6915201235068142,148.84778332710266
0.6915199844732927,148.86479473114014
0.6915198543409502,148.88226795196533
0.6915197153272898,148.8988742828369
0.6915195852142386,148.91649556159973
0.6915194462204352,148.93301033973694
0.6915193161266724,148.95034742355347
0.6915191771527219,148.96697282791138
0.6915190470782429,148.98508381843567
0.6915189081241413,149.0019974708557
0.6915187780689426,149.01990389823914
0.6915186391346863,149.03687071800232
0.6915185090987644,149.0545313358307
0.6915183701843493,149.0710768699646
0.6915182401676995,149.088365316391
0.6915181012731219,149.10468912124634
0.6915179712757409,149.122004032135
0.6915178324009965,149.13853096961975
0.6915177024228806,149.1567244529724
0.6915175635679658,149.17360663414001
0.6915174336091108,149.19118881225586
0.6915172947740215,149.20767164230347
0.6915171648344239,149.22515964508057
0.6915170260191562,149.24152278900146
0.691516896098812,149.2593870162964
0.6915167573033618,149.27653574943542
0.691516627402267,149.2947051525116
0.6915164886266312,149.31207156181335
0.6915163587447822,149.33019280433655
0.6915162199889561,149.34678840637207
0.691516090126349,149.36428236961365
0.6915159513903286,149.38088941574097
0.6915158215469597,149.39839339256287
0.6915156828307415,149.41496086120605
0.6915155530066069,149.43244767189026
0.6915154143101869,149.4492495059967
0.6915152845052827,149.46718668937683
0.6915151458286567,149.48383235931396
0.6915150160429796,149.5016324520111
0.6915148773861438,149.51867651939392
0.6915147476196892,149.53681063652039
0.6915146089826399,149.55346608161926
0.6915144792354043,149.57133650779724
0.6915143406181373,149.5881860256195
0.6915142108901172,149.6064224243164
0.6915140722926287,149.62353777885437
0.69151394258382,149.6413905620575
0.6915138040061063,149.6580069065094
0.691513674316505,149.67609572410583
0.6915135357585619,149.69297528266907
0.6915134060881641,149.7104320526123
0.6915132675499881,149.72687816619873
0.6915131378987907,149.7443232536316
0.6915129993803772,149.7609498500824
0.6915128697483757,149.7784686088562
0.6915127312497213,149.79491209983826
0.6915126016369122,149.81222867965698
0.6915124631580134,149.8286144733429
0.6915123335643925,149.84586668014526
0.6915121951052448,149.86227989196777
0.6915120655308084,149.87943601608276
0.6915119270914077,149.8957052230835
0.6915117975361526,149.9130027294159
0.6915116591164956,149.92941546440125
0.6915115295804173,149.9468228816986
0.6915113911804995,149.9637348651886
0.6915112616635944,149.98123598098755
0.6915111232834124,149.99762797355652
0.691510993785677,150.01509022712708
0.6915108554252265,150.03160762786865
0.6915107259466564,150.0495810508728
0.6915105876059339,150.06633758544922
0.6915104581465257,150.083722114563
0.691510319825527,150.100079536438
0.6915101903852768,150.11813187599182
0.6915100520839986,150.13500475883484
0.6915099226629023,150.15266799926758
0.6915097843813399,150.1692225933075
0.6915096549793942,150.18744826316833
0.691509516717544,150.2045443058014
0.6915093873347451,150.22241306304932
0.6915092490926031,150.23990726470947
0.6915091197289466,150.25864005088806
0.6915089815065091,150.27568531036377
0.691508852161992,150.29412984848022
0.6915087139592547,150.31187272071838
0.6915085846338733,150.33047795295715
0.6915084464508324,150.34782314300537
0.691508317144582,150.36618852615356
0.691508178981234,150.38301038742065
0.6915080496941114,150.40101766586304
0.6915079115504522,150.4177851676941
0.6915077822824534,150.43635249137878
0.6915076441584792,150.45368242263794
0.6915075149096004,150.4721395969391
0.6915073768053073,150.48953533172607
0.6915072475755445,150.5081512928009
0.6915071094909284,150.52544713020325
0.691506980280278,150.543714761734
0.6915068422153355,150.56119751930237
0.6915067130237937,150.5798614025116
0.6915065749785206,150.59740233421326
0.6915064458060838,150.61631774902344
0.6915063077804762,150.6338288784027
0.6915061786271401,150.65235447883606
0.6915060406211941,150.66990637779236
0.6915059114869555,150.68860602378845
0.6915057735006671,150.706120967865
0.6915056443855222,150.72464323043823
0.6915055064188876,150.74219489097595
0.691505377322832,150.76072692871094
0.6915052393758478,150.77792358398438
0.6915051102988781,150.79619455337524
0.6915049723715395,150.81338715553284
0.6915048433136523,150.83153295516968
0.6915047054059557,150.84857749938965
0.6915045763671467,150.86663556098938
0.6915044384790889,150.88348197937012
0.6915043094593544,150.90124201774597
0.6915041715909306,150.91793370246887
0.691504042590267,150.93576335906982
0.691503904741474,150.95298552513123
0.6915037757598774,150.97123289108276
0.691503637930711,150.98819851875305
0.6915035089681775,151.00618839263916
0.6915033711586338,151.0234158039093
0.6915032422151596,151.04117441177368
0.6915031044252353,151.05806422233582
0.6915029755008164,151.07644271850586
0.6915028377305069,151.09342288970947
0.6915027088251401,151.111585855484
0.6915025710744418,151.12821769714355
0.6915024421881232,151.14554977416992
0.6915023044570324,151.16208624839783
0.6915021755897576,151.1796019077301
0.6915020378782704,151.19599533081055
0.6915019090300362,151.21385049819946
0.6915017713381486,151.2307710647583
0.6915016425089511,151.2489447593689
0.691501504836659,151.2657346725464
0.6915013760264944,151.28326725959778
0.6915012383737944,151.29984331130981
0.691501109582659,151.31824827194214
0.6915009719495468,151.33574175834656
0.691500843177437,151.35418462753296
0.6915007055639087,151.3714005947113
0.6915005768108202,151.38976311683655
0.6915004392168725,151.40675926208496
0.6915003104828021,151.42524528503418
0.6915001729084308,151.442556142807
0.6915000441933742,151.4608952999115
0.6914999066385754,151.47811627388
0.6914997779425291,151.49659633636475
0.6914996404072989,151.51355361938477
0.6914995117302594,151.531396150589
0.691499374214594,151.54846596717834
0.6914992455565568,151.56666040420532
0.6914991080604522,151.58373880386353
0.6914989794214145,151.60168957710266
0.6914988419448669,151.61899542808533
0.6914987133248243,151.6372652053833
0.6914985758678301,151.65435552597046
0.6914984472667789,151.67295455932617
0.6914983098293339,151.69040608406067
0.6914981812472704,151.70887517929077
0.6914980438293707,151.7262511253357
0.6914979152662912,151.7445468902588
0.6914977778679336,151.76153945922852
0.6914976493238341,151.77971053123474
0.6914975119450141,151.7967405319214
0.6914973834198909,151.8144211769104
0.6914972460606048,151.8311460018158
0.6914971175544545,151.84920406341553
0.6914969802146985,151.86604022979736
0.6914968517275168,151.88365030288696
0.691496714407287,151.90046453475952
0.6914965859390706,151.91857719421387
0.6914964486383635,151.935622215271
0.691496320189108,151.95320415496826
0.6914961829079194,151.96969294548035
0.6914960544776215,151.9873239994049
0.6914959172159476,152.00430464744568
0.6914957888046035,152.02254581451416
0.6914956515624402,152.0393295288086
0.6914955231700466,152.0572018623352
0.6914953859473901,152.0743761062622
0.6914952575739427,152.0928738117218
0.6914951203707895,152.1102159023285
0.6914949920162847,152.1284875869751
0.6914948548326307,152.14575266838074
0.6914947264970649,152.16386580467224
0.691494589332906,152.18057584762573
0.6914944610162752,152.19803929328918
0.691494323871608,152.21452951431274
0.6914941955739083,152.23254442214966
0.691494058448729,152.24959468841553
0.691493930169957,152.26773357391357
0.6914937930642617,152.2849690914154
0.6914936648044131,152.3033242225647
0.691493527718198,152.32035875320435
0.6914933994772695,152.33838534355164
0.6914932624105307,152.3554491996765
0.6914931341885182,152.37344574928284
0.6914929971412517,152.39045691490173
0.691492868938152,152.40824627876282
0.6914927319103542,152.42531061172485
0.6914926037261633,152.44361758232117
0.6914924667178296,152.4606487751007
0.691492338552544,152.47861456871033
0.6914922015636716,152.49503779411316
0.691492073417287,152.51239824295044
0.6914919364478714,152.52919125556946
0.6914918083203845,152.54682159423828
0.6914916713704222,152.56350088119507
0.691491543261829,152.58172059059143
0.691491406331316,152.5989227294922
0.6914912782416132,152.6169786453247
0.6914911413305456,152.63398933410645
0.6914910132597288,152.65182733535767
0.6914908763681028,152.66845226287842
0.6914907483161686,152.68626856803894
0.6914906114439808,152.70313572883606
0.6914904834109254,152.72072100639343
0.6914903465581717,152.73785495758057
0.6914902185439911,152.7560133934021
0.6914900817106675,152.77294325828552
0.6914899537153587,152.79096364974976
0.6914898169014609,152.8083291053772
0.6914896889250199,152.82640504837036
0.6914895521305447,152.84301710128784
0.6914894241729675,152.8608317375183
0.6914892873979113,152.8775498867035
0.6914891594591943,152.89543914794922
0.6914890227035527,152.9121754169464
0.6914888947836919,152.92994093894958
0.6914887580474615,152.9465627670288
0.6914886301464533,152.96405291557312
0.6914884934296301,152.98064613342285
0.691488365547471,152.99821615219116
0.6914882288500515,153.01481413841248
0.6914881009867374,153.03229188919067
0.691487964308717,153.0486924648285
0.6914878364642445,153.06632947921753
0.6914876998056202,153.08309960365295
0.6914875719799853,153.10081887245178
0.6914874353407525,153.11763906478882
0.691487307533952,153.13512325286865
0.6914871709141073,153.15178060531616
0.691487043126137,153.169447183609
0.6914869065256769,153.18600177764893
0.6914867787565332,153.2035632133484
0.6914866421754532,153.22023749351501
0.6914865144251321,153.23772430419922
0.691486377863429,153.25444650650024
0.6914862501319271,153.27269911766052
0.6914861135895967,153.289617061615
0.6914859858769103,153.30737018585205
0.691485849353949,153.3242268562317
0.6914857216600738,153.342036485672
0.6914855851564777,153.3588342666626
0.6914854574814107,153.37658619880676
0.6914853209971761,153.3934109210968
0.6914851933409132,153.41099858283997
0.691485056876036,153.42797780036926
0.6914849292385737,153.44597935676575
0.6914847927930503,153.4628026485443
0.6914846651743846,153.48083806037903
0.6914845287482109,153.49746918678284
0.6914844011483385,153.51495480537415
0.691484264741511,153.5314929485321
0.6914841371604278,153.5491063594818
0.6914840007729425,153.5658962726593
0.691483873210645,153.5840654373169
0.6914837368424984,153.60079622268677
0.6914836092989826,153.61830401420593
0.6914834729501708,153.634929895401
0.6914833454254329,153.65246105194092
0.691483209095952,153.66879105567932
0.6914830815899888,153.68600511550903
0.6914829452798347,153.70259594917297
0.6914828177926425,153.72010326385498
0.6914826815018115,153.7366898059845
0.691482554033386,153.7544162273407
0.6914824177618749,153.77105283737183
0.6914822903122125,153.78862476348877
0.6914821540600171,153.8052351474762
0.6914820266291145,153.82300281524658
0.6914818903962309,153.839613199234
0.6914817629840838,153.8572895526886
0.6914816267705082,153.8737666606903
0.6914814993771135,153.891019821167
0.6914813631828423,153.9073657989502
0.6914812358081962,153.92519879341125
0.6914810996332251,153.94221997261047
0.6914809722773236,153.95989179611206
0.6914808361216493,153.9765100479126
0.691480708784489,153.99403285980225
0.6914805726481075,154.01060009002686
0.6914804453296846,154.0281479358673
0.6914803092125918,154.04484844207764
0.6914801819129026,154.06237387657166
0.691480045815095,154.07925057411194
0.6914799185341357,154.09708952903748
0.6914797824556099,154.11383986473083
0.6914796551933765,154.13174772262573
0.6914795191341285,154.14847421646118
0.6914793918906176,154.16589617729187
0.6914792558506433,154.18234539031982
0.6914791286258514,154.1995210647583
0.691478992605147,154.2158763408661
0.6914788653990701,154.23323559761047
0.691478729397632,154.24962162971497
0.6914786022102665,154.26691889762878
0.691478466228091,154.28345131874084
0.6914783390594331,154.30151796340942
0.6914782030965165,154.31847023963928
0.6914780759465622,154.3363070487976
0.6914779400029005,154.35316705703735
0.6914778128716469,154.3711977005005
0.691477676947236,154.3883457183838
0.6914775498346789,154.40634179115295
0.6914774139295154,154.42338299751282
0.6914772868356516,154.44140315055847
0.6914771509497315,154.45841550827026
0.6914770238745565,154.47656440734863
0.6914768880078764,154.49411034584045
0.6914767609513871,154.51202487945557
0.6914766251039426,154.5288496017456
0.6914764980661349,154.5466763973236
0.6914763622379227,154.56343626976013
0.6914762352187931,154.5811424255371
0.6914760994098097,154.59777903556824
0.6914759724093545,154.61577606201172
0.6914758366195951,154.6328706741333
0.6914757096378107,154.65085911750793
0.6914755738672725,154.6679618358612
0.691475446904155,154.6858787536621
0.6914753111528338,154.70249390602112
0.69147518420838,154.72000527381897
0.6914750484762718,154.73664808273315
0.6914749215504773,154.75442624092102
0.6914747858375789,154.7711217403412
0.6914746589304404,154.78882575035095
0.6914745232367476,154.80544328689575
0.6914743963482612,154.82323908805847
0.6914742606737704,154.8399474620819
0.6914741338039329,154.85757517814636
0.6914739981486399,154.8739833831787
0.6914738712974472,154.89147114753723
0.691473735661349,154.9078471660614
0.6914736088287974,154.92535018920898
0.6914734732118893,154.94249629974365
0.6914733463979752,154.96023774147034
0.6914732108002547,154.97675585746765
0.6914730840049743,154.99407958984375
0.6914729484264366,155.01042771339417
0.6914728216497863,155.02822422981262
0.6914726860904277,155.04486298561096
0.691472559332404,155.06257796287537
0.6914724237922208,155.07917833328247
0.69147229705282,155.09707260131836
0.6914721615318086,155.11382246017456
0.6914720348110268,155.13167572021484
0.6914718993091832,155.14863991737366
0.691471772607017,155.1670207977295
0.6914716371243377,155.18378353118896
0.6914715104407829,155.20125222206116
0.6914713749772642,155.21780061721802
0.6914712483123175,155.23602604866028
0.6914711128679553,155.2533049583435
0.6914709862216132,155.27170658111572
0.6914708507964039,155.28872156143188
0.6914707241686625,155.30725383758545
0.6914705887626024,155.32488799095154
0.6914704621534576,155.34337997436523
0.6914703267665432,155.36043691635132
0.6914702001759919,155.37879872322083
0.6914700648082186,155.39564538002014
0.6914699382362574,155.41302919387817
0.6914698028876218,155.4294991493225
0.6914696763342464,155.44698119163513
0.6914695410047449,155.46347498893738
0.6914694144699521,155.48091912269592
0.6914692791595809,155.49756622314453
0.6914691526433667,155.51504564285278
0.6914690173521221,155.53158926963806
0.6914688908544828,155.54889464378357
0.6914687555823611,155.56530714035034
0.6914686291032929,155.58266687393188
0.69146849385029,155.59939002990723
0.6914683673897896,155.61759233474731
0.6914682321559023,155.63438296318054
0.6914681057139659,155.65222835540771
0.6914679704991897,155.66890835762024
0.6914678440758135,155.68658757209778
0.6914677088801453,155.7031593322754
0.6914675824753262,155.7208070755005
0.6914674472987615,155.73734784126282
0.6914673209124954,155.754887342453
0.6914671857550313,155.77149415016174
0.6914670593873143,155.78941011428833
0.6914669242489466,155.80662035942078
0.6914667978997753,155.82505989074707
0.6914666627805004,155.8420054912567
0.691466536449871,155.85978960990906
0.6914664013496851,155.87667989730835
0.6914662750375941,155.8945815563202
0.691466139956493,155.91132712364197
0.6914660136629369,155.9291090965271
0.6914658786009176,155.94575810432434
0.6914657523258922,155.96386694908142
0.6914656172829505,155.98071026802063
0.6914654910264528,155.99842238426208
0.6914653560025852,156.01509141921997
0.6914652297646109,156.0330469608307
0.6914650947598138,156.04957389831543
0.6914649685403593,156.0671718120575
0.6914648335546285,156.0837996006012
0.6914647073536905,156.1013412475586
0.6914645723870226,156.11796855926514
0.6914644462045973,156.13523507118225
0.691464311256988,156.15157079696655
0.6914641850930721,156.16950130462646
0.6914640501645183,156.18614387512207
0.6914639240191075,156.20372867584229
0.691463789109605,156.22026109695435
0.6914636629826961,156.23816084861755
0.6914635280922415,156.25508880615234
0.6914634019838308,156.2731351852417
0.6914632671124201,156.2896866798401
0.6914631410225037,156.30695915222168
0.6914630061701333,156.32343363761902
0.6914628800987077,156.34156250953674
0.6914627452653739,156.35860323905945
0.6914626192124356,156.3763291835785
0.6914624843981344,156.39304733276367
0.6914623583636796,156.41072535514832
0.6914622235684074,156.42736220359802
0.6914620975524324,156.44556164741516
0.6914619627761859,156.46221041679382
0.691461836778687,156.479825258255
0.691461702021462,156.4966061115265
0.6914615760424355,156.51481199264526
0.6914614413042283,156.531991481781
0.6914613153436712,156.54975199699402
0.6914611806244778,156.5662055015564
0.6914610546823858,156.58418464660645
0.6914609199822032,156.60097289085388
0.6914607940585725,156.61862134933472
0.6914606593773965,156.63531708717346
0.6914605334722239,156.65347290039062
0.6914603988100507,156.6701216697693
0.6914602729233323,156.68770456314087
0.6914601382801585,156.70428562164307
0.6914600124118909,156.72211503982544
0.6914598777877122,156.73933506011963
0.6914597519378922,156.7574474811554
0.6914596173327051,156.77435851097107
0.6914594915013281,156.79253029823303
0.6914593569151294,156.80964922904968
0.6914592311021918,156.82791566848755
0.6914590965349775,156.8447527885437
0.6914589707404762,156.86268305778503
0.6914588361922422,156.8799169063568
0.6914587104161737,156.89811491966248
0.6914585758869162,156.91478824615479
0.6914584501292764,156.93254160881042
0.6914583156189922,156.94946908950806
0.6914581898797777,156.96736860275269
0.6914580553884628,156.98410534858704
0.6914579296676698,157.00197577476501
0.6914577951953207,157.01855540275574
0.6914576694929458,157.0368082523346
0.6914575350395584,157.05373430252075
0.6914574093555977,157.07159233093262
0.6914572749211684,157.08843541145325
0.6914571492556186,157.1066493988037
0.6914570148401439,157.12353420257568
0.691456889193001,157.1409363746643
0.6914567547964771,157.15738201141357
0.6914566291677378,157.17553734779358
0.6914564947901608,157.19271731376648
0.6914563691798209,157.2105221748352
0.6914562348211877,157.2270188331604
0.6914561092292439,157.24474477767944
0.69145597488955,157.26139903068542
0.691455849315999,157.2790641784668
0.6914557149952409,157.29555940628052
0.6914555894400785,157.3132438659668
0.6914554551382529,157.33021235466003
0.6914553296014758,157.34814929962158
0.6914551953185784,157.3653383255005
0.6914550698001831,157.38352751731873
0.6914549355362106,157.40022206306458
0.6914548100361935,157.41793394088745
0.6914546757911415,157.4344139099121
0.6914545503094987,157.45176577568054
0.6914544160833643,157.4683530330658
0.6914542906200923,157.48658299446106
0.6914541564128714,157.503399848938
0.6914540309679666,157.5210084915161
0.6914538967796555,157.53758192062378
0.6914537713531145,157.55508613586426
0.6914536371837097,157.57149052619934
0.6914535117755283,157.58889150619507
0.6914533776250257,157.60542583465576
0.6914532522352009,157.62285256385803
0.6914531181035971,157.63993120193481
0.6914529927321248,157.65791392326355
0.6914528586194164,157.67464923858643
0.691452733266293,157.69277572631836
0.6914525991724757,157.70943880081177
0.6914524738376978,157.7268671989441
0.6914523397627682,157.7437641620636
0.6914522144463321,157.76176404953003
0.6914520803902864,157.77882051467896
0.6914519550921885,157.7968590259552
0.6914518210550233,157.81328988075256
0.6914516957752598,157.8307433128357
0.6914515617569713,157.8477303981781
0.6914514364955384,157.8657042980194
0.6914513024961225,157.88245820999146
0.6914511772530174,157.90012574195862
0.6914510432724706,157.91687965393066
0.6914509180476894,157.93517184257507
0.6914507840860077,157.95225262641907
0.6914506588795467,157.97015380859375
0.6914505249367269,157.98698163032532
0.6914503997485827,158.0050983428955
0.6914502658246205,158.02180242538452
0.6914501406547889,158.0398588180542
0.6914500067496815,158.05654764175415
0.6914498815981591,158.07407021522522
0.6914497477119026,158.09063124656677
0.6914496225786858,158.1085855960846
0.6914494887112758,158.1253809928894
0.6914493635963613,158.14314675331116
0.6914492297477945,158.15986394882202
0.6914491046511785,158.17771434783936
0.6914489708214512,158.19476127624512
0.69144884574313,158.21329402923584
0.6914487119322389,158.23030161857605
0.6914485868722089,158.24802327156067
0.6914484530801498,158.26470851898193
0.6914483280384075,158.28254008293152
0.6914481942651769,158.29912328720093
0.6914480692417188,158.3166584968567
0.6914479354873128,158.33314275741577
0.691447810482135,158.35108828544617
0.6914476767465502,158.36838030815125
0.6914475517596492,158.3866994380951
0.691447418042882,158.4037208557129
0.6914472930742541,158.4219582080841
0.6914471593763004,158.43939518928528
0.6914470344259426,158.4579575061798
0.6914469007467987,158.47556591033936
0.6914467758147068,158.49390053749084
0.6914466421543695,158.51112008094788
0.69144651724054,158.52951216697693
0.6914463835990051,158.54679799079895
0.6914462587034348,158.56535959243774
0.6914461250806987,158.58268189430237
0.6914460002033836,158.60117077827454
0.691445866599443,158.61821961402893
0.6914457417403794,158.63632917404175
0.6914456081552303,158.65333127975464
0.6914454833144146,158.67135882377625
0.6914453497480536,158.68814158439636
0.6914452249254828,158.70642733573914
0.6914450913779057,158.7234673500061
0.6914449665735755,158.74142384529114
0.6914448330447791,158.7582447528839
0.6914447082586862,158.77649855613708
0.6914445747486668,158.79325151443481
0.6914444499808076,158.8108515739441
0.6914443164895615,158.827645778656
0.6914441917399323,158.8459324836731
0.6914440582674556,158.86321544647217
0.691443933536053,158.88130402565002
0.6914438000823422,158.8983314037323
0.6914436753691624,158.91637134552002
0.6914435419342136,158.93314957618713
0.6914434172392533,158.95083141326904
0.6914432838230631,158.96746134757996
0.6914431591463186,158.98526167869568
0.691443025748883,159.00221848487854
0.6914429010903506,159.0201735496521
0.6914427677116662,159.03673648834229
0.6914426430713425,159.05498695373535
0.6914425097114056,159.0718653202057
0.6914423850892867,159.08944511413574
0.6914422517480935,159.1062068939209
0.6914421271441762,159.12415027618408
0.6914419938217231,159.14150738716125
0.6914418692360036,159.15988874435425
0.6914417359322867,159.17703008651733
0.6914416113647616,159.19481325149536
0.6914414780797777,159.21158814430237
0.691441353530443,159.22995948791504
0.6914412202641882,159.2470543384552
0.6914410957330407,159.26521492004395
0.6914409624855115,159.28229999542236
0.6914408379725475,159.300683259964
0.6914407047437396,159.31810641288757
0.6914405802489555,159.33637166023254
0.6914404470388662,159.3533697128296
0.6914403225622584,159.37143802642822
0.6914401893708835,159.3884515762329
0.6914400649124485,159.4065911769867
0.691439931739784,159.4241030216217
0.6914398072995186,159.44260621070862
0.691439674145561,159.45990681648254
0.6914395497234609,159.47815895080566
0.691439416588207,159.49500489234924
0.691439292184269,159.51249861717224
0.6914391590677149,159.52929663658142
0.6914390346819353,159.54699110984802
0.6914389015840775,159.56335711479187
0.6914387772164525,159.5806646347046
0.6914386441372873,159.5971713066101
0.6914385197878137,159.61497354507446
0.6914383867273372,159.63224983215332
0.6914382623960114,159.65034365653992
0.6914381293542198,159.66692447662354
0.6914380050410384,159.68456411361694
0.6914378720179284,159.70108675956726
0.6914377477228872,159.71832156181335
0.6914376147184548,159.73458552360535
0.6914374904415512,159.7518663406372
0.6914373574557932,159.76818585395813
0.6914372331970229,159.78557920455933
0.6914371002299352,159.80191588401794
0.6914369759892945,159.8192594051361
0.6914368430408742,159.83565855026245
0.6914367188183599,159.85290002822876
0.691436585888602,159.8692557811737
0.691436461684211,159.88701176643372
0.6914363287731129,159.90390872955322
0.6914362045868407,159.9214322566986
0.6914360716943985,159.9378399848938
0.6914359475262418,159.95524621009827
0.691435814652452,159.97172737121582
0.6914356905024078,159.98901867866516
0.6914355576472664,160.00547862052917
0.6914354335153303,160.02333068847656
0.6914353006788344,160.04040551185608
0.6914351765650031,160.0586051940918
0.691435043747148,160.07552671432495
0.6914349196514186,160.09336972236633
0.6914347868522008,160.1101939678192
0.6914346627745692,160.12791967391968
0.6914345299939859,160.14462566375732
0.6914344059344485,160.16205668449402
0.6914342731724952,160.17873406410217
0.6914341491310486,160.19645190238953
0.6914340163877223,160.21307969093323
0.6914338923643626,160.231463432312
0.6914337596396594,160.24909234046936
0.6914336356343832,160.26774716377258
0.6914335029282992,160.28507661819458
0.691433378941103,160.30348920822144
0.691433246253635,160.32118773460388
0.6914331222845154,160.339697599411
0.6914329896156596,160.35684204101562
0.6914328656646128,160.37490010261536
0.6914327330143656,160.3920862674713
0.6914326090813885,160.41026425361633
0.6914324764497457,160.4270830154419
0.6914323525348343,160.44545578956604
0.6914322199217927,160.4626100063324
0.6914320960249435,160.48071432113647
0.6914319634304998,160.49760246276855
0.6914318395517092,160.5153887271881
0.6914317069758595,160.53203082084656
0.691431583115124,160.54959273338318
0.6914314505578647,160.5659773349762
0.6914313267151806,160.5835726261139
0.6914311941765079,160.600567817688
0.6914310703518722,160.61825585365295
0.6914309378317826,160.63480687141418
0.6914308140251914,160.65254187583923
0.6914306815236808,160.66983270645142
0.6914305577351306,160.68797492980957
0.6914304252521961,160.7046914100647
0.691430301481683,160.72221446037292
0.6914301690173207,160.73915696144104
0.6914300452648419,160.75732254981995
0.6914299128190478,160.77397227287292
0.6914297890845991,160.79161286354065
0.6914296566573703,160.80855011940002
0.6914295329409482,160.8264422416687
0.6914294005322805,160.84316730499268
0.6914292768338819,160.86077690124512
0.6914291444437715,160.87762570381165
0.6914290207633927,160.89612126350403
0.6914288883918362,160.91304111480713
0.6914287647294736,160.93061184883118
0.6914286323764677,160.9472234249115
0.6914285087321176,160.96509170532227
0.6914283763976584,160.9818079471588
0.6914282527713171,160.99946236610413
0.6914281204554014,161.0161213874817
0.6914279968470659,161.03387570381165
0.6914278645496891,161.05097770690918
0.6914277409593558,161.0687861442566
0.6914276086805148,161.0853931903839
0.6914274851081799,161.1031367778778
0.6914273528478714,161.11978554725647
0.6914272292935313,161.13706707954407
0.6914270970517513,161.15353965759277
0.6914269735154024,161.17082715034485
0.6914268412921474,161.187264919281
0.6914267177737868,161.20486760139465
0.6914265855690533,161.221257686615
0.6914264620686765,161.2388777732849
0.6914263298824606,161.25569939613342
0.6914262064000651,161.27338767051697
0.6914260742323631,161.29031419754028
0.691425950767945,161.3086884021759
0.6914258186187536,161.32613897323608
0.6914256951723089,161.34463596343994
0.6914255630416245,161.36207628250122
0.6914254396131497,161.3805136680603
0.6914253075009688,161.39762783050537
0.6914251840904609,161.415940284729
0.6914250519967794,161.433203458786
0.6914249286042348,161.45158624649048
0.6914247965290493,161.46890020370483
0.6914246731544642,161.48759937286377
0.6914245410977714,161.50489735603333
0.6914244177411423,161.5232753753662
0.691424285702938,161.540522813797
0.6914241623642615,161.55887460708618
0.6914240303445424,161.5760908126831
0.6914239070238153,161.59421825408936
0.6914237750225776,161.6112825870514
0.6914236517197959,161.62963795661926
0.6914235197370363,161.64680171012878
0.6914233964521963,161.66521310806274
0.6914232644879114,161.68274807929993
0.6914231412210098,161.70129895210266
0.6914230092751952,161.71853470802307
0.6914228860262288,161.73652505874634
0.6914227540988814,161.75363445281982
0.6914226308678464,161.77188086509705
0.6914224989589628,161.78882455825806
0.6914223757458554,161.80693554878235
0.6914222438554318,161.82379984855652
0.691422120660249,161.8422510623932
0.6914219887882815,161.8590075969696
0.6914218656110195,161.87700700759888
0.6914217337575048,161.8943600654602
0.69142161059816,161.91256737709045
0.6914214787630945,161.9294159412384
0.6914213556216635,161.94728541374207
0.6914212238050438,161.9641547203064
0.6914211006815231,161.98159408569336
0.691420968883345,161.9982452392578
0.6914208457777313,162.01594161987305
0.6914207139979913,162.03283047676086
0.6914205909102805,162.0507049560547
0.6914204591489757,162.06752347946167
0.6914203360791649,162.08590245246887
0.6914202043362908,162.10279059410095
0.6914200812843763,162.1207492351532
0.6914199495599296,162.13758540153503
0.6914198265259076,162.15580010414124
0.6914196948198853,162.172709941864
0.6914195718037528,162.1905279159546
0.6914194401161503,162.2074055671692
0.6914193171179033,162.22486925125122
0.6914191854487178,162.24164700508118
0.691419062468353,162.25996375083923
0.6914189308175804,162.27680492401123
0.6914188078550946,162.29466557502747
0.6914186762227316,162.3118016719818
0.6914185532781209,162.3301248550415
0.6914184216641633,162.3465747833252
0.6914182987374244,162.36422276496887
0.69141816714187,162.38069367408752
0.6914180442329986,162.3980541229248
0.6914179126558426,162.41469836235046
0.6914177897648363,162.43201684951782
0.6914176582060755,162.4485809803009
0.6914175353329304,162.46626591682434
0.6914174037925613,162.48340010643005
0.6914172809372736,162.50185370445251
0.6914171494152921,162.51910638809204
0.6914170265778586,162.5372178554535
0.6914168950742622,162.55431365966797
0.6914167722546789,162.57200145721436
0.691416640769463,162.58862853050232
0.6914165179677272,162.6068868637085
0.6914163865008884,162.62373566627502
0.6914162637169963,162.64136409759521
0.6914161322685309,162.6579852104187
0.6914160095024792,162.67586398124695
0.691415878072384,162.69262433052063
0.6914157553241684,162.7104480266571
0.6914156239124395,162.7273464202881
0.6914155011820574,162.74481225013733
0.6914153697886916,162.76160168647766
0.691415247076139,162.77953624725342
0.6914151157011323,162.7965269088745
0.6914149930064056,162.81453728675842
0.6914148616497552,162.831298828125
0.6914147389728512,162.84910798072815
0.6914146076345524,162.86610221862793
0.6914144849754674,162.88355040550232
0.6914143536555176,162.89991998672485
0.6914142310142484,162.9177622795105
0.6914140997126432,162.93420577049255
0.6914139770891862,162.95145750045776
0.6914138458059221,162.96783089637756
0.6914137232002739,162.98545598983765
0.6914135919353478,163.00199389457703
0.6914134693475045,163.01935625076294
0.6914133381009127,163.03563785552979
0.6914132155308715,163.05306339263916
0.6914130843026102,163.06962513923645
0.6914129617503671,163.0878186225891
0.6914128305404327,163.104754447937
0.6914127080059843,163.12306261062622
0.6914125768143734,163.139634847641
0.6914124542977163,163.15701699256897
0.6914123231244251,163.17358207702637
0.6914122006255554,163.1916024684906
0.6914120694705811,163.20829439163208
0.6914119469894958,163.22570371627808
0.6914118158528342,163.24217748641968
0.6914116933895296,163.26004886627197
0.6914115622711772,163.27646803855896
0.6914114398256497,163.29370594024658
0.6914113087256027,163.31022763252258
0.6914111862978491,163.32848381996155
0.6914110552161042,163.34567284584045
0.691410932806121,163.36367058753967
0.6914108017426746,163.3803403377533
0.691410679350458,163.39798188209534
0.6914105483053067,163.4144802093506
0.6914104259308532,163.43179440498352
0.6914102949039934,163.44817566871643
0.6914101725473,163.46551871299744
0.6914100415387276,163.48204970359802
0.6914099191997904,163.50009632110596
0.6914097882095026,163.51681113243103
0.6914096658883184,163.53492045402527
0.6914095349163111,163.55171751976013
0.6914094126128761,163.5693323612213
0.691409281659146,163.58573937416077
0.691409159373457,163.6030249595642
0.6914090284380002,163.61949038505554
0.6914089061700536,163.63699626922607
0.691408775252867,163.65394568443298
0.6914086530026594,163.67158603668213
0.691408522103739,163.68821358680725
0.691408399871267,163.70556688308716
0.6914082689906097,163.72207903862
0.6914081467758694,163.73929595947266
0.6914080159134712,163.75562715530396
0.6914078937164595,163.77307200431824
0.6914077628723173,163.78961086273193
0.6914076406930305,163.80749678611755
0.6914075098671405,163.8244218826294
0.6914073877055752,163.84227013587952
0.6914072568979336,163.85890221595764
0.6914071347540867,163.87625980377197
0.6914070039646901,163.89260697364807
0.6914068818385579,163.90988874435425
0.691406751067403,163.9264361858368
0.6914066289589818,163.94393754005432
0.6914064982060646,163.96053004264832
0.691406376115351,163.97821593284607
0.6914062453806684,163.994811296463
0.6914061233076588,164.01215815544128
0.6914059925912072,164.02900671958923
0.6914058705358987,164.0465567111969
0.6914057398376741,164.06296133995056
0.6914056178000628,164.08028507232666
0.6914054871200619,164.09668159484863
0.6914053651001448,164.11407566070557
0.6914052344383639,164.13071608543396
0.691405112436137,164.1485698223114
0.6914049817925728,164.16505813598633
0.6914048598080327,164.18271946907043
0.6914047291826818,164.19924592971802
0.6914046072158251,164.21661043167114
0.6914044766086833,164.2330937385559
0.6914043546595069,164.25046253204346
0.6914042240705711,164.26712155342102
0.691404102139071,164.284405708313
0.6914039715683379,164.30075430870056
0.6914038496545106,164.31818747520447
0.6914037191019762,164.33487248420715
0.6914035972058188,164.35252165794373
0.6914034666714799,164.3693380355835
0.6914033447929886,164.3868248462677
0.6914032142768411,164.40328645706177
0.6914030924160124,164.42128252983093
0.6914029619180537,164.437894821167
0.691402840074884,164.45537686347961
0.6914027095951096,164.4719741344452
0.6914025877695958,164.49007415771484
0.6914024573080029,164.50664854049683
0.6914023355001414,164.5241265296936
0.691402205056726,164.54058146476746
0.6914020832665131,164.55882263183594
0.6914019528412719,164.57603001594543
0.6914018310687042,164.59408688545227
0.6914017006616336,164.61065459251404
0.691401578906708,164.62865686416626
0.6914014485178042,164.64541125297546
0.6914013267805174,164.66271686553955
0.6914011964097769,164.67908906936646
0.6914010746901249,164.69670915603638
0.6914009443375448,164.71324920654297
0.6914008226355239,164.73114252090454
0.6914006923011002,164.74792742729187
0.6914005706167075,164.76539039611816
0.6914004403004367,164.7819380760193
0.6914003186336691,164.79952478408813
0.6914001883355468,164.81594228744507
0.6914000666864003,164.83343625068665
0.6913999364064247,164.85005140304565
0.6913998147748958,164.86810874938965
0.6913996845130621,164.88517475128174
0.6913995628991475,164.9033010005951
0.6913994326554527,164.92042350769043
0.6913993110591488,164.93883228302002
0.6913991808335892,164.95584917068481
0.6913990592548928,164.9737298488617
0.6913989290474648,164.99064421653748
0.6913988074863723,165.00861811637878
0.6913986772970723,165.02567076683044
0.6913985557535806,165.04367470741272
0.6913984255824053,165.06046104431152
0.6913983040565107,165.07825350761414
0.6913981739034563,165.09491276741028
0.691398052395155,165.11316108703613
0.6913979222602185,165.12995386123657
0.6913978007695073,165.14829206466675
0.6913976706526848,165.1653971672058
0.6913975491795606,165.18346452713013
0.6913974190808484,165.20021176338196
0.6913972976253073,165.21791863441467
0.6913971675447019,165.23495388031006
0.691397046106741,165.25330877304077
0.6913969160442393,165.27073884010315
0.6913967946238546,165.28908228874207
0.6913966645794527,165.30598616600037
0.691396543176641,165.32416033744812
0.6913964131503354,165.3415651321411
0.6913962917650935,165.35996794700623
0.6913961617568808,165.37747073173523
0.6913960403892047,165.3959743976593
0.6913959103990817,165.41327214241028
0.6913957890489683,165.43137907981873
0.6913956590769308,165.44870924949646
0.6913955377443766,165.46691298484802
0.6913954077904217,165.4841058254242
0.6913952864754231,165.5020773410797
0.691395156539547,165.51888275146484
0.6913950352421009,165.53689289093018
0.6913949053243001,165.55346417427063
0.691394784044403,165.57120823860168
0.6913946541446737,165.58824229240417
0.6913945328823223,165.6065924167633
0.6913944030006614,165.62323260307312
0.6913942817558517,165.64070749282837
0.6913941518922555,165.65711164474487
0.6913940306649848,165.6744863986969
0.6913939008194496,165.69084858894348
0.6913937796097142,165.70837473869324
0.6913936497822367,165.72484588623047
0.6913935285900329,165.74240374565125
0.6913933987806098,165.75878500938416
0.691393277605934,165.77606678009033
0.6913931478145616,165.7925832271576
0.6913930266574112,165.80991959571838
0.6913928968840858,165.8263692855835
0.6913927757444568,165.84368133544922
0.6913926459891753,165.86004853248596
0.691392524867064,165.87758994102478
0.6913923951298228,165.89433765411377
0.6913922740252262,165.91173434257507
0.6913921443060214,165.9281771183014
0.6913920232189362,165.94575667381287
0.6913918935177645,165.96245098114014
0.691391772448187,165.98019170761108
0.691391642765045,165.99696135520935
0.691391521712972,166.01481175422668
0.691391392047856,166.03153610229492
0.6913912710132838,166.04947710037231
0.6913911413661906,166.06630444526672
0.691391020349116,166.08378338813782
0.6913908907200421,166.10010433197021
0.6913907697204612,166.11764311790466
0.6913906401094028,166.13414859771729
0.691390519127313,166.1516399383545
0.6913903895342666,166.16831350326538
0.6913902685696638,166.18578147888184
0.6913901389946259,166.20246577262878
0.6913900180475071,166.2198669910431
0.6913898884904747,166.23668503761292
0.6913897675608361,166.25479245185852
0.6913896380218051,166.27156233787537
0.6913895171096438,166.2894959449768
0.6913893875886107,166.30600261688232
0.691389266693923,166.32346534729004
0.6913891371908845,166.33985924720764
0.691389016313667,166.3573386669159
0.6913888868286198,166.37377452850342
0.6913887659688687,166.3917088508606
0.6913886365018094,166.40920114517212
0.6913885156595215,166.42754244804382
0.691388386210446,166.4444556236267
0.6913882653856186,166.4626648426056
0.6913881359545235,166.47943329811096
0.6913880151471526,166.49687242507935
0.6913878857340346,166.51325845718384
0.6913877649441169,166.53067827224731
0.6913876355489725,166.54770970344543
0.6913875147765043,166.565425157547
0.69138738539933,166.58186030387878
0.6913872646443087,166.59953355789185
0.6913871352851009,166.61669373512268
0.6913870145475219,166.63452577590942
0.6913868852062774,166.6513500213623
0.6913867644861381,166.6694211959839
0.6913866351628531,166.6863477230072
0.6913865144601498,166.70434546470642
0.6913863851548215,166.72097420692444
0.6913862644695508,166.7388095855713
0.6913861351821746,166.75553703308105
0.6913860145143333,166.77306628227234
0.6913858852449069,166.78999400138855
0.691385764594491,166.80803418159485
0.69138563534301,166.8250286579132
0.691385514710017,166.84331941604614
0.691385385476478,166.86002016067505
0.6913852648609039,166.87748503684998
0.691385135645304,166.8939712047577
0.6913850150471454,166.9115912914276
0.6913848858494807,166.92802262306213
0.6913847652687342,166.9456353187561
0.6913846360890012,166.9627230167389
0.691384515525664,166.9804379940033
0.691384386363859,166.9972860813141
0.691384265817927,167.01489996910095
0.6913841366740471,167.03136682510376
0.6913840161455173,167.04867720603943
0.6913838870195586,167.0652458667755
0.6913837665084274,167.08310055732727
0.6913836374003862,167.09972763061523
0.6913835169066501,167.11701822280884
0.691383387816524,167.13364434242249
0.6913832673401799,167.15155386924744
0.6913831382679639,167.16802763938904
0.6913830178090083,167.1854636669159
0.6913828887547001,167.20248436927795
0.6913827683131294,167.22052526474
0.6913826392767252,167.2370958328247
0.6913825188525358,167.2546112537384
0.691382389834032,167.27097582817078
0.6913822694272214,167.28902339935303
0.6913821404266144,167.30598330497742
0.6913820200371785,167.3239324092865
0.691381891054465,167.34086227416992
0.6913817706824005,167.3586869239807
0.6913816417175773,167.3752498626709
0.6913815213628808,167.39252710342407
0.6913813924159439,167.40892386436462
0.6913812720786121,167.42677330970764
0.6913811431495582,167.4439239501953
0.6913810228295882,167.46226477622986
0.6913808939184138,167.47893834114075
0.6913807736158014,167.49677324295044
0.6913806447225035,167.51361560821533
0.6913805244372454,167.53159618377686
0.6913803955618198,167.54836082458496
0.6913802752939134,167.5661108493805
0.6913801464363569,167.58273649215698
0.6913800261857979,167.6007616519928
0.6913798973461074,167.61748504638672
0.6913797771128929,167.6356065273285
0.6913796482910644,167.65291047096252
0.6913795280751905,167.67082357406616
0.6913793992712212,167.68729615211487
0.691379279072685,167.70468258857727
0.6913791502865707,167.72130131721497
0.691379030105369,167.73946738243103
0.6913789013371067,167.75693035125732
0.6913787811732356,167.77518224716187
0.6913786524228216,167.79229640960693
0.691378532276278,167.8099684715271
0.6913784035437087,167.82646346092224
0.6913782834144893,167.84371972084045
0.6913781546997615,167.86016035079956
0.6913780345878626,167.87743186950684
0.6913779058909731,167.89421963691711
0.6913777857963916,167.91207098960876
0.6913776571173366,167.9288523197174
0.691377537040069,167.94645261764526
0.6913774083788446,167.96331572532654
0.6913772883188877,167.98151874542236
0.6913771596754913,167.99828791618347
0.6913770396328414,168.01606583595276
0.6913769110072692,168.0332612991333
0.6913767909819228,168.05105209350586
0.6913766623741711,168.0674283504486
0.6913765423661256,168.08487510681152
0.6913764137761911,168.10134315490723
0.6913762937854427,168.11868357658386
0.6913761652133218,168.1352767944336
0.6913760452398671,168.15324473381042
0.6913759166855568,168.1700918674469
0.691375796729392,168.18810629844666
0.6913756681928884,168.204758644104
0.6913755482540107,168.22238874435425
0.6913754197353104,168.23894476890564
0.6913752998137164,168.25650787353516
0.6913751713128161,168.27306866645813
0.6913750514085024,168.29101467132568
0.6913749229253985,168.30768704414368
0.6913748030383615,168.32497453689575
0.6913746745730508,168.3418025970459
0.6913745547032871,168.35961771011353
0.6913744262557661,168.3761110305786
0.6913743064032726,168.3935239315033
0.6913741779735378,168.41020226478577
0.6913740581383109,168.4280116558075
0.6913739297263582,168.44563508033752
0.6913738099083946,168.46415042877197
0.6913736815142215,168.48116850852966
0.6913735617135184,168.4993577003479
0.691373433337121,168.51655340194702
0.6913733135536739,168.53498029708862
0.6913731851950491,168.55210995674133
0.6913730654288552,168.57052206993103
0.6913729370879995,168.58790707588196
0.6913728173390559,168.60600543022156
0.691372689015965,168.62254691123962
0.6913725692842676,168.64021468162537
0.6913724409789391,168.65698218345642
0.691372321264485,168.6754856109619
0.691372192976915,168.69261717796326
0.6913720732797006,168.71073985099792
0.6913719450098856,168.72775268554688
0.6913718253299077,168.745671749115
0.6913716970778446,168.7622218132019
0.6913715774150995,168.78037476539612
0.6913714491807849,168.79724168777466
0.6913713295352697,168.8154263496399
0.6913712013186992,168.83270478248596
0.6913710816904106,168.8511438369751
0.6913709534915817,168.86841487884521
0.6913708338805159,168.8868532180786
0.6913707056994252,168.90359592437744
0.6913705861055787,168.92105150222778
0.6913704579422225,168.93764543533325
0.6913703383655926,168.9552321434021
0.6913702102199669,168.9723184108734
0.6913700906605501,168.99018454551697
0.6913699625326524,169.00665521621704
0.6913698429904448,169.0239908695221
0.6913697148802711,169.04073524475098
0.6913695953552699,169.05904078483582
0.691369467262817,169.0760817527771
0.6913693477550188,169.093852519989
0.691369219680283,169.11054944992065
0.6913691001896843,169.12883472442627
0.6913689721326624,169.14610505104065
0.69136885265926,169.16429615020752
0.6913687246199484,169.18140530586243
0.6913686051637385,169.19942498207092
0.6913684771421343,169.2162892818451
0.6913683577031137,169.23441696166992
0.691368229699213,169.25134301185608
0.6913681102773787,169.26921367645264
0.6913679822911777,169.28605461120605
0.6913678628865262,169.3045527935028
0.6913677349180223,169.32224249839783
0.6913676155305502,169.34060335159302
0.6913674875797396,169.35714769363403
0.6913673682094433,169.3752794265747
0.6913672402763228,169.39224314689636
0.6913671209231991,169.41013026237488
0.6913669930077649,169.42703080177307
0.6913668736718108,169.44492745399475
0.6913667457740597,169.4622664451599
0.6913666264552714,169.48085927963257
0.6913664985751994,169.49772357940674
0.691366379273574,169.51570081710815
0.6913662514111782,169.5323519706726
0.6913661321267123,169.55018663406372
0.6913660042819895,169.56696343421936
0.6913658850146793,169.58491110801697
0.6913657571876258,169.60133934020996
0.6913656379374684,169.61864352226257
0.6913655101280806,169.63554048538208
0.6913653908950724,169.65332746505737
0.691365263103347,169.6699845790863
0.6913651438874853,169.68805694580078
0.6913650161134184,169.7052502632141
0.6913648969146994,169.7233738899231
0.6913647691582885,169.74027156829834
0.6913646499767082,169.7587649822235
0.6913645195158327,169.8055284023285
0.6913644030735056,169.8233597278595
0.6913642726302883,169.84035277366638
0.6913641562059327,169.85843920707703
0.6913640257804902,169.87533044815063
0.6913639093731343,169.8929362297058
0.6913637789654629,169.91016030311584
0.6913636625751035,169.92815566062927
0.6913635321852001,169.94477558135986
0.6913634158118337,169.96251678466797
0.6913632854396944,169.97956037521362
0.6913631690833179,169.99759244918823
0.6913630387289398,170.01447820663452
0.6913629223895494,170.03214263916016
0.6913627920529285,170.04921174049377
0.6913626757305218,170.06732082366943
0.6913625454116551,170.08412742614746
0.6913624291062281,170.10160779953003
0.6913622988051117,170.11855840682983
0.6913621825166615,170.13648319244385
0.6913620522332923,170.15333080291748
0.6913619359618148,170.17088294029236
0.6913618056961897,170.18796229362488
0.6913616894416823,170.2060775756836
0.6913615591937975,170.22305703163147
0.6913614429562568,170.24135303497314
0.6913613127261089,170.25893425941467
0.6913611965055311,170.27686762809753
0.6913610662931168,170.29434537887573
0.6913609500894992,170.31268167495728
0.6913608198948146,170.330304145813
0.6913607037081537,170.34816026687622
0.691360573531196,170.36539220809937
0.6913604573614884,170.38296794891357
0.6913603272022539,170.39986324310303
0.6913602110494963,170.4177119731903
0.6913600809079817,170.43513202667236
0.6913599647721707,170.45358777046204
0.6913598346483725,170.47082948684692
0.6913597185295047,170.48918437957764
0.6913595884234196,170.50655937194824
0.6913594723214922,170.52455472946167
0.6913593422331165,170.54141998291016
0.691359226148126,170.558660030365
0.6913590960774563,170.57535886764526
0.6913589800093991,170.59346914291382
0.6913588499564323,170.61048340797424
0.6913587339053054,170.62811923027039
0.6913586038700377,170.6450171470642
0.6913584878358375,170.66282606124878
0.6913583578182659,170.67958235740662
0.6913582418009893,170.69747495651245
0.6913581118011102,170.71448969841003
0.6913579958007539,170.7327675819397
0.6913578658185642,170.7503628730774
0.6913577498351245,170.76799201965332
0.6913576198706203,170.7851758003235
0.6913575039040943,170.80337810516357
0.6913573739572725,170.82045316696167
0.6913572580076569,170.83827877044678
0.6913571280785138,170.85523319244385
0.6913570121458051,170.8727903366089
0.6913568822343376,170.89013028144836
0.6913567663185327,170.90793228149414
0.6913566364247371,170.92466735839844
0.6913565205258329,170.94224500656128
0.691356390649706,170.9589855670929
0.6913562747676988,170.9765625
0.691356144909237,170.99337697029114
0.6913560290441236,171.01106786727905
0.6913558992033237,171.0278251171112
0.6913557833551011,171.04549026489258
0.6913556535319594,171.0620415210724
0.6913555377006235,171.08003783226013
0.6913554078951374,171.09684681892395
0.6913552920806856,171.11469292640686
0.6913551622928508,171.13159942626953
0.6913550464952799,171.14976167678833
0.6913549167250933,171.16654920578003
0.6913548009443996,171.18391871452332
0.6913546711918577,171.20058679580688
0.6913545554280379,171.2185139656067
0.6913544256931378,171.23575854301453
0.691354309946189,171.25418519973755
0.6913541802289266,171.27171277999878
0.6913540644988452,171.28996062278748
0.6913539347992173,171.30712985992432
0.691353819086,171.32559442520142
0.6913536894040037,171.3432493209839
0.6913535737076472,171.3615686893463
0.6913534440432787,171.3789722919464
0.6913533283637798,171.3973205089569
0.6913531987170356,171.41496014595032
0.6913530830543912,171.433349609375
0.6913529534252679,171.45070385932922
0.6913528377794746,171.46895384788513
0.691352708167969,171.48632407188416
0.6913525925390234,171.5047266483307
0.691352462945132,171.52222204208374
0.6913523473330307,171.54053330421448
0.6913522177567505,171.5577745437622
0.6913521021614901,171.57534050941467
0.6913519726028172,171.59265041351318
0.6913518570243946,171.61103653907776
0.6913517274833259,171.6284248828888
0.691351611921738,171.64668893814087
0.69135148239827,171.6639165878296
0.6913513668535137,171.6822714805603
0.6913512373476427,171.69946002960205
0.6913511218197141,171.71712970733643
0.6913509923314373,171.73420000076294
0.6913508768203336,171.75248837471008
0.6913507473496472,171.76955270767212
0.6913506318553648,171.78761959075928
0.6913505024022651,171.80510759353638
0.6913503869248012,171.82316184043884
0.6913502574892856,171.83994245529175
0.6913501420286363,171.85718631744385
0.6913500126107014,171.87374591827393
0.6913498971668636,171.89121556282043
0.6913497677665055,171.9077250957489
0.691349652339476,171.92501664161682
0.6913495229566914,171.94183611869812
0.691349407546467,171.95935225486755
0.6913492781812528,171.97623825073242
0.6913491627878302,171.99447011947632
0.6913490334401823,172.0116012096405
0.6913489180635581,172.02952075004578
0.6913487887334742,172.04681134223938
0.6913486733736454,172.06456518173218
0.6913485440611215,172.0814437866211
0.6913484287180842,172.09913682937622
0.691348299423117,172.11590266227722
0.6913481840968685,172.1336328983307
0.6913480548194548,172.1503701210022
0.6913479395099917,172.16797637939453
0.6913478102501274,172.18501949310303
0.6913476949574465,172.20260667800903
0.6913475657151291,172.21918034553528
0.691347450439227,172.2366168498993
0.6913473212144526,172.2535171508789
0.6913472059553264,172.2714388370514
0.6913470767480917,172.28802299499512
0.6913469615057374,172.30564165115356
0.6913468323160392,172.32229590415955
0.6913467170904543,172.3403241634369
0.6913465879182888,172.35697054862976
0.6913464727094695,172.3743269443512
0.6913463435548343,172.39082193374634
0.6913462283627771,172.40845799446106
0.691346099225668,172.42570042610168
0.6913459840503704,172.44347953796387
0.6913458549307842,172.4606032371521
0.6913457397722425,172.478862285614
0.691345610670176,172.496258020401
0.6913454955283866,172.51448011398315
0.6913453664438363,172.53165364265442
0.6913452513187965,172.54921555519104
0.6913451222517588,172.5656454563141
0.6913450071434655,172.58303499221802
0.691344878093937,172.5995843410492
0.6913447630023865,172.61785912513733
0.6913446339703644,172.63501524925232
0.6913445188955534,172.65267777442932
0.6913443898810336,172.6694188117981
0.6913442748229593,172.6869068145752
0.6913441458259391,172.70354795455933
0.6913440307845977,172.72074389457703
0.6913439018050737,172.73711800575256
0.6913437867804618,172.75442934036255
0.6913436578184303,172.77142882347107
0.6913435428105452,172.78955841064453
0.6913434138660027,172.8066749572754
0.6913432988748411,172.82428741455078
0.6913431699477849,172.84119939804077
0.6913430549733431,172.85880851745605
0.691342926063769,172.87584257125854
0.6913428111060441,172.89394235610962
0.6913426822139491,172.91123294830322
0.6913425672729382,172.92867994308472
0.6913424383983189,172.9453248977661
0.6913423234740179,172.96251034736633
0.6913421946168712,172.9789116382599
0.6913420797092776,172.99624705314636
0.6913419508696,173.01293635368347
0.6913418359787098,173.03085613250732
0.6913417071564977,173.04755210876465
0.6913415922823082,173.06490302085876
0.6913414634775584,173.0814528465271
0.6913413486200664,173.09874033927917
0.6913412198327757,173.11554145812988
0.6913411049919773,173.13300681114197
0.6913409762221425,173.14969491958618
0.691340861398035,173.1674883365631
0.6913407326456523,173.18418955802917
0.6913406178382322,173.2017843723297
0.6913404891032987,173.21843838691711
0.6913403743125631,173.23560690879822
0.6913402455950747,173.25216102600098
0.69134013082102,173.26948261260986
0.691340002120974,173.28598356246948
0.6913398873635974,173.30329275131226
0.6913397586809903,173.32042622566223
0.6913396439402878,173.33831572532654
0.6913395152751161,173.35492515563965
0.6913394005510849,173.37235617637634
0.6913392719033455,173.38888931274414
0.6913391571959825,173.40612173080444
0.6913390285656715,173.4227819442749
0.6913389138749734,173.44057703018188
0.6913387852620881,173.45740056037903
0.6913386705880515,173.47487378120422
0.6913385419925884,173.49136066436768
0.6913384273352098,173.50856971740723
0.6913382987571656,173.52521276474
0.6913381841164423,173.54306888580322
0.6913380555558133,173.5602478981018
0.6913379409317415,173.5778832435608
0.6913378123885249,173.5945119857788
0.6913376977811018,173.6117808818817
0.6913375692552932,173.62874031066895
0.6913374546645158,173.64654088020325
0.6913373261561128,173.66347455978394
0.6913372115819773,173.68107175827026
0.6913370830909765,173.69757604599
0.6913369685334798,173.7153458595276
0.6913368400598776,173.73210310935974
0.6913367255190164,173.74942564964294
0.6913365970628097,173.76619672775269
0.6913364825385809,173.78374910354614
0.6913363540997662,173.8005292415619
0.6913362395921665,173.81836128234863
0.6913361111707403,173.8352723121643
0.6913359966797669,173.8525276184082
0.6913358682757256,173.86897468566895
0.6913357538013746,173.88609170913696
0.6913356254147159,173.9024157524109
0.6913355109569841,173.91957330703735
0.691335382587704,173.93600702285767
0.6913352681465882,173.95332837104797
0.6913351397946833,173.9701702594757
0.6913350253701809,173.9878990650177
0.691334897035648,174.00466442108154
0.6913347826277552,174.02232551574707
0.6913346543105905,174.0392768383026
0.6913345399193043,174.05704855918884
0.691334411619505,174.07391381263733
0.6913342972448221,174.09122514724731
0.6913341689623851,174.10760164260864
0.6913340546043021,174.12477159500122
0.6913339263392231,174.14109635353088
0.6913338119977374,174.158132314682
0.6913336837500137,174.17453408241272
0.6913335694251214,174.1917839050293
0.6913334411947499,174.20855832099915
0.6913333268864474,174.22605872154236
0.6913331986734249,174.2428433895111
0.6913330843817096,174.2606680393219
0.6913329561860322,174.27747082710266
0.6913328419109008,174.29511380195618
0.6913327137325652,174.3115975856781
0.6913325994740148,174.32920932769775
0.6913324713130179,174.34587717056274
0.6913323570710443,174.3635036945343
0.691332228927383,174.3807168006897
0.6913321147019836,174.39833784103394
0.6913319865756541,174.4150755405426
0.6913318723668261,174.43239378929138
0.6913317442578251,174.44921612739563
0.691331630065565,174.46676301956177
0.691331501973889,174.48319792747498
0.6913313877981934,174.50074195861816
0.6913312597238396,174.51720690727234
0.6913311455647052,174.53476786613464
0.69133101750767,174.55126285552979
0.6913309033650938,174.56925177574158
0.691330775325374,174.58629393577576
0.6913306611993528,174.6038453578949
0.6913305331769452,174.62074255943298
0.691330419067475,174.63875675201416
0.691330291062376,174.65602135658264
0.6913301769694548,174.67370462417603
0.691330048981661,174.6908097267151
0.6913299349052847,174.70847582817078
0.6913298069347932,174.72534108161926
0.6913296928749588,174.7430934906006
0.6913295649217661,174.75981950759888
0.6913294508784706,174.77771735191345
0.6913293229425731,174.79458284378052
0.6913292089158133,174.81239485740662
0.6913290809972079,174.82962489128113
0.6913289669869803,174.84783172607422
0.6913288390856634,174.86496543884277
0.6913287250919652,174.88261222839355
0.6913285972079343,174.8994860649109
0.6913284832307616,174.91698789596558
0.6913283553640126,174.93387722969055
0.6913282414033629,174.95169138908386
0.6913281135538926,174.96840596199036
0.6913279996097623,174.986070394516
0.6913278717775674,175.00269222259521
0.6913277578499535,175.02071404457092
0.6913276300350308,175.03750109672546
0.6913275161239303,175.05484676361084
0.6913273883262763,175.0713288784027
0.6913272744316852,175.0886402130127
0.6913271466512972,175.1051788330078
0.6913270327732127,175.12273168563843
0.691326905010087,175.13926696777344
0.6913267911485057,175.1568922996521
0.691326663402639,175.1737220287323
0.6913265495575581,175.19103956222534
0.6913264218289465,175.20765209197998
0.6913263080003634,175.2253396511078
0.691326180289004,175.24278354644775
0.6913260664769141,175.260981798172
0.6913259387828041,175.27840185165405
0.6913258249872047,175.2961494922638
0.6913256973103404,175.31284642219543
0.6913255835312286,175.33117580413818
0.6913254558716064,175.34851336479187
0.691325342108979,175.36657881736755
0.6913252144665961,175.38355374336243
0.6913251007204496,175.40134024620056
0.6913249730953022,175.4184067249298
0.6913248593656336,175.4363465309143
0.6913247317577188,175.45326256752014
0.6913246180445248,175.47062706947327
0.691324490453839,175.48757123947144
0.6913243767571164,175.50579524040222
0.6913242491836566,175.5229630470276
0.6913241355034024,175.54112362861633
0.6913240079471649,175.55825924873352
0.6913238942833755,175.5761959552765
0.6913237667443575,175.59322810173035
0.6913236530970299,175.61071395874023
0.6913235255752279,175.62740898132324
0.6913234119443589,175.64494943618774
0.6913232844397693,175.66156840324402
0.6913231708253558,175.67887473106384
0.6913230433379755,175.69553112983704
0.6913229297400142,175.71297693252563
0.6913228022698401,175.7295048236847
0.6913226886883276,175.74675869941711
0.6913225612353564,175.7635419368744
0.69132244767029,175.78125095367432
0.691322320234518,175.7978799343109
0.6913222066858943,175.81525540351868
0.6913220792673185,175.83192777633667
0.6913219657351339,175.84930038452148
0.691321838333751,175.86613011360168
0.6913217248180027,175.88375163078308
0.6913215974338097,175.9002492427826
0.6913214839344943,175.91740369796753
0.6913213565674872,175.9338026046753
0.6913212430846022,175.95099520683289
0.6913211157347781,175.96755838394165
0.6913210022683194,175.9850172996521
0.6913208749356748,176.00165033340454
0.6913207614856398,176.01904273033142
0.6913206341701719,176.0354220867157
0.6913205207365567,176.0526282787323
0.6913203934382618,176.06909656524658
0.6913202800210642,176.08633637428284
0.691320152739939,176.10276293754578
0.6913200393391551,176.12052464485168
0.6913199120751964,176.1374659538269
0.6913197986908234,176.15516924858093
0.6913196714440281,176.17179226875305
0.6913195580760622,176.18893575668335
0.6913194308464268,176.20557403564453
0.6913193174948655,176.22286200523376
0.6913191902823869,176.23925876617432
0.6913190769472268,176.25640034675598
0.6913189497519013,176.27292704582214
0.6913188364331391,176.29051399230957
0.6913187092549635,176.3069863319397
0.6913185959525963,176.32477498054504
0.6913184687915679,176.34168934822083
0.6913183555055922,176.35916709899902
0.691318228361707,176.37558126449585
0.6913181150921196,176.39281558990479
0.6913179879653748,176.40934443473816
0.691317874712173,176.42642760276794
0.6913177476025648,176.44282007217407
0.691317634365745,176.45993494987488
0.6913175072732707,176.4768946170807
0.6913173940528298,176.49460554122925
0.6913172669774859,176.5112795829773
0.6913171537734205,176.5286159515381
0.6913170267152035,176.54541039466858
0.6913169135275108,176.56284284591675
0.6913167864864177,176.5793900489807
0.6913166733150943,176.59675979614258
0.6913165462911217,176.61386466026306
0.6913164331361645,176.63200736045837
0.6913163061293093,176.64901542663574
0.6913161929907151,176.66654253005981
0.6913160660009737,176.6833198070526
0.6913159528787395,176.70117449760437
0.6913158259061085,176.718120098114
0.6913157128002313,176.7355613708496
0.6913155858447076,176.75228714942932
0.6913154727551836,176.77011728286743
0.6913153458167647,176.7871971130371
0.6913152327435906,176.8049554824829
0.6913151058222723,176.8215160369873
0.6913149927654457,176.83911633491516
0.6913148658612249,176.85576701164246
0.6913147528207424,176.87294721603394
0.6913146259336157,176.8896985054016
0.6913145129094738,176.90722107887268
0.6913143860394386,176.92431020736694
0.6913142730316344,176.9423143863678
0.6913141461786866,176.95899486541748
0.691314033187217,176.9763925075531
0.6913139063513537,176.9929859638214
0.6913137933762153,177.01020050048828
0.6913136665574336,177.02669739723206
0.6913135535986232,177.04407930374146
0.6913134267969191,177.06112337112427
0.6913133138544337,177.07944345474243
0.6913131870698043,177.09653449058533
0.6913130741436408,177.11415100097656
0.691312947376083,177.1311719417572
0.6913128344662379,177.1492133140564
0.6913127077157482,177.16631412506104
0.6913125948222185,177.1840603351593
0.691312468088794,177.2008674144745
0.6913123552115766,177.21906733512878
0.6913122284952133,177.23611640930176
0.6913121156343054,177.2539267539978
0.6913119889350007,177.27072024345398
0.6913118760903985,177.28951025009155
0.6913117494081487,177.30624723434448
0.6913116365798493,177.32418298721313
0.6913115099146512,177.34092926979065
0.6913113971026519,177.35855841636658
0.6913112704545024,177.37597346305847
0.691311157658799,177.39361143112183
0.6913110310276952,177.4105384349823
0.6913109182482853,177.42814087867737
0.6913107916342233,177.44505429267883
0.6913106788711035,177.46283149719238
0.6913105522740799,177.4800386428833
0.6913104395272478,177.49768590927124
0.6913103129472598,177.5148320198059
0.691310200216711,177.5328450202942
0.6913100736537555,177.54959845542908
0.6913099609394873,177.56712174415588
0.6913098343935608,177.58395409584045
0.6913097216955704,177.6020565032959
0.6913095951666697,177.6191713809967
0.6913094824849536,177.6371133327484
0.6913093559730749,177.65429544448853
0.69130924330763,177.67248678207397
0.6913091168127709,177.68936586380005
0.6913090041635942,177.70673990249634
0.6913088776857511,177.7235083580017
0.6913087650528391,177.74131393432617
0.6913086385920089,177.75790286064148
0.6913085259753584,177.77508449554443
0.6913083995315376,177.7916293144226
0.6913082869311461,177.80914092063904
0.6913081605043314,177.82613277435303
0.6913080479201953,177.84382319450378
0.6913079215103833,177.86039900779724
0.6913078089424998,177.87762832641602
0.6913076825496876,177.8942928314209
0.691307569998053,177.9121401309967
0.6913074436222371,177.92894172668457
0.6913073310868489,177.94638895988464
0.6913072047280263,177.96300506591797
0.6913070922088805,177.98047852516174
0.6913069658670483,177.99721693992615
0.6913068533641422,178.01464819908142
0.6913067270392965,178.0310378074646
0.6913066145526271,178.04820132255554
0.6913064882447647,178.06461644172668
0.6913063757743289,178.08195853233337
0.6913062494834469,178.0988473892212
0.6913061370292412,178.11690664291382
0.6913060107553358,178.1338174343109
0.6913058983173573,178.151686668396
0.6913057720604259,178.1684353351593
0.6913056596386716,178.1860454082489
0.6913055333987104,178.20268607139587
0.6913054209931768,178.2199592590332
0.6913052947701832,178.23649883270264
0.6913051823808672,178.25403666496277
0.6913050561748373,178.27108144760132
0.691304943801736,178.28867554664612
0.6913048176126668,178.3053228855133
0.6913047052557773,178.32271671295166
0.6913045790836654,178.33921575546265
0.6913044667429841,178.35633039474487
0.6913043405878267,178.37273693084717
0.6913042282633501,178.38985443115234
0.6913041021251438,178.4063310623169
0.6913039898168691,178.42356967926025
0.6913038636956106,178.44091486930847
0.6913037514035352,178.45924258232117
0.6913036252992212,178.4764587879181
0.6913035130233416,178.4947350025177
0.6913033869359687,178.51168274879456
0.6913032746762816,178.52948141098022
0.6913031486058467,178.54673075675964
0.6913030363623494,178.5648112297058
0.6913029103088494,178.58187866210938
0.691302798081538,178.5994155406952
0.6913026720449695,178.61593914031982
0.6913025598338415,178.63399815559387
0.6913024338142015,178.65131878852844
0.6913023216192536,178.66954255104065
0.6913021956165387,178.68648386001587
0.6913020834377676,178.70413541793823
0.6913019574519745,178.72096467018127
0.6913018452893772,178.7383120059967
0.6913017193205029,178.75473022460938
0.6913016071740763,178.77251958847046
0.6913014812221171,178.7895429134369
0.6913013690918579,178.80707263946533
0.6913012431568113,178.82454872131348
0.6913011310427168,178.84218096733093
0.6913010051245788,178.8592267036438
0.6913008930266455,178.87736248970032
0.6913007671254133,178.8943407535553
0.691300655043638,178.91223573684692
0.6913005291593086,178.92948246002197
0.6913004170936881,178.94765281677246
0.6913002912262581,178.96436214447021
0.6913001791767897,178.98181748390198
0.6913000533262554,178.99859523773193
0.691299941292936,179.015953540802
0.6912998154592943,179.0323989391327
0.6912997034421206,179.04957628250122
0.6912995776253689,179.06654024124146
0.6912994656243373,179.08452033996582
0.6912993398244716,179.10138177871704
0.6912992278395799,179.11899757385254
0.6912991020565974,179.13566184043884
0.6912989900878413,179.15342211723328
0.6912988643217389,179.17039895057678
0.6912987523691163,179.1887547969818
0.6912986266198906,179.2058548927307
0.6912985146833981,179.2241768836975
0.6912983889510457,179.2412941455841
0.69129827703068,179.25910449028015
0.6912981513151979,179.27566647529602
0.691298039410956,179.29319763183594
0.691297913712341,179.31018567085266
0.6912978018242198,179.32782626152039
0.6912976761424685,179.34424901008606
0.6912975642704652,179.361394405365
0.6912974386055742,179.37781167030334
0.691297326749685,179.3956971168518
0.6912972011016518,179.41265416145325
0.6912970892618739,179.430189371109
0.6912969636306947,179.44658827781677
0.6912968518070248,179.46376991271973
0.6912967261926968,179.48032021522522
0.691296614385132,179.49746823310852
0.6912964887876515,179.51393389701843
0.6912963769961887,179.53111600875854
0.6912962514155525,179.54774141311646
0.6912961396401887,179.56564450263977
0.691296014076394,179.58240866661072
0.6912959023171262,179.59961414337158
0.6912957767701693,179.61609053611755
0.6912956650269939,179.6336634159088
0.6912955394968718,179.65025877952576
0.6912954277697859,179.66785430908203
0.6912953022564955,179.68492984771729
0.6912951905454962,179.70231890678406
0.6912950650490344,179.71897840499878
0.6912949533541181,179.73697638511658
0.6912948278744814,179.7539246082306
0.6912947161956454,179.7712049484253
0.6912945907328306,179.78758907318115
0.6912944790700717,179.80474591255188
0.6912943536240758,179.82116270065308
0.691294241977391,179.8390817642212
0.6912941165482104,179.85613226890564
0.6912940049175965,179.87372040748596
0.6912938795052286,179.89020252227783
0.6912937678906821,179.90747356414795
0.6912936424951233,179.92401146888733
0.6912935308966417,179.94114589691162
0.6912934055178885,179.95805978775024
0.6912932939354685,179.9757091999054
0.6912931685735182,179.99289202690125
0.6912930570071565,180.01089024543762
0.691292931662006,180.02762007713318
0.6912928201116996,180.0448122024536
0.6912926947833452,180.06182050704956
0.6912925832490909,180.07969903945923
0.6912924579375299,180.09656023979187
0.6912923464193248,180.1144347190857
0.6912922211245538,180.13158202171326
0.6912921096223946,180.14963221549988
0.69129198434441,180.16637420654297
0.6912918728582941,180.18409967422485
0.6912917475970929,180.20137906074524
0.6912916361270166,180.21953535079956
0.6912915108825959,180.23706078529358
0.6912913994285563,180.25561571121216
0.6912912742009127,180.27326011657715
0.6912911627629069,180.2913908958435
0.6912910375520372,180.3083417415619
0.6912909261300617,180.32679319381714
0.6912908009359628,180.3443853855133
0.6912906895300146,180.36300420761108
0.6912905643526834,180.38060426712036
0.6912904529627596,180.39913249015808
0.6912903278021926,180.41630268096924
0.6912902164282899,180.43378448486328
0.6912900912844839,180.45085167884827
0.6912899799265998,180.4690272808075
0.6912898547995515,180.48637533187866
0.6912897434576825,180.50453066825867
0.691289618347389,180.5216052532196
0.6912895070215317,180.5400688648224
0.6912893819279898,180.5571484565735
0.6912892706181416,180.57472348213196
0.6912891455413478,180.59153842926025
0.6912890342475052,180.60976433753967
0.6912889091874569,180.62698078155518
0.6912887979096168,180.64528894424438
0.6912886728663106,180.66279363632202
0.69128856160447,180.68121767044067
0.6912884365779023,180.6986527442932
0.6912883253320581,180.71678853034973
0.6912882003222262,180.73416900634766
0.6912880890923755,180.7524528503418
0.691287964099276,180.76965260505676
0.6912878528854157,180.78787398338318
0.6912877279090451,180.80494022369385
0.691287616711172,180.82258534431458
0.6912874917515276,180.83942532539368
0.6912873805696386,180.85735607147217
0.6912872556267172,180.8742232322693
0.6912871444608091,180.89157915115356
0.6912870195346072,180.9084837436676
0.6912869083846771,180.92634296417236
0.6912867834751915,180.94404888153076
0.6912866723412363,180.96259188652039
0.6912865474484643,180.9803102016449
0.6912864363304807,180.9984953403473
0.6912863114544185,181.01544952392578
0.6912862003524038,181.03313064575195
0.6912860754930484,181.04988431930542
0.6912859644069994,181.06745648384094
0.6912858395643479,181.084219455719
0.6912857284942612,181.1017551422119
0.6912856036683104,181.11843347549438
0.6912854926141833,181.13585591316223
0.6912853678049292,181.15282654762268
0.6912852567667584,181.17112946510315
0.6912851319741989,181.18811798095703
0.6912850209519815,181.20581364631653
0.6912848961761128,181.2227909564972
0.6912847851698458,181.24045944213867
0.6912846604106649,181.2572100162506
0.6912845494203449,181.27533292770386
0.6912844246778487,181.29269576072693
0.6912843137034724,181.31109261512756
0.6912841889776576,181.32869815826416
0.6912840780192226,181.34717679023743
0.691283953310086,181.36477637290955
0.6912838423675888,181.38324761390686
0.6912837176751275,181.40069937705994
0.6912836067485651,181.41898131370544
0.6912834820727757,181.43630361557007
0.6912833711621449,181.4545738697052
0.6912832465030244,181.4721324443817
0.6912831356083222,181.49026107788086
0.6912830109658666,181.50713777542114
0.6912829000870904,181.52502751350403
0.6912827754612976,181.54207396507263
0.6912826645984435,181.55992031097412
0.6912825399893102,181.57698273658752
0.6912824291423758,181.59487009048462
0.6912823045498981,181.6122589111328
0.69128219371888,181.63050174713135
0.6912820691430555,181.64747619628906
0.6912819583279503,181.66581439971924
0.6912818337687755,181.68348789215088
0.6912817229695808,181.701899766922
0.6912815984270523,181.71953201293945
0.691281487643765,181.73790526390076
0.6912813631178799,181.75558757781982
0.6912812523504963,181.77370381355286
0.6912811278412514,181.79040050506592
0.6912810170897692,181.8078052997589
0.6912808925971612,181.8244411945343
0.6912807818615767,181.84265112876892
0.6912806573856027,181.86031436920166
0.6912805466659135,181.87867045402527
0.6912804222065699,181.8959994316101
0.6912803115027721,181.91444039344788
0.6912801870600563,181.93170499801636
0.6912800763721475,181.94990801811218
0.6912799519460558,181.96723008155823
0.6912798412740325,181.9854438304901
0.6912797168645621,182.00300574302673
0.6912796062084217,182.02140140533447
0.6912794818155694,182.0387725830078
0.6912793711753082,182.0571653842926
0.6912792467990708,182.07452869415283
0.6912791361746863,182.0927746295929
0.6912790118150605,182.10986828804016
0.6912789012065493,182.1278157234192
0.6912787768635321,182.14473795890808
0.6912786662708913,182.16217255592346
0.6912785419444796,182.17887115478516
0.691278431367706,182.19672775268555
0.6912783070578964,182.2133491039276
0.691278196496987,182.23102188110352
0.6912780722037767,182.24788403511047
0.6912779616587287,182.26625108718872
0.6912778373821141,182.28340792655945
0.6912777268529238,182.30106663703918
0.6912776025929018,182.31781387329102
0.6912774920795673,182.33592867851257
0.6912773678361348,182.35340571403503
0.6912772573386516,182.37182903289795
0.691277133111806,182.38893842697144
0.6912770226301718,182.4064919948578
0.6912768984199096,182.42333674430847
0.6912767879541215,182.44110655784607
0.691276663760439,182.45787978172302
0.6912765533104935,182.47527194023132
0.6912764291333882,182.4917254447937
0.6912763186992827,182.50885772705078
0.6912761945387509,182.52510452270508
0.6912760841204826,182.542142868042
0.6912759599765214,182.5589942932129
0.6912758495740864,182.57674622535706
0.6912757254466928,182.593257188797
0.6912756150600883,182.6105079650879
0.6912754909492592,182.62755036354065
0.6912753805784825,182.64512395858765
0.6912752564842146,182.66153812408447
0.6912751461292621,182.67869472503662
0.6912750220515521,182.69518899917603
0.6912749117124214,182.7124605178833
0.6912747876512665,182.72888231277466
0.6912746773279539,182.74656319618225
0.6912745532833509,182.7633557319641
0.6912744429758537,182.78135561943054
0.6912743189477992,182.79823446273804
0.6912742086561147,182.81547355651855
0.6912740846446052,182.83189034461975
0.6912739743687297,182.8492648601532
0.6912738503737627,182.86559867858887
0.6912737401136936,182.88266921043396
0.6912736161352661,182.89913368225098
0.6912735058910001,182.9164068698883
0.6912733819291081,182.93277192115784
0.6912732717006426,182.94989895820618
0.6912731477552835,182.96662712097168
0.6912730375426149,182.98396587371826
0.6912729136137857,183.00068378448486
0.6912728034169111,183.01850414276123
0.6912726795046084,183.0355670452118
0.6912725693235251,183.05309748649597
0.6912724454277456,183.0697214603424
0.6912723352624501,183.0871455669403
0.6912722113831914,183.10364603996277
0.6912721012336804,183.1211278438568
0.6912719773709389,183.1376223564148
0.6912718672372101,183.15539383888245
0.6912717433909823,183.17184782028198
0.6912716332730322,183.1891634464264
0.6912715094433156,183.20577764511108
0.6912713993411413,183.22310090065002
0.6912712755279323,183.23990678787231
0.691271165441531,183.257310628891
0.6912710416448264,183.27395963668823
0.691270931574195,183.29147601127625
0.6912708077939921,183.3084328174591
0.691270697739127,183.32628440856934
0.6912705739754224,183.34314727783203
0.6912704639363209,183.36097264289856
0.6912703401891117,183.3777470588684
0.691270230165771,183.39533305168152
0.6912701064350536,183.41202187538147
0.6912699964274703,183.42942929267883
0.691269872713242,183.44616413116455
0.6912697627214136,183.46356225013733
0.691269639023671,183.48020720481873
0.6912695290475939,183.49757146835327
0.6912694053663337,183.51411080360413
0.6912692954060051,183.53133893013
0.6912691717412249,183.54774165153503
0.6912690617966418,183.56495881080627
0.6912689381483375,183.58136892318726
0.691268828219497,183.59854388237
0.6912687045876662,183.6151785850525
0.6912685946745648,183.63285875320435
0.6912684710592041,183.65022015571594
0.691268361161839,183.66833329200745
0.6912682375629454,183.68486881256104
0.691268127681314,183.7020926475525
0.691268004098884,183.71845960617065
0.6912678942329828,183.73566913604736
0.6912677706670137,183.75211381912231
0.6912676608168397,183.7697777748108
0.6912675372673283,183.78661966323853
0.6912674274328786,183.80437970161438
0.6912673038998217,183.8210461139679
0.691267194081093,183.83812499046326
0.6912670705644877,183.85451483726501
0.6912669607614772,183.8716344833374
0.69126683726132,183.88794374465942
0.6912667274740247,183.90522861480713
0.6912666039903125,183.9219708442688
0.6912664942187293,183.93956089019775
0.6912663707514592,183.95598030090332
0.6912662609955853,183.9731137752533
0.6912661375447537,183.98951411247253
0.6912660278045862,184.00697088241577
0.6912659043701904,184.02382016181946
0.6912657946457258,184.04171562194824
0.6912656712277631,184.05883860588074
0.6912655615189981,184.07671427726746
0.6912654381174648,184.09380388259888
0.6912653284243971,184.11193227767944
0.6912652050392899,184.12883186340332
0.6912650953619164,184.146484375
0.6912649719932326,184.1631486415863
0.6912648623315499,184.18071246147156
0.691264738979286,184.19757103919983
0.6912646293332915,184.21583604812622
0.6912645059974448,184.23267030715942
0.6912643963671349,184.2503378391266
0.6912642730477024,184.26771783828735
0.6912641634330742,184.28580355644226
0.6912640401300527,184.3029294013977
0.6912639305311037,184.32071256637573
0.6912638072444898,184.33797335624695
0.6912636976612166,184.3556637763977
0.691263574391007,184.37263536453247
0.6912634648234066,184.3899917602539
0.6912633415695986,184.40645670890808
0.691263232017668,184.4236330986023
0.6912631087802585,184.4400396347046
0.691262999243995,184.45736980438232
0.6912628760229805,184.47408246994019
0.6912627665023806,184.4922971725464
0.6912626432977584,184.5090618133545
0.6912625337928197,184.52640342712402
0.6912624106045863,184.54293537139893
0.6912623011153052,184.5603368282318
0.6912621779434575,184.57697558403015
0.6912620684698314,184.59465050697327
0.6912619453143667,184.6116497516632
0.6912618358563921,184.62938690185547
0.6912617127173073,184.64625811576843
0.6912616032749815,184.6643648147583
0.6912614801522731,184.6810760498047
0.6912613707255932,184.69852232933044
0.6912612476192581,184.7157280445099
0.6912611382082209,184.7332615852356
0.6912610151182565,184.7499589920044
0.6912609057228591,184.76826214790344
0.6912607826492613,184.7853479385376
0.6912606732695009,184.803297996521
0.6912605502122677,184.82032370567322
0.6912604408481406,184.83815574645996
0.6912603178072686,184.8546290397644
0.6912602084587723,184.8718831539154
0.6912600854342582,184.88830065727234
0.6912599761013897,184.9057424068451
0.6912598530932303,184.92233633995056
0.6912597437759864,184.93953657150269
0.691259620784179,184.9564390182495
0.6912595114825566,184.97480964660645
0.6912593885070979,184.99190878868103
0.6912592792210943,185.009272813797
0.6912591562619811,185.02612853050232
0.6912590469915934,185.04461240768433
0.6912589240488224,185.06177020072937
0.691258814794047,185.07976841926575
0.6912586918676156,185.09702467918396
0.6912585826284503,185.11516571044922
0.6912584597183545,185.1320526599884
0.6912583504947962,185.15006232261658
0.6912582276010342,185.16726446151733
0.6912581183930793,185.1851680278778
0.6912579955156467,185.20171976089478
0.6912578863232925,185.21936082839966
0.6912577634621873,185.23654532432556
0.6912576542854311,185.25456285476685
0.6912575314406495,185.27187776565552
0.6912574222794876,185.2899992465973
0.691257299451027,185.30703973770142
0.6912571903054567,185.32541346549988
0.691257067493314,185.34282755851746
0.6912569583633323,185.36112093925476
0.691256835567504,185.378253698349
0.6912567264531082,185.39660382270813
0.6912566036735912,185.4137213230133
0.6912564945747781,185.43117785453796
0.6912563718115695,185.4477734565735
0.6912562627283365,185.46511602401733
0.6912561399814329,185.48208379745483
0.6912560309137763,185.49957370758057
0.6912559081831752,185.5163218975067
0.6912557991310928,185.53392839431763
0.6912556764167906,185.5504686832428
0.6912555673802785,185.5678505897522
0.6912554446822723,185.5846073627472
0.6912553356613282,185.60240864753723
0.6912552129796152,185.619234085083
0.6912551039742357,185.63670229911804
0.6912549813088125,185.65345120429993
0.6912548723189949,185.6709179878235
0.691254749669858,185.68749737739563
0.6912546406955993,185.70514273643494
0.6912545180627462,185.72185349464417
0.6912544091040431,185.73907613754272
0.6912542864874707,185.75574207305908
0.6912541775443204,185.77328491210938
0.6912540549440256,185.7899432182312
0.6912539460164251,185.8078691959381
0.6912538234324049,185.82487726211548
0.6912537145203512,185.84279084205627
0.691253591952602,185.85964155197144
0.6912534830560921,185.87794589996338
0.6912533605046115,185.8952076435089
0.6912532516236426,185.91349244117737
0.6912531290884266,185.93090319633484
0.6912530202229956,185.94894981384277
0.691252897704042,185.96635341644287
0.6912527888541461,185.98493099212646
0.6912526663514512,186.00254821777344
0.6912525575170868,186.02073669433594
0.691252435030648,186.0375213623047
0.6912523262118129,186.05519080162048
0.6912522037416269,186.0725347995758
0.6912520949383174,186.09122014045715
0.6912519724843813,186.10904097557068
0.6912518636965949,186.12731075286865
0.6912517412589052,186.14460349082947
0.6912516324866391,186.1626214981079
0.6912515100651931,186.1793839931488
0.6912514013084438,186.1974582672119
0.691251278903238,186.2145550251007
0.6912511701620029,186.23241758346558
0.6912510477730348,186.24909210205078
0.6912509390473108,186.26707243919373
0.6912508166745771,186.2840588092804
0.6912507079643609,186.30167937278748
0.6912505856078583,186.31845784187317
0.6912504769131472,186.33609247207642
0.691250354572873,186.35282182693481
0.6912502458936641,186.37017440795898
0.6912501235696151,186.38680934906006
0.6912500149059052,186.40441823005676
0.6912498925980785,186.42146253585815
0.6912497839498647,186.43903756141663
0.6912496616582567,186.45566272735596
0.6912495530255365,186.47298645973206
0.6912494307501442,186.4894917011261
0.691249322132914,186.50668358802795
0.6912491998737349,186.52311778068542
0.6912490912719922,186.54026913642883
0.6912489690290223,186.55722761154175
0.6912488604427639,186.5751302242279
0.6912487382160009,186.5917854309082
0.6912486296452235,186.60921096801758
0.6912485074346644,186.62620449066162
0.6912483988793656,186.64402842521667
0.6912482766850069,186.66116571426392
0.6912481681451833,186.67928433418274
0.6912480459670224,186.69656229019165
0.691247937442671,186.71491122245789
0.6912478152807043,186.73189401626587
0.6912477067718226,186.74955463409424
0.6912475846260473,186.76648473739624
0.6912474761326322,186.78478503227234
0.6912473540030455,186.80206155776978
0.6912472455250935,186.8204231262207
0.6912471234116917,186.83773756027222
0.6912470149492003,186.85623240470886
0.6912468928519806,186.87351655960083
0.6912467844049471,186.89114117622375
0.6912466623239066,186.9080696105957
0.6912465538923275,186.92619800567627
0.6912464318274631,186.94314312934875
0.6912463234113357,186.9608826637268
0.6912462013626445,186.97768449783325
0.6912460929619654,186.99551630020142
0.6912459709294443,187.01272082328796
0.691245862544211,187.03056454658508
0.6912457405278565,187.04753947257996
0.691245632158066,187.06548237800598
0.6912455101578753,187.08241724967957
0.6912454018035245,187.10021376609802
0.6912452798194949,187.11716747283936
0.691245171480581,187.13504838943481
0.6912450495127087,187.15245699882507
0.6912449411892286,187.17054224014282
0.6912448192375111,187.18753814697266
0.6912447109294619,187.20542454719543
0.6912445889938963,187.2224805355072
0.6912444807012749,187.24034714698792
0.6912443587818575,187.257319688797
0.6912442505046612,187.2753345966339
0.6912441286013893,187.2927029132843
0.6912440203396152,187.3110113143921
0.6912438984524858,187.3280107975006
0.6912437902061304,187.34566235542297
0.6912436683351403,187.362783908844
0.6912435601042011,187.38081002235413
0.6912434382493474,187.39819502830505
0.6912433300338217,187.416494846344
0.691243208195101,187.4342725276947
0.6912430999949856,187.4528181552887
0.691242978172395,187.47089958190918
0.6912428699876862,187.48940992355347
0.6912427481812231,187.5069420337677
0.691242640011919,187.52549290657043
0.69124251822158,187.54251098632812
0.6912424100676773,187.56027817726135
0.6912422882934591,187.5772988796234
0.6912421801549546,187.59543681144714
0.6912420583968547,187.6128749847412
0.6912419502737457,187.6309781074524
0.6912418285317606,187.6475911140442
0.6912417204240441,187.66513109207153
0.6912415986981709,187.68180966377258
0.691241490605844,187.69909620285034
0.6912413688960799,187.71560978889465
0.6912412608191392,187.7329456806183
0.6912411391254809,187.74988985061646
0.691241031063924,187.76784563064575
0.6912409093863683,187.78456115722656
0.6912408013401921,187.80223894119263
0.6912406796787361,187.8189661502838
0.691240571647938,187.83667659759521
0.6912404500025786,187.8533833026886
0.6912403419871549,187.87126517295837
0.6912402203578891,187.88854050636292
0.6912401123578376,187.9064598083496
0.6912399907446626,187.92362523078918
0.6912398827599797,187.94144940376282
0.6912397611628921,187.9581162929535
0.6912396531935756,187.97554183006287
0.6912395316125725,187.99209332466125
0.6912394236586186,188.00961422920227
0.6912393020936971,188.02620887756348
0.6912391941551032,188.04343366622925
0.6912390726062602,188.05986976623535
0.6912389646830237,188.07730770111084
0.6912388431502559,188.0948314666748
0.6912387352423736,188.1134967803955
0.6912386137256783,188.13110995292664
0.6912385058331469,188.14894270896912
0.6912383843325208,188.16568565368652
0.691238276455338,188.1832993030548
0.6912381549707782,188.20032119750977
0.6912380471089404,188.21841645240784
0.6912379256404445,188.2357792854309
0.6912378177939491,188.25417923927307
0.6912376963415131,188.27147030830383
0.6912375885103572,188.28916811943054
0.6912374670739783,188.30634021759033
0.6912373592581591,188.32472944259644
0.6912372378378342,188.34209823608398
0.6912371300373485,188.36024737358093
0.6912370086330748,188.37733602523804
0.6912369008479197,188.39514803886414
0.6912367794596943,188.4120852947235
0.6912366716898674,188.43033742904663
0.6912365503176867,188.44773292541504
0.6912364425631843,188.465975522995
0.6912363212070454,188.48336243629456
0.6912362134678651,188.5015869140625
0.6912360921277654,188.518803358078
0.6912359844039039,188.5370011329651
0.6912358630798401,188.55410480499268
0.6912357553712946,188.57243871688843
0.6912356340632635,188.58987379074097
0.691235526370031,188.6080458164215
0.6912354050780303,188.6250240802765
0.6912352974001079,188.6429419517517
0.691235176124134,188.65982913970947
0.6912350684615186,188.67792296409607
0.6912349472015688,188.69520020484924
0.6912348395542578,188.71304416656494
0.6912347183103282,188.7298755645752
0.6912346106783188,188.7477080821991
0.6912344894504072,188.76441478729248
0.6912343818336962,188.78220748901367
0.6912342606217992,188.79888939857483
0.6912341530203837,188.81655311584473
0.6912340318244986,188.83336544036865
0.6912339242383756,188.8510024547577
0.6912338030584992,188.8678846359253
0.6912336954876659,188.88583397865295
0.691233574323795,188.9029722213745
0.6912334667682482,188.92086124420166
0.6912333456203803,188.93767738342285
0.6912332380801173,188.9554934501648
0.6912331169482485,188.97262120246887
0.6912330094232668,188.99077320098877
0.691232888307395,189.00777077674866
0.6912327807976908,189.0257556438446
0.6912326596978126,189.04274654388428
0.6912325522033834,189.0606439113617
0.6912324311194957,189.0776026248932
0.6912323236403388,189.09560585021973
0.6912322025724389,189.11268997192383
0.6912320951085509,189.1309778690338
0.6912319740566353,189.1481261253357
0.6912318666080135,189.1659278869629
0.6912317455720799,189.18291068077087
0.6912316381387212,189.20105814933777
0.6912315171187661,189.21807646751404
0.6912314097006678,189.23590850830078
0.6912312886966882,189.2529273033142
0.6912311812938474,189.27105474472046
0.69123106030584,189.28844666481018
0.6912309529182541,189.30646872520447
0.691230831946216,189.3235158920288
0.6912307245738817,189.34127688407898
0.6912306036178104,189.35815000534058
0.6912304962607245,189.37569499015808
0.6912303753206168,189.3924343585968
0.6912302679787768,189.40998578071594
0.6912301470546294,189.42744278907776
0.6912300397280323,189.44578957557678
0.6912299188198423,189.46313405036926
0.691229811508485,189.4815993309021
0.6912296906162494,189.49914073944092
0.6912295833201293,189.51746487617493
0.6912294624438452,189.53478574752808
0.6912293551629592,189.55284929275513
0.6912292343026234,189.5700967311859
0.6912291270369687,189.58820724487305
0.6912290061925782,189.60509514808655
0.6912288989421518,189.6228494644165
0.6912287781137034,189.63995790481567
0.6912286708785027,189.65774869918823
0.6912285500659939,189.6746220588684
0.6912284428460155,189.6922709941864
0.691228322049443,189.70936393737793
0.6912282148446841,189.7277226448059
0.691228094064045,189.74504590034485
0.6912279868745026,189.76297187805176
0.6912278661097941,189.77996015548706
0.6912277589354656,189.79794764518738
0.6912276381866843,189.81494283676147
0.6912275310275666,189.8329586982727
0.6912274102947097,189.84996366500854
0.6912273031507998,189.86789059638977
0.6912271824338639,189.88527131080627
0.6912270753051595,189.90360164642334
0.6912269546041421,189.92117881774902
0.6912268474906396,189.93956875801086
0.6912267268055375,189.9568464756012
0.6912266197072341,189.9749960899353
0.6912264990380443,189.99217319488525
0.6912263919549373,190.0100874900818
0.691226271301657,190.02713990211487
0.6912261642337435,190.0454969406128
0.6912260435963692,190.06298303604126
0.6912259365436462,190.0814106464386
0.6912258159221758,190.0984697341919
0.6912257088846402,190.11630654335022
0.6912255882790694,190.13325786590576
0.6912254812567187,190.15113425254822
0.6912253606670458,190.1680736541748
0.6912252536598765,190.18613457679749
0.6912251330860977,190.2035312652588
0.6912250260941079,190.22152853012085
0.6912249055362201,190.23915362358093
0.6912247985594061,190.25760078430176
0.6912246780174068,190.2749810218811
0.6912245710557658,190.29342985153198
0.6912244505296522,190.31104350090027
0.6912243435831814,190.3293468952179
0.69122422307295,190.3468976020813
0.6912241161416464,190.3653540611267
0.6912239956472945,190.38286423683167
0.6912238887311549,190.40117979049683
0.6912237682526794,190.4186999797821
0.6912236613517018,190.43717050552368
0.6912235408890993,190.45483565330505
0.6912234340032802,190.473370552063
0.6912233135565484,190.4908802509308
0.691223206685885,190.5090651512146
0.6912230862550205,190.52623963356018
0.6912229793995099,190.54423427581787
0.6912228589845096,190.56132316589355
0.691222752144149,190.5794382095337
0.6912226317450103,190.5965609550476
0.6912225249197967,190.61466932296753
0.6912224045365162,190.63183569908142
0.6912222977264468,190.64979362487793
0.6912221773590219,190.66683888435364
0.6912220705640937,190.68470358848572
0.6912219502125213,190.701819896698
0.6912218434327313,190.7198977470398
0.6912217230970081,190.73699378967285
0.6912216163323536,190.75513434410095
0.6912214960124773,190.77229738235474
0.6912213892629553,190.79041814804077
0.6912212689589222,190.80752682685852
0.6912211622245299,190.8255479335785
0.6912210419363373,190.84264135360718
0.6912209352170717,190.86051845550537
0.6912208149447168,190.87728071212769
0.6912207082405749,190.89493918418884
0.6912205879840546,190.91176509857178
0.6912204812950338,190.92976236343384
0.6912203610543449,190.94718980789185
0.6912202543804425,190.9653332233429
0.6912201341555818,190.982843875885
0.6912200274967948,191.00111365318298
0.6912199072877601,191.01827812194824
0.691219800644085,191.0361876487732
0.6912196804508726,191.05320954322815
0.6912195738223073,191.071213722229
0.6912194536449144,191.08820629119873
0.6912193470314558,191.10617017745972
0.6912192268698798,191.1234838962555
0.6912191202715243,191.14135646820068
0.691219000125762,191.1585991382599
0.6912188935425078,191.17688083648682
0.6912187734125562,191.19403839111328
0.6912186668443996,191.21220207214355
0.6912185467302556,191.22960805892944
0.6912184401771941,191.24782013893127
0.691218320078855,191.26489639282227
0.6912182135408858,191.28303623199463
0.6912180934583482,191.30017113685608
0.6912179869354683,191.3187084197998
0.6912178668687293,191.33637356758118
0.6912177603609357,191.35494875907898
0.6912176403099926,191.3726568222046
0.6912175338172827,191.39107513427734
0.6912174137821325,191.40844750404358
0.6912173073045034,191.4269049167633
0.6912171872851428,191.44451189041138
0.6912170808225913,191.46290493011475
0.6912169608190178,191.48020577430725
0.691216854371541,191.49798107147217
0.6912167343837516,191.5151765346527
0.6912166279513469,191.5335133075714
0.6912165079793384,191.55083179473877
0.6912164015620027,191.56904244422913
0.6912162816057721,191.58637309074402
0.6912161752035026,191.604425907135
0.6912160552630472,191.62135219573975
0.6912159488758413,191.63935470581055
0.6912158289511574,191.65660881996155
0.6912157225790122,191.67500615119934
0.6912156026700975,191.69231343269348
0.6912154963130094,191.71019911766052
0.691215376419861,191.7270586490631
0.6912152700778281,191.74468898773193
0.691215150200443,191.76176023483276
0.6912150438734616,191.77983283996582
0.6912149240118363,191.79698157310486
0.6912148176999041,191.81491255760193
0.6912146978540361,191.83174204826355
0.6912145915571501,191.84933757781982
0.6912144717270362,191.8662359714508
0.6912143654451937,191.88432502746582
0.691214245630831,191.90180468559265
0.6912141393640286,191.92017126083374
0.6912140195654147,191.93743777275085
0.6912139133136497,191.95574021339417
0.6912137935307807,191.97324919700623
0.6912136872940507,191.9916911125183
0.6912135675269241,192.00884127616882
0.6912134613052257,192.0268270969391
0.6912133415538386,192.04388570785522
0.6912132353471692,192.0617287158966
0.6912131156115184,192.07885479927063
0.6912130094198753,192.09673237800598
0.6912128896999579,192.1138927936554
0.6912127835233378,192.13193368911743
0.6912126638191513,192.14906001091003
0.6912125576575514,192.16701865196228
0.6912124379690924,192.1840305328369
0.6912123318225101,192.20198822021484
0.6912122121497755,192.21900248527527
0.6912121060182079,192.23686695098877
0.6912119863611951,192.25361013412476
0.6912118802446391,192.2710199356079
0.6912117606033449,192.28766918182373
0.6912116545017977,192.30534720420837
0.6912115348762196,192.32221722602844
0.6912114287896781,192.3401563167572
0.6912113091798125,192.35758328437805
0.6912112031082747,192.37597346305847
0.6912110835141189,192.39324712753296
0.6912109774575812,192.4116668701172
0.6912108578791323,192.429057598114
0.6912107518375923,192.44695353507996
0.6912106322748472,192.46407914161682
0.6912105262483015,192.481835603714
0.6912104067012574,192.49868893623352
0.6912103006897038,192.51662921905518
0.6912101811583578,192.53341221809387
0.6912100751617926,192.55110621452332
0.691209955646142,192.56774067878723
0.6912098496645628,192.5855712890625
0.691209730164604,192.60241842269897
0.691209624198008,192.62011694908142
0.6912095047137382,192.63730311393738
0.6912093987621227,192.65512990951538
0.6912092792935393,192.67202019691467
0.691209173356901,192.68978929519653
0.691209053904001,192.706561088562
0.6912089479823372,192.7243936061859
0.6912088285451176,192.74132919311523
0.6912087226384258,192.7590777873993
0.6912086032168834,192.77588152885437
0.6912084973251602,192.79391980171204
0.6912083779192921,192.8112292289734
0.6912082720425352,192.8291356563568
0.6912081526523385,192.8459916114807
0.6912080467905449,192.86392664909363
0.6912079274160166,192.88119506835938
0.6912078215691833,192.8993227481842
0.6912077022103207,192.91634368896484
0.6912075963784449,192.93423557281494
0.6912074770352449,192.95156621932983
0.6912073712183239,192.96993398666382
0.6912072518907834,192.98760414123535
0.6912071460888141,193.0058205127716
0.6912070267769305,193.0228455066681
0.6912069209899098,193.04046249389648
0.6912068016936802,193.05740451812744
0.6912066959216058,193.0751760005951
0.6912065766410269,193.09213209152222
0.6912064708838958,193.11054468154907
0.6912063516189647,193.12764048576355
0.691206245876774,193.14541292190552
0.691206126627488,193.1626410484314
0.691206020900235,193.18063020706177
0.6912059016665912,193.19736456871033
0.6912057959542723,193.2148847579956
0.6912056767362676,193.2314453125
0.6912055710388807,193.2495937347412
0.6912054518365123,193.26650643348694
0.6912053461540546,193.28400778770447
0.6912052269673191,193.30071783065796
0.6912051212997876,193.31877398490906
0.6912050021286826,193.33546137809753
0.6912048964760744,193.3528904914856
0.6912047773205967,193.36962795257568
0.6912046716829088,193.38721990585327
0.6912045525430555,193.40428972244263
0.6912044469202856,193.42216610908508
0.6912043277960538,193.43902373313904
0.6912042221881984,193.4567358493805
0.691204103079585,193.47366046905518
0.6912039974866417,193.49113297462463
0.6912038783936441,193.50758743286133
0.6912037728156097,193.5248203277588
0.691203653738225,193.54127836227417
0.691203548175097,193.55842876434326
0.6912034291133218,193.57489705085754
0.6912033235650973,193.59227347373962
0.6912032045189289,193.60929536819458
0.6912030989856051,193.62696599960327
0.6912029799550407,193.64350628852844
0.6912028744366144,193.66111588478088
0.6912027554216509,193.677903175354
0.6912026499181199,193.69528031349182
0.6912025309187543,193.71229100227356
0.6912024254301151,193.7304072380066
0.6912023064463452,193.74728441238403
0.6912022009725951,193.76469135284424
0.6912020820044168,193.78181672096252
0.6912019765455533,193.79979920387268
0.6912018575929644,193.81669092178345
0.6912017521489846,193.83471727371216
0.691201633211982,193.8519778251648
0.6912015277828831,193.8701570034027
0.6912014088614638,193.88724517822266
0.6912013034472428,193.9052655696869
0.6912011845414041,193.92222809791565
0.691201079142058,193.93999433517456
0.6912009602517968,193.95702815055847
0.6912008548673227,193.97481036186218
0.6912007359926364,193.99159049987793
0.6912006306230323,194.00990223884583
0.6912005117639174,194.02717399597168
0.6912004064091797,194.04505348205566
0.6912002875656333,194.06162333488464
0.6912001822257595,194.0795454978943
0.6912000633977795,194.09647583961487
0.6911999580727664,194.11464381217957
0.6911998392603491,194.13186883926392
0.6911997339501943,194.14978194236755
0.6911996151533372,194.16672778129578
0.6911995098580375,194.18434166908264
0.6911993910767374,194.2011592388153
0.6911992857962901,194.21909093856812
0.691199167030544,194.23566055297852
0.6911990617649467,194.25286316871643
0.6911989430147518,194.2694115638733
0.6911988377640013,194.28687191009521
0.6911987190293549,194.30329847335815
0.6911986137934482,194.3204483985901
0.6911984950743473,194.33701038360596
0.6911983898532821,194.35440826416016
0.6911982711497235,194.37137293815613
0.6911981659434963,194.38929963111877
0.6911980472554777,194.4059796333313
0.6911979420640858,194.4233808517456
0.6911978233916037,194.44006085395813
0.691197718215045,194.45791339874268
0.6911975995580962,194.47489500045776
0.6911974943963675,194.49317073822021
0.6911973757549499,194.50972509384155
0.6911972706080477,194.5269660949707
0.6911971519821581,194.54349398612976
0.6911970468500804,194.5613784790039
0.6911969282397161,194.5781946182251
0.6911968231224598,194.59607338905334
0.6911967045276173,194.61275815963745
0.6911965994251794,194.63070011138916
0.6911964808458563,194.6472909450531
0.6911963757582342,194.66450452804565
0.6911962571944271,194.68094086647034
0.6911961521216184,194.69821786880493
0.6911960335733247,194.71518397331238
0.691195928515326,194.73277235031128
0.6911958099825427,194.7493119239807
0.6911957049393517,194.7667407989502
0.6911955864220759,194.78344058990479
0.6911954813936887,194.80125546455383
0.6911953628919179,194.8180902004242
0.6911952578783329,194.83579802513123
0.6911951393920636,194.8523395061493
0.6911950343932773,194.8694589138031
0.691194915922507,194.88580775260925
0.691194810938517,194.90298867225647
0.6911946924832423,194.91946506500244
0.6911945875140454,194.93740105628967
0.691194469074264,194.95440936088562
0.6911943641198575,194.97194504737854
0.6911942456955662,194.9890878200531
0.6911941407559475,195.00738215446472
0.6911940223471433,195.02504301071167
0.6911939174223093,195.0430727005005
0.6911937990289895,195.0600905418396
0.6911936941189373,195.078298330307
0.6911935757410992,195.0949785709381
0.6911934708458265,195.11219215393066
0.6911933524834664,195.12863063812256
0.6911932476029702,195.14605808258057
0.691193129256086,195.163019657135
0.6911930243903631,195.18097853660583
0.6911929060589517,195.19790124893188
0.6911928012079998,195.21547555923462
0.6911926828920577,195.23262548446655
0.6911925780558743,195.25096797943115
0.6911924597553994,195.2682707309723
0.6911923549339806,195.28651928901672
0.6911922366489697,195.30394196510315
0.6911921318423134,195.32237458229065
0.6911920135727638,195.33937406539917
0.691191908780867,195.35736775398254
0.6911917905267754,195.3746886253357
0.6911916857496354,195.392475605011
0.691191567510999,195.40937495231628
0.6911914627486133,195.42735052108765
0.6911913445254295,195.4438714981079
0.6911912397777944,195.46107482910156
0.6911911215700602,195.47772526741028
0.6911910168371738,195.4954960346222
0.691190898644886,195.51234245300293
0.6911907939267452,195.52998328208923
0.6911906757499013,195.54701256752014
0.6911905710465032,195.56499338150024
0.6911904528851001,195.5819365978241
0.6911903481964418,195.6002094745636
0.6911902300504765,195.61709356307983
0.6911901253765556,195.63449215888977
0.6911900072460253,195.6512405872345
0.691189902586839,195.66851091384888
0.6911897844717408,195.68493151664734
0.6911896798272857,195.70214700698853
0.691189561727617,195.71869015693665
0.691189457097891,195.7366759777069
0.6911893390136485,195.75325345993042
0.6911892343986483,195.77032136917114
0.6911891163298294,195.7869997024536
0.6911890117295523,195.8046486377716
0.691188893676154,195.82123637199402
0.6911887890905973,195.83857917785645
0.6911886710526168,195.85502409934998
0.6911885664817775,195.87260127067566
0.6911884484592121,195.88914799690247
0.6911883439030876,195.9063835144043
0.6911882258959339,195.9228949546814
0.6911881213545213,195.9402780532837
0.6911880033627769,195.95691108703613
0.6911878988360735,195.97458410263062
0.6911877808597352,195.99111914634705
0.691187676347738,196.00835514068604
0.691187558386803,196.02506399154663
0.6911874538895099,196.0428512096405
0.691187335943975,196.05985140800476
0.6911872314613827,196.07787609100342
0.6911871135312454,196.09460401535034
0.6911870090633512,196.1119945049286
0.6911868911486084,196.12854385375977
0.6911867866954094,196.1457335948944
0.6911866687960586,196.16217231750488
0.6911865643575519,196.1795310974121
0.6911864464735897,196.19627213478088
0.691186342049773,196.2141878604889
0.691186224181197,196.23069095611572
0.6911861197720669,196.2478551864624
0.6911860019188739,196.26432991027832
0.6911858975244279,196.28148007392883
0.6911857796866151,196.2981779575348
0.6911856753068504,196.31552696228027
0.6911855574844153,196.33204174041748
0.6911854531193292,196.34959292411804
0.6911853353122683,196.36660051345825
0.6911852309618577,196.38428139686584
0.6911851131701686,196.40102815628052
0.6911850088344311,196.41869568824768
0.6911848910581109,196.43536639213562
0.6911847867370433,196.4526867866516
0.6911846689760885,196.46920824050903
0.691184564669689,196.48667693138123
0.6911844469240971,196.50336933135986
0.6911843426323617,196.52116560935974
0.6911842249021304,196.53799319267273
0.6911841206250569,196.5557610988617
0.6911840029101823,196.57267475128174
0.6911838986477679,196.59027934074402
0.691183780948248,196.60703206062317
0.6911836767004896,196.62447357177734
0.6911835590163211,196.64102959632874
0.6911834547832163,196.65818786621094
0.6911833371143963,196.67463374137878
0.6911832328959424,196.69191789627075
0.6911831152424681,196.7083694934845
0.6911830110386621,196.72558498382568
0.691182893400531,196.74208688735962
0.6911827892113698,196.75931024551392
0.6911826715885785,196.77573776245117
0.6911825674140596,196.79344034194946
0.6911824498066054,196.810204744339
0.6911823456467263,196.8278362751007
0.6911822280546064,196.84454202651978
0.6911821239093643,196.86192965507507
0.6911820063325754,196.87872695922852
0.6911819022019674,196.89633226394653
0.6911817846405072,196.9128930568695
0.6911816805245303,196.93010568618774
0.6911815629783957,196.9465970993042
0.6911814588770476,196.96429634094238
0.6911813413462358,196.9810962677002
0.691181237259513,196.99843192100525
0.6911811197440212,197.01498699188232
0.6911810156719211,197.03248524665833
0.6911808981717468,197.04923033714294
0.6911807941142672,197.0670554637909
0.6911806766294065,197.0839581489563
0.6911805725865441,197.10120964050293
0.6911804551169951,197.11774444580078
0.6911803510887473,197.13528895378113
0.691180233634507,197.15188598632812
0.691180129620871,197.16930270195007
0.6911800121819358,197.18597316741943
0.691179908182909,197.20335936546326
0.6911797907592767,197.22012209892273
0.6911796867748564,197.23763728141785
0.6911795693665239,197.25424766540527
0.691179465396707,197.2714717388153
0.6911793480036716,197.28795838356018
0.6911792440484554,197.30525517463684
0.6911791266707141,197.32194328308105
0.6911790227300961,197.33917760849
0.691178905367646,197.35567164421082
0.6911788014416231,197.37316966056824
0.6911786840944616,197.38975834846497
0.6911785801830311,197.40705370903015
0.691178462851155,197.42364883422852
0.6911783589543145,197.4410753250122
0.6911782416377212,197.45759510993958
0.6911781377554672,197.47486758232117
0.6911780204541542,197.49139952659607
0.6911779165864845,197.50862216949463
0.691177799300448,197.5252707004547
0.69117769544736,197.5425980091095
0.6911775781765978,197.55900144577026
0.6911774743380882,197.57629561424255
0.6911773570825972,197.592848777771
0.6911772532586639,197.6106207370758
0.6911771360184411,197.62744975090027
0.6911770322090807,197.64508390426636
0.6911769149841236,197.66160893440247
0.6911768111893335,197.6794924736023
0.6911766939796394,197.6963770389557
0.691176590199417,197.71367168426514
0.6911764730049825,197.73028469085693
0.6911763692393251,197.74753618240356
0.6911762520601479,197.76401042938232
0.6911761483090523,197.78129029273987
0.6911760311451294,197.79808282852173
0.691175927408593,197.81586837768555
0.691175810259921,197.83260130882263
0.6911757065379414,197.85029435157776
0.6911755894045183,197.86690950393677
0.6911754856970924,197.88404273986816
0.6911753685789148,197.90048146247864
0.6911752648860402,197.91781187057495
0.6911751477831054,197.93426752090454
0.6911750441047787,197.95154404640198
0.6911749270170838,197.96823358535767
0.6911748233533029,197.9856104850769
0.6911747062808452,198.00211310386658
0.6911746026316069,198.0194070339203
0.6911744855743838,198.03590512275696
0.6911743819396856,198.05347084999084
0.6911742648976935,198.07018041610718
0.6911741612775324,198.08794617652893
0.6911740442507689,198.10490155220032
0.6911739406451425,198.12239146232605
0.6911738236336049,198.13899660110474
0.6911737200425104,198.1564610004425
0.6911736030461956,198.17304253578186
0.6911734994696301,198.19038772583008
0.691173382488535,198.20685005187988
0.6911732789264957,198.22423243522644
0.6911731619606182,198.24098348617554
0.6911730584131024,198.2586314678192
0.6911729414624392,198.27518320083618
0.6911728379294441,198.2928078174591
0.6911727209939925,198.3094642162323
0.6911726174755153,198.32697224617004
0.6911725005552724,198.34362983703613
0.6911723970513105,198.36125564575195
0.6911722801462732,198.37807631492615
0.6911721766568244,198.39562106132507
0.6911720597669898,198.41255402565002
0.6911719562920505,198.43056559562683
0.6911718394174164,198.44779992103577
0.6911717359569839,198.4662971496582
0.691171619097547,198.48368406295776
0.6911715156516193,198.5019371509552
0.6911713988073767,198.51943159103394
0.6911712953759502,198.537828207016
0.6911711785468996,198.55522060394287
0.6911710751299718,198.57350420951843
0.6911709583161099,198.59077405929565
0.6911708549136782,198.60872650146484
0.6911707381150023,198.62581586837769
0.6911706347270639,198.64394450187683
0.6911705179435713,198.6611258983612
0.6911704145701235,198.67922496795654
0.691170297801811,198.69657444953918
0.6911701944428508,198.7148721218109
0.691170077689716,198.73192381858826
0.6911699743452413,198.7499644756317
0.6911698576072811,198.76701593399048
0.6911697542772883,198.7849314212799
0.6911696375545001,198.8019461631775
0.691169534238987,198.81982111930847
0.6911694175313673,198.83671975135803
0.6911693142303316,198.8549473285675
0.6911691975378778,198.87205743789673
0.6911690942513159,198.8899428844452
0.6911689775740257,198.90697073936462
0.6911688743019355,198.92505025863647
0.6911687576398055,198.94226217269897
0.6911686543821841,198.9601275920868
0.6911685377352116,198.9771065711975
0.6911684344920559,198.9951410293579
0.6911683178602387,199.0126085281372
0.6911682146315459,199.030859708786
0.691168098014881,199.04853796958923
0.6911679948006484,199.0669867992401
0.6911678781991325,199.08454728126526
0.6911677749993579,199.1029236316681
0.6911676584129883,199.120108127594
0.6911675552276687,199.13807010650635
0.6911674386564424,199.15533328056335
0.6911673354855752,199.1733090877533
0.6911672189294898,199.1903600692749
0.6911671157730719,199.2083604335785
0.6911669992321243,199.22518229484558
0.6911668960901532,199.24282884597778
0.6911667795643408,199.2599811553955
0.6911666764368137,199.27807903289795
0.6911665599261334,199.2954022884369
0.6911664568130477,199.31358695030212
0.6911663403174968,199.33070731163025
0.6911662372188497,199.3484387397766
0.6911661207384254,199.36564755439758
0.6911660176542141,199.38358092308044
0.6911659011889136,199.4003508090973
0.6911657981191354,199.41788840293884
0.6911656816689555,199.4347927570343
0.691165578613608,199.45307993888855
0.6911654621785465,199.4702079296112
0.6911653591376266,199.4881591796875
0.6911652427176802,199.50515055656433
0.6911651396911851,199.52299690246582
0.6911650232863517,199.53989052772522
0.6911649202742786,199.55744576454163
0.6911648038845546,199.57418274879456
0.6911647008869011,199.59217047691345
0.6911645845122841,199.60937070846558
0.6911644815290473,199.62721014022827
0.6911643651695342,199.6440727710724
0.6911642622007114,199.66188144683838
0.6911641458562996,199.67870616912842
0.6911640429018883,199.69646883010864
0.6911639265725749,199.7133264541626
0.691163823632572,199.73117446899414
0.6911637073183542,199.7484631538391
0.6911636043927574,199.7666687965393
0.6911634880936323,199.78349423408508
0.6911633851824384,199.8012592792511
0.6911632688984032,199.81820154190063
0.69116316600161,199.83608055114746
0.6911630497326621,199.85293292999268
0.6911629468502664,199.87042808532715
0.6911628305964027,199.88730716705322
0.6911627277284017,199.90537881851196
0.6911626114896199,199.92228937149048
0.6911625086360115,199.93992590904236
0.6911623924123081,199.9570541381836
0.6911622895730891,199.9752814769745
0.6911621733644616,199.9923324584961
0.6911620705396295,200.0099241733551
0.6911619543460753,200.02685832977295
0.6911618515356271,200.0450620651245
0.6911617353571434,200.0621943473816
0.6911616325610768,200.07983446121216
0.6911615163976601,200.0967996120453
0.691161413615972,200.11475157737732
0.6911612974676202,200.1321258544922
0.6911611947003082,200.15009951591492
0.6911610785670181,200.16682267189026
0.6911609758140794,200.1847906112671
0.6911608596958485,200.20200777053833
0.6911607569572804,200.21973252296448
0.6911606408541057,200.23715782165527
0.6911605381299053,200.25554370880127
0.6911604220417839,200.27279114723206
0.6911603193319487,200.29118585586548
0.6911602032588781,200.30857706069946
0.691160100563405,200.32702136039734
0.6911599845053823,200.34442329406738
0.691159881824269,200.36260509490967
0.6911597657812913,200.37992238998413
0.6911596631145347,200.3983108997345
0.6911595470865999,200.41550135612488
0.6911594444341974,200.43332982063293
0.6911593284213016,200.45027208328247
0.6911592257832511,200.46840977668762
0.6911591097853915,200.48588013648987
0.6911590071616899,200.50394368171692
0.6911588911788644,200.52074646949768
0.6911587885695087,200.53868556022644
0.6911586726017143,200.5557243824005
0.691158570006702,200.57342648506165
0.6911584540539357,200.59019470214844
0.6911583514732642,200.60790467262268
0.6911582355355235,200.62487816810608
0.69115813296919,200.64311003684998
0.6911580170464718,200.66008734703064
0.6911579144944734,200.67806601524353
0.6911577985867752,200.6950328350067
0.6911576960491097,200.71293091773987
0.6911575801564284,200.7299027442932
0.6911574776330927,200.7476682662964
0.6911573617554257,200.7647042274475
0.6911572592464169,200.7826590538025
0.6911571433837613,200.80004596710205
0.6911570408890773,200.81814408302307
0.6911569250414303,200.8352460861206
0.6911568225610679,200.85317707061768
0.6911567067284269,200.8702368736267
0.6911566042623835,200.88789319992065
0.6911564884447458,200.90468454360962
0.6911563859930185,200.92253971099854
0.6911562701903813,200.9394018650055
0.6911561677529676,200.95727062225342
0.6911560519653275,200.97465467453003
0.691155949542225,200.9928379058838
0.6911558337695799,201.00984168052673
0.6911557313607855,201.02748107910156
0.6911556156031319,201.04446029663086
0.6911555132086433,201.062424659729
0.6911553974659792,201.07938432693481
0.6911552950857934,201.09718418121338
0.6911551793581154,201.114319562912
0.6911550769922298,201.1324656009674
0.6911549612795354,201.15024209022522
0.6911548589279474,201.16849637031555
0.6911547432302334,201.1855833530426
0.6911546408929399,201.2038333415985
0.6911545252102042,201.2210898399353
0.6911544228872029,201.23905754089355
0.6911543072194422,201.25618743896484
0.6911542049107304,201.27417874336243
0.6911540892579421,201.29134964942932
0.691153986963517,201.30976939201355
0.6911538713256984,201.32734417915344
0.6911537690455567,201.3458924293518
0.6911536534227051,201.3635721206665
0.6911535511568448,201.381822347641
0.6911534355489576,201.39928364753723
0.6911533332973757,201.4174461364746
0.6911532177044495,201.4347698688507
0.691153115467144,201.4533462524414
0.691152999889176,201.47094225883484
0.6911528976661437,201.48929572105408
0.6911527821031314,201.50649762153625
0.6911526798943693,201.52447986602783
0.6911525643463102,201.54144883155823
0.6911524621518158,201.55945205688477
0.6911523466187067,201.5764343738556
0.6911522444384778,201.59420204162598
0.691152128920316,201.61153030395508
0.6911520267543495,201.6296501159668
0.6911519112511317,201.64696526527405
0.691151809099425,201.66527462005615
0.6911516936111498,201.682626247406
0.6911515914737,201.7004587650299
0.6911514760003636,201.71731781959534
0.6911513738771684,201.7348096370697
0.691151258418768,201.7517054080963
0.6911511563098242,201.7699522972107
0.6911510408663575,201.78714561462402
0.6911509387716627,201.80510187149048
0.6911508233431267,201.8222577571869
0.6911507212626782,201.84052443504333
0.6911506058490701,201.8576261997223
0.6911505037828655,201.87524366378784
0.6911503883841825,201.8921139240265
0.6911502863322184,201.91031527519226
0.6911501709484579,201.92745923995972
0.691150068910732,201.9455087184906
0.6911499535418912,201.96278476715088
0.6911498515184009,201.98099613189697
0.6911497361644767,201.99831676483154
0.6911496341552195,202.01637744903564
0.6911495188162096,202.03348588943481
0.6911494168211824,202.05125331878662
0.6911493014970834,202.06820607185364
0.6911491995162841,202.08599519729614
0.6911490842070934,202.10291147232056
0.691148982240519,202.12100338935852
0.6911488669462342,202.13845252990723
0.6911487649938817,202.15666508674622
0.6911486497145,202.1741156578064
0.6911485477763668,202.19241404533386
0.6911484325118854,202.2094042301178
0.6911483305879692,202.22744464874268
0.6911482153383848,202.2447361946106
0.6911481134286827,202.26300144195557
0.6911479981939934,202.28012323379517
0.6911478962985026,202.2980477809906
0.691147781078705,202.31524682044983
0.6911476791974233,202.33345580101013
0.6911475639925148,202.3509349822998
0.6911474621254388,202.3692443370819
0.6911473469354168,202.38653182983398
0.6911472450825441,202.40469408035278
0.6911471299074057,202.42189025878906
0.6911470280687341,202.43980383872986
0.6911469129084762,202.4569957256317
0.6911468110840023,202.475182056427
0.6911466959386227,202.4926679134369
0.6911465941283444,202.5109543800354
0.69114647899784,202.52822303771973
0.6911463772017544,202.5462784767151
0.6911462620861224,202.56342458724976
0.691146160304227,202.58143830299377
0.6911460452034648,202.59840655326843
0.6911459434357565,202.61646723747253
0.6911458283498615,202.63346695899963
0.6911457265963379,202.6518931388855
0.6911456115253072,202.66890048980713
0.6911455097859655,202.68686175346375
0.6911453947297962,202.70415210723877
0.6911452930046341,202.72231268882751
0.6911451779633235,202.73935341835022
0.691145076252338,202.7573206424713
0.691144961225883,202.7742395401001
0.6911448595290718,202.79248905181885
0.6911447445174701,202.80971384048462
0.6911446428348299,202.82777094841003
0.6911445278380788,202.84514713287354
0.6911444261696071,202.86348724365234
0.691144311187704,202.8809151649475
0.6911442095333984,202.89885067939758
0.69114409456634,202.91605687141418
0.6911439929261975,202.9343545436859
0.6911438779739818,202.95154762268066
0.6911437763480002,202.96964192390442
0.6911436614106232,202.9869339466095
0.6911435597987997,203.0049102306366
0.6911434448762594,203.02196621894836
0.6911433432785912,203.04031944274902
0.691143228370885,203.05760097503662
0.6911431267873694,203.07555603981018
0.6911430118944943,203.09253406524658
0.691142910325129,203.11049365997314
0.691142795447082,203.12739849090576
0.6911426938918638,203.14562940597534
0.6911425790286424,203.162926197052
0.6911424774875692,203.18122577667236
0.691142362639171,203.19869017601013
0.6911422611122395,203.21684551239014
0.6911421462786612,203.23387694358826
0.6911420447658692,203.25187397003174
0.6911419299471088,203.26870441436768
0.6911418284484532,203.28631615638733
0.6911417136445073,203.303209066391
0.6911416121599858,203.32125806808472
0.6911414973708517,203.3386697769165
0.6911413959004616,203.35664820671082
0.6911412811261366,203.37353467941284
0.6911411796698751,203.3917727470398
0.6911410649103569,203.4091055393219
0.6911409634682213,203.42754483222961
0.6911408487235065,203.4452211856842
0.6911407472954946,203.46369981765747
0.6911406325655804,203.4813973903656
0.6911405311516893,203.49944710731506
0.6911404164365735,203.5164589881897
0.6911403150368003,203.534405708313
0.69114020033648,203.55146265029907
0.6911400989508221,203.569176197052
0.6911399842652945,203.58621525764465
0.6911398828937495,203.6041157245636
0.6911397682230115,203.62130212783813
0.6911396668655768,203.6395502090454
0.6911395522096262,203.6567165851593
0.6911394508662987,203.67476868629456
0.6911393362251324,203.69174528121948
0.6911392348959099,203.70975756645203
0.6911391202695252,203.72665739059448
0.6911390189544053,203.74456334114075
0.6911389043427995,203.76153683662415
0.6911388030417784,203.779456615448
0.6911386884449492,203.79636597633362
0.6911385871580252,203.81418299674988
0.691138472575969,203.83130311965942
0.6911383713031394,203.84962224960327
0.6911382567358542,203.8671202659607
0.6911381554771159,203.88544583320618
0.6911380409245985,203.90281748771667
0.6911379396799492,203.9211230278015
0.6911378251421975,203.93838596343994
0.6911377239116339,203.95664644241333
0.6911376093886445,203.97410607337952
0.6911375081721649,203.99231457710266
0.6911373936639351,204.00936627388
0.6911372924615367,204.02764248847961
0.691137177968064,204.0450358390808
0.6911370767797438,204.06331253051758
0.6911369623010254,204.0805206298828
0.6911368611267804,204.0987458229065
0.691136746662814,204.1161289215088
0.6911366455026421,204.13424134254456
0.691136531053424,204.15128684043884
0.6911364299073229,204.169536113739
0.6911363154728508,204.18684768676758
0.6911362143408175,204.20515251159668
0.6911360999210889,204.22279453277588
0.6911359988031205,204.24109292030334
0.6911358843981326,204.25824213027954
0.6911357832942264,204.2763180732727
0.6911356689039764,204.2936191558838
0.6911355678141302,204.3119101524353
0.6911354534386153,204.3290090560913
0.6911353523628263,204.34729766845703
0.6911352380020436,204.36466217041016
0.6911351369403089,204.38305354118347
0.6911350225942563,204.40012192726135
0.6911349215465735,204.41812133789062
0.6911348072152479,204.4353232383728
0.6911347061816143,204.4534947872162
0.6911345918650127,204.47104787826538
0.691134490845426,204.48988938331604
0.6911343765435456,204.5071668624878
0.6911342755380027,204.52529335021973
0.6911341612508416,204.5424506664276
0.6911340602593397,204.5605595111847
0.6911339459868946,204.5778353214264
0.6911338450094314,204.5963008403778
0.6911337307516998,204.61373114585876
0.6911336297882726,204.63205456733704
0.6911335155452513,204.6492578983307
0.6911334145958576,204.66761994361877
0.6911333003675441,204.6849548816681
0.6911331994321812,204.70291256904602
0.6911330852185731,204.71997261047363
0.691132984297238,204.7381272315979
0.6911328700983324,204.7552375793457
0.6911327691910232,204.7734363079071
0.6911326550068169,204.79076504707336
0.6911325541135304,204.80906009674072
0.6911324399440215,204.8264501094818
0.6911323390647552,204.84490585327148
0.6911322249099402,204.8626663684845
0.6911321240446914,204.88121151924133
0.6911320099045682,204.89884066581726
0.6911319090533342,204.91720843315125
0.6911317949278997,204.93473482131958
0.6911316940906784,204.95311069488525
0.6911315799799301,204.97072005271912
0.691131479156718,204.98890209197998
0.691131365060653,205.0059723854065
0.6911312642514483,205.02434539794922
0.6911311501700643,205.04163002967834
0.6911310493748637,205.05968809127808
0.6911309353081572,205.07684350013733
0.6911308345269583,205.09455585479736
0.6911307204749275,205.11408257484436
0.6911306197077282,205.13203811645508
0.6911305056703695,205.14928793907166
0.6911304049171663,205.1676721572876
0.6911302908944774,205.18498396873474
0.6911301901552684,205.20312762260437
0.6911300761472466,205.2201693058014
0.6911299754220288,205.2388551235199
0.6911298614286715,205.25660157203674
0.691129760717442,205.27515769004822
0.6911296467387462,205.29261469841003
0.6911295460415031,205.31108808517456
0.6911294320774661,205.32883477210999
0.6911293313942064,205.34739923477173
0.6911292174448259,205.36486649513245
0.6911291167755469,205.38344621658325
0.6911290028408198,205.40104293823242
0.6911289021855188,205.41940808296204
0.6911287882654423,205.43681287765503
0.691128687624117,205.45535326004028
0.6911285737186887,205.47271966934204
0.6911284730913363,205.49114966392517
0.6911283592005532,205.50839638710022
0.6911282585871711,205.5267825126648
0.6911281447110306,205.54402208328247
0.6911280441116161,205.56210684776306
0.6911279302501157,205.5795395374298
0.6911278296646662,205.5979461669922
0.6911277158178033,205.61535334587097
0.6911276152463159,205.6334879398346
0.6911275014140872,205.65071630477905
0.6911274008565597,205.66876196861267
0.6911272870389631,205.68575811386108
0.6911271864953927,205.70370244979858
0.6911270726924253,205.7213978767395
0.6911269721628096,205.7394552230835
0.6911268583744682,205.75656056404114
0.6911267578588044,205.7744038105011
0.6911266440850868,205.7912838459015
0.6911265435833721,205.8093376159668
0.6911264298242755,205.8267216682434
0.6911263293365076,205.84496784210205
0.6911262155920294,205.86195826530457
0.6911261151182057,205.88025975227356
0.6911260013883429,205.89740991592407
0.6911259009284607,205.9151167869568
0.6911257872132109,205.93195939064026
0.6911256867672674,205.94975352287292
0.6911255730666278,205.96708464622498
0.6911254726346205,205.9851417541504
0.6911253589485883,206.0022795200348
0.6911252585305147,206.02023696899414
0.691125144859087,206.03695726394653
0.6911250444549446,206.05415058135986
0.6911249307981191,206.07055115699768
0.6911248304079045,206.08788752555847
0.6911247167656789,206.1043164730072
0.6911246163893904,206.1215991973877
0.691124502761761,206.13869857788086
0.6911244023993955,206.15651297569275
0.6911242887863601,206.17337727546692
0.6911241884379153,206.1913468837738
0.6911240748394712,206.20838570594788
0.6911239745049442,206.2261257171631
0.6911238609210889,206.2425775527954
0.6911237606004772,206.25996708869934
0.6911236470312075,206.27673530578613
0.6911235467245086,206.29430413246155
0.6911234331698223,206.31100845336914
0.6911233328770332,206.32822608947754
0.691123219336927,206.3447277545929
0.6911231190580461,206.36194443702698
0.6911230055325179,206.37832522392273
0.6911229052675415,206.39536547660828
0.6911227917565881,206.41192626953125
0.691122691505514,206.42921948432922
0.6911225780091331,206.44575667381287
0.6911224777719589,206.46331453323364
0.691122364290148,206.47977137565613
0.6911222640668703,206.49691224098206
0.6911221505996262,206.51328945159912
0.6911220503902433,206.53043007850647
0.6911219369375635,206.54679417610168
0.6911218367420726,206.56393241882324
0.6911217233039545,206.58038520812988
0.6911216231223526,206.59788489341736
0.6911215096987932,206.61440634727478
0.691121409531078,206.63158559799194
0.6911212961220752,206.64827942848206
0.6911211959682441,206.66570401191711
0.6911210825737946,206.68216967582703
0.6911209824338448,206.69939827919006
0.6911208690539463,206.71599340438843
0.6911207689278753,206.73323488235474
0.6911206555625247,206.74973845481873
0.6911205554503304,206.76689624786377
0.6911204420995254,206.78332805633545
0.6911203420012041,206.80089139938354
0.6911202286649419,206.81734371185303
0.6911201285804922,206.8349370956421
0.6911200152587702,206.85194420814514
0.6911199151881885,206.87012767791748
0.6911198018810037,206.88732385635376
0.6911197018242878,206.90564680099487
0.6911195885316382,206.92269897460938
0.6911194884887859,206.94063067436218
0.6911193752106678,206.9575252532959
0.691119275181676,206.9751923084259
0.6911191619180875,206.99198007583618
0.6911190619029537,207.00980067253113
0.6911189486538918,207.02692818641663
0.6911188486526136,207.0450804233551
0.6911187354180759,207.06219935417175
0.6911186354306504,207.07999396324158
0.6911185222106337,207.09679198265076
0.6911184222370584,207.11452269554138
0.6911183090315605,207.13119888305664
0.6911182090718329,207.14845824241638
0.6911180958808512,207.1649718284607
0.6911179959349686,207.1824357509613
0.6911178827584997,207.19910430908203
0.6911177828264596,207.21648025512695
0.6911176696645017,207.2329604625702
0.6911175697463016,207.25016617774963
0.6911174565988512,207.26672077178955
0.6911173566944883,207.2846794128418
0.6911172435615435,207.30210518836975
0.6911171436710153,207.32017469406128
0.6911170305525726,207.33675527572632
0.6911169306758767,207.35399794578552
0.6911168175719339,207.370530128479
0.6911167177090677,207.38762521743774
0.691116604619622,207.40409779548645
0.6911165047705825,207.42219758033752
0.6911163916956313,207.4389283657074
0.6911162918604163,207.45621252059937
0.6911161787999571,207.47284173965454
0.6911160789785635,207.49010348320007
0.6911159659325938,207.50693130493164
0.6911158661250194,207.5248363018036
0.6911157530935357,207.54179501533508
0.6911156532997781,207.55964851379395
0.6911155402827786,207.57659554481506
0.6911154405028345,207.59427523612976
0.6911153275003159,207.61115741729736
0.6911152277341834,207.6290819644928
0.6911151147461435,207.64589142799377
0.69111501499382,207.66368651390076
0.6911149020202557,207.68060898780823
0.6911148022817383,207.69842553138733
0.6911146893226472,207.71526885032654
0.6911145895979334,207.73293089866638
0.6911144766533125,207.74938583374023
0.6911143769423999,207.76648139953613
0.6911142640122468,207.78290438652039
0.6911141643151328,207.8000431060791
0.6911140513994447,207.81654596328735
0.6911139517161266,207.83368468284607
0.6911138388149014,207.8501582145691
0.6911137391453762,207.86727142333984
0.6911136262586105,207.88371419906616
0.6911135266028763,207.90103387832642
0.6911134137305676,207.91757726669312
0.6911133140886215,207.93468832969666
0.6911132012307675,207.9511058330536
0.6911131016026069,207.9682149887085
0.6911129887592046,207.98456239700317
0.6911128891448269,208.00167798995972
0.6911127763158734,208.0180652141571
0.6911126767152765,208.03531980514526
0.6911125639007694,208.05220413208008
0.6911124643139502,208.07017707824707
0.691112351513887,208.08715438842773
0.691112251940843,208.10473537445068
0.6911121391552209,208.12122297286987
0.6911120395959495,208.138356924057
0.6911119268247657,208.1547417640686
0.6911118272792646,208.17178058624268
0.6911117145225167,208.18827891349792
0.6911116149907831,208.20567750930786
0.6911115022484684,208.2222511768341
0.6911114027304995,208.23935270309448
0.6911112900026152,208.25572872161865
0.6911111904984089,208.27296209335327
0.6911110777849524,208.28953623771667
0.6911109782945054,208.30686593055725
0.6911108655954742,208.3237247467041
0.6911107661187847,208.34119200706482
0.6911106534341758,208.35764622688293
0.6911105539712411,208.3749556541443
0.6911104413010518,208.39139437675476
0.6911103418518693,208.4086456298828
0.691110229196097,208.42509055137634
0.6911101297606639,208.44315338134766
0.6911100171193064,208.46044278144836
0.6911099176976202,208.47879576683044
0.6911098050706744,208.49592661857605
0.6911097056627323,208.513929605484
0.6911095930501957,208.5311722755432
0.6911094936559958,208.54953861236572
0.6911093810578657,208.56697154045105
0.6911092816774045,208.58491611480713
0.6911091690936786,208.60168933868408
0.6911090697269543,208.61940145492554
0.6911089571576293,208.63620519638062
0.6911088578046392,208.65383505821228
0.6911087452497129,208.6705105304718
0.6911086459104542,208.68828988075256
0.6911085333699235,208.705472946167
0.6911084340443937,208.7233121395111
0.6911083215182565,208.7399914264679
0.6911082222064532,208.75739789009094
0.6911081096947063,208.77391123771667
0.6911080103966268,208.79154133796692
0.691107897899268,208.80861115455627
0.6911077986149097,208.8266990184784
0.6911076861319362,208.8437147140503
0.6911075868612965,208.86135697364807
0.6911074743927055,208.87838101387024
0.6911073751357824,208.89587664604187
0.6911072626815712,208.91266441345215
0.6911071634383611,208.93049669265747
0.6911070509985273,208.94761395454407
0.6911069517690287,208.9658808708191
0.6911068393435699,208.98299074172974
0.6911067401277792,209.00065994262695
0.6911066277166922,209.01734280586243
0.6911065285146076,209.03476977348328
0.6911064161178899,209.05144214630127
0.6911063169295087,209.0690610408783
0.6911062045471577,209.08621859550476
0.6911061053724774,209.10448479652405
0.6911059930044904,209.1214416027069
0.691105893843508,209.139093875885
0.6911057814898827,209.15621972084045
0.6911056823425956,209.17392802238464
0.6911055700033292,209.190758228302
0.6911054708697356,209.2082221508026
0.6911053585448251,209.22528743743896
0.6911052594249218,209.24349641799927
0.691105147114365,209.26045441627502
0.6911050480081496,209.27857851982117
0.6911049357119434,209.295401096344
0.691104836619414,209.313658952713
0.6911047243375557,209.33090901374817
0.6911046252587085,209.349041223526
0.6911045129911962,209.3659884929657
0.6911044139260296,209.38350629806519
0.6911043016728604,209.40042662620544
0.6911042026213712,209.41844987869263
0.691104090382542,209.43524765968323
0.6911039913447281,209.452880859375
0.6911038791202364,209.46975231170654
0.6911037800960953,209.48727440834045
0.691103667885939,209.50418877601624
0.6911035688754678,209.52254986763
0.6911034566796435,209.5402913093567
0.6911033576828397,209.5583758354187
0.6911032455013453,209.57560873031616
0.6911031465182067,209.59328198432922
0.6911030343510393,209.61015439033508
0.691102935381563,209.628258228302
0.6911028232287201,209.645521402359
0.6911027242729034,209.6635344028473
0.6911026121343824,209.6806972026825
0.6911025131922233,209.6988410949707
0.6911024010680213,209.71597933769226
0.6911023021395164,209.73398232460022
0.6911021900296312,209.75097727775574
0.6911020911147792,209.7688467502594
0.6911019790192076,209.78576397895813
0.691101880118005,209.80387687683105
0.6911017680367446,209.82089972496033
0.6911016691491891,209.83879160881042
0.6911015570822373,209.85546231269836
0.6911014582083264,209.8728153705597
0.6911013461556809,209.88963413238525
0.6911012472954118,209.90721607208252
0.6911011352570697,209.92404413223267
0.6911010364104399,209.94162821769714
0.6911009243863984,209.95885276794434
0.6911008255534058,209.97722911834717
0.6911007135436621,209.99458193778992
0.691100614724304,210.01282048225403
0.6911005027288559,210.0299813747406
0.6911004039231294,210.0479371547699
0.6911002919419744,210.0649709701538
0.6911001931498769,210.0825159549713
0.6911000811830122,210.09921956062317
0.6910999824045414,210.11732721328735
0.6910998704519644,210.13475728034973
0.691099771687118,210.15270233154297
0.6910996597488255,210.1693353652954
0.691099560997601,210.1866009235382
0.6910994490735907,210.2032811641693
0.6910993503359851,210.22077441215515
0.6910992384262548,210.23826384544373
0.6910991397022656,210.2567195892334
0.6910990278068122,210.27417993545532
0.691098929096437,210.29266929626465
0.6910988172152583,210.3101887702942
0.6910987185184948,210.3285870552063
0.6910986066515877,210.34607458114624
0.691098507968433,210.36460256576538
0.6910983961157952,210.3816213607788
0.6910982974462467,210.39914917945862
0.6910981856078753,210.41637778282166
0.6910980869519308,210.43459606170654
0.6910979751278234,210.45165252685547
0.6910978764854804,210.46951246261597
0.6910977646756342,210.486341714859
0.6910976660468899,210.50457739830017
0.6910975542513027,210.52150225639343
0.6910974556361544,210.53932237625122
0.6910973438548229,210.55636715888977
0.691097245253269,210.57439017295837
0.6910971334861907,210.59138774871826
0.6910970348982276,210.60954117774963
0.6910969231454004,210.62669348716736
0.6910968245710257,210.64462900161743
0.6910967128324469,210.6616768836975
0.6910966142716582,210.67952299118042
0.6910965025473248,210.69640493392944
0.69109640400012,210.71472764015198
0.6910962922900298,210.7320032119751
0.6910961937564057,210.75035500526428
0.6910960820605556,210.7677457332611
0.6910959835405104,210.7861087322235
0.691095871858898,210.80321311950684
0.6910957733524286,210.82118821144104
0.6910956616850513,210.83825993537903
0.691095563192155,210.85577702522278
0.6910954515390105,210.87232971191406
0.6910953530596853,210.88981676101685
0.6910952414207704,210.90679502487183
0.6910951429550137,210.92498016357422
0.691095031330326,210.9420576095581
0.6910949328781352,210.95985078811646
0.6910948212676721,210.97686886787415
0.6910947228290445,210.99528551101685
0.6910946112328036,211.01294112205505
0.6910945128077365,211.03120756149292
0.6910944012257152,211.0482041835785
0.6910943028142066,211.0661916732788
0.6910941912464017,211.08304405212402
0.6910940928484489,211.1010663509369
0.6910939812948586,211.11823105812073
0.6910938829104587,211.13622498512268
0.6910937713710796,211.15330958366394
0.6910936730002307,211.1712908744812
0.6910935614750604,211.18801832199097
0.6910934631177599,211.20536589622498
0.691093351606796,211.2219262123108
0.6910932532630407,211.23951077461243
0.691093141766281,211.25667667388916
0.6910930434360687,211.2747142314911
0.6910929319535097,211.29246473312378
0.6910928336368383,211.31094026565552
0.691092722168478,211.32831192016602
0.6910926238653445,211.34653639793396
0.6910925124111797,211.36393570899963
0.6910924141215818,211.38237619400024
0.6910923026816106,211.39948797225952
0.6910922044055456,211.41766738891602
0.6910920929797649,211.4346342086792
0.6910919947172306,211.45301723480225
0.6910918833056382,211.4704875946045
0.6910917850566317,211.48878383636475
0.6910916736592249,211.50559210777283
0.6910915754237437,211.52351808547974
0.6910914640405198,211.54004645347595
0.6910913658185615,211.55719876289368
0.6910912544495178,211.57372856140137
0.69109115624108,211.59117126464844
0.6910910448862134,211.6080985069275
0.6910909466912939,211.6256959438324
0.6910908353506027,211.64229679107666
0.6910907371691982,211.66036987304688
0.6910906258426793,211.67765927314758
0.6910905276747876,211.69555377960205
0.6910904163624387,211.71258878707886
0.6910903182080576,211.73044800758362
0.691090206909876,211.74765968322754
0.6910901087690025,211.76564002037048
0.6910899974849852,211.78236269950867
0.6910898993576171,211.79949831962585
0.6910897880877622,211.81601881980896
0.6910896899738969,211.83320140838623
0.6910895787182011,211.84992575645447
0.691089480617836,211.86714673042297
0.6910893693762975,211.8835368156433
0.6910892712894298,211.90068554878235
0.6910891600620455,211.9175934791565
0.6910890619886733,211.93500781059265
0.6910889507754405,211.9519488811493
0.6910888527155608,211.96951937675476
0.6910887415164771,211.98657655715942
0.6910886434700879,212.00403118133545
0.6910885322851507,212.02073097229004
0.6910884342522493,212.03795647621155
0.6910883230814555,212.05475449562073
0.6910882250620392,212.07198786735535
0.6910881139053867,212.0887370109558
0.6910880158994529,212.10655856132507
0.6910879047569397,212.1238021850586
0.6910878067644861,212.14172792434692
0.6910876956361084,212.15863394737244
0.6910875976571323,212.17652440071106
0.6910874865428884,212.19387531280518
0.6910873885773875,212.21133184432983
0.6910872774772747,212.22780179977417
0.6910871795252462,212.24496340751648
0.6910870684392612,212.26142048835754
0.6910869705007032,212.27864480018616
0.6910868594288443,212.29508018493652
0.6910867615037536,212.31238317489624
0.6910866504460177,212.32885551452637
0.6910865525343924,212.34603810310364
0.6910864414907767,212.36309003829956
0.691086343592614,212.38076043128967
0.6910862325631162,212.39735627174377
0.6910861346784137,212.41535115242004
0.6910860236630311,212.43229293823242
0.6910859257917862,212.44957375526428
0.6910858147905166,212.4660050868988
0.6910857169327266,212.48337817192078
0.691085605945567,212.50000929832458
0.6910855081012297,212.51796317100525
0.6910853971281775,212.5351538658142
0.6910852992972903,212.55303359031677
0.6910851883383434,212.56993174552917
0.6910850905209037,212.58764362335205
0.691084979576059,212.60425853729248
0.6910848817720644,212.62166023254395
0.6910847708413193,212.63840579986572
0.6910846730507675,212.65670132637024
0.6910845621341197,212.6738154888153
0.6910844643570077,212.6916151046753
0.6910843534544544,212.70841765403748
0.6910842556907804,212.72637701034546
0.691084144802319,212.74326348304749
0.6910840470520799,212.76084327697754
0.6910839361777082,212.777489900589
0.6910838384409016,212.79500031471252
0.6910837275806166,212.81161499023438
0.6910836298572401,212.82870483398438
0.6910835190110396,212.84508728981018
0.6910834213010905,212.86227011680603
0.6910833104689716,212.87910866737366
0.6910832127724474,212.8967547416687
0.691083101954408,212.91321897506714
0.6910830042713062,212.9305419921875
0.6910828934673433,212.947119474411
0.6910827957976615,212.96428179740906
0.6910826850077727,212.98105216026306
0.6910825873515087,212.99880719184875
0.691082476575691,213.01524305343628
0.6910823789328421,213.03261280059814
0.6910822681710931,213.04950404167175
0.6910821705416571,213.06706261634827
0.6910820597939742,213.08356285095215
0.691081962177948,213.1008801460266
0.6910818514443289,213.11748242378235
0.6910817538417102,213.13460564613342
0.6910816431221523,213.1511459350586
0.691081545532939,213.16849565505981
0.6910814348274393,213.18535923957825
0.6910813372516285,213.20360231399536
0.6910812265601849,213.2205467224121
0.6910811289977742,213.23777318000793
0.6910810183203838,213.25426936149597
0.6910809207713707,213.27186393737793
0.6910808101080308,213.28829193115234
0.6910807125724133,213.30536437034607
0.6910806019231214,213.3222017288208
0.6910805044008964,213.33982276916504
0.6910803937656504,213.35685563087463
0.6910802962568154,213.3745255470276
0.6910801856356125,213.39095735549927
0.6910800881401652,213.40837287902832
0.6910799775330028,213.42539072036743
0.6910798800509402,213.4430468082428
0.6910797694578158,213.45950508117676
0.6910796719891364,213.47684288024902
0.6910795614100469,213.4938988685608
0.6910794639547477,213.51146388053894
0.6910793533896912,213.52794647216797
0.6910792559477696,213.5455870628357
0.691079145396743,213.56234622001648
0.691079047968197,213.57959866523743
0.6910789374311979,213.59602880477905
0.6910788400160244,213.61320161819458
0.6910787294930504,213.62965178489685
0.6910786320912472,213.64701318740845
0.6910785215822957,213.66346740722656
0.6910784241938605,213.68071675300598
0.6910783136989288,213.69773316383362
0.6910782163238585,213.71539187431335
0.6910781058429443,213.7320384979248
0.691078008481237,213.74963521957397
0.6910778980143374,213.76638555526733
0.6910778006659904,213.78452444076538
0.691077690213103,213.80128383636475
0.6910775928781138,213.8184633255005
0.6910774824392361,213.83482313156128
0.6910773851176022,213.8518738746643
0.6910772746927316,213.86846661567688
0.6910771773844504,213.88634204864502
0.6910770669735844,213.90303421020508
0.6910769696786535,213.9206669330597
0.6910768592817894,213.93799018859863
0.6910767620002066,213.956125497818
0.6910766516173417,213.97288155555725
0.6910765543491046,213.9906370639801
0.6910764439802364,214.007719039917
0.6910763467253421,214.02597069740295
0.6910762363704681,214.04288506507874
0.6910761391289145,214.0605070590973
0.691076028788032,214.07753086090088
0.6910759315598165,214.09528350830078
0.6910758212329228,214.11198258399963
0.6910757240180428,214.12977862358093
0.6910756137051359,214.1466188430786
0.6910755165035889,214.16426348686218
0.6910754062046661,214.18146395683289
0.6910753090164494,214.19954824447632
0.6910751987315084,214.21651339530945
0.6910751015566198,214.23438429832458
0.6910749912856571,214.2515468597412
0.6910748941240943,214.26957726478577
0.691074783867108,214.28631496429443
0.6910746867188684,214.3035593032837
0.6910745764758559,214.3204369544983
0.691074479340937,214.33794903755188
0.6910743691118957,214.35473895072937
0.6910742719902948,214.3727102279663
0.6910741617752222,214.38965344429016
0.6910740646669372,214.407368183136
0.6910739544658303,214.42403531074524
0.6910738573708585,214.44155883789062
0.6910737471837155,214.45833563804626
0.6910736501020542,214.47570371627808
0.6910735399288721,214.49289989471436
0.6910734428605195,214.5102138519287
0.6910733327012957,214.52714610099792
0.6910732356462486,214.54502820968628
0.6910731255009808,214.56172013282776
0.6910730284592372,214.57909154891968
0.6910729183279226,214.59571719169617
0.69107282129948,214.61304473876953
0.6910727111821161,214.62985515594482
0.6910726141669719,214.64752912521362
0.6910725040635559,214.6642997264862
0.6910724070617077,214.68204760551453
0.6910722969722379,214.69864964485168
0.6910721999836827,214.71608710289001
0.691072089908156,214.73256397247314
0.6910719929328922,214.7501997947693
0.6910718828713057,214.76719641685486
0.6910717859093306,214.78464913368225
0.691071675861682,214.80115413665771
0.691071578912993,214.81843543052673
0.69107146887928,214.8349311351776
0.6910713719438746,214.85215544700623
0.6910712619240944,214.8685426712036
0.6910711650019702,214.8856589794159
0.69107105499612,214.90209293365479
0.6910709580872747,214.9192340373993
0.6910708480953524,214.9361002445221
0.6910707511997831,214.95397543907166
0.6910706412217861,214.97085618972778
0.6910705443394907,214.98872756958008
0.6910704343754164,215.0054702758789
0.6910703375063924,215.02343821525574
0.6910702275562381,215.04063892364502
0.6910701307004828,215.05875992774963
0.6910700207642463,215.07568907737732
0.6910699239217573,215.09311175346375
0.6910698139994359,215.10957217216492
0.6910697171702109,215.12702989578247
0.6910696072618019,215.14350247383118
0.6910695104458383,215.1606593132019
0.6910694005513393,215.17737698554993
0.6910693037486348,215.19479608535767
0.6910691938680431,215.21129894256592
0.6910690970785953,215.22868490219116
0.6910689872119085,215.24597573280334
0.6910688904357145,215.264386177063
0.6910687805829302,215.281751871109
0.6910686838199879,215.29965162277222
0.6910685739811033,215.31682705879211
0.6910684772314102,215.33513569831848
0.6910683674064227,215.35247135162354
0.6910682706699766,215.37043929100037
0.691068160858884,215.38762426376343
0.6910680641356818,215.40544629096985
0.6910679543384812,215.42211961746216
0.6910678576285209,215.43943405151367
0.6910677478452101,215.45586919784546
0.6910676511484891,215.47369933128357
0.6910675413790652,215.49039244651794
0.6910674446955812,215.50752234458923
0.6910673349400421,215.52388501167297
0.6910672382697921,215.54105687141418
0.6910671285281352,215.55744886398315
0.6910670318711175,215.57515001296997
0.6910669221433399,215.5916223526001
0.6910668254995515,215.6087863445282
0.6910667157856508,215.62521362304688
0.6910666191550897,215.64235019683838
0.6910665094550635,215.65878033638
0.6910664128377269,215.67592668533325
0.6910663031515724,215.69233632087708
0.6910662065474582,215.7095799446106
0.691066096875173,215.7262885570526
0.6910660002842786,215.74371480941772
0.6910658906258601,215.76054978370667
0.6910657940481827,215.77803945541382
0.6910656844036288,215.79449439048767
0.6910655878391663,215.81178283691406
0.6910654782084741,215.82822155952454
0.6910653816572239,215.84527206420898
0.6910652720403906,215.8616328239441
0.6910651755023505,215.87888193130493
0.6910650658993742,215.89531993865967
0.6910649693745412,215.9125645160675
0.6910648597854191,215.92894196510315
0.6910647632737913,215.94621419906616
0.6910646536985204,215.96286606788635
0.6910645572000953,215.98017144203186
0.6910644476386738,215.99664998054504
0.6910643511534488,216.01391100883484
0.6910642416058737,216.03046822547913
0.6910641451338464,216.04758310317993
0.6910640356001152,216.0639045238495
0.6910639391412834,216.08099937438965
0.6910638296213936,216.09740376472473
0.6910637331757544,216.11469149589539
0.6910636236697041,216.13110065460205
0.6910635272372552,216.14845609664917
0.6910634177450407,216.16492342948914
0.69106332132578,216.182226896286
0.6910632118473994,216.19892525672913
0.6910631154413243,216.21636581420898
0.6910630059767752,216.23279094696045
0.6910629095838827,216.24990558624268
0.6910628001331628,216.26640701293945
0.6910627037534508,216.28430128097534
0.691062594316557,216.30158710479736
0.6910624979500232,216.31946849822998
0.6910623885269531,216.3360035419464
0.6910622921735952,216.3533217906952
0.6910621827643467,216.36984252929688
0.6910620864241621,216.38728761672974
0.691061977028732,216.40394234657288
0.6910618807017179,216.42127060890198
0.6910617713201044,216.43788862228394
0.6910616750062586,216.45521783828735
0.6910615656384588,216.47175979614258
0.6910614693377793,216.4897255897522
0.6910613599837906,216.50652050971985
0.6910612636962744,216.52389931678772
0.691061154356094,216.54085397720337
0.6910610580817391,216.55823135375977
0.6910609487553652,216.57467818260193
0.6910608524941689,216.59213423728943
0.6910607431815985,216.60886931419373
0.6910606469335584,216.62623238563538
0.6910605376347888,216.64271807670593
0.6910604413999026,216.65992951393127
0.6910603321149321,216.676353931427
0.6910602358931969,216.69371032714844
0.6910601266220222,216.71015739440918
0.6910600304134362,216.7272880077362
0.6910599211560549,216.74396991729736
0.6910598249606152,216.7614188194275
0.6910597157170253,216.77798795700073
0.6910596195347296,216.7955927848816
0.6910595103049281,216.81239867210388
0.6910594141357741,216.83014273643494
0.6910593049197584,216.84676933288574
0.6910592087637434,216.86402010917664
0.6910590995615116,216.88038611412048
0.6910590034186332,216.8975646495819
0.6910588942301822,216.91399312019348
0.6910587981004385,216.93117833137512
0.6910586889257656,216.94756031036377
0.6910585928091536,216.96485805511475
0.6910584836482572,216.9813895225525
0.6910583875447744,216.998854637146
0.691058278397651,217.01525807380676
0.6910581823072955,217.0324079990387
0.6910580731739433,217.04870772361755
0.6910579770967121,217.06568837165833
0.6910578679771283,217.0820496082306
0.6910577719130194,217.09917497634888
0.6910576628072014,217.1155276298523
0.6910575667562121,217.1326186656952
0.6910574576641576,217.14902520179749
0.6910573616262855,217.1661958694458
0.691057252547992,217.18255996704102
0.6910571565232347,217.19975638389587
0.6910570474586997,217.21632885932922
0.6910569514470549,217.23349738121033
0.6910568423962755,217.24994683265686
0.6910567463977407,217.26710152626038
0.6910566373607148,217.28348183631897
0.6910565413752878,217.30084347724915
0.6910564323520124,217.31795835494995
0.6910563363796907,217.33577871322632
0.6910562273701634,217.35228204727173
0.6910561314109444,217.36942672729492
0.6910560224151633,217.3858187198639
0.6910559264690446,217.40300512313843
0.6910558174870066,217.41964077949524
0.6910557215539858,217.43716549873352
0.6910556125856888,217.45360255241394
0.6910555166657631,217.47083973884583
0.6910554077112046,217.48740410804749
0.6910553118043719,217.50460624694824
0.6910552028635493,217.52132534980774
0.6910551069698074,217.53854274749756
0.6910549980427179,217.55496621131897
0.6910549021620642,217.57211351394653
0.6910547932487053,217.58867859840393
0.6910546973811376,217.6060016155243
0.691054588481507,217.62248945236206
0.6910544926270227,217.63963723182678
0.6910543837411182,217.65611863136292
0.6910542878997143,217.67318534851074
0.691054179027533,217.68962502479553
0.691054083199208,217.70680737495422
0.6910539743407474,217.72319912910461
0.6910538785254986,217.74036288261414
0.6910537696807562,217.75687408447266
0.691053673878581,217.7742760181427
0.6910535650475546,217.79084253311157
0.6910534692584505,217.80803108215332
0.6910533604411374,217.8244891166687
0.6910532646651022,217.8415789604187
0.6910531558614997,217.85793471336365
0.6910530600985311,217.875097990036
0.6910529513086368,217.89146184921265
0.6910528555587321,217.90856623649597
0.6910527467825438,217.9249622821808
0.6910526510457008,217.94216656684875
0.6910525422832157,217.95862364768982
0.691052446559432,217.97636032104492
0.6910523378106477,217.9932873249054
0.6910522420999206,218.01059889793396
0.6910521333648347,218.0270471572876
0.691052037667162,218.0441575050354
0.6910519289457718,218.06048226356506
0.6910518332611513,218.07763028144836
0.6910517245534542,218.09412598609924
0.6910516288818832,218.11138606071472
0.691051520187877,218.12781476974487
0.6910514245293529,218.14492058753967
0.6910513158490353,218.16133499145508
0.6910512202035558,218.1784222126007
0.6910511115369239,218.19475436210632
0.6910510159044871,218.21203422546387
0.6910509072515384,218.22864603996277
0.6910508116321413,218.24590611457825
0.6910507029928736,218.26230883598328
0.6910506073865141,218.27936100959778
0.6910504987609248,218.29574012756348
0.6910504031676001,218.31287336349487
0.6910502945556865,218.3294382095337
0.6910501989753949,218.34735894203186
0.6910500903771547,218.36427307128906
0.6910499948098932,218.38149189949036
0.6910498862253237,218.39789128303528
0.6910497906710901,218.41503810882568
0.6910496821001891,218.4317605495453
0.6910495865589811,218.45003390312195
0.6910494780017461,218.4673445224762
0.6910493824735607,218.48547863960266
0.6910492739299893,218.5024287700653
0.6910491784148246,218.52038288116455
0.6910490698849143,218.53770875930786
0.6910489743827675,218.5557885169983
0.6910488658665155,218.5729603767395
0.6910487703773851,218.59124970436096
0.6910486618747886,218.608478307724
0.6910485663986717,218.62651944160461
0.6910484579097291,218.6433253288269
0.6910483624466228,218.66086053848267
0.6910482539713312,218.6774868965149
0.6910481585212335,218.69511222839355
0.6910480500595906,218.7116949558258
0.6910479546224993,218.72906064987183
0.691047846174502,218.74543046951294
0.6910477507504145,218.76256275177002
0.691047642316061,218.77960419654846
0.6910475469049749,218.79778027534485
0.6910474384842624,218.81458854675293
0.6910473430861751,218.83177161216736
0.6910472346791011,218.8482973575592
0.6910471392940106,218.86568474769592
0.6910470309005727,218.88217782974243
0.6910469355284766,218.89929008483887
0.6910468271486723,218.91569447517395
0.6910467317895679,218.93297219276428
0.6910466234233947,218.94943809509277
0.6910465280772797,218.96715664863586
0.6910464197247351,218.98416376113892
0.6910463243916074,219.00167322158813
0.6910462160526888,219.01824498176575
0.6910461207325453,219.03556632995605
0.6910460124072506,219.05200576782227
0.6910459171000897,219.06920671463013
0.6910458087884159,219.08550024032593
0.6910457134942346,219.1027193069458
0.6910456051961801,219.11974000930786
0.691045509914976,219.13714981079102
0.6910454016305374,219.15361547470093
0.6910453063623088,219.17080688476562
0.6910451980914839,219.1872787475586
0.6910451028362279,219.20441126823425
0.6910449945790145,219.22084879875183
0.6910448993367284,219.23828506469727
0.6910447910931238,219.25488877296448
0.6910446958638057,219.2728328704834
0.6910445876338074,219.2893362045288
0.6910444924174547,219.3066303730011
0.6910443842010605,219.32341980934143
0.6910442889976708,219.34111952781677
0.691044180794878,219.35761785507202
0.691044085604449,219.37533044815063
0.6910439774152551,219.3919861316681
0.6910438822377842,219.40984201431274
0.6910437740621868,219.42671298980713
0.6910436788976722,219.44417476654053
0.6910435707356681,219.46077871322632
0.6910434755841071,219.47832608222961
0.6910433674356949,219.49484944343567
0.691043272297085,219.5119776725769
0.6910431641622619,219.52834391593933
0.6910430690366003,219.54550170898438
0.691042960915364,219.5626790523529
0.6910428658026488,219.58042359352112
0.6910427576949963,219.59703493118286
0.6910426625952254,219.61431694030762
0.6910425545011547,219.63128089904785
0.6910424594143252,219.64864253997803
0.6910423513338335,219.6651828289032
0.6910422562599431,219.68235206604004
0.6910421481930282,219.6988718509674
0.6910420531320746,219.71675777435303
0.6910419450787337,219.7334852218628
0.6910418500307145,219.7507302761078
0.6910417419909456,219.76720261573792
0.6910416469558587,219.78477549552917
0.6910415389296588,219.80161142349243
0.6910414439075011,219.81903648376465
0.6910413358948687,219.83548164367676
0.6910412408856381,219.8527262210846
0.6910411328865698,219.8696391582489
0.6910410378902645,219.88740992546082
0.6910409299047577,219.903972864151
0.6910408349213748,219.92118334770203
0.6910407269494272,219.93771147727966
0.6910406319789649,219.9549205303192
0.6910405240205746,219.97127985954285
0.6910404290630293,219.9884488582611
0.6910403211181936,220.0051486492157
0.6910402261735639,220.02302241325378
0.6910401182422802,220.03967690467834
0.6910400233105637,220.057471036911
0.6910399153928294,220.07450795173645
0.691039820474023,220.0924985408783
0.6910397125698361,220.10967469215393
0.691039617663938,220.1277642250061
0.6910395097732955,220.14465713500977
0.6910394148803033,220.1622178554535
0.6910393070032032,220.1791603565216
0.6910392121231143,220.19651007652283
0.6910391042595541,220.21308636665344
0.6910390093923662,220.23110389709473
0.6910389015423426,220.2484860420227
0.6910388066880537,220.26680326461792
0.6910386988515657,220.2839572429657
0.6910386040101728,220.30214285850525
0.6910384961872167,220.32001876831055
0.691038401358718,220.3385066986084
0.6910382935492917,220.35621786117554
0.6910381987336844,220.3746852874756
0.6910380909377856,220.39200091362
0.6910379961350678,220.41045379638672
0.691037888352694,220.42753624916077
0.6910377935628624,220.44522428512573
0.691037685794011,220.46187925338745
0.6910375910170644,220.47986721992493
0.6910374832617333,220.4966917037964
0.6910373884976687,220.51459288597107
0.6910372807558549,220.53135800361633
0.6910371860046699,220.54937195777893
0.6910370782763714,220.5663001537323
0.6910369835380636,220.58446955680847
0.691036875823278,220.60140013694763
0.6910367810978452,220.61879920959473
0.6910366733965695,220.63567471504211
0.6910365786840093,220.6538302898407
0.6910364709962415,220.67056035995483
0.6910363762965513,220.6878252029419
0.6910362686222892,220.70444655418396
0.6910361739354669,220.72235417366028
0.6910360662747073,220.73931097984314
0.6910359716007506,220.75720405578613
0.6910358639534914,220.77403903007507
0.6910357692923976,220.7915780544281
0.6910356616586366,220.8084592819214
0.6910355670104036,220.8264811038971
0.6910354593901381,220.84314155578613
0.6910353647547636,220.86056756973267
0.6910352571479911,220.87717819213867
0.6910351625254723,220.89428901672363
0.6910350549321906,220.9111258983612
0.6910349603225253,220.9290270805359
0.6910348527427319,220.94565153121948
0.691034758145918,220.96317601203918
0.6910346505796101,220.97992944717407
0.6910345559956451,220.99770855903625
0.6910344484428205,221.01445412635803
0.691034353871702,221.03166890144348
0.6910342463323583,221.0481436252594
0.6910341517740841,221.06529116630554
0.6910340442482187,221.08170175552368
0.6910339497027862,221.09895372390747
0.6910338421903969,221.1159315109253
0.6910337476578036,221.13357210159302
0.6910336401588878,221.1500105857849
0.6910335456391317,221.16717624664307
0.6910334381536868,221.18373346328735
0.6910333436467655,221.2010202407837
0.6910332361747894,221.21750664710999
0.6910331416807003,221.23473811149597
0.6910330342221902,221.25139808654785
0.6910329397409313,221.2694227695465
0.6910328322958851,221.28633975982666
0.6910327378274534,221.30370903015137
0.6910326303958686,221.32089042663574
0.6910325359402624,221.33905696868896
0.6910324285221361,221.35635805130005
0.6910323340793526,221.37450337409973
0.691032226674683,221.39136171340942
0.69103213224472,221.4092538356781
0.6910320248535045,221.426851272583
0.6910319304363595,221.4450867176056
0.6910318230585956,221.46229434013367
0.6910317286542667,221.47999000549316
0.6910316212899514,221.49668383598328
0.691031526898436,221.51400446891785
0.6910314195475676,221.53064823150635
0.6910313251688631,221.54848504066467
0.6910312178314387,221.5653681755066
0.6910311234655433,221.58324146270752
0.6910310161415609,221.6002345085144
0.6910309217884715,221.6179976463318
0.6910308144779282,221.63467693328857
0.6910307201376429,221.6522569656372
0.6910306128405367,221.66915774345398
0.6910305185130533,221.6865589618683
0.6910304112293814,221.70318913459778
0.6910303169146972,221.72120904922485
0.6910302096444574,221.73813271522522
0.69103011534257,221.75541234016418
0.6910300080857599,221.77182388305664
0.6910299137966672,221.78960919380188
0.6910298065532839,221.80661416053772
0.6910297122769836,221.82402849197388
0.6910296050470254,221.84104800224304
0.6910295107835147,221.85879373550415
0.6910294035669787,221.8757975101471
0.6910293093162554,221.89325284957886
0.6910292021131392,221.90985822677612
0.6910291078752014,221.92719888687134
0.6910290006855028,221.944171667099
0.6910289064603476,221.9618058204651
0.6910287992840641,221.97869324684143
0.6910287050716895,221.99630069732666
0.6910285979088184,222.01335787773132
0.691028503709222,222.03123807907104
0.6910283965597607,222.04782676696777
0.6910283023729402,222.06506299972534
0.6910281952368866,222.0816628932953
0.6910281010628396,222.09908413887024
0.6910279939401915,222.1155173778534
0.6910278997789155,222.1328341960907
0.6910277926696701,222.1492292881012
0.6910276985211627,222.1668872833252
0.691027591425318,222.18373370170593
0.6910274972895769,222.20103645324707
0.6910273902071301,222.21753883361816
0.691027296084153,222.23483443260193
0.6910271890151017,222.25134229660034
0.6910270949048865,222.26843976974487
0.6910269878492282,222.2849736213684
0.6910268937517723,222.30221962928772
0.6910267867095049,222.318674325943
0.6910266926248061,222.33573579788208
0.6910265855959266,222.35209441184998
0.6910264915239823,222.3694896697998
0.691026384508489,222.38587284088135
0.6910262904492971,222.40295362472534
0.6910261834471872,222.4193799495697
0.6910260894007453,222.43729305267334
0.6910259824120163,222.454669713974
0.691025888378322,222.47253513336182
0.6910257814029718,222.4890694618225
0.6910256873820225,222.50633335113525
0.6910255804200482,222.52284502983093
0.6910254864118425,222.54003405570984
0.6910253794632419,222.5563769340515
0.6910252854677763,222.57350850105286
0.6910251785325472,222.59038877487183
0.6910250845498198,222.60813999176025
0.6910249776279596,222.62513399124146
0.6910248836579684,222.64258551597595
0.6910247767494743,222.65941667556763
0.6910246827922165,222.67733812332153
0.691024575897087,222.69390678405762
0.6910244819525605,222.71112084388733
0.6910243750707925,222.72784614562988
0.6910242811389948,222.7453236579895
0.6910241742705859,222.76176500320435
0.6910240803515149,222.77961611747742
0.6910239734964625,222.7964220046997
0.6910238795901159,222.81426429748535
0.6910237727484181,222.83126306533813
0.6910236788547931,222.8492693901062
0.6910235720264475,222.8665006160736
0.6910234781455418,222.884348154068
0.6910233713305455,222.90116500854492
0.6910232774623575,222.91916513442993
0.6910231706607085,222.93596839904785
0.6910230768052348,222.95365047454834
0.6910229700169305,222.9709017276764
0.6910228761741696,222.9886770248413
0.6910227693992077,223.00577592849731
0.6910226755691569,223.02394151687622
0.6910225688075349,223.04087924957275
0.6910224749901919,223.05856490135193
0.6910223682419073,223.07552790641785
0.6910222744372699,223.09301209449768
0.6910221677023202,223.10992789268494
0.6910220739103861,223.12817120552063
0.6910219671887691,223.1449248790741
0.691021873409536,223.16210889816284
0.6910217667012492,223.17857766151428
0.6910216729347146,223.19587588310242
0.6910215662397555,223.21268248558044
0.691021472485917,223.23021173477173
0.6910213658042834,223.24698877334595
0.6910212720631387,223.26453471183777
0.6910211653948282,223.2814655303955
0.691021071666375,223.29911041259766
0.691020965011385,223.31597089767456
0.6910208712956214,223.33370399475098
0.6910207646539495,223.3505392074585
0.6910206709508725,223.36791491508484
0.691020564322516,223.38440251350403
0.6910204706321238,223.40155363082886
0.691020364017081,223.41841506958008
0.691020270339371,223.43618488311768
0.691020163737639,223.45281887054443
0.6910200700726088,223.47039222717285
0.6910199634841853,223.48753118515015
0.691019869831833,223.50526547431946
0.6910197632567155,223.52192664146423
0.691019669617038,223.53910112380981
0.6910195630552246,223.55549144744873
0.6910194694282201,223.57326102256775
0.6910193628797078,223.58996510505676
0.6910192692653739,223.60721898078918
0.6910191627301606,223.62370944023132
0.691019069128495,223.64167189598083
0.6910189626065782,223.6586935520172
0.6910188690175787,223.67658376693726
0.6910187625089557,223.69332766532898
0.6910186689326197,223.71055841445923
0.6910185624372887,223.72699856758118
0.6910184688736138,223.7441806793213
0.6910183623915722,223.7605803012848
0.6910182688405564,223.77845859527588
0.6910181623718015,223.7954227924347
0.6910180688334423,223.81352925300598
0.6910179623779718,223.83082032203674
0.6910178688522669,223.84909987449646
0.6910177624100786,223.86612129211426
0.6910176688970258,223.884339094162
0.6910175624681172,223.90145635604858
0.6910174689677139,223.91909384727478
0.6910173625520828,223.93572854995728
0.6910172690643269,223.95387530326843
0.6910171626619704,223.97100043296814
0.6910170691868596,223.9888265132904
0.6910169627977756,224.00626826286316
0.6910168693353077,224.02444100379944
0.6910167629594933,224.04154014587402
0.6910166695096662,224.05926704406738
0.6910165631471197,224.07578110694885
0.6910164697099304,224.0936951637268
0.6910163633606495,224.11067390441895
0.6910162699360957,224.1285321712494
0.6910161636000773,224.1455910205841
0.6910160701881569,224.16342520713806
0.6910159638653993,224.1800994873047
0.6910158704661105,224.19762778282166
0.6910157641566108,224.21472787857056
0.6910156707699504,224.2324573993683
0.6910155644737066,224.24892711639404
0.6910154710996724,224.2667315006256
0.6910153648166821,224.28350257873535
0.6910152714552725,224.3011462688446
0.691015165185533,224.31795501708984
0.691015071836745,224.3351650238037
0.691014965580254,224.35155653953552
0.6910148722440856,224.36870622634888
0.6910147660008404,224.38573503494263
0.6910146726772898,224.40359592437744
0.6910145664472883,224.42023396492004
0.6910144731363522,224.43741106987
0.691014366919592,224.45407128334045
0.6910142736212685,224.4714550971985
0.6910141674177476,224.48844814300537
0.6910140741320346,224.50617122650146
0.69101396794175,224.52283120155334
0.691013874668645,224.53994059562683
0.6910137684915945,224.55626964569092
0.6910136752310949,224.57342767715454
0.6910135690672765,224.59031295776367
0.6910134758193803,224.60783100128174
0.6910133696687909,224.62443447113037
0.691013276433496,224.6419506072998
0.691013170296134,224.65887594223022
0.6910130770734375,224.67666482925415
0.6910129709492998,224.6935818195343
0.6910128777392002,224.71100544929504
0.6910127716282845,224.72744727134705
0.691012678430779,224.7451205253601
0.6910125723330831,224.76217937469482
0.6910124791481697,224.77962493896484
0.6910123730636913,224.7961344718933
0.6910122798913668,224.81341886520386
0.6910121738201036,224.83005619049072
0.6910120806603665,224.84795308113098
0.6910119746023159,224.86487245559692
0.6910118814551638,224.8828387260437
0.6910117754103234,224.89996242523193
0.6910116822757538,224.9180076122284
0.6910115762441216,224.9349400997162
0.6910114831221323,224.95277428627014
0.6910113771037052,224.96965312957764
0.691011283994294,224.9878499507904
0.6910111779890702,225.00489616394043
0.6910110848922345,225.0229001045227
0.6910109789002113,225.03977870941162
0.6910108858159494,225.05760526657104
0.6910107798371246,225.0747034549713
0.6910106867654334,225.09236550331116
0.6910105807998047,225.10906672477722
0.6910104877406824,225.12682843208313
0.6910103817882471,225.1435468196869
0.6910102887416912,225.16118955612183
0.6910101828024472,225.17782187461853
0.6910100897684556,225.19523668289185
0.6910099838424002,225.21187829971313
0.6910098908209706,225.22949624061584
0.691009784908102,225.24679803848267
0.6910096918992317,225.26491284370422
0.6910095859995469,225.28193378448486
0.691009493003234,225.29977107048035
0.6910093871167308,225.31740951538086
0.6910092941329731,225.3356614112854
0.6910091882596491,225.3528172969818
0.6910090952884439,225.37093782424927
0.691008989428297,225.3882761001587
0.691008896469642,225.40624737739563
0.6910087906226698,225.42329621315002
0.691008697676563,225.44126677513123
0.691008591842763,225.45810675621033
0.691008498909202,225.47591519355774
0.6910083930885718,225.49251627922058
0.6910083001675541,225.50990319252014
0.6910081943600912,225.5268850326538
0.6910081014516147,225.54482913017273
0.6910079956573169,225.56149101257324
0.6910079027613795,225.5786805152893
0.6910077969802442,225.59515118598938
0.6910077040968434,225.61242532730103
0.6910075983288683,225.62895321846008
0.6910075054580022,225.646164894104
0.691007399703185,225.66253995895386
0.6910073068448503,225.68029952049255
0.6910072011031888,225.69724011421204
0.6910071082573842,225.71481776237488
0.6910070025288758,225.7312788963318
0.6910069096955985,225.7484724521637
0.6910068039802408,225.76485085487366
0.6910067111594884,225.78195309638977
0.6910066054572793,225.7983477115631
0.6910065126490498,225.81552481651306
0.691006406959987,225.83191919326782
0.6910063141642779,225.8491096496582
0.6910062084883586,225.86553072929382
0.6910061157051679,225.8828525543213
0.69100601004239,225.89940285682678
0.6910059172717152,225.91676497459412
0.6910058116220762,225.93339610099792
0.691005718863915,225.9506196975708
0.6910056132274125,225.9671061038971
0.6910055204817629,225.98440384864807
0.6910054148583947,226.00078964233398
0.6910053221252542,226.01815056800842
0.6910052165150175,226.03462052345276
0.6910051237943837,226.0517077445984
0.6910050181972769,226.06825971603394
0.6910049254891476,226.08559107780457
0.6910048199051677,226.10196256637573
0.6910047272095408,226.1193404197693
0.6910046216386854,226.13574695587158
0.6910045289555585,226.15297317504883
0.6910044233978254,226.16930437088013
0.6910043307271961,226.1864149570465
0.6910042251825833,226.20290207862854
0.6910041325244493,226.2203016281128
0.6910040269929543,226.23673462867737
0.6910039343473132,226.25391221046448
0.6910038288289334,226.27042078971863
0.6910037361957829,226.28766250610352
0.6910036306905162,226.3041753768921
0.6910035380698545,226.3216314315796
0.691003432577698,226.33844232559204
0.6910033399695227,226.35587787628174
0.6910032344904743,226.37252235412598
0.691003141894783,226.38968992233276
0.6910030364288405,226.40627145767212
0.6910029438456309,226.42360401153564
0.6910028383927916,226.44006061553955
0.6910027458220613,226.45725655555725
0.6910026403823235,226.47372603416443
0.6910025478240699,226.4909369945526
0.6910024423974309,226.50731897354126
0.6910023498516522,226.52439880371094
0.6910022444381098,226.54076886177063
0.6910021519048036,226.5585856437683
0.691002046504355,226.57536721229553
0.6910019539835193,226.5929799079895
0.6910018485961624,226.60939836502075
0.6910017560877942,226.62665629386902
0.6910016507135268,226.64305925369263
0.6910015582176248,226.66017746925354
0.6910014528564439,226.67654514312744
0.6910013603730051,226.69430923461914
0.6910012550249088,226.71162033081055
0.6910011625539314,226.7294373512268
0.6910010572189175,226.74606823921204
0.6910009647603989,226.7634518146515
0.6910008594384649,226.77986526489258
0.6910007669924028,226.79725193977356
0.691000661683546,226.81370615959167
0.6910005692499382,226.83098721504211
0.6910004639541568,226.84729766845703
0.691000371533001,226.86441779136658
0.6910002662502924,226.8808045387268
0.6910001738415864,226.898193359375
0.6910000685719482,226.91475582122803
0.6909999761756899,226.9322271347046
0.6909998709191197,226.94891166687012
0.6909997785353065,226.9662549495697
0.6909996732918021,226.98341059684753
0.6909995809204319,227.00099205970764
0.6909994756899908,227.01749229431152
0.6909993833310609,227.0347764492035
0.6909992781136811,227.05116200447083
0.69099918576719,227.06834983825684
0.6909990805628686,227.08477759361267
0.6909989882288137,227.10197257995605
0.6909988830375484,227.11837458610535
0.6909987907159275,227.1353554725647
0.6909986855377165,227.15170001983643
0.6909985932285267,227.16887021064758
0.6909984880633673,227.18518662452698
0.6909983957666069,227.20219540596008
0.6909982906144969,227.21853303909302
0.6909981983301637,227.23561763763428
0.6909980931911004,227.25196766853333
0.6909980009191916,227.26899814605713
0.6909978957931731,227.2853741645813
0.6909978035336871,227.30251288414001
0.6909976984207109,227.31907415390015
0.6909976061736448,227.33629035949707
0.6909975010737086,227.35289120674133
0.6909974088390606,227.37012147903442
0.6909973037521617,227.38643312454224
0.6909972115299293,227.40349054336548
0.6909971064560657,227.41995882987976
0.6909970142462469,227.43704843521118
0.6909969091854161,227.45344996452332
0.6909968169880085,227.47066712379456
0.6909967119402082,227.4870572090149
0.6909966197552092,227.5041744709015
0.6909965147204373,227.52056193351746
0.690996422547845,227.5376262664795
0.6909963175260989,227.55407309532166
0.6909962253659111,227.5716621875763
0.6909961203571882,227.58862400054932
0.6909960282094023,227.60668182373047
0.6909959232137008,227.62388825416565
0.6909958310783147,227.64207935333252
0.6909957260956318,227.65879225730896
0.6909956339726434,227.67619252204895
0.690995529002977,227.69273567199707
0.6909954368923839,227.7101879119873
0.6909953319357317,227.727445602417
0.6909952398375314,227.74556970596313
0.6909951348938909,227.76228952407837
0.6909950428080815,227.77946615219116
0.6909949378774503,227.7960193157196
0.6909948458040296,227.81357502937317
0.6909947408864056,227.8300666809082
0.6909946488253709,227.84720635414124
0.6909945439207518,227.86366891860962
0.6909944518721011,227.88072323799133
0.6909943469804841,227.89707970619202
0.6909942549442154,227.91457772254944
0.6909941500655985,227.9312584400177
0.6909940580417092,227.94862508773804
0.69099395317609,227.96511101722717
0.6909938611645777,227.9823272228241
0.6909937563119544,227.99864435195923
0.6909936643128171,228.0157985687256
0.6909935594731863,228.0322620868683
0.6909934674864219,228.04933047294617
0.6909933626597817,228.06567907333374
0.6909932706853879,228.08331513404846
0.6909931658717364,228.10006046295166
0.6909930739097103,228.11725115776062
0.690992969109045,228.13365006446838
0.6909928771593848,228.15075159072876
0.6909927723717032,228.16714215278625
0.6909926804344068,228.18427443504333
0.6909925756597063,228.20056080818176
0.6909924837347713,228.21783113479614
0.6909923789730501,228.23438119888306
0.6909922870604744,228.25150513648987
0.6909921823117297,228.26789784431458
0.6909920904115107,228.28510642051697
0.6909919856757406,228.3018639087677
0.6909918937878762,228.31951999664307
0.6909917890650782,228.33638739585876
0.6909916971895661,228.35384798049927
0.6909915924797377,228.37056851387024
0.690991500616576,228.38788962364197
0.6909913959197148,228.40430283546448
0.690991304068901,228.4217505455017
0.6909911993850049,228.43894696235657
0.6909911075465367,228.45715761184692
0.6909910028756032,228.47438025474548
0.6909909110494786,228.49237418174744
0.6909908063915056,228.50907444953918
0.6909907145777219,228.5272285938263
0.690990609932707,228.54437136650085
0.6909905181312622,228.56262373924255
0.6909904134992032,228.57979273796082
0.690990321710095,228.59795093536377
0.6909902170909891,228.61498188972473
0.6909901253142153,228.63277959823608
0.6909900207080608,228.64928936958313
0.6909899289436188,228.6666543483734
0.6909898243504131,228.68320393562317
0.6909897325983012,228.70050740242004
0.6909896280180419,228.71690964698792
0.6909895362782577,228.73479795455933
0.6909894317109422,228.75207328796387
0.6909893399834834,228.7692084312439
0.6909892354291101,228.78584957122803
0.6909891437139744,228.80313396453857
0.69098903917254,228.81964826583862
0.6909889474697254,228.8368945121765
0.6909888429412283,228.85327410697937
0.6909887512507324,228.870441198349
0.6909886467351699,228.88729739189148
0.6909885550569903,228.90500044822693
0.6909884505543609,228.92167043685913
0.6909883588884951,228.93929290771484
0.6909882543987954,228.95596575737
0.690988162745242,228.97355914115906
0.69098805826847,228.9900984764099
0.6909879666272263,229.00734305381775
0.6909878621633802,229.02373385429382
0.6909877705344435,229.04140996932983
0.6909876660835204,229.05826544761658
0.6909875744668887,229.075523853302
0.6909874700288869,229.091970205307
0.6909873784245583,229.10941576957703
0.6909872739994748,229.12596344947815
0.6909871824074469,229.1431543827057
0.6909870779952796,229.15951943397522
0.6909869864155506,229.1766004562378
0.6909868820162968,229.19356775283813
0.6909867904488641,229.2109932899475
0.6909866860625222,229.2274191379547
0.690986594507383,229.24456238746643
0.6909864901339503,229.26106643676758
0.690986398591103,229.27824807167053
0.6909862942305776,229.2946002483368
0.6909862027000195,229.31199550628662
0.6909860983523984,229.32870078086853
0.6909860068341281,229.3465814590454
0.6909859024994093,229.3633749485016
0.6909858109934237,229.38090538978577
0.6909857066716049,229.39742040634155
0.6909856151779024,229.41464519500732
0.6909855108689811,229.43118047714233
0.6909854193875591,229.4483244419098
0.6909853150915335,229.4648458957672
0.6909852236223897,229.4829113483429
0.690985119339257,229.49989104270935
0.6909850278823891,229.51731491088867
0.6909849236121475,229.53373193740845
0.6909848321675534,229.55097556114197
0.6909847279102002,229.56746363639832
0.6909846364778774,229.58473777770996
0.6909845322334102,229.60119700431824
0.6909844408133572,229.61842155456543
0.6909843365817739,229.63581013679504
0.6909842451739877,229.65405178070068
0.6909841409552863,229.67077374458313
0.690984049559765,229.68809390068054
0.6909839453539424,229.7047152519226
0.6909838539706836,229.72240042686462
0.690983749777738,229.7388939857483
0.6909836584067399,229.7564492225647
0.6909835542266686,229.77323174476624
0.6909834628679289,229.79137349128723
0.6909833587007301,229.80928659439087
0.6909832673542462,229.826997756958
0.6909831631999171,229.84357142448425
0.6909830718656871,229.860981464386
0.6909829677242255,229.87757563591003
0.6909828764022468,229.89481496810913
0.6909827722736508,229.91122841835022
0.6909826809639216,229.92853236198425
0.6909825768481885,229.94541764259338
0.6909824855507065,229.96351289749146
0.6909823814478341,229.98030281066895
0.6909822901625965,229.99763774871826
0.6909821860725828,230.0144820213318
0.6909820947995879,230.03189659118652
0.6909819907224299,230.04831910133362
0.6909818994616755,230.06540632247925
0.6909817953973716,230.0818750858307
0.6909817041488551,230.0996799468994
0.6909816000974023,230.11652660369873
0.6909815088611221,230.13369011878967
0.6909814048225186,230.1501338481903
0.6909813135984717,230.16756963729858
0.6909812095727156,230.1841447353363
0.6909811183609,230.20127749443054
0.6909810143479882,230.21772980690002
0.690980923148402,230.23586893081665
0.6909808191483326,230.25338077545166
0.6909807279609731,230.27139616012573
0.6909806239737438,230.28850984573364
0.6909805327986095,230.30684685707092
0.6909804288242174,230.32408714294434
0.6909803376613055,230.34235668182373
0.6909802336997491,230.35936164855957
0.6909801425490576,230.37743663787842
0.690980038600334,230.39422750473022
0.6909799474618609,230.41148900985718
0.6909798435259679,230.42799544334412
0.6909797523997108,230.44557166099548
0.6909796484766462,230.46195769309998
0.6909795573626024,230.4793198108673
0.6909794534523644,230.49570059776306
0.690979362350532,230.5130808353424
0.6909792584531177,230.53026270866394
0.6909791673634944,230.54801297187805
0.690979063478902,230.56451511383057
0.6909789724014858,230.58178067207336
0.6909788685297122,230.5985975265503
0.6909787774645012,230.616370677948
0.6909786736055444,230.6331295967102
0.6909785825525357,230.6509804725647
0.690978478706394,230.66825127601624
0.6909783876655855,230.68634748458862
0.6909782838322561,230.70329451560974
0.6909781928036455,230.7208194732666
0.6909780889831264,230.73731231689453
0.6909779979667118,230.75465035438538
0.6909778941590006,230.77153754234314
0.6909778031547796,230.7894651889801
0.6909776993598735,230.80742764472961
0.6909776083678442,230.8306233882904
0.6909775045857416,230.8502905368805
0.6909774136059016,230.86859941482544
0.6909773098365996,230.88573241233826
0.6909772188689465,230.9032142162323
0.6909771151124434,230.92002606391907
0.690977024156975,230.93764448165894
0.6909769204132682,230.95454740524292
0.6909768294699824,230.97234392166138
0.6909767257390697,230.98907732963562
0.6909766348079643,231.00702166557312
0.6909765310898435,231.02400636672974
0.690976440170916,231.04208135604858
0.6909763364655847,231.05902123451233
0.6909762455588334,231.0764241218567
0.6909761418662888,231.09308242797852
0.6909760509717114,231.11055707931519
0.6909759472919518,231.12723183631897
0.690975856409546,231.14442348480225
0.690975752742569,231.1607804298401
0.6909756618723323,231.17825937271118
0.6909755582181357,231.19519543647766
0.6909754673600661,231.21274280548096
0.6909753637186472,231.22932505607605
0.6909752728727427,231.2465856075287
0.6909751692440997,231.26308751106262
0.6909750784103579,231.2802438735962
0.6909749747944886,231.2966547012329
0.6909748839729069,231.3145010471344
0.6909747803698084,231.33184385299683
0.6909746895603854,231.35031819343567
0.6909745859700556,231.3678331375122
0.6909744951727884,231.38607382774353
0.6909743915952256,231.40335083007812
0.6909743008101124,231.42128491401672
0.6909741972453135,231.43846035003662
0.690974106472352,231.45681428909302
0.6909740029203151,231.47391819953918
0.6909739121595029,231.49185967445374
0.6909738086202261,231.5086793899536
0.690973717871561,231.52595257759094
0.6909736143450413,231.5424165725708
0.6909735236085215,231.55972695350647
0.690973420094757,231.57611274719238
0.6909733293703801,231.59328722953796
0.6909732258693683,231.60986828804016
0.6909731351571318,231.62784481048584
0.6909730316688709,231.6446750164032
0.6909729409687726,231.66278052330017
0.6909728374932599,231.68015551567078
0.690972746805298,231.6983745098114
0.6909726433425312,231.71522855758667
0.6909725526667033,231.7325882911682
0.6909724492166807,231.7491409778595
0.690972358552984,231.7664132118225
0.6909722551157025,231.78352880477905
0.6909721644641361,231.8016233444214
0.6909720610395939,231.81884050369263
0.6909719704001548,231.83651399612427
0.6909718669883491,231.85327553749084
0.6909717763610351,231.87120056152344
0.6909716729619645,231.88786482810974
0.6909715823467732,231.90510249137878
0.6909714789604351,231.92154669761658
0.6909713883573646,231.93882727622986
0.6909712849837563,231.95594215393066
0.6909711943928044,231.97378277778625
0.6909710910319241,231.99030685424805
0.6909710004530886,232.0075466632843
0.6909708971049335,232.02444863319397
0.6909708065382125,232.0420582294464
0.6909707032027808,232.05859899520874
0.6909706126481716,232.0757384300232
0.6909705093254604,232.09257340431213
0.6909704187829611,232.10998106002808
0.6909703154729686,232.12650799751282
0.6909702249425769,232.14364767074585
0.690970121645301,232.16005420684814
0.6909700311270147,232.1773555278778
0.6909699278424531,232.19371914863586
0.6909698373362698,232.21086049079895
0.6909697340644201,232.22741961479187
0.6909696435703376,232.2452232837677
0.6909695403111973,232.26215648651123
0.6909694498292139,232.27948141098022
0.6909693465827811,232.29588389396667
0.6909692561128943,232.31319212913513
0.6909691528791663,232.32972812652588
0.6909690624213739,232.3470494747162
0.6909689592003487,232.36347723007202
0.6909688687546485,232.3805332183838
0.6909687655463237,232.39725637435913
0.6909686751127136,232.41532921791077
0.6909685719170873,232.43209648132324
0.6909684814955648,232.44926190376282
0.6909683783126342,232.46576619148254
0.6909682879031976,232.48353123664856
0.6909681847329605,232.50009894371033
0.6909680943356074,232.51729345321655
0.6909679911780621,232.53377962112427
0.6909679007927899,232.5515820980072
0.6909677976479335,232.56843447685242
0.6909677072747408,232.5856683254242
0.6909676041425714,232.60210013389587
0.6909675137814552,232.61938786506653
0.6909674106619704,232.63581728935242
0.6909673203129286,232.65299081802368
0.6909672172061261,232.66938424110413
0.6909671268691574,232.68705677986145
0.6909670237750352,232.70382142066956
0.6909669334501363,232.72145223617554
0.6909668303686916,232.73806381225586
0.6909667400558611,232.75525999069214
0.6909666369870922,232.77201771736145
0.6909665466863272,232.78997898101807
0.6909664436302316,232.80670857429504
0.6909663533415308,232.8240671157837
0.6909662502981061,232.8410415649414
0.6909661600214664,232.85839557647705
0.6909660569907105,232.87475609779358
0.6909659667261303,232.89174628257751
0.6909658637080407,232.9081780910492
0.6909657734555179,232.92610239982605
0.6909656704500928,232.94279646873474
0.6909655802096248,232.9600794315338
0.6909654772168614,232.97666192054749
0.6909653869884461,232.99429512023926
0.6909652840083426,233.0107398033142
0.6909651937919778,233.02793169021606
0.6909650908245318,233.04447889328003
0.6909650006202156,233.06181597709656
0.6909648976654246,233.07878470420837
0.6909648074731545,233.09653782844543
0.6909647045310165,233.1137819290161
0.6909646143507907,233.1320719718933
0.6909645114213036,233.1490936279297
0.6909644212531192,233.1667835712433
0.6909643183362804,233.18363285064697
0.6909642281801359,233.20098900794983
0.6909641252759432,233.2177734375
0.6909640351318361,233.2359118461609
0.6909639322402874,233.25273895263672
0.6909638421082156,233.2703082561493
0.6909637392293086,233.28713870048523
0.6909636491092701,233.30481719970703
0.6909635462430019,233.32163834571838
0.6909634561349945,233.33912467956543
0.6909633532813636,233.3557894229889
0.6909632631853848,233.37382626533508
0.690963160344389,233.39084029197693
0.6909630702604368,233.4083034992218
0.6909629674320732,233.42533683776855
0.6909628773601456,233.44333958625793
0.6909627745444127,233.4599781036377
0.690962684484507,233.4774513244629
0.6909625816814025,233.494313955307
0.6909624916335165,233.51149606704712
0.6909623888430377,233.5278389453888
0.69096229880717,233.54501366615295
0.6909621960293145,233.56140041351318
0.6909621060054627,233.5791208744049
0.6909620032402284,233.59590363502502
0.6909619132283905,233.61313319206238
0.6909618104757751,233.62964344024658
0.6909617204759481,233.64715456962585
0.6909616177359496,233.6636025905609
0.6909615277481316,233.6811752319336
0.690961425020748,233.69829869270325
0.6909613350449374,233.71622800827026
0.6909612323301658,233.73322367668152
0.6909611423663597,233.751567363739
0.6909610396641986,233.7686905860901
0.6909609497123951,233.78614115715027
0.6909608470228416,233.8028531074524
0.6909607570830384,233.82077741622925
0.6909606544060908,233.83767366409302
0.690960564478286,233.85571599006653
0.6909604618139413,233.87286043167114
0.6909603718981328,233.89076948165894
0.6909602692463894,233.90747785568237
0.6909601793425749,233.92531967163086
0.69096007670343,233.94264459609985
0.6909599868116072,233.96058583259583
0.690959884185059,233.97720551490784
0.6909597943052259,233.9946448802948
0.6909596916912719,234.01152682304382
0.6909596018234262,234.02936935424805
0.6909594992220645,234.04646968841553
0.690959409366204,234.06426692008972
0.6909593067774321,234.08117628097534
0.6909592169335546,234.09891605377197
0.6909591143573702,234.11585187911987
0.6909590245254741,234.1337549686432
0.6909589219618749,234.1507806777954
0.6909588321419574,234.1683235168457
0.6909587295909413,234.184805393219
0.6909586397830003,234.20184779167175
0.690958537244565,234.21843719482422
0.6909584474485985,234.2362380027771
0.690958344922742,234.25284385681152
0.6909582551387475,234.2699680328369
0.6909581526254673,234.28642773628235
0.6909580628534432,234.3036811351776
0.690957960352737,234.3200740814209
0.6909578705926807,234.33719944953918
0.6909577681045466,234.35360670089722
0.6909576783564559,234.37080788612366
0.6909575758808912,234.3873951435089
0.6909574861447642,234.40509009361267
0.6909573836817671,234.42168188095093
0.6909572939576014,234.43913531303406
0.6909571915071696,234.4556450843811
0.6909571017949631,234.47291135787964
0.690956999357094,234.49015474319458
0.690956909656845,234.50750184059143
0.6909568072315369,234.52400040626526
0.6909567175432422,234.5410454273224
0.6909566151304921,234.55741381645203
0.6909565254541508,234.57487630844116
0.6909564230539567,234.59177923202515
0.690956333389566,234.60914063453674
0.6909562310019258,234.62575459480286
0.6909561413494835,234.64327597618103
0.6909560389743954,234.65995597839355
0.690955949333899,234.6772289276123
0.6909558469713608,234.69376850128174
0.6909557573428086,234.71107983589172
0.6909556549928171,234.72774124145508
0.6909555653762066,234.74573183059692
0.6909554630387605,234.76280236244202
0.69095537343409,234.78044748306274
0.6909552711091865,234.79713416099548
0.6909551815164539,234.81481647491455
0.6909550792040907,234.8313775062561
0.6909549896232934,234.8489682674408
0.6909548873234687,234.86580729484558
0.6909547977546049,234.88343381881714
0.690954695467316,234.8999547958374
0.6909546059103832,234.91713047027588
0.6909545036356285,234.93362498283386
0.6909544140906247,234.9508740901947
0.6909543118284013,234.9672327041626
0.6909542222953243,234.98451972007751
0.6909541200456305,235.00109362602234
0.6909540305244783,235.01927065849304
0.6909539282873115,235.0364317893982
0.6909538387780816,235.0539584159851
0.69095373655344,235.07056403160095
0.6909536470561305,235.08804631233215
0.6909535448440113,235.10483479499817
0.6909534553586203,235.12272262573242
0.6909533531590215,235.1394555568695
0.6909532636855463,235.15691137313843
0.690953161498466,235.17334818840027
0.6909530720369046,235.19047355651855
0.6909529698623402,235.2068145275116
0.6909528804126908,235.22403478622437
0.6909527782506398,235.24128222465515
0.6909526888129003,235.259418964386
0.6909525866633609,235.276540517807
0.6909524972375286,235.29428791999817
0.6909523951004987,235.31113481521606
0.6909523056865712,235.32949042320251
0.6909522035620485,235.3468189239502
0.6909521141600247,235.36494064331055
0.6909520120480065,235.38190054893494
0.6909519226578837,235.40006732940674
0.6909518205583682,235.41685700416565
0.6909517311801441,235.43424010276794
0.690951629093129,235.45108580589294
0.6909515397268017,235.46862387657166
0.6909514376522846,235.48533010482788
0.690951348297852,235.5028920173645
0.6909512462358308,235.5194206237793
0.6909511568932905,235.53689622879028
0.6909510548437634,235.55337929725647
0.690950965513113,235.57046484947205
0.6909508634760771,235.5868422985077
0.690950774157315,235.6040494441986
0.6909506721327684,235.6204056739807
0.690950582825892,235.63755083084106
0.6909504808138326,235.65406727790833
0.6909503915188403,235.67128586769104
0.6909502895192655,235.68766903877258
0.6909502002361548,235.70483493804932
0.6909500982490628,235.72134232521057
0.6909500089778317,235.7386119365692
0.6909499070032198,235.7550196647644
0.6909498177438659,235.77216243743896
0.6909497157817324,235.78889894485474
0.6909496265342536,235.80664467811584
0.6909495245845962,235.82318997383118
0.6909494353489903,235.8406276702881
0.6909493334118065,235.85704684257507
0.690949244188072,235.87420535087585
0.6909491422633594,235.8908851146698
0.6909490530514935,235.90844535827637
0.6909489511392501,235.92488884925842
0.6909488619392513,235.94212818145752
0.6909487600394749,235.9586968421936
0.6909486708513404,235.97614908218384
0.6909485689640287,235.99267554283142
0.6909484797877564,236.01018404960632
0.6909483779129079,236.02674436569214
0.6909482887484955,236.04386138916016
0.690948186886107,236.06019234657288
0.6909480977335531,236.07734322547913
0.6909479958836228,236.0939075946808
0.6909479067429246,236.1112241744995
0.6909478049054506,236.12774777412415
0.6909477157766061,236.14499974250793
0.6909476139515857,236.16149473190308
0.690947524834593,236.1785762310028
0.6909474230220236,236.194890499115
0.6909473339168806,236.21219396591187
0.6909472321167611,236.22857880592346
0.690947143023465,236.24574756622314
0.6909470412357924,236.26217532157898
0.6909469521543419,236.279559135437
0.6909468503791141,236.29611110687256
0.6909467613095067,236.31338047981262
0.6909466595467215,236.33000707626343
0.690946570488955,236.34767150878906
0.6909464687386105,236.3642737865448
0.6909463796926828,236.38173961639404
0.6909462779547764,236.39837431907654
0.6909461889206853,236.4156310558319
0.6909460871952149,236.432208776474
0.6909459981729582,236.44992804527283
0.6909458964599219,236.4669270515442
0.6909458074494976,236.4846441745758
0.6909457057488928,236.5017683506012
0.690945616750299,236.51941657066345
0.6909455150621233,236.53632831573486
0.6909454260753576,236.55430483818054
0.6909453243996094,236.5712170600891
0.6909452354246693,236.58877205848694
0.6909451337613461,236.60552048683167
0.6909450447982303,236.62313175201416
0.6909449431473295,236.63984060287476
0.6909448541960356,236.65739798545837
0.6909447525575555,236.67381262779236
0.6909446636180807,236.69099950790405
0.6909445619920189,236.70735812187195
0.6909444730643621,236.7248022556305
0.6909443714507165,236.74148607254028
0.6909442825348748,236.75874304771423
0.6909441809336432,236.77522110939026
0.6909440920296146,236.79285740852356
0.6909439904407947,236.8101258277893
0.6909439015485772,236.8283326625824
0.690943799972167,236.84543585777283
0.6909437110917582,236.86318945884705
0.6909436095277554,236.8799924850464
0.6909435206591533,236.89759635925293
0.6909434191075556,236.9148132801056
0.6909433302507587,236.9330291748047
0.6909432287115637,236.95018076896667
0.6909431398665691,236.9679079055786
0.6909430383397747,236.9846203327179
0.6909429495065806,237.002197265625
0.6909428479921847,237.01892709732056
0.6909427591707891,237.03667092323303
0.6909426576687894,237.0534908771515
0.6909425688591897,237.07068300247192
0.6909424673695843,237.08722615242004
0.6909423785717785,237.1053159236908
0.6909422770945652,237.12197351455688
0.6909421883085516,237.13914966583252
0.6909420868437277,237.1555619239807
0.6909419980695035,237.1727330684662
0.6909418966170673,237.18905639648438
0.6909418078546309,237.20605301856995
0.69094170641458,237.2223982810974
0.6909416176639291,237.2397119998932
0.6909415162362612,237.2561776638031
0.690941427497394,237.2736189365387
0.690941326082107,237.28994846343994
0.6909412373550208,237.3071403503418
0.6909411359521124,237.3236436843872
0.6909410472368053,237.340722322464
0.6909409458462735,237.35710835456848
0.6909408571427436,237.3746213912964
0.690940755764586,237.3910460472107
0.6909406670728309,237.40828466415405
0.6909405657070455,237.42472958564758
0.6909404770270632,237.44186234474182
0.6909403756736476,237.45828914642334
0.6909402870054363,237.47573494911194
0.6909401856643884,237.49237966537476
0.6909400970079452,237.50989031791687
0.6909399956792628,237.5265007019043
0.6909399070345863,237.543683052063
0.6909398057182672,237.56007409095764
0.690939717085355,237.57721495628357
0.690939615781397,237.5935661792755
0.6909395271602469,237.61066794395447
0.6909394258686479,237.62708806991577
0.6909393372592578,237.6441786289215
0.6909392359800154,237.66056370735168
0.6909391473823832,237.67770671844482
0.6909390461154953,237.69420766830444
0.6909389575296192,237.71139764785767
0.6909388562750839,237.72775840759277
0.6909387677009613,237.74483704566956
0.690938666458776,237.76125860214233
0.6909385778964044,237.77842211723328
0.6909384766665676,237.79476356506348
0.6909383881159461,237.81183624267578
0.6909382868984543,237.82840490341187
0.6909381983595799,237.8465723991394
0.6909380971544321,237.86385703086853
0.690938008627303,237.88138365745544
0.6909379074344966,237.8978190422058
0.6909378189191105,237.91488432884216
0.6909377177386433,237.93153834342957
0.6909376292349981,237.94927597045898
0.6909375280668679,237.9657895565033
0.6909374395749618,237.98295187950134
0.6909373384191663,237.99936246871948
0.6909372499389969,238.01672387123108
0.6909371487955344,238.03329157829285
0.6909370603270993,238.05067992210388
0.6909369591959671,238.06714296340942
0.6909368707392648,238.08415293693542
0.6909367696204605,238.1004991531372
0.6909366811754887,238.11783981323242
0.6909365800690109,238.13453722000122
0.6909364916357672,238.15187883377075
0.6909363905416129,238.1684331893921
0.6909363021200958,238.18568563461304
0.6909362010382634,238.20217370986938
0.6909361126284702,238.21954107284546
0.690936011558957,238.23633122444153
0.6909359231608859,238.25368857383728
0.6909358221036903,238.27008152008057
0.6909357337173389,238.28745102882385
0.6909356326724583,238.3045289516449
0.6909355442978248,238.3220672607422
0.6909354432652569,238.3386824131012
0.6909353549023393,238.3562114238739
0.6909352538820822,238.3728859424591
0.6909351655308777,238.39019513130188
0.6909350645229295,238.4065465927124
0.6909349761834367,238.42368292808533
0.6909348751877943,238.44083905220032
0.690934786860011,238.45906019210815
0.6909346858766735,238.47606992721558
0.690934597560597,238.49389266967773
0.6909344965895615,238.51106762886047
0.69093440828519,238.52942276000977
0.6909343073264541,238.54676270484924
0.6909342190337858,238.56481456756592
0.6909341180873476,238.58174896240234
0.6909340298063802,238.5992410182953
0.6909339288722375,238.61567091941833
0.6909338406029689,238.63284826278687
0.6909337396811195,238.64942169189453
0.6909336514235478,238.66699647903442
0.6909335505139894,238.68377542495728
0.6909334622681119,238.70160388946533
0.6909333613708425,238.7186348438263
0.6909332731366578,238.73611998558044
0.6909331722516753,238.75267338752747
0.6909330840291807,238.77000546455383
0.6909329831564828,238.78672528266907
0.6909328949456764,238.80405807495117
0.690932794085261,238.82050609588623
0.6909327058861408,238.83764839172363
0.6909326050380057,238.8545081615448
0.6909325168505694,238.87279963493347
0.6909324160147124,238.88968086242676
0.6909323278389582,238.90690279006958
0.6909322270153769,238.92341589927673
0.6909321388513026,238.94108390808105
0.6909320380399949,238.95784735679626
0.6909319498875984,238.9757537841797
0.6909318490885622,238.99229049682617
0.6909317609478415,239.01010084152222
0.6909316601610747,239.02720880508423
0.6909315720320273,239.04505848884583
0.690931471257528,239.06184601783752
0.6909313831401518,239.07940816879272
0.6909312823779175,239.0960030555725
0.6909311942722108,239.11319088935852
0.690931093522239,239.12971377372742
0.6909310054282002,239.1469075679779
0.6909309046904888,239.16392397880554
0.6909308166081148,239.18159198760986
0.6909307158826621,239.19826674461365
0.6909306278119511,239.2156319618225
0.6909305270987548,239.23229718208313
0.6909304390397049,239.2495903968811
0.6909303383387624,239.266051530838
0.6909302502913715,239.2831482887268
0.6909301496026813,239.29962372779846
0.6909300615669469,239.31770873069763
0.6909299608905064,239.33461451530457
0.6909298728664267,239.351891040802
0.6909297722022337,239.36837911605835
0.6909296841898066,239.38588452339172
0.6909295835378596,239.4023995399475
0.6909294955370827,239.41955375671387
0.6909293948973786,239.43596386909485
0.6909293069082505,239.4533531665802
0.6909292062807875,239.4703071117401
0.6909291183033056,239.48789381980896
0.6909290176880816,239.50465893745422
0.6909289297222438,239.52209568023682
0.6909288291192566,239.53873443603516
0.6909287411650611,239.55594635009766
0.6909286405743084,239.57237124443054
0.6909285526317526,239.5904266834259
0.6909284520532327,239.60775351524353
0.6909283641223148,239.62603974342346
0.6909282635560253,239.64293909072876
0.690928175636743,239.6601665019989
0.6909280750826814,239.6768627166748
0.6909279871750333,239.69421863555908
0.6909278866331976,239.7112331390381
0.690927798737181,239.72913265228271
0.690927698207569,239.74642992019653
0.6909276103231818,239.76471710205078
0.6909275098057919,239.78173685073853
0.690927421933032,239.7994532585144
0.6909273214278615,239.81607723236084
0.6909272335667271,239.8334596157074
0.6909271330737738,239.8500783443451
0.6909270452242627,239.8674111366272
0.6909269447435247,239.88461017608643
0.6909268569056348,239.9030532836914
0.6909267564371093,239.9205677509308
0.6909266686108387,239.93867111206055
0.6909265681545241,239.9558436870575
0.6909264803398706,239.9739544391632
0.6909263798957648,239.99086165428162
0.6909262920927262,240.0082402229309
0.6909261916608268,240.02491116523743
0.6909261038694008,240.04245376586914
0.6909260034497058,240.0594527721405
0.6909259156698907,240.077312707901
0.6909258152623977,240.09410071372986
0.6909257274941913,240.11160683631897
0.6909256270988985,240.12886691093445
0.6909255393422986,240.14671778678894
0.6909254389592037,240.1634590625763
0.6909253512142083,240.18139386177063
0.6909252508433089,240.19828462600708
0.690925163109916,240.2163383960724
0.6909250627512105,240.23379230499268
0.6909249750294176,240.2521195411682
0.6909248746829033,240.26953887939453
0.6909247869727091,240.28801727294922
0.690924686638384,240.30547380447388
0.6909245989397856,240.32386541366577
0.6909244986176477,240.34153246879578
0.6909244109306437,240.35986518859863
0.6909243106206907,240.37729859352112
0.6909242229452786,240.39526319503784
0.690924122647508,240.41202354431152
0.6909240349836857,240.42951488494873
0.6909239346980961,240.4463918209076
0.6909238470458616,240.4638226032257
0.6909237467724504,240.4807276725769
0.6909236591318016,240.49894094467163
0.6909235588705664,240.51633667945862
0.690923471241502,240.53466844558716
0.690923370992441,240.551992893219
0.6909232833749576,240.5702793598175
0.6909231831380688,240.58717799186707
0.6909230955321652,240.60495257377625
0.6909229953074459,240.62218618392944
0.6909229077131194,240.64034175872803
0.6909228075005681,240.65786504745483
0.6909227199178171,240.67616176605225
0.6909226197174314,240.6932773590088
0.6909225321462535,240.7110116481781
0.6909224319580309,240.72804617881775
0.6909223443984246,240.74564719200134
0.6909222442223631,240.76231479644775
0.690922156674326,240.780526638031
0.6909220565104237,240.79775953292847
0.6909219689739535,240.81556344032288
0.6909218688222081,240.83237195014954
0.6909217812973029,240.85050582885742
0.6909216811577126,240.86758732795715
0.69092159364437,240.88565611839294
0.6909214935169321,240.9026279449463
0.6909214060151504,240.92074155807495
0.6909213058998632,240.9379985332489
0.6909212184096404,240.95623898506165
0.6909211183065013,240.97316932678223
0.6909210308278351,240.99118041992188
0.6909209307368422,241.00869393348694
0.6909208432697309,241.0269420146942
0.6909207431908819,241.04428815841675
0.690920655735323,241.06255888938904
0.6909205556686159,241.080011844635
0.6909204682246075,241.0983259677887
0.6909203681700402,241.11555290222168
0.69092028073758,241.13372135162354
0.6909201806951505,241.15088033676147
0.6909200932742366,241.16913294792175
0.6909199932439424,241.18675923347473
0.6909199058345729,241.20526814460754
0.690919805816412,241.22296333312988
0.6909197184185846,241.2415189743042
0.6909196184125551,241.25904297828674
0.6909195310262677,241.2774519920349
0.6909194310323671,241.29521131515503
0.6909193436576178,241.31405115127563
0.6909192436758441,241.3319787979126
0.6909191563126309,241.35078048706055
0.6909190563429818,241.36891674995422
0.6909189689913025,241.38755083084106
0.690918869033776,241.4053270816803
0.690918781693628,241.4239101409912
0.6909186817482227,241.44170331954956
0.6909185944196042,241.46043252944946
0.6909184944863169,241.47840905189514
0.6909184071692267,241.49683237075806
0.6909183072480555,241.51444911956787
0.6909182199424907,241.53325772285461
0.6909181200334334,241.5511953830719
0.6909180327393923,241.56971096992493
0.690917932842447,241.58755230903625
0.6909178455599271,241.60645866394043
0.6909177456750915,241.62444043159485
0.6909176584040913,241.6429784297943
0.6909175585313633,241.66069078445435
0.6909174712718805,241.67933797836304
0.690917371411258,241.69704461097717
0.6909172841632902,241.7156183719635
0.6909171843147709,241.73329949378967
0.6909170970783167,241.75184750556946
0.6909169972418988,241.7692289352417
0.6909169100169555,241.78774333000183
0.6909168101926367,241.8052797317505
0.6909167229792025,241.82378363609314
0.6909166231669805,241.84110307693481
0.6909165359650535,241.85949659347534
0.690916436164926,241.87732005119324
0.6909163489745044,241.8959984779358
0.6909162491864695,241.91360354423523
0.6909161620075505,241.93196415901184
0.6909160622316065,241.94960761070251
0.6909159750641881,241.96827244758606
0.6909158753003326,241.98586416244507
0.6909157881444128,242.00427985191345
0.6909156883926437,242.0218095779419
0.6909156012482207,242.04022693634033
0.6909155015085355,242.057541847229
0.6909154143756077,242.07569646835327
0.6909153146480043,242.09281086921692
0.6909152275265689,242.11124444007874
0.6909151278110454,242.12889528274536
0.6909150407011004,242.14735889434814
0.6909149409976545,242.16458582878113
0.690914853899198,242.18262147903442
0.690914754207828,242.1996133327484
0.6909146671208579,242.2176103591919
0.6909145674415613,242.23486733436584
0.6909144803660756,242.25329732894897
0.6909143806988504,242.27030444145203
0.6909142936348474,242.287850856781
0.6909141939796909,242.30510830879211
0.6909141069271679,242.32314825057983
0.6909140072840789,242.3402247428894
0.6909139202430339,242.35883736610413
0.6909138206120098,242.37636041641235
0.6909137335824412,242.39398789405823
0.6909136339634798,242.41075110435486
0.6909135469453851,242.42865085601807
0.6909134473384844,242.4459466934204
0.6909133603318618,242.46418929100037
0.6909132607370202,242.48132991790771
0.6909131737418672,242.4991114139557
0.6909130741590818,242.51589441299438
0.6909129871753967,242.53419613838196
0.6909128876046657,242.55116939544678
0.6909128006324466,242.56878209114075
0.6909127010737677,242.58553838729858
0.6909126141130125,242.60368061065674
0.6909125145663836,242.62064504623413
0.6909124276170903,242.63851857185364
0.6909123280825092,242.65547227859497
0.6909122411446759,242.67345309257507
0.6909121416221401,242.69071578979492
0.6909120546957644,242.7084698677063
0.6909119551852727,242.7254078388214
0.6909118682703522,242.7438406944275
0.6909117687719024,242.761399269104
0.6909116818684358,242.77956128120422
0.6909115823820248,242.79650688171387
0.6909114954900096,242.8146960735321
0.6909113960156363,242.83146452903748
0.6909113091350705,242.84934186935425
0.6909112096727322,242.86653208732605
0.6909111228036141,242.88488245010376
0.6909110233533089,242.90255308151245
0.6909109364956357,242.92107319831848
0.6909108370573613,242.93875646591187
0.690910750211132,242.957293510437
0.6909106507848863,242.97479271888733
0.6909105639500981,242.99323415756226
0.6909104645358793,243.01080870628357
0.6909103777125299,243.0291976928711
0.690910278310336,243.04677963256836
0.6909101914984239,243.06511282920837
0.6909100921082522,243.0823564529419
0.6909100053077755,243.10076475143433
0.690909905929624,243.1183614730835
0.6909098191405804,243.13677406311035
0.6909097197744469,243.15415692329407
0.6909096329968344,243.17218375205994
0.6909095336427169,243.18904280662537
0.6909094468765334,243.20694637298584
0.6909093475344302,243.22428178787231
0.6909092607796735,243.2422821521759
0.6909091614495823,243.25925087928772
0.6909090747062505,243.27692246437073
0.6909089753881685,243.29384064674377
0.6909088886562597,243.31198072433472
0.6909087893501858,243.32909274101257
0.6909087026296977,243.3472776412964
0.6909086033356292,243.36466574668884
0.6909085166265596,243.38282465934753
0.6909084173444946,243.39985752105713
0.6909083306468419,243.41784644126892
0.6909082313767779,243.43484497070312
0.6909081446905402,243.45316004753113
0.6909080454324757,243.47046852111816
0.6909079587576501,243.48884224891663
0.6909078595115828,243.50605034828186
0.6909077728481678,243.52456068992615
0.6909076736140954,243.5417628288269
0.6909075869620889,243.55972957611084
0.6909074877400091,243.5772054195404
0.6909074010994096,243.5955204963684
0.6909073018893203,243.61240696907043
0.690907215260125,243.62990975379944
0.6909071160620246,243.64691758155823
0.6909070294442318,243.66449570655823
0.6909069302581177,243.68118238449097
0.6909068436517255,243.69873976707458
0.6909067444775958,243.7161054611206
0.6909066578826017,243.7343945503235
0.6909065587204544,243.7514214515686
0.6909064721368564,243.7688536643982
0.6909063729866892,243.78571224212646
0.6909062864144857,243.8031828403473
0.6909061872762968,243.81975746154785
0.6909061007154853,243.8370714187622
0.6909060015892723,243.85351014137268
0.6909059150398512,243.87072896957397
0.690905815925612,243.88712525367737
0.690905729387579,243.90426111221313
0.6909056302853113,243.9209747314453
0.6909055437586644,243.93931555747986
0.6909054446683665,243.95658040046692
0.6909053581531037,243.9742569923401
0.6909052590747734,243.99081349372864
0.6909051725708928,244.0085051059723
0.6909050735045277,244.02545857429504
0.6909049870120272,244.04328608512878
0.6909048879576252,244.06017518043518
0.6909048014765027,244.07780814170837
0.6909047024340621,244.09460067749023
0.6909046159643151,244.1121609210968
0.6909045169338337,244.1287226676941
0.690904430475461,244.1458752155304
0.6909043314569366,244.16229963302612
0.6909042450099357,244.18006801605225
0.690904146003366,244.19706392288208
0.6909040595677349,244.21502208709717
0.6909039605731182,244.23177123069763
0.6909038741488548,244.24990439414978
0.6909037751661886,244.26694297790527
0.6909036887532913,244.2843861579895
0.6909035897825736,244.30098414421082
0.69090350338104,244.3182098865509
0.6909034044222686,244.3346712589264
0.690903318032097,244.35187339782715
0.69090321908527,244.3682177066803
0.6909031327064578,244.38532042503357
0.6909030337715731,244.40163707733154
0.6909029474041187,244.4193675518036
0.6909028484811741,244.43630361557007
0.6909027621250754,244.45362329483032
0.6909026632140688,244.46999645233154
0.690902576869324,244.48794436454773
0.6909024779702532,244.50470519065857
0.6909023916368594,244.52192759513855
0.6909022927497229,244.53847742080688
0.6909022064276787,244.55627465248108
0.6909021075524738,244.57315301895142
0.6909020212417772,244.5912959575653
0.690901922378502,244.60832142829895
0.6909018360791509,244.62618350982666
0.6909017372278033,244.643372297287
0.6909016509397957,244.66167998313904
0.6909015521003735,244.67899823188782
0.6909014658237075,244.69661855697632
0.6909013669962084,244.7130765914917
0.6909012807308821,244.7302849292755
0.6909011819153041,244.74721670150757
0.6909010956613147,244.76510500907898
0.6909009968576563,244.78259205818176
0.6909009106150027,244.80074262619019
0.690900811823261,244.81767201423645
0.6909007255919405,244.83598470687866
0.6909006268121141,244.8529028892517
0.6909005405921248,244.87053656578064
0.6909004418242112,244.8878972530365
0.6909003556155513,244.90621542930603
0.6909002568595484,244.92353868484497
0.690900170662216,244.94173526763916
0.6909000719181216,244.9591736793518
0.6908999857321145,244.97678089141846
0.6908998869999268,244.99358749389648
0.6908998008252428,245.01133108139038
0.6908997021049598,245.028555393219
0.690899615941597,245.0466911792755
0.6908995172332161,245.06342816352844
0.6908994310811726,245.08110737800598
0.6908993323846919,245.0981638431549
0.6908992462439657,245.11569499969482
0.6908991475593835,245.13265228271484
0.690899061429972,245.1510248184204
0.690898962757286,245.1686463356018
0.690898876639188,245.186372756958
0.6908987779783958,245.2033143043518
0.6908986918716088,245.22167873382568
0.6908985932227087,245.23928904533386
0.6908985071272308,245.25789499282837
0.6908984084902208,245.27578711509705
0.6908983224060498,245.29388642311096
0.6908982237809271,245.31148099899292
0.6908981377080614,245.33019924163818
0.6908980390948247,245.34768557548523
0.6908979530332618,245.36599206924438
0.6908978544319088,245.38319635391235
0.690897768381647,245.40148520469666
0.6908976697921753,245.41823434829712
0.6908975837532125,245.43559408187866
0.6908974851756203,245.45217776298523
0.6908973991479544,245.4703984260559
0.6908973005822396,245.4872488975525
0.6908972145658686,245.50470757484436
0.6908971160120289,245.5212860107422
0.6908970300069516,245.53904819488525
0.6908969314649847,245.55589413642883
0.6908968454711978,245.57382941246033
0.6908967469411021,245.59068489074707
0.6908966609586045,245.60832953453064
0.6908965624403778,245.6254539489746
0.6908964764691671,245.64324188232422
0.6908963779628071,245.65978932380676
0.6908962920028812,245.67700910568237
0.6908961935083862,245.6935749053955
0.6908961075597433,245.71104192733765
0.6908960090771108,245.7280468940735
0.6908959231397486,245.74597454071045
0.690895824668977,245.76255297660828
0.6908957387428938,245.77975726127625
0.6908956402839809,245.79680180549622
0.6908955543691742,245.81458473205566
0.6908954559221177,245.831374168396
0.6908953700185859,245.84881114959717
0.6908952715833838,245.86556553840637
0.690895185691125,245.88357496261597
0.6908950872677752,245.9007546901703
0.690895001386787,245.91853713989258
0.6908949029752876,245.9350974559784
0.6908948171055685,245.9524109363556
0.6908947187059168,245.96917462348938
0.6908946328474647,245.98655557632446
0.690894534459659,246.00324869155884
0.6908944486124717,246.0204634666443
0.6908943502365102,246.036865234375
0.6908942644005858,246.05428266525269
0.6908941660364659,246.0712149143219
0.6908940802118021,246.08899211883545
0.690893981859522,246.10604977607727
0.6908938960461171,246.12400436401367
0.6908937977056747,246.14075922966003
0.6908937119035269,246.15837049484253
0.6908936135749202,246.17487478256226
0.6908935277840268,246.1919825077057
0.6908934294672536,246.2086021900177
0.690893343687613,246.22618198394775
0.6908932453826717,246.24269771575928
0.6908931596142817,246.2601375579834
0.6908930613211698,246.276757478714
0.6908929755640286,246.29476618766785
0.690892877282744,246.31179428100586
0.6908927915368495,246.3295612335205
0.6908926932673901,246.34654903411865
0.6908926075327404,246.36433029174805
0.6908925092751044,246.38147068023682
0.6908924235516971,246.39939379692078
0.6908923253058823,246.41659474372864
0.6908922395937164,246.4345371723175
0.69089214135972,246.45130491256714
0.6908920556587925,246.469229221344
0.6908919574366134,246.48620200157166
0.6908918717469228,246.50400137901306
0.6908917735365586,246.52108335494995
0.6908916878581028,246.5393123626709
0.6908915896595513,246.55672192573547
0.690891503992328,246.57476615905762
0.6908914058055874,246.59162497520447
0.6908913201495949,246.6099603176117
0.690891221974663,246.62716627120972
0.6908911363298994,246.64476108551025
0.6908910381667739,246.66163682937622
0.6908909525332368,246.6792187690735
0.6908908543819162,246.69598770141602
0.6908907687596035,246.71366429328918
0.6908906706200854,246.73076701164246
0.6908905850089958,246.7487826347351
0.690890486881278,246.76590776443481
0.6908904012814091,246.78383946418762
0.6908903031654894,246.80082893371582
0.6908902175768391,246.81868433952332
0.690890119472716,246.83564281463623
0.6908900338952823,246.8534197807312
0.6908899358029533,246.87016916275024
0.6908898502367347,246.8875904083252
0.6908897521561976,246.90462613105774
0.6908896666011914,246.92268824577332
0.6908895685324449,246.93970584869385
0.6908894829886495,246.95751094818115
0.6908893849316905,246.97444462776184
0.6908892993991039,246.99211812019348
0.690889201353931,247.0090937614441
0.6908891158325511,247.027019739151
0.6908890177991621,247.04408383369446
0.6908889322889871,247.06212973594666
0.6908888342673795,247.0793263912201
0.6908887487684074,247.09738612174988
0.6908886507585799,247.11471557617188
0.6908885652708082,247.13267350196838
0.6908884672727581,247.14986515045166
0.6908883817961856,247.1678524017334
0.6908882838099111,247.1851327419281
0.6908881983445349,247.20322513580322
0.6908881003700341,247.22002840042114
0.6908880149158527,247.2380554676056
0.6908879169531237,247.25492572784424
0.6908878315101351,247.27263021469116
0.6908877335591752,247.28955960273743
0.6908876481273775,247.30758666992188
0.6908875501881847,247.32481169700623
0.690887464767576,247.3431432247162
0.6908873668401485,247.36026096343994
0.6908872814307265,247.37806677818298
0.6908871835150621,247.39487075805664
0.690887098116825,247.4123878479004
0.6908870002129219,247.42914414405823
0.6908869148258676,247.44672203063965
0.6908868169337234,247.46342158317566
0.6908867315578502,247.48114609718323
0.6908866336774632,247.49784326553345
0.6908865483127685,247.51554584503174
0.6908864504441364,247.5326702594757
0.6908863650906185,247.55067324638367
0.6908862672337395,247.56739354133606
0.6908861818913965,247.58473992347717
0.6908860840462684,247.60159921646118
0.6908859987150983,247.61991667747498
0.6908859008817186,247.63710618019104
0.6908858155617196,247.6546652317047
0.6908857177400868,247.67143988609314
0.6908856324312566,247.68908143043518
0.6908855346213684,247.70572543144226
0.6908854493237052,247.72338891029358
0.6908853515255596,247.74014711380005
0.6908852662390612,247.75781440734863
0.6908851684526562,247.774405002594
0.690885083177321,247.79169607162476
0.6908849854026546,247.80834436416626
0.6908849001384801,247.82600116729736
0.6908848023755498,247.84284257888794
0.6908847171225346,247.8603150844574
0.690884619371339,247.8767328262329
0.6908845341294805,247.89409351348877
0.6908844363900171,247.91104578971863
0.6908843511593137,247.9289858341217
0.6908842534315804,247.9456193447113
0.6908841682120301,247.9627673625946
0.6908840704960251,247.97922897338867
0.6908839852876258,247.99666452407837
0.6908838875833472,248.01338982582092
0.6908838023860968,248.03094935417175
0.6908837046935424,248.04782629013062
0.6908836195074393,248.065265417099
0.6908835218266063,248.08249950408936
0.6908834366516484,248.10041761398315
0.6908833389825357,248.11751055717468
0.6908832538187207,248.13584518432617
0.6908831561613259,248.15303897857666
0.6908830710086521,248.17045164108276
0.6908829733629736,248.18707728385925
0.6908828882214385,248.2043342590332
0.6908827905874743,248.2207670211792
0.6908827054570764,248.23815822601318
0.6908826078348234,248.2550404071808
0.690882522715561,248.27243661880493
0.6908824251050176,248.28906154632568
0.6908823399968885,248.3066029548645
0.6908822423980528,248.32351064682007
0.6908821573010551,248.3408706188202
0.6908820597139249,248.35732173919678
0.6908819746280562,248.37452149391174
0.6908818770526299,248.39093255996704
0.6908817919778886,248.408141374588
0.6908816944141638,248.42464780807495
0.6908816093505477,248.44280457496643
0.6908815117985224,248.46004557609558
0.6908814267460297,248.47790241241455
0.6908813292057018,248.49469304084778
0.6908812441643303,248.51254796981812
0.6908811466356979,248.52931332588196
0.6908810616054458,248.54730248451233
0.6908809640885066,248.56439447402954
0.690880879069372,248.58269453048706
0.6908807815641241,248.59960913658142
0.6908806965561052,248.61777758598328
0.6908805990625464,248.63524103164673
0.6908805140656407,248.65316343307495
0.6908804165837693,248.66970562934875
0.690880331597975,248.6868691444397
0.6908802341277889,248.70345735549927
0.6908801491531038,248.72109293937683
0.6908800516946009,248.73760056495667
0.6908799667310236,248.75476145744324
0.6908798692842018,248.7711796760559
0.69087978433173,248.78835487365723
0.6908796868965871,248.80469179153442
0.6908796019552188,248.82171154022217
0.690879504531753,248.83845257759094
0.6908794196014862,248.85634088516235
0.6908793221896953,248.87309336662292
0.6908792372705285,248.89114785194397
0.6908791398704104,248.90792775154114
0.6908790549623413,248.9254333972931
0.690878957573894,248.94226098060608
0.6908788726769203,248.9601128101349
0.6908787753001421,248.97696995735168
0.6908786904142624,248.99453997612
0.6908785930491504,249.01137495040894
0.6908785081743627,249.0287356376648
0.6908784108209156,249.04518294334412
0.6908783259572173,249.0626039505005
0.6908782286154331,249.0791003704071
0.6908781437628225,249.09620451927185
0.6908780464326995,249.11263704299927
0.6908779615911746,249.13017892837524
0.6908778642727097,249.14728927612305
0.6908777794422691,249.16543340682983
0.6908776821354607,249.1821403503418
0.690877597316102,249.1993293762207
0.6908775000209482,249.21588945388794
0.6908774152126693,249.23305773735046
0.6908773179291681,249.2495276927948
0.6908772331319669,249.26733994483948
0.6908771358601163,249.28430151939392
0.6908770510739913,249.30227041244507
0.6908769538137891,249.31935858726501
0.6908768690387384,249.336665391922
0.6908767717901824,249.35312724113464
0.6908766870262035,249.37123656272888
0.690876589789292,249.38838624954224
0.690876505036383,249.40665411949158
0.6908764078111141,249.4236922264099
0.6908763230692734,249.44124293327332
0.6908762258556445,249.4582633972168
0.69087614112487,249.47596049308777
0.6908760439228795,249.49301624298096
0.6908759592031691,249.5110146999359
0.690875862012815,249.5283236503601
0.6908757773041667,249.54669737815857
0.6908756801254465,249.5640377998352
0.690875595427859,249.58180260658264
0.6908754982607711,249.5985426902771
0.6908754135742416,249.61625957489014
0.6908753164187835,249.63320589065552
0.6908752317433106,249.6512589454651
0.6908751345994808,249.66824769973755
0.6908750499350622,249.68590903282166
0.6908749528028584,249.70274376869202
0.6908748681494923,249.72031927108765
0.6908747710289125,249.7371804714203
0.6908746863865969,249.7554006576538
0.6908745892776391,249.7723491191864
0.690874504646372,249.78983569145203
0.6908744075490341,249.80649709701538
0.6908743229288136,249.8241376876831
0.6908742258430938,249.84084701538086
0.6908741412339179,249.8587145805359
0.6908740441598139,249.875479221344
0.6908739595616803,249.89298582077026
0.6908738624991905,249.90975165367126
0.6908737779120978,249.92783093452454
0.6908736808612196,249.94496941566467
0.6908735962851655,249.9629831314087
0.6908734992458971,249.97964525222778
0.6908734146808797,249.99730730056763
0.6908733176532192,250.01422238349915
0.6908732330992366,250.03246974945068
0.690873136083182,250.04952216148376
0.6908730515402326,250.06709504127502
0.6908729545357817,250.08373475074768
0.6908728700038625,250.1010901927948
0.6908727730110136,250.117844581604
0.6908726884901237,250.13590693473816
0.6908725915088741,250.15311408042908
0.6908725069990115,250.17144989967346
0.6908724100293594,250.18890476226807
0.6908723255305215,250.20731449127197
0.6908722285724651,250.22473978996277
0.6908721440846506,250.24320149421692
0.6908720471381877,250.26100730895996
0.6908719626613943,250.2794313430786
0.6908718657265228,250.29654908180237
0.6908717812607486,250.31518840789795
0.690871684337467,250.3324933052063
0.69087159988271,250.35091066360474
0.6908715029710158,250.36831617355347
0.690871418527274,250.38689470291138
0.6908713216271651,250.4044909477234
0.6908712371944365,250.42280793190002
0.6908711403059113,250.44019436836243
0.6908710558841944,250.45881748199463
0.6908709590072508,250.4759783744812
0.6908708745965426,250.49395871162415
0.6908707777311789,250.5109646320343
0.6908706933314785,250.52901601791382
0.6908705964776916,250.54634022712708
0.6908705120889967,250.56442213058472
0.6908704152467853,250.58163905143738
0.690870330869094,250.59987902641296
0.690870234038456,250.61684012413025
0.6908701496717662,250.6350393295288
0.6908700528526995,250.6523196697235
0.6908699684970095,250.67058444023132
0.6908698716895123,250.68751621246338
0.6908697873448199,250.70555090904236
0.6908696905488898,250.72292041778564
0.6908696062151934,250.74094200134277
0.6908695094308289,250.75809121131897
0.690869425108126,250.7756791114807
0.6908693283353247,250.79278898239136
0.6908692440236133,250.81094980239868
0.6908691472623731,250.82793021202087
0.6908690629616523,250.84564447402954
0.6908689662119717,250.86240100860596
0.6908688819222382,250.88046383857727
0.6908687851841147,250.89747500419617
0.6908687009053677,250.9152889251709
0.6908686041787991,250.93220925331116
0.690868519911036,250.9506437778473
0.6908684231960212,250.9680848121643
0.6908683389392402,250.9863932132721
0.6908682422357763,251.00385737419128
0.6908681579899755,251.02209424972534
0.6908680612980606,251.03956079483032
0.6908679770632382,251.05793142318726
0.6908678803828705,251.07538414001465
0.6908677961590243,251.09361696243286
0.6908676994902019,251.11094498634338
0.69086761527733,251.1291582584381
0.6908675186200506,251.14629340171814
0.6908674344181511,251.16403770446777
0.6908673377724127,251.18117570877075
0.6908672535814836,251.19954824447632
0.6908671569472847,251.21694350242615
0.6908670727673241,251.23526740074158
0.6908669761446621,251.25222611427307
0.690866891975668,251.27000260353088
0.6908667953645417,251.2872416973114
0.6908667112065117,251.30554628372192
0.6908666146069182,251.323082447052
0.6908665304598512,251.34155082702637
0.6908664338717887,251.35879063606262
0.6908663497356826,251.37711691856384
0.6908662531591491,251.39434695243835
0.6908661690340019,251.41266059875488
0.6908660724689953,251.42986965179443
0.690865988354805,251.44814372062683
0.6908658918013231,251.46569728851318
0.6908658076980879,251.48383235931396
0.6908657111561292,251.50052952766418
0.6908656270638469,251.5180962085724
0.6908655305334093,251.53474164009094
0.690865446452078,251.55235314369202
0.6908653499331593,251.56961464881897
0.690865265862777,251.58774304389954
0.6908651693553758,251.60462403297424
0.6908650852959404,251.62224626541138
0.6908649888000538,251.6390175819397
0.6908649047515638,251.65732336044312
0.6908648082671903,251.67500829696655
0.6908647242296438,251.6934690475464
0.690864627756781,251.71072936058044
0.690864543730176,251.728848695755
0.6908644472688226,251.74591851234436
0.6908643632531564,251.76371121406555
0.69086426680331,251.78066897392273
0.6908641827985814,251.79872274398804
0.69086408636024,251.81587743759155
0.6908640023664471,251.8340401649475
0.6908639059396082,251.85118436813354
0.6908638219567492,251.86896419525146
0.6908637255414114,251.8858985900879
0.690863641569484,251.90353202819824
0.6908635451656451,251.9201681613922
0.6908634612046473,251.93772172927856
0.6908633648123054,251.95479369163513
0.6908632808622355,251.9727578163147
0.6908631844813885,251.98994898796082
0.6908631005422445,252.0082106590271
0.6908630041728904,252.02559757232666
0.6908629202446704,252.0438220500946
0.6908628238868073,252.0609748363495
0.6908627399695092,252.07875442504883
0.6908626436231351,252.09556579589844
0.6908625597167571,252.11312913894653
0.69086246338187,252.1300494670868
0.69086237948641,252.14749264717102
0.6908622831630078,252.1645004749298
0.6908621992784642,252.1822030544281
0.6908621029665445,252.19913053512573
0.6908620190929153,252.21719932556152
0.6908619227924774,252.23473072052002
0.6908618389297599,252.25289750099182
0.6908617426408005,252.2700719833374
0.690861658788994,252.28784012794495
0.6908615625115114,252.30459761619568
0.6908614786706134,252.3221743106842
0.6908613824046057,252.33902430534363
0.6908612985746142,252.3571331501007
0.6908612023200794,252.37420797348022
0.6908611185009927,252.39194917678833
0.6908610222579291,252.4084815979004
0.6908609384497449,252.4257595539093
0.69086084221815,252.44249558448792
0.6908607584208667,252.46079468727112
0.6908606622007388,252.47808527946472
0.6908605784143543,252.49633741378784
0.6908604822056913,252.51365900039673
0.6908603984302039,252.5315923690796
0.6908603022330038,252.54883575439453
0.6908602184684113,252.56689977645874
0.6908601222826722,252.58410000801086
0.6908600385289729,252.60253143310547
0.6908599423546927,252.6199769973755
0.6908598586118843,252.6382441520691
0.6908597624490613,252.65564250946045
0.6908596787171423,252.67391514778137
0.6908595825657742,252.69122433662415
0.6908594988447425,252.7095925807953
0.6908594027048274,252.72656559944153
0.6908593189946811,252.74403834342957
0.6908592228662168,252.76073241233826
0.6908591391669539,252.7784333229065
0.6908590430499387,252.79533004760742
0.6908589593615573,252.813321352005
0.690858863255989,252.83035278320312
0.6908587795784873,252.8486750125885
0.6908586834843642,252.86593508720398
0.69085859981774,252.88418745994568
0.6908585037350599,252.90116119384766
0.6908584200793116,252.91900968551636
0.6908583240080725,252.9365816116333
0.6908582403631982,252.9545669555664
0.6908581443033976,252.97156143188477
0.6908580606693955,252.9895122051239
0.6908579646210321,253.0064799785614
0.6908578809978997,253.02432894706726
0.6908577849609717,253.04116463661194
0.6908577013487074,253.05890226364136
0.6908576053232123,253.07590532302856
0.6908575217218138,253.09398078918457
0.6908574257077503,253.11103129386902
0.6908573421172162,253.1289803981781
0.6908572461145813,253.14624547958374
0.6908571625349096,253.16424417495728
0.6908570665437022,253.1812024116516
0.6908569829748907,253.19916152954102
0.6908568869951079,253.2159640789032
0.6908568034371553,253.233656167984
0.6908567074687956,253.25123620033264
0.6908566239216996,253.26935577392578
0.690856527964761,253.2861349582672
0.6908564444285195,253.30363821983337
0.6908563484830001,253.3208680152893
0.6908562649576115,253.33911538124084
0.6908561690235095,253.35607028007507
0.6908560855089715,253.37350392341614
0.6908559895862848,253.3903682231903
0.6908559060825954,253.40815019607544
0.6908558101713219,253.42523455619812
0.6908557266784796,253.44273114204407
0.6908556307786171,253.4592833518982
0.69085554729662,253.47647380828857
0.6908554514081668,253.49289202690125
0.690855367937013,253.51003909111023
0.6908552720599671,253.5265007019043
0.6908551885996543,253.54371285438538
0.6908550927340136,253.56025052070618
0.6908550092845405,253.57747411727905
0.6908549134303029,253.59390878677368
0.6908548299916668,253.61104440689087
0.6908547341488308,253.62768507003784
0.6908546507210304,253.64547443389893
0.6908545548895932,253.66239094734192
0.6908544714726267,253.68007898330688
0.6908543756525871,253.69694781303406
0.6908542922464521,253.7152111530304
0.6908541964378078,253.73220872879028
0.6908541130425025,253.7501735687256
0.6908540172452518,253.7677023410797
0.6908539338607742,253.78610634803772
0.6908538380749148,253.80351996421814
0.6908537547012631,253.821918964386
0.690853658926793,253.83926677703857
0.6908535755639654,253.8578462600708
0.690853479800883,253.87548780441284
0.6908533964488773,253.89387798309326
0.6908533006971801,253.91140818595886
0.690853217355995,253.92972540855408
0.6908531216156812,253.94713473320007
0.6908530382853146,253.96553659439087
0.6908529425563823,253.98286271095276
0.6908528592368315,254.00089716911316
0.6908527635192792,254.0183024406433
0.690852680210543,254.03648376464844
0.6908525845043679,254.05384588241577
0.6908525012064444,254.072194814682
0.690852405511645,254.08964800834656
0.6908523222245321,254.10794258117676
0.6908522265411061,254.12523341178894
0.6908521432648022,254.14332509040833
0.6908520475927478,254.16048979759216
0.6908519643272508,254.17877006530762
0.6908518686665658,254.19600772857666
0.6908517854118738,254.21404123306274
0.6908516897625566,254.23093509674072
0.6908516065186675,254.2486379146576
0.6908515108807161,254.26626110076904
0.690851427647628,254.2847249507904
0.6908513320210403,254.30213689804077
0.6908512487987515,254.3204870223999
0.6908511531835256,254.33765721321106
0.6908510699720342,254.355774641037
0.6908509743681679,254.37309646606445
0.6908508911674717,254.39137649536133
0.6908507955749635,254.40860772132874
0.690850712385061,254.42669129371643
0.6908506168039084,254.4438247680664
0.6908505336247972,254.46169114112854
0.6908504380549986,254.47856044769287
0.6908503548866775,254.49668169021606
0.6908502593282305,254.51362586021423
0.6908501761706975,254.5314085483551
0.6908500806236002,254.54847407341003
0.6908499974768527,254.56675124168396
0.6908499019411037,254.5839159488678
0.6908498188051402,254.6018044948578
0.6908497232807373,254.6186797618866
0.6908496401555557,254.6366617679596
0.6908495446424968,254.65349221229553
0.6908494615280955,254.67118430137634
0.6908493660263788,254.68797636032104
0.6908492829227557,254.70558547973633
0.6908491874323788,254.72292733192444
0.6908491043395323,254.74120664596558
0.6908490088604929,254.75820088386536
0.6908489257784215,254.77590131759644
0.6908488303107186,254.79277157783508
0.6908487472394192,254.8107464313507
0.6908486517830505,254.82765412330627
0.6908485687225218,254.84517908096313
0.6908484732774856,254.86188864707947
0.6908483902277257,254.87927293777466
0.6908482947940194,254.89618372917175
0.6908482117550266,254.91403150558472
0.6908481163326485,254.93075704574585
0.6908480333044206,254.9485785961151
0.6908479378933691,254.96543264389038
0.690847854875904,254.98295521736145
0.6908477594761767,254.99998426437378
0.6908476764694732,255.0183391571045
0.6908475810810683,255.03568124771118
0.6908474980851241,255.05389785766602
0.6908474027080393,255.07135319709778
0.6908473197228525,255.08975219726562
0.6908472243570861,255.1068525314331
0.6908471413826552,255.1242516040802
0.690847046028205,255.14095640182495
0.6908469630645278,255.15846586227417
0.6908468677213923,255.1751058101654
0.6908467847684664,255.19294357299805
0.6908466894366437,255.20990681648254
0.6908466064944674,255.22752141952515
0.6908465111739556,255.2446367740631
0.6908464282425275,255.2627341747284
0.690846332933324,255.28007626533508
0.6908462500126419,255.2986981868744
0.690846154714745,255.31648969650269
0.6908460718048073,255.33518028259277
0.6908459765182148,255.35262656211853
0.6908458936190192,255.37084817886353
0.6908457983437298,255.3878252506256
0.6908457154552745,255.40534925460815
0.6908456201912857,255.42211723327637
0.6908455373135693,255.43947911262512
0.6908454420608793,255.4560375213623
0.6908453591938991,255.47408628463745
0.6908452639525061,255.490825176239
0.6908451810962606,255.50798916816711
0.6908450858661623,255.52454257011414
0.6908450030206501,255.54231333732605
0.6908449078018447,255.55931568145752
0.6908448249670631,255.577543258667
0.6908447297595487,255.59479117393494
0.6908446469354966,255.6125991344452
0.6908445517392711,255.6294186115265
0.6908444689259456,255.64692950248718
0.6908443737410073,255.6634657382965
0.6908442909384072,255.680743932724
0.6908441957647539,255.6972177028656
0.6908441129728774,255.71445989608765
0.6908440178105073,255.7313003540039
0.690843935029352,255.7490348815918
0.6908438398782631,255.7656364440918
0.6908437571078277,255.78295588493347
0.6908436619680179,255.79950046539307
0.6908435792083,255.81731534004211
0.6908434840797677,255.83413434028625
0.6908434013307656,255.85137391090393
0.6908433062135083,255.86801767349243
0.6908432234752206,255.8854284286499
0.6908431283692368,255.9019238948822
0.6908430456416607,255.91909337043762
0.6908429505469483,255.9357888698578
0.6908428678300824,255.95302152633667
0.6908427727466396,255.96963930130005
0.6908426900404818,255.98724484443665
0.6908425949683066,256.0041995048523
0.6908425122728556,256.02202129364014
0.6908424172119455,256.03864192962646
0.6908423345271989,256.0557544231415
0.6908422394775529,256.07239031791687
0.6908421568035088,256.0899147987366
0.6908420617651242,256.1069338321686
0.690841979101781,256.12491631507874
0.6908418840746563,256.1414852142334
0.6908418014220117,256.15861535072327
0.6908417064061447,256.1750645637512
0.6908416237641972,256.19245958328247
0.6908415287595859,256.2091705799103
0.6908414461283335,256.2268190383911
0.6908413511349764,256.2433228492737
0.6908412685144172,256.2605435848236
0.6908411735323117,256.27748012542725
0.6908410909224438,256.2950143814087
0.6908409959515881,256.31167459487915
0.6908409133524098,256.3295011520386
0.6908408183928023,256.3466522693634
0.6908407358043115,256.36484837532043
0.6908406408559499,256.38176941871643
0.6908405582781451,256.3998873233795
0.6908404633410274,256.4170572757721
0.6908403807739063,256.43523025512695
0.690840285848031,256.45220017433167
0.6908402032915918,256.46955943107605
0.6908401083769568,256.48600459098816
0.6908400258311976,256.5032362937927
0.6908399309278006,256.5198736190796
0.6908398483927196,256.5372202396393
0.6908397535005593,256.5539176464081
0.6908396709761546,256.5713620185852
0.6908395760952285,256.5879030227661
0.6908394935814979,256.6051752567291
0.6908393987118046,256.6216661930084
0.6908393162087468,256.6395523548126
0.6908392213502834,256.65630316734314
0.6908391388578965,256.67348861694336
0.6908390440106621,256.6899881362915
0.6908389615289435,256.7075126171112
0.6908388666929356,256.7247829437256
0.6908387842218842,256.74309277534485
0.6908386893971007,256.7604413032532
0.6908386069367143,256.77860975265503
0.6908385121231537,256.7958073616028
0.6908384296734305,256.81408858299255
0.6908383348710905,256.8311417102814
0.690838252432029,256.8488621711731
0.6908381576409077,256.8658516407013
0.6908380752125052,256.88386964797974
0.6908379804326011,256.9011299610138
0.6908378980148561,256.91937828063965
0.690837803246167,256.9363434314728
0.6908377208390776,256.95420503616333
0.6908376260816014,256.97125363349915
0.6908375436851661,256.9891526699066
0.6908374489389009,257.00639152526855
0.6908373665531173,257.0246045589447
0.6908372718180614,257.0417699813843
0.6908371894429277,257.0596113204956
0.6908370947190791,257.07655596733093
0.6908370123545937,257.09459829330444
0.6908369176419503,257.11179304122925
0.6908368352881111,257.1300048828125
0.6908367405866708,257.14709520339966
0.6908366582434763,257.1647698879242
0.6908365635532372,257.1814250946045
0.6908364812206854,257.1990644931793
0.6908363865416458,257.21590971946716
0.6908363042197346,257.233824968338
0.6908362095518924,257.2508034706116
0.6908361272406202,257.26879239082336
0.6908360325839734,257.2859671115875
0.6908359502833382,257.3037939071655
0.6908358556378853,257.32069206237793
0.690835773347885,257.33878564834595
0.6908356787136236,257.356187582016
0.6908355964342567,257.37458634376526
0.690835501811185,257.3919394016266
0.6908354195424496,257.4101860523224
0.6908353249305657,257.4275743961334
0.6908352426724597,257.44566822052
0.6908351480717618,257.462637424469
0.6908350658242831,257.4805471897125
0.6908349712347691,257.497447013855
0.6908348889979165,257.5154871940613
0.6908347944195843,257.53235936164856
0.6908347121933557,257.5501182079315
0.6908346176262037,257.5671570301056
0.6908345354105969,257.58535146713257
0.6908344408546231,257.60259532928467
0.6908343586496364,257.62087535858154
0.6908342641048391,257.63812947273254
0.6908341819104706,257.6561076641083
0.6908340873768473,257.6729049682617
0.6908340051930953,257.69050884246826
0.6908339106706443,257.70726227760315
0.6908338284975069,257.7249310016632
0.6908337339862263,257.7418234348297
0.6908336518237016,257.7596786022186
0.6908335573235895,257.77710795402527
0.6908334751716757,257.7951662540436
0.6908333806827303,257.8121609687805
0.6908332985414254,257.83021068573
0.6908332040636445,257.8470289707184
0.6908331219329467,257.86472177505493
0.6908330274663285,257.88149189949036
0.6908329453462363,257.8991389274597
0.6908328508907785,257.9157886505127
0.6908327687812896,257.93331384658813
0.6908326743369906,257.95008277893066
0.6908325922381032,257.96770668029785
0.6908324978049614,257.9843761920929
0.6908324157166738,258.00216841697693
0.6908323212946869,258.01914978027344
0.690832239216997,258.03705501556396
0.6908321448061628,258.05421113967896
0.6908320627390688,258.07218766212463
0.6908319683393861,258.0892469882965
0.6908318862828862,258.1067578792572
0.6908317918943527,258.1239540576935
0.6908317098484449,258.142165184021
0.6908316154710586,258.15912795066833
0.6908315334357414,258.17682218551636
0.6908314390695001,258.1935336589813
0.6908313570447717,258.2117455005646
0.690831262689674,258.22885823249817
0.6908311806755317,258.24663758277893
0.6908310863315757,258.2631220817566
0.6908310043280184,258.2805414199829
0.690830909995202,258.2971920967102
0.6908308280022277,258.3150601387024
0.6908307336805486,258.33224177360535
0.6908306516981554,258.3502445220947
0.6908305573876121,258.3673634529114
0.690830475415798,258.3847699165344
0.6908303811163885,258.40164017677307
0.690830299155152,258.4196400642395
0.6908302048668743,258.4370758533478
0.690830122916213,258.45537424087524
0.6908300286390652,258.4727177619934
0.6908299466989779,258.49090814590454
0.6908298524329584,258.5075821876526
0.6908297705034425,258.52556896209717
0.6908296762485492,258.54246163368225
0.6908295943296033,258.56044483184814
0.6908295000858342,258.57765007019043
0.6908294181774564,258.5957715511322
0.6908293239448093,258.6124815940857
0.6908292420469979,258.6303195953369
0.6908291478254712,258.6472454071045
0.690829065938224,258.665189743042
0.6908289717278158,258.6819393634796
0.6908288898511311,258.6992621421814
0.6908287956518391,258.7158124446869
0.6908287137857156,258.73307251930237
0.6908286195975383,258.74947905540466
0.6908285377419732,258.76664638519287
0.6908284435649087,258.7831161022186
0.6908283617199007,258.8008725643158
0.6908282675539469,258.8176145553589
0.6908281857194942,258.8351171016693
0.6908280915646489,258.8516240119934
0.6908280097407493,258.86958718299866
0.6908279155970112,258.8863389492035
0.6908278337836631,258.90351581573486
0.6908277396510297,258.91992568969727
0.6908276578482313,258.9372959136963
0.6908275637267012,258.95392656326294
0.6908274819344503,258.97126936912537
0.6908273878240212,258.98773527145386
0.6908273060423166,259.004798412323
0.6908272119429868,259.0212023258209
0.690827130171826,259.0384647846222
0.6908270360835934,259.05538535118103
0.6908269543229748,259.0731749534607
0.6908268602458377,259.0899910926819
0.6908267784957594,259.10791873931885
0.6908266844297157,259.1248300075531
0.6908266026901759,259.1427137851715
0.6908265086352239,259.1595022678375
0.6908264269062206,259.17697954177856
0.6908263328623584,259.1935381889343
0.69082625114389,259.210702419281
0.6908261571111152,259.2273955345154
0.6908260754031801,259.2448239326477
0.6908259813814911,259.26163387298584
0.6908258996840869,259.27968883514404
0.6908258056734817,259.29667234420776
0.6908257239866068,259.3145053386688
0.6908256299870841,259.331303358078
0.6908255483107363,259.3485634326935
0.6908254543222936,259.3651797771454
0.6908253726564717,259.3830122947693
0.690825278679107,259.3997483253479
0.6908251970238087,259.4173378944397
0.6908251030575203,259.43465518951416
0.690825021412744,259.45269894599915
0.6908249274575299,259.4693958759308
0.6908248458232735,259.48700189590454
0.6908247518791321,259.50375056266785
0.6908246702553938,259.5211434364319
0.690824576322323,259.5377242565155
0.690824494709101,259.55514192581177
0.6908244007870988,259.5722508430481
0.6908243191843914,259.589896440506
0.6908242252734557,259.6063144207001
0.6908241436812611,259.6236357688904
0.6908240497813903,259.64065074920654
0.6908239681997064,259.6583364009857
0.6908238743108984,259.6752116680145
0.6908237927397238,259.6925823688507
0.6908236988619768,259.70898032188416
0.6908236173013091,259.72623562812805
0.6908235234346212,259.74267649650574
0.6908234418844589,259.76027154922485
0.6908233480288283,259.7768976688385
0.6908232664891697,259.79465675354004
0.6908231726445941,259.81155467033386
0.6908230911154368,259.82913970947266
0.6908229972819147,259.8459053039551
0.6908229157632576,259.8632252216339
0.690822821940787,259.8798670768738
0.6908227404326275,259.8972864151001
0.6908226466212064,259.9138731956482
0.6908225651235433,259.9315023422241
0.6908224713231698,259.9483711719513
0.6908223898360009,259.9661271572113
0.690822296046673,259.9830012321472
0.6908222145699966,260.00069093704224
0.6908221207917128,260.01787543296814
0.6908220393255269,260.0354268550873
0.6908219455582851,260.05202651023865
0.690821864102588,260.0693287849426
0.6908217703463859,260.08574867248535
0.690821688901176,260.1028525829315
0.6908215951560122,260.11937856674194
0.6908215137212872,260.1369228363037
0.6908214199871596,260.153603553772
0.6908213385629178,260.1713111400604
0.6908212448398249,260.1881868839264
0.690821163426064,260.2056396007538
0.6908210697140035,260.2221655845642
0.6908209883107228,260.2404885292053
0.6908208946096925,260.25798320770264
0.6908208132168897,260.27618074417114
0.6908207195268881,260.2932662963867
0.6908206381445611,260.3115231990814
0.6908205444655858,260.32889437675476
0.690820463093733,260.3470559120178
0.690820369425783,260.3642659187317
0.6908202880644022,260.38195967674255
0.6908201944074754,260.399626493454
0.6908201130565649,260.41790437698364
0.690820019410659,260.4353184700012
0.6908199380702172,260.45368361473083
0.6908198444353302,260.4711263179779
0.6908197631053554,260.4891765117645
0.6908196694814857,260.50576639175415
0.6908195881619758,260.52361583709717
0.6908194945491214,260.5406868457794
0.6908194132400745,260.5590133666992
0.6908193196382336,260.5758926868439
0.690819238339648,260.5936188697815
0.6908191447488187,260.61014437675476
0.6908190634606927,260.62757682800293
0.6908189698808728,260.64431524276733
0.6908188886032043,260.66221857070923
0.6908187950343924,260.679349899292
0.6908187137671796,260.697509765625
0.6908186202093735,260.71449613571167
0.6908185389526145,260.73197412490845
0.6908184454058124,260.7485947608948
0.6908183641595058,260.76629877090454
0.6908182706237058,260.78297305107117
0.6908181893878493,260.8008289337158
0.6908180958630492,260.81748366355896
0.6908180146376415,260.83512139320374
0.6908179211238399,260.85175037384033
0.6908178399088787,260.8689568042755
0.6908177464060734,260.88538551330566
0.6908176652015572,260.903044462204
0.6908175717097461,260.91996908187866
0.690817490515673,260.93734312057495
0.6908173970348547,260.9537727832794
0.6908173158512226,260.97113847732544
0.690817222381395,260.9876525402069
0.6908171412082023,261.00495982170105
0.6908170477493634,261.0215711593628
0.6908169665866084,261.0388171672821
0.6908168731387565,261.0552513599396
0.6908167919864369,261.0728039741516
0.6908166985495702,261.08947563171387
0.6908166174076842,261.106938123703
0.6908165239818005,261.12407517433167
0.6908164428503473,261.1422367095947
0.6908163494354447,261.15952730178833
0.6908162683144214,261.177499294281
0.6908161749104981,261.1943118572235
0.6908160937999034,261.21210980415344
0.6908160004069577,261.22895550727844
0.6908159193067892,261.2468247413635
0.6908158259248193,261.2635507583618
0.6908157448350756,261.2810859680176
0.6908156514640792,261.29754638671875
0.6908155703847582,261.31565046310425
0.6908154770247338,261.3329381942749
0.6908153959558342,261.3510625362396
0.6908153026067798,261.36849212646484
0.6908152215482993,261.3868510723114
0.690815128210213,261.4042522907257
0.6908150471621498,261.4227862358093
0.6908149538350297,261.4404182434082
0.6908148727973825,261.45883679389954
0.6908147794812262,261.47628831863403
0.6908146984539929,261.4947245121002
0.690814605148799,261.51187205314636
0.6908145241319775,261.5296115875244
0.6908144308377443,261.54656624794006
0.6908143498313335,261.5645408630371
0.6908142565480585,261.58182668685913
0.6908141755520557,261.6000533103943
0.6908140822797381,261.61707401275635
0.6908140012941416,261.63457584381104
0.6908139080327784,261.65135192871094
0.6908138270575868,261.6694378852844
0.6908137338071768,261.686420917511
0.690813652842388,261.7039535045624
0.690813559602929,261.7209711074829
0.6908134786485414,261.7390549182892
0.6908133854200317,261.75616455078125
0.6908133044760434,261.7741627693176
0.6908132112584808,261.79120326042175
0.6908131303248899,261.80927562713623
0.6908130371182728,261.82637429237366
0.6908129561950775,261.84442043304443
0.690812862999404,261.86175537109375
0.6908127820866029,261.8798234462738
0.6908126889018708,261.8969979286194
0.6908126079994615,261.9153163433075
0.6908125148256691,261.9326934814453
0.6908124339336501,261.9508078098297
0.690812340770796,261.96807527542114
0.6908122598891654,261.9863717556
0.6908121667372469,262.0037076473236
0.6908120858660027,262.0217616558075
0.6908119927250186,262.0387728214264
0.6908119118641594,262.0565674304962
0.6908118187341075,262.0736343860626
0.690811737883631,262.0918159484863
0.6908116447645095,262.10907220840454
0.6908115639244141,262.12718772888184
0.6908114708162211,262.14461374282837
0.6908113899865056,262.1629979610443
0.6908112968892388,262.18004417419434
0.6908112160699004,262.19769978523254
0.6908111229835587,262.2146339416504
0.6908110421745962,262.23251032829285
0.6908109490991775,262.2497079372406
0.6908108683005888,262.2680060863495
0.6908107752360909,262.28534030914307
0.6908106944478741,262.3033013343811
0.6908106013942953,262.32031893730164
0.690810520616449,262.33836603164673
0.6908104275737872,262.35556507110596
0.6908103468063097,262.37380385398865
0.6908102537745632,262.3910813331604
0.6908101730174522,262.40936970710754
0.6908100799966194,262.4265205860138
0.690809999249873,262.4447295665741
0.6908099062399521,262.46181893348694
0.6908098255035686,262.47978162765503
0.6908097325045571,262.49713349342346
0.6908096517785351,262.5154707431793
0.6908095587904315,262.53248715400696
0.6908094780747687,262.55000615119934
0.6908093850975713,262.56673669815063
0.6908093043922663,262.5844523906708
0.6908092114259725,262.6011817455292
0.6908091307310233,262.6188848018646
0.6908090377756323,262.6356534957886
0.690808957091037,262.65316247940063
0.6908088641465462,262.6697301864624
0.690808783472303,262.6871175765991
0.6908086905387107,262.7039985656738
0.6908086098748181,262.7221784591675
0.6908085169521222,262.7390863895416
0.6908084362985781,262.7570791244507
0.690808343386777,262.77390575408936
0.6908082627435801,262.7915508747101
0.6908081698426717,262.8082616329193
0.6908080892098195,262.82560205459595
0.6908079963198023,262.842355966568
0.6908079156972933,262.8605959415436
0.6908078228181649,262.87761998176575
0.6908077422059974,262.8950698375702
0.6908076493377566,262.91147351264954
0.6908075687359286,262.92865920066833
0.6908074758785732,262.94510078430176
0.6908073952870826,262.9628484249115
0.690807302440611,262.97985553741455
0.6908072218594565,262.9975793361664
0.6908071290238663,263.0145137310028
0.6908070484530461,263.03246784210205
0.6908069556283355,263.04939365386963
0.6908068750678478,263.06704449653625
0.6908067822540152,263.08384799957275
0.6908067017038576,263.101256608963
0.6908066089009014,263.1177399158478
0.6908065283610728,263.13510489463806
0.6908064355689907,263.151752948761
0.6908063550394888,263.16890573501587
0.6908062622582791,263.18566393852234
0.6908061817391025,263.20326042175293
0.690806088968763,263.21972155570984
0.6908060084599098,263.2369797229767
0.690805915700439,263.253458738327
0.6908058352019074,263.2709517478943
0.6908057424533032,263.28790378570557
0.6908056619650913,263.30592346191406
0.6908055692273523,263.3228769302368
0.6908054887494582,263.34043192863464
0.6908053960225822,263.3569996356964
0.6908053155550045,263.3743004798889
0.6908052228389893,263.3908176422119
0.6908051423817259,263.40879940986633
0.6908050496765699,263.42584562301636
0.6908049692296191,263.4432246685028
0.6908048765353204,263.4603407382965
0.6908047960986805,263.4784355163574
0.6908047034152377,263.4957232475281
0.6908046229889065,263.5137424468994
0.6908045303163173,263.5308587551117
0.6908044499002934,263.5491166114807
0.6908043572385563,263.56621265411377
0.6908042768328374,263.5839812755585
0.6908041841819502,263.6013894081116
0.690804103786535,263.61959743499756
0.6908040111464956,263.6363437175751
0.6908039307613825,263.6537413597107
0.6908038381321895,263.670423746109
0.6908037577573761,263.6880786418915
0.6908036651390275,263.7048411369324
0.6908035847745126,263.72279357910156
0.6908034921670061,263.73941111564636
0.6908034118127877,263.7567172050476
0.6908033192161224,263.77324771881104
0.6908032388721983,263.79068422317505
0.6908031462863714,263.8072907924652
0.6908030659527403,263.8245642185211
0.6908029733777503,263.84101581573486
0.6908028930544101,263.8588328361511
0.6908028004902556,263.8759684562683
0.6908027201772046,263.8941819667816
0.6908026276238829,263.9110507965088
0.6908025473211199,263.9286916255951
0.6908024547786296,263.94607615470886
0.6908023744861519,263.96456122398376
0.6908022819544909,263.98210978507996
0.6908022016722972,264.00033235549927
0.6908021091514639,264.01767134666443
0.6908020288795523,264.03606629371643
0.6908019363695449,264.05345916748047
0.6908018561079134,264.0717363357544
0.69080176360873,264.08890080451965
0.6908016833573771,264.10713481903076
0.6908015908690156,264.12451672554016
0.6908015106279393,264.14279961586
0.6908014181503985,264.1604416370392
0.6908013379195967,264.1790089607239
0.6908012454528741,264.1965432167053
0.6908011652323459,264.2147114276886
0.6908010727764398,264.23184275627136
0.6908009925661828,264.24983048439026
0.6908009001210912,264.2670431137085
0.690800819921104,264.2854082584381
0.6908007274868253,264.3028929233551
0.6908006472971056,264.3211672306061
0.6908005548736379,264.33851504325867
0.6908004746941844,264.35682368278503
0.6908003822815256,264.3741817474365
0.690800302112336,264.3925259113312
0.6908002097104845,264.4096300601959
0.6908001295515573,264.4276921749115
0.6908000371605113,264.44480633735657
0.690799957011845,264.46320939064026
0.6907998646316027,264.48069167137146
0.6907997844931947,264.4994418621063
0.6907996921237542,264.5166063308716
0.6907996119956035,264.53443574905396
0.6907995196369625,264.55143189430237
0.6907994395190675,264.56954431533813
0.6907993471712243,264.5867426395416
0.6907992670635823,264.60491132736206
0.6907991747265355,264.6224296092987
0.6907990946291456,264.64084577560425
0.6907990023028929,264.65841126441956
0.6907989222157528,264.6766746044159
0.6907988299002927,264.69388484954834
0.6907987498234006,264.7123475074768
0.6907986575187312,264.72979831695557
0.6907985774520854,264.74807596206665
0.6907984851582047,264.7654435634613
0.6907984051018035,264.7834417819977
0.6907983128187096,264.8006191253662
0.6907982327725511,264.81855511665344
0.6907981405002426,264.8355028629303
0.6907980604643251,264.8537585735321
0.6907979682027995,264.87144684791565
0.6907978881771211,264.88978457450867
0.6907977959263769,264.9069209098816
0.690797715910936,264.9246668815613
0.6907976236709714,264.9416766166687
0.6907975436657662,264.95993185043335
0.6907974514365794,264.9771418571472
0.6907973714416078,264.9950661659241
0.6907972792231969,265.01188564300537
0.6907971992384575,265.02972507476807
0.6907971070308206,265.0465531349182
0.6907970270563115,265.0643198490143
0.6907969348594463,265.08141899108887
0.690796854895166,265.0996046066284
0.6907967627090714,265.11670303344727
0.6907966827550177,265.1344566345215
0.6907965905796913,265.1515929698944
0.6907965106358627,265.1698303222656
0.6907964184713029,265.18703031539917
0.6907963385376974,265.20512890815735
0.6907962463839026,265.22249698638916
0.6907961664605187,265.24092173576355
0.6907960743174866,265.25841331481934
0.690795994404322,265.2768654823303
0.6907959022720513,265.29460859298706
0.6907958223691045,265.31323289871216
0.6907957302475929,265.3306930065155
0.6907956503548625,265.34907722473145
0.6907955582441082,265.36637330055237
0.6907954783615923,265.3847026824951
0.6907953862615933,265.4018862247467
0.6907953063892898,265.4196333885193
0.6907952143000448,265.43681716918945
0.6907951344379519,265.4549958705902
0.6907950423594588,265.4723813533783
0.6907949625075749,265.49050307273865
0.6907948704398317,265.507860660553
0.6907947905981551,265.52608704566956
0.6907946985411603,265.54299235343933
0.6907946187096892,265.5607933998108
0.6907945266634403,265.5778751373291
0.6907944468421728,265.5962188243866
0.6907943548066688,265.61325454711914
0.6907942749956032,265.6308579444885
0.6907941829708417,265.6475610733032
0.6907941031699762,265.6649763584137
0.6907940111559556,265.68152379989624
0.6907939313652884,265.69901299476624
0.6907938393620069,265.71619606018066
0.6907937595815364,265.7345275878906
0.6907936675889921,265.7516622543335
0.6907935878187165,265.7693738937378
0.6907934958369072,265.786075592041
0.6907934160768243,265.8035283088684
0.6907933241057491,265.82009077072144
0.6907932443558574,265.8374855518341
0.6907931523955138,265.8540873527527
0.6907930726558115,265.87167096138
0.6907929807061975,265.88876390457153
0.6907929009766831,265.90660190582275
0.6907928090377973,265.923367023468
0.6907927293184689,265.94083166122437
0.6907926373903089,265.9574258327484
0.6907925576811647,265.97557854652405
0.6907924657637292,265.9928605556488
0.6907923860647673,266.01098561286926
0.6907922941580541,266.0277786254883
0.6907922144692732,266.04513335227966
0.6907921225732808,266.061829328537
0.6907920428946785,266.0794930458069
0.6907919510094048,266.096125125885
0.6907918713409797,266.11361265182495
0.6907917794664233,266.1302728652954
0.6907916998081735,266.1477539539337
0.6907916079443319,266.164359331131
0.6907915282962556,266.18158197402954
0.6907914364431272,266.1981520652771
0.6907913568052231,266.2160265445709
0.6907912649628063,266.2334110736847
0.6907911853350719,266.2517898082733
0.6907910935033652,266.26887822151184
0.690791013885799,266.286328792572
0.6907909220648001,266.3033185005188
0.6907908424574004,266.32100796699524
0.6907907506471069,266.337837934494
0.6907906710498724,266.3558955192566
0.6907905792502835,266.3730082511902
0.6907904996632114,266.39114332199097
0.6907904078743247,266.4081771373749
0.6907903282974142,266.42585921287537
0.6907902365192281,266.44273042678833
0.6907901569524769,266.46067237854004
0.6907900651849893,266.4775047302246
0.6907899856283958,266.4950885772705
0.6907898938716057,266.5117344856262
0.6907898143251678,266.5299906730652
0.6907897225790721,266.5470860004425
0.6907896430427892,266.56464552879333
0.6907895513073867,266.5812075138092
0.6907894717812556,266.5987675189972
0.6907893800565446,266.6155912876129
0.6907893005405642,266.6335654258728
0.6907892088265426,266.65069031715393
0.6907891293207112,266.66884660720825
0.6907890376173776,266.6857678890228
0.6907889581216934,266.7031855583191
0.6907888664290456,266.7196445465088
0.6907887869435065,266.7368018627167
0.6907886952615427,266.75359058380127
0.6907886157861474,266.771315574646
0.6907885241148657,266.7881066799164
0.6907884446496123,266.8056466579437
0.6907883529890115,266.82216477394104
0.6907882735338976,266.83930110931396
0.6907881818839754,266.85577416419983
0.6907881024390002,266.87393593788147
0.6907880107997544,266.8910300731659
0.6907879313649158,266.90939140319824
0.690787839736345,266.9264919757843
0.6907877603116411,266.9444422721863
0.6907876686937439,266.961056470871
0.6907875892791729,266.97863268852234
0.6907874976719468,266.9955394268036
0.6907874182675072,267.0131297111511
0.6907873266709504,267.0299744606018
0.6907872472766405,267.04793524742126
0.6907871556907513,267.0647659301758
0.6907870763065693,267.08289432525635
0.6907869847313458,267.1000933647156
0.6907869053572898,267.11847162246704
0.6907868137927302,267.1353871822357
0.6907867344287985,267.1531488895416
0.6907866428749013,267.1702573299408
0.690786563521092,267.18850231170654
0.6907864719778551,267.20579838752747
0.6907863926341665,267.2239170074463
0.6907863011015883,267.2411959171295
0.6907862217680187,267.2593717575073
0.6907861302460973,267.2765100002289
0.6907860509226449,267.29458928108215
0.6907859594113782,267.3118233680725
0.6907858800980415,267.3301362991333
0.690785788597428,267.3472316265106
0.690785709294205,267.36548256874084
0.6907856178042426,267.382936000824
0.6907855385111314,267.40101170539856
0.690785447031819,267.4178533554077
0.6907853677488178,267.43602442741394
0.6907852762801528,267.45333766937256
0.6907851970072604,267.4713990688324
0.6907851055492412,267.48844289779663
0.6907850262864551,267.5065104961395
0.6907849348390803,267.52378940582275
0.6907848555863995,267.5423176288605
0.6907847641496665,267.5596401691437
0.6907846849070887,267.57762718200684
0.6907845934809962,267.5948088169098
0.6907845142485203,267.612948179245
0.6907844228330661,267.63038182258606
0.6907843436106899,267.64875507354736
0.6907842522058723,267.66591691970825
0.690784172993594,267.68377566337585
0.6907840815994116,267.70111632347107
0.690784002397229,267.7190856933594
0.69078391101368,267.7360305786133
0.6907838318215923,267.7538640499115
0.6907837404486743,267.7710680961609
0.6907836612666791,267.78885316848755
0.6907835699043907,267.80575370788574
0.6907834907324869,267.82378697395325
0.6907833993808261,267.8409597873688
0.6907833202190111,267.85922145843506
0.6907832288779763,267.8764262199402
0.6907831497262489,267.89476561546326
0.690783058395838,267.9122545719147
0.6907829792541965,267.930472612381
0.6907828879344079,267.9473066329956
0.6907828088028499,267.9651551246643
0.6907827174936819,267.9820957183838
0.6907826383722064,268.0000774860382
0.6907825470736569,268.0169689655304
0.690782467962262,268.0348074436188
0.6907823766743294,268.05158042907715
0.690782297573013,268.06931161880493
0.6907822062956953,268.08628511428833
0.6907821272044563,268.10457253456116
0.6907820359377517,268.12181425094604
0.6907819568565877,268.13973903656006
0.6907818656004946,268.1567840576172
0.690781786529404,268.17482566833496
0.6907816952839205,268.19215726852417
0.6907816162229017,268.21041917800903
0.6907815249880259,268.2274889945984
0.690781445937077,268.24530839920044
0.6907813547128073,268.2621545791626
0.6907812756719269,268.2802321910858
0.6907811844582612,268.2972557544708
0.6907811054274473,268.3151922225952
0.6907810142243838,268.3321988582611
0.6907809352036347,268.34999895095825
0.6907808440111719,268.36684250831604
0.6907807650004857,268.3843905925751
0.6907806738186217,268.40119433403015
0.6907805948179968,268.4189398288727
0.6907805036467297,268.4365234375
0.6907804246561643,268.45507764816284
0.6907803334954924,268.47269105911255
0.690780254514985,268.4909245967865
0.690780163364906,268.50836420059204
0.6907800843944548,268.5266296863556
0.6907799932549675,268.5439455509186
0.6907799142945705,268.5624577999115
0.6907798231656728,268.5798587799072
0.6907797442153284,268.5980751514435
0.6907796530970189,268.6151943206787
0.6907795741567253,268.6327700614929
0.6907794830490019,268.64966464042664
0.6907794041187572,268.66789293289185
0.6907793130216178,268.684823513031
0.690779234101421,268.70211935043335
0.690779143014864,268.71901082992554
0.6907790641047128,268.736873626709
0.6907789730287366,268.75346517562866
0.6907788941286289,268.77089285850525
0.6907788030632315,268.7875916957855
0.6907787241731662,268.80493235588074
0.6907786331183462,268.8216576576233
0.6907785542383211,268.83952951431274
0.690778463194076,268.85649609565735
0.69077838432409,268.8739709854126
0.6907782932904183,268.8904061317444
0.690778214430469,268.90764355659485
0.6907781234073692,268.924836397171
0.6907780445574553,268.94300508499146
0.6907779535449251,268.96003770828247
0.6907778747050446,268.97761249542236
0.6907777837030828,268.9942603111267
0.6907777048732338,269.0116517543793
0.6907776138818384,269.02843379974365
0.6907775350620194,269.0458405017853
0.6907774440811881,269.062344789505
0.6907773652713978,269.0794038772583
0.6907772743011292,269.09587001800537
0.6907771955013652,269.11321210861206
0.6907771045416575,269.12966561317444
0.6907770257519182,269.14684295654297
0.6907769348027698,269.1632888317108
0.6907768560230536,269.18044209480286
0.6907767650844621,269.19710874557495
0.6907766863147676,269.21508049964905
0.6907765953867319,269.2317988872528
0.6907765166270566,269.2491545677185
0.6907764257095745,269.26570892333984
0.6907763469599169,269.2834665775299
0.6907762560529868,269.30023980140686
0.6907761773133456,269.31829953193665
0.6907760864169653,269.3357632160187
0.6907760076873387,269.3536036014557
0.6907759168015069,269.3701584339142
0.6907758380818925,269.3875513076782
0.6907757472066073,269.4040915966034
0.6907756684970041,269.4216682910919
0.6907755776322634,269.43853282928467
0.6907754989326695,269.45577239990234
0.6907754080784718,269.47275614738464
0.690775329388885,269.49087858200073
0.6907752385452286,269.5080940723419
0.6907751598656479,269.52613067626953
0.6907750690325305,269.54306960105896
0.6907749903629536,269.560866355896
0.6907748995403737,269.5780827999115
0.6907748208807994,269.59629130363464
0.6907747300687551,269.6131591796875
0.6907746514191815,269.63127732276917
0.6907745606176716,269.6482892036438
0.6907744819780962,269.66553354263306
0.6907743911871184,269.6822726726532
0.6907743125575403,269.7001898288727
0.6907742217770928,269.7169363498688
0.6907741431575104,269.73420906066895
0.690774052387591,269.750599861145
0.6907739737780024,269.767835855484
0.6907738830186102,269.78466272354126
0.690773804419013,269.8026418685913
0.6907737136701458,269.8199498653412
0.6907736350805387,269.8376638889313
0.6907735443421948,269.8542912006378
0.6907734657625763,269.87159967422485
0.6907733750347536,269.88808608055115
0.690773296465122,269.9053490161896
0.690773205747819,269.92221760749817
0.6907731271881725,269.9398295879364
0.6907730364813874,269.9564769268036
0.6907729579317239,269.97467827796936
0.6907728672354548,269.99172496795654
0.690772788695773,270.00978899002075
0.6907726980100178,270.02647161483765
0.6907726194803162,270.04423213005066
0.6907725288050736,270.06126165390015
0.6907724502853501,270.0787544250488
0.690772359620618,270.0952835083008
0.6907722811108705,270.1126718521118
0.6907721904566478,270.129337310791
0.6907721119568748,270.1468462944031
0.6907720213131592,270.16350865364075
0.6907719428233596,270.18074202537537
0.6907718521901489,270.19719314575195
0.6907717737103204,270.214462518692
0.6907716830876134,270.23123836517334
0.6907716046177543,270.249783039093
0.690771514005549,270.2676246166229
0.6907714355456578,270.2860927581787
0.6907713449439524,270.3035159111023
0.6907712664940274,270.3221380710602
0.6907711759028202,270.3400263786316
0.6907710974628591,270.3585686683655
0.6907710068821483,270.3758878707886
0.6907709284521503,270.3936107158661
0.6907708378819342,270.4107792377472
0.6907707594618969,270.42835760116577
0.6907706689021736,270.44496726989746
0.6907705904920953,270.46227741241455
0.6907704999428629,270.4787712097168
0.6907704215427424,270.4959318637848
0.6907703310039992,270.51229906082153
0.6907702526138344,270.5295488834381
0.6907701620855788,270.5461657047272
0.6907700837053676,270.5641644001007
0.6907699931875978,270.58092856407166
0.6907699148173391,270.5992751121521
0.6907698243100534,270.61633372306824
0.6907697459497453,270.63366508483887
0.6907696554529412,270.6501750946045
0.6907695771025825,270.6674609184265
0.6907694866162585,270.6839122772217
0.6907694082758465,270.70105171203613
0.6907693178000015,270.7180778980255
0.6907692394695352,270.73630714416504
0.6907691490041669,270.75314140319824
0.6907690706836441,270.77123403549194
0.6907689802287507,270.7880742549896
0.6907689019181701,270.80576372146606
0.6907688114737498,270.82251739501953
0.6907687331731094,270.8397114276886
0.6907686427391607,270.85615134239197
0.6907685644484586,270.87389183044434
0.6907684740249799,270.8906395435333
0.6907683957442147,270.90870904922485
0.6907683053312039,270.9260313510895
0.6907682270603739,270.94433212280273
0.690768136657829,270.9613718986511
0.6907680583969324,270.9788703918457
0.6907679680048515,270.9953787326813
0.690767889753887,271.01336002349854
0.690767799372269,271.03035068511963
0.6907677211312341,271.0480580329895
0.6907676307600767,271.06492257118225
0.6907675525289702,271.0822081565857
0.690767462168272,271.09867238998413
0.6907673839470917,271.11583638191223
0.6907672935968507,271.1322350502014
0.6907672153855958,271.1495373249054
0.6907671250458102,271.1663131713867
0.6907670468444781,271.1842761039734
0.6907669565151463,271.2013943195343
0.6907668783237357,271.2190215587616
0.6907667880048554,271.235533952713
0.6907667098233649,271.25297570228577
0.6907666195149349,271.26957178115845
0.6907665413433621,271.28702664375305
0.6907664510453804,271.304078578949
0.690766372883724,271.3225281238556
0.6907662825961892,271.3398127555847
0.6907662044444471,271.35818338394165
0.6907661141673568,271.3752226829529
0.690766036025528,271.39309573173523
0.6907659457588807,271.41041588783264
0.6907658676269631,271.42867636680603
0.690765777370757,271.4459328651428
0.6907656992487486,271.4641363620758
0.6907656090029822,271.481365442276
0.6907655308908816,271.49902606010437
0.6907654406555528,271.5155780315399
0.6907653625533583,271.53280425071716
0.6907652723284654,271.5493674278259
0.6907651942361754,271.56681418418884
0.6907651040217168,271.58333945274353
0.6907650259393291,271.60075974464417
0.6907649357353026,271.61800360679626
0.6907648576628161,271.6362133026123
0.6907647674692204,271.6538746356964
0.6907646894066332,271.67233395576477
0.6907645992234664,271.68998527526855
0.6907645211707766,271.70806431770325
0.6907644309980369,271.72509479522705
0.690764352955243,271.74331307411194
0.6907642627929284,271.7607796192169
0.6907641847600282,271.77900099754333
0.6907640946081376,271.7962303161621
0.69076401658513,271.8139247894287
0.690763926443661,271.83085918426514
0.6907638484305441,271.84886050224304
0.6907637582994951,271.8660681247711
0.6907636802962671,271.8841848373413
0.6907635901756364,271.9014992713928
0.6907635121822959,271.92002725601196
0.6907634220720814,271.9378561973572
0.6907633440886266,271.9564461708069
0.6907632539888267,271.9742057323456
0.6907631760152556,271.9925889968872
0.690763085925869,272.00984930992126
0.69076300796218,272.02811217308044
0.6907629178832045,272.0453186035156
0.690762839929396,272.0634593963623
0.6907627498608301,272.080570936203
0.6907626719169002,272.098610162735
0.6907625818587418,272.1157445907593
0.6907625039246891,272.1341028213501
0.6907624138769366,272.1517400741577
0.6907623359527594,272.1702632904053
0.6907622459154111,272.18787479400635
0.6907621680011071,272.20629024505615
0.6907620779741611,272.22358560562134
0.6907620000697294,272.24171209335327
0.6907619100531841,272.25906324386597
0.6907618321586226,272.2772867679596
0.690761742152476,272.29457235336304
0.6907616642677832,272.31311655044556
0.6907615742720332,272.3308928012848
0.6907614963972077,272.34944438934326
0.6907614064118531,272.36709666252136
0.6907613285468924,272.3855621814728
0.6907612385719318,272.40297532081604
0.6907611607168342,272.4210715293884
0.6907610707522653,272.4384479522705
0.6907609929070299,272.45663499832153
0.6907609029528508,272.47396183013916
0.6907608251174753,272.4918637275696
0.6907607351736842,272.5088109970093
0.6907606573481672,272.5266304016113
0.6907605674147631,272.54336953163147
0.6907604895991027,272.56119894981384
0.6907603996760833,272.5782449245453
0.6907603218702776,272.5959279537201
0.6907602319576412,272.61324310302734
0.6907601541616889,272.63156151771545
0.6907600642594338,272.6490128040314
0.690759986473333,272.66732811927795
0.6907598965814571,272.68441915512085
0.6907598188052065,272.70271921157837
0.6907597289237083,272.7199196815491
0.6907596511573055,272.7383482456207
0.6907595612861835,272.7556607723236
0.6907594835296273,272.77418208122253
0.6907593936688794,272.79159688949585
0.6907593159221681,272.8098487854004
0.6907592260717924,272.82709288597107
0.6907591483349242,272.8451478481293
0.6907590584949193,272.86237359046936
0.6907589807678929,272.88030648231506
0.6907588909382564,272.8970272541046
0.6907588132210696,272.9151089191437
0.6907587234018008,272.9323260784149
0.6907586456944518,272.9505805969238
0.690758555885548,272.96783566474915
0.6907584781880354,272.9863188266754
0.6907583883894955,273.0041205883026
0.6907583107018178,273.0225350856781
0.6907582209136395,273.039972782135
0.6907581432357943,273.05834698677063
0.6907580534579767,273.0757706165314
0.6907579757899628,273.0942497253418
0.6907578860225033,273.1119351387024
0.6907578083643191,273.13071155548096
0.6907577186072161,273.14855432510376
0.6907576409588598,273.16674637794495
0.690757551212112,273.18386816978455
0.6907574735735817,273.20161724090576
0.6907573838371864,273.21834230422974
0.6907573062084811,273.2358832359314
0.6907572164824373,273.25258135795593
0.6907571388635547,273.2701327800751
0.6907570491478607,273.2868435382843
0.690756971538799,273.30521535873413
0.6907568818334524,273.3229241371155
0.6907568042342104,273.3413465023041
0.6907567145392105,273.35855293273926
0.6907566369497857,273.3762638568878
0.6907565472651297,273.39312171936035
0.6907564696855216,273.411096572876
0.6907563800112083,273.4282696247101
0.6907563024414144,273.4460356235504
0.6907562127774419,273.46273136138916
0.6907561352174606,273.48081254959106
0.6907560455638273,273.4978349208832
0.6907559680136567,273.5158586502075
0.6907558783703609,273.5327980518341
0.6907558008299995,273.5504858493805
0.6907557111970394,273.5677800178528
0.6907556336664858,273.5858738422394
0.6907555440438595,273.6028254032135
0.6907554665231118,273.62093901634216
0.6907553769108175,273.63812923431396
0.6907552993998741,273.65624141693115
0.6907552097979098,273.67361760139465
0.690755132296769,273.69153594970703
0.6907550427051338,273.7082853317261
0.6907549652137938,273.72608375549316
0.690754875632485,273.74265336990356
0.6907547981509442,273.7600781917572
0.690754708579961,273.77648973464966
0.6907546311082176,273.7943801879883
0.6907545415475578,273.8117048740387
0.6907544640856099,273.82993602752686
0.6907543745352719,273.8467879295349
0.6907542970831181,273.864271402359
0.6907542075430995,273.880895614624
0.6907541301007387,273.89808654785156
0.6907540405710382,273.9146695137024
0.690753963138468,273.93249797821045
0.6907538736190839,273.94940972328186
0.690753796196303,273.966965675354
0.6907537066872335,273.9838354587555
0.6907536292742396,274.0017657279968
0.6907535397754829,274.01848816871643
0.6907534623722751,274.03574657440186
0.6907533728838298,274.05217838287354
0.6907532954904055,274.0700342655182
0.6907532060122695,274.08728289604187
0.6907531286286278,274.10519909858704
0.6907530391607997,274.1223723888397
0.6907529617869387,274.1400980949402
0.6907528723294161,274.15689969062805
0.6907527949653341,274.1752288341522
0.690752705518116,274.19215297698975
0.6907526281638112,274.20986008644104
0.6907525387268955,274.2268362045288
0.6907524613823662,274.24491834640503
0.6907523719557512,274.2621839046478
0.690752294620996,274.27992820739746
0.6907522052046796,274.2966077327728
0.690752127879697,274.3143265247345
0.690752038473678,274.33100414276123
0.6907519611584657,274.348552942276
0.690751871762742,274.36581468582153
0.6907517944572986,274.38393688201904
0.6907517050718689,274.4014024734497
0.6907516277761926,274.41998744010925
0.6907515384010547,274.4373698234558
0.6907514611151443,274.4557774066925
0.6907513717502966,274.47320890426636
0.6907512944741501,274.4919195175171
0.6907512051195908,274.5090148448944
0.6907511278532064,274.5271556377411
0.6907510385089339,274.5443205833435
0.6907509612523102,274.5625274181366
0.6907508719183225,274.5798966884613
0.6907507946714576,274.5979163646698
0.6907507053477534,274.6150152683258
0.6907506281106457,274.6333508491516
0.6907505387972227,274.65089988708496
0.6907504615698706,274.6691024303436
0.6907503722667279,274.6866898536682
0.6907502950491292,274.70508003234863
0.6907502057562644,274.72223687171936
0.6907501285484183,274.74004793167114
0.6907500392658298,274.75688576698303
0.6907499620677336,274.7744138240814
0.6907498727954199,274.79124546051025
0.6907497956070728,274.8089199066162
0.6907497063450316,274.8263318538666
0.690749629166432,274.8444228172302
0.690749539914662,274.86135745048523
0.6907494627458074,274.8794267177582
0.6907493735043072,274.89648056030273
0.6907492963451963,274.914559841156
0.6907492071139636,274.93153524398804
0.690749129964595,274.9491055011749
0.6907490407436282,274.9663755893707
0.6907489636039998,274.9845669269562
0.690748874393297,275.00203371047974
0.6907487972634079,275.02025079727173
0.6907487080629674,275.03743863105774
0.6907486309428151,275.0555589199066
0.6907485417526357,275.07262921333313
0.6907484646422186,275.09071588516235
0.6907483754622981,275.1077444553375
0.6907482983616153,275.12551736831665
0.6907482091919516,275.14246797561646
0.6907481321010007,275.1602807044983
0.6907480429415926,275.17739939689636
0.6907479658603723,275.1953582763672
0.6907478767112178,275.2125678062439
0.6907477996397262,275.2306282520294
0.6907477105008241,275.2480158805847
0.6907476334390595,275.2664546966553
0.6907475443104076,275.2839345932007
0.6907474672583683,275.3024709224701
0.6907473781399651,275.3200933933258
0.6907473010976495,275.33859038352966
0.6907472119894931,275.35604643821716
0.6907471349568997,275.3745028972626
0.6907470458589885,275.3919937610626
0.6907469688361155,275.4104027748108
0.6907468797484476,275.4277901649475
0.6907468027352933,275.44579005241394
0.6907467136578673,275.4628150463104
0.6907466366544297,275.4807245731354
0.6907465475872437,275.49752259254456
0.6907464705935216,275.5151207447052
0.6907463815365738,275.5319447517395
0.6907463045525657,275.54959774017334
0.6907462155058539,275.56631207466125
0.6907461385315579,275.58408427238464
0.6907460494950811,275.6012179851532
0.6907459725304954,275.6193721294403
0.6907458835042518,275.6366147994995
0.6907458065493749,275.6549210548401
0.6907457175333623,275.6720862388611
0.6907456405881929,275.6899342536926
0.6907455515824098,275.70698046684265
0.6907454746469454,275.7251989841461
0.6907453856513904,275.7422468662262
0.6907453087256298,275.75986647605896
0.6907452197403008,275.7767496109009
0.6907451428242423,275.79431986808777
0.6907450538491376,275.81099128723145
0.6907449769427794,275.8285388946533
0.6907448879778976,275.8454215526581
0.6907448110812381,275.86345744132996
0.6907447221265773,275.880407333374
0.6907446452396147,275.89821791648865
0.6907445562951732,275.9153370857239
0.6907444794179063,275.9334886074066
0.6907443904836822,275.9503860473633
0.6907443136161089,275.9679992198944
0.6907442246921005,275.98496198654175
0.6907441478342197,276.002756357193
0.6907440589204252,276.0195941925049
0.6907439820722344,276.04444122314453
0.6907438931686524,276.06111431121826
0.6907438163301507,276.07859897613525
0.6907437274367794,276.0951428413391
0.6907436506079647,276.1125590801239
0.690743561724802,276.1289987564087
0.6907434849056727,276.1461341381073
0.6907433960327172,276.16274213790894
0.6907433192232721,276.18066334724426
0.6907432303605219,276.1974878311157
0.6907431535607588,276.21521759033203
0.6907430647082125,276.2321834564209
0.6907429879181296,276.250363111496
0.6907428990757853,276.26725363731384
0.6907428222953815,276.2845997810364
0.6907427334632374,276.3010733127594
0.6907426566925107,276.3190815448761
0.6907425678705652,276.3361711502075
0.6907424911095139,276.3544249534607
0.6907424022977655,276.37138080596924
0.6907423255463879,276.38941645622253
0.6907422367448345,276.4064438343048
0.6907421600031292,276.42405128479004
0.690742071211769,276.4414038658142
0.6907419944797343,276.4596314430237
0.6907419056985661,276.47710394859314
0.6907418289762002,276.49545073509216
0.6907417402052218,276.5128107070923
0.6907416634925233,276.53074765205383
0.6907415747317328,276.54769134521484
0.6907414980287,276.565726518631
0.690741409278096,276.58261799812317
0.6907413325847273,276.6005380153656
0.6907412438443081,276.61771988868713
0.6907411671606013,276.6356704235077
0.6907410784303654,276.65262818336487
0.6907410017563194,276.670610666275
0.6907409130362648,276.68770480155945
0.6907408363718777,276.7054464817047
0.6907407476620029,276.7224178314209
0.690740671007273,276.7407612800598
0.6907405823075757,276.7578880786896
0.6907405056625018,276.7758092880249
0.690740416972981,276.79305720329285
0.6907403403375608,276.81127429008484
0.6907402516582146,276.82867908477783
0.6907401750324464,276.8468291759491
0.6907400863632731,276.86372685432434
0.6907400097471559,276.88178062438965
0.6907399210881537,276.8989067077637
0.6907398444816855,276.9166533946991
0.6907397558328524,276.9334764480591
0.6907396792360316,276.95112109184265
0.6907395905973663,276.9678761959076
0.6907395140101912,276.98572874069214
0.6907394253816921,277.0025761127472
0.6907393488041612,277.0204429626465
0.6907392601858259,277.03729724884033
0.6907391836179372,277.0549235343933
0.6907390950097646,277.07210898399353
0.690739018451517,277.089998960495
0.690738929853505,277.1067445278168
0.6907388533048963,277.1244385242462
0.6907387647170437,277.14099860191345
0.6907386881780726,277.15862369537354
0.690738599600377,277.175443649292
0.6907385230710418,277.19312262535095
0.6907384345035021,277.20970463752747
0.690738357983801,277.22683668136597
0.690738269426415,277.2432358264923
0.6907381929163465,277.26045322418213
0.690738104369113,277.2769064903259
0.6907380278686753,277.294725894928
0.6907379393315923,277.3118705749512
0.6907378628407838,277.329717874527
0.6907377743138496,277.346791267395
0.6907376978326686,277.3649628162384
0.6907376093158815,277.38230895996094
0.6907375328443268,277.40050625801086
0.6907374443376851,277.417751789093
0.6907373678757545,277.4356129169464
0.6907372793792564,277.45258617401123
0.6907372029269484,277.47081875801086
0.6907371144405923,277.4878616333008
0.6907370379979055,277.50566005706787
0.6907369495216898,277.5226397514343
0.6907368730886222,277.5406701564789
0.6907367846225451,277.5580005645752
0.6907367081990953,277.5758407115936
0.6907366197431551,277.5925557613373
0.690736543329321,277.6103184223175
0.6907364548835161,277.62725138664246
0.6907363784792965,277.64518642425537
0.6907362900436251,277.6621849536896
0.6907362136490182,277.6801736354828
0.6907361252234786,277.6975347995758
0.690736048838483,277.71574449539185
0.6907359604230731,277.7327558994293
0.6907358840476872,277.75067925453186
0.6907357956424056,277.7681565284729
0.6907357192766275,277.78636384010315
0.6907356308814726,277.8032774925232
0.6907355545253006,277.82096767425537
0.6907354661402709,277.8378040790558
0.6907353897937033,277.85556626319885
0.6907353014187967,277.8722937107086
0.6907352250818323,277.8900763988495
0.6907351367170474,277.9072234630585
0.6907350603896837,277.925231218338
0.6907349720350187,277.941978931427
0.690734895717255,277.95975637435913
0.690734807372708,277.97675800323486
0.6907347310645424,277.99505066871643
0.6907346427301115,278.0122742652893
0.6907345664315423,278.03073716163635
0.6907344781072263,278.0481581687927
0.6907344018182516,278.06617641448975
0.6907343135040485,278.083336353302
0.6907342372246668,278.10157585144043
0.6907341489205753,278.11857414245605
0.6907340726507852,278.1361286640167
0.6907339843568032,278.1530456542969
0.6907339080966031,278.1706600189209
0.690733819812729,278.1872911453247
0.6907337435621167,278.2045388221741
0.6907336552883487,278.2210621833801
0.6907335790473232,278.2384662628174
0.6907334907836599,278.25487661361694
0.6907334145522191,278.2721791267395
0.6907333262986586,278.2891354560852
0.6907332500768009,278.3068690299988
0.6907331618333413,278.3233697414398
0.6907330856210656,278.34050035476685
0.6907329973877052,278.3569679260254
0.6907329211850095,278.37432742118835
0.6907328329617473,278.3909571170807
0.6907327567686294,278.4085214138031
0.6907326685554631,278.4251518249512
0.6907325923719223,278.44340205192566
0.6907325041688501,278.4607880115509
0.6907324279948842,278.47913360595703
0.6907323398019051,278.49655389785767
0.6907322636375126,278.51503252983093
0.6907321754546241,278.5323860645294
0.6907320992998034,278.550616979599
0.6907320111270042,278.5678017139435
0.6907319349817537,278.58528757095337
0.6907318468190422,278.6023061275482
0.6907317706833601,278.62040400505066
0.6907316825307342,278.63768315315247
0.6907316064046188,278.6559853553772
0.6907315182620772,278.67294120788574
0.6907314421455274,278.69069361686707
0.6907313540130681,278.70777225494385
0.6907312779060819,278.7255115509033
0.6907311897837034,278.7426505088806
0.6907311136862792,278.7606658935547
0.6907310255739797,278.778071641922
0.6907309494861159,278.7965500354767
0.6907308613838937,278.8137242794037
0.6907307853055885,278.83168840408325


==> n33/slow_stale_grads_n33_lr_0.01_nout_8.csv <==
testing_loss,times
0.6931305287405188,0.0
0.6931138810405134,0.002483367919921875
0.6930972414999883,0.0049321651458740234
0.6930806101157384,0.0073931217193603516
0.6930639868834899,0.00986337661743164
0.6930473717989691,0.01233220100402832
0.6930307648579039,0.014735221862792969
0.6930141660560225,0.01718425750732422
0.6929975753890546,0.019598722457885742
0.6929809928527304,0.02205204963684082
0.6929644184427813,0.024485349655151367
0.6929478521549397,0.026905298233032227
0.6929312939849384,0.029346227645874023
0.6929147439285118,0.03178882598876953
0.692898201981395,0.03421950340270996
0.6928816681393242,0.036865234375
0.6928651423980359,0.039283037185668945
0.6928486247532687,0.041719675064086914
0.6928321152007613,0.04415535926818848
0.6928156137362534,0.04658031463623047
0.6927991203554863,0.0490260124206543
0.6927826350542015,0.05144214630126953
0.6927661578281419,0.053894758224487305
0.6927496886730512,0.05632209777832031
0.6927332275846744,0.05872631072998047
0.6927167745587572,0.06116366386413574
0.6927003295910463,0.06356573104858398
0.6926838926772896,0.06600093841552734
0.6926674638132354,0.06844091415405273
0.692651042994634,0.07085371017456055
0.6926346302172356,0.07329535484313965
0.692618225476792,0.07574224472045898
0.6926018287690563,0.07817769050598145
0.6925854400897817,0.08061647415161133
0.6925690594347234,0.08303499221801758
0.6925526867996366,0.08547234535217285
0.6925363221802786,0.08791756629943848
0.6925199655724069,0.09034609794616699
0.6925036169717804,0.09279346466064453
0.6924872763741584,0.09520435333251953
0.6924709437753026,0.09762859344482422
0.692454619170974,0.1001124382019043
0.6924383025569362,0.1025235652923584
0.6924219939289523,0.1049647331237793
0.6924056932827878,0.10738444328308105
0.6923894006142086,0.10984444618225098
0.6923731159189818,0.11228656768798828
0.6923568391928749,0.11470770835876465
0.6923405704316579,0.1171867847442627
0.6923243096311001,0.11959695816040039
0.6923080567869732,0.1220560073852539
0.6922918118950491,0.12448954582214355
0.6922755749511014,0.12689423561096191
0.6922593459509042,0.12934494018554688
0.6922431248902332,0.13178563117980957
0.6922269117648645,0.1342155933380127
0.6922107065705759,0.1366593837738037
0.6921945093031457,0.13908004760742188
0.6921783199583541,0.14154934883117676
0.6921621385319814,0.14399147033691406
0.6921459650198095,0.1464080810546875
0.6921297994176215,0.1488502025604248
0.692113641721201,0.15126347541809082
0.6920974919263333,0.15367889404296875
0.6920813500288046,0.15612030029296875
0.692065216024402,0.15851759910583496
0.6920490899089137,0.16096854209899902
0.6920329716781292,0.1633918285369873
0.692016861327839,0.16583633422851562
0.6920007588538348,0.16828322410583496
0.6919846642519092,0.17070865631103516
0.6919685775178558,0.17315030097961426
0.6919524986474699,0.17557883262634277
0.6919364276365473,0.1780259609222412
0.6919203644808848,0.18048334121704102
0.6919043091762811,0.1829545497894287
0.6918882617185353,0.1854088306427002
0.6918722221034478,0.18783783912658691
0.6918561903268203,0.19026613235473633
0.6918401663844557,0.19271540641784668
0.6918241502721574,0.19513463973999023
0.6918081419857304,0.1975688934326172
0.6917921415209808,0.19999933242797852
0.6917761488737159,0.20242738723754883
0.691760164039744,0.20488476753234863
0.6917441870148746,0.20732450485229492
0.6917282177949182,0.2097926139831543
0.6917122563756866,0.21222996711730957
0.6916963027529925,0.2146449089050293
0.6916803569226503,0.21712803840637207
0.6916644188804748,0.21954131126403809
0.6916484886222827,0.2220439910888672
0.6916325661438909,0.22449159622192383
0.6916166514411186,0.2269129753112793
0.6916007445097853,0.22936034202575684
0.6915848453457121,0.23180055618286133
0.6915689539447208,0.23424077033996582
0.691553070302635,0.23672914505004883
0.6915371944152789,0.23915433883666992
0.6915213262784785,0.2415926456451416
0.69150546588806,0.24402999877929688
0.6914896132398517,0.24645638465881348
0.6914737683296824,0.24890422821044922
0.6914579311533828,0.2513129711151123
0.6914421017067842,0.25377464294433594
0.6914262799857191,0.25620579719543457
0.6914104659860215,0.2586209774017334
0.6913946597035265,0.2610812187194824
0.6913788611340701,0.26348042488098145
0.69136307027349,0.26592493057250977
0.6913472871176242,0.26840949058532715
0.6913315116623131,0.2708241939544678
0.6913157439033976,0.27327537536621094
0.6912999838367195,0.27572011947631836
0.6912842314581226,0.2781367301940918
0.6912684867634512,0.2805955410003662
0.6912527497485514,0.28301572799682617
0.6912370204092698,0.28545165061950684
0.6912212987414549,0.2878854274749756
0.6912055847409561,0.290311336517334
0.691189878403624,0.2927684783935547
0.6911741797253103,0.29519128799438477
0.6911584887018685,0.29761242866516113
0.6911428053291523,0.3000478744506836
0.6911271296030179,0.3024711608886719
0.6911114615193215,0.30491137504577637
0.6910958010739212,0.3073396682739258
0.6910801482626764,0.3097996711730957
0.6910645030814474,0.31223487854003906
0.6910488655260957,0.3146524429321289
0.6910332355924846,0.31714558601379395
0.6910176132764779,0.31954360008239746
0.6910019985739413,0.3220226764678955
0.6909863914807409,0.3244631290435791
0.6909707919927452,0.3268725872039795
0.6909552001058231,0.3293273448944092
0.6909396158158447,0.33176183700561523
0.6909240391186819,0.3341786861419678
0.6909084700102075,0.3366386890411377
0.6908929084862956,0.3390488624572754
0.6908773545428216,0.34149861335754395
0.6908618081756622,0.3439970016479492
0.6908462693806952,0.34642958641052246
0.6908307381537999,0.3488786220550537
0.6908152144908566,0.35129499435424805
0.690799698387747,0.35373520851135254
0.6907841898403543,0.35616540908813477
0.6907686888445626,0.3585834503173828
0.6907531953962572,0.3610270023345947
0.6907377094913252,0.3634524345397949
0.6907222311256546,0.3659060001373291
0.6907067602951347,0.3683490753173828
0.6906912969956561,0.37077927589416504
0.6906758412231109,0.3732311725616455
0.690660392973392,0.3756568431854248
0.6906449522423941,0.3781144618988037
0.6906295190260129,0.38056445121765137
0.6906140933201455,0.3829803466796875
0.6905986751206904,0.38542675971984863
0.690583264423547,0.3878626823425293
0.6905678612246164,0.3902895450592041
0.6905524655198008,0.3927338123321533
0.690537077305004,0.3951568603515625
0.6905216965761306,0.3976254463195801
0.6905063233290869,0.4001007080078125
0.6904909575597801,0.4025726318359375
0.6904755992641194,0.4050612449645996
0.6904602484380146,0.40752124786376953
0.6904449050773773,0.41002440452575684
0.6904295691781202,0.4124901294708252
0.6904142407361572,0.4149208068847656
0.6903989197474036,0.4173767566680908
0.6903836062077766,0.4198331832885742
0.6903683001131936,0.42225003242492676
0.6903530014595742,0.4247097969055176
0.6903377102428392,0.42711901664733887
0.6903224264589102,0.42957043647766113
0.6903071501037108,0.4320511817932129
0.6902918811731656,0.43447279930114746
0.6902766196632006,0.43691110610961914
0.690261365569743,0.4393310546875
0.6902461188887217,0.44179606437683105
0.6902308796160664,0.44423365592956543
0.6902156477477086,0.44664478302001953
0.6902004232795812,0.44909167289733887
0.6901852062076177,0.4515209197998047
0.6901699965277539,0.45397257804870605
0.6901547942359266,0.45641589164733887
0.6901395993280732,0.4588146209716797
0.6901244118001341,0.4612691402435303
0.6901092316480494,0.4637143611907959
0.6900940588677614,0.4661116600036621
0.6900788934552136,0.46855974197387695
0.6900637354063509,0.4709653854370117
0.6900485847171196,0.47342538833618164
0.6900334413834671,0.4758634567260742
0.6900183054013426,0.47827768325805664
0.6900031767666959,0.4807250499725342
0.6899880554754794,0.48313164710998535
0.6899729415236454,0.48557400703430176
0.689957834907149,0.48804211616516113
0.6899427356219456,0.49046993255615234
0.6899276436639926,0.4929060935974121
0.6899125590292484,0.4953286647796631
0.6898974817136732,0.4977855682373047
0.6898824117132276,0.5002181529998779
0.6898673490238753,0.5026500225067139
0.6898522936415796,0.5050773620605469
0.6898372455623064,0.5074851512908936
0.6898222047820223,0.5099871158599854
0.6898071712966958,0.5124242305755615
0.6897921451022961,0.5148611068725586
0.6897771261947948,0.5173015594482422
0.6897621145701639,0.5197412967681885
0.6897471102243776,0.5221576690673828
0.6897321131534108,0.5246090888977051
0.6897171233532401,0.527014970779419
0.6897021408198438,0.5294556617736816
0.6896871655492012,0.5319068431854248
0.6896721975372928,0.5343163013458252
0.6896572367801016,0.5367658138275146
0.6896422832736107,0.5391912460327148
0.689627337013805,0.5416479110717773
0.6896123979966714,0.544097900390625
0.6895974662181976,0.5465216636657715
0.6895825416743728,0.5489816665649414
0.689567624361188,0.551403284072876
0.689552714274635,0.553879976272583
0.6895378114107077,0.5563087463378906
0.6895229157654007,0.558739185333252
0.6895080273347107,0.561190128326416
0.6894931461146353,0.5636155605316162
0.689478272101174,0.5660631656646729
0.689463405290327,0.5684945583343506
0.6894485456780972,0.570934534072876
0.6894336932604874,0.5733861923217773
0.6894188480335028,0.5758252143859863
0.6894040099931499,0.5782434940338135
0.6893891791354365,0.580681324005127
0.6893743554563718,0.5831151008605957
0.6893595389519667,0.5855615139007568
0.6893447296182331,0.5879876613616943
0.6893299274511848,0.590404748916626
0.6893151324468367,0.5928516387939453
0.6893003446012056,0.5952584743499756
0.689285563910309,0.5977036952972412
0.6892707903701666,0.6001408100128174
0.6892560239767991,0.6025543212890625
0.6892412647262288,0.6049983501434326
0.6892265126144793,0.6073977947235107
0.6892117676375762,0.6098341941833496
0.6891970297915456,0.6122775077819824
0.6891822990724161,0.6146786212921143
0.6891675754762169,0.6171145439147949
0.6891528589989794,0.6195366382598877
0.6891381496367356,0.6219820976257324
0.6891234473855199,0.6244192123413086
0.6891087522413675,0.6268324851989746
0.6890940642003152,0.6292662620544434
0.6890793832584017,0.6317791938781738
0.6890647094116664,0.6341955661773682
0.6890500426561507,0.6366429328918457
0.6890353829878977,0.6391072273254395
0.6890207304029512,0.641524076461792
0.6890060848973572,0.6439836025238037
0.6889914464671627,0.6464133262634277
0.6889768151084167,0.6488292217254639
0.6889621908171687,0.6512632369995117
0.6889475735894709,0.6538021564483643
0.6889329634213763,0.6562349796295166
0.6889183603089395,0.6587934494018555
0.6889037642482161,0.661257266998291
0.6888891752352645,0.6636760234832764
0.6888745932661432,0.6661183834075928
0.6888600183369128,0.6685631275177002
0.6888454504436354,0.6709716320037842
0.6888308895823748,0.6734142303466797
0.6888163357491955,0.6758456230163574
0.6888017889401642,0.6782612800598145
0.6887872491513493,0.6807005405426025
0.6887727163788198,0.6831200122833252
0.6887581906186468,0.6855545043945312
0.6887436718669031,0.6880190372467041
0.6887291601196625,0.6904327869415283
0.6887146553730004,0.6928715705871582
0.6887001576229942,0.6952965259552002
0.6886856668657221,0.6977367401123047
0.6886711830972643,0.7001731395721436
0.688656706313702,0.7025957107543945
0.6886422365111187,0.7050273418426514
0.6886277736855989,0.707456111907959
0.6886133178332285,0.7099044322967529
0.6885988689500953,0.7123382091522217
0.688584427032288,0.7147517204284668
0.6885699920758975,0.7172048091888428
0.6885555640770161,0.7196211814880371
0.6885411430317372,0.7220709323883057
0.6885267289361563,0.7244927883148193
0.6885123217863697,0.7269110679626465
0.6884979215784757,0.7293524742126465
0.6884835283085745,0.7317798137664795
0.6884691419727667,0.7342078685760498
0.6884547625671558,0.7366418838500977
0.6884403900878453,0.739046573638916
0.6884260245309417,0.7414939403533936
0.6884116658925526,0.7439227104187012
0.6883973141687862,0.7463493347167969
0.6883829693557535,0.7487781047821045
0.6883686314495663,0.7511985301971436
0.6883543004463382,0.7536265850067139
0.6883399763421839,0.7560679912567139
0.6883256591332207,0.7584776878356934
0.6883113488155662,0.760911226272583
0.6882970453853402,0.7633278369903564
0.6882827488386641,0.7657701969146729
0.6882684591716606,0.7682054042816162
0.6882541763804538,0.7706260681152344
0.6882399004611698,0.7730686664581299
0.6882256314099359,0.7755026817321777
0.6882113692228813,0.7779340744018555
0.6881971138961362,0.7803695201873779
0.6881828654258327,0.7827808856964111
0.6881686238081045,0.7852201461791992
0.6881543890390867,0.7876300811767578
0.6881401611149163,0.7900815010070801
0.688125940031731,0.7925360202789307
0.6881117257856711,0.7949826717376709
0.6880975183728777,0.7974140644073486
0.6880833177894942,0.799854040145874
0.6880691240316645,0.8022897243499756
0.6880549370955351,0.8047177791595459
0.6880407569772535,0.8071222305297852
0.6880265836729687,0.8095760345458984
0.6880124171788318,0.8119854927062988
0.6879982574909949,0.8144018650054932
0.687984104605612,0.8168387413024902
0.6879699585188385,0.8192477226257324
0.6879558192268311,0.8216855525970459
0.6879416867257492,0.8241159915924072
0.6879275610117521,0.8265447616577148
0.6879134420810021,0.8290359973907471
0.6878993299296624,0.8314590454101562
0.6878852245538978,0.8339099884033203
0.6878711259498745,0.8363382816314697
0.6878570341137611,0.838761568069458
0.6878429490417268,0.8412206172943115
0.6878288707299433,0.8436589241027832
0.6878147991745825,0.8461208343505859
0.6878007343718195,0.848574161529541
0.6877866763178302,0.8510580062866211
0.6877726250087918,0.8534986972808838
0.6877585804408837,0.8559348583221436
0.6877445426102862,0.8583617210388184
0.6877305115131819,0.8607931137084961
0.6877164871457546,0.863215446472168
0.6877024695041899,0.8656666278839111
0.6876884585846745,0.8681097030639648
0.6876744543833975,0.870530366897583
0.6876604568965486,0.8729636669158936
0.6876464661203202,0.8753831386566162
0.6876324820509051,0.8778378963470459
0.6876185046844987,0.8802587985992432
0.6876045340172975,0.882678747177124
0.6875905700454997,0.8851358890533447
0.6875766127653054,0.8875629901885986
0.6875626621729152,0.890005350112915
0.6875487182645329,0.8924503326416016
0.6875347810363628,0.8948721885681152
0.6875208504846112,0.8973178863525391
0.6875069266054858,0.8997657299041748
0.6874930093951961,0.9021918773651123
0.6874790988499528,0.9046330451965332
0.6874651949659691,0.9070558547973633
0.6874512977394586,0.9094963073730469
0.6874374071666376,0.9119246006011963
0.6874235232437234,0.9143569469451904
0.6874096459669349,0.9167978763580322
0.6873957753324929,0.9192075729370117
0.6873819113366196,0.9216363430023193
0.687368053975539,0.9241242408752441
0.6873542032454768,0.9265432357788086
0.6873403591426596,0.929023027420044
0.6873265216633164,0.931443452835083
0.6873126908036776,0.9339027404785156
0.6872988665599751,0.936326265335083
0.6872850489284426,0.9387493133544922
0.687271237905315,0.9411883354187012
0.6872574334868292,0.9435997009277344
0.687243635669224,0.9460444450378418
0.687229844448739,0.9484667778015137
0.6872160598216163,0.9508826732635498
0.6872022817840989,0.9533200263977051
0.6871885103324318,0.9557671546936035
0.6871747454628615,0.9581809043884277
0.6871609871716364,0.9606132507324219
0.6871472354550062,0.9630312919616699
0.6871334903092223,0.9654841423034668
0.6871197517305381,0.9679114818572998
0.6871060197152076,0.9703335762023926
0.6870922942594875,0.9728026390075684
0.687078575359636,0.9752109050750732
0.6870648630119124,0.9776413440704346
0.6870511572125781,0.980074405670166
0.6870374579578958,0.9824886322021484
0.6870237652441302,0.9849183559417725
0.6870100790675472,0.9873363971710205
0.6869963994244146,0.9898078441619873
0.6869827263110019,0.9922511577606201
0.6869690597235804,0.9946749210357666
0.6869553996584221,0.9971010684967041
0.6869417461118019,0.9995145797729492
0.6869280990799956,1.0019862651824951
0.6869144585592808,1.0044023990631104
0.6869008245459366,1.0068254470825195
0.686887197036244,1.0092597007751465
0.6868735760264858,1.0117013454437256
0.6868599615129459,1.0141487121582031
0.6868463534919101,1.0165715217590332
0.686832751959666,1.019017219543457
0.6868191569125026,1.0214474201202393
0.6868055683467107,1.023902177810669
0.686791986258583,1.0263290405273438
0.6867784106444128,1.0287659168243408
0.6867648415004967,1.0311832427978516
0.6867512788231316,1.0336346626281738
0.6867377226086165,1.0360805988311768
0.6867241728532524,1.038503646850586
0.6867106295533411,1.0409455299377441
0.6866970927051871,1.0433318614959717
0.6866835623050958,1.0457823276519775
0.6866700383493745,1.0482261180877686
0.6866565208343319,1.0506491661071777
0.686643009756279,1.0530822277069092
0.6866295051115278,1.0554981231689453
0.6866160068963925,1.058007001876831
0.6866025151071884,1.0604453086853027
0.686589029740233,1.0628578662872314
0.6865755507918447,1.065302848815918
0.6865620782583446,1.0677571296691895
0.6865486121360548,1.0701770782470703
0.686535152421299,1.0726008415222168
0.6865216991104027,1.0750694274902344
0.6865082521996935,1.0774927139282227
0.6864948116854999,1.0799314975738525
0.6864813775641526,1.0823509693145752
0.6864679498319837,1.0847680568695068
0.6864545284853273,1.0871760845184326
0.6864411135205186,1.0896108150482178
0.686427704933895,1.0920441150665283
0.6864143027217958,1.0944652557373047
0.6864009068805608,1.0968940258026123
0.6863875174065329,1.0993103981018066
0.6863741342960552,1.1017687320709229
0.6863607575454739,1.1042077541351318
0.6863473871511364,1.1066160202026367
0.686334023109391,1.109058141708374
0.6863206654165884,1.111473560333252
0.6863073140690814,1.1139228343963623
0.6862939690632233,1.116335153579712
0.6862806303953699,1.1187522411346436
0.6862672980618786,1.1211917400360107
0.6862539720591085,1.1236069202423096
0.6862406523834199,1.1260712146759033
0.6862273390311753,1.1285192966461182
0.6862140319987386,1.1309404373168945
0.6862007312824755,1.1333849430084229
0.6861874368787537,1.1358425617218018
0.6861741487839418,1.1382627487182617
0.6861608669944104,1.140709638595581
0.6861475915065322,1.1431307792663574
0.6861343223166814,1.1455631256103516
0.6861210594212336,1.1480345726013184
0.6861078028165661,1.1504578590393066
0.6860945524990584,1.152890920639038
0.6860813084650909,1.1553168296813965
0.6860680707110463,1.1577637195587158
0.6860548392333088,1.160200834274292
0.6860416140282644,1.1626174449920654
0.6860283950923006,1.1650664806365967
0.6860151824218065,1.167473554611206
0.6860019760131729,1.169917106628418
0.6859887758627928,1.1723341941833496
0.6859755819670604,1.1747491359710693
0.6859623943223718,1.1771860122680664
0.6859492129251243,1.1796042919158936
0.6859360377717177,1.1820645332336426
0.685922868858553,1.184488296508789
0.6859097061820327,1.1869049072265625
0.6858965497385621,1.1893310546875
0.685883399524546,1.1917741298675537
0.6858702555363935,1.1942028999328613
0.6858571177705134,1.1966400146484375
0.6858439862233172,1.1990740299224854
0.6858308608912178,1.201514482498169
0.6858177417706298,1.203958511352539
0.6858046288579699,1.206364631652832
0.6857915221496554,1.2088017463684082
0.6857784216421067,1.211211919784546
0.6857653273317449,1.2136225700378418
0.6857522392149931,1.2160673141479492
0.6857391572882763,1.2184808254241943
0.6857260815480208,1.2209153175354004
0.6857130119906552,1.2233357429504395
0.6856999486126089,1.2257981300354004
0.6856868914103138,1.228262186050415
0.6856738403802033,1.2306981086730957
0.6856607955187123,1.2331697940826416
0.6856477568222774,1.2355895042419434
0.6856347242873372,1.2380878925323486
0.6856216979103318,1.2405214309692383
0.6856086776877031,1.2429673671722412
0.6855956636158945,1.2454628944396973
0.6855826556913515,1.2479102611541748
0.6855696539105206,1.250340223312378
0.6855566582698509,1.2527687549591064
0.6855436687657925,1.2551724910736084
0.6855306853947976,1.2575981616973877
0.6855177081533197,1.2600648403167725
0.6855047370378148,1.2624821662902832
0.6854917720447395,1.26493239402771
0.685478813170553,1.267343282699585
0.6854658604117162,1.2697899341583252
0.6854529137646909,1.2722268104553223
0.6854399732259413,1.274632453918457
0.6854270387919331,1.2770626544952393
0.6854141104591339,1.2794804573059082
0.6854011882240126,1.281928300857544
0.6853882720830404,1.2843644618988037
0.6853753620326897,1.286785364151001
0.6853624580694346,1.2892084121704102
0.6853495601897514,1.2916297912597656
0.6853366683901176,1.2941060066223145
0.6853237826670129,1.2965435981750488
0.6853109030169182,1.298964500427246
0.6852980294363162,1.3013949394226074
0.685285161921692,1.3038551807403564
0.6852723004695314,1.3062653541564941
0.6852594450763225,1.3086938858032227
0.6852465957385553,1.3111190795898438
0.6852337524527207,1.3135552406311035
0.6852209152153121,1.3159980773925781
0.6852080840228247,1.3184230327606201
0.6851952588717547,1.3208587169647217
0.6851824397586006,1.3232791423797607
0.6851696266798619,1.3257129192352295
0.685156819632041,1.3281514644622803
0.6851440186116411,1.3305771350860596
0.6851312236151672,1.3330140113830566
0.6851184346391265,1.335437297821045
0.6851056516800272,1.3378899097442627
0.68509287473438,1.3403146266937256
0.6850801037986969,1.3427276611328125
0.6850673388694913,1.3451626300811768
0.6850545799432791,1.3475775718688965
0.6850418270165773,1.3500182628631592
0.685029080085905,1.352461576461792
0.6850163391477826,1.354872465133667
0.6850036041987327,1.3573205471038818
0.6849908752352794,1.359764814376831
0.6849781522539481,1.3621876239776611
0.6849654352512669,1.3646197319030762
0.6849527242237647,1.3670406341552734
0.6849400191679728,1.369483470916748
0.6849273200804235,1.371941089630127
0.6849146269576513,1.374361515045166
0.6849019397961927,1.376793384552002
0.6848892585925855,1.3792333602905273
0.684876583343369,1.381669521331787
0.6848639140450848,1.384131908416748
0.6848512506942758,1.3865435123443604
0.6848385932874869,1.3890266418457031
0.6848259418212644,1.3914403915405273
0.684813296292157,1.3938848972320557
0.6848006566967142,1.3963463306427002
0.6847880230314879,1.3987624645233154
0.6847753952930313,1.4011902809143066
0.6847627734778999,1.4035923480987549
0.6847501575826503,1.4060394763946533
0.6847375476038412,1.4084653854370117
0.6847249435380329,1.410938024520874
0.6847123453817874,1.4133822917938232
0.6846997531316685,1.4158220291137695
0.6846871667842418,1.4182443618774414
0.6846745863360745,1.4206914901733398
0.6846620117837355,1.4231102466583252
0.6846494431237956,1.4255621433258057
0.6846368803528272,1.4279930591583252
0.6846243234674043,1.4304139614105225
0.6846117724641033,1.432847499847412
0.6845992273395011,1.435253620147705
0.6845866880901774,1.4376986026763916
0.6845741547127134,1.4401345252990723
0.6845616272036916,1.4425513744354248
0.684549105559697,1.4449880123138428
0.6845365897773154,1.4474337100982666
0.6845240798531351,1.4498710632324219
0.6845115757837457,1.4523239135742188
0.6844990775657387,1.4547300338745117
0.6844865851957074,1.4572055339813232
0.6844740986702466,1.459632158279419
0.684461617985953,1.4620718955993652
0.684449143139425,1.4645204544067383
0.6844366741272627,1.4669594764709473
0.684424210946068,1.4693963527679443
0.6844117535924445,1.4718379974365234
0.6843993020629978,1.4742588996887207
0.6843868563543345,1.476701021194458
0.6843744164630634,1.479125738143921
0.6843619823857956,1.4815690517425537
0.6843495541191427,1.4840240478515625
0.6843371316597192,1.4864320755004883
0.6843247150041406,1.4888722896575928
0.6843123041490243,1.491300344467163
0.6842998990909898,1.4937584400177002
0.6842874998266577,1.4961912631988525
0.684275106352651,1.4985942840576172
0.6842627186655938,1.501030445098877
0.6842503367621124,1.50343656539917
0.6842379606388347,1.50590181350708
0.6842255902923903,1.508340835571289
0.6842132257194105,1.5107457637786865
0.6842008669165284,1.5131900310516357
0.6841885138803788,1.5156042575836182
0.6841761666075986,1.518066167831421
0.6841638250948257,1.5205292701721191
0.6841514893387,1.522935152053833
0.6841391593358638,1.5253643989562988
0.68412683508296,1.5278167724609375
0.6841145165766345,1.5302305221557617
0.6841022038135337,1.532679796218872
0.6840898967903067,1.5350854396820068
0.6840775955036039,1.537513256072998
0.6840652999500774,1.5399565696716309
0.684053010126381,1.5423614978790283
0.6840407260291704,1.5448017120361328
0.6840284476551033,1.5472159385681152
0.6840161750008386,1.5496482849121094
0.6840039080630371,1.5520823001861572
0.6839916468383616,1.5545034408569336
0.6839793913234765,1.5569398403167725
0.6839671415150476,1.5593712329864502
0.6839548974097431,1.5618176460266113
0.6839426590042323,1.5642571449279785
0.6839304262951866,1.5666732788085938
0.6839181992792792,1.5691237449645996
0.6839059779531845,1.5715503692626953
0.6838937623135793,1.5740034580230713
0.6838815523571418,1.576429843902588
0.6838693480805521,1.578840970993042
0.6838571494804918,1.5813004970550537
0.6838449565536442,1.5837347507476807
0.6838327692966948,1.586164951324463
0.6838205877063306,1.5886120796203613
0.68380841177924,1.5910453796386719
0.6837962415121137,1.5934767723083496
0.6837840769016438,1.5959081649780273
0.6837719179445241,1.598337173461914
0.6837597646374503,1.6007890701293945
0.6837476169771197,1.603201150894165
0.6837354749602317,1.605639934539795
0.6837233385834869,1.6081128120422363
0.683711207843588,1.6105248928070068
0.6836990827372392,1.6129679679870605
0.683686963261147,1.6153826713562012
0.6836748494120186,1.6178250312805176
0.6836627411865641,1.620262622833252
0.6836506385814943,1.6226651668548584
0.6836385415935229,1.6251106262207031
0.683626450219364,1.6275362968444824
0.6836143644557344,1.6300034523010254
0.6836022842993525,1.6324965953826904
0.683590209746938,1.6349444389343262
0.6835781407952128,1.6374003887176514
0.6835660774409004,1.6398444175720215
0.6835540196807258,1.6422817707061768
0.6835419675114163,1.6447381973266602
0.6835299209297003,1.6471524238586426
0.6835178799323084,1.6495916843414307
0.6835058445159725,1.6520295143127441
0.6834938146774269,1.654461145401001
0.6834817904134067,1.6569230556488037
0.6834697717206502,1.6593387126922607
0.6834577585958953,1.661792516708374
0.6834457510358839,1.6642241477966309
0.6834337490373581,1.6666367053985596
0.6834217525970622,1.66910982131958
0.6834097617117427,1.6715078353881836
0.6833977763781469,1.6739277839660645
0.6833857965930245,1.6763627529144287
0.683373822353127,1.678769826889038
0.6833618536552073,1.681210994720459
0.6833498904960201,1.6836259365081787
0.6833379328723223,1.6860780715942383
0.6833259807808715,1.6885197162628174
0.6833140342184281,1.6909570693969727
0.6833020931817537,1.6933960914611816
0.683290157667612,1.695847749710083
0.6832782276727678,1.6982495784759521
0.6832663031939885,1.700685739517212
0.6832543842280424,1.7031044960021973
0.6832424707717,1.7055363655090332
0.6832305628217337,1.7079803943634033
0.6832186603749171,1.7103946208953857
0.6832067634280258,1.712834358215332
0.6831948719778373,1.7152504920959473
0.6831829860211308,1.7176997661590576
0.6831711055546871,1.7201509475708008
0.6831592305752887,1.7225992679595947
0.6831473610797197,1.7250468730926514
0.6831354970647667,1.7274596691131592
0.683123638527217,1.7299590110778809
0.6831117854638606,1.732386827468872
0.6830999378714885,1.734816312789917
0.6830880957468934,1.7372710704803467
0.6830762590868704,1.7397019863128662
0.6830644278882162,1.7421202659606934
0.6830526021477286,1.7445640563964844
0.6830407818622077,1.746978521347046
0.6830289670284551,1.7494289875030518
0.6830171576432744,1.751854658126831
0.6830053537034707,1.7542779445648193
0.6829935552058508,1.7567245960235596
0.6829817621472234,1.7591323852539062
0.6829699745243989,1.7615854740142822
0.6829581923341894,1.7640233039855957
0.6829464155734087,1.7664270401000977
0.6829346442388726,1.7688813209533691
0.6829228783273982,1.7712969779968262
0.6829111178358044,1.7737460136413574
0.682899362760912,1.7761871814727783
0.6828876130995439,1.7786109447479248
0.6828758688485244,1.7810499668121338
0.6828641300046788,1.7834734916687012
0.6828523965648353,1.7859172821044922
0.6828406685258234,1.7883601188659668
0.6828289458844743,1.7907967567443848
0.6828172286376207,1.7932217121124268
0.6828055167820973,1.7956395149230957
0.6827938103147407,1.7980990409851074
0.6827821092323888,1.8005120754241943
0.6827704135318818,1.8029401302337646
0.682758723210061,1.8053975105285645
0.6827470382637698,1.807831048965454
0.6827353586898532,1.8102514743804932
0.682723684485158,1.8126840591430664
0.6827120156465328,1.8151183128356934
0.682700352170828,1.8175723552703857
0.6826886940548954,1.8200721740722656
0.6826770412955889,1.822493076324463
0.6826653938897637,1.8249452114105225
0.6826537518342772,1.8273530006408691
0.682642115125988,1.8298327922821045
0.6826304837617573,1.8322830200195312
0.6826188577384471,1.8347063064575195
0.6826072370529217,1.8371500968933105
0.6825956217020469,1.8395614624023438
0.68258401168269,1.8420076370239258
0.6825724069917207,1.844451904296875
0.68256080762601,1.8468537330627441
0.6825492135824305,1.8492810726165771
0.6825376248578569,1.8517212867736816
0.682526041449165,1.8541309833526611
0.6825144633532333,1.8565678596496582
0.6825028905669411,1.8589868545532227
0.68249132308717,1.8614187240600586
0.6824797609108034,1.863860845565796
0.6824682040347256,1.8662843704223633
0.6824566524558237,1.8687262535095215
0.6824451061709859,1.8711650371551514
0.6824335651771021,1.8735990524291992
0.6824220294710642,1.8760590553283691
0.6824104990497658,1.8784806728363037
0.6823989739101021,1.8809001445770264
0.68238745404897,1.8833308219909668
0.6823759394632685,1.8858094215393066
0.6823644301498977,1.8882393836975098
0.6823529261057597,1.8906548023223877
0.6823414273277586,1.8931057453155518
0.6823299338128,1.8955130577087402
0.6823184455577914,1.8979809284210205
0.6823069625596415,1.9004342555999756
0.6822954848152613,1.9028427600860596
0.6822840123215631,1.905287265777588
0.6822725450754613,1.907715082168579
0.682261083073872,1.9101371765136719
0.6822496263137129,1.9125816822052002
0.6822381747919031,1.9149982929229736
0.6822267285053638,1.9174346923828125
0.6822152874510181,1.9198651313781738
0.6822038516257904,1.922271728515625
0.6821924210266072,1.9246940612792969
0.6821809956503964,1.9271202087402344
0.6821695754940875,1.9295456409454346
0.6821581605546124,1.9319829940795898
0.6821467508289043,1.9344091415405273
0.6821353463138978,1.936845064163208
0.6821239470065298,1.9392826557159424
0.6821125529037384,1.9417204856872559
0.682101164002464,1.9441492557525635
0.6820897802996483,1.9465711116790771
0.6820784017922347,1.949007272720337
0.6820670284771686,1.95143723487854
0.6820556603513969,1.9538977146148682
0.6820442974118683,1.9563229084014893
0.6820329396555335,1.958728551864624
0.682021587079344,1.9611635208129883
0.6820102396802542,1.9635820388793945
0.6819988974552196,1.9660494327545166
0.681987560401197,1.968484878540039
0.6819762285151462,1.97090744972229
0.6819649017940272,1.9733545780181885
0.681953580234803,1.9757847785949707
0.6819422638344373,1.9782071113586426
0.6819309525898962,1.9806361198425293
0.6819196464981474,1.9830682277679443
0.6819083455561601,1.9855163097381592
0.6818970497609051,1.9879908561706543
0.6818857591093556,1.990415334701538
0.6818744735984855,1.992844820022583
0.6818631932252716,1.9952707290649414
0.6818519179866914,1.9977216720581055
0.6818406478797245,2.0001518726348877
0.6818293829013524,2.0025737285614014
0.6818181230485582,2.005014657974243
0.6818068683183262,2.0074398517608643
0.6817956187076432,2.0099027156829834
0.6817843742134972,2.012348175048828
0.6817731348328785,2.0147511959075928
0.6817619005627783,2.017193555831909
0.6817506714001899,2.019625425338745
0.6817394473421087,2.0220677852630615
0.6817282283855309,2.0245001316070557
0.6817170145274553,2.026920795440674
0.6817058057648819,2.029386281967163
0.6816946020948129,2.03182315826416
0.6816834035142513,2.0342512130737305
0.6816722100202031,2.036677837371826
0.6816610216096747,2.0390846729278564
0.6816498382796751,2.0415356159210205
0.6816386600272144,2.04396653175354
0.6816274868493053,2.046393871307373
0.6816163187429611,2.0488247871398926
0.6816051557051976,2.0512402057647705
0.6815939977330321,2.053680181503296
0.6815828448234833,2.0561060905456543
0.681571696973572,2.058533191680908
0.6815605541803207,2.061007022857666
0.6815494164407534,2.063429117202759
0.6815382837518956,2.0658891201019287
0.6815271561107754,2.068335771560669
0.6815160335144215,2.070739507675171
0.6815049159598647,2.073200225830078
0.681493803444138,2.075641393661499
0.6814826959642756,2.0780982971191406
0.6814715935173135,2.080516815185547
0.681460496100289,2.082923650741577
0.6814494037102423,2.0853664875030518
0.681438316344214,2.08780837059021
0.681427233999247,2.0902342796325684
0.6814161566723859,2.0926718711853027
0.6814050843606767,2.095088243484497
0.6813940170611675,2.0975279808044434
0.6813829547709084,2.0999600887298584
0.6813718974869498,2.1023895740509033
0.6813608452063452,2.104825973510742
0.6813497979261495,2.1072611808776855
0.681338755643419,2.10970139503479
0.6813277183552116,2.1121342182159424
0.6813166860585873,2.11456036567688
0.6813056587506078,2.116990566253662
0.681294636428336,2.1194252967834473
0.681283619088837,2.121877431869507
0.6812726067291773,2.1243033409118652
0.6812615993464253,2.126732110977173
0.6812505969376512,2.1291604042053223
0.6812395994999265,2.1315689086914062
0.6812286070303245,2.134007692337036
0.6812176195259205,2.1364359855651855
0.6812066369837911,2.1388678550720215
0.6811956594010149,2.141312599182129
0.6811846867746719,2.143763542175293
0.6811737191018444,2.1461966037750244
0.6811627563796158,2.148635149002075
0.6811517986050708,2.1510469913482666
0.6811408457752971,2.153484344482422
0.6811298978873831,2.1559274196624756
0.6811189549384189,2.1583549976348877
0.6811080169254968,2.160789728164673
0.6810970838457103,2.163191556930542
0.681086155696155,2.1656336784362793
0.6810752324739282,2.1681172847747803
0.681064314176128,2.170546054840088
0.6810534007998555,2.1729795932769775
0.6810424923422127,2.1753876209259033
0.6810315888003031,2.1778478622436523
0.6810206901712328,2.1802945137023926
0.6810097964521086,2.182739019393921
0.6809989076400397,2.1851749420166016
0.6809880237321364,2.187607526779175
0.6809771447255112,2.190126657485962
0.680966270617278,2.1926205158233643
0.6809554014045525,2.195063829421997
0.680944537084452,2.1975135803222656
0.6809336776540956,2.199937105178833
0.6809228231106039,2.2023627758026123
0.6809119734510993,2.2048065662384033
0.6809011286727059,2.207204818725586
0.6808902887725494,2.2096846103668213
0.6808794537477576,2.2121853828430176
0.6808686235954591,2.2146153450012207
0.6808577983127849,2.217083215713501
0.6808469778968675,2.219510793685913
0.6808361623448413,2.2219481468200684
0.6808253516538417,2.2243940830230713
0.6808145458210065,2.2268319129943848
0.680803744843475,2.2292890548706055
0.6807929487183876,2.231741428375244
0.6807821574428874,2.234178304672241
0.6807713710141183,2.236621141433716
0.6807605894292265,2.2390661239624023
0.6807498126853593,2.241507053375244
0.6807390407796661,2.2439465522766113
0.6807282737092978,2.2463788986206055
0.6807175114714068,2.248800277709961
0.6807067540631481,2.2512166500091553
0.6806960014816771,2.253680944442749
0.6806852537241513,2.256117343902588
0.6806745107877304,2.2585299015045166
0.6806637726695752,2.2609715461730957
0.6806530393668484,2.2633800506591797
0.6806423108767145,2.2658369541168213
0.6806315871963392,2.268280506134033
0.6806208683228903,2.2707455158233643
0.6806101542535371,2.273186206817627
0.6805994449854508,2.275611400604248
0.6805887405158038,2.278054714202881
0.6805780408417706,2.280489444732666
0.6805673459605275,2.282900810241699
0.6805566558692517,2.285327672958374
0.6805459705651229,2.287776470184326
0.680535290045322,2.290195941925049
0.6805246143070316,2.29263973236084
0.6805139433474362,2.295077085494995
0.6805032771637218,2.297499179840088
0.6804926157530763,2.299950122833252
0.6804819591126885,2.3023788928985596
0.68047130723975,2.3048176765441895
0.6804606601314531,2.307258367538452
0.6804500177849924,2.309706926345825
0.6804393801975638,2.312162399291992
0.6804287473663647,2.3146121501922607
0.6804181192885951,2.317058563232422
0.6804074959614554,2.319488525390625
0.6803968773821487,2.3219492435455322
0.6803862635478788,2.324387788772583
0.6803756544558521,2.326817750930786
0.680365050103276,2.3292527198791504
0.6803544504873601,2.3316588401794434
0.6803438556053152,2.3341174125671387
0.6803332654543536,2.3365774154663086
0.6803226800316898,2.3389978408813477
0.68031209933454,2.341463804244995
0.6803015233601213,2.343930721282959
0.6802909521056536,2.346353054046631
0.6802803855683571,2.3487987518310547
0.6802698237454546,2.3512141704559326
0.6802592666341707,2.3536486625671387
0.6802487142317306,2.3560943603515625
0.6802381665353621,2.358501434326172
0.6802276235422945,2.3609282970428467
0.6802170852497587,2.3633534908294678
0.6802065516549867,2.36580491065979
0.6801960227552128,2.368232488632202
0.680185498547673,2.370652675628662
0.6801749790296047,2.373076915740967
0.6801644641982466,2.3754971027374268
0.68015395405084,2.3779408931732178
0.6801434485846268,2.380368232727051
0.6801329477968512,2.382796049118042
0.6801224516847589,2.385232925415039
0.680111960245597,2.387666702270508
0.6801014734766148,2.3901193141937256
0.6800909913750627,2.3925580978393555
0.6800805139381928,2.394965171813965
0.6800700411632591,2.3974030017852783
0.6800595730475174,2.3998351097106934
0.6800491095882246,2.4022648334503174
0.6800386507826397,2.404710292816162
0.6800281966280232,2.407116174697876
0.680017747121637,2.4095458984375
0.6800073022607448,2.4120421409606934
0.6799968620426124,2.414447546005249
0.6799864264645066,2.4168758392333984
0.6799759955236959,2.419285297393799
0.6799655692174508,2.4217140674591064
0.6799551475430434,2.424147844314575
0.6799447304977471,2.4265663623809814
0.6799343180788371,2.429035186767578
0.6799239102835904,2.4314568042755127
0.6799135071092856,2.4339144229888916
0.6799031085532024,2.4363465309143066
0.6798927146126232,2.438779354095459
0.6798823252848311,2.4412128925323486
0.6798719405671109,2.443631649017334
0.6798615604567496,2.446077346801758
0.6798511849510354,2.448521614074707
0.6798408140472586,2.450953245162964
0.6798304477427103,2.453442096710205
0.6798200860346839,2.455900192260742
0.6798097289204742,2.4583184719085693
0.6797993763973778,2.460767984390259
0.6797890284626926,2.4632019996643066
0.6797786851137186,2.4656472206115723
0.6797683463477571,2.468090772628784
0.679758012162111,2.4705145359039307
0.6797476825540849,2.4729576110839844
0.6797373575209852,2.4753711223602295
0.6797270370601197,2.4778196811676025
0.6797167211687979,2.4802584648132324
0.6797064098443306,2.4826676845550537
0.6796961030840314,2.485100269317627
0.6796858008852139,2.4875245094299316
0.6796755032451942,2.4899704456329346
0.6796652101612903,2.492408037185669
0.6796549216308213,2.4948248863220215
0.679644637651108,2.4972569942474365
0.6796343582194729,2.499687433242798
0.6796240833332401,2.5021157264709473
0.6796138129897353,2.5045530796051025
0.6796035471862861,2.506967544555664
0.6795932859202212,2.5093994140625
0.6795830291888714,2.5118629932403564
0.6795727769895686,2.514284372329712
0.679562529319647,2.516730546951294
0.6795522861764417,2.519153594970703
0.6795420475572903,2.521589517593384
0.6795318134595308,2.5240468978881836
0.6795215838805041,2.5264639854431152
0.6795113588175518,2.5288889408111572
0.6795011382680174,2.531306505203247
0.679490922229246,2.5337471961975098
0.6794807106985846,2.5361785888671875
0.6794705036733816,2.538602352142334
0.6794603011509867,2.541053056716919
0.6794501031287514,2.5434560775756836
0.6794399096040292,2.545910358428955
0.6794297205741751,2.5483462810516357
0.6794195360365449,2.5507664680480957
0.6794093559884968,2.5531973838806152
0.679399180427391,2.5556130409240723
0.6793890093505881,2.5580554008483887
0.6793788427554512,2.560476303100586
0.6793686806393451,2.5628914833068848
0.679358522999635,2.5653271675109863
0.6793483698336893,2.5677688121795654
0.679338221138877,2.5701723098754883
0.679328076912569,2.57261323928833
0.679317937152138,2.575040102005005
0.6793078018549575,2.5774760246276855
0.679297671018404,2.5799148082733154
0.6792875446398542,2.582336902618408
0.6792774227166871,2.584760904312134
0.6792673052462834,2.587183713912964
0.679257192226025,2.58961820602417
0.6792470836532957,2.5920679569244385
0.6792369795254805,2.5944912433624268
0.6792268798399667,2.5969178676605225
0.6792167845941426,2.5993382930755615
0.6792066937853981,2.6017868518829346
0.6791966074111251,2.604233503341675
0.6791865254687169,2.6066603660583496
0.6791764479555683,2.609103202819824
0.6791663748690757,2.6115050315856934
0.679156306206637,2.613917350769043
0.6791462419656525,2.616351366043091
0.6791361821435228,2.618767738342285
0.6791261267376508,2.6212220191955566
0.6791160757454412,2.623627185821533
0.6791060291642999,2.6260621547698975
0.6790959869916344,2.6285011768341064
0.6790859492248541,2.631014585494995
0.6790759158613695,2.6334421634674072
0.6790658868985933,2.6358869075775146
0.6790558623339391,2.638293981552124
0.6790458421648227,2.6407318115234375
0.6790358263886614,2.643153429031372
0.6790258150028735,2.64558744430542
0.6790158080048796,2.6480836868286133
0.6790058053921014,2.6504974365234375
0.6789958071619626,2.6529195308685303
0.6789858133118881,2.6553425788879395
0.6789758238393045,2.657789945602417
0.6789658387416402,2.6602275371551514
0.6789558580163247,2.6626534461975098
0.6789458816607898,2.665062427520752
0.6789359096724682,2.667480707168579
0.6789259420487943,2.6699299812316895
0.6789159787872046,2.6723792552948
0.6789060198851365,2.674795627593994
0.6788960653400296,2.6772236824035645
0.6788861151493243,2.679638624191284
0.6788761693104634,2.682081460952759
0.6788662278208907,2.68453049659729
0.6788562906780519,2.68695068359375
0.6788463578793941,2.6893842220306396
0.6788364294223661,2.691810131072998
0.6788265053044182,2.6942195892333984
0.6788165855230021,2.6966707706451416
0.6788066700755715,2.699096441268921
0.6787967589595812,2.7015438079833984
0.6787868521724879,2.704031467437744
0.67877694971175,2.7064573764801025
0.6787670515748266,2.7088816165924072
0.6787571577591796,2.7113099098205566
0.6787472682622716,2.713754653930664
0.6787373830815671,2.7161831855773926
0.678727502214532,2.718587875366211
0.678717625658634,2.7210519313812256
0.678707753411342,2.72346830368042
0.6786978854701272,2.7259178161621094
0.6786880218324614,2.7283451557159424
0.6786781624958187,2.730790615081787
0.678668307457674,2.733250141143799
0.6786584567155048,2.7356960773468018
0.6786486102667896,2.7381210327148438
0.6786387681090078,2.7406136989593506
0.6786289302396418,2.743056297302246
0.6786190966561745,2.745487928390503
0.6786092673560907,2.747939348220825
0.6785994423368766,2.75034761428833
0.6785896215960201,2.7528111934661865
0.6785798051310108,2.7552294731140137
0.6785699929393393,2.7576634883880615
0.6785601850184985,2.7601139545440674
0.6785503813659822,2.762535572052002
0.6785405819792864,2.764960527420044
0.678530786855908,2.7673912048339844
0.6785209959933459,2.769836902618408
0.6785112093891001,2.7722840309143066
0.6785014270406731,2.7746994495391846
0.6784916489455677,2.7771198749542236
0.678481875101289,2.7795374393463135
0.6784721055053438,2.7819809913635254
0.6784623401552397,2.784406900405884
0.6784525790484865,2.786820888519287
0.6784428221825956,2.7892379760742188
0.6784330695550795,2.791659355163574
0.6784233211634525,2.794102668762207
0.6784135770052301,2.7965264320373535
0.6784038370779298,2.7989847660064697
0.6783941013790706,2.801409959793091
0.6783843699061731,2.80385422706604
0.6783746426567588,2.806274652481079
0.6783649196283514,2.8087072372436523
0.6783552008184762,2.8111047744750977
0.6783454862246594,2.8135621547698975
0.6783357758444295,2.8159916400909424
0.6783260696753158,2.818408966064453
0.6783163677148499,2.8208701610565186
0.6783066699605642,2.8232741355895996
0.6782969764099932,2.8257153034210205
0.6782872870606728,2.828155279159546
0.67827760191014,2.8305792808532715
0.6782679209559339,2.83302640914917
0.6782582441955951,2.8354547023773193
0.6782485716266653,2.8379082679748535
0.6782389032466883,2.8403470516204834
0.6782292390532088,2.842763662338257
0.6782195790437736,2.845215082168579
0.6782099232159305,2.847646713256836
0.6782002715672296,2.850093126296997
0.6781906240952217,2.852529287338257
0.6781809807974596,2.854954957962036
0.6781713416714974,2.8574016094207764
0.6781617067148912,2.8598554134368896
0.6781520759251979,2.8622682094573975
0.6781424492999764,2.8647212982177734
0.678132826836787,2.8671326637268066
0.6781232085331915,2.869560718536377
0.6781135943867536,2.872037887573242
0.6781039843950378,2.874459981918335
0.6780943785556107,2.8768978118896484
0.6780847768660403,2.8793153762817383
0.6780751793238962,2.881741523742676
0.6780655859267489,2.8841583728790283
0.6780559966721714,2.8865621089935303
0.6780464115577375,2.8890745639801025
0.6780368305810226,2.8914923667907715
0.6780272537396042,2.8939356803894043
0.6780176810310605,2.8963782787323
0.6780081124529718,2.8987984657287598
0.6779985480029196,2.9012444019317627
0.6779889876784873,2.903719663619995
0.677979431477259,2.906130313873291
0.6779698793968215,2.908579111099243
0.6779603314347621,2.9110093116760254
0.6779507875886701,2.913472890853882
0.6779412478561362,2.9159603118896484
0.6779317122347527,2.918400764465332
0.6779221807221131,2.9208598136901855
0.6779126533158129,2.9232730865478516
0.6779031300134486,2.925715446472168
0.6778936108126187,2.9281554222106934
0.6778840957109228,2.9305951595306396
0.6778745847059622,2.9330594539642334
0.6778650777953397,2.9354844093322754
0.6778555749766597,2.937929630279541
0.6778460762475277,2.9403538703918457
0.6778365816055514,2.9427850246429443
0.6778270910483392,2.9452364444732666
0.6778176045735016,2.947655439376831
0.6778081221786506,2.9500927925109863
0.677798643861399,2.952526569366455
0.6777891696193621,2.954972743988037
0.6777796994501559,2.9574239253997803
0.6777702333513983,2.9598586559295654
0.6777607713207088,2.962263345718384
0.6777513133557079,2.96471905708313
0.6777418594540181,2.96713924407959
0.6777324096132633,2.9695820808410645
0.6777229638310684,2.972036600112915
0.6777135221050606,2.9744503498077393
0.6777040844328682,2.9769012928009033
0.6776946508121204,2.979318380355835
0.6776852212404493,2.981752395629883
0.6776757957154872,2.9841866493225098
0.6776663742348685,2.9865965843200684
0.6776569567962287,2.9890859127044678
0.6776475433972053,2.9915215969085693
0.677638134035437,2.9939608573913574
0.677628728708564,2.996394395828247
0.6776193274142281,2.998826265335083
0.6776099301500723,3.0012612342834473
0.6776005369137414,3.0036978721618652
0.6775911477028818,3.00610613822937
0.6775817625151408,3.0085387229919434
0.6775723813481676,3.0109686851501465
0.677563004199613,3.0134103298187256
0.6775536310671292,3.015836238861084
0.6775442619483695,3.0182340145111084
0.6775348968409892,3.0206568241119385
0.6775255357426446,3.023111343383789
0.6775161786509941,3.025550365447998
0.6775068255636969,3.0279898643493652
0.6774974764784142,3.0303919315338135
0.6774881313928085,3.0328407287597656
0.6774787903045437,3.0352683067321777
0.6774694532112854,3.0377087593078613
0.6774601201106999,3.0401418209075928
0.6774507910004564,3.0425467491149902
0.6774414658782242,3.0449984073638916
0.6774321447416749,3.0474090576171875
0.6774228275884814,3.0498569011688232
0.6774135144163176,3.0522992610931396
0.6774042052228597,3.0547165870666504
0.6773949000057845,3.057154893875122
0.6773855987627712,3.0595805644989014
0.6773763014914994,3.0620269775390625
0.6773670081896511,3.0644655227661133
0.6773577188549096,3.066869020462036
0.677348433484959,3.0693094730377197
0.6773391520774855,3.071779251098633
0.6773298746301768,3.0741968154907227
0.6773206011407218,3.0766334533691406
0.6773113316068109,3.07906436920166
0.6773020660261359,3.081493377685547
0.6772928043963904,3.0839314460754395
0.677283546715269,3.08634352684021
0.6772742929804682,3.08878755569458
0.6772650431896856,3.0912158489227295
0.6772557973406206,3.0936408042907715
0.6772465554309735,3.0960850715637207
0.677237317458447,3.098494291305542
0.6772280834207441,3.1009294986724854
0.6772188533155704,3.1033475399017334
0.6772096271406319,3.1057991981506348
0.677200404893637,3.108231544494629
0.6771911865722952,3.1106345653533936
0.6771819721743167,3.1130754947662354
0.6771727616974146,3.115501880645752
0.6771635551393023,3.1179490089416504
0.6771543524976951,3.120379686355591
0.6771451537703094,3.1227848529815674
0.6771359589548639,3.125220775604248
0.6771267680490778,3.127638578414917
0.6771175810506723,3.130096435546875
0.67710839795737,3.132533311843872
0.6770992187668946,3.134949207305908
0.6770900434769717,3.1373724937438965
0.6770808720853279,3.139805793762207
0.6770717045896918,3.1422224044799805
0.6770625409877927,3.1446573734283447
0.6770533812773621,3.14705753326416
0.6770442254561327,3.149503469467163
0.6770350735218384,3.151963949203491
0.6770259254722147,3.154369592666626
0.6770167813049985,3.1568164825439453
0.6770076410179282,3.1592321395874023
0.6769985046087439,3.1616673469543457
0.6769893720751866,3.1641106605529785
0.6769802434149989,3.166503667831421
0.6769711186259251,3.168956756591797
0.6769619977057109,3.1713924407958984
0.6769528806521032,3.1738381385803223
0.6769437674628505,3.1762754917144775
0.6769346581357026,3.1786813735961914
0.676925552668411,3.1811459064483643
0.6769164510587283,3.1835684776306152
0.6769073533044087,3.1860153675079346
0.6768982594032079,3.188451051712036
0.676889169352883,3.1908631324768066
0.6768800831511923,3.193307638168335
0.6768710007958959,3.1957614421844482
0.6768619222847554,3.1981759071350098
0.6768528476155328,3.2006113529205322
0.6768437767859932,3.203012228012085
0.6768347097939017,3.2054433822631836
0.6768256466370253,3.2078778743743896
0.6768165873131328,3.21030330657959
0.6768075318199941,3.212726593017578
0.6767984801553802,3.2151389122009277
0.6767894323170645,3.2175679206848145
0.6767803883028204,3.2199971675872803
0.676771348110424,3.222414493560791
0.6767623117376521,3.224846839904785
0.6767532791822836,3.227263927459717
0.6767442504420976,3.2296838760375977
0.6767352255148761,3.2321219444274902
0.6767262043984015,3.2345166206359863
0.6767171870904578,3.2369766235351562
0.676708173588831,3.2393910884857178
0.6766991638913076,3.2418456077575684
0.6766901579956761,3.2443158626556396
0.6766811558997264,3.246720552444458
0.6766721576012497,3.2491817474365234
0.6766631630980383,3.2516090869903564
0.6766541723878867,3.254035234451294
0.6766451854685901,3.2564733028411865
0.6766362023379454,3.258873701095581
0.6766272229937508,3.261326313018799
0.6766182474338062,3.263780355453491
0.6766092756559121,3.2661776542663574
0.6766003076578716,3.268622636795044
0.6765913434374885,3.2710397243499756
0.6765823829925679,3.2734625339508057
0.6765734263209165,3.2759017944335938
0.6765644734203429,3.2783091068267822
0.676555524288656,3.2807486057281494
0.6765465789236669,3.283160924911499
0.6765376373231882,3.285590887069702
0.6765286994850334,3.2880358695983887
0.6765197654070176,3.2904582023620605
0.6765108350869573,3.2928836345672607
0.6765019085226709,3.2952935695648193
0.6764929857119772,3.2977194786071777
0.6764840666526971,3.3001582622528076
0.6764751513426528,3.3025729656219482
0.6764662397796678,3.305006980895996
0.676457331961567,3.3074190616607666
0.6764484278861767,3.30985426902771
0.6764395275513247,3.312286615371704
0.67643063095484,3.3146729469299316
0.6764217380945531,3.317126512527466
0.6764128489682961,3.3195321559906006
0.6764039635739022,3.3219759464263916
0.6763950819092058,3.324413299560547
0.6763862039720434,3.326831579208374
0.6763773297602522,3.3292765617370605
0.6763684592716711,3.331707715988159
0.6763595925041405,3.3341119289398193
0.6763507294555017,3.336562395095825
0.6763418701235978,3.338994264602661
0.6763330145062735,3.341433048248291
0.6763241626013742,3.3438756465911865
0.6763153144067473,3.3462836742401123
0.6763064699202413,3.348724842071533
0.6762976291397064,3.3511292934417725
0.6762887920629935,3.3535566329956055
0.6762799586879553,3.3560636043548584
0.6762711290124463,3.35847544670105
0.6762623030343216,3.3609187602996826
0.6762534807514379,3.3633241653442383
0.676244662161654,3.365769386291504
0.676235847262829,3.3682031631469727
0.6762270360528241,3.370609760284424
0.6762182285295015,3.3730695247650146
0.6762094246907252,3.3754830360412598
0.67620062453436,3.3779170513153076
0.6761918280582725,3.380354404449463
0.6761830352603306,3.382772922515869
0.6761742461384033,3.385211706161499
0.6761654606903617,3.387619733810425
0.6761566789140772,3.3900585174560547
0.6761479008074234,3.392470359802246
0.6761391263682749,3.394880771636963
0.6761303555945081,3.397305965423584
0.6761215884840001,3.399735927581787
0.6761128250346299,3.402148962020874
0.6761040652442775,3.404578685760498
0.6760953091108245,3.407031536102295
0.6760865566321538,3.4094700813293457
0.6760778078061499,3.4119088649749756
0.6760690626306982,3.4143145084381104
0.6760603211036857,3.4167404174804688
0.676051583223001,3.4191625118255615
0.6760428489865337,3.4216229915618896
0.6760341183921746,3.424051523208618
0.6760253914378166,3.426464796066284
0.6760166681213532,3.428914785385132
0.6760079484406797,3.4313316345214844
0.6759992323936926,3.4337923526763916
0.67599051997829,3.4362311363220215
0.6759818111923706,3.4386415481567383
0.6759731060338353,3.441087484359741
0.6759644045005861,3.4435017108917236
0.6759557065905264,3.4459571838378906
0.6759470123015605,3.448399066925049
0.6759383216315948,3.450808048248291
0.6759296345785365,3.453258752822876
0.6759209511402942,3.4556970596313477
0.675912271314778,3.4581003189086914
0.6759035950998995,3.460510730743408
0.6758949224935711,3.462926149368286
0.6758862534937073,3.4653525352478027
0.6758775880982234,3.4677860736846924
0.6758689263050363,3.470191478729248
0.6758602681120638,3.472627639770508
0.6758516135172257,3.475055456161499
0.6758429625184427,3.4774816036224365
0.6758343151136372,3.47992205619812
0.6758256713007325,3.4823360443115234
0.6758170310776536,3.4847521781921387
0.6758083944423265,3.4871795177459717
0.675799761392679,3.489607810974121
0.67579113192664,3.4920339584350586
0.6757825060421395,3.4944515228271484
0.6757738837371091,3.4968760013580322
0.6757652650094822,3.4992904663085938
0.6757566498571921,3.5017316341400146
0.6757480382781751,3.5041720867156982
0.6757394302703681,3.506584882736206
0.6757308258317088,3.5090460777282715
0.6757222249601376,3.5114803314208984
0.6757136276535947,3.513937473297119
0.6757050339100226,3.5163733959198
0.675696443727365,3.518780469894409
0.6756878571035668,3.5212154388427734
0.6756792740365739,3.5236263275146484
0.6756706945243343,3.526061773300171
0.6756621185647966,3.52850341796875
0.6756535461559112,3.5309224128723145
0.6756449772956297,3.533358335494995
0.6756364119819048,3.535799980163574
0.6756278502126909,3.538229465484619
0.6756192919859432,3.5406625270843506
0.6756107372996191,3.5430781841278076
0.6756021861516763,3.5455029010772705
0.6755936385400743,3.547959566116333
0.6755850944627743,3.5503625869750977
0.6755765539177381,3.552793264389038
0.6755680169029292,3.555211067199707
0.6755594834163128,3.55763840675354
0.6755509534558545,3.5600812435150146
0.6755424270195219,3.5624985694885254
0.6755339041052839,3.564941644668579
0.6755253847111103,3.5673668384552
0.6755168688349724,3.5698111057281494
0.6755083564748435,3.5722413063049316
0.6754998476286969,3.5746469497680664
0.6754913422945084,3.577075481414795
0.6754828404702542,3.579493761062622
0.6754743421539127,3.5819592475891113
0.6754658473434628,3.5844204425811768
0.6754573560368852,3.586850166320801
0.6754488682321618,3.5893194675445557
0.6754403839272758,3.591745615005493
0.6754319031202117,3.594182252883911
0.675423425808955,3.5966055393218994
0.6754149519914934,3.5990183353424072
0.6754064816658146,3.601468086242676
0.675398014829909,3.603895902633667
0.6753895514817673,3.606300115585327
0.6753810916193816,3.608767509460449
0.6753726352407462,3.611180305480957
0.6753641823438553,3.613621234893799
0.6753557329267055,3.6160690784454346
0.6753472869872944,3.618483543395996
0.6753388445236208,3.620941638946533
0.6753304055336846,3.623354911804199
0.6753219700154875,3.6258089542388916
0.6753135379670321,3.6282453536987305
0.6753051093863226,3.630657196044922
0.675296684271364,3.6331799030303955
0.6752882626201635,3.6355977058410645
0.6752798444307284,3.638030767440796
0.6752714297010682,3.6404712200164795
0.6752630184291935,3.6428847312927246
0.6752546106131158,3.6453301906585693
0.6752462062508484,3.647778272628784
0.6752378053404059,3.6502015590667725
0.6752294078798036,3.6526479721069336
0.6752210138670585,3.6550650596618652
0.675212623300189,3.6575167179107666
0.6752042361772147,3.659989595413208
0.6751958524961564,3.662421941757202
0.6751874722550361,3.66485857963562
0.6751790954518772,3.6672704219818115
0.6751707220847045,3.6697187423706055
0.6751623521515437,3.672147512435913
0.6751539856504225,3.6745707988739014
0.6751456225793693,3.677074909210205
0.6751372629364137,3.679486036300659
0.6751289067195869,3.681922435760498
0.6751205539269215,3.6843678951263428
0.6751122045564508,3.6867663860321045
0.6751038586062101,3.689206838607788
0.6750955160742356,3.6916255950927734
0.6750871769585645,3.694056987762451
0.6750788412572356,3.6965017318725586
0.6750705089682895,3.698915719985962
0.6750621800897669,3.7013628482818604
0.6750538546197107,3.7037858963012695
0.6750455325561647,3.706209421157837
0.6750372138971741,3.708644390106201
0.6750288986407853,3.7110605239868164
0.6750205867850462,3.713494062423706
0.6750122783280054,3.715954303741455
0.6750039732677132,3.7183666229248047
0.6749956716022216,3.720808744430542
0.6749873733295828,3.7232155799865723
0.6749790784478511,3.725670576095581
0.6749707869550818,3.7280993461608887
0.6749624988493315,3.7305243015289307
0.6749542141286579,3.7329678535461426
0.6749459327911203,3.73537278175354
0.6749376548347791,3.7378089427948
0.6749293802576957,3.740241050720215
0.6749211090579333,3.7426626682281494
0.6749128412335558,3.7451019287109375
0.6749045767826288,3.7475006580352783
0.674896315703219,3.7499496936798096
0.6748880579933944,3.7523748874664307
0.6748798036512239,3.754803419113159
0.674871552674778,3.7572436332702637
0.674863305062129,3.7596521377563477
0.6748550608113493,3.7621212005615234
0.6748468199205133,3.7645795345306396
0.6748385823876967,3.7669992446899414
0.6748303482109759,3.7694292068481445
0.674822117388429,3.7718536853790283
0.6748138899181355,3.7742512226104736
0.6748056657981756,3.776693105697632
0.6747974450266312,3.7791147232055664
0.6747892276015854,3.781546115875244
0.6747810135211224,3.7839839458465576
0.6747728027833275,3.786407709121704
0.674764595386288,3.788839340209961
0.6747563913280913,3.791247844696045
0.6747481906068269,3.793696641921997
0.6747399932205854,3.7961349487304688
0.6747317991674586,3.7985482215881348
0.6747236084455391,3.8009867668151855
0.6747154210529216,3.8033950328826904
0.6747072369877013,3.8058483600616455
0.674699056247975,3.80828595161438
0.6746908788318409,3.8106915950775146
0.6746827047373979,3.813114881515503
0.6746745339627465,3.8155157566070557
0.6746663665059884,3.817958354949951
0.6746582023652268,3.8204092979431152
0.6746500415385654,3.8228330612182617
0.67464188402411,3.8252780437469482
0.6746337298199669,3.827712297439575
0.6746255789242444,3.8301267623901367
0.6746174313350511,3.832568883895874
0.6746092870504978,3.8349976539611816
0.674601146068696,3.83744215965271
0.6745930083877585,3.839887857437134
0.674584874005799,3.8423056602478027
0.6745767429209334,3.8447554111480713
0.6745686151312777,3.8471858501434326
0.67456049063495,3.849621295928955
0.6745523694300689,3.8520350456237793
0.674544251514755,3.8544363975524902
0.6745361368871293,3.856886863708496
0.6745280255453149,3.8593108654022217
0.6745199174874354,3.8617687225341797
0.6745118127116161,3.8641974925994873
0.6745037112159832,3.866612434387207
0.6744956129986643,3.869107723236084
0.6744875180577881,3.8715789318084717
0.6744794263914848,3.8740692138671875
0.6744713379978854,3.876523733139038
0.6744632528751224,3.8789894580841064
0.6744551710213297,3.8814520835876465
0.6744470924346418,3.8838884830474854
0.6744390171131953,3.8863394260406494
0.674430945055127,3.888793706893921
0.674422876258576,3.8912408351898193
0.6744148107216816,3.893686294555664
0.674406748442585,3.8961100578308105
0.6743986894194284,3.89852237701416
0.6743906336503551,3.9009804725646973
0.6743825811335098,3.9033968448638916
0.6743745318670383,3.9058547019958496
0.6743664858490879,3.9082834720611572
0.6743584430778065,3.9107046127319336
0.6743504035513436,3.9131553173065186
0.67434236726785,3.9155590534210205
0.6743343342254778,3.9180185794830322
0.6743263044223797,3.920433759689331
0.6743182778567104,3.9228391647338867
0.6743102545266252,3.925269603729248
0.6743022344302807,3.9277000427246094
0.6742942175658352,3.930126190185547
0.6742862039314476,3.9325616359710693
0.674278193525278,3.9349963665008545
0.6742701863454885,3.9374568462371826
0.6742621823902414,3.9399423599243164
0.674254181657701,3.942385196685791
0.6742461841460321,3.94482421875
0.6742381898534013,3.947258234024048
0.6742301987779762,3.9497122764587402
0.6742222109179251,3.9521403312683105
0.6742142262714186,3.954547882080078
0.6742062448366274,3.9569802284240723
0.6741982666117241,3.9594292640686035
0.674190291594882,3.961880922317505
0.674182319784276,3.964318037033081
0.6741743511780819,3.966742992401123
0.6741663857744771,3.9692025184631348
0.6741584235716396,3.971634864807129
0.6741504645677492,3.9740958213806152
0.6741425087609862,3.976524829864502
0.674134556149533,3.97894287109375
0.6741266067315724,3.981384754180908
0.6741186605052889,3.9838223457336426
0.6741107174688677,3.986264944076538
0.6741027776204954,3.9887537956237793
0.6740948409583603,3.991342067718506
0.6740869074806509,3.993880033493042
0.6740789771855578,3.9963223934173584
0.674071050071272,3.9987404346466064
0.6740631261359865,4.001218795776367
0.674055205377895,4.003690481185913
0.6740472877951923,4.0061376094818115
0.6740393733860747,4.008594989776611
0.6740314621487392,4.011102676391602
0.6740235540813848,4.0135838985443115
0.6740156491822107,4.016087055206299
0.674007747449418,4.018559217453003
0.6739998488812087,4.021079778671265
0.6739919534757862,4.023522615432739
0.6739840612313546,4.026000738143921
0.6739761721461196,4.028451442718506
0.6739682862182879,4.030876159667969
0.6739604034460674,4.033320188522339
0.6739525238276673,4.0357747077941895
0.673944647361298,4.038210868835449
0.6739367740451706,4.040690898895264
0.673928903877498,4.0431437492370605
0.6739210368564938,4.0456976890563965
0.6739131729803731,4.048263072967529
0.673905312247352,4.050720691680908
0.6738974546556477,4.053203582763672
0.6738896002034787,4.055661678314209
0.6738817488890647,4.058116436004639
0.6738739007106265,4.0605628490448
0.6738660556663859,4.062984228134155
0.6738582137545663,4.065454483032227
0.6738503749733921,4.067950248718262
0.6738425393210882,4.070392608642578
0.6738347067958816,4.072840929031372
0.6738268773960003,4.07528018951416
0.673819051119673,4.077787399291992
0.6738112279651297,4.080220937728882
0.6738034079306019,4.082643032073975
0.6737955910143217,4.085080623626709
0.6737877772145232,4.0875115394592285
0.6737799665294408,4.089956045150757
0.6737721589573105,4.09238600730896
0.6737643544963694,4.094806671142578
0.6737565531448557,4.0972559452056885
0.6737487549010087,4.099716901779175
0.673740959763069,4.102143049240112
0.6737331677292784,4.1045756340026855
0.6737253787978797,4.106990098953247
0.6737175929671168,4.1094441413879395
0.6737098102352347,4.111892461776733
0.6737020306004802,4.114300489425659
0.6736942540611002,4.116740942001343
0.6736864806153438,4.119157791137695
0.6736787102614602,4.121593713760376
0.6736709429977007,4.124039888381958
0.6736631788223172,4.126450061798096
0.673655417733563,4.128881216049194
0.6736476597296922,4.131295204162598
0.6736399048089606,4.133742094039917
0.6736321529696248,4.13618278503418
0.6736244042099421,4.138622760772705
0.6736166585281719,4.141050100326538
0.6736089159225743,4.143469572067261
0.6736011763914102,4.145931959152222
0.673593439932942,4.148352384567261
0.6735857065454334,4.15078330039978
0.6735779762271487,4.15322470664978
0.6735702489763539,4.155651569366455
0.6735625247913158,4.158115863800049
0.6735548036703025,4.160556793212891
0.6735470856115833,4.163002967834473
0.673539370613428,4.165459156036377
0.6735316586741087,4.167904376983643
0.6735239497918977,4.170328140258789
0.6735162439650685,4.172762393951416
0.6735085411918963,4.17517876625061
0.6735008414706569,4.177628040313721
0.6734931447996274,4.180076360702515
0.6734854511770861,4.182494163513184
0.6734777606013124,4.184923410415649
0.6734700730705866,4.187342405319214
0.6734623885831906,4.189784049987793
0.6734547071374071,4.192228317260742
0.6734470287315201,4.194653749465942
0.6734393533638142,4.197077035903931
0.673431681032576,4.199520826339722
0.6734240117360926,4.202004909515381
0.6734163454726522,4.2044432163238525
0.6734086822405445,4.206868648529053
0.6734010220380601,4.209306240081787
0.673393364863491,4.211754560470581
0.6733857107151296,4.214189052581787
0.6733780595912704,4.216622352600098
0.6733704114902082,4.219046115875244
0.6733627664102395,4.221491098403931
0.6733551243496613,4.223912477493286
0.6733474853067724,4.226319074630737
0.6733398492798724,4.228744983673096
0.6733322162672617,4.231175184249878
0.6733245862672425,4.2336297035217285
0.6733169592781175,4.236112117767334
0.673309335298191,4.238519668579102
0.6733017143257681,4.240959644317627
0.6732940963591549,4.243362665176392
0.6732864813966589,4.2458391189575195
0.6732788694365888,4.2483062744140625
0.6732712604772542,4.250755310058594
0.6732636545169656,4.2532057762146
0.6732560515540348,4.25563645362854
0.6732484515867752,4.258089542388916
0.6732408546135004,4.260526418685913
0.6732332606325258,4.262944936752319
0.6732256696421677,4.265362739562988
0.6732180816407435,4.26781439781189
0.6732104966265715,4.2702271938323975
0.6732029145979713,4.272676229476929
0.673195335553264,4.275102138519287
0.6731877594907713,4.277551174163818
0.6731801864088155,4.279978513717651
0.6731726163057212,4.282458066940308
0.6731650491798135,4.284901857376099
0.6731574850294182,4.287327289581299
0.6731499238528631,4.2897984981536865
0.6731423656484764,4.292228937149048
0.6731348104145874,4.294651508331299
0.6731272581495271,4.297080755233765
0.6731197088516269,4.299508333206177
0.67311216251922,4.302014112472534
0.6731046384102904,4.305817127227783
0.6730970787442213,4.308247089385986
0.6730895602490959,4.310674428939819
0.6730820068541402,4.313107252120972
0.6730744942725384,4.315524101257324
0.6730669467927476,4.317988872528076
0.6730594401179542,4.3204100131988525
0.6730518985466913,4.322829008102417
0.673044397772071,4.325271368026733
0.6730368621027083,4.327725172042847
0.6730293672216346,4.330138683319092
0.673021837447553,4.332551717758179
0.673014348453408,4.334970951080322
0.6730068245679968,4.337408542633057
0.6729993414541718,4.3398497104644775
0.6729918234508291,4.342278003692627
0.6729843462107236,4.344719648361206
0.6729768340828561,4.347116470336914
0.6729693627098784,4.349560737609863
0.6729618564509019,4.352013826370239
0.6729543909384689,4.354436874389648
0.6729468905418075,4.356866359710693
0.6729394308833448,4.359276056289673
0.6729319363424309,4.361721754074097
0.672924482531373,4.364159107208252
0.6729169938396483,4.366582632064819
0.672909545869438,4.369023084640503
0.6729020630203524,4.371443748474121
0.6728946208844413,4.373944282531738
0.6728871438714532,4.376373291015625
0.6728797075633017,4.378798723220825
0.6728722363798784,4.38122296333313
0.672864805892955,4.383662223815918
0.6728573405325722,4.386117935180664
0.6728499158603545,4.388539552688599
0.6728424563164965,4.3909595012664795
0.6728350374524705,4.393393516540527
0.67282758371863,4.395843744277954
0.6728201706562902,4.398273944854736
0.6728127227259689,4.400714635848999
0.6728053154588184,4.403129577636719
0.6727978733255261,4.4055492877960205
0.6727904718470763,4.40799617767334
0.6727830355043316,4.410419940948486
0.6727756398081032,4.412862539291382
0.6727682092494326,4.415267467498779
0.672760819328954,4.417703151702881
0.6727533945478935,4.4201271533966064
0.6727460103967021,4.422529935836792
0.6727385913867955,4.42497181892395
0.672731212998437,4.427383899688721
0.6727237997532366,4.429824352264404
0.6727164271212651,4.43225622177124
0.6727090196343318,4.434662580490112
0.6727016527523103,4.437148571014404
0.6726942510172137,4.439561605453491
0.6726868898787133,4.442018508911133
0.6726794938890308,4.444462060928345
0.6726721384876311,4.4468982219696045
0.6726647482369492,4.449373006820679
0.6726573985662384,4.451865911483765
0.6726500140481518,4.454277038574219
0.6726426701017265,4.456712007522583
0.672635291309838,4.459149360656738
0.6726279530813031,4.461597919464111
0.6726205800092243,4.464049816131592
0.6726132474921933,4.466487169265747
0.6726058801335443,4.468940496444702
0.6725985533216388,4.471353054046631
0.6725911916700473,4.473808288574219
0.6725838705568978,4.476232290267944
0.672576514606001,4.478644847869873
0.6725691991852457,4.4810874462127686
0.6725618489286883,4.483494281768799
0.6725545391939743,4.485953092575073
0.6725471946254097,4.488378524780273
0.6725398905703925,4.490805149078369
0.6725325516834821,4.493243217468262
0.6725252533018257,4.495660305023193
0.6725179200902391,4.49812126159668
0.6725106273756151,4.500572919845581
0.6725032998330311,4.502987861633301
0.6724960127791199,4.505445718765259
0.6724886908992252,4.507872581481934
0.6724814094997155,4.510317087173462
0.6724740932762046,4.512784242630005
0.6724668175247932,4.515211582183838
0.6724595069513696,4.517648935317993
0.672452236841762,4.520123481750488
0.6724449319121368,4.5225396156311035
0.6724376674380463,4.524967670440674
0.6724303681459394,4.527386665344238
0.6724231093010882,4.529830455780029
0.6724158156402272,4.532286643981934
0.6724085624183451,4.53472113609314
0.6724012743824666,4.537156820297241
0.6723940267772921,4.539577007293701
0.6723867443601401,4.54202675819397
0.6723795023654199,4.54445481300354
0.6723722255607469,4.546873331069946
0.6723649891702357,4.5493059158325195
0.6723577179718031,4.551746606826782
0.6723504871792638,4.554182767868042
0.6723432215808403,4.556625843048096
0.6723359963800444,4.55904746055603
0.6723287363754067,4.561471462249756
0.6723215167601336,4.563903570175171
0.6723142623430677,4.566317319869995
0.6723070483071049,4.5687572956085205
0.672299799471404,4.571170806884766
0.6722925910085475,4.573609828948975
0.6722853477480132,4.5760438442230225
0.672278144852067,4.578475475311279
0.6722709071605094,4.580909490585327
0.6722637098252854,4.583324909210205
0.6722564776965221,4.585763931274414
0.6722492859158408,4.58820915222168
0.6722420593436982,4.590634822845459
0.672234873111388,4.593065500259399
0.6722276520896999,4.595487594604492
0.6722204713995974,4.597923755645752
0.6722132559222063,4.600361585617065
0.672206080768156,4.602787971496582
0.6721988708289119,4.605224609375
0.6721917012047668,4.607628345489502
0.6721844967975285,4.610067844390869
0.6721773326971493,4.612510442733765
0.6721701338157829,4.614936351776123
0.6721629752330385,4.617368936538696
0.672155781871419,4.619819641113281
0.6721486288001863,4.622236251831055
0.6721414409521961,4.624661684036255
0.6721342933863602,4.627084493637085
0.6721271110458897,4.629519939422607
0.672119968979344,4.632049322128296
0.672112792140292,4.634466171264648
0.6721056555669372,4.636922836303711
0.6720984842232103,4.639337062835693
0.672091353136956,4.641800165176392
0.6720841872824689,4.644231796264648
0.672077061677232,4.646651268005371
0.6720699013059073,4.649078130722046
0.6720627811756131,4.651488542556763
0.6720556262813814,4.653921127319336
0.672048511619963,4.656397581100464
0.6720413621967629,4.658828020095825
0.6720342529981614,4.661252737045288
0.6720271090399396,4.663671016693115
0.6720200052981042,4.666105508804321
0.672012866798815,4.6685631275177
0.6720057685077031,4.670971632003784
0.6719986354613086,4.673399925231934
0.6719915426148853,4.675833225250244
0.671984415015356,4.6782386302948
0.671977327607594,4.680693864822388
0.6719702054489086,4.68309473991394
0.6719631234737887,4.685533761978149
0.671956006749933,4.688001871109009
0.6719489302014443,4.690424203872681
0.6719418189064127,4.692886590957642
0.6719347477785517,4.6953277587890625
0.6719276419063458,4.697765588760376
0.6719205761931174,4.700199127197266
0.6719134757377473,4.7026145458221436
0.671906415433164,4.705062389373779
0.6718993203886471,4.707486867904663
0.6718922654867293,4.7099316120147705
0.6718851758470913,4.712365627288818
0.6718781263418674,4.714783668518066
0.6718710421011417,4.717224597930908
0.6718639979866478,4.719632148742676
0.6718569191388754,4.72206974029541
0.6718498804091553,4.724514007568359
0.6718428069483857,4.726932764053345
0.6718357735974914,4.7293572425842285
0.6718287055177811,4.731797218322754
0.6718216775397721,4.734210014343262
0.6718146148351858,4.736674070358276
0.6718075922241299,4.7390968799591064
0.6718005348887401,4.741524696350098
0.6717935176387122,4.7439539432525635
0.6717864656665992,4.746367692947388
0.6717794537716824,4.7488179206848145
0.6717724071569342,4.751241207122803
0.6717654006112195,4.7536845207214355
0.6717583593479315,4.756120920181274
0.6717513581455176,4.758564472198486
0.6717443222277937,4.761013746261597
0.6717373263627867,4.763444185256958
0.671730295784738,4.765897989273071
0.6717233052512525,4.768335580825806
0.6717162800069977,4.770761013031006
0.6717092947991553,4.773193597793579
0.6717022748828213,4.775614261627197
0.6716952949947516,4.7780492305755615
0.6716882804004729,4.780488014221191
0.671681305826313,4.782902002334595
0.6716742965482317,4.785343647003174
0.671667327282127,4.78779149055481
0.6716603233143928,4.790210962295532
0.671653359350496,4.79265570640564
0.6716463606872662,4.795073747634888
0.6716394020197374,4.797503709793091
0.6716324086551773,4.799943447113037
0.671625455278185,4.8023481369018555
0.6716184672064672,4.804777145385742
0.6716115191141871,4.807182550430298
0.6716045363294922,4.809627532958984
0.6715975935161075,4.812058210372925
0.6715906160126235,4.814445734024048
0.6715836784723256,4.8169028759002686
0.671576706244248,4.819323301315308
0.6715697739712355,4.8217597007751465
0.6715628070127677,4.824193239212036
0.671555880001247,4.826622009277344
0.6715489183065999,4.829100131988525
0.6715419965507847,4.831523895263672
0.671535040114177,4.833953619003296
0.671528123608289,4.836379051208496
0.6715211724239465,4.838795900344849
0.671514261162215,4.841251611709595
0.6715073152243715,4.8436667919158936
0.6715004092010332,4.84609842300415
0.6714934685039298,4.848530530929565
0.671486567713229,4.8509602546691895
0.6714796322511144,4.8534064292907715
0.671472736687303,4.8558573722839355
0.6714658064544337,4.858272075653076
0.6714589161117711,4.8607261180877686
0.6714519911024108,4.863141775131226
0.6714451059751642,4.865573406219482
0.6714381861835841,4.868042469024658
0.6714313062660281,4.870450735092163
0.6714243916865074,4.872888803482056
0.6714175169729235,4.875302791595459
0.6714106075997486,4.877737522125244
0.6714037380844265,4.880172967910767
0.671396833911891,4.882589817047119
0.6713899695891284,4.885022163391113
0.6713830706115338,4.887441158294678
0.6713762114756346,4.889917850494385
0.6713693176872896,4.8923492431640625
0.6713624637325664,4.894779443740845
0.6713555751277873,4.897224187850952
0.6713487263485592,4.899640321731567
0.6713418429216699,4.902088165283203
0.671334999312264,4.904522657394409
0.6713281210575955,4.9069743156433105
0.6713212826123462,4.909411430358887
0.6713144095242374,4.911857843399048
0.6713075762374868,4.9142680168151855
0.6713007083102832,4.916717052459717
0.6712938801763805,4.919145584106445
0.6712870174044361,4.921590566635132
0.6712801944177379,4.9240405559539795
0.6712733367954131,4.926440954208374
0.671266518950284,4.928900718688965
0.6712596664719472,4.931315898895264
0.6712528537627581,4.933750629425049
0.6712460064227851,4.936185121536255
0.6712391988439154,4.938610792160034
0.671232356636689,4.941068649291992
0.671225554182525,4.943485736846924
0.6712187171024354,4.945968389511108
0.6712119197673708,4.9484076499938965
0.6712050878088159,4.950831890106201
0.6711982955872519,4.953275918960571
0.6711914687446366,4.955708742141724
0.6711846816309812,4.958117485046387
0.6711778598987183,4.960546970367432
0.6711710778873875,4.962974548339844
0.671164261259896,4.9654176235198975
0.6711574843453131,4.967847585678101
0.6711506728170206,4.970254898071289
0.6711439009936156,4.972708702087402
0.6711370945589562,4.975117206573486
0.6711303278211671,4.977559328079224
0.6711235264745824,4.980010509490967
0.6711167648168543,4.982421398162842
0.671109968552793,4.984851360321045
0.6711032119695782,4.987277030944824
0.6710964207824965,4.989721059799194
0.6710896692682548,4.992163181304932
0.6710828831526162,4.9945759773254395
0.671076136701814,4.9970128536224365
0.6710693556520892,4.999432563781738
0.6710626142592009,5.001885652542114
0.6710558382698679,5.004329442977905
0.671049101929375,5.006751537322998
0.6710423309949187,5.009232759475708
0.6710355997013097,5.011656761169434
0.6710288338162226,5.014091730117798
0.6710221075639934,5.016539573669434
0.6710153467227751,5.018994092941284
0.6710086255064289,5.021429061889648
0.6710018697035861,5.023869276046753
0.6709951535176331,5.026281118392944
0.6709884027476797,5.028716802597046
0.6709816915866375,5.031151533126831
0.6709749458440948,5.033590078353882
0.6709682397024881,5.036027193069458
0.6709614989818845,5.038436651229858
0.6709547978542449,5.040889263153076
0.6709480621501157,5.04332423210144
0.6709413660309829,5.045781135559082
0.6709346353378707,5.048206090927124
0.6709279442217905,5.050617456436157
0.6709212185342449,5.053062915802002
0.6709145324157709,5.055479288101196
0.6709078117283493,5.0579915046691895
0.6709011306020419,5.060436964035034
0.6708944149093081,5.062859773635864
0.6708877387697348,5.065294504165649
0.6708810280662602,5.067738771438599
0.6708743569079959,5.070158004760742
0.6708676511883587,5.072602272033691
0.6708609850059855,5.075026273727417
0.6708542842647706,5.077492713928223
0.6708476230528773,5.079944372177124
0.6708409272846776,5.0823376178741455
0.6708342710378604,5.084768533706665
0.6708275802372753,5.087188959121704
0.6708209289501375,5.089620590209961
0.6708142431117734,5.092089891433716
0.670807596778925,5.0944952964782715
0.670800915897396,5.096968412399292
0.6707942745134545,5.099406480789185
0.670787598583381,5.101883411407471
0.6707809621429707,5.104328870773315
0.6707742911589802,5.10674262046814
0.670767659656733,5.109196424484253
0.6707609936134605,5.1116108894348145
0.6707543670440144,5.114061594009399
0.6707477059361017,5.11649751663208
0.6707410842941023,5.118920803070068
0.6707344281161979,5.121361017227173
0.6707278113962979,5.123802185058594
0.6707211601430579,5.126216888427734
0.6707145483399165,5.128662586212158
0.6707079020060037,5.131084442138672
0.6707012951142877,5.1335289478302
0.6706946536943715,5.13598895072937
0.6706880517087543,5.138400554656982
0.6706814151975117,5.140853404998779
0.6706748181126738,5.143297910690308
0.6706681865047885,5.145732879638672
0.6706615943154174,5.148177623748779
0.6706549676055799,5.150582551956177
0.6706483803063701,5.153047561645508
0.6706417584892779,5.155483245849609
0.6706351760749306,5.157918453216553
0.6706285591452884,5.160347938537598
0.670621981610512,5.162765741348267
0.6706153695630312,5.165221929550171
0.6706087969025409,5.167651176452637
0.6706021897319396,5.1700944900512695
0.670595621940458,5.172531604766846
0.6705890196414613,5.174951553344727
0.6705824567137172,5.177367210388184
0.6705758592810577,5.179815769195557
0.6705693012117869,5.182245492935181
0.6705627086402035,5.1846771240234375
0.670556155424149,5.187098503112793
0.6705495677083875,5.1895341873168945
0.6705430193402989,5.192000150680542
0.6705364364751121,5.194416046142578
0.6705298929497462,5.196857690811157
0.6705233149298937,5.19926381111145
0.6705167762420142,5.201698064804077
0.6705102030622623,5.204151630401611
0.6705036692066392,5.206565618515015
0.6704971008617615,5.209028720855713
0.6704905718331722,5.211433172225952
0.6704840083179485,5.213882207870483
0.6704774841111771,5.216317415237427
0.6704709254203945,5.2187395095825195
0.6704644060302318,5.221202611923218
0.6704578521586841,5.223630666732788
0.6704513375799277,5.226074934005737
0.6704447885224154,5.2285614013671875
0.6704382787498698,5.230974435806274
0.6704317345012003,5.233412742614746
0.670425229529677,5.235862493515015
0.670418690084664,5.2382683753967285
0.670412189908981,5.240703582763672
0.6704056552624458,5.24312686920166
0.6703991598774278,5.245616912841797
0.6703926300241978,5.24807071685791
0.6703861394246767,5.250490665435791
0.6703796143595866,5.252976417541504
0.6703731285404005,5.255384206771851
0.6703666082582913,5.25783109664917
0.6703601272142855,5.260283946990967
0.670353611710005,5.262704849243164
0.6703471354360313,5.265177249908447
0.6703406247044342,5.2675957679748535
0.6703341531953514,5.270031213760376
0.6703276472312989,5.272472858428955
0.6703211804819722,5.274890661239624
0.6703146792803324,5.277340888977051
0.6703082172856338,5.279783487319946
0.6703017208412816,5.28218674659729
0.6702952635960898,5.284631967544556
0.6702887719039063,5.287038087844849
0.6702823194031071,5.289486885070801
0.6702758324579805,5.291942119598389
0.6702693846964658,5.2943456172943115
0.6702629024932908,5.296782493591309
0.6702564594659595,5.299182653427124
0.6702499819996376,5.30161190032959
0.6702435437013949,5.30406641960144
0.6702370709668343,5.306474924087524
0.6702306373925926,5.308924674987793
0.6702241693847079,5.3113439083099365
0.670217740529386,5.313774585723877
0.6702112772430983,5.3162171840667725
0.6702048531016217,5.318636894226074
0.6701983945318591,5.321063041687012
0.6701919750991598,5.323482513427734
0.6701855212408568,5.325921058654785
0.6701791065118736,5.3283631801605225
0.6701726573599716,5.330791711807251
0.6701662473296495,5.3332250118255615
0.6701598028790962,5.335629940032959
0.6701533975423871,5.338069200515747
0.6701469577881368,5.340495586395264
0.6701405571399996,5.342911005020142
0.6701341220770131,5.345351457595825
0.6701277261124127,5.34779953956604
0.6701212957356577,5.350208520889282
0.6701149044495656,5.352651357650757
0.670108478754016,5.3550708293914795
0.6701020921414106,5.357522249221802
0.670095671122047,5.359950304031372
0.6700892891779131,5.362353324890137
0.6700828728297229,5.364800214767456
0.6700764955490517,5.367203712463379
0.6700700838670284,5.369649410247803
0.6700637112448178,5.372083425521851
0.6700573042239616,5.374505519866943
0.6700509362552161,5.376957654953003
0.6700445338905338,5.379364013671875
0.6700381705702639,5.381833076477051
0.6700317728567688,5.384275197982788
0.6700254141799925,5.386690616607666
0.6700190211127042,5.389136791229248
0.6700126670744451,5.391558408737183
0.6700062786483898,5.394033670425415
0.6699999292436782,5.396481275558472
0.6699935454538888,5.398913860321045
0.669987200677762,5.401348114013672
0.6699808215192773,5.403790712356567
0.6699744813667785,5.4062018394470215
0.6699681068346441,5.4086573123931885
0.6699617713008233,5.411076307296753
0.6699554013900916,5.4135072231292725
0.6699490704700047,5.415952682495117
0.6699427051757338,5.418334722518921
0.6699363788644441,5.420767784118652
0.6699300181816993,5.423187255859375
0.6699236964742756,5.425613164901733
0.6699173403981281,5.428050518035889
0.6699110232896462,5.430473566055298
0.6699046718151739,5.432909965515137
0.6698983593007157,5.4353251457214355
0.6698920124230024,5.43778920173645
0.6698857044976566,5.4402172565460205
0.6698793622117932,5.442618131637573
0.6698730588706546,5.445044994354248
0.6698667211717382,5.447458744049072
0.6698604224099078,5.449923992156982
0.6698540892930414,5.452371597290039
0.6698477951056273,5.454767227172852
0.6698414665659207,5.457166910171509
0.6698351769480366,5.459564208984375
0.6698288529806057,5.4620654582977295
0.6698225679273723,5.464503288269043
0.6698162485273399,5.466901540756226
0.6698099680338835,5.469336986541748
0.6698036531963782,5.471788167953491
0.6697973772578321,5.474200963973999
0.6697910669779892,5.476628303527832
0.6697847955894929,5.479017019271851
0.6697784898624534,5.481440305709839
0.6697722230191526,5.483876466751099
0.6697659218400644,5.486290216445923
0.6697596595371115,5.488736152648926
0.6697533629011289,5.491140604019165
0.6697471051336817,5.493575096130371
0.669740813035965,5.496023654937744
0.6697345597991887,5.498419284820557
0.6697282722349043,5.500838994979858
0.6697220235239699,5.503242254257202
0.6697157404882909,5.505666971206665
0.6697094962983754,5.508109092712402
0.669703217786481,5.510514974594116
0.6696969781127682,5.513039588928223
0.6696907041198438,5.515448331832886
0.6696844689575236,5.517911672592163
0.669678199478761,5.520355463027954
0.6696719688230294,5.522768497467041
0.6696657038536261,5.525202751159668
0.6696594776996858,5.527611494064331
0.6696532172348465,5.530057430267334
0.6696469955779059,5.532486200332642
0.6696407396128408,5.534884691238403
0.6696345224481146,5.537321090698242
0.6696282709780406,5.539757490158081
0.6696220583007498,5.5421836376190186
0.6696158113208897,5.544626474380493
0.6696096031262618,5.547046184539795
0.6696033606318447,5.5494749546051025
0.6695971569151131,5.551923513412476
0.669590918901374,5.55434250831604
0.6695847196577787,5.556765079498291
0.6695784861199593,5.559176206588745
0.6695722913447458,5.561609268188477
0.6695660622780933,5.5640504360198975
0.6695598719665142,5.566471576690674
0.6695536473662829,5.5689263343811035
0.669547461513596,5.571332216262817
0.6695412413750457,5.573778390884399
0.6695350599765154,5.5762245655059814
0.6695288442949121,5.578628063201904
0.6695226673458091,5.581121444702148
0.6695164561164253,5.583528518676758
0.6695102836120264,5.585979700088501
0.6695040768301402,5.5884082317352295
0.6694979087657282,5.590805292129517
0.6694917064266241,5.593244791030884
0.6694855427974882,5.595660448074341
0.669479344896457,5.598105430603027
0.6694731856978918,5.600542783737183
0.6694669922302302,5.602941274642944
0.6694608374575375,5.605383634567261
0.6694546484185482,5.607834100723267
0.6694484980670352,5.610251426696777
0.6694423134520272,5.612680196762085
0.6694361675170071,5.615092754364014
0.6694299873212954,5.617515802383423
0.6694238457980881,5.6200151443481445
0.6694176700169938,5.622424125671387
0.6694115329009246,5.624920606613159
0.6694053615297748,5.627346038818359
0.6693992288161755,5.62979793548584
0.6693930618503037,5.632326126098633
0.6693869335345116,5.634742498397827
0.6693807709692567,5.637193202972412
0.6693746470466164,5.639586448669434
0.6693684888773237,5.642035007476807
0.6693623693431846,5.644493341445923
0.6693562155652056,5.646896600723267
0.6693501004149236,5.64935564994812
0.6693439510236155,5.651779651641846
0.6693378402525526,5.654211044311523
0.6693316952432788,5.656655311584473
0.669325588846803,5.6590564250946045
0.6693194482149329,5.6614930629730225
0.6693133461884179,5.66395115852356
0.669307209929327,5.666378974914551
0.6693011122681528,5.668817520141602
0.6692949803772222,5.67123556137085
0.6692888870767749,5.673664331436157
0.6692827595493921,5.676106929779053
0.6692766706050634,5.678523540496826
0.6692705474366217,5.680955410003662
0.6692644628438096,5.683364629745483
0.6692583440297085,5.68580436706543
0.6692522637838167,5.688243627548218
0.6692461493194612,5.690656423568726
0.6692400734159001,5.693130254745483
0.6692339632967012,5.695547819137573
0.6692278917308859,5.698013782501221
0.6692217859522609,5.700436592102051
0.6692157187196137,5.70283579826355
0.6692096172769857,5.7052764892578125
0.6692035543729339,5.707688331604004
0.6691974572617319,5.7101123332977295
0.6691913986817093,5.712558746337891
0.6691853058973679,5.714966058731079
0.669179251636814,5.717412233352661
0.6691731631747743,5.719841718673706
0.6691671132291345,5.722267389297485
0.669161029084843,5.724710702896118
0.6691549834495685,5.727111339569092
0.669148903618478,5.729554653167725
0.6691428622890262,5.732028961181641
0.6691367867665949,5.734431028366089
0.6691307497384289,5.736867189407349
0.6691246785201214,5.739266395568848
0.6691186457887102,5.741711139678955
0.6691125788699964,5.744159460067749
0.6691065504308148,5.746560335159302
0.6691004878071711,5.749000549316406
0.6690944636556998,5.75141716003418
0.6690884053226079,5.753857612609863
0.6690823854543335,5.756306171417236
0.6690763314072811,5.758715867996216
0.6690703158176959,5.761144161224365
0.6690642660521768,5.7635393142700195
0.6690582547367792,5.765959978103638
0.6690522092482928,5.768394708633423
0.6690462022025868,5.770819664001465
0.6690401609866381,5.773268461227417
0.6690341582061338,5.775697231292725
0.6690281212582341,5.778113603591919
0.6690221227384467,5.7805702686309814
0.6690160900541127,5.78300142288208
0.6690100957905643,5.785452842712402
0.6690040673653184,5.7878804206848145
0.668998077353536,5.790302991867065
0.668992053182907,5.792757987976074
0.6689860674184239,5.795175552368164
0.6689800474979456,5.797624349594116
0.6689740659763006,5.800072193145752
0.6689680503015132,5.802486419677734
0.6689620730182507,5.804926872253418
0.6689560615846998,5.80732536315918
0.6689500885353709,5.809778451919556
0.6689440813386076,5.812226295471191
0.668938112518768,5.814635992050171
0.6689321095543499,5.81708836555481
0.6689261449595616,5.8195061683654785
0.6689201462230516,5.82191801071167
0.6689141858488822,5.824350833892822
0.6689081913358488,5.826752662658691
0.6689022351778717,5.829190254211426
0.6688962448838895,5.8316028118133545
0.6688902929376839,5.834062814712524
0.6688843068583327,5.836517810821533
0.6688783591194833,5.838956832885742
0.6688723772503492,5.8413941860198975
0.6688664337144464,5.843823671340942
0.6688604560511209,5.846246242523193
0.6688545167137611,5.8486926555633545
0.6688485432518411,5.85110878944397
0.6688426081086262,5.853549480438232
0.6688366388437147,5.855980634689331
0.6688307078902523,5.858399391174316
0.6688247428179577,5.8608481884002686
0.6688188160498612,5.863268852233887
0.6688128551657976,5.865696668624878
0.6688069325786858,5.8681182861328125
0.6688009758784731,5.870521306991577
0.6687950574679707,5.872964382171631
0.6687891049472345,5.875375032424927
0.6687831907089717,5.877812623977661
0.668777242363343,5.880240201950073
0.6687713322929558,5.8826470375061035
0.6687653881180713,5.885132074356079
0.668759482211201,5.887551784515381
0.6687535422027032,5.889987230300903
0.668747640454997,5.892424583435059
0.6687417046085339,5.894841432571411
0.6687358070156446,5.897279977798462
0.6687298753268694,5.899719953536987
0.6687239818844557,5.90214729309082
0.6687180543490279,5.904585838317871
0.6687121650527534,5.9069929122924805
0.668706241666338,5.909422874450684
0.6687003565118721,5.911859035491943
0.6686944372701391,5.914288282394409
0.6686885562531575,5.916754722595215
0.6686826411517829,5.91917610168457
0.668676764267966,5.921631574630737
0.6686708533026312,5.924067258834839
0.6686649805476654,5.926495313644409
0.6686590737140579,5.928950548171997
0.6686532050836349,5.931369304656982
0.6686473023774469,5.933819770812988
0.6686414378672645,5.9362571239471436
0.6686355392841942,5.9386632442474365
0.6686296788899551,5.941137075424194
0.668623784425706,5.94355583190918
0.6686179281431189,5.945993900299072
0.6686120377934006,5.948414087295532
0.6686061856181794,5.95082688331604
0.6686002993787066,5.953267812728882
0.6685944513065708,5.95569920539856
0.6685885691730636,5.958119630813599
0.6685827251997385,5.960555791854858
0.6685768471679226,5.96296238899231
0.6685710072891388,5.965402364730835
0.6685651333547455,5.967843294143677
0.6685592975662389,5.970261573791504
0.6685534277250049,5.972698926925659
0.6685475960225172,5.975103378295898
0.6685417302701848,5.977541208267212
0.6685359026494632,5.97997260093689
0.66853004098178,5.98239278793335
0.6685242174385769,5.984832048416138
0.6685183598512963,5.987229585647583
0.6685125403813695,5.98964786529541
0.6685066868702499,5.992090225219727
0.6685008714693632,5.994516611099243
0.6684950220301686,5.997001647949219
0.668489210694091,5.999406337738037
0.668483365322591,6.001849889755249
0.6684775580470966,6.004277944564819
0.6684717167390664,6.006700754165649
0.6684659135199349,6.009155750274658
0.6684600762711546,6.011559247970581
0.6684542771041716,6.014006614685059
0.6684484439104269,6.016420602798462
0.6684426487913832,6.0188257694244385
0.6684368196484655,6.0212719440460205
0.6684310285731567,6.02371621131897
0.6684252034768623,6.026124715805054
0.6684194164410903,6.028567790985107
0.6684135953872214,6.030975580215454
0.6684078123867928,6.033412456512451
0.668401995371157,6.035847902297974
0.6683962164018842,6.038258075714111
0.6683904034202942,6.040690183639526
0.668384628477995,6.043102025985718
0.6683788195262685,6.045538425445557
0.6683730486067657,6.047980546951294
0.6683672436807268,6.050395488739014
0.668361476779849,6.052833318710327
0.6683556758753262,6.0552427768707275
0.6683499129889071,6.057691812515259
0.6683441161017347,6.060158967971802
0.6683383572256134,6.06259298324585
0.6683325643516309,6.0650248527526855
0.6683268094816521,6.067430019378662
0.6683210206167047,6.06987190246582
0.6683152697487179,6.072295904159546
0.6683094848886554,6.07473087310791
0.6683037380185161,6.077170133590698
0.6682979571591943,6.079575300216675
0.6682922142827626,6.082018852233887
0.6682864374200422,6.084441900253296
0.6682806985331842,6.086869716644287
0.6682749256629318,6.089322328567505
0.668269190761518,6.091754913330078
0.6682634218796049,6.094172954559326
0.6682576909595123,6.096619129180908
0.6682519260618148,6.0990211963653564
0.668246199118925,6.101470947265625
0.6682404382013256,6.103941440582275
0.6682347152315254,6.106344938278198
0.6682289582899114,6.108784198760986
0.6682232392890931,6.111194372177124
0.6682174863193568,6.113656044006348
0.6682117712834182,6.116103410720825
0.6682060222814575,6.11850380897522
0.6682003112063012,6.120966196060181
0.6681945661680193,6.12339186668396
0.6681888590495533,6.125834226608276
0.6681831179708586,6.128277778625488
0.668177414804996,6.130697250366211
0.6681716776818021,6.133123874664307
0.6681659784644617,6.135537624359131
0.6681602452926872,6.137984991073608
0.6681545500197927,6.140424489974976
0.6681488207953619,6.142877101898193
0.6681431294628424,6.145314693450928
0.6681374041816843,6.147745370864868
0.6681317167854738,6.150168418884277
0.6681259954435231,6.152588129043579
0.6681203119795613,6.155022859573364
0.6681145945727573,6.157445430755615
0.6681089150369888,6.15986704826355
0.6681032015612767,6.162278413772583
0.668097525949651,6.164703607559204
0.6680918164009807,6.167126893997192
0.668086144709453,6.169573068618774
0.66808043908378,6.172015905380249
0.6680747713083105,6.174422740936279
0.668069069601595,6.176854372024536
0.6680634057381489,6.179275989532471
0.6680577079463562,6.1817240715026855
0.6680520479909045,6.1841490268707275
0.6680463541100056,6.1865668296813965
0.6680406980585235,6.189010858535767
0.6680350080844943,6.191426992416382
0.668029355932963,6.193897008895874
0.6680236698617844,6.196341037750244
0.6680180216061897,6.198742628097534
0.668012339433848,6.201181650161743
0.6680066950701807,6.203577041625977
0.6680010167926671,6.20604681968689
0.6679953763169242,6.208477735519409
0.667989701930235,6.2108941078186035
0.6679840653384174,6.213332176208496
0.6679783948385543,6.215761423110962
0.6679727621266685,6.218174934387207
0.667967095509638,6.220606565475464
0.6679614666736959,6.223034620285034
0.6679558039355095,6.225491762161255
0.6679501789715275,6.227922439575195
0.6679445201082024,6.230334997177124
0.6679388990122027,6.232771158218384
0.6679332440197603,6.235194683074951
0.6679276267877696,6.237619876861572
0.6679219756622373,6.240042448043823
0.6679163622902875,6.242459535598755
0.667910715027697,6.244915723800659
0.6679051055118252,6.247337341308594
0.667899462108214,6.249783515930176
0.6678938564444622,6.252228260040283
0.6678882168958723,6.254654169082642
0.6678826150802879,6.257117748260498
0.6678769793827665,6.259538650512695
0.6678713814114015,6.261986970901489
0.6678657495610008,6.264417886734009
0.6678601554299124,6.2668421268463135
0.6678545274226899,6.269290924072266
0.6678489371279407,6.271723031997681
0.6678433129599582,6.2741546630859375
0.6678377264976153,6.276598930358887
0.6678321061649408,6.279011249542236
0.6678265235310767,6.281461715698242
0.6678209070297821,6.283883810043335
0.6678153282204741,6.286309242248535
0.6678097155466369,6.2887468338012695
0.6678041405579674,6.291175127029419
0.6677985317076698,6.293632507324219
0.6677929605357262,6.296072244644165
0.6677873555050557,6.298476696014404
0.6677817881459303,6.300939083099365
0.6677761869309792,6.3033766746521
0.6677706233807695,6.305828332901001
0.6677650259776351,6.308258533477783
0.6677594662324432,6.3106772899627686
0.667753872637228,6.3131115436553955
0.6677483166931613,6.315542936325073
0.6677427269019721,6.318038702011108
0.6677371747551429,6.320470094680786
0.6677315887640924,6.322890281677246
0.6677260404106179,6.325341701507568
0.6677204582158228,6.327786445617676
0.6677149136518254,6.330245018005371
0.667709335249408,6.332675218582153
0.6677037944710146,6.3350913524627686
0.6676982198571018,6.33751916885376
0.6676926828604446,6.33994722366333
0.6676871120311686,6.342366933822632
0.6676815788123842,6.344804525375366
0.6676760117638819,6.347234725952148
0.6676704823191129,6.349676132202148
0.6676649190475255,6.3521034717559814
0.6676593933729185,6.354543447494507
0.667653833874393,6.356992483139038
0.6676483119660998,6.359408617019653
0.6676427562367879,6.3618621826171875
0.667637238090965,6.364287376403809
0.6676316861270233,6.36669659614563
0.667626171739832,6.369140625
0.6676206235374218,6.371574401855469
0.6676151129050288,6.3740270137786865
0.6676095684603165,6.376463890075684
0.6676040615788931,6.378890037536621
0.6675985208880496,6.3813207149505615
0.6675930177537719,6.383765935897827
0.6675874808129735,6.38616681098938
0.6675819814220224,6.388612985610962
0.6675764482274497,6.3910322189331055
0.6675709525760115,6.393475294113159
0.6675654231238501,6.395914793014526
0.6675599312081156,6.39835262298584
0.6675544054945562,6.400780916213989
0.667548917310721,6.403192043304443
0.6675433953319589,6.405630588531494
0.6675379108762232,6.408068895339966
0.6675323926284588,6.4104859828948975
0.6675269118970277,6.412980079650879
0.6675213973764662,6.415390729904175
0.6675159203655503,6.417849063873291
0.6675104095684012,6.420274496078491
0.667504936274215,6.422696828842163
0.6674994291966933,6.4251532554626465
0.6674939596154569,6.427585601806641
0.6674884562537818,6.430013418197632
0.6674829903817197,6.432445764541626
0.6674774907321157,6.434853553771973
0.6674720285654571,6.437312841415405
0.6674665326241531,6.43973970413208
0.6674610741591325,6.4421586990356445
0.6674555819223622,6.444599151611328
0.6674501271552182,6.447024822235107
0.6674446386192208,6.44947075843811
0.667439187546197,6.451915502548218
0.6674337027072154,6.454338312149048
0.6674282553245607,6.456770181655884
0.6674227741788431,6.459184646606445
0.6674173304828106,6.461614370346069
0.6674118530266101,6.464054107666016
0.6674064130134575,6.466466426849365
0.6674009392430319,6.468899726867676
0.6673955029090222,6.471320152282715
0.6673900328206337,6.4737608432769775
0.6673846001620344,6.476197957992554
0.6673791337519501,6.478626728057861
0.6673737047650333,6.481062412261963
0.6673682420295254,6.483484745025635
0.6673628167105683,6.4859232902526855
0.6673573576459131,6.4883527755737305
0.6673519359911971,6.490774393081665
0.6673464805936761,6.493201494216919
0.6673410625994877,6.495600461959839
0.667335610865387,6.498075008392334
0.6673301965280175,6.500518321990967
0.6673247484536275,6.502937316894531
0.6673193377693726,6.505383014678955
0.667313893350989,6.507811069488525
0.6673084863161493,6.510233163833618
0.667303045550072,6.512659072875977
0.6672976421609527,6.515081882476807
0.6672922050434867,6.517534494400024
0.6672868052963977,6.519952058792114
0.6672813718238524,6.522371053695679
0.6672759757151082,6.524805784225464
0.6672705458837979,6.527212858200073
0.6672651534097176,6.529677391052246
0.6672597272159609,6.532124757766724
0.6672543383728687,6.534555196762085
0.6672489158129893,6.53700065612793
0.6672435305972135,6.539430379867554
0.6672381116675394,6.541881561279297
0.6672327300754134,6.544307708740234
0.6672273147722773,6.546738862991333
0.667221936800139,6.5491883754730225
0.6672165251198784,6.551631450653076
0.6672111507640701,6.554081916809082
0.667205742703027,6.556516885757446
0.6672003719598959,6.558940172195435
0.6671949675144171,6.5613768100738525
0.667189600380315,6.563805103302002
0.6671841995467515,6.566226482391357
0.6671788360180348,6.568655967712402
0.6671734387927426,6.571066617965698
0.6671680788657723,6.573530673980713
0.667162685245112,6.575989484786987
0.6671573289162535,6.578410625457764
0.6671519388965901,6.580838918685913
0.6671465861622138,6.5832648277282715
0.6671411997399168,6.5857253074646
0.6671358505963974,6.588151693344116
0.6671304677678412,6.590563058853149
0.6671251222115582,6.593003749847412
0.6671197429731217,6.599678993225098
0.6671144010004588,6.60756778717041
0.6671090253485253,6.615588188171387
0.6671036869558711,6.623993635177612
0.6670983148868288,6.632277965545654
0.6670929800705765,6.639642000198364
0.6670876115808176,6.648125410079956
0.6670822803373646,6.656419992446899
0.6670769154232864,6.66460108757019
0.667071587749035,6.672840595245361
0.6670662264070393,6.68117356300354
0.6670609022983962,6.689392805099487
0.6670555445248888,6.697553396224976
0.6670502239782654,6.7059125900268555
0.6670448697696573,6.714101552963257
0.6670395527814691,6.722513198852539
0.6670342021341754,6.73086953163147
0.6670288887008431,6.739100217819214
0.6670235416112834,6.7478251457214355
0.6670182317292317,6.756634712219238
0.6670128881938305,6.765498399734497
0.6670075818594889,6.774792671203613
0.6670022418746748,6.783483028411865
0.6669969390844769,6.792021751403809
0.6669916026466833,6.800603866577148
0.6669863033970677,6.809393644332886
0.6669809705027322,6.818264722824097
0.6669756747901417,6.826987981796265
0.6669703454357067,6.835927963256836
0.6669650532565887,6.8450517654418945
0.666959727438501,6.854114770889282
0.6669544387893073,6.86170220375061
0.6669491165040178,6.8641579151153564
0.6669438313812045,6.866586446762085
0.6669385126251692,6.869020223617554
0.6669332310251975,6.871447801589966
0.6669279157948763,6.873887777328491
0.6669226377142113,6.876349210739136
0.6669173260060688,6.8787500858306885
0.6669120514411803,6.881190299987793
0.6669067432516856,6.883604288101196
0.6669014721990475,6.886033296585083
0.6668961675246742,6.888457298278809
0.6668908999807652,6.890879392623901
0.6668855988179909,6.893317699432373
0.6668803347792943,6.895749092102051
0.6668750371246018,6.898153781890869
0.6668697765876046,6.9006171226501465
0.6668644824374804,6.903048753738403
0.6668592253986747,6.9054858684539795
0.6668539347496103,6.9079108238220215
0.6668486812054923,6.910327196121216
0.666843394053983,6.912769317626953
0.6668381440010535,6.915195465087891
0.6668328603435992,6.917639493942261
0.6668276137783636,6.920077562332153
0.6668223336114689,6.922492027282715
0.6668170905304364,6.924944162368774
0.6668118138506103,6.9273622035980225
0.666806574250295,6.929826021194458
0.6668013010540503,6.932264089584351
0.6667960649309703,6.9346699714660645
0.6667907952148248,6.937094211578369
0.666785562565503,6.939503192901611
0.6667802963259787,6.941942453384399
0.6667750671469421,6.944394588470459
0.6667698043805651,6.946810960769653
0.666764578668345,6.949248313903809
0.6667593193716461,6.951664924621582
0.6667540971227786,6.954102516174316
0.666748841292293,6.956548452377319
0.666743622503318,6.958959341049194
0.6667383701355848,6.961385250091553
0.6667331548030466,6.963843107223511
0.6667279058946096,6.966249704360962
0.6667226940150577,6.968704462051392
0.6667174485624651,6.971138000488281
0.666712240132452,6.973577976226807
0.6667069981322561,6.97601318359375
0.6667017931483397,6.978424787521362
0.6666965545970972,6.9809019565582275
0.666691353055839,6.983323812484741
0.6666861179501111,6.985753059387207
0.6666809198480776,6.988182783126831
0.6666756881844296,6.990605592727661
0.6666704935181912,6.993062734603882
0.6666652652931924,6.995476722717285
0.6666600740593238,6.997936964035034
0.6666548492695485,7.000375032424927
0.6666496614646289,7.002790689468384
0.6666444401066554,7.005226135253906
0.6666392557272679,7.007638454437256
0.6666340377976785,7.010081768035889
0.6666288568404111,7.012530565261841
0.6666236423357927,7.014976739883423
0.6666184647972373,7.017409563064575
0.6666132537141811,7.019845724105835
0.6666080795909336,7.022260665893555
0.666602871926035,7.02471661567688
0.6665977012146961,7.027125358581543
0.6665924969645546,7.02956485748291
0.666587329661729,7.032011270523071
0.6665821288229485,7.034430980682373
0.6665769649252453,7.036897420883179
0.6665717674944343,7.039326190948486
0.6665666069984664,7.041766405105591
0.6665614129722368,7.044201374053955
0.6665562558746221,7.046615123748779
0.666551065249591,7.049062013626099
0.666545911546951,7.051484823226929
0.6665407243197388,7.053959608078003
0.6665355740086998,7.056384801864624
0.6665303901759316,7.058807373046875
0.6665252432531238,7.061249017715454
0.6665200628114292,7.063699722290039
0.6665149192734866,7.066115856170654
0.6665097422194991,7.0685436725616455
0.6665046020630607,7.070979833602905
0.6664994283934179,7.073421478271484
0.6664942916151264,7.075867652893066
0.6664891213264703,7.078284978866577
0.6664839879229729,7.08073091506958
0.6664788210119498,7.083151578903198
0.6664736909798975,7.085578680038452
0.6664685274431574,7.088022232055664
0.6664634007792059,7.090458393096924
0.6664582406134036,7.092942953109741
0.6664531173142125,7.0954248905181885
0.6664479605160065,7.097907781600952
0.6664428405782397,7.100346803665161
0.6664376871442927,7.102774620056152
0.6664325705646181,7.105224847793579
0.6664274204915976,7.107656478881836
0.6664223072666872,7.110100746154785
0.6664171605512645,7.112544536590576
0.6664120506777945,7.11500096321106
0.6664069073166445,7.117437362670898
0.6664018007912956,7.119924545288086
0.6663966607810982,7.1223509311676025
0.6663915576005549,7.124770164489746
0.6663864209379935,7.127198219299316
0.6663813210989449,7.129636764526367
0.6663761877807073,7.132075786590576
0.666371091279846,7.134475469589233
0.6663659613026242,7.136962413787842
0.6663608681366471,7.139390230178833
0.6663557414971373,7.141842842102051
0.666350651662746,7.144312858581543
0.6663455283576482,7.146738767623901
0.6663404418515476,7.14922022819519
0.6663353218775661,7.1516430377960205
0.6663302386964658,7.154089450836182
0.6663251220503088,7.156533241271973
0.6663200421909224,7.158945322036743
0.6663149288693028,7.161377906799316
0.6663098523283478,7.163833379745483
0.6663047423279819,7.166253328323364
0.6662996691021799,7.168681383132935
0.6662945624197887,7.171102285385132
0.6662894925058654,7.173542261123657
0.6662843891381736,7.175981521606445
0.6662793225328594,7.178393125534058
0.6662742224765955,7.180854797363281
0.6662691591766239,7.183278322219849
0.6662640624285211,7.185717344284058
0.6662590024306305,7.188153982162476
0.6662539089874258,7.190572023391724
0.6662488522883581,7.193020343780518
0.6662437621467926,7.19543194770813
0.6662387087432939,7.197927713394165
0.6662336219001128,7.200355052947998
0.6662285717889335,7.202770471572876
0.6662234882408856,7.205235719680786
0.66621844141878,7.207655668258667
0.6662133611626189,7.2100989818573
0.666208317626345,7.2125327587127686
0.666203240658828,7.214985132217407
0.6661982004051484,7.217440128326416
0.6661931267230368,7.219899654388428
0.6661880897487179,7.222312688827515
0.6661830193487768,7.224755048751831
0.6661779856505889,7.227169752120972
0.6661729185295878,7.229613780975342
0.6661678881043057,7.232055425643921
0.6661628242590177,7.234472036361694
0.6661577971034196,7.236899375915527
0.6661527365306226,7.239316463470459
0.6661477126414909,7.241762161254883
0.6661426553379658,7.244236469268799
0.6661376347120872,7.246654987335205
0.6661325806746196,7.249088287353516
0.6661275633087844,7.251502752304077
0.6661225125341637,7.253931522369385
0.6661174984251664,7.256370544433594
0.666112450910186,7.25879168510437
0.6661074400548251,7.261224985122681
0.6661023957962823,7.263638257980347
0.6660973881913603,7.266083478927612
0.6660923471860564,7.268532991409302
0.6660873428283797,7.270959377288818
0.6660823050731199,7.273416519165039
0.6660773039594989,7.275890827178955
0.6660722694510928,7.27830696105957
0.6660672715783419,7.280754804611206
0.6660622403136024,7.283153295516968
0.6660572456785397,7.285611391067505
0.666052217654284,7.288062810897827
0.6660472262537322,7.290477275848389
0.6660422014667817,7.292907953262329
0.6660372132975667,7.29532265663147
0.6660321917447464,7.297779083251953
0.6660272068036982,7.300231456756592
0.666022188481837,7.30265212059021
0.6660172067657902,7.305074691772461
0.666012191671721,7.307481050491333
0.6660072131775133,7.309941530227661
0.6660022013080731,7.312392234802246
0.6659972260325466,7.314815044403076
0.6659922173845761,7.317260503768921
0.6659872453245766,7.3196892738342285
0.6659822398949207,7.322121620178223
0.665977271047298,7.324573516845703
0.6659722688328051,7.3269898891448975
0.6659673031944132,7.329430103302002
0.665962304191936,7.331864356994629
0.6659573417596321,7.334290504455566
0.665952345966027,7.336719751358032
0.6659473867366728,7.3391430377960205
0.6659423941488001,7.341584205627441
0.665937438119261,7.344024181365967
0.6659324487339848,7.3464436531066895
0.6659274959011301,7.348878860473633
0.6659225097153187,7.351305246353149
0.6659175600760215,7.353769063949585
0.6659125770865469,7.356217861175537
0.6659076306376844,7.358640193939209
0.6659026508414223,7.361090660095215
0.6658977075798752,7.363511562347412
0.6658927309737053,7.366001844406128
0.6658877908963585,7.368565797805786
0.6658828174771645,7.371095657348633
0.6658778805809068,7.373595476150513
0.6658729103455762,7.376086235046387
0.6658679766272998,7.378514289855957
0.6658630095727236,7.3810412883758545
0.665858079029325,7.383530378341675
0.6658531151523985,7.385998964309692
0.665848187780778,7.3884594440460205
0.6658432270784004,7.390881299972534
0.6658383028754619,7.393313646316528
0.6658333453445353,7.3957788944244385
0.6658284243071869,7.398225545883179
0.6658234699446186,7.400667190551758
0.6658185520697717,7.4030749797821045
0.6658136008724719,7.405545949935913
0.665808686157042,7.408040285110474
0.6658037381219251,7.4104530811309814
0.6657988265628317,7.412906169891357
0.6657938816868156,7.415350437164307
0.665788973280982,7.417821407318115
0.6657840315609885,7.420253753662109
0.6657791263053415,7.422666072845459
0.6657741877382967,7.425099611282349
0.6657692856297668,7.427520990371704
0.6657643502125997,7.430032730102539
0.6657594512481219,7.43248987197876
0.665754518977766,7.434909820556641
0.6657496231542782,7.437340259552002
0.6657446940276707,7.439797878265381
0.6657398013421154,7.44223427772522
0.6657348753561969,7.444685697555542
0.6657299858055198,7.447094202041626
0.665725062957235,7.449539661407471
0.6657201765383857,7.452028512954712
0.6657152568246831,7.454449653625488
0.6657103735346152,7.456897497177124
0.6657054569524469,7.459311246871948
0.6657005767881173,7.4617674350738525
0.6656956633344392,7.464197874069214
0.6656907862928092,7.466625928878784
0.665685875964581,7.4691150188446045
0.6656810020426153,7.471534967422485
0.6656760948368001,7.473981857299805
0.6656712240314671,7.476430177688599
0.6656663199450324,7.478849649429321
0.6656614522533042,7.481285333633423
0.6656565512832208,7.483730316162109
0.6656516867020734,7.486173152923584
0.665646788845316,7.488613843917847
0.665641927371729,7.4910197257995605
0.6656370326252757,7.4934608936309814
0.6656321742562328,7.495940208435059
0.6656272826170658,7.498448133468628
0.6656224273495538,7.500928163528442
0.6656175388146589,7.503335237503052
0.6656126866456687,7.505799055099487
0.6656078012120354,7.508247375488281
0.6656029521385617,7.51106858253479
0.6655980698031833,7.513529062271118
0.665593223822224,7.5160017013549805
0.6655883445820973,7.518434047698975
0.6655835016906545,7.520945072174072
0.6655786255427801,7.523359298706055
0.6655737857378596,7.525808334350586
0.665568912679242,7.528255462646484
0.6655640759578528,7.5306713581085205
0.6655592059854997,7.533133029937744
0.6655543723446552,7.5355284214019775
0.6655495054555782,7.537985563278198
0.6655446748922949,7.540430307388306
0.6655398110835097,7.542835712432861
0.6655349835948079,7.5452659130096436
0.6655301228633331,7.54770040512085
0.6655252984462369,7.5501322746276855
0.6655204407890953,7.552595376968384
0.6655156194406325,7.555026531219482
0.6655107648548505,7.5574705600738525
0.6655059465720524,7.559939861297607
0.6655010950546598,7.562366962432861
0.6654962798345613,7.564817667007446
0.6654914313825919,7.567232131958008
0.6654866192222318,7.569674491882324
0.6654817738327229,7.572127342224121
0.6654769647291432,7.574548959732056
0.6654721223991357,7.576984405517578
0.6654673163493826,7.579394340515137
0.6654624770759208,7.581850290298462
0.6654576740770437,7.58428430557251
0.665452837857176,7.586707830429077
0.6654480379062284,7.589150428771973
0.6654432047370066,7.591569185256958
0.665438407831045,7.594038009643555
0.6654335777095244,7.5964789390563965
0.6654287838456091,7.59890341758728
0.6654239567688488,7.6013572216033936
0.6654191659440442,7.603774070739746
0.6654143419091068,7.606195449829102
0.6654095541204804,7.608647346496582
0.6654047331244322,7.611062049865723
0.6653999483690552,7.6135094165802
0.6653951304089658,7.615967273712158
0.6653903486839131,7.618369102478027
0.6653855337568562,7.620810031890869
0.6653807550592062,7.6232147216796875
0.6653759431622587,7.625646114349365
0.6653711674890934,7.628100395202637
0.6653663586193359,7.630510091781616
0.665361585967741,7.633028507232666
0.6653567801222575,7.635446786880493
0.6653520104893222,7.637958526611328
0.6653472076652007,7.640428304672241
0.6653424410480175,7.642863750457764
0.6653376412423494,7.645308494567871
0.6653328776380147,7.647757053375244
0.6653280808478946,7.6501829624176025
0.6653233202535085,7.652637481689453
0.6653185264760347,7.656841039657593
0.6653137225039482,7.66169548034668
0.6653089781209753,7.6646645069122314
0.6653041769607966,7.668227195739746
0.6652994357849377,7.670642137527466
0.6652946376093462,7.673090934753418
0.6652898994541521,7.675527572631836
0.6652851042602645,7.677971124649048
0.6652803691228155,7.68043065071106
0.6652755769077819,7.682854890823364
0.6652708447851614,7.685281753540039
0.6652660555461355,7.687720775604248
0.665261326435431,7.69014048576355
0.6652565401695697,7.6925928592681885
0.6652518140678719,7.695014238357544
0.6652470307723356,7.697452068328857
0.6652423076767391,7.699941158294678
0.6652375273486919,7.702368974685669
0.6652328072562944,7.704791069030762
0.6652280298929036,7.707225322723389
0.6652233128008069,7.70968222618103
0.6652185383992435,7.7121148109436035
0.6652138243045528,7.714534521102905
0.6652090528619907,7.716990232467651
0.6652043417618144,7.719393968582153
0.6651995732754316,7.721850395202637
0.6651948651668822,7.724294900894165
0.6651900996338599,7.726710081100464
0.6651853945140529,7.729150772094727
0.6651806319315755,7.731558322906494
0.6651759297976304,7.734029054641724
0.6651711701628861,7.736481666564941
0.6651664710119255,7.738878488540649
0.6651617143221056,7.741327285766602
0.6651570181512562,7.743762254714966
0.6651522644035556,7.7462029457092285
0.665147571209947,7.748663902282715
0.6651428204015641,7.751086473464966
0.6651381301823296,7.753528356552124
0.6651333823104661,7.755964517593384
0.6651286950627427,7.758392810821533
0.6651239501246037,7.76085352897644
0.6651192658455318,7.763282060623169
0.6651145238383257,7.765719413757324
0.6651098425250493,7.768168687820435
0.6651051034459878,7.770583629608154
0.6651004250956545,7.773049354553223
0.665095688941953,7.7754762172698975
0.6650910135517133,7.777958869934082
0.6650862803205907,7.7803685665130615
0.6650816078875992,7.78278923034668
0.6650768775762772,7.785223007202148
0.6650722080976916,7.787623167037964
0.6650674807033958,7.7900824546813965
0.6650628141763775,7.7925145626068115
0.6650580896963366,7.794927597045898
0.6650534261180505,7.797380685806274
0.6650487045494968,7.799827814102173
0.6650440439171111,7.802271604537964
0.66503932525728,7.8047215938568115
0.6650346675679664,7.807121753692627
0.6650299518140969,7.809561252593994
0.6650252970650306,7.81199836730957
0.6650205842143648,7.814423561096191
0.6650159324027245,7.816871404647827
0.6650112224525079,7.819271087646484
0.6650065735754757,7.821708679199219
0.6650018665229573,7.82415771484375
0.6649972205777187,7.8265650272369385
0.6649925164201508,7.829018592834473
0.6649878734038946,7.831442356109619
0.6649831721385328,7.833889961242676
0.6649785320484518,7.836337327957153
0.6649738336725547,7.838752746582031
0.6649691965058446,7.841195344924927
0.6649645010166747,7.84361720085144
0.6649598667705346,7.846072196960449
0.6649551741653574,7.848500728607178
0.6649505428369902,7.850907802581787
0.6649458531130744,7.853355169296265
0.664941224699686,7.855806350708008
0.6649365378543041,7.858243703842163
0.664931912353104,7.860689401626587
0.6649272283835315,7.8631346225738525
0.6649226057917325,7.86557936668396
0.6649179246952478,7.868051528930664
0.6649133050100665,7.8704774379730225
0.6649086267839519,7.872970342636108
0.6649040100026079,7.875361919403076
0.6648993346441486,7.877827882766724
0.6648947207638651,7.880277156829834
0.6648900482703499,7.882686376571655
0.6648854372883531,7.885146856307983
0.6648807676570738,7.887590408325195
0.6648761595705937,7.8900415897369385
0.6648714927988458,7.892475366592407
0.6648668876051155,7.894900321960449
0.6648622236901972,7.89734959602356
0.6648576213864535,7.899794578552246
0.6648529603256665,7.902212381362915
0.6648483609091492,7.904664039611816
0.6648437026997989,7.907081365585327
0.6648391061677514,7.909521579742432
0.6648344508071456,7.911981821060181
0.6648298571568145,7.914423942565918
0.6648252046422651,7.916846513748169
0.6648206138709006,7.919247627258301
0.6648159641997222,7.921691656112671
0.6648113763045774,7.924127817153931
0.664806729474088,7.926564693450928
0.6648021444524197,7.929015636444092
0.6647975004599408,7.931417226791382
0.6647929183090091,7.933871269226074
0.664788277151865,7.936316251754761
0.6647836978689333,7.938756227493286
0.6647790595444517,7.941232442855835
0.6647744831267869,7.943639039993286
0.6647698476322985,7.946078777313232
0.6647652740771705,7.9485368728637695
0.6647606414100099,7.950944662094116
0.664756070714692,7.953395128250122
0.6647514408721963,7.955838680267334
0.6647468730339654,7.958250045776367
0.6647422460134754,7.960684061050415
0.6647376810296111,7.96309757232666
0.6647330568284706,7.965520620346069
0.6647284946962564,7.967973232269287
0.6647238733118125,7.970393419265747
0.6647193140285349,7.972853422164917
0.6647146954581377,7.975296258926392
0.6647101390210864,7.977757930755615
0.6647055232620894,7.980198383331299
0.6647009696685581,7.9826414585113525
0.6646963567183177,7.98508095741272
0.6646918059656025,7.987514495849609
0.6646871958214786,7.9900078773498535
0.6646826479068794,7.992466688156128
0.664678040566235,7.994917392730713
0.6646734954870546,7.997389793395996
0.6646688909472559,7.999831676483154
0.6646643487008007,8.002249240875244
0.664659746959217,8.004698753356934
0.6646552075427965,8.007111310958862
0.6646506085968005,8.009554386138916
0.6646460720077274,8.01199746131897
0.6646414758546945,8.01441502571106
0.664636942090285,8.016862392425537
0.6646323487275941,8.019270181655884
0.6646278177851678,8.021721601486206
0.6646232272102007,8.02416706085205
0.6646186990870799,8.026570796966553
0.6646141112972218,8.02903413772583
0.6646095859907323,8.031448125839233
0.6646050009833718,8.03389310836792
0.6646004784908428,8.036353588104248
0.6645958962633708,8.038780212402344
0.6645913765821344,8.041232347488403
0.664586797131946,8.043656587600708
0.6645822802593379,8.046121835708618
0.6645777035838303,8.048553943634033
0.6645731895171892,8.050992965698242
0.6645686156137636,8.053430795669556
0.6645641043504313,8.055848121643066
0.6645595332164913,8.058263301849365
0.6645550247538135,8.060691833496094
0.6645504563867664,8.063127517700195
0.664545950722091,8.065566778182983
0.6645413851193468,8.067991018295288
0.6645368822500255,8.070427179336548
0.6645323194089977,8.072877168655396
0.6645278193323856,8.075284719467163
0.6645232592504904,8.077762842178345
0.6645187619639451,8.080198049545288
0.6645142046386022,8.08262324333191
0.6645097101394851,8.085054636001587
0.6645051555681171,8.087457180023193
0.6645006638537927,8.089906692504883
0.664496112033825,8.092351198196411
0.6644916231016608,8.094772338867188
0.6644870740305223,8.097209692001343
0.6644825878778893,8.099626541137695
0.6644780415530119,8.102066993713379
0.6644735581772837,8.104496717453003
0.6644690145961024,8.10690975189209
0.6644645339946562,8.109352588653564
0.6644599931546091,8.1117844581604
0.6644555153248253,8.114198446273804
0.6644509772233533,8.116628885269165
0.6644465021626152,8.119068622589111
0.6644419667971626,8.121506690979004
0.664437494502857,8.123961925506592
0.664432961870871,8.12638521194458
0.6644284923403875,8.128818988800049
0.6644239624393183,8.131248474121094
0.6644194956700499,8.133692264556885
0.664414968497351,8.136137962341309
0.6644105044866937,8.138558864593506
0.6644059800398215,8.140995740890503
0.6644015187851744,8.143430948257446
0.6643969970615883,8.145894050598145
0.664392538560354,8.148335218429565
0.6643880195575163,8.150737524032593
0.6643835638071001,8.15317177772522
0.6643790475224767,8.155576944351196
0.664374594520287,8.158026933670044
0.6643700809513462,8.16045880317688
0.664365630694795,8.16287350654602
0.6643611198390085,8.165308952331543
0.6643566723255107,8.167738437652588
0.6643521641803528,8.170160055160522
0.6643477194073264,8.172605276107788
0.664343213970275,8.175039291381836
0.6643387719351408,8.1774742603302
0.6643342692036768,8.17993688583374
0.664329829903859,8.18234920501709
0.6643253298754657,8.184788227081299
0.6643208933083917,8.18721866607666
0.6643163959805557,8.189662218093872
0.6643119621436561,8.192096471786499
0.6643074675138674,8.194535732269287
0.6643030364045751,8.19697880744934
0.6642985444703263,8.199405431747437
0.6642941160860782,8.201863288879395
0.6642896268448649,8.2042875289917
0.6642852011831005,8.206714153289795
0.6642807146324214,8.20915174484253
0.6642762916905838,8.211574792861938
0.6642718078279405,8.214025259017944
0.6642673876034749,8.216469764709473
0.6642629064263723,8.218883991241455
0.6642584889167281,8.221324443817139
0.6642540104226734,8.22376012802124
0.6642495956253022,8.226202964782715
0.6642451198118062,8.22868537902832
0.6642407077241632,8.231123685836792
0.6642362345887398,8.23356580734253
0.6642318252082827,8.236055850982666
0.6642273547484481,8.23846983909607
0.6642229480726384,8.24091362953186
0.664218480285912,8.243349552154541
0.6642140763122137,8.245816469192505
0.6642096111961182,8.248255014419556
0.6642052099219985,8.250681638717651
0.6642007474740592,8.253784656524658
0.6641963488969884,8.256340503692627
0.6641918891147337,8.258774995803833
0.6641874932321851,8.261308193206787
0.6641830361131464,8.26379132270813
0.6641786429225962,8.266313314437866
0.6641741884643076,8.268773078918457
0.6641697979632352,8.271276950836182
0.664165346163234,8.273760080337524
0.6641609583491219,8.276326656341553
0.664156509204948,8.278783559799194
0.6641521240752815,8.281314611434937
0.6641476775844782,8.283795833587646
0.6641432951367455,8.286323070526123
0.664138851296859,8.288809537887573
0.6641344715285518,8.291318655014038
0.6641300303371305,8.29380750656128
0.6641256532457431,8.296366214752197
0.6641212147003394,8.298820495605469
0.6641168402833691,8.301345825195312
0.6641124043815372,8.303826332092285
0.6641080326364848,8.306353569030762
0.6641035993757826,8.308838367462158
0.6640992303001513,8.311322689056396
0.6640947996781392,8.31381630897522
0.6640904332694354,8.316372632980347
0.6640860052836772,8.318832397460938
0.6640816415394104,8.321371793746948
0.664077216187472,8.323866844177246
0.6640728551051546,8.326396465301514
0.6640684323846056,8.328864812850952
0.6640640739617527,8.331356525421143
0.6640596538701652,8.333844184875488
0.6640552981042953,8.336399793624878
0.6640508806392442,8.338858366012573
0.6640465275278786,8.341376066207886
0.6640421126869421,8.343851327896118
0.664037762227605,8.34637975692749
0.6640333500083636,8.348847389221191
0.6640290021985826,8.351330041885376
0.66402459259862,8.353806257247925
0.6640202474359248,8.35636591911316
0.6640158404528276,8.358803272247314
0.6640114979347518,8.361319780349731
0.6640070935661092,8.363807916641235
0.6640027536901886,8.366339921951294
0.6639983519335931,8.368821144104004
0.6639940146973667,8.371316909790039
0.6639896155504135,8.373827457427979
0.6639852809514234,8.37637972831726
0.6639808844117101,8.378809928894043
0.6639765524475013,8.38135814666748
0.663972158512629,8.38386869430542
0.6639678291807491,8.386412858963013
0.6639634378483216,8.38888692855835
0.6639591111463217,8.39139461517334
0.663954722413945,8.393915891647339
0.6639503983393787,8.396488666534424
0.6639460122046625,8.39892053604126
0.6639416907550862,8.401445150375366
0.6639373072156429,8.403908967971802
0.6639329883886165,8.406432867050171
0.6639286074420606,8.40889310836792
0.6639242912351464,8.411380767822266
0.663919912879096,8.41386365890503
0.6639155992898593,8.416393041610718
0.6639112235219352,8.418840885162354
0.6639069125479443,8.421407461166382
0.6639025393657696,8.423907995223999
0.6638982310045958,8.426430702209473
0.6638938604057971,8.429046154022217
0.6638895546550143,8.431712865829468
0.6638851866372207,8.434236288070679
0.6638808834944059,8.436798810958862
0.6638765180552493,8.43927788734436
0.6638722175179823,8.441864013671875
0.6638678546550973,8.444368124008179
0.663863556720961,8.446950912475586
0.6638591964319852,8.449488401412964
0.663854901098565,8.452064990997314
0.6638505433811387,8.454514503479004
0.6638462506460232,8.457063674926758
0.6638418954977896,8.459502935409546
0.6638376053585701,8.462074279785156
0.663833252777175,8.4645357131958
0.6638289652314457,8.467048168182373
0.6638246152145377,8.46952509880066
0.663820330259896,8.472088813781738
0.6638159828051264,8.47453260421753
0.663811700439172,8.477054357528687
0.6638073555441953,8.47950553894043
0.663803075764531,8.482064247131348
0.6637987334270044,8.484567642211914
0.6637944562312357,8.487059831619263
0.6637901164488187,8.489535570144653
0.6637858418345544,8.492085218429565
0.6637815046049093,8.494519472122192
0.6637772325697608,8.497049808502197
0.6637728978905532,8.499481916427612
0.6637686284321344,8.502049207687378
0.6637642963010324,8.504522323608398
0.6637600294169604,8.507023572921753
0.6637556998316347,8.509492874145508
0.6637514355195296,8.51206088066101
0.6637471084776538,8.514501094818115
0.663742846735138,8.517027139663696
0.6637385222343882,8.519473791122437
0.6637342630590874,8.5220627784729
0.663729941097143,8.524550199508667
0.6637256844866853,8.52706503868103
0.6637213650612279,8.52953577041626
0.6637171110132448,8.532085657119751
0.6637127941219587,8.534525871276855
0.6637085426340841,8.537070751190186
0.6637042282746568,8.539506196975708
0.6636999793445273,8.542053699493408
0.6636956675146487,8.544548749923706
0.6636914211399039,8.547083616256714
0.6636871118372666,8.54955005645752
0.6636828680155491,8.552058458328247
0.6636785612378485,8.554519176483154
0.6636743199668033,8.557076215744019
0.6636700157117378,8.559504508972168
0.6636657769890127,8.562047243118286
0.663661475254283,8.564540147781372
0.663657239077529,8.567060232162476
0.6636529398608386,8.569535970687866
0.6636487062277092,8.572072505950928
0.6636444095267643,8.574517488479614
0.663640178434916,8.577059984207153
0.6636358842474255,8.579513311386108
0.6636316556945171,8.582058668136597
0.6636273640181928,8.58453631401062
0.6636231380018862,8.587066173553467
0.6636188488344426,8.589560270309448
0.6636146253524027,8.592133283615112
0.6636103386915563,8.594585418701172
0.6636061177414505,8.597100973129272
0.6636018335849213,8.599557161331177
0.6635976151644196,8.602121114730835
0.6635933335099302,8.604600191116333
0.6635891176167055,8.607099771499634
0.6635848384619808,8.609586477279663
0.663580625093709,8.612142562866211
0.6635763484364766,8.614616632461548
0.6635721375908361,8.617207765579224
0.6635678634288267,8.619653940200806
0.6635636551034984,8.622207403182983
0.6635593834344449,8.62469744682312
0.663555177627113,8.627212285995483
0.6635509084487512,8.629709005355835
0.6635467051571025,8.632338523864746
0.6635424384671706,8.634772539138794
0.6635382376888942,8.637348890304565
0.6635339734851337,8.63981318473816
0.663529775217922,8.642351865768433
0.6635255134980762,8.644863605499268
0.6635213177396238,8.647406101226807
0.6635170585014394,8.649896144866943
0.6635128652494441,8.652430772781372
0.6635086084906698,8.654870510101318
0.663504417742832,8.657448291778564
0.6635001634612194,8.659908533096313
0.6634959752152421,8.662436962127686
0.6634917234085458,8.664940357208252
0.6634875376621344,8.66747260093689
0.6634832883281112,8.669959306716919
0.6634791050789745,8.67252230644226
0.6634748582153841,8.674962997436523
0.663470677461233,8.677519798278809
0.6634664330658373,8.679982900619507
0.663462254804386,8.682520389556885
0.6634580128749499,8.685035705566406
0.6634538371039147,8.6875741481781
0.6634495976382055,8.690044164657593
0.6634454243553057,8.692600727081299
0.6634411873510937,8.695051431655884
0.6634370165540513,8.69760775566101
0.6634327820091092,8.700073480606079
0.6634286136956487,8.702612400054932
0.6634243816077514,8.705098867416382
0.6634202157756004,8.70760726928711
0.6634159861425257,8.71007776260376
0.6634118227894139,8.712602853775024
0.6634075956089428,8.715041399002075
0.6634034347326029,8.71761178970337
0.6633992100025182,8.720084428787231
0.6633950516006856,8.72260332107544
0.6633908293187728,8.725096940994263
0.6633866733891856,8.727632522583008
0.6633824535532331,8.730092763900757
0.6633783000936319,8.732618570327759
0.6633740827014304,8.735066413879395
0.6633699317095585,8.737632274627686
0.6633657167589015,8.740121364593506
0.6633615682325049,8.742671012878418
0.6633573557211885,8.745174884796143
0.6633532096580159,8.747749328613281
0.6633489995838385,8.750202894210815
0.6633448559816412,8.752742290496826
0.6633406483424039,8.755185842514038
0.6633365071989359,8.75774621963501
0.6633323019924425,8.760202646255493
0.6633281633054603,8.7627272605896
0.6633239605295171,8.765241622924805
0.6633198242967799,8.767815828323364
0.663315623949196,8.770259857177734
0.6633114901684652,8.772817373275757
0.6633072922470518,8.775296926498413
0.6633031609160928,8.77786922454834
0.6632989654186635,8.780333280563354
0.663294836535243,8.78285551071167
0.6632906434596147,8.785341501235962
0.6632865170215024,8.787867546081543
0.6632823263654941,8.790311336517334
0.6632782023704623,8.792837142944336
0.6632740141318955,8.795266151428223
0.6632698925777193,8.797837972640991
0.6632657067544183,8.800317525863647
0.6632615876388752,8.802850484848022
0.6632574042286666,8.805347204208374
0.6632532875495369,8.807885885238647
0.6632491065502497,8.810323238372803
0.6632449923053163,8.81284236907959
0.6632408137147827,8.815288066864014
0.6632367019018307,8.81783390045166
0.6632325257178845,8.820325136184692
0.6632284163347023,8.822869300842285
0.6632242425551805,8.825406074523926
0.6632201355995585,8.82796335220337
0.6632159642223004,8.830426931381226
0.6632118596920318,8.832962274551392
0.6632076907148794,8.835412502288818
0.66320358860776,8.837965965270996
0.6631994220285575,8.840445518493652
0.6631953223423854,8.84297490119934
0.6631911581589798,8.845521211624146
0.6631870608915563,8.84810996055603
0.6631828991017967,8.850554466247559
0.6631788042509252,8.853088617324829
0.663174644852664,8.855541467666626
0.6631705524161505,8.858092069625854
0.6631663954072413,8.860578060150146
0.6631623053828948,8.863132953643799
0.663158150761195,8.865630626678467
0.6631540631468265,8.868155479431152
0.6631499109101953,8.870615720748901
0.6631458257036186,8.873194932937622
0.6631416758499178,8.875660419464111
0.6631375930489494,8.878214359283447
0.6631334455760434,8.880680084228516
0.663129365178502,8.883222818374634
0.6631252200842576,8.885719776153564
0.6631211420879649,8.888238191604614
0.6631169993702513,8.890678882598877
0.6631129237730314,8.893239259719849
0.6631087834297205,8.895701169967651
0.6631047102293997,8.898241519927979
0.6631005722583656,8.900710582733154
0.6630965014527732,8.903249740600586
0.6630923658518927,8.905742645263672
0.6630882974388603,8.908259868621826
0.6630841642060125,8.910706520080566
0.6630800981833743,8.913265466690063
0.6630759673164409,8.915754795074463
0.6630719036820336,8.918302297592163
0.6630677751788987,8.920771837234497
0.6630637139305615,8.923319101333618
0.6630595877891117,8.925822973251343
0.6630555289246863,8.928340435028076
0.6630514051428107,8.930787563323975
0.6630473486601416,8.933344602584839
0.6630432272357314,8.93581748008728
0.6630391731326651,8.938332557678223
0.6630350540636144,8.940859317779541
0.6630310023380006,8.943392515182495
0.6630268856222056,8.945895910263062
0.6630228362718961,8.948402643203735
0.6630187219072555,8.950862169265747
0.6630146749301044,8.953413009643555
0.6630105629145198,8.955859422683716
0.6630065183083839,8.958359479904175
0.6630024086397585,8.960827827453613
0.6629983664024973,8.963355541229248
0.6629942590787375,8.965833902359009
0.662990219208213,8.968350648880005
0.6629861142272271,8.970810890197754
0.6629820767213035,8.97335958480835
0.6629779740810025,8.975823163986206
0.6629739389375465,8.978335618972778
0.6629698386358439,8.980806112289429
0.6629658058527248,8.98335337638855
0.6629617078875362,8.985841274261475
0.6629576774626261,8.988364934921265
0.6629535818318696,8.99083161354065
0.6629495537630425,8.993393898010254
0.6629454604646386,8.995856046676636
0.6629414347497716,8.998374938964844
0.6629373437816435,9.000862121582031
0.6629333204186155,9.00343108177185
0.6629292317786886,9.005924701690674
0.6629252107653812,9.008455753326416
0.6629211244515831,9.010915994644165
0.6629171057858809,9.0135018825531
0.6629130217961421,9.016026258468628
0.6629090054759312,9.018587350845337
0.6629049238081841,9.021091938018799
0.6629009098313541,9.023642539978027
0.6628968304835334,9.02613878250122
0.6628928188479756,9.028680562973022
0.6628887418180188,9.031125545501709
0.6628847325216273,9.033698797225952
0.6628806578074743,9.036190032958984
0.6628766508481455,9.038713216781616
0.6628725784477383,9.041202306747437
0.6628685738233709,9.043830156326294
0.6628645037346541,9.046302080154419
0.6628605014431496,9.048830270767212
0.66285643366407,9.051323175430298
0.662852433703332,9.053918838500977
0.6628483682318389,9.056404113769531
0.6628443705997739,9.058903217315674
0.6628403074338188,9.06137752532959
0.6628363121283353,9.063922643661499
0.6628322512658721,9.066393375396729
0.6628282582848811,9.068926572799683
0.6628241997238663,9.07138180732727
0.6628202090652815,9.07395339012146
0.6628161528036735,9.07642126083374
0.6628121644654107,9.078947067260742
0.6628081105011707,9.081428050994873
0.6628041244811483,9.08399510383606
0.6628000728122398,9.08648419380188
0.6627960891083784,9.08904218673706
0.6627920397327671,9.091506242752075
0.6627880583429898,9.094074487686157
0.6627840112586436,9.096546649932861
0.6627800321808766,9.099039316177368
0.6627759873857659,9.101521492004395
0.6627720106179366,9.104066848754883
0.6627679681100342,9.106529712677002
0.6627639936500732,9.109065294265747
0.6627599534273543,9.11153507232666
0.6627559812731941,9.114121198654175
0.6627519433336362,9.116598129272461
0.6627479734832123,9.119099855422974
0.662743937824795,9.121577978134155
0.6627399702760447,9.124112129211426
0.6627359368967503,9.126609563827515
0.6627319716476138,9.129199981689453
0.6627279405454263,9.13170051574707
0.6627239775938459,9.134220838546753
0.6627199487667521,9.136720418930054
0.6627159881106727,9.139288902282715
0.6627119615566617,9.141813039779663
0.6627080031940302,9.144394874572754
0.6627039789110933,9.146864652633667
0.6627000228398594,9.149484872817993
0.6626960008259902,9.151987314224243
0.6626920470441057,9.154529571533203
0.6626880272973004,9.157005071640015
0.6626840758027193,9.15956425666809
0.662680058320976,9.162046432495117
0.662676109111655,9.164590120315552
0.6626720938929742,9.167030096054077
0.6626681469668726,9.169589757919312
0.6626641340092572,9.172073125839233
0.6626601893643358,9.174589157104492
0.662656178665791,9.177063465118408
0.6626522363000139,9.179608583450317
0.6626482278585472,9.182103872299194
0.6626442877698802,9.184637069702148
0.6626402815835011,9.187081813812256
0.6626363437699129,9.189651489257812
0.6626323398366335,9.192111015319824
0.6626284042960945,9.194624900817871
0.6626244026139291,9.19712233543396
0.6626204693444125,9.199665546417236
0.6626164699113778,9.202149629592896
0.6626125389108591,9.20467472076416
0.6626085417249737,9.207116603851318
0.6626046129914307,9.20969295501709
0.6626006180507158,9.212183952331543
0.6625966915821284,9.214722633361816
0.6625926988846075,9.217215538024902
0.6625887746789583,9.219795942306519
0.662584784222657,9.222291469573975
0.6625808622779307,9.224860906600952
0.6625768740608767,9.227365732192993
0.6625729543750605,9.23003363609314
0.6625689683952841,9.232505083084106
0.6625650509663674,9.235025882720947
0.6625610672219011,9.23752212524414
0.6625571520478755,9.240066766738892
0.6625531705367539,9.242521047592163
0.6625492576156132,9.245049715042114
0.6625452783358735,9.247511148452759
0.6625413676656144,9.250062704086304
0.6625373906152954,9.252507448196411
0.6625334821939166,9.255046606063843
0.66252950737106,9.257539749145508
0.6625256011965621,9.260109663009644
0.6625216285992114,9.262573719024658
0.6625177246695981,9.265087366104126
0.6625137542957991,9.267563819885254
0.6625098526090759,9.27012300491333
0.662505884456877,9.272614002227783
0.6625019850110514,9.275119066238403
0.6624980190785029,9.277603149414062
0.6624941218715854,9.280109167098999
0.6624901581567397,9.282550573348999
0.6624862631867428,9.285091876983643
0.662482301687655,9.28754210472107
0.6624784089525931,9.290096759796143
0.6624744496673199,9.292569160461426
0.6624705591652105,9.295068264007568
0.6624666020918115,9.297533750534058
0.6624627138206736,9.30007815361023
0.6624587589572101,9.302523612976074
0.6624548729150651,9.305046081542969
0.6624509202596011,9.307497262954712
0.662447036444473,9.310044765472412
0.6624430859950741,9.312507390975952
0.6624392044049894,9.31503939628601
0.6624352561597237,9.31750774383545
0.6624313767927104,9.320039987564087
0.6624274307496483,9.322498798370361
0.6624235536037372,9.325070858001709
0.662419609760951,9.327512502670288
0.6624157348341752,9.330050706863403
0.66241179318974,9.332528591156006
0.6624079204801343,9.335068464279175
0.6624039810321269,9.337540864944458
0.662400110537729,9.340059280395508
0.6623961732842284,9.342531204223633
0.662392305003078,9.345082759857178
0.6623883699421655,9.347519159317017
0.6623845038723045,9.35005521774292
0.6623805710020638,9.35252571105957
0.6623767071415364,9.355082988739014
0.6623727764600528,9.357577085494995
0.6623689148069054,9.36009168624878
0.6623649863122671,9.362550258636475
0.6623611268645484,9.365094423294067
0.6623572005548454,9.367542028427124
0.6623533433106064,9.370076656341553
0.6623494191839306,9.372548341751099
0.6623455641412244,9.375071048736572
0.6623416421956704,9.37753963470459
0.6623377893525524,9.380073070526123
0.6623338695862168,9.382541418075562
0.6623300189407445,9.385103702545166
0.6623261013517261,9.387550830841064
0.6623222529019593,9.390116453170776
0.6623183374883586,9.392581939697266
0.6623144912323597,9.395153045654297
0.6623105779922801,9.397619247436523
0.6623067339281131,9.400140285491943
0.6623028228596595,9.402610540390015
0.6622989809853912,9.405155420303345
0.662295072086671,9.407605648040771
0.6622912324003698,9.410176515579224
0.6622873256694929,9.412656784057617
0.66228348816923,9.415167808532715
0.6622795836043074,9.417645692825317
0.6622757482881557,9.420202493667603
0.6622718458873017,9.422670841217041
0.6622680127533365,9.425189018249512
0.662264112514667,9.427657842636108
0.662260281560966,9.430214643478394
0.6622563834825987,9.432690382003784
0.6622525547072416,9.435194730758667
0.6622486587872972,9.437680006027222
0.662244832188366,9.44019865989685
0.6622409384249667,9.442655324935913
0.6622371140005454,9.44520378112793
0.6622332223918155,9.447654247283936
0.6622294001399905,9.450177431106567
0.6622255106840568,9.452666997909546
0.6622216906029166,9.455210208892822
0.6622178032979077,9.457693338394165
0.6622139853855431,9.46021556854248
0.6622101002295899,9.462670803070068
0.6622062844840937,9.465209484100342
0.662202401475329,9.46766710281372
0.6621985878947962,9.470202207565308
0.6621947070313555,9.47267746925354
0.6621908956138833,9.475214004516602
0.6621870168939036,9.477684020996094
0.6621832076375914,9.480218410491943
0.6621793310592121,9.48265814781189
0.6621755239621615,9.485238790512085
0.6621716495235239,9.4877188205719
0.6621678445838388,9.490250587463379
0.6621639722830865,9.492716312408447
0.6621601694988726,9.495250701904297
0.6621562993341513,9.497732400894165
0.6621524987035166,9.500246524810791
0.6621486306729739,9.502704858779907
0.6621448321940289,9.505271434783936
0.6621409662958149,9.507784366607666
0.6621371699666715,9.510327339172363
0.6621333061989381,9.512808561325073
0.662129512017711,9.515347003936768
0.662125650378612,9.517843246459961
0.6621218583434181,9.520352840423584
0.6621179988311099,9.522811889648438
0.662114208940068,9.525367021560669
0.6621103515527083,9.527859210968018
0.6621065638039392,9.53040623664856
0.6621027085396886,9.53287672996521
0.6620989229313154,9.535421133041382
0.6620950697883365,9.537912607192993
0.6620912863184847,9.540468215942383
0.6620874352949414,9.542948007583618
0.6620836539617381,9.545497179031372
0.6620798050557973,9.547972679138184
0.6620760258573721,9.55050802230835
0.6620721790672024,9.55300760269165
0.6620684020016868,9.555565595626831
0.6620645573254588,9.558070421218872
0.6620607823909865,9.56059455871582
0.662056939826873,9.56304407119751
0.6620531670215801,9.56555962562561
0.6620493265677556,9.568052053451538
0.6620455558897803,9.570585012435913
0.6620417175444218,9.573054313659668
0.6620379489919038,9.575557947158813
0.6620341127531904,9.578043460845947
0.662030346324272,9.580600023269653
0.6620265121903846,9.58305025100708
0.6620227478832102,9.585558891296387
0.6620189158523316,9.588031768798828
0.6620151536650478,9.59055471420288
0.6620113237353631,9.593032836914062
0.6620075636661183,9.595544815063477
0.6620037358358148,9.598039388656616
0.6619999778827598,9.60059404373169
0.6619961521500265,9.603066444396973
0.6619923963113138,9.60562539100647
0.6619885726743421,9.608097791671753
0.6619848189481268,9.61062479019165
0.6619809974051096,9.613127946853638
0.6619772457895485,9.615652322769165
0.6619734263386815,9.61813735961914
0.6619696768319339,9.6206693649292
0.6619658594714138,9.623132467269897
0.6619621120716406,9.625675678253174
0.6619582967996673,9.628159046173096
0.6619545515050319,9.630666255950928
0.6619507383198066,9.63321590423584
0.6619469951284739,9.635769367218018
0.6619431840282,9.638229608535767
0.6619394429383378,9.640762329101562
0.6619356339212206,9.643226623535156
0.6619318949309981,9.645798206329346
0.6619280879952453,9.64827036857605
0.6619243511028341,9.650782346725464
0.6619205462466548,9.653267860412598
0.6619168114502287,9.655832290649414
0.6619130086718347,9.658287525177002
0.661909275969569,9.660820722579956
0.6619054752671737,9.663278341293335
0.6619017446572464,9.665843486785889
0.661897946029065,9.668323278427124
0.6618942175096559,9.670861721038818
0.6618904209539063,9.673332452774048
0.661886694523197,9.67588186264038
0.6618829000380986,9.678338289260864
0.6618791756942733,9.680882453918457
0.6618753832780474,9.68333125114441
0.6618716610192922,9.685902833938599
0.6618678706701624,9.688390016555786
0.661864150494665,9.690927982330322
0.6618603622108568,9.693416357040405
0.6618566441168074,9.696000576019287
0.6618528578965482,9.69845700263977
0.6618491418821391,9.701009273529053
0.6618453577236585,9.703463792800903
0.6618416437870838,9.70602536201477
0.661837861688613,9.708503246307373
0.6618341498280688,9.711036920547485
0.6618303697878415,9.713502883911133
0.6618266600015261,9.716077089309692
0.6618228820177778,9.718520402908325
0.6618191743038915,9.721071481704712
0.6618153983748594,9.723530054092407
0.6618116927316043,9.726073980331421
0.661807918855528,9.728556871414185
0.6618042152811088,9.731089115142822
0.6618004434562295,9.733574628829956
0.6617967419488524,9.736130714416504
0.6617929721734136,9.738590717315674
0.6617892727312868,9.741146802902222
0.6617855050035335,9.743598937988281
0.6617818076248679,9.746176481246948
0.6617780419430477,9.748660802841187
0.6617743466260554,9.75119161605835
0.6617705829884172,9.75366759300232
0.6617668897313128,9.756190061569214
0.661763128136108,9.758654594421387
0.6617594369371079,9.761207103729248
0.6617556773825898,9.763660907745361
0.6617519882399125,9.76619577407837
0.661748230724336,9.768656015396118
0.6617445436362019,9.771193265914917
0.6617407881578241,9.773648500442505
0.6617371031224559,9.776206970214844
0.6617333496795358,9.778682231903076
0.6617296666951578,9.781240463256836
0.6617259152859564,9.7837233543396
0.6617222343507952,9.786240577697754
0.6617184849735754,9.788729190826416
0.6617148060858596,9.791258096694946
0.6617110587388861,9.793729305267334
0.6617073818968462,9.796257019042969
0.6617036365783858,9.798717737197876
0.6616999617802541,9.801262378692627
0.6616962184885761,9.803742170333862
0.661692545732587,9.806246757507324
0.6616888044659613,9.80872392654419
0.6616851337503518,9.811280488967896
0.6616813945070512,9.81376051902771
0.6616777258300592,9.81632137298584
0.6616739886083585,9.8187837600708
0.6616703219682247,9.821307182312012
0.6616665867664,9.823786973953247
0.6616629221613667,9.826303958892822
0.6616591889776967,9.82878565788269
0.6616555264060082,9.831295490264893
0.661651795238773,9.833767652511597
0.661648134698676,9.836327075958252
0.6616444055461579,9.838778734207153
0.6616407470359004,9.841301202774048
0.6616370198963835,9.84377121925354
0.6616333634142161,9.846304178237915
0.6616296382859864,9.848787784576416
0.6616259838301611,9.851308345794678
0.6616222607115066,9.853798151016235
0.6616186082802779,9.856351852416992
0.6616148871694886,9.858795166015625
0.6616112367611122,9.861321210861206
0.6616075176564797,9.863804817199707
0.6616038692692142,9.866330623626709
0.6616001521690325,9.868804693222046
0.6615965058011377,9.87131929397583
0.661592790703702,9.87385630607605
0.6615891463534403,9.876400709152222
0.6615854332570483,9.878848791122437
0.6615817909226834,9.881379127502441
0.6615780798256344,9.883856296539307
0.6615744395054326,9.886394262313843
0.6615707304060277,9.888915300369263
0.6615670920982567,9.891465187072754
0.6615633849947993,9.893951892852783
0.661559748697729,9.89651346206665
0.6615560435885242,9.898973226547241
0.6615524093004262,9.90149474143982
0.6615487061837809,9.90401291847229
0.661545073902929,9.90657114982605
0.6615413727771519,9.909051656723022
0.661537742501822,9.9115731716156
0.6615340433652238,9.914048910140991
0.6615304150936933,9.916613817214966
0.6615267179445868,9.919066190719604
0.6615230916751351,9.921597003936768
0.6615193965118347,9.924061059951782
0.6615157722427434,9.926603317260742
0.6615120790635654,9.929084300994873
0.6615084567931178,9.931591987609863
0.6615047655963803,9.934074640274048
0.6615011453228617,9.936634540557861
0.6614974561068849,9.939084768295288
0.6614938378285826,9.941606283187866
0.6614901505916885,9.944071292877197
0.6614865343068915,9.946614027023315
0.6614828490474037,9.949084997177124
0.6614792347544033,9.951602697372437
0.6614755514706477,9.954065799713135
0.6614719391677363,9.956622838973999
0.6614682578580405,9.959085464477539
0.6614646475435136,9.961614608764648
0.6614609682062066,9.964083671569824
0.6614573598783606,9.96663498878479
0.6614536825117739,9.969108581542969
0.6614500761689076,9.971603870391846
0.6614464007713743,9.974058866500854
0.661442796411788,9.976610660552979
0.6614391229816433,9.979058742523193
0.6614355206036399,9.981577396392822
0.66143184913922,9.98405385017395
0.6614282487411037,9.986604452133179
0.6614245792407478,9.98908519744873
0.6614209808208246,9.991588830947876
0.6614173132828729,9.994066715240479
0.6614137168394513,9.996624231338501
0.6614100512622461,9.999079465866089
0.661406456793636,10.001606702804565
0.6614027931755214,10.004082679748535
0.6613992006800347,10.00663447380066
0.6613955390193571,10.00908875465393
0.6613919484953076,10.011609315872192
0.6613882887904144,10.014074087142944
0.6613847002361177,10.016619682312012
0.6613810424853589,10.019078731536865
0.6613774558991328,10.021588802337646
0.6613738001008596,10.024055004119873
0.6613702154810233,10.026556730270386
0.6613665616335891,10.02902626991272
0.6613629789784643,10.03155517578125
0.661359327080224,10.034015417098999
0.6613557463881338,10.036555767059326
0.6613520964374445,10.039014101028442
0.6613485177067138,10.041545391082764
0.6613448697019345,10.044039249420166
0.66134129293089,10.046589136123657
0.6613376468703811,10.049072742462158
0.661334072057352,10.051602125167847
0.6613304279394759,10.054072856903076
0.6613268550827927,10.05661940574646
0.6613232129059137,10.059072494506836
0.6613196420039087,10.061577081680298
0.6613160017663927,10.064048290252686
0.6613124328174006,10.066568613052368
0.6613087945176154,10.069048643112183
0.6613052275199722,10.071553707122803
0.6613015911562876,10.073995113372803
0.6612980261083314,10.076529264450073
0.6612943916791187,10.079040765762329
0.6612908285791894,10.081557035446167
0.6612871960828219,10.084075927734375
0.6612836349292615,10.086612462997437
0.661280004364114,10.08908748626709
0.661276445155266,10.091594219207764
0.6612728165197156,10.094114303588867
0.661269259253925,10.09666919708252
0.6612656325463503,10.099119663238525
0.661262077221965,10.101648807525635
0.6612584524407462,10.104122400283813
0.6612548990561149,10.106667518615723
0.6612512761996343,10.109155893325806
0.6612477247531083,10.111695766448975
0.6612441038197499,10.11415147781372
0.6612405543096818,10.116689682006836
0.6612369352978311,10.119160652160645
0.6612333877225757,10.121693134307861
0.6612297706306204,10.12418007850647
0.661226224988534,10.12670087814331
0.6612226098148635,10.129177570343018
0.6612190661043044,10.131720542907715
0.6612154528473096,10.134162187576294
0.6612119110666379,10.13670825958252
0.6612082997247116,10.139169454574585
0.6612047598722893,10.141693353652954
0.6612011504438264,10.144159317016602
0.6611976125180171,10.146690368652344
0.6611940050014139,10.149170398712158
0.6611904690005831,10.15171480178833
0.6611868633942378,10.154160261154175
0.6611833293167527,10.156702280044556
0.6611797256190652,10.159174919128418
0.6611761934632955,10.161704778671265
0.6611725916726673,10.164180278778076
0.6611690614369836,10.166705131530762
0.6611654615518183,10.169204235076904
0.6611619332345935,10.171748638153076
0.6611583352532964,10.174188613891602
0.6611548088529048,10.17673945426941
0.6611512127738827,10.179205656051636
0.6611476882887011,10.181742906570435
0.6611440941103628,10.184215784072876
0.661140571538769,10.18674373626709
0.6611369792595249,10.189221143722534
0.6611334585998991,10.191758394241333
0.6611298682181614,10.194211721420288
0.6611263494688855,10.196777105331421
0.661122760983068,10.199244022369385
0.6611192441425253,10.201772689819336
0.661115657551044,10.204234838485718
0.66111214261762,10.206747770309448
0.661108557918892,10.209235191345215
0.6611050448909739,10.211809396743774
0.6611014620834185,10.214246034622192
0.6610979509593952,10.216756343841553
0.6610943700414332,10.219229459762573
0.661090860819695,10.22177267074585
0.6610872817897495,10.224249601364136
0.6610837744686892,10.22674560546875
0.6610801973251842,10.229241847991943
0.6610766919031962,10.231786251068115
0.6610731166445578,10.234241247177124
0.6610696131200378,10.236762523651123
0.6610660397446938,10.239249467849731
0.6610625381160399,10.24180817604065
0.6610589666224199,10.24427604675293
0.6610554668880315,10.246765375137329
0.6610518972745667,10.249242067337036
0.6610483994328453,10.251829862594604
0.6610448316979689,10.254274606704712
0.6610413357473174,10.2568039894104
0.6610377698894639,10.25927448272705
0.6610342758282871,10.261831998825073
0.6610307118458931,10.264307975769043
0.661027219672598,10.266820430755615
0.6610236575641014,10.269311666488647
0.6610201672770961,10.271867036819458
0.6610166070409368,10.274322032928467
0.6610131186386314,10.276837587356567
0.6610095602732513,10.279317140579224
0.6610060737540577,10.28188443183899
0.6610025172578997,10.284359216690063
0.6609990326202319,10.286861896514893
0.660995477991741,10.289353370666504
0.660991995234014,10.29192590713501
0.660988442471637,10.294381380081177
0.660984961592268,10.296907186508179
0.6609814106944532,10.299390077590942
0.6609779316918611,10.301944732666016
0.6609743826570587,10.304435014724731
0.6609709055296642,10.306941986083984
0.6609673583563256,10.309414625167847
0.660963883102551,10.31199026107788
0.66096033778913,10.314446687698364
0.6609568644073995,10.316989183425903
0.6609533209523509,10.319455623626709
0.6609498494410905,10.322015523910522
0.6609463078428714,10.324490070343018
0.6609428382005083,10.327007293701172
0.6609392984575772,10.32947826385498
0.6609358306825409,10.332036018371582
0.6609322927933577,10.334482669830322
0.6609288268840792,10.33703088760376
0.6609252908471063,10.339497566223145
0.6609218268020182,10.342046022415161
0.6609182926157189,10.344531059265137
0.6609148304332558,10.347047805786133
0.6609112980960954,10.34952187538147
0.6609078377746934,10.352070093154907
0.6609043072851386,10.35452914237976
0.660900848823236,10.357107162475586
0.6608973201797556,10.359588384628296
0.6608938635757916,10.362154960632324
0.6608903367768557,10.36463713645935
0.6608868820292719,10.36717963218689
0.6608833570733526,10.369654178619385
0.6608799041805916,10.372184991836548
0.6608763810661626,10.374638319015503
0.6608729300266698,10.37721586227417
0.660869408752206,10.379699468612671
0.6608659595644276,10.38219690322876
0.6608624401284061,10.384669303894043
0.6608589927907902,10.387203693389893
0.6608554751916896,10.389686584472656
0.6608520297026862,10.392200946807861
0.6608485139389868,10.394647598266602
0.6608450702970474,10.397223472595215
0.660841556367231,10.399710178375244
0.660838114570809,10.402212381362915
0.6608346024733591,10.404697895050049
0.6608311625209093,10.407241344451904
0.6608276522543113,10.409730672836304
0.6608242141442905,10.41226053237915
0.660820705707031,10.41471529006958
0.6608172694378976,10.417285442352295
0.6608137628284653,10.419756412506104
0.6608103283986793,10.422265768051147
0.6608068236155641,10.424736976623535
0.6608033910235873,10.427249193191528
0.6607998880652811,10.429732084274292
0.660796457309577,10.432313442230225
0.6607929561745732,10.43478512763977
0.6607895272536067,10.437326908111572
0.6607860279404005,10.439798355102539
0.6607826008526384,10.442318677902222
0.6607791033597264,10.444795370101929
0.6607756781036374,10.447299480438232
0.6607721824295179,10.449775218963623
0.6607687590035721,10.452366352081299
0.660765265146745,10.454819202423096
0.660761843549414,10.45737624168396
0.6607583515083811,10.459840774536133
0.6607549317381385,10.462356805801392
0.660751441511403,10.464842557907104
0.660748023566724,10.467355728149414
0.6607445351527906,10.46984076499939
0.6607411190321519,10.47241497039795
0.6607376324295271,10.47487998008728
0.6607342181314075,10.4774329662323
0.6607307333385993,10.479896783828735
0.6607273208614787,10.482401847839355
0.6607238378769971,10.484888792037964
0.6607204272193573,10.487421751022339
0.6607169460417135,10.489924430847168
0.6607135372020382,10.492465019226074
0.660710057829745,10.494979858398438
0.6607066508065191,10.49752950668335
0.6607031732380911,10.500020027160645
0.6606997680298016,10.502522230148315
0.6606962922637551,10.505002737045288
0.6606928888688903,10.50752854347229
0.660689414903743,10.50999402999878
0.660686013320793,10.512516975402832
0.6606825411550642,10.515016555786133
0.6606791413825209,10.517600297927856
0.6606756710147317,10.52008056640625
0.6606722730510883,10.522591590881348
0.6606688044797613,10.525062799453735
0.6606654083235128,10.52759599685669
0.6606619415471721,10.530086040496826
0.6606585471968155,10.532631874084473
0.6606550822139867,10.535118579864502
0.66065168966802,10.537721157073975
0.6606482264772309,10.540217876434326
0.6606448357341542,10.54274034500122
0.6606413743339334,10.545217752456665
0.6606379853922482,10.547771692276001
0.6606345257811265,10.550215005874634
0.6606311386393361,10.552734375
0.6606276808158456,10.55519723892212
0.6606242954724547,10.557782173156738
0.6606208394351292,10.560261487960815
0.6606174558886444,10.562764406204224
0.6606140016360191,10.565244436264038
0.6606106198849484,10.56780219078064
0.6606071674155602,10.570250272750854
0.6606037874584136,10.572758197784424
0.6606003367708013,10.575202941894531
0.6605969586060897,10.577733516693115
0.660593509698793,10.580206632614136
0.6605901333250299,10.582736253738403
0.6605866861965906,10.585205554962158
0.6605833116122902,10.587754011154175
0.6605798662612515,10.590186834335327
0.6605764934649302,10.59272813796997
0.660573049889837,10.595201015472412
0.6605696788800125,10.597731351852417
0.6605662370794112,10.600196838378906
0.6605628678546029,10.602712869644165
0.6605594278270412,10.605196714401245
0.6605560603857703,10.607721328735352
0.6605526221297979,10.61016845703125
0.6605492564705869,10.612700939178467
0.6605458199847549,10.615144729614258
0.6605424561061282,10.617672443389893
0.660539021388989,10.620175838470459
0.6605356592894723,10.622766733169556
0.6605322263395804,10.625330209732056
0.6605288660177013,10.627895593643188
0.6605254348336123,10.63035273551941
0.6605220762878998,10.632997989654541
0.6605186468681711,10.63547158241272
0.6605152900971558,10.638044118881226
0.6605118624403461,10.64051628112793
0.6605085074425604,10.643056154251099
0.6605050815472302,10.645541429519653
0.6605017283212079,10.64809513092041
0.6604983041859194,10.650548696517944
0.6604949527301958,10.653130054473877
0.6604915303535122,10.655612468719482
0.6604881806666243,10.658189535140991
0.6604847600471108,10.660660982131958
0.6604814121275975,10.66321086883545
0.6604779932638207,10.665684461593628
0.6604746471102219,10.668226957321167
0.6604712300007501,10.670680046081543
0.6604678856116076,10.673207521438599
0.6604644702550104,10.675663232803345
0.6604611276288677,10.678221940994263
0.6604577140237162,10.68069076538086
0.6604543731591181,10.683204412460327
0.6604509613039853,10.685661554336548
0.6604476221994785,10.68822169303894
0.6604442120929387,10.690675497055054
0.660440874747071,10.693207263946533
0.6604374663876998,10.695690155029297
0.6604341307990214,10.698240995407104
0.6604307241853963,10.70071291923523
0.6604273903524577,10.703229427337646
0.6604239854831577,10.705692768096924
0.6604206534045121,10.708236694335938
0.6604172502781175,10.710695505142212
0.6604139199523192,10.713244676589966
0.6604105185674123,10.715718507766724
0.6604071899930173,10.718234777450562
0.660403790348181,10.720693111419678
0.6604004635237468,10.72322678565979
0.6603970656175665,10.725704669952393
0.660393740541652,10.728249073028564
0.660390344372714,10.7306809425354
0.6603870210438799,10.733234167098999
0.6603836266107725,10.735705137252808
0.660380305027581,10.738196849822998
0.6603769123288935,10.740671157836914
0.6603735924899083,10.743210315704346
0.660370201524232,10.745681762695312
0.6603668834280181,10.748210430145264
0.6603634941939455,10.75065302848816
0.6603601778390701,10.753194808959961
0.6603567903351952,10.755648374557495
0.6603534757202265,10.758185863494873
0.6603500899451449,10.76066255569458
0.6603467770686529,10.763195753097534
0.6603433930209617,10.765668869018555
0.6603400818815177,10.768207311630249
0.6603366995598156,10.770654678344727
0.6603333901559927,10.773231744766235
0.6603300095588798,10.775702953338623
0.6603267018892524,10.778220176696777
0.6603233230153303,10.78070068359375
0.6603200170784747,10.783241510391235
0.6603166399263463,10.785718202590942
0.66031333572084,10.788238048553467
0.6603099602891102,10.79067611694336
0.6603066578135323,10.793221712112427
0.6603032841008069,10.795654773712158
0.6602999833537383,10.798188924789429
0.6602966113586252,10.800675392150879
0.6602933123386476,10.80320143699646
0.6602899420597557,10.805670499801636
0.6602866447654534,10.80820369720459
0.6602832762013932,10.810653686523438
0.6602799806313512,10.813214540481567
0.6602766137807348,10.815659999847412
0.66027331993354,10.818191289901733
0.6602699547949807,10.820672035217285
0.6602666626692214,10.823221921920776
0.6602632992413346,10.825720071792603
0.6602600088356005,10.82827115058899
0.6602566471170028,10.83073091506958
0.6602533584298852,10.83329176902771
0.6602499984191941,10.835774183273315
0.6602467114492861,10.83828592300415
0.6602433531451213,10.840764284133911
0.6602400678910171,10.843317985534668
0.6602367112919997,10.845808982849121
0.660233427752295,10.848339319229126
0.6602300728570472,10.850796937942505
0.6602267910303398,10.853379487991333
0.6602234378374853,10.855911254882812
0.660220157722374,10.858453035354614
0.6602168062305381,10.86093521118164
0.6602135278256234,10.863457679748535
0.6602101780334333,10.865941047668457
0.6602069013373169,10.868493795394897
0.6602035532434006,10.87094235420227
0.6602002782546859,10.873478889465332
0.6601969318576733,10.875965356826782
0.6601936585749651,10.878464221954346
0.6601903138734874,10.880945205688477
0.6601870422953925,10.883480072021484
0.6601836992880823,10.88594675064087
0.6601804294132083,10.888474464416504
0.6601770880986997,10.890917539596558
0.6601738199256563,10.893494606018066
0.6601704803025846,10.895978212356567
0.6601672138299826,10.898479461669922
0.6601638758969851,10.90096402168274
0.6601606111234368,10.903510332107544
0.6601572748791521,10.90601396560669
0.6601540118032714,10.908554553985596
0.6601506772463392,10.910995960235596
0.6601474158667414,10.91354775428772
0.6601440829958032,10.916027307510376
0.6601408233111052,10.918548107147217
0.6601374921248038,10.921034097671509
0.660134234133624,10.923570394515991
0.6601309046306035,10.926045656204224
0.6601276483315618,10.92856240272522
0.6601243205104681,10.931017398834229
0.6601210659021856,10.933580160140991
0.6601177397616659,10.93606162071228
0.6601144868427655,10.938599348068237
0.6601111623814682,10.941060781478882
0.6601079111505741,10.943600177764893
0.6601045883671491,10.946089506149292
0.6601013388228871,10.948610305786133
0.6600980177159862,10.951062202453613
0.6600947698569833,10.953620433807373
0.6600914504252594,10.956093549728394
0.6600882042501445,10.958593606948853
0.6600848864922515,10.961069583892822
0.6600816419996546,10.963613033294678
0.6600783259142485,10.966111898422241
0.6600750831028015,10.968638896942139
0.6600717686885396,10.971099376678467
0.6600685275568751,10.973660469055176
0.6600652148124159,10.97611951828003
0.6600619753591686,10.978623628616333
0.6600586642831721,10.981112718582153
0.6600554265069779,10.983650922775269
0.6600521170981057,10.986125230789185
0.6600488809976023,10.988646984100342
0.6600455732545172,10.991105079650879
0.6600423388283432,10.993661880493164
0.6600390327497093,10.996141195297241
0.6600357999965054,10.99864649772644
0.6600324955809886,11.001121520996094
0.6600292644993963,11.003664016723633
0.6600259617456639,11.006141424179077
0.6600227323343264,11.00867509841919
0.6600194312410467,11.011114597320557
0.660016203498609,11.013668060302734
0.660012904064452,11.016166687011719
0.66000967798956,11.01869797706604
0.6600063802131972,11.021231651306152
0.6600031558044986,11.023767709732056
0.6599998596846026,11.02623462677002
0.6599966369407466,11.028785705566406
0.6599933424759915,11.031209707260132
0.6599901213956284,11.033745765686035
0.6599868285846899,11.03622817993164
0.6599836091664717,11.03874921798706
0.6599803180080269,11.04123044013977
0.6599771002506069,11.043764591217041
0.6599738107433339,11.046223402023315
0.659970594645367,11.048782348632812
0.659967306787946,11.051246166229248
0.6599640923480881,11.053802490234375
0.6599608061391999,11.056279182434082
0.6599575933561092,11.058815002441406
0.6599543087944364,11.061281442642212
0.6599510976667716,11.063790798187256
0.6599478147509984,11.06624436378479
0.6599446052774202,11.068817615509033
0.6599413240062318,11.071260213851929
0.6599381161854021,11.073793888092041
0.6599348365574854,11.076257944107056
0.6599316303880673,11.07878565788269
0.6599283524021103,11.081265926361084
0.6599251478827691,11.083803176879883
0.6599218715374614,11.086261749267578
0.6599186686668629,11.088822364807129
0.6599153939608955,11.091267824172974
0.6599121927377075,11.093807458877563
0.6599089196697726,11.096282243728638
0.659905720092664,11.098820447921753
0.6599024486614553,11.10130786895752
0.6598992507290969,11.103826522827148
0.6598959809333093,11.10628080368042
0.6598927846443728,11.10881757736206
0.6598895164827028,11.111268520355225
0.6598863218358617,11.113799095153809
0.6598830553070071,11.116274356842041
0.6598798623009358,11.118773221969604
0.6598765974035959,11.12125301361084
0.6598734060369706,11.123811960220337
0.6598701427698459,11.126259326934814
0.6598669530413444,11.128791093826294
0.6598636914031366,11.131242275238037
0.6598605033114374,11.133803606033325
0.6598572433008503,11.136276245117188
0.6598540568446339,11.138776540756226
0.6598507984603719,11.141261100769043
0.6598476136383201,11.143778800964355
0.6598443568790892,11.146241188049316
0.659841173689885,11.148766994476318
0.6598379185543924,11.151214361190796
0.6598347369967207,11.153759717941284
0.6598314834836754,11.156251907348633
0.6598283035562217,11.158776760101318
0.6598250516643338,11.1612548828125
0.6598218733657857,11.163765907287598
0.6598186230937666,11.166218280792236
0.6598154464228125,11.168779134750366
0.6598121977693752,11.171229362487793
0.6598090227247054,11.173742294311523
0.6598057756885639,11.176214456558228
0.65980260226887,11.178757190704346
0.6597993568487398,11.181266069412231
0.6597961850527144,11.183786869049072
0.6597929412473127,11.186231136322021
0.6597897710736503,11.188794612884521
0.659786528881695,11.191251993179321
0.6597833603290911,11.193785905838013
0.659780119749302,11.196253061294556
0.6597769528164535,11.19878625869751
0.6597737138475516,11.201253652572632
0.6597705485331573,11.203808069229126
0.6597673111738646,11.206263780593872
0.6597641474766242,11.20882534980774
0.6597609117256642,11.211265325546265
0.6597577496442788,11.213787317276001
0.6597545155003768,11.21625018119812
0.6597513550335489,11.218782901763916
0.659748122495431,11.221259593963623
0.6597449636418645,11.223790645599365
0.6597417327082588,11.226248264312744
0.6597385754666587,11.228806972503662
0.6597353461362937,11.231252431869507
0.6597321905053672,11.23378849029541
0.6597289627769732,11.236263751983643
0.6597258087554281,11.238802909851074
0.659722582627737,11.24127197265625
0.6597194302142827,11.243815183639526
0.6597162056860273,11.24627137184143
0.6597130548793744,11.24881386756897
0.6597098319492891,11.251274585723877
0.6597066827481499,11.253830432891846
0.6597034614149703,11.256294250488281
0.659700313818058,11.258796215057373
0.6596970940805211,11.26127004623413
0.6596939480865509,11.263823747634888
0.659690729943395,11.266280174255371
0.6596875855510828,11.268806219100952
0.6596843690010473,11.271255254745483
0.659681226209111,11.273824691772461
0.659678011250937,11.276323318481445
0.6596748700580949,11.278831958770752
0.6596716566905247,11.281320333480835
0.6596685170954976,11.283872127532959
0.6596653053172747,11.286322355270386
0.659662167318784,11.288851737976074
0.6596589571286531,11.291297912597656
0.6596558207254218,11.293856382369995
0.6596526121221293,11.296333074569702
0.6596494773128816,11.298835277557373
0.6596462702951751,11.301313161849976
0.6596431370786368,11.303863525390625
0.6596399316452648,11.306315422058105
0.6596368000201627,11.308833360671997
0.6596335961698757,11.311277151107788
0.6596304661349381,11.313849449157715
0.6596272638664873,11.316324949264526
0.659624135420444,11.318829774856567
0.6596209347325822,11.321316242218018
0.6596178078741642,11.32386040687561
0.6596146087656455,11.32630968093872
0.6596114834935852,11.32883095741272
0.6596082859631647,11.331276416778564
0.6596051622761956,11.333852052688599
0.6596019663226302,11.336310863494873
0.6595988442194876,11.338806867599487
0.6595956498415352,11.341288089752197
0.659592529320955,11.343838691711426
0.6595893365173747,11.346281051635742
0.659586217578095,11.348834037780762
0.6595830263476476,11.35127568244934
0.6595799089884071,11.353842496871948
0.6595767193298543,11.356298208236694
0.6595736035493935,11.358801364898682
0.6595704154614984,11.361287117004395
0.6595673012585589,11.363850355148315
0.659564114740086,11.366292476654053
0.6595610021134107,11.36883544921875
0.6595578171631257,11.371288299560547
0.6595547061114589,11.373859167098999
0.6595515227281287,11.376310348510742
0.6595484132502162,11.378817558288574
0.6595452314326091,11.381287574768066
0.6595421235271977,11.383834838867188
0.6595389432740835,11.38627004623413
0.6595358369399213,11.388790130615234
0.6595326582500707,11.391236305236816
0.6595295534859074,11.39380955696106
0.6595263763580924,11.396265268325806
0.6595232731626788,11.398771047592163
0.659520097595673,11.401256084442139
0.6595169959677616,11.403771877288818
0.6595138219603396,11.406212329864502
0.6595107218986835,11.408773183822632
0.6595075494496212,11.411207437515259
0.6595044509529755,11.413721561431885
0.6595012800610502,11.416183948516846
0.6594981831281709,11.418687582015991
0.6594950137921612,11.421159744262695
0.6594919184218058,11.423712491989136
0.6594887506404914,11.426161766052246
0.6594856568314182,11.428692102432251
0.6594824906035803,11.431129217147827
0.6594793983545498,11.433690547943115
0.6594762336789707,11.436153173446655
0.659473142988744,11.438671827316284
0.6594699798642071,11.441161394119263
0.659466890731547,11.443707466125488
0.659463729156837,11.446148872375488
0.6594606415805074,11.44869613647461
0.659457481554411,11.451144933700562
0.659454395533177,11.453702688217163
0.6594512370544809,11.45617938041687
0.659448152587109,11.458699226379395
0.6594449956546025,11.461170434951782
0.6594419127398605,11.463713884353638
0.6594387573523331,11.466159582138062
0.6594356759889902,11.468673944473267
0.6594325221452332,11.471110582351685
0.6594294423320595,11.473666429519653
0.6594262900308654,11.47612738609314
0.6594232117666325,11.478614330291748
0.6594200610067951,11.481089353561401
0.6594169842902763,11.483609199523926
0.6594138350705903,11.486079216003418
0.6594107599005595,11.488598108291626
0.659407612219821,11.491050481796265
0.6594045385950541,11.493601560592651
0.6594013924520604,11.496065616607666
0.6593983203713341,11.49856972694397
0.6593951757648843,11.50102686882019
0.6593921052269762,11.503557205200195
0.6593889621558701,11.506038427352905
0.6593858931595601,11.508548498153687
0.6593827516225985,11.511006832122803
0.659379684166667,11.513572454452515
0.6593765441626528,11.516036748886108
0.6593734782458818,11.51852822303772
0.6593703397736183,11.521015882492065
0.6593672753947908,11.523542881011963
0.659364138453083,11.526014566421509
0.6593610756109834,11.528521060943604
0.6593579401986376,11.530982732772827
0.6593548788920517,11.533547401428223
0.6593517450078751,11.536013841629028
0.65934868523559,11.538519859313965
0.659345552878391,11.541007995605469
0.6593424946391948,11.543529748916626
0.6593393638077836,11.545999765396118
0.6593363071004658,11.548511505126953
0.6593331777936533,11.550993919372559
0.6593301226170047,11.553544521331787
0.659326994833603,11.556008100509644
0.6593239411864156,11.558513641357422
0.6593208149252386,11.561002731323242
0.6593177628063057,11.56352424621582
0.6593146380661681,11.566000699996948
0.6593115874742842,11.56852388381958
0.6593084642540018,11.571003198623657
0.6593054151879627,11.573583841323853
0.6593022934863527,11.576046466827393
0.6592992459449556,11.57854413986206
0.6592961257608365,11.58103322982788
0.6592930797428794,11.583534717559814
0.6592899610750711,11.586034059524536
0.6592869165793536,11.588557958602905
0.6592837994266766,11.59102463722229
0.6592807564519999,11.593567848205566
0.6592776408132763,11.596043348312378
0.6592745993584421,11.598560571670532
0.6592714852324955,11.601105213165283
0.6592684452963071,11.60361361503601
0.6592653326819619,11.606085777282715
0.659262294263224,11.608631610870361
0.6592591831593057,11.611093759536743
0.659256146256824,11.613675117492676
0.6592530366621597,11.616155624389648
0.6592500012747414,11.618687391281128
0.6592468931881593,11.621182680130005
0.6592438593146125,11.62374758720398
0.6592407527349419,11.62619924545288
0.6592377203740761,11.628730535507202
0.6592346153001476,11.631190776824951
0.6592315844507736,11.633859634399414
0.659228480881419,11.63633394241333
0.6592254515423488,11.63882327079773
0.6592223494764011,11.641296148300171
0.6592193216464477,11.643850803375244
0.6592162210827411,11.646271705627441
0.6592131947607193,11.648788213729858
0.6592100956980893,11.651259183883667
0.6592070708828144,11.653829097747803
0.6592039733200974,11.656296968460083
0.6592009500103866,11.658807516098022
0.6591978539464203,11.6613028049469
0.6591948321410916,11.663866758346558
0.6591917375747155,11.666318655014038
0.6591887172725883,11.668849229812622
0.6591856242026419,11.671315670013428
0.6591826054025368,11.673925876617432
0.6591795138278619,11.676385879516602
0.6591764965286008,11.67888331413269
0.6591734064480397,11.681356191635132
0.6591703906484455,11.683902263641357
0.6591673020608423,11.686356782913208
0.6591642877597392,11.688868999481201
0.6591612006639388,11.69133186340332
0.6591581878601523,11.693906545639038
0.6591551022550005,11.69639539718628
0.6591520909473575,11.698883295059204
0.6591490068317019,11.701368808746338
0.6591459970190301,11.703932523727417
0.6591429143917191,11.706376552581787
0.6591399060728478,11.708892345428467
0.6591368249327312,11.711353063583374
0.6591338181064904,11.713926792144775
0.6591307384524191,11.716391324996948
0.6591277331176404,11.718888759613037
0.6591246549484665,11.7213613986969
0.6591216511039829,11.723921537399292
0.6591185744185595,11.726372718811035
0.6591155720632048,11.728960990905762
0.6591124968603863,11.731413125991821
0.6591094959929957,11.733985662460327
0.6591064222716377,11.736461400985718
0.6591034228910475,11.738973617553711
0.6591003506500069,11.741458177566528
0.659097352755055,11.744047164916992
0.6590942819931895,11.746500253677368
0.6590912855827142,11.74904751777649
0.6590882162988833,11.751511335372925
0.6590852213717248,11.754077434539795
0.6590821535647883,11.756561279296875
0.659079160119788,11.759047746658325
0.6590760937886075,11.761544466018677
0.6590731018246074,11.764093160629272
0.6590700369680458,11.766550540924072
0.6590670464838896,11.769086122512817
0.6590639831008104,11.771534204483032
0.6590609940953429,11.774091482162476
0.6590579321846112,11.776562690734863
0.6590549446566784,11.779059410095215
0.6590518842171601,11.781538486480713
0.659048898165609,11.784092426300049
0.6590458391961718,11.786553144454956
0.6590428546198507,11.789089918136597
0.6590397971193627,11.791549444198608
0.6590368140171214,11.794098138809204
0.6590337579844522,11.796562671661377
0.6590307763551412,11.799072980880737
0.6590277217891617,11.801545143127441
0.6590247416316328,11.804102897644043
0.6590216885312149,11.806553602218628
0.6590187098443214,11.809075593948364
0.6590156582083381,11.811553239822388
0.6590126809909341,11.814098358154297
0.6590096308182597,11.816571950912476
0.6590066550692006,11.819079160690308
0.6590036063587104,11.821574926376343
0.6590006320768532,11.824132919311523
0.6589975848274234,11.826595306396484
0.6589946120116258,11.829124450683594
0.6589915662221345,11.831580877304077
0.658988594871255,11.834146976470947
0.658985550540581,11.836629629135132
0.6589825806534803,11.83914041519165
0.6589795377805033,11.841620445251465
0.6589765693560423,11.844180345535278
0.6589735279396439,11.846639394760132
0.6589705609766853,11.849165916442871
0.6589675210157473,11.8516206741333
0.6589645555131548,11.854177236557007
0.6589615170065606,11.856650590896606
0.658958552963199,11.859139204025269
0.6589555159098334,11.861627578735352
0.6589525533245687,11.86417841911316
0.6589495177233171,11.866640090942383
0.6589465565950166,11.869165897369385
0.658943522444766,11.871616840362549
0.6589405627722977,11.874175310134888
0.658937530071936,11.876640796661377
0.6589345718541697,11.87912368774414
0.6589315406025857,11.881600379943848
0.6589285838383923,11.884152889251709
0.6589255540344765,11.886613368988037
0.6589225987227273,11.889136552810669
0.6589195703653711,11.891607761383057
0.6589166165049392,11.894160509109497
0.6589135895930351,11.896643877029419
0.6589106371827947,11.899143695831299
0.6589076117152362,11.90164589881897
0.6589046607540626,11.904197692871094
0.6589016367297443,11.906656265258789
0.6588986872165142,11.909186124801636
0.658895664634332,11.911640882492065
0.6588927165679227,11.914199113845825
0.6588896954267739,11.916664600372314
0.658886748806064,11.919170141220093
0.6588837291048465,11.921666622161865
0.6588807839287163,11.9242262840271
0.658877765666329,11.926680088043213
0.6588748219336595,11.929207801818848
0.6588718051090031,11.931687116622925
0.6588688628186765,11.934216260910034
0.6588658474306524,11.93668007850647
0.6588629065815518,11.939198017120361
0.6588598926290626,11.941680431365967
0.6588569532200726,11.944242477416992
0.6588539407020223,11.946702480316162
0.6588510027320286,11.949233293533325
0.6588479916473216,11.951714992523193
0.6588450551152109,11.9542236328125
0.6588420454627532,11.956682920455933
0.6588391103674134,11.959181547164917
0.6588361021461122,11.961658716201782
0.6588331684864325,11.964203119277954
0.6588301616951959,11.966655492782593
0.6588272294700663,11.969190120697021
0.6588242241078035,11.97164797782898
0.6588212933161155,11.974213361740112
0.658818289381737,11.976685047149658
0.6588153600223831,11.979222059249878
0.6588123575148002,11.981714725494385
0.6588094295866739,11.984239339828491
0.6588064285047992,11.986711263656616
0.6588035020067953,11.98925256729126
0.6588005023495428,11.991745233535767
0.6587975772805567,11.994300127029419
0.6587945790468409,11.996759414672852
0.6587916554057703,11.99927043914795
0.6587886585945071,12.001744270324707
0.6587857363802498,12.004277467727661
0.6587827409903564,12.006745100021362
0.6587798202018116,12.009309530258179
0.6587768262322059,12.0118088722229
0.658773906868274,12.014304637908936
0.6587709143178752,12.016776084899902
0.6587679963774579,12.019300937652588
0.6587650052451862,12.0217866897583
0.6587620887271859,12.024305820465088
0.6587590990119631,12.02676248550415
0.6587561839152835,12.029322624206543
0.6587531956160315,12.031801700592041
0.6587502819395776,12.034309387207031
0.6587472950552203,12.036785364151001
0.658744382797898,12.039318084716797
0.6587413973273601,12.04180097579956
0.6587384864880764,12.044306993484497
0.6587355024302836,12.046769618988037
0.6587325930079468,12.049319982528687
0.658729610361826,12.051792621612549
0.6587267023553455,12.054305791854858
0.6587237211198242,12.056766033172607
0.6587208145281104,12.059298515319824
0.6587178347021182,12.061777114868164
0.6587149295240824,12.064297437667847
0.6587119511065491,12.066757440567017
0.6587090473411042,12.069307565689087
0.658706070330961,12.071774005889893
0.6587031679770207,12.074289798736572
0.6587001923731998,12.076762914657593
0.658697291429679,12.079289674758911
0.6586943172311138,12.081760168075562
0.6586914176969285,12.08427619934082
0.6586884449025533,12.086742639541626
0.6586855467766205,12.089300870895386
0.658682575385371,12.091774225234985
0.6586796786666089,12.094295024871826
0.6586767086774217,12.096773147583008
0.6586738133647493,12.099308013916016
0.6586708447765618,12.101812601089478
0.6586679508689,12.104338645935059
0.658664983680651,12.10679841041565
0.6586620911769211,12.10935640335083
0.6586591253875503,12.11183786392212
0.6586562342866749,12.114386558532715
0.6586532698951232,12.116899251937866
0.6586503801960257,12.119436979293823
0.6586474172012354,12.12192153930664
0.6586445289028406,12.124445676803589
0.6586415673037543,12.126904964447021
0.6586386804049882,12.129467725753784
0.6586357202005503,12.131954193115234
0.6586328347003398,12.13445782661438
0.658629875889495,12.136962175369263
0.6586269917867684,12.13949465751648
0.6586240343684631,12.141970872879028
0.6586211516621493,12.144480228424072
0.6586181956353306,12.146966457366943
0.6586153143243599,12.149520874023438
0.6586123596879763,12.151991844177246
0.6586094797712799,12.154515266418457
0.6586065265242806,12.156997680664062
0.6586036480007911,12.159536123275757
0.6586006961421267,12.162009239196777
0.6585978190107773,12.164525032043457
0.6585948685393995,12.166990518569946
0.6585919927991248,12.169547080993652
0.6585890437139856,12.17202115058899
0.6585861693637214,12.174523830413818
0.6585832216637749,12.177014350891113
0.658580348702458,12.17954397201538
0.6585774023866585,12.18201208114624
0.6585745308132264,12.184514284133911
0.6585715858805299,12.18697714805603
0.6585687156939215,12.189550876617432
0.6585657721432847,12.192042350769043
0.6585629033424399,12.194581985473633
0.6585599611728207,12.197063446044922
0.6585570937566808,12.19959807395935
0.6585541529670377,12.20205283164978
0.6585512869345448,12.204576253890991
0.658548347523838,12.207036256790161
0.658545482873935,12.209564447402954
0.6585425448411253,12.212037086486816
0.6585396815727568,12.214587450027466
0.6585367449168061,12.217061996459961
0.6585338830289172,12.219618082046509
0.6585309477487887,12.222089767456055
0.658528087240326,12.224613666534424
0.6585251533349837,12.227077722549438
0.6585222942048943,12.229609251022339
0.6585193616733035,12.232097864151001
0.658516503920536,12.23463487625122
0.6585135727616628,12.237118244171143
0.6585107163851667,12.239628553390503
0.6585077865979783,12.242095470428467
0.6585049315967044,12.244637250900269
0.658502003180169,12.247078657150269
0.658499149553069,12.249621152877808
0.6584962225061558,12.252114057540894
0.6584933702521824,12.254672527313232
0.6584904445738619,12.257144689559937
0.6584875936919687,12.25964879989624
0.6584846693812122,12.26212763786316
0.6584818198703545,12.26469349861145
0.6584788969261343,12.267183780670166
0.6584760487852676,12.26973032951355
0.658473127206557,12.272219181060791
0.6584702804346386,12.274765491485596
0.6584673602204123,12.277223587036133
0.6584645148164002,12.279756307601929
0.6584615959656334,12.282204151153564
0.6584587519284866,12.284746646881104
0.658455834440156,12.287243127822876
0.6584529917688347,12.28988265991211
0.6584500756419175,12.292556524276733
0.6584472343353829,12.295328855514526
0.658444319568858,12.298022031784058
0.6584414796260721,12.30071473121643
0.6584385662189188,12.303254127502441
0.6584357276388454,12.305923700332642
0.6584328155900444,12.308438539505005
0.6584299783716474,12.31102442741394
0.6584270676801802,12.313575506210327
0.6584242318224252,12.316200017929077
0.6584213224872747,12.318723201751709
0.6584184879891279,12.321340799331665
0.6584155800092775,12.323850154876709
0.6584127468697065,12.326408624649048
0.658409840244141,12.328977108001709
0.6584070084621142,12.33159852027893
0.6584041031898191,12.334121465682983
0.6584012727643063,12.336681127548218
0.6583983688442683,12.339129209518433
0.6583955397742398,12.341668844223022
0.6583926372054468,12.344139575958252
0.6583898094898744,12.346667289733887
0.658386908271315,12.349132061004639
0.6583840819091711,12.351636409759521
0.6583811820398351,12.354110956192017
0.6583783570300936,12.356674432754517
0.6583754585089715,12.359140396118164
0.6583726348506073,12.361673831939697
0.6583697376766908,12.36412239074707
0.6583669153686794,12.366645812988281
0.6583640195409618,12.369118452072144
0.6583611985822799,12.371665477752686
0.6583583040997545,12.37422251701355
0.6583554844893801,12.37680196762085
0.6583525913510416,12.379259824752808
0.6583497730879535,12.381816148757935
0.6583468812927978,12.384281396865845
0.658344064375976,12.386801958084106
0.6583411739230001,12.389276504516602
0.658338358351425,12.391807556152344
0.6583354692396264,12.394267797470093
0.6583326550122803,12.396851539611816
0.6583297672406577,12.399290323257446
0.6583269543565237,12.401832818984985
0.658324067924077,12.404283285140991
0.6583212563821387,12.406809568405151
0.6583183712878687,12.40927791595459
0.6583155610871113,12.411816120147705
0.6583126773300197,12.414247989654541
0.6583098684694291,12.416800022125244
0.6583069860485186,12.419267416000366
0.6583041785270818,12.421790361404419
0.6583012974413562,12.424254417419434
0.6582984912580612,12.4267897605896
0.6582956115065254,12.429269313812256
0.6582928066603613,12.431790828704834
0.6582899282420208,12.43423318862915
0.6582871247319777,12.436788558959961
0.6582842476458393,12.439249038696289
0.6582814454709084,12.441778421401978
0.6582785697159796,12.444244146347046
0.6582757688751528,12.44675874710083
0.6582728944504427,12.449238061904907
0.658270094942713,12.451793193817139
0.6582672218472311,12.45425033569336
0.6582644236715928,12.456817388534546
0.6582615519043498,12.459290027618408
0.658258755059798,12.461822748184204
0.6582558846198054,12.464287042617798
0.6582530891053362,12.466814756393433
0.6582502199916066,12.469290256500244
0.6582474258062172,12.471815347671509
0.6582445580177645,12.47425889968872
0.658241765160453,12.476826667785645
0.6582388986962915,12.479284763336182
0.6582361071660568,12.481815099716187
0.6582332420252024,12.48428726196289
0.6582304518210449,12.486815929412842
0.6582275880025139,12.489299535751343
0.6582247991234347,12.49183464050293
0.6582219366262446,12.49428939819336
0.6582191490712459,12.496854066848755
0.6582162878944152,12.49929928779602
0.6582135016625001,12.50183892250061
0.6582106418050484,12.504305839538574
0.6582078568952211,12.50685167312622
0.6582049983561689,12.509334087371826
0.6582022147674341,12.51187539100647
0.6581993575458027,12.514325141906738
0.6581965752771671,12.51689100265503
0.658193719371979,12.5193452835083
0.6581909384224494,12.521883487701416
0.6581880838327279,12.524338960647583
0.6581853042013124,12.526869058609009
0.6581824509260819,12.529330968856812
0.6581796726117896,12.53189206123352
0.6581768206500754,12.534345865249634
0.6581740436519165,12.536895751953125
0.6581711930027447,12.539348840713501
0.6581684173197303,12.541908025741577
0.6581655679821284,12.544379472732544
0.6581627936132705,12.546930313110352
0.6581599455862664,12.549395084381104
0.658157172530578,12.5519278049469
0.6581543258132011,12.554383754730225
0.6581515540696962,12.556922435760498
0.6581487086609767,12.559371948242188
0.6581459382286705,12.5619056224823
0.6581430941276392,12.564385414123535
0.6581403250055475,12.56691861152649
0.6581374822112366,12.569390773773193
0.6581347143983766,12.57192850112915
0.6581318729098191,12.574381589889526
0.6581291064052085,12.576939105987549
0.6581262662214383,12.57938814163208
0.6581235010240963,12.581931114196777
0.6581206621441483,12.584390640258789
0.6581178982530949,12.58690071105957
0.6581150606760049,12.589396476745605
0.6581122980902606,12.591968774795532
0.6581094618150656,12.594433307647705
0.6581067005336526,12.59698486328125
0.6581038655593904,12.59943675994873
0.6581011055813315,12.601980686187744
0.6580982719070405,12.604459285736084
0.6580955132313595,12.607040882110596
0.6580926808560796,12.609527111053467
0.6580899234818011,12.612091302871704
0.658087092404573,12.614553928375244
0.658084336330723,12.617127656936646
0.6580815065505882,12.619570255279541
0.6580787517761933,12.622093915939331
0.6580759232921943,12.62456750869751
0.6580731698162824,12.627106189727783
0.6580703426274626,12.629579305648804
0.658067590449062,12.632203102111816
0.658064764554466,12.634666681289673
0.6580620136726067,12.637247562408447
0.6580591890712797,12.639731168746948
0.6580564394849919,12.642246723175049
0.6580536161759803,12.64473009109497
0.658050867884296,12.64725923538208
0.6580480458666468,12.649758100509644
0.6580452988685984,12.652349472045898
0.6580424781413599,12.654881238937378
0.6580397324359808,12.657503128051758
0.6580369129982021,12.660041570663452
0.6580341685845267,12.662557601928711
0.6580313504352578,12.665046453475952
0.6580286073123219,12.667587280273438
0.6580257904506138,12.670090913772583
0.6580230486174532,12.672647476196289
0.658020233042358,12.675090789794922
0.6580174924980103,12.677659034729004
0.6580146782085808,12.68013048171997
0.6580119389520843,12.682621240615845
0.6580091259473739,12.68509292602539
0.6580063879777679,12.687623977661133
0.6580035762568318,12.6900954246521
0.6580008395731562,12.692633867263794
0.6579980291350498,12.695062160491943
0.6579952937363459,12.697609424591064
0.6579924845801259,12.700088739395142
0.657989750465436,12.702609539031982
0.6579869425901598,12.705078125
0.6579842097585265,12.70758318901062
0.6579814031632527,12.710052490234375
0.6579786716137201,12.712579727172852
0.6579758662975079,12.715044975280762
0.6579731360291212,12.7175874710083
0.6579703319910309,12.72006344795227
0.6579676030028359,12.722588539123535
0.6579648002419286,12.72505784034729
0.657962072532972,12.727566957473755
0.6579592710483101,12.73003077507019
0.6579565446176396,12.732560634613037
0.6579537444082861,12.735002517700195
0.6579510192549506,12.737520933151245
0.6579482203199694,12.739997863769531
0.6579454964430184,12.742543935775757
0.6579426987814743,12.745027542114258
0.6579399761799585,12.74755048751831
0.6579371797909174,12.750024318695068
0.6579344584638882,12.752578735351562
0.657931663346417,12.755014657974243
0.6579289432929268,12.757535219192505
0.657926149446093,12.760007858276367
0.6579234306651955,12.76254415512085
0.6579206380880676,12.765004634857178
0.657917920578817,12.767510652542114
0.6579151292704646,12.769970417022705
0.6579124130319162,12.772520780563354
0.6579096229914095,12.774971723556519
0.6579069080226195,12.777481317520142
0.6579041192490299,12.779946565628052
0.6579014055490554,12.782468318939209
0.6578986180414552,12.78495168685913
0.6578959056093544,12.787444114685059
0.6578931193668166,12.789941310882568
0.6578904082016482,12.792494297027588
0.6578876232232469,12.79495620727539
0.6578849133240713,12.797473669052124
0.6578821296088813,12.799978733062744
0.6578794209747592,12.802512168884277
0.6578766385218564,12.80499815940857
0.6578739311518493,12.80750036239624
0.6578711499603107,12.81005573272705
0.6578684438534815,12.812668800354004
0.6578656639223845,12.815198421478271
0.6578629590777969,12.81786060333252
0.6578601804062202,12.820390701293945
0.6578574768229387,12.822978734970093
0.6578546994099616,12.825489282608032
0.6578519970870516,12.828047275543213
0.6578492209317547,12.830519914627075
0.6578465198682827,12.833096981048584
0.6578437449697471,12.835525035858154
0.6578410451647805,12.838049411773682
0.6578382715220881,12.840514898300171
0.6578355729746952,12.843045711517334
0.6578328005869294,12.845515489578247
0.6578301032961792,12.848074674606323
0.6578273321624237,12.850524187088013
0.6578246361273865,12.85309362411499
0.6578218662467263,12.855530500411987
0.6578191714664728,12.85807204246521
0.657816402837994,12.860563039779663
0.6578137093115962,12.863089323043823
0.6578109419343848,12.86555790901184
0.6578082496609158,12.868088245391846
0.6578054835340594,12.870549201965332
0.6578027925125928,12.873114585876465
0.6578000276351803,12.875562906265259
0.6577973378647906,12.878088235855103
0.6577945742359109,12.880573987960815
0.6577918857156735,12.883105039596558
0.6577891233344171,12.885572910308838
0.6577864360634088,12.888105630874634
0.6577836749288666,12.890548706054688
0.6577809889061648,12.893105745315552
0.6577782290174287,12.895552635192871
0.6577755442421115,12.898079633712769
0.6577727855982745,12.900564908981323
0.6577701020694211,12.903085231781006
0.657767344669577,12.905550956726074
0.6577646623862676,12.908081769943237
0.6577619062295108,12.910539388656616
0.6577592251908263,12.913100957870483
0.6577564702762527,12.915548086166382
0.657753790481275,12.918084383010864
0.6577510368079806,12.920552492141724
0.6577483582557927,12.923073053359985
0.6577456058228749,12.925546407699585
0.6577429285125604,12.928070783615112
0.6577401773191173,12.930507898330688
0.6577375012497608,12.933034896850586
0.6577347512948916,12.935477256774902
0.6577320764655785,12.938015222549438
0.657729327748383,12.940486669540405
0.6577266541581999,12.9430091381073
0.6577239066777787,12.945484399795532
0.6577212343258128,12.94805383682251
0.6577184880812679,12.950490474700928
0.6577158169666073,12.953044176101685
0.6577130719570412,12.955493211746216
0.6577104020787751,12.958018064498901
0.6577076583032908,12.960490226745605
0.6577049896605093,12.963028192520142
0.6577022471182116,12.96549129486084
0.6576995797100053,12.96800422668457
0.657696838399999,12.970458984375
0.6576941722254599,12.97303056716919
0.6576914321468512,12.97548532485962
0.6576887672050719,12.978030681610107
0.6576860283569675,12.98048996925354
0.6576833646470415,12.982986450195312
0.6576806270285495,12.985456466674805
0.6576779645495711,12.988005638122559
0.6576752281597997,12.990461826324463
0.6576725669108644,12.993001699447632
0.6576698317489236,12.995454549789429
0.6576671717291275,12.9979989528656
0.6576644377941272,13.00048041343689
0.6576617790025675,13.002978324890137
0.6576590462936193,13.005486488342285
0.6576563887293937,13.008038759231567
0.6576536572456095,13.010502099990845
0.6576510009078173,13.013035535812378
0.6576482706483098,13.01547908782959
0.6576456155360505,13.018023014068604
0.657642886499934,13.020504236221313
0.6576402326123081,13.023029565811157
0.6576375047986969,13.025487184524536
0.6576348521348059,13.028018951416016
0.6576321255428158,13.030471801757812
0.6576294741017623,13.033010244369507
0.6576267487305094,13.035454273223877
0.6576240985113965,13.03800106048584
0.6576213743599982,13.04047966003418
0.65761872536193,13.04297947883606
0.6576160024295044,13.045454263687134
0.6576133546515861,13.048023700714111
0.6576106329372522,13.050477266311646
0.6576079863785893,13.053032398223877
0.6576052658814667,13.055474758148193
0.6576026205411662,13.058009386062622
0.6575999012603758,13.06048321723938
0.6575972571375455,13.06301212310791
0.6575945390722087,13.065473079681396
0.6575918961659568,13.068022012710571
0.657589179315196,13.070483446121216
0.6575865376246318,13.073014259338379
0.6575838219875703,13.07544994354248
0.6575811815118043,13.077982902526855
0.657578467087566,13.080456018447876
0.657575827825709,13.083019733428955
0.6575731146134188,13.085476875305176
0.657570476564583,13.088052749633789
0.6575677645633669,13.090515851974487
0.657565127726665,13.093020677566528
0.6575624169356492,13.095470666885376
0.6575597813101951,13.098021507263184
0.6575570717285074,13.100499868392944
0.6575544373134156,13.102994918823242
0.657551728940184,13.105466604232788
0.6575490957345698,13.10802149772644
0.6575463885689236,13.110489130020142
0.6575437565719032,13.113008499145508
0.6575410506129725,13.115447282791138
0.6575384198236632,13.117989301681519
0.6575357150705787,13.120463609695435
0.6575330854880985,13.122998714447021
0.6575303819399917,13.12546420097351
0.6575277535634595,13.1280198097229
0.6575250512194629,13.13048243522644
0.6575224240479983,13.133033990859985
0.6575197229072457,13.13547682762146
0.6575170969399694,13.138043403625488
0.6575143970015943,13.140518188476562
0.6575117722376276,13.143025159835815
0.6575090735007656,13.145512104034424
0.6575064499392308,13.148080348968506
0.6575037524030174,13.150530338287354
0.6575011300430377,13.153088808059692
0.6574984337066097,13.155536413192749
0.657495812547309,13.158103704452515
0.6574931174098038,13.160589218139648
0.657490497450307,13.163106918334961
0.657487803510863,13.165568828582764
0.6574851847502958,13.16813850402832
0.6574824920080522,13.170597553253174
0.6574798744455413,13.17311954498291
0.657477182899638,13.175593614578247
0.6574745665343105,13.178187131881714
0.6574718761838885,13.180694580078125
0.6574692610148728,13.183204174041748
0.6574665718590736,13.18568205833435
0.6574639578854987,13.188241004943848
0.6574612699234649,13.190696001052856
0.6574586571444607,13.19322919845581
0.6574559703753354,13.195727825164795
0.657453358790033,13.198278427124023
0.6574506732129606,13.200764417648315
0.6574480628204913,13.20329475402832
0.6574453784346165,13.205798387527466
0.6574427692341129,13.208370447158813
0.6574400860385817,13.210844993591309
0.6574374780291768,13.213382720947266
0.6574347960231357,13.215856313705444
0.6574321892039642,13.218395471572876
0.6574295083865607,13.220901250839233
0.657426902756757,13.22342824935913
0.6574242231271391,13.22593355178833
0.6574216186858396,13.22852873802185
0.6574189402431566,13.230995416641235
0.6574163369894974,13.23353123664856
0.6574136597328992,13.23603892326355
0.657411057666018,13.238588333129883
0.6574083815946552,13.241069555282593
0.6574057807136904,13.243568420410156
0.6574031058267146,13.24604344367981
0.6574005061308053,13.248576164245605
0.6573978324273687,13.251049518585205
0.657395233915655,13.253565073013306
0.6573925613949109,13.25603175163269
0.6573899640665334,13.258544921875
0.6573872927276356,13.261041402816772
0.6573846965817363,13.263553857803345
0.6573820264238397,13.266034603118896
0.6573794314595608,13.26856780052185
0.6573767624818208,13.271040916442871
0.6573741686983058,13.273600101470947
0.6573715008998788,13.276079893112183
0.6573689082962718,13.278623342514038
0.6573662416763152,13.281111001968384
0.6573636502517611,13.283631324768066
0.657360984809433,13.2860848903656
0.6573583945630775,13.288642644882202
0.6573557302975366,13.291115283966064
0.6573531412285264,13.293648719787598
0.6573504781389322,13.296106100082397
0.6573478902464149,13.298643827438354
0.6573452283319279,13.301119565963745
0.6573426416150517,13.303613901138306
0.6573399808748331,13.306073188781738
0.6573373953327472,13.308593273162842
0.657334735765959,13.311042785644531
0.6573321513978133,13.31362271308899
0.6573294930036184,13.316104173660278
0.6573269098085635,13.318619012832642
0.6573242525861256,13.321107625961304
0.6573216705633131,13.323643684387207
0.6573190145117966,13.326123237609863
0.657316433660379,13.328648805618286
0.657313778778949,13.331098318099976
0.6573111990980794,13.333619356155396
0.6573085453859022,13.336080312728882
0.6573059668747345,13.338615655899048
0.657303314330977,13.341078042984009
0.6573007369886661,13.343603372573853
0.6572980856124957,13.346081018447876
0.6572955094381974,13.348647117614746
0.6572928592287826,13.35109567642212
0.657290284221653,13.353620767593384
0.6572876351781631,13.35610318183899
0.6572850613373599,13.358635663986206
0.6572824134589648,13.36111330986023
0.6572798407836459,13.363625764846802
0.6572771940695166,13.366117238998413
0.6572746225588407,13.368673086166382
0.6572719770081488,13.371134042739868
0.6572694066612759,13.373663663864136
0.6572667622731936,13.376111507415771
0.6572641930892841,13.378664255142212
0.6572615498629846,13.381155967712402
0.6572589818411999,13.38368844985962
0.6572563397758573,13.386139869689941
0.6572537729153594,13.388663530349731
0.6572511320101485,13.391126155853271
0.6572485663101004,13.39370083808899
0.6572459265641968,13.396195888519287
0.6572433620237623,13.398720264434814
0.6572407234363421,13.401202201843262
0.6572381600546857,13.403793573379517
0.6572355226249262,13.406246900558472
0.6572329604012133,13.408780336380005
0.6572303241282924,13.411288976669312
0.6572277630616891,13.413873195648193
0.6572251279447855,13.416345596313477
0.6572225680344587,13.418846130371094
0.6572199340727519,13.42133641242981
0.6572173753178694,13.423935413360596
0.6572147425105397,13.426390171051025
0.6572121849102699,13.428919553756714
0.6572095532564984,13.431390762329102
0.6572069968100108,13.433932781219482
0.6572043663089794,13.436386585235596
0.6572018110154442,13.43891954421997
0.6571991816663352,13.441380739212036
0.6571966275249234,13.443909406661987
0.6571939993269204,13.446358442306519
0.6571914463368034,13.448901176452637
0.6571888192890905,13.451385736465454
0.6571862674494412,13.453930616378784
0.6571836415512035,13.456401824951172
0.6571810908611949,13.458981037139893
0.6571784661116179,13.46150517463684
0.6571759165704245,13.464064359664917
0.6571732929686949,13.466522932052612
0.6571707445754912,13.469057083129883
0.6571681221207961,13.47149658203125
0.6571655748747582,13.474079370498657
0.6571629535662857,13.476556301116943
0.65716040746659,13.479071617126465
0.6571577873035288,13.481554985046387
0.6571552423493525,13.484095811843872
0.6571526233308924,13.486554384231567
0.6571500795214136,13.489084243774414
0.6571474616467449,13.491539001464844
0.6571449189811425,13.494110345840454
0.6571423022494561,13.496567726135254
0.6571397607269098,13.499070644378662
0.657137145137398,13.501547813415527
0.6571346047570878,13.50409197807312
0.6571319903089432,13.506548881530762
0.6571294510700507,13.509072303771973
0.6571268377624665,13.511522769927979
0.6571242996641737,13.51408576965332
0.657121687496344,13.516542434692383
0.6571191505378338,13.519055843353271
0.6571165395089538,13.521526098251343
0.6571140036894095,13.524079084396362
0.657111393798675,13.526546955108643
0.6571088591172811,13.529072999954224
0.6571062503638884,13.53153681755066
0.6571037168198299,13.534099102020264
0.6571011092029765,13.53657579421997
0.6570985767954394,13.5390625
0.657095970314323,13.54154109954834
0.6570934390424941,13.544097661972046
0.6570908336963135,13.54657244682312
0.6570883035593802,13.549100637435913
0.6570856993473351,13.551561117172241
0.6570831703444856,13.55410885810852
0.6570805672657761,13.556570768356323
0.6570780393961995,13.55909276008606
0.6570754374500268,13.561586141586304
0.6570729107129126,13.56413221359253
0.6570703098984786,13.566599607467651
0.6570677842930177,13.569119215011597
0.6570651846095249,13.571573495864868
0.6570626601349083,13.574140787124634
0.6570600615815602,13.576600551605225
0.6570575382369801,13.579099416732788
0.6570549408129804,13.58159613609314
0.65705241859763,13.584145069122314
0.6570498223021837,13.58658766746521
0.6570473012152563,13.589117050170898
0.6570447060475689,13.591560363769531
0.6570421860882592,13.594093799591064
0.6570395920475373,13.59656548500061
0.6570370732150402,13.599071264266968
0.6570344803004905,13.6015465259552
0.6570319625940023,13.60410737991333
0.6570293708048329,13.606555461883545
0.65702685422355,13.609077453613281
0.6570242635589694,13.611541271209717
0.6570217481020895,13.61408543586731
0.6570191585613071,13.61654782295227
0.6570166442280283,13.619056224822998
0.6570140558102541,13.621543645858765
0.6570115425997753,13.624094724655151
0.6570089553042203,13.62654972076416
0.6570064432157416,13.629103660583496
0.657003857041617,13.631556510925293
0.6570013460743389,13.63420557975769
0.6569987610208574,13.636682987213135
0.6569962511739809,13.639204263687134
0.6569936672403556,13.641704797744751
0.656991158513083,13.644263505935669
0.6569885756985274,13.646718263626099
0.6569860680900614,13.649260520935059
0.6569834863937901,13.651734113693237
0.6569809799033345,13.654247045516968
0.6569783993245628,13.656708002090454
0.6569758939513219,13.659227132797241
0.6569733144892659,13.661705732345581
0.6569708102324446,13.664231300354004
0.6569682318863211,13.666686773300171
0.6569657287451254,13.669245958328247
0.656963151514152,13.67173171043396
0.6569606494877884,13.674243927001953
0.6569580733711831,13.676762104034424
0.6569555724588589,13.679320335388184
0.6569529974558409,13.681852579116821
0.6569504976567644,13.684412002563477
0.6569479237665532,13.686878204345703
0.6569454250799333,13.689443111419678
0.6569428523017494,13.691906929016113
0.6569403547267956,13.694431066513062
0.6569377830598605,13.696883916854858
0.656935286595783,13.699414014816284
0.6569327160393184,13.701910734176636
0.6569302206853286,13.704430341720581
0.6569276512385571,13.70689058303833
0.6569251569938668,13.70944881439209
0.6569225886560117,13.711910247802734
0.6569200955198334,13.714433670043945
0.6569175282901191,13.716909885406494
0.6569150362616663,13.719449996948242
0.6569124701393175,13.721974849700928
0.6569099792178041,13.72449779510498
0.6569074142020466,13.726940631866455
0.6569049243866875,13.729501485824585
0.6569023604767474,13.73195505142212
0.6568998717667582,13.734459161758423
0.6568973089618626,13.736917972564697
0.6568948213564598,13.73944091796875
0.6568922596558364,13.741941213607788
0.6568897731542372,13.74445915222168
0.6568872125571142,13.746943950653076
0.6568847271585362,13.749501705169678
0.6568821676641435,13.751965761184692
0.6568796833678051,13.754470109939575
0.6568771249753722,13.756959438323975
0.656874641780493,13.75949239730835
0.6568720844892505,13.76198124885559
0.6568696023950507,13.764506578445435
0.6568670462042301,13.766989707946777
0.6568645652099299,13.769542217254639
0.6568620101187634,13.772011995315552
0.6568595302235848,13.774513483047485
0.6568569762313052,13.777000427246094
0.6568544974344702,13.779536962509155
0.656851944540311,13.782021760940552
0.6568494668410428,13.78453803062439
0.6568469150442383,13.787002086639404
0.6568444384417607,13.78956389427185
0.6568418877415458,13.792043447494507
0.6568394122350829,13.794557094573975
0.6568368626306935,13.79702615737915
0.6568343882194706,13.799572944641113
0.656831839710143,13.802057981491089
0.6568293663933863,13.8045814037323
0.6568268189783578,13.807039022445679
0.6568243467552937,13.809593439102173
0.6568218004338019,13.812071323394775
0.6568193293036577,13.814573287963867
0.6568167840749414,13.817056655883789
0.6568143140369455,13.819595336914062
0.6568117699002437,13.822076082229614
0.656809300953625,13.824594497680664
0.6568067579081778,13.827035665512085
0.6568042900521657,13.829566717147827
0.656801748097214,13.832033634185791
0.6567992813310387,13.834551572799683
0.6567967404658237,13.837012767791748
0.6567942747887165,13.839516639709473
0.6567917350124806,13.841983079910278
0.656789270423673,13.844497203826904
0.6567867317356588,13.84695839881897
0.6567842682343834,13.849494934082031
0.6567817306338346,13.851979732513428
0.6567792682193246,13.854490756988525
0.6567767317054855,13.856981039047241
0.6567742703769748,13.859508275985718
0.6567717349490899,13.86198878288269
0.6567692747058134,13.864509582519531
0.6567667403631288,13.866958141326904
0.6567642812043215,13.869484186172485
0.6567617479460836,13.871981143951416
0.6567592898709818,13.874515771865845
0.6567567576964375,13.876992464065552
0.656754300704278,13.87948203086853
0.6567517696126751,13.88196063041687
0.6567493137026954,13.88450813293457
0.6567467836932827,13.886996030807495
0.656744328864721,13.88950490951538
0.6567417999367472,13.892000913619995
0.6567393461888426,13.894545793533325
0.6567368183415578,13.897020816802979
0.6567343656735499,13.899523496627808
0.656731838906205,13.901991605758667
0.6567293873173342,13.904513835906982
0.65672686162918,13.90696382522583
0.6567244111186874,13.909529447555542
0.6567218865089762,13.912004709243774
0.6567194370761038,13.914554595947266
0.6567169135440881,13.917022943496704
0.6567144651880782,13.919549703598022
0.6567119427330115,13.922024011611938
0.6567094954531074,13.924540758132935
0.6567069740742439,13.927008628845215
0.6567045278696896,13.92958378791809
0.656702007566284,13.932058572769165
0.6566995624363243,13.9345862865448
0.656697043207632,13.93704867362976
0.6566945991515121,13.939584493637085
0.6566920809967892,13.942063331604004
0.6566896380137555,13.944583177566528
0.6566871209322588,13.947027683258057
0.6566846790215578,13.949568271636963
0.6566821630125453,13.952066421508789
0.6566797221734246,13.954569816589355
0.6566772072361541,13.957039833068848
0.656674767467862,13.95954704284668
0.6566722536015926,13.962034702301025
0.6566698149033778,13.964561462402344
0.6566673021073693,13.967010736465454
0.6566648644784816,13.969547033309937
0.6566623527519941,13.972025156021118
0.6566599161916838,13.97455620765686
0.6566574055339783,13.977025747299194
0.6566549700414965,13.97953200340271
0.6566524604518349,13.982014179229736
0.6566500260264331,13.984576225280762
0.6566475175040778,13.987054109573364
0.6566450841450087,13.98961353302002
0.6566425766892223,13.99216103553772
0.656640144395739,13.994704723358154
0.6566376380057858,13.997179985046387
0.6566352067771422,13.999718189239502
0.6566327014522862,14.002176761627197
0.6566302712877368,14.004728078842163
0.6566277670272433,14.007171154022217
0.6566253379260433,14.009708642959595
0.6566228347291782,14.012211561203003
0.6566204066905834,14.014769315719604
0.6566179045566132,14.017233848571777
0.6566154775798805,14.019757270812988
0.656612976508072,14.022204637527466
0.6566105505924587,14.024747610092163
0.6566080505820803,14.027203559875488
0.6566056257268441,14.02974820137024
0.6566031267771641,14.03223705291748
0.656600702981564,14.03477931022644
0.6565982050918517,14.037256479263306
0.6565957823551469,14.039793014526367
0.6565932855246721,14.042259693145752
0.6565908638461231,14.04481029510498
0.6565883680741561,14.047263622283936
0.6565859474530235,14.049792528152466
0.6565834527388358,14.052252531051636
0.656581033174381,14.054795026779175
0.6565785395172447,14.05725908279419
0.6565761210087299,14.059792280197144
0.6565736284079172,14.062251806259155
0.6565712109546055,14.064795970916748
0.6565687194093898,14.06725525856018
0.6565663030105445,14.069801330566406
0.6565638125202,14.072258234024048
0.6565613971750854,14.074779033660889
0.6565589077388866,14.077233076095581
0.6565564934467675,14.07976770401001
0.6565540050639896,14.082199096679688
0.6565515918241319,14.084757328033447
0.6565491044940509,14.087219715118408
0.6565466923057208,14.089767694473267
0.6565442060276132,14.092233896255493
0.6565417948900778,14.094751358032227
0.6565393096632212,14.097201824188232
0.6565368995757478,14.099741220474243
0.6565344153994199,14.102184295654297
0.6565320063612774,14.10472297668457
0.6565295232347569,14.10718584060669
0.6565271152452139,14.10976243019104
0.6565246331677802,14.112230062484741
0.6565222262261067,14.114754915237427
0.6565197451970396,14.117226123809814
0.6565173393025059,14.119773149490356
0.6565148593210863,14.12222933769226
0.6565124544729635,14.124845266342163
0.6565099755384725,14.127345323562622
0.6565075717360324,14.130045413970947
0.6565050938477518,14.132600784301758
0.6565026910902668,14.13515567779541
0.6565002142474797,14.137635231018066
0.6564978125342228,14.140159606933594
0.6564953367362123,14.142611980438232
0.6564929360664575,14.14516568183899
0.6564904613125074,14.147615671157837
0.6564880616855292,14.150185346603394
0.6564855879749243,14.152689218521118
0.6564831893899977,14.155231475830078
0.6564807167220233,14.157706260681152
0.6564783191784241,14.160225868225098
0.656475847552366,14.162704229354858
0.6564734510493708,14.16532826423645
0.6564709804645158,14.167865753173828
0.6564685850014018,14.170449495315552
0.6564661154570369,14.17307424545288
0.6564637210330819,14.175689697265625
0.6564612525284953,14.178239107131958
0.6564588591429777,14.18088150024414
0.6564563916774577,14.183390378952026
0.6564539993296571,14.18605661392212
0.656451532902493,14.18859601020813
0.6564491415916889,14.191155433654785
0.6564466762021707,14.193652868270874
0.6564442859276437,14.196221351623535
0.6564418215750619,14.198689937591553
0.6564394323360934,14.201237678527832
0.6564369690197391,14.20371675491333
0.6564345808156105,14.206235885620117
0.6564321185347758,14.208720922470093
0.6564297313647699,14.211233854293823
0.6564272701187471,14.21371340751648
0.6564248839821472,14.21627426147461
0.6564224237702295,14.218742847442627
0.6564200386663194,14.221309423446655
0.6564175794878006,14.223875999450684
0.6564151954158648,14.2264404296875
0.6564127372700393,14.228973627090454
0.6564103542293631,14.231515884399414
0.6564078971155262,14.23400092124939
0.6564055151053951,14.236561059951782
0.6564030590228424,14.239017963409424
0.6564006780425434,14.24156403541565
0.6563982229905714,14.244033575057983
0.6563958430393912,14.246583700180054
0.6563933890172968,14.249112606048584
0.6563910100945238,14.251716613769531
0.6563885571016048,14.254181861877441
0.6563861792065272,14.256772756576538
0.6563837272420819,14.259267330169678
0.6563813503739888,14.261797428131104
0.6563788994373161,14.264287948608398
0.6563765235954975,14.266831636428833
0.6563740736858973,14.269306898117065
0.6563716988696435,14.271925687789917
0.6563692499864159,14.274399280548096
0.6563668761950181,14.276976346969604
0.6563644283374641,14.279426097869873
0.6563620555702141,14.281973838806152
0.6563596087376352,14.284458637237549
0.6563572369938255,14.28702163696289
0.656354791185524,14.289499998092651
0.6563524204644475,14.292037725448608
0.6563499756797262,14.294508457183838
0.6563476059806769,14.297069787979126
0.6563451622188393,14.299548625946045
0.6563427935411114,14.302117347717285
0.6563403508014616,14.304697513580322
0.6563379831443504,14.307320833206177
0.6563355414261932,14.309865474700928
0.6563331747889943,14.31242299079895
0.656330734091635,14.314915418624878
0.656328368473645,14.31754732131958
0.6563259287963896,14.320064306259155
0.6563235641969052,14.322574377059937
0.6563211255390604,14.325084209442139
0.6563187619573794,14.327656745910645
0.6563163243182528,14.330133199691772
0.6563139617536734,14.332672357559204
0.6563115251325727,14.335166215896606
0.6563091635843941,14.337753772735596
0.656306727980628,14.340236186981201
0.6563043674481494,14.342766046524048
0.6563019328610269,14.345253467559814
0.6562995733435493,14.347830772399902
0.6562971397723802,14.350344181060791
0.6562947812692039,14.352994441986084
0.6562923487132991,14.355523109436035
0.6562899912237258,14.3581383228302
0.656287559682396,14.3606595993042
0.656285203205728,14.36323618888855
0.6562827726782854,14.365804433822632
0.6562804172138254,14.368439197540283
0.6562779876995819,14.370989084243774
0.6562756332466333,14.373587608337402
0.6562732047449022,14.376182794570923
0.6562708513027694,14.378792762756348
0.6562684238128642,14.381312608718872
0.6562660713808518,14.38391661643982
0.6562636449020869,14.386398792266846
0.6562612934795002,14.388984441757202
0.6562588680111904,14.391460180282593
0.6562565175973358,14.394037008285522
0.6562540931387967,14.39657974243164
0.6562517437329805,14.399147987365723
0.656249320283528,14.40165090560913
0.6562469718850579,14.404214859008789
0.656244549444009,14.406691551208496
0.6562422020521926,14.409254312515259
0.6562397806188646,14.411738157272339
0.6562374342330108,14.414285659790039
0.6562350138067217,14.416779279708862
0.6562326684261397,14.419324398040771
0.6562302490062081,14.421798944473267
0.6562279046302077,14.424345254898071
0.6562254862159529,14.4268217086792
0.6562231428438448,14.429329872131348
0.6562207254345865,14.43180227279663
0.6562183830656816,14.434355735778809
0.6562159666607407,14.436845064163208
0.6562136252943509,14.439363718032837
0.6562112098930483,14.44184136390686
0.6562088695284859,14.444401025772095
0.6562064551301433,14.446867942810059
0.6562041157667216,14.449409484863281
0.6562017023706614,14.451904296875
0.6561993640076937,14.454457521438599
0.656196951613239,14.456955909729004
0.6561946142500401,14.459486961364746
0.6561922028565144,14.461948156356812
0.6561898664923986,14.46449899673462
0.6561874560991262,14.466983318328857
0.6561851207334097,14.469517946243286
0.6561827113397151,14.47199010848999
0.6561803769717139,14.474527835845947
0.6561779685769228,14.477007389068604
0.6561756352059536,14.479523181915283
0.656173227809392,14.481995582580566
0.6561708954347725,14.484521389007568
0.6561684890357672,14.486984252929688
0.6561661576568152,14.489535570144653
0.6561637522546934,14.492014646530151
0.6561614218707275,14.494517087936401
0.6561590174648171,14.497001647949219
0.656156688075157,14.499550580978394
0.6561542846647865,14.502006530761719
0.656151956268752,14.504521608352661
0.6561495538532506,14.506981372833252
0.6561472264501624,14.509528398513794
0.6561448250288597,14.5119788646698
0.6561424986180387,14.514487028121948
0.6561400981902652,14.516970872879028
0.6561377727710335,14.519495487213135
0.65613537333612,14.521962881088257
0.6561330489078,14.524499893188477
0.6561306504650781,14.526960849761963
0.6561283270269929,14.529512405395508
0.6561259295757949,14.53198766708374
0.656123607127268,14.53451657295227
0.6561212106669265,14.536997556686401
0.6561188892072825,14.539527177810669
0.6561164937371309,14.54201340675354
0.6561141732656943,14.544538497924805
0.6561117787850669,14.546996355056763
0.6561094593011636,14.549546003341675
0.6561070658093946,14.552008152008057
0.6561047473123508,14.554534673690796
0.6561023548087755,14.557009220123291
0.6561000372979179,14.559516906738281
0.6560976457818721,14.561991930007935
0.656095329256528,14.564558744430542
0.6560929387273482,14.567022562026978
0.6560906231868455,14.569541215896606
0.6560882336438687,14.572046995162964
0.6560859190875363,14.574581861495972
0.6560835305301,14.577062368392944
0.6560812169572672,14.57958459854126
0.6560788293847097,14.582063674926758
0.6560765167947061,14.58461308479309
0.6560741302063661,14.587084770202637
0.6560718185985223,14.589607954025269
0.6560694329937394,14.592097997665405
0.6560671223673864,14.594629049301147
0.6560647377455003,14.597111463546753
0.6560624280999701,14.599632740020752
0.6560600444603216,14.602101802825928
0.6560577357949461,14.60465383529663
0.6560553531368765,14.607095956802368
0.6560530454509887,14.609635353088379
0.6560506637738397,14.612117290496826
0.6560483570667732,14.61466932296753
0.6560459763698873,14.617159128189087
0.6560436706409762,14.61970567703247
0.6560412909236962,14.622198581695557
0.6560389861722754,14.624791383743286
0.656036607433945,14.627236604690552
0.6560343036593494,14.629781723022461
0.6560319258993129,14.63234281539917
0.656029623100879,14.634857654571533
0.656027246318481,14.637357950210571
0.656024944495545,14.639888525009155
0.6560225686901308,14.642339944839478
0.65602026784203,14.644919395446777
0.6560178930129459,14.647374153137207
0.6560155931390179,14.649909019470215
0.6560132192856102,14.652382373809814
0.6560109203851937,14.654918909072876
0.6560085475068095,14.657411575317383
0.6560062495792434,14.659935712814331
0.6560038776752304,14.662374496459961
0.656001580719854,14.66490888595581
0.6559992097895607,14.66736912727356
0.6559969138057145,14.669931650161743
0.6559945438484897,14.672404050827026
0.6559922488355141,14.674901723861694
0.6559898798507076,14.67738652229309
0.6559875858079443,14.679941654205322
0.6559852177949058,14.682384014129639
0.6559829247216967,14.684942245483398
0.6559805576797771,14.687407732009888
0.6559782655754648,14.689974308013916
0.6559758995040151,14.692455053329468
0.6559736083679429,14.694955587387085
0.6559712432663152,14.697465658187866
0.6559689530978264,14.700030326843262
0.6559665889653733,14.702505111694336
0.6559642997638128,14.705081939697266
0.6559619365998868,14.707566499710083
0.6559596483645994,14.71012258529663
0.6559572861685544,14.712607145309448
0.6559549988988856,14.715117931365967
0.6559526376700758,14.717590093612671
0.6559503513653719,14.720146656036377
0.6559479911031522,14.72259259223938
0.6559457057627597,14.725115299224854
0.6559433464664852,14.727577686309814
0.6559410620897517,14.730145454406738
0.6559387037587784,14.732614994049072
0.6559364203450517,14.735133171081543
0.6559340629787361,14.737614870071411
0.6559317805273647,14.740169048309326
0.655929424125064,14.742612361907959
0.6559271426353973,14.74514627456665
0.6559247871964692,14.74760627746582
0.6559225066678563,14.750160694122314
0.6559201521916591,14.752638101577759
0.6559178726234509,14.755168676376343
0.6559155191093432,14.75763201713562
0.6559132405008904,14.760184049606323
0.6559108879482317,14.762622356414795
0.6559086102988858,14.765154600143433
0.6559062587070359,14.767600297927856
0.6559039820161492,14.770124435424805
0.6559016313844688,14.77259874343872
0.6558993556513936,14.77511739730835
0.655897005979244,14.777589797973633
0.6558947312033335,14.780150413513184
0.6558923824900764,14.782606601715088
0.6558901086706848,14.785133600234985
0.6558877609156821,14.787587881088257
0.6558854880521637,14.790177583694458
0.6558831412547786,14.792686223983765
0.6558808693464885,14.795194864273071
0.6558785235060842,14.7976815700531
0.6558762525523777,14.800286054611206
0.6558739076683185,14.802755355834961
0.6558716376685518,14.805312633514404
0.6558692937402021,14.807798862457275
0.6558670246937323,14.810319185256958
0.6558646817204572,14.812801361083984
0.6558624136266412,14.815323829650879
0.6558600716078066,14.817831993103027
0.6558578044660026,14.820412397384644
0.6558554634009746,14.822918891906738
0.6558531972105411,14.8255033493042
0.6558508570986866,14.82801628112793
0.6558485918589826,14.830551862716675
0.655846252699669,14.833026885986328
0.6558439884100542,14.835525512695312
0.6558416502026495,14.837991714477539
0.6558393868624841,14.840561151504517
0.655837049606357,14.843032598495483
0.6558347872150019,14.845591068267822
0.6558324509095211,14.84807300567627
0.6558301894663378,14.850595951080322
0.6558278541108736,14.853073835372925
0.6558255936152236,14.85558032989502
0.6558232592091461,14.858059883117676
0.6558209996603923,14.86058235168457
0.655818666203072,14.863034963607788
0.6558164076005777,14.865607500076294
0.655814075091386,14.868103981018066
0.6558118174345147,14.870619058609009
0.6558094858728238,14.873085260391235
0.6558072291609398,14.875606060028076
0.6558048985461221,14.878076314926147
0.6558026427785902,14.880593299865723
0.6558003131100189,14.883056640625
0.6557980582862045,14.885623216629028
0.6557957295632529,14.888093709945679
0.6557934756825223,14.890599489212036
0.6557911479045649,14.893064260482788
0.6557888949662843,14.89559268951416
0.655786568132696,14.8980712890625
0.6557843161362326,14.900609254837036
0.6557819902463882,14.903066635131836
0.6557797391911101,14.90562891960144
0.6557774142443857,14.908101081848145
0.6557751641296609,14.910629510879517
0.6557728401254328,14.913099527359009
0.6557705909506301,14.915631532669067
0.6557682678882758,14.918085098266602
0.6557660196527645,14.920616865158081
0.6557636975316611,14.92307186126709
0.6557614502348117,14.92562484741211
0.6557591290543373,14.928095579147339
0.6557568826955199,14.930606603622437
0.6557545624550534,14.933075189590454
0.6557523170336392,14.935590028762817
0.6557499977325597,14.938056945800781
0.6557477532479206,14.940601825714111
0.6557454348856077,14.943052053451538
0.6557431913371158,14.945554494857788
0.6557408739129501,14.948035478591919
0.6557386312999781,14.95056676864624
0.6557363148133403,14.953022003173828
0.655734073135262,14.955527305603027
0.6557317575855334,14.958034038543701
0.6557295168417223,14.960597515106201
0.6557272022282853,14.963077306747437
0.6557249624181163,14.965608835220337
0.6557226487403529,14.968093156814575
0.655720409863201,14.970621824264526
0.6557180971204947,14.973097801208496
0.6557158591757352,14.975598335266113
0.6557135473674696,14.978081941604614
0.6557113103544792,14.980637073516846
0.655708999480038,14.983072996139526
0.6557067633981932,14.985603332519531
0.6557044534569618,14.988073587417603
0.6557022183056398,14.990581512451172
0.6556999092970034,14.9930260181427
0.6556976750755821,14.995537757873535
0.6556953669989263,14.998040437698364
0.6556931337067843,15.000596284866333
0.6556908265614954,15.003023386001587
0.6556885941980117,15.005557537078857
0.6556862879834767,15.008018255233765
0.6556840565480309,15.010552883148193
0.6556817512636374,15.013025045394897
0.6556795207556095,15.015525102615356
0.6556772164007455,15.018024682998657
0.6556749868195161,15.020574808120728
0.65567268339357,15.02302360534668
0.6556704547385207,15.025553941726685
0.6556681522408816,15.028046607971191
0.655665924511394,15.030588626861572
0.6556636229414516,15.033058881759644
0.6556613961369078,15.035565853118896
0.6556590954940524,15.038068056106567
0.6556568696138356,15.040644884109497
0.6556545698974579,15.043138265609741
0.6556523449409514,15.045694828033447
0.6556500461504425,15.048170328140259
0.6556478221170303,15.050694704055786
0.6556455242517822,15.053165435791016
0.655643301140849,15.055710077285767
0.6556410042002541,15.058181762695312
0.6556387820111848,15.060742378234863
0.6556364859946359,15.06316590309143
0.6556342647268161,15.065694332122803
0.6556319696337068,15.068174600601196
0.655629749286523,15.070719003677368
0.6556274551162469,15.073216676712036
0.6556252356890857,15.075781345367432
0.6556229424410376,15.078315496444702
0.6556207239332864,15.080929279327393
0.6556184316068614,15.083384990692139
0.6556162140179077,15.085937738418579
0.6556139226125014,15.088439464569092
0.6556117059417339,15.091012001037598
0.6556094154567422,15.09348750114441
0.65560719970355,15.09601354598999
0.6556049101383696,15.098512411117554
0.6556026953021419,15.101093292236328
0.6556004066561704,15.103557348251343
0.6555981927362973,15.106093168258667
0.655595905008932,15.10855770111084
0.6555936920048041,15.111080408096313
0.6555914051954433,15.113571405410767
0.6555891931064519,15.116109848022461
0.6555869072144946,15.118618965148926
0.6555846960400313,15.121248245239258
0.6555824110648766,15.123813152313232
0.6555802008043335,15.126383543014526
0.6555779167453816,15.128878116607666
0.6555757073981515,15.131428003311157
0.6555734242548024,15.13395619392395
0.6555712158202787,15.136504888534546
0.6555689335919337,15.138980627059937
0.65556672606951,15.141542196273804
0.6555644447555704,15.144025564193726
0.6555622381446414,15.146567821502686
0.6555599577445091,15.14908218383789
0.6555577520444699,15.151607513427734
0.6555554725575475,15.15406847000122
0.655553267767793,15.156594514846802
0.6555509891934836,15.15903115272522
0.6555487853134102,15.161598443984985
0.6555465076511173,15.164117813110352
0.6555443046801215,15.166653156280518
0.6555420279292493,15.169182062149048
0.6555398258667281,15.17175579071045
0.6555375500266811,15.174209594726562
0.6555353488720321,15.17672848701477
0.6555330739422156,15.179180145263672
0.6555308736948371,15.181766271591187
0.6555285996746568,15.18423056602478
0.6555264003339473,15.186746835708618
0.6555241272228094,15.18926453590393
0.6555219287881683,15.191823720932007
0.6555196565854794,15.19429063796997
0.6555174590563065,15.196859121322632
0.655515187761474,15.199350357055664
0.6555129911371694,15.201961278915405
0.6555107207496012,15.204460144042969
0.6555085250295658,15.206990242004395
0.6555062555486699,15.209472894668579
0.6555040607323054,15.212063789367676
0.6555017921574908,15.214524745941162
0.6554995982441988,15.217055559158325
0.6554973305748747,15.219500064849854
0.6554951375640578,15.222052335739136
0.6554928707996343,15.224516868591309
0.6554906786906952,15.227030992507935
0.6554884128305827,15.229519367218018
0.655486221622925,15.232086896896362
0.6554839566665344,15.234537839889526
0.6554817663595621,15.237077713012695
0.6554795023063048,15.239519357681274
0.6554773128994228,15.242063760757446
0.6554750497487106,15.244552373886108
0.6554728612413236,15.247057437896729
0.6554705989925693,15.249545812606812
0.6554684113840831,15.252110719680786
0.6554661500366994,15.25456953048706
0.6554639633265202,15.257111549377441
0.6554617028799207,15.259549140930176
0.6554595170674551,15.262081623077393
0.6554572575210539,15.26454472541809
0.6554550726057091,15.267077922821045
0.6554528139589206,15.269556045532227
0.6554506299401044,15.27208161354065
0.6554483721923439,15.274526357650757
0.6554461890694644,15.277084589004517
0.6554439322201472,15.279536962509155
0.6554417499926134,15.282055139541626
0.6554394940411558,15.284531593322754
0.6554373127083768,15.287070274353027
0.6554350576541953,15.289562702178955
0.6554328772155809,15.29207968711853
0.6554306230580929,15.294538736343384
0.6554284435130537,15.297081232070923
0.6554261902516764,15.299524784088135
0.655424011599623,15.302045583724976
0.6554217592337748,15.304587602615356
0.655419581474119,15.307177543640137
0.6554173300032183,15.309643745422363
0.6554151531353718,15.312147378921509
0.655412902558838,15.314607381820679
0.6554107265822133,15.317160367965698
0.655408476899466,15.319604635238647
0.655406301813476,15.322151899337769
0.6554040530239355,15.324625492095947
0.6554018788279936,15.32716417312622
0.6553996309310806,15.32965636253357
0.6553974576246009,15.332168579101562
0.6553952106197364,15.334630250930786
0.6553930382021336,15.337212324142456
0.6553907920887393,15.33971381187439
0.6553886205594283,15.342281579971313
0.6553863753369267,15.344810962677002
0.655384204695323,15.347397327423096
0.6553819603631366,15.349902391433716
0.6553797906086564,15.352454423904419
0.6553775471662087,15.354939699172974
0.6553753782982683,15.357497692108154
0.6553731357449828,15.359987735748291
0.6553709677629996,15.362490177154541
0.6553687260983009,15.364949464797974
0.6553665590016924,15.367472648620605
0.6553643182250048,15.369990110397339
0.6553621520131893,15.372490882873535
0.6553599121239383,15.374939441680908
0.6553577467963344,15.377489805221558
0.6553555077939457,15.379979848861694
0.6553533433499725,15.382499694824219
0.6553511052338724,15.384974718093872
0.6553489416729497,15.387521028518677
0.655346704442565,15.390098333358765
0.6553445417641128,15.392673015594482
0.6553423054188708,15.39512586593628
0.6553401436223101,15.39766812324524
0.6553379081616384,15.400127649307251
0.6553357472463903,15.40263819694519
0.6553335126697174,15.40512728691101
0.6553313526352035,15.407652854919434
0.6553291189419581,15.410156011581421
0.6553269597876007,15.412758827209473
0.6553247269772121,15.415272951126099
0.6553225687024342,15.417907953262329
0.655320336774332,15.420398235321045
0.6553181793785566,15.422918796539307
0.6553159483321714,15.425429582595825
0.6553137918148223,15.4280366897583
0.6553115616495847,15.43051266670227
0.6553094060100862,15.433183670043945
0.6553071767254276,15.435785055160522
0.6553050219632045,15.438417434692383
0.6553027935585565,15.441052913665771
0.6553006396730341,15.443813562393188
0.6552984121478291,15.446476936340332
0.6552962591384333,15.449130773544312
0.6552940324921039,15.451690912246704
0.655291880358261,15.45427393913269
0.6552896545902406,15.456787109375
0.6552875033313774,15.459347009658813
0.6552852784410996,15.461872816085815
0.6552831280566433,15.464409828186035
0.6552809040435427,15.466862916946411
0.6552787545329213,15.469445943832397
0.6552765313964324,15.47192645072937
0.6552743827590741,15.47444224357605
0.6552721604986321,15.476924657821655
0.6552700127339658,15.479460716247559
0.6552677913490066,15.481933116912842
0.6552656444564618,15.484456777572632
0.6552634239464215,15.486932039260864
0.6552612779254277,15.489499807357788
0.6552590582897431,15.491988182067871
0.6552569131397309,15.49455714225769
0.6552546943778391,15.497041702270508
0.6552525500982392,15.499590873718262
0.6552503322095781,15.502080917358398
0.6552481887998219,15.50462031364441
0.6552459717838296,15.507099390029907
0.655243829243349,15.509694576263428
0.655241613099464,15.512216567993164
0.6552394714276913,15.514717102050781
0.6552372561553532,15.51720118522644
0.6552351153517213,15.519761323928833
0.6552329009503693,15.522222995758057
0.6552307610143115,15.524735450744629
0.655228547483386,15.527201175689697
0.6552264084143362,15.529770374298096
0.6552241957532778,15.53222942352295
0.6552220575506703,15.534729242324829
0.6552198457589201,15.537200689315796
0.6552177084221897,15.539780616760254
0.6552154974991895,15.542266130447388
0.6552133610277714,15.544802904129028
0.6552111509729631,15.547289371490479
0.6552090153662933,15.549892902374268
0.6552068061791196,15.5523681640625
0.6552046714366345,15.554882526397705
0.6552024631165382,15.557393789291382
0.6552003292376746,15.56000566482544
0.6551981217840996,15.56253719329834
0.6551959887682947,15.565067529678345
0.6551937821806849,15.567531108856201
0.6551916500273764,15.570104837417603
0.6551894443051766,15.572574853897095
0.655187313013803,15.575089454650879
0.6551851081564577,15.577562093734741
0.655182977726458,15.580116033554077
0.6551807737334128,15.582574129104614
0.6551786441642258,15.58509874343872
0.6551764410349271,15.58755087852478
0.6551743123259928,15.590103149414062
0.6551721100598867,15.592567205429077
0.6551699822106456,15.59505319595337
0.6551677808071791,15.597543716430664
0.6551656538170715,15.600063800811768
0.6551634532756921,15.602529287338257
0.6551613271441596,15.605102300643921
0.6551591274643151,15.607585191726685
0.6551570021907993,15.610206365585327
0.6551548033719382,15.61270523071289
0.6551526789558813,15.615234613418579
0.6551504809974523,15.617735385894775
0.6551483574382972,15.620354413986206
0.6551461603397497,15.622858047485352
0.6551440376369394,15.625521183013916
0.6551418413977234,15.628092288970947
0.6551397195507016,15.63064956665039
0.6551375241702672,15.633203744888306
0.6551354031784781,15.635743618011475
0.6551332086562761,15.638202667236328
0.6551310885191646,15.640735149383545
0.6551288948546461,15.643175840377808
0.6551267755716572,15.645715236663818
0.6551245827642741,15.64818525314331
0.6551224643348532,15.650731563568115
0.6551202723840579,15.653209209442139
0.6551181548076513,15.6557457447052
0.655115963712896,15.658210277557373
0.6551138469889506,15.660769701004028
0.6551116567496887,15.663201332092285
0.6551095408776512,15.665745735168457
0.6551073514933364,15.668211221694946
0.6551052364726545,15.67074990272522
0.6551030479427409,15.67322301864624
0.6551009337728625,15.675764322280884
0.6550987460968044,15.678222179412842
0.6550966327771784,15.680775165557861
0.6550944459544311,15.683212757110596
0.6550923334845064,15.685744047164917
0.6550901475145251,15.688216209411621
0.655088035893751,15.690745115280151
0.6550858507759922,15.693247318267822
0.6550837400038186,15.695780515670776
0.6550815557377384,15.69823670387268
0.6550794458136161,15.70076608657837
0.6550772623986716,15.703222513198853
0.6550751533220514,15.705769300460815
0.6550729707576998,15.708257675170898
0.6550708625280331,15.710792303085327
0.6550686808137323,15.713263511657715
0.6550665734304709,15.715794563293457
0.6550643925656796,15.718257904052734
0.655062286028276,15.720800399780273
0.6550601060124525,15.72324824333191
0.6550580003203597,15.725808382034302
0.6550558211529635,15.728276014328003
0.6550537163056345,15.730826377868652
0.6550515379861253,15.733291149139404
0.6550494339830141,15.73583173751831
0.655047256510852,15.73830771446228
0.655045153351413,15.740873575210571
0.655042976726059,15.743334770202637
0.6550408744097467,15.74593210220337
0.6550386986306617,15.748396396636963
0.6550365971569314,15.750918626785278
0.6550344222235771,15.753402948379517
0.6550323215918845,15.755985260009766
0.6550301475037229,15.758447170257568
0.6550280477135243,15.760994911193848
0.6550258744700179,15.763461589813232
0.65502377552077,15.766005516052246
0.6550216031213818,15.768463373184204
0.6550195050125415,15.771010160446167
0.6550173334567351,15.773471593856812
0.6550152361877601,15.776009798049927
0.6550130654749994,15.778468370437622
0.6550109690453478,15.781011819839478
0.655008799175097,15.783464431762695
0.6550067035842273,15.786006689071655
0.6550045345559515,15.788466691970825
0.6550024398033228,15.790998697280884
0.655000271616487,15.793487787246704
0.6549981777015589,15.796006202697754
0.654996010355629,15.798481464385986
0.6549939172778614,15.801010608673096
0.6549917507723036,15.803434610366821
0.6549896585311565,15.805975914001465
0.6549874928654379,15.808436632156372
0.6549854014603725,15.810967445373535
0.6549832366339597,15.813444137573242
0.6549811460644376,15.815975427627563
0.6549789820767985,15.818424463272095
0.6549768923422812,15.82096552848816
0.6549747291928838,15.823413610458374
0.6549726402928336,15.825963735580444
0.6549704779811466,15.828428506851196
0.6549683899150264,15.830957412719727
0.6549662284405184,15.833444595336914
0.6549641412077915,15.835982322692871
0.6549619805699322,15.838396072387695
0.6549598941700621,15.840949535369873
0.6549577343683213,15.843406438827515
0.6549556488007723,15.845937967300415
0.6549534898346204,15.84839677810669
0.6549514050988571,15.850932121276855
0.654949246967765,15.853423118591309
0.6549471630632524,15.855942726135254
0.6549450057666912,15.858398675918579
0.6549429226928951,15.86091685295105
0.6549407662303366,15.863368511199951
0.6549386839867227,15.865907669067383
0.654936528357639,15.868380546569824
0.654934446943674,15.870906114578247
0.6549322921475379,15.87336778640747
0.6549302115626886,15.875896453857422
0.6549280575989731,15.87836503982544
0.6549259778427069,15.880910634994507
0.6549238247108856,15.883355140686035
0.6549217457826704,15.885887861251831
0.6549195934822172,15.888349294662476
0.6549175153815213,15.890931606292725
0.6549153639119106,15.893396854400635
0.654913286638203,15.895920038223267
0.6549111359989097,15.898378849029541
0.6549090595516596,15.900938034057617
0.6549069097421589,15.903388023376465
0.6549048341208357,15.905930280685425
0.6549026851406038,15.908409357070923
0.654900610344678,15.910943508148193
0.6548984621931908,15.91343092918396
0.6548963882221327,15.915974378585815
0.6548942408988672,15.91844916343689
0.6548921677521479,15.920992851257324
0.6548900212565809,15.923453330993652
0.6548879489336723,15.926016330718994
0.6548858032652816,15.928522825241089
0.6548837317656555,15.931071996688843
0.654881586923919,15.933562278747559
0.6548795162470479,15.936148643493652
0.6548773722314439,15.938657999038696
0.6548753023768006,15.94119381904602
0.6548731591868084,15.943687677383423
0.6548710901538665,15.946225881576538
0.6548689477889653,15.948688268661499
0.6548668795771982,15.95119023323059
0.654864738036868,15.953674077987671
0.6548626706457503,15.956189155578613
0.6548605299294712,15.95863962173462
0.6548584633584776,15.961157083511353
0.6548563234657302,15.963599681854248
0.6548542577143357,15.966164827346802
0.6548521186446015,15.968620777130127
0.6548500537122818,15.971116542816162
0.654847915465042,15.97359848022461
0.6548458513512734,15.97615361213684
0.6548437139260104,15.978610515594482
0.6548416506302691,15.981143951416016
0.6548395140264651,15.983578443527222
0.6548374515482284,15.986158847808838
0.6548353157653665,15.98863434791565
0.6548332541041115,15.991132020950317
0.6548311191416752,15.99358320236206
0.6548290582968801,15.996097803115845
0.6548269241543528,15.998565912246704
0.654824864125496,16.00110960006714
0.6548227308023622,16.003575801849365
0.6548206715889223,16.006160497665405
0.6548185390846667,16.008647680282593
0.6548164806861229,16.01118493080139
0.6548143490002305,16.013681888580322
0.6548122914160627,16.016240119934082
0.6548101605480194,16.018694400787354
0.6548081037777074,16.021257400512695
0.654805973726999,16.023728609085083
0.6548039177700237,16.026248693466187
0.6548017885361366,16.028717279434204
0.6547997333919787,16.031250953674316
0.6547976049744,16.033719778060913
0.6547955506425414,16.03626537322998
0.6547934230407582,16.038716554641724
0.6547913695206805,16.041271209716797
0.6547892427341806,16.043742418289185
0.6547871900253663,16.046249866485596
0.6547850640536381,16.048723697662354
0.6547830121555701,16.051270484924316
0.654780886998102,16.05375599861145
0.6547788359102634,16.05630087852478
0.6547767115665447,16.058770179748535
0.6547746612884192,16.061313152313232
0.6547725377579393,16.063774347305298
0.6547704882890112,16.0662739276886
0.65476836557126,16.06876015663147
0.6547663169110137,16.07129955291748
0.6547641950054818,16.073766708374023
0.6547621471534024,16.07630467414856
0.6547600260595804,16.078766107559204
0.6547579790151535,16.081310987472534
0.6547558587325326,16.083775997161865
0.6547538124952441,16.086283445358276
0.6547516930233162,16.088767290115356
0.6547496475926523,16.091299533843994
0.6547475289309093,16.093793630599976
0.654745484306357,16.09636092185974
0.6547433664542917,16.098856449127197
0.654741322635338,16.10138964653015
0.6547392055924434,16.10386085510254
0.6547371625785762,16.106385946273804
0.6547350463443453,16.10885739326477
0.6547330041350528,16.111375331878662
0.6547308887089797,16.113858938217163
0.6547288473037501,16.11640691757202
0.6547267326853292,16.118868350982666
0.6547246920836519,16.12140393257141
0.6547225782723779,16.12393283843994
0.654720538473742,16.126485347747803
0.6547184254691097,16.128974199295044
0.6547163864730055,16.13150715827942
0.6547142742745107,16.134002208709717
0.6547122360804281,16.136550426483154
0.654710124687567,16.13901925086975
0.6547080872949969,16.141571044921875
0.6547059767072655,16.144042015075684
0.654703940115699,16.146585702896118
0.6547018303325945,16.149048805236816
0.6546997945415235,16.151556730270386
0.6546976855625429,16.15403413772583
0.6546956505714592,16.156572341918945
0.6546935423961004,16.159029245376587
0.6546915082044966,16.16154170036316
0.6546894008322578,16.16400694847107
0.6546873674396267,16.16653299331665
0.6546852608700063,16.169008255004883
0.6546832282758415,16.171526670455933
0.6546811225083384,16.174022436141968
0.6546790907121335,16.176602125167847
0.6546769857462473,16.1791410446167
0.6546749547474966,16.18170952796936
0.6546728505827272,16.18422293663025
0.6546708203809253,16.186753511428833
0.6546687170167726,16.189207553863525
0.6546666876114148,16.191762447357178
0.6546645850473799,16.194210290908813
0.6546625564379612,16.196759462356567
0.6546604546735451,16.19922947883606
0.654658426859562,16.20173192024231
0.6546563258942661,16.204191207885742
0.6546542988752149,16.206719160079956
0.6546521987085412,16.20919156074524
0.6546501724839184,16.211713552474976
0.6546480731153693,16.214171171188354
0.6546460476846726,16.216721057891846
0.6546439491137508,16.219165802001953
0.6546419244764776,16.22172522544861
0.6546398267026864,16.224233627319336
0.654637802858335,16.226782083511353
0.6546357058811778,16.229255437850952
0.6546336828292465,16.231809616088867
0.6546315866482277,16.234297513961792
0.6546295643882156,16.236910820007324
0.6546274690028396,16.239388465881348
0.6546254475342461,16.24193048477173
0.6546233529440179,16.244422674179077
0.6546213322663428,16.246958255767822
0.6546192384707674,16.249425411224365
0.6546172185835107,16.251989126205444
0.6546151255820941,16.254443883895874
0.6546131064847569,16.256991386413574
0.6546110142770051,16.259448051452637
0.6546089959690883,16.261987686157227
0.6546069045545079,16.26446032524109
0.654604887035513,16.266974687576294
0.6546027964136111,16.26941752433777
0.6546007796830401,16.271941661834717
0.6545986898533239,16.274399280548096
0.6545966739106791,16.276947498321533
0.6545945848726565,16.279416799545288
0.654592569717441,16.281951665878296
0.6545904814706203,16.28442692756653
0.6545884671023369,16.286968231201172
0.6545863796462268,16.289429426193237
0.6545843660643792,16.29195237159729
0.6545822793984887,16.294407844543457
0.6545802666025811,16.296988487243652
0.6545781807264197,16.29952049255371
0.6545761687159566,16.3021137714386
0.6545740836290341,16.30461859703064
0.6545720724035204,16.30716633796692
0.6545699881053472,16.30961561203003
0.6545679776642883,16.312161684036255
0.6545658941543749,16.314642190933228
0.6545638844972766,16.317206382751465
0.6545618017751345,16.31972885131836
0.6545597929015027,16.322251081466675
0.6545577109666432,16.32473921775818
0.6545557028759847,16.327269077301025
0.6545536217279199,16.329733848571777
0.6545516144197415,16.332256317138672
0.6545495340579839,16.33471179008484
0.6545475275317932,16.337260246276855
0.6545454479558552,16.3397376537323
0.6545434422111601,16.34223198890686
0.6545413634205551,16.34469962120056
0.654539358456864,16.347211837768555
0.6545372804511055,16.34967851638794
0.6545352762679268,16.352231979370117
0.6545331990465292,16.354694604873657
0.654531195643372,16.35722064971924
0.6545291192058491,16.35970664024353
0.6545271165822233,16.362215757369995
0.6545250409280904,16.364715814590454
0.6545230390835054,16.367210388183594
0.6545209642122776,16.369659185409546
0.6545189631462442,16.372211456298828
0.6545168890574371,16.37467622756958
0.6545148887694657,16.377206802368164
0.6545128154625955,16.379664182662964
0.6545108159521977,16.382202625274658
0.6545087434267807,16.384693145751953
0.6545067446934679,16.387203693389893
0.654504672949021,16.389665842056274
0.6545026749923052,16.392220497131348
0.6545006040283458,16.394704341888428
0.6544986068477392,16.397228717803955
0.6544965366637849,16.399691104888916
0.6544945402588007,16.402212858200073
0.6544924708543697,16.404688119888306
0.6544904752245211,16.407196044921875
0.6544884065991317,16.409647703170776
0.6544864117439322,16.412267684936523
0.6544843438971034,16.414793729782104
0.6544823498160672,16.417340755462646
0.6544802827473184,16.419832706451416
0.6544782894399598,16.42236018180847
0.6544762231488105,16.424848794937134
0.6544742306146448,16.427364826202393
0.6544721651006152,16.429835081100464
0.6544701733391576,16.432382106781006
0.6544681086017681,16.434879779815674
0.6544661176125341,16.43740463256836
0.6544640536513059,16.43987727165222
0.6544620634338116,16.44236397743225
0.6544600002482659,16.44484281539917
0.6544580108020281,16.447343587875366
0.6544559483916866,16.44984793663025
0.6544539597162222,16.452399492263794
0.6544518980806069,16.454865217208862
0.6544499101754333,16.45739436149597
0.6544478493140666,16.459871768951416
0.6544458621787015,16.462395906448364
0.6544438020911069,16.464880228042603
0.6544418157250682,16.467386960983276
0.6544397564107685,16.46987533569336
0.6544377708135753,16.47242021560669
0.6544357122720944,16.474931240081787
0.6544337274432654,16.47745704650879
0.6544316696741274,16.479942321777344
0.654429685613182,16.482479572296143
0.6544276286159114,16.484963417053223
0.6544256453223697,16.487462043762207
0.6544235890964913,16.489933729171753
0.6544216065698732,16.492485523223877
0.6544195511149126,16.494964361190796
0.6544175693547387,16.497494220733643
0.6544155146702214,16.49997043609619
0.6544135336760128,16.502491235733032
0.6544114797614652,16.50497055053711
0.6544094995327434,16.507489919662476
0.6544074463876917,16.51000690460205
0.6544054669239785,16.512561321258545
0.6544034145479496,16.51502013206482
0.6544014358487673,16.517550706863403
0.6543993842412885,16.52003765106201
0.6543974063061596,16.522550582885742
0.6543953554667589,16.525015830993652
0.6543933782952065,16.52751922607422
0.6543913282234117,16.529982805252075
0.6543893518149592,16.532528162002563
0.6543873025102989,16.53499484062195
0.6543853268644703,16.537540674209595
0.6543832783264731,16.540016412734985
0.6543813034427927,16.542539834976196
0.6543792556709882,16.545029163360596
0.6543772815489802,16.54752278327942
0.6543752345428981,16.549976587295532
0.6543732611820879,16.552491426467896
0.6543712149412582,16.554961919784546
0.6543692423411712,16.55750870704651
0.6543671968651242,16.559983253479004
0.6543652250252863,16.562506675720215
0.6543631803135531,16.565000295639038
0.6543612092334903,16.567545175552368
0.654359165285602,16.57001233100891
0.6543571949648411,16.57252526283264
0.6543551517803292,16.575002670288086
0.6543531822183974,16.57755708694458
0.6543511397967942,16.580034255981445
0.6543491709932188,16.582547187805176
0.6543471293340565,16.585030794143677
0.6543451612883653,16.587562799453735
0.6543431203911767,16.590044498443604
0.6543411531028981,16.592550039291382
0.6543391129672165,16.595010995864868
0.6543371464358789,16.59755849838257
0.6543351070612379,16.600042581558228
0.6543331412863705,16.602539777755737
0.6543311026723039,16.60501456260681
0.654329137653436,16.607542037963867
0.6543270997994783,16.610026597976685
0.6543251355361399,16.612581968307495
0.6543230984418258,16.615021228790283
0.6543211349335473,16.617531776428223
0.6543190985984118,16.620012283325195
0.6543171358447232,16.62251353263855
0.6543151002683022,16.6249737739563
0.6543131382687349,16.62748122215271
0.6543111034505641,16.62998366355896
0.6543091422046494,16.632615566253662
0.6543071081442651,16.635071277618408
0.654305147651535,16.637617111206055
0.6543031143484737,16.640098810195923
0.6543011546084602,16.64262866973877
0.654299122062259,16.64510726928711
0.6542971630744948,16.64764094352722
0.6542951312846915,16.65011477470398
0.6542931730487094,16.65267324447632
0.6542911420148414,16.655120849609375
0.6542891845301749,16.657629251480103
0.6542871542517807,16.660107374191284
0.6542851975179637,16.66263723373413
0.6542831679945819,16.66511869430542
0.6542812120111482,16.66763734817505
0.6542791832423176,16.670109033584595
0.6542772280088021,16.67265295982361
0.6542751999940621,16.675111293792725
0.6542732455099994,16.677637338638306
0.6542712182488901,16.68010640144348
0.6542692645138157,16.68261432647705
0.6542672380058768,16.685091257095337
0.6542652850193266,16.6876003742218
0.6542632592640989,16.690083742141724
0.6542613070256086,16.692636013031006
0.654259282022633,16.69508647918701
0.6542573305317392,16.697612762451172
0.6542553062805568,16.700090408325195
0.6542533555367965,16.702584981918335
0.6542513320369492,16.70507311820984
0.6542493820398597,16.70761799812317
0.6542473592908892,16.71007466316223
0.6542454100400081,16.712587356567383
0.6542433880414571,16.71503520011902
0.6542414395363224,16.71759271621704
0.6542394182877337,16.720075845718384
0.6542374705278837,16.722609519958496
0.6542354500288005,16.72510576248169
0.6542335030137743,16.727647066116333
0.6542314832637399,16.73009943962097
0.6542295369930766,16.732617139816284
0.6542275179916351,16.735071182250977
0.6542255724648742,16.737618446350098
0.6542235542115701,16.7400906085968
0.6542216094282516,16.74259853363037
0.6542195919226295,16.74508810043335
0.6542176478822936,16.74763822555542
0.6542156311238985,16.75010657310486
0.6542136878260862,16.75263285636902
0.6542116718144637,16.755075693130493
0.6542097292587159,16.757627964019775
0.6542077139934116,16.760100841522217
0.6542057721792702,16.76260757446289
0.6542037576598304,16.765093326568604
0.6542018165868368,16.767606496810913
0.6541998028128082,16.770067930221558
0.6541978624805049,16.7725932598114
0.6541958494514344,16.775052070617676
0.6541939098593641,16.777572870254517
0.6541918975747989,16.780057191848755
0.6541899587225045,16.782570362091064
0.6541879471819925,16.785048961639404
0.6541860090690175,16.787590980529785
0.6541839982721067,16.79007577896118
0.6541820608979949,16.792593002319336
0.6541800508442337,16.79503345489502
0.6541781142085294,16.797603607177734
0.6541761048974667,16.80009436607361
0.6541741689997143,16.802587032318115
0.6541721604308991,16.80504012107849
0.6541702252706436,16.807567834854126
0.6541682174436259,16.810038089752197
0.6541662830204125,16.81255602836609
0.6541642759347419,16.814995527267456
0.6541623422481164,16.817546367645264
0.6541603359033434,16.82001829147339
0.6541584029528519,16.82252526283264
0.6541563973485272,16.82500386238098
0.654154465133716,16.827588081359863
0.6541524602693906,16.830082654953003
0.6541505287898067,16.832613468170166
0.6541485246650319,16.83505344390869
0.6541465939202226,16.83762001991272
0.6541445905345504,16.840100049972534
0.6541426605240631,16.842609405517578
0.6541406578770456,16.84508728981018
0.6541387286004282,16.847621202468872
0.6541367266916179,16.850081205368042
0.654134798148419,16.852626085281372
0.6541327969773689,16.855074644088745
0.654130869167137,16.857632875442505
0.6541288687334005,16.86011242866516
0.6541269416556849,16.862639665603638
0.6541249419588153,16.865103006362915
0.6541230156131652,16.867631912231445
0.6541210166527169,16.870092391967773
0.6541190910386822,16.872594833374023
0.6541170928142094,16.875035524368286
0.6541151679313406,16.877604246139526
0.6541131704423981,16.880091428756714
0.6541112462902455,16.88257598876953
0.6541092495363884,16.885030508041382
0.654107326114503,16.887532711029053
0.6541053300952867,16.88999652862549
0.65410340740322,16.89251947402954
0.6541014121182004,16.894962549209595
0.6540994901555041,16.897481679916382
0.6540974956042376,16.89995813369751
0.6540955743704635,16.902472496032715
0.6540935805525067,16.90497064590454
0.6540916600472074,16.907463788986206
0.654089666962117,16.90994620323181
0.6540877471848455,16.912473917007446
0.654085754832179,16.91493511199951
0.6540838357824882,16.917466640472412
0.6540818441618033,16.919930696487427
0.654079925839247,16.92242741584778
0.6540779349501015,16.92491126060486
0.6540760173542337,16.927414894104004
0.6540740271961861,16.929914712905884
0.6540721103265612,16.93245768547058
0.6540701208991703,16.934892654418945
0.6540682047553428,16.93744397163391
0.6540662160581678,16.939897775650024
0.6540643006396925,16.94240665435791
0.6540623126722931,16.94491171836853
0.6540603979787256,16.94743323326111
0.6540584107406614,16.949939966201782
0.6540564967715577,16.95247793197632
0.6540545102623888,16.95491623878479
0.6540525970173049,16.95745849609375
0.6540506112365924,16.959934949874878
0.6540486987150846,16.962432861328125
0.6540467136623888,16.964898109436035
0.6540448018640146,16.96740460395813
0.6540428175388973,16.9698965549469
0.6540409064632133,16.972460985183716
0.6540389228652359,16.97490167617798
0.6540370125118001,16.977410078048706
0.6540350296405247,16.97990870475769
0.6540331200088951,16.982436180114746
0.6540311378638841,16.984909772872925
0.6540292289536189,16.987398624420166
0.6540272475344352,16.989896535873413
0.6540253393450931,16.992440700531006
0.6540233586512996,16.99488353729248
0.6540214511824397,16.997418642044067
0.6540194712135999,16.999921798706055
0.654017564464782,17.002466440200806
0.6540155852204597,17.004915237426758
0.6540136791912432,17.007417917251587
0.6540117006710027,17.00992202758789
0.654009795360948,17.01248025894165
0.6540078175643537,17.014928102493286
0.6540059129730214,17.017447471618652
0.6540039358996382,17.019951105117798
0.6540020320265889,17.022465229034424
0.6540000556759823,17.02495002746582
0.6539981525207774,17.02745795249939
0.6539961768925129,17.029945135116577
0.6539942744547141,17.032498836517334
0.6539922995483575,17.034955263137817
0.653990397827527,17.03750705718994
0.6539884236426446,17.039989233016968
0.6539865226383446,17.042513847351074
0.6539845491745032,17.044997692108154
0.6539826488862964,17.047478199005127
0.653980676143063,17.049962997436523
0.6539787765705124,17.05251383781433
0.6539768045474543,17.05494785308838
0.6539749056901236,17.057469606399536
0.6539729343868087,17.05993342399597
0.6539710362442614,17.062467098236084
0.6539690656602578,17.064940214157104
0.6539671682320582,17.06744885444641
0.6539651983669342,17.06993055343628
0.653963301652647,17.072481632232666
0.6539613325059714,17.074930906295776
0.6539594365051613,17.077452421188354
0.6539574680765033,17.079949140548706
0.6539555727887355,17.08251643180847
0.6539536050776649,17.084996223449707
0.653951710502505,17.08749508857727
0.6539497435085911,17.08997416496277
0.6539478496456053,17.09251594543457
0.6539458833684186,17.09494185447693
0.653943990217173,17.097466707229614
0.6539420246562843,17.099917888641357
0.6539401322163455,17.10244584083557
0.6539381673713254,17.104965686798096
0.6539362756422605,17.107452154159546
0.6539343115126803,17.109918117523193
0.6539324204940569,17.112468004226685
0.6539304570794882,17.11489963531494
0.6539285667708737,17.11741876602173
0.6539266040708887,17.119876384735107
0.6539247144718514,17.122411251068115
0.653922752486022,17.12488317489624
0.6539208635961307,17.12737536430359
0.6539189023240298,17.129904985427856
0.6539170141428526,17.132451057434082
0.6539150535840533,17.13490080833435
0.65391316611116,17.13740611076355
0.6539112062652355,17.139889001846313
0.6539093195001953,17.1424298286438
0.6539073603667191,17.14489769935608
0.6539054743091021,17.147391319274902
0.6539035158876486,17.149876832962036
0.6539016305370248,17.15244221687317
0.6538996728271684,17.15491032600403
0.6538977881831083,17.1574285030365
0.6538958311844236,17.159894943237305
0.6538939472464983,17.162432432174683
0.6538919909585607,17.164891719818115
0.6538901077263414,17.16738724708557
0.653888152148726,17.169872760772705
0.6538862696217845,17.172417640686035
0.653884314754067,17.174859762191772
0.6538824329319755,17.177369117736816
0.6538804787737322,17.179837703704834
0.6538785976560625,17.18238067626953
0.6538766442068701,17.184869289398193
0.6538747637931951,17.187350273132324
0.6538728110526303,17.189828395843506
0.6538709313425232,17.192381858825684
0.6538689793101627,17.194810152053833
0.6538671003031971,17.197355270385742
0.6538651489786189,17.199835300445557
0.6538632706743681,17.202370405197144
0.6538613200571501,17.204843044281006
0.6538594424551882,17.20733904838562
0.6538574925449085,17.20980930328369
0.6538556156448103,17.212331533432007
0.6538536664410471,17.21477484703064
0.6538517902423874,17.217334747314453
0.6538498417447199,17.219800233840942
0.6538479662470735,17.222289562225342
0.653846018455081,17.224759817123413
0.6538441436580237,17.227283239364624
0.6538421965712857,17.22983741760254
0.6538403224743932,17.232356786727905
0.6538383760924894,17.234835624694824
0.6538365026953379,17.237387895584106
0.6538345570178489,17.23986053466797
0.6538326843200147,17.242356300354004
0.6538307393465211,17.24483823776245
0.6538288673475815,17.247341632843018
0.6538269230776639,17.249881982803345
0.653825051777196,17.252420663833618
0.6538231082104359,17.254886388778687
0.6538212376080172,17.257423400878906
0.6538192947439961,17.259913444519043
0.6538174248392047,17.262415409088135
0.6538154826775047,17.264886617660522
0.6538136134699186,17.267393350601196
0.6538116720101218,17.26988172531128
0.6538098034993199,17.272392511367798
0.6538078627410091,17.27488112449646
0.6538059949265702,17.27743697166443
0.6538040548693285,17.279911279678345
0.6538021877508318,17.28241491317749
0.6538002483942421,17.284892320632935
0.6537983819712676,17.287415266036987
0.6537964433149137,17.28990888595581
0.6537945775870412,17.292455434799194
0.6537926396305075,17.294915199279785
0.653790774597317,17.29747462272644
0.6537888373401874,17.299933433532715
0.6537869730012602,17.302428245544434
0.6537850364431192,17.304901838302612
0.6537831727980362,17.307414293289185
0.653781236938469,17.309915781021118
0.6537793739868114,17.312400817871094
0.6537774388254035,17.314882278442383
0.6537755765667529,17.31745743751526
0.6537736421030897,17.319923639297485
0.6537717805370284,17.322427988052368
0.6537698467706962,17.3248872756958
0.6537679858968063,17.327413320541382
0.6537660528273913,17.329960584640503
0.6537641926452558,17.33249068260193
0.6537622602723446,17.334949493408203
0.6537604007815465,17.337515115737915
0.6537584691047261,17.33998155593872
0.6537566103048488,17.342475652694702
0.6537546793237068,17.344955444335938
0.6537528212143341,17.34748363494873
0.653750890928458,17.349953651428223
0.6537490335091737,17.352463006973267
0.6537471039181514,17.35491442680359
0.6537452471885403,17.35745882987976
0.6537433182919603,17.35992407798767
0.6537414622516071,17.362446069717407
0.6537395340490582,17.36493754386902
0.6537376786975478,17.367440462112427
0.6537357511886188,17.36990261077881
0.6537338965255369,17.372419118881226
0.6537319697098172,17.374878644943237
0.6537301157347495,17.377431392669678
0.6537281896118287,17.379907608032227
0.6537263363243615,17.382407903671265
0.6537244108938296,17.384889125823975
0.653722558293549,17.387399435043335
0.6537206335549965,17.389880180358887
0.6537187816414897,17.39241623878479
0.653716857594507,17.394861459732056
0.6537150063673609,17.397411584854126
0.6537130830115393,17.39985418319702
0.6537112324703415,17.402356147766113
0.6537093098052721,17.40486454963684
0.6537074599496102,17.407367706298828
0.653705537974885,17.409851789474487
0.6537036888043471,17.412376880645752
0.6537017675195579,17.4148268699646
0.6536999190337327,17.417376279830933
0.6536979984384717,17.419821977615356
0.653696150636948,17.422335863113403
0.6536942307308079,17.424798727035522
0.6536923836131749,17.42731261253357
0.6536904643957486,17.429797172546387
0.6536886179615958,17.432336568832397
0.6536866994324767,17.434821844100952
0.6536848536813938,17.437362909317017
0.6536829358401756,17.439826488494873
0.6536810907717526,17.44234037399292
0.6536791736180294,17.444790363311768
0.653677329231857,17.447322607040405
0.6536754127652228,17.449799299240112
0.6536735690608916,17.452329635620117
0.6536716532809411,17.45478653907776
0.6536698102580426,17.45734405517578
0.6536678951643706,17.459830045700073
0.6536660528224963,17.46234393119812
0.6536641384146983,17.464805364608765
0.6536622967534396,17.46733784675598
0.6536603830311111,17.469831943511963
0.6536585420500606,17.472355127334595
0.6536566290127973,17.47480583190918
0.6536547887115473,17.477363348007202
0.6536528763589458,17.47983694076538
0.6536510367370888,17.482340097427368
0.6536491250687455,17.4847891330719
0.6536472861258751,17.487329959869385
0.653645375141387,17.489860773086548
0.6536435368770964,17.492387533187866
0.6536416265760606,17.494865655899048
0.6536397889899438,17.497432947158813
0.6536378793719577,17.49992847442627
0.6536360424636086,17.50244903564453
0.6536341335282705,17.5049889087677
0.6536322972972837,17.507521629333496
0.6536303890441916,17.510020971298218
0.6536285534901617,17.512572765350342
0.6536266459189141,17.515023946762085
0.6536248110414363,17.517597198486328
0.6536229041516319,17.52006220817566
0.6536210699503018,17.52259135246277
0.6536191637415398,17.525086164474487
0.6536173302159531,17.52765440940857
0.6536154246878331,17.530160903930664
0.653613591837586,17.532680988311768
0.6536116869897075,17.535123109817505
0.6536098548143964,17.537642240524292
0.6536079506463599,17.540096044540405
0.6536061191455813,17.54263472557068
0.6536042156569871,17.54511022567749
0.6536023848303383,17.54763126373291
0.6536004820207871,17.55012845993042
0.6535986518678655,17.55267095565796
0.6535967497369584,17.55512547492981
0.6535949202573615,17.55763816833496
0.6535930188047,17.560110092163086
0.6535911899980262,17.562625885009766
0.653589289223212,17.5650954246521
0.6535874610890596,17.56760287284851
0.6535855609916946,17.570096969604492
0.6535837335296621,17.572630405426025
0.6535818341093489,17.575069427490234
0.6535800073190355,17.577589750289917
0.6535781085753767,17.58006477355957
0.6535762824563817,17.58258557319641
0.6535743843889802,17.58505415916443
0.6535725589409034,17.58756732940674
0.6535706615493624,17.590054988861084
0.6535688367718037,17.59258794784546
0.6535669400557271,17.595030069351196
0.6535651159482869,17.597558736801147
0.6535632199072786,17.600024938583374
0.6535613964695575,17.602542638778687
0.6535595011032216,17.605015993118286
0.6535576783348206,17.607550621032715
0.653555783642762,17.610040187835693
0.6535539615432824,17.612566709518433
0.6535520675251058,17.61502957344055
0.653550246094149,17.617607831954956
0.6535483527494595,17.62007236480713
0.6535465319866279,17.62260937690735
0.6535446393150312,17.625093460083008
0.6535428192199267,17.62764883041382
0.6535409272210289,17.63012957572937
0.6535391077932541,17.632782220840454
0.6535372164666607,17.63525152206421
0.6535353977058188,17.637824535369873
0.6535335070511369,17.640300512313843
0.6535316889568308,17.642874717712402
0.6535297989736668,17.645360708236694
0.6535279815455002,17.64790630340576
0.6535260922334617,17.650368213653564
0.6535242754710382,17.652889490127563
0.6535223868297322,17.655340671539307
0.6535205707326563,17.657910585403442
0.6535186827616908,17.660381317138672
0.6535168673295668,17.66291356086731
0.6535149800285497,17.665380716323853
0.6535131652609827,17.66799807548523
0.6535112786295223,17.670495986938477
0.6535094645261172,17.673036575317383
0.6535075785638222,17.675503730773926
0.6535057651241846,17.678112983703613
0.653503879830664,17.680602550506592
0.6535020670543996,17.683119773864746
0.6535001824292629,17.685598611831665
0.6534983703159777,17.68815779685974
0.6534964863588343,17.690627813339233
0.6534946749081348,17.693167448043823
0.6534927916185947,17.69564414024353
0.6534909808300879,17.69822072982788
0.6534890982077612,17.700711965560913
0.6534872880810537,17.703237771987915
0.6534854061255512,17.70574450492859
0.6534835966602507,17.708306550979614
0.653481715371183,17.710765838623047
0.6534799065668969,17.713299989700317
0.6534780259438755,17.715813875198364
0.6534762178002119,17.71836280822754
0.6534743378428481,17.720832586288452
0.6534725303594152,17.72333335876465
0.6534706510673209,17.725844621658325
0.6534688442437275,17.728421926498413
0.6534669656165147,17.730887174606323
0.6534651594523697,17.73342752456665
0.6534632814896506,17.73590397834778
0.6534614759845633,17.738441467285156
0.6534595986859509,17.74092984199524
0.6534577938395307,17.74343967437744
0.653455917204638,17.7459397315979
0.6534541130164948,17.74849796295166
0.6534522370449352,17.750950813293457
0.6534504335146792,17.75349235534668
0.6534485582060662,17.755981922149658
0.653446755333308,17.758524894714355
0.6534448806872556,17.760994911193848
0.6534430784716061,17.763503074645996
0.6534412044877284,17.76600742340088
0.6534394029287987,17.768558263778687
0.6534375296067103,17.771023511886597
0.6534357287041117,17.77357006072998
0.6534338560434275,17.776029586791992
0.6534320557967719,17.778571605682373
0.6534301837971075,17.78102684020996
0.6534283842060066,17.783558130264282
0.653426512866977,17.786107063293457
0.6534247139310438,17.788800954818726
0.6534228432522646,17.79131293296814
0.6534210449711115,17.793910264968872
0.6534191749521994,17.796406269073486
0.6534173773254393,17.798961639404297
0.6534155079660102,17.80146050453186
0.6534137109932564,17.80398154258728
0.6534118422929273,17.80644655227661
0.6534100459737936,17.808997631072998
0.6534081779321814,17.811468362808228
0.6534063822662816,17.814019680023193
0.6534045148830037,17.816494464874268
0.6534027198699518,17.81902551651001
0.6534008531446259,17.821498155593872
0.6533990587840368,17.824039459228516
0.6533971927162805,17.82653832435608
0.653395399007769,17.829146146774292
0.6533935335972008,17.831730127334595
0.653391740540382,17.834383726119995
0.6533898757866203,17.83687925338745
0.6533880833811098,17.839436769485474
0.6533862192837735,17.84197473526001
0.6533844275291867,17.844507455825806
0.653382564087895,17.84697675704956
0.6533807729838483,17.849523782730103
0.6533789101982204,17.851998567581177
0.6533771197443304,17.854543209075928
0.6533752576139862,17.857023239135742
0.6533734678098693,17.859532117843628
0.6533716063344286,17.862030744552612
0.6533698171797019,17.86457347869873
0.6533679563587855,17.867021322250366
0.6533661678530661,17.86957359313965
0.6533643076862943,17.872058868408203
0.6533625198292002,17.874616384506226
0.653360660316194,17.87715458869934
0.6533588731073428,17.879837036132812
0.6533570142477234,17.88239026069641
0.6533552276867337,17.884942770004272
0.6533533694801228,17.887389421463013
0.6533515835666127,17.889949560165405
0.653349726012632,17.892417907714844
0.6533479407462206,17.894946336746216
0.6533460838444923,17.8974130153656
0.6533442992247988,17.90008854866028
0.6533424429749453,17.90255904197693
0.653340659001589,17.90510869026184
0.653338803403233,17.90756344795227
0.6533370200758337,17.910109043121338
0.6533351651285985,17.912578344345093
0.6533333824467761,17.915114641189575
0.6533315281502847,17.917579889297485
0.6533297461136599,17.92012119293213
0.6533278924675361,17.922627449035645
0.6533261110757294,17.925235271453857
0.653324258079597,17.927748680114746
0.6533224773322295,17.9302716255188
0.6533206249857129,17.932756185531616
0.6533188448824055,17.935269117355347
0.6533169931851291,17.937760829925537
0.6533152137255037,17.940295457839966
0.6533133626770925,17.942763805389404
0.6533115838607707,17.945343732833862
0.6533097334608496,17.947831630706787
0.653307955287454,17.950376272201538
0.6533061055356486,17.9528865814209
0.6533043280048013,17.955427408218384
0.6533024789007372,17.9579119682312
0.653300702012061,17.960434913635254
0.6532988535553643,17.96290922164917
0.6532970773084826,17.965476274490356
0.6532952294987793,17.967972993850708
0.6532934538933153,17.970512628555298
0.6532916067302321,17.97302770614624
0.6532898317658095,17.975600242614746
0.6532879852489736,17.97809624671936
0.6532862109252161,17.980619430541992
0.6532843650542545,17.983067750930786
0.6532825913707866,17.985591650009155
0.6532807461453269,17.988056898117065
0.6532789731017732,17.9905846118927
0.653277128521443,17.993064880371094
0.6532753561174284,17.99560546875
0.6532735121818558,17.99808430671692
0.6532717404170054,18.000613927841187
0.6532698971258187,18.003073692321777
0.653268125999758,18.00559902191162
0.653266283352586,18.00808095932007
0.6532645128649408,18.010603427886963
0.6532626708614124,18.01309299468994
0.6532609010118087,18.01564908027649
0.6532590596515531,18.01815390586853
0.6532572904396172,18.020727396011353
0.6532554497222641,18.023220539093018
0.6532536811476227,18.02582859992981
0.6532518410728017,18.028307676315308
0.653250073135082,18.030805826187134
0.6532482337024232,18.033297777175903
0.6532464664012523,18.0359206199646
0.6532446276103862,18.03840732574463
0.6532428609453914,18.04095768928528
0.6532410227959488,18.043415069580078
0.6532392567667582,18.045976400375366
0.65323741925837,18.04845428466797
0.6532356538646118,18.05096960067749
0.6532338169969091,18.053425788879395
0.6532320522382118,18.055988788604736
0.6532302160108264,18.058428287506104
0.6532284518868183,18.060933113098145
0.6532266162993821,18.063395977020264
0.6532248528096926,18.065955638885498
0.6532230178618376,18.068461418151855
0.6532212550060958,18.070976734161377
0.6532194206974544,18.073503971099854
0.6532176584752903,18.07609796524048
0.6532158248054952,18.07855463027954
0.6532140632165384,18.08106827735901
0.6532122301852228,18.083510875701904
0.6532104692291035,18.086072206497192
0.6532086368359007,18.08854651451111
0.6532068765122494,18.091052770614624
0.6532050447567929,18.093520164489746
0.6532032850652404,18.09609317779541
0.653201453947164,18.098562717437744
0.6531996948873416,18.10107922554016
0.6531978644062796,18.103525638580322
0.6531961059778183,18.106069326400757
0.6531942761334051,18.108545780181885
0.653192518335937,18.11104702949524
0.6531906891278072,18.113519430160522
0.6531889319609638,18.116063833236694
0.6531871033887529,18.118516445159912
0.6531853468521667,18.121046781539917
0.6531835189155095,18.12349224090576
0.6531817630088129,18.126036882400513
0.6531799357073452,18.12848424911499
0.6531781804301713,18.13100028038025
0.6531763537635289,18.133472442626953
0.6531745991155107,18.136033058166504
0.65317277308333,18.13848114013672
0.6531710190641006,18.141005277633667
0.6531691936660179,18.143454790115356
0.6531674402752115,18.145995140075684
0.6531656155108635,18.148465156555176
0.6531638627481139,18.150997161865234
0.6531620386171376,18.153465509414673
0.6531602864820789,18.156261920928955
0.6531584629841118,18.158735275268555
0.6531567114763789,18.16130256652832
0.6531548886110583,18.163750886917114
0.6531531377302857,18.16625738143921
0.6531513154972497,18.16873002052307
0.6531495652430729,18.171255826950073
0.6531477436419596,18.17375659942627
0.653145994014014,18.176295518875122
0.6531441730444618,18.178736686706543
0.6531424240423828,18.181280612945557
0.6531406037040306,18.183735609054565
0.6531388553274544,18.186230659484863
0.6531370356199411,18.188692569732666
0.653135287868504,18.19122862815857
0.653133468791469,18.193708658218384
0.6531317216648076,18.19623112678528
0.6531299032178901,18.19866132736206
0.6531281567156415,18.201207399368286
0.6531263388984817,18.203660249710083
0.6531245930202827,18.20617437362671
0.6531227758325207,18.208658933639526
0.6531210305780089,18.21117377281189
0.6531192140192851,18.213656663894653
0.6531174693880981,18.21618413925171
0.6531156534580532,18.21863603591919
0.6531139094498292,18.22118639945984
0.6531120941481043,18.223642110824585
0.6531103507624814,18.22616982460022
0.6531085360887178,18.228636503219604
0.6531067933253346,18.231173992156982
0.6531049792791737,18.233649015426636
0.6531032371376693,18.23618769645691
0.6531014237187527,18.238640546798706
0.6530996821987662,18.241190671920776
0.6530978694067363,18.24363112449646
0.6530961285079071,18.24617838859558
0.6530943163424061,18.24866032600403
0.6530925760643741,18.251195192337036
0.653090764525045,18.25409960746765
0.6530890248674498,18.2566499710083
0.6530872139539351,18.259122848510742
0.6530854749164173,18.26167583465576
0.6530836646283606,18.26415991783142
0.6530819262105607,18.266672611236572
0.6530801165476052,18.2691433429718
0.6530783787491641,18.271700382232666
0.6530765697109538,18.274158716201782
0.6530748325315126,18.27670454978943
0.6530730241176916,18.27918004989624
0.6530712875568917,18.2817280292511
0.6530694797671039,18.284196615219116
0.6530677438245873,18.286714553833008
0.6530659366584778,18.289175271987915
0.6530642013338861,18.291725635528564
0.6530623947910995,18.29418683052063
0.6530606600840752,18.29672932624817
0.6530588541642568,18.299169778823853
0.6530571200744422,18.30171036720276
0.6530553147772375,18.304180145263672
0.6530535813042757,18.30669116973877
0.6530517766293303,18.30916404724121
0.6530500437728641,18.311708211898804
0.6530482397198241,18.3141610622406
0.6530465074794972,18.3166925907135
0.6530447040480089,18.319133281707764
0.6530429724234649,18.321670532226562
0.6530411696131747,18.324150323867798
0.6530394386040576,18.32665228843689
0.6530376364146121,18.329145193099976
0.6530359060205662,18.331698894500732
0.6530341044516128,18.33415126800537
0.6530323746722825,18.33666181564331
0.6530305737234686,18.33911395072937
0.6530288445584984,18.341652154922485
0.6530270442294716,18.344115018844604
0.653025315678507,18.346629858016968
0.6530235159689153,18.34911012649536
0.6530217880316015,18.351644277572632
0.6530199889410929,18.354113578796387
0.6530182616170757,18.356632232666016
0.6530164631452986,18.35906481742859
0.6530147364342236,18.361596822738647
0.653012938580827,18.364065408706665
0.6530112124823406,18.366562128067017
0.6530094152469735,18.369060516357422
0.653007689760722,18.371591806411743
0.6530058931430335,18.3740553855896
0.6530041682686638,18.376579999923706
0.6530023722683036,18.379036903381348
0.6530006480054626,18.381585836410522
0.6529988526220804,18.38405132293701
0.6529971289704155,18.386555433273315
0.6529953342036615,18.38904643058777
0.6529936111628202,18.391582489013672
0.6529918170123447,18.394057273864746
0.652990094581975,18.3965744972229
0.6529883010474287,18.399024963378906
0.6529865792271785,18.401560068130493
0.6529847863082123,18.404026985168457
0.6529830650977301,18.40652847290039
0.652981272793995,18.40901255607605
0.6529795521929296,18.41153335571289
0.6529777605040774,18.414302349090576
0.6529760405120775,18.416841983795166
0.6529742494377597,18.419299125671387
0.6529725300544746,18.421843767166138
0.6529707395943435,18.424320220947266
0.6529690208194228,18.4268217086792
0.6529672309731303,18.42930507659912
0.6529655128062236,18.431856155395508
0.6529637235734224,18.43429160118103
0.6529620060141799,18.43683409690857
0.6529602173945227,18.439282417297363
0.6529585004425948,18.441831827163696
0.6529567124357347,18.44429874420166
0.6529549960907718,18.446796894073486
0.6529532086963624,18.449291944503784
0.6529514929580155,18.451881885528564
0.6529497061757099,18.454312801361084
0.6529479910436301,18.4568829536438
0.6529462048730827,18.459338665008545
0.6529444903469214,18.46192979812622
0.6529427047877862,18.46440029144287
0.6529409908671948,18.46689772605896
0.6529392059191262,18.469382524490356
0.6529374926037572,18.471941709518433
0.6529357082664098,18.474379777908325
0.652933995555915,18.47692370414734
0.6529322118289438,18.479360818862915
0.6529304997229759,18.481911420822144
0.652928716606036,18.484366416931152
0.6529270051042478,18.486898183822632
0.6529252225969949,18.489387035369873
0.6529235116990393,18.49191951751709
0.6529217298011292,18.494378566741943
0.6529200195066595,18.496928215026855
0.6529182382177479,18.499382257461548
0.652916528526418,18.501906394958496
0.6529147478461613,18.504374742507935
0.6529130387576247,18.506892204284668
0.6529112586856798,18.5093731880188
0.6529095501995906,18.511909008026123
0.6529077707356139,18.514351844787598
0.6529060628516268,18.51692008972168
0.6529042839952753,18.519375801086426
0.652902576713045,18.521905422210693
0.6529007984639763,18.524365425109863
0.6528990917831572,18.526894569396973
0.6528973141410291,18.529350996017456
0.6528956080612769,18.531906127929688
0.6528938310257469,18.53435444831848
0.6528921255467169,18.536906242370605
0.6528903491174434,18.539342164993286
0.6528886442387913,18.5418803691864
0.6528868684154324,18.544358015060425
0.6528851641368144,18.54693579673767
0.652883388919029,18.549410581588745
0.6528816852401012,18.55195140838623
0.6528799106275481,18.554394721984863
0.6528782075479671,18.556941747665405
0.6528764335403057,18.559385299682617
0.6528747310597283,18.561954736709595
0.6528729576566178,18.56443214416504
0.6528712557747011,18.56697154045105
0.6528694829758015,18.569457530975342
0.6528677816922026,18.571990966796875
0.6528660094971737,18.574445486068726
0.6528643088115503,18.576993465423584
0.6528625372200525,18.579425573349
0.6528608371320629,18.581963300704956
0.6528590661437564,18.584442615509033
0.6528573666530583,18.586982250213623
0.6528555962676041,18.589445114135742
0.6528538973738561,18.591967344284058
0.6528521275909152,18.59440541267395
0.6528504292937758,18.596972465515137
0.6528486601130096,18.599400281906128
0.6528469624121379,18.60194206237793
0.6528451938332077,18.60442018508911
0.6528434967282628,18.60693383216858
0.6528417287508306,18.609398365020752
0.6528400322414721,18.61191439628601
0.6528382648651999,18.614375591278076
0.6528365689510875,18.616914987564087
0.6528348021756376,18.61935782432556
0.6528331068564311,18.621906042099
0.6528313406814663,18.62439203262329
0.6528296459568264,18.626939296722412
0.652827880382009,18.629408836364746
0.6528261862515959,18.631920099258423
0.6528244212765897,18.634451866149902
0.6528227277400641,18.636998891830444
0.6528209633645322,18.63943886756897
0.6528192704215553,18.641968965530396
0.652817506645161,18.644444465637207
0.6528158142953944,18.64698052406311
0.6528140511178019,18.649426698684692
0.6528123593609068,18.651957511901855
0.6528105967817802,18.6543972492218
0.6528089056174186,18.65693998336792
0.6528071436364223,18.659385681152344
0.6528054530642562,18.66194486618042
0.652803691681055,18.664412021636963
0.6528020017007466,18.66693615913391
0.6528002409150054,18.669400215148926
0.6527985515262178,18.671971559524536
0.6527967913376016,18.67439889907837
0.6527951025399973,18.676936864852905
0.6527933429481716,18.679389476776123
0.6527916547414139,18.681943893432617
0.6527898957460443,18.68441605567932
0.6527882081297967,18.68693470954895
0.6527864497305493,18.689398765563965
0.6527847627044752,18.691930532455444
0.6527830049010163,18.69436740875244
0.6527813184647798,18.696964979171753
0.6527795612567755,18.699431657791138
0.652777875410041,18.702003955841064
0.6527761187971582,18.7044837474823
0.6527744335395899,18.706992626190186
0.6527726775214957,18.709456205368042
0.6527709928527583,18.711991786956787
0.6527692374291199,18.714422702789307
0.6527675533488784,18.716944932937622
0.6527657985193632,18.71938943862915
0.6527641150272827,18.721966981887817
0.6527623607915587,18.724445104599
0.6527606778873049,18.72697925567627
0.6527589242450395,18.729446411132812
0.6527572419282781,18.732028245925903
0.65275548887914,18.734468936920166
0.6527538071495371,18.737006902694702
0.6527520546931947,18.73947548866272
0.6527503735504165,18.74202275276184
0.6527486216865386,18.744491815567017
0.6527469411302513,18.74698758125305
0.6527451898585069,18.749470472335815
0.6527435098883777,18.752032995224
0.652741759208436,18.75447964668274
0.6527400798241318,18.75700855255127
0.6527383297356624,18.7594633102417
0.6527366509368505,18.762026071548462
0.6527349014395232,18.76452136039734
0.652733223225871,18.767056465148926
0.6527314743193556,18.769545555114746
0.6527297966905314,18.772125482559204
0.652728048374498,18.77457356452942
0.6527263713301695,18.77711534500122
0.6527246236042892,18.779573917388916
0.6527229471441246,18.782150506973267
0.6527212000080679,18.78462290763855
0.6527195241317361,18.787129640579224
0.6527177775851739,18.789591312408447
0.6527161022923436,18.792153120040894
0.6527143563349472,18.794594764709473
0.6527126816252874,18.797116994857788
0.6527109362567287,18.79956555366516
0.6527092621299088,18.802101373672485
0.6527075173498592,18.804579257965088
0.6527058438055487,18.807100296020508
0.6527040996136805,18.809566497802734
0.6527024266515493,18.81208348274231
0.6527006830475347,18.81452703475952
0.652699010667253,18.817087411880493
0.6526972676507644,18.819523334503174
0.6526955958520027,18.822059869766235
0.6526938534227127,18.824535369873047
0.6526921822051416,18.827054500579834
0.6526904403627236,18.829538345336914
0.6526887697260135,18.832065105438232
0.6526870284701408,18.834526300430298
0.6526853584139634,18.83709454536438
0.6526836177443094,18.839542150497437
0.6526819482683357,18.842098236083984
0.6526802081845742,18.84457039833069
0.652678539288476,18.847083568572998
0.6526767997902809,18.849541664123535
0.65267513147373,18.852069854736328
0.652673392560776,18.854520559310913
0.6526717248234445,18.85707926750183
0.6526699864954056,18.85952138900757
0.6526683193369661,18.862038373947144
0.6526665815935173,18.864509105682373
0.6526649150136423,18.867036819458008
0.6526631778544588,18.869510889053345
0.6526615118528212,18.872050285339355
0.6526597752775781,18.874500274658203
0.6526581098538511,18.877049207687378
0.6526563738622237,18.8794846534729
0.6526547090160806,18.882020950317383
0.6526529736077451,18.88450336456299
0.6526513093388596,18.88704228401184
0.6526495745134917,18.889496564865112
0.6526479108215378,18.892033576965332
0.6526461765788139,18.894480228424072
0.6526445134634655,18.897047519683838
0.6526427798030623,18.899497747421265
0.6526411172639939,18.902039527893066
0.6526393841855876,18.904513597488403
0.6526377222224742,18.907033443450928
0.6526359897257422,18.90950298309326
0.6526343283382582,18.91203546524048
0.6526325964228777,18.914475917816162
0.6526309356106985,18.917041063308716
0.6526292042763471,18.919483423233032
0.652627544039148,18.922025203704834
0.6526258132855032,18.92449975013733
0.6526241536229598,18.927055835723877
0.6526224234496998,18.929527044296265
0.6526207643614881,18.93206477165222
0.652619034768291,18.93451762199402
0.6526173762540871,18.937063932418823
0.6526156472406315,18.939526557922363
0.6526139893001118,18.942069053649902
0.6526122608660763,18.94453501701355
0.6526106034989175,18.94705867767334
0.652608875643981,18.949541807174683
0.65260721884986,18.95207452774048
0.6526054915737015,18.954521417617798
0.6526038353522956,18.957075595855713
0.652602108654595,18.959510326385498
0.6526004530055811,18.962056875228882
0.6525987268860179,18.96453332901001
0.6525970718090741,18.967053174972534
0.6525953462673283,18.96953320503235
0.6525936917621321,18.97205376625061
0.6525919667978839,18.97449231147766
0.6525903128641137,18.977049112319946
0.6525885884770434,18.97949528694153
0.6525869351143774,18.982013702392578
0.6525852113041657,18.9844970703125
0.6525835585122827,18.987019777297974
0.6525818352786105,18.989529371261597
0.6525801830571892,18.99207305908203
0.6525784603997377,18.994510889053345
0.6525768087484575,18.99707269668579
0.6525750866669079,18.999533653259277
0.6525734355854478,19.00207757949829
0.6525717140794818,19.004558563232422
0.6525700635675217,19.007084369659424
0.6525683426368214,19.009576082229614
0.6525666926940409,19.012107610702515
0.652564972338288,19.014562129974365
0.6525633229643675,19.017142057418823
0.6525616031832446,19.01960253715515
0.6525599543778642,19.02213454246521
0.652558235171054,19.024596452713013
0.6525565869338943,19.027106523513794
0.6525548683010797,19.029578924179077
0.6525532206318213,19.032127141952515
0.6525515025726853,19.034566640853882
0.6525498554710095,19.037079572677612
0.6525481379852353,19.039506435394287
0.6525464914508236,19.042032480239868
0.6525447745380946,19.04451608657837
0.6525431285706282,19.047057151794434
0.6525414122306286,19.04953908920288
0.6525397668297896,19.0520658493042
0.6525380510622031,19.05451250076294
0.6525364062276735,19.057031631469727
0.6525346910321843,19.059476852416992
0.6525330467636463,19.062008380889893
0.6525313321399394,19.06448745727539
0.6525296884370755,19.067005157470703
0.6525279743848351,19.069494485855103
0.6525263312473283,19.072052240371704
0.6525246177662398,19.074512720108032
0.6525229751937726,19.077033281326294
0.652521262283521,19.07947874069214
0.6525196202757773,19.08201241493225
0.6525179079360481,19.0844829082489
0.6525162664927109,19.08699321746826
0.65251455472319,19.089467525482178
0.6525129138439432,19.092011213302612
0.6525112026443163,19.094476461410522
0.6525095623288439,19.097003698349
0.6525078516987973,19.099453449249268
0.6525062119467836,19.102007150650024
0.6525045018860038,19.104477882385254
0.652502862697133,19.106993198394775
0.6525011532053064,19.10947585105896
0.6524995145792635,19.111998319625854
0.6524978056560772,19.114463329315186
0.6524961675925469,19.11702036857605
0.652494459237688,19.119468450546265
0.6524928217363558,19.122003316879272
0.6524911139495115,19.124476194381714
0.6524894770100625,19.127002477645874
0.6524877697909205,19.129488468170166
0.6524861334130407,19.132016897201538
0.6524844267612889,19.134477138519287
0.6524827909446638,19.137049913406372
0.6524810848599902,19.139509677886963
0.6524794496043061,19.14204239845276
0.652477744086399,19.144510507583618
0.6524761093913425,19.147039890289307
0.6524744044398905,19.149508714675903
0.6524727703051479,19.152007818222046
0.6524710659198397,19.15447497367859
0.6524694323450981,19.157028913497925
0.6524677285256226,19.159480810165405
0.652466095510569,19.16201615333557
0.6524643922566157,19.164496421813965
0.6524627598009373,19.16702127456665
0.6524610571121956,19.169491291046143
0.6524594252155802,19.1720073223114
0.6524577230917395,19.17447805404663
0.652456091753875,19.17704200744629
0.6524543901946257,19.179492473602295
0.6524527594151998,19.18202042579651
0.6524510584202319,19.184483766555786
0.6524494281989329,19.187015771865845
0.6524477277679368,19.1894793510437
0.6524460981044534,19.192009449005127
0.6524443982371197,19.1944682598114
0.6524427691311407,19.19703197479248
0.6524410698271604,19.199463844299316
0.6524394412783747,19.201993227005005
0.6524377425374389,19.204472064971924
0.6524361145455357,19.20699167251587
0.6524344163673356,19.209458351135254
0.6524327889320043,19.21202254295349
0.6524310913162317,19.214497089385986
0.6524294644371621,19.217066526412964
0.6524277673835085,19.219507932662964
0.6524261410603905,19.222026586532593
0.6524244445685483,19.224512815475464
0.6524228188010722,19.227035999298096
0.6524211228707334,19.229499101638794
0.6524194976585895,19.232025146484375
0.6524178022894467,19.234504461288452
0.6524161776323256,19.237057209014893
0.6524144828240714,19.239490509033203
0.6524128587216642,19.242024421691895
0.6524111644739917,19.24451494216919
0.6524095409259891,19.247043132781982
0.6524078472385917,19.249499797821045
0.6524062242446854,19.252029418945312
0.652404531117256,19.25450563430786
0.6524029086771376,19.25706386566162
0.6524012161093702,19.25950789451599
0.6523995942227314,19.262036561965942
0.6523979022143198,19.26451539993286
0.6523962808808526,19.26704239845276
0.6523945894314911,19.26950764656067
0.6523929686508877,19.27202796936035
0.6523912777602704,19.27446746826172
0.6523896575322236,19.27706742286682
0.6523879672000451,19.27950358390808
0.6523863475242474,19.282042741775513
0.6523846577502027,19.28451943397522
0.6523830386263472,19.28705358505249
0.6523813494101309,19.289510488510132
0.6523797308379109,19.29204273223877
0.6523780421792187,19.294486045837402
0.6523764241583274,19.297032833099365
0.6523747360568548,19.299476861953735
0.6523731185869858,19.30201530456543
0.6523714310424286,19.304476499557495
0.652369814123276,19.30700135231018
0.6523681271353295,19.30949854850769
0.6523665107665877,19.31206703186035
0.6523648243349486,19.31451725959778
0.6523632085163115,19.317055225372314
0.6523615226406762,19.31950283050537
0.6523599073718385,19.32206082344055
0.6523582220519036,19.324517250061035
0.6523566073325603,19.327040672302246
0.6523549225680225,19.32951807975769
0.6523533083978686,19.332070112228394
0.6523516241884252,19.334511280059814
0.652350010567156,19.337051153182983
0.6523483269125041,19.339499473571777
0.6523467138398151,19.34205722808838
0.6523450307396523,19.344523429870605
0.6523434182152393,19.34704041481018
0.6523417356692635,19.349523305892944
0.6523401236928223,19.352043867111206
0.6523384417007312,19.35448956489563
0.6523368302719584,19.357038974761963
0.6523351488334503,19.359487295150757
0.6523335379520421,19.362013339996338
0.6523318570668156,19.3644859790802
0.6523302467324688,19.367024421691895
0.6523285664002224,19.369503498077393
0.6523269566126336,19.37203049659729
0.6523252768330664,19.374484300613403
0.6523236675919329,19.37702202796936
0.6523219883647439,19.379466772079468
0.6523203796697631,19.38200545310974
0.6523187009946515,19.384469509124756
0.6523170928455211,19.387016534805298
0.6523154147221867,19.389463901519775
0.6523138071186042,19.39199924468994
0.6523121295467468,19.394455194473267
0.6523105224884105,19.397012948989868
0.6523088454677298,19.399454355239868
0.6523072389543378,19.40201473236084
0.6523055624845344,19.404489040374756
0.6523039565157854,19.40700912475586
0.6523022805965595,19.40948486328125
0.6523006751721522,19.412035942077637
0.6522989998032046,19.414475440979004
0.6522973949228377,19.417020320892334
0.6522957201038694,19.41943621635437
0.6522941157672423,19.421988010406494
0.6522924414979543,19.42445397377014
0.6522908377047663,19.426965475082397
0.65228916398486,19.4294331073761
0.6522875607348108,19.431981563568115
0.6522858875639878,19.434436559677124
0.6522842848567771,19.436983585357666
0.6522826122347394,19.4394474029541
0.6522810100700676,19.442004203796387
0.6522793379965167,19.44447612762451
0.6522777363740838,19.446977138519287
0.6522760648487224,19.449430227279663
0.6522744637682291,19.452030420303345
0.6522727927907594,19.45447874069214
0.6522711922519066,19.45699381828308
0.6522695218220314,19.459455013275146
0.6522679218245199,19.462007761001587
0.6522662519419421,19.46446466445923
0.6522646524854732,19.46696710586548
0.652262983149896,19.469431400299072
0.6522613842341707,19.47196650505066
0.6522597154452975,19.474416255950928
0.652258117070018,19.47695231437683
0.6522564488275523,19.47941827774048
0.6522548509924202,19.48195767402649
0.6522531832960659,19.484418869018555
0.6522515860007834,19.486942052841187
0.6522499188502443,19.489405870437622
0.6522483220945138,19.491955995559692
0.652246655489494,19.494405031204224
0.6522450592730181,19.496949434280396
0.6522433932132224,19.49942398071289
0.6522417975357038,19.50195050239563
0.6522401320208369,19.50441551208496
0.6522385368819784,19.50694251060486
0.6522368719117448,19.5094153881073
0.65223527731125,19.51195764541626
0.6522336128853553,19.514406442642212
0.6522320188229275,19.51694965362549
0.6522303549410767,19.51941156387329
0.6522287614164194,19.521952867507935
0.6522270980783181,19.52441167831421
0.6522255050911353,19.526944637298584
0.6522238422964897,19.52940821647644
0.6522222498464855,19.53192949295044
0.652220587595001,19.534392833709717
0.6522189956818797,19.536943197250366
0.6522173339732629,19.53938055038452
0.6522157425967291,19.541932344436646
0.6522140814306862,19.54439902305603
0.6522124905904447,19.54693579673767
0.6522108299666824,19.54940414428711
0.6522092396624385,19.551972150802612
0.6522075795806636,19.554418802261353
0.652205989812122,19.556957960128784
0.6522043302720417,19.559401988983154
0.6522027410389082,19.561938762664795
0.6522010820402298,19.564404010772705
0.6521994933422097,19.566941022872925
0.6521978348846408,19.569420099258423
0.6521962467214404,19.571950674057007
0.6521945888046885,19.5744047164917
0.6521930011760136,19.57696270942688
0.6521913437997868,19.579415798187256
0.6521897567053441,19.58194923400879
0.6521880998693504,19.584421396255493
0.6521865133088461,19.58696436882019
0.6521848570127942,19.589428901672363
0.6521832709859352,19.59195613861084
0.6521816152295333,19.594416856765747
0.6521800297360266,19.596991062164307
0.6521783745189839,19.599467754364014
0.6521767895585365,19.601999282836914
0.6521751348805618,19.60446572303772
0.6521735504528813,19.607011556625366
0.6521718963136841,19.609490394592285
0.652170312418478,19.612019062042236
0.6521686588177675,19.61447811126709
0.652167075454744,19.617033004760742
0.6521654223922299,19.619492053985596
0.6521638395610967,19.622034072875977
0.6521621870364891,19.62449550628662
0.6521606047369546,19.62702989578247
0.6521589527499633,19.629517555236816
0.6521573709817362,19.63204336166382
0.6521557195320717,19.634588479995728
0.6521541382948606,19.637115001678467
0.6521524873822334,19.639558792114258
0.6521509066757474,19.642096996307373
0.6521492562998683,19.64456081390381
0.6521476761238162,19.64707660675049
0.6521460262843961,19.64956521987915
0.6521444466384876,19.65211582183838
0.6521427973352377,19.654566526412964
0.6521412182191824,19.657085418701172
0.6521395694518142,19.659538984298706
0.6521379908653216,19.662089586257935
0.6521363426335465,19.66455316543579
0.6521347645763271,19.66705012321472
0.6521331168798571,19.669523239135742
0.6521315393516208,19.672080039978027
0.6521298921901679,19.674543142318726
0.6521283151906252,19.677088022232056
0.6521266685639016,19.679548025131226
0.6521250920927634,19.682096242904663
0.6521234460004817,19.684574842453003
0.6521218700574586,19.68706727027893
0.6521202244993313,19.689675331115723
0.6521186490841346,19.69249439239502
0.6521170040598745,19.694939374923706
0.6521154291722157,19.697492361068726
0.6521137846815359,19.69998574256897
0.6521122103211264,19.70253896713257
0.6521105663637404,19.705020666122437
0.6521089925302919,19.70753574371338
0.6521073491059132,19.710012197494507
0.6521057757991375,19.71255087852478
0.6521041329074799,19.714998483657837
0.6521025601270896,19.71754503250122
0.6521009177678667,19.720025062561035
0.6520993455135737,19.722543954849243
0.6520977036865001,19.72501564025879
0.6520961319580176,19.727535247802734
0.6520944906628074,19.730014085769653
0.6520929194598478,19.73256230354309
0.6520912786962154,19.735013246536255
0.6520897080184921,19.737541913986206
0.6520880677861526,19.74001121520996
0.6520864976333784,19.742528676986694
0.6520848579320468,19.744995832443237
0.6520832883039356,19.747491359710693
0.6520816491333269,19.749974250793457
0.6520800800295922,19.752520084381104
0.6520784413894217,19.75496530532837
0.6520768728097776,19.757489442825317
0.6520752346997613,19.759941816329956
0.6520736666439214,19.762484788894653
0.652072029063775,19.76495599746704
0.6520704615314542,19.767449617385864
0.6520688244808935,19.769929885864258
0.6520672574718062,19.77245283126831
0.6520656209505478,19.774905920028687
0.6520640544644084,19.777413606643677
0.6520624184721687,19.77992343902588
0.6520608525086925,19.78244924545288
0.652059217045188,19.784903526306152
0.6520576516040901,19.787401914596558
0.6520560166690378,19.78989553451538
0.6520544517500335,19.79244351387024
0.6520528173431506,19.794896364212036
0.6520512529459556,19.797411680221558
0.6520496190669589,19.799901723861694
0.652048055191289,19.802415370941162
0.6520464218398967,19.80487036705017
0.6520448584854678,19.807368755340576
0.6520432256613972,19.80985379219055
0.6520416628279257,19.812415838241577
0.6520400305308947,19.814874410629272
0.6520384682180971,19.817405462265015
0.652036836447824,19.819918394088745
0.6520352746554166,19.82244062423706
0.6520336434116195,19.824899911880493
0.6520320821393196,19.827413320541382
0.6520304514217173,19.829915285110474
0.6520288906692417,19.832464933395386
0.6520272604775528,19.834925889968872
0.6520257002446187,19.837461233139038
0.6520240705785622,19.83992910385132
0.6520225108648874,19.842451572418213
0.6520208817241824,19.844902515411377
0.6520193225294842,19.8473858833313
0.6520176939138501,19.84988760948181
0.652016135237847,19.852407693862915
0.6520145071470033,19.85486388206482
0.652012948989413,19.857413291931152
0.6520113214230796,19.85988426208496
0.6520097637836204,19.862390518188477
0.6520081367415173,19.86486053466797
0.6520065796199078,19.867392778396606
0.6520049531017551,19.86991238594055
0.6520033964977142,19.87242817878723
0.6520017705032324,19.874902486801147
0.6520002144164787,19.877440929412842
0.6519985889453883,19.879912614822388
0.6519970333756414,19.88240146636963
0.651995408427663,19.884877681732178
0.6519938533746422,19.887378931045532
0.6519922289494973,19.889883995056152
0.6519906744129218,19.892397165298462
0.6519890505103313,19.894853353500366
0.6519874964899212,19.89739418029785
0.6519858731096064,19.899858236312866
0.6519843196050817,19.902358531951904
0.6519826967467647,19.90485143661499
0.6519811437578452,19.907383918762207
0.6519795214212475,19.909876823425293
0.651977968947654,19.912388563156128
0.6519763471324977,19.91486620903015
0.651974795173951,19.91744375228882
0.6519731738799579,19.919917106628418
0.6519716224361785,19.922425270080566
0.6519700016630717,19.924880504608154
0.6519684507337806,19.927401781082153
0.6519668304812825,19.92989182472229
0.651965280066201,19.932404041290283
0.6519636603340343,19.93484902381897
0.651962110432884,19.93739628791809
0.6519604912207719,19.939866542816162
0.6519589418332742,19.942410469055176
0.6519573231409399,19.944868564605713
0.6519557742668166,19.947366952896118
0.6519541560939837,19.949872493743896
0.6519526077329572,19.95241689682007
0.6519509900793491,19.95487642288208
0.6519494422311415,19.957393407821655
0.651947825096482,19.95986270904541
0.6519462777608157,19.962397813796997
0.6519446611448293,19.96485948562622
0.6519431143214268,19.96735668182373
0.6519414982238375,19.969863891601562
0.6519399519124219,19.972399473190308
0.6519383363329542,19.97489070892334
0.6519367905332488,19.97742223739624
0.6519351754716269,19.979960441589355
0.6519336301833548,19.982483625411987
0.6519320156393041,19.984958171844482
0.6519304708621887,19.987454891204834
0.6519288568354342,19.989932537078857
0.6519273125691992,19.992465257644653
0.6519256990594661,19.994911193847656
0.6519241553038355,19.997435808181763
0.6519225423108491,19.999910831451416
0.6519209990655469,20.002444982528687
0.6519193865890333,20.004905939102173
0.6519178438537837,20.007415771484375
0.6519162318934684,20.009928941726685
0.651914689667996,20.01249051094055
0.6519130782236052,20.01494526863098
0.651911536507635,20.017462968826294
0.6519099255788949,20.019975185394287
0.6519083843721515,20.02250075340271
0.6519067739587886,20.02498173713684
0.6519052332609969,20.027472019195557
0.651903623362738,20.02997326850891
0.6519020831736237,20.032516956329346
0.6519004737901957,20.034964323043823
0.6518989341094841,20.03747034072876
0.6518973252406137,20.039950847625732
0.6518957860680307,20.04249143600464
0.6518941777134455,20.04495644569397
0.6518926390487169,20.04746389389038
0.6518910312081441,20.04993224143982
0.6518894930509962,20.052454710006714
0.6518878857241636,20.054903507232666
0.6518863480743226,20.05740785598755
0.651884741260958,20.05989360809326
0.6518832041181505,20.062427520751953
0.651881597817982,20.064881324768066
0.6518800611819346,20.067380666732788
0.6518784553946905,20.069892406463623
0.6518769192651303,20.072434663772583
0.651875313990539,20.074888706207275
0.651873778367193,20.077392101287842
0.6518721736049831,20.07987356185913
0.6518706384875786,20.08243155479431
0.6518690342374791,20.084896087646484
0.6518674996257436,20.087406396865845
0.6518658958874834,20.089895486831665
0.6518643617811449,20.09244394302368
0.6518627585544534,20.094886779785156
0.6518612249532396,20.097395181655884
0.6518596222378462,20.09991455078125
0.6518580891414851,20.10245680809021
0.6518564869371194,20.104957342147827
0.6518549543453396,20.107458353042603
0.6518533526517313,20.109941482543945
0.6518518205642613,20.112495183944702
0.6518502193811407,20.114921808242798
0.6518486877977091,20.117440223693848
0.6518470871248062,20.119922161102295
0.6518455560451419,20.122469663619995
0.6518439558821872,20.124935388565063
0.6518424253060198,20.12744688987732
0.6518408256527439,20.129957914352417
0.651839295579802,20.132521390914917
0.6518376964359359,20.13496685028076
0.6518361668659495,20.137483596801758
0.6518345682312239,20.13996982574463
0.6518330391639227,20.142502069473267
0.651831441038069,20.144955158233643
0.6518299124731828,20.147488594055176
0.6518283148559323,20.149963855743408
0.6518267867931911,20.152507066726685
0.6518251896842755,20.154943227767944
0.6518236621234098,20.157462120056152
0.651822065522561,20.159945487976074
0.6518205384633012,20.16246509552002
0.651818942370251,20.164922952651978
0.6518174158123279,20.167426824569702
0.6518158202268085,20.169912576675415
0.6518142941699531,20.172502756118774
0.6518126990916968,20.174946546554565
0.6518111735356401,20.177475690841675
0.6518095789643796,20.179943084716797
0.6518080539088528,20.182479858398438
0.651806459844321,20.184938669204712
0.6518049352890557,20.187446117401123
0.6518033417309853,20.189953565597534
0.6518018176757132,20.192493438720703
0.6518002246238372,20.194947957992554
0.6517987010682905,20.197452068328857
0.6517971085223424,20.199915647506714
0.6517955854662528,20.202457666397095
0.6517939934259664,20.204960107803345
0.6517924708690661,20.20745825767517
0.6517908793341751,20.209917306900024
0.6517893572761968,20.212457180023193
0.6517877662464348,20.21493649482727
0.6517862446871112,20.217485666275024
0.6517846541622123,20.219947814941406
0.6517831331012764,20.22245168685913
0.6517815430809752,20.224915742874146
0.6517800225181597,20.227456092834473
0.6517784330021905,20.229930877685547
0.6517769129372288,20.23247265815735
0.6517753239253266,20.234923362731934
0.6517738043579523,20.237486839294434
0.6517722158498515,20.239960193634033
0.6517706967797983,20.24247431755066
0.6517691087752342,20.24494242668152
0.6517675902022357,20.24747133255005
0.6517660027009436,20.24993371963501
0.651764484624734,20.25247097015381
0.6517628976264496,20.254926443099976
0.651761380046763,20.257472276687622
0.6517597935512215,20.259923458099365
0.6517582764677925,20.262436151504517
0.65175669047473,20.264890670776367
0.6517551738872931,20.267435312271118
0.6517535883964454,20.269901037216187
0.6517520723047355,20.272430181503296
0.6517504873158391,20.274900197982788
0.6517489717195912,20.277443408966064
0.6517473872323825,20.27991771697998
0.6517458721313318,20.282422304153442
0.6517442881455472,20.284891366958618
0.651742773539429,20.287421941757202
0.6517411900548056,20.289900541305542
0.6517396759433556,20.292422771453857
0.6517380929596299,20.294859409332275
0.6517365793425839,20.297372341156006
0.6517349968594935,20.29983377456665
0.6517334837365875,20.302374124526978
0.6517319017538699,20.304847717285156
0.6517303891248397,20.307337760925293
0.6517288076422321,20.309823751449585
0.6517272955068145,20.31238555908203
0.6517257145240546,20.314836502075195
0.651724202881986,20.317362785339355
0.651722622398812,20.319819688796997
0.6517211112498291,20.322354078292847
0.6517195312659789,20.324827909469604
0.651718020609819,20.327324628829956
0.6517164411250308,20.32981777191162
0.6517149309614307,20.33238458633423
0.6517133519754433,20.334838390350342
0.6517118423041401,20.33735156059265
0.6517102638166923,20.339826583862305
0.6517087546374238,20.34237504005432
0.6517071766482543,20.344836711883545
0.6517056679607581,20.34734606742859
0.6517040904696059,20.349872589111328
0.65170258227362,20.35244131088257
0.6517010052802243,20.354888200759888
0.6516994975754868,20.357394218444824
0.6516979210795871,20.359859704971313
0.6516964138658361,20.36238718032837
0.6516948378671721,20.3648521900177
0.6516933311441463,20.36735248565674
0.6516917556424577,20.369871139526367
0.6516902494098957,20.372419118881226
0.6516886744049226,20.374919414520264
0.651687168662563,20.377437591552734
0.6516855941540457,20.379907846450806
0.6516840889016278,20.38245129585266
0.6516825148893065,20.38494372367859
0.6516810101265694,20.387444496154785
0.6516794366101847,20.38994073867798
0.6516779323368679,20.392495155334473
0.6516763593161604,20.39494514465332
0.6516748555320035,20.39745855331421
0.6516732830067145,20.399937629699707
0.6516717797114571,20.402471780776978
0.6516702076813273,20.404979705810547
0.6516687048747097,20.40748119354248
0.6516671333394808,20.40995693206787
0.6516656310212429,20.412527322769165
0.6516640599806562,20.414957284927368
0.6516625581505384,20.41747260093689
0.6516609876043358,20.419936418533325
0.6516594862620786,20.42247700691223
0.6516579162100018,20.42495107650757
0.6516564153553461,20.4274480342865
0.6516548457971368,20.429919481277466
0.6516533454298238,20.432445287704468
0.6516517763652245,20.43489122390747
0.651650276484995,20.43743371963501
0.6516487079137483,20.439887285232544
0.6516472085203433,20.442391872406006
0.6516456404421919,20.444870471954346
0.6516441415353531,20.44741439819336
0.6516425739500395,20.44990110397339
0.6516410755295087,20.45245862007141
0.6516395084367762,20.454902172088623
0.6516380105022952,20.45741081237793
0.6516364439018865,20.459888696670532
0.6516349464531973,20.46240520477295
0.6516333803448561,20.464905977249146
0.6516318833817012,20.46742296218872
0.6516303177651707,20.46990394592285
0.6516288212872924,20.472445249557495
0.6516272561623164,20.474900007247925
0.6516257601694571,20.477441549301147
0.6516241955357799,20.47990846633911
0.6516227000276824,20.48243236541748
0.6516211358850478,20.484925985336304
0.6516196408614553,20.487422704696655
0.6516180772096076,20.48990273475647
0.6516165826702631,20.49246072769165
0.6516150195089467,20.49491810798645
0.6516135254535937,20.497437000274658
0.6516119627825533,20.499907970428467
0.6516104692109352,20.50243043899536
0.6516089070299155,20.504949808120728
0.6516074139417762,20.50745129585266
0.6516058522505223,20.50991988182068
0.6516043596456057,20.512471199035645
0.6516027984438626,20.514949083328247
0.6516013063219126,20.517475128173828
0.6515997456094259,20.519951105117798
0.6515982539701869,20.522484302520752
0.6515966937467021,20.524978160858154
0.6515952025899184,20.527488946914673
0.6515936428551813,20.52994203567505
0.6515921521805979,20.532507181167603
0.6515905929343542,20.534958600997925
0.6515891027417156,20.537468671798706
0.6515875439837117,20.53995442390442
0.6515860542727631,20.542485237121582
0.6515844960027448,20.544965744018555
0.6515830067732313,20.54746174812317
0.6515814489909455,20.54992365837097
0.6515799602426126,20.552464723587036
0.6515784029478058,20.55492615699768
0.6515769146803989,20.55745005607605
0.651575357872818,20.559934616088867
0.6515738700860829,20.562469720840454
0.6515723137654746,20.564966678619385
0.6515708264591575,20.56747531890869
0.6515692706252691,20.56993865966797
0.651567783799116,20.572495937347412
0.651566228451695,20.57495427131653
0.6515647421054522,20.5775043964386
0.651563187244246,20.579975128173828
0.6515617013776598,20.5824716091156
0.6515601470024163,20.584954023361206
0.6515586616152336,20.587504625320435
0.6515571077257004,20.589975595474243
0.651555622817668,20.59249210357666
0.6515540694135935,20.594940662384033
0.6515525849844582,20.597496032714844
0.6515510320655907,20.59999442100525
0.6515495481151,20.602571725845337
0.6515479956811876,20.60505247116089
0.6515465122090889,20.60761284828186
0.6515449602598804,20.61008930206299
0.6515434772659212,20.612621068954468
0.6515419258011653,20.615078926086426
0.6515404432850935,20.61763072013855
0.6515388923045393,20.62010955810547
0.6515374102661026,20.62262773513794
0.6515358597694995,20.625149726867676
0.6515343782084461,20.627697944641113
0.6515328281955429,20.630130767822266
0.6515313471116212,20.63274312019348
0.6515297975821679,20.635199546813965
0.6515283169751263,20.63775372505188
0.6515267679288722,20.64023780822754
0.6515252877984595,20.64275574684143
0.6515237392351548,20.645216941833496
0.6515222595811198,20.647778511047363
0.6515207115005145,20.65020489692688
0.6515192323226061,20.652732849121094
0.6515176847244503,20.65518283843994
0.6515162060224178,20.657753705978394
0.6515146589064621,20.660242080688477
0.6515131806800549,20.662758827209473
0.6515116340460497,20.665209770202637
0.6515101562950174,20.667765855789185
0.6515086101427134,20.670190811157227
0.651507132866806,20.672714710235596
0.6515055871959543,20.675162076950073
0.6515041103949213,20.677715063095093
0.6515025652052729,20.68019199371338
0.6515010888788647,20.68268918991089
0.651499544170171,20.685165882110596
0.6514980683181377,20.68772292137146
0.6514965240901504,20.690171241760254
0.6514950487122424,20.6926908493042
0.6514935049647128,20.695168256759644
0.6514920300606811,20.697731256484985
0.651490486793361,20.700202703475952
0.6514890123629564,20.70269799232483
0.651487469575598,20.70517134666443
0.6514859956185712,20.707699298858643
0.6514844533109267,20.71014428138733
0.6514829798270291,20.712700843811035
0.6514814379988507,20.71518039703369
0.6514799649878338,20.717700958251953
0.6514784236388739,20.720176458358765
0.651476951100489,20.72253179550171
0.6514754102305007,20.727500438690186
0.6514739381644996,20.730063915252686
0.6514723977732356,20.732559204101562
0.6514709261793703,20.73509955406189
0.6514693862665836,20.737567901611328
0.6514679151446061,20.740122318267822
0.6514663757100498,20.74258780479431
0.6514649050597124,20.745150804519653
0.6514633661031403,20.747593641281128
0.6514618959241953,20.750209093093872
0.6514603574453608,20.752691745758057
0.6514588877375609,20.755232572555542
0.6514573497362178,20.757732152938843
0.651455880499316,20.760376930236816
0.651454342975218,20.762897729873657
0.6514528742089669,20.76546573638916
0.6514513371618684,20.767946004867554
0.6514498688660214,20.770469665527344
0.6514483322956764,20.77294111251831
0.6514468644699871,20.775474071502686
0.6514453283761502,20.77795147895813
0.6514438610203716,20.780481100082397
0.6514423254027975,20.782910585403442
0.6514408585166833,20.785444736480713
0.6514393233751268,20.78790783882141
0.651437856958431,20.790423154830933
0.6514363222926473,20.792899131774902
0.6514348563451239,20.795424222946167
0.6514333221548677,20.797906637191772
0.6514318566762709,20.80042290687561
0.6514303229612979,20.8028826713562
0.6514288579513822,20.805433750152588
0.6514273247114475,20.807907819747925
0.6514258601699676,20.81043004989624
0.651424327404827,20.812905311584473
0.6514228633315373,20.815433979034424
0.6514213310409469,20.817918062210083
0.6514198674356025,20.82043480873108
0.6514183356193182,20.822876691818237
0.6514168724816739,20.82545280456543
0.6514153411394518,20.827960729599
0.6514138784692631,20.830461978912354
0.6514123476008599,20.832954168319702
0.6514108853978824,20.83548402786255
0.651409355003054,20.837949752807617
0.6514078932670431,20.840484857559204
0.6514063633455467,20.84292984008789
0.651404902076258,20.84549593925476
0.6514033726278505,20.84794783592224
0.6514019118250404,20.85045838356018
0.6514003828494785,20.852933168411255
0.6513989225129029,20.85546875
0.6513973940099442,20.857943058013916
0.6513959341393594,20.86046552658081
0.6513944061087611,20.862911224365234
0.6513929467039233,20.86547350883484
0.6513914191454433,20.867937803268433
0.6513899602061096,20.87045955657959
0.6513884331195052,20.87294912338257
0.6513869746454323,20.875480890274048
0.6513854480304615,20.8779559135437
0.6513839900214065,20.880477905273438
0.6513824638778274,20.88292670249939
0.6513810063335472,20.885447025299072
0.6513794806611184,20.887901782989502
0.6513780235813705,20.890456438064575
0.65137649837985,20.892959594726562
0.6513750417643921,20.895465850830078
0.6513735170335385,20.897939682006836
0.6513720608821282,20.900496006011963
0.6513705366217003,20.90294075012207
0.6513690809340953,20.905460596084595
0.6513675571438523,20.90792679786682
0.6513661019198108,20.91048550605774
0.6513645785995118,20.912973880767822
0.6513631238387918,20.91546392440796
0.6513616009881958,20.917930841445923
0.6513601466905559,20.920456171035767
0.6513586243094226,20.922913789749146
0.6513571704746214,20.9254789352417
0.6513556485627101,20.92794704437256
0.6513541951905063,20.930463314056396
0.651352673747577,20.93293046951294
0.6513512208377293,20.93544578552246
0.6513496998635421,20.937935829162598
0.6513482474158098,20.940470695495605
0.6513467269101245,20.942927837371826
0.6513452749242667,20.94548201560974
0.6513437548868439,20.947956562042236
0.6513423033626202,20.950469732284546
0.6513407837932201,20.952930688858032
0.6513393327303899,20.955429792404175
0.6513378136287733,20.957916736602783
0.6513363630270965,20.96044135093689
0.6513348443930242,20.962881565093994
0.6513333942522607,20.96543526649475
0.6513318760854936,20.967917680740356
0.6513304264054033,20.970422744750977
0.6513289087057026,20.97289276123047
0.651327459486046,20.975421667099
0.6513259422531729,20.97793936729431
0.6513244934937104,20.98047924041748
0.6513229767274267,20.982921361923218
0.6513215284279188,20.98543930053711
0.6513200121279857,20.98792552947998
0.6513185642881933,20.99045491218567
0.651317048454373,20.99296236038208
0.6513156010740571,20.995455026626587
0.6513140857061112,20.997928619384766
0.6513126387850329,21.00049066543579
0.6513111238827238,21.002954959869385
0.6513096774206443,21.00549602508545
0.6513081629837342,21.007964372634888
0.651306716980415,21.01046586036682
0.6513052030086665,21.012927770614624
0.6513037574638694,21.01545763015747
0.651302243957045,21.017937660217285
0.6513007988705315,21.020450592041016
0.6512992858283942,21.022911548614502
0.6512978411999263,21.025458574295044
0.6512963286222391,21.027974367141724
0.651294884451579,21.030521392822266
0.6512933723381049,21.033043384552002
0.6512919286250152,21.035613298416138
0.6512904169755175,21.038106441497803
0.6512889737197602,21.040852308273315
0.6512874625340025,21.04330277442932
0.6512860197353407,21.045872926712036
0.6512845090130863,21.048351287841797
0.6512830666712828,21.05089235305786
0.6512815564122958,21.053374528884888
0.6512801145271132,21.055935621261597
0.6512786047311576,21.058382987976074
0.6512771633023594,21.060908794403076
0.6512756539691994,21.063355922698975
0.6512742129965486,21.065929651260376
0.6512727041259484,21.068400859832764
0.6512712636092087,21.07093119621277
0.6512697552009328,21.07341194152832
0.6512683151398678,21.075976848602295
0.6512668071936807,21.078420400619507
0.6512653675880544,21.080952882766724
0.6512638601037211,21.083396196365356
0.6512624209532971,21.085963249206543
0.6512609139305826,21.08844757080078
0.6512594752351255,21.090967655181885
0.6512579686737946,21.093441247940063
0.6512565304330685,21.096007347106934
0.651255024332887,21.098456859588623
0.6512535865466561,21.10099720954895
0.6512520809073892,21.103447914123535
0.6512506435754187,21.106027841567993
0.6512491383968319,21.108514070510864
0.6512477015188863,21.11102032661438
0.6512461968007456,21.11349582672119
0.6512447603765901,21.116063594818115
0.6512432561186614,21.118510007858276
0.651241820148061,21.12107229232788
0.6512403163501104,21.12351393699646
0.6512388808328303,21.126086950302124
0.6512373774946241,21.12857460975647
0.6512359424304301,21.1310818195343
0.6512344395517348,21.1335711479187
0.6512330049403923,21.13610553741455
0.6512315025209744,21.138543844223022
0.6512300683622494,21.141087293624878
0.6512285664018757,21.14353322982788
0.6512271326955342,21.146087646484375
0.6512256311939716,21.148565530776978
0.6512241979397797,21.151077032089233
0.6512226968967955,21.153535842895508
0.6512212640945193,21.156081438064575
0.6512197635098808,21.158525705337524
0.6512183311592868,21.161057949066162
0.6512168310327612,21.163495540618896
0.6512153991336164,21.1660475730896
0.6512138994649714,21.16854238510132
0.6512124680170422,21.171043872833252
0.6512109688060456,21.173486948013306
0.6512095378090994,21.176042318344116
0.6512080390555189,21.178485870361328
0.6512066085093227,21.181016206741333
0.6512051102129267,21.183467149734497
0.6512036801172476,21.186036586761475
0.6512021822778039,21.188514232635498
0.6512007526324096,21.19101619720459
0.651199255249687,21.19348978996277
0.6511978260543451,21.196065664291382
0.651196329128112,21.19852590560913
0.6511949003825903,21.201056241989136
0.6511934039126154,21.203506469726562
0.6511919756166817,21.20606780052185
0.651190479602734,21.20854640007019
0.6511890517561567,21.211054801940918
0.6511875561980053,21.21352219581604
0.6511861288005522,21.216074228286743
0.6511846336979661,21.218520164489746
0.6511832067494062,21.221047401428223
0.6511817121021549,21.223491430282593
0.6511802856022566,21.22604990005493
0.6511787914101096,21.22854495048523
0.6511773653586416,21.231045484542847
0.6511758716213687,21.23351287841797
0.6511744460181,21.236067056655884
0.651172952735471,21.238500595092773
0.6511715275801707,21.241029262542725
0.6511700347519557,21.243478059768677
0.6511686100443932,21.246013879776
0.651167117670362,21.248478412628174
0.6511656934103066,21.250973224639893
0.6511642014902299,21.25345015525818
0.6511627776774511,21.255993843078613
0.6511612862110993,21.258452653884888
0.651159862845367,21.26098370552063
0.6511583718325107,21.26343536376953
0.651156948913595,21.265970468521118
0.651155458354005,21.268439769744873
0.6511540358816756,21.270950317382812
0.6511525457751229,21.27343726158142
0.6511511237491503,21.27597451210022
0.6511496340954062,21.27841854095459
0.6511482125155608,21.280956983566284
0.6511467233143964,21.283387660980225
0.6511453021804485,21.28594470024109
0.6511438134316353,21.288408756256104
0.6511423927433558,21.29090714454651
0.6511409044466654,21.293399572372437
0.6511394842038253,21.295958995819092
0.6511379963590297,21.298415899276733
0.6511365765613998,21.300951957702637
0.6511350891682707,21.303389310836792
0.6511336698156224,21.305955171585083
0.6511321828739318,21.308441877365112
0.6511307639660365,21.31094789505005
0.6511292774755568,21.31341814994812
0.6511278590121858,21.31596088409424
0.6511263729726895,21.31842541694641
0.6511249549536148,21.3209867477417
0.6511234693648742,21.323426008224487
0.6511220517898675,21.325945615768433
0.6511205666516554,21.328429460525513
0.6511191495204887,21.330966234207153
0.6511176648325782,21.333435773849487
0.6511162481450236,21.335960626602173
0.6511147639071876,21.33843445777893
0.6511133476630174,21.340989589691162
0.6511118638750291,21.343416929244995
0.651110448074016,21.345974683761597
0.6511089647356487,21.348448991775513
0.6511075493775652,21.35098934173584
0.6511060664885925,21.353447198867798
0.6511046515732115,21.355969429016113
0.6511031691334069,21.35843539237976
0.6511017546605015,21.360982179641724
0.6511002726696389,21.363419771194458
0.651098858638982,21.36597776412964
0.6510973770968356,21.368449926376343
0.6510959635082004,21.370951890945435
0.651094482414544,21.373438119888306
0.6510930692677043,21.376014232635498
0.6510915886223125,21.37847352027893
0.6510901759170415,21.38100028038025
0.6510886957196886,21.383437871932983
0.6510872834557605,21.385993242263794
0.6510858037062213,21.388471126556396
0.6510843918834095,21.3909752368927
0.6510829125814585,21.393441915512085
0.6510815011995376,21.39600372314453
0.6510800223449498,21.398448705673218
0.6510786114036937,21.400986671447754
0.6510771329962443,21.403428316116333
0.6510757224954274,21.405967712402344
0.6510742445348915,21.408430337905884
0.6510728344742887,21.410940885543823
0.6510713569604417,21.41342306137085
0.6510699473398274,21.415966510772705
0.6510684702724447,21.418392181396484
0.6510670610915941,21.420953273773193
0.6510655844704515,21.423399686813354
0.6510641757291393,21.425985097885132
0.6510626995540132,21.428449153900146
0.6510612912520144,21.430959224700928
0.6510598155226802,21.433445930480957
0.6510584076597706,21.43602228164673
0.6510569323760046,21.438465118408203
0.6510555249519596,21.440995693206787
0.6510540501135381,21.44342827796936
0.6510526431281333,21.44600558280945
0.6510511687348328,21.448468685150146
0.6510497621878439,21.450971364974976
0.651048288239441,21.453458070755005
0.6510468821306442,21.455984592437744
0.6510454086269157,21.45843195915222
0.6510440029560871,21.460946559906006
0.6510425298968101,21.463390350341797
0.6510411246637258,21.465936183929443
0.6510396520486773,21.46838903427124
0.6510382472531137,21.470908880233765
0.651036775082071,21.473376035690308
0.6510353707238049,21.475934267044067
0.6510338989965453,21.478374481201172
0.6510324950753534,21.48091745376587
0.6510310237916546,21.483362913131714
0.6510296203073137,21.485928535461426
0.6510281494669532,21.48839831352234
0.6510267464192405,21.490927934646606
0.6510252760219964,21.493409156799316
0.6510238734106891,21.495957374572754
0.6510224034563392,21.498396396636963
0.6510210012812148,21.500919580459595
0.6510195317695374,21.503364086151123
0.6510181300303732,21.505956649780273
0.6510166609611465,21.50842833518982
0.6510152596577203,21.51095199584961
0.6510137910307229,21.51342487335205
0.6510123901628126,21.515947580337524
0.6510109219778232,21.518399000167847
0.6510095215452066,21.520929098129272
0.6510080538020039,21.523369312286377
0.6510066538044594,21.525933980941772
0.6510051865028224,21.52839684486389
0.6510037869401281,21.530894994735718
0.6510023200798357,21.53337025642395
0.6510009209517701,21.53595471382141
0.6509994545326018,21.53840470314026
0.6509980558389437,21.540935277938843
0.6509965898606788,21.543374061584473
0.6509951916012067,21.54591155052185
0.6509937260636246,21.548382997512817
0.6509923282381177,21.55091166496277
0.6509908631409983,21.55338740348816
0.6509894657492354,21.555941343307495
0.6509880010923584,21.558383226394653
0.6509866041341191,21.560972929000854
0.6509851399172646,21.563429594039917
0.6509837433923279,21.565971851348877
0.6509822796152761,21.568444967269897
0.6509808835234219,21.570963859558105
0.6509794201859528,21.57344102859497
0.6509780245269605,21.575989246368408
0.6509765616288551,21.57843780517578
0.6509751664025044,21.580951929092407
0.6509737039435429,21.583410501480103
0.6509723091496143,21.5859637260437
0.6509708471295775,21.58842444419861
0.6509694527678509,21.590933799743652
0.6509679911865199,21.593398571014404
0.6509665972567756,21.595970153808594
0.6509651361139314,21.598414182662964
0.6509637426159498,21.600919246673584
0.6509622819113736,21.60338568687439
0.6509608888449354,21.60595202445984
0.6509594285784084,21.608417749404907
0.6509580359432944,21.61092495918274
0.6509565761145982,21.6134352684021
0.6509551839105893,21.615973472595215
0.6509537245195056,21.618431329727173
0.6509523327463829,21.620973587036133
0.6509508737926936,21.623438596725464
0.6509494824502383,21.625993013381958
0.6509480239337251,21.62846064567566
0.6509466330217185,21.630962133407593
0.6509451749421638,21.63351798057556
0.6509437844603874,21.636065244674683
0.6509423268175735,21.638514041900635
0.650940936765809,21.641023874282837
0.6509394795595179,21.643476247787476
0.6509380899375474,21.64603543281555
0.650936633167562,21.648494958877563
0.6509352439751672,21.650995016098022
0.6509337876412702,21.653460264205933
0.6509323988782333,21.655981302261353
0.6509309429802075,21.6584312915802
0.6509295546463107,21.66097640991211
0.6509280991839393,21.663429498672485
0.6509267112789651,21.66597056388855
0.650925256252031,21.668434143066406
0.650923868775762,21.67095398902893
0.6509224141840486,21.67344903945923
0.6509210271362675,21.676010608673096
0.6509195729795583,21.678471565246582
0.6509181863600482,21.681013822555542
0.6509167326381267,21.683477640151978
0.6509153464466704,21.68600583076477
0.6509138931593205,21.68846869468689
0.6509125073957012,21.690961837768555
0.6509110545427067,21.693429946899414
0.6509096692067076,21.69596290588379
0.6509082167878528,21.698407411575317
0.6509068318792577,21.70094347000122
0.6509053798943264,21.703408002853394
0.6509039954129189,21.70597195625305
0.6509025438616957,21.70842170715332
0.6509011598072594,21.710970163345337
0.6508997086895287,21.713449478149414
0.6508983250618477,21.71599006652832
0.6508968743773944,21.718444347381592
0.6508954911762527,21.72096538543701
0.6508940409248613,21.723410844802856
0.6508926581500429,21.736883878707886
0.6508912083314985,21.744463205337524
0.6508898259827884,21.75158405303955
0.650888376596876,21.759491205215454
0.6508869946740582,21.77014970779419
0.650885545720563,21.772756099700928
0.6508841642234224,21.77527928352356
0.6508827157021299,21.777773141860962
0.6508813346304514,21.780353307724
0.6508798865411469,21.78279137611389
0.6508785058947154,21.78537607192993
0.6508770582371849,21.787845849990845
0.6508756780157855,21.790382862091064
0.6508742307898147,21.79287075996399
0.6508728509932327,21.795357704162598
0.6508714041986072,21.797857761383057
0.6508700248266281,21.800436973571777
0.6508685784631347,21.8028826713562
0.6508671995155442,21.80539584159851
0.6508657535829685,21.807880401611328
0.650864375059552,21.81040668487549
0.6508629295576809,21.812893390655518
0.6508615514582243,21.815391302108765
0.6508601063868443,21.817887783050537
0.6508587287111338,21.820455312728882
0.6508572840700314,21.822896003723145
0.6508559068178531,21.82541012763977
0.6508544626068152,21.827903985977173
0.6508530857779554,21.830424070358276
0.6508516419967691,21.832897424697876
0.6508502655910144,21.8353910446167
0.6508488222394667,21.837886571884155
0.6508474462566037,21.840438842773438
0.650846003334482,21.842869758605957
0.6508446277742971,21.845381021499634
0.6508431852813887,21.847860097885132
0.6508418101436694,21.85037326812744
0.6508403680797619,21.852871417999268
0.6508389933642947,21.855371475219727
0.6508375517291761,21.85785746574402
0.6508361774357485,21.860413312911987
0.6508347362292063,21.862858295440674
0.6508333623576056,21.86539340019226
0.6508319215794279,21.867884397506714
0.6508305481294417,21.870398998260498
0.6508291077794166,21.87286925315857
0.6508277347508324,21.87536907196045
0.6508262948287484,21.877865076065063
0.6508249222213541,21.88042402267456
0.6508234827269995,21.882877349853516
0.6508221105405828,21.88540554046631
0.6508206714737464,21.887874364852905
0.6508192997080955,21.890398025512695
0.6508178610685658,21.892884969711304
0.650816489723469,21.895382404327393
0.650815051511035,21.897921800613403
0.6508136805862806,21.900477170944214
0.6508122428007311,21.902933359146118
0.6508108722961079,21.905458211898804
0.6508094349372322,21.907930850982666
0.6508080648525283,21.910452127456665
0.6508066279201161,21.912907123565674
0.6508052582551206,21.915411949157715
0.6508038217489608,21.917902946472168
0.6508024525034627,21.92044758796692
0.6508010164233451,21.92289400100708
0.6507996475971337,21.925426483154297
0.6507982119428479,21.927891731262207
0.6507968435357121,21.930413722991943
0.6507954083070483,21.93286943435669
0.6507940403187776,21.93536901473999
0.6507926055155255,21.93786334991455
0.6507912379459095,21.9404296875
0.6507898035678595,21.942874431610107
0.6507884364166878,21.945384740829468
0.6507870024636301,21.947859525680542
0.6507856357306926,21.950387954711914
0.6507842022024176,21.952861547470093
0.6507828358875042,21.9553644657135
0.6507814027838026,21.957860708236694
0.6507800368867036,21.96041464805603
0.650778604207366,21.96287965774536
0.6507772387278714,21.96540403366089
0.650775806472689,21.96788454055786
0.6507744414105892,21.970412969589233
0.6507730095793527,21.97288203239441
0.6507716449344385,21.97536849975586
0.6507702135269393,21.977867364883423
0.6507688492990011,21.980425119400024
0.6507674183150304,21.98286461830139
0.6507660545038592,21.98539137840271
0.6507646239432083,21.987932682037354
0.6507632605485952,21.990468740463257
0.6507618304110558,21.992947816848755
0.6507604674327918,21.995447158813477
0.6507590377181557,21.997945070266724
0.6507576751560321,22.000515460968018
0.6507562458640912,22.002970695495605
0.6507548837178991,22.005491256713867
0.6507534548484455,22.00796341896057
0.6507520931179768,22.01048231124878
0.6507506646708022,22.01294469833374
0.6507493033558487,22.015451192855835
0.6507478753307459,22.017942667007446
0.6507465144310991,22.020506143569946
0.6507450868278603,22.022939920425415
0.6507437263433123,22.025459051132202
0.6507422991617302,22.02792501449585
0.6507409390920733,22.030460596084595
0.6507395123319404,22.032933950424194
0.6507381526769668,22.035435914993286
0.6507367263380761,22.037930727005005
0.6507353670975778,22.04047989845276
0.6507339411797227,22.04291272163391
0.6507325823534927,22.045430183410645
0.6507311568564658,22.047935724258423
0.6507297984442967,22.050435066223145
0.6507283733678915,22.05289888381958
0.6507270153695761,22.055397987365723
0.6507255907135857,22.0579035282135
0.6507242331289171,22.06045651435852
0.6507228088931356,22.062906742095947
0.6507214517219067,22.065430402755737
0.6507200279061274,22.06790542602539
0.6507186711481318,22.070436716079712
0.6507172477521486,22.072917222976685
0.6507158914071792,22.07542085647583
0.6507144684307864,22.077946424484253
0.6507131124986372,22.080499410629272
0.6507116899416288,22.082942247390747
0.650710334422093,22.08546209335327
0.6507089122842631,22.087943077087402
0.6507075571771349,22.09047031402588
0.6507061354582779,22.092950582504272
0.6507047807633514,22.0954532623291
0.6507033594632619,22.097957134246826
0.650702005180331,22.100521087646484
0.6507005842988036,22.10296106338501
0.6506992304276624,22.105484008789062
0.6506978099644922,22.10795545578003
0.6506964565049355,22.110494375228882
0.650695036459917,22.11297917366028
0.6506936834117389,22.1154842376709
0.6506922637846677,22.117961645126343
0.6506909111476632,22.120482444763184
0.6506894919383341,22.12291979789734
0.6506881397122977,22.125457525253296
0.6506867209205066,22.12791919708252
0.6506853691052334,22.130464553833008
0.6506839507307753,22.132961750030518
0.6506825993260605,22.135459661483765
0.6506811813687313,22.137954473495483
0.6506798303743702,22.1405131816864
0.6506784128339654,22.142964124679565
0.6506770622497533,22.14549994468689
0.6506756451260692,22.147968769073486
0.6506742949518013,22.150482416152954
0.6506728782446338,22.15297245979309
0.650671528480106,22.155451774597168
0.6506701121892515,22.157936811447144
0.6506687628342595,22.16049075126648
0.6506673469595141,22.162933588027954
0.650665998013854,22.16546082496643
0.6506645825550142,22.167943239212036
0.650663234018482,22.170485019683838
0.6506618189753446,22.172969102859497
0.6506604708477365,22.17547607421875
0.6506590562200979,22.17793345451355
0.6506577085012103,22.18045973777771
0.650656294288868,22.18291711807251
0.650654946978497,22.18543577194214
0.6506535331812474,22.18795371055603
0.6506521862791901,22.19050645828247
0.6506507728968307,22.192994594573975
0.6506494264028839,22.195502042770386
0.650648013435212,22.19797396659851
0.6506466673491723,22.2005352973938
0.650645254795985,22.20298457145691
0.6506439091176496,22.20551562309265
0.6506424969787449,22.207989931106567
0.6506411517079109,22.210551738739014
0.6506397399830864,22.21303629875183
0.6506383951195511,22.215551376342773
0.6506369838086046,22.218024253845215
0.6506356393521655,22.220587015151978
0.650634228454895,22.2230281829834
0.6506328844053497,22.225582122802734
0.6506314739215534,22.228086948394775
0.6506301302786996,22.230597496032715
0.6506287202081756,22.23306155204773
0.6506273769718114,22.23557686805725
0.6506259673143582,22.238063097000122
0.6506246244842813,22.240601301193237
0.6506232152396972,22.24304723739624
0.6506218728157059,22.245590925216675
0.6506204639837899,22.248064279556274
0.6506191219656825,22.250588417053223
0.6506177135462332,22.253093957901
0.6506163719338082,22.255592346191406
0.6506149639266245,22.258076190948486
0.6506136227196803,22.26064157485962
0.6506122151245615,22.263081550598145
0.6506108743228968,22.265610933303833
0.6506094671396419,22.26809024810791
0.6506081267430555,22.2706356048584
0.6506067199714639,22.27311372756958
0.650605379979755,22.275606632232666
0.6506039736196261,22.278088569641113
0.6506026340325937,22.2806339263916
0.6506012280837271,22.283080339431763
0.6505998889011703,22.285628080368042
0.6505984833633661,22.288126230239868
0.6505971445850842,22.290656566619873
0.6505957394581421,22.293135166168213
0.6505944010839348,22.295626163482666
0.6505929963676548,22.298107385635376
0.6505916583973217,22.30065369606018
0.6505902540915038,22.303098440170288
0.6505889165248447,22.305649280548096
0.6505875126292894,22.30813455581665
0.6505861754661043,22.310673475265503
0.6505847719806118,22.31313681602478
0.6505834352207007,22.31563901901245
0.6505820321450717,22.318116664886475
0.6505806957882349,22.320631980895996
0.6505792931222699,22.323108911514282
0.6505779571683076,22.32566475868225
0.6505765549118078,22.328123569488525
0.6505752193605202,22.330626010894775
0.6505738175132864,22.333099126815796
0.6505724823644746,22.335635662078857
0.6505710809263076,22.338114023208618
0.650569746179772,22.340627431869507
0.6505683451504736,22.343090057373047
0.6505670108060151,22.3456552028656
0.6505656101853862,22.348143339157104
0.650564276242806,22.35064959526062
0.6505628760306481,22.353118419647217
0.6505615424897474,22.355661392211914
0.650560142685862,22.35813570022583
0.6505588095464421,22.360665559768677
0.6505574101506313,22.3631432056427
0.6505560774124931,22.36570954322815
0.6505546784245589,22.368183135986328
0.6505533460875043,22.370681047439575
0.6505519475072484,22.37316870689392
0.6505506155710791,22.37574076652527
0.6505492173983036,22.378202438354492
0.6505478858628215,22.380719423294067
0.650546488097329,22.383189916610718
0.6505451569623358,22.38576364517212
0.6505437596039285,22.388208150863647
0.6505424288692263,22.390727519989014
0.650541031917707,22.393210887908936
0.6505397015830982,22.395769357681274
0.6505383050382691,22.398226499557495
0.6505369751035562,22.400755405426025
0.6505355789652204,22.403223991394043
0.6505342494302055,22.405802965164185
0.6505328536981662,22.408266305923462
0.6505315245626521,22.41083264350891
0.6505301292367119,22.413306951522827
0.6505288005005014,22.415842294692993
0.650527405580464,22.418279886245728
0.6505260772433599,22.420788526535034
0.6505246827290282,22.42325758934021
0.6505233547908336,22.425838232040405
0.6505219606820113,22.428306818008423
0.6505206331425293,22.430806636810303
0.6505192394390199,22.433276414871216
0.6505179122980538,22.435835361480713
0.6505165189996612,22.438272953033447
0.6505151922570144,22.440797090530396
0.6505137993635425,22.443265676498413
0.6505124730190186,22.445858001708984
0.6505110805302711,22.44832158088684
0.6505097545836737,22.450835466384888
0.6505083624994552,22.45333957672119
0.6505070369505881,22.45587992668152
0.6505056452707024,22.45832848548889
0.6505043201193697,22.460859060287476
0.6505029288436215,22.463332653045654
0.6505016040896271,22.46589159965515
0.6505002132178208,22.46836495399475
0.6504988888609692,22.470906257629395
0.6504974983929094,22.473389148712158
0.6504961744330047,22.475950241088867
0.6504947843684963,22.478391408920288
0.6504934608053429,22.48090934753418
0.6504920711441908,22.48337435722351
0.6504907479775935,22.48595094680786
0.6504893587196029,22.488410472869873
0.6504880359493663,22.49096703529358
0.6504866470943422,22.493442058563232
0.6504853247202713,22.49598264694214
0.6504839362680189,22.498442888259888
0.6504826142899187,22.500988483428955
0.6504812262402436,22.50344753265381
0.6504799046579194,22.505995273590088
0.6504785170106272,22.508466720581055
0.6504771958238839,22.511008501052856
0.6504758085787802,22.51349949836731
0.6504744877874233,22.51600956916809
0.650473100944314,22.518467664718628
0.6504717805481491,22.5210063457489
0.6504703941068402,22.523446559906006
0.650469074105673,22.525971174240112
0.6504676880659703,22.528432846069336
0.6504663684596069,22.530961990356445
0.6504649828213169,22.533424377441406
0.6504636636095626,22.535982370376587
0.6504622783724916,22.53844118118286
0.6504609595551528,22.541001319885254
0.6504595747191072,22.543445825576782
0.6504582562959901,22.545976161956787
0.6504568718607766,22.548442363739014
0.6504555538316874,22.55097794532776
0.6504541697971128,22.55343770980835
0.650452852161858,22.555973291397095
0.6504514685277288,22.558441877365112
0.650450151286115,22.561004400253296
0.6504487680522386,22.563438653945923
0.6504474512040727,22.565972328186035
0.6504460683702559,22.56843900680542
0.6504447519153443,22.57096242904663
0.6504433694813947,22.57344365119934
0.6504420534195446,22.57597303390503
0.6504406713852693,22.57843780517578
0.650439355716288,22.580981492996216
0.6504379740814945,22.583406448364258
0.650436658805189,22.585951328277588
0.650435277569685,22.588433265686035
0.6504339626858627,22.590945720672607
0.6504325818494561,22.593425512313843
0.6504312673579243,22.59598469734192
0.6504298869204228,22.59844708442688
0.6504285728209895,22.600993871688843
0.6504271927822013,22.60344433784485
0.6504258790746739,22.605968475341797
0.6504244994344069,22.608434200286865
0.6504231861185934,22.61095643043518
0.6504218068766561,22.613434553146362
0.6504204939523646,22.615968465805054
0.6504191151085652,22.618435859680176
0.6504178025756039,22.62098741531372
0.6504164241297509,22.623438596725464
0.6504151119879279,22.625983953475952
0.6504137339398302,22.628464460372925
0.6504124221889538,22.63096308708191
0.6504110445384201,22.63354754447937
0.6504097331782989,22.636085748672485
0.6504083559251381,22.63854169845581
0.6504070449555809,22.64109182357788
0.650405668099602,22.6435284614563
0.6504043575204175,22.646070957183838
0.6504029810614295,22.648550510406494
0.6504016708724265,22.65107750892639
0.650400294810239,22.653555870056152
0.6503989850112266,22.656108856201172
0.6503976093456489,22.658568859100342
0.6503962999364362,22.6611168384552
0.6503949246672778,22.663572311401367
0.6503936156476742,22.666105270385742
0.6503922407747448,22.66857624053955
0.6503909321445597,22.671108961105347
0.650389557667669,22.67357325553894
0.650388249426712,22.67614221572876
0.65038687534567,22.678595304489136
0.6503855674937506,22.68114709854126
0.6503841938083674,22.683595895767212
0.6503828863452954,22.6861515045166
0.6503815130553812,22.688610315322876
0.6503802059809668,22.691139221191406
0.6503788330863317,22.693583488464355
0.6503775264003848,22.69611954689026
0.6503761539008395,22.698561191558838
0.6503748476031701,22.70112943649292
0.6503734754985249,22.703586101531982
0.6503721695889435,22.706153631210327
0.6503707978790092,22.708608388900757
0.6503694923573264,22.71114158630371
0.6503681210419135,22.71363067626953
0.6503668159079398,22.716153860092163
0.6503654449868598,22.718600273132324
0.6503641402404055,22.72112202644348
0.6503627697134691,22.723575115203857
0.6503614653543454,22.726136684417725
0.6503600952213638,22.728623390197754
0.6503587912493816,22.731131553649902
0.6503574215101661,22.733615398406982
0.6503561179251363,22.73616623878479
0.6503547485794984,22.73862934112549
0.6503534453812324,22.741148233413696
0.6503520764289836,22.743617057800293
0.6503507736172927,22.74617600440979
0.6503494050582447,22.748647689819336
0.6503481026329402,22.75116229057312
0.6503467344669047,22.753629207611084
0.6503454324277983,22.756171703338623
0.6503440646545876,22.758625030517578
0.6503427630014909,22.761159896850586
0.6503413956209166,22.763611555099487
0.6503400943536415,22.76617455482483
0.6503387273655161,22.768683671951294
0.6503374264838745,22.771211624145508
0.6503360598880101,22.773692846298218
0.6503347593918142,22.776243209838867
0.6503333931880233,22.778696537017822
0.6503320930770852,22.78121566772461
0.6503307272651803,22.783672094345093
0.6503294275393124,22.786210536956787
0.6503280621191061,22.78869128227234
0.6503267627781208,22.791197776794434
0.6503253977494263,22.79366397857666
0.6503240987931362,22.796214818954468
0.6503227341557658,22.79867720603943
0.6503214355839837,22.801201105117798
0.6503200713377509,22.80364751815796
0.6503187731502895,22.806198596954346
0.6503174092950074,22.808688163757324
0.6503161114916797,22.811198472976685
0.6503147480271615,22.813671350479126
0.6503134506077807,22.816221475601196
0.6503120875338396,22.818687915802002
0.6503107904982188,22.82124400138855
0.6503094278146686,22.823721170425415
0.6503081311626211,22.826249837875366
0.6503067688692756,22.828739643096924
0.6503054726006149,22.83122968673706
0.6503041106972877,22.833720684051514
0.6503028148118272,22.836273431777954
0.6503014532983322,22.838743209838867
0.6503001577958859,22.84127950668335
0.6502987966720373,22.843756198883057
0.6502975015524187,22.846282958984375
0.6502961408180303,22.848768949508667
0.6502948460810539,22.851258754730225
0.6502934857359403,22.853715896606445
0.6502921913814196,22.856241941452026
0.650290831425395,22.858692169189453
0.6502895374531444,22.861230850219727
0.6502881778860236,22.86369776725769
0.6502868842958575,22.866208791732788
0.6502855251174547,22.868692636489868
0.6502842319091876,22.871201038360596
0.6502828731193179,22.873664617538452
0.6502815802927643,22.87619185447693
0.6502802218912423,22.87863850593567
0.6502789294462169,22.881195068359375
0.6502775714328579,22.883647203445435
0.6502762793691754,22.886164903640747
0.6502749217437946,22.888649702072144
0.65027363006127,22.891193389892578
0.6502722728236823,22.893656015396118
0.6502709815221308,22.89618182182312
0.6502696246721519,22.898630142211914
0.6502683337513885,22.901163578033447
0.6502669772888335,22.903615474700928
0.6502656867486737,22.9061758518219
0.6502643306733586,22.90866756439209
0.6502630405136177,22.91120481491089
0.6502616848253582,22.91368269920349
0.6502603950458518,22.91621994972229
0.6502590397444635,22.91867446899414
0.6502577503450072,22.921229124069214
0.6502563954303063,22.923709869384766
0.6502551064107162,22.92621636390686
0.6502537518825187,22.928701400756836
0.6502524632426104,22.931228637695312
0.6502511091007325,22.933693170547485
0.6502498208403222,22.936214685440063
0.6502484670845804,22.93867778778076
0.6502471792034842,22.941243410110474
0.6502458258336947,22.943725109100342
0.650244538331729,22.94623374938965
0.6502431853477088,22.948718070983887
0.6502418982246897,22.951244831085205
0.6502405456262552,22.953700065612793
0.6502392588819996,22.956217527389526
0.6502379066689677,22.958665370941162
0.6502366203032922,22.961217880249023
0.6502352684754797,22.963701725006104
0.650233982488201,22.966206550598145
0.6502326310454252,22.968689918518066
0.6502313454363601,22.971225261688232
0.6502299943784381,22.97368812561035
0.6502287091474037,22.97622275352478
0.6502273584741527,22.97867465019226
0.6502260736209663,22.981224298477173
0.6502247233322039,22.983712911605835
0.6502234388566827,22.986205339431763
0.6502220889522262,22.988699913024902
0.6502208048541874,22.99123239517212
0.6502194553338548,22.99370503425598
0.6502181716131161,22.996235609054565
0.6502168224767251,22.998680353164673
0.6502155391331039,23.001221656799316
0.6502141903804722,23.003708600997925
0.6502129074137867,23.006223440170288
0.6502115590447324,23.008702039718628
0.6502102764548001,23.011236906051636
0.6502089284691412,23.013704299926758
0.6502076462557804,23.016242504119873
0.6502062986533355,23.01870608329773
0.6502050168163639,23.021276712417603
0.6502036695969512,23.02375841140747
0.6502023881361872,23.02626085281372
0.6502010412996253,23.02872633934021
0.6501997602148875,23.031259059906006
0.6501984137609949,23.033732414245605
0.6501971330521014,23.03624987602234
0.6501957869806969,23.038703441619873
0.6501945066474664,23.041248083114624
0.650193160958369,23.043729305267334
0.6501918810006202,23.04622793197632
0.6501905356936486,23.048686981201172
0.6501892561112006,23.05119490623474
0.650187911186174,23.05367612838745
0.6501866319788455,23.05623435974121
0.6501852874355831,23.058682441711426
0.6501840086031934,23.061208724975586
0.6501826644415146,23.063650846481323
0.6501813859838826,23.066206216812134
0.6501800422036068,23.068681240081787
0.650178764120552,23.071199417114258
0.6501774207214988,23.073659658432007
0.6501761430128405,23.07622241973877
0.6501747999948297,23.078672170639038
0.6501735226603875,23.081218719482422
0.6501721800232387,23.0836980342865
0.6501709030628323,23.086230516433716
0.6501695608063656,23.088695764541626
0.6501682842198148,23.091207027435303
0.6501669423438501,23.093666315078735
0.6501656661309748,23.096225261688232
0.6501643246353324,23.098679065704346
0.6501630487959525,23.10121464729309
0.6501617076804526,23.1036639213562
0.6501604322143885,23.106208324432373
0.6501590914788513,23.10867667198181
0.6501578163859232,23.11118507385254
0.6501564760301696,23.11364221572876
0.6501552013101978,23.116199254989624
0.650153861334048,23.118650674819946
0.6501525869868531,23.121177434921265
0.6501512473901282,23.12362575531006
0.6501499734155307,23.126181602478027
0.6501486341980514,23.12864112854004
0.650147360595872,23.1311616897583
0.6501460217574593,23.133624792099
0.6501447485275191,23.13616108894348
0.6501434100679941,23.13862657546997
0.650142137210114,23.141213417053223
0.6501407991292979,23.143701314926147
0.650139526643299,23.14620542526245
0.6501381889410129,23.14869260787964
0.6501369168267163,23.15122628211975
0.6501355795027821,23.153692483901978
0.6501343077600091,23.15621542930603
0.6501329708142485,23.158668756484985
0.6501316994428205,23.161229610443115
0.6501303628750547,23.16370987892151
0.6501290918747934,23.166213989257812
0.6501277556848443,23.168684720993042
0.6501264850555716,23.17120385169983
0.650125149243261,23.173667907714844
0.6501238789847985,23.176204919815063
0.6501225435499487,23.178656578063965
0.6501212736621182,23.18124771118164
0.6501199386045512,23.18372344970703
0.6501186690871749,23.1862313747406
0.6501173344067128,23.188700914382935
0.650116065259613,23.19123387336731
0.6501147309560784,23.193707704544067
0.6501134621790773,23.19624376296997
0.6501121282522927,23.198691606521606
0.6501108598452123,23.20124912261963
0.6501095262950003,23.203720569610596
0.6501082582576634,23.206228971481323
0.6501069250838467,23.208714485168457
0.650105657416076,23.211244583129883
0.6501043246184774,23.213741540908813
0.6501030573200953,23.21626853942871
0.6501017248985379,23.21870732307434
0.6501004579693678,23.221252918243408
0.6500991259236744,23.22373056411743
0.6500978593635389,23.226240634918213
0.6500965276935329,23.22870898246765
0.650095261502255,23.231218099594116
0.6500939302077597,23.233683109283447
0.650092664385163,23.23625087738037
0.6500913334660016,23.23873233795166
0.6500900680119092,23.241262912750244
0.6500887374679055,23.243764877319336
0.6500874723821407,23.24630069732666
0.6500861422131181,23.248772621154785
0.6500848774955048,23.251278400421143
0.6500835477012873,23.25375509262085
0.6500822833516489,23.25632405281067
0.6500809539320601,23.258769035339355
0.6500796899502205,23.261312246322632
0.6500783609050846,23.263784170150757
0.6500770972908675,23.266277074813843
0.6500757686200088,23.268738746643066
0.6500745053732383,23.2712459564209
0.6500731770764807,23.273712158203125
0.6500719141969811,23.27625870704651
0.650070586274149,23.27869987487793
0.6500693237617445,23.28125238418579
0.6500679962126623,23.283741235733032
0.6500667340671772,23.286275148391724
0.6500654068916696,23.2887282371521
0.6500641451129284,23.291242837905884
0.65006281831082,23.293704986572266
0.6500615568986473,23.29627799987793
0.6500602304697628,23.2987220287323
0.6500589694239833,23.301270008087158
0.6500576433681479,23.303751945495605
0.6500563826885862,23.306284427642822
0.6500550570056246,23.308769941329956
0.6500537966921062,23.311259746551514
0.6500524713818436,23.3137366771698
0.6500512114341932,23.31630849838257
0.6500498864964548,23.318756818771362
0.6500486269144975,23.321287631988525
0.6500473023491088,23.32376980781555
0.6500460431326701,23.326292514801025
0.6500447189394565,23.328766584396362
0.6500434600883617,23.331268310546875
0.6500421362671488,23.33376717567444
0.6500408777812233,23.33632469177246
0.6500395543318368,23.338773727416992
0.6500382962109065,23.34130859375
0.6500369731331721,23.34378957748413
0.6500357153770624,23.346301555633545
0.6500343926708062,23.348763465881348
0.6500331352793433,23.351277828216553
0.6500318129443913,23.353755712509155
0.6500305559174009,23.356306314468384
0.6500292339535791,23.358765363693237
0.6500279772908876,23.361299991607666
0.6500266556980222,23.363770723342896
0.6500253993994555,23.366291046142578
0.6500240781773732,23.368748426437378
0.6500228222427576,23.37126398086548
0.6500215013912848,23.37373185157776
0.6500202458204469,23.37628984451294
0.6500189253394101,23.378735780715942
0.6500176701321764,23.381271600723267
0.6500163500214022,23.383739948272705
0.6500150951775994,23.38626456260681
0.6500137754369149,23.388734817504883
0.6500125209563696,23.391247987747192
0.6500112015856016,23.39371395111084
0.6500099474681408,23.396271467208862
0.6500086284671162,23.398717880249023
0.6500073747125669,23.40125846862793
0.650006056081113,23.403727054595947
0.6500048026893023,23.406246662139893
0.6500034844272465,23.408721208572388
0.6500022313980016,23.411239862442017
0.650000913505171,23.4137020111084
0.6499996608383193,23.416259765625
0.6499983433145416,23.41870927810669
0.6499970910099105,23.42122459411621
0.6499957738550133,23.423694133758545
0.6499945219124301,23.42619228363037
0.649993205126241,23.42867612838745
0.649991953545534,23.431185483932495
0.6499906371278809,23.433636903762817
0.6499893859088773,23.43619656562805
0.6499880698595882,23.43865418434143
0.6499868190021162,23.441175937652588
0.649985503321019,23.443626880645752
0.6499842528249065,23.446192264556885
0.6499829375118293,23.44868493080139
0.6499816873769045,23.451210975646973
0.649980372431676,23.453700065612793
0.6499791226577669,23.456223964691162
0.6499778080802151,23.458677530288696
0.6499765586671503,23.461190462112427
0.6499752444571039,23.46364426612854
0.6499739954047117,23.4661922454834
0.6499726815619992,23.468664407730103
0.6499714328701083,23.47117829322815
0.6499701193945583,23.473631381988525
0.6499688710629974,23.476159811019897
0.649967557954439,23.478607892990112
0.6499663099830367,23.481123447418213
0.6499649972412986,23.483585357666016
0.6499637496298841,23.486132860183716
0.6499624372547955,23.488600969314575
0.6499611900031975,23.491114854812622
0.6499598779945874,23.493572473526
0.6499586311026353,23.496127605438232
0.6499573194603331,23.498579025268555
0.6499560729278561,23.501116514205933
0.6499547616516911,23.50357723236084
0.6499535154785184,23.50612211227417
0.6499522045683203,23.508594751358032
0.6499509587542812,23.51110005378723
0.6499496482098793,23.513579845428467
0.6499484027548039,23.51612687110901
0.6499470925760281,23.518582344055176
0.6499458474797458,23.52111291885376
0.6499445376664257,23.523582696914673
0.6499432929287664,23.52613115310669
0.6499419834807323,23.528586387634277
0.6499407391015256,23.531094551086426
0.6499394300186072,23.53357720375061
0.6499381859976834,23.536128997802734
0.649936877279711,23.53857922554016
0.6499356336169002,23.541101455688477
0.6499343252637041,23.543551445007324
0.6499330819588363,23.546063899993896
0.6499317739702468,23.548539638519287
0.6499305310231527,23.551061630249023
0.6499292233990003,23.553532123565674
0.64992798080951,23.55608630180359
0.6499266735496253,23.55852198600769
0.6499254313175697,23.561059713363647
0.6499241244217833,23.563501834869385
0.6499228825469929,23.56604027748108
0.6499215760151358,23.56852436065674
0.6499203344974415,23.571034908294678
0.6499190283293443,23.573506116867065
0.649917787168577,23.576053380966187
0.6499164813640708,23.57850408554077
0.6499152405600614,23.5810329914093
0.6499139351189777,23.583486318588257
0.6499126946715573,23.586029291152954
0.6499113895937269,23.588496446609497
0.6499101495027269,23.591001749038696
0.6499088447879814,23.593506336212158
0.6499076050532331,23.596070766448975
0.6499063007014036,23.598520040512085
0.6499050613227384,23.601053714752197
0.6499037573336569,23.603506565093994
0.6499025183109063,23.606041431427002
0.6499012146844043,23.60853338241577
0.6498999760174001,23.61103129386902
0.6498986727533095,23.613513469696045
0.6498974344418832,23.616057634353638
0.6498961315400358,23.61850357055664
0.6498948935840196,23.62104368209839
0.6498935910442472,23.623497486114502
0.649892353443473,23.626046895980835
0.6498910512656079,23.62851881980896
0.6498898140199079,23.631019115447998
0.6498885122037822,23.633596897125244
0.6498872753129885,23.636165618896484
0.6498859738584345,23.638612747192383
0.6498847373223796,23.641140699386597
0.6498834362292298,23.6435866355896
0.6498822000477458,23.646153450012207
0.6498808993158328,23.64865231513977
0.6498796634887526,23.651148557662964
0.649878363117909,23.653626441955566
0.649877127645065,23.65617823600769
0.6498758276351235,23.658628702163696
0.6498745925163486,23.661150217056274
0.6498732928671421,23.663609743118286
0.649872058102269,23.666176319122314
0.6498707588136303,23.668659448623657
0.6498695244024921,23.671162843704224
0.6498682254742548,23.67365527153015
0.6498669914166846,23.676206588745117
0.6498656928486812,23.678643941879272
0.6498644591445121,23.681166410446167
0.6498631609365764,23.683618307113647
0.6498619275856417,23.6861732006073
0.6498606297376068,23.6886465549469
0.64985939673974,23.691146850585938
0.6498580992514396,23.69365882873535
0.6498568666064741,23.696228742599487
0.6498555694777415,23.69867253303528
0.6498543371855111,23.701191902160645
0.6498530404161804,23.703646898269653
0.6498518084765187,23.706197500228882
0.6498505120664233,23.708673238754272
0.6498492804791643,23.711217641830444
0.6498479844281385,23.71371102333069
0.6498467531931158,23.716250896453857
0.6498454575009934,23.7187020778656
0.6498442266180415,23.721235513687134
0.6498429312846566,23.723713636398315
0.6498417007536094,23.72623085975647
0.6498404057787966,23.728719234466553
0.6498391755994882,23.731232404708862
0.6498378809830816,23.733781814575195
0.6498366511553466,23.73630952835083
0.6498353568971806,23.738757610321045
0.6498341274208536,23.741305351257324
0.6498328335207627,23.743784189224243
0.6498316043956781,23.746299028396606
0.6498303108534973,23.74876570701599
0.6498290820794899,23.75128984451294
0.6498277888950535,23.753796339035034
0.6498265604719582,23.75633406639099
0.6498252676451015,23.758784770965576
0.6498240395727528,23.76132297515869
0.6498227471033106,23.763808012008667
0.649821519381544,23.766335487365723
0.6498202272693514,23.768808841705322
0.6498189998980017,23.77131414413452
0.649817708142894,23.773826837539673
0.6498164811217966,23.776383638381958
0.6498151897236089,23.77885627746582
0.649813963052599,23.78148865699768
0.649812672011167,23.784037113189697
0.6498114456900801,23.78663206100464
0.649810155005239,23.789191484451294
0.6498089290339106,23.791866540908813
0.6498076387054964,23.794363260269165
0.6498064130837622,23.796924829483032
0.6498051231116102,23.799405336380005
0.649803897839306,23.801985502243042
0.6498026082232523,23.80447030067444
0.6498013833002141,23.80698323249817
0.6498000940400943,23.80944848060608
0.649798869466158,23.81200361251831
0.6497975805618085,23.814457178115845
0.64979635633681,23.81700587272644
0.6497950677880667,23.81946897506714
0.6497938439118425,23.822007417678833
0.6497925557185418,23.824486017227173
0.6497913321909278,23.82701063156128
0.649790044352906,23.829474925994873
0.6497888211737387,23.832013607025146
0.6497875336908323,23.83446502685547
0.6497863108599484,23.83703351020813
0.6497850237319939,23.83948564529419
0.6497838012492299,23.84204912185669
0.6497825144760639,23.84451675415039
0.6497812923412566,23.84705877304077
0.6497800059227161,23.849600791931152
0.6497787841357021,23.852169513702393
0.6497774980716237,23.854624271392822
0.6497762766322401,23.857179164886475
0.6497749909224609,23.859631776809692
0.6497737698305448,23.86216449737549
0.6497724844749019,23.864643096923828
0.6497712637302901,23.867156744003296
0.6497699787286205,23.869624853134155
0.6497687583311507,23.872154235839844
0.6497674736832919,23.87460231781006
0.6497662536328012,23.877161264419556
0.6497649693385904,23.87961459159851
0.6497637496349161,23.882177591323853
0.6497624656941912,23.884649515151978
0.649761246337171,23.88721466064453
0.6497599627497692,23.88977360725403
0.6497587437392408,23.89239001274109
0.6497574605049998,23.894869565963745
0.649756241840801,23.897427558898926
0.6497549589595587,23.899946212768555
0.6497537406415272,23.902486324310303
0.6497524581131217,23.90500283241272
0.6497512401410956,23.90756130218506
0.6497499579653646,23.910070180892944
0.6497487403391821,23.912636280059814
0.6497474585159637,23.915165901184082
0.6497462412354628,23.91774582862854
0.6497449597645953,23.920233964920044
0.6497437428296142,23.922735691070557
0.6497424617109362,23.925216913223267
0.6497412451213134,23.927794218063354
0.6497399643546631,23.9302761554718
0.6497387481102371,23.932864665985107
0.6497374676954529,23.93537139892578
0.6497362517960622,23.93807077407837
0.649734971732983,23.94060254096985
0.6497337561784664,23.943142652511597
0.6497324764669307,23.945640563964844
0.6497312612571269,23.948230266571045
0.6497299818969735,23.950711250305176
0.6497287670317217,23.95327138900757
0.6497274880227897,23.955769062042236
0.6497262735019287,23.95831823348999
0.649724994844057,23.960795879364014
0.6497237806674256,23.963300943374634
0.6497225023604536,23.965792417526245
0.6497212885278916,23.968374252319336
0.6497200105716584,23.970817804336548
0.6497187970830046,23.973346710205078
0.6497175194773493,23.975852727890015
0.6497163063324435,23.978383541107178
0.6497150290772058,23.980855464935303
0.6497138162758873,23.983365774154663
0.6497125393709068,23.985941171646118
0.6497113269130154,23.988592624664307
0.6497100503581316,23.99115014076233
0.6497088382435068,23.993844509124756
0.6497075620385594,23.996344327926636
0.6497063502670415,23.998918533325195
0.6497050744118703,24.00143265724182
0.6497038629832986,24.003978490829468
0.6497025874777439,24.006413459777832
0.649701376391959,24.008942127227783
0.6497001012358605,24.01141047477722
0.6496988904927022,24.01402449607849
0.6496976156859003,24.01652479171753
0.649696405285209,24.01904559135437
0.6496951308275438,24.021530628204346
0.6496939207691598,24.02411699295044
0.6496926466604718,24.026588201522827
0.6496914369442353,24.029160261154175
0.6496901631843649,24.03164029121399
0.6496889538101168,24.034229516983032
0.6496876803989046,24.036718368530273
0.6496864713664854,24.03922986984253
0.6496851983037719,24.041749000549316
0.6496839896130225,24.04437565803528
0.6496827168986485,24.04691243171692
0.6496815085494096,24.04948592185974
0.6496802361832162,24.052031755447388
0.6496790281753287,24.054614305496216
0.6496777561571566,24.057137966156006
0.649676548490462,24.05965828895569
0.6496752768201522,24.062187910079956
0.6496740694944912,24.064772844314575
0.6496727981718853,24.067251205444336
0.6496715911870992,24.069796562194824
0.6496703202120381,24.072288274765015
0.6496691135679682,24.074816465377808
0.6496678429402934,24.07730269432068
0.6496666366367815,24.07991361618042
0.6496653663563345,24.08237886428833
0.6496641603932221,24.084967374801636
0.6496628904598443,24.08748149871826
0.6496616848369727,24.090096712112427
0.6496604152505058,24.0926251411438
0.6496592099677173,24.09517765045166
0.6496579407280033,24.09765863418579
0.6496567357851394,24.100209951400757
0.6496554668920198,24.102733612060547
0.6496542622889226,24.10538339614868
0.6496529937422397,24.10789918899536
0.6496517894787515,24.11043691635132
0.649650521278347,24.112929344177246
0.6496493173543094,24.11546802520752
0.649648049500026,24.117954969406128
0.6496468459152818,24.120497226715088
0.6496455784069612,24.122966051101685
0.6496443751613526,24.125516414642334
0.6496431079988376,24.12797474861145
0.649641905092207,24.130486249923706
0.6496406382753399,24.13297963142395
0.64963943570753,24.13550639152527
0.6496381692361534,24.13798427581787
0.6496369670070067,24.140528202056885
0.6496357008809632,24.142998456954956
0.6496344989903227,24.145556688308716
0.6496332332094551,24.14802598953247
0.6496320316571634,24.15054488182068
0.6496307662213148,24.153037071228027
0.6496295650072152,24.155550718307495
0.649628299916228,24.15802025794983
0.6496270990401635,24.16055202484131
0.6496258342938811,24.162994384765625
0.6496246337556948,24.16551971435547
0.6496233693539605,24.167972326278687
0.6496221691534957,24.17048668861389
0.6496209050961524,24.172955989837646
0.6496197052332525,24.175482273101807
0.6496184415201439,24.17795181274414
0.6496172419946524,24.18047285079956
0.6496159786256219,24.18291997909546
0.6496147794373822,24.18547511100769
0.6496135164122732,24.187941789627075
0.6496123175611292,24.190450429916382
0.6496110548797854,24.192912101745605
0.6496098563655809,24.19543766975403
0.6496085940278461,24.197922229766846
0.6496073958504248,24.20044493675232
0.6496061338561429,24.202874422073364
0.6496049360153489,24.20546531677246
0.6496036743643636,24.207940101623535
0.6496024768600409,24.210455894470215
0.6496012155521965,24.212934255599976
0.6496000183841895,24.215465784072876
0.6495987574193302,24.217938899993896
0.6495975605874826,24.22049617767334
0.6495962999654525,24.222936391830444
0.6495951034696092,24.225492238998413
0.6495938431902528,24.22797179222107
0.6495926470302581,24.23048996925354
0.6495913870934197,24.232980489730835
0.6495901912691183,24.235507011413574
0.6495889316746423,24.238032817840576
0.6495877361858788,24.240583419799805
0.64958647693361,24.243036031723022
0.6495852817802291,24.24557876586914
0.6495840228700123,24.248059034347534
0.6495828280518589,24.250572681427002
0.6495815694835388,24.25303339958191
0.649580375000458,24.25556254386902
0.6495791167738796,24.25802731513977
0.6495779226257162,24.260550260543823
0.6495766647407246,24.26301670074463
0.6495754709273239,24.26557230949402
0.6495742133837641,24.268063068389893
0.6495730199049715,24.270577669143677
0.6495717627026888,24.273069620132446
0.6495705695583495,24.27560567855835
0.6495693126971892,24.27806806564331
0.6495681198871487,24.28059434890747
0.649566863366956,24.283046007156372
0.6495656708910599,24.28559708595276
0.6495644147116806,24.28805661201477
0.6495632225697745,24.290559768676758
0.6495619667310543,24.293039321899414
0.6495607749229838,24.29558539390564
0.6495595194247682,24.29806113243103
0.6495583279503794,24.30057120323181
0.6495570727925142,24.303022623062134
0.6495558816516529,24.30557131767273
0.649554626833984,24.308030605316162
0.6495534360264966,24.31054377555847
0.6495521815488698,24.31302809715271
0.6495509910746021,24.31555986404419
0.6495497369368639,24.318024158477783
0.6495485467956622,24.320545434951782
0.6495472929976586,24.322992086410522
0.6495461031893693,24.325520038604736
0.6495448497309466,24.327989101409912
0.649543660255416,24.330503463745117
0.6495424071364206,24.332980394363403
0.6495412179934954,24.335505962371826
0.6495399652137737,24.33798837661743
0.6495387764033005,24.34052014350891
0.6495375239626991,24.342963218688965
0.6495363354845246,24.345521926879883
0.6495350833828905,24.347992181777954
0.6495338952368612,24.35050892829895
0.6495326434740408,24.35297417640686
0.6495314556600043,24.35552144050598
0.6495302042358444,24.35799813270569
0.6495290167536472,24.360518217086792
0.649527765667995,24.36296510696411
0.6495265785174845,24.365527391433716
0.6495253277701869,24.367979526519775
0.6495241409512101,24.37050151824951
0.6495228905421144,24.372982025146484
0.6495217040545187,24.375510692596436
0.6495204539834721,24.378005027770996
0.649519267827105,24.380555868148804
0.6495180180939548,24.38301992416382
0.6495168322686636,24.38555669784546
0.6495155828732573,24.388052463531494
0.6495143973788897,24.390631198883057
0.6495131483210749,24.393123865127563
0.6495119631574787,24.395639896392822
0.6495107144371028,24.398123025894165
0.6495095296041257,24.400697231292725
0.6495082812210365,24.403136730194092
0.6495070967185266,24.405680418014526
0.6495058486725719,24.408188343048096
0.6495046645003769,24.41074275970459
0.6495034167914048,24.413235664367676
0.6495022329493728,24.415761947631836
0.6495009855772311,24.418220043182373
0.6494998020652105,24.420778512954712
0.6494985550297474,24.423269510269165
0.6494973718475863,24.425857543945312
0.6494961251486502,24.428363800048828
0.6494949422961969,24.43091917037964
0.6494936959336358,24.43343162536621
0.649492513410739,24.43596339225769
0.6494912673844014,24.43842053413391
0.6494900851909094,24.4409921169281
0.649488839500644,24.44347071647644
0.6494876576364056,24.446028470993042
0.6494864122820605,24.44849967956543
0.6494852307469245,24.45103645324707
0.6494839857283489,24.453550338745117
0.6494828045221641,24.456073760986328
0.6494815598392063,24.458519220352173
0.6494803789618215,24.4610812664032
0.6494791346143308,24.463525533676147
0.6494779540655953,24.466060638427734
0.6494767100534203,24.468537092208862
0.6494755298331831,24.471105098724365
0.649474286156173,24.473608016967773
0.6494731062642835,24.47613549232483
0.6494718629222874,24.47859001159668
0.6494706833585947,24.48116111755371
0.649469440351462,24.48361325263977
0.6494682611158155,24.4862277507782
0.6494670184433953,24.488764762878418
0.6494658395356449,24.491336822509766
0.6494645971977866,24.4938325881958
0.6494634186177816,24.49637007713318
0.649462176614335,24.498862743377686
0.6494609983619251,24.501425743103027
0.6494597566927396,24.503894567489624
0.6494585787677746,24.506403923034668
0.6494573374327001,24.508886098861694
0.64945615983503,24.511431217193604
0.6494549188339162,24.513931274414062
0.6494537415633908,24.51647710800171
0.6494525008960877,24.5189425945282
0.6494513239525572,24.52153182029724
0.6494500836189148,24.52399206161499
0.6494489070022293,24.526503801345825
0.6494476670020974,24.528990030288696
0.6494464907121075,24.531532049179077
0.6494452510453365,24.5340096950531
0.6494440750818922,24.536561250686646
0.6494428357483323,24.539008378982544
0.6494416601112843,24.541584730148315
0.649440421110786,24.544063329696655
0.6494392457999848,24.546560764312744
0.6494380071323983,24.549023628234863
0.6494368321476943,24.551562786102295
0.6494355938128706,24.55403971672058
0.6494344191541148,24.55684542655945
0.6494331811519042,24.55932354927063
0.6494320068189473,24.561994552612305
0.6494307691492005,24.564470529556274
0.6494295951418937,24.566991329193115
0.6494283578044617,24.56946897506714
0.649427184122656,24.57201313972473
0.6494259471173894,24.57446789741516
0.6494247737609355,24.577001333236694
0.6494235370876859,24.579452514648438
0.6494223640564353,24.58201813697815
0.6494211277150534,24.58449077606201
0.6494199550088576,24.58698558807373
0.6494187189991947,24.589466333389282
0.6494175466179049,24.592035055160522
0.6494163109398119,24.59447193145752
0.6494151388832796,24.596997499465942
0.6494139035366085,24.59945273399353
0.6494127318046852,24.601990461349487
0.6494114967892874,24.60446524620056
0.6494103253818249,24.607001066207886
0.6494090906975516,24.609484434127808
0.6494079196144016,24.612021684646606
0.6494066852611049,24.61447024345398
0.6494055145021194,24.617013454437256
0.6494042804796506,24.61946964263916
0.6494031100446814,24.621997356414795
0.6494018763528927,24.624461889266968
0.6494007062417919,24.627000331878662
0.6493994728805351,24.629493713378906
0.649398303093155,24.63205337524414
0.6493970700622822,24.634599924087524
0.6493959005984747,24.637183666229248
0.6493946678978381,24.63964581489563
0.6493934987574559,24.642176866531372
0.6493922663869074,24.64463710784912
0.6493910975698027,24.647170782089233
0.649389865529195,24.649646759033203
0.6493886970352204,24.652188301086426
0.6493874653244055,24.654646396636963
0.6493862971534137,24.657209396362305
0.6493850657722444,24.65970778465271
0.6493838979240879,24.662269353866577
0.6493826668724167,24.66476321220398
0.6493814993469484,24.667359113693237
0.6493802686246279,24.6698739528656
0.6493791014217006,24.672451972961426
0.6493778710285839,24.67492437362671
0.6493767041480506,24.67748236656189
0.6493754740839901,24.679944038391113
0.6493743075257041,24.68249225616455
0.6493730777905528,24.68496870994568
0.6493719115543671,24.687498092651367
0.6493706821479784,24.689985036849976
0.6493695162337462,24.692508935928345
0.649368287155973,24.69494366645813
0.6493671215635475,24.697510957717896
0.649365892814243,24.699976921081543
0.649364727543478,24.70250701904297
0.6493634991224955,24.7049822807312
0.6493623341732444,24.707515716552734
0.6493611060804373,24.710002899169922
0.6493599414525537,24.712514400482178
0.6493587136877755,24.71495246887207
0.6493575493811131,24.71753740310669
0.6493563219442174,24.720008373260498
0.6493551579586302,24.722521781921387
0.6493539308494708,24.72501826286316
0.6493527671848124,24.727539777755737
0.6493515404032428,24.73003625869751
0.6493503770593674,24.732558727264404
0.6493491506052417,24.735005617141724
0.6493479875820031,24.73755669593811
0.6493467614551751,24.740031480789185
0.6493455987524278,24.742544174194336
0.6493443729527517,24.745020151138306
0.6493432105703498,24.747555255889893
0.6493419850976796,24.750056982040405
0.6493408230354776,24.752580642700195
0.6493395978896674,24.755038738250732
0.6493384361475196,24.757604360580444
0.6493372113284239,24.760079622268677
0.649336049906185,24.76262402534485
0.6493348254136581,24.765101194381714
0.6493336643111823,24.767690896987915
0.649332440145079,24.770160675048828
0.6493312793622215,24.772693634033203
0.6493300555223961,24.775153398513794
0.6493288950590113,24.777717113494873
0.6493276715453185,24.780179262161255
0.6493265114012616,24.7826988697052
0.6493252882135561,24.785176992416382
0.649324128388682,24.787707090377808
0.6493229055268187,24.7901611328125
0.6493217460209826,24.792701959609985
0.6493205234848165,24.79515767097473
0.6493193642978733,24.797696113586426
0.6493181420872592,24.800156831741333
0.6493169832190647,24.80267643928528
0.6493157613338578,24.80514430999756
0.649314602784267,24.807709455490112
0.6493133812243226,24.8101704120636
0.6493122229931907,24.81272792816162
0.6493110017583642,24.81516194343567
0.6493098438455471,24.817723035812378
0.6493086229356936,24.82020330429077
0.649307465341047,24.82272458076477
0.649306244756022,24.825204133987427
0.6493050874794013,24.827767372131348
0.6493038672190607,24.830244302749634
0.6493027102603217,24.832777738571167
0.649301490324521,24.83528447151184
0.6493003336835197,24.837870597839355
0.6492991140721147,24.84033966064453
0.649297957748707,24.84284543991089
0.6492967384615533,24.84532928466797
0.6492955824555956,24.84794545173645
0.6492943634925492,24.850418090820312
0.6492932078038974,24.852957248687744
0.6492919891648143,24.855406522750854
0.6492908337933248,24.857990264892578
0.6492896154780612,24.860458612442017
0.6492884604235901,24.862975120544434
0.6492872424320021,24.865471124649048
0.649286087694406,24.868008375167847
0.6492848700263499,24.870477199554443
0.6492837156054853,24.872990608215332
0.6492824982608174,24.875452995300293
0.6492813441565409,24.87801218032837
0.649280127135118,24.880491495132446
0.6492789733472862,24.882999897003174
0.6492777566489645,24.885470628738403
0.6492766031774343,24.88798427581787
0.6492753868020703,24.89044690132141
0.6492742336466986,24.89299178123474
0.6492730175941495,24.895426511764526
0.6492718647547931,24.897968769073486
0.6492706490249153,24.9004487991333
0.6492694965014315,24.903005599975586
0.649268281094082,24.905487060546875
0.6492671288863279,24.908023357391357
0.6492659138013636,24.910495042800903
0.6492647619091962,24.913038730621338
0.6492635471464745,24.915510654449463
0.6492623955697515,24.918060541152954
0.6492611811291291,24.92054843902588
0.6492600298677077,24.923126697540283
0.649258815749042,24.92563486099243
0.6492576648027798,24.92817521095276
0.6492564510059283,24.930657863616943
0.6492553003746826,24.93322730064392
0.6492540868995027,24.935720205307007
0.6492529365831314,24.93825054168701
0.6492517234294806,24.940720796585083
0.6492505734278414,24.94324564933777
0.649249360595577,24.94573712348938
0.6492482109085281,24.94827127456665
0.649246998397508,24.95073127746582
0.649245849024907,24.953277349472046
0.6492446368349889,24.955766201019287
0.6492434877766938,24.95828938484192
0.6492422759077358,24.96077060699463
0.6492411271636049,24.963309288024902
0.6492399156154647,24.96580672264099
0.649238767185356,24.968348264694214
0.6492375559578918,24.97080945968628
0.6492364078416638,24.973374366760254
0.6492351969347334,24.97585368156433
0.6492340491322445,24.97837543487549
0.6492328385457063,24.980833053588867
0.649231691056815,24.983367443084717
0.6492304807905274,24.98586368560791
0.6492293336150919,24.98840093612671
0.6492281236689134,24.990856409072876
0.6492269768067924,24.993412971496582
0.6492257671805813,24.995893478393555
0.6492246206316339,24.998408794403076
0.6492234113252486,25.00088357925415
0.6492222650893336,25.003400802612305
0.6492210561026327,25.00589919090271
0.6492199101796089,25.00842833518982
0.6492187015124514,25.010892629623413
0.6492175559021776,25.01344656944275
0.6492163475544223,25.015933752059937
0.6492152022567578,25.01845359802246
0.6492139942282633,25.020941734313965
0.6492128492430672,25.023484230041504
0.6492116415336929,25.025971174240112
0.6492104968608247,25.028504133224487
0.6492092894704293,25.0309739112854
0.6492081451097479,25.033520936965942
0.6492069380381909,25.036004781723022
0.6492057939895561,25.03853726387024
0.6492045872366965,25.041020154953003
0.6492034434999675,25.0435574054718
0.6492022370656648,25.046047925949097
0.6492010936407017,25.04857301712036
0.6491998875248151,25.051034212112427
0.6491987444114771,25.05358600616455
0.6491975386138664,25.056070804595947
0.6491963958120136,25.058587789535522
0.6491951903325381,25.061087369918823
0.6491940478420302,25.063624620437622
0.6491928426805498,25.066118717193604
0.6491917005012467,25.06865644454956
0.6491904956576211,25.071142196655273
0.6491893537893831,25.07373881340027
0.649188149263472,25.07624888420105
0.6491870077061591,25.078779935836792
0.6491858034978227,25.08127784729004
0.649184662251295,25.08392906188965
0.6491834583603932,25.086461782455444
0.649182317424511,25.088998556137085
0.649181113850904,25.091449975967407
0.6491799732255279,25.093989610671997
0.6491787699690756,25.096463680267334
0.6491776296540661,25.099116325378418
0.6491764267146289,25.101618766784668
0.6491752867098465,25.104218244552612
0.6491740840872848,25.10668134689331
0.64917294439259,25.10921359062195
0.6491717420867644,25.111713886260986
0.649170602702018,25.1142475605011
0.649169400712789,25.116724967956543
0.6491682616378518,25.119246244430542
0.6491670599650797,25.121726036071777
0.6491659211998129,25.124285221099854
0.6491647198433587,25.126768589019775
0.6491635813876228,25.129360914230347
0.6491623803473473,25.13192081451416
0.6491612422010037,25.134482383728027
0.6491600414767676,25.136967658996582
0.6491589036396774,25.1394784450531
0.6491577032313419,25.14194917678833
0.6491565657033662,25.144507884979248
0.6491553656107921,25.146974086761475
0.6491542283917926,25.14951252937317
0.6491530286148413,25.152008056640625
0.649151891704679,25.154571294784546
0.6491506922432113,25.157076597213745
0.649149555641748,25.159589767456055
0.6491483564956256,25.162088871002197
0.6491472202027229,25.16464924812317
0.6491460213718069,25.1671085357666
0.6491448853873264,25.169654369354248
0.6491436868714784,25.17212724685669
0.6491425511952819,25.174686670303345
0.6491413529943634,25.177178621292114
0.6491402176263127,25.1796612739563
0.6491390197401854,25.182132959365845
0.6491378846801424,25.184688568115234
0.6491366871086681,25.187143325805664
0.6491355523564947,25.189647674560547
0.6491343550995351,25.192129850387573
0.6491332206550937,25.194679975509644
0.6491320237125108,25.197176218032837
0.6491308895756633,25.199718475341797
0.6491296929473188,25.202170610427856
0.6491285591179278,25.204724073410034
0.649127362803684,25.207188606262207
0.6491262292816118,25.209709405899048
0.6491250332813306,25.212199449539185
0.6491239000664394,25.21476697921753
0.6491227043799833,25.21724581718445
0.6491215714721359,25.21977710723877
0.6491203760993671,25.222228527069092
0.649119243498426,25.224774837493896
0.6491180484392068,25.227241277694702
0.6491169161450346,25.229832887649536
0.6491157213992277,25.232326984405518
0.6491145894116873,25.234870433807373
0.6491133949791551,25.237370252609253
0.6491122632981092,25.23995065689087
0.6491110691787146,25.242404222488403
0.6491099378040263,25.24494743347168
0.6491087439976316,25.247400045394897
0.6491076129291641,25.24996852874756
0.6491064194356324,25.252451419830322
0.6491052886732485,25.25499701499939
0.6491040954924426,25.257481575012207
0.6491029650360057,25.26001286506653
0.6491017721677887,25.2624671459198
0.649100642017162,25.26502013206482
0.649099449461397,25.267483234405518
0.6490983196164437,25.27000904083252
0.6490971273729935,25.27249550819397
0.6490959978335776,25.27503752708435
0.6490948059023056,25.27752947807312
0.6490936766682904,25.280048608779907
0.6490924850490599,25.28250503540039
0.6490913561203088,25.2850604057312
0.6490901648129834,25.287527084350586
0.6490890361893603,25.290058612823486
0.6490878451938034,25.292576789855957
0.6490867168751718,25.295124769210815
0.6490855261912468,25.297621965408325
0.649084398177471,25.300164222717285
0.6490832078050419,25.302622318267822
0.6490820800959854,25.305179834365845
0.6490808900349156,25.307632207870483
0.649079762630443,25.310147762298584
0.6490785728805962,25.312644004821777
0.6490774457805714,25.31518244743347
0.6490762563418115,25.317652463912964
0.6490751295460988,25.320210933685303
0.6490739404182903,25.32266879081726
0.6490728139267536,25.325233697891235
0.64907162510976,25.327702283859253
0.6490704989222641,25.33022975921631
0.6490693104159497,25.332704544067383
0.6490681845323589,25.3352210521698
0.649066996336588,25.33768939971924
0.6490658707567668,25.34022092819214
0.6490646828714038,25.342668056488037
0.6490635575952169,25.34518527984619
0.649062370020126,25.34763526916504
0.649061245047438,25.350186824798584
0.6490600577824838,25.352675914764404
0.6490589331131597,25.35521936416626
0.6490577461582065,25.357686519622803
0.6490566217921111,25.360232830047607
0.6490554351470238,25.362685441970825
0.6490543110840219,25.365230560302734
0.6490531247486653,25.367666244506836
0.649052000988622,25.37022089958191
0.6490508149628607,25.3727068901062
0.6490496915056413,25.375234603881836
0.6490485057893399,25.37770128250122
0.6490473826348095,25.380252838134766
0.6490461972278336,25.38270139694214
0.6490450743758575,25.385231256484985
0.6490438892780717,25.387694835662842
0.6490427667285152,25.390210151672363
0.6490415819397849,25.392688751220703
0.6490404596925136,25.39520287513733
0.6490392752127037,25.397663593292236
0.649038153267583,25.400221824645996
0.6490369690965591,25.402674436569214
0.6490358474534547,25.405207872390747
0.6490346635910819,25.407649517059326
0.6490335422498593,25.410207271575928
0.6490323586960033,25.41269063949585
0.6490312376565285,25.415202617645264
0.6490300544110548,25.417672634124756
0.6490289336731937,25.420222997665405
0.6490277507359676,25.422679901123047
0.6490266302995862,25.42522931098938
0.6490254476704735,25.427721738815308
0.6490243275354376,25.43023419380188
0.6490231452143046,25.43272352218628
0.6490220253804803,25.435250282287598
0.6490208433671922,25.437734127044678
0.6490197238344461,25.440290212631226
0.649018542128869,25.442762851715088
0.649017422897067,25.445294857025146
0.6490162414990672,25.447789669036865
0.6490151225680758,25.45034146308899
0.6490139414775191,25.452853202819824
0.6490128228472047,25.455363750457764
0.6490116420639575,25.457886695861816
0.6490105237341866,25.460451364517212
0.649009343258115,25.46290612220764
0.6490082252287541,25.465442419052124
0.6490070450597246,25.467907190322876
0.6490059273306406,25.47043776512146
0.6490047474685195,25.4729425907135
0.6490036300395791,25.475456476211548
0.6490024504842329,25.47794532775879
0.6490013333553029,25.480494499206543
0.6490001541065983,25.482945680618286
0.6489990372775458,25.485479593276978
0.6489978583353493,25.487953424453735
0.648996741806041,25.490471124649048
0.6489955631702196,25.49296522140503
0.6489944469405228,25.4954936504364
0.6489932686109432,25.497965335845947
0.648992152680725,25.500531673431396
0.648990974657254,25.502991676330566
0.6489898590263817,25.505554676055908
0.6489886813088865,25.50803017616272
0.6489875659772274,25.51056933403015
0.6489863885655749,25.51309323310852
0.6489852735329964,25.51561975479126
0.6489840964270539,25.518082857131958
0.6489829816934236,25.52064299583435
0.6489818048930581,25.52311086654663
0.6489806904582436,25.525644540786743
0.6489795139633224,25.528123378753662
0.6489783998271914,25.53063654899597
0.6489772236375821,25.533124208450317
0.6489761098000022,25.5356502532959
0.6489749339155723,25.53813099861145
0.6489738203764112,25.540674924850464
0.648972644797028,25.543129205703735
0.6489715315561538,25.545664072036743
0.6489703562816853,25.548134326934814
0.6489692433389659,25.55065083503723
0.6489680683692794,25.553144693374634
0.648966955724583,25.555696725845337
0.6489657810595465,25.558141946792603
0.648964668712741,25.56067728996277
0.6489634943522226,25.563135385513306
0.6489623823031763,25.56569242477417
0.6489612082470435,25.56817317008972
0.6489600964956248,25.570693492889404
0.648958922743746,25.573187112808228
0.6489578112898232,25.575752019882202
0.6489566378420663,25.57819652557373
0.6489555266855079,25.5807466506958
0.648954353541741,25.58319926261902
0.6489532426824157,25.585771322250366
0.6489520698425073,25.5882511138916
0.6489509592802836,25.590801000595093
0.6489497867441019,25.593312740325928
0.6489486764788482,25.595842838287354
0.6489475042462617,25.598299026489258
0.6489463942778473,25.600850105285645
0.6489452223487244,25.603310346603394
0.6489441126770179,25.605950832366943
0.6489429410512273,25.608439445495605
0.6489418316760975,25.610994577407837
0.6489406603535078,25.613504648208618
0.6489395512748243,25.616085290908813
0.6489383802553041,25.618540048599243
0.6489372714729355,25.621086835861206
0.6489361007563539,25.623555898666382
0.6489349922701694,25.626129388809204
0.648933821856395,25.628631830215454
0.648932713666264,25.631147384643555
0.6489315435551661,25.6337149143219
0.6489304356609579,25.63627338409424
0.6489292658524055,25.638731479644775
0.6489281582539894,25.641298532485962
0.6489269887478515,25.643773794174194
0.648925881445097,25.646296977996826
0.648924712241243,25.648781299591064
0.6489236052340199,25.651304960250854
0.6489224363323188,25.653786420822144
0.6489213296204966,25.656312704086304
0.6489201610208181,25.658780813217163
0.6489190546042667,25.661327838897705
0.64891788630648,25.663787603378296
0.6489167801850689,25.66632604598999
0.6489156121890436,25.66886568069458
0.6489145063626431,25.67141056060791
0.6489133386682489,25.67390203475952
0.6489122331367285,25.676446676254272
0.6489110657438351,25.678910970687866
0.6489099605070653,25.68147850036621
0.6489087934155422,25.683972358703613
0.648907688473393,25.686487197875977
0.6489065216831102,25.688966035842896
0.6489054170354518,25.691513776779175
0.6489042505462792,25.69398808479309
0.648903146192982,25.696529626846313
0.6489019800047895,25.698992490768433
0.6489008759457237,25.701517820358276
0.6488997100583815,25.704007863998413
0.6488986062934176,25.706560373306274
0.6488974407067959,25.70904231071472
0.6488963372358044,25.711551904678345
0.6488951719497734,25.714043378829956
0.6488940687726249,25.71660590171814
0.6488929037870549,25.719056844711304
0.6488918009036202,25.721579551696777
0.6488906362183816,25.7240571975708
0.6488895336285312,25.72659707069397
0.6488883692434945,25.72909688949585
0.6488872669470994,25.731601238250732
0.6488861028621351,25.73410129547119
0.6488850008590663,25.73662543296814
0.648883837074045,25.739091873168945
0.6488827353641734,25.741647005081177
0.6488815718789657,25.74410653114319
0.6488804704621626,25.74663019180298
0.6488793072766393,25.749114751815796
0.6488782061527756,25.75160002708435
0.6488770432668077,25.754090547561646
0.6488759424357547,25.756643533706665
0.6488747798492132,25.75909161567688
0.6488736793108419,25.76162075996399
0.6488725170235976,25.764095783233643
0.64887141677778,25.766637563705444
0.648870254789704,25.769129276275635
0.6488691548363112,25.771631479263306
0.6488679931472747,25.774128913879395
0.6488668934861782,25.77669334411621
0.6488657320960525,25.7791531085968
0.6488646327271242,25.781691551208496
0.6488634716357806,25.784156560897827
0.6488623725588918,25.786700963974
0.6488612117662017,25.78919553756714
0.6488601129812245,25.791720867156982
0.6488589524870593,25.79420042037964
0.6488578539938653,25.7967529296875
0.6488566937980965,25.799229621887207
0.648855595596558,25.80183482170105
0.6488544356990574,25.804351568222046
0.648853337789046,25.80688500404358
0.6488521781896852,25.80935835838318
0.6488510805710733,25.811883449554443
0.6488499212697241,25.81434726715088
0.6488488239423836,25.816903352737427
0.6488476649389179,25.81935453414917
0.6488465679027213,25.821914196014404
0.6488454091970106,25.824391841888428
0.6488443124518303,25.82692861557007
0.6488431540437472,25.829410552978516
0.6488420575894552,25.8319411277771
0.6488408994788715,25.834430694580078
0.6488398033153405,25.837000370025635
0.6488386455021284,25.839468955993652
0.6488375496292309,25.842010259628296
0.6488363921132627,25.844487190246582
0.6488352965308714,25.847010135650635
0.6488341393120193,25.849494457244873
0.6488330440200069,25.852065801620483
0.6488318870981432,25.854498863220215
0.6488307920963823,25.8570339679718
0.6488296354713798,25.859490633010864
0.6488285407597434,25.862042903900146
0.6488273844314743,25.864516258239746
0.6488262900098355,25.867053031921387
0.6488251339781725,25.869534969329834
0.648824039846404,25.87206721305847
0.6488228841112201,25.87449836730957
0.6488217902691952,25.877047777175903
0.6488206348303627,25.87949275970459
0.6488195412779545,25.882018089294434
0.6488183861353465,25.884482622146606
0.6488172928724282,25.887009859085083
0.6488161380259175,25.889482498168945
0.6488150450523625,25.892000436782837
0.6488138905018223,25.894457578659058
0.6488127978175039,25.89701271057129
0.6488116435628071,25.89946150779724
0.6488105511675988,25.901986360549927
0.6488093972086185,25.90447735786438
0.6488083051023938,25.907012462615967
0.6488071514390035,25.909489154815674
0.6488060596216362,25.91201686859131
0.648804906253709,25.914493799209595
0.6488038147250725,25.91703510284424
0.6488026616524818,25.919480562210083
0.6488015704124501,25.92201018333435
0.6488004176350693,25.92449378967285
0.6487993266835163,25.92702054977417
0.6487981742012189,25.92949104309082
0.6487970835380185,25.932035207748413
0.648795931350678,25.934499979019165
0.6487948409757042,25.937079906463623
0.6487936890831946,25.93953776359558
0.6487925989963212,25.942075729370117
0.6487914473985161,25.944559574127197
0.6487903575996176,25.94710421562195
0.6487892062963907,25.949598789215088
0.6487881167853411,25.952139139175415
0.6487869657765666,25.954625129699707
0.6487858765532402,25.957186937332153
0.6487847258387919,25.959633588790894
0.6487836369030632,25.962158918380737
0.6487824864828151,25.964632987976074
0.6487813978345587,25.967169284820557
0.6487802477083848,25.969667196273804
0.648779159347475,25.972187519073486
0.6487780095152498,25.974653244018555
0.6487769214415614,25.97722053527832
0.6487757719031589,25.979663372039795
0.6487746841165662,25.982187032699585
0.6487735348718612,25.98465585708618
0.6487724473722393,25.987189292907715
0.6487712984211057,25.989665746688843
0.6487702112083295,25.99219274520874
0.6487690625506419,25.994664430618286
0.6487679756245861,25.997234344482422
0.6487668272602193,25.999694347381592
0.648765740620759,26.002193689346313
0.6487645925495876,26.004671335220337
0.6487635061965976,26.007212162017822
0.6487623584184962,26.009692668914795
0.648761272351852,26.012219190597534
0.6487601248666954,26.01467537879944
0.6487590390862722,26.017218589782715
0.6487578918939353,26.019663095474243
0.6487568063996082,26.022189140319824
0.6487556594999658,26.02466368675232
0.6487545742916102,26.027191400527954
0.6487534276845377,26.029649257659912
0.6487523427620289,26.032180309295654
0.6487511964474012,26.03465461730957
0.6487501118106149,26.037200212478638
0.6487489657883071,26.03964924812317
0.6487478814371188,26.042173147201538
0.6487467357070063,26.044663190841675
0.6487456516412916,26.047199964523315
0.6487445062032495,26.049674034118652
0.6487434224228843,26.052205801010132
0.6487422772767881,26.05469584465027
0.6487411937816482,26.057241439819336
0.6487400489273735,26.05971050262451
0.6487389657173345,26.06221580505371
0.6487378211547566,26.064693689346313
0.6487367382296949,26.067201614379883
0.6487355939586895,26.069682836532593
0.6487345113184807,26.07226586341858
0.6487333673389236,26.07473087310791
0.648732284983444,26.077272653579712
0.6487311412952108,26.079756021499634
0.6487300592243368,26.082269430160522
0.6487289158273032,26.084753274917603
0.6487278340409108,26.087255477905273
0.648726690934953,26.089735984802246
0.6487256094329185,26.09229350090027
0.6487244666179124,26.094747304916382
0.6487233854001124,26.09728717803955
0.6487222428759339,26.099764823913574
0.6487211619422446,26.10229468345642
0.6487200197087702,26.104769945144653
0.6487189390590684,26.10728144645691
0.6487177971161738,26.109760761260986
0.648716716750336,26.112321138381958
0.6487155750978977,26.114801168441772
0.6487144950158006,26.117328643798828
0.6487133536536951,26.119837522506714
0.6487122738552155,26.122348070144653
0.6487111327833192,26.124824285507202
0.648710053268334,26.12736439704895
0.6487089124865231,26.129865884780884
0.648707833254909,26.132394313812256
0.6487066927630604,26.134848594665527
0.6487056138146946,26.137415409088135
0.6487044736126846,26.139880418777466
0.6487033949474441,26.14238476753235
0.6487022550351499,26.144874095916748
0.6487011766529118,26.147393941879272
0.6487000370302097,26.14987301826477
0.6486989589308514,26.152403831481934
0.6486978195976185,26.154852151870728
0.6486967417810172,26.157368183135986
0.6486956027371302,26.159837007522583
0.6486945252031632,26.162346363067627
0.6486933864484994,26.16482448577881
0.6486923091970441,26.16736364364624
0.6486911707314804,26.169864416122437
0.6486900937624144,26.172386407852173
0.6486889555858281,26.174840450286865
0.6486878788990289,26.177392721176147
0.6486867410112971,26.179861307144165
0.6486856646066423,26.182392358779907
0.6486845270076423,26.184857606887817
0.64868345088501,26.187386989593506
0.648682313574619,26.189897775650024
0.6486812377338866,26.192434072494507
0.6486801007119823,26.194859504699707
0.648679025153028,26.197410345077515
0.6486778884194879,26.199883222579956
0.6486768131421892,26.20239496231079
0.6486756766968907,26.204864025115967
0.648674601701126,26.2073814868927
0.6486734655439469,26.209885358810425
0.648672390829594,26.212448120117188
0.6486712549604122,26.21489953994751
0.6486701805273495,26.217422485351562
0.6486690449460424,26.219924211502075
0.6486679707941481,26.222466230392456
0.6486668355005937,26.224952936172485
0.6486657616297462,26.227477312088013
0.6486646266238224,26.229965686798096
0.6486635530338999,26.232523679733276
0.648662418315485,26.234975337982178
0.6486613450063659,26.237500429153442
0.6486602105753378,26.23996663093567
0.6486591375469009,26.242491722106934
0.6486580034031377,26.24497127532959
0.6486569306552612,26.247525930404663
0.6486557967986414,26.25002884864807
0.6486547243312043,26.252614974975586
0.6486535907616059,26.255070209503174
0.6486525185744869,26.257610321044922
0.6486513852917883,26.260080099105835
0.6486503133848661,26.26263976097107
0.648649180388946,26.26510238647461
0.6486481087620996,26.26763415336609
0.6486469760528362,26.270111083984375
0.6486459047059445,26.272684574127197
0.6486447722832165,26.27514624595642
0.6486437012161587,26.27768063545227
0.6486425690798449,26.280142545700073
0.6486414982924998,26.282696962356567
0.6486403664424788,26.285165548324585
0.6486392959347257,26.287659406661987
0.6486381643708764,26.29014563560486
0.6486370941425946,26.292657375335693
0.6486359628647959,26.295104265213013
0.6486348929158647,26.297672986984253
0.6486337619239952,26.300142765045166
0.6486326922542942,26.302648782730103
0.6486315615482332,26.30512523651123
0.6486304921576416,26.307664155960083
0.6486293617372683,26.310136318206787
0.6486282926256656,26.312662839889526
0.6486271624908588,26.315119981765747
0.6486260936581248,26.317667722702026
0.6486249638087641,26.32014298439026
0.6486238952547785,26.322630167007446
0.648622765690743,26.32511258125305
0.6486216974153853,26.3276469707489
0.6486205681365546,26.330121517181396
0.6486195001397048,26.33265256881714
0.648618371145958,26.335099458694458
0.648617303427496,26.337652444839478
0.6486161747187128,26.340123891830444
0.6486151072785185,26.342647552490234
0.6486139788545786,26.345123767852783
0.648612911692532,26.347698211669922
0.648611783553315,26.350152730941772
0.6486107166692962,26.35267448425293
0.6486095888146818,26.3551242351532
0.648608522208571,26.357669353485107
0.6486073946384388,26.360132455825806
0.6486063283101166,26.362657070159912
0.6486052010243466,26.365138292312622
0.648604134973693,26.36771297454834
0.6486030079721651,26.370169401168823
0.6486019421990604,26.372697830200195
0.6486008154816547,26.375146865844727
0.6485997499859797,26.377710819244385
0.6485986235525762,26.380173206329346
0.6485975583342112,26.382694482803345
0.6485964321846902,26.38517475128174
0.6485953672435157,26.387741804122925
0.6485942413777572,26.390198707580566
0.6485931767136542,26.392719268798828
0.6485920511315387,26.395187854766846
0.6485909867443876,26.397756338119507
0.6485898614457953,26.400216817855835
0.6485887973354773,26.40273404121399
0.6485876723202887,26.405224800109863
0.6485866084866844,26.40778923034668
0.6485854837547802,26.410244703292847
0.6485844201977704,26.412776231765747
0.6485832957490308,26.415225982666016
0.648582232468497,26.417791843414307
0.6485811083028029,26.420263290405273
0.6485800452986259,26.42278242111206
0.6485789214158579,26.425246000289917
0.648577858687919,26.427811861038208
0.6485767350879579,26.43026876449585
0.6485756726361382,26.432822704315186
0.6485745493188649,26.435269355773926
0.6485734871430459,26.43783402442932
0.6485723641083413,26.440301418304443
0.6485713022084042,26.442806243896484
0.6485701794561493,26.44528031349182
0.6485691178319756,26.44785475730896
0.6485679953620516,26.45030903816223
0.6485669340135226,26.452851057052612
0.6485658118258103,26.455307960510254
0.6485647507528083,26.457883834838867
0.648563628847189,26.460368394851685
0.648562568049595,26.46289825439453
0.6485614464259501,26.465387105941772
0.6485603859036462,26.46794056892395
0.648559264561857,26.470403909683228
0.6485582043147248,26.47292399406433
0.6485570832546727,26.475406169891357
0.648556023282594,26.478005409240723
0.6485549025041605,26.480506658554077
0.6485538428070174,26.4830424785614
0.648552722310084,26.485538959503174
0.6485516628877586,26.48810052871704
0.6485505426722069,26.490559816360474
0.6485494835245811,26.4930899143219
0.6485483635902929,26.495562314987183
0.648547304717249,26.498120307922363
0.6485461850641059,26.500593423843384
0.648545126465526,26.50310182571411
0.6485440070934099,26.505605697631836
0.6485429487691763,26.508166790008545
0.648541829677969,26.510628700256348
0.6485407716279643,26.513182878494263
0.6485396528175479,26.515646934509277
0.6485385950416543,26.518211841583252
0.6485374765119106,26.520678997039795
0.6485364190100108,26.523186683654785
0.6485353007608222,26.52567219734192
0.6485342435327985,26.528194427490234
0.6485331255640471,26.530645608901978
0.6485320686097822,26.53320860862732
0.6485309509213502,26.53569531440735
0.6485298942407269,26.538206577301025
0.6485287768324965,26.540671586990356
0.6485277204253975,26.543210983276367
0.6485266032972513,26.54569959640503
0.6485255471635595,26.548259735107422
0.6485244303153798,26.55070424079895
0.6485233744549781,26.553242444992065
0.6485222578866475,26.555753707885742
0.648521202299419,26.558325052261353
0.6485200860108198,26.560821771621704
0.6485190306966476,26.563383102416992
0.6485179146876626,26.565935850143433
0.6485168596464296,26.568503856658936
0.6485157439169417,26.57096219062805
0.6485146891485312,26.573564529418945
0.648513573698423,26.57602024078369
0.6485125192027181,26.578566074371338
0.6485114040318727,26.581040620803833
0.6485103498087569,26.583556413650513
0.648509234917057,26.58604860305786
0.6485081809664137,26.588590383529663
0.6485070663537423,26.591038942337036
0.648506012675455,26.593571662902832
0.6485048983416951,26.596036195755005
0.6485038449356473,26.598583698272705
0.6485027308806823,26.601054906845093
0.6485016777467576,26.603581428527832
0.6485005639704704,26.60607647895813
0.6484995111085525,26.608628511428833
0.6484983976108265,26.61107611656189
0.648497345020799,26.613601684570312
0.6484962318015175,26.6160626411438
0.6484951794832645,26.61860752105713
0.648494066542311,26.621079444885254
0.6484930144957162,26.62360382080078
0.6484919018329739,26.626105785369873
0.6484908500579213,26.628684043884277
0.6484897376732739,26.631144762039185
0.6484886861696474,26.633788585662842
0.6484875740629786,26.63626265525818
0.6484865228306624,26.63881230354309
0.648485411001856,26.641271352767944
0.6484843600407342,26.643813133239746
0.6484832484896735,26.646289587020874
0.6484821977996303,26.648862838745117
0.6484810865261995,26.651329517364502
0.6484800361071194,26.653941869735718
0.648478925111202,26.65641450881958
0.6484778749629692,26.658968210220337
0.6484767642444494,26.6614408493042
0.6484757143669484,26.663975477218628
0.6484746039257102,26.66645121574402
0.6484735543188254,26.66901707649231
0.6484724441547528,26.671483516693115
0.6484713948183687,26.67404842376709
0.648470284931346,26.676512479782104
0.6484692358653474,26.679052352905273
0.6484681262552585,26.681527853012085
0.6484670774595301,26.684069871902466
0.6484659681262596,26.686527490615845
0.6484649196006861,26.68907332420349
0.6484638105441182,26.691530466079712
0.6484627622885843,26.694047927856445
0.6484616535086035,26.696526288986206
0.6484606055229942,26.699066162109375
0.6484594970194849,26.70154356956482
0.6484584493036853,26.7041175365448
0.6484573410765322,26.70664381980896
0.6484562936304271,26.709235429763794
0.6484551856795147,26.711775302886963
0.6484541385029895,26.714345693588257
0.6484530308282023,26.716806650161743
0.6484519839211421,26.719319343566895
0.648450876522365,26.721821069717407
0.6484498298846548,26.724409103393555
0.6484487227617726,26.72687864303589
0.648447676393298,26.729408979415894
0.6484465695461956,26.731918811798096
0.6484455234468419,26.734463453292847
0.6484444168754044,26.736932516098022
0.6484433710450569,26.73943328857422
0.648442264749169,26.741918563842773
0.6484412191877135,26.744487524032593
0.6484401131672605,26.746960878372192
0.6484390678745824,26.749484300613403
0.6484379621294493,26.751973390579224
0.648436917105434,26.754517555236816
0.6484358116355065,26.756994485855103
0.6484347668800399,26.759495973587036
0.6484336616852028,26.761972188949585
0.6484326171981709,26.764522314071655
0.6484315122783094,26.766972064971924
0.648430468059598,26.769495964050293
0.6484293634145979,26.772014141082764
0.6484283194640925,26.774595975875854
0.6484272150938393,26.777072429656982
0.6484261714114262,26.779592514038086
0.6484250673158053,26.782066583633423
0.6484240239013705,26.78461217880249
0.6484229200802676,26.787078142166138
0.6484218769336972,26.789607048034668
0.6484207733869979,26.792094469070435
0.648419730508178,26.79464316368103
0.6484186272357682,26.797122478485107
0.6484175846245853,26.799649238586426
0.6484164816263503,26.802117586135864
0.6484154392826906,26.804684162139893
0.6484143365585169,26.807145595550537
0.6484132944822668,26.809661865234375
0.6484121920320398,26.812165021896362
0.6484111502230858,26.814708471298218
0.6484100480466918,26.81718873977661
0.6484090065049202,26.81972336769104
0.6484079046022455,26.822185039520264
0.648406863327543,26.824734926223755
0.6484057616984735,26.82720637321472
0.6484047206907266,26.82973027229309
0.6484036193351487,26.832207441329956
0.6484025785942442,26.8347487449646
0.6484014775120438,26.837247848510742
0.6484004370378689,26.83979344367981
0.6483993362289325,26.842266082763672
0.6483982960213736,26.84481954574585
0.6483971954855876,26.847290515899658
0.6483961555445317,26.8498637676239
0.6483950552817828,26.852349519729614
0.6483940156071166,26.854907512664795
0.6483929156172913,26.857384204864502
0.6483918762089022,26.859909534454346
0.6483907764918867,26.862379550933838
0.648389737349662,26.864933252334595
0.6483886379053434,26.867391109466553
0.6483875990291698,26.869933128356934
0.6483864998574346,26.872459411621094
0.6483854612471996,26.875037670135498
0.6483843623479347,26.877543449401855
0.6483833240035256,26.880082845687866
0.6483822253766179,26.882548093795776
0.648381187297922,26.885096311569214
0.6483800889432585,26.887543201446533
0.6483790511301631,26.890138149261475
0.6483779530476306,26.892601251602173
0.6483769155000234,26.895132780075073
0.6483758176895091,26.897613286972046
0.6483747804072777,26.900169134140015
0.6483736828686687,26.902626991271973
0.6483726458517006,26.905163288116455
0.6483715485848841,26.907628297805786
0.6483705118330673,26.910186767578125
0.6483694148379303,26.912662029266357
0.6483683783511522,26.9151668548584
0.6483672816275824,26.91766357421875
0.6483662454057311,26.920228004455566
0.6483651489536156,26.92268967628479
0.6483641129965789,26.925228357315063
0.6483630168158054,26.927714109420776
0.6483619811234712,26.930230379104614
0.6483608852139271,26.9327073097229
0.6483598497861836,26.93522000312805
0.6483587541477563,26.937724828720093
0.6483577189844916,26.940277576446533
0.6483566236170691,26.94275188446045
0.648355588718171,26.945294618606567
0.6483544936216408,26.947785139083862
0.6483534589869978,26.950345277786255
0.6483523641612478,26.952828407287598
0.6483513297907482,26.955349683761597
0.6483502352356663,26.957910299301147
0.6483492011291982,26.960542678833008
0.6483481068446723,26.96303653717041
0.6483470730021244,26.965588092803955
0.6483459789880421,26.96809983253479
0.6483449454093029,26.97076392173767
0.6483438516655525,26.973345518112183
0.6483428183505106,26.975987672805786
0.6483417248769802,26.978538751602173
0.648340691825524,26.98114538192749
0.6483395986221017,26.983612298965454
0.6483385658341201,26.986183166503906
0.6483374729006941,26.988669395446777
0.6483364403760756,26.991222620010376
0.6483353477125346,26.993698358535767
0.648334315451168,26.99624252319336
0.6483332230573999,26.9987211227417
0.6483321910591744,27.001280784606934
0.6483310989350678,27.003779411315918
0.6483300671998721,27.006283283233643
0.6483289753453153,27.008753061294556
0.6483279438730385,27.011290788650513
0.6483268522879202,27.0138041973114
0.6483258210784516,27.016323566436768
0.6483247297626602,27.018784284591675
0.6483236988158885,27.02132749557495
0.648322607769313,27.023793697357178
0.6483215770851276,27.026323318481445
0.6483204863076568,27.0288507938385
0.6483194558859469,27.03141689300537
0.6483183653774693,27.033901691436768
0.6483173352181243,27.03643250465393
0.6483162449785289,27.038891077041626
0.6483152150814381,27.04143190383911
0.6483141251106139,27.04391360282898
0.6483130954756668,27.046427965164185
0.6483120057735028,27.048914670944214
0.648310976400589,27.051463842391968
0.6483098869669741,27.053958415985107
0.6483088578559831,27.056488752365112
0.6483077686908065,27.05894660949707
0.648306739841628,27.06150197982788
0.6483056509447789,27.063968896865845
0.6483046223573026,27.066481113433838
0.6483035337286703,27.06898021697998
0.648302505402786,27.071533203125
0.6483014170422599,27.074002742767334
0.6483003889778574,27.0765323638916
0.6482993008853267,27.078986167907715
0.6482982730822957,27.08151364326477
0.64829718525765,27.083993434906006
0.6482961577158809,27.08649969100952
0.6482950701590096,27.089011192321777
0.6482940428783921,27.091553926467896
0.6482929555891846,27.09403347969055
0.6482919285696092,27.09658145904541
0.6482908415479555,27.099043130874634
0.6482898147893119,27.10156226158142
0.6482887280351015,27.104049921035767
0.6482877015372801,27.106587886810303
0.6482866150504029,27.10908555984497
0.6482855888132939,27.111604690551758
0.6482845025936395,27.1140775680542
0.6482834766171335,27.1166570186615
0.6482823906645917,27.11911654472351
0.648281364948579,27.121641397476196
0.6482802792630402,27.124120235443115
0.6482792538074112,27.12666893005371
0.6482781683887652,27.1291720867157
0.6482771431934105,27.131701946258545
0.6482760580415472,27.134146690368652
0.6482750331063574,27.136707544326782
0.6482739482211671,27.13916325569153
0.6482729235460328,27.141698837280273
0.6482718389274058,27.14418077468872
0.6482708145122179,27.146729469299316
0.6482697301600443,27.149248361587524
0.6482687060046937,27.151799201965332
0.6482676219188637,27.154249906539917
0.6482665980232409,27.156800746917725
0.6482655142036452,27.1592698097229
0.6482644905676413,27.161844730377197
0.6482634070141703,27.16434407234192
0.6482623836376764,27.16687774658203
0.6482613003502203,27.169355869293213
0.6482602772331273,27.171886444091797
0.6482591942115771,27.17433786392212
0.6482581713537761,27.17692470550537
0.6482570885980221,27.179406881332397
0.6482560659994046,27.18196940422058
0.6482549835093377,27.184458255767822
0.6482539611697945,27.1870174407959
0.6482528789453055,27.18954348564148
0.6482518568647281,27.19212245941162
0.6482507749057077,27.194607496261597
0.6482497530839874,27.19717526435852
0.6482486713903266,27.199620962142944
0.6482476498273549,27.20217490196228
0.6482465683989447,27.204650402069092
0.648245547094613,27.207176685333252
0.6482444659313443,27.209641456604004
0.6482434448855442,27.21220302581787
0.6482423639873082,27.21463894844055
0.6482413431999314,27.217166423797607
0.648240262566619,27.219624042510986
0.6482392420375571,27.222169637680054
0.6482381616690598,27.224650144577026
0.6482371413982045,27.227168321609497
0.6482360612944135,27.22964596748352
0.6482350412816568,27.232202291488647
0.648233961442463,27.234662294387817
0.6482329416876966,27.23719072341919
0.6482318621129921,27.239621877670288
0.6482308426161079,27.242178916931152
0.6482297633057836,27.2446928024292
0.6482287440666739,27.247212886810303
0.6482276650206213,27.249691486358643
0.6482266460391779,27.25224733352661
0.648225567257289,27.254712104797363
0.648224548533404,27.257249355316162
0.6482234700155702,27.25973606109619
0.6482224515491358,27.262274980545044
0.6482213732952488,27.26474118232727
0.6482203550861573,27.267250537872314
0.6482192770961088,27.269741773605347
0.6482182591442526,27.272297620773315
0.6482171814179346,27.274757385253906
0.6482161637232057,27.27732014656067
0.6482150862605102,27.279796361923218
0.6482140688228012,27.282327890396118
0.6482129916236198,27.2848060131073
0.6482119744428235,27.2873592376709
0.6482108975070482,27.289844751358032
0.648209880583057,27.292426586151123
0.6482088039105801,27.294905185699463
0.6482077872432864,27.297450065612793
0.6482067108339999,27.29992437362671
0.6482056944232966,27.30245041847229
0.6482046182770929,27.304939031600952
0.6482036021228725,27.307460069656372
0.6482025262396437,27.309956073760986
0.6482015103417991,27.312475204467773
0.6482004347214376,27.314934492111206
0.6481994190798619,27.317488431930542
0.6481983437222598,27.319963932037354
0.6481973283368457,27.322465896606445
0.6481962532418958,27.32494306564331
0.6481952381125363,27.327483654022217
0.6481941632801308,27.329962015151978
0.6481931484067192,27.33249592781067
0.6481920738367507,27.334954738616943
0.6481910592191799,27.3375141620636
0.6481899849115411,27.33999800682068
0.6481889705497043,27.342509984970093
0.6481878965042881,27.344999313354492
0.6481868823980783,27.347536087036133
0.6481858086147773,27.35000729560852
0.6481847947640879,27.35254144668579
0.6481837212427949,27.355005741119385
0.6481827076475195,27.357534885406494
0.6481816343881271,27.35999345779419
0.648180621048159,27.362492322921753
0.6481795480505604,27.36498236656189
0.6481785349657931,27.36750292778015
0.6481774622298815,27.369987964630127
0.6481764494002082,27.37252926826477
0.6481753769258765,27.37498688697815
0.6481743643511914,27.3775315284729
0.6481732921383323,27.380002737045288
0.6481722798185287,27.382503271102905
0.6481712078670357,27.384997129440308
0.6481701958020074,27.38753652572632
0.6481691241117737,27.390029430389404
0.6481681123014146,27.392552375793457
0.6481670408723335,27.39500403404236
0.6481660293165372,27.397519826889038
0.6481649581485022,27.400006771087646
0.6481639468471627,27.402511835098267
0.6481628759400672,27.404995918273926
0.6481618648930784,27.40752410888672
0.6481607942468155,27.410020112991333
0.6481597834540718,27.412564754486084
0.6481587130685355,27.41501784324646
0.6481577025299304,27.417573928833008
0.6481566324050141,27.420043230056763
0.6481556221204423,27.422542333602905
0.6481545522560396,27.425024271011353
0.648153542225395,27.427550554275513
0.6481524726213995,27.43003797531128
0.6481514628445767,27.432548761367798
0.6481503935008824,27.434995412826538
0.6481493839777754,27.43755316734314
0.648148314894276,27.44003438949585
0.6481473056247794,27.44254779815674
0.6481462368013691,27.4450364112854
0.6481452277853771,27.447577714920044
0.6481441592219493,27.4500789642334
0.6481431504593568,27.4526629447937
0.648142082155806,27.455097198486328
0.6481410736465072,27.4576632976532
0.6481400056027276,27.46016025543213
0.6481389973466172,27.462703943252563
0.6481379295625025,27.465189218521118
0.6481369215594753,27.46776247024536
0.6481358540349199,27.47024369239807
0.6481348462848707,27.472800493240356
0.648133779019769,27.475257635116577
0.6481327715225924,27.47783064842224
0.6481317045168385,27.480302333831787
0.6481306972724297,27.482828617095947
0.648129630525918,27.485330820083618
0.6481286235341718,27.487895250320435
0.6481275570467967,27.490375518798828
0.6481265503076081,27.492918252944946
0.6481254840792642,27.495381593704224
0.6481244775925283,27.497953414916992
0.64812341162311,27.50042200088501
0.648122405388722,27.50292158126831
0.6481213396781241,27.50542187690735
0.6481203336959791,27.507982969284058
0.6481192682440963,27.510454654693604
0.6481182625140892,27.512993812561035
0.6481171973208163,27.515442609786987
0.6481161918428427,27.517998218536377
0.6481151269080745,27.5204758644104
0.6481141216820298,27.52298069000244
0.6481130570056607,27.525477409362793
0.6481120520314405,27.52804136276245
0.6481109876133657,27.530528783798218
0.6481099828908652,27.53311824798584
0.6481089187309799,27.535572052001953
0.6481079142600946,27.538126230239868
0.6481068503582936,27.540602445602417
0.6481058461389192,27.543105125427246
0.6481047824950978,27.545581340789795
0.64810377852713,27.548107624053955
0.6481027151411831,27.55058217048645
0.6481017114245177,27.553123712539673
0.6481006482963405,27.55557155609131
0.6480996448308731,27.558139085769653
0.6480985819603611,27.560619831085205
0.6480975787459877,27.563121557235718
0.6480965161330362,27.565616369247437
0.6480955131696525,27.5681734085083
0.6480944508141567,27.570651531219482
0.6480934481016588,27.573191165924072
0.6480923860035145,27.575643062591553
0.6480913835417983,27.578197717666626
0.6480903217009006,27.58067035675049
0.6480893194898624,27.583179235458374
0.648088257906107,27.585659980773926
0.648087255945643,27.588221788406372
0.6480861946189257,27.59068465232849
0.6480851929089316,27.593249082565308
0.6480841318391479,27.595733404159546
0.6480831303795204,27.598270893096924
0.6480820695665661,27.600756645202637
0.6480810683572014,27.603286027908325
0.6480800078009724,27.605778217315674
0.6480790068417669,27.608353853225708
0.6480779465421589,27.6108181476593
0.6480769458330089,27.61335563659668
0.6480758857899179,27.615851879119873
0.6480748853307202,27.61840057373047
0.6480738255440421,27.620931386947632
0.6480728253346929,27.623523235321045
0.648071765804324,27.626129388809204
0.6480707658447202,27.628767013549805
0.6480697065705564,27.63123893737793
0.6480687068605943,27.633918046951294
0.6480676478425318,27.6363787651062
0.6480666483821085,27.63893437385559
0.6480655896200433,27.641419887542725
0.6480645904090555,27.643964529037476
0.6480635319028842,27.646405696868896
0.6480625329412287,27.648969888687134
0.6480614746908476,27.651426076889038
0.6480604759784212,27.653972864151
0.6480594179837267,27.656447410583496
0.6480584195204264,27.658990383148193
0.6480573617813148,27.661463022232056
0.6480563635670378,27.66400933265686
0.6480553060834056,27.66646146774292
0.6480543081180489,27.66900658607483
0.6480532508897927,27.671448707580566
0.6480522531732534,27.673990964889526
0.6480511962002699,27.676470279693604
0.6480501987324453,27.679025888442993
0.6480491420146312,27.681513786315918
0.6480481447954185,27.68405055999756
0.6480470883326702,27.686487674713135
0.6480460913619668,27.689050912857056
0.6480450351541817,27.691495895385742
0.6480440384318847,27.69404649734497
0.6480429824789592,27.696502685546875
0.6480419860049663,27.699055671691895
0.6480409303067974,27.701545000076294
0.6480399340810061,27.704081773757935
0.648038878637491,27.706534147262573
0.6480378826597987,27.709097146987915
0.6480368274708341,27.71153235435486
0.6480358317411387,27.714081525802612
0.6480347768066217,27.71655774116516
0.6480337813248206,27.719107151031494
0.6480327266446486,27.72160053253174
0.6480317314106396,27.724130153656006
0.6480306769847097,27.726590394973755
0.6480296819983905,27.729142904281616
0.6480286278266002,27.731590509414673
0.6480276330878687,27.734169244766235
0.648026579170115,27.736647129058838
0.6480255846788691,27.739190578460693
0.6480245310150494,27.741690397262573
0.6480235367711871,27.744216680526733
0.6480224833611989,27.746663570404053
0.6480214893646183,27.749225854873657
0.6480204362083593,27.75175404548645
0.6480194424589583,27.754282236099243
0.6480183895563256,27.75675678253174
0.6480173960540025,27.75930166244507
0.6480163434048941,27.761809825897217
0.6480153501495469,27.764357328414917
0.6480142977538604,27.766807317733765
0.6480133047453875,27.769341468811035
0.6480122526030205,27.771820306777954
0.6480112598413202,27.774354696273804
0.6480102079521706,27.776845932006836
0.6480092154371413,27.779404401779175
0.6480081638011069,27.781901359558105
0.6480071715326469,27.78443455696106
0.6480061201496256,27.786893367767334
0.6480051281276333,27.789440393447876
0.648004076997523,27.79189944267273
0.6480030852218973,27.79443621635437
0.648002034344596,27.79690718650818
0.6480010428152353,27.799455404281616
0.6479999921906411,27.801945209503174
0.647999000907444,27.804494857788086
0.6479979505354552,27.806949377059937
0.6479969594983205,27.80951428413391
0.647995909378835,27.81196880340576
0.6479949185876615,27.814475297927856
0.6479938687205777,27.81695580482483
0.6479928781752641,27.81951117515564
0.6479918285604803,27.82200598716736
0.6479908382609255,27.82452416419983
0.64798978889834,27.82698154449463
0.6479887988444432,27.82954168319702
0.6479877497339545,27.83200764656067
0.6479867599256143,27.83451271057129
0.6479857110671209,27.83699679374695
0.6479847215042364,27.839537382125854
0.6479836728976368,27.842036962509155
0.6479826835801074,27.84458041191101
0.6479816352253002,27.84703779220581
0.6479806461530248,27.849576473236084
0.6479795980499085,27.852039098739624
0.6479786092227864,27.85457158088684
0.6479775613712597,27.857041120529175
0.6479765727891905,27.859561681747437
0.6479755251891524,27.8620548248291
0.6479745368520351,27.864575386047363
0.6479734895033841,27.86702251434326
0.6479725014111182,27.869574069976807
0.6479714543137534,27.872055292129517
0.6479704664662383,27.874549865722656
0.6479694196200585,27.877047538757324
0.6479684320171939,27.879600524902344
0.647967385422098,27.882091760635376
0.6479663980637833,27.884621143341064
0.6479653517196705,27.8870530128479
0.6479643646058055,27.88959264755249
0.6479633185125749,27.89209008216858
0.6479623316430589,27.894590377807617
0.6479612858006096,27.897067546844482
0.6479602991753429,27.89959478378296
0.647959253583574,27.90206503868103
0.647958267202456,27.90460515022278
0.647957221861267,27.907068014144897
0.6479562357241978,27.909603357315063
0.6479551906334876,27.912066221237183
0.6479542047403669,27.914605140686035
0.6479531599000354,27.917088985443115
0.6479521742507632,27.919631242752075
0.6479511296607098,27.922106504440308
0.647950144255186,27.924649953842163
0.6479490999153098,27.927100896835327
0.647948114753435,27.929640531539917
0.6479470706636355,27.932101011276245
0.6479460857453095,27.93460202217102
0.6479450419054867,27.937085390090942
0.6479440572306097,27.939631462097168
0.6479430136406631,27.942096710205078
0.6479420292091352,27.94462776184082
0.6479409858689648,27.9470956325531
0.6479400016806864,27.94963002204895
0.6479389585901913,27.9521062374115
0.6479379746450632,27.95461416244507
0.6479369318041437,27.957084894180298
0.6479359481020657,27.95963144302368
0.6479349055106216,27.962096691131592
0.6479339220514945,27.964614868164062
0.6479328797094257,27.967049837112427
0.64793189649315,27.96962285041809
0.6479308544003566,27.972098112106323
0.6479298714268328,27.974629878997803
0.6479288295832147,27.977128505706787
0.6479278468523436,27.979697227478027
0.6479268052578011,27.982133388519287
0.6479258227694832,27.984673500061035
0.6479247814239162,27.987138032913208
0.6479237991780525,27.989718437194824
0.6479227580813613,27.992183685302734
0.6479217760778525,27.994738578796387
0.6479207352299375,27.997222661972046
0.6479197534686844,27.999835968017578
0.6479187128694459,28.002304553985596
0.6479177313503497,28.004833698272705
0.647916690999688,28.007285833358765
0.6479157097226493,28.009876489639282
0.647914669620465,28.01235842704773
0.647913688585385,28.014861345291138
0.6479126487315783,28.017350435256958
0.6479116679383583,28.019914627075195
0.6479106283328299,28.022377252578735
0.6479096477813707,28.02490758895874
0.6479086084240214,28.027363300323486
0.6479076281142245,28.029927253723145
0.6479065890049548,28.032395839691162
0.6479056089367211,28.03490424156189
0.6479045700754318,28.037401914596558
0.6479035902486631,28.039966344833374
0.6479025516352547,28.042417764663696
0.647901572049852,28.044986963272095
0.6479005336842256,28.047454357147217
0.6478995543400905,28.050018072128296
0.647898516222147,28.05249261856079
0.647897537119181,28.05500364303589
0.6478964992488211,28.057481050491333
0.6478955203869257,28.060003757476807
0.6478944827640506,28.062450170516968
0.6478935041431274,28.064979076385498
0.647892466767638,28.067435264587402
0.6478914883875888,28.069987535476685
0.6478904512593863,28.07246446609497
0.6478894731201125,28.07499933242798
0.6478884362390982,28.077494859695435
0.6478874583405017,28.080023765563965
0.6478864217065765,28.082479238510132
0.6478854440485593,28.085025310516357
0.6478844076616247,28.087501287460327
0.6478834302440885,28.09005045890808
0.6478823941040456,28.092511892318726
0.6478814169268923,28.095045804977417
0.6478803810336429,28.097548723220825
0.6478794040967744,28.100061178207397
0.6478783684502196,28.102521419525146
0.6478773917535382,28.105087757110596
0.6478763563535794,28.107542514801025
0.6478753798969872,28.11007857322693
0.6478743447435261,28.1125431060791
0.6478733685269251,28.115059852600098
0.6478723336198634,28.117545127868652
0.6478713576431557,28.120062828063965
0.647870322982395,28.122519731521606
0.6478693472454832,28.125086545944214
0.6478683128309248,28.127549409866333
0.647867337333711,28.130070447921753
0.6478663031652573,28.132546186447144
0.6478653279076438,28.135080337524414
0.6478642939851964,28.137532949447632
0.6478633189670857,28.14005994796753
0.6478622852905463,28.14253330230713
0.6478613105118409,28.14509344100952
0.6478602770811117,28.147552251815796
0.6478593025417141,28.150074005126953
0.6478582693566969,28.15254497528076
0.6478572950565098,28.155083656311035
0.6478562621171066,28.157557249069214
0.6478552880560324,28.160086393356323
0.6478542553621452,28.16254949569702
0.647853281540087,28.165106296539307
0.6478522490916182,28.167561531066895
0.6478512755084784,28.17010998725891
0.6478502433053301,28.172588348388672
0.6478492699610118,28.175132036209106
0.6478482380030862,28.177601099014282
0.647847264897492,28.180147886276245
0.6478462331846915,28.182596445083618
0.6478452603177244,28.18514847755432
0.6478442288499512,28.187593936920166
0.6478432562215143,28.19016194343567
0.647842224998671,28.19264030456543
0.6478412526086672,28.195173263549805
0.647840221630656,28.197652101516724
0.6478392494789884,28.200193881988525
0.6478382187457122,28.202648162841797
0.6478372468322839,28.205161809921265
0.6478362163436452,28.2076199054718
0.6478352446683593,28.21019196510315
0.6478342144242607,28.212673902511597
0.6478332429870206,28.215183973312378
0.6478322129873647,28.217671394348145
0.6478312417880738,28.220221519470215
0.6478302120327631,28.222684383392334
0.6478292410713248,28.22522234916687
0.6478282115602624,28.227702617645264
0.6478272408365797,28.23024845123291
0.6478262115696686,28.232723474502563
0.6478252410836453,28.23524045944214
0.6478242120607879,28.237780332565308
0.6478232418123275,28.2403302192688
0.6478222130334272,28.242830991744995
0.6478212430224332,28.245386838912964
0.6478202144873928,28.247880697250366
0.6478192447137688,28.25039291381836
0.6478182164224916,28.252795219421387
0.6478172468861412,28.255318641662598
0.6478162188385301,28.25779366493225
0.6478152495393572,28.260334730148315
0.6478142217353154,28.262795448303223
0.6478132526732238,28.26536989212036
0.6478122251126545,28.26783585548401
0.6478112562875479,28.27035927772522
0.6478102289703545,28.272843599319458
0.6478092603821367,28.27540135383606
0.6478082333082225,28.27788782119751
0.6478072649567977,28.280413389205933
0.647806238126066,28.282869577407837
0.6478052700113381,28.285398483276367
0.6478042434236925,28.287882089614868
0.6478032755455656,28.290435314178467
0.6478022492009092,28.29291868209839
0.6478012815592875,28.2954261302948
0.6478002554575242,28.297915935516357
0.6477992880523118,28.30046772956848
0.647798262193345,28.302918434143066
0.6477972950244462,28.3054416179657
0.6477962694081796,28.30792260169983
0.6477953024754983,28.310457706451416
0.6477942771018359,28.312944412231445
0.6477933104052767,28.315484762191772
0.6477922852741219,28.31796932220459
0.6477913188135892,28.32051420211792
0.647790293924846,28.322968244552612
0.647789327700244,28.325493574142456
0.6477883030538162,28.32797646522522
0.6477873370650498,28.330530405044556
0.6477863126608413,28.33301091194153
0.6477853469078148,28.335516691207886
0.6477843227457295,28.337998628616333
0.6477833572283475,28.34055471420288
0.6477823333082895,28.343010425567627
0.6477813680264566,28.34554100036621
0.6477803443483301,28.348026037216187
0.6477793793019511,28.350561141967773
0.64777835586566,28.353047847747803
0.6477773910546396,28.355555057525635
0.6477763678600883,28.358030319213867
0.6477754032843313,28.360570430755615
0.6477743803314238,28.36303472518921
0.647773415990835,28.365552186965942
0.6477723932794759,28.36803126335144
0.6477714291739604,28.370545387268066
0.6477704067040537,28.37300968170166
0.6477694428335165,28.37553334236145
0.6477684206049668,28.378010034561157
0.6477674569693125,28.38052010536194
0.6477664349820242,28.382981300354004
0.6477654715811582,28.385536432266235
0.647764449835036,28.38802671432495
0.6477634866688633,28.39054536819458
0.6477624651638114,28.393033981323242
0.6477615022322374,28.39556336402893
0.6477604809681606,28.398045778274536
0.6477595182710905,28.400559186935425
0.6477584972478931,28.403010606765747
0.6477575347852319,28.40557289123535
0.6477565140028193,28.40806221961975
0.6477555517744725,28.410593509674072
0.6477545312327491,28.41306471824646
0.647753569238622,28.41558861732483
0.6477525489374927,28.418067455291748
0.6477515871774908,28.420586109161377
0.6477505671168603,28.423032999038696
0.6477496055908891,28.425581693649292
0.6477485857706624,28.428056240081787
0.6477476244786275,28.430567026138306
0.6477466048987097,28.433035850524902
0.6477456438405168,28.435532808303833
0.6477446245008125,28.438007354736328
0.647743663676367,28.440518140792847
0.6477426445767819,28.442975282669067
0.6477416839859897,28.445502758026123
0.6477406651264285,28.447991371154785
0.6477397047691953,28.450490951538086
0.6477386861495633,28.452985763549805
0.6477377260257948,28.45552945137024
0.6477367076459973,28.45800471305847
0.6477357477555995,28.460529327392578
0.6477347296155417,28.46298623085022
0.6477337699584205,28.46553087234497
0.6477327520580077,28.468016624450684
0.6477317926340691,28.4705331325531
0.6477307749732067,28.473010540008545
0.6477298157823567,28.475512742996216
0.6477287983609501,28.478007078170776
0.6477278394030949,28.480536222457886
0.6477268222210497,28.483014822006226
0.6477258634960952,28.485560178756714
0.6477248465533169,28.488030433654785
0.6477238880611693,28.490527391433716
0.6477228713575636,28.49300527572632
0.6477219130981292,28.495535373687744
0.6477208966336017,28.498018264770508
0.6477199386067869,28.500537395477295
0.6477189223812432,28.50299859046936
0.647717964586954,28.505561351776123
0.6477169486003,28.508031845092773
0.647715991038443,28.51053762435913
0.6477149752905845,28.513017416000366
0.6477140179610662,28.515564441680908
0.647713002451909,28.51805067062378
0.6477120453546359,28.520578861236572
0.6477110300840857,28.523042917251587
0.6477100732189642,28.525599479675293
0.6477090581869274,28.528070211410522
0.647708101553864,28.530590534210205
0.6477070867602462,28.53304362297058
0.647706130359148,28.535573720932007
0.6477051158038556,28.538039207458496
0.6477041596346289,28.54056978225708
0.6477031453175678,28.543033361434937
0.6477021893801193,28.545560598373413
0.6477011753011958,28.548033952713013
0.6477002195954326,28.550594568252563
0.6476992057545529,28.553058385849
0.6476982502803815,28.55556607246399
0.6476972366774519,28.558053255081177
0.6476962814347796,28.56060767173767
0.6476952680697062,28.56307554244995
0.6476943130584398,28.56562829017639
0.6476932999311291,28.568103551864624
0.6476923451511757,28.57064175605774
0.6476913322615342,28.573094367980957
0.6476903777128005,28.57560682296753
0.6476893650607346,28.578087091445923
0.6476884107431281,28.580645084381104
0.6476873983285444,28.583098649978638
0.6476864442419722,28.58564043045044
0.6476854320647771,28.588106870651245
0.6476844782091463,28.590641021728516
0.6476834662692466,28.593114376068115
0.6476825126444645,28.595609664916992
0.6476815009417669,28.598052501678467
0.6476805475477408,28.60059142112732
0.647679536082152,28.603052377700806
0.6476785829187894,28.60560178756714
0.6476775716902161,28.608062028884888
0.6476766187574243,28.61057209968567
0.6476756077657734,28.613041162490845
0.6476746550634599,28.615578413009644
0.6476736443086384,28.6180636882782
0.6476726918367105,28.62059187889099
0.6476716813186254,28.623029470443726
0.647670729076991,28.625545740127563
0.6476697187955489,28.628013372421265
0.6476687667841157,28.63055157661438
0.6476677567392237,28.63311743736267
0.6476668049578992,28.63563346862793
0.6476657951494647,28.638107299804688
0.6476648435981565,28.64066243171692
0.6476638340260864,28.643107891082764
0.6476628827047025,28.645631790161133
0.6476618733689041,28.648118257522583
0.6476609222773524,28.650664567947388
0.6476599131777327,28.653121948242188
0.6476589623159209,28.655643463134766
0.6476579534523876,28.658124685287476
0.6476570028202236,28.66069459915161
0.6476559941926839,28.663149118423462
0.6476550437900758,28.66569447517395
0.647654035398437,28.668171405792236
0.6476530852252926,28.6706964969635
0.6476520770694624,28.673163652420044
0.6476511271256901,28.675695419311523
0.6476501192055756,28.678144216537476
0.6476491694910835,28.68070149421692
0.6476481618065922,28.683159828186035
0.6476472123212886,28.685786485671997
0.6476462048723286,28.68824553489685
0.6476452556161212,28.690852880477905
0.6476442484025999,28.6933114528656
0.6476432993753976,28.695847272872925
0.6476422923972225,28.698309898376465
0.6476413435989333,28.70085072517395
0.6476403368560124,28.703303813934326
0.6476393882865448,28.705868244171143
0.6476383817787857,28.708359003067017
0.6476374334380482,28.710891008377075
0.647636427165359,28.713361024856567
0.6476354790532599,28.71589708328247
0.6476344730155484,28.71835684776306
0.6476335251319965,28.72092914581299
0.6476325193291705,28.723376512527466
0.6476315716740741,28.725948333740234
0.6476305661060419,28.72842574119568
0.6476296186793098,28.730963468551636
0.6476286133459792,28.733439207077026
0.6476276661475201,28.735974550247192
0.6476266610487994,28.73842763900757
0.6476257140785221,28.741000413894653
0.6476247092143191,28.74345827102661
0.6476237624721325,28.746017932891846
0.6476227578423558,28.748501777648926
0.6476218113281683,28.75104784965515
0.6476208069327261,28.753506183624268
0.6476198606464469,28.75606918334961
0.6476188564852473,28.758525848388672
0.6476179104267854,28.761101007461548
0.6476169064997368,28.76355528831482
0.6476159606690012,28.766087770462036
0.647614956976012,28.768566608428955
0.6476140113729116,28.77111554145813
0.6476130079138903,28.773582696914673
0.6476120625383344,28.776114463806152
0.6476110593131894,28.77857494354248
0.647610114165087,28.78114891052246
0.6476091111737271,28.78360080718994
0.6476081662529874,28.786149978637695
0.647607163495321,28.788625717163086
0.6476062188018533,28.791168689727783
0.6476052162777891,28.79363989830017
0.6476042718115026,28.796175479888916
0.6476032695209494,28.798649311065674
0.6476023252817535,28.801228046417236
0.6476013232246198,28.803722381591797
0.6476003792124241,28.806214094161987
0.647599377388619,28.808685541152954
0.6475984336033325,28.81120014190674
0.6475974320127648,28.81368088722229
0.6475964884542975,28.81624984741211
0.6475954870968758,28.81870746612549
0.6475945437651369,28.821243286132812
0.6475935426407704,28.823708295822144
0.6475925995356697,28.82624363899231
0.6475915986442673,28.828726530075073
0.6475906557657145,28.831230878829956
0.6475896551071852,28.8336923122406
0.6475887124550899,28.83623695373535
0.647587712029343,28.838732957839966
0.6475867696036148,28.841296672821045
0.6475857694105592,28.843764066696167
0.6475848272111082,28.84626531600952
0.6475838272506532,28.848743677139282
0.6475828852773889,28.851255178451538
0.647581885549444,28.85372495651245
0.6475809438022767,28.856293439865112
0.6475799443067508,28.858770847320557
0.6475790027855901,28.86128067970276
0.6475780035223929,28.863748788833618
0.6475770622271488,28.86630082130432
0.6475760631961895,28.868810892105103
0.6475751221267723,28.8713219165802
0.6475741233279603,28.87380862236023
0.6475731824842799,28.876375198364258
0.6475721839175247,28.878827333450317
0.6475712432994915,28.881359577178955
0.6475702449647026,28.88382887840271
0.6475693045722265,28.886363744735718
0.6475683064693137,28.888850212097168
0.6475673663023052,28.89134669303894
0.647566368431178,28.893865823745728
0.647565428489547,28.896431922912598
0.6475644308501152,28.898880004882812
0.6475634911337724,28.90139389038086
0.6475624937259457,28.90386462211609
0.6475615542348012,28.90640687942505
0.6475605570584894,28.908881425857544
0.647559617792454,28.911393880844116
0.6475586208475668,28.913907766342163
0.6475576818065508,28.91646695137024
0.6475566850929981,28.918922424316406
0.647555746276912,28.921451568603516
0.6475547497946038,28.923926830291748
0.6475538112033584,28.926461935043335
0.6475528149522047,28.92895221710205
0.6475518765857103,28.93145489692688
0.6475508805656214,28.933948278427124
0.6475499424237889,28.936508893966675
0.6475489466346744,28.93896508216858
0.6475480087174146,28.94150447845459
0.6475470131591846,28.9439857006073
0.6475460754664084,28.946526288986206
0.6475450801389734,28.949005126953125
0.6475441426705913,28.95151138305664
0.6475431475738616,28.953988075256348
0.6475422103297845,28.956530332565308
0.6475412154636702,28.959002256393433
0.6475402784438091,28.961519241333008
0.6475392838082206,28.963988780975342
0.6475383470124867,28.966522216796875
0.6475373526073342,28.968997716903687
0.6475364160356383,28.971498489379883
0.6475354218608323,28.97399115562439
0.6475344855130857,28.97655415534973
0.6475334915685368,28.979011058807373
0.6475325554446503,28.981547594070435
0.6475315617302689,28.98401379585266
0.6475306258301539,28.986561059951782
0.6475296323458506,28.98904323577881
0.6475286966694183,28.991562366485596
0.6475277034151037,28.99405837059021
0.6475267679622655,28.996617078781128
0.6475257749378502,28.99906039237976
0.6475248397085172,29.00158667564392
0.647523846913912,29.004051685333252
0.6475229119079956,29.006553649902344
0.6475219193431113,29.009039402008057
0.6475209845605231,29.011597394943237
0.6475199922252705,29.014105558395386
0.6475190576659217,29.016675233840942
0.6475180655602115,29.01913094520569
0.6475171312240139,29.02169704437256
0.6475161393477572,29.0241961479187
0.6475152052346221,29.026748657226562
0.6475142135877299,29.02921986579895
0.6475132796975691,29.031792163848877
0.6475122882799521,29.034257888793945
0.6475113546126772,29.036829471588135
0.6475103634242468,29.03929853439331
0.6475094299797696,29.041874170303345
0.6475084390204365,29.044352293014526
0.6475075057986688,29.04690957069397
0.6475065150683444,29.049381494522095
0.6475055820691977,29.051916360855103
0.6475045915677936,29.054368019104004
0.6475036587911799,29.056925535202026
0.6475026685186066,29.059388399124146
0.647501735964438,29.061971187591553
0.647500745920607,29.06444478034973
0.6474998135887954,29.06697392463684
0.6474988237736182,29.06944704055786
0.6474978916640755,29.071975469589233
0.6474969020774636,29.07445979118347
0.6474959701901017,29.077041625976562
0.6474949808319663,29.079493761062622
0.6474940491666975,29.082061052322388
0.6474930600369502,29.084534168243408
0.6474921285936867,29.087064504623413
0.6474911396922389,29.089526891708374
0.6474902084708929,29.092061042785645
0.6474892197976562,29.09451961517334
0.6474882887981398,29.09711480140686
0.6474873003530259,29.09958839416504
0.6474863695752515,29.102159023284912
0.647485381358172,29.10464358329773
0.6474844508020519,29.10718011856079
0.6474834628129187,29.109647274017334
0.6474825324783651,29.11219620704651
0.64748154471709,29.11464500427246
0.6474806146040155,29.117207527160645
0.64747962707051,29.119693279266357
0.6474786971788271,29.122196197509766
0.6474777098730033,29.12467098236084
0.6474767802026247,29.127214193344116
0.6474757931243944,29.129706621170044
0.6474748636752324,29.132251977920532
0.6474738768245076,29.134702444076538
0.6474729475964749,29.137264251708984
0.6474719609731677,29.139740228652954
0.6474710319661771,29.142253875732422
0.6474700455701994,29.144728183746338
0.6474691167841634,29.14723825454712
0.6474681306154274,29.149712800979614
0.647467202050259,29.152281999588013
0.6474662161086768,29.154731035232544
0.6474652877642886,29.15726661682129
0.6474643020497726,29.15975594520569
0.6474633739260773,29.162280559539795
0.6474623884385396,29.16474938392639
0.6474614605354507,29.16725730895996
0.6474604752748034,29.169739484786987
0.6474595475922336,29.172291040420532
0.6474585625583892,29.17475175857544
0.6474576350962513,29.177294731140137
0.6474566502891222,29.179802894592285
0.6474557230473295,29.18235683441162
0.6474547384668282,29.18483853340149
0.6474538114452937,29.18732786178589
0.6474528270913325,29.189838409423828
0.6474519002899694,29.192400455474854
0.6474509161624609,29.194862365722656
0.6474499895811823,29.197392463684082
0.6474490056800392,29.199890851974487
0.6474480793187583,29.202399015426636
0.647447095643893,29.204869031906128
0.6474461695025233,29.207398414611816
0.6474451860538487,29.209888219833374
0.6474442601323034,29.21241283416748
0.647443276909732,29.21486735343933
0.6474423512079246,29.217402458190918
0.6474413682113693,29.219859838485718
0.6474404427292132,29.222383499145508
0.6474394599585868,29.224863052368164
0.6474385346959952,29.227376222610474
0.6474375521512107,29.22993040084839
0.6474366271080975,29.232483863830566
0.6474356447890675,29.234944581985474
0.647434719965346,29.237478971481323
0.6474337378719838,29.239973306655884
0.6474328132675677,29.24249792098999
0.647431831399786,29.244978666305542
0.6474309070145892,29.24748682975769
0.647429925372301,29.24997591972351
0.647429001206237,29.252509832382202
0.6474280197893556,29.25495719909668
0.6474270958423383,29.257516384124756
0.6474261146507767,29.259997367858887
0.6474251909227198,29.26249933242798
0.6474242099563914,29.264983892440796
0.6474232864472086,29.26753067970276
0.6474223057060264,29.270012855529785
0.6474213824156321,29.272539854049683
0.6474204018995093,29.27499032020569
0.6474194788278169,29.27754306793213
0.6474184985366672,29.280009269714355
0.6474175756835909,29.28249716758728
0.6474165956173275,29.284974098205566
0.6474156729827815,29.287518978118896
0.6474146931413176,29.289978981018066
0.6474137707252158,29.292516946792603
0.6474127911084652,29.294979095458984
0.6474118689107216,29.297544717788696
0.6474108895185976,29.299997806549072
0.6474099675391267,29.30250096321106
0.647408988371543,29.304989099502563
0.6474080666102588,29.30753469467163
0.647407087667129,29.31001377105713
0.647406166123946,29.312561511993408
0.6474051874051835,29.31503415107727
0.6474042660800159,29.317596912384033
0.6474032875855346,29.320062160491943
0.6474023664782969,29.322556495666504
0.6474013882080105,29.325066089630127
0.6474004673186169,29.327617168426514
0.6473994892724391,29.33010458946228
0.6473985686008041,29.3326416015625
0.647397590778649,29.335107564926147
0.6473966703246872,29.337659120559692
0.6473956927264685,29.34015130996704
0.6473947724900944,29.342666387557983
0.6473937951157261,29.3451566696167
0.6473928750968544,29.34766459465027
0.6473918979462503,29.350146770477295
0.6473909781447955,29.352680921554565
0.6473900012178698,29.35514760017395
0.6473890816337469,29.357693433761597
0.6473881049304134,29.360163688659668
0.6473871855635368,29.362667083740234
0.64738620908371,29.365143537521362
0.6473852899339945,29.36769700050354
0.6473843136775884,29.370156049728394
0.6473833947449491,29.372691869735718
0.6473824187118777,29.3751482963562
0.6473814999962294,29.377676725387573
0.6473805241864072,29.380151987075806
0.6473796056876647,29.382668256759644
0.6473786301010059,29.385151147842407
0.6473777118190843,29.387701988220215
0.6473767364555033,29.390169143676758
0.6473758183903173,29.392709970474243
0.6473748432497284,29.395161151885986
0.6473739254011937,29.39771342277527
0.6473729504835114,29.400184154510498
0.6473720328515423,29.402692794799805
0.6473710581566812,29.40517807006836
0.6473701407411936,29.407665252685547
0.6473691662690679,29.410136222839355
0.6473682490699767,29.412675142288208
0.6473672748205013,29.415122509002686
0.6473663578377216,29.417676210403442
0.6473653838108109,29.420150756835938
0.6473644670442582,29.422681093215942
0.6473634932398269,29.42515230178833
0.6473625766894165,29.42772603034973
0.6473616031073794,29.43018889427185
0.6473606867730267,29.4327392578125
0.6473597134132986,29.43518900871277
0.6473587972949187,29.437740564346313
0.6473578241574144,29.440221309661865
0.6473569082549233,29.44273281097412
0.6473559353395574,29.445212602615356
0.6473550196528703,29.447774171829224
0.6473540469595579,29.450239658355713
0.6473531314885906,29.452837228775024
0.6473521590172465,29.455291271209717
0.6473512437619144,29.45787787437439
0.6473502715124537,29.460339546203613
0.6473493564726728,29.4628427028656
0.6473483844450104,29.465322494506836
0.6473474696206961,29.46787714958191
0.6473464978147472,29.47033929824829
0.6473455832058151,29.472886323928833
0.6473446116214948,29.475330352783203
0.647343697227861,29.47791337966919
0.6473427258650845,29.48037075996399
0.6473418116866648,29.482863426208496
0.6473408405453472,29.485344886779785
0.6473399265820575,29.48792028427124
0.647338955662114,29.490381240844727
0.6473380419138702,29.49293041229248
0.6473370712152162,29.49536681175232
0.6473361576819343,29.497962474822998
0.6473351872044852,29.50043797492981
0.6473342738860812,29.5029513835907
0.6473333036297522,29.505419731140137
0.6473323905261422,29.507986545562744
0.6473314204908489,29.51045799255371
0.647330507601949,29.51299810409546
0.6473295377876069,29.515451908111572
0.6473286251133331,29.518007516860962
0.6473276555198578,29.52048373222351
0.6473267430601265,29.522985458374023
0.6473257736874334,29.525460243225098
0.647324861442161,29.528022527694702
0.6473238922901655,29.530496835708618
0.6473229802592679,29.53304171562195
0.6473220113278862,29.535483598709106
0.64732109951128,29.538020133972168
0.6473201308004275,29.54050612449646
0.647319219198029,29.543030738830566
0.6473182507076215,29.54549741744995
0.6473173393193473,29.54806351661682
0.6473163710493004,29.550541639328003
0.6473154598750667,29.553086519241333
0.6473144918252965,29.555543422698975
0.6473135808650202,29.558070421218872
0.6473126130354424,29.5605525970459
0.6473117022890399,29.563071489334106
0.6473107346795705,29.565550088882446
0.6473098241469581,29.5681209564209
0.6473088567575133,29.57059121131897
0.647307946438608,29.573142051696777
0.6473069792691035,29.57559323310852
0.647306069163822,29.578166484832764
0.647305102214174,29.580671072006226
0.647304192322433,29.583198070526123
0.6473032255925575,29.585660219192505
0.6473023159142738,29.588202476501465
0.6473013494040871,29.59066414833069
0.6473004399391775,29.593201160430908
0.6472994736485957,29.595659255981445
0.6472985643969771,29.59820795059204
0.6472975983259164,29.6006920337677
0.6472966892875058,29.603193759918213
0.6472957234358826,29.605657815933228
0.647294814610597,29.608216047286987
0.6472938489783275,29.610701322555542
0.6472929403660838,29.61322045326233
0.6472919749530844,29.61569571495056
0.6472910665537996,29.618234872817993
0.647290101359987,29.620718240737915
0.6472891931735784,29.623231649398804
0.6472882281988688,29.625697135925293
0.6472873202252534,29.628260850906372
0.6472863554695635,29.630735635757446
0.6472854477086583,29.633365869522095
0.6472844831719045,29.635844707489014
0.6472835756236271,29.638364791870117
0.6472826113057261,29.6408474445343
0.6472817039699937,29.643346786499023
0.6472807398708619,29.645837783813477
0.6472798327475918,29.648396015167236
0.647278868867146,29.650871992111206
0.6472779619562556,29.65339946746826
0.6472769982944127,29.655890941619873
0.6472760915958194,29.658430099487305
0.6472751281524961,29.6609206199646
0.6472742216661174,29.66342043876648
0.6472732584412304,29.665905714035034
0.6472723521669838,29.66845393180847
0.64727138916045,29.670912742614746
0.647270483098253,29.673447132110596
0.6472695203099894,29.67757773399353
0.6472686144597597,29.6804141998291
0.647267651889683,29.682999849319458
0.6472667462513382,29.685741901397705
0.6472657838993657,29.68835210800171
0.6472648784728234,29.691102504730225
0.6472639163388721,29.693671226501465
0.64726301112405,29.696417093276978
0.647262049208037,29.69906210899353
0.647261144204853,29.703126668930054
0.6472601825066953,29.705853700637817
0.6472592777150671,29.709096670150757
0.647258316234682,29.711706161499023
0.6472574116545275,29.71442699432373
0.6472564503918322,29.71702814102173
0.6472555460230695,29.71977663040161
0.6472545849779809,29.722357273101807
0.6472536808205278,29.725126028060913
0.6472527199929636,29.72774386405945
0.6472518160467382,29.730438470840454
0.6472508554366156,29.732988119125366
0.6472499517015358,29.73608684539795
0.6472489913087722,29.738552570343018
0.6472480877847563,29.741114377975464
0.6472471276092693,29.7435622215271
0.6472462242962349,29.746097326278687
0.6472452643379418,29.74857997894287
0.6472443612358076,29.751104831695557
0.6472434014946261,29.753573656082153
0.6472424986033102,29.756093978881836
0.6472415390791575,29.758551597595215
0.6472406363985781,29.761109828948975
0.6472396770913722,29.763571977615356
0.6472387746214475,29.766117811203003
0.6472378155311059,29.768608570098877
0.6472369132717545,29.77114224433899
0.6472359543981949,29.77361750602722
0.6472350523493349,29.77614402770996
0.647234093692475,29.778616189956665
0.647233191854025,29.781183004379272
0.6472322334137829,29.783644437789917
0.6472313317856613,29.786181449890137
0.6472303735619543,29.78867530822754
0.6472294721440798,29.79120922088623
0.6472285141368261,29.79369330406189
0.647227612929117,29.804970264434814
0.6472266551382346,29.808030128479004
0.6472257541406098,29.810628414154053
0.6472247965660163,29.813108921051025
0.6472238957783942,29.81561279296875
0.647222938420008,29.81809425354004
0.6472220378423074,29.820663928985596
0.6472210807000462,29.823139905929565
0.6472201803321859,29.825664281845093
0.6472192234059682,29.828146934509277
0.6472183232478667,29.83070707321167
0.6472173665376103,29.833202600479126
0.6472164665891869,29.835745334625244
0.64721551009481,29.838215589523315
0.6472146103559833,29.840778350830078
0.6472136540774042,29.843225717544556
0.6472127545480931,29.845757961273193
0.64721179848523,29.848237991333008
0.6472108991653536,29.85077929496765
0.6472099433181249,29.85325026512146
0.647209044207602,29.855815172195435
0.6472080885759259,29.858277082443237
0.6472071896746756,29.860872507095337
0.6472062342584707,29.863316535949707
0.6472053355664122,29.865898609161377
0.6472043803655969,29.868382930755615
0.6472034818826492,29.87091374397278
0.6472025268971417,29.873387336730957
0.6472016286232243,29.875921487808228
0.6472006738529433,29.87838578224182
0.647199775787975,29.880949020385742
0.6471988212328392,29.88339900970459
0.6471979233767395,29.885942220687866
0.6471969690366672,29.888411045074463
0.6471960713893554,29.89094090461731
0.6471951172642656,29.893423795700073
0.6471942198256608,29.895963191986084
0.6471932659154721,29.898433208465576
0.6471923686854939,29.901016235351562
0.647191414990125,29.903465032577515
0.6471905179686928,29.906006574630737
0.6471895644880624,29.908484935760498
0.6471886676750956,29.91102361679077
0.6471877144091226,29.91350269317627
0.6471868178045409,29.916040182113647
0.6471858647531441,29.918495416641235
0.6471849683568669,29.921056985855103
0.6471840155199653,29.923505783081055
0.6471831193319123,29.92604398727417
0.6471821667094247,29.928515672683716
0.6471812707295156,29.931053400039673
0.6471803183213611,29.93352961540222
0.6471794225495155,29.9360671043396
0.6471784703556132,29.938514709472656
0.6471775747917508,29.941066026687622
0.6471766228120198,29.94351577758789
0.6471757274560602,29.946065425872803
0.6471747756904196,29.948549032211304
0.6471738805422831,29.951099395751953
0.6471729289906518,29.953577995300293
0.6471720340502578,29.956100463867188
0.6471710827125554,29.958558559417725
0.6471701879798241,29.961111783981323
0.6471692368559695,29.963560104370117
0.6471683423308208,29.966086626052856
0.6471673914207335,29.968570709228516
0.6471664971030873,29.97110891342163
0.6471655464066866,29.97358274459839
0.647164652296463,29.976096391677856
0.6471637018136682,29.978554487228394
0.6471628079107874,29.981091737747192
0.6471618576415178,29.98353886604309
0.6471609639458997,29.98607087135315
0.6471600138900752,29.988568544387817
0.64715912040164,29.991103410720825
0.6471581705591798,29.993574142456055
0.6471572772778478,29.996110200881958
0.6471563276486715,29.998566150665283
0.6471554345743629,30.00110387802124
0.64715448515839,30.003563165664673
0.6471535922910251,30.006123065948486
0.6471526430881752,30.008607864379883
0.6471517504276744,30.01110577583313
0.6471508014378675,30.013581037521362
0.6471499089841509,30.016153812408447
0.6471489602073064,30.018603086471558
0.6471480679602947,30.021147966384888
0.6471471193963325,30.02360486984253
0.6471462273559462,30.0261709690094
0.6471452790047858,30.0286545753479
0.6471443871709454,30.03118920326233
0.6471434390325072,30.033663511276245
0.6471425474051328,30.036234617233276
0.6471415994793362,30.038679599761963
0.647140708058349,30.04124903678894
0.6471397603451139,30.043789625167847
0.6471388691304344,30.046324014663696
0.6471379216296812,30.04883313179016
0.6471370306212295,30.05136513710022
0.6471360833328781,30.053868055343628
0.6471351925305755,30.05640721321106
0.6471342454545457,30.058860778808594
0.6471333548583127,30.061405420303345
0.6471324079945249,30.06388020515442
0.6471315176042824,30.066395044326782
0.6471305709526564,30.06888461112976
0.6471296807683253,30.071423530578613
0.6471287343287816,30.0739164352417
0.6471278443502827,30.076452016830444
0.6471268981227413,30.078908920288086
0.6471260083499956,30.081464290618896
0.6471250623343767,30.083942413330078
0.647124172767305,30.086466789245605
0.6471232269635292,30.088959217071533
0.6471223376020525,30.091514348983765
0.6471213920100402,30.093991994857788
0.6471205028540796,30.096526861190796
0.6471195574737508,30.098987102508545
0.6471186685232276,30.10153818130493
0.6471177233545029,30.10401439666748
0.647116834609338,30.106530904769897
0.6471158896521378,30.109036207199097
0.6471150011122527,30.11156463623047
0.6471140563664977,30.114046335220337
0.6471131680318132,30.116591691970825
0.6471122234974237,30.119048595428467
0.6471113353678614,30.121599674224854
0.6471103910447581,30.12407088279724
0.6471095031202392,30.12658452987671
0.6471085590083429,30.129088163375854
0.6471076712887884,30.131690502166748
0.6471067273880197,30.134137868881226
0.6471058398733515,30.136671543121338
0.6471048961836309,30.139139413833618
0.6471040088737702,30.141716480255127
0.6471030653950188,30.14418387413025
0.647102178289887,30.146705389022827
0.6471012350220253,30.149188995361328
0.6471003481215442,30.15172290802002
0.6470994050644933,30.154176950454712
0.647098518368584,30.156726360321045
0.6470975755222648,30.159180641174316
0.6470966890308492,30.161719799041748
0.6470957463951823,30.164189100265503
0.6470948601081821,30.166740655899048
0.6470939176830888,30.169222116470337
0.6470930316004253,30.17176103591919
0.6470920893858265,30.17421841621399
0.6470912035074218,30.17677140235901
0.6470902615032386,30.179229259490967
0.6470893758290145,30.181814432144165
0.6470884340351677,30.18427610397339
0.6470875485650457,30.18681502342224
0.6470866069814569,30.189299821853638
0.6470857217153589,30.191842555999756
0.647084780341949,30.19428324699402
0.647083895279797,30.196829080581665
0.6470829541164874,30.199273586273193
0.6470820692582033,30.20182967185974
0.647081128304915,30.204294443130493
0.6470802436504208,30.206840991973877
0.6470793029070753,30.209320068359375
0.6470784184562929,30.21185278892517
0.6470774779228116,30.214298486709595
0.6470765936756632,30.216902494430542
0.6470756533519673,30.2193546295166
0.6470747693083747,30.221906900405884
0.6470738291943858,30.22436022758484
0.6470729453542715,30.226911544799805
0.6470720054499106,30.229392290115356
0.6470711218131968,30.23190689086914
0.6470701821183859,30.234363794326782
0.6470692986849944,30.23692035675049
0.6470683591996551,30.239373922348022
0.6470674759695084,30.241932153701782
0.6470665366935621,30.244399070739746
0.6470656536665826,30.2469265460968
0.6470647145999507,30.24941897392273
0.6470638317760606,30.252015352249146
0.6470628929186651,30.254472494125366
0.6470620102977869,30.257013082504272
0.6470610716495496,30.259470462799072
0.6470601892316054,30.26201891899109
0.6470592507924477,30.26448154449463
0.6470583685773604,30.267018795013428
0.6470574303472043,30.269500494003296
0.6470565483348962,30.27203059196472
0.6470556103136634,30.274483680725098
0.647054728504057,30.277048110961914
0.6470537906916698,30.279493808746338
0.6470529090846876,30.28204607963562
0.6470519714810673,30.284493684768677
0.6470510900766321,30.287035703659058
0.6470501526817012,30.289522409439087
0.6470492714797357,30.29208779335022
0.6470483342934158,30.29453444480896
0.6470474532938426,30.297069549560547
0.6470465163160559,30.299520254135132
0.6470456355187978,30.302080631256104
0.6470446987494664,30.304574966430664
0.6470438181544462,30.30709171295166
0.6470428815934921,30.30958318710327
0.6470420012006325,30.312138557434082
0.647041064847978,30.314594984054565
0.6470401846572021,30.31713843345642
0.6470392485127693,30.31959629058838
0.6470383685239999,30.322176694869995
0.647037432587711,30.32464051246643
0.6470365528008711,30.327157258987427
0.6470356170726486,30.329631567001343
0.6470347374876612,30.332187175750732
0.6470338019674272,30.334641456604004
0.6470329225842151,30.33718490600586
0.647031987271892,30.33962845802307
0.6470311080903787,30.342196226119995
0.6470301729858889,30.34466814994812
0.6470292940059972,30.347200632095337
0.6470283591092634,30.349687576293945
0.6470274803309164,30.352202892303467
0.6470265456418608,30.354652404785156
0.6470256670649819,30.35721254348755
0.6470247325835271,30.35966420173645
0.6470238542080395,30.362199306488037
0.6470229199341081,30.364654302597046
0.6470220417599349,30.367181062698364
0.6470211076934496,30.36967396736145
0.6470202297205144,30.372227430343628
0.6470192958613976,30.37466335296631
0.6470184180896236,30.377196311950684
0.647017484437798,30.37964940071106
0.6470166068671087,30.38219666481018
0.6470156734224972,30.384668827056885
0.6470147960528159,30.387189865112305
0.6470138628153413,30.389686584472656
0.6470129856465916,30.392251014709473
0.6470120526161766,30.394737482070923
0.6470111756482818,30.397262573242188
0.6470102428248492,30.399799346923828
0.6470093660577332,30.402344703674316
0.6470084334412061,30.404852151870728
0.6470075568747923,30.407376050949097
0.6470066244650933,30.40987253189087
0.6470057480993052,30.41244125366211
0.6470048158963576,30.414884567260742
0.6470039397311192,30.417404413223267
0.6470030077348459,30.41989231109619
0.6470021317700806,30.42244791984558
0.6470011999804045,30.424906015396118
0.6470003242160364,30.42742085456848
0.6469993926328808,30.42991852760315
0.6469985170688334,30.432445764541626
0.6469975856921212,30.434897661209106
0.6469967103283186,30.43746852874756
0.6469957791579731,30.439940929412842
0.6469949039943391,30.442463397979736
0.6469939730302835,30.444944143295288
0.646993098066742,30.44749093055725
0.6469921673088995,30.449988842010498
0.6469912925453744,30.45253562927246
0.6469903619936683,30.454983472824097
0.6469894874300838,30.457538843154907
0.6469885570844374,30.460006952285767
0.6469876827207174,30.462548971176147
0.6469867525810541,30.46502375602722
0.6469858784171226,30.467560529708862
0.646984948483366,30.470045566558838
0.6469840745191472,30.47255516052246
0.6469831447912205,30.4750075340271
0.6469822710266385,30.47756862640381
0.6469813415044654,30.480043649673462
0.6469804679394444,30.482544898986816
0.6469795386229483,30.485023260116577
0.6469786652574128,30.487549304962158
0.6469777361465171,30.490041732788086
0.646976862980391,30.492547750473022
0.6469759340750197,30.494998455047607
0.6469750611082276,30.49756622314453
0.6469741324083039,30.500049114227295
0.6469732596407701,30.5025532245636
0.646972331146218,30.505018711090088
0.6469714585778669,30.507567882537842
0.64697053028861,30.510069370269775
0.646969657919366,30.5125834941864
0.646968729835328,30.515033960342407
0.6469678576651158,30.517595529556274
0.6469669297862205,30.52006506919861
0.6469660578149643,30.52256965637207
0.6469651301411358,30.525035858154297
0.6469642583687603,30.52757954597473
0.6469633308999223,30.53008246421814
0.646962459326352,30.53260326385498
0.6469615320624285,30.535056352615356
0.6469606606875882,30.537617444992065
0.6469597336285028,30.540101766586304
0.6469588624523173,30.542595624923706
0.6469579355979945,30.545063495635986
0.6469570646203882,30.547611713409424
0.6469561379707517,30.550092458724976
0.6469552671916494,30.552616357803345
0.6469543407466236,30.555084705352783
0.6469534701659503,30.55764389038086
0.6469525439254592,30.56012201309204
0.6469516735431394,30.562637329101562
0.646950747507107,30.565123796463013
0.646949877323066,30.567713260650635
0.6469489514914165,30.570191144943237
0.6469480815055791,30.572754859924316
0.6469471558782369,30.575218200683594
0.646946286090528,30.577790021896362
0.6469453606674171,30.58027148246765
0.6469444910777618,30.58279061317444
0.6469435658588067,30.585289478302002
0.6469426964671298,30.587852954864502
0.6469417714522551,30.590354681015015
0.6469409022584817,30.5929114818573
0.6469399774476114,30.595383167266846
0.6469391084516669,30.597963094711304
0.6469381838447257,30.600435256958008
0.6469373150465348,30.602952003479004
0.6469363906434471,30.605438232421875
0.6469355220429354,30.608017206192017
0.6469345978436256,30.610482692718506
0.6469337294407181,30.613020420074463
0.6469328054451109,30.615477085113525
0.646931937239733,30.61802625656128
0.6469310134477531,30.62052607536316
0.6469301454398299,30.623044729232788
0.6469292218514016,30.62556552886963
0.6469283540408587,30.628125190734863
0.6469274306559067,30.63059687614441
0.6469265630426696,30.633240222930908
0.6469256398611187,30.635791063308716
0.6469247724451126,30.63830876350403
0.6469238494668875,30.640779733657837
0.6469229822480379,30.643309354782104
0.6469220594730636,30.645800828933716
0.6469211924512959,30.6483314037323
0.646920269879497,30.65080761909485
0.6469194030547368,30.653429746627808
0.6469184806860384,30.6559054851532
0.6469176140582112,30.658403158187866
0.646916691892538,30.660869359970093
0.6469158254615698,30.663420915603638
0.6469149034988468,30.665902137756348
0.6469140372646628,30.668442964553833
0.6469131155048149,30.67090153694153
0.646912249467341,30.673467874526978
0.6469113279102933,30.675965309143066
0.6469104620694553,30.678481101989746
0.6469095407151328,30.6809561252594
0.6469086750708566,30.683537244796753
0.6469077539191843,30.686023712158203
0.6469068884713955,30.68855619430542
0.6469059675222988,30.69101881980896
0.646905102270923,30.693581104278564
0.6469041815243269,30.696062564849854
0.6469033164692907,30.69857358932495
0.6469023959251203,30.70106863975525
0.646901531066349,30.70358157157898
0.6469006107245299,30.706071615219116
0.6468997460619497,30.708630800247192
0.6468988259224069,30.711064100265503
0.6468979614559438,30.71359920501709
0.6468970415186027,30.716083765029907
0.6468961772481827,30.718624114990234
0.6468952575129688,30.721100091934204
0.646894393438518,30.72362470626831
0.6468934739053563,30.726110219955444
0.6468926100268011,30.728674173355103
0.6468916906956174,30.73112964630127
0.6468908270128836,30.73369836807251
0.6468899078836032,30.736194849014282
0.6468890443966172,30.738723278045654
0.6468881254691659,30.74120593070984
0.6468872621778539,30.743744611740112
0.6468863434521568,30.74619960784912
0.646885480356445,30.748764038085938
0.6468845618324283,30.751211404800415
0.6468836989322428,30.75375771522522
0.6468827806098318,30.75623607635498
0.6468819179050995,30.75879216194153
0.6468809997842196,30.761262893676758
0.6468801372748667,30.763789892196655
0.6468792193554439,30.766260147094727
0.6468783570413967,30.768794298171997
0.6468774393233567,30.77123212814331
0.646876577204542,30.77376961708069
0.6468756596878105,30.77625274658203
0.6468747977641544,30.77885341644287
0.6468738804486573,30.781322240829468
0.6468730187200865,30.783852577209473
0.6468721016057499,30.786314487457275
0.6468712400721909,30.788835763931274
0.6468703231589404,30.791306734085083
0.6468694618203199,30.793889045715332
0.6468685451080817,30.796367406845093
0.6468676839643263,30.798879623413086
0.6468667674530261,30.801367044448853
0.6468659065040626,30.803936004638672
0.6468649901936266,30.80640697479248
0.6468641294393818,30.80893635749817
0.646863213329736,30.811368227005005
0.6468623527701366,30.813923597335815
0.6468614368612068,30.816396474838257
0.6468605764961797,30.818939447402954
0.6468596607878924,30.82141947746277
0.6468588006173643,30.823951244354248
0.6468578851096456,30.826416015625
0.6468570251335434,30.828964471817017
0.6468561098263196,30.83141255378723
0.6468552500445703,30.8339684009552
0.6468543349377675,30.836456298828125
0.6468534753502981,30.83902096748352
0.6468525604438425,30.84152317047119
0.64685170105058,30.844053506851196
0.646850786344398,30.846521139144897
0.6468499271452695,30.84907555580139
0.6468490126392875,30.851515293121338
0.6468481536342199,30.85405707359314
0.6468472393283644,30.856534242630005
0.6468463805172847,30.859067916870117
0.646845466411482,30.861563444137573
0.6468446077943177,30.864089965820312
0.6468436938884943,30.86655616760254
0.6468428354651726,30.869096994400024
0.6468419217592548,30.871562242507935
0.6468410635297027,30.874110221862793
0.6468401500236173,30.8765811920166
0.6468392919877624,30.879119873046875
0.6468383786814359,30.881591796875
0.6468375208392051,30.884114265441895
0.646836607732564,30.88658380508423
0.646835750083885,30.889132261276245
0.6468348371768562,30.89158272743225
0.6468339797216563,30.894150972366333
0.6468330670141663,30.896618366241455
0.6468322097523728,30.899157524108887
0.6468312972443484,30.901631832122803
0.646830440175889,30.90416145324707
0.646829527867257,30.906628608703613
0.6468286709920588,30.909175395965576
0.646827758882746,30.911665439605713
0.6468269022007369,30.914219617843628
0.6468259902906701,30.9167058467865
0.6468251338017776,30.919251203536987
0.6468242220908837,30.921746253967285
0.6468233657950352,30.924303770065308
0.6468224542832414,30.926767110824585
0.6468215981803647,30.929325103759766
0.6468206868675975,30.931824684143066
0.6468198309576203,30.93434190750122
0.6468189198438069,30.936853647232056
0.646818064126657,30.93938446044922
0.6468171532117244,30.941897869110107
0.6468162976873294,30.944453716278076
0.6468153869712048,30.946929216384888
0.6468145316394928,30.949491500854492
0.6468136211221032,30.951972723007202
0.6468127659830015,30.95449447631836
0.6468118556642741,30.956978797912598
0.646811000717711,30.959528923034668
0.6468100905975731,30.96201467514038
0.6468092358434764,30.964534044265747
0.6468083259218549,30.96699357032776
0.6468074713601527,30.96954083442688
0.6468065616369749,30.97201895713806
0.6468057072675949,30.974534511566162
0.6468047977427884,30.977025508880615
0.646803943565659,30.979572296142578
0.6468030342391508,30.98204469680786
0.6468021802541998,30.984564542770386
0.6468012711259175,30.9870343208313
0.6468004173330728,30.989585876464844
0.6467995084029439,30.99207329750061
0.6467986548021338,30.994590759277344
0.6467977460700857,30.99708390235901
0.6467968926612384,30.99965262413025
0.6467959841271984,31.00214672088623
0.6467951309102423,31.004682779312134
0.646794222574138,31.007142543792725
0.6467933695490012,31.009713172912598
0.6467924614107599,31.01217794418335
0.6467916085773707,31.014700651168823
0.6467907006369203,31.01719379425049
0.6467898479952071,31.019754886627197
0.6467889402524751,31.022210836410522
0.6467880878023663,31.024741411209106
0.6467871802572804,31.027209520339966
0.6467863279987042,31.029845714569092
0.6467854206511923,31.032313585281372
0.6467845685840771,31.034846782684326
0.6467836614340666,31.037335872650146
0.646782809558341,31.039927005767822
0.6467819026057601,31.042380809783936
0.6467810509213525,31.0449161529541
0.6467801441661286,31.047375440597534
0.6467792926729677,31.049945831298828
0.6467783861150289,31.05240535736084
0.6467775348130431,31.054925680160522
0.6467766284523172,31.057409524917603
0.6467757773414354,31.0599946975708
0.6467748711778503,31.062450408935547
0.646774020258001,31.064988136291504
0.6467731142914847,31.067452430725098
0.6467722635625964,31.070005893707275
0.6467713577930768,31.072479486465454
0.6467705072550788,31.075003385543823
0.646769601682484,31.07749915122986
0.6467687513353044,31.08007526397705
0.6467678459595625,31.082532167434692
0.6467669958031306,31.085062265396118
0.6467660906241697,31.08751630783081
0.6467652406584141,31.090089559555054
0.6467643356761623,31.092559337615967
0.6467634859010117,31.09508967399597
0.6467625811153975,31.097551584243774
0.6467617315307812,31.10013222694397
0.6467608269417324,31.102580070495605
0.6467599775475791,31.105119228363037
0.646759073155024,31.107585191726685
0.6467582239512628,31.110161542892456
0.64675731975513,31.11264157295227
0.6467564707416897,31.115159034729004
0.6467555667419073,31.117620944976807
0.6467547179187174,31.120197296142578
0.6467538141152137,31.1226589679718
0.646752965482203,31.125192880630493
0.6467520618749065,31.127641916275024
0.646751213432004,31.130204677581787
0.6467503100208433,31.132683515548706
0.6467494617679785,31.135200023651123
0.6467485585528818,31.13770604133606
0.6467477104899838,31.140284299850464
0.6467468074708796,31.142767667770386
0.6467459595978776,31.145294666290283
0.6467450567746947,31.147778272628784
0.6467442090915181,31.150325298309326
0.6467433064641848,31.15280318260193
0.6467424589707628,31.155311822891235
0.6467415565392077,31.157807111740112
0.6467407092354697,31.160382986068726
0.646739806999622,31.162848472595215
0.6467389598854971,31.165378093719482
0.646738057845285,31.167867422103882
0.6467372109207031,31.17040228843689
0.6467363090760554,31.172866821289062
0.6467354623409456,31.175373315811157
0.6467345606917912,31.177866458892822
0.6467337141460833,31.180447101593018
0.6467328126923508,31.182920694351196
0.646731966335974,31.185452699661255
0.6467310650775926,31.18793296813965
0.6467302189104767,31.190470695495605
0.6467293178473749,31.19294762611389
0.6467284718694496,31.19545316696167
0.6467275710015563,31.1979398727417
0.646726725212751,31.200504302978516
0.6467258245399954,31.202975034713745
0.64672497894024,31.205511569976807
0.6467240784625509,31.207977294921875
0.6467232330517749,31.210485219955444
0.6467223327690815,31.213001489639282
0.6467214875472148,31.21553611755371
0.646720587459446,31.218016624450684
0.6467197424264183,31.220564603805542
0.6467188425335032,31.223037481307983
0.6467179976892445,31.225603103637695
0.6467170979911123,31.228060483932495
0.6467162533355522,31.230557918548584
0.6467153538321321,31.233043670654297
0.6467145093652007,31.23560905456543
0.6467136100564217,31.238086462020874
0.6467127657780489,31.240641593933105
0.6467118666638405,31.243110179901123
0.6467110225739562,31.245683193206787
0.6467101236542475,31.248147010803223
0.6467092797527819,31.250675201416016
0.6467083810275022,31.253163814544678
0.6467075373143849,31.255727767944336
0.6467066387834638,31.25818181037903
0.6467057952586251,31.260741472244263
0.6467048969219916,31.263193607330322
0.6467040535853621,31.2657573223114
0.6467031554429457,31.268229007720947
0.646702312294455,31.270748376846313
0.6467014143461852,31.273223161697388
0.6467005713857636,31.275779724121094
0.64669967363157,31.278220891952515
0.6466988308591478,31.280784606933594
0.64669793329896,31.283247470855713
0.6466970907144672,31.285770416259766
0.6466961933482145,31.288241147994995
0.6466953509515819,31.290762662887573
0.646694453779194,31.293235540390015
0.6466936115703513,31.295804977416992
0.6466927145917577,31.29827308654785
0.646691872570636,31.300806283950806
0.6466909757857666,31.30326223373413
0.6466901339522956,31.30583143234253
0.6466892373610799,31.308327674865723
0.6466883957151907,31.310850620269775
0.6466874993175584,31.31332230567932
0.6466866578591809,31.315895318984985
0.6466857616550621,31.31835150718689
0.646684920384127,31.32089591026306
0.6466840243734513,31.323338508605957
0.646683183289889,31.325879096984863
0.6466822874725863,31.328359127044678
0.6466814465763279,31.3308846950531
0.6466805509523279,31.33336305618286
0.6466797102433035,31.33591866493225
0.6466788148125363,31.338364601135254
0.6466779742906767,31.3409104347229
0.6466770790530723,31.343364715576172
0.6466762387183083,31.34592843055725
0.6466753436737963,31.348424673080444
0.6466745035260585,31.35093641281128
0.6466736086745695,31.353400707244873
0.6466727687137886,31.35596752166748
0.6466718740552522,31.358429670333862
0.6466710342813592,31.360968828201294
0.6466701398157056,31.363430738449097
0.6466693002286313,31.365979433059692
0.6466684059557908,31.368462324142456
0.6466675665554658,31.37097430229187
0.6466666724753684,31.37345027923584
0.6466658332617239,31.37601590156555
0.6466649393742998,31.378465175628662
0.6466641003472666,31.381011486053467
0.6466632066524461,31.383483171463013
0.6466623678229203,31.387494564056396
0.6466614743096685,31.390964031219482
0.6466606356556504,31.39382839202881
0.6466597423458279,31.396350383758545
0.6466589038782147,31.398858547210693
0.6466580107607867,31.401360034942627
0.6466571724795087,31.40389108657837
0.6466562795544057,31.406364917755127
0.6466554414593942,31.408912897109985
0.6466545487265464,31.411406755447388
0.6466537108177328,31.41395664215088
0.6466528182770707,31.416481256484985
0.6466519805543859,31.418991565704346
0.6466510882058398,31.421502828598022
0.6466502506692153,31.424054861068726
0.6466493585127161,31.42655110359192
0.6466485211620827,31.42909812927246
0.6466476291975606,31.431598901748657
0.64664679203285,31.434129238128662
0.6466459002602357,31.436624765396118
0.6466450632813792,31.439184427261353
0.6466441717006035,31.44167470932007
0.6466433349075321,31.44422435760498
0.6466424435185255,31.446763277053833
0.6466416069111708,31.44930648803711
0.646640715713864,31.451841592788696
0.6466398792921575,31.454355001449585
0.6466389882864813,31.456874132156372
0.6466381520503544,31.45942258834839
0.6466372612362395,31.461915016174316
0.6466364251856237,31.464449882507324
0.6466355345630008,31.466928005218506
0.6466346986978277,31.469489574432373
0.6466338082666279,31.471994876861572
0.646632972586829,31.4744930267334
0.6466320823469828,31.477028608322144
0.6466312468524897,31.479551792144775
0.6466303568039283,31.482048988342285
0.6466295214946727,31.484591722488403
0.6466286316373269,31.48709201812744
0.6466277965132404,31.489631414413452
0.6466269068470413,31.492154359817505
0.6466260719080555,31.494672775268555
0.646625182432934,31.497164726257324
0.6466243476789809,31.49970841407776
0.646623458394868,31.502166271209717
0.6466226238258795,31.504703044891357
0.6466217347327062,31.507187128067017
0.6466209003486139,31.509716272354126
0.6466200114463115,31.512242317199707
0.6466191772470471,31.51476001739502
0.6466182885355467,31.517272233963013
0.6466174545210422,31.51986265182495
0.6466165660002751,31.522328853607178
0.6466157321704624,31.524879217147827
0.6466148438403595,31.527389764785767
0.6466140101951707,31.52993893623352
0.6466131220556635,31.532432794570923
0.6466122885950305,31.53494882583618
0.6466114006460502,31.537472009658813
0.6466105673699049,31.539998292922974
0.6466096796113827,31.542481184005737
0.6466088465196574,31.545034170150757
0.6466079589515249,31.547536849975586
0.6466071260441516,31.550061225891113
0.64660623866634,31.552557706832886
0.6466054059432508,31.555080890655518
0.6466045187556916,31.55757999420166
0.6466036862168185,31.56011939048767
0.6466027992194432,31.562567472457886
0.6466019668647188,31.565107583999634
0.6466010800574586,31.567612409591675
0.6466002478868149,31.570128679275513
0.6465993612696018,31.572649002075195
0.646598529282971,31.57517981529236
0.6465976428557362,31.577772617340088
0.6465968110530506,31.580331802368164
0.6465959248157258,31.582854509353638
0.6465950931969179,31.58539319038391
0.6465942071494346,31.587924003601074
0.6465933757144368,31.590438842773438
0.6465924898567268,31.592963933944702
0.6465916586054714,31.595470905303955
0.6465907729374665,31.597971439361572
0.6465899418698857,31.600520372390747
0.6465890563915178,31.603020668029785
0.6465882255075441,31.605528831481934
0.6465873402187445,31.60806655883789
0.6465865095183109,31.610586881637573
0.6465856244190116,31.613104820251465
0.6465847939020503,31.61563491821289
0.646583908992183,31.61815595626831
0.6465830786586265,31.620699882507324
0.6465821939381234,31.62320375442505
0.6465813637879044,31.625749111175537
0.6465804792566973,31.6282479763031
0.6465796492897485,31.63077402114868
0.6465787649477691,31.63337755203247
0.6465779351640233,31.635931968688965
0.6465770510112036,31.63841438293457
0.6465762214105935,31.640989303588867
0.6465753374468656,31.643488883972168
0.6465745080293236,31.64602518081665
0.6465736242546197,31.648561477661133
0.6465727950200787,31.651075839996338
0.6465719114343308,31.653589010238647
0.646571082382724,31.656129837036133
0.646570198985864,31.658600568771362
0.6465693701171238,31.66116189956665
0.646568486909084,31.66365957260132
0.6465676582231435,31.666188716888428
0.6465667752038562,31.66871666908264
0.6465659467006483,31.671234607696533
0.6465650638700454,31.673730611801147
0.6465642355495032,31.67627787590027
0.646563352907517,31.678767442703247
0.6465625247695733,31.681304216384888
0.6465616423161361,31.683796644210815
0.6465608143607241,31.686318397521973
0.6465599320957686,31.68880867958069
0.6465591043228208,31.691338300704956
0.6465582222462791,31.69386076927185
0.6465573946557291,31.696390628814697
0.6465565127675333,31.698891401290894
0.6465556853593143,31.701436281204224
0.6465548036593973,31.703949689865112
0.6465539764334421,31.706454753875732
0.6465530949217361,31.708987951278687
0.6465522678779781,31.711509943008423
0.6465513865544154,31.71399712562561
0.646550559692788,31.716522216796875
0.6465496785573012,31.71902298927307
0.6465488518777375,31.721548557281494
0.6465479709302593,31.724055528640747
0.6465471444326923,31.726556301116943
0.6465462636731554,31.729076385498047
0.6465454373575187,31.731614112854004
0.6465445567858555,31.734101057052612
0.6465437306520826,31.73663306236267
0.6465428502682257,31.73914647102356
0.6465420243162499,31.741689205169678
0.6465411441201321,31.74422311782837
0.6465403183498867,31.746751308441162
0.6465394383414407,31.749278783798218
0.6465386127528593,31.751815795898438
0.6465377329320179,31.75428795814514
0.6465369075250338,31.756805419921875
0.6465360278917298,31.75933289527893
0.6465352026662766,31.7618625164032
0.6465343232204428,31.764353275299072
0.6465334981764542,31.76687264442444
0.6465326189180235,31.769375562667847
0.646531794055433,31.771912097930908
0.6465309149843381,31.77440118789673
0.6465300903030793,31.776941299438477
0.6465292114192532,31.779414892196655
0.6465283869192601,31.781965970993042
0.6465275082226358,31.784488201141357
0.6465266839038417,31.787006616592407
0.6465258053943521,31.789516925811768
0.6465249812566908,31.79205322265625
0.6465241029342691,31.794511795043945
0.6465232789776744,31.797064065933228
0.6465224008422535,31.79957866668701
0.6465215770666594,31.802130460739136
0.6465206991181723,31.804656744003296
0.6465198755235126,31.80717158317566
0.6465189977618926,31.809685468673706
0.6465181743481009,31.812228679656982
0.6465172967732812,31.814701080322266
0.6465164735402914,31.817251443862915
0.6465155961522051,31.81984257698059
0.6465147730999514,31.8223819732666
0.6465138958985317,31.824904680252075
0.6465130730269479,31.827427864074707
0.6465121960121283,31.829946517944336
0.6465113733211483,31.83248805999756
0.6465104964928616,31.834994077682495
0.6465096739824199,31.83751654624939
0.6465087973405999,31.84003472328186
0.6465079750106298,31.842557668685913
0.6465070985552097,31.84509015083313
0.6465062764056458,31.847583293914795
0.646505400136559,31.850080251693726
0.6465045781673355,31.852607011795044
0.6465037020845152,31.855119943618774
0.6465028802955662,31.857656955718994
0.6465020043989461,31.860172033309937
0.6465011827902059,31.862690448760986
0.6465003070797193,31.86520481109619
0.6464994856511218,31.867752075195312
0.6464986101267024,31.870240688323975
0.6464977888781821,31.872777700424194
0.6464969135397632,31.87528371810913
0.6464960924712545,31.877833127975464
0.64649521731877,31.88035559654236
0.6464943964302071,31.882875442504883
0.6464935214635906,31.885422468185425
0.6464927007549077,31.8879873752594
0.6464918259740927,31.89049983024597
0.6464910054452244,31.893043279647827
0.6464901308501447,31.895519733428955
0.6464893105010255,31.898049354553223
0.6464884360916147,31.90058422088623
0.6464876159221788,31.903092622756958
0.646486741698371,31.905611276626587
0.6464859217085531,31.908161878585815
0.6464850476702816,31.91067910194397
0.6464842278600162,31.913215398788452
0.646483354007215,31.91574501991272
0.6464825343764368,31.918243885040283
0.6464816607090397,31.92076539993286
0.6464808412576832,31.923287391662598
0.6464799677756242,31.925878524780273
0.646479148503624,31.928418397903442
0.646478275206837,31.930911540985107
0.6464774561141278,31.933467626571655
0.6464765830025468,31.935969352722168
0.6464757640890632,31.93846845626831
0.646474891162622,31.94098925590515
0.646474072428299,31.94351100921631
0.6464731996869318,31.946027755737305
0.6464723811317039,31.94855809211731
0.6464715085753446,31.95103621482849
0.6464706901991467,31.95357632637024
0.6464698178277297,31.956080675125122
0.6464689996304964,31.958584308624268
0.6464681274439557,31.96110510826111
0.6464673094256221,31.963618993759155
0.6464664374238916,31.96611213684082
0.6464656195843927,31.968648433685303
0.6464647477674066,31.97114086151123
0.6464639301066772,31.973713397979736
0.64646305847437,31.976234674453735
0.6464622409923451,31.978759050369263
0.6464613695446508,31.981282472610474
0.6464605522412654,31.983818292617798
0.6464596809781183,31.986290216445923
0.6464588638533074,31.988836526870728
0.646457992774642,31.991340160369873
0.6464571758283405,31.993896484375
0.6464563049340911,31.996421098709106
0.6464554881662344,31.998944759368896
0.6464546174563351,32.001426458358765
0.6464538008668582,32.003968477249146
0.6464529303412437,32.006468534469604
0.6464521139300817,32.009013175964355
0.6464512435886863,32.01151132583618
0.6464504273557746,32.01405739784241
0.6464495571985329,32.01657509803772
0.6464487411438065,32.019094944000244
0.646447871170653,32.02160048484802
0.646447055294047,32.02413892745972
0.6464461855049163,32.0266387462616
0.6464453698063664,32.02915835380554
0.6464445002011928,32.03166460990906
0.646443684680634,32.03420901298523
0.6464428152593523,32.03670144081116
0.6464419999167202,32.039220333099365
0.6464411306792651,32.0417377948761
0.6464403155144949,32.04426646232605
0.6464394464608009,32.046778440475464
0.6464386314738281,32.04932475090027
0.6464377626038301,32.05181884765625
0.6464369477945902,32.054330348968506
0.6464360791082228,32.05686020851135
0.6464352644766512,32.05937647819519
0.6464343959738492,32.061909675598145
0.6464335815198815,32.0644371509552
0.6464327132005796,32.066908836364746
0.6464318989241513,32.06945776939392
0.6464310307882846,32.07198405265808
0.6464302166893312,32.07448863983154
0.6464293487368344,32.076987504959106
0.6464285348152916,32.07949733734131
0.6464276670460996,32.08203601837158
0.6464268533019032,32.08456540107727
0.6464259857159509,32.08706283569336
0.6464251721490364,32.089601278305054
0.6464243047462587,32.09211587905884
0.646423491356562,32.0946307182312
0.6464226241368939,32.09716439247131
0.6464218109243505,32.09970808029175
0.6464209438877273,32.10219168663025
0.6464201308522729,32.1047477722168
0.6464192639986295,32.107255935668945
0.6464184511402002,32.10980582237244
0.6464175844694717,32.11232328414917
0.6464167717880032,32.114832639694214
0.6464159053001247,32.117353200912476
0.646415092795553,32.11988353729248
0.6464142264904597,32.12236046791077
0.6464134141627205,32.12491059303284
0.6464125480403473,32.12742042541504
0.6464117358893768,32.129971981048584
0.6464108699496594,32.132468700408936
0.6464100579753933,32.135000228881836
0.6464091922182666,32.137505531311035
0.6464083804206412,32.14004826545715
0.6464075148460406,32.14251160621643
0.6464067032249916,32.14505481719971
0.6464058378328525,32.14756536483765
0.6464050263883162,32.15009331703186
0.6464041611785739,32.1526243686676
0.6464033499104862,32.155128479003906
0.6464024848830762,32.15762639045715
0.6464016737913733,32.16017436981201
0.6464008089462308,32.162673234939575
0.646399998030849,32.16521668434143
0.6463991333679094,32.167765617370605
0.6463983226287848,32.17029619216919
0.6463974581479839,32.17283010482788
0.6463966475850528,32.17533898353577
0.6463957832863259,32.177873373031616
0.6463949728995244,32.18040657043457
0.6463941087828069,32.18288516998291
0.6463932985720716,32.18543553352356
0.6463924346372993,32.18794250488281
0.6463916246025663,32.190481185913086
0.6463907608496746,32.19304919242859
0.6463899509908803,32.19558501243591
0.646389087419805,32.198079347610474
0.6463882777368858,32.200610876083374
0.6463874143475625,32.20308756828308
0.6463866048404547,32.20561742782593
0.6463857416328191,32.208154916763306
0.6463849323014595,32.210716247558594
0.6463840692754474,32.213258028030396
0.6463832601197721,32.215808391571045
0.6463823972753193,32.218287229537964
0.6463815882952649,32.22084045410156
0.6463807256323072,32.22334289550781
0.6463799168278103,32.225929975509644
0.6463790543462833,32.22846031188965
0.6463782457172804,32.230998277664185
0.6463773834171204,32.233490228652954
0.6463765749635482,32.23606586456299
0.6463757128446906,32.23857259750366
0.6463749045664857,32.241132497787476
0.6463740426288668,32.243629693984985
0.646373234525966,32.246148347854614
0.6463723727695214,32.2486617565155
0.6463715648418613,32.251166105270386
0.6463707032665272,32.2536678314209
0.6463698955140447,32.256210803985596
0.6463690341197571,32.258702754974365
0.6463682265423886,32.261258125305176
0.6463673653290837,32.263797998428345
0.6463665579267663,32.26631498336792
0.6463656968943798,32.268895387649536
0.6463648896670503,32.27139949798584
0.6463640288155186,32.27391004562378
0.6463632217631139,32.27645754814148
0.6463623610923731,32.27896451950073
0.64636155421483,32.281514406204224
0.6463606937248163,32.28404426574707
0.6463598870220716,32.28657269477844
0.6463590267127212,32.28910231590271
0.6463582201847121,32.29161882400513
0.6463573600559612,32.294111013412476
0.6463565537026245,32.296656370162964
0.6463556937544095,32.29912233352661
0.6463548875756824,32.30166816711426
0.6463540278079394,32.304173946380615
0.6463532218037588,32.30668377876282
0.6463523622164241,32.30919337272644
0.6463515563867273,32.311737060546875
0.6463506969797375,32.31424164772034
0.6463498913244614,32.31682848930359
0.6463490320977529,32.3193142414093
0.6463482266168346,32.32186269760132
0.6463473675703435,32.32434701919556
0.6463465622637204,32.32687735557556
0.6463457033973836,32.329402685165405
0.6463448982649929,32.331926345825195
0.6463440395787464,32.33439898490906
0.6463432346205252,32.336936235427856
0.6463423761143059,32.33941459655762
0.6463415713301917,32.34197425842285
0.646340713003936,32.34449577331543
0.6463399083938658,32.34702205657959
0.6463390502475104,32.34954333305359
0.6463382458114217,32.352071046829224
0.6463373878449031,32.35453724861145
0.6463365835827332,32.357080936431885
0.6463357257959881,32.359572649002075
0.6463349217076746,32.36211037635803
0.6463340641006395,32.36461615562439
0.6463332601861196,32.36716175079346
0.6463324027587315,32.36966943740845
0.6463315990179428,32.37221074104309
0.6463307417701383,32.3747136592865
0.6463299382030182,32.37724781036377
0.6463290811347341,32.37978506088257
0.6463282777412201,32.38231182098389
0.6463274208523933,32.38483381271362
0.6463266176324229,32.387351989746094
0.6463257609229902,32.38989496231079
0.6463249578765013,32.3924355506897
0.6463241013463993,32.39491319656372
0.6463232984733293,32.39748501777649
0.6463224421224951,32.400009870529175
0.6463216394227816,32.40251660346985
0.6463207832511522,32.405044078826904
0.6463199807247331,32.40755891799927
0.6463191247322452,32.41005897521973
0.6463183223790582,32.41258931159973
0.6463174665656488,32.415077447891235
0.6463166643856314,32.4176127910614
0.646315808751238,32.42012906074524
0.646315006744328,32.422640800476074
0.6463141512888871,32.42517828941345
0.6463133494550225,32.42771124839783
0.6463124941784717,32.43021059036255
0.6463116925175901,32.432745695114136
0.6463108374198662,32.435237407684326
0.6463100359319055,32.43780732154846
0.6463091810129457,32.44029688835144
0.6463083796978439,32.442816734313965
0.6463075249575854,32.44533824920654
0.6463067238152805,32.447875022888184
0.6463058692536602,32.450371742248535
0.6463050682840901,32.45290946960449
0.6463042139010456,32.45539307594299
0.6463034131041484,32.45794367790222
0.6463025588996167,32.46046710014343
0.6463017582753302,32.46299338340759
0.646300904249249,32.46551251411438
0.6463001037975113,32.46803140640259
0.6462992499498177,32.47053265571594
0.6462984496705669,32.47305774688721
0.6462975960011983,32.47552227973938
0.6462967958943725,32.4780707359314
0.646295942403266,32.48059368133545
0.6462951424688037,32.48310828208923
0.6462942891558972,32.48561501502991
0.646293489393736,32.48814678192139
0.6462926362589665,32.490625858306885
0.6462918366690451,32.49316596984863
0.6462909837123503,32.495665311813354
0.6462901842946065,32.498207092285156
0.646289331515924,32.5007381439209
0.6462885322702964,32.503254413604736
0.6462876796695637,32.50580096244812
0.6462868805959904,32.50833463668823
0.6462860281731451,32.51083445549011
0.6462852292715645,32.5133740901947
0.646284377026544,32.51590371131897
0.6462835782968945,32.518423557281494
0.6462827262296367,32.52091956138611
0.6462819276718565,32.5234534740448
0.6462810757822989,32.52599549293518
0.646280277396327,32.52852964401245
0.6462794256844071,32.53099989891052
0.6462786274701814,32.533525466918945
0.6462777759358374,32.536043643951416
0.6462769778932964,32.538551807403564
0.6462761265364656,32.541067361831665
0.6462753286655482,32.543596267700195
0.6462744774861687,32.54612898826599
0.6462736797868129,32.5486626625061
0.6462728287848226,32.55114006996155
0.6462720312569673,32.5536892414093
0.6462711804323039,32.55619668960571
0.6462703830758876,32.558714866638184
0.646269532428489,32.561235189437866
0.6462687352434504,32.563788652420044
0.6462678847732544,32.56633687019348
0.6462670877595321,32.56895160675049
0.6462662374664767,32.57143235206604
0.6462654406240099,32.573997020721436
0.646264590508033,32.57655620574951
0.6462637938367596,32.57909941673279
0.6462629438977994,32.58162307739258
0.6462621473976587,32.58416748046875
0.646261297635653,32.58664131164551
0.6462605013065837,32.58917951583862
0.6462596517214707,32.59175682067871
0.6462588555634116,32.59429335594177
0.6462580061551294,32.59679126739502
0.6462572101680192,32.59931969642639
0.6462563609365058,32.601860761642456
0.6462555651202836,32.60438275337219
0.6462547160654774,32.60688543319702
0.6462539204200819,32.60945796966553
0.6462530715419209,32.611966371536255
0.6462522760672912,32.61450982093811
0.6462514273657136,32.61702251434326
0.6462506320617886,32.619518518447876
0.6462497835367328,32.62204170227051
0.6462489884034514,32.62456941604614
0.6462481400548556,32.62707567214966
0.646247345092157,32.62960624694824
0.6462464969199594,32.63211393356323
0.6462457021277825,32.6347177028656
0.6462448541319218,32.63725018501282
0.6462440595102057,32.63979506492615
0.64624321169062,32.642263412475586
0.6462424172393039,32.64479064941406
0.6462415695959314,32.64728665351868
0.6462407753149546,32.649868965148926
0.6462399278477341,32.65238285064697
0.6462391337370355,32.654911041259766
0.6462382864459053,32.65742540359497
0.6462374925054243,32.659992933273315
0.6462366453903227,32.66250276565552
0.6462358516199985,32.665027141571045
0.6462350046808643,32.66749548912048
0.646234211080636,32.670037031173706
0.6462333643174075,32.67254972457886
0.646232570887215,32.67505669593811
0.6462317242998308,32.677560567855835
0.6462309310396127,32.68010497093201
0.6462300846280117,32.682623863220215
0.6462292915377077,32.68517231941223
0.6462284453018283,32.68765044212341
0.6462276523813778,32.69019365310669
0.6462268063211586,32.69271278381348
0.6462260135705011,32.69524073600769
0.6462251676858809,32.69773077964783
0.6462243751049556,32.700284004211426
0.6462235293958732,32.70279884338379
0.6462227369846197,32.70532989501953
0.6462218914510138,32.70782017707825
0.6462210992093717,32.71034073829651
0.6462202538511811,32.71285939216614
0.6462194617790897,32.71537637710571
0.6462186165962533,32.71790051460266
0.6462178246936524,32.72043800354004
0.6462169796861088,32.72294282913208
0.6462161879529381,32.72549080848694
0.6462153431206263,32.72800064086914
0.6462145515568251,32.73050236701965
0.6462137068996842,32.73300766944885
0.6462129155051923,32.735520362854004
0.646212071023161,32.738017559051514
0.6462112797979183,32.740530014038086
0.6462104354909354,32.74300575256348
0.6462096444348814,32.74553656578064
0.6462088003028863,32.748024463653564
0.6462080094159608,32.750534772872925
0.6462071654588925,32.75304698944092
0.646206374741035,32.75557231903076
0.6462055309588323,32.75807595252991
0.6462047404099831,32.76059865951538
0.6462038968025852,32.763073682785034
0.646203106422684,32.76562833786011
0.6462022629900298,32.76813507080078
0.6462014727790163,32.770660400390625
0.6462006295210453,32.77315855026245
0.6461998394788595,32.7757089138031
0.6461989963955108,32.778218030929565
0.6461982065220927,32.78077983856201
0.6461973636133053,32.78329157829285
0.646196573908595,32.78584671020508
0.6461957311743081,32.78835129737854
0.6461949416382452,32.79086208343506
0.6461940990783983,32.79339957237244
0.646193309710923,32.795963525772095
0.6461924673254553,32.79847812652588
0.6461916781265077,32.8010573387146
0.6461908359153586,32.803561210632324
0.6461900468848787,32.80611276626587
0.6461892048479874,32.80861783027649
0.6461884159859153,32.811142921447754
0.6461875741232214,32.81364393234253
0.6461867854294973,32.81621336936951
0.64618594374094,32.81875133514404
0.646185155215504,32.82132124900818
0.6461843137010228,32.82383060455322
0.6461835253438153,32.82636785507202
0.6461826840033496,32.82888841629028
0.6461818958143104,32.8314106464386
0.6461810546477998,32.83392524719238
0.6461802666268698,32.836485147476196
0.6461794256342538,32.83898043632507
0.6461786377813726,32.84152603149414
0.6461777969625908,32.84402632713318
0.6461770092776992,32.84655284881592
0.6461761686326911,32.84906339645386
0.6461753811157291,32.851582288742065
0.6461745406444344,32.854089975357056
0.6461737532953427,32.85665678977966
0.646172912997701,32.859153032302856
0.6461721258164197,32.86168336868286
0.6461712856923707,32.86417007446289
0.6461704986788405,32.8666877746582
0.6461696587283239,32.86918592453003
0.6461688718824851,32.87172198295593
0.6461680321054405,32.87419557571411
0.6461672454272336,32.876742124557495
0.6461664058236009,32.87925314903259
0.6461656193129666,32.881797075271606
0.6461647798826856,32.88429570198059
0.646163993539564,32.88688683509827
0.6461631542825746,32.88937592506409
0.6461623681069067,32.891926527023315
0.6461615290231486,32.894404888153076
0.6461607430148749,32.89695191383362
0.6461599041042881,32.899441957473755
0.6461591182633493,32.90199089050293
0.6461582795258735,32.904470920562744
0.6461574938522101,32.906991720199585
0.6461566552877854,32.90949892997742
0.6461558697813382,32.91203236579895
0.6461550313899046,32.91450095176697
0.6461542460506143,32.91703176498413
0.6461534078321117,32.91952395439148
0.6461526226599191,32.922069787979126
0.6461517846142875,32.92458653450012
0.6461509996091334,32.9271080493927
0.6461501617363128,32.92960810661316
0.6461493768981379,32.93215084075928
0.6461485391980688,32.93465995788574
0.6461477545268139,32.93720078468323
0.646146916999436,32.939714670181274
0.6461461324950422,32.942230224609375
0.6461452951402957,32.94474673271179
0.6461445108027037,32.94728994369507
0.6461436736205289,32.949822425842285
0.6461428894496797,32.95236134529114
0.6461420524400167,32.95486569404602
0.6461412684358513,32.95742344856262
0.6461404315986403,32.95991897583008
0.6461396477610997,32.96251368522644
0.6461388110962811,32.96509051322937
0.6461380274253061,32.96764397621155
0.6461371909328201,32.97024846076965
0.6461364074283521,32.972928047180176
0.6461355711081389,32.975454807281494
0.6461347877701187,32.97804260253906
0.6461339516221188,32.98057436943054
0.6461331684504877,32.9831280708313
0.6461323324746413,32.98565912246704
0.6461315494693403,32.98819947242737
0.6461307136655882,32.99066090583801
0.6461299308265581,32.99320101737976
0.6461290951948406,32.99570035934448
0.6461283125220232,32.99822402000427
0.6461274770622804,33.00076913833618
0.6461266945556168,33.00330686569214
0.6461258592677893,33.005831241607666
0.6461250769272205,33.00837206840515
0.6461242418112493,33.01090455055237
0.6461234596367166,33.01342582702637
0.6461226246925418,33.01592445373535
0.6461218426839866,33.01848077774048
0.6461210079115488,33.021007776260376
0.6461202260689125,33.023529052734375
0.6461193914681523,33.02601885795593
0.6461186097913764,33.02854609489441
0.6461177753622344,33.03103590011597
0.6461169938512601,33.03357005119324
0.6461161595936772,33.03607678413391
0.6461153782484457,33.03858256340027
0.6461145441623625,33.041096925735474
0.6461137629828156,33.04362678527832
0.6461129290681726,33.04613947868347
0.6461121480542518,33.048704624176025
0.6461113143109899,33.0511908531189
0.6461105334626364,33.05383849143982
0.6461096998906964,33.05642008781433
0.646108919207852,33.05896830558777
0.6461080858071748,33.06149244308472
0.6461073052897808,33.06409525871277
0.6461064720603071,33.06659197807312
0.6461056917083053,33.06920385360718
0.6461048586499762,33.07176423072815
0.6461040784633081,33.07441592216492
0.646103245576064,33.0770206451416
0.6461024655546714,33.07959723472595
0.6461016328384537,33.08215284347534
0.6461008529822782,33.08471870422363
0.6461000204370276,33.08721995353699
0.6460992407460109,33.089826822280884
0.6460984083716684,33.09236526489258
0.6460976288457522,33.094921827316284
0.6460967966422588,33.097431659698486
0.646096017281385,33.10004281997681
0.6460951852486819,33.10253119468689
0.6460944060527921,33.10507869720459
0.6460935741908201,33.10756540298462
0.6460927951598563,33.1101553440094
0.6460919634685568,33.11268854141235
0.6460911846024606,33.11524152755737
0.6460903530817745,33.11778378486633
0.646089574380488,33.12041640281677
0.6460887430303566,33.123114824295044
0.6460879644938216,33.12570595741272
0.6460871333141859,33.12827110290527
0.6460863549423445,33.130865812301636
0.6460855239331457,33.133421182632446
0.6460847457259397,33.13596534729004
0.6460839148871191,33.138465881347656
0.6460831368444906,33.14101791381836
0.6460823061759895,33.14353656768799
0.6460815282978805,33.14612865447998
0.6460806977996402,33.14864444732666
0.6460799200859924,33.151185512542725
0.6460790897579544,33.15369749069214
0.6460783122087103,33.15623927116394
0.6460774820508154,33.15871810913086
0.6460767046659172,33.16126370429993
0.6460758746781072,33.16383242607117
0.6460750974574967,33.16638898849487
0.6460742676397129,33.168917655944824
0.6460734905833325,33.171443939208984
0.6460726609355163,33.17396640777588
0.646071884043308,33.17650270462036
0.646071054565401,33.179004192352295
0.646070277837307,33.18154430389404
0.6460694485292505,33.184053897857666
0.6460686719652132,33.186601877212524
0.6460678428269488,33.18912720680237
0.6460670664269105,33.19165372848511
0.6460662374583798,33.19415616989136
0.6460654612222827,33.196675300598145
0.6460646324234272,33.19916033744812
0.6460638563512137,33.20169496536255
0.6460630277219749,33.20419001579285
0.6460622518135872,33.206707239151
0.646061423353907,33.20921444892883
0.6460606476092876,33.21174454689026
0.6460598193191074,33.2142379283905
0.6460590437381989,33.21677494049072
0.6460582156174604,33.21926164627075
0.6460574402002051,33.221824645996094
0.6460566122488501,33.22434377670288
0.6460558369951902,33.22689938545227
0.6460550092131607,33.229432344436646
0.6460542341230389,33.23198962211609
0.6460534065102763,33.234469413757324
0.6460526315836352,33.23703384399414
0.6460518041400815,33.23952507972717
0.6460510293768637,33.2420928478241
0.6460502021024606,33.244590520858765
0.6460494275026085,33.24711894989014
0.6460486003972977,33.24962615966797
0.6460478259607542,33.252163887023926
0.6460469990244778,33.2546865940094
0.6460462247511853,33.25730609893799
0.6460453979838853,33.259838819503784
0.6460446238737864,33.262371301651
0.6460437972754046,33.264856576919556
0.6460430233284421,33.26737880706787
0.6460421968989206,33.26990818977356
0.6460414231150373,33.27247071266174
0.6460405968543178,33.274959325790405
0.6460398232334564,33.27751064300537
0.6460389971414812,33.28003287315369
0.6460382236835844,33.28258538246155
0.6460373977602955,33.285125970840454
0.6460366244653062,33.28765535354614
0.6460357987106455,33.29016947746277
0.6460350255785067,33.292715072631836
0.6460341999924162,33.2952184677124
0.6460334270230706,33.29775142669678
0.6460326016054929,33.3002507686615
0.6460318287988832,33.30279612541199
0.6460310035497603,33.305296659469604
0.6460302309058297,33.30784869194031
0.6460294058251036,33.31034231185913
0.6460286333437948,33.31289052963257
0.6460278084314078,33.31537747383118
0.6460270361126642,33.31794333457947
0.6460262113685584,33.320449113845825
0.6460254392123227,33.32299613952637
0.6460246146364407,33.3255512714386
0.6460238426426559,33.328120708465576
0.6460230182349398,33.33060336112976
0.6460222464035488,33.33315896987915
0.646021422163941,33.33565282821655
0.6460206504948872,33.338191509246826
0.64601982642333,33.34069299697876
0.6460190549165564,33.343225955963135
0.6460182310129923,33.34571194648743
0.6460174596684422,33.34825682640076
0.6460166359328132,33.35078048706055
0.6460158647504296,33.35334897041321
0.6460150411826787,33.355847120285034
0.6460142701624049,33.358373165130615
0.646013446762474,33.36089277267456
0.6460126759042532,33.363417863845825
0.646011852672085,33.36590909957886
0.6460110819758604,33.36844754219055
0.6460102589113978,33.37094759941101
0.6460094883771126,33.373491525650024
0.6460086654802979,33.3760244846344
0.6460078951078954,33.37855243682861
0.6460070723786709,33.381088733673096
0.6460063021680946,33.383617639541626
0.6460054796064034,33.38611078262329
0.6460047095575966,33.38864016532898
0.646003887163381,33.39114713668823
0.646003117276287,33.39367651939392
0.6460022950494898,33.39623665809631
0.6460015253240521,33.398746490478516
0.6460007032646158,33.4012496471405
0.645999933700778,33.40381479263306
0.6459991118086454,33.406296491622925
0.6459983424063506,33.408825397491455
0.6459975206814647,33.41131830215454
0.6459967514406567,33.41387581825256
0.6459959298829598,33.41638517379761
0.645995160803582,33.41889715194702
0.6459943394130173,33.42141604423523
0.6459935704950133,33.423964500427246
0.6459927492715234,33.426488399505615
0.6459919805148367,33.429044008255005
0.6459911594583646,33.43150615692139
0.6459903908629389,33.43403935432434
0.6459895699734273,33.43653440475464
0.6459888015392063,33.43906497955322
0.6459879808165983,33.44157695770264
0.6459872125435254,33.44411873817444
0.6459863919877636,33.44661998748779
0.645985623875783,33.449174880981445
0.6459848034868106,33.45173978805542
0.6459840355358656,33.45424795150757
0.6459832153136257,33.4567596912384
0.6459824475236601,33.45928883552551
0.6459816274680954,33.46181583404541
0.6459808598390531,33.464367628097534
0.6459800399501069,33.46686315536499
0.6459792724819317,33.46940755844116
0.6459784527595468,33.4719443321228
0.6459776854521824,33.4744598865509
0.6459768658963023,33.47696089744568
0.6459760987496925,33.479480028152466
0.6459752793602602,33.48200058937073
0.6459745123743489,33.484540700912476
0.6459736931513074,33.487013816833496
0.6459729263260386,33.489546060562134
0.6459721072693312,33.49208354949951
0.645971340604649,33.494614124298096
0.6459705217142186,33.49711990356445
0.6459697552100667,33.499635219573975
0.6459689364858571,33.50214123725891
0.6459681701421796,33.504669189453125
0.6459673515841334,33.507150411605835
0.6459665854008745,33.50968599319458
0.6459657670089355,33.512219190597534
0.6459650009860388,33.51478552818298
0.6459641827601501,33.5173225402832
0.6459634168975601,33.51985192298889
0.645962598837665,33.52231192588806
0.6459618331353256,33.524879932403564
0.6459610152413677,33.52738666534424
0.6459602496992229,33.529927253723145
0.6459594319711452,33.532429933547974
0.6459586665891396,33.5349657535553
0.6459578490268859,33.5374870300293
0.6459570838049631,33.54004096984863
0.6459562664084767,33.542532205581665
0.6459555013465814,33.54506802558899
0.6459546841158058,33.54754424095154
0.645953919213882,33.55006766319275
0.6459531021487606,33.55256938934326
0.6459523374067526,33.55508613586426
0.6459515205072289,33.55761766433716
0.6459507559250811,33.56017565727234
0.6459499391910989,33.562670946121216
0.6459491747687554,33.56520485877991
0.6459483582002581,33.567769050598145
0.6459475939376634,33.57026696205139
0.6459467775345947,33.57278752326965
0.6459460134316931,33.57530069351196
0.6459451971939965,33.577818632125854
0.6459444332507325,33.5803656578064
0.6459436171783518,33.582871198654175
0.6459428533946696,33.58540892601013
0.6459420374875485,33.587899684906006
0.6459412738633926,33.59041380882263
0.6459404581214748,33.592923402786255
0.6459396946567901,33.59543967247009
0.6459388790800192,33.5979323387146
0.6459381157747498,33.600483655929565
0.6459373003630696,33.602996826171875
0.64593653721716,33.60555672645569
0.6459357219705146,33.608049392700195
0.6459349589839095,33.61055397987366
0.6459341439022424,33.613062381744385
0.6459333810748865,33.61558532714844
0.6459325661581415,33.6180739402771
0.645931803489979,33.620617628097534
0.6459309887381004,33.623098373413086
0.6459302262290765,33.6256365776062
0.6459294116420076,33.628162145614624
0.6459286492920666,33.63068175315857
0.6459278348697518,33.63327884674072
0.6459270726788385,33.635833501815796
0.6459262584212215,33.63833475112915
0.6459254963892808,33.64089870452881
0.6459246822963058,33.64337658882141
0.645923920423282,33.64594125747681
0.6459231064948928,33.64847445487976
0.645922344780731,33.65100121498108
0.645921531016872,33.65348720550537
0.6459207694615168,33.65599465370178
0.6459199558621317,33.658485651016235
0.645919194465528,33.66102647781372
0.6459183810305611,33.66351819038391
0.6459176197926539,33.6660680770874
0.6459168065220492,33.6686053276062
0.6459160454427832,33.67113494873047
0.645915232336485,33.673651456832886
0.6459144714158052,33.676196813583374
0.6459136584737574,33.67866826057434
0.6459128977116086,33.68122172355652
0.6459120849337555,33.683709144592285
0.6459113243300828,33.68624234199524
0.6459105117163689,33.68874192237854
0.6459097512711172,33.69126749038696
0.6459089388214865,33.6937780380249
0.6459081785346009,33.69632291793823
0.6459073662489976,33.69881868362427
0.645906606120423,33.70135760307312
0.6459057939987917,33.7039008140564
0.6459050340284733,33.70638465881348
0.645904222070758,33.70888066291809
0.6459034622586409,33.711413860321045
0.6459026504647861,33.71396350860596
0.6459018908108154,33.716493368148804
0.6459010791807654,33.718961000442505
0.6459003196848863,33.72148680686951
0.6458995082185857,33.72397994995117
0.6458987488807432,33.72647428512573
0.6458979375781363,33.728984355926514
0.6458971783982757,33.731507539749146
0.645896367259307,33.734034299850464
0.6458956082373734,33.73657274246216
0.6458947972619874,33.73906946182251
0.6458940383979264,33.741599559783936
0.6458932275860675,33.74412226676941
0.6458924688798239,33.74662780761719
0.6458916582314369,33.749167680740356
0.6458908996829564,33.75171136856079
0.6458900891979856,33.75419521331787
0.6458893308072132,33.75674819946289
0.6458885204856033,33.759217739105225
0.6458877622524847,33.76175403594971
0.6458869520941802,33.764278173446655
0.6458861940186608,33.76679754257202
0.6458853840236065,33.76931548118591
0.6458846261056314,33.77184987068176
0.6458838162737719,33.77431893348694
0.6458830585132865,33.776867389678955
0.6458822488445668,33.77936124801636
0.6458814912415166,33.78191685676575
0.6458806817358811,33.78443121910095
0.6458799242902119,33.786938428878784
0.6458791149476053,33.7894549369812
0.6458783576592624,33.79198122024536
0.6458775484796297,33.79445457458496
0.6458767913485587,33.79700183868408
0.6458759823318445,33.79949116706848
0.6458752253579908,33.80203151702881
0.6458744165041402,33.80455160140991
0.6458736596874495,33.80706238746643
0.6458728509964071,33.80958819389343
0.645872094336825,33.81212306022644
0.6458712858085358,33.814594984054565
0.6458705293060081,33.8171443939209
0.645869720940417,33.81962466239929
0.6458689645948891,33.82219123840332
0.6458681563919411,33.824694871902466
0.6458674002033588,33.82720923423767
0.6458665921629988,33.829752683639526
0.645865836131308,33.83229303359985
0.6458650282534809,33.83478808403015
0.6458642723786272,33.83732199668884
0.6458634646632782,33.83986020088196
0.6458627089452073,33.84238290786743
0.6458619013922812,33.844907999038696
0.645861145830939,33.84741687774658
0.645860338440381,33.849936962127686
0.6458595830357133,33.85247206687927
0.6458587758074685,33.85494565963745
0.6458580205594212,33.85747218132019
0.6458572134934347,33.859978914260864
0.6458564584019537,33.86248993873596
0.6458556514981707,33.86500430107117
0.6458548965632018,33.86752009391785
0.6458540898215674,33.87003302574158
0.6458533350430565,33.87256383895874
0.6458525284635159,33.8750376701355
0.6458517738414091,33.87756872177124
0.6458509674239076,33.8801052570343
0.6458502129581508,33.88261103630066
0.6458494067026336,33.885112285614014
0.6458486523931729,33.88761782646179
0.6458478462995851,33.89013123512268
0.6458470921463664,33.89266276359558
0.6458462862146536,33.89516353607178
0.6458455322176231,33.89768719673157
0.6458447264477304,33.90019154548645
0.6458439726068341,33.90270113945007
0.6458431669987069,33.905245542526245
0.6458424133138908,33.90779209136963
0.6458416078674747,33.91027617454529
0.6458408543386851,33.912816524505615
0.6458400490539252,33.915300607681274
0.6458392956811083,33.917848348617554
0.6458384905579501,33.92038869857788
0.6458377373410521,33.92290234565735
0.6458369323794411,33.92539405822754
0.645836179318408,33.92791748046875
0.6458353745182897,33.93041515350342
0.6458346216130678,33.93294858932495
0.6458338169743878,33.93543767929077
0.6458330642249234,33.93798065185547
0.6458322597476271,33.940515756607056
0.6458315071538666,33.94303297996521
0.6458307028378995,33.94555425643921
0.6458299503997892,33.948110580444336
0.645829146245097,33.950589418411255
0.6458283939625832,33.953144550323486
0.6458275899691114,33.955657958984375
0.6458268378421405,33.9582200050354
0.645826034009835,33.9607617855072
0.6458252820383532,33.963266372680664
0.6458244783671594,33.96577548980713
0.6458237265511134,33.96832346916199
0.6458229230409769,33.97083330154419
0.645822171380313,33.97336935997009
0.6458213680311797,33.975839376449585
0.6458206165258443,33.978352546691895
0.64581981333766,33.980884313583374
0.6458190619876,33.98340058326721
0.6458182589603102,33.98591065406799
0.6458175077654716,33.98845934867859
0.6458167048990224,33.9909942150116
0.6458159538593521,33.993579149246216
0.645815151153689,33.9960880279541
0.6458144002691335,33.99859118461609
0.6458135977242025,34.001118183135986
0.6458128469947082,34.0036404132843
0.6458120446104554,34.00613260269165
0.6458112940359692,34.00866770744324
0.6458104918123402,34.01117157936096
0.6458097413928086,34.013774156570435
0.6458089393297491,34.01628303527832
0.6458081890651188,34.01879143714905
0.6458073871625754,34.02133250236511
0.6458066370527928,34.02391242980957
0.6458058353107111,34.02640628814697
0.6458050853557236,34.028955698013306
0.6458042837740494,34.031442642211914
0.6458035339738033,34.0340039730072
0.6458027325524828,34.03651213645935
0.645801982906925,34.039045095443726
0.6458011816459043,34.041571855545044
0.6458004321549815,34.04411482810974
0.6457996310542067,34.046608448028564
0.6457988817178658,34.04915237426758
0.6457980807772828,34.051658153533936
0.6457973315954707,34.054222106933594
0.6457965308150256,34.056769132614136
0.6457957817876893,34.05931043624878
0.6457949811673285,34.06185293197632
0.6457942322944146,34.06440091133118
0.6457934318340841,34.06687879562378
0.6457926831155398,34.06945514678955
0.6457918828151858,34.071964502334595
0.645791134250958,34.07449269294739
0.6457903341105268,34.077006101608276
0.6457895857005622,34.079559087753296
0.6457887857200002,34.082080602645874
0.6457880374642462,34.0846745967865
0.6457872376434992,34.08716177940369
0.6457864895419028,34.08969974517822
0.6457856898809173,34.0922315120697
0.6457849419334253,34.09481334686279
0.645784142432148,34.0973744392395
0.6457833946387075,34.099955797195435
0.6457825952970843,34.10249137878418
0.6457818476576425,34.10508441925049
0.6457810484756201,34.1076078414917
0.6457803009901242,34.11020278930664
0.6457795019676487,34.11274027824402
0.6457787546360457,34.1152663230896
0.6457779557730637,34.1177921295166
0.6457772085953011,34.12033987045288
0.6457764098917589,34.12281322479248
0.6457756628677835,34.12535357475281
0.6457748643236277,34.12784123420715
0.6457741174533872,34.13038182258606
0.6457733190685642,34.1328980922699
0.6457725723520055,34.1354238986969
0.645771774126462,34.1379508972168
0.6457710275635324,34.14049553871155
0.645770229497215,34.14295721054077
0.6457694830878619,34.1455020904541
0.6457686851807168,34.147987842559814
0.6457679389248876,34.15050959587097
0.6457671411768616,34.15303325653076
0.6457663950745036,34.15554738044739
0.6457655974855434,34.158060789108276
0.645764851536604,34.16060137748718
0.6457640541066562,34.163071393966675
0.6457633083110829,34.16561007499695
0.6457625110400941,34.16810488700867
0.6457617653978341,34.17061376571655
0.6457609682857511,34.17312741279602
0.645760222796752,34.17563223838806
0.6457594258435215,34.178126096725464
0.6457586805077308,34.18065881729126
0.6457578837132997,34.18315076828003
0.6457571385306646,34.18568539619446
0.6457563418949795,34.188199520111084
0.645755596865448,34.190709590911865
0.6457548003884558,34.19321060180664
0.6457540555119753,34.19575119018555
0.6457532591936226,34.19825458526611
0.6457525144701406,34.20079326629639
0.6457517183103744,34.203290700912476
0.6457509737398386,34.205833435058594
0.6457501777386059,34.20835256576538
0.6457494333209639,34.21086549758911
0.6457486374782113,34.21338081359863
0.6457478932134111,34.215893268585205
0.6457470975290855,34.21839666366577
0.6457463534170744,34.220935344696045
0.6457455578911231,34.223440647125244
0.6457448139318488,34.22602844238281
0.6457440185642186,34.22853350639343
0.6457432747576289,34.23104977607727
0.6457424795482668,34.23359441757202
0.6457417358943095,34.2361159324646
0.6457409408431627,34.23860955238342
0.6457401973417854,34.241162061691284
0.6457394024488008,34.2436900138855
0.6457386590999515,34.24620842933655
0.6457378643650761,34.248759031295776
0.6457371211687027,34.251301527023315
0.6457363265918836,34.25383472442627
0.6457355835479338,34.2563796043396
0.6457347891291183,34.258840560913086
0.64573404623754,34.26137971878052
0.6457332519766752,34.263875246047974
0.6457325092374164,34.266395807266235
0.6457317151344494,34.268919944763184
0.645730972547458,34.27143740653992
0.6457301786023358,34.273953914642334
0.64572943616756,34.27650260925293
0.6457286423802301,34.27896809577942
0.6457279000976174,34.28150725364685
0.6457271064680269,34.284053325653076
0.6457263643375256,34.286611795425415
0.6457255708656221,34.28912162780762
0.6457248288871802,34.29163312911987
0.6457240355729106,34.29411721229553
0.645723293746476,34.296642780303955
0.6457225005897879,34.299126625061035
0.6457217589153088,34.30166220664978
0.6457209659161495,34.30415678024292
0.645720224393574,34.30668258666992
0.6457194315518906,34.309184312820435
0.645718690181167,34.31176209449768
0.6457178974969071,34.31423473358154
0.6457171562779833,34.31677722930908
0.6457163637510945,34.319273233413696
0.6457156226839188,34.32183909416199
0.6457148303143482,34.324326276779175
0.6457140893988689,34.326865911483765
0.6457132971865641,34.3293776512146
0.6457125564227292,34.33191680908203
0.6457117643676377,34.33441233634949
0.6457110237553958,34.336936235427856
0.645710231857465,34.339436292648315
0.6457094913967641,34.34198546409607
0.6457086996559419,34.344515323638916
0.6457079593467304,34.34702706336975
0.645707167762964,34.34955143928528
0.6457064276051901,34.3520884513855
0.6457056361784274,34.35459303855896
0.6457048961720395,34.35712671279907
0.6457041049022278,34.35960030555725
0.6457033650471744,34.362147092819214
0.6457025739342617,34.364683389663696
0.645701834230491,34.36716938018799
0.6457010432744247,34.36966609954834
0.6457003037218854,34.3722026348114
0.6456995129226131,34.374730587005615
0.6456987735212535,34.37726640701294
0.6456979828787233,34.37975549697876
0.6456972436284917,34.382275104522705
0.6456964531426509,34.384788036346436
0.6456957140434963,34.38729214668274
0.6456949237142928,34.38979363441467
0.6456941847661632,34.392335176467896
0.645693394593545,34.39482927322388
0.6456926557963893,34.397366762161255
0.6456918657803039,34.39987254142761
0.6456911271340706,34.40238404273987
0.6456903372744659,34.40490174293518
0.6456895987791036,34.40741181373596
0.6456888090759276,34.40992283821106
0.6456880707313849,34.412461280822754
0.6456872811845856,34.414949893951416
0.6456865429908107,34.41751742362976
0.645685753600336,34.420024156570435
0.6456850155572779,34.42253088951111
0.6456842263230755,34.425060510635376
0.6456834884306832,34.42756390571594
0.6456826993527011,34.43006420135498
0.645681961610923,34.43258094787598
0.6456811726891094,34.43508553504944
0.6456804350978943,34.43763446807861
0.6456796463321969,34.44014930725098
0.6456789088914936,34.44266057014465
0.6456781202818607,34.44519329071045
0.6456773829916179,34.44772529602051
0.6456765945379973,34.450233459472656
0.645675857398164,34.45278835296631
0.6456750691005039,34.45526742935181
0.6456743321110289,34.45781707763672
0.6456735439692773,34.46033716201782
0.6456728071301094,34.46286463737488
0.6456720191442147,34.465383768081665
0.6456712824553027,34.46791124343872
0.645670494625213,34.4704110622406
0.6456697580865058,34.47294282913208
0.6456689704121691,34.475419759750366
0.6456682340236157,34.4779589176178
0.6456674465049803,34.48046660423279
0.6456667102665298,34.48297476768494
0.6456659229035437,34.48547029495239
0.6456651868151452,34.48800325393677
0.6456643996077569,34.49049997329712
0.6456636636693589,34.493064880371094
0.6456628766175168,34.495566606521606
0.6456621408290687,34.498109579086304
0.6456613539327207,34.50063228607178
0.6456606182941717,34.50317859649658
0.6456598315532662,34.50572061538696
0.645659096064565,34.508248805999756
0.6456583094790508,34.510706424713135
0.6456575741401466,34.51325464248657
0.6456567877099715,34.51576089859009
0.6456560525208136,34.51828575134277
0.6456552662459264,34.52080154418945
0.6456545312064639,34.52332878112793
0.6456537450868127,34.52583384513855
0.6456530101969946,34.52836632728577
0.6456522242325282,34.53087520599365
0.6456514894923038,34.53341507911682
0.6456507036829704,34.53591847419739
0.645649969092289,34.53843593597412
0.6456491834380372,34.540940284729004
0.6456484489968479,34.54345655441284
0.6456476634976261,34.54598689079285
0.6456469292058784,34.54851484298706
0.6456461438616353,34.55102038383484
0.6456454097192783,34.553553104400635
0.6456446245299624,34.556044578552246
0.6456438905369455,34.55855703353882
0.6456431055025053,34.56106519699097
0.6456423716587778,34.56358027458191
0.6456415867791618,34.566089391708374
0.6456408530846733,34.568617820739746
0.6456400683598303,34.57111096382141
0.64563933481453,34.573652505874634
0.6456385502444087,34.57614088058472
0.6456378168482461,34.57866024971008
0.6456370324327951,34.58116436004639
0.6456362991857194,34.583706855773926
0.6456355149248875,34.58618903160095
0.6456347818268482,34.588748931884766
0.6456339977205842,34.59124732017517
0.645633264771531,34.59380841255188
0.6456324808197833,34.59632134437561
0.6456317480196657,34.59882211685181
0.6456309642223833,34.601346254348755
0.6456302315711507,34.60390114784241
0.6456294479282825,34.60640048980713
0.6456287154258846,34.608940839767456
0.6456279319373792,34.61141562461853
0.6456271995837656,34.613964319229126
0.6456264162495718,34.61646127700806
0.645625684044692,34.618977069854736
0.645624900864759,34.6214861869812
0.6456241688085625,34.624022245407104
0.6456233857828392,34.62651467323303
0.6456226538752757,34.62905931472778
0.6456218710037108,34.63154125213623
0.6456211392447301,34.63415241241455
0.6456203565272726,34.63667297363281
0.6456196249168245,34.63918614387512
0.6456188423534233,34.64170598983765
0.6456181108914573,34.64424729347229
0.6456173284820613,34.64674162864685
0.6456165971685274,34.64929556846619
0.6456158149130858,34.65180850028992
0.6456150837479336,34.65433144569397
0.6456143016463954,34.65683841705322
0.6456135706295748,34.65937399864197
0.645612788681889,34.66192126274109
0.6456120578133497,34.66445469856262
0.6456112760194656,34.66693353652954
0.6456105452991574,34.66947150230408
0.6456097636590239,34.67198896408081
0.6456090330868968,34.67451024055481
0.6456082516004631,34.67702388763428
0.6456075211764669,34.67954087257385
0.6456067398436821,34.682068824768066
0.6456060095677667,34.6845805644989
0.64560522838858,34.68705344200134
0.6456044982606957,34.68958759307861
0.6456037172350562,34.692070722579956
0.6456029872551523,34.69461178779602
0.6456022063830096,34.69713473320007
0.6456014765510366,34.69965648651123
0.6456006958323395,34.7021906375885
0.6455999661482473,34.70472693443298
0.6455991855829452,34.70721793174744
0.6455984560466839,34.70980191230774
0.6455976756347263,34.71230602264404
0.6455969462462455,34.714839696884155
0.6455961659875815,34.717347383499146
0.645595436746832,34.7198805809021
0.645594656641411,34.72236132621765
0.6455939275483424,34.72489881515503
0.6455931475961137,34.72739553451538
0.6455924186506763,34.7299485206604
0.6455916388515895,34.73247528076172
0.6455909100537334,34.734981298446655
0.6455901304077376,34.73748707771301
0.6455894017574131,34.740055322647095
0.6455886222644581,34.742560625076294
0.6455878937616151,34.74508857727051
0.6455871144216501,34.74758195877075
0.6455863860662391,34.75012159347534
0.6455856068792136,34.752660274505615
0.6455848786711849,34.75518178939819
0.6455840996370484,34.75768804550171
0.6455833715763519,34.7602334022522
0.6455825926950542,34.762741804122925
0.6455818647816405,34.765291690826416
0.6455810860531308,34.76779222488403
0.64558035828695,34.77031683921814
0.6455795797111782,34.772834062576294
0.6455788520921808,34.775331258773804
0.6455780736690963,34.77787184715271
0.6455773461972325,34.78040814399719
0.6455765679267851,34.7829065322876
0.6455758406020055,34.78545141220093
0.6455750624841444,34.78793740272522
0.6455743353063992,34.79045510292053
0.6455735573410747,34.79295015335083
0.6455728303103144,34.79550838470459
0.6455720524974758,34.798044204711914
0.6455713256136508,34.80057501792908
0.645570547953248,34.803080320358276
0.6455698212163089,34.80563306808472
0.6455690437082914,34.80814599990845
0.6455683171181887,34.81064486503601
0.6455675397625064,34.81316661834717
0.6455668133191907,34.81572198867798
0.6455660361157933,34.81822061538696
0.6455653098192149,34.820796728134155
0.6455645327680523,34.823275089263916
0.6455638066181619,34.82583665847778
0.645563029719184,34.82836365699768
0.6455623037159323,34.830891847610474
0.6455615269690889,34.833399057388306
0.6455608011124261,34.83593678474426
0.6455600245176671,34.83843803405762
0.6455592988075444,34.84095883369446
0.6455585223648195,34.84347581863403
0.6455577968011872,34.84601426124573
0.6455570205104466,34.84855079650879
0.6455562950932556,34.851078033447266
0.6455555189544488,34.85358667373657
0.6455547936836498,34.85611629486084
0.6455540176967274,34.85858345031738
0.6455532925722708,34.86113667488098
0.6455525167371825,34.86362290382385
0.6455517917590193,34.866188764572144
0.6455510160757152,34.868728160858154
0.6455502912437963,34.87125778198242
0.6455495157122262,34.87377572059631
0.6455487910265021,34.87632155418396
0.6455480156466162,34.87881827354431
0.645547291107038,34.881343603134155
0.6455465158787865,34.883867502212524
0.6455457914853048,34.886385440826416
0.6455450164086378,34.888880491256714
0.6455442921612037,34.891398429870605
0.6455435172360711,34.89394235610962
0.6455427931346353,34.89648413658142
0.6455420183609877,34.89899230003357
0.6455412944055009,34.901541233062744
0.6455405197832881,34.903998613357544
0.6455397959737019,34.906517028808594
0.645539021502874,34.90903997421265
0.645538297839139,34.911574602127075
0.6455375235196464,34.914088010787964
0.6455368000017137,34.916627407073975
0.6455360258335067,34.91911435127258
0.6455353024613271,34.92164921760559
0.645534528444356,34.9241623878479
0.6455338052178804,34.92667579650879
0.6455330313520956,34.929173946380615
0.6455323082712754,34.93170738220215
0.6455315345566267,34.934189319610596
0.645530811621413,34.93672823905945
0.6455300380578513,34.93922448158264
0.6455293152681949,34.94181156158447
0.6455285418556702,34.94432330131531
0.6455278192115225,34.94684338569641
0.6455270459499854,34.949355602264404
0.6455263234512972,34.95190787315369
0.6455255503406981,34.95437669754028
0.645524827987421,34.956913471221924
0.6455240550277103,34.95941209793091
0.6455233328197951,34.96195721626282
0.6455225600109231,34.96447563171387
0.6455218379483214,34.966986656188965
0.6455210652902388,34.969482421875
0.6455203433729014,34.97204375267029
0.6455195708655586,34.97453808784485
0.6455188490934369,34.97707939147949
0.6455180767367844,34.97955942153931
0.6455173551098301,34.98209834098816
0.6455165829038183,34.98462152481079
0.6455158614219823,34.98714470863342
0.6455150893665621,34.989660024642944
0.6455143680297956,34.99220061302185
0.6455135961249173,34.99467396736145
0.645512874933172,34.997193574905396
0.6455121031787865,34.99970102310181
0.6455113821320135,35.002220153808594
0.6455106105280713,35.004772424697876
0.6455098896262221,35.007290840148926
0.6455091181726736,35.009809255599976
0.6455083974156998,35.01234674453735
0.645507626112496,35.01484298706055
0.6455069055003487,35.01736927032471
0.6455061343474404,35.01987171173096
0.6455054138800712,35.02240705490112
0.6455046428774087,35.02491044998169
0.6455039225547693,35.027421951293945
0.6455031517023037,35.02995586395264
0.6455024315243452,35.03249168395996
0.6455016608220271,35.03499102592468
0.6455009407887015,35.03753423690796
0.6455001702364819,35.04003882408142
0.6454994503477403,35.042558431625366
0.6454986799455699,35.045082092285156
0.645497960201364,35.04759454727173
0.6454971899491934,35.050098180770874
0.645496470349475,35.052650451660156
0.6454957002472554,35.055126428604126
0.645494980791976,35.05768871307373
0.6454942108396582,35.06019330024719
0.6454934915287693,35.06272315979004
0.6454927217263043,35.06524610519409
0.6454920025597578,35.06781578063965
0.6454912329070962,35.07033634185791
0.6454905138848437,35.07289266586304
0.6454897443819368,35.07537269592285
0.64548902550393,35.07794547080994
0.6454882561507285,35.08043932914734
0.6454875374169192,35.08295273780823
0.6454867682133741,35.085458517074585
0.6454860496237139,35.08802032470703
0.6454852805697766,35.09052777290344
0.6454845621242173,35.09307336807251
0.6454837932198386,35.09557223320007
0.645483074918332,35.09811019897461
0.645482306163463,35.10062575340271
0.6454815880059611,35.103158712387085
0.6454808194005527,35.10565161705017
0.6454801013870073,35.10819602012634
0.6454793329310108,35.11068677902222
0.6454786150613736,35.113245725631714
0.6454778467547401,35.11575436592102
0.645477129028963,35.11829233169556
0.6454763608716437,35.12081575393677
0.6454756432896789,35.123350620269775
0.6454748752816248,35.125861167907715
0.645474157843424,35.12839436531067
0.6454733899845865,35.13087725639343
0.6454726726901016,35.1334125995636
0.6454719049804317,35.135958433151245
0.645471187829615,35.13847899436951
0.6454704202690641,35.14098238945007
0.6454697032618671,35.14349889755249
0.6454689358503866,35.14599657058716
0.6454682189867619,35.14854717254639
0.6454674517243026,35.15103530883789
0.6454667350042019,35.15357208251953
0.6454659678907158,35.15610957145691
0.6454652513140912,35.15863871574402
0.645464484349529,35.16116285324097
0.6454637679163325,35.16370463371277
0.645463001100646,35.166205644607544
0.6454622848108299,35.168742656707764
0.6454615181439703,35.17123579978943
0.6454608019974867,35.17377257347107
0.6454600354794054,35.1763117313385
0.6454593194762063,35.1788444519043
0.6454585531068547,35.18133783340454
0.6454578372468925,35.18387818336487
0.6454570710262222,35.18636393547058
0.645456355309449,35.18890309333801
0.6454555892374112,35.19140553474426
0.6454548736637793,35.19394040107727
0.6454541077403256,35.196448802948
0.6454533923097869,35.19898056983948
0.6454526265348691,35.20150899887085
0.6454519112473763,35.20403695106506
0.6454511456209455,35.206539154052734
0.6454504304764509,35.20907711982727
0.6454496649984587,35.211562395095825
0.6454489499969143,35.214080810546875
0.6454481846673127,35.216588258743286
0.6454474698086711,35.2190945148468
0.6454467046274112,35.22158885002136
0.6454459899116245,35.2241313457489
0.6454452248786581,35.22662568092346
0.645444510305679,35.229177713394165
0.6454437454209578,35.23171663284302
0.6454430309907383,35.234270095825195
0.645442266254214,35.23675465583801
0.6454415519667069,35.23928117752075
0.6454407873783311,35.24182486534119
0.6454400732334886,35.244417905807495
0.6454393087932133,35.246928691864014
0.645438594790988,35.24946403503418
0.6454378304987644,35.25198245048523
0.6454371166391087,35.25450539588928
0.6454363524948888,35.25702691078186
0.6454356387777554,35.259523153305054
0.6454348747814911,35.26202321052551
0.6454341612068322,35.26458406448364
0.6454333973584753,35.26707196235657
0.6454326839262438,35.269604444503784
0.6454319202257459,35.272122859954834
0.6454312069358942,35.274641275405884
0.6454304433832072,35.277162313461304
0.6454297302356878,35.27969717979431
0.645428966830764,35.282166481018066
0.6454282538255296,35.28473711013794
0.6454274905683203,35.28721880912781
0.6454267777053238,35.28980207443237
0.6454260145957811,35.29230284690857
0.6454253018749748,35.29484009742737
0.6454245389130507,35.29733419418335
0.6454238263343876,35.299877405166626
0.645423063520034,35.30236554145813
0.6454223510834666,35.3048996925354
0.6454215884166354,35.30740404129028
0.6454208761221165,35.31000018119812
0.6454201136027597,35.312533140182495
0.6454194014502421,35.315053939819336
0.645418639078312,35.31753635406494
0.6454179270677485,35.32007098197937
0.6454171648431968,35.322574615478516
0.6454164529745399,35.325106143951416
0.6454156908973189,35.32760834693909
0.6454149791705216,35.33015966415405
0.6454142172405835,35.33269453048706
0.6454135056555985,35.335201025009155
0.6454127438728952,35.337711572647095
0.6454120324296757,35.34023833274841
0.6454112707941592,35.34275794029236
0.645410559492658,35.345282554626465
0.6454097980042804,35.347784757614136
0.6454090868444503,35.3503053188324
0.6454083255031642,35.35283875465393
0.645407614484958,35.355350732803345
0.6454068532907152,35.35787105560303
0.6454061424140861,35.36040496826172
0.645405381366839,35.3628785610199
0.64540467063174,35.36541557312012
0.6454039097314408,35.36793756484985
0.6454031991378245,35.370431661605835
0.6454024383844256,35.372947692871094
0.6454017279322454,35.3754768371582
0.6454009673256987,35.37797951698303
0.6454002570149076,35.380528926849365
0.6453994965551656,35.38300943374634
0.6453987863857167,35.385552406311035
0.6453980260727317,35.38809943199158
0.6453973160445778,35.390607833862305
0.6453965558783022,35.39309215545654
0.6453958459913965,35.39561176300049
0.645395085971783,35.39810395240784
0.6453943762260786,35.40067100524902
0.6453936163530791,35.4031548500061
0.6453929067485294,35.40569829940796
0.6453921470220964,35.40821409225464
0.6453914375586544,35.41073250770569
0.6453906779787403,35.413227558135986
0.6453899686563591,35.41576528549194
0.6453892092229166,35.418227672576904
0.6453885000415496,35.42077589035034
0.6453877407545308,35.42328071594238
0.6453870317141311,35.425833225250244
0.6453862725734889,35.42836284637451
0.6453855636740098,35.430893659591675
0.6453848046796965,35.43338108062744
0.6453840959210911,35.43590712547302
0.6453833370730595,35.43840432167053
0.6453826284552812,35.44094800949097
0.6453818697534834,35.44344925880432
0.6453811612764857,35.44598126411438
0.6453804027208746,35.44847893714905
0.6453796943846106,35.45099854469299
0.6453789359751388,35.45352745056152
0.6453782277795619,35.45606708526611
0.645377469516182,35.458558082580566
0.6453767614612458,35.46110510826111
0.6453760033439103,35.46358251571655
0.6453752954295681,35.46611666679382
0.6453745374582296,35.46863579750061
0.6453738296844348,35.47115707397461
0.6453730718590461,35.47367310523987
0.6453723642257522,35.47620463371277
0.6453716065462664,35.478686809539795
0.6453708990534265,35.48122262954712
0.6453701415197959,35.483757734298706
0.6453694341673639,35.48627328872681
0.6453686767795414,35.488810539245605
0.6453679695674707,35.49130296707153
0.6453672123254091,35.493834018707275
0.6453665052536532,35.496376037597656
0.6453657481573051,35.49887180328369
0.6453650412258175,35.50139617919922
0.645364284275136,35.50394582748413
0.6453635774838705,35.50646471977234
0.6453628206788081,35.5089898109436
0.6453621140277183,35.511497259140015
0.645361357368228,35.51400876045227
0.6453606508572672,35.51653695106506
0.6453598943433021,35.51904106140137
0.6453591879724241,35.52156472206116
0.645358431603937,35.52410125732422
0.6453577253730954,35.52661061286926
0.6453569691500393,35.5291211605072
0.6453562630591879,35.53163743019104
0.6453555069815154,35.534117221832275
0.6453548010306078,35.53664684295654
0.6453540450982723,35.53912568092346
0.6453533392872624,35.54162859916687
0.6453525835002165,35.54412245750427
0.6453518778290579,35.5466513633728
0.6453511221872549,35.54915976524353
0.6453504166559013,35.55166721343994
0.6453496611592942,35.55415678024292
0.6453489557676995,35.55670976638794
0.6453482004162411,35.55921673774719
0.6453474951643591,35.561752796173096
0.6453467399580028,35.56424903869629
0.6453460348457875,35.566802978515625
0.645345279784486,35.56930470466614
0.6453445748118911,35.571863412857056
0.6453438198955979,35.574360847473145
0.6453431150625772,35.57691812515259
0.6453423602912454,35.579397439956665
0.6453416555977527,35.58194136619568
0.6453409009713353,35.58442735671997
0.6453401964173249,35.58694648742676
0.6453394419357751,35.58947205543518
0.6453387375212005,35.59201216697693
0.6453379831844718,35.59450840950012
0.645337278909287,35.59705448150635
0.6453365247173324,35.59952712059021
0.6453358205814919,35.60205006599426
0.6453350665342642,35.60455775260925
0.6453343625377216,35.60707664489746
0.6453336086351747,35.6096031665802
0.645332904777884,35.61215090751648
0.6453321510199711,35.61469221115112
0.6453314473018863,35.61723756790161
0.6453306936885606,35.619771242141724
0.6453299901096359,35.62228012084961
0.6453292366408507,35.62476325035095
0.6453285332010402,35.62727928161621
0.6453277798767489,35.62979006767273
0.6453270765760066,35.63233304023743
0.6453263233961625,35.634913206100464
0.6453256202344427,35.6374409198761
0.6453248671989993,35.639949321746826
0.6453241641762558,35.64245247840881
0.6453234112851666,35.644989013671875
0.6453227084013539,35.647507667541504
0.6453219556545721,35.64999866485596
0.6453212529096444,35.65251660346985
0.6453205003071234,35.6550190448761
0.6453197977010348,35.65753984451294
0.6453190452427284,35.660070180892944
0.6453183427754331,35.662591218948364
0.6453175904612944,35.665098905563354
0.6453168881327467,35.66762447357178
0.6453161359627297,35.67011046409607
0.6453154337728838,35.67263674736023
0.6453146817469417,35.67509412765503
0.6453139796957521,35.67764949798584
0.6453132278138386,35.680169105529785
0.6453125259012594,35.682676553726196
0.645311774163328,35.6852080821991
0.6453110723893135,35.68774700164795
0.6453103207953179,35.69024062156677
0.6453096191598227,35.69277000427246
0.6453088677097164,35.69525694847107
0.6453081662126949,35.697837352752686
0.6453074149064316,35.70038652420044
0.6453067135478379,35.702911615371704
0.6453059623853712,35.705435037612915
0.6453052611651598,35.70797801017761
0.6453045101464439,35.7104811668396
0.6453038090645691,35.71302652359009
0.6453030581895571,35.715529441833496
0.6453023572459737,35.718053340911865
0.6453016065146195,35.720558643341064
0.645300905709282,35.72308659553528
0.6453001551215393,35.72561573982239
0.6452994544544022,35.72817301750183
0.6452987040102246,35.73069906234741
0.6452980034812423,35.733259439468384
0.645297253180584,35.73578858375549
0.645296552789711,35.73830795288086
0.6452958026325255,35.740829944610596
0.6452951023797163,35.743358850479126
0.6452943523659577,35.74586772918701
0.6452936522511671,35.748411893844604
0.6452929023807892,35.75089430809021
0.6452922024039716,35.75345230102539
0.6452914526769281,35.7559757232666
0.6452907528380383,35.75847625732422
0.6452900032542832,35.76098823547363
0.6452893035532757,35.76349854469299
0.645288554112763,35.76600766181946
0.6452878545495927,35.768553495407104
0.6452871052522761,35.771053075790405
0.6452864058268974,35.77358365058899
0.6452856566727311,35.776100397109985
0.6452849573850991,35.77861571311951
0.6452842083740368,35.781142711639404
0.6452835092241058,35.783695697784424
0.6452827603561019,35.786160945892334
0.6452820613438269,35.788738489151
0.6452813126188351,35.79124999046326
0.645280613744171,35.79378819465637
0.6452798651621454,35.796302318573
0.6452791664250466,35.79884886741638
0.6452784179859415,35.80135989189148
0.645277719386363,35.803914308547974
0.6452769710901323,35.80641174316406
0.645276272628029,35.80895018577576
0.6452755244746269,35.81143927574158
0.6452748261499536,35.81398129463196
0.6452740781393339,35.81649947166443
0.6452733799520456,35.819013595581055
0.6452726320841627,35.821529388427734
0.6452719340342142,35.824079751968384
0.6452711863090224,35.82657170295715
0.6452704883963686,35.829110622406006
0.6452697408138217,35.83160591125488
0.6452690430384175,35.83414936065674
0.6452682955984701,35.83666801452637
0.6452675979602707,35.83918118476868
0.6452668506628768,35.84169578552246
0.6452661531618369,35.84423089027405
0.6452654060069507,35.84672927856445
0.6452647086430254,35.84928846359253
0.6452639616306014,35.851783990859985
0.6452632644037458,35.85429286956787
0.6452625175337381,35.85682725906372
0.645261820443907,35.859349966049194
0.6452610737162702,35.86185145378113
0.6452603767634189,35.86442470550537
0.645259630178107,35.86690139770508
0.6452589333621905,35.86945652961731
0.6452581869191579,35.871949434280396
0.6452574902401313,35.87446331977844
0.6452567439393325,35.8769965171814
0.6452560473971511,35.87952661514282
0.6452553012385404,35.882038831710815
0.6452546048331591,35.884559869766235
0.6452538588166908,35.88703536987305
0.6452531625480649,35.88957929611206
0.6452524166736937,35.89209985733032
0.6452517205417784,35.89460492134094
0.6452509748094585,35.8971471786499
0.6452502788142089,35.89969491958618
0.645249533223895,35.902180194854736
0.6452488373652664,35.90472412109375
0.6452480919169128,35.90720772743225
0.6452473961948605,35.909733295440674
0.6452466508884217,35.91225624084473
0.645245955302901,35.914764165878296
0.6452452101383317,35.91730570793152
0.6452445146892976,35.919859886169434
0.6452437696665525,35.92235589027405
0.6452430743539604,35.92487835884094
0.6452423294729938,35.927387714385986
0.6452416342967993,35.92994284629822
0.6452408895575658,35.93244218826294
0.6452401945177241,35.93495440483093
0.6452394499201782,35.93745684623718
0.6452387550166447,35.93999695777893
0.6452380105607414,35.94249439239502
0.6452373157934713,35.945038080215454
0.6452365714791651,35.94751024246216
0.645235876848114,35.950047731399536
0.6452351326753596,35.952553272247314
0.6452344381804828,35.95507049560547
0.6452336941492348,35.9575617313385
0.6452329997904879,35.96009707450867
0.645232255900701,35.96259164810181
0.6452315616780394,35.96514678001404
0.6452308179296685,35.96763300895691
0.6452301238430478,35.970173835754395
0.6452293802360475,35.972697734832764
0.6452286862854227,35.975220918655396
0.6452279428197482,35.977749824523926
0.6452272490050754,35.98031544685364
0.6452265056806811,35.98277997970581
0.6452258120019156,35.98534059524536
0.6452250688187563,35.98786234855652
0.6452243752758539,35.99036765098572
0.6452236322338845,35.99289035797119
0.6452229388268006,35.99539852142334
0.645222195925976,35.997928619384766
0.6452215026546662,36.000463247299194
0.6452207598949412,36.002963066101074
0.6452200667593613,36.00551676750183
0.645219324140691,36.00804424285889
0.6452186311407965,36.01055574417114
0.6452178886631355,36.013055086135864
0.6452171957988821,36.01557803153992
0.6452164534621857,36.01807880401611
0.6452157607335292,36.02063035964966
0.6452150185377519,36.02315139770508
0.6452143259446481,36.025699853897095
0.6452135838897453,36.02822303771973
0.6452128914321495,36.030739068984985
0.6452121495180763,36.03324270248413
0.6452114571959446,36.03584003448486
0.6452107154226555,36.03833627700806
0.6452100232359436,36.04088282585144
0.6452092816033942,36.04339528083801
0.6452085895520578,36.04593205451965
0.6452078480602028,36.048439025878906
0.6452071561441979,36.05097007751465
0.6452064147929926,36.053484201431274
0.6452057230122749,36.05604028701782
0.645204981801674,36.058531761169434
0.6452042901561995,36.06105899810791
0.6452035490861585,36.063568115234375
0.6452028575758829,36.066094398498535
0.645202116646357,36.068609952926636
0.6452014252712363,36.07111191749573
0.6452006844821804,36.07363724708557
0.6451999932421704,36.0762152671814
0.6451992525935398,36.07872676849365
0.6451985614885967,36.08127188682556
0.6451978209803466,36.08379912376404
0.645197130010426,36.08630585670471
0.6451963896425118,36.08884596824646
0.6451956988075697,36.091349601745605
0.6451949585799464,36.093870639801025
0.6451942678799392,36.09641909599304
0.645193527792562,36.09889006614685
0.6451928372274454,36.101420640945435
0.6451920972802698,36.10391330718994
0.6451914068499999,36.10641813278198
0.6451906670429812,36.10892987251282
0.645189976747514,36.111430644989014
0.6451892370806074,36.11394286155701
0.6451885469198989,36.11649441719055
0.6451878073930599,36.11898970603943
0.6451871173670664,36.121516704559326
0.6451863779802502,36.12403845787048
0.6451856880889277,36.126548290252686
0.6451849488420897,36.129064083099365
0.6451842590853943,36.13156604766846
0.64518351997849,36.13407349586487
0.645182830356378,36.13661527633667
0.6451820913893628,36.13909721374512
0.6451814019017902,36.141634464263916
0.6451806630746196,36.1441490650177
0.6451799737215428,36.14672875404358
0.645179235034172,36.149224281311035
0.6451785458155471,36.15176868438721
0.6451778072679317,36.15425491333008
0.6451771181837149,36.15678858757019
0.6451763797758107,36.15928936004639
0.6451756908259582,36.16184878349304
0.6451749525577203,36.164366483688354
0.6451742637421884,36.166865825653076
0.6451735256135727,36.16938877105713
0.645172836932318,36.17192816734314
0.6451720989432798,36.174424171447754
0.6451714103962581,36.1769597530365
0.6451706725467531,36.1794638633728
0.6451699841339211,36.18205118179321
0.6451692464239049,36.18458008766174
0.6451685581452189,36.18707323074341
0.645167820574647,36.189576148986816
0.6451671324300635,36.19212007522583
0.6451663949988915,36.194610357284546
0.6451657069883665,36.197147607803345
0.6451649696965503,36.19962739944458
0.6451642818200405,36.20219087600708
0.6451635446675358,36.204726457595825
0.6451628569249976,36.207218170166016
0.6451621199117599,36.20970058441162
0.6451614323031497,36.21224331855774
0.6451606954291348,36.214736223220825
0.645160007954409,36.217262983322144
0.6451592712195727,36.21979260444641
0.645158583878688,36.22231936454773
0.6451578472829859,36.2248272895813
0.6451571600758986,36.22733950614929
0.6451564236192867,36.229886293411255
0.6451557365459535,36.23243546485901
0.6451550002283873,36.234931230545044
0.6451543132887646,36.23751378059387
0.6451535771102004,36.24003863334656
0.6451528903042447,36.24253964424133
0.6451521542646379,36.245036602020264
0.645151467592306,36.24756622314453
0.6451507316916127,36.2500741481781
0.6451500451528611,36.252625465393066
0.645149309391037,36.255115270614624
0.6451486229858225,36.25764727592468
0.6451478873628236,36.26014757156372
0.6451472010911026,36.26265549659729
0.6451464656068848,36.26517367362976
0.6451457794686142,36.26772165298462
0.6451450441231334,36.27021265029907
0.6451443581182696,36.272812843322754
0.6451436229114819,36.27531313896179
0.6451429370399819,36.27786827087402
0.645142201971843,36.2803840637207
0.6451415162336634,36.282898902893066
0.6451407813041297,36.28541970252991
0.6451400956992271,36.28797149658203
0.6451393609082543,36.29047632217407
0.6451386754365857,36.29303479194641
0.6451379407841298,36.29553174972534
0.6451372554456519,36.29808211326599
0.6451365209316692,36.30067300796509
0.6451358357263388,36.30319261550903
0.6451351013507852,36.305745124816895
0.6451344162785593,36.30828595161438
0.6451336820413908,36.31080198287964
0.645132997102226,36.31334853172302
0.645132263003399,36.315863370895386
0.6451315781972521,36.31839084625244
0.6451308442367226,36.3209183216095
0.6451301595635507,36.32343149185181
0.6451294257412747,36.32596516609192
0.6451287412010347,36.32852053642273
0.6451280075169686,36.33101558685303
0.6451273231096173,36.3335440158844
0.6451265895637173,36.336052656173706
0.6451259052892114,36.33856797218323
0.6451251718814337,36.34109044075012
0.6451244877397306,36.34359121322632
0.6451237544700313,36.34611511230469
0.645123070461088,36.34865617752075
0.6451223373294233,36.3511381149292
0.6451216534531964,36.35364365577698
0.6451209204595227,36.35614991188049
0.6451202367159694,36.35864615440369
0.6451195038602432,36.36114573478699
0.6451188202493207,36.36365461349487
0.6451180875314977,36.36616778373718
0.645117404053163,36.36873126029968
0.6451166714732,36.37122106552124
0.64511598812741,36.37375450134277
0.6451152556852634,36.37624764442444
0.6451145724719752,36.37876629829407
0.6451138401676013,36.38130855560303
0.6451131570867722,36.3838746547699
0.6451124249201272,36.38635182380676
0.6451117419717142,36.38887906074524
0.6451110099427546,36.391369581222534
0.645110327126715,36.39390540122986
0.6451095952353971,36.39642906188965
0.645108912551688,36.398959159851074
0.6451081807979685,36.40146446228027
0.645107498246547,36.40401577949524
0.6451067666303822,36.406505823135376
0.6451060842112059,36.409050941467285
0.6451053527325521,36.41153407096863
0.6451046704455777,36.41408324241638
0.6451039391043919,36.41659903526306
0.6451032569495769,36.41910004615784
0.6451025257458153,36.42162013053894
0.6451018437231169,36.42417573928833
0.6451011126567361,36.42670917510986
0.6451004307661116,36.429245710372925
0.645099699837068,36.43176245689392
0.6450990180784748,36.43428063392639
0.6450982872867252,36.436811685562134
0.6450976056601205,36.43933701515198
0.6450968750056215,36.44186019897461
0.6450961935109628,36.44440197944641
0.6450954629936709,36.4469051361084
0.6450947816309156,36.449455976486206
0.6450940512507874,36.451966524124146
0.6450933700198925,36.45445919036865
0.645092639776885,36.45698356628418
0.6450919586778082,36.45950365066528
0.6450912285718776,36.46203088760376
0.6450905476045764,36.464569091796875
0.6450898176356796,36.46706771850586
0.6450891368001113,36.4696090221405
0.6450884069682051,36.47213697433472
0.6450877262643272,36.47464323043823
0.6450869965693682,36.477144956588745
0.6450863159971382,36.479686975479126
0.6450855864390833,36.48217010498047
0.6450849059984586,36.484707832336426
0.6450841765772645,36.48717927932739
0.6450834962682026,36.489720821380615
0.645082766983826,36.49222779273987
0.6450820868062846,36.49470829963684
0.6450813576586825,36.49724006652832
0.6450806776126192,36.49981904029846
0.6450799486017481,36.50230693817139
0.6450792686871205,36.50484657287598
0.6450785398129375,36.50732350349426
0.6450778600297027,36.509886026382446
0.6450771312921648,36.512420415878296
0.645076451640281,36.51493263244629
0.6450757230393448,36.517457008361816
0.6450750435187692,36.51997947692871
0.6450743150543918,36.522454261779785
0.6450736356650825,36.52501082420349
0.6450729073372209,36.52749800682068
0.645072228079135,36.53003215789795
0.6450714998877458,36.53256845474243
0.6450708207608415,36.5350878238678
0.645070092705882,36.53759694099426
0.6450694137101168,36.540133237838745
0.6450686857915436,36.54260182380676
0.6450680069268755,36.545143365859985
0.6450672791446459,36.547608852386475
0.6450666004110321,36.550166845321655
0.6450658727651032,36.55270004272461
0.645065194162502,36.55522346496582
0.6450644666528306,36.55775165557861
0.6450637881811995,36.560290813446045
0.6450630608077427,36.56275701522827
0.6450623824670395,36.565298318862915
0.6450616552297544,36.567819356918335
0.645060977019937,36.570335388183594
0.6450602499187809,36.57285213470459
0.6450595718398072,36.57537651062012
0.6450588448747367,36.57790493965149
0.6450581669265646,36.58043146133423
0.6450574400975374,36.58289933204651
0.6450567622801245,36.58544397354126
0.6450560355870976,36.587937355041504
0.645055357900402,36.590460777282715
0.6450546313433324,36.592968702316284
0.645053953787312,36.59548568725586
0.645053227366157,36.5979905128479
0.6450525499407698,36.6005072593689
0.6450518236554865,36.60298228263855
0.6450511463606904,36.60553193092346
0.6450504202112362,36.60804629325867
0.6450497430469889,36.61056160926819
0.6450490170333212,36.61306023597717
0.645048339999581,36.61557722091675
0.6450476141216567,36.61807036399841
0.6450469372183817,36.62059807777405
0.645046211476158,36.62309002876282
0.6450455347033063,36.625633239746094
0.6450448090967408,36.628156423568726
0.6450441324542701,36.63067674636841
0.6450434069833201,36.633169412612915
0.6450427304711885,36.63580012321472
0.6450420051358114,36.63829255104065
0.6450413287539771,36.64084434509277
0.6450406035541301,36.643306493759155
0.6450399273025513,36.64586114883423
0.6450392022381917,36.64837718009949
0.6450385261168264,36.65089297294617
0.6450378011879119,36.653404235839844
0.6450371251967183,36.65592885017395
0.645036400403206,36.65844488143921
0.6450357245421423,36.66099309921265
0.6450349998839898,36.663477659225464
0.6450343241530141,36.66600227355957
0.6450335996301787,36.66853952407837
0.6450329240292493,36.671053409576416
0.6450321996416888,36.673553705215454
0.6450315241707638,36.67606520652771
0.6450307999184354,36.67854142189026
0.645030124577473,36.68106722831726
0.6450294004603343,36.6835618019104
0.6450287252492929,36.68609142303467
0.6450280012673015,36.6886305809021
0.6450273261861392,36.691174268722534
0.6450266023392526,36.69367480278015
0.645025927387928,36.69620895385742
0.6450252036761036,36.69867777824402
0.6450245288545747,36.70126819610596
0.6450238052777704,36.70376539230347
0.6450231305859957,36.7062931060791
0.6450224071441688,36.70881509780884
0.6450217325821066,36.71133327484131
0.645021009275215,36.713846921920776
0.6450203348428235,36.71640992164612
0.6450196116708247,36.718878746032715
0.6450189373680626,36.72141933441162
0.6450182143309141,36.723936557769775
0.6450175401577397,36.72645306587219
0.6450168172553995,36.728971004486084
0.6450161432117711,36.731486320495605
0.6450154204441968,36.7339973449707
0.6450147465300728,36.736552000045776
0.6450140238972222,36.7390296459198
0.645013350112561,36.741557121276855
0.6450126276143916,36.74405121803284
0.6450119539591521,36.74657845497131
0.6450112315956217,36.74911308288574
0.6450105580697622,36.75162744522095
0.6450098358408286,36.75411605834961
0.6450091624443075,36.75665783882141
0.6450084403499285,36.75913143157959
0.6450077670827045,36.76167106628418
0.6450070451228379,36.76416373252869
0.6450063719848694,36.76669692993164
0.6450056501594731,36.76923608779907
0.6450049771507188,36.77178478240967
0.6450042554597505,36.774258613586426
0.645003582580169,36.776819467544556
0.6450028610235866,36.77931261062622
0.6450021882731363,36.78187680244446
0.645001466850898,36.78439283370972
0.6450007942295377,36.7869188785553
0.6450000729416009,36.78941822052002
0.6449994004492893,36.79196381568909
0.6449986792956122,36.79445552825928
0.6449980069323078,36.79698991775513
0.6449972859128483,36.79949402809143
0.6449966136785099,36.802040338516235
0.644995892793226,36.80456805229187
0.6449952206878123,36.807085037231445
0.6449944999366619,36.80957627296448
0.6449938279601315,36.81211709976196
0.6449931073430727,36.81462740898132
0.6449924354953843,36.81722450256348
0.6449917150123752,36.81976127624512
0.6449910432934878,36.82227325439453
0.644990322944486,36.82481408119202
0.6449896513543584,36.82734513282776
0.6449889311393222,36.82988619804382
0.6449882596779128,36.8324191570282
0.6449875395968004,36.83492612838745
0.6449868682640685,36.837472915649414
0.6449861483168376,36.83998942375183
0.6449854771127418,36.84252595901489
0.644984757299351,36.845048904418945
0.6449840862238501,36.84760594367981
0.6449833665442573,36.85010504722595
0.6449826955973103,36.852623462677
0.6449819760514736,36.85510015487671
0.644981305233039,36.8576340675354
0.6449805858209168,36.86014723777771
0.6449799151309538,36.8626914024353
0.644979195852504,36.86521911621094
0.6449785252909714,36.867767572402954
0.6449778061461525,36.87023997306824
0.6449771357130095,36.87277412414551
0.6449764167017793,36.875253200531006
0.6449757463969847,36.877798557281494
0.6449750275193016,36.88030123710632
0.6449743573428145,36.88283348083496
0.6449736385986367,36.88535284996033
0.644972968550416,36.88787889480591
0.6449722499397019,36.89043068885803
0.6449715800197064,36.89296817779541
0.6449708615424143,36.89544224739075
0.6449701917506033,36.89797496795654
0.6449694734066914,36.90047264099121
0.6449688037430241,36.90300416946411
0.6449680855324507,36.905505895614624
0.6449674159968859,36.90805387496948
0.6449666979196095,36.91050338745117
0.6449660285121062,36.913044691085815
0.644965310568085,36.91554641723633
0.6449646412886024,36.918065309524536
0.644963923477795,36.920549392700195
0.6449632543262924,36.92307996749878
0.6449625366486569,36.92560696601868
0.6449618676250932,36.92815685272217
0.6449611500805884,36.93066167831421
0.6449604811849229,36.93318486213684
0.6449597637735068,36.935750007629395
0.6449590950056986,36.93827819824219
0.6449583777273299,36.940776348114014
0.6449577090873383,36.94331431388855
0.6449569919419754,36.9458487033844
0.6449563234297595,36.94839572906494
0.6449556064173609,36.95086669921875
0.6449549380328802,36.953396797180176
0.6449542211534043,36.955886363983154
0.6449535528966178,36.95842218399048
0.6449528361500234,36.96093010902405
0.6449521680208901,36.963449478149414
0.6449514514071356,36.96595883369446
0.6449507834056153,36.96849083900452
0.6449500669246593,36.97097897529602
0.644949399050711,36.97350358963013
0.6449486827025118,36.97599935531616
0.644948014956095,36.97852158546448
0.6449472987406116,36.981040716171265
0.6449466311216855,36.98355793952942
0.6449459150388764,36.98607087135315
0.6449452475474005,36.98861241340637
0.6449445315972241,36.9911105632782
0.6449438642331576,36.993629455566406
0.6449431484155729,36.996134519577026
0.6449424811788752,36.99864864349365
0.6449417654938407,37.00118350982666
0.6449410983844713,37.00378084182739
0.6449403828319459,37.00627064704895
0.6449397158498641,37.008806228637695
0.6449390004298061,37.011327505111694
0.6449383335749717,37.01387906074524
0.64493761828734,37.01637029647827
0.6449369515597122,37.01887249946594
0.6449362364044655,37.02139091491699
0.6449355698040038,37.02393841743469
0.6449348547811011,37.02644944190979
0.6449341883077649,37.028987884521484
0.6449334734171648,37.03147625923157
0.6449328070709139,37.03403329849243
0.6449320923125751,37.036526918411255
0.6449314260933688,37.03905153274536
0.6449307114672502,37.04157209396362
0.6449300453750483,37.04409098625183
0.6449293308811087,37.04657316207886
0.6449286649158705,37.04911208152771
0.6449279505540689,37.051628828048706
0.6449272847157542,37.05419087409973
0.6449265704860493,37.05672001838684
0.6449259047746175,37.059229612350464
0.6449251906769683,37.061789989471436
0.6449245250923792,37.06431746482849
0.6449238111267446,37.06678652763367
0.6449231456689578,37.06935143470764
0.6449224318352966,37.07186031341553
0.6449217665042717,37.074371337890625
0.6449210528025431,37.076887369155884
0.6449203875982398,37.07942867279053
0.6449196740284023,37.081947565078735
0.6449190089507805,37.084479331970215
0.6449182955127936,37.08697152137756
0.6449176305618127,37.0895094871521
0.644916917255635,37.0920295715332
0.644916252431255,37.094539403915405
0.6449155392568459,37.09705424308777
0.6449148745590262,37.09959292411804
0.6449141615163444,37.10210156440735
0.6449134969450452,37.10462546348572
0.6449127840340497,37.10710144042969
0.6449121195892308,37.10964107513428
0.6449114068098808,37.11213541030884
0.6449107424915016,37.11462593078613
0.6449100298437563,37.117143630981445
0.6449093656517768,37.119702100753784
0.6449086531355953,37.12220215797424
0.6449079890699754,37.124755859375
0.6449072766853167,37.12725257873535
0.6449066127460162,37.129798889160156
0.6449059004928394,37.132282733917236
0.6449052366798183,37.134804010391235
0.6449045245580824,37.137322425842285
0.6449038608713006,37.13986563682556
0.6449031488809651,37.142369508743286
0.6449024853203824,37.144903898239136
0.6449017734614064,37.14740562438965
0.6449011100269826,37.149949073791504
0.6449003982993253,37.152435064315796
0.6448997349910206,37.15495824813843
0.6448990233946412,37.157440185546875
0.6448983602124154,37.15997838973999
0.6448976487472733,37.162479639053345
0.6448969856910862,37.16502356529236
0.6448962743571406,37.16750240325928
0.6448956114269526,37.17005634307861
0.6448949002241626,37.17255783081055
0.6448942374199337,37.17507338523865
0.6448935263482586,37.17757058143616
0.6448928636699486,37.18011140823364
0.6448921527293477,37.1825954914093
0.6448914901769169,37.18513870239258
0.6448907793673497,37.18763208389282
0.644890116940758,37.19018530845642
0.6448894062621839,37.192720890045166
0.6448887439613914,37.195244550704956
0.6448880334137695,37.19776678085327
0.6448873712387365,37.20029544830322
0.6448866608220263,37.20277142524719
0.6448859987727126,37.205323696136475
0.6448852884868737,37.20785570144653
0.6448846265632396,37.21037268638611
0.6448839164082313,37.21288847923279
0.6448832546102369,37.21539831161499
0.6448825445860187,37.21792650222778
0.6448818829136241,37.22046232223511
0.6448811730201554,37.22293496131897
0.6448805114733211,37.22547125816345
0.6448798017105613,37.228031396865845
0.6448791402892473,37.230565786361694
0.6448784306571558,37.23308753967285
0.6448777693613225,37.23558974266052
0.644877059859859,37.238094329833984
0.6448763986894664,37.24063038825989
0.6448756893185903,37.24315333366394
0.6448750282735989,37.24573540687561
0.6448743190332697,37.248234033584595
0.6448736581136398,37.250752687454224
0.6448729490038172,37.25327181816101
0.6448722882095089,37.255805015563965
0.6448715792301525,37.258281230926514
0.6448709185611262,37.26081418991089
0.6448702097121957,37.263317823410034
0.6448695491684117,37.26587152481079
0.6448688404498664,37.26838278770447
0.6448681800312852,37.27091097831726
0.6448674714430849,37.27342510223389
0.6448668111496668,37.275970697402954
0.6448661026917711,37.27845311164856
0.6448654425234763,37.281007289886475
0.644864734195845,37.283480167388916
0.6448640741526342,37.28603506088257
0.6448633659552268,37.28853917121887
0.6448627060370602,37.291056394577026
0.6448619979698367,37.29357147216797
0.6448613381766747,37.2961220741272
0.6448606302395946,37.29859709739685
0.6448599705713978,37.30113172531128
0.6448592627644208,37.303603410720825
0.6448586032211497,37.3061625957489
0.6448578955442357,37.30868172645569
0.6448572361258508,37.31119966506958
0.6448565285789594,37.313724756240845
0.6448558692854213,37.31628394126892
0.6448551618685122,37.318788051605225
0.6448545026997812,37.32131791114807
0.6448537954128145,37.32385730743408
0.6448531363688512,37.32637429237366
0.6448524292117866,37.328901529312134
0.6448517702925517,37.33145093917847
0.6448510632653491,37.33395743370056
0.6448504044708031,37.33650088310242
0.6448496975734221,37.33901000022888
0.6448490389035256,37.34154558181763
0.6448483321359265,37.344075441360474
0.6448476735906401,37.34658670425415
0.6448469669527824,37.3490993976593
0.6448463085320667,37.35161375999451
0.6448456020239105,37.35411810874939
0.6448449437277263,37.356672048568726
0.6448442373492316,37.35916090011597
0.6448435791775393,37.36171245574951
0.644842872928666,37.36421346664429
0.6448422148814263,37.366743326187134
0.6448415087621345,37.36926531791687
0.6448408508393083,37.3718056678772
0.6448401448495577,37.3743155002594
0.6448394870511056,37.37684631347656
0.6448387811908562,37.3793420791626
0.6448381235167392,37.38189506530762
0.6448374177859512,37.38443875312805
0.6448367602361298,37.386948347091675
0.6448360546347631,37.38947677612305
0.6448353972091981,37.39201855659485
0.6448346917372128,37.394500732421875
0.6448340344358651,37.397053241729736
0.6448333290932212,37.399545192718506
0.6448326719160513,37.40209126472473
0.6448319667027093,37.404595613479614
0.6448313096496784,37.407111406326294
0.6448306045655978,37.409653425216675
0.6448299476366665,37.41220951080322
0.6448292426818077,37.414673805236816
0.6448285858769369,37.417216300964355
0.6448278810512601,37.419764041900635
0.6448272243704107,37.422285079956055
0.6448265196738759,37.42478346824646
0.644825863117009,37.42730975151062
0.6448251585495764,37.42984414100647
0.6448245021166525,37.43238043785095
0.6448237976782825,37.43489050865173
0.6448231413692627,37.43743443489075
0.6448224370599154,37.439950466156006
0.6448217808747606,37.44246864318848
0.6448210766943961,37.44498062133789
0.6448204206330674,37.447505950927734
0.6448197165816462,37.450029134750366
0.6448190606441045,37.45259928703308
0.6448183567215865,37.455095529556274
0.6448177009077929,37.45762753486633
0.6448169971141385,37.460142850875854
0.6448163414240538,37.46266579627991
0.6448156377592235,37.46518802642822
0.6448149821928089,37.46778988838196
0.6448142786567627,37.470282793045044
0.6448136232139791,37.47284007072449
0.6448129198066777,37.475319385528564
0.6448122644874862,37.47786045074463
0.6448115612088895,37.48037838935852
0.6448109060132514,37.48290133476257
0.64481020286332,37.48542881011963
0.6448095477911963,37.487969636917114
0.6448088447698905,37.49049091339111
0.6448081898212422,37.493035316467285
0.6448074869285224,37.49556589126587
0.6448068321033107,37.49810600280762
0.6448061293391374,37.500640869140625
0.6448054746373234,37.50316405296326
0.6448047720016572,37.505699634552
0.6448041174232021,37.50823473930359
0.644803414916003,37.510711431503296
0.6448027604608679,37.51324677467346
0.6448020580820968,37.51575756072998
0.644801403750243,37.5182945728302
0.6448007014998601,37.52084016799927
0.6448000472912488,37.52336502075195
0.6447993451692147,37.52588152885437
0.6447986910838072,37.528430223464966
0.6447979890900825,37.530914068222046
0.6447973351278395,37.53344964981079
0.6447966332623847,37.53598189353943
0.6447959794232684,37.53851056098938
0.6447952776860438,37.541046380996704
0.6447946239700149,37.543625593185425
0.6447939223609812,37.546157121658325
0.6447932687680012,37.54877948760986
0.6447925672871191,37.551273822784424
0.6447919138171492,37.55382490158081
0.6447912124643792,37.556307315826416
0.6447905591173808,37.55882453918457
0.6447898578926836,37.56133151054382
0.6447892046686179,37.56389331817627
0.6447885035719542,37.56638860702515
0.6447878504707828,37.56892132759094
0.6447871495021129,37.57140922546387
0.6447864965237973,37.57395315170288
0.6447857956830821,37.576452016830444
0.6447851428275833,37.57897973060608
0.6447844421147836,37.58148384094238
0.6447837893820632,37.584020137786865
0.6447830887971395,37.58652925491333
0.6447824361871589,37.589088678359985
0.6447817357300721,37.59158992767334
0.6447810832427929,37.594149351119995
0.6447803829135036,37.596659421920776
0.644779730548887,37.599177837371826
0.6447790303473562,37.6016571521759
0.6447783781053639,37.6041944026947
0.644777678031552,37.60669732093811
0.6447770259121456,37.60924434661865
0.6447763259660134,37.611785888671875
0.6447756739691544,37.614290714263916
0.644774974150663,37.61680507659912
0.6447743222763127,37.61932682991028
0.6447736225854227,37.621830224990845
0.6447729708335428,37.62437200546265
0.644772271270215,37.62683701515198
0.6447716196407671,37.62939381599426
0.6447709202049625,37.63192296028137
0.644770268697908,37.63450217247009
0.6447695693895876,37.637009143829346
0.6447689180048884,37.639533281326294
0.6447682188240128,37.64204549789429
0.6447675675616303,37.64458918571472
0.6447668685081607,37.64709401130676
0.6447662173680565,37.649635314941406
0.6447655184419535,37.65217185020447
0.6447648674240896,37.654701709747314
0.6447641686253143,37.65720009803772
0.644763517729652,37.6597580909729
0.6447628190581652,37.662235736846924
0.6447621682846664,37.66479158401489
0.6447614697404295,37.6672797203064
0.6447608190890557,37.66983461380005
0.6447601206720291,37.67232918739319
0.6447594701427423,37.67487335205078
0.6447587718528875,37.67740774154663
0.6447581214456493,37.67993116378784
0.6447574232829271,37.6824254989624
0.6447567729976992,37.68497371673584
0.6447560749620707,37.687451124191284
0.6447554247988149,37.689987897872925
0.644754726890241,37.69248986244202
0.6447540768489192,37.695021629333496
0.6447533790673613,37.697548627853394
0.6447527291479349,37.700108766555786
0.644752031493354,37.702587366104126
0.6447513816957852,37.70514917373657
0.6447506841681423,37.7076313495636
0.6447500344923929,37.710182905197144
0.6447493370916489,37.712701082229614
0.6447486875376809,37.71523904800415
0.6447479902637971,37.71777033805847
0.6447473408315723,37.72032618522644
0.64474664368451,37.722843170166016
0.6447459943739902,37.725388526916504
0.6447452973537103,37.72789525985718
0.6447446481648573,37.73040509223938
0.6447439512713216,37.7329375743866
0.6447433022040971,37.73546028137207
0.6447426054372664,37.73797559738159
0.6447419564916329,37.740516662597656
0.6447412598514681,37.74302268028259
0.6447406110273874,37.745566844940186
0.6447399145138502,37.7480731010437
0.6447392658112843,37.75058627128601
0.6447385694243357,37.75310778617859
0.6447379208432463,37.755651235580444
0.6447372245828478,37.75813579559326
0.6447365761231971,37.7606737613678
0.6447358799893097,37.76319479942322
0.64473523165106,37.76574993133545
0.6447345356436451,37.76824164390564
0.644733887426758,37.77078890800476
0.6447331915457771,37.77332901954651
0.6447325434502147,37.77588129043579
0.6447318476956292,37.77834916114807
0.6447311997213537,37.780909061431885
0.6447305040931246,37.78343057632446
0.6447298562400983,37.785977363586426
0.6447291607381872,37.788522243499756
0.6447285130063717,37.7910897731781
0.6447278176307399,37.793596029281616
0.6447271700200978,37.796146869659424
0.6447264747707068,37.798622131347656
0.6447258272812,37.80117869377136
0.6447251321580111,37.80371880531311
0.6447244847896018,37.806230306625366
0.6447237897925766,37.80874300003052
0.6447231425452269,37.8112895488739
0.6447224476743267,37.81382775306702
0.6447218005479989,37.816370725631714
0.6447211058031853,37.81884813308716
0.6447204587978416,37.82137203216553
0.6447197641790761,37.82387185096741
0.6447191172946787,37.82639026641846
0.6447184228019226,37.82891035079956
0.6447177760384336,37.83144450187683
0.6447170816716487,37.83394479751587
0.6447164350290304,37.83649516105652
0.6447157407881781,37.83897686004639
0.6447150942663928,37.84151339530945
0.6447144001514348,37.84405016899109
0.6447137537504448,37.84657287597656
0.6447130597613425,37.84909200668335
0.6447124134811102,37.85161638259888
0.644711719617825,37.85412573814392
0.6447110734583127,37.85667300224304
0.6447103797208065,37.859158754348755
0.6447097336819764,37.861708641052246
0.6447090400702107,37.86423206329346
0.6447083941520253,37.866742849349976
0.6447077006659618,37.8692409992218
0.6447070548683834,37.87182116508484
0.6447063615079838,37.87429881095886
0.6447057158309747,37.8768208026886
0.6447050225962005,37.87933015823364
0.6447043770397233,37.88187861442566
0.6447036839305363,37.88440680503845
0.6447030384945533,37.88692355155945
0.6447023455109153,37.889431953430176
0.6447017001953889,37.89197397232056
0.6447010073372613,37.89444041252136
0.644700362142154,37.89699387550354
0.6446996694094989,37.899515867233276
0.6446990243347731,37.902045249938965
0.6446983317275521,37.90456295013428
0.6446976867731703,37.90708661079407
0.6446969942913452,37.909600257873535
0.6446963494572698,37.91214966773987
0.6446956571008023,37.91460466384888
0.6446950123869962,37.91716003417969
0.6446943201558482,37.91970157623291
0.6446936755622736,37.92225623130798
0.6446929834564067,37.92475414276123
0.6446923389830262,37.92726016044617
0.6446916470024026,37.9297833442688
0.6446910026491787,37.932337045669556
0.6446903107937599,37.934855222702026
0.6446896665606555,37.937389850616455
0.6446889748304034,37.93990612030029
0.644688330717381,37.94243001937866
0.6446876391122576,37.944958448410034
0.6446869951192794,37.947471141815186
0.6446863036392468,37.94997692108154
0.6446856597662758,37.95252537727356
0.6446849684112956,37.95502948760986
0.6446843246582944,37.957573652267456
0.6446836334283287,37.960079193115234
0.6446829897952598,37.96259689331055
0.6446822986902705,37.965134382247925
0.6446816551770966,37.967658281326294
0.6446809641970457,37.97015357017517
0.6446803208037297,37.972702741622925
0.6446796299485791,37.97520184516907
0.6446789866750835,37.97773265838623
0.6446782959447953,37.980217695236206
0.6446776527910831,37.98274350166321
0.6446769621856191,37.98527193069458
0.6446763191516527,37.987831354141235
0.6446756286709753,37.990320682525635
0.6446749857567177,37.9928662776947
0.6446742954007885,37.995362997055054
0.6446736526062025,37.99792289733887
0.6446729623749837,38.00043988227844
0.6446723197000319,38.002944469451904
0.6446716295934858,38.005451917648315
0.6446709870381312,38.00800848007202
0.6446702970562196,38.010518312454224
0.6446696546204248,38.0130615234375
0.6446689647631101,38.015562295913696
0.6446683224468381,38.01809096336365
0.6446676327140822,38.0206139087677
0.6446669905172959,38.02313780784607
0.6446663009090612,38.025670289993286
0.6446656588317232,38.02819228172302
0.6446649693479717,38.030675172805786
0.6446643273900452,38.03321719169617
0.6446636380307388,38.0357563495636
0.6446629961921867,38.03826880455017
0.6446623069572879,38.040791511535645
0.6446616652380728,38.04331588745117
0.6446609761275439,38.04581117630005
0.644660334527629,38.04835653305054
0.6446596455414321,38.05082821846008
0.6446590040607802,38.05336809158325
0.6446583151988775,38.05587196350098
0.6446576738374519,38.05839133262634
0.6446569850998055,38.06088447570801
0.6446563438575688,38.06341052055359
0.6446556552441411,38.06593346595764
0.6446550141210566,38.06847262382507
0.64465432563181,38.07096886634827
0.6446536846278405,38.07352805137634
0.6446529962627372,38.076027393341064
0.6446523553778458,38.0785596370697
0.6446516671368481,38.0810387134552
0.6446510263709978,38.0835485458374
0.6446503382540683,38.08602571487427
0.644649697607222,38.08857250213623
0.6446490096143228,38.09105086326599
0.6446483690864441,38.09362173080444
0.6446476812175376,38.09613823890686
0.644647040808589,38.09863209724426
0.6446463530636377,38.10111975669861
0.6446457127735826,38.10366225242615
0.6446450251525487,38.106149196624756
0.6446443849813503,38.108745098114014
0.6446436974841963,38.11122918128967
0.6446430574318176,38.11380195617676
0.644642370058506,38.116328954696655
0.6446417301249103,38.118858098983765
0.6446410428754034,38.12135434150696
0.6446404030605538,38.12506341934204
0.6446397159348142,38.12755298614502
0.6446390762386739,38.130067110061646
0.6446383892366641,38.132564067840576
0.6446377496591961,38.135082483291626
0.6446370627808785,38.13762283325195
0.6446364233220463,38.14015316963196
0.6446357365673835,38.14265322685242
0.6446350972271503,38.14519786834717
0.6446344105961045,38.14772605895996
0.6446337713744337,38.150256395339966
0.6446330848669679,38.15280795097351
0.6446324457638224,38.15532350540161
0.6446317593798989,38.15787220001221
0.6446311203952422,38.16045093536377
0.6446304341348236,38.16292476654053
0.644629795268619,38.165446519851685
0.6446291091316679,38.16794395446777
0.6446284703838788,38.17045617103577
0.644627784370358,38.17297959327698
0.6446271457409475,38.175493001937866
0.6446264598508195,38.1779944896698
0.6446258213397509,38.18055272102356
0.6446251355729783,38.18303632736206
0.6446244971802154,38.185569524765015
0.6446238115367606,38.18808054924011
0.6446231732622665,38.190601110458374
0.6446224877420927,38.19311809539795
0.6446218495858307,38.195629835128784
0.6446211641889001,38.19812774658203
0.644620526150834,38.20075750350952
0.6446198408771097,38.20325064659119
0.6446192029572023,38.20579648017883
0.6446185178066469,38.208284854888916
0.6446178800048622,38.210819244384766
0.6446171949774382,38.21333074569702
0.6446165572937396,38.21588683128357
0.6446158723894098,38.21835279464722
0.6446152348237606,38.22089457511902
0.6446145500424882,38.223373889923096
0.6446139125948518,38.22593283653259
0.644613227936599,38.22844696044922
0.6446125906069392,38.23095631599426
0.6446119060716692,38.233442068099976
0.6446112688599495,38.23597526550293
0.6446105844476249,38.23843741416931
0.6446099473538084,38.240983724594116
0.6446092630643923,38.243443727493286
0.6446086260884428,38.245991945266724
0.6446079419218979,38.24853515625
0.6446073050637791,38.25105118751526
0.6446066210200682,38.25405716896057
0.6446059842797437,38.256598711013794
0.6446053003588296,38.25908088684082
0.6446046637362629,38.26162314414978
0.6446039799381085,38.264161348342896
0.6446033434332634,38.26672053337097
0.6446026597578318,38.269264698028564
0.6446020233706716,38.27179503440857
0.6446013398179256,38.274293661117554
0.6446007035484143,38.27684211730957
0.6446000201183167,38.27934288978577
0.6445993839664178,38.28189277648926
0.6445987006589319,38.284401655197144
0.6445980646246089,38.286911964416504
0.6445973814396976,38.28940463066101
0.6445967455229142,38.29193711280823
0.6445960624605405,38.29440975189209
0.6445954266612607,38.296948194503784
0.6445947437213873,38.29944324493408
0.6445941080395748,38.30198049545288
0.6445934252221648,38.30448508262634
0.6445927896577832,38.30699014663696
0.6445921069627998,38.309490442276
0.6445914715158131,38.31202149391174
0.644590788943219,38.314491510391235
0.6445901536135908,38.31707525253296
0.6445894711633494,38.31954741477966
0.6445888359510434,38.322078227996826
0.6445881536231179,38.324581146240234
0.644587518528098,38.32707715034485
0.6445868363224512,38.32959508895874
0.6445862013446813,38.33213567733765
0.6445855192612764,38.33462476730347
0.64458488440072,38.33716082572937
0.6445842024395204,38.33965063095093
0.6445835676961417,38.342195987701416
0.6445828858571101,38.34472155570984
0.6445822512308729,38.34723615646362
0.6445815695139728,38.34977173805237
0.6445809350048408,38.3523154258728
0.6445802534100352,38.354806661605835
0.6445796190179727,38.357340812683105
0.6445789375452246,38.35986065864563
0.6445783032701952,38.36242198944092
0.6445776219194681,38.36491584777832
0.6445769877614358,38.367454051971436
0.644576306532693,38.369983196258545
0.6445756724916216,38.37250828742981
0.644574991384826,38.37497544288635
0.6445743574606799,38.37753462791443
0.6445736764757949,38.380030393600464
0.6445730426685377,38.38256311416626
0.6445723618055267,38.385048151016235
0.6445717281151224,38.38756799697876
0.6445710473739484,38.390087604522705
0.6445704138003612,38.39262390136719
0.6445697331809878,38.395097970962524
0.6445690997241814,38.39762210845947
0.644568419226572,38.40010929107666
0.6445677858865108,38.40262031555176
0.6445671055106282,38.405144691467285
0.6445664722872761,38.407732009887695
0.6445657920330842,38.410197257995605
0.6445651589264051,38.41273307800293
0.644564478793867,38.41522741317749
0.6445638458038252,38.41776704788208
0.6445631657929043,38.42028784751892
0.6445625329194639,38.42278790473938
0.6445618530301238,38.42529106140137
0.6445612202732487,38.427825689315796
0.6445605405054523,38.43033289909363
0.6445599078651071,38.432865381240845
0.6445592282188183,38.435359477996826
0.6445585956949665,38.43790531158447
0.6445579161701486,38.44042778015137
0.6445572837627549,38.44293403625488
0.6445566043593712,38.44546294212341
0.6445559720683995,38.44799208641052
0.6445552927864137,38.450485944747925
0.6445546606118284,38.453059911727905
0.6445539814512039,38.455559730529785
0.644553349392969,38.45810151100159
0.6445526703536691,38.46063780784607
0.644552038411749,38.46315264701843
0.6445513594937374,38.465651512145996
0.6445507276680962,38.46817970275879
0.6445500488713366,38.4707248210907
0.6445494171619385,38.47328042984009
0.6445487384863943,38.475802421569824
0.6445481068932035,38.478312492370605
0.6445474283388384,38.48080611228943
0.6445467968618195,38.483317375183105
0.6445461184285969,38.48585820198059
0.6445454870677139,38.488393783569336
0.6445448087555972,38.49087738990784
0.6445441775108148,38.49342370033264
0.6445434993197677,38.49592471122742
0.64454286819105,38.4984450340271
0.6445421901210363,38.50097584724426
0.6445415591083478,38.50349259376526
0.6445408811593311,38.50602579116821
0.6445402502626357,38.50855541229248
0.6445395724345797,38.511037826538086
0.6445389416538422,38.513580322265625
0.6445382639467104,38.51607871055603
0.6445376332818951,38.51860785484314
0.6445369556956514,38.52113890647888
0.6445363251467227,38.5236496925354
0.6445356476813306,38.52613854408264
0.6445350172482528,38.528682231903076
0.6445343399036761,38.531160831451416
0.6445337095864138,38.53369331359863
0.6445330323626163,38.53623414039612
0.6445324021611338,38.53874969482422
0.6445317250580791,38.54128408432007
0.6445310949723411,38.5438117980957
0.644530417989993,38.54628849029541
0.644529788019964,38.54883027076721
0.6445291111582863,38.55133605003357
0.6445284813039304,38.553898334503174
0.6445278045628869,38.556405544281006
0.6445271748241689,38.55893301963806
0.6445264982037234,38.56143522262573
0.6445258685806078,38.56395864486694
0.6445251920807242,38.56647253036499
0.6445245625731757,38.56899905204773
0.6445238861938176,38.571495056152344
0.6445232568018004,38.574039936065674
0.644522580542932,38.576528549194336
0.644521951266411,38.579046964645386
0.6445212751279958,38.58156394958496
0.6445206459669354,38.584105253219604
0.6445199699489376,38.586570024490356
0.6445193409033023,38.58910250663757
0.6445186650056859,38.59157848358154
0.6445180360754404,38.59412407875061
0.644517360298169,38.59661602973938
0.6445167314832781,38.59912323951721
0.6445160558263158,38.60165023803711
0.644515427126744,38.60418653488159
0.6445147515900544,38.60672116279602
0.6445141230057666,38.60926914215088
0.644513447589314,38.61179161071777
0.6445128191202746,38.614306926727295
0.6445121438240229,38.61683249473572
0.6445115154701968,38.619338512420654
0.64451084029411,38.621872425079346
0.6445102120554618,38.6243999004364
0.6445095369995039,38.626912355422974
0.6445089088759982,38.62945342063904
0.6445082339401331,38.63194727897644
0.6445076059317351,38.63456106185913
0.6445069311159269,38.637080907821655
0.6445063032226007,38.6395947933197
0.6445056285268138,38.64212965965271
0.6445050007485245,38.644649267196655
0.6445043261727225,38.6471381187439
0.6445036985094349,38.64969778060913
0.6445030240535821,38.65219712257385
0.644502396505261,38.65471959114075
0.6445017221693213,38.65724325180054
0.6445010947359315,38.6597785949707
0.6445004205198693,38.66224980354309
0.6444997932013757,38.664775133132935
0.6444991191051548,38.66725969314575
0.6444984919015221,38.6698112487793
0.644497817925107,38.67232847213745
0.6444971908363002,38.67484521865845
0.6444965169796547,38.6773796081543
0.6444958900056386,38.679906606674194
0.6444952162687272,38.68238568305969
0.6444945894094667,38.68494129180908
0.6444939157922531,38.68743705749512
0.6444932890477132,38.68997383117676
0.6444926155501622,38.69247126579285
0.6444919889203077,38.69500207901001
0.6444913155423831,38.69752240180969
0.644490689027179,38.70004868507385
0.6444900157688452,38.70254945755005
0.6444893893682563,38.705095529556274
0.6444887162294777,38.707600593566895
0.6444880899434691,38.71014213562012
0.6444874169242096,38.712626934051514
0.6444867907527464,38.71515965461731
0.6444861178529704,38.71765184402466
0.6444854917960173,38.72018241882324
0.6444848190156892,38.72269248962402
0.6444841930732116,38.725258350372314
0.6444835204122955,38.72778511047363
0.6444828945842581,38.73030948638916
0.6444822220427187,38.73279786109924
0.6444815963290866,38.7353298664093
0.6444809239068878,38.73784303665161
0.6444802983076262,38.740362882614136
0.6444796260047327,38.74284887313843
0.6444790005198066,38.7453875541687
0.6444783283361823,38.747875928878784
0.6444777029655567,38.75038480758667
0.6444770309011667,38.75289177894592
0.6444764056448066,38.755425453186035
0.6444757336996149,38.75796866416931
0.6444751085574856,38.76051211357117
0.6444744367314564,38.76300501823425
0.6444738117035231,38.7655394077301
0.644473139996621,38.76805853843689
0.6444725150828488,38.770591259002686
0.6444718434950384,38.773112297058105
0.6444712186953921,38.77564215660095
0.6444705472266378,38.7781343460083
0.644469922541083,38.78065752983093
0.6444692511913492,38.78313851356506
0.6444686266198509,38.78570342063904
0.6444679553891022,38.78821682929993
0.6444673309316257,38.79074788093567
0.6444666598198263,38.79327058792114
0.6444660354763369,38.79580521583557
0.6444653644834515,38.79830837249756
0.6444647402539142,38.80086278915405
0.6444640693799074,38.80334949493408
0.6444634452642877,38.8059139251709
0.6444627745091237,38.80842733383179
0.6444621505073866,38.81093239784241
0.6444614798710306,38.81345725059509
0.6444608559831415,38.81601881980896
0.6444601854655575,38.81848382949829
0.6444595616914818,38.821022748947144
0.6444588912926347,38.823516845703125
0.6444582676323375,38.826048612594604
0.6444575973521918,38.82855486869812
0.6444569738056384,38.83105945587158
0.6444563036441588,38.83355689048767
0.6444556802113148,38.83610534667969
0.6444550101684658,38.83857464790344
0.6444543868492965,38.84110116958618
0.6444537169250427,38.843701124191284
0.6444530937195133,38.84623432159424
0.6444524239138195,38.84874653816223
0.6444518008218953,38.85126066207886
0.6444511311347264,38.85381197929382
0.6444505081563731,38.856372594833374
0.6444498385876932,38.858867168426514
0.6444492157228763,38.861390829086304
0.6444485462726505,38.86389470100403
0.6444479235213348,38.86640691757202
0.644447254189528,38.86890172958374
0.6444466315516795,38.87140965461731
0.644445962338256,38.87391257286072
0.6444453398138401,38.87644648551941
0.6444446707187649,38.878942251205444
0.6444440483077467,38.88145637512207
0.6444433793309845,38.88397979736328
0.64444275703333,38.886489152908325
0.6444420881748456,38.88898849487305
0.64444146599052,38.89149856567383
0.6444407972502781,38.894028663635254
0.6444401751792469,38.89654731750488
0.6444395065572126,38.89905118942261
0.6444388845994413,38.90159273147583
0.6444382160955793,38.90409541130066
0.6444375942510335,38.90661859512329
0.6444369258653084,38.90912413597107
0.6444363041339538,38.91162419319153
0.6444356358663308,38.914106607437134
0.6444350142481328,38.91663122177124
0.6444343460985765,38.91913294792175
0.6444337245935008,38.921671628952026
0.644433056561976,38.92417550086975
0.6444324351699882,38.92669320106506
0.6444317672564601,38.929208278656006
0.6444311459775257,38.93179154396057
0.6444304781819592,38.93427276611328
0.6444298570160438,38.93681740760803
0.6444291893384037,38.939298152923584
0.644428568285473,38.941856145858765
0.6444279007257243,38.94434714317322
0.6444272797857441,38.94687366485596
0.6444266123438517,38.94938802719116
0.6444259915167875,38.95193409919739
0.6444253241927163,38.95442986488342
0.6444247034785339,38.95695662498474
0.6444240362722492,38.959437131881714
0.6444234156709141,38.96197009086609
0.6444227485823806,38.96447205543518
0.6444221280938587,38.96697998046875
0.6444214611230416,38.969502687454224
0.6444208407472986,38.97205448150635
0.6444201738941626,38.97456479072571
0.6444195536311643,38.97709798812866
0.6444188868956751,38.979597091674805
0.644418266745387,38.982139110565186
0.644417600127509,38.9846408367157
0.6444169800898972,38.98715543746948
0.6444163135895958,38.98965573310852
0.6444156936646261,38.992220401763916
0.6444150272818663,38.99472618103027
0.6444144074695042,38.99726629257202
0.644413741204251,38.9997763633728
0.6444131215044626,39.00229597091675
0.6444124553566813,39.00483298301697
0.6444118357694324,39.0073721408844
0.644411169739088,39.009886741638184
0.6444105502643442,39.01245403289795
0.6444098843514021,39.01494026184082
0.6444092649891295,39.017481327056885
0.6444085991935545,39.01998686790466
0.644407979943719,39.022507190704346
0.6444073142654765,39.0250346660614
0.6444066951280438,39.02754735946655
0.6444060295670989,39.03008508682251
0.6444054105420353,39.032615184783936
0.644404745098353,39.03509879112244
0.644404126185624,39.03763031959534
0.6444034608591701,39.04016661643982
0.6444028420587417,39.04270386695862
0.644402176849481,39.04522752761841
0.6444015581613192,39.04782462120056
0.6444008930692171,39.05029916763306
0.6444002744932879,39.052817583084106
0.6443996095183094,39.05530142784119
0.6443989910545789,39.05787801742554
0.6443983261966896,39.06039381027222
0.6443977078451235,39.06292772293091
0.6443970431042886,39.06541466712952
0.6443964248648532,39.06795811653137
0.6443957602410381,39.07046127319336
0.644395142113699,39.07301878929138
0.6443944776068689,39.07550811767578
0.6443938595915926,39.07803797721863
0.6443931952017127,39.080546617507935
0.6443925772984651,39.0830819606781
0.6443919130255009,39.085591077804565
0.644391295234248,39.088184118270874
0.644390631078165,39.090676069259644
0.6443900133988727,39.093209743499756
0.6443893493596362,39.09571099281311
0.6443887317922709,39.098233222961426
0.644388067869846,39.100741386413574
0.644387450414374,39.103256940841675
0.6443867866087262,39.105759382247925
0.6443861692651133,39.10828685760498
0.6443855055762083,39.11075282096863
0.6443848883444205,39.11328363418579
0.6443842247722238,39.11580801010132
0.6443836076522272,39.11832785606384
0.644382944196704,39.12085819244385
0.6443823271884653,39.12339735031128
0.644381663849581,39.12594175338745
0.6443810469530659,39.12849283218384
0.6443803837307862,39.130980253219604
0.6443797669459611,39.133504152297974
0.6443791038402512,39.136011838912964
0.6443784871670825,39.13853216171265
0.6443778241779081,39.141013622283936
0.6443772076163615,39.14352107048035
0.6443765447436883,39.14602303504944
0.6443759282937302,39.14857864379883
0.6443752655375236,39.15105724334717
0.6443746491991206,39.15357732772827
0.6443739865593459,39.156062602996826
0.644373370332464,39.158592224121094
0.644372707809087,39.161096811294556
0.6443720916936925,39.1636278629303
0.6443714292866788,39.1661274433136
0.6443708132827379,39.168689012527466
0.6443701509920532,39.171167612075806
0.6443695350995323,39.173699140548706
0.6443688729251419,39.17621827125549
0.6443682571440075,39.17874455451965
0.6443675950858772,39.18126940727234
0.6443669794160952,39.18382978439331
0.6443663174741905,39.18629741668701
0.6443657019157277,39.188849687576294
0.6443650400900146,39.191367864608765
0.644364424642837,39.19395327568054
0.6443637629332809,39.19645380973816
0.6443631475973552,39.19896054267883
0.6443624860039219,39.201499938964844
0.6443618707792143,39.20404052734375
0.6443612093018692,39.20654082298279
0.6443605941883461,39.209081411361694
0.6443599328270552,39.211599826812744
0.6443593178246831,39.21415424346924
0.644358656579412,39.21665692329407
0.6443580416881576,39.21916675567627
0.644357380558872,39.22168707847595
0.6443567657787012,39.22420930862427
0.6443561047653671,39.226709842681885
0.6443554900962465,39.22923254966736
0.6443548291988292,39.231744050979614
0.6443542146407256,39.2342631816864
0.6443535538591915,39.23681330680847
0.6443529394120712,39.2393319606781
0.6443522787463857,39.24186420440674
0.644351664410215,39.2444372177124
0.6443510038603439,39.246941566467285
0.6443503896350896,39.24948978424072
0.644349729200999,39.252002477645874
0.6443491150866274,39.25453805923462
0.6443484547682828,39.25702404975891
0.6443478407647608,39.259562253952026
0.6443471805621281,39.262054681777954
0.6443465666694219,39.26459455490112
0.6443459065824673,39.26710224151611
0.6443452928005436,39.269606828689575
0.6443446328292325,39.27209687232971
0.6443440191580581,39.2746217250824
0.6443433593023568,39.277167081832886
0.644342745741898,39.27972936630249
0.6443420860017719,39.282209157943726
0.6443414725519956,39.28479862213135
0.6443408129274112,39.287270307540894
0.6443401995882837,39.289814949035645
0.6443395400792066,39.29229378700256
0.6443389268506947,39.294806480407715
0.644338267457091,39.29729652404785
0.6443376543391615,39.29985189437866
0.644336995060997,39.302358627319336
0.6443363820536165,39.30490231513977
0.6443357228908572,39.307373046875
0.6443351099939923,39.309921741485596
0.6443344509466045,39.31245827674866
0.6443338381602218,39.31499099731445
0.644333179228171,39.317492723464966
0.6443325665522376,39.32003617286682
0.6443319077354903,39.32251858711243
0.6443312951699725,39.32507014274597
0.6443306364684944,39.327577114105225
0.6443300240133593,39.33011507987976
0.6443293654271165,39.33263039588928
0.6443287530823306,39.335153102874756
0.6443280946112894,39.337669372558594
0.6443274823768196,39.34024238586426
0.6443268240209459,39.34275460243225
0.6443262118967589,39.3452935218811
0.6443255536560186,39.34781789779663
0.6443249416420814,39.350308656692505
0.6443242835164409,39.352832078933716
0.6443236716127201,39.3553524017334
0.6443230136021455,39.35788607597351
0.6443224018086079,39.36046528816223
0.6443217439130651,39.36297011375427
0.6443211322296777,39.36550951004028
0.6443204744491332,39.36801886558533
0.6443198628758627,39.37054681777954
0.6443192052102824,39.373051166534424
0.644318593747096,39.37557315826416
0.644317936196446,39.37806296348572
0.6443173248433102,39.380593061447144
0.6443166674075569,39.38308644294739
0.6443160561644387,39.38562369346619
0.6443153988435483,39.38815093040466
0.6443147877104146,39.39067029953003
0.6443141305043533,39.393203020095825
0.6443135194811711,39.3957417011261
0.6443128623899049,39.39823794364929
0.6443122514766412,39.40078163146973
0.6443115945001366,39.403263568878174
0.6443109836967582,39.40579533576965
0.6443103268349814,39.408297061920166
0.6443097161414553,39.41082692146301
0.6443090593943726,39.41333603858948
0.6443084488106658,39.41588568687439
0.6443077921782433,39.41837406158447
0.6443071817043231,39.420923948287964
0.6443065251865271,39.42342662811279
0.6443059148223601,39.425968170166016
0.6443052584191571,39.42846894264221
0.6443046481647104,39.43099331855774
0.6443039918760668,39.43349051475525
0.6443033817313075,39.43603515625
0.6443027255571895,39.438528299331665
0.6443021155220845,39.44107460975647
0.6443014594624585,39.443575382232666
0.644300849536975,39.44611072540283
0.6443001935918073,39.44860529899597
0.6442995837759125,39.45114254951477
0.6442989279451694,39.453673362731934
0.6442983182388302,39.45621943473816
0.6442976625224784,39.45875668525696
0.644297052925662,39.46130061149597
0.6442963973236676,39.46382474899292
0.6442957878363411,39.466338872909546
0.6442951323486706,39.468849420547485
0.6442945229708011,39.471376180648804
0.6442938675974212,39.473872423172
0.6442932583289758,39.4764187335968
0.6442926030698527,39.47891116142273
0.6442919939107986,39.48143696784973
0.644291338765899,39.483935832977295
0.6442907297162033,39.486449003219604
0.6442900746854933,39.4889760017395
0.6442894657451234,39.4914915561676
0.6442888108285696,39.49398446083069
0.6442882019974927,39.49653196334839
0.6442875471950616,39.499025106430054
0.6442869384732448,39.50156021118164
0.6442862837849032,39.5040922164917
0.6442856751723136,39.50660514831543
0.644285020598028,39.50911259651184
0.6442844120946329,39.511635065078735
0.6442837576343695,39.51410961151123
0.6442831492401365,39.51667094230652
0.6442824948938619,39.51919651031494
0.644281886608758,39.52175307273865
0.6442812323764391,39.524240255355835
0.6442806242004315,39.526748180389404
0.6442799700820346,39.52925086021423
0.6442793620150907,39.53179383277893
0.6442787080105827,39.5342857837677
0.6442781000526697,39.536831855773926
0.644277446162017,39.53934717178345
0.6442768383131026,39.54191827774048
0.6442761845362718,39.54444122314453
0.6442755767963229,39.54696750640869
0.6442749231332807,39.54948925971985
0.6442743155022647,39.55202889442444
0.644273661952978,39.554539918899536
0.6442730544308625,39.55710506439209
0.6442724009952976,39.55958867073059
0.6442717935820499,39.56214642524719
0.6442711402601735,39.564717054367065
0.644270532955761,39.567241191864014
0.6442698797475401,39.56975197792053
0.64426927255193,39.5722918510437
0.6442686194573313,39.57477688789368
0.644268012370491,39.57731580734253
0.6442673593894812,39.57984232902527
0.6442667524113784,39.58235716819763
0.644266099543924,39.58488893508911
0.6442654926745262,39.58741307258606
0.6442648399205941,39.58991599082947
0.6442642331598686,39.5924859046936
0.6442635805194254,39.594956159591675
0.6442629738673398,39.59750437736511
0.6442623213403524,39.600024700164795
0.644261714796874,39.60252118110657
0.6442610623833093,39.60503339767456
0.6442604559484058,39.607553243637085
0.6442598036482304,39.610087633132935
0.6442591973218691,39.612629413604736
0.6442585451350502,39.61512279510498
0.6442579389171987,39.61764478683472
0.644257286843703,39.6201810836792
0.6442566807343288,39.62272810935974
0.6442560287741228,39.62521266937256
0.6442554227731937,39.627750396728516
0.6442547709262446,39.630229234695435
0.644254165033728,39.63280200958252
0.6442535133000026,39.635337591171265
0.644252907515866,39.637887954711914
0.6442522558953311,39.640416622161865
0.6442516502195423,39.642945528030396
0.6442509987121651,39.645416259765625
0.6442503931446915,39.64796423912048
0.6442497417504385,39.650432109832764
0.6442491362912478,39.65296769142151
0.6442484850100864,39.655484676361084
0.6442478796591462,39.65800905227661
0.644247228491043,39.66053867340088
0.644246623248321,39.663055181503296
0.644245972193243,39.66556429862976
0.6442453670587069,39.66811418533325
0.6442447161166213,39.670604944229126
0.6442441110902387,39.67315316200256
0.6442434602611122,39.675660848617554
0.6442428553428509,39.678208112716675
0.6442422046266506,39.680766344070435
0.6442415998164782,39.68328809738159
0.644240949213171,39.685821771621704
0.6442403445110554,39.68834924697876
0.6442396940206085,39.69080567359924
0.6442390894265172,39.693360805511475
0.6442384390488978,39.695885181427
0.6442378345627985,39.69840431213379
0.6442371842979735,39.70090389251709
0.6442365799198342,39.70341730117798
0.6442359297677703,39.70593047142029
0.6442353254975587,39.708473205566406
0.6442346754582235,39.71097373962402
0.6442340712959074,39.71348333358765
0.6442334213692678,39.71598744392395
0.6442328173148149,39.71849608421326
0.6442321675008379,39.72098135948181
0.6442315635542161,39.72348761558533
0.644230913852869,39.725969552993774
0.6442303100140461,39.728532552719116
0.6442296604252958,39.73103952407837
0.6442290566942397,39.73359537124634
0.6442284072180537,39.73610782623291
0.644227803594732,39.73862051963806
0.6442271542310771,39.74115204811096
0.6442265507154582,39.743706703186035
0.6442259014643018,39.74616837501526
0.644225298056353,39.74870729446411
0.6442246489176621,39.75120949745178
0.6442240456173518,39.75377130508423
0.6442233965910937,39.75628590583801
0.6442227933983893,39.75880312919617
0.6442221444845315,39.761340856552124
0.644221541399401,39.763885498046875
0.6442208925979106,39.76637148857117
0.6442202896203222,39.76890754699707
0.6442196409311661,39.77140736579895
0.6442190380610876,39.77395462989807
0.6442183894842335,39.77646589279175
0.6442177867216328,39.77896499633789
0.6442171382570477,39.781495571136475
0.644216535601893,39.78404450416565
0.6442158872495442,39.78654170036316
0.6442152847018033,39.789072036743164
0.6442146364616581,39.791563510894775
0.6442140340212991,39.7940890789032
0.6442133858933248,39.79661321640015
0.6442127835603156,39.799129247665405
0.6442121355444796,39.801637172698975
0.6442115333187884,39.804197549819946
0.6442108854150581,39.806687116622925
0.6442102832966528,39.809216260910034
0.6442096355049953,39.81173896789551
0.6442090334938438,39.814229011535645
0.6442083858142269,39.81676125526428
0.6442077839102976,39.819275856018066
0.6442071363426881,39.821786880493164
0.6442065345459491,39.82432818412781
0.6442058870903147,39.82681345939636
0.6442052854007336,39.82935881614685
0.6442046380570419,39.8318874835968
0.6442040364745872,39.8344190120697
0.6442033892428053,39.83694934844971
0.6442027877674451,39.83948302268982
0.6442021406475407,39.84201502799988
0.644201539279243,39.84459376335144
0.6442008922711832,39.84705877304077
0.6442002910099164,39.849623680114746
0.6441996441136688,39.8521945476532
0.6441990429594007,39.85469675064087
0.6441983961749329,39.85719656944275
0.644197795127632,39.85973763465881
0.6441971484549114,39.86222219467163
0.6441965475145455,39.864763259887695
0.6441959009535396,39.86725473403931
0.6441953001200774,39.869799852371216
0.6441946536707537,39.87233090400696
0.644194052944163,39.87484788894653
0.644193406606489,39.877363443374634
0.6441928059867382,39.87989854812622
0.6441921597606816,39.88240694999695
0.6441915592477389,39.884949684143066
0.6441909131332669,39.88743543624878
0.6441903127271007,39.88997197151184
0.6441896667241811,39.892498254776
0.6441890664247594,39.895007371902466
0.6441884205333598,39.897518157958984
0.644187820340651,39.900071144104004
0.6441871745607389,39.90254592895508
0.6441865744747115,39.90508580207825
0.6441859288062545,39.90758657455444
0.6441853288268764,39.91012668609619
0.6441846832698422,39.91263246536255
0.6441840833970821,39.915146827697754
0.6441834379514384,39.91769194602966
0.6441828381852641,39.92023587226868
0.6441821928509784,39.922725439071655
0.6441815931913588,39.92526292800903
0.6441809479683989,39.92778301239014
0.644180348415302,39.930296182632446
0.6441797033036355,39.9328031539917
0.64417910385703,39.93531584739685
0.6441784588566243,39.93784141540527
0.6441778595164783,39.94036412239075
0.6441772146273014,39.942832708358765
0.6441766153935835,39.94534754753113
0.644175970615603,39.9478600025177
0.6441753714882816,39.95036506652832
0.6441747268214653,39.9528751373291
0.6441741278005085,39.95537543296814
0.644173483244824,39.95788788795471
0.6441728843302008,39.960432291030884
0.6441722398856159,39.962912797927856
0.6441716410772942,39.965455532073975
0.6441709967437769,39.9679799079895
0.6441703980417253,39.97048020362854
0.6441697538192432,39.97301173210144
0.6441691552234304,39.9755334854126
0.6441685111119513,39.97806167602539
0.6441679126223455,39.980612993240356
0.6441672686218372,39.98308849334717
0.6441666702384069,39.98561978340149
0.6441660263488371,39.98817849159241
0.6441654280715511,39.99068331718445
0.6441647842928878,39.99318504333496
0.6441641861217144,39.99576139450073
0.6441635424539254,39.998239517211914
0.6441629443888333,40.00076866149902
0.6441623008318863,40.00326943397522
0.6441617028728439,40.00584173202515
0.644161059426707,40.008368730545044
0.6441604615736829,40.010886430740356
0.6441598182383237,40.013404846191406
0.6441592204912867,40.01594662666321
0.6441585772666734,40.018420696258545
0.6441579796255918,40.020947217941284
0.6441573365116919,40.02343773841858
0.6441567389765345,40.02599024772644
0.6441560959733162,40.0284903049469
0.6441554985440516,40.03099799156189
0.6441548556514829,40.03351807594299
0.6441542583280796,40.03605675697327
0.6441536155461283,40.0385103225708
0.644153018328555,40.04104971885681
0.6441523756571892,40.04353594779968
0.6441517785454145,40.04608154296875
0.6441511359846019,40.048598289489746
0.6441505389785945,40.05112409591675
0.6441498965283036,40.05364513397217
0.6441492996280321,40.05618691444397
0.6441486572882305,40.0586793422699
0.6441480604936637,40.06122136116028
0.6441474182643194,40.06370997428894
0.6441468215754262,40.06623816490173
0.6441461794565073,40.06877541542053
0.6441455828732561,40.07128620147705
0.6441449408647304,40.07382297515869
0.6441443443870903,40.07637429237366
0.6441437024889264,40.078855752944946
0.6441431061168656,40.08137392997742
0.6441424643290311,40.08388161659241
0.6441418680625189,40.08641457557678
0.6441412263849821,40.08892607688904
0.6441406302239868,40.091445207595825
0.6441399886567156,40.0939621925354
0.6441393926012066,40.09649443626404
0.6441387511441692,40.09899711608887
0.6441381551941148,40.10153150558472
0.6441375138472794,40.10405492782593
0.6441369180026485,40.106560468673706
0.644136276765983,40.109081745147705
0.6441356810267445,40.111589431762695
0.6441350399002171,40.11410427093506
0.64413444426634,40.11664056777954
0.6441338032499191,40.119128704071045
0.6441332077213718,40.12166142463684
0.6441325668150255,40.124183177948
0.6441319713917771,40.126731395721436
0.6441313305954736,40.129250049591064
0.644130735277493,40.13178038597107
0.6441300945912001,40.13426160812378
0.6441294993784563,40.136796712875366
0.6441288588021427,40.13927698135376
0.6441282636946044,40.14186143875122
0.6441276232282379,40.14438557624817
0.6441270282258743,40.14690542221069
0.6441263878694233,40.149396896362305
0.6441257929722031,40.15192532539368
0.6441251527256359,40.15443801879883
0.644124557933528,40.15699291229248
0.6441239177968129,40.15946817398071
0.6441233231097863,40.16200399398804
0.6441226830828916,40.16453289985657
0.6441220885009152,40.16704726219177
0.6441214485838089,40.169557332992554
0.644120854106852,40.172080278396606
0.6441202142995025,40.17456579208374
0.6441196199275339,40.17711567878723


==> n33/slow_stale_grads_n33_lr_001_nout_32_npart_4.csv <==
testing_loss,times
0.6931460698379995,0.0
0.6931449892906494,0.007609844207763672
0.6931438788241482,0.015329360961914062
0.6931427985995232,0.023009777069091797
0.6931416884622233,0.030722379684448242
0.6931406085602249,0.03839397430419922
0.69313949875202,0.04606008529663086
0.6931384191725442,0.05374932289123535
0.6931373096933275,0.06148886680603027
0.6931362304362692,0.06964564323425293
0.6931351212859348,0.07776522636413574
0.6931340423511895,0.08582806587219238
0.6931329335296309,0.0938727855682373
0.6931318549170946,0.10174703598022461
0.6931307464242049,0.10947251319885254
0.6931296681337731,0.11718416213989258
0.6931285599694462,0.12492132186889648
0.6931274820010144,0.13265776634216309
0.6931263741651439,0.14042949676513672
0.6931252965186078,0.14818358421325684
0.6931241890110874,0.1560077667236328
0.6931231116863427,0.16414713859558105
0.6931220045070657,0.1722712516784668
0.693120927504008,0.18005013465881348
0.6931198206528683,0.18780112266540527
0.6931187439713932,0.19549918174743652
0.6931176374482847,0.20336222648620605
0.6931165610882879,0.21102142333984375
0.6931154548931039,0.2189178466796875
0.693114378854481,0.22690176963806152
0.6931132729871154,0.23468303680419922
0.6931121972697624,0.2422950267791748
0.6931110917301091,0.24996280670166016
0.6931100163339216,0.2575709819793701
0.6931089111218739,0.2653193473815918
0.6931078360467475,0.27324795722961426
0.6931067311621993,0.2811598777770996
0.6931056564080303,0.2887849807739258
0.6931045518508755,0.2964944839477539
0.693103477417559,0.3042631149291992
0.6931023731876914,0.31206631660461426
0.6931012990751236,0.32004570960998535
0.693100195172437,0.328139066696167
0.6930991213805134,0.3360424041748047
0.6930980178049015,0.343768835067749
0.6930969443335182,0.35135388374328613
0.6930958410848751,0.35904955863952637
0.6930947679339279,0.36667299270629883
0.6930936650121471,0.37438535690307617
0.6930925921815317,0.38199925422668457
0.6930914895865075,0.38968443870544434
0.6930904170761197,0.3972949981689453
0.6930893148077458,0.4049561023712158
0.6930882426174818,0.4125385284423828
0.6930871406756518,0.4201779365539551
0.6930860688054075,0.42784833908081055
0.6930849671900156,0.4354686737060547
0.6930838956396868,0.4431178569793701
0.6930827943506268,0.4507455825805664
0.6930817231201094,0.4583883285522461
0.6930806221572754,0.4660823345184326
0.6930795512464654,0.4736979007720947
0.6930784506097515,0.4813663959503174
0.6930773800185448,0.4890024662017822
0.6930762797078446,0.49661731719970703
0.6930752094361372,0.5042338371276855
0.6930741094513452,0.511829137802124
0.6930730394990331,0.5194997787475586
0.6930719398400429,0.5274906158447266
0.6930708702070222,0.5356113910675049
0.693069770873728,0.5436317920684814
0.6930687015598946,0.5513746738433838
0.6930676025521905,0.5590307712554932
0.6930665335574407,0.5666532516479492
0.6930654348752205,0.5743427276611328
0.6930643661994503,0.5820932388305664
0.6930632678426082,0.5897748470306396
0.6930621994857137,0.5974524021148682
0.6930611014541438,0.6051530838012695
0.693060033416021,0.6127924919128418
0.6930589357096177,0.6204466819763184
0.6930578679901624,0.6280806064605713
0.6930567706088197,0.6356980800628662
0.6930557032079284,0.6433200836181641
0.6930546061515402,0.6509735584259033
0.6930535390691094,0.658611536026001
0.6930524423375699,0.6662201881408691
0.6930513755734955,0.6738443374633789
0.6930502791666988,0.6815381050109863
0.6930492127208768,0.6892406940460205
0.6930481166387173,0.6969082355499268
0.6930470505110442,0.7046341896057129
0.6930459547534162,0.7122735977172852
0.6930448889437877,0.7200703620910645
0.6930437935105856,0.7281439304351807
0.6930427280188981,0.7362878322601318
0.6930416329100157,0.7442924976348877
0.6930405677361657,0.7520785331726074
0.6930394729514976,0.7599165439605713
0.6930384080953813,0.7676374912261963
0.6930373136348216,0.7752747535705566
0.6930362490963351,0.7829663753509521
0.6930351549597783,0.7906661033630371
0.6930340907388183,0.798332691192627
0.6930329969261584,0.8059780597686768
0.6930319330226206,0.813701868057251
0.6930308395337522,0.8214316368103027
0.6930297759475333,0.8291184902191162
0.6930286827823507,0.8367915153503418
0.6930276195133472,0.844510555267334
0.6930265266717448,0.8522017002105713
0.6930254637198527,0.8598358631134033
0.6930243712017247,0.8674213886260986
0.6930233085668407,0.8750858306884766
0.6930222163720816,0.882725715637207
0.6930211540541021,0.8903725147247314
0.6930200621826064,0.8980240821838379
0.6930190001814275,0.9056620597839355
0.6930179086330897,0.9133520126342773
0.693016846948608,0.9209918975830078
0.6930157557233224,0.9286603927612305
0.6930146943554345,0.9363291263580322
0.6930136034530953,0.9439246654510498
0.6930125424016977,0.9514987468719482
0.6930114518221997,0.9591586589813232
0.6930103910871886,0.966832160949707
0.6930093008304266,0.9744954109191895
0.6930082404116986,0.9822103977203369
0.6930071504775666,0.9898979663848877
0.6930060903750184,0.9975042343139648
0.6930050007634111,1.0052189826965332
0.6930039409769391,1.012958288192749
0.6930028516877511,1.02055025100708
0.6930017922172518,1.0282657146453857
0.6930007032503778,1.0359861850738525
0.6929996440957479,1.0436255931854248
0.6929985554510822,1.0512826442718506
0.692997496612218,1.0589215755462646
0.6929964082896557,1.0667214393615723
0.6929953497664539,1.0743956565856934
0.6929942617658893,1.0821504592895508
0.6929932035582467,1.089815378189087
0.6929921158795744,1.097459316253662
0.6929910579873876,1.1051440238952637
0.6929899706305022,1.1128227710723877
0.6929889130536679,1.1205875873565674
0.6929878260184643,1.1283280849456787
0.6929867687568789,1.136016845703125
0.6929856820432518,1.1436793804168701
0.6929846250968121,1.1513819694519043
0.6929835387046561,1.1590585708618164
0.6929824820732589,1.1666946411132812
0.6929813960024688,1.1743662357330322
0.692980339686011,1.1819853782653809
0.6929792539364812,1.1896030902862549
0.6929781979348593,1.1973402500152588
0.6929771125064847,1.205019474029541
0.6929760568195954,1.2127306461334229
0.6929749717122714,1.2203314304351807
0.6929739163400119,1.2280118465423584
0.6929728315536325,1.2356173992156982
0.6929717764958989,1.2433021068572998
0.6929706920303593,1.2512428760528564
0.6929696372870491,1.2590022087097168
0.692968553142244,1.2667348384857178
0.6929674987132536,1.2744579315185547
0.6929664148890782,1.2821142673492432
0.6929653607743043,1.2897803783416748
0.6929642772706531,1.297513484954834
0.692963223469993,1.30517578125
0.692962140286761,1.3127930164337158
0.6929610868001111,1.3204715251922607
0.6929600039371935,1.328260898590088
0.6929589507644512,1.3360934257507324
0.6929578682217424,1.3438329696655273
0.6929568153628042,1.351546049118042
0.6929557331401994,1.3592588901519775
0.6929546805949626,1.3668906688690186
0.6929535986923566,1.3745813369750977
0.692952546460718,1.3823058605194092
0.6929514648780061,1.389930248260498
0.6929504129598626,1.3976233005523682
0.6929493316969396,1.405320644378662
0.6929482800921881,1.4130394458770752
0.6929471991489491,1.4209074974060059
0.6929461478574866,1.4287748336791992
0.6929450672338267,1.4365384578704834
0.6929440162555505,1.4443087577819824
0.6929429359513644,1.4520063400268555
0.6929418852861713,1.459625244140625
0.6929408053013542,1.4672818183898926
0.6929397549491414,1.4749913215637207
0.6929386752835887,1.482612133026123
0.6929376252442531,1.4902279376983643
0.6929365458978595,1.497880458831787
0.6929354961712983,1.505613088607788
0.6929344171439592,1.5132946968078613
0.6929333677300695,1.5210838317871094
0.6929322890216799,1.5287680625915527
0.6929312399203589,1.5365214347839355
0.6929301615308139,1.5443265438079834
0.6929291127419587,1.5520355701446533
0.6929280346711535,1.5598020553588867
0.692926986194661,1.567415475845337
0.6929259084424909,1.5751359462738037
0.6929248602782587,1.5829052925109863
0.6929237828446191,1.590559482574463
0.6929227349925441,1.5982675552368164
0.6929216578773297,1.6059329509735107
0.6929206103373093,1.6135687828063965
0.6929195335404157,1.621222734451294
0.692918486312347,1.6288402080535889
0.6929174098336695,1.6365137100219727
0.6929163629174497,1.6442010402679443
0.6929152867568834,1.6518056392669678
0.6929142401524099,1.6593804359436035
0.6929131643098504,1.6670808792114258
0.6929121180170205,1.6747384071350098
0.6929110424923625,1.682419776916504
0.6929099965110734,1.6901695728302002
0.692908921304213,1.6978936195373535
0.6929078756343621,1.7055480480194092
0.6929068007451942,1.713263750076294
0.6929057553866788,1.7209374904632568
0.6929046808150987,1.7285962104797363
0.6929036357678162,1.736170768737793
0.6929025615137195,1.7438011169433594
0.6929015167775673,1.7514686584472656
0.6929004428408496,1.7591466903686523
0.6928993984157247,1.7668685913085938
0.6928983247962811,1.7746267318725586
0.6928972806820813,1.7822701930999756
0.6928962073798077,1.7899644374847412
0.6928951635764303,1.7976810932159424
0.6928940905912215,1.805384874343872
0.6928930470985641,1.8130884170532227
0.6928919744303161,1.8207614421844482
0.6928909312482763,1.8284082412719727
0.6928898588968841,1.836045265197754
0.692888816025359,1.843601942062378
0.6928877439907187,1.851247787475586
0.692886701429606,1.8589203357696533
0.6928856297116128,1.8666272163391113
0.6928845874608098,1.874335765838623
0.6928835160593595,1.8819797039031982
0.6928824741187641,1.8896729946136475
0.6928814030337519,1.897294282913208
0.6928803614032614,1.9049084186553955
0.6928792906345833,1.9125473499298096
0.6928782493140953,1.9202196598052979
0.6928771788616467,1.9278807640075684
0.692876137851059,1.9355785846710205
0.6928750677147355,1.9431841373443604
0.6928740270139455,1.950826644897461
0.6928729571936426,1.9584414958953857
0.692871916802548,1.9661130905151367
0.6928708472981618,1.9738614559173584
0.6928698072166602,1.9815196990966797
0.6928687380280861,1.9891936779022217
0.6928676982560752,1.996868371963501
0.692866629383209,2.004507303237915
0.6928655899205867,2.012155055999756
0.692864521363324,2.019752264022827
0.6928634822099874,2.0274271965026855
0.6928624139682242,2.0350418090820312
0.6928613751240716,2.0427143573760986
0.6928603071977036,2.0503454208374023
0.6928592686626324,2.0580549240112305
0.6928582010515552,2.0657711029052734
0.6928571628254634,2.0734615325927734
0.6928560955295728,2.0811374187469482
0.6928550576123582,2.088810682296753
0.6928539906315503,2.096390724182129
0.6928529530231103,2.1039879322052
0.6928518863572807,2.1116819381713867
0.6928508490575135,2.1193628311157227
0.6928497827065583,2.1270828247070312
0.6928487457153614,2.1349027156829834
0.6928476796791762,2.142728567123413
0.6928466429964477,2.150434732437134
0.6928455772749285,2.158143997192383
0.6928445409005664,2.1658036708831787
0.692843475493609,2.173450469970703
0.6928424394275111,2.181093215942383
0.6928413743350116,2.1887640953063965
0.6928403385770755,2.196394920349121
0.6928392737989297,2.2040598392486572
0.6928382383490539,2.2116787433624268
0.6928371738851578,2.2192976474761963
0.6928361387432398,2.227137565612793
0.6928350745934896,2.2350423336029053
0.6928340397594271,2.243016481399536
0.6928329759237187,2.250868320465088
0.6928319413974104,2.2587695121765137
0.6928308778756397,2.2665393352508545
0.6928298436569831,2.274291515350342
0.6928287804490462,2.2821881771087646
0.6928277465379394,2.2900617122650146
0.6928266836437327,2.2980222702026367
0.6928256500400737,2.306251287460327
0.6928245874594928,2.314249038696289
0.69282355416318,2.3219900131225586
0.692822491896121,2.3297410011291504
0.6928214589070522,2.3377504348754883
0.6928203969534115,2.345710277557373
0.6928193642714848,2.353902578353882
0.6928183026311586,2.361975908279419
0.692817270256272,2.3698554039001465
0.6928162089291562,2.3776915073394775
0.6928151768612081,2.385498046875
0.692814115847199,2.393214464187622
0.6928130840860875,2.400883913040161
0.6928120233850813,2.4085192680358887
0.6928109919307043,2.4161598682403564
0.6928099315425973,2.4238460063934326
0.6928089003948532,2.431422233581543
0.6928078403195416,2.4390504360198975
0.6928068094783285,2.446674108505249
0.6928057497157086,2.454357385635376
0.692804719180925,2.4619481563568115
0.6928036597308925,2.469658613204956
0.6928026295024365,2.477367877960205
0.6928015703648887,2.4849891662597656
0.6928005404426584,2.4926302433013916
0.6927994816174908,2.5003585815429688
0.6927984520013846,2.5080814361572266
0.692797393488494,2.5158183574676514
0.6927963641784103,2.5234732627868652
0.6927953059776927,2.531116008758545
0.6927942769735297,2.538738965988159
0.6927932190848818,2.5463767051696777
0.6927921903865377,2.5540764331817627
0.6927911328098557,2.561894178390503
0.6927901044172293,2.569643259048462
0.6927890471524097,2.5775554180145264
0.6927880190653989,2.5854570865631104
0.692786962112338,2.59329891204834
0.6927859343308415,2.6011171340942383
0.6927848776894362,2.608846426010132
0.6927838502133521,2.6165010929107666
0.6927827938834985,2.624157190322876
0.6927817667127256,2.6317756175994873
0.6927807106943201,2.6394293308258057
0.6927796838287565,2.647080421447754
0.6927786281216959,2.65472412109375
0.6927776015612404,2.662368059158325
0.6927765461654207,2.6700098514556885
0.6927755199099718,2.6778337955474854
0.6927744648252901,2.6856753826141357
0.6927734388747462,2.693434000015259
0.6927723841010989,2.701195478439331
0.6927713584553583,2.7089924812316895
0.6927703039926422,2.7167904376983643
0.6927692786516036,2.724505662918091
0.692768224499715,2.7322466373443604
0.6927671994632771,2.739978551864624
0.6927661456221126,2.7476212978363037
0.6927651208901738,2.755580425262451
0.6927640673596303,2.7637550830841064
0.6927630429320896,2.771566390991211
0.6927619897120635,2.779784917831421
0.6927609655888189,2.7876784801483154
0.6927599126792072,2.795604705810547
0.692758888860158,2.8036227226257324
0.6927578362608572,2.8117759227752686
0.6927568127459016,2.8199164867401123
0.6927557604568083,2.828247547149658
0.6927547372458454,2.8363935947418213
0.6927536852668565,2.844456195831299
0.6927526623597847,2.852663993835449
0.6927516106907969,2.860645055770874
0.6927505880875152,2.868366003036499
0.6927495367284252,2.8760745525360107
0.692748514428832,2.883744716644287
0.6927474633795371,2.891427755355835
0.692746441383531,2.899134874343872
0.6927453906439278,2.906830310821533
0.6927443689514081,2.9145190715789795
0.692743318521393,2.9222538471221924
0.6927422971322581,2.9299309253692627
0.6927412470117286,2.9376444816589355
0.6927402259258777,2.9453201293945312
0.6927391761147303,2.9530303478240967
0.6927381553320618,2.960772752761841
0.6927371058301938,2.968510150909424
0.6927360853506068,2.9763565063476562
0.6927350361579144,2.9840588569641113
0.692734015981308,2.9916563034057617
0.6927329670976887,2.999060869216919
0.6927319472239617,3.006558895111084
0.6927308986493121,3.013890266418457
0.6927298790783633,3.021463394165039
0.6927288308125806,3.028869152069092
0.6927278115443093,3.036499261856079
0.6927267635872906,3.043936252593994
0.6927257446215948,3.051478862762451
0.6927246969732375,3.0588653087615967
0.6927236783100169,3.0664618015289307
0.6927226309702172,3.073805332183838
0.6927216126093706,3.081319808959961
0.6927205655780262,3.0886240005493164
0.692719547519453,3.096120834350586
0.6927185007964604,3.103440523147583
0.6927174830400593,3.110982894897461
0.6927164366253161,3.1184163093566895
0.6927154191709862,3.1260874271392822
0.6927143730643893,3.1335337162017822
0.6927133559120298,3.1410601139068604
0.6927123101134764,3.148437261581421
0.6927112932629862,3.1560111045837402
0.6927102477723736,3.1634278297424316
0.6927092312236519,3.1711387634277344
0.6927081860408772,3.17856764793396
0.6927071697938232,3.186079740524292
0.6927061249187834,3.193387746810913
0.6927051089732964,3.2008843421936035
0.6927040644058889,3.208150625228882
0.6927030487618676,3.2156319618225098
0.6927020045019899,3.2229385375976562
0.692700989159334,3.23042368888855
0.6926999452068829,3.237713098526001
0.6926989301654913,3.245190382003784
0.6926978865203645,3.252470016479492
0.6926968717801366,3.2599284648895264
0.692695828442231,3.267195224761963
0.6926948140030661,3.274644613265991
0.6926937709722794,3.2820425033569336
0.6926927568340767,3.289581537246704
0.6926917141103058,3.296947717666626
0.6926907002729646,3.304485559463501
0.6926896578561074,3.311815023422241
0.6926886443195268,3.3192808628082275
0.6926876022094804,3.326587200164795
0.6926865889735602,3.334082841873169
0.6926855471702221,3.341461181640625
0.6926845342348612,3.3490090370178223
0.692683492738129,3.3564324378967285
0.6926824801032269,3.364218235015869
0.6926814389129975,3.3716466426849365
0.6926804265784539,3.3791675567626953
0.6926793856946254,3.386486291885376
0.6926783736603394,3.39394474029541
0.6926773330828088,3.401294469833374
0.6926763213486798,3.408830165863037
0.692675281077345,3.416109085083008
0.6926742696432727,3.423574209213257
0.6926732296780311,3.4308743476867676
0.6926722185439149,3.4383623600006104
0.692671178884664,3.445664882659912
0.6926701680504032,3.45317006111145
0.6926691286970404,3.4604837894439697
0.692668118162535,3.4679622650146484
0.6926670791149581,3.4752655029296875
0.6926660688801071,3.482736825942993
0.6926650301382138,3.4900453090667725
0.6926640202029171,3.4975175857543945
0.692662981766605,3.5048649311065674
0.692661972130762,3.512312650680542
0.6926609339999286,3.519601821899414
0.6926599246634391,3.527043581008911
0.6926588868379819,3.5343284606933594
0.6926578778007453,3.5417821407318115
0.6926568402805625,3.5491037368774414
0.6926558315424787,3.5565669536590576
0.6926547943274676,3.5638861656188965
0.692653785888436,3.571336030960083
0.6926527489784946,3.578662395477295
0.6926517408384151,3.5861692428588867
0.6926507042334411,3.593463659286499
0.6926496963922133,3.6010215282440186
0.6926486600921045,3.6084349155426025
0.692647652549628,3.6159539222717285
0.6926466165542818,3.6231884956359863
0.6926456093104565,3.630641222000122
0.6926445736197714,3.6379191875457764
0.692643566674497,3.645376205444336
0.6926425312883706,3.6527135372161865
0.6926415246415469,3.660245895385742
0.6926404895598768,3.6674916744232178
0.6926394832114036,3.6749916076660156
0.692638448434088,3.682309865951538
0.6926374423838649,3.6897873878479004
0.6926364079108016,3.6971218585968018
0.692635402158729,3.7045695781707764
0.6926343679898157,3.711852788925171
0.692633362535793,3.7193171977996826
0.692632328670928,3.7268640995025635
0.6926313235148552,3.7344093322753906
0.6926302899539364,3.74186110496521
0.6926292850957132,3.7495408058166504
0.6926282518386386,3.7573163509368896
0.6926272472781654,3.7651374340057373
0.6926262143248326,3.7726597785949707
0.6926252100620093,3.780414581298828
0.6926241774123166,3.7879111766815186
0.6926231734470428,3.795743465423584
0.6926221411008884,3.803201913833618
0.6926211374330644,3.8108129501342773
0.6926201053903464,3.818387985229492
0.6926191020198718,3.8262977600097656
0.6926180702804882,3.8339452743530273
0.6926170672072632,3.8418943881988525
0.6926160357711122,3.849557638168335
0.6926150329950371,3.857375144958496
0.6926140018620164,3.8650460243225098
0.6926129993829913,3.8728840351104736
0.6926119685529993,3.880427122116089
0.6926109663709242,3.8881757259368896
0.6926099358438592,3.895562171936035
0.6926089339586339,3.9031474590301514
0.6926079037343941,3.910520076751709
0.6926069021459192,3.9180171489715576
0.6926058722244026,3.925344467163086
0.6926048709325782,3.9330031871795654
0.6926038413136832,3.940437078475952
0.6926028403184089,3.9478986263275146
0.6926018110020341,3.9552061557769775
0.6926008103032105,3.962707996368408
0.6925997812892538,3.970099687576294
0.6925987808867814,3.977668523788452
0.6925977521751407,3.9850549697875977
0.6925967520689194,3.9926130771636963
0.6925957236594938,4.000030040740967
0.6925947238494237,4.007603645324707
0.6925936957421114,4.01501202583313
0.6925926962280929,4.022709131240845
0.6925916684227922,4.030200004577637
0.6925906692047256,4.037752151489258
0.6925896417013346,4.0450522899627686
0.6925886427791205,4.052481174468994
0.6925876155775377,4.059784650802612
0.6925866169510765,4.067310333251953
0.6925855900512004,4.074633836746216
0.692584591720392,4.082117795944214
0.6925835651221213,4.089412689208984
0.6925825670868659,4.096879720687866
0.692581540790099,4.104163646697998
0.6925805430502977,4.111623764038086
0.6925795170549329,4.118875503540039
0.6925785196104859,4.126373529434204
0.6925774939164216,4.1336894035339355
0.6925764967672292,4.141228914260864
0.6925754713743641,4.148529291152954
0.6925744745203268,4.156044006347656
0.6925734494285597,4.16337776184082
0.692572452869578,4.170996427536011
0.692571428078807,4.178425312042236
0.6925704318147815,4.186230659484863
0.6925694073249057,4.193682432174683
0.6925684113557371,4.201385498046875
0.6925673871666546,4.208788871765137
0.6925663914922432,4.216428995132446
0.6925653676038529,4.223831653594971
0.6925643722240991,4.231311321258545
0.6925633486362996,4.238611459732056
0.6925623535511044,4.246101379394531
0.6925613302637947,4.253419876098633
0.6925603354730584,4.260934352874756
0.6925593124861367,4.268287181854248
0.6925583179897603,4.275766372680664
0.6925572953031258,4.28308367729187
0.6925563011010097,4.290587902069092
0.6925552787145608,4.297953128814697
0.6925542848066055,4.305488348007202
0.6925532627202413,4.3127734661102295
0.6925522691063476,4.32026481628418
0.692551247319967,4.3275346755981445
0.6925502540000357,4.33504319190979
0.6925492325135371,4.342395305633545
0.6925482394874689,4.349913597106934
0.6925472183007513,4.357260227203369
0.6925462255684469,4.364777565002441
0.6925452046814091,4.372159481048584
0.6925442122427696,4.379804611206055
0.6925431916553106,4.387301445007324
0.6925421995102368,4.395150184631348
0.6925411792222552,4.402825832366943
0.6925401873706478,4.410578966140747
0.6925391673820429,4.417950868606567
0.6925381758238025,4.425465822219849
0.6925371561344733,4.432760715484619
0.6925361648695006,4.440299034118652
0.6925351454793458,4.44759726524353
0.6925341545075425,4.4550817012786865
0.692533135416461,4.462423324584961
0.6925321447377274,4.469946384429932
0.6925311259456187,4.477262020111084
0.6925301355598558,4.484733581542969
0.6925291170666185,4.4920477867126465
0.6925281269737273,4.499552011489868
0.6925271087792605,4.506808042526245
0.6925261189791422,4.5142927169799805
0.6925251010833451,4.521612167358398
0.6925241115759004,4.529151678085327
0.6925230939786723,4.5364625453948975
0.692522104763802,4.5439677238464355
0.6925210874650419,4.551313877105713
0.6925200985426478,4.558903455734253
0.6925190815422544,4.566341400146484
0.692518092912237,4.574007987976074
0.6925170762101098,4.581604719161987
0.6925160878723707,4.589263439178467
0.6925150714684085,4.596815347671509
0.6925140834228483,4.60456919670105
0.6925130673169511,4.612027645111084
0.6925120795634709,4.619624853134155
0.6925110637555374,4.62701416015625
0.6925100762940386,4.634547710418701
0.6925090607839681,4.6418187618255615
0.6925080736143517,4.649306058883667
0.6925070584020437,4.6565868854522705
0.6925060715242111,4.664049386978149
0.6925050566095647,4.671304702758789
0.6925040700234169,4.678807258605957
0.6925030554063314,4.686105489730835
0.6925020691117698,4.693599700927734
0.6925010547921446,4.700881719589233
0.6925000687890701,4.70836067199707
0.6924990547668048,4.715623140335083
0.6924980690551191,4.723065376281738
0.6924970553301127,4.730318069458008
0.692496069909717,4.737747669219971
0.692495056481869,4.745094537734985
0.6924940713526646,4.752576589584351
0.6924930582218743,4.759859085083008
0.6924920733837622,4.767322063446045
0.6924910605499298,4.774616241455078
0.6924900760028118,4.78223180770874
0.6924890634658359,4.789560079574585
0.6924880792096133,4.797136545181274
0.6924870669693937,4.804548025131226
0.6924860830039679,4.812175989151001
0.6924850710604042,4.819535732269287
0.6924840873856764,4.827123165130615
0.6924830757386683,4.834493398666382
0.6924820923545402,4.842145919799805
0.6924810810039866,4.849586248397827
0.6924800979103598,4.857282638549805
0.6924790868561609,4.86469578742981
0.6924781040529367,4.872190952301025
0.6924770932949917,4.879475355148315
0.6924761107820717,4.886941909790039
0.6924751003202805,4.894313812255859
0.692474118097566,4.901976823806763
0.6924731079318283,4.909312725067139
0.6924721259992213,4.916857004165649
0.6924711161294362,4.924254894256592
0.6924701344868381,4.931966066360474
0.6924691249129059,4.939349174499512
0.6924681435602182,4.9469029903411865
0.6924671342820387,4.954220294952393
0.6924661532191628,4.9617040157318115
0.6924651442366354,4.969046592712402
0.6924641634634732,4.976636648178101
0.6924631547764978,4.984077453613281
0.6924621742929509,4.991539001464844
0.6924611659014271,4.998788118362427
0.6924601857073975,5.006257772445679
0.6924591776112256,5.013604164123535
0.6924581977066144,5.021160840988159
0.6924571899056938,5.028489112854004
0.6924562102904032,5.036021947860718
0.6924552027846339,5.043404817581177
0.6924542234585654,5.051072120666504
0.6924532162478472,5.058493614196777
0.692452237210903,5.066223859786987
0.6924512302951354,5.073744773864746
0.6924502515472171,5.081477642059326
0.6924492449263007,5.088866233825684
0.69244826646731,5.096426248550415
0.6924472601411444,5.103841304779053
0.692446281970983,5.111450433731079
0.6924452759394684,5.118837356567383
0.6924442980580384,5.1263415813446045
0.6924432923210746,5.133647203445435
0.6924423147282778,5.141123294830322
0.6924413092857648,5.14842414855957
0.6924403319815033,5.155924081802368
0.6924393268333411,5.1631810665130615
0.6924383498175166,5.170659303665161
0.692437344963605,5.177944183349609
0.6924363682361199,5.185453653335571
0.6924353636763594,5.192866563796997
0.6924343872371149,5.2005615234375
0.6924333829714058,5.208022356033325
0.6924324068203045,5.215570449829102
0.6924314028485462,5.222895622253418
0.6924304269854898,5.2304887771606445
0.6924294233075831,5.23783278465271
0.6924284477324739,5.245325326919556
0.6924274443483183,5.252662658691406
0.6924264690610585,5.260283470153809
0.6924254659705548,5.267681121826172
0.6924244909710461,5.275389194488525
0.6924234881740942,5.283055305480957
0.6924225134622386,5.290662527084351
0.6924215109587389,5.298034429550171
0.6924205365344391,5.305718183517456
0.6924195343242918,5.313356399536133
0.6924185601874493,5.321041107177734
0.6924175582705547,5.328373432159424
0.6924165844210723,5.335864305496216
0.6924155827973304,5.343185901641846
0.6924146092351102,5.3506927490234375
0.6924136079044216,5.358010768890381
0.6924126346293654,5.36551570892334
0.6924116335916305,5.3727922439575195
0.6924106606036409,5.380323171615601
0.6924096598587599,5.387690305709839
0.6924086871577387,5.395527601242065
0.6924076867056123,5.403067111968994
0.6924067142914622,5.41072678565979
0.6924057141319905,5.418209552764893
0.692404742004614,5.425846815109253
0.6924037421376974,5.4331746101379395
0.6924027702969965,5.440692663192749
0.6924017707225355,5.448060750961304
0.6924007991684127,5.455583333969116
0.692399799886308,5.4629433155059814
0.6923988286186654,5.470493316650391
0.6923978296288174,5.477837324142456
0.6923968586475578,5.485406398773193
0.6923958599498667,5.492890357971191
0.6923948892548922,5.500473976135254
0.6923938908492592,5.507797002792358
0.6923929204404723,5.515237808227539
0.6923919223267974,5.522625207901001
0.6923909522041007,5.530097484588623
0.6923899543822847,5.537435293197632
0.6923889845455808,5.5449464321136475
0.6923879870155244,5.552276372909546
0.6923870174647154,5.559851884841919
0.6923860202263191,5.567179918289185
0.6923850509613079,5.574628591537476
0.6923840540144724,5.581918716430664
0.6923830850351613,5.58945894241333
0.6923820883797873,5.596853256225586
0.6923811196860794,5.604368448257446
0.6923801233220673,5.611582517623901
0.6923791549138647,5.6190025806427
0.6923781588411158,5.626265287399292
0.6923771907183212,5.633784770965576
0.6923761949367362,5.641105890274048
0.692375227099252,5.648592710494995
0.6923742316087311,5.655884265899658
0.6923732640564606,5.663572311401367
0.6923722688569052,5.6710004806518555
0.6923713015897505,5.678544044494629
0.6923703066810611,5.685961723327637
0.692369339698925,5.6935694217681885
0.6923683450810028,5.701016664505005
0.6923673783837884,5.708568334579468
0.6923663840565338,5.715904235839844
0.6923654176441438,5.723373651504517
0.6923644236074581,5.730714559555054
0.6923634574797947,5.738287448883057
0.6923624637335785,5.7456254959106445
0.6923614978905452,5.753148078918457
0.6923605044346994,5.760547399520874
0.6923595388761989,5.768137454986572
0.6923585457106245,5.775480031967163
0.6923575804365595,5.782907247543335
0.692356587561158,5.790179252624512
0.6923556225714311,5.797634840011597
0.692354629986103,5.804930925369263
0.6923536652806176,5.8123345375061035
0.692352672985264,5.8195641040802
0.6923517085639227,5.8271074295043945
0.6923507165584447,5.834387302398682
0.6923497524211504,5.841861963272095
0.6923487607054493,5.849152326583862
0.6923477968521052,5.856643438339233
0.6923468054260818,5.863941192626953
0.6923458418565904,5.871435642242432
0.692344850720146,5.878785133361816
0.6923438874344109,5.886349678039551
0.6923428965874464,5.893663644790649
0.6923419335853707,5.9012064933776855
0.6923409430277871,5.908486366271973
0.6923399803092734,5.915996551513672
0.6923389900409725,5.923224210739136
0.692338027605924,5.930694103240967
0.6923370376268069,5.9379425048828125
0.6923360754751265,5.945370197296143
0.6923350857850942,5.952672004699707
0.6923341239166856,5.9602367877960205
0.6923331345156393,5.967538118362427
0.692332172930405,5.97512412071228
0.6923311838182462,5.982425212860107
0.69233022251609,5.989905834197998
0.6923292336927197,5.9972593784332275
0.6923282726735445,6.004889726638794
0.6923272841388645,6.01222038269043
0.6923263234025732,6.019701957702637
0.6923253351564843,6.026965856552124
0.6923243747029806,6.034427881240845
0.6923233867453849,6.041676998138428
0.6923224265745715,6.049191236495972
0.69232143890537,6.056502103805542
0.6923204790171507,6.064075231552124
0.6923194916362447,6.071373701095581
0.6923185320305227,6.078855514526367
0.6923175449378134,6.086152076721191
0.6923165856144923,6.093615531921387
0.6923155988098816,6.100863695144653
0.6923146397688642,6.108353137969971
0.692313653252254,6.115610837936401
0.6923126944934436,6.123161315917969
0.6923117082647346,6.130480051040649
0.6923107497880354,6.137976408004761
0.6923097638471295,6.1452577114105225
0.6923088056524441,6.152747631072998
0.692307819999243,6.160069227218628
0.6923068620864752,6.167612075805664
0.6923058767208802,6.175009489059448
0.6923049190899335,6.182668447494507
0.6923039340118463,6.190039157867432
0.692302976662624,6.1976318359375
0.6923019918719466,6.205048322677612
0.6923010348043525,6.21287989616394
0.6923000503009857,6.2204155921936035
0.692299093514923,6.2282304763793945
0.6922981092987694,6.235852241516113
0.692297152794142,6.2434844970703125
0.6922961688651027,6.250771999359131
0.6922952126418137,6.258251667022705
0.6922942289997909,6.265761137008667
0.6922932730577444,6.273289918899536
0.6922922897026393,6.280675649642944
0.6922913340417389,6.288169860839844
0.6922903509734538,6.295440196990967
0.6922893955936026,6.302860498428345
0.6922884128120391,6.310131311416626
0.6922874577131414,6.317645311355591
0.6922864752182012,6.324995756149292
0.6922855204001604,6.33256983757019
0.6922845381917454,6.3398683071136475
0.6922835836544652,6.347337484359741
0.6922826017324775,6.354633331298828
0.6922816474758616,6.362060546875
0.6922806658402026,6.369348526000977
0.6922797118641553,6.37680196762085
0.6922787305147275,6.38410758972168
0.6922777768191516,6.391531705856323
0.6922767957558565,6.398845195770264
0.6922758423406568,6.406434535980225
0.6922748615633966,6.413830041885376
0.6922739084284761,6.421363115310669
0.692272927937153,6.428684711456299
0.692271975082416,6.436424970626831
0.6922709948769316,6.4439496994018555
0.692270042302282,6.451420783996582
0.6922690623825385,6.458698272705078
0.6922681100878801,6.466153860092163
0.6922671304537794,6.47342848777771
0.6922661784390161,6.480946063995361
0.6922651990904606,6.488241672515869
0.6922642473554964,6.495684385299683
0.6922632682923879,6.502949237823486
0.6922623168371269,6.510418891906738
0.6922613380593677,6.517693042755127
0.6922603868837135,6.525167942047119
0.6922594083912058,6.532439231872559
0.6922584574950629,6.539891719818115
0.6922574792877086,6.547162771224976
0.6922565286709809,6.554642200469971
0.6922555507486824,6.561910390853882
0.692254600411274,6.56943416595459
0.6922536227739334,6.576748609542847
0.6922526727157481,6.584201812744141
0.6922516953632678,6.591449737548828
0.69225074558421,6.598920822143555
0.6922497685164924,6.606207609176636
0.6922488190164661,6.613652229309082
0.6922478422334131,6.620957136154175
0.6922468930123226,6.6283793449401855
0.6922459165138366,6.635628700256348
0.6922449675715862,6.6430888175964355
0.69224399135757,6.650413274765015
0.6922430426940632,6.657840728759766
0.6922420667644187,6.665170192718506
0.6922411183795606,6.672681093215942
0.6922401427341903,6.679962635040283
0.6922391946278845,6.687381982803345
0.6922382192666908,6.694628953933716
0.692237271438842,6.7021238803863525
0.6922362963617277,6.709462642669678
0.6922353488122399,6.716936349868774
0.692234374019107,6.724206209182739
0.6922334267478848,6.731631755828857
0.6922324522386358,6.7389235496521
0.6922315052455834,6.746409177780151
0.6922305310201211,6.753710508346558
0.6922295843051431,6.761181354522705
0.6922286103633696,6.768463850021362
0.6922276639263699,6.775909662246704
0.6922266902681886,6.783211708068848
0.6922257441090718,6.790696620941162
0.6922247707343844,6.797948837280273
0.6922238248530552,6.805394649505615
0.6922228517617647,6.812650680541992
0.6922219061581274,6.820108890533447
0.6922209333501362,6.827364683151245
0.6922199880240953,6.8348095417022705
0.6922190154993062,6.842073202133179
0.6922180704507663,6.84955096244812
0.6922170982090822,6.856874704360962
0.6922161534379476,6.864336013793945
0.6922151814792709,6.8715903759002686
0.6922142369854462,6.879042148590088
0.6922132653096797,6.886349678039551
0.6922123210930696,6.89389443397522
0.6922113497001162,6.90126371383667
0.6922104057606254,6.908918142318726
0.6922094346503875,6.916294813156128
0.6922084909879204,6.923887014389038
0.6922075201603012,6.93137264251709
0.6922065767747626,6.938909530639648
0.6922056062296646,6.946339130401611
0.6922046631209594,6.954061985015869
0.6922036928582858,6.961507320404053
0.6922027500263179,6.969154119491577
0.6922017800459712,6.976606369018555
0.6922008374906464,6.984172821044922
0.6921998677925297,6.9914844036102295
0.692198925513752,6.999198913574219
0.6921979560977682,7.006584167480469
0.6921970140954424,7.01414155960083
0.6921960449614947,7.021488904953003
0.6921951032355257,7.029026031494141
0.6921941343835166,7.036366939544678
0.6921931929338094,7.04390811920166
0.692192224363642,7.051238775253296
0.6921912831901017,7.058793306350708
0.6921903149016789,7.066360235214233
0.6921893740042098,7.074065685272217
0.6921884059974349,7.081406354904175
0.692187465375942,7.088862419128418
0.692186497650718,7.0961408615112305
0.6921855573051063,7.103580474853516
0.6921845898613366,7.110807418823242
0.692183649791511,7.118304491043091
0.6921826826290982,7.125661373138428
0.6921817428349637,7.133193492889404
0.6921807759538109,7.140501976013184
0.6921798364352725,7.14793848991394
0.6921788698352834,7.155207633972168
0.6921779305922461,7.162644147872925
0.6921769642733233,7.169911623001099
0.6921760253056922,7.177325248718262
0.6921750592677393,7.18462347984314
0.6921741205754192,7.1920552253723145
0.6921731548183393,7.199349641799927
0.6921722164012356,7.206967353820801
0.6921712509249316,7.214397668838501
0.6921703127829494,7.2220611572265625
0.6921693475873251,7.229660272598267
0.6921684097203693,7.237477540969849
0.692167444805328,7.245090484619141
0.6921665072133037,7.252870321273804
0.6921655425787485,7.260212182998657
0.692164605261561,7.267777442932129
0.6921636409073953,7.275102138519287
0.6921627038649499,7.28255033493042
0.692161739791077,7.2898712158203125
0.6921608030232789,7.297470569610596
0.6921598392296024,7.304848670959473
0.6921589027363565,7.312347412109375
0.6921579392227798,7.319626331329346
0.6921570030039917,7.327176332473755
0.6921560397704183,7.334597110748291
0.6921551038259929,7.342182636260986
0.6921541408723262,7.349533796310425
0.6921532052021694,7.357100009918213
0.6921522425283126,7.364501476287842
0.6921513071323298,7.37208104133606
0.6921503447381864,7.379450798034668
0.6921494096162827,7.3871238231658936
0.6921484475017564,7.394716501235962
0.6921475126538371,7.4025139808654785
0.6921465508188319,7.409895181655884
0.6921456162448022,7.417497634887695
0.6921446546892215,7.424976110458374
0.6921437203889871,7.4325902462005615
0.6921427591127343,7.440088748931885
0.6921418250862006,7.447669982910156
0.6921408640891795,7.454996109008789
0.692139930336252,7.462719917297363
0.6921389696183663,7.4701385498046875
0.6921380361389506,7.477702379226685
0.6921370757001039,7.485119342803955
0.6921361424941055,7.492749452590942
0.6921351823342012,7.500159502029419
0.6921342494015257,7.507781982421875
0.6921332895204684,7.515162944793701
0.6921323568610208,7.522736549377441
0.6921313972587136,7.530056715011597
0.6921304648724005,7.537505149841309
0.6921295055487471,7.544822931289673
0.6921285734354735,7.552330732345581
0.6921276143903777,7.559675455093384
0.6921266825500497,7.567209959030151
0.6921257237834159,7.574609994888306
0.6921247922159387,7.582292795181274
0.6921238337276703,7.589811325073242
0.6921229024329497,7.597566366195679
0.6921219442229509,7.605036020278931
0.6921210132008927,7.612833738327026
0.6921200552690671,7.62029504776001
0.6921191245195772,7.627938270568848
0.6921181668658287,7.635339736938477
0.6921172363888126,7.643021583557129
0.6921162790130456,7.6503682136535645
0.6921153488084091,7.657866477966309
0.6921143917105275,7.665202856063843
0.6921134617781766,7.672683477401733
0.692112504958084,7.680055141448975
0.6921115752979246,7.687536001205444
0.6921106187555253,7.694904327392578
0.6921096893674631,7.702464580535889
0.6921087331026611,7.709874153137207
0.692107803986602,7.717619180679321
0.6921068479993013,7.725028991699219
0.6921059191551513,7.732670068740845
0.6921049634452565,7.739993095397949
0.6921040348729215,7.747424125671387
0.6921030794403361,7.754735469818115
0.6921021511397221,7.762267589569092
0.6921011959843505,7.7696568965911865
0.6921002679553635,7.777290344238281
0.6920993130771098,7.784647226333618
0.6920983853196558,7.792181015014648
0.6920974307184246,7.799577474594116
0.6920965032324096,7.807312965393066
0.6920955489081047,7.814725637435913
0.6920946216934346,7.822281837463379
0.6920936676459606,7.829662084579468
0.6920927407025418,7.837277412414551
0.6920917869318025,7.844645023345947
0.6920908602595408,7.8522279262542725
0.6920899067654409,7.859610319137573
0.6920889803642428,7.867427587509155
0.6920880271466867,7.87501335144043
0.692087101016458,7.882752895355225
0.69208614807535,7.890183925628662
0.692085222215997,7.8977134227752686
0.6920842695512408,7.9050984382629395
0.69208334396267,7.912625789642334
0.692082391574171,7.9200379848480225
0.6920814662562883,7.92776346206665
0.6920805141439503,7.935271263122559
0.6920795890966618,7.9429051876068115
0.69207863726039,7.950311899185181
0.6920777124836023,7.957876682281494
0.6920767609233003,7.96523380279541
0.6920758364169196,7.972772598266602
0.6920748851324925,7.980064153671265
0.6920739608964251,7.98752760887146
0.6920730098877768,7.9949328899383545
0.6920720859219291,8.00243616104126
0.6920711351889646,8.009774208068848
0.6920702114932433,8.017333984375
0.6920692610358672,8.024674892425537
0.6920683376101782,8.032206773757935
0.6920673874282948,8.039516687393188
0.6920664642725447,8.047055006027222
0.692065514366059,8.054394721984863
0.6920645914801545,8.061914682388306
0.6920636418489707,8.069356441497803
0.6920627192328181,8.076884031295776
0.6920617698768414,8.084219932556152
0.6920608475303469,8.091742753982544
0.6920598984494817,8.099084377288818
0.6920589763725522,8.106778860092163
0.6920580275667032,8.114265203475952
0.6920571057592454,8.121928691864014
0.6920561572283173,8.129363059997559
0.6920552356902374,8.13699221611023
0.6920542874341353,8.144386053085327
0.6920533661653396,8.151914358139038
0.6920524181839685,8.159212827682495
0.6920514971843641,8.166720151901245
0.6920505494776281,8.174057722091675
0.6920496287471218,8.181578636169434
0.6920486813149261,8.188901901245117
0.692047760853424,8.196406126022339
0.6920468136956739,8.203692436218262
0.692045893503083,8.211263656616211
0.6920449466196827,8.218589782714844
0.6920440266959098,8.226156234741211
0.6920430800867646,8.23354959487915
0.6920421604317165,8.241149663925171
0.6920412140967312,8.248485088348389
0.6920402947103144,8.256169319152832
0.6920393486493941,8.26363229751587
0.6920384295315156,8.271302938461304
0.6920374837445654,8.278666734695435
0.6920365648951319,8.286194086074829
0.6920356193820565,8.293469429016113
0.692034700800975,8.30096435546875
0.6920337555616797,8.308287620544434
0.6920328372488568,8.315777778625488
0.6920318922832466,8.323063373565674
0.6920309742385894,8.330558061599731
0.6920300295465693,8.337857007980347
0.6920291117699848,8.345431566238403
0.6920281673514603,8.352800369262695
0.6920272498428552,8.360374450683594
0.6920263056977309,8.36767315864563
0.6920253884570122,8.375146627426147
0.692024444585194,8.38240933418274
0.6920235276122687,8.389909982681274
0.692022584013661,8.397243976593018
0.6920216673084364,8.404825210571289
0.6920207239829447,8.41217041015625
0.6920198075453277,8.419655561447144
0.6920188644928574,8.426992416381836
0.692017948322755,8.434576749801636
0.6920170055432112,8.44193148612976
0.6920160896405305,8.449488639831543
0.6920151471338186,8.456876516342163
0.6920142314984667,8.46448540687561
0.6920132892644918,8.471812009811401
0.6920123738963758,8.47926139831543
0.6920114319350441,8.486593961715698
0.6920105168340709,8.494110345840454
0.692009575145287,8.50145149230957
0.6920086603113642,8.508951425552368
0.6920077188950334,8.516294717788696
0.6920068043280683,8.523746490478516
0.6920058631840965,8.530978202819824
0.6920049488839959,8.538421392440796
0.6920040080122883,8.545718431472778
0.6920030939789599,8.553160667419434
0.692002153379422,8.56044864654541
0.6920012396127728,8.567867040634155
0.6920002992853101,8.575157880783081
0.6919993857852472,8.5827317237854
0.6919984457297655,8.590087175369263
0.6919975324961966,8.597663640975952
0.6919965927126008,8.604934215545654
0.6919956797454334,8.612427949905396
0.6919947402336297,8.619749784469604
0.6919938275327706,8.627203464508057
0.6919928882926647,8.634475231170654
0.6919919758580217,8.641974687576294
0.6919910368895186,8.649273872375488
0.6919901247209991,8.656724452972412
0.6919891860240048,8.663947582244873
0.6919882741215164,8.671448469161987
0.6919873356959365,8.678732633590698
0.6919864240593864,8.686232089996338
0.6919854859051269,8.693516969680786
0.6919845745344226,8.701008319854736
0.6919836366513888,8.708309173583984
0.6919827255464381,8.715810775756836
0.691981787934536,8.723296165466309
0.6919808770952462,8.731084823608398
0.6919799397543813,8.738625526428223
0.6919790291806603,8.746536254882812
0.6919780921107388,8.754074811935425
0.6919771818024938,8.761772871017456
0.6919762450034215,8.769204139709473
0.6919753349605602,8.776790380477905
0.6919743984322426,8.784353494644165
0.691973488654673,8.792206525802612
0.6919725523970162,8.799649715423584
0.6919716428846462,8.807398557662964
0.6919707068975558,8.815025329589844
0.6919697976502921,8.82269811630249
0.6919688619336747,8.830010652542114
0.6919679529514258,8.837483882904053
0.6919670175051871,8.844865083694458
0.6919661087878604,8.852611303329468
0.6919651736119059,8.86009931564331
0.6919642651594093,8.867635488510132
0.6919633302536455,8.875078678131104
0.6919624220658871,8.88265061378479
0.6919614874302199,8.890120506286621
0.691960579507107,8.897645235061646
0.6919596451414425,8.905057430267334
0.6919587374828832,8.912580490112305
0.6919578033871275,8.919933080673218
0.6919568959930298,8.927388906478882
0.691955962167089,8.934657096862793
0.6919550550373605,8.942125797271729
0.6919541214811404,8.9494948387146
0.6919532146156897,8.957148313522339
0.6919522813290969,8.964571475982666
0.6919513747278311,8.972158908843994
0.6919504417107718,8.979423761367798
0.6919495353735992,8.987032175064087
0.6919486026259791,8.994353294372559
0.691947696552808,9.001867532730103
0.6919467640745337,9.009145498275757
0.6919458582652719,9.016647577285767
0.6919449260562497,9.024068355560303
0.6919440205108051,9.031577348709106
0.6919430885709412,9.038821697235107
0.6919421832892222,9.046269416809082
0.6919412516184227,9.053579092025757
0.6919403466003371,9.061209440231323
0.6919394151985088,9.06861138343811
0.6919385104439649,9.076103448867798
0.6919375793110139,9.08335828781128
0.6919366748199195,9.09107780456543
0.6919357439557523,9.098705768585205
0.6919348397280161,9.106438636779785
0.6919339091325389,9.113813877105713
0.691933005168069,9.12157940864563
0.6919320748411883,9.129019260406494
0.6919311711398927,9.136494398117065
0.691930241081515,9.143897771835327
0.691929337643302,9.151741027832031
0.6919284078533339,9.159327507019043
0.6919275046781119,9.167356014251709
0.6919265751564596,9.174946308135986
0.6919256722441369,9.18267035484314
0.6919247429907075,9.190158367156982
0.6919238403411923,9.197704553604126
0.6919229113558918,9.204989671707153
0.6919220089690926,9.212462425231934
0.6919210802518276,9.219793796539307
0.6919201781276526,9.227208614349365
0.6919192496783303,9.234489440917969
0.6919183478166879,9.241944551467896
0.6919174196352146,9.249266147613525
0.6919165180360133,9.256795167922974
0.6919155901222958,9.26413106918335
0.691914688785444,9.271626710891724
0.6919137611393885,9.27893853187561
0.6919128600647948,9.286585569381714
0.6919119326863086,9.294006109237671
0.6919110318738815,9.301570415496826
0.6919101047628711,9.308970212936401
0.6919092042125189,9.316565990447998
0.691908277368891,9.32395076751709
0.6919073770805226,9.33152985572815
0.691906450504184,9.338934898376465
0.6919055504777077,9.346440076828003
0.6919046241685654,9.35378623008728
0.6919037244038901,9.36146068572998
0.6919027983618504,9.368918418884277
0.6919018988588846,9.376479387283325
0.6919009730838551,9.383850574493408
0.6919000738425074,9.39138150215149
0.6918991483343946,9.398710489273071
0.6918982493545736,9.406292200088501
0.6918973241132844,9.413701295852661
0.6918964253948988,9.421207427978516
0.6918955004203404,9.42852234840393
0.6918946019632992,9.436132669448853
0.6918936772553783,9.443452596664429
0.6918927790595899,9.451071977615356
0.6918918546182137,9.458569049835205
0.6918909566835871,9.466334581375122
0.6918900325086624,9.473844289779663
0.6918891348351064,9.481646299362183
0.6918882109265405,9.488982200622559
0.691887313513964,9.496522426605225
0.691886389871664,9.503861904144287
0.6918854927199753,9.51135802268982
0.6918845693438482,9.518643379211426
0.6918836724529567,9.52610993385315
0.6918827493429096,9.533405780792236
0.6918818527127243,9.540856122970581
0.6918809298686642,9.548137903213501
0.6918800334990938,9.55558156967163
0.691879110920928,9.562902212142944
0.6918782148118814,9.570449352264404
0.6918772924995173,9.57788896560669
0.6918763966509035,9.585430145263672
0.6918754746042481,9.59281611442566
0.6918745790159764,9.600505113601685
0.6918736572349371,9.608043432235718
0.691872761906916,9.615663766860962
0.6918718403914002,9.62310004234314
0.6918709453235391,9.63062310218811
0.6918700240734535,9.637937545776367
0.6918691292656616,9.645406007766724
0.6918682082809142,9.652664184570312
0.6918673137331003,9.660092830657959
0.6918663930135982,9.667407751083374
0.6918654987256717,9.67485237121582
0.6918645782713221,9.682116508483887
0.6918636842431921,9.689587593078613
0.6918627640539028,9.696927070617676
0.6918618702854783,9.704490184783936
0.6918609503611564,9.711798667907715
0.6918600568523469,9.719301700592041
0.6918591371928998,9.726600885391235
0.6918582439436141,9.734107971191406
0.6918573245489499,9.741435289382935
0.6918564315590975,9.748841285705566
0.691855512429123,9.756175518035889
0.6918546196986134,9.763660430908203
0.6918537008332364,9.770974159240723
0.6918528083619786,9.77850079536438
0.6918518897611067,9.78590440750122
0.6918509975490104,9.793449878692627
0.691850079212551,9.80087423324585
0.6918491872595254,9.808756113052368
0.6918482691873861,9.816510915756226
0.6918473774933404,9.824244976043701
0.6918464596854293,9.83200216293335
0.6918455682502728,9.839863300323486
0.6918446507064974,9.847257614135742
0.6918437595301397,9.854841232299805
0.6918428422504076,9.862440586090088
0.6918419513327582,9.87032175064087
0.691841034316977,9.877815246582031
0.6918401436579453,9.885461568832397
0.691839226906023,9.892848014831543
0.6918383365055185,9.90056586265564
0.6918374200173629,9.908230781555176
0.6918365298752951,9.915956497192383
0.6918356136508137,9.923478126525879
0.6918347237670924,9.9313485622406
0.691833807806193,9.93901801109314
0.6918329181807278,9.9466712474823
0.6918320024833186,9.954184532165527
0.6918311131160186,9.962046146392822
0.6918301976820074,9.969545364379883
0.6918293085727827,9.977357149124146
0.6918283934020769,9.984870433807373
0.6918275045508373,9.992429971694946
0.6918265896433453,9.99973726272583
0.6918257010500002,10.007189273834229
0.6918247864056297,10.014512062072754
0.691823898070089,10.02201509475708
0.6918229836887481,10.02930212020874
0.6918220956109212,10.036828994750977
0.6918211814925183,10.04412293434143
0.6918202936723151,10.051538705825806
0.6918193798167575,10.058823823928833
0.691818492254088,10.066385746002197
0.6918175786612839,10.073700428009033
0.691816691356058,10.081167459487915
0.691815778025916,10.088513135910034
0.691814890978043,10.096051931381226
0.6918139779104708,10.103362321853638
0.691813091119861,10.110928535461426
0.6918121783147668,10.11839485168457
0.6918112917813299,10.125958681106567
0.6918103792386219,10.133323431015015
0.6918094929622678,10.140820741653442
0.6918085806818544,10.14828610420227
0.6918076946624931,10.15610957145691
0.6918067826442821,10.16370940208435
0.6918058968818236,10.171334028244019
0.6918049851257233,10.178616285324097
0.6918040996200777,10.186129808425903
0.6918031881259965,10.193407773971558
0.6918023028770737,10.200863361358643
0.6918013916449199,10.208166122436523
0.6918005066526298,10.215573072433472
0.6917995956823116,10.222873449325562
0.6917987109465646,10.230349063873291
0.6917978002379904,10.237631559371948
0.6917969157586964,10.24506950378418
0.6917960053117744,10.252407312393188
0.6917951210888437,10.25993013381958
0.6917942109034826,10.267234802246094
0.691793326936825,10.274731397628784
0.691792417012933,10.28207516670227
0.6917915333024589,10.289617776870728
0.6917906236399445,10.29700517654419
0.6917897401855639,10.30467176437378
0.6917888307843358,10.312186479568481
0.6917879475859591,10.319791555404663
0.6917870384459256,10.327176570892334
0.6917861555034628,10.334710359573364
0.6917852466245326,10.342106103897095
0.6917843639378941,10.349647521972656
0.6917834553199753,10.357010126113892
0.6917825728890719,10.364657640457153
0.6917816645320731,10.372011423110962
0.6917807823568145,10.379550457000732
0.6917798742606447,10.38691258430481
0.6917789923409418,10.39444375038147
0.6917780845055094,10.401809930801392
0.6917772028412718,10.409305810928345
0.6917762952664857,10.416622161865234
0.6917754138576241,10.42418909072876
0.6917745065433926,10.431471824645996
0.6917736253898178,10.438939332962036
0.6917727183360497,10.446253299713135
0.6917718374376721,10.453795194625854
0.6917709306442761,10.461160659790039
0.6917700500010061,10.468669891357422
0.6917691434678911,10.476062536239624
0.691768263079639,10.483662366867065
0.6917673568067138,10.491115093231201
0.69176647667339,10.498594999313354
0.6917655706605634,10.505894899368286
0.6917646907820788,10.51335883140564
0.6917637850292596,10.520630121231079
0.6917629054055244,10.528136730194092
0.6917619999126214,10.535438537597656
0.6917611205435467,10.542881488800049
0.6917602153104688,10.550215244293213
0.6917593361959649,10.557734251022339
0.691758431222621,10.565133333206177
0.6917575523625987,10.572603464126587
0.6917566476488979,10.579900026321411
0.6917557690432676,10.587360143661499
0.6917548645891188,10.594638586044312
0.6917539862377917,10.602153301239014
0.6917530820431036,10.609438419342041
0.6917522039459901,10.616979360580444
0.6917513000106721,10.624265432357788
0.6917504221676829,10.63174033164978
0.6917495184916438,10.638992309570312
0.69174864090269,10.646427631378174
0.6917477374858388,10.653728723526001
0.6917468601508311,10.661248683929443
0.6917459569930772,10.668519258499146
0.691745079911926,10.675939798355103
0.6917441770131785,10.683190107345581
0.6917433001857953,10.690619468688965
0.691742397545963,10.697886228561401
0.6917415209722582,10.705375671386719
0.6917406185912506,10.712756872177124
0.6917397422711353,10.720242261886597
0.6917388401488618,10.727545738220215
0.6917379640822469,10.735054731369019
0.6917370622186161,10.742302894592285
0.6917361864054125,10.749759197235107
0.6917352848003341,10.757002830505371
0.691734409240453,10.76448392868042
0.6917335078938361,10.77173376083374
0.6917326325871884,10.779154777526855
0.6917317314989423,10.78641128540039
0.6917308564454393,10.793856859207153
0.691729955615473,10.80109167098999
0.6917290808150254,10.808542013168335
0.6917281802432492,10.815849781036377
0.6917273056957681,10.823299646377563
0.6917264053820904,10.830609798431396
0.6917255310874871,10.838142156600952
0.691724631031818,10.845444679260254
0.6917237569900034,10.852937698364258
0.691722857192252,10.860263109207153
0.6917219834031377,10.867765188217163
0.6917210838632135,10.875031471252441
0.6917202103267104,10.88246750831604
0.6917193110445229,10.889846801757812
0.6917184377605421,10.897403240203857
0.6917175387360006,10.904713869094849
0.6917166657044538,10.912137031555176
0.6917157669374681,10.919350147247314
0.6917148941582661,10.926775693893433
0.6917139956487459,10.934126138687134
0.6917131231218001,10.941601991653442
0.6917122248696548,10.9489004611969
0.6917113525948767,10.956452369689941
0.6917104546000157,10.963784217834473
0.6917095825773163,10.971251010894775
0.6917086848396498,10.978620767593384
0.6917078130689408,10.986290693283081
0.6917069155883779,10.993697166442871
0.6917060440695708,11.001389980316162
0.6917051468460216,11.008838891983032
0.6917042755790276,11.016379594802856
0.6917033786124015,11.023652791976929
0.6917025075971321,11.031067848205566
0.6917016108873391,11.038360118865967
0.6917007401237056,11.045826196670532
0.6916998436706555,11.053094148635864
0.6916989731585695,11.060518264770508
0.6916980769621719,11.06791639328003
0.6916972067015452,11.075550556182861
0.6916963107617099,11.082856893539429
0.6916954407524539,11.090376138687134
0.6916945450690909,11.09772276878357
0.6916936753111171,11.105386734008789
0.6916927798841361,11.112898111343384
0.6916919103773563,11.120450735092163
0.6916910152066675,11.127768993377686
0.6916901459509929,11.13523530960083
0.6916892510365061,11.142534971237183
0.6916883820318488,11.15000033378601
0.6916874873734739,11.157394886016846
0.6916866186197455,11.164888858795166
0.6916857242173927,11.172186136245728
0.6916848557145046,11.179594993591309
0.6916839615680835,11.186881303787231
0.691683093315948,11.194396257400513
0.6916821994253688,11.201699256896973
0.6916813314238972,11.209208250045776
0.6916804377890701,11.21657943725586
0.6916795700381743,11.224213361740112
0.6916786766590093,11.231515884399414
0.6916778091586013,11.239075660705566
0.6916769160350085,11.246607542037964
0.6916760487849998,11.254206418991089
0.6916751559168893,11.261530876159668
0.6916742889171923,11.268996953964233
0.6916733963044744,11.276509761810303
0.6916725295550006,11.284323930740356
0.6916716371975853,11.291756391525269
0.6916707706982465,11.299262523651123
0.6916698785960442,11.3065824508667
0.6916690123467525,11.314103841781616
0.6916681204996737,11.321470737457275
0.6916672545003409,11.3291175365448
0.6916663629082953,11.336575031280518
0.6916654971588339,11.3442063331604
0.6916646058217323,11.351523637771606
0.6916637403220537,11.359003067016602
0.6916628492398061,11.366364479064941
0.6916619839898226,11.373935222625732
0.6916610931623395,11.381332397460938
0.6916602281619634,11.388903617858887
0.6916593375891553,11.396279573440552
0.6916584728382983,11.403790712356567
0.6916575825200753,11.41107439994812
0.6916567180186499,11.418557167053223
0.6916558279549226,11.425918102264404
0.6916549637028405,11.433530569076538
0.6916540738935194,11.440922260284424
0.6916532098906932,11.448748350143433
0.6916523203356887,11.456524133682251
0.6916514565820304,11.464347124099731
0.6916505672812532,11.471876859664917
0.6916497037766751,11.479386329650879
0.6916488147300354,11.486711263656616
0.6916479514744496,11.494265079498291
0.6916470626818582,11.501699447631836
0.6916461996751772,11.509250164031982
0.6916453111365447,11.516596794128418
0.6916444483786807,11.52410626411438
0.6916435600939176,11.531395435333252
0.6916426975847828,11.538882970809937
0.6916418095538,11.546186685562134
0.691640947293307,11.553626775741577
0.6916400595160149,11.560930252075195
0.6916391975040758,11.568400144577026
0.6916383099803853,11.575754404067993
0.6916374482169128,11.583245515823364
0.6916365609467342,11.590677976608276
0.6916356994316405,11.5983304977417
0.691634812414885,11.605643033981323
0.6916339511480831,11.613143682479858
0.6916330643846611,11.620455026626587
0.691632203366063,11.627983808517456
0.6916313168558855,11.635290622711182
0.6916304560854036,11.642768621444702
0.6916295698283816,11.65005612373352
0.6916287093059286,11.657597064971924
0.6916278233019728,11.664910316467285
0.6916269630274613,11.67243504524231
0.6916260772764827,11.679736137390137
0.6916252172498252,11.687195062637329
0.6916243317517347,11.694491863250732
0.6916234719728437,11.702009677886963
0.6916225867275521,11.709306240081787
0.6916217271963405,11.716829538345337
0.6916208422037586,11.724168539047241
0.691619982920139,11.731658935546875
0.6916190981801782,11.73892068862915
0.6916182391440634,11.746381521224976
0.6916173546566342,11.753712892532349
0.6916164958679369,11.761170387268066
0.6916156116329509,11.768461227416992
0.6916147530915837,11.77589225769043
0.6916138691089515,11.783167362213135
0.6916130108148271,11.790714025497437
0.6916121270844602,11.798088550567627
0.6916112690374914,11.805670499801636
0.6916103855593005,11.812997341156006
0.6916095277594005,11.82048773765564
0.6916086445332972,11.827779293060303
0.6916077869803785,11.83521819114685
0.6916069040062736,11.842554807662964
0.6916060467002492,11.850117921829224
0.6916051639780539,11.857429504394531
0.691604306918837,11.864857196807861
0.6916034244484625,11.872084856033325
0.6916025676359654,11.879503965377808
0.6916016854173234,11.886797666549683
0.6916008288514592,11.894291400909424
0.6915999468844608,11.901593685150146
0.6915990905651429,11.90912127494812
0.6915982088496988,11.916484117507935
0.6915973527768401,11.924073219299316
0.6915964713128622,11.931548833847046
0.6915956154863754,11.939093351364136
0.691594734273775,11.94642972946167
0.6915938786935735,11.953881740570068
0.6915929977322622,11.961187601089478
0.6915921423982588,11.96869158744812
0.6915912616881474,11.97607159614563
0.6915904066002556,11.983619928359985
0.6915895261412561,11.990949630737305
0.6915886712993885,11.998416185379028
0.6915877910914122,12.005817174911499
0.6915869364954823,12.01341986656189
0.6915860565384407,12.020822525024414
0.6915852021883613,12.028482675552368
0.6915843224821661,12.035980939865112
0.6915834683778509,12.043837070465088
0.6915825889224133,12.051325559616089
0.6915817350637754,12.05888032913208
0.6915808558590071,12.066277503967285
0.6915800022459596,12.073805570602417
0.6915791232917724,12.081118822097778
0.6915782699242287,12.088639259338379
0.6915773912205339,12.096017837524414
0.6915765380984074,12.103592872619629
0.6915756596451166,12.110908031463623
0.6915748067683207,12.118395328521729
0.6915739285653458,12.125709295272827
0.6915730759337937,12.133265495300293
0.6915721979810463,12.140706062316895
0.6915713455946517,12.148236989974976
0.6915704678920436,12.155500173568726
0.6915696157507193,12.163036584854126
0.6915687382981626,12.170390129089355
0.6915678864018224,12.177944898605347
0.6915670091992282,12.185383558273315
0.6915661575477858,12.192959308624268
0.6915652805950662,12.200333833694458
0.6915644291884351,12.208058834075928
0.6915635524855017,12.215522766113281
0.6915627013235952,12.223073244094849
0.6915618248703603,12.230400800704956
0.6915609739530919,12.23796796798706
0.6915600977494674,12.245294094085693
0.6915592470767509,12.252785921096802
0.6915583711226484,12.26012372970581
0.691557520694397,12.267661333084106
0.6915566449897286,12.275408267974854
0.6915557948058563,12.283243417739868
0.691554919350534,12.29110860824585
0.6915540694109545,12.298925399780273
0.6915531942048901,12.306663274765015
0.691552344509517,12.314763069152832
0.6915514695526226,12.322439193725586
0.6915506201013693,12.330142974853516
0.6915497453935573,12.337559938430786
0.6915488961863377,12.345338106155396
0.6915480217275198,12.353050231933594
0.6915471727642479,12.361074924468994
0.6915462985543364,12.368925333023071
0.6915454498349259,12.376901626586914
0.6915445758738326,12.384523868560791
0.6915437273981972,12.392373085021973
0.6915428536858346,12.400008201599121
0.6915420054538881,12.407690048217773
0.6915411319901683,12.415013551712036
0.6915402840018248,12.422499179840088
0.6915394107866597,12.4298415184021
0.6915385630418329,12.437326192855835
0.6915376900751352,12.444639205932617
0.6915368425737392,12.452176809310913
0.691535969855421,12.459454536437988
0.6915351225973694,12.466988801956177
0.6915342501273428,12.474440574645996
0.69153340311255,12.48197078704834
0.6915325308907274,12.489248991012573
0.6915316841191073,12.496798276901245
0.6915308121454011,12.504140377044678
0.6915299656168674,12.511780977249146
0.6915290938911902,12.519130229949951
0.691528247605657,12.5266695022583
0.6915273761279208,12.5341157913208
0.6915265300853026,12.541584491729736
0.6915256588554202,12.54885983467102
0.6915248130556306,12.556278467178345
0.6915239420735143,12.563588857650757
0.6915230965164677,12.571145057678223
0.6915222257820297,12.578545808792114
0.6915213804676401,12.586148500442505
0.6915205099807935,12.593480587005615
0.6915196649089752,12.60100769996643
0.691518794669632,12.608293056488037
0.6915179498402991,12.615812301635742
0.6915170798483719,12.623073101043701
0.6915162352614391,12.630555391311646
0.6915153655168403,12.637954473495483
0.6915145211722216,12.64542555809021
0.691513651674864,12.652755737304688
0.6915128075724737,12.660227537155151
0.6915119383222703,12.667564392089844
0.6915110944620222,12.675097465515137
0.6915102254588854,12.682469367980957
0.6915093818406943,12.689953565597534
0.691508513084537,12.697308540344238
0.6915076697083171,12.704843997955322
0.6915068011990515,12.712173700332642
0.6915059580647175,12.719692468643188
0.6915050898022566,12.726989984512329
0.6915042469097227,12.734473466873169
0.6915033788939794,12.741757154464722
0.6915025362431598,12.74927806854248
0.6915016684740467,12.756598949432373
0.6915008260648566,12.76418137550354
0.6914999585422865,12.771560192108154
0.6914991163746396,12.77904987335205
0.6914982490985256,12.78643798828125
0.6914974071723369,12.793925523757935
0.6914965401425917,12.801210641860962
0.6914956984577754,12.808635473251343
0.6914948316743119,12.81587028503418
0.6914939902307828,12.823240041732788
0.6914931236935141,12.830547332763672
0.6914922824911867,12.838112115859985
0.6914914162000256,12.845404863357544
0.6914905752388146,12.852841138839722
0.691489709193674,12.860132217407227
0.6914888684734941,12.867509126663208
0.6914880026742872,12.874817132949829
0.691487162195053,12.882329940795898
0.6914862966416927,12.889590978622437
0.6914854564033187,12.897170543670654
0.6914845910957184,12.904484748840332
0.6914837510981195,12.911973476409912
0.6914828860361918,12.919225692749023
0.691482046279283,12.926711797714233
0.6914811814629412,12.934009790420532
0.691480341946637,12.941451787948608
0.6914794773757941,12.948740243911743
0.6914786381000096,12.95616865158081
0.691477773774579,12.963437795639038
0.6914769347392287,12.970933675765991
0.6914760706591236,12.978187799453735
0.6914752318641225,12.986053228378296
0.6914743680292562,12.993340015411377
0.6914735294745189,13.000812292098999
0.6914726658848044,13.008113145828247
0.6914718275702462,13.015533208847046
0.6914709642255967,13.022821187973022
0.6914701261511327,13.030340433120728
0.6914692630514618,13.037668943405151
0.6914684252170062,13.045142412185669
0.6914675623622272,13.052464485168457
0.691466724767696,13.0599946975708
0.691465862157722,13.0673987865448
0.6914650248030295,13.074869155883789
0.691464162437774,13.08213496208191
0.6914633253228355,13.08957052230835
0.6914624632022123,13.096853017807007
0.6914616263269426,13.104266166687012
0.6914607644508646,13.111536741256714
0.6914599278151792,13.119091272354126
0.6914590661835599,13.126343011856079
0.6914582297873737,13.133808851242065
0.691457368400127,13.141173124313354
0.6914565322433551,13.148698568344116
0.6914556711003942,13.15601110458374
0.6914548351829521,13.163440704345703
0.6914539742841904,13.170756340026855
0.6914531386059928,13.17816972732544
0.6914522779513445,13.185447931289673
0.6914514425123071,13.192934513092041
0.6914505821016849,13.200193643569946
0.6914497469017229,13.20764970779419
0.6914488867350408,13.214926481246948
0.6914480517740694,13.222416162490845
0.6914471918512411,13.229685306549072
0.6914463571291753,13.237160444259644
0.6914454974501151,13.244446992874146
0.6914446629668703,13.251915216445923
0.691443803531491,13.259155035018921
0.6914429692869831,13.266638994216919
0.6914421100951988,13.273908615112305
0.6914412760893429,13.281373977661133
0.6914404171410672,13.2886483669281
0.6914395833737785,13.296128034591675
0.6914387246689254,13.303425312042236
0.6914378911401194,13.310885190963745
0.6914370326786025,13.318192720413208
0.6914361993881948,13.32572603225708
0.6914353411699282,13.333213806152344
0.6914345081178344,13.340962648391724
0.6914336501427316,13.348483085632324
0.6914328173288671,13.356250047683716
0.6914319595968421,13.363808870315552
0.6914311270211223,13.371601819992065
0.6914302695320894,13.379144668579102
0.69142943719443,13.386882543563843
0.6914285799483028,13.39432144165039
0.6914277478486192,13.401998519897461
0.6914268908453118,13.409404277801514
0.6914260589835199,13.41690969467163
0.6914252022229463,13.424310684204102
0.6914243705989616,13.432068824768066
0.6914235140810358,13.439659357070923
0.691422682694774,13.447385787963867
0.6914218264194097,13.454893112182617
0.6914209952707867,13.462734699249268
0.6914201392378984,13.470472812652588
0.6914193083268297,13.478235483169556
0.6914184525363317,13.485806941986084
0.6914176218627329,13.493463516235352
0.6914167663145389,13.500953674316406
0.6914159358783261,13.508716344833374
0.6914150805723505,13.516348361968994
0.6914142503734394,13.524275302886963
0.691413395309596,13.532028436660767
0.6914125653479025,13.539901971817017
0.691411710526106,13.547348976135254
0.6914108808015459,13.554888010025024
0.6914100262217101,13.562303304672241
0.6914091967341995,13.569926738739014
0.6914083423962388,13.577364444732666
0.6914075131456932,13.584954977035522
0.6914066590495224,13.592514038085938
0.6914058300358578,13.600307703018188
0.6914049761813905,13.607869625091553
0.6914041474045232,13.615764379501343
0.6914032937916742,13.623580932617188
0.6914024652515198,13.631615400314331
0.6914016118802035,13.639214277267456
0.6914007835766783,13.647002935409546
0.6913999304468089,13.654503107070923
0.6913991023798287,13.662141561508179
0.6913982494913206,13.669530391693115
0.6913974216608018,13.677206754684448
0.6913965690135695,13.684643983840942
0.6913957414194282,13.692434787750244
0.691394889013386,13.699963331222534
0.6913940616555379,13.7076735496521
0.6913932094906008,13.715229034423828
0.6913923823689622,13.722912788391113
0.6913915304450444,13.7303307056427
0.6913907035595317,13.737998485565186
0.6913898518765479,13.745538473129272
0.6913890252270771,13.753365278244019
0.6913881737849418,13.761175394058228
0.691387347371429,13.76907229423523
0.6913864961700571,13.77666449546814
0.6913856699924189,13.784631490707397
0.6913848190317243,13.792359113693237
0.6913839930898771,13.80028223991394
0.6913831423697748,13.807950019836426
0.6913823166636347,13.815781354904175
0.6913814661840397,13.823386907577515
0.6913806407135227,13.831223011016846
0.6913797904743496,13.838836193084717
0.6913789652393725,13.846578598022461
0.6913781152405359,13.854063034057617
0.6913772902410151,13.86171817779541
0.6913764404824299,13.869171619415283
0.6913756157182812,13.876847505569458
0.6913747661998622,13.884521245956421
0.6913739416710029,13.892326831817627
0.691373092392665,13.899801969528198
0.6913722680990109,13.907520532608032
0.6913714190606688,13.915240287780762
0.6913705950021366,13.923041343688965
0.6913697462037053,13.930521488189697
0.6913689223802115,13.93834900856018
0.6913680738216058,13.945947647094727
0.6913672502330673,13.953627586364746
0.6913664019142023,13.961027145385742
0.6913655785605352,13.968618631362915
0.6913647304813255,13.976155281066895
0.6913639073624468,13.983885049819946
0.691363059522808,13.991439580917358
0.6913622366386338,13.999061822891235
0.6913613890384803,14.00645112991333
0.6913605663889276,14.013963460922241
0.691359719028175,14.021281719207764
0.6913588966131605,14.028770208358765
0.6913580494917234,14.036041975021362
0.6913572273111636,14.043470859527588
0.6913563804289574,14.050742387771606
0.6913555584827693,14.058228254318237
0.6913547118397088,14.065595388412476
0.691353890127809,14.073096990585327
0.6913530437238097,14.08049488067627
0.6913522222461151,14.088093757629395
0.6913513760810921,14.095545053482056
0.6913505548375195,14.103191137313843
0.6913497089113877,14.110485076904297
0.6913488879018539,14.11806344985962
0.6913480422145288,14.125412702560425
0.6913472214389506,14.133069515228271
0.6913463759903475,14.140573501586914
0.6913455554486416,14.148438215255737
0.6913447102386758,14.15600323677063
0.6913438899307592,14.163581609725952
0.6913430449593461,14.170878171920776
0.6913422248851361,14.178391695022583
0.6913413801521908,14.185685157775879
0.6913405603116041,14.19324278831482
0.6913397158170419,14.200576782226562
0.6913388962099956,14.20819616317749
0.6913380519537319,14.215757846832275
0.6913372325801429,14.223379850387573
0.6913363885620936,14.230698347091675
0.691335569421879,14.238145351409912
0.691334725641959,14.245423078536987
0.6913339067350356,14.252869606018066
0.6913330631931609,14.26015567779541
0.6913322445194464,14.26761794090271
0.6913314012155318,14.274895191192627
0.6913305827749429,14.282305479049683
0.6913297397089044,14.289584398269653
0.6913289215013583,14.29708456993103
0.6913280786731115,14.30447268486023
0.6913272606985253,14.311999082565308
0.6913264181079859,14.31928300857544
0.6913256003662769,14.32676386833191
0.69132475801336,14.334094524383545
0.6913239405044457,14.341593503952026
0.6913230983890671,14.348877906799316
0.6913222811128643,14.35638976097107
0.69132143923494,14.363657712936401
0.6913206221913659,14.37114953994751
0.6913197805508117,14.378412961959839
0.691318963739784,14.386051416397095
0.6913181223365154,14.39361047744751
0.6913173057579511,14.401360273361206
0.6913164645918835,14.408880472183228
0.6913156482457005,14.416503429412842
0.6913148073167497,14.424000263214111
0.6913139912028652,14.431517124176025
0.6913131505109471,14.438882827758789
0.6913123346292784,14.446359872817993
0.691311494174309,14.453723669052124
0.6913106785247736,14.461488246917725
0.6913098383066687,14.469171047210693
0.691309022889184,14.476867437362671
0.6913081829078593,14.484152555465698
0.6913073677223429,14.491592407226562
0.6913065279777147,14.498914957046509
0.6913057130240837,14.506460428237915
0.6913048735160678,14.513792514801025
0.6913040587942402,14.521308660507202
0.6913032195227522,14.528648138046265
0.6913024050326455,14.536287069320679
0.691301565997602,14.543788433074951
0.6913007517391334,14.55152177810669
0.6912999129404499,14.559114456176758
0.6912990989135377,14.56691598892212
0.6912982603511304,14.574373960494995
0.6912974465556917,14.581984758377075
0.6912966082294768,14.58938455581665
0.6912957946654298,14.597064971923828
0.6912949565753228,14.604396104812622
0.6912941432425849,14.611838817596436
0.6912933053885025,14.619162321090698
0.6912924922869915,14.626656770706177
0.6912916546688501,14.63399887084961
0.6912908417984834,14.641491413116455
0.6912900044161986,14.648868322372437
0.6912891917768945,14.656463623046875
0.6912883546303826,14.6638662815094
0.6912875422220586,14.671374797821045
0.6912867053112361,14.678714513778687
0.6912858931338104,14.686401128768921
0.6912850564585932,14.693816900253296
0.6912842445119831,14.70140290260315
0.691283408072288,14.708803415298462
0.6912825963564116,14.716330766677856
0.6912817601521545,14.723627805709839
0.69128094866693,14.731095790863037
0.6912801126980271,14.738440036773682
0.6912793014433726,14.746044158935547
0.6912784657097405,14.753330945968628
0.6912776546855733,14.760882377624512
0.6912768191871284,14.768291234970093
0.6912760083933669,14.775837182998657
0.6912751731300257,14.783146858215332
0.6912743625665879,14.79065728187561
0.6912735275382664,14.79802393913269
0.6912727172050702,14.805539846420288
0.6912718824116855,14.812849044799805
0.6912710723086491,14.820296049118042
0.6912702377501173,14.827554941177368
0.6912694278771588,14.835171937942505
0.6912685935533968,14.842462062835693
0.6912677839104341,14.84995722770691
0.6912669498213578,14.857290506362915
0.6912661404083097,14.864790439605713
0.691265306553836,14.872137784957886
0.6912644973706202,14.879628658294678
0.6912636637506658,14.886963605880737
0.6912628547972005,14.894500970840454
0.6912620214116822,14.901850938796997
0.6912612126878857,14.909365892410278
0.6912603795367196,14.916685342788696
0.6912595710425101,14.92422342300415
0.6912587381256134,14.931608438491821
0.6912579298609092,14.93939995765686
0.6912570971781988,14.947104454040527
0.6912562891429181,14.954735279083252
0.6912554566943102,14.962453126907349
0.6912546488883715,14.970210790634155
0.6912538166737833,14.978017568588257
0.6912530090971049,14.985735654830933
0.6912521771164526,14.993108034133911
0.6912513697689532,15.000580310821533
0.6912505380221542,15.007869005203247
0.6912497309037517,15.015339136123657
0.6912488993907225,15.022629499435425
0.6912480925013357,15.030152320861816
0.6912472612219932,15.037621974945068
0.6912464545615407,15.045212984085083
0.691245623515802,15.052547216415405
0.691244817084202,15.060040712356567
0.6912439862719839,15.06745958328247
0.6912431800691549,15.074982404708862
0.6912423494903744,15.082304000854492
0.6912415435162351,15.089786291122437
0.6912407131708092,15.097112894058228
0.6912399074252783,15.104760885238647
0.6912390773131236,15.112114906311035
0.6912382717961195,15.119790077209473
0.6912374419171537,15.127128601074219
0.6912366366285952,15.134632349014282
0.6912358069827351,15.141916275024414
0.6912350019225405,15.14939570426941
0.691234172509703,15.156761169433594
0.6912333676777913,15.164223670959473
0.6912325384978939,15.171505212783813
0.6912317338941838,15.17898964881897
0.6912309049471432,15.186317205429077
0.6912301005715532,15.193796873092651
0.6912292718572869,15.20110034942627
0.6912284677097361,15.20862889289856
0.6912276392281612,15.216092109680176
0.6912268353085682,15.223793029785156
0.6912260070596017,15.231172561645508
0.6912252033678855,15.239055395126343
0.691224375351445,15.246801853179932
0.691223571887524,15.254383563995361
0.6912227441035266,15.26189112663269
0.6912219408673203,15.269493818283081
0.6912211133156833,15.276799440383911
0.6912203103071098,15.284266471862793
0.6912194829877509,15.291500806808472
0.6912186802067297,15.298947811126709
0.6912178531195657,15.30624508857727
0.6912170505660156,15.313706874847412
0.6912162237109641,15.320969820022583
0.6912154213848042,15.328436374664307
0.6912145947617829,15.335664987564087
0.6912137926629319,15.343115329742432
0.6912129662718579,15.350372076034546
0.6912121644002351,15.357833862304688
0.6912113382410258,15.365118980407715
0.6912105365965503,15.372581720352173
0.6912097106691233,15.379874467849731
0.6912089092517137,15.38750696182251
0.6912080835559868,15.39484977722168
0.6912072823655628,15.402328729629517
0.6912064569014532,15.409668922424316
0.6912056559379336,15.417181968688965
0.691204830705359,15.424657106399536
0.6912040299686631,15.43229603767395
0.6912032049675411,15.439594745635986
0.6912024044575881,15.44712209701538
0.6912015796878364,15.45445966720581
0.6912007794045453,15.462006092071533
0.6911999548660814,15.469343423843384
0.6911991548093716,15.476865530014038
0.691198330502113,15.484171628952026
0.6911975306719039,15.491615772247314
0.6911967065957687,15.498962163925171
0.6911959069919792,15.506455898284912
0.6911950831468852,15.51378345489502
0.691194283769435,15.521413803100586
0.6911934601552995,15.528862237930298
0.6911926610041079,15.536355257034302
0.6911918376208489,15.543617725372314
0.6911910386958351,15.55115795135498
0.6911902155433708,15.558534622192383
0.691189416844454,15.566101312637329
0.6911885939227018,15.573460340499878
0.6911877954498018,15.580998420715332
0.6911869727586798,15.588254928588867
0.691186174511716,15.595746994018555
0.6911853520511416,15.603025913238525
0.6911845540300338,15.61051607131958
0.6911837317999253,15.617794752120972
0.6911829340045924,15.625271320343018
0.6911821120048679,15.632605075836182
0.6911813144352297,15.64011836051941
0.6911804926658071,15.647430896759033
0.6911796953217828,15.6548752784729
0.69117887378258,15.662197589874268
0.6911780766640896,15.669668197631836
0.6911772553550247,15.67699909210205
0.6911764584619878,15.684452056884766
0.6911756373829788,15.691675662994385
0.6911748407153149,15.69913125038147
0.6911740198662799,15.706453084945679
0.6911732234239086,15.713933229446411
0.6911724028047659,15.721237659454346
0.691171606587607,15.728678464889526
0.6911707861982743,15.736011743545532
0.6911699902062476,15.74350094795227
0.6911691700466435,15.750818252563477
0.6911683742796685,15.758296966552734
0.691167554349711,15.765590906143188
0.6911667588077077,15.773071050643921
0.6911659391073152,15.780416011810303
0.6911651437902033,15.787878513336182
0.6911643243192936,15.795148372650146
0.691163529226993,15.802668571472168
0.6911627099854848,15.809977293014526
0.6911619151179151,15.817423105239868
0.6911610961057265,15.824715375900269
0.6911603014628078,15.832170724868774
0.6911594826798572,15.839409589767456
0.6911586882615095,15.846921920776367
0.6911578697077152,15.854245662689209
0.6911570755138581,15.861705541610718
0.6911562571891386,15.8689706325531
0.6911554632196923,15.876441478729248
0.6911546451239661,15.88366413116455
0.6911538513788502,15.891108274459839
0.6911530335120358,15.89843201637268
0.6911522399911707,15.905953884124756
0.6911514223531859,15.913352966308594
0.6911506290564916,15.920943021774292
0.6911498116472556,15.928265810012817
0.6911490185746522,15.935683727264404
0.691148201394083,15.942956447601318
0.6911474085454905,15.950429201126099
0.691146591593507,15.957736253738403
0.6911457989688453,15.965177059173584
0.691144982245366,15.97250247001648
0.6911441898445554,15.98020076751709
0.6911433733494992,15.987623691558838
0.6911425811724596,15.99521517753601
0.6911417649057444,16.002546072006226
0.6911409729523968,16.01008892059326
0.6911401569139415,16.01737666130066
0.6911393651842054,16.024885654449463
0.6911385493739292,16.032158613204956
0.6911377578677249,16.0395987033844
0.691136942285546,16.04686141014099
0.6911361510027939,16.0543532371521
0.6911353356486312,16.06167721748352
0.6911345445892516,16.06925678253174
0.6911337294630238,16.076589822769165
0.691132938626937,16.084046840667725
0.691132123728563,16.09130835533142
0.6911313331156892,16.098721504211426
0.6911305184450878,16.106033325195312
0.6911297280553477,16.11351442337036
0.6911289136124373,16.120774507522583
0.6911281234457513,16.128251314163208
0.6911273092304513,16.135565519332886
0.6911265192867396,16.143116235733032
0.6911257052989687,16.150472164154053
0.6911249155781516,16.157923221588135
0.6911241018178287,16.165190935134888
0.6911233123198272,16.17262029647827
0.6911224987868714,16.179935693740845
0.6911217095116052,16.187360286712646
0.6911208962059353,16.194621086120605
0.6911201071533258,16.20211362838745
0.6911192940748607,16.209376335144043
0.6911185052448282,16.216877222061157
0.6911176923934872,16.224122285842896
0.691116903785952,16.23153519630432
0.6911160911616542,16.23883867263794
0.6911153027765371,16.246265172958374
0.6911144903792011,16.253578424453735
0.6911137022164229,16.26105284690857
0.6911128900459682,16.268364667892456
0.6911121021054493,16.275879383087158
0.6911112901617952,16.28312587738037
0.6911105024434562,16.290750741958618
0.6911096907265215,16.29815936088562
0.6911089032302833,16.305663347244263
0.6911080917399874,16.312899827957153
0.691107304465771,16.32042360305786
0.6911064932020329,16.327739000320435
0.6911057061497585,16.335185050964355
0.6911048951124976,16.34251379966736
0.6911041082820866,16.350010871887207
0.6911032974712221,16.35730767250061
0.691102510862595,16.364778757095337
0.6911017002780464,16.37212634086609
0.6911009138911239,16.379553079605103
0.6911001035328104,16.386798858642578
0.6910993173675137,16.394314527511597
0.6910985072353543,16.401758909225464
0.6910977212916044,16.40920639038086
0.6910969113855189,16.41655158996582
0.6910961256632363,16.424089431762695
0.691095315983144,16.431454181671143
0.6910945304822499,16.439088106155396
0.6910937210280703,16.446439027786255
0.6910929357484855,16.45392394065857
0.6910921265201381,16.46133518218994
0.6910913414617839,16.469210386276245
0.691090532459188,16.476818323135376
0.6910897476219848,16.484585285186768
0.6910889388450601,16.491933584213257
0.6910881542289299,16.499460220336914
0.6910873456775958,16.50680947303772
0.6910865612824588,16.514352798461914
0.6910857529566349,16.521662950515747
0.691084968782413,16.52916121482849
0.6910841606820187,16.536457538604736
0.6910833767286326,16.543906211853027
0.6910825688535879,16.551189661026
0.6910817851209585,16.558666944503784
0.6910809774711829,16.565974712371826
0.691080193959232,16.57353663444519
0.691079386534645,16.5809006690979
0.6910786032432937,16.58858561515808
0.6910777960438151,16.596117734909058
0.6910770129729844,16.60380506515503
0.6910762059985339,16.611138105392456
0.6910754231481452,16.618702173233032
0.6910746163986428,16.626262664794922
0.6910738337686172,16.633965015411377
0.6910730272439823,16.6413152217865
0.6910722448342413,16.648852109909058
0.691071438534394,16.65617799758911
0.6910706563448591,16.66362237930298
0.6910698502697189,16.67091393470764
0.6910690683003113,16.678459405899048
0.6910682624497986,16.685806035995483
0.6910674807004396,16.693339109420776
0.6910666750744737,16.700660228729248
0.6910658935450851,16.708178281784058
0.6910650881435864,16.71551537513733
0.691064306834089,16.723098278045654
0.6910635016569775,16.730412483215332
0.6910627205672931,16.737952709197998
0.6910619156144883,16.745331525802612
0.6910611347445389,16.752915382385254
0.6910603300159608,16.760294675827026
0.6910595493656673,16.767958879470825
0.6910587448612364,16.77557349205017
0.6910579644305206,16.783177614212036
0.6910571601501565,16.790547847747803
0.6910563799389402,16.798070907592773
0.691055575882563,16.805413722991943
0.6910547958907676,16.812865257263184
0.6910539920582974,16.820119619369507
0.6910532122858446,16.82756543159485
0.691052408677202,16.83486771583557
0.6910516291240132,16.842371225357056
0.691050825739118,16.849696397781372
0.6910500464051149,16.857192277908325
0.6910492432438876,16.86451530456543
0.6910484641289922,16.872079133987427
0.6910476611913525,16.879377841949463
0.6910468822954865,16.88684606552124
0.691046079581355,16.894134283065796
0.6910453009044399,16.901596307754517
0.6910444984137368,16.908950805664062
0.6910437199556949,16.91650080680847
0.6910429176883401,16.924026012420654
0.6910421394490931,16.932002782821655
0.6910413374050073,16.939496278762817
0.6910405593844767,16.9473774433136
0.6910397575635804,16.954893827438354
0.6910389797616886,16.962900161743164
0.6910381781639016,16.970787048339844
0.69103740058057,16.978643655776978
0.6910365992058132,16.9859676361084
0.6910358218409638,16.993491172790527
0.6910350206891575,17.000943899154663
0.6910342435427125,17.008646249771118
0.6910334426137772,17.016151428222656
0.6910326656856586,17.023752212524414
0.6910318649795145,17.03117537498474
0.691031088269644,17.038763284683228
0.6910302877862119,17.0461745262146
0.6910295112945117,17.053823232650757
0.6910287110337122,17.06130361557007
0.6910279347601045,17.06917142868042
0.6910271347218578,17.076748371124268
0.6910263586662644,17.084516763687134
0.6910255588504917,17.091831922531128
0.6910247830128347,17.099282026290894
0.691023983419456,17.106571197509766
0.691023207799658,17.114032745361328
0.6910224084285941,17.121325969696045
0.6910216330265767,17.1287899017334
0.6910208338777484,17.136077165603638
0.6910200586934342,17.14357614517212
0.6910192597667622,17.15100860595703
0.6910184848000731,17.158696174621582
0.6910176860954781,17.166342973709106
0.6910169113463368,17.174246311187744
0.6910161128637392,17.181950330734253
0.6910153383320676,17.18983817100525
0.6910145400713886,17.19733953475952
0.6910137657571092,17.205004692077637
0.6910129677182693,17.212395668029785
0.6910121936213044,17.22002363204956
0.6910113958042247,17.227383613586426
0.6910106219244964,17.234957695007324
0.6910098243290975,17.242377996444702
0.6910090506665284,17.250051021575928
0.6910082532927315,17.257413387298584
0.6910074798472442,17.26494312286377
0.69100668269497,17.272261381149292
0.6910059094664864,17.279754638671875
0.6910051125356557,17.28711724281311
0.6910043395240988,17.294705867767334
0.6910035428146327,17.302083730697632
0.6910027700199248,17.309648036956787
0.6910019735317444,17.317062377929688
0.6910012009538078,17.32462191581726
0.6910004046868339,17.33209204673767
0.6909996323255911,17.339749813079834
0.6909988362797453,17.347182989120483
0.6909980641351193,17.354947328567505
0.6909972683103218,17.362632989883423
0.6909964963822349,17.370503187179565
0.6909957007784073,17.378384828567505
0.6909949290667821,17.386308431625366
0.6909941336838454,17.393670320510864
0.6909933621886046,17.40136432647705
0.6909925670264804,17.40907573699951
0.6909917957475465,17.41691255569458
0.6909910008061554,17.42479419708252
0.6909902297434514,17.432693004608154
0.6909894350227146,17.44018578529358
0.6909886641761631,17.448140382766724
0.6909878696760021,17.455851078033447
0.6909870990455256,17.46380090713501
0.6909863047658619,17.471526861190796
0.6909855343513832,17.479458570480347
0.6909847402921376,17.48694920539856
0.6909839700935798,17.49456548690796
0.6909831762546739,17.501945734024048
0.6909824062719598,17.509602546691895
0.6909816126533145,17.517096757888794
0.690980842886367,17.524774074554443
0.690980049487904,17.532130479812622
0.6909792799366458,17.539608478546143
0.6909784867582865,17.546958923339844
0.6909777174226405,17.554452419281006
0.6909769244643061,17.561744213104248
0.6909761553441955,17.56927180290222
0.6909753626058076,17.576747179031372
0.690974593701155,17.584444046020508
0.6909738011826352,17.59187889099121
0.6909730324933637,17.59956383705139
0.6909722401946335,17.607054710388184
0.690971471720666,17.614800453186035
0.6909706796416466,17.622442722320557
0.6909699113829065,17.630107641220093
0.6909691195235197,17.637579202651978
0.6909683514799296,17.645209074020386
0.6909675598400972,17.652632474899292
0.69096679201158,17.660304069519043
0.6909660005912234,17.667683362960815
0.6909652329777031,17.67529845237732
0.6909644417767434,17.682727336883545
0.6909636743781428,17.69040536880493
0.6909628833965024,17.697948694229126
0.6909621162127443,17.70574975013733
0.6909613254503445,17.713387966156006
0.6909605584813523,17.721201181411743
0.6909597679381149,17.728817462921143
0.6909590011838119,17.73666787147522
0.6909582108596587,17.74416160583496
0.6909574443199682,17.751616954803467
0.6909566542148209,17.7589054107666
0.6909558878896659,17.7663996219635
0.6909550980034465,17.773731470108032
0.6909543318927501,17.78135061264038
0.6909535422253805,17.78871512413025
0.6909527763290664,17.796308040618896
0.690951986880468,17.803701400756836
0.69095122119846,17.811261892318726
0.6909504319685543,17.818570137023926
0.6909496665007754,17.826098442077637
0.6909488774894852,17.833417892456055
0.6909481122358584,17.840898752212524
0.6909473234431054,17.848193883895874
0.6909465584035543,17.855738878250122
0.6909457698292603,17.86300015449524
0.6909450050037086,17.870473384857178
0.6909442166477955,17.87782859802246
0.6909434520361667,17.885521411895752
0.6909426638985566,17.893004894256592
0.690941899500774,17.90057110786438
0.690941111581389,17.907923460006714
0.6909403473973761,17.915454864501953
0.6909395596961383,17.922778844833374
0.6909387957258187,17.930346250534058
0.69093800824265,17.9377543926239
0.6909372444859475,17.94549059867859
0.6909364572207701,17.952937364578247
0.6909356936776084,17.960565090179443
0.6909349066303444,17.967989921569824
0.6909341433006466,17.975772380828857
0.6909333564712181,17.98324751853943
0.6909325933549083,17.990894317626953
0.6909318067432377,17.998217582702637
0.6909310438402396,18.005849838256836
0.690930257446249,18.013195276260376
0.6909294947564861,18.02069854736328
0.6909287085800977,18.028074264526367
0.6909279461034938,18.035592794418335
0.69092716014463,18.042956829071045
0.6909263978811088,18.05058217048645
0.6909256121396918,18.05793595314026
0.6909248500891771,18.06563401222229
0.6909240645651293,18.07308316230774
0.6909233027275453,18.080934762954712
0.6909225174207889,18.08858060836792
0.6909217557960592,18.096370697021484
0.6909209707065166,18.10382580757141
0.6909202092945648,18.111443042755127
0.6909194244221589,18.11888575553894
0.6909186632229091,18.126423120498657
0.6909178785675618,18.1338312625885
0.690917117580938,18.141427278518677
0.6909163331425718,18.148785829544067
0.690915572368498,18.15631937980652
0.6909147881470357,18.163628578186035
0.6909140275854355,18.171138525009155
0.6909132435807992,18.178582668304443
0.6909124832315969,18.18636441230774
0.6909116994437096,18.19391894340515
0.6909109393068293,18.201741218566895
0.6909101557356132,18.20915913581848
0.690909395810979,18.21664786338806
0.6909086124563568,18.223947763442993
0.6909078527438924,18.231431484222412
0.6909070696057866,18.238853216171265
0.6909063101054168,18.246453046798706
0.6909055271837501,18.253772258758545
0.6909047678953985,18.261383771896362
0.6909039851900936,18.268859148025513
0.6909032261136845,18.276528120040894
0.690902443624664,18.284003019332886
0.6909016847601215,18.291799545288086
0.6909009024873085,18.299438953399658
0.690900143834557,18.307167053222656
0.6908993617778738,18.314530849456787
0.6908986033368373,18.322078943252563
0.690897821496207,18.329437017440796
0.6908970632668099,18.336987733840942
0.6908962816421553,18.344330310821533
0.6908955236243217,18.351848363876343
0.6908947422155657,18.359144926071167
0.6908939844092201,18.366642951965332
0.6908932032162851,18.3739755153656
0.6908924456213522,18.38155484199524
0.6908916646441613,18.38886260986328
0.690890907260565,18.396403789520264
0.6908901264990412,18.403809309005737
0.6908893693267061,18.411322355270386
0.6908885887807722,18.4186532497406
0.6908878318196225,18.42618155479431
0.6908870514892019,18.43349051475525
0.6908862947391622,18.441059827804565
0.6908855146241775,18.448401927947998
0.690884758085172,18.455968856811523
0.6908839781855465,18.463308811187744
0.6908832218575002,18.470863103866577
0.6908824421731565,18.47824454307556
0.6908816860559936,18.485916137695312
0.6908809065868552,18.493408679962158
0.6908801506805005,18.501110076904297
0.6908793714264903,18.508686065673828
0.690878615730868,18.51629114151001
0.6908778366919089,18.52359414100647
0.6908770812069441,18.531105041503906
0.6908763023829597,18.53848123550415
0.6908755471085766,18.54604721069336
0.6908747684994898,18.553348541259766
0.6908740134356134,18.560808658599854
0.6908732350413475,18.568098306655884
0.690872480187902,18.57565712928772
0.6908717020083806,18.58309555053711
0.690870947365291,18.590617179870605
0.6908701694004364,18.597941160202026
0.690869414967628,18.605427980422974
0.6908686372173641,18.612772703170776
0.6908678829947608,18.620355129241943
0.6908671054590112,18.62768292427063
0.6908663514465381,18.635226249694824
0.6908655741252255,18.64251971244812
0.6908648203228075,18.649988412857056
0.6908640432158559,18.65728259086609
0.6908632896234175,18.664758443832397
0.6908625127307498,18.672009229660034
0.6908617593482164,18.679502725601196
0.6908609826697563,18.68677520751953
0.6908602294970525,18.69425916671753
0.6908594530327232,18.70157289505005
0.6908587000697739,18.709079265594482
0.6908579238194991,18.716437339782715
0.6908571710662293,18.724305152893066
0.6908563950299323,18.73178219795227
0.6908556424862673,18.73944115638733
0.6908548666638715,18.747169494628906
0.6908541143297358,18.75494408607483
0.6908533387211651,18.762341737747192
0.690852586596484,18.769874572753906
0.690851811201662,18.777235984802246
0.6908510592863603,18.785133838653564
0.6908502841052104,18.79286217689514
0.6908495323992132,18.800577402114868
0.6908487574316592,18.808290243148804
0.6908480059348917,18.81615114212036
0.6908472311808571,18.82354474067688
0.6908464798932447,18.831040143966675
0.6908457053526531,18.838401079177856
0.6908449542741206,18.84598994255066
0.6908441799468958,18.853359699249268
0.6908434290773686,18.8608558177948
0.6908426549634346,18.868217945098877
0.6908419043028377,18.875746965408325
0.6908411304021179,18.88304114341736
0.6908403799503766,18.890515327453613
0.6908396062627951,18.897809267044067
0.6908388560198346,18.905247688293457
0.6908380825453151,18.912525415420532
0.6908373325110606,18.9200496673584
0.6908365592495269,18.927286386489868
0.690835809423904,18.93475651741028
0.69083503637528,18.942002296447754
0.690834286758214,18.949468851089478
0.6908335139224234,18.956714153289795
0.6908327645138397,18.964197874069214
0.6908319918908067,18.97144889831543
0.6908312426906306,18.978993892669678
0.6908304702802789,18.986318588256836
0.6908297212884357,18.99380874633789
0.6908289490906894,19.001051902770996
0.6908282003071046,19.008559942245483
0.6908274283218877,19.015860557556152
0.6908266797464869,19.02327013015747
0.6908259079737236,19.03056788444519
0.6908251596064322,19.038068294525146
0.6908243880460464,19.04533863067627
0.6908236398867899,19.052764415740967
0.6908228685387054,19.060079097747803
0.6908221205874093,19.067615747451782
0.6908213494515506,19.07492232322693
0.6908206017081405,19.082379579544067
0.6908198307844318,19.08973479270935
0.6908190832488333,19.097322463989258
0.6908183125371986,19.1048800945282
0.6908175652093375,19.112432956695557
0.6908167947097008,19.120012760162354
0.6908160475895027,19.127602338790894
0.6908152773017885,19.13522171974182
0.6908145303891785,19.142990112304688
0.6908137603133111,19.150425672531128
0.6908130136082157,19.157947778701782
0.6908122437441191,19.165469884872437
0.6908114972464634,19.17318892478943
0.690810727594062,19.18098545074463
0.6908099813037725,19.188730001449585
0.6908092118629905,19.19606924057007
0.6908084657799921,19.203630924224854
0.6908076965507542,19.211031913757324
0.6908069506749732,19.21858787536621
0.6908061816572035,19.22595763206482
0.6908054359885659,19.233397960662842
0.6908046671821887,19.240697145462036
0.6908039217206201,19.248117446899414
0.6908031531255601,19.255398750305176
0.6908024078709862,19.262808561325073
0.6908016394871677,19.269877433776855
0.6908008944395149,19.27752184867859
0.6908001262668623,19.284879684448242
0.6907993814260561,19.292404890060425
0.6907986134644942,19.301061153411865
0.6907978688304606,19.308645009994507
0.6907971010799137,19.315967798233032
0.6907963566525789,19.323537588119507
0.6907955891129717,19.330706119537354
0.6907948448922614,19.338205575942993
0.6907940775635185,19.345481395721436
0.690793333549359,19.35296320915222
0.6907925664314046,19.360227346420288
0.6907918226237223,19.36775517463684
0.6907910557164813,19.37507128715515
0.6907903121152019,19.38251829147339
0.6907895454185989,19.389878749847412
0.6907888020236483,19.397397756576538
0.6907880355376084,19.404743909835815
0.6907872923489129,19.412222146987915
0.6907865260733604,19.419461965560913
0.6907857830908465,19.427046298980713
0.6907850170257063,19.43443512916565
0.6907842742492998,19.442031621932983
0.6907835083944965,19.449461698532104
0.6907827658241238,19.45716428756714
0.6907820001795825,19.46454668045044
0.6907812578151697,19.47215175628662
0.6907804923808147,19.479581832885742
0.6907797502222884,19.48704719543457
0.6907789849980454,19.494311571121216
0.6907782430453313,19.501802682876587
0.6907774780311245,19.509163856506348
0.6907767362841495,19.51667284965515
0.6907759714799039,19.524130821228027
0.6907752299385943,19.53182864189148
0.6907744653442348,19.53921413421631
0.6907737240085168,19.54673933982849
0.6907729596239687,19.5541729927063
0.6907722184937685,19.561901569366455
0.6907714543189565,19.569308042526245
0.690770713394201,19.576783418655396
0.69076994942905,19.584107875823975
0.6907692087096656,19.591569662094116
0.6907684449541005,19.598961114883423
0.6907677044400135,19.606605768203735
0.6907669408939597,19.61419367790222
0.6907662005850965,19.62195873260498
0.6907654372484793,19.62957000732422
0.6907646971447666,19.637433290481567
0.6907639340175109,19.645015239715576
0.6907631941188748,19.652825117111206
0.6907624312009056,19.660388708114624
0.6907616915072733,19.668193101882935
0.690760928798516,19.675735235214233
0.6907601893098139,19.68343162536621
0.6907594268101935,19.69090700149536
0.6907586875263482,19.69861888885498
0.6907579252357899,19.706249952316284
0.6907571861567279,19.71412229537964
0.6907564240751572,19.72172999382019
0.6907556852008054,19.729506969451904
0.6907549233281475,19.737128257751465
0.6907541846584326,19.7451593875885
0.6907534229946127,19.752891778945923
0.6907526845294615,19.760772466659546
0.6907519230744048,19.768389225006104
0.6907511848137439,19.776059865951538
0.6907504235673757,19.7834210395813
0.6907496855111322,19.79101037979126
0.690748924473378,19.79841184616089
0.6907481866214783,19.80620050430298
0.6907474257922638,19.813740730285645
0.6907466881446349,19.821420669555664
0.6907459275238854,19.82894277572632
0.6907451900804541,19.836830377578735
0.6907444296680948,19.844457626342773
0.6907436924287882,19.852214097976685
0.6907429322247447,19.859647750854492
0.6907421951894898,19.867294788360596
0.6907414351936874,19.874953031539917
0.6907406983624107,19.88270592689514
0.6907399385747754,19.890373706817627
0.6907392019474046,19.898459911346436
0.6907384423678615,19.9062237739563
0.6907377059443229,19.91413927078247
0.6907369465727979,19.921754837036133
0.6907362103530187,19.92961859703064
0.6907354511894372,19.937445640563965
0.6907347151733446,19.945414781570435
0.6907339562176328,19.952946424484253
0.6907332204051536,19.960630416870117
0.6907324616572367,19.968230485916138
0.6907317260482981,19.976085424423218
0.6907309675081017,19.983627319335938
0.6907302321026311,19.99141573905945
0.6907294737700811,19.999065399169922
0.6907287385680053,20.00699234008789
0.6907279804430273,20.014689445495605
0.6907272454442738,20.02256155014038
0.6907264875267938,20.03039860725403
0.6907257527312896,20.038289546966553
0.6907249950212331,20.045965433120728
0.6907242604289056,20.05390501022339
0.6907235029261988,20.06156301498413
0.690722768536975,20.069446563720703
0.6907220112415432,20.07693099975586
0.6907212770553506,20.08468270301819
0.6907205199671205,20.092161655426025
0.6907197859838862,20.099875450134277
0.6907190291027832,20.107429027557373
0.6907182953224345,20.11511516571045
0.6907175386483845,20.122649669647217
0.690716805070849,20.13038969039917
0.690716048603778,20.137823343276978
0.690715315228983,20.14549469947815
0.6907145589688168,20.15294599533081
0.6907138257966898,20.160656452178955
0.6907130697433549,20.168053150177002
0.6907123367738233,20.17557454109192
0.6907115809272453,20.183103799819946
0.6907108481602364,20.190820455551147
0.6907100925203418,20.19822597503662
0.6907093599557829,20.20580744743347
0.6907086045224972,20.213215351104736
0.6907078721603164,20.220862865447998
0.6907071169335662,20.228452444076538
0.6907063847736906,20.236363887786865
0.6907056297534018,20.24406147003174
0.6907048977957594,20.252004861831665
0.690704142981858,20.2596652507782
0.690703411226376,20.267616748809814
0.6907026566187886,20.275305032730103
0.6907019250653946,20.28309202194214
0.6907011706640473,20.290607213974
0.690700439312669,20.298211574554443
0.690699685117488,20.305550813674927
0.6906989539680533,20.313000202178955
0.6906981999789646,20.320289134979248
0.6906974690314012,20.32790470123291
0.6906967152483314,20.33531880378723
0.6906959845025669,20.342939615249634
0.6906952309254423,20.35024094581604
0.6906945003814039,20.35772204399109
0.6906937470101513,20.365084171295166
0.6906930166677672,20.37265968322754
0.6906922635023122,20.380088806152344
0.6906915333615106,20.387648344039917
0.6906907804017798,20.39504861831665
0.6906900504624881,20.402588605880737
0.690689297708408,20.41013216972351
0.6906885679705541,20.418033123016357
0.6906878154220514,20.42553210258484
0.690687085885563,20.43316340446472
0.690686333542564,20.440495491027832
0.6906856042073694,20.448009729385376
0.6906848520698005,20.455355167388916
0.6906841229358273,20.462974071502686
0.6906833710036153,20.4704487323761
0.6906826420707916,20.478212594985962
0.6906818903438627,20.48577356338501
0.6906811616121167,20.493395805358887
0.6906804100903976,20.5007963180542
0.6906796815596569,20.508373498916626
0.6906789302430743,20.515685081481934
0.690678201913267,20.52323269844055
0.6906774508017475,20.530742168426514
0.6906767226728018,20.538492918014526
0.6906759717662723,20.546040296554565
0.690675243838116,20.55378007888794
0.6906744931365028,20.56132984161377
0.6906737654090644,20.569089889526367
0.6906730149122946,20.57659935951233
0.6906722873855019,20.584452629089355
0.6906715370935019,20.59218168258667
0.6906708097672836,20.600099086761475
0.6906700596799801,20.607735633850098
0.6906693325542637,20.615358591079712
0.6906685826715838,20.622732877731323
0.690667855746298,20.630229711532593
0.6906671060681685,20.63751459121704
0.6906663793432412,20.645162105560303
0.6906656298695888,20.652555465698242
0.6906649033449485,20.66006875038147
0.6906641540757001,20.66732692718506
0.690663427751275,20.674895763397217
0.6906626786863576,20.682255268096924
0.6906619525620756,20.689773559570312
0.690661203701416,20.69711661338806
0.6906604777772064,20.70463228225708
0.6906597291207316,20.711896419525146
0.690659003396522,20.71934700012207
0.690658254944159,20.726665496826172
0.6906575294198777,20.73422122001648
0.6906567811715538,20.741619348526
0.6906560558471296,20.749264240264893
0.6906553078027715,20.75668239593506
0.6906545826781325,20.764339685440063
0.6906538348376674,20.771854400634766
0.6906531099127424,20.779501914978027
0.6906523622760973,20.787009716033936
0.6906516375508146,20.794704914093018
0.6906508901179167,20.802272081375122
0.6906501655922047,20.80984354019165
0.6906494183629808,20.81721019744873
0.6906486940367685,20.824761152267456
0.6906479470111461,20.83210778236389
0.6906472228843618,20.839638233184814
0.6906464760622679,20.84697914123535
0.6906457521348401,20.854498386383057
0.690645005516202,20.86186981201172
0.6906442817880595,20.869452238082886
0.6906435353728043,20.876816749572754
0.6906428118438758,20.884350061416626
0.690642065631931,20.89167618751526
0.6906413423021448,20.89923882484436
0.6906405962934377,20.90658664703369
0.6906398731627227,20.914138555526733
0.6906391273571804,20.921422719955444
0.6906384044254654,20.92894983291626
0.6906376588230152,20.93623971939087
0.6906369360902292,20.94374179840088
0.6906361906907987,20.951029062271118
0.6906354681568699,20.95853281021118
0.6906347229603863,20.96586585044861
0.6906340006252436,20.97336506843567
0.6906332556316347,20.98073101043701
0.6906325334952074,20.988288640975952
0.6906317887044002,20.99561643600464
0.6906310667666168,21.003171682357788
0.6906303221785388,21.010632514953613
0.6906296004393281,21.01821208000183
0.6906288560539072,21.02554702758789
0.6906281345131983,21.03303074836731
0.6906273903303618,21.040326595306396
0.6906266689880832,21.047828197479248
0.6906259250077587,21.055106163024902
0.6906252038638399,21.06260323524475
0.6906244600859548,21.069992303848267
0.6906237391403244,21.077497482299805
0.6906229955648064,21.084819316864014
0.6906222748173937,21.092297077178955
0.6906215314441704,21.099616289138794
0.6906208108949042,21.107177734375
0.6906200677239035,21.114545345306396
0.6906193473727128,21.122027158737183
0.6906186044038622,21.12932515144348
0.6906178842506764,21.136818647384644
0.6906171414839037,21.144166231155396
0.6906164215286514,21.151694774627686
0.6906156789638842,21.159051179885864
0.690614959206495,21.166653871536255
0.6906142168436609,21.174017906188965
0.6906134972840638,21.181572437286377
0.6906127551230912,21.18889546394348
0.6906120357612152,21.196343421936035
0.6906112938020312,21.203590393066406
0.6906105746378061,21.21108651161194
0.6906098328803387,21.218426942825317
0.6906091139136931,21.225945711135864
0.6906083723578702,21.233238697052002
0.6906076535887337,21.240748405456543
0.6906069122344836,21.248048782348633
0.6906061936627851,21.255512475967407
0.6906054525100354,21.26288914680481
0.6906047341357046,21.270391941070557
0.690603993184383,21.277786016464233
0.6906032750073491,21.285387754440308
0.6906025342573839,21.292863845825195
0.6906018162775764,21.300539255142212
0.6906010757288957,21.30830407142639
0.6906003579462435,21.316033601760864
0.690599617598775,21.323444366455078
0.6905989000132081,21.330943822860718
0.69059815986688,21.338234186172485
0.6905974424783274,21.345675945281982
0.6905967025330678,21.353002309799194
0.6905959853414592,21.360459327697754
0.6905952455971961,21.367849826812744
0.6905945286024607,21.375323057174683
0.6905937890591225,21.382661819458008
0.6905930722611902,21.390104293823242
0.6905923329187046,21.39744544029236
0.6905916163175049,21.40499186515808
0.6905908771758004,21.41230821609497
0.6905901607712625,21.419806241989136
0.6905894218302673,21.427132606506348
0.690588705622321,21.434665203094482
0.6905879668819632,21.442004680633545
0.6905872508705384,21.44964623451233
0.690586512330746,21.45709729194641
0.6905857965157718,21.464797019958496
0.6905850581764738,21.472232341766357
0.6905843425578801,21.48019027709961
0.6905836044190041,21.488054990768433
0.6905828889967209,21.495970726013184
0.6905821510581955,21.503392934799194
0.6905814358321521,21.511000394821167
0.6905806980939058,21.518481492996216
0.6905799830640319,21.526055335998535
0.6905792455259931,21.53335475921631
0.6905785306922185,21.540902376174927
0.6905777933543156,21.54821515083313
0.6905770787165706,21.55581307411194
0.6905763415787314,21.563186168670654
0.6905756271369453,21.570720434188843
0.6905748901990989,21.578077793121338
0.6905741759532019,21.585562705993652
0.6905734392152766,21.592859506607056
0.6905727251651982,21.600590467453003
0.6905719886271227,21.60806441307068
0.6905712747727928,21.615591287612915
0.6905705384344953,21.622921466827393
0.6905698247758443,21.630433082580566
0.6905690886372536,21.63780641555786
0.6905683751742111,21.645380973815918
0.6905676392352557,21.652732610702515
0.6905669259677515,21.66041874885559
0.6905661902283602,21.66795253753662
0.6905654771563245,21.675580739974976
0.6905647416164259,21.682925939559937
0.6905640287397885,21.69039034843445
0.6905632933993111,21.69771385192871
0.6905625807180023,21.705331563949585
0.690561845576875,21.712677240371704
0.6905611330908248,21.720113277435303
0.6905603981489761,21.72738480567932
0.6905596858581147,21.734878063201904
0.6905589511154736,21.74218440055847
0.6905582390197307,21.74985122680664
0.6905575044762255,21.757346153259277
0.6905567925755319,21.764995574951172
0.6905560582310918,21.772478580474854
0.6905553465253774,21.780160665512085
0.6905546123799312,21.78757929801941
0.690553900869126,21.7952299118042
0.6905531669226024,21.80288791656494
0.6905524556066368,21.81081247329712
0.690551721858965,21.818459272384644
0.690551010737769,21.826021909713745
0.6905502771888774,21.833356142044067
0.6905495662623816,21.840925693511963
0.6905488329121996,21.848330974578857
0.6905481221803342,21.855948448181152
0.6905473890287901,21.86320972442627
0.6905466784914855,21.870707511901855
0.6905459455385088,21.87805938720703
0.6905452351956956,21.885587453842163
0.6905445024412151,21.892934322357178
0.6905437922928231,21.900508403778076
0.6905430597367681,21.908068895339966
0.6905423497827278,21.91590642929077
0.6905416174250272,21.923256635665894
0.6905409076652691,21.930910348892212
0.6905401755058521,21.938624143600464
0.6905394659403066,21.94655179977417
0.6905387339791023,21.954204559326172
0.6905380246077,21.961952924728394
0.6905372928446372,21.969498872756958
0.6905365836673089,21.977285861968994
0.6905358521023167,21.98473310470581
0.6905351431189924,21.99230408668518
0.6905344117520007,21.99962854385376
0.690533702962611,22.00715398788452
0.6905329717935484,22.014497756958008
0.6905322631980241,22.022028923034668
0.6905315322268202,22.029353141784668
0.6905308238250918,22.03685474395752
0.6905300930516755,22.04413104057312
0.6905293848436735,22.051642179489136
0.6905286542679744,22.05906844139099
0.6905279462536297,22.066736459732056
0.6905272158755769,22.074177980422974
0.6905265080548202,22.081807374954224
0.6905257778743429,22.089235544204712
0.6905250702471049,22.096810817718506
0.6905243402641327,22.104299068450928
0.690523632830344,22.11218237876892
0.6905229030448062,22.11985754966736
0.6905221958043973,22.127575874328613
0.6905214662162237,22.135226011276245
0.6905207591691258,22.142797708511353
0.6905200297782453,22.15022087097168
0.690519322924389,22.157795429229736
0.6905185937307312,22.165188550949097
0.6905178870700476,22.17276406288147
0.6905171580735421,22.18018865585327
0.6905164516059615,22.18779468536377
0.690515722806538,22.195293188095093
0.6905150165319915,22.202922105789185
0.6905142879295791,22.210236310958862
0.6905135818479983,22.217815399169922
0.6905128534425268,22.225133180618286
0.6905121475538417,22.232721090316772
0.6905114193452409,22.240070581436157
0.6905107136493827,22.247578382492065
0.6905099856375819,22.254910230636597
0.6905092801344818,22.26241946220398
0.6905085523194108,22.269822120666504
0.6905078470089998,22.27756381034851
0.690507119390588,22.285341024398804
0.6905064142727969,22.293378829956055
0.6905056868509746,22.30135989189148
0.6905049819257342,22.309386730194092
0.690504254700431,22.317207098007202
0.6905035499676728,22.325006246566772
0.6905028229388176,22.332544088363647
0.6905021183984731,22.340579986572266
0.6905013915659967,22.34840488433838
0.6905006872179962,22.356562852859497
0.6904999605818279,22.36444616317749
0.6904992564261031,22.37233829498291
0.6904985299861728,22.380091190338135
0.6904978260226545,22.388033390045166
0.6904970997788922,22.395670413970947
0.6904963960075121,22.40362548828125
0.6904956699598475,22.41109848022461
0.6904949663805363,22.418687343597412
0.6904942405288991,22.426027297973633
0.6904935371415887,22.433559894561768
0.6904928114859092,22.44095277786255
0.6904921082905302,22.448530197143555
0.6904913828307383,22.455926656723022
0.6904906798272221,22.463521480560303
0.6904899545632478,22.470930337905884
0.6904892517515263,22.47851586341858
0.6904885266832994,22.485851049423218
0.6904878240633033,22.49341344833374
0.690487099190754,22.50078296661377
0.6904863967624152,22.5084011554718
0.6904856720854734,22.515933513641357
0.690484969848723,22.523640632629395
0.6904842453673189,22.531062602996826
0.6904835433220884,22.53864860534668
0.6904828190361522,22.546079635620117
0.6904821171823731,22.553641080856323
0.6904813930918346,22.561028242111206
0.6904806914294384,22.568675756454468
0.6904799675342279,22.576390266418457
0.6904792660631461,22.584436655044556
0.6904785423631943,22.592167377471924
0.6904778410833583,22.600077390670776
0.6904771175785948,22.607558250427246
0.6904764164899361,22.615176916122437
0.6904756931802912,22.622553825378418
0.6904749922827417,22.63025450706482
0.6904742691681459,22.637872457504272
0.6904735684616371,22.645660400390625
0.6904728455420204,22.653167009353638
0.6904721450264839,22.66073727607727
0.6904714223017768,22.668128728866577
0.690470721977144,22.67572808265686
0.6904699994472772,22.683279037475586
0.6904692993134802,22.690988540649414
0.6904685769783833,22.698453426361084
0.6904678770353535,22.706008434295654
0.6904671548949572,22.713318824768066
0.6904664551426266,22.720808506011963
0.6904657331968614,22.72814702987671
0.6904650336351614,22.735646724700928
0.6904643118839581,22.743042469024658
0.6904636125128208,22.75071096420288
0.6904628909561092,22.758085250854492
0.6904621917754663,22.765671968460083
0.6904614704131773,22.773075103759766
0.6904607714229607,22.780780792236328
0.6904600502550244,22.788200616836548
0.690459351455166,22.7957501411438
0.6904586304815135,22.803123950958252
0.6904579318719449,22.810683488845825
0.6904572110925064,22.81809115409851
0.6904565126731597,22.82575511932373
0.690455792087866,22.833096981048584
0.6904550938586732,22.8405864238739
0.6904543734674545,22.84798002243042
0.6904536754283475,22.855507612228394
0.6904529552311351,22.862812519073486
0.6904522573820455,22.87030267715454
0.6904515373787699,22.87764549255371
0.6904508397196304,22.885185718536377
0.6904501199102216,22.89252281188965
0.690449422440964,22.90004849433899
0.6904487028253535,22.90734624862671
0.6904480055459097,22.914828538894653
0.6904472861240277,22.922211408615112
0.6904465890343299,22.929713010787964
0.6904458698061078,22.936975240707397
0.6904451729060879,22.94442343711853
0.6904444538714559,22.951684713363647
0.6904437571610464,22.959230422973633
0.6904430383199356,22.96655511856079
0.6904423417990683,22.974019765853882
0.6904416231514097,22.981289863586426
0.6904409268200169,22.98898959159851
0.6904402083657413,22.99640679359436
0.6904395122237552,23.00396227836609
0.6904387939627931,23.011242151260376
0.690438098010146,23.018726587295532
0.6904373799424288,23.026072025299072
0.690436684179053,23.03365159034729
0.6904359663045114,23.04094386100769
0.6904352707303391,23.04839849472046
0.690434553048904,23.05566430091858
0.6904338576638676,23.06311845779419
0.6904331401754703,23.070504188537598
0.6904324449795018,23.07802724838257
0.6904317276840733,23.085301399230957
0.6904310326771054,23.092782497406006
0.6904303155745766,23.100078344345093
0.6904296207565414,23.107511520385742
0.6904289038468433,23.114854097366333
0.6904282092176736,23.122381448745728
0.6904274925007375,23.129666805267334
0.6904267980603654,23.13710117340088
0.6904260815361223,23.144424200057983
0.6904253872844807,23.152077198028564
0.6904246709528615,23.15941309928894
0.6904239768898822,23.16688847541809
0.6904232607508188,23.17416739463806
0.6904225668764348,23.181753635406494
0.6904218509298576,23.18906855583191
0.6904211572440013,23.196532249450684
0.6904204414898423,23.20381808280945
0.690419747992446,23.211273670196533
0.6904190324306358,23.2186062335968
0.6904183391216325,23.2261004447937
0.6904176237521028,23.233376026153564
0.6904169306314248,23.240837335586548
0.6904162154541068,23.24811816215515
0.6904155225216869,23.255515336990356
0.6904148075365119,23.262786149978638
0.6904141147922828,23.270243406295776
0.6904133999991818,23.277552127838135
0.6904127074430764,23.285060167312622
0.690411992841981,23.29232382774353
0.6904113004739314,23.299776077270508
0.6904105860647731,23.307008028030396
0.6904098938847125,23.314455032348633
0.690409179667423,23.32180166244507
0.6904084876752842,23.329345226287842
0.6904077736497943,23.336677074432373
0.6904070818455099,23.344160079956055
0.6904063680117515,23.35141086578369
0.6904056763952542,23.358864784240723
0.6904049627531589,23.36617136001587
0.6904042713243815,23.3735671043396
0.6904035578738806,23.380851984024048
0.6904028666327563,23.3883638381958
0.6904021533737816,23.39562702178955
0.6904014623202429,23.40311098098755
0.6904007492527258,23.41039800643921
0.6904000583867057,23.417843103408813
0.6903993455105779,23.425105333328247
0.6903986548320092,23.432585954666138
0.6903979421472023,23.439882040023804
0.6903972516560186,23.44740056991577
0.6903965391624641,23.454720497131348
0.6903958488585977,23.462202310562134
0.6903951365562275,23.469507455825806
0.6903944464396117,23.47697162628174
0.6903937343283575,23.484251022338867
0.6903930443989251,23.491772890090942
0.6903923324787187,23.49902367591858
0.6903916427364026,23.506496906280518
0.6903909310071756,23.513781785964966
0.6903902414519095,23.521244287490845
0.6903895299135937,23.528550386428833
0.6903888405453105,23.536065101623535
0.6903881291978375,23.54333806037903
0.6903874400164702,23.55085301399231
0.6903867288597723,23.558237075805664
0.6903860398652539,23.565799236297607
0.6903853288992626,23.57315754890442
0.6903846400915266,23.580577611923218
0.6903839293161738,23.58788824081421
0.6903832406951533,23.595510721206665
0.690382530110371,23.60301899909973
0.6903818416759991,23.610695123672485
0.6903811312817194,23.61811351776123
0.6903804430339294,23.625643491744995
0.6903797328300839,23.632954120635986
0.6903790447688093,23.6404926776886
0.6903783347553304,23.64779281616211
0.6903776468805043,23.655240535736084
0.6903769370573235,23.662522077560425
0.6903762493688791,23.669984579086304
0.6903755397359291,23.67724609375
0.6903748522337996,23.684706211090088
0.6903741427910122,23.692063093185425
0.6903734554751313,23.701409101486206
0.6903727462224384,23.708686351776123
0.6903720590927396,23.716163158416748
0.6903713500300734,23.723581075668335
0.6903706630864899,23.73123002052307
0.6903699542137828,23.738632202148438
0.6903692674562479,23.746455669403076
0.6903685587734316,23.7539803981781
0.6903678722018792,23.76152753829956
0.690367163708886,23.76880931854248
0.6903664773232495,23.7763249874115
0.6903657690200116,23.783660888671875
0.6903650828202245,23.791470050811768
0.6903643747066743,23.799108028411865
0.6903636886926698,23.806842803955078
0.6903629807687397,23.814438819885254
0.6903622949404518,23.822377920150757
0.6903615872060738,23.82997441291809
0.6903609015634359,23.837545156478882
0.6903601940185424,23.84491515159607
0.6903595085614882,23.85244393348694
0.6903588012060117,23.859822750091553
0.6903581159344745,23.867450714111328
0.6903574087683471,23.87475061416626
0.6903567236822612,23.885496139526367
0.6903560167054154,23.892831087112427
0.690355331804714,23.900259971618652
0.6903546250170821,23.90749716758728
0.6903539403016992,23.915006399154663
0.6903532337032138,23.92225193977356
0.6903525491730831,23.92971968650818
0.6903518427636766,23.937040090560913
0.6903511584187317,23.944548845291138
0.6903504521983366,23.951794862747192
0.6903497680385113,23.95931053161621
0.6903490620070603,23.96657371520996
0.6903483780322883,23.97404408454895
0.6903476721897138,23.981362342834473
0.6903469883999295,23.988804817199707
0.6903462827461637,23.99607825279236
0.6903455991413009,24.003587007522583
0.6903448936762767,24.010841608047485
0.6903442102562687,24.01830244064331
0.6903435049799187,24.02560830116272
0.6903428217446999,24.033061981201172
0.690342116656957,24.04032254219055
0.690341433606461,24.04782772064209
0.6903407287072575,24.055103063583374
0.6903400458414185,24.06261372566223
0.6903393411306873,24.06998109817505
0.6903386584494392,24.077399730682373
0.690337953927113,24.084675312042236
0.6903372714303897,24.092185020446777
0.6903365670964012,24.09943985939026
0.6903358847841369,24.10688281059265
0.6903351806384189,24.114162921905518
0.6903344985105475,24.121686697006226
0.6903337945530328,24.12895679473877
0.6903331126094887,24.136391162872314
0.6903324088401099,24.14361596107483
0.6903317270808271,24.151063203811646
0.690331023499517,24.158318042755127
0.6903303419244297,24.16576862335205
0.6903296385311215,24.173107147216797
0.6903289571401634,24.180633306503296
0.6903282539347901,24.187925100326538
0.6903275727278958,24.19539165496826
0.6903268697103899,24.202677249908447
0.6903261886874936,24.21014428138733
0.6903254858577883,24.217468738555908
0.6903248050188241,24.22494387626648
0.6903241023768522,24.232263803482056
0.6903234217217545,24.239662170410156
0.6903227192674489,24.246999263763428
0.690322038796152,24.25443983078003
0.6903213365294459,24.261733055114746
0.690320656241884,24.26913070678711
0.6903199541627106,24.27639150619507
0.690319274058818,24.283833742141724
0.6903185721671101,24.291094303131104
0.6903178922468213,24.2984881401062
0.6903171905425118,24.305824995040894
0.6903165108057612,24.313376903533936
0.6903158092887837,24.32073187828064
0.6903151297355054,24.328213930130005
0.6903144284057927,24.33549690246582
0.6903137490359215,24.343016147613525
0.690313047893407,24.350364446640015
0.690312368706877,24.357998371124268
0.6903116677514937,24.365402460098267
0.6903109887482398,24.373013019561768
0.6903102879799211,24.380279064178467
0.6903096091598773,24.387779712677002
0.6903089085785565,24.395090579986572
0.6903082299416577,24.402584075927734
0.6903075295472676,24.409924030303955
0.6903068510934482,24.417464017868042
0.6903061508859225,24.424837112426758
0.6903054726151172,24.43236255645752
0.690304772594389,24.439655542373657
0.6903040945065326,24.447149991989136
0.6903033946725352,24.45449423789978
0.6903027167675618,24.462045669555664
0.690302017120229,24.46940803527832
0.6903013393980737,24.477030515670776
0.6903006399373384,24.48435616493225
0.6902999623979356,24.49185562133789
0.6902992631237312,24.49916672706604
0.6902985857670159,24.506665468215942
0.690297886679276,24.513936758041382
0.6902972095051827,24.52142333984375
0.690296510603841,24.528743505477905
0.6902958336123045,24.536174774169922
0.6902951348972942,24.543471574783325
0.6902944580882492,24.550893545150757
0.6902937595595039,24.55820941925049
0.6902930829328852,24.565675735473633
0.6902923845903385,24.573006868362427
0.6902917081460808,24.58048152923584
0.6902910099896663,24.58776879310608
0.6902903337277047,24.595281839370728
0.6902896357573558,24.602705478668213
0.690288959677625,24.610123872756958
0.6902882618932755,24.6174898147583
0.6902875859957105,24.624995231628418
0.690286888397294,24.632285833358765
0.6902862126818297,24.63971781730652
0.6902855152692796,24.647176265716553
0.6902848397358511,24.654784440994263
0.6902841425091012,24.66208291053772
0.6902834671576432,24.66959524154663
0.6902827701166275,24.676848888397217
0.6902820949470752,24.684358596801758
0.6902813980917271,24.691606283187866
0.6902807231040151,24.69914674758911
0.6902800264342689,24.706504106521606
0.6902793516283326,24.714085340499878
0.6902786551441215,24.721407651901245
0.690277980519896,24.728864431381226
0.6902772842211539,24.736186981201172
0.6902766097785742,24.743646144866943
0.690275913665235,24.750894784927368
0.6902752394042363,24.758347034454346
0.6902745434762337,24.765633821487427
0.6902738693967513,24.77307939529419
0.6902731736540194,24.780341863632202
0.6902724997559881,24.78785800933838
0.6902718041984609,24.795130968093872
0.6902711304818161,24.802597522735596
0.6902704351094272,24.80990481376648
0.6902697615741041,24.817355155944824
0.6902690663867875,24.824623823165894
0.6902683930327215,24.83211636543274
0.6902676980304113,24.83936858177185
0.6902670248575372,24.846930027008057
0.6902663300401678,24.854215145111084
0.6902656570484208,24.86171531677246
0.6902649624159259,24.86912989616394
0.6902642896052421,24.87678623199463
0.6902635951575558,24.896174907684326
0.6902629225278698,24.92106866836548
0.6902622282649259,24.92904019355774
0.6902615558161733,24.936603784561157
0.6902608617379065,24.943865537643433
0.6902601894700225,24.951384782791138
0.6902594955763663,24.958903551101685
0.6902588234892867,24.96663188934326
0.6902581297801756,24.97401189804077
0.6902574578738356,24.981771230697632
0.6902567643492038,24.989455938339233
0.6902560926235387,24.99721384048462
0.6902553992833205,25.004679441452026
0.690254727738266,25.01231575012207
0.6902540345823952,25.01981019973755
0.6902533632178869,25.027560710906982
0.6902526702462981,25.034992456436157
0.6902519990622713,25.042603969573975
0.6902513062748986,25.049941062927246
0.6902506352712892,25.057528495788574
0.6902499426680669,25.065186977386475
0.69024927184481,25.073147296905518
0.6902485794256725,25.08064103126526
0.6902479087827041,25.088244915008545
0.6902472165475858,25.09552764892578
0.6902465460848412,25.10298490524292
0.6902458540336764,25.110275745391846
0.6902451837510916,25.117825508117676
0.690244491883815,25.125206232070923
0.6902438217813252,25.13272786140442
0.6902431300978707,25.14009928703308
0.6902424601754121,25.147785902023315
0.6902417686757145,25.15522313117981
0.6902410989332222,25.162856101989746
0.690240407617216,25.170448780059814
0.6902397380546264,25.178400993347168
0.690239046922246,25.185954809188843
0.6902383775394945,25.19349241256714
0.6902376865906745,25.20076322555542
0.690237017387697,25.208239555358887
0.6902363266223718,25.215538263320923
0.6902356575991039,25.223097801208496
0.6902349670172084,25.23052406311035
0.6902342981735863,25.238126039505005
0.6902336077750547,25.245675325393677
0.690232939111014,25.253477573394775
0.6902322488957812,25.26103401184082
0.6902315804112581,25.268643856048584
0.6902308903792584,25.275994777679443
0.6902302220741885,25.283597707748413
0.6902295322253568,25.290966272354126
0.6902288640996762,25.298483848571777
0.6902281744339474,25.305819988250732
0.690227506487592,25.313354015350342
0.6902268170049005,25.320685625076294
0.6902261492378063,25.32818865776062
0.6902254599380871,25.33558464050293
0.69022479235019,25.34327483177185
0.6902241032333778,25.35063600540161
0.6902234358246141,25.358246564865112
0.6902227468906437,25.365612268447876
0.690222079660949,25.373300790786743
0.6902213909097551,25.38087034225464
0.690220723859066,25.388755321502686
0.6902200352905833,25.39640974998474
0.6902193684188357,25.404130220413208
0.6902186800329996,25.411630153656006
0.6902180133401293,25.41923999786377
0.6902173251368744,25.426591873168945
0.690216658622818,25.434110641479492
0.6902159706020792,25.441450595855713
0.6902153042667729,25.449045181274414
0.6902146164284848,25.45643448829651
0.6902139502718646,25.464045524597168
0.690213262615963,25.471470594406128
0.6902125966379651,25.47901678085327
0.6902119091643842,25.486353397369385
0.6902112433649449,25.493891954421997
0.69021055607362,25.501458406448364
0.6902098904526759,25.509183168411255
0.690209203343542,25.51664924621582
0.6902085379010288,25.524270057678223
0.6902078509740213,25.53162717819214
0.6902071857098755,25.539230585098267
0.6902064989649295,25.54663896560669
0.6902058338790874,25.554227352142334
0.6902051473161377,25.561666250228882
0.6902044824085359,25.569279670715332
0.6902037960275176,25.576666355133057
0.6902031312980925,25.584266901016235
0.6902024450989409,25.591737031936646
0.6902017805476288,25.59944486618042
0.690201094530279,25.606990098953247
0.6902004301570165,25.61477756500244
0.6901997443214036,25.622204780578613
0.6901990801261271,25.62981128692627
0.6901983944721864,25.637270212173462
0.6901977304548322,25.64500379562378
0.6901970449824993,25.652554273605347
0.6901963811430042,25.6602520942688
0.690195695852214,25.667792797088623
0.6901950321905146,25.675398588180542
0.6901943470812023,25.682801723480225
0.6901936835972347,25.690351963043213
0.6901929986693361,25.69778060913086
0.6901923353630374,25.705307006835938
0.6901916506164876,25.712632417678833
0.6901909874877938,25.720243453979492
0.6901903029225283,25.72766613960266
0.6901896399713764,25.73519730567932
0.6901889555873306,25.74254560470581
0.6901882928136576,25.750043630599976
0.6901876086107668,25.757428407669067
0.6901869460145086,25.76497459411621
0.6901862619927084,25.772940158843994
0.6901855995738024,25.78065061569214
0.6901849157330281,25.787988424301147
0.6901842534914104,25.79551863670349
0.690183569831598,25.8029887676239
0.6901829077672058,25.810648679733276
0.6901822242882902,25.818099975585938
0.6901815624010604,25.825656175613403
0.6901808791029772,25.833022117614746
0.6901802173928464,25.840593338012695
0.6901795342755318,25.847917318344116
0.6901788727424366,25.85552144050598
0.6901781898058256,25.86291193962097
0.6901775284497033,25.870450973510742
0.6901768456937316,25.877806425094604
0.6901761845145187,25.885261058807373
0.6901755019391222,25.892611742019653
0.6901748409367559,25.900186777114868
0.69017415854187,25.90751600265503
0.6901734977162868,25.915029764175415
0.6901728155018477,25.92248797416687
0.6901721548529847,25.930139780044556
0.6901714728189275,25.937506437301636
0.690170812346722,25.945005178451538
0.6901701304929828,25.952258110046387
0.6901694701973715,25.95987820625305
0.690168788523886,25.967228412628174
0.690168128404806,25.974825859069824
0.6901674469115098,25.982149124145508
0.6901667869688981,25.989689588546753
0.6901661056557277,25.99703288078308
0.690165445889521,26.004508018493652
0.6901647647564115,26.011828184127808
0.6901641051665478,26.01926851272583
0.6901634242134351,26.026615381240845
0.6901627647998508,26.034159421920776
0.6901620840266713,26.041491746902466
0.6901614247893039,26.049015760421753
0.6901607441959933,26.056282997131348
0.6901600851347792,26.063868284225464
0.6901594047212736,26.07118034362793
0.6901587458361507,26.078669786453247
0.6901580656023856,26.085954189300537
0.6901574068932912,26.093462467193604
0.6901567268392027,26.100834131240845
0.6901560683060741,26.108397960662842
0.6901553884315983,26.11568546295166
0.6901547300743722,26.123212575912476
0.6901540503794452,26.1305673122406
0.690153392198059,26.13811683654785
0.6901527126826171,26.145455837249756
0.6901520546770085,26.152899980545044
0.6901513753409872,26.16017484664917
0.6901507175110932,26.167639017105103
0.6901500383544291,26.17490816116333
0.6901493807001869,26.182398796081543
0.6901487017228165,26.18967342376709
0.6901480442441638,26.197120189666748
0.6901473654460224,26.204418420791626
0.6901467081428962,26.211920261383057
0.6901460295239206,26.219208002090454
0.6901453723962587,26.226664066314697
0.6901446939563848,26.233981370925903
0.6901440370041245,26.241475343704224
0.6901433587432887,26.248805284500122
0.6901427019663675,26.256328344345093
0.6901420238845057,26.26364302635193
0.6901413672828614,26.271140813827515
0.6901406893799104,26.278383016586304
0.6901400329534798,26.28584885597229
0.6901393552293755,26.293132781982422
0.6901386989780969,26.30063819885254
0.6901380214327757,26.30796456336975
0.6901373653565861,26.31545376777649
0.6901366879899847,26.323068618774414
0.6901360320888218,26.330657482147217
0.6901353549008761,26.3379807472229
0.690134699174678,26.34547233581543
0.6901340221653246,26.35281276702881
0.6901333666140281,26.36030650138855
0.6901326897832035,26.36759662628174
0.6901320344067471,26.375038385391235
0.6901313577543876,26.382336139678955
0.6901307025527085,26.389814615249634
0.6901300260787508,26.397162199020386
0.6901293710517866,26.404780864715576
0.6901286947561671,26.41221785545349
0.6901280399038558,26.419890880584717
0.6901273637865111,26.427310705184937
0.6901267091087906,26.434837102890015
0.6901260331696568,26.442142724990845
0.6901253786664645,26.449599266052246
0.6901247029054787,26.456880569458008
0.6901240485767526,26.46436333656311
0.6901233729938512,26.47164249420166
0.6901227188395288,26.479109525680542
0.6901220434346488,26.486406803131104
0.6901213894546683,26.49392819404602
0.6901207142277457,26.501567602157593
0.6901200604220448,26.509252786636353
0.6901193853730168,26.516558170318604
0.6901187317415335,26.524054050445557
0.6901180568703363,26.53141140937805
0.6901174034130084,26.539090633392334
0.6901167287195791,26.546461820602417
0.6901160754363449,26.55392050743103
0.69011540092062,26.561163902282715
0.690114747811417,26.568720817565918
0.6901140734733334,26.576064109802246
0.6901134205381,26.583535194396973
0.6901127463775943,26.590776443481445
0.6901120936162684,26.598191261291504
0.6901114196332776,26.605498552322388
0.6901107670457968,26.612982034683228
0.6901100932402578,26.62032198905945
0.6901094408265608,26.62785267829895
0.6901087671984103,26.635143518447876
0.6901081149584347,26.642611026763916
0.6901074415076099,26.64987015724182
0.6901067894412938,26.657403230667114
0.6901061161677314,26.664811611175537
0.6901054642750132,26.672385454177856
0.69010479117865,26.67980718612671
0.6901041394594679,26.687325716018677
0.6901034665402408,26.69484043121338
0.6901028149945329,26.702277660369873
0.6901021422523789,26.709530353546143
0.6901014908800834,26.716981649398804
0.6901008183149399,26.724218368530273
0.6901001671159948,26.731668949127197
0.6900994947277984,26.73895573616028
0.6900988437021419,26.746442556381226
0.69009817149083,26.75374746322632
0.6900975206384008,26.761305332183838
0.6900968486039103,26.768643140792847
0.6900961979246466,26.776121377944946
0.6900955260669144,26.783394813537598
0.6900948755607543,26.790937662124634
0.690094203879718,26.798234701156616
0.6900935535465998,26.805718421936035
0.6900928820421961,26.81301212310791
0.6900922318820585,26.820492029190063
0.6900915605542249,26.82780909538269
0.6900909105670059,26.835334539413452
0.6900902394156795,26.842618703842163
0.6900895896013177,26.85013246536255
0.6900889186264354,26.85744023323059
0.6900882689848693,26.864981651306152
0.690087598186369,26.872235536575317
0.6900869487175368,26.87966299057007
0.6900862780953552,26.886964797973633
0.6900856287991958,26.894492387771606
0.6900849583532703,26.901766538619995
0.690084309229722,26.909244060516357
0.6900836389599899,26.916628122329712
0.6900829900089911,26.924395322799683
0.69008231991539,26.93206524848938
0.6900816711368793,26.939600467681885
0.6900810012193463,26.947132110595703
0.6900803526132627,26.95482635498047
0.6900796828717352,26.962377548217773
0.6900790344380168,26.970020532608032
0.6900783648724325,26.97735857963562
0.6900777166110179,26.984836101531982
0.6900770472213138,26.992183923721313
0.6900763991321418,26.999828338623047
0.6900757299182557,27.007180213928223
0.6900750820012652,27.01465082168579
0.6900744129631345,27.02196192741394
0.6900737652182638,27.02949833869934
0.6900730963558259,27.036914110183716
0.6900724487830138,27.044520378112793
0.6900717800962064,27.051862239837646
0.690071132695392,27.059380054473877
0.6900704641841524,27.066991329193115
0.690069816955274,27.074690103530884
0.69006914861954,27.082189559936523
0.6900685015625369,27.089768409729004
0.6900678334022461,27.097137928009033
0.6900671865170565,27.104787588119507
0.6900665185321462,27.11225128173828
0.6900658718187094,27.11983895301819
0.6900652040091177,27.127136945724487
0.6900645574673722,27.134634971618652
0.6900638898330369,27.141960859298706
0.6900632434629217,27.149476289749146
0.6900625760037801,27.1568124294281
0.6900619298052341,27.16436457633972
0.6900612625212239,27.171671867370605
0.690060616494186,27.179158687591553
0.6900599493852452,27.186487674713135
0.6900593035296547,27.193989276885986
0.6900586365957209,27.201247215270996
0.6900579909115164,27.208760499954224
0.6900573241525273,27.216055393218994
0.6900566786396479,27.22347855567932
0.6900560120555413,27.230719566345215
0.6900553667139262,27.23817801475525
0.6900547003046402,27.245485067367554
0.6900540551342281,27.25297474861145
0.6900533888997006,27.260258197784424
0.6900527439004308,27.267694234848022
0.6900520778405995,27.275027990341187
0.6900514330124109,27.2824285030365
0.6900507671272137,27.289717197418213
0.6900501224700458,27.297152757644653
0.6900494567594205,27.30439782142639
0.6900488122732121,27.31189250946045
0.6900481467370969,27.31920552253723
0.6900475024217873,27.326648235321045
0.6900468370601202,27.33394765853882
0.6900461929156484,27.34149193763733
0.6900455277283672,27.348769187927246
0.6900448837546725,27.356252431869507
0.6900442187417156,27.363519191741943
0.6900435749387372,27.370970726013184
0.6900429101000422,27.378299236297607
0.6900422664677196,27.38576316833496
0.6900416018032247,27.393043518066406
0.6900409583414973,27.400545358657837
0.6900402938511405,27.40781259536743
0.690039650559947,27.415248155593872
0.6900389862436669,27.42268466949463
0.6900383431229469,27.430355548858643
0.6900376789806812,27.437777042388916
0.6900370360303743,27.445415496826172
0.6900363720620613,27.45271944999695
0.6900357292821062,27.460204601287842
0.6900350654876845,27.46755576133728
0.690034422878021,27.47522807121277
0.6900337592574283,27.482528924942017
0.6900331168179961,27.490049362182617
0.6900324533711707,27.497373342514038
0.6900318111019087,27.50487732887268
0.6900311478287892,27.51226830482483
0.6900305057296372,27.51977825164795
0.6900298426301614,27.527055978775024
0.6900292007010588,27.534515142440796
0.6900285377751655,27.54179286956787
0.690027896016052,27.54924488067627
0.6900272332636788,27.556572914123535
0.6900265916744939,27.56403684616089
0.6900259290955799,27.57132601737976
0.6900252876762628,27.578762531280518
0.6900246252707463,27.5860378742218
0.6900239840212368,27.593522787094116
0.6900233217890559,27.600780248641968
0.6900226807092935,27.60824966430664
0.6900220186503869,27.615545511245728
0.6900213777403115,27.623015880584717
0.6900207158546173,27.630298376083374
0.6900200751141683,27.637853860855103
0.6900194134016256,27.645199298858643
0.6900187728307426,27.65267539024353
0.6900181112912893,27.659992933273315
0.6900174708899123,27.66741418838501
0.6900168095234872,27.67476487159729
0.6900161692915557,27.68233013153076
0.6900155080980972,27.689727306365967
0.690014868035551,27.697276830673218
0.6900142070149978,27.70457649230957
0.6900135671217765,27.712003231048584
0.6900129062740673,27.719279289245605
0.690012266550111,27.72672200202942
0.6900116058751841,27.734020233154297
0.6900109663204325,27.741528511047363
0.6900103058182266,27.748812675476074
0.6900096664326194,27.75627613067627
0.6900090061030738,27.763526678085327
0.6900083668865509,27.77098798751831
0.6900077067296033,27.77828288078308
0.6900070676821044,27.785765409469604
0.6900064076976946,27.793070316314697
0.6900057688191599,27.80055546760559
0.6900051090072259,27.807841777801514
0.690004470297595,27.815364122390747
0.6900038106580756,27.82262420654297
0.6900031721172891,27.830130100250244
0.6900025126501231,27.83746576309204
0.6900018742781203,27.84498357772827
0.6900012149832467,27.852272510528564
0.6900005767799681,27.859741926193237
0.6899999176573255,27.866995334625244
0.6899992796227108,27.87446928024292
0.6899986206722382,27.881762266159058
0.6899979828062275,27.88917851448059
0.6899973240278636,27.896504640579224
0.689996686330397,27.90401339530945
0.6899960277240812,27.911293268203735
0.6899953901950984,27.918848276138306
0.6899947317607692,27.926195859909058
0.689994094400211,27.933648586273193
0.6899934361378074,27.940974950790405
0.6899927989456133,27.94842004776001
0.6899921408550747,27.955689907073975
0.6899915038311851,27.9631929397583
0.68999084591245,27.97050380706787
0.6899902090568052,27.97803258895874
0.6899895513098124,27.985281467437744
0.6899889146223528,27.992713928222656
0.6899882570470417,27.999975442886353
0.6899876205277072,28.007440328598022
0.689986963124017,28.01474905014038
0.6899863267727476,28.022297143936157
0.6899856695406172,28.029669523239136
0.6899850333573537,28.03734064102173
0.6899843762967225,28.044633865356445
0.6899837402814046,28.052135705947876
0.6899830833922114,28.0593683719635
0.6899824475447798,28.06694722175598
0.6899817908269639,28.074220180511475
0.689981155147359,28.08170485496521
0.6899804986008595,28.08898377418518
0.6899798630890215,28.096444606781006
0.6899792067137778,28.103755712509155
0.6899785713696471,28.111300945281982
0.689977915165598,28.11882495880127
0.6899772799891152,28.126460790634155
0.6899766239562003,28.133764266967773
0.6899759889473058,28.14128088951111
0.6899753330854642,28.148564100265503
0.6899746982440983,28.156018018722534
0.6899740425532696,28.163289785385132
0.6899734078793724,28.170780658721924
0.6899727523594958,28.178091764450073
0.6899721178530085,28.185620546340942
0.6899714625040231,28.192901134490967
0.6899708281648859,28.200342416763306
0.6899701729867316,28.20753240585327
0.689969538814885,28.215004682540894
0.6899688838075004,28.222230434417725
0.6899682498028852,28.22969913482666
0.6899675949662103,28.236979722976685
0.6899669611287671,28.244422912597656
0.689966306462741,28.25165033340454
0.6899656727924102,28.259053945541382
0.6899650182969725,28.266316652297974
0.6899643847936947,28.273831367492676
0.6899637304687852,28.281286239624023
0.6899630971325011,28.288917779922485
0.689962442978059,28.296563863754272
0.6899618098087091,28.304375171661377
0.6899611558246745,28.312023401260376
0.6899605228221997,28.319729804992676
0.6899598690085111,28.327123880386353
0.6899592361728524,28.334628582000732
0.6899585825294502,28.341936826705933
0.6899579498605481,28.349380493164062
0.6899572963873715,28.356693744659424
0.6899566638851669,28.364202737808228
0.6899560105821554,28.37147808074951
0.6899553782465888,28.378904581069946
0.6899547251136826,28.386274576187134
0.6899540929446949,28.39388346672058
0.6899534399818336,28.40124797821045
0.6899528079793656,28.408771276474
0.6899521551864886,28.416095733642578
0.6899515233504816,28.423765420913696
0.6899508707275285,28.431190729141235
0.6899502390579229,28.438770055770874
0.6899495866048337,28.446202754974365
0.6899489551015708,28.453948497772217
0.6899483028182852,28.461485385894775
0.6899476714813058,28.469290733337402
0.6899470193677635,28.47691822052002
0.6899463881970084,28.48456907272339
0.6899457362531494,28.4919273853302
0.6899451052485593,28.499424934387207
0.6899444534743236,28.506809949874878
0.6899438226358401,28.514480352401733
0.6899431710311671,28.52206587791443
0.6899425403587309,28.52965545654297
0.6899418889235608,28.537187814712524
0.6899412584171132,28.545024394989014
0.6899406071513856,28.552536964416504
0.6899399768108674,28.560237884521484
0.6899393257145228,28.567983627319336
0.6899386955398751,28.57612657546997
0.6899380446128528,28.583999633789062
0.6899374146040169,28.59181237220764
0.6899367638462572,28.599536895751953
0.6899361340031742,28.607630729675293
0.6899354834146167,28.61531352996826
0.689934853737228,28.623077630996704
0.6899342033178133,28.630784511566162
0.6899335738060595,28.638795614242554
0.6899329235557274,28.64651846885681
0.68993229420955,28.65434956550598
0.6899316441282406,28.661879301071167
0.6899310149475806,28.669508934020996
0.6899303650352342,28.6771023273468
0.6899297360200333,28.684762954711914
0.6899290862765898,28.69219470024109
0.689928457426789,28.70009207725525
0.6899278078521881,28.707765817642212
0.6899271791677289,28.715570211410522
0.6899265297619115,28.723253965377808
0.6899259012427346,28.731225728988647
0.6899252520056407,28.738778829574585
0.689924623651688,28.74677085876465
0.6899239745832576,28.754571437835693
0.6899233463944706,28.76252794265747
0.6899226974946437,28.770156860351562
0.6899220694709637,28.777989864349365
0.6899214207396809,28.785807371139526
0.6899207928810491,28.793828010559082
0.6899201443182508,28.801449060440063
0.6899195166246085,28.809256315231323
0.6899188682302347,28.81708836555481
0.6899182407015237,28.825135231018066
0.6899175924755149,28.832741022109985
0.6899169651116766,28.840492486953735
0.6899163170539728,28.848165035247803
0.6899156898549486,28.856168508529663
0.6899150419654908,28.863935470581055
0.6899144149312221,28.87180185317993
0.6899137672099505,28.879202842712402
0.689913140340379,28.886736154556274
0.6899124927872335,28.89416790008545
0.6899118660823009,28.90191626548767
0.6899112186972224,28.909309148788452
0.6899105921568701,28.916897296905518
0.6899099449397988,28.924375295639038
0.6899093185639686,28.932076454162598
0.6899086715148453,28.93961453437805
0.6899080453034787,28.94735550880432
0.6899073984222437,28.954873085021973
0.6899067723752821,28.96259832382202
0.6899061256618761,28.970266342163086
0.6899054997792616,28.97806978225708
0.6899048532336248,28.985539197921753
0.6899042275152988,28.99325156211853
0.6899035811373723,29.000802993774414
0.6899029555832767,29.008540630340576
0.6899023093730008,29.016138553619385
0.6899016839830772,29.023891925811768
0.6899010379403924,29.031394243240356
0.6899004127145828,29.039151191711426
0.68989976683943,29.04694628715515
0.6898991417776761,29.054980278015137
0.6898984960699955,29.062641143798828
0.6898978711722392,29.070481061935425
0.689897225631972,29.078052759170532
0.689896600898155,29.085829734802246
0.6898959555252417,29.09339141845703
0.689895330955306,29.10152506828308
0.6898946857496873,29.109262704849243
0.6898940613435744,29.117303133010864
0.6898934163051912,29.125017404556274
0.6898927920628435,29.132748126983643
0.6898921471916365,29.14032745361328
0.6898915231129954,29.148403644561768
0.6898908784089056,29.15628409385681
0.6898902544939134,29.16431427001953
0.6898896099568814,29.17224621772766
0.6898889862054801,29.180354595184326
0.6898883418354467,29.188138484954834
0.6898877182475783,29.196279764175415
0.6898870740444843,29.204107999801636
0.6898864506200909,29.21198534965515
0.6898858065838775,29.21951961517334
0.6898851833229008,29.227144718170166
0.6898845394535089,29.234557390213013
0.6898839163558911,29.242233514785767
0.6898832726532613,29.24972152709961
0.6898826497189446,29.257508516311646
0.6898820061830182,29.2651424407959
0.6898813834119446,29.272913932800293
0.6898807400426626,29.280473232269287
0.6898801174347742,29.288034677505493
0.6898794742320773,29.295483350753784
0.6898788517873166,29.303236722946167
0.6898782087511457,29.3107168674469
0.6898775864694546,29.3184597492218
0.6898769435997512,29.326005935668945
0.6898763214810717,29.333696126937866
0.689875678777777,29.341120719909668
0.6898750568220516,29.34875798225403
0.6898744142851063,29.356202602386475
0.6898737924922772,29.363953351974487
0.6898731501216226,29.371506690979004
0.689872528491632,29.37916874885559
0.6898718862872091,29.386810779571533
0.6898712648199992,29.39478373527527
0.6898706227817494,29.40237307548523
0.6898700014772629,29.410019159317017
0.6898693596051271,29.417468070983887
0.6898687384633058,29.425004243850708
0.6898680967572257,29.432356357574463
0.6898674757780121,29.439937591552734
0.6898668342379284,29.447402238845825
0.6898662134212652,29.455023050308228
0.6898655720471195,29.462504386901855
0.6898649513929488,29.470139980316162
0.6898643101846823,29.47778606414795
0.6898636896929465,29.485522747039795
0.6898630486505005,29.493093729019165
0.6898624283211423,29.5008807182312
0.689861787444458,29.50835871696472
0.6898611672774195,29.51599907875061
0.6898605265664386,29.523475408554077
0.6898599065616625,29.531004428863525
0.6898592660163261,29.53845524787903
0.6898586461737553,29.546059608459473
0.6898580057940044,29.553403854370117
0.6898573861135808,29.561001539230347
0.6898567458993574,29.568419218063354
0.6898561263810239,29.576154470443726
0.6898554863322692,29.583701133728027
0.6898548669759682,29.59153127670288
0.6898542270926239,29.59919834136963
0.6898536078982982,29.6068172454834
0.6898529681803057,29.6141676902771
0.6898523491478977,29.621832132339478
0.6898517095951985,29.62922739982605
0.6898510907246507,29.636693954467773
0.6898504513371864,29.64404845237732
0.6898498326284418,29.651646852493286
0.6898491934061537,29.659136533737183
0.6898485748591551,29.66670513153076
0.6898479358019849,29.674119234085083
0.6898473174166747,29.681766748428345
0.6898466785245642,29.689074277877808
0.6898460603008851,29.69662070274353
0.6898454215737756,29.703998565673828
0.6898448035116705,29.71177315711975
0.6898441649495042,29.719316244125366
0.6898435470489156,29.72729229927063
0.6898429086516336,29.735007762908936
0.6898422909125048,29.742778301239014
0.6898416526800488,29.750193119049072
0.6898410351023225,29.757840394973755
0.6898403970346344,29.7652108669281
0.6898397796182534,29.772929906845093
0.6898391417152747,29.78043484687805
0.6898385244601817,29.788164377212524
0.6898378867218548,29.795586585998535
0.6898372696279927,29.80342197418213
0.6898366320542588,29.811335563659668
0.6898360151215707,29.81917953491211
0.6898353777123718,29.82704782485962
0.6898347609408005,29.835205078125
0.6898341236960782,29.843029022216797
0.6898335070855669,29.850909948349
0.6898328700052633,29.85852885246277
0.6898322535557546,29.866395711898804
0.6898316166398114,29.87421441078186
0.6898310003512487,29.88221263885498
0.6898303635996078,29.8898184299469
0.6898297474719337,29.89772653579712
0.6898291108845374,29.90545392036438
0.6898284949176952,29.913309812545776
0.6898278584944851,29.920827388763428
0.6898272426884178,29.928624153137207
0.6898266064293359,29.93616247177124
0.6898259907839865,29.94389820098877
0.6898253546889749,29.951517581939697
0.6898247392042866,29.95945429801941
0.689824103273287,29.966992139816284
0.6898234879492029,29.974688053131104
0.6898228521821579,29.98203468322754
0.6898222370186212,29.989635705947876
0.6898216014154724,29.99696397781372
0.6898209864124263,30.004446029663086
0.6898203509731158,30.011783599853516
0.6898197361305033,30.019258737564087
0.6898191008549733,30.02663540840149
0.6898184861727381,30.034245014190674
0.6898178510609309,30.041577339172363
0.6898172365390154,30.0490984916687
0.6898166015908729,30.056424140930176
0.6898159872292211,30.064085483551025
0.6898153524446855,30.07137894630432
0.6898147382432406,30.078975677490234
0.6898141036222541,30.086381196975708
0.6898134895809591,30.09399700164795
0.6898128551234637,30.10164737701416
0.6898122412422624,30.109542846679688
0.6898116069482008,30.11727523803711
0.6898109932270361,30.125262022018433
0.6898103590963501,30.132996797561646
0.6898097455351656,30.14091420173645
0.6898091115677978,30.148670196533203
0.6898084981665368,30.156563997268677
0.6898078643624292,30.16432237625122
0.6898072511210352,30.17227530479431
0.6898066174801304,30.180060148239136
0.6898060043985469,30.187936067581177
0.6898053709207871,30.19573426246643
0.6898047579989575,30.203694105148315
0.6898041246842851,30.211426734924316
0.689803511922153,30.21930718421936
0.6898028787705103,30.227107524871826
0.6898022661680188,30.235004901885986
0.6898016331793484,30.24276351928711
0.6898010207364412,30.250502347946167
0.6898003879106857,30.25813388824463
0.6897997756273065,30.265953302383423
0.689799142964408,30.273640871047974
0.6897985308405001,30.281365633010864
0.6897978983404016,30.28907060623169
0.6897972863759088,30.296828508377075
0.6897966540385518,30.304394960403442
0.6897960422334183,30.312012195587158
0.689795410058746,30.319408893585205
0.6897947984129144,30.326963901519775
0.6897941664008695,30.334343910217285
0.6897935549142837,30.342281818389893
0.6897929230648089,30.349936723709106
0.6897923117374128,30.357816696166992
0.6897916800504501,30.365357160568237
0.6897910688821877,30.372950792312622
0.6897904373576798,30.38046932220459
0.6897898263484944,30.388295888900757
0.6897891949863841,30.39569401741028
0.6897885841362198,30.40330743789673
0.6897879529364497,30.410667419433594
0.6897873422452498,30.41822052001953
0.6897867112077628,30.42552661895752
0.6897861006754715,30.433042526245117
0.6897854698002098,30.440338134765625
0.6897848594267708,30.44787335395813
0.6897842287136776,30.455169677734375
0.6897836184990349,30.462717294692993
0.6897829879480528,30.470083236694336
0.6897823778921497,30.477664709091187
0.6897817475032214,30.4849534034729
0.6897811376060023,30.492416381835938
0.6897805073790709,30.499667406082153
0.6897798976404796,30.50731587409973
0.6897792675754875,30.51496386528015
0.6897786579954677,30.522761344909668
0.6897780280923581,30.530256271362305
0.6897774186708537,30.537853240966797
0.6897767889295694,30.545321702957153
0.6897761796665247,30.552929162979126
0.6897755500870084,30.560286045074463
0.6897749409823674,30.567814350128174
0.689774311564562,30.575151443481445
0.6897737026182686,30.582760095596313
0.689773073362117,30.590125799179077
0.6897724645741151,30.597703456878662
0.6897718354795606,30.605047464370728
0.6897712268497944,30.612585067749023
0.6897705979167796,30.619877815246582
0.689769989445193,30.627392053604126
0.6897693606736611,30.634893894195557
0.6897687523601984,30.6425678730011
0.6897681237500922,30.649999618530273
0.6897675155946977,30.65756344795227
0.6897668871459602,30.664997339248657
0.6897662791485779,30.672745943069458
0.6897656508611523,30.680185317993164
0.6897650430217261,30.687681913375854
0.6897644148955556,30.69497513771057
0.68976380721403,30.702451944351196
0.6897631792490576,30.70978546142578
0.6897625717253765,30.717379570007324
0.6897619439215454,30.724774599075317
0.6897613365556533,30.732541799545288
0.6897607089129065,30.740113496780396
0.6897601017047476,30.747806549072266
0.6897594742230285,30.755144834518433
0.6897588671725466,30.76265573501587
0.6897582398517985,30.76998233795166
0.6897576329589384,30.777563333511353
0.6897570057991042,30.784937620162964
0.6897563990638103,30.792672395706177
0.689755772064833,30.8002450466156
0.6897551654870493,30.80798888206482
0.689754538648873,30.81544589996338
0.689753932228544,30.823126554489136
0.689753305551111,30.830570220947266
0.6897526992881813,30.838165998458862
0.6897520727714356,30.845730781555176
0.6897514666658491,30.853549003601074
0.6897508403097338,30.860955238342285
0.6897502343614357,30.868475914001465
0.6897496081658938,30.87584948539734
0.689749002374828,30.88338875770569
0.6897483763398032,30.890723705291748
0.6897477707059142,30.898392915725708
0.68974714483135,30.905842781066895
0.6897465393545823,30.913402318954468
0.689745913640422,30.920724391937256
0.6897453083207203,30.92819118499756
0.6897446827669075,30.935485363006592
0.6897440776042159,30.94299054145813
0.689743452210694,30.950373649597168
0.6897428472049574,30.957901000976562
0.6897422219716696,30.965278148651123
0.6897416171228326,30.97283101081848
0.6897409920497225,30.98021697998047
0.6897403873577296,30.98778009414673
0.689739762444741,30.995118856430054
0.689739157909537,31.002696990966797
0.689738533156613,31.010019779205322
0.6897379287781423,31.017534494400024
0.6897373041852272,31.024951696395874
0.6897366999634342,31.032508373260498
0.6897360755304709,31.0399489402771
0.6897354714653009,31.047603845596313
0.6897348471922331,31.055128812789917
0.6897342432836306,31.062931776046753
0.6897336191704022,31.070712566375732
0.6897330154183119,31.07846760749817
0.6897323914648664,31.085798501968384
0.6897317878692331,31.093334913253784
0.6897311640755143,31.100683450698853
0.6897305606362822,31.108250856399536
0.6897299370022337,31.11553931236267
0.6897293337193484,31.123058080673218
0.6897287102449139,31.13042187690735
0.6897281071183199,31.138025999069214
0.6897274838034433,31.14547300338745
0.6897268808330853,31.15301537513733
0.6897262576777103,31.160342931747437
0.6897256548635332,31.167825937271118
0.6897250318676036,31.175085067749023
0.6897244292095525,31.182575225830078
0.6897238063730119,31.189862966537476
0.6897232038710315,31.19731831550598
0.6897225811938239,31.20465326309204
0.6897219788478591,31.212212085723877
0.6897213563299286,31.219482421875
0.6897207541399244,31.226994037628174
0.6897201317812144,31.23428511619568
0.6897195297471159,31.24179172515869
0.6897189075475706,31.249118089675903
0.6897183056693227,31.25662398338318
0.6897176836288859,31.263909578323364
0.6897170819064338,31.271384239196777
0.6897164600250493,31.278664588928223
0.6897158584583376,31.286121368408203
0.6897152367359499,31.293464183807373
0.6897146353249239,31.300949096679688
0.6897140137614766,31.308307647705078
0.6897134125060811,31.315815687179565
0.6897127911015183,31.323304414749146
0.689712190001699,31.33111262321472
0.6897115687559643,31.338876485824585
0.6897109678116662,31.34669280052185
0.6897103467247042,31.354117393493652
0.689709745935872,31.361826181411743
0.6897091250076264,31.369471073150635
0.6897085243742056,31.37725329399109
0.6897079036046206,31.384678840637207
0.6897073031265563,31.392297983169556
0.6897066825155764,31.399592876434326
0.6897060821928135,31.407179594039917
0.6897054617403827,31.414533376693726
0.6897048615728665,31.422080993652344
0.6897042412789288,31.429414987564087
0.689703641266605,31.4369900226593
0.6897030211311045,31.444413423538208
0.6897024212739179,31.451927423477173
0.6897018012967989,31.459240436553955
0.6897012015946953,31.466930150985718
0.6897005817759019,31.47452688217163
0.689699982228826,31.48240351676941
0.689699362568303,31.490246057510376
0.6896987631762004,31.498111486434937
0.6896981436738914,31.505853414535522
0.6896975444367076,31.513976097106934
0.6896969250925571,31.52175211906433
0.6896963260102373,31.529632329940796
0.68969570682419,31.537264347076416
0.6896951078966792,31.54506540298462
0.6896944888686791,31.552738666534424
0.6896938900959237,31.560702323913574
0.689693271225915,31.568538904190063
0.6896926726078597,31.576409101486206
0.689692053895787,31.58392333984375
0.6896914554323774,31.59172821044922
0.6896908368781849,31.599319458007812
0.6896902385693666,31.607313871383667
0.689689620172999,31.61504316329956
0.6896890220187174,31.622963190078735
0.6896884037801191,31.630638360977173
0.6896878057803197,31.638692617416382
0.6896871876994352,31.646570205688477
0.6896865898540635,31.6545512676239
0.6896859719308371,31.662404775619507
0.6896853742398389,31.670442819595337
0.6896847564742153,31.67826771736145
0.6896841589375358,31.68618607521057
0.6896835413294594,31.69373059272766
0.6896829439470448,31.7014000415802
0.68968232649646,31.70886254310608
0.6896817292682554,31.71656894683838
0.689681111975107,31.724062204360962
0.6896805149010583,31.73175859451294
0.689679897765291,31.739164352416992
0.6896793008453437,31.746836185455322
0.6896786838669022,31.75441312789917
0.6896780871010021,31.76212787628174
0.6896774702798305,31.769595861434937
0.6896768736679235,31.777281284332275
0.6896762570039667,31.784785509109497
0.6896756605459983,31.792500257492065
0.6896750440392013,31.79990816116333
0.6896744477351173,31.807669162750244
0.6896738313854246,31.815198183059692
0.6896732352351708,31.822821855545044
0.689672619042527,31.830239057540894
0.6896720230460494,31.837923049926758
0.6896714070103992,31.845448970794678
0.6896708111676433,31.85304355621338
0.6896701952889317,31.86054253578186
0.6896695995998435,31.868221282958984
0.6896689838780152,31.875773668289185
0.6896683883425404,31.883347511291504
0.6896677727775405,31.89096212387085
0.6896671773956251,31.898972749710083
0.6896665619873981,31.906617164611816
0.689665966758988,31.914239645004272
0.689665351507479,31.921552181243896
0.68966475643252,31.929049491882324
0.6896641413376733,31.93639850616455
0.689663546416112,31.94404435157776
0.689662931477873,31.951350450515747
0.6896623367096545,31.959137678146362
0.6896617219279683,31.9668710231781
0.6896611273130392,31.974480152130127
0.6896605126878501,31.981886863708496
0.6896599182261559,31.989388704299927
0.6896593037574098,31.99673318862915
0.689658709448897,32.0043830871582
0.6896580951365378,32.01177167892456
0.6896575009811521,32.019561529159546
0.6896568868251255,32.02728629112244
0.6896562928228135,32.03515028953552
0.6896556788230643,32.042784452438354
0.6896550849737714,32.05057716369629
0.6896544711302451,32.057945251464844
0.6896538774339176,32.065595626831055
0.6896532637465589,32.07312345504761
0.6896526702031434,32.08107376098633
0.6896520566718972,32.08869290351868
0.6896514632813395,32.096309661865234
0.6896508499061509,32.10364508628845
0.6896502566683974,32.11118721961975
0.689649643449212,32.11855983734131
0.6896490503642086,32.12613582611084
0.6896484373009714,32.133585929870605
0.6896478443686643,32.14132738113403
0.6896472314613203,32.14888906478882
0.6896466386816561,32.15661954879761
0.6896460259301508,32.16412687301636
0.6896454333030753,32.171767711639404
0.6896448207073536,32.179158210754395
0.6896442282328138,32.18677997589111
0.6896436157928211,32.194162368774414
0.6896430234707626,32.20168614387512
0.6896424111864442,32.20900082588196
0.6896418190168137,32.21649241447449
0.6896412068881148,32.22375798225403
0.6896406148708584,32.23118996620178
0.6896400028977244,32.238563776016235
0.6896394110327888,32.24614644050598
0.689638799215165,32.25353813171387
0.6896382075024963,32.261016607284546
0.6896375958403282,32.2683744430542
0.6896370042798728,32.27595019340515
0.6896363927731054,32.28335428237915
0.6896358013648101,32.291194677352905
0.6896351900133891,32.29884099960327
0.6896345987572001,32.30676054954529
0.6896339875610709,32.314350605010986
0.6896333964569348,32.32217335700989
0.6896327854160424,32.329602003097534
0.6896321944639057,32.337098121643066
0.6896315835781961,32.34441542625427
0.6896309927780052,32.35204005241394
0.6896303820474239,32.35953879356384
0.6896297913991251,32.3673620223999
0.6896291808236173,32.37509846687317
0.6896285903271575,32.382922887802124
0.689627979906669,32.390300273895264
0.6896273895619949,32.397950172424316
0.6896267792964708,32.40541863441467
0.6896261891035289,32.413100242614746
0.6896255789929151,32.42079830169678
0.6896249889516516,32.428524017333984
0.689624378995894,32.43622851371765
0.689623789106256,32.44403386116028
0.6896231793052997,32.45153450965881
0.6896225895672338,32.45919919013977
0.6896219799210245,32.4665629863739
0.6896213903344772,32.47429275512695
0.6896207808429611,32.48169302940369
0.6896201914078792,32.48929715156555
0.6896195820710013,32.496647357940674
0.6896189927873316,32.5041708946228
0.6896183836050377,32.511474609375
0.6896177944727272,32.518982887268066
0.6896171854449632,32.52634048461914
0.6896165964639583,32.53399395942688
0.6896159875906699,32.54138112068176
0.6896153987609175,32.54893517494202
0.6896147900420505,32.55634045600891
0.6896142013634973,32.564130783081055
0.6896135927989973,32.57183647155762
0.6896130042715903,32.579800605773926
0.6896123958614034,32.58715772628784
0.6896118074850893,32.594664096832275
0.6896111992291611,32.602017402648926
0.689610611003887,32.60960507392883
0.6896100029021635,32.616955280303955
0.6896094148278761,32.62455201148987
0.689608806880303,32.63189387321472
0.6896082189569492,32.63949632644653
0.6896076111634727,32.64686036109924
0.6896070233909997,32.65434145927429
0.6896064157515651,32.66162419319153
0.6896058281299198,32.6691107749939
0.6896052206444734,32.67638564109802
0.6896046331736025,32.68386888504028
0.6896040258420906,32.691189765930176
0.6896034385219412,32.69861102104187
0.6896028313443091,32.70589900016785
0.6896022441748285,32.71337366104126
0.6896016371510227,32.72066569328308
0.6896010501321578,32.728132486343384
0.6896004432621241,32.735432147979736
0.6895998563938215,32.74294114112854
0.6895992496775062,32.75043821334839
0.6895986629597135,32.75833177566528
0.6895980563970625,32.76606202125549
0.6895974698297265,32.773911476135254
0.6895968634206858,32.781856060028076
0.689596277003754,32.789857387542725
0.6895956707482698,32.79731583595276
0.6895950844816892,32.80495858192444
0.6895944783797073,32.812538146972656
0.6895938922634252,32.82049798965454
0.6895932863148918,32.828218936920166
0.6895927003488551,32.83635854721069
0.689592094553717,32.84408235549927
0.6895915087378731,32.85179829597473
0.6895909030960758,32.859293937683105
0.6895903174303719,32.86684989929199
0.6895897119418619,32.87414479255676
0.689589126426245,32.881633043289185
0.6895885210909686,32.888925313949585
0.6895879357253863,32.89639234542847
0.6895873305432897,32.9037401676178
0.6895867453276889,32.911479234695435
0.6895861402987183,32.91896390914917
0.689585555233047,32.92657256126404
0.6895849503571485,32.93391251564026
0.6895843654413533,32.941449880599976
0.6895837607184737,32.94891905784607
0.6895831759525024,32.95649600028992
0.6895825713825875,32.96385216712952
0.6895819867663877,32.9713397026062
0.6895813823493842,32.978715896606445
0.6895807978829025,32.98685097694397
0.6895801936187568,32.99441909790039
0.6895796093019413,33.002087116241455
0.6895790051905996,33.00939631462097
0.6895784210233974,33.01690220832825
0.6895778170648064,33.02420997619629
0.689577233047165,33.03178095817566
0.6895766292412706,33.039095878601074
0.6895760453731379,33.04663681983948
0.6895754417198869,33.05398344993591
0.68957485800121,33.06163048744202
0.6895742545005488,33.06911516189575
0.6895736709312755,33.076775789260864
0.6895730675831506,33.08424949645996
0.6895724841632279,33.092084884643555
0.6895718809675863,33.0996150970459
0.689571297696962,33.10719180107117
0.6895706946537499,33.11456561088562
0.6895701115323717,33.122170209884644
0.6895695086415354,33.12954378128052
0.6895689256693511,33.137062311172485
0.6895683229308375,33.14438605308533
0.6895677401077944,33.15190315246582
0.68956713752155,33.15934729576111
0.6895665548475957,33.16705369949341
0.6895659524135672,33.17451357841492
0.6895653698886496,33.18204641342163
0.6895647676067836,33.189385414123535
0.6895641852308502,33.1968674659729
0.6895635831010934,33.204224824905396
0.6895630008740921,33.21167826652527
0.6895623988963911,33.21900534629822
0.6895618168182694,33.22657823562622
0.6895612149925713,33.233956813812256
0.6895606330632771,33.24150037765503
0.689560031389528,33.24886703491211
0.6895594496090091,33.256446838378906
0.6895588480871562,33.263843059539795
0.6895582664553604,33.27134680747986
0.6895576650853503,33.278823375701904
0.6895570836022252,33.286582469940186
0.689556482384005,33.29406452178955
0.6895559010494987,33.30162072181702
0.6895552999830147,33.308940410614014
0.6895547187970748,33.31646108627319
0.6895541178822743,33.323758363723755
0.6895535368448488,33.33123064041138
0.6895529360816784,33.33851861953735
0.6895523551927152,33.34600782394409
0.689551754581122,33.35329747200012
0.689551173840569,33.360790729522705
0.6895505733804996,33.368064165115356
0.6895499927883049,33.3755259513855
0.6895493924797065,33.382824420928955
0.6895488120358176,33.39032316207886
0.6895482118786368,33.39766812324524
0.6895476315830024,33.40522313117981
0.6895470315771868,33.412607192993164
0.6895464514297541,33.42021465301514
0.6895458515752501,33.427550315856934
0.6895452715759676,33.4351863861084
0.6895446718727224,33.44254446029663
0.689544092021538,33.45018434524536
0.6895434924694986,33.457616090774536
0.6895429127663604,33.46527862548828
0.6895423133654739,33.472689151763916
0.6895417338103299,33.480265378952026
0.6895411345605434,33.48759436607361
0.689540555153342,33.49512338638306
0.6895399560546023,33.50247502326965
0.6895393767952911,33.51005673408508
0.6895387778475457,33.51737689971924
0.6895381987360732,33.52492427825928
0.6895375999392693,33.53228783607483
0.6895370209755833,33.53979825973511
0.6895364223296676,33.5471031665802
0.689535843513717,33.55462408065796
0.6895352450186369,33.56192636489868
0.6895346663503693,33.569504737854004
0.6895340680060721,33.57684922218323
0.6895334894854356,33.584537506103516
0.6895328912918687,33.591931104660034
0.689532312918812,33.599570751190186
0.6895317148759221,33.60694861412048
0.6895311366503933,33.61444854736328
0.6895305387581279,33.621750593185425
0.6895299606800752,33.62925601005554
0.6895293629383816,33.63660383224487
0.6895287850077535,33.644084215164185
0.689528187416579,33.65145993232727
0.6895276096333236,33.65907287597656
0.6895270121926156,33.666377544403076
0.6895264345566813,33.673927307128906
0.6895258372663869,33.68122172355652
0.6895252597777219,33.6887423992157
0.689524662637789,33.696062326431274
0.6895240852963421,33.70353555679321
0.6895234883067176,33.71085286140442
0.6895229111124368,33.71847891807556
0.689522314273068,33.72616791725159
0.6895217372259023,33.733824253082275
0.6895211405367366,33.7412211894989
0.6895205636366339,33.74925661087036
0.6895199670976196,33.756861448287964
0.6895193903445284,33.76455545425415
0.6895187939556121,33.77201747894287
0.689518217349481,33.779667377471924
0.6895176211106104,33.78738331794739
0.6895170446513879,33.795374393463135
0.6895164485625106,33.8030743598938
0.6895158722501455,33.811075925827026
0.6895152763112087,33.81882071495056
0.6895147001456491,33.82655572891235
0.6895141043566009,33.83392143249512
0.6895135283377954,33.841444969177246
0.6895129326985833,33.848992109298706
0.6895123568264806,33.85688805580139
0.689511761337052,33.8645703792572
0.6895111856116007,33.87209224700928
0.6895105902719031,33.8793740272522
0.6895100146930521,33.88684034347534
0.6895094195030331,33.89411234855652
0.6895088440707309,33.901572704315186
0.6895082490303384,33.90886092185974
0.6895076737445334,33.916452169418335
0.6895070788537148,33.92383098602295
0.689506503714356,33.931297302246094
0.6895059089730595,33.9385986328125
0.6895053339800953,33.94607067108154
0.6895047393882681,33.953423500061035
0.6895041645416473,33.96104669570923
0.6895035700992376,33.96838092803955
0.6895029953989094,33.976025342941284
0.6895024011058644,33.98335838317871
0.689501826551777,33.990890979766846
0.6895012324080447,33.998220682144165
0.6895006580001474,34.00568199157715
0.6895000640056757,34.01302433013916
0.689499489743917,34.020493030548096
0.6894988958986535,34.02778506278992
0.6894983217829821,34.03527116775513
0.689497728086875,34.04258966445923
0.6894971541172401,34.05006551742554
0.689496560570237,34.05738162994385
0.6894959867465873,34.06504702568054
0.6894953933486361,34.07244348526001
0.6894948196709205,34.07998466491699
0.6894942264219692,34.087313413619995
0.6894936528901366,34.094897508621216
0.6894930597901329,34.10237717628479
0.6894924864041323,34.11006689071655
0.6894918934530245,34.11742854118347
0.6894913202128047,34.12492847442627
0.6894907274105405,34.132216691970825
0.6894901543160508,34.13967943191528
0.6894895616625781,34.1470160484314
0.6894889887137668,34.15463399887085
0.6894883962090342,34.16194939613342
0.6894878234058509,34.16946744918823
0.6894872310498059,34.17682766914368
0.6894866583921995,34.18434810638428
0.6894860661847901,34.19163465499878
0.6894854936727097,34.199190855026245
0.6894849016138841,34.206642627716064
0.689484329247279,34.21434664726257
0.689483737336985,34.22181963920593
0.6894831651158038,34.229514598846436
0.6894825733539901,34.23700571060181
0.6894820012781824,34.244767904281616
0.6894814096647964,34.252159118652344
0.6894808377343111,34.25967192649841
0.6894802462693016,34.26694989204407
0.6894796744840875,34.27446913719177
0.6894790831674027,34.28179097175598
0.6894785115274096,34.28933000564575
0.689477920358997,34.29667139053345
0.6894773488641737,34.304214000701904
0.6894767578439823,34.31157922744751
0.6894761864942781,34.31908845901489
0.6894755956222555,34.32643437385559
0.6894750244176194,34.333974838256836
0.6894744336937143,34.341280937194824
0.6894738626340962,34.34879803657532
0.6894732720582565,34.35612154006958
0.689472701143605,34.36363744735718
0.6894721107157794,34.37102031707764
0.6894715399460445,34.37853670120239
0.6894709496661808,34.38587927818298
0.6894703790413111,34.39335823059082
0.6894697889093583,34.40065932273865
0.6894692184293032,34.408172369003296
0.6894686284452091,34.41546082496643
0.6894680581099183,34.42302989959717
0.6894674682736317,34.430466175079346
0.6894668980830545,34.438088178634644
0.6894663083945234,34.44540238380432
0.689465738348609,34.45286417007446
0.689465148807782,34.460296869277954
0.6894645789064802,34.46797275543213
0.6894639895133055,34.47538614273071
0.6894634197565653,34.48294949531555
0.6894628305109916,34.490257263183594
0.689462260898763,34.4977867603302
0.6894616718007387,34.50507926940918
0.6894611023329706,34.512616872787476
0.6894605133824443,34.51995873451233
0.6894599440590864,34.5274703502655
0.6894593552560067,34.53483200073242
0.6894587860770085,34.54230189323425
0.6894581974213236,34.54955840110779
0.6894576283866349,34.557093143463135
0.6894570398782933,34.564467668533325
0.6894564709878637,34.57207775115967
0.6894558826268142,34.57946825027466
0.6894553138805927,34.587087869644165
0.6894547256667841,34.594507694244385
0.6894541570647207,34.6021044254303
0.6894535689981014,34.609586000442505
0.6894530005401457,34.61728024482727
0.6894524126206644,34.62475776672363
0.6894518443067656,34.63239407539368
0.6894512565343709,34.63977003097534
0.6894506883644793,34.64744710922241
0.6894501007391199,34.654844760894775
0.689449532713185,34.66242599487305
0.6894489452348095,34.66976499557495
0.689448377352781,34.677289962768555
0.6894477900213382,34.68461608886719
0.6894472222831654,34.69216537475586
0.689446635098604,34.69944882392883
0.6894460675042372,34.707029819488525
0.6894454804665062,34.71444821357727
0.6894449130158947,34.72199583053589
0.6894443261249427,34.729360580444336
0.6894437588180368,34.73683571815491
0.6894431720738124,34.744250774383545
0.6894426049105614,34.751763343811035
0.6894420183130137,34.75907063484192
0.6894414512933674,34.76662755012512
0.6894408648424453,34.77405595779419
0.6894402979663538,34.78161573410034
0.689439711662006,34.78898906707764
0.689439144929419,34.79680919647217
0.6894385587715947,34.804431676864624
0.6894379921824622,34.81213402748108
0.6894374061711097,34.81975054740906
0.6894368397253816,34.8273983001709
0.6894362538604503,34.834935903549194
0.6894356875580763,34.84271502494812
0.689435101839515,34.85013008117676
0.6894345356804452,34.85784459114075
0.6894339501082029,34.86558723449707
0.6894333840923873,34.873406410217285
0.6894327986664127,34.880794525146484
0.6894322327938014,34.888314723968506
0.6894316475140436,34.89563488960266
0.6894310817845866,34.903260469436646
0.6894304966509949,34.91061568260193
0.6894299310646419,34.91818404197693
0.6894293460771651,34.92555522918701
0.6894287806338661,34.93316292762756
0.6894281957924535,34.940497636795044
0.6894276304921589,34.947964906692505
0.6894270457967594,34.955281257629395
0.6894264806394188,34.96278786659241
0.6894258960899816,34.970096826553345
0.6894253310755458,34.97758173942566
0.68942474667202,34.98493218421936
0.6894241818004384,34.99244785308838
0.6894235975427732,34.999733686447144
0.6894230328139962,35.00718641281128
0.6894224487021406,35.01447558403015
0.6894218841161186,35.02188992500305
0.6894213001500218,35.02919340133667
0.6894207357067047,35.036627769470215
0.689420151886316,35.043928384780884
0.6894195875856542,35.05135464668274
0.6894190039109228,35.05867409706116
0.6894184397528662,35.06644153594971
0.6894178562237414,35.073806285858154
0.6894172922082402,35.081364154815674
0.6894167088246714,35.088833808898926
0.6894161449516762,35.09650373458862
0.6894155617136124,35.10394620895386
0.6894149979830736,35.111485719680786
0.6894144148904638,35.118839740753174
0.6894138513023316,35.12630534172058
0.6894132683551256,35.13358783721924
0.6894127049093498,35.14103674888611
0.6894121221074971,35.148290395736694
0.6894115588040284,35.155882120132446
0.6894109761474783,35.16314339637756
0.6894104129862669,35.1706109046936
0.6894098304749685,35.17799925804138
0.6894092674559649,35.18574357032776
0.6894086850898676,35.193307876586914
0.6894081222130224,35.20105338096619
0.689407539992076,35.208436489105225
0.6894069772573391,35.21600866317749
0.6894063951814927,35.22344779968262
0.6894058325888148,35.23112177848816
0.6894052506580182,35.23845338821411
0.6894046882073499,35.24599766731262
0.689404106421552,35.253304958343506
0.6894035441128437,35.26088571548462
0.6894029624719945,35.26829218864441
0.6894024003051965,35.276058197021484
0.6894018188092456,35.283541440963745
0.6894012567843085,35.291100025177
0.6894006754332052,35.29846787452698
0.6894001135500795,35.30607461929321
0.6893995323437735,35.313488721847534
0.6893989706024098,35.3210825920105
0.6893983895408505,35.32844853401184
0.6893978279411993,35.336060523986816
0.6893972470243364,35.343618869781494
0.6893966855663485,35.351327657699585
0.6893961047941317,35.3589129447937
0.6893955434777574,35.36687469482422
0.6893949628501364,35.37447762489319
0.6893944016753266,35.382142543792725
0.689393821192251,35.38950324058533
0.6893932601589561,35.397072315216064
0.6893926798203753,35.40448570251465
0.6893921189285463,35.41209101676941
0.6893915387344104,35.419455766677856
0.6893909779839976,35.427072525024414
0.689390397934256,35.43470764160156
0.6893898373252103,35.44242024421692
0.6893892574198132,35.44995832443237
0.6893886969520852,35.45755982398987
0.689388117190982,35.464925050735474
0.6893875568645228,35.4726505279541
0.6893869772476634,35.47996973991394
0.6893864170624233,35.487475872039795
0.6893858375897576,35.494903564453125
0.6893852775456873,35.50250601768494
0.6893846982171651,35.50990843772888
0.6893841383142162,35.517528772354126
0.6893835591297869,35.52508330345154
0.6893829993679096,35.53280210494995
0.6893824203275237,35.540250062942505
0.6893818607066687,35.5478093624115
0.689381281810276,35.5553252696991
0.6893807223303945,35.56298851966858
0.6893801435779446,35.57038426399231
0.6893795842389874,35.57799553871155
0.6893790056304302,35.585405588150024
0.6893784464323482,35.59301209449768
0.6893778679676341,35.60035252571106
0.6893773089103783,35.60794425010681
0.6893767305894567,35.615278482437134
0.6893761716729778,35.62282729148865
0.6893755934957994,35.6302707195282
0.6893750347200485,35.63798904418945
0.6893744566865625,35.64552140235901
0.6893738980514905,35.65318965911865
0.6893733201616472,35.66070079803467
0.6893727616672055,35.668277978897095
0.6893721839209552,35.67561054229736
0.6893716255670946,35.68312931060791
0.689371047964387,35.6905517578125
0.6893704897510581,35.698264598846436
0.6893699122918437,35.70570158958435
0.689369354218998,35.713316440582275
0.6893687769032266,35.72082734107971
0.6893682189708151,35.72836875915527
0.689367641798437,35.73569703102112
0.6893670840064109,35.743268728256226
0.689366506977376,35.75060844421387
0.6893659493256863,35.758294105529785
0.689365372439945,35.76580882072449
0.6893648149285425,35.77341318130493
0.689364238186045,35.78088855743408
0.6893636808148813,35.788546323776245
0.6893631042155777,35.796008586883545
0.6893625469846039,35.80377388000488
0.6893619705284444,35.81114864349365
0.6893614134376115,35.818751096725464
0.6893608371245467,35.82609510421753
0.6893602801738058,35.833662033081055
0.6893597040037857,35.8412024974823
0.6893591471930883,35.848899126052856
0.6893585711660629,35.85637378692627
0.6893580144953604,35.864073038101196
0.6893574386112803,35.87145805358887
0.6893568820805237,35.879021644592285
0.6893563063393392,35.88636755943298
0.68935574994848,35.893871545791626
0.6893551743501413,35.901161909103394
0.6893546180991305,35.90876626968384
0.689354042643588,35.91612505912781
0.6893534865323775,35.92360734939575
0.6893529112195819,35.93084979057312
0.6893523552481223,35.93842911720276
0.6893517800780233,35.94592475891113
0.6893512242462667,35.95345902442932
0.6893506492188154,35.96088266372681
0.6893500935267127,35.9683563709259
0.6893495186418592,35.97565841674805
0.689348963089362,35.98314166069031
0.6893483883470569,35.99052286148071
0.6893478329341164,35.99802374839783
0.6893472583343103,36.00540781021118
0.689346703060878,36.01297450065613
0.6893461286035214,36.020272970199585
0.6893455734695488,36.027804136276245
0.6893449991545919,36.03514742851257
0.6893444441600308,36.04271650314331
0.6893438699874243,36.05001640319824
0.6893433151322256,36.0575053691864
0.6893427411019202,36.064892530441284
0.6893421863860358,36.07239770889282
0.6893416124979821,36.079732179641724
0.6893410579213635,36.08716917037964
0.689340484175512,36.094478368759155
0.6893399297381106,36.101919651031494
0.6893393561344118,36.10923624038696
0.6893388018361796,36.116684436798096
0.689338228374584,36.1239755153656
0.6893376742154722,36.13140249252319
0.689337100895931,36.138689279556274
0.6893365468758912,36.14618492126465
0.6893359736983545,36.153522968292236
0.6893354198173387,36.161102533340454
0.6893348467817576,36.168493032455444
0.6893342930397172,36.176119804382324
0.6893337201460423,36.183496952056885
0.689333166542929,36.19104528427124
0.6893325937911109,36.19850540161133
0.6893320403268762,36.20606327056885
0.6893314677168659,36.213383436203
0.6893309143914619,36.22087907791138
0.6893303419232099,36.22819256782532
0.6893297887365881,36.23562836647034
0.6893292164100455,36.2429404258728
0.6893286633621575,36.25043344497681
0.6893280911772751,36.25773334503174
0.689327538268073,36.26522088050842
0.6893269662248012,36.27253723144531
0.6893264134542366,36.28002381324768
0.6893258415525267,36.2873113155365
0.6893252889205518,36.294827938079834
0.6893247171603543,36.30210757255554
0.6893241646669204,36.30952525138855
0.6893235930481866,36.31682109832764
0.6893230406932456,36.32432174682617
0.6893224692159264,36.33160471916199
0.6893219169994304,36.33908009529114
0.6893213456634764,36.34655737876892
0.689320793585377,36.35440135002136
0.6893202223907393,36.36181092262268
0.689319670450989,36.3692901134491
0.6893190993976184,36.37656259536743
0.6893185475961685,36.38401436805725
0.6893179766840162,36.391294956207275
0.6893174250208188,36.398772954940796
0.689316854249836,36.40605616569519
0.6893163027248433,36.413472414016724
0.6893157320949809,36.42074990272522
0.6893151807081446,36.42825651168823
0.6893146102193534,36.43552494049072
0.6893140589706256,36.44304156303406
0.6893134886228568,36.45033931732178
0.6893129375121896,36.458014726638794
0.6893123673053944,36.4655921459198
0.6893118163327394,36.47342848777771
0.6893112462668691,36.48120450973511
0.689310695432179,36.48901152610779
0.6893101255071842,36.49652338027954
0.6893095748104108,36.50422692298889
0.6893090050262429,36.51163864135742
0.6893084544673383,36.51921224594116
0.6893078848239484,36.52681303024292
0.6893073344028648,36.53459930419922
0.6893067649002044,36.541956424713135
0.6893062146168937,36.54946947097778
0.6893056452549136,36.55684304237366
0.6893050951093282,36.56450319290161
0.68930452588798,36.57214856147766
0.6893039758800719,36.58008909225464
0.6893034067993062,36.58767509460449
0.6893028569290279,36.59524989128113
0.6893022879887964,36.602694272994995
0.6893017382561001,36.61043381690979
0.6893011694563542,36.61775732040405
0.6893006198611914,36.625248193740845
0.6893000512018825,36.6326105594635
0.6892995017442061,36.64017415046692
0.6892989332252851,36.64757299423218
0.6892983839050474,36.65524697303772
0.6892978155264659,36.66289472579956
0.6892972663436188,36.67073607444763
0.689296698105328,36.678335428237915
0.6892961490598243,36.68611216545105
0.6892955809617757,36.693723917007446
0.6892950320535672,36.70145845413208
0.6892944640957123,36.70891356468201
0.6892939153247517,36.716654777526855
0.6892933475070417,36.7242591381073
0.6892927988732813,36.73200464248657
0.6892922311956678,36.73946523666382
0.6892916826990597,36.74720883369446
0.6892911151614942,36.754656076431274
0.6892905668019912,36.762187242507935
0.6892899994044249,36.76955223083496
0.6892894511819793,36.7770471572876
0.6892888839243638,36.78436303138733
0.689288335838928,36.792020082473755
0.6892877687212151,36.79962873458862
0.6892872207727413,36.80747437477112
0.6892866537948823,36.81502056121826
0.6892861059833235,36.82271909713745
0.6892855391452699,36.83009743690491
0.6892849914705782,36.83764672279358
0.6892844247722817,36.84498953819275
0.6892838772344101,36.85252380371094
0.6892833106758219,36.87119388580322
0.6892827632747224,36.87926483154297
0.6892821968557947,36.886979818344116
0.6892816495914199,36.894641637802124
0.6892810833121041,36.902485609054565
0.6892805361844067,36.90998196601868
0.6892799700446545,36.91770958900452
0.689279423053587,36.92538094520569
0.68927885705335,36.93340182304382
0.6892783101988651,36.94118118286133
0.6892777443380952,36.949299812316895
0.6892771976201452,36.95723581314087
0.6892766318987938,36.96528506278992
0.689276085317332,36.972960233688354
0.6892755197353511,36.98080587387085
0.6892749732903297,36.9884557723999
0.6892744078476707,36.996227979660034
0.6892738615390426,37.003843545913696
0.6892732962356575,37.011613607406616
0.6892727500633753,37.01933431625366
0.6892721848992157,37.02741622924805
0.6892716388632322,37.035125970840454
0.6892710738382503,37.04304122924805
0.689270527938518,37.05076503753662
0.6892699630526652,37.0585560798645
0.6892694172891372,37.0664119720459
0.6892688525423655,37.074824810028076
0.6892683069149945,37.08238339424133
0.6892677423072556,37.09014320373535
0.6892671968159944,37.09763216972351
0.6892666323472401,37.10534405708313
0.6892660869920413,37.1129252910614
0.6892655226622242,37.12064504623413
0.6892649774430408,37.12815260887146
0.6892644132521123,37.135756969451904
0.6892638681688973,37.143165826797485
0.6892633041168094,37.15087270736694
0.6892627591695151,37.158350706100464
0.6892621952562198,37.166011810302734
0.6892616504447997,37.17343759536743
0.6892610866702489,37.18105435371399
0.6892605419946557,37.18875169754028
0.6892599783588013,37.196433782577515
0.689259433818988,37.20389676094055
0.6892588703217822,37.21154284477234
0.6892583259177018,37.21900987625122
0.6892577625590964,37.22674083709717
0.6892572182907017,37.23427772521973
0.689256655070649,37.2419855594635
0.6892561109378932,37.24946475028992
0.6892555478563452,37.257346391677856
0.6892550038591809,37.26500463485718
0.6892544409160899,37.27285051345825
0.6892538970544704,37.280333518981934
0.6892533342497883,37.2879421710968
0.6892527905236666,37.29530596733093
0.6892522278573455,37.30298328399658
0.6892516842666744,37.310261726379395
0.6892511217386666,37.32396912574768
0.6892505782833998,37.33157730102539
0.6892500158936571,37.33922243118286
0.6892494725737475,37.34664559364319
0.6892489103222224,37.35425138473511
0.6892483671376226,37.3616943359375
0.6892478050242674,37.36943030357361
0.689247261974931,37.376888036727905
0.6892466999996978,37.38454008102417
0.6892461570855778,37.391969203948975
0.6892455952484188,37.39955472946167
0.6892450524694683,37.406962871551514
0.6892444907703359,37.414621114730835
0.6892439481265084,37.42202973365784
0.6892433865653546,37.429566621780396
0.689242844056603,37.437044620513916
0.6892422826333806,37.44468641281128
0.689241740259658,37.452089071273804
0.6892411789743189,37.459630250930786
0.6892406367355791,37.46703481674194
0.6892400755880757,37.474721908569336
0.6892395334842716,37.48211932182312
0.6892389724745561,37.489750146865845
0.689238430505641,37.497249603271484
0.6892378696336662,37.50632190704346
0.6892373277995937,37.51373243331909
0.6892367670653116,37.52136158943176
0.6892362253660346,37.528796434402466
0.6892356647693977,37.53641724586487
0.6892351232048699,37.54380512237549
0.6892345627458307,37.551345109939575
0.6892340213160053,37.558786392211914
0.6892334609945163,37.56641697883606
0.6892329196993464,37.57389163970947
0.6892323595153602,37.581493854522705
0.6892318183547997,37.58892774581909
0.6892312583082686,37.59659123420715
0.6892307172822705,37.60405659675598
0.689230157373147,37.61164307594299
0.6892296164816648,37.61906552314758
0.6892290567099016,37.626633405685425
0.6892285159528891,37.63406300544739
0.6892279563184386,37.64173436164856
0.6892274156958488,37.64915347099304
0.6892268561986636,37.656760454177856
0.6892263157104501,37.664149045944214
0.6892257563504827,37.67175483703613
0.6892252159965995,37.67913341522217
0.6892246567738026,37.68676781654358
0.6892241165542028,37.6942400932312
0.689223557468529,37.70196294784546
0.689223017383166,37.70939016342163
0.6892224584345681,37.71703815460205
0.6892219184833956,37.72455716133118
0.689221359671826,37.73217415809631
0.6892208198547978,37.739558935165405
0.6892202611802095,37.74724054336548
0.689219721497279,37.75470805168152
0.6892191629596243,37.7623028755188
0.689218623410745,37.769861698150635
0.6892180650099767,37.77748441696167
0.6892175255951027,37.78497886657715
0.6892169673311737,37.792646646499634
0.6892164280502584,37.80016112327576
0.6892158699231214,37.80814027786255
0.6892153307761184,37.815855264663696
0.6892147727857263,37.823803424835205
0.6892142337725892,37.831323862075806
0.6892136759188944,37.83887839317322
0.6892131370395772,37.846352338790894
0.6892125793225331,37.853983640670776
0.6892120405769891,37.86146521568298
0.6892114829965482,37.86909508705139
0.6892109443847315,37.87650537490845
0.6892103869408467,37.88414978981018
0.6892098484627108,37.89158391952515
0.6892092911553351,37.899317026138306
0.6892087528108339,37.906829595565796
0.6892081956399201,37.914458990097046
0.6892076574290077,37.92185711860657
0.6892071003945084,37.92941212654114
0.6892065623171385,37.936750173568726
0.6892060054190066,37.9443244934082
0.6892054674751331,37.951788902282715
0.689204910713322,37.95936989784241
0.6892043729028982,37.96687912940979
0.6892038162773607,37.97447967529297
0.6892032786003411,37.981892585754395
0.6892027221110302,37.98957538604736
0.6892021845673686,37.99697804450989
0.6892016282142371,38.0045599937439
0.6892010908038873,38.01199126243591
0.6892005345868883,38.01957607269287
0.6891999973098041,38.02696967124939
0.6891994412288908,38.034558057785034
0.6891989040850264,38.04194903373718
0.6891983481401519,38.0495970249176
0.689197811129461,38.05693554878235
0.6891972553205781,38.06450033187866
0.6891967184430146,38.07190012931824
0.6891961627700769,38.07954120635986
0.6891956260255951,38.08696174621582
0.6891950704885553,38.09454798698425
0.6891945338771094,38.10191488265991
0.6891939784759206,38.10956597328186
0.6891934419974641,38.11710000038147
0.6891928867320796,38.12488555908203
0.6891923503865671,38.13227033615112
0.6891917952569397,38.13989067077637
0.6891912590443252,38.14725470542908
0.6891907040504086,38.15485453605652
0.6891901679706457,38.162230253219604
0.6891896131123931,38.16980028152466
0.6891890771654363,38.17720556259155
0.6891885224428008,38.1849570274353
0.6891879866286041,38.19237160682678
0.6891874320415388,38.19995188713074
0.6891868963600567,38.20732259750366
0.6891863419085147,38.214940309524536
0.6891858063597011,38.22241282463074
0.689185252043636,38.23012661933899
0.6891847166274452,38.23759412765503
0.6891841624468101,38.24524664878845
0.6891836271631963,38.25273060798645
0.6891830731179448,38.2603485584259
0.6891825379668619,38.26781249046326
0.6891819840569471,38.275346755981445
0.6891814490383497,38.282708406448364
0.6891808952637251,38.290329456329346
0.6891803603775676,38.29777193069458
0.6891798067381864,38.30539155006409
0.6891792719844226,38.31288290023804
0.6891787184802384,38.320552587509155
0.6891781838588229,38.32807755470276
0.6891776304897891,38.33578062057495
0.689177096000676,38.343215227127075
0.689176542766746,38.35083508491516
0.6891760084098898,38.35824203491211
0.6891754553110168,38.365965843200684
0.6891749210863721,38.37350344657898
0.6891743681225098,38.38113594055176
0.6891738340300305,38.38857102394104
0.6891732812011325,38.39618682861328
0.6891727472407732,38.40351366996765
0.6891721945467929,38.411147356033325
0.6891716607185081,38.4186065196991
0.689171108159399,38.42615628242493
0.6891705744631429,38.43350696563721
0.6891700220388585,38.441126346588135
0.6891694884745858,38.44850993156433
0.6891689361850795,38.45610952377319
0.6891684027527447,38.46358132362366
0.6891678505979705,38.47126293182373
0.6891673172975278,38.47876954078674
0.689166765277439,38.48646950721741
0.6891662321088432,38.493854999542236
0.6891656802233935,38.50148820877075
0.6891651471865987,38.50902605056763
0.6891645954357417,38.516663789749146
0.6891640625307028,38.52408242225647
0.6891635109143922,38.531655073165894
0.689162978141064,38.539063930511475
0.6891624266592532,38.54673647880554
0.6891618940175896,38.55408501625061
0.6891613426702328,38.561667919158936
0.6891608101601888,38.569114208221436
0.6891602589472394,38.57680821418762
0.6891597265687694,38.58427453041077
0.6891591754901815,38.59197807312012
0.6891586432432403,38.599453926086426
0.6891580922989667,38.607017040252686
0.6891575601835092,38.61440110206604
0.6891570093735044,38.6219916343689
0.6891564773894847,38.62943458557129
0.6891559267137028,38.637125730514526
0.6891553948610758,38.64452266693115
0.68915484431947,38.65211009979248
0.6891543125981904,38.65950298309326
0.6891537621907146,38.66706705093384
0.6891532306007374,38.67446970939636
0.6891526803273454,38.68213129043579
0.6891521488686251,38.689523696899414
0.6891515987292711,38.6971321105957
0.6891510674017626,38.70460486412048
0.6891505173964,38.71235990524292
0.6891499862000579,38.72018313407898
0.6891494363286409,38.72824668884277
0.68914890526342,38.73600792884827
0.6891483555259025,38.7440550327301
0.6891478245917575,38.75189542770386
0.6891472749880936,38.759764671325684
0.6891467441849795,38.76737427711487
0.6891461947151227,38.77534461021423
0.6891456640429944,38.78285455703735
0.6891451147068991,38.79048824310303
0.6891445841657111,38.79795026779175
0.689144034963331,38.80576205253601
0.6891435045530387,38.81368136405945
0.689142955484328,38.821545362472534
0.6891424252048861,38.829105377197266
0.6891418762697985,38.837013959884644
0.6891413461211617,38.844650983810425
0.6891407973196518,38.85277485847473
0.6891402673017752,38.86043381690979
0.6891397186337967,38.86810541152954
0.6891391887466353,38.87562370300293
0.6891386402121421,38.8834388256073
0.6891381104556511,38.891220569610596
0.6891375620545973,38.89935803413391
0.6891370324287316,38.90726161003113
0.6891364841610715,38.91535997390747
0.6891359546657857,38.923224210739136
0.6891354065314735,38.93104863166809
0.6891348771667228,38.93856906890869
0.6891343291657127,38.94633984565735
0.6891337999314523,38.95388197898865
0.6891332520636986,38.96189522743225
0.6891327229598833,38.969558238983154
0.6891321752253395,38.97719740867615
0.6891316462519247,38.98459768295288
0.6891310986505459,38.9921760559082
0.6891305698074863,38.99958825111389
0.6891300223392264,39.00717830657959
0.6891294936264772,39.01458525657654
0.6891289462912903,39.0221893787384
0.6891284177088068,39.02954649925232
0.6891278705066474,39.0371458530426
0.6891273420543846,39.044548749923706
0.6891267949852066,39.05212640762329
0.6891262666631198,39.059534549713135
0.6891257197268779,39.06710386276245
0.6891251915349224,39.07449269294739
0.6891246447315703,39.082111835479736
0.6891241166697015,39.08950161933899
0.6891235699991939,39.0972113609314
0.6891230420673664,39.10502576828003
0.6891224955296579,39.11278462409973
0.6891219677278274,39.120596170425415
0.689121421322872,39.12858581542969
0.6891208936509937,39.136131286621094
0.6891203473787461,39.14396047592163
0.6891198198367751,39.15163826942444
0.6891192736971894,39.159485816955566
0.689118746285081,39.16735482215881
0.689118200278112,39.1755256652832
0.6891176729958215,39.18348407745361
0.6891171271214234,39.191240310668945
0.6891165999689063,39.19876837730408
0.6891160542270334,39.206463098526
0.6891155272042452,39.21386384963989
0.6891149815948521,39.221529483795166
0.6891144547017478,39.228989124298096
0.6891139092247891,39.236655712127686
0.6891133824613244,39.24409055709839
0.6891128371167546,39.25164437294006
0.6891123104828845,39.259207248687744
0.6891117652706582,39.26697564125061
0.6891112387663384,39.274442195892334
0.68911069368641,39.282209634780884
0.6891101673115959,39.28992986679077
0.6891096223639203,39.29778814315796
0.689109096118567,39.30537676811218
0.6891085513030983,39.313008069992065
0.6891080251871622,39.320420265197754
0.6891074805038552,39.328086614608765
0.6891069545172908,39.33561730384827
0.6891064099661004,39.34325385093689
0.6891058841088638,39.35069251060486
0.6891053396897441,39.35834574699402
0.6891048139617905,39.3658230304718
0.6891042696746965,39.3736093044281
0.6891037440759816,39.3811194896698
0.6891031999208682,39.38874125480652
0.6891026744513477,39.39618635177612
0.689102130428169,39.40380358695984
0.6891016050877983,39.41121482849121
0.6891010611965095,39.41887283325195
0.689100535985244,39.42629384994507
0.6890999922258,39.433937311172485
0.6890994671435955,39.44133424758911
0.6890989235159506,39.44898748397827
0.689098398562763,39.45643448829651
0.689097855066872,39.464123249053955
0.6890973302426566,39.47153067588806
0.6890967868784746,39.479156255722046
0.6890962621831871,39.486544370651245
0.6890957189506687,39.49411368370056
0.689095194384265,39.501505851745605
0.6890946512833649,39.50911068916321
0.6890941268458005,39.51650261878967
0.6890935838764738,39.5240912437439
0.6890930595677045,39.53148627281189
0.6890925167299059,39.53907775878906
0.6890919925498875,39.54647922515869
0.6890914498435721,39.554107666015625
0.6890909257922603,39.56154108047485
0.6890903832173825,39.56920027732849
0.6890898592947332,39.57662057876587
0.6890893168512482,39.58423733711243
0.689088793057217,39.59159874916077
0.6890882507450801,39.59922957420349
0.6890877270796227,39.60660910606384
0.6890871848987884,39.61421990394592
0.689086661361861,39.6215558052063
0.6890861193122843,39.62918019294739
0.6890855959038424,39.63658380508423
0.6890850539854785,39.644166231155396
0.6890845307054781,39.65152335166931
0.6890839889182818,39.659074544906616
0.6890834657666793,39.666484117507935
0.6890829241106055,39.67414832115173
0.689082401087356,39.68163251876831
0.6890818595623601,39.6893413066864
0.6890813366674197,39.69685339927673
0.6890807952734568,39.70451498031616
0.6890802725067816,39.71198797225952
0.6890797312438065,39.71959114074707
0.6890792086053524,39.72696590423584
0.6890786674733202,39.734599113464355
0.6890781449630431,39.7420699596405
0.6890776039619093,39.749834060668945
0.6890770815797651,39.75738000869751
0.6890765407094843,39.7652063369751
0.6890760184554295,39.7729287147522
0.6890754777159568,39.7808952331543
0.6890749555899471,39.788551330566406
0.6890744149812384,39.79629921913147
0.6890738929832297,39.804274797439575
0.6890733525052395,39.81244611740112
0.6890728306351879,39.82024574279785
0.6890722902878716,39.828307151794434
0.6890717685457335,39.83627676963806
0.6890712283290463,39.844372034072876
0.6890707067147774,39.85203552246094
0.6890701666286748,39.85990285873413
0.6890696451422313,39.86764121055603
0.6890691051866684,39.87568974494934
0.6890685838280064,39.88345646858215
0.6890680440029383,39.89129376411438
0.6890675227720143,39.898948431015015
0.6890669830773963,39.906829833984375
0.689066461974166,39.914586305618286
0.6890659224099537,39.92263317108154
0.6890654014343736,39.93059706687927
0.6890648620005221,39.93879985809326
0.6890643411525481,39.94676613807678
0.6890638018490131,39.95461702346802
0.6890632811286016,39.962100982666016
0.6890627419553378,39.96974515914917
0.6890622213624451,39.97728681564331
0.6890616823194085,39.9851131439209
0.6890611618539906,39.99275469779968
0.6890606229411363,40.00066041946411
0.6890601026031499,40.00833702087402
0.6890595638204333,40.016149282455444
0.6890590436098342,40.023794174194336
0.6890585049572109,40.03175210952759
0.6890579848739556,40.039466381073
0.689057446351381,40.047383546829224
0.6890569263954262,40.055028438568115
0.6890563880028555,40.06286025047302
0.689055868174157,40.07058501243591
0.6890553299115458,40.07839488983154
0.6890548102100603,40.08599877357483
0.6890542720773645,40.09373164176941
0.689053752503048,40.10124230384827
0.6890532145002229,40.10891675949097
0.689052695053032,40.116466760635376
0.6890521571800331,40.12426829338074
0.6890516378599242,40.13184452056885
0.6890511001167071,40.13959336280823
0.6890505809236366,40.14725971221924
0.6890500433101566,40.1551730632782
0.6890495242440811,40.16290044784546
0.6890489867602944,40.17065978050232
0.6890484678211701,40.17818737030029
0.6890479304670317,40.18597054481506
0.6890474116548154,40.193487882614136
0.6890468744302811,40.20118713378906
0.6890463557449291,40.20868182182312
0.6890458186499548,40.216410398483276
0.6890453000914235,40.22388815879822
0.6890447631259649,40.231581687927246
0.6890442446942109,40.23906111717224
0.6890437078582232,40.24676966667175
0.6890431895532032,40.25433397293091
0.6890426528466425,40.26206040382385
0.689042134668313,40.26953983306885
0.6890415980911349,40.27727484703064
0.6890410800394524,40.284812927246094
0.6890405435916127,40.29250168800354
0.6890400256665339,40.29999804496765
0.6890394893479882,40.307751417160034
0.6890389715494697,40.31533336639404
0.689038435360174,40.323107957839966
0.6890379176881722,40.33082938194275
0.6890373816280819,40.33860206604004
0.6890368640825538,40.346166133880615
0.6890363281516253,40.35395336151123
0.6890358107325275,40.36151170730591
0.6890352749307163,40.3692352771759
0.6890347576380049,40.37676119804382
0.6890342219652669,40.38440442085266
0.6890337047988995,40.39183044433594
0.6890331692551904,40.399388551712036
0.6890326522151234,40.406829833984375
0.6890321168003992,40.414510011672974
0.6890315998865892,40.42197370529175
0.6890310646008057,40.42963194847107
0.6890305478132096,40.43722105026245
0.6890300126563227,40.4450147151947
0.6890294959948972,40.45257925987244
0.6890289609668632,40.46039628982544
0.6890284444315652,40.46808695793152
0.6890279095323395,40.475929498672485
0.6890273931231254,40.48354172706604
0.6890268583526645,40.491304874420166
0.6890263420694916,40.498828172683716
0.6890258074277512,40.506551027297974
0.6890252912705762,40.514033794403076
0.6890247567575123,40.52173471450806
0.689024240726292,40.529258251190186
0.6890237063418606,40.537017583847046
0.6890231904365519,40.54458236694336
0.6890226561807092,40.552388191223145
0.689022140401269,40.55994892120361
0.689021606273971,40.567662715911865
0.6890210906203561,40.575358629226685
0.6890205566215588,40.58336067199707
0.6890200410937265,40.591163635253906
0.6890195072233861,40.599119424819946
0.6890189918212928,40.60682439804077
0.6890184580793651,40.614694356918335
0.6890179428029682,40.62235164642334
0.6890174091894099,40.63015961647034
0.6890168940386662,40.63773036003113
0.6890163605534327,40.64550447463989
0.6890158455282995,40.65314245223999
0.6890153121713476,40.66088056564331
0.6890147972717814,40.668421268463135
0.689014264043067,40.67619180679321
0.6890137492690249,40.68376278877258
0.6890132161685043,40.691476583480835
0.6890127015199439,40.69905209541321
0.6890121685475732,40.706806898117065
0.6890116540244509,40.71435189247131
0.6890111211801864,40.722070932388306
0.6890106067824597,40.729674339294434
0.6890100740662578,40.737475872039795
0.6890095597938836,40.7450315952301
0.6890090272057003,40.75277853012085
0.6890085130586358,40.76031231880188
0.6890079805984274,40.76808285713196
0.6890074665766298,40.77577543258667
0.6890069342443528,40.78359508514404
0.689006420347779,40.79119896888733
0.6890058881433897,40.79891586303711
0.6890053743719973,40.806692600250244
0.6890048422954518,40.814494609832764
0.6890043286491976,40.822019815444946
0.6890037967004524,40.82968306541443
0.6890032831792939,40.83711910247803
0.6890027513583055,40.844890117645264
0.6890022379621996,40.8524444103241
0.6890017062689243,40.86025905609131
0.6890011929978282,40.867799282073975
0.6890006614322224,40.875492572784424
0.6890001482860938,40.88302493095398
0.6889996168481137,40.89077401161194
0.6889991038269097,40.89820218086243
0.6889985725165121,40.905887842178345
0.6889980596201897,40.9133780002594
0.6889975284373311,40.92109823226929
0.6889970156658481,40.92856788635254
0.6889964846104842,40.936195850372314
0.6889959719637977,40.94359350204468
0.6889954410358858,40.951353549957275
0.6889949285139532,40.959007263183594
0.6889943977134496,40.966732025146484
0.688993885316228,40.97415232658386
0.6889933546430893,40.98178195953369
0.6889928423705363,40.98920440673828
0.6889923118247188,40.99702978134155
0.6889917996767913,41.00464725494385
0.6889912692582522,41.01245951652527
0.688990757234908,41.020042181015015
0.6889902269436031,41.02765107154846
0.6889897150448,41.03510880470276
0.6889891848806862,41.0427143573761
0.6889886731063812,41.050137996673584
0.6889881430694151,41.057740211486816
0.6889876314195658,41.06518626213074
0.6889871015097042,41.07277035713196
0.6889865899842681,41.08012866973877
0.6889860602014672,41.08774280548096
0.6889855488004017,41.095088720321655
0.6889850191446188,41.1026668548584
0.6889845078678813,41.110095262527466
0.6889839783390725,41.11774396896362
0.6889834671866211,41.12515115737915
0.6889829377847434,41.13276195526123
0.6889824267565349,41.14017200469971
0.688981897481545,41.14773678779602
0.6889813865775375,41.155062675476074
0.6889808574293919,41.162696838378906
0.6889803466495427,41.17014741897583
0.6889798176281986,41.17776679992676
0.6889793069724655,41.18517541885376
0.6889787780778791,41.19279885292053
0.6889782675462193,41.200231075286865
0.6889777387783481,41.207831621170044
0.6889772283707196,41.21528220176697
0.6889766997295204,41.22278547286987
0.6889761894458806,41.23020029067993
0.6889756609313096,41.23779344558716
0.6889751507716162,41.24513244628906
0.6889746223836304,41.25268077850342
0.6889741123478414,41.26014184951782
0.688973584086398,41.267699003219604
0.6889730741819399,41.27869939804077
0.6889725460395264,41.286163091659546
0.6889720362514183,41.29360246658325
0.6889715082429296,41.301124572753906
0.6889709985785996,41.3085618019104
0.688970470696524,41.31607532501221
0.6889699611559289,41.32348895072937
0.6889694334002229,41.331050634384155
0.6889689239833208,41.3385694026947
0.6889683963539415,41.34610939025879
0.68896788706069,41.353652238845825
0.6889673595575945,41.361358880996704
0.6889668503879514,41.36899948120117
0.6889663230110965,41.37652134895325
0.6889658139650197,41.3840057849884
0.6889652867143624,41.39150071144104
0.6889647777918095,41.39893865585327
0.6889642506673073,41.406429290771484
0.6889637418682363,41.41389274597168
0.6889632148698455,41.421350717544556
0.6889627061942145,41.428790807724
0.6889621793218925,41.436336040496826
0.6889616707696592,41.44384503364563
0.6889611440233632,41.45136094093323
0.6889606355944854,41.45893859863281
0.688960108974172,41.46642541885376
0.6889596006686078,41.473954916000366
0.6889590741742346,41.48140525817871
0.688958565991942,41.488884687423706
0.6889580396234658,41.496421575546265
0.6889575315644024,41.503859519958496
0.6889570053217806,41.511348485946655
0.6889564973859048,41.518786668777466
0.6889559712690941,41.526265144348145
0.6889554634563636,41.53375029563904
0.6889549374653218,41.54153800010681
0.6889544297756944,41.54918599128723
0.6889539039103784,41.55676889419556
0.6889533963438125,41.56424689292908
0.6889528706041795,41.571731090545654
0.688952363160633,41.579118967056274
0.68895183754664,41.586599588394165
0.6889513302260714,41.59406566619873
0.6889508047376758,41.60152864456177
0.6889502975400422,41.60897731781006
0.6889497721772014,41.616517782211304
0.6889492651024618,41.62413001060486
0.688948739865133,41.63167977333069
0.6889482329132449,41.63913917541504
0.6889477078013853,41.6466121673584
0.6889472009723072,41.654080629348755
0.688946675985874,41.661598205566406
0.6889461692795641,41.669069051742554
0.6889456444185146,41.67663502693176
0.6889451378349308,41.68410086631775
0.6889446130992228,41.691580295562744
0.6889441066383232,41.69904375076294
0.6889435820279137,41.706565141677856
0.6889430756896565,41.71401596069336
0.6889425512045032,41.72151207923889
0.6889420449888466,41.728978872299194
0.6889415206289066,41.736461877822876
0.6889410145358091,41.743903398513794
0.6889404903010399,41.7514009475708
0.6889399843304593,41.75889205932617
0.6889394602208182,41.7664532661438
0.6889389543727134,41.773919343948364
0.6889384303881577,41.78142690658569
0.6889379246624866,41.788963079452515
0.6889374008029742,41.79661798477173
0.6889368951996949,41.804444789886475
0.6889363714651828,41.812381982803345
0.688935865984254,41.82026553153992
0.6889353423747003,41.82794737815857
0.6889348370160802,41.83539438247681
0.6889343135314415,41.84291410446167
0.6889338082950883,41.85056757926941
0.6889332849353229,41.858301401138306
0.688932779821195,41.86612272262573
0.6889322565862604,41.873634815216064
0.6889317515943161,41.88112211227417
0.6889312284841697,41.888631105422974
0.6889307236143672,41.89619064331055
0.6889302006289666,41.90366744995117
0.688929695881265,41.91118001937866
0.6889291730205676,41.91874623298645
0.6889286683949247,41.926249980926514
0.6889281456588883,41.93379259109497
0.6889276411552627,41.94125270843506
0.6889271185438451,41.94876503944397
0.6889266141621955,41.95630693435669
0.688926091675354,41.96399450302124
0.6889255874156385,41.97178769111633
0.6889250650533308,41.97953009605408
0.6889245609155084,41.98716449737549
0.6889240386776924,41.99484848976135
0.6889235346617208,42.002453327178955
0.6889230125483542,42.00998497009277
0.6889225086541926,42.017521381378174
0.6889219866652327,42.02509665489197
0.6889214828928396,42.03265976905823
0.6889209610282448,42.040146350860596
0.6889204573775782,42.04758930206299
0.6889199356373059,42.05509042739868
0.6889194321083248,42.06255078315735
0.6889189104923329,42.070181131362915
0.688918407084996,42.07772898674011
0.6889178855932417,42.08527421951294
0.6889173823075074,42.0928373336792
0.6889168609399492,42.10045409202576
0.6889163577757761,42.10805010795593
0.6889158365323718,42.115591526031494
0.6889153334897183,42.12313771247864
0.6889148123704254,42.13068246841431
0.6889143094492507,42.138355016708374
0.6889137884540271,42.14595699310303
0.6889132856542898,42.1534538269043
0.6889127647830932,42.16100192070007
0.6889122621047515,42.168511390686035
0.6889117413575402,42.176077365875244
0.6889112388005533,42.183589696884155
0.6889107181772849,42.19105863571167
0.6889102157416115,42.19853711128235
0.6889096952422441,42.206031799316406
0.6889091929278426,42.213515520095825
0.6889086725523338,42.221025466918945
0.6889081703591633,42.2284369468689
0.6889076501074715,42.235965728759766
0.6889071480354904,42.243470668792725
0.6889066279075733,42.25096940994263
0.6889061259567407,42.25843644142151
0.6889056059525563,42.26599311828613
0.688905104122831,42.2736132144928
0.6889045842423372,42.28132939338684
0.6889040825336781,42.28909754753113
0.6889035627768333,42.29669117927551
0.6889030611891989,42.30449676513672
0.6889025415559609,42.31232047080994
0.6889020400893097,42.319798946380615
0.6889015205796368,42.32739043235779
0.6889010192339284,42.33523344993591
0.6889004998477783,42.34311866760254
0.6888999986229715,42.35115098953247
0.6888994793603025,42.358867168426514
0.6888989782563559,42.36646914482117
0.6888984591171258,42.37407302856445
0.6888979581339986,42.38155198097229
0.6888974391181659,42.389065980911255
0.688896938255817,42.396549224853516
0.6888964193633397,42.40408778190613
0.6888959186217278,42.41150617599487
0.688895399852564,42.418978691101074
0.6888948992316483,42.42646503448486
0.6888943805857561,42.43395924568176
0.6888938800854956,42.44139361381531
0.6888933615628333,42.44894075393677
0.6888928611831868,42.4563934803009
0.6888923427837129,42.46421480178833
0.6888918425246394,42.472073554992676
0.6888913242483118,42.47990870475769
0.6888908241097706,42.48763179779053
0.6888903059565473,42.49547791481018
0.6888898059384974,42.50311994552612
0.6888892879083371,42.5106680393219
0.6888887880107374,42.51811385154724
0.6888882701035981,42.52561974525452
0.6888877703264076,42.533087968826294
0.6888872525422478,42.54065537452698
0.6888867528854261,42.54816508293152
0.6888862352242038,42.55582809448242
0.6888857356877096,42.56340003013611
0.6888852181493833,42.570956230163574
0.6888847187331758,42.57846426963806
0.6888842013177041,42.586029052734375
0.6888837020217422,42.59355163574219
0.688883184729083,42.60106563568115
0.6888826855533264,42.60851287841797
0.6888821683834384,42.6159942150116
0.688881669327846,42.62347054481506
0.6888811522806872,42.630980253219604
0.6888806533452182,42.63840842247009
0.6888801364207474,42.645907402038574
0.6888796376053611,42.65339970588684
0.6888791208035363,42.66092252731323
0.6888786221081921,42.6683452129364
0.6888781054289722,42.67591404914856
0.6888776068536286,42.68337059020996
0.6888770902969722,42.690863609313965
0.6888765918415892,42.69835829734802
0.6888760754074538,42.70596098899841
0.6888755770719907,42.713539838790894
0.6888750607603357,42.721102476119995
0.6888745625447513,42.72866725921631
0.6888740463555352,42.736168384552
0.688873548259789,42.7436044216156
0.6888730321929698,42.75110626220703
0.6888725342170213,42.758647203445435
0.6888720182725578,42.76614308357239
0.6888715204163662,42.77361607551575
0.6888710045942171,42.78111171722412
0.6888705068577419,42.788556814193726
0.6888699911578653,42.79606509208679
0.6888694935410657,42.80349135398865
0.6888689779634206,42.81101989746094
0.688868480466256,42.81859755516052
0.6888679650108012,42.82615852355957
0.688867467633231,42.83368492126465
0.6888669522999247,42.84128546714783
0.6888664550419088,42.84901189804077
0.6888659398307094,42.85669279098511
0.688865442692207,42.8642954826355
0.6888649276030734,42.871973514556885
0.6888644305840436,42.879618883132935
0.6888639156169348,42.88723707199097
0.6888634187173371,42.894808530807495
0.6888629038722119,42.90234565734863
0.6888624070920062,42.909871339797974
0.6888618923688227,42.91743063926697
0.688861395707968,42.92489767074585
0.6888608811066853,42.932443618774414
0.6888603845651415,42.94012808799744
0.6888598700857183,42.94785237312317
0.6888593736634451,42.95546221733093
0.6888588593058399,42.96315050125122
0.6888583630027965,42.970913887023926
0.6888578487669681,42.97861981391907
0.6888573525831143,42.986950397491455
0.688856838469022,42.99492835998535
0.6888563424043169,43.00295329093933
0.688855828411919,43.010767698287964
0.6888553324663229,43.018465518951416
0.6888548185955782,43.026150941848755
0.6888543227690506,43.03380990028381
0.6888538090199182,43.041398763656616
0.6888533133124182,43.0489981174469
0.688852799684857,43.05658936500549
0.6888523040963443,43.064220905303955
0.6888517905903132,43.07201075553894
0.6888512951207482,43.07956647872925
0.6888507817362057,43.087141036987305
0.6888502863855476,43.094858169555664
0.6888497731224527,43.10265016555786
0.6888492778906611,43.11035656929016
0.6888487647489729,43.11827111244202
0.6888482696360078,43.12602686882019
0.6888477566156852,43.13373613357544
0.688847261621506,43.14145517349243
0.6888467487225081,43.149277210235596
0.6888462538470748,43.15717601776123
0.6888457410693603,43.165141344070435
0.6888452463126327,43.173068046569824
0.6888447336561605,43.180954456329346
0.6888442390180984,43.18871068954468
0.6888437264828278,43.196444034576416
0.6888432319633907,43.20419478416443
0.6888427195492806,43.21191334724426
0.6888422251484286,43.21956920623779
0.6888417128554379,43.2272253036499
0.6888412185731309,43.23482656478882
0.6888407064012187,43.24236607551575
0.6888402122374164,43.249929428100586
0.6888397001865418,43.257431983947754
0.688839206141204,43.26499605178833
0.6888386942113265,43.27253007888794
0.688838200284413,43.28006076812744
0.688837688475491,43.2877357006073
0.688837194666962,43.29531288146973
0.6888366829789548,43.30292344093323
0.6888361892887702,43.31045079231262
0.6888356777216371,43.318018674850464
0.6888351841497566,43.32558512687683
0.6888346727034568,43.33321785926819
0.6888341792498405,43.34080457687378
0.688833667924333,43.348440170288086
0.6888331745889407,43.35601806640625
0.6888326633841848,43.36356472969055
0.6888321701669767,43.37122440338135
0.6888316590829315,43.37898921966553
0.6888311659838674,43.38673996925354
0.6888306550204922,43.394343852996826
0.688830162039532,43.401933431625366
0.6888296511967862,43.409483671188354
0.68882915833389,43.41702318191528
0.6888286476117326,43.424612283706665
0.6888281548668607,43.43226099014282
0.688827644265251,43.43993878364563
0.6888271516383633,43.447481870651245
0.6888266411572606,43.455164670944214
0.688826148648317,43.46296262741089
0.6888256382876804,43.47063064575195
0.6888251458966412,43.47839426994324
0.6888246356564305,43.4862265586853
0.6888241433832558,43.49396753311157
0.6888236332634299,43.5017945766449
0.6888231411080796,43.50961422920227
0.6888226311085978,43.51728892326355
0.6888221390710327,43.524924755096436
0.6888216291918545,43.53260898590088
0.688821137272034,43.54022669792175
0.6888206275131189,43.547871351242065
0.6888201357110033,43.555503845214844
0.6888196260723107,43.56330156326294
0.6888191343878605,43.57086181640625
0.6888186248693496,43.57841396331787
0.6888181333025245,43.58598017692566
0.6888176239041551,43.593746185302734
0.6888171324549157,43.601290225982666
0.6888166231766466,43.608898401260376
0.6888161318449535,43.61649179458618
0.6888156226867447,43.62399888038635
0.6888151314725571,43.63155436515808
0.6888146224343681,43.63913631439209
0.6888141313376471,43.64673733711243
0.6888136224194369,43.65445637702942
0.688813131440143,43.6620147228241
0.6888126226418714,43.66959762573242
0.6888121317799641,43.67724943161011
0.6888116231015906,43.68505334854126
0.6888111323570307,43.692877531051636
0.6888106237985151,43.70063090324402
0.6888101331712626,43.708335876464844
0.6888096247325642,43.71615171432495
0.6888091342225795,43.72413682937622
0.6888086259036579,43.73203444480896
0.6888081355109017,43.739821910858154
0.6888076273117166,43.747835874557495
0.6888071370361492,43.75559616088867
0.6888066289566598,43.76325011253357
0.688806138798241,43.77098751068115
0.6888056308384075,43.77885699272156
0.6888051407970986,43.786797523498535
0.6888046329568802,43.79463267326355
0.6888041430326413,43.802420139312744
0.6888036353119976,43.8104453086853
0.6888031455047888,43.81830835342407
0.68880263790368,43.82615900039673
0.688802148213462,43.833980321884155
0.6888016407318471,43.842050313949585
0.6888011511585805,43.8500542640686
0.6888006437964198,43.85813117027283
0.6888001543400647,43.865959882736206
0.6887996470973177,43.873820543289185
0.6887991577578352,43.88189196586609
0.6887986506344616,43.88979411125183
0.6887981614118114,43.89745235443115
0.6887976544077712,43.90526342391968
0.6887971653019146,43.91284942626953
0.6887966584171669,43.92041492462158
0.6887961694280641,43.92799472808838
0.6887956626625692,43.93557071685791
0.6887951737901808,43.943341970443726
0.6887946671438986,43.950931787490845
0.6887941783881852,43.95858073234558
0.6887936718610753,43.96623110771179
0.6887931832219976,43.97396540641785
0.6887926768140193,43.981645345687866
0.688792188291538,43.98920822143555
0.6887916820026523,43.99676442146301
0.6887911935967275,44.00441646575928
0.6887906874268934,44.01213335990906
0.6887901991374863,44.01978898048401
0.6887896930866638,44.0275239944458
0.6887892049137349,44.03522086143494
0.6887886989818844,44.043028354644775
0.6887882109253939,44.05056929588318
0.6887877051124749,44.058125734329224
0.6887872171723843,44.065664529800415
0.6887867114783568,44.073161602020264
0.6887862236546262,44.08068656921387
0.6887857180794499,44.08824443817139
0.6887852303720404,44.095837354660034
0.6887847249156758,44.10337018966675
0.6887842373245479,44.110875368118286
0.6887837319869543,44.11842608451843
0.688783244512069,44.125922203063965
0.6887827392932067,44.133394718170166
0.6887822519345248,44.1408748626709
0.6887817468343541,44.14855933189392
0.6887812595918356,44.15625500679016
0.6887807546103163,44.163899421691895
0.6887802674839228,44.17138147354126
0.6887797626210149,44.178946018218994
0.6887792756107072,44.1865611076355
0.6887787708663705,44.19408941268921
0.6887782839721093,44.2016544342041
0.6887777793463042,44.20921206474304
0.6887772925680502,44.216758251190186
0.6887767880607372,44.22434210777283
0.6887763013984513,44.23184370994568
0.6887757970095897,44.23933243751526
0.6887753104632328,44.2467896938324
0.6887748061927832,44.254321575164795
0.6887743197623164,44.26170778274536
0.6887738156102384,44.269171953201294
0.6887733292956225,44.27667474746704
0.6887728252618768,44.28420066833496
0.6887723390630727,44.291696548461914
0.6887718351476194,44.299257040023804
0.688771349064588,44.306830167770386
0.6887708452673873,44.31434655189514
0.6887703593000896,44.321850299835205
0.688769855621101,44.32949614524841
0.6887693697694982,44.33714532852173
0.6887688662086829,44.344712018966675
0.6887683804727356,44.35223865509033
0.6887678770300535,44.36029601097107
0.6887673914097225,44.367831230163574
0.688766888085134,44.375325441360474
0.6887664025803808,44.38286638259888
0.6887658993738459,44.390336990356445
0.6887654139846315,44.39786458015442
0.6887649108961104,44.405356884002686
0.6887644256223957,44.41291093826294
0.6887639226518487,44.420475244522095
0.688763437493595,44.42794847488403
0.6887629346409827,44.43542265892029
0.6887624495981509,44.443065881729126
0.6887619468634334,44.450846433639526
0.6887614619359848,44.45879602432251
0.6887609593191222,44.46667957305908
0.6887604745070177,44.4744188785553
0.688759972007971,44.48208498954773
0.6887594873111719,44.48964834213257
0.6887589849299007,44.49717974662781
0.6887585003483678,44.50467777252197
0.6887579980848334,44.512173891067505
0.688757513618528,44.51961660385132
0.6887570114726903,44.52708721160889
0.6887565271215738,44.53456664085388
0.688756025093393,44.54207158088684
0.6887555408574265,44.549582719802856
0.6887550389468636,44.55722522735596
0.6887545548260082,44.564791679382324
0.688754053033023,44.57231616973877
0.68875356902724,44.57981300354004
0.6887530673517934,44.58729815483093
0.6887525834610444,44.59476161003113
0.6887520819030966,44.60228610038757
0.6887515981273423,44.609755992889404
0.6887510966868541,44.61724328994751
0.6887506130260559,44.62469291687012
0.6887501117029878,44.6321918964386
0.688749628157107,44.63958287239075
0.6887491269514197,44.64708614349365
0.6887486435204174,44.654534101486206
0.688748142432071,44.66205978393555
0.6887476591159091,44.66949415206909
0.6887471581448644,44.676995277404785
0.6887466749435037,44.68443727493286
0.6887461740897213,44.6919629573822
0.6887456910031237,44.699374198913574
0.6887451902665639,44.706835985183716
0.6887447072946902,44.71428990364075
0.6887442066753141,44.721845388412476
0.6887437238181258,44.72931790351868
0.6887432233158937,44.736870527267456
0.6887427405733524,44.744391202926636
0.6887422401882249,44.75189971923828
0.688741757560292,44.7593719959259
0.6887412572922301,44.76686358451843
0.6887407747788667,44.774293661117554
0.6887402746278308,44.78178834915161
0.6887397922289985,44.789307832717896
0.6887392921949496,44.796802282333374
0.6887388099106098,44.8042676448822
0.6887383099935083,44.811748027801514
0.6887378278236229,44.81921577453613
0.6887373280234295,44.82674241065979
0.6887368459679596,44.834264039993286
0.6887363462846349,44.84176850318909
0.6887358643435422,44.84920692443848
0.6887353647770472,44.856688022613525
0.6887348829502932,44.864176988601685
0.6887343835005886,44.871683835983276
0.6887339017881348,44.8792827129364
0.6887334024551813,44.8869731426239
0.6887329208569891,44.89463782310486
0.6887324216407479,44.902395486831665
0.688731940156779,44.91016626358032
0.6887314410572105,44.91799330711365
0.6887309596874264,44.925647497177124
0.6887304607044916,44.93323993682861
0.6887299794488538,44.94075846672058
0.6887294805825136,44.94831347465515
0.6887289994409841,44.95578408241272
0.6887285006911993,44.96324062347412
0.6887280196637393,44.97077965736389
0.6887275210304707,44.97826313972473
0.6887270401170421,44.98573970794678
0.6887265416002507,44.99328660964966
0.6887260608008148,45.000938177108765
0.6887255624004618,45.00852680206299
0.6887250817149806,45.016042947769165
0.6887245834310262,45.02363562583923
0.6887241028594617,45.03119444847107
0.6887236046918674,45.038748264312744
0.6887231242341806,45.04633402824402
0.6887226261829072,45.054041624069214
0.6887221458390601,45.06175184249878
0.6887216479040686,45.06933307647705
0.6887211676740232,45.076910734176636
0.6887206698552747,45.084423303604126
0.6887201897389923,45.09190511703491
0.6887196920364478,45.099430322647095
0.6887192120338903,45.10690402984619
0.6887187144475104,45.114402770996094
0.6887182345586401,45.1219117641449
0.6887177370883862,45.12939476966858
0.6887172573131644,45.136860609054565
0.6887167599589972,45.144352197647095
0.688716280297386,45.151912689208984
0.688715783059267,45.15948796272278
0.6887153035112278,45.166969537734985
0.688714806389118,45.174508810043335
0.6887143269546128,45.18201160430908
0.6887138299484732,45.18957233428955
0.6887133506274639,45.19705843925476
0.6887128537372557,45.204662799835205
0.6887123745297044,45.21216940879822
0.6887118777553884,45.219738483428955
0.6887113986612566,45.22723889350891
0.6887109020027946,45.23487329483032
0.6887104230220445,45.242422103881836
0.688709926479397,45.24999690055847
0.6887094476119904,45.257556676864624
0.688708951185119,45.26515054702759
0.6887084724310178,45.272751808166504
0.6887079761198835,45.28062605857849
0.6887074974790497,45.28830933570862
0.6887070012836138,45.296154260635376
0.6887065227560093,45.303656339645386
0.688706026676233,45.31138515472412
0.6887055482618198,45.31918692588806
0.6887050522976642,45.326781272888184
0.6887045739964045,45.33427858352661
0.688704078147831,45.34178376197815
0.6887035999596864,45.349241733551025
0.6887031042266564,45.35673403739929
0.6887026261515894,45.36418604850769
0.6887021305340638,45.37169337272644
0.6887016525720362,45.37916946411133
0.6887011570699764,45.38666129112244
0.6887006792209502,45.394179344177246
0.6887001838343179,45.40165829658508
0.6886997060982554,45.40910887718201
0.6886992108270114,45.416606426239014
0.6886987332038743,45.424068450927734
0.6886982380479805,45.43150568008423
0.6886977605377308,45.43903923034668
0.6886972654971484,45.44653677940369
0.6886967880997487,45.45400857925415
0.6886962931744388,45.46154761314392
0.6886958158898513,45.469088077545166
0.6886953210797755,45.476717710494995
0.688694843907962,45.484241247177124
0.6886943492130815,45.49182891845703
0.688693872154004,45.49934768676758
0.6886933775742807,45.50688934326172
0.688692900627902,45.514408826828
0.6886924061632969,45.52206110954285
0.6886919293295786,45.52967977523804
0.688691434980053,45.53730869293213
0.688690958258958,45.545148611068726
0.6886904640244736,45.552929162979126
0.6886899874159633,45.56092309951782
0.688689493296482,45.56887865066528
0.6886890168005189,45.57654285430908
0.6886885227960018,45.584206104278564
0.6886880464125483,45.591734409332275
0.6886875525229569,45.59922790527344
0.6886870762519754,45.60671615600586
0.6886865824772712,45.6141791343689
0.6886861063187238,45.62160873413086
0.6886856126588686,45.62908887863159
0.6886851366127176,45.63662552833557
0.6886846430676726,45.64417576789856
0.6886841671338801,45.65166091918945
0.6886836737036074,45.65917634963989
0.6886831978821361,45.666630268096924
0.6886827045665966,45.67417311668396
0.6886822288574088,45.68163514137268
0.6886817356565648,45.68915367126465
0.6886812600596226,45.69661068916321
0.6886807669734352,45.70408749580383
0.688680291488701,45.71155524253845
0.6886797985171323,45.7190580368042
0.6886793231445686,45.726542949676514
0.6886788302875799,45.734047651290894
0.6886783550271494,45.74155235290527
0.6886778622847023,45.749093532562256
0.688677387136367,45.75660729408264
0.6886768945084235,45.76412391662598
0.6886764194721458,45.77158331871033
0.6886759269586675,45.779114961624146
0.6886754520344102,45.786542654037476
0.688674959635359,45.794020891189575
0.6886744848230839,45.80152487754822
0.6886739925384213,45.80902886390686
0.6886735178380917,45.81643199920654
0.6886730256677793,45.82394099235535
0.6886725510793575,45.83142066001892
0.688672059023357,45.8388888835907
0.6886715845468053,45.8464035987854
0.6886710926050787,45.85392737388611
0.6886706182403599,45.861385345458984
0.6886701264128692,45.8688440322876
0.6886696521599452,45.87634563446045
0.688669160446652,45.88380789756775
0.6886686863054859,45.89121627807617
0.6886681947063521,45.89875340461731
0.6886677206769064,45.90631079673767
0.6886672291918937,45.91389536857605
0.688666755274131,45.92145562171936
0.6886662639032012,45.92905330657959
0.6886657900970841,45.93667817115784
0.6886652988401993,45.94419836997986
0.68866482514569,45.95169234275818
0.688664334002812,45.9592661857605
0.6886638604198739,45.966824769973755
0.6886633693909643,45.97429704666138
0.6886628959195594,45.98174214363098
0.6886624050045808,45.98925471305847
0.688661931644672,45.99673867225647
0.6886614408435856,46.004239320755005
0.6886609675951357,46.01169395446777
0.6886604769079038,46.01913833618164
0.6886600037708753,46.0266170501709
0.6886595131974598,46.034106731414795
0.6886590401718153,46.04163146018982
0.6886585497121784,46.04915165901184
0.6886580767978809,46.05662679672241
0.6886575864519842,46.06415939331055
0.6886571136489961,46.0718150138855
0.6886566234168022,46.0793993473053
0.6886561507250865,46.0869300365448
0.6886556606065566,46.09452557563782
0.6886551880260761,46.102041482925415
0.688654698021173,46.10954451560974
0.6886542255518904,46.11699652671814
0.6886537356605756,46.12449765205383
0.6886532633024538,46.132012367248535
0.6886527735246897,46.13954496383667
0.6886523012776908,46.14708685874939
0.6886518116134397,46.15472102165222
0.6886513394775272,46.16223073005676
0.6886508499267509,46.16975021362305
0.6886503779018877,46.17720437049866
0.6886498884645481,46.184836864471436
0.6886494165506968,46.1923623085022
0.6886489272267561,46.19993543624878
0.6886484554238798,46.20737910270691
0.6886479662133004,46.21491861343384
0.688647494521362,46.22237467765808
0.688647005424106,46.22982907295227
0.688646533843068,46.23724055290222
0.688646044859097,46.24472904205322
0.6886455733889227,46.252158641815186
0.6886450845181997,46.25960731506348
0.688644613158852,46.26702117919922
0.688644124401339,46.27455139160156
0.6886436531527804,46.282031774520874
0.6886431645084395,46.28948760032654
0.6886426933706336,46.29698038101196
0.6886422048394268,46.3044970035553
0.6886417338123361,46.31197476387024
0.6886412453942262,46.319528102874756
0.6886407744778139,46.32702350616455
0.6886402861727625,46.334572553634644
0.6886398153669916,46.34203743934631
0.6886393271749617,46.34954571723938
0.688638856479795,46.357043743133545
0.6886383684007483,46.36451244354248
0.6886378978161491,46.37202596664429
0.6886374098500483,46.37983846664429
0.6886369393759795,46.3874306678772
0.6886364515227869,46.39494705200195
0.6886359811592114,46.402406454086304
0.6886354934188892,46.40993547439575
0.6886350231657704,46.41742396354675
0.6886345355382809,46.42495918273926
0.6886340653955818,46.4324414730072
0.6886335778808875,46.43996262550354
0.688633107848571,46.44733476638794
0.6886326204466342,46.454848766326904
0.6886321505246638,46.46234750747681
0.6886316632354467,46.46989917755127
0.6886311934237852,46.477396726608276
0.6886307062472509,46.484891414642334
0.6886302365458615,46.49243640899658
0.6886297494819716,46.499948263168335
0.6886292798908178,46.50740385055542
0.6886287929395353,46.51487112045288
0.6886283234585799,46.52233409881592
0.6886278366198667,46.52982139587402
0.688627367249073,46.53725528717041
0.6886268805228926,46.54477643966675
0.6886264112622236,46.55238628387451
0.6886259246485376,46.560136795043945
0.6886254554979568,46.5677444934845
0.6886249689967282,46.57526421546936
0.6886244999561987,46.582839488983154
0.6886240135673894,46.590415954589844
0.6886235446368748,46.59795808792114
0.6886230583604478,46.60545897483826
0.6886225895399111,46.61295175552368
0.6886221033758289,46.620455503463745
0.6886216346652333,46.627915143966675
0.6886211486134584,46.63539171218872
0.6886206800127673,46.642865896224976
0.6886201940732622,46.650336027145386
0.6886197255824389,46.65784692764282
0.6886192397551664,46.66551494598389
0.6886187713741742,46.67296886444092
0.6886182856590971,46.68046951293945
0.6886178173878992,46.687926292419434
0.6886173317849795,46.695425033569336
0.6886168636235397,46.70289921760559
0.6886163781327403,46.71043395996094
0.6886159100810215,46.71790599822998
0.6886154247023054,46.72539758682251
0.6886149567602712,46.732847929000854
0.6886144714936007,46.74035048484802
0.6886140036612145,46.74779653549194
0.6886135185065524,46.755263805389404
0.6886130507837775,46.76271891593933
0.6886125657410866,46.77022910118103
0.6886120981278866,46.777693033218384
0.6886116131971295,46.78517818450928
0.6886111456934676,46.792646646499634
0.6886106608746072,46.80013918876648
0.688610193480447,46.80756759643555
0.6886097087734458,46.815006494522095
0.6886092414887507,46.8225679397583
0.6886087568935717,46.830044984817505
0.6886082897183052,46.83750081062317
0.6886078052349109,46.8450026512146
0.6886073381690367,46.85244417190552
0.6886068537973901,46.859923362731934
0.6886063868408715,46.86739540100098
0.6886059025809353,46.87487721443176
0.6886054357337361,46.88229703903198
0.6886049515854732,46.88975739479065
0.6886044848475565,46.8972954750061
0.6886040008109298,46.90485095977783
0.6886035341822596,46.912444829940796
0.6886030502572316,46.920268058776855
0.6886025837377713,46.92826795578003
0.6886020999243051,46.93616580963135
0.6886016335140183,46.943963289260864
0.6886011498120768,46.95195245742798
0.688600683510927,46.959888219833374
0.688600199920473,46.967687368392944
0.6885997337284243,46.975313663482666
0.6885992502494207,46.98289656639099
0.688598784166436,46.99039840698242
0.688598300798846,46.99792432785034
0.6885978348248892,47.005478382110596
0.6885973515686756,47.01316213607788
0.6885968857037107,47.02072286605835
0.6885964025588361,47.02827596664429
0.6885959368028265,47.035754442214966
0.6885954537692544,47.04323697090149
0.6885949881221637,47.05088186264038
0.688594505199857,47.05865144729614
0.6885940396616489,47.06633949279785
0.6885935568505704,47.07412648200989
0.6885930914212091,47.08187961578369
0.6885926087213213,47.08956027030945
0.68859214340077,47.09725475311279
0.6885916608120369,47.10490798950195
0.6885911956002596,47.11258387565613
0.688590713122644,47.120137214660645
0.6885902480196041,47.12764000892639
0.6885897656530691,47.13519048690796
0.6885893006587308,47.14277791976929
0.688588818403239,47.150306701660156
0.688588353517566,47.15782308578491
0.6885878713730808,47.165287256240845
0.6885874065960367,47.17279934883118
0.6885869245625212,47.18032097816467
0.6885864598940701,47.18776750564575
0.6885859779714874,47.195393562316895
0.688585513411593,47.20293998718262
0.6885850315999059,47.21042346954346
0.6885845671485323,47.217885971069336
0.6885840854477046,47.225385427474976
0.6885836211048152,47.23295879364014
0.6885831395148094,47.240577697753906
0.6885826752803683,47.24807643890381
0.6885821938011483,47.255632162094116
0.6885817296751197,47.263304471969604
0.6885812483066478,47.27112698554993
0.6885807842889955,47.27876901626587
0.6885803030312353,47.28640270233154
0.6885798391219228,47.29396080970764
0.6885793579748379,47.301493883132935
0.6885788941738292,47.30895113945007
0.6885784131373827,47.316492319107056
0.688577949444642,47.3240008354187
0.6885774685187969,47.33165979385376
0.6885770049342883,47.33929514884949
0.6885765241190077,47.34698438644409
0.688576060642695,47.35493230819702
0.6885755799379426,47.36296629905701
0.6885751165697895,47.37082123756409
0.6885746359755285,47.37883687019348
0.6885741727154994,47.38679599761963
0.6885736922316931,47.39450120925903
0.688573229079752,47.40232968330383
0.6885727487063636,47.41029715538025
0.6885722856624743,47.41849684715271
0.6885718053994672,47.42650365829468
0.688571342463594,47.434166431427
0.6885708623109315,47.44198703765869
0.6885703994830382,47.4499135017395
0.6885699194406838,47.45771408081055
0.6885694567207348,47.46553611755371
0.6885689767886517,47.47332191467285
0.6885685141766109,47.48104691505432
0.6885680343547629,47.488672494888306
0.6885675718505945,47.49627470970154
0.6885670921389443,47.504056453704834
0.6885666297426126,47.511677503585815
0.6885661501411241,47.51933312416077
0.6885656878525928,47.52711296081543
0.6885652083612294,47.534873485565186
0.6885647461804628,47.542521476745605
0.6885642667991881,47.55037307739258
0.6885638047261505,47.55828642845154
0.6885633254549275,47.56625819206238
0.6885628634895833,47.57395601272583
0.688562384328376,47.58149027824402
0.6885619224706887,47.58899116516113
0.6885614434194602,47.59650278091431
0.6885609816693946,47.60397958755493
0.6885605027281088,47.61147141456604
0.6885600410856291,47.619019746780396
0.6885595622542492,47.626532793045044
0.6885591007193196,47.63401985168457
0.6885586219978088,47.641541719436646
0.6885581605703937,47.64907956123352
0.6885576819587163,47.6566116809845
0.6885572206387792,47.6641845703125
0.6885567421368988,47.671741008758545
0.6885562809244047,47.67922782897949
0.6885558025322841,47.68676567077637
0.6885553414271973,47.694348096847534
0.6885548631448007,47.70192050933838
0.6885544021470852,47.70947027206421
0.6885539239743761,47.71714234352112
0.6885534630839963,47.72468948364258
0.6885529850209384,47.73226523399353
0.6885525242378585,47.73994541168213
0.6885520462844155,47.74757766723633
0.6885515856086001,47.75524878501892
0.6885511077647353,47.763070821762085
0.6885506471961488,47.77094745635986
0.6885501694618263,47.778830766677856
0.6885497090004329,47.7865207195282
0.688549231375616,47.794140338897705
0.6885487710213803,47.801843881607056
0.688548293506033,47.80957221984863
0.6885478332589192,47.81713628768921
0.6885473558530051,47.82469153404236
0.6885468957129777,47.83220052719116
0.6885464184164605,47.83983826637268
0.688545958383484,47.847355365753174
0.6885454811963275,47.85498523712158
0.6885450212703662,47.862589836120605
0.6885445441925341,47.870102405548096
0.6885440843735526,47.87756657600403
0.6885436074050089,47.885091066360474
0.6885431476929718,47.89259743690491
0.6885426708336798,47.90017127990723
0.6885422112285512,47.90769863128662
0.6885417344784751,47.91524410247803
0.68854127498022,47.92276096343994
0.6885407983393236,47.93030619621277
0.6885403389479062,47.93781566619873
0.6885398624161532,47.94539403915405
0.6885394031315382,47.95303773880005
0.6885389267088924,47.96083450317383
0.6885384675310442,47.96864032745361
0.6885379912174697,47.97640538215637
0.688537532146353,47.98419165611267
0.6885370559418135,47.99189066886902
0.6885365969773928,47.999462366104126
0.6885361208818523,48.00708270072937
0.6885356620240922,48.014673471450806
0.6885351860375144,48.02229118347168
0.6885347272863795,48.02993679046631
0.6885342514087287,48.037593841552734
0.6885337927641837,48.045154333114624
0.6885333169954235,48.05273175239563
0.6885328584574331,48.06023144721985
0.6885323827975273,48.0678596496582
0.688531924366056,48.07539200782776
0.688531448814969,48.082931995391846
0.6885309904899813,48.09049105644226
0.6885305150476769,48.09802174568176
0.688530056829138,48.10554838180542
0.68852958149558,48.11340022087097
0.6885291233834542,48.12126612663269
0.688528648158607,48.12913107872009
0.688528190152859,48.136878490448
0.6885277150366863,48.144580602645874
0.6885272571372811,48.15213584899902
0.6885267821297467,48.15981411933899
0.688526324336649,48.16743540763855
0.6885258494377173,48.1750910282135
0.6885253917508916,48.182716608047485
0.688524916960527,48.190268993377686
0.6885244593799379,48.19781017303467
0.6885239846981039,48.205414056777954
0.6885235272237169,48.21294045448303
0.6885230526503778,48.220592737197876
0.688522595282157,48.22823476791382
0.688522120817277,48.235769510269165
0.6885216635551873,48.24325132369995
0.6885211891987305,48.2507688999176
0.6885207320427371,48.258363008499146
0.6885202577946677,48.26592683792114
0.688519800744735,48.27341270446777
0.6885193266050169,48.280996799468994
0.6885188696611099,48.28860569000244
0.6885183956297074,48.29628896713257
0.6885179387917911,48.30388617515564
0.6885174648686684,48.311529874801636
0.6885170081367078,48.319291830062866
0.6885165343218289,48.32693648338318
0.6885160776957884,48.334431886672974
0.6885156039891177,48.34196853637695
0.6885151474689629,48.34951877593994
0.6885146738704645,48.357094287872314
0.6885142174561597,48.36463809013367
0.6885137439657981,48.37217879295349
0.6885132876573085,48.379658222198486
0.6885128142750476,48.387210845947266
0.688512358072338,48.3947811126709
0.6885118847981424,48.40239667892456
0.6885114287011778,48.40993571281433
0.6885109555350115,48.417574405670166
0.6885104995437571,48.425060987472534
0.6885100264855846,48.432570934295654
0.6885095706000051,48.44011330604553
0.6885090976497906,48.447617053985596
0.6885086418698511,48.45514249801636
0.688508169027559,48.46278262138367
0.6885077133532245,48.47034788131714
0.6885072406188188,48.47787833213806
0.6885067850500548,48.485450983047485
0.6885063124235002,48.493027448654175
0.688505856960271,48.500667333602905
0.688505384441532,48.50832271575928
0.6885049290838028,48.51596784591675
0.6885044566728438,48.52355360984802
0.6885040014205799,48.531155586242676
0.6885035291173647,48.53876781463623
0.6885030739705312,48.54630255699158
0.6885026017750246,48.55406355857849
0.6885021467335867,48.56188893318176
0.6885016746457528,48.56973171234131
0.6885012197096754,48.57748556137085
0.6885007477294791,48.585278034210205
0.6885002928987275,48.59293293952942
0.688499821026133,48.60053730010986
0.6884993663006723,48.60812449455261
0.6884988945356444,48.61572575569153
0.6884984399154394,48.62337017059326
0.6884979682579422,48.6309757232666
0.6884975137429584,48.63864493370056
0.6884970421929563,48.64637517929077
0.688496587783159,48.6541109085083
0.6884961163406169,48.66168737411499
0.6884956620359711,48.66928052902222
0.6884951907008533,48.67686486244202
0.6884947365013241,48.68445372581482
0.6884942652735951,48.69203591346741
0.688493811179148,48.69969701766968
0.6884933400587726,48.70734214782715
0.6884928860693725,48.71500611305237
0.688492415056315,48.72304940223694
0.6884919611719276,48.731091260910034
0.6884914902661525,48.73884415626526
0.6884910364867427,48.746710538864136
0.6884905656882151,48.75453591346741
0.6884901120137482,48.76260852813721
0.6884896413224321,48.77060604095459
0.6884891877528738,48.778315782547
0.688488717168734,48.78591513633728
0.6884882637040493,48.79364514350891
0.6884877932270504,48.801575899124146
0.6884873398672049,48.809508085250854
0.6884868694973116,48.81746745109558
0.6884864162422702,48.825252056121826
0.6884859459794475,48.83335518836975
0.6884854928291755,48.84125351905823
0.6884850226733877,48.84918284416199
0.688484569627851,48.856956005096436
0.6884840995790629,48.86467146873474
0.6884836466382264,48.87236046791077
0.6884831766964027,48.88003182411194
0.688482723860232,48.88782048225403
0.6884822540253372,48.89573884010315
0.6884818012937978,48.903698205947876
0.6884813315657968,48.91154599189758
0.688480878938854,48.91933727264404
0.6884804093177117,48.927321910858154
0.688479956795331,48.93508505821228
0.688479487281012,48.942694664001465
0.6884790348631589,48.95028233528137
0.6884785654556279,48.95786476135254
0.6884781131422676,48.96544885635376
0.6884776438414897,48.97305965423584
0.6884771916325877,48.980578660964966
0.6884767224385274,48.988240242004395
0.6884762703340498,48.99600863456726
0.6884758012466718,49.00374412536621
0.6884753492465833,49.011332511901855
0.6884748802658528,49.019057512283325
0.6884744283701193,49.02674174308777
0.6884739594960011,49.03442049026489
0.6884735077045879,49.04190683364868
0.6884730389370466,49.04943084716797
0.6884725872499196,49.05700206756592
0.6884721185889203,49.06454539299011
0.6884716670060448,49.07200264930725
0.6884711984515522,49.07961368560791
0.6884707469728941,49.087323904037476
0.6884702785248732,49.09509539604187
0.6884698271503976,49.103044748306274
0.6884693588088134,49.11079692840576
0.6884689075384862,49.11867570877075
0.6884684393033034,49.126485109329224
0.6884679881370903,49.13412308692932
0.6884675200082742,49.1421332359314
0.6884670689461405,49.14989113807678
0.6884666009236557,49.157487869262695
0.6884661499655674,49.16510534286499
0.688465682049379,49.172988176345825
0.6884652311953013,49.18101644515991
0.6884647633853745,49.189130783081055
0.6884643126352737,49.19711089134216
0.688463844931573,49.20487093925476
0.6884633942854143,49.21252751350403
0.6884629266879052,49.220131397247314
0.6884624761456543,49.22775840759277
0.6884620086543017,49.2352569103241
0.6884615582159243,49.242727518081665
0.6884610908306934,49.25030589103699
0.6884606404961553,49.25782918930054
0.6884601732170108,49.265377044677734
0.6884597229862778,49.272892475128174
0.6884592558131851,49.28045582771301
0.6884588056862231,49.28796744346619
0.6884583386191466,49.29546666145325
0.6884578885959214,49.302983045578
0.6884574216348267,49.31055426597595
0.6884569717153038,49.318150997161865
0.6884565048601562,49.32578420639038
0.6884560550443015,49.33485531806946
0.6884555882950658,49.34245491027832
0.6884551385828449,49.35014271736145
0.6884546719394866,49.357917070388794
0.6884542223308657,49.36551523208618
0.6884537557933496,49.37305474281311
0.6884533062882942,49.38059949874878
0.6884528398565853,49.38809132575989
0.6884523904550615,49.39551281929016
0.6884519241291256,49.40301513671875
0.688451474831099,49.410499811172485
0.6884510086109008,49.41800546646118
0.6884505594163376,49.42550277709961
0.6884500933018425,49.43305444717407
0.6884496442107081,49.44060015678406
0.6884491782018813,49.4481737613678
0.6884487292141422,49.455647468566895
0.688448263310949,49.46319651603699
0.6884478144265705,49.470715284347534
0.688447348628976,49.47825384140015
0.6884468998479246,49.48567485809326
0.688446434155894,49.49320697784424
0.6884459854781354,49.50070142745972
0.6884455198916343,49.50818991661072
0.6884450713171343,49.51561951637268
0.6884446058361278,49.52310919761658
0.6884441573648523,49.53066420555115
0.6884436919893058,49.53814172744751
0.6884432436212213,49.54563045501709
0.6884427783510998,49.55314040184021
0.688442330086172,49.5606484413147
0.688441864921441,49.568164110183716
0.688441416759636,49.575660943984985
0.6884409517002609,49.583163022994995
0.6884405036415443,49.5907187461853
0.6884400386874907,49.598209381103516
0.688439590731829,49.60566973686218
0.6884391258830619,49.61312389373779
0.6884386780304212,49.62061548233032
0.6884382132869059,49.628159046173096
0.688437765537252,49.63560700416565
0.6884373008989543,49.64312934875488
0.6884368532522531,49.650596618652344
0.6884363887191386,49.65811109542847
0.6884359411753563,49.665611267089844
0.6884354767473899,49.673075437545776
0.6884350293064931,49.68058967590332
0.6884345649836401,49.68817639350891
0.6884341176455946,49.69559359550476
0.6884336534278209,49.703075647354126
0.6884332061925926,49.71053338050842
0.6884327420798636,49.718042612075806
0.6884322949474189,49.7255425453186
0.6884318309397002,49.73307704925537
0.6884313839100051,49.74061107635498
0.6884309200072618,49.74811291694641
0.6884304730802829,49.75560283660889
0.6884300092824804,49.763134479522705
0.6884295624581835,49.770572900772095
0.688429098765288,49.7780978679657
0.6884286520436392,49.78561806678772
0.6884281884556159,49.7930850982666
0.6884277418365816,49.80060148239136
0.6884272783533961,49.80833101272583
0.6884268318369424,49.81601119041443
0.6884263684585602,49.8235387802124
0.6884259220446535,49.831305742263794
0.6884254587710402,49.83906888961792
0.6884250124596468,49.84663128852844
0.688424549290768,49.85409498214722
0.6884241030818538,49.86155724525452
0.688423640017675,49.86913776397705
0.6884231939112067,49.87677264213562
0.6884227309516937,49.884315490722656
0.6884222849476376,49.891788959503174
0.6884218220927557,49.89936113357544
0.6884213761910777,49.906930446624756
0.6884209134407929,49.91456699371338
0.6884204676414599,49.92215085029602
0.6884200049957379,49.92978882789612
0.6884195592987157,49.93752861022949
0.6884190967575219,49.945279598236084
0.6884186511627769,49.95280599594116
0.6884181887260773,49.96029567718506
0.6884177432335762,49.967830181121826
0.6884172809013361,49.975290060043335
0.6884168355110449,49.98277473449707
0.6884163732832306,49.99027466773987
0.6884159279951156,49.99784970283508
0.6884154658716926,50.00531053543091
0.6884150206857206,50.012845516204834
0.6884145586666545,50.020543575286865
0.6884141135827917,50.02814817428589
0.6884136516680481,50.03590512275696
0.6884132066862613,50.04347229003906
0.6884127448758061,50.05096387863159
0.6884122999960612,50.058499813079834
0.6884118382898605,50.065995931625366
0.6884113935121244,50.07353186607361
0.6884109319101435,50.081092834472656
0.6884104872343823,50.088515281677246
0.6884100257365874,50.09604597091675
0.6884095811627678,50.103595495224
0.6884091197691243,50.1111261844635
0.688408675297213,50.11876153945923
0.6884082140076871,50.12630486488342
0.6884077696376499,50.133854389190674
0.6884073084522078,50.141374349594116
0.6884068641840119,50.148897886276245
0.6884064031026186,50.15650415420532
0.6884059589362304,50.16423177719116
0.6884054979588525,50.17189836502075
0.6884050538942383,50.17943525314331
0.6884045930208414,50.18704032897949
0.688404149057968,50.19454383850098
0.6884036882885176,50.20199990272522
0.6884032444273517,50.20945477485657
0.6884027837618145,50.2170135974884
0.6884023400023221,50.224544286727905
0.6884018794406639,50.232133865356445
0.688401435782812,50.23961281776428
0.6884009753249986,50.247084617614746
0.6884005317687538,50.25500679016113
0.6884000714147508,50.26255202293396
0.6883996279600798,50.27005481719971
0.6883991677098534,50.27754998207092
0.6883987243567228,50.28504729270935
0.6883982642102393,50.292555809020996
0.6883978209586155,50.300060749053955
0.6883973609158407,50.30765414237976
0.6883969177656909,50.31533360481262
0.6883964578265906,50.32300925254822
0.6883960147778809,50.3306303024292
0.6883955549424214,50.3382031917572
0.6883951119951188,50.34576368331909
0.6883946522632661,50.35343885421753
0.6883942094173375,50.36124277114868
0.6883937497890577,50.36899948120117
0.6883933070444693,50.376755714416504
0.6883928475197283,50.384358167648315
0.6883924048764473,50.39192080497742
0.6883919454552114,50.39956974983215
0.6883915029132042,50.40722584724426
0.6883910435954392,50.41474771499634
0.6883906011546729,50.42231869697571
0.6883901419403451,50.4299156665802
0.6883896996007861,50.437450885772705
0.6883892404898619,50.445183992385864
0.6883887982514773,50.452821254730225
0.6883883392439223,50.460466623306274
0.6883878971066787,50.46811485290527
0.6883874382024594,50.47577261924744
0.6883869961663239,50.48352265357971
0.6883865373654063,50.4914288520813
0.6883860954303453,50.499282360076904
0.6883856367326957,50.507023334503174
0.6883851948986766,50.514610052108765
0.688384736304261,50.522154569625854
0.6883842945712502,50.529634952545166
0.688383836080035,50.53718900680542
0.6883833944479993,50.54471802711487
0.6883829360599508,50.552266359329224
0.6883824945288575,50.55975127220154
0.6883820362439418,50.56727957725525
0.6883815948137576,50.574997425079346
0.6883811366319408,50.582815408706665
0.6883806953026322,50.5905339717865
0.688380237223881,50.59830284118652
0.6883797959954154,50.605987787246704
0.6883793380196956,50.613558292388916
0.68837889689204,50.621158838272095
0.6883784390193182,50.62873935699463
0.688377997992439,50.63626527786255
0.6883775402226813,50.64380645751953
0.6883770992965462,50.65138792991638
0.6883766416297191,50.65901303291321
0.6883762008042945,50.66657519340515
0.6883757432403642,50.67417621612549
0.6883753025156171,50.68198347091675
0.6883748450545499,50.68963170051575
0.6883744044304476,50.69722890853882
0.6883739470722101,50.705004930496216
0.6883735065487195,50.71281051635742
0.6883730492932777,50.720710039138794
0.688372608870366,50.7285590171814
0.6883721517176864,50.73647379875183
0.6883717113953203,50.74429750442505
0.6883712543453693,50.751983642578125
0.6883708141235161,50.75966811180115
0.6883703571762602,50.767598152160645
0.6883699170548868,50.775490283966064
0.6883694602102925,50.78332495689392
0.6883690201893662,50.791040658950806
0.6883685634473995,50.79901957511902
0.688368123526887,50.80696773529053
0.6883676668875149,50.81481075286865
0.6883672270673837,50.82252645492554
0.6883667705305727,50.830199003219604
0.6883663308107896,50.83775973320007
0.6883658743765055,50.845399141311646
0.6883654347570379,50.853028297424316
0.6883649784252478,50.86070108413696
0.6883645389060628,50.868316411972046
0.6883640826767327,50.875985860824585
0.6883636432577974,50.88362741470337
0.6883631871308942,50.89129424095154
0.6883627478121759,50.89898324012756
0.6883622917876658,50.906750202178955
0.6883618525691314,50.914403200149536
0.6883613966469817,50.92218804359436
0.6883609575285984,50.93004536628723
0.6883605017087748,50.93781614303589
0.6883600626905101,50.94583225250244
0.6883596069729794,50.9537878036499
0.6883591680548002,50.9616584777832
0.6883587124395292,50.96948051452637
0.688358273621403,50.97740864753723
0.6883578181083583,50.985414028167725
0.6883573793902521,50.993338108062744
0.6883569239794002,51.00126671791077
0.6883564853612814,51.00908613204956
0.6883560300525889,51.01678395271301
0.6883555915344248,51.02437925338745
0.6883551363278583,51.03208065032959
0.688354697909616,51.03995418548584
0.6883542428051423,51.047832012176514
0.6883538044867893,51.05570101737976
0.6883533494843748,51.06362438201904
0.6883529112658787,51.07148838043213
0.6883524563654899,51.079081535339355
0.6883520182468176,51.086605072021484
0.6883515634484217,51.094245195388794
0.6883511254295405,51.101863861083984
0.6883506707331042,51.10941505432129
0.6883502328139816,51.11699867248535
0.6883497782194712,51.12470078468323
0.6883493404000748,51.13249158859253
0.6883488859074574,51.14020037651062
0.6883484481877541,51.14776015281677
0.688347993796996,51.155314922332764
0.6883475561769535,51.16284894943237
0.688347101888022,51.17038369178772
0.6883466643676076,51.17797350883484
0.688346210180469,51.18583369255066
0.6883457727596503,51.193784952163696
0.6883453186742716,51.201653718948364
0.6883448813530159,51.20926880836487
0.6883444273693639,51.21685218811035
0.6883439901476383,51.2243926525116
0.6883435362656801,51.23192286491394
0.6883430991434523,51.23940682411194
0.6883426453631544,51.246971130371094
0.688342208340392,51.254611015319824
0.6883417546617209,51.26215362548828
0.6883413177383912,51.26969575881958
0.6883408641613143,51.27732753753662
0.6883404273373851,51.28500294685364
0.688339973861869,51.29270577430725
0.6883395371373077,51.30024743080139
0.6883390837633193,51.30783486366272
0.6883386471380931,51.315359592437744
0.6883381938655995,51.322898149490356
0.6883377573396762,51.330413579940796
0.6883373041686441,51.33799433708191
0.688336867741991,51.3455855846405
0.6883364146723874,51.35313296318054
0.6883359783449725,51.36068677902222
0.6883355253767639,51.36824560165405
0.6883350891485548,51.37580418586731
0.6883346362817085,51.38337683677673
0.6883342001526723,51.391281843185425
0.6883337473871554,51.39898133277893
0.6883333113572598,51.40650224685669
0.6883328586930392,51.41402888298035
0.6883324227622519,51.421534061431885
0.6883319701992943,51.42901587486267
0.6883315343675832,51.43655967712402
0.6883310819058559,51.44413232803345
0.6883306461731882,51.45166802406311
0.6883301938126578,51.459288120269775
0.6883297581790014,51.46689295768738
0.6883293059196355,51.474568367004395
0.688328870384958,51.48215413093567
0.6883284182267231,51.48968839645386
0.6883279827909924,51.497174978256226
0.6883275307338557,51.50482535362244
0.6883270953970391,51.51234483718872
0.6883266434409677,51.51987552642822
0.6883262082030333,51.527379274368286
0.6883257563479944,51.53493809700012
0.6883253212089094,51.542436838150024
0.6883248694548698,51.54994773864746
0.6883244344146023,51.55742335319519
0.6883239827615295,51.56507968902588
0.6883235478200471,51.57292914390564
0.688323096267908,51.58062028884888
0.6883226614251785,51.58814215660095
0.6883222099739402,51.595776081085205
0.6883217752299312,51.60326957702637
0.6883213238795608,51.61080527305603
0.6883208892342403,51.618353843688965
0.6883204379847051,51.62589883804321
0.6883200034380409,51.63361310958862
0.6883195522893076,51.64128494262695
0.6883191178412678,51.648735761642456
0.6883186667933038,51.65625596046448
0.6883182324438557,51.66379117965698
0.6883177814966284,51.67127799987793
0.6883173472457399,51.678823947906494
0.6883168963992164,51.68643379211426
0.6883164622468555,51.69393539428711
0.6883160115010032,51.70143508911133
0.6883155774471377,51.70888829231262
0.6883151268019236,51.71640205383301
0.6883146928465211,51.7239351272583
0.6883142423019124,51.73144268989563
0.6883138084449413,51.73897862434387
0.6883133580009052,51.74645924568176
0.688312924242333,51.75390362739563
0.6883124738988372,51.76139259338379
0.6883120402386319,51.76887345314026
0.6883115899956433,51.776397705078125
0.6883111564337728,51.78391933441162
0.6883107062912587,51.791481018066406
0.6883102728276911,51.79912757873535
0.6883098227856189,51.806967973709106
0.6883093894203218,51.81477618217468
0.6883089394786589,51.82261061668396
0.6883085062116007,51.83025360107422
0.6883080563703141,51.83780884742737
0.6883076232014624,51.84524631500244
0.6883071734605198,51.852784633636475
0.6883067403898429,51.860297441482544
0.6883062907492115,51.86780643463135
0.6883058577766771,51.87524104118347
0.6883054082363241,51.882757902145386
0.6883049753619004,51.89016056060791
0.6883045259217938,51.89766836166382
0.6883040931454485,51.90514850616455
0.6883036438055549,51.91264367103577
0.6883032111272566,51.92008852958679
0.6883027618875438,51.92753744125366
0.6883023293072601,51.93497109413147
0.6883018801676957,51.9425163269043
0.6883014476853948,51.95001697540283
0.6883009986459458,51.9575731754303
0.688300566261596,51.96502947807312
0.6883001173222301,51.972527742385864
0.6882996850357991,51.98004984855652
0.6882992361964838,51.987531900405884
0.6882988040079397,51.99502921104431
0.6882983552686424,52.00261449813843
0.6882979231779534,52.01024317741394
0.6882974745386417,52.01782035827637
0.6882970425457763,52.025256633758545
0.6882965940064174,52.03277015686035
0.6882961621113433,52.04031538963318
0.6882957136719049,52.047855615615845
0.6882952818745903,52.05541515350342
0.6882948335350401,52.06313180923462
0.6882944018354529,52.070778369903564
0.6882939535957586,52.078458309173584
0.6882935219938672,52.086034059524536
0.6882930738539956,52.09360122680664
0.6882926423497688,52.10110664367676
0.688292194309688,52.10860085487366
0.6882917629030931,52.1160306930542
0.6882913149627707,52.12350416183472
0.6882908836537763,52.13103008270264
0.6882904358131795,52.13869619369507
0.6882900046017538,52.14631414413452
0.6882895568608509,52.153847217559814
0.6882891257469621,52.16131401062012
0.6882886781057201,52.16880941390991
0.6882882470893364,52.17629837989807
0.6882877995477231,52.183828353881836
0.6882873686288131,52.19131803512573
0.6882869211867959,52.1988639831543
0.6882864903653275,52.20648455619812
0.6882860430228747,52.21404576301575
0.6882856122988164,52.221577167510986
0.6882851650558949,52.229108572006226
0.6882847344292145,52.2367057800293
0.6882842872857927,52.244266510009766
0.6882838567564593,52.2517352104187
0.6882834097125043,52.25923156738281
0.6882829792804857,52.26673173904419
0.6882825323359654,52.274245262145996
0.6882821020012302,52.281877756118774
0.6882816551561124,52.289647340774536
0.6882812249186285,52.297264099121094
0.688280778172881,52.30514049530029
0.6882803480326175,52.31277680397034
0.6882799013862079,52.32032346725464
0.6882794713431325,52.327871799468994
0.6882790247960283,52.335593461990356
0.6882785948501097,52.34346294403076
0.6882781484022795,52.351412296295166
0.6882777185534859,52.35932755470276
0.6882772722048965,52.366968393325806
0.6882768424531966,52.37453603744507
0.6882763962038166,52.382075786590576
0.6882759665491787,52.3896963596344
0.688275520398975,52.39740014076233
0.6882750908413678,52.40512800216675
0.688274644790309,52.412875175476074
0.6882742153297005,52.42064833641052
0.6882737693777542,52.428409814834595
0.6882733400141128,52.43615198135376
0.688272894161247,52.44390892982483
0.6882724648945416,52.451476097106934
0.6882720191407239,52.45901918411255
0.6882715899709225,52.466583251953125
0.688271144316121,52.47416663169861
0.6882707152431925,52.48169469833374
0.6882702696873749,52.48922085762024
0.6882698407112879,52.49681639671326
0.688269395254422,52.50440955162048
0.6882689663751449,52.51225304603577
0.6882685210171988,52.52007174491882
0.6882680922346999,52.52795648574829
0.6882676469756415,52.53588604927063
0.6882672182898896,52.54363751411438
0.6882667731296868,52.551228284835815
0.6882663445406504,52.55877065658569
0.6882658994792713,52.566351890563965
0.6882654709869186,52.57380723953247
0.6882650260243309,52.58134460449219
0.6882645976286311,52.588889598846436
0.688264152764803,52.596362352371216
0.6882637244657245,52.605477809906006
0.6882632797006237,52.612990856170654
0.688262851498135,52.620458364486694
0.6882624068317299,52.62793970108032
0.6882619787257998,52.63540768623352
0.6882615341580581,52.64290452003479
0.6882611061486549,52.650367736816406
0.6882606616795449,52.657811880111694
0.6882602337666375,52.665252447128296
0.6882597893961269,52.67273283004761
0.6882593615796839,52.68022298812866
0.6882589173077409,52.6876962184906
0.688258489587731,52.69523286819458
0.6882580454143239,52.702836990356445
0.6882576177907156,52.71042275428772
0.6882571737158122,52.717907667160034
0.6882567461885747,52.725364685058594
0.6882563022121428,52.7328405380249
0.6882558747812446,52.740357637405396
0.6882554309032529,52.74787187576294
0.6882550035686622,52.75531792640686
0.6882545597890786,52.76283264160156
0.6882541325507647,52.77032208442688
0.6882536888695571,52.77788424491882
0.6882532617274887,52.78537583351135
0.6882528181446255,52.792896032333374
0.6882523910987713,52.80034780502319
0.6882519476142205,52.807807207107544
0.6882515206645493,52.81522059440613
0.6882510772782793,52.822715520858765
0.6882506504247595,52.830228328704834
0.6882502071367382,52.83783745765686
0.6882497803793393,52.845473527908325
0.6882493371895348,52.85317516326904
0.6882489105282252,52.86083006858826
0.6882484674366058,52.868441104888916
0.6882480408713544,52.87591552734375
0.6882475978778887,52.88339376449585
0.6882471714086642,52.890896797180176
0.6882467285133201,52.89841389656067
0.6882463021400914,52.90594935417175
0.6882458593428372,52.91346979141235
0.6882454330655733,52.92098069190979
0.6882449903663769,52.92844843864441
0.6882445641850466,52.93592357635498
0.6882441215838769,52.94342017173767
0.688243695498449,52.95090699195862
0.688243252995274,52.95846605300903
0.6882428270057174,52.96597242355347
0.6882423846005052,52.97343063354492
0.6882419587067888,52.98141694068909
0.6882415163995083,52.98896908760071
0.688241090601601,52.996540546417236
0.6882406483922197,53.004138708114624
0.6882402226900906,53.01193952560425
0.6882397805785773,53.01973056793213
0.6882393549721955,53.027284383773804
0.6882389129585184,53.03481864929199
0.6882384874478524,53.04232621192932
0.6882380455319796,53.04990816116333
0.6882376201169991,53.05745506286621
0.6882371782988995,53.065043687820435
0.6882367529795724,53.0726752281189
0.6882363112592143,53.080395221710205
0.6882358860355102,53.08806848526001
0.6882354444128619,53.09561061859131
0.6882350192847497,53.10320997238159
0.6882345777597796,53.11088466644287
0.6882341527272287,53.1186580657959
0.6882337112999047,53.12626266479492
0.688233286362884,53.133750438690186
0.688232845033175,53.141249895095825
0.6882324201916532,53.14877104759216
0.6882319789595277,53.15646195411682
0.6882315542134743,53.164142370224
0.6882311130789006,53.17190361022949
0.6882306884282842,53.17960047721863
0.688230247391231,53.18745756149292
0.6882298228360207,53.19512438774109
0.6882293818964565,53.20272421836853
0.6882289574366217,53.21016454696655
0.6882285165945145,53.21772837638855
0.6882280922300242,53.22527480125427
0.6882276514853429,53.23283004760742
0.6882272272161664,53.24035167694092
0.6882267865688795,53.247923612594604
0.6882263623949856,53.255417346954346
0.6882259218450614,53.26289653778076
0.6882254977664196,53.270350217819214
0.6882250573138267,53.2778685092926
0.688224633330406,53.28537559509277
0.6882241929751131,53.29285717010498
0.6882237690868824,53.300299644470215
0.688223328828858,53.307788610458374
0.6882229050357866,53.31524682044983
0.6882224648749995,53.32273292541504
0.6882220411770568,53.33014154434204
0.6882216011134752,53.33765721321106
0.6882211775106305,53.345181465148926
0.688220737544223,53.35276174545288
0.6882203140364451,53.36021018028259
0.6882198741671806,53.36768913269043
0.6882194507544389,53.37520694732666
0.688219010982286,53.382742166519165
0.6882185876645499,53.3901903629303
0.6882181479894772,53.39774942398071
0.6882177247667157,53.40520668029785
0.6882172851886917,53.41275405883789
0.6882168620608743,53.42025089263916
0.6882164225798678,53.4278085231781
0.6882159995469638,53.435264110565186
0.6882155601629435,53.442917346954346
0.6882151372249219,53.45081663131714
0.6882146979378565,53.45862340927124
0.6882142750946867,53.46642756462097
0.6882138359045448,53.47408843040466
0.6882134131561964,53.48163962364197
0.6882129740629466,53.48917770385742
0.6882125514093886,53.496721029281616
0.688212112413,53.504276514053345
0.6882116898542019,53.51180863380432
0.6882112509546429,53.5193088054657
0.6882108284905737,53.52682590484619
0.6882103896878137,53.534348487854004
0.688209967318443,53.54182767868042
0.6882095286124499,53.54932999610901
0.6882091063377475,53.55678105354309
0.6882086677284901,53.56427025794983
0.688208245548425,53.57178711891174
0.6882078070358723,53.57927393913269
0.6882073849504141,53.5868022441864
0.6882069465345352,53.59430384635925
0.6882065245436529,53.60174894332886
0.6882060862244166,53.60923218727112
0.6882056643280801,53.61668348312378
0.6882052261054546,53.624162435531616
0.6882048043036331,53.631622552871704
0.688204366177588,53.639092206954956
0.6882039444702507,53.646559953689575
0.6882035064407545,53.654069662094116
0.6882030848278713,53.661518573760986
0.6882026468948929,53.66899108886719
0.6882022253764328,53.67644715309143
0.6882017875399413,53.68396258354187
0.6882013661158739,53.691378355026245
0.6882009283758379,53.69890117645264
0.6882005070461331,53.706366300582886
0.6882000694025214,53.71386122703552
0.6881996481671485,53.721537590026855
0.6881992106199304,53.729318380355835
0.6881987894788588,53.736902713775635
0.6881983520280027,53.74466300010681
0.6881979309812022,53.75241494178772
0.6881974936266776,53.76000189781189
0.6881970726741172,53.76748967170715
0.6881966354158928,53.77507567405701
0.6881962145575424,53.782920837402344
0.6881957773955872,53.79081749916077
0.6881953566314166,53.798784017562866
0.6881949195656993,53.80651330947876
0.688194498895678,53.8141884803772
0.6881940619261677,53.82181906700134
0.6881936413502652,53.82960867881775
0.6881932044769309,53.83759665489197
0.6881927839951165,53.84549283981323
0.6881923472179277,53.85335874557495
0.6881919268301713,53.861170291900635
0.6881914901490964,53.868982553482056
0.6881910698553677,53.876906633377075
0.6881906332703761,53.884737730026245
0.6881902130706447,53.89228582382202
0.6881897765817051,53.89983510971069
0.6881893564759408,53.90734505653381
0.6881889200830226,53.91483759880066
0.6881885000711946,53.92228674888611
0.6881880637742669,53.92978382110596
0.688187643856345,53.937366247177124
0.6881872076553766,53.945024728775024
0.6881867878313309,53.952709913253784
0.6881863517262908,53.960561752319336
0.6881859319960909,53.96825170516968
0.6881854959869487,53.97589087486267
0.6881850763505638,53.98341250419617
0.6881846404372886,53.991008281707764
0.6881842208946888,53.998695850372314
0.6881837850772489,54.006300926208496
0.688183365628404,54.01389408111572
0.6881829299067695,54.021695137023926
0.6881825105516491,54.02933478355408
0.6881820749257886,54.03704237937927
0.6881816556643626,54.044699907302856
0.6881812201342459,54.05233287811279
0.6881808009664838,54.05992341041565
0.6881803655320794,54.06743931770325
0.6881799464579513,54.07495307922363
0.6881795111192287,54.082509994506836
0.6881790921387043,54.090087890625
0.6881786568956326,54.09774923324585
0.6881782380086815,54.105414390563965
0.6881778028612298,54.11323547363281
0.6881773840678223,54.121100664138794
0.6881769490159602,54.128942012786865
0.6881765303160656,54.136799812316895
0.6881760953597622,54.14474368095398
0.6881756767533506,54.152586698532104
0.688175241892575,54.16024875640869
0.6881748233796164,54.16792154312134
0.6881743886143379,54.17554044723511
0.6881739701948019,54.18305969238281
0.6881735355249897,54.19077229499817
0.6881731171988467,54.19848036766052
0.68817268262447,54.206157207489014
0.6881722643916893,54.21379232406616
0.6881718299127179,54.2213454246521
0.6881714117732693,54.228819131851196
0.6881709773896725,54.23633599281311
0.6881705593435264,54.24390530586243
0.6881701250552731,54.25147604942322
0.6881697071023989,54.25899314880371
0.6881692729094588,54.266538858413696
0.6881688550498272,54.27398681640625
0.6881684209521691,54.281556844711304
0.6881680031857496,54.289084911346436
0.6881675691833432,54.296645402908325
0.6881671515101057,54.304208278656006
0.6881667176029206,54.311805725097656
0.6881663000228351,54.3193576335907
0.6881658662108405,54.32694888114929
0.6881654487238771,54.334537744522095
0.6881650150070425,54.34216547012329
0.6881645976131711,54.34984850883484
0.6881641639914656,54.35744023323059
0.6881637466906565,54.36494779586792
0.6881633131640497,54.37258791923523
0.6881628959562723,54.380104541778564
0.6881624625247339,54.38764452934265
0.6881620454099586,54.39519476890564
0.6881616120734579,54.40274953842163
0.6881611950516551,54.41024112701416
0.6881607618101613,54.41781163215637
0.6881603448813003,54.42529273033142
0.6881599117347832,54.43285036087036
0.6881594948988348,54.44038224220276
0.6881590618472637,54.447853803634644
0.6881586451041974,54.45543622970581
0.688158212147542,54.46330761909485
0.6881577954973283,54.47103023529053
0.6881573626355578,54.478771924972534
0.6881569460781668,54.48641061782837
0.6881565133112507,54.49396848678589
0.6881560968466524,54.50153112411499
0.6881556641745605,54.509066104888916
0.6881552478027251,54.51652431488037
0.6881548152254269,54.52402448654175
0.6881543989463241,54.53151798248291
0.6881539664637891,54.53900218009949
0.6881535502773898,54.54644155502319
0.6881531178895876,54.55396127700806
0.6881527017958614,54.561464071273804
0.6881522695027614,54.56902027130127
0.6881518535016788,54.57659888267517
0.6881514213032509,54.58419060707092
0.6881510053947818,54.591856479644775
0.6881505732909954,54.59951138496399
0.6881501574751102,54.60708141326904
0.688149725465935,54.614656925201416
0.6881493097426038,54.62216877937317
0.6881488778280095,54.62972331047058
0.6881484621972025,54.63721585273743
0.6881480303771587,54.64477062225342
0.6881476148388462,54.652278661727905
0.6881471831133225,54.6598379611969
0.6881467676674748,54.66728496551514
0.6881463360364408,54.67483448982239
0.6881459206830283,54.68237328529358
0.6881454891464537,54.68991827964783
0.6881450738854464,54.69749093055725
0.688144642443301,54.7049994468689
0.6881442272746693,54.71250581741333
0.6881437959269227,54.72003412246704
0.6881433808506369,54.727545738220215
0.6881429495972589,54.73505473136902
0.688142534613289,54.74252462387085
0.6881421034542494,54.750017166137695
0.6881416885625662,54.75750374794006
0.6881412574978344,54.765018701553345
0.6881408426984083,54.77247643470764
0.6881404117279543,54.7799928188324
0.6881399970207552,54.7875280380249
0.6881395661445485,54.795212507247925
0.6881391515295472,54.802783489227295
0.6881387207475579,54.81038427352905
0.6881383062247242,54.817915201187134
0.688137875536922,54.82548379898071
0.6881374611062266,54.833123445510864
0.6881370305125815,54.84069776535034
0.6881366161739946,54.84824538230896
0.6881361856744762,54.855700969696045
0.6881357714279686,54.86325645446777
0.6881353410225465,54.87077975273132
0.6881349268680882,54.878275871276855
0.6881344965567324,54.88578176498413
0.6881340824942943,54.89325499534607
0.6881336522769746,54.9007568359375
0.6881332383065267,54.90821814537048
0.6881328081832133,54.91568422317505
0.688132394304726,54.92314839363098
0.6881319642753884,54.93065071105957
0.6881315504888326,54.938103914260864
0.6881311205534408,54.94570350646973
0.6881307068587865,54.95321011543274
0.6881302770173104,54.96079087257385
0.6881298634145284,54.96831727027893
0.6881294336669379,54.975791454315186
0.6881290201559985,54.983274698257446
0.6881285905022636,54.990763664245605
0.6881281770831374,54.99822473526001
0.6881277475232279,55.00574612617493
0.6881273341958853,55.01319861412048
0.688126904729771,55.02072787284851
0.6881264914941829,55.028189182281494
0.6881260621218342,55.03567695617676
0.6881256489779708,55.04320287704468
0.6881252196993574,55.0507972240448
0.6881248066471889,55.058354139328
0.6881243774622808,55.066078901290894
0.6881239645017786,55.07373356819153
0.6881235354105455,55.081422567367554
0.6881231225416797,55.08897352218628
0.688122693544092,55.09660053253174
0.6881222807668332,55.10414457321167
0.6881218518628609,55.11168050765991
0.6881214391771797,55.11931610107422
0.6881210103667927,55.12704944610596
0.6881205977726597,55.13483381271362
0.6881201690558278,55.14259171485901
0.6881197565532138,55.15029191970825
0.6881193279299074,55.15790677070618
0.6881189155187829,55.16553211212158
0.6881184869889719,55.173171520233154
0.6881180746693077,55.18083834648132
0.6881176462329621,55.18843460083008
0.6881172340047288,55.19594597816467
0.6881168056618189,55.203399419784546
0.6881163935249869,55.2109534740448
0.6881159652754826,55.21855282783508
0.6881155532300226,55.22603940963745
0.6881151250738943,55.23361039161682
0.6881147131197773,55.24113154411316
0.6881142850569947,55.24868369102478
0.6881138731941913,55.25628995895386
0.6881134452247248,55.26387143135071
0.6881130334532057,55.2714409828186
0.6881126055770255,55.27913975715637
0.6881121938967611,55.28671383857727
0.6881117661138374,55.2941997051239
0.6881113545247988,55.30168104171753
0.6881109268351014,55.309213161468506
0.6881105153372594,55.316691637039185
0.6881100877407587,55.32417440414429
0.6881096763340839,55.33160614967346
0.68810924883075,55.3390793800354
0.6881088375152132,55.34659504890442
0.6881084101050163,55.35422229766846
0.6881079988805884,55.361741065979004
0.6881075715634988,55.36928701400757
0.6881071604301504,55.376771211624146
0.6881067332061385,55.384308099746704
0.6881063221638408,55.391876220703125
0.6881058950328762,55.399458169937134
0.6881054840815994,55.406960010528564
0.6881050570436531,55.41451454162598
0.6881046461833685,55.42202186584473
0.6881042192384104,55.42951273918152
0.6881038084690888,55.43698287010193
0.6881033816170891,55.44448637962341
0.688102970938701,55.451988220214844
0.6881025441796301,55.4595582485199
0.6881021335921468,55.467057943344116
0.6881017069259752,55.47456884384155
0.6881012964293671,55.48207139968872
0.688100869856065,55.489649534225464
0.6881004594503032,55.49713706970215
0.6881000329698407,55.50462818145752
0.6880996226548964,55.51211714744568
0.6880991962672438,55.51977062225342
0.6880987860430878,55.52741479873657
0.6880983597482156,55.53505825996399
0.6880979496148187,55.54270052909851
0.688097523412697,55.55033302307129
0.6880971133700301,55.55794835090637
0.6880966872606297,55.56559157371521
0.6880962773086639,55.57315135002136
0.688095851291955,55.58074927330017
0.6880954414306608,55.588194370269775
0.6880950155066139,55.59577965736389
0.6880946057359627,55.60354566574097
0.688094179904548,55.61134600639343
0.6880937702245108,55.61894512176514
0.6880933444856986,55.626516580581665
0.6880929348962462,55.634034633636475
0.6880925092500073,55.64161729812622
0.688092099751111,55.649261474609375
0.6880916741974153,55.656941413879395
0.6880912647890458,55.664578437805176
0.6880908393278643,55.67227125167847
0.6880904300099926,55.68003058433533
0.6880900046412955,55.687910318374634
0.688089595413893,55.69562387466431
0.6880891701376507,55.703232526779175
0.6880887610006879,55.71087574958801
0.6880883358168712,55.71854329109192
0.6880879267703196,55.726131439208984
0.6880875016788986,55.73369550704956
0.6880870927227292,55.74130296707153
0.6880866677236747,55.74895405769348
0.6880862588578583,55.75656747817993
0.6880858339511408,55.76431393623352
0.6880854251756486,55.772037982940674
0.6880850003612387,55.77968907356262
0.6880845916760417,55.78727340698242
0.6880841669539097,55.79478645324707
0.6880837583589796,55.802438735961914
0.688083333729096,55.81018686294556
0.6880829252244035,55.817838191986084
0.688082500686739,55.82547926902771
0.6880820922722555,55.83312273025513
0.6880816678267804,55.840871810913086
0.6880812595024768,55.84854030609131
0.6880808351491621,55.85639262199402
0.6880804269150094,55.864110469818115
0.6880800026538256,55.87179207801819
0.6880795945097954,55.87945294380188
0.6880791703407129,55.88725233078003
0.688078762286776,55.89497995376587
0.6880783382097658,55.902710914611816
0.6880779302458936,55.91034913063049
0.6880775062609259,55.91801404953003
0.6880770983870895,55.92559480667114
0.6880766744941355,55.933178424835205
0.6880762667103061,55.940824031829834
0.6880758429093359,55.94846272468567
0.6880754352154848,55.95609211921692
0.6880750115064693,55.96367692947388
0.6880746039025678,55.9712233543396
0.6880741802854777,55.97874736785889
0.6880737727714971,55.986406564712524
0.6880733492463029,55.994040966033936
0.6880729418222143,56.00165557861328
0.6880725183888867,56.0093035697937
0.6880721110546617,56.01686882972717
0.6880716877131715,56.02450895309448
0.6880712804687811,56.03205466270447
0.6880708572190992,56.0395622253418
0.6880704500645147,56.047122955322266
0.6880700269066116,56.05479049682617
0.6880696198418043,56.06259846687317
0.688069196775651,56.07031726837158
0.6880687898005923,56.07789993286133
0.6880683668261592,56.08547782897949
0.6880679599408205,56.09306812286377
0.6880675370580789,56.100727796554565
0.6880671302624312,56.10845923423767
0.6880667074713513,56.116148471832275
0.6880663007653665,56.12382483482361
0.6880658780659195,56.13148784637451
0.6880654714495682,56.13919973373413
0.6880650488417248,56.14689803123474
0.688064642314979,56.1546413898468
0.6880642197987102,56.16234874725342
0.6880638133615412,56.169957637786865
0.6880633909368175,56.177603006362915
0.6880629845891963,56.185394287109375
0.6880625622559887,56.19319725036621
0.6880621559978873,56.20110249519348
0.6880617337561664,56.20883250236511
0.688061327587556,56.21647334098816
0.6880609054372929,56.22413420677185
0.688060499358145,56.23173928260803
0.6880600772993107,56.239261627197266
0.6880596713095963,56.24678063392639
0.6880592493421614,56.25441122055054
0.6880588434418523,56.2619514465332
0.6880584215657881,56.269482135772705
0.688058015754856,56.27709078788757
0.6880575939701329,56.28478479385376
0.6880571882485488,56.29245138168335
0.6880567665551379,56.30017042160034
0.6880563609228738,56.307753801345825
0.688055939320746,56.31530737876892
0.6880555337777732,56.32304263114929
0.6880551122668996,56.33096194267273
0.6880547068131893,56.338624000549316
0.6880542853935407,56.34631586074829
0.6880538800290648,56.353960275650024
0.6880534587006125,56.361472368240356
0.6880530534253423,56.36899375915527
0.6880526321880568,56.37654137611389
0.688052227001964,56.384108543395996
0.6880518058558167,56.391724824905396
0.6880514007588726,56.399288177490234
0.6880509797038342,56.40718960762024
0.6880505746960108,56.41491675376892
0.6880501537320525,56.422547817230225
0.6880497488133213,56.430084466934204
0.6880493279404138,56.437697649002075
0.688048923110746,56.44524908065796
0.6880485023288607,56.45281195640564
0.6880480975882283,56.46029567718506
0.6880476768973361,56.46785306930542
0.6880472722457105,56.475425481796265
0.6880468516457826,56.483015060424805
0.6880464470831352,56.4906849861145
0.6880460265741426,56.498371601104736
0.6880456221004455,56.50611901283264
0.6880452016823594,56.51389145851135
0.6880447972975836,56.52155590057373
0.6880443769703751,56.52919626235962
0.6880439726744931,56.536869764328
0.6880435524381326,56.5446355342865
0.6880431482311158,56.55211400985718
0.6880427280855751,56.55960941314697
0.688042323967395,56.567179441452026
0.6880419039126451,56.57472610473633
0.6880414998832736,56.58243775367737
0.6880410799192854,56.590325593948364
0.6880406759786939,56.59817409515381
0.688040256105439,56.60598278045654
0.6880398522535993,56.61355638504028
0.6880394324710487,56.62105584144592
0.6880390287079324,56.628533601760864
0.6880386090160572,56.63600969314575
0.6880382053416364,56.64349150657654
0.6880377857404077,56.651034116744995
0.6880373821546537,56.65850329399109
0.6880369626440431,56.665998697280884
0.6880365591469282,56.673468589782715
0.6880361397269061,56.680997371673584
0.688035736318402,56.68851661682129
0.68803531698894,56.69610071182251
0.6880349136690183,56.70365786552429
0.6880344944300878,56.71120762825012
0.68803409119872,56.71880340576172
0.6880336720502922,56.72637343406677
0.6880332689074506,56.73383164405823
0.6880328498494966,56.74133229255676
0.6880324467951527,56.748847246170044
0.6880320278276442,56.7563362121582
0.6880316248617697,56.76383924484253
0.6880312059846775,56.77135515213013
0.6880308031072444,56.77891707420349
0.68803038432054,56.786370038986206
0.6880299815315204,56.79383063316345
0.6880295628351748,56.80131721496582
0.6880291601345402,56.80878925323486
0.6880287415285252,56.81630754470825
0.6880283389162477,56.82374358177185
0.6880279204005343,56.83136582374573
0.6880275178765859,56.83890914916992
0.6880270994511449,56.84637427330017
0.6880266970154975,56.85386347770691
0.6880262786803012,56.86148166656494
0.688025876332926,56.86908721923828
0.6880254580879455,56.876620292663574
0.688025055828815,56.88407897949219
0.6880246376740216,56.89154863357544
0.6880242355031074,56.89900255203247
0.6880238174384723,56.90652012825012
0.6880234153557468,56.913979053497314
0.6880229973812413,56.921557903289795
0.6880225953866764,56.92926645278931
0.6880221775022721,56.9369900226593
0.6880217755958394,56.94464898109436
0.6880213578015079,56.95252585411072
0.6880209559831797,56.96040868759155
0.688020538278892,56.96823477745056
0.6880201365486399,56.97593712806702
0.6880197189343675,56.9835422039032
0.688019317292164,56.99111318588257
0.6880188997678786,56.99879264831543
0.6880184982136951,57.00636887550354
0.6880180807793682,57.01394248008728
0.6880176793131771,57.02156949043274
0.6880172619687801,57.029179096221924
0.6880168605905532,57.0368013381958
0.6880164433360573,57.0444700717926
0.6880160420457668,57.05221390724182
0.6880156248811439,57.060001850128174
0.6880152236787619,57.06774950027466
0.6880148066039828,57.07533645629883
0.6880144054894816,57.082843542099
0.6880139885045184,57.090343713760376
0.6880135874778697,57.09783935546875
0.6880131705826936,57.105329275131226
0.6880127696438694,57.112868785858154
0.6880123528384523,57.120333194732666
0.6880119519874249,57.12779188156128
0.6880115352717381,57.13529825210571
0.6880111345084795,57.14291286468506
0.6880107178824947,57.15047264099121
0.6880103172069769,57.158010482788086
0.6880099006706656,57.165661573410034
0.688009500082861,57.17333745956421
0.6880090836361945,57.180957555770874
0.6880086831360749,57.188491106033325
0.6880082667790255,57.19604706764221
0.6880078663665632,57.203689098358154
0.6880074500991018,57.21163892745972
0.6880070497742689,57.21969175338745
0.6880066335963676,57.22754383087158
0.6880062333591365,57.23529267311096
0.6880058172707665,57.24289393424988
0.688005417121109,57.25041389465332
0.6880050011222422,57.25797128677368
0.6880046010601308,57.26564359664917
0.6880041851507388,57.27331042289734
0.6880037851761457,57.2809796333313
0.6880033693562,57.288718461990356
0.6880029694690972,57.29640245437622
0.6880025537385696,57.30422401428223
0.6880021539389295,57.3119637966156
0.6880017382977915,57.319578647613525
0.6880013385855864,57.327067852020264
0.6880009230338101,57.334598541259766
0.6880005234090117,57.342085123062134
0.6880001079465684,57.34967112541199
0.6879997084091498,57.35715913772583
0.6879992930360112,57.364654779434204
0.6879988935859442,57.37210702896118
0.6879984783020823,57.37960457801819
0.687998078939339,57.38708257675171
0.6879976637447254,57.39457297325134
0.6879972644692784,57.402029275894165
0.6879968493638848,57.40950560569763
0.6879964501757062,57.416964530944824
0.6879960351595046,57.42451453208923
0.6879956360585668,57.432053565979004
0.6879952211315284,57.43955683708191
0.6879948221178039,57.44700503349304
0.6879944072799011,57.4544780254364
0.6879940083533621,57.46204376220703
0.687993593604566,57.469579458236694
0.6879931947651848,57.47710132598877
0.6879927801054676,57.48469400405884
0.6879923813532167,57.49222278594971
0.6879919667825506,57.49974536895752
0.6879915681174018,57.5071918964386
0.6879911536357581,57.51466608047485
0.6879907550576843,57.52215337753296
0.6879903406650351,57.52969026565552
0.6879899421740086,57.537132024765015
0.6879895278703255,57.54458999633789
0.6879891294663185,57.55202865600586
0.6879887152515737,57.559508323669434
0.6879883169345589,57.56700372695923
0.6879879028087238,57.57449150085449
0.6879875045786734,57.58193635940552
0.6879870905417202,57.58943796157837
0.6879866923986067,57.59696435928345
0.6879862784505073,57.60449528694153
0.6879858803943031,57.61196756362915
0.6879854665350292,57.61941647529602
0.6879850685657071,57.62688636779785
0.6879846547952305,57.63440275192261
0.6879842569127623,57.641878843307495
0.6879838432310555,57.649391889572144
0.6879834454354141,57.6568603515625
0.6879830318424486,57.66434597969055
0.6879826341336063,57.67176961898804
0.6879822206293541,57.67923021316528
0.6879818230072835,57.686768770217896
0.6879814095917167,57.69425678253174
0.6879810120563905,57.70173263549805
0.6879805987294806,57.70924687385559
0.6879802012808709,57.716745138168335
0.6879797880425905,57.72423815727234
0.68797939068067,57.73166584968567
0.6879789775309907,57.73915147781372
0.6879785802557321,57.746700048446655
0.6879781671946259,57.754281997680664
0.6879777700060015,57.76179885864258
0.6879773570334407,57.769362449645996
0.6879769599314232,57.776845932006836
0.6879765470473794,57.784353494644165
0.6879761500319415,57.79185199737549
0.6879757372363869,57.799335956573486
0.6879753403075012,57.80688500404358
0.6879749276004078,57.81436610221863
0.6879745307580463,57.8218309879303
0.6879741181393864,57.82941293716431
0.6879737213835222,57.83707666397095
0.6879733088532678,57.84469699859619
0.6879729121838734,57.85225224494934
0.6879724997419965,57.85983395576477
0.6879721031590446,57.867478132247925
0.6879716908055168,57.87511682510376
0.6879712943089802,57.88269543647766
0.6879708820437743,57.89022469520569
0.6879704856336253,57.89772152900696
0.6879700734567133,57.90522813796997
0.6879696771329243,57.91281795501709
0.6879692650442782,57.92039155960083
0.6879688688068225,57.927942514419556
0.6879684568064144,57.93543314933777
0.6879680606552642,57.9430193901062
0.6879676487430662,57.95057010650635
0.6879672526781946,57.95822334289551
0.6879668408541788,57.96593618392944
0.6879664448755581,57.973503828048706
0.6879660331396971,57.981162309646606
0.6879656372473002,57.98887896537781
0.6879652255995657,57.996535539627075
0.6879648297933653,58.00416898727417
0.6879644182337294,58.01196908950806
0.6879640225136985,58.0196053981781
0.6879636110421339,58.02722501754761
0.6879632154082448,58.03471899032593
0.6879628040247232,58.042226791381836
0.6879624084769487,58.049747943878174
0.6879619971814425,58.05738043785095
0.6879616017197557,58.06503081321716
0.6879611905122374,58.072696685791016
0.6879607951366108,58.080326795578
0.6879603840170523,58.08797216415405
0.6879599887274586,58.095489740371704
0.6879595776958324,58.103055000305176
0.6879591824922445,58.11048197746277
0.6879587794449786,58.126989126205444
0.6879583764309134,58.134448289871216
0.6879579734643866,58.14191198348999
0.6879575705413106,58.14942240715027
0.6879571676616781,58.15705847740173
0.6879567648254824,58.164607763290405
0.6879563620327162,58.17211174964905
0.6879559592833732,58.179585218429565
0.6879555565774464,58.1872992515564
0.6879551539149287,58.19478797912598
0.6879547512958136,58.202478647232056
0.6879543487200939,58.21008896827698
0.687953946187763,58.21771168708801
0.687953543698814,58.22529220581055
0.68795314125324,58.23309278488159
0.6879527388510341,58.240750312805176
0.6879523364921895,58.248499631881714
0.6879519341766995,58.25613975524902
0.687951531904557,58.263694047927856
0.6879511296757556,58.271169662475586
0.6879507274902877,58.27872037887573
0.6879503253481472,58.286221504211426
0.687949923249327,58.29372048377991
0.6879495211938202,58.30117106437683
0.6879491191816199,58.30872917175293
0.6879487172127197,58.31614398956299
0.6879483152871123,58.32365655899048
0.6879479134047908,58.33121395111084
0.6879475115657487,58.33884525299072
0.6879471097699793,58.346418380737305
0.6879467080174753,58.353941917419434
0.6879463063082301,58.361433029174805
0.6879459046422371,58.36892580986023
0.6879455030194889,58.37639236450195
0.6879451014399793,58.383891344070435
0.6879446999037012,58.39133095741272
0.6879442984106477,58.39880561828613
0.6879438969608122,58.40624380111694
0.6879434955541879,58.413795948028564
0.6879430941907676,58.42122030258179
0.6879426928705448,58.42873573303223
0.687942291593513,58.43613815307617
0.6879418903596644,58.44366455078125
0.6879414891689932,58.451192140579224
0.6879410880214925,58.45877766609192
0.6879406869171547,58.4662721157074
0.6879402858559736,58.47384786605835
0.6879398848379423,58.48133301734924
0.687939483863054,58.48897409439087
0.687939082931302,58.49650478363037
0.6879386820426793,58.504250288009644
0.6879382811971794,58.51190710067749
0.6879378803947949,58.51965284347534
0.6879374796355198,58.52729845046997
0.6879370789193467,58.53501605987549
0.6879366782462691,58.54260230064392
0.6879362776162798,58.5503203868866
0.6879358770293728,58.557878255844116
0.6879354764855405,58.56539249420166
0.6879350759847768,58.57288384437561
0.6879346755270742,58.58047890663147
0.6879342751124264,58.58807969093323
0.6879338747408267,58.59589171409607
0.6879334744122678,58.60362434387207
0.6879330741267435,58.61118745803833
0.6879326738842467,58.61861562728882
0.6879322736847706,58.6261830329895
0.6879318735283085,58.63369846343994
0.6879314734148538,58.64125680923462
0.6879310733443994,58.64892053604126
0.6879306733169387,58.65687012672424
0.6879302733324649,58.66447067260742
0.6879298733909712,58.67219090461731
0.6879294734924509,58.679627895355225
0.6879290736368974,58.68725872039795
0.6879286738243034,58.69487190246582
0.6879282740546627,58.70239019393921
0.6879278743279684,58.70981311798096
0.6879274746442133,58.71734571456909
0.6879270750033912,58.7250759601593
0.687926675405495,58.73285102844238
0.6879262758505182,58.740442514419556
0.6879258763384539,58.74832892417908
0.6879254768692953,58.75605392456055
0.6879250774430359,58.763851165771484
0.6879246780596684,58.77140712738037
0.6879242787191866,58.779045820236206
0.6879238794215835,58.786559104919434
0.6879234801668525,58.79417419433594
0.6879230809549866,58.80192041397095
0.6879226817859789,58.80960702896118
0.6879222826598234,58.81717276573181
0.6879218835765128,58.825055837631226
0.6879214845360405,58.832836627960205
0.6879210855383997,58.84062218666077
0.6879206865835837,58.84841299057007
0.6879202876715858,58.856449604034424
0.6879198888023991,58.86406683921814
0.6879194899760168,58.87168025970459
0.6879190911924326,58.879345655441284
0.6879186924516395,58.88725686073303
0.6879182937536307,58.89511489868164
0.6879178950983994,58.902955770492554
0.6879174964859393,58.91055226325989
0.6879170979162432,58.91815495491028
0.6879166993893048,58.92562913894653
0.6879163009051168,58.93333649635315
0.687915902463673,58.94089603424072
0.6879155040649664,58.948540687561035
0.6879151057089906,58.95623588562012
0.6879147073957385,58.964439392089844
0.6879143091252033,58.972365379333496
0.6879139108973787,58.98021626472473
0.6879135127122576,58.98794198036194
0.687913114569834,58.995821952819824
0.6879127164701001,59.00340819358826
0.6879123184130501,59.011024475097656
0.6879119203986769,59.01846146583557
0.6879115224269736,59.02613162994385
0.6879111244979341,59.03379535675049
0.687910726611551,59.04142451286316
0.6879103287678179,59.049089193344116
0.6879099309667284,59.05677676200867
0.6879095332082752,59.06439399719238
0.6879091354924519,59.07223987579346
0.687908737819252,59.07984256744385
0.6879083401886686,59.08751893043518
0.6879079426006949,59.09531903266907
0.6879075450553243,59.103445053100586
0.6879071475525499,59.11127471923828
0.6879067500923656,59.11936712265015
0.6879063526747641,59.12721252441406
0.687905955299739,59.13490176200867
0.6879055579672837,59.14257454872131
0.6879051606773913,59.15047645568848
0.6879047634300548,59.15843868255615
0.6879043662252684,59.16649913787842
0.6879039690630245,59.17442584037781
0.6879035719433171,59.18242645263672
0.687903174866139,59.19031381607056
0.6879027778314839,59.19818949699402
0.687902380839345,59.20584321022034
0.6879019838897155,59.21374320983887
0.6879015869825889,59.22153973579407
0.687901190117958,59.229280948638916
0.6879007932958172,59.23695230484009
0.6879003965161589,59.244797706604004
0.6878999997789768,59.252525806427
0.687899603084264,59.260268211364746
0.6878992064320141,59.26790904998779
0.6878988098222201,59.27573776245117
0.6878984132548758,59.28351163864136
0.6878980167299743,59.291232109069824
0.6878976202475087,59.298710346221924
0.6878972238074729,59.3063428401947
0.6878968274098595,59.313870668411255
0.6878964310546624,59.321495056152344
0.6878960347418748,59.32894277572632
0.68789563847149,59.33648204803467
0.6878952422435014,59.34405875205994
0.6878948460579022,59.351680517196655
0.6878944499146861,59.3592209815979
0.687894053813846,59.36694598197937
0.6878936577553755,59.37453770637512
0.6878932617392677,59.382177114486694
0.6878928657655164,59.38970971107483
0.6878924698341148,59.39728617668152
0.6878920739450559,59.404743909835815
0.6878916780983335,59.41225457191467
0.6878912822939407,59.419700145721436
0.6878908865318708,59.427241802215576
0.6878904908121174,59.43469262123108
0.6878900951346737,59.442177057266235
0.6878896994995334,59.44963765144348
0.6878893039066893,59.45722460746765
0.6878889083561349,59.464879751205444
0.687888512847864,59.47260093688965
0.6878881173818695,59.48021650314331
0.687887721958145,59.48778414726257
0.6878873265766839,59.49522542953491
0.6878869312374796,59.50279641151428
0.6878865359405251,59.51030135154724
0.687886140685814,59.517823696136475
0.6878857454733396,59.525275468826294
0.6878853503030957,59.53301477432251
0.6878849551750752,59.54053997993469
0.6878845600892718,59.54812002182007
0.6878841650456786,59.55554819107056
0.6878837700442891,59.56304860115051
0.6878833750850966,59.57049632072449
0.6878829801680946,59.57803750038147
0.6878825852932766,59.58546829223633
0.6878821904606358,59.59294319152832
0.6878817956701654,59.600420236587524
0.6878814009218592,59.60795974731445
0.6878810062157104,59.615426540374756
0.6878806115517124,59.62303590774536
0.6878802169298586,59.630573987960815
0.6878798223501423,59.63814377784729
0.687879427812557,59.64555764198303
0.6878790333170962,59.65303874015808
0.687878638863753,59.66049528121948
0.6878782444525211,59.66795778274536
0.6878778500833939,59.67535209655762
0.6878774557563645,59.68278670310974
0.6878770614714262,59.69020462036133
0.687876667228573,59.697675704956055
0.6878762730277981,59.7051100730896
0.6878758788690945,59.71260905265808
0.6878754847524564,59.719964027404785
0.6878750906778766,59.72740864753723
0.6878746966453481,59.734846353530884
0.6878743026548655,59.74232482910156
0.6878739087064212,59.74970626831055
0.6878735148000089,59.75723838806152
0.6878731209356221,59.76479744911194
0.6878727271132544,59.772286891937256
0.687872333332899,59.779656648635864
0.6878719395945493,59.78713536262512
0.6878715458981989,59.794594049453735
0.6878711522438408,59.80230641365051
0.6878707586314691,59.810221672058105
0.6878703650610763,59.8179874420166
0.6878699715326567,59.82552886009216
0.6878695780462033,59.83333206176758
0.6878691846017095,59.84092402458191
0.6878687911991692,59.848764419555664
0.6878683978385755,59.856284856796265
0.6878680045199215,59.863914012908936
0.6878676112432011,59.871336221694946
0.6878672180084074,59.87890076637268
0.6878668248155343,59.88650965690613
0.6878664316645746,59.89421486854553
0.6878660385555224,59.90183758735657
0.6878656454883709,59.909419298172
0.6878652524631134,59.916892766952515
0.6878648594797433,59.924352169036865
0.6878644665382544,59.931904792785645
0.6878640736386397,59.9395227432251
0.6878636807808931,59.94719862937927
0.6878632879650075,59.95485973358154
0.6878628951909771,59.96246910095215
0.6878625024587945,59.97025108337402
0.6878621097684536,59.97789406776428
0.6878617171199479,59.98549771308899
0.6878613245132708,59.99291110038757
0.6878609319484158,60.000388860702515
0.6878605394253762,60.007829904556274
0.6878601469441455,60.015379905700684
0.6878597545047174,60.02284836769104
0.687859362107085,60.030428647994995
0.6878589697512419,60.03791666030884
0.6878585774371817,60.04544520378113
0.6878581851648977,60.052908420562744
0.6878577929343835,60.06042003631592
0.6878574007456324,60.06792593002319
0.687857008598638,60.07546591758728
0.6878566164933937,60.082963705062866
0.687856224429893,60.0906298160553
0.6878558324081294,60.09806299209595
0.6878554404280962,60.10561442375183
0.6878550484897873,60.11311340332031
0.6878546565931958,60.12065148353577
0.6878542647383151,60.12809133529663
0.6878538729251391,60.13554120063782
0.6878534811536609,60.142942905426025
0.687853089423874,60.15056347846985
0.6878526977357723,60.15810251235962
0.6878523060893489,60.16584396362305
0.6878519144845971,60.173500061035156
0.687851522921511,60.1812629699707
0.6878511314000836,60.18896293640137
0.6878507399203084,60.19673013687134
0.6878503484821793,60.204386711120605
0.6878499570856892,60.21200227737427
0.6878495657308323,60.219491958618164
0.6878491744176015,60.22702431678772
0.6878487831459904,60.234514236450195
0.6878483919159926,60.24214315414429
0.6878480007276017,60.24966835975647
0.687847609580811,60.257376194000244
0.6878472184756144,60.2649359703064
0.6878468274120045,60.272520303726196
0.6878464363899759,60.27995562553406
0.6878460454095214,60.28752374649048
0.6878456544706348,60.295207262039185
0.6878452635733094,60.303078174591064
0.6878448727175387,60.310824155807495
0.6878444819033168,60.31856155395508
0.6878440911306366,60.32604146003723
0.6878437003994916,60.33373975753784
0.6878433097098752,60.341224908828735
0.6878429190617815,60.34882879257202
0.6878425284552037,60.35638618469238
0.6878421378901354,60.364038944244385
0.6878417473665699,60.37161827087402
0.6878413568845008,60.379239559173584
0.6878409664439216,60.38673806190491
0.6878405760448261,60.39428186416626
0.6878401856872076,60.401829957962036
0.6878397953710595,60.409502267837524
0.6878394050963756,60.41693830490112
0.6878390148631492,60.424513816833496
0.6878386246713739,60.431971073150635
0.6878382345210435,60.43943762779236
0.687837844412151,60.446836948394775
0.6878374543446902,60.4543890953064
0.6878370643186549,60.461893796920776
0.6878366743340382,60.46943020820618
0.6878362843908338,60.47695875167847
0.6878358944890354,60.484559297561646
0.6878355046286366,60.49202632904053
0.6878351148096301,60.49968409538269
0.6878347250320106,60.50721788406372
0.6878343352957711,60.51485061645508
0.6878339456009049,60.52248287200928
0.687833555947406,60.530418157577515
0.6878331663352677,60.538336515426636
0.6878327767644834,60.54625749588013
0.6878323872350471,60.55393862724304
0.687831997746952,60.56163191795349
0.6878316083001919,60.56925392150879
0.6878312188947601,60.576977252960205
0.68783082953065,60.58453345298767
0.6878304402078557,60.59215950965881
0.6878300509263704,60.59967565536499
0.6878296616861879,60.60721802711487
0.6878292724873013,60.614670753479004
0.6878288833297045,60.622180700302124
0.6878284942133911,60.6297070980072
0.6878281051383546,60.637197971343994
0.6878277161045883,60.6446487903595
0.6878273271120862,60.65215730667114
0.6878269381608415,60.6595823764801
0.687826549250848,60.66707682609558
0.6878261603820994,60.674482583999634
0.6878257715545889,60.681992292404175
0.6878253827683098,60.68947911262512
0.687824994023257,60.697044372558594
0.6878246053194224,60.704514503479004
0.6878242166568008,60.71198129653931
0.6878238280353851,60.71939706802368
0.6878234394551691,60.72684288024902
0.6878230509161465,60.7343692779541
0.6878226624183108,60.74195957183838
0.6878222739616555,60.74944472312927
0.6878218855461741,60.75704479217529
0.6878214971718607,60.76465034484863
0.6878211088387081,60.772308111190796
0.6878207205467104,60.77981925010681
0.6878203322958611,60.787325620651245
0.6878199440861537,60.794726848602295
0.6878195559175819,60.802319288253784
0.6878191677901393,60.80979108810425
0.6878187797038193,60.81725549697876
0.6878183916586157,60.82475233078003
0.6878180036545222,60.83224368095398
0.6878176156915319,60.839683532714844
0.6878172277696388,60.84721398353577
0.6878168398888367,60.85469079017639
0.6878164520491186,60.86225461959839
0.6878160642504785,60.8697395324707
0.6878156764929098,60.87730145454407
0.6878152887764064,60.884787797927856
0.6878149011009619,60.89230751991272
0.6878145134665692,60.89969253540039
0.6878141258732228,60.90721106529236
0.6878137383209157,60.91467881202698
0.6878133508096422,60.92215085029602
0.6878129633393952,60.92961406707764
0.6878125759101686,60.93717622756958
0.6878121885219558,60.94463491439819
0.6878118011747509,60.95212197303772
0.6878114138685472,60.95950222015381
0.687811026603338,60.966989517211914
0.6878106393791176,60.97449231147766
0.6878102521958792,60.98198056221008
0.6878098650536165,60.98947525024414
0.687809477952323,60.99702286720276
0.6878090908919927,61.00449228286743
0.6878087038726186,61.011985301971436
0.6878083168941951,61.019352436065674
0.6878079299567152,61.02683186531067
0.6878075430601729,61.03428316116333
0.6878071562045613,61.04173135757446
0.6878067693898747,61.0491898059845
0.6878063826161065,61.05669379234314
0.6878059958832503,61.06418561935425
0.6878056091912995,61.07181358337402
0.6878052225402481,61.079392433166504
0.6878048359300895,61.087422370910645
0.6878044493608174,61.09543323516846
0.6878040628324255,61.10349249839783
0.6878036763449077,61.111491441726685
0.6878032898982568,61.11953043937683
0.6878029034924674,61.1274151802063
0.6878025171275326,61.135262966156006
0.6878021308034461,61.142895221710205
0.6878017445202016,61.150521755218506
0.6878013582777931,61.158302545547485
0.6878009720762136,61.1664354801178
0.6878005859154571,61.17424416542053
0.6878001997955172,61.18212366104126
0.6877998137163877,61.19003105163574
0.6877994276780622,61.1980082988739
0.6877990416805343,61.20603156089783
0.6877986557237972,61.213951587677
0.6877982698078454,61.22167491912842
0.6877978839326722,61.22979927062988
0.6877974980982708,61.237661838531494
0.6877971123046356,61.24554657936096
0.6877967265517598,61.253451347351074
0.6877963408396376,61.26111435890198
0.6877959551682618,61.26876974105835
0.687795569537627,61.27657985687256
0.6877951839477261,61.28418707847595
0.6877947983985532,61.29185485839844
0.6877944128901018,61.29950261116028
0.6877940274223653,61.30740022659302
0.687793641995338,61.315112352371216
0.6877932566090134,61.32298302650452
0.6877928712633851,61.330899715423584
0.6877924859584463,61.33888268470764
0.6877921006941914,61.346571922302246
0.6877917154706137,61.35426115989685
0.6877913302877066,61.36189293861389
0.6877909451454648,61.369683027267456
0.687790560043881,61.37724328041077
0.6877901749829493,61.38503074645996
0.6877897899626632,61.392645835876465
0.6877894049830163,61.4004967212677
0.6877890200440028,61.40820908546448
0.687788635145616,61.41609811782837
0.6877882502878492,61.42404365539551
0.6877878654706969,61.43200135231018
0.6877874806941523,61.43968486785889
0.6877870959582093,61.44732737541199
0.6877867112628615,61.454869508743286
0.6877863266081028,61.4624547958374
0.6877859419939265,61.469974517822266
0.6877855574203265,61.47763991355896
0.6877851728872965,61.485270500183105
0.6877847883948303,61.49282383918762
0.6877844039429215,61.50026273727417
0.6877840195315635,61.507739305496216
0.6877836351607507,61.515148401260376
0.6877832508304762,61.52268028259277
0.6877828665407341,61.530088901519775
0.687782482291518,61.5376877784729
0.6877820980828212,61.54516363143921
0.6877817139146379,61.55276584625244
0.6877813297869618,61.56031346321106
0.6877809456997865,61.56790566444397
0.6877805616531056,61.575374364852905
0.6877801776469128,61.58307957649231
0.6877797936812021,61.59079098701477
0.6877794097559671,61.59851884841919
0.6877790258712013,61.60651779174805
0.6877786420268984,61.61444401741028
0.6877782582230524,61.62200331687927
0.6877778744596574,61.629497051239014
0.6877774907367064,61.6369526386261
0.6877771070541933,61.6446475982666
0.6877767234121118,61.65222120285034
0.6877763398104558,61.65983867645264
0.6877759562492191,61.66729187965393
0.6877755727283952,61.67488479614258
0.6877751892479779,61.68234872817993
0.687774805807961,61.68987321853638
0.6877744224083384,61.69737982749939
0.6877740390491032,61.7050416469574
0.6877736557302498,61.71274971961975
0.6877732724517718,61.72040581703186
0.6877728892136626,61.72786331176758
0.6877725060159164,61.73534083366394
0.6877721228585264,61.74278402328491
0.6877717397414871,61.75037240982056
0.6877713566647914,61.75780367851257
0.6877709736284335,61.76544117927551
0.6877705906324074,61.773027658462524
0.6877702076767066,61.78068685531616
0.6877698247613245,61.78838515281677
0.6877694418862551,61.79629135131836
0.6877690590514923,61.80412793159485
0.6877686762570299,61.81179141998291
0.6877682935028613,61.81921339035034
0.6877679107889805,61.82671618461609
0.6877675281153813,61.83419895172119
0.6877671454820571,61.84190773963928
0.6877667628890021,61.84959268569946
0.68776638033621,61.857277393341064
0.6877659978236744,61.864917278289795
0.687765615351389,61.87255358695984
0.6877652329193477,61.880350828170776
0.6877648505275443,61.88825488090515
0.6877644681759725,61.895975828170776
0.687764085864626,61.90366768836975
0.6877637035934985,61.91160702705383
0.6877633213625841,61.91981768608093
0.6877629391718764,61.927847385406494
0.6877625570213689,61.935762882232666
0.687762174911056,61.943443059921265
0.6877617928409306,61.951327323913574
0.6877614108109874,61.95888924598694
0.6877610288212196,61.966514348983765
0.6877606468716211,61.97416949272156
0.6877602649621857,61.982192277908325
0.6877598830929071,61.990140438079834
0.6877595012637792,61.99783492088318
0.687759119474796,62.00541543960571
0.6877587377259509,62.01312017440796
0.6877583560172374,62.020816802978516
0.6877579743486503,62.02856659889221
0.6877575927201824,62.036269664764404
0.687757211131828,62.043999910354614
0.6877568295835806,62.05154633522034
0.6877564480754342,62.059157609939575
0.687756066607383,62.06674790382385
0.6877556851794195,62.0743145942688
0.687755303791539,62.08182454109192
0.6877549224437344,62.08940410614014
0.6877545411359999,62.096919298172
0.6877541598683289,62.104487895965576
0.6877537786407155,62.11190700531006
0.6877533974531534,62.119378089904785
0.6877530163056363,62.12677049636841
0.6877526351981583,62.134257316589355
0.687752254130713,62.141761779785156
0.6877518731032941,62.14932179450989
0.6877514921158958,62.15682816505432
0.6877511111685115,62.164581298828125
0.6877507302611352,62.1720085144043
0.6877503493937606,62.17950797080994
0.6877499685663815,62.186986207962036
0.687749587778992,62.1945858001709
0.6877492070315858,62.20207858085632
0.6877488263241563,62.209569215774536
0.6877484456566979,62.21698045730591
0.6877480650292038,62.224435806274414
0.6877476844416684,62.231866121292114
0.6877473038940852,62.239436626434326
0.6877469233864484,62.24691820144653
0.6877465429187513,62.25443649291992
0.6877461624909877,62.26193928718567
0.6877457821031521,62.26954102516174
0.6877454017552378,62.27704358100891
0.6877450214472386,62.284653663635254
0.6877446411791486,62.29231333732605
0.6877442609509615,62.30017828941345
0.6877438807626711,62.307915449142456
0.6877435006142713,62.316052198410034
0.6877431205057557,62.324053049087524
0.6877427404371186,62.331867933273315
0.6877423604083532,62.339656829833984
0.687741980419454,62.347601890563965
0.6877416004704143,62.35532546043396
0.6877412205612282,62.36339974403381
0.6877408406918896,62.37114596366882
0.687740460862392,62.379178047180176
0.6877400810727298,62.386956453323364
0.6877397013228965,62.394803524017334
0.687739321612886,62.40242314338684
0.687738941942692,62.410239696502686
0.6877385623123086,62.41804790496826
0.6877381827217294,62.42586016654968
0.6877378031709481,62.43353343009949
0.6877374236599593,62.44118571281433
0.687737044188756,62.44885802268982
0.6877366647573327,62.4565212726593
0.687736285365683,62.464197874069214
0.6877359060138005,62.472092628479004
0.6877355267016794,62.47993493080139
0.6877351474293134,62.48769187927246
0.6877347681966967,62.49531555175781
0.6877343890038226,62.5029673576355
0.6877340098506852,62.510507345199585
0.6877336307372784,62.51809310913086
0.6877332516635962,62.525681257247925
0.6877328726296321,62.53353810310364
0.6877324936353802,62.54132294654846
0.6877321146808346,62.54916954040527
0.6877317357659887,62.55710816383362
0.6877313568908368,62.565019845962524
0.6877309780553722,62.57285952568054
0.6877305992595896,62.58094573020935
0.6877302205034821,62.588900327682495
0.6877298417870438,62.597018003463745
0.687729463110269,62.605039834976196
0.687729084473151,62.61294865608215
0.687728705875684,62.62052059173584
0.6877283273178615,62.628087759017944
0.687727948799678,62.63553500175476
0.6877275703211269,62.643070936203
0.6877271918822023,62.650545835494995
0.687726813482898,62.6580536365509
0.687726435123208,62.665566205978394
0.6877260568031259,62.67315220832825
0.6877256785226458,62.68068718910217
0.6877253002817618,62.688220262527466
0.6877249220804672,62.69567513465881
0.6877245439187567,62.703258752822876
0.6877241657966232,62.71075105667114
0.6877237877140616,62.71837902069092
0.687723409671065,62.72585844993591
0.6877230316676278,62.733373165130615
0.6877226537037437,62.740846395492554
0.6877222757794068,62.74851059913635
0.6877218978946107,62.75637745857239
0.6877215200493493,62.764484882354736
0.6877211422436166,62.77244997024536
0.6877207644774064,62.78060436248779
0.6877203867507129,62.78857088088989
0.6877200090635299,62.796481132507324
0.6877196314158511,62.80451989173889
0.6877192538076706,62.81256914138794
0.6877188762389824,62.82080078125
0.68771849870978,62.8290741443634
0.6877181212200577,62.83711886405945
0.6877177437698093,62.84503245353699
0.6877173663590288,62.85275936126709
0.6877169889877098,62.86039400100708
0.6877166116558466,62.86787438392639
0.6877162343634329,62.87546920776367
0.6877158571104626,62.88298583030701
0.6877154798969297,62.890652656555176
0.6877151027228281,62.89816331863403
0.6877147255881518,62.90583562850952
0.6877143484928945,62.91340732574463
0.6877139714370504,62.920939922332764
0.6877135944206132,62.92850112915039
0.6877132174435772,62.9361207485199
0.6877128405059354,62.9435601234436
0.6877124636076829,62.95112109184265
0.6877120867488132,62.95858597755432
0.6877117099293201,62.96606421470642
0.6877113331491973,62.97356295585632
0.6877109564084389,62.981709718704224
0.6877105797070395,62.98922920227051
0.6877102030449921,62.99687218666077
0.6877098264222912,63.00448441505432
0.6877094498389302,63.0123450756073
0.6877090732949037,63.019917488098145
0.6877086967902053,63.0276153087616
0.6877083203248289,63.0351676940918
0.6877079438987684,63.0427360534668
0.687707567512018,63.050143241882324
0.6877071911645716,63.05767774581909
0.6877068148564229,63.065146684646606
0.687706438587566,63.072776317596436
0.687706062357995,63.08027148246765
0.6877056861677036,63.087807178497314
0.6877053100166859,63.095250368118286
0.6877049339049356,63.10274887084961
0.687704557832447,63.11029601097107
0.687704181799214,63.117966651916504
0.6877038058052303,63.12552046775818
0.68770342985049,63.133339643478394
0.6877030539349873,63.14119529724121
0.6877026780587157,63.14924120903015
0.6877023022216695,63.156731367111206
0.6877019264238426,63.164222240448
0.6877015506652286,63.17165923118591
0.6877011749458224,63.179222106933594
0.6877007992656167,63.18672704696655
0.6877004236246064,63.19427013397217
0.6877000480227853,63.20194339752197
0.6876996724601471,63.20982503890991
0.6876992969366859,63.217419385910034
0.6876989214523958,63.22496795654297
0.6876985460072707,63.23241305351257
0.6876981706013043,63.239879846572876
0.687697795234491,63.247302770614624
0.6876974199068246,63.25485372543335
0.6876970446182991,63.26264953613281
0.687696669368908,63.270535945892334
0.6876962941586463,63.278385400772095
0.687695918987507,63.28628134727478
0.6876955438554847,63.29411745071411
0.6876951687625731,63.30205821990967
0.6876947937087664,63.30992794036865
0.6876944186940582,63.31766176223755
0.6876940437184428,63.32526898384094
0.687693668781914,63.33292484283447
0.6876932938844661,63.3405339717865
0.6876929190260929,63.348196029663086
0.6876925442067882,63.35586762428284
0.687692169426546,63.363582611083984
0.6876917946853606,63.37122130393982
0.6876914199832259,63.37894654273987
0.687691045320136,63.386552572250366
0.6876906706960847,63.39416766166687
0.687690296111066,63.40168595314026
0.6876899215650736,63.409313440322876
0.6876895470581021,63.416908502578735
0.6876891725901453,63.424445390701294
0.687688798161197,63.43216896057129
0.6876884237712517,63.439945220947266
0.6876880494203027,63.44760489463806
0.6876876751083445,63.45545959472656
0.6876873008353708,63.46306252479553
0.6876869266013759,63.470696687698364
0.6876865524063536,63.47820210456848
0.687686178250298,63.48599052429199
0.6876858041332032,63.49372577667236
0.687685430055063,63.5013952255249
0.6876850560158715,63.509116649627686
0.6876846820156229,63.516850233078
0.6876843080543109,63.52444767951965
0.6876839341319297,63.53226971626282
0.6876835602484732,63.53990650177002
0.6876831864039357,63.54745697975159
0.6876828125983111,63.55496168136597
0.6876824388315931,63.56254768371582
0.6876820651037763,63.57016062736511
0.6876816914148539,63.57777237892151
0.6876813177648209,63.58527398109436
0.6876809441536705,63.592885971069336
0.6876805705813973,63.60044050216675
0.6876801970479952,63.60801720619202
0.6876798235534579,63.61544919013977
0.6876794500977799,63.62296223640442
0.6876790766809546,63.630417823791504
0.6876787033029768,63.63793969154358
0.68767832996384,63.6454873085022
0.6876779566635385,63.65321350097656
0.6876775834020663,63.66079807281494
0.6876772101794172,63.66855573654175
0.6876768369955858,63.676395654678345
0.687676463850565,63.68415641784668
0.6876760907443502,63.691702127456665
0.6876757176769347,63.69925355911255
0.6876753446483127,63.70671224594116
0.6876749716584784,63.714184284210205
0.6876745987074254,63.72174668312073
0.687674225795148,63.72950458526611
0.6876738529216403,63.73710560798645
0.6876734800868964,63.74500036239624
0.6876731072909105,63.7526478767395
0.687672734533676,63.76032733917236
0.6876723618151878,63.768190145492554
0.687671989135439,63.77605843544006
0.6876716164944243,63.783607006073
0.6876712438921382,63.791255474090576
0.6876708713285739,63.79883003234863
0.6876704988037255,63.80669450759888
0.6876701263175877,63.8145706653595
0.6876697538701539,63.82221841812134
0.6876693814614183,63.82986617088318
0.6876690090913753,63.83781147003174
0.6876686367600189,63.8455445766449
0.6876682644673429,63.85328149795532
0.6876678922133413,63.86096906661987
0.6876675199980088,63.868531227111816
0.6876671478213386,63.87597417831421
0.6876667756833256,63.883525371551514
0.6876664035839635,63.8910596370697
0.6876660315232459,63.89874505996704
0.6876656595011675,63.906341314315796
0.6876652875177223,63.913904905319214
0.6876649155729043,63.921391248703
0.6876645436667074,63.92889761924744
0.6876641717991259,63.93635106086731
0.6876637999701536,63.9439115524292
0.6876634281797852,63.95135498046875
0.6876630564280141,63.959081172943115
0.6876626847148347,63.96663808822632
0.687662313040241,63.97426629066467
0.6876619414042273,63.98185920715332
0.6876615698067873,63.98942279815674
0.6876611982479154,63.99693512916565
0.6876608267276053,64.00446629524231
0.6876604552458517,64.01199388504028
0.6876600838026483,64.01964068412781
0.6876597123979894,64.02707982063293
0.6876593410318685,64.03456544876099
0.6876589697042805,64.04197216033936
0.687658598415219,64.04945516586304
0.6876582271646784,64.05687022209167
0.6876578559526524,64.06437039375305
0.6876574847791356,64.07187747955322
0.6876571136441214,64.07935762405396
0.6876567425476047,64.08680891990662
0.6876563714895791,64.0943341255188
0.6876560004700387,64.10172963142395
0.6876556294889778,64.10923957824707
0.6876552585463904,64.11672496795654
0.6876548876422709,64.12431716918945
0.6876545167766129,64.13173055648804
0.6876541459494109,64.1391761302948
0.6876537751606588,64.14661574363708
0.6876534044103508,64.15410542488098
0.687653033698481,64.16150975227356
0.6876526630250436,64.16907238960266
0.6876522923900326,64.17651128768921
0.687651921793442,64.18414115905762
0.6876515512352661,64.19178509712219
0.6876511807154991,64.19956564903259
0.6876508102341348,64.20712447166443
0.6876504397911675,64.2149076461792
0.6876500693865915,64.22244811058044
0.6876496990204007,64.22997045516968
0.6876493286925895,64.2374370098114
0.6876489584031513,64.24497532844543
0.687648588152081,64.25242972373962
0.6876482179393726,64.2599606513977
0.6876478477650199,64.26740002632141
0.6876474776290171,64.27498149871826
0.6876471075313588,64.28249430656433
0.6876467374720383,64.29019045829773
0.6876463674510507,64.29774689674377
0.6876459974683894,64.30539608001709
0.687645627524049,64.31309080123901
0.6876452576180232,64.32077193260193
0.6876448877503063,64.32830357551575
0.6876445179208924,64.33586144447327
0.6876441481297758,64.34329390525818
0.6876437783769506,64.35084867477417
0.687643408662411,64.35831332206726
0.687643038986151,64.36593341827393
0.6876426693481648,64.37347316741943
0.6876422997484465,64.38098168373108
0.6876419301869904,64.38846254348755
0.6876415606637905,64.39598083496094
0.6876411911788407,64.40341997146606
0.6876408217321357,64.41091632843018
0.6876404523236692,64.41837954521179
0.6876400829534359,64.42590045928955
0.6876397136214291,64.43336009979248
0.687639344327644,64.44087600708008
0.6876389750720739,64.44835090637207
0.6876386058547129,64.45594429969788
0.6876382366755558,64.46357607841492
0.6876378675345965,64.47138452529907
0.6876374984318293,64.47908163070679
0.6876371293672479,64.48671817779541
0.687636760340847,64.49419116973877
0.6876363913526203,64.50171875953674
0.6876360224025622,64.50918221473694
0.687635653490667,64.5167760848999
0.6876352846169284,64.52435541152954
0.6876349157813413,64.53195118904114
0.6876345469838991,64.53951168060303
0.6876341782245963,64.54729390144348
0.6876338095034272,64.55504965782166
0.6876334408203858,64.56297278404236
0.6876330721754665,64.57086396217346
0.6876327035686631,64.57881021499634
0.68763233499997,64.58686637878418
0.6876319664693815,64.59485125541687
0.6876315979768916,64.60277652740479
0.6876312295224942,64.61051034927368
0.6876308611061842,64.61827039718628
0.6876304927279551,64.62596035003662
0.6876301243878014,64.6334376335144
0.6876297560857174,64.64100694656372
0.6876293878216968,64.64851260185242
0.6876290195957342,64.65605115890503
0.687628651407824,64.6634635925293
0.6876282832579599,64.67097210884094
0.6876279151461361,64.67841148376465
0.6876275470723471,64.68594551086426
0.6876271790365869,64.69341969490051
0.6876268110388499,64.70094466209412
0.68762644307913,64.7083911895752
0.6876260751574215,64.71591305732727
0.6876257072737185,64.72331881523132
0.6876253394280154,64.73075890541077
0.6876249716203063,64.73817443847656
0.6876246038505859,64.74573540687561
0.6876242361188472,64.75317788124084
0.6876238684250854,64.76079320907593
0.6876235007692945,64.76824688911438
0.6876231331514684,64.77577233314514
0.687622765571602,64.78318858146667
0.6876223980296886,64.79071092605591
0.6876220305257227,64.79811644554138
0.687621663059699,64.80562710762024
0.6876212956316112,64.81308674812317
0.6876209282414538,64.82056736946106
0.6876205608892206,64.82804870605469
0.6876201935749066,64.83555603027344
0.6876198262985049,64.84308457374573
0.6876194590600107,64.85071992874146
0.6876190918594177,64.85819149017334
0.6876187246967203,64.8656759262085
0.6876183575719125,64.8730981349945
0.6876179904849886,64.88063907623291
0.6876176234359433,64.88806676864624
0.6876172564247702,64.89553475379944
0.6876168894514637,64.90296697616577
0.687616522516018,64.91051363945007
0.6876161556184275,64.91797018051147
0.6876157887586863,64.92552304267883
0.6876154219367887,64.93292427062988
0.6876150551527289,64.94046568870544
0.6876146884065011,64.94802904129028
0.6876143216980997,64.95557141304016
0.6876139550275184,64.96301007270813
0.6876135883947518,64.97053599357605
0.6876132217997942,64.97795414924622
0.6876128552426398,64.98546767234802
0.6876124887232827,64.99289894104004
0.6876121222417174,65.0004575252533
0.6876117557979379,65.00793147087097
0.6876113893919383,65.01536226272583
0.6876110230237135,65.02281165122986
0.6876106566932572,65.03030824661255
0.6876102904005633,65.0377106666565
0.6876099241456269,65.04517650604248
0.6876095579284414,65.05261564254761
0.6876091917490018,65.0600790977478
0.6876088256073021,65.06756901741028
0.6876084595033362,65.07520484924316
0.6876080934370986,65.08273315429688
0.6876077274085837,65.09032797813416
0.6876073614177854,65.09791016578674
0.6876069954646985,65.10551452636719
0.6876066295493167,65.11299514770508
0.6876062636716345,65.12050771713257
0.687605897831646,65.12796640396118
0.6876055320293457,65.13549327850342
0.6876051662647278,65.14297914505005
0.6876048005377864,65.15050840377808
0.6876044348485157,65.15794491767883
0.6876040691969105,65.16542768478394
0.6876037035829643,65.17287802696228
0.687603338006672,65.18039894104004
0.6876029724680274,65.18784809112549
0.687602606967025,65.1953592300415
0.6876022415036591,65.20280933380127
0.687601876077924,65.2103374004364
0.6876015106898138,65.2177631855011
0.6876011453393227,65.2253589630127
0.6876007800264453,65.23294019699097
0.6876004147511755,65.24047636985779
0.6876000495135077,65.24787259101868
0.6875996843134365,65.25535821914673
0.6875993191509557,65.2628481388092
0.6875989540260601,65.2704439163208
0.6875985889387434,65.27798628807068
0.687598223889,65.2856833934784
0.6875978588768243,65.293212890625
0.6875974939022109,65.30090713500977
0.6875971289651536,65.3084933757782
0.687596764065647,65.31615614891052
0.6875963992036852,65.32368731498718
0.6875960343792624,65.33139324188232
0.6875956695923732,65.33898711204529
0.6875953048430113,65.34665369987488
0.6875949401311717,65.35415768623352
0.6875945754568484,65.36179065704346
0.6875942108200357,65.36926794052124
0.6875938462207277,65.37692666053772
0.687593481658919,65.38442540168762
0.6875931171346036,65.39199137687683
0.6875927526477761,65.39944672584534
0.6875923881984305,65.4069516658783
0.6875920237865611,65.41446995735168
0.6875916594121629,65.42203545570374
0.6875912950752292,65.42957210540771
0.6875909307757548,65.43710422515869
0.6875905665137338,65.44457817077637
0.687590202289161,65.45227336883545
0.6875898381020299,65.45988130569458
0.6875894739523355,65.4674768447876
0.6875891098400718,65.47496628761292
0.6875887457652331,65.48263883590698
0.687588381727814,65.49029493331909
0.6875880177278083,65.498131275177
0.6875876537652107,65.50562953948975
0.6875872898400153,65.51320791244507
0.6875869259522166,65.520672082901
0.6875865621018088,65.52822971343994
0.6875861982887862,65.5356969833374
0.6875858345131434,65.54320955276489
0.6875854707748741,65.55066061019897
0.6875851070739731,65.55812978744507
0.6875847434104347,65.56558728218079
0.6875843797842534,65.57310962677002
0.6875840161954226,65.58059620857239
0.6875836526439376,65.58817434310913
0.6875832891297924,65.59575343132019
0.6875829256529812,65.60338830947876
0.6875825622134986,65.61094570159912
0.6875821988113386,65.61858773231506
0.6875818354464958,65.62625789642334
0.6875814721189646,65.63408255577087
0.6875811088287387,65.6417772769928
0.6875807455758135,65.64952039718628
0.687580382360182,65.65711426734924
0.6875800191818398,65.66475033760071
0.6875796560407805,65.67225575447083
0.6875792929369987,65.67979335784912
0.6875789298704884,65.68725609779358
0.6875785668412443,65.69474959373474
0.6875782038492607,65.70221662521362
0.6875778408945318,65.70982789993286
0.6875774779770523,65.71739745140076
0.6875771150968158,65.72502779960632
0.6875767522538174,65.73249626159668
0.6875763894480512,65.73999333381653
0.6875760266795112,65.74741053581238
0.687575663948192,65.75496578216553
0.6875753012540883,65.76248717308044
0.6875749385971938,65.76999878883362
0.6875745759775033,65.77744221687317
0.6875742133950111,65.78506207466125
0.6875738508497116,65.7927782535553
0.6875734883415986,65.80061769485474
0.6875731258706672,65.80835437774658
0.6875727634369115,65.81597638130188
0.6875724010403256,65.82341194152832
0.6875720386809042,65.8309314250946
0.6875716763586412,65.83834886550903
0.6875713140735317,65.8458821773529
0.6875709518255692,65.85336995124817
0.6875705896147488,65.86091017723083
0.6875702274410643,65.86831402778625
0.6875698653045106,65.87582898139954
0.6875695032050816,65.88324046134949
0.6875691411427718,65.89078569412231
0.6875687791175756,65.89825487136841
0.6875684171294875,65.90575575828552
0.6875680551785017,65.91325569152832
0.6875676932646125,65.92076969146729
0.6875673313878147,65.92822432518005
0.6875669695481019,65.9357008934021
0.6875666077454692,65.94311952590942
0.6875662459799106,65.95069766044617
0.6875658842514207,65.9582314491272
0.6875655225599937,65.9657506942749
0.6875651609056241,65.9731822013855
0.687564799288306,65.9806706905365
0.6875644377080342,65.98811984062195
0.687564076164803,65.99566602706909
0.6875637146586062,66.00315523147583
0.687563353189439,66.01072144508362
0.6875629917572952,66.01811361312866
0.6875626303621695,66.02573084831238
0.6875622690040564,66.03318309783936
0.6875619076829497,66.04070281982422
0.6875615463988441,66.04810667037964
0.6875611851517345,66.05549120903015
0.6875608239416146,66.0628821849823
0.6875604627684792,66.0703637599945
0.6875601016323222,66.07776927947998
0.6875597405331385,66.08524703979492
0.6875593794709223,66.09267473220825
0.6875590184456679,66.10019445419312
0.68755865745737,66.10767579078674
0.687558296506023,66.11520767211914
0.6875579355916208,66.12270975112915
0.6875575747141582,66.13023090362549
0.6875572138736292,66.1376633644104
0.687556853070029,66.14517760276794
0.6875564923033513,66.15265607833862
0.6875561315735905,66.16019105911255
0.6875557708807415,66.1675968170166
0.6875554102247983,66.17506170272827
0.6875550496057553,66.18253445625305
0.6875546890236073,66.19007563591003
0.6875543284783483,66.19761562347412
0.6875539679699728,66.20524621009827
0.6875536074984756,66.21278810501099
0.6875532470638503,66.22032046318054
0.6875528866660922,66.2277729511261
0.6875525263051953,66.23524522781372
0.6875521659811538,66.24273705482483
0.6875518056939625,66.25028109550476
0.6875514454436153,66.25780320167542
0.6875510852301074,66.26535868644714
0.6875507250534327,66.27281141281128
0.6875503649135859,66.28028988838196
0.6875500048105608,66.28778266906738
0.6875496447443525,66.2953143119812
0.6875492847149555,66.30277681350708
0.6875489247223636,66.31026554107666
0.6875485647665718,66.31773614883423
0.6875482048475737,66.32528233528137
0.6875478449653648,66.33275961875916
0.6875474851199388,66.3403582572937
0.6875471253112907,66.3478639125824
0.6875467655394141,66.35549831390381
0.6875464058043042,66.36295795440674
0.6875460461059553,66.37059330940247
0.6875456864443616,66.37807250022888
0.6875453268195175,66.38560748100281
0.6875449672314177,66.39312624931335
0.6875446076800565,66.40068483352661
0.6875442481654284,66.40817737579346
0.6875438886875276,66.41577744483948
0.6875435292463488,66.42341041564941
0.6875431698418863,66.43135452270508
0.6875428104741349,66.43927216529846
0.6875424511430883,66.44710803031921
0.6875420918487418,66.45480704307556
0.6875417325910894,66.4626190662384
0.6875413733701254,66.4702639579773
0.6875410141858447,66.47803115844727
0.6875406550382415,66.48569536209106
0.6875402959273101,66.49340176582336
0.6875399368530452,66.50126624107361
0.687539577815441,66.509122133255
0.6875392188144923,66.51691770553589
0.6875388598501931,66.52478003501892
0.6875385009225383,66.53247427940369
0.6875381420315223,66.54014492034912
0.6875377831771392,66.54758977890015
0.6875374243593837,66.55510187149048
0.6875370655782505,66.56264567375183
0.6875367068337337,66.5701892375946
0.6875363481258279,66.57780575752258
0.6875359894545274,66.58551836013794
0.6875356308198269,66.59304666519165
0.687535272221721,66.60074257850647
0.6875349136602036,66.6081953048706
0.6875345551352696,66.61584043502808
0.6875341966469134,66.62373065948486
0.6875338381951297,66.63150668144226
0.6875334797799123,66.63922071456909
0.6875331214012563,66.64692783355713
0.6875327630591563,66.65438270568848
0.687532404753606,66.66191625595093
0.6875320464846003,66.6694803237915
0.687531688252134,66.67710018157959
0.6875313300562009,66.68461513519287
0.687530971896796,66.69218134880066
0.6875306137739138,66.69968104362488
0.6875302556875483,66.70729351043701
0.6875298976376942,66.71472454071045
0.6875295396243466,66.72226524353027
0.6875291816474991,66.72969770431519
0.6875288237071467,66.73724460601807
0.6875284658032838,66.74473524093628
0.6875281079359046,66.7522668838501
0.6875277501050038,66.75973391532898
0.6875273923105759,66.76729559898376
0.6875270345526155,66.77476692199707
0.6875266768311169,66.78232479095459
0.6875263191460746,66.78982758522034
0.6875259614974835,66.79740023612976
0.6875256038853373,66.80486798286438
0.6875252463096313,66.81255793571472
0.6875248887703593,66.82008910179138
0.6875245312675164,66.82766461372375
0.6875241738010968,66.83535504341125
0.6875238163710949,66.84308624267578
0.6875234589775054,66.85065817832947
0.6875231016203229,66.85820007324219
0.6875227442995416,66.86570358276367
0.6875223870151562,66.873220205307
0.687522029767161,66.88074016571045
0.6875216725555507,66.88824129104614
0.68752131538032,66.8956892490387
0.6875209582414632,66.90321922302246
0.6875206011389746,66.91065549850464
0.6875202440728488,66.91823029518127
0.6875198870430804,66.92608785629272
0.6875195300496642,66.93385887145996
0.6875191730925941,66.94154977798462
0.6875188161718649,66.94955468177795
0.6875184592874715,66.95737981796265
0.6875181024394081,66.9651734828949
0.687517745627669,66.97268748283386
0.6875173888522488,66.98040914535522
0.6875170321131423,66.98807120323181
0.687516675410344,66.99597668647766
0.687516318743848,67.0036678314209
0.687515962113649,67.01132488250732
0.6875156055197419,67.01895952224731
0.6875152489621207,67.02662420272827
0.6875148924407805,67.03431963920593
0.6875145359557151,67.04202675819397
0.6875141795069198,67.04992938041687
0.6875138230943885,67.05801725387573
0.6875134667181162,67.06598591804504
0.6875131103780968,67.0738275051117
0.6875127540743257,67.0813558101654
0.6875123978067965,67.08896660804749
0.6875120415755049,67.09680891036987
0.6875116853804442,67.1045823097229
0.6875113292216096,67.11220932006836
0.6875109730989957,67.11980104446411
0.6875106170125965,67.12725830078125
0.6875102609624071,67.13505673408508
0.6875099049484219,67.14290404319763
0.6875095489706354,67.15061974525452
0.687509193029042,67.1581563949585
0.6875088371236365,67.16583752632141
0.687508481254413,67.17341589927673
0.6875081254213667,67.18131732940674
0.6875077696244918,67.18912959098816
0.6875074138637826,67.1968047618866
0.6875070581392341,67.20443105697632
0.6875067024508406,67.21210646629333
0.6875063467985966,67.21987199783325
0.6875059911824967,67.22790026664734
0.6875056356025355,67.235919713974
0.6875052800587079,67.24384450912476
0.6875049245510078,67.25163388252258
0.6875045690794301,67.25946593284607
0.6875042136439696,67.26718926429749
0.6875038582446202,67.27512431144714
0.6875035028813771,67.2829384803772
0.6875031475542344,67.29085230827332
0.6875027922631871,67.29847717285156
0.6875024370082292,67.30617928504944
0.687502081789356,67.31393098831177
0.6875017266065614,67.32176971435547
0.6875013714598404,67.32967829704285
0.6875010163491871,67.3377571105957
0.6875006612745965,67.34558081626892
0.6875003062360631,67.35334491729736
0.6874999512335811,67.36106395721436
0.6874995962671456,67.3689455986023
0.6874992413367509,67.37682342529297
0.6874988864423917,67.38461565971375
0.6874985315840624,67.39205503463745
0.6874981767617574,67.39956402778625
0.6874978219754716,67.40700960159302
0.6874974672251999,67.41464018821716
0.687497112510936,67.4222342967987
0.6874967578326753,67.42984390258789
0.6874964031904119,67.43766593933105
0.6874960485841406,67.44573473930359
0.6874956940138559,67.45352077484131
0.6874953394795522,67.46156024932861
0.6874949849812244,67.46923804283142
0.6874946305188668,67.47696566581726
0.6874942760924744,67.48465871810913
0.6874939217020415,67.49241971969604
0.6874935673475626,67.500173330307
0.6874932130290322,67.50796937942505
0.6874928587464454,67.51566219329834
0.6874925044997965,67.52361464500427
0.68749215028908,67.53149557113647
0.6874917961142906,67.53925800323486
0.6874914419754227,67.54674649238586
0.6874910878724712,67.55431151390076
0.6874907338054304,67.56186699867249
0.6874903797742951,67.56940126419067
0.6874900257790602,67.57701778411865
0.6874896718197194,67.585196018219
0.6874893178962682,67.59301686286926
0.6874889640087011,67.60076475143433
0.6874886101570118,67.60840058326721
0.6874882563411959,67.61622357368469
0.6874879025612478,67.6238739490509
0.6874875488171616,67.63159584999084
0.6874871951089324,67.63939452171326
0.687486841436555,67.6473445892334
0.6874864878000235,67.65518736839294
0.6874861341993325,67.66294288635254
0.687485780634477,67.67053461074829
0.6874854271054514,67.67817544937134
0.6874850736122503,67.68584561347961
0.6874847201548684,67.69374632835388
0.6874843667333,67.7013840675354
0.6874840133475402,67.709233045578
0.6874836599975833,67.71727442741394
0.6874833066834242,67.72540020942688
0.6874829534050572,67.73349165916443
0.6874826001624772,67.74158525466919
0.6874822469556786,67.74928975105286
0.687481893784656,67.7569727897644
0.6874815406494043,67.7645514011383
0.6874811875499176,67.77221417427063
0.6874808344861912,67.77974152565002
0.6874804814582193,67.78724503517151
0.6874801284659965,67.79485177993774
0.6874797755095177,67.80260276794434
0.6874794225887771,67.8105480670929
0.6874790697037699,67.81877541542053
0.6874787168544901,67.82676315307617
0.6874783640409331,67.83453130722046
0.6874780112630929,67.84206652641296
0.6874776585209643,67.84973549842834
0.6874773058145421,67.85724568367004
0.6874769531438206,67.8648452758789
0.6874766005087948,67.87247371673584
0.6874762479094592,67.88005065917969
0.6874758953458083,67.88764333724976
0.687475542817837,67.89547920227051
0.6874751903255396,67.9034652709961
0.6874748378689111,67.91140389442444
0.6874744854479459,67.91898441314697
0.687474133062639,67.92670130729675
0.6874737807129843,67.93415856361389
0.6874734283989773,67.94170331954956
0.6874730761206121,67.94919395446777
0.6874727238778837,67.95680785179138
0.6874723716707865,67.96424865722656
0.687472019499315,67.97173929214478
0.6874716673634643,67.97922611236572
0.6874713152632287,67.98674416542053
0.687470963198603,67.9941976070404
0.687470611169582,68.00187921524048
0.6874702591761599,68.0095956325531
0.6874699072183318,68.01726794242859
0.6874695552960922,68.02486395835876
0.6874692034094356,68.03244304656982
0.6874688515583572,68.03991031646729
0.687468499742851,68.04737782478333
0.687468147962912,68.05483865737915
0.6874677962185348,68.06233334541321
0.687467444509714,68.06980967521667
0.6874670928364445,68.0773344039917
0.6874667411987206,68.0848560333252
0.6874663895965373,68.09235286712646
0.687466038029889,68.09986209869385
0.6874656864987705,68.10748386383057
0.6874653350031767,68.11514592170715
0.6874649835431019,68.12275242805481
0.687464632118541,68.13026785850525
0.6874642807294883,68.1377854347229
0.6874639293759391,68.14521503448486
0.6874635780578875,68.15271353721619
0.6874632267753286,68.16017246246338
0.6874628755282568,68.16792392730713
0.6874625243166668,68.17584729194641
0.6874621731405532,68.18392491340637
0.6874618219999112,68.19201350212097
0.687461470894735,68.20011878013611
0.6874611198250191,68.20795059204102
0.6874607687907588,68.21564865112305
0.6874604177919482,68.22320246696472
0.6874600668285824,68.23087573051453
0.6874597159006558,68.23851203918457
0.6874593650081633,68.24622821807861
0.6874590141510997,68.2538206577301
0.6874586633294592,68.26146030426025
0.6874583125432369,68.26890683174133
0.6874579617924272,68.27651524543762
0.6874576110770252,68.28401303291321
0.6874572603970251,68.29152321815491
0.687456909752422,68.29896879196167
0.6874565591432104,68.30649828910828
0.687456208569385,68.31399440765381
0.6874558580309407,68.32170796394348
0.6874555075278719,68.32937288284302
0.6874551570601732,68.33708143234253
0.6874548066278399,68.34475779533386
0.6874544562308662,68.35253643989563
0.6874541058692469,68.36058020591736
0.6874537555429768,68.36870050430298
0.6874534052520506,68.37674903869629
0.6874530549964629,68.3849196434021
0.6874527047762085,68.39284110069275
0.6874523545912817,68.400723695755
0.6874520044416779,68.40844082832336
0.6874516543273914,68.41636824607849
0.687451304248417,68.42414283752441
0.6874509542047494,68.4319818019867
0.6874506041963835,68.43987393379211
0.6874502542233135,68.44769096374512
0.6874499042855344,68.4554009437561
0.6874495543830415,68.46326279640198
0.6874492045158284,68.47099995613098
0.6874488546838905,68.4789457321167
0.6874485048872226,68.4870936870575
0.6874481551258188,68.49506187438965
0.6874478053996748,68.50297737121582
0.6874474557087844,68.51103258132935
0.6874471060531427,68.51879286766052
0.6874467564327444,68.52671957015991
0.6874464068475846,68.53481316566467
0.6874460572976573,68.54320240020752
0.6874457077829577,68.55148482322693
0.6874453583034804,68.55961179733276
0.68744500885922,68.56736159324646
0.6874446594501714,68.57528185844421
0.6874443100763294,68.58313727378845
0.6874439607376888,68.59120225906372
0.6874436114342438,68.59922814369202
0.6874432621659897,68.60715556144714
0.6874429129329209,68.61488676071167
0.6874425637350325,68.62264633178711
0.6874422145723189,68.63022923469543
0.6874418654447747,68.6379976272583
0.6874415163523951,68.64562201499939
0.6874411672951747,68.65326476097107
0.6874408182731078,68.66083645820618
0.6874404692861898,68.66846799850464
0.6874401203344149,68.6759831905365
0.6874397714177783,68.68355464935303
0.6874394225362743,68.69101023674011
0.6874390736898982,68.69865083694458
0.6874387248786442,68.70615291595459
0.6874383761025072,68.71386575698853
0.6874380273614822,68.72167444229126
0.6874376786555637,68.7296769618988
0.6874373299847465,68.73729395866394
0.6874369813490251,68.74527168273926
0.687436632748395,68.75308203697205
0.6874362841828502,68.76107335090637
0.6874359356523856,68.76915907859802
0.6874355871569963,68.777263879776
0.6874352386966767,68.78514409065247
0.6874348902714216,68.79320073127747
0.6874345418812259,68.8011748790741
0.6874341935260844,68.80935525894165
0.6874338452059917,68.81731605529785
0.6874334969209426,68.82539796829224
0.687433148670932,68.83335757255554
0.6874328004559546,68.84125757217407
0.6874324522760049,68.84919619560242
0.6874321041310779,68.85724353790283
0.6874317560211685,68.86511397361755
0.6874314079462711,68.87298941612244
0.687431059906381,68.88072752952576
0.6874307119014925,68.88862323760986
0.6874303639316003,68.89649152755737
0.6874300159966997,68.90442061424255
0.6874296680967849,68.91202926635742
0.6874293202318511,68.9196674823761
0.6874289724018928,68.9271879196167
0.6874286246069049,68.93486547470093
0.6874282768468821,68.94260501861572
0.6874279291218193,68.95016956329346
0.6874275814317112,68.95770263671875
0.6874272337765527,68.96535110473633
0.6874268861563383,68.97297286987305
0.6874265385710634,68.98084592819214
0.6874261910207217,68.98847198486328
0.687425843505309,68.99630093574524
0.6874254960248195,69.00397253036499
0.6874251485792483,69.0119047164917
0.6874248011685903,69.01978135108948
0.6874244537928397,69.02736854553223
0.6874241064519916,69.03497695922852
0.6874237591460411,69.04258131980896
0.6874234118749827,69.05012512207031
0.6874230646388112,69.05786776542664
0.6874227174375214,69.0654685497284
0.687422370271108,69.07319712638855
0.6874220231395657,69.08082318305969
0.6874216760428897,69.0885021686554
0.6874213289810747,69.09622359275818
0.6874209819541153,69.10416984558105
0.6874206349620061,69.11183309555054
0.6874202880047424,69.11984467506409
0.687419941082319,69.12763381004333
0.6874195941947304,69.13521552085876
0.6874192473419714,69.14275217056274
0.6874189005240368,69.15073561668396
0.6874185537409214,69.15859508514404
0.6874182069926204,69.16673684120178
0.6874178602791278,69.17459154129028
0.6874175136004393,69.18228793144226
0.6874171669565491,69.19005298614502
0.6874168203474522,69.19790649414062
0.6874164737731437,69.20557117462158
0.687416127233618,69.21317529678345
0.6874157807288699,69.22068285942078
0.6874154342588944,69.22828030586243
0.6874150878236862,69.2357394695282
0.6874147414232407,69.24320530891418
0.6874143950575516,69.25065779685974
0.6874140487266146,69.25817489624023
0.6874137024304242,69.26571679115295
0.6874133561689753,69.27326083183289
0.6874130099422624,69.28083229064941
0.6874126637502809,69.28850960731506
0.6874123175930251,69.29617762565613
0.6874119714704904,69.3040099143982
0.687411625382671,69.3116626739502
0.6874112793295617,69.3193781375885
0.687410933311158,69.32696318626404
0.6874105873274542,69.33463978767395
0.6874102413784453,69.34225368499756
0.6874098954641259,69.349924325943
0.6874095495844914,69.3573887348175
0.687409203739536,69.3649046421051
0.6874088579292549,69.3723669052124
0.6874085121536425,69.3799307346344
0.6874081664126942,69.3874249458313
0.6874078207064046,69.39493942260742
0.6874074750347684,69.40242886543274
0.6874071293977805,69.41001725196838
0.6874067837954357,69.41747832298279
0.6874064382277293,69.42493319511414
0.6874060926946557,69.4324254989624
0.6874057471962096,69.4399197101593
0.687405401732386,69.44735932350159
0.6874050563031799,69.4548454284668
0.6874047109085859,69.4624252319336
0.6874043655485993,69.4700677394867
0.6874040202232143,69.47764539718628
0.687403674932426,69.48518681526184
0.6874033296762296,69.49266028404236
0.6874029844546197,69.50019955635071
0.6874026392675907,69.5076413154602
0.687402294115138,69.51517152786255
0.6874019489972566,69.52269148826599
0.6874016039139408,69.53022861480713
0.6874012588651857,69.53770875930786
0.6874009138509861,69.54523634910583
0.687400568871337,69.55273532867432
0.6874002239262332,69.5602114200592
0.6873998790156695,69.567800283432
0.6873995341396407,69.5754325389862
0.687399189298142,69.58288526535034
0.6873988444911676,69.5904369354248
0.6873984997187133,69.59788227081299
0.6873981549807728,69.60551834106445
0.6873978102773419,69.61315584182739
0.6873974656084151,69.62087655067444
0.6873971209739873,69.6286039352417
0.6873967763740535,69.63639283180237
0.6873964318086083,69.64406633377075
0.6873960872776467,69.6518223285675
0.6873957427811637,69.659343957901
0.687395398319154,69.66687273979187
0.6873950538916125,69.67437815666199
0.687394709498534,69.68192076683044
0.6873943651399135,69.68934750556946
0.6873940208157457,69.6969256401062
0.687393676526026,69.70443439483643
0.6873933322707487,69.71211504936218
0.6873929880499088,69.71961283683777
0.6873926438635009,69.72730159759521
0.6873922997115208,69.7349226474762
0.6873919555939626,69.74251580238342
0.6873916115108212,69.74995136260986
0.6873912674620916,69.75751996040344
0.6873909234477691,69.7649941444397
0.687390579467848,69.77252006530762
0.6873902355223234,69.77992153167725
0.6873898916111901,69.78741216659546
0.6873895477344432,69.79488444328308
0.6873892038920772,69.80270552635193
0.6873888600840875,69.81064820289612
0.6873885163104686,69.81846904754639
0.6873881725712155,69.82624912261963
0.6873878288663233,69.83415031433105
0.6873874851957866,69.84188795089722
0.6873871415596001,69.84992361068726
0.6873867979577594,69.85771894454956
0.6873864543902587,69.86535310745239
0.6873861108570933,69.87305665016174
0.687385767358258,69.88073492050171
0.6873854238937476,69.88833832740784
0.687385080463557,69.89601039886475
0.6873847370676812,69.90360188484192
0.6873843937061153,69.91135692596436
0.6873840503788536,69.91920280456543
0.6873837070858915,69.92706847190857
0.6873833638272239,69.93482041358948
0.6873830206028454,69.94262194633484
0.6873826774127512,69.95040011405945
0.687382334256936,69.95833134651184
0.6873819911353949,69.96608233451843
0.6873816480481224,69.9737765789032
0.6873813049951139,69.98131155967712
0.687380961976364,69.98906803131104
0.6873806189918679,69.99662065505981
0.6873802760416203,70.00414180755615
0.6873799331256162,70.01160955429077
0.6873795902438501,70.01915860176086
0.6873792473963176,70.02666544914246
0.6873789045830133,70.03415298461914
0.687378561803932,70.04163932800293
0.6873782190590688,70.04913926124573
0.6873778763484184,70.05660796165466
0.687377533671976,70.06410098075867
0.6873771910297364,70.0716004371643
0.6873768484216944,70.07916712760925
0.6873765058478452,70.08660674095154
0.6873761633081833,70.09413623809814
0.687375820802704,70.10165572166443
0.6873754783314021,70.10941219329834
0.6873751358942725,70.11717462539673
0.6873747934913103,70.12503409385681
0.6873744511225099,70.1326732635498
0.6873741087878668,70.14033627510071
0.6873737664873757,70.14793181419373
0.6873734242210316,70.15567255020142
0.6873730819888294,70.16332483291626
0.6873727397907641,70.17109394073486
0.6873723976268306,70.1785535812378
0.6873720554970235,70.18608093261719
0.6873717134013383,70.19350504875183
0.6873713713397697,70.20101690292358
0.6873710293123123,70.2084527015686
0.6873706873189614,70.21598291397095
0.6873703453597121,70.223477602005
0.6873700034345592,70.23107552528381
0.687369661543497,70.23856902122498
0.6873693196865217,70.2460868358612
0.6873689778636272,70.25355982780457
0.6873686360748088,70.26117658615112
0.6873682943200615,70.26876544952393
0.6873679525993801,70.27638959884644
0.6873676109127599,70.28389143943787
0.6873672692601953,70.29148149490356
0.6873669276416815,70.29892992973328
0.6873665860572137,70.30647277832031
0.6873662445067864,70.31401062011719
0.6873659029903947,70.32167959213257
0.6873655615080341,70.32913589477539
0.6873652200596985,70.33687901496887
0.6873648786453839,70.34462881088257
0.6873645372650845,70.35229182243347
0.6873641959187956,70.35990786552429
0.6873638546065123,70.36748385429382
0.6873635133282291,70.3748950958252
0.6873631720839414,70.38241338729858
0.6873628308736438,70.38988137245178
0.6873624896973316,70.39753532409668
0.6873621485549996,70.40513896942139
0.6873618074466429,70.41292095184326
0.6873614663722559,70.42067646980286
0.6873611253318344,70.42846393585205
0.687360784325373,70.43600511550903
0.6873604433528664,70.4435887336731
0.6873601024143097,70.45108008384705
0.6873597615096981,70.45863246917725
0.6873594206390266,70.46609783172607
0.6873590798022897,70.47369241714478
0.687358738999483,70.48116421699524
0.687358398230601,70.48882484436035
0.6873580574956389,70.49641728401184
0.6873577167945915,70.50405526161194
0.687357376127454,70.51160335540771
0.687357035494221,70.51920795440674
0.687356694894888,70.5267105102539
0.6873563543294495,70.53428554534912
0.6873560137979008,70.54179549217224
0.6873556733002366,70.54941987991333
0.6873553328364524,70.55703091621399
0.6873549924065427,70.56470775604248
0.6873546520105023,70.57250165939331
0.6873543116483268,70.58044338226318
0.6873539713200107,70.5883309841156
0.6873536310255492,70.59634065628052
0.6873532907649373,70.60425806045532
0.6873529505381701,70.61234331130981
0.6873526103452422,70.62030243873596
0.687352270186149,70.62818169593811
0.6873519300608851,70.63588905334473
0.6873515899694458,70.64376544952393
0.6873512499118262,70.65147948265076
0.6873509098880207,70.6591420173645
0.6873505698980248,70.66673636436462
0.6873502299418334,70.67427730560303
0.6873498900194415,70.68186330795288
0.6873495501308442,70.6895866394043
0.687349210276036,70.69706273078918
0.6873488704550125,70.7046570777893
0.6873485306677685,70.71216320991516
0.6873481909142988,70.71977496147156
0.6873478511945986,70.72729682922363
0.687347511508663,70.73495507240295
0.687347171856487,70.74247622489929
0.6873468322380651,70.75016927719116
0.687346492653393,70.75770139694214
0.6873461531024652,70.7653079032898
0.6873458135852769,70.77280116081238
0.6873454741018231,70.78033304214478
0.687345134652099,70.78779625892639
0.6873447952360993,70.79545497894287
0.6873444558538188,70.80301880836487
0.6873441165052534,70.81069922447205
0.6873437771903973,70.81815361976624
0.6873434379092459,70.82578778266907
0.6873430986617939,70.83322095870972
0.6873427594480365,70.84071564674377
0.6873424202679689,70.84816813468933
0.6873420811215858,70.85586023330688
0.6873417420088823,70.86351370811462
0.6873414029298537,70.87133240699768
0.6873410638844947,70.87889099121094
0.6873407248728004,70.88647794723511
0.6873403858947659,70.89394474029541
0.687340046950386,70.9015634059906
0.6873397080396559,70.90905165672302
0.6873393691625708,70.91659545898438
0.6873390303191255,70.92406630516052
0.6873386915093149,70.9315288066864
0.6873383527331342,70.93891406059265
0.6873380139905786,70.94641089439392
0.6873376752816428,70.95394039154053
0.6873373366063221,70.96162629127502
0.6873369979646112,70.96924591064453
0.6873366593565056,70.97685289382935
0.687336320782,70.98432230949402
0.6873359822410895,70.99186730384827
0.6873356437337692,70.9993646144867
0.687335305260034,71.00697612762451
0.6873349668198792,71.0145754814148
0.6873346284132994,71.02223181724548
0.6873342900402899,71.02967405319214
0.6873339517008461,71.03734731674194
0.6873336133949625,71.04481673240662
0.6873332751226342,71.05258131027222
0.6873329368838564,71.0602195262909
0.687332598678624,71.06788277626038
0.6873322605069322,71.07533383369446
0.6873319223687764,71.0829541683197
0.687331584264151,71.09050750732422
0.6873312461930511,71.0982027053833
0.6873309081554722,71.10569262504578
0.6873305701514089,71.11327290534973
0.6873302321808565,71.12063145637512
0.6873298942438104,71.12819647789001
0.6873295563402646,71.13562107086182
0.6873292184702151,71.14319944381714
0.6873288806336567,71.1507556438446
0.6873285428305843,71.1584119796753
0.6873282050609932,71.16600441932678
0.6873278673248783,71.17356586456299
0.6873275296222346,71.18101096153259
0.6873271919530572,71.18855285644531
0.6873268543173415,71.19604206085205
0.6873265167150817,71.2035710811615
0.6873261791462739,71.21104550361633
0.6873258416109127,71.21867990493774
0.6873255041089927,71.22618556022644
0.6873251666405099,71.23373484611511
0.6873248292054587,71.24118995666504
0.6873244918038341,71.24875974655151
0.6873241544356318,71.25626826286316
0.6873238171008462,71.26394557952881
0.6873234797994727,71.27145504951477
0.6873231425315065,71.27911615371704
0.6873228052969423,71.28681302070618
0.6873224680957754,71.29455947875977
0.6873221309280009,71.30216383934021
0.6873217937936138,71.30978059768677
0.687321456692609,71.31730461120605
0.687321119624982,71.32504749298096
0.6873207825907274,71.33265829086304
0.6873204455898407,71.34030842781067
0.6873201086223166,71.34782671928406
0.6873197716881507,71.35536122322083
0.6873194347873374,71.3629252910614
0.687319097919872,71.37047624588013
0.6873187610857502,71.37809157371521
0.6873184242849665,71.38573884963989
0.6873180875175158,71.39335894584656
0.6873177507833935,71.40106892585754
0.6873174140825948,71.40871715545654
0.6873170774151145,71.4164137840271
0.6873167407809478,71.42413091659546
0.68731640418009,71.43198251724243
0.6873160676125358,71.43977642059326
0.6873157310782806,71.44782543182373
0.6873153945773194,71.45559477806091
0.6873150581096472,71.46339917182922
0.6873147216752592,71.47102928161621
0.6873143852741503,71.47881960868835
0.687314048906316,71.48663640022278
0.6873137125717512,71.49458956718445
0.6873133762704506,71.50248837471008
0.6873130400024099,71.51043200492859
0.687312703767624,71.5181450843811
0.6873123675660877,71.52581977844238
0.6873120313977965,71.53339409828186
0.6873116952627452,71.54103970527649
0.6873113591609292,71.54855918884277
0.6873110230923434,71.55620265007019
0.6873106870569828,71.56374073028564
0.687310351054843,71.57131624221802
0.6873100150859184,71.57892942428589
0.6873096791502046,71.58652925491333
0.6873093432476964,71.59405732154846
0.6873090073783893,71.60179042816162
0.6873086715422785,71.60961103439331
0.6873083357393585,71.61742973327637
0.6873079999696244,71.62523174285889
0.6873076642330719,71.6333396434784
0.687307328529696,71.64127540588379
0.6873069928594915,71.64925932884216
0.6873066572224538,71.65732264518738
0.6873063216185777,71.66542267799377
0.6873059860478588,71.67329692840576
0.6873056505102914,71.68117189407349
0.6873053150058714,71.68889045715332
0.6873049795345937,71.69663166999817
0.6873046440964534,71.70444655418396
0.6873043086914457,71.7123498916626
0.6873039733195655,71.72019791603088
0.6873036379808078,71.72811937332153
0.6873033026751683,71.73581957817078
0.6873029674026416,71.74357748031616
0.6873026321632232,71.75115084648132
0.6873022969569079,71.75886964797974
0.6873019617836911,71.76651382446289
0.6873016266435676,71.77428317070007
0.6873012915365329,71.78200221061707
0.6873009564625823,71.78975129127502
0.6873006214217099,71.79747581481934
0.6873002864139122,71.80538773536682
0.687299951439183,71.81326842308044
0.6872996164975185,71.82117962837219
0.6872992815889135,71.82886171340942
0.6872989467133628,71.83678460121155
0.6872986118708619,71.8446216583252
0.6872982770614059,71.85245108604431
0.68729794228499,71.8603515625
0.687297607541609,71.86808466911316
0.6872972728312584,71.87564492225647
0.687296938153933,71.88332200050354
0.6872966035096282,71.89084386825562
0.6872962688983393,71.89856147766113
0.6872959343200612,71.90617799758911
0.6872955997747888,71.91404366493225
0.6872952652625177,71.9218442440033
0.687294930783243,71.92954301834106
0.6872945963369594,71.93711376190186
0.6872942619236626,71.94481897354126
0.6872939275433475,71.95256090164185
0.6872935931960091,71.96032166481018
0.687293258881643,71.96824359893799
0.6872929246002439,71.97617197036743
0.6872925903518071,71.98389530181885
0.6872922561363278,71.99156403541565
0.6872919219538013,71.99904918670654
0.6872915878042225,72.0068736076355
0.6872912536875865,72.01479053497314
0.6872909196038887,72.02283072471619
0.6872905855531241,72.0306351184845
0.6872902515352881,72.03844094276428
0.6872899175503755,72.04597592353821
0.6872895835983818,72.05349564552307
0.6872892496793019,72.0610077381134
0.6872889157931311,72.06885600090027
0.6872885819398644,72.07660174369812
0.6872882481194973,72.08447742462158
0.6872879143320245,72.09230208396912
0.687287580577442,72.1003270149231
0.6872872468557438,72.10827589035034
0.6872869131669261,72.11635303497314
0.6872865795109834,72.12430214881897
0.6872862458879111,72.1323618888855
0.6872859122977044,72.14028286933899
0.6872855787403586,72.14834356307983
0.6872852452158685,72.1563835144043
0.6872849117242297,72.16443157196045
0.687284578265437,72.17228865623474
0.6872842448394858,72.18014144897461
0.6872839114463714,72.18758296966553
0.6872835780860886,72.1951253414154
0.6872832447586327,72.20268964767456
0.6872829114639993,72.21045064926147
0.687282578202183,72.21822834014893
0.6872822449731792,72.22623753547668
0.6872819117769833,72.23410058021545
0.6872815786135903,72.24201488494873
0.6872812454829952,72.2497627735138
0.6872809123851934,72.2574954032898
0.6872805793201799,72.26507830619812
0.6872802462879503,72.2727038860321
0.6872799132884996,72.28042912483215
0.6872795803218227,72.28837299346924
0.6872792473879151,72.29624152183533
0.6872789144867718,72.30428814888
0.687278581618388,72.31203770637512
0.687278248782759,72.31958365440369
0.6872779159798802,72.32707166671753
0.6872775832097464,72.3348605632782
0.6872772504723529,72.34291911125183
0.687276917767695,72.35102653503418
0.6872765850957678,72.35911083221436
0.6872762524565665,72.36701154708862
0.6872759198500865,72.37468695640564
0.687275587276323,72.38241577148438
0.6872752547352707,72.38996958732605
0.6872749222269253,72.39759802818298
0.687274589751282,72.40507507324219
0.6872742573083357,72.41263318061829
0.6872739248980817,72.42021465301514
0.6872735925205152,72.42794442176819
0.6872732601756315,72.43572545051575
0.6872729278634258,72.443439245224
0.6872725955838932,72.45117926597595
0.6872722633370291,72.45893836021423
0.6872719311228286,72.4664831161499
0.6872715989412871,72.47420740127563
0.6872712667923994,72.48178625106812
0.6872709346761608,72.48952984809875
0.6872706025925667,72.49708843231201
0.6872702705416123,72.50479650497437
0.6872699385232928,72.51245450973511
0.6872696065376034,72.52030301094055
0.6872692745845392,72.5279541015625
0.6872689426640958,72.53558921813965
0.6872686107762679,72.54309749603271
0.6872682789210509,72.5507550239563
0.6872679470984401,72.55827975273132
0.6872676153084307,72.56596255302429
0.6872672835510181,72.57379126548767
0.6872669518261972,72.58152365684509
0.6872666201339634,72.58903050422668
0.6872662884743119,72.59676766395569
0.6872659568472378,72.60424447059631
0.6872656252527365,72.61183547973633
0.6872652936908034,72.61964774131775
0.6872649621614332,72.62752628326416
0.6872646306646214,72.63548064231873
0.6872642992003635,72.64348602294922
0.6872639677686543,72.65132474899292
0.6872636363694894,72.6591112613678
0.6872633050028636,72.66674757003784
0.6872629736687726,72.67438817024231
0.6872626423672111,72.68195724487305
0.687262311098175,72.68953585624695
0.687261979861659,72.6969964504242
0.6872616486576587,72.70460796356201
0.687261317486169,72.71210265159607
0.6872609863471852,72.71978640556335
0.687260655240703,72.72745132446289
0.6872603241667171,72.73513674736023
0.6872599931252228,72.7427499294281
0.6872596621162157,72.75036954879761
0.6872593311396905,72.75783729553223
0.687259000195643,72.76539444923401
0.6872586692840681,72.77293920516968
0.6872583384049613,72.78054141998291
0.6872580075583176,72.78803420066833
0.6872576767441323,72.79575610160828
0.6872573459624004,72.80334711074829
0.6872570152131178,72.8111002445221
0.6872566844962794,72.81878590583801
0.6872563538118803,72.82637333869934
0.687256023159916,72.8339467048645
0.6872556925403815,72.84157204627991
0.6872553619532721,72.8491542339325
0.6872550313985835,72.85668659210205
0.6872547008763102,72.86418890953064
0.6872543703864481,72.87179827690125
0.6872540399289924,72.87935829162598
0.687253709503938,72.88706016540527
0.6872533791112801,72.89465045928955
0.6872530487510145,72.90225982666016
0.687252718423136,72.9097740650177
0.6872523881276401,72.91732335090637
0.687252057864522,72.92476725578308
0.6872517276337768,72.93231320381165
0.6872513974354001,72.9397292137146
0.6872510672693869,72.94725394248962
0.6872507371357326,72.9547553062439
0.6872504070344322,72.96233654022217
0.6872500769654815,72.96991014480591
0.6872497469288752,72.97744989395142
0.687249416924609,72.98556303977966
0.6872490869526777,72.99329829216003
0.687248757013077,73.00085091590881
0.6872484271058024,73.00854516029358
0.6872480972308481,73.01606273651123
0.6872477673882106,73.02365064620972
0.6872474375778846,73.03132224082947
0.6872471077998652,73.03902840614319
0.687246778054148,73.04668021202087
0.6872464483407283,73.0543429851532
0.6872461186596011,73.06200075149536
0.6872457890107619,73.06977152824402
0.6872454593942059,73.07728266716003
0.6872451298099287,73.08504223823547
0.6872448002579249,73.09274053573608
0.6872444707381903,73.10063648223877
0.68724414125072,73.10836672782898
0.6872438117955093,73.11618185043335
0.6872434823725535,73.12395739555359
0.6872431529818481,73.13187885284424
0.6872428236233882,73.13953828811646
0.6872424942971689,73.14732527732849
0.6872421650031857,73.15501618385315
0.6872418357414339,73.16290712356567
0.6872415065119087,73.17077898979187
0.6872411773146055,73.17864036560059
0.6872408481495196,73.18660640716553
0.6872405190166461,73.19461464881897
0.6872401899159807,73.20239281654358
0.6872398608475182,73.21020770072937
0.6872395318112541,73.21801447868347
0.6872392028071838,73.22580790519714
0.6872388738353024,73.23349165916443
0.6872385448956053,73.24109745025635
0.687238215988088,73.24863314628601
0.6872378871127454,73.25625824928284
0.6872375582695731,73.26388216018677
0.6872372294585664,73.27151226997375
0.6872369006797207,73.2790515422821
0.6872365719330306,73.28661394119263
0.6872362432184923,73.2942304611206
0.6872359145361004,73.30197811126709
0.6872355858858508,73.3096330165863
0.6872352572677386,73.3174159526825
0.687234928681759,73.32520985603333
0.6872346001279073,73.33312702178955
0.6872342716061789,73.34098029136658
0.6872339431165689,73.3490035533905
0.687233614659073,73.35697507858276
0.6872332862336864,73.36503458023071
0.6872329578404042,73.3729875087738
0.6872326294792219,73.38094019889832
0.6872323011501348,73.38879537582397
0.6872319728531379,73.39683747291565
0.687231644588227,73.40464758872986
0.6872313163553972,73.41253781318665
0.6872309881546439,73.42043232917786
0.6872306599859622,73.42846441268921
0.6872303318493477,73.43617057800293
0.6872300037447955,73.44400215148926
0.6872296756723009,73.45160746574402
0.6872293476318595,73.45949029922485
0.6872290196234662,73.46744179725647
0.6872286916471168,73.47558808326721
0.6872283637028064,73.48347282409668
0.6872280357905303,73.49124550819397
0.6872277079102838,73.4991180896759
0.6872273800620624,73.507253408432
0.6872270522458612,73.51528763771057
0.6872267244616758,73.52338480949402
0.6872263967095013,73.53135871887207
0.6872260689893329,73.53936576843262
0.6872257413011664,73.5472481250763
0.6872254136449969,73.55502557754517
0.6872250860208197,73.56275033950806
0.6872247584286302,73.57053065299988
0.6872244308684233,73.57826471328735
0.6872241033401952,73.58601593971252
0.6872237758439405,73.59380722045898
0.687223448379655,73.60169291496277
0.6872231209473335,73.60931658744812
0.687222793546972,73.6170425415039
0.6872224661785653,73.6245858669281
0.6872221388421088,73.63233780860901
0.6872218115375984,73.63999032974243
0.6872214842650289,73.64798307418823
0.6872211570243959,73.65592980384827
0.6872208298156945,73.66400933265686
0.6872205026389205,73.67200636863708
0.6872201754940686,73.6800947189331
0.6872198483811344,73.68796801567078
0.6872195213001137,73.69576144218445
0.6872191942510012,73.7034547328949
0.6872188672337924,73.71143007278442
0.6872185402484831,73.71933770179749
0.6872182132950683,73.72754573822021
0.6872178863735432,73.73556804656982
0.6872175594839034,73.74350380897522
0.6872172326261443,73.7511818408966
0.6872169058002613,73.75913691520691
0.6872165790062494,73.76696491241455
0.6872162522441042,73.77476763725281
0.687215925513821,73.78248572349548
0.6872155988153953,73.79023218154907
0.6872152721488223,73.79784679412842
0.6872149455140975,73.80574131011963
0.687214618911216,73.81365704536438
0.6872142923401734,73.82175087928772
0.6872139658009648,73.82966184616089
0.6872136392935864,73.8376259803772
0.6872133128180323,73.84542942047119
0.6872129863742987,73.85340428352356
0.6872126599623808,73.86148929595947
0.687212333582274,73.86962723731995
0.6872120072339735,73.87753701210022
0.6872116809174748,73.8855369091034
0.6872113546327733,73.89347505569458
0.6872110283798641,73.90149474143982
0.6872107021587431,73.90913319587708
0.6872103759694054,73.91671252250671
0.6872100498118462,73.92421436309814
0.6872097236860608,73.9317557811737
0.687209397592045,73.93922996520996
0.6872090715297938,73.94679617881775
0.6872087454993031,73.95438480377197
0.6872084195005677,73.96201801300049
0.6872080935335831,73.96956276893616
0.687207767598345,73.9771499633789
0.6872074416948485,73.98471117019653
0.687207115823089,73.99243712425232
0.6872067899830618,74.00004887580872
0.6872064641747627,74.00781345367432
0.6872061383981865,74.01538944244385
0.687205812653329,74.0230827331543
0.6872054869401856,74.03081488609314
0.6872051612587514,74.03877663612366
0.687204835609022,74.04636406898499
0.6872045099909927,74.05401754379272
0.687204184404659,74.06155943870544
0.6872038588500161,74.06929969787598
0.6872035333270597,74.07698655128479
0.6872032078357848,74.08472275733948
0.6872028823761871,74.09233593940735
0.6872025569482618,74.09993863105774
0.6872022315520045,74.10745930671692
0.6872019061874103,74.11516642570496
0.6872015808544751,74.12295460700989
0.6872012555531937,74.13065600395203
0.6872009302835616,74.13824701309204
0.6872006050455746,74.1460280418396
0.6872002798392279,74.15375137329102
0.687199954664517,74.16152167320251
0.6871996295214368,74.16903853416443
0.6871993044099831,74.17668271064758
0.6871989793301517,74.18422031402588
0.6871986542819373,74.19190835952759
0.6871983292653358,74.19947671890259
0.687198004280342,74.20722270011902
0.687197679326952,74.2150330543518
0.6871973544051607,74.222895860672
0.6871970295149639,74.23062062263489
0.6871967046563567,74.23847222328186
0.6871963798293347,74.24629545211792
0.687196055033893,74.25416898727417
0.6871957302700278,74.26198816299438
0.6871954055377336,74.26991581916809
0.6871950808370061,74.27773094177246
0.687194756167841,74.28546810150146
0.6871944315302336,74.29320240020752
0.6871941069241789,74.3011384010315
0.6871937823496729,74.30896282196045
0.6871934578067107,74.3169014453888
0.6871931332952879,74.32479500770569
0.6871928088153997,74.33268022537231
0.6871924843670415,74.34065270423889
0.6871921599502091,74.34858083724976
0.6871918355648976,74.3563323020935
0.6871915112111023,74.36404824256897
0.687191186888819,74.37180185317993
0.687190862598043,74.37943625450134
0.6871905383387695,74.38694643974304
0.6871902141109939,74.39461588859558
0.6871898899147121,74.40214514732361
0.6871895657499193,74.40972375869751
0.6871892416166108,74.41732287406921
0.6871889175147821,74.42500448226929
0.6871885934444286,74.4326183795929
0.687188269405546,74.44028306007385
0.6871879453981292,74.447918176651
0.687187621422174,74.45581293106079
0.6871872974776757,74.46349787712097
0.68718697356463,74.47120690345764
0.6871866496830321,74.4789605140686
0.6871863258328775,74.48684358596802
0.6871860020141616,74.49467587471008
0.6871856782268799,74.50255179405212
0.6871853544710275,74.51035523414612
0.6871850307466003,74.51814246177673
0.6871847070535935,74.52584409713745
0.6871843833920028,74.53360033035278
0.6871840597618234,74.54133462905884
0.6871837361630507,74.54921507835388
0.6871834125956804,74.55692982673645
0.6871830890597077,74.56503319740295
0.6871827655551281,74.5729513168335
0.6871824420819372,74.58097648620605
0.6871821186401302,74.58892059326172
0.6871817952297029,74.59708404541016
0.6871814718506503,74.60498237609863
0.6871811485029682,74.61270093917847
0.6871808251866517,74.62014317512512
0.6871805019016968,74.62766361236572
0.6871801786480988,74.6351523399353
0.6871798554258524,74.6428804397583
0.687179532234954,74.65061783790588
0.6871792090753983,74.6583981513977
0.6871788859471816,74.66615152359009
0.6871785628502988,74.67408418655396
0.6871782397847453,74.68196439743042
0.6871779167505171,74.68982887268066
0.687177593747609,74.69776678085327
0.6871772707760169,74.70562314987183
0.6871769478357359,74.71317076683044
0.6871766249267618,74.72092890739441
0.6871763020490901,74.72866415977478
0.6871759792027158,74.73644137382507
0.6871756563876348,74.7439706325531
0.6871753336038423,74.75164151191711
0.6871750108513341,74.75949382781982
0.6871746881301054,74.76732730865479
0.6871743654401516,74.77515649795532
0.6871740427814684,74.78323173522949
0.6871737201540512,74.79110336303711
0.6871733975578953,74.7990493774414
0.6871730749929964,74.80695486068726
0.6871727524593501,74.81484198570251
0.6871724299569512,74.82266879081726
0.687172107485796,74.83051300048828
0.6871717850458794,74.83836054801941
0.687171462637197,74.84617185592651
0.6871711402597446,74.85402083396912
0.6871708179135172,74.86190223693848
0.6871704955985107,74.86963248252869
0.6871701733147204,74.8773992061615
0.6871698510621415,74.88506484031677
0.68716952884077,74.89288115501404
0.687169206650601,74.9006667137146
0.6871688844916302,74.90845537185669
0.6871685623638527,74.91618943214417
0.6871682402672648,74.92397570610046
0.687167918201861,74.93177437782288
0.6871675961676375,74.93969106674194
0.6871672741645893,74.94745945930481
0.6871669521927124,74.95548677444458
0.687166630252002,74.96337413787842
0.6871663083424535,74.9714105129242
0.6871659864640625,74.9792582988739
0.6871656646168245,74.98698139190674
0.6871653428007347,74.99460625648499
0.6871650210157891,75.00236678123474
0.6871646992619831,75.01004767417908
0.6871643775393117,75.01784014701843
0.687164055847771,75.02554130554199
0.687163734187356,75.03342771530151
0.6871634125580628,75.04129576683044
0.687163090959886,75.04939651489258
0.6871627693928222,75.05724000930786
0.6871624478568661,75.06521487236023
0.6871621263520135,75.07316493988037
0.6871618048782596,75.08106184005737
0.6871614834356004,75.08880257606506
0.6871611620240309,75.09668850898743
0.6871608406435469,75.10452246665955
0.6871605192941439,75.11236310005188
0.6871601979758173,75.12004804611206
0.6871598766885627,75.1278657913208
0.6871595554323753,75.1354591846466
0.6871592342072514,75.14300608634949
0.6871589130131857,75.1505446434021
0.6871585918501738,75.1581380367279
0.6871582707182116,75.16569972038269
0.6871579496172943,75.17349529266357
0.6871576285474174,75.18110227584839
0.6871573075085764,75.18892288208008
0.6871569865007676,75.19650387763977
0.6871566655239854,75.20410776138306
0.6871563445782258,75.21161270141602
0.6871560236634844,75.21942901611328
0.6871557027797563,75.22714567184448
0.6871553819270375,75.23476719856262
0.6871550611053234,75.24229836463928
0.6871547403146093,75.24988770484924
0.6871544195548909,75.25745868682861
0.687154098826164,75.26502394676208
0.6871537781284234,75.2725522518158
0.6871534574616651,75.28019452095032
0.6871531368258847,75.28774952888489
0.6871528162210774,75.29536247253418
0.6871524956472391,75.30295825004578
0.6871521751043649,75.31071829795837
0.6871518545924509,75.31823587417603
0.6871515341114921,75.32606053352356
0.6871512136614842,75.33391857147217
0.6871508932424227,75.34192276000977
0.6871505728543031,75.3496904373169
0.687150252497121,75.357266664505
0.6871499321708723,75.3647952079773
0.6871496118755519,75.3725073337555
0.6871492916111555,75.38006472587585
0.687148971377679,75.38773846626282
0.6871486511751175,75.39532017707825
0.6871483310034665,75.40319633483887
0.687148010862722,75.41090965270996
0.6871476907528793,75.41867804527283
0.6871473706739338,75.42629647254944
0.6871470506258811,75.43399286270142
0.687146730608717,75.4416286945343
0.6871464106224364,75.44927310943604
0.6871460906670358,75.45681405067444
0.6871457707425099,75.46448826789856
0.6871454508488548,75.47207188606262
0.6871451309860656,75.4796953201294
0.6871448111541381,75.48731231689453
0.6871444913530677,75.49511671066284
0.68714417158285,75.50296783447266
0.6871438518434809,75.5108048915863
0.6871435321349553,75.51844239234924
0.6871432124572692,75.52633595466614
0.6871428928104181,75.53416109085083
0.6871425731943972,75.54187989234924
0.6871422536092026,75.54941463470459
0.6871419340548295,75.55700421333313
0.6871416145312736,75.56458640098572
0.6871412950385303,75.57227873802185
0.6871409755765953,75.57978963851929
0.6871406561454639,75.58745789527893
0.687140336745132,75.59518098831177
0.6871400173755952,75.60315775871277
0.6871396980368488,75.61086320877075
0.6871393787288881,75.61873888969421
0.6871390594517094,75.62651371955872
0.6871387402053075,75.63424062728882
0.6871384209896784,75.64201712608337
0.6871381018048177,75.65012526512146
0.6871377826507207,75.65798354148865
0.687137463527383,75.66575956344604
0.6871371444348007,75.67338800430298
0.6871368253729684,75.68118476867676
0.6871365063418824,75.68896579742432
0.687136187341538,75.696946144104
0.687135868371931,75.70500063896179
0.6871355494330567,75.71312999725342
0.6871352305249107,75.72109484672546
0.6871349116474886,75.72920250892639
0.6871345928007861,75.73726463317871
0.6871342739847985,75.7452495098114
0.6871339551995218,75.7530128955841
0.6871336364449511,75.76088118553162
0.6871333177210823,75.76860857009888
0.6871329990279108,75.77646470069885
0.6871326803654322,75.78413438796997
0.6871323617336423,75.7920274734497
0.6871320431325364,75.79990291595459
0.6871317245621101,75.80778503417969
0.6871314060223591,75.81542468070984
0.687131087513279,75.82316851615906
0.6871307690348654,75.83089852333069
0.6871304505871135,75.83898282051086
0.6871301321700194,75.84712028503418
0.6871298137835782,75.85503268241882
0.6871294954277862,75.86275291442871
0.687129177102638,75.87072944641113
0.6871288588081301,75.87852025032043
0.6871285405442576,75.8866195678711
0.6871282223110161,75.89469003677368
0.6871279041084014,75.90275001525879
0.6871275859364088,75.9108374118805
0.6871272677950342,75.91915035247803
0.6871269496842729,75.92717027664185
0.6871266316041207,75.93530750274658
0.6871263135545731,75.94345593452454
0.6871259955356257,75.95152115821838
0.6871256775472745,75.95940566062927
0.687125359589514,75.96729469299316
0.6871250416623411,75.97499489784241
0.6871247237657503,75.9828770160675
0.687124405899738,75.99071598052979
0.6871240880642997,75.9984860420227
0.6871237702594304,76.00620865821838
0.6871234524851262,76.01393866539001
0.6871231347413826,76.02162051200867
0.6871228170281953,76.02933430671692
0.6871224993455596,76.03702235221863
0.6871221816934714,76.04469084739685
0.6871218640719262,76.05215358734131
0.6871215464809195,76.05972743034363
0.6871212289204471,76.06722855567932
0.6871209113905045,76.07502746582031
0.6871205938910874,76.08286499977112
0.6871202764221913,76.09073662757874
0.6871199589838116,76.09842085838318
0.6871196415759444,76.10610914230347
0.6871193241985851,76.11368608474731
0.687119006851729,76.12124371528625
0.6871186895353724,76.12881112098694
0.68711837224951,76.13655495643616
0.687118054994138,76.14423942565918
0.6871177377692519,76.15202856063843
0.6871174205748475,76.1596417427063
0.6871171034109204,76.16733074188232
0.6871167862774658,76.17493295669556
0.6871164691744794,76.18268966674805
0.6871161521019572,76.19056725502014
0.6871158350598947,76.19851589202881
0.6871155180482873,76.20632648468018
0.687115201067131,76.21399784088135
0.687114884116421,76.22150373458862
0.687114567196153,76.22915959358215
0.6871142503063228,76.23672890663147
0.6871139334469261,76.24444675445557
0.6871136166179582,76.25218558311462
0.6871132998194147,76.26020622253418
0.6871129830512916,76.26806092262268
0.6871126663135845,76.27581334114075
0.6871123496062888,76.28359007835388
0.6871120329294,76.29163312911987
0.6871117162829141,76.2994556427002
0.6871113996668264,76.30718684196472
0.687111083081133,76.31472182273865
0.6871107665258291,76.32236194610596
0.6871104500009103,76.32987785339355
0.6871101335063722,76.33767104148865
0.6871098170422112,76.34555053710938
0.6871095006084221,76.35363912582397
0.6871091842050007,76.36156558990479
0.6871088678319428,76.369313955307
0.687108551489244,76.37686824798584
0.6871082351768998,76.38445258140564
0.687107918894906,76.3919026851654
0.6871076026432581,76.39946579933167
0.687107286421952,76.40700817108154
0.6871069702309831,76.41484045982361
0.687106654070347,76.42248582839966
0.6871063379400396,76.43024778366089
0.6871060218400561,76.43784832954407
0.6871057057703928,76.44546484947205
0.6871053897310448,76.45296239852905
0.6871050737220078,76.46069622039795
0.6871047577432777,76.46854090690613
0.6871044417948501,76.47627997398376
0.6871041258767205,76.48383808135986
0.6871038099888847,76.49162769317627
0.6871034941313383,76.49946522712708
0.6871031783040765,76.50748324394226
0.6871028625070958,76.51543593406677
0.6871025467403913,76.52358222007751
0.6871022310039591,76.53161263465881
0.687101915297794,76.53967428207397
0.6871015996218925,76.54760646820068
0.68710128397625,76.55575513839722
0.687100968360862,76.56381845474243
0.6871006527757242,76.571946144104
0.6871003372208323,76.58000802993774
0.6871000216961821,76.58819484710693
0.6870997062017691,76.59629368782043
0.6870993907375887,76.6043393611908
0.687099075303637,76.61229872703552
0.6870987598999099,76.62039160728455
0.6870984445264025,76.62837147712708
0.6870981291831104,76.63648891448975
0.6870978138700298,76.64451956748962
0.6870974985871557,76.65263843536377
0.6870971833344847,76.66064143180847
0.6870968681120113,76.66853046417236
0.687096552919732,76.67628288269043
0.6870962377576424,76.68413376808167
0.6870959226257379,76.69178676605225
0.6870956075240142,76.69976472854614
0.6870952924524673,76.70756030082703
0.6870949774110922,76.71536564826965
0.6870946623998853,76.72312140464783
0.6870943474188419,76.73104238510132
0.6870940324679577,76.73871445655823
0.6870937175472286,76.74635696411133
0.68709340265665,76.75382876396179
0.6870930877962176,76.76139807701111
0.6870927729659271,76.76883029937744
0.6870924581657744,76.77640533447266
0.6870921433957549,76.78385710716248
0.6870918286558647,76.79139876365662
0.6870915139460987,76.79886555671692
0.6870911992664532,76.80654001235962
0.6870908846169237,76.81409215927124
0.6870905699975061,76.8217945098877
0.6870902554081959,76.82927322387695
0.6870899408489884,76.83694362640381
0.6870896263198799,76.84445309638977
0.6870893118208656,76.8521158695221
0.6870889973519417,76.85962414741516
0.6870886829131039,76.86730241775513
0.6870883685043473,76.87481093406677
0.6870880541256679,76.88249349594116
0.6870877397770614,76.89028692245483
0.6870874254585234,76.8981249332428
0.68708711117005,76.90589809417725
0.6870867969116362,76.91365027427673
0.6870864826832783,76.92142605781555
0.6870861684849715,76.92942452430725
0.687085854316712,76.93697881698608
0.6870855401784951,76.94467234611511
0.6870852260703167,76.9523983001709
0.6870849119921724,76.96038579940796
0.6870845979440579,76.9682469367981
0.6870842839259691,76.97595024108887
0.6870839699379012,76.98349142074585
0.6870836559798505,76.99137616157532
0.6870833420518124,76.99935507774353
0.6870830281537826,77.00743579864502
0.687082714285757,77.0153112411499
0.6870824004477307,77.02309393882751
0.6870820866397003,77.03099727630615
0.6870817728616607,77.03903412818909
0.6870814591136083,77.04699110984802
0.6870811453955383,77.05497622489929
0.6870808317074467,77.06287884712219
0.6870805180493289,77.07095336914062
0.6870802044211808,77.0788357257843
0.6870798908229981,77.08658266067505
0.6870795772547764,77.09424471855164
0.6870792637165117,77.10194110870361
0.6870789502081995,77.10956692695618
0.6870786367298357,77.11718893051147
0.6870783232814156,77.12460994720459
0.6870780098629352,77.13215327262878
0.6870776964743902,77.13967895507812
0.6870773831157765,77.14729499816895
0.6870770697870895,77.154776096344
0.6870767564883248,77.16249823570251
0.6870764432194787,77.17006492614746
0.6870761299805462,77.17787456512451
0.687075816771524,77.18555665016174
0.6870755035924065,77.19344520568848
0.6870751904431907,77.20121049880981
0.6870748773238714,77.20889973640442
0.6870745642344448,77.21651911735535
0.6870742511749065,77.22437334060669
0.6870739381452521,77.23212337493896
0.6870736251454778,77.239901304245
0.6870733121755787,77.24745917320251
0.6870729992355509,77.25506901741028
0.6870726863253901,77.2626678943634
0.6870723734450919,77.27046060562134
0.6870720605946521,77.27813863754272
0.6870717477740663,77.28579878807068
0.6870714349833305,77.29345154762268
0.6870711222224402,77.30112504959106
0.6870708094913912,77.30890369415283
0.6870704967901794,77.31669187545776
0.6870701841188004,77.32430982589722
0.6870698714772497,77.33202910423279
0.6870695588655233,77.33993721008301
0.6870692462836171,77.34805583953857
0.6870689337315263,77.35610294342041
0.6870686212092475,77.36415410041809
0.6870683087167754,77.37205648422241
0.6870679962541065,77.38020634651184
0.687067683821236,77.38813328742981
0.6870673714181603,77.39601588249207
0.6870670590448745,77.40383434295654
0.6870667467013749,77.41191244125366
0.6870664343876567,77.41995978355408
0.6870661221037161,77.42810988426208
0.6870658098495485,77.43596124649048
0.6870654976251499,77.44396305084229
0.6870651854305156,77.45188498497009
0.6870648732656419,77.45990085601807
0.6870645611305244,77.46782517433167
0.6870642490251587,77.47575807571411
0.6870639369495407,77.48357391357422
0.6870636249036662,77.4913501739502
0.6870633128875306,77.49887537956238
0.6870630009011301,77.50656461715698
0.68706268894446,77.51422429084778
0.6870623770175165,77.52205467224121
0.6870620651202951,77.52985882759094
0.6870617532527914,77.53777241706848
0.6870614414150015,77.5458436012268
0.687061129606921,77.55396819114685
0.6870608178285458,77.56182312965393
0.6870605060798713,77.56965661048889
0.6870601943608936,77.57747316360474
0.6870598826716084,77.58536672592163
0.6870595710120112,77.59316110610962
0.6870592593820983,77.60094404220581
0.687058947781865,77.60854887962341
0.6870586362113071,77.61618208885193
0.6870583246704206,77.62376666069031
0.6870580131592011,77.63161826133728
0.6870577016776442,77.63947629928589
0.687057390225746,77.64732813835144
0.6870570788035021,77.65493059158325
0.6870567674109084,77.6626570224762
0.6870564560479602,77.6701648235321
0.6870561447146541,77.67772722244263
0.6870558334109851,77.68537402153015
0.6870555221369492,77.6931505203247
0.6870552108925425,77.70084404945374
0.6870548996777605,77.70857858657837
0.6870545884925988,77.71627187728882
0.6870542773370534,77.72405552864075
0.68705396621112,77.73172807693481
0.6870536551147945,77.73955011367798
0.6870533440480725,77.7475163936615
0.6870530330109499,77.7553653717041
0.6870527220034225,77.76309108734131
0.687052411025486,77.77098107337952
0.6870521000771359,77.77868890762329
0.6870517891583686,77.78628420829773
0.6870514782691794,77.79381966590881
0.6870511674095644,77.80157089233398
0.6870508565795191,77.809406042099
0.6870505457790393,77.8172550201416
0.6870502350081211,77.82497596740723
0.6870499242667601,77.83276152610779
0.687049613554952,77.84031009674072
0.6870493028726926,77.84791254997253
0.6870489922199776,77.85544037818909
0.6870486815968031,77.86308574676514
0.6870483710031646,77.8705689907074
0.6870480604390581,77.8781623840332
0.6870477499044791,77.88569164276123
0.6870474393994236,77.89322400093079
0.6870471289238876,77.90068316459656
0.6870468184778665,77.90820598602295
0.6870465080613564,77.91573309898376
0.6870461976743527,77.92322611808777
0.6870458873168516,77.9306948184967
0.6870455769888488,77.93814706802368
0.6870452666903398,77.94563722610474
0.6870449564213208,77.95316958427429
0.6870446461817875,77.96064972877502
0.6870443359717353,77.96822047233582
0.6870440257911606,77.97567796707153
0.6870437156400588,77.98329019546509
0.6870434055184261,77.9908196926117
0.6870430954262577,77.9983777999878
0.6870427853635499,78.00581121444702
0.6870424753302982,78.01327896118164
0.6870421653264985,78.0207588672638
0.6870418553521468,78.02827167510986
0.6870415454072387,78.03576493263245
0.6870412354917703,78.04350256919861
0.6870409256057367,78.0511531829834
0.6870406157491344,78.05884838104248
0.6870403059219587,78.06640839576721
0.6870399961242062,78.07414698600769
0.6870396863558718,78.08174467086792
0.6870393766169518,78.08933973312378
0.687039066907442,78.09692811965942
0.687038757227338,78.1046097278595
0.687038447576636,78.11220932006836
0.6870381379553313,78.12006664276123
0.68703782836342,78.12781715393066
0.6870375188008979,78.13534617424011
0.6870372092677609,78.14278769493103
0.6870368997640046,78.15035605430603
0.6870365902896249,78.1578574180603
0.687036280844618,78.16540360450745
0.687035971428979,78.17281723022461
0.6870356620427043,78.18034362792969
0.6870353526857892,78.18780612945557
0.6870350433582302,78.19528532028198
0.6870347340600225,78.20280885696411
0.6870344247911624,78.21043109893799
0.6870341155516453,78.21805095672607
0.6870338063414675,78.22569346427917
0.6870334971606242,78.23318219184875
0.6870331880091118,78.24077677726746
0.687032878886926,78.24832653999329
0.6870325697940625,78.2559244632721
0.687032260730517,78.26342058181763
0.6870319516962855,78.27093839645386
0.687031642691364,78.2783772945404
0.6870313337157481,78.2858955860138
0.6870310247694337,78.29337358474731
0.6870307158524163,78.3009090423584
0.6870304069646923,78.30839896202087
0.6870300981062575,78.31595158576965
0.6870297892771071,78.32340025901794
0.6870294804772377,78.33096075057983
0.6870291717066446,78.33843803405762
0.687028862965324,78.34598445892334
0.6870285542532713,78.35341668128967
0.6870282455704828,78.36093950271606
0.6870279369169541,78.36837315559387
0.687027628292681,78.37591862678528
0.6870273196976594,78.38335037231445
0.6870270111318852,78.390784740448
0.6870267025953544,78.39822173118591
0.6870263940880623,78.40572142601013
0.6870260856100054,78.4132125377655
0.6870257771611791,78.42076683044434
0.6870254687415795,78.42830181121826
0.6870251603512022,78.4359438419342
0.687024851990043,78.4434061050415
0.6870245436580983,78.45098805427551
0.6870242353553633,78.45844626426697
0.6870239270818345,78.46599173545837
0.6870236188375068,78.47348022460938
0.6870233106223772,78.48101305961609
0.6870230024364405,78.48851776123047
0.687022694279693,78.49610042572021
0.687022386152131,78.50355744361877
0.6870220780537495,78.51111340522766
0.687021769984545,78.51853251457214
0.687021461944513,78.52600383758545
0.6870211539336497,78.53344583511353
0.6870208459519505,78.54093337059021
0.6870205379994118,78.54832553863525
0.687020230076029,78.55578708648682
0.6870199221817982,78.56317591667175
0.6870196143167152,78.57075047492981
0.6870193064807757,78.57825255393982
0.6870189986739758,78.58580255508423
0.6870186908963112,78.59328627586365
0.6870183831477777,78.60091614723206
0.6870180754283715,78.60840106010437
0.6870177677380883,78.61610293388367
0.6870174600769238,78.62374758720398
0.6870171524448739,78.63131523132324
0.6870168448419346,78.6388680934906
0.6870165372681017,78.64645767211914
0.6870162297233712,78.65395498275757
0.6870159222077389,78.66160535812378
0.6870156147212004,78.66918325424194
0.687015307263752,78.67688417434692
0.6870149998353892,78.68467497825623
0.6870146924361082,78.69253635406494
0.6870143850659046,78.70020294189453
0.6870140777247744,78.70798230171204
0.6870137704127135,78.71556091308594
0.6870134631297177,78.72341656684875
0.6870131558757829,78.73123359680176
0.687012848650905,78.73902869224548
0.68701254145508,78.74697542190552
0.6870122342883034,78.75492882728577
0.6870119271505712,78.76282715797424
0.6870116200418798,78.7706241607666
0.6870113129622244,78.77835130691528
0.6870110059116012,78.78615665435791
0.687010698890006,78.79391598701477
0.6870103918974348,78.80158972740173
0.6870100849338834,78.80907154083252
0.6870097779993478,78.81683111190796
0.6870094710938235,78.82439470291138
0.6870091642173068,78.83210611343384
0.6870088573697934,78.83976030349731
0.6870085505512791,78.84732985496521
0.6870082437617603,78.85479927062988
0.687007937001232,78.8626058101654
0.6870076302696909,78.87058639526367
0.6870073235671328,78.87852334976196
0.6870070168935529,78.88603568077087
0.6870067102489479,78.89361071586609
0.6870064036333132,78.90100932121277
0.6870060970466447,78.90853905677795
0.6870057904889386,78.91596174240112
0.6870054839601908,78.92355680465698
0.6870051774603968,78.93104100227356
0.6870048709895528,78.93857049942017
0.6870045645476547,78.9460461139679
0.6870042581346982,78.95358610153198
0.6870039517506792,78.96107029914856
0.6870036453955939,78.96860218048096
0.687003339069438,78.97607398033142
0.6870030327722072,78.98351383209229
0.6870027265038979,78.99093103408813
0.6870024202645056,78.9984860420227
0.6870021140540264,79.00593852996826
0.6870018078724561,79.013507604599
0.6870015017197905,79.02099442481995
0.6870011955960258,79.02849388122559
0.6870008895011577,79.03595995903015
0.6870005834351821,79.04362392425537
0.6870002773980947,79.05109000205994
0.686999971389892,79.05858397483826
0.6869996654105694,79.06605339050293
0.686999359460123,79.07363176345825
0.6869990535385487,79.0810375213623
0.6869987476458422,79.08854484558105
0.686998441782,79.09609723091125
0.6869981359470176,79.1040461063385
0.6869978301408908,79.11161160469055
0.6869975243636156,79.11962842941284
0.6869972186151879,79.1274631023407
0.6869969128956036,79.13506603240967
0.686996607204859,79.14259505271912
0.6869963015429494,79.15039277076721
0.6869959959098713,79.1580445766449
0.6869956903056202,79.16603231430054
0.686995384730192,79.17372417449951
0.686995079183583,79.18130469322205
0.6869947736657889,79.18885040283203
0.6869944681768055,79.1964852809906
0.6869941627166288,79.20397067070007
0.6869938572852549,79.21142554283142
0.6869935518826794,79.21888852119446
0.6869932465088987,79.22660708427429
0.6869929411639082,79.23414421081543
0.6869926358477042,79.2417619228363
0.6869923305602823,79.24922776222229
0.6869920253016388,79.25674271583557
0.6869917200717696,79.26421594619751
0.6869914148706702,79.27173137664795
0.6869911096983369,79.2792637348175
0.6869908045547656,79.2868857383728
0.6869904994399518,79.29464077949524
0.6869901943538921,79.30234718322754
0.6869898892965821,79.30989384651184
0.6869895842680177,79.31744956970215
0.686989279268195,79.32492876052856
0.6869889742971096,79.33249735832214
0.6869886693547578,79.3400011062622
0.6869883644411356,79.34758591651917
0.6869880595562383,79.35516142845154
0.6869877547000625,79.36275148391724
0.6869874498726041,79.37020015716553
0.6869871450738586,79.37771010398865
0.6869868403038221,79.3852174282074
0.6869865355624908,79.39297699928284
0.6869862308498604,79.40043425559998
0.6869859261659269,79.4079110622406
0.6869856215106863,79.41533327102661
0.6869853168841344,79.42287421226501
0.6869850122862675,79.43035650253296
0.686984707717081,79.43814253807068
0.6869844031765713,79.44576478004456
0.6869840986647341,79.45336937904358
0.6869837941815655,79.46090078353882
0.6869834897270612,79.4686553478241
0.6869831853012174,79.47663879394531
0.68698288090403,79.48445081710815
0.686982576535495,79.49201965332031
0.686982272195608,79.49970173835754
0.6869819678843655,79.50741219520569
0.686981663601763,79.5151138305664
0.6869813593477968,79.52273344993591
0.6869810551224623,79.5303087234497
0.6869807509257563,79.53774118423462
0.686980446757674,79.5451762676239
0.6869801426182118,79.55261540412903
0.6869798385073653,79.56011509895325
0.6869795344251308,79.56759190559387
0.6869792303715041,79.57520365715027
0.6869789263464811,79.58281517028809
0.686978622350058,79.59047341346741
0.6869783183822303,79.59796786308289
0.6869780144429947,79.60551977157593
0.6869777105323464,79.61297845840454
0.6869774066502817,79.62043976783752
0.6869771027967966,79.62787747383118
0.6869767989718869,79.63532567024231
0.6869764951755487,79.6428530216217
0.686976191407778,79.65040421485901
0.6869758876685705,79.65786790847778
0.6869755839579225,79.66542434692383
0.6869752802758301,79.67286610603333
0.6869749766222888,79.68045568466187
0.6869746729972945,79.68792629241943
0.686974369400844,79.69547843933105
0.6869740658329323,79.70296263694763
0.686973762293556,79.7104902267456
0.6869734587827107,79.71795296669006
0.6869731553003926,79.7255129814148
0.6869728518465975,79.73303627967834
0.6869725484213215,79.7406485080719
0.6869722450245604,79.74814248085022
0.6869719416563105,79.75579452514648
0.6869716383165678,79.7632691860199
0.686971335005328,79.77083730697632
0.686971031722587,79.77834916114807
0.6869707284683407,79.7860975265503
0.6869704252425858,79.79366636276245
0.6869701220453176,79.80135774612427
0.6869698188765322,79.8091926574707
0.6869695157362258,79.81706380844116
0.686969212624394,79.82465434074402
0.6869689095410333,79.83260321617126
0.6869686064861393,79.84043097496033
0.686968303459708,79.84813642501831
0.6869680004617356,79.8556604385376
0.6869676974922179,79.8631899356842
0.6869673945511511,79.87073493003845
0.686967091638531,79.87850785255432
0.6869667887543532,79.8860993385315
0.6869664858986146,79.89365696907043
0.6869661830713104,79.90119934082031
0.6869658802724371,79.90890073776245
0.6869655775019903,79.91652083396912
0.6869652747599664,79.92411994934082
0.686964972046361,79.9316201210022
0.6869646693611702,79.93930912017822
0.6869643667043902,79.94698238372803
0.6869640640760166,79.95460653305054
0.6869637614760459,79.96209645271301
0.6869634589044737,79.96966218948364
0.6869631563612963,79.9771318435669
0.6869628538465093,79.98463034629822
0.6869625513601092,79.99213862419128
0.6869622489020917,79.99963545799255
0.6869619464724525,80.00711417198181
0.6869616440711882,80.01463651657104
0.6869613416982945,80.02203798294067
0.6869610393537672,80.02954769134521
0.6869607370376029,80.03697633743286
0.686960434749797,80.04447603225708
0.6869601324903458,80.05188989639282
0.6869598302592452,80.059330701828
0.6869595280564914,80.0667679309845
0.6869592258820801,80.07435631752014
0.6869589237360076,80.08179593086243
0.6869586216182696,80.08932137489319
0.6869583195288624,80.09681010246277
0.6869580174677818,80.10432624816895
0.6869577154350242,80.11179828643799
0.686957413430585,80.11940336227417
0.6869571114544604,80.12693977355957
0.6869568095066467,80.13448715209961
0.6869565075871401,80.14194011688232
0.6869562056959357,80.14954328536987
0.6869559038330303,80.1570873260498
0.6869556019984198,80.16473770141602
0.6869553001920999,80.17220640182495
0.686954998414067,80.17973351478577
0.6869546966643169,80.18718576431274
0.6869543949428455,80.19468832015991
0.6869540932496491,80.20211243629456
0.6869537915847238,80.2095685005188
0.6869534899480649,80.21695041656494
0.6869531883396692,80.22447848320007
0.6869528867595326,80.2319278717041
0.6869525852076509,80.23943185806274
0.6869522836840202,80.24688482284546
0.6869519821886363,80.2545440196991
0.6869516807214957,80.26209330558777
0.6869513792825941,80.26981592178345
0.6869510778719274,80.27743172645569
0.6869507764894921,80.28517127037048
0.6869504751352838,80.29281282424927
0.6869501738092989,80.30039405822754
0.6869498725115332,80.30798554420471
0.6869495712419823,80.31562161445618
0.6869492700006429,80.32312536239624
0.686948968787511,80.33066368103027
0.6869486676025822,80.33815431594849
0.6869483664458529,80.34567189216614
0.6869480653173189,80.35309314727783
0.6869477642169765,80.36063885688782
0.6869474631448212,80.3680989742279
0.6869471621008496,80.37568020820618
0.6869468610850575,80.38317227363586
0.6869465600974412,80.39075112342834
0.6869462591379963,80.39826107025146
0.6869459582067191,80.40573000907898
0.6869456573036055,80.41317677497864
0.6869453564286517,80.42072796821594
0.6869450555818537,80.42814517021179
0.6869447547632075,80.43565559387207
0.686944453972709,80.44319486618042
0.6869441532103545,80.45071530342102
0.6869438524761398,80.45815587043762
0.6869435517700612,80.46565437316895
0.6869432510921145,80.47330236434937
0.6869429504422958,80.48115277290344
0.6869426498206017,80.4889862537384
0.6869423492270272,80.49668264389038
0.686942048661569,80.50412273406982
0.6869417481242234,80.51166009902954
0.6869414476149857,80.5191490650177
0.6869411471338526,80.52675557136536
0.6869408466808199,80.53417444229126
0.6869405462558834,80.5416579246521
0.6869402458590397,80.54910087585449
0.6869399454902843,80.55664443969727
0.6869396451496136,80.56409478187561
0.6869393448370237,80.57163095474243
0.6869390445525103,80.57907676696777
0.6869387442960696,80.5866494178772
0.6869384440676982,80.59409999847412
0.686938143867391,80.60170841217041
0.6869378436951453,80.60921621322632
0.6869375435509564,80.61662197113037
0.6869372501728533,80.63100481033325
0.6869369433467339,80.63864588737488
0.6869366500222183,80.64627885818481
0.6869363432561996,80.65387439727783
0.6869360499871097,80.66136312484741
0.6869357432778141,80.66887164115906
0.6869354500641339,80.67644000053406
0.6869351434115457,80.68406939506531
0.6869348502532596,80.69155669212341
0.686934543657363,80.69911885261536
0.6869342505544553,80.70660328865051
0.6869339440152344,80.71413660049438
0.6869336509676895,80.72181487083435
0.6869333444851282,80.72947216033936
0.686933051492931,80.73708128929138
0.6869327450670134,80.74464321136475
0.6869324521301481,80.75214743614197
0.6869321457608584,80.75963592529297
0.6869318528793091,80.76712679862976
0.6869315465666312,80.77465772628784
0.686931253740383,80.78211331367493
0.6869309474843014,80.7897081375122
0.6869306547133384,80.79735541343689
0.6869303485138369,80.80522990226746
0.6869300557981435,80.81306099891663
0.6869297496552066,80.82077407836914
0.6869294569947673,80.82830691337585
0.686929150908379,80.83584880828857
0.6869288583031783,80.8433632850647
0.6869285522733228,80.85091018676758
0.6869282597233449,80.85842943191528
0.6869279537500065,80.86596775054932
0.6869276612552361,80.87353849411011
0.6869273553383984,80.88111233711243
0.6869270628988207,80.88862824440002
0.6869267570384683,80.89616775512695
0.6869264646540664,80.90367007255554
0.6869261588501837,80.9111692905426
0.6869258665209429,80.91866850852966
0.6869255607735139,80.92622184753418
0.6869252684994185,80.93379855155945
0.6869249628084273,80.94134950637817
0.686924670589462,80.94881343841553
0.6869243649548928,80.95641779899597
0.6869240727910422,80.9641215801239
0.6869237672128792,80.97195172309875
0.6869234751041274,80.9794716835022
0.686923169582355,80.98697805404663
0.6869228775286867,80.99450016021729
0.6869225720632889,81.00204014778137
0.6869222800646887,81.0094678401947
0.6869219746556499,81.01695537567139
0.6869216827121023,81.02440023422241
0.6869213773594064,81.03198909759521
0.6869210854708961,81.03943467140198
0.6869207801745276,81.04688858985901
0.6869204883410389,81.05440855026245
0.686920183100982,81.06193399429321
0.6869198913224999,81.06945657730103
0.6869195861387386,81.0769693851471
0.6869192944152471,81.08438420295715
0.6869189892877661,81.09185767173767
0.6869186976192497,81.09934329986572
0.6869183925480331,81.10681891441345
0.6869181009344771,81.11438488960266
0.686917795919509,81.1219220161438
0.6869175043608972,81.12943458557129
0.6869171994021621,81.13694167137146
0.6869169078984796,81.14445734024048
0.6869166029959615,81.15199542045593
0.6869163115471926,81.15959119796753
0.6869160067008758,81.16713881492615
0.6869157153070052,81.17461514472961
0.6869154105168742,81.18224096298218
0.6869151191778866,81.1897828578949
0.6869148144439254,81.19729685783386
0.6869145231598052,81.20477175712585
0.6869142184819987,81.21234440803528
0.6869139272527303,81.21987509727478
0.6869136226310625,81.22744131088257
0.6869133314566309,81.23499751091003
0.6869130268910857,81.24273252487183
0.6869127357714755,81.25026059150696
0.6869124312620374,81.2577657699585
0.6869121401972332,81.26528024673462
0.6869118357438868,81.27283072471619
0.6869115447338731,81.28042006492615
0.6869112403366026,81.28800201416016
0.6869109493813641,81.29548358917236
0.6869106450401534,81.3029944896698
0.686910354139675,81.31038928031921
0.6869100498545091,81.31784462928772
0.6869097590087749,81.32528614997864
0.6869094547796379,81.33278226852417
0.6869091639886327,81.34029603004456
0.686908859815509,81.3478217124939
0.6869085690792178,81.35528135299683
0.6869082649620915,81.36279010772705
0.6869079742804988,81.37027788162231
0.6869076702193545,81.37779641151428
0.6869073795924446,81.38531589508057
0.6869070755872666,81.39284205436707
0.6869067850150249,81.40033888816833
0.6869064810657975,81.40782499313354
0.6869061905482081,81.41532301902771
0.6869058866549156,81.42287683486938
0.6869055961919635,81.43036770820618
0.6869052923545905,81.43792939186096
0.6869050019462603,81.4453718662262
0.6869046981647909,81.4528980255127
0.686904407811067,81.46042323112488
0.6869041040854862,81.4679627418518
0.6869038137863537,81.47568249702454
0.6869035101166452,81.48352885246277
0.6869032198720887,81.49124836921692
0.6869029162582372,81.499018907547
0.6869026260682414,81.5066888332367
0.6869023225102311,81.51426124572754
0.6869020323747808,81.52181959152222
0.6869017288725966,81.52941346168518
0.686901438791676,81.53698635101318
0.6869011353453021,81.54455137252808
0.6869008453188965,81.55205965042114
0.6869005419283172,81.55960607528687
0.6869002519564112,81.56701898574829
0.686899948621611,81.57449913024902
0.6868996587041892,81.58202934265137
0.6868993554251525,81.58951234817505
0.6868990655621999,81.59691715240479
0.686898762338911,81.60440015792847
0.6868984725304123,81.61192035675049
0.686898169362856,81.6194851398468
0.6868978796087957,81.62693524360657
0.6868975764969563,81.6344563961029
0.6868972867973195,81.64188838005066
0.6868969837411812,81.64944434165955
0.6868966940959526,81.65709066390991
0.6868963910955,81.6651964187622
0.6868961015046642,81.67312955856323
0.686895798559882,81.68063974380493
0.6868955090234237,81.6881275177002
0.6868952061342966,81.69569945335388
0.6868949166522007,81.70349478721619
0.6868946138187125,81.71124124526978
0.686894324390964,81.71879816055298
0.6868940216130993,81.72641277313232
0.6868937322396829,81.73398637771606
0.6868934295174265,81.74156045913696
0.6868931401983268,81.74915075302124
0.6868928375316634,81.75670957565308
0.6868925482668652,81.76428365707397
0.6868922456557789,81.77187132835388
0.6868919564452671,81.77951049804688
0.6868916538897425,81.78717255592346
0.6868913647335023,81.79481148719788
0.6868910622335237,81.80242919921875
0.6868907731315393,81.81029343605042
0.6868904706870919,81.81801128387451
0.6868901816393483,81.82576417922974
0.6868898792504158,81.833500623703
0.6868895902568983,81.84125399589539
0.6868892879234657,81.84890151023865
0.6868889989841587,81.85658311843872
0.6868886967062104,81.86417555809021
0.6868884078210988,81.87179660797119
0.6868881055986196,81.87934303283691
0.6868878167676881,81.88686966896057
0.686887514600662,81.89458990097046
0.6868872258238959,81.90244221687317
0.6868869237123081,81.91011834144592
0.6868866349896918,81.91768002510071
0.6868863329335261,81.92520475387573
0.6868860442650451,81.93270325660706
0.6868857422642867,81.94030857086182
0.6868854536499254,81.9478747844696
0.6868851517045584,81.95536041259766
0.6868848631443014,81.96282815933228
0.6868845612543112,81.97045016288757
0.6868842727481437,81.97810244560242
0.686883970913514,81.98572063446045
0.6868836824614211,81.99342918395996
0.6868833806821367,82.00095963478088
0.686883092284103,82.0085940361023
0.6868827905601489,82.01613664627075
0.6868825022161593,82.02356839179993
0.6868822005475197,82.03105568885803
0.6868819122575593,82.03860092163086
0.6868816106442192,82.04615831375122
0.6868813224082727,82.05375218391418
0.686881020850216,82.06137657165527
0.6868807326682684,82.06898021697998
0.6868804311654805,82.07659029960632
0.6868801430375168,82.08409333229065
0.6868798415899816,82.09156012535095
0.6868795535159866,82.09904217720032
0.6868792521236894,82.10656476020813
0.686878964103648,82.11405324935913
0.6868786627665733,82.12153959274292
0.6868783748004704,82.12901639938354
0.6868780735186024,82.13648796081543
0.6868777856064233,82.14393782615662
0.6868774843797469,82.1514265537262
0.6868771965214764,82.15887975692749
0.6868768953499761,82.16637992858887
0.6868766075455991,82.17381501197815
0.6868763064292597,82.18127822875977
0.686876018678761,82.18870639801025
0.6868757176175674,82.19621706008911
0.6868754299209322,82.20362997055054
0.6868751289148688,82.21110820770264
0.6868748412720816,82.21863603591919
0.6868745403211334,82.22623181343079
0.6868742527321795,82.23377132415771
0.6868739518363308,82.24133133888245
0.6868736643011955,82.24881339073181
0.6868733634604308,82.25636529922485
0.6868730759790984,82.26393008232117
0.6868727751934031,82.27153277397156
0.6868724877658592,82.27923130989075
0.6868721870352171,82.28703260421753
0.6868718996614468,82.29463768005371
0.6868715989858433,82.30248308181763
0.6868713116658308,82.31039571762085
0.6868710110452503,82.31816005706787
0.6868707237789813,82.32566952705383
0.6868704232134085,82.33330297470093
0.6868701360008679,82.34113216400146
0.6868698354902875,82.3490264415741
0.6868695483314602,82.35706210136414
0.6868692478758571,82.36496710777283
0.6868689607707281,82.3726806640625
0.6868686603700868,82.38048887252808
0.6868683733186414,82.38811111450195
0.6868680729729466,82.39562845230103
0.6868677859751696,82.40310573577881
0.6868674856844064,82.41061162948608
0.6868671987402827,82.41807413101196
0.6868668985044354,82.42566514015198
0.6868666116139505,82.43324494361877
0.686866311433004,82.44089412689209
0.6868660245961425,82.44852566719055
0.6868657244700819,82.45613741874695
0.6868654376868287,82.46369767189026
0.6868651376156386,82.47133493423462
0.6868648508859792,82.4789183139801
0.6868645508696442,82.48652005195618
0.6868642641935635,82.49404263496399
0.6868639642320684,82.5016188621521
0.6868636776095515,82.50921034812927
0.6868633777028812,82.51677179336548
0.6868630911339133,82.52424645423889
0.6868627912820521,82.5317268371582
0.6868625047666184,82.53916835784912
0.6868622049695515,82.5466890335083
0.6868619185076367,82.55416250228882
0.6868616187653487,82.56169724464417
0.6868613323569381,82.5692036151886
0.6868610326694142,82.57679152488708
0.6868607463144928,82.58433151245117
0.6868604466817174,82.59190487861633
0.6868601603802705,82.5993902683258
0.6868598608022286,82.60698699951172
0.6868595745542412,82.61451196670532
0.6868592750309175,82.62211728096008
0.6868589888363744,82.62968516349792
0.686858689367754,82.63722467422485
0.6868584032266407,82.64468598365784
0.686858103812708,82.65220236778259
0.6868578177250094,82.65965414047241
0.6868575183657498,82.66753029823303
0.6868572323314512,82.67525506019592
0.686856933026849,82.68306040763855
0.6868566470459353,82.6909408569336
0.6868563477959756,82.69855332374573
0.6868560618684322,82.70604181289673
0.6868557626730999,82.7135100364685
0.6868554767989119,82.72106456756592
0.6868551776581916,82.72853422164917
0.686854891837344,82.73606085777283
0.6868545927512206,82.74353647232056
0.6868543069836991,82.75105667114258
0.6868540079521575,82.75860857963562
0.6868537222379465,82.76601839065552
0.6868534232609717,82.77347421646118
0.6868531376000571,82.78093647956848
0.6868528386776335,82.78844594955444
0.6868525530699999,82.79594469070435
0.686852254202113,82.80355787277222
0.6868519686477458,82.81112122535706
0.6868516698343803,82.81866264343262
0.6868513843332645,82.82613325119019
0.6868510855744053,82.83363437652588
0.6868508001265262,82.84113883972168
0.6868505014221582,82.84875082969666
0.6868502160275011,82.85634970664978
0.6868499173776091,82.86392951011658
0.6868496320361589,82.87140989303589
0.686849333440728,82.87885928153992
0.6868490481524703,82.88628339767456
0.6868487496114849,82.8937668800354
0.686848464376405,82.90120339393616
0.6868481658898504,82.90878748893738
0.6868478807079331,82.91631436347961
0.6868475822757942,82.92378187179565
0.6868472971470251,82.93118286132812
0.6868469987692867,82.93868565559387
0.6868467136936507,82.94624304771423
0.686846415370298,82.95381665229797
0.6868461303477802,82.96134042739868
0.6868458320787982,82.96887636184692
0.6868455471093842,82.9764289855957
0.6868452488947573,82.98448920249939
0.6868449639784322,82.99203276634216
0.686844665818146,82.9995424747467
0.686844380954895,83.0071291923523
0.6868440828489338,83.01460695266724
0.6868437980387425,83.02211666107178
0.6868434999870916,83.02963161468506
0.6868432152299448,83.03712272644043
0.6868429172325893,83.04468131065369
0.6868426325284724,83.05208325386047
0.686842334585397,83.05958223342896
0.6868420499342957,83.06713581085205
0.6868417520454854,83.07463908195496
0.6868414674473844,83.08208584785461
0.6868411696128244,83.08960914611816
0.6868408850677091,83.09718918800354
0.6868405872873843,83.10478639602661
0.6868403027952401,83.11228847503662
0.6868400050691352,83.1199278831482
0.6868397206299476,83.12743782997131
0.6868394229580479,83.13490295410156
0.6868391385718019,83.14231705665588
0.6868388409540923,83.14988422393799
0.6868385566207733,83.15736865997314
0.686838259057239,83.16489171981812
0.6868379747768317,83.1723620891571
0.6868376772674578,83.17983269691467
0.6868373930399485,83.18728065490723
0.6868370955847197,83.19477796554565
0.686836811410093,83.20223259925842
0.6868365140089944,83.2097418308258
0.6868362298872361,83.2172417640686
0.6868359325402527,83.22481179237366
0.686835648471348,83.23234868049622
0.6868353511784646,83.23995041847229
0.6868350671623988,83.2475278377533
0.6868347699236012,83.25508379936218
0.6868344859603593,83.26256322860718
0.6868341887756317,83.27009963989258
0.6868339048651997,83.27764701843262
0.6868336077345278,83.28510856628418
0.6868333238768903,83.29252028465271
0.6868330268002587,83.30000257492065
0.6868327429954019,83.30743932723999
0.6868324459727957,83.31492567062378
0.6868321622207044,83.32237148284912
0.6868318652521089,83.32990550994873
0.6868315815527684,83.33752727508545
0.6868312846381688,83.34509921073914
0.6868310009915646,83.3526463508606
0.6868307041309456,83.36017322540283
0.6868304205370633,83.3677020072937
0.6868301237304102,83.37517523765564
0.6868298401892349,83.38264894485474
0.6868295434365325,83.39025807380676
0.6868292599480497,83.39795804023743
0.6868289632492834,83.4056122303009
0.6868286798134786,83.41316890716553
0.6868283831686334,83.42066192626953
0.6868280997854919,83.42821669578552
0.6868278031945529,83.43561697006226
0.6868275198640599,83.44309425354004
0.6868272233270123,83.45062255859375
0.6868269400491536,83.45816898345947
0.6868266435659824,83.46576523780823
0.6868263603407428,83.47324633598328
0.6868260639114333,83.48075222969055
0.6868257807387987,83.48819351196289
0.6868254843633361,83.49565410614014
0.6868252012432916,83.5031406879425
0.6868249049216608,83.51068449020386
0.6868246218541921,83.51820135116577
0.6868243255863782,83.52572703361511
0.6868240425714707,83.53321576118469
0.6868237463574589,83.54077100753784
0.6868234633950983,83.54840397834778
0.6868231672348734,83.55595374107361
0.6868228843250448,83.56344270706177
0.6868225882185928,83.57093667984009
0.6868223053612812,83.57844972610474
0.6868220093085866,83.58599090576172
0.6868217265037784,83.59342455863953
0.6868214305048264,83.60092687606812
0.6868211477525067,83.60843181610107
0.6868208518072825,83.6159245967865
0.6868205691074365,83.6233229637146
0.6868202732159256,83.63077521324158
0.686819990568539,83.63828444480896
0.6868196947307261,83.64598107337952
0.6868194121357845,83.65360736846924
0.6868191163516552,83.66124415397644
0.6868188338091437,83.6687479019165
0.6868185380786829,83.6762011051178
0.6868182555885871,83.68369388580322
0.6868179599117802,83.69131183624268
0.6868176774740858,83.69891548156738
0.686817381850918,83.70650267601013
0.6868170994656102,83.71399927139282
0.6868168038960665,83.7216227054596
0.6868165215631312,83.72943067550659
0.6868162260471969,83.73700165748596
0.6868159437666193,83.74486994743347
0.6868156483042795,83.7527666091919
0.6868153660760454,83.76069760322571
0.6868150706672855,83.76835203170776
0.6868147884913801,83.77590203285217
0.6868144931361853,83.78347253799438
0.6868142110125941,83.79107141494751
0.6868139157109497,83.79863905906677
0.6868136336396583,83.80627822875977
0.6868133383915497,83.81414151191711
0.6868130563725436,83.82179498672485
0.6868127611779558,83.82936692237854
0.6868124792112206,83.83725047111511
0.6868121840701386,83.84521722793579
0.68681190215566,83.85293412208557
0.6868116070680692,83.8605523109436
0.6868113252058328,83.86816787719727
0.6868110301717185,83.87587213516235
0.6868107483617095,83.88890290260315
0.6868104533810571,83.89664077758789
0.6868101716232611,83.9041702747345
0.686809876696056,83.91169214248657
0.6868095949904588,83.91920781135559
0.6868093001166858,83.92675137519836
0.6868090184632729,83.93425178527832
0.6868087236429176,83.94179177284241
0.6868084420416745,83.9492301940918
0.686808147274722,83.95675849914551
0.6868078657256341,83.96433401107788
0.6868075710120699,83.97181439399719
0.6868072895151232,83.97937440872192
0.6868069948549328,83.9869315624237
0.6868067134101123,83.99456453323364
0.6868064188032806,84.00220251083374
0.6868061374105723,84.0097451210022
0.6868058428570846,84.01726245880127
0.6868055615164742,84.02475643157959
0.686805267016316,84.03228664398193
0.6868049857277888,84.03967332839966
0.6868046912809455,84.04718923568726
0.6868044100444872,84.05462908744812
0.686804115650944,84.0621337890625
0.6868038344665404,84.0697021484375
0.6868035401262823,84.07719135284424
0.6868032589939188,84.0847156047821
0.6868029647069317,84.0921618938446
0.686802683626594,84.09965324401855
0.6868023893928628,84.10715818405151
0.6868021083645364,84.11466908454895
0.6868018141840468,84.12222123146057
0.6868015332077178,84.12979412078857
0.6868012390804548,84.13740587234497
0.6868009581561082,84.14505076408386
0.6868006640820574,84.15265274047852
0.6868003832096792,84.16016840934753
0.6868000891888257,84.16768383979797
0.6867998083684016,84.17516255378723
0.6867995144007312,84.18263936042786
0.6867992336322464,84.19005608558655
0.6867989397177442,84.1975610256195
0.686798659001185,84.20511317253113
0.6867983651398362,84.21271181106567
0.6867980844751882,84.22012639045715
0.6867977906669782,84.22764301300049
0.6867975100542265,84.23508977890015
0.686797216299141,84.24259686470032
0.6867969357382718,84.25006890296936
0.6867966420362959,84.25758385658264
0.6867963615272947,84.26506495475769
0.686796067878414,84.27252697944641
0.6867957874212665,84.28000330924988
0.6867954938254663,84.2875587940216
0.6867952134201583,84.29514026641846
0.6867949198774238,84.30275368690491
0.6867946395239407,84.31032609939575
0.6867943460342578,84.31790137290955
0.6867940657325853,84.32542634010315
0.6867937722959393,84.33299493789673
0.6867934920460633,84.34048962593079
0.6867931986624393,84.3481273651123
0.6867929184643458,84.35587930679321
0.6867926251337293,84.36367607116699
0.6867923449874035,84.37136912345886
0.68679205170978,84.37896251678467
0.686791771615208,84.38659620285034
0.686791478390563,84.39409112930298
0.68679119834773,84.40154814720154
0.6867909051760491,84.40910696983337
0.6867906251849412,84.41675782203674
0.6867903320662095,84.4242422580719
0.6867900521268125,84.43173003196716
0.6867897590610155,84.43923258781433
0.6867894791733153,84.4466905593872
0.6867891861604388,84.45420742034912
0.6867889063244206,84.46179556846619
0.6867886133644496,84.46941709518433
0.6867883335800996,84.47689485549927
0.68678804067302,84.4844343662262
0.6867877609403237,84.49196243286133
0.6867874680861203,84.499516248703
0.6867871884050638,84.50698852539062
0.6867868956037229,84.51448845863342
0.6867866159742914,84.522052526474
0.6867863232257982,84.5297281742096
0.686786043647978,84.53719305992126
0.6867857509523179,84.54471373558044
0.6867854714260944,84.55226492881775
0.6867851787832527,84.55977511405945
0.686784899308612,84.56720185279846
0.6867846067185746,84.57472348213196
0.6867843272955022,84.58229517936707
0.6867840347582542,84.58985686302185
0.6867837553867362,84.59738826751709
0.6867834629022634,84.60488796234131
0.6867831835822853,84.61234593391418
0.6867828911505732,84.61984777450562
0.6867826118821212,84.62734317779541
0.686782319503155,84.6348226070404
0.6867820402862144,84.64228463172913
0.68678174795998,84.64977431297302
0.6867814687945369,84.65724754333496
0.6867811765210199,84.66475248336792
0.68678089740706,84.67241907119751
0.6867806051862457,84.68021368980408
0.6867803261237551,84.68787860870361
0.6867800339556286,84.69550061225891
0.6867797549445928,84.70305919647217
0.6867794628291406,84.71063256263733
0.6867791838695455,84.71811580657959
0.6867788918067524,84.72563099861145
0.686778612898584,84.73322010040283
0.6867783208884359,84.74079203605652
0.68677804203168,84.74835705757141
0.6867777500741623,84.75605463981628
0.6867774712688045,84.76363348960876
0.6867771793639028,84.7712152004242
0.6867769006099294,84.77874159812927
0.6867766087576294,84.78648710250854
0.6867763300550258,84.79407072067261
0.686776038255313,84.80159401893616
0.6867757596040652,84.80906248092651
0.6867754678569253,84.81658053398132
0.6867751892570191,84.82404851913452
0.6867748975624377,84.83153080940247
0.686774619013859,84.8392550945282
0.6867743273718214,84.84700322151184
0.6867740488745562,84.85481643676758
0.6867737572850482,84.8625385761261
0.6867734788390826,84.87009119987488
0.6867731873020896,84.87772989273071
0.6867729089074093,84.88543653488159
0.6867726174229168,84.89314460754395
0.6867723390795077,84.90092444419861
0.6867720476475018,84.90858316421509
0.6867717693553496,84.9161491394043
0.6867714779758155,84.9237596988678
0.6867711997349063,84.93238282203674
0.6867709084078296,84.94004416465759
0.6867706302181493,84.94775366783142
0.6867703389435164,84.95577359199524
0.6867700608050507,84.96362137794495
0.6867697695828463,84.97140192985535
0.6867694914955813,84.97901582717896
0.6867692003257916,84.98655128479004
0.686768922289713,84.99406385421753
0.6867686311723233,85.00177502632141
0.6867683531874175,85.0093445777893
0.6867680621224136,85.01695251464844
0.686767784188666,85.02471899986267
0.6867674931760336,85.03261399269104
0.6867672152934305,85.0404007434845
0.6867669243331552,85.048166513443
0.6867666465016826,85.05568075180054
0.6867663555937499,85.06327390670776
0.6867660778133936,85.07084083557129
0.6867657869577892,85.07856917381287
0.6867655092285352,85.08617496490479
0.6867652184252448,85.09409070014954
0.6867649407470788,85.10214066505432
0.6867646499960887,85.10989475250244
0.6867643723689968,85.11754894256592
0.6867640816702918,85.1251106262207
0.6867638040942601,85.13266658782959
0.6867635134478265,85.14027261734009
0.6867632359228408,85.1478168964386
0.6867629453286637,85.15539073944092
0.6867626678547102,85.16295957565308
0.6867623773127758,85.17055821418762
0.6867620998898404,85.1783800125122
0.6867618094001341,85.18622279167175
0.6867615320282028,85.19392037391663
0.6867612415907105,85.20164585113525
0.6867609642697692,85.20919728279114
0.6867606738844767,85.21673464775085
0.686760396614511,85.22427225112915
0.6867601062814038,85.23187756538391
0.6867598290624004,85.23942422866821
0.6867595387814645,85.24692511558533
0.6867592616134091,85.25437617301941
0.6867589713846298,85.26190829277039
0.6867586942675086,85.26946949958801
0.6867584040908716,85.27720880508423
0.6867581270246705,85.28491687774658
0.686757836900162,85.29245519638062
0.6867575598848671,85.29999208450317
0.6867572698124725,85.30755138397217
0.6867569928480697,85.31511163711548
0.6867567028277751,85.32268857955933
0.6867564259142502,85.33034992218018
0.6867561359460411,85.33798408508301
0.6867558590833807,85.34557318687439
0.6867555691672426,85.35316133499146
0.6867552923554324,85.36067938804626
0.6867550024913518,85.36824941635132
0.6867547257303777,85.3757860660553
0.6867544359183398,85.38339757919312
0.686754159208188,85.39096188545227
0.6867538694481787,85.39866542816162
0.6867535927888354,85.40622854232788
0.6867533030808404,85.4138445854187
0.6867530264722916,85.42139482498169
0.6867527368162966,85.42887425422668
0.6867524602585283,85.43636846542358
0.6867521706545197,85.44390320777893
0.686751894147518,85.45134973526001
0.6867516045954809,85.45879483222961
0.6867513281392317,85.46626949310303
0.6867510386391523,85.47388029098511
0.6867507622336418,85.48145055770874
0.6867504727855057,85.48897409439087
0.6867501964307203,85.496426820755
0.6867499070345132,85.5039701461792
0.6867496307304386,85.5114860534668
0.6867493413861466,85.51901292800903
0.686749065132769,85.52653646469116
0.686748775840378,85.53422927856445
0.6867484996376836,85.54172134399414
0.686748210397179,85.54921555519104
0.6867479342451538,85.5567934513092
0.6867476450565217,85.564279794693
0.6867473689551518,85.57179284095764
0.6867470798183782,85.5792715549469
0.6867468037676495,85.58671522140503
0.68674651468272,85.59418082237244
0.686746238682619,85.60165786743164
0.6867459496495193,85.60911059379578
0.6867456737000323,85.61669492721558
0.6867453847187485,85.62429857254028
0.6867451088198613,85.63182806968689
0.686744819890379,85.63935852050781
0.6867445440420776,85.64695644378662
0.6867442551643831,85.6545979976654
0.6867439793666539,85.66216897964478
0.6867436905407325,85.66974091529846
0.6867434147935616,85.67732191085815
0.6867431260193997,85.68487977981567
0.686742850322773,85.69238448143005
0.6867425616003562,85.69988012313843
0.6867422859542603,85.7073769569397
0.6867419972835745,85.71483492851257
0.6867417216879953,85.72238683700562
0.6867414330690262,85.72998428344727
0.68674115752395,85.73746418952942
0.6867408689566841,85.74494004249573
0.6867405934620967,85.75241279602051
0.6867403049465193,85.7599880695343
0.6867400295024072,85.76776146888733
0.6867397410385044,85.7755377292633
0.6867394656448538,85.78329062461853
0.6867391772326116,85.7910737991333
0.6867389018894084,85.79892539978027
0.6867386135288126,85.80681800842285
0.6867383382360434,85.81452822685242
0.68673804992708,85.82206439971924
0.6867377746847306,85.82953953742981
0.6867374864273855,85.8370509147644
0.6867372112354423,85.84465408325195
0.6867369230297012,85.85219359397888
0.6867366478881506,85.85960459709167
0.6867363597339992,85.86711716651917
0.6867360846428273,85.87475943565369
0.6867357965402523,85.88226056098938
0.686735521499445,85.88973665237427
0.6867352334484321,85.89728379249573
0.6867349584579757,85.904940366745
0.6867346704585109,85.9125542640686
0.6867343955183919,85.92027521133423
0.6867341075704605,85.92836785316467
0.6867338326806651,85.94652962684631
0.6867335447842536,85.95451092720032
0.6867332699447678,85.96365642547607
0.6867329820998624,85.97126841545105
0.6867327073106726,85.97885990142822
0.6867324195172588,85.98638820648193
0.6867321447783513,85.9938895702362
0.6867318570364148,86.00143933296204
0.6867315823477759,86.00893831253052
0.6867312946573033,86.01654362678528
0.6867310200189188,86.02401781082153
0.6867307323798959,86.0316059589386
0.6867304577917527,86.03912138938904
0.6867301702041654,86.04668426513672
0.6867298956662492,86.05417728424072
0.6867296081300837,86.06171560287476
0.6867293336423812,86.0692400932312
0.6867290461576231,86.07680296897888
0.6867287717201203,86.08440589904785
0.6867284842867558,86.09197235107422
0.6867282098994388,86.0994234085083
0.6867279225174542,86.10685920715332
0.6867276481803097,86.11426901817322
0.6867273608496907,86.12174606323242
0.686727086562705,86.12927675247192
0.6867267992834377,86.13680481910706
0.6867265250465965,86.14434289932251
0.6867262378186669,86.15207600593567
0.6867259636319574,86.15963053703308
0.6867256764553512,86.16715955734253
0.686725402318759,86.17465329170227
0.6867251151934626,86.18216562271118
0.6867248411069743,86.18967604637146
0.6867245540329737,86.19722843170166
0.6867242799965754,86.2046582698822
0.6867239929738568,86.21217727661133
0.6867237189875349,86.21969795227051
0.6867234320160841,86.227285861969
0.686723158079825,86.2348403930664
0.686722871159628,86.24236917495728
0.686722597273418,86.24986624717712
0.6867223104044613,86.25734782218933
0.6867220365682868,86.26491403579712
0.6867217497505557,86.27245163917542
0.6867214759644029,86.27995657920837
0.6867211891978839,86.28758144378662
0.6867209154617392,86.29520010948181
0.6867206287464184,86.30277156829834
0.6867203550602682,86.31027722358704
0.6867200683961316,86.3178083896637
0.6867197947599624,86.32528614997864
0.6867195081469958,86.33282279968262
0.6867192345607938,86.34033417701721
0.6867189479989838,86.34780955314636
0.6867186744627352,86.35531282424927
0.6867183879520677,86.36289978027344
0.6867181144657588,86.37046027183533
0.6867178280062198,86.37802624702454
0.6867175545698372,86.38550567626953
0.6867172681614129,86.39298367500305
0.6867169947749431,86.40050864219666
0.6867167084176194,86.40809178352356
0.6867164350810487,86.41563963890076
0.6867161487748118,86.42325258255005
0.6867158754881265,86.43080711364746
0.6867155892329626,86.43831086158752
0.6867153159961489,86.4457619190216
0.6867150297920445,86.45326900482178
0.6867147566050887,86.46077299118042
0.6867144704520295,86.46831917762756
0.6867141973149183,86.47587871551514
0.6867139112128903,86.48335075378418
0.6867136381256104,86.49087715148926
0.6867133520745997,86.49862003326416
0.6867130790371372,86.50633335113525
0.6867127930371303,86.51391434669495
0.6867125200494714,86.52141642570496
0.6867122341004542,86.52888917922974
0.6867119611625855,86.53640270233154
0.6867116752645442,86.54393100738525
0.6867114023764522,86.55133724212646
0.6867111165293728,86.5588173866272
0.6867108436910441,86.56636333465576
0.686710557894913,86.57392597198486
0.6867102851063337,86.5815007686615
0.6867099993611369,86.58903098106384
0.6867097266222933,86.59655737876892
0.6867094409280173,86.60408735275269
0.6867091682388963,86.61154127120972
0.6867088825955269,86.61906170845032
0.6867086099561145,86.6266815662384
0.6867083243636379,86.63422465324402
0.6867080517739208,86.64172506332397
0.6867077662323234,86.64919877052307
0.6867074936922881,86.65667772293091
0.686707208201556,86.66418695449829
0.6867069357111889,86.67176055908203
0.6867066502713081,86.67958188056946
0.6867063778305954,86.68709015846252
0.6867060924415526,86.69477033615112
0.6867058200504812,86.70244908332825
0.6867055347122619,86.71007752418518
0.6867052623708181,86.71759486198425
0.6867049770834089,86.72513103485107
0.6867047047915793,86.73262166976929
0.6867044195549663,86.74010968208313
0.6867041473127373,86.74749088287354
0.6867038621269067,86.75503063201904
0.6867035899342646,86.76264357566833
0.686703304799203,86.77022886276245
0.6867030326561346,86.77775859832764
0.6867027475718276,86.78525614738464
0.6867024754783192,86.79272079467773
0.6867021904447536,86.80028486251831
0.6867019184007915,86.80774354934692
0.6867016334179533,86.81524109840393
0.6867013614235247,86.82272720336914
0.6867010764913997,86.8302571773529
0.6867008045464904,86.83771204948425
0.6867005196650657,86.84525394439697
0.6867002477696627,86.85282397270203
0.6866999629389238,86.86032843589783
0.6866996910930132,86.86783289909363
0.6866994063129469,86.87528800964355
0.6866991345165157,86.88278317451477
0.6866988497871077,86.89042377471924
0.6866985780401421,86.89808344841003
0.6866982933613793,86.90578389167786
0.686698021663866,86.91345024108887
0.6866977370357342,86.92132639884949
0.6866974653876594,86.92932391166687
0.6866971808101453,86.9370629787445
0.6866969092114961,86.94496560096741
0.6866966246845854,86.9528980255127
0.6866963531353477,86.96070075035095
0.6866960686590271,86.96839690208435
0.6866957971591883,86.97598767280579
0.6866955127334439,86.98368239402771
0.6866952412829896,86.99129390716553
0.686694956907808,86.99880337715149
0.6866946855067254,87.00632524490356
0.6866944011820924,87.01383304595947
0.686694129830368,87.02134013175964
0.6866938455562704,87.02900314331055
0.6866935742538908,87.03689551353455
0.6866932900303143,87.04482531547546
0.686693018777266,87.05261516571045
0.6866927346041977,87.06034088134766
0.6866924634004669,87.0679919719696
0.6866921792778926,87.07558608055115
0.6866919081234664,87.08301711082458
0.6866916240513724,87.0905168056488
0.6866913529462374,87.09800100326538
0.6866910689246103,87.10551714897156
0.6866907978687529,87.11301374435425
0.6866905138975787,87.12061429023743
0.6866902428909855,87.1281898021698
0.6866899589702509,87.13581275939941
0.6866896880129086,87.14338374137878
0.6866894041425997,87.15103125572205
0.6866891332344945,87.15879678726196
0.6866888494145981,87.16681098937988
0.686688578555717,87.17470240592957
0.6866882947862187,87.182537317276
0.6866880239765487,87.19056630134583
0.6866877402574353,87.19845771789551
0.6866874694969625,87.20604658126831
0.6866871858282201,87.2136812210083
0.6866869151169313,87.22119688987732
0.6866866314985464,87.22872614860535
0.6866863608364281,87.23628664016724
0.6866860772683875,87.2438280582428
0.6866858066554262,87.25134682655334
0.6866855231377159,87.25889897346497
0.6866852525738985,87.26666045188904
0.6866849691065048,87.27430534362793
0.6866846985918182,87.28198194503784
0.6866844151747274,87.28955125808716
0.686684144709158,87.29699563980103
0.6866838613423566,87.30453848838806
0.6866835909258908,87.31209635734558
0.6866833076093656,87.31973600387573
0.6866830372419904,87.32724928855896
0.6866827539757273,87.33509469032288
0.6866824836574292,87.34299397468567
0.6866822004414148,87.35070085525513
0.6866819301721807,87.35840773582458
0.6866816470064012,87.3660249710083
0.6866813767862175,87.37372708320618
0.6866810936706595,87.38134670257568
0.6866808234995134,87.38890027999878
0.686680540434163,87.39652276039124
0.6866802703120407,87.40406394004822
0.6866799872968847,87.41162753105164
0.6866797172237731,87.41919493675232
0.686679434258798,87.42692542076111
0.6866791642346832,87.43457293510437
0.6866788813198753,87.44228029251099
0.6866786113447448,87.44998049736023
0.6866783284800905,87.4576313495636
0.6866780585539308,87.46534419059753
0.6866777757394164,87.47302103042603
0.6866775058622141,87.48078799247742
0.6866772230978261,87.48861694335938
0.686676953269568,87.49638938903809
0.6866766705552927,87.50408148765564
0.6866764007759656,87.51179194450378
0.68667611811179,87.51933407783508
0.6866758483813804,87.5268874168396
0.6866755657672905,87.53437662124634
0.6866752960857853,87.54179167747498
0.6866750135217677,87.54930996894836
0.6866747438891534,87.55689811706543
0.6866744613751949,87.56443572044373
0.6866741917914583,87.5720317363739
0.6866739093275449,87.5795111656189
0.6866736397926729,87.58700513839722
0.6866733573787913,87.59450888633728
0.6866730878927707,87.60195136070251
0.6866728055289071,87.60941481590271
0.6866725360917243,87.61687874794006
0.6866722537778658,87.62433743476868
0.6866719843895079,87.63177943229675
0.6866717021256403,87.63922142982483
0.6866714327860941,87.64664793014526
0.6866711505722044,87.65407872200012
0.6866708812814566,87.66157221794128
0.6866705991175309,87.6690366268158
0.6866703298755679,87.67652893066406
0.6866700477615932,87.68398523330688
0.6866697785684022,87.6914312839508
0.6866694965043644,87.69894790649414
0.6866692273599322,87.70643091201782
0.6866689453458185,87.71414232254028
0.6866686762501313,87.72176170349121
0.6866683942859279,87.72936177253723
0.6866681252389731,87.73695039749146
0.6866678433246665,87.74449849128723
0.6866675743264308,87.75198817253113
0.6866672924620075,87.75965642929077
0.6866670235124777,87.76727604866028
0.6866667416979242,87.77509093284607
0.6866664727970869,87.78279399871826
0.6866661910323899,87.79044008255005
0.6866659221802321,87.79813241958618
0.6866656404653779,87.80587553977966
0.6866653716618867,87.81361818313599
0.6866650899968619,87.8213427066803
0.6866648212420237,87.82910752296448
0.6866645396268148,87.83685398101807
0.6866642709206164,87.84465026855469
0.6866639893552104,87.85224962234497
0.6866637206976387,87.85978579521179
0.686663439182022,87.8672547340393
0.6866631705730639,87.87472891807556
0.6866628891072227,87.88222146034241
0.686662620546865,87.88980650901794
0.6866623391307866,87.89736318588257
0.686662070619016,87.90492367744446
0.6866617892526862,87.91250324249268
0.6866615207894897,87.920095205307
0.6866612394728956,87.92762207984924
0.6866609710582601,87.9350278377533
0.686660689791388,87.94284868240356
0.6866604214253003,87.95075559616089
0.6866601402081367,87.95868396759033
0.6866598718905836,87.9666268825531
0.6866595907231156,87.9744918346405
0.686659322454084,87.98225164413452
0.6866590413362976,87.98997974395752
0.6866587731157745,87.99767708778381
0.6866584920476568,88.00536060333252
0.6866582238756289,88.01301574707031
0.6866579428571663,88.0206253528595
0.6866576747336206,88.02827286720276
0.6866573937647995,88.03593397140503
0.6866571256897229,88.04372763633728
0.6866568447705302,88.05153584480286
0.6866565767439096,88.05907487869263
0.6866562958743317,88.06665325164795
0.686656027896154,88.07431268692017
0.6866557470761777,88.08192014694214
0.6866554791464295,88.08940601348877
0.6866551983760417,88.09695029258728
0.6866549304947103,88.10442066192627
0.686654649773897,88.11203956604004
0.6866543819409691,88.11970710754395
0.6866541012697176,88.12744855880737
0.6866538334851799,88.1352231502533
0.6866535528634766,88.14288473129272
0.6866532851273164,88.1505925655365
0.686653004555148,88.15825700759888
0.6866527368673522,88.16596984863281
0.686652456344705,88.17359519004822
0.6866521887052602,88.18133449554443
0.6866519082321213,88.18899917602539
0.6866516406410145,88.19677114486694
0.6866513602173703,88.20460939407349
0.686651092674589,88.21221470832825
0.6866508123004262,88.21978330612183
0.6866505448059567,88.22750854492188
0.6866502644812622,88.23507022857666
0.6866499970350916,88.24255895614624
0.6866497167598519,88.25005888938904
0.6866494493619671,88.25757431983948
0.686649169136169,88.26507019996643
0.6866489017865571,88.27257561683655
0.6866486216101874,88.2801604270935
0.6866483543088353,88.2876193523407
0.6866480741818803,88.2951431274414
0.6866478069287748,88.30274105072021
0.6866475268512218,88.3103563785553
0.6866472596463499,88.31783270835876
0.6866469796181848,88.32546091079712
0.686646712461534,88.33315682411194
0.6866464324827442,88.34083676338196
0.6866461653743007,88.34850239753723
0.6866458854448726,88.35608077049255
0.6866456183846241,88.36359405517578
0.6866453385045442,88.37111711502075
0.6866450714924772,88.37855410575867
0.6866447916617328,88.3860592842102
0.6866445246978344,88.39356136322021
0.6866442449164118,88.40111899375916
0.686643978000669,88.40861296653748
0.6866436982685552,88.41609597206116
0.686643431400955,88.42351865768433
0.6866431517181362,88.43118214607239
0.6866428848986658,88.43891620635986
0.6866426052651295,88.4465491771698
0.6866423384937755,88.45415496826172
0.686642058909508,88.46182155609131
0.6866417921862576,88.46951985359192
0.6866415126512458,88.47718000411987
0.6866412459760861,88.48474454879761
0.6866409664903168,88.49236965179443
0.686640699863235,88.49997186660767
0.6866404204266945,88.50766348838806
0.6866401538476774,88.51544141769409
0.6866398744603531,88.52329349517822
0.6866396079293875,88.53107714653015
0.6866393285912659,88.53869032859802
0.6866390621083392,88.54618382453918
0.6866387828194069,88.55369138717651
0.6866385163845059,88.56119394302368
0.68663823714475,88.56870698928833
0.6866379707578619,88.57630348205566
0.6866376915672691,88.58397698402405
0.6866374252283809,88.59147667884827
0.6866371460869378,88.59907698631287
0.6866368797960364,88.60657691955566
0.6866366007037301,88.61414194107056
0.686636334460803,88.6217212677002
0.6866360554176196,88.62927651405334
0.6866357892226534,88.63685607910156
0.6866355102285806,88.64455127716064
0.6866352440815628,88.65214514732361
0.686634965136587,88.65968704223633
0.6866346990375042,88.66718101501465
0.6866344201416121,88.67470049858093
0.6866341540904516,88.68224763870239
0.6866338752436303,88.68981862068176
0.6866336092403793,88.69733691215515
0.6866333304426153,88.70502376556396
0.6866330644872606,88.71273517608643
0.6866327857385411,88.72076034545898
0.6866325198310699,88.72882199287415
0.6866322411313817,88.73681116104126
0.6866319752717811,88.74499702453613
0.6866316966211106,88.7530996799469
0.6866314308093677,88.76106786727905
0.6866311522077022,88.76894116401672
0.6866308864438042,88.77695202827454
0.6866306078911303,88.78498888015747
0.6866303421750642,88.79294061660767
0.6866300636713687,88.80076503753662
0.6866297980031216,88.80862641334534
0.6866295195483917,88.81670784950256
0.6866292539279509,88.824716091156
0.686628975522173,88.83264756202698
0.6866287099495256,88.84042429924011
0.6866284315926868,88.84797191619873
0.6866281660678194,88.85558366775513
0.6866278877599068,88.86346650123596
0.6866276222828072,88.87141227722168
0.6866273440238073,88.87936592102051
0.686627078594462,88.88717651367188
0.6866268003843617,88.89491438865662
0.6866265350027588,88.90256834030151
0.686626256841545,88.9101300239563
0.6866259915076709,88.91763114929199
0.6866257133953307,88.92519092559814
0.6866254481091725,88.93275332450867
0.6866251700456926,88.94030094146729
0.6866249048072379,88.94783806800842
0.6866246267926052,88.95568609237671
0.6866243616018408,88.96360373497009
0.6866240836360424,88.9715268611908
0.6866238184929555,88.97947812080383
0.6866235405759782,88.98750686645508
0.686623275480556,88.99533414840698
0.6866229976123865,89.00313806533813
0.6866227325646165,89.01111102104187
0.686622454745242,89.0191125869751
0.686622189745111,89.02704882621765
0.6866219119745179,89.03484845161438
0.686621647022013,89.04270195960999
0.686621369300189,89.05075883865356
0.6866211043952979,89.0585367679596
0.6866208267222292,89.06625151634216
0.6866205618649385,89.07389259338379
0.6866202842406127,89.08148097991943
0.6866200194309097,89.08912181854248
0.6866197418553135,89.09692621231079
0.6866194770931855,89.10487866401672
0.6866191995663057,89.11264324188232
0.68661893485174,89.12070059776306
0.6866186573735635,89.12858080863953
0.6866183927065475,89.13642621040344
0.6866181152770613,89.144278049469
0.6866178506575817,89.15220665931702
0.686617573276773,89.16018033027649
0.686617308704817,89.16826128959656
0.6866170313726725,89.17631673812866
0.6866167668482278,89.18442034721375
0.6866164895647346,89.19226026535034
0.6866162250877882,89.20005702972412
0.686615947852933,89.20778155326843
0.6866156834234722,89.21539354324341
0.6866154062372423,89.22309350967407
0.6866151418552544,89.23079466819763
0.6866148647176364,89.23848462104797
0.6866146003831083,89.24617433547974
0.6866143232940897,89.25384879112244
0.6866140590070089,89.26146101951599
0.6866137819665764,89.26906561851501
0.6866135177269299,89.27669620513916
0.6866132407350706,89.2843554019928
0.6866129765428459,89.2921371459961
0.6866126995995465,89.29986190795898
0.6866124354547309,89.30759024620056
0.6866121585599788,89.31576156616211
0.6866118944625593,89.32368612289429
0.6866116176163412,89.33149480819702
0.6866113535663053,89.33940196037292
0.6866110767686084,89.34715938568115
0.6866108127659433,89.35480189323425
0.6866105360167547,89.36241722106934
0.6866102720614474,89.3699996471405
0.6866099953607538,89.3775646686554
0.686609731452792,89.38519072532654
0.6866094548005806,89.39289975166321
0.6866091909399514,89.40044498443604
0.6866089143362092,89.40803861618042
0.6866086505229,89.41586089134216
0.6866083739676138,89.42342734336853
0.6866081102016118,89.43096208572388
0.6866078336947691,89.43852996826172
0.6866075699760615,89.44607281684875
0.686607293517649,89.45364093780518
0.686607029846223,89.461266040802
0.6866067534362281,89.46882557868958
0.6866064898120716,89.47671675682068
0.6866062134504808,89.48457431793213
0.6866059498735804,89.49232339859009
0.686605673560381,89.49996709823608
0.6866054100307246,89.5074691772461
0.6866051337659039,89.5149998664856
0.6866048702834785,89.52249693870544
0.6866045940670232,89.5299801826477
0.6866043306318159,89.53744745254517
0.6866040544637134,89.54494404792786
0.6866037910757119,89.55241870880127
0.6866035149559491,89.55998182296753
0.6866032516151407,89.56743264198303
0.6866029755437049,89.57505679130554
0.6866027122500765,89.58275723457336
0.6866024362269545,89.59058499336243
0.6866021729804939,89.59836196899414
0.6866018970056726,89.60605382919312
0.6866016338063674,89.61364555358887
0.6866013578798342,89.62118983268738
0.6866010947276714,89.62877321243286
0.6866008188494132,89.63636112213135
0.6866005557443798,89.6439757347107
0.6866002799143841,89.65153741836548
0.686600016856468,89.65903973579407
0.6865997410747214,89.66656827926636
0.6865994780639098,89.6740825176239
0.6865992023304,89.68162393569946
0.6865989393666799,89.68913316726685
0.6865986636813936,89.69677472114563
0.6865984007647528,89.70431447029114
0.6865981251276772,89.71182751655579
0.6865978622581027,89.71930837631226
0.6865975866692251,89.72685384750366
0.6865973238467047,89.73439764976501
0.6865970483060118,89.74204540252686
0.6865967855305326,89.749671459198
0.6865965100380119,89.75734448432922
0.6865962473095618,89.76494097709656
0.6865959718652002,89.77255511283875
0.686595709183766,89.78012728691101
0.6865954337875506,89.78773498535156
0.6865951711531199,89.79532837867737
0.6865948958050383,89.8031210899353
0.6865946332175984,89.81106686592102
0.6865943579176373,89.81907248497009
0.6865940953771755,89.82687997817993
0.6865938201253224,89.83481574058533
0.6865935576318267,89.84280586242676
0.6865932824280683,89.85073018074036
0.6865930199815254,89.85838222503662
0.6865927448258493,89.86616230010986
0.6865924824262472,89.87386918067932
0.6865922073186402,89.88168740272522
0.686591944965966,89.88951134681702
0.6865916699064155,89.89722442626953
0.6865914076006567,89.90486860275269
0.6865911325891498,89.9126660823822
0.6865908703302939,89.92048287391663
0.6865905953668178,89.92835831642151
0.686590333154852,89.9362428188324
0.686590058239394,89.94422125816345
0.6865897960743061,89.95215392112732
0.6865895212068532,89.96009802818298
0.6865892590886301,89.96787786483765
0.6865889842691699,89.97568655014038
0.6865887221977993,89.98334193229675
0.6865884474263186,89.99126362800598
0.6865881854017882,89.99916005134583
0.6865879106782743,90.0070481300354
0.6865876487005714,90.01471638679504
0.6865873740250114,90.0223491191864
0.6865871120941233,90.02996110916138
0.6865868374665044,90.03764009475708
0.6865865755824191,90.04529428482056
0.6865863010027288,90.05297780036926
0.6865860391654333,90.06056571006775
0.6865857646336583,90.06820821762085
0.6865855028431401,90.07590579986572
0.6865852283592683,90.08347415924072
0.6865849666155149,90.09108805656433
0.686584692179533,90.09872150421143
0.686584430482532,90.10629630088806
0.6865841560944276,90.1139497756958
0.6865838944441662,90.1217041015625
0.6865836201039266,90.12928748130798
0.6865833585003925,90.13678479194641
0.6865830842080045,90.14428377151489
0.6865828226511854,90.15182399749756
0.6865825484066366,90.15940618515015
0.6865822868965198,90.16705965995789
0.6865820126997969,90.174649477005
0.6865817512363699,90.18211841583252
0.6865814770874609,90.18963932991028
0.6865812156707114,90.19721627235413
0.6865809415696028,90.20476388931274
0.6865806801995182,90.21222376823425
0.6865804061461978,90.21977925300598
0.6865801448227655,90.22726368904114
0.6865798708172203,90.23482394218445
0.6865796095404281,90.24225211143494
0.6865793355826457,90.24974584579468
0.6865790743524808,90.2573127746582
0.6865788004424481,90.26482939720154
0.6865785392588982,90.27227663993835
0.6865782653966029,90.27980899810791
0.6865780042596553,90.28724789619446
0.6865777304450845,90.29479575157166
0.6865774693547271,90.30227398872375
0.686577195587868,90.30986022949219
0.6865769345440881,90.31747364997864
0.6865766608249281,90.32499098777771
0.6865763998277132,90.33252000808716
0.6865761261562395,90.3400547504425
0.6865758652055775,90.34752178192139
0.6865755915817775,90.35507941246033
0.6865753306776557,90.36255717277527
0.6865750571015166,90.37006425857544
0.6865747962439225,90.37762427330017
0.6865745227154317,90.3851203918457
0.6865742619043531,90.3926088809967
0.686573988423498,90.40017819404602
0.6865737276589222,90.40767097473145
0.6865734542256897,90.4151885509491
0.6865731935076046,90.4226610660553
0.6865729201219827,90.43018889427185
0.6865726594503755,90.43761467933655
0.6865723861123512,90.44517421722412
0.6865721254872097,90.4527337551117
0.6865718521967701,90.46040892601013
0.6865715916180819,90.46823835372925
0.6865713183752147,90.47607612609863
0.6865710578429673,90.48380398750305
0.6865707846476599,90.49156618118286
0.6865705241618411,90.49918222427368
0.6865702510140801,90.50689506530762
0.6865699905746774,90.5145616531372
0.686569717474451,90.52236747741699
0.6865694570814516,90.53005719184875
0.6865691840287468,90.53768491744995
0.6865689236821393,90.54528331756592
0.6865686506769434,90.55288052558899
0.6865683903767145,90.56044936180115
0.6865681174190149,90.56810355186462
0.6865678571651525,90.5759449005127
0.6865675842549367,90.58372855186462
0.6865673240474284,90.59161496162415
0.6865670511846838,90.59963035583496
0.6865667910235175,90.6073911190033
0.6865665182082314,90.61502027511597
0.6865662580933941,90.62263321876526
0.686565985325554,90.63024306297302
0.6865657252570339,90.63787579536438
0.686565452536627,90.64550065994263
0.6865651925144115,90.65316224098206
0.6865649198414253,90.66075706481934
0.686564659865502,90.66834592819214
0.6865643872399242,90.6759843826294
0.6865641273102805,90.68347001075745
0.6865638547320982,90.69109272956848
0.6865635948487223,90.6986973285675
0.6865633223179228,90.70631241798401
0.6865630624808021,90.714022397995
0.6865627899973727,90.72176718711853
0.6865625302064955,90.72945237159729
0.6865622577704237,90.73714685440063
0.6865619980257767,90.74476218223572
0.6865617256370501,90.75247359275818
0.6865614659386213,90.7600679397583
0.6865611935972274,90.76768255233765
0.6865609339450044,90.77522659301758
0.6865606616509305,90.78275156021118
0.6865604020449012,90.79029273986816
0.6865601297981347,90.79783225059509
0.6865598702382868,90.80536246299744
0.686559598038815,90.8129711151123
0.6865593385251361,90.82068347930908
0.6865590663729466,90.82833671569824
0.6865588069054244,90.83592748641968
0.6865585348005045,90.84351372718811
0.6865582753791266,90.8512761592865
0.686558003321464,90.8589391708374
0.6865577439462182,90.86642670631409
0.6865574719358002,90.87396621704102
0.686557212606674,90.88147473335266
0.6865569406434882,90.88905191421509
0.6865566813604697,90.89656019210815
0.6865564094445032,90.90409255027771
0.6865561502075799,90.91153740882874
0.6865558783388206,90.91920399665833
0.6865556191479802,90.926837682724
0.6865553473264152,90.93442940711975
0.6865550881816453,90.94201183319092
0.6865548164072625,90.94965291023254
0.6865545573085508,90.95712041854858
0.6865542855813375,90.96462678909302
0.6865540265286718,90.9721188545227
0.6865537548486155,90.97958779335022
0.6865534958419837,90.98704504966736
0.6865532242090716,90.99467134475708
0.6865529652484617,91.00236558914185
0.6865526936626811,91.01014733314514
0.6865524347480805,91.0177960395813
0.6865521632094199,91.0255753993988
0.686551904340816,91.03316855430603
0.6865516328492619,91.04073691368103
0.6865513740266432,91.04822731018066
0.6865511025821834,91.05579829216003
0.6865508438055372,91.0632815361023
0.6865505724081596,91.07089805603027
0.6865503136774734,91.07854390144348
0.6865500423271653,91.08625364303589
0.6865497836424272,91.09400796890259
0.686549512339176,91.1016001701355
0.6865492537003739,91.10915994644165
0.686548982444167,91.11669111251831
0.6865487238512886,91.12416863441467
0.6865484526421136,91.13164925575256
0.6865481940951467,91.13914203643799
0.6865479229329913,91.14664816856384
0.6865476644319233,91.15419220924377
0.6865473933167752,91.16180658340454
0.686547134861594,91.16943717002869
0.6865468637934403,91.17725872993469
0.6865466053841341,91.18488121032715
0.6865463343629629,91.19246625900269
0.686546075999519,91.1999135017395
0.6865458050253174,91.20743918418884
0.6865455467077238,91.21495580673218
0.6865452757804792,91.22248816490173
0.686545017508724,91.22998595237732
0.6865447466284242,91.23752641677856
0.6865444884024948,91.24504446983337
0.6865442175691275,91.2527859210968
0.6865439593890119,91.26039028167725
0.6865436886025647,91.26789546012878
0.6865434304682506,91.27536225318909
0.6865431597287106,91.28285765647888
0.686542901640186,91.29035425186157
0.6865426309475413,91.29790616035461
0.6865423729047937,91.30552244186401
0.6865421022590318,91.31305241584778
0.686541844262049,91.32060527801514
0.6865415736631574,91.32832527160645
0.6865413157119279,91.33591961860657
0.6865410451598938,91.34343218803406
0.6865407872544049,91.35093140602112
0.6865405167492165,91.3584475517273
0.6865402588894559,91.36591410636902
0.6865399884311004,91.37345743179321
0.6865397306170564,91.38096737861633
0.6865394602055216,91.38854098320007
0.6865392024371817,91.39656090736389
0.6865389320724549,91.40445232391357
0.6865386743498072,91.41199588775635
0.6865384040318763,91.41949081420898
0.6865381463549086,91.42691349983215
0.6865378760837613,91.43444204330444
0.6865376184524613,91.44200444221497
0.6865373482280848,91.44952249526978
0.6865370906424405,91.4570620059967
0.6865368204648229,91.4649932384491
0.6865365629248222,91.47290301322937
0.6865362927939508,91.48071360588074
0.6865360352995814,91.48825764656067
0.686535765215444,91.49583840370178
0.6865355077666938,91.50346779823303
0.686535237729278,91.51149272918701
0.6865349803261352,91.51914739608765
0.6865347103354286,91.52703857421875
0.6865344529778806,91.53505158424377
0.6865341830338709,91.54281497001648
0.686533925721906,91.5506284236908
0.6865336558245807,91.55828094482422
0.6865333985581865,91.56587219238281
0.6865331287075336,91.57346439361572
0.6865328714866983,91.58099699020386
0.6865326016827049,91.58850884437561
0.6865323445074162,91.59600520133972
0.6865320747500704,91.60363245010376
0.6865318176203161,91.61117053031921
0.6865315479096054,91.61873078346252
0.6865312908253739,91.62624073028564
0.6865310211612858,91.63378071784973
0.6865307641225644,91.64133667945862
0.6865304945050871,91.64886569976807
0.6865302375118639,91.65634632110596
0.6865299679409848,91.66385507583618
0.6865297109932479,91.6713855266571
0.6865294414689544,91.67901968955994
0.6865291845666918,91.68686771392822
0.686528915088972,91.69479560852051
0.6865286582321714,91.70250630378723
0.6865283888010125,91.71013593673706
0.6865281319896618,91.71769070625305
0.6865278626050523,91.7252631187439
0.6865276058391396,91.73282217979431
0.6865273365010665,91.740407705307
0.6865270797805796,91.74786853790283
0.6865268104890307,91.75537371635437
0.6865265538139578,91.76291847229004
0.6865262845689211,91.77051830291748
0.6865260279392499,91.77814435958862
0.6865257587407129,91.7856662273407
0.6865255021564313,91.79320335388184
0.6865252330043818,91.80078196525574
0.6865249764654779,91.808260679245
0.6865247073599035,91.81577372550964
0.6865244508663654,91.82331395149231
0.6865241818072537,91.83090472221375
0.6865239253590694,91.83846807479858
0.6865236563464084,91.84614253044128
0.6865233999435657,91.85393810272217
0.6865231309773431,91.86150908470154
0.68652287461983,91.86904335021973
0.6865226057000334,91.87662172317505
0.6865223493878378,91.88414883613586
0.6865220805144552,91.89167881011963
0.6865218242475649,91.8991494178772
0.6865215554205839,91.90679287910461
0.6865212991989875,91.91442131996155
0.6865210304183956,91.92205691337585
0.6865207742420805,91.92964172363281
0.6865205055078661,91.9372980594635
0.6865202493768205,91.94493365287781
0.6865199806889706,91.9525682926178
0.6865197246031827,91.96021008491516
0.6865194559616855,91.96798062324524
0.6865191999211432,91.97585964202881
0.6865189313259864,91.9835729598999
0.6865186753306775,91.99123787879944
0.6865184067818487,91.99896001815796
0.6865181508317615,92.00660395622253
0.6865178823292487,92.01438164710999
0.6865176264243711,92.0222840309143
0.686517357968162,92.03026056289673
0.686517102108482,92.03825497627258
0.6865168336985641,92.04610300064087
0.6865165778840698,92.0539333820343
0.6865163095204315,92.06176781654358
0.6865160537511108,92.06969714164734
0.6865157854337394,92.07762575149536
0.6865155297095805,92.08530473709106
0.6865152614384638,92.09309363365173
0.6865150057594548,92.1008608341217
0.6865147375345808,92.10849571228027
0.6865144819007094,92.11614441871643
0.6865142137220661,92.12378668785095
0.6865139581333204,92.13137793540955
0.6865136900008951,92.1391749382019
0.6865134344572635,92.14685916900635
0.6865131663710445,92.1546220779419
0.6865129108725148,92.16234183311462
0.6865126428324895,92.169917345047
0.68651238737905,92.177485704422
0.6865121193852064,92.18515515327454
0.6865118639768448,92.19274258613586
0.6865115960291707,92.2004804611206
0.6865113406658752,92.20801424980164
0.6865110727643589,92.21557521820068
0.6865108174461173,92.22316861152649
0.6865105495907461,92.23077058792114
0.6865102943175473,92.23833060264587
0.6865100265083087,92.24595975875854
0.6865097712801402,92.25361776351929
0.6865095035170226,92.26131176948547
0.6865092483338726,92.26903986930847
0.6865089806168638,92.27685213088989
0.6865087254787203,92.28484225273132
0.686508457807808,92.29272294044495
0.6865082027146591,92.3007447719574
0.6865079350898314,92.30880069732666
0.6865076800416654,92.3164689540863
0.6865074124629098,92.32413983345032
0.6865071574597146,92.3319149017334
0.686506889927019,92.33987879753113
0.6865066349687831,92.34796500205994
0.6865063674821352,92.3558976650238
0.6865061125688462,92.36365866661072
0.6865058451282349,92.37130451202393
0.6865055902598806,92.37891507148743
0.686505322865293,92.38661289215088
0.6865050680418624,92.39437556266785
0.6865048006932861,92.40202188491821
0.6865045459147668,92.4097728729248
0.6865042786121902,92.41731333732605
0.6865040238785703,92.42478704452515
0.6865037566219813,92.43228459358215
0.686503501933249,92.43976497650146
0.6865032347226353,92.4472291469574
0.686502980078779,92.45466160774231
0.6865027129141282,92.46211743354797
0.6865024583151359,92.46961855888367
0.6865021911964363,92.47714185714722
0.6865019366422963,92.4847846031189
0.6865016695695355,92.49244117736816
0.6865014150602357,92.50008368492126
0.6865011480334019,92.5077793598175
0.6865008935689302,92.51532244682312
0.6865006265880115,92.52294063568115
0.6865003721683564,92.53061103820801
0.6865001052333403,92.53818416595459
0.6864998508584899,92.54565238952637
0.6864995839693644,92.5532238483429
0.6864993296393069,92.56087899208069
0.6864990627960601,92.56869626045227
0.6864988085107835,92.57682204246521
0.6864985417134032,92.58491563796997
0.686498287472896,92.59296154975891
0.68649802072137,92.60097289085388
0.6864977665256202,92.60877466201782
0.6864974998199367,92.61680865287781
0.6864972456689322,92.62459659576416
0.6864969790090792,92.63234066963196
0.6864967249028086,92.64018678665161
0.6864964582887738,92.64794373512268
0.6864962042272251,92.65575933456421
0.6864959376589963,92.66359639167786
0.6864956836421579,92.6715042591095
0.6864954171197235,92.67926836013794
0.6864951631475833,92.6868588924408
0.6864948966709309,92.69445204734802
0.686494642743477,92.70211601257324
0.6864943763125949,92.71007776260376
0.6864941224298159,92.7180426120758
0.6864938560446917,92.72618317604065
0.6864936022065755,92.73413395881653
0.6864933358671977,92.74210929870605
0.6864930820737327,92.75027322769165
0.6864928157800887,92.75841403007507
0.686492562031263,92.76636743545532
0.686492295783341,92.77413725852966
0.6864920420791428,92.78216743469238
0.6864917758769307,92.79014778137207
0.6864915222173484,92.79804825782776
0.6864912560608345,92.80576634407043
0.6864910024458561,92.8133339881897
0.6864907363350281,92.8209707736969
0.686490482764642,92.82885026931763
0.686490216699488,92.83702850341797
0.6864899631736823,92.84511852264404
0.6864896971541903,92.85298466682434
0.6864894436729533,92.86076593399048
0.6864891776991112,92.86862754821777
0.6864889242624312,92.87632989883423
0.6864886583342271,92.88392806053162
0.6864884049420925,92.89145994186401
0.686488139059514,92.89903664588928
0.6864878857119129,92.90669846534729
0.6864876198749488,92.91429853439331
0.6864873665718695,92.92192482948303
0.6864871007805072,92.92948246002197
0.6864868475219377,92.93711686134338
0.6864865817761657,92.94472646713257
0.6864863285620944,92.95222759246826
0.6864860628619003,92.95975065231323
0.6864858096923155,92.96727514266968
0.6864855440376878,92.97476720809937
0.6864852909125776,92.98289966583252
0.686485025303504,92.99063730239868
0.6864847722228572,92.99826216697693
0.6864845066593255,93.00584363937378
0.6864842536231299,93.01331090927124
0.6864839881051287,93.02264523506165
0.6864837351133729,93.03046917915344
0.6864834696408898,93.03814673423767
0.6864832166935617,93.0456702709198
0.686482951266585,93.05348825454712
0.6864826983636733,93.0613739490509
0.686482432982191,93.06915163993835
0.6864821801236838,93.07673215866089
0.6864819147876838,93.08432579040527
0.6864816619735694,93.0918869972229
0.6864813966830401,93.0996344089508
0.6864811439133066,93.10736393928528
0.6864808786682359,93.11521100997925
0.6864806259428721,93.12304520606995
0.686480360743248,93.13065600395203
0.6864801080622417,93.13821721076965
0.6864798429080524,93.14581775665283
0.6864795902713923,93.15353584289551
0.6864793251626259,93.16126585006714
0.6864790725703,93.16888999938965
0.6864788075069443,93.17662215232849
0.6864785549589415,93.1842770576477
0.6864782899409849,93.19195437431335
0.6864780374372926,93.1995689868927
0.6864777724647233,93.20728611946106
0.6864775200053307,93.21484661102295
0.6864772550781363,93.22246289253235
0.6864770026630312,93.23009085655212
0.6864767377812004,93.23782420158386
0.6864764854103713,93.2458245754242
0.6864762205738919,93.25381278991699
0.6864759682473273,93.26171159744263
0.6864757034561871,93.26952195167542
0.6864754511738754,93.27718782424927
0.6864751864280629,93.28488564491272
0.6864749341899923,93.29249358177185
0.6864746694894953,93.30031991004944
0.6864744172956542,93.30809903144836
0.6864741526404612,93.31579232215881
0.6864739004908379,93.32340931892395
0.686473635880937,93.33109211921692
0.6864733837755197,93.33875823020935
0.6864731192108989,93.34651947021484
0.6864728671496761,93.35424852371216
0.6864726026303237,93.36193823814392
0.6864723506132839,93.36958622932434
0.686472086139188,93.37719416618347
0.6864718341663193,93.38491201400757
0.6864715697374678,93.39261937141418
0.6864713178087587,93.40035462379456
0.68647105342514,93.4080421924591
0.6864708015405792,93.415691614151
0.6864705372021811,93.42340898513794
0.6864702853617567,93.43111371994019
0.6864700210685678,93.43882250785828
0.6864697692722683,93.44660353660583
0.6864695050242764,93.45453929901123
0.6864692532720901,93.46247243881226
0.6864689890692836,93.4704155921936
0.6864687373611987,93.47828078269958
0.6864684732035659,93.48610734939575
0.686468221539571,93.49387693405151
0.6864679574270999,93.50167322158813
0.6864677058071836,93.50933814048767
0.6864674417398622,93.51704668998718
0.6864671901640126,93.52480983734131
0.6864669261418291,93.53260207176208
0.686466674610035,93.54031586647034
0.6864664106329779,93.5479941368103
0.6864661591452272,93.5555055141449
0.6864658952132845,93.56303787231445
0.6864656437695662,93.57055473327637
0.6864653798827258,93.57820248603821
0.6864651284830279,93.58589196205139
0.6864648646412788,93.59369993209839
0.6864646132855898,93.60149025917053
0.6864643494889191,93.60936856269836
0.6864640981772276,93.617271900177
0.6864638344256244,93.62515926361084
0.686463583157919,93.63289332389832
0.686463319451371,93.6406044960022
0.6864630682276396,93.64829087257385
0.6864628045661354,93.65611100196838
0.686462553386367,93.66411828994751
0.6864622897698942,93.67203402519226
0.686462038634077,93.67969298362732
0.6864617750626247,93.68741273880005
0.6864615239707469,93.69502139091492
0.6864612604443029,93.70261645317078
0.6864610093963531,93.71016955375671
0.6864607459149056,93.71789169311523
0.6864604949108724,93.72597193717957
0.6864602314744096,93.7339403629303
0.6864599805142815,93.74176740646362
0.6864597171227915,93.74975180625916
0.6864594662065571,93.75772428512573
0.6864592028600283,93.76562738418579
0.6864589519876759,93.77364802360535
0.6864586886860966,93.78139686584473
0.6864584378576146,93.78911995887756
0.686458174600973,93.79706931114197
0.6864579238163497,93.80519700050354
0.6864576606046344,93.81334400177002
0.6864574098638586,93.82134175300598
0.6864571466970573,93.82924270629883
0.6864568960001177,93.83732652664185
0.6864566328782185,93.84549856185913
0.6864563822251032,93.85342478752136
0.686456119148095,93.86129903793335
0.6864558685387926,93.86919569969177
0.6864556055066635,93.87707257270813
0.6864553549411627,93.88493728637695
0.6864550919539006,93.89265084266663
0.6864548414321896,93.90020084381104
0.6864545784897832,93.90775394439697
0.6864543280118508,93.91524386405945
0.6864540651142882,93.92274856567383
0.6864538146801226,93.9302613735199
0.6864535518273923,93.93778610229492
0.686453301436982,93.9452977180481
0.6864530386290721,93.95280718803406
0.6864527882824059,93.96035552024841
0.6864525255193047,93.96790885925293
0.6864522752163713,93.97534561157227
0.6864520124980666,93.9828200340271
0.6864517622388543,93.9902777671814
0.6864514995653355,93.99776935577393
0.6864512493498325,94.00528216362
0.6864509867210871,94.01291537284851
0.6864507365492821,94.02053999900818
0.6864504739652987,94.02800679206848
0.6864502238371806,94.03554558753967
0.6864499612979474,94.04312252998352
0.6864497112135045,94.05064344406128
0.6864494487190097,94.05818724632263
0.6864491986782306,94.06570386886597
0.6864489362284628,94.07337522506714
0.686448686231336,94.08107614517212
0.6864484238262835,94.08882737159729
0.6864481738727973,94.09645891189575
0.6864479115124484,94.10401034355164
0.686447661602592,94.11151814460754
0.6864473992869347,94.11906576156616
0.6864471494206964,94.12656092643738
0.686446887149719,94.1341290473938
0.6864466373270874,94.14168381690979
0.6864463751007788,94.14920163154602
0.6864461253217421,94.15666651725769
0.6864458631400905,94.16429376602173
0.6864456134046376,94.1718180179596
0.686445351267631,94.17927646636963
0.6864451015757506,94.18683767318726
0.6864448394833775,94.19455170631409
0.6864445898350577,94.20211005210876
0.6864443277873069,94.20963335037231
0.6864440781825366,94.2170832157135
0.686443816179396,94.22459650039673
0.6864435666181639,94.23209953308105
0.6864433046596219,94.2396764755249
0.6864430551419162,94.24732041358948
0.6864427932279614,94.25503253936768
0.6864425437537712,94.26272416114807
0.6864422818843916,94.2703332901001
0.6864420324537055,94.27791786193848
0.6864417706288896,94.28542828559875
0.6864415212416958,94.29296779632568
0.6864412594614322,94.3004949092865
0.6864410101177195,94.30796074867249
0.6864407483819964,94.31554508209229
0.6864404990817535,94.323073387146
0.6864402373905593,94.33059906959534
0.6864399881337747,94.33807635307312
0.686439726487098,94.3455913066864
0.6864394772737602,94.3530638217926
0.6864392156715892,94.36055064201355
0.6864389665016872,94.36801266670227
0.6864387049440102,94.37555384635925
0.6864384558175325,94.38305377960205
0.686438194304338,94.39052772521973
0.686437945221273,94.39798426628113
0.6864376837525494,94.40552711486816
0.686437434712886,94.41304636001587
0.686437173288622,94.42057466506958
0.6864369242923486,94.42803239822388
0.6864366629125321,94.43553304672241
0.6864364139596377,94.443026304245
0.6864361526242576,94.45060563087463
0.6864359037147306,94.45806574821472
0.6864356424237749,94.46567964553833
0.6864353935576041,94.47321701049805
0.6864351323110613,94.48085689544678
0.6864348834882356,94.48836374282837
0.6864346222860943,94.49592423439026
0.6864343735066014,94.50344467163086
0.6864341123488503,94.51093769073486
0.6864338636126797,94.51845979690552
0.6864336024993067,94.52596974372864
0.6864333538064471,94.53351759910583
0.6864330927374408,94.54107975959778
0.6864328440878807,94.54856181144714
0.6864325830632295,94.55608105659485
0.6864323344569576,94.56362652778625
0.6864320734766504,94.57116150856018
0.686431824913655,94.57873606681824
0.6864315639776798,94.58631777763367
0.6864313154579502,94.5940043926239
0.6864310545662953,94.60170292854309
0.6864308060898199,94.60934543609619
0.6864305452424743,94.61711025238037
0.6864302968092418,94.62490916252136
0.6864300360061937,94.63276553153992
0.6864297876161927,94.64050459861755
0.6864295268574304,94.64823389053345
0.6864292785106497,94.65575551986694
0.686429017796162,94.66323828697205
0.6864287694925904,94.67076086997986
0.6864285088223658,94.67837476730347
0.6864282605619917,94.68607354164124
0.6864279999360187,94.69364523887634
0.6864277517188309,94.70117568969727
0.6864274911370974,94.70873188972473
0.6864272429630851,94.71631598472595
0.6864269824255802,94.72382354736328
0.6864267342947316,94.7312364578247
0.6864264738014437,94.73871684074402
0.6864262257137475,94.74617075920105
0.6864259652646649,94.75367307662964
0.6864257172201101,94.76122689247131
0.6864254568152215,94.76885342597961
0.6864252088137967,94.77641224861145
0.6864249484530904,94.78391098976135
0.6864247004947845,94.79136681556702
0.6864244401782493,94.79883527755737
0.6864241922630508,94.80637907981873
0.6864239319906751,94.8138644695282
0.686423684118573,94.82135653495789
0.686423423890345,94.8289647102356
0.686423176061328,94.83661818504333
0.6864229158772366,94.84409713745117
0.6864226680912932,94.85158038139343
0.6864224079513266,94.85929846763611
0.6864221602084458,94.86681866645813
0.6864219001125929,94.87435698509216
0.6864216524127638,94.88192534446716
0.6864213923610126,94.88948512077332
0.686421144704223,94.89704465866089
0.6864208846965628,94.9047155380249
0.6864206370828022,94.91238594055176
0.6864203771192211,94.9200930595398
0.686420129548478,94.92767834663391
0.6864198696289646,94.93524956703186
0.6864196221012281,94.94279074668884
0.6864193622257708,94.95030188560486
0.6864191147410291,94.95774626731873
0.6864188549096168,94.9652464389801
0.6864186074678592,94.97280693054199
0.6864183476804805,94.9803876876831
0.6864181002816953,94.98797583580017
0.6864178405383383,94.99554324150085
0.686417593182515,95.00311231613159
0.6864173334831684,95.01065921783447
0.6864170861702953,95.01817846298218
0.6864168265149476,95.02578854560852
0.6864165792450135,95.03331351280212
0.6864163196336537,95.04090452194214
0.6864160724066476,95.04850745201111
0.6864158128392639,95.0561580657959
0.6864155656551743,95.06377601623535
0.6864153061317555,95.07141041755676
0.6864150589905714,95.07913994789124
0.686414799511106,95.08700156211853
0.6864145524128162,95.09471297264099
0.6864142929772927,95.10248804092407
0.6864140459218863,95.11018085479736
0.6864137865302934,95.11772012710571
0.6864135395177587,95.1252281665802
0.6864132801700847,95.13275623321533
0.6864130332004111,95.14021158218384
0.6864127738966449,95.14769673347473
0.686412526969821,95.15525770187378
0.686412267709951,95.16274285316467
0.6864120208259654,95.17019939422607
0.6864117616099807,95.17771816253662
0.6864115147688222,95.18523645401001
0.686411255596711,95.19276928901672
0.6864110087983687,95.20022082328796
0.6864107496701197,95.20774102210999
0.6864105029145824,95.21525430679321
0.6864102438301841,95.22281265258789
0.6864099971174406,95.23038077354431
0.6864097380768818,95.23801159858704
0.6864094914069209,95.24559783935547
0.6864092324101901,95.25310683250427
0.6864089857830008,95.26061248779297
0.6864087268300869,95.26821255683899
0.6864084802456578,95.27593183517456
0.6864082213365491,95.2836492061615
0.6864079747948696,95.2913568019867
0.6864077159295546,95.2990357875824
0.686407469430613,95.30663347244263
0.6864072106090809,95.31418085098267
0.6864069641528662,95.32165002822876
0.6864067053751054,95.329110622406
0.6864064589616068,95.33659148216248
0.6864062002276057,95.34408259391785
0.6864059538568115,95.3515419960022
0.6864056951665591,95.35907673835754
0.6864054488384588,95.36677742004395
0.6864051901919437,95.3744626045227
0.6864049439065256,95.38210034370422
0.6864046853037364,95.38976240158081
0.6864044390609898,95.39747452735901
0.6864041805019151,95.40533566474915
0.6864039343018287,95.41312909126282
0.6864036757864571,95.42091965675354
0.6864034296290202,95.42853164672852
0.6864031711573404,95.43607425689697
0.6864029250425415,95.44352507591248
0.6864026666145423,95.45103788375854
0.6864024205423703,95.45856666564941
0.6864021621580404,95.4663302898407
0.6864019161284842,95.47426772117615
0.6864016577878123,95.4821789264679
0.6864014118008611,95.49004554748535
0.6864011535038359,95.49776911735535
0.6864009075594781,95.50543260574341
0.6864006493060881,95.51315021514893
0.6864004034043131,95.52089309692383
0.6864001451945472,95.52879571914673
0.6863998993353436,95.53659439086914
0.6863996411691904,95.54431319236755
0.6863993953525475,95.5520429611206
0.6863991372299957,95.55996084213257
0.6863988914559022,95.56792569160461
0.6863986333769404,95.5757691860199
0.6863983876453852,95.58344531059265
0.6863981296100026,95.59128379821777
0.6863978839209744,95.59904217720032
0.686397625929159,95.60687565803528
0.6863973802826475,95.61471843719482
0.6863971223343883,95.6224570274353
0.6863968767303819,95.63001108169556
0.6863966188256679,95.63769865036011
0.6863963732641557,95.64538908004761
0.6863961154029754,95.65320086479187
0.6863958698839461,95.6609742641449
0.6863956120662882,95.66873288154602
0.686395366589731,95.67637825012207
0.6863951088155843,95.68396520614624
0.686394863381488,95.6915214061737
0.6863946056508413,95.69915437698364
0.6863943602591953,95.70686316490173
0.6863941025720369,95.71451616287231
0.6863938572228296,95.72215962409973
0.686393599579149,95.7300124168396
0.6863933542723696,95.7379162311554
0.686393096672155,95.74589991569519
0.6863928514077927,95.7537100315094
0.6863925938510329,95.76153659820557
0.6863923486290764,95.76942920684814
0.6863920911157604,95.77732157707214
0.6863918459361986,95.78492665290833
0.6863915884663152,95.79252672195435
0.6863913433291373,95.80011796951294
0.686391085902675,95.80778646469116
0.6863908408078699,95.81565952301025
0.6863905834248174,95.82343792915344
0.6863903383723742,95.83134746551514
0.6863900810327207,95.83923578262329
0.6863898360226283,95.84705996513367
0.686389578726362,95.85479307174683
0.6863893337586093,95.86241364479065
0.6863890765057197,95.87029814720154
0.686388831580296,95.87807536125183
0.6863885743707712,95.88584423065186
0.6863883294876653,95.89353489875793
0.6863880723214945,95.90142798423767
0.6863878274806954,95.90925812721252
0.6863875703578672,95.91691470146179
0.6863873255593639,95.92453622817993
0.6863870684798674,95.93211340904236
0.6863868237236488,95.93962574005127
0.6863865666874726,95.94725489616394
0.6863863219735281,95.9548397064209
0.686386064980661,95.96258497238159
0.6863858203089794,95.97031664848328
0.6863855633594097,95.9781105518341
0.6863853187299803,95.98583507537842
0.6863850618236975,95.99348092079163
0.686384817236509,96.001060962677
0.6863845603735018,96.00870728492737
0.6863843158285431,96.01631999015808
0.6863840590088004,96.02396869659424
0.686383814506061,96.03156185150146
0.6863835577295712,96.03941655158997
0.6863833132690399,96.04736590385437
0.6863830565357923,96.05546283721924
0.6863828121174579,96.06343960762024
0.6863825554274412,96.07134938240051
0.6863823110512931,96.07919383049011
0.6863820544044957,96.08706855773926
0.6863818100705232,96.09484887123108
0.6863815534669345,96.10252022743225
0.6863813091751262,96.11015176773071
0.6863810526147348,96.1178207397461
0.68638080836508,96.1255624294281
0.6863805518478745,96.13340353965759
0.6863803076403622,96.14105343818665
0.6863800511663319,96.14881896972656
0.6863798070009509,96.15644526481628
0.6863795505700847,96.16400218009949
0.6863793064468245,96.1715362071991
0.6863790500591109,96.17917561531067
0.6863788059779605,96.18671035766602
0.6863785496333884,96.19422888755798
0.6863783055943364,96.2017273902893
0.6863780492928949,96.2092514038086
0.6863778052959312,96.21689796447754
0.686377549037609,96.22467231750488
0.6863773050827222,96.23238062858582
0.686377048867508,96.24011135101318
0.6863768049546871,96.24777483940125
0.6863765487825703,96.25544166564941
0.6863763049118045,96.26323676109314
0.6863760487827736,96.27103018760681
0.6863758049540524,96.27872514724731
0.6863755488680959,96.2864305973053
0.686375305081408,96.29412174224854
0.6863750490385156,96.30174541473389
0.6863748052938501,96.30930876731873
0.6863745492940102,96.31692290306091
0.6863743055913564,96.32475733757019
0.686374049634558,96.33256340026855
0.6863738059739048,96.34012341499329
0.6863735500601367,96.34765148162842
0.6863733064414733,96.35521912574768
0.6863730505707246,96.36279392242432
0.6863728069940405,96.37066650390625
0.6863725511662999,96.37851977348328
0.6863723076315837,96.38641929626465
0.6863720518468404,96.39442229270935
0.6863718083540813,96.40213894844055
0.686371552612324,96.40967583656311
0.6863713091615115,96.41717481613159
0.686371053462729,96.42476749420166
0.6863708100538519,96.43235683441162
0.6863705543980333,96.43992257118225
0.6863703110310807,96.4476113319397
0.6863700554182152,96.45515441894531
0.6863698120931764,96.46270680427551
0.6863695565232523,96.47027730941772
0.6863693132401165,96.47806525230408
0.6863690577131233,96.48595261573792
0.6863688144718796,96.49367880821228
0.6863685589878057,96.50135016441345
0.6863683157884433,96.5088951587677
0.686368060347278,96.51641345024109
0.6863678171897861,96.52416205406189
0.6863675617915184,96.5320053100586
0.686367318675886,96.53973960876465
0.6863670633205045,96.54735827445984
0.6863668202467209,96.55487632751465
0.6863665649342148,96.5624041557312
0.6863663219022691,96.56996774673462
0.6863660666326272,96.57768225669861
0.6863658236425088,96.58548283576965
0.6863655684157202,96.59333872795105
0.6863653254674179,96.60107803344727
0.6863650702834718,96.60889768600464
0.6863648273769749,96.61672687530518
0.6863645722358598,96.62454056739807
0.6863643293711578,96.63221955299377
0.6863640742728628,96.6399085521698
0.6863638314499445,96.6476457118988
0.6863635763944588,96.65552496910095
0.6863633336133134,96.66324472427368
0.6863630786006258,96.67127418518066
0.6863628358612427,96.67907500267029
0.6863625808913421,96.68681645393372
0.6863623381937106,96.69461870193481
0.6863620832665861,96.70251250267029
0.686361840610695,96.7103943824768
0.6863615857263358,96.71800923347473
0.6863613431121744,96.72556185722351
0.6863610882705694,96.73311686515808
0.686360845698127,96.7407546043396
0.686360590899265,96.74837279319763
0.6863603483685312,96.75599217414856
0.6863600936124011,96.76365208625793
0.6863598511233647,96.77121019363403
0.6863595964099556,96.7788507938385
0.686359353962606,96.78653717041016
0.6863590992919071,96.79426884651184
0.6863588568862332,96.80182194709778
0.6863586022582334,96.80937266349792
0.6863583598942248,96.81689095497131
0.6863581053089132,96.82440185546875
0.6863578629865588,96.83197593688965
0.6863576084439242,96.8395631313324
0.6863573661632135,96.8471405506134
0.6863571116632453,96.85492968559265
0.6863568694241675,96.86263823509216
0.6863566149668542,96.87028551101685
0.6863563727693989,96.87787699699402
0.6863561183547295,96.88559293746948
0.6863558761988854,96.89329624176025
0.6863556218268495,96.9010682106018
0.6863553797126059,96.90883731842041
0.6863551253831923,96.91657161712646
0.6863548833105386,96.92445969581604
0.6863546290237362,96.93242764472961
0.6863543869926618,96.94022965431213
0.6863541327484598,96.94806694984436
0.6863538907589537,96.95600748062134
0.6863536365573412,96.9639892578125
0.6863533946093927,96.97222065925598
0.6863531404503587,96.98032546043396
0.6863528985439571,96.9881911277771
0.6863526444274906,96.99605751037598
0.6863524025626252,97.00405287742615
0.6863521484887153,97.01188087463379
0.6863519066653755,97.01959872245789
0.686351652634011,97.027188539505
0.6863514108521862,97.03484916687012
0.6863511568633561,97.04257297515869
0.6863509151230353,97.05033946037292
0.6863506611767292,97.05822038650513
0.6863504194779015,97.06611561775208
0.6863501655741083,97.07424521446228
0.6863499239167636,97.08221220970154
0.6863496700554723,97.09005808830261
0.6863494284395995,97.09770059585571
0.6863491746207988,97.1052839756012
0.6863489330463874,97.11286282539368
0.6863486792700669,97.12053894996643
0.686348437737106,97.12821078300476
0.6863481840032548,97.1358368396759
0.6863479425117336,97.14366269111633
0.6863476888203407,97.15137910842896
0.6863474473702483,97.15913701057434
0.686347193721303,97.16674637794495
0.6863469523126292,97.17433547973633
0.6863466987061203,97.18198871612549
0.6863464573388542,97.18959593772888
0.6863462037747706,97.19718527793884
0.6863459624489022,97.20474076271057
0.6863457089272331,97.21230244636536
0.686345467642751,97.21995615959167
0.6863452141634857,97.2275083065033
0.6863449729203792,97.23516130447388
0.686344719483507,97.24290418624878
0.6863444782817655,97.25062012672424
0.6863442248872753,97.25827765464783
0.6863439837268883,97.26588177680969
0.6863437303747691,97.27358365058899
0.686343489255726,97.28111934661865
0.6863432359459672,97.28872895240784
0.686342994868257,97.29626274108887
0.6863427416008474,97.30381035804749
0.6863425005644598,97.31128692626953
0.6863422473393888,97.31878519058228
0.6863420063443131,97.32633972167969
0.6863417531615695,97.33394193649292
0.6863415122077949,97.34152436256409
0.6863412590673683,97.34914803504944
0.6863410181548841,97.35683274269104
0.6863407650567636,97.3645339012146
0.6863405241855592,97.37215852737427
0.6863402711297336,97.37965250015259
0.6863400302997986,97.38715386390686
0.6863397772862571,97.39476490020752
0.6863395364975807,97.402259349823
0.6863392835263128,97.40982699394226
0.6863390427788842,97.41735649108887
0.686338789849879,97.42495012283325
0.6863385491436879,97.43252229690552
0.686338296256934,97.44008922576904
0.6863380555919697,97.44761419296265
0.6863378027474567,97.45513796806335
0.6863375621237082,97.46266746520996
0.6863373093214257,97.47018265724182
0.6863370687388829,97.47770404815674
0.686336815978819,97.48520112037659
0.6863365754374714,97.4927089214325
0.6863363227196159,97.50021862983704
0.6863360822194524,97.50770092010498
0.6863358295437946,97.51524567604065
0.686335589084805,97.5227165222168
0.6863353364513338,97.5301992893219
0.6863350960335071,97.53781390190125
0.6863348434422119,97.54536032676697
0.6863346030655378,97.5527856349945
0.6863343505164077,97.56025528907776
0.6863341101808753,97.56776928901672
0.6863338576738995,97.57529401779175
0.6863336173794986,97.5828149318695
0.6863333649146662,97.5903549194336
0.6863331246613861,97.59793853759766
0.6863328722386864,97.60546398162842
0.6863326320265164,97.6129686832428
0.6863323796459386,97.62056851387024
0.6863321394748682,97.62812948226929
0.6863318871364015,97.6356508731842
0.6863316470064201,97.64314794540405
0.6863313947100538,97.65076541900635
0.6863311546211507,97.65826416015625
0.686330902366874,97.66583347320557
0.6863306623190387,97.67348599433899
0.6863304101068409,97.68107724189758
0.6863301701000628,97.68856310844421
0.6863299179299329,97.6961100101471
0.6863296779642016,97.70365762710571
0.6863294258361289,97.71132564544678
0.6863291859114339,97.71892237663269
0.6863289338254076,97.72651410102844
0.6863286939417381,97.73406028747559
0.6863284418977474,97.7415931224823
0.6863282020550933,97.74906253814697
0.6863279500531274,97.75664782524109
0.6863277102514775,97.76420426368713
0.686327458291526,97.77175283432007
0.68632721853087,97.77917289733887
0.686326966612922,97.7866759300232
0.6863267268932496,97.7941951751709
0.6863264750172938,97.8019495010376
0.6863262353385945,97.80954790115356
0.686325983504621,97.8171854019165
0.6863257438668839,97.82475256919861
0.6863254920748814,97.83227133750916
0.686325252478096,97.83980989456177
0.6863250007280539,97.84751176834106
0.68632476117221,97.8552074432373
0.6863245094641176,97.86308574676514
0.6863242699492044,97.871013879776
0.6863240182830509,97.87880182266235
0.686323778809058,97.8865647315979
0.6863235271848329,97.89412522315979
0.6863232877517497,97.90171813964844
0.6863230361694421,97.90931820869446
0.6863227967772579,97.91698694229126
0.6863225452368571,97.92481350898743
0.6863223058855622,97.93255853652954
0.6863220543870571,97.94030737876892
0.6863218150766401,97.94787859916687
0.6863215636200206,97.95556211471558
0.6863213243504713,97.96323227882385
0.6863210729357266,97.97090888023376
0.6863208337070347,97.97861170768738
0.6863205823341536,97.98632645606995
0.6863203431463084,97.994056224823
0.6863200918152805,98.0019199848175
0.6863198526682717,98.00971484184265
0.6863196013790863,98.01752853393555
0.6863193622729034,98.02528548240662
0.6863191110255497,98.03319001197815
0.686318871960182,98.04111838340759
0.6863186207546493,98.04891180992126
0.6863183817300865,98.05665230751038
0.6863181305663645,98.06436419487
0.6863178915825957,98.0720112323761
0.6863176404606735,98.07968521118164
0.6863174015176887,98.08740997314453
0.6863171504375555,98.09528756141663
0.6863169115353441,98.10300350189209
0.6863166604969894,98.11080622673035
0.6863164216355407,98.11863422393799
0.6863161706389539,98.12634181976318
0.6863159318182579,98.13402915000916
0.6863156808634276,98.14169311523438
0.6863154420834737,98.14931273460388
0.6863151911703899,98.15716624259949
0.6863149524311675,98.16511392593384
0.6863147015598196,98.1730444431305
0.6863144628613184,98.180819272995
0.6863142120316952,98.1884491443634
0.6863139733739044,98.196053981781
0.686313722585996,98.20385813713074
0.6863134839689055,98.21178722381592
0.6863132332227005,98.21965909004211
0.6863129946462999,98.22752571105957
0.6863127439417882,98.23548150062561
0.6863125054060667,98.24318766593933
0.6863122547432373,98.25096607208252
0.6863120162481847,98.2586817741394
0.6863117656270274,98.2664909362793
0.6863115271726332,98.2742440700531
0.6863112765931367,98.28224802017212
0.6863110381793909,98.28984689712524
0.6863107876415447,98.29749011993408
0.6863105492684366,98.30502533912659
0.6863102987722305,98.31255555152893
0.6863100604397492,98.32000470161438
0.6863098099851723,98.32747912406921
0.6863095716933081,98.33494973182678
0.6863093212803498,98.34243535995483
0.686309083029092,98.34996271133423
0.6863088326577416,98.35745692253113
0.6863085944470797,98.36492085456848
0.6863083441173268,98.37243342399597
0.6863081059472504,98.3799102306366
0.6863078556590844,98.38745284080505
0.6863076175295831,98.39493417739868
0.686307367282993,98.40246534347534
0.6863071291940567,98.41010117530823
0.6863068789890322,98.41770219802856
0.6863066409406501,98.42525124549866
0.6863063907771805,98.43281292915344
0.6863061527693424,98.44032859802246
0.6863059026474172,98.44785451889038
0.6863056646801126,98.45529985427856
0.6863054145997212,98.46280336380005
0.6863051766729399,98.47032284736633
0.6863049266340713,98.4778196811676
0.6863046887478029,98.48529362678528
0.6863044387504472,98.49285006523132
0.6863042009046812,98.50032162666321
0.6863039509488273,98.50784230232239
0.6863037131435533,98.51527452468872
0.6863034632291909,98.52275037765503
0.6863032254643986,98.53026914596558
0.686302975591517,98.53782749176025
0.6863027378671961,98.54533362388611
0.6863024880357846,98.55284667015076
0.6863022503519246,98.56035137176514
0.686302000561973,98.56799149513245
0.6863017629185635,98.57568001747131
0.6863015131700608,98.58330416679382
0.6863012755670919,98.59089803695679
0.6863010258600277,98.59846186637878
0.6863007882974884,98.60595440864563
0.6863005386318521,98.6134397983551
0.6863003011097326,98.62102627754211
0.686300051485514,98.62856602668762
0.6862998140038034,98.6360673904419
0.6862995644209914,98.64356136322021
0.6862993269796797,98.65104842185974
0.6862990774382641,98.65854382514954
0.686298840037341,98.6660373210907
0.686298590537311,98.67355179786682
0.6862983531767661,98.68104267120361
0.6862981037181115,98.68850660324097
0.6862978663979346,98.69596076011658
0.6862976169806444,98.70343828201294
0.6862973797008247,98.71085715293884
0.6862971303248889,98.71842122077942
0.6862968930854166,98.72634077072144
0.6862966437508244,98.73424625396729
0.6862964065516889,98.74212598800659
0.6862961572584297,98.7501380443573
0.6862959200996206,98.75802993774414
0.686295670847684,98.76571869850159
0.6862954337291912,98.77325057983398
0.6862951845185664,98.78077101707458
0.6862949474403798,98.78834676742554
0.6862946982710565,98.79604196548462
0.6862944612331655,98.80389165878296
0.6862942121051334,98.81164765357971
0.6862939751075273,98.8193130493164
0.6862937260207757,98.82711744308472
0.6862934890634449,98.83477139472961
0.6862932400179629,98.84239888191223
0.6862930031008968,98.85000824928284
0.6862927540966747,98.85772204399109
0.686292517219863,98.86543273925781
0.6862922682568896,98.87319302558899
0.6862920314203219,98.88085746765137
0.6862917824985871,98.88848352432251
0.6862915457022534,98.89611530303955
0.6862912968217464,98.90386605262756
0.6862910600656362,98.9116268157959
0.6862908112263467,98.91931104660034
0.6862905745104497,98.92691898345947
0.6862903257123674,98.9346055984497
0.6862900890366734,98.94221210479736
0.6862898402797873,98.9499044418335
0.6862896036442863,98.95779585838318
0.6862893549285863,98.96529626846313
0.6862891183332676,98.97280383110046
0.686288869658743,98.9803352355957
0.6862886331035964,98.9877769947052
0.6862883844702371,98.99523162841797
0.6862881479552525,99.00268721580505
0.6862878993630476,99.01014518737793
0.6862876628882149,99.0176031589508
0.6862874143371541,99.02503967285156
0.6862871779024625,99.032479763031
0.6862869293925357,99.04001021385193
0.6862866929979752,99.04743027687073
0.6862864445291713,99.05495953559875
0.686286208174732,99.06255912780762
0.6862859597470408,99.07017827033997
0.6862857234327119,99.07777667045593
0.6862854750461233,99.08540725708008
0.6862852387718948,99.09296584129333
0.6862849904263979,99.10084986686707
0.6862847541922596,99.10852670669556
0.6862845058878442,99.11621260643005
0.6862842696937859,99.12410593032837
0.6862840214304412,99.13164806365967
0.686283785276453,99.13922071456909
0.6862835370541687,99.1468243598938
0.6862833009402397,99.15447950363159
0.6862830527590055,99.16241788864136
0.6862828166851259,99.1703987121582
0.6862825685449313,99.1785261631012
0.6862823325110907,99.18642783164978
0.6862820844119253,99.19414854049683
0.6862818484181136,99.2018358707428
0.6862816003599673,99.20939993858337
0.686281364406174,99.21692824363708
0.686281116389036,99.22448134422302
0.6862808804752512,99.23204779624939
0.686280632499111,99.23958230018616
0.6862803966253243,99.24708461761475
0.6862801486901717,99.25465679168701
0.686279912856373,99.26225423812866
0.6862796649621976,99.26981806755066
0.6862794291683766,99.27731609344482
0.6862791813151681,99.28483462333679
0.6862789455613143,99.29231405258179
0.6862786977490621,99.2999005317688
0.686278462035166,99.30742478370667
0.6862782142638598,99.31491994857788
0.6862779785899108,99.32233119010925
0.68627773085954,99.32977199554443
0.6862774952255281,99.33720684051514
0.6862772475360823,99.3447117805481
0.6862770119419972,99.35216188430786
0.6862767642934664,99.3596568107605
0.6862765287392979,99.36716747283936
0.6862762811316713,99.37467980384827
0.6862760456174092,99.38213515281677
0.6862757980506766,99.38976287841797
0.6862755625763111,99.39739656448364
0.6862753150504617,99.40503358840942
0.6862750796159821,99.41254591941833
0.6862748321310064,99.42004084587097
0.6862745967364027,99.42754793167114
0.6862743492922898,99.43501687049866
0.6862741139375517,99.44244456291199
0.6862738665342912,99.44995307922363
0.6862736312194088,99.45740509033203
0.6862733838569905,99.46498417854309
0.6862731485819537,99.47246551513672
0.686272901260367,99.47998023033142
0.6862726660251655,99.4874792098999
0.6862724187444003,99.49496364593506
0.6862721835490238,99.50239038467407
0.6862719363090696,99.50989866256714
0.6862717011535083,99.51734066009521
0.6862714539543547,99.52480149269104
0.6862712188385981,99.532310962677
0.6862709716802349,99.53981614112854
0.6862707366042732,99.54729676246643
0.6862704894866897,99.55481004714966
0.6862702544505125,99.56238412857056
0.6862700073736989,99.5700159072876
0.6862697723772962,99.57758331298828
0.686269525341242,99.58516240119934
0.6862692903846036,99.59266519546509
0.6862690433892982,99.60012674331665
0.6862688084724141,99.6075701713562
0.6862685615178474,99.6150689125061
0.686268326640707,99.62252378463745
0.6862680797268685,99.62999963760376
0.6862678448894625,99.63745927810669
0.686267598016342,99.64491820335388
0.6862673632186598,99.65253925323486
0.6862671163862468,99.66014170646667
0.6862668816282782,99.6676549911499
0.6862666348365629,99.6752016544342
0.6862664001182978,99.68280792236328
0.6862661533672695,99.69056415557861
0.6862659186886979,99.6980984210968
0.6862656719783464,99.70564937591553
0.6862654373394581,99.71310901641846
0.6862651906697729,99.72057867050171
0.686264956070558,99.72812056541443
0.6862647094415291,99.73569846153259
0.6862644748819773,99.74323439598083
0.6862642282935941,99.75080227851868
0.6862639937736955,99.75839042663574
0.6862637472259477,99.76604342460632
0.6862635127456922,99.7737226486206
0.6862632662385696,99.78142666816711
0.686263031797947,99.78905749320984
0.6862627853314394,99.79670596122742
0.6862625509304395,99.80444884300232
0.6862623045045365,99.81245636940002
0.6862620701431497,99.82033061981201
0.6862618237578412,99.82829260826111
0.6862615894360569,99.83632111549377
0.6862613430913324,99.844078540802
0.6862611088091405,99.85176420211792
0.68626086250499,99.8593327999115
0.6862606282623807,99.86698198318481
0.6862603819987936,99.87486052513123
0.6862601477957571,99.8824737071991
0.6862599015727231,99.89010262489319
0.6862596674092488,99.89789319038391
0.686259421226758,99.90581679344177
0.6862591871028361,99.9137053489685
0.6862589409608779,99.92147374153137
0.6862587068764984,99.92922306060791
0.6862584607750629,99.93702602386475
0.6862582267302154,99.94491839408875
0.686257980669292,99.95272970199585
0.6862577466639668,99.96033382415771
0.6862575006435453,99.96800112724304
0.6862572666777325,99.97556138038635
0.6862570206978027,99.9832227230072
0.6862567867714917,99.99084424972534
0.6862565408320435,99.99843287467957
0.6862563069452247,100.00598931312561
0.6862560610462475,100.01354122161865
0.686255827198911,100.02115559577942
0.686255581340395,100.0287561416626
0.6862553475325301,100.03640604019165
0.6862551017144648,100.04413843154907
0.6862548679460619,100.05168533325195
0.6862546221684375,100.05930805206299
0.6862543884394865,100.06690621376038
0.686254142702292,100.07463145256042
0.686253909012783,100.08229279518127
0.6862536633160089,100.0899031162262
0.6862534296659317,100.0974931716919
0.6862531840095673,100.10522198677063
0.6862529503989122,100.11308217048645
0.6862527047829473,100.12089776992798
0.686252471211704,100.12858605384827
0.6862522256361286,100.13616561889648
0.6862519921042873,100.14376020431519
0.6862517465690907,100.15145182609558
0.6862515130766416,100.1591374874115
0.6862512675818141,100.16672658920288
0.6862510341287464,100.17436981201172
0.686250788674278,100.1820056438446
0.6862505552605823,100.18967843055725
0.6862503098464624,100.19732618331909
0.6862500764721285,100.2049834728241
0.6862498310983469,100.2126567363739
0.686249597763365,100.22035026550293
0.6862493524299117,100.22794580459595
0.6862491191342717,100.23549103736877
0.6862488738411363,100.24302625656128
0.686248640584828,100.250492811203
0.6862483953320007,100.25809264183044
0.6862481621150145,100.26572847366333
0.6862479169024843,100.27338027954102
0.6862476837248102,100.28102684020996
0.6862474385525676,100.28872442245483
0.6862472054141953,100.29643321037292
0.6862469602822301,100.30408000946045
0.6862467271831497,100.31174397468567
0.6862464820914519,100.31937265396118
0.6862462490316533,100.32711410522461
0.6862460039802122,100.33481907844543
0.686245770959686,100.34252047538757
0.6862455259484916,100.35015559196472
0.6862452929672274,100.35765647888184
0.6862450479962698,100.36517691612244
0.6862448150542575,100.37269616127014
0.6862445701235264,100.38022756576538
0.6862443372207565,100.38776087760925
0.6862440923302412,100.39523458480835
0.6862438594667036,100.40275883674622
0.6862436146163948,100.41030550003052
0.6862433817920792,100.41778254508972
0.6862431369819665,100.42540836334229
0.6862429041968633,100.43301606178284
0.6862426594269361,100.44059896469116
0.6862424266810352,100.44807028770447
0.6862421819512841,100.45561838150024
0.6862419492445757,100.46312880516052
0.68624170455499,100.4707407951355
0.6862414718874641,100.47831153869629
0.6862412272380337,100.48595023155212
0.6862409946096805,100.49353122711182
0.6862407500003955,100.5010769367218
0.686240517411205,100.50859999656677
0.6862402728420548,100.51615524291992
0.6862400402920169,100.52365255355835
0.686239795762992,100.53113412857056
0.6862395632520968,100.53863263130188
0.6862393187631869,100.54617285728455
0.6862390862914246,100.55369734764099
0.6862388418426193,100.56132698059082
0.68623860940998,100.56897306442261
0.6862383650012696,100.57672834396362
0.6862381326077431,100.58472561836243
0.686237888239117,100.59266591072083
0.6862376558846941,100.60052847862244
0.6862374115561426,100.6082694530487
0.6862371792408125,100.61586833000183
0.6862369349523253,100.62335300445557
0.6862367026760787,100.63085317611694
0.6862364584276455,100.63838124275208
0.6862362261904726,100.64592456817627
0.6862359819820836,100.65343284606934
0.6862357497839742,100.66089081764221
0.6862355056156191,100.66840744018555
0.6862352734565631,100.67590880393982
0.6862350293282321,100.68339776992798
0.6862347972082199,100.69092774391174
0.686234553119903,100.69841027259827
0.6862343210389243,100.70589399337769
0.6862340769906109,100.71343302726746
0.6862338449486567,100.7209575176239
0.686233600940337,100.72847151756287
0.6862333689373966,100.735999584198
0.6862331249690607,100.74349808692932
0.6862328930051246,100.75099658966064
0.6862326490767621,100.75848770141602
0.6862324171518202,100.76602506637573
0.6862321732634211,100.77363443374634
0.6862319413774637,100.78121376037598
0.6862316975290181,100.78896880149841
0.6862314656820353,100.7967004776001
0.6862312218735329,100.80442953109741
0.6862309900655148,100.81201505661011
0.6862307462969458,100.81956267356873
0.6862305145278825,100.82712054252625
0.6862302707992369,100.83470368385315
0.6862300390691186,100.84226107597351
0.6862297953803861,100.84984970092773
0.6862295636892031,100.85742592811584
0.6862293200403732,100.86502623558044
0.6862290883881157,100.87261176109314
0.686228844779179,100.8802695274353
0.6862286131658368,100.88784289360046
0.686228369596783,100.89536952972412
0.6862281380223466,100.90298008918762
0.6862278944931659,100.91070413589478
0.6862276629576249,100.91827940940857
0.6862274194683071,100.9258885383606
0.6862271879716524,100.93349575996399
0.6862269445221874,100.94113302230835
0.6862267130644085,100.94878149032593
0.6862264696547866,100.9564528465271
0.686226238235874,100.96411848068237
0.686225994866085,100.9716546535492
0.6862257634860286,100.9791271686554
0.6862255201560622,100.98667931556702
0.6862252888148527,100.99422311782837
0.686225045524699,101.0018401145935
0.6862248142223264,101.00937700271606
0.6862245709719752,101.01696467399597
0.6862243397084297,101.02457690238953
0.6862240964978714,101.03209519386292
0.6862238652731429,101.03954648971558
0.6862236221023672,101.04702854156494
0.6862233909164461,101.05455088615417
0.6862231477854436,101.06202363967896
0.6862229166383197,101.06957006454468
0.6862226735470794,101.07719659805298
0.6862224424387435,101.08488249778748
0.6862221993872561,101.09257817268372
0.686221968317698,101.10017442703247
0.6862217253059535,101.10786247253418
0.6862214942751637,101.11547112464905
0.6862212513031514,101.12311792373657
0.68622102031112,101.13067197799683
0.6862207773788307,101.13818860054016
0.6862205464255479,101.14568328857422
0.686220303532971,101.15318059921265
0.6862200726184268,101.16063189506531
0.6862198297655528,101.16810750961304
0.6862195988897379,101.17554998397827
0.6862193560765566,101.18300938606262
0.6862191252394606,101.19052505493164
0.6862188824659621,101.19806957244873
0.6862186516675755,101.20567774772644
0.6862184089337499,101.21343350410461
0.6862181781740629,101.22113728523254
0.6862179354798998,101.22887301445007
0.686217704758903,101.23656558990479
0.6862174621043932,101.24418950080872
0.6862172314220759,101.25176739692688
0.6862169888072088,101.25925207138062
0.6862167581635622,101.26669979095459
0.6862165155883277,101.27435231208801
0.6862162849833418,101.28214979171753
0.6862160424477305,101.29010438919067
0.6862158118813951,101.29783630371094
0.6862155693853969,101.30549883842468
0.6862153388577026,101.31307983398438
0.6862150964013074,101.32064008712769
0.6862148659122443,101.32808923721313
0.6862146234954422,101.33557224273682
0.6862143930450008,101.34306764602661
0.6862141506677819,101.35063123703003
0.6862139202559523,101.35818791389465
0.6862136779183066,101.3657808303833
0.686213447545079,101.37340021133423
0.6862132052469962,101.38101196289062
0.6862129749123612,101.3884928226471
0.6862127326538316,101.39599132537842
0.6862125023577794,101.40346789360046
0.6862122601387932,101.41098809242249
0.6862120298813136,101.41846132278442
0.6862117877018612,101.4259614944458
0.6862115574829445,101.43346691131592
0.6862113153430155,101.44095540046692
0.6862110851626523,101.44846558570862
0.6862108430622369,101.45602250099182
0.6862106129204174,101.4635181427002
0.6862103708595056,101.4710066318512
0.68621014075622,101.47846674919128
0.6862098987348022,101.48595309257507
0.6862096686700406,101.49345111846924
0.6862094266881068,101.50094628334045
0.6862091966618596,101.50841879844666
0.6862089547193998,101.51600217819214
0.6862087247316575,101.52356243133545
0.6862084828286615,101.5312111377716
0.6862082528794146,101.53908658027649
0.6862080110158725,101.54678773880005
0.6862077811051108,101.55437397956848
0.6862075392810132,101.5618965625763
0.6862073094087272,101.56951856613159
0.6862070676240639,101.57708668708801
0.6862068377902437,101.58458995819092
0.686206596045005,101.5921778678894
0.6862063662496413,101.59961009025574
0.6862061245438168,101.60709238052368
0.6862058947868996,101.61463189125061
0.6862056531204801,101.6221010684967
0.6862054234019997,101.62952256202698
0.6862051817749747,101.63705587387085
0.6862049520949218,101.64455008506775
0.6862047105072818,101.65201759338379
0.6862044808656463,101.65939927101135
0.6862042393173813,101.66687178611755
0.6862040097141537,101.67432475090027
0.6862037682052539,101.68181467056274
0.6862035386404244,101.6893367767334
0.6862032971708797,101.6969256401062
0.686203067644439,101.70448780059814
0.6862028262142397,101.71213555335999
0.6862025967261774,101.72010707855225
0.6862023553353138,101.72789597511292
0.6862021258856209,101.7354485988617
0.6862018845340828,101.74293565750122
0.6862016551227494,101.75036001205444
0.6862014138105273,101.75787901878357
0.6862011844375439,101.76538395881653
0.6862009431646273,101.77288866043091
0.6862007138299842,101.78036642074585
0.6862004725963639,101.78791379928589
0.6862002433000511,101.79552912712097
0.6862000021057173,101.80334854125977
0.6861997728477254,101.81118083000183
0.6861995316926679,101.81893825531006
0.6861993024729871,101.8267810344696
0.6861990613571962,101.83463025093079
0.6861988321758172,101.84230017662048
0.6861985910992829,101.8498649597168
0.6861983619561959,101.85749387741089
0.6861981209189086,101.86523509025574
0.6861978918141036,101.87309861183167
0.6861976508160534,101.88073253631592
0.6861974217495213,101.88825488090515
0.6861971807906984,101.8958330154419
0.6861969517624293,101.90340328216553
0.6861967108428236,101.91093301773071
0.6861964818528079,101.91847777366638
0.68619624097241,101.92610478401184
0.6861960120206381,101.93375372886658
0.686195771179438,101.94141125679016
0.6861955422659002,101.94892001152039
0.686195301463888,101.9566216468811
0.6861950725885749,101.96437811851501
0.6861948318257407,101.97206449508667
0.6861946029886427,101.97955250740051
0.6861943622649767,101.98712229728699
0.6861941334660839,101.99469518661499
0.6861938927815765,102.00226092338562
0.6861936640208794,102.00979375839233
0.6861934233755209,102.01736307144165
0.6861931946530098,102.02494502067566
0.68619295404679,102.0325403213501
0.6861927253624555,102.04006934165955
0.686192484795365,102.04759192466736
0.6861922561491973,102.05514430999756
0.686192015621226,102.06269574165344
0.6861917870132158,102.07025027275085
0.6861915465243542,102.07777428627014
0.6861913179544917,102.08527445793152
0.6861910775047297,102.09283113479614
0.6861908489730053,102.10042309761047
0.6861906085623332,102.10791993141174
0.6861903800687373,102.11536002159119
0.6861901396971455,102.12289381027222
0.6861899112416687,102.1305799484253
0.6861896709091473,102.1383421421051
0.6861894424917798,102.14607429504395
0.6861892021983189,102.15395545959473
0.6861889738190513,102.16161942481995
0.6861887335646412,102.16938018798828
0.686188505223464,102.17702603340149
0.6861882650080949,102.18465209007263
0.6861880367049982,102.19224786758423
0.6861877965286605,102.19994926452637
0.6861875682636348,102.20759201049805
0.6861873281263188,102.21525168418884
0.6861870998993546,102.22287201881409
0.6861868598010505,102.23051977157593
0.6861866316121383,102.23808217048645
0.6861863915528362,102.2458245754242
0.6861861634019664,102.25357985496521
0.6861859233816565,102.2613422870636
0.6861856952688196,102.26901435852051
0.6861854552874923,102.2768726348877
0.6861852272126787,102.28485298156738
0.6861849872703241,102.29270792007446
0.6861847592335242,102.30066657066345
0.6861845193301329,102.3085765838623
0.6861842913313371,102.31645083427429
0.6861840514668993,102.32401466369629
0.686183823506098,102.33149719238281
0.6861835836806035,102.33920359611511
0.6861833557577874,102.34713339805603
0.6861831159712269,102.35517859458923
0.6861828880863866,102.36321449279785
0.6861826483387501,102.37120318412781
0.6861824204918758,102.37918138504028
0.6861821807831536,102.38704323768616
0.6861819529742359,102.39471530914307
0.6861817133044184,102.4024567604065
0.6861814855334476,102.41015839576721
0.6861812459025254,102.41786432266235
0.6861810181694921,102.42550134658813
0.6861807785774547,102.43319964408875
0.6861805508823494,102.44078087806702
0.6861803113291876,102.44841289520264
0.6861800836720007,102.45600533485413
0.6861798441577049,102.46361947059631
0.6861796165384269,102.47133302688599
0.6861793770629872,102.47895908355713
0.6861791494816085,102.48652768135071
0.6861789100450153,102.49414467811584
0.6861786825015265,102.50177121162415
0.68617844310377,102.50936841964722
0.6861782155981614,102.51690316200256
0.6861779762392318,102.52446866035461
0.6861777487714945,102.53213548660278
0.6861775094513821,102.53981924057007
0.6861772820215062,102.54742336273193
0.6861770427402015,102.55507683753967
0.6861768153481772,102.56278133392334
0.6861765761056706,102.57040047645569
0.6861763487514888,102.57802891731262
0.6861761095477702,102.58575248718262
0.6861758822314216,102.59354186058044
0.6861756430664817,102.60138750076294
0.6861754157879563,102.60897994041443
0.6861751766617852,102.61651873588562
0.6861749494210737,102.62403750419617
0.686174710333662,102.63158082962036
0.686174483130755,102.63906335830688
0.6861742440820926,102.64668774604797
0.6861740169169809,102.65421772003174
0.6861737779070582,102.6617419719696
0.6861735507797319,102.66920471191406
0.6861733118085396,102.67670464515686
0.6861730847189891,102.68430376052856
0.6861728457865175,102.69187045097351
0.6861726187347337,102.69934701919556
0.6861723798409731,102.70691323280334
0.6861721528269464,102.71439456939697
0.6861719139718868,102.72190999984741
0.6861716869956077,102.72938871383667
0.6861714481792397,102.73686742782593
0.6861712212406988,102.74436855316162
0.686170982463013,102.75190496444702
0.6861707555622009,102.75940942764282
0.6861705168231872,102.76688957214355
0.6861702899600943,102.77443790435791
0.6861700512597432,102.78221249580383
0.68616982443436,102.78981018066406
0.6861695857726622,102.79762530326843
0.6861693589849797,102.80550074577332
0.6861691203619248,102.8130886554718
0.6861688936119335,102.82056283950806
0.6861686550275122,102.82806348800659
0.6861684283152022,102.83557939529419
0.6861681897694053,102.84333324432373
0.6861679630947672,102.85109663009644
0.6861677245875848,102.8588879108429
0.6861674979506093,102.86652898788452
0.6861672594820318,102.87404274940491
0.6861670328827095,102.88151550292969
0.6861667944527272,102.88906288146973
0.6861665678910488,102.8966453075409
0.686166329499652,102.90432548522949
0.686166102975608,102.91202354431152
0.6861658646227873,102.9197325706482
0.6861656381363681,102.92722797393799
0.686165399822114,102.93475723266602
0.6861651733733103,102.94226098060608
0.6861649350976129,102.94981908798218
0.6861647086864151,102.95748138427734
0.6861644704492651,102.9650731086731
0.6861642440756641,102.97270441055298
0.6861640058770514,102.98087882995605
0.6861637795410377,102.9885048866272
0.6861635413809531,102.99604511260986
0.6861633150825172,103.00351428985596
0.686163076960951,103.01101493835449
0.6861628507000838,103.01851081848145
0.6861626126170259,103.02601361274719
0.6861623863937178,103.03354597091675
0.6861621483491595,103.04105186462402
0.686161922163401,103.04855132102966
0.6861616841573325,103.05607414245605
0.686161458009114,103.06353282928467
0.6861612200415256,103.0710391998291
0.686160993930838,103.07855987548828
0.6861607560017199,103.08604884147644
0.6861605299285539,103.0934624671936
0.6861602920378964,103.1009202003479
0.686160066002243,103.10835242271423
0.6861598281500367,103.11590909957886
0.6861596021518858,103.12335705757141
0.6861593643381215,103.13087248802185
0.6861591383774638,103.13833785057068
0.6861589006021319,103.14582848548889
0.6861586746789582,103.15332317352295
0.6861584369420486,103.1608190536499
0.6861582110563496,103.16826868057251
0.686157973357853,103.1757640838623
0.6861577475096193,103.1832365989685
0.6861575098495262,103.19074892997742
0.6861572840387483,103.19822144508362
0.6861570464170492,103.20578241348267
0.686156820643718,103.21326065063477
0.6861565830604032,103.22075891494751
0.6861563573245091,103.22821259498596
0.6861561197795691,103.23570895195007
0.6861558940811027,103.24316668510437
0.686155656574528,103.25068974494934
0.6861554309134801,103.25833320617676
0.6861551934452611,103.26600623130798
0.6861549678216223,103.27357602119446
0.6861547303917496,103.28118705749512
0.6861545048055105,103.28877019882202
0.6861542674139746,103.29629182815552
0.6861540418651261,103.30373644828796
0.686153804511917,103.3112325668335
0.6861535790004495,103.31877374649048
0.6861533416855582,103.32633829116821
0.6861531162114624,103.33379340171814
0.6861528789348792,103.34133768081665
0.6861526534981455,103.34891080856323
0.6861524162598611,103.35647368431091
0.6861521908604806,103.36394619941711
0.686151953660485,103.37143301963806
0.6861517282984484,103.37894940376282
0.686151491136732,103.38641905784607
0.6861512658120299,103.39389705657959
0.6861510286885839,103.4014675617218
0.6861508034012067,103.40896964073181
0.686150566316021,103.41650223731995
0.6861503410659596,103.42395401000977
0.6861501040190252,103.43147873878479
0.6861498788062701,103.43903231620789
0.686149641797577,103.44658994674683
0.6861494166221194,103.45417499542236
0.686149179651658,103.46175003051758
0.6861489545134881,103.46932601928711
0.6861487175812495,103.47689986228943
0.686148492480358,103.48449158668518
0.6861482555863324,103.49210453033447
0.6861480305227102,103.49973797798157
0.6861477936668878,103.50753927230835
0.6861475686405256,103.51510405540466
0.6861473318228974,103.5226559638977
0.6861471068337858,103.53024697303772
0.6861468700543419,103.53785228729248
0.6861466451024717,103.545419216156
0.6861464083612029,103.55292677879333
0.6861461834465645,103.56044149398804
0.6861459467434616,103.56800293922424
0.686145721866046,103.57555603981018
0.686145485201099,103.58307838439941
0.6861452603608968,103.5905921459198
0.6861450237340964,103.59812307357788
0.6861447989310987,103.60565900802612
0.6861445623424353,103.6132116317749
0.6861443375766324,103.62070775032043
0.6861441010260966,103.62818098068237
0.6861438762974793,103.6356680393219
0.6861436397850617,103.64312553405762
0.6861434150936208,103.65061950683594
0.686143178619312,103.65818619728088
0.686142953965038,103.66564607620239
0.6861427175288285,103.67309641838074
0.6861424929117126,103.68058037757874
0.6861422565135926,103.68811416625977
0.6861420319336253,103.69557452201843
0.6861417955735861,103.7030999660492
0.6861415710307578,103.7106385231018
0.6861413347087894,103.71822047233582
0.6861411102030912,103.72600817680359
0.6861408739191843,103.73372960090637
0.6861406494506068,103.74147415161133
0.6861404132047522,103.74934959411621
0.686140188773286,103.756906747818
0.6861399525654737,103.76447200775146
0.6861397281711101,103.7719509601593
0.6861394920013311,103.77947211265564
0.6861392676440606,103.78714680671692
0.6861390315123052,103.79500818252563
0.6861388071921182,103.80265212059021
0.6861385710983772,103.81031036376953
0.6861383468152649,103.81809186935425
0.6861381107595287,103.82579612731934
0.6861378865134817,103.83353447914124
0.686137650495741,103.84120392799377
0.6861374262867501,103.84880423545837
0.6861371903069953,103.85650753974915
0.6861369661350512,103.86439824104309
0.6861367301932729,103.87226510047913
0.6861365060583666,103.88002967834473
0.6861362701545556,103.88769316673279
0.6861360460566777,103.89524292945862
0.6861358101908244,103.90275144577026
0.6861355861299654,103.91026854515076
0.6861353503020607,103.91787028312683
0.6861351262782118,103.92540287971497
0.6861348904882459,103.93288660049438
0.6861346665013976,103.94035458564758
0.6861344307493614,103.94788670539856
0.6861342067995045,103.95546817779541
0.6861339710853885,103.96302700042725
0.6861337471725143,103.9705057144165
0.6861335114963086,103.97799253463745
0.6861332876204075,103.9854588508606
0.6861330519821036,103.99291896820068
0.6861328281431662,104.00037026405334
0.6861325925427542,104.00782346725464
0.6861323687407713,104.01528549194336
0.6861321331782421,104.02274703979492
0.686131909413205,104.03027534484863
0.6861316738885489,104.03775930404663
0.686131450160448,104.0452470779419
0.6861312146736556,104.05278062820435
0.6861309909824819,104.06026029586792
0.6861307555335439,104.06775569915771
0.686130531879288,104.07524681091309
0.6861302964681952,104.08271980285645
0.686130072850848,104.0902509689331
0.6861298374775908,104.09774732589722
0.6861296138971433,104.10521197319031
0.6861293785617124,104.11277914047241
0.6861291550181553,104.12030696868896
0.6861289197205415,104.12779021263123
0.6861286962138656,104.13524770736694
0.6861284609540593,104.14288973808289
0.6861282374842554,104.15051412582397
0.6861280022622473,104.1581220626831
0.6861277788293064,104.16563940048218
0.6861275436450873,104.17320442199707
0.6861273202489999,104.18073034286499
0.6861270851025604,104.18825793266296
0.6861268617433176,104.19576144218445
0.6861266266346482,104.20325684547424
0.6861264033122405,104.21072292327881
0.6861261682413321,104.2182846069336
0.686125944955751,104.22576308250427
0.6861257099225938,104.23334264755249
0.6861254866738297,104.24087142944336
0.6861252516784145,104.24846124649048
0.6861250284664585,104.25597882270813
0.6861247935087762,104.26347041130066
0.6861245703336187,104.27101993560791
0.6861243354136601,104.27850842475891
0.6861241122752922,104.28606009483337
0.6861238773930477,104.29388308525085
0.6861236542914602,104.30149722099304
0.6861234194469205,104.30901002883911
0.6861231963821043,104.31645345687866
0.6861229615752601,104.32401657104492
0.6861227385472062,104.33149719238281
0.6861225037780482,104.33900356292725
0.6861222807867471,104.34650373458862
0.686122046055266,104.3540415763855
0.6861218231007089,104.3615095615387
0.6861215884068954,104.36905550956726
0.6861213654890731,104.37652730941772
0.6861211308329179,104.38400673866272
0.6861209079518211,104.39145588874817
0.6861206733333148,104.39892315864563
0.6861204504889344,104.40644764900208
0.6861202159080677,104.41393852233887
0.6861199931003951,104.42141604423523
0.6861197585571585,104.428879737854
0.6861195357861841,104.4363124370575
0.6861193012805685,104.44379234313965
0.6861190785462832,104.45129990577698
0.6861188440782795,104.4588737487793
0.6861186213806743,104.46650338172913
0.6861183869502729,104.47410416603088
0.6861181642893387,104.48163771629333
0.6861179298965303,104.48916006088257
0.6861177072722578,104.49663782119751
0.6861174729170335,104.50411438941956
0.6861172503294137,104.51159834861755
0.686117016011764,104.51909017562866
0.686116793460788,104.52656745910645
0.6861165591807034,104.53408122062683
0.686116336666362,104.5416522026062
0.6861161024238333,104.54946041107178
0.6861158799461172,104.55726790428162
0.6861156457411351,104.565021276474
0.6861154233000357,104.57273888587952
0.6861151891325911,104.58045601844788
0.6861149667280986,104.58810377120972
0.6861147325981825,104.59569931030273
0.6861145102302882,104.60329222679138
0.6861142761378908,104.61080932617188
0.6861140538065856,104.61841368675232
0.6861138197516977,104.62604308128357
0.6861135974569728,104.63358330726624
0.6861133634395853,104.64113092422485
0.6861131411814313,104.64860081672668
0.6861129072015348,104.65609073638916
0.6861126849799427,104.66354393959045
0.6861124510375283,104.67101812362671
0.6861122288524888,104.67851567268372
0.6861119949475467,104.68605494499207
0.6861117727990513,104.6935772895813
0.6861115389315727,104.7010977268219
0.6861113168196119,104.70861339569092
0.6861110829895872,104.71614050865173
0.686110860914152,104.72362923622131
0.6861106271215721,104.73115515708923
0.6861104050826536,104.73866748809814
0.6861101713275094,104.74629998207092
0.6861099493250984,104.75380754470825
0.6861097156073807,104.76132392883301
0.6861094936414679,104.76879000663757
0.6861092599611675,104.77627348899841
0.6861090380317443,104.78376007080078
0.6861088043888515,104.79119062423706
0.6861085824959087,104.79864859580994
0.6861083488904146,104.80614280700684
0.6861081270339431,104.81369996070862
0.6861078934658386,104.82121777534485
0.6861076716458292,104.82869935035706
0.6861074381151049,104.83646821975708
0.686107216331549,104.84438896179199
0.6861069828381955,104.85229301452637
0.6861067610910837,104.8600287437439
0.6861065276350922,104.86766695976257
0.6861063059244157,104.87524223327637
0.6861060725057766,104.88275241851807
0.6861058508315263,104.89051055908203
0.6861056174502305,104.8981761932373
0.6861053958123973,104.90584421157837
0.6861051624684358,104.91343593597412
0.6861049408670107,104.92110395431519
0.6861047075603741,104.92888355255127
0.6861044859953481,104.93649077415466
0.6861042527260272,104.94406366348267
0.6861040311973914,104.951833486557
0.686103797965377,104.95977210998535
0.6861035764731221,104.9674506187439
0.6861033432784053,104.975341796875
0.6861031218225224,104.98299837112427
0.6861028886650937,104.99064040184021
0.686102667245574,104.99851965904236
0.6861024341254242,105.0065507888794
0.6861022127422585,105.0144727230072
0.6861019796593784,105.02212953567505
0.6861017583125576,105.02983927726746
0.6861015252669384,105.03757858276367
0.6861013039564536,105.04535579681396
0.6861010709480857,105.05337905883789
0.6861008496739283,105.06101989746094
0.6861006167028021,105.06856679916382
0.6861003954649627,105.0761513710022
0.6861001625310701,105.08359789848328
0.6860999413295397,105.09104323387146
0.6860997084328707,105.09863185882568
0.6860994872676403,105.10621166229248
0.6860992544081862,105.11380410194397
0.686099033279247,105.12134003639221
0.6860988004569983,105.1288332939148
0.6860985793643412,105.13630485534668
0.686098346579289,105.14381432533264
0.6860981255229051,105.15136170387268
0.6860978927750402,105.15884137153625
0.6860976717549203,105.1663658618927
0.6860974390442335,105.17385458946228
0.6860972180603687,105.18132972717285
0.6860969853868509,105.18887233734131
0.6860967644392323,105.19637751579285
0.6860965318028741,105.20391726493835
0.6860963108914929,105.21149945259094
0.6860960782922854,105.21906018257141
0.6860958574171324,105.22662496566772
0.6860956248550664,105.2341616153717
0.6860954040161329,105.24160408973694
0.686095171491199,105.24907374382019
0.6860949506884759,105.25657320022583
0.6860947182006653,105.26408386230469
0.6860944974341436,105.27154183387756
0.686094264983447,105.27906441688538
0.6860940442531177,105.28661322593689
0.6860938118395262,105.2942066192627
0.6860935911453803,105.30175280570984
0.6860933587688846,105.30942916870117
0.6860931381109133,105.31721687316895
0.6860929057715042,105.32499122619629
0.6860926851496986,105.332590341568
0.6860924528473671,105.34027624130249
0.6860922322617181,105.3478741645813
0.6860919999964549,105.35538578033447
0.6860917794469538,105.36284184455872
0.68609154721875,105.37033295631409
0.6860913267053875,105.37792348861694
0.686091094514234,105.38557457923889
0.6860908740370013,105.39312028884888
0.6860906418828888,105.40067863464355
0.6860904214417772,105.40813493728638
0.6860901893246969,105.41560673713684
0.6860899689196973,105.42314743995667
0.6860897368396394,105.43084263801575
0.686089516470743,105.43845582008362
0.6860892844276989,105.44615077972412
0.6860890640948967,105.45377230644226
0.6860888320888575,105.46138215065002
0.6860886117921404,105.46884155273438
0.6860883798230968,105.47639417648315
0.6860881595624562,105.48390364646912
0.6860879276303988,105.49137902259827
0.6860877074058257,105.49890613555908
0.6860874755107458,105.50651574134827
0.6860872553222309,105.51403784751892
0.6860870234641193,105.52158880233765
0.6860868033116544,105.52908754348755
0.686086571490502,105.53658413887024
0.6860863513740776,105.54406118392944
0.6860861195898753,105.55153584480286
0.686085899509483,105.55908393859863
0.6860856677622217,105.56665849685669
0.686085447717852,105.5741982460022
0.6860852160075227,105.58173322677612
0.6860849959991672,105.58918142318726
0.6860847643257608,105.59669876098633
0.6860845443534103,105.60427021980286
0.6860843127169176,105.61188793182373
0.6860840927805637,105.61943817138672
0.6860838611809759,105.62712693214417
0.6860836412806088,105.63466024398804
0.6860834097179168,105.64220929145813
0.6860831898535285,105.64967823028564
0.6860829583277229,105.65720653533936
0.6860827384993041,105.66466736793518
0.686082507010376,105.67220139503479
0.6860822872179182,105.67974376678467
0.6860820557658588,105.68734693527222
0.6860818360093525,105.6948595046997
0.6860816045941525,105.7023594379425
0.6860813848735896,105.70984315872192
0.6860811534952397,105.71733570098877
0.6860809338106106,105.72490048408508
0.6860807024691024,105.73257851600647
0.6860804828203988,105.74022483825684
0.6860802515157226,105.74795818328857
0.6860800319029355,105.75598049163818
0.6860798006350828,105.76369261741638
0.6860795810582028,105.77121901512146
0.6860793498271642,105.77872800827026
0.6860791302861833,105.78617763519287
0.6860788990919497,105.79367256164551
0.6860786795868585,105.80116033554077
0.6860784484294212,105.80873417854309
0.6860782289602111,105.81621766090393
0.686077997839561,105.82383728027344
0.6860777784062229,105.83145213127136
0.6860775473223508,105.8389835357666
0.686077327924876,105.84648180007935
0.686077096877773,105.8539662361145
0.6860768775161527,105.86146235466003
0.6860766465058098,105.86899828910828
0.6860764271800349,105.87646389007568
0.686076196206443,105.88400530815125
0.6860759769165047,105.89147210121155
0.6860757459796549,105.89896512031555
0.6860755267255451,105.9064588546753
0.686075295825428,105.91399621963501
0.6860750766071372,105.92152309417725
0.6860748457437442,105.92912793159485
0.6860746265612635,105.93670558929443
0.6860743957345855,105.94424629211426
0.6860741765879063,105.95188903808594
0.6860739457979343,105.95968222618103
0.6860737266870476,105.9672622680664
0.686073495933773,105.9749448299408
0.6860732768586698,105.9825279712677
0.6860730461420831,105.99039769172668
0.6860728271027552,105.99798130989075
0.6860725964228473,106.0055410861969
0.6860723774192855,106.01303839683533
0.6860721467760476,106.02054810523987
0.6860719278082434,106.0280442237854
0.6860716972016663,106.0356457233429
0.6860714782696106,106.04328942298889
0.6860712476996857,106.05084371566772
0.6860710288033697,106.05829000473022
0.686070798270088,106.06583094596863
0.6860705794095028,106.07332277297974
0.6860703489128551,106.08083724975586
0.6860701300879923,106.08829474449158
0.6860698996279696,106.09580039978027
0.6860696808388197,106.10342979431152
0.6860694504154133,106.11091566085815
0.6860692316619684,106.11833930015564
0.6860690012751689,106.12583756446838
0.6860687825574198,106.13333749771118
0.6860685522072184,106.14086127281189
0.6860683335251562,106.14834403991699
0.6860681032115442,106.15582275390625
0.6860678845651599,106.16323447227478
0.6860676542881281,106.17076301574707
0.6860674356774136,106.17826223373413
0.6860672054369531,106.18580722808838
0.686066986861899,106.19328546524048
0.686066756658001,106.20074701309204
0.6860665381185987,106.20821976661682
0.686066307951254,106.21587610244751
0.6860660894474949,106.22368741035461
0.6860658593166946,106.23152923583984
0.6860656408485697,106.23948287963867
0.6860654107543048,106.24735879898071
0.6860651923218055,106.25502347946167
0.6860649622640674,106.2627866268158
0.6860647438671849,106.27040791511536
0.6860645138459639,106.27793312072754
0.6860642954846896,106.28545188903809
0.6860640654999774,106.29299449920654
0.6860638471743022,106.30050277709961
0.68606361722609,106.30802750587463
0.6860633989360052,106.31556582450867
0.6860631690242834,106.32311630249023
0.6860629507697809,106.3306713104248
0.6860627208945408,106.3383276462555
0.6860625026756111,106.3458731174469
0.6860622728368442,106.35344171524048
0.6860620546534784,106.36095905303955
0.6860618248511756,106.36862635612488
0.6860616067033656,106.37623858451843
0.6860613769375176,106.38390922546387
0.6860611588252544,106.39142274856567
0.6860609290958526,106.39895844459534
0.6860607110191272,106.4064564704895
0.6860604813261627,106.41394281387329
0.6860602632849667,106.4213809967041
0.6860600336284306,106.42887544631958
0.6860598156227551,106.43639636039734
0.6860595860026383,106.44392895698547
0.6860593680324748,106.45143747329712
0.6860591384487684,106.45897698402405
0.686058920514108,106.46646094322205
0.6860586909668033,106.4739921092987
0.6860584730676371,106.48144865036011
0.6860582435567251,106.48893070220947
0.6860580256930445,106.49640369415283
0.6860577962185165,106.50391983985901
0.6860575783903129,106.51137614250183
0.6860573489521596,106.51884126663208
0.6860571311594242,106.52629470825195
0.6860569017576371,106.533771276474
0.686056684000361,106.54132127761841
0.6860564546349309,106.54894256591797
0.686056236913106,106.5565972328186
0.686056007584024,106.56410837173462
0.686055789897641,106.5715742111206
0.6860555606048984,106.57908034324646
0.6860553429539488,106.58660936355591
0.6860551136975365,106.59423995018005
0.6860548960820118,106.60193014144897
0.6860546668619211,106.60946941375732
0.6860544492818121,106.61694884300232
0.6860542200980344,106.62447762489319
0.6860540025533327,106.63204789161682
0.6860537734058586,106.63963007926941
0.6860535558965556,106.64709091186523
0.6860533267853764,106.65459632873535
0.6860531093114635,106.66214513778687
0.6860528802365702,106.66964221000671
0.6860526627980383,106.67712759971619
0.6860524337594225,106.68462777137756
0.6860522163562631,106.69208192825317
0.6860519873539155,106.69956755638123
0.6860517699861199,106.7070140838623
0.6860515410200321,106.71450138092041
0.6860513236875917,106.72199440002441
0.6860510947577543,106.72954058647156
0.6860508774606603,106.73735928535461
0.6860506485670649,106.74491143226624
0.6860504313053088,106.75241255760193
0.686050202447946,106.75989603996277
0.686049985221519,106.76731300354004
0.6860497564003806,106.77479934692383
0.6860495392092741,106.78232717514038
0.6860493104243509,106.78982949256897
0.6860490932685562,106.79730224609375
0.6860488645198393,106.80482506752014
0.6860486473993478,106.81228375434875
0.6860484186868285,106.81979441642761
0.6860482016016313,106.82728552818298
0.686047972925301,106.83478331565857
0.6860477558753895,106.84229326248169
0.686047527235239,106.84978008270264
0.6860473102206047,106.85720205307007
0.6860470816166253,106.8647472858429
0.6860468646372595,106.87222003936768
0.6860466360694422,106.8797390460968
0.6860464191253365,106.88717150688171
0.6860461905936727,106.89468002319336
0.6860459736848181,106.9021577835083
0.6860457451892988,106.90963649749756
0.6860455283156868,106.91708993911743
0.6860452998563034,106.92474055290222
0.6860450830179252,106.93243646621704
0.6860448545946685,106.94014859199524
0.6860446377915157,106.94820070266724
0.6860444094043774,106.95609045028687
0.6860441926364412,106.96376824378967
0.6860439642854123,106.97126483917236
0.686043747552684,106.97877621650696
0.6860435192377556,106.98634600639343
0.6860433025402268,106.9940333366394
0.68604307426139,107.00168704986572
0.6860428575990521,107.00919532775879
0.6860426293562982,107.01673007011414
0.6860424127291423,107.02423977851868
0.6860421845224628,107.0318455696106
0.6860419679304803,107.03940677642822
0.686041739759866,107.04701662063599
0.6860415232030485,107.05464673042297
0.6860412950684907,107.0623528957367
0.6860410785468296,107.06999635696411
0.6860408504483193,107.07755923271179
0.686040633961806,107.08507061004639
0.6860404058993348,107.09256076812744
0.6860401894479604,107.09999346733093
0.6860399614215195,107.1075074672699
0.6860397450052755,107.11499881744385
0.6860395170148559,107.12248516082764
0.6860393006337338,107.1299409866333
0.6860390726793268,107.13752317428589
0.6860388563333178,107.14523911476135
0.6860386284149148,107.15287733078003
0.6860384121040107,107.16045379638672
0.6860381842216023,107.16804695129395
0.6860379679457943,107.17557883262634
0.6860377400993725,107.18320322036743
0.6860375238586518,107.19073343276978
0.6860372960482074,107.19825291633606
0.6860370798425657,107.2057626247406
0.6860368520680901,107.21329736709595
0.6860366358975186,107.22073245048523
0.686036408159003,107.22827339172363
0.6860361920234933,107.23568630218506
0.6860359643209286,107.2432131767273
0.6860357482204722,107.25062656402588
0.6860355205538502,107.25814390182495
0.6860353044884381,107.26568126678467
0.6860350768577499,107.27323269844055
0.6860348608273736,107.28064370155334
0.6860346332326105,107.28818035125732
0.6860344172372617,107.29564452171326
0.6860341896784147,107.30318784713745
0.6860339737180849,107.31067681312561
0.6860337461951452,107.31823229789734
0.6860335302698256,107.3257668018341
0.6860333027827847,107.33329606056213
0.6860330868924667,107.34073829650879
0.6860328594413161,107.34829664230347
0.6860326435859909,107.35605502128601
0.6860324161707215,107.36399936676025
0.6860322003503813,107.37175130844116
0.686031972970984,107.37977290153503
0.6860317571856197,107.38748955726624
0.6860315298420866,107.39499616622925
0.6860313140916896,107.40246987342834
0.6860310867840115,107.4100034236908
0.6860308710685733,107.41769862174988
0.6860306437967415,107.42573285102844
0.6860304281162538,107.43355965614319
0.6860302008802595,107.44121479988098
0.6860299852347137,107.44898772239685
0.6860297580345482,107.45672178268433
0.6860295424239358,107.4642984867096
0.6860293152595904,107.47195982933044
0.6860290996839027,107.47953367233276
0.6860288725553688,107.4870674610138
0.686028657014597,107.49457621574402
0.6860284299218661,107.5020854473114
0.6860282144160018,107.50955772399902
0.686027987359065,107.51711511611938
0.6860277718881,107.5246012210846
0.6860275448669485,107.53210210800171
0.6860273294308742,107.5395929813385
0.686027102445499,107.54711699485779
0.6860268870443067,107.55453538894653
0.6860266600946998,107.56198716163635
0.6860264447283808,107.5694191455841
0.686026217814533,107.5769453048706
0.6860260024830791,107.58455181121826
0.6860257756049818,107.59220337867737
0.6860255603083845,107.59982562065125
0.6860253334660291,107.60739541053772
0.6860251182042797,107.61493849754333
0.6860248913976573,107.62246060371399
0.6860246761707475,107.62990427017212
0.6860244493998496,107.63744783401489
0.6860242342077707,107.6449544429779
0.6860240074725887,107.65249752998352
0.686023792315332,107.6599383354187
0.6860235656158572,107.6675329208374
0.6860233504934143,107.67524647712708
0.6860231238296378,107.68281292915344
0.6860229087420007,107.69044828414917
0.6860226821139142,107.69804644584656
0.6860224670610735,107.70570516586304
0.686022240468668,107.71346855163574
0.6860220254506161,107.72112202644348
0.6860217988938829,107.72870016098022
0.686021583910611,107.73627924919128
0.6860213573895414,107.74385452270508
0.6860211424410411,107.75173115730286
0.6860209159556266,107.7595648765564
0.686020701041889,107.76735663414001
0.686020474592121,107.77520322799683
0.686020259713138,107.78293108940125
0.6860200332990076,107.7906129360199
0.6860198184547706,107.79823350906372
0.6860195920762695,107.80595660209656
0.6860193772667698,107.81369924545288
0.6860191509238891,107.82128691673279
0.6860189361491187,107.82887554168701
0.6860187098418498,107.83657956123352
0.6860184951017997,107.84431099891663
0.686018268830134,107.8520359992981
0.6860180541247959,107.85956239700317
0.6860178278887247,107.86710286140442
0.6860176132180904,107.87471675872803
0.6860173870176052,107.88236141204834
0.686017172381666,107.88984036445618
0.6860169462167578,107.89737868309021
0.6860167316155051,107.90487051010132
0.6860165054861657,107.9123866558075
0.6860162909195913,107.91988730430603
0.6860160648258119,107.92737030982971
0.6860158502939072,107.93483257293701
0.686015624235679,107.94236063957214
0.6860154097384357,107.9499294757843
0.6860151837157503,107.95754718780518
0.6860149692531596,107.96534585952759
0.6860147432660083,107.97304153442383
0.6860145288380621,107.98087167739868
0.6860143028864362,107.98862743377686
0.6860140884931262,107.99624800682068
0.686013862577017,108.00385761260986
0.6860136482183342,108.01147317886353
0.6860134223377333,108.01908469200134
0.6860132080136699,108.02670407295227
0.6860129821685687,108.03445839881897
0.6860127678791156,108.04201078414917
0.6860125420695053,108.04954528808594
0.6860123278146545,108.05704593658447
0.6860121020405267,108.06455945968628
0.6860118878202697,108.07209897041321
0.6860116620816155,108.07961916923523
0.6860114478959436,108.08709669113159
0.6860112221927547,108.0946114063263
0.6860110080416597,108.10220885276794
0.6860107823739274,108.10975003242493
0.6860105682574009,108.11731481552124
0.6860103426251166,108.1249692440033
0.68601012854315,108.13258385658264
0.6860099029463052,108.1401526927948
0.6860096888988905,108.14763689041138
0.6860094633374763,108.15515494346619
0.6860092493246046,108.162677526474
0.6860090237986125,108.17019033432007
0.6860088098202757,108.17769503593445
0.6860085843296972,108.18523406982422
0.6860083703858869,108.19285988807678
0.6860081449307136,108.20044469833374
0.6860079310214211,108.20791363716125
0.6860077056016441,108.21539163589478
0.6860074917268612,108.22288990020752
0.6860072663424719,108.23039150238037
0.6860070525021903,108.23786759376526
0.6860068271531805,108.24538493156433
0.6860066133473914,108.25290489196777
0.6860063880337525,108.26044130325317
0.6860061742624478,108.26793026924133
0.6860059489841707,108.27545666694641
0.6860057352473422,108.28310322761536
0.6860055100044188,108.29067540168762
0.6860052963020576,108.2982726097107
0.6860050710944793,108.30583238601685
0.6860048574265771,108.31340169906616
0.6860046322543355,108.32096552848816
0.6860044186208841,108.32848882675171
0.6860041934839703,108.3360447883606
0.6860039798849613,108.34351754188538
0.6860037547833667,108.35105895996094
0.6860035412187917,108.35853052139282
0.6860033161525081,108.36602020263672
0.6860031026223588,108.37347984313965
0.6860028775913773,108.38100361824036
0.6860026640956453,108.38861036300659
0.6860024390999574,108.39630436897278
0.6860022256386342,108.40387034416199
0.6860020006782317,108.41136717796326
0.6860017872513089,108.418874502182
0.6860015623261828,108.42640137672424
0.6860013489336523,108.43389010429382
0.6860011240437941,108.44135737419128
0.6860009106856475,108.44882011413574
0.686000685831049,108.45634031295776
0.6860004725072775,108.46383666992188
0.68600024768793,108.47135519981384
0.6860000343985259,108.4788122177124
0.6859998096144206,108.48634123802185
0.685999596359375,108.49383306503296
0.6859993716105038,108.50133156776428
0.6859991583898087,108.5088472366333
0.6859989336761629,108.51636528968811
0.6859987204898097,108.52387809753418
0.6859984958113808,108.53134632110596
0.6859982826593608,108.53880548477173
0.6859980580161404,108.54628610610962
0.685997844898446,108.55372858047485
0.6859976202904254,108.56124949455261
0.6859974072070478,108.56873440742493
0.6859971826342187,108.57629084587097
0.6859969695851496,108.5838451385498
0.6859967450475031,108.59136199951172
0.6859965320327344,108.59899568557739
0.6859963075302621,108.60658192634583
0.6859960945497854,108.61429977416992
0.685995870082479,108.62176537513733
0.6859956571362857,108.6292052268982
0.6859954327041367,108.63665843009949
0.6859952197922187,108.64420580863953
0.6859949953952185,108.65179300308228
0.6859947825175672,108.65939807891846
0.6859945581557074,108.66696691513062
0.6859943453123147,108.67458629608154
0.6859941209855867,108.68214082717896
0.6859939081764442,108.68962717056274
0.6859936838848395,108.69714426994324
0.685993471109939,108.70466542243958
0.685993246853449,108.71223855018616
0.6859930341127825,108.71982645988464
0.6859928098913983,108.7277762889862
0.6859925971849572,108.73553085327148
0.6859923729986712,108.74330496788025
0.6859921603264465,108.7512743473053
0.6859919361752502,108.75904893875122
0.6859917235372343,108.76674342155457
0.6859914994211188,108.7742772102356
0.6859912868173033,108.78188037872314
0.6859910627362601,108.78951072692871
0.6859908501666367,108.79720187187195
0.6859906261206574,108.80512928962708
0.6859904135852177,108.81292033195496
0.685990189574294,108.82080292701721
0.6859899770730298,108.82860374450684
0.6859897530971529,108.83622360229492
0.6859895406300561,108.84394931793213
0.6859893166892176,108.85164499282837
0.6859891042562793,108.85932922363281
0.6859888803504711,108.86713647842407
0.6859886679516838,108.87480115890503
0.6859884440808969,108.88241338729858
0.6859882317162518,108.89000940322876
0.6859880078804782,108.89752459526062
0.685987795549967,108.90500211715698
0.685987571749198,108.9125304222107
0.6859873594528125,108.92004323005676
0.68598713568704,108.92761659622192
0.6859869234247719,108.93509554862976
0.6859866996939871,108.94257688522339
0.6859864874658279,108.95010757446289
0.6859862637700225,108.95776462554932
0.6859860515759644,108.96543073654175
0.6859858279151297,108.97294497489929
0.6859856157551643,108.98043298721313
0.6859853921292921,108.98795676231384
0.6859851800034109,108.99546241760254
0.6859849564124928,109.00302910804749
0.6859847443206876,109.01060724258423
0.6859845207647151,109.01821613311768
0.6859843087069778,109.02578854560852
0.6859840851859423,109.03339433670044
0.6859838731622646,109.0409197807312
0.6859836496761578,109.04841637611389
0.6859834376865312,109.05587577819824
0.6859832142353449,109.06330370903015
0.6859830022797615,109.07076644897461
0.6859827788634868,109.07826852798462
0.6859825669419382,109.08571910858154
0.685982343560567,109.09337878227234
0.6859821316730447,109.1011393070221
0.6859819083265685,109.10876131057739
0.6859816964730646,109.11666584014893
0.685981473161475,109.12454843521118
0.6859812613419809,109.13206052780151
0.6859810380652696,109.13952732086182
0.6859808262797775,109.14712238311768
0.6859806030379358,109.15487599372864
0.6859803912864372,109.162757396698
0.6859801680794569,109.17066025733948
0.6859799563619436,109.17822051048279
0.6859797331898162,109.18582963943481
0.6859795215062798,109.19341778755188
0.6859792983689974,109.20098304748535
0.6859790867194296,109.20845794677734
0.6859788636169831,109.21592545509338
0.6859786520013761,109.22336411476135
0.6859784289337573,109.23089075088501
0.6859782173521026,109.23834896087646
0.6859779943193032,109.24582767486572
0.6859777827715927,109.25329613685608
0.6859775597736042,109.2608757019043
0.6859773482598297,109.26838898658752
0.6859771252966436,109.2759461402893
0.6859769138167969,109.28342390060425
0.6859766908884048,109.29096841812134
0.6859764794424776,109.29847145080566
0.6859762565488716,109.30600595474243
0.6859760451368554,109.31345510482788
0.6859758222780269,109.32093501091003
0.6859756108999137,109.32838845252991
0.6859753880758542,109.3359227180481
0.6859751767316358,109.34341788291931
0.685974953942337,109.35087871551514
0.6859747426320052,109.3583173751831
0.6859745198774585,109.3658607006073
0.6859743086010054,109.37334966659546
0.6859740858812026,109.38084244728088
0.6859738746386195,109.38829159736633
0.6859736519535526,109.39574694633484
0.6859734407448314,109.40319085121155
0.6859732180944914,109.41070604324341
0.6859730069196244,109.41818690299988
0.685972784304003,109.42575454711914
0.6859725731629813,109.43331551551819
0.6859723505820706,109.44075584411621
0.6859721394748863,109.44829249382019
0.6859719169286778,109.45581030845642
0.6859717058553229,109.46328568458557
0.6859714833438079,109.47079277038574
0.685971272304274,109.47825217247009
0.6859710498274445,109.48576855659485
0.6859708388217234,109.4932587146759
0.6859706163795709,109.50073742866516
0.6859704054076546,109.50813412666321
0.6859701830001709,109.51562929153442
0.6859699720620509,109.52311325073242
0.6859697496892273,109.53063488006592
0.6859695387848957,109.5380437374115
0.6859693164467243,109.550856590271
0.6859691055761729,109.55840134620667
0.6859688832726453,109.56586956977844
0.6859686724358658,109.57339715957642
0.6859684501669733,109.58090877532959
0.6859682393639576,109.58842086791992
0.6859680171296921,109.59589958190918
0.6859678063604322,109.60332250595093
0.6859675841607854,109.6107919216156
0.6859673734252728,109.6182873249054
0.6859671512602363,109.62573909759521
0.6859669405584633,109.63315939903259
0.6859667184280287,109.64066123962402
0.6859665077599867,109.64811444282532
0.6859662856641457,109.65558552742004
0.6859660750298268,109.66302108764648
0.6859658529685714,109.6705482006073
0.6859656423679672,109.67802596092224
0.6859654203412887,109.6855218410492
0.6859652097743913,109.69307971000671
0.6859649877822814,109.70057797431946
0.6859647772490827,109.70809721946716
0.6859645552915333,109.7156400680542
0.685964344792025,109.72308039665222
0.6859641228690276,109.73058986663818
0.6859639124032015,109.73804688453674
0.6859636905147479,109.74550819396973
0.6859634800825961,109.75299072265625
0.685963258228678,109.76045560836792
0.6859630478301919,109.76794695854187
0.6859628260108012,109.77541041374207
0.685962615645973,109.78292751312256
0.6859623938611009,109.79042220115662
0.6859621835299227,109.79792356491089
0.6859619617795611,109.80559182167053
0.6859617514820244,109.81338787078857
0.6859615297661652,109.82089042663574
0.6859613195022621,109.82847380638123
0.6859610978208969,109.83615636825562
0.6859608875906189,109.84389209747314
0.6859606659437394,109.85158038139343
0.6859604557470786,109.85915970802307
0.6859602341346765,109.86670160293579
0.685960023971625,109.87418818473816
0.685959802393692,109.88191986083984
0.6859595922642413,109.88959741592407
0.6859593707207693,109.89732885360718
0.6859591606249117,109.90498280525208
0.685958939115892,109.91260623931885
0.6859587290536192,109.9202606678009
0.6859585075790438,109.92790341377258
0.6859582975503474,109.93555688858032
0.6859580761102082,109.94320058822632
0.6859578661150805,109.9508466720581
0.6859576447093692,109.95842814445496
0.6859574347478018,109.96592617034912
0.6859572133765099,109.97339200973511
0.6859570034484949,109.98089838027954
0.685956782111614,109.98839974403381
0.6859565722171433,109.99588370323181
0.6859563509146656,110.00335144996643
0.685956141053731,110.01082491874695
0.6859559197856478,110.01838278770447
0.6859557099582414,110.02594208717346
0.6859554887245447,110.03358459472656
0.6859552789306582,110.04124641418457
0.6859550577313397,110.04881811141968
0.6859548479709651,110.05629420280457
0.6859546268060165,110.0638337135315
0.6859544170791455,110.07137966156006
0.6859541959485586,110.0789201259613
0.6859539862551836,110.08642244338989
0.6859537651589499,110.09389615058899
0.6859535554990626,110.10138463973999
0.6859533344371741,110.10887670516968
0.6859531248107663,110.11649298667908
0.6859529037832148,110.12397384643555
0.6859526941902784,110.13143420219421
0.6859524731970557,110.1389045715332
0.6859522636375827,110.14648628234863
0.6859520426786803,110.15407848358154
0.6859518331526628,110.16166019439697
0.6859516122280727,110.16930985450745
0.6859514027355024,110.17682528495789
0.6859511818452162,110.18429732322693
0.6859509723860852,110.19177722930908
0.6859507515300948,110.19926595687866
0.6859505421043948,110.20676732063293
0.685950321282692,110.2142767906189
0.6859501118904152,110.2217218875885
0.6859498911029915,110.22917675971985
0.6859496817441297,110.2366201877594
0.6859494609909773,110.24415278434753
0.6859492516655225,110.25163435935974
0.6859490309466328,110.25907135009766
0.6859488216545767,110.26657223701477
0.6859486009699423,110.27403807640076
0.685948391711277,110.28154611587524
0.6859481710608887,110.28908467292786
0.6859479618356064,110.29660987854004
0.6859477412194561,110.3041479587555
0.6859475320275485,110.31163740158081
0.6859473114456286,110.31913542747498
0.6859471022870877,110.32660746574402
0.6859468817393893,110.33405447006226
0.6859466726142074,110.34328198432922
0.6859464521007227,110.35076427459717
0.6859462430088912,110.35820150375366
0.6859460225296118,110.36571526527405
0.6859458134711232,110.37312269210815
0.6859455930260412,110.38065099716187
0.6859453840008871,110.38811993598938
0.685945163589994,110.39558553695679
0.6859449545981664,110.40304708480835
0.6859447342214542,110.41061162948608
0.685944525262945,110.41812872886658
0.6859443049204057,110.42569923400879
0.6859440959952069,110.4332959651947
0.685943875686832,110.44087529182434
0.6859436667949358,110.44852375984192
0.6859434465207169,110.4560489654541
0.6859432376621154,110.46352910995483
0.6859430174220447,110.47102475166321
0.6859428085967296,110.47851872444153
0.6859425883907987,110.48600459098816
0.685942379598762,110.49355888366699
0.6859421594269629,110.50110077857971
0.6859419506681966,110.50860095024109
0.6859417305305212,110.51615977287292
0.6859415218050174,110.52357697486877
0.6859413017014573,110.5310914516449
0.6859410930092079,110.53858709335327
0.6859408729397548,110.54611396789551
0.6859406642807518,110.55352735519409
0.6859404442453982,110.56103348731995
0.6859402356196335,110.5685522556305
0.6859400156183706,110.57606959342957
0.6859398070258366,110.58353161811829
0.6859395870586562,110.59108448028564
0.6859393784993445,110.5986397266388
0.6859391585662387,110.60615396499634
0.6859389500401416,110.61362648010254
0.6859387301411023,110.62109613418579
0.6859385216482113,110.62866473197937
0.6859383017832303,110.63618087768555
0.6859380933235377,110.64362931251526
0.6859378734926069,110.6511161327362
0.685937665066105,110.65859413146973
0.6859374452692163,110.66619873046875
0.6859372368758966,110.67361640930176
0.6859370171130414,110.6811158657074
0.6859368087528965,110.68861222267151
0.6859365890240671,110.69608330726624
0.6859363806970888,110.70351552963257
0.6859361610022767,110.7109763622284
0.685935952708457,110.71849250793457
0.6859357330476543,110.72599220275879
0.685935524786985,110.73351240158081
0.6859353051601839,110.7410683631897
0.685935096932657,110.74854159355164
0.685934877339849,110.75609397888184
0.6859346691454566,110.76354789733887
0.6859344495866336,110.77103590965271
0.6859342414253681,110.77851176261902
0.6859340219005219,110.78602480888367
0.6859338137723753,110.79360842704773
0.6859335942814977,110.80117583274841
0.6859333861864617,110.80866146087646
0.6859331667295447,110.81614780426025
0.6859329586676115,110.82365608215332
0.6859327392446474,110.83121085166931
0.6859325312158087,110.83872485160828
0.6859323118267887,110.8461902141571
0.6859321038310372,110.85375666618347
0.6859318844759535,110.86128354072571
0.6859316765132809,110.86871862411499
0.6859314571921253,110.87618732452393
0.6859312492625239,110.88364672660828
0.6859310299752882,110.89118671417236
0.6859308220787497,110.89863801002502
0.6859306028254261,110.90622806549072
0.6859303949619427,110.91370058059692
0.6859301757425228,110.92120957374573
0.6859299679120865,110.92863130569458
0.6859297487265623,110.93610382080078
0.6859295409291654,110.94348239898682
0.685929321777529,110.95099401473999
0.6859291140131629,110.95842814445496
0.6859288948954062,110.96590805053711
0.6859286871640637,110.97338247299194
0.6859284680801782,110.98088002204895
0.6859282603818513,110.98836016654968
0.6859280413318292,110.99584460258484
0.6859278336665098,111.0033769607544
0.6859276146503428,111.01087188720703
0.6859274070180228,111.01835083961487
0.6859271880357031,111.02582883834839
0.6859269804363748,111.03327655792236
0.6859267614878943,111.04075169563293
0.6859265539215496,111.04828000068665
0.6859263350069001,111.05588102340698
0.6859261274735312,111.06352090835571
0.6859259085927044,111.07110929489136
0.6859257010923036,111.07861161231995
0.6859254822452918,111.08611965179443
0.6859252747778509,111.09357833862305
0.6859250559646459,111.10104465484619
0.6859248485301569,111.10851669311523
0.6859246297507506,111.11612963676453
0.685924422349206,111.12370228767395
0.6859242036035903,111.13121724128723
0.6859239962349818,111.13870692253113
0.6859237775231487,111.14630055427551
0.6859235701874686,111.15383005142212
0.68592335150941,111.16140651702881
0.6859231442066503,111.16887021064758
0.6859229255623581,111.17635488510132
0.6859227182925113,111.18385648727417
0.6859224996819774,111.19137382507324
0.6859222924450349,111.19877052307129
0.6859220738682514,111.2062885761261
0.685921866664206,111.21373105049133
0.6859216481211647,111.2212986946106
0.6859214409500078,111.22877883911133
0.6859212224407011,111.23627209663391
0.6859210153024252,111.24379324913025
0.6859207968268445,111.25132751464844
0.6859205897214419,111.258868932724
0.6859203712795792,111.26636171340942
0.6859201642070417,111.27387046813965
0.6859199457988893,111.2813503742218
0.6859197387592091,111.28879857063293
0.6859195203847587,111.2963125705719
0.6859193133779279,111.30382108688354
0.6859190950371716,111.31124806404114
0.6859188880631826,111.31868195533752
0.6859186697561119,111.32625532150269
0.6859184628149567,111.3337345123291
0.6859182445415641,111.34120845794678
0.6859180376332347,111.34870886802673
0.6859178193935122,111.35620498657227
0.6859176125180004,111.36369204521179
0.6859173943119398,111.37118458747864
0.6859171874692384,111.37862730026245
0.6859169692968315,111.38609552383423
0.6859167624869323,111.39363169670105
0.6859165443481712,111.40110778808594
0.6859163375710667,111.40851473808289
0.6859161194659436,111.41597485542297
0.6859159127216252,111.42346358299255
0.6859156946501316,111.43101835250854
0.6859154879385922,111.4385073184967
0.6859152699007207,111.44612503051758
0.6859150632219518,111.45381307601929
0.6859148452176941,111.46159482002258
0.6859146385716883,111.46925973892212
0.6859144206010361,111.47693157196045
0.6859142139877857,111.48444199562073
0.6859139960507313,111.49192571640015
0.6859137894702283,111.4993724822998
0.6859135715667634,111.5068187713623
0.6859133650189997,111.51430010795593
0.685913147149117,111.52183866500854
0.6859129406340845,111.52931499481201
0.6859127227977756,111.53683876991272
0.6859125163154669,111.54430675506592
0.6859122985127237,111.5518307685852
0.685912092063131,111.5592839717865
0.6859118742939454,111.56699132919312
0.6859116678770609,111.57456707954407
0.6859114501414252,111.58211755752563
0.685911243757241,111.58966732025146
0.685911026055147,111.59714531898499
0.6859108197036552,111.60461354255676
0.6859106020350949,111.61210560798645
0.6859103957162879,111.6195297241211
0.6859101780812534,111.62699699401855
0.685909971795123,111.63450121879578
0.6859097541936064,111.64201426506042
0.685909547940145,111.64950346946716
0.6859093303721382,111.65704870223999
0.6859091241513379,111.66456985473633
0.685908906616833,111.67211413383484
0.685908700428686,111.67956161499023
0.6859084829276751,111.68711733818054
0.6859082767721736,111.69472599029541
0.6859080593046486,111.70236444473267
0.6859078531817849,111.70990371704102
0.6859076357477378,111.7173855304718
0.6859074296575041,111.72480702400208
0.6859072122569267,111.73230290412903
0.6859070061993152,111.73982739448547
0.6859067888321999,111.74754118919373
0.6859065828072027,111.75516533851624
0.6859063654735416,111.76267504692078
0.6859061594811506,111.77019619941711
0.6859059421809357,111.77780055999756
0.6859057362211436,111.78537440299988
0.6859055189543666,111.79295039176941
0.6859053130271654,111.80056548118591
0.6859050957938186,111.80816459655762
0.6859048898992005,111.81566405296326
0.685904672699276,111.82316470146179
0.6859044668372329,111.83064293861389
0.6859042496707228,111.83813500404358
0.6859040438412476,111.84560656547546
0.6859038267081435,111.85314130783081
0.6859036209112281,111.86065220832825
0.6859034038115227,111.86814737319946
0.685903198047159,111.87557721138
0.6859029809808441,111.88308906555176
0.6859027752490245,111.89064240455627
0.6859025582160923,111.89819526672363
0.6859023525168091,111.90563488006592
0.6859021355172513,111.91309595108032
0.6859019298504968,111.92063307762146
0.6859017128843056,111.92811608314514
0.6859015072500718,111.935542345047
0.6859012903172392,111.94303131103516
0.6859010847155188,111.95048975944519
0.685900867816037,111.95795130729675
0.6859006622468219,111.96538043022156
0.6859004453806828,111.97293281555176
0.6859002398439652,111.98038697242737
0.6859000230111613,111.98786854743958
0.6858998175069334,111.99528646469116
0.6858996007074564,112.00284814834595
0.6858993952357106,112.0103542804718
0.6858991784695526,112.01784300804138
0.685898973030281,112.02528309822083
0.6858987562974342,112.03286576271057
0.6858985508906291,112.04034161567688
0.6858983341910856,112.04788446426392
0.6858981288167394,112.05537605285645
0.685897912150491,112.06293821334839
0.6858977068085959,112.07068300247192
0.685897490175635,112.07854509353638
0.685897284866183,112.08625626564026
0.6858970682665019,112.09402370452881
0.6858968629894852,112.10174918174744
0.6858966464230756,112.10949659347534
0.6858964411784868,112.11719584465027
0.685896224645341,112.12480616569519
0.685896019433172,112.13225793838501
0.6858958029332821,112.13975286483765
0.6858955977535255,112.14730906486511
0.6858953812868832,112.15480279922485
0.6858951761395313,112.16222476959229
0.6858949597061292,112.16974830627441
0.6858947545911741,112.17727065086365
0.6858945381910042,112.18475484848022
0.6858943331084381,112.19221186637878
0.6858941167414924,112.19988942146301
0.6858939116913078,112.20731782913208
0.6858936953575782,112.21477794647217
0.6858934903397672,112.22224974632263
0.6858932740392462,112.22978138923645
0.685893069053801,112.23729753494263
0.6858928527864806,112.2448160648346
0.6858926478333935,112.25229072570801
0.685892431599266,112.25979042053223
0.6858922266785292,112.26729440689087
0.6858920104775865,112.27491569519043
0.6858918055891927,112.28268790245056
0.6858915894214269,112.2905023097992
0.6858913845653681,112.29831409454346
0.6858911684307714,112.30640292167664
0.6858909636070399,112.31421542167664
0.6858907475056044,112.32189226150513
0.6858905427141924,112.32953882217407
0.6858903266459101,112.3374011516571
0.6858901218868101,112.34519720077515
0.6858899058516736,112.35330867767334
0.6858897011248778,112.36110067367554
0.6858894851228788,112.3687071800232
0.6858892804283794,112.37631392478943
0.6858890644595101,112.38389849662781
0.6858888597972994,112.39134764671326
0.685888643861552,112.39882779121399
0.6858884392316226,112.40626454353333
0.6858882233289894,112.41375756263733
0.6858880187313333,112.4212098121643
0.6858878028618061,112.42868876457214
0.6858875982964157,112.43619418144226
0.6858873824599868,112.44371199607849
0.6858871779268544,112.45131349563599
0.6858869621235161,112.45889806747437
0.6858867576226341,112.46647834777832
0.6858865418523785,112.4741199016571
0.6858863373837393,112.48170495033264
0.6858861216465583,112.4894015789032
0.6858859172101538,112.49693560600281
0.6858857015060399,112.50442171096802
0.6858854971018629,112.51185274124146
0.6858852814308082,112.51935076713562
0.6858850770588504,112.52686476707458
0.6858848614208469,112.53433775901794
0.6858846570811014,112.54177856445312
0.6858844414761415,112.54928731918335
0.6858842371686,112.55680179595947
0.6858840215966757,112.56428456306458
0.6858838173213307,112.57172632217407
0.6858836017824343,112.57925939559937
0.6858833975392783,112.58682465553284
0.6858831820334018,112.59434199333191
0.6858829778224271,112.60189580917358
0.6858827623495629,112.6094925403595
0.6858825581707616,112.61711597442627
0.6858823427309015,112.62470960617065
0.6858821385842663,112.63226294517517
0.6858819231774028,112.6398241519928
0.6858817190629259,112.64736294746399
0.6858815036890512,112.65490555763245
0.6858812996067248,112.6624026298523
0.6858810842658309,112.66994905471802
0.6858808802156474,112.67753005027771
0.6858806649077268,112.68525671958923
0.6858804608896785,112.69279909133911
0.6858802456147228,112.70048403739929
0.6858800416288022,112.70819878578186
0.6858798263868044,112.71578598022461
0.6858796224330038,112.72337794303894
0.6858794072239555,112.73099207878113
0.6858792033022674,112.73861908912659
0.6858789881261609,112.74617385864258
0.6858787842365776,112.75366234779358
0.6858785690934048,112.76128005981445
0.6858783652359185,112.76894474029541
0.6858781501256725,112.77665042877197
0.6858779463002754,112.7842206954956
0.6858777312229479,112.79174447059631
0.6858775274296327,112.79923272132874
0.6858773123852157,112.80671787261963
0.6858771086239747,112.81428146362305
0.6858768936124606,112.82212114334106
0.6858766898832861,112.82996368408203
0.6858764749046672,112.83800673484802
0.6858762712075516,112.84582734107971
0.68587605626182,112.8537278175354
0.6858758525967554,112.86131238937378
0.6858756376839035,112.86884593963623
0.685875434050883,112.87631630897522
0.6858752191709028,112.88383483886719
0.6858750155699181,112.89137935638428
0.6858748007228017,112.89919638633728
0.6858745971538457,112.90704703330994
0.6858743823395855,112.91490054130554
0.6858741788026501,112.92267847061157
0.6858739640212386,112.93049430847168
0.6858737605163163,112.93818426132202
0.6858735457677455,112.94571685791016
0.6858733422948288,112.9599506855011
0.6858731275790909,112.96757340431213
0.685872924138172,112.97522044181824
0.6858727094552592,112.9833550453186
0.6858725060463309,112.99097537994385
0.6858722913962355,112.99854350090027
0.6858720880192898,113.00602555274963
0.6858718734020041,113.01353979110718
0.6858716700570336,113.02106308937073
0.6858714554725499,113.02875280380249
0.685871252159547,113.03631377220154
0.6858710376078571,113.04379558563232
0.6858708343268141,113.05121326446533
0.6858706198079108,113.05863094329834
0.6858704165588202,113.06615972518921
0.6858702020726956,113.07430577278137
0.6858699988555498,113.08179378509521
0.6858697844021958,113.09090161323547
0.6858695812169873,113.09871339797974
0.6858693667963963,113.10633111000061
0.6858691636431175,113.11396336555481
0.685868949255282,113.12166500091553
0.6858687461339251,113.12928223609924
0.6858685317788373,113.13689017295837
0.685868328689395,113.14434933662415
0.685868114367047,113.15202355384827
0.6858679113095113,113.15962433815002
0.6858676970198958,113.16713309288025
0.6858674939942593,113.17465448379517
0.6858672797373682,113.18215250968933
0.6858670767436233,113.18955492973328
0.6858668625194487,113.19700360298157
0.6858666595575883,113.20542907714844
0.6858664453661227,113.21290445327759
0.6858662424361387,113.22045612335205
0.6858660282773746,113.22808957099915
0.6858658253792593,113.23567342758179
0.6858656112531887,113.24332594871521
0.6858654083869352,113.2507951259613
0.6858651942935502,113.25836563110352
0.6858649914591507,113.2661554813385
0.6858647773984438,113.27380990982056
0.6858645745958903,113.28139472007751
0.6858643605678538,113.28894972801208
0.6858641577971392,113.29645919799805
0.6858639438017654,113.30400896072388
0.6858637410628821,113.31142592430115
0.6858635271001632,113.31889009475708
0.6858633243931032,113.32635974884033
0.6858631104630318,113.33385038375854
0.685862907787788,113.34132885932922
0.685862693890356,113.34895586967468
0.6858624912469208,113.35650086402893
0.6858622773821207,113.36401700973511
0.6858620747704863,113.37151622772217
0.6858618609383104,113.37913775444031
0.6858616583584697,113.3866856098175
0.68586144455891,113.39422154426575
0.685861242010855,113.40171551704407
0.6858610282439044,113.40923285484314
0.6858608257276276,113.4167001247406
0.6858606119932782,113.42424130439758
0.6858604095087721,113.43173670768738
0.6858601958070158,113.4391839504242
0.6858599933542734,113.44673752784729
0.6858597796851028,113.45422339439392
0.685859577264116,113.46174693107605
0.6858593636275234,113.46928858757019
0.6858591612382847,113.4769139289856
0.6858589476342625,113.48443746566772
0.6858587452767645,113.49186968803406
0.6858585317053049,113.49942779541016
0.6858583293795402,113.50713562965393
0.6858581158406354,113.51490497589111
0.6858579135465962,113.52261424064636
0.685857700040239,113.53027033805847
0.685857497777918,113.53779458999634
0.6858572843041003,113.54531145095825
0.6858570820734898,113.5527822971344
0.6858568686322039,113.56034469604492
0.6858566664332967,113.56777620315552
0.6858564530245349,113.57526898384094
0.6858562508573232,113.58275985717773
0.6858560374810782,113.59029126167297
0.6858558353455545,113.59773373603821
0.6858556220018184,113.60519814491272
0.6858554198979753,113.61435055732727
0.6858552065867406,113.621835231781
0.6858550045145704,113.62927293777466
0.6858547912358293,113.6367883682251
0.6858545891953248,113.64421153068542
0.6858543759490694,113.65175747871399
0.685854173940223,113.65914964675903
0.6858539607264461,113.66671204566956
0.6858537587492501,113.67426705360413
0.6858535455679435,113.68185877799988
0.6858533436223907,113.68940806388855
0.6858531304735475,113.69699931144714
0.6858529285596302,113.70449590682983
0.685852715443242,113.71196818351746
0.6858525135609529,113.71946835517883
0.6858523004770124,113.72727298736572
0.6858520986263436,113.73485445976257
0.6858518855748436,113.74462747573853
0.685851683755788,113.75248885154724
0.68585147073672,113.76006937026978
0.6858512689492702,113.76751327514648
0.685851055962627,113.77501368522644
0.685850854206775,113.7825276851654
0.6858506412525491,113.79032301902771
0.6858504395282881,113.7980625629425
0.6858502266064713,113.80571150779724
0.6858500249137934,113.81336307525635
0.6858498120243787,113.82140970230103
0.6858496103632763,113.82922720909119
0.6858493975062558,113.8370201587677
0.6858491958767217,113.84471321105957
0.685848983052088,113.85235404968262
0.6858487814541145,113.8598964214325
0.6858485686618596,113.86738753318787
0.6858483670954396,113.87513852119446
0.6858481543355561,113.8828637599945
0.6858479528006818,113.89067077636719
0.6858477400731621,113.89838290214539
0.685847538569826,113.90587735176086
0.6858473258746626,113.91341638565063
0.6858471244028577,113.92093348503113
0.6858469117400425,113.92841482162476
0.6858467102997605,113.93584847450256
0.6858464976692867,113.94331812858582
0.6858462962605207,113.95085215568542
0.6858460836623801,113.9583694934845
0.6858458822851228,113.96581792831421
0.6858456697193076,113.97330665588379
0.6858454683735513,113.98082876205444
0.6858452558400545,113.98835873603821
0.6858450545257917,113.99579238891602
0.6858448420246053,114.00327944755554
0.6858446407418286,114.01078629493713
0.6858444282729451,114.01826214790344
0.6858442270216474,114.02570915222168
0.6858440145850588,114.03325986862183
0.6858438133652325,114.04069781303406
0.6858436009609317,114.0482325553894
0.685843399772569,114.05563068389893
0.6858431874005485,114.06314611434937
0.6858429862436421,114.07066345214844
0.6858427739038941,114.07821583747864
0.6858425727784366,114.0857036113739
0.6858423604709535,114.09330749511719
0.6858421593769378,114.10092401504517
0.6858419471017119,114.10845708847046
0.6858417460391301,114.11601662635803
0.6858415337961541,114.1235830783844
0.6858413327649989,114.13119506835938
0.685841120554265,114.13882970809937
0.6858409195545291,114.14638304710388
0.68584070737603,114.15403866767883
0.6858405064077056,114.16149735450745
0.6858402942614336,114.16897678375244
0.6858400933245137,114.17649269104004
0.6858398812104609,114.18395733833313
0.685839680304938,114.19137978553772
0.6858394682230972,114.19886088371277
0.6858392673489638,114.20630049705505
0.6858390552993272,114.21378660202026
0.6858388544565762,114.22130179405212
0.6858386424391364,114.22884678840637
0.6858384416277598,114.2363018989563
0.6858382296425091,114.24385690689087
0.6858380288624999,114.25135612487793
0.6858378169094308,114.25902247428894
0.6858376161607815,114.26665830612183
0.6858374042398865,114.27424645423889
0.6858372035225895,114.28168654441833
0.685836991633861,114.28919434547424
0.6858367909479093,114.2967517375946
0.6858365790913398,114.30437707901001
0.6858363784367257,114.31185126304626
0.6858361666123076,114.31932878494263
0.6858359659890236,114.32685780525208
0.6858357541967494,114.33436059951782
0.6858355536047885,114.34177589416504
0.6858353418446504,114.34934115409851
0.685835141284005,114.35698318481445
0.6858349295559956,114.3644950389862
0.6858347290266583,114.37200450897217
0.6858345173307702,114.37949585914612
0.6858343168327334,114.38701272010803
0.6858341051689593,114.39453434944153
0.6858339047022157,114.40196204185486
0.6858336930705473,114.40946841239929
0.6858334926350899,114.41697645187378
0.6858332810355201,114.42444825172424
0.6858330806313414,114.43193888664246
0.6858328690638625,114.4393801689148
0.6858326686909548,114.44688606262207
0.6858324571555597,114.45451664924622
0.6858322568139158,114.4623064994812
0.6858320453105964,114.46993327140808
0.6858318450002091,114.47752523422241
0.6858316335289583,114.4850447177887
0.6858314332498199,114.49249124526978
0.68583122181063,114.50000238418579
0.6858310215627331,114.50742673873901
0.685830810155597,114.51492476463318
0.6858306099389344,114.5224540233612
0.6858303985638438,114.53005385398865
0.6858301983784082,114.53759694099426
0.6858299870353561,114.54509139060974
0.68582978688114,114.55256652832031
0.6858295755701188,114.56011462211609
0.6858293754471151,114.56758999824524
0.6858291641681171,114.5751371383667
0.6858289640763182,114.58261394500732
0.6858287528293363,114.5901288986206
0.6858285527687346,114.59765934944153
0.6858283415537609,114.60529160499573
0.6858281415243496,114.61281895637512
0.6858279303413766,114.62038373947144
0.6858277303431481,114.62791967391968
0.6858275191921683,114.6353714466095
0.6858273192251153,114.64280200004578
0.6858271081061216,114.65025782585144
0.6858269081702365,114.6577820777893
0.6858266970832211,114.66527819633484
0.6858264971784968,114.672771692276
0.6858262861234521,114.68029999732971
0.6858260862498813,114.68782091140747
0.6858258752267998,114.69527459144592
0.6858256753843748,114.70268774032593
0.6858254643932494,114.71018266677856
0.6858252645819632,114.7176923751831
0.6858250536227863,114.72540092468262
0.6858248538426314,114.73300218582153
0.6858246429153951,114.74055862426758
0.6858244431663644,114.74802947044373
0.6858242322710614,114.75549292564392
0.6858240325531475,114.76295208930969
0.6858238216897704,114.77051544189453
0.6858236220029658,114.77807712554932
0.685823411171507,114.78558254241943
0.6858232115158046,114.7930908203125
0.6858230007162567,114.80065941810608
0.6858228010916488,114.80814719200134
0.6858225903240047,114.81563401222229
0.6858223907304842,114.82308721542358
0.685822179994736,114.83068537712097
0.6858219804322957,114.83837366104126
0.685821769728436,114.84598422050476
0.6858215701970682,114.85352635383606
0.6858213595250895,114.86098766326904
0.6858211600247874,114.86840462684631
0.6858209493846824,114.87592339515686
0.6858207499154382,114.88337254524231
0.6858205393071994,114.89090514183044
0.6858203398690061,114.89845371246338
0.6858201292926258,114.90607690811157
0.6858199298854761,114.91355156898499
0.685819719340947,114.92106485366821
0.6858195199648334,114.9286367893219
0.685819309452148,114.93629741668701
0.6858191101070634,114.94384980201721
0.6858188996262141,114.95134162902832
0.6858187003121512,114.95882034301758
0.6858184898631311,114.96638345718384
0.6858182905800821,114.97389960289001
0.6858180801628835,114.9813826084137
0.6858178809108415,114.9888117313385
0.6858176705254565,114.9963219165802
0.6858174713044145,115.00384187698364
0.6858172609508362,115.01132106781006
0.6858170617607864,115.01878428459167
0.6858168514390072,115.0262405872345
0.6858166522799424,115.03371548652649
0.6858164419899547,115.0412769317627
0.6858162428618678,115.04878258705139
0.6858160326036644,115.05624890327454
0.6858158335065481,115.06365156173706
0.6858156232801214,115.07116436958313
0.6858154242139682,115.07878732681274
0.6858152140193108,115.08647418022156
0.6858150149841137,115.09401226043701
0.6858148048212183,115.10160160064697
0.6858146058169696,115.10914444923401
0.6858143956858287,115.11669445037842
0.6858141967125216,115.12418603897095
0.6858139866131274,115.13165855407715
0.6858137876707546,115.13915514945984
0.6858135776031001,115.14672136306763
0.6858133786916543,115.15442848205566
0.6858131686557318,115.16206741333008
0.6858129697752053,115.16971516609192
0.6858127597710075,115.17735981941223
0.6858125609213936,115.18491768836975
0.6858123509489135,115.19245505332947
0.6858121521302044,115.19995594024658
0.6858119421894336,115.20740222930908
0.6858117434016227,115.21492457389832
0.6858115334925547,115.22239470481873
0.6858113347356342,115.22997736930847
0.6858111248582613,115.23763728141785
0.6858109261322239,115.24519729614258
0.6858107162865388,115.25273394584656
0.6858105175913773,115.26025199890137
0.6858103077773725,115.26782202720642
0.6858101091130799,115.2753496170044
0.685809899330748,115.28283834457397
0.6858097006973168,115.29029870033264
0.6858094909466503,115.29788208007812
0.6858092923440736,115.30544114112854
0.6858090826250651,115.31299948692322
0.6858088840533351,115.32039642333984
0.6858086743659774,115.32790946960449
0.6858084758250874,115.33537077903748
0.685808266169373,115.34283328056335
0.6858080676593152,115.35039377212524
0.6858078580352367,115.35794305801392
0.6858076595560043,115.36553525924683
0.6858074499635544,115.37326574325562
0.68580725151514,115.3808925151825
0.6858070419543111,115.38848495483398
0.6858068435367075,115.39597749710083
0.6858066340074922,115.40347146987915
0.6858064356206924,115.41098427772522
0.6858062261230834,115.41852974891663
0.6858060277670801,115.42607879638672
0.6858058183010701,115.43364572525024
0.6858056199758558,115.44115877151489
0.6858054105414373,115.44890761375427
0.6858052122470046,115.45657229423523
0.6858050028441707,115.46411085128784
0.6858048045805126,115.47154712677002
0.6858045952092552,115.47920322418213
0.6858043969763646,115.48674869537354
0.6858041876366769,115.49437642097473
0.6858039894345467,115.50185108184814
0.685803780126421,115.5093514919281
0.6858035819550434,115.51684188842773
0.6858033726784726,115.52443099021912
0.6858031745378409,115.53193974494934
0.6858029652928173,115.53945755958557
0.6858027671829244,115.54702305793762
0.6858025579694406,115.55460453033447
0.6858023598902788,115.5621588230133
0.685802150708328,115.56986117362976
0.6858019526598903,115.57747673988342
0.6858017435094648,115.58507418632507
0.685801545491744,115.59266662597656
0.6858013363728365,115.60025095939636
0.6858011383858255,115.60768914222717
0.6858009292984283,115.61518383026123
0.6858007313421198,115.6226818561554
0.6858005222862257,115.63017416000366
0.6858003243606128,115.63762140274048
0.6858001153362148,115.64512133598328
0.6857999174412897,115.65259027481079
0.6857997084483802,115.66009879112244
0.685799510584136,115.66752409934998
0.6857993016227079,115.67504835128784
0.6857991037891372,115.68264627456665
0.6857988948591829,115.69023704528809
0.6857986970562789,115.69780969619751
0.685798488157791,115.70535659790039
0.6857982903855465,115.7128095626831
0.6857980815185177,115.7203414440155
0.6857978837769252,115.72786402702332
0.6857976749413484,115.73537373542786
0.6857974772304007,115.74283266067505
0.6857972684262684,115.75038266181946
0.6857970707459589,115.75790619850159
0.6857968619732635,115.76541638374329
0.6857966643235844,115.77293372154236
0.685796455582319,115.78041410446167
0.6857962579632633,115.78789782524109
0.6857960492534204,115.79539108276367
0.6857958516649812,115.8028838634491
0.6857956429865535,115.81035423278809
0.685795445428723,115.81787824630737
0.6857952367817032,115.82547926902771
0.6857950392544748,115.83298802375793
0.6857948306388554,115.84055304527283
0.6857946331422219,115.8480281829834
0.6857944245579959,115.85553789138794
0.6857942270919496,115.86296510696411
0.6857940185391096,115.87049221992493
0.6857938211036437,115.87798357009888
0.6857936125821823,115.88549709320068
0.6857934151772896,115.89293766021729
0.6857932066871996,115.90042686462402
0.685793009312873,115.9079921245575
0.6857928008541467,115.91542601585388
0.6857926035103793,115.92292261123657
0.6857923950830097,115.93039655685425
0.6857921977697939,115.93788981437683
0.685791989373774,115.94533443450928
0.6857917920911026,115.95280075073242
0.6857915837264245,115.96028780937195
0.6857913864742909,115.96779680252075
0.6857911781409475,115.97533559799194
0.6857909809193442,115.9828200340271
0.6857907726173283,115.99033951759338
0.685790575426248,115.99780702590942
0.6857903671555525,116.0053780078888
0.6857901699949882,116.01283288002014
0.6857899617556055,116.02034306526184
0.68578976462555,116.02778148651123
0.6857895564174733,116.03527808189392
0.6857893593179194,116.04272127151489
0.6857891511411406,116.0502598285675
0.6857889540720814,116.05780506134033
0.6857887459265941,116.06534242630005
0.6857885488880222,116.07287502288818
0.6857883407738182,116.08039927482605
0.6857881437657267,116.08790183067322
0.6857879356827995,116.09539794921875
0.6857877387051812,116.10293364524841
0.685787530653523,116.11040019989014
0.6857873337063707,116.1178970336914
0.6857871256859747,116.12548565864563
0.6857869287692812,116.13300895690918
0.6857867207801397,116.14059138298035
0.6857865238938982,116.14811730384827
0.6857863159360039,116.15561127662659
0.6857861190802071,116.16315650939941
0.685785911153553,116.1709053516388
0.6857857143281938,116.17866563796997
0.6857855064327724,116.18648028373718
0.6857853096378437,116.19412207603455
0.6857851017736479,116.20167899131775
0.6857849050091425,116.20922946929932
0.6857846971761649,116.2166748046875
0.6857845004420758,116.22412133216858
0.6857842926403096,116.23158001899719
0.6857840959366293,116.23911237716675
0.6857838881660667,116.24660897254944
0.6857836914927886,116.25405669212341
0.6857834837534224,116.26148390769958
0.6857832871105392,116.2689688205719
0.6857830794023624,116.27646064758301
0.6857828827898667,116.28397345542908
0.685782675112872,116.29143595695496
0.6857824785307572,116.29884099960327
0.6857822708849374,116.30634140968323
0.6857820743331958,116.3138222694397
0.6857818667185435,116.32131791114807
0.6857816701971686,116.32888603210449
0.6857814626136766,116.33651542663574
0.685781266122661,116.3440248966217
0.6857810585703222,116.35149121284485
0.6857808621096587,116.35892796516418
0.6857806545884656,116.36660480499268
0.6857804581581476,116.3742847442627
0.6857802506680929,116.38190221786499
0.6857800542681128,116.3894214630127
0.6857798468091896,116.39690208435059
0.6857796504395406,116.40435743331909
0.6857794430117414,116.41186571121216
0.6857792466724164,116.4192910194397
0.6857790392757342,116.42681384086609
0.6857788429667258,116.43439173698425
0.6857786356011532,116.44192266464233
0.6857784393224545,116.44939255714417
0.6857782319879845,116.45692920684814
0.6857780357395885,116.46442818641663
0.6857778284362135,116.47196078300476
0.6857776322181134,116.4795470237732
0.6857774249458263,116.48707914352417
0.6857772287580144,116.49462938308716
0.6857770215168083,116.50217843055725
0.6857768253592779,116.50973987579346
0.6857766181491451,116.51741480827332
0.685776422021889,116.52497363090515
0.685776214842823,116.53251552581787
0.6857760187458342,116.54002952575684
0.6857758115978269,116.54749464988708
0.6857756155310984,116.555006980896
0.6857754084141431,116.56260442733765
0.6857752123776679,116.57031297683716
0.6857750052917571,116.57813358306885
0.6857748092855281,116.58594179153442
0.685774602230655,116.59351968765259
0.6857744062546646,116.60108923912048
0.6857741992308218,116.60863590240479
0.6857740032850635,116.61616659164429
0.6857737962922439,116.62366271018982
0.6857736003767105,116.63110852241516
0.6857733934149067,116.63860988616943
0.6857731975295913,116.64608645439148
0.6857729905987963,116.65359115600586
0.6857727947436918,116.66108465194702
0.685772587843898,116.66863059997559
0.6857723920189973,116.676198720932
0.6857721851501979,116.68368291854858
0.6857719893554937,116.69118523597717
0.6857717825176814,116.6986734867096
0.6857715867531672,116.70611643791199
0.6857713799463346,116.71362447738647
0.6857711842120031,116.72111177444458
0.6857709774361433,116.72860336303711
0.6857707817319874,116.7361056804657
0.6857705749870933,116.7436637878418
0.6857703793131058,116.75131750106812
0.6857701725991701,116.75905799865723
0.6857699769553441,116.76675820350647
0.6857697702723595,116.77431869506836
0.6857695746586879,116.78182220458984
0.6857693680066475,116.7893283367157
0.6857691724231233,116.79681205749512
0.6857689658020196,116.8043303489685
0.6857687702486361,116.8119010925293
0.6857685636584618,116.81943702697754
0.685768368135212,116.8269157409668
0.6857681615759604,116.83443284034729
0.6857679660828365,116.84191417694092
0.6857677595545003,116.84939193725586
0.6857675640914961,116.8568480014801
0.6857673575940678,116.8643262386322
0.6857671621611757,116.87183976173401
0.6857669556946486,116.87936115264893
0.6857667602918619,116.88686895370483
0.6857665538562288,116.89439368247986
0.6857663584835403,116.9020562171936
0.6857661520787935,116.90964198112488
0.6857659567361964,116.9171621799469
0.6857657503623295,116.92480206489563
0.6857655550498164,116.93247199058533
0.6857653487068218,116.94004440307617
0.6857651534243862,116.94776320457458
0.6857649471122567,116.9554431438446
0.6857647518598914,116.96334195137024
0.6857645455786199,116.97110795974731
0.6857643503563178,116.97878980636597
0.6857641441058973,116.98649954795837
0.6857639489136516,116.99415564537048
0.6857637426940745,117.00168681144714
0.6857635475318781,117.00929045677185
0.685763341343138,117.0168924331665
0.6857631462109836,117.02458143234253
0.6857629400530728,117.03252625465393
0.6857627449509539,117.04018259048462
0.6857625388238652,117.04780745506287
0.6857623437517746,117.05540347099304
0.6857621376555013,117.06300473213196
0.6857619426134318,117.0705394744873
0.6857617365479667,117.07808518409729
0.6857615415359114,117.08560562133789
0.6857613355012472,117.0930917263031
0.6857611405191996,117.10054421424866
0.6857609345153289,117.10805058479309
0.6857607395632814,117.11553454399109
0.6857605335901976,117.12303447723389
0.6857603386681433,117.13062381744385
0.6857601327258388,117.13830256462097
0.6857599378337711,117.14603686332703
0.685759731922239,117.15385913848877
0.6857595370601508,117.16177201271057
0.6857593311793839,117.16969347000122
0.6857591363472679,117.1773784160614
0.6857589304972593,117.18492412567139
0.6857587356951087,117.19242334365845
0.6857585298758512,117.20005893707275
0.6857583351036591,117.20793533325195
0.6857581293151456,117.21591138839722
0.6857579345729048,117.22367191314697
0.6857577288151281,117.23132038116455
0.6857575341028319,117.23883986473083
0.6857573283757848,117.24633121490479
0.6857571336934263,117.25380182266235
0.6857569279971015,117.26140785217285
0.6857567333446735,117.26894330978394
0.6857565276790648,117.27641224861145
0.6857563330565603,117.28389835357666
0.6857561274216597,117.29139924049377
0.6857559328290717,117.2988908290863
0.6857557272248724,117.30638790130615
0.6857555326621945,117.31383156776428
0.6857553270886894,117.32132482528687
0.6857551325559139,117.32889342308044
0.6857549270130959,117.33647036552429
0.6857547325102162,117.34393405914307
0.6857545269980782,117.35142707824707
0.6857543325250874,117.35893678665161
0.6857541270436223,117.36641097068787
0.6857539326005133,117.37393069267273
0.6857537271497139,117.38160467147827
0.6857535327364799,117.38931369781494
0.6857533273163395,117.39699983596802
0.6857531329329735,117.40456008911133
0.6857529275434845,117.41212916374207
0.6857527331899795,117.4196310043335
0.6857525278311349,117.42717170715332
0.6857523335074842,117.43470883369446
0.6857521281792772,117.44236302375793
0.6857519338854735,117.45003175735474
0.6857517285878969,117.45761632919312
0.6857515343239334,117.46518445014954
0.6857513290569801,117.47285270690918
0.6857511348228499,117.48043060302734
0.6857509295865128,117.4879539012909
0.6857507353822091,117.49537682533264
0.6857505301764812,117.50285077095032
0.6857503360019968,117.51036643981934
0.6857501308268709,117.51799297332764
0.6857499366821991,117.52561736106873
0.6857497315376682,117.53342604637146
0.6857495374228019,117.54103302955627
0.6857493323088589,117.5486102104187
0.6857491382237915,117.556077003479
0.6857489331404294,117.56357741355896
0.6857487390851532,117.57107758522034
0.685748534032365,117.57873892784119
0.6857483400068742,117.58645272254944
0.6857481349846527,117.59415316581726
0.6857479409889395,117.60183620452881
0.6857477359972775,117.60938882827759
0.6857475420313354,117.61690592765808
0.6857473370702263,117.6245059967041
0.685747143134048,117.63208985328674
0.6857469382034845,117.6396427154541
0.6857467442970636,117.6472156047821
0.6857465393970384,117.65479183197021
0.6857463455203678,117.66230702400208
0.685746140650874,117.6698055267334
0.6857459468039468,117.67728543281555
0.6857457419649777,117.68477630615234
0.6857455481477867,117.69233417510986
0.6857453433393348,117.69992899894714
0.6857451495518735,117.70745468139648
0.6857449447739319,117.71498656272888
0.6857447510161935,117.7223801612854
0.6857445462687549,117.72986364364624
0.685744352540732,117.73736190795898
0.6857441478237901,117.74487924575806
0.685743954125476,117.75239062309265
0.685743749439023,117.76001334190369
0.6857435557704111,117.76764249801636
0.6857433511144405,117.77535843849182
0.6857431574755234,117.78296279907227
0.6857429528500278,117.7904999256134
0.6857427592407992,117.7980055809021
0.6857425546457716,117.80565595626831
0.685742361066224,117.8132631778717
0.6857421565016577,117.82092261314392
0.6857419629517847,117.82851815223694
0.6857417584176723,117.83610510826111
0.6857415648974666,117.84373903274536
0.6857413603938015,117.8513650894165
0.6857411669032564,117.85902309417725
0.6857409624300315,117.86658191680908
0.6857407689691398,117.87404656410217
0.6857405645263478,117.88156151771545
0.6857403710951031,117.8890585899353
0.6857401666827372,117.89661526679993
0.6857399732811328,117.90406274795532
0.6857397688991855,117.91158151626587
0.6857395755272141,117.91910123825073
0.685739371175679,117.92663598060608
0.6857391778333336,117.93410396575928
0.6857389735122034,117.9415557384491
0.6857387801994776,117.94905543327332
0.6857385759087451,117.9565806388855
0.6857383826256321,117.96404528617859
0.6857381783652906,117.97154498100281
0.685737985111783,117.978999376297
0.6857377808818257,117.98654675483704
0.6857375876579168,117.99400091171265
0.6857373834583362,118.00149750709534
0.6857371902640196,118.00897145271301
0.6857369860948088,118.01654934883118
0.6857367929300769,118.02408218383789
0.6857365887912292,118.03156185150146
0.6857363956560755,118.0390374660492
0.6857361915475837,118.04658484458923
0.6857359984420017,118.05403113365173
0.6857357943638587,118.06154656410217
0.6857356012878411,118.06901860237122
0.6857353972400401,118.07660484313965
0.6857352041935799,118.08420205116272
0.685735000176114,118.0916793346405
0.6857348071592049,118.09912610054016
0.6857346031720666,118.10664010047913
0.6857344101847014,118.11416459083557
0.6857342062278842,118.12188839912415
0.6857340132700561,118.12935447692871
0.6857338093435531,118.13683867454529
0.6857336164152552,118.14436173439026
0.6857334125190592,118.15183877944946
0.6857332196202849,118.15925717353821
0.6857330157543886,118.16682147979736
0.6857328228851308,118.17433047294617
0.6857326190495276,118.18182897567749
0.68573242620978,118.18937277793884
0.6857322224044629,118.19690203666687
0.685732029594218,118.20448327064514
0.6857318258191799,118.2119710445404
0.685731633038431,118.2194402217865
0.6857314292936654,118.22709321975708
0.6857312365424056,118.23472809791565
0.6857310328279049,118.2423038482666
0.685730840106128,118.24989223480225
0.6857306364218854,118.25742554664612
0.685730443729584,118.26489615440369
0.685730240075593,118.2723879814148
0.6857300474127602,118.27984118461609
0.6857298437890134,118.2873125076294
0.6857296511556426,118.29477143287659
0.6857294475621329,118.30232286453247
0.6857292549582175,118.30980777740479
0.685729051394938,118.31730818748474
0.6857288588204711,118.32484340667725
0.6857286552874151,118.33230471611023
0.6857284627423894,118.33976030349731
0.6857282592395498,118.3472650051117
0.6857280667239593,118.35485410690308
0.6857278632513292,118.36242604255676
0.6857276707651662,118.36989450454712
0.6857274673227388,118.37738680839539
0.685727274865997,118.38487958908081
0.6857270714537651,118.3924560546875
0.6857268790264377,118.39997267723083
0.6857266756443943,118.40745759010315
0.6857264832464744,118.41495180130005
0.6857262798946129,118.42251825332642
0.6857260875260938,118.42996764183044
0.6857258842044068,118.43750357627869
0.6857256918652815,118.44514346122742
0.6857254885737626,118.45267963409424
0.6857252962640245,118.46037817001343
0.6857250930026664,118.4679958820343
0.6857249007223085,118.47548341751099
0.6857246974911043,118.48300766944885
0.6857245052401201,118.49050641059875
0.6857243020390628,118.49802136421204
0.6857241098174455,118.50545954704285
0.6857239066465282,118.51303124427795
0.6857237144542704,118.52052617073059
0.6857235113134866,118.5280511379242
0.6857233191505822,118.5355441570282
0.6857231160399245,118.5430977344513
0.6857229239063664,118.55066061019897
0.685722720825828,118.55821681022644
0.6857225287216093,118.56571507453918
0.6857223256711835,118.57322692871094
0.6857221335962976,118.5807089805603
0.6857219305759772,118.58825898170471
0.6857217385304177,118.59564542770386
0.6857215355401957,118.60324764251709
0.6857213435239552,118.61075806617737
0.6857211405638248,118.61837220191956
0.685720948576897,118.625896692276
0.6857207456468513,118.63341951370239
0.685720553689229,118.64086413383484
0.6857203507892615,118.64832472801208
0.6857201588609381,118.65584468841553
0.6857199559910412,118.6632947921753
0.6857197640920101,118.67073011398315
0.6857195612521773,118.67822599411011
0.6857193693824314,118.68575930595398
0.6857191665726557,118.69325423240662
0.6857189747321886,118.70069932937622
0.6857187719524632,118.70818328857422
0.685718580141268,118.71562314033508
0.6857183773915856,118.72332334518433
0.6857181856096555,118.7309501171112
0.6857179828900096,118.7385573387146
0.685717791137338,118.74631905555725
0.6857175884477215,118.75403547286987
0.6857173967243013,118.76190996170044
0.6857171940647077,118.76976203918457
0.6857170023705323,118.77747464179993
0.6857167997409543,118.7849850654602
0.6857166080760172,118.79247879981995
0.685716405476448,118.8001070022583
0.6857162138407422,118.80795168876648
0.6857160112711748,118.81550812721252
0.6857158196646936,118.82311224937439
0.6857156171251214,118.83096361160278
0.685715425547858,118.83859300613403
0.6857152230382737,118.84617805480957
0.6857150314902217,118.85361337661743
0.6857148290106188,118.86119437217712
0.6857146374917711,118.86891341209412
0.6857144350421426,118.87660074234009
0.6857142435524923,118.8841724395752
0.6857140411328314,118.89166069030762
0.6857138496723724,118.89916396141052
0.6857136472826719,118.90665698051453
0.6857134558513969,118.91410565376282
0.6857132534916501,118.9216845035553
0.6857130620895527,118.92918419837952
0.6857128597597528,118.9366979598999
0.6857126683868262,118.94418811798096
0.6857124660869666,118.95181846618652
0.6857122747432035,118.95933055877686
0.6857120724732769,118.9668447971344
0.6857118811586713,118.9742865562439
0.6857116789186712,118.98178458213806
0.685711487633216,118.98924207687378
0.6857112854231354,118.99675273895264
0.685711094166824,119.00413775444031
0.6857108919866557,119.01162600517273
0.6857107007594814,119.01908922195435
0.6857104986092192,119.02657961845398
0.6857103074111751,119.03403973579407
0.6857101052908118,119.04154562950134
0.6857099141218912,119.04900479316711
0.6857097120314198,119.0565345287323
0.6857095208916165,119.06398487091064
0.68570931883103,119.07144474983215
0.6857091277203371,119.07893443107605
0.6857089256896289,119.08643841743469
0.6857087346080392,119.09401559829712
0.6857085326072027,119.10184288024902
0.6857083415547099,119.10943007469177
0.6857081395837379,119.11714124679565
0.6857079485603352,119.12481832504272
0.685707746619221,119.13231205940247
0.6857075556249016,119.13985061645508
0.6857073537136383,119.14746260643005
0.6857071627483957,119.15525579452515
0.6857069608669765,119.16318035125732
0.6857067699308038,119.17122197151184
0.6857065680792219,119.17905688285828
0.6857063771721126,119.18679642677307
0.685706175350361,119.19456052780151
0.6857059844723083,119.20234799385071
0.6857057826803803,119.21002221107483
0.6857055918313775,119.21774744987488
0.6857053900692663,119.22554183006287
0.6857051992493067,119.23315668106079
0.6857049975170055,119.24074268341064
0.6857048067260822,119.24837255477905
0.6857046050235843,119.25597906112671
0.6857044142616909,119.26352787017822
0.6857042125889887,119.2711341381073
0.6857040218561189,119.27873301506042
0.6857038202132063,119.28628778457642
0.6857036295093525,119.29380416870117
0.6857034278962227,119.30135679244995
0.685703237221379,119.30901336669922
0.6857030356380249,119.3166184425354
0.6857028449921841,119.32416105270386
0.6857026434385992,119.33162951469421
0.6857024528217547,119.3390965461731
0.6857022512979318,119.34659123420715
0.6857020607100771,119.35429644584656
0.6857018592160099,119.36218166351318
0.6857016686571382,119.3697829246521
0.6857014671928194,119.37753558158875
0.6857012766629241,119.38510870933533
0.685701075228347,119.39282250404358
0.6857008847274217,119.40065050125122
0.6857006833225795,119.40826082229614
0.6857004928506172,119.41575074195862
0.685700291475503,119.42324447631836
0.6857001010324969,119.43087410926819
0.6856998996871042,119.4384503364563
0.6856997092730482,119.44599318504333
0.68569950795737,119.45355987548828
0.685699317572257,119.46122312545776
0.6856991162862862,119.46897530555725
0.6856989259301098,119.47654032707214
0.6856987246738402,119.48402380943298
0.6856985343465932,119.49147534370422
0.6856983331200176,119.4990131855011
0.685698142821694,119.5066065788269
0.685697941624806,119.51417827606201
0.6856977513553988,119.52167510986328
0.6856975501881911,119.52922797203064
0.6856973599476937,119.5368058681488
0.6856971588101599,119.54435658454895
0.6856969685985657,119.55189752578735
0.685696767490699,119.55949592590332
0.685696577308001,119.56703853607178
0.6856963762297946,119.57461619377136
0.6856961860759865,119.58210778236389
0.6856959850274333,119.58965158462524
0.6856957949025088,119.59714698791504
0.6856955938836022,119.60467219352722
0.685695403787554,119.61217188835144
0.6856952027982876,119.61965203285217
0.6856950127311092,119.62722754478455
0.6856948117714758,119.63483691215515
0.6856946217331609,119.64265012741089
0.6856944208031537,119.65036058425903
0.6856942307936956,119.6583001613617
0.6856940298933079,119.6662209033966
0.6856938399126997,119.67382335662842
0.6856936390419249,119.6813735961914
0.6856934490901601,119.68892478942871
0.6856932482489912,119.69654107093811
0.6856930583260632,119.70402765274048
0.6856928575144937,119.71145915985107
0.6856926676203958,119.71893262863159
0.6856924668384188,119.72643566131592
0.6856922769731444,119.73390197753906
0.6856920762207531,119.7413923740387
0.6856918863842956,119.74879050254822
0.6856916856614833,119.75627851486206
0.6856914958538362,119.76370620727539
0.685691295160596,119.77118682861328
0.6856911053817525,119.77866077423096
0.6856909047180779,119.78618097305298
0.6856907149680315,119.79364395141602
0.6856905143339155,119.80118560791016
0.6856903246126594,119.80888295173645
0.6856901240080955,119.81653237342834
0.6856899343156234,119.82406830787659
0.6856897337406046,119.83180594444275
0.6856895440769095,119.83946824073792
0.6856893435314293,119.84702706336975
0.6856891538965048,119.85449576377869
0.6856889533805562,119.86206316947937
0.6856887637743958,119.86963629722595
0.6856885632879722,119.87723469734192
0.6856883737105692,119.88474988937378
0.6856881732536637,119.89229226112366
0.6856879837050117,119.89979767799377
0.6856877832776179,119.90740060806274
0.6856875937577098,119.91500115394592
0.6856873933598205,119.92257833480835
0.6856872038686501,119.93012309074402
0.6856870035002591,119.93778896331787
0.6856868140378195,119.94544243812561
0.6856866136989199,119.95294690132141
0.6856864242652045,119.96045398712158
0.6856862239557895,119.96790385246277
0.6856860345507924,119.97532486915588
0.685685834270855,119.9827868938446
0.685685644894569,119.99024796485901
0.6856854446441026,119.99775409698486
0.6856852552965212,120.0051760673523
0.6856850550755194,120.01265096664429
0.6856848657566361,120.02007222175598
0.6856846655650918,120.02755880355835
0.6856844762748999,120.03499579429626
0.6856842761128067,120.04254460334778
0.6856840868512998,120.04997992515564
0.6856838867186505,120.0574722290039
0.685683697485822,120.06492805480957
0.6856834973826105,120.07244610786438
0.6856833081784535,120.07995200157166
0.6856831081046729,120.08743333816528
0.6856829189291808,120.09485816955566
0.6856827188848245,120.10238909721375
0.685682529737991,120.1098620891571
0.6856823297230518,120.11738920211792
0.6856821406048703,120.12478995323181
0.685681940619342,120.13230848312378
0.6856817515298059,120.13982486724854
0.6856815515736814,120.14726424217224
0.6856813625127844,120.15477871894836
0.6856811625860572,120.16238069534302
0.6856809735537922,120.17001533508301
0.6856807736564555,120.17757201194763
0.6856805846528166,120.18505024909973
0.6856803847848637,120.19255542755127
0.685680195809844,120.20006775856018
0.6856799959712682,120.20761585235596
0.685679807024861,120.21513724327087
0.6856796072156558,120.22265934944153
0.6856794182978545,120.23014616966248
0.6856792185180131,120.23766827583313
0.6856790296288114,120.24514937400818
0.6856788298783267,120.25260782241821
0.6856786410177182,120.26004004478455
0.6856784412965842,120.26751399040222
0.6856782524645616,120.27492165565491
0.6856780527727715,120.28239798545837
0.685677863969329,120.28997755050659
0.6856776643068758,120.29757046699524
0.6856774755320068,120.30511021614075
0.6856772758988836,120.31268572807312
0.685677087152581,120.32023859024048
0.6856768875487819,120.32768416404724
0.6856766988310395,120.33515429496765
0.6856764992565574,120.34265351295471
0.6856763105673686,120.35011458396912
0.6856761110221968,120.35757231712341
0.6856759223615551,120.36500954627991
0.6856757228456869,120.37253522872925
0.6856755342135856,120.38003659248352
0.6856753347270145,120.38753914833069
0.6856751461234476,120.3949830532074
0.6856749466661666,120.4024600982666
0.6856747580911268,120.4099690914154
0.6856745586631293,120.41748929023743
0.6856743701166111,120.42500352859497
0.6856741707178904,120.43252277374268
0.6856739821998864,120.4399619102478
0.6856737828304361,120.44742703437805
0.6856735943409401,120.45489931106567
0.6856733950007535,120.46245527267456
0.6856732065397588,120.46994352340698
0.685673007228829,120.47748231887817
0.6856728187963292,120.48497009277344
0.68567261951465,120.49253034591675
0.6856724311106382,120.50000047683716
0.6856722318582028,120.5075306892395
0.6856720434826731,120.51494669914246
0.6856718442594744,120.52244400978088
0.68567165591242,120.52988839149475
0.6856714567184516,120.53737592697144
0.6856712683998659,120.54487776756287
0.6856710692351214,120.5523591041565
0.685670880944998,120.55980563163757
0.6856706818094706,120.5673017501831
0.6856704935478029,120.57481336593628
0.6856702944414855,120.58233141899109
0.6856701062082673,120.58980250358582
0.6856699071311537,120.59742593765259
0.6856697189263783,120.60499167442322
0.685669519878462,120.6125283241272
0.6856693317021223,120.62005496025085
0.6856691326833967,120.62753748893738
0.685668944535487,120.63502931594849
0.6856687455459449,120.64259576797485
0.6856685574264583,120.65012812614441
0.6856683584660938,120.65769696235657
0.6856681703750238,120.66519713401794
0.6856679714438298,120.67268705368042
0.6856677833811703,120.68009519577026
0.68566758447914,120.68758273124695
0.6856673964448841,120.69506168365479
0.685667197572011,120.70249700546265
0.6856670095661523,120.70993781089783
0.6856668107224302,120.71745252609253
0.6856666227449623,120.72495746612549
0.685666423930384,120.73247981071472
0.6856662359813005,120.73993992805481
0.6856660371958594,120.74740147590637
0.6856658492751535,120.75485253334045
0.6856656505188435,120.76236653327942
0.685665462626509,120.76980018615723
0.6856652638993231,120.77733254432678
0.6856650760353534,120.78477358818054
0.6856648773372849,120.79231357574463
0.6856646895016736,120.79974603652954
0.6856644908327162,120.80721354484558
0.6856643030254567,120.8146345615387
0.6856641043856034,120.82209610939026
0.6856639166066892,120.82957768440247
0.6856637179959337,120.83702349662781
0.6856635302453585,120.84454274177551
0.6856633316636941,120.85202622413635
0.685663143941451,120.85944151878357
0.6856629453888714,120.86688828468323
0.6856627576949541,120.87433385848999
0.6856625591714521,120.88181686401367
0.6856623715058546,120.88924741744995
0.6856621730114242,120.89678502082825
0.6856619853741394,120.9043459892273
0.6856617869087736,120.91182374954224
0.6856615992997954,120.91924858093262
0.6856614008634876,120.92676377296448
0.6856612132828094,120.93419623374939
0.6856610148755533,120.94166564941406
0.6856608273231685,120.94913697242737
0.6856606289449573,120.956622838974
0.6856604414208596,120.9640679359436
0.6856602430716865,120.97155475616455
0.6856600555758696,120.97901058197021
0.6856598572557282,120.98652076721191
0.6856596697881857,120.99397540092468
0.6856594714970696,121.00142216682434
0.6856592840577947,121.00892353057861
0.685659085795697,121.01647472381592
0.6856588983846834,121.02395057678223
0.6856587001515975,121.03141403198242
0.6856585127688388,121.03894329071045
0.6856583145647585,121.04648208618164
0.6856581272102482,121.05392169952393
0.6856579290351666,121.0613784790039
0.6856577417088983,121.06884121894836
0.6856575435628086,121.0764672756195
0.6856573562647756,121.08391094207764
0.6856571581476719,121.09141898155212
0.685656970877868,121.09890007972717
0.6856567727897434,121.10641574859619
0.6856565855481621,121.11387753486633
0.6856563874890096,121.12134599685669
0.6856562002756448,121.12885212898254
0.6856560022454583,121.13627338409424
0.6856558150603029,121.14365768432617
0.6856556170590759,121.15126490592957
0.6856554299021238,121.15877652168274
0.6856552319298493,121.1663429737091
0.6856550448010943,121.1738052368164
0.6856548468577663,121.18133449554443
0.6856546597572015,121.18883800506592
0.6856544618428131,121.19630527496338
0.6856542747704323,121.20369410514832
0.6856540768849768,121.21116185188293
0.6856538898407737,121.21862959861755
0.6856536919842446,121.22616171836853
0.6856535049682129,121.23362255096436
0.6856533071406035,121.24121356010437
0.6856531201527365,121.24884486198425
0.685652922354041,121.25647306442261
0.6856527353943318,121.26391911506653
0.685652537624543,121.27140402793884
0.685652350692986,121.278879404068
0.6856521529520975,121.28643989562988
0.685651966048686,121.29390597343445
0.685651768336691,121.30141973495483
0.6856515814614185,121.30899810791016
0.6856513837783108,121.31660485267639
0.685651196931171,121.32413506507874
0.685650999276944,121.33163976669312
0.6856508124579305,121.33922076225281
0.6856506148325775,121.34679532051086
0.6856504280416834,121.35436272621155
0.6856502304451982,121.36202239990234
0.685650043682418,121.36948752403259
0.6856498461147935,121.37696647644043
0.68564965938012,121.38439726829529
0.6856494618413502,121.39194536209106


==> n9/gradient_coding_e_2000_lr_001.csv <==
testing_loss,times
0.6927490257511114,0.0
0.6923519188696905,0.0014259815216064453
0.6919558570442733,0.0028455257415771484
0.691560837405429,0.004251718521118164
0.6911668570857761,0.0056362152099609375
0.6907739132200521,0.007049560546875
0.6903820029451845,0.008425474166870117
0.6899911234003588,0.009759664535522461
0.689601271727087,0.011187314987182617
0.689212445069276,0.012530803680419922
0.6888246405732944,0.01393890380859375
0.6884378553880388,0.015295982360839844
0.6880520866649996,0.01664137840270996
0.6876673315583267,0.017970800399780273
0.6872835872248936,0.019306659698486328
0.6869008508243614,0.02064371109008789
0.6865191195192424,0.022001028060913086
0.6861383904749616,0.023353099822998047
0.6857586608599207,0.02470993995666504
0.6853799278455575,0.026042461395263672
0.6850021886064068,0.027454614639282227
0.6846254403201621,0.028769731521606445
0.6842496801677334,0.030118227005004883
0.6838749053333056,0.03141522407531738
0.6835011130043983,0.03276944160461426
0.6831283003719218,0.03410601615905762
0.6827564646302349,0.035446882247924805
0.6823856029772003,0.03675675392150879
0.6820157126142402,0.038095712661743164
0.6816467907463922,0.03942537307739258
0.6812788345823622,0.0408320426940918
0.6809118413345788,0.042171478271484375
0.6805458082192465,0.0435335636138916
0.680180732456397,0.0448911190032959
0.6798166112699421,0.04622673988342285
0.6794534418877243,0.04755568504333496
0.6790912215415673,0.04889106750488281
0.6787299474673253,0.050241947174072266
0.6783696169049332,0.05157876014709473
0.6780102270984548,0.052915334701538086
0.6776517752961303,0.05431985855102539
0.6772942587504239,0.05568051338195801
0.6769376747180709,0.057016849517822266
0.6765820204601235,0.05835843086242676
0.6762272932419959,0.05969405174255371
0.6758734903335102,0.06102323532104492
0.6755206090089394,0.0623626708984375
0.6751686465470516,0.0636894702911377
0.6748176002311541,0.06505942344665527
0.6744674673491339,0.06638932228088379
0.6741182451935007,0.06778860092163086
0.6737699310614285,0.06913280487060547
0.6734225222547947,0.07046055793762207
0.6730760160802219,0.07178878784179688
0.6727304098491165,0.07313394546508789
0.6723857008777071,0.07447600364685059
0.6720418864870843,0.07585668563842773
0.6716989640032367,0.0771791934967041
0.6713569307570889,0.07849907875061035
0.6710157840845383,0.0798482894897461
0.6706755213264901,0.08124876022338867
0.6703361398288936,0.0825653076171875
0.6699976369427766,0.0838925838470459
0.6696600100242798,0.0852353572845459
0.6693232564346903,0.08660006523132324
0.6689873735404752,0.08790755271911621
0.6686523587133135,0.08924365043640137
0.6683182093301283,0.09058594703674316
0.667984922773119,0.0918879508972168
0.6676524964297914,0.09322452545166016
0.6673209276929881,0.09463310241699219
0.6669902139609188,0.09598016738891602
0.6666603526371897,0.09734940528869629
0.6663313411308309,0.09869241714477539
0.666003176856327,0.10000205039978027
0.6656758572336423,0.1013484001159668
0.66534937968825,0.10268259048461914
0.6650237416511579,0.10400915145874023
0.6646989405589341,0.10535192489624023
0.6643749738537332,0.10667109489440918
0.6640518389833224,0.10808324813842773
0.6637295334011039,0.10940098762512207
0.6634080545661408,0.11074686050415039
0.6630873999431802,0.11208653450012207
0.6627675670026761,0.11340713500976562
0.6624485532208118,0.1147615909576416
0.6621303560795228,0.11610937118530273
0.6618129730665179,0.11743927001953125
0.6614964016753001,0.11882352828979492
0.6611806394051881,0.12017440795898438
0.6608656837613358,0.12158942222595215
0.660551532254752,0.12290263175964355
0.6602381824023209,0.12425923347473145
0.6599256317268185,0.12562918663024902
0.6596138777569334,0.12698864936828613
0.6593029180272834,0.1283552646636963
0.658992750078433,0.12971711158752441
0.6586833714569107,0.13107967376708984
0.6583747797152251,0.13242268562316895
0.6580669724118817,0.1337428092956543
0.6577599471113981,0.13518333435058594
0.6574537013843187,0.13653826713562012
0.6571482328072306,0.13785266876220703
0.6568435389627771,0.13921236991882324
0.6565396174396722,0.14057683944702148
0.6562364658327133,0.1419203281402588
0.6559340817427958,0.1432666778564453
0.6556324627769239,0.1446247100830078
0.6553316065482241,0.1459672451019287
0.6550315106759572,0.1473066806793213
0.6547321727855291,0.14871454238891602
0.654433590508502,0.15004277229309082
0.6541357614826053,0.15140366554260254
0.6538386833517462,0.15273022651672363
0.6535423537660188,0.15407299995422363
0.6532467703817143,0.15542888641357422
0.65295193086133,0.1567690372467041
0.6526578328735778,0.15810561180114746
0.6523644740933932,0.1594529151916504
0.6520718522019423,0.16079425811767578
0.6517799648866307,0.16221022605895996
0.65148880984111,0.16353058815002441
0.6511983847652851,0.16487884521484375
0.6509086873653206,0.1662149429321289
0.650619715353647,0.16755342483520508
0.6503314664489673,0.16889047622680664
0.6500439383762614,0.1702442169189453
0.6497571288667922,0.17162036895751953
0.6494710356581104,0.17300629615783691
0.6491856564940587,0.1743471622467041
0.6489009891247761,0.17577171325683594
0.6486170313067025,0.1771228313446045
0.6483337808025814,0.17846179008483887
0.6480512353814634,0.17982697486877441
0.6477693928187094,0.18118929862976074
0.6474882508959934,0.1825406551361084
0.6472078074013041,0.18390178680419922
0.6469280601289478,0.18525099754333496
0.6466490068795497,0.18658661842346191
0.6463706454600551,0.1879422664642334
0.6460929736837315,0.1893479824066162
0.6458159893701683,0.19069457054138184
0.6455396903452778,0.19202828407287598
0.6452640744412963,0.1933579444885254
0.6449891394967827,0.19473671913146973
0.6447148833566198,0.1960742473602295
0.6444413038720116,0.19740080833435059
0.6441683989004852,0.1987316608428955
0.6438961663058879,0.2000889778137207
0.643624603958386,0.20143651962280273
0.6433537097344643,0.20284223556518555
0.6430834815169226,0.20419621467590332
0.6428139171948755,0.20559120178222656
0.6425450146637485,0.2068936824798584
0.642276771825276,0.2082962989807129
0.6420091865874986,0.20960497856140137
0.64174225686476,0.21098566055297852
0.6414759805777037,0.21232390403747559
0.6412103556532689,0.21363162994384766
0.6409453800246877,0.21502470970153809
0.6406810516314799,0.21643733978271484
0.6404173684194504,0.217756986618042
0.6401543283406828,0.21912789344787598
0.6398919293535366,0.2204575538635254
0.6396301694226407,0.22177767753601074
0.6393690465188899,0.22313737869262695
0.6391085586194382,0.22446751594543457
0.6388487037076938,0.22580766677856445
0.6385894797733139,0.22718334197998047
0.638330884812198,0.22853732109069824
0.6380729168264823,0.22994184494018555
0.637815573824533,0.23128318786621094
0.6375588538209404,0.23261737823486328
0.6373027548365113,0.23395061492919922
0.6370472748982634,0.2352917194366455
0.6367924120394168,0.23663926124572754
0.6365381642993881,0.23801612854003906
0.6362845297237818,0.23938798904418945
0.6360315063643835,0.24071836471557617
0.6357790922791523,0.24206256866455078
0.6355272855322116,0.24348020553588867
0.6352760841938426,0.24482107162475586
0.635025486340475,0.2461833953857422
0.6347754900546789,0.24750852584838867
0.6345260934251563,0.24889516830444336
0.6342772945467321,0.25024962425231934
0.6340290915203453,0.25158214569091797
0.6337814824530399,0.2529122829437256
0.633534465457956,0.25426292419433594
0.63328803865432,0.2555973529815674
0.6330422001674357,0.25700902938842773
0.6327969481286736,0.25835299491882324
0.6325522806754623,0.25971364974975586
0.632308195951278,0.26103949546813965
0.6320646921056343,0.26238131523132324
0.6318217672940726,0.2637171745300293
0.6315794196781512,0.2650632858276367
0.6313376474254347,0.2664003372192383
0.6310964487094848,0.2677426338195801
0.6308558217098476,0.2690877914428711
0.630615764612044,0.2704904079437256
0.630376275607559,0.27184319496154785
0.6301373528938299,0.2731654644012451
0.6298989946742352,0.2745327949523926
0.6296611991580839,0.2758822441101074
0.6294239645606035,0.27722764015197754
0.6291872891029289,0.2785611152648926
0.6289511710120903,0.2799043655395508
0.6287156085210023,0.28127455711364746
0.6284805998684513,0.282609224319458
0.6282461432990838,0.2840120792388916
0.6280122370633946,0.2853565216064453
0.6277788794177145,0.28669309616088867
0.6275460686241982,0.2880237102508545
0.6273138029508116,0.28936338424682617
0.6270820806713202,0.2907102108001709
0.6268509000652759,0.2920804023742676
0.6266202594180047,0.2933940887451172
0.6263901570205941,0.2947425842285156
0.62616059116988,0.2960836887359619
0.6259315601684347,0.2974886894226074
0.625703062324553,0.2988247871398926
0.6254750959522398,0.30016279220581055
0.6252476593711971,0.3015151023864746
0.6250207509068106,0.3028895854949951
0.6247943688901367,0.30425071716308594
0.624568511657889,0.3055992126464844
0.6243431775524247,0.30692124366760254
0.6241183649217327,0.3082709312438965
0.6238940721194178,0.3096046447753906
0.6236702975046893,0.3110504150390625
0.6234470394423455,0.31238222122192383
0.6232242963027619,0.31374359130859375
0.6230020664618762,0.31510233879089355
0.6227803483011747,0.31644725799560547
0.6225591402076789,0.31777310371398926
0.6223384405739312,0.31912732124328613
0.6221182477979813,0.3204472064971924
0.6218985602833718,0.32177257537841797
0.6216793764391243,0.32312655448913574
0.6214606946797256,0.3245816230773926
0.6212425134251132,0.3259303569793701
0.6210248311006609,0.3272867202758789
0.6208076461371651,0.3286170959472656
0.6205909569708304,0.32996630668640137
0.6203747620432551,0.3313131332397461
0.6201590598014167,0.33264613151550293
0.6199438486976576,0.33398914337158203
0.6197291271896712,0.3353722095489502
0.6195148937404862,0.3367197513580322
0.6193011468184537,0.33811068534851074
0.6190878848972311,0.33947229385375977
0.6188751064557683,0.34081053733825684
0.6186628099782933,0.3421902656555176
0.6184509939542966,0.3435492515563965
0.6182396568785179,0.34491539001464844
0.6180287972509302,0.34630465507507324
0.6178184135767252,0.3476414680480957
0.6176085043662995,0.34898829460144043
0.6173990681352387,0.35032129287719727
0.6171901034043031,0.3517165184020996
0.6169816086994131,0.3530607223510742
0.6167735825516334,0.3544178009033203
0.6165660234971595,0.3557600975036621
0.6163589300773018,0.35715413093566895
0.6161523008384706,0.3585038185119629
0.6159461343321623,0.3598318099975586
0.615740429114943,0.36118102073669434
0.6155351837484347,0.36253976821899414
0.6153303967992996,0.3638896942138672
0.6151260668392254,0.36530089378356934
0.6149221924449104,0.36662864685058594
0.6147187721980484,0.36797618865966797
0.6145158046853132,0.36931896209716797
0.6143132884983445,0.37065792083740234
0.6141112222337324,0.37197113037109375
0.6139096044930017,0.3733077049255371
0.6137084338825981,0.37464451789855957
0.6135077090138722,0.3759455680847168
0.6133074285030647,0.37728118896484375
0.6131075909712916,0.3786921501159668
0.6129081950445286,0.38004279136657715
0.6127092393535964,0.38138508796691895
0.6125107225341456,0.3827338218688965
0.6123126432266415,0.3840522766113281
0.6121150000763491,0.38540196418762207
0.6119177917333178,0.3867344856262207
0.6117210168523668,0.3880789279937744
0.6115246740930698,0.38941144943237305
0.6113287621197393,0.3907632827758789
0.6111332796014126,0.39217114448547363
0.6109382252118363,0.39348316192626953
0.6107435976294506,0.3948345184326172
0.6105493955373756,0.3961949348449707
0.6103556176233947,0.3975057601928711
0.6101622625799411,0.39884233474731445
0.6099693291040811,0.40018558502197266
0.6097768158975009,0.4015076160430908
0.6095847216664899,0.40282297134399414
0.609393045121927,0.40418362617492676
0.609201784979265,0.40560364723205566
0.6090109399585152,0.4069690704345703
0.6088205087842334,0.4083123207092285
0.6086304901855043,0.4096660614013672
0.6084408828959266,0.41105008125305176
0.6082516856535986,0.4123966693878174
0.6080628972011022,0.41370701789855957
0.607874516285489,0.4150822162628174
0.6076865416582653,0.4164137840270996
0.6074989720753766,0.41774892807006836
0.6073118062971932,0.41921520233154297
0.6071250430884954,0.4205336570739746
0.6069386812184585,0.4218888282775879
0.6067527194606381,0.42324113845825195
0.6065671565929555,0.4245889186859131
0.606381991397682,0.4259154796600342
0.6061972226614258,0.42725062370300293
0.6060128491751157,0.42858076095581055
0.605828869733987,0.42990684509277344
0.6056452831375673,0.43126559257507324
0.6054620881896607,0.4326932430267334
0.6052792836983347,0.434049129486084
0.6050968684759038,0.4354100227355957
0.6049148413389166,0.4367661476135254
0.6047332011081396,0.43810153007507324
0.604551946608544,0.4394266605377197
0.6043710766692907,0.4407494068145752
0.6041905901237152,0.4420905113220215
0.6040104858093142,0.4434540271759033
0.6038307625677303,0.4448082447052002
0.6036514192447376,0.44622373580932617
0.6034724546902284,0.4475536346435547
0.6032938677581968,0.4488964080810547
0.6031156573067264,0.45026540756225586
0.6029378221979745,0.45157742500305176
0.6027603612981589,0.4529280662536621
0.6025832734775427,0.4542880058288574
0.6024065576104205,0.45563817024230957
0.6022302125751041,0.4569869041442871
0.6020542372539085,0.45832180976867676
0.6018786305331375,0.4597306251525879
0.6017033913030696,0.4610419273376465
0.6015285184579438,0.4624135494232178
0.6013540108959461,0.4637632369995117
0.6011798675191943,0.4651453495025635
0.6010060872337255,0.4664921760559082
0.6008326689494805,0.4678688049316406
0.6006596115802914,0.46921515464782715
0.6004869140438663,0.4705474376678467
0.6003145752617766,0.4718799591064453
0.6001425941594419,0.4732840061187744
0.5999709696661175,0.47466421127319336
0.5997997007148796,0.4760243892669678
0.5996287862426118,0.4773540496826172
0.5994582251899917,0.478712797164917
0.5992880165014765,0.4800586700439453
0.5991181591252902,0.4813883304595947
0.5989486520134095,0.48273396492004395
0.5987794941215498,0.48407793045043945
0.5986106844091524,0.48543334007263184
0.5984422218393707,0.4868481159210205
0.5982741053790561,0.4882068634033203
0.5981063339987455,0.48952460289001465
0.5979389066726472,0.49086642265319824
0.5977718223786277,0.49222850799560547
0.5976050800981985,0.4935462474822998
0.597438678816502,0.49491000175476074
0.5972726175222997,0.49628233909606934
0.597106895207957,0.49764394760131836
0.5969415108694318,0.4989964962005615
0.5967764635062602,0.5003936290740967
0.5966117521215436,0.5017070770263672
0.5964473757219354,0.503065824508667
0.5962833333176286,0.5044021606445312
0.5961196239223419,0.5057477951049805
0.5959562465533069,0.507105827331543
0.5957932002312557,0.5084691047668457
0.5956304839804073,0.5098166465759277
0.5954680968284549,0.5111777782440186
0.595306037806553,0.5125188827514648
0.5951443059493045,0.5139107704162598
0.5949829002947481,0.5152761936187744
0.5948218198843455,0.5166325569152832
0.5946610637629683,0.5179727077484131
0.5945006309788861,0.519329309463501
0.5943405205837528,0.5206897258758545
0.5941807316325947,0.522026777267456
0.5940212631837979,0.5233800411224365
0.5938621142990953,0.524726390838623
0.5937032840435548,0.526076078414917
0.593544771485566,0.527482271194458
0.5933865756968283,0.5288200378417969
0.5932286957523385,0.5302081108093262
0.5930711307303782,0.5315704345703125
0.5929138797125018,0.5329070091247559
0.5927569417835236,0.5342612266540527
0.5926003160315063,0.5356066226959229
0.5924440015477485,0.5369665622711182
0.5922879974267721,0.5383181571960449
0.592132302766311,0.539649248123169
0.5919769166672983,0.5410549640655518
0.5918218382338546,0.5423972606658936
0.5916670665732756,0.5437238216400146
0.5915126007960209,0.5450770854949951
0.5913584400157009,0.5464239120483398
0.5912045833490661,0.547771692276001
0.5910510299159943,0.5491294860839844
0.5908977788394794,0.5504717826843262
0.5907448292456189,0.551842212677002
0.5905921802636029,0.5531895160675049
0.5904398310257022,0.554603099822998
0.5902877806672562,0.5559473037719727
0.5901360283266615,0.5573012828826904
0.5899845731453602,0.5586404800415039
0.5898334142678292,0.5599696636199951
0.589682550841567,0.5613231658935547
0.5895319820170835,0.5627486705780029
0.5893817069478884,0.5640788078308105
0.589231724790479,0.5654692649841309
0.5890820347043302,0.5667901039123535
0.5889326358518815,0.568209171295166
0.5887835273985271,0.5695407390594482
0.5886347085126038,0.5708706378936768
0.5884861783653802,0.5722332000732422
0.588337936131045,0.5735888481140137
0.588189980986697,0.5749695301055908
0.5880423121123322,0.5763146877288818
0.5878949286908344,0.5776522159576416
0.5877478299079633,0.5789880752563477
0.5876010149523435,0.5803127288818359
0.587454483015454,0.5817153453826904
0.5873082332916169,0.5831012725830078
0.5871622649779862,0.584479570388794
0.587016577274538,0.5858230590820312
0.5868711693840588,0.5871689319610596
0.5867260405121348,0.5885157585144043
0.5865811898671415,0.5898566246032715
0.5864366166602326,0.5912060737609863
0.58629232010533,0.5925421714782715
0.5861482994191122,0.5938799381256104
0.5860045538210048,0.5953071117401123
0.5858610825331688,0.596651554107666
0.5857178847804912,0.5979728698730469
0.5855749597905741,0.599332332611084
0.5854323067937236,0.6006786823272705
0.5852899250229402,0.6019887924194336
0.5851478137139087,0.603341817855835
0.5850059721049867,0.6047155857086182
0.5848643994371954,0.6060702800750732
0.5847230949542086,0.6074120998382568
0.5845820579023432,0.6088070869445801
0.5844412875305488,0.6101677417755127
0.5843007830903965,0.6114895343780518
0.5841605438360707,0.6128411293029785
0.5840205690243575,0.6141955852508545
0.5838808579146353,0.6155455112457275
0.5837414097688645,0.6168830394744873
0.5836022238515782,0.6182544231414795
0.5834632994298714,0.619596004486084
0.5833246357733918,0.6209454536437988
0.5831862321543293,0.622351884841919
0.5830480878474067,0.6236903667449951
0.5829102021298702,0.6250438690185547
0.5827725742814787,0.6263625621795654
0.5826352035844947,0.6277074813842773
0.5824980893236748,0.6290395259857178
0.5823612307862596,0.6303880214691162
0.5822246272619644,0.6317250728607178
0.5820882780429696,0.6330351829528809
0.5819521824239109,0.6343622207641602
0.5818163397018704,0.635775089263916
0.5816807491763665,0.6371233463287354
0.5815454101493448,0.6384983062744141
0.5814103219251686,0.6398186683654785
0.5812754838106098,0.6411762237548828
0.5811408951148392,0.6425096988677979
0.5810065551494176,0.6438500881195068
0.5808724632282861,0.6452174186706543
0.5807386186677574,0.6465575695037842
0.5806050207865066,0.64790940284729
0.5804716689055609,0.6492924690246582
0.5803385623482924,0.650637149810791
0.5802057004404078,0.6519839763641357
0.5800730825099393,0.6533234119415283
0.5799407078872363,0.6546568870544434
0.5798085759049557,0.6559934616088867
0.5796766858980535,0.6573333740234375
0.5795450372037758,0.6586833000183105
0.5794136291616495,0.6600420475006104
0.5792824611134741,0.6613826751708984
0.5791515324033125,0.6627805233001709
0.5790208423774824,0.6641147136688232
0.5788903903845473,0.6654863357543945
0.578760175775308,0.6668210029602051
0.5786301979027944,0.668189287185669
0.5785004561222559,0.6695191860198975
0.5783709497911533,0.6708872318267822
0.5782416782691507,0.6722586154937744
0.5781126409181061,0.6735806465148926
0.5779838371020634,0.6749722957611084
0.5778552661872438,0.6763837337493896
0.5777269275420376,0.6777238845825195
0.5775988205369954,0.6791152954101562
0.5774709445448201,0.6804509162902832
0.5773432989403581,0.6818184852600098
0.5772158831005918,0.6831862926483154
0.5770886964046303,0.6845262050628662
0.5769617382337021,0.6858644485473633
0.5768350079711464,0.6872153282165527
0.5767085050024047,0.6885368824005127
0.5765822287150132,0.689939022064209
0.5764561784985947,0.6913063526153564
0.5763303537448498,0.692669153213501
0.5762047538475497,0.6939811706542969
0.5760793782025275,0.6953306198120117
0.575954226207671,0.696678876876831
0.5758292972629139,0.6979851722717285
0.5757045907702281,0.6993265151977539
0.5755801061336165,0.7006828784942627
0.5754558427591044,0.7020339965820312
0.5753318000547317,0.7034316062927246
0.5752079774305454,0.704787015914917
0.5750843742985918,0.7061514854431152
0.5749609900729087,0.7074806690216064
0.5748378241695176,0.7088427543640137
0.5747148760064161,0.7101831436157227
0.5745921450035704,0.7115356922149658
0.5744696305829072,0.7128803730010986
0.574347332168307,0.71425461769104
0.5742252491855958,0.7155985832214355
0.5741033810625376,0.7170093059539795
0.5739817272288272,0.718367338180542
0.5738602871160831,0.7197096347808838
0.5737390601578387,0.7210533618927002
0.5736180457895369,0.7223949432373047
0.5734972434485206,0.7237651348114014
0.5733766525740271,0.7251584529876709
0.57325627260718,0.7264814376831055
0.5731361029909816,0.7278351783752441
0.5730161431703062,0.7291879653930664
0.5728963925918932,0.7305970191955566
0.5727768507043386,0.7319252490997314
0.5726575169580893,0.7332701683044434
0.5725383908054349,0.7346251010894775
0.5724194717005013,0.7359986305236816
0.5723007590992433,0.7373464107513428
0.5721822524594369,0.7386550903320312
0.5720639512406739,0.7399821281433105
0.5719458549043533,0.7413265705108643
0.5718279629136752,0.7426724433898926
0.5717102747336336,0.74407958984375
0.5715927898310093,0.7454273700714111
0.5714755076743635,0.7467949390411377
0.5713584277340306,0.7481458187103271
0.5712415494821114,0.7494833469390869
0.5711248723924662,0.7508316040039062
0.5710083959407083,0.7522048950195312
0.5708921196041973,0.7535314559936523
0.5707760428620317,0.7548754215240479
0.5706601651950431,0.7562544345855713
0.5705444860857889,0.7576618194580078
0.5704290050185462,0.7590510845184326
0.5703137214793046,0.7603914737701416
0.5701986349557597,0.7617125511169434
0.5700837449373074,0.7631049156188965
0.5699690509150362,0.7644436359405518
0.5698545523817211,0.7658014297485352
0.5697402488318175,0.7671630382537842
0.5696261397614548,0.7685356140136719
0.5695122246684287,0.7698819637298584
0.5693985030521964,0.7713227272033691
0.5692849744138695,0.7726445198059082
0.5691716382562079,0.7739810943603516
0.5690584940836128,0.7753264904022217
0.5689455414021211,0.776663064956665
0.5688327797193992,0.7780065536499023
0.5687202085447361,0.7793910503387451
0.568607827389038,0.780689001083374
0.5684956357648212,0.7820143699645996
0.5683836331862067,0.7833590507507324
0.5682718191689136,0.7847802639007568
0.5681601932302532,0.786128044128418
0.568048754889123,0.7874741554260254
0.5679375036660003,0.7888095378875732
0.5678264390829362,0.7901806831359863
0.56771556066355,0.7915146350860596
0.5676048679330229,0.792855978012085
0.5674943604180918,0.7942085266113281
0.5673840376470437,0.7955522537231445
0.5672738991497098,0.796893835067749
0.5671639444574597,0.7983002662658691
0.5670541731031944,0.7996437549591064
0.5669445846213425,0.8010158538818359
0.5668351785478525,0.8023543357849121
0.5667259544201879,0.8037064075469971
0.5666169117773214,0.8050439357757568
0.566508050159729,0.806387186050415
0.566399369109384,0.8077421188354492
0.5662908681697519,0.809098482131958
0.5661825468857841,0.8104579448699951
0.5660744048039127,0.8119189739227295
0.5659664414720447,0.813274621963501
0.5658586564395561,0.8146507740020752
0.5657510492572873,0.8160030841827393
0.5656436194775357,0.8173491954803467
0.5655363666540522,0.8186931610107422
0.5654292903420344,0.8200428485870361
0.5653223900981215,0.8213791847229004
0.5652156654803886,0.8227438926696777
0.5651091160483418,0.8240966796875
0.5650027413629121,0.8255255222320557
0.5648965409864501,0.8268544673919678
0.5647905144827213,0.8282177448272705
0.5646846614168999,0.8295457363128662
0.5645789813555637,0.8308827877044678
0.5644734738666891,0.832268476486206
0.5643681385196454,0.8336272239685059
0.5642629748851897,0.8350095748901367
0.5641579825354618,0.8363552093505859
0.5640531610439784,0.8376913070678711
0.563948509985629,0.8391237258911133
0.5638440289366691,0.840472936630249
0.5637397174747164,0.8418006896972656
0.5636355751787454,0.8431856632232666
0.5635316016290817,0.8445796966552734
0.563427796407397,0.8459348678588867
0.563324159096705,0.8472936153411865
0.5632206892813549,0.8486368656158447
0.5631173865470275,0.8499748706817627
0.5630142504807294,0.851313591003418
0.5629112806707885,0.8527250289916992
0.562808476706849,0.8540639877319336
0.5627058381798657,0.8554463386535645
0.5626033646821004,0.8567795753479004
0.5625010558071157,0.8581235408782959
0.5623989111497708,0.8594639301300049
0.5622969303062164,0.8608105182647705
0.5621951128738901,0.862159252166748
0.5620934584515109,0.8634960651397705
0.5619919666390752,0.8648495674133301
0.5618906370378517,0.8662750720977783
0.561789469250376,0.8676204681396484
0.5616884628804469,0.8689656257629395
0.5615876175331211,0.8703255653381348
0.5614869328147084,0.8716685771942139
0.561386408332767,0.8730108737945557
0.5612860436960991,0.8743441104888916
0.5611858385147463,0.8757164478302002
0.5610857923999845,0.8770771026611328
0.5609859049643192,0.8784186840057373
0.5608861758214817,0.8798074722290039
0.5607866045864239,0.8811674118041992
0.5606871908753138,0.8825013637542725
0.5605879343055309,0.8838365077972412
0.5604888344956619,0.8851890563964844
0.5603898910654962,0.8865492343902588
0.560291103636021,0.8879139423370361
0.5601924718294172,0.8892395496368408
0.5600939952690549,0.8905866146087646
0.5599956735794888,0.8919126987457275
0.5598975063864541,0.8933150768280029
0.5597994933168615,0.8946611881256104
0.5597016339987936,0.8960123062133789
0.5596039280615,0.8973560333251953
0.5595063751353927,0.8987340927124023
0.559408974852043,0.9000651836395264
0.5593117268441755,0.9014129638671875
0.5592146307456654,0.9027435779571533
0.5591176861915328,0.9040699005126953
0.5590208928179394,0.9054200649261475
0.5589242502621843,0.9068267345428467
0.558827758162699,0.9081974029541016
0.5587314161590438,0.9095556735992432
0.5586352238919035,0.9108898639678955
0.5585391810030832,0.9122576713562012
0.5584432871355043,0.9135763645172119
0.5583475419331998,0.914970874786377
0.5582519450413109,0.9163222312927246
0.5581564961060826,0.9176692962646484
0.5580611947748595,0.9190516471862793
0.5579660406960817,0.920459508895874
0.557871033519281,0.9218149185180664
0.5577761728950769,0.9232034683227539
0.5576814584751721,0.9245498180389404
0.5575868899123491,0.9258978366851807
0.5574924668604656,0.9272422790527344
0.5573981889744514,0.9285824298858643
0.5573040559103033,0.9299471378326416
0.5572100673250822,0.9313204288482666
0.5571162228769084,0.9326736927032471
0.5570225222249586,0.9340977668762207
0.5569289650294608,0.9354395866394043
0.5568355509516913,0.9367766380310059
0.556742279653971,0.9381186962127686
0.5566491507996608,0.9394710063934326
0.5565561640531582,0.940802812576294
0.5564633190798933,0.9421882629394531
0.5563706155463258,0.94352126121521
0.5562780531199397,0.9448747634887695
0.556185631469241,0.946225643157959
0.5560933502637533,0.9476301670074463
0.556001209174014,0.9489779472351074
0.5559092078715705,0.9503152370452881
0.5558173460289773,0.951653242111206
0.5557256233197911,0.9530324935913086
0.5556340394185684,0.9543545246124268
0.5555425940008605,0.9557092189788818
0.5554512867432112,0.9570531845092773
0.5553601173231519,0.9583923816680908
0.5552690854191994,0.9597313404083252
0.5551781907108507,0.9611356258392334
0.5550874328785809,0.9624664783477783
0.5549968116038384,0.9638397693634033
0.5549063265690425,0.9651858806610107
0.5548159774575788,0.9665143489837646
0.5547257639537965,0.9678518772125244
0.5546356857430044,0.9691934585571289
0.5545457425114674,0.9705419540405273
0.5544559339464035,0.9718585014343262
0.5543662597359799,0.9732151031494141
0.5542767195693092,0.9746794700622559
0.5541873131364473,0.9760217666625977
0.5540980401283884,0.9773821830749512
0.5540089002370624,0.9787366390228271
0.5539198931553316,0.9800524711608887
0.5538310185769869,0.9814059734344482
0.5537422761967448,0.9827375411987305
0.5536536657102434,0.9840667247772217
0.5535651868140404,0.9854633808135986
0.5534768392056083,0.986781120300293
0.5533886225833315,0.9882054328918457
0.5533005366465039,0.9895467758178711
0.5532125810953246,0.9908914566040039
0.5531247556308944,0.992260217666626
0.5530370599552138,0.9935793876647949
0.5529494937711786,0.9949765205383301
0.5528620567825775,0.9963726997375488
0.5527747486940882,0.9977331161499023
0.5526875692112742,0.999131441116333
0.5526005180405823,1.0004703998565674
0.5525135948893388,1.0018832683563232
0.5524267994657467,1.003239393234253
0.5523401314788822,1.0045957565307617
0.5522535906386914,1.0059452056884766
0.5521671766559884,1.007317304611206
0.5520808892424501,1.0086426734924316
0.5519947281106155,1.0099809169769287
0.55190869297388,1.0113270282745361
0.5518227835464949,1.0126712322235107
0.5517369995435628,1.0139973163604736
0.5516513406810346,1.0153954029083252
0.5515658066757065,1.016740322113037
0.5514803972452181,1.0181255340576172
0.5513951121080478,1.019484519958496
0.5513099509835105,1.020796775817871
0.5512249135917547,1.0221505165100098
0.5511399996537597,1.0234878063201904
0.5510552088913319,1.0248422622680664
0.5509705410271023,1.026188850402832
0.5508859957845239,1.0275218486785889
0.5508015728878681,1.0289580821990967
0.5507172720622221,1.0303184986114502
0.5506330930334861,1.0316729545593262
0.5505490355283701,1.033013105392456
0.5504650992743912,1.0343687534332275
0.550381283999871,1.035731554031372
0.5502975894339321,1.0370855331420898
0.5502140153064959,1.0384230613708496
0.5501305613482791,1.0398097038269043
0.5500472272907915,1.0411524772644043
0.5499640128663327,1.0425541400909424
0.5498809178079899,1.04390549659729
0.5497979418496342,1.045271635055542
0.5497150847259187,1.0466127395629883
0.5496323461722752,1.0479519367218018
0.5495497259249117,1.0492968559265137
0.5494672237208094,1.0506641864776611
0.5493848392977203,1.0520052909851074
0.549302572394164,1.0533392429351807
0.5492204227494257,1.0547044277191162
0.5491383901035527,1.0561034679412842
0.5490564741973522,1.0574400424957275
0.5489746747723881,1.0587806701660156
0.5488929915709797,1.0601415634155273
0.5488114243361971,1.0615394115447998
0.5487299728118598,1.0628726482391357
0.5486486367425337,1.0642173290252686
0.5485674158735288,1.065591812133789
0.548486309950896,1.066981554031372
0.5484053187214247,1.0683293342590332
0.548324441932641,1.0697386264801025
0.5482436793328036,1.0711150169372559
0.5481630306709023,1.0724968910217285
0.5480824956966553,1.0738370418548584
0.5480020741605064,1.0752081871032715
0.5479217658136226,1.076545238494873
0.5478415704078915,1.0778703689575195
0.547761487695919,1.079225778579712
0.5476815174310261,1.0805282592773438
0.5476016593672471,1.081866979598999
0.5475219132593274,1.083305835723877
0.5474422788627197,1.0846803188323975
0.5473627559335825,1.0860230922698975
0.5472833442287779,1.0873620510101318
0.5472040435058684,1.0887024402618408
0.5471248535231146,1.090024471282959
0.5470457740394731,1.0913801193237305
0.5469668048145937,1.0927128791809082
0.5468879456088175,1.094050407409668
0.5468091961831738,1.0954041481018066
0.5467305562993784,1.0968177318572998
0.5466520257198303,1.09816312789917
0.5465736042076106,1.0994868278503418
0.5464952915264789,1.100799798965454
0.5464170874408717,1.1021339893341064
0.5463389917158997,1.1034655570983887
0.5462610041173457,1.1048188209533691
0.5461831244116618,1.1061656475067139
0.546105352365968,1.1074919700622559
0.5460276877480487,1.1088168621063232
0.5459501303263512,1.1102495193481445
0.5458726798699832,1.1115880012512207
0.5457953361487108,1.1129295825958252
0.5457180989329554,1.1142618656158447
0.5456409679937922,1.1156158447265625
0.5455639431029479,1.1169250011444092
0.545487024032798,1.1182637214660645
0.5454102105563647,1.1195964813232422
0.5453335024473153,1.1209161281585693
0.5452568994799587,1.12225341796875
0.5451804014292446,1.1236915588378906
0.5451040080707604,1.1250560283660889
0.5450277191807291,1.1264140605926514
0.5449515345360073,1.1277382373809814
0.5448754539140833,1.1290478706359863
0.5447994770930741,1.1303935050964355
0.5447236038517239,1.1317076683044434
0.5446478339694019,1.1330335140228271
0.5445721672260998,1.1343739032745361
0.5444966034024304,1.1357145309448242
0.5444211422796241,1.1371607780456543
0.5443457836395286,1.1384742259979248
0.544270527264605,1.1397883892059326
0.5441953729379272,1.1411232948303223
0.5441203204431786,1.1424610614776611
0.5440453695646507,1.1438069343566895
0.543970520087241,1.1451382637023926
0.543895771796451,1.1464712619781494
0.5438211244783833,1.1478111743927002
0.5437465779197405,1.1491236686706543
0.5436721319078229,1.150507926940918
0.5435977862305265,1.151822805404663
0.5435235406763406,1.1531589031219482
0.5434493950343458,1.154531717300415
0.5433753490942128,1.155883550643921
0.5433014026461997,1.15720796585083
0.5432275554811496,1.1585478782653809
0.5431538073904898,1.159865140914917
0.5430801581662285,1.1612043380737305
0.543006607600954,1.1625432968139648
0.5429331554878318,1.1639697551727295
0.5428598016206032,1.1653404235839844
0.5427865457935833,1.1667287349700928
0.5427133878016588,1.168071985244751
0.5426403274402861,1.1694152355194092
0.5425673645054896,1.1707491874694824
0.5424944987938597,1.1721115112304688
0.5424217301025506,1.1734576225280762
0.5423490582292788,1.1748058795928955
0.5422764829723211,1.1761658191680908
0.5422040041305125,1.1775851249694824
0.5421316215032443,1.1789491176605225
0.5420593348904629,1.1803059577941895
0.5419871440926665,1.1816258430480957
0.541915048910905,1.1829962730407715
0.541843049146777,1.1843383312225342
0.5417711446024279,1.1856820583343506
0.5416993350805489,1.1870477199554443
0.5416276203843742,1.1883931159973145
0.5415560003176799,1.1897144317626953
0.541484474684782,1.1911530494689941
0.5414130432905341,1.1925280094146729
0.5413417059403263,1.1938543319702148
0.541270462440083,1.1952078342437744
0.5411993125962611,1.1965363025665283
0.5411282562158486,1.1978790760040283
0.5410572931063622,1.1992218494415283
0.5409864230758459,1.2005558013916016
0.5409156459328693,1.2019259929656982
0.5408449614865259,1.2032747268676758
0.540774369546431,1.204679012298584
0.5407038699227199,1.2060296535491943
0.5406334624260468,1.2073655128479004
0.5405631468675826,1.2087042331695557
0.5404929230590129,1.2100410461425781
0.5404227908125372,1.2113752365112305
0.540352749940866,1.2127418518066406
0.5402828002572205,1.2140812873840332
0.5402129415753293,1.2154309749603271
0.5401431737094279,1.2167816162109375
0.5400734964742568,1.2181849479675293
0.5400039096850594,1.2195417881011963
0.5399344131575807,1.2208914756774902
0.5398650067080655,1.222233533859253
0.5397956901532568,1.2236013412475586
0.539726463310394,1.2249491214752197
0.5396573259972117,1.2262952327728271
0.5395882780319373,1.2276298999786377
0.5395193192332901,1.2289690971374512
0.5394504494204793,1.230344533920288
0.5393816684132023,1.2317562103271484
0.5393129760316434,1.233105182647705
0.5392443720964721,1.2344577312469482
0.5391758564288412,1.2358250617980957
0.5391074288503855,1.2371718883514404
0.5390390891832204,1.238513708114624
0.5389708372499397,1.2398574352264404
0.5389026728736143,1.241206169128418
0.538834595877791,1.2425563335418701
0.5387666060864907,1.2438874244689941
0.5386987033242066,1.2453243732452393
0.5386308874159027,1.2466678619384766
0.5385631581870127,1.2480316162109375
0.5384955154634379,1.2493820190429688
0.5384279590715457,1.2507338523864746
0.5383604888381688,1.2520742416381836
0.5382931045906028,1.2534003257751465
0.5382258061566049,1.2547521591186523
0.5381585933643929,1.2561125755310059
0.5380914660426431,1.2574284076690674
0.5380244240204888,1.2588300704956055
0.5379574671275195,1.2601921558380127
0.5378905951937782,1.261512279510498
0.5378238080497614,1.2628626823425293
0.5377571055264163,1.2642183303833008
0.5376904874551401,1.2655668258666992
0.5376239536677784,1.2669486999511719
0.5375575039966233,1.2683002948760986
0.5374911382744127,1.2696173191070557
0.5374248563343282,1.2709808349609375
0.5373586580099939,1.2723894119262695
0.5372925431354751,1.273726463317871
0.5372265115452766,1.2751097679138184
0.5371605630743415,1.2764606475830078
0.5370946975580493,1.277822494506836
0.5370289148322154,1.2791717052459717
0.5369632147330887,1.2805085182189941
0.5368975970973512,1.2818515300750732
0.536832061762115,1.2832016944885254
0.536766608564923,1.284543514251709
0.5367012373437458,1.285952091217041
0.5366359479369811,1.2872951030731201
0.5365707401834523,1.2886624336242676
0.5365056139224069,1.290001630783081
0.5364405689935152,1.2913448810577393
0.5363756052368689,1.2926807403564453
0.53631072249298,1.2940094470977783
0.5362459206027789,1.2953581809997559
0.5361811994076136,1.296696662902832
0.5361165587492484,1.2980170249938965
0.5360519984698618,1.2994298934936523
0.5359875184120458,1.3007769584655762
0.5359231184188049,1.302116870880127
0.5358587983335535,1.3034729957580566
0.5357945580001161,1.3048069477081299
0.5357303972627251,1.3061494827270508
0.5356663159660193,1.3075013160705566
0.5356023139550434,1.3088536262512207
0.5355383910752459,1.310236930847168
0.5354745471724787,1.3115856647491455
0.5354107820929945,1.3129899501800537
0.535347095683447,1.314328670501709
0.5352834877908884,1.3156769275665283
0.535219958262769,1.317026138305664
0.5351565069469353,1.3183763027191162
0.5350931336916291,1.319727897644043
0.535029838345486,1.3210973739624023
0.5349666207575345,1.322441816329956
0.5349034807771942,1.3237905502319336
0.5348404182542752,1.325146198272705
0.5347774330389763,1.3265457153320312
0.534714524981884,1.327883243560791
0.5346516939339714,1.3292310237884521
0.5345889397465965,1.3305792808532715
0.5345262622715016,1.3319382667541504
0.5344636613608117,1.3332767486572266
0.5344011368670334,1.3346407413482666
0.5343386886430533,1.33599853515625
0.5342763165421378,1.337324619293213
0.5342140204179305,1.3386785984039307
0.5341518001244522,1.3400859832763672
0.534089655516099,1.3414521217346191
0.5340275864476416,1.342811107635498
0.5339655927742237,1.3441693782806396
0.533903674351361,1.345550298690796
0.53384183103494,1.3469173908233643
0.5337800626812168,1.3482985496520996
0.5337183691468161,1.3496465682983398
0.5336567502887298,1.3510339260101318
0.5335952059643161,1.3523893356323242
0.5335337360312978,1.3537931442260742
0.533472340347762,1.355173110961914
0.5334110187721584,1.3565070629119873
0.533349771163298,1.3578460216522217
0.5332885973803524,1.35919189453125
0.5332274972828523,1.360537052154541
0.533166470730687,1.3618836402893066
0.5331055175841024,1.3632431030273438
0.5330446377037004,1.3646070957183838
0.5329838309504378,1.3659422397613525
0.5329230971856248,1.3673524856567383
0.5328624362709246,1.36869215965271
0.5328018480683515,1.3700180053710938
0.5327413324402703,1.3713648319244385
0.5326808892493952,1.3727385997772217
0.5326205183587881,1.374072551727295
0.5325602196318585,1.3754470348358154
0.5324999929323616,1.3767855167388916
0.5324398381243978,1.37813401222229
0.5323797550724109,1.3794686794281006
0.5323197436411877,1.3808798789978027
0.532259803695857,1.3822174072265625
0.5321999351018877,1.3835701942443848
0.5321401377250885,1.3849384784698486
0.5320804114316068,1.3863303661346436
0.5320207560879271,1.38765549659729
0.5319611715608705,1.3890106678009033
0.5319016577175936,1.390359878540039
0.531842214425587,1.3917231559753418
0.5317828415526747,1.3930773735046387
0.5317235389670133,1.3944895267486572
0.5316643065370902,1.395836353302002
0.5316051441317229,1.3972034454345703
0.5315460516200585,1.3985435962677002
0.531487028871572,1.3998878002166748
0.5314280757560654,1.4012324810028076
0.5313691921436672,1.4025616645812988
0.5313103779048306,1.4039030075073242
0.5312516329103333,1.405261754989624
0.5311929570312757,1.4066193103790283
0.5311343501390806,1.408036470413208
0.5310758121054918,1.4093685150146484
0.5310173428025732,1.410738229751587
0.5309589421027079,1.412064552307129
0.5309006098785972,1.413400411605835
0.5308423460032595,1.414743185043335
0.5307841503500293,1.4160430431365967
0.5307260227925567,1.4173786640167236
0.5306679632048052,1.4187545776367188
0.5306099714610528,1.4200942516326904
0.5305520474358889,1.4215092658996582
0.5304941910042145,1.422849178314209
0.5304364020412412,1.4242100715637207
0.53037868042249,1.4255554676055908
0.5303210260237902,1.4269015789031982
0.530263438721279,1.4282586574554443
0.5302059183913999,1.4296135902404785
0.5301484649109022,1.4309966564178467
0.5300910781568401,1.432349681854248
0.5300337580065715,1.4336650371551514
0.5299765043377572,1.4351186752319336
0.5299193170283599,1.4364502429962158
0.5298621959566435,1.437788963317871
0.529805141001172,1.4391679763793945
0.5297481520408085,1.4405272006988525
0.5296912289547145,1.4418563842773438
0.5296343716223488,1.4432032108306885
0.5295775799234669,1.4445533752441406
0.5295208537381194,1.4459261894226074
0.5294641929466523,1.4472758769989014
0.5294075974297048,1.4486775398254395
0.5293510670682093,1.4500272274017334
0.5292946017433902,1.4513912200927734
0.5292382013367629,1.452756643295288
0.5291818657301331,1.4540948867797852
0.5291255948055958,1.4554450511932373
0.5290693884455347,1.4567832946777344
0.5290132465326208,1.4581167697906494
0.5289571689498122,1.4594612121582031
0.5289011555803526,1.4607932567596436
0.5288452063077707,1.462205410003662
0.5287893210158795,1.463538646697998
0.5287334995887752,1.4649028778076172
0.5286777419108367,1.4662420749664307
0.5286220478667242,1.467583417892456
0.5285664173413785,1.4689247608184814
0.5285108502200206,1.4702818393707275
0.5284553463881505,1.471625804901123
0.5283999057315463,1.4729859828948975
0.5283445281362634,1.4743256568908691
0.5282892134886342,1.4757201671600342
0.5282339616752662,1.4770712852478027
0.528178772583042,1.4784045219421387
0.5281236460991185,1.479729413986206
0.5280685821109258,1.4810831546783447
0.5280135805061658,1.4824285507202148
0.5279586411728124,1.4837956428527832
0.5279037639991109,1.4851489067077637
0.5278489488735754,1.4864938259124756
0.5277941956849901,1.4878411293029785
0.5277395043224071,1.4892396926879883
0.5276848746751462,1.490581750869751
0.527630306632794,1.491898775100708
0.5275758000852028,1.4932386875152588
0.5275213549224904,1.494605541229248
0.5274669710350388,1.4959440231323242
0.5274126483134934,1.4972865581512451
0.527358386648763,1.4986090660095215
0.5273041859320179,1.4999427795410156
0.5272500460546897,1.501295804977417
0.5271959669084706,1.502702236175537
0.5271419483853123,1.5040392875671387
0.5270879903774258,1.505406379699707
0.5270340927772798,1.5067274570465088
0.5269802554776005,1.5080757141113281
0.526926478371371,1.5093872547149658
0.5268727613518299,1.5107111930847168
0.5268191043124711,1.5120596885681152
0.5267655071470427,1.5133922100067139
0.5267119697495467,1.5147604942321777
0.5266584920142374,1.5161716938018799
0.5266050738356219,1.5174708366394043
0.5265517151084578,1.5188016891479492
0.526498415727754,1.5201416015625
0.5264451755887689,1.5214855670928955
0.5263919945870102,1.522839069366455
0.5263388726182341,1.5241897106170654
0.526285809578444,1.5255355834960938
0.5262328053638905,1.5268938541412354
0.5261798598710706,1.5282642841339111
0.5261269729967266,1.5296669006347656
0.5260741446378454,1.531040906906128
0.5260213746916582,1.532386064529419
0.5259686630556392,1.5336947441101074
0.5259160096275056,1.535062551498413
0.5258634143052162,1.5363898277282715
0.525810876986971,1.5377511978149414
0.5257583975712108,1.539130449295044
0.5257059759566155,1.5404703617095947
0.5256536120421049,1.5418028831481934
0.5256013057268364,1.5432384014129639
0.5255490569102055,1.5446035861968994
0.5254968654918446,1.545961618423462
0.5254447313716224,1.5472981929779053
0.525392654449643,1.5486524105072021
0.5253406346262456,1.550011157989502
0.5252886718020037,1.5513551235198975
0.5252367658777239,1.552682638168335
0.5251849167544463,1.5540151596069336
0.5251331243334425,1.5553693771362305
0.5250813885162161,1.5567827224731445
0.5250297092045012,1.5581116676330566
0.5249780863002623,1.559488296508789
0.5249265197056932,1.5608100891113281
0.5248750093232165,1.56215238571167
0.5248235550554831,1.563488245010376
0.5247721568053713,1.5648350715637207
0.5247208144759862,1.5661871433258057
0.5246695279706591,1.5675244331359863
0.524618297192947,1.5688669681549072
0.5245671220466314,1.5702886581420898
0.524516002435718,1.5716338157653809
0.5244649382644367,1.5729703903198242
0.5244139294372395,1.5743184089660645
0.5243629758588011,1.5756597518920898
0.5243120774340178,1.5770134925842285
0.5242612340680067,1.5783545970916748
0.5242104456661056,1.5796985626220703
0.5241597121338715,1.5810754299163818
0.524109033377081,1.5824024677276611
0.524058409301729,1.5838119983673096
0.5240078398140277,1.5851562023162842
0.5239573248204072,1.5864946842193604
0.523906864227514,1.587825059890747
0.52385645794221,1.5891649723052979
0.5238061058715734,1.5904922485351562
0.5237558079228961,1.591846227645874
0.5237055640036846,1.5931892395019531
0.523655374021659,1.5944881439208984
0.5236052378847519,1.5958211421966553
0.5235551555011082,1.597231149673462
0.5235051267790849,1.5985581874847412
0.5234551516272493,1.599909782409668
0.5234052299543798,1.6012563705444336
0.5233553616694638,1.6026215553283691
0.5233055466816993,1.6039526462554932
0.5232557849004913,1.60530424118042
0.523206076235454,1.6066367626190186
0.5231564205964085,1.6079707145690918
0.5231068178933831,1.6093058586120605
0.523057268036612,1.6107046604156494
0.5230077709365353,1.6120409965515137
0.5229583265037979,1.6134033203125
0.5229089346492496,1.6147503852844238
0.522859595283944,1.6161019802093506
0.5228103083191378,1.6174213886260986
0.5227610736662907,1.6187512874603271
0.5227118912370643,1.6200852394104004
0.5226627609433221,1.6213817596435547
0.5226136826971287,1.622715711593628
0.5225646564107488,1.6241304874420166
0.5225156819966472,1.625483512878418
0.5224667593674881,1.6268105506896973
0.5224178884361345,1.6281685829162598
0.5223690691156471,1.6294853687286377
0.5223203013192849,1.6308238506317139
0.5222715849605036,1.6321797370910645
0.5222229199529557,1.6334891319274902
0.5221743062104892,1.6348707675933838
0.5221257436471481,1.6362569332122803
0.5220772321771708,1.6376521587371826
0.5220287717149902,1.6390395164489746
0.5219803621752329,1.6403865814208984
0.521932003472719,1.6417219638824463
0.5218836955224606,1.6430864334106445
0.5218354382396627,1.6444168090820312
0.5217872315397216,1.6457757949829102
0.5217390753382244,1.6471285820007324
0.521690969550949,1.648451328277588
0.5216429140938632,1.6497931480407715
0.5215949088831244,1.6512291431427002
0.5215469538350785,1.6525578498840332
0.5214990488662603,1.6539015769958496
0.5214511938933921,1.655259132385254
0.5214033888333836,1.6566047668457031
0.5213556336033313,1.657926082611084
0.5213079281205181,1.6592509746551514
0.5212602723024125,1.6605756282806396
0.5212126660666684,1.66190767288208
0.5211651093311243,1.6632602214813232
0.521117602013803,1.6646721363067627
0.5210701440329107,1.6660151481628418
0.5210227353068375,1.6673855781555176
0.5209753757541552,1.6687090396881104
0.5209280652936186,1.6700336933135986
0.5208808038441635,1.671379804611206
0.5208335913249073,1.6727056503295898
0.5207864276551477,1.6740446090698242
0.5207393127543631,1.6753721237182617
0.5206922465422107,1.6767020225524902
0.5206452289385277,1.6781225204467773
0.5205982598633293,1.6794743537902832
0.5205513392368091,1.6808192729949951
0.5205044669793385,1.682163953781128
0.5204576430114656,1.6835033893585205
0.5204108672539155,1.6848804950714111
0.5203641396275898,1.6862194538116455
0.5203174600535648,1.6875560283660889
0.5202708284530931,1.6889369487762451
0.5202242447476013,1.6902799606323242
0.5201777088586905,1.6916892528533936
0.5201312207081358,1.693025827407837
0.5200847802178847,1.6943650245666504
0.5200383873100587,1.6957218647003174
0.5199920419069506,1.6970703601837158
0.5199457439310256,1.6984105110168457
0.5198994933049199,1.6997509002685547
0.5198532899514411,1.7010993957519531
0.5198071337935667,1.7024309635162354
0.5197610247544445,1.7037594318389893
0.5197149627573917,1.7051820755004883
0.5196689477258944,1.7065205574035645
0.5196229795836075,1.7078595161437988
0.5195770582543535,1.709200143814087
0.5195311836621231,1.7105295658111572
0.5194853557310741,1.7118725776672363
0.5194395743855307,1.713210105895996
0.5193938395499835,1.7145559787750244
0.5193481511490888,1.7158777713775635
0.5193025091076687,1.7171971797943115
0.5192569133507096,1.7186086177825928
0.5192113638033626,1.7199749946594238
0.519165860390943,1.721325397491455
0.5191204030389293,1.7226574420928955
0.5190749916729631,1.7239866256713867
0.5190296262188491,1.7253384590148926
0.5189843066025537,1.7266802787780762
0.5189390327502054,1.7280097007751465
0.5188938045880939,1.7293579578399658
0.5188486220426696,1.7306842803955078
0.5188034850405436,1.7321035861968994
0.5187583935084871,1.7334346771240234
0.5187133473734304,1.7347815036773682
0.5186683465624639,1.7361574172973633
0.5186233910028354,1.7374625205993652
0.5185784806219518,1.7388134002685547
0.518533615347378,1.7401962280273438
0.5184887951068357,1.7415413856506348
0.5184440198282041,1.742920160293579
0.5183992894395186,1.744277000427246
0.5183546038689713,1.7456755638122559
0.5183099630449093,1.7470669746398926
0.5182653668958354,1.7483975887298584
0.5182208153504072,1.7497413158416748
0.5181763083374369,1.7511212825775146
0.5181318457858906,1.7524688243865967
0.518087427624888,1.7538483142852783
0.5180430537837022,1.7552220821380615
0.5179987241917587,1.7565643787384033
0.5179544387786359,1.7578611373901367
0.5179101974740639,1.7592809200286865
0.5178660002079244,1.7606124877929688
0.5178218469102499,1.7619478702545166
0.5177777375112246,1.7632856369018555
0.5177336719411819,1.764665126800537
0.517689650130606,1.7659928798675537
0.5176456720101303,1.7673461437225342
0.5176017375105373,1.7686877250671387
0.5175578465627582,1.7700207233428955
0.5175139990978728,1.7713940143585205
0.5174701950471087,1.7727956771850586
0.5174264343418408,1.774139404296875
0.5173827169135915,1.7755248546600342
0.5173390426940297,1.776853322982788
0.5172954116149711,1.7782082557678223
0.5172518236083766,1.779543161392212
0.5172082786063534,1.7808895111083984
0.5171647765411536,1.7822246551513672
0.517121317345174,1.7835547924041748
0.5170779009509561,1.784924030303955
0.5170345272911849,1.7863550186157227
0.5169911962986897,1.7876999378204346
0.5169479079064426,1.789046287536621
0.516904662047559,1.790389060974121
0.5168614586552962,1.7917425632476807
0.5168182976630543,1.793086051940918
0.5167751790043744,1.7944059371948242
0.5167321026129396,1.795757532119751
0.5166890684225738,1.7971231937408447
0.5166460763672412,1.7984533309936523
0.516603126381047,1.7998640537261963
0.5165602183982352,1.801215648651123
0.5165173523531903,1.8025715351104736
0.5164745281804354,1.8039069175720215
0.5164317458146322,1.8052568435668945
0.5163890051905814,1.8065645694732666
0.5163463062432213,1.8079431056976318
0.5163036489076278,1.809281587600708
0.5162610331190143,1.8106269836425781
0.5162184588127311,1.8119659423828125
0.5161759259242651,1.8133649826049805
0.5161334343892392,1.8147072792053223
0.5160909841434124,1.8160579204559326
0.516048575122679,1.8173763751983643
0.5160062072630687,1.818749189376831
0.5159638805007456,1.8201079368591309
0.5159215947720086,1.8214426040649414
0.5158793500132903,1.8227818012237549
0.5158371461611576,1.824124813079834
0.5157949831523099,1.8254749774932861
0.5157528609235805,1.8268914222717285
0.5157107794119348,1.8282687664031982
0.5156687385544706,1.8296353816986084
0.5156267382884178,1.8309855461120605
0.515584778551138,1.8323259353637695
0.5155428592801239,1.8336505889892578
0.5155009804129991,1.835028886795044
0.515459141887518,1.8363678455352783
0.5154173436415649,1.8377184867858887
0.5153755856131544,1.8390672206878662
0.5153338677404307,1.8404736518859863
0.5152921899616668,1.8417959213256836
0.5152505522152647,1.8431522846221924
0.5152089544397553,1.8445050716400146
0.5151673965737976,1.8458499908447266
0.5151258785561781,1.8471956253051758
0.5150844003258113,1.8485305309295654
0.5150429618217387,1.8498733043670654
0.5150015629831288,1.8512580394744873
0.5149602037492766,1.8526053428649902
0.5149188840596033,1.8540065288543701
0.514877603853656,1.8553450107574463
0.5148363630711076,1.8566882610321045
0.5147951616517557,1.8580231666564941
0.5147539995355234,1.8593521118164062
0.5147128766624581,1.8606843948364258
0.5146717929727316,1.862013339996338
0.5146307484066395,1.8633742332458496
0.5145897429046012,1.8647277355194092
0.5145487764071592,1.8660595417022705
0.5145078488549792,1.8674731254577637
0.5144669601888495,1.8688409328460693
0.5144261103496807,1.8702003955841064
0.5143852992785054,1.8715543746948242
0.514344526916478,1.8729114532470703
0.5143037932048746,1.8742334842681885
0.5142630980850916,1.8755927085876465
0.5142224414986472,1.8769323825836182
0.514181823387179,1.8782823085784912
0.5141412436924457,1.879610538482666
0.5141007023563253,1.8810210227966309
0.5140601993208155,1.8823659420013428
0.5140197345280333,1.8837285041809082
0.5139793079202144,1.8850734233856201
0.5139389194397134,1.886394739151001
0.5138985690290031,1.8877389430999756
0.513858256630674,1.8890752792358398
0.513817982187435,1.8904118537902832
0.5137777456421118,1.8917646408081055
0.5137375469376474,1.893113136291504
0.5136973860171016,1.8945765495300293
0.5136572628236508,1.8959131240844727
0.5136171773005875,1.897263526916504
0.5135771293913202,1.89860200881958
0.5135371190393727,1.899940013885498
0.5134971461883846,1.9012863636016846
0.5134572107821102,1.9026315212249756
0.5134173127644185,1.903965711593628
0.5133774520792932,1.905364990234375
0.5133376286708318,1.9067163467407227
0.5132978424832461,1.9081261157989502
0.5132580934608609,1.909458875656128
0.5132183815481147,1.910801649093628
0.5131787066895589,1.9121592044830322
0.5131390688298574,1.913478136062622
0.5130994679137868,1.9148058891296387
0.5130599038862355,1.9161815643310547
0.5130203766922038,1.9175357818603516
0.512980886276804,1.9189021587371826
0.5129414325852591,1.9202451705932617
0.5129020155629034,1.9216461181640625
0.5128626351551816,1.9230287075042725
0.5128232913076493,1.9243741035461426
0.5127839839659717,1.9257254600524902
0.5127447130759244,1.927109956741333
0.5127054785833921,1.928452730178833
0.5126662804343691,1.9297912120819092
0.5126271185749587,1.931131362915039
0.5125879929513729,1.9324698448181152
0.5125489035099323,1.933837652206421
0.5125098501970653,1.935246467590332
0.512470832959309,1.9365990161895752
0.5124318517433071,1.9379665851593018
0.5123929064958117,1.9393110275268555
0.5123539971636815,1.940643072128296
0.5123151236938821,1.941938877105713
0.512276286033486,1.9432849884033203
0.5122374841296713,1.9446437358856201
0.5121987179297227,1.9460029602050781
0.5121599873810306,1.947342872619629
0.5121212924310911,1.9487431049346924
0.512082633027505,1.950089454650879
0.5120440091179785,1.9514384269714355
0.5120054206503224,1.9527642726898193
0.5119668675724519,1.9541130065917969
0.5119283498323864,1.9554553031921387
0.5118898673782495,1.9567804336547852
0.511851420158268,1.9581081867218018
0.5118130081207726,1.959474802017212
0.5117746312141966,1.960820198059082
0.5117362893870768,1.9622306823730469
0.5116979825880521,1.963564395904541
0.5116597107658641,1.9649310111999512
0.5116214738693565,1.9662816524505615
0.5115832718474748,1.9676260948181152
0.5115451046492658,1.9689698219299316
0.5115069722238785,1.9703254699707031
0.511468874520562,1.9716627597808838
0.5114308114886671,1.9729702472686768
0.5113927830776447,1.9743027687072754
0.5113547892370459,1.9757137298583984
0.5113168299165228,1.9770376682281494
0.5112789050658262,1.9783921241760254
0.5112410146348074,1.9797217845916748
0.5112031585734165,1.981083631515503
0.511165336831703,1.9824175834655762
0.5111275493598151,1.9837555885314941
0.5110897961079999,1.985116720199585
0.5110520770266025,1.9864521026611328
0.5110143920660664,1.9877922534942627
0.5109767411769328,1.9892024993896484
0.5109391243098408,1.9905359745025635
0.5109015414155266,1.9918997287750244
0.5108639924448238,1.9932470321655273
0.5108264773486628,1.9945793151855469
0.5107889960780707,1.99591064453125
0.510751548584171,1.9972524642944336
0.5107141348181837,1.998586893081665
0.5106767547314243,1.9999494552612305
0.5106394082753042,2.0012874603271484
0.5106020954013304,2.0026943683624268
0.5105648160611053,2.0040576457977295
0.5105275702063259,2.0054121017456055
0.5104903577887842,2.006758689880371
0.510453178760367,2.008113145828247
0.510416033073055,2.0094313621520996
0.5103789206789234,2.0107779502868652
0.5103418415301408,2.012101411819458
0.5103047955789698,2.013474464416504
0.5102677827777664,2.0148255825042725
0.5102308030789796,2.0162625312805176
0.510193856435151,2.0175845623016357
0.510156942798916,2.0189208984375
0.5101200621230012,2.0203185081481934
0.5100832143602264,2.0216314792633057
0.5100463994635029,2.0230016708374023
0.5100096173858342,2.0243866443634033
0.5099728680803148,2.0257420539855957
0.5099361515001313,2.02710223197937
0.509899467598561,2.0284297466278076
0.509862816328972,2.029836893081665
0.5098261976448235,2.031198501586914
0.5097896114996648,2.0325422286987305
0.5097530578471359,2.033900737762451
0.509716536640966,2.0352747440338135
0.509680047834975,2.0366063117980957
0.5096435913830719,2.037954092025757
0.5096071672392554,2.0392839908599854
0.5095707753576129,2.0406410694122314
0.5095344156923212,2.0419816970825195
0.5094980881976453,2.0433928966522217
0.5094617928279395,2.044768810272217
0.5094255295376455,2.046154260635376
0.5093892982812936,2.0475072860717773
0.509353099013502,2.0488321781158447
0.5093169316889763,2.0501761436462402
0.5092807962625097,2.0515081882476807
0.5092446926889822,2.0528411865234375
0.5092086209233618,2.0541863441467285
0.5091725809207023,2.0555343627929688
0.5091365726361445,2.056940793991089
0.5091005960249156,2.0582821369171143
0.5090646510423291,2.059622049331665
0.5090287376437839,2.060948610305786
0.5089928557847654,2.06227970123291
0.5089570054208443,2.0636072158813477
0.5089211865076761,2.0649611949920654
0.5088853990010024,2.0662941932678223
0.5088496428566489,2.06766939163208
0.5088139180305266,2.0690133571624756
0.5087782244786304,2.0704143047332764
0.5087425621570403,2.071753978729248
0.5087069310219199,2.073089838027954
0.5086713310295168,2.0744221210479736
0.5086357621361625,2.0757699012756348
0.5086002242982716,2.0771126747131348
0.5085647174723426,2.078482151031494
0.5085292416149564,2.079808473587036
0.5084937966827777,2.081153631210327
0.5084583826325532,2.0824837684631348
0.508422999421112,2.083885669708252
0.5083876470053665,2.085240125656128
0.5083523253423101,2.0865800380706787
0.5083170343890189,2.0879101753234863
0.5082817741026502,2.089266538619995
0.5082465444404431,2.090604305267334
0.5082113453597181,2.091949224472046
0.5081761768178769,2.0933008193969727
0.5081410387724015,2.094633102416992
0.5081059311808556,2.0959815979003906
0.5080708540008829,2.0973758697509766
0.5080358071902076,2.0987231731414795
0.508000790706634,2.1000864505767822
0.5079658045080464,2.1014060974121094
0.5079308485524092,2.1027610301971436
0.507895922797766,2.104090690612793
0.5078610272022399,2.105452060699463
0.5078261617240334,2.1067841053009033
0.5077913263214281,2.1081361770629883
0.507756520952784,2.1094610691070557
0.5077217455765404,2.110875368118286
0.5076870001512145,2.112234592437744
0.5076522846354024,2.113557815551758
0.5076175989877774,2.1149098873138428
0.5075829431670917,2.116279363632202
0.5075483171321747,2.117626905441284
0.5075137208419335,2.1190078258514404
0.5074791542553524,2.120354652404785
0.5074446173314933,2.121720552444458
0.5074101100294945,2.123075008392334
0.5073756323085717,2.1244959831237793
0.5073411841280168,2.1258480548858643
0.5073067654471985,2.1272029876708984
0.5072723762255616,2.128537178039551
0.5072380164226271,2.129873752593994
0.5072036859979917,2.1312332153320312
0.5071693849113281,2.1326067447662354
0.5071351131223844,2.133960008621216
0.5071008705909841,2.135312557220459
0.5070666572770262,2.1366493701934814
0.507032473140484,2.138058662414551
0.5069983181414065,2.139411687850952
0.506964192239917,2.1407384872436523
0.5069300953962131,2.1420814990997314
0.5068960275705671,2.143441915512085
0.5068619887233252,2.144787549972534
0.5068279788149077,2.146138906478882
0.5067939978058086,2.1474711894989014
0.5067600456565957,2.148777961730957
0.50672612232791,2.1501283645629883
0.5066922277804662,2.151547431945801
0.5066583619750517,2.1528878211975098
0.5066245248725267,2.154257297515869
0.5065907164338251,2.1556036472320557
0.5065569366199525,2.1569275856018066
0.506523185391987,2.1582648754119873
0.5064894627110794,2.1596038341522217
0.5064557685384524,2.1609301567077637
0.5064221028354006,2.1622695922851562
0.5063884655632901,2.163606643676758
0.5063548566835592,2.1650516986846924
0.5063212761577169,2.166395664215088
0.5062877239473442,2.1677021980285645
0.5062542000140927,2.1690480709075928
0.5062207043196851,2.1703948974609375
0.5061872368259146,2.1717231273651123
0.5061537974946456,2.173069953918457
0.5061203862878121,2.1743996143341064
0.5060870031674192,2.175779342651367
0.5060536480955414,2.1771154403686523
0.5060203210343239,2.1785213947296143
0.5059870219459809,2.179868221282959
0.5059537507927968,2.1812119483947754
0.505920507537125,2.182546615600586
0.5058872921413885,2.183870792388916
0.5058541045680794,2.185208797454834
0.505820944779759,2.1865622997283936
0.5057878127390568,2.18788743019104
0.5057547084086714,2.18922758102417
0.5057216317513701,2.190565824508667
0.5056885827299878,2.1919591426849365
0.5056555613074285,2.1933083534240723
0.5056225674466635,2.194650411605835
0.5055896011107324,2.1959903240203857
0.5055566622627421,2.1973507404327393
0.5055237508658678,2.198680877685547
0.5054908668833511,2.2000105381011963
0.5054580102785016,2.201331615447998
0.5054251810146958,2.2026612758636475
0.5053923790553769,2.203998327255249
0.5053596043640554,2.205416440963745
0.5053268569043078,2.2067511081695557
0.5052941366397775,2.2081377506256104
0.5052614435341741,2.209470272064209
0.5052287775512733,2.2108139991760254
0.5051961386549171,2.2121822834014893
0.5051635268090129,2.213503122329712
0.5051309419775342,2.214850664138794
0.50509838412452,2.216179609298706
0.5050658532140746,2.2175276279449463
0.5050333492103677,2.2189629077911377
0.5050008720776339,2.2203292846679688
0.504968421780173,2.2216439247131348
0.5049359982823495,2.223012924194336
0.5049036015485927,2.2243690490722656
0.5048712315433963,2.2257192134857178
0.5048388882313184,2.2270944118499756
0.5048065715769812,2.228451728820801
0.5047742815450712,2.229811191558838
0.5047420181003388,2.2312042713165283
0.5047097812075981,2.232618570327759
0.504677570831727,2.2339537143707275
0.5046453869376667,2.2353169918060303
0.5046132294904218,2.236663818359375
0.5045810984550603,2.2380032539367676
0.5045489937967129,2.239344835281372
0.5045169154805736,2.240715265274048
0.5044848634718991,2.242053985595703
0.5044528377360087,2.2434051036834717
0.5044208382382839,2.2447688579559326
0.504388864944169,2.2462000846862793
0.5043569178191705,2.247547149658203
0.5043249968288567,2.2488853931427
0.5042931019388577,2.2502219676971436
0.504261233114866,2.2516040802001953
0.5042293903226351,2.2529420852661133
0.5041975735279807,2.2542712688446045
0.504165782696779,2.255628824234009
0.5041340177949682,2.256964921951294
0.5041022787885473,2.258305311203003
0.5040705656435762,2.2597172260284424
0.5040388783261757,2.2610554695129395
0.5040072168025275,2.2624175548553467
0.5039755810388731,2.263758897781372
0.5039439710015153,2.2651023864746094
0.5039123866568168,2.2664644718170166
0.5038808279712004,2.267803907394409
0.5038492949111489,2.269153594970703
0.503817787443205,2.270481824874878
0.5037863055339712,2.2718052864074707
0.5037548491501095,2.2732205390930176
0.5037234182583414,2.2745654582977295
0.503692012825448,2.2759134769439697
0.503660632818269,2.277268886566162
0.5036292782037036,2.278608798980713
0.5035979489487099,2.279938220977783
0.5035666450203046,2.2812857627868652
0.5035353663855635,2.282609462738037
0.5035041130116202,2.283973217010498
0.5034728848656677,2.2853312492370605
0.5034416819149563,2.286742687225342
0.5034105041267949,2.288069009780884
0.5033793514685506,2.2893993854522705
0.503348223907648,2.2907512187957764
0.5033171214115697,2.29209303855896
0.5032860439478558,2.293416738510132
0.5032549914841041,2.2947840690612793
0.5032239639879694,2.296138048171997
0.5031929614271641,2.297489881515503
0.5031619837694576,2.2988200187683105
0.5031310309826762,2.300259828567505
0.5031001030347031,2.3015778064727783
0.5030691998934784,2.302908420562744
0.5030383215269986,2.304286241531372
0.5030074679033165,2.305649518966675
0.5029766389905419,2.3070242404937744
0.5029458347568402,2.3083651065826416
0.502915055170433,2.3097004890441895
0.5028843001995985,2.3110549449920654
0.5028535698126698,2.312403440475464
0.5028228639780364,2.3138039112091064
0.5027921826641433,2.3151886463165283
0.5027615258394909,2.316541910171509
0.5027308934726347,2.3178882598876953
0.5027002855321859,2.319211483001709
0.5026697019868106,2.320544958114624
0.5026391428052301,2.321892738342285
0.5026086079562202,2.3232362270355225
0.5025780974086116,2.3245747089385986
0.5025476111312898,2.3259172439575195
0.5025171490931946,2.3273231983184814
0.5024867112633205,2.328674793243408
0.5024562976107156,2.329993963241577
0.5024259081044832,2.3313417434692383
0.5023955427137795,2.3326642513275146
0.5023652014078155,2.333998441696167
0.5023348841558556,2.335371494293213
0.5023045909272177,2.3367202281951904
0.5022743216912737,2.3381094932556152
0.5022440764174486,2.3394627571105957
0.5022138550752209,2.340871572494507
0.5021836576341222,2.3422276973724365
0.5021534840637372,2.3435635566711426
0.5021233343337037,2.3449158668518066
0.5020932084137122,2.3462674617767334
0.502063106273506,2.3476064205169678
0.5020330278828811,2.3489809036254883
0.5020029732116857,2.350325107574463
0.5019729422298209,2.351663112640381
0.5019429349072396,2.3530001640319824
0.5019129512139471,2.354377269744873
0.5018829911200008,2.3557300567626953
0.5018530545955098,2.3570713996887207
0.5018231416106353,2.358416795730591
0.5017932521355901,2.3597958087921143
0.5017633861406384,2.361128091812134
0.5017335435960961,2.3624801635742188
0.5017037244723306,2.3638103008270264
0.5016739287397602,2.3651583194732666
0.5016441563688546,2.366501808166504
0.5016144073301346,2.367887496948242
0.5015846815941716,2.3692338466644287
0.501554979131588,2.370602607727051
0.5015252999130569,2.371929883956909
0.5014956439093021,2.3732717037200928
0.5014660110910979,2.3746085166931152
0.5014364014292686,2.375941753387451
0.5014068148946891,2.3772614002227783
0.5013772514582844,2.378579616546631
0.5013477110910296,2.379927158355713
0.5013181937639494,2.3813345432281494
0.5012886994481187,2.382667064666748
0.5012592281146623,2.3840038776397705
0.5012297797347537,2.385364294052124
0.5012003542796171,2.386726140975952
0.5011709517205252,2.388033628463745
0.5011415720288004,2.389373779296875
0.5011122151758142,2.390707492828369
0.5010828811329869,2.3920583724975586
0.5010535698717885,2.3933844566345215
0.501024281363737,2.3947997093200684
0.5009950155803999,2.3961617946624756
0.5009657724933927,2.397489070892334
0.5009365520743799,2.3988263607025146
0.5009073542950744,2.400181531906128
0.5008781791272371,2.4015090465545654
0.5008490265426776,2.402872323989868
0.5008198965132533,2.4042394161224365
0.50079078901087,2.4055960178375244
0.5007617040074809,2.406942367553711
0.5007326414750872,2.4083495140075684
0.5007036013857382,2.409687042236328
0.5006745837115305,2.41105318069458
0.5006455884246079,2.4123830795288086
0.5006166154971625,2.4137420654296875
0.5005876649014327,2.415106773376465
0.5005587366097047,2.4164340496063232
0.5005298305943119,2.4177768230438232
0.5005009468276341,2.41912579536438
0.5004720852820987,2.420477867126465
0.5004432459301796,2.421888589859009
0.5004144287443972,2.4232332706451416
0.5003856336973189,2.424612283706665
0.5003568607615584,2.4259543418884277
0.5003281099097755,2.4272916316986084
0.5002993811146771,2.428619146347046
0.5002706743490155,2.4299521446228027
0.5002419895855895,2.4312963485717773
0.5002133267972441,2.4326305389404297
0.5001846859568696,2.4339773654937744
0.5001560670374028,2.435417890548706
0.5001274700118256,2.436774492263794
0.5000988948531662,2.438131809234619
0.5000703415344975,2.4394824504852295
0.5000418100289385,2.4408419132232666
0.5000133003096533,2.442204236984253
0.4999848123498512,2.443542957305908
0.49995634612278667,2.4449164867401123
0.49992790160175915,2.4463233947753906
0.49989947876011315,2.4476826190948486
0.49987107757123794,2.4490976333618164
0.4998426980085675,2.4504482746124268
0.4998143400455807,2.451789617538452
0.4997860036558006,2.4531497955322266
0.4997576888127951,2.4544899463653564
0.49972939549017625,2.455850124359131
0.49970112366160035,2.457235097885132
0.4996728733007682,2.4585773944854736
0.4996446443814243,2.459923267364502
0.4996164368773573,2.4612581729888916
0.4995882507624,2.46266508102417
0.49956008601042856,2.463998794555664
0.49953194259536315,2.4653496742248535
0.49950382049116754,2.4666826725006104
0.4994757196718491,2.468043088912964
0.4994476401114585,2.4694037437438965
0.4994195817840897,2.470755100250244
0.4993915446638802,2.472083806991577
0.49936352872501044,2.473400831222534
0.49933553394170416,2.4747507572174072
0.4993075602882277,2.4761502742767334
0.4992796077388907,2.477496385574341
0.4992516762680454,2.478848934173584
0.4992237658500869,2.480211019515991
0.4991958764594528,2.481553792953491
0.4991680080706231,2.4828920364379883
0.4991401606581208,2.4842629432678223
0.49911233419651047,2.4855942726135254
0.49908452866039965,2.4869494438171387
0.4990567440244378,2.4882924556732178
0.49902898026331627,2.4897022247314453
0.49900123735176877,2.491048812866211
0.49897351526457057,2.4923830032348633
0.4989458139765393,2.493701934814453
0.4989181334625337,2.495084285736084
0.49889047369745454,2.496424436569214
0.49886283465624415,2.497774600982666
0.49883521631388617,2.499131202697754
0.4988076186454059,2.500519037246704
0.49878004162586964,2.501877546310425
0.49875248523038496,2.5032875537872314
0.49872494943410095,2.5046443939208984
0.4986974342122073,2.505971670150757
0.4986699395399349,2.507302761077881
0.49864246539255525,2.508643865585327
0.49861501174538103,2.5099873542785645
0.4985875785737655,2.511352062225342
0.49856016585310237,2.5126793384552
0.49853277355882597,2.513986349105835
0.4985054016664112,2.515341281890869
0.49847805015137325,2.516733407974243
0.4984507189892676,2.5180530548095703
0.49842340815568986,2.519390106201172
0.498396117626276,2.5206844806671143
0.4983688473767016,2.5220534801483154
0.4983415973826827,2.523385524749756
0.49831436761997483,2.5247180461883545
0.49828715806437346,2.526050090789795
0.49825996869171374,2.5273945331573486
0.4982327994778706,2.528740644454956
0.4982056503987582,2.5301527976989746
0.4981785214303302,2.531498908996582
0.49815141254858014,2.532867670059204
0.4981243237295402,2.5342087745666504
0.49809725494928214,2.53556227684021
0.4980702061839167,2.5369155406951904
0.49804317740959386,2.5382473468780518
0.49801616860250236,2.53957200050354
0.49798917973886986,2.5409088134765625
0.49796221079496306,2.5422604084014893
0.4979352617470872,2.5436742305755615
0.4979083325715861,2.5450425148010254
0.49788142324484225,2.5464015007019043
0.4978545337432767,2.547757387161255
0.497827664043349,2.5491225719451904
0.4978008141215567,2.5504539012908936
0.4977739839544357,2.551792621612549
0.4977471735185604,2.5531506538391113
0.49772038279054287,2.5545504093170166
0.49769361174703364,2.555911064147949
0.4976668603647207,2.557332992553711
0.49764012862033014,2.558645486831665
0.49761341649062607,2.5600051879882812
0.49758672395240994,2.561363697052002
0.497560050982521,2.5627195835113525
0.497533397557836,2.564058303833008
0.49750676365526914,2.5654337406158447
0.49748014925177225,2.5667922496795654
0.49745355432433414,2.5681352615356445
0.49742697884998116,2.569479465484619
0.49740042280577657,2.570875644683838
0.49737388616882106,2.5722572803497314
0.49734736891625203,2.573585033416748
0.4973208710252439,2.574963331222534
0.49729439247300816,2.5763442516326904
0.49726793323679286,2.5776829719543457
0.49724149329388284,2.5790441036224365
0.4972150726215995,2.580381155014038
0.49718867119730104,2.5817246437072754
0.497162288998382,2.5830883979797363
0.4971359260022733,2.5845181941986084
0.49710958218644224,2.5858585834503174
0.49708325752839244,2.5872488021850586
0.4970569520056638,2.5885841846466064
0.4970306655958321,2.58992600440979
0.4970043982765093,2.5912668704986572
0.49697815002534346,2.592607021331787
0.4969519208200184,2.593928337097168
0.49692571063825386,2.595271348953247
0.4968995194578051,2.5966086387634277
0.49687334725646337,2.598013162612915
0.4968471940120554,2.59934139251709
0.49682105970244367,2.6006789207458496
0.4967949443055255,2.6020069122314453
0.4967688477992345,2.603348970413208
0.49674277016153895,2.604703664779663
0.4967167113704427,2.6060476303100586
0.49669067140398454,2.6073970794677734
0.4966646502402386,2.6087660789489746
0.49663864785731393,2.6100940704345703
0.49661266423335454,2.611485242843628
0.4965866993465395,2.612826347351074
0.4965607531750825,2.6141834259033203
0.49653482569723223,2.6155552864074707
0.4965089168912718,2.616874933242798
0.49648302673551903,2.6182212829589844
0.49645715520832645,2.6195950508117676
0.4964313022880809,2.6209182739257812
0.49640546795320367,2.6222565174102783
0.4963796521821504,2.6235849857330322
0.49635385495341106,2.624994993209839
0.49632807624550973,2.626330852508545
0.49630231603700464,2.627668857574463
0.4962765743064882,2.628993034362793
0.49625085103258665,2.630373477935791
0.4962251461939602,2.631742477416992
0.49619945976930313,2.633091449737549
0.4961737917373432,2.634441375732422
0.4961481420768421,2.635772705078125
0.4961225107665952,2.6371052265167236
0.49609689778543126,2.6385114192962646
0.4960713031122127,2.6398463249206543
0.4960457267258354,2.6412036418914795
0.4960201686052288,2.6425485610961914
0.4959946287293552,2.6439478397369385
0.4959691070772106,2.6453187465667725
0.49594360362782397,2.646653890609741
0.4959181183602576,2.648010492324829
0.4958926512536065,2.6493594646453857
0.4958672022869989,2.650692939758301
0.49584177143959607,2.652127981185913
0.4958163586905918,2.6534667015075684
0.4957909640192131,2.6548147201538086
0.49576558740471927,2.656167984008789
0.4957402288264026,2.657480239868164
0.49571488826358795,2.6588222980499268
0.4956895656956324,2.660189628601074
0.49566426110192596,2.661543130874634
0.49563897446189065,2.6629421710968018
0.4956137057549811,2.6642839908599854
0.495588454960684,2.665700674057007
0.4955632220585185,2.667065143585205
0.4955380070280357,2.6684131622314453
0.4955128098488188,2.669734001159668
0.49548763050048306,2.6711034774780273
0.4954624689626759,2.672424554824829
0.4954373252150762,2.6737873554229736
0.49541219923739505,2.675152540206909
0.49538709100937495,2.6764791011810303
0.49536200051079066,2.6778199672698975
0.49533692772144805,2.6792285442352295
0.4953118726211848,2.6805694103240967
0.49528683518986993,2.6819000244140625
0.4952618154074044,2.683234214782715
0.49523681325371977,2.684638261795044
0.49521182870877967,2.6859843730926514
0.49518686175257876,2.6873178482055664
0.4951619123651426,2.6886513233184814
0.49513698052652844,2.6899847984313965
0.495112066216824,2.691328287124634
0.49508716941614866,2.692739963531494
0.49506229010465225,2.694093704223633
0.49503742826251573,2.6954874992370605
0.49501258386995095,2.696831703186035
0.49498775690720037,2.698166847229004
0.49496294735453733,2.69950008392334
0.49493815519226564,2.7008352279663086
0.49491338040071997,2.702174186706543
0.4948886229602652,2.7034926414489746
0.494863882851297,2.704897880554199


==> n9/gradient_coding_e_2000_lr_002.csv <==
testing_loss,times
0.6923862735442146,0.0
0.6916294889722329,0.001354217529296875
0.69087680359413,0.0026900768280029297
0.6901281941871367,0.004065513610839844
0.689383637558165,0.00541996955871582
0.6886431105463435,0.006769895553588867
0.6879065900255082,0.00808405876159668
0.6871740529066466,0.009412527084350586
0.6864454761402964,0.010765790939331055
0.6857208367188988,0.012057065963745117
0.6850001116791057,0.013457536697387695
0.6842832781040407,0.014760255813598633
0.6835703131255124,0.016061782836914062
0.6828611939261847,0.017380714416503906
0.6821558977416973,0.01867055892944336
0.6814544018627424,0.0199739933013916
0.680756683637094,0.02129507064819336
0.6800627204715913,0.02261829376220703
0.6793724898340762,0.023925304412841797
0.6786859692552843,0.02524089813232422
0.6780031363306918,0.026591777801513672
0.677323968722313,0.027914047241210938
0.6766484441604576,0.029233694076538086
0.6759765404454378,0.03052830696105957
0.6753082354492339,0.03189396858215332
0.6746435071171132,0.03323531150817871
0.6739823334692051,0.034533023834228516
0.6733246926020321,0.035828590393066406
0.6726705626899969,0.03715181350708008
0.6720199219868257,0.038455963134765625
0.6713727488269686,0.03984713554382324
0.6707290216269572,0.04114937782287598
0.6700887188867202,0.04248642921447754
0.6694518191908548,0.04381728172302246
0.6688183012098609,0.04512357711791992
0.6681881437013283,0.04641079902648926
0.667561325511089,0.04770517349243164
0.6669378255743251,0.04905366897583008
0.6663176229166384,0.0503387451171875
0.6657006966550801,0.0516507625579834
0.6650870259991436,0.05309247970581055
0.6644765902517153,0.054396629333496094
0.663869368809991,0.055685997009277344
0.6632653411663528,0.057004451751708984
0.6626644869092108,0.05831599235534668
0.6620667857238058,0.05961751937866211
0.66147221739298,0.060956716537475586
0.6608807617979088,0.06229376792907715
0.6602923989188005,0.0636131763458252
0.6597071088355603,0.06497335433959961
0.659124871728421,0.06635475158691406
0.6585456678785411,0.06765294075012207
0.6579694776685707,0.06899452209472656
0.6573962815831831,0.07030963897705078
0.6568260602095785,0.07162094116210938
0.6562587942379543,0.07297348976135254
0.6556944644619453,0.07428908348083496
0.6551330517790365,0.07560515403747559
0.6545745371909427,0.07692646980285645
0.654018901803964,0.07825136184692383
0.6534661268293098,0.07960963249206543
0.6529161935833963,0.08098244667053223
0.6523690834881185,0.0823209285736084
0.6518247780710941,0.08362936973571777
0.6512832589658819,0.08500504493713379
0.6507445079121758,0.08632874488830566
0.6502085067559727,0.08763289451599121
0.6496752374497183,0.08895587921142578
0.649144682052426,0.09026122093200684
0.6486168227297767,0.0915687084197998
0.6480916417541925,0.09298014640808105
0.6475691215048913,0.09429407119750977
0.6470492444679167,0.09561729431152344
0.6465319932361495,0.09693002700805664
0.6460173505092989,0.09823250770568848
0.6455052990938707,0.09955310821533203
0.6449958219031191,0.10084247589111328
0.6444889019569788,0.10222768783569336
0.6439845223819773,0.10352325439453125
0.6434826664111309,0.10482597351074219
0.6429833173838222,0.10626745223999023
0.6424864587456603,0.10756325721740723
0.641992074048326,0.10889530181884766
0.6415001469493989,0.11021137237548828
0.6410106612121702,0.11151456832885742
0.6405236007054397,0.11287593841552734
0.6400389494032985,0.11418485641479492
0.6395566913848968,0.11549854278564453
0.639076810834198,0.11682367324829102
0.6385992920397199,0.1181783676147461
0.6381241193942621,0.11957192420959473
0.6376512773946209,0.1209251880645752
0.6371807506412923,0.12227678298950195
0.6367125238381629,0.12358212471008301
0.63624658179219,0.12489795684814453
0.6357829094130685,0.12622809410095215
0.6353214917128904,0.12753939628601074
0.6348623138057914,0.12888789176940918
0.6344053609075884,0.13020849227905273
0.6339506183354073,0.13150882720947266
0.6334980715073021,0.13292622566223145
0.6330477059418641,0.13423848152160645
0.6325995072578237,0.13553667068481445
0.632153461173642,0.13683056831359863
0.6317095535070979,0.13816404342651367
0.6312677701748632,0.13947486877441406
0.6308280971920742,0.14077353477478027
0.6303905206718946,0.14211106300354004
0.6299550268250711,0.14343500137329102
0.6295216019594845,0.14476442337036133
0.6290902324796928,0.14618492126464844
0.6286609048864694,0.1474933624267578
0.6282336057763362,0.14883661270141602
0.62780832184109,0.1501758098602295
0.6273850398673249,0.15147972106933594
0.6269637467359496,0.15280938148498535
0.6265444294217007,0.15411615371704102
0.6261270749926507,0.15541434288024902
0.6257116706097124,0.15671086311340332
0.62529820352614,0.15801239013671875
0.6248866610870258,0.1593935489654541
0.6244770307287939,0.16070294380187988
0.624069299978691,0.16201400756835938
0.6236634564542729,0.1633288860321045
0.6232594878628909,0.16463613510131836
0.6228573820011724,0.1659235954284668
0.6224571267545015,0.16725587844848633
0.6220587100964972,0.16853833198547363
0.6216621200884875,0.16988825798034668
0.621267344878985,0.171220064163208
0.6208743727031579,0.17258286476135254
0.620483191882301,0.1738910675048828
0.6200937908233057,0.17519140243530273
0.6197061580181276,0.17648887634277344
0.6193202820432537,0.17784452438354492
0.6189361515591699,0.17914247512817383
0.6185537553098251,0.18046283721923828
0.6181730821220981,0.18180513381958008
0.6177941209052611,0.18314361572265625
0.6174168606504447,0.18447589874267578
0.6170412904301021,0.18583989143371582
0.6166673993974741,0.18715286254882812
0.6162951767860518,0.18847393989562988
0.6159246119090435,0.1897602081298828
0.6155556941588377,0.19108319282531738
0.6151884130064694,0.1924147605895996
0.6148227580010864,0.19372868537902832
0.6144587187694147,0.19503116607666016
0.6140962850152271,0.1963193416595459
0.6137354465188105,0.19765591621398926
0.6133761931364357,0.19901275634765625
0.6130185147998272,0.20030522346496582
0.6126624015156343,0.20164799690246582
0.6123078433649044,0.20297026634216309
0.611954830502556,0.2042710781097412
0.6116033531568541,0.20557665824890137
0.6112534016288874,0.20688247680664062
0.6109049662920454,0.20819687843322754
0.6105580375914991,0.20949602127075195
0.6102126060436815,0.21079635620117188
0.6098686622357719,0.21221375465393066
0.6095261968251795,0.2135329246520996
0.6091852005390312,0.21483612060546875
0.6088456641736597,0.216139554977417
0.6085075785940943,0.2174382209777832
0.6081709347335532,0.218735933303833
0.607835723592939,0.22006821632385254
0.6075019362403349,0.22139191627502441
0.6071695638105035,0.22273540496826172
0.606838597504389,0.22407817840576172
0.6065090285886192,0.2254345417022705
0.6061808483950127,0.22672796249389648
0.6058540483200863,0.2280290126800537
0.605528619824565,0.2293398380279541
0.6052045544328954,0.23064136505126953
0.6048818437327614,0.2319812774658203
0.6045604793746012,0.23335790634155273
0.6042404530711277,0.23467683792114258
0.6039217565968517,0.23598790168762207
0.6036043817876066,0.23731184005737305
0.6032883205400773,0.23868513107299805
0.6029735648113298,0.2399895191192627
0.6026601066183448,0.2413194179534912
0.6023479380375537,0.2426133155822754
0.6020370512043766,0.24397563934326172
0.6017274383127639,0.24528264999389648
0.6014190916147403,0.2465953826904297
0.6011120034199506,0.2479081153869629
0.6008061660952103,0.24921250343322754
0.6005015720640567,0.25051307678222656
0.6001982138063043,0.2518916130065918
0.5998960838576022,0.2531871795654297
0.5995951748089945,0.25450897216796875
0.5992954793064841,0.25579261779785156
0.5989969900505979,0.25713491439819336
0.5986996997959563,0.25844717025756836
0.5984036013508445,0.25974082946777344
0.5981086875767874,0.26108765602111816
0.5978149513881263,0.2624213695526123
0.5975223857515998,0.26369667053222656
0.5972309836859261,0.26512598991394043
0.5969407382613895,0.26641321182250977
0.5966516425994282,0.2677154541015625
0.596363689872227,0.26903653144836426
0.5960768733023104,0.27033042907714844
0.5957911861621408,0.2716355323791504
0.5955066217737176,0.27295541763305664
0.5952231735081812,0.27425599098205566
0.5949408347854175,0.2755773067474365
0.5946595990736671,0.27690625190734863
0.5943794598891367,0.27826452255249023
0.5941004107956128,0.27956700325012207
0.5938224454040792,0.2808990478515625
0.5935455573723362,0.28224658966064453
0.5932697404046239,0.28353452682495117
0.592994988251247,0.28487420082092285
0.592721294708203,0.28628969192504883
0.5924486536168139,0.287581205368042
0.5921770588633588,0.28890037536621094
0.5919065043787112,0.29020261764526367
0.5916369841379777,0.2916266918182373
0.591368492160141,0.2930006980895996
0.5911010225077032,0.2942948341369629
0.5908345692863345,0.2956054210662842
0.5905691266445225,0.29698634147644043
0.5903046887732258,0.2982766628265381
0.590041249905529,0.2995798587799072
0.5897788043163011,0.30092692375183105
0.5895173463218569,0.3022468090057373
0.5892568702796198,0.3035457134246826
0.5889973705877886,0.3049635887145996
0.5887388416850063,0.3062591552734375
0.5884812780500318,0.30757808685302734
0.5882246742014131,0.3089005947113037
0.5879690246971649,0.3102407455444336
0.5877143241344481,0.31154847145080566
0.5874605671492507,0.31293439865112305
0.5872077484160727,0.3142390251159668
0.5869558626476135,0.31554627418518066
0.5867049045944605,0.3169217109680176
0.5864548690447818,0.3183326721191406
0.5862057508240206,0.3196401596069336
0.5859575447945921,0.32097339630126953
0.5857102458555825,0.32230138778686523
0.585463848942452,0.3236062526702881
0.585218349026738,0.3249685764312744
0.584973741115763,0.32627081871032715
0.5847300202523426,0.3275609016418457
0.5844871815144983,0.32892775535583496
0.5842452200151703,0.330230712890625
0.5840041309019354,0.33158445358276367
0.5837639093567241,0.33297085762023926
0.5835245505955424,0.3342759609222412
0.5832860498681953,0.33558130264282227
0.5830484024580121,0.33690905570983887
0.582811603681575,0.3382148742675781
0.5825756488884481,0.33953189849853516
0.5823405334609114,0.34084010124206543
0.5821062528136944,0.34221959114074707
0.5818728023937138,0.34352612495422363
0.5816401776798118,0.3449130058288574
0.5814083741824987,0.3462097644805908
0.5811773874436955,0.34752655029296875
0.58094721303648,0.34890031814575195
0.5807178465648346,0.35022735595703125
0.5804892836633964,0.3515291213989258
0.580261519997209,0.3528482913970947
0.5800345512614773,0.3542037010192871
0.5798083731813235,0.3555161952972412
0.5795829815115455,0.3568134307861328
0.5793583720363772,0.35822582244873047
0.5791345405692513,0.3595261573791504
0.5789114829525639,0.3609433174133301
0.5786891950574404,0.3622317314147949
0.5784676727835047,0.36353397369384766
0.5782469120586494,0.36490440368652344
0.5780269088388086,0.36623644828796387
0.5778076591077315,0.36754918098449707
0.5775891588767595,0.3688790798187256
0.5773714041846048,0.3701949119567871
0.5771543910971293,0.37156200408935547
0.5769381157071276,0.3729438781738281
0.5767225741341112,0.3742382526397705
0.5765077625240932,0.37555694580078125
0.5762936770493772,0.3768768310546875
0.5760803139083454,0.3782179355621338
0.5758676693252515,0.37952399253845215
0.5756557395500121,0.38088202476501465
0.5754445208580032,0.38223791122436523
0.5752340095498552,0.383528470993042
0.5750242019512526,0.38494014739990234
0.5748150944127335,0.3862450122833252
0.5746066833094915,0.3875458240509033
0.5743989650411795,0.3888406753540039
0.5741919360317148,0.3901660442352295
0.5739855927290861,0.391481876373291
0.573779931605162,0.39284515380859375
0.5735749491555016,0.39418530464172363
0.5733706418991658,0.39548206329345703
0.5731670063785316,0.3967854976654053
0.5729640391591068,0.39818429946899414
0.572761736829347,0.3994896411895752
0.5725600960004735,0.40077853202819824
0.5723591133062937,0.40210986137390137
0.5721587854030227,0.4034271240234375
0.5719591089691056,0.4047222137451172
0.5717600807050427,0.4060356616973877
0.5715616973332156,0.40733861923217773
0.5713639555977144,0.40867018699645996
0.5711668522641667,0.4099555015563965
0.5709703841195691,0.4113149642944336
0.5707745479721181,0.41265010833740234
0.570579340651044,0.4140200614929199
0.5703847590064463,0.4153304100036621
0.5701907999091291,0.41662073135375977
0.5699974602504401,0.4179391860961914
0.5698047369421085,0.41924619674682617
0.5696126269160867,0.4205360412597656
0.5694211271243915,0.42186784744262695
0.5692302345389477,0.42320895195007324
0.5690399461514328,0.42462730407714844
0.5688502589731232,0.42592954635620117
0.5686611700347411,0.42725086212158203
0.5684726763863037,0.4285454750061035
0.5682847750969728,0.42984795570373535
0.5680974632549063,0.4311518669128418
0.5679107379671108,0.432464599609375
0.5677245963592952,0.43379950523376465
0.5675390355757263,0.43514490127563477
0.5673540527790847,0.4364755153656006
0.5671696451503224,0.4378468990325928
0.5669858098885225,0.4391653537750244
0.5668025442107577,0.440493106842041
0.5666198453519532,0.4418063163757324
0.566437710564748,0.4431436061859131
0.5662561371193591,0.4444437026977539
0.5660751223034464,0.4457674026489258
0.5658946634219784,0.4471001625061035
0.5657147577970993,0.44842004776000977
0.5655354027679977,0.4497513771057129
0.5653565956907758,0.4511144161224365
0.5651783339383197,0.45243024826049805
0.5650006149001716,0.45374464988708496
0.5648234359824021,0.45505809783935547
0.5646467946074845,0.45642709732055664
0.564470688214169,0.4577445983886719
0.5642951142573601,0.45906662940979004
0.564120070207992,0.46038269996643066
0.5639455535529082,0.46169567108154297
0.5637715617947395,0.4630458354949951
0.5635980924517853,0.4644482135772705
0.5634251430578939,0.46576976776123047
0.5632527111623458,0.46711015701293945
0.5630807943297359,0.46842360496520996
0.5629093901398583,0.469745397567749
0.5627384961875922,0.47109198570251465
0.5625681100827867,0.4724593162536621
0.5623982294501493,0.4737589359283447
0.5622288519291333,0.4750709533691406
0.5620599751738277,0.47638511657714844
0.5618915968528464,0.477755069732666
0.56172371464922,0.47907066345214844
0.5615563262602871,0.4803807735443115
0.5613894293975877,0.4816865921020508
0.5612230217867571,0.48300766944885254
0.5610571011674195,0.4843130111694336
0.5608916652930849,0.485626220703125
0.5607267119310447,0.48692798614501953
0.56056223886227,0.4882514476776123
0.5603982438813083,0.48957371711730957
0.5602347247961842,0.4909482002258301
0.5600716794282983,0.49225902557373047
0.559909105612328,0.4935576915740967
0.5597470011961302,0.4948577880859375
0.5595853640406423,0.49619364738464355
0.5594241920197865,0.4974956512451172
0.5592634830203735,0.49884486198425293
0.5591032349420074,0.500150203704834
0.5589434456969917,0.5014443397521973
0.5587841132102354,0.5027782917022705
0.5586252354191604,0.5041332244873047
0.5584668102736101,0.5054690837860107
0.5583088357357574,0.5067706108093262
0.5581513097800148,0.5080504417419434
0.557994230392945,0.5094056129455566
0.5578375955731716,0.5107429027557373
0.5576814033312907,0.5120339393615723
0.5575256516897845,0.5133376121520996
0.5573703386829338,0.5146379470825195
0.5572154623567324,0.5159375667572021
0.5570610207688017,0.5172927379608154
0.5569070119883065,0.5186243057250977
0.5567534340958709,0.5200169086456299
0.5566002851834952,0.5213198661804199
0.5564475633544741,0.522606611251831
0.5562952667233138,0.5239341259002686
0.5561433934156524,0.5252542495727539
0.5559919415681782,0.5265891551971436
0.5558409093285512,0.5278816223144531
0.5556902948553231,0.5292072296142578
0.5555400963178594,0.5306272506713867
0.5553903118962615,0.5319290161132812
0.55524093978129,0.5332639217376709
0.5550919781742876,0.5345776081085205
0.5549434252871039,0.5358681678771973
0.5547952793420201,0.5372190475463867
0.5546475385716739,0.53851318359375
0.5545002012189861,0.5397918224334717
0.5543532655370875,0.541132926940918
0.5542067297892453,0.5424211025238037
0.5540605922487919,0.54378342628479
0.5539148511990524,0.5451595783233643
0.5537695049332747,0.546457052230835
0.5536245517545582,0.5477681159973145
0.5534799899757846,0.5490796566009521
0.5533358179195484,0.5503761768341064
0.5531920339180885,0.5516872406005859
0.5530486363132197,0.553020715713501
0.5529056234562655,0.55436110496521
0.5527629937079911,0.5556724071502686
0.5526207454385369,0.557056188583374
0.5524788770273524,0.5583462715148926
0.5523373868631313,0.5596470832824707
0.5521962733437462,0.561011791229248
0.5520555348761845,0.5623602867126465
0.551915169876485,0.5637004375457764
0.5517751767696737,0.5650436878204346
0.5516355539897022,0.5663533210754395
0.5514962999793844,0.5676579475402832
0.551357413190336,0.5690014362335205
0.5512188920829116,0.5703582763671875
0.5510807351261459,0.5716559886932373
0.5509429407976913,0.5730283260345459
0.5508055075837607,0.5743262767791748
0.5506684339790655,0.5756289958953857
0.550531718486759,0.5769755840301514
0.5503953596183769,0.5782651901245117
0.55025935589378,0.5795626640319824
0.5501237058410959,0.5808422565460205
0.5499884079966634,0.5822024345397949
0.5498534609049749,0.5835680961608887
0.5497188631186214,0.5849044322967529
0.5495846131982356,0.5862078666687012
0.549450709712438,0.5875148773193359
0.5493171512377816,0.5888011455535889
0.5491839363586979,0.5901446342468262
0.5490510636674428,0.591458797454834
0.5489185317640434,0.592785120010376
0.548786339256245,0.5941281318664551
0.5486544847594587,0.5954198837280273
0.5485229668967088,0.5968043804168701
0.5483917842985817,0.5981171131134033
0.5482609356031745,0.5994176864624023
0.5481304194560432,0.6007287502288818
0.5480002345101538,0.602062463760376
0.5478703794258306,0.603358268737793
0.5477408528707077,0.6047191619873047
0.547611653519679,0.6060135364532471
0.5474827800548497,0.6073281764984131
0.5473542311654873,0.608635663986206
0.5472260055479738,0.6099975109100342
0.5470981019057581,0.6113195419311523
0.5469705189493079,0.61264967918396
0.5468432553960637,0.6139709949493408
0.5467163099703911,0.615325927734375
0.5465896814035353,0.6166205406188965
0.5464633684335746,0.6179234981536865
0.5463373698053752,0.619204044342041
0.546211684270546,0.6205074787139893
0.5460863105873933,0.621854305267334
0.5459612475208772,0.623253345489502
0.545836493842566,0.6245861053466797
0.545712048330594,0.6259541511535645
0.5455879097696168,0.6272704601287842
0.5454640769507687,0.6286044120788574
0.54534054867162,0.629899263381958
0.5452173237361339,0.6312997341156006
0.5450944009546251,0.6326220035552979
0.5449717791437176,0.633944034576416
0.5448494571263034,0.6352717876434326
0.5447274337315008,0.6367018222808838
0.5446057077946141,0.6380112171173096
0.5444842781570931,0.6393461227416992
0.5443631436664923,0.6406447887420654
0.5442423031764315,0.6419661045074463
0.5441217555465561,0.6432764530181885
0.5440014996424974,0.6445796489715576
0.5438815343358341,0.6458933353424072
0.5437618585040536,0.6472463607788086
0.5436424710305127,0.6485855579376221
0.5435233708044006,0.6500053405761719
0.5434045567207006,0.6513068675994873
0.5432860276801526,0.6526436805725098
0.5431677825892154,0.6539509296417236
0.5430498203600306,0.6552517414093018
0.5429321399103852,0.656566858291626
0.5428147401636756,0.657912015914917
0.542697620048871,0.6592576503753662
0.5425807785004781,0.6605541706085205
0.542464214458505,0.6618852615356445
0.5423479268684265,0.6632838249206543
0.5422319146811482,0.6646227836608887
0.5421161768529725,0.6659121513366699
0.5420007123455636,0.667212724685669
0.5418855201259136,0.6685078144073486
0.5417705991663078,0.6698007583618164
0.541655948444292,0.6711230278015137
0.5415415669426378,0.6724567413330078
0.5414274536493108,0.6737544536590576
0.5413136075574358,0.6750543117523193
0.5412000276652659,0.6764168739318848
0.5410867129761486,0.6777102947235107
0.5409736624984941,0.6790566444396973
0.5408608752457436,0.6803503036499023
0.5407483502363365,0.6816389560699463
0.5406360864936803,0.6829860210418701
0.5405240830461179,0.6842634677886963
0.5404123389268973,0.6855921745300293
0.5403008531741407,0.6868956089019775
0.5401896248308136,0.6881864070892334
0.5400786529446945,0.6895947456359863
0.5399679365683451,0.6909551620483398
0.5398574747590797,0.692284345626831
0.5397472665789362,0.6935927867889404
0.5396373110946461,0.6949019432067871
0.539527607377605,0.6962075233459473
0.5394181545038443,0.6975681781768799
0.5393089515540019,0.6988575458526611
0.5391999976132935,0.700181245803833
0.5390912917714843,0.7014720439910889
0.5389828331228607,0.7028427124023438
0.5388746207662022,0.7041795253753662
0.538766653804754,0.7054967880249023
0.5386589313461988,0.7068362236022949
0.53855145250263,0.7081544399261475
0.5384442163905242,0.7094478607177734
0.5383372221307137,0.7107977867126465
0.5382304688483609,0.712141752243042
0.5381239556729303,0.7134521007537842
0.5380176817381632,0.7147796154022217
0.537911646182051,0.7161719799041748
0.5378058481468091,0.7175068855285645
0.537700286778851,0.7188272476196289
0.5375949612287628,0.7201275825500488
0.5374898706512781,0.7214927673339844
0.5373850142052519,0.722834587097168
0.5372803910536359,0.7241673469543457
0.5371760003634539,0.7254760265350342
0.5370718413057765,0.7267940044403076
0.5369679130556967,0.7280895709991455
0.5368642147923057,0.7294578552246094
0.5367607456986687,0.730745792388916
0.5366575049618004,0.7320942878723145
0.5365544917726415,0.7333877086639404
0.536451705326035,0.7347197532653809
0.5363491448207027,0.7360105514526367
0.5362468094592217,0.7373063564300537
0.536144698448001,0.7385954856872559
0.5360428109972591,0.7398886680603027
0.5359411463210008,0.7411940097808838
0.5358397036369936,0.7425918579101562
0.5357384821667474,0.7439253330230713
0.5356374811354894,0.7452201843261719
0.5355366997721439,0.7465052604675293
0.5354361373093097,0.7478017807006836
0.5353357929832376,0.7491054534912109
0.5352356660338091,0.7504031658172607
0.5351357557045153,0.7516968250274658
0.5350360612424343,0.7530689239501953
0.5349365818982108,0.75437331199646
0.5348373169260349,0.7557315826416016
0.5347382655836205,0.7571077346801758
0.5346394271321853,0.7584326267242432
0.5345408008364292,0.7597267627716064
0.5344423859645144,0.7610445022583008
0.5343441817880451,0.7623755931854248
0.5342461875820462,0.7636995315551758
0.5341484026249446,0.76503586769104
0.5340508261985479,0.7663283348083496
0.5339534575880256,0.7676429748535156
0.5338562960818888,0.7690446376800537
0.5337593409719706,0.7703437805175781
0.533662591553407,0.7716548442840576
0.5335660471246174,0.7730185985565186
0.5334697069872857,0.7743818759918213
0.5333735704463405,0.775688648223877
0.533277636809937,0.7770481109619141
0.5331819053894381,0.7783725261688232
0.5330863754993955,0.779707670211792
0.5329910464575314,0.7810721397399902
0.5328959175847199,0.7824435234069824
0.5328009882049688,0.7837488651275635
0.5327062576454016,0.7851407527923584
0.5326117252362398,0.7864434719085693
0.5325173903107842,0.7877609729766846
0.5324232522053975,0.7891044616699219
0.5323293102594874,0.7904129028320312
0.5322355638154876,0.7917191982269287
0.5321420122188419,0.7930335998535156
0.532048654817986,0.7943356037139893
0.5319554909643307,0.7957582473754883
0.5318625200122444,0.7970809936523438
0.5317697413190371,0.7983815670013428
0.5316771542449427,0.7996981143951416
0.5315847581531026,0.8010475635528564
0.5314925524095492,0.802386999130249
0.5314005363831895,0.8036866188049316
0.5313087094457883,0.8050367832183838
0.5312170709719528,0.806389570236206
0.5311256203391155,0.8077332973480225
0.5310343569275188,0.8091549873352051
0.5309432801201984,0.8104555606842041
0.530852389302969,0.8117742538452148
0.5307616838644065,0.8130793571472168
0.5306711631958341,0.81439208984375
0.5305808266913058,0.815730094909668
0.5304906737475918,0.8171179294586182
0.5304007037641628,0.8184154033660889
0.530310916143174,0.8197150230407715
0.530221310289452,0.8210346698760986
0.5301318856104775,0.8224136829376221
0.5300426415163727,0.8237154483795166
0.5299535774198845,0.8250527381896973
0.5298646927363708,0.8264026641845703
0.5297759868837866,0.8277649879455566
0.5296874592826677,0.829094409942627
0.5295991093561181,0.8303883075714111
0.5295109365297944,0.8317289352416992
0.5294229402318925,0.833092212677002
0.5293351198931332,0.8344166278839111
0.5292474749467476,0.8358118534088135
0.5291600048284643,0.8371415138244629
0.5290727089764945,0.8384852409362793
0.5289855868315192,0.8397800922393799
0.5288986378366747,0.8411030769348145
0.5288118614375396,0.8424386978149414
0.528725257082121,0.8437330722808838
0.5286388242208416,0.8450596332550049
0.528552562306526,0.846367597579956
0.5284664707943874,0.8476853370666504
0.5283805491420149,0.8491220474243164
0.5282947968093601,0.8504633903503418
0.5282092132587244,0.8517978191375732
0.5281237979547458,0.8531429767608643
0.5280385503643871,0.8544771671295166
0.5279534699569216,0.8558008670806885
0.5278685562039217,0.857123613357544
0.5277838085792463,0.8584232330322266
0.5276992265590278,0.8597726821899414
0.5276148096216601,0.8611223697662354
0.5275305572477861,0.8625404834747314
0.5274464689202861,0.8638601303100586
0.5273625441242649,0.8651702404022217
0.5272787823470398,0.866490364074707
0.5271951830781295,0.8677935600280762
0.5271117458092411,0.8691434860229492
0.5270284700342591,0.8704659938812256
0.5269453552492334,0.8717694282531738
0.5268624009523672,0.8731081485748291
0.5267796066440062,0.8743960857391357
0.5266969718266266,0.8757383823394775
0.5266144960048235,0.8770644664764404
0.5265321786853002,0.8783571720123291
0.5264500193768562,0.8796639442443848
0.5263680175903764,0.8810417652130127
0.5262861728388197,0.8823380470275879
0.5262044846372084,0.8836443424224854
0.5261229525026163,0.8849589824676514
0.5260415759541587,0.8862614631652832
0.5259603545129811,0.8875699043273926
0.5258792877022483,0.8889932632446289
0.525798375047134,0.8903040885925293
0.5257176160748096,0.8916177749633789
0.5256370103144345,0.892974853515625
0.5255565572971448,0.8942837715148926
0.5254762565560426,0.8955833911895752
0.5253961076261868,0.8969151973724365
0.5253161100445817,0.8982436656951904
0.5252362633501672,0.8995466232299805
0.5251565670838083,0.9008424282073975
0.5250770207882856,0.902268648147583
0.5249976240082844,0.9035747051239014
0.5249183762903852,0.9049479961395264
0.5248392771830536,0.9062521457672119
0.5247603262366306,0.907564640045166
0.5246815230033226,0.9088969230651855
0.5246028670371917,0.9101839065551758
0.5245243578941462,0.9115071296691895
0.5244459951319301,0.9129185676574707
0.5243677783101152,0.9142327308654785
0.5242897069900895,0.9155967235565186
0.5242117807350496,0.916938066482544
0.5241339991099905,0.9182744026184082
0.5240563616816957,0.9195864200592041
0.5239788680187291,0.9209156036376953
0.523901517691425,0.9222090244293213
0.523824310271879,0.9235310554504395
0.5237472453339391,0.9248244762420654
0.5236703224531968,0.9261407852172852
0.5235935412069774,0.9274497032165527
0.5235169011743319,0.9288063049316406
0.5234404019360276,0.9301302433013916
0.5233640430745394,0.9314587116241455
0.5232878241740413,0.9327507019042969
0.5232117448203969,0.9341039657592773
0.5231358046011517,0.9354031085968018
0.523060003105524,0.9366888999938965
0.5229843399243961,0.9379963874816895
0.5229088146503065,0.9392910003662109
0.5228334268774404,0.9405896663665771
0.5227581762016225,0.9419918060302734
0.5226830622203078,0.9433047771453857
0.5226080845325735,0.9446308612823486
0.522533242739111,0.9459547996520996
0.5224585364422171,0.947249174118042
0.5223839652457866,0.9485797882080078
0.522309528755304,0.949878454208374
0.5222352265778349,0.9511845111846924
0.5221610583220184,0.9525120258331299
0.5220870235980596,0.9537942409515381
0.5220131220177207,0.9552178382873535
0.521939353194314,0.956528902053833
0.5218657167426933,0.957831859588623
0.5217922122792473,0.9591660499572754
0.5217188394218907,0.9604601860046387
0.5216455977900571,0.9617626667022705
0.5215724870046913,0.9631040096282959
0.5214995066882417,0.9643945693969727
0.5214266564646529,0.9657471179962158
0.5213539359593579,0.9670777320861816
0.5212813447992708,0.9684667587280273
0.5212088826127796,0.9697482585906982
0.5211365490297389,0.971092939376831
0.5210643436814619,0.9724078178405762
0.5209922662007138,0.9737489223480225
0.5209203162217046,0.9751064777374268
0.5208484933800815,0.9764025211334229
0.520776797312922,0.9776928424835205
0.5207052276587271,0.9789943695068359
0.5206337840574132,0.9803223609924316
0.5205624661503067,0.9816849231719971
0.5204912735801356,0.9829785823822021
0.5204202059910231,0.9843089580535889
0.5203492630284814,0.9856295585632324
0.5202784443394034,0.9869785308837891
0.5202077495720571,0.9883079528808594
0.5201371783760783,0.9896159172058105
0.5200667304024642,0.9909229278564453
0.5199964053035664,0.9922630786895752
0.5199262027330843,0.9935588836669922
0.5198561223460587,0.9949464797973633
0.5197861637988652,0.9962489604949951
0.5197163267492074,0.9976012706756592
0.5196466108561105,0.9988949298858643
0.5195770157799154,1.0001897811889648
0.5195075411822713,1.0014867782592773
0.5194381867261302,1.0028293132781982
0.5193689520757399,1.004126787185669
0.5192998368966383,1.0054287910461426
0.5192308408556469,1.0067293643951416
0.5191619636208642,1.0081074237823486
0.5190932048616601,1.009413719177246
0.5190245642486693,1.0107059478759766
0.5189560414537854,1.0120391845703125
0.5188876361501549,1.0133414268493652
0.5188193480121709,1.01462984085083
0.518751176715467,1.0159335136413574
0.5186831219369119,1.0172362327575684
0.5186151833546029,1.018594741821289
0.5185473606478602,1.019890546798706
0.5184796534972209,1.0212664604187012
0.5184120615844335,1.02260422706604
0.5183445845924514,1.0238876342773438
0.5182772222054279,1.0251901149749756
0.5182099741087103,1.0264906883239746
0.5181428399888336,1.027815341949463
0.5180758195335156,1.0291705131530762
0.5180089124316504,1.0304961204528809
0.5179421183733038,1.0318067073822021
0.5178754370497072,1.0331428050994873
0.5178088681532516,1.034534215927124
0.517742411377483,1.0358657836914062
0.5176760664170965,1.0371932983398438
0.5176098329679303,1.0384814739227295
0.5175437107269613,1.0398426055908203
0.5174776993922989,1.0411794185638428
0.5174117986631803,1.0424809455871582
0.5173460082399644,1.0437843799591064
0.5172803278241271,1.0451221466064453
0.517214757118256,1.0464248657226562
0.5171492958260449,1.0477793216705322
0.5170839436522884,1.049130916595459
0.5170187003028777,1.050483226776123
0.516953565484794,1.051788091659546
0.5168885389061046,1.0531327724456787
0.5168236202759576,1.0544319152832031
0.5167588093045759,1.0557503700256348
0.5166941057032534,1.0570919513702393
0.5166295091843494,1.058389663696289
0.5165650194612835,1.0596914291381836
0.5165006362485309,1.06111741065979
0.5164363592616175,1.0624501705169678
0.5163721882171147,1.0637869834899902
0.516308122832635,1.0651371479034424
0.5162441628268268,1.0664293766021729
0.5161803079193699,1.067720890045166
0.5161165578309698,1.0690665245056152
0.5160529122833545,1.070373296737671
0.5159893709992684,1.0717287063598633
0.5159259337024684,1.0731010437011719
0.5158626001177188,1.0745007991790771
0.5157993699707867,1.0758318901062012
0.5157362429884376,1.0771496295928955
0.5156732188984304,1.0784413814544678
0.5156102974295135,1.079759120941162
0.5155474783114193,1.0811026096343994
0.5154847612748606,1.0824623107910156
0.5154221460515257,1.0837783813476562
0.5153596323740736,1.0851006507873535
0.5152972199761299,1.0864152908325195
0.5152349085922826,1.0877835750579834
0.5151726979580773,1.0891242027282715
0.5151105878100128,1.090437889099121
0.5150485778855374,1.091747760772705
0.5149866679230434,1.093116283416748
0.5149248576618639,1.0944323539733887
0.514863146842268,1.0957410335540771
0.5148015352054566,1.0970580577850342
0.5147400224935581,1.098355770111084
0.5146786084496244,1.0996520519256592
0.5146172928176267,1.1010475158691406
0.5145560753424508,1.102360725402832
0.5144949557698939,1.1036875247955322
0.5144339338466596,1.1050398349761963
0.5143730093203542,1.1063416004180908
0.5143121819394827,1.1076622009277344
0.5142514514534446,1.108989953994751
0.5141908176125296,1.1102991104125977
0.5141302801679144,1.1116399765014648
0.5140698388716579,1.1129884719848633
0.5140094934766976,1.114403247833252
0.5139492437368451,1.115703821182251
0.5138890894067836,1.1170473098754883
0.5138290302420624,1.1183359622955322
0.5137690659990937,1.1196365356445312
0.5137091964351489,1.1209690570831299
0.5136494213083544,1.1222944259643555
0.5135897403776883,1.1236085891723633
0.5135301534029757,1.1249797344207764
0.5134706601448862,1.126274585723877
0.5134112603649286,1.1276352405548096
0.5133519538254483,1.1289680004119873
0.5132927402896236,1.1302721500396729
0.5132336195214613,1.1315829753875732
0.5131745912857935,1.1329255104064941
0.5131156553482739,1.1342182159423828
0.5130568114753737,1.135540246963501
0.5129980594343789,1.1368355751037598
0.5129393989933859,1.138169288635254
0.5128808299212984,1.1394610404968262
0.5128223519878229,1.140885591506958
0.5127639649634669,1.1422367095947266
0.5127056686195337,1.1435534954071045
0.5126474627281198,1.1448516845703125
0.5125893470621111,1.1462481021881104
0.5125313213951794,1.147545337677002
0.5124733855017792,1.1488406658172607
0.5124155391571441,1.1501920223236084
0.5123577821372833,1.1515085697174072
0.5123001142189785,1.1528267860412598
0.5122425351797798,1.1542012691497803
0.5121850447980039,1.1555109024047852
0.5121276428527286,1.156850814819336
0.5120703291237914,1.1581685543060303
0.5120131033917847,1.1594629287719727
0.5119559654380541,1.1607542037963867
0.5118989150446933,1.1621010303497314
0.5118419519945426,1.1634023189544678
0.5117850760711842,1.1647205352783203
0.51172828705894,1.1660327911376953
0.5116715847428678,1.167400598526001
0.5116149689087586,1.1687185764312744
0.5115584393431327,1.1700174808502197
0.5115019958332376,1.1713261604309082
0.5114456381670438,1.1726551055908203
0.5113893661332424,1.1739532947540283
0.5113331795212414,1.17527174949646
0.5112770781211633,1.176589012145996
0.5112210617238417,1.177941083908081
0.511165130120818,1.179243803024292
0.5111092831043388,1.1805932521820068
0.5110535204673521,1.1819329261779785
0.5109978420035058,1.183229923248291
0.5109422475071429,1.1845405101776123
0.5108867367732998,1.1858503818511963
0.5108313095977026,1.1871631145477295
0.510775965776765,1.1885004043579102
0.510720705107584,1.1898400783538818
0.5106655273879388,1.1911828517913818
0.5106104324162861,1.1925413608551025
0.5105554199917585,1.1939098834991455
0.5105004899141607,1.1952235698699951
0.5104456419839677,1.1965298652648926
0.5103908760023207,1.197829246520996
0.5103361917710252,1.1991896629333496
0.5102815890925481,1.2004852294921875
0.5102270677700144,1.2018039226531982
0.5101726276072048,1.2031159400939941
0.510118268408553,1.2044751644134521
0.5100639899791427,1.2057805061340332
0.5100097921247047,1.2071375846862793
0.5099556746516146,1.2084944248199463
0.5099016373668901,1.2098517417907715
0.5098476800781877,1.211172103881836
0.5097938025938009,1.2124927043914795
0.5097400047226566,1.2137761116027832
0.5096862862743129,1.2150640487670898
0.5096326470589567,1.2163629531860352
0.5095790868874007,1.2176525592803955
0.5095256055710807,1.2189815044403076
0.5094722029220533,1.220371961593628
0.5094188787529932,1.221712350845337
0.5093656328771905,1.2230613231658936
0.5093124651085483,1.2243547439575195
0.50925937526158,1.2256507873535156
0.509206363151407,1.226940393447876
0.5091534285937557,1.2282171249389648
0.5091005714049553,1.2295410633087158
0.5090477914019358,1.230898380279541
0.5089950884022243,1.232234239578247
0.5089424622239437,1.2336158752441406
0.5088899126858093,1.2349200248718262
0.5088374396071272,1.236241102218628
0.5087850428077912,1.2375617027282715
0.5087327221082808,1.2388420104980469
0.5086804773296582,1.2401819229125977
0.5086283082935669,1.24153470993042
0.5085762148222279,1.2428689002990723
0.5085241967384391,1.2441725730895996
0.5084722538655712,1.2454633712768555
0.5084203860275661,1.2468104362487793
0.5083685930489351,1.2481153011322021
0.5083168747547553,1.2494480609893799
0.5082652309706688,1.250741720199585
0.5082136615228786,1.2520496845245361
0.5081621662381481,1.253366470336914
0.5081107449437974,1.2546744346618652
0.5080593974677021,1.2559611797332764
0.5080081236382903,1.2573072910308838
0.5079569232845403,1.258636713027954
0.5079057962359793,1.2600035667419434
0.5078547423226799,1.2613463401794434
0.5078037613752587,1.2626926898956299
0.5077528532248742,1.2639954090118408
0.5077020177032235,1.265296459197998
0.5076512546425416,1.2666115760803223
0.5076005638755984,1.267920970916748
0.5075499452356962,1.2692375183105469
0.5074993985566685,1.2705390453338623
0.5074489236728769,1.2718698978424072
0.5073985204192099,1.2732925415039062
0.5073481886310798,1.2745907306671143
0.5072979281444211,1.2758986949920654
0.5072477387956887,1.277195692062378
0.5071976204218553,1.278494119644165
0.5071475728604093,1.279783010482788
0.5070975959493532,1.2811284065246582
0.5070476895272007,1.2824220657348633
0.5069978534329759,1.2837395668029785
0.50694808750621,1.2850706577301025
0.50689839158694,1.286461353302002
0.5068487655157066,1.2877542972564697
0.5067992091335516,1.2890727519989014
0.5067497222820169,1.2903683185577393
0.5067003048031417,1.2917227745056152
0.5066509565394607,1.2930796146392822
0.5066016773340024,1.2943851947784424
0.506552467030287,1.2956781387329102
0.5065033254723239,1.297037124633789
0.5064542525046107,1.2983253002166748
0.5064052479721306,1.2996671199798584
0.5063563117203509,1.3009963035583496
0.5063074435952203,1.3022980690002441
0.5062586434431681,1.3035969734191895
0.5062099111111013,1.3049724102020264
0.5061612464464036,1.306274652481079
0.5061126492969326,1.307584524154663
0.5060641195110186,1.3089346885681152
0.5060156569374624,1.3102617263793945
0.5059672614255338,1.31156587600708
0.5059189328249691,1.313011646270752
0.5058706709859703,1.3143033981323242
0.5058224757592018,1.3156147003173828
0.5057743469957903,1.316953182220459
0.5057262845473213,1.3182592391967773
0.5056782882658388,1.3195819854736328
0.5056303580038423,1.3208959102630615
0.5055824936142858,1.3222241401672363
0.5055346949505756,1.3235366344451904
0.5054869618665687,1.324916124343872
0.5054392942165713,1.326294183731079
0.5053916918553363,1.3276193141937256
0.505344154638062,1.3289515972137451
0.5052966824203909,1.3302960395812988
0.5052492750584071,1.3316073417663574
0.5052019324086349,1.3329474925994873
0.5051546543280372,1.3342506885528564
0.5051074406740135,1.3355634212493896
0.5050602913043989,1.336951494216919
0.5050132060774614,1.338243007659912
0.5049661848519009,1.339599370956421
0.5049192274868478,1.340979814529419
0.5048723338418603,1.3422839641571045
0.5048255037769235,1.3435754776000977
0.5047787371524478,1.3449037075042725
0.5047320338292671,1.3461992740631104
0.5046853936686369,1.347510576248169
0.5046388165322329,1.3488433361053467
0.5045923022821494,1.3501808643341064
0.504545850780898,1.3514926433563232
0.504499461891405,1.3529341220855713
0.5044531354770114,1.3542351722717285
0.5044068714014694,1.3555481433868408
0.5043606695289427,1.3569097518920898
0.5043145297240031,1.358229398727417
0.5042684518516307,1.3595380783081055
0.504222435777211,1.3609189987182617
0.5041764813665339,1.3622570037841797
0.5041305884857925,1.3635540008544922
0.5040847570015807,1.3648598194122314
0.5040389867808923,1.3662922382354736
0.5039932776911193,1.3675968647003174
0.5039476296000505,1.3690083026885986
0.5039020423758696,1.370347499847412
0.5038565158871543,1.3716554641723633
0.5038110500028745,1.373030185699463
0.5037656445923904,1.374359369277954
0.5037202995254519,1.3756608963012695
0.5036750146721964,1.3769848346710205
0.5036297899031476,1.3782985210418701
0.5035846250892138,1.3797674179077148
0.5035395201016871,1.3810768127441406
0.5034944748122412,1.382431983947754
0.5034494890929302,1.3837289810180664
0.5034045628161877,1.3850748538970947
0.5033596958548243,1.386415958404541
0.5033148880820271,1.38771390914917
0.5032701393713579,1.3890349864959717
0.503225449596752,1.390392541885376
0.5031808186325164,1.3916890621185303
0.5031362463533288,1.393113374710083
0.503091732634236,1.3944032192230225
0.5030472773506528,1.3956892490386963
0.50300288037836,1.3970367908477783
0.502958541593504,1.3983337879180908
0.502914260872594,1.3996381759643555
0.5028700380925026,1.4010343551635742
0.5028258731304625,1.4023699760437012
0.5027817658640664,1.4036750793457031
0.5027377161712652,1.4049937725067139
0.5026937239303666,1.4063639640808105
0.5026497890200341,1.4076941013336182
0.5026059113192854,1.4091036319732666
0.5025620907074912,1.4104080200195312
0.5025183270643739,1.411738634109497
0.5024746202700061,1.4130859375
0.5024309702048096,1.4143800735473633
0.5023873767495539,1.4157092571258545
0.5023438397853549,1.4170680046081543
0.5023003591936738,1.4183540344238281
0.5022569348563158,1.4197032451629639
0.5022135666554287,1.4210548400878906
0.5021702544735013,1.4224114418029785
0.502126998193363,1.4237499237060547
0.5020837976981821,1.4250609874725342
0.5020406528714642,1.426389455795288
0.5019975635970514,1.4276812076568604
0.501954529759121,1.4290008544921875
0.5019115512421841,1.430314540863037
0.5018686279310848,1.4316093921661377
0.5018257597109981,1.4330296516418457
0.5017829464674299,1.4343383312225342
0.5017401880862148,1.4356169700622559
0.5016974844535153,1.4369347095489502
0.5016548354558203,1.4382333755493164
0.5016122409799447,1.439504861831665
0.5015697009130271,1.4407992362976074
0.5015272151425296,1.4421377182006836
0.5014847835562359,1.4434638023376465
0.5014424060422508,1.4447720050811768
0.5014000824889981,1.446150302886963
0.5013578127852205,1.4474570751190186
0.501315596819978,1.4487528800964355
0.5012734344826459,1.4500887393951416
0.5012313256629156,1.4513897895812988
0.5011892702507913,1.452707052230835
0.5011472681365905,1.4540684223175049
0.501105319210942,1.4553802013397217
0.5010634233647852,1.4566750526428223
0.5010215804893682,1.457984447479248
0.5009797904762481,1.4593312740325928
0.5009380532172885,1.4606380462646484
0.5008963686046591,1.461970329284668
0.5008547365308346,1.463306188583374
0.5008131568885932,1.464655876159668
0.500771629571016,1.4659371376037598
0.5007301544714854,1.4672503471374512
0.5006887314836844,1.4685485363006592
0.5006473605015959,1.469834566116333
0.5006060414195002,1.4711730480194092
0.5005647741319756,1.4725666046142578
0.5005235585338963,1.473858118057251
0.5004823945204319,1.4752135276794434
0.5004412819870457,1.4765090942382812
0.5004002208294943,1.4777908325195312
0.5003592109438264,1.4790945053100586
0.5003182522263813,1.480393648147583
0.5002773445737886,1.4816834926605225
0.5002364878829664,1.4829795360565186
0.500195682051121,1.4843153953552246
0.5001549269757453,1.485720157623291
0.5001142225546181,1.4870305061340332
0.5000735686858032,1.488318681716919
0.5000329652676477,1.4896299839019775
0.4999924121987819,1.4909343719482422
0.49995190937811773,1.4922654628753662
0.4999114567048478,1.4935686588287354
0.4998710540784448,1.4949040412902832
0.4998307013986599,1.496246576309204
0.4997903985655225,1.4975800514221191
0.4997501454793381,1.4989521503448486
0.49970994204068875,1.5002753734588623
0.4996697881504313,1.5015592575073242
0.49962968370969607,1.502894639968872
0.4995896286198868,1.50417160987854
0.49954962278267906,1.5054795742034912
0.4995096661000194,1.506819486618042
0.49946975847412456,1.5081183910369873
0.49942989980748026,1.5094170570373535
0.4993900900028407,1.510746717453003
0.49935032896322695,1.5121102333068848
0.49931061659192666,1.5134556293487549
0.49927095279249284,1.5147812366485596
0.499231337468743,1.5160601139068604
0.49919177052475816,1.5174188613891602
0.4991522518648817,1.5187249183654785
0.49911278139371906,1.5200281143188477
0.49907335901613636,1.5213465690612793
0.49903398463725956,1.5226750373840332
0.49899465816247357,1.5239715576171875
0.49895537949742136,1.5253722667694092
0.49891614854800326,1.5266950130462646
0.49887696522037556,1.5280165672302246
0.49883782942095045,1.5293097496032715
0.4987987410563941,1.5306024551391602
0.4987597000336267,1.5319409370422363
0.49872070625982073,1.533247709274292
0.49868175964240125,1.534583330154419
0.49864286008904374,1.5358905792236328
0.4986040075076739,1.5372059345245361
0.49856520180646696,1.538628339767456
0.4985264428938464,1.5399391651153564
0.4984877306784833,1.5412383079528809
0.4984490650692953,1.542572021484375
0.49841044597544615,1.543884515762329
0.49837187330634447,1.5452170372009277
0.49833334697164317,1.546604871749878
0.4982948668812382,1.547882080078125
0.4982564329452684,1.5492217540740967
0.498218045074114,1.5505261421203613
0.49817970317839605,1.5519132614135742
0.4981414071689758,1.5532360076904297
0.49810315695695373,1.5545344352722168
0.4980649524536684,1.55586838722229
0.49802679357069624,1.5571935176849365
0.49798868021985,1.5584967136383057
0.4979506123131791,1.559854507446289
0.4979125897629673,1.5611701011657715
0.4978746124817333,1.5624663829803467
0.49783668038222895,1.5637791156768799
0.497798793377439,1.5651562213897705
0.49776095138058024,1.5664396286010742
0.4977231543051004,1.5677273273468018
0.4976854020646778,1.5690767765045166
0.49764769457322033,1.57041335105896
0.49761003174486457,1.571704626083374
0.4975724134939752,1.573051929473877
0.4975348397351443,1.5743427276611328
0.49749731038319017,1.5756433010101318
0.4974598253531573,1.576958179473877
0.49742238456031473,1.5783367156982422
0.49738498792015584,1.579662561416626
0.4973476353483976,1.5810282230377197
0.4973103267609797,1.5823755264282227
0.4972730620740634,1.5836660861968994
0.49723584120403175,1.5850086212158203
0.49719866406748786,1.5863254070281982
0.49716153058125473,1.5876286029815674
0.49712444066237427,1.5889513492584229
0.49708739422810666,1.590252161026001
0.4970503911959297,1.5916180610656738
0.4970134314835379,1.5929880142211914
0.49697651500884177,1.594313621520996
0.4969396416899674,1.595616340637207
0.4969028114452553,1.5969176292419434
0.4968660241932598,1.5982463359832764
0.4968292798527487,1.5995547771453857
0.4967925783427022,1.6008319854736328
0.49675591958231213,1.602220058441162
0.4967193034909815,1.6035242080688477
0.4966827299883238,1.6048996448516846
0.49664619899416174,1.6061928272247314
0.49660971042852764,1.6074965000152588
0.4965732642116616,1.6088082790374756
0.4965368602640116,1.6101183891296387
0.49650049850623235,1.6114132404327393
0.49646417885918465,1.6127490997314453
0.4964279012439352,1.6140491962432861
0.4963916655817553,1.6153490543365479
0.4963554717941204,1.6166775226593018
0.49631931980270944,1.6180450916290283
0.49628320952940436,1.6193411350250244
0.4962471408962891,1.620642900466919
0.49621111382564903,1.621978998184204
0.4961751282399705,1.623295545578003
0.49613918406194,1.624619722366333
0.4961032812144434,1.6259167194366455
0.49606741962056544,1.627227544784546
0.4960315992035892,1.628535509109497
0.49599581988699504,1.6298370361328125
0.4959600815944606,1.6311917304992676
0.4959243842498593,1.6325345039367676
0.4958887277772604,1.63388991355896
0.49585311210092825,1.635225534439087
0.49581753714532134,1.636568546295166
0.4957820028350919,1.6379058361053467
0.49574650909508505,1.6392102241516113
0.49571105585033876,1.6405141353607178
0.4956756430260823,1.6418089866638184
0.49564027054773646,1.6431381702423096
0.4956049383409124,1.6445121765136719
0.49556964633141126,1.6458039283752441
0.4955343944452236,1.6471073627471924
0.49549918260852843,1.648406744003296
0.4954640107476929,1.6497092247009277
0.49542887878927205,1.6510250568389893
0.495393786660007,1.652350664138794
0.49535873428682575,1.653696060180664
0.49532372159684185,1.6550624370574951
0.49528874851735366,1.6563489437103271
0.4952538149758442,1.6577174663543701
0.4952189208999802,1.6590323448181152
0.49518406621761174,1.6603527069091797
0.49514925085677164,1.6616871356964111
0.49511447474567455,1.6630041599273682
0.49507973781271697,1.664320707321167
0.4950450399864759,1.6657114028930664
0.49501038119570895,1.6670496463775635
0.49497576136935334,1.668363094329834
0.49494118043652563,1.669694185256958
0.4949066383265206,1.67108154296875
0.49487213496881155,1.672415018081665
0.49483767029304865,1.6737277507781982
0.4948032442290595,1.6750450134277344
0.49476885670684767,1.6763954162597656
0.49473450765659244,1.677727460861206
0.49470019700864837,1.6790642738342285
0.49466592469354487,1.680387258529663
0.494631690641985,1.681696891784668
0.4945974947848455,1.6830198764801025
0.49456333705317607,1.6843881607055664
0.49452921737819894,1.6856989860534668
0.4944951356913079,1.6870331764221191
0.49446109192406806,1.6883478164672852
0.4944270860082158,1.689648151397705
0.494393117875657,1.6909608840942383
0.49435918745846763,1.69228196144104
0.4943252946888928,1.6936023235321045
0.494291439499346,1.6949114799499512
0.4942576218224089,1.6962106227874756
0.4942238415908306,1.6976299285888672
0.4941900987375275,1.6989448070526123
0.4941563931955821,1.7002294063568115
0.49412272489824294,1.7015655040740967
0.4940890937789242,1.7029106616973877
0.49405549977120455,1.7042481899261475
0.49402194280882755,1.7055737972259521
0.4939884228257,1.706885814666748
0.4939549397558926,1.7082128524780273
0.49392149353363846,1.7095296382904053
0.49388808409333324,1.710932970046997
0.49385471136953435,1.7122340202331543
0.4938213752969604,1.7135286331176758
0.4937880758104909,1.7148048877716064
0.49375481284516554,1.7161123752593994
0.4937215863361837,1.7174708843231201
0.49368839621890437,1.7188196182250977
0.49365524242884495,1.7201392650604248
0.4936221249016814,1.721451997756958
0.4935890435732472,1.722740650177002
0.49355599837953323,1.724109172821045
0.4935229892566872,1.7254018783569336
0.4934900161410131,1.7266936302185059
0.4934570789689707,1.7279894351959229
0.4934241776771753,1.729337215423584
0.4933913122023966,1.7306346893310547
0.49335848248155917,1.7319629192352295
0.4933256884517412,1.7332732677459717
0.4932929300501742,1.7345468997955322
0.4932602072142428,1.735844612121582
0.49322751988148406,1.7372303009033203
0.49319486798958684,1.7385292053222656
0.49316225147639176,1.739875078201294
0.49312967027989024,1.741166353225708
0.4930971243382245,1.742511510848999
0.4930646135896867,1.743802785873413
0.4930321379727185,1.7451112270355225
0.4929996974259113,1.746399164199829
0.4929672918880044,1.7476880550384521
0.492934921297886,1.749007225036621
0.49290258559459205,1.7503819465637207
0.4928702847173052,1.7516846656799316
0.4928380186053559,1.7530395984649658
0.4928057871982203,1.754328727722168
0.49277359043552105,1.7556285858154297
0.4927414282570258,1.7569401264190674
0.49270930060264795,1.7582252025604248
0.49267720741244503,1.7595350742340088
0.49264514862661885,1.7609062194824219
0.49261312418551495,1.7622413635253906
0.4925811340296225,1.7635972499847412
0.4925491780995733,1.7649059295654297
0.4925172563361415,1.76621413230896
0.4924853686802434,1.7675042152404785
0.4924535150729368,1.7688000202178955
0.4924216954554205,1.7701389789581299
0.4923899097690345,1.7714505195617676
0.4923581579552585,1.772789478302002
0.4923264399557123,1.7741189002990723
0.49229475571215514,1.7754285335540771
0.4922631051664851,1.7768163681030273
0.49223148826073904,1.7781493663787842
0.49219990493709176,1.7794723510742188
0.49216835513785595,1.7807750701904297
0.4921368388054816,1.7821283340454102
0.49210535588255544,1.7834231853485107
0.4920739063118009,1.784703016281128
0.4920424900360773,1.7860133647918701
0.4920111069983795,1.7873446941375732
0.491979757141838,1.7886326313018799
0.49194844040971786,1.7900002002716064
0.4919171567454184,1.79129958152771
0.4918859060924734,1.7926557064056396
0.49185468839454993,1.793975830078125
0.49182350359544835,1.795283317565918
0.49179235163910173,1.7965807914733887
0.4917612324695757,1.797882080078125
0.4917301460310679,1.7991843223571777
0.4916990922679075,1.800485372543335
0.49166807112455474,1.8017685413360596
0.49163708254560107,1.8031940460205078
0.49160612647576796,1.8044936656951904
0.49157520285990713,1.805812120437622
0.49154431164299994,1.80715012550354
0.49151345277015696,1.8084378242492676
0.4914826261866177,1.8097553253173828
0.4914518318377499,1.8110501766204834
0.49142106966904975,1.8123760223388672
0.4913903396261409,1.8137633800506592
0.49135964165477447,1.8150694370269775
0.49132897570082845,1.816429853439331
0.4912983417103075,1.8177235126495361
0.4912677396293422,1.819028377532959
0.49123716940418943,1.8203239440917969
0.4912066309812311,1.8216514587402344
0.4911761243069742,1.8229906558990479
0.4911456493280508,1.8243398666381836
0.4911152059912169,1.825645923614502
0.49108479424335255,1.8269505500793457
0.4910544140314616,1.8282554149627686
0.4910240653026707,1.8296129703521729
0.4909937480042298,1.8309299945831299
0.49096346208351116,1.832235336303711
0.4909332074880092,1.8335249423980713
0.49090298416533984,1.8348689079284668
0.49087279206324086,1.8362042903900146
0.49084263112957077,1.8375005722045898
0.49081250131230875,1.838798999786377
0.49078240255955463,1.840106725692749
0.49075233481952796,1.8414123058319092
0.4907222980405679,1.8427708148956299
0.490692292171133,1.8441221714019775
0.49066231715980074,1.8454277515411377
0.49063237295526696,1.8467586040496826
0.49060245950634596,1.848066806793213
0.49057257676196975,1.8493711948394775
0.4905427246711881,1.850677251815796
0.4905129031831676,1.8519952297210693
0.490483112247192,1.8532905578613281
0.4904533518126613,1.8545827865600586
0.490423621829092,1.8559587001800537
0.49039392224611605,1.8572521209716797
0.49036425301348097,1.858532428741455
0.49033461408104956,1.8598392009735107
0.49030500539879923,1.861182689666748
0.4902754269168219,1.8625125885009766
0.49024587858532387,1.8638169765472412
0.49021636035462485,1.8651154041290283
0.4901868721751583,1.8664822578430176
0.4901574139974706,1.8677752017974854
0.49012798577222105,1.869140863418579
0.4900985874501815,1.8704421520233154
0.4900692189822358,1.871734619140625
0.49003988031937973,1.873077154159546
0.4900105714127206,1.8743751049041748
0.4899812922134765,1.8756599426269531
0.48995204267297715,1.877060890197754
0.489922822742662,1.8783676624298096
0.48989363237408123,1.8796522617340088
0.48986447151889456,1.8810300827026367
0.48983534012887164,1.88242506980896
0.48980623815589097,1.8837432861328125
0.4897771655519405,1.8850557804107666
0.48974812226911624,1.8863437175750732
0.4897191082596229,1.8877248764038086
0.4896901234757731,1.8890867233276367
0.4896611678699871,1.8903772830963135
0.4896322413947924,1.8917005062103271
0.4896033440028239,1.893066644668579
0.489574475646823,1.8944039344787598
0.48954563627963765,1.8957321643829346
0.4895168258542219,1.897049903869629
0.4894880443236357,1.898369550704956
0.4894592916410444,1.8996772766113281
0.4894305677597188,1.9010307788848877
0.4894018726330345,1.9023547172546387
0.4893732062144717,1.9036569595336914
0.489344568457615,1.9049837589263916
0.4893159593161529,1.906292200088501
0.48928737874387807,1.9076001644134521
0.4892588266946859,1.9090375900268555
0.48923030312257554,1.9103643894195557
0.48920180798164864,1.9116740226745605
0.48917334122610967,1.913032054901123
0.489144902810265,1.914341688156128
0.48911649268852353,1.9156463146209717
0.4890881108153951,1.9170093536376953
0.4890597571454917,1.9183168411254883
0.48903143163352586,1.919673204421997
0.48900313423431113,1.9210290908813477
0.48897486490276165,1.9224331378936768
0.48894662359389174,1.923797845840454
0.48891841026281563,1.9251325130462646
0.4888902248647472,1.9264202117919922
0.488862067355,1.9277522563934326
0.4888339376889863,1.929114818572998
0.48880583582221737,1.9304533004760742
0.4887777617103032,1.931753396987915
0.4887497153089518,1.933093547821045
0.48872169657396924,1.9344353675842285
0.48869370546125934,1.9357843399047852
0.4886657419268234,1.9371230602264404
0.4886378059267598,1.9384291172027588
0.4886098974172639,1.9397366046905518
0.4885820163546276,1.9411060810089111
0.48855416269523916,1.9424340724945068
0.48852633639558296,1.9437294006347656
0.4884985374122392,1.9450485706329346
0.48847076570188347,1.9463412761688232
0.4884430212212868,1.9476430416107178
0.48841530392731514,1.9490604400634766
0.48838761377692935,1.950362205505371
0.48835995072718424,1.9516854286193848
0.4883323147352295,1.953047752380371
0.48830470575830837,1.9543437957763672
0.4882771237537577,1.9556570053100586
0.48824956867900804,1.9570119380950928
0.48822204049158285,1.9583532810211182
0.4881945391490987,1.9596707820892334
0.48816706460926457,1.9610240459442139
0.488139616829882,1.9624645709991455
0.4881121957688444,1.9637880325317383
0.4880848013841375,1.9651317596435547
0.488057433633838,1.966460943222046
0.48803009247611456,1.9677848815917969
0.48800277786922663,1.9691283702850342
0.4879754897715244,1.9704418182373047
0.48794822814144895,1.971731185913086
0.48792099293753155,1.973102331161499
0.4878937841183933,1.9743986129760742
0.48786660164274565,1.9757556915283203
0.4878394454693894,1.9770817756652832
0.4878123155572145,1.9783847332000732
0.4877852118652001,1.9796793460845947
0.48775813435241455,1.9810216426849365
0.48773108297801426,1.9823319911956787
0.4877040577012444,1.9836537837982178
0.48767705848143805,1.9850232601165771
0.4876500852780163,1.986353874206543
0.48762313805048735,1.9876604080200195
0.48759621675844783,1.9890844821929932
0.48756932136158054,1.990382432937622
0.4875424518196556,1.991713285446167
0.4875156080925297,1.9930522441864014
0.48748879014014607,1.9944031238555908
0.4874619979225341,1.9957058429718018
0.4874352313998088,1.9970779418945312
0.48740849053217145,1.9983668327331543
0.48738177527990856,1.9996685981750488
0.4873550856033917,2.000992774963379
0.4873284214630777,2.0023908615112305
0.48730178281950814,2.003676414489746
0.48727516963330897,2.0050408840179443
0.48724858186519066,2.006364107131958
0.4872220194759477,2.007667303085327
0.48719548242645844,2.0090246200561523
0.4871689706776847,2.0103535652160645
0.48714248419067213,2.0116710662841797
0.48711602292654904,2.0130109786987305
0.4870895868465269,2.014319658279419
0.48706317591190007,2.015683174133301
0.48703679008404505,2.0170319080352783
0.4870104293244209,2.0183298587799072
0.48698409359456873,2.0196585655212402
0.48695778285611124,2.021005153656006
0.4869314970707528,2.0223228931427
0.48690523620027937,2.023635149002075
0.48687900020655783,2.0249767303466797
0.486852789051536,2.0263097286224365
0.48682660269724265,2.0276169776916504
0.4868004411057868,2.02901029586792
0.4867743042393579,2.0303730964660645
0.48674819206022535,2.0316660404205322
0.4867221045307385,2.0330400466918945
0.48669604161332636,2.0343542098999023
0.4866700032704972,2.0356760025024414
0.48664398946483856,2.0370538234710693
0.486618000159017,2.038342237472534
0.4865920353157779,2.0396273136138916
0.48656609489794517,2.040970802307129
0.486540178868421,2.0423765182495117
0.4865142871901857,2.043682813644409
0.4864884198262976,2.0450754165649414
0.4864625767398929,2.0463833808898926
0.48643675789418495,2.047731637954712
0.48641096325246463,2.049039602279663
0.48638519277810005,2.050330400466919
0.4863594464345358,2.0516672134399414
0.4863337241852937,2.053027868270874
0.48630802599397144,2.0543503761291504
0.4862823518242434,2.055704355239868
0.48625670163986,2.0570437908172607
0.4862310754046474,2.0584113597869873
0.48620547308250733,2.0597732067108154
0.48617989463741734,2.06111216545105
0.48615434003342983,2.062445878982544
0.48612880923467267,2.063778877258301
0.48610330220534814,2.0651345252990723
0.48607781890973356,2.066476821899414
0.4860523593121805,2.067781686782837
0.4860269233771147,2.0692057609558105
0.48600151106903633,2.070490837097168
0.48597612235251914,2.07180118560791
0.4859507571922106,2.0731446743011475
0.48592541555283175,2.0744400024414062
0.4859000973991768,2.0757505893707275
0.4858748026961129,2.077080011367798
0.48584953140858056,2.0783865451812744
0.48582428350159246,2.079700469970703
0.4857990589402343,2.081038236618042
0.4857738576896636,2.082453966140747
0.48574867971511027,2.0837905406951904
0.4857235249818761,2.0851149559020996
0.48569839345533466,2.0864529609680176
0.4856732851009311,2.087796688079834
0.48564819988418195,2.0891575813293457
0.4856231377706745,2.090482473373413
0.4855980987260677,2.091810464859009
0.4855730827160909,2.093155860900879
0.48554808970654406,2.0944530963897705
0.4855231196632977,2.095832347869873
0.48549817255229266,2.0971405506134033
0.4854732483395394,2.0984480381011963
0.4854483469911189,2.0997493267059326
0.4854234684731813,2.1011300086975098
0.48539861275194646,2.102457046508789
0.4853737797937036,2.103748321533203
0.485348969564811,2.105100631713867
0.4853241820316959,2.1064233779907227
0.4852994171608545,2.1077072620391846
0.48527467491885146,2.1091108322143555
0.4852499552723197,2.1104178428649902
0.48522525818796064,2.111737012863159
0.48520058363254365,2.1130969524383545
0.4851759315729061,2.114391803741455
0.48515130197595296,2.1156907081604004
0.48512669480865667,2.1170058250427246
0.4851021100380572,2.11832857131958
0.4850775476312617,2.11962890625
0.4850530075554441,2.120969533920288
0.4850284897778454,2.122365951538086
0.4850039942657732,2.123652696609497
0.4849795209866014,2.124981164932251
0.4849550699077706,2.1262710094451904
0.4849306409967872,2.1275792121887207
0.4849062342212237,2.128885507583618
0.4848818495487183,2.1302239894866943
0.48485748694697506,2.1315109729766846
0.48483314638376335,2.132888078689575
0.4848088278269178,2.1341943740844727
0.4847845312443381,2.1355397701263428
0.484760256603989,2.1368401050567627
0.4847360038739002,2.1382102966308594
0.4847117730221656,2.1395175457000732
0.484687564016944,2.1408145427703857
0.48466337682645816,2.142132520675659
0.48463921141899496,2.1434454917907715
0.4846150677629055,2.1447432041168213
0.4845909458266045,2.146052837371826
0.4845668455785702,2.147350788116455
0.48454276698734444,2.14870548248291
0.4845187100215324,2.1499900817871094
0.4844946746498022,2.1512818336486816
0.4844706608408852,2.152615785598755
0.48444666856357527,2.1539700031280518
0.4844226977867291,2.1552648544311523
0.4843987484792659,2.1565611362457275
0.4843748206101672,2.1578547954559326
0.4843509141484763,2.1591548919677734
0.48432702906329944,2.1604738235473633
0.4843031653238037,2.16186785697937
0.48427932289921843,2.163207530975342
0.48425550175883425,2.1645219326019287
0.48423170187200343,2.165815830230713
0.48420792320813916,2.1671199798583984
0.48418416573671585,2.1684625148773193
0.4841604294272689,2.1697840690612793
0.48413671424939436,2.171081304550171
0.48411302017274876,2.1724400520324707
0.4840893471670493,2.173766613006592
0.4840656952020733,2.175144672393799
0.48404206424765844,2.1764328479766846
0.48401845427370205,2.1777262687683105
0.4839948652501615,2.1790149211883545
0.48397129714705395,2.1803107261657715
0.48394774993445566,2.1816036701202393
0.48392422358250287,2.1829371452331543
0.48390071806139046,2.1842620372772217
0.4838772333413729,2.1856026649475098
0.48385376939276326,2.1868960857391357
0.48383032618593336,2.1882400512695312
0.48380690369131385,2.1895437240600586
0.48378350187939373,2.1908652782440186
0.4837601207207205,2.1921558380126953
0.4837367601858996,2.1934635639190674
0.4837134202455946,2.194761276245117
0.48369010087052716,2.196120262145996
0.48366680203147633,2.1974270343780518
0.483643523699279,2.198723077774048
0.4836202658448295,2.200016975402832
0.48359702843907937,2.201395273208618
0.48357381145303746,2.202730178833008
0.4835506148577695,2.204054594039917
0.48352743862439823,2.2053580284118652
0.48350428272410306,2.2067275047302246
0.4834811471281199,2.20803165435791
0.4834580318077413,2.2093300819396973
0.48343493673431603,2.2106332778930664
0.4834118618792489,2.211939573287964
0.48338880721400107,2.2132558822631836
0.48336577271008935,2.2146596908569336
0.4833427583390862,2.215977430343628
0.4833197640726199,2.217312812805176
0.48329678988237434,2.218653917312622
0.4832738357400882,2.219935894012451
0.48325090161755596,2.2212560176849365
0.4832279874866268,2.2225589752197266
0.4832050933192049,2.2238569259643555
0.48318221908724923,2.2251436710357666
0.48315936476277344,2.2264647483825684
0.48313653031784554,2.227827310562134
0.4831137157245882,2.2291455268859863
0.48309092095517814,2.2305119037628174
0.483068145981846,2.231837749481201
0.4830453907768768,2.233133554458618
0.483022655312609,2.2344512939453125
0.4829999395614351,2.235741138458252
0.482977243495801,2.2370972633361816
0.48295456708820594,2.238447666168213
0.4829319103112028,2.2397398948669434
0.4829092731373972,2.241145372390747
0.48288665553944804,2.242457151412964
0.48286405749006706,2.243750810623169
0.48284147896201884,2.245051383972168
0.48281891992812076,2.2463300228118896
0.4827963803612423,2.2476296424865723
0.4827738602343057,2.2489802837371826
0.4827513595202851,2.250279188156128
0.4827288781922072,2.2515876293182373
0.4827064162231504,2.252903699874878
0.4826839735862452,2.254300594329834
0.48266155025467355,2.2556066513061523
0.48263914620166914,2.256938934326172
0.48261676140051735,2.258232355117798
0.4825943958245547,2.2595348358154297
0.48257204944716897,2.260823965072632
0.48254972224179904,2.2621877193450928
0.48252741418193495,2.26348614692688
0.4825051252411173,2.2647931575775146
0.48248285539293784,2.2661166191101074
0.4824606046110385,2.2674574851989746
0.48243837286911195,2.26877498626709
0.4824161601409013,2.270120143890381
0.4823939664001995,2.2714271545410156
0.48237179162085014,2.2727468013763428
0.48234963577674633,2.27406644821167
0.4823274988418315,2.2753708362579346
0.4823053807900985,2.2766716480255127
0.48228328159558986,2.2779672145843506
0.4822612012323978,2.2792654037475586
0.4822391396746638,2.2806344032287598
0.4822170968965785,2.2819647789001465
0.48219507287238195,2.2832586765289307
0.482173067576363,2.2845873832702637
0.4821510809828597,2.2858726978302
0.4821291130662584,2.287175178527832
0.4821071638009945,2.2884786128997803
0.48208523316155194,2.2897796630859375
0.48206332112246303,2.2911016941070557
0.48204142765830826,2.2924282550811768
0.4820195527437166,2.2937722206115723
0.4819976963533649,2.2950832843780518
0.4819758584619781,2.2963788509368896
0.4819540390443288,2.2976951599121094
0.48193223807523766,2.299031972885132
0.48191045552957257,2.3003711700439453
0.48188869138224916,2.301753520965576
0.48186694560823057,2.3031020164489746
0.4818452181825269,2.3043999671936035
0.4818235090801957,2.305716037750244
0.4818018182763413,2.3070757389068604
0.4817801457461152,2.3083739280700684
0.4817584914647158,2.3096697330474854
0.48173685540738775,2.3110249042510986
0.4817152375494227,2.3123810291290283
0.4816936378661587,2.313671112060547
0.48167205633298016,2.3149802684783936
0.48165049292531775,2.3162784576416016
0.4816289476186482,2.317570209503174
0.48160742038849447,2.3188822269439697
0.4815859112104253,2.320272445678711
0.4815644200600553,2.321573495864868
0.4815429469130447,2.322943687438965
0.4815214917450997,2.324237823486328
0.4815000545319713,2.3255362510681152
0.48147863524945655,2.326820135116577
0.48145723387339745,2.328118085861206
0.48143585037968123,2.329442262649536
0.4814144847442401,2.3307456970214844
0.48139313694305136,2.332038164138794
0.48137180695213716,2.3334436416625977
0.4813504947475643,2.3347349166870117
0.48132920030544396,2.3360607624053955
0.4813079236019324,2.337369203567505
0.4812866646132299,2.3386929035186768
0.4812654233155811,2.339977502822876
0.48124419968527493,2.34128999710083
0.4812229936986445,2.342648983001709
0.48120180533206663,2.3439924716949463
0.4811806345619623,2.345296859741211
0.48115948136479614,2.346646308898926
0.4811383457170765,2.347971200942993
0.48111722759535525,2.349268674850464
0.481096126976228,2.3505947589874268
0.4810750438363333,2.351926803588867
0.48105397815235335,2.353261947631836
0.4810329299010133,2.3545947074890137
0.4810118990590815,2.355897903442383
0.48099088560336895,2.357182741165161
0.48096988951073016,2.358484983444214
0.4809489107580617,2.359832286834717
0.4809279493223031,2.3611302375793457
0.4809070051804366,2.362457275390625
0.48088607830948676,2.3637471199035645
0.48086516868652024,2.365100383758545
0.4808442762886464,2.3663887977600098
0.48082340109301647,2.367687463760376
0.48080254307682396,2.369004011154175
0.4807817022173041,2.3703014850616455
0.48076087849173404,2.3715949058532715
0.4807400718774329,2.3730106353759766
0.4807192823517613,2.3742969036102295
0.48069850989212126,2.3756206035614014
0.48067775447595673,2.3769609928131104
0.48065701608075256,2.3782458305358887
0.48063629468403507,2.3795530796051025
0.4806155902633718,2.3808388710021973
0.4805949027963713,2.3822176456451416
0.4805742322606833,2.3835315704345703
0.4805535786339981,2.3848447799682617
0.48053294189404694,2.386296272277832
0.4805123220186019,2.3875856399536133
0.48049171898547544,2.3889236450195312
0.4804711327725207,2.390221118927002
0.4804505633576311,2.3915040493011475
0.4804300107187405,2.3928017616271973
0.48040947483382285,2.394141435623169
0.4803889556808924,2.3954410552978516
0.48036845323800337,2.3967859745025635
0.48034796748324987,2.3981146812438965
0.48032749839476596,2.399489402770996
0.4803070459507254,2.400891065597534
0.4802866101293415,2.4022278785705566
0.4802661909088674,2.403534173965454
0.4802457882675957,2.4048941135406494
0.480225402183858,2.40620493888855
0.4802050326360257,2.4075422286987305
0.48018467960250916,2.4088327884674072
0.480164343061758,2.4101686477661133
0.4801440229922606,2.411454916000366
0.48012371937254456,2.412849187850952
0.4801034321811762,2.4141929149627686
0.48008316139676055,2.4154984951019287
0.4800629069979416,2.4167957305908203
0.4800426689634014,2.418146848678589
0.48002244727186094,2.419457197189331
0.48000224190207946,2.4207565784454346
0.4799820528328545,2.4220681190490723
0.4799618800430218,2.4233686923980713
0.47994172351145536,2.4247002601623535
0.4799215832170671,2.4260659217834473
0.4799014591388069,2.427367687225342
0.4798813512556626,2.4286623001098633
0.4798612595466598,2.4299728870391846
0.47984118399086173,2.431283712387085
0.47982112456736936,2.432605028152466
0.47980108125532106,2.4339218139648438
0.47978105403389276,2.4352471828460693
0.47976104288229765,2.4365546703338623
0.4797410477797861,2.437870502471924
0.479721068705646,2.4392588138580322
0.47970110563920193,2.440589427947998
0.47968115855981586,2.441927433013916
0.47966122744688633,2.44325852394104
0.479641312279849,2.4445626735687256
0.4796214130381762,2.4458773136138916
0.47960152970137687,2.4471943378448486
0.47958166224899673,2.448519229888916
0.4795618106606176,2.449845314025879
0.4795419749158583,2.4511609077453613
0.47952215499437356,2.452570915222168
0.4795023508758545,2.4539005756378174
0.4794825625400284,2.4552319049835205
0.4794627899666588,2.4565634727478027
0.479443033135545,2.457872152328491
0.47942329202652234,2.4591872692108154
0.47940356661946204,2.4605112075805664
0.479383856894271,2.4618446826934814
0.479364162830892,2.463148355484009
0.4793444844093031,2.464488983154297
0.4793248216095182,2.4658546447753906
0.4793051744115865,2.46716570854187
0.4792855427955925,2.468515157699585
0.4792659267416562,2.4698357582092285
0.47924632622993263,2.4711692333221436
0.47922674124061193,2.4725024700164795
0.4792071717539193,2.473798990249634
0.47918761775011504,2.475135326385498
0.47916807920949417,2.47644305229187
0.47914855611238666,2.4777421951293945
0.479129048439157,2.4791419506073
0.4791095561702046,2.4804365634918213
0.47909007928596326,2.481747627258301
0.4790706177669012,2.483086585998535
0.4790511715935213,2.4844284057617188
0.4790317407463607,2.4857192039489746
0.4790123252059906,2.487025737762451
0.47899292495301665,2.4883322715759277
0.4789735399680785,2.48962664604187
0.4789541702318498,2.4909145832061768
0.4789348157250381,2.4923198223114014
0.4789154764283849,2.49361515045166
0.4788961523226657,2.494912624359131
0.47887684338868935,2.496222496032715
0.4788575496072987,2.4975171089172363
0.47883827095936987,2.4988110065460205
0.4788190074258127,2.5001060962677
0.47879975898757027,2.5014100074768066
0.4787805256256192,2.5027565956115723
0.4787613073209694,2.504061222076416
0.47874210405466355,2.5054171085357666
0.47872291580777826,2.5067529678344727
0.4787037425614223,2.508068084716797
0.4786845842967381,2.5093746185302734
0.47866544099490066,2.510667085647583
0.4786463126371177,2.511991262435913
0.4786271992046302,2.5133912563323975
0.4786081006787114,2.514692783355713
0.4785890170406671,2.5159871578216553
0.47856994827183597,2.517285108566284
0.478550894353589,2.518646717071533
0.47853185526732944,2.5199482440948486
0.47851283099449304,2.5212514400482178
0.4784938215165478,2.5225932598114014
0.4784748268149937,2.5239598751068115
0.478455846871363,2.525290012359619
0.4784368816672201,2.5265839099884033
0.47841793118416104,2.5278682708740234
0.47839899540381425,2.5291733741760254
0.4783800743078393,2.5304574966430664
0.4783611678779282,2.5318479537963867
0.4783422760958041,2.533175468444824
0.47832339894322223,2.534517526626587
0.478304536401969,2.5358121395111084
0.47828568845386243,2.537101984024048
0.478266855080752,2.53843355178833
0.4782480362645185,2.539720058441162
0.47822923198707384,2.5410547256469727
0.4782104422303614,2.542365550994873
0.4781916669763554,2.5436620712280273
0.4781729062070613,2.545095920562744
0.47815415990451554,2.5464017391204834
0.4781354280507854,2.5476925373077393
0.4781167106279691,2.549006462097168
0.4780980076181956,2.550295829772949
0.4780793190036245,2.551593542098999
0.4780606447664462,2.552947998046875
0.4780419848888818,2.5542328357696533
0.4780233393531825,2.555558681488037
0.4780047081416302,2.556894063949585
0.47798609123653724,2.5582637786865234
0.4779674886202463,2.559576988220215
0.47794890027513015,2.5609302520751953
0.47793032618359177,2.562263250350952
0.4779117663280643,2.5635547637939453
0.47789322069101103,2.5648882389068604
0.4778746892549251,2.566246747970581
0.4778561720023296,2.5675530433654785
0.47783766891577756,2.5688998699188232
0.47781917997785156,2.5701987743377686
0.4778007051711643,2.5716450214385986
0.4777822444783578,2.5729994773864746
0.47776379788210377,2.574300765991211
0.47774536536510337,2.5756430625915527
0.4777269469100876,2.57700514793396
0.47770854249981637,2.578346014022827
0.4776901521170792,2.5796523094177246
0.477671775744695,2.581021785736084
0.4776534133655115,2.5823469161987305
0.4776350649624059,2.583697557449341
0.4776167305182844,2.585129499435425
0.4775984100160821,2.586475133895874
0.4775801034387633,2.5878233909606934
0.4775618107693211,2.589160442352295
0.47754353199077726,2.590456485748291
0.4775252670861825,2.591782331466675
0.4775070160386161,2.5931413173675537
0.47748877883118623,2.5944571495056152
0.47747055544702943,2.5957517623901367
0.4774523458693109,2.597108840942383
0.47743415008122414,2.5985348224639893
0.47741596806599107,2.5998597145080566
0.4773977998068621,2.6011719703674316
0.4773796452871158,2.60247802734375
0.47736150449005893,2.603806972503662
0.4773433773990265,2.605137586593628
0.4773252639973816,2.6064460277557373
0.4773071642685154,2.6078104972839355
0.4772890781958467,2.6091902256011963
0.47727100576282266,2.6104869842529297
0.4772529469529181,2.6118967533111572
0.47723490174963556,2.6131949424743652
0.47721687013650554,2.614487886428833
0.4771988520970858,2.6157753467559814
0.47718084761496227,2.617116689682007
0.4771628566737479,2.618438243865967
0.47714487925708354,2.619762659072876
0.4771269153486372,2.621135711669922
0.47710896493210453,2.6224355697631836
0.4770910279912081,2.6237783432006836
0.4770731045096982,2.625166893005371
0.4770551944713521,2.6264660358428955
0.47703729785997395,2.627769708633423
0.4770194146593956,2.629101037979126
0.4770015448534754,2.630420207977295
0.47698368842609895,2.63171124458313
0.4769658453611785,2.633072853088379
0.4769480156426533,2.6344170570373535
0.4769301992544898,2.6357126235961914
0.47691239618068026,2.6370460987091064
0.4768946064052446,2.6383941173553467
0.47687682991222874,2.6396849155426025
0.4768590666857053,2.641066074371338
0.47684131670977353,2.6423656940460205
0.4768235799685592,2.643679141998291
0.47680585644621426,2.645043134689331
0.47678814612691695,2.646329164505005
0.4767704489948723,2.6476571559906006
0.4767527650343109,2.6490142345428467
0.47673509422948995,2.6503779888153076


==> n9/gradient_coding_e_2000_lr_005.csv <==
testing_loss,times
0.6912197468277409,0.0
0.6893179289374849,0.001434326171875
0.6874413703065997,0.002843141555786133
0.6855897156642194,0.0042247772216796875
0.6837626112751504,0.005594015121459961
0.6819597051531807,0.0069429874420166016
0.6801806472637066,0.00835108757019043
0.6784250897156773,0.009663820266723633
0.6766926869429011,0.011096954345703125
0.6749830958747927,0.012464284896850586
0.673295976096671,0.013891458511352539
0.6716309899997475,0.015285491943359375
0.6699878029209763,0.0166170597076416
0.6683660832729613,0.017935991287231445
0.6667655026641319,0.01932692527770996
0.6651857360094305,0.020643234252929688
0.663626461631761,0.021988868713378906
0.6620873613544712,0.02333664894104004
0.6605681205851502,0.02468395233154297
0.6590684283910321,0.026036977767944336
0.6575879775663114,0.02742791175842285
0.6561264646916721,0.028807640075683594
0.6546835901863488,0.030132770538330078
0.6532590583530308,0.03145146369934082
0.6518525774159265,0.032850027084350586
0.6504638595523062,0.034192800521850586
0.6490926209178349,0.03551816940307617
0.6477385816660101,0.03688621520996094
0.6464014659620073,0.038239240646362305
0.6450810019912435,0.039611101150512695
0.6437769219629481,0.04099702835083008
0.6424889621090363,0.042363643646240234
0.6412168626785675,0.04370307922363281
0.6399603679280641,0.04505133628845215
0.638719226107958,0.04639625549316406
0.6374931894454227,0.04773736000061035
0.6362820141238439,0.04907488822937012
0.6350854602591673,0.05040717124938965
0.6339032918733554,0.05174136161804199
0.6327352768651766,0.053089141845703125
0.6315811869785408,0.054511070251464844
0.6304407977685825,0.055860042572021484
0.6293138885656885,0.05720114707946777
0.6282002424376545,0.05858445167541504
0.6270996461501483,0.05993080139160156
0.6260118901256457,0.06124281883239746
0.6249367684009974,0.0625913143157959
0.6238740785837807,0.06391263008117676
0.6228236218075747,0.0652768611907959
0.6217852026862943,0.06661605834960938
0.6207586292677111,0.06800484657287598
0.6197437129862764,0.06937146186828613
0.6187402686153632,0.0707097053527832
0.6177481142190263,0.07206487655639648
0.6167670711033832,0.07340097427368164
0.615796963767706,0.07474017143249512
0.6148376198553077,0.07608175277709961
0.613888870104307,0.07740259170532227
0.6129505482983411,0.07876253128051758
0.6120224912172988,0.08009767532348633
0.6111045385881367,0.08147501945495605
0.6101965330358352,0.08280777931213379
0.6092983200345524,0.0841672420501709
0.6084097478590231,0.08549714088439941
0.6075306675362502,0.08685588836669922
0.606660932797529,0.08817553520202637
0.6058004000308462,0.0894937515258789
0.6049489282336837,0.09082818031311035
0.6041063789662633,0.09214401245117188
0.603272616305258,0.09347200393676758
0.6024475067979972,0.0948789119720459
0.6016309194171884,0.09623146057128906
0.6008227255161761,0.09763312339782715
0.6000227987847553,0.09897279739379883
0.599231015205557,0.10031700134277344
0.5984472530110181,0.1016533374786377
0.597671392640948,0.10298418998718262
0.5969033167007041,0.10436248779296875
0.5961429099199799,0.10565924644470215
0.5953900591122185,0.10697531700134277
0.5946446531346524,0.10844159126281738
0.5939065828489756,0.10975503921508789
0.5931757410826507,0.11115074157714844
0.5924520225908531,0.11250805854797363
0.5917353240190517,0.11381745338439941
0.5910255438662272,0.11519598960876465
0.5903225824487255,0.11653423309326172
0.5896263418647459,0.11784172058105469
0.588936725959459,0.11924982070922852
0.5882536402907526,0.12057828903198242
0.587576992095601,0.12199783325195312
0.586906690257053,0.12336206436157227
0.5862426452718327,0.12470293045043945
0.5855847692185483,0.12609219551086426
0.5849329757265035,0.12741518020629883
0.584287179945102,0.12875890731811523
0.5836472985138426,0.13010931015014648
0.5830132495328936,0.13144302368164062
0.5823849525342424,0.13278412818908691
0.5817623284534105,0.1341261863708496
0.5811452996017276,0.13552236557006836
0.5805337896391555,0.1368553638458252
0.5799277235476546,0.1381840705871582
0.5793270276050846,0.1395244598388672
0.578731629359631,0.14093875885009766
0.5781414576047479,0.14229321479797363
0.5775564423546117,0.14363622665405273
0.5769765148200731,0.1449756622314453
0.5764016073851014,0.14632010459899902
0.575831653583713,0.1476755142211914
0.5752665880773736,0.1490612030029297
0.5747063466328667,0.15039682388305664
0.5741508661006196,0.15175127983093262
0.5736000843934796,0.1530900001525879
0.5730539404659298,0.15444231033325195
0.5725123742937377,0.1557772159576416
0.5719753268540287,0.1571354866027832
0.5714427401057744,0.15849089622497559
0.5709145569706897,0.1598339080810547
0.5703907213145288,0.16116857528686523
0.5698711779287745,0.16257619857788086
0.5693558725127095,0.16392183303833008
0.5688447516558658,0.165299654006958
0.5683377628208413,0.16667628288269043
0.5678348543264786,0.16800475120544434
0.5673359753313968,0.16933679580688477
0.5668410758178688,0.17068004608154297
0.5663501065760398,0.1719975471496582
0.5658630191884755,0.1733558177947998
0.5653797660150367,0.17470192909240723
0.564900300178072,0.17612957954406738
0.5644245755479202,0.17749261856079102
0.5639525467287205,0.17883825302124023
0.5634841690445179,0.18018507957458496
0.5630193985256621,0.18154358863830566
0.5625581918954917,0.1828911304473877
0.5621005065572975,0.1842663288116455
0.5616463005815597,0.18558597564697266
0.561195532693452,0.18694043159484863
0.5607481622606073,0.18832135200500488
0.5603041492811396,0.18975019454956055
0.5598634543719164,0.19115161895751953
0.5594260387570761,0.19251346588134766
0.5589918642567833,0.1938321590423584
0.5585608932762206,0.19524717330932617
0.5581330887948086,0.19661331176757812
0.5577084143556492,0.19797062873840332
0.5572868340551891,0.19931530952453613
0.5568683125330971,0.20067882537841797
0.5564528149623513,0.20200371742248535
0.5560403070395309,0.20342111587524414
0.5556307549753086,0.20476889610290527
0.5552241254851391,0.20613622665405273
0.5548203857801393,0.20749473571777344
0.5544195035581556,0.20882201194763184
0.5540214469950152,0.21013331413269043
0.5536261847359558,0.21145033836364746
0.5532336858872313,0.21280741691589355
0.5528439200078883,0.2141423225402832
0.5524568571017109,0.2154982089996338
0.5520724676093289,0.2169017791748047
0.5516907224004868,0.21825289726257324
0.5513115927664686,0.21961641311645508
0.5509350504126769,0.22096657752990723
0.550561067451362,0.2223203182220459
0.5501896163944968,0.22365951538085938
0.549820670146795,0.22500848770141602
0.549454201998871,0.22636032104492188
0.5490901856205351,0.22774338722229004
0.5487285950542244,0.22908735275268555
0.5483694047085637,0.23049426078796387
0.5480125893520552,0.2318403720855713
0.5476581241068939,0.23317408561706543
0.5473059844429051,0.23454570770263672
0.5469561461716032,0.23587322235107422
0.5466085854403662,0.23721790313720703
0.5462632787267263,0.23856735229492188
0.545920202832773,0.23991608619689941
0.5455793348796648,0.24124836921691895
0.5452406523022499,0.24259257316589355
0.5449041328437916,0.2440505027770996
0.5445697545507958,0.24541401863098145
0.5442374957679409,0.2467944622039795
0.543907335133104,0.2481534481048584
0.5435792515724854,0.24953866004943848
0.5432532242958268,0.2508964538574219
0.542929232791721,0.2522580623626709
0.5426072568230128,0.25362133979797363
0.5422872764222881,0.2549412250518799
0.5419692718874489,0.25629425048828125
0.5416532237773736,0.25771212577819824
0.5413391129076593,0.25912022590637207
0.5410269203464465,0.2604868412017822
0.5407166274103211,0.26183152198791504
0.5404082156602955,0.26320648193359375
0.5401016668978655,0.264568567276001
0.5397969631611411,0.2658843994140625
0.5394940867210499,0.267261266708374
0.5391930200776129,0.2686269283294678
0.5388937459562883,0.2699751853942871
0.538596247304385,0.2713944911956787
0.538300507287543,0.27277088165283203
0.5380065092862774,0.2741372585296631
0.5377142368925886,0.275482177734375
0.5374236739066346,0.27681446075439453
0.5371348043334636,0.27814316749572754
0.5368476123798082,0.2794632911682129
0.536562082450938,0.2808060646057129
0.5362781991475694,0.28215813636779785
0.5359959472628324,0.2835099697113037
0.535715311779293,0.2849280834197998
0.5354362778660284,0.28629207611083984
0.5351588308757571,0.287628173828125
0.5348829563420197,0.2889714241027832
0.5346086399764105,0.2903323173522949
0.5343358676658605,0.29168248176574707
0.5340646254699669,0.293048620223999
0.5337948996183728,0.29438114166259766
0.5335266765081919,0.2957332134246826
0.5332599427014801,0.29706764221191406
0.5329946849227523,0.2984795570373535
0.5327308900565422,0.2998366355895996
0.5324685451450066,0.30117058753967285
0.5322076373855713,0.30251598358154297
0.531948154128618,0.3038771152496338
0.5316900828752128,0.30524158477783203
0.5314334112748749,0.3066737651824951
0.5311781271233822,0.3080320358276367
0.5309242183606177,0.3094010353088379
0.5306716730684518,0.31072282791137695
0.5304204794686617,0.31218433380126953
0.5301706259208874,0.3135645389556885
0.5299221009206222,0.31495189666748047
0.5296748930972385,0.3163323402404785
0.5294289912120469,0.3177034854888916
0.5291843841563892,0.31906723976135254
0.5289410609497639,0.32042670249938965
0.528699010737983,0.32175731658935547
0.5284582227913612,0.3231477737426758
0.5282186865029356,0.324491024017334
0.5279803913867144,0.32594728469848633
0.5277433270759572,0.3273296356201172
0.5275074833214825,0.32866907119750977
0.5272728499900045,0.3300032615661621
0.5270394170624981,0.3313877582550049
0.5268071746325904,0.332744836807251
0.5265761129049793,0.33411574363708496
0.5263462221938793,0.33547282218933105
0.5261174929214918,0.3368198871612549
0.5258899156165017,0.338162899017334
0.5256634809125983,0.33960413932800293
0.5254381795470211,0.34096193313598633
0.525214002359129,0.3423144817352295
0.5249909402889931,0.3436615467071533
0.524768984376013,0.34501075744628906
0.5245481257575552,0.34636425971984863
0.5243283556676132,0.3477160930633545
0.5241096654354911,0.3490283489227295
0.5238920464845066,0.3503439426422119
0.5236754903307159,0.35171937942504883
0.5234599885816593,0.35316991806030273
0.5232455329351264,0.3545384407043457
0.5230321151779419,0.3559134006500244
0.5228197271847698,0.3572578430175781
0.5226083609169379,0.35861802101135254
0.52239800842128,0.3599560260772705
0.5221886618289974,0.36130309104919434
0.5219803133545371,0.36264729499816895
0.5217729552944896,0.363966703414917
0.521566580026503,0.3653452396392822
0.5213611800082136,0.366809606552124
0.5211567477761947,0.368175745010376
0.5209532759449209,0.3695406913757324
0.5207507572057493,0.37090063095092773
0.5205491843259153,0.3722841739654541
0.520348550147546,0.3736259937286377
0.5201488475866867,0.3749558925628662
0.5199500696323445,0.3763542175292969
0.5197522093455449,0.3777341842651367
0.5195552598584049,0.37909960746765137
0.5193592143732177,0.3805208206176758
0.5191640661615545,0.38187193870544434
0.5189698085633773,0.38324904441833496
0.5187764349861671,0.38457441329956055
0.5185839389040646,0.3859074115753174
0.5183923138570238,0.3872835636138916
0.5182015534499791,0.38862156867980957
0.5180116513520241,0.38999509811401367
0.5178226012956039,0.3913719654083252
0.517634397075718,0.39273762702941895
0.5174470325491373,0.394150972366333
0.5172605016336304,0.3954885005950928
0.5170747983072032,0.39685797691345215
0.5168899166073496,0.39820337295532227
0.5167058506303127,0.399566650390625
0.5165225945303571,0.4009125232696533
0.5163401425190525,0.4023277759552002
0.5161584888645675,0.4036886692047119
0.515977627890974,0.4050436019897461
0.5157975539775613,0.4063994884490967
0.5156182615581609,0.40784358978271484
0.5154397451204809,0.4091782569885254
0.5152619992054498,0.4105260372161865
0.5150850184065708,0.4118916988372803
0.5149087973692846,0.41326451301574707
0.5147333307903413,0.414642333984375
0.5145586134171826,0.41600680351257324
0.5143846400473311,0.41734814643859863
0.5142114055277902,0.4187033176422119
0.5140389047544517,0.42006587982177734
0.5138671326715115,0.42148327827453613
0.5136960842708946,0.4228525161743164
0.5135257545916879,0.42425537109375
0.5133561387195806,0.4256312847137451
0.5131872317863135,0.4269700050354004
0.513019028969135,0.42835164070129395
0.512851525490266,0.42969202995300293
0.5126847166163713,0.4310753345489502
0.5125185976580383,0.43244147300720215
0.5123531639692653,0.43380093574523926
0.5121884109469533,0.43526482582092285
0.5120243340304081,0.4366190433502197
0.5118609287008472,0.43798327445983887
0.511698190480915,0.43933629989624023
0.5115361149342045,0.44068360328674316
0.5113746976647842,0.442047119140625
0.5112139343167335,0.443408727645874
0.5110538205736834,0.4447307586669922
0.5108943521583639,0.4460928440093994
0.510735524832157,0.44744277000427246
0.5105773343946569,0.4488818645477295
0.510419776683235,0.45023059844970703
0.5102628475726121,0.4515671730041504
0.5101065429744351,0.4528980255126953
0.5099508588368606,0.4542524814605713
0.5097957911441432,0.45560455322265625
0.5096413359162303,0.4569969177246094
0.5094874892083614,0.45833468437194824
0.5093342471106735,0.45969271659851074
0.5091816057478118,0.461026668548584
0.5090295612785449,0.4624495506286621
0.5088781098953856,0.4637887477874756
0.5087272478242175,0.46512579917907715
0.5085769713239251,0.4664783477783203
0.5084272766860297,0.4678468704223633
0.5082781602343304,0.46919751167297363
0.508129618324549,0.4705381393432617
0.5079816473439801,0.47190308570861816
0.5078342437111459,0.4732358455657959
0.5076874038754555,0.4746077060699463
0.5075411243168678,0.4760582447052002
0.5073954015455605,0.4774041175842285
0.5072502321016017,0.47876930236816406
0.5071056125546269,0.480130672454834
0.50696153950352,0.4814944267272949
0.5068180095760978,0.482837438583374
0.5066750194287994,0.4841916561126709
0.5065325657463794,0.48555684089660645
0.5063906452416043,0.4868924617767334
0.5062492546549542,0.48825740814208984
0.5061083907543271,0.4896833896636963
0.5059680503347476,0.49109768867492676
0.5058282302180789,0.49246692657470703
0.5056889272527393,0.49381160736083984
0.5055501383134211,0.49520397186279297
0.5054118603008143,0.49657773971557617
0.5052740901413327,0.49793505668640137
0.5051368247868446,0.4993102550506592
0.5050000612144055,0.5006794929504395
0.5048637964259957,0.5020332336425781
0.5047280274482596,0.5034410953521729
0.5045927513322503,0.5047664642333984
0.5044579651531752,0.5061099529266357
0.5043236660101461,0.507439374923706
0.5041898510259322,0.5087778568267822
0.5040565173467157,0.5101087093353271
0.5039236621418517,0.5114700794219971
0.5037912826036292,0.5128068923950195
0.5036593759470364,0.514146089553833
0.5035279394095287,0.5155081748962402
0.5033969702507992,0.5169172286987305
0.5032664657525523,0.5182821750640869
0.5031364232182799,0.5195951461791992
0.5030068399730403,0.520916223526001
0.5028777133632404,0.5222868919372559
0.5027490407564195,0.523627519607544
0.5026208195410365,0.5249691009521484
0.5024930471262598,0.5263059139251709
0.5023657209417588,0.5276567935943604
0.5022388384374993,0.5290126800537109
0.5021123970835398,0.5304405689239502
0.5019863943698321,0.5317840576171875
0.5018608278060219,0.5331463813781738
0.5017356949212546,0.5344686508178711
0.5016109932639808,0.5358250141143799
0.5014867204017662,0.537168025970459
0.501362873921102,0.5385210514068604
0.5012394514272193,0.5398476123809814
0.5011164505439042,0.541184663772583
0.5009938689133161,0.5425353050231934
0.5008717041958073,0.5439953804016113
0.5007499540697457,0.5453586578369141
0.5006286162313387,0.5467121601104736
0.5005076883944599,0.5480554103851318
0.5003871682904772,0.5494115352630615
0.5002670536680836,0.5507667064666748
0.5001473422931283,0.5521397590637207
0.5000280319484531,0.5534787178039551
0.49990912043372715,0.5548622608184814
0.4997906055652852,0.5562188625335693
0.4996724851759684,0.5576369762420654
0.4995547571149656,0.5589926242828369
0.49943741924765706,0.5604023933410645
0.4993204694554602,0.5617740154266357
0.4992039056356766,0.5631530284881592
0.4990877257013419,0.5645220279693604
0.49897192758107517,0.5658941268920898
0.4988565092189324,0.5672881603240967
0.49874146857426055,0.5686376094818115
0.49862680362155287,0.569998025894165
0.49851251235030725,0.5714154243469238
0.49839859276488435,0.5727629661560059
0.49828504288436876,0.5741193294525146
0.49817186074243125,0.5754721164703369
0.4980590443871927,0.5768170356750488
0.497946591881089,0.5781662464141846
0.4978345013007383,0.5795164108276367
0.49772277073680926,0.5808427333831787
0.4976113982938908,0.5821654796600342
0.49750038209036346,0.5834929943084717
0.4973897202582721,0.5848960876464844
0.4972794109431999,0.5862305164337158
0.4971694523041441,0.5875818729400635
0.49705984251339275,0.5889108180999756
0.4969505797564032,0.5902564525604248
0.49684166223168164,0.5915775299072266
0.49673308815066347,0.5929148197174072
0.4966248557375967,0.5942091941833496
0.4965169632294244,0.5955820083618164
0.49640940887567025,0.5969119071960449
0.4963021909383245,0.5984156131744385
0.4961953076917308,0.599755048751831
0.4960887574224755,0.6010878086090088
0.4959825384292768,0.6024365425109863
0.49587664902287637,0.6038029193878174
0.4957710875259307,0.6051509380340576
0.4956658522729053,0.6064839363098145
0.4955609416099685,0.6078083515167236
0.4954563538948873,0.6091451644897461
0.4953520874969243,0.6104617118835449
0.4952481407967351,0.6118321418762207
0.49514451218626804,0.6131491661071777
0.49504120006866303,0.6144857406616211
0.49493820285815404,0.6158134937286377
0.4948355189799699,0.6171431541442871
0.49473314687023867,0.6185061931610107
0.49463108497589103,0.6198489665985107
0.49452933175456587,0.6212074756622314
0.49442788567451673,0.6225380897521973
0.4943267452145184,0.6238706111907959
0.494225908863776,0.6252748966217041
0.49412537512183335,0.6266171932220459
0.4940251424984835,0.6279489994049072
0.49392520951368013,0.6292717456817627
0.4938255746974486,0.6306154727935791
0.4937262365898,0.6319808959960938
0.4936271937406444,0.6333332061767578
0.4935284447097053,0.6346888542175293
0.49342998806643606,0.636049747467041
0.4933318223899359,0.6374056339263916
0.4932339462688671,0.6387858390808105
0.4931363583013738,0.6401190757751465
0.4930390570950005,0.6414754390716553
0.4929420412666123,0.6427912712097168
0.49284530944231547,0.6441543102264404
0.4927488602573792,0.645477294921875
0.49265269235615766,0.646812915802002
0.4925568043920135,0.6481425762176514
0.4924611950272413,0.6494884490966797
0.4923658629329926,0.6508309841156006
0.4922708067892016,0.6523265838623047
0.4921760252845108,0.6536569595336914
0.49208151711619846,0.6550009250640869
0.49198728099010614,0.6564109325408936
0.4918933156205672,0.6577627658843994
0.4917996197303357,0.6591556072235107
0.4917061920505169,0.6604928970336914
0.4916130313204972,0.6618146896362305
0.4915201362878758,0.6632275581359863
0.49142750570839666,0.6645832061767578
0.49133513834588116,0.6660149097442627
0.49124303297216093,0.6673805713653564
0.491151188367013,0.6687185764312744
0.4910596033180931,0.6700875759124756
0.49096827662087206,0.6714231967926025
0.49087720707857097,0.6727566719055176
0.4907863935020984,0.674124002456665
0.4906958347099872,0.6754579544067383
0.49060552952833236,0.6767935752868652
0.4905154767907298,0.6781134605407715
0.49042567533821485,0.679509162902832
0.49033612401920235,0.6808714866638184
0.4902468216894269,0.6822752952575684
0.4901577672118833,0.6836459636688232
0.4900689594567684,0.6850123405456543
0.48998039730142295,0.6863515377044678
0.4898920796302736,0.6876926422119141
0.48980400533477686,0.6890275478363037
0.4897161733133625,0.6903412342071533
0.4896285824713771,0.6917026042938232
0.4895412317210298,0.6931021213531494
0.48945411998133687,0.694453239440918
0.48936724617806776,0.695812463760376
0.4892806092436913,0.6971406936645508
0.4891942081173227,0.6984615325927734
0.4891080417446709,0.6997792720794678
0.4890221090779862,0.701099157333374
0.4889364090760088,0.7024219036102295
0.4888509407039177,0.703754186630249
0.48876570293328003,0.7050979137420654
0.48868069474200054,0.7065024375915527
0.48859591511427225,0.7078173160552979
0.48851136304052717,0.7091379165649414
0.4884270375173875,0.7104964256286621
0.4883429375476171,0.7118289470672607
0.48825906214007403,0.713151216506958
0.4881754103096628,0.7144958972930908
0.4880919810772879,0.715829610824585
0.4880087734698065,0.7171709537506104
0.48792578651998325,0.7185153961181641
0.4878430192664439,0.7199010848999023
0.48776047075363055,0.7212326526641846
0.4876781400317568,0.7225637435913086
0.4875960261567633,0.7238962650299072
0.48751412819027345,0.7252476215362549
0.48743244519955053,0.7265748977661133
0.4873509762574541,0.7279524803161621
0.4872697204423973,0.7292816638946533
0.48718867683830447,0.7306723594665527
0.48710784453456923,0.7320399284362793
0.4870272226260131,0.7334926128387451
0.4869468102128441,0.73484206199646
0.48686660640061563,0.7361724376678467
0.4867866103001867,0.7375268936157227
0.4867068210276815,0.7388503551483154
0.4866272377044493,0.7401771545410156
0.4865478594570261,0.7415201663970947
0.4864686854170946,0.7428414821624756
0.4863897147214462,0.7441978454589844
0.48631094651194245,0.745530366897583
0.4862323799354773,0.7469515800476074
0.48615401414393966,0.7483439445495605
0.4860758482941753,0.7496905326843262
0.485997881547951,0.7510435581207275
0.4859201130719176,0.7523777484893799
0.4858425420375734,0.7537069320678711
0.4857651676212286,0.7550809383392334
0.4856879890039697,0.7564125061035156
0.48561100537162416,0.757746696472168
0.4855342159147251,0.7591183185577393
0.48545761982847724,0.7605242729187012
0.4853812163127222,0.7618491649627686
0.48530500457190434,0.7632064819335938
0.48522898381503765,0.7645514011383057
0.4851531532556712,0.7658820152282715
0.48507751211185735,0.7672109603881836
0.4850020596061178,0.7685446739196777
0.4849267949654114,0.7698929309844971
0.48485171742110234,0.7712581157684326
0.4847768262089273,0.7726137638092041
0.48470212056896445,0.7740552425384521
0.48462759974560166,0.7754075527191162
0.4845532629875055,0.7767577171325684
0.48447910954759055,0.7780704498291016
0.484405138682988,0.7794108390808105
0.4843313496550165,0.780742883682251
0.48425774172915115,0.7821047306060791
0.48418431417499375,0.7834525108337402
0.48411106626624417,0.7848002910614014
0.4840379972806696,0.786142110824585
0.4839651065000769,0.7875523567199707
0.4838923932102827,0.7888913154602051
0.4838198567010856,0.7902536392211914
0.4837474962662377,0.7915990352630615
0.4836753112034161,0.7929990291595459
0.4836033008141956,0.7943661212921143
0.4835314644040212,0.7956979274749756
0.4834598012821802,0.797034740447998
0.48338831076177535,0.7983760833740234
0.4833169921596984,0.7997126579284668
0.4832458447966029,0.8011288642883301
0.483174867996878,0.8024709224700928
0.4831040610886222,0.8038463592529297
0.48303342340361743,0.8051910400390625
0.4829629542773033,0.8065245151519775
0.48289265304875156,0.8078522682189941
0.4828225190606409,0.8092086315155029
0.48275255165923153,0.8105206489562988
0.4826827501943406,0.8118550777435303
0.48261311401931745,0.8132143020629883
0.482543642491019,0.8146324157714844
0.48247433496978553,0.8159713745117188
0.48240519081941696,0.8173139095306396
0.48233620940714844,0.8186304569244385
0.48226739010362707,0.8199937343597412
0.4821987322828882,0.8213369846343994
0.48213023532233235,0.8226652145385742
0.48206189860270215,0.8240189552307129
0.4819937215080591,0.8253693580627441
0.4819257034257614,0.826732873916626
0.48185784374644103,0.8281190395355225
0.4817901418639816,0.8294432163238525
0.4817225971754964,0.8307945728302002
0.48165520908130605,0.8321254253387451
0.48158797698491673,0.8334944248199463
0.4815209002929993,0.8348383903503418
0.4814539784153671,0.8362457752227783
0.48138721076495466,0.83758544921875
0.4813205967577975,0.8389041423797607
0.48125413581301046,0.8402402400970459
0.48118782735276716,0.8416621685028076
0.4811216708022796,0.8429725170135498
0.4810556655897776,0.844348669052124
0.48098981114648853,0.8457016944885254
0.48092410690661774,0.8470947742462158
0.48085855230732805,0.8484354019165039
0.4807931467887201,0.8497524261474609
0.4807278897938135,0.8511033058166504
0.48066278076852625,0.8524401187896729
0.4805978191616566,0.8537673950195312
0.4805330044248632,0.8552024364471436
0.4804683360126462,0.8565306663513184
0.4804038133823292,0.8578681945800781
0.48033943599403955,0.8592047691345215
0.4802752033106907,0.8605341911315918
0.4802111147979633,0.8618514537811279
0.4801471699242874,0.8631975650787354
0.4800833681608239,0.8645551204681396
0.4800197089814474,0.8658919334411621
0.47995619186272753,0.8672637939453125
0.4798928162839121,0.8686850070953369
0.4798295817269091,0.8700215816497803
0.4797664876762695,0.8713905811309814
0.4797035336191701,0.8727273941040039
0.4796407190453966,0.8740603923797607
0.47957804344732635,0.8753933906555176
0.4795155063199113,0.8767261505126953
0.4794531071606625,0.8780348300933838
0.479390845469632,0.8793871402740479
0.4793287207493975,0.8807117938995361
0.4792667325050455,0.8820936679840088
0.4792048802441559,0.8834378719329834
0.47914316347678493,0.8847708702087402
0.47908158171544996,0.8861124515533447
0.4790201344751135,0.8874397277832031
0.4789588212731675,0.888765811920166
0.478897641629418,0.890099048614502
0.47883659506606946,0.891453742980957
0.4787756811077095,0.8927929401397705
0.47871489928129407,0.8941316604614258
0.4786542491161317,0.8955614566802979
0.4785937301438692,0.8968968391418457
0.47853334189847674,0.8982412815093994
0.47847308391623256,0.899561882019043
0.47841295573570924,0.9008972644805908
0.4783529568977585,0.902238130569458
0.4782930869454969,0.9035921096801758
0.4782333454242921,0.9049322605133057
0.4781737318817481,0.906266450881958
0.47811424586769147,0.9076282978057861
0.47805488693415754,0.9090261459350586
0.4779956546353759,0.9103748798370361
0.4779365485277575,0.9117629528045654
0.4778775681698807,0.9130821228027344
0.47781871312247737,0.9144370555877686
0.4777599829484201,0.9157707691192627
0.47770137721270844,0.9171485900878906
0.4776428954824557,0.9184963703155518
0.477584537326876,0.9198267459869385
0.4775263023172712,0.9211535453796387
0.47746819002701807,0.9225878715515137
0.477410200031555,0.9239161014556885
0.4773523319083698,0.9252634048461914
0.477294585236987,0.9265847206115723
0.4772369595989548,0.9279279708862305
0.4771794545778334,0.9292585849761963
0.47712206975918187,0.930595874786377
0.4770648047305464,0.9319536685943604
0.47700765908144804,0.9332931041717529
0.47695063240337043,0.9346373081207275
0.47689372428974797,0.9360361099243164
0.4768369343359539,0.93739914894104
0.4767802621392886,0.9387602806091309
0.4767237072989673,0.9400746822357178
0.47666726941610904,0.9413979053497314
0.4766109480937253,0.942730188369751
0.47655474293670763,0.9441430568695068
0.4764986535518171,0.9454803466796875
0.4764426795476726,0.9468622207641602
0.47638682053473963,0.9482011795043945
0.47633107612531944,0.9496331214904785
0.4762754459335376,0.9509618282318115
0.4762199295753333,0.9523239135742188
0.4761645266684483,0.9536526203155518
0.4761092368324162,0.9550604820251465
0.4760540596885516,0.9563946723937988
0.4759989948599396,0.9577336311340332
0.47594404197142515,0.9590954780578613
0.47588920064960255,0.9604191780090332
0.4758344705228049,0.9617583751678467
0.47577985122109373,0.9632058143615723
0.4757253423762493,0.9645421504974365
0.4756709436217595,0.9658939838409424
0.4756166545928102,0.9672667980194092
0.4755624749262754,0.9686238765716553
0.4755084042607068,0.9699435234069824
0.47545444223632416,0.9713194370269775
0.47540058849500527,0.9726970195770264
0.4753468426802763,0.974022626876831
0.47529320443730244,0.9753565788269043
0.47523967341287743,0.9767589569091797
0.47518624925541464,0.9780762195587158
0.4751329316149376,0.9794206619262695
0.47507972014307015,0.9807372093200684
0.4750266144930274,0.9820711612701416
0.4749736143196065,0.9834282398223877
0.47492071927917706,0.9847631454467773
0.47486792902967223,0.986093282699585
0.4748152432305796,0.987454891204834
0.47476266154293223,0.9887819290161133
0.4747101836292994,0.9901678562164307
0.474657809153778,0.9914660453796387
0.47460553778198356,0.9928123950958252
0.47455336918104135,0.9941890239715576
0.47450130301957816,0.9955120086669922
0.47444933896771274,0.9968445301055908
0.4743974766970481,0.9981777667999268
0.4743457158806626,0.9995267391204834
0.47429405619310133,1.0009112358093262
0.4742424973103678,1.0022459030151367
0.47419103890991576,1.0036537647247314
0.4741396806706408,1.0050103664398193
0.4740884222728717,1.0063376426696777
0.47403726339836305,1.0077319145202637
0.4739862037302865,1.009063720703125
0.4739352429532227,1.010406732559204
0.47388438075315376,1.0117299556732178
0.47383361681745456,1.0130946636199951
0.47378295083488564,1.0144307613372803
0.4737323824955847,1.0157601833343506
0.4736819114910591,1.0171525478363037
0.47363153751417825,1.0184910297393799
0.47358126025916547,1.0198783874511719
0.47353107942159073,1.0212137699127197
0.47348099469836297,1.0225400924682617
0.47343100578772257,1.0238606929779053
0.4733811123892339,1.0252201557159424
0.47333131420377755,1.026548147201538
0.4732816109335434,1.0279192924499512
0.4732320022820234,1.0292456150054932
0.47318248795400336,1.0306546688079834
0.473133067655557,1.031977653503418
0.4730837410940377,1.0333070755004883
0.47303450797807206,1.0346689224243164
0.4729853680175525,1.0360405445098877
0.47293632092362986,1.0373644828796387
0.47288736640870754,1.0387394428253174
0.47283850418643325,1.0401182174682617
0.47278973397169294,1.041489839553833
0.47274105548060374,1.0428316593170166
0.4726924684305071,1.0442359447479248
0.4726439725399618,1.045560359954834
0.47259556752873777,1.0468857288360596
0.47254725311780915,1.0482161045074463
0.4724990290293476,1.0495469570159912
0.4724508949867156,1.0508580207824707
0.47240285071446037,1.0522382259368896
0.47235489593830704,1.0535531044006348
0.47230703038515215,1.0549092292785645
0.47225925378305744,1.0562777519226074
0.4722115658612433,1.0576653480529785
0.47216396635008273,1.0590729713439941
0.4721164549810948,1.0603821277618408
0.4720690314869384,1.0617058277130127
0.47202169560140644,1.0630817413330078
0.47197444705941893,1.0644326210021973
0.47192728559701785,1.0657660961151123
0.47188021095136007,1.0671377182006836
0.47183322286071216,1.0684638023376465
0.471786321064444,1.069807529449463
0.47173950530302267,1.0712089538574219
0.4716927753180069,1.072544813156128
0.4716461308520408,1.0739011764526367
0.4715995716488486,1.0752463340759277
0.47155309745322826,1.07658052444458
0.4715067080110458,1.0778887271881104
0.47146040306923015,1.0792346000671387
0.4714141823757666,1.0806119441986084
0.47136804567969165,1.0819556713104248
0.47132199273108755,1.0832979679107666
0.47127602328107626,1.084707260131836
0.4712301370818143,1.0860331058502197
0.47118433388648695,1.087360143661499
0.47113861344930297,1.088672399520874
0.4710929755254891,1.0899875164031982
0.4710474198712848,1.0913176536560059
0.47100194624393643,1.0926482677459717
0.47095655440169254,1.0939898490905762
0.47091124410379837,1.0953519344329834
0.47086601511049,1.0966880321502686
0.47082086718299004,1.0980751514434814
0.4707758000835021,1.0993905067443848
0.4707308135752051,1.1007251739501953
0.470685907422249,1.1020481586456299
0.470641081389749,1.1033999919891357
0.47059633524378097,1.104743480682373
0.4705516687513762,1.1060900688171387
0.4705070816805163,1.107438087463379
0.47046257380012824,1.108743667602539
0.4704181448800799,1.110072135925293
0.4703737946911744,1.1114659309387207
0.47032952300514597,1.1127851009368896
0.4702853295946545,1.1141433715820312
0.470241214233281,1.1154634952545166
0.4701971766955229,1.1167926788330078
0.47015321675678934,1.1181576251983643
0.47010933419339596,1.119478702545166
0.47006552878256064,1.1208126544952393
0.47002180030239904,1.12213134765625
0.4699781485319194,1.1234748363494873
0.46993457325101845,1.1248750686645508
0.46989107424047616,1.126204252243042
0.4698476512819523,1.1275534629821777
0.4698043041579808,1.1288776397705078
0.4697610326519659,1.1302220821380615
0.4697178365481774,1.131566047668457
0.46967471563174634,1.132894515991211
0.46963166968866077,1.1342692375183105
0.46958869850576107,1.1356091499328613
0.46954580187073575,1.1369199752807617
0.469502979572117,1.1383213996887207
0.46946023139927673,1.1396360397338867
0.4694175571424219,1.1409614086151123
0.4693749565925904,1.1422913074493408
0.46933242954164683,1.1436212062835693
0.46928997578227866,1.1449649333953857
0.46924759510799147,1.1462922096252441
0.4692052873131052,1.147630214691162
0.4691630521927499,1.1489720344543457
0.46912088954286146,1.1503043174743652
0.46907879916017836,1.1517257690429688
0.46903678084223627,1.153052806854248
0.4689948343873654,1.1543898582458496
0.4689529595946854,1.155707597732544
0.4689111562641024,1.1570136547088623
0.46886942419630423,1.1583523750305176
0.46882776319275676,1.1597003936767578
0.4687861730557003,1.1610286235809326
0.46874465358814554,1.162360429763794
0.46870320459386955,1.163684368133545
0.468661825877412,1.1650960445404053
0.46862051724407167,1.1664295196533203
0.4685792784999021,1.1677627563476562
0.46853810945170876,1.1690783500671387
0.46849700990704407,1.17043137550354
0.4684559796742047,1.171760082244873
0.4684150185622278,1.1731247901916504
0.46837412638088644,1.1744906902313232
0.46833330294068715,1.1758272647857666
0.4682925480528655,1.177168846130371
0.46825186152938286,1.17856764793396
0.4682112431829226,1.179914951324463
0.46817069282688695,1.1813054084777832
0.4681302102753928,1.1826372146606445
0.4680897953432687,1.1839661598205566
0.4680494478460514,1.1853282451629639
0.4680091675999819,1.18666672706604
0.4679689544220026,1.1879870891571045
0.4679288081297534,1.1892926692962646
0.46788872854156843,1.1906158924102783
0.46784871547647283,1.1920697689056396
0.46780876875417926,1.1935503482818604
0.46776888819508444,1.1948962211608887
0.4677290736202659,1.196279764175415
0.46768932485147874,1.1976301670074463
0.4676496417111523,1.198997974395752
0.46761002402238705,1.2003626823425293
0.46757047160895077,1.2016916275024414
0.4675309842952761,1.2031114101409912
0.4674915619064568,1.204477071762085
0.46745220426824446,1.2058606147766113
0.46741291120704603,1.2072393894195557
0.4673736825499199,1.2085695266723633
0.4673345181245731,1.2099003791809082
0.4672954177593581,1.211235523223877
0.4672563812832701,1.2125575542449951
0.46721740852594285,1.2139368057250977
0.46717849931764727,1.215285301208496
0.4671396534892866,1.2166271209716797
0.4671008708723949,1.2179698944091797
0.46706215129913287,1.219358205795288
0.46702349460228576,1.2206854820251465
0.4669849006152597,1.2220304012298584
0.46694636917207916,1.223397970199585
0.466907900107384,1.2247588634490967
0.466869493256426,1.2260820865631104
0.4668311484550668,1.2274158000946045
0.4667928655397745,1.2287671566009521
0.46675464434762076,1.2300927639007568
0.466716484716278,1.2314262390136719
0.4666783864840168,1.2328038215637207
0.46664034948970273,1.2341747283935547
0.4666023735727938,1.2355270385742188
0.46656445857333745,1.2368505001068115
0.46652660433196785,1.2381784915924072
0.46648881068990344,1.2394993305206299
0.4664510774889435,1.240821123123169
0.46641340457146613,1.2421455383300781
0.46637579178042526,1.2434511184692383
0.4663382389593477,1.2447972297668457
0.46630074595233084,1.2462384700775146
0.46626331260403986,1.247556209564209
0.4662259387597051,1.2488808631896973
0.466188624265119,1.2502212524414062
0.4661513689666343,1.2515623569488525
0.4661141727111607,1.2528676986694336
0.4660770353461627,1.2542328834533691
0.46603995671965676,1.2555925846099854
0.466002936680209,1.2569656372070312
0.4659659750769321,1.258307695388794
0.4659290717594838,1.2596986293792725
0.465892226578063,1.261018991470337
0.4658554393834088,1.2623472213745117
0.46581871002679626,1.263688325881958
0.46578203836003573,1.2650253772735596
0.46574542423546916,1.266364336013794
0.4657088675059678,1.2676868438720703
0.4656723680249303,1.2690093517303467
0.46563592564627976,1.2703373432159424
0.46559954022446165,1.271676778793335
0.4655632116144412,1.2730646133422852
0.46552693967170106,1.2744154930114746
0.46549072425223914,1.275761365890503
0.4654545652125659,1.2770931720733643
0.46541846240970214,1.2784485816955566
0.4653824157011771,1.2797842025756836
0.46534642494502526,1.2811336517333984
0.46531048999978497,1.282435417175293
0.4652746107244954,1.2838060855865479
0.4652387869786947,1.2851431369781494
0.4652030186224178,1.2865285873413086
0.4651673055161937,1.2878527641296387
0.46513164752104363,1.2891945838928223
0.46509604449847886,1.2905359268188477
0.465060496310498,1.291903018951416
0.4650250028195853,1.2932350635528564
0.4649895638887084,1.2946271896362305
0.46495417938131567,1.2959520816802979
0.4649188491613348,1.2973296642303467
0.46488357309317,1.2986361980438232
0.4648483510417002,1.3000481128692627
0.46481318287227663,1.301375389099121
0.4647780684507211,1.3027019500732422
0.4647430076433237,1.304042100906372
0.4647080003168405,1.305387258529663
0.46467304633849177,1.3067588806152344
0.4646381455759595,1.3080909252166748
0.46460329789738625,1.3094210624694824
0.46456850317137166,1.3107576370239258
0.46453376126697177,1.312086582183838
0.46449907205369634,1.3134658336639404
0.46446443540150667,1.3148119449615479
0.4644298511808141,1.3161320686340332
0.4643953192624775,1.3174684047698975
0.4643608395178019,1.3187897205352783
0.46432641181853596,1.320106029510498
0.46429203603687,1.3214502334594727
0.46425771204543453,1.3227763175964355
0.46422343971729796,1.3241252899169922
0.46418921892596443,1.3254971504211426
0.4641550495453728,1.326876163482666
0.4641209314498934,1.3282113075256348
0.46408686451432746,1.3295512199401855
0.4640528486139041,1.3309290409088135
0.4640188836242794,1.3322930335998535
0.46398496942153367,1.3336551189422607
0.4639511058821703,1.3350014686584473
0.46391729288311345,1.3363492488861084
0.46388353030170637,1.3376805782318115
0.46384981801570957,1.3390450477600098
0.4638161559032992,1.3404295444488525
0.4637825438430646,1.3417675495147705
0.4637489817140073,1.3432002067565918
0.46371546939553854,1.3445508480072021
0.46368200676747806,1.3459031581878662
0.46364859371005196,1.3472380638122559
0.46361523010389094,1.3485996723175049
0.4635819158300288,1.3499245643615723
0.4635486507699003,1.351262092590332
0.4635154348053399,1.3526060581207275
0.46348226781857976,1.3540384769439697
0.46344914969224765,1.3553929328918457
0.46341608030936626,1.3567132949829102
0.4633830595533503,1.3580451011657715
0.46335008730800586,1.3593695163726807
0.4633171634575279,1.3607265949249268
0.463284287886499,1.3620953559875488
0.4632514604798877,1.3634397983551025
0.4632186811230467,1.3648350238800049
0.4631859497017112,1.3661715984344482
0.46315326610199764,1.3675532341003418
0.46312063021040134,1.3688817024230957
0.4630880419137955,1.3702597618103027
0.46305550109942933,1.3715901374816895
0.46302300765492677,1.3729183673858643
0.46299056146828405,1.3742635250091553
0.4629581624278692,1.3755927085876465
0.46292581042241976,1.376915454864502
0.4628935053410413,1.3782410621643066
0.46286124707320586,1.379579782485962
0.462829035508751,1.3809709548950195
0.46279687053787705,1.3823106288909912
0.4627647520511466,1.3836493492126465
0.4627326799394825,1.384993314743042
0.4627006540941667,1.3863461017608643
0.4626686744068382,1.3876798152923584
0.46263674076949174,1.3890089988708496
0.4626048530744768,1.390317440032959
0.46257301121449523,1.391669511795044
0.46254121508260065,1.3930189609527588
0.4625094645721961,1.3944284915924072
0.4624777595770335,1.3957469463348389
0.4624460999912112,1.3971045017242432
0.46241448570917354,1.3984301090240479
0.4623829166257083,1.399749755859375
0.4623513926359465,1.4010732173919678
0.4623199136353596,1.4024488925933838
0.46228847951975943,1.4037652015686035
0.46225709018529587,1.4050991535186768
0.4622257455284556,1.4064345359802246
0.4621944454460609,1.4078514575958252
0.46216318983526805,1.409175157546997
0.4621319785935664,1.4105055332183838
0.46210081161877603,1.411853313446045
0.4620696888090474,1.413175344467163
0.46203861006285946,1.4145119190216064
0.46200757527901826,1.4158551692962646
0.4619765843566559,1.4171876907348633
0.46194563719522874,1.4185280799865723
0.46191473369451663,1.4198439121246338
0.461883873754621,1.4212415218353271
0.46185305727596365,1.422560691833496
0.46182228415928606,1.4238851070404053
0.4617915543056472,1.4252517223358154
0.46176086761642277,1.4265766143798828
0.4617302239933035,1.4279062747955322
0.4616996233382944,1.4292795658111572
0.46166906555371284,1.4305930137634277
0.461638550542188,1.4319262504577637
0.4616080782066587,1.4332480430603027
0.4615776484503729,1.434640645980835
0.4615472611768861,1.4359722137451172
0.46151691629006025,1.4373085498809814
0.46148661369406196,1.43864107131958
0.46145635329336215,1.4399893283843994
0.46142613499273416,1.4413039684295654
0.46139595869725253,1.4426555633544922
0.4613658243122923,1.4439918994903564
0.46133573174352693,1.445336103439331
0.4613056808969281,1.4466609954833984
0.46127567167876365,1.4480679035186768
0.4612457039955968,1.4493961334228516
0.46121577775428496,1.4507830142974854
0.4611858928619785,1.4521064758300781
0.4611560492261191,1.4534261226654053
0.46112624675443953,1.4547550678253174
0.4610964853549616,1.456104040145874
0.4610667649359955,1.457441806793213
0.46103708540613825,1.458773136138916
0.4610074466742729,1.4600985050201416
0.4609778486495674,1.461686134338379
0.460948291241473,1.463289499282837
0.4609187743597236,1.4646389484405518
0.4608892979143344,1.465968132019043
0.4608598618156009,1.4673082828521729
0.4608304659740973,1.4686853885650635
0.4608011103006761,1.4700336456298828
0.4607717947064667,1.4713988304138184
0.460742519102874,1.4727559089660645
0.46071328340157774,1.4741194248199463
0.4606840875145311,1.4754993915557861
0.46065493135395985,1.4768328666687012
0.46062581483236087,1.4781553745269775
0.46059673786250166,1.4794790744781494
0.4605677003574188,1.48081374168396
0.460538702230417,1.4821550846099854
0.46050974339506817,1.4835076332092285
0.46048082376521005,1.4848535060882568
0.46045194325494565,1.4861788749694824
0.46042310177864165,1.487513542175293
0.4603942992509279,1.4888958930969238
0.4603655355866958,1.4902379512786865
0.4603368107010978,1.491581678390503
0.460308124509546,1.4929096698760986
0.46027947692771143,1.4942843914031982
0.46025086787152275,1.495614767074585
0.4602222972571653,1.4969465732574463
0.46019376500108045,1.4983172416687012
0.4601652710199639,1.499650001525879
0.46013681523076544,1.5009877681732178
0.4601083975506873,1.5024056434631348
0.4600800178971838,1.5037310123443604
0.4600516761879595,1.5050837993621826
0.4600233723409694,1.5064060688018799
0.45999510627441675,1.507741928100586
0.45996687790675295,1.5090703964233398
0.4599386871566762,1.5104115009307861
0.4599105339431306,1.5117862224578857
0.4598824181853051,1.5131022930145264
0.45985433980263296,1.5144457817077637
0.4598262987147902,1.5158390998840332
0.459798294841695,1.5171961784362793
0.45977032810350676,1.518526554107666
0.45974239842062525,1.5198345184326172
0.4597145057136893,1.5211572647094727
0.4596866499035764,1.5225307941436768
0.45965883091140114,1.5238780975341797
0.45963104865851506,1.5252249240875244
0.4596033030665051,1.526561975479126
0.459575594057193,1.5278887748718262
0.45954792155263424,1.5292696952819824
0.4595202854751173,1.530604600906372
0.45949268574716284,1.5319483280181885
0.45946512229152225,1.5332648754119873
0.45943759503117754,1.5346074104309082
0.45941010388934006,1.5359232425689697
0.45938264878944934,1.5372700691223145
0.45935522965517295,1.5386054515838623
0.45932784641040486,1.539931297302246
0.4593004989792652,1.5412590503692627
0.4592731872860989,1.5426430702209473
0.459245911255475,1.5439801216125488
0.4592186708121862,1.54533052444458
0.4591914658812472,1.5466549396514893
0.4591642963878947,1.5479888916015625
0.45913716225758594,1.5493319034576416
0.459110063415998,1.5506501197814941
0.4590829997890274,1.5519840717315674
0.4590559713027886,1.5533151626586914
0.4590289778836136,1.5546553134918213
0.4590020194580511,1.55607008934021
0.45897509595286545,1.5573976039886475
0.45894820729503594,1.5587940216064453
0.4589213534117563,1.5601227283477783
0.45889453423043336,1.5614876747131348
0.4588677496786865,1.5628249645233154
0.458840999684347,1.5641772747039795
0.45881428417545694,1.5655264854431152
0.45878760308026867,1.566859483718872
0.458760956327244,1.5682053565979004
0.458734343845053,1.5696120262145996
0.458707765562574,1.5709333419799805
0.45868122140889184,1.5723202228546143
0.4586547113132981,1.5737557411193848
0.4586282352052895,1.5751445293426514
0.4586017930145674,1.576479434967041
0.4585753846710376,1.5778000354766846
0.4585490101048086,1.5791633129119873
0.45852266924619145,1.58054780960083
0.458496362025699,1.5818769931793213
0.4584700883740448,1.583327054977417
0.4584438482221428,1.5846729278564453
0.45841764150110625,1.585998296737671
0.4583914681422472,1.58735990524292
0.4583653280770754,1.5886790752410889
0.4583392212372981,1.5900039672851562
0.4583131475548188,1.5913667678833008
0.458287106961737,1.592684268951416
0.4582610993903469,1.5940334796905518
0.45823512477313755,1.5953788757324219
0.458209183042791,1.5967605113983154
0.4581832741321826,1.598097562789917
0.45815739797437954,1.5994277000427246
0.45813155450264076,1.6007542610168457
0.4581057436504159,1.6020722389221191
0.4580799653513444,1.603428840637207
0.45805421953925546,1.6047754287719727
0.45802850614816654,1.6061415672302246
0.45800282511228346,1.607499599456787
0.45797717636599905,1.6088247299194336
0.4579515598438928,1.6102612018585205
0.45792597548073016,1.6116218566894531
0.45790042321146174,1.6129586696624756
0.45787490297122274,1.6143128871917725
0.45784941469533225,1.6156413555145264
0.4578239583192925,1.6169731616973877
0.4577985337787885,1.618375301361084
0.4577731410096868,1.6196990013122559
0.4577477799480353,1.6210823059082031
0.4577224505300626,1.622422695159912
0.45769715269217714,1.6238243579864502
0.4576718863709663,1.6251747608184814
0.45764665150319656,1.626516342163086
0.4576214480258119,1.6278328895568848
0.457596275875934,1.6292030811309814
0.4575711349908607,1.6305439472198486
0.45754602530806665,1.6318728923797607
0.45752094676520094,1.6332049369812012
0.45749589930008816,1.6345672607421875
0.4574708828507266,1.635887861251831
0.4574458973552884,1.6372978687286377
0.4574209427521182,1.6386408805847168
0.45739601897973303,1.640028715133667
0.4573711259768217,1.6413555145263672
0.45734626368224396,1.64274263381958
0.45732143203502973,1.6440846920013428
0.457296630974379,1.645446538925171
0.45727186043966084,1.646801471710205
0.457247120370413,1.6481175422668457
0.45722241070634095,1.6494472026824951
0.45719773138731795,1.650874376296997
0.4571730823533834,1.6522345542907715
0.4571484635447435,1.6536104679107666
0.45712387490176964,1.654951572418213
0.45709931636499845,1.6563494205474854
0.45707478787513084,1.6576621532440186
0.4570502893730314,1.6589810848236084
0.4570258207997284,1.6603419780731201
0.45700138209641233,1.6616902351379395
0.456976973204436,1.663085699081421
0.45695259406531347,1.6644856929779053
0.4569282446207201,1.6658549308776855
0.4569039248124913,1.6672728061676025
0.4568796345826226,1.6686022281646729
0.4568553738732683,1.669928789138794
0.45683114262674174,1.6712713241577148
0.4568069407855143,1.6726419925689697
0.456782768292215,1.6739766597747803
0.4567586250896294,1.675323724746704
0.45673451112069996,1.676649570465088
0.456710426328525,1.6780385971069336
0.4566863706563581,1.6793601512908936
0.4566623440476073,1.6807005405426025
0.4566383464458356,1.6820151805877686
0.45661437779475905,1.6833415031433105
0.4565904380382473,1.6846888065338135
0.4565665271203225,1.6860196590423584
0.45654264498515873,1.6873550415039062
0.45651879157708186,1.6886837482452393
0.4564949668405688,1.6899898052215576
0.4564711707202468,1.6914129257202148
0.4564474031608933,1.6927404403686523
0.4564236641074349,1.694080114364624
0.45639995350494766,1.69541597366333
0.4563762712986555,1.696786642074585
0.4563526174339306,1.698106288909912
0.45632899185629244,1.6994531154632568
0.4563053945114074,1.7007763385772705
0.4562818253450881,1.70210599899292
0.4562582843032933,1.7034380435943604
0.4562347713321268,1.704833745956421
0.4562112863778374,1.7061829566955566
0.45618782938681846,1.707521915435791
0.45616440030560684,1.7088525295257568
0.4561409990808828,1.710188865661621
0.4561176256594697,1.711531162261963
0.4560942799883334,1.7128689289093018
0.4560709620145809,1.7142226696014404
0.45604767168546156,1.7155554294586182
0.4560244089483647,1.7168779373168945
0.45600117375082083,1.7182753086090088
0.45597796604050006,1.7195823192596436
0.45595478576521176,1.7209923267364502
0.4559316328729048,1.7223622798919678
0.4559085073116661,1.723707914352417
0.4558854090297208,1.7250714302062988
0.45586233797543146,1.7264196872711182
0.45583929409729784,1.7277400493621826
0.4558162773439564,1.7290663719177246
0.4557932876641796,1.730403184890747
0.45577032500687553,1.731804609298706
0.4557473893210876,1.733147144317627
0.455724480555994,1.7344882488250732
0.4557015986609073,1.7358267307281494
0.45567874358527377,1.7371745109558105
0.4556559152786729,1.7385201454162598
0.4556331136908176,1.7398457527160645
0.4556103387715528,1.7411932945251465
0.45558759047085556,1.7426199913024902
0.455564868738835,1.7439789772033691
0.4555421735257306,1.7453477382659912
0.45551950478191316,1.7466762065887451
0.45549686245788334,1.7480425834655762
0.455474246504272,1.749403715133667
0.455451656871839,1.750732421875
0.4554290935114733,1.7520661354064941
0.45540655637419236,1.7534198760986328
0.45538404541114175,1.7547566890716553
0.4553615605735948,1.756086826324463
0.4553391018129516,1.7574095726013184
0.45531666908073953,1.758793592453003
0.45529426232861203,1.7601714134216309
0.4552718815083487,1.7614789009094238
0.45524952657185425,1.7628278732299805
0.45522719747115903,1.7642197608947754
0.45520489415841753,1.7655549049377441
0.45518261658590886,1.7668931484222412
0.45516036470603594,1.7682280540466309
0.45513813847132484,1.7695510387420654
0.45511593783442494,1.770883321762085
0.45509376274810803,1.7722909450531006
0.4550716131652681,1.773618221282959
0.4550494890389211,1.7749788761138916
0.4550273903222044,1.7763423919677734
0.455005316968376,1.7777018547058105
0.45498326893081453,1.7790517807006836
0.45496124616301936,1.7803795337677002
0.45493924861860874,1.7816908359527588
0.45491727625132106,1.7830746173858643
0.45489532901501334,1.7844274044036865
0.45487340686366123,1.7858328819274902
0.4548515097513586,1.787184476852417
0.45482963763231704,1.788512945175171
0.4548077904608656,1.7898170948028564
0.45478596819145056,1.7911674976348877
0.4547641707786345,1.792494297027588
0.4547423981770966,1.7938201427459717
0.45472065034163145,1.7951793670654297
0.4546989272271496,1.7965149879455566
0.45467722878867645,1.7978448867797852
0.4546555549813523,1.7992663383483887
0.4546339057604316,1.8005881309509277
0.45461228108128293,1.8019089698791504
0.4545906808993883,1.8032426834106445
0.4545691051703433,1.8045759201049805
0.4545475538498561,1.8058955669403076
0.45452602689374727,1.8072869777679443
0.4545045242579499,1.808631181716919
0.4544830458985084,1.8099431991577148
0.45446159177157885,1.8112974166870117
0.4544401618334284,1.8127214908599854
0.45441875604043447,1.8140861988067627
0.4543973743490854,1.8154211044311523
0.45437601671597877,1.816795825958252
0.4543546830978224,1.818134069442749
0.45433337345143293,1.819481611251831
0.4543120877337361,1.8208420276641846
0.45429082590176606,1.8222103118896484
0.4542695879126651,1.8235445022583008
0.4542483737236833,1.8248827457427979
0.4542271832921785,1.8262782096862793
0.4542060165756153,1.8276407718658447
0.45418487353156534,1.8289940357208252
0.4541637541177066,1.8303320407867432
0.4541426582918231,1.8316664695739746
0.4541215860118045,1.833019495010376
0.45410053723564614,1.8343775272369385
0.45407951192144824,1.8357462882995605
0.4540585100274159,1.8370609283447266
0.45403753151185827,1.8383963108062744
0.454016576333189,1.8397948741912842
0.4539956444499251,1.8411457538604736
0.45397473582068715,1.8424623012542725
0.4539538504041987,1.843804121017456
0.4539329881592861,1.8451471328735352
0.4539121490448781,1.8464808464050293
0.4538913330200053,1.8477962017059326
0.4538705400438003,1.8491172790527344
0.45384977007549687,1.850461483001709
0.4538290230744302,1.8517823219299316
0.45380829900003605,1.8532190322875977
0.4537875978118504,1.8545522689819336
0.4537669194695097,1.855872631072998
0.45374626393275025,1.857194423675537
0.4537256311614074,1.8585195541381836
0.453705021115416,1.8598542213439941
0.4536844337548097,1.861189603805542
0.4536638690397207,1.862504005432129
0.45364332693037945,1.863818645477295
0.4536228073871142,1.8651580810546875
0.45360231037035076,1.866539716720581
0.4535818358406125,1.867891550064087
0.45356138375851957,1.8692626953125
0.4535409540847888,1.870600700378418
0.45352054678023335,1.871938705444336
0.4535001618057628,1.873286485671997
0.453479799122382,1.8746442794799805
0.45345945869119164,1.8759791851043701
0.4534391404733873,1.8772985935211182
0.4534188444302595,1.87862229347229
0.4533985705231936,1.8800067901611328
0.45337831871366874,1.881333351135254
0.45335808896325847,1.8827285766601562
0.45333788123362967,1.8840858936309814
0.4533176954865429,1.8854119777679443
0.45329753168385145,1.8867347240447998
0.4532773897875019,1.8880507946014404
0.45325726975953273,1.889388084411621
0.4532371715620752,1.8907191753387451
0.45321709515735215,1.8920400142669678
0.4531970405076781,1.8934409618377686
0.4531770075754589,1.894805908203125
0.4531569963231919,1.8961350917816162
0.4531370067134644,1.897503137588501
0.4531170387089549,1.8988239765167236
0.4530970922724319,1.900158166885376
0.45307716736675374,1.9014770984649658
0.45305726395486845,1.902803659439087
0.4530373819998135,1.9041707515716553
0.4530175214647156,1.905500888824463
0.4529976823127899,1.9068970680236816
0.45297786450734034,1.908247470855713
0.45295806801175914,1.9095828533172607
0.4529382927895264,1.9109671115875244
0.4529185388042102,1.9123313426971436
0.4528988060194657,1.9136607646942139
0.45287909439903556,1.9150495529174805
0.4528594039067492,1.9163825511932373
0.4528397345065227,1.917694330215454
0.4528200861623584,1.919069528579712
0.452800458838345,1.9204490184783936
0.4527808524986571,1.9218010902404785
0.4527612671075545,1.9232025146484375
0.4527417026293824,1.9245390892028809
0.45272215902857155,1.925879716873169
0.45270263626963675,1.9272480010986328
0.45268313431717794,1.9285752773284912
0.452663653135879,1.929887294769287
0.45264419269050793,1.9312222003936768
0.4526247529459165,1.9325995445251465
0.4526053338670399,1.9339611530303955
0.4525859354188967,1.9353222846984863
0.4525665575665883,1.936669111251831
0.45254720027529904,1.9379923343658447
0.45252786351029556,1.939340353012085
0.45250854723692685,1.9406516551971436
0.4524892514206237,1.9419755935668945
0.45246997602689887,1.9433257579803467
0.4524507210213464,1.944659948348999
0.4524314863696418,1.9459891319274902
0.4524122720375412,1.9473888874053955
0.45239307799088196,1.9487087726593018
0.4523739041955814,1.95003080368042
0.4523547506176375,1.95139741897583
0.45233561722312815,1.9527313709259033
0.45231650397821077,1.9540643692016602
0.45229741084912267,1.9554023742675781
0.4522783378021803,1.956770420074463
0.45225928480377886,1.9581084251403809
0.45224025182039285,1.959446907043457
0.452221238818575,1.9608395099639893
0.4522022457649564,1.9621477127075195
0.4521832726262464,1.9634764194488525
0.452164319369232,1.9648072719573975
0.45214538596077786,1.966135025024414
0.45212647236782627,1.967466115951538
0.4521075785573964,1.9688482284545898
0.4520887044965845,1.9701735973358154
0.45206985015256324,1.9714922904968262
0.45205101549258214,1.9728174209594727
0.4520322004839666,1.9742326736450195
0.45201340509411836,1.9755654335021973
0.4519946292905145,1.976893663406372
0.45197587304070824,1.9782280921936035
0.4519571363123275,1.9795653820037842
0.45193841907307575,1.9809069633483887
0.4519197212907311,1.982252836227417
0.4519010429331462,1.9835741519927979
0.4518823839682486,1.9849085807800293
0.45186374436403953,1.986243486404419
0.45184512408859445,1.9876649379730225
0.45182652311006266,1.9889907836914062
0.45180794139666675,1.9903860092163086
0.45178937891670273,1.9917187690734863
0.45177083563854,1.9930593967437744
0.4517523115306203,1.9944043159484863
0.4517338065614585,1.9957289695739746
0.4517153206996418,1.997117519378662
0.4516968539138294,1.9984638690948486
0.451678406172753,1.9997804164886475
0.45165997744521563,2.001185655593872
0.4516415677000923,2.002525568008423
0.451623176906329,2.003861427307129
0.45160480503294337,2.0052201747894287
0.4515864520490236,2.006556272506714
0.4515681179237289,2.0079121589660645
0.451549802626289,2.009229898452759
0.4515315061260039,2.0105714797973633
0.4515132283922436,2.0119223594665527
0.45149496939444833,2.013251304626465
0.4514767291021278,2.0146429538726807
0.4514585074848613,2.0159718990325928
0.45144030451229766,2.0173027515411377
0.4514221201541544,2.018627882003784
0.45140395438021813,2.01993989944458
0.45138580716034427,2.021259069442749
0.45136767846445663,2.0226080417633057
0.45134956826254735,2.02394437789917
0.4513314765246767,2.0253100395202637
0.45131340322097285,2.0266427993774414
0.45129534832163154,2.0280356407165527
0.4512773117969161,2.029384136199951
0.45125929361715733,2.0306973457336426
0.4512412937527529,2.032058000564575
0.45122331217416745,2.0333943367004395
0.45120534885193253,2.0347352027893066
0.4511874037566458,2.0360941886901855
0.4511694768589718,2.0374226570129395
0.45115156812964075,2.03875470161438
0.45113367753944916,2.04006290435791
0.451115805059259,2.041436195373535
0.45109795065999814,2.0427985191345215
0.4510801143126594,2.044191598892212
0.451062295988301,2.045525550842285
0.4510444956580463,2.0468509197235107
0.4510267132930833,2.0482285022735596
0.45100894886466475,2.0495645999908447
0.45099120234410756,2.0509049892425537
0.45097347370279317,2.0522687435150146
0.450955762912167,2.0536062717437744
0.45093806994373836,2.0550920963287354
0.4509203947690801,2.056428909301758
0.4509027373598288,2.057744264602661
0.4508850976876842,2.0590949058532715
0.45086747572440933,2.060434103012085
0.4508498714418301,2.0617568492889404
0.45083228481183524,2.0631167888641357
0.450814715806376,2.06447696685791
0.45079716439746614,2.0658211708068848
0.4507796305571815,2.067215919494629
0.45076211425766033,2.0686137676239014
0.45074461547110245,2.069958209991455
0.4507271341697694,2.0713186264038086
0.45070967032598447,2.0726516246795654
0.45069222391213215,2.0739970207214355
0.4506747949006581,2.0753698348999023
0.45065738326406907,2.076723337173462
0.4506399889749326,2.0780463218688965
0.45062261200587683,2.079388380050659
0.45060525232959053,2.08070969581604
0.4505879099188227,2.0820956230163574
0.4505705847463824,2.083425283432007
0.4505532767851388,2.0848000049591064
0.45053598600802064,2.0861215591430664
0.4505187123880167,2.087484121322632
0.45050145589817503,2.0887949466705322
0.4504842165116027,2.090121269226074
0.45046699420146624,2.0914523601531982
0.45044978894099097,2.092772960662842
0.4504326007034612,2.0941147804260254
0.4504154294622196,2.0955088138580322
0.4503982751906674,2.096829891204834
0.45038113786226425,2.098172426223755
0.45036401745052773,2.0995163917541504
0.45034691392903353,2.1008307933807373
0.45032982727141496,2.1021695137023926
0.4503127574513632,2.1035501956939697
0.4502957044426268,2.1048974990844727
0.45027866821901164,2.1062581539154053
0.4502616487543806,2.107593297958374
0.45024464602265385,2.108999729156494
0.4502276599978079,2.1103248596191406
0.4502106906538766,2.1116387844085693
0.45019373796494977,2.112959146499634
0.45017680190517373,2.1142985820770264
0.4501598824487513,2.1156365871429443
0.45014297956994087,2.116962194442749
0.45012609324305686,2.118340492248535
0.4501092234424695,2.1196703910827637
0.4500923701426047,2.1209893226623535
0.45007553331794353,2.122398614883423
0.4500587129430224,2.1237118244171143
0.45004190899243285,2.125065326690674
0.45002512144082146,2.1263842582702637
0.4500083502628894,2.1277108192443848
0.44999159543339273,2.12904953956604
0.4499748569271418,2.130394458770752
0.44995813471900137,2.1317226886749268
0.44994142878389026,2.1330552101135254
0.44992473909678166,2.134387493133545
0.44990806563270247,2.135775566101074
0.44989140836673314,2.1370980739593506
0.449874767274008,2.1384339332580566
0.44985814232971455,2.139770746231079
0.44984153350909395,2.141105890274048
0.4498249407874401,2.142435073852539
0.4498083641401001,2.143791913986206
0.44979180354247406,2.145137310028076
0.4497752589700144,2.1464767456054688
0.44975873039822645,2.147810220718384
0.44974221780266777,2.1491966247558594
0.4497257211589482,2.1505258083343506
0.4497092404427299,2.151914358139038
0.44969277562972676,2.153247833251953
0.4496763266957046,2.1545870304107666
0.44965989361648107,2.155958652496338
0.4496434763679251,2.1572844982147217
0.44962707492595727,2.158609628677368
0.4496106892665493,2.159942150115967
0.44959431936572414,2.1613173484802246
0.44957796519955573,2.1627089977264404
0.4495616267441686,2.164059638977051
0.4495453039757385,2.1654484272003174
0.4495289968704912,2.166841506958008
0.44951270540470323,2.168170928955078
0.4494964295547015,2.16953706741333
0.44948016929686274,2.170856237411499
0.44946392460761386,2.172180652618408
0.44944769546343183,2.1735267639160156
0.4494314818408431,2.1748735904693604
0.4494152837164239,2.1762735843658447
0.4493991010668,2.1776068210601807
0.44938293386864614,2.1789376735687256
0.44936678209868675,2.1802868843078613
0.44935064573369504,2.1816205978393555
0.44933452475049324,2.1829521656036377
0.44931841912595233,2.184372901916504
0.4493023288369921,2.185678243637085
0.44928625386058085,2.18708872795105
0.44927019417373515,2.1884562969207764
0.44925414975351996,2.1898679733276367
0.4492381205770484,2.191218852996826
0.4492221066214816,2.1925389766693115
0.4492061078640286,2.1938560009002686
0.4491901242819461,2.1952455043792725
0.44917415585253856,2.1965677738189697
0.4491582025531578,2.1978912353515625
0.4491422643612033,2.1992440223693848
0.44912634125412126,2.2005691528320312
0.44911043320940564,2.2019355297088623
0.44909454020459694,2.2033181190490723
0.4490786622172827,2.2046725749969482
0.4490627992250971,2.206024169921875
0.449046951205721,2.207350969314575
0.44903111813688185,2.2087337970733643
0.4490152999963533,2.210049629211426
0.44899949676195533,2.2113893032073975
0.448983708411554,2.2127156257629395
0.4489679349230613,2.2140557765960693
0.4489521762744351,2.215413808822632
0.44893643244367937,2.216930627822876
0.44892070340884316,2.2182722091674805
0.44890498914802135,2.219592332839966
0.4488892896393542,2.2209055423736572
0.44887360486102684,2.2222630977630615
0.44885793479127023,2.22363018989563
0.44884227940835986,2.224982976913452
0.448826638690616,2.226318120956421
0.4488110126164041,2.2276744842529297
0.4487954011641341,2.2290048599243164
0.44877980431226044,2.2303855419158936
0.44876422203928196,2.231721878051758
0.44874865432374195,2.2330615520477295
0.44873310114422765,2.234407901763916
0.44871756247937056,2.235748529434204
0.44870203830784616,2.237058162689209
0.44868652860837366,2.238391876220703
0.4486710333597159,2.2397677898406982
0.44865555254067957,2.241086959838867
0.4486400861301145,2.2424521446228027
0.44862463410691433,2.243837594985962
0.44860919645001573,2.2451748847961426
0.44859377313839827,2.2465147972106934
0.44857836415108493,2.247853994369507
0.4485629694671415,2.249191999435425
0.44854758906567654,2.250521183013916
0.4485322229258413,2.251849889755249
0.44851687102682947,2.2531909942626953
0.44850153334787746,2.254509687423706
0.4484862098682639,2.2558481693267822
0.4484709005673097,2.2572901248931885
0.4484556054243778,2.258659839630127
0.4484403244188732,2.26000714302063
0.448425057530243,2.2613401412963867
0.4484098047379757,2.2626638412475586
0.44839456602160205,2.2640163898468018
0.4483793413606938,2.2653586864471436
0.44836413073486453,2.2667148113250732
0.44834893412376914,2.2680373191833496
0.4483337515071036,2.2693636417388916
0.44831858286460524,2.270754098892212
0.4483034281760524,2.272117853164673
0.44828828742126425,2.2734551429748535
0.44827316058010086,2.2747790813446045
0.4482580476324629,2.276137590408325
0.4482429485582918,2.277468681335449
0.44822786333756953,2.278797149658203
0.4482127919503183,2.2801549434661865
0.44819773437660076,2.281553030014038
0.4481826905965196,2.2828848361968994
0.44816766059021773,2.284341812133789
0.44815264433787794,2.28564715385437
0.44813764181972304,2.287041425704956
0.44812265301601556,2.2884016036987305
0.44810767790705747,2.289736270904541
0.4480927164731907,2.2911312580108643
0.4480777686947965,2.2924718856811523
0.4480628345522952,2.293797492980957
0.4480479140261469,2.2951622009277344
0.44803300709685046,2.2964906692504883
0.44801811374494394,2.2979023456573486
0.4480032339510045,2.299295663833618
0.4479883676956478,2.3006367683410645
0.4479735149595287,2.3019654750823975
0.4479586757233403,2.303309440612793
0.4479438499678146,2.3046536445617676
0.44792903767372183,2.305985689163208
0.4479142388218706,2.307375192642212
0.44789945339310805,2.3087375164031982
0.44788468136831916,2.31007981300354
0.4478699227284271,2.3114700317382812
0.447855177454393,2.312802791595459
0.44784044552721597,2.314162015914917
0.4478257269279326,2.3154852390289307
0.4478110216376176,2.316809892654419
0.44779632963738264,2.3181498050689697
0.4477816509083776,2.319509983062744
0.4477669854317892,2.3208398818969727
0.4477523331888418,2.322207450866699
0.4477376941607966,2.3235373497009277
0.4477230683289521,2.3249380588531494
0.447708455674644,2.3262746334075928
0.44769385617924456,2.3275954723358154
0.4476792698241631,2.328930139541626
0.4476646965908455,2.330242872238159
0.4476501364607745,2.3315682411193848
0.44763558941546905,2.3329057693481445
0.4476210554364847,2.33424711227417
0.4476065345054137,2.3356215953826904
0.4475920266038838,2.3369407653808594
0.44757753171355974,2.3383870124816895
0.44756304981614187,2.3397419452667236
0.44754858089336635,2.341078519821167
0.44753412492700584,2.3424265384674072
0.4475196818988681,2.3437705039978027
0.4475052517907973,2.345115900039673
0.4474908345846726,2.346461534500122
0.44747643026240913,2.3477859497070312
0.4474620388059573,2.349109172821045
0.44744766019730275,2.350449800491333
0.44743329441846674,2.351837396621704
0.4474189414515053,2.3532207012176514
0.44740460127850973,2.354560136795044
0.44739027388160646,2.3559212684631348
0.4473759592429565,2.3572630882263184
0.4473616573447559,2.35858154296875
0.44734736816923537,2.359926223754883
0.4473330916986605,2.3612818717956543
0.44731882791533095,2.362626791000366
0.4473045768015815,2.363969087600708
0.4472903383397806,2.3653740882873535
0.4472761125123315,2.3667025566101074
0.44726189930167154,2.3680496215820312
0.44724769869027214,2.3693652153015137
0.4472335106606387,2.3706958293914795
0.44721933519531076,2.3720316886901855
0.4472051722768616,2.373399257659912
0.44719102188789833,2.374746322631836
0.4471768840110617,2.3761065006256104
0.44716275862902605,2.3774375915527344
0.4471486457244995,2.378831148147583
0.44713454528022334,2.380152702331543
0.4471204572789723,2.381474494934082
0.44710638170355455,2.382786750793457
0.44709231853681125,2.3841476440429688
0.4470782677616167,2.385481357574463
0.4470642293608783,2.3868443965911865
0.4470502033175366,2.3882129192352295
0.4470361896145645,2.389557123184204
0.4470221882349683,2.3909478187561035
0.44700819916178647,2.392399549484253
0.4469942223780906,2.3937788009643555
0.44698025786698437,2.395139455795288
0.4469663056116041,2.396486520767212
0.44695236559511886,2.3978030681610107
0.4469384378007292,2.3991518020629883
0.4469245222116689,2.400496244430542
0.44691061881120303,2.4018642902374268
0.44689672758262916,2.4032511711120605
0.44688284850927673,2.4045872688293457
0.4468689815745071,2.4060070514678955
0.4468551267617134,2.407405376434326
0.4468412840543208,2.4087440967559814
0.44682745343578567,2.410048484802246
0.44681363488959636,2.4113986492156982
0.44679982839927257,2.4127304553985596
0.4467860339483654,2.414067268371582
0.4467722515204575,2.4154269695281982
0.4467584810991626,2.4167466163635254
0.4467447226681256,2.41806697845459
0.44673097621102287,2.419448137283325
0.44671724171156135,2.4207651615142822
0.44670351915347944,2.422105073928833
0.4466898085205462,2.423469066619873
0.4466761097965613,2.424806833267212
0.44666242296535563,2.426142930984497
0.44664874801079046,2.4274744987487793
0.4466350849167577,2.428800582885742
0.4466214336671797,2.430121660232544
0.44660779424600944,2.4314558506011963
0.44659416663723034,2.432833671569824
0.4465805508248558,2.4341819286346436
0.44656694679292974,2.435502767562866
0.44655335452552597,2.4368672370910645
0.44653977400674877,2.4382028579711914
0.44652620522073183,2.4395220279693604
0.44651264815163944,2.4408516883850098
0.44649910278366534,2.4421985149383545
0.4464855691010332,2.443665027618408
0.44647204708799637,2.4450056552886963
0.44645853672883784,2.446418046951294
0.44644503800787017,2.447780132293701
0.4464315509094353,2.449125051498413
0.446418075417905,2.4504806995391846
0.44640461151767996,2.4518260955810547
0.44639115919319033,2.4531729221343994
0.4463777184288955,2.4545505046844482
0.44636428920928395,2.4558897018432617
0.44635087151887326,2.4572455883026123
0.44633746534221,2.458587884902954
0.44632407066386987,2.46003794670105
0.446310687468457,2.46138072013855
0.44629731574060455,2.4627339839935303
0.44628395546497474,2.4640767574310303
0.4462706066262578,2.465437412261963
0.446257269209173,2.4667694568634033
0.44624394319846816,2.4681246280670166
0.4462306285789191,2.4694666862487793
0.4462173253353305,2.4708123207092285
0.44620403345253506,2.4721627235412598
0.446190752915394,2.4735920429229736
0.4461774837087964,2.4749228954315186
0.4461642258176597,2.4762842655181885
0.4461509792269291,2.477607250213623
0.4461377439215783,2.4789211750030518
0.44612451988660823,2.4802775382995605
0.44611130710704816,2.4816348552703857
0.44609810556795493,2.4830257892608643
0.4460849152544131,2.484393835067749
0.446071736151535,2.485743999481201
0.4460585682444603,2.487238883972168
0.4460454115183563,2.488600730895996
0.44603226595841805,2.4899487495422363
0.44601913154986733,2.4913089275360107
0.4460060082779538,2.4926562309265137
0.4459928961279541,2.494006872177124
0.44597979508517205,2.495371103286743
0.4459667051349387,2.4967381954193115
0.44595362626261215,2.4981019496917725
0.44594055845357744,2.4994771480560303
0.44592750169324646,2.5008833408355713
0.4459144559670581,2.5022313594818115
0.4459014212604781,2.503546714782715
0.44588839755899856,2.5048742294311523
0.4458753848481386,2.5062270164489746
0.445862383113444,2.507561683654785
0.4458493923404869,2.508932590484619
0.44583641251486594,2.510294198989868
0.4458234436222062,2.511619806289673
0.44581048564815906,2.512998580932617
0.44579753857840243,2.5144360065460205
0.4457846023986401,2.515810966491699
0.44577167709460225,2.5171568393707275
0.4457587626520452,2.5185017585754395
0.44574585905675124,2.5198652744293213
0.4457329662945286,2.5212018489837646
0.4457200843512114,2.522557258605957
0.44570721321265994,2.5239145755767822
0.4456943528647599,2.525233507156372
0.4456815032934229,2.526592254638672
0.44566866448458625,2.527989387512207
0.445655836424213,2.529308319091797
0.44564301909829146,2.5306568145751953
0.44563021249283563,2.532008409500122
0.44561741659388504,2.5333681106567383
0.4456046313875042,2.5346930027008057
0.44559185685978364,2.536039113998413
0.44557909299683834,2.5373952388763428
0.4455663397848092,2.538750171661377
0.44555359720986176,2.540097951889038
0.44554086525818676,2.541562557220459
0.44552814391600015,2.5428950786590576
0.4455154331695428,2.5442655086517334
0.44550273300508025,2.545596122741699
0.4454900434089032,2.5469436645507812
0.44547736436732693,2.548342227935791
0.44546469586669163,2.549666166305542
0.44545203789336185,2.551064968109131
0.4454393904337273,2.5524396896362305
0.44542675347420174,2.553776979446411
0.4454141270012236,2.555227756500244
0.44540151100125586,2.5565805435180664
0.44538890546078574,2.5579230785369873
0.445376310366325,2.559274196624756
0.44536372570440963,2.560636520385742
0.44535115146159937,2.56194806098938
0.4453385876244789,2.5633764266967773
0.4453260341796566,2.5647120475769043
0.4453134911137648,2.5660855770111084
0.44530095841345996,2.567436456680298
0.4452884360654226,2.5688366889953613
0.445275924056357,2.5701515674591064
0.4452634223729913,2.571509599685669
0.44525093100207735,2.5728445053100586
0.4452384499303907,2.5742108821868896
0.44522597914473083,2.575530767440796
0.44521351863192066,2.576857328414917
0.44520106837880646,2.5782201290130615
0.4451886283722583,2.579550266265869
0.4451761985991697,2.580883264541626
0.4451637790464574,2.582284450531006
0.4451513697010615,2.5836217403411865
0.44513897054994556,2.584977149963379
0.44512658158009627,2.5863215923309326
0.44511420277852337,2.5876553058624268
0.44510183413226,2.589024066925049
0.44508947562836226,2.5903480052948
0.445077127253909,2.591660737991333
0.4450647889960026,2.593005418777466
0.4450524608417679,2.5943729877471924
0.4450401427783526,2.595845937728882
0.44502783479292757,2.5971672534942627
0.4450155368726862,2.598496913909912
0.4450032490048445,2.5998334884643555
0.4449909711766413,2.601158380508423
0.4449787033753381,2.6024882793426514
0.4449664455882187,2.6038215160369873
0.44495419780258966,2.6051597595214844
0.44494196000577974,2.606515407562256
0.44492973218514026,2.6078672409057617
0.4449175143280448,2.609251022338867
0.4449053064218896,2.6105849742889404
0.4448931084540925,2.611905097961426
0.444880920412094,2.613255262374878
0.4448687422833566,2.6145851612091064
0.44485657405536494,2.6159002780914307
0.4448444157156256,2.617243766784668
0.4448322672516673,2.6185765266418457
0.4448201286510407,2.6199047565460205
0.44480799990131814,2.6212310791015625
0.44479588099009404,2.6226089000701904
0.44478377190498447,2.623936653137207
0.44477167263362744,2.625272512435913
0.4447595831636824,2.6266167163848877
0.44474750348283054,2.627967119216919
0.44473543357877476,2.629279613494873
0.44472337343923946,2.6306650638580322
0.44471132305197036,2.6319868564605713
0.444699282404735,2.6333658695220947
0.44468725148532184,2.634730577468872
0.4446752302815412,2.6361589431762695
0.44466321878122433,2.6375088691711426
0.444651216972224,2.6388633251190186
0.44463922484241386,2.640204668045044
0.44462724237968915,2.6415884494781494
0.44461526957196584,2.642930030822754
0.44460330640718126,2.6443090438842773
0.4445913528732936,2.645655632019043
0.444579408958282,2.646977424621582
0.44456747465014673,2.648350477218628
0.44455554993690866,2.649813175201416
0.44454363480660974,2.6511824131011963
0.44453172924731255,2.652517318725586
0.44451983324710054,2.653883218765259
0.44450794679407757,2.6552658081054688
0.44449606987636864,2.6565911769866943
0.44448420248211873,2.6579220294952393
0.44447234459949414,2.6592955589294434
0.4444604962166807,2.660637378692627
0.44444865732188577,2.6619668006896973
0.44443682790333633,2.6633498668670654
0.4444250079492801,2.664689540863037
0.4444131974479849,2.6660315990448
0.4444013963877391,2.6673450469970703
0.4443896047568512,2.6687092781066895
0.44437782254364977,2.6700189113616943
0.4443660497364837,2.6713595390319824
0.4443542863237218,2.6726887226104736
0.44434253229375315,2.674028158187866
0.44433078763498657,2.6753599643707275
0.4443190523358512,2.676771402359009
0.4443073263847958,2.6780972480773926
0.4442956097702892,2.6794722080230713
0.44428390248081984,2.6807901859283447
0.44427220450489613,2.6821274757385254
0.44426051583104637,2.683466672897339
0.44424883644781815,2.68483829498291
0.444237166343779,2.6861917972564697
0.44422550550751616,2.687570571899414
0.4442138539276362,2.688894271850586
0.44420221159276524,2.690302610397339
0.4441905784915492,2.6916306018829346
0.4441789546126529,2.6929831504821777
0.44416733994476104,2.694340229034424
0.44415573447657763,2.695648193359375
0.44414413819682563,2.696993112564087
0.44413255109424765,2.698319435119629
0.44412097315760535,2.6996662616729736
0.4441094043756796,2.7009899616241455
0.4440978447372705,2.702378034591675


==> n9/gradient_coding_e_2000_lr_01.csv <==
testing_loss,times
0.6890927056877849,0.0
0.6851500783157938,0.0014128684997558594
0.6813160290772834,0.0028243064880371094
0.677587321201608,0.0041921138763427734
0.673960758524999,0.005575656890869141
0.6704331926039635,0.006932973861694336
0.667001528949372,0.00830221176147461
0.6636627324101063,0.009642601013183594
0.6604138317439027,0.011001110076904297
0.6572519234198319,0.012345075607299805
0.654174174701836,0.013778209686279297
0.6511778260660717,0.015106439590454102
0.6482601930066478,0.016457080841064453
0.6454186672849289,0.017791032791137695
0.642650717677069,0.01911306381225586
0.6399538902730828,0.020444869995117188
0.6373258083786945,0.021822214126586914
0.6347641720686396,0.02316737174987793
0.6322667574371478,0.02451491355895996
0.6298314155881565,0.025849342346191406
0.627456071404494,0.02727675437927246
0.6251387221319267,0.02861475944519043
0.6228774358106497,0.02994561195373535
0.6206703495835816,0.031272172927856445
0.6185156679077369,0.032628536224365234
0.6164116606920294,0.0339818000793457
0.6143566613821208,0.03533935546875
0.6123490650103952,0.036652565002441406
0.6103873262267974,0.03797101974487305
0.6084699573241408,0.03933119773864746
0.6065955262695568,0.04076218605041504
0.6047626547520046,0.04210376739501953
0.6029700162541959,0.04347038269042969
0.6012163341558978,0.04479169845581055
0.5995003798743296,0.04613685607910156
0.5978209710462812,0.047510623931884766
0.5961769697556197,0.048838138580322266
0.5945672808090108,0.05014491081237793
0.5929908500619522,0.05151629447937012
0.5914466627965875,0.052835941314697266
0.5899337421522257,0.05432319641113281
0.588451147609025,0.05566978454589844
0.5869979735249123,0.05699467658996582
0.5855733477254742,0.05834197998046875
0.584176430146277,0.05967116355895996
0.5828064115268472,0.06099271774291992
0.5814625121553556,0.06235218048095703
0.5801439806628952,0.0636906623840332
0.578850092866125,0.06504154205322266
0.5775801506569606,0.06640410423278809
0.5763334809379215,0.06783604621887207
0.5751094346016984,0.06915926933288574
0.5739073855534705,0.0705258846282959
0.572726729774489,0.07185077667236328
0.5715668844254345,0.07318258285522461
0.5704272869880637,0.07451415061950684
0.5693073944436783,0.07586503028869629
0.5682066824869607,0.07719850540161133
0.5671246447737606,0.07852292060852051
0.5660607922014376,0.07987117767333984
0.5650146522204068,0.08129715919494629
0.5639857681755656,0.08263373374938965
0.56297369867633,0.08396601676940918
0.5619780169940376,0.08530664443969727
0.5609983104855272,0.08667111396789551
0.5600341800417417,0.0880126953125
0.559085239560245,0.08934450149536133
0.5581511154405904,0.09068703651428223
0.5572314461015104,0.09201979637145996
0.5563258815189527,0.0933537483215332
0.5554340827840154,0.09479427337646484
0.5545557216798842,0.09615898132324219
0.5536904802769044,0.09753036499023438
0.5528380505449659,0.09885907173156738
0.5519981339824125,0.10018086433410645
0.5511704412607188,0.1015176773071289
0.5503546918842186,0.10284709930419922
0.5495506138641986,0.10419893264770508
0.5487579434066978,0.10555434226989746
0.5479764246133931,0.1068720817565918
0.5472058091949716,0.10835075378417969
0.5464458561964236,0.10967564582824707
0.5456963317337127,0.11101460456848145
0.5449570087413101,0.1123344898223877
0.5442276667300981,0.11367034912109375
0.5435080915551768,0.11498594284057617
0.5427980751931261,0.11632633209228516
0.5420974155282997,0.11765384674072266
0.5414059161477437,0.11899542808532715
0.540723386144357,0.12033987045288086
0.5400496399279229,0.12179970741271973
0.5393844970436651,0.12313151359558105
0.5387277819979923,0.12447500228881836
0.538079324091115,0.12582612037658691
0.5374389572562325,0.1271665096282959
0.5368065199049995,0.12848925590515137
0.5361818547790022,0.1298387050628662
0.5355648088069763,0.13115715980529785
0.5349552329675242,0.13248682022094727
0.5343529821570882,0.1338183879852295
0.5337579150629556,0.13523292541503906
0.5331698940410824,0.13656997680664062
0.5325887849985245,0.13788747787475586
0.5320144572802845,0.1392221450805664
0.5314467835603858,0.1405656337738037
0.530885639736995,0.1418895721435547
0.5303309048314232,0.14321494102478027
0.5297824608908437,0.1445319652557373
0.5292401928945718,0.14587855339050293
0.5287039886637568,0.14719390869140625
0.5281737387743489,0.14860224723815918
0.5276493364732024,0.1499314308166504
0.52713067759719,0.1512753963470459
0.526617660495203,0.1526193618774414
0.5261101859529222,0.15394139289855957
0.5256081571202464,0.15528345108032227
0.525111479441271,0.15663456916809082
0.5246200605867175,0.15795302391052246
0.5241338103887115,0.1592864990234375
0.5236526407778218,0.16060662269592285
0.5231764657222648,0.16205644607543945
0.5227052011691952,0.16339850425720215
0.5222387649879967,0.1647350788116455
0.5217770769154978,0.1660778522491455
0.521320058503036,0.16742491722106934
0.5208676330652997,0.16874313354492188
0.520419725630881,0.17009544372558594
0.5199762628944705,0.1714494228363037
0.519537173170636,0.1728365421295166
0.5191023863491195,0.17417359352111816
0.5186718338516026,0.17559289932250977
0.5182454485898762,0.1769237518310547
0.5178231649253712,0.17827296257019043
0.5174049186299912,0.17960858345031738
0.5169906468482055,0.1809380054473877
0.5165802880603526,0.182295560836792
0.5161737820471087,0.18366169929504395
0.5157710698550835,0.18499183654785156
0.5153720937634958,0.18635272979736328
0.5149767972518957,0.1876850128173828
0.5145851249688915,0.1891155242919922
0.514197022701848,0.190460205078125
0.5138124373475188,0.1917862892150879
0.5134313168835832,0.19310855865478516
0.5130536103410512,0.19452142715454102
0.5126792677775096,0.19587373733520508
0.5123082402511782,0.19722652435302734
0.5119404797957469,0.19857120513916016
0.5115759393959697,0.19992756843566895
0.5112145729639852,0.20127439498901367
0.510856335316342,0.20270204544067383
0.5105011821517028,0.2040245532989502
0.5101490700292057,0.20539236068725586
0.5097999563474584,0.2067253589630127
0.5094537993241456,0.20804738998413086
0.5091105579762278,0.2093956470489502
0.5087701921007131,0.21071577072143555
0.5084326622559804,0.2120678424835205
0.5080979297436383,0.2133941650390625
0.5077659565909011,0.21473336219787598
0.507436705533463,0.21616625785827637
0.5071101399988575,0.2175130844116211
0.5067862240902841,0.21885895729064941
0.5064649225708863,0.22019028663635254
0.5061462008484687,0.22153306007385254
0.5058300249606376,0.2228851318359375
0.5055163615603506,0.22421956062316895
0.5052051779018649,0.22558808326721191
0.5048964418270682,0.226942777633667
0.5045901217521831,0.22828173637390137
0.5042861866548318,0.2296743392944336
0.5039846060614488,0.2309863567352295
0.5036853500350327,0.2323305606842041
0.5033883891632263,0.23366880416870117
0.5030936945467122,0.235015869140625
0.5028012377879186,0.23636960983276367
0.502510990980021,0.2377185821533203
0.5022229266962348,0.23906755447387695
0.5019370179793871,0.24041128158569336
0.5016532383317601,0.24173259735107422
0.5013715617051999,0.24316000938415527
0.5010919624914782,0.24449706077575684
0.5008144155129043,0.24583864212036133
0.5005388960131758,0.2471601963043213
0.5002653796484645,0.2485058307647705
0.49999384247872714,0.24983763694763184
0.49972426095923694,0.25116705894470215
0.49945661193232793,0.25252699851989746
0.4991908726193471,0.2538740634918213
0.4989270206128065,0.25519752502441406
0.4986650338687316,0.25664591789245605
0.4984048906991987,0.25798583030700684
0.49814656976505634,0.2593405246734619
0.4978900500688265,0.2606539726257324
0.4976353109477777,0.2620272636413574
0.49738233206716914,0.2633676528930664
0.49713109341365663,0.2646915912628174
0.4968815752888602,0.2660255432128906
0.496633758303084,0.2673816680908203
0.4963876233691893,0.26869916915893555
0.49614315169661194,0.27016735076904297
0.49590032478552337,0.27153873443603516
0.495659124421129,0.272860050201416
0.49541953266810185,0.27420544624328613
0.49518153186514674,0.2755763530731201
0.4949451046196917,0.27690720558166504
0.4947102338027034,0.2782571315765381
0.49447690254362286,0.27958202362060547
0.494245094225418,0.2809755802154541
0.4940147924797513,0.2823166847229004
0.4937859811822566,0.28372740745544434
0.4935586444479263,0.28505373001098633
0.49333276662660125,0.2864353656768799
0.4931083322985647,0.2877688407897949
0.492885326270235,0.28908419609069824
0.4926637335699555,0.29044413566589355
0.4924435394438793,0.2918515205383301
0.4922247293519454,0.2931816577911377
0.49200728896394436,0.29456496238708496
0.4917912041556724,0.2958972454071045
0.49157646100516883,0.29735827445983887
0.4913630457890376,0.29869556427001953
0.491150944978849,0.30002760887145996
0.4909401452376196,0.30136609077453613
0.4907306334163701,0.30271315574645996
0.4905223965507565,0.30403661727905273
0.4903154218577748,0.30540943145751953
0.4901096967325361,0.30673909187316895
0.4899052087451119,0.308077335357666
0.48970194563744557,0.30943846702575684
0.48949989532033045,0.3108665943145752
0.48929904587045203,0.3121910095214844
0.48909938552749194,0.31356310844421387
0.4889009026912943,0.3149147033691406
0.4887035859190897,0.31625866889953613
0.48850742392277924,0.3175954818725586
0.4883124055662736,0.3189427852630615
0.48811851986288807,0.32029080390930176
0.48792575597279175,0.3216068744659424
0.4877341032005087,0.3229348659515381
0.4875435509924707,0.32437849044799805
0.48735408893462034,0.32572436332702637
0.4871657067500628,0.3270590305328369
0.48697839429676537,0.3283987045288086
0.48679214156530337,0.3297276496887207
0.4866069386766526,0.3310549259185791
0.4864227758800245,0.3324146270751953
0.4862396435507465,0.3337421417236328
0.48605753218818337,0.3351442813873291
0.4858764324137006,0.33649611473083496
0.48569633496866826,0.33793163299560547
0.4855172307125044,0.33927035331726074
0.485339110620756,0.3405940532684326
0.4851619657832195,0.3419208526611328
0.4849857874020961,0.3432621955871582
0.48481056679018464,0.3446037769317627
0.48463629536910874,0.34601473808288574
0.4844629646675786,0.34733009338378906
0.4842905663196865,0.34867358207702637
0.4841190920632347,0.3500182628631592
0.4839485337380961,0.35146522521972656
0.48377888328460533,0.3528015613555908
0.48361013274198145,0.35413146018981934
0.4834422742467798,0.3554832935333252
0.4832753000313744,0.3568592071533203
0.48310920242246697,0.3581814765930176
0.4829439738396262,0.3595573902130127
0.482779606793853,0.3608875274658203
0.4826160938861732,0.3622722625732422
0.48245342780625605,0.36363911628723145
0.48229160133105864,0.3650703430175781
0.4821306073234954,0.3664414882659912
0.48197043873113243,0.3677980899810791
0.4818110885849049,0.36911702156066895
0.4816525499978593,0.3704569339752197
0.48149481616391776,0.3717813491821289
0.48133788035666486,0.3731091022491455
0.48118173592815694,0.3744697570800781
0.4810263763077531,0.37579965591430664
0.48087179500096616,0.3771095275878906
0.4807179855883362,0.37856030464172363
0.48056494172432224,0.379894495010376
0.4804126571362153,0.3812253475189209
0.48026112562306983,0.3825564384460449
0.4801103410546549,0.3838837146759033
0.4799602973704235,0.3852272033691406
0.4798109885785003,0.386563777923584
0.4796624087546866,0.3879125118255615
0.47951455204148374,0.3892641067504883
0.47936741264713306,0.39058613777160645
0.4792209848446723,0.39202380180358887
0.4790752629710093,0.39334583282470703
0.4789302414260107,0.3946800231933594
0.4787859146716073,0.3960092067718506
0.4786422772309141,0.39734411239624023
0.4784993236873663,0.3986814022064209
0.4783570486838692,0.4000561237335205
0.47821544692196327,0.40138912200927734
0.4780745131610031,0.40271544456481934
0.4779342422173506,0.4040391445159912
0.4777946289635813,0.4054687023162842
0.4776556683277052,0.40679073333740234
0.4775173552923988,0.4081127643585205
0.47737968489425214,0.40944671630859375
0.47724265222302703,0.41080427169799805
0.4771062524209283,0.41213011741638184
0.4769704806818868,0.41344547271728516
0.47683533225085434,0.4147658348083496
0.47670080242311086,0.4161062240600586
0.47656688654358215,0.4174504280090332
0.4764335800061694,0.41889142990112305
0.4763008782530895,0.42021799087524414
0.4761687767742263,0.42157840728759766
0.476037271106492,0.42290735244750977
0.47590635683319993,0.42423319816589355
0.47577602958344584,0.4255681037902832
0.4756462850315012,0.4268977642059326
0.4755171188962142,0.4282400608062744
0.47538852694042233,0.42957592010498047
0.47526050497037303,0.430896520614624
0.475133048835154,0.4323558807373047
0.475006154426133,0.43370485305786133
0.47487981767640525,0.43506360054016113
0.47475403456025184,0.43654870986938477
0.47462880109260447,0.43786120414733887
0.4745041133285195,0.4392259120941162
0.47437996736266075,0.44055986404418945
0.47425635932878973,0.44188904762268066
0.47413328539926397,0.4432384967803955
0.4740107417845435,0.44460034370422363
0.4738887247327044,0.44599127769470215
0.4737672305289604,0.44733190536499023
0.4736462554951921,0.4486572742462158
0.47352579598948247,0.4500007629394531
0.47340584840566036,0.4513437747955322
0.47328640917285086,0.45267224311828613
0.47316747475503207,0.4540386199951172
0.4730490416505995,0.45539164543151855
0.4729311063919362,0.456728458404541
0.4728136655449896,0.45805907249450684
0.47269671570885563,0.4594874382019043
0.4725802535153676,0.4608166217803955
0.4724642756286927,0.4621396064758301
0.4723487787449335,0.4634878635406494
0.47223375959173636,0.4648568630218506
0.47211921492790465,0.46619510650634766
0.47200514154301876,0.4675471782684326
0.4718915362570607,0.4689202308654785
0.4717783959200452,0.47026515007019043
0.47166571741165597,0.47160840034484863
0.471553497640887,0.4730491638183594
0.47144173354568913,0.47441744804382324
0.4713304220926227,0.47577834129333496
0.47121956027651385,0.4771239757537842
0.47110914512011726,0.47847604751586914
0.4709991736737825,0.4798245429992676
0.4708896430151263,0.48117566108703613
0.47078055024870913,0.4825098514556885
0.4706718925057157,0.48383426666259766
0.470563666943642,0.48515915870666504
0.4704558707459842,0.48658132553100586
0.4703485011219349,0.48791933059692383
0.47024155530608097,0.48924899101257324
0.47013503055810757,0.4905843734741211
0.4700289241625059,0.49190807342529297
0.46992323342828457,0.493222713470459
0.4698179556886856,0.4945948123931885
0.4697130883009044,0.4959421157836914
0.4696086286458135,0.4972856044769287
0.46950457412769014,0.49861693382263184
0.46940092217394763,0.5000050067901611
0.4692976702348712,0.5013394355773926
0.4691948157833559,0.5026562213897705
0.46909235631465024,0.5039713382720947
0.4689902893461015,0.5053272247314453
0.46888861241690594,0.5066583156585693
0.4687873230878614,0.5080044269561768
0.46868641894112395,0.5093376636505127
0.4685858975799679,0.5106925964355469
0.46848575662854874,0.5120158195495605
0.4683859937316698,0.5134260654449463
0.4682866065545508,0.5147731304168701
0.4681875927826021,0.5161130428314209
0.4680889501211989,0.5174539089202881
0.46799067629546115,0.518808126449585
0.46789276905003463,0.5201330184936523
0.46779522614887603,0.5215051174163818
0.4676980453750405,0.5228331089019775
0.4676012245304718,0.5241489410400391
0.46750476143579606,0.525498628616333
0.4674086539301171,0.5269346237182617
0.46731289987081603,0.5282516479492188
0.46721749713335187,0.5296244621276855
0.46712244361106586,0.5309686660766602
0.46702773721498814,0.5322847366333008
0.4669333758736468,0.5336236953735352
0.46683935753287964,0.5349764823913574
0.46674568015564816,0.5363194942474365
0.4666523417218542,0.5376501083374023
0.46655934022815904,0.5389804840087891
0.4664666736878045,0.5404140949249268
0.4663743401304366,0.5417768955230713
0.4662823376019319,0.5431082248687744
0.4661906641642249,0.5444333553314209
0.4660993178951392,0.545778751373291
0.4660082968882196,0.5471076965332031
0.4659175992525671,0.5484762191772461
0.46582722311267566,0.5498383045196533
0.465737166608271,0.5512003898620605
0.4656474278941519,0.5525341033935547
0.4655580051400328,0.5539276599884033
0.4654688965303892,0.5552828311920166
0.46538010026430443,0.5566062927246094
0.46529161455531864,0.5579397678375244
0.46520343763127925,0.5592663288116455
0.46511556773419455,0.5605964660644531
0.465028003120087,0.5619585514068604
0.4649407420588508,0.5632803440093994
0.46485378283410894,0.5646083354949951
0.46476712374307405,0.5659441947937012
0.4646807630964094,0.5673794746398926
0.4645946992180928,0.5687055587768555
0.4645089304452813,0.5700352191925049
0.46442345512817806,0.5713772773742676
0.464338271629901,0.5727229118347168
0.46425337832635205,0.5740578174591064
0.46416877360608977,0.57541823387146
0.4640844558702017,0.576749324798584
0.46400042353217946,0.5780823230743408
0.4639166750177951,0.5794291496276855
0.4638332087649786,0.580876350402832
0.4637500232236972,0.5822007656097412
0.463667116855836,0.5835928916931152
0.46358448813508074,0.5849239826202393
0.46350213554680036,0.5863091945648193
0.46342005758793275,0.5876386165618896
0.46333825276687063,0.5889637470245361
0.46325671960334974,0.5903222560882568
0.4631754566283376,0.5916576385498047
0.4630944623839237,0.5929882526397705
0.46301373542321167,0.5944309234619141
0.46293327431021214,0.595789909362793
0.4628530776197365,0.5971283912658691
0.46277314393729296,0.5984578132629395
0.46269347185898313,0.5997846126556396
0.46261405999139993,0.6011068820953369
0.46253490695152666,0.6024727821350098
0.4624560113666375,0.6037893295288086
0.4623773718741988,0.6051478385925293
0.4622989871217718,0.6065278053283691
0.4622208557669167,0.6079552173614502
0.46214297647709723,0.6092846393585205
0.4620653479295865,0.6106619834899902
0.4619879688113748,0.6119859218597412
0.46191083781907705,0.6133058071136475
0.4618339536588423,0.6146492958068848
0.46175731504626405,0.6160202026367188
0.4616809207062916,0.6173913478851318
0.4616047693731421,0.6187436580657959
0.4615288597902142,0.6200900077819824
0.4614531907100023,0.6215147972106934
0.4613777608940117,0.6228480339050293
0.46130256911267487,0.6241507530212402
0.4612276141452687,0.6255090236663818
0.46115289477983284,0.6268625259399414
0.4610784098130884,0.6281774044036865
0.4610041580503583,0.6295247077941895
0.4609301383054877,0.6308495998382568
0.4608563494007665,0.6321921348571777
0.4607827901668509,0.6335241794586182
0.46070945944268815,0.63494873046875
0.46063635607544,0.6363048553466797
0.46056347892040816,0.6376726627349854
0.4604908268409607,0.6389987468719482
0.46041839870845835,0.6403505802154541
0.4603461934021826,0.6417007446289062
0.4602742098092638,0.6430754661560059
0.4602024468246108,0.6444072723388672
0.4601309033508408,0.6457586288452148
0.46005957829821015,0.6470968723297119
0.45998847058454595,0.6485624313354492
0.4599175791351783,0.6498830318450928
0.45984690288287355,0.6512229442596436
0.4597764407677677,0.6525495052337646
0.45970619173730143,0.6538779735565186
0.4596361547461548,0.6551878452301025
0.45956632875618353,0.6565406322479248
0.4594967127363556,0.6578729152679443
0.459427305662688,0.6592190265655518
0.45935810651818554,0.6605708599090576
0.459289114292779,0.6619994640350342
0.45922032798326434,0.6633434295654297
0.45915174659324287,0.6646990776062012
0.45908336913306186,0.6660330295562744
0.4590151946197554,0.6673572063446045
0.4589472220769869,0.6686849594116211
0.4588794505349909,0.6700263023376465
0.4588118790305165,0.6713480949401855
0.45874450660677085,0.6726739406585693
0.45867733231336366,0.6739969253540039
0.45861035520625193,0.6754226684570312
0.45854357434768517,0.6767659187316895
0.45847698880615184,0.678098201751709
0.45841059765632564,0.6794424057006836
0.4583443999790128,0.6807916164398193
0.45827839486109945,0.6820964813232422
0.4582125813955003,0.6834096908569336
0.45814695868110733,0.6847472190856934
0.45808152582273853,0.6860754489898682
0.45801628193108873,0.6873934268951416
0.45795122612267897,0.6888284683227539
0.457886357519808,0.6901495456695557
0.4578216752505033,0.6915853023529053
0.45775717844847336,0.6929061412811279
0.45769286625305944,0.6942987442016602
0.45762873780918895,0.6956479549407959
0.4575647922673285,0.6969828605651855
0.4575010287834381,0.6983485221862793
0.45743744651892454,0.699671745300293
0.4573740446405972,0.701014518737793
0.4573108223206229,0.7025008201599121
0.4572477787364811,0.7038271427154541
0.45718491307092035,0.7051527500152588
0.45712222451191536,0.706517219543457
0.4570597122526229,0.7078406810760498
0.4569973754913403,0.7091686725616455
0.4569352134314622,0.7105224132537842
0.45687322528144025,0.7118494510650635
0.4568114102547402,0.7132015228271484
0.45674976756980246,0.714524507522583
0.4566882964500003,0.7159340381622314
0.4566269961236009,0.7172558307647705
0.456565865823725,0.7185890674591064
0.45650490478830774,0.719921350479126
0.4564441122600599,0.7212646007537842
0.45638348748642876,0.722606897354126
0.4563230297195613,0.7239570617675781
0.45626273821626506,0.7253074645996094
0.4562026122379713,0.7266449928283691
0.4561426510506982,0.7279713153839111
0.4560828539250136,0.7294027805328369
0.45602322013599933,0.730741024017334
0.4559637489632149,0.732058048248291
0.4559044396906619,0.7333850860595703
0.4558452916067489,0.7347431182861328
0.4557863040042564,0.7360684871673584
0.45572747618030207,0.7374036312103271
0.4556688074363073,0.738731861114502
0.45561029707796213,0.7400593757629395
0.45555194441519264,0.7413806915283203
0.4554937487621272,0.7427737712860107
0.4554357094370636,0.7441070079803467
0.4553778257624364,0.745478630065918
0.45532009706478477,0.7468061447143555
0.4552625226747206,0.7481222152709961
0.4552051019268961,0.7494730949401855
0.45514783415997345,0.7507975101470947
0.45509071871659257,0.7521164417266846
0.45503375494334136,0.7534582614898682
0.4549769421907246,0.7547917366027832
0.45492027981313354,0.7562463283538818
0.4548637671688167,0.7576065063476562
0.45480740361984945,0.7589335441589355
0.45475118853210517,0.7602579593658447
0.45469512127522577,0.7615973949432373
0.4546392012225931,0.7629244327545166
0.45458342775130023,0.7642474174499512
0.45452780024212347,0.7656104564666748
0.4544723180794936,0.7669601440429688
0.45441698065146935,0.7682895660400391
0.45436178734970845,0.769688606262207
0.4543067375694413,0.7710287570953369
0.4542518307094441,0.7723641395568848
0.45419706617201105,0.7736895084381104
0.45414244336292925,0.7750213146209717
0.45408796169145105,0.776371955871582
0.4540336205702691,0.7777307033538818
0.4539794194154901,0.7790484428405762
0.4539253576466092,0.7803819179534912
0.45387143468648505,0.7817130088806152
0.4538176499613141,0.783134937286377
0.4537640029006063,0.7845020294189453
0.4537104929371603,0.7858538627624512
0.45365711950703924,0.7872152328491211
0.45360388204954605,0.7886075973510742
0.4535507800071998,0.7899324893951416
0.4534978128257123,0.7912547588348389
0.4534449799539638,0.7926015853881836
0.4533922808439806,0.7939174175262451
0.45333971495091097,0.7952771186828613
0.45328728173300314,0.7966978549957275
0.45323498065158185,0.7980172634124756
0.4531828111710264,0.7994139194488525
0.45313077275874797,0.8007445335388184
0.45307886488516813,0.8020939826965332
0.453027087023696,0.8034322261810303
0.4529754386507075,0.8047442436218262
0.4529239192455233,0.8060877323150635
0.4528725282903875,0.8074078559875488
0.4528212652704467,0.8087596893310547
0.45277012967372904,0.8102169036865234
0.45271912099112355,0.8115835189819336
0.4526682387163591,0.8129138946533203
0.4526174823459846,0.8142592906951904
0.4525668513793482,0.8155996799468994
0.4525163453185781,0.8169505596160889
0.4524659636685616,0.8182878494262695
0.4524157059369262,0.8196535110473633
0.45236557163402014,0.8210012912750244
0.45231556027289216,0.8223474025726318
0.4522656713692734,0.823784351348877
0.45221590444155796,0.8250973224639893
0.4521662590107838,0.8264892101287842
0.45211673460061436,0.8278119564056396
0.4520673307373198,0.8291501998901367
0.45201804694975933,0.8304932117462158
0.45196888276936176,0.8318631649017334
0.45191983773010863,0.8331902027130127
0.45187091136851587,0.8345203399658203
0.4518221032236157,0.8358428478240967
0.45177341283693984,0.8372929096221924
0.4517248397525012,0.838623046875
0.4516763835167775,0.839958667755127
0.45162804367869325,0.841289758682251
0.4515798197896032,0.8426425457000732
0.4515317114032758,0.8440134525299072
0.4514837180758759,0.8453729152679443
0.45143583936594817,0.8466951847076416
0.4513880748344014,0.8480331897735596
0.4513404240444916,0.8493611812591553
0.45129288656180594,0.8508050441741943
0.4512454619542467,0.8521308898925781
0.4511981497920158,0.8534748554229736
0.4511509496475984,0.8548166751861572
0.4511038610957479,0.8561580181121826
0.45105688371347014,0.857496976852417
0.45101001708000793,0.8588242530822754
0.45096326077682625,0.8601715564727783
0.45091661438759656,0.8615210056304932
0.45087007749818264,0.8628458976745605
0.4508236496966247,0.8643133640289307
0.4507773305731258,0.8656885623931885
0.45073111972003616,0.8670198917388916
0.45068501673183947,0.8683428764343262
0.45063902120513816,0.8696768283843994
0.4505931327386392,0.8710000514984131
0.45054735093314024,0.8723044395446777
0.45050167539151503,0.8736355304718018
0.45045610571869993,0.874990701675415
0.4504106415216802,0.8763508796691895
0.45036528240947615,0.8777821063995361
0.45032002799312965,0.8791024684906006
0.4502748778856903,0.8804359436035156
0.450229831702203,0.8817927837371826
0.4501848890596937,0.8831138610839844
0.450140049577157,0.8844339847564697
0.45009531287554266,0.8858046531677246
0.4500506785777432,0.887129545211792
0.45000614630858055,0.8884787559509277
0.44996171569479343,0.889822244644165
0.4499173863650253,0.8912503719329834
0.4498731579498113,0.8925857543945312
0.4498290300815659,0.8939058780670166
0.44978500239457075,0.8952550888061523
0.4497410745249627,0.8966546058654785
0.44969724611072115,0.8979678153991699
0.4496535167916564,0.899294376373291
0.4496098862093975,0.9006247520446777
0.4495663540073811,0.9019389152526855
0.4495229198308388,0.9032721519470215
0.449479583326786,0.9047012329101562
0.44943634414401046,0.9060487747192383
0.4493932019330606,0.9073987007141113
0.44935015634623426,0.9087142944335938
0.44930720703756744,0.9100470542907715
0.4492643536628231,0.9113626480102539
0.44922159587948,0.9126894474029541
0.449178933346722,0.9139840602874756
0.4491363657254267,0.9153347015380859
0.44909389267815486,0.9166581630706787
0.44905151386913944,0.9180929660797119
0.44900922896427575,0.9194376468658447
0.4489670376311094,0.920752763748169
0.4489249395388274,0.9220535755157471
0.44888293435824633,0.9233899116516113
0.4488410217618032,0.9247326850891113
0.4487992014235443,0.9260764122009277
0.4487574730191156,0.9274237155914307
0.4487158362257522,0.9288067817687988
0.4486742907222688,0.9301366806030273
0.44863283618904937,0.9316141605377197
0.4485914723080376,0.9329304695129395
0.4485501987627266,0.9343044757843018
0.44850901523814984,0.9356517791748047
0.44846792142087116,0.9369840621948242
0.448426916998975,0.9383256435394287
0.44838600166205755,0.9397354125976562
0.4483451751012164,0.9410684108734131
0.4483044370090423,0.9424221515655518
0.44826378707960884,0.9437532424926758
0.44822322500846407,0.9451899528503418
0.4481827504926207,0.9465475082397461
0.44814236323054757,0.9478654861450195
0.44810206292216037,0.9491755962371826
0.4480618492688126,0.9505600929260254
0.448021721973287,0.9518766403198242
0.44798168073978695,0.953200101852417
0.44794172527392667,0.9545526504516602
0.44790185528272397,0.9558894634246826
0.4478620704745907,0.9572088718414307
0.44782237055932456,0.9586777687072754
0.4477827552481004,0.9599997997283936
0.4477432242534624,0.9613456726074219
0.44770377728931493,0.962691068649292
0.4476644140709148,0.9640171527862549
0.44762513431486267,0.9654088020324707
0.44758593773909555,0.9667651653289795
0.447546824062878,0.9680924415588379
0.4475077930067941,0.969426155090332
0.44746884429274025,0.9707546234130859
0.44742997764391634,0.9721999168395996
0.44739119278481837,0.9735188484191895
0.44735248944123074,0.9748589992523193
0.44731386734021794,0.9761967658996582
0.4472753262101176,0.9775352478027344
0.44723686578053223,0.9788720607757568
0.4471984857823221,0.9801976680755615
0.4471601859475974,0.981555700302124
0.4471219660097109,0.9829370975494385
0.4470838257032506,0.984266996383667
0.4470457647640324,0.9856898784637451
0.4470077829290925,0.9870436191558838
0.44696987993668047,0.9883646965026855
0.44693205552625204,0.9896950721740723
0.4468943094384615,0.9910504817962646
0.44685664141515546,0.9923937320709229
0.4468190511993649,0.99375319480896
0.44678153853529884,0.9950759410858154
0.44674410316833707,0.9964168071746826
0.44670674484502326,0.9977436065673828
0.4466694633130583,0.9991779327392578
0.4466322583212933,1.0005106925964355
0.4465951296197231,1.0018320083618164
0.4465580769594793,1.0031588077545166
0.44652110009282375,1.0045299530029297
0.446484198773142,1.0058767795562744
0.4464473727549367,1.0072014331817627
0.4464106217938209,1.0085368156433105
0.446373945646512,1.009868860244751
0.4463373440708251,1.0111937522888184
0.44630081682566636,1.0126116275787354
0.4462643636710273,1.0139424800872803
0.44622798436797795,1.015305995941162
0.4461916786786611,1.0166599750518799
0.4461554463662855,1.0179805755615234
0.44611928719512034,1.0192956924438477
0.44608320093048887,1.0206351280212402
0.44604718733876225,1.0219500064849854
0.4460112461873537,1.0232758522033691
0.44597537724471237,1.0245966911315918
0.44593958028031777,1.0260140895843506
0.4459038550646731,1.027343988418579
0.4458682013693005,1.0286598205566406
0.44583261896673426,1.0299956798553467
0.44579710763051567,1.0313303470611572
0.4457616671351867,1.0326471328735352
0.44572629725628515,1.0339717864990234
0.4456909977703382,1.0353121757507324
0.44565576845485727,1.0366699695587158
0.44562060908833223,1.0379910469055176
0.44558551945022606,1.0394151210784912
0.4455504993209692,1.0407519340515137
0.44551554848195396,1.0420801639556885
0.44548066671552944,1.0434367656707764
0.44544585380499613,1.0447907447814941
0.4454111095346001,1.0461170673370361
0.4453764336895283,1.0474698543548584
0.4453418260559029,1.0488200187683105
0.44530728642077605,1.0501327514648438
0.445272814572125,1.0514919757843018
0.4452384102988465,1.0529272556304932
0.4452040733907522,1.0542881488800049
0.4451698036385629,1.0556247234344482
0.44513560083390424,1.0569539070129395
0.445101464769301,1.0583796501159668
0.44506739523817257,1.059697151184082
0.4450333920348276,1.0610547065734863
0.4449994549544596,1.0624334812164307
0.4449655837931415,1.0637645721435547
0.44493177834782116,1.0651071071624756
0.4448980384163164,1.0665180683135986
0.4448643637973105,1.067847490310669
0.4448307542903466,1.0691967010498047
0.44479720969582404,1.0705723762512207
0.4447637298149931,1.0719115734100342
0.4447303144499504,1.073275089263916
0.4446969634036343,1.0746357440948486
0.44466367647981997,1.0759961605072021
0.44463045348311575,1.0773255825042725
0.4445972942189576,1.0786619186401367
0.44456419849360496,1.0800654888153076
0.4445311661141364,1.0813994407653809
0.4444981968884453,1.0827288627624512
0.44446529062523465,1.0840661525726318
0.44443244713401386,1.0854170322418213
0.44439966622509325,1.0867218971252441
0.4443669477095804,1.0880391597747803
0.44433429139937575,1.0893604755401611
0.44430169710716816,1.090709924697876
0.4442691646464308,1.092045545578003
0.4442366938314166,1.0934340953826904
0.4442042844771548,1.0947692394256592
0.44417193639944585,1.0961105823516846
0.4441396494148582,1.0974433422088623
0.4441074233407234,1.0987608432769775
0.44407525799513237,1.100111484527588
0.4440431531969313,1.1014769077301025
0.444011108765718,1.1028416156768799
0.4439791245218372,1.1041662693023682
0.4439472002863769,1.1055278778076172
0.44391533588116466,1.1069631576538086
0.44388353112876333,1.108278512954712
0.44385178585246715,1.1096217632293701
0.44382009987629817,1.1109809875488281
0.4437884730250022,1.1123251914978027
0.4437569051240448,1.1136589050292969
0.44372539599960814,1.1149871349334717
0.4436939454785865,1.1163372993469238
0.4436625533885825,1.1176679134368896
0.44363121955790424,1.118995189666748
0.4435999438155606,1.1204426288604736
0.4435687259912583,1.1217703819274902
0.44353756591539756,1.1231656074523926
0.44350646341906924,1.1245205402374268
0.44347541833405046,1.125877857208252
0.44344443049280174,1.1272263526916504
0.44341349972846283,1.1285591125488281
0.4433826258748494,1.1298837661743164
0.44335180876644986,1.131223201751709
0.44332104823842117,1.1325979232788086
0.4432903441265859,1.1340405941009521
0.4432596962674287,1.1354007720947266
0.4432291044980928,1.136704921722412
0.4431985686563764,1.1380302906036377
0.4431680885807296,1.1393795013427734
0.44313766411025113,1.14070463180542
0.4431072950846844,1.142005443572998
0.4430769813444148,1.1433377265930176
0.44304672273046625,1.1447222232818604
0.4430165190844977,1.1460578441619873
0.4429863702488001,1.1474840641021729
0.4429562760662929,1.1488218307495117
0.4429262363805212,1.1501436233520508
0.44289625103565244,1.151517629623413
0.44286631987647285,1.1528162956237793
0.44283644274838463,1.1541342735290527
0.44280661949740313,1.1555557250976562
0.4427768499701529,1.156879186630249
0.4427471340138653,1.1582586765289307
0.4427174714763751,1.1595988273620605
0.44268786220611744,1.1609907150268555
0.44265830605212486,1.1623637676239014
0.4426288028640244,1.1636910438537598
0.44259935249203436,1.165065050125122
0.44256995478696126,1.1664223670959473
0.4425406096001973,1.1677453517913818
0.44251131678371664,1.1690754890441895
0.44248207619007346,1.1704199314117432
0.44245288767239827,1.171753168106079
0.4424237510843954,1.1730730533599854
0.44239466628033997,1.1745190620422363
0.44236563311507493,1.175861120223999
0.4423366514440085,1.1772487163543701
0.4423077211231113,1.1785802841186523
0.442278842008913,1.1799259185791016
0.4422500139585005,1.1812429428100586
0.44222123682951425,1.1825768947601318
0.44219251048014613,1.1839039325714111
0.4421638347691362,1.185253620147705
0.44213520955577024,1.1866047382354736
0.44210663469987743,1.1880722045898438
0.4420781100618267,1.1894121170043945
0.4420496355025248,1.1907265186309814
0.44202121088341356,1.192033290863037
0.4419928360664672,1.193359613418579
0.4419645109141895,1.194688081741333
0.4419362352896112,1.196035385131836
0.44190800905628774,1.1973559856414795
0.4418798320782966,1.1987049579620361
0.4418517042202344,1.2000391483306885
0.4418236253472144,1.201436996459961
0.4417955953248647,1.2027764320373535
0.4417676140193244,1.2041049003601074
0.44173968129724256,1.2054831981658936
0.44171179702577473,1.2068214416503906
0.4416839610725807,1.20816969871521
0.4416561733058221,1.209542989730835
0.44162843359415993,1.2108614444732666
0.4416007418067524,1.2121837139129639
0.4415730978132519,1.2135133743286133
0.4415455014838032,1.2149550914764404
0.4415179526890411,1.2162842750549316
0.4414904513000871,1.2176175117492676
0.4414629971885482,1.2189435958862305
0.4414355902265143,1.220304012298584
0.4414082302865551,1.2216567993164062
0.44138091724171874,1.2229771614074707
0.44135365096552903,1.2243022918701172
0.4413264313319831,1.2256388664245605
0.4412992582155496,1.226975440979004
0.44127213149116573,1.2284209728240967
0.4412450510342353,1.2297248840332031
0.4412180167206271,1.2310752868652344
0.4411910284266716,1.2324163913726807
0.4411640860291595,1.2337446212768555
0.4411371894053393,1.2350881099700928
0.4411103384329151,1.2364237308502197
0.4410835329900443,1.2377638816833496
0.44105677295533596,1.2390844821929932
0.441030058207848,1.2404093742370605
0.44100338862708527,1.2418696880340576
0.4409767640929978,1.2432186603546143
0.44095018448597834,1.2445919513702393
0.44092364968686015,1.2459330558776855
0.4408971595769152,1.247262954711914
0.44087071403785216,1.2486164569854736
0.44084431295181375,1.2499439716339111
0.4408179562013757,1.2512791156768799
0.4407916436695436,1.2526304721832275
0.4407653752397516,1.2539968490600586
0.44073915079586035,1.2554235458374023
0.4407129702221546,1.2567508220672607
0.44068683340334175,1.2580657005310059
0.44066074022454915,1.2593932151794434
0.44063469057132304,1.260725736618042
0.44060868432962574,1.2620859146118164
0.44058272138583426,1.263477087020874
0.4405568016267382,1.2648396492004395
0.4405309249395378,1.266207218170166
0.4405050912118421,1.2676019668579102
0.44047930033166677,1.2689969539642334
0.4404535521874326,1.270355463027954
0.4404278466679634,1.271684169769287
0.4404021836624844,1.2730128765106201
0.4403765630606196,1.2744286060333252
0.44035098475239126,1.2757763862609863
0.4403254486282168,1.2771027088165283
0.44029995457890747,1.278446912765503
0.4402745024956669,1.2797703742980957
0.44024909227008857,1.2810873985290527
0.44022372379415453,1.282543659210205
0.4401983969602334,1.283872365951538
0.44017311166107875,1.285233974456787
0.4401478677898272,1.2865879535675049
0.44012266523999655,1.2879199981689453
0.4400975039054845,1.2892515659332275
0.44007238368056634,1.2905759811401367
0.44004730445989354,1.2919557094573975
0.44002226613849205,1.2932884693145752
0.4399972686117604,1.2946221828460693
0.43997231177546836,1.2961022853851318
0.4399473955257547,1.2974247932434082
0.43992251975912594,1.2987687587738037
0.4398976843724546,1.3000917434692383
0.43987288926297763,1.3014187812805176
0.4398481343282943,1.3027467727661133
0.4398234194663652,1.3040955066680908
0.4397987445755102,1.305457353591919
0.4397741095544069,1.3068509101867676
0.4397495143020889,1.3081979751586914
0.43972495871794465,1.3096115589141846
0.43970044270171527,1.310978651046753
0.43967596615349336,1.3122999668121338
0.4396515289737211,1.3136677742004395
0.4396271310631892,1.3150150775909424
0.4396027723230345,1.3163607120513916
0.43957845265473966,1.3177969455718994
0.43955417196013,1.3191170692443848
0.43952993014137354,1.3204445838928223
0.43950572710097835,1.3217616081237793
0.4394815627417918,1.3231925964355469
0.43945743696699824,1.3245325088500977
0.43943334968011827,1.3258767127990723
0.439409300785007,1.327223539352417
0.43938529018585215,1.328582763671875
0.43936131778717313,1.3299024105072021
0.43933738349381946,1.331223964691162
0.43931348721096897,1.3325529098510742
0.4392896288441267,1.333876371383667
0.4392658082991232,1.3352322578430176
0.4392420254821133,1.3366270065307617
0.43921828029957466,1.3379604816436768
0.43919457265830625,1.339355230331421
0.4391709024654267,1.3407008647918701
0.43914726962837364,1.342031717300415
0.4391236740549013,1.3433616161346436
0.43910011565308,1.344695806503296
0.4390765943312941,1.3460345268249512
0.43905310999824126,1.347367525100708
0.4390296625629304,1.3486988544464111
0.4390062519346809,1.350142240524292
0.43898287802312075,1.3515241146087646
0.4389595407381857,1.3528528213500977
0.4389362399901175,1.354189395904541
0.4389129756894628,1.3555729389190674
0.4388897477470717,1.3569018840789795
0.4388665560740966,1.3582656383514404
0.43884340058199056,1.359604835510254
0.4388202811825066,1.3609511852264404
0.4387971977876955,1.3623077869415283
0.43877415030990535,1.3637652397155762
0.43875113866177984,1.3651244640350342
0.4387281627562571,1.366515874862671
0.4387052225065682,1.3678357601165771
0.4386823178262364,1.3692142963409424
0.43865944862907535,1.370553970336914
0.43863661482918803,1.3719229698181152
0.43861381634096575,1.3732433319091797
0.43859105307908636,1.374605417251587
0.43856832495851356,1.3759450912475586
0.4385456318944955,1.377373456954956
0.43852297380256344,1.3787016868591309
0.43850035059853065,1.3800294399261475
0.438477762198491,1.3813307285308838
0.43845520851881814,1.3826887607574463
0.4384326894761642,1.3840110301971436
0.4384102049874581,1.385364055633545
0.43838775496990495,1.386711835861206
0.4383653393409849,1.3880271911621094
0.43834295801845147,1.3893499374389648
0.43832061092033087,1.390796422958374
0.4382982979649205,1.39210844039917
0.43827601907078795,1.3934674263000488
0.4382537741567699,1.394791841506958
0.4382315631419711,1.3961427211761475
0.43820938594576264,1.3974730968475342
0.4381872424877816,1.3987939357757568
0.43816513268792945,1.4001433849334717
0.43814305646637114,1.4014737606048584
0.4381210137435339,1.4027881622314453
0.43809900444010597,1.4042267799377441
0.43807702847703567,1.405590534210205
0.4380550857755307,1.4069161415100098
0.438033176257056,1.4082319736480713
0.43801129984333415,1.4095685482025146
0.43798945645634274,1.4108912944793701
0.4379676460183145,1.4122097492218018
0.4379458684517354,1.4135444164276123
0.43792412367934425,1.414909839630127
0.4379024116241312,1.4162518978118896
0.4378807322093368,1.417661428451538
0.4378590853584513,1.418990135192871
0.43783747099521286,1.4203147888183594
0.43781588904360724,1.4216673374176025
0.4377943394278664,1.4229896068572998
0.43777282207246754,1.424340009689331
0.43775133690213236,1.4256980419158936
0.43772988384182554,1.4270172119140625
0.4377084628167538,1.4283795356750488
0.43768707375236565,1.4296905994415283
0.4376657165743495,1.4311141967773438
0.43764439120863285,1.432464361190796
0.43762309758138174,1.4338436126708984
0.43760183561899935,1.4351930618286133
0.4375806052481251,1.436631441116333
0.4375594063956339,1.4379973411560059
0.4375382389886348,1.4393455982208252
0.4375171029544704,1.44065523147583
0.4374959982207156,1.4419808387756348
0.437474924715177,1.4433009624481201
0.43745388236589133,1.4447259902954102
0.4374328711011254,1.4460830688476562
0.43741189084937415,1.4474780559539795
0.43739094153936064,1.448805332183838
0.4373700231000347,1.4501302242279053
0.4373491354605715,1.4514803886413574
0.4373282785503719,1.4528074264526367
0.43730745229906004,1.454124927520752
0.43728665663648386,1.455467939376831
0.437265891492713,1.4567852020263672
0.4372451567980386,1.4582555294036865
0.43722445248297204,1.4595963954925537
0.4372037784782446,1.4609038829803467
0.4371831347148057,1.4622538089752197
0.4371625211238228,1.463576316833496
0.4371419376366799,1.4648981094360352
0.43712138418497765,1.4662621021270752
0.4371008607005311,1.4675908088684082
0.4370803671153697,1.46895170211792
0.43705990336173656,1.4703278541564941
0.43703946937208693,1.4717614650726318
0.437019065079088,1.4731221199035645
0.4369986904156179,1.4744644165039062
0.43697834531476426,1.475818395614624
0.4369580297098241,1.477147102355957
0.4369377435343029,1.4785175323486328
0.43691748672191333,1.479872465133667
0.4368972592065747,1.4812421798706055
0.43687706092241213,1.4825716018676758
0.43685689180375603,1.4839043617248535
0.43683675178514053,1.485297441482544
0.43681664080130334,1.4866416454315186
0.43679655878718454,1.4879913330078125
0.4367765056779263,1.489302635192871
0.43675648140887124,1.490696668624878
0.4367364859155625,1.4920144081115723
0.43671651913374243,1.4933598041534424
0.43669658099935177,1.494673490524292
0.4366766714485291,1.49601149559021
0.4366567904176104,1.4973301887512207
0.43663693784312696,1.4987263679504395
0.43661711366180656,1.5000717639923096
0.4365973178105706,1.50142502784729
0.43657755022653527,1.5027382373809814
0.4365578108470092,1.5040607452392578
0.43653809960949375,1.5054070949554443
0.43651841645168177,1.5067338943481445
0.4364987613114569,1.508063554763794
0.43647913412689304,1.5093839168548584
0.4364595348362535,1.5107064247131348
0.4364399633779899,1.5121300220489502
0.43642041969074186,1.5134856700897217
0.4364009037133364,1.5148110389709473
0.43638141538478664,1.5161397457122803
0.43636195464429145,1.5174791812896729
0.43634252143123475,1.5187971591949463
0.4363231156851846,1.520111083984375
0.4363037373458927,1.5214293003082275
0.4362843863532935,1.5227818489074707
0.4362650626475033,1.5241026878356934
0.4362457661688202,1.5255134105682373
0.43622649685772286,1.5268325805664062
0.43620725465486976,1.5281586647033691
0.4361880395010988,1.5294933319091797
0.4361688513374263,1.5308098793029785
0.43614969010504673,1.5321366786956787
0.43613055574533166,1.5334789752960205
0.4361114481998291,1.534803867340088
0.4360923674102631,1.5361459255218506
0.4360733133185326,1.5374770164489746
0.43605428586671136,1.538912057876587
0.4360352849970468,1.5402312278747559
0.43601631065195934,1.5415678024291992
0.4359973627740423,1.5428831577301025
0.4359784413060603,1.5442306995391846
0.4359595461909496,1.545562505722046
0.43594067737181674,1.5468859672546387
0.4359218347919381,1.5482120513916016
0.43590301839475926,1.5495431423187256
0.4358842281238946,1.550879955291748
0.43586546392312614,1.552269697189331
0.43584672573640326,1.5535941123962402
0.43582801350784206,1.5549373626708984
0.4358093271817246,1.5562686920166016
0.4357906667024982,1.5576062202453613
0.43577203201477516,1.5589497089385986
0.43575342306333154,1.5602822303771973
0.4357348397931075,1.5616114139556885
0.4357162821492054,1.5629422664642334
0.4356977500768901,1.5642595291137695
0.4356792435215884,1.5656917095184326
0.43566076242888774,1.567014217376709
0.43564230674453613,1.5683906078338623
0.43562387641444156,1.5696980953216553
0.4356054713846707,1.5710344314575195
0.4355870916014497,1.572385311126709
0.4355687370111619,1.5736992359161377
0.4355504075603486,1.5750305652618408
0.4355321031957074,1.5763969421386719
0.4355138238640928,1.57771635055542
0.43549556951251445,1.5791473388671875
0.4354773400881373,1.5804648399353027
0.4354591355382807,1.5817861557006836
0.43544095581041803,1.5831060409545898
0.4354228008521757,1.5844218730926514
0.4354046706113332,1.585742473602295
0.4353865650358222,1.5870954990386963
0.4353684840737256,1.5884361267089844
0.4353504276732778,1.5897607803344727
0.43533239578286353,1.5910801887512207
0.4353143883510176,1.5924971103668213
0.4352964053264238,1.5938241481781006
0.43527844665791504,1.5951356887817383
0.4352605122944725,1.5964818000793457
0.435242602185225,1.5978281497955322
0.43522471627944836,1.5991394519805908
0.4352068545265655,1.6004750728607178
0.43518901687614486,1.6018054485321045
0.43517120327790093,1.603137493133545
0.4351534136816927,1.6044549942016602
0.43513564803752397,1.6058292388916016
0.43511790629554237,1.6071741580963135
0.4351001884060389,1.6085636615753174
0.43508249431944745,1.6098878383636475
0.4350648239863444,1.611212968826294
0.43504717735744763,1.6125497817993164
0.4350295543836167,1.6138854026794434
0.4350119550158515,1.6152288913726807
0.43499437920529277,1.6165704727172852
0.43497682690322037,1.6179156303405762
0.43495929806105393,1.619370460510254
0.4349417926303515,1.6207184791564941
0.43492431056280956,1.622041940689087
0.43490685181026195,1.623382568359375
0.4348894163246802,1.6247427463531494
0.43487200405817217,1.6260812282562256
0.43485461496298217,1.6274302005767822
0.43483724899148996,1.6287548542022705
0.43481990609621085,1.6301002502441406
0.4348025862297948,1.6314547061920166
0.43478528934502575,1.632882833480835
0.43476801539482174,1.6342151165008545
0.4347507643322339,1.6355996131896973
0.43473353611044613,1.6369211673736572
0.4347163306827748,1.6382787227630615
0.4346991480026679,1.6396024227142334
0.4346819880237049,1.6410064697265625
0.4346648506995961,1.6423728466033936
0.4346477359841822,1.6436960697174072
0.43463064383143385,1.6450169086456299
0.4346135741954511,1.646475076675415
0.43459652703046314,1.647794485092163
0.4345795022908277,1.6491374969482422
0.4345624999310303,1.6504733562469482
0.4345455199056844,1.6518235206604004
0.4345285621695303,1.653156042098999
0.4345116266774355,1.6545376777648926
0.43449471338439305,1.6558842658996582
0.4344778222455223,1.6572189331054688
0.4344609532160679,1.6585280895233154
0.4344441062513992,1.6599631309509277
0.43442728130700997,1.6613092422485352
0.4344104783385184,1.6626718044281006
0.4343936973016656,1.664001226425171
0.43437693815231626,1.665370225906372
0.4343602008464577,1.6667182445526123
0.43434348534019934,1.66804838180542
0.4343267915897724,1.6693971157073975
0.43431011955152954,1.6707279682159424
0.43429346918194456,1.6720490455627441
0.4342768404376114,1.6735079288482666
0.4342602332752443,1.674828290939331
0.43424364765167733,1.6761665344238281
0.43422708352386324,1.6774942874908447
0.4342105408488743,1.6788380146026611
0.4341940195839005,1.6801660060882568
0.43417751968625057,1.6814939975738525
0.43416104111335,1.6828389167785645
0.4341445838227419,1.684161901473999
0.43412814777208625,1.6854922771453857
0.4341117329191588,1.6869010925292969
0.4340953392218518,1.688227653503418
0.4340789666381724,1.6895570755004883
0.4340626151262436,1.6908845901489258
0.43404628464430245,1.6922082901000977
0.43402997515070063,1.6935441493988037
0.4340136866039036,1.6948909759521484
0.43399741896249033,1.696237325668335
0.433981172185153,1.6975798606872559
0.43396494623069615,1.6989014148712158
0.4339487410580371,1.7002918720245361
0.43393255662620467,1.7016270160675049
0.4339163928943397,1.7029407024383545
0.4339002498216937,1.7042796611785889
0.4338841273676289,1.7056562900543213
0.43386802549161835,1.7069742679595947
0.4338519441532448,1.708298921585083
0.43383588331220047,1.7096185684204102
0.4338198429282872,1.7109389305114746
0.4338038229614152,1.7122666835784912
0.43378782337160343,1.713670015335083
0.4337718441189791,1.715001106262207
0.4337558851637766,1.7163677215576172
0.4337399464663381,1.7176868915557861
0.4337240279871126,1.7190132141113281
0.43370812968665573,1.7203421592712402
0.43369225152562946,1.7216753959655762
0.4336763934648013,1.7229931354522705
0.4336605554650446,1.7243196964263916
0.43364473748733756,1.725661039352417
0.43362893949276354,1.7270727157592773
0.43361316144250994,1.728393316268921
0.4335974032978684,1.7297277450561523
0.4335816650202342,1.7310543060302734
0.433565946571106,1.7323763370513916
0.4335502479120854,1.7337045669555664
0.4335345690048769,1.7350363731384277
0.4335189098112868,1.7363886833190918
0.4335032702932237,1.737734079360962
0.4334876504126979,1.7390623092651367
0.43347205013182033,1.7404611110687256
0.43345646941280364,1.7417881488800049
0.4334409082179603,1.743100643157959
0.4334253665097034,1.7444298267364502
0.433409844250546,1.745767593383789
0.4333943414031002,1.7470903396606445
0.43337885793007785,1.7484216690063477
0.43336339379428923,1.7497503757476807
0.43334794895864326,1.7510852813720703
0.43333252338614725,1.752424955368042
0.43331711703990616,1.7537987232208252
0.43330172988312243,1.7551345825195312
0.4332863618790958,1.7564759254455566
0.43327101299122284,1.7577745914459229
0.43325568318299673,1.759150743484497
0.43324037241800667,1.760467529296875
0.43322508065993803,1.7617847919464111
0.43320980787257135,1.7631146907806396
0.4331945540197828,1.7644357681274414
0.4331793190655432,1.7657954692840576
0.4331641029739183,1.7671875953674316
0.4331489057090675,1.768519639968872
0.4331337272352449,1.7698609828948975
0.4331185675167978,1.7711892127990723
0.43310342651816697,1.772510051727295
0.43308830420388617,1.7738368511199951
0.43307320053858184,1.7751736640930176
0.4330581154869729,1.7765204906463623
0.4330430490138705,1.7778501510620117
0.4330280010841772,1.7791776657104492
0.4330129716628872,1.7805821895599365
0.43299796071508617,1.7819013595581055
0.4329829682059501,1.783233404159546
0.4329679941007462,1.7845501899719238
0.4329530383648311,1.785900354385376
0.4329381009636525,1.7872259616851807
0.4329231818627466,1.7885842323303223
0.4329082810277397,1.7899305820465088
0.43289339842434704,1.7912871837615967
0.4328785340183727,1.792616844177246
0.43286368777570877,1.7940094470977783
0.43284885966233616,1.7953577041625977
0.43283404964432337,1.7966909408569336
0.4328192576878264,1.7980155944824219
0.432804483759089,1.799353837966919
0.4327897278244413,1.8006763458251953
0.43277498985030066,1.8020257949829102
0.43276026980317084,1.803354024887085
0.4327455676496416,1.8046822547912598
0.4327308833563886,1.806044578552246
0.43271621689017337,1.8074266910552979
0.4327015682178424,1.8087561130523682
0.43268693730632746,1.8100903034210205
0.4326723241226451,1.811429500579834
0.43265772863389623,1.812784194946289
0.43264315080726584,1.814115047454834
0.4326285906100232,1.8154754638671875
0.4326140480095211,1.816805362701416
0.4325995229731954,1.818131446838379
0.43258501546856565,1.8194894790649414
0.43257052546323377,1.820897102355957
0.4325560529248845,1.8222832679748535
0.4325415978212848,1.8236424922943115
0.4325271601202836,1.8249826431274414
0.4325127397898116,1.8263473510742188
0.4324983367978812,1.8276920318603516
0.43248395111258575,1.829024314880371
0.43246958270209973,1.8303759098052979
0.43245523153467835,1.831714153289795
0.43244089757865717,1.833052635192871
0.43242658080245205,1.83451247215271
0.4324122811745587,1.8358614444732666
0.43239799866355233,1.8372008800506592
0.432383733238088,1.8385429382324219
0.4323694848668994,1.839867353439331
0.4323552535187995,1.8411786556243896
0.4323410391626797,1.8425190448760986
0.4323268417675099,1.8438429832458496
0.4323126613023382,1.8452186584472656
0.43229849773629025,1.8465700149536133
0.4322843510385698,1.847963809967041
0.4322702211784575,1.8492834568023682
0.43225610812531157,1.8506205081939697
0.4322420118485668,1.8519518375396729
0.4322279323177349,1.8532731533050537
0.4322138695024036,1.8546035289764404
0.432199823372237,1.8559749126434326
0.43218579389697526,1.8572983741760254
0.4321717810464339,1.8586363792419434
0.432157784790504,1.8599791526794434
0.43214380509915173,1.8613667488098145
0.43212984194241855,1.86269211769104
0.4321158952904201,1.8640213012695312
0.4321019651133467,1.865365743637085
0.4320880513814631,1.8667149543762207
0.43207415406510763,1.8680405616760254
0.43206027313469275,1.8693673610687256
0.43204640856070414,1.8706755638122559
0.4320325603137011,1.8719820976257324
0.4320187283643156,1.8733139038085938
0.43200491268325264,1.8747127056121826
0.4319911132412897,1.8760507106781006
0.43197733000927685,1.8773958683013916
0.431963562958136,1.8787310123443604
0.43194981205886107,1.8800511360168457
0.43193607728251776,1.8813862800598145
0.43192235860024314,1.8827118873596191
0.43190865598324524,1.8840360641479492
0.4318949694028035,1.8853590488433838
0.4318812988302679,1.8866922855377197
0.4318676442370591,1.888096809387207
0.43185400559466786,1.8894381523132324
0.4318403828746553,1.8907666206359863
0.4318267760486522,1.8920981884002686
0.4318131850883593,1.8934235572814941
0.4317996099655463,1.894752025604248
0.4317860506520528,1.8960957527160645
0.4317725071197866,1.8974225521087646
0.43175897934072494,1.898768424987793
0.43174546728691354,1.900108814239502
0.43173197093046617,1.9015018939971924
0.43171849024356496,1.902829647064209
0.43170502519846,1.9041547775268555
0.43169157576746914,1.9055113792419434
0.4316781419229774,1.9068422317504883
0.4316647236374378,1.9081647396087646
0.43165132088336955,1.9095587730407715
0.4316379336333595,1.9108905792236328
0.4316245618600607,1.9122138023376465
0.431611205536193,1.9135618209838867
0.43159786463454225,1.914961814880371
0.43158453912796046,1.9163033962249756
0.43157122898936573,1.9176576137542725
0.43155793419174115,1.919006109237671
0.43154465470813597,1.9203672409057617
0.43153139051166434,1.9216959476470947
0.43151814157550533,1.9230597019195557
0.4315049078729032,1.9243922233581543
0.43149168937716637,1.9257333278656006
0.43147848606166833,1.9270639419555664
0.4314652978998461,1.928452491760254
0.43145212486520135,1.9297804832458496
0.43143896693129913,1.9311268329620361
0.4314258240717684,1.9324462413787842
0.43141269626030154,1.9337875843048096
0.43139958347065405,1.9351119995117188
0.4313864856766446,1.9364540576934814
0.43137340285215475,1.9377872943878174
0.43136033497112847,1.9391388893127441
0.43134728200757266,1.9404621124267578
0.4313342439355563,1.9418652057647705
0.43132122072921014,1.9431915283203125
0.4313082123627274,1.944525957107544
0.43129521881036254,1.9458553791046143
0.43128224004643195,1.9471797943115234
0.43126927604531295,1.9485082626342773
0.43125632678144443,1.9498417377471924
0.4312433922293259,1.9511682987213135
0.43123047236351786,1.9525127410888672
0.43121756715864124,1.9538378715515137
0.4312046765893775,1.9552197456359863
0.43119180063046836,1.956549882888794
0.43117893925671547,1.9578731060028076
0.4311660924429803,1.9591984748840332
0.43115326016418437,1.9605076313018799
0.43114044239530813,1.9618430137634277
0.4311276391113917,1.9631843566894531
0.4311148502875344,1.9645106792449951
0.43110207589889415,1.9658501148223877
0.431089315920688,1.967158317565918
0.43107657032819147,1.96854829788208
0.4310638390967385,1.969851016998291
0.4310511222017213,1.971184492111206
0.4310384196185902,1.9725196361541748
0.43102573132285316,1.973834753036499
0.43101305729007633,1.9751665592193604
0.4310003974958829,1.976501226425171
0.4309877519159538,1.9778287410736084
0.43097512052602693,1.9791545867919922
0.4309625033018976,1.9804730415344238
0.4309499002194173,1.9818470478057861
0.43093731125449497,1.9831750392913818
0.4309247363830955,1.984529972076416
0.43091217558124045,1.9858744144439697
0.43089962882500726,1.9872028827667236
0.4308870960905298,1.9885342121124268
0.43087457735399737,1.9898688793182373
0.4308620725916552,1.9911928176879883
0.430849581779804,1.9925415515899658
0.43083710489479965,1.9938726425170898
0.43082464191305336,1.9953172206878662
0.43081219281103134,1.9966611862182617
0.4307997575652546,1.9979937076568604
0.430787336152299,1.9993252754211426
0.43077492854879473,2.000659227371216
0.4307625347314263,2.001985549926758
0.4307501546769326,2.00329327583313
0.4307377883621065,2.004659414291382
0.4307254357637947,2.006035566329956
0.4307130968588976,2.0073800086975098
0.43070077162436915,2.0087687969207764
0.4306884600372169,2.010089635848999
0.43067616207450143,2.011432409286499
0.43066387771333636,2.012765407562256
0.43065160693088844,2.0140974521636963
0.43063934970437706,2.0154547691345215
0.43062710601107423,2.0168023109436035
0.43061487582830454,2.0181312561035156
0.43060265913344464,2.019496440887451
0.4305904559039236,2.0208208560943604
0.4305782661172222,2.0222110748291016
0.4305660897508733,2.023563861846924
0.43055392678246135,2.024892807006836
0.4305417771896225,2.026278018951416
0.43052964095004387,2.0276293754577637
0.43051751804146426,2.0289509296417236
0.4305054084416733,2.0303075313568115
0.4304933121285117,2.0316295623779297
0.4304812290798709,2.0329697132110596
0.430469159273693,2.034323215484619
0.4304571026879704,2.03570818901062
0.43044505930074606,2.037041425704956
0.4304330290901131,2.0384302139282227
0.4304210120342147,2.0397584438323975
0.4304090081112437,2.0410828590393066
0.4303970172994432,2.0424158573150635
0.43038503957710533,2.0437569618225098
0.43037307492257204,2.0450680255889893
0.43036112331423454,2.046442747116089
0.43034918473053324,2.0477712154388428
0.4303372591499574,2.0491743087768555
0.43032534655104543,2.0505244731903076
0.43031344691238416,2.0518510341644287
0.43030156021260957,2.053175687789917
0.4302896864304055,2.054511785507202
0.43027782554450456,2.055844306945801
0.43026597753368717,2.057180881500244
0.4302541423767823,2.0585129261016846
0.43024232005266627,2.0598652362823486
0.4302305105402634,2.0611929893493652
0.4302187138185459,2.0625782012939453
0.4302069298665331,2.0638937950134277
0.4301951586632918,2.065244674682617
0.4301834001879361,2.0665762424468994
0.4301716544196272,2.067920446395874
0.4301599213375729,2.0692431926727295
0.4301482009210285,2.0705957412719727
0.43013649314929525,2.0719282627105713
0.43012479800172143,2.073247194290161
0.4301131154577014,2.074583053588867
0.43010144549667617,2.075998306274414
0.4300897880981324,2.0773377418518066
0.4300781432416034,2.07867169380188
0.4300665109066676,2.0799977779388428
0.43005489107294986,2.081339120864868
0.43004328372012024,2.0826804637908936
0.43003168882789444,2.0840039253234863
0.4300201063760336,2.085353374481201
0.43000853634434383,2.08667254447937
0.4299969787126766,2.0880045890808105
0.42998543346092816,2.089395523071289
0.4299739005690397,2.0907325744628906
0.4299623800169972,2.0920794010162354
0.429950871784831,2.0934154987335205
0.429939375852616,2.0947601795196533
0.42992789220047145,2.0960984230041504
0.42991642080856096,2.0974371433258057
0.4299049616570918,2.098759412765503
0.42989351472631576,2.100088119506836
0.429882079996528,2.101423501968384
0.4298706574480676,2.1028294563293457
0.4298592470613171,2.1041715145111084
0.4298478488167025,2.1055140495300293
0.42983646269469344,2.1068427562713623
0.4298250886758024,2.1081793308258057
0.42981372674058493,2.1095402240753174
0.4298023768696399,2.110866069793701
0.4297910390436088,2.1122307777404785
0.42977971324317576,2.113595724105835
0.4297683994490677,2.1149303913116455
0.42975709764205405,2.116328477859497
0.4297458078029463,2.117671012878418
0.42973452991259853,2.1189939975738525
0.4297232639519068,2.120321273803711
0.42971200990180913,2.1216630935668945
0.4297007677432855,2.1230103969573975
0.42968953745735783,2.124354124069214
0.4296783190250892,2.1257009506225586
0.42966711242758476,2.1270406246185303
0.4296559176459908,2.128368377685547
0.42964473466149505,2.1297738552093506
0.42963356345532633,2.1311254501342773
0.42962240400875457,2.1324498653411865
0.4296112563030906,2.133791208267212
0.4296001203196863,2.1351394653320312
0.429588996039934,2.136472225189209
0.4295778834452668,2.137822151184082
0.4295667825171584,2.1391453742980957
0.4295556932371227,2.140482187271118
0.429544615586714,2.1418089866638184
0.4295335495475267,2.14320707321167
0.4295224951011953,2.1445233821868896
0.4295114522293942,2.1458890438079834
0.4295004209138378,2.1472151279449463
0.4294894011362798,2.1485424041748047
0.4294783928785141,2.149862766265869
0.42946739612237367,2.1511921882629395
0.429456410849731,2.152514934539795
0.42944543704249794,2.153852701187134
0.42943447468262536,2.1551730632781982
0.4294235237521032,2.156604051589966
0.4294125842329606,2.1579363346099854
0.42940165610726533,2.1592869758605957
0.42939073935712385,2.1606173515319824
0.4293798339646816,2.161921739578247
0.4293689399121221,2.1632416248321533
0.42935805718166764,2.1645913124084473
0.4293471857555785,2.1659369468688965
0.42933632561615354,2.1673171520233154
0.4293254767457296,2.1686577796936035
0.4293146391266813,2.170051336288452
0.4293038127414215,2.1713972091674805
0.4292929975724005,2.172722816467285
0.4292821936021067,2.1740975379943848
0.4292714008130656,2.17545485496521
0.4292606191878407,2.1767895221710205
0.42924984870903243,2.178164005279541
0.42923908935927885,2.179499626159668
0.4292283411212549,2.1808478832244873
0.4292176039776728,2.182176113128662
0.4292068779112816,2.183595895767212
0.42919616290486734,2.18493390083313
0.4291854589412529,2.1863207817077637
0.42917476600329757,2.1876542568206787
0.42916408407389733,2.1889970302581787
0.42915341313598476,2.1903321743011475
0.4291427531725287,2.191669225692749
0.4291321041665342,2.193018674850464
0.42912146610104257,2.194371223449707
0.4291108389591312,2.1957170963287354
0.42910022272391357,2.19710373878479
0.42908961737853873,2.1984710693359375
0.42907902290619154,2.199831485748291
0.42906843929009303,2.201165199279785
0.42905786651349925,2.2024941444396973
0.4290473045597022,2.2037956714630127
0.4290367534120288,2.205134630203247
0.4290262130538416,2.2065017223358154
0.4290156834685382,2.2078068256378174
0.4290051646395516,2.209141254425049
0.42899465655034935,2.2105560302734375
0.42898415918443433,2.211890459060669
0.428973672525344,2.213216781616211
0.42896319655665066,2.2145497798919678
0.42895273126196115,2.2158913612365723
0.428942276624917,2.2172067165374756
0.4289318326291941,2.218576431274414
0.42892139925850276,2.2199270725250244
0.4289109764965873,2.2212700843811035
0.42890056432722656,2.222607135772705
0.4288901627342334,2.2239952087402344
0.4288797717014545,2.2253432273864746
0.4288693912127707,2.226679563522339
0.4288590212520962,2.2280025482177734
0.4288486618033794,2.2293334007263184
0.428838312850602,2.2306549549102783
0.42882797437777953,2.232006549835205
0.42881764636896064,2.2333366870880127
0.42880732880822764,2.2346465587615967
0.4287970216796959,2.2359859943389893
0.4287867249675141,2.237377166748047
0.42877643865586385,2.2387142181396484
0.42876616272896,2.2400431632995605
0.42875589717105017,2.2413673400878906
0.4287456419664146,2.242733955383301
0.4287353970993668,2.244058609008789
0.4287251625542525,2.245415687561035
0.42871493831545027,2.246757745742798
0.4287047243673707,2.248081922531128
0.4286945206944574,2.2494094371795654
0.4286843272811858,2.250800848007202
0.4286741441120638,2.2521257400512695
0.4286639711716313,2.25349497795105
0.42865380844446044,2.254828453063965
0.4286436559151551,2.256190776824951
0.42863351356835117,2.2575104236602783
0.4286233813887164,2.258833408355713
0.4286132593609501,2.2601661682128906
0.42860314746978334,2.261507034301758
0.4285930456999785,2.262838840484619
0.4285829540363298,2.2642526626586914
0.4285728724636627,2.265596628189087
0.4285628009668336,2.266927719116211
0.4285527395307306,2.2682511806488037
0.42854268814027274,2.2695932388305664
0.42853264678041003,2.270918607711792
0.4285226154361237,2.2722747325897217
0.4285125940924256,2.2736101150512695
0.4285025827343585,2.2749392986297607
0.4284925813469959,2.2762749195098877
0.42848258991544186,2.2776806354522705
0.42847260842483126,2.279007911682129
0.4284626368603289,2.2803332805633545
0.4284526752071309,2.28167462348938
0.4284427234504628,2.2830073833465576
0.42843278157558073,2.2843453884124756
0.4284228495677712,2.285752058029175
0.4284129274123505,2.287081003189087
0.42840301509466516,2.288429021835327
0.42839311260009155,2.2897324562072754
0.4283832199140356,2.2911322116851807
0.42837333702193364,2.292473793029785
0.4283634639092512,2.2938008308410645
0.4283536005614834,2.295137405395508
0.4283437469641553,2.2965211868286133
0.4283339031028211,2.2978830337524414
0.4283240689630647,2.2992172241210938
0.42831424453049877,2.3005788326263428
0.4283044297907658,2.3019254207611084
0.42829462472953717,2.3032596111297607
0.4282848293325133,2.3046388626098633
0.42827504358542356,2.305995225906372
0.42826526747402677,2.3073525428771973
0.42825550098410986,2.3086729049682617
0.42824574410148897,2.3100099563598633
0.428235996812009,2.3113503456115723
0.42822625910154344,2.3126823902130127
0.42821653095599416,2.3140103816986084
0.4282068123612916,2.3153748512268066
0.42819710330339467,2.3167033195495605
0.4281874037682908,2.3181118965148926
0.42817771374199526,2.3194668292999268
0.42816803321055175,2.3208022117614746
0.4281583621600322,2.322136878967285
0.4281487005765364,2.323479175567627
0.4281390484461923,2.3248162269592285
0.4281294057551557,2.3261616230010986
0.42811977248961,2.3274896144866943
0.42811014863576674,2.3288402557373047
0.4281005341798648,2.3301665782928467
0.428090929108171,2.3315799236297607
0.4280813334069795,2.3329124450683594
0.4280717470626121,2.3342833518981934
0.4280621700614178,2.335622787475586
0.4280526023897729,2.336934804916382
0.4280430440340814,2.338294506072998
0.42803349498077414,2.3396406173706055
0.42802395521630915,2.3409745693206787
0.42801442472717155,2.3423314094543457
0.4280049034998733,2.3436639308929443
0.4279953915209536,2.3450570106506348
0.4279858887769784,2.3464431762695312
0.4279763952545402,2.3478007316589355
0.4279669109402584,2.349127769470215
0.42795743582077916,2.3504996299743652
0.4279479698827749,2.3518238067626953
0.42793851311294495,2.35315203666687
0.42792906549801474,2.3545026779174805
0.42791962702473635,2.355853796005249
0.4279101976798879,2.3572018146514893
0.42790077745027405,2.3585939407348633
0.4278913663227254,2.359921932220459
0.4278819642840988,2.3612873554229736
0.4278725713212772,2.3626222610473633
0.42786318742116936,2.363955020904541
0.42785381257070987,2.3652992248535156
0.4278444467568596,2.366621971130371
0.42783508996660474,2.367936134338379
0.42782574218695757,2.369263172149658
0.4278164034049557,2.370596408843994
0.42780707360766257,2.3720035552978516
0.42779775278216703,2.3733270168304443
0.4277884409155835,2.3746767044067383
0.4277791379950516,2.3760106563568115
0.42776984400773643,2.37734317779541
0.4277605589408284,2.378671407699585
0.4277512827815429,2.380012273788452
0.4277420155171208,2.381343126296997
0.4277327571348277,2.3826868534088135
0.42772350762195466,2.3840317726135254
0.42771426696581705,2.385451078414917
0.42770503515375574,2.386777400970459
0.4276958121731361,2.3881096839904785
0.4276865980113484,2.389439344406128
0.4276773926558075,2.3907623291015625
0.427668196093953,2.3920958042144775
0.42765900831324916,2.3934614658355713
0.4276498293011845,2.394794225692749
0.42764065904527215,2.3961293697357178
0.42763149753304974,2.397453546524048
0.4276223447520791,2.398850679397583
0.42761320068994635,2.4001731872558594
0.42760406533426193,2.4015181064605713
0.42759493867266024,2.402841806411743
0.4275858206927998,2.4041595458984375
0.4275767113823635,2.4055018424987793
0.42756761072905775,2.4068195819854736
0.42755851872061323,2.408160448074341
0.4275494353447841,2.409492254257202
0.42754036058934886,2.4108121395111084
0.42753129444210924,2.4122097492218018
0.4275222368908908,2.4135444164276123
0.4275131879235428,2.4149043560028076
0.42750414752793814,2.4162418842315674
0.427495115691973,2.4175736904144287
0.42748609240356716,2.41890549659729
0.42747707765066356,2.4202218055725098
0.4274680714212289,2.421546459197998
0.42745907370325287,2.4228758811950684
0.4274500844847482,2.42417311668396
0.42744110375375116,2.42563796043396
0.4274321314983209,2.4269859790802
0.4274231677065396,2.428312301635742
0.42741421236651256,2.4296486377716064
0.42740526546636787,2.430983304977417
0.4273963269942566,2.432312488555908
0.42738739693835265,2.4336318969726562
0.4273784752868524,2.4349780082702637
0.42736956202797544,2.4363512992858887
0.4273606571499635,2.4376935958862305
0.42735176064108127,2.4391345977783203
0.4273428724896157,2.4404728412628174
0.42733399268387656,2.441798210144043
0.4273251212121956,2.4431285858154297
0.4273162580629274,2.444451093673706
0.4273074032244486,2.445802688598633
0.42729855668515804,2.4471817016601562
0.427289718433477,2.448533773422241
0.42728088845784873,2.449873208999634
0.42727206674673873,2.451188802719116
0.4272632532886344,2.4526026248931885
0.42725444807204527,2.453949451446533
0.4272456510855025,2.455301284790039
0.42723686231755964,2.456655979156494
0.4272280817567917,2.458004951477051
0.4272193093917956,2.4593491554260254
0.42721054521119,2.4606804847717285
0.42720178920361496,2.4620048999786377
0.4271930413577326,2.463338851928711
0.4271843016622265,2.464665412902832
0.42717557010580137,2.4660494327545166
0.42716684667718396,2.4673662185668945
0.4271581313651219,2.468714952468872
0.4271494241583845,2.4700474739074707
0.42714072504576245,2.471369504928589
0.42713203401606736,2.472691774368286
0.42712335105813226,2.4740238189697266
0.4271146761608113,2.4753799438476562
0.4271060093129798,2.4766993522644043
0.4270973505035341,2.4780378341674805
0.42708869972139135,2.4794983863830566
0.42708005695549,2.4808263778686523
0.42707142219478905,2.4821715354919434
0.4270627954282686,2.4835615158081055
0.4270541766449293,2.484900712966919
0.42704556583379294,2.4862663745880127
0.42703696298390165,2.4876296520233154
0.42702836808431827,2.4889590740203857
0.4270197811241263,2.490377187728882
0.42701120209243,2.4917125701904297
0.42700263097835367,2.4931015968322754
0.42699406777104243,2.494462728500366
0.42698551245966165,2.495811939239502
0.42697696503339705,2.4971463680267334
0.42696842548145475,2.498499870300293
0.42695989379306104,2.4998416900634766
0.4269513699574624,2.501207113265991
0.42694285396392556,2.502535104751587
0.4269343458017374,2.5038554668426514
0.42692584546020457,2.5052013397216797
0.42691735292865396,2.506629228591919
0.42690886819643253,2.5079715251922607
0.4269003912529069,2.509305477142334
0.4268919220874638,2.510652780532837
0.4268834606895096,2.5120060443878174
0.42687500704847053,2.5133652687072754
0.4268665611537926,2.5147042274475098
0.4268581229949413,2.51605224609375
0.42684969256140204,2.517383575439453
0.42684126984267967,2.518726348876953
0.4268328548282985,2.5201568603515625
0.42682444750780246,2.521517276763916
0.42681604787075494,2.522880792617798
0.4268076559067386,2.524203300476074
0.4267992716053556,2.5255649089813232
0.42679089495622735,2.526895761489868
0.42678252594899446,2.5282394886016846
0.42677416457331696,2.5296008586883545
0.4267658108188738,2.5309247970581055
0.4267574646753633,2.5322413444519043
0.4267491261325027,2.5336666107177734
0.4267407951800283,2.5349862575531006
0.42673247180769536,2.536339521408081
0.4267241560052783,2.5376667976379395
0.42671584776257004,2.538985252380371
0.42670754706938296,2.540311574935913
0.4266992539155476,2.5416488647460938
0.42669096829091374,2.5429751873016357
0.4266826901853497,2.5443308353424072
0.42667441958874247,2.54567289352417
0.42666615649099776,2.547106981277466
0.4266579008820397,2.5484390258789062
0.4266496527518113,2.549771547317505
0.42664141209027373,2.551098346710205
0.42663317888740676,2.552436590194702
0.4266249531332087,2.553835391998291
0.42661673481769596,2.5551917552948
0.42660852393090365,2.55658221244812
0.42660032046288493,2.5579071044921875
0.4265921244037111,2.559229850769043
0.42658393574347186,2.560683488845825
0.42657575447227514,2.5620124340057373
0.4265675805802468,2.5633316040039062
0.42655941405753084,2.5646748542785645
0.42655125489428936,2.5660369396209717
0.42654310308070237,2.5674009323120117
0.4265349586069679,2.5687248706817627
0.4265268214633018,2.5700509548187256
0.42651869163993794,2.5714049339294434
0.4265105691271278,2.5727362632751465
0.42650245391514086,2.574183464050293
0.4264943459942641,2.575523853302002
0.4264862453548027,2.576883316040039
0.4264781519870787,2.578209638595581
0.42647006588143255,2.5795609951019287
0.4264619870282219,2.5808961391448975
0.4264539154178217,2.582213878631592
0.426445851040625,2.5835814476013184
0.42643779388704184,2.5849404335021973
0.42642974394749983,2.5862996578216553
0.4264217012124439,2.587728261947632
0.42641366567233646,2.5890374183654785
0.42640563731765707,2.590404987335205
0.42639761613890265,2.591712474822998
0.42638960212658716,2.5930404663085938
0.42638159527124186,2.594400644302368
0.42637359556341536,2.5957489013671875
0.4263656029936729,2.5970780849456787
0.4263576175525971,2.5984883308410645
0.4263496392307875,2.5998101234436035
0.4263416680188607,2.6012415885925293
0.4263337039074501,2.602576494216919
0.42632574688720626,2.6039116382598877
0.4263177969487961,2.605267286300659
0.426309854082904,2.606602907180786
0.42630191828023056,2.6079211235046387
0.4262939895314936,2.6092779636383057
0.4262860678274273,2.6106107234954834
0.4262781531587826,2.6119351387023926
0.42627024551632714,2.613278865814209
0.4262623448908452,2.6147162914276123
0.4262544512731373,2.6160690784454346
0.42624656465402083,2.617408275604248
0.4262386850243296,2.6187424659729004
0.4262308123749138,2.6201107501983643
0.4262229466966398,2.6214630603790283
0.42621508798039076,2.622810125350952
0.4262072362170659,2.6241183280944824
0.4261993913975806,2.625488519668579
0.4261915535128669,2.6268293857574463
0.426183722553873,2.6282782554626465
0.4261758985115627,2.6296470165252686
0.42616808137691664,2.6309995651245117
0.4261602711409311,2.6323471069335938
0.42615246779461885,2.6337103843688965
0.4261446713290082,2.6350371837615967
0.4261368817351439,2.6363942623138428
0.4261290990040864,2.6377041339874268
0.42612132312691203,2.639031410217285
0.4261135540947133,2.6403651237487793
0.4261057918985983,2.641803503036499
0.42609803652969114,2.6431217193603516
0.4260902879791314,2.6444666385650635
0.42608254623807484,2.645826578140259
0.4260748112976924,2.647162914276123
0.4260670831491713,2.648503065109253
0.42605936178371373,2.6498289108276367
0.4260516471925381,2.651165246963501
0.426043939366878,2.652555465698242
0.4260362382979826,2.6538867950439453
0.42602854397711676,2.6552815437316895
0.4260208563955606,2.656620502471924
0.42601317554460977,2.6579465866088867
0.4260055014155752,2.659273147583008
0.42599783399978336,2.6606130599975586
0.4259901732885758,2.6619303226470947
0.42598251927330955,2.6632893085479736
0.4259748719453569,2.664630651473999
0.4259672312961051,2.6659669876098633
0.425959597316957,2.6672921180725098
0.4259519699993302,2.6687211990356445
0.42594434933465775,2.670039653778076
0.4259367353143875,2.6714019775390625
0.4259291279299825,2.672729730606079
0.4259215271729208,2.6741058826446533
0.4259139330346953,2.6754562854766846
0.42590634550681405,2.676788091659546
0.4258987645808,2.678126811981201
0.4258911902481907,2.679464340209961
0.42588362250053907,2.6808135509490967
0.42587606132941214,2.6822853088378906
0.4258685067263923,2.6836044788360596
0.4258609586830764,2.6849558353424072
0.4258534171910762,2.686328172683716
0.4258458822420181,2.687678098678589
0.42583835382754287,2.6890079975128174
0.4258308319393062,2.690355062484741
0.42582331656897837,2.691681385040283
0.425815807708244,2.693006992340088
0.4258083053488022,2.6944243907928467


==> n9/gradient_coding_e_2000_lr_02.csv <==
testing_loss,times
0.6857309620471298,0.0
0.6787026333453864,0.001424551010131836
0.6720401095997096,0.002808094024658203
0.6657219118623103,0.004221200942993164
0.659727323524391,0.005608320236206055
0.6540365056016415,0.0070171356201171875
0.6486305750706899,0.008374929428100586
0.6434916512983377,0.009720802307128906
0.6386028758891864,0.011077880859375
0.6339484111428423,0.012399911880493164
0.6295134219002232,0.013770580291748047
0.6252840449906205,0.01512455940246582
0.6212473498606453,0.016456127166748047
0.6173912933384527,0.017789363861083984
0.6137046709029342,0.01911306381225586
0.6101770663101247,0.020424604415893555
0.6067988009865938,0.021777629852294922
0.6035608842319534,0.02309870719909668
0.6004549649743699,0.02444744110107422
0.5974732855860957,0.025770902633666992
0.5946086380815112,0.027157068252563477
0.5918543228791622,0.028487443923950195
0.5892041102036598,0.029813051223754883
0.5866522041259581,0.031136035919189453
0.5841932091854039,0.032494306564331055
0.5818220994990672,0.033812522888183594
0.5795341902391332,0.03517270088195801
0.5773251113443366,0.03646492958068848
0.5751907833239699,0.037784576416015625
0.5731273950109079,0.03909897804260254
0.5711313831218021,0.04046964645385742
0.569199413486959,0.04179835319519043
0.5673283638185012,0.04314613342285156
0.5655153078925828,0.04450035095214844
0.5637575010291836,0.045827388763427734
0.5620523667609877,0.04713845252990723
0.5603974845908125,0.04846048355102539
0.5587905787448131,0.04978466033935547
0.5572295078361243,0.051116943359375
0.5557122553606589,0.052439212799072266
0.5542369209533906,0.05383467674255371
0.552801712339622,0.05518960952758789
0.5514049379214435,0.056509971618652344
0.5500449999448561,0.057836055755615234
0.5487203881978702,0.05913996696472168
0.5474296741943192,0.0604548454284668
0.5461715058021794,0.06176877021789551
0.5449446022788751,0.0630950927734375
0.5437477496794144,0.06445884704589844
0.5425797966062583,0.06578421592712402
0.5414396502726027,0.0671701431274414
0.5403262728532837,0.06848549842834473
0.5392386780998002,0.06982088088989258
0.5381759281980348,0.07115793228149414
0.5371371308491364,0.07246685028076172
0.536121436555742,0.07378530502319336
0.5351280360972714,0.0751502513885498
0.534156158179432,0.07647490501403809
0.5332050672443585,0.07784223556518555
0.5322740614289709,0.07916998863220215
0.5313624706601899,0.08053278923034668
0.5304696548766088,0.0818793773651123
0.5295950023670951,0.0832059383392334
0.5287379282175872,0.08455204963684082
0.5278978728580708,0.08590292930603027
0.5270743007023835,0.0872197151184082
0.5262666988740895,0.08854126930236816
0.5254745760122159,0.08986735343933105
0.5246974611511358,0.0911874771118164
0.5239349026693462,0.09251594543457031
0.5231864673022921,0.09391069412231445
0.5224517392147809,0.09525537490844727
0.5217303191288658,0.09660816192626953
0.5210218235034024,0.09792399406433105
0.5203258837617721,0.09922170639038086
0.5196421455645267,0.10054349899291992
0.5189702681239617,0.10187172889709473
0.5183099235578409,0.10318660736083984
0.517660796279707,0.10453033447265625
0.5170225824233973,0.10585689544677734
0.5163949892995604,0.10725688934326172
0.515777734882127,0.1085965633392334
0.5151705473228355,0.10992860794067383
0.5145731644920493,0.11124157905578613
0.5139853335442265,0.1125638484954834
0.5134068105065164,0.11391162872314453
0.5128373598890671,0.11527442932128906
0.5122767543157206,0.11661291122436523
0.511724774173868,0.11797142028808594
0.5111812072823168,0.11930608749389648
0.5106458485761023,0.12071418762207031
0.5101184998072449,0.12206673622131348
0.5095989692605206,0.12339067459106445
0.509087071483378,0.12476968765258789
0.5085826270291851,0.1261157989501953
0.5080854622130481,0.12748432159423828
0.5075954088794877,0.12884163856506348
0.5071123041813124,0.13019418716430664
0.5066359903690578,0.1315457820892334
0.5061663145904136,0.13292431831359863
0.5057031286990873,0.13437366485595703
0.5052462890725912,0.1357119083404541
0.5047956564384712,0.13710570335388184
0.5043510957085229,0.13843584060668945
0.5039124758205716,0.1397857666015625
0.5034796695874154,0.14118170738220215
0.5030525535525554,0.1425309181213379
0.5026310078523609,0.14384007453918457
0.502214916084335,0.14520692825317383
0.5018041651811689,0.14652252197265625
0.5013986452902897,0.1479198932647705
0.5009982496586233,0.1492631435394287
0.5006028745223108,0.1506187915802002
0.5002124190011317,0.15197467803955078
0.49982678499739924,0.1532905101776123
0.49944587709911026,0.15463924407958984
0.4990696024871399,0.15601158142089844
0.49869787084628564,0.15734004974365234
0.49833059427997534,0.1586766242980957
0.4979676872284638,0.16004085540771484
0.49760906639035196,0.16149353981018066
0.49725465064727287,0.1628267765045166
0.49690436099159363,0.16416525840759277
0.496558120456996,0.16551637649536133
0.4962158540518,0.16688895225524902
0.4958774886949053,0.16823554039001465
0.49554295315423175,0.16959786415100098
0.49521217798754363,0.17092227935791016
0.49488509548555226,0.1722853183746338
0.49456163961719396,0.17364025115966797
0.4942417459769868,0.17506194114685059
0.49392535173437374,0.17640995979309082
0.49361239558496595,0.17775535583496094
0.4933028177036023,0.17910075187683105
0.49299655969914724,0.18045568466186523
0.4926935645709506,0.18178892135620117
0.4923937766669004,0.1831510066986084
0.49209714164299867,0.18451452255249023
0.491803606424397,0.18587088584899902
0.4915131191678303,0.18724393844604492
0.4912256292253895,0.18863940238952637
0.49094108710957923,0.18999719619750977
0.4906594444596062,0.1913466453552246
0.49038065400884634,0.19270086288452148
0.4901046695534472,0.194061279296875
0.4898314459220138,0.19541335105895996
0.48956093894633823,0.1967630386352539
0.4892931054331303,0.19814395904541016
0.4890279031367075,0.19949078559875488
0.4887652907326095,0.20083332061767578
0.4885052277920971,0.20231008529663086
0.48824767475750463,0.20362257957458496
0.48799259291840885,0.20505118370056152
0.4877399443885866,0.206406831741333
0.4874896920837266,0.2077631950378418
0.48724179969987114,0.20917034149169922
0.486996231692555,0.21051406860351562
0.48675295325661994,0.21186041831970215
0.4865119303066747,0.21322274208068848
0.48627312945818074,0.21459269523620605
0.4860365180091372,0.21607065200805664
0.4858020639223434,0.2174208164215088
0.48556973580821955,0.21877717971801758
0.4853395029081628,0.22012996673583984
0.48511133507842025,0.22147107124328613
0.48488520277446057,0.22281789779663086
0.4846610770358248,0.22416281700134277
0.48443892947144074,0.22550463676452637
0.48421873224538337,0.22686028480529785
0.4840004580630659,0.2282271385192871
0.48378408015784624,0.22962141036987305
0.48356957227803304,0.23096799850463867
0.4833569086742805,0.23232102394104004
0.48314606408735417,0.23366284370422363
0.4829370137362586,0.23500299453735352
0.482729733306712,0.23636436462402344
0.4825241989399576,0.23772168159484863
0.48232038722189896,0.23906898498535156
0.48211827517254846,0.24040818214416504
0.4819178402357801,0.24175596237182617
0.4817190602693735,0.24321985244750977
0.4815219135353422,0.24457716941833496
0.48132637869053396,0.24594640731811523
0.48113243477749734,0.24727606773376465
0.48094006121560307,0.2486274242401123
0.4807492377924126,0.24999594688415527
0.4805599446552867,0.25135207176208496
0.48037216230322555,0.2526826858520508
0.48018587157893244,0.2540469169616699
0.48000105366109463,0.25540781021118164
0.4798176900568745,0.2568540573120117
0.47963576259460367,0.25820112228393555
0.47945525341667333,0.2595639228820801
0.4792761449726168,0.26091933250427246
0.47909842001237524,0.26226329803466797
0.4789220615797426,0.2636137008666992
0.4787470530059845,0.26501035690307617
0.4785733779036239,0.26634669303894043
0.47840102016039127,0.2676713466644287
0.47822996393333006,0.26903557777404785
0.47806019364305785,0.2705199718475342
0.4778916939681737,0.2718667984008789
0.47772444983981033,0.2732388973236084
0.47755844643632533,0.27460789680480957
0.4773936691781283,0.27594733238220215
0.4772301037226383,0.2773110866546631
0.4770677359593695,0.2786581516265869
0.47690655200514015,0.28000521659851074
0.47674653819940077,0.28138184547424316
0.47658768109968025,0.2827277183532715
0.4764299674771436,0.28417325019836426
0.47627338431226024,0.28551435470581055
0.476117918790578,0.28687071800231934
0.475963558298602,0.28822803497314453
0.4758102904197724,0.2895784378051758
0.4756581029305411,0.29092955589294434
0.47550698379654255,0.2922635078430176
0.47535692116885697,0.2936100959777832
0.47520790338036334,0.2949793338775635
0.4750599189421786,0.2963254451751709
0.47491295654018295,0.29776811599731445
0.4747670050316256,0.29914164543151855
0.4746220534418126,0.3004946708679199
0.4744780909608697,0.3018457889556885
0.47433510694058384,0.3032078742980957
0.4741930908913157,0.3045690059661865
0.4740520324789857,0.3059272766113281
0.4739119215221275,0.30727529525756836
0.4737727479890117,0.3086249828338623
0.4736345019948331,0.3099687099456787
0.4734971737989638,0.31140756607055664
0.4733607538022672,0.31275248527526855
0.4732252325444747,0.3141164779663086
0.47309060070161907,0.3154571056365967
0.47295684908352725,0.31681156158447266
0.47282396863136883,0.31815528869628906
0.4726919504152582,0.3194997310638428
0.4725607856319111,0.3208627700805664
0.4724304656023517,0.3222360610961914
0.4723009817696714,0.32358384132385254
0.4721723256968356,0.3251035213470459
0.4720444890645389,0.3264503479003906
0.4719174636691069,0.32779407501220703
0.47179124142044343,0.32915782928466797
0.4716658143400215,0.33057379722595215
0.4715411745589187,0.33191394805908203
0.47141731431589307,0.3332557678222656
0.4712942259555014,0.3345944881439209
0.4711719019262563,0.3359711170196533
0.4710503347788235,0.33733320236206055
0.4709295171642562,0.33877110481262207
0.4708094418322665,0.3401212692260742
0.47069010162953395,0.3414771556854248
0.4705714894980484,0.3427927494049072
0.47045359847348744,0.34417033195495605
0.4703364216836278,0.34549522399902344
0.47021995234678926,0.34686899185180664
0.47010418377031044,0.34820127487182617
0.4699891093490558,0.34953951835632324
0.4698747225639535,0.3508639335632324
0.46976101698056205,0.35224175453186035
0.46964798624766685,0.35356950759887695
0.46953562409590505,0.35492825508117676
0.469423924336417,0.35627198219299316
0.4693128808595257,0.3576223850250244
0.46920248763344274,0.35893940925598145
0.469092738702999,0.36028003692626953
0.46898362818840084,0.3616058826446533
0.46887515028401183,0.3629159927368164
0.46876729925715677,0.3643031120300293
0.4686600694469509,0.3657214641571045
0.46855345526314984,0.3670516014099121
0.4684474511850247,0.3683938980102539
0.46834205176025606,0.3697168827056885
0.4682372516038519,0.371049165725708
0.468133045397084,0.3723766803741455
0.46802942788644714,0.37371301651000977
0.46792639388263624,0.37505650520324707
0.4678239382595442,0.3763566017150879
0.467722055953278,0.3776719570159912
0.46762074196119413,0.3790876865386963
0.46751999134095146,0.38038158416748047
0.46741979920958293,0.3817150592803955
0.4673201607425835,0.3830282688140869
0.4672210711730159,0.3843834400177002
0.4671225257906326,0.3857245445251465
0.4670245199410148,0.3870351314544678
0.46692704902472615,0.38835716247558594
0.46683010849648304,0.38971686363220215
0.4667336938643398,0.39106059074401855
0.466637800688889,0.39245152473449707
0.4665424245824755,0.3937718868255615
0.46644756120842634,0.39511895179748535
0.4663532062802933,0.3964266777038574
0.4662593555611095,0.39775776863098145
0.46616600486265936,0.3990974426269531
0.46607315004476213,0.40044212341308594
0.4659807870145676,0.4017672538757324
0.46588891172586455,0.4030764102935791
0.4657975201784019,0.40442609786987305
0.46570660841722117,0.4058265686035156
0.4656161725320015,0.4071943759918213
0.4655262086564154,0.40851569175720215
0.465436712967497,0.40984201431274414
0.4653476816850196,0.4111909866333008
0.4652591110708859,0.41251254081726074
0.4651709974285275,0.4138336181640625
0.46508333710231553,0.41518115997314453
0.4649961264769813,0.4165167808532715
0.4649093619770467,0.4178595542907715
0.4648230400662646,0.4192795753479004
0.4647371572470692,0.42061948776245117
0.4646517100600345,0.4219839572906494
0.4645666950833433,0.4232964515686035
0.4644821089322653,0.42464351654052734
0.4643979482586424,0.4259834289550781
0.4643142097503845,0.42730069160461426
0.46423089013097263,0.42862439155578613
0.46414798615897096,0.42995738983154297
0.4640654946275468,0.43126964569091797
0.4639834123639986,0.43268823623657227
0.46390173622929143,0.43402814865112305
0.46382046311760106,0.43534111976623535
0.4637395899558645,0.4366931915283203
0.4636591137033387,0.43801307678222656
0.4635790313511663,0.43933582305908203
0.4634993399219481,0.4406774044036865
0.46342003646932306,0.44203686714172363
0.4633411180775547,0.44338393211364746
0.4632625818611246,0.4447348117828369
0.463184424964332,0.4461698532104492
0.4631066445609005,0.44750237464904785
0.4630292378535901,0.4488182067871094
0.46295220207381677,0.4501523971557617
0.46287553448127683,0.4514803886413574
0.46279923236357795,0.4528064727783203
0.46272329303587634,0.4541890621185303
0.46264771384051867,0.45551609992980957
0.4625724921466909,0.45685291290283203
0.46249762535007116,0.4581789970397949
0.4624231108724898,0.4595673084259033
0.4623489461615934,0.46092748641967773
0.46227512869051457,0.46225929260253906
0.4622016559575471,0.46358442306518555
0.46212852548582517,0.46497082710266113
0.4620557348230092,0.4662926197052002
0.461983281540975,0.4676239490509033
0.4619111632355083,0.46897077560424805
0.4618393775260044,0.4702877998352051
0.4617679220551715,0.47162580490112305
0.46169679448873924,0.4730803966522217
0.4616259925151717,0.474437952041626
0.46155551384538435,0.4758305549621582
0.4614853562124655,0.47719407081604004
0.4614155173714021,0.4785184860229492
0.461345995098809,0.47983407974243164
0.4612767871926639,0.48119330406188965
0.4612078914720439,0.4825129508972168
0.4611393057768682,0.48381996154785156
0.46107102796764293,0.4851822853088379
0.4610030559252114,0.48659610748291016
0.46093538755050645,0.4879179000854492
0.46086802076430744,0.48925089836120605
0.4608009535070009,0.4905588626861572
0.4607341837383436,0.4918828010559082
0.46066770943723084,0.49321627616882324
0.4606015286014664,0.4945645332336426
0.46053563924753704,0.49588847160339355
0.46047003941038944,0.49727296829223633
0.46040472714321123,0.4986250400543213
0.46033970051721473,0.5000174045562744
0.46027495762142323,0.5013678073883057
0.4602104965624616,0.5027236938476562
0.460146315464349,0.5040676593780518
0.4600824124682948,0.5054218769073486
0.46001878573249727,0.5067498683929443
0.45995543343194556,0.5080773830413818
0.4598923537582243,0.5094122886657715
0.4598295449193203,0.5107266902923584
0.4597670051394334,0.5120515823364258
0.45970473265878853,0.5134336948394775
0.459642725733451,0.514798641204834
0.4595809826351453,0.516160249710083
0.4595195016510742,0.5174932479858398
0.4594582810837433,0.5188395977020264
0.459397319250785,0.5201852321624756
0.4593366144847873,0.521526575088501
0.4592761651331238,0.5228776931762695
0.45921596955778604,0.5242347717285156
0.459156026135219,0.5255610942840576
0.4590963332561575,0.5269572734832764
0.45903688932546627,0.5282993316650391
0.4589776927619815,0.529688835144043
0.4589187419983539,0.5310006141662598
0.4588600354808955,0.5323443412780762
0.45880157166942703,0.5336759090423584
0.4587433490371284,0.5350253582000732
0.4586853660703902,0.5363619327545166
0.4586276212686686,0.5376784801483154
0.4585701131443403,0.5389840602874756
0.4585128402225618,0.5403995513916016
0.45845580104112804,0.5417053699493408
0.4583989941503347,0.5430259704589844
0.4583424181128419,0.5443577766418457
0.45828607150353917,0.545673131942749
0.4582299529094132,0.5470137596130371
0.458174060929416,0.5483419895172119
0.4581183941743363,0.5496671199798584
0.45806295126667146,0.5510554313659668
0.4580077308405016,0.5523817539215088
0.4579527315413655,0.5537731647491455
0.4578979520261375,0.5551059246063232
0.45784339096290666,0.5564489364624023
0.45778904703085727,0.5577945709228516
0.457734918920151,0.5591049194335938
0.45768100533181,0.5604360103607178
0.4576273049776023,0.5617849826812744
0.4575738165799285,0.5631227493286133
0.4575205388717092,0.564490795135498
0.4574674705962753,0.5658063888549805
0.4574146105072579,0.567202091217041
0.4573619573684813,0.5685436725616455
0.4573095099538564,0.5698530673980713
0.45725726704727504,0.5711781978607178
0.45720522744250763,0.5725750923156738
0.45715338994309945,0.5739047527313232
0.45710175336227027,0.5752484798431396
0.45705031652281414,0.5765724182128906
0.4569990782570014,0.5779120922088623
0.4569480374064808,0.5792300701141357
0.4568971928221836,0.58060622215271
0.45684654336422836,0.5819368362426758
0.45679608790182774,0.5832822322845459
0.4567458253131956,0.5846223831176758
0.45669575448545535,0.5859529972076416
0.45664587431455034,0.5872752666473389
0.45659618370515376,0.5885956287384033
0.45654668157058154,0.589958906173706
0.4564973668327046,0.591294527053833
0.4564482384218631,0.5926172733306885
0.45639929527678175,0.5940322875976562
0.45635053634448597,0.5953593254089355
0.45630196058021855,0.5966837406158447
0.45625356694735836,0.5980081558227539
0.4562053544173397,0.5993196964263916
0.45615732196957154,0.6006650924682617
0.45610946859135965,0.6019983291625977
0.456061793277828,0.6033222675323486
0.45601429503184177,0.6046795845031738
0.4559669728639319,0.6059744358062744
0.4559198257922191,0.6073641777038574
0.4558728528423402,0.6086971759796143
0.4558260530473742,0.6100192070007324
0.45577942544777045,0.6113526821136475
0.4557329690912762,0.6126797199249268
0.4556866830328666,0.6140503883361816
0.45564056633467387,0.6153993606567383
0.45559461806591905,0.6167371273040771
0.4555488373028429,0.6180417537689209
0.45550322312863867,0.6193385124206543
0.45545777463338566,0.6207089424133301
0.4554124909139826,0.6220152378082275
0.4553673710740831,0.6233322620391846
0.45532241422403075,0.6246697902679443
0.4552776194807956,0.6260180473327637
0.45523298596791134,0.6273329257965088
0.4551885128154127,0.628652811050415
0.4551441991597747,0.6299774646759033
0.4551000441438509,0.6312921047210693
0.45505604691681384,0.6326320171356201
0.45501220663409553,0.6340172290802002
0.45496852245732883,0.6353230476379395
0.45492499355428934,0.6366803646087646
0.45488161909883773,0.6380069255828857
0.45483839827086336,0.6393294334411621
0.45479533025622815,0.6406435966491699
0.4547524142467106,0.642003059387207
0.4547096494399519,0.6433217525482178
0.4546670350394008,0.6446723937988281
0.45462457025426034,0.6459879875183105
0.45458225429943494,0.6474001407623291
0.454540086395478,0.6487290859222412
0.45449806576854,0.6500606536865234
0.45445619165031687,0.651376485824585
0.45441446327800006,0.6527266502380371
0.45437287989422587,0.6540787220001221
0.4543314407470261,0.6553905010223389
0.4542901450897789,0.6567130088806152
0.4542489921811604,0.6580541133880615
0.45420798128509704,0.6594076156616211
0.45416711167071755,0.660773754119873
0.45412638261230653,0.6620995998382568
0.454085793389258,0.66341233253479
0.45404534328602936,0.6647491455078125
0.4540050315920965,0.6660702228546143
0.4539648576019081,0.6674058437347412
0.453924820614842,0.6687724590301514
0.4538849199351613,0.670081377029419
0.4538451548719701,0.6714167594909668
0.45380552473917146,0.6727383136749268
0.45376602885542483,0.6741487979888916
0.45372666654410315,0.6754744052886963
0.45368743713325244,0.6768100261688232
0.45364833995554976,0.6781623363494873
0.453609374348263,0.6795265674591064
0.4535705396532104,0.6808459758758545
0.4535318352167209,0.6822471618652344
0.45349326038959475,0.6835603713989258
0.4534548145270642,0.6848940849304199
0.4534164969887552,0.6862583160400391
0.4533783071386492,0.6876916885375977
0.4533402443450453,0.689070463180542
0.4533023079805231,0.6904323101043701
0.4532644974219054,0.6917927265167236
0.4532268120502221,0.6931667327880859
0.4531892512506734,0.694521427154541
0.4531518144125943,0.6958649158477783
0.45311450092941924,0.69722580909729
0.4530773101986471,0.6985900402069092
0.453040241621806,0.6999366283416748
0.45300329460441946,0.7014131546020508
0.4529664685559721,0.7027616500854492
0.4529297628898762,0.704115629196167
0.45289317702343834,0.705463171005249
0.4528567103778263,0.7068111896514893
0.4528203623780368,0.708174467086792
0.45278413245286275,0.7095162868499756
0.45274802003486164,0.7108645439147949
0.4527120245603239,0.7122228145599365
0.45267614546924156,0.7135977745056152
0.45264038220527714,0.7150280475616455
0.4526047342157332,0.7163879871368408
0.4525692009515218,0.7177278995513916
0.4525337818671348,0.7190852165222168
0.4524984764206134,0.7204530239105225
0.4524632840735196,0.7218043804168701
0.4524282042909066,0.7231614589691162
0.45239323654128966,0.724515438079834
0.4523583802966184,0.725872278213501
0.4523236350322476,0.7272312641143799
0.45228900022690965,0.7286233901977539
0.45225447536268687,0.7299857139587402
0.45222005992498415,0.7313461303710938
0.45218575340250156,0.732694149017334
0.4521515552872073,0.7340598106384277
0.4521174650743119,0.7354071140289307
0.45208348226224077,0.7367680072784424
0.4520496063526088,0.7381269931793213
0.4520158368501946,0.7394611835479736
0.4519821732629144,0.7408003807067871
0.4519486151017969,0.7422587871551514
0.4519151618809587,0.7436230182647705
0.45188181311757847,0.7450664043426514
0.45184856833187337,0.74642014503479
0.4518154270470741,0.7477579116821289
0.4517823887894009,0.7491393089294434
0.45174945308803954,0.750476598739624
0.4517166194751182,0.7518219947814941
0.45168388748568333,0.753180742263794
0.45165125665767675,0.7545380592346191
0.45161872653191326,0.7559852600097656
0.4515862966520565,0.7573432922363281
0.45155396656459823,0.7587077617645264
0.45152173581883415,0.76004958152771
0.4514896039668434,0.7614071369171143
0.4514575705634655,0.7627542018890381
0.4514256351662796,0.7641217708587646
0.451393797335582,0.7654871940612793
0.4513620566343661,0.7668449878692627
0.4513304126283002,0.768216609954834
0.4512988648857072,0.7696142196655273
0.4512674129775441,0.770979642868042
0.45123605647738074,0.7723343372344971
0.4512047949613807,0.7736785411834717
0.4511736280082802,0.7750415802001953
0.45114255519936874,0.7763779163360596
0.45111157611846897,0.7777321338653564
0.45108069035191767,0.779080867767334
0.4510498974885462,0.780437707901001
0.45101919711966104,0.7817997932434082
0.4509885888390252,0.7831988334655762
0.45095807224283946,0.784564733505249
0.45092764692972326,0.7859184741973877
0.45089731250069676,0.7872669696807861
0.4508670685591622,0.7886362075805664
0.450836914710886,0.7899773120880127
0.45080685056398084,0.7913455963134766
0.45077687572888736,0.7927088737487793
0.4507469898183576,0.794062614440918
0.45071719244743635,0.7954113483428955
0.4506874832334446,0.7968451976776123
0.45065786179596223,0.7981922626495361
0.4506283277568109,0.7995524406433105
0.4505988807400374,0.8008913993835449
0.4505695203718969,0.802264928817749
0.45054024628083655,0.8036136627197266
0.45051105809747855,0.8049867153167725
0.4504819554546049,0.8063499927520752
0.45045293798714037,0.8076958656311035
0.4504240053321374,0.8090634346008301
0.45039515712875955,0.8105318546295166
0.4503663930182663,0.8118798732757568
0.4503377126439977,0.8132472038269043
0.4503091156513584,0.8145973682403564
0.45028060168780315,0.8159277439117432
0.450252170402821,0.8172802925109863
0.45022382144792117,0.8186237812042236
0.4501955544766172,0.8199789524078369
0.4501673691444132,0.8213119506835938
0.4501392651087888,0.8226702213287354
0.450111242029185,0.8241198062896729
0.4500832995669895,0.8254673480987549
0.4500554373855229,0.8268172740936279
0.45002765515002424,0.8281738758087158
0.44999995252763775,0.8295226097106934
0.44997232918739827,0.8308935165405273
0.44994478480021805,0.8322553634643555
0.44991731903887305,0.8336136341094971
0.4498899315779897,0.8349947929382324
0.4498626220940311,0.8363556861877441
0.44983539026528435,0.8377649784088135
0.44980823577184714,0.8391244411468506
0.44978115829561494,0.8404750823974609
0.4497541575202679,0.8418312072753906
0.4497272331312584,0.8431940078735352
0.4497003848157983,0.8445625305175781
0.44967361226284625,0.8459184169769287
0.4496469151630954,0.8472700119018555
0.44962029320896135,0.8486342430114746
0.4495937460945692,0.8500051498413086
0.44956727351574244,0.851447582244873
0.44954087516999003,0.8528060913085938
0.4495145507564952,0.8541889190673828
0.4494882999761032,0.8555443286895752
0.4494621225313097,0.8568825721740723
0.4494360181262495,0.8582611083984375
0.4494099864666847,0.8595941066741943
0.4493840272599934,0.8609647750854492
0.44935814021515824,0.862328290939331
0.44933232504275594,0.8636932373046875
0.4493065814549449,0.865180492401123
0.4492809091654552,0.8665318489074707
0.44925530788957757,0.8678748607635498
0.4492297773441524,0.8692398071289062
0.44920431724755844,0.8705852031707764
0.4491789273197033,0.871959924697876
0.44915360728201215,0.8733232021331787
0.44912835685741714,0.8746809959411621
0.44910317577034753,0.8760514259338379
0.44907806374671894,0.8773934841156006
0.4490530205139236,0.8788113594055176
0.4490280458008196,0.8801791667938232
0.4490031393377217,0.8815553188323975
0.44897830085639046,0.8828999996185303
0.4489535300900229,0.8842575550079346
0.448928826773243,0.8856232166290283
0.44890419064209097,0.8869848251342773
0.4488796214340147,0.888338565826416
0.4488551188878597,0.8896956443786621
0.4488306827438595,0.8910467624664307
0.44880631274362676,0.8924524784088135
0.44878200863014334,0.8938260078430176
0.44875777014775153,0.8951871395111084
0.44873359704214494,0.8965475559234619
0.4487094890603588,0.8979043960571289
0.4486854459507614,0.8992464542388916
0.44866146746304536,0.900587797164917
0.4486375533482183,0.9019315242767334
0.44861370335859446,0.9032731056213379
0.44858991724778546,0.9046311378479004
0.44856619477069204,0.9060709476470947
0.44854253568349556,0.9074306488037109
0.4485189397436492,0.9087893962860107
0.4484954067098695,0.9101443290710449
0.44847193634212834,0.9114968776702881
0.4484485284016443,0.9128484725952148
0.44842518265087433,0.9142446517944336
0.44840189885350623,0.9156053066253662
0.44837867677444976,0.9169769287109375
0.4483555161798288,0.9183440208435059
0.44833241683697367,0.9198143482208252
0.4483093785144131,0.9212112426757812
0.44828640098186606,0.9225571155548096
0.44826348401023436,0.9238932132720947
0.4482406273715948,0.9252560138702393
0.44821783083919137,0.926598072052002
0.4481950941874278,0.9279422760009766
0.44817241719186,0.9293019771575928
0.4481497996291884,0.9306492805480957
0.4481272412772508,0.9319820404052734
0.44810474191501454,0.9333796501159668
0.44808230132257004,0.9347352981567383
0.4480599192811225,0.9360771179199219
0.44803759557298556,0.9374268054962158
0.4480153299815735,0.9387688636779785
0.44799312229139476,0.9401068687438965
0.44797097228804444,0.9415011405944824
0.44794887975819764,0.9428603649139404
0.44792684448960207,0.944209098815918
0.44790486627107184,0.9455668926239014
0.44788294489248043,0.9470055103302002
0.44786108014475334,0.9483599662780762
0.4478392718198622,0.9497158527374268
0.44781751971081785,0.9510653018951416
0.4477958236116633,0.9524219036102295
0.447774183317468,0.9537680149078369
0.44775259862432065,0.9551310539245605
0.4477310693293229,0.9564778804779053
0.44770959523058296,0.9578185081481934
0.44768817612720974,0.9591758251190186
0.4476668118193057,0.9606320858001709
0.44764550210796095,0.9619626998901367
0.44762424679524765,0.9633221626281738
0.4476030456842128,0.9646823406219482
0.4475818985788726,0.9660153388977051
0.44756080528420666,0.9673705101013184
0.4475397656061517,0.9687333106994629
0.44751877935159556,0.9700663089752197
0.44749784632837114,0.9714133739471436
0.44747696634525097,0.9727463722229004
0.4474561392119408,0.9741950035095215
0.4474353647390743,0.9755442142486572
0.447414642738207,0.9768881797790527
0.4473939730218108,0.9782743453979492
0.4473733554032677,0.9796161651611328
0.4473527896968653,0.9809949398040771
0.4473322757177904,0.9823353290557861
0.44731181328212327,0.9836764335632324
0.4472914022068327,0.9850788116455078
0.4472710423097706,0.9864320755004883
0.44725073340966603,0.9878778457641602
0.44723047532612026,0.9892094135284424
0.4472102678796013,0.990548849105835
0.44719011089143845,0.9918997287750244
0.4471700041838174,0.9932496547698975
0.4471499475797749,0.9946036338806152
0.44712994090319297,0.9959485530853271
0.4471099839787949,0.9972918033599854
0.4470900766321394,0.9986379146575928
0.4470702186896151,0.99997878074646
0.44705040997843676,1.001382827758789
0.44703065032663925,1.0027260780334473
0.44701093956307303,1.004087209701538
0.44699127751739914,1.0054810047149658
0.44697166402008437,1.0068631172180176
0.4469520989023964,1.008223056793213
0.44693258199639857,1.009570598602295
0.44691311313494597,1.0109376907348633
0.44689369215168007,1.0123014450073242
0.446874318881024,1.0136425495147705
0.44685499315817834,1.0150666236877441
0.4468357148191157,1.0164227485656738
0.44681648370057725,1.0177733898162842
0.4467972996400668,1.0191240310668945
0.44677816247584745,1.0204734802246094
0.4467590720469363,1.0218279361724854
0.4467400281931005,1.0231852531433105
0.44672103075485226,1.0245351791381836
0.4467020795734451,1.0258886814117432
0.44668317449086886,1.0272307395935059
0.4466643153498458,1.0286319255828857
0.4466455019938259,1.0299839973449707
0.44662673426698307,1.0313255786895752
0.44660801201421024,1.032679796218872
0.44658933508111576,1.0340301990509033
0.4465707033140188,1.0353751182556152
0.4465521165599457,1.0367493629455566
0.4465335746666249,1.038085699081421
0.44651507748248376,1.0394744873046875
0.44649662485664415,1.0408291816711426
0.44647821663891835,1.0422923564910889
0.44645985267980476,1.0436193943023682
0.44644153283048466,1.0450186729431152
0.4464232569428178,1.0463624000549316
0.44640502486933803,1.0477187633514404
0.4463868364632502,1.0490963459014893
0.44636869157842596,1.0504705905914307
0.4463505900693997,1.0518195629119873
0.44633253179136495,1.0531766414642334
0.4463145166001705,1.0545508861541748
0.4462965443523167,1.0559978485107422
0.4462786149049518,1.0573601722717285
0.4462607281158679,1.0586938858032227
0.4462428838434977,1.060035228729248
0.44622508194691013,1.0614023208618164
0.4462073222858079,1.062765121459961
0.4461896047205225,1.0641026496887207
0.4461719291120117,1.065446138381958
0.44615429532185547,1.066767692565918
0.4461367032122523,1.0681304931640625
0.4461191526460162,1.069523572921753
0.44610164348657294,1.0708565711975098
0.4460841755979562,1.0722322463989258
0.44606674884480485,1.0735695362091064
0.4460493630923591,1.0749289989471436
0.4460320182064571,1.0762903690338135
0.4460147140535316,1.0776402950286865
0.44599745050060674,1.0789999961853027
0.4459802274152947,1.0803585052490234
0.445963044665792,1.0816981792449951
0.44594590212087687,1.0831148624420166
0.44592879964990556,1.0844857692718506
0.44591173712280907,1.0858433246612549
0.4458947144100901,1.08717942237854
0.4458777313828201,1.0885376930236816
0.4458607879126354,1.0899016857147217
0.44584388387173474,1.0912563800811768
0.4458270191328758,1.09261155128479
0.4458101935693722,1.0939674377441406
0.44579340705509024,1.0953211784362793
0.4457766594644463,1.0967249870300293
0.44575995067240304,1.0980782508850098
0.44574328055446716,1.0994277000427246
0.4457266489866859,1.1007676124572754
0.44571005584564416,1.1021082401275635
0.44569350100846167,1.1034610271453857
0.44567698435278985,1.1048223972320557
0.44566050575680904,1.1062252521514893
0.44564406509922555,1.1075630187988281
0.4456276622592687,1.1089327335357666
0.4456112971166881,1.1103847026824951
0.4455949695517505,1.1117401123046875
0.44557867944523766,1.1131186485290527
0.44556242667844237,1.1144793033599854
0.44554621113316695,1.1158483028411865
0.44553003269171954,1.1172146797180176
0.4455138912369118,1.1185641288757324
0.4454977866520561,1.1199169158935547
0.4454817188209625,1.1212806701660156
0.4454656876279367,1.122610330581665
0.44544969295777664,1.1240425109863281
0.4454337346957702,1.125396728515625
0.44541781272769265,1.1267528533935547
0.44540192693980374,1.1280949115753174
0.4453860772188454,1.1294410228729248
0.4453702634520388,1.1307907104492188
0.44535448552708196,1.1321468353271484
0.44533874333214724,1.1335110664367676
0.44532303675587875,1.1348764896392822
0.4453073656873896,1.1362204551696777
0.44529173001625993,1.137695550918579
0.4452761296325336,1.1390538215637207
0.44526056442671674,1.140397310256958
0.4452450342897742,1.1417546272277832
0.44522953911312796,1.1431114673614502
0.44521407878865416,1.144482135772705
0.4451986532086813,1.1458263397216797
0.44518326226598676,1.1471788883209229
0.4451679058537957,1.1485586166381836
0.4451525838657777,1.1499028205871582
0.4451372961960449,1.1513004302978516
0.44512204273914974,1.1526498794555664
0.4451068233900821,1.1539974212646484
0.4450916380442675,1.155364990234375
0.44507648659756455,1.156712293624878
0.4450613689462631,1.1580629348754883
0.44504628498708115,1.159447193145752
0.4450312346171634,1.1607913970947266
0.4450162177340784,1.1621413230895996
0.44500123423581706,1.163498878479004
0.4449862840207895,1.1649315357208252
0.44497136698782386,1.1662898063659668
0.44495648303616325,1.1676275730133057
0.44494163206546417,1.1690082550048828
0.444926813975794,1.1703588962554932
0.4449120286676289,1.171701192855835
0.4448972760418522,1.173072099685669
0.4448825559997516,1.1744346618652344
0.44486786844301734,1.175797939300537
0.44485321327373994,1.1771583557128906
0.44483859039440893,1.178589105606079
0.4448239997079094,1.179943561553955
0.44480944111752135,1.1812942028045654
0.4447949145269168,1.1826577186584473
0.44478041984015776,1.1840295791625977
0.44476595696169485,1.1853907108306885
0.44475152579636457,1.186741828918457
0.4447371262493881,1.1880888938903809
0.4447227582263686,1.1894383430480957
0.44470842163328955,1.1907689571380615
0.4446941163765128,1.1921896934509277
0.4446798423627766,1.1935346126556396
0.444665599499194,1.1948940753936768
0.44465138769325036,1.1962499618530273
0.4446372068528018,1.197591781616211
0.44462305688607345,1.198936939239502
0.444608937701657,1.2002685070037842
0.44459484920850956,1.2016122341156006
0.44458079131595135,1.2029783725738525
0.44456676393366396,1.2043402194976807
0.4445527669716887,1.2057790756225586
0.4445388003404244,1.207124948501587
0.44452486395062585,1.2084648609161377
0.44451095771340216,1.2098188400268555
0.44449708154021467,1.2111713886260986
0.44448323534287515,1.2125048637390137
0.4444694190335446,1.2138617038726807
0.44445563252473064,1.2152183055877686
0.44444187572928656,1.2165658473968506
0.444428148560409,1.2179255485534668
0.44441445093163673,1.2193787097930908
0.44440078275684836,1.220728874206543
0.4443871439502612,1.222076177597046
0.4443735344264292,1.223412275314331
0.44435995410024165,1.2247862815856934
0.4443464028869208,1.2261271476745605
0.44433288070202126,1.2274627685546875
0.4443193874614274,1.2288141250610352
0.444305923081352,1.2301578521728516
0.44429248747833505,1.2315058708190918
0.4442790805692415,1.232985496520996
0.4442657022712598,1.2343311309814453
0.44425235250190087,1.2356863021850586
0.44423903117899566,1.2370572090148926
0.44422573822069417,1.2384021282196045
0.4442124735454635,1.2397427558898926
0.44419923707208697,1.2411093711853027
0.44418602871966145,1.242475986480713
0.4441728484075967,1.2438251972198486
0.44415969605561373,1.2451746463775635
0.4441465715837428,1.2466182708740234
0.4441334749123225,1.247981071472168
0.44412040596199787,1.2493541240692139
0.44410736465371903,1.2507107257843018
0.44409435090873955,1.2520420551300049
0.4440813646486152,1.2534170150756836
0.44406840579520235,1.2547826766967773
0.4440554742706564,1.2561547756195068
0.44404256999743075,1.2575187683105469
0.4440296928982746,1.2588682174682617
0.44401684289623233,1.260284185409546
0.44400401991464167,1.2616310119628906
0.4439912238771319,1.262977123260498
0.4439784547076235,1.2643578052520752
0.4439657123303257,1.2657122611999512
0.4439529966697354,1.2670857906341553
0.4439403076506363,1.2684381008148193
0.44392764519809674,1.2697877883911133
0.44391500923746874,1.27113676071167
0.44390239969438655,1.2724850177764893
0.44388981649476533,1.2738902568817139
0.4438772595648001,1.2752494812011719
0.4438647288309636,1.2765939235687256
0.4438522242200058,1.2779426574707031
0.4438397456589522,1.2793009281158447
0.4438272930751023,1.280651569366455
0.4438148663960289,1.281977653503418
0.44380246554957614,1.2833187580108643
0.4437900904638587,1.2846810817718506
0.4437777410672602,1.286013126373291
0.44376541728843216,1.28743314743042
0.4437531190562924,1.2887835502624512
0.4437408463000242,1.2901322841644287
0.4437285989490749,1.2914841175079346
0.4437163769331542,1.2928340435028076
0.44370418018223373,1.2942109107971191
0.4436920086265452,1.2955389022827148
0.4436798621965792,1.2968826293945312
0.44366774082308447,1.2982571125030518
0.4436556444370661,1.2995920181274414
0.44364357296978474,1.3010594844818115
0.4436315263527551,1.302414894104004
0.44361950451774507,1.3037519454956055
0.4436075073967741,1.3051371574401855
0.4435955349221126,1.306485891342163
0.44358358702628026,1.307816505432129
0.44357166364204503,1.3091862201690674
0.4435597647024221,1.3105294704437256
0.44354789014067264,1.3119137287139893
0.4435360398903027,1.313251256942749
0.443524213885062,1.3147141933441162
0.4435124120589427,1.316075086593628
0.44350063434617853,1.317434310913086
0.44348888068124376,1.3187906742095947
0.4434771509988514,1.3201544284820557
0.4434654452339529,1.3215205669403076
0.4434537633217368,1.3229224681854248
0.4434421051976271,1.3242740631103516
0.4434304707972831,1.3256418704986572
0.44341886005659753,1.3269987106323242
0.44340727291169585,1.3284263610839844
0.44339570929893524,1.3297555446624756
0.44338416915490314,1.3310744762420654
0.44337265241641677,1.3324038982391357
0.4433611590205213,1.333761215209961
0.4433496889044899,1.3350932598114014
0.44333824200582145,1.3364183902740479
0.44332681826224046,1.337747573852539
0.44331541761169563,1.3390724658966064
0.4433040399923588,1.3404135704040527
0.4432926853426241,1.3417904376983643
0.4432813536011069,1.3431305885314941
0.4432700447066425,1.3444914817810059
0.4432587585982858,1.3458259105682373
0.44324749521530954,1.3471453189849854
0.44323625449720383,1.3484721183776855
0.44322503638367505,1.3497867584228516
0.4432138408146446,1.3510961532592773
0.44320266773024825,1.3524112701416016
0.4431915170708352,1.353743553161621
0.44318038877696686,1.3551597595214844
0.44316928278941586,1.3564934730529785
0.44315819904916554,1.3578205108642578
0.44314713749740847,1.3591368198394775
0.4431360980755458,1.3604671955108643
0.4431250807251865,1.3617925643920898
0.4431140853881459,1.3631274700164795
0.44310311200644503,1.3644733428955078
0.44309216052230993,1.3658380508422852
0.44308123087817064,1.367152452468872
0.4430703230166597,1.3685660362243652
0.4430594368806122,1.3698906898498535
0.44304857241306406,1.3712060451507568
0.4430377295572516,1.3725359439849854
0.4430269082566108,1.37388277053833
0.44301610845477557,1.3752286434173584
0.4430053300955778,1.376577615737915
0.44299457312304596,1.377903938293457
0.4429838374814045,1.3792431354522705
0.4429731231150727,1.3805804252624512
0.4429624299686641,1.381986379623413
0.44295175798698544,1.383302927017212
0.44294110711503576,1.3846626281738281
0.4429304772980058,1.3860044479370117
0.442919868481277,1.3873505592346191
0.4429092806104206,1.3886759281158447
0.44289871363119687,1.3900086879730225
0.4428881674895544,1.3913264274597168
0.4428776421316289,1.3926482200622559
0.4428671375037429,1.3939964771270752
0.4428566535524044,1.3953845500946045
0.44284619022430666,1.39670729637146
0.44283574746632665,1.398104190826416
0.44282532522552487,1.3994226455688477
0.4428149234491444,1.4007372856140137
0.4428045420846097,1.4020600318908691
0.44279418107952623,1.403376579284668
0.44278384038167995,1.4047267436981201
0.44277351993903563,1.4060173034667969
0.4427632196997369,1.4073295593261719
0.442752939612105,1.408719778060913
0.4427426796246383,1.4100441932678223
0.44273243968601134,1.4113655090332031
0.4427222197450741,1.412691593170166
0.44271201975085134,1.4140386581420898
0.4427018396525416,1.4153661727905273
0.4426916793995169,1.4167139530181885
0.44268153894132156,1.4180347919464111
0.44267141822767153,1.4193873405456543
0.4426613172084537,1.420708417892456
0.4426512358337255,1.4220976829528809
0.4426411740537135,1.4234185218811035
0.44263113181881325,1.4247565269470215
0.4426211090795882,1.4260971546173096
0.4426111057867692,1.427417516708374
0.4426011218912537,1.4287450313568115
0.44259115734410515,1.4300847053527832
0.4425812120965519,1.431372880935669
0.44257128609998686,1.432685375213623
0.442561379305967,1.434032678604126
0.442551491666212,1.4354658126831055
0.4425416231326041,1.43678879737854
0.44253177365718716,1.4381303787231445
0.442521943192166,1.4394862651824951
0.44251213168990583,1.4408705234527588
0.44250233910293146,1.4422128200531006
0.44249256538392656,1.443526268005371
0.44248281048573335,1.444856882095337
0.44247307436135125,1.4462363719940186
0.44246335696393685,1.4475510120391846
0.4424536582468032,1.449023962020874
0.44244397816341857,1.4503464698791504
0.44243431666740635,1.451683759689331
0.44242467371254435,1.4530344009399414
0.44241504925276387,1.4543724060058594
0.44240544324214925,1.4556920528411865
0.44239585563493733,1.4570448398590088
0.44238628638551647,1.458364725112915
0.44237673544842615,1.4597365856170654
0.44236720277835645,1.4610986709594727
0.44235768833014705,1.4624919891357422
0.442348192058787,1.463808298110962
0.44233871391941393,1.4651641845703125
0.44232925386731325,1.4665119647979736
0.4423198118579178,1.4678287506103516
0.44231038784680704,1.4691872596740723
0.4423009817897068,1.4705512523651123
0.442291593642488,1.4718749523162842
0.4422822233611667,1.4732706546783447
0.44227287090190315,1.474616527557373
0.44226353622100156,1.4759960174560547
0.44225421927490877,1.4773366451263428
0.44224492002021437,1.478670597076416
0.44223563841364993,1.4799795150756836
0.442226374412088,1.4813156127929688
0.4422171279725424,1.4826469421386719
0.4422078990521666,1.4839904308319092
0.44219868760825387,1.485334873199463
0.44218949359823645,1.4866516590118408
0.44218031697968496,1.4879717826843262
0.4421711577103079,1.4893486499786377
0.44216201574795105,1.4906749725341797
0.44215289105059696,1.4920179843902588
0.4421437835763642,1.4933462142944336
0.4421346932835072,1.4947173595428467
0.4421256201304151,1.4960312843322754
0.4421165640756118,1.497370719909668
0.44210752507775497,1.4986846446990967
0.44209850309563586,1.5000054836273193
0.4420894980881783,1.5013482570648193
0.4420805100144387,1.502715826034546
0.4420715388336051,1.5040700435638428
0.44206258450499675,1.505434513092041
0.4420536469880635,1.5067625045776367
0.4420447262423858,1.5081074237823486
0.44203582222767307,1.5094451904296875
0.4420269349037645,1.510765790939331
0.4420180642306274,1.5121171474456787
0.4420092101683572,1.5134389400482178
0.44200037267717723,1.514786720275879
0.4419915517174374,1.51619553565979
0.44198274724961445,1.517521619796753
0.4419739592343109,1.5188701152801514
0.44196518763225484,1.5202035903930664
0.44195643240429944,1.5215418338775635
0.4419476935114222,1.522855281829834
0.4419389709147248,1.5242090225219727
0.44193026457543233,1.5255367755889893
0.4419215744548927,1.5268793106079102
0.44191290051457655,1.5282173156738281
0.44190424271607626,1.5296027660369873
0.44189560102110614,1.5309228897094727
0.44188697539150107,1.5322647094726562
0.44187836578921685,1.5335824489593506
0.44186977217632895,1.5349223613739014
0.4418611945150328,1.5362684726715088
0.4418526327676428,1.5376152992248535
0.4418440868965919,1.5389316082000732
0.4418355568644312,1.5402734279632568
0.4418270426338296,1.5416011810302734
0.4418185441675733,1.5429856777191162
0.44181006142856505,1.5443446636199951
0.4418015943798238,1.5456821918487549
0.44179314298448474,1.5470452308654785
0.44178470720579793,1.5483946800231934
0.4417762870071289,1.5497093200683594
0.4417678823519571,1.5510296821594238
0.44175949320387625,1.5523617267608643
0.4417511195265936,1.5536861419677734
0.4417427612839296,1.555020809173584
0.4417344184398171,1.5564146041870117
0.4417260909583014,1.5577385425567627
0.4417177788035394,1.5591275691986084
0.4417094819397997,1.560455560684204
0.4417012003314612,1.5617730617523193
0.4416929339430138,1.5631318092346191
0.44168468273905714,1.5644872188568115
0.4416764466843005,1.5658388137817383
0.44166822574356246,1.5671625137329102
0.4416600198817702,1.5684852600097656
0.4416518290639592,1.569892168045044
0.441643653255273,1.5712108612060547
0.4416354924209624,1.5725395679473877
0.44162734652638536,1.5738680362701416
0.4416192155370065,1.575216293334961
0.44161109941839655,1.576540231704712
0.44160299813623227,1.57785964012146
0.44159491165629544,1.5791759490966797
0.44158683994447334,1.5805318355560303
0.44157878296675734,1.5818591117858887
0.44157074068924307,1.5832467079162598
0.4415627130781303,1.5845894813537598
0.4415547000997217,1.5859167575836182
0.44154670172042315,1.5872621536254883
0.4415387179067431,1.5885894298553467
0.4415307486252922,1.589914083480835
0.4415227938427826,1.5912997722625732
0.4415148535260281,1.5926225185394287
0.44150692764194355,1.5939760208129883
0.44149901615754417,1.5953290462493896
0.4414911190399456,1.5967018604278564
0.4414832362563631,1.598029613494873
0.4414753677741118,1.5993537902832031
0.4414675135606052,1.6006920337677002
0.44145967358335625,1.6020357608795166
0.44145184780997565,1.6033477783203125
0.4414440362081724,1.604694128036499
0.44143623874575283,1.6060240268707275
0.44142845539062053,1.6073846817016602
0.4414206861107759,1.6087062358856201
0.4414129308743158,1.6100997924804688
0.4414051896494333,1.6114282608032227
0.44139746240441696,1.6128344535827637
0.4413897491076507,1.614180564880371
0.4413820497276136,1.6155023574829102
0.44137436423287923,1.6168303489685059
0.44136669259211553,1.6182277202606201
0.4413590347740843,1.6195569038391113
0.4413513907476407,1.6208784580230713
0.4413437604817335,1.6222281455993652
0.4413361439454041,1.6236481666564941
0.4413285411077862,1.62503981590271
0.441320951938106,1.626363754272461
0.4413133764056812,1.6276755332946777
0.44130581447992123,1.6290335655212402
0.44129826613032636,1.6303534507751465
0.4412907313264877,1.6316730976104736
0.44128321003808707,1.633016586303711
0.4412757022348959,1.6343681812286377
0.4412682078867756,1.6357007026672363
0.44126072696367713,1.637082576751709
0.44125325943564037,1.6384093761444092
0.4412458052727937,1.639747142791748
0.4412383644453544,1.6410868167877197
0.4412309369236276,1.642418384552002
0.4412235226780059,1.6437320709228516
0.44121612167896984,1.6450917720794678
0.4412087338970865,1.6464407444000244
0.4412013593030103,1.647768259048462
0.44119399786748176,1.6491281986236572
0.4411866495613274,1.6505377292633057
0.4411793143554598,1.6518511772155762
0.44117199222087705,1.6531975269317627
0.44116468312866225,1.654536485671997
0.4411573870499833,1.6558825969696045
0.44115010395609283,1.6572084426879883
0.4411428338183275,1.6585345268249512
0.44113557660810804,1.6598553657531738
0.44112833229693876,1.6611864566802979
0.4411211008564071,1.6624839305877686
0.4411138822581837,1.6638453006744385
0.4411066764740217,1.6652235984802246
0.44109948347575667,1.6665680408477783
0.44109230323530624,1.66788649559021
0.44108513572467006,1.669236183166504
0.4410779809159287,1.6705529689788818
0.44107083878124426,1.671860933303833
0.4410637092928599,1.6731815338134766
0.44105659242309875,1.6745445728302002
0.44104948814436473,1.675856351852417
0.44104239642914167,1.6772575378417969
0.44103531724999284,1.6785767078399658
0.4410282505795612,1.6799051761627197
0.4410211963905685,1.681236743927002
0.44101415465581567,1.6825766563415527
0.4410071253481817,1.6839048862457275
0.44100010844062437,1.6852872371673584
0.4409931039061792,1.6866188049316406
0.44098611171795893,1.6879632472991943
0.44097913184915455,1.689286231994629
0.44097216427303354,1.690690517425537
0.4409652089629402,1.6919958591461182
0.44095826589229575,1.6933221817016602
0.44095133503459744,1.694655179977417
0.44094441636341847,1.695974349975586
0.440937509852408,1.697310209274292
0.44093061547529033,1.6986579895019531
0.4409237332058652,1.6999866962432861
0.4409168630180071,1.7012965679168701
0.44091000488566506,1.7026145458221436
0.44090315878286285,1.704000473022461
0.440896324683698,1.7053351402282715
0.44088950256234183,1.7066569328308105
0.44088269239303957,1.707979440689087
0.44087589415010925,1.7093267440795898
0.4408691078079424,1.710648775100708
0.4408623333410032,1.7119691371917725
0.44085557072382797,1.7133052349090576
0.44084881993102587,1.7146422863006592
0.4408420809372776,1.7159605026245117
0.44083535371733573,1.717336654663086
0.4408286382460244,1.7186756134033203
0.4408219344982389,1.7200205326080322
0.4408152424489454,1.7213575839996338
0.4408085620731809,1.7226784229278564
0.4408018933460529,1.7240371704101562
0.44079523624273903,1.7253625392913818
0.4407885907384867,1.7266788482666016
0.44078195680861343,1.7279961109161377
0.44077533442850586,1.7293195724487305
0.44076872357362007,1.7307701110839844
0.4407621242194809,1.73211669921875
0.4407555363416821,1.733431100845337
0.4407489599158858,1.734755039215088
0.4407423949178225,1.7361185550689697
0.4407358413232904,1.7374584674835205
0.44072929910815584,1.7388110160827637
0.44072276824835244,1.7401249408721924
0.4407162487198811,1.7414822578430176
0.44070974049880973,1.7428078651428223
0.4407032435612734,1.7442190647125244
0.4406967578834732,1.7455341815948486
0.44069028344167693,1.7468643188476562
0.44068382021221836,1.7481989860534668
0.4406773681714972,1.7495148181915283
0.4406709272959789,1.7508318424224854
0.44066449756219384,1.7521922588348389
0.44065807894673825,1.753504991531372
0.44065167142627276,1.7548351287841797
0.4406452749775229,1.756162166595459
0.440638889577279,1.757601022720337
0.44063251520239516,1.7589340209960938
0.44062615182978976,1.7602784633636475
0.44061979943644514,1.761622428894043
0.440613457999407,1.7629706859588623
0.4406071274957844,1.7643158435821533
0.44060080790274997,1.7657082080841064
0.4405944991975387,1.7670321464538574
0.4405882013574486,1.7683939933776855
0.44058191435984034,1.76973295211792
0.4405756381821365,1.7711215019226074
0.4405693728018219,1.7724602222442627
0.44056311819644334,1.7738137245178223
0.44055687434360913,1.7751507759094238
0.4405506412209889,1.776486873626709
0.4405444188063137,1.7778291702270508
0.44053820707737534,1.7791547775268555
0.44053200601202674,1.7804820537567139
0.44052581558818105,1.7818193435668945
0.440519635783812,1.7831637859344482
0.44051346657695345,1.7845838069915771
0.44050730794569914,1.7859437465667725
0.44050115986820265,1.787262201309204
0.44049502232267707,1.7885968685150146
0.4404888952873948,1.7899231910705566
0.44048277874068725,1.7912766933441162
0.4404766726609451,1.7926063537597656
0.44047057702661746,1.7939577102661133
0.4404644918162121,1.7953200340270996
0.44045841700829497,1.7966423034667969
0.44045235258149035,1.7980248928070068
0.4404462985144802,1.7993619441986084
0.4404402547860045,1.800713062286377
0.4404342213748606,1.8020284175872803
0.4404281982599031,1.8033666610717773
0.4404221854200439,1.8047044277191162
0.4404161828342518,1.8060576915740967
0.4404101904815523,1.8073785305023193
0.44040420834102745,1.808720350265503
0.44039823639181574,1.8100535869598389
0.4403922746131117,1.8114848136901855
0.44038632298416613,1.8128540515899658
0.4403803814842853,1.8141958713531494
0.44037445009283127,1.8155291080474854
0.44036852878922145,1.8168911933898926
0.44036261755292827,1.8182318210601807
0.44035671636347984,1.8195524215698242
0.4403508252004583,1.8208768367767334
0.4403449440435011,1.8222215175628662
0.44033907287229984,1.8235487937927246
0.44033321166660044,1.824979305267334
0.44032736040620324,1.8263027667999268
0.44032151907096206,1.8276517391204834
0.44031568764078477,1.8290061950683594
0.4403098660956327,1.8303308486938477
0.4403040544155208,1.831662893295288
0.44029825258051675,1.833040475845337
0.44029246057074173,1.834381103515625
0.4402866783663697,1.8357031345367432
0.44028090594762687,1.837059736251831
0.44027514329479267,1.8384380340576172
0.44026939038819823,1.8397531509399414
0.4402636472082272,1.8411314487457275
0.44025791373531503,1.8424484729766846
0.44025218994994897,1.8437635898590088
0.44024647583266807,1.8451189994812012
0.44024077136406264,1.8464438915252686
0.4402350765247744,1.8477632999420166
0.44022939129549615,1.8491227626800537
0.44022371565697155,1.8504462242126465
0.44021804958999533,1.8518195152282715
0.44021239307541227,1.8531570434570312
0.4402067460941184,1.8545019626617432
0.44020110862705913,1.8558077812194824
0.4401954806552307,1.8571619987487793
0.4401898621596787,1.858485460281372
0.44018425312149917,1.859827995300293
0.44017865352183705,1.8612163066864014
0.4401730633418872,1.8625333309173584
0.4401674825628936,1.8638408184051514
0.44016191116614933,1.8652429580688477
0.4401563491329965,1.8665399551391602
0.44015079644482596,1.8678507804870605
0.4401452530830772,1.8692090511322021
0.4401397190292382,1.870556116104126
0.44013419426484535,1.871856451034546
0.4401286787714828,1.8732085227966309
0.4401231725307832,1.8745510578155518
0.44011767552442693,1.8758759498596191
0.44011218773414174,1.8772006034851074
0.4401067091417032,1.8785901069641113
0.4401012397289342,1.8798933029174805
0.4400957794777048,1.8812885284423828
0.4400903283699321,1.882612943649292
0.44008488638758014,1.8839530944824219
0.4400794535126598,1.885301113128662
0.44007402972722853,1.8866286277770996
0.4400686150133899,1.887915849685669
0.4400632093532943,1.8892199993133545
0.4400578127291378,1.8905155658721924
0.440052425123163,1.8919239044189453
0.4400470465176577,1.8932392597198486
0.44004167689495605,1.8945856094360352
0.44003631623743705,1.8959112167358398
0.4400309645275259,1.897261142730713
0.4400256217476922,1.89858078956604
0.4400202878804514,1.899890661239624
0.44001496290836345,1.9012324810028076
0.4400096468140335,1.9025835990905762
0.4400043395801106,1.9039030075073242
0.4399990411892894,1.9052824974060059
0.43999375162430815,1.9066126346588135
0.4399884708679496,1.9079482555389404
0.43998319890304055,1.9092977046966553
0.4399779357124518,1.9106478691101074
0.4399726812790979,1.911982536315918
0.43996743558593715,1.9133422374725342
0.43996219861597125,1.9146926403045654
0.43995697035224546,1.9160099029541016
0.4399517507778482,1.917367696762085
0.4399465398759109,1.918802261352539
0.43994133762960813,1.9201593399047852
0.43993614402215725,1.9215037822723389
0.43993095903681834,1.9228434562683105
0.43992578265689375,1.924217700958252
0.4399206148657288,1.9255707263946533
0.4399154556467106,1.9269113540649414
0.43991030498326866,1.9282662868499756
0.43990516285887454,1.9296128749847412
0.4399000292570414,1.930967092514038
0.43989490416132454,1.9323668479919434
0.4398897875553207,1.9337127208709717
0.43988467942266796,1.9350907802581787
0.43987957974704595,1.9364404678344727
0.43987448851217537,1.9377906322479248
0.4398694057018183,1.9391324520111084
0.4398643312997774,1.940474271774292
0.4398592652898964,1.9418134689331055
0.43985420765605965,1.9431593418121338
0.4398491583821922,1.9445247650146484
0.43984411745225915,1.9459354877471924
0.4398390848502664,1.9472811222076416
0.43983406056025987,1.948643445968628
0.43982904456632527,1.9499762058258057
0.4398240368525886,1.9513225555419922
0.4398190374032157,1.9526610374450684
0.43981404620241166,1.9540200233459473
0.4398090632344215,1.9553768634796143
0.4398040884835296,1.956737995147705
0.4397991219340595,1.958103895187378
0.4397941635703741,1.9594993591308594
0.4397892133768753,1.9608545303344727
0.43978427133800396,1.9622552394866943
0.4397793374382396,1.9635975360870361
0.4397744116621007,1.9649696350097656
0.439769493994144,1.9663257598876953
0.439764584418965,1.967686414718628
0.4397596829211972,1.969071865081787
0.43975478948551283,1.9704132080078125
0.43974990409662146,1.9717638492584229
0.43974502673927135,1.973217487335205
0.43974015739824823,1.9745731353759766
0.4397352960583756,1.9759199619293213
0.43973044270451456,1.9772727489471436
0.43972559732156374,1.9786863327026367
0.43972075989445936,1.9800341129302979
0.4397159304081747,1.9813740253448486
0.43971110884772,1.9827561378479004
0.43970629519814297,1.9841208457946777
0.43970148944452786,1.9854650497436523
0.43969669157199603,1.9868865013122559
0.4396919015657052,1.988236904144287
0.43968711941085004,1.989593744277954
0.43968234509266124,1.990941047668457
0.4396775785964063,1.9922921657562256
0.4396728199073887,1.9936325550079346
0.43966806901094807,1.9949884414672852
0.43966332589245993,1.9963374137878418
0.4396585905373361,1.9976835250854492
0.43965386293102376,1.9990348815917969
0.43964914305900593,2.0004992485046387
0.43964443090680133,2.001852512359619
0.4396397264599639,2.00319504737854
0.43963502970408314,2.0045523643493652
0.43963034062478373,2.0058863162994385
0.43962565920772534,2.0072238445281982
0.4396209854386028,2.0085747241973877
0.43961631930314593,2.00993013381958
0.4396116607871194,2.011361598968506
0.43960700987632223,2.012727737426758
0.4396023665565883,2.014145851135254
0.43959773081378606,2.015491485595703
0.43959310263381823,2.016838550567627
0.4395884820026217,2.018249273300171
0.4395838689061678,2.019584894180298
0.43957926333046177,2.020960569381714
0.43957466526154265,2.0223231315612793
0.43957007468548376,2.0236778259277344
0.4395654915883918,2.0250637531280518
0.43956091595640745,2.026426076889038
0.43955634777570457,2.027864456176758
0.43955178703249076,2.0292370319366455
0.43954723371300697,2.030587911605835
0.4395426878035272,2.0319271087646484
0.4395381492903587,2.0333011150360107
0.43953361815984193,2.0346508026123047
0.4395290943983501,2.0360124111175537
0.4395245779922892,2.0373775959014893
0.43952006892809836,2.0387277603149414
0.43951556719224866,2.040072202682495
0.43951107277124457,2.0414748191833496
0.43950658565162243,2.0428123474121094
0.4395021058199511,2.0441811084747314
0.4394976332628317,2.0455482006073
0.4394931679668976,2.046889305114746
0.43948870991881395,2.0482330322265625
0.43948425910527816,2.0495781898498535
0.4394798155130195,2.050903081893921
0.4394753791287988,2.052258014678955
0.43947094993940866,2.0535919666290283
0.43946652793167346,2.0550191402435303
0.43946211309244876,2.056391954421997
0.4394577054086215,2.0577409267425537
0.4394533048671104,2.0590646266937256
0.43944891145486475,2.0604171752929688
0.4394445251588654,2.061765670776367
0.4394401459661239,2.063143014907837
0.43943577386368315,2.0645010471343994
0.4394314088386164,2.0658600330352783
0.439427050878028,2.067209482192993
0.43942269996905275,2.068624258041382
0.439418356098856,2.069988965988159
0.4394140192546337,2.07132887840271
0.4394096894236121,2.072688579559326
0.43940536659304763,2.0740816593170166
0.43940105075022723,2.075439691543579
0.4393967418824676,2.0768213272094727
0.4393924399771155,2.0781707763671875
0.43938814502154777,2.0795252323150635
0.4393838570031711,2.0808792114257812
0.43937957590942184,2.0822932720184326
0.4393753017277659,2.0836400985717773
0.43937103444569886,2.085033893585205
0.43936677405074576,2.0863749980926514
0.43936252053046126,2.087740182876587
0.4393582738724289,2.0891313552856445
0.43935403406426177,2.0904767513275146
0.43934980109360194,2.09183406829834
0.4393455749481206,2.093194007873535
0.43934135561551796,2.0945470333099365
0.43933714308352306,2.0959813594818115
0.4393329373398936,2.097351312637329
0.43932873837241615,2.098714828491211
0.4393245461689058,2.1000659465789795
0.43932036071720626,2.1014280319213867
0.4393161820051896,2.102750778198242
0.43931201002075654,2.104091167449951
0.4393078447518356,2.105456590652466
0.4393036861863839,2.106792449951172
0.43929953431238666,2.1081318855285645
0.4392953891178568,2.1095991134643555
0.43929125059083574,2.1109471321105957
0.4392871187193923,2.1123063564300537
0.43928299349162325,2.1136441230773926
0.4392788748956531,2.1150054931640625
0.43927476291963397,2.1163549423217773
0.43927065755174555,2.1176998615264893
0.4392665587801951,2.1190602779388428
0.43926246659321705,2.1204137802124023
0.4392583809790733,2.1217596530914307
0.4392543019260529,2.1232128143310547
0.4392502294224721,2.124570846557617
0.4392461634566742,2.12591290473938
0.43924210401702957,2.127254009246826
0.43923805109193537,2.1286070346832275
0.4392340046698155,2.1299493312835693
0.43922996473912107,2.1312992572784424
0.4392259312883293,2.1326377391815186
0.4392219043059445,2.1340208053588867
0.43921788378049714,2.135380744934082
0.43921386970054443,2.136824369430542
0.4392098620546696,2.138171672821045
0.43920586083148266,2.1395204067230225
0.4392018660196193,2.1408722400665283
0.43919787760774187,2.142261505126953
0.4391938955845384,2.1436188220977783
0.4391899199387231,2.1450116634368896
0.43918595065903615,2.1463589668273926
0.4391819877342432,2.147709369659424
0.4391780311531363,2.1490471363067627
0.4391740809045328,2.15045166015625
0.43917013697727547,2.151789426803589
0.4391661993602331,2.15317702293396
0.43916226804229963,2.1545352935791016
0.4391583430123945,2.1558825969696045
0.43915442425946255,2.157233238220215
0.43915051177247383,2.158597469329834
0.43914660554042356,2.1599278450012207
0.4391427055523319,2.161289691925049
0.4391388117972444,2.162641763687134
0.4391349242642314,2.164080858230591
0.439131042942388,2.1654438972473145
0.4391271678208343,2.1667885780334473
0.4391232988887151,2.1681346893310547
0.43911943613519994,2.1694931983947754
0.43911557954948277,2.1708343029022217
0.4391117291207825,2.172196626663208
0.439107884838342,2.1735470294952393
0.43910404669142894,2.174927234649658
0.43910021466933513,2.176271677017212
0.4390963887613767,2.1777071952819824
0.43909256895689397,2.1790523529052734
0.4390887552452513,2.1803982257843018
0.4390849476158374,2.1817476749420166
0.4390811460580645,2.1830713748931885
0.439077350561369,2.184429883956909
0.43907356111521145,2.1858417987823486
0.43906977770907574,2.1871848106384277
0.4390660003324696,2.188505172729492
0.4390622289749244,2.189851999282837
0.4390584636259954,2.191288471221924
0.4390547042752609,2.1926422119140625
0.439050950912323,2.1939845085144043
0.4390472035268068,2.1953272819519043
0.43904346210836137,2.1966805458068848
0.4390397266466584,2.198023796081543
0.43903599713139313,2.1993765830993652
0.4390322735522838,2.200723886489868
0.4390285558990715,2.2020621299743652
0.43902484416152077,2.20339298248291
0.4390211383294188,2.2048192024230957
0.4390174383925756,2.2062060832977295
0.4390137443408241,2.207554817199707
0.4390100561640199,2.208930015563965
0.4390063738520413,2.2102763652801514
0.4390026973947893,2.2116119861602783
0.4389990267821872,2.2130014896392822
0.438995362004181,2.2143726348876953
0.4389917030507391,2.2156875133514404
0.43898804991185214,2.217045783996582
0.43898440257753324,2.2184667587280273
0.43898076103781747,2.2198095321655273
0.4389771252827622,2.221177101135254
0.43897349530244717,2.222519874572754
0.4389698710869737,2.2238738536834717
0.4389662526264655,2.2252352237701416
0.43896263991106804,2.226580858230591
0.43895903293094846,2.227933883666992
0.43895543167629614,2.2292962074279785
0.4389518361373216,2.230645179748535
0.4389482463042577,2.232055187225342
0.4389446621673585,2.2334060668945312
0.43894108371689966,2.2347922325134277
0.4389375109431786,2.2361416816711426
0.43893394383651385,2.2374978065490723
0.4389303823872454,2.2388417720794678
0.4389268265857348,2.2402143478393555
0.4389232764223645,2.241579532623291
0.43891973188753836,2.2429161071777344
0.4389161929716816,2.2442734241485596
0.43891265966524,2.2457125186920166
0.4389091319586808,2.247046947479248
0.4389056098424921,2.2483971118927
0.43890209330718294,2.2497410774230957
0.4388985823432828,2.2510993480682373
0.43889507694134283,2.252434015274048
0.438891577091934,2.2537906169891357
0.4388880827856485,2.255162239074707
0.43888459401309915,2.2565088272094727
0.4388811107649191,2.2578482627868652
0.43887763303176214,2.2592966556549072
0.43887416080430247,2.2606608867645264
0.4388706940732348,2.262023448944092
0.43886723282927403,2.2633650302886963
0.4388637770631555,2.2647221088409424
0.4388603267656346,2.266064405441284
0.438856881927487,2.2674076557159424
0.43885344253950875,2.2687573432922363
0.4388500085925155,2.270104169845581
0.4388465800773432,2.271444082260132
0.43884315698484755,2.272953987121582
0.4388397393059045,2.274319887161255
0.4388363270314096,2.275668144226074
0.43883292015227815,2.277013063430786
0.43882951865944547,2.2783520221710205
0.43882612254386616,2.279694080352783
0.43882273179651476,2.2810611724853516
0.43881934640838544,2.282407522201538
0.4388159663704916,2.283768892288208
0.4388125916738663,2.285139322280884
0.4388092223095621,2.2865781784057617
0.4388058582686507,2.287930965423584
0.43880249954222333,2.289268732070923
0.4387991461213906,2.2905921936035156
0.43879579799728174,2.2919065952301025
0.43879245516104576,2.293252944946289
0.4387891176038506,2.2946479320526123
0.4387857853168831,2.2959883213043213
0.43878245829134926,2.297325372695923
0.43877913651847394,2.298661708831787
0.43877581998950105,2.3000600337982178
0.43877250869569323,2.3014097213745117
0.43876920262833197,2.302762031555176
0.4387659017787173,2.304126024246216
0.4387626061381684,2.305485963821411
0.4387593156980226,2.3068478107452393
0.43875603044963624,2.308215379714966
0.4387527503843839,2.3095829486846924
0.438749475493659,2.3109400272369385
0.43874620576887297,2.3122951984405518
0.4387429412014559,2.3136954307556152
0.4387396817828563,2.3150506019592285
0.43873642750454084,2.316408395767212
0.4387331783579945,2.3177616596221924
0.43872993433472046,2.319098949432373
0.43872669542623993,2.3204474449157715
0.4387234616240924,2.321802854537964
0.43872023291983553,2.3231797218322754
0.4387170093050446,2.3245432376861572
0.4387137907713132,2.3258912563323975
0.4387105773102525,2.3273656368255615
0.4387073689134919,2.3287158012390137
0.43870416557267844,2.330045700073242
0.438700967279477,2.3313677310943604
0.4386977740255699,2.3326873779296875
0.43869458580265763,2.334049701690674
0.4386914026024579,2.335367441177368
0.4386882244167062,2.3366804122924805
0.43868505123715534,2.3380770683288574
0.4386818830555761,2.3393876552581787
0.43867871986375606,2.3407814502716064
0.4386755616535007,2.3421504497528076
0.43867240841663246,2.34346079826355
0.4386692601449916,2.3447940349578857
0.438666116830435,2.3461496829986572
0.4386629784648373,2.3474576473236084
0.43865984504009004,2.348785400390625
0.43865671654810184,2.35012149810791
0.43865359298079865,2.3514328002929688
0.43865047433012316,2.3527603149414062
0.43864736058803516,2.3541743755340576
0.43864425174651134,2.3555026054382324
0.4386411477975454,2.3568062782287598
0.43863804873314804,2.3581454753875732
0.43863495454534623,2.3594930171966553
0.43863186522618414,2.3607993125915527
0.43862878076772255,2.362136125564575
0.438625701162039,2.363468647003174
0.43862262640122734,2.3648064136505127
0.43861955647739853,2.366154193878174
0.43861649138267966,2.36753511428833
0.4386134311092144,2.3688509464263916
0.4386103756491629,2.3702380657196045
0.4386073249947019,2.371587038040161
0.43860427913802424,2.3729376792907715
0.43860123807133916,2.374279737472534
0.43859820178687237,2.3756043910980225
0.43859517027686556,2.3769679069519043
0.43859214353357695,2.378282070159912
0.43858912154928037,2.37960147857666
0.43858610431626643,2.3810274600982666
0.4385830918268414,2.382341146469116
0.43858008407332755,2.383664131164551
0.4385770810480634,2.3850369453430176
0.4385740827434032,2.3863685131073
0.4385710891517172,2.387685537338257
0.4385681002653917,2.3890247344970703
0.4385651160768284,2.3903391361236572
0.43856213657844506,2.391702651977539
0.4385591617626751,2.393054246902466
0.4385561916219678,2.3944578170776367
0.4385532261487879,2.3957715034484863
0.43855026533561586,2.3971197605133057
0.4385473091749476,2.3984320163726807
0.4385443576592948,2.3997559547424316
0.4385414107811845,2.4010908603668213
0.43853846853315914,2.40242600440979
0.43853553090777675,2.4037487506866455
0.43853259789761057,2.405095100402832
0.43852966949524913,2.4064035415649414
0.43852674569329664,2.4077842235565186
0.43852382648437205,2.4091241359710693
0.43852091186111,2.4104392528533936
0.43851800181616,2.4117393493652344
0.43851509634218677,2.4131083488464355
0.43851219543187026,2.4144484996795654
0.4385092990779053,2.4157629013061523
0.43850640727300183,2.4171221256256104
0.4385035200098848,2.4184515476226807
0.43850063728129407,2.4197661876678467
0.4384977590799845,2.421189069747925
0.43849488539872566,2.4225006103515625
0.438492016230302,2.423851728439331
0.43848915156751306,2.425194501876831
0.4384862914031726,2.426485776901245
0.4384834357301095,2.427802562713623
0.4384805845411671,2.429157257080078
0.4384777378292037,2.4304683208465576
0.43847489558709185,2.431786060333252
0.4384720578077188,2.433140993118286
0.43846922448398645,2.4346086978912354
0.438466395608811,2.435927391052246
0.43846357117512325,2.437239408493042
0.4384607511758682,2.438558578491211
0.4384579356040058,2.4398672580718994
0.43845512445250956,2.4411914348602295
0.4384523177143679,2.4425063133239746
0.43844951538258314,2.4438393115997314
0.4384467174501722,2.445204257965088
0.4384439239101659,2.4465231895446777
0.4384411347556093,2.447911024093628
0.43843834997956177,2.44923996925354
0.43843556957509655,2.450552225112915
0.43843279353530096,2.4518775939941406
0.43843002185327634,2.4531893730163574
0.43842725452213827,2.4545230865478516
0.43842449153501595,2.455899238586426
0.4384217328850528,2.4572231769561768
0.4384189785654057,2.4585509300231934
0.4384162285692458,2.459862232208252
0.4384134828897579,2.461235523223877
0.4384107415201404,2.4625701904296875
0.43840800445360584,2.4638872146606445
0.4384052716833801,2.4652225971221924
0.438402543202703,2.4665544033050537
0.43839981900482755,2.4678640365600586
0.438397099083021,2.46921968460083
0.43839438343056364,2.4705309867858887
0.4383916720407497,2.4718520641326904
0.43838896490688656,2.473186731338501
0.4383862620222952,2.474574089050293
0.4383835633803102,2.475895881652832
0.4383808689742793,2.4772489070892334
0.4383781787975636,2.47857403755188
0.4383754928435377,2.479893684387207
0.43837281110558957,2.4812331199645996
0.4383701335771201,2.4825737476348877
0.4383674602515437,2.4839086532592773
0.4383647911222878,2.485245704650879
0.43836212618279324,2.486558675765991
0.4383594654265137,2.4879472255706787
0.43835680884691625,2.4892823696136475
0.43835415643748066,2.490605354309082
0.4383515081917001,2.4919228553771973
0.4383488641030805,2.493238925933838
0.43834622416514096,2.4945943355560303
0.43834358837141335,2.4959192276000977
0.4383409567154425,2.497218132019043
0.438338329190786,2.4985716342926025
0.43833570579101466,2.4998979568481445
0.43833308650971164,2.5012786388397217
0.43833047134047304,2.5026168823242188
0.43832786027690784,2.5039639472961426
0.43832525331263755,2.505317449569702
0.4383226504412965,2.5066425800323486
0.4383200516565315,2.5079538822174072
0.43831745695200225,2.509307384490967
0.4383148663213808,2.5106630325317383
0.43831227975835174,2.512012004852295
0.4383096972566124,2.51334810256958
0.43830711880987244,2.514749765396118
0.43830454441185396,2.516080856323242
0.4383019740562916,2.5174129009246826
0.4382994077369324,2.5187249183654785
0.43829684544753567,2.520073890686035
0.43829428718187313,2.5214056968688965
0.4382917329337289,2.5227198600769043
0.4382891826968991,2.524092435836792
0.4382866364651922,2.525407552719116
0.4382840942324293,2.5267221927642822
0.4382815559924431,2.528106212615967
0.43827902173907873,2.529435396194458
0.4382764914661936,2.530785322189331
0.43827396516765676,2.5321130752563477
0.43827144283735,2.5334434509277344
0.4382689244691663,2.5347564220428467
0.4382664100570115,2.5360705852508545
0.43826389959480283,2.5374231338500977
0.43826139307646983,2.538738250732422
0.4382588904959537,2.540055990219116
0.4382563918472077,2.5414528846740723
0.43825389712419693,2.5427675247192383
0.43825140632089804,2.5441348552703857
0.43824891943130007,2.5454676151275635
0.43824643644940336,2.5467841625213623
0.43824395736922006,2.548105001449585
0.4382414821847743,2.5494296550750732
0.43823901089010164,2.5507700443267822
0.4382365434792493,2.5521252155303955
0.4382340799462763,2.55344557762146
0.4382316202852532,2.5548551082611084
0.43822916449026195,2.5561962127685547
0.4382267125553964,2.5575318336486816
0.43822426447476176,2.5588626861572266
0.4382218202424745,2.5601866245269775
0.438219379852663,2.5615153312683105
0.43821694329946664,2.562852382659912
0.43821451057703664,2.564208745956421
0.438212081679535,2.565531015396118
0.4382096566011358,2.566830635070801
0.43820723533602396,2.5682342052459717
0.4382048178783958,2.569579601287842
0.4382024042224589,2.57090163230896
0.43819999436243223,2.5722386837005615
0.4381975882925458,2.5735857486724854
0.4381951860070409,2.5749213695526123
0.4381927875001698,2.5762476921081543
0.4381903927661963,2.5775675773620605
0.438188001799395,2.578878164291382
0.4381856145940516,2.580205202102661
0.438183231144463,2.581620216369629
0.43818085144493696,2.5830018520355225
0.43817847548979216,2.584368944168091
0.4381761032733587,2.585703134536743
0.43817373478997723,2.587028741836548
0.43817137003399936,2.5883615016937256
0.43816900899978767,2.589705467224121
0.4381666516817158,2.5910370349884033
0.4381642980741678,2.5923712253570557
0.438161948171539,2.5936970710754395
0.43815960196823495,2.595106840133667
0.43815725945867273,2.596440076828003
0.4381549206372794,2.597778081893921
0.43815258549849323,2.599107027053833
0.4381502540367631,2.600410223007202
0.4381479262465484,2.6017324924468994
0.4381456021223191,2.603140354156494
0.43814328165855615,2.6044864654541016
0.4381409648497507,2.605869770050049
0.43813865169040467,2.607215404510498
0.4381363421750304,2.6086373329162598
0.4381340362981508,2.6099820137023926
0.43813173405429934,2.611316442489624
0.4381294354380199,2.612653970718384
0.4381271404438667,2.614004611968994
0.43812484906640425,2.615323543548584
0.438122561300208,2.6166839599609375
0.4381202771398631,2.618013620376587
0.4381179965799656,2.619311571121216
0.4381157196151213,2.62064790725708
0.4381134462399467,2.6220526695251465
0.4381111764490685,2.623377799987793
0.43810891023712345,2.624720811843872
0.43810664759875884,2.6260480880737305
0.4381043885286317,2.627399206161499
0.4381021330214097,2.6286985874176025
0.43809988107177034,2.6300299167633057
0.4380976326744013,2.631343126296997
0.43809538782400037,2.632672071456909
0.43809314651527553,2.6340298652648926
0.43809090874294454,2.6354057788848877
0.4380886745017354,2.6367380619049072
0.43808644378638606,2.6381337642669678
0.43808421659164437,2.6394519805908203
0.4380819929122683,2.6407809257507324
0.4380797727430255,2.642099142074585
0.4380775560786938,2.643422842025757
0.43807534291406064,2.6447548866271973
0.43807313324392355,2.646078109741211
0.43807092706308964,2.647423267364502
0.43806872436637606,2.6488115787506104
0.4380665251486097,2.650158166885376
0.43806432940462725,2.6514792442321777
0.43806213712927494,2.6527962684631348
0.4380599483174089,2.654158115386963
0.43805776296389487,2.6555047035217285
0.4380555810636084,2.65679669380188
0.43805340261143455,2.658125400543213
0.43805122760226795,2.65946888923645
0.438049056031013,2.6607956886291504
0.4380468878925837,2.6622226238250732
0.4380447231819035,2.663536548614502
0.4380425618939053,2.6648714542388916
0.4380404040235317,2.6662166118621826
0.4380382495657348,2.667555332183838
0.4380360985154759,2.668887138366699
0.4380339508677261,2.670255661010742
0.4380318066174658,2.6715970039367676
0.4380296657596846,2.6729180812835693
0.4380275282893818,2.6742501258850098
0.438025394201566,2.675636053085327
0.4380232634912548,2.676994562149048
0.4380211361534756,2.678317070007324
0.4380190121832647,2.679636001586914
0.438016891575668,2.681002140045166
0.4380147743257403,2.6823041439056396
0.4380126604285461,2.6836330890655518
0.4380105498791586,2.685004711151123
0.4380084426726605,2.68631649017334
0.4380063388041437,2.687640428543091
0.4380042382687089,2.689103126525879
0.4380021410614664,2.690431594848633
0.4380000471775352,2.69177508354187
0.43799795661204355,2.6931142807006836
0.437995869360129,2.6944470405578613
0.4379937854169375,2.6957764625549316
0.43799170477762467,2.6971139907836914
0.43798962743735487,2.6984450817108154
0.43798755339130124,2.699737310409546
0.4379854826346464,2.7011489868164062


==> n9/proj_grad_code_e_2000_lr_001.csv <==
testing_loss,times
0.6899513262734226,0.0
0.6915392151978003,0.0013670921325683594
0.6868953042978471,0.0022859573364257812
0.6884629433730995,0.002913236618041992
0.6839313321474083,0.003755807876586914
0.6854715215166025,0.00437474250793457
0.6810335293963522,0.005183219909667969
0.6825467990503583,0.005802154541015625
0.6782001846098413,0.006616115570068359
0.6796869867623607,0.007221221923828125
0.6754295366665692,0.008061408996582031
0.676890329410545,0.00870966911315918
0.6727198623879543,0.009469270706176758
0.674155108297233,0.010109901428222656
0.6700694774700344,0.010888338088989258
0.6714796422950416,0.01152348518371582
0.6674767371978625,0.012311458587646484
0.6688622886485982,0.012934446334838867
0.6649400369525538,0.013730049133300781
0.666301443568633,0.014347076416015625
0.6624578125284848,0.015173673629760742
0.6637955426351638,0.01579141616821289
0.6600285402778602,0.0166165828704834
0.6613430610263,0.017238378524780273
0.6576507370993689,0.018011808395385742
0.6589425135888303,0.01866459846496582
0.6553229602870476,0.01946878433227539
0.6565924547662341,0.02011704444885254
0.6530438072547282,0.02089691162109375
0.6542914783991317,0.02155303955078125
0.6508119151506435,0.022317171096801758
0.6520382174124514,0.022995948791503906
0.6486259603758786,0.02376389503479004
0.6498313434028088,0.0244443416595459
0.6464846580194639,0.025189876556396484
0.6476695661387475,0.025871753692626953
0.6443867612219699,0.026584863662719727
0.6455516329856325,0.02727508544921875
0.642331060478547,0.028027057647705078
0.6434763282661146,0.02873063087463379
0.6403163828914389,0.02944636344909668
0.6414424725662249,0.030144214630126953
0.6383415913811128,0.030853748321533203
0.6394489219962934,0.03156685829162598
0.6364055838642969,0.03223824501037598
0.6374945674150853,0.032979488372802734
0.6345072924064015,0.033657073974609375
0.6355783336247386,0.03440523147583008
0.6326456823550248,0.03505539894104004
0.6336991785433486,0.03582048416137695
0.6308197514605269,0.03650259971618652
0.631856092361328,0.037218570709228516
0.6290285289889762,0.03790783882141113
0.6300480966870093,0.03865385055541992
0.6272710748321457,0.039344072341918945
0.6282742436863338,0.04010152816772461
0.625546478618662,0.040791988372802734
0.6265336152209021,0.04153156280517578
0.6238538588298761,0.04221606254577637
0.6248253219881249,0.04296684265136719
0.6221923619235453,0.043605804443359375
0.6231485026667334,0.04441094398498535
0.6205611614679722,0.04502701759338379
0.6215023230704648,0.04584312438964844
0.6189594572888525,0.04644513130187988
0.6198859753123334,0.04724740982055664
0.6173864746307222,0.04788541793823242
0.6182986769815387,0.048709869384765625
0.6158414633345753,0.04932665824890137
0.6167396703347306,0.05013871192932129
0.6143236970329373,0.05077719688415527
0.6152082215030578,0.05156731605529785
0.6128324723634183,0.052187442779541016
0.613703619716166,0.052991390228271484
0.6113671082015515,0.05362105369567871
0.6122251765440756,0.054411888122558594
0.6099269449135164,0.055052757263183594
0.6107722251576608,0.05585432052612305
0.6085113436291749,0.05651593208312988
0.6093441196082717,0.05728435516357422
0.6071196855356901,0.05791449546813965
0.607940234126878,0.058713674545288086
0.6057513711918701,0.059351444244384766
0.6065599624429716,0.060144901275634766
0.6044058198632584,0.060802459716796875
0.6052027171233441,0.06157231330871582
0.6030824688778949,0.062195777893066406
0.6038679289307484,0.0629892349243164
0.6017807730025861,0.0636281967163086
0.6025550462023612,0.06440067291259766
0.6005002038394526,0.06504559516906738
0.6012635342478858,0.06581616401672363
0.5992402492424553,0.06645894050598145
0.5999928747670671,0.06722831726074219
0.598000412753561,0.0678720474243164
0.5987425652863364,0.06868624687194824
0.5967802130581551,0.06931805610656738
0.5975121186142526,0.07009243965148926
0.5955791834592858,0.0707392692565918
0.5963010623153749,0.07151460647583008
0.5943968713702877,0.07215046882629395
0.5951089382021627,0.07294917106628418
0.5932328378253218,0.07358217239379883
0.5939353018444801,0.07437920570373535
0.5920866570073449,0.07502532005310059
0.5927797220962604,0.07583737373352051
0.590957915793017,0.07649493217468262
0.591641780638871,0.0772702693939209
0.5898462133140453,0.07789731025695801
0.5905210715407117,0.07870101928710938
0.5887511605344592,0.07933568954467773
0.5894172008325707,0.08013367652893066
0.5876723798433173,0.08079648017883301
0.5883297860982608,0.08154630661010742
0.5866095046623382,0.08219695091247559
0.5872584560800576,0.08297157287597656
0.5855621790679628,0.0836179256439209
0.5862028502984643,0.08439493179321289
0.5845300574273555,0.08504176139831543
0.5851626186858307,0.08584427833557129
0.5835128040478597,0.0864861011505127
0.5841374212333593,0.08728742599487305
0.5825100928394346,0.08793354034423828
0.5831269276510425,0.08877086639404297
0.58152160698961,0.08940505981445312
0.5821308170400761,0.09020376205444336
0.5805470386505015,0.09082818031311035
0.5811487775773115,0.09163498878479004
0.5795860886374491,0.09226417541503906
0.5801805062113128,0.09306192398071289
0.5786384661388452,0.09371161460876465
0.5792257083695996,0.09451150894165039
0.5777038884367345,0.09515523910522461
0.5782840976766644,0.0959467887878418
0.576782080637782,0.09661650657653809
0.5773553956823686,0.0973811149597168
0.5758727754142144,0.09804224967956543
0.5764393316003283,0.09882116317749023
0.5749757127543544,0.09946560859680176
0.5755356420559172,0.10024189949035645
0.5740906397223813,0.10088992118835449
0.5746440708435221,0.10167312622070312
0.5732173102269614,0.10231280326843262
0.573764368692701,0.1031045913696289
0.5723554847984063,0.1037445068359375
0.5728962930429047,0.10454940795898438
0.5715049303740272,0.1051936149597168
0.5720396078264334,0.1059720516204834
0.5706654200913682,0.10661959648132324
0.5711940832593121,0.10739779472351074
0.569836733089009,0.10804462432861328
0.5703594956397819,0.10884714126586914
0.5690186543146437,0.10950398445129395
0.5695356271541103,0.11024761199951172
0.5682109743401504,0.11092710494995117
0.5687222656894396,0.11166000366210938
0.567413489183378,0.11233758926391602
0.5679192046534012,0.11307048797607422
0.5666260001363861,0.11376762390136719
0.5671262428002305,0.11449193954467773
0.5658483135998891,0.11517906188964844
0.5663431840631362,0.1159205436706543
0.5650802409236553,0.11661458015441895
0.565569837392674,0.11735343933105469
0.5643215982526345,0.11808466911315918
0.564806016600897,0.11879444122314453
0.5635722063785847,0.11950373649597168
0.5640515402110574,0.12024044990539551
0.5628318905969867,0.12093663215637207
0.563306231312644,0.12165498733520508
0.5621004805690373,0.12234663963317871
0.5625699174215468,0.12312030792236328
0.5613778101885245,0.1237635612487793
0.5618424303451554,0.12453603744506836
0.5606637174533958,0.12519550323486328
0.5611236060521934,0.12596583366394043
0.5599580443418334,0.12660837173461914
0.5604132845471134,0.12740373611450195
0.5592606366926653,0.12804961204528809
0.5597113097488701,0.12885451316833496
0.5585713440899428,0.12949085235595703
0.5590175293739083,0.13029146194458008
0.5578900197515223,0.13097023963928223
0.5583317948231993,0.13171982765197754
0.5572165204214997,0.13240790367126465
0.557653961073175,0.1331493854522705
0.5565507062663464,0.13383936882019043
0.5569838865704074,0.13455557823181152
0.5558924407746063,0.1352837085723877
0.5563214331298909,0.13602995872497559
0.5552415906600188,0.13673186302185059
0.5556664658367922,0.13744473457336426
0.5545980257679329,0.13815999031066895
0.5550188529515342,0.13888788223266602
0.5539616189848936,0.13959383964538574
0.554378465818088,0.14030909538269043
0.5533322461512726,0.1410074234008789
0.5537451787753521,0.14174938201904297
0.5527097859768358,0.1424086093902588
0.5531188690715035,0.14321136474609375
0.5520941199591298,0.14385008811950684
0.5524994167812065,0.14468145370483398
0.5514851323045886,0.14527082443237305
0.551886704725575,0.14612078666687012
0.5508827098522509,0.14670872688293457
0.5512806183947832,0.14753317832946777
0.5502867419999972,0.14816737174987793
0.5506810458732284,0.14897918701171875
0.5496971206332097,0.1496143341064453
0.5500878777671498,0.15038418769836426
0.5491137400557646,0.15101885795593262
0.5495010071346118,0.15181922912597656
0.5485364969232728,0.15243124961853027
0.5489203294177666,0.15325403213500977
0.5479652901784837,0.15389657020568848
0.5483457423773119,0.15467262268066406
0.5474000209887757,0.15532636642456055
0.5477771460290612,0.15608692169189453
0.5468405926856543,0.1568000316619873
0.5472144425825537,0.15749382972717285
0.5462869107061858,0.15826630592346191
0.546657536381625,0.1589348316192627
0.5457388825362972,0.15967082977294922
0.5461063338468718,0.16035056114196777
0.5451964176558728,0.1610407829284668
0.5455607434199399,0.1617598533630371
0.5446594274855852,0.1624314785003662
0.5450206755095701,0.1631760597229004
0.5441278253353957,0.16382813453674316
0.5444860424393395,0.16462326049804688
0.5436015263546683,0.16527199745178223
0.5439567583970384,0.16603779792785645
0.5430804474838342,0.16671109199523926
0.5434327393856232,0.1674797534942627
0.5425645074075586,0.1681361198425293
0.5429139031756902,0.16891860961914062
0.5420536265093497,0.1695561408996582
0.5424001692594169,0.1703343391418457
0.5415477268275659,0.17101693153381348
0.541891458805919,0.17177510261535645
0.5410467320127662,0.1724555492401123
0.5413876946179734,0.17320513725280762
0.5405505672863614,0.1738889217376709
0.5408888010900594,0.17461013793945312
0.5400591594005182,0.17533111572265625
0.5403947041676729,0.17603492736816406
0.5395724365992735,0.17676925659179688
0.539905331307869,0.17744803428649902
0.539090328580818,0.17818212509155273
0.5394206114409912,0.17888665199279785
0.5386127664609075,0.17958927154541016
0.5389404749335456,0.18032145500183105
0.5381396827373642,0.1809849739074707
0.5384648535521821,0.18172574043273926
0.5376710112556313,0.18239402770996094
0.5379936804287431,0.18316125869750977
0.5372066871753425,0.18381118774414062
0.5375268900263463,0.18459749221801758
0.536746646937877,0.18526887893676758
0.5370644181064641,0.1860055923461914
0.536290828234861,0.18668484687805176
0.5366062016969658,0.18741464614868164
0.5358391699775885,0.18808913230895996
0.536152179061094,0.1888577938079834
0.5353916122673286,0.18949556350708008
0.535702289667339,0.1902780532836914
0.5349480963664892,0.19092583656311035
0.5352564741601854,0.19170665740966797
0.534508564670612,0.1923530101776123
0.5348146743316998,0.1931443214416504
0.5340729606811666,0.19379353523254395
0.5343768330939319,0.19455957412719727
0.5336412289791207,0.1952064037322998
0.5339428944521041,0.19597840309143066
0.5332133151992613,0.19666814804077148
0.5335128034785613,0.19737529754638672
0.5327891660052397,0.19807767868041992
0.5330865062874579,0.19881439208984375
0.5323687290653196,0.199570894241333
0.5326639500101575,0.20024895668029785
0.5319519530288029,0.20132732391357422
0.5322450827713218,0.20180439949035645
0.5320647360017307,0.2031233310699463
0.5318298536656673,0.20362496376037598
0.5316494740350383,0.20462536811828613
0.531415674431953,0.20516324043273926
0.5312371089574461,0.20606589317321777
0.5310050800972326,0.20662260055541992
0.5308283046454136,0.20749473571777344
0.5305980227836149,0.20809245109558105
0.5304230124320157,0.2089395523071289
0.530194454254556,0.20957231521606445
0.5300211845453433,0.21034646034240723
0.5297943271619908,0.21100449562072754
0.5296227740912114,0.21177029609680176
0.5293975950259207,0.21249818801879883
0.5292277350330404,0.21318817138671875
0.5290042122145594,0.2139146327972412
0.5288360221722861,0.21461987495422363
0.5286141339250174,0.2153332233428955
0.5284475911294011,0.21604514122009277
0.5282273161645095,0.2167801856994629
0.5280623983253104,0.21744012832641602
0.5278437157320706,0.2182166576385498
0.5276804009633875,0.21888375282287598
0.5274632902007618,0.21965456008911133
0.5273015570119106,0.22028851509094238
0.527085997900353,0.2210679054260254
0.5269258251869907,0.22172188758850098
0.5267117979004667,0.2225046157836914
0.5265531649359503,0.2231426239013672
0.526340649994169,0.22394633293151855
0.5261835364211449,0.2245805263519287
0.5259725146819936,0.22536516189575195
0.5258169005042088,0.22598791122436523
0.5256073531563876,0.22679924964904785
0.525453218730716,0.22740983963012695
0.5252451272865634,0.22823452949523926
0.525092453315241,0.22888946533203125
0.5248857996037454,0.22967863082885742
0.5247345671268093,0.23031401634216309
0.5245293332868026,0.23108696937561035
0.524379523674725,0.23172283172607422
0.5241756921482498,0.23253440856933594
0.5240272870947636,0.23314404487609863
0.523824840620612,0.23394489288330078
0.5236778221357217,0.23458027839660645
0.5234767437431368,0.23535418510437012
0.5233310941463085,0.23599696159362793
0.5231313671488481,0.23680639266967773
0.5229870690623737,0.237440824508667
0.5227886770519288,0.23826360702514648
0.5226457133944593,0.23888278007507324
0.5224486402354223,0.2397005558013916
0.5223069942156662,0.24030780792236328
0.522111224039246,0.2411208152770996
0.5219708791498254,0.24173641204833984
0.5217763963485063,0.2425394058227539
0.521637336359969,0.2431354522705078
0.5214441255821038,0.24396657943725586
0.5213063345370861,0.24457907676696777
0.5211143806816267,0.2453620433807373
0.5209778428891597,0.2459728717803955
0.5207871311005163,0.24676895141601562
0.5206518311304772,0.24738717079162598
0.5204623467935033,0.24818634986877441
0.5203282694712015,0.24883651733398438
0.5201399982063033,0.24960064888000488
0.5200071286072017,0.2502734661102295
0.5198200562655652,0.25102829933166504
0.519688379710131,0.2517056465148926
0.5195024923690656,0.25252199172973633
0.5193719944177482,0.2531473636627197
0.519187278376143,0.2539219856262207
0.5190579448244727,0.254589319229126
0.5188743865983618,0.255340576171875
0.5187462034721692,0.25600123405456543
0.5185637897904047,0.25677967071533203
0.5184367433411552,0.25740861892700195
0.5182554611411818,0.25821661949157715
0.5181295378414235,0.25882792472839355
0.5179493742651544,0.2596588134765625
0.517824560804075,0.26025938987731934
0.5176455031938662,0.2611103057861328
0.5175217864729558,0.26171135902404785
0.5173438223676743,0.2625424861907959
0.5172211894964929,0.26314353942871094
0.5170443066276785,0.263962984085083
0.516922744919723,0.26459622383117676
0.5167469312078391,0.2654259204864502
0.5166264281765091,0.2660367488861084
0.5164516717272816,0.2669191360473633
0.5163322150819393,0.2674713134765625
0.5161585041827803,0.26836133003234863
0.5160400818249046,0.26892924308776855
0.5158674049414188,0.26978039741516113
0.5157500049608481,0.2703711986541748
0.5155783507334201,0.2712066173553467
0.5154619614046834,0.27181386947631836
0.5152913186451429,0.2726767063140869
0.515175928423876,0.27324485778808594
0.5150062861122404,0.27408456802368164
0.5148918836316853,0.27469706535339355
0.5147232309129748,0.27550244331359863
0.5146098049805595,0.27613091468811035
0.5144421311616866,0.2769191265106201
0.5143296707556841,0.2775454521179199
0.5141629653024117,0.2783505916595459
0.5140514595686752,0.2789804935455322
0.513885712102644,0.2797887325286865
0.5137751503514163,0.280383825302124
0.5136103506472396,0.28122425079345703
0.5135007223500359,0.2818591594696045
0.5133368603324581,0.2826361656188965
0.5132281551190182,0.2832770347595215
0.5130652208601376,0.28406310081481934
0.5129574285154486,0.2847006320953369
0.5127954122320012,0.28545045852661133
0.5126885226933855,0.2861149311065674
0.5125274147440897,0.2868804931640625
0.5124214180983588,0.28753232955932617
0.5122612089813177,0.2883269786834717
0.5121560954619906,0.2889690399169922
0.5119967758121517,0.2897646427154541
0.5118925357967337,0.2903878688812256
0.511734096383405,0.2911839485168457
0.5116307203907268,0.2918102741241455
0.5114731521151455,0.2926445007324219
0.5113706308027629,0.29324960708618164
0.5112139246957184,0.2940816879272461
0.5111122488573675,0.2947089672088623
0.5109563960768742,0.2954893112182617
0.5108555566399828,0.29613184928894043
0.5107005484690048,0.29691123962402344
0.5106005364922591,0.29758167266845703
0.5104463643364825,0.2983670234680176
0.5103471710074452,0.29903316497802734
0.5101938263930991,0.29979944229125977
0.5100954430258802,0.3004796504974365
0.5099429175976031,0.3012053966522217
0.5098453356305815,0.3019111156463623
0.5096936211493341,0.30266666412353516
0.5095968321429273,0.3033125400543213
0.5094459204839484,0.30417847633361816
0.5093499161184303,0.304762601852417
0.5091997992692369,0.3056306838989258
0.5091045713426031,0.3061807155609131
0.5089552414010318,0.30707812309265137
0.5088607818269095,0.30768489837646484
0.5087122309991993,0.308546781539917
0.508618531804802,0.3091285228729248
0.508470752403717,0.30998706817626953
0.5083778057278424,0.3105645179748535
0.5082307901708336,0.31141138076782227
0.5081385882619042,0.3120090961456299
0.5079923290693094,0.3128519058227539
0.5079008642834533,0.3134453296661377
0.5077553540767341,0.31427836418151855
0.5076646188759074,0.3148674964904785
0.507519850375923,0.31570863723754883
0.50742983732607,0.31632423400878906
0.5072858033513853,0.31711268424987793
0.5071965051206384,0.31775498390197754
0.5070531985858677,0.31855082511901855
0.5069646079427835,0.3192160129547119
0.5068220218569679,0.3199899196624756
0.5067341316688001,0.32067060470581055
0.5065922591338176,0.32138872146606445
0.5065050623648257,0.3220863342285156
0.5063638965738331,0.3228189945220947
0.5062773862836262,0.3235006332397461
0.5061369205195325,0.32423996925354004
0.506051089861446,0.3249201774597168
0.5059113174954178,0.3256502151489258
0.5058261597149238,0.32632994651794434
0.5056870742049191,0.32706665992736816
0.5056025826380691,0.3277280330657959
0.5054641775274005,0.3285651206970215
0.5053803455992998,0.3291656970977783
0.5052426145152272,0.33000612258911133
0.5051594357385397,0.3306083679199219
0.5050223723908903,0.3314025402069092
0.504939840364374,0.3320503234863281
0.5048034385441893,0.33281421661376953
0.50472154695126,0.3334665298461914
0.5045858005294707,0.33425045013427734
0.5045045431367958,0.33488035202026367
0.5043694460629208,0.3356621265411377
0.504288816719041,0.3362858295440674
0.5041543630199132,0.3370931148529053
0.5040743556538902,0.3376805782318115
0.5039405394324075,0.3385355472564697
0.5038611480524997,0.3391108512878418
0.5037279634863986,0.3399817943572998
0.503649182178763,0.3405568599700928
0.503516623519418,0.3414134979248047
0.5034384464468369,0.341996431350708
0.5033065080180811,0.3428456783294678
0.5032289294187141,0.34343624114990234
0.5030976056156846,0.3442564010620117
0.5030206198018453,0.3448772430419922
0.5028899050898485,0.34569382667541504
0.5028135064468046,0.3462963104248047
0.502683395360205,0.3471043109893799
0.5026075783450016,0.3477180004119873
0.5024780654861314,0.34856438636779785
0.5024028246264376,0.349165678024292
0.502273904664526,0.3500068187713623
0.5021992345575037,0.35059285163879395
0.5020709022276277,0.35143566131591797
0.5019967975388214,0.35205698013305664
0.5018690476408758,0.35290074348449707
0.5017955031031245,0.35349369049072266
0.5016683305008116,0.35431981086730957
0.5015953409131813,0.3549067974090576
0.5014687405330193,0.35574960708618164
0.5013963007597553,0.3563418388366699
0.5012702675901051,0.3571741580963135
0.5011983725596052,0.3577878475189209
0.5010729016497162,0.35863447189331055
0.5010015463535221,0.35926008224487305
0.5008766328125944,0.36006665229797363
0.5008058123044037,0.36071252822875977
0.5006814513006688,0.3614950180053711
0.5006111606953637,0.36211681365966797
0.5004873474551819,0.3628849983215332
0.5004175819278776,0.36353421211242676
0.5002943117348513,0.3643062114715576
0.5002250665199618,0.3649442195892334
0.5001023347140663,0.3657407760620117
0.5000336051043872,0.3663594722747803
0.4999114070811163,0.3671550750732422
0.49984318842692504,0.3677802085876465
0.49972151963645317,0.3686351776123047
0.49965380734462544,0.36920690536499023
0.4995326632909844,0.37006211280822754
0.49946545282412785,0.3706521987915039
0.4993448290643981,0.3714754581451416
0.4992781159400011,0.3720695972442627
0.499158008083519,0.37291526794433594
0.49909178787311526,0.3735191822052002
0.4989721915806931,0.37433457374572754
0.4989064599090415,0.37494516372680664
0.4987873708922029,0.3757460117340088
0.4987221234364826,0.3763737678527832
0.4986035374567102,0.37717533111572266
0.49853876994573015,0.3778059482574463
0.49842068281372803,0.3786346912384033
0.4983563910271508,0.3792581558227539
0.4982387986021192,0.38005828857421875
0.4981749783696985,0.38073301315307617
0.498057876558622,0.38146233558654785
0.4979945237594548,0.38215065002441406
0.4978779085164022,0.38289761543273926
0.4978150190781935,0.3835623264312744
0.4976988864036312,0.38431382179260254
0.4976364563019724,0.3849608898162842
0.49752080224208883,0.3857231140136719
0.49745882749974885,0.38636183738708496
0.4973436481457915,0.38715314865112305
0.49728212483202006,0.38780975341796875
0.49716741631964384,0.38866376876831055
0.4971063405494881,0.38926148414611816
0.49699209905811464,0.39008235931396484
0.4969314669917472,0.39070677757263184
0.49681768874393595,0.3914954662322998
0.49675749658599455,0.3921370506286621
0.4966441778468247,0.392930269241333
0.49658442184576446,0.3935530185699463
0.4964715589222267,0.394376277923584
0.49641223536968243,0.3949751853942871
0.49629982461008254,0.395815372467041
0.49624092984024337,0.3963899612426758
0.4961289676336149,0.3972344398498535
0.49607049802260933,0.3978264331817627
0.4959589807981369,0.398679256439209
0.4959009327634283,0.39926815032958984
0.49578985698988043,0.400104284286499
0.4957322269896734,0.4007434844970703
0.49562158917484567,0.4015381336212158
0.49556437370750245,0.4021785259246826
0.49545417039766926,0.4029581546783447
0.49539736600113626,0.4035918712615967
0.49528759378051235,0.4043715000152588
0.49523119703175683,0.40500926971435547
0.4951218525219676,0.4058034420013428
0.4950658600364233,0.4064056873321533
0.49495693989598466,0.4072403907775879
0.4949013483270075,0.4078407287597656
0.4947928492508137,0.4087033271789551
0.49473765528914654,0.4092864990234375
0.494629574007967,0.41014909744262695
0.4945747743812136,0.41072750091552734
0.494467107661198,0.4115712642669678
0.4944126991333056,0.4121541976928711
0.4943054437754975,0.4129936695098877
0.4942514231462485,0.41359853744506836
0.49414457598610645,0.41439032554626465
0.4940909400906184,0.4149911403656006
0.4939844979975453,0.41585206985473633
0.4939312437057797,0.4164237976074219
0.4938252035826602,0.41730213165283203
0.4937723277989386,0.41786909103393555
0.4936666865816838,0.41873955726623535
0.4936141862442128,0.4193282127380371
0.4935089409013122,0.42018890380859375
0.4934568129817168,0.4208066463470459
0.49335196051379804,0.421630859375
0.493300202016661,0.422243595123291
0.49319573945605666,0.4230499267578125
0.4931443474184674,0.4236786365509033
0.4930402718287886,0.4245007038116455
0.49298924331989824,0.42508816719055176
0.4928855517956156,0.42589879035949707
0.49283488391619995,0.42653417587280273
0.49273157358223074,0.42731380462646484
0.4926812634642603,0.42795753479003906
0.4925783314755629,0.42879223823547363
0.49252837628178014,0.4293994903564453
0.49242581982295447,0.43023681640625
0.4923762167464574,0.4308176040649414
0.4922740330313522,0.43164992332458496
0.4922247792951852,0.4322528839111328
0.49212296556651114,0.4330742359161377
0.4920740584232626,0.43369221687316895
0.49197261195221215,0.43448925018310547
0.49192404868361805,0.435100793838501
0.49182296676949105,0.4359147548675537
0.49177474468604543,0.4365503787994385
0.49167402465588045,0.4373338222503662
0.4916261410964519,0.43796777725219727
0.49152578030466343,0.4387857913970947
0.49147823263611784,0.43941473960876465
0.4913782284641401,0.4402132034301758
0.49133101408096935,0.4408535957336426
0.4912313639369043,0.4416346549987793
0.4911844802608612,0.44227027893066406
0.4910851815791331,0.44304370880126953
0.4910386260588717,0.4436941146850586
0.49093967629988666,0.44444918632507324
0.4908934464106086,0.4451100826263428
0.4907948430604199,0.44595956802368164
0.4907489363035259,0.4465370178222656
0.4906506768735035,0.44739532470703125
0.49060509077625125,0.4479844570159912
0.49050717280275796,0.4488396644592285
0.49046190491792446,0.4494318962097168
0.4903643259619955,0.450242280960083
0.490319373867545,0.45085597038269043
0.490222131514574,0.4516568183898926
0.4901774928133318,0.4523026943206787
0.49008058467276017,0.45308804512023926
0.4900362569920903,0.4537179470062256
0.4899396806971029,0.45450401306152344
0.489895661688592,0.45513153076171875
0.48979941489581635,0.4559149742126465
0.4897557022349614,0.4565713405609131
0.4896597826241718,0.45734310150146484
0.48961637401007396,0.4579811096191406
0.48952077928390025,0.4588043689727783
0.48947767243896206,0.4594247341156006
0.4893824003226029,0.46021032333374023
0.48933959299223134,0.46085262298583984
0.48924464123317135,0.4616515636444092
0.48920213118548456,0.46227288246154785
0.4891074975532165,0.46305346488952637
0.4890652825787553,0.4636867046356201
0.4889709648645058,0.46451306343078613
0.4889290427759502,0.46511125564575195
0.48883503879240964,0.4659256935119629
0.48879340742429866,0.4665505886077881
0.48869971500535586,0.4673330783843994
0.48865837221381253,0.4679756164550781
0.48856498921429226,0.4687976837158203
0.4885239328767523,0.4694201946258545
0.48843085717215745,0.4702262878417969
0.48839008518710175,0.4708678722381592
0.4882973146733598,0.4716498851776123
0.4882568249600521,0.47229814529418945
0.4881643575532639,0.4730684757232666
0.488124148051491,0.4737069606781006
0.4880319816876846,0.47447752952575684
0.48799205035750176,0.47512316703796387
0.48790018299238935,0.47589111328125
0.4878605278138683,0.4765653610229492
0.4877689574226069,0.4773392677307129
0.48772957639558856,0.47798776626586914
0.48763830097254385,0.47879910469055176
0.48759919211639446,0.4794588088989258
0.4875082096749088,0.4802374839782715
0.4874693710282793,0.48090291023254395
0.4873786796004423,0.4816622734069824
0.48734010922103205,0.4823019504547119
0.4872497068574549,0.4830808639526367
0.48721140282177794,0.4837071895599365
0.4871212875913716,0.48453211784362793
0.4870832479945271,0.48513007164001465
0.4869934179842823,0.48596811294555664
0.4869556409397285,0.48657774925231934
0.4868660942545003,0.48740720748901367
0.48682857789383055,0.48801469802856445
0.4867393126561255,0.4889042377471924
0.48670205512884945,0.4894726276397705
0.4866130694786156,0.49035096168518066
0.486576068951942,0.4909343719482422
0.48648736104636214,0.49176669120788574
0.48645061570498527,0.49240922927856445
0.4863621837182731,0.4931907653808594
0.48632569176416324,0.4938085079193115
0.4862375338873627,0.4945828914642334
0.4862012935395579,0.4952278137207031
0.4861134079803449,0.4959993362426758
0.4860774174747472,0.49667978286743164
0.4859898024572347,0.4974517822265625
0.4859540600464088,0.49808835983276367
0.485866713810954,0.49888086318969727
0.48583121776392857,0.4995293617248535
0.4857441385669437,0.5003139972686768
0.48570888716901595,0.5009477138519287
0.4856220732827809,0.5017340183258057
0.4855870648353238,0.5023801326751709
0.48550051454780174,0.5031423568725586
0.48546574736807424,0.5038120746612549
0.48537945898272994,0.5046098232269287
0.48534493140368895,0.5052287578582764
0.48525890323930976,0.5060210227966309
0.48522461360942626,0.5066418647766113
0.48513884399994484,0.5074598789215088
0.48510479068302154,0.5080618858337402
0.4850192779773421,0.5089015960693359
0.4849854593523338,0.5094931125640869
0.48490020191416017,0.5103349685668945
0.48486661637499706,0.5109255313873291
0.4847816125826631,0.5117650032043457
0.48474825853807635,0.5123767852783203
0.48466350678437914,0.5132579803466797
0.4846303826577287,0.5138261318206787
0.48454588134976334,0.5146975517272949
0.48451298557886857,0.5152626037597656
0.48442873313786605,0.5161471366882324
0.4843960641748386,0.5167183876037598
0.48431205903600544,0.5175893306732178
0.484279615347084,0.5181703567504883
0.48419585595944414,0.5190320014953613
0.4841636360248323,0.5196216106414795
0.48408012085107116,0.5204381942749023
0.48404812316477686,0.5210597515106201
0.4839648506810878,0.5218820571899414
0.4839330737507652,0.5224788188934326
0.4838500424466975,0.5233240127563477
0.4838184847934913,0.5238924026489258
0.48373569317180093,0.5247478485107422
0.48370435333019246,0.5253236293792725
0.4836217999066941,0.5261886119842529
0.4835906764243495,0.5267693996429443
0.48350835972777145,0.5276134014129639
0.4834774511653924,0.5282249450683594
0.4833953697372326,0.5290420055389404
0.4833646746684089,0.5296845436096191
0.48328282706279324,0.5304691791534424
0.48325234407385664,0.5311012268066406
0.48317072885739953,0.5319011211395264
0.4831404565472811,0.5325295925140381
0.4830590722989471,0.5333380699157715
0.4830290092790351,0.533937931060791
0.4829478545900035,0.5347843170166016
0.4829179994840036,0.53537917137146
0.4828370729575336,0.5362403392791748
0.4828074244013316,0.5368556976318359
0.4827267246526302,0.5376670360565186
0.4826972812941559,0.538306713104248
0.48261680695024695,0.5391018390655518
0.4825875674493401,0.5397176742553711
0.48250731714893563,0.5405797958374023
0.4824782801772136,0.5411288738250732
0.4823982525705865,0.5419914722442627
0.4823694168113137,0.5425662994384766
0.482289610560172,0.5434279441833496
0.48226097470813145,0.5440280437469482
0.48218138848549474,0.5448691844940186
0.48215295124686064,0.5454361438751221
0.4820735837369373,0.5463056564331055
0.48204534382915,0.5469081401824951
0.481966193727217,0.5477273464202881
0.48193814987885913,0.5483853816986084
0.4818592158911427,0.5491588115692139
0.48183136684181727,0.5498085021972656
0.4817526476853754,0.5505809783935547
0.481724992185585,0.551227331161499
0.4816464865881915,0.5520248413085938
0.4816190233992201,0.5526790618896484
0.4815407300992496,0.553450345993042
0.48151345799304485,0.5541307926177979
0.48143537573936057,0.5548982620239258
0.48140829349841824,0.555558443069458
0.4813304210502599,0.5563375949859619
0.48130352746750915,0.5569708347320557
0.48122586359438313,0.5577540397644043
0.48119915747307457,0.5584142208099365
0.4811217009546448,0.5591940879821777
0.4810951811082388,0.559807300567627
0.4810179307342198,0.5606710910797119
0.48099159598627667,0.5612447261810303
0.48091455055632765,0.5620958805084229
0.4808883997403992,0.5626888275146484
0.48081155806401926,0.5635113716125488
0.48078559002354226,0.5641124248504639
0.4807089509199671,0.5649569034576416
0.48068316450815707,0.5655431747436523
0.48060672680625754,0.5663833618164062
0.48058112088600496,0.5669834613800049
0.48050488342418585,0.5678396224975586
0.480479456867953,0.5684423446655273
0.48040341849405377,0.5693087577819824
0.4803781701837735,0.5699028968811035
0.4803023297549707,0.5707237720489502
0.4802772585819456,0.5713391304016113
0.4802016149646554,0.5721206665039062
0.48017671982945925,0.5727953910827637
0.4801012718992421,0.5735397338867188
0.4800765517116223,0.5742847919464111
0.4800012983530882,0.5749726295471191
0.47997675203186857,0.5757217407226562
0.4799016921385843,0.5764024257659912
0.47987731861157057,0.5771708488464355
0.47980245108596714,0.5778450965881348
0.4797782492898526,0.5786118507385254
0.47970357304313455,0.5793249607086182
0.4796795419234068,0.5800492763519287
0.4796050558754622,0.5807993412017822
0.4795811943863123,0.5814783573150635
0.47950689746562447,0.5822403430938721
0.47948320456985555,0.5829184055328369
0.4794090957134148,0.5836763381958008
0.47938557038235347,0.5843491554260254
0.4793116485355709,0.5851004123687744
0.47928828974897825,0.5857791900634766
0.4792145538656009,0.5865201950073242
0.4791913606115854,0.587200403213501
0.47911780965361084,0.587928295135498
0.479094780928543,0.5886650085449219
0.4790214138661365,0.5893599987030029
0.47899854867456293,0.5900685787200928
0.4789253644859751,0.5907821655273438
0.4789026618405351,0.5914888381958008
0.4788296595120207,0.5921816825866699
0.478807118433363,0.5929160118103027
0.47873429695910036,0.5936012268066406
0.4787119164758015,0.5943405628204346
0.4786392748578133,0.5950589179992676
0.4786170540062966,0.5957584381103516
0.4785445912543714,0.5965182781219482
0.4785225290788273,0.5971798896789551
0.4784502442104419,0.5979635715484619
0.4784283397627486,0.5986363887786865
0.47835623180299236,0.5993897914886475
0.4783344841426383,0.600074052810669
0.4782625521241365,0.600837230682373
0.4782409603181432,0.6014869213104248
0.47816920328098306,0.6022813320159912
0.47814776640382917,0.6029059886932373
0.4780761833954859,0.6037139892578125
0.47805490052903193,0.604356050491333
0.47798349060429574,0.6051409244537354
0.47796236083770993,0.6057600975036621
0.47789112305861436,0.6065776348114014
0.4778701454882994,0.6071960926055908
0.47779907892404977,0.6080219745635986
0.47777825265357055,0.6086525917053223
0.47770735638047385,0.6094484329223633
0.4776866805204854,0.610072135925293
0.477615953621881,0.6108872890472412
0.4775954272900584,0.6115024089813232
0.47752486885624906,0.6123507022857666
0.47750449117721727,0.6129283905029297
0.4774341003054017,0.6137669086456299
0.47741387041066685,0.6143805980682373
0.47734364620487213,0.6151840686798096
0.477323563232753,0.6158092021942139
0.47725350480376905,0.6167144775390625
0.4772335678993299,0.6172378063201904
0.4771636743646438,0.6181826591491699
0.47714388267962804,0.618699312210083
0.4770741531633588,0.6196303367614746
0.47705450585612286,0.6201250553131104
0.4769849394889584,0.6210823059082031
0.4769654357244068,0.6215786933898926
0.47689603164354033,0.622530460357666
0.47687667059306177,0.6230542659759521
0.47680742794212916,0.6239981651306152
0.47678820878353323,0.6245472431182861
0.47671912671255157,0.6254403591156006
0.47670004863000515,0.626007080078125
0.4766311262953119,0.6268348693847656
0.4766121884792783,0.6274545192718506
0.47654342504347064,0.6282756328582764
0.4765246266906476,0.6288912296295166
0.4764560213225233,0.6297116279602051
0.476437361635783,0.6303176879882812
0.4763689135102809,0.6311862468719482
0.4763503916986099,0.6317689418792725
0.4762820999967525,0.6326656341552734
0.4762637152751927,0.6332368850708008
0.4761955791840279,0.6340837478637695
0.47617733077361796,0.6347293853759766
0.47610934948616274,0.6355044841766357
0.4760912366138809,0.6361711025238037
0.47602340932906473,0.6369354724884033
0.47600543122777106,0.6376125812530518
0.4759377571503803,0.6383700370788574
0.4759199130587608,0.6390581130981445
0.4758523913993842,0.6397919654846191
0.4758346805618949,0.640505313873291
0.4757673105368687,0.6412160396575928
0.4757497322036805,0.6419398784637451
0.47568251303503517,0.642646074295044
0.4756650664619795,0.6433601379394531
0.47559799737738645,0.6440651416778564
0.47558068182590146,0.6448075771331787
0.47551376205862056,0.6454935073852539
0.4754965767956977,0.6462516784667969
0.47542980558452547,0.6469266414642334
0.47541274988265697,0.647651195526123
0.47534612647187524,0.6483705043792725
0.47532919960900233,0.6490848064422607
0.4752627232483274,0.6498281955718994
0.47524592450778863,0.6505177021026611
0.4751795944523213,0.6512541770935059
0.47516292312280173,0.651944637298584
0.47509673863297747,0.6527254581451416
0.4750801940084587,0.6533615589141846
0.475014154349999,0.6541204452514648
0.47499773572970894,0.6547863483428955
0.4749318401735723,0.6555342674255371
0.4749155468619368,0.6562042236328125
0.47484979468427113,0.6569724082946777
0.474833625990865,0.6576235294342041
0.4747680164729601,0.6584069728851318
0.4747519717124588,0.6590573787689209
0.4746865041406996,0.6598386764526367
0.4746705826328324,0.6605062484741211
0.4746052562986523,0.6612744331359863
0.474589457368155,0.6619179248809814
0.4745242715679902,0.662672758102417
0.47450859454455874,0.6633403301239014
0.47444354857980287,0.6640918254852295
0.4744279927980475,0.6648094654083252
0.4743630859750068,0.6655130386352539
0.4743476507744066,0.666224479675293
0.4742828824042558,0.6669306755065918
0.4742675671291138,0.6676456928253174
0.4742029365278515,0.6683657169342041
0.4741877405272506,0.6690740585327148
0.47412324701565667,0.6698119640350342
0.47410816964341534,0.6705057621002197
0.4740438125470076,0.6712520122528076
0.47402885316163695,0.6719286441802979
0.47396463181062887,0.672731876373291
0.47394978977528907,0.6733365058898926
0.4738857035045476,0.6741828918457031
0.4738709781870063,0.6747729778289795
0.47380702633601074,0.6755990982055664
0.4737924171086003,0.6762130260467529
0.4737285990214008,0.6770229339599609
0.4737141052609772,0.6776530742645264
0.47365042028615434,0.6784524917602539
0.47363604137405624,0.6790900230407715
0.47357248886468056,0.6798648834228516
0.4735582241866883,0.6805331707000732
0.4734948035002813,0.6812789440155029
0.4734806524465769,0.6819539070129395
0.47341736294507064,0.6827073097229004
0.4734033249101984,0.683380126953125
0.47334016595989736,0.6841506958007812
0.4733262403427241,0.6848418712615967
0.4732632113142667,0.6855771541595459
0.47324939751794287,0.6862437725067139
0.4731864977862628,0.6870081424713135
0.4731727952181847,0.687654972076416
0.4731100241624738,0.6884229183197021
0.47309643223424486,0.6890914440155029
0.4730337892379156,0.6898515224456787
0.4730203073653091,0.6905093193054199
0.47295779181595793,0.6912713050842285
0.47294441941887955,0.6919455528259277
0.4728820307082501,0.692725419998169
0.4728687672107016,0.6933605670928955
0.4728065047346487,0.6941268444061279
0.47279334956469093,0.6947846412658691
0.4727312127231451,0.6955447196960449
0.4727181653128623,0.6961843967437744
0.4726561535097944,0.6969916820526123
0.4726432132952585,0.6976068019866943
0.4725813259386443,0.6984951496124268
0.47256849235987985,0.6990740299224854
0.472506728861666,0.6999118328094482
0.4724940013626149,0.7005329132080078
0.4724323611386845,0.7013239860534668
0.4724197391671717,0.7019355297088623
0.47235822163731045,0.7027480602264404
0.4723457046450099,0.7033612728118896
0.4722843092328724,0.7041425704956055
0.4722718966752734,0.7047922611236572
0.4722106228083503,0.7055337429046631
0.4721983141447235,0.706212043762207
0.4721371612543084,0.70694899559021
0.47212495594767345,0.7076172828674316
0.47206392346883064,0.7083749771118164
0.47205182098592297,0.7090518474578857
0.4719909083574551,0.7098093032836914
0.47197890816869376,0.7104861736297607
0.4719181148331103,0.7112464904785156
0.47190621641256597,0.7119204998016357
0.4718455418160515,0.7127361297607422
0.47183374464141453,0.7133378982543945
0.47177318823379766,0.7141814231872559
0.471761491786347,0.7147879600524902
0.47170105302106946,0.7155935764312744
0.4716894567856417,0.7162156105041504
0.4716291351197281,0.7170467376708984
0.47161763858468625,0.7176260948181152
0.47155743347871365,0.7184820175170898
0.47154603613591733,0.7190694808959961
0.47148594705398517,0.7199227809906006
0.4714746483987603,0.7205190658569336
0.47141467480846144,0.7213778495788574
0.4714034743395703,0.7219846248626709
0.47134361571196093,0.7227826118469238
0.4713325129315731,0.7234117984771729
0.4712727687411445,0.7242045402526855
0.4712617631548073,0.724853515625
0.4712021328794567,0.7256243228912354
0.47119122399606667,0.7262716293334961
0.47113170711706914,0.7270693778991699
0.47112089444884303,0.7276923656463623
0.47106149045082313,0.72853684425354
0.4710507735132705,0.7291264533996582
0.4709914818841744,0.7300090789794922
0.4709808601960688,0.7305769920349121
0.4709216804271372,0.7314536571502686
0.4709111535104888,0.732018232345581
0.47085208509622917,0.7329099178314209
0.4708416524762574,0.7334566116333008
0.4707826949144174,0.7343380451202393
0.4707723561195239,0.7349116802215576
0.4707135089110641,0.7357387542724609
0.47070326347280583,0.7363326549530029
0.4706445261218741,0.7371811866760254
0.47063437357493654,0.7377762794494629
0.47057574558884097,0.7386412620544434
0.47056568547101235,0.7392263412475586
0.470507166360196,0.7400491237640381
0.4704971982123405,0.7407107353210449
0.47043878749035545,0.7414653301239014
0.4704289108563882,0.742135763168335
0.4703706080398702,0.7428662776947021
0.47036082246673144,0.7435736656188965
0.4703026270753746,0.744271993637085
0.47029293211300444,0.7450225353240967
0.4702348436695367,0.7457177639007568
0.47022523887084994,0.7464444637298584
0.4701672569010082,0.7471318244934082
0.4701577418218699,0.7478644847869873
0.47009986585437546,0.7485888004302979
0.47009044005357653,0.7492976188659668
0.4700326696201111,0.7499899864196777
0.47002333265934354,0.7507364749908447
0.4699656672945253,0.7514078617095947
0.46995641873835864,0.7521541118621826
0.46989885797971864,0.7528584003448486
0.46988969739557596,0.7535521984100342
0.46983224078353447,0.7542951107025146
0.4698231677416691,0.7549736499786377
0.46976581481951224,0.755730152130127
0.46975682889298426,0.7563743591308594
0.46969957920684136,0.7571487426757812
0.46969067997149466,0.757779598236084
0.46963353307031547,0.7586190700531006
0.4696247201047548,0.759244441986084
0.4695676755402865,0.7600646018981934
0.46955894842585477,0.760718584060669
0.4695020057526202,0.7614836692810059
0.46949336407337633,0.7621405124664307
0.4694365228486514,0.7629125118255615
0.46942796619134824,0.7635526657104492
0.4693712259751402,0.764357328414917
0.4693627539292022,0.7649745941162109
0.4693061142842282,0.7657523155212402
0.4692977264417299,0.7663915157318115
0.46924118693339495,0.7671620845794678
0.46923288288903964,0.7677998542785645
0.46917644308541595,0.7686612606048584
0.4691682224365139,0.7692465782165527
0.4691118819083192,0.7701098918914795
0.4691037442547672,0.770679235458374
0.4690475025753445,0.7715566158294678
0.4690394475196041,0.7721264362335205
0.46898330426490065,0.7729880809783936
0.46897533141197834,0.7735505104064941
0.46891928616052503,0.774402379989624
0.46891139511795144,0.7750091552734375
0.46885544745084284,0.7758305072784424
0.4688476378286522,0.7764222621917725
0.4687917873295265,0.7772297859191895
0.4687840587402368,0.7778439521789551
0.4687283049952554,0.7786707878112793
0.46872065705384885,0.7792716026306152
0.46866499965167735,0.7800815105438232
0.46865743197557963,0.780731201171875
0.46860187050736796,0.7814972400665283
0.4685943827164298,0.7821495532989502
0.46853891677579296,0.7829146385192871
0.4685315084922702,0.7835650444030762
0.4684761376752691,0.7843284606933594
0.46846880852380374,0.7849817276000977
0.46841353242892625,0.7857427597045898
0.4684062820365275,0.7863879203796387
0.46835110026466964,0.7871780395507812
0.4683439282606951,0.787790060043335
0.46828884041514257,0.7886650562286377
0.46828174643127973,0.7892434597015381
0.46822675211768916,0.7900893688201904
0.4682197357879369,0.7906863689422607
0.468164834614318,0.791515588760376
0.4681578955749681,0.7921326160430908
0.46810308715166543,0.792973518371582
0.4680962250412853,0.7935745716094971
0.46804150898096,0.7943968772888184
0.4680347234403737,0.7950005531311035
0.46798009935798635,0.7958254814147949
0.46797339003025784,0.7964212894439697
0.46791885754305057,0.7972536087036133
0.4679122240734654,0.7978661060333252
0.4678577828009442,0.7987170219421387
0.4678512248369927,0.7993268966674805
0.4677968744009109,0.8001437187194824
0.46779039159227037,0.8008050918579102
0.4677361316166108,0.8015851974487305
0.4677297236151292,0.802213191986084
0.4676755537260874,0.8030493259429932
0.4676692201857658,0.8036465644836426
0.46761514001173377,0.8044958114624023
0.46760888058870975,0.8050856590270996
0.4675548897602587,0.8059051036834717
0.4675487041127899,0.8065025806427002
0.4674948022626541,0.8073477745056152
0.4674886900511018,0.8079369068145752
0.4674348768141621,0.808856725692749
0.46742883770097476,0.8093812465667725
0.4673751127142426,0.810283899307251
0.46736914636394006,0.8108065128326416
0.46731550926654125,0.8117163181304932
0.46730961534569815,0.8122313022613525
0.46725606577885714,0.8131601810455322
0.46725024395608783,0.8136801719665527
0.4671967815631119,0.8146014213562012
0.4671910315090544,0.8151407241821289
0.4671376559353182,0.8160934448242188
0.46713197732261835,0.8166379928588867
0.4670786882155483,0.8175468444824219
0.46707308071884485,0.818105936050415
0.4670198777279041,0.8189966678619385
0.46701434102381334,0.8195621967315674
0.46696122380048616,0.8204312324523926
0.4669557575675867,0.8210275173187256
0.46690272576536374,0.8218710422515869
0.4668973296841819,0.8224737644195557
0.46684438295854536,0.8233075141906738
0.46683905671153964,0.8239338397979736
0.46678619471994837,0.8247592449188232
0.46678093799149545,0.8253791332244873
0.46672816039337034,0.8261823654174805
0.4667229728697501,0.826786994934082
0.46667027932645977,0.827599048614502
0.46666516069584096,0.8282384872436523
0.4666125508706873,0.8290832042694092
0.4666075008231135,0.8296709060668945
0.4665549743813171,0.8304834365844727
0.466549992608692,0.831096887588501
0.46649754921737885,0.8319191932678223
0.4664926354134529,0.8325600624084473
0.46644027474163935,0.8333384990692139
0.4664354286019954,0.8339905738830566
0.4663831503205752,0.8347549438476562
0.46637837154261474,0.8354265689849854
0.46632617532434506,0.8361825942993164
0.4663214636072746,0.8368673324584961
0.4662693491267623,0.8375802040100098
0.46626470417158017,0.8383333683013916
0.46621267110526815,0.8390212059020996
0.46620809261475044,0.8397622108459473
0.46615614064090477,0.8404524326324463
0.46615162831959284,0.8412008285522461
0.4660997571182891,0.8418967723846436
0.4660953106724756,0.8426356315612793
0.46604351992558607,0.8433370590209961
0.46603913906330235,0.8440721035003662
0.46598742845448254,0.8448176383972168
0.46598311288548594,0.8454914093017578
0.4659314821001622,0.8462653160095215
0.4659272315359225,0.846914529800415
0.46587568026127923,0.8476593494415283
0.4658714944149666,0.8483617305755615
0.4658200223399328,0.8491010665893555
0.46581590092640496,0.8498053550720215
0.46576450774164274,0.8505141735076904
0.46576045047743264,0.8512122631072998
0.465709135875324,0.8519723415374756
0.4657051424786271,0.8526797294616699
0.46565390615326196,0.8534176349639893
0.4656499763439244,0.8541169166564941
0.4655988179910882,0.8548316955566406
0.46559495149059443,0.855543851852417
0.4655438708077563,0.8562376499176025
0.4655400673392168,0.8570013046264648
0.4654890640255171,0.8576712608337402
0.4654853233136571,0.8584415912628174
0.46543439706989587,0.8591439723968506
0.4654307188410431,0.8598706722259521
0.4653798693696678,0.8606138229370117
0.4653762533517405,0.8612949848175049
0.46532548035683513,0.862037181854248
0.46532192627933083,0.8627493381500244
0.46527122946660354,0.8634824752807617
0.46526773706058777,0.8641927242279053
0.4652171161373594,0.8649320602416992
0.4652136851354538,0.8656115531921387
0.4651631398106469,0.8663597106933594
0.465159769947018,0.8670330047607422
0.4651092999311453,0.8677775859832764
0.4651059909414934,0.8685119152069092
0.4650555959466468,0.8692159652709961
0.46505234756819475,0.869945764541626
0.46500202730803364,0.8706295490264893
0.46499883927951613,0.8713424205780029
0.46494859346925715,0.8720593452453613
0.46494546553090926,0.8727917671203613
0.4648952938873146,0.873464822769165
0.4648922257808617,0.8742101192474365
0.46484212802222885,0.8748607635498047
0.46483911949087486,0.8756401538848877
0.4647890953370258,0.8763551712036133
0.46478614612544356,0.8770654201507568
0.4647361952977136,0.8777961730957031
0.46473330515203387,0.8785276412963867
0.46468342737326185,0.8792257308959961
0.4646805960410626,0.8799495697021484
0.4646307910355798,0.8810989856719971
0.4646280182658764,0.8815741539001465
0.4645782857594966,0.8825840950012207
0.4645755713027311,0.8830921649932861
0.46452591102273993,0.8840835094451904
0.4645232546307711,0.8846197128295898
0.4644736663059161,0.8855512142181396
0.4644710677320093,0.8860499858856201
0.4644215510924897,0.8869836330413818
0.4644190100913066,0.8875217437744141
0.4643695648687636,0.8884162902832031
0.46436708119635256,0.8889772891998291
0.4643177071238585,0.8898437023162842
0.46431528053764487,0.8904109001159668
0.4642659773496945,0.8912856578826904
0.46426360760847046,0.8918728828430176
0.4642143750409703,0.892784833908081
0.46421206190488534,0.893334150314331
0.4641628996951445,0.8942179679870605
0.46416064292569587,0.8947887420654297
0.4641115508124163,0.8956665992736816
0.4641093501724394,0.8962390422821045
0.46406032789570595,0.897111177444458
0.46405818314936537,0.8976771831512451
0.4640092304506369,0.8985822200775146
0.4640071413634162,0.8991250991821289
0.46395825798551604,0.9000201225280762
0.4639562243242093,0.900601863861084
0.4639074100113158,0.9014594554901123
0.46390543154401775,0.9020764827728271
0.46385668604165525,0.9029090404510498
0.4638547625377529,0.9035129547119141
0.4638060855927824,0.9043228626251221
0.4638042168229451,0.9049763679504395
0.4637556081835554,0.9057741165161133
0.4637537939197269,0.9064147472381592
0.46370525333542534,0.9072000980377197
0.463703493350814,0.9078857898712158
0.46365502057241786,0.9087028503417969
0.46365331464148846,0.9093427658081055
0.4636049094211158,0.9101669788360596
0.4636032573195804,0.91078782081604
0.4635549194106416,0.9115910530090332
0.4635533209154511,0.9121837615966797
0.46350505007263976,0.9130082130432129
0.46350350496197534,0.9136321544647217
0.46345530094126003,0.9144072532653809
0.4634538089945245,0.9150474071502686
0.46340567155314005,0.9158282279968262
0.4634042325509493,0.9164884090423584
0.46335616144738834,0.9172768592834473
0.4633547751715634,0.9179134368896484
0.4633067701655679,0.9187390804290771
0.46330543639912597,0.9193665981292725
0.463257497251679,0.9201574325561523
0.46325621577882586,0.9208292961120605
0.46320834225214297,0.9215662479400635
0.4632071128582645,0.9222502708435059
0.46315930471578604,0.9230060577392578
0.46315812718744,0.9236726760864258
0.46311038419382256,0.9244537353515625
0.4631092583187308,0.9251108169555664
0.46306158023983934,0.9259219169616699
0.4630605058068798,0.9265525341033936
0.4630128924097794,0.9273395538330078
0.4630118692089781,0.9279773235321045
0.46296432026192635,0.9288153648376465
0.46296334808444944,0.9294252395629883
0.4629158633568883,0.9302575588226318
0.4629149419950347,0.9308555126190186
0.46286752125758257,0.9316990375518799
0.46286665050477593,0.9322981834411621
0.46281929352922035,0.9331533908843994
0.4628184731800013,0.9337267875671387
0.4627711797392909,0.9345359802246094
0.4627704095893098,0.935157299041748
0.46272317945754665,0.9359564781188965
0.4627224593035559,0.9366276264190674
0.4626752922559881,0.9373977184295654
0.4626746218958345,0.9380614757537842
0.46262751770884863,0.9388418197631836
0.46262689694146664,0.9395174980163574
0.46257985539258,0.9402618408203125
0.46257928401798354,0.9409444332122803
0.46253230488583724,0.9416682720184326
0.46253178270511286,0.9423568248748779
0.46248486576946435,0.9430623054504395
0.4624843925847639,0.9437813758850098
0.46243753762647954,0.9444959163665771
0.46243711324101333,0.9452438354492188
0.4623903200420612,0.9459383487701416
0.4623899442600903,0.9466831684112549
0.4623432126035331,0.9473593235015869
0.4623428852303628,0.9481301307678223
0.4622962149003509,0.9488198757171631
0.4622959357423234,0.9495618343353271
0.46224932652408735,0.9502677917480469
0.46224909538857534,0.9509756565093994
0.46220254706841923,0.9516878128051758
0.4622023637638182,0.9523849487304688
0.4621558761291129,0.9531190395355225
0.46215574046483504,0.9538073539733887
0.4621093133040107,0.9545643329620361
0.46210922509047775,0.9552257061004639
0.4620628581930177,0.9559915065765381
0.4620628172416544,0.9566793441772461
0.4620165103980875,0.957425594329834
0.46201651652131487,0.9581072330474854
0.46197026952321,0.9588708877563477
0.46197032253443865,0.9595539569854736
0.4619241351743969,0.9603123664855957
0.4619242348880205,0.9609799385070801
0.4618781069596692,0.9617404937744141
0.46187825319105824,0.9623727798461914
0.46183218448904406,0.9631819725036621
0.46183237705453933,0.9638042449951172
0.4617863673745218,0.9646501541137695
0.4617866060914275,0.9652626514434814
0.461740655230073,0.9660763740539551
0.46174093991665105,0.9666829109191895
0.4616950476716258,0.9674727916717529
0.4616953781470891,0.9681136608123779
0.4616495443170532,0.9689269065856934
0.46164992040155967,0.9695432186126709
0.46160414478616063,0.9703278541564941
0.4616045663008068,0.9709732532501221
0.4615588487006731,0.9717450141906738
0.461559315467488,0.9723803997039795
0.46151365568422337,0.9731993675231934
0.46151416752616276,0.9738168716430664
0.4614685653623395,0.974621057510376
0.4614691221032791,0.975224494934082
0.4614235773624323,0.9760262966156006
0.4614241788271627,0.9766678810119629
0.4613786913137838,0.9774630069732666
0.4613793373280037,0.9780771732330322
0.46133390684753506,0.9788944721221924
0.46133459723784576,0.9795224666595459
0.4612892235966742,0.9803173542022705
0.46128995819057367,0.9809489250183105
0.46124464119602465,0.9817473888397217
0.4612454198219018,0.9823522567749023
0.46120015928223346,0.9831857681274414
0.46120098176936225,0.9837613105773926
0.46115577749375974,0.9846563339233398
0.4611566436722934,0.985231876373291
0.461111495470863,0.9863014221191406
0.4611124051718285,0.98681640625
0.461067312855592,0.9877510070800781
0.4610682659108844,0.9882729053497314
0.46102322929177303,0.9892106056213379
0.4610242255341497,0.9897081851959229
0.4609792444249989,0.9906458854675293
0.46098028368807414,0.9911899566650391
0.4609353579026175,0.9920995235443115
0.46093644002085726,0.992661714553833
0.4608915693737215,0.993544340133667
0.460892694182437,0.9940958023071289
0.460847878489136,0.9949913024902344
0.46084904582447955,0.9955320358276367
0.46080428490140873,0.996441125869751
0.4608054946003676,0.9969570636749268
0.46076078826479916,0.9978997707366943
0.4607620401651903,0.9984180927276611
0.4607173882352668,0.9993438720703125
0.46071868217573175,0.9998779296875
0.4606740844704617,1.0008082389831543
0.4606754202904611,1.0013320446014404
0.46063087662971314,1.0022900104522705
0.4606322541695218,1.002833366394043
0.46058776437401927,1.0037479400634766
0.4605891834747206,1.004288911819458
0.46054474736603696,1.0051751136779785
0.4605462078695182,1.0057299137115479
0.46050182527007083,1.0066261291503906
0.46050332701901797,1.0071756839752197
0.4604589977520639,1.0080740451812744
0.4604605405899562,1.0086581707000732
0.4604162644795865,1.009505271911621
0.4604178482506917,1.0100986957550049
0.46037362512182656,1.0109329223632812
0.4603752496711963,1.0115447044372559
0.4603310793495796,1.0123562812805176
0.46033274452304385,1.0129554271697998
0.4602886268352389,1.013756513595581
0.46029033247940115,1.014366865158081
0.4602462672527851,1.0151758193969727
0.46024801321501785,1.0157723426818848
0.4602040002777768,1.01664137840271
0.4602057864062166,1.0172064304351807
0.4601618255873409,1.0180604457855225
0.46016365173088347,1.0186519622802734
0.46011974286016255,1.0194709300994873
0.46012160886845777,1.020087718963623
0.4600777517764758,1.0209136009216309
0.4600796574999235,1.021528959274292
0.4600358520180542,1.0223524570465088
0.4600377973077992,1.022977590560913
0.4599940432682009,1.0237855911254883
0.4599960279761284,1.024397611618042
0.45995232521173984,1.0251851081848145
0.45995434919047057,1.0258283615112305
0.45991069753500596,1.0266125202178955
0.45991276063789216,1.0272488594055176
0.4598691599258362,1.0280423164367676
0.4598712620069563,1.0287177562713623
0.4598277120735602,1.0294625759124756
0.4598298529877152,1.0301387310028076
0.4597863536689917,1.0308995246887207
0.4597885332716999,1.0315589904785156
0.45974508440441836,1.0323147773742676
0.4597473025519112,1.032987117767334
0.45970390397359395,1.033738374710083
0.4597061605228119,1.03440260887146
0.45966281207172904,1.0351428985595703
0.4596651068803167,1.0358526706695557
0.45962180839548183,1.036616563796997
0.45962414132178386,1.0372772216796875
0.4595808926429499,1.0380220413208008
0.4595832635460068,1.038740873336792
0.4595400645136612,1.0394399166107178
0.45954247325320474,1.0401673316955566
0.4594993237085652,1.040879249572754
0.4595017701450145,1.0415878295898438
0.4594586699300251,1.042328119277954
0.459461153924482,1.04301118850708
0.4594181028818082,1.0437343120574951
0.45942062429605357,1.04443359375
0.4593776222690785,1.0451850891113281
0.4593801809655676,1.045846700668335
0.4593372277983875,1.0466039180755615
0.45933982364024617,1.0472710132598877
0.45929691917766635,1.0480339527130127
0.4592995520286868,1.048743724822998
0.4592566961162173,1.0494582653045654
0.4592593658408541,1.0501668453216553
0.45921655832470587,1.050861120223999
0.4592192647880718,1.0515880584716797
0.45917650551515193,1.0522582530975342
0.4591792485830141,1.0530192852020264
0.4591365374009227,1.0537109375
0.45913931693969845,1.0544428825378418
0.45909665369672376,1.0551245212554932
0.4590994695734767,1.0558617115020752
0.4590568541185915,1.056581735610962
0.45905970620102776,1.057269811630249
0.459017138383885,1.0580003261566162
0.4590200265403494,1.0587165355682373
0.45897750621127875,1.0594358444213867
0.4589804303107504,1.060154914855957
0.4589379573207538,1.0608692169189453
0.45894091723284297,1.0615460872650146
0.458898491433591,1.0622963905334473
0.4589014870285349,1.0629661083221436
0.4588591082723628,1.0637130737304688
0.4588621394210217,1.0643689632415771
0.45881980756092583,1.0651309490203857
0.4588228741347797,1.0658090114593506
0.4587805890244128,1.0665514469146729
0.4587836908955575,1.0672414302825928
0.4587414523892259,1.0679597854614258
0.4587445894303691,1.0687038898468018
0.4587023973830287,1.0694482326507568
0.4587055694674865,1.0701138973236084
0.45866342373473856,1.0708847045898438
0.45866663073643177,1.0715358257293701
0.4586245311745196,1.0723485946655273
0.4586277729679704,1.0729506015777588
0.45858571943377563,1.0737860202789307
0.45858899589410357,1.0743980407714844
0.45854698824514223,1.0752131938934326
0.4585502992480609,1.0758228302001953
0.4585083373424801,1.0766880512237549
0.4585116827642933,1.0772731304168701
0.4584697664608674,1.0781407356262207
0.4584731461784664,1.0787394046783447
0.4584312753365932,1.0795679092407227
0.4584346892274523,1.0801904201507568
0.45839286370715016,1.080993413925171
0.4583963116493235,1.0816404819488525
0.45835453131122716,1.0824089050292969
0.4583580131833458,1.0830638408660889
0.4583162778887032,1.0838425159454346
0.4583197935699709,1.084514856338501
0.4582781031806394,1.085242509841919
0.4582816525508299,1.085984706878662
0.4582400069292731,1.0866379737854004
0.4582435898687265,1.0874037742614746
0.4582019888780104,1.0880911350250244
0.45820560526762977,1.088862657546997
0.45816404877142,1.089510202407837
0.458167698492668,1.090315818786621
0.45812618635522573,1.090965747833252
0.45812986929012145,1.091728687286377
0.45808840137630047,1.0924158096313477
0.45809211740741623,1.093184471130371
0.4580506935826594,1.093874216079712
0.4580544425931173,1.0946285724639893
0.45801306272345316,1.0953130722045898
0.4580168445969218,1.0960595607757568
0.45797550854896163,1.0967438220977783
0.4579793231696534,1.0974805355072021
0.4579380308105874,1.0981671810150146
0.4579418780632546,1.0989041328430176
0.45790062926084896,1.099606990814209
0.45790450903078134,1.1003289222717285
0.4578633036533749,1.1010346412658691
0.4578672158263959,1.1017520427703857
0.45782605374289714,1.1024751663208008
0.4578299982053611,1.1031625270843506
0.4577888792852447,1.1039118766784668
0.45779285592403385,1.1046066284179688
0.4577517800373377,1.1053364276885986
0.45775578873985867,1.106025218963623
0.4577147557571804,1.1067633628845215
0.4577187964113619,1.1074519157409668
0.4576778062038562,1.1081821918487549
0.45768187869814503,1.1089122295379639
0.45764093113752025,1.1096138954162598
0.4576450353608793,1.1103274822235107
0.4576041303193943,1.111034870147705
0.45760826616129874,1.1117486953735352
0.45756740351176023,1.1124520301818848
0.4575715708621951,1.1131672859191895
0.4575307504779538,1.113919973373413
0.4575349492274108,1.114600419998169
0.4574941709823596,1.1153645515441895
0.457498401021834,1.1159968376159668
0.45745766479040406,1.1168289184570312
0.4574619260113922,1.1174354553222656
0.45742123166855,1.1182756423950195
0.4574255239630463,1.1188790798187256
0.45738487138429107,1.1197032928466797
0.457389194644785,1.120314359664917
0.45734858370614545,1.121119499206543
0.4573529378256187,1.1217412948608398
0.45731236840365047,1.1225488185882568
0.45731675327557425,1.123168706893921
0.4572762252473567,1.1239683628082275
0.45728064076568886,1.1246113777160645
0.4572401540088222,1.1253743171691895
0.4572446000680045,1.126030683517456
0.45720415446060686,1.1268224716186523
0.45720863095556225,1.127457618713379
0.45716822637626736,1.1282658576965332
0.4571727332023968,1.1289072036743164
0.4571323695303504,1.1297154426574707
0.4571369065835312,1.1303658485412598
0.4570965836983886,1.131147861480713
0.4571011508749703,1.1317720413208008
0.45706086865689394,1.132599115371704
0.45706546585369656,1.1331965923309326
0.45702522418335273,1.1340208053588867
0.4570298512976639,1.1346399784088135
0.45698965005622,1.1354618072509766
0.4569943069857923,1.136073112487793
0.4569541460549145,1.1369059085845947
0.45695883269796256,1.1374964714050293
0.45691871195981276,1.138352870941162
0.45692342821501114,1.1389429569244385
0.45688334755224447,1.139794111251831
0.45688809331872454,1.1403989791870117
0.45684805261448647,1.1412193775177002
0.4568528277918342,1.141819715499878
0.456812826929758,1.1426401138305664
0.45681763141801157,1.143249750137329
0.4567776702822155,1.14406156539917
0.45678250398186193,1.1447062492370605
0.45674258245694715,1.1454823017120361
0.4567474452689206,1.1461505889892578
0.456707563239968,1.1469316482543945
0.4567124550656469,1.1475608348846436
0.45667261241821455,1.1483631134033203
0.456677533159419,1.1490132808685303
0.4566377297795402,1.1497859954833984
0.45664267933852976,1.1504111289978027
0.45660291511270956,1.151224136352539
0.45660789339218083,1.1518316268920898
0.4565681682073941,1.1527035236358643
0.45657317511047785,1.1532542705535889
0.4565334888541666,1.154144287109375
0.4565385242844258,1.154703140258789
0.45649887684449664,1.1555418968200684
0.4565039407059238,1.1561458110809326
0.45646433197074565,1.1569745540618896
0.45646942416776043,1.1575953960418701
0.4564298540261616,1.1584157943725586
0.45643497446360853,1.159050464630127
0.4563954428048749,1.159834861755371
0.45640059138802086,1.1605093479156494
0.45636109810189285,1.1612622737884521
0.45636627473642505,1.1619141101837158
0.4563268197130953,1.1626620292663574
0.45633202430511866,1.1633493900299072
0.4562926074352302,1.1640915870666504
0.4562978398912648,1.1647934913635254
0.45625846106590784,1.1655094623565674
0.4562637212928874,1.166198492050171
0.4562243804035975,1.1669566631317139
0.456229668308866,1.1676390171051025
0.4561903652476215,1.168391227722168
0.4561956807389322,1.1690778732299805
0.4561564153981519,1.1698412895202637
0.4561617583836639,1.1705069541931152
0.45612253065620467,1.1712863445281982
0.45612790104448137,1.1719307899475098
0.45608871082363595,1.1727612018585205
0.4560941085236426,1.1733739376068115
0.45605495570313737,1.1741840839385986
0.45606038062423876,1.1748006343841553
0.45602126509823115,1.1756207942962646
0.4560267171501898,1.1762371063232422
0.4559876388132663,1.177070140838623
0.4559931179062397,1.1776695251464844
0.45595407665341364,1.1784977912902832
0.45595958269795256,1.1791183948516846
0.4559205784246613,1.1799283027648926
0.4559261113317076,1.1805953979492188
0.45588714393381125,1.1813709735870361
0.45589270361469514,1.182018518447876
0.4558537729884736,1.1827964782714844
0.4558593593549126,1.1834423542022705
0.45582046539706356,1.1841917037963867
0.45582607836115924,1.1848597526550293
0.45578722096879604,1.1856181621551514
0.45579286044303285,1.1862859725952148
0.4557540395136824,1.1870596408843994
0.45575970541092503,1.1877038478851318
0.45572092084252525,1.1885159015655518
0.45572661307601675,1.1891403198242188
0.45568786476691514,1.1899394989013672
0.45569358325027465,1.1905875205993652
0.4556548710992254,1.1913480758666992
0.4556606157464468,1.1920311450958252
0.4556219396526092,1.1928043365478516
0.4556277103780579,1.1934614181518555
0.45558907024099426,1.1942145824432373
0.45559486695940604,1.1948962211608887
0.4555562626790791,1.1956348419189453
0.45556208530555836,1.1963140964508057
0.4555235167823294,1.1970710754394531
0.45552936523234633,1.197761058807373
0.4554908323669736,1.1985220909118652
0.45549670655636276,1.1992197036743164
0.4554582092499986,1.1999142169952393
0.45546410909495677,1.200709342956543
0.45542564724914647,1.2013840675354004
0.4554315726662306,1.2021620273590088
0.45539314618290966,1.202826976776123
0.4553990970890352,1.203584909439087
0.4553607058705278,1.2042615413665771
0.45536668218296655,1.2050182819366455
0.45532832613198304,1.2056872844696045
0.4553343277683615,1.2064416408538818
0.4552960067879968,1.207123041152954
0.45530203366629385,1.2078492641448975
0.45526374766002564,1.208603858947754
0.45526979969857106,1.2093069553375244
0.4552315485702573,1.2100415229797363
0.4552376256877295,1.2107398509979248
0.45519940934160685,1.2114520072937012
0.4552055114570316,1.2121639251708984
0.45516732979771335,1.2129182815551758
0.45517345683046123,1.2136061191558838
0.4551353097629354,1.2143378257751465
0.4551414616327204,1.215057134628296
0.45510334906234795,1.2157695293426514
0.4551095256892254,1.2165210247039795
0.45507144752173817,1.217193603515625
0.45507764882610324,1.21795654296875
0.455039604967602,1.218644618988037
0.45504583087018746,1.219400405883789
0.45500782122714023,1.220069408416748
0.4550140716490152,1.220855712890625
0.4549760961282553,1.221498966217041
0.45498237099082295,1.222273349761963
0.45494442949954705,1.222937822341919
0.454950728724543,1.2237002849578857
0.45491282117030957,1.224388837814331
0.4549191446798004,1.2251336574554443
0.4548812709705274,1.2258431911468506
0.4548876186869085,1.2265808582305908
0.4548497787308721,1.2272953987121582
0.454856150576866,1.2280004024505615
0.4548183442826985,1.2287824153900146
0.45482474018135344,1.229444980621338
0.4547869674580413,1.2302258014678955
0.4547933873327291,1.2308604717254639
0.45475564808961155,1.231642723083496
0.45476209186402644,1.2322843074798584
0.4547243860107932,1.2330958843231201
0.4547308536089497,1.2337446212768555
0.45469318105563983,1.2345104217529297
0.45469967240187087,1.2351772785186768
0.45466203305887065,1.2359538078308105
0.45466854807782653,1.2366321086883545
0.45463094185586767,1.2373552322387695
0.45463748047251407,1.2380638122558594
0.4545999072826721,1.2387938499450684
0.4546064694222882,1.2394933700561523
0.4545689291759807,1.2402002811431885
0.45457551476415803,1.2409322261810303
0.4545380073731431,1.241624355316162
0.45454461633578336,1.2423336505889893
0.45450714171215767,1.2430393695831299
0.4545137739754716,1.24375581741333
0.4544763320316687,1.2444922924041748
0.45448298752217425,1.2451918125152588
0.45444557817096326,1.245948314666748
0.45445225681548396,1.246619462966919
0.45441487996996727,1.2473444938659668
0.45442158169563057,1.2480354309082031
0.454384237269243,1.2488267421722412
0.45439096200347895,1.249476432800293
0.4543536499099852,1.2502880096435547
0.4543603975805249,1.2508821487426758
0.4543231177340185,1.2517035007476807
0.4543298882688919,1.2522921562194824
0.45429264058379376,1.2531554698944092
0.45429943391132893,1.2537257671356201
0.4542622183023849,1.254640817642212
0.4542690343512061,1.2552120685577393
0.4542318507334862,1.2560927867889404
0.4542386894325123,1.2567172050476074
0.45420153772140864,1.2575008869171143
0.45420839899985177,1.2581498622894287
0.4541712791110772,1.2589294910430908
0.454178162898441,1.2595746517181396
0.45414107474802745,1.2603747844696045
0.4541479809741058,1.261007308959961
0.4541109244784026,1.2617948055267334
0.4541178530732781,1.2624287605285645
0.4540808281489507,1.263237714767456
0.45408777904299297,1.263850450515747
0.4540507856070209,1.2647030353546143
0.4540577587308855,1.2652842998504639
0.45402079670056134,1.266144037246704
0.45402779198518795,1.2667253017425537
0.45399086127811555,1.2675628662109375
0.4539978786547266,1.2681753635406494
0.4539609791888196,1.269012689590454
0.4539680185889188,1.2696118354797363
0.45393115028239933,1.2704272270202637
0.4539382116377702,1.2710680961608887
0.4539013744091669,1.2718677520751953
0.4539084576518716,1.2725517749786377
0.4538716514200184,1.2732768058776855
0.4538787564823961,1.273998737335205
0.45384198116643093,1.2747018337249756
0.45384910798109646,1.2754309177398682
0.453812363500459,1.2761061191558838
0.4538195120003013,1.2768542766571045
0.45378279827473283,1.277527093887329
0.45378996839291375,1.2783236503601074
0.45375328534245457,1.278977632522583
0.45376047701240724,1.2797436714172363
0.45372382455739535,1.2803955078125
0.4537310377128232,1.2811744213104248
0.45369441577389336,1.2818217277526855
0.45370165034876836,1.282576560974121
0.45366505884685054,1.2832374572753906
0.4536723147754118,1.2840232849121094
0.45363575363172925,1.2847023010253906
0.4536430308484822,1.2854721546173096
0.4536064999845506,1.2861409187316895
0.453613798424265,1.2868728637695312
0.45357729776189076,1.2875697612762451
0.4535846173595999,1.2883179187774658
0.4535481468208788,1.289015531539917
0.4535554875118777,1.2897417545318604
0.45351904701919354,1.2904281616210938
0.45352640873903793,1.2911670207977295
0.45348999821506114,1.2918639183044434
0.4534973808995663,1.292609453201294
0.45346100026725256,1.2932984828948975
0.4534684038524914,1.2940545082092285
0.4534320530350802,1.2947189807891846
0.4534394774573828,1.2954797744750977
0.45340315637839607,1.2961361408233643
0.4534106015743475,1.296915054321289
0.45337431015758867,1.2975835800170898
0.45338177606402824,1.298370361328125
0.4533455142335805,1.2990303039550781
0.4533530007876005,1.2997584342956543
0.45331676846782515,1.3004341125488281
0.45332427560676947,1.301180124282837
0.4532880727223055,1.3018815517425537
0.45329560038376826,1.302596092224121
0.45325942685952986,1.303297519683838
0.4532669749813546,1.3040213584899902
0.4532308307425309,1.3047823905944824
0.4532383992628087,1.305457353591919
0.4532022842348621,1.3062286376953125
0.45320987309193056,1.3068792819976807
0.45317378720059515,1.307652473449707
0.4531813963330377,1.3083326816558838
0.4531453395043183,1.3091294765472412
0.4531529688509622,1.3097765445709229
0.45311694101113287,1.3105754852294922
0.4531245905110485,1.3111934661865234
0.4530885915866516,1.312002420425415
0.45309626117915075,1.312629222869873
0.45306029109699536,1.3134498596191406
0.45306798072163074,1.3140804767608643
0.45303203940879144,1.3148548603057861
0.453039749005355,1.315549612045288
0.4530038363891707,1.3162775039672852
0.4530115658976925,1.3170075416564941
0.4529756819057649,1.3177015781402588
0.452983431266512,1.3184561729431152
0.45294757582670514,1.319133996963501
0.4529553449801807,1.319904088973999
0.4529195180206186,1.320622205734253
0.45292730690755995,1.32133150100708
0.4528915083566264,1.3220791816711426
0.4528993169180046,1.3227512836456299
0.4528635467043414,1.3235113620758057
0.45287137488136003,1.3241686820983887
0.4528356329338658,1.3249499797821045
0.4528434806679594,1.3255865573883057
0.45280776691578867,1.3263983726501465
0.45281563414862186,1.3270063400268555
0.45277994852118353,1.3278217315673828
0.45278783519464993,1.3284883499145508
0.45275217762160636,1.3292443752288818
0.45276008367782744,1.329901933670044
0.45272445408909306,1.3306925296783447
0.45273237947041695,1.331315040588379
0.452696777796157,1.3321788311004639
0.4527047224451576,1.3328025341033936
0.4526691486157875,1.3336234092712402
0.45267711247526266,1.3342607021331787
0.4526415664214462,1.3350613117218018
0.4526495494344177,1.335693120956421
0.4526140310870663,1.336531400680542
0.45262203319677796,1.3371522426605225
0.45258654248704927,1.3379690647125244
0.45259456363696615,1.3385920524597168
0.45255910049626313,1.3394103050231934
0.45256714063007036,1.3400073051452637
0.45253170499004,1.3408613204956055
0.45253976405164204,1.3414452075958252
0.4525043558441741,1.3423078060150146
0.45251243377769307,1.3428878784179688
0.45247705293491935,1.343719482421875
0.45248514968469444,1.3443207740783691
0.4524497961389872,1.3451759815216064
0.45245791164957355,1.3457465171813965
0.45242258533354485,1.346623182296753
0.4524307195497124,1.3471934795379639
0.4523954203962127,1.348069429397583
0.45240357326294517,1.348665714263916
0.4523683012050621,1.3495495319366455
0.45237647266755593,1.3501102924346924
0.45234122763861384,1.3509862422943115
0.452349417642277,1.3515434265136719
0.45231419957583524,1.3524079322814941
0.4523224080662868,1.3530075550079346
0.4522872168961387,1.3538446426391602
0.45229544381920733,1.3544299602508545
0.4522602794793793,1.3552584648132324
0.452268524781102,1.3558647632598877
0.45223338720585277,1.3566973209381104
0.4522416508324747,1.3572990894317627
0.45220653995629334,1.358137607574463
0.4522148218542661,1.358750343322754
0.45217973761187197,1.3595905303955078
0.45218803772785277,1.3602066040039062
0.45215298005419385,1.3610262870788574
0.45216129833504487,1.3616180419921875
0.452126267165297,1.3624324798583984
0.45213460355808377,1.3630471229553223
0.4520995988276496,1.363889217376709
0.45210795327964065,1.3645129203796387
0.45207297492414855,1.3653240203857422
0.45208134738281386,1.3659389019012451
0.4520463953381166,1.3667256832122803
0.45205478575112745,1.3673713207244873
0.45201985995330146,1.3681402206420898
0.45202826826852865,1.3688244819641113
0.45199336865387346,1.3695740699768066
0.45200179481938657,1.3702383041381836
0.45196692132442295,1.3710136413574219
0.4519753652884897,1.371673345565796
0.4519405178499591,1.3724408149719238
0.4519489795610442,1.3731043338775635
0.45191415811590774,1.373875379562378
0.4519226375226719,1.3745155334472656
0.45188784200810944,1.3753125667572021
0.4518963390594084,1.3759214878082275
0.4518615694128172,1.3768038749694824
0.451870084057701,1.3773472309112549
0.4518353402166953,1.3782520294189453
0.45184387240440743,1.378777265548706
0.4518091543068168,1.379701852798462
0.4518177039867927,1.3802273273468018
0.45178301157066175,1.3811898231506348
0.4517915786925286,1.3816883563995361
0.45175691189611555,1.382629632949829
0.45176549640969116,1.383145809173584
0.45173085517146705,1.3840606212615967
0.4517394570267585,1.3846104145050049
0.4517048412854063,1.3854904174804688
0.4517134604326097,1.3860633373260498
0.451678870127023,1.386911392211914
0.45168750651652234,1.387526035308838
0.45165294158580493,1.3883545398712158
0.45166159516817106,1.3889644145965576
0.4516270555516357,1.3897919654846191
0.4516357262776253,1.3904192447662354
0.4516012119147931,1.3912029266357422
0.45160989973534854,1.391840934753418
0.45157541056594697,1.3926997184753418
0.45158411543219473,1.3932862281799316
0.4515496513961583,1.394134283065796
0.4515583732594084,1.394733190536499
0.4515239342968765,1.3955647945404053
0.45153267310862133,1.3961613178253174
0.45149825915993785,1.3970096111297607
0.45150701487185196,1.3976120948791504
0.45147262587756437,1.3984570503234863
0.45148139844150287,1.3990662097930908
0.45144703434236094,1.3998782634735107
0.4514558237103593,1.4005038738250732
0.4514214844473148,1.4013354778289795
0.4514302905715874,1.4019315242767334
0.45139597608579257,1.4027361869812012
0.4514047989187324,1.403350830078125
0.45137050915153976,1.40415620803833
0.4513793486457173,1.4048080444335938
0.45134508353867814,1.4055759906768799
0.4513539396468404,1.406264066696167
0.4513196991417041,1.4069769382476807
0.45132857181677444,1.4076921939849854
0.4512943558554878,1.4084081649780273
0.45130324505056424,1.4091331958770752
0.45126905357527036,1.4098460674285889
0.4512779592436252,1.4105749130249023
0.45124379219666283,1.4112799167633057
0.4512527142917421,1.4120006561279297
0.4512185716156445,1.4127471446990967
0.4512275100910666,1.41340970993042
0.451193391728561,1.414180040359497
0.4512023465381164,1.4148340225219727
0.4511682524321228,1.415649652481079
0.45117722352977296,1.4162569046020508
0.4511431536234035,1.4170928001403809
0.45115214096328016,1.4176900386810303
0.45111809519983836,1.4185523986816406
0.4511270987362427,1.4191787242889404
0.45109307705922247,1.4200048446655273
0.45110209674662444,1.4206178188323975
0.45106809909970935,1.4214506149291992
0.4510771348927466,1.4220542907714844
0.4510431612198089,1.4228732585906982
0.4510522130732864,1.4234809875488281
0.45101826331838646,1.42429780960083
0.45102733118727556,1.4249601364135742
0.45099340529466064,1.4257233142852783
0.45100248913409824,1.4263858795166016
0.450968587048202,1.4271609783172607
0.45097768681348993,1.4278149604797363
0.4509438084789317,1.4286541938781738
0.4509529241255358,1.4292659759521484
0.45091906948711935,1.4300692081451416
0.45092820097066877,1.4307012557983398
0.45089436997338195,1.4314942359924316
0.4509035172496685,1.432121992111206
0.45086970983868224,1.4329369068145752
0.4508788728636596,1.433553695678711
0.450845088984327,1.4343857765197754
0.45085426771410986,1.4349753856658936
0.45082050731196577,1.4358329772949219
0.4508297017028292,1.4364018440246582
0.450795964723589,1.4372873306274414
0.45080517473196785,1.4378321170806885
0.4507714611215269,1.4387471675872803
0.4507806867040148,1.4393024444580078
0.4507469964084476,1.440290927886963
0.4507562375217964,1.4408354759216309
0.4507225704873561,1.441730260848999
0.4507318270884749,1.4422893524169922
0.450698183261592,1.4431431293487549
0.4507074553075471,1.4437475204467773
0.45067383463482913,1.4446327686309814
0.4506831220828424,1.445218563079834
0.4506495245110729,1.4460468292236328
0.45065882731852186,1.446638822555542
0.4506252527946597,1.4474902153015137
0.4506345709190764,1.448070764541626
0.45060101939025515,1.4489543437957764
0.45061035278932543,1.4495313167572021
0.45057682420285255,1.450385570526123
0.45058617283441565,1.4509763717651367
0.4505526671377716,1.451817274093628
0.45056203095981906,1.452390193939209
0.4505285481006567,1.4532530307769775
0.4505379270713321,1.453869104385376
0.45050446699747587,1.4546797275543213
0.45051386107507413,1.4552810192108154
0.45048042373451935,1.4561047554016113
0.4504898328774854,1.4567346572875977
0.45045641821839766,1.457512617111206
0.4504658423853265,1.4581608772277832
0.45043245035604085,1.4589593410491943
0.4504418895056766,1.4595794677734375
0.4504085200546966,1.4603655338287354
0.45041797414593177,1.4610018730163574
0.45038462722192923,1.4617650508880615
0.45039409621380416,1.462419033050537
0.45036077176561806,1.4632036685943604
0.4503702556173201,1.4638950824737549
0.4503369535939559,1.4646453857421875
0.450346452264819,1.4652998447418213
0.4503131726154484,1.46604585647583
0.45032268606495207,1.466733455657959
0.4502894287389115,1.4674663543701172
0.45029895692668076,1.4681787490844727
0.4502657218734713,1.4689178466796875
0.45027526475927543,1.469604253768921
0.4502420519285619,1.470372200012207
0.4502516094723141,1.4710159301757812
0.4502184188139246,1.4718029499053955
0.4502279909756811,1.4724411964416504
0.45019482243960596,1.4732301235198975
0.4502044091795658,1.4738872051239014
0.4501712627159571,1.4746718406677246
0.4501808639944611,1.4753165245056152
0.4501477395536318,1.4761207103729248
0.45015735533116236,1.4767570495605469
0.4501242528635859,1.4775497913360596
0.4501338831007658,1.4782066345214844
0.4501008025570753,1.47898530960083
0.4501104472146673,1.4796521663665771
0.45007738854565504,1.4804317951202393
0.45008704758456164,1.4811043739318848
0.45005401074117785,1.481858253479004
0.45006368412244013,1.482574224472046
0.4500306690557931,1.4832611083984375
0.4500403567405904,1.484018325805664
0.4500073634019452,1.4847404956817627
0.45001706535159447,1.4854540824890137
0.44998409369237263,1.4861640930175781
0.4499938098683278,1.4868881702423096
0.44996085984010664,1.4875876903533936
0.4499705902039578,1.4883241653442383
0.44993766175846944,1.4890408515930176
0.44994740627194274,1.489758014678955
0.4499144993610739,1.4904959201812744
0.4499242579860306,1.4911651611328125
0.44989137256182177,1.4919264316558838
0.4499011452602574,1.4926056861877441
0.44986828127490214,1.49338698387146
0.4498780680089465,1.4940471649169922
0.44984522541479094,1.4948229789733887
0.4498550261467071,1.495488166809082
0.4498222048962491,1.496251106262207
0.44983201958843294,1.4969255924224854
0.4497992196343216,1.4976866245269775
0.44980904824930135,1.498377799987793
0.44977626954433647,1.499114990234375
0.44978611204477176,1.4997987747192383
0.44975335454190307,1.5005767345428467
0.44976321089058474,1.5012850761413574
0.4497304745429112,1.5020155906677246
0.44974034470276036,1.5027477741241455
0.4497076294635301,1.503450870513916
0.4497175133975981,1.5041944980621338
0.4496848192202067,1.504875659942627
0.4496947168916739,1.505591630935669
0.449662043729665,1.5063424110412598
0.4496719551018408,1.506974220275879
0.4496393029089046,1.5077731609344482
0.4496492279452265,1.5084187984466553
0.44961659667519976,1.5092246532440186
0.44962653533923297,1.5098578929901123
0.44959392494609784,1.510648250579834
0.44960387720153455,1.5112838745117188
0.44957128763941867,1.5120556354522705
0.4495812534500776,1.5127341747283936
0.4495486846732528,1.5135045051574707
0.44955866400307876,1.5141527652740479
0.44952611596596087,1.5149450302124023
0.4495361087790241,1.515559434890747
0.44950358143617236,1.516343593597412
0.449513587696668,1.51698637008667
0.44948108100278417,1.5177581310272217
0.44949110067503173,1.518441915512085
0.44945861458495984,1.5192041397094727
0.44946864763340244,1.5199003219604492
0.4494361821021282,1.5206718444824219
0.4494462284913326,1.521336555480957
0.4494137834739825,1.5221145153045654
0.4494238431686379,1.5227596759796143
0.4493914186204789,1.5235486030578613
0.449401491585397,1.5241875648498535
0.4493690874618359,1.524944543838501
0.4493791736619498,1.5256001949310303
0.4493467899185328,1.5263409614562988
0.44935688931889683,1.5270333290100098
0.44932452591130867,1.5278162956237793
0.44933463847709804,1.5284912586212158
0.4493022953611615,1.5292644500732422
0.4493124210576713,1.5299053192138672
0.449280098189347,1.530686855316162
0.44929023698199183,1.5313286781311035
0.4492579343173774,1.5321006774902344
0.44926808617169117,1.5327787399291992
0.44923580366702054,1.5335288047790527
0.4492459685486556,1.5341999530792236
0.4492137061602986,1.534940481185913
0.4492238840350256,1.5356245040893555
0.4491916417194875,1.5363428592681885
0.4492018325531943,1.5370781421661377
0.4491696102671152,1.5377871990203857
0.44917981402580687,1.5385444164276123
0.44914761172596124,1.539205551147461
0.44915782837575946,1.5399880409240723
0.44912564601905514,1.5406756401062012
0.4491358755261976,1.541407823562622
0.44910371306967606,1.5420897006988525
0.449113955400516,1.542837381362915
0.449081812801351,1.5434842109680176
0.4490920679223567,1.5442488193511963
0.44905994513785435,1.5449440479278564
0.4490702130156087,1.5456714630126953
0.44903811000320665,1.5463721752166748
0.4490483906044065,1.5470876693725586
0.44901630732167347,1.547818660736084
0.4490266006131296,1.548553228378296
0.44899453701776465,1.549274206161499
0.44900484296640053,1.549973487854004
0.44897279901623294,1.5506930351257324
0.44898311758908493,1.5513908863067627
0.4489510932420734,1.5520946979522705
0.44896142440629005,1.5528194904327393
0.44892941962052235,1.5535473823547363
0.4489397633433636,1.5542402267456055
0.44890777807705573,1.5549840927124023
0.4489181343258931,1.5556745529174805
0.4488861685373892,1.5564374923706055
0.44889653727970463,1.5571045875549316
0.44886459092747627,1.5579133033752441
0.44887497213086214,1.5585691928863525
0.4488430451735077,1.5593538284301758
0.4488534388056661,1.5600082874298096
0.44882153120191043,1.5608012676239014
0.44883193723065273,1.5614418983459473
0.44880004893934666,1.562225103378296
0.44881046733259333,1.562859296798706
0.4487785983127129,1.5636403560638428
0.4487890290384925,1.5642647743225098
0.448757179249139,1.5650572776794434
0.44876762227558836,1.5657012462615967
0.4487357916759872,1.5665075778961182
0.44874624697135035,1.5671272277832031
0.44871443552085105,1.5679388046264648
0.44872490305347923,1.5686192512512207
0.4486931107115546,1.569380521774292
0.4487035904499057,1.5700383186340332
0.4486718171761516,1.570802927017212
0.44868230908878964,1.5714635848999023
0.44865055484292427,1.5722160339355469
0.4486610588985187,1.5728983879089355
0.44862932364038244,1.5736138820648193
0.4486398398077084,1.5743119716644287
0.448608123497263,1.575047254562378
0.4486186517452,1.5757098197937012
0.4485869543425283,1.5764477252960205
0.44859749464006043,1.5771400928497314
0.4485658161053658,1.5779035091400146
0.4485763684215812,1.5786025524139404
0.4485447087151869,1.5793488025665283
0.44855527301927706,1.580047607421875
0.4485236321016262,1.5807819366455078
0.44853420836288577,1.581482172012329
0.44850258619454036,1.5822277069091797
0.44851317438236654,1.5829195976257324
0.44848157092400753,1.5836687088012695
0.44849217100789973,1.5843405723571777
0.44846058622032603,1.5850954055786133
0.44847119816988545,1.5857596397399902
0.4484396320140138,1.5865309238433838
0.4484502557989431,1.5871798992156982
0.4484187082358073,1.5879709720611572
0.4484293438259101,1.58864164352417
0.4483978148166611,1.589432716369629
0.4484084621818414,1.5900521278381348
0.4483769516877463,1.5908281803131104
0.4483876107980082,1.591552734375
0.44835611878045,1.592259407043457
0.4483667896058975,1.5929744243621826
0.44833531602637466,1.5937039852142334
0.44834599853721074,1.594407081604004
0.44831454335733684,1.595118761062622
0.44832523752386344,1.595841884613037
0.44829380070536645,1.5965983867645264
0.4483045064979841,1.5972774028778076
0.4482730880027062,1.5980277061462402
0.4482838053919133,1.5987367630004883
0.4482524051818104,1.5994553565979004
0.448263134138203,1.6001789569854736
0.448231752175344,1.6009366512298584
0.4482424926696156,1.601595401763916
0.4482111289161822,1.6023716926574707
0.44822188091912296,1.6030526161193848
0.4481905353374095,1.6037986278533936
0.44820129881990595,1.6045918464660645
0.4481699713723184,1.6052672863006592
0.4481807463053532,1.6060149669647217
0.4481494369544091,1.6066982746124268
0.44816022330906063,1.6074397563934326
0.44812893201738857,1.608135461807251
0.4481397297648303,1.608893871307373
0.4481084564951695,1.6095941066741943
0.4481192656066698,1.6103272438049316
0.4480880103218696,1.611020803451538
0.44809883076879153,1.611717700958252
0.4480675934318111,1.6124815940856934
0.44807842518561136,1.6131327152252197
0.4480472057595192,1.6139459609985352
0.44805804879174865,1.6145820617675781
0.4480268472397222,1.615384578704834
0.44803770152202455,1.6160316467285156
0.4480065178073497,1.61684250831604
0.448017383311462,1.6174790859222412
0.4479862173975328,1.6182920932769775
0.4479970940952845,1.6189310550689697
0.44796594594560246,1.6197361946105957
0.4479768338089151,1.6203269958496094
0.4479457033870894,1.621185064315796
0.4479566023879763,1.621783971786499
0.4479254896577227,1.6226425170898438
0.4479363997682887,1.6232354640960693
0.44790530469342926,1.6240968704223633
0.4479162258858703,1.62469482421875
0.44788514843033345,1.6256048679351807
0.4478960806769361,1.6261520385742188
0.4478650208047556,1.6270616054534912
0.4478759640778965,1.6276133060455322
0.4478449217532115,1.6285204887390137
0.44785587602535754,1.6290714740753174
0.447824851212412,1.6299660205841064
0.4478358164561196,1.6305253505706787
0.4478048091192619,1.6314067840576172
0.44781578530717653,1.631967544555664
0.447784795410859,1.6328744888305664
0.447795782515715,1.6334378719329834
0.44776481002449375,1.6342887878417969
0.4477758080191141,1.6348724365234375
0.44774485289764826,1.6357064247131348
0.4477558617549441,1.636324167251587
0.4477249239679958,1.6371538639068604
0.4477359436609658,1.6377665996551514
0.4477050231733996,1.6386144161224365
0.44771605367512995,1.639202356338501
0.4476851504519125,1.6400392055511475
0.44769619173557657,1.6406803131103516
0.4476653057417762,1.641479253768921
0.4476763577806339,1.6420915126800537
0.4476454889814201,1.64290452003479
0.44765655174881785,1.6435198783874512
0.44762570010946134,1.6443190574645996
0.4476367735788314,1.6449618339538574
0.44760593906470303,1.6457440853118896
0.44761702320956354,1.6463966369628906
0.44758620578613445,1.6471936702728271
0.4475973005800889,1.6478197574615479
0.4475665002129302,1.6486482620239258
0.44757760562966675,1.6492986679077148
0.4475468222844487,1.65008544921875
0.4475579382977405,1.650724172592163
0.4475271719402325,1.6515235900878906
0.4475382985239367,1.652153730392456
0.4475075491200069,1.6529557704925537
0.4475186862480648,1.6535892486572266
0.4474879537636794,1.6543781757354736
0.44749910141011584,1.6549897193908691
0.44746838581133913,1.6557984352111816
0.4474795439502624,1.6564161777496338
0.4474488452032563,1.6572458744049072
0.4474600138088573,1.6578316688537598
0.4474293318798806,1.6586966514587402
0.4474405109264332,1.6592884063720703
0.44740984578184173,1.6601245403289795
0.4474210352437021,1.6607584953308105
0.4473903868499481,1.661590576171875
0.4474015867015541,1.6621675491333008
0.44737095502518587,1.6630289554595947
0.4473821652410573,1.6636381149291992
0.4473515502487189,1.664496898651123
0.4473627708034566,1.665107011795044
0.4473321724618875,1.6659126281738281
0.4473434033301736,1.6665410995483398
0.4473128216062082,1.6673557758331299
0.4473240627628051,1.6679720878601074
0.4472934976233728,1.6688299179077148
0.4473047490431235,1.6694526672363281
0.44727420045524746,1.6702423095703125
0.4472854621130752,1.6708929538726807
0.4472549300438729,1.6716740131378174
0.44726620191478034,1.672321081161499
0.4472356863314627,1.6730804443359375
0.44724696839053196,1.6737375259399414
0.4472164692604034,1.6744942665100098
0.4472277614827956,1.6751649379730225
0.4471972787732534,1.675926685333252
0.44720858113420847,1.6766116619110107
0.44717811481274256,1.6773793697357178
0.44718942728757893,1.6780319213867188
0.4471589773217711,1.678842544555664
0.4471702998858854,1.6794674396514893
0.44713986624340973,1.6802618503570557
0.4471511988722764,1.680912733078003
0.4471207815208983,1.6816926002502441
0.4471321241900692,1.6823222637176514
0.44710172309764545,1.6831018924713135
0.44711307578274984,1.6837456226348877
0.44708269091722797,1.6845457553863525
0.44709405359397186,1.6851794719696045
0.4470636849233901,1.6859676837921143
0.4470750575675562,1.6866531372070312
0.4470447050600428,1.6873884201049805
0.44705608764749016,1.68813157081604
0.4470257512712634,1.6888608932495117
0.4470371437779271,1.6895880699157715
0.44700682350129467,1.6902740001678467
0.4470182259031854,1.6910309791564941
0.4469879216945445,1.6917424201965332
0.4469993339677484,1.6924941539764404
0.44696904579558494,1.6931829452514648
0.44698046791626317,1.6939027309417725
0.4469501957491515,1.6946275234222412
0.4469616276935405,1.6953163146972656
0.4469313715001434,1.6960530281066895
0.4469428132445536,1.6967799663543701
0.44691257299362164,1.6974830627441406
0.446924024514438,1.6982121467590332
0.44689380017480945,1.6989285945892334
0.44690526144849096,1.699629783630371
0.4468750529890913,1.7003552913665771
0.44688652399217044,1.7010712623596191
0.44685633138201214,1.7017760276794434
0.4468678120910948,1.7025039196014404
0.446837635299277,1.7031917572021484
0.44684912569104207,1.7039201259613037
0.44681896468675036,1.7046611309051514
0.44683046473794974,1.7053484916687012
0.4468003194904554,1.706099510192871
0.4468118291779134,1.7068192958831787
0.4467816996565736,1.7075085639953613
0.44679321895718693,1.7082884311676025
0.44676310513144435,1.7089481353759766
0.4467746340221813,1.709749698638916
0.4467445358615635,1.7103986740112305
0.44675607431946446,1.7111783027648926
0.44672599179358385,1.7118382453918457
0.4467375397957604,1.7126147747039795
0.44670747287431384,1.7132811546325684
0.4467190303979487,1.7140378952026367
0.44668897905071714,1.7147080898284912
0.446700546073064,1.7154579162597656
0.4466705102699124,1.7161471843719482
0.44668208676829535,1.7169017791748047
0.4466520664791721,1.7175750732421875
0.44666365243098555,1.7183661460876465
0.4466336476259224,1.719010353088379
0.44664524300863095,1.719789743423462
0.4466152536577424,1.7204487323760986
0.44662685844888034,1.7212212085723877
0.44659688452236357,1.7219295501708984
0.44660849869953473,1.7226543426513672
0.4465785401676696,1.7233471870422363
0.4465901637085467,1.7240755558013916
0.44656022054169475,1.724837064743042
0.4465718534240199,1.725511074066162
0.44654192559262457,1.7262604236602783
0.44655356779420835,1.7269353866577148
0.44652365526879445,1.7276697158813477
0.44653530676751607,1.728391170501709
0.44650540951868956,1.7291045188903809
0.44651707029249615,1.7298147678375244
0.4464871882909442,1.7305514812469482
0.4464988583178508,1.7312366962432861
0.4464689915343407,1.731999158859253
0.4464806707924302,1.7327015399932861
0.44645081919781,1.7334372997283936
0.4464625076652324,1.7341256141662598
0.44643267123042973,1.7348904609680176
0.4464443688854024,1.7355473041534424
0.44641454758142496,1.736302137374878
0.446426254402232,1.736954927444458
0.4463964482001666,1.7377324104309082
0.4464081641651589,1.7384006977081299
0.4463783730361719,1.7391645908355713
0.4463900981237663,1.7398526668548584
0.4463603220391026,1.740635633468628
0.4463720562277824,1.7412989139556885
0.44634229515876583,1.7420544624328613
0.44635403842708,1.7427277565002441
0.44632429234511234,1.7435007095336914
0.44633604467167565,1.744178056716919
0.4463063135482368,1.7449357509613037
0.4463180749117292,1.7456581592559814
0.4462883587183771,1.7463769912719727
0.4463001290975436,1.7470741271972656
0.44627042780591325,1.7478089332580566
0.44628220717956396,1.748563528060913
0.44625252076136784,1.7492430210113525
0.4462643091083771,1.7499723434448242
0.44623463753540465,1.7506606578826904
0.44624643483471155,1.7513916492462158
0.4462167780788287,1.7520902156829834
0.44622858430943607,1.7528207302093506
0.4461989423425852,1.753514051437378
0.44621075748356015,1.754241943359375
0.44618113027775974,1.7549445629119873
0.4461929543082327,1.7556679248809814
0.44616334183557727,1.7563731670379639
0.44617517473474194,1.7570886611938477
0.44614557696740126,1.7578048706054688
0.4461574187145149,1.758542776107788
0.4461278356247344,1.7592380046844482
0.44613968619911687,1.759958267211914
0.44611011775921666,1.7607038021087646
0.4461219771402507,1.7613954544067383
0.44609242332262594,1.7621040344238281
0.4461042914897565,1.7627995014190674
0.4460747522668768,1.763505458831787
0.4460866291996112,1.7642197608947754
0.4460571045440204,1.7649223804473877
0.44606899022192775,1.765629529953003
0.44603948010624384,1.7663376331329346
0.4460513745089552,1.7670533657073975
0.4460218789058697,1.7677764892578125
0.44603378201307736,1.7685301303863525
0.4460043008953553,1.7692158222198486
0.44601621268681313,1.7699546813964844
0.4459867460272928,1.7706313133239746
0.4459986664828155,1.7713871002197266
0.4459692142544081,1.7720568180084229
0.44598114335387123,1.772841453552246
0.4459517055295609,1.7734920978546143
0.44596364325290044,1.7742784023284912
0.4459342198057436,1.7749507427215576
0.4459461661329561,1.7756807804107666
0.4459167570360812,1.776383638381958
0.44592871194722333,1.7771265506744385
0.44589931717383097,1.7778222560882568
0.44591128064901925,1.7785727977752686
0.4458819001723817,1.7792589664459229
0.4458938721917922,1.779982089996338
0.44586450598525323,1.7807326316833496
0.44587648652912165,1.781416654586792
0.44584713456609604,1.7821531295776367
0.4458591236147173,1.782865285873413
0.445829785868691,1.7835664749145508
0.4458417834024187,1.7843172550201416
0.44581245984694823,1.785013198852539
0.4458244658461952,1.7857463359832764
0.44579515645490764,1.786468267440796
0.44580717090014504,1.7871673107147217
0.44577787564673754,1.7878963947296143
0.44578989851849493,1.7886362075805664
0.44576061737673484,1.789337158203125
0.44577264865559985,1.7901089191436768
0.445743381599324,1.7907922267913818
0.4457554212659423,1.7915267944335938
0.44572616826905703,1.792234182357788
0.4457382163041319,1.7929718494415283
0.4457089773406129,1.793675184249878
0.4457210337249051,1.7944209575653076
0.4456918087687971,1.7951014041900635
0.4457038734831248,1.7958433628082275
0.4456746625085411,1.7965633869171143
0.44568673553377935,1.7972767353057861
0.445657538514902,1.7979938983917236
0.4456696198319828,1.7987375259399414
0.445640436743062,1.7994294166564941
0.4456525263329738,1.80014967918396
0.4456233571483279,1.8008630275726318
0.445635454992116,1.801539659500122
0.4456062996861311,1.8022825717926025
0.4456184057648964,1.8029592037200928
0.44558926431202633,1.8037121295928955
0.44560137860692633,1.804391860961914
0.44557225098169195,1.8051338195800781
0.4455843734739398,1.8058276176452637
0.44555525965092924,1.8065745830535889
0.4455673903217935,1.8072786331176758
0.4455382902756621,1.8079955577850342
0.44555042910646686,1.8087351322174072
0.44552134281193617,1.809443712234497
0.44553348978406065,1.8101696968078613
0.44550441721591894,1.8109376430511475
0.4455165723107973,1.8116042613983154
0.4454875134438991,1.8124091625213623
0.44549967664302037,1.8130450248718262
0.44547063145228594,1.813845157623291
0.44548280273719376,1.8144733905792236
0.44545377119760915,1.8152899742126465
0.4454659505499016,1.8159005641937256
0.4454369326365185,1.8167462348937988
0.44544912003784765,1.8173611164093018
0.44542011572578316,1.8181793689727783
0.4454323111578551,1.8187916278839111
0.44540332042229125,1.8196158409118652
0.4454155238668659,1.820242166519165
0.4453865466830495,1.8210413455963135
0.4453987581219405,1.8216869831085205
0.4453697944651832,1.8224732875823975
0.4453820138802574,1.8231024742126465
0.4453530637259352,1.8238883018493652
0.44536529109911255,1.82454252243042
0.44533635442266556,1.8252933025360107
0.4453485897359194,1.8259739875793457
0.4453196665128519,1.8267114162445068
0.44533190974820797,1.8273797035217285
0.44530299995408784,1.8281490802764893
0.4453152510936247,1.8288331031799316
0.4452863547040834,1.8295948505401611
0.4452986137299322,1.830258846282959
0.44526973072066456,1.8310461044311523
0.44528199761500814,1.8316798210144043
0.44525312796177224,1.8324828147888184
0.445265402706846,1.8331043720245361
0.4452365463854626,1.8339247703552246
0.44524882896355356,1.8345580101013184
0.4452199859499062,1.8353309631347656
0.44523227634335316,1.8359811305999756
0.4452034466133879,1.8368008136749268
0.445215744804581,1.8373966217041016
0.4451869283343061,1.8382399082183838
0.445199234305687,1.8388338088989258
0.44517043107117277,1.8396592140197754
0.4451827448052339,1.8402612209320068
0.44515395478261266,1.84110426902771
0.4451662762618976,1.84171724319458
0.4451374994273633,1.8425157070159912
0.4451498286344663,1.843144178390503
0.4451210649642741,1.8439416885375977
0.44513340188183986,1.8446145057678223
0.4451046513523065,1.8453385829925537
0.44511699596303034,1.8460257053375244
0.445088258550533,1.846764087677002
0.44510061083716024,1.847433090209961
0.4450718865181376,1.848205804824829
0.44508424646346356,1.848890781402588
0.44505553521441443,1.8496532440185547
0.44506790280128444,1.8503117561340332
0.4450392045987682,1.8510794639587402
0.44505157981007687,1.851729154586792
0.4450228946307134,1.8525047302246094
0.44503527744940496,1.85313081741333
0.4450066052698736,1.8539204597473145
0.4450189956789419,1.8545646667480469
0.44499033647598224,1.8553404808044434
0.44500273445846955,1.8559868335723877
0.4449740882088806,1.8567919731140137
0.44498649374787896,1.8574085235595703
0.44495786042851904,1.8582344055175781
0.4449702735071685,1.858839988708496
0.44494165309495526,1.8596749305725098
0.44495407369644513,1.860271692276001
0.44492546616835527,1.861124038696289
0.44493789427592245,1.8617346286773682
0.44490929960899167,1.8625431060791016
0.4449217352059219,1.8631689548492432
0.44489315337724405,1.863966703414917
0.44490559644687105,1.864619255065918
0.44487702743359864,1.8653814792633057
0.44488947795930384,1.8660519123077393
0.4448609217386476,1.8667864799499512
0.44487337970386037,1.8674893379211426
0.44484483625308924,1.8682408332824707
0.44485730164128623,1.8689391613006592
0.4448287709377267,1.8696856498718262
0.44484124373243217,1.870337724685669
0.44481272575346864,1.871131181716919
0.44482520593825386,1.8717992305755615
0.444796700661328,1.8726117610931396
0.44480918821981136,1.8732430934906006
0.4447806956224222,1.8740742206573486
0.44479319053826905,1.8746669292449951
0.4447647105979726,1.8755035400390625
0.44477721285489497,1.8761093616485596
0.4447487455493044,1.8769621849060059
0.44476125513106063,1.8775660991668701
0.4447328004378456,1.8783910274505615
0.4447453173282405,1.8790225982666016
0.4447168752251271,1.8798284530639648
0.4447293994080121,1.8804476261138916
0.44470096987278285,1.881239891052246
0.44471350133205484,1.881887674331665
0.44468508434254855,1.8826572895050049
0.44469762306215055,1.883331060409546
0.44466921859626185,1.8840811252593994
0.44468176456018255,1.8847870826721191
0.4446533725958619,1.8854784965515137
0.44466592578813563,1.8862128257751465
0.444637546303389,1.886913776397705
0.44465010670809524,1.8876338005065918
0.4446217396809841,1.8883569240570068
0.44463430728224795,1.8890702724456787
0.44460595269088893,1.8898100852966309
0.4446185274728803,1.8905012607574463
0.4445901852954451,1.8912420272827148
0.44460276724237874,1.8919367790222168
0.4445744374570939,1.8926823139190674
0.4445870265532295,1.8933467864990234
0.4445587091383764,1.8941113948822021
0.44457130536801825,1.8947644233703613
0.4445430003019326,1.895555019378662
0.4445556036494293,1.8961820602416992
0.4445273109105012,1.8969800472259521
0.4445399213602455,1.8975951671600342
0.44451164092691925,1.8984153270721436
0.4445242584633485,1.899052381515503
0.4444959903141221,1.8998398780822754
0.4445086149217172,1.9004991054534912
0.44448035903514294,1.9012422561645508
0.44449299069842874,1.901940107345581
0.4444647470531121,1.902641773223877
0.4444773857566571,1.9033584594726562
0.4444491543312573,1.904085636138916
0.44446180005967334,1.9048035144805908
0.4444335808329027,1.9055297374725342
0.4444462335708453,1.9062459468841553
0.44441802652146933,1.9069502353668213
0.444430686253637,1.9077022075653076
0.44440249136047405,1.9083876609802246
0.4444151580716085,1.909132719039917
0.4443869753135297,1.909813404083252
0.4443996489884152,1.910560131072998
0.44437147834434443,1.9112269878387451
0.44438415896780836,1.9119822978973389
0.4443560004167218,1.9127163887023926
0.44436868797363405,1.913407564163208
0.44434054149456,1.9141557216644287
0.4443532359698328,1.9148297309875488
0.44432510154185173,1.9155542850494385
0.4443378029204398,1.9162671566009521
0.44430968052268405,1.9169845581054688
0.444322388789584,1.9177145957946777
0.4442942784012379,1.9184300899505615
0.4443069935414886,1.9191505908966064
0.44427889514178776,1.9198660850524902
0.4442916171404698,1.9205906391143799
0.4442635307087012,1.921294927597046
0.44427625955093686,1.9220466613769531
0.44424818506643915,1.922738790512085
0.44426092073739243,1.9234943389892578
0.4442328581795547,1.9241611957550049
0.4442456006644309,1.9249460697174072
0.4442175500126938,1.9255895614624023
0.44423029929673946,1.9263722896575928
0.444202260530594,1.9270367622375488
0.44421501659909685,1.9277985095977783
0.4441869896980846,1.9285717010498047
0.44419975253637356,1.9292387962341309
0.4441717374800865,1.9300100803375244
0.4441845070735312,1.930654764175415
0.4441565038416118,1.931448221206665
0.4441692801756223,1.9320826530456543
0.4441412887477631,1.932884931564331
0.44415407180779043,1.933497667312622
0.44412609216373383,1.9343128204345703
0.4441388819352692,1.9349291324615479
0.4441109140548072,1.9357244968414307
0.4441237105233823,1.936361312866211
0.4440957543863567,1.9371647834777832
0.4441085575375432,1.9377944469451904
0.4440806131238454,1.9386029243469238
0.4440934229432551,1.9392545223236084
0.4440654902328255,1.9400227069854736
0.44407830670611,1.9407272338867188
0.4440503856789384,1.9414386749267578
0.444063208791789,1.9421851634979248
0.4440352994279139,1.9428515434265137
0.44404812916606173,1.9436259269714355
0.4440202314455707,1.9442698955535889
0.44403306779478613,1.9450504779815674
0.44400518169781533,1.9457170963287354
0.444018024643908,1.946455478668213
0.44399015015064225,1.947155237197876
0.4440029996794611,1.9478838443756104
0.44397513677013334,1.9486489295959473
0.4439879928675664,1.949331283569336
0.443960141522458,1.950084924697876
0.4439730041744322,1.9507701396942139
0.4439451643738723,1.9515118598937988
0.4439580335663535,1.9522180557250977
0.4439302052907194,1.9529447555541992
0.44394308100971175,1.9536449909210205
0.4439152642394285,1.954371690750122
0.4439281464709749,1.9550750255584717
0.44390034118651506,1.9557878971099854
0.4439132299166968,1.9565160274505615
0.4438854360985804,1.957190752029419
0.4438983313135171,1.9579448699951172
0.4438705489423114,1.9586396217346191
0.4438834506281607,1.9594051837921143
0.4438556796844803,1.9600439071655273
0.4438685878274377,1.96085786819458
0.4438408282919442,1.9614877700805664
0.4438537428782432,1.9623253345489502
0.44382599473164475,1.96293044090271
0.4438389157475568,1.9637651443481445
0.44381117897060846,1.964388132095337
0.4438241064024424,1.9651875495910645
0.44379638097594587,1.96583890914917
0.4438093148100479,1.9666273593902588
0.4437816007148512,1.9672861099243164
0.4437945409376052,1.968050241470337
0.44376683815460255,1.968780279159546
0.44377978475242924,1.9694902896881104
0.4437520932625611,1.9702403545379639
0.44376504622191865,1.9709174633026123
0.44373736600617136,1.9716863632202148
0.44375032531355485,1.9723377227783203
0.4437226563529606,1.973100185394287
0.4437356219949017,1.9737567901611328
0.44370796427053855,1.9745028018951416
0.44372093623360587,1.975203514099121
0.443693289726597,1.9759137630462646
0.4437062679973958,1.9766581058502197
0.4436786326889103,1.9773280620574951
0.44369161725408207,1.978142499923706
0.44366399312533394,1.9787776470184326
0.4436769839715568,1.9796032905578613
0.44364937100380514,1.980212688446045
0.4436623681177933,1.9810314178466797
0.4436347662923425,1.9816462993621826
0.4436477696608461,1.9824435710906982
0.44362017895904515,1.983078956604004
0.4436331885688507,1.9838666915893555
0.4436056089720932,1.9845523834228516
0.4436186248100228,1.9852826595306396
0.44359105629974704,1.9859771728515625
0.4436040783526586,1.9867048263549805
0.4435765209103474,1.9874086380004883
0.4435895491651343,1.988138198852539
0.4435620027723145,1.9888808727264404
0.443575037215906,1.9895672798156738
0.4435475018541487,1.990309476852417
0.44356054247350907,1.9909718036651611
0.4435330181244295,1.991743564605713
0.4435460649065584,1.992396593093872
0.4435185515518154,1.9931514263153076
0.44353160448374757,1.9938247203826904
0.44350410210504393,1.9945669174194336
0.4435171611738493,1.9952647686004639
0.44348966975293125,1.9960596561431885
0.4435027349457145,1.9967279434204102
0.44347525446437186,1.997495174407959
0.4434883257682724,1.9981915950775146
0.44346085620833825,1.9989261627197266
0.4434739336105304,1.9996235370635986
0.4434464749538809,2.00036358833313
0.4434595584415733,2.001053810119629
0.4434321106701279,2.001810312271118
0.4434452002305638,2.002480983734131
0.4434177633262846,2.0032331943511963
0.44343085894674145,2.0039072036743164
0.4434034328916335,2.0047173500061035
0.44341653455942315,2.0053670406341553
0.4433891193355341,2.006150960922241
0.44340222703800225,2.006788969039917
0.44337482262742234,2.0075907707214355
0.44338793635194873,2.008223533630371
0.44336054273681064,2.0090372562408447
0.44337366247080895,2.0096473693847656
0.44334627963328754,2.0104432106018066
0.4433594053642051,2.01106595993042
0.4433320332865172,2.0118613243103027
0.44334516500183524,2.0125362873077393
0.44331780366623996,2.0132884979248047
0.4433309413534729,2.0140018463134766
0.4433035907422711,2.0147035121917725
0.44331673438896685,2.0154502391815186
0.4432893944845013,2.0161080360412598
0.4433025440782412,2.016890048980713
0.443275214862896,2.017547607421875
0.44328837039129454,2.0183465480804443
0.44326105184749537,2.0189802646636963
0.4432742132982002,2.019789457321167
0.4432469054084141,2.0204174518585205
0.44326007276910573,2.021209478378296
0.4432327755158411,2.0218896865844727
0.44324594877423296,2.0226504802703857
0.4432186621400392,2.023334503173828
0.4432318412838774,2.024106025695801
0.4432045652513449,2.0248022079467773
0.44321775026840826,2.0255396366119385
0.4431904848201683,2.0262582302093506
0.44320367569826813,2.026975631713867
0.44317642081699277,2.027698040008545
0.4431896175439728,2.028420925140381
0.4431623732123746,2.0291545391082764
0.44317557577611105,2.0298454761505127
0.4431483419769431,2.0306107997894287
0.44316155036534416,2.0312740802764893
0.44313432708139994,2.032033920288086
0.4431475412824061,2.0327277183532715
0.4431203284965192,2.033454179763794
0.4431335484981029,2.034158945083618
0.44310634619314726,2.034895420074463
0.4431195719833127,2.035595417022705
0.443092380142202,2.036317825317383
0.44310561170898555,2.0370163917541504
0.4430784303146734,2.037736654281616
0.4430916676461426,2.0384676456451416
0.44306449668162257,2.0392136573791504
0.44307773976587694,2.039926528930664
0.4430505792141821,2.0406808853149414
0.4430638280393525,2.041346549987793
0.4430366778835551,2.0421295166015625
0.4430499324378039,2.0427591800689697
0.4430227926610161,2.0435538291931152
0.44303605293253656,2.044205904006958
0.4430089235179095,2.0449838638305664
0.4430221894949264,2.0456316471099854
0.44299507042565056,2.0464186668395996
0.44300834209641976,2.0470573902130127
0.4429812333557244,2.0478453636169434
0.44299451070853246,2.04852557182312
0.44296741227968595,2.049283027648926
0.4429806953028505,2.049943208694458
0.44295360716915994,2.0507256984710693
0.4429668958510294,2.0513665676116943
0.4429398179958405,2.052145004272461
0.4429531123247938,2.0527992248535156
0.442926044731491,2.0535643100738525
0.4429393446959377,2.054234027862549
0.44291228734794374,2.0549793243408203
0.4429255929363239,2.0556647777557373
0.4428985458170998,2.0564115047454834
0.44291185701788377,2.0571420192718506
0.442884820110929,2.057868480682373
0.4428981369126175,2.0585951805114746
0.4428711102014695,2.0593087673187256
0.44288443259259325,2.0600454807281494
0.4428574160608274,2.0607595443725586
0.4428707440299473,2.061471939086914
0.4428437376611768,2.0622122287750244
0.44285707119688383,2.0628674030303955
0.44283007497475985,2.0636589527130127
0.44284341406567457,2.0643081665039062
0.4428164279738857,2.0650904178619385
0.4428297726086587,2.065730094909668
0.4428027966309312,2.066521644592285
0.44281614679824266,2.067147970199585
0.44278918091834013,2.0679378509521484
0.44280253660689967,2.0686163902282715
0.44277558080862306,2.0693554878234863
0.44278894200717006,2.0700392723083496
0.4427619962743576,2.0707688331604004
0.44277536297166054,2.0714659690856934
0.4427484272881873,2.0721704959869385
0.4427617994730442,2.07289719581604
0.4427348738228226,2.0735695362091064
0.4427482514840604,2.074337959289551
0.4427213358510393,2.074998140335083
0.4427347189775144,2.075777769088745
0.44270781334567966,2.076436996459961
0.4427212019262771,2.077223062515259
0.44269430627965123,2.077904224395752
0.44270770030328516,2.07867693901062
0.4426808146259271,2.079345703125
0.4426942140815405,2.0801212787628174
0.4426673383575456,2.080808162689209
0.4426807432341103,2.081566095352173
0.4426538774476104,2.0822317600250244
0.4426672877341265,2.082970380783081
0.44264043186928953,2.083653211593628
0.44265384755478576,2.0843894481658936
0.44262700159581575,2.0850985050201416
0.44264042266934966,2.0858070850372314
0.44261358660048655,2.0865478515625
0.44262701305114377,2.087231397628784
0.4426001868566635,2.0879673957824707
0.44261361867355786,2.088717460632324
0.44258680233777226,2.0894086360931396
0.4426002395100459,2.0901572704315186
0.4425734330173022,2.090848684310913
0.4425868755341253,2.091599225997925
0.4425600788688064,2.0922553539276123
0.4425735267193771,2.0930542945861816
0.4425467398659015,2.093682050704956
0.442560193039446,2.0945184230804443
0.4425334159822674,2.095108985900879
0.4425468744680394,2.0959343910217285
0.44252010719164686,2.096567153930664
0.44253357097892815,2.097339391708374
0.44250681346784587,2.0980000495910645
0.4425202825459456,2.0987725257873535
0.4424935347847327,2.099426507949829
0.44250700914298785,2.1001951694488525
0.4424802711162384,2.1008646488189697
0.442493750744013,2.1015937328338623
0.44246702243635627,2.102299213409424
0.44248050732304206,2.1030142307281494
0.44245378871914154,2.1037402153015137
0.44246727885415743,2.1044137477874756
0.44244056993871156,2.1051743030548096
0.44245406531150366,2.105858087539673
0.44242736606924543,2.1066272258758545
0.44244086666928695,2.107306718826294
0.4424141770849836,2.1080565452575684
0.4424276829017748,2.108779191970825
0.44240100296022794,2.109471321105957
0.442414513983296,2.1101715564727783
0.44238784366934164,2.1109111309051514
0.44240135988824053,2.1115949153900146
0.4423746991867486,2.112325668334961
0.44238822059105926,2.113013744354248
0.4423615694869339,2.113787889480591
0.44237509606626363,2.1144418716430664
0.44234845454444277,2.1152255535125732
0.4423619862884259,2.1158783435821533
0.4423353543338812,2.1166627407073975
0.44234889123217813,2.1173107624053955
0.4423222688299153,2.1181118488311768
0.44233581087221296,2.1187424659729004
0.4423091980072712,2.1195409297943115
0.4423227451832832,2.120159387588501
0.4422961418407351,2.1209604740142822
0.4423096941402009,2.1215670108795166
0.4422831003051526,2.1223974227905273
0.442296657717838,2.122985363006592
0.4422700733754292,2.1238186359405518
0.4422836358911259,2.1244373321533203
0.44225706102652906,2.125267744064331
0.44227062863505523,2.125884532928467
0.44224406323347637,2.1266965866088867
0.4422576359246758,2.1273131370544434
0.44223107997135375,2.1281259059906006
0.4422446577350959,2.128774642944336
0.44221811121530263,2.12953519821167
0.4422316940414831,2.130197286605835
0.44220515694052326,2.130950689315796
0.44221874481906304,2.131606340408325
0.4421922171222741,2.1323509216308594
0.4422058100431201,2.1330552101135254
0.44217929173587206,2.1337695121765137
0.44219288968899634,2.1344873905181885
0.44216638075669223,2.1352012157440186
0.44217998373209255,2.1359219551086426
0.44215348416016736,2.136659860610962
0.4421670921478667,2.1373519897460938
0.4421406019217882,2.1380929946899414
0.44215421491183476,2.1387851238250732
0.44212773401710265,2.1395134925842285
0.44214135199957,2.1402275562286377
0.44211488042171654,2.140939950942993
0.44212850338670323,2.1417183876037598
0.4421020411112924,2.142347812652588
0.4421156690489223,2.143160104751587
0.44208921606155044,2.1438121795654297
0.44210284896197194,2.1446094512939453
0.442076405248267,2.14526629447937
0.44209004310165384,2.146030902862549
0.44206360864727584,2.1466898918151855
0.44207725144382615,2.1474835872650146
0.44205082623446673,2.1481311321258545
0.4420644739644036,2.148927927017212
0.44203805798578605,2.1495652198791504
0.4420517106393572,2.1503405570983887
0.44202530387723643,2.150982141494751
0.44203896144471405,2.151747465133667
0.44201256388487636,2.1523962020874023
0.4420262263565573,2.1531577110290527
0.44199983798482023,2.1538100242614746
0.4420135053510258,2.1545982360839844
0.44198712615323826,2.1552538871765137
0.44200079840431383,2.1560275554656982
0.4419744283663563,2.1567602157592773
0.44198810549267153,2.1574556827545166
0.4419617446004551,2.1582107543945312
0.44197542659240413,2.1589159965515137
0.44194907483187107,2.1596646308898926
0.44196276167987203,2.1603922843933105
0.44193641903699543,2.1610968112945557
0.4419501107314903,2.1618146896362305
0.4419237771922744,2.1625359058380127
0.4419374737237294,2.1632351875305176
0.4419111492742087,2.163980722427368
0.44192485063311393,2.164684534072876
0.44189853525935396,2.165405035018921
0.4419122414362231,2.1661088466644287
0.44188593512431995,2.166856288909912
0.4418996461096904,2.167534112930298
0.4418733488457704,2.168304681777954
0.44188706463020366,2.168968915939331
0.44186077640042387,2.169734239578247
0.44187449697450454,2.1703829765319824
0.4418482177650519,2.1711626052856445
0.44186194311938853,2.1718173027038574
0.44183567291648046,2.172659158706665
0.44184940304170484,2.1732609272003174
0.44182314183158894,2.1740899085998535
0.4418368767183561,2.174712896347046
0.44181062448730996,2.1755051612854004
0.4418243641262984,2.176124334335327
0.44179812086062964,2.1769440174102783
0.441811865242541,2.177553653717041
0.44178563092858697,2.178377866744995
0.44179938004414615,2.1790049076080322
0.4417731546682742,2.1798439025878906
0.4417869085082291,2.180441379547119
0.44176069205683616,2.181339740753174
0.44177445061195775,2.1818811893463135
0.4417482430714702,2.1827681064605713
0.4417620063325524,2.183316469192505
0.44173580768942655,2.184189558029175
0.4417495756472862,2.1847739219665527
0.4417233858880074,2.185633659362793
0.4417371585334841,2.186235189437866
0.44171097764456746,2.187054395675659
0.44172475496852326,2.187675952911377
0.4416985829365131,2.1885151863098145
0.44171236492983323,2.189112901687622
0.4416862017413028,2.189965009689331
0.44169998839489466,2.190554618835449
0.4416738340364466,2.191373109817505
0.4416876253412405,2.191997766494751
0.4416614797995065,2.1928303241729736
0.44167527574645477,2.193434715270996
0.4416491390080952,2.194272994995117
0.44166293958817293,2.1948766708374023
0.4416368116398774,2.1956889629364014
0.44165061684408174,2.1963038444519043
0.44162449767256845,2.1971359252929688
0.44163830749191896,2.1977436542510986
0.44161219708393495,2.198627233505249
0.4416260115094732,2.1992180347442627
0.44159990985179415,2.200061559677124
0.441613728874584,2.2006800174713135
0.44158763595401385,2.201519727706909
0.44160145956514113,2.2021405696868896
0.44157537536851266,2.2029457092285156
0.44158920355908504,2.203587532043457
0.44156312807325937,2.2043697834014893
0.4415769608344068,2.2050437927246094
0.4415508940462732,2.205819845199585
0.441564731369147,2.206481456756592
0.4415386732656229,2.2072231769561768
0.44155251514139665,2.207913637161255
0.44152646570942805,2.2086944580078125
0.4415403121292965,2.2093629837036133
0.4415142713558572,2.2101399898529053
0.4415281223110372,2.21079683303833
0.441502090183129,2.2115442752838135
0.44151594566485874,2.2122435569763184
0.4414899221695114,2.212977886199951
0.4415037821690507,2.21368408203125
0.4414777672933218,2.2144148349761963
0.44149163180195183,2.2151288986206055
0.4414656255329267,2.2158315181732178
0.44147949454195,2.2165589332580566
0.4414534968667418,2.21728777885437
0.44146737036748235,2.217982769012451
0.4414413812732317,2.2187724113464355
0.44145525925703455,2.2194344997406006
0.4414292787309096,2.2202184200286865
0.4414431611891412,2.2208895683288574
0.4414171892183377,2.221668004989624
0.44143107614238547,2.2223215103149414
0.44140511271412636,2.2230916023254395
0.4414190040953987,2.2237534523010254
0.44139304919693445,2.224560499191284
0.441406945026861,2.2251813411712646
0.44138099864546915,2.225992441177368
0.4413948989155002,2.226637125015259
0.44136896103848544,2.2274365425109863
0.44138286574009244,2.228076219558716
0.44135693635478646,2.2288901805877686
0.4413708454794614,2.229518175125122
0.4413449245732232,2.230311155319214
0.44135883811247906,2.2309768199920654
0.4413329256726943,2.2317447662353516
0.44134684361806437,2.2323596477508545
0.44132093963214575,2.233180046081543
0.4413348619751842,2.233790159225464
0.44130896643057094,2.2346038818359375
0.4413228931628524,2.2352278232574463
0.4412970060470107,2.23604154586792
0.44131093716013053,2.236663341522217
0.441285058460553,2.237471103668213
0.44129899394612665,2.2381017208099365
0.4412731236503326,2.238924741744995
0.44128706349999597,2.23952054977417
0.4412612015955311,2.240339756011963
0.44127514580094057,2.2409589290618896
0.4412492922753772,2.241769552230835
0.441263240828209,2.2424352169036865
0.4412373956691456,2.243166446685791
0.44125134856109666,2.243881940841675
0.4412255117561578,2.244619131088257
0.4412394689789449,2.2453675270080566
0.4412136405157817,2.246055841445923
0.44122760206114164,2.2468245029449463
0.44120178192743104,2.247518301010132
0.44121574778712075,2.248276948928833
0.44118993597056594,2.2489593029022217
0.4412039061363622,2.2497119903564453
0.44117810262469237,2.250373363494873
0.44119207708839153,2.251138925552368
0.4411662818693617,2.2517917156219482
0.4411802606227806,2.252575159072876
0.44115447368417166,2.2532358169555664
0.4411684567191464,2.253995656967163
0.4411426780487648,2.254693031311035
0.4411566653571515,2.2554280757904053
0.4411308949428295,2.2560954093933105
0.4411448865165037,2.256870746612549
0.44111912434609934,2.257533550262451
0.44113312017695605,2.258307933807373
0.4411073662383528,2.258976936340332
0.44112136631830695,2.2597317695617676
0.44109562059941376,2.2604167461395264
0.44110962492039946,2.261157274246216
0.4410838874091506,2.2618541717529297
0.4410978959631214,2.262594223022461
0.44107216664747667,2.263279914855957
0.4410861794264055,2.2640419006347656
0.44106045829435,2.2647318840026855
0.441074475290229,2.2654693126678467
0.44104876232977275,2.266124963760376
0.4410627835346135,2.266908884048462
0.44103707873379194,2.2675702571868896
0.44105110413962506,2.268357038497925
0.4410254074864985,2.2690229415893555
0.44103943708537363,2.269774913787842
0.44101374856802755,2.270474672317505
0.44102778235201356,2.2711894512176514
0.4410021019585583,2.2719428539276123
0.4410161399197431,2.272627592086792
0.4409904676383137,2.2733888626098633
0.44100450976880395,2.2740471363067627
0.44097884558756056,2.2748169898986816
0.44099289187948204,2.2754721641540527
0.4409672357866093,2.276240825653076
0.4409812862321064,2.2769076824188232
0.44095563821581363,2.277653217315674
0.44096969280704984,2.2783360481262207
0.4409440528555711,2.2790865898132324
0.4409581115847281,2.279754161834717
0.4409324796863218,2.2805495262145996
0.44094654254560056,2.2811639308929443
0.44092091868854977,2.2819876670837402
0.44093498567016937,2.2825849056243896
0.44090936984278145,2.2834270000457764
0.44092344093897995,2.2840404510498047
0.44089783312958636,2.284888982772827
0.44091190833262006,2.285473108291626
0.44088630852957694,2.2863385677337646
0.4409003878317205,2.2869255542755127
0.4408747960234079,2.2877750396728516
0.4408888794169546,2.28834867477417
0.440863295591777,2.2892098426818848
0.44087738306903845,2.289790391921997
0.4408518072154239,2.2906410694122314
0.44086589876872995,2.291243076324463
0.44084033087513075,2.2920889854431152
0.4408544264968295,2.29270601272583
0.44082886655172215,2.29353404045105
0.4408429662341797,2.294135808944702
0.4408174142260643,2.2949540615081787
0.44083151796166503,2.2955679893493652
0.4408059738790655,2.2963595390319824
0.44082008166021197,2.2969930171966553
0.44079454549167596,2.2977871894836426
0.4408086573107886,2.298440456390381
0.4407831290448875,2.299257755279541
0.44079724489440475,2.2998828887939453
0.44077172451973345,2.300825595855713
0.44078584439211155,2.301379919052124
0.4407603318972888,2.302297353744507
0.440774455785002,2.3028740882873535
0.4407489511586698,2.3037924766540527
0.4407630790542101,2.3043324947357178
0.4407375822850338,2.305239677429199
0.44075171418091097,2.3057844638824463
0.44072622525757943,2.30668044090271
0.440740361146321,2.3072381019592285
0.44071488005754633,2.308135747909546
0.4407290199316973,2.308744192123413
0.4407035466662148,2.3095901012420654
0.44071769051833803,2.31020450592041
0.44069222506490635,2.311018943786621
0.44070637288758197,2.3116610050201416
0.44068091523498265,2.312420606613159
0.4406950670208085,2.31309175491333
0.4406696171578464,2.3138792514801025
0.4406837728994376,2.3145244121551514
0.44065833081494027,2.3152945041656494
0.4406724905049295,2.315955638885498
0.4406470561877476,2.31675386428833
0.4406612198187848,2.317378520965576
0.4406357932577918,2.3181867599487305
0.44064996082254415,2.31885027885437
0.4406245420066363,2.319606304168701
0.4406387134977884,2.320280075073242
0.4406133024158848,2.321045398712158
0.44062747782613826,2.321709394454956
0.4406020744671805,2.3224852085113525
0.4406162537892541,2.323122024536133
0.4405908581422067,2.3239004611968994
0.4406050413688364,2.324596881866455
0.4405796534226862,2.325347661972046
0.44059384054662487,2.326012134552002
0.4405684602903813,2.3267743587493896
0.440582651304399,2.3274354934692383
0.4405572787270938,2.3282389640808105
0.4405714736239774,2.3288872241973877
0.44054610871466493,2.3296849727630615
0.4405603074872181,2.3303112983703613
0.44053495023497496,2.3312392234802246
0.44054915287601837,2.3317744731903076
0.4405238032699434,2.3327560424804688
0.4405380097723144,2.333329200744629
0.4405126678015286,2.334205389022827
0.4405268781580814,2.3347902297973633
0.4405015438117279,2.3356306552886963
0.44051575801533355,2.33621883392334
0.4404904312825777,2.337052583694458
0.44050464932612343,2.3376357555389404
0.4404793301961526,2.338488817214966
0.44049355207254265,2.339108467102051
0.44046824053456596,2.3399581909179688
0.440482466236721,2.3405978679656982
0.4404571622799699,2.3414018154144287
0.4404713918008271,2.342021942138672
0.4404460954145544,2.342879056930542
0.4404603287470674,2.343499183654785
0.4404350399205481,2.344313383102417
0.44044927705768694,2.3449435234069824
0.44042399578021746,2.3457536697387695
0.4404382367149687,2.3464195728302
0.4404129629758674,2.3471791744232178
0.4404272077012335,2.3478646278381348
0.4404019414898405,2.348656415939331
0.4404161899988406,2.349310874938965
0.4403909313045171,2.350076198577881
0.4404051835901863,2.3507606983184814
0.4403799324023156,2.3515143394470215
0.4403941884577054,2.3521831035614014
0.4403689447656916,2.3529460430145264
0.44038320458386954,2.353590965270996
0.44035796837713875,2.3543851375579834
0.44037223195118824,2.355022668838501
0.44034700321918757,2.3558413982391357
0.44036127054220847,2.3564529418945312
0.44033604927440634,2.3572781085968018
0.44035032033951427,2.3579061031341553
0.4403251065254004,2.358743190765381
0.4403393813257267,2.3593671321868896
0.44031417495481207,2.3601458072662354
0.44032845348350447,2.360806465148926
0.44030325454532104,2.361555814743042
0.4403175367955427,2.3622281551361084
0.4402923452796436,2.3629884719848633
0.44030663124457364,2.3636531829833984
0.4402814471405329,2.364438772201538
0.4402957368133663,2.3650858402252197
0.44027056011077903,2.365870714187622
0.44028485348472635,2.3665122985839844
0.4402596841732083,2.367373466491699
0.44027398124149586,2.367943286895752
0.44024881931068405,2.3688149452209473
0.44026312006655366,2.3693833351135254
0.4402379655061057,2.370262384414673
0.4402522699428148,2.3708255290985107
0.44022712274240894,2.3716936111450195
0.4402414308532307,2.3722832202911377
0.4402162910025659,2.3731024265289307
0.44023060278078874,2.3737149238586426
0.4402054702695846,2.374509572982788
0.44021978570851256,2.375153064727783
0.4401946605265094,2.375917911529541
0.44020897961946176,2.3765883445739746
0.4401838617564202,2.377357006072998
0.44019818449673165,2.3780107498168945
0.44017307394243305,2.378826379776001
0.4401874003234538,2.3794567584991455
0.4401622970676996,2.380274534225464
0.4401766270827948,2.380894660949707
0.4401515311154073,2.3817150592803955
0.4401658647579575,2.3823180198669434
0.4401407760687786,2.383151054382324
0.44015511333217966,2.3837380409240723
0.44013003191107214,2.384615659713745
0.44014437278873486,2.385197401046753
0.44011929862558136,2.3860340118408203
0.4401336431109316,2.3866350650787354
0.44010857619563515,2.3874289989471436
0.4401229242821142,2.388059616088867
0.44009786460459766,2.3888790607452393
0.44011221628566133,2.389498233795166
0.4400871638358679,2.3903191089630127
0.4401015191049873,2.390963077545166
0.44007647387287996,2.391754627227783
0.44009083272354105,2.392376184463501
0.4400657946991028,2.393195867538452
0.4400801571248063,2.3938024044036865
0.4400551262980401,2.3946025371551514
0.44006949229230186,2.3952295780181885
0.4400444686532303,2.3960301876068115
0.44005883820958064,2.396677255630493
0.44003382174824635,2.3974452018737793
0.4400481948602306,2.398094654083252
0.4400231855666958,2.3988804817199707
0.4400375622278739,2.399526357650757
0.4400125600922206,2.4003279209136963
0.44002694029616707,2.4009406566619873
0.44000194530849673,2.4017505645751953
0.44001632904880106,2.402367115020752
0.43999134119923494,2.403204917907715
0.44000572846950087,2.403823137283325
0.43998074774817963,2.4046974182128906
0.4399951385420256,2.4052510261535645
0.43997016493910945,2.406113624572754
0.43998455925016844,2.406684637069702
0.43995959275583707,2.407534122467041
0.4399739905777564,2.408115863800049
0.43994903118220874,2.408978223800659
0.43996343250865017,2.4095473289489746
0.4399384802021047,2.4104278087615967
0.43995288502674457,2.4110019207000732
0.4399279397994389,2.411857843399048
0.43994234811596766,2.41245436668396
0.43991740995815865,2.413287878036499
0.43993182176028134,2.4139058589935303
0.439906890662245,2.4147112369537354
0.4399213059436808,2.4153332710266113
0.4398963818957123,2.4161407947540283
0.4399108006501944,2.4167768955230713
0.4398858836426082,2.417564868927002
0.4399003058638843,2.4182186126708984
0.4398753958870137,2.4190104007720947
0.4398898215688453,2.419649600982666
0.4398649186130426,2.4204418659210205
0.43987934774920584,2.421093225479126
0.4398544518048422,2.421891450881958
0.43986888438912686,2.42253041267395
0.43984399544659264,2.423309087753296
0.4398584314728025,2.423954725265503
0.43983354952250664,2.424777030944824
0.43984798898445976,2.425375461578369
0.43982311401683005,2.4261960983276367
0.4398375569083583,2.4268133640289307
0.43981268891384134,2.4275925159454346
0.43982713522879036,2.428287982940674
0.4398022741978515,2.4290308952331543
0.4398167239300811,2.429736375808716
0.43979186985320423,2.4304704666137695
0.4398063229965878,2.4311981201171875
0.4397814758642753,2.4318912029266357
0.43979593241270026,2.43267822265625
0.4397710922154734,2.433356285095215
0.43978555216284065,2.4341375827789307
0.439760718891239,2.4347901344299316
0.43977518223146334,2.4355599880218506
0.439750355876045,2.43621563911438
0.4397648226030549,2.436984062194824
0.4397400031543964,2.4376490116119385
0.4397544732621339,2.4384357929229736
0.43972966071083003,2.439103364944458
0.43974413419325087,2.4398763179779053
0.43971932852991485,2.4405863285064697
0.4397338053809884,2.4412877559661865
0.4397090065962517,2.4420266151428223
0.4397234868099605,2.4427318572998047
0.439698694894473,2.4434380531311035
0.4397131784648134,2.4441561698913574
0.43968839340924293,2.4448890686035156
0.4397028803302247,2.4455761909484863
0.4396781021252572,2.4462828636169434
0.43969259239090364,2.446986675262451
0.43966782102724333,2.447702646255493
0.4396823146315908,2.448484420776367
0.4396575500999597,2.4491374492645264
0.4396720470370582,2.44991135597229
0.4396472893281968,2.4505741596221924
0.43966178959210944,2.451371192932129
0.43963703869677573,2.452014207839966
0.4396515422815789,2.452836036682129
0.439626798190549,2.4534246921539307
0.43964130509033245,2.454279899597168
0.43961656779440034,2.454866886138916
0.4396310780032669,2.455690622329712
0.43960634749324434,2.456295967102051
0.43962086100530995,2.45711612701416
0.4395961372720265,2.457756757736206
0.43961065408142064,2.458568572998047
0.43958593711572347,2.4592134952545166
0.4396004572165881,2.460012435913086
0.4395757470093423,2.460681915283203
0.4395902703958328,2.461423873901367
0.4395655669379209,2.462111473083496
0.4395800936042057,2.462846279144287
0.439555396886528,2.463538885116577
0.43956992682678814,2.4642655849456787
0.4395452368402624,2.4649713039398193
0.43955977004869223,2.465670108795166
0.43953508678425374,2.4664125442504883
0.4395496232550605,2.467102527618408
0.43952494670366193,2.4678568840026855
0.4395394864310655,2.468583822250366
0.43951481658367714,2.4693212509155273
0.4395293595619104,2.470000743865967
0.4395046964095198,2.470764636993408
0.43951924263282843,2.471425771713257
0.43949458616644044,2.472195625305176
0.43950913562908284,2.4728455543518066
0.43948448583971966,2.473616123199463
0.4394990385359668,2.474266290664673
0.439474395414668,2.475048303604126
0.439488951338804,2.4756762981414795
0.43946431487662607,2.4765069484710693
0.4394788740229473,2.4770936965942383
0.4394542442109642,2.477937698364258
0.4394688065737797,2.4785382747650146
0.43944418340308233,2.4793808460235596
0.4394587489767139,2.480003833770752
0.43943413243841023,2.480829954147339
0.4394487012171922,2.481433391571045
0.43942409130240734,2.4822521209716797
0.43943866328068637,2.4828617572784424
0.4394140599805623,2.4836716651916504
0.4394286351526979,2.484293222427368
0.4394040384583937,2.485130548477173
0.4394186168187574,2.4857234954833984
0.43939402672144906,2.48654842376709
0.439408608264425,2.4871413707733154
0.43938402475530525,2.487959146499634
0.43939860947528997,2.488619327545166
0.4393740325455684,2.4893970489501953
0.439388620436971,2.4900689125061035
0.43936405007787405,2.4908430576324463
0.4393786411351155,2.491501569747925
0.43935407733788634,2.492266893386841
0.43936867155540016,2.492913007736206
0.4393441143112986,2.493722915649414
0.4393587116835306,2.4943292140960693
0.4393341609838332,2.4951462745666504
0.4393487615052413,2.4957432746887207
0.4393242173412412,2.4966230392456055
0.4393388210062956,2.497184991836548
0.43931428336930234,2.4980735778808594
0.43932889017248544,2.498640775680542
0.43930435905382526,2.4995014667510986
0.4393189689896314,2.500087261199951
0.4392944443806473,2.5009565353393555
0.4393090574435828,2.501521587371826
0.4392845393356338,2.502373218536377
0.4392991555202174,2.502960205078125
0.439274643904679,2.5038373470306396
0.43928926320544137,2.5044100284576416
0.43926475807370563,2.505263090133667
0.4392793804851891,2.5058603286743164
0.43925488182866446,2.506695032119751
0.4392695073454236,2.507330894470215
0.4392450151555346,2.5081324577331543
0.4392596437721359,2.508833169937134
0.4392351580403233,2.5095736980438232
0.4392497897513452,2.510260820388794
0.43922531046906615,2.511183738708496
0.43923994526909865,2.5117368698120117
0.4392154724278264,2.5128440856933594
0.4392301103114715,2.513315439224243
0.43920564390269545,2.5142722129821777
0.43922028486456716,2.5147745609283447
0.4391958248797927,2.515699625015259
0.4392104689145164,2.5162301063537598
0.43918601534526513,2.51714825630188
0.4392006624474783,2.51768159866333
0.4391762152852876,2.5186100006103516
0.43919086544963903,2.5191898345947266
0.4391664246860627,2.5200493335723877
0.43918107790721306,2.520688533782959
0.4391566435338203,2.521472454071045
0.43917129980644204,2.5221457481384277
0.4391468718148184,2.5229198932647705
0.4391615311335953,2.5235702991485596
0.4391371095153418,2.5243289470672607
0.43915177187496934,2.5250000953674316
0.4391273566217031,2.5257468223571777
0.4391420220168884,2.5264196395874023
0.43911761312024217,2.527188539505005
0.4391322815457036,2.5278496742248535
0.4391078789973261,2.5287344455718994
0.4391225504477937,2.5293009281158447
0.439098154239349,2.5301764011383057
0.43911282870956425,2.5307555198669434
0.43908843883273235,2.531599521636963
0.4391031163174482,2.532228946685791
0.4390787327639245,2.533017635345459
0.4390934132579051,2.5336480140686035
0.4390690360194009,2.5344393253326416
0.4390837195174218,2.535065174102783
0.4390593485856638,2.535865306854248
0.4390740350825121,2.5365192890167236
0.43904967044924226,2.5372934341430664
0.43906435993971615,2.5379385948181152
0.4390400015966922,2.5387661457061768
0.4390546940756012,2.5394093990325928
0.43903034201459645,2.540195941925049
0.4390450374767611,2.5408499240875244
0.43902069168956404,2.5415990352630615
0.4390353901298163,2.5422744750976562
0.4390110506082307,2.543017864227295
0.4390257520214138,2.543705701828003
0.43900141875725884,2.5444793701171875
0.439016123138227,2.5451221466064453
0.43899179612333716,2.5459070205688477
0.4390065034669558,2.546571969985962
0.43898218269318084,2.547337770462036
0.43899689299432637,2.5479774475097656
0.4389725784535312,2.5488150119781494
0.43898729170709105,2.5494368076324463
0.4389629833911559,2.550248384475708
0.4389776995920287,2.5508735179901123
0.4389533974928487,2.551675319671631
0.43896811663594393,2.5522959232330322
0.4389438207454295,2.553156852722168
0.43895854282566765,2.55372953414917
0.4389342531357442,2.554612636566162
0.43894897814805683,2.5551726818084717
0.43892469465066486,2.5560359954833984
0.4389394225899942,2.5566458702087402
0.4389151452770889,2.557459592819214
0.43892987613838824,2.558091163635254
0.4389056050019404,2.5589287281036377
0.4389203387801739,2.5595624446868896
0.4388960738121686,2.5603694915771484
0.43891081050231096,2.561000108718872
0.4388865516947485,2.5619022846221924
0.43890129129178546,2.562457799911499
0.438877038636681,2.563309907913208
0.438891781135609,2.563933849334717
0.43886753462499245,2.5647902488708496
0.43888228002081875,2.5653631687164307
0.4388580396467345,2.566209316253662
0.438872787934477,2.5668232440948486
0.4388485536889846,2.56766676902771
0.4388633048636719,2.568279266357422
0.4388390767388455,2.5691022872924805
0.4388538307955167,2.5697169303894043
0.43882960878344496,2.570531129837036
0.4388443657171501,2.5711324214935303
0.4388201498099365,2.5719828605651855
0.43883490961573585,2.5725836753845215
0.43881069980549847,2.5734264850616455
0.43882546247846316,2.5740654468536377
0.4388012587573345,2.5748517513275146
0.438816024292546,2.5755019187927246
0.4387918266526731,2.5762932300567627
0.43880659504522357,2.57696533203125
0.4387824034787681,2.5777406692504883
0.43879717472376,2.57840633392334
0.4387729892228981,2.579169273376465
0.43878776331544445,2.5798332691192627
0.43876358387236647,2.5806400775909424
0.43877836080759075,2.581254720687866
0.4387541874145017,2.5820651054382324
0.4387689671875376,2.582700252532959
0.4387447998366567,2.5835001468658447
0.4387595824426485,2.5841517448425293
0.43873542112620934,2.5849626064300537
0.4387502065603116,2.585576057434082
0.4387260512705619,2.5863900184631348
0.4387408395279395,2.5870039463043213
0.4387166902571414,2.58781099319458
0.43873148133296935,2.5884451866149902
0.4387073380733994,2.5892527103424072
0.43872213196286325,2.589904308319092
0.4386979947068117,2.590679168701172
0.4387127914051071,2.5913589000701904
0.4386886601448786,2.592108964920044
0.43870345964721147,2.592831611633301
0.4386793343751249,2.5935397148132324
0.4386941366767112,2.5942654609680176
0.4386700173850995,2.594960927963257
0.43868482248116536,2.5957016944885254
0.4386607091623753,2.596390962600708
0.43867551704815727,2.5971271991729736
0.4386514096945499,2.5978341102600098
0.43866622036529407,2.598576784133911
0.43864211896924443,2.5992677211761475
0.43865693242020753,2.59999942779541
0.4386328369741042,2.6007180213928223
0.43864765320055277,2.601430654525757
0.4386235636967988,2.6021692752838135
0.43863838269400945,2.6028497219085693
0.4386142991250213,2.6036183834075928
0.4386291208882806,2.6042912006378174
0.438605043246489,2.605048656463623
0.43861986777109335,2.6057310104370117
0.4385957960489427,2.606494426727295
0.43861062333019873,2.607147693634033
0.4385865575201469,2.6079118251800537
0.438601387553371,2.608632802963257
0.4385773276478902,2.609358072280884
0.4385921604284087,2.610077381134033
0.4385681064199842,2.610805034637451
0.43858294194313324,2.6115453243255615
0.43855889382426455,2.612250804901123
0.43857373208539024,2.6129872798919678
0.4385496898485903,2.6136794090270996
0.4385645308430483,2.6144533157348633
0.4385404944808437,2.6151251792907715
0.4385553382039998,2.6159183979034424
0.4385313077089306,2.6166107654571533
0.4385461541561601,2.617311477661133
0.4385221295207801,2.618032932281494
0.4385369786874682,2.618753433227539
0.43851295990434463,2.6195178031921387
0.4385278117858861,2.6201727390289307
0.4385037988475999,2.6209797859191895
0.43851865343939933,2.6215980052948
0.4384946463385445,2.622400999069214
0.438509503636016,2.6230227947235107
0.4384855023652003,2.6238293647766113
0.4385003623637678,2.6244423389434814
0.43847636691561226,2.625277042388916
0.438491229610709,2.6259002685546875
0.43846723997784814,2.6267402172088623
0.43848210536491733,2.627363443374634
0.4384581215399988,2.6282007694244385
0.43847298961449305,2.6288368701934814
0.43844901159017796,2.6296117305755615
0.4384638823475593,2.630246877670288
0.43843991011652195,2.631059169769287
0.43845478355226214,2.6316864490509033
0.43843081710719006,2.6325042247772217
0.4384456932167702,2.6331140995025635
0.43842173255036426,2.6339471340179443
0.43843661132927503,2.634563446044922
0.4384126564342492,2.635380983352661
0.4384275378779904,2.6359920501708984
0.4384035887470719,2.636843681335449
0.4384184728511532,2.6374459266662598
0.43839452947708224,2.6382901668548584
0.43840941623702234,2.6389052867889404
0.4383854786125522,2.6397171020507812
0.4384003680238795,2.640354871749878
0.4383764361417766,2.6411685943603516
0.4383913282000285,2.641798973083496
0.43836740205307234,2.642601728439331
0.43838229675379575,2.6432201862335205
0.4383583763347788,2.6440060138702393
0.43837327367352985,2.644669771194458
0.43834935897525723,2.6454081535339355
0.43836425894760145,2.6461095809936523
0.43834034996289184,2.6468334197998047
0.43835525256440383,2.647578477859497
0.4383313492860883,2.6482937335968018
0.4383462545123521,2.649033546447754
0.4383223569332746,2.6497368812561035
0.4383372647798832,2.6504721641540527
0.43831337289290107,2.6511542797088623
0.43832828335545676,2.6519038677215576
0.43830439715343944,2.6526501178741455
0.4383193102275537,2.6533820629119873
0.4382954297033838,2.6540746688842773
0.43831034538467734,2.6548051834106445
0.43828647053125025,2.655529022216797
0.4383013888153526,2.6562373638153076
0.43827751962557626,2.656947135925293
0.4382924405081261,2.657641887664795
0.43826857697492144,2.658390998840332
0.43828350045156667,2.6590816974639893
0.43825964256786704,2.659860610961914
0.4382745686342645,2.660522699356079
0.4382507163930158,2.661285161972046
0.43826564504483145,2.661935806274414
0.43824179843899247,2.662703275680542
0.438256729671901,2.6633617877960205
0.4382328886944428,2.664158582687378
0.4382478225041282,2.664799928665161
0.43822398714803484,2.6655869483947754
0.4382389235301896,2.66621470451355
0.4382150937884572,2.66703724861145
0.4382300327387832,2.667658567428589
0.4382062086044206,2.668482542037964
0.4382211501186284,2.6691176891326904
0.43819733158465696,2.669926881790161
0.4382122756584658,2.6705665588378906
0.4381884627179193,2.671394109725952
0.4382034093470577,2.67201566696167
0.43817960199298184,2.6728312969207764
0.43819455117318695,2.67344331741333
0.4381707493986404,2.674253463745117
0.43818570112565813,2.674882173538208
0.4381619049237118,2.675679922103882
0.43817685919329674,2.6763105392456055
0.43815306855703384,2.677105188369751
0.4381680253649496,2.6777572631835938
0.43814424028746546,2.6785593032836914
0.43815919962948413,2.679198980331421
0.4381354201038865,2.679978370666504
0.4381503819757891,2.680643081665039
0.4381266079951979,2.6813955307006836
0.438141572392774,2.6820642948150635
0.43811780395032135,2.682823657989502
0.4381327708693693,2.683487892150879
0.4381090079581996,2.6842687129974365
0.43812397739452635,2.6849281787872314
0.43810022000779597,2.6856846809387207
0.438115191957217,2.6863715648651123
0.4380914400880947,2.687134027481079
0.4381064145464344,2.687807559967041
0.4380826681881007,2.688631296157837
0.4380976451511917,2.6892411708831787
0.4380739042968394,2.6900534629821777
0.4380888837605231,2.690699338912964
0.4380651484033571,2.6915011405944824
0.43808013036348326,2.6921474933624268
0.43805640049672023,2.6929221153259277
0.4380713849491474,2.6935722827911377
0.43804766056601613,2.694366216659546
0.43806264750661117,2.69498348236084
0.43803892860035254,2.6958351135253906
0.43805391802499083,2.6964409351348877
0.43803020458885733,2.6972758769989014
0.43804519649342266,2.6978847980499268
0.438021488520679,2.6987500190734863
0.4380364829010636,2.6993634700775146
0.4380127803849863,2.700183153152466
0.4380277772370908,2.7008087635040283
0.4380040801709681,2.701606273651123
0.4380190794907016,2.7022225856781006
0.43799538786783365,2.7030222415924072
0.4380103896511136,2.703665018081665
0.43798670346481217,2.7044460773468018
0.43800170770756447,2.705223798751831
0.43797802695115334,2.7059216499328613
0.4379930336493119,2.7066962718963623
0.4379693583161265,2.7073495388031006
0.43798436746563385,2.7081704139709473
0.4379606975490213,2.7088096141815186
0.43797570914582806,2.709632158279419
0.43795204463914716,2.710228443145752
0.4379670586792123,2.7111048698425293
0.4379433995758336,2.7116806507110596
0.43795841605512437,2.7126002311706543
0.4379347623484298,2.713135242462158
0.4379497812629217,2.7140510082244873
0.4379261329463051,2.7146427631378174
0.4379411542919817,2.7155308723449707
0.4379175113588484,2.7161059379577637
0.4379325351317014,2.7169852256774902
0.4379088975754682,2.7175633907318115
0.4379239237714977,2.718491792678833
0.4379002915855929,2.719029664993286
0.43791532020080703,2.719938039779663
0.4378916933786707,2.720517158508301
0.4379067244090855,2.7213780879974365
0.4378831029441688,2.721951961517334
0.4378981363858089,2.7230591773986816
0.4378745202715747,2.7235634326934814
0.4378895561204723,2.7245986461639404
0.43786594535039486,2.725125551223755
0.4378809836025904,2.7260985374450684
0.43785737817015524,2.7266037464141846
0.4378724188216975,2.727550506591797
0.4378488187204016,2.728059768676758
0.43786386176734693,2.729020118713379
0.43784026699069856,2.7295496463775635
0.43785531242911163,2.7305216789245605
0.43783172297063055,2.731048107147217
0.4378467707965836,2.7320311069488525
0.43782318664980074,2.7325549125671387
0.4378382368593744,2.7334792613983154
0.43781465801783204,2.734027147293091
0.43782971060711473,2.7349157333374023
0.4378061370643661,2.7354912757873535
0.43782119202945424,2.7363317012786865
0.4377976237790642,2.736929178237915
0.4378126811160618,2.7377941608428955
0.4377891181516061,2.7383668422698975
0.43780417785662545,2.739243507385254
0.4377806201716913,2.739866256713867
0.4377956822408521,2.740720748901367
0.43777212982903746,2.7413032054901123
0.43778719425846774,2.7421352863311768
0.43776364711338206,2.7427244186401367
0.43777831943054807,2.74397611618042
0.43775517201448083,2.7445778846740723
0.43776984571447186,2.7453978061676025
0.43774670414093364,2.746066093444824
0.437761380670632,2.746805429458618
0.43773824386753596,2.74753475189209
0.43775292322070825,2.748244524002075
0.4377297911817843,2.7490012645721436
0.4377444733545098,2.7496728897094727
0.4377213460735148,2.750460147857666
0.43773603106187936,2.7511026859283447
0.4377129085325827,2.751943349838257
0.43772759633267766,2.752554416656494
0.4377044785488613,2.753415107727051
0.4377191691567846,2.753984212875366
0.43769605611224277,2.7548704147338867
0.43771074952409816,2.7553913593292236
0.4376876412126373,2.7564077377319336
0.437702337424535,2.7568907737731934
0.43767923383997376,2.757874011993408
0.4376939328480299,2.7583770751953125
0.4376708339841994,2.759458541870117
0.4376855357845363,2.759951114654541
0.43766244163527973,2.7609798908233643
0.4376771462240256,2.7614693641662598
0.4376540567831983,2.762490749359131
0.43766876415648764,2.763005495071411
0.4376456794179572,2.7640018463134766
0.43766038957193076,2.764564275741577
0.43763730952957663,2.7654902935028076
0.4376520224603809,2.7660388946533203
0.43762894710809486,2.7669525146484375
0.4376436628118826,2.767508029937744
0.4376205921435681,2.768411636352539
0.43763531061649824,2.768979072570801
0.437612244626071,2.769867181777954
0.4376269658643085,2.770416498184204
0.43760390454569614,2.771324396133423
0.4376186285454118,2.771888494491577
0.43759557189255377,2.772815704345703
0.4376102986499247,2.7733466625213623
0.43758724665677223,2.7742860317230225
0.4376019761679817,2.774810314178467
0.43757892882849786,2.775712728500366
0.43759366108973496,2.7762598991394043
0.4375706183978948,2.777181625366211
0.4375853534053548,2.7776925563812256
0.43756231535514495,2.77870774269104
0.4375770531050292,2.779209613800049
0.437554019690448,2.780242681503296
0.4375687601789639,2.780756711959839
0.4375457313940214,2.781735897064209
0.4375604746173823,2.782247304916382
0.43753745045610026,2.7832491397857666
0.43755219641052556,2.7837564945220947
0.4375291768669374,2.7847301959991455
0.43754392554865246,2.785234212875366
0.43752091061680304,2.7862422466278076
0.4375356620220396,2.7867379188537598
0.43751265169598524,2.787691593170166
0.43752740582098054,2.788214683532715
0.43750440009478936,2.789170265197754
0.4375191569357871,2.7896764278411865
0.43749615580353846,2.790682554244995
0.4375109153567881,2.791188955307007
0.4374879188125729,2.7921578884124756
0.43750268107432994,2.792696237564087
0.4374796891122503,2.793610095977783
0.43749445407877646,2.7941489219665527
0.43747146669294606,2.7950756549835205
0.43748623436050876,2.7956063747406006
0.43746325154505256,2.7965664863586426
0.4374780219099253,2.7970876693725586
0.4374550436589797,2.798089027404785
0.43746981671744195,2.798595905303955
0.4374468430251543,2.7996041774749756
0.43746161877349155,2.8001327514648438
0.43743864963402074,2.80108380317688
0.4374534280685245,2.8016135692596436
0.43743046347604037,2.802605152130127
0.43744524459300793,2.8031508922576904
0.43742228454169174,2.8040924072265625
0.4374370683374265,2.804630756378174
0.4374141128214704,2.8055498600006104
0.43742889929228185,2.8060734272003174
0.4374059483058892,2.8070435523986816
0.43742073744809234,2.807570695877075
0.43739779098547776,2.8087871074676514
0.43741258279539397,2.8092682361602783
0.43738964085078275,2.810258388519287
0.43740443532473905,2.810765027999878
0.43738149789236763,2.8117594718933105
0.43739629502669714,2.8122520446777344
0.4373733621008131,2.813258647918701
0.43738816189185487,2.8137407302856445
0.43736523346671646,2.8147571086883545
0.4373800359108153,2.8152523040771484
0.437357111980692,2.816242218017578
0.4373719170741987,2.816767930984497
0.4373489976333705,2.817697763442993
0.4373638053726419,2.818240165710449
0.4373408904153998,2.8191609382629395
0.4373557007967985,2.8196730613708496
0.4373327903174443,2.820681571960449
0.43734760333733874,2.8211758136749268
0.4373246973301852,2.822131633758545
0.4373395129849497,2.8226616382598877
0.4373166114443201,2.823620557785034
0.43733142973033495,2.824153423309326
0.4373085326505634,2.8250722885131836
0.4373233535642147,2.825599193572998
0.43730046093964586,2.8265202045440674
0.4373152844773258,2.8270373344421387
0.4372923963023152,2.8279740810394287
0.43730722246042136,2.8285136222839355
0.4372843387293351,2.8294050693511963
0.4372991675042714,2.829965353012085
0.4372762882114859,2.8308656215667725
0.43729111959966166,2.8314642906188965
0.4372682447395644,2.832319498062134
0.43728307873739525,2.8329319953918457
0.4372602083043837,2.833789825439453
0.4372750449082908,2.834383010864258
0.43725217889677337,2.835259437561035
0.4372670181031835,2.8358306884765625
0.43724415650757903,2.8367626667022705
0.4372589983129253,2.8372702598571777
0.4372361411276629,2.838209390640259
0.4372509855283838,2.838740110397339
0.4372281327479031,2.8396730422973633
0.4372429797404432,2.8401808738708496
0.43722013135919413,2.8411176204681396
0.4372349809400036,2.8416216373443604
0.4372121369524465,2.8425936698913574
0.43722698911798147,2.8431081771850586
0.437204149518587,2.8441243171691895
0.43721900426530935,2.84466290473938
0.43719616904855857,2.8455629348754883
0.4372110263729357,2.8461155891418457
0.4371881955333199,2.847046136856079
0.43720305543182536,2.847576141357422
0.4371802289638459,2.8485453128814697
0.43719509143295865,2.8490614891052246
0.4371722693311274,2.8499956130981445
0.4371871343673325,2.8504953384399414
0.43716431662617117,2.8514342308044434
0.43717918422595914,2.851966381072998
0.4371563708400001,2.85290265083313
0.4371712409998672,2.853416919708252
0.43714843196365244,2.8543601036071777
0.43716330468010084,2.8549106121063232
0.43714049998818266,2.8558337688446045
0.43715537525772036,2.856379270553589
0.4371325749046611,2.8573811054229736
0.4371474527238014,2.8578994274139404
0.4371246567041736,2.8588743209838867
0.4371395370694357,2.8593852519989014
0.4371167453778218,2.860328435897827
0.4371316282857308,2.860851526260376
0.4371088409167232,2.8618574142456055
0.43712372636380964,2.8623459339141846
0.43710094331201077,2.8633618354797363
0.4371158312948111,2.8638391494750977
0.43709305255483316,2.864837169647217
0.43710794306988915,2.8653154373168945
0.43708516863635455,2.8663339614868164
0.4371000616802141,2.866837739944458
0.43707729154775476,2.8678035736083984
0.4370921871169711,2.8683269023895264
0.4370694212802292,2.8692753314971924
0.43708431937136133,2.8698413372039795
0.43706155782498857,2.8707785606384277
0.4370764584346012,2.8713276386260986
0.43705370117325915,2.8722429275512695
0.4370686042979225,2.8727941513061523
0.4370458513162827,2.873685121536255
0.4370607569525727,2.8742501735687256
0.43703800824531613,2.875143051147461
0.43705291638981436,2.875699043273926
0.43703017195163196,2.8766109943389893
0.4370450826009255,2.8771731853485107
0.4370223424265179,2.8780934810638428
0.4370372555771996,2.878622531890869


==> n9/proj_grad_code_e_2000_lr_002.csv <==
testing_loss,times
0.6901839503879239,0.0
0.6902884417066028,0.0013806819915771484
0.6873933694927383,0.0027396678924560547
0.6845643754910689,0.0032105445861816406
0.6817687286893969,0.00420689582824707
0.6791017518155061,0.0047075748443603516
0.676427976825241,0.005650520324707031
0.673881580605765,0.0061719417572021484
0.6713230015004473,0.007095813751220703
0.6688901043586658,0.0076808929443359375
0.6664406331725342,0.008510351181030273
0.6641145324285183,0.009124994277954102
0.6617683350272614,0.009915351867675781
0.659542705379956,0.010594367980957031
0.6572942135773636,0.011330366134643555
0.6551631033173634,0.01207113265991211
0.6530070211981078,0.012738704681396484
0.650964843755551,0.013490915298461914
0.6488961491542193,0.014173507690429688
0.6469376711100798,0.01495361328125
0.6449516131795312,0.015591144561767578
0.6430719397231536,0.016391515731811523
0.6411640334352168,0.016992568969726562
0.6393585920999076,0.017809629440307617
0.6375246104181898,0.01841282844543457
0.6357891337805419,0.0192258358001709
0.6340250981383905,0.01983356475830078
0.6323556060322645,0.020637989044189453
0.630657775645534,0.0212252140045166
0.6290505573218793,0.02208089828491211
0.62741541777045,0.02262735366821289
0.6258670143309141,0.02351236343383789
0.6242912657573285,0.024084806442260742
0.6227984531028405,0.024933815002441406
0.6212789983019615,0.02548384666442871
0.6198387707661976,0.026362895965576172
0.6183727033764467,0.026920318603515625
0.616982258156736,0.027810096740722656
0.6155668511106285,0.02834010124206543
0.6142235735636439,0.029233932495117188
0.612856267912002,0.02975606918334961
0.6115577177466578,0.03063225746154785
0.6102361119359049,0.03117966651916504
0.6089800103095082,0.032073974609375
0.6077018499636463,0.0325779914855957
0.6064860674679303,0.03350830078125
0.6052492357050402,0.03400850296020508
0.6040717812148633,0.03500509262084961
0.6028742895112069,0.03549051284790039
0.6017332998592535,0.03642868995666504
0.6005732794613824,0.03693532943725586
0.5994670098961491,0.037878990173339844
0.5983427037720505,0.038400888442993164
0.5972695191529638,0.0393223762512207
0.5961792744665199,0.039901018142700195
0.5951376411485307,0.04073190689086914
0.5940799022368961,0.041283607482910156
0.5930683805968349,0.042162179946899414
0.5920416824272668,0.04272913932800293
0.5910589199852018,0.04358267784118652
0.5900618820660626,0.04415154457092285
0.5891066071565756,0.04500174522399902
0.5881379278763461,0.04559779167175293
0.5872089438267731,0.0464320182800293
0.5862673951947478,0.04702258110046387
0.5853635749698539,0.04788470268249512
0.5844479977325345,0.04845309257507324
0.5835682790076615,0.04931187629699707
0.5826775781155803,0.04987645149230957
0.5818209587429145,0.05075669288635254
0.5809540991435969,0.051308631896972656
0.580119632978801,0.052187442779541016
0.5792756357127089,0.05270695686340332
0.5784624287716738,0.05360150337219238
0.5776403673492164,0.0541682243347168
0.576847574267096,0.055052757263183594
0.5760465713060811,0.055590152740478516
0.5752733920730558,0.05648398399353027
0.5744926161772529,0.05700397491455078
0.5737382931276016,0.05791020393371582
0.5729769559883757,0.0584261417388916
0.5722407710214296,0.05933570861816406
0.5714981247256532,0.05987668037414551
0.5707793967390512,0.06079459190368652
0.5700547312676983,0.0612947940826416
0.569352813785069,0.062220096588134766
0.5686454546880451,0.06271696090698242
0.5679597336648017,0.0636589527130127
0.5672690398986373,0.06421256065368652
0.5665989316910118,0.0651249885559082
0.5659242936070698,0.0656592845916748
0.5652692430908245,0.06653594970703125
0.5646100805626151,0.06707549095153809
0.5639695593890669,0.06799507141113281
0.5633253200681545,0.06850218772888184
0.5626988250462428,0.0694742202758789
0.5620689827370486,0.06992673873901367
0.5614560343311716,0.07097554206848145
0.5608400874757397,0.07143020629882812
0.5602402284099876,0.07241606712341309
0.5596376986744852,0.07291698455810547
0.5590504926347255,0.07387828826904297
0.5584609235901018,0.07439589500427246
0.5578859540161168,0.07540512084960938
0.5573089099059391,0.07588982582092285
0.5567457788664975,0.07681775093078613
0.5561808434555404,0.07732009887695312
0.5556291705999006,0.07826399803161621
0.5550759460975712,0.07879209518432617
0.5545353676774765,0.07973480224609375
0.5539934737306207,0.08026361465454102
0.553463641687355,0.08117485046386719
0.5529327144374272,0.08167123794555664
0.5524132955489611,0.0826723575592041
0.5518929867489257,0.08318662643432617
0.5513836618326089,0.08415937423706055
0.5508736380193088,0.0847024917602539
0.5503741011859397,0.08561420440673828
0.5498740429039972,0.08614158630371094
0.5493840008594552,0.08705401420593262
0.5488936019330773,0.08758926391601562
0.548412773324015,0.0885310173034668
0.5479317401733518,0.08902144432067871
0.5474598549737345,0.08999228477478027
0.5469879059727013,0.09048938751220703
0.5465247049082442,0.0914616584777832
0.5460615697809481,0.09198260307312012
0.5456068037887384,0.09292340278625488
0.5451522230418736,0.09342598915100098
0.544705652762682,0.09435439109802246
0.544259377151452,0.09488296508789062
0.5438207724524432,0.09582829475402832
0.5433825624777515,0.09636664390563965
0.5429517020034753,0.0972898006439209
0.5425213274382993,0.09780240058898926
0.5420979981880163,0.0987250804901123
0.5416752376310277,0.09924101829528809
0.5412592345605728,0.10018420219421387
0.5408438750152134,0.10068988800048828
0.5404350006617397,0.10162830352783203
0.5400268371390926,0.1021416187286377
0.5396249012671622,0.10311293601989746
0.539223736411078,0.10361957550048828
0.538828555678687,0.10468411445617676
0.5384341994117348,0.10513448715209961
0.5380455970549609,0.10614585876464844
0.5376578662438797,0.10660910606384277
0.5372756717789426,0.10760951042175293
0.5368943899183585,0.10808157920837402
0.5365184388599704,0.10905265808105469
0.5361434357732361,0.10955452919006348
0.5357735693682011,0.11049962043762207
0.5354046809242914,0.11101865768432617
0.535040745899392,0.11203145980834961
0.5346778137448652,0.1125037670135498
0.5343196620681377,0.11346316337585449
0.5339625333732411,0.11395454406738281
0.53361002202781,0.11493134498596191
0.5332585492458688,0.11542272567749023
0.5329115400155686,0.11644625663757324
0.5325655806548591,0.11689352989196777
0.5322239399209225,0.11788010597229004
0.5318833563282838,0.11836385726928711
0.5315469548764301,0.11931848526000977
0.5312116140319162,0.11985063552856445
0.5308803268692166,0.12076282501220703
0.530550100191141,0.12126660346984863
0.5302238063720803,0.12219047546386719
0.5298985695318447,0.12269234657287598
0.5295771519930397,0.12361693382263184
0.5292567847391816,0.124114990234375
0.5289401301422508,0.12507009506225586
0.5286245161331791,0.12556028366088867
0.5283125147152937,0.12650632858276367
0.5280015413602162,0.12700748443603516
0.5276940867918926,0.12798523902893066
0.5273876450994726,0.12848567962646484
0.5270846343491942,0.12946653366088867
0.5267826187835031,0.12993502616882324
0.5264839519887885,0.13091778755187988
0.5261862603321444,0.13140869140625
0.5258918406767024,0.13239264488220215
0.5255983738990168,0.1328871250152588
0.5253081074956502,0.1338505744934082
0.5250187696299252,0.13434767723083496
0.5247325654088698,0.13529539108276367
0.5244472634325085,0.13583850860595703
0.5241650330349098,0.13672447204589844
0.5238836767565282,0.13724374771118164
0.5236053344327813,0.13814854621887207
0.5233278363842254,0.13880109786987305
0.5230532988969148,0.1395587921142578
0.5227795742302039,0.14021587371826172
0.5225087607614024,0.14096784591674805
0.5222387271503418,0.1416339874267578
0.5219715592130364,0.14246273040771484
0.52170513675925,0.14307498931884766
0.521441538112682,0.14394903182983398
0.5211786492558387,0.14449858665466309
0.5209185458245525,0.14540791511535645
0.5206591152565658,0.14593195915222168
0.5204024350529786,0.1468658447265625
0.5201463896359779,0.14736247062683105
0.5198930626862887,0.14838337898254395
0.5196403313741692,0.14884424209594727
0.5193902896474402,0.1498727798461914
0.5191408034108091,0.1503293514251709
0.5188939807510593,0.15137481689453125
0.5186476725054098,0.151871919631958
0.5184040045665703,0.15281081199645996
0.5181608091035199,0.15331578254699707
0.5179202332871116,0.1542503833770752
0.517680087208555,0.15475249290466309
0.5174425426039523,0.1556851863861084
0.517205384258984,0.15621137619018555
0.516970811586142,0.15714168548583984
0.5167365810106146,0.15764570236206055
0.5165049225651379,0.1585700511932373
0.5162735614237257,0.159088134765625
0.5160447610241685,0.16002273559570312
0.5158162125548192,0.16055083274841309
0.5155902154921104,0.16145968437194824
0.5153644244527671,0.1619880199432373
0.5151411774416581,0.16289067268371582
0.5149180900591469,0.16341686248779297
0.5146975411915904,0.16432595252990723
0.5144771051125684,0.16484332084655762
0.5142592038129353,0.16578435897827148
0.5140413680568048,0.16628265380859375
0.5138260650388571,0.16725945472717285
0.5136107799525518,0.16776347160339355
0.5133980271780882,0.16879892349243164
0.5131852443926485,0.16925811767578125
0.5129749950317481,0.1703188419342041
0.5127646674205991,0.17079734802246094
0.5125568758133916,0.17177104949951172
0.512348957452249,0.17226457595825195
0.5121435790721397,0.17322230339050293
0.511938025200469,0.17372751235961914
0.511735016618758,0.17473435401916504
0.5115317836027158,0.17521381378173828
0.5113311024545459,0.17619061470031738
0.511130147751339,0.17667484283447266
0.5109317527029165,0.17763090133666992
0.5107330348265133,0.17813658714294434
0.5105368855435435,0.17909622192382812
0.510340364031681,0.17960166931152344
0.5101464211489686,0.18054842948913574
0.5099520565313946,0.18103313446044922
0.509760281623556,0.18203186988830566
0.5095680353914556,0.1825101375579834
0.5093783909446973,0.18346238136291504
0.50918822552125,0.18398785591125488
0.5090006749061667,0.18488121032714844
0.5088125536181881,0.18539977073669434
0.5086270610635384,0.18637657165527344
0.5084409481141557,0.18685698509216309
0.5082574786815729,0.18790388107299805
0.5080733391238963,0.18838238716125488
0.5078918586834963,0.18933439254760742
0.5077096583952374,0.18985247611999512
0.5075301336020867,0.1907825469970703
0.5073498392610898,0.1913280487060547
0.5071722375324972,0.19222617149353027
0.506993816593142,0.1927487850189209
0.5068181060867405,0.19365501403808594
0.5066415267571812,0.19417762756347656
0.506467676349769,0.1952342987060547
0.506292907569975,0.19568467140197754
0.5061208868370831,0.19672703742980957
0.5059478982576485,0.1971909999847412
0.5057776774538075,0.19819307327270508
0.5056064394154979,0.1986534595489502
0.5054379894551747,0.19966506958007812
0.505268472969182,0.20014190673828125
0.5051017654083602,0.2010810375213623
0.5049339421372353,0.20157790184020996
0.5047689491556144,0.20252466201782227
0.5046027913948534,0.2030198574066162
0.504439485778642,0.2040410041809082
0.5042749664388961,0.20451736450195312
0.5041133215641752,0.20546174049377441
0.5039504141540637,0.20598506927490234
0.5037904039707006,0.2069101333618164
0.5036290825801992,0.20742368698120117
0.5034706815962873,0.2083430290222168
0.5033109208806732,0.20884490013122559
0.5031541041474794,0.2098240852355957
0.502995879311808,0.21028637886047363
0.5028406224092093,0.21131014823913574
0.5026839091933036,0.21179533004760742
0.5025301882156928,0.2127530574798584
0.5023749628796268,0.21325421333312988
0.5022227544222688,0.21416211128234863
0.5020689937323229,0.2146620750427246
0.5019182748781481,0.21557140350341797
0.501765956093222,0.21610808372497559
0.5016167044000365,0.21699810028076172
0.5014658052585003,0.2175157070159912
0.5013179987466004,0.21845626831054688
0.5011684974535668,0.2189652919769287
0.5010221145937429,0.21996450424194336
0.5008739898087469,0.22041773796081543
0.5007290095106586,0.22144556045532227
0.500582240335728,0.22191810607910156
0.5004386419366427,0.22287511825561523
0.5002932079047452,0.22339558601379395
0.5001509711586223,0.22429513931274414
0.5000068522224754,0.22482609748840332
0.49986595728938693,0.2257237434387207
0.4997231338106176,0.22624492645263672
0.4995835612464903,0.22718524932861328
0.4994420139851306,0.22773194313049316
0.49930374473180067,0.22863459587097168
0.49916345483610924,0.22913813591003418
0.4990264702116767,0.23006129264831543
0.49888741920827245,0.23059391975402832
0.4987517008977455,0.23153090476989746
0.4986138706820425,0.2320699691772461
0.49847940072826197,0.23299574851989746
0.4983427735551962,0.23355865478515625
0.49820953435002935,0.23443388938903809
0.4980740928250651,0.23499131202697754
0.49794206710086014,0.23589587211608887
0.49780779417126797,0.23639678955078125
0.49767696499255953,0.23733186721801758
0.4975438439389546,0.2378389835357666
0.49741419469441367,0.23884820938110352
0.49728220912254656,0.23932933807373047
0.49715372351716275,0.24025678634643555
0.49702285734995355,0.24077463150024414
0.4968955193974461,0.24169564247131348
0.49676575686725316,0.24224233627319336
0.496639550882699,0.24311542510986328
0.49651087652381465,0.24366092681884766
0.4963857871164896,0.24454522132873535
0.4962581857578547,0.24510455131530762
0.49613419782427814,0.24599575996398926
0.49600765458240836,0.24653172492980957
0.4958847532995859,0.24744772911071777
0.4957592535717024,0.24799180030822754
0.4956374243905595,0.24888873100280762
0.495512953847917,0.2494034767150879
0.4953921824869175,0.250321626663208
0.49526872706832337,0.2508561611175537
0.4951489995072669,0.2518439292907715
0.49502654541278424,0.2523183822631836
0.49490784788677616,0.25328922271728516
0.4947863815716061,0.25379323959350586
0.49466870056519485,0.2547342777252197
0.4945482087337308,0.25525879859924316
0.4944315309752072,0.25618839263916016
0.4943120005752556,0.256702184677124
0.4941963130311088,0.2576479911804199
0.4940777312482719,0.258164644241333
0.4939630211177965,0.2590937614440918
0.4938453753700109,0.259601354598999
0.4937316300800612,0.2605302333831787
0.4936149080122872,0.2610330581665039
0.4935021152121742,0.26196718215942383
0.49338630469123124,0.26247596740722656
0.49327445224775557,0.2634401321411133
0.4931595413572999,0.26396870613098145
0.49304861734991995,0.2649238109588623
0.4929345943855581,0.2654294967651367
0.49282458710168575,0.26637887954711914
0.4927114405662212,0.2669053077697754
0.49260233849664403,0.2678542137145996
0.49249005709545246,0.2683589458465576
0.4923818489298752,0.26930689811706543
0.49227042156640344,0.26979732513427734
0.49216309618910936,0.2707664966583252
0.49205251196049515,0.27127671241760254
0.4919460584461192,0.27220892906188965
0.4918363066389277,0.27275776863098145
0.4917307142483412,0.27362918853759766
0.49162178433441367,0.2742035388946533
0.49151704251071593,0.2750828266143799
0.4914089241431292,0.27565765380859375
0.49130502250774216,0.27651524543762207
0.49119770551687336,0.27707409858703613
0.49109463386573743,0.2779726982116699
0.49098810825543227,0.27849817276000977
0.49088585655529987,0.27941417694091797
0.4907801124991397,0.2799403667449951
0.4906786708839634,0.28085756301879883
0.4905736987216301,0.2813587188720703
0.49047305748904224,0.2823166847229004
0.49036884772277567,0.282806396484375
0.49026899733065754,0.28385186195373535
0.49016554062180584,0.2843301296234131
0.4900664716849431,0.2852802276611328
0.48996375885059895,0.2857837677001953
0.48986546213742144,0.2867159843444824
0.48976348414714566,0.2871975898742676
0.48966595057654816,0.288135290145874
0.48956469854917506,0.2886345386505127
0.48946791918741744,0.289578914642334
0.48936738438794253,0.2900962829589844
0.48927135044562675,0.29103922843933105
0.48917152428217053,0.2915666103363037
0.48907622711129234,0.2925410270690918
0.4889771011321416,0.29305267333984375
0.48888253222321426,0.2939949035644531
0.4887840981139365,0.29451847076416016
0.48869024909318554,0.29544615745544434
0.48859249867381505,0.295978307723999
0.4884993613004407,0.2968723773956299
0.488402286522734,0.2973902225494385
0.4883098526862406,0.2983124256134033
0.4882134456309993,0.29880857467651367
0.4881217073485891,0.2998082637786865
0.48802596022304884,0.3002638816833496
0.4879349096370787,0.30129480361938477
0.48783981477236105,0.30175232887268066
0.4877494441478591,0.3027172088623047
0.48765499399648604,0.3031959533691406
0.4875652957187292,0.30418872833251953
0.4874714828521971,0.30465221405029297
0.487382449424345,0.30561304092407227
0.48728926653075705,0.30612611770629883
0.4872008905715427,0.307081937789917
0.4871083304532985,0.3075883388519287
0.4870206046947729,0.30849647521972656
0.48692866026631326,0.3090229034423828
0.4868415775516429,0.3099064826965332
0.4867502418372475,0.31043314933776855
0.48666379511856434,0.311368465423584
0.4865730612502024,0.31189560890197754
0.4864872435865027,0.3128046989440918
0.4863971048017339,0.3133242130279541
0.48631190935682667,0.3142530918121338
0.4862223589967516,0.31474995613098145
0.4861377790372541,0.31575727462768555
0.48604881054451243,0.3162407875061035
0.4859648394378918,0.3172142505645752
0.4858764463547072,0.3177049160003662
0.48579307756736767,0.3186616897583008
0.48570525353363814,0.31914258003234863
0.4856224806290506,0.3201868534088135
0.485535219380483,0.32067179679870605
0.4854530360173585,0.3216080665588379
0.48536633138364577,0.32211780548095703
0.4852847313141497,0.3230245113372803
0.48519857721719006,0.3235607147216797
0.4851175542851967,0.3244638442993164
0.48503194473735384,0.3249788284301758
0.4849514928767402,0.32590651512145996
0.48486642197914237,0.3264179229736328
0.4847865352121208,0.32738709449768066
0.48470199715299855,0.32790136337280273
0.48462266958848566,0.32883691787719727
0.48453865864154794,0.3293182849884033
0.48445988447357036,0.3304111957550049
0.4843763949964161,0.3308675289154053
0.48429816850255136,0.33191847801208496
0.48421519493511733,0.33238911628723145
0.48413751047496945,0.3334050178527832
0.48405504733801213,0.33388686180114746
0.4839778993517203,0.3349311351776123
0.4838959412453322,0.3354051113128662
0.4838193242521121,0.33637547492980957
0.48373786585427037,0.3368661403656006
0.4836617744509881,0.3378889560699463
0.4835808105161352,0.33835554122924805
0.48350523937591133,0.33937788009643555
0.4834247647335674,0.33986854553222656
0.48334970860441145,0.3408188819885254
0.48326971815781616,0.34129834175109863
0.4831951718612909,0.34230542182922363
0.48311566058607597,0.34276342391967773
0.48304161901598996,0.34381651878356934
0.4829625819588794,0.3442704677581787
0.48288904008000844,0.3453042507171631
0.48281047235754815,0.34575748443603516
0.4827374252043821,0.3468196392059326
0.48265932200169565,0.3472788333892822
0.48258676467721473,0.3482670783996582
0.4825091212467864,0.34874749183654785
0.48243704892126077,0.3496875762939453
0.4823598605817451,0.3502058982849121
0.4822882684915609,0.35112833976745605
0.48221153062661704,0.35164594650268555
0.48214041407312785,0.3525526523590088
0.4820641221302784,0.3531029224395752
0.4819934764786791,0.3539712429046631
0.4819176259681939,0.35451316833496094
0.48184744664641976,0.3554208278656006
0.4817720331402226,0.35595202445983887
0.4817023156378699,0.3568689823150635
0.48162733476846853,0.35738468170166016
0.4815580746357385,0.3583250045776367
0.48148352209517703,0.35881996154785156
0.481414714941841,0.35983967781066895
0.4813405864806739,0.36029958724975586
0.4812722279750602,0.36131882667541504
0.4811985194013477,0.3617713451385498
0.48113060526934925,0.36277222633361816
0.48105731244767375,0.36326146125793457
0.48098983847177557,0.36420416831970215
0.48091695732227835,0.36470842361450195
0.4808499193406053,0.3656454086303711
0.4807774458380426,0.36615443229675293
0.48071083974342643,0.3670773506164551
0.4806387699162453,0.36758995056152344
0.48057259165531035,0.3685111999511719
0.4805009215847435,0.3690226078033447
0.4804351671570108,0.36994361877441406
0.4803638929761891,0.37044382095336914
0.48029855843319924,0.371366024017334
0.4802276763262831,0.37189340591430664
0.4801627577707352,0.3728208541870117
0.4800922639720629,0.3733248710632324
0.48002775755697213,0.37436437606811523
0.47995764835022575,0.37482142448425293
0.47989355027809727,0.37587785720825195
0.47982382199548484,0.37633633613586426
0.4797601285175034,0.3773040771484375
0.4796907775389577,0.3777742385864258
0.47962748495419416,0.3787388801574707
0.4795585077065877,0.3792390823364258
0.4794956123612206,0.3801729679107666
0.4794270053175957,0.3806748390197754
0.4793645036041484,0.381603479385376
0.4792962632829629,0.38213276863098145
0.4792341516395554,0.3831157684326172
0.4791662746039429,0.3836345672607422
0.47910454951355846,0.38456249237060547
0.4790370323706036,0.38507580757141113
0.4789756903603697,0.3861265182495117
0.4789085297603966,0.386582612991333
0.47884756740087936,0.38760924339294434
0.47878076003675574,0.38808679580688477
0.47872017394126837,0.38905858993530273
0.4786537165477211,0.38954687118530273
0.4785935033716454,0.39057135581970215
0.47852739272459105,0.3910336494445801
0.47846754916471207,0.3920907974243164
0.47840178208059925,0.3925588130950928
0.47834230487445284,0.39351725578308105
0.4782768782096179,0.39399218559265137
0.47821776413485007,0.39502382278442383
0.47815267478488493,0.39548754692077637
0.478093920658624,0.3965132236480713
0.4780291655577559,0.39698219299316406
0.4779707682359961,0.39792537689208984
0.47790634435647944,0.39842820167541504
0.4778483007334768,0.39935779571533203
0.4777842050849961,0.39989542961120605
0.47772651209267464,0.4008197784423828
0.4776627417217598,0.4013173580169678
0.4776053963291298,0.40229010581970215
0.477541948318581,0.40276503562927246
0.47748494753116744,0.4038205146789551
0.47742181899949243,0.40427446365356445
0.47736515985877476,0.4053194522857666
0.4773023479596348,0.4057755470275879
0.4772460275424963,0.4067995548248291
0.47718352946416454,0.4072575569152832
0.4771275448823528,0.40825414657592773
0.4770653578471812,0.408719539642334
0.47700970624677763,0.40967798233032227
0.4769478275106744,0.41019201278686523
0.4768925060715739,0.41110706329345703
0.4768309329234905,0.41162562370300293
0.4767759388588913,0.41252946853637695
0.4767146686203192,0.41306066513061523
0.47665999917622043,0.4139726161956787
0.4765990292006965,0.4144930839538574
0.47654468165540664,0.4154200553894043
0.4764840093280284,0.4159979820251465
0.4764299809916811,0.41688990592956543
0.47636960372863024,0.4174060821533203
0.4763158919427106,0.4183483123779297
0.4762558071907851,0.41883111000061035
0.476202409327663,0.4199202060699463
0.47614261456381807,0.4203765392303467
0.4760895280262906,0.42135143280029297
0.4760300207571884,0.4218635559082031
0.4759772429780302,0.42279982566833496
0.47591802073959655,0.42328882217407227
0.4758655491811185,0.42422032356262207
0.4758066095381085,0.42472243309020996
0.475754441691724,0.42567014694213867
0.47569578223729503,0.42617273330688477
0.4756439156230943,0.42711758613586426
0.4755855339783865,0.4276399612426758
0.475533966144718,0.42856884002685547
0.47547585995844294,0.4291036128997803
0.4754245884815023,0.43001770973205566
0.4753667554295381,0.4305686950683594
0.47531577791296487,0.43146181106567383
0.47525821569795895,0.4320204257965088
0.4752075297724393,0.4329111576080322
0.47515023612341833,0.43343067169189453
0.4750998394462957,0.43433332443237305
0.4750428121182819,0.43483829498291016
0.47499270237317376,0.43580150604248047
0.47493593914680843,0.4363086223602295
0.4748861140432304,0.4372599124908447
0.47482961272440344,0.43776798248291016
0.4747800699973993,0.4386909008026123
0.474723828416886,0.4391937255859375
0.47467456582666445,0.4401373863220215
0.47461858183976785,0.4406406879425049
0.4745695971713453,0.44159603118896484
0.47451386865754513,0.44210004806518555
0.47446515972039477,0.44306230545043945
0.4744096845830025,0.44355201721191406
0.47436124921070943,0.44449925422668457
0.474306025376529,0.4450206756591797
0.4742578614264509,0.44593310356140137
0.4742028868454459,0.4464724063873291
0.47415499219838,0.4473721981048584
0.4741002648433455,0.44792866706848145
0.47405263740320075,0.448833703994751
0.47399815526944183,0.4493567943572998
0.47395079296291703,0.4503014087677002
0.47389655406793174,0.450808048248291
0.4738494548441988,0.45186281204223633
0.47379545722736766,0.45232176780700684
0.4737486190577603,0.4533264636993408
0.47369486078003986,0.453810453414917
0.4736482816577475,0.4547736644744873
0.47359476080137036,0.45526981353759766
0.473548438741137,0.45624375343322754
0.47349515340931553,0.4567387104034424
0.473449086447144,0.4576876163482666
0.4733960347637802,0.45816707611083984
0.4733502209566411,0.45922017097473145
0.4732974010660405,0.4596836566925049
0.47325183849158575,0.46070003509521484
0.47319924855817663,0.4611823558807373
0.4731539353144582,0.4621865749359131
0.4731015735225148,0.4626631736755371
0.4730565077277084,0.463608980178833
0.47300437228107967,0.4641144275665283
0.4729595520732113,0.4651064872741699
0.4729076411950535,0.46556544303894043
0.4728630647317326,0.4665687084197998
0.47281137666424655,0.4670438766479492
0.4727670421224021,0.4681088924407959
0.47271557512657425,0.4685652256011963
0.47267148070219583,0.4695546627044678
0.47262023305754447,0.47003984451293945
0.4725763769654273,0.47106122970581055
0.47252534696975196,0.4715237617492676
0.4724817274432462,0.4725003242492676
0.4724309134123821,0.4730203151702881
0.47238752870314593,0.4739704132080078
0.47233692897072144,0.47448229789733887
0.4722937773484784,0.47541332244873047
0.47224339026567735,0.47595953941345215
0.4722004700179774,0.47684454917907715
0.47215029395330466,0.47736454010009766
0.4721076033852894,0.4782843589782715
0.47205763672434026,0.4787881374359131
0.47201517415851113,0.4797849655151367
0.4719654153037449,0.480241060256958
0.4719231790797363,0.4813523292541504
0.4718736264502524,0.4818079471588135
0.4718316149246073,0.4827849864959717
0.4717822669559267,0.48328518867492676
0.47174047850187606,0.4842677116394043
0.47169133364572446,0.48474740982055664
0.47164976665297076,0.4857177734375
0.47160082337706627,0.4862082004547119
0.47155947625156985,0.48716092109680176
0.4715107330394134,0.48767709732055664
0.4714696042031818,0.48859190940856934
0.4714210595538519,0.4891090393066406
0.47138014744473394,0.4900391101837158
0.4713317998726829,0.4905714988708496
0.4712911029441645,0.49147486686706543
0.4712429509790201,0.49202680587768555
0.47120246770002355,0.4929170608520508
0.4711545098863915,0.49345898628234863
0.47111423874107883,0.4943671226501465
0.47106647363835064,0.4949076175689697
0.47102641312592886,0.49584102630615234
0.4709788393080905,0.4963550567626953
0.4709389879426203,0.49729323387145996
0.4708916039980653,0.4977903366088867
0.4708519603082733,0.4987819194793701
0.4708047648396185,0.4992525577545166
0.47076532736871113,0.5002486705780029
0.47071831899261485,0.5007026195526123
0.47067908629809624,0.5016870498657227
0.47063226364507943,0.5021703243255615
0.47059323429857153,0.5031278133392334
0.470546596012842,0.5036122798919678
0.47050776859990734,0.5045669078826904
0.47046131333918645,0.5050795078277588
0.47042268645915414,0.5060005187988281
0.4703764128945057,0.5065312385559082
0.4703379851602996,0.5074350833892822
0.47029189197596233,0.5079917907714844
0.47025366201393176,0.5088686943054199
0.47020774790715353,0.5093991756439209
0.4701697143569072,0.5102880001068115
0.470123978037782,0.510828971862793
0.47008613955202344,0.5117306709289551
0.4700405797433311,0.5122578144073486
0.4700029349876974,0.5131785869598389
0.4699575504247453,0.5136792659759521
0.469920098077648,0.5146169662475586
0.4698748875081153,0.5151281356811523
0.4698376262605835,0.516108512878418
0.469792588444368,0.5165917873382568
0.4697555169998939,0.5175440311431885
0.46971065070896073,0.5180425643920898
0.46967376778334774,0.5191159248352051
0.4696290718015808,0.5195732116699219
0.46959237612279325,0.5205960273742676
0.4695478492458484,0.5210587978363037
0.46951133955386437,0.5220749378204346
0.46946698058902514,0.5225465297698975
0.4694306556356905,0.5235161781311035
0.4693864634017255,0.5240521430969238
0.469350321950611,0.5249743461608887
0.4693062952776345,0.5254857540130615
0.4692703361038941,0.5263931751251221
0.46922647383322713,0.5269150733947754
0.46919069572345934,0.5279033184051514
0.46914699670749394,0.5283825397491455
0.4691113984596042,0.5293395519256592
0.46906786156166946,0.5298638343811035
0.4690324419847351,0.5307939052581787
0.46898906607896507,0.5312902927398682
0.46895382399310237,0.5323030948638916
0.46891060796430567,0.5327732563018799
0.46887554220053834,0.5337800979614258
0.46883248494407,0.5342533588409424
0.46879759434420004,0.5353028774261475
0.46875469476583503,0.5357813835144043
0.46871997818231514,0.536740779876709
0.468677235198124,0.5372545719146729
0.4686426914939318,0.5382022857666016
0.4686001040301576,0.5387217998504639
0.46856573207867186,0.5396327972412109
0.46852329907160944,0.5401933193206787
0.4684890977564882,0.5410768985748291
0.46844681815236455,0.5416162014007568
0.46841278636742445,0.5425465106964111
0.46837065912228154,0.5430467128753662
0.46833679577137954,0.5441250801086426
0.46829481985095806,0.5445859432220459
0.46826112384787416,0.5455992221832275
0.46821929822749986,0.5460591316223145
0.4681857684958219,0.5470259189605713
0.46814409216029235,0.5475239753723145
0.46811072763330247,0.5484683513641357
0.4680691995767768,0.5489625930786133
0.4680359991973393,0.5499248504638672
0.46799461842322787,0.5504262447357178
0.4679615811436787,0.5513715744018555
0.467920346664536,0.5519161224365234
0.46788747144657405,0.5528404712677002
0.46784638228399217,0.5533783435821533
0.46781366809857133,0.5542712211608887
0.4677727232830749,0.5548267364501953
0.46774016911029875,0.5556864738464355
0.4676993676812417,0.5562434196472168
0.46766697251025874,0.5571155548095703
0.46762631351572237,0.5576572418212891
0.4675940763446231,0.5585405826568604
0.46755355884131544,0.5590822696685791
0.46752147867703087,0.560065746307373
0.46748110173018786,0.560553789138794
0.4674491775883892,0.5615384578704834
0.46740894027167684,0.5620236396789551
0.4673771711766767,0.563101053237915
0.46733707257209434,0.5635478496551514
0.4673054575567497,0.564528226852417
0.4672654967545354,0.5650300979614258
0.467234034860151,0.5660130977630615
0.46719421095868796,0.5664989948272705
0.4671629012349219,0.5674498081207275
0.46712321334064527,0.567976713180542
0.46709205484541516,0.5688924789428711
0.4670525020727217,0.5694003105163574
0.46702149387211306,0.5703668594360352
0.4669820753432708,0.5708611011505127
0.4669512165114456,0.5719583034515381
0.46691193135650494,0.572411060333252
0.4668812209756121,0.573441743850708
0.46684206833231884,0.5738928318023682
0.46681150549240535,0.5749599933624268
0.46677248450611414,0.5754067897796631
0.4667420683050385,0.5764708518981934
0.4667031781286276,0.5769212245941162
0.46667290767197295,0.5779602527618408
0.4666341474657606,0.5784242153167725
0.4666040218667501,0.5794494152069092
0.46656539079841125,0.5799524784088135
0.4665354091778241,0.5808942317962646
0.46649690642230895,0.5814127922058105
0.4664670679083981,0.5823462009429932
0.4664286926478514,0.5828495025634766
0.46639899637626114,0.583789587020874
0.46636074779994274,0.5843124389648438
0.46633119291362873,0.5852477550506592
0.46629307021783517,0.5857577323913574
0.466263655866985,0.5866920948028564
0.46622565825497153,0.5871970653533936
0.466196383596926,0.5882217884063721
0.46615851027883115,0.5886716842651367
0.46612937447800695,0.5896525382995605
0.46609162467077625,0.590151309967041
0.46606262689858985,0.5910916328430176
0.46602499982590195,0.5915913581848145
0.46599613926069394,0.5925323963165283
0.465958634152887,0.5930376052856445
0.46592990997984807,0.5939691066741943
0.46589252607384735,0.5944900512695312
0.4658639374849444,0.5954818725585938
0.465826674024191,0.5960032939910889
0.465798220218095,0.5969467163085938
0.46576107645247505,0.5974504947662354
0.46573275663449,0.5984706878662109
0.4656957318202648,0.5989420413970947
0.4656675452022562,0.5999884605407715
0.46563063860199433,0.6004438400268555
0.46560258440232005,0.6014890670776367
0.46556579528482905,0.6019394397735596
0.4655378727282708,0.6029541492462158
0.46550120036852993,0.6034400463104248
0.4654734086862249,0.6044015884399414
0.4654368523653198,0.6049253940582275
0.46540919079469395,0.6058483123779297
0.4653727497997508,0.6063480377197266
0.465345217584453,0.6072959899902344
0.46530889120857455,0.6078364849090576
0.4652814875984106,0.6087658405303955
0.4652452751406123,0.6092820167541504
0.4652179993914812,0.6102161407470703
0.4651819001566291,0.6107442378997803
0.4651547515304587,0.6116387844085693
0.4651187648292069,0.6121945381164551
0.4650917425938917,0.6130797863006592
0.46505586774262153,0.613609790802002
0.4650289711719605,0.6145224571228027
0.46499320749272016,0.6150457859039307
0.4649664358663553,0.6160478591918945
0.46493078268680016,0.6165122985839844
0.4649041352901563,0.6175069808959961
0.4648685919434904,0.617962121963501
0.4648420680677152,0.6190295219421387
0.4648066338926328,0.6195096969604492
0.46478023283453834,0.620455265045166
0.46474490717516703,0.6209506988525391
0.46471862823717075,0.621880054473877
0.46468341044301453,0.622403621673584
0.4646572529330825,0.6233248710632324
0.464622142358966,0.6238813400268555
0.46459610559055603,0.6247611045837402
0.464561101596569,0.6252870559692383
0.4645351848885744,0.6261756420135498
0.4645002868400181,0.6267263889312744
0.4644744895167122,0.6276047229766846
0.46443969678404456,0.6281452178955078
0.46441401817502653,0.6290280818939209
0.46437933013380955,0.6295766830444336
0.4643537695739499,0.6304471492767334
0.46431918560479746,0.6309974193572998
0.4642937424341849,0.6319208145141602
0.46425926192271033,0.6324405670166016
0.4642339354865993,0.6333613395690918
0.4641995578233644,0.6338694095611572
0.4641743474721228,0.634864091873169
0.4641400720525875,0.6353867053985596
0.46411497714164535,0.6363182067871094
0.4640808033661177,0.6368217468261719
0.46405582325591654,0.6377639770507812
0.4640217505295032,0.6382777690887451
0.46399688458544586,0.6392126083374023
0.4639629123180037,0.639742374420166
0.4639381599104046,0.6406452655792236
0.4639042875164926,0.6411731243133545
0.4638796480205293,0.6421105861663818
0.4638458749193607,0.6426153182983398
0.4638213477150251,0.6435465812683105
0.4637876733304209,0.6440951824188232
0.46376325780247174,0.6449792385101318
0.46372968156281397,0.6455273628234863
0.4637053771007297,0.6464095115661621
0.46367189843891593,0.6469547748565674
0.4636477044368479,0.6478629112243652
0.463614322790246,0.6483917236328125
0.4635902386469728,0.6493268013000488
0.46355695345737585,0.6498687267303467
0.46353297857625764,0.6507847309112549
0.4634997892898405,0.651298999786377
0.4634759230787737,0.6522471904754639
0.46344282914604873,0.6527564525604248
0.46341907101742236,0.6536979675292969
0.46338607189319675,0.654198408126831
0.463362421263848,0.6551113128662109
0.46332951640718084,0.6556332111358643
0.46330597269835216,0.6565344333648682
0.4632731615725129,0.657052755355835
0.46324972420980864,0.6579651832580566
0.46321700628223494,0.6585052013397217
0.46319367469557954,0.6594159603118896
0.4631610494378369,0.659961462020874
0.4631378230614328,0.6608567237854004
0.4631052899491733,0.6613984107971191
0.46308216822145964,0.6623122692108154
0.46304972673438255,0.6628391742706299
0.46302670909799454,0.6637861728668213
0.46299435871980577,0.66428542137146
0.46297144462153406,0.6652650833129883
0.4629391848399081,0.6657450199127197
0.462916373730659,0.6667745113372803
0.46288420403719965,0.6672332286834717
0.46286149537195587,0.6682732105255127
0.46282941526215793,0.668738842010498
0.46280680849993927,0.6698131561279297
0.4627748174731513,0.6702663898468018
0.4627523120769764,0.6712396144866943
0.4627204096363628,0.6717658042907715
0.46269800507321135,0.6726880073547363
0.46266619072571574,0.6731929779052734
0.4626438864664904,0.6741328239440918
0.4626121597227993,0.6746425628662109
0.4625899552422885,0.6755695343017578
0.462558315616795,0.676114559173584
0.4625362103936368,0.6769907474517822
0.46250465740440544,0.6775412559509277
0.46248265092105034,0.6784179210662842
0.4624511840897813,0.6789641380310059
0.4624292758324573,0.6798601150512695
0.4623978946844521,0.6803929805755615
0.46237608414312825,0.6813223361968994
0.462344788207255,0.6818253993988037
0.46232307487560725,0.682765007019043
0.462291863684267,0.6832644939422607
0.4622702470596426,0.6842098236083984
0.46223912014873564,0.6846969127655029
0.46221759973211973,0.6857385635375977
0.4621865566410122,0.6862030029296875
0.46216513193699327,0.6871962547302246
0.46213417220848446,0.6876819133758545
0.46211284272522124,0.6886754035949707
0.46208196590551137,0.6891741752624512
0.46206073115469914,0.6901218891143799
0.4620299367933571,0.6906251907348633
0.46200879629019576,0.69154953956604
0.46197808394012696,0.6920993328094482
0.46195703720328807,0.6929769515991211
0.4619264064207041,0.6935310363769531
0.461905452972299,0.6944231986999512
0.46187490331668557,0.694969892501831
0.46185404268223385,0.6959359645843506
0.46182357371632077,0.6964330673217773
0.46180280542471885,0.6973793506622314
0.4617724167144497,0.6978652477264404
0.46175174029793964,0.6988554000854492
0.4617214314124417,0.6993355751037598
0.46170084640658116,0.700347900390625
0.4616706169181359,0.7008111476898193
0.4616501228617673,0.7018346786499023
0.4616199723457807,0.7022912502288818
0.46159956878100183,0.7032599449157715
0.46156949681597614,0.7037887573242188
0.46154918328811007,0.704697847366333
0.4615191894556146,0.7051985263824463
0.4614989655131809,0.7061178684234619
0.461469049397824,0.7066175937652588
0.4614489145925093,0.7075998783111572
0.46141907578191016,0.7081115245819092
0.4613990296685398,0.7090480327606201
0.46136926775330117,0.7095644474029541
0.4613493098898111,0.7104747295379639
0.46131962446349134,0.7109973430633545
0.4612997544108998,0.7119889259338379
0.46127014506998626,0.7124569416046143
0.4612503623923662,0.7134294509887695
0.4612208287362485,0.7139356136322021
0.4612011330007001,0.7149145603179932
0.4611716746316434,0.7153975963592529
0.46115206540826725,0.7163956165313721
0.46112268193138595,0.7168498039245605
0.4611031587932562,0.7178776264190674
0.46107384981648863,0.7183372974395752
0.4610544123396261,0.7193598747253418
0.4610251774737084,0.7198464870452881
0.46100582523705497,0.7207720279693604
0.460976664095496,0.7212748527526855
0.4609573966808884,0.7221996784210205
0.4609283088799444,0.722707986831665
0.4609091258720885,0.7236146926879883
0.46088011103073884,0.724207878112793
0.4608610120171843,0.7250576019287109
0.4608320697571067,0.7256355285644531
0.46081305432822217,0.7265043258666992
0.4607841842737684,0.7270653247833252
0.4607652520227164,0.7279736995697021
0.4607364538008883,0.728487491607666
0.4607176043236006,0.7294721603393555
0.4606888775640266,0.7299582958221436
0.46067011045918027,0.730933666229248
0.46064145479409185,0.7314159870147705
0.4606227696630852,0.7324061393737793
0.46059418472729324,0.7328834533691406
0.4605755811742216,0.7338671684265137
0.46054706660509453,0.7343559265136719
0.4605285442367273,0.7353925704956055
0.460500099674167,0.735889196395874
0.460481658099924,0.7370445728302002
0.4604532831863445,0.7375054359436035
0.46043492201827313,0.7385270595550537
0.4604066163985779,0.73899245262146
0.46038833525133044,0.7401707172393799
0.4603600985728902,0.7406315803527832
0.460341897063701,0.7417943477630615
0.46031372897633255,0.7422471046447754
0.460295606724996,0.7432246208190918
0.46026750688094026,0.7437498569488525
0.4602494635097887,0.7447240352630615
0.4602214315636896,0.7452220916748047
0.4602034666975712,0.746196985244751
0.4601755023064547,0.7466917037963867
0.4601576155727123,0.7476587295532227
0.4601297183959652,0.7481906414031982
0.4601119094244147,0.7491676807403564
0.4600840791237647,0.7496638298034668
0.46006634754667386,0.7506086826324463
0.4600385837861684,0.7511141300201416
0.46002092923823623,0.7521975040435791
0.4599932316842228,0.7526600360870361
0.45997565380255834,0.7536463737487793
0.45994802212366453,0.7541477680206299
0.4599305205477668,0.7551233768463135
0.45990295441488016,0.7556133270263672
0.45988552878661765,0.7566318511962891
0.45985802787286656,0.7571010589599609
0.4598406778364575,0.7581145763397217
0.4598132418171917,0.758568286895752
0.4597959670191835,0.7595813274383545
0.4597685955719548,0.7600793838500977
0.45975139566120526,0.7611572742462158
0.45972408846574875,0.761615514755249
0.459706963093406,0.7625789642333984
0.45967971983162115,0.7630794048309326
0.45966266865110456,0.7640438079833984
0.45963548900703716,0.7645528316497803
0.4596185116740182,0.7654953002929688
0.4595913953338414,0.7660019397735596
0.4595744915062252,0.7669456005096436
0.4595474381582214,0.7674407958984375
0.4595306074961276,0.7683861255645752
0.459503616830671,0.7688958644866943
0.45948685899641534,0.7698383331298828
0.4594599307059537,0.7703375816345215
0.4594432453640301,0.7713131904602051
0.459416379143067,0.7718226909637451
0.459399765960129,0.7727859020233154
0.459372961505207,0.7732658386230469
0.4593564201500502,0.7742314338684082
0.459329677159733,0.774733304977417
0.45931320730327685,0.7757012844085693
0.4592865254781327,0.7762191295623779
0.4592701267934038,0.777167797088623
0.4592435058359883,0.7776803970336914
0.45922717799810203,0.7786414623260498
0.45920061761294123,0.7791523933410645
0.45918436029908505,0.7801141738891602
0.45915786019265953,0.7806272506713867
0.45914167308207626,0.7815639972686768
0.45911523296280393,0.782050609588623
0.4590991157367742,0.7830109596252441
0.459072735314995,0.7835161685943604
0.45905668765682095,0.7844774723052979
0.4590303666447798,0.7849705219268799
0.45901438823976876,0.7859423160552979
0.45898812635160047,0.786431074142456
0.4589722168870481,0.787405252456665
0.4589460138387614,0.7879347801208496
0.4589301730039357,0.7888555526733398
0.45890402851339746,0.7893815040588379
0.458888255999523,0.7902898788452148
0.45886216978644284,0.790818452835083
0.4588464652866846,0.791773796081543
0.4588204370726001,0.7922747135162354
0.4588048002820478,0.793215274810791
0.4587788297903089,0.7937710285186768
0.4587632604059614,0.7946319580078125
0.4587373473617155,0.7951881885528564
0.4587218450824656,0.7960758209228516
0.4586959892126428,0.7966248989105225
0.458680553739262,0.7975118160247803
0.4586547547725606,0.7980396747589111
0.4586393858076833,0.7989656925201416
0.45861364347455535,0.7995049953460693
0.4585983407226649,0.8003933429718018
0.4585726547553014,0.8009428977966309
0.45855741792271487,0.8018734455108643
0.4585317880550317,0.802375078201294
0.458516616849885,0.8033289909362793
0.4584910428175092,0.8038368225097656
0.45847593694974265,0.8048081398010254
0.4584504184899981,0.8053042888641357
0.45843537767134235,0.8062524795532227
0.4584099145232361,0.8067598342895508
0.45839493846719764,0.807755708694458
0.45836953037140615,0.8082716464996338
0.4583546187932532,0.8091802597045898
0.45832926549210895,0.809685230255127
0.4583144181088574,0.8105995655059814
0.45828911934633537,0.8111436367034912
0.45827433587673544,0.812049388885498
0.4582490913984397,0.8125784397125244
0.4582343715629618,0.8134880065917969
0.45820918111611275,0.814018964767456
0.458194524636934,0.8149590492248535
0.45816938797035506,0.8154757022857666
0.4581547945713457,0.8164429664611816
0.4581297114354505,0.8169357776641846
0.4581151808421612,0.817925214767456
0.4580901509889406,0.8183932304382324
0.4580756829285886,0.8194022178649902
0.45805070611159876,0.8199069499969482
0.45803630031305503,0.8208255767822266
0.4580113762874039,0.8213298320770264
0.4579970324811804,0.8222689628601074
0.4579721610035162,0.8227667808532715
0.457957878921753,0.823697566986084
0.4579330597502514,0.8242318630218506
0.45791883912670384,0.8251986503601074
0.45789407202105603,0.8256971836090088
0.4578799125910823,0.8266324996948242
0.45785519731248286,0.8271477222442627
0.45784109881303175,0.8280813694000244
0.4578164351241667,0.8285977840423584
0.45780239729376504,0.8295292854309082
0.4577777849588002,0.8300364017486572
0.4577638075375405,0.8309791088104248
0.4577392463221097,0.8314821720123291
0.45772532905163843,0.8324177265167236
0.4577008187228319,0.8329188823699951
0.45768696134633735,0.8338479995727539
0.45766250167269035,0.8343675136566162
0.4576487039348906,0.8353092670440674
0.45762429468637195,0.8358304500579834
0.4576105563335036,0.8367650508880615
0.4575861972815043,0.8372707366943359
0.4575725180613104,0.8382210731506348
0.4575482089786327,0.8387515544891357
0.4575345886403514,0.8396625518798828
0.45751032930119784,0.8401992321014404
0.45749676759555086,0.8411033153533936
0.45747255777551304,0.8416256904602051
0.45745905445469437,0.8425486087799072
0.45743489393074244,0.8430688381195068
0.45742144874840734,0.8440468311309814
0.4573973372988787,0.8445186614990234
0.4573839500101326,0.8454723358154297
0.4573598874147221,0.8459641933441162
0.45734655777610894,0.8469245433807373
0.4573225438158579,0.8474340438842773
0.4573092715853501,0.8483664989471436
0.45728530604263556,0.8488767147064209
0.45727209097962285,0.8498048782348633
0.4572481736381478,0.8503317832946777
0.4572350155034265,0.8512458801269531
0.45721114614820935,0.851771354675293
0.45719804470397174,0.8526711463928223
0.45717422312133627,0.8531923294067383
0.4571611781311602,0.85410475730896
0.4571374041087256,0.8546047210693359
0.4571244153375642,0.8555364608764648
0.45710068866423476,0.856072187423706
0.4570877558784056,0.8569860458374023
0.4570640763443613,0.8575081825256348
0.45705119931153704,0.858574628829956
0.45702756670822353,0.8590390682220459
0.45701474519742086,0.8600609302520752
0.45699115931753986,0.8605284690856934
0.4569783930991102,0.8614742755889893
0.4569548537366097,0.8619823455810547
0.4569421425822289,0.8629312515258789
0.4569186495322943,0.863461971282959
0.45690599321495284,0.8644008636474609
0.4568825462739966,0.8649141788482666
0.45686994456799,0.8658623695373535
0.45684654353364296,0.8663649559020996
0.45683399621456205,0.8673083782196045
0.45681064088566403,0.8678297996520996
0.456798147730385,0.8687360286712646
0.4567748379069759,0.8692600727081299
0.4567623986936515,0.8701677322387695
0.45673913417696144,0.8706886768341064
0.4567267486850109,0.8716332912445068
0.4567035292774524,0.8721749782562256
0.4566911972875525,0.8731207847595215
0.4566680227927105,0.8736302852630615
0.4566557440867864,0.8745460510253906
0.45663261430941005,0.8750507831573486
0.45662038867062565,0.8761324882507324
0.4565973034166194,0.8766019344329834
0.4565851306293689,0.8775744438171387
0.4565620897057839,0.878089189529419
0.4565499695556822,0.8790364265441895
0.4565269727707076,0.8795361518859863
0.4565149050445818,0.880523681640625
0.45649195220753636,0.8809878826141357
0.45647993669341697,0.8820247650146484
0.4564570276147403,0.882481575012207
0.45644506410185215,0.883472204208374
0.4564221985930969,0.8839988708496094
0.45641028687185087,0.8849551677703857
0.456387464745674,0.8854641914367676
0.45637560460765775,0.8864049911499023
0.4563528256778128,0.8869032859802246
0.4563410169157832,0.8879168033599854
0.4563182809971117,0.8883838653564453
0.45630652340498545,0.8893783092498779
0.4562838303134089,0.8898653984069824
0.4562721236862549,0.8908946514129639
0.456249473238767,0.8913679122924805
0.4562378173727977,0.8923981189727783
0.45621520938745647,0.8928701877593994
0.45620360408001936,0.8938179016113281
0.4561810383759392,0.8943073749542236
0.4561694834255094,0.8952441215515137
0.45614695982285297,0.8957743644714355
0.45613545502902475,0.8968093395233154
0.4561129733489959,0.8972799777984619
0.4561015185124742,0.8983156681060791
0.45607907857731,0.8987817764282227
0.45606767349990335,0.8997838497161865
0.45604527513286647,0.900285005569458
0.4560339196174787,0.901237964630127
0.45601156264285,0.9017446041107178
0.45600025649347214,0.9026899337768555
0.4559779407365432,0.9031975269317627
0.45596668375824656,0.9041996002197266
0.4559444090453125,0.904686689376831
0.45593320104424007,0.9056298732757568
0.455910967202592,0.906141996383667
0.4558998079859516,0.9070696830749512
0.4558776148438693,0.9075789451599121
0.45586650421992553,0.9085114002227783
0.45584435160667086,0.9090383052825928
0.4558332893847378,0.9099445343017578
0.45581117713054686,0.9104743003845215
0.45580016312098093,0.911369800567627
0.4557780910570575,0.9119119644165039
0.45576712507124983,0.9128017425537109
0.45574509302975796,0.9133241176605225
0.4557341748801271,0.9142355918884277
0.4557121826941848,0.914752721786499
0.4557013121941696,0.91579270362854
0.4556793596978413,0.916262149810791
0.45566853666189383,0.9172804355621338
0.45564662369018416,0.91774582862854
0.4556358479337624,0.9187173843383789
0.45561397432260897,0.9192166328430176
0.4556032456621702,0.9202203750610352
0.45558141124843715,0.9207050800323486
0.4555707295014303,0.921638011932373
0.4555489341229017,0.9221723079681396
0.4555382991077612,0.9230954647064209
0.45551654260313457,0.9236090183258057
0.4555059541392729,0.9245426654815674
0.4554842363481521,0.9250545501708984
0.4554736942559534,0.9260318279266357
0.4554520150188429,0.9265129566192627
0.45544151911965614,0.927525520324707
0.4554198782779544,0.9280242919921875
0.45540942839408644,0.9289522171020508
0.4553878257900793,0.9294538497924805
0.45537742174478846,0.9303815364837646
0.4553558572216433,0.9308931827545166
0.45534549883913283,0.9318451881408691
0.45532397224089166,0.9323725700378418
0.4553136593463034,0.9332880973815918
0.4552921705178775,0.9338109493255615
0.45528190293728515,0.9347255229949951
0.45526045172444823,0.935253381729126
0.45525022928485087,0.9362137317657471
0.45522881553423356,0.9366815090179443
0.4552186380635495,0.9376516342163086
0.4551972616226327,0.938162088394165
0.45518712894969326,0.9391202926635742
0.4551657896668029,0.9396328926086426
0.4551557016213461,0.9407398700714111
0.4551343993456463,0.9411954879760742
0.4551243557583105,0.9421887397766113
0.4551030903397987,0.9426751136779785
0.45509309104211654,0.9436705112457275
0.4550718623316169,0.9441807270050049
0.45506190715600964,0.9451508522033691
0.45504071500516774,0.9456491470336914
0.4550308037849385,0.946601390838623
0.4550096480462152,0.9471039772033691
0.4549997806155433,0.948084831237793
0.45497866114220953,0.9485805034637451
0.45496883733614496,0.949631929397583
0.4549477539822757,0.9500961303710938
0.45493797363673244,0.9510564804077148
0.45491692625720126,0.9515612125396729
0.4549071892089522,0.9525120258331299
0.45488617765942585,0.9530227184295654
0.45487648374609635,0.953953742980957
0.45485550788302914,0.9544708728790283
0.4548458569430919,0.9553990364074707
0.45482491662372027,0.9559276103973389
0.4548153084964892,0.9568393230438232
0.4547944035788261,0.9573554992675781
0.454784838104451,0.9582796096801758
0.4547639684472811,0.958794116973877
0.45475444546674154,0.9597852230072021
0.45473361092961545,0.9602439403533936
0.4547241302847159,0.961310863494873
0.45470333072794505,0.9617774486541748
0.4546938922613088,0.9627573490142822
0.4546731275459602,0.9632632732391357
0.45466373110102426,0.9642088413238525
0.4546430010889153,0.9647181034088135
0.45463364650992477,0.9656586647033691
0.45461295106361804,0.9661664962768555
0.4546036381956209,0.9671034812927246
0.45458297717841956,0.9676158428192139
0.4545737058672612,0.9685566425323486
0.45455307914320303,0.9690661430358887
0.454543849235521,0.9700329303741455
0.45452325666937426,0.9705479145050049
0.45451406801259303,0.9714810848236084
0.4544935094698511,0.9720077514648438
0.4544843619121768,0.9729347229003906
0.4544638372590532,0.9734377861022949
0.45445473064946884,0.9743568897247314
0.4544342397528924,0.9748673439025879
0.454425173941152,0.9758412837982178
0.4544047166687622,0.9763422012329102
0.4543956915053865,0.9773447513580322
0.45437526772552844,0.9777998924255371
0.4543662830617995,0.9788417816162109
0.45434589264351904,0.9793004989624023
0.45433694833147514,0.9803330898284912
0.4543165911445148,0.9808011054992676
0.4543076870369454,0.9817690849304199
0.45428736295173894,0.982306718826294
0.45427849890218036,0.9832243919372559
0.45425820778984827,0.9837749004364014
0.4542493836525783,0.9846718311309814
0.45422912538492355,0.9852077960968018
0.4542203410149567,0.9861264228820801
0.45420011546445993,0.9866397380828857
0.45419137071754256,0.9875788688659668
0.4541711777573573,0.9881436824798584
0.45416247248996333,0.9890146255493164
0.4541423119939122,0.9895553588867188
0.45413364606323753,0.9904637336730957
0.45411351790580695,0.9909796714782715
0.45410489116976577,0.9919257164001465
0.454084795226102,0.9924464225769043
0.4540762075433213,0.9933829307556152
0.454056143689226,0.9938874244689941
0.45404759491904145,0.9948163032531738
0.45402756303096736,0.9953193664550781
0.4540190530334186,0.9962961673736572
0.45399905298846505,0.9968125820159912
0.453990581624291,0.997722864151001
0.45397061330019967,0.9982495307922363
0.4539621804308344,0.9991765022277832
0.4539422437059851,0.9996809959411621
0.4539338491935531,1.0006186962127686
0.4539139439469597,1.0011472702026367
0.45390558765427125,1.0020527839660645
0.4538857137655772,1.002579927444458
0.4538773955561244,1.003499984741211
0.45385755290559887,1.0040273666381836
0.4538492726435512,1.004953145980835
0.45382946111208466,1.00545334815979
0.45382121866228425,1.0064432621002197
0.45380143813138474,1.0069224834442139
0.4537932333593426,1.0079693794250488
0.4537734837111313,1.0084311962127686
0.4537653164830227,1.009458065032959
0.4537455976002303,1.0099194049835205
0.4537374677828906,1.0108964443206787
0.453717779548853,1.0113885402679443
0.4537096870097737,1.0123546123504639
0.45369002930842817,1.0128610134124756
0.4536819739157525,1.0138139724731445
0.4536623466316337,1.0143394470214844
0.45365432825415253,1.0152692794799805
0.4536347312723887,1.0158233642578125
0.45362674977953654,1.0167012214660645
0.4536071829858455,1.0172536373138428
0.4535992382476963,1.0181262493133545
0.4535797015283819,1.0186679363250732
0.4535717934156452,1.0195519924163818
0.4535522866575932,1.0201032161712646
0.4535444150416098,1.0209786891937256
0.4535249381322843,1.0215208530426025
0.45351710288502267,1.0224297046661377
0.45349765571246214,1.022946834564209
0.4534898567065143,1.0238935947418213
0.4534704391593282,1.0243935585021973
0.45346267626790576,1.0254063606262207
0.4534432882352706,1.0258679389953613
0.45343556133220103,1.0269064903259277
0.45341620270385663,1.0273959636688232
0.4534085116635793,1.0283417701721191
0.45338918232982556,1.0288536548614502
0.45338152702738765,1.0297892093658447
0.4533622268790807,1.030294418334961
0.4533546071901341,1.0312283039093018
0.4533353361186825,1.0317597389221191
0.45332775191947944,1.032679557800293
0.45330850981684107,1.0331909656524658
0.4533009609842306,1.0341072082519531
0.45328174774290886,1.034632682800293
0.45327423415433316,1.0355415344238281
0.4532550496673736,1.0360872745513916
0.4532475712008642,1.036989688873291
0.45322841536185104,1.0375096797943115
0.45322097189602517,1.0384612083435059
0.45320184459907786,1.038970947265625
0.45319443601313525,1.0399982929229736
0.45317533715290487,1.0404648780822754
0.45316796332662335,1.0414857864379883
0.45314889279828974,1.0419540405273438
0.4531415536120223,1.0429260730743408
0.4531225113112901,1.0434167385101318
0.45311520664596133,1.0444107055664062
0.45309619246905697,1.044895887374878
0.45308892220615926,1.0459177494049072
0.4530699360498276,1.0463898181915283
0.45306270007141763,1.0474436283111572
0.4530437418329188,1.04793381690979
0.45303654002161453,1.0488762855529785
0.45301760959872034,1.0494332313537598
0.4530104418376971,1.0503172874450684
0.4529915391286882,1.050858497619629
0.45298440530167555,1.051788568496704
0.452965530205338,1.0522987842559814
0.452958430196616,1.0532200336456299
0.45293958261223827,1.0537388324737549
0.4529325163066346,1.0546667575836182
0.45291369613400406,1.055176019668579
0.45290666341689034,1.0561559200286865
0.4528878705562907,1.0566489696502686
0.45288087131357935,1.0575940608978271
0.45286210566578666,1.0581002235412598
0.4528551397839277,1.0590319633483887
0.4528364012502084,1.0595345497131348
0.45282946861618567,1.060478925704956
0.45281075709829255,1.0609965324401855
0.4528038575996214,1.0619184970855713
0.452785172999791,1.062453031539917
0.452778306524514,1.0633411407470703
0.45275964874546376,1.0639033317565918
0.4527528151821484,1.0648019313812256
0.4527341841270733,1.0653276443481445
0.4527273833648083,1.0662598609924316
0.45270877893737804,1.0667767524719238
0.4527020108657704,1.0677568912506104
0.45268343297012636,1.0682487487792969
0.45267669747929845,1.0692675113677979
0.45265814602005106,1.0697178840637207
0.45265144300063703,1.0707602500915527
0.4526329178828627,1.0712172985076904
0.45262624722600564,1.072206735610962
0.4526077483552436,1.0727076530456543
0.4526011099525927,1.0736589431762695
0.4525826372348425,1.074162483215332
0.4525760309785498,1.0751047134399414
0.45255758432026844,1.0756049156188965
0.45255101010298593,1.0765464305877686
0.452532589411085,1.0770773887634277
0.45252604712596145,1.0779905319213867
0.45250765230780393,1.0785298347473145
0.4525011418484823,1.0794382095336914
0.45248277281188054,1.0799989700317383
0.45247629407249446,1.0808751583099365
0.4524579507257069,1.0814292430877686
0.4524515036008783,1.082322359085083
0.4524331858526067,1.082885503768921
0.4524267702374429,1.0838065147399902
0.4524084779968301,1.084317684173584
0.4524020937869203,1.0853657722473145
0.45238382696354706,1.0858230590820312
0.4523774740549602,1.0868253707885742
0.4523592325588426,1.0872986316680908
0.4523529108481243,1.0883126258850098
0.45233469458971143,1.0887775421142578
0.45232840397388085,1.0897245407104492
0.45231021286405154,1.090226650238037
0.45230395324059924,1.0911850929260254
0.4522857871906602,1.0916674137115479
0.45227955845754475,1.0926249027252197
0.4522614173792273,1.0931389331817627
0.4522552194348728,1.0940923690795898
0.4522371032403308,1.0946073532104492
0.4522309359836241,1.0955390930175781
0.45221284458543104,1.0960736274719238
0.4522067079157191,1.0969855785369873
0.4521886412268657,1.09751296043396
0.45218253504395295,1.0984277725219727
0.45216449297784467,1.0989387035369873
0.45215841718199,1.0999722480773926
0.4521403996524446,1.1004440784454346
0.45213435414435904,1.1014246940612793
0.45211636106560377,1.1019396781921387
0.45211034574644776,1.1028931140899658
0.4520923770331173,1.1033999919891357
0.45208639180449806,1.1043176651000977
0.4520684473716319,1.1048412322998047
0.4520624921356007,1.105760097503662
0.45204457189864067,1.106261968612671
0.45203864655769055,1.107203722000122
0.4520207504324783,1.1076912879943848
0.4520148548895412,1.1086676120758057
0.45199698279231626,1.109173059463501
0.4519911169507606,1.1101205348968506
0.45197326879815747,1.1106300354003906
0.4519674325617858,1.1115729808807373
0.45194960827083186,1.1120960712432861
0.45194380154387787,1.112994909286499
0.451926001031991,1.113551378250122
0.4519202237191178,1.1144416332244873
0.45190244690410386,1.1149771213531494
0.45189669891040074,1.1159172058105469
0.4518789457104518,1.116426944732666
0.451873226941432,1.117379903793335
0.45185549727512336,1.1178808212280273
0.451849807636722,1.1188631057739258
0.4518321014230105,1.1193492412567139
0.4518264408215816,1.1203012466430664
0.4518087579798029,1.1208100318908691
0.4518031263221175,1.121755599975586
0.4517854667719841,1.1222620010375977
0.45177986396522746,1.1231763362884521
0.4517622276268265,1.1236765384674072
0.45175665357859596,1.1246428489685059
0.4517390403723867,1.1251332759857178
0.45173349499068927,1.1260621547698975
0.45171590483750135,1.1265926361083984
0.45171038803075136,1.127502202987671
0.45169282085178225,1.1280498504638672
0.45168733252879895,1.1291189193725586
0.45166978824561205,1.129575490951538
0.4516643283156174,1.1305484771728516
0.45164680685013964,1.1310486793518066
0.45164137522275616,1.132080078125
0.45162387649727587,1.1325504779815674
0.4516184730825241,1.133528470993042
0.4516009970196892,1.1340415477752686
0.45159562172798573,1.1349782943725586
0.4515781682508013,1.1354866027832031
0.451572820992956,1.1364526748657227
0.4515553900247825,1.136951208114624
0.45155007071199704,1.138068437576294
0.4515326621765478,1.1385114192962646
0.4515273707204129,1.139484167098999
0.4515099845417525,1.1400189399719238
0.4515047208542458,1.1409308910369873
0.4514873569567878,1.1414618492126465
0.4514821209502719,1.142378568649292
0.4514647792587769,1.142899513244629
0.451459570845997,1.143827199935913
0.45144225128557053,1.1443421840667725
0.4514370703796523,1.1453263759613037
0.4514197728757427,1.1457898616790771
0.4514146193901904,1.146831750869751
0.4513973438685873,1.1472887992858887
0.4513922177172812,1.1483409404754639
0.45137496410411304,1.1488044261932373
0.4513698652013077,1.1497743129730225
0.45135263342304,1.1502559185028076
0.4513475616833621,1.1512084007263184
0.4513303516667954,1.1517438888549805
0.4513253070052414,1.1526556015014648
0.4513081186775098,1.15317702293396
0.4513031010094442,1.1540913581848145
0.4512859342980125,1.1546173095703125
0.4512809435391658,1.1555347442626953
0.4512637983718285,1.1560640335083008
0.45125883443829484,1.1569724082946777
0.4512417107431739,1.1574807167053223
0.4512367735514093,1.158423900604248
0.45121967125695195,1.1589767932891846
0.45121476072377237,1.159973382949829
0.45119767975874986,1.160451889038086
0.451192795801329,1.1614837646484375
0.45117573609483413,1.1619431972503662
0.4511708786307015,1.1629810333251953
0.4511538401121476,1.1634554862976074
0.4511490090591863,1.1644647121429443
0.4511319916583044,1.1649324893951416
0.45112718693475,1.165926218032837
0.45111019058158774,1.1664025783538818
0.45110541210602556,1.1674537658691406
0.4510884367309449,1.1679346561431885
0.4510836844223081,1.168882131576538
0.451066729955984,1.1694004535675049
0.45106200373355226,1.1703364849090576
0.4510450701069707,1.1708893775939941
0.45104036989036755,1.1718320846557617
0.45102345703482355,1.1723525524139404
0.4510187827440152,1.1733009815216064
0.45100189059111145,1.1737961769104004
0.4509972421464043,1.1747961044311523
0.4509803706280491,1.175250768661499
0.4509757479500884,1.1762855052947998
0.450958896998494,1.17679762840271
0.45095430000826164,1.1777615547180176
0.45093746955594277,1.1782722473144531
0.4509328981747556,1.1791887283325195
0.45091608815452744,1.1797397136688232
0.4509115423040353,1.1806392669677734
0.45089475264901213,1.1811840534210205
0.45089023225119623,1.1820683479309082
0.45087346289478913,1.1826190948486328
0.45086896787196024,1.183521032333374
0.4508522187478761,1.1840801239013672
0.4508477490226727,1.184962272644043
0.4508310200649122,1.1855285167694092
0.4508265755602984,1.1864006519317627
0.4508098667031547,1.1869301795959473
0.45080544734241895,1.1878831386566162
0.4507887585204754,1.18839693069458
0.4507843642272286,1.1893699169158936
0.45076769537535766,1.1898589134216309
0.45076332607353137,1.190831184387207
0.4507466771268929,1.1913316249847412
0.4507423327407374,1.1923396587371826
0.45072570363477704,1.1928246021270752
0.45072138408886,1.1938567161560059
0.4507047747593074,1.19431734085083
0.450700479978512,1.19529128074646
0.45068389036137946,1.1958177089691162
0.4506796202709024,1.196770191192627
0.4506630503024833,1.1972801685333252
0.4506588048278337,1.198298692703247
0.4506422544447007,1.1987698078155518
0.45063803351169796,1.1998133659362793
0.45062150265070167,1.2002818584442139
0.4506173061854741,1.2012979984283447
0.4506007947837414,1.201758861541748
0.45059662271272416,1.2027475833892822
0.45058013070765685,1.2032480239868164
0.4505759829575908,1.2042145729064941
0.4505595102868639,1.2047207355499268
0.45055538678479384,1.2056517601013184
0.4505389333863541,1.2061593532562256
0.4505348340596268,1.2071130275726318
0.4505183998716913,1.2076098918914795
0.4505143246479544,1.2085676193237305
0.450497909609009,1.2090699672698975
0.45049385841620876,1.2100486755371094
0.4504774624650068,1.2105331420898438
0.4504734352313873,1.2115085124969482
0.4504570583069477,1.2120349407196045
0.45045305496104876,1.2129528522491455
0.4504366970026548,1.2134673595428467
0.4504327174733105,1.2143864631652832
0.4504163784205087,1.2148935794830322
0.45041242263684567,1.215895175933838
0.45039610242944383,1.2164020538330078
0.4503921703208802,1.2173850536346436
0.4503758688989461,1.217869520187378
0.45037196039518934,1.2188317775726318
0.4503556776990496,1.2193076610565186
0.45035179273009546,1.2202718257904053
0.4503355287003338,1.2207670211791992
0.4503316671964646,1.2217090129852295
0.4503154217739205,1.222212314605713
0.4503115836657037,1.223142385482788
0.4502953567914711,1.223647117614746
0.4502915420097575,1.2245888710021973
0.45027533362518357,1.2251057624816895
0.45027154210110637,1.226041555404663
0.45025535214778967,1.2265434265136719
0.4502515838127624,1.2274868488311768
0.4502354122325519,1.2279994487762451
0.45023166701826756,1.2289271354675293
0.45021551375326124,1.2294399738311768
0.4502117915916902,1.2303783893585205
0.4501956565842336,1.2308855056762695
0.4501919574076226,1.2318556308746338
0.4501758406003074,1.2323870658874512
0.4501721643411779,1.2332959175109863
0.45015606567684086,1.2338166236877441
0.45015241226798786,1.2347402572631836
0.4501363316897093,1.2352559566497803
0.45013270106419945,1.2363018989562988
0.4501166385153019,1.2367641925811768
0.4501130306064727,1.2377772331237793
0.45009698603051973,1.2382338047027588
0.45009340077197746,1.2392160892486572
0.4500773741127723,1.2397310733795166
0.45007381143839126,1.240670919418335
0.4500578026399756,1.2411863803863525
0.4500542624838962,1.242133378982544
0.4500382714905487,1.2426388263702393
0.4500347537871764,1.2435927391052246
0.4500187805434117,1.2441012859344482
0.4500152852274155,1.245039701461792
0.4499993296779829,1.2455482482910156
0.44999585668429404,1.246490240097046
0.449979918774176,1.2469990253448486
0.4499764680379866,1.2480196952819824
0.44996054771239746,1.2484853267669678
0.44995711916915937,1.249518871307373
0.44994121637354484,1.2499737739562988
0.44993780995896754,1.2510170936584473
0.4499219246390026,1.2514758110046387
0.4499185402890529,1.252495527267456
0.449902672390641,1.2529609203338623
0.44989931004154116,1.253922700881958
0.4498834595108129,1.254429578781128
0.4498801190990393,1.2553763389587402
0.44986428588235117,1.2559022903442383
0.44986096734463316,1.2569103240966797
0.4498451513885666,1.2573697566986084
0.44984185466188537,1.2584609985351562
0.44982605591324526,1.2589235305786133
0.44982278093483197,1.2599728107452393
0.44980699934064566,1.260441780090332
0.44980374604798073,1.2614288330078125
0.4497879815554967,1.261915683746338
0.44978474988630845,1.2629108428955078
0.4497690024429953,1.2634148597717285
0.4497657923352584,1.2643887996673584
0.4497500618888035,1.264883041381836
0.44974687328073815,1.2658367156982422
0.4497311597790468,1.266371726989746
0.4497279926091168,1.2673256397247314
0.4497122960003107,1.2678499221801758
0.4497091502072232,1.2687644958496094
0.4496934704396396,1.2692816257476807
0.4496903459623428,1.2701928615570068
0.4496746829845333,1.2707297801971436
0.449671579762216,1.2716338634490967
0.4496559335229452,1.272188663482666
0.44965285149503553,1.2730977535247803
0.44963722194328015,1.2736101150512695
0.4496341610494437,1.2746284008026123
0.4496185481343916,1.275085687637329
0.4496155083145311,1.2761492729187012
0.4495999119855798,1.2766084671020508
0.44959689317983303,1.277613639831543
0.44958131338658913,1.278097152709961
0.4495783155353287,1.2791330814361572
0.44956275222760594,1.2795968055725098
0.4495597752714374,1.2806305885314941
0.4495442283992564,1.281097412109375
0.4495412722790173,1.2821004390716553
0.4495257417926044,1.2825608253479004
0.44952280644936293,1.2835214138031006
0.44950729229914865,1.2840290069580078
0.449504377674203,1.285001277923584
0.44948887981082114,1.2854933738708496
0.4494859858456978,1.2864501476287842
0.44947050421998475,1.2869491577148438
0.44946763085643776,1.2879903316497803
0.44945216541943095,1.2884681224822998
0.4494493125994403,1.2894327640533447
0.4494338633023777,1.2899565696716309
0.44943103096814874,1.2909159660339355
0.4494155977624672,1.2913939952850342
0.44941278585642913,1.2923941612243652
0.44939736869376384,1.2928831577301025
0.44939457715856873,1.2939174175262451
0.449379175990752,1.2943813800811768
0.4493764047692739,1.2953925132751465
0.449361019548334,1.2958993911743164
0.4493582685836673,1.2968628406524658
0.4493428992618279,1.2973737716674805
0.4493401684972868,1.2983150482177734
0.44932481502696553,1.298816442489624
0.4493221044060826,1.2998356819152832
0.4493067667398901,1.3003191947937012
0.44930407620641516,1.301276445388794
0.4492887542971546,1.3017816543579102
0.4492860837950541,1.3027551174163818
0.4492707775957192,1.3032457828521729
0.44926812706917457,1.3042821884155273
0.4492528365329497,1.3047466278076172
0.4492502059263568,1.305750846862793
0.44923493100661516,1.3062355518341064
0.4492323202645829,1.3072566986083984
0.4492170609148861,1.3077442646026611
0.4492144699822353,1.3086891174316406
0.44919922615633223,1.3091926574707031
0.4491966549780949,1.3101470470428467
0.4491814266299208,1.3106656074523926
0.44917887515133886,1.3116075992584229
0.4491636622350141,1.3121044635772705
0.44916113040153866,1.3130595684051514
0.44914593287136817,1.3135662078857422
0.44914342062865814,1.3145544528961182
0.44912823843913025,1.3150417804718018
0.44912574573305136,1.316080093383789
0.449110578838837,1.316554069519043
0.44910810561546116,1.3175177574157715
0.4490929539714128,1.3180310726165771
0.44909050017701657,1.319159746170044
0.44907536373816753,1.319612741470337
0.44907292931923154,1.3206968307495117
0.4490578080407948,1.321153163909912
0.44905539294400254,1.3221156597137451
0.44904028678137,1.3226165771484375
0.44903789095360686,1.3235692977905273
0.4490227998623482,1.3240876197814941
0.44902042325070063,1.3250176906585693
0.4490053471865629,1.325519323348999
0.44900298973831715,1.326453447341919
0.4489879286572234,1.3269810676574707
0.44898559031986496,1.328049659729004
0.4489705441779134,1.3285179138183594
0.4489682248991255,1.3294966220855713
0.44895319365258907,1.329998254776001
0.4489508933802523,1.3309838771820068
0.4489358769855771,1.3315110206604004
0.4489335956677681,1.332472801208496
0.4489185940815731,1.3329625129699707
0.4489163316665635,1.3339338302612305
0.4489013448456396,1.3344342708587646
0.44889910128189536,1.335381269454956
0.44888412918320414,1.3359241485595703
0.44888190441938447,1.3368425369262695
0.44886694700005764,1.3373641967773438
0.4488647409850145,1.3383009433746338
0.448849798202353,1.338808298110962
0.4488476108851293,1.3398356437683105
0.4488326826966025,1.3403186798095703
0.4488305140264319,1.3413548469543457
0.4488156003896767,1.3418200016021729
0.4488134503159823,1.342810869216919
0.44879855118880235,1.343318223953247
0.44879641966119604,1.3443520069122314
0.4487815350015608,1.3448002338409424
0.4487794219698424,1.3458688259124756
0.44876455173588625,1.346334457397461
0.44876245715004237,1.3473198413848877
0.44874760130006414,1.347843885421753
0.4487455251102673,1.3487780094146729
0.4487306836027291,1.3493003845214844
0.4487286257593371,1.3502073287963867
0.4487137985528637,1.350726842880249
0.4487117590064183,1.3516411781311035
0.4486969460597965,1.3521654605865479
0.44869492476102296,1.3531064987182617
0.4486801260332001,1.353614091873169
0.4486781229330063,1.3545644283294678
0.4486633383830901,1.355078935623169
0.44866135343256547,1.3560850620269775
0.4486465830198232,1.3565952777862549
0.44864461617023776,1.3575513362884521
0.4486298598540952,1.3580615520477295
0.4486279110568989,1.359072208404541
0.44861316879693985,1.3595302104949951
0.4486112380037618,1.3605592250823975
0.44859650975972687,1.361060619354248
0.44859459692237424,1.3620262145996094
0.4485798826541604,1.3625221252441406
0.44857798772461777,1.363480806350708
0.44856328739227763,1.3640143871307373
0.44856141032270613,1.3649146556854248
0.448546723886447,1.3654377460479736
0.44854486462918336,1.3663437366485596
0.44853019204936667,1.366913080215454
0.4485283505569224,1.3678312301635742
0.44851369179406253,1.3683440685272217
0.4485118680191234,1.369316816329956
0.4484972230338876,1.369802474975586
0.4484954169293124,1.3707671165466309
0.4484807856825194,1.3712685108184814
0.4484789972013392,1.3722195625305176
0.4484643796539591,1.3727138042449951
0.44846260874937677,1.3736724853515625
0.44844800486252934,1.3741707801818848
0.4484462514879186,1.375121831893921
0.44843166122287387,1.3756721019744873
0.44842992533177806,1.3765804767608643
0.44841534864995447,1.3771042823791504
0.44841363019608643,1.3780319690704346
0.4483990670590505,1.378554105758667
0.4483973659962913,1.3794772624969482
0.44838281636575716,1.380023717880249
0.4483811326481556,1.3809282779693604
0.44836659648598387,1.381448745727539
0.44836493006775535,1.3823866844177246
0.44835040733595266,1.382892370223999
0.4483487581714789,1.3839225769042969
0.44833424883219697,1.3843944072723389
0.4483326168760249,1.3853747844696045
0.44831812089156037,1.3859601020812988
0.4483165060984012,1.3868556022644043
0.44830202343119424,1.3873777389526367
0.44830042575592316,1.3883135318756104
0.448285956368557,1.3888204097747803
0.4482843757662121,1.3897569179534912
0.448269919621413,1.3902676105499268
0.4482683560471945,1.3912744522094727
0.4482539131078299,1.391765832901001
0.4482523665170996,1.3927195072174072
0.44823793674617834,1.3932299613952637
0.44823640709445867,1.3941631317138672
0.44822199045513,1.394670009613037
0.4482204776981035,1.3956060409545898
0.44820607415365615,1.3961279392242432
0.4482045782471647,1.3970789909362793
0.44819018776102665,1.3975701332092285
0.4481887086610704,1.3986105918884277
0.44817433119680816,1.3990681171417236
0.448172868859545,1.4001030921936035
0.44815850438086274,1.4005799293518066
0.44815705876260786,1.4015493392944336
0.4481427072333467,1.4020607471466064
0.4481412782905715,1.4030308723449707
0.4481269396747091,1.4035427570343018
0.4481255273640406,1.4045276641845703
0.4481112016256905,1.4050066471099854
0.4481098059039105,1.4060847759246826
0.44809549300732116,1.4065501689910889
0.4480941138313658,1.4075615406036377
0.44807981374092054,1.4080588817596436
0.4480784510678793,1.4090054035186768
0.4480641637480947,1.409515142440796
0.4480628175352102,1.4105274677276611
0.4480485429507366,1.4109959602355957
0.4480472131554031,1.4120619297027588
0.44803295127102305,1.4125347137451172
0.44803163785078637,1.4134852886199951
0.4480173886314146,1.4139947891235352
0.44801609154397143,1.4149789810180664
0.44800185495465383,1.4154715538024902
0.44800057415785055,1.416438102722168
0.4479863501637639,1.4169292449951172
0.4479850856155965,1.4179625511169434
0.44797087418204756,1.4184155464172363
0.44796962584066036,1.4194493293762207
0.4479554269330855,1.4199273586273193
0.4479541947567711,1.4208970069885254
0.4479400083407352,1.4213945865631104
0.4479387922879336,1.4223625659942627
0.44792461832913005,1.4228408336639404
0.44792341835842747,1.423865556716919
0.44790925682267735,1.4243261814117432
0.4479080728928062,1.4253160953521729
0.44789392374605747,1.425811529159546
0.44789275581589566,1.4268932342529297
0.44787861902422277,1.4273571968078613
0.44787746705279263,1.4283323287963867
0.4478633425823961,1.4288280010223389
0.4478622065288637,1.4297943115234375
0.44784809434606915,1.4302921295166016
0.4478469741697445,1.4312758445739746
0.4478328742410022,1.4317898750305176
0.4478317699013378,1.4327609539031982
0.44781768219322204,1.4332613945007324
0.44781659364981224,1.4342119693756104
0.44780251812902105,1.4347255229949951
0.4478014453416019,1.4356753826141357
0.447787381974956,1.4361872673034668
0.44778632490340425,1.437196969985962
0.44777227365784694,1.4376649856567383
0.4477712322621793,1.4386584758758545
0.44775719310477574,1.4391529560089111
0.4477561673451488,1.4402165412902832
0.447742140243085,1.4406933784484863
0.447741130079794,1.4416606426239014
0.44772711500037693,1.442166805267334
0.4477261203938555,1.4431142807006836
0.44771211730451216,1.443622350692749
0.44771113821533165,1.444629192352295
0.4476971470836085,1.4450898170471191
0.44769618347247714,1.446143627166748
0.4476822042660399,1.4465956687927246
0.4476812560938026,1.4475796222686768
0.44766728878043494,1.448089838027954
0.44766635600807225,1.4490375518798828
0.4476524005556762,1.4495489597320557
0.44765148314430403,1.4505131244659424
0.4476375395208987,1.4510140419006348
0.4476366374317675,1.4520316123962402
0.44762270560548884,1.4524977207183838
0.4476218187999831,1.4534902572631836
0.4476078987390835,1.4539802074432373
0.44760702717872114,1.454946517944336
0.44759311885156855,1.4554553031921387
0.4475922624980004,1.456446647644043
0.4475783658730778,1.4569432735443115
0.44757752468808687,1.4579365253448486
0.44756363973399227,1.4584119319915771
0.4475628136794933,1.4594264030456543
0.44754894036493853,1.4599270820617676
0.44754812940297733,1.4608633518218994
0.44753426769678795,1.4613640308380127
0.4475334717895409,1.4623184204101562
0.4475196216606555,1.4628171920776367
0.4475188407704288,1.4637782573699951
0.44750500218789874,1.4642698764801025
0.44750423627712804,1.4653921127319336
0.44749040921011646,1.4658548831939697
0.4474896582413661,1.466916561126709
0.44747584265914786,1.467372179031372
0.4474751065951106,1.4684052467346191
0.4474613024670714,1.4688682556152344
0.44746058127056754,1.4698987007141113
0.44744678856620373,1.47035551071167
0.44744608220018056,1.4713940620422363
0.4474323008890987,1.471877098083496
0.4474316093166303,1.472853183746338
0.447417839368546,1.4733664989471436
0.4474171625528322,1.474304437637329
0.4474034039375706,1.4747889041900635
0.4474027418419368,1.475804328918457
0.4473889945294311,1.4762771129608154
0.4473883471173277,1.4772405624389648
0.4473746110776194,1.4777367115020752
0.447373978312621,1.4787273406982422
0.44736025351585895,1.4791851043701172
0.447359635361664,1.480229139328003
0.4473459217781043,1.4806969165802002
0.44734531819853446,1.4816842079162598
0.4473316157985397,1.4821925163269043
0.4473310267575394,1.4831430912017822
0.44731733551157815,1.4836499691009521
0.447316760973214,1.4846057891845703
0.4473030808518606,1.4851036071777344
0.4473025207803209,1.4860625267028809
0.44728885175425454,1.4865696430206299
0.4472883061138488,1.4875171184539795
0.4472746481538536,1.4880521297454834
0.4472741169090117,1.488961935043335
0.4472604699859759,1.4894897937774658
0.447259953101248,1.4904115200042725
0.44724631718616337,1.4909582138061523
0.44724581462621926,1.4919044971466064
0.4472321896901809,1.4924216270446777
0.4472317014198093,1.4933862686157227
0.4472180874340151,1.4938721656799316
0.44721761341812327,1.4949114322662354
0.4472040103538735,1.4953794479370117
0.4472035505574866,1.496399164199829
0.44718995838618336,1.496875286102295
0.4471895127744443,1.4978504180908203
0.447175931467591,1.49833345413208
0.44717550000575956,1.4993810653686523
0.4471619295349605,1.4998576641082764
0.44716151218841305,1.50083327293396
0.4471479525253731,1.5013296604156494
0.447147549259602,1.5022852420806885
0.447134000376126,1.5027732849121094
0.4471336111567391,1.5037426948547363
0.44712007302473167,1.504246473312378
0.4471196978174518,1.5052275657653809
0.4471061704089165,1.5057120323181152
0.447105809179581,1.5066730976104736
0.44709229246662013,1.5071723461151123
0.44709194518118034,1.508164644241333
0.4470784391359947,1.5086619853973389
0.44707810576051554,1.5097682476043701
0.44706461035540335,1.5102338790893555
0.447064290856063,1.5112323760986328
0.44705080606342007,1.511733055114746
0.44705050040650884,1.5127384662628174
0.44703702619882807,1.5132277011871338
0.4470367343507487,1.5142018795013428
0.44702327070061926,1.5147004127502441
0.4470229926278861,1.5156300067901611
0.44700953950799344,1.5161290168762207
0.4470092751772317,1.5170774459838867
0.44699583256035685,1.517589807510376
0.4469955819383028,1.5186312198638916
0.4469821497973221,1.519087791442871
0.44698191285082184,1.5201354026794434
0.44696849115870635,1.5205912590026855
0.4469682678547159,1.5215773582458496
0.4469548565845312,1.5220913887023926
0.44695464689011577,1.5230364799499512
0.44694124601502155,1.5235662460327148
0.44694104989735517,1.5244667530059814
0.4469276593906043,1.5250020027160645
0.4469274768169694,1.5259077548980713
0.44691409665190823,1.5264451503753662
0.4469139275896951,1.5273666381835938
0.44690055773976256,1.5279054641723633
0.44690040215646887,1.5288200378417969
0.44688704259519646,1.529344081878662
0.4468869004584267,1.530287504196167
0.4468735511594377,1.5308105945587158
0.44687342243690314,1.531790018081665
0.4468600833739123,1.5322868824005127
0.44685996803343025,1.5332465171813965
0.44684663918024353,1.5337748527526855
0.44684653718973677,1.5347020626068115
0.44683321852025093,1.5352025032043457
0.4468331298477474,1.5361998081207275
0.44681982133594966,1.536679983139038
0.4468197459495821,1.5376293659210205
0.4468064475695492,1.5381453037261963
0.44680638543755485,1.539083480834961
0.4467930971634534,1.539609670639038
0.44679304825417304,1.5405278205871582
0.44677977006025865,1.5410478115081787
0.4467797343421367,1.5419514179229736
0.4467664662027538,1.5424902439117432
0.44676644364433765,1.5433781147003174
0.4467531855339192,1.5439720153808594
0.44675317610385845,1.5448317527770996
0.4467399279969253,1.5453877449035645
0.44673993166397225,1.5462629795074463
0.4467266935351326,1.5468201637268066
0.446726710268141,1.5476815700531006
0.4467134820920907,1.5482304096221924
0.4467135118600155,1.5491268634796143
0.44670029361153696,1.5496699810028076
0.446700336383434,1.550574779510498
0.44668712803739624,1.5511360168457031
0.4466871837824219,1.5520226955413818
0.44667398531378,1.5525426864624023
0.44667405400119053,1.5534477233886719
0.4466608653849854,1.5539839267730713
0.44666094698413666,1.554887056350708
0.44664776819549445,1.5554308891296387
0.4466478626758416,1.5563278198242188
0.44663469368997355,1.5569243431091309
0.4466348010210705,1.5577528476715088
0.4466216418132723,1.5583631992340088
0.4466217619647715,1.5591981410980225
0.44660861251042305,1.5598034858703613
0.4466087454520746,1.560621738433838
0.4465956057266399,1.561194658279419
0.4465957514282916,1.5620512962341309
0.44658262140731836,1.5626006126403809
0.4465827798389151,1.563488245010376
0.4465696594980338,1.564068078994751
0.4465698306296173,1.5649399757385254
0.44655671994454127,1.5655369758605957
0.44655690374624973,1.5663840770721436
0.44654380269277494,1.5669567584991455
0.44654399913484233,1.5678770542144775
0.4465309076888468,1.568380355834961
0.4465311167416026,1.569322109222412
0.4465180348790462,1.569824457168579
0.44651825651291516,1.5707764625549316
0.44650518420983887,1.5712850093841553
0.44650541839534064,1.5722806453704834
0.4464923556278667,1.5727546215057373
0.4464926023356152,1.5737090110778809
0.4464795490799466,1.5742175579071045
0.44647980828064976,1.5751538276672363
0.44646676451306966,1.5756797790527344
0.44646703617752886,1.5766069889068604
0.44645400187440076,1.577129602432251
0.44645428597351083,1.5780596733093262
0.44644126111127747,1.5785746574401855
0.44644155761602616,1.579568862915039
0.44642854217121003,1.5800857543945312
0.4464288510526773,1.5811045169830322
0.4464158450018796,1.5815775394439697
0.44641616623123764,1.5825514793395996
0.44640316955113846,1.583052635192871
0.4464035030996512,1.5840659141540527
0.44639051576700867,1.5845370292663574
0.4463908616060316,1.5855298042297363
0.446377883597682,1.586012601852417
0.4463782416986611,1.587064266204834
0.4463652729915185,1.5875163078308105
0.44636564332599066,1.5884952545166016
0.44635268389704635,1.5890016555786133
0.4463530664366387,1.5899834632873535
0.4463401162629609,1.5904731750488281
0.4463405109793903,1.5915076732635498
0.446327570038124,1.591993808746338
0.4463279769031969,1.5929572582244873
0.44631504517156356,1.5934374332427979
0.44631546415717566,1.5944395065307617
0.44630254161247257,1.5949630737304688
0.44630297269060804,1.5959455966949463
0.4462900593102084,1.596447467803955
0.4462905024529401,1.5974013805389404
0.44627759821429225,1.597905158996582
0.4462780533937811,1.5988428592681885
0.4462651582744087,1.5993382930755615
0.4462656254629032,1.6003265380859375
0.4462527394404045,1.60078763961792
0.4462532186102407,1.6018314361572266
0.44624034166228843,1.6022858619689941
0.4462408327858892,1.603301763534546
0.4462279648902303,1.6038174629211426
0.4462284679401051,1.6047778129577637
0.4462156090745604,1.6052839756011963
0.4462161240233051,1.606266975402832
0.4462032741657688,1.6067614555358887
0.4462038009860654,1.6078040599822998
0.4461909601145049,1.6082632541656494
0.44619149877912073,1.609302282333374
0.44617866687157637,1.6097607612609863
0.4461792173533641,1.6107978820800781
0.4461663943879489,1.6112792491912842
0.44616695665984624,1.6122901439666748
0.44615414261474534,1.6127419471740723
0.44615471664977446,1.6137235164642334
0.44614191150324517,1.6142241954803467
0.4461424972745125,1.61517333984375
0.4461297010048835,1.6156766414642334
0.44613029848557967,1.6167523860931396
0.4461175110712516,1.6172192096710205
0.44611812023465014,1.618237018585205
0.44610534165409427,1.6186976432800293
0.4461059624735526,1.6197664737701416
0.446093192705311,1.6202366352081299
0.4460938251542692,1.621246099472046
0.4460810641769548,1.621708631515503
0.4460817082289354,1.6227996349334717
0.446068956021231,1.6232588291168213
0.446069611649839,1.6242473125457764
0.4460568681904974,1.624743938446045
0.4460575353694198,1.6257743835449219
0.44604480063726326,1.6262397766113281
0.4460454793402684,1.6272087097167969
0.446032753314189,1.6277077198028564
0.4460334435151265,1.6286571025848389
0.4460207261740849,1.6291782855987549
0.44602142784688553,1.6300983428955078
0.44600871916991136,1.630622386932373
0.44600943228858647,1.631563425064087
0.4459967322547779,1.6321072578430176
0.44599745679341896,1.6330375671386719
0.4459847653819422,1.633561611175537
0.4459855013147208,1.6344878673553467
0.44597281850481013,1.6350276470184326
0.44597356580597763,1.635977029800415
0.44596089157693475,1.6364679336547852
0.44596165022082174,1.637448787689209
0.4459489845520161,1.6379365921020508
0.44594975451303226,1.6389915943145752
0.4459370973838999,1.639441728591919
0.4459378786365338,1.6404671669006348
0.4459252300265779,1.6409428119659424
0.44592602254539615,1.6418976783752441
0.4459133824341865,1.6424009799957275
0.44591418619383405,1.6433544158935547
0.44590155456100633,1.6438875198364258
0.44590236953620616,1.644796371459961
0.44588974636146234,1.6453282833099365
0.44589057252701453,1.646223783493042
0.44587795779012224,1.6467721462249756
0.4458787951209044,1.6476681232452393
0.44586618880169665,1.648219108581543
0.44586703727266314,1.649141788482666
0.44585443935103813,1.6496622562408447
0.4458552989372198,1.6506025791168213
0.4458427093931407,1.6511049270629883
0.4458435800696449,1.6520633697509766
0.44583099888313954,1.6525709629058838
0.4458318806251495,1.6535489559173584
0.44581930777631007,1.654059648513794
0.4458202005590849,1.6551356315612793
0.44580763602806756,1.6555955410003662
0.4458085398269415,1.6566276550292969
0.44579598359396655,1.6570963859558105
0.4457968983843491,1.658081293106079
0.44578435042970027,1.658578872680664
0.4457852761870757,1.6595489978790283
0.4457727364911001,1.660066843032837
0.44577367319102734,1.6609876155853271
0.44576114173413517,1.661510705947876
0.44576208935224715,1.6624252796173096
0.4457495661149115,1.662949800491333
0.44575052462691533,1.6639368534088135
0.44573800958967175,1.664423942565918
0.4457389789713481,1.6654024124145508
0.44572647211479455,1.6658897399902344
0.44572745234199734,1.6668760776519775
0.44571495364679387,1.667365312576294
0.4457159446954504,1.668421983718872
0.44570345414231866,1.6688807010650635
0.4457044559884289,1.6698553562164307
0.4456919735581523,1.6703569889068604
0.4456929861777887,1.671302318572998
0.4456805118512122,1.6718339920043945
0.4456815352205193,1.6727588176727295
0.4456690689785485,1.6733157634735107
0.44567010307374305,1.674192190170288
0.4456576448973446,1.6747488975524902
0.44565868969471517,1.6756319999694824
0.4456462395649163,1.6761629581451416
0.44564729504082246,1.677088737487793
0.4456348529387107,1.6776089668273926
0.44563591906958344,1.6785743236541748
0.4456234849763063,1.6790611743927002
0.44562456173864745,1.6800940036773682
0.4456121356354126,1.6805555820465088
0.4456132230057945,1.6815571784973145
0.4456008048738689,1.6820433139801025
0.44560190282893425,1.6830322742462158
0.4455894926496444,1.6835284233093262
0.4455906011661059,1.6845002174377441
0.44557819892083755,1.6850042343139648
0.44557931797547773,1.6859610080718994
0.44556692364567524,1.6864738464355469
0.44556805321534626,1.687410593032837
0.4455556667825129,1.6879472732543945
0.4455568068441358,1.6888298988342285
0.4455444282898331,1.689363956451416
0.4455455788203983,1.690276861190796
0.4455332081262462,1.690791368484497
0.44553436910281263,1.691810131072998
0.44552200625048877,1.6922965049743652
0.44552317765018384,1.6932792663574219
0.44551082262142394,1.6937823295593262
0.44551200442144334,1.6947495937347412
0.4454996571980402,1.6952505111694336
0.4455008493756474,1.6962831020355225
0.4454885099394514,1.6967439651489258
0.4454897124719777,1.6977038383483887
0.4454773808048961,1.6982104778289795
0.4454785936697401,1.6992831230163574
0.4454662697537371,1.6997807025909424
0.4454674929283647,1.7007288932800293
0.44545517674546103,1.7012290954589844
0.4454564102074048,1.702193021774292
0.4454441017396777,1.7026917934417725
0.4454453454665369,1.7036399841308594
0.44543304469611966,1.704136848449707
0.44543429866556034,1.7050979137420654
0.445422005574642,1.7056031227111816
0.44542326976439583,1.7066035270690918
0.44541098433522136,1.7070953845977783
0.4454122587230862,1.7082183361053467
0.445399980937956,1.7086739540100098
0.4454012655017954,1.7096989154815674
0.44538899534306514,1.710160732269287
0.44539029006080766,1.7111914157867432
0.4453780275108881,1.7116386890411377
0.44537933236052785,1.712627649307251
0.44536707740188447,1.7131481170654297
0.4453683923614804,1.7140741348266602
0.44535614497663334,1.7145800590515137
0.44535747002430887,1.7155191898345947
0.4453452301958326,1.7160584926605225
0.44534656530977584,1.7169559001922607
0.4453343330202991,1.7174737453460693
0.44533567817876213,1.7186150550842285
0.44532345341096774,1.7190735340118408
0.4453248085922665,1.7201220989227295
0.4453125913288908,1.720578908920288
0.44531395651140515,1.7215754985809326
0.44530174673523815,1.7220609188079834
0.44530312189741134,1.7230489253997803
0.44529091959129635,1.7235560417175293
0.4452923047116347,1.7245380878448486
0.44528010985846833,1.7250287532806396
0.4452815049155412,1.726022720336914
0.44526931749827287,1.726518154144287
0.44527072247071237,1.7274963855743408
0.445258542472344,1.7280309200286865
0.445259957338845,1.7289936542510986
0.4452477847424312,1.729494571685791
0.4452492094817504,1.730604887008667
0.44523704427039823,1.7310619354248047
0.4452384788613546,1.7321219444274902
0.44522632101822296,1.732572078704834
0.4452277654396973,1.733572006225586
0.4452156149479973,1.7340481281280518
0.4452170691789318,1.7350685596466064
0.44520492602192585,1.7355256080627441
0.44520639004132434,1.73655366897583
0.44519425420232667,1.7370202541351318
0.44519572798925383,1.7380099296569824
0.4451835994516297,1.738494634628296
0.44518508298521126,1.7394835948944092
0.4451729617323773,1.7400133609771729
0.4451744549917996,1.7409396171569824
0.44516234100722313,1.7414937019348145
0.4451638439717328,1.7423896789550781
0.445151737238932,1.7429380416870117
0.44515324988783617,1.7438759803771973
0.4451411503903795,1.7443814277648926
0.44514267270304514,1.7453336715698242
0.44513058042455156,1.7458226680755615
0.4451321123804054,1.7468338012695312
0.44512002730454386,1.7473430633544922
0.4451215688830722,1.748279094696045
0.4451094909935617,1.7487800121307373
0.44511104217430997,1.749723196029663
0.44509897145491917,1.7502193450927734
0.4451005322174924,1.7512240409851074
0.44508846865203927,1.7517337799072266
0.445090038976101,1.7526781558990479
0.44507798254845327,1.753188133239746
0.44507956241372554,1.7541205883026123
0.44506751310779974,1.754624843597412
0.4450691024940636,1.755573034286499
0.44505706029382536,1.7561440467834473
0.4450586591809197,1.7570247650146484
0.44504662407038353,1.7575597763061523
0.4450482324382052,1.7584717273712158
0.445036204401434,1.7589936256408691
0.4450378222299378,1.7599542140960693
0.4450258012510432,1.7604420185089111
0.4450274285202416,1.7615103721618652
0.44501541458338295,1.7619800567626953
0.4450170512733458,1.7629523277282715
0.4450050443627307,1.7634644508361816
0.44500669045358493,1.7643816471099854
0.4449946905534689,1.7649164199829102
0.44499634602539856,1.7658019065856934
0.44498435312008483,1.7663512229919434
0.4449860179533303,1.7672476768493652
0.44497403202716945,1.7677981853485107
0.4449757062020283,1.7686803340911865
0.4449637272394182,1.7692146301269531
0.44496541073624374,1.7701334953308105
0.44495343872162935,1.7706563472747803
0.4449551315208315,1.7715752124786377
0.4449431664387049,1.7721214294433594
0.44494486852074916,1.7730379104614258
0.4449329103556491,1.773561954498291
0.44493462170105685,1.7744736671447754
0.4449226704375686,1.7749948501586914
0.4449243910269168,1.7759792804718018
0.44491244664967206,1.7764463424682617
0.4449141764635929,1.7774782180786133
0.44490223895726955,1.777940034866333
0.4449039779764503,1.7789933681488037
0.4448920473257724,1.7794499397277832
0.4448937955309555,1.780439853668213
0.4448818717206928,1.780928611755371
0.444883629092675,1.7819268703460693
0.4448717121076433,1.7824113368988037
0.4448734786272761,1.7834229469299316
0.4448615684523362,1.7839434146881104
0.44486334410052564,1.7849063873291016
0.4448514407205842,1.785461187362671
0.4448532254782899,1.7863404750823975
0.4448413288782984,1.7868993282318115
0.44484312272653453,1.7878050804138184
0.4448312328914897,1.7883262634277344
0.4448330358113238,1.7892720699310303
0.444821152726267,1.7897734642028809
0.44482296469882,1.7907943725585938
0.44481108834883754,1.7912626266479492
0.4448129093552842,1.7923033237457275
0.44480103972550666,1.792759895324707
0.44480286974707445,1.7937555313110352
0.44479100682267686,1.794252872467041
0.44479284584064643,1.7952234745025635
0.444780989606848,1.795752763748169
0.44478283760255266,1.7966887950897217
0.4447709880446164,1.7971980571746826
0.4447728449994422,1.7981319427490234
0.4447610021026753,1.7986400127410889
0.44476286799806053,1.7995758056640625
0.44475103174781355,1.8001022338867188
0.44475290656524885,1.80104398727417
0.4447410769469159,1.8015546798706055
0.44474296066794383,1.802499771118164
0.4447311376669626,1.8030054569244385
0.4447330302731774,1.8040337562561035
0.4447212138750285,1.8044960498809814
0.44472311534807646,1.8055124282836914
0.4447113055382836,1.805997371673584
0.444713215859862,1.8070974349975586
0.4447014126239918,1.8075530529022217
0.44470333177584964,1.8085253238677979
0.4446915350995114,1.8090195655822754
0.44469346306344826,1.8099596500396729
0.4446816729322938,1.8104593753814697
0.44468360969016063,1.8113932609558105
0.44467182608988426,1.8119196891784668
0.44467377162358246,1.8128364086151123
0.44466199453992056,1.813375473022461
0.4446639488314021,1.8142890930175781
0.44465217825013315,1.8148210048675537
0.44465414128140046,1.8157660961151123
0.4446423771883448,1.8162741661071777
0.4446443489414507,1.817225694656372
0.4446325913224706,1.8177287578582764
0.4446345717795173,1.8187267780303955
0.44462282062051645,1.8191866874694824
0.44462480976365654,1.820249319076538
0.4446130650505802,1.820720911026001
0.4446150628620157,1.821685552597046
0.44460332458085033,1.8221685886383057
0.4446053310428328,1.8231568336486816
0.44459359917960606,1.8236567974090576
0.4445956142744362,1.8246397972106934
0.4445838888152167,1.825124740600586
0.44458591252524454,1.826129674911499
0.4445741934561417,1.826589822769165
0.4445762257637662,1.8275604248046875
0.44456451307093,1.8280835151672363
0.44456655395859884,1.8290958404541016
0.44455484762821995,1.8295671939849854
0.4445568970784294,1.8305706977844238
0.44454519709673895,1.8310296535491943
0.4445472550920334,1.8320870399475098
0.44453556144530276,1.832543134689331
0.44453762796827545,1.8335371017456055
0.44452594064281575,1.8340256214141846
0.4445280156761077,1.8350672721862793
0.44451633465827023,1.8355278968811035
0.44451841818457033,1.8365845680236816
0.4445067434607462,1.8370459079742432
0.4445088354627913,1.838080644607544
0.4444971670194111,1.838552713394165
0.4444992674799853,1.8395695686340332
0.44448760530351933,1.8400657176971436
0.4444897142054544,1.84102201461792
0.44447805828241216,1.8415346145629883
0.4444801756085871,1.8424835205078125
0.4444685259255173,1.8429875373840332
0.44447065165885813,1.8439662456512451
0.4444590082023485,1.8444645404815674
0.4444611423258282,1.8455963134765625
0.4444495050825056,1.8460543155670166
0.44445164757914357,1.8470969200134277
0.4444400165356735,1.84755539894104
0.44444216738853626,1.8485398292541504
0.4444305425316227,1.8490216732025146
0.444432701723823,1.8499855995178223
0.44442108304020855,1.8504855632781982
0.4444232505549053,1.8514611721038818
0.44441163803137096,1.8519830703735352
0.4444138138517692,1.8529164791107178
0.4444022074751342,1.853440284729004
0.44440439158448486,1.85435152053833
0.44439279134160636,1.8548767566680908
0.4443949837232063,1.8558189868927002
0.44438338960097945,1.8563392162322998
0.44438559023817104,1.8572981357574463
0.44437400222352885,1.857820749282837
0.44437621109969994,1.858781099319458
0.44436462917961295,1.859330177307129
0.4443668462781967,1.8602402210235596
0.44435527043967304,1.860757827758789
0.4443574957441478,1.8616814613342285
0.44434592597423306,1.8622033596038818
0.44434815946812184,1.8631129264831543
0.44433659575389867,1.8636350631713867
0.44433883742076985,1.8645460605621338
0.44432727974935815,1.8650505542755127
0.4443295295728245,1.8659796714782715
0.444317977931381,1.8665032386779785
0.44432023589509967,1.8674380779266357
0.44430869027081826,1.8679699897766113
0.4443109563584909,1.8688974380493164
0.44429941673860185,1.8694102764129639
0.4443016909339743,1.8703346252441406
0.44429015730574456,1.8708653450012207
0.4442924395926069,1.8717920780181885
0.4442809119433398,1.8723294734954834
0.4442832023055257,1.873258113861084
0.44427168062256106,1.8737704753875732
0.4442739790439481,1.8747005462646484
0.44426246331466174,1.8752171993255615
0.4442647697791711,1.8761816024780273
0.4442532599909751,1.8766896724700928
0.4442555744825713,1.8776462078094482
0.4442440706229134,1.8781523704528809
0.44424639312560443,1.8791227340698242
0.44423489518196824,1.8796210289001465
0.4442372256798053,1.8805882930755615
0.44422573363970996,1.8810913562774658
0.4442280721167871,1.8820915222167969
0.4442165859677877,1.8825666904449463
0.4442189324082416,1.8835408687591553
0.4442074521379283,1.8840665817260742
0.4442098065259388,1.8850014209747314
0.4441983321219371,1.8855445384979248
0.4442006944417261,1.8864479064941406
0.44418922589169674,1.8869967460632324
0.4441915961275291,1.8879070281982422
0.4441801334191677,1.8884375095367432
0.44418251155535027,1.8894846439361572
0.4441710546763873,1.8899407386779785
0.44417344069726894,1.890974521636963
0.4441619896354699,1.8914363384246826
0.44416438352544163,1.8924870491027832
0.44415293826860636,1.892944574356079
0.44415534001210105,1.8939332962036133
0.4441439005480642,1.8944227695465088
0.4441463101295562,1.8953897953033447
0.4441348764461867,1.8958885669708252
0.44413729385019207,1.8968360424041748
0.44412586593539305,1.8973464965820312
0.44412829114646935,1.898331642150879
0.44411686898817815,1.8988375663757324
0.4441193019909238,1.8998537063598633
0.44410788557711195,1.9003181457519531
0.44411032635616704,1.9013142585754395
0.44409891567483967,1.901796817779541
0.444101364214885,1.9027891159057617
0.44408995925408123,1.9032776355743408
0.4440924155398384,1.9042532444000244
0.44408101628763097,1.9047515392303467
0.44408348030386235,1.905724048614502
0.44407208674835763,1.9062190055847168
0.4440745584798661,1.9071922302246094
0.44406317060920386,1.9076883792877197
0.4440656500408327,1.908647060394287
0.444054267843186,1.909147024154663
0.44405675495981894,1.9100959300994873
0.44404537842339403,1.910593032836914
0.44404787320995487,1.9115362167358398
0.444036502322991,1.912083387374878
0.4440390047644436,1.912980318069458
0.44402763951521307,1.913548469543457
0.44403014959656106,1.9144179821014404
0.4440187899733691,1.9149751663208008
0.44402130767965586,1.9159133434295654
0.44400995367084023,1.9164230823516846
0.4440124789871489,1.9173521995544434
0.4440011305810801,1.9178564548492432
0.44400366349253334,1.9188485145568848
0.44399232067761424,1.9193289279937744
0.44399486116937376,1.92030930519104
0.44398352393403984,1.920806646347046
0.4439860719913068,1.9217791557312012
0.44397474032402556,1.9222614765167236
0.4439772959320402,1.9232327938079834
0.4439659698213114,1.9237818717956543
0.44396853296535277,1.9247150421142578
0.4439572123997084,1.9252195358276367
0.4439597830650943,1.9261775016784668
0.4439484680330979,1.9266831874847412
0.4439510462051852,1.927647352218628
0.4439397366954324,1.9281644821166992
0.4439423223596161,1.9291422367095947
0.4439310183607342,1.9296469688415527
0.4439336115024481,1.9306004047393799
0.44392231300309576,1.931147813796997
0.44392491360781156,1.9320781230926514
0.44391362059667927,1.9325847625732422
0.4439162286499072,1.9335362911224365
0.44390494111571654,1.9340627193450928
0.4439075566030047,1.9350624084472656
0.4438962745345087,1.9355432987213135
0.4438988974414431,1.9365501403808594
0.44388762082742583,1.9370613098144531
0.4438902511396302,1.9379851818084717
0.4438789799689068,1.9385185241699219
0.44388161767204276,1.9394409656524658
0.4438703519334593,1.9399714469909668
0.4438729970132259,1.9408867359161377
0.4438617366956592,1.9414236545562744
0.44386438913779275,1.9423246383666992
0.4438531342301505,1.9428834915161133
0.4438557940204248,1.9437716007232666
0.4438445445116453,1.9443190097808838
0.44384721163587115,1.9451968669891357
0.44383596751492294,1.945816993713379
0.4438386419589483,1.9466476440429688
0.4438274032148307,1.9472424983978271
0.4438300849645403,1.9481031894683838
0.44381885158628265,1.9486463069915771
0.44382154062759827,1.9495353698730469
0.4438103126042601,1.950066089630127
0.44381300892313985,1.950990915298462
0.443801786243811,1.9514942169189453
0.44380448982624976,1.9524462223052979
0.44379327248004985,1.952953577041626
0.44379598331207887,1.953902244567871
0.4437847712881573,1.9544315338134766
0.4437874893558441,1.9553625583648682
0.44377628264338037,1.9558885097503662
0.44377900793282876,1.9568464756011963
0.44376780652103165,1.9573464393615723
0.44377053901838137,1.9582889080047607
0.44375934289648955,1.9587984085083008
0.4437620825879163,1.9597814083099365
0.44375089174519766,1.9602651596069336
0.443753638616913,1.9612510204315186
0.443742453042665,1.9617469310760498
0.4437452070809163,1.9627230167388916
0.44373402676446544,1.963228464126587
0.4437367879555356,1.9641730785369873
0.44372561288623763,1.9646766185760498
0.44372838121644476,1.965653657913208
0.4437172113836846,1.9661569595336914
0.4437199868393825,1.9671285152435303
0.4437088222325738,1.9676291942596436
0.4437116048001515,1.9685955047607422
0.44370044540873704,1.9690942764282227
0.44370323507461834,1.9700589179992676
0.44369208088806944,1.9705369472503662
0.44369487763871346,1.971513271331787
0.44368372864653016,1.9720301628112793
0.4436865324684309,1.972975492477417
0.4436753886601417,1.9734716415405273
0.443678199539828,1.9744136333465576
0.44366706090499003,1.9749376773834229
0.443669878829025,1.975903034210205
0.4436587453572237,1.9764094352722168
0.4436615703122054,1.9773449897766113
0.4436504419930544,1.9778552055358887
0.4436532739656151,1.9787986278533936
0.44364215078875646,1.979313850402832
0.4436449897655628,1.9802658557891846
0.44363387172066626,1.9807720184326172
0.44363671768841917,1.9817190170288086
0.4436256047651826,1.9822511672973633
0.4436284577106172,1.9831838607788086
0.4436173498987664,1.9837305545806885
0.4436202098086515,1.9846172332763672
0.4436091070979401,1.9851412773132324
0.4436119739590786,1.986074447631836
0.4436008763392878,1.9865972995758057
0.4436037501385162,1.987567663192749
0.4435926575994549,1.9880728721618652
0.44359553832364357,1.9890198707580566
0.443584450855148,1.9895763397216797
0.4435873384912007,1.990473985671997
0.44357625608313483,1.990992546081543
0.44357915061798875,1.9919261932373047
0.44356807326024345,1.9924426078796387
0.4435709746808692,1.993405818939209
0.44355990236336285,1.9939112663269043
0.4435628106567641,1.9948835372924805
0.44355174336944214,1.9953792095184326
0.4435546585226559,1.9964334964752197
0.44354359625549067,1.9968905448913574
0.4435465182555868,1.99790358543396
0.4435354609985778,1.9983856678009033
0.44353838983265886,1.999375343322754
0.4435273375758325,1.9998867511749268
0.44353027323103433,2.000922441482544
0.44351922596444326,2.001389980316162
0.44352216842793396,2.0023841857910156
0.44351112614165816,2.002842903137207
0.4435140754006386,2.0038840770721436
0.4435030380847841,2.0043444633483887
0.44350599412648756,2.005382776260376
0.44349496177118736,2.0058681964874268
0.44349792458287934,2.0068228244781494
0.4434868971782926,2.007331609725952
0.44348986674727114,2.008277177810669
0.44347884428358314,2.0087666511535645
0.44348182059717833,2.0097131729125977
0.4434708030646008,2.0102338790893555
0.44347378611017474,2.0111753940582275
0.4434627734989455,2.011687755584717
0.44346576326389225,2.012618064880371
0.44345475556427516,2.013137102127075
0.4434577520360207,2.0141284465789795
0.4434467492383057,2.014600992202759
0.44344975240430756,2.015625476837158
0.4434387544988102,2.016110897064209
0.44344176434655774,2.017123222351074
0.4434307713236196,2.0175933837890625
0.4434337878406336,2.018648862838745
0.4434227996906218,2.019120693206787
0.44342582286445453,2.0201492309570312
0.4434148395777619,2.020616054534912
0.443417869395997,2.0216498374938965
0.44340689096304187,2.022113800048828
0.4434099274132943,2.02310848236084
0.44339895382452044,2.023613452911377
0.4434019968944358,2.0245754718780518
0.4433910281403122,2.0250842571258545
0.4433940778175679,2.0260610580444336
0.44338311388858914,2.0265727043151855
0.4433861701608927,2.0275304317474365
0.44337521104757827,2.0280489921569824
0.4433782739026689,2.028980016708374
0.4433673195955632,2.0295045375823975
0.44337038902121023,2.0304176807403564
0.44335943951088325,2.0309553146362305
0.4433625154948869,2.031902551651001
0.443351570771933,2.0324113368988037
0.4433546533021239,2.03338360786438
0.4433437133571627,2.033881664276123
0.44334680242140206,2.034935235977173
0.4433358672450777,2.0354044437408447
0.443338962831257,2.0363643169403076
0.44332803241423846,2.0368733406066895
0.4433311345102795,2.037823438644409
0.4433202088432601,2.038332223892212
0.4433233174371146,2.0392849445343018
0.4433123965108126,2.0398144721984863
0.44331551159046273,2.0407159328460693
0.44330459539562045,2.041238307952881
0.44330771694907795,2.0421688556671143
0.44329680547646233,2.042670249938965
0.44329993349176905,2.0436160564422607
0.443289026732171,2.0441150665283203
0.44329216119739856,2.0450642108917236
0.4432812591416335,2.0455753803253174
0.44328440004488306,2.0465381145477295
0.4432735026837903,2.047041177749634
0.4432766500131928,2.0481555461883545
0.4432657573376357,2.0486156940460205
0.44326891108135136,2.04964280128479
0.4432580230822175,2.0501067638397217
0.44326118322843605,2.0511443614959717
0.44325029989663656,2.0516064167022705
0.4432534664335769,2.0526247024536133
0.443242587760047,2.0531396865844727
0.4432457606759575,2.054091453552246
0.4432348866516557,2.054621458053589
0.44323806593481374,2.0555386543273926
0.4432271965507226,2.05607271194458
0.44323038218943445,2.056994915008545
0.44321951743655985,2.0575311183929443
0.44322270941916087,2.058459520339966
0.44321184928853247,2.0589985847473145
0.44321504760338676,2.06003475189209
0.44320419208605727,2.0604989528656006
0.44320739672155773,2.0615665912628174
0.4431965458086033,2.0620267391204834
0.4431997567531715,2.063063859939575
0.4431889104356918,2.0635266304016113
0.4431921276777778,2.064486265182495
0.44318128594689526,2.0650055408477783
0.4431845094749778,2.0660111904144287
0.44317367232183813,2.0664916038513184
0.44317690212442423,2.067518949508667
0.4431660695401962,2.068021059036255
0.4431693056058211,2.0689661502838135
0.4431584775816963,2.0694825649261475
0.4431617198989236,2.070448398590088
0.44315089642611677,2.070955514907837
0.44315414498353806,2.072049379348755
0.44314332605328643,2.0724823474884033
0.4431465808395213,2.073507308959961
0.44313576644308506,2.0740110874176025
0.4431390274467813,2.07504940032959
0.4431282175754431,2.0755093097686768
0.44313148478527625,2.076537609100342
0.4431206794303412,2.0770106315612793
0.44312395283501443,2.078035831451416
0.44311315198781065,2.078507423400879
0.443116431576055,2.079601287841797
0.4431056352279325,2.080075740814209
0.44310892098850646,2.0810706615448
0.44309812913083796,2.0815446376800537
0.44310142105252764,2.0825343132019043
0.44309063367670787,2.082993984222412
0.4430939317483268,2.084094524383545
0.4430831488457729,2.084554433822632
0.44308645305616196,2.0855202674865723
0.44307567461831304,2.086036443710327
0.44307898495634035,2.0870676040649414
0.44306821097465776,2.0875232219696045
0.44307152742921857,2.0886282920837402
0.4430607578951855,2.0890889167785645
0.4430640804552021,2.090111494064331
0.4430533153603239,2.090583562850952
0.44305664401474587,2.0916106700897217
0.4430458833505493,2.0920968055725098
0.4430492180883529,2.093125820159912
0.44303846184638684,2.0935959815979004
0.44304180265657506,2.094644784927368
0.44303105082841016,2.0950944423675537
0.44303439770001307,2.0961930751800537
0.4430236502772412,2.0966532230377197
0.4430270031993154,2.097700357437134
0.4430162601735504,2.0981438159942627
0.443019619135179,2.0991830825805664
0.4430088804980561,2.0996479988098145
0.44301224548834867,2.100691080093384
0.4430015112315245,2.101158618927002
0.4430048822396172,2.1021971702575684
0.44299415235476963,2.1026604175567627
0.442997529369825,2.1036901473999023
0.4429868038486534,2.1041672229766846
0.44299018685985997,2.1052675247192383
0.4429794656940848,2.1057240962982178
0.4429828546906576,2.1067495346069336
0.44297213787202055,2.107236862182617
0.4429755328432004,2.108238935470581
0.442964820363464,2.108715057373047
0.4429682212985181,2.1097218990325928
0.44295751314946635,2.1102027893066406
0.4429609200376874,2.1111605167388916
0.44295021621112485,2.111651659011841
0.4429536290418319,2.112619638442993
0.44294292952958403,2.113111972808838
0.44294634829212143,2.1141135692596436
0.4429356530860348,2.114588499069214
0.4429390777697729,2.1156270503997803
0.4429283868617145,2.1161067485809326
0.44293181745604926,2.117177724838257
0.44292113083790696,2.1176085472106934
0.44292456733225977,2.118673324584961
0.4429138849959419,2.1191275119781494
0.4429173273797597,2.1202313899993896
0.4429066493171952,2.120687961578369
0.44291009757995026,2.121678113937378
0.44289942378308866,2.1222035884857178
0.44290287791427857,2.123128652572632
0.44289220837508964,2.1236460208892822
0.4428956683642372,2.1245741844177246
0.4428850030747111,2.1250765323638916
0.44288846891136446,2.126038074493408
0.4428778078635117,2.1265203952789307
0.4428812795372438,2.127547025680542
0.4428706227230951,2.1280887126922607
0.442874100223504,2.129028081893921
0.44286344763511015,2.129516839981079
0.4428669309518189,2.130471706390381
0.4428562825812509,2.130950927734375
0.4428597717039072,2.132045030593872
0.4428491275432561,2.132499933242798
0.4428526224615327,2.1335244178771973
0.4428419825029093,2.1340019702911377
0.4428454832065033,2.13503098487854
0.4428348474420385,2.1354970932006836
0.44283835392067195,2.136521816253662
0.4428277223425164,2.1370184421539307
0.44283123458593576,2.137983560562134
0.44282060718625993,2.13847017288208
0.4428241251842362,2.1394336223602295
0.44281350195523006,2.1399447917938232
0.4428170256975585,2.140944480895996
0.4428064066314319,2.141428232192993
0.4428099361079323,2.1424427032470703
0.4427993211969147,2.1429197788238525
0.4428028563974308,2.1440083980560303
0.442792245633771,2.1444637775421143
0.44279578654817103,2.1454334259033203
0.4427851799241374,2.145904064178467
0.4427887265423134,2.1469388008117676
0.44277812405019373,2.1474032402038574
0.4427816763620619,2.1484851837158203
0.44277107799416326,2.1489436626434326
0.442774635989664,2.15000057220459
0.44276404173831274,2.150465965270996
0.4427676054074099,2.1514856815338135
0.44275701526495154,2.151986598968506
0.44276058459763307,2.152942419052124
0.44274999855643243,2.1534368991851807
0.4427535735427099,2.1543798446655273
0.4427429915951507,2.1548776626586914
0.44274657222505936,2.1559271812438965
0.4427359943635446,2.1563777923583984
0.4427395806271433,2.1574652194976807
0.44272900684409466,2.1579182147979736
0.4427325987314659,2.1589338779449463
0.44272202901932417,2.1594009399414062
0.44272562652057373,2.160400867462158
0.4427150608717985,2.1608808040618896
0.44271866397705567,2.161876678466797
0.4427081023841252,2.162355422973633
0.4427117110835425,2.163332223892212
0.44270115353895406,2.163865804672241
0.44270476782270735,2.164799928665161
0.4426942143189767,2.1653239727020264
0.4426978341772647,2.1662511825561523
0.4426872847069262,2.1667988300323486
0.44269091012997125,2.167675733566284
0.442680364685578,2.1682381629943848
0.442683995663625,2.169133186340332
0.4426734542377481,2.169682741165161
0.44267709076106543,2.1705682277679443
0.4426665533462951,2.1711041927337646
0.4426701954051734,2.172046422958374
0.44265966199411794,2.172536611557007
0.44266330957887107,2.1735613346099854
0.44265278016415693,2.174046277999878
0.44265643326512155,2.1750645637512207
0.44264590783939367,2.1755290031433105
0.442649566446929,2.176485061645508
0.44263904500285056,2.1769986152648926
0.44264270910733844,2.1780054569244385
0.44263219163759054,2.178494691848755
0.4426358612294354,2.1794896125793457
0.4426253477267174,2.1800012588500977
0.44262902279634614,2.180945634841919
0.4426185132533756,2.181483745574951
0.4426221937912375,2.182415246963501
0.4426116882007497,2.1829309463500977
0.44261537419731645,2.1839568614959717
0.4426048725520647,2.1844215393066406
0.44260856399783044,2.1854851245880127
0.4425980662905858,2.1859161853790283
0.4426017631760666,2.1870388984680176
0.4425912693996182,2.187495231628418
0.4425949717153524,2.188568115234375
0.4425844818625069,2.1890225410461426
0.442588189599055,2.1901047229766846
0.4425777036626368,2.1905627250671387
0.44258141681058133,2.191610097885132
0.44257093478343273,2.19209361076355
0.4425746533333779,2.1930716037750244
0.4425641752083586,2.19358491897583
0.44256789915093087,2.194610357284546
0.442557424920918,2.19507098197937
0.4425611542467655,2.1961498260498047
0.4425506839046538,2.1966049671173096
0.4425544186044465,2.197636365890503
0.4425439521431481,2.198103427886963
0.44254769220757756,2.19916033744812
0.44253722962002223,2.1996212005615234
0.4425409750398016,2.200700044631958
0.44253051631893603,2.2011544704437256
0.4425342670848002,2.202152967453003
0.4425238122235886,2.202636241912842
0.44252756832629403,2.2036514282226562
0.44251711731771765,2.204212188720703
0.4425208787480419,2.2051639556884766
0.44251043158509945,2.2056987285614014
0.44251419833384176,2.2066237926483154
0.44250375500954875,2.20713210105896
0.4425075270675296,2.2081828117370605
0.4424970875749189,2.2086400985717773
0.44250086493297985,2.209693193435669
0.4424904292651009,2.210153102874756
0.4424942119141051,2.2112300395965576
0.4424837800640248,2.211665153503418
0.44248756799485617,2.21270489692688
0.4424771399556579,2.2131805419921875
0.44248093315922155,2.2141690254211426
0.44247050892400597,2.214658737182617
0.4424743073912279,2.2156686782836914
0.44246388695311206,2.216165781021118
0.4424676906749395,2.2171828746795654
0.44245727402705726,2.217646360397339
0.44246108299445813,2.2186124324798584
0.4424506701299603,2.2191126346588135
0.4424544843339233,2.220144510269165
0.4424440752459772,2.220606803894043
0.4424478946775118,2.221618890762329
0.4424374893593013,2.222092628479004
0.4424413140094377,2.223154067993164
0.4424309124541631,2.2236177921295166
0.44243474231395225,2.224658966064453
0.44242434451483065,2.225121021270752
0.44242817957534397,2.22617506980896
0.4424177855256086,2.2266368865966797
0.442421625777938,2.2277729511260986
0.4424112354708386,2.2282416820526123
0.4424150809060965,2.2292797565460205
0.44240469433489926,2.2297377586364746
0.44240854494421844,2.230802297592163
0.4423981621022057,2.231254816055298
0.4424020178767394,2.2324025630950928
0.44239163875720977,2.2328619956970215
0.44239549968813124,2.2338733673095703
0.44238512428439963,2.234348773956299
0.44238899036290247,2.2353856563568115
0.4423786186682998,2.235866069793701
0.44238248988559803,2.2369065284729004
0.4423721218934712,2.2373697757720947
0.4423759982407986,2.2384612560272217
0.44236563394451084,2.23893141746521
0.44236951541312136,2.240041971206665
0.4423591548060517,2.2404937744140625
0.44236304138721927,2.241567611694336
0.44235268446276277,2.2420217990875244
0.4423565761477812,2.2430670261383057
0.4423462228993489,2.2435336112976074
0.44235011967953186,2.244567632675171
0.4423397701005504,2.2450332641601562
0.4423436719672315,2.2460625171661377
0.4423333260511435,2.246532440185547
0.442337232995676,2.2476038932800293
0.4423268907359397,2.2480969429016113
0.44233080274969666,2.2491066455841064
0.4423204641397862,2.2495832443237305
0.44232438121416023,2.250643014907837
0.4423140462475652,2.251126527786255
0.4423179683739684,2.2521369457244873
0.4423076370441943,2.2526097297668457
0.4423115642140584,2.2536027431488037
0.44230123651462594,2.254115581512451
0.4423051687194021,2.255141496658325
0.44229484464384766,2.255610466003418
0.44229878187500665,2.256643533706665
0.4422884614168821,2.2571072578430176
0.44229240366591377,2.258188247680664
0.4422820868187864,2.2586379051208496
0.4422860340772001,2.2596967220306396
0.4422757208346525,2.2601747512817383
0.4422796730939767,2.2612407207489014
0.44226936344960693,2.261676549911499
0.44227332070138914,2.262735605239868
0.44226301464881046,2.263192653656006
0.44226697688461775,2.2642548084259033
0.4422566744174585,2.264716625213623
0.44226064162887674,2.265728712081909
0.4422503427407807,2.2662036418914795
0.4422543149194148,2.2672204971313477
0.4422440196040408,2.2676942348480225
0.4422479967415147,2.268709897994995
0.4422377049925366,2.2691915035247803
0.4422416870804931,2.2702932357788086
0.44223139889159996,2.2707509994506836
0.44223538592170075,2.27179217338562
0.4422251012865965,2.27226185798645
0.442229093250522,2.273355007171631
0.44221881216292563,2.2738137245178223
0.4422228090523752,2.2748608589172363
0.4422125315060205,2.2753140926361084
0.442216533312712,2.2764179706573486
0.4422062593013479,2.276876449584961
0.4422102660170178,2.277890205383301
0.4421999955344077,2.2783615589141846
0.44220400715081143,2.279386520385742
0.4421937401907337,2.2798736095428467
0.4421977566996448,2.280930280685425
0.4421874932558926,2.281395196914673
0.4421915146491034,2.282449960708618
0.4421812547154845,2.282916307449341
0.4421852809848054,2.2840240001678467
0.4421750245551423,2.284484386444092
0.44217905569240246,2.2855169773101807
0.4421688027605321,2.285977363586426
0.44217283875757896,2.2869575023651123
0.4421625893173529,2.287454128265381
0.44216663016605195,2.2884361743927
0.4421563842113365,2.288914918899536
0.4421604299035716,2.2899258136749268
0.4421501874282473,2.2903895378112793
0.44215423795592046,2.2914133071899414
0.4421439989538824,2.2919044494628906
0.44214805430891374,2.2928879261016846
0.44213781877407127,2.2933847904205322
0.44214187894839896,2.294405698776245
0.44213164687467604,2.294879674911499
0.4421357118602563,2.2959892749786377
0.442125483241591,2.296450614929199
0.4421295530303981,2.2974660396575928
0.4421193278607426,2.297935962677002
0.4421234024447685,2.2989730834960938
0.44211318071808947,2.299428939819336
0.4421172600893442,2.300535202026367
0.4421070417996225,2.3009917736053467
0.4421111259501338,2.302021026611328
0.4421009110913643,2.302483081817627
0.4421050000131777,2.303471326828003
0.44209478857936924,2.3040080070495605
0.4420988822645481,2.3050363063812256
0.4420886742497238,2.305501699447632
0.4420927726903489,2.3065052032470703
0.4420825680885459,2.3069863319396973
0.44208667127671575,2.3080637454986572
0.44207647008198514,2.3085272312164307
0.44208057800981576,2.309560775756836
0.4420703802162224,2.310018301010132
0.4420744928758475,2.3111064434051514
0.4420642984774702,2.3115713596343994
0.44206841586104084,2.3125593662261963
0.4420582248519723,2.313074827194214
0.4420623469516569,2.314028263092041
0.44205215932600367,2.31453800201416
0.442056286133988,2.31551194190979
0.4420461018858704,2.3160603046417236
0.4420502333943577,2.3169705867767334
0.4420400525179095,2.3174924850463867
0.4420441887191202,2.318422794342041
0.4420340112084893,2.3189172744750977
0.4420381520946609,2.3199410438537598
0.4420279779440085,2.3204193115234375
0.4420321235073959,2.3214197158813477
0.442021952710897,2.321930408477783
0.4420261029437721,2.32287859916687
0.4420159354956151,2.323373317718506
0.44202009039026685,2.3243894577026367
0.4420099262846538,2.324855327606201
0.4420140858333883,2.32588267326355
0.4420039250645347,2.3263509273529053
0.4420080892596748,2.3274424076080322
0.44199793182180963,2.32792592048645
0.44200210065569534,2.3288912773132324
0.44199194654306084,2.329399824142456
0.44199612000804905,2.330411911010742
0.4419859692149009,2.3309316635131836
0.44199014730336517,2.3319618701934814
0.4419799998239725,2.3324382305145264
0.4419841825283033,2.33341121673584
0.4419740383569484,2.3339250087738037
0.4419782256695528,2.3349316120147705
0.44196808480053124,2.335397720336914
0.44197227671383316,2.3364670276641846
0.44196213914145377,2.3369243144989014
0.44196633564789367,2.3379361629486084
0.44195620136647834,2.338405132293701
0.4419604024585134,2.3394362926483154
0.4419502714623972,2.33992862701416
0.441954477132501,2.3409550189971924
0.4419443494160322,2.3414175510406494
0.44194855965669505,2.3424630165100098
0.44193843521423476,2.3429336547851562
0.44194265001796323,2.3440511226654053
0.44193252884388556,2.3445162773132324
0.4419367482032028,2.3455793857574463
0.44192663029189516,2.3460376262664795
0.44193085419934053,2.3470709323883057
0.44192073954520306,2.347526788711548
0.44192496799333214,2.3486218452453613
0.44191485659077806,2.3490800857543945
0.44191908957216314,2.3500819206237793
0.4419089814156181,2.350560426712036
0.44191321892284724,2.3515684604644775
0.4419031140067503,2.3520569801330566
0.441907356032428,2.3530476093292236
0.4418972543512305,2.353555917739868
0.44190150088797736,2.354555606842041
0.4418914024361438,2.355029344558716
0.44189565347659654,2.356081485748291
0.4418855582486037,2.3565542697906494
0.44188981378541514,2.357569456100464
0.441879721775753,2.358043670654297
0.4418839818015918,2.3590822219848633
0.44187389300476254,2.359539747238159
0.4418781575123134,2.360597848892212
0.4418680719228321,2.3610846996307373
0.4418723409047957,2.3620357513427734
0.44186225851718985,2.3625316619873047
0.4418665319662828,2.363492488861084
0.44185645277509245,2.3640174865722656
0.44186073068404697,2.3649702072143555
0.4418506546838248,2.365483522415161
0.4418549370453891,2.3665051460266113
0.44184486423069996,2.3669698238372803
0.44184915103763783,2.368063449859619
0.44183908140305933,2.3685314655303955
0.44184337264815066,2.3695671558380127
0.44183330618827255,2.370025634765625
0.4418376018643123,2.371098279953003
0.44182753857373686,2.3715524673461914
0.44183183867353604,2.3725647926330566
0.4418217785468778,2.3730556964874268
0.4418260830632627,2.374006748199463
0.4418160260951484,2.3744921684265137
0.44182033502096124,2.3754992485046387
0.44181028120602994,2.3760030269622803
0.44181459453412814,2.3769514560699463
0.44180454386703105,2.37746000289917
0.4418088615902874,2.378464937210083
0.4417988140656881,2.378932476043701
0.44180313617699096,2.3800220489501953
0.44179309178956494,2.380492925643921
0.44179741828181807,2.3815836906433105
0.441787377026253,2.3820416927337646
0.4417917078923753,2.3830783367156982
0.441781669763371,2.383539915084839
0.44178600499629667,2.3846237659454346
0.44177596998856505,2.385084390640259
0.44178030958124365,2.3862051963806152
0.4417702776895085,2.3866686820983887
0.4417746216349048,2.3876945972442627
0.4417645928539017,2.3882057666778564
0.4417689411449955,2.3892204761505127
0.44175891546947227,2.3896851539611816
0.44176326809925853,2.3906776905059814
0.4417532455239747,2.391141414642334
0.44175760248546353,2.3921706676483154
0.44174758300519074,2.3926308155059814
0.441751944291407,2.3937296867370605
0.4417419279009286,2.3941903114318848
0.44174629350491235,2.39516282081604
0.4417362801990234,2.3956692218780518
0.4417406501138296,2.3966140747070312
0.44173063988733685,2.3971352577209473
0.4417350141060358,2.3980863094329834
0.4417250069537579,2.398599624633789
0.44172938546943386,2.399589776992798
0.4417193813862012,2.40006160736084
0.44172376419195397,2.401087760925293
0.4417137631726085,2.4015564918518066
0.44171815026155237,2.4025216102600098
0.4417081523009476,2.4030258655548096
0.4417125436662117,2.40397572517395
0.441702548759213,2.4044651985168457
0.4417069443939411,2.405425548553467
0.4416969525354251,2.4059395790100098
0.44170135243277575,2.40693998336792
0.4416913636176309,2.407400369644165
0.441695767770777,2.408407211303711
0.44168578199390296,2.4088876247406006
0.4416901903960324,2.4099130630493164
0.44168020765234045,2.4103801250457764
0.44168462029665534,2.411412477493286
0.4416746405810683,2.4119021892547607
0.44167905746078534,2.4128456115722656
0.4416690807682372,2.4133548736572266
0.4416735018765876,2.4142987728118896
0.4416635282020239,2.4147989749908447
0.44166795353225324,2.4157609939575195
0.4416579828706307,2.416260242462158
0.4416624124159992,2.4172515869140625
0.441652444762286,2.4177470207214355
0.4416568785160676,2.4187684059143066
0.44164691386524324,2.4192349910736084
0.4416513518207268,2.420264959335327
0.4416413901677818,2.4207255840301514
0.44164583231827026,2.421834945678711
0.44163587365820645,2.422293186187744
0.4416403199970169,2.4233310222625732
0.4416303643248474,2.4238197803497314
0.4416348148453113,2.425079822540283
0.44162486215606017,2.425534725189209
0.44162931685152285,2.426572561264038
0.4416193671402254,2.4270360469818115
0.4416238260040467,2.4280991554260254
0.4416138792657493,2.428560972213745
0.44161834229130276,2.429547071456909
0.4416083985210629,2.4300503730773926
0.44161286570173613,2.4309988021850586
0.4416029248946222,2.4315011501312256
0.4416073962238173,2.4324700832366943
0.44159745837490866,2.4329748153686523
0.441601933846041,2.43398118019104
0.44159199895042817,2.4344465732574463
0.4415964785569275,2.435457706451416
0.4415865466097118,2.4359495639801025
0.4415910303450216,2.436922550201416
0.4415811013413152,2.4374325275421143
0.4415855891988929,2.4383792877197266
0.4415756631338189,2.4388914108276367
0.44158015510713555,2.439913272857666
0.44157023197582795,2.440380811691284
0.4415747280583686,2.441364049911499
0.44156480785597213,2.4418649673461914
0.44156930804123545,2.442840337753296
0.4415593907629055,2.443347215652466
0.44156389504440413,2.4443044662475586
0.4415539806853069,2.4448115825653076
0.4415584890565667,2.445831775665283
0.44154857761187927,2.4462826251983643
0.4415530900664401,2.4473068714141846
0.44154318153135,2.4478440284729004
0.4415476980627651,2.448753595352173
0.4415377924324708,2.449279308319092
0.44154231303430697,2.450204372406006
0.44153241030401746,2.4507174491882324
0.44153693496985513,2.451669216156006
0.4415270351347897,2.452192783355713
0.4415315638582228,2.4531359672546387
0.4415216669136116,2.4536538124084473
0.4415261996882475,2.4545958042144775
0.44151630562933136,2.4551002979278564
0.44152084244879064,2.4561026096343994
0.4415109512708206,2.4566140174865723
0.4415154921287375,2.457557201385498
0.44150560382697507,2.458081007003784
0.441510148716997,2.4590160846710205
0.44150026328671443,2.4595181941986084
0.44150481220250215,2.4604651927948
0.44149492963898185,2.4609742164611816
0.44149948257420946,2.4619534015655518
0.44148960287274436,2.4624428749084473
0.4414941598210991,2.4634127616882324
0.44148428297699227,2.4639320373535156
0.4414888439321747,2.4648892879486084
0.44147896994074,2.465405225753784
0.44148353489646364,2.466538429260254
0.44147366375302477,2.4669923782348633
0.4414782327030165,2.468074083328247
0.44146836440290754,2.4685351848602295
0.4414729373409073,2.469513177871704
0.44146307187947287,2.4700138568878174
0.4414676487992335,2.470980644226074
0.4414577861718281,2.471477746963501
0.44146236706711556,2.4724574089050293
0.44145250726910407,2.472957134246826
0.44145709213369744,2.4739129543304443
0.44144723516045475,2.474416971206665
0.44145182398814575,2.475539207458496
0.4414419698350571,2.4760282039642334
0.44144656261965076,2.4769718647003174
0.44143671128211137,2.477490186691284
0.44144130801742526,2.4784202575683594
0.44143145949084045,2.47892165184021
0.4414360601707052,2.479924201965332
0.4414262144504902,2.4804024696350098
0.4414308190687493,2.4814209938049316
0.4414209761503296,2.48189377784729
0.44142558470083926,2.482879400253296
0.44141574457965005,2.483381986618042
0.44142035705627936,2.484351634979248
0.44141051972776607,2.4848480224609375
0.4414151361243965,2.485825777053833
0.4414053015840145,2.4863243103027344
0.44140992189454037,2.4872865676879883
0.44140009013775483,2.4878194332122803
0.4414047143560833,2.4887380599975586
0.44139488537836924,2.4892680644989014
0.44139951349842,2.4901840686798096
0.4413896872952624,2.490718126296997
0.4413943193109675,2.4916293621063232
0.4413844958778611,2.4921762943267822
0.4413891317831656,2.4931037425994873
0.44137931111561485,2.4936249256134033
0.44138395090447574,2.4945499897003174
0.4413741329979953,2.495070219039917
0.4413787766643826,2.4960684776306152
0.44136896151449634,2.496582269668579
0.44137360905239215,2.497565269470215
0.44136379665463393,2.498061180114746
0.441368448058033,2.499026298522949
0.4413586384079464,2.4995248317718506
0.4413632936708558,2.500462055206299
0.4413534867639939,2.5009641647338867
0.44135814588043315,2.501951217651367
0.4413483417123589,2.5024304389953613
0.4413530046763595,2.5033926963806152
0.44134320324264537,2.5039584636688232
0.44134787004825166,2.504854202270508
0.4413380713444795,2.5053813457489014
0.4413427419857476,2.506298780441284
0.4413329460075093,2.5068042278289795
0.44133762047850766,2.507768154144287
0.4413278272214043,2.5083041191101074
0.4413325055162138,2.50920033454895
0.44132271497585585,2.5097198486328125
0.44132739708856944,2.5106794834136963
0.4413176092605772,2.511172294616699
0.4413222951852999,2.5121309757232666
0.4413125100653029,2.5126421451568604
0.4413171997961517,2.5135834217071533
0.44130741737978907,2.514133930206299
0.4413121109108933,2.5150158405303955
0.44130233119381346,2.5155632495880127
0.44130702851931436,2.5164434909820557
0.44129725149717514,2.516986131668091
0.44130195261122596,2.517883062362671
0.44129217827969447,2.518423557281494
0.4412968831764605,2.5193369388580322
0.4412871115312134,2.5198800563812256
0.4412918202048718,2.520768642425537
0.4412820512415948,2.5213136672973633
0.4412867636863345,2.5222463607788086
0.4412769974007229,2.5227854251861572
0.4412817136107451,2.5237081050872803
0.44127194999850317,2.524245500564575
0.4412766699680204,2.5251805782318115
0.44126690902486176,2.5257043838500977
0.441271632748099,2.5266315937042236
0.4412618744697464,2.5271570682525635
0.4412666019409399,2.528085947036743
0.4412568463231254,2.528593063354492
0.4412615775365235,2.529541015625
0.44125182457498835,2.530054807662964
0.4412565595248509,2.5310022830963135
0.4412468092153452,2.5315041542053223
0.44125154789594384,2.5324485301971436
0.44124180023422693,2.5329477787017822
0.441246542639845,2.5338876247406006
0.44123679762168566,2.5343949794769287
0.441241543746618,2.535411834716797
0.44123180136779355,2.5359079837799072
0.4412365512063468,2.5368502140045166
0.44122681146264386,2.537360668182373
0.44123156500913624,2.538313150405884
0.4412218278963503,2.5388243198394775
0.44122658514511137,2.539778470993042
0.4412168506590471,2.5402884483337402
0.4412216116044181,2.5412659645080566
0.4412118797408889,2.54175066947937
0.4412166443772226,2.5427322387695312
0.441206915132051,2.543264865875244
0.4412116834537115,2.5442233085632324
0.44120195682272895,2.544727325439453
0.4412067288240917,2.5456862449645996
0.4411970048031384,2.5461933612823486
0.44120178047859054,2.54714298248291
0.4411920590635156,2.547652006149292
0.4411968384074555,2.5486366748809814
0.44118711959411683,2.549119234085083
0.44119190260095414,2.5500905513763428
0.4411821863852186,2.5505926609039307
0.44118697304937443,2.551532506942749
0.44117725942711755,2.5520875453948975
0.44118204974302416,2.5529725551605225
0.4411723387101303,2.553539514541626
0.4411771326722311,2.5544066429138184
0.4411674242245934,2.5549697875976562
0.4411722218273434,2.555878162384033
0.4411625159608635,2.5563998222351074
0.4411673171987286,2.5573768615722656
0.44115761390931724,2.557861328125
0.44116241877677453,2.558881998062134
0.44115271806035067,2.5593457221984863
0.4411575265518886,2.5603930950164795
0.4411478284043803,2.560857057571411
0.44115264051449815,2.561929702758789
0.44114294493184175,2.562386989593506
0.44114776065505007,2.563389778137207
0.44113806763319063,2.563904047012329
0.4411428869640109,2.564865827560425
0.44113319649890215,2.5653655529022217
0.44113801943186715,2.5663084983825684
0.44112833151947123,2.5668394565582275
0.44113315804912434,2.5678141117095947
0.4411234726854121,2.5683019161224365
0.4411283028063079,2.5692479610443115
0.4411186199872585,2.569729804992676
0.4411234536939625,2.5706803798675537
0.4411137734155639,2.5711817741394043
0.4411186107026525,2.5722815990448
0.4411089329609007,2.5727407932281494
0.44111377382296124,2.5737178325653076
0.441104098613861,2.574228286743164
0.44110894304549175,2.5751848220825195
0.4410992703650561,2.5756795406341553
0.4411041183608658,2.5766711235046387
0.44109444820511645,2.577153444290161
0.44109929975972506,2.5781924724578857
0.44108963212469177,2.578650712966919
0.44109448723272976,2.5796701908111572
0.44108482211445077,2.580181121826172
0.4410896807705596,2.5811080932617188
0.4410800181650815,2.5816192626953125
0.441084880363913,2.582566976547241
0.44107522026729074,2.583091974258423
0.44108008600350784,2.584109306335449
0.44107042841180444,2.5845723152160645
0.44107529768008047,2.5856242179870605
0.4410656425893676,2.586097478866577
0.44107051538438663,2.587059497833252
0.44106086279074375,2.587567090988159
0.44106573910720054,2.588552951812744
0.44105608900671567,2.589015245437622
0.44106096883931534,2.590054988861084
0.44105132122808466,2.590517282485962
0.44105620457154293,2.591557264328003
0.4410465594456708,2.592042922973633
0.44105144629471416,2.5930047035217285
0.4410418036503129,2.593498706817627
0.44104669399967833,2.5944550037384033
0.4410370538328685,2.5949621200561523
0.44104194767730304,2.5959503650665283
0.44103230998421367,2.5964407920837402
0.4410372073184753,2.5974671840667725
0.44102757209524285,2.597926378250122
0.4410324729140998,2.598921298980713
0.4410228401568693,2.5994162559509277
0.4410277444551001,2.6004416942596436
0.44101811416002445,2.600904941558838
0.44102302193241827,2.6019327640533447
0.44101339409565854,2.602429151535034
0.44101830533701447,2.6033878326416016
0.44100867995473964,2.6039233207702637
0.4410135946598674,2.604862689971924
0.44100397172825445,2.605372428894043
0.4410088898919742,2.6064555644989014
0.44099926940720785,2.6069140434265137
0.4410041910243496,2.608003616333008
0.44099457298262307,2.6084651947021484
0.44099949804802735,2.6094491481781006
0.4409898824455414,2.6099555492401123
0.4409948109540589,2.6109836101531982
0.4409851977870221,2.6114509105682373
0.4409901297335137,2.612528085708618
0.4409805189981428,2.6129839420318604
0.4409854543774797,2.6140353679656982
0.44097584606999896,2.6144859790802
0.4409807848770623,2.6155569553375244
0.44097117899370425,2.616037607192993
0.4409761212233853,2.6170012950897217
0.44096651776039,2.6175150871276855
0.44097146340759025,2.6184470653533936
0.4409618623612056,2.6189563274383545
0.4409668114208365,2.619976282119751
0.44095721278731825,2.6204910278320312
0.4409621652543013,2.621458053588867
0.440952569029913,2.6219642162323
0.4409575248991797,2.6229655742645264
0.4409479310801925,2.6234641075134277
0.44095289034668445,2.6244568824768066
0.4409432989293772,2.624945878982544
0.440948261588046,2.625927448272705
0.44093867256870545,2.62642240524292
0.4409436386145124,2.6273927688598633
0.4409340519894329,2.6279168128967285
0.4409390214173494,2.6288580894470215
0.44092943718283295,2.6293468475341797
0.44093440998784017,2.6303133964538574
0.4409248281401964,2.630817413330078
0.4409298043172855,2.6318275928497314
0.4409202248528316,2.632297992706299
0.44092520439700367,2.6332762241363525
0.44091562731206446,2.6337890625
0.4409206102183301,2.6347291469573975
0.44091103550923805,2.6352384090423584
0.44091602177261796,2.636183738708496
0.44090644943571305,2.636709690093994
0.4409114390512376,2.6376426219940186
0.4409018690828673,2.638155460357666
0.44090686204557644,2.6391375064849854
0.44089729444209597,2.6396172046661377
0.44090229074703957,2.6406123638153076
0.44089272550481134,2.6410837173461914
0.44089772514704884,2.642247438430786
0.44088816226244304,2.6427066326141357
0.4408931652370437,2.643681049346924
0.4408836047064377,2.644198179244995
0.44088861100848026,2.6451802253723145
0.4408790528282591,2.645672082901001
0.44088406245283207,2.6466805934906006
0.44087450661938804,2.6471664905548096
0.44087951956158955,2.648141384124756
0.4408699660713225,2.6486382484436035
0.44087498232626005,2.6496715545654297
0.440865431175577,2.650143623352051
0.4408704507383679,2.6511833667755127
0.44086090192368355,2.6516449451446533
0.44086592478945436,2.6526291370391846
0.4408563783071905,2.653136968612671
0.4408614044710775,2.654094934463501
0.44085186031766344,2.654597043991089
0.44085688977481224,2.6555593013763428
0.4408473479466845,2.656085729598999
0.4408523806922504,2.657094717025757
0.4408428411858526,2.657557249069214
0.4408478772150003,2.6585545539855957
0.4408383400267837,2.659022569656372
0.44084337933468687,2.6600990295410156
0.4408338444611097,2.6605570316314697
0.44083888704295204,2.6615347862243652
0.4408293544804799,2.6620466709136963
0.44083440033145416,2.6630241870880127
0.44082487007655985,2.6635122299194336
0.44082991919186804,2.664536714553833
0.44082039124103145,2.665011405944824
0.44082544361588505,2.6661441326141357
0.4408159179655935,2.6665966510772705
0.4408209735952131,2.6676230430603027
0.4408114502419609,2.6681067943573
0.44081650912157655,2.669053077697754
0.44080698806186513,2.6695642471313477
0.44081205018671615,2.670504093170166
0.4408025314170541,2.671010732650757
0.44080759678238907,2.6720261573791504
0.44079808029929196,2.672510862350464
0.4408031489003683,2.6734800338745117
0.4407936347003592,2.6739702224731445
0.44079870653244396,2.6750197410583496
0.44078919461205246,2.6754791736602783
0.4407942696704217,2.6765224933624268
0.4407847600261849,2.6769843101501465
0.44078983830612356,2.6780219078063965
0.4407803309345853,2.6784794330596924
0.4407854124313879,2.679497718811035
0.4407759073290991,2.679978132247925
0.440780992038069,2.680957317352295
0.44077148920158765,2.681452512741089
0.4407765771180372,2.682440996170044
0.4407670765439282,2.6829440593719482
0.44077216766317906,2.6839354038238525
0.4407626693480142,2.6844186782836914
0.4407677636653968,2.6853671073913574
0.4407582676057551,2.6858584880828857
0.4407633651166089,2.686832904815674
0.44075387130907606,2.6873342990875244
0.44075897200874964,2.688314437866211
0.4407494804499183,2.688816547393799
0.44075458433376924,2.689793109893799
0.440745095020239,2.6902828216552734
0.4407502020836334,2.691260576248169
0.44074071501201073,2.6917808055877686
0.44074582525032424,2.692732095718384
0.4407363404172222,2.6932318210601807
0.44074145382583907,2.6942138671875
0.44073197122787805,2.694697141647339
0.44073708780219106,2.6956698894500732
0.44072760743599787,2.696180820465088
0.4407327271714093,2.697197437286377
0.4407232490336176,2.6976587772369385
0.4407283719255382,2.6986680030822754
0.4407188960127887,2.6991782188415527
0.44072402205663785,2.7001287937164307
0.4407145483655778,2.7006428241729736
0.4407196775567841,2.7015678882598877
0.4407102060840674,2.702090263366699
0.440715338418068,2.703030586242676
0.44070586916035553,2.7035512924194336
0.44071100463259616,2.704498767852783
0.44070153758655556,2.705004930496216
0.44070667619249093,2.705949306488037
0.4406972113547962,2.706491708755493
0.4407023530898897,2.7073965072631836
0.4406928904572219,2.707965612411499
0.44069803531694535,2.708818197250366
0.44068857488599195,2.709367275238037
0.44069372286582614,2.710272789001465
0.44068426463328125,2.7109735012054443
0.4406894157287155,2.7116944789886475
0.44067995969128004,2.7123730182647705
0.44068511389781234,2.7131612300872803
0.4406756600521937,2.7138493061065674
0.44068081736533044,2.7145769596099854
0.4406713657082427,2.715278148651123
0.4406765261234991,2.716059446334839
0.4406670766516628,2.7167093753814697
0.4406722401645625,2.717486619949341
0.44066279287470494,2.7181665897369385
0.4406679594807801,2.718923568725586
0.440658514369635,2.7195916175842285
0.4406636840644263,2.72035551071167
0.44065424112873386,2.720996379852295
0.4406594139077905,2.7218101024627686
0.4406499731442976,2.7224321365356445
0.4406551490031773,2.7232649326324463
0.44064571040863726,2.7238738536834717
0.44065088934290614,2.7247090339660645
0.4406414529140785,2.725262403488159
0.44064663491931116,2.7261624336242676
0.44063720065296236,2.7267017364501953
0.4406423857247418,2.7276089191436768
0.4406329536176445,2.728140115737915
0.4406381417515619,2.7290587425231934
0.4406287118004951,2.7295687198638916
0.44063390299215044,2.730501413345337
0.44062447519389986,2.7309978008270264
0.44062966943890103,2.73201847076416
0.4406202437902585,2.73249888420105
0.4406254410842221,2.7334704399108887
0.44061601758198593,2.733961820602417
0.4406212179205366,2.734933853149414
0.44061179656151156,2.7354302406311035
0.4406169999402823,2.7364790439605713
0.44060758072127937,2.7369415760040283
0.4406127871359116,2.737966537475586
0.4406033700537481,2.7384350299835205
0.44060857949989135,2.739441394805908
0.44059916455139114,2.7399539947509766
0.4406043770247031,2.740908622741699
0.4405949642066962,2.7414162158966064
0.44060017970284293,2.7423782348632812
0.44059076901216543,2.742901086807251
0.4405959875268212,2.7438509464263916
0.44058657896031583,2.7443573474884033
0.44059180048916297,2.7453060150146484
0.44058239404367855,2.745821714401245
0.44058761858240764,2.746744155883789
0.44057821425479915,2.747251033782959
0.44058344179910874,2.7481729984283447
0.44057403958623753,2.7486963272094727
0.44057927013183446,2.7496047019958496
0.44056987003056813,2.7501351833343506
0.4405751035731673,2.751033306121826
0.4405657055803794,2.7515809535980225
0.44057094211570375,2.7524960041046143
0.44056154622827426,2.7530264854431152
0.44056678575205477,2.7539310455322266
0.44055739196686977,2.7544615268707275
0.4405626344748454,2.755382776260376
0.44055324278879726,2.755929470062256
0.4405584882767151,2.756850481033325
0.4405490986867019,2.7573506832122803
0.440554347150317,2.7583842277526855
0.44054495965324336,2.758852005004883
0.44055021108831893,2.759901523590088
0.4405408256810952,2.760359287261963
0.44054608008340224,2.761343240737915
0.44053669676294516,2.7618396282196045
0.44054195412826247,2.7629151344299316
0.44053257289149483,2.7633750438690186
0.4405378332156094,2.7644078731536865
0.44052845405946,2.7648708820343018
0.4405337173381665,2.7659108638763428
0.4405243402595702,2.7663841247558594
0.4405296064886713,2.7674148082733154
0.4405202314845688,2.7679128646850586
0.44052550065987517,2.7688469886779785
0.44051612772721344,2.769348621368408
0.4405213998445433,2.770348310470581
0.44051202898027525,2.770817756652832
0.4405173040354549,2.771862745285034
0.44050793523653936,2.7723231315612793
0.44051321322540277,2.7732903957366943
0.44050384648880453,2.7737982273101807
0.44050912740719356,2.7747366428375244
0.44049976272988334,2.775245189666748
0.44050504657364753,2.7761857509613037
0.4404956839526022,2.776707410812378
0.4405009707175989,2.7776522636413574
0.440491610149801,2.778167247772217
0.4404968998318954,2.7791168689727783
0.44048754131433343,2.7796263694763184
0.44049283390939825,2.780599594116211
0.44048347743906674,2.781096935272217
0.4404887729429825,2.782128095626831
0.44047941851688177,2.7825865745544434
0.4404847169255367,2.7835798263549805
0.44047536454067293,2.7840936183929443
0.44048066584996276,2.785029172897339
0.44047131550334795,2.7855355739593506
0.44047661970917645,2.786480188369751
0.44046727139782854,2.7869772911071777
0.4404725784961066,2.788037061691284
0.44046323221704925,2.788482904434204
0.4404685422036957,2.7895212173461914
0.4404591979539583,2.7899913787841797
0.4404645108248995,2.7909622192382812
0.4404551686015176,2.7914466857910156
0.44046048435268753,2.7924139499664307
0.44045114415270203,2.7929065227508545
0.4404564627800421,2.793860912322998
0.44044712460049995,2.7943806648254395
0.4404524460999589,2.79532790184021
0.44044310993791286,2.795858860015869
0.44044843430544744,2.7967894077301025
0.4404391001579556,2.797293186187744
0.44044442738953005,2.798250913619995
0.4404350952536565,2.7987990379333496
0.4404404253452421,2.799738883972168
0.44043109521805673,2.8002500534057617
0.4404364281656325,2.8011982440948486
0.44042710004421076,2.8016955852508545
0.4404324358437631,2.8027639389038086
0.4404231097251862,2.8032259941101074
0.44042844837270906,2.804255485534668
0.44041912425406365,2.804723024368286
0.4404244657455583,2.8057541847229004
0.44041514362393697,2.806236982345581
0.4404204879554122,2.8072855472564697
0.4404111678279129,2.807814359664917
0.4404165149953847,2.8087432384490967
0.44040719685911145,2.80926251411438
0.44041254685860326,2.8101704120635986
0.44040323071066517,2.8106889724731445
0.44040858353820783,2.811619758605957
0.44039926937571994,2.812178134918213
0.4404046250273515,2.8130674362182617
0.44039531284743433,2.8136117458343506
0.44040067131920024,2.8145246505737305
0.44039136111898,2.8150408267974854
0.44039672240693295,2.8160314559936523
0.4403874141835412,2.816514015197754
0.44039277828374124,2.817466974258423
0.4403834720343152,2.817958116531372
0.4403888389428296,2.8189094066619873
0.440379534664512,2.8194103240966797
0.4403849043774153,2.8203752040863037
0.4403756020673544,2.8208823204040527
0.4403809745807284,2.8218274116516113
0.4403716742360779,2.8223485946655273
0.44037704954601137,2.8232972621917725
0.4403677511639307,2.823841094970703
0.44037312926651995,2.8247323036193848
0.44036383284417363,2.8252782821655273
0.4403692137355219,2.8261971473693848
0.4403599192700802,2.8267135620117188
0.44036530294629805,2.827638626098633
0.44035601043493655,2.8281681537628174
0.4403613968921416,2.829098701477051
0.4403521063320416,2.829630136489868
0.44035749556635845,2.83054518699646
0.44034820695470617,2.831045150756836
0.44035359896226695,2.8320469856262207
0.4403443122962544,2.8325045108795166
0.4403497070731979,2.833467721939087
0.44034042235002246,2.8339719772338867
0.44034581989249477,2.8349180221557617
0.4403365371093591,2.8354246616363525
0.4403419374135133,2.8363723754882812
0.4403326565676254,2.836881637573242
0.4403380596296217,2.8378183841705322
0.4403287807181951,2.838358163833618
0.44033418653420064,2.8392887115478516
0.44032490955445397,2.8398234844207764
0.44033031812064294,2.8407483100891113
0.44032104306980036,2.8412578105926514
0.4403264543823539,2.8422205448150635
0.44031718125764496,2.842721939086914
0.44032259531275136,2.8436882495880127
0.44031332411141055,2.8442039489746094
0.440318740905265,2.845193862915039
0.44030947162453243,2.845651149749756
0.44031489115333683,2.8467934131622314
0.4403056237904579,2.8472495079040527
0.4403110460504213,2.8482744693756104
0.44030178060264646,2.8487420082092285
0.4403072055899849,2.84970760345459
0.44029794205456996,2.850224018096924
0.4403033697655062,2.8511900901794434
0.44029410813971226,2.8516740798950195
0.4402995385704761,2.852644920349121
0.4402902788515695,2.8531384468078613
0.44029571199839745,2.8540775775909424
0.4402864541836496,2.854588747024536
0.44029189004278524,2.8556673526763916
0.440282634129473,2.8561460971832275
0.44028807269716624,2.857119560241699
0.4402788186825714,2.8576323986053467
0.44028425995507975,2.858564615249634
0.4402750078364895,2.859065294265747
0.44028045181007663,2.8600358963012695
0.4402712015847831,2.8605458736419678
0.4402766482557198,2.861485481262207
0.4402673999210205,2.86200213432312
0.44027284928558413,2.8629300594329834
0.4402636028387817,2.8634471893310547
0.4402690548932567,2.8643996715545654
0.4402598103316586,2.8648927211761475
0.4402652650723357,2.8658766746520996
0.44025602239325484,2.866401433944702
0.44026147981643193,2.8673205375671387
0.44025223901718635,2.8678760528564453
0.4402576991191676,2.8687829971313477
0.44024846019708014,2.869333267211914
0.440253922974177,2.870213508605957
0.4402446859265757,2.870783567428589
0.44025015137510565,2.8716588020324707
0.4402409161993239,2.8722071647644043
0.4402463843156114,2.8730921745300293
0.44023715100898725,2.8736329078674316
0.4402426217893637,2.8745129108428955
0.44023339034924036,2.8750622272491455
0.44023886379004323,2.876009702682495
0.4402296342137691,2.8765151500701904
0.4402351103113428,2.877516508102417
0.4402258825962712,2.877997398376465
0.44023136134696683,2.8790035247802734
0.44022213549045586,2.8794848918914795
0.44022761689063095,2.8804352283477783
0.44021839289004405,2.8809401988983154
0.4402238769360627,2.881890058517456
0.44021465478876826,2.882413148880005
0.44022014147700106,2.883340358734131
0.4402109211803723,2.883871555328369
0.44021641050719656,2.8847949504852295
0.4402071920586117,2.885316848754883
0.44021268402041114,2.886251211166382
0.44020346741725347,2.886754274368286
0.4402089620104185,2.887754440307617
0.440199747250076,2.8882570266723633
0.4402052444710033,2.889204978942871
0.44019603155086906,2.889709949493408
0.4402015313959619,2.8906593322753906
0.4401923203134339,2.8911569118499756
0.4401978227791021,2.8921103477478027
0.44018861353158323,2.89259934425354
0.4401941186142429,2.8935725688934326
0.4401849111991408,2.894089937210083
0.44019041889521465,2.895017147064209
0.44018121330994203,2.8955254554748535
0.44018672361585914,2.896461248397827
0.4401775198578335,2.896970272064209
0.4401830327700293,2.8979194164276123
0.440173830836673,2.8984408378601074
0.4401793463515894,2.899399995803833
0.4401701462403296,2.899935007095337
0.4401756643544148,2.9008848667144775
0.44016646606268367,2.901440382003784
0.44017198677239233,2.902360200881958
0.44016279029762656,2.9028868675231934
0.44016831359941966,2.903820753097534
0.44015911893906107,2.9043374061584473
0.4401646448294059,2.90525484085083
0.4401554519809008,2.9057652950286865
0.44016098045627117,2.9067325592041016
0.4401517894170709,2.9072325229644775
0.4401573204739466,2.908186674118042
0.4401481312415072,2.9086904525756836
0.44015366487637464,2.909625768661499
0.44014447744815677,2.9101150035858154
0.44015001365750833,2.911146879196167
0.4401408280309777,2.9116368293762207
0.44014636681131236,2.9125876426696777
0.4401371829839391,2.9130985736846924
0.4401427243317619,2.9140543937683105
0.4401335423010211,2.9145748615264893
0.4401390862128432,2.9155092239379883
0.44012990597621465,2.916046142578125
0.44013545244855373,2.9169564247131348
0.4401262740035219,2.917487144470215
0.4401318230329015,2.9183905124664307
0.44012264637695553,2.9189090728759766
0.4401281979599058,2.919851779937744
0.44011902309053935,2.920361280441284
0.44012457722359644,2.921365261077881
0.44011540413830813,2.9218454360961914
0.4401209608180142,2.9228034019470215
0.44011178951430735,2.923302173614502
0.4401173487372108,2.924234390258789
0.4401081792125931,2.9247331619262695
0.4401137409752487,2.925680637359619
0.44010457322723257,2.926194190979004
0.44011013752620104,2.927151679992676
0.44010097155230354,2.9276771545410156
0.44010653838415165,2.92860746383667
0.4400973741818946,2.9291257858276367
0.4401029435431953,2.930047035217285
0.44009378111010505,2.930576801300049
0.4400993529974373,2.9314963817596436
0.4400901923310448,2.9320809841156006
0.4400957667409939,2.9329676628112793
0.4400866078388346,2.9335036277770996
0.4400921847679915,2.934431791305542
0.4400830276276055,2.934969663619995
0.4400886070725674,2.935915470123291
0.4400794516914995,2.936420440673828
0.44008503364886975,2.9373936653137207
0.44007588002466896,2.937887668609619
0.44008146449105695,2.938871383666992
0.44007231262127705,2.9393560886383057
0.4400778995932979,2.9403293132781982
0.44006874947549735,2.940833330154419
0.44007433894977227,2.941812038421631
0.4400651905815138,2.9423112869262695


==> n9/proj_grad_code_e_2000_lr_005.csv <==
testing_loss,times
0.6856797356577826,0.0
0.6857207014844792,0.0014081001281738281
0.678728264615906,0.002766847610473633
0.6713196630270807,0.0032269954681396484
0.6649276161342719,0.004285335540771484
0.6585289882691473,0.004774808883666992
0.6528272942318601,0.0057408809661865234
0.6471162712375661,0.006230831146240234
0.6420003794458172,0.007189512252807617
0.6368841288319734,0.007706642150878906
0.6322702180541975,0.008638620376586914
0.6276687492767067,0.009142160415649414
0.6234864760053611,0.010088205337524414
0.6193314050607823,0.010581493377685547
0.6155219263954597,0.011564254760742188
0.6117550820708167,0.01205587387084961
0.6082691691106257,0.012996673583984375
0.6048411562572645,0.01349329948425293
0.6016375264379542,0.014431953430175781
0.5985063860801564,0.014937162399291992
0.5955502910638039,0.015882015228271484
0.5926803158735967,0.01638174057006836
0.5899423743099074,0.017318248748779297
0.5873030930908744,0.017815113067626953
0.5847583383141728,0.01880502700805664
0.5823236608995359,0.019293546676635742
0.5799507688390856,0.020281076431274414
0.5776982734540601,0.02080059051513672
0.5754789378840927,0.021724224090576172
0.5733892804725315,0.022246837615966797
0.5713077070864351,0.023167133331298828
0.5693641328522113,0.0237123966217041
0.5674066285160251,0.024622678756713867
0.5655945680713443,0.025185346603393555
0.5637492061296068,0.02606201171875
0.5620559411919137,0.026614904403686523
0.5603122875618338,0.02755141258239746
0.5587266736267794,0.02805042266845703
0.5570755615829595,0.029000520706176758
0.5555877972238684,0.029497385025024414
0.5540211413111051,0.0304262638092041
0.5526225756547402,0.030925273895263672
0.551133217170403,0.031870365142822266
0.5498161886796689,0.032378435134887695
0.5483977667405645,0.033307790756225586
0.5471554677301707,0.03384995460510254
0.5458023111707534,0.03476667404174805
0.544628673533538,0.035265445709228516
0.543335709846739,0.03619718551635742
0.5422253083177633,0.03670167922973633
0.5409879866058184,0.03762483596801758
0.5399359565756372,0.038129568099975586
0.5387501820726742,0.039048194885253906
0.5377521495120944,0.039575815200805664
0.5366142277090745,0.040518760681152344
0.5356662492114665,0.04103446006774902
0.5345728379853409,0.041956186294555664
0.5336713492905367,0.04245877265930176
0.5326194177347197,0.043373823165893555
0.5317611893878893,0.043892860412597656
0.5307479822769742,0.04482078552246094
0.5299300813103656,0.04533100128173828
0.5289530883212197,0.04627180099487305
0.5281728450372043,0.04681825637817383
0.5272297740010784,0.04773879051208496
0.5264847530902668,0.048243045806884766
0.525573506674015,0.049173593521118164
0.5248614820292137,0.0496981143951416
0.5239801373441155,0.05061221122741699
0.5232990700350691,0.051122188568115234
0.5224458607537344,0.05205202102661133
0.5217938797133381,0.0525665283203125
0.5209671803424223,0.05350065231323242
0.5203425653858698,0.05403470993041992
0.5195408773977002,0.05496716499328613
0.5189420442546744,0.05546712875366211
0.5181639838266734,0.056401968002319336
0.5175894709154023,0.05692625045776367
0.5168337580641922,0.057840824127197266
0.5162822147768139,0.05836319923400879
0.5155476637055445,0.05929064750671387
0.5150178400081843,0.059824228286743164
0.514303350512087,0.060735225677490234
0.5137940876915376,0.061263322830200195
0.5130986374889188,0.06217503547668457
0.5126088599017753,0.06269979476928711
0.5119314977763458,0.06364631652832031
0.5114602054766648,0.06414532661437988
0.5108000451328901,0.06506919860839844
0.5103463072715474,0.0655972957611084
0.5097025218180704,0.06648850440979004
0.5092654707215032,0.06705164909362793
0.5086372877090558,0.06791186332702637
0.50821611355742,0.06848335266113281
0.5076028105073145,0.0693509578704834
0.5071967565426171,0.06990718841552734
0.5065976569101843,0.07077312469482422
0.5062060151139562,0.07132744789123535
0.5056204846383843,0.07221531867980957
0.5052425918261738,0.07279062271118164
0.5046700352242866,0.07366347312927246
0.5043052695108914,0.07422661781311035
0.5037451274776524,0.07511591911315918
0.5033929050727138,0.07570004463195801
0.5028446515557683,0.07654023170471191
0.5025044238542887,0.07712316513061523
0.5019675635737689,0.07798218727111816
0.501638814510379,0.07855057716369629
0.5011128806986015,0.07944679260253906
0.5007951243381005,0.08000564575195312
0.5002796766767329,0.08092379570007324
0.4999724550166457,0.08146023750305176
0.4994670777514938,0.08235621452331543
0.49916995871518244,0.0829002857208252
0.4986742589309957,0.08382987976074219
0.4983868345323094,0.08436298370361328
0.49790044057196403,0.08530473709106445
0.49762232523454436,0.08581209182739258
0.4971448852486873,0.0867760181427002
0.4968757142649159,0.08726716041564941
0.49640689487966116,0.08824777603149414
0.4961463229958783,0.08874893188476562
0.49568580808748053,0.0896768569946289
0.49543350820354354,0.09023094177246094
0.4949809977701397,0.09109878540039062
0.49473665974266295,0.09168648719787598
0.4942918688642127,0.09251737594604492
0.4940551984039478,0.09312295913696289
0.49361785628241295,0.09394621849060059
0.49338857393722046,0.09454774856567383
0.49295842300983594,0.09538555145263672
0.49273626322557385,0.09598159790039062
0.4923130583447819,0.09685111045837402
0.4920977685972133,0.0974111557006836
0.49168127627146674,0.09830117225646973
0.4914726162629786,0.09885311126708984
0.4910626139531925,0.09978747367858887
0.4908603548687296,0.1002962589263916
0.4904566303356623,0.10123682022094727
0.4902605541528277,0.10174250602722168
0.4898629048511255,0.10272955894470215
0.48967280369988186,0.1032400131225586
0.4892810362149264,0.10416793823242188
0.4890967117827733,0.10468435287475586
0.4887106413068291,0.10564851760864258
0.48853190428571236,0.10614442825317383
0.488151354130199,0.10711431503295898
0.4879780237017626,0.1076345443725586
0.4876028248427629,0.10857319831848145
0.4874347281988615,0.10907220840454102
0.48706471885324176,0.11002516746520996
0.4869016907489165,0.11053299903869629
0.4865367159786652,0.11165976524353027
0.48637859831502994,0.11211347579956055
0.4860185096576379,0.11310410499572754
0.4858651510923586,0.11363410949707031
0.48550980621524836,0.11455082893371582
0.4853610617984954,0.11510133743286133
0.4850103241756854,0.1159980297088623
0.48486605500962504,0.11657357215881348
0.48451979361896474,0.11744260787963867
0.484379866539025,0.118011474609375
0.4840379555784815,0.11888384819030762
0.4839022428547723,0.11944746971130371
0.4835645614763737,0.12034344673156738
0.48343294053378444,0.12090277671813965
0.4830993725939426,0.12177777290344238
0.48297172574955594,0.12233686447143555
0.48264215957459583,0.12320280075073242
0.4825183737911759,0.12381410598754883
0.4821927019569927,0.1246485710144043
0.4820726686114016,0.1252431869506836
0.4817507877362553,0.12609386444091797
0.48163440240174765,0.12666869163513184
0.48131621295128235,0.1275773048400879
0.48120337519271067,0.12812042236328125
0.48088878129635887,0.12901091575622559
0.48077939447739865,0.12957000732421875
0.48046830375539457,0.1304337978363037
0.4803622748569684,0.13099956512451172
0.48005459825725716,0.13187694549560547
0.47995183770640054,0.1324448585510254
0.4796474893507815,0.13332796096801758
0.47954791085925164,0.1338942050933838
0.47924680789814667,0.13478684425354004
0.4791503283101283,0.1353466510772705
0.4788523907854103,0.13622570037841797
0.47875892993372104,0.13678717613220215
0.478464080649081,0.13767743110656738
0.47837356121932456,0.13822436332702637
0.47808172561769197,0.13913273811340332
0.4779940730198464,0.13969659805297852
0.4777051790674164,0.14056682586669922
0.4776203213143838,0.14114856719970703
0.4773342993908335,0.14197325706481934
0.4772521669835113,0.1425614356994629
0.47696894977802,0.14339804649353027
0.4768894755964857,0.1439824104309082
0.47660899800919965,0.1448507308959961
0.4765321172096293,0.14542770385742188
0.4762543162582375,0.14628291130065918
0.47617996617520697,0.1468522548675537
0.4759047809063181,0.14775633811950684
0.47583290096015746,0.14829230308532715
0.4755602723651892,0.1492018699645996
0.47549080397408716,0.14973163604736328
0.47522067490939834,0.15062546730041504
0.4751535614059714,0.1511542797088623
0.47488587651698666,0.15205001831054688
0.4748210630690491,0.15261125564575195
0.4745557687181426,0.1534738540649414
0.47449320225343,0.15403294563293457
0.47423024645134904,0.15493226051330566
0.47416987558596574,0.15549015998840332
0.4739092079265912,0.15636277198791504
0.47385098289696564,0.1569371223449707
0.4735925544952192,0.15779471397399902
0.4735364270933675,0.15835928916931152
0.47328019052608655,0.15925288200378418
0.47322611403799597,0.1598365306854248
0.4729720232876107,0.16070985794067383
0.4729199524345672,0.1612715721130371
0.47266796283542406,0.16215825080871582
0.47261785371812026,0.1627209186553955
0.47236792190530474,0.16362476348876953
0.4723197319505743,0.1641404628753662
0.4720718158110982,0.16507196426391602
0.4720255037211315,0.16559147834777832
0.47177956234735435,0.16651201248168945
0.47173508805126263,0.1670365333557129
0.47149108169642845,0.1679675579071045
0.47144840630402657,0.16848111152648926
0.4712062963398036,0.16940879821777344
0.47116538209749514,0.16995978355407715
0.47092513097341054,0.17083501815795898
0.47088594122206273,0.1714034080505371
0.4706475124267346,0.17228364944458008
0.47061001156143745,0.17284250259399414
0.4703733695855099,0.1737375259399414
0.47033752301712217,0.17430448532104492
0.47010263331781516,0.17517590522766113
0.4700684074362037,0.17577719688415527
0.46983523640339586,0.1766340732574463
0.46980259854228124,0.17719650268554688
0.4695711134660463,0.1780836582183838
0.46954003186937326,0.1786363124847412
0.46931020090889786,0.17954254150390625
0.4692806446986524,0.1800837516784668
0.469052436852466,0.18097519874572754
0.4690243759978668,0.18154001235961914
0.46879776107531757,0.18242597579956055
0.46877116636331323,0.1829817295074463
0.46854611495722986,0.1838839054107666
0.4685209579642371,0.18443584442138672
0.46829744142471713,0.1853189468383789
0.4682736944895389,0.18593430519104004
0.4680516848988101,0.186751127243042
0.4680293210966756,0.1873626708984375
0.4678087912449779,0.18818116188049316
0.467787784362651,0.18879318237304688
0.46756870772508985,0.1896355152130127
0.467549032236994,0.19022393226623535
0.4673313829513205,0.19106817245483398
0.4673130139966312,0.19167041778564453
0.46709676684190315,0.19250249862670898
0.4670796802025628,0.19310212135314941
0.46686481057864754,0.19391536712646484
0.466848982658259,0.19453120231628418
0.46663546656613747,0.19536614418029785
0.4666208743696948,0.19597220420837402
0.4664086883925303,0.1968224048614502
0.4663953095069486,0.19740080833435059
0.46618443079188593,0.1982717514038086
0.4661722433672925,0.19882917404174805
0.46596264960795303,0.1997530460357666
0.4659516323397064,0.20027780532836914
0.4657433017593479,0.20120477676391602
0.46573343387074956,0.20170307159423828
0.46552634520606273,0.20266008377075195
0.46551760643173234,0.20316123962402344
0.4653117389172431,0.20410871505737305
0.46530410948712614,0.20462274551391602
0.4650994428401782,0.20558977127075195
0.4650929034641587,0.20608830451965332
0.46488941787045107,0.2070629596710205
0.46488394972354186,0.20763826370239258
0.46468162582319705,0.20853042602539062
0.464677210531282,0.20908594131469727
0.4644760294054217,0.2099599838256836
0.46447264903152785,0.21051907539367676
0.4642725921893334,0.21139121055603027
0.4642702292204069,0.21200323104858398
0.4640712785866463,0.21281886100769043
0.4640699159208131,0.21343135833740234
0.46387205382381147,0.21428632736206055
0.46387167475810054,0.21487832069396973
0.4636748839181384,0.21575045585632324
0.4636754721366481,0.2163083553314209
0.46347973565476736,0.21718454360961914
0.46348127521725707,0.21774578094482422
0.463286576564459,0.21863079071044922
0.4632890518953461,0.2191929817199707
0.4630953749021647,0.22005796432495117
0.4630987707799124,0.22062921524047852
0.4629060996263474,0.22150731086730957
0.46291040117322607,0.22207140922546387
0.4627187203790215,0.2229297161102295
0.4627239130512274,0.22349977493286133
0.46253320746648113,0.22433233261108398
0.46253927704459946,0.22496318817138672
0.4623495318406914,0.22578120231628418
0.46235646442048833,0.2263936996459961
0.46216766508131274,0.22721433639526367
0.4621754470648437,0.22786283493041992
0.46198757937833534,0.22865676879882812
0.4619961974653573,0.2292933464050293
0.461809247515299,0.23009204864501953
0.46181868869497306,0.23072099685668945
0.46163264285307337,0.23154187202453613
0.4616428943959483,0.23214983940124512
0.4614577393141793,0.23296618461608887
0.46146878876444275,0.23357415199279785
0.46128451136762777,0.2343916893005371
0.461296346535616,0.23500943183898926
0.46111293401425707,0.23585271835327148
0.46112554296921343,0.23643088340759277
0.4609429827725498,0.23729729652404785
0.4609563538356206,0.2378690242767334
0.4607746336649096,0.23874592781066895
0.46078875540237013,0.23931598663330078
0.46060786320438213,0.24019718170166016
0.4606227244210824,0.24076104164123535
0.4604426483818001,0.24166083335876465
0.4604582381148232,0.24221110343933105
0.46027896665334106,0.24309468269348145
0.46029527416586563,0.24367785453796387
0.46011679592847754,0.2445359230041504
0.46013381070383585,0.2451317310333252
0.4599561145583088,0.24597787857055664
0.4599738262942347,0.2465686798095703
0.45979690132425693,0.24744534492492676
0.4598152999273154,0.24800324440002441
0.4596391354271169,0.24887990951538086
0.45965821100730836,0.2494337558746338
0.4594827964764445,0.250333309173584
0.45950253934197877,0.2508857250213623
0.4593278644802725,0.25182056427001953
0.45934826513250426,0.2523190975189209
0.45917431983514106,0.25325965881347656
0.45919536896366303,0.2537522315979004
0.4590221433164322,0.2547154426574707
0.4590438317943186,0.2552158832550049
0.4588713160689978,0.2561824321746826
0.45889363494819335,0.2566964626312256
0.45872181959806896,0.2576162815093994
0.4587447601049183,0.25817275047302246
0.45857363576043825,0.2590329647064209
0.45859718929135096,0.25962114334106445
0.458426746755905,0.260483980178833
0.4584509048731509,0.26108431816101074
0.4582811351189738,0.2619352340698242
0.45830588954660373,0.26252174377441406
0.4581367837107979,0.26339268684387207
0.4581621263306864,0.2639589309692383
0.4579936757113585,0.2648582458496094
0.4580195985593643,0.2654075622558594
0.457851794611873,0.2662820816040039
0.45787828987411117,0.26683664321899414
0.4577111242074217,0.2677645683288574
0.457738184216647,0.2683100700378418
0.45757164858978966,0.26921749114990234
0.4575992658218834,0.269763708114624
0.45743335214051195,0.27065587043762207
0.45746151921107225,0.2712087631225586
0.45729621952411803,0.2721097469329834
0.4573249291851482,0.2726705074310303
0.4571602356815688,0.27356433868408203
0.45718948081826016,0.27413272857666016
0.4570253858238781,0.27503395080566406
0.45705515945148506,0.27561259269714355
0.4568916554259134,0.2764601707458496
0.4569219506867183,0.2770977020263672
0.45675903022037107,0.2779116630554199
0.4567898403807332,0.2785310745239258
0.45662749619191756,0.27935194969177246
0.45665881463940683,0.2799649238586426
0.4564970395714943,0.2808187007904053
0.4565288598121037,0.2813866138458252
0.45636764683077813,0.282271146774292
0.4563999624862153,0.282820463180542
0.4562393046767945,0.28377842903137207
0.456272109481847,0.2843170166015625
0.4561120000466767,0.28522586822509766
0.45614528784665126,0.28577613830566406
0.4559857201025677,0.2866532802581787
0.45601948485079885,0.2871885299682617
0.4558604522266599,0.28807950019836426
0.45589468798208715,0.2886373996734619
0.455736184016367,0.28952574729919434
0.4557708849411775,0.2900850772857666
0.4556129032796262,0.2909674644470215
0.45564806363696164,0.29155755043029785
0.45549059803032416,0.29239511489868164
0.45552621218204925,0.2930130958557129
0.4553692564838452,0.29384565353393555
0.4554053188883757,0.29448938369750977
0.45524886705273515,0.29528117179870605
0.45528537226292426,0.2959470748901367
0.45512941834248094,0.29675817489624023
0.4551663610035612,0.2974386215209961
0.45501089914739795,0.29825377464294434
0.45504827399497844,0.2988743782043457
0.45489329844662607,0.29973506927490234
0.45493110030474126,0.30032873153686523
0.45477660540022813,0.3011913299560547
0.45481482917943866,0.3017692565917969
0.45466080934538877,0.30263781547546387
0.4546994500409308,0.3031954765319824
0.45454589979271093,0.30408692359924316
0.4545849524826948,0.30466508865356445
0.4544318664226064,0.305525541305542
0.45447132626626013,0.3061072826385498
0.454318699081778,0.30697154998779297
0.45435856131773744,0.30756258964538574
0.4542063877797902,0.3083822727203369
0.45424664772443213,0.3090066909790039
0.45409492268572665,0.3098416328430176
0.45413557573154434,0.31043529510498047
0.45398429412493035,0.3112668991088867
0.45402533573895054,0.3118894100189209
0.4538744925758259,0.3127009868621826
0.45391591829806544,0.31332969665527344
0.4537655086668192,0.31413888931274414
0.4538073141087809,0.31478333473205566
0.45365733317327517,0.3156123161315918
0.45369951401648095,0.3161964416503906
0.45354995701456846,0.31705284118652344
0.45359250900912884,0.31763529777526855
0.4534433712512069,0.3184974193572998
0.4534862902144263,0.3190650939941406
0.4533375670820245,0.3199429512023926
0.4533808488970412,0.32050156593322754
0.45323253584144274,0.32135510444641113
0.4532761764559014,0.3219308853149414
0.45312826899679803,0.32280731201171875
0.4531722644215555,0.3233675956726074
0.45302475814573306,0.3242642879486084
0.4530691044535952,0.3248283863067627
0.4529219950136503,0.32571911811828613
0.4529666883381399,0.32627248764038086
0.4528199714512268,0.3271784782409668
0.4528650079853807,0.32776975631713867
0.45271867943198735,0.32864832878112793
0.45276405542718307,0.32922983169555664
0.45261811104993493,0.33010339736938477
0.452663822814745,0.33066225051879883
0.4525182585172371,0.331585168838501
0.45256430241631074,0.33209943771362305
0.45241911416196634,0.333021879196167
0.4524654866149379,0.333526611328125
0.4523206704258929,0.33443355560302734
0.45236736790631565,0.3349478244781494
0.45222291986232915,0.33591651916503906
0.4522699388966348,0.3364114761352539
0.45212585513402326,0.3373548984527588
0.4521731923005055,0.3378612995147705
0.45202946901110175,0.3388044834136963
0.45207712093892355,0.3393089771270752
0.45193375436905925,0.34026050567626953
0.45198171773728313,0.34076738357543945
0.4518387041867935,0.341707706451416
0.45188697572343445,0.3422210216522217
0.4517443115446852,0.34316301345825195
0.4517928880257857,0.34369444847106934
0.4516505696227221,0.3446204662322998
0.45169944787144733,0.3451542854309082
0.451557471698664,0.3460714817047119
0.4516066485844192,0.3466019630432129
0.4514650111462496,0.3475301265716553
0.4515144835838163,0.348055362701416
0.45137318143344385,0.3489813804626465
0.45142294638213637,0.3494865894317627
0.45128197612072335,0.35044312477111816
0.45133203058356414,0.35093092918395996
0.45119138885940047,0.3519253730773926
0.45124172988231415,0.35243940353393555
0.4511014133899839,0.3534080982208252
0.45115203806100906,0.3538944721221924
0.45101204354057584,0.3548755645751953
0.45106294898909466,0.3553624153137207
0.45092327322530373,0.3564260005950928
0.45097445662128893,0.35691261291503906
0.4508350964427865,0.35788750648498535
0.4508865549960642,0.35838866233825684
0.4507475072746338,0.3593556880950928
0.45079923823416396,0.3598790168762207
0.45066049988397827,0.36081933975219727
0.45071250053714956,0.36135101318359375
0.45057406851403903,0.3622612953186035
0.45062633618597947,0.36278367042541504
0.4504882074867156,0.36374616622924805
0.4505407395396192,0.3642582893371582
0.4504029112012126,0.3652305603027344
0.45045570503367954,0.36572265625
0.4503181741326937,0.36675167083740234
0.4503712271790852,0.36722612380981445
0.45023399083096366,0.36824655532836914
0.45028730056077054,0.36872291564941406
0.45015035591917796,0.36971449851989746
0.45020391983640295,0.3702123165130615
0.4500672640925809,0.37111687660217285
0.4501210797351345,0.37169551849365234
0.44998471011726904,0.372544527053833
0.45003877505637724,0.3731701374053955
0.4499026888289801,0.37395763397216797
0.4499570006686058,0.3746178150177002
0.4498211951319084,0.37540531158447266
0.44987575150818443,0.3760557174682617
0.4497402239975441,0.3768894672393799
0.4497950225782182,0.37747740745544434
0.44965977046353617,0.3783447742462158
0.44971480894742766,0.3789069652557373
0.4495798296325792,0.3798229694366455
0.44963510574904747,0.38034820556640625
0.44950039667132274,0.3812832832336426
0.44955590817974594,0.38178491592407227
0.44942146680930334,0.3827505111694336
0.4494772114985686,0.38324618339538574
0.44934303533789743,0.3842034339904785
0.4493990110259014,0.3847017288208008
0.44926509760929684,0.3856699466705322
0.4493213021424564,0.3861825466156006
0.4491876490355031,0.38710975646972656
0.44924408028827645,0.3876628875732422
0.4491106850873441,0.3885617256164551
0.4491673409617607,0.3891446590423584
0.4490342012935087,0.38999152183532715
0.44909107971871054,0.3905761241912842
0.44895819323960157,0.39142489433288574
0.4490152921713917,0.39200496673583984
0.44888265656721626,0.3928244113922119
0.4489399739876182,0.3934366703033447
0.4488075869730278,0.39429521560668945
0.4488651208898526,0.3948991298675537
0.4487329802079014,0.3957705497741699
0.4487907286543239,0.39633989334106445
0.44865883207602025,0.3972032070159912
0.4487167931101642,0.3977808952331543
0.44858513843402986,0.39864110946655273
0.44864331013856024,0.3992776870727539
0.44851189519019885,0.400068998336792
0.4485702756719235,0.40069580078125
0.4484390983035966,0.4015209674835205
0.44849768569307485,0.40213680267333984
0.44836674378328645,0.4029428958892822
0.44842553623444603,0.4035825729370117
0.448294827687535,0.40439867973327637
0.44835382337729607,0.40503978729248047
0.4482233461230358,0.4058418273925781
0.4482825432509425,0.40645313262939453
0.448152295244149,0.407271146774292
0.4482116920320082,0.4079017639160156
0.44808167125215453,0.4087047576904297
0.4481412659436818,0.4093666076660156
0.4480114703945205,0.41013622283935547
0.44807126125499236,0.4107964038848877
0.4479416889641842,0.41161417961120605
0.4480016742800983,0.41222047805786133
0.4478723232988485,0.4130682945251465
0.44793250137758844,0.4136512279510498
0.44780336978029,0.41448140144348145
0.4478637389497983,0.41509556770324707
0.4477348248336807,0.41596078872680664
0.4477953834421373,0.4165363311767578
0.44766668492692235,0.4174070358276367
0.4477274313424294,0.41797852516174316
0.44759894656999394,0.4188556671142578
0.447659879180266,0.41940975189208984
0.4475316063143097,0.42029643058776855
0.44759272352637103,0.4208717346191406
0.44746466075209085,0.42173027992248535
0.44752596099197706,0.4222991466522217
0.4473981065157478,0.42316746711730957
0.44745958822821374,0.42376184463500977
0.4473319402772738,0.42461180686950684
0.44739360192550737,0.42522335052490234
0.4472661587476503,0.4260435104370117
0.44732799881299073,0.4266674518585205
0.4472007586762631,0.4274451732635498
0.4472627756579249,0.4281001091003418
0.447135736850328,0.42887139320373535
0.4471979292651301,0.4295177459716797
0.4470710900943291,0.43032217025756836
0.44713345647642877,0.43094468116760254
0.44700681526946484,0.4318351745605469
0.44706935417009674,0.43238115310668945
0.446942909273106,0.43329906463623047
0.4470056192603258,0.43383073806762695
0.44687936903826203,0.43476104736328125
0.4469422486966949,0.4352705478668213
0.44681619153305824,0.436220645904541
0.4468792394636518,0.43671441078186035
0.4467533737602211,0.4376342296600342
0.44681658858000306,0.43818140029907227
0.44669091275657374,0.43906497955322266
0.44675429309841347,0.43965935707092285
0.4466288055925395,0.44049763679504395
0.44669235010491476,0.44112062454223633
0.4465670493716554,0.44193553924560547
0.44663075671842206,0.4425528049468994
0.44650564123009295,0.4433579444885254
0.44656951009025997,0.44399261474609375
0.4464445783361883,0.44481873512268066
0.4465086074036961,0.44544076919555664
0.4463838578899803,0.4462723731994629
0.4464480458734834,0.4468705654144287
0.44632347712275644,0.4477529525756836
0.4463878227454097,0.44831013679504395
0.4462634332966075,0.4492034912109375
0.44632793529585635,0.44975900650024414
0.44620372370398864,0.45066165924072266
0.4462683808313627,0.4512045383453369
0.44614434566728933,0.45212221145629883
0.44620915668820016,0.45262861251831055
0.4460852965384099,0.45356297492980957
0.44615026023195214,0.4541015625
0.4460265736983461,0.4550135135650635
0.4460916888571015,0.45555973052978516
0.44596817455677995,0.4564659595489502
0.4460334399866255,0.45702099800109863
0.4459100965516778,0.45789432525634766
0.4459755110715974,0.4584629535675049
0.4458523371488965,0.45931172370910645
0.44591789959079475,0.45990729331970215
0.4457948938417939,0.4607665538787842
0.4458606030503145,0.4613471031188965
0.44573776415084815,0.46218371391296387
0.44580361898319437,0.4627804756164551
0.44568094562328225,0.4636399745941162
0.44574694494904094,0.4642457962036133
0.4456244358326951,0.46509456634521484
0.445690578533664,0.46567201614379883
0.44556823237869947,0.46655702590942383
0.4456345173487163,0.46711087226867676
0.44551233288656433,0.468019962310791
0.44557875903134053,0.46856689453125
0.44545673500686533,0.46947741508483887
0.4455233012438211,0.47002506256103516
0.4454014364151396,0.4709455966949463
0.44546814167324256,0.47149038314819336
0.44534643481154645,0.47237730026245117
0.44541327803115266,0.4729475975036621
0.4452917279205344,0.47379159927368164
0.44535870805323213,0.4743802547454834
0.4452373134905128,0.47522735595703125
0.4453044294989691,0.4758570194244385
0.4451831892935296,0.47665977478027344
0.4452504401513393,0.47730159759521484
0.4451293531249539,0.4780871868133545
0.44519673781649066,0.4787406921386719
0.4450758028031639,0.47956085205078125
0.4451433203234349,0.48017072677612305
0.4450225361692398,0.48102688789367676
0.44509018552374174,0.4816017150878906
0.444969551086662,0.4824542999267578
0.44503733129123973,0.4830300807952881
0.4449168454410142,0.48392820358276367
0.4449847555217217,0.48447513580322266
0.44486441713969,0.48546624183654785
0.4449324561326544,0.4859592914581299
0.4448122641116069,0.4869227409362793
0.4448804310628933,0.4874565601348877
0.4447603843069217,0.4883718490600586
0.44482867827240163,0.48892927169799805
0.44470877569675354,0.489821195602417
0.444777195741974,0.4903900623321533
0.4446574362729086,0.4912552833557129
0.44472598147296494,0.4918503761291504
0.4446063640476111,0.4927079677581787
0.4446750334870208,0.4932992458343506
0.444555557053238,0.4941678047180176
0.4446243498258166,0.49477672576904297
0.44450501334205755,0.49567484855651855
0.444573928550797,0.49620509147644043
0.4444547309859721,0.49713754653930664
0.4445237677429212,0.4976663589477539
0.4444047080762657,0.4985980987548828
0.44447386550241114,0.4990994930267334
0.44435494272335435,0.5000958442687988
0.44442421994850556,0.5005877017974854
0.44430543305654163,0.5015404224395752
0.4443748292192156,0.5020303726196289
0.44425617722377636,0.5029876232147217
0.4443256914710861,0.5034823417663574
0.4442071733914162,0.5044505596160889
0.4442768048789592,0.5049474239349365
0.4441584197439928,0.5059242248535156
0.44422816763574263,0.5064120292663574
0.4441099144839821,0.5073657035827637
0.44417977795218105,0.5078814029693604
0.4440616558315776,0.5088233947753906
0.4441316340566307,0.5093343257904053
0.4440136420244668,0.5102713108062744
0.4440837341948384,0.5107808113098145
0.4439658713176118,0.5117523670196533
0.4440360766297231,0.5122454166412354
0.44391834198303265,0.5131878852844238
0.4439886596411609,0.5136868953704834
0.4438710523095941,0.5146348476409912
0.44394148152577373,0.515148401260376
0.4438240006027962,0.5160715579986572
0.4438945405967206,0.5165755748748779
0.44377718518456716,0.517531156539917
0.4438478351834931,0.5180263519287109
0.4437306043930598,0.5190105438232422
0.44380136363171274,0.5195331573486328
0.44368425658245125,0.5204715728759766
0.4437551243029318,0.5209813117980957
0.44363814012274544,0.521904706954956
0.44370911557443793,0.5224456787109375
0.44359225339957836,0.5233514308929443
0.44366333583906026,0.5239083766937256
0.44354659481402675,0.5248057842254639
0.44361778350497977,0.5253705978393555
0.4435011627824192,0.5262608528137207
0.44357245699554154,0.5268301963806152
0.44345595573615015,0.5277433395385742
0.44352735474907024,0.5282735824584961
0.44341097212149694,0.5292081832885742
0.4434824752186881,0.5297329425811768
0.443366210399439,0.5306429862976074
0.4434378168721365,0.5311872959136963
0.44332166904548037,0.5320703983306885
0.4433933781915978,0.5326278209686279
0.4432773465494744,0.5335404872894287
0.4433491576735233,0.5340859889984131
0.4432332414154512,0.5349915027618408
0.4433051538284603,0.5355684757232666
0.4431893521614471,0.5364339351654053
0.4432613651808843,0.5370173454284668
0.44314567731933807,0.5378885269165039
0.44321779026903185,0.5384619235992432
0.44310221543467354,0.539334774017334
0.44317442764473697,0.5399072170257568
0.4430589650665142,0.5407776832580566
0.44313127587326906,0.5413608551025391
0.4430159247872714,0.5422332286834717
0.44308833353317423,0.5428047180175781
0.4429730931825492,0.5437102317810059
0.443045599216118,0.5442779064178467
0.4429304688509883,0.5451695919036865
0.4430030715267306,0.5457291603088379
0.44288805040411316,0.5466279983520508
0.4429607490824539,0.5471782684326172
0.44284583646617987,0.548093318939209
0.4429186305133925,0.5486161708831787
0.44280382567402726,0.5495338439941406
0.4428767144621642,0.5500805377960205
0.44276201667692994,0.5509932041168213
0.44283499958375444,0.5515627861022949
0.4427204081364533,0.5524394512176514
0.44279348454537226,0.5529916286468506
0.4426789987263106,0.553891658782959
0.44275216802630896,0.5544426441192627
0.44263778713222185,0.5553297996520996
0.4427110487177968,0.5559046268463135
0.44259677205177544,0.5567810535430908
0.44267012532287253,0.5573625564575195
0.44255595219429056,0.5582337379455566
0.4426293965562404,0.5588059425354004
0.44251532628068263,0.5596983432769775
0.4425888611441384,0.5602972507476807
0.44247489304333015,0.5611617565155029
0.44254851782420596,0.5617458820343018
0.4424346512259433,0.5626237392425537
0.4425083653453536,0.5631840229034424
0.4423945995834345,0.5640623569488525
0.44246840246763436,0.5646412372589111
0.442354736881791,0.5655252933502197
0.44242862796211696,0.5660829544067383
0.4423150618979487,0.5669815540313721
0.4423890406107607,0.5675652027130127
0.4422755734196683,0.5684034824371338
0.44234963920629256,0.5689899921417236
0.44223627024541273,0.5698559284210205
0.4423104225520851,0.5704324245452881
0.44219715118422653,0.5712940692901611
0.44227138946203665,0.5718934535980225
0.442158215055617,0.572742223739624
0.4422325387604533,0.5733554363250732
0.4421194606894362,0.5741958618164062
0.4421938692819319,0.5747947692871094
0.4420808869257655,0.5756962299346924
0.44215537987124537,0.5762648582458496
0.4420424926148017,0.5771653652191162
0.44211706938322853,0.5777173042297363
0.4420042766167435,0.5786221027374268
0.4420789366826671,0.5791711807250977
0.4419662378016811,0.5800771713256836
0.44204098064418645,0.5806007385253906
0.44192837504948607,0.5815775394439697
0.44200320015214273,0.5820679664611816
0.44189068724970343,0.583045482635498
0.441965594100516,0.5835573673248291
0.44185317330144463,0.5845096111297607
0.44192816139280355,0.585028886795044
0.4418158321132829,0.5859577655792236
0.4418909009419154,0.586517333984375
0.44177866260314874,0.5873892307281494
0.44185381167007143,0.5879604816436768
0.4417416636982275,0.5888593196868896
0.4418168925086992,0.5894134044647217
0.4417048343348587,0.5903031826019287
0.4417801423983336,0.5908715724945068
0.44166817345843595,0.5918023586273193
0.4417435602885177,0.5923397541046143
0.4416316800233083,0.59326171875
0.44170714513770476,0.5938098430633545
0.44159535299268354,0.594712495803833
0.44167089591316205,0.5952515602111816
0.44155919133853216,0.5961308479309082
0.44163481159087536,0.5966963768005371
0.44152319404149265,0.5975675582885742
0.4415988911554549,0.5981264114379883
0.4414873600907784,0.5990207195281982
0.4415631336000426,0.5995974540710449
0.4414516884840849,0.6004743576049805
0.4415275379262209,0.6010313034057617
0.4414161782274999,0.601923942565918
0.44149210314392173,0.6024742126464844
0.4413808283354129,0.603355884552002
0.4414568282713378,0.6039304733276367
0.4413456378304268,0.6048099994659424
0.44142171233483457,0.6053919792175293
0.44131060574327025,0.6062226295471191
0.44138675436886315,0.6068322658538818
0.44127573111271173,0.6076881885528564
0.4413519534158747,0.6082766056060791
0.4412410129854745,0.6091363430023193
0.44131730852623563,0.6097338199615479
0.44120645041615175,0.6105465888977051
0.44128281875814424,0.6111652851104736
0.44117204246712466,0.6119916439056396
0.4412484831775481,0.6125898361206055
0.4411377882084795,0.6134307384490967
0.4412143008580628,0.6140332221984863
0.44110368671792743,0.614896297454834
0.44118027088089123,0.615485429763794
0.4410697370807245,0.6163632869720459
0.44114639233474456,0.6169354915618896
0.44103593838959265,0.6178262233734131
0.4411126643157639,0.6183807849884033
0.44100228974464206,0.6192810535430908
0.4410790859274423,0.6198458671569824
0.44096879025329444,0.6207339763641357
0.4410456562805496,0.6212997436523438
0.4409354390302066,0.6221823692321777
0.44101237449305564,0.6227622032165527
0.44090223519719657,0.6236624717712402
0.44097923969005703,0.6242237091064453
0.4408691778831684,0.6251277923583984
0.44094625100370294,0.6256961822509766
0.4408362662240404,0.626579761505127
0.44091340757312236,0.6271424293518066
0.440803499362672,0.6280276775360107
0.44088070854435313,0.628596305847168
0.44077087644879315,0.629490852355957
0.4408481530702707,0.6300387382507324
0.4407383966389338,0.6309385299682617
0.440815740310518,0.6314823627471924
0.44070605909635463,0.6323847770690918
0.4407834694314369,0.6329672336578369
0.4406738629909778,0.6338202953338623
0.4407513396059998,0.6343960762023926
0.44064180749932064,0.635263204574585
0.4407193500137424,0.6358487606048584
0.44060989180442717,0.6367347240447998
0.44068749984069705,0.6373040676116943
0.4405781150958032,0.6381707191467285
0.4406557882793271,0.6387417316436768
0.44054647656935025,0.6396546363830566
0.4406242145284623,0.6402058601379395
0.4405149754273019,0.6411197185516357
0.44059277779323425,0.6416749954223633
0.44048361087815957,0.6425755023956299
0.4405614772850136,0.6431491374969482
0.44045238213662985,0.644028902053833
0.44053031222134736,0.6445984840393066
0.4404212884235625,0.6454777717590332
0.44049928182589687,0.6460511684417725
0.4403903289658888,0.6469600200653076
0.4404683853283774,0.647505521774292
0.44035950299656124,0.6484119892120361
0.44043762196449726,0.6489889621734619
0.44032880975449357,0.6498420238494873
0.4404069909758988,0.6504197120666504
0.4402982484845016,0.6512975692749023
0.4403764916100994,0.6519010066986084
0.44026781843724494,0.6527547836303711
0.4403461231204329,0.6533389091491699
0.44023751886916895,0.6541993618011475
0.4403158847659933,0.6547853946685791
0.4402073490424482,0.6556808948516846
0.4402857758115771,0.6562235355377197
0.4401773082249295,0.6570868492126465
0.44025579552762734,0.6576826572418213
0.440147395690077,0.6585428714752197
0.4402259431901791,0.6591243743896484
0.4401176107169165,0.6599652767181396
0.44019621808080367,0.6605572700500488
0.44008795258998146,0.661409854888916
0.4401666194865554,0.6619977951049805
0.44005842059925926,0.6628832817077637
0.44013714669991777,0.6634368896484375
0.44002901404013806,0.6643462181091309
0.4401077990187507,0.6649203300476074
0.43999973221335453,0.6658174991607666
0.4400785757462388,0.6663715839385986
0.4399705744249417,0.667273998260498
0.44004947619083934,0.6678452491760254
0.4399415399861782,0.66874098777771
0.4400204996662315,0.6693167686462402
0.43991262821353744,0.6701650619506836
0.43999164549126635,0.6707415580749512
0.43988383842863754,0.6716535091400146
0.43996291298991663,0.6721949577331543
0.43985516995819185,0.6731853485107422
0.43993430149122786,0.6736867427825928
0.4398266221339606,0.6746249198913574
0.4399058103292699,0.6751837730407715
0.43979819429270206,0.6760890483856201
0.4398774388430887,0.6766390800476074
0.439769885776125,0.6775484085083008
0.4398491863766589,0.6781010627746582
0.4397416959308417,0.6790180206298828
0.43982105227883705,0.6795840263366699
0.43971362410832143,0.6804823875427246
0.4397930359033151,0.6810359954833984
0.4396856696648436,0.6819369792938232
0.4397651366085749,0.6824982166290283
0.4396578319614535,0.6833937168121338
0.43973735375784245,0.6839540004730225
0.43963011036391647,0.6848499774932861
0.43970968671904337,0.6854147911071777
0.43960250424267316,0.686284065246582
0.4396821348647589,0.6868481636047363
0.4395750129727962,0.6877985000610352
0.4396546975721815,0.6883010864257812
0.4395476359339467,0.6892588138580322
0.4396273742230724,0.6897625923156738
0.4395203725103307,0.6906828880310059
0.4396001642037183,0.6912262439727783
0.4394932220906571,0.6921148300170898
0.4395730669048893,0.6926662921905518
0.43946618406809584,0.6935732364654541
0.4395460817217969,0.6941039562225342
0.43943925784023574,0.6950564384460449
0.4395192080540532,0.6955797672271729
0.4394124428090441,0.6965231895446777
0.4394924453056295,0.6970386505126953
0.4393857383808257,0.6980350017547607
0.43946579288481624,0.698528528213501
0.4393591439661828,0.6994764804840088
0.43943925020418306,0.7000241279602051
0.43933265897997553,0.7009501457214355
0.43941281668053905,0.7014806270599365
0.43930628284128237,0.7024044990539551
0.4393864917348943,0.702946662902832
0.439280014973362,0.703881025314331
0.43936027479242074,0.7043962478637695
0.4392538548036139,0.7053611278533936
0.4393341652824139,0.7058689594268799
0.43922780176354165,0.7068066596984863
0.43930816263825606,0.7073104381561279
0.4392018552887143,0.7082614898681641
0.43928226629737777,0.7087564468383789
0.4391760148187301,0.7096998691558838
0.43925647570122206,0.7101993560791016
0.43915027979717935,0.711151123046875
0.439230790295207,0.7117185592651367
0.43912464967160814,0.712597131729126
0.4392052095286902,0.71315598487854
0.43909912389348305,0.7140355110168457
0.4391797328549327,0.7145884037017822
0.43907370191815487,0.7154772281646729
0.4391543597310645,0.716031551361084
0.43904838320482403,0.7169218063354492
0.4391290896180483,0.7174854278564453
0.43902316721650564,0.7183651924133301
0.43910392198064657,0.7189223766326904
0.43899805341999537,0.7198500633239746
0.43907885628738597,0.7203700542449951
0.4389730412858356,0.7213339805603027
0.4390538920105247,0.7218358516693115
0.43894813028828145,0.7227897644042969
0.4390290286260182,0.7232973575592041
0.438923319905268,0.7242116928100586
0.4390042656134868,0.7247521877288818
0.4388986096183771,0.7256777286529541
0.43897960245618267,0.7261958122253418
0.4388739989128052,0.7271406650543213
0.43895503864095775,0.7276604175567627
0.438849487277331,0.7285966873168945
0.4389305736582314,0.7291193008422852
0.4388250742042836,0.7300674915313721
0.43890620700195915,0.7305607795715332
0.4388007591895115,0.7315506935119629
0.4388819381696014,0.7320413589477539
0.43877654173235103,0.7330062389373779
0.4388577666620921,0.733501672744751
0.4387524213355956,0.7344615459442139
0.43883369198380867,0.7349812984466553
0.4387283975054656,0.7359733581542969
0.4388097136425412,0.7364742755889893
0.4387044697515783,0.7374382019042969
0.4387858311494628,0.7379405498504639
0.43868063758691733,0.7388837337493896
0.43876204401909996,0.7393913269042969
0.43865690052780415,0.7403500080108643
0.43873835176930315,0.7408478260040283
0.4386332580938685,0.7418193817138672
0.43871475392121767,0.742314338684082
0.4386097098080192,0.7432873249053955
0.4386912499992553,0.7438135147094727
0.4385862551964165,0.7447550296783447
0.4386678395310655,0.745283842086792
0.4385628937884428,0.7461860179901123
0.43864452204750776,0.746734619140625
0.4385396251166755,0.7476811408996582
0.43862129708262315,0.7482256889343262
0.4385164487168588,0.7491354942321777
0.43859816417360764,0.7496833801269531
0.4384933641278771,0.7505741119384766
0.43857512286078404,0.7511374950408936
0.43847037089172686,0.752021074295044
0.43855217268757585,0.7526133060455322
0.438447468553491,0.7534918785095215
0.43852931320048005,0.7540547847747803
0.4384246566613113,0.7549417018890381
0.438506543949041,0.7555325031280518
0.43840193476636313,0.7564094066619873
0.4384838644858241,0.7569777965545654
0.4383793024228288,0.7578701972961426
0.4384612743663903,0.7584223747253418
0.4383567591878723,0.7593338489532471
0.43843877314927027,0.7598836421966553
0.4383343046216136,0.7607700824737549
0.43841636039593934,0.7613325119018555
0.4383119382871037,0.7622509002685547
0.43839403567079216,0.7627880573272705
0.4382896597502999,0.7636830806732178
0.43837179854111846,0.7642545700073242
0.43826746858004056,0.7651224136352539
0.43834964857707787,0.765697717666626
0.4382453643480215,0.7665300369262695
0.438327585351676,0.7671480178833008
0.43822334662877127,0.7679805755615234
0.4383056084407408,0.7685847282409668
0.4382014149996276,0.769458532333374
0.4382837174228979,0.770035982131958
0.43817956904071365,0.7708983421325684
0.4382619118795481,0.7714641094207764
0.4381578083349146,0.7723548412322998
0.4382401913948433,0.7729380130767822
0.43813613246785477,0.7738296985626221
0.438218555555664,0.7744333744049072
0.43811454102787417,0.7752878665924072
0.43819700395159594,0.7758915424346924
0.4380930336060064,0.7767798900604248
0.4381755361749082,0.7773420810699463
0.43807160979595566,0.7782294750213623
0.43815415182053014,0.7787859439849854
0.4380502691940751,0.7797107696533203
0.43813285048603007,0.7802159786224365
0.43802901139934447,0.7811665534973145
0.43811163177159274,0.7816586494445801
0.43800783601334814,0.7826206684112549
0.43809049527999766,0.7831170558929443
0.4379867426402542,0.7840757369995117
0.4380694406165982,0.7845768928527832
0.4379657308867925,0.7855439186096191
0.43804846738929987,0.786048173904419
0.4379448003622338,0.7869927883148193
0.43802757520853947,0.7874927520751953
0.43792395067836876,0.7884242534637451
0.4380067636872639,0.7889900207519531
0.43790318144948764,0.7898893356323242
0.4379860324409104,0.7904376983642578
0.43788249229235904,0.7913284301757812
0.4379653810873855,0.7918860912322998
0.43786188282621014,0.7927486896514893
0.43794480924704465,0.7933492660522461
0.4378413526727067,0.7942013740539551
0.43792431654267294,0.7948012351989746
0.43782090145593294,0.7956666946411133
0.4379039025994648,0.7962415218353271
0.4378005288023718,0.797119140625
0.4378835670450044,0.7976727485656738
0.43778023434088564,0.798546552658081
0.4378633095092465,0.7991011142730713
0.43776001770269674,0.7999882698059082
0.43784312962449695,0.800560474395752
0.43773987852136853,0.8014085292816162
0.437823027025394,0.8020052909851074
0.43771981643278607,0.8028478622436523
0.4378030013488889,0.803443193435669
0.43769983107513794,0.8042747974395752
0.4377830522342282,0.804896354675293
0.43767992208889744,0.8057091236114502
0.4377631793229342,0.8063204288482666
0.43766008911680404,0.8071568012237549
0.43774338225878734,0.8077757358551025
0.4376403318038456,0.8085951805114746
0.4377236606878081,0.8092019557952881
0.43762064979723986,0.810051441192627
0.4377040142582387,0.8106281757354736
0.4376010427464169,0.8115026950836182
0.4376844426205255,0.8120746612548828
0.43758151030300185,0.8129794597625732
0.43766494542730155,0.8135361671447754
0.4375620521207962,0.8144242763519287
0.4376455223333691,0.8150231838226318
0.437542667855762,0.8159177303314209
0.43762617299568235,0.816472053527832
0.43752335716600355,0.8173558712005615
0.43760689707333017,0.8179349899291992
0.4375041197117512,0.8188045024871826
0.43758769422751953,0.8193836212158203
0.43748495515534364,0.8202536106109619
0.43756856412155853,0.820819616317749
0.43746586316121233,0.8217060565948486
0.4375495064208402,0.8222637176513672
0.437446843395864,0.8231611251831055
0.4375305207928252,0.823754072189331
0.43742789552786493,0.8246331214904785
0.43751160690702645,0.8252160549163818
0.43740901922782455,0.8260886669158936
0.43749276443499285,0.8266556262969971
0.4373902141683794,0.8275761604309082
0.43747399305029255,0.8280980587005615
0.43737148002417725,0.8290286064147949
0.4374552924284983,0.8295459747314453
0.43735281647186164,0.830458402633667
0.43743666224717076,0.8309965133666992
0.43733422319005577,0.8319168090820312
0.43741810218584404,0.8324637413024902
0.43731569985934743,0.8333802223205566
0.4373996119260092,0.833935022354126
0.4372972461622738,0.8348660469055176
0.4373811911510998,0.8354024887084961
0.43727886178330605,0.8362984657287598
0.4373628395464767,0.8368778228759766
0.4372605464088346,0.8377504348754883
0.43734455679941286,0.8383104801177979
0.437242299727154,0.8391973972320557
0.4373263425990789,0.8398139476776123
0.4372241214284483,0.8406412601470947
0.43730819663652826,0.8412680625915527
0.43720601120477665,0.8421082496643066
0.4372901186046825,0.8426713943481445
0.43718796875005883,0.8435988426208496
0.4372721081983175,0.8441171646118164
0.43716999376006066,0.845069408416748
0.4372541651140487,0.8455731868743896
0.43715208593238003,0.8465220928192139
0.4372362890503171,0.8470139503479004
0.437134244966433,0.8479733467102051
0.43721847970737526,0.8484833240509033
0.4371164705634398,0.8493978977203369
0.4372007367872739,0.8499581813812256
0.43709876242641066,0.8508269786834717
0.4371830599938474,0.8513939380645752
0.43708112026013296,0.8522462844848633
0.43716544903270077,0.8528387546539307
0.43706354377115697,0.8536725044250488
0.4371479036111962,0.8542721271514893
0.4370460326677829,0.8551156520843506
0.4371304234384392,0.8557455539703369
0.43702858666004735,0.8565809726715088
0.4371130082252664,0.8571712970733643
0.4370112054597104,0.8580389022827148
0.43709565768423103,0.858604907989502
0.43699388878024237,0.8595030307769775
0.43707837152959117,0.8600363731384277
0.4369766363368111,0.8611459732055664
0.4370611494772964,0.8616011142730713
0.43695944784626894,0.8625881671905518
0.437043991244975,0.8631198406219482
0.4369423230271405,0.8640239238739014
0.4370268965519217,0.8645706176757812
0.4369252615996093,0.8654706478118896
0.4370098651190845,0.866032600402832
0.4369082632855064,0.8669345378875732
0.43699289666905317,0.8674931526184082
0.4368913278082971,0.8683884143829346
0.43697599092604605,0.8689901828765869
0.43687445489306925,0.869821310043335
0.4369591476158987,0.8704185485839844
0.436857644266521,0.8712778091430664
0.4369423664660515,0.8718721866607666
0.43684089565694906,0.8727383613586426
0.43692564720553717,0.873326301574707
0.43682420879423617,0.8742012977600098
0.4369089895649702,0.874774694442749
0.43680758340984,0.8757035732269287
0.43689239327653384,0.8762316703796387
0.4367910192367812,0.877183198928833
0.4368758580739692,0.877676248550415
0.4367745160096317,0.8786320686340332
0.4368593836925636,0.879124641418457
0.4367580734645037,0.8801186084747314
0.43684296986913906,0.8806095123291016
0.4367416913390375,0.8815813064575195
0.4368266163420408,0.8820831775665283
0.4367253693723913,0.8830323219299316
0.43681032285112664,0.8835606575012207
0.4367091073052292,0.8844666481018066
0.4367940891377553,0.8850347995758057
0.43669290487971046,0.8859236240386963
0.43677791494477575,0.8864808082580566
0.43667676183947846,0.8873610496520996
0.4367618000165158,0.8879261016845703
0.4366606779296501,0.8887839317321777
0.43674574409877187,0.889366626739502
0.4366446528968047,0.8902180194854736
0.43672974693879807,0.8907923698425293
0.43662868648897335,0.8916966915130615
0.43671380828529555,0.8922443389892578
0.4366127784556286,0.893150806427002
0.43669792788840184,0.8936972618103027
0.436596928547674,0.894599437713623
0.4366821054996804,0.8951518535614014
0.4365811365174332,0.8960494995117188
0.4366663408721108,0.8966057300567627
0.43656540211864014,0.8975067138671875
0.4366506337600778,0.8980667591094971
0.43654972510642875,0.8989498615264893
0.4366349839193613,0.8995392322540283
0.436534105237323,0.9004085063934326
0.4366193911071268,0.9009966850280762
0.43651854226922615,0.9018557071685791
0.43660385508191496,0.9024291038513184
0.4365030359614119,0.9032778739929199
0.4365883756036315,0.9038786888122559
0.4364875860745135,0.9047558307647705
0.436572952433538,0.9053502082824707
0.4364721923705149,0.9062182903289795
0.43655758533424177,0.9068119525909424
0.4364568546127402,0.9077053070068359
0.43654227406968604,0.9082551002502441
0.43644157256584487,0.9091641902923584
0.43652701840514097,0.9097304344177246
0.43642634599580565,0.9106056690216064
0.43651181810719386,0.9111759662628174
0.4364111746699113,0.9120609760284424
0.43649667294373956,0.9126219749450684
0.43639605835675355,0.9134929180145264
0.4364815826839714,0.9140574932098389
0.4363809968262171,0.9149549007415771
0.436466547098372,0.9155492782592773
0.4363659898494714,0.9164047241210938
0.4364515659587041,0.9169938564300537
0.4363510371989608,0.9178519248962402
0.4364366390380014,0.9184398651123047
0.43633613864839577,0.9192843437194824
0.4364217661105594,0.9199130535125732
0.436321293972744,0.9207427501678467
0.43640694695192705,0.921363115310669
0.4363065029482215,0.9221878051757812
0.4363921813388974,0.9227981567382812
0.4362917653522837,0.9236488342285156
0.4363774690494988,0.9242312908172607
0.43627708096361706,0.925093412399292
0.4363628098629867,0.9256975650787354
0.43626244956212984,0.9265062808990479
0.4363482035598347,0.9271314144134521
0.4362478709289441,0.9279603958129883
0.43633364992172585,0.928560733795166
0.43623334484638704,0.9293949604034424
0.43631914873154465,0.929987907409668
0.4362188710979821,0.9308161735534668
0.43630469977336817,0.931462287902832
0.4362044494684416,0.932248592376709
0.4362903028324581,0.9328992366790771
0.4361900797436572,0.9336855411529541
0.43627595769525257,0.9343435764312744
0.43617576171069294,0.9351286888122559
0.43626166414935724,0.9358439445495605
0.4361614951577762,0.936535120010376
0.436247421983538,0.9372823238372803
0.43614727987429014,0.9379391670227051
0.43623323098771283,0.938713550567627
0.43613311565076524,0.9393739700317383
0.43621909095294326,0.940150260925293
0.4361190022788716,0.9408159255981445
0.43620500167142695,0.9415833950042725
0.43610493955141144,0.9422528743743896
0.43619096293648985,0.9430327415466309
0.4360909272623107,0.9436924457550049
0.4361769745425782,0.9444613456726074
0.43607696520661127,0.9451432228088379
0.4361630362852509,0.9459342956542969
0.4360630531804641,0.9465775489807129
0.43614914796117177,0.9473915100097656
0.4360491909811206,0.9480421543121338
0.43613530936810235,0.9488334655761719
0.43603537840692597,0.949469804763794
0.436121520304894,0.9502804279327393
0.43602161525731076,0.9509179592132568
0.4361077805714805,0.9517557621002197
0.43600790133278466,0.9523746967315674
0.43609408996887056,0.9531941413879395
0.43599423643492785,0.9538304805755615
0.436080448299141,0.9546618461608887
0.4359806203663846,0.9552745819091797
0.43606685536542883,0.9560985565185547
0.4359670529308559,0.9567396640777588
0.43605331097192446,0.957552433013916
0.43595353393309183,0.9581828117370605
0.4360398149238644,0.9589967727661133
0.43594006317888484,0.9596738815307617
0.436026367027524,0.960458517074585
0.43592664047506263,0.9611172676086426
0.43601296709021076,0.9619510173797607
0.4359132656294811,0.9625556468963623
0.43599961492025735,0.9633908271789551
0.4358999384510173,0.9640359878540039
0.4359863103270141,0.9648544788360596
0.43588665874956284,0.96547532081604
0.4359730531208428,0.9663164615631104
0.43587342633601667,0.966947078704834
0.43595984311310976,0.9678099155426025
0.43586024102227866,0.9684078693389893
0.4359466801161788,0.9692540168762207
0.4358471026212427,0.9698405265808105
0.4359335639434048,0.97068190574646
0.4358340109467899,0.9712693691253662
0.4359204944091269,0.9721195697784424
0.4358209658137822,0.9727222919464111
0.435907471328662,0.9735839366912842
0.435807967038056,0.9741673469543457
0.4358944945182982,0.9750397205352783
0.43579501443641505,0.9756653308868408
0.4358815637952884,0.9765629768371582
0.43578210782662447,0.9771175384521484
0.4358686789778437,0.978024959564209
0.43576924702740427,0.9785845279693604
0.4358558398851274,0.9794814586639404
0.4357564318584231,0.9800493717193604
0.43584304633724785,0.9809565544128418
0.4357436621402915,0.981520414352417
0.43583029815525337,0.9824090003967285
0.4357309376945562,0.9829661846160889
0.435817595161125,0.9838912487030029
0.43571825834369365,0.984438419342041
0.43580493717777075,0.9853553771972656
0.435705623911104,0.9858911037445068
0.43579232402901963,0.9868009090423584
0.4356930342211047,0.9873471260070801
0.4357797555396152,0.98824143409729
0.43568048909892504,0.9888086318969727
0.43576723153520985,0.9896883964538574
0.43566798837069953,0.9902408123016357
0.4357547518423587,0.9911165237426758
0.43565553186346206,0.9917242527008057
0.43574231628851373,0.9925539493560791
0.4356431194051407,0.9931738376617432
0.43572992470201766,0.9939851760864258
0.4356307508245509,0.9946374893188477
0.4357175769120986,0.9954414367675781
0.43561842595139,0.9960668087005615
0.4357052727488637,0.9968912601470947
0.4356061446162318,0.9975302219390869
0.4356930120432939,0.9983358383178711
0.4355939066505205,0.9990091323852539
0.43568079462723786,0.9997973442077637
0.43558171188656514,1.0004703998565674
0.4356686203334067,1.001253604888916
0.435569560157534,1.0019035339355469
0.4356564889953678,1.0026991367340088
0.43555745129744877,1.0033421516418457
0.43564440044753977,1.0041415691375732
0.4355453851411793,1.0048027038574219
0.43563235452518706,1.0056095123291016
0.43553336152443817,1.0062401294708252
0.43562035106441355,1.0070571899414062
0.43552138028377496,1.007737398147583
0.43560838990215844,1.0084941387176514
0.4355094412565712,1.009174108505249
0.4355964708761896,1.0099115371704102
0.4354975442810342,1.0106127262115479
0.43558459382509923,1.0113441944122314
0.4354856891961929,1.0120558738708496
0.4355727585882979,1.012775182723999
0.4354738758418917,1.0135009288787842
0.4355609650060096,1.0142061710357666
0.4354621040587856,1.0149409770965576
0.43554921291926624,1.0157008171081543
0.435450373688335,1.01637864112854
0.43553750216990317,1.0171618461608887
0.4354386845728001,1.0178332328796387
0.4355258326005528,1.0186183452606201
0.4354270365552367,1.0192937850952148
0.43551420405464086,1.0200450420379639
0.4354154294794899,1.0207233428955078
0.43550261637638044,1.021474838256836
0.43540386319019025,1.0221588611602783
0.43549106941076715,1.0229079723358154
0.4353923375327479,1.0236244201660156
0.43547956300357454,1.0243556499481201
0.43538085235334834,1.0251004695892334
0.43546809700134853,1.0258066654205322
0.4353694074989465,1.026545524597168
0.43545667125140297,1.0272705554962158
0.43535800281726295,1.028014898300171
0.4354452856018146,1.0286977291107178
0.4353466381567784,1.0294795036315918
0.43543393990141815,1.0301294326782227
0.4353353133667289,1.030928373336792
0.43542263399980186,1.0316126346588135
0.4353240282971015,1.032358169555664
0.4354113677473022,1.0330686569213867
0.435312782798629,1.0338091850280762
0.4354001409949998,1.0345029830932617
0.43530157672278563,1.0352540016174316
0.43538895359471397,1.0359611511230469
0.4352904099217821,1.0367107391357422
0.435377805398999,1.0373802185058594
0.4352792822485613,1.038140058517456
0.4353666962611386,1.0388331413269043
0.4352681935567931,1.0396294593811035
0.4353556260351422,1.0402579307556152
0.4352571437008709,1.0411005020141602
0.4353445945757396,1.0416953563690186
0.43524613253590566,1.042569875717163
0.43533360173837693,1.0431296825408936
0.4352351599177227,1.0440433025360107
0.4353226473792122,1.0445637702941895
0.43522422570285657,1.0455169677734375
0.43531173135511075,1.0460054874420166
0.43521332974854643,1.0469763278961182
0.43530085352364073,1.0474662780761719
0.43520247191273265,1.0485789775848389
0.43529001374306886,1.0490484237670898
0.43519165205405114,1.0500624179840088
0.4352792118723563,1.0505931377410889
0.4351808700318303,1.051499843597412
0.43526844777115364,1.0520520210266113
0.43517012570608565,1.0529847145080566
0.43525772129979756,1.0534958839416504
0.43515941893751614,1.0544493198394775
0.4352470323193059,1.0549468994140625
0.43514874958750016,1.0559654235839844
0.4352363806913737,1.0564420223236084
0.43513811751809045,1.0574231147766113
0.43522576627836895,1.0579166412353516
0.4351275225920112,1.0588653087615967
0.43521518894332883,1.0593583583831787
0.43511696467265265,1.0603272914886475
0.43520464854995483,1.0608205795288086
0.43510644362406786,1.0617856979370117
0.4351941449626092,1.062279462814331
0.43509595931096834,1.0632514953613281
0.435183678046311,1.0637857913970947
0.43508551159871994,1.0647101402282715
0.4351732476667315,1.0652196407318115
0.43507510035333896,1.0661137104034424
0.4351628536901909,1.0666747093200684
0.43506472544148805,1.0675947666168213
0.43515249598365385,1.0681390762329102
0.4350543867304726,1.0690500736236572
0.4351421744147258,1.0696208477020264
0.43504408408823636,1.070512294769287
0.4351318888516488,1.0710771083831787
0.4350338173833578,1.0719609260559082
0.43512163916329777,1.0725157260894775
0.43502358648504624,1.0734014511108398
0.4351114252191769,1.0739846229553223
0.43501339126313787,1.0748767852783203
0.43510124688941537,1.0754354000091553
0.4350032315880924,1.0763146877288818
0.4350911040447641,1.076874017715454
0.4349931073309885,1.077749490737915
0.4350809965565914,1.0783071517944336
0.43498301836352077,1.079176664352417
0.43507092429687944,1.079784631729126
0.4349729645579957,1.0805954933166504
0.4350608871382211,1.0812373161315918
0.434962945787328,1.082043170928955
0.43505088495381533,1.0826804637908936
0.43495296192503696,1.0834558010101318
0.43504091761746416,1.0841050148010254
0.43494301284524284,1.0849230289459229
0.43503098500356885,1.0855586528778076
0.434933098422663,1.086355447769165
0.4350210869871263,1.0870115756988525
0.43492321853260896,1.0878417491912842
0.4350112234437256,1.0884532928466797
0.43491337305098204,1.089308500289917
0.43500139424954426,1.0899009704589844
0.4349035618542705,1.090742826461792
0.4349915992813449,1.0913350582122803
0.4348937848195453,1.0921781063079834
0.43498183841647164,1.0927696228027344
0.4348840418244576,1.0936269760131836
0.43497211153284654,1.094219446182251
0.43487433274723414,1.0950772762298584
0.4349624185089664,1.0956881046295166
0.4348646574666751,1.096510887145996
0.4349527592238991,1.09714674949646
0.4348550158621494,1.0979666709899902
0.43494313355728037,1.0985896587371826
0.4348454078135922,1.0994224548339844
0.43493354138931045,1.1000282764434814
0.43483583320150143,1.100877285003662
0.4349239826007503,1.1014649868011475
0.4348262919069338,1.102374792098999
0.43491445707291904,1.10292387008667
0.4348167838115025,1.1038587093353271
0.4349049646876898,1.104381799697876
0.43480730879737306,1.10532808303833
0.4348955053274873,1.1058330535888672
0.43479786674726056,1.1067922115325928
0.4348860788752839,1.1072888374328613
0.4347884575444263,1.1082475185394287
0.43487668521459655,1.1087393760681152
0.43477908107267427,1.1097157001495361
0.43486732422948404,1.110243320465088
0.4347697372163485,1.111173391342163
0.4348579958045432,1.1117222309112549
0.4347604258603296,1.1126313209533691
0.4348486998249058,1.113171100616455
0.43475114689003136,1.114086627960205
0.4348394361762361,1.114666223526001
0.43474190019139797,1.1155614852905273
0.43483020474472683,1.1161231994628906
0.43473268565090123,1.116999864578247
0.4348210054170966,1.1175799369812012
0.43472350315553643,1.1184563636779785
0.4348118380805869,1.1190378665924072
0.4347143525928203,1.1199004650115967
0.43480270262295845,1.1204602718353271
0.43470523385078763,1.121347427368164
0.43479359893248914,1.1219103336334229
0.434696146817988,1.1228127479553223
0.43478452689797026,1.123410940170288
0.4346870913834833,1.1242733001708984
0.4347754864087035,1.1248784065246582
0.4346780674368441,1.1257381439208984
0.4347664773544986,1.1263141632080078
0.43466907486814743,1.1271717548370361
0.4347574996256698,1.1277732849121094
0.43466011356797324,1.128605604171753
0.43474855311303323,1.1292083263397217
0.43465118342740167,1.1300373077392578
0.4347396377079039,1.1306474208831787
0.4346422843380106,1.1314697265625
0.4347307533020928,1.1320834159851074
0.43463341619187196,1.1328799724578857
0.4347218997879044,1.1335289478302002
0.43462457888154943,1.1343464851379395
0.4347130770581329,1.1349573135375977
0.4346157723000957,1.1358380317687988
0.43470428500606045,1.136399269104004
0.4346069963410492,1.1372907161712646
0.43469552352545376,1.137857437133789
0.4345982508984318,1.1387085914611816
0.4346867925105616,1.1393013000488281
0.43458953586674537,1.1401500701904297
0.43467809185611167,1.1407341957092285
0.43458085114097,1.1416194438934326
0.4346694214573082,1.1421716213226318
0.4345721966165604,1.1430721282958984
0.434660781209829,1.1436564922332764
0.43456357218944364,1.1445286273956299
0.434652171009823,1.145106315612793
0.43455497775601615,1.146000623703003
0.4346435907539074,1.1465568542480469
0.43454641321314136,1.1474578380584717
0.4346350403391648,1.1480231285095215
0.4345378784581469,1.148909330368042
0.43462651966314125,1.149545431137085
0.43452937338882186,1.1503541469573975
0.4346180286238425,1.150993824005127
0.4345208979034143,1.1518628597259521
0.4346095671197327,1.1524319648742676
0.43451245190062887,1.1533336639404297
0.4346011350497305,1.1538896560668945
0.43450403527962345,1.1548242568969727
0.43459273231320766,1.1553444862365723
0.43449564794000756,1.1562881469726562
0.4345843588099855,1.156787633895874
0.43448728978183915,1.1577818393707275
0.43457601444033317,1.158268928527832
0.43447896070562225,1.1592543125152588
0.4345676991049642,1.1597795486450195
0.4344706606123046,1.1606974601745605
0.4345594127050353,1.161243200302124
0.43446238940327475,1.162154197692871
0.43455115514214254,1.1627042293548584
0.43445414698036017,1.163611888885498
0.4345429263183196,1.1641511917114258
0.43444593324582437,1.1650586128234863
0.43453472613603517,1.1656053066253662
0.43443774810236446,1.1664998531341553
0.4345265544981905,1.167057991027832
0.4344295914531088,1.167954683303833
0.434518411308117,1.1685059070587158
0.4344214632016147,1.1694154739379883
0.4345102964695738,1.169966459274292
0.4344133632518659,1.1708903312683105
0.43450220988674537,1.17140793800354
0.43440529150827023,1.1723475456237793
0.4344941514642391,1.1728856563568115
0.4343972478756571,1.1738221645355225
0.4344861211070831,1.174340009689331
0.4343892322592754,1.1752827167510986
0.43447811872072356,1.1758348941802979
0.4343812445647908,1.176745891571045
0.4344701442110228,1.1772997379302979
0.43437328469828407,1.1781988143920898
0.43446219748425674,1.178755760192871
0.4343653525662481,1.1796751022338867
0.4344542784471125,1.1802310943603516
0.43435744807558585,1.1811373233795166
0.4344463870066865,1.1816737651824951
0.4343495711336084,1.1825871467590332
0.4344385230704817,1.1831343173980713
0.43434172164803203,1.184051752090454
0.4344306865464057,1.1845834255218506
0.4343338995269768,1.185530185699463
0.4344228773427684,1.1860265731811523
0.43432610467896354,1.1869933605194092
0.43441509536827977,1.187481164932251
0.43431833701291195,1.1884381771087646
0.434407340532048,1.1889731884002686
0.43431059643813896,1.1899042129516602
0.43439961274357636,1.1904335021972656
0.4343028828643554,1.191359519958496
0.4343919119127621,1.1919095516204834
0.4342951962016649,1.1928184032440186
0.4343842379498936,1.193389654159546
0.434287536360561,1.194265365600586
0.4343765907656487,1.194861888885498
0.43427990325192556,1.1957616806030273
0.4343689702710921,1.1963233947753906
0.4342722967870262,1.1972248554229736
0.4343613763776736,1.1977839469909668
0.4342647168775146,1.1986567974090576
0.43435380899722587,1.199364423751831
0.4342571634354239,1.2001256942749023
0.43434626804196214,1.2007720470428467
0.43424963637316716,1.2015681266784668
0.4343387534244745,1.202207088470459
0.4342421356035349,1.2030448913574219
0.434331265057732,1.2036550045013428
0.43423466103969327,1.2044835090637207
0.4343238028550777,1.2050979137420654
0.4342272125951817,1.205918550491333
0.4343163667302275,1.206531286239624
0.43421979018391155,1.207373857498169
0.4343089565972679,1.2079713344573975
0.434212393720163,1.2088325023651123
0.43430157237065387,1.2094039916992188
0.43420502311858444,1.2102611064910889
0.4342942139652069,1.2108256816864014
0.43419767829418904,1.211751937866211
0.43428688129611287,1.2122750282287598
0.4341903591623537,1.2132163047790527
0.43427957427892067,1.2137527465820312
0.43418306563881714,1.2146844863891602
0.43427229282953933,1.2152435779571533
0.43417579763967745,1.2161228656768799
0.43426503686423695,1.2167057991027832
0.4341685550813901,1.2175469398498535
0.4342578062996381,1.2181479930877686
0.43416133788076683,1.2189877033233643
0.4342506010527223,1.2195947170257568
0.4341541459549728,1.220407247543335
0.43424342104082214,1.2210538387298584
0.4341469792215251,1.2218255996704102
0.43423626618162103,1.2224931716918945
0.4341398375982912,1.2232635021209717
0.43422913639315175,1.223947286605835
0.4341327210034865,1.2247059345245361
0.4342220315937941,1.2254266738891602
0.4341256293556725,1.2261297702789307
0.4342149517022736,1.2268691062927246
0.4341185625737553,1.2276015281677246
0.4342078966376592,1.2283108234405518
0.4341115205769839,1.2290458679199219
0.43420086631936156,1.2297754287719727
0.4341045032849477,1.2304842472076416
0.4341938606671316,1.2312188148498535
0.4340975106175752,1.2319490909576416
0.434186879601058,1.2326455116271973
0.4340905424951322,1.2333838939666748
0.43417992304156583,1.2340753078460693
0.4340835988382195,1.2348599433898926
0.43417299090941497,1.235529899597168
0.43407667956777213,1.2363829612731934
0.43416608312569777,1.236971139907837
0.4340697846050563,1.2378458976745605
0.4341591996118379,1.2384450435638428
0.4340629138716688,1.2393057346343994
0.434152340289588,1.239900827407837
0.4340560672895344,1.240762710571289
0.43414550508102834,1.2413461208343506
0.4340492447809046,1.2421958446502686
0.4341386939085652,1.2427804470062256
0.4340424462683559,1.2436809539794922
0.4341319066949285,1.2442383766174316
0.43403567167478785,1.2451210021972656
0.43412514336317093,1.2457084655761719
0.4340289209234214,1.2465806007385254
0.4341184038366657,1.2471411228179932
0.4340221939377973,1.248042106628418
0.434111688039105,1.248589038848877
0.4340154906417746,1.2494797706604004
0.4341049958944984,1.2500534057617188
0.43400881095952853,1.2509324550628662
0.4340983273271711,1.25148606300354
0.4340021548155492,1.2523713111877441
0.43409168226176204,1.2529640197753906
0.43399552213463993,1.2538366317749023
0.43408506062322316,1.2543964385986328
0.4339889128419154,1.2553191184997559
0.4340784623368166,1.255863904953003
0.43398232686279997,1.2567787170410156
0.4340718873281136,1.2573261260986328
0.43397576412302663,1.2582309246063232
0.43406533552299315,1.2587826251983643
0.433969224548635,1.259727954864502
0.4340588068476401,1.2602293491363525
0.4339627080659693,1.261169195175171
0.4340523012285435,1.2616822719573975
0.4339562146016776,1.2626447677612305
0.43404581859249497,1.2631440162658691
0.4339497440827098,1.264092206954956
0.43403935886658773,1.264589786529541
0.433943296436316,1.265516757965088
0.4340329219782143,1.266066312789917
0.4339368715900453,1.266944408416748
0.4340265078550651,1.2675268650054932
0.4339304694717436,1.268383264541626
0.43402011642512744,1.2689852714538574
0.43392409000955284,1.2698454856872559
0.4340137476166832,1.270416498184204
0.4339177331319091,1.271282434463501
0.43400740135830795,1.27189040184021
0.4339113987675408,1.2727196216583252
0.43400107757886913,1.2733287811279297
0.43390508684546786,1.2741293907165527
0.4339947762075247,1.2747883796691895
0.4338987972949997,1.2755982875823975
0.43398849717372134,1.2762186527252197
0.43389253004573364,1.2770416736602783
0.4339822404071934,1.2776622772216797
0.43388628502755394,1.2784702777862549
0.43397600583796103,1.2790932655334473
0.43388006217063024,1.2799296379089355
0.4339697933963291,1.280531406402588
0.4338738614054153,1.281372308731079
0.4339636030128852,1.2819759845733643
0.4338676826626448,1.2828118801116943
0.43395743461849895,1.283416748046875
0.43386152587333476,1.2842459678649902
0.4339512881443198,1.2848963737487793
0.433855390968781,1.2857081890106201
0.4339451635217762,1.2863309383392334
0.43384927788055705,1.287156343460083
0.4339390606825735,1.2878026962280273
0.433843186540513,1.2885966300964355
0.4339329795586934,1.2892436981201172
0.4338371168807743,1.2900588512420654
0.4339269200823921,1.2906782627105713
0.4338310688337401,1.2914893627166748
0.4339208821861984,1.29213285446167
0.4338250423320817,1.2929160594940186
0.4339148658029133,1.2935597896575928
0.43381903730874155,1.2943403720855713
0.4339088708656081,1.295003890991211
0.43381305369693196,1.2958197593688965
0.4339028973076227,1.296457052230835
0.4338070914301329,1.297255039215088
0.4338969450625651,1.2979094982147217
0.4338011504420917,1.298699140548706
0.4338910140643093,1.299358606338501
0.43379523066682113,1.300137996673584
0.43388510424699417,1.3007900714874268
0.43378933203859804,1.3015732765197754
0.4338792155450223,1.302217960357666
0.43378345449196226,1.303030252456665
0.43387334789305826,1.3036763668060303
0.43377759796171494,1.304469347000122
0.4338675012260281,1.3051183223724365
0.433771762382918,1.305922269821167
0.4338616754791169,1.3065598011016846
0.43376594769089166,1.307354211807251
0.43385587058776826,1.3079817295074463
0.43376015382121424,1.3087682723999023
0.4338500864876831,1.3094072341918945
0.4337543807097201,1.3101978302001953
0.43384432311481747,1.310901403427124
0.43374862829249866,1.311680555343628
0.4338385804053824,1.3123347759246826
0.4337428965058932,1.3131380081176758
0.43383285829584195,1.313784122467041
0.43373718528649974,1.314560890197754
0.433827156722912,1.315232515335083
0.433731494571165,1.3159916400909424
0.433821475623559,1.3166961669921875
0.4337258242969861,1.317406415939331
0.43381581493499893,1.318138837814331
0.4337201744013089,1.3188672065734863
0.43381017459469623,1.3196032047271729
0.4337145448217265,1.320328712463379
0.43380455454036165,1.3210489749908447
0.43370893549607864,1.3217823505401611
0.4337989547099523,1.3224871158599854
0.4337033463624498,1.3232460021972656
0.43379337504166926,1.3239428997039795
0.43369777735916826,1.3247020244598389
0.4337878154739571,1.325364589691162
0.43369222842480537,1.3261611461639404
0.43378227594550256,1.3268115520477295
0.4336866994981735,1.3276405334472656
0.4337767563952329,1.3282370567321777
0.4336811905183255,1.3290963172912598
0.4337712567623155,1.3296797275543213
0.4336757014245531,1.3305346965789795
0.4337657769861559,1.331127405166626
0.43367023215638584,1.3320140838623047
0.4337603170063973,1.3325815200805664
0.4336647826535902,1.3334503173828125
0.4337548767629185,1.3340277671813965
0.4336593528561681,1.3349177837371826
0.433749456195834,1.3354871273040771
0.43365394270435575,1.33634614944458
0.4337440552454915,1.3369905948638916
0.4336485521386226,1.3377912044525146
0.43373867385247167,1.3384313583374023
0.4336431810996702,1.33929443359375
0.43373331195758674,1.3398802280426025
0.4336378295284312,1.3407328128814697
0.4337279695018794,1.3413236141204834
0.43363249736606785,1.3421752452850342
0.43372264642662145,1.3427550792694092
0.43362718455397115,1.3436200618743896
0.4337173426733131,1.3442022800445557
0.4336218910337597,1.3450567722320557
0.4337120581836811,1.3456385135650635
0.4336166167472784,1.3464925289154053
0.43370679289967873,1.3470866680145264
0.4336113616365978,1.3479647636413574
0.43370154676348394,1.34853196144104
0.43360612564401235,1.3493976593017578
0.43369631971749806,1.3499691486358643
0.4336009087120401,1.3508379459381104
0.43369111170434543,1.351423978805542
0.43359571078342074,1.352276086807251
0.433685922666872,1.3528709411621094
0.433590531801115,1.3537096977233887
0.4336807525481441,1.3543000221252441
0.433585371708304,1.3551607131958008
0.43367560129144733,1.3557827472686768
0.43358023044838734,1.3566246032714844
0.4336704688402858,1.357224464416504
0.43357510796498216,1.3580937385559082
0.4336653551383811,1.3586668968200684
0.43357000420192304,1.3595561981201172
0.43366026012967074,1.3601164817810059
0.4335649191032597,1.360992431640625
0.43365518375830775,1.3615493774414062
0.4335598526132567,1.362442970275879
0.43365012596865893,1.3630001544952393
0.43355480467639235,1.3639028072357178
0.4336450867053047,1.36446213722229
0.4335497752373572,1.3653538227081299
0.43364006591303733,1.3659305572509766
0.4335447642410537,1.3667914867401123
0.43363506353686015,1.3673741817474365
0.433539771632595,1.3682475090026855
0.43363007952198657,1.3688323497772217
0.43353479735730316,1.369687557220459
0.4336251138138394,1.3702774047851562
0.4335298413607093,1.3711521625518799
0.43362016635804884,1.3717443943023682
0.43352490358855206,1.3726179599761963
0.4336152371004529,1.3731887340545654
0.43351998398677644,1.3740859031677246
0.43361032598709526,1.3746461868286133
0.4335150825015329,1.3755543231964111
0.43360543296422477,1.3761062622070312
0.433510199079177,1.3769941329956055
0.43360055797829433,1.3775629997253418
0.4335053336662671,1.3784363269805908
0.43359570097596006,1.378998041152954
0.43350048620956483,1.379878282546997
0.43359086190408036,1.380441427230835
0.43349565665603335,1.3813083171844482
0.4335860407097145,1.3818867206573486
0.4334908449528363,1.382777214050293
0.43358123734012255,1.3833377361297607
0.43348605104733723,1.384232997894287
0.43357645174276316,1.3848025798797607
0.4334812748870985,1.385676622390747
0.43357168386529404,1.3862476348876953
0.4334765164198804,1.3871097564697266
0.43356693365556986,1.3877105712890625
0.43347177559363986,1.388570785522461
0.433562201061642,1.3891382217407227
0.43346705235653,1.3899917602539062
0.4335574860317572,1.3905718326568604
0.433462346656899,1.3914291858673096
0.43355278851435697,1.3919990062713623
0.4334576584432892,1.392881155014038
0.4335481084580765,1.3934378623962402
0.4334529876644361,1.3943378925323486
0.43354344581174376,1.3949079513549805
0.4334483342692673,1.3958404064178467
0.43353880052437854,1.3963449001312256
0.43344369820690226,1.3973026275634766
0.43353417254519167,1.3977952003479004
0.4334390794266506,1.3987579345703125
0.4335295618235841,1.3992619514465332
0.43343447787801176,1.400198221206665
0.4335249683091459,1.4007031917572021
0.4334298935106737,1.4016568660736084
0.4335203919516555,1.4022080898284912
0.4334253262745122,1.40309476852417
0.4335158327010786,1.403670310974121
0.43342077611959007,1.4045369625091553
0.4335112905075676,1.4051127433776855
0.43341624299615644,1.4059863090515137
0.43350676532146054,1.4065535068511963
0.4334117268546453,1.4074482917785645
0.4335022570932802,1.4080042839050293
0.433407227645675,1.40891432762146
0.4334977657737334,1.409470796585083
0.4334027453200476,1.4103713035583496
0.4334932913137098,1.4109282493591309
0.4333982798287475,1.4118411540985107
0.4334888336642815,1.4123845100402832
0.43339383112294116,1.413299560546875
0.433484392776702,1.413815975189209
0.43338939915397584,1.4147584438323975
0.433479968602405,1.4152860641479492
0.43338498387337865,1.4161953926086426
0.4334755610930043,1.4167485237121582
0.4333805852328563,1.4176537990570068
0.4334711702002923,1.4182162284851074
0.4333762031842937,1.4191186428070068
0.43346679587623965,1.4196808338165283
0.4333718376797536,1.4205524921417236
0.4334624380729939,1.4211256504058838
0.4333674886714752,1.4219965934753418
0.43345809674287905,1.422551155090332
0.43336315611187376,1.4235966205596924
0.433453771838395,1.424074649810791
0.4333588399535398,1.4250781536102295
0.43344946331221607,1.4256160259246826
0.43335454014923797,1.426518201828003
0.43344517111719044,1.4270715713500977
0.4333502566519067,1.4279546737670898
0.43344089520633966,1.4285151958465576
0.4333459894146568,1.4294116497039795
0.43343663553285766,1.4299705028533936
0.43334173839077117,1.4308340549468994
0.4334323920501097,1.4314136505126953
0.433337503533704,1.432276964187622
0.43342816471163204,1.4328522682189941
0.4333332847970796,1.43373703956604
0.43342395347113066,1.4343183040618896
0.4333290821346919,1.4351983070373535
0.433419758282481,1.4358012676239014
0.4333248955005037,1.4366364479064941
0.4334155790997268,1.4372210502624512
0.4333207248486457,1.4380836486816406
0.4334114158770792,1.4386646747589111
0.43331657013341607,1.4395458698272705
0.4334072685689169,1.4401040077209473
0.4333124313092791,1.4409666061401367
0.43340313712978407,1.4415457248687744
0.4333083083308651,1.4423818588256836
0.43339902151439036,1.4429819583892822
0.4333042011529692,1.4438390731811523
0.43339492167761035,1.4444115161895752
0.4333001097305507,1.4452793598175049
0.4333908375744822,1.4458732604980469
0.43329603401873273,1.4467136859893799
0.4333867691602072,1.4473464488983154
0.4332919739728005,1.4481704235076904
0.4333827163901489,1.4487648010253906
0.4332879295482018,1.449636459350586
0.433378679219833,1.4502108097076416
0.43328390070054534,1.451080560684204
0.43337465760494537,1.4516682624816895
0.4332798873856003,1.4525275230407715
0.43337065150133264,1.453117847442627
0.4332758895592959,1.4539623260498047
0.43336666086500053,1.4545722007751465
0.4332719071777202,1.4554228782653809
0.4333626856521136,1.456023931503296
0.43326794019711967,1.4568634033203125
0.43335872581899454,1.4574568271636963
0.4332639885738985,1.458292007446289
0.433354781322123,1.4588909149169922
0.4332600522646176,1.4597666263580322
0.4333508521181355,1.4603281021118164
0.4332561312259942,1.4612219333648682
0.4333469381638244,1.4617815017700195
0.433252225414901,1.4626729488372803
0.433343039416137,1.4632270336151123
0.4332483347883656,1.4641399383544922
0.43333915583217525,1.4646480083465576
0.4332444593035694,1.4655828475952148
0.433335287369195,1.4661359786987305
0.4332405989178478,1.4670305252075195
0.43333143398460483,1.4676132202148438
0.43323675358868813,1.4684674739837646
0.4333275956359661,1.4690635204315186
0.4332329232737304,1.4698941707611084
0.4333237722809916,1.4704928398132324
0.43322910793076574,1.4713268280029297
0.43331996387754523,1.4719269275665283
0.43322530751773586,1.4727506637573242
0.43331617038364134,1.4733524322509766
0.43322152199273267,1.474196434020996
0.43331239175744385,1.4748129844665527
0.4332177513139972,1.475719928741455
0.4333086279572658,1.4762651920318604
0.43321399543991945,1.477179765701294
0.43330487894156844,1.4777235984802246
0.433210254329037,1.4786138534545898
0.4333011446689609,1.4791593551635742
0.43320652794003506,1.4800689220428467
0.4332974250981991,1.4805943965911865
0.4332028162317456,1.4815313816070557
0.43329372018818546,1.4820582866668701
0.4331991191631463,1.4830081462860107
0.43329002989796833,1.4835050106048584
0.4331954366933606,1.484473705291748
0.43328635418674083,1.4849870204925537
0.4331917687816562,1.4859399795532227
0.4332826930138405,1.4864487648010254
0.43318811538744556,1.4873807430267334
0.4332790463387489,1.487922191619873
0.4331844764702839,1.4888498783111572
0.4332754141210908,1.4893996715545654
0.4331808519898698,1.4903216361999512
0.43327179632063306,1.490873098373413
0.43317724190604373,1.4918115139007568
0.43326819289728474,1.4923131465911865
0.4331736461787878,1.493267297744751
0.4332646038110964,1.4937708377838135
0.4331700647682251,1.4947166442871094
0.4332610290222587,1.4952356815338135
0.43316649763461895,1.4961588382720947
0.43325746849110275,1.496685266494751
0.43316294473837247,1.4975767135620117
0.4332539221780988,1.4981787204742432
0.4331594060400278,1.4990251064300537
0.4332503900438562,1.4996602535247803
0.4331558815002655,1.5004627704620361
0.43324687204912204,1.5011165142059326
0.43315237107990406,1.5019185543060303
0.4332433681547813,1.5025427341461182
0.43314887473989927,1.5033493041992188
0.43323987832185584,1.5039925575256348
0.43314539244134354,1.5048255920410156
0.4332364025115041,1.5054452419281006
0.4331419241454652,1.5062694549560547
0.43323294068501994,1.5069024562835693
0.43313846981362825,1.507753849029541
0.4332294928038325,1.5083372592926025
0.4331350294073314,1.509218454360962
0.4332260588295057,1.5097990036010742
0.4331316028882077,1.5106542110443115
0.43322263872373723,1.5112402439117432
0.4331281902180239,1.5120823383331299
0.4332192324483584,1.5126516819000244
0.4331247913586799,1.5135166645050049
0.4332158399653331,1.5140783786773682
0.43312140627220796,1.5149872303009033
0.43321246123675755,1.5155596733093262
0.43311803492077244,1.5164484977722168
0.43320909622486,1.5170118808746338
0.433114677266669,1.5178821086883545
0.43320574489199926,1.5184636116027832
0.43311133327232443,1.519350528717041
0.433202407200665,1.519930362701416
0.433108002900295,1.5207622051239014
0.4331990831134768,1.521355152130127
0.43310468611326747,1.5222101211547852
0.4331957725931836,1.522789716720581
0.4331013828740572,1.523698091506958
0.4331924756026632,1.52427077293396
0.4330980931456082,1.5251686573028564
0.43318919210492185,1.5257205963134766
0.4330948168909927,1.5266773700714111
0.43318592206309314,1.5271754264831543
0.4330915540734101,1.528151273727417
0.4331826654404382,1.5286452770233154
0.433088304656187,1.5296037197113037
0.43317942220034467,1.5301148891448975
0.43308506860277574,1.53104567527771
0.4331761923063263,1.5315754413604736
0.43308184587675513,1.532484769821167
0.43317297572202235,1.5330493450164795
0.43307863644182903,1.5339305400848389
0.4331697724111971,1.534520149230957
0.4330754402618256,1.535377025604248
0.4331665823377392,1.53596830368042
0.43307225730069804,1.5368101596832275
0.4331634054656613,1.5373945236206055
0.4330690875225222,1.5382750034332275
0.4331602417590996,1.5388286113739014
0.43306593089149786,1.539759635925293
0.4331570911823128,1.5402662754058838
0.43306278737194687,1.54121994972229
0.4331539536996823,1.541740894317627
0.43305965692831344,1.5426609516143799
0.43315082927571114,1.5431873798370361
0.43305653952516315,1.544121265411377
0.43314771787502365,1.5446436405181885
0.4330534351271828,1.5455641746520996
0.43314461946236504,1.5460875034332275
0.4330503436991794,1.5470402240753174
0.4331415340026007,1.5475594997406006
0.4330472652060803,1.5485024452209473
0.43313846146071566,1.5490312576293945
0.43304419961293206,1.5499546527862549
0.4331354018018145,1.5504868030548096
0.43304114688490025,1.5514111518859863
0.4331323549911201,1.551924467086792
0.4330381069872689,1.5528669357299805
0.433129320993974,1.5533621311187744
0.43303507988544027,1.5543534755706787
0.4331262997758351,1.5548601150512695
0.4330320655449336,1.555907964706421
0.4331232913022798,1.5563864707946777
0.43302906393138557,1.5573697090148926
0.43312029553900105,1.5578627586364746
0.43302607501054896,1.5588510036468506
0.43311731245180807,1.5593407154083252
0.43302309874829265,1.5603182315826416
0.4331143420066259,1.56080961227417
0.4330201351106011,1.5617859363555908
0.43311138416949463,1.562283992767334
0.43301718406357365,1.563232660293579
0.43310843890656925,1.5637710094451904
0.43301424557342405,1.5646984577178955
0.4331055061841191,1.565229892730713
0.43301131960648037,1.5661542415618896
0.4331025859685271,1.5666675567626953
0.4330084061291838,1.5676233768463135
0.43309967822628964,1.5681159496307373
0.433005505108089,1.5690457820892334
0.4330967829240159,1.5695481300354004
0.433002616509863,1.5705108642578125
0.4330939000284274,1.57100510597229
0.43299974030128496,1.5719735622406006
0.43309102950635747,1.5724694728851318
0.43299687644924567,1.5734102725982666
0.4330881713247512,1.5739166736602783
0.4329940249207472,1.5748772621154785
0.43308532545066414,1.5753819942474365
0.4329911856829021,1.5763344764709473
0.4330824918512628,1.576824426651001
0.43298835870293345,1.577796220779419
0.4330796704938231,1.5782861709594727
0.43298554394817396,1.5792200565338135
0.4330768613457313,1.5797779560089111
0.4329827413860656,1.5806515216827393
0.4330740643744821,1.5812268257141113
0.43297995098415926,1.5820608139038086
0.43307127954767904,1.5826733112335205
0.43297717271011416,1.583482027053833
0.4330685068330341,1.5841174125671387
0.4329744065316976,1.584984540939331
0.4330657461983667,1.5855624675750732
0.4329716524167844,1.5864143371582031
0.4330629976116038,1.586979627609253
0.4329689103333564,1.5878865718841553
0.43306026104077866,1.5884370803833008
0.4329661802495019,1.589324951171875
0.4330575364540317,1.589925765991211
0.4329634621334156,1.5907659530639648
0.43305482381960886,1.5913457870483398
0.43296075595339767,1.592205286026001
0.43305212310586155,1.5927722454071045
0.4329580616778537,1.5936357975006104
0.4330494342812464,1.594222068786621
0.43295537927529437,1.5951037406921387
0.43304675731432485,1.5957162380218506
0.43295270871433433,1.5965547561645508
0.43304409217376205,1.5971684455871582
0.43295004996369246,1.5980095863342285
0.4330414388283274,1.5986104011535645
0.4329474029921912,1.5994460582733154
0.4330387972468934,1.600046157836914
0.43294476776875596,1.6008598804473877
0.43303616739843576,1.6014769077301025
0.4329421442624152,1.6022887229919434
0.43303354925203213,1.6029095649719238
0.43293953244229905,1.6038031578063965
0.43303094277686277,1.6043639183044434
0.4329369322776401,1.6052515506744385
0.43302834794220935,1.605828046798706
0.4329343437377722,1.6067256927490234
0.4330257647174548,1.6072840690612793
0.43293176679212975,1.6081452369689941
0.433023193072083,1.6087236404418945
0.4329292014102485,1.6095731258392334
0.4330206329756779,1.610159158706665
0.4329266475617639,1.6110782623291016
0.43301808439792383,1.6116306781768799
0.4329241052164112,1.6125264167785645
0.4330155473086043,1.613149881362915
0.43292157434402534,1.6139812469482422
0.4330130216776024,1.614591121673584
0.43291905491453975,1.6154260635375977
0.43301050747489983,1.6160681247711182
0.4329165468979867,1.6168806552886963
0.4330080046705765,1.6175310611724854
0.43291405026449664,1.6183140277862549
0.4330055132348103,1.618962287902832
0.4329115649842977,1.6198313236236572
0.4330030331378769,1.6204001903533936
0.43290909102771524,1.6212680339813232
0.43300056435014894,1.6218411922454834
0.4329066283651717,1.6227014064788818
0.43299810684209605,1.6232950687408447
0.43290417696718597,1.6241323947906494
0.4329956605842837,1.6247467994689941
0.4329017368043733,1.6255812644958496
0.43299322554737385,1.6261844635009766
0.4328993078474446,1.6270482540130615
0.43299080170212406,1.6276471614837646
0.43289689006720616,1.6284995079040527
0.4329883890193866,1.6291210651397705
0.4328944834345591,1.6299612522125244
0.43298598747010897,1.6305453777313232
0.4328920879204994,1.6314148902893066
0.4329835970253331,1.631993055343628
0.43288970349611716,1.6328701972961426
0.4329812176561947,1.6334319114685059
0.4328873301325964,1.6343269348144531
0.43297884933392333,1.6348872184753418
0.4328849678012143,1.635828971862793
0.4329764920298417,1.636343002319336
0.4328826164733416,1.6372838020324707
0.4329741457153655,1.6378049850463867
0.4328802761204414,1.6387407779693604
0.43297181036200305,1.6392550468444824
0.43287794671406915,1.6401739120483398
0.43296948594135465,1.6407182216644287
0.4328756282258725,1.6416056156158447
0.4329671724251124,1.6421539783477783
0.4328733206275903,1.6430449485778809
0.43296486978505994,1.6436278820037842
0.43287102389105314,1.6445090770721436
0.432962577993072,1.6450769901275635
0.43286873798818193,1.6459600925445557
0.43296029702111355,1.6465110778808594
0.4328664628909884,1.6473982334136963
0.4329580268412404,1.6479859352111816
0.43286419857157427,1.6488354206085205
0.43295576742559805,1.649427890777588
0.43286194500213115,1.6502671241760254
0.4329535187464216,1.6508586406707764
0.43285970215493974,1.6517624855041504
0.43295128077603534,1.6523075103759766
0.43285747000237024,1.6532022953033447
0.43294905348685275,1.653745412826538
0.43285524851688123,1.6546680927276611
0.4329468368513753,1.6552116870880127
0.43285303767101957,1.6561014652252197
0.4329446308421931,1.6566591262817383
0.43285083743742037,1.6575558185577393
0.43294243543198374,1.658109188079834
0.4328486477888061,1.6590003967285156
0.4329402505935125,1.65958833694458
0.43284646869798654,1.660426378250122
0.43293807629963155,1.6610286235809326
0.4328443001378588,1.6618695259094238
0.43293591252328,1.6624433994293213
0.4328421420814058,1.6633100509643555
0.4329337592374833,1.6639084815979004
0.43283999450169747,1.6647474765777588
0.4329316164153528,1.6653544902801514
0.43283785737188923,1.6661999225616455
0.4329294840300861,1.666778802871704
0.43283573066522196,1.6676826477050781
0.4329273620549657,1.6682264804840088
0.43283361435502216,1.6691522598266602
0.4329252504633591,1.6696879863739014
0.43283150841470075,1.6706085205078125
0.43292314922871894,1.671170949935913
0.43282941281775344,1.6720669269561768
0.43292105832458205,1.6726231575012207
0.43282732753776015,1.6734976768493652
0.43291897772456905,1.6740851402282715
0.43282525254838455,1.6749546527862549
0.43291690740238453,1.6755549907684326
0.432823187823374,1.6764013767242432
0.43291484733181645,1.6770100593566895
0.43282113333655886,1.6778359413146973
0.43291279748673583,1.6784274578094482
0.43281908906185257,1.6792802810668945
0.4329107578410962,1.6799070835113525
0.4328170549732509,1.6807186603546143
0.4329087283689336,1.6813225746154785
0.43281503104483215,1.6821672916412354
0.4329067090443664,1.6827609539031982
0.4328130172507562,1.6836438179016113
0.4329046998415943,1.6842155456542969
0.43281101356526475,1.6850883960723877
0.43290270073489867,1.6857059001922607
0.4328090199626806,1.6865360736846924
0.43290071169864186,1.6871387958526611
0.4328070364174076,1.6880035400390625
0.4328987327072671,1.688575267791748
0.4328050629039301,1.6894335746765137
0.4328967637352982,1.6900298595428467
0.4328030993968129,1.6908767223358154
0.43289480475733866,1.6914746761322021
0.4328011458707005,1.6923058032989502
0.43289285574807246,1.6929152011871338
0.43279920230031765,1.6937360763549805
0.43289091668226265,1.6943435668945312
0.4327972686604678,1.6951861381530762
0.4328889875347515,1.6958184242248535
0.43279534492603383,1.6966230869293213
0.43288706828046053,1.6972291469573975
0.4327934310719773,1.6980371475219727
0.43288515889438955,1.6986432075500488
0.4327915270733381,1.6994731426239014
0.43288325935161664,1.700059413909912
0.4327896329052345,1.7009315490722656
0.43288136962729806,1.7015109062194824
0.43278774854286245,1.7023885250091553
0.43287948969666773,1.702946662902832
0.4327858739614952,1.7038772106170654
0.4328776195350367,1.7044191360473633
0.43278400913648357,1.7053320407867432
0.43287575911779336,1.7058942317962646
0.4327821540432551,1.706787347793579
0.4328739084204028,1.7073557376861572
0.43278030865731404,1.7082445621490479
0.4328720674184066,1.7088007926940918
0.43277847295424093,1.7096893787384033
0.4328702360874225,1.7102386951446533
0.4327766469096923,1.7111330032348633
0.4328684144031439,1.711756944656372
0.4327748304994007,1.712583303451538
0.43286660234134033,1.7131941318511963
0.4327730236991734,1.7140913009643555
0.4328647998778561,1.7146525382995605
0.43277122648489375,1.7155547142028809
0.43286300698861085,1.7161104679107666
0.4327694388325192,1.7169861793518066
0.4328612236495988,1.7175569534301758
0.43276766071808226,1.7184255123138428
0.43285944983688845,1.718973159790039
0.43276589211768934,1.71990966796875
0.43285768552662285,1.7204086780548096
0.4327641330075213,1.7213962078094482
0.4328559306950186,1.7219138145446777
0.43276238336383216,1.7228708267211914
0.43285418531836567,1.7233757972717285
0.43276064316294977,1.7243313789367676
0.4328524493730281,1.7248568534851074
0.43275891238127506,1.7257754802703857
0.43285072283544196,1.726304531097412
0.4327571909952816,1.7272143363952637
0.43284900568211676,1.7278051376342773
0.4327554789815158,1.7286686897277832
0.43284729788963405,1.729250192642212
0.4327537763165962,1.7301249504089355
0.4328455994346478,1.730705738067627
0.4327520829772134,1.7316043376922607
0.43284391029388375,1.7321598529815674
0.4327503989401299,1.7330710887908936
0.43284223044413933,1.7336101531982422
0.4327487241821795,1.734520435333252
0.43284055986228315,1.73506760597229
0.4327470586802673,1.735975742340088
0.43283889852525503,1.736518383026123
0.43274540241136916,1.7374234199523926
0.43283724641006566,1.737985372543335
0.4327437553525318,1.7388739585876465
0.43283560349379596,1.7394323348999023
0.43274211748087216,1.740304946899414
0.4328339697535975,1.7408976554870605
0.4327404887735775,1.741727352142334
0.43283234516669145,1.7423226833343506
0.4327388692079047,1.7431628704071045
0.432830729710369,1.7437770366668701
0.43273725876118035,1.7446107864379883
0.43282912336199075,1.745222568511963
0.4327356574108005,1.7460582256317139
0.4328275260989864,1.7466444969177246
0.4327340651342299,1.747495412826538
0.4328259378988544,1.7480907440185547
0.4327324819090025,1.7489469051361084
0.43282435873916225,1.7495207786560059
0.4327309077127202,1.7503929138183594
0.43282278859754575,1.7509491443634033
0.43272934252305406,1.7518672943115234
0.43282122745170865,1.752403974533081
0.4327277863177423,1.7533278465270996
0.43281967527942283,1.7538731098175049
0.43272623907459135,1.7547738552093506
0.4328181320585277,1.7553398609161377
0.432724700771475,1.7562108039855957
0.4328165977669299,1.7567729949951172
0.4327231713863343,1.7576661109924316
0.43281507238260347,1.7582268714904785
0.4327216508971773,1.75911283493042
0.43281355588358905,1.7596969604492188
0.432720139282079,1.7605574131011963
0.4328120482479942,1.7611377239227295
0.43271863651918024,1.761979103088379
0.4328105494539925,1.762557029724121
0.4327171425866891,1.7634220123291016
0.43280905947982395,1.7640116214752197
0.4327156574628786,1.764885425567627
0.4328075783037941,1.7654707431793213
0.4327141811260881,1.7663562297821045
0.4328061059042746,1.7669267654418945
0.4327127135547225,1.7678534984588623
0.43280464225970194,1.7683618068695068
0.4327112547272516,1.7693326473236084
0.43280318734857803,1.7698254585266113
0.4327098046222105,1.7707865238189697
0.43280174114946957,1.7713091373443604
0.4327083632181987,1.772263526916504
0.43280030364100797,1.7727928161621094
0.4327069304938806,1.7737298011779785
0.4327988748018889,1.774259090423584
0.43270550642798467,1.7751898765563965
0.4327974546108723,1.7757465839385986
0.43270409099930346,1.7766385078430176
0.43279604304678215,1.777214765548706
0.43270268418669333,1.778090000152588
0.43279464008850577,1.77864408493042
0.43270128596907415,1.7795820236206055
0.43279324571499417,1.780083417892456
0.4326998963254289,1.781078815460205
0.4327918599052614,1.7815585136413574
0.4326985152348042,1.7825605869293213
0.4327904826383847,1.7830569744110107
0.4326971426763088,1.7840549945831299
0.43278911389350383,1.7845265865325928
0.4326957786291146,1.7855024337768555
0.4327877536498211,1.785999059677124
0.43269442307245576,1.786958932876587
0.4327864018866011,1.787487268447876
0.4326930759856284,1.7884056568145752
0.4327850585831705,1.788968563079834
0.43269173734799066,1.7898385524749756
0.43278372371891777,1.7904002666473389
0.43269040713896245,1.7912766933441162
0.4327823972732927,1.7918646335601807
0.432689085338025,1.7927122116088867
0.4327810792258069,1.793304681777954
0.43268777192472085,1.794198989868164
0.4327797695560325,1.794771671295166
0.4326864668786534,1.7957019805908203
0.43277846824360305,1.7962064743041992
0.4326851701794871,1.797163963317871
0.43277717526821247,1.7976813316345215
0.4326838818069467,1.7987854480743408
0.4327758906096154,1.7992568016052246
0.4326826017408173,1.8002960681915283
0.4327746142476262,1.800826072692871
0.43268132996094416,1.8017683029174805
0.4327733461621197,1.8022968769073486
0.43268006644723245,1.8032000064849854
0.4327720863330304,1.8037912845611572
0.4326788111796469,1.804650068283081
0.432770834740352,1.8052308559417725
0.4326775641382119,1.8061044216156006
0.43276959136413806,1.8066694736480713
0.4326763253030107,1.8075644969940186
0.43276835618450094,1.8081214427947998
0.43267509465418585,1.809027910232544
0.4327671291816118,1.8095738887786865
0.4326738721719385,1.8104829788208008
0.43276591033570083,1.8110253810882568
0.4326726578365285,1.811955213546753
0.4327646996270565,1.8124892711639404
0.432671451628274,1.8134140968322754
0.43276349703602535,1.813950538635254
0.4326702535275513,1.8148736953735352
0.43276230254301223,1.8154096603393555
0.4326690635147945,1.8163180351257324
0.4327611161284796,1.8168814182281494
0.4326678815704956,1.8177649974822998
0.43275993777294786,1.8183379173278809
0.4326667076752041,1.8192260265350342
0.4327587674569944,1.8198175430297852
0.43266554180952654,1.8206655979156494
0.432757605161254,1.8212616443634033
0.43266438395412693,1.822110891342163
0.43275645086641856,1.8226852416992188
0.4326632340897259,1.8235762119293213
0.43275530455323635,1.8241772651672363
0.4326620921971006,1.8250329494476318
0.4327541662025126,1.825622320175171
0.43266095825708517,1.8264858722686768
0.43275303579510876,1.8270494937896729
0.43265983225056925,1.8279571533203125
0.4327519133119424,1.8285038471221924
0.43265871415849927,1.829430341720581
0.4327507987339871,1.8299627304077148
0.432657603961877,1.8309099674224854
0.4327496920422721,1.8314318656921387
0.43265650164176006,1.832381248474121
0.4327485932178823,1.832911491394043
0.4326554071792616,1.8338432312011719
0.43274750224195785,1.834369421005249
0.4326543205555497,1.8353166580200195
0.4327464190956941,1.8358566761016846
0.4326532417518477,1.8367702960968018
0.43274534376034124,1.8373126983642578
0.43265217074943385,1.8382236957550049
0.43274427621720435,1.8387529850006104
0.43265110752964087,1.8397295475006104
0.4327432164476429,1.8402352333068848
0.4326500520738559,1.8411977291107178
0.43274216443307084,1.8417222499847412
0.4326490043635205,1.8426728248596191
0.4327411201549562,1.8431971073150635
0.43264796438013015,1.8441579341888428
0.43274008359482097,1.8446705341339111
0.4326469321052342,1.845715045928955
0.43273905473424096,1.8461880683898926
0.4326459075204356,1.847212314605713
0.4327380335548453,1.8477532863616943
0.4326448906073911,1.8486781120300293
0.4327370200383169,1.8492350578308105
0.4326438813478102,1.850128173828125
0.4327360141663915,1.8506791591644287
0.43264287972345583,1.8515915870666504
0.43273501592085795,1.852142572402954
0.4326418857161438,1.8530337810516357
0.43273402528355803,1.8535833358764648
0.43264089930774235,1.8544938564300537
0.4327330422363859,1.8550496101379395
0.4326399204801726,1.8559577465057373
0.4327320667612882,1.8564987182617188
0.4326389492154077,1.8574128150939941
0.43273109884026406,1.8579602241516113
0.43263798549547317,1.8588569164276123
0.4327301384553641,1.8594028949737549
0.4326370293024462,1.8603196144104004
0.4327291855886914,1.8608574867248535
0.43263608061845604,1.8617746829986572
0.43272824022240036,1.862318754196167
0.4326351394256832,1.863232135772705
0.4327273023386969,1.8637981414794922
0.43263420570635985,1.8646812438964844
0.4327263719198383,1.8652384281158447
0.43263327944276936,1.8661298751831055
0.43272544894813303,1.8666808605194092
0.43263236061724586,1.8676121234893799
0.43272453340594025,1.868133783340454
0.4326314492121746,1.8690693378448486
0.43272362527567027,1.869570255279541
0.43263054520999134,1.870572566986084
0.43272272453978355,1.8710517883300781
0.43262964859318237,1.8720383644104004
0.4327218311807911,1.8725674152374268
0.43262875934428435,1.8735289573669434
0.43272094518125437,1.8740808963775635
0.4326278774458839,1.8750076293945312
0.43272006652378453,1.8755764961242676
0.4326270028806177,1.8764584064483643
0.43271919519104274,1.8770418167114258
0.43262613563117197,1.8779048919677734
0.4327183311657397,1.8784904479980469
0.43262527568028303,1.8793573379516602
0.432717474430636,1.8799424171447754
0.4326244230107361,1.8808064460754395
0.4327166249685412,1.881378412246704
0.43262357760536596,1.8822691440582275
0.4327157827623139,1.8828392028808594
0.43262273944705626,1.8837697505950928
0.43271494779486225,1.8842997550964355
0.43262190851873955,1.8852474689483643
0.43271412004914256,1.885772705078125
0.43262108480339717,1.8867011070251465
0.4327132995081601,1.8872289657592773
0.4326202682840591,1.8881447315216064
0.4327124861549687,1.8886947631835938
0.4326194589438035,1.8895981311798096
0.4327116799726703,1.8901402950286865
0.43261865676575684,1.8910601139068604
0.4327108809444148,1.891611099243164
0.4326178617330934,1.892500877380371
0.43271008905340047,1.8930654525756836
0.4326170738290358,1.8939602375030518
0.4327093042828731,1.8945152759552002
0.43261629303685395,1.895425796508789
0.4327085266161259,1.8959989547729492
0.4326155193398653,1.8968687057495117
0.43270775603650014,1.8974394798278809
0.432614752721435,1.8983230590820312
0.43270699252738365,1.898895263671875
0.432613993164975,1.8998091220855713
0.432706236072212,1.9003996849060059
0.43261324065394446,1.901242733001709
0.43270548665446706,1.9018220901489258
0.4326124951718493,1.9027271270751953
0.432704744257678,1.9032783508300781
0.43261175670224233,1.904188632965088
0.43270400886542054,1.9047417640686035
0.4326110252287227,1.905635118484497
0.4327032804613167,1.9061999320983887
0.43261030073493606,1.907074213027954
0.43270255902903465,1.9076662063598633
0.4326095832045742,1.9085354804992676
0.43270184455228916,1.9091060161590576
0.4326088726213749,1.9099879264831543
0.4327011370148404,1.9105641841888428
0.4326081689691219,1.9114065170288086
0.43270043640049494,1.911996841430664
0.4326074722316448,1.9128375053405762
0.4326997426931045,1.9134678840637207
0.43260678239281847,1.9142725467681885
0.43269905587656654,1.9149184226989746
0.4326060994365635,1.9157798290252686
0.4326983759348238,1.9163451194763184
0.4326054233468453,1.9172534942626953
0.43269770285186426,1.9178197383880615
0.43260475410767496,1.918720006942749
0.4326970366117206,1.9192814826965332
0.43260409170310793,1.9201762676239014
0.4326963771984707,1.9207265377044678
0.43260343611724494,1.9216291904449463
0.43269572459623723,1.9221749305725098
0.43260278733423085,1.9230728149414062
0.4326950787891871,1.9236414432525635
0.4326021453382553,1.9245553016662598
0.43269443976153155,1.925135612487793
0.43260151011355236,1.9260005950927734
0.4326938074975265,1.9265830516815186
0.4326008816443998,1.927426815032959
0.4326931819814716,1.928025245666504
0.4326002599151198,1.9288558959960938
0.4326925631977104,1.9294548034667969
0.43259964491007835,1.930307388305664
0.43269195113063047,1.9308815002441406
0.432599036613685,1.9317972660064697
0.43269134576466284,1.932340145111084
0.4325984350103928,1.9332525730133057
0.43269074708428223,1.933800220489502
0.43259784008469837,1.934708595275879
0.43269015507400627,1.9352717399597168
0.4325972518211415,1.9361720085144043
0.4326895697183962,1.93672513961792
0.43259667020430526,1.9376261234283447
0.432688991002056,1.9381861686706543
0.43259609521881537,1.939063310623169
0.4326884189096327,1.9396591186523438
0.4325955268493404,1.9405357837677002
0.43268785342581606,1.9411182403564453
0.43259496508059186,1.941983699798584
0.4326872945353384,1.942549467086792
0.43259440989732356,1.9434294700622559
0.4326867422229742,1.9440274238586426
0.4325938612843316,1.9448797702789307
0.43268619647354073,1.9454584121704102
0.43259331922645444,1.9463307857513428
0.432685657271897,1.9468894004821777
0.43259278370857257,1.9478089809417725
0.4326851246029444,1.9483458995819092
0.4325922547156085,1.949260950088501
0.43268459845162577,1.9498035907745361
0.43259173223252634,1.9507298469543457
0.43268407880292586,1.951244831085205
0.43259121624433194,1.9521896839141846
0.432683565641871,1.9527246952056885
0.43259070673607264,1.953643560409546
0.43268305895352915,1.954190969467163
0.4325902036928372,1.9551036357879639
0.4326825587230092,1.9556856155395508
0.4325897070997556,1.9565351009368896
0.43268206493546124,1.9571483135223389
0.4325892169419987,1.9579594135284424
0.43268157757607667,1.9585700035095215
0.4325887332047785,1.9593889713287354
0.4326810966300873,1.9599981307983398
0.4325882558733477,1.9608168601989746
0.4326806220827662,1.961432695388794
0.4325877849329999,1.9622611999511719
0.4326801539194267,1.96285080909729
0.43258732036906855,1.9637484550476074
0.43267969212542245,1.9643075466156006
0.43258686216692843,1.965240478515625
0.4326792366861478,1.9658048152923584
0.43258641031199374,1.9666860103607178
0.43267878758703693,1.967240571975708
0.43258596478971933,1.968165636062622
0.4326783448135643,1.968682050704956
0.4325855255855997,1.9696266651153564
0.43267790835124403,1.970146656036377
0.43258509268516926,1.971095085144043
0.4326774781856304,1.9716787338256836
0.43258466607400226,1.9725346565246582
0.43267705430231684,1.9731240272521973
0.4325842457377122,1.973982334136963
0.43267663668693673,1.974560022354126
0.43258383166195247,1.9754412174224854
0.4326762253251624,1.9760205745697021
0.4325834238324153,1.9769062995910645
0.43267582020270573,1.977464199066162
0.4325830222348326,1.9783616065979004
0.43267542130531766,1.978917121887207
0.43258262685497456,1.9798781871795654
0.43267502861878776,1.980384349822998
0.4325822376786509,1.9813213348388672
0.43267464212894496,1.9818670749664307
0.43258185469170995,1.9828119277954102
0.4326742618216565,1.98331618309021
0.4325814778800387,1.9842829704284668
0.4326738876828283,1.9847874641418457
0.43258110722956244,1.9857902526855469
0.4326735196984049,1.9862737655639648
0.43258074272624497,1.9874095916748047
0.4326731578543688,1.9878969192504883
0.43258038435608853,1.9888482093811035
0.432672802136741,1.9893598556518555
0.43258003210513324,1.9902944564819336
0.4326724525315804,1.9908075332641602
0.4325796859594573,1.99177885055542
0.43267210902498393,1.9922943115234375
0.43257934590517655,1.9932482242584229
0.43267177160308634,1.9937617778778076
0.432579011928445,1.9947104454040527
0.4326714402520598,1.9952397346496582
0.43257868401545396,1.9961707592010498
0.4326711149581142,1.9967005252838135
0.4325783621524323,1.9976081848144531
0.432670795707497,1.998154878616333
0.4325780463256462,1.9990813732147217
0.4326704824864928,1.999624252319336
0.4325777365213992,2.0005502700805664
0.4326701752814233,2.0010886192321777
0.4325774327260318,2.002026319503784
0.4326698740786475,2.002542734146118
0.4325771349259216,2.003499984741211
0.4326695788645609,2.0040171146392822
0.432576843107483,2.004997491836548
0.4326692896255963,2.005495548248291
0.43257655725716715,2.0064218044281006
0.4326690063482228,2.0069642066955566
0.43257627736146176,2.0078980922698975
0.4326687290189463,2.0084147453308105
0.43257600340689123,2.0093326568603516
0.4326684576243089,2.009885549545288
0.4325757353800161,2.0107502937316895
0.43266819215088925,2.0113327503204346
0.43257547326743323,2.012190103530884
0.432667932585302,2.012777328491211
0.43257521705577573,2.0136265754699707
0.43266767891419794,2.014225482940674
0.4325749667317125,2.0150911808013916
0.43266743112426403,2.0156900882720947
0.4325747222819485,2.0165233612060547
0.4326671892022226,2.017141819000244
0.4325744836932245,2.0179708003997803
0.4326669531348321,2.0185773372650146
0.43257425095231666,2.0194308757781982
0.4326667229088863,2.0200092792510986
0.43257402404603695,2.0208656787872314
0.4326664985112147,2.021458864212036
0.4325738029612327,2.0223183631896973
0.4326662799286818,2.0228989124298096
0.4325735876847864,2.0238049030303955
0.4326660671481879,2.0243537425994873
0.43257337820361585,2.025261878967285
0.4326658601566679,2.025819778442383
0.4325731745046738,2.026702880859375
0.43266565894109177,2.027291774749756
0.4325729765749483,2.028130054473877
0.43266546348846474,2.0287420749664307
0.4325727844014617,2.0295779705047607
0.43266527378582653,2.030174493789673
0.4325725979712712,2.0310065746307373
0.4326650898202514,2.031630754470825
0.4325724172714691,2.0324795246124268
0.43266491157884857,2.0330820083618164
0.4325722422891816,2.033921241760254
0.4326647390487613,2.0345146656036377
0.4325720730115697,2.035372257232666
0.43266457221716736,2.0359575748443604
0.4325719094258282,2.036832094192505
0.4326644110712787,2.0373942852020264
0.4325717515191865,2.0382816791534424
0.4326642555983414,2.038839817047119
0.4325715992789077,2.039738416671753
0.43266410578563536,2.040292739868164
0.43257145269228914,2.041182041168213
0.4326639616204747,2.0417470932006836
0.4325713117466617,2.0426220893859863
0.43266382309020684,2.0431978702545166
0.4325711764293901,2.044034719467163
0.4326636901822132,2.044665813446045
0.4325710467278728,2.045501470565796
0.43266356288390867,2.046114683151245
0.4325709226295414,2.0469493865966797
0.43266344118274136,2.047584295272827
0.432570804121861,2.0484120845794678
0.4326633250661931,2.0490376949310303
0.43257069119233016,2.049886465072632
0.43266321452177847,2.0504868030548096
0.43257058382848046,2.0513322353363037
0.43266310953704545,2.051948308944702
0.4325704820178764,2.052757978439331
0.43266301009957525,2.05340313911438
0.43257038574811557,2.054227828979492
0.4326629161969811,2.05484938621521
0.4325702950068285,2.0557162761688232
0.43266282781691,2.0562796592712402
0.43257020978167815,2.0571701526641846
0.43266274494704104,2.0577428340911865
0.4325701300603603,2.0586256980895996
0.4326626675750862,2.0591933727264404
0.4325700558306033,2.060084342956543
0.43266259568878934,2.0606508255004883
0.43256998708016764,2.061516046524048
0.4326625292759275,2.0621376037597656
0.43256992379684633,2.062955617904663
0.43266246832430943,2.0635974407196045
0.4325698659684646,2.0644047260284424
0.4326624128217762,2.065049409866333
0.4325698135828796,2.065873146057129
0.43266236275620074,2.066486358642578
0.4325697666279805,2.067312717437744
0.43266231811548805,2.067917585372925
0.4325697250916886,2.0687358379364014
0.43266227888757497,2.0693674087524414
0.43256968896195674,2.0701727867126465
0.43266224506043033,2.0707902908325195
0.4325696582267693,2.0716421604156494
0.43266221662205384,2.0722317695617676
0.43256963287414263,2.0730910301208496
0.4326621935604776,2.0736775398254395
0.4325696128921244,2.0745255947113037
0.43266217586376454,2.0751166343688965
0.4325695982687934,2.0759990215301514
0.4326621635200093,2.0765740871429443
0.43256958899225995,2.0774617195129395
0.43266215651733736,2.0780344009399414
0.4325695850506655,2.0789120197296143
0.4326621548439056,2.0794801712036133
0.4325695864321826,2.080375909805298
0.43266215848790174,2.0809638500213623
0.43256959312501453,2.0818214416503906
0.4326621674375447,2.082392692565918
0.4325696051173958,2.0832812786102295
0.43266218168108384,2.083855628967285
0.43256962239759134,2.0847513675689697
0.4326622012067995,2.085315704345703
0.4325696449538971,2.086212396621704
0.4326622260030025,2.086770534515381
0.4325696727746394,2.0876989364624023
0.43266225605803443,2.088252544403076
0.4325697058481748,2.089146852493286
0.43266229136026696,2.0896942615509033
0.43256974416289085,2.0906455516815186
0.4326623318981022,2.0911407470703125
0.43256978770720467,2.092127561569214
0.43266237765997273,2.0926477909088135
0.432569836469564,2.0935707092285156
0.43266242863434085,2.0941200256347656
0.4325698904384467,2.095036268234253
0.4326624848096994,2.0956082344055176
0.4325699496023602,2.0964889526367188
0.4326625461745705,2.0970566272735596
0.43257001394984246,2.097921848297119
0.43266261271750683,2.098493814468384
0.4325700834694606,2.0993471145629883
0.4326626844270903,2.099931478500366
0.43257015814981176,2.100782632827759
0.4326627612919327,2.101360559463501
0.4325702379795227,2.10223126411438
0.43266284330067534,2.1028237342834473
0.4325703229472495,2.103726387023926
0.4326629304419889,2.1042792797088623
0.432570413041678,2.105193614959717
0.43266302270457374,2.1057255268096924
0.43257050825152293,2.106621026992798
0.43266312007715885,2.10718035697937
0.43257060856552854,2.1080925464630127
0.4326632225485032,2.108630418777466
0.43257071397246816,2.1095099449157715
0.4326633301073942,2.1100850105285645
0.4325708244611441,2.110952854156494
0.4326634427426488,2.1115643978118896
0.4325709400203877,2.1124167442321777
0.4326635604431124,2.1130433082580566
0.4325710606390591,2.1138756275177
0.4326636831976593,2.1144721508026123
0.4325711863060471,2.1153290271759033
0.4326638109951928,2.1159279346466064
0.4325713170102695,2.116793155670166
0.4326639438246447,2.117384433746338
0.43257145274067244,2.118256092071533
0.432664081674975,2.1188526153564453
0.4325715934862305,2.119741201400757
0.4326642245351728,2.1203055381774902
0.4325717392359468,2.1211953163146973
0.4326643723942547,2.121757745742798
0.4325718899788528,2.12264347076416
0.43266452524126664,2.1232118606567383
0.4325720457040079,2.1241071224212646
0.4326646830652818,2.124675750732422
0.4325722064005002,2.125574827194214
0.4326648458554018,2.1261301040649414
0.4325723720574453,2.127021551132202
0.4326650136007565,2.1276071071624756
0.43257254266398687,2.1284494400024414
0.43266518629050327,2.1290464401245117
0.4325727182092966,2.1298623085021973
0.43266536391382737,2.1304781436920166
0.43257289868257404,2.1313326358795166
0.4326655464599422,2.1319141387939453
0.43257308407304607,2.1327929496765137
0.4326657339180883,2.133347749710083
0.43257327436996745,2.1342344284057617
0.43266592627753425,2.134807825088501
0.4325734695626205,2.135709285736084
0.4326661235275755,2.13626766204834
0.43257366964031474,2.137136697769165
0.43266632565753554,2.1377387046813965
0.4325738745923873,2.138535261154175
0.4326665326567646,2.139188528060913
0.4325740844082023,2.139958143234253
0.43266674451464054,2.1406209468841553
0.4325742990771512,2.1413960456848145
0.4326669612205683,2.142059564590454
0.43257451858865265,2.1428396701812744
0.43266718276397953,2.1434972286224365
0.4325747429321521,2.144301176071167
0.4326674091343333,2.1449880599975586
0.43257497209712187,2.145749568939209
0.43266764032111527,2.146426200866699
0.43257520607306144,2.1471800804138184
0.43266787631383785,2.1478753089904785
0.4325754448494966,2.1486260890960693
0.4326681171020404,2.14931583404541
0.43257568841598043,2.150090217590332
0.43266836267528874,2.1507768630981445
0.43257593676209183,2.1515719890594482
0.4326686130231752,2.1522157192230225
0.43257618987743673,2.1530203819274902
0.43266886813531885,2.153677225112915
0.43257644775164744,2.154466390609741
0.43266912800136476,2.15513277053833
0.4325767103743823,2.1559338569641113
0.4326693926109844,2.1566123962402344
0.4325769777353261,2.1573646068573
0.4326696619538758,2.1580417156219482
0.43257724982419005,2.1587982177734375
0.4326699360197626,2.1594860553741455
0.432577526630711,2.160245656967163
0.43267021479839474,2.1609537601470947
0.432577808144652,2.161679744720459
0.4326704982795481,2.162386655807495
0.43257809435580197,2.163093090057373
0.4326707864530247,2.1638290882110596
0.4325783852539762,2.1645352840423584
0.4326710793086519,2.165278434753418
0.4325786808290147,2.165973663330078
0.43267137683628315,2.1667141914367676
0.43257898107078413,2.167417049407959
0.4326716790257973,2.168154716491699
0.43257928596917616,2.1688971519470215
0.43267198586709893,2.1695992946624756
0.43257959551410835,2.17033052444458
0.4326722973501182,2.1710309982299805
0.4325799096955237,2.171839714050293
0.43267261346481034,2.172469139099121
0.4325802285033902,2.1732687950134277
0.4326729342011562,2.1739065647125244
0.4325805519277015,2.1747748851776123
0.43267325954916197,2.175400495529175
0.4325808799584763,2.176217555999756
0.43267358949885854,2.1768672466278076
0.4325812125857586,2.1776561737060547
0.4326739240403024,2.1782965660095215
0.4325815497996173,2.1790647506713867
0.4326742631635749,2.1797661781311035
0.43258189159014626,2.1805264949798584
0.43267460685878206,2.1812119483947754
0.43258223794746437,2.181934356689453
0.43267495511605525,2.182643175125122
0.4325825888617152,2.18337082862854
0.43267530792555037,2.1840932369232178
0.4325829443230671,2.1848490238189697
0.4326756652774478,2.185544013977051
0.43258330432171344,2.186328172683716
0.43267602716195297,2.1869993209838867
0.4325836688478715,2.187812566757202
0.4326763935692957,2.188467264175415
0.4325840378917838,2.1892378330230713
0.43267676448973036,2.189911365509033
0.43258441144371673,2.1906473636627197
0.4326771399135354,2.1913442611694336
0.4325847894939615,2.1920855045318604
0.4326775198310141,2.192786455154419
0.4325851720328333,2.1935415267944336
0.43267790423249375,2.194225788116455
0.4325855590506717,2.1950056552886963
0.4326782931083257,2.1957030296325684
0.4325859505378403,2.1964495182037354
0.43267868644888563,2.1971545219421387
0.43258634648472705,2.1978867053985596
0.4326790842445732,2.1985950469970703
0.43258674688174353,2.1993181705474854
0.4326794864858121,2.200033664703369
0.43258715171932544,2.200782060623169
0.4326798931630496,2.2014834880828857
0.4325875609879323,2.2022273540496826
0.4326803042667571,2.202899217605591
0.43258797467804755,2.2037193775177
0.43268071978742983,2.204331636428833
0.432588392780178,2.2051641941070557
0.4326811397155862,2.2057688236236572
0.4325888152848544,2.2066171169281006
0.4326815640417688,2.207211494445801
0.43258924218263106,2.20805025100708
0.43268199275654323,2.2086446285247803
0.43258967346408556,2.209468126296997
0.4326824258504991,2.210070848464966
0.43259010911981904,2.210890769958496
0.4326828633142489,2.211522102355957
0.4325905491404561,2.21235990524292
0.4326833051384287,2.2130050659179688
0.4325909935166443,2.2138209342956543
0.43268375131369774,2.2144453525543213
0.43259144223905466,2.215268850326538
0.43268420183073836,2.2159149646759033
0.4325918952983814,2.2167181968688965
0.43268465668025624,2.217362403869629
0.4325923526853416,2.2181804180145264
0.4326851158529798,2.2188143730163574
0.4325928143906754,2.2196662425994873
0.4326855793396607,2.2202627658843994
0.4325932804051459,2.2211198806762695
0.43268604713107306,2.2217087745666504
0.432593750719539,2.2225565910339355
0.4326865192180144,2.2231545448303223
0.43259422532466346,2.223991870880127
0.4326869955913045,2.2245967388153076
0.43259470421135066,2.2254443168640137
0.4326874762417862,2.226034164428711
0.4325951873704548,2.2268974781036377
0.4326879611603247,2.2274603843688965
0.43259567479285255,2.228351354598999
0.4326884503378078,2.228923797607422
0.4325961664694429,2.229793071746826
0.4326889437651457,2.230381488800049
0.43259666239114763,2.2312510013580322
0.43268944143327126,2.2318360805511475
0.43259716254891084,2.23270320892334
0.43268994333313954,2.2332608699798584
0.43259766693369867,2.234157085418701
0.4326904494557278,2.2347183227539062
0.43259817553649965,2.235651969909668
0.43269095979203565,2.236170530319214
0.43259868834832477,2.237117052078247
0.43269147433308464,2.2376317977905273
0.43259920536020663,2.2385804653167725
0.43269199306991873,2.2390847206115723
0.43259972656320017,2.2400403022766113
0.4326925159936035,2.240591526031494
0.43260025194838225,2.241499900817871
0.4326930430952267,2.242046594619751
0.4326007815068516,2.242929220199585
0.432693574365898,2.243497371673584
0.4326013152297289,2.244398593902588
0.4326941097967487,2.2450027465820312
0.43260185310815635,2.2458770275115967
0.43269464937893204,2.246448516845703
0.4326023951332983,2.2473223209381104
0.4326951931036227,2.247899055480957
0.43260294129634025,2.2487826347351074
0.43269574096201713,2.249382972717285
0.43260349158848965,2.250237464904785
0.4326962929453334,2.2508127689361572
0.43260404600097546,2.251723051071167
0.432696849044811,2.252253532409668
0.43260460452504773,2.253188371658325
0.43269740925171063,2.2537126541137695
0.4326051671519782,2.2546355724334717
0.4326979735573147,2.2551522254943848
0.43260573387305995,2.2561049461364746
0.43269854195292673,2.256622552871704
0.43260630467960726,2.2575502395629883
0.43269911442987136,2.258072853088379
0.43260687956295546,2.259009838104248
0.4326996909794947,2.259505033493042
0.4326074585144613,2.2604660987854004
0.43270027159316377,2.2609944343566895
0.43260804152550236,2.261922836303711
0.43270085626226645,2.2624552249908447
0.4326086285874771,2.2633588314056396
0.43270144497821206,2.2639176845550537
0.43260921969180566,2.264808177947998
0.4327020377324303,2.2653722763061523
0.43260981482992805,2.26623797416687
0.43270263451637214,2.266798257827759
0.43261041399330596,2.2677359580993652
0.43270323532150917,2.268242597579956
0.43261101717342115,2.269181489944458
0.4327038401393337,2.2697060108184814
0.4326116243617767,2.270678997039795
0.43270444896135885,2.2711727619171143
0.43261223554989575,2.272122859954834
0.432705061779118,2.2726237773895264
0.4326128507293224,2.2735788822174072
0.4327056785841655,2.2740745544433594
0.4326134698916212,2.2750418186187744
0.43270629936807586,2.2756056785583496
0.43261409302837706,2.276479721069336
0.43270692412244427,2.277064085006714
0.43261472013119545,2.2779672145843506
0.43270755283888607,2.2785274982452393
0.43261535119170186,2.2794179916381836
0.432708185509037,2.2799789905548096
0.4326159862015422,2.2808754444122314
0.4327088221245529,2.281435251235962
0.4326166251523829,2.282299041748047
0.43270946267711013,2.2828662395477295
0.43261726803591005,2.2837655544281006
0.4327101071584048,2.2843210697174072
0.4326179148438301,2.285224437713623
0.4327107555601533,2.285788059234619
0.4326185655678696,2.2866599559783936
0.43271140787409196,2.2872486114501953
0.43261922019977483,2.288102149963379
0.43271206409197693,2.2887113094329834
0.432619878731312,2.2895398139953613
0.43271272420558465,2.2901434898376465
0.4326205411542676,2.2909722328186035
0.4327133882067109,2.2916195392608643
0.4326212074604474,2.292405366897583
0.43271405608717145,2.293059825897217
0.4326218776416772,2.293840169906616
0.4327147278388018,2.294518232345581
0.43262255168980235,2.2952721118927
0.4327154034534571,2.295962333679199
0.4326232295966878,2.2967357635498047
0.432716082923012,2.2974085807800293
0.4326239113542181,2.2981910705566406
0.4327167662393608,2.2988383769989014
0.43262459695429767,2.299678087234497
0.43271745339441714,2.3002679347991943
0.43262528638884973,2.3011372089385986
0.4327181443801143,2.301701545715332
0.43262597964981736,2.302605152130127
0.4327188391884047,2.3031678199768066
0.4326266767291627,2.3040599822998047
0.43271953781126016,2.304640054702759
0.4326273776188675,2.3055036067962646
0.4327202402406719,2.3060672283172607
0.4326280823109323,2.306942939758301
0.43272094646865,2.3075480461120605
0.4326287907973773,2.308403253555298
0.432721656487224,2.3090012073516846
0.4326295030702413,2.3098599910736084
0.43272237028844224,2.310438632965088
0.4326302191215825,2.3113162517547607
0.4327230878643724,2.3118908405303955
0.4326309389434781,2.312781572341919
0.4327238092071009,2.3133435249328613
0.43263166252802404,2.314216375350952
0.43272453430873314,2.314784049987793
0.4326323898673353,2.315690279006958
0.4327252631613935,2.3162310123443604
0.4326331209535457,2.3171274662017822
0.4327259957572249,2.31768536567688
0.4326338557788077,2.318589448928833
0.43272673208838924,2.3191349506378174
0.4326345943352926,2.320061445236206
0.43272747214706697,2.3205766677856445
0.4326353366151903,2.321523427963257
0.43272821592545746,2.322019577026367
0.43263608261070957,2.323011636734009
0.43272896341577827,2.323538064956665
0.43263683231407724,2.324479103088379
0.4327297146102657,2.325005054473877
0.43263758571753913,2.325927972793579
0.4327304695011746,2.3264315128326416
0.43263834281335917,2.3273708820343018
0.43273122808077813,2.3279025554656982
0.43263910359381996,2.3288116455078125
0.4327319903413678,2.3295822143554688
0.4326398680512223,2.330267906188965
0.4327327562752535,2.331026077270508
0.43264063617788523,2.3317513465881348
0.4327335258747636,2.3324625492095947
0.43264140796614625,2.333216667175293
0.4327342991322441,2.3339314460754395
0.43264218340836075,2.334683895111084
0.43273507604005984,2.3353750705718994
0.4326429624969025,2.3361282348632812
0.4327358565905934,2.3368194103240967
0.43264374522416316,2.3375864028930664
0.4327366407762452,2.338247299194336
0.4326445315825527,2.339028835296631
0.4327374285894342,2.33969783782959
0.43264532156449875,2.3404531478881836
0.43273822002259704,2.3411691188812256
0.43264611516244694,2.3419082164764404
0.4327390150681882,2.3426082134246826
0.43264691236886094,2.3433516025543213
0.43273981371868003,2.3440611362457275
0.43264771317622214,2.3448245525360107
0.4327406159665628,2.345505714416504
0.43264851757702966,2.3462562561035156
0.43274142180434433,2.3469364643096924
0.4326493255638003,2.347743272781372
0.4327422312245504,2.3483664989471436
0.4326501371290688,2.34920597076416
0.43274304421972415,2.349808931350708
0.432650952265387,2.350633144378662
0.43274386078242644,2.3512420654296875
0.432651770965325,2.3520853519439697
0.4327446809052358,2.3526785373687744
0.43265259322146976,2.3535444736480713
0.4327455045807481,2.3541107177734375
0.4326534190264262,2.35502028465271
0.4327463318015766,2.3556020259857178
0.4326542483728163,2.3564951419830322
0.43274716256035206,2.357060432434082
0.43265508125327956,2.357959747314453
0.43274799684972254,2.358504295349121
0.43265591766047284,2.359415054321289
0.43274883466235337,2.359968662261963
0.4326567575870702,2.3608362674713135
0.4327496759909272,2.361417770385742
0.4326576010257629,2.3623547554016113
0.43275052082814386,2.3629097938537598
0.43265844796925945,2.3638365268707275
0.43275136916672013,2.364353656768799
0.4326592984102853,2.3653128147125244
0.4327522209993903,2.365821599960327
0.43266015234158317,2.3667807579040527
0.4327530763189051,2.367281436920166
0.4326610097559127,2.3682680130004883
0.4327539351180329,2.3687689304351807
0.4326618706460506,2.3697333335876465
0.4327547973895585,2.370225429534912
0.4326627350047905,2.3711907863616943
0.43275566312628394,2.3717041015625
0.4326636028249426,2.3726582527160645
0.43275653232102795,2.3731954097747803
0.4326644740993343,2.374119758605957
0.43275740496662624,2.3746719360351562
0.4326653488208096,2.3756096363067627
0.43275828105593095,2.3761167526245117
0.43266622698222934,2.3770782947540283
0.4327591605818111,2.377589225769043
0.43266710857647084,2.378521203994751
0.43276004353715253,2.379049301147461
0.43266799359642827,2.379979133605957
0.4327609299148575,2.380495309829712
0.43266888203501225,2.38144588470459
0.4327618197078448,2.3819456100463867
0.43266977388515016,2.382915735244751
0.4327627129090499,2.383413553237915
0.4326706691397855,2.38438081741333
0.4327636095114247,2.384894371032715
0.4326715677918787,2.385854482650757
0.4327645095079372,2.3863542079925537
0.43267246983440605,2.3873233795166016
0.43276541289157244,2.387850761413574
0.4326733752603606,2.388796091079712
0.4327663196553312,2.389338970184326
0.43267428406275144,2.3902595043182373
0.43276722979223087,2.3908071517944336
0.4326751962346043,2.3917558193206787
0.43276814329530483,2.3922548294067383
0.4326761117689606,2.39318585395813
0.4327690601576029,2.393717050552368
0.4326770306588784,2.394658327102661
0.4327699803721909,2.395162343978882
0.4326779528974318,2.3961379528045654
0.4327709039321508,2.3966476917266846
0.4326788784777106,2.3975768089294434
0.4327718308305806,2.398118019104004
0.43267980739282097,2.399007797241211
0.4327727610605943,2.3995885848999023
0.43268073963588516,2.4004573822021484
0.4327736946153219,2.4010512828826904
0.43268167520004097,2.4018754959106445
0.43277463148790934,2.402508020401001
0.43268261407844255,2.403348207473755
0.4327755716715184,2.403977870941162
0.4326835562642596,2.4047927856445312
0.4327765151593266,2.4054291248321533
0.4326845017506777,2.4062187671661377
0.43277746194452754,2.406867027282715
0.43268545053089824,2.4077494144439697
0.4327784120203302,2.408320665359497
0.43268640259813823,2.4092111587524414
0.4327793653799594,2.4097704887390137
0.43268735794563057,2.4106760025024414
0.4327803220166557,2.411224603652954
0.4326883165666235,2.4120991230010986
0.4327812819236753,2.4126663208007812
0.432689278454381,2.4135515689849854
0.43278224509428975,2.41413950920105
0.43269024360218267,2.415013551712036
0.4327832115217862,2.4156100749969482
0.43269121200332344,2.416445732116699
0.43278418119946727,2.417055130004883
0.4326921836511138,2.417914628982544
0.43278515412065127,2.418501853942871
0.4326931585388797,2.4193594455718994
0.4327861302786715,2.419949531555176
0.43269413665996226,2.4208035469055176
0.43278710966687695,2.4214000701904297
0.4326951180077181,2.422262668609619
0.4327880922786318,2.422844648361206
0.43269610257551916,2.423755168914795
0.4327890781073151,2.4243099689483643
0.4326970903567526,2.4252147674560547
0.4327900671463219,2.425771474838257
0.43269808134482046,2.426687717437744
0.43279105938906176,2.4272382259368896
0.4326990755331404,2.4281344413757324
0.43279205482895977,2.4286816120147705
0.4327000729151449,2.4295647144317627
0.43279305345945573,2.430142641067505
0.4327010734842817,2.431004047393799
0.432794055274005,2.431605815887451
0.43270207723401344,2.432466983795166
0.4327950602660775,2.433068037033081
0.43270308415781755,2.4339027404785156
0.4327960684291583,2.4344966411590576
0.432704094249187,2.435354471206665
0.4327970797567475,2.435943126678467
0.43270510750162905,2.4368295669555664
0.4327980942423599,2.4374349117279053
0.4327061239086662,2.4382920265197754
0.432799111879525,2.43887996673584
0.43270714346383554,2.4397807121276855
0.4328001326617876,2.440342426300049
0.4327081661606891,2.441235065460205
0.43280115658270674,2.441800355911255
0.43270919199279345,2.442692995071411
0.4328021836358566,2.4432497024536133
0.4327102209537303,2.444143056869507
0.4328032138148258,2.444728136062622
0.4327112530370954,2.4455955028533936
0.4328042471132176,2.446174383163452
0.43271228823649954,2.447042226791382
0.43280528352464986,2.4476256370544434
0.4327133265455681,2.4484810829162598
0.43280632304275507,2.449092388153076
0.4327143679579407,2.4499409198760986
0.4328073656611801,2.4505395889282227
0.4327154124672717,2.4513964653015137
0.4328084113735865,2.451962947845459
0.43271646006722975,2.4528651237487793
0.43280946017365013,2.453423023223877
0.43271751075149806,2.454322338104248
0.4328105120550613,2.454922676086426
0.4327185645137742,2.45583176612854
0.43281156701152457,2.4563825130462646
0.43271962134777014,2.4572582244873047
0.4328126250367588,2.4578189849853516
0.43272068124721175,2.458723306655884
0.43281368612449744,2.459270477294922
0.43272174420583975,2.4601876735687256
0.43281475026848765,2.46071457862854
0.4327228102174086,2.4616270065307617
0.4328158174624914,2.4621741771698
0.4327238792756872,2.4630959033966064
0.4328168877002843,2.4637043476104736
0.4327249513744583,2.4645590782165527
0.43281796097565634,2.465142250061035
0.43272602650751923,2.4660682678222656
0.43281903728241145,2.4665908813476562
0.4327271046686809,2.4675042629241943
0.4328201166143678,2.4680261611938477
0.43272818585176864,2.4690070152282715
0.4328211989653575,2.469517230987549
0.43272927005062134,2.4704573154449463
0.4328222843292262,2.4709649085998535
0.4327303572590923,2.471888303756714
0.4328233726998343,2.472397565841675
0.43273144747104825,2.4733409881591797
0.4328244640710554,2.4738452434539795
0.4327325406803702,2.474825620651245
0.4328255584367771,2.475325345993042
0.43273363688095273,2.4763174057006836
0.43282665579090124,2.4768285751342773
0.43273473606670426,2.4777755737304688
0.4328277561273427,2.478271245956421
0.4327358382315472,2.4792425632476807
0.4328288594400307,2.479802131652832
0.4327369433694174,2.480700731277466
0.43282996572290783,2.481254816055298
0.4327380514742643,2.4821579456329346
0.4328310749699306,2.4827077388763428
0.43273916254005146,2.483659267425537
0.432832187175069,2.4841806888580322
0.4327402765607555,2.4851107597351074
0.43283330233230627,2.485635757446289
0.4327413935303669,2.486569881439209
0.43283442043564,2.4870986938476562
0.4327425134428897,2.4880244731903076
0.43283554147908054,2.4887421131134033
0.43274363629234114,2.489487886428833
0.43283666545665206,2.490186929702759
0.4327447620727524,2.490938186645508
0.4328377923623921,2.4916749000549316
0.43274589077816783,2.492349624633789
0.4328389221903517,2.493121862411499
0.4327470224026449,2.493792772293091
0.4328400549345951,2.4945523738861084
0.43274815694025476,2.495250940322876
0.4328411905892,2.4959921836853027
0.4327492943850818,2.4967000484466553
0.4328423291482572,2.497425079345703
0.4327504347312238,2.4981329441070557
0.432843470605871,2.498887777328491
0.43275157797279135,2.4995927810668945
0.4328446149561587,2.5003175735473633
0.43275272410390886,2.50103759765625
0.43284576219325116,2.501767158508301
0.43275387311871333,2.502480983734131
0.43284691231129196,2.503202199935913
0.4327550250113552,2.503904342651367
0.432848065304438,2.504657745361328
0.43275617977599806,2.5053493976593018
0.43284922116685903,2.506091594696045
0.4327573374068184,2.506788492202759
0.43285037989273834,2.507563829421997
0.4327584978980057,2.5082340240478516
0.4328515414762717,2.509026288986206
0.4327596612437626,2.5096609592437744
0.4328527059116682,2.5104594230651855
0.4327608274383046,2.5111026763916016
0.43285387319314955,2.51190185546875
0.43276199647586,2.5125460624694824
0.4328550433149508,2.513347625732422
0.4327631683506702,2.513981342315674
0.43285621627131937,2.514824151992798
0.4327643430569894,2.515432596206665
0.43285739205651586,2.5162672996520996
0.4327655205890845,2.516875982284546
0.43285857066481354,2.5177228450775146
0.43276670094123537,2.5183181762695312
0.4328597520904986,2.51916241645813
0.43276788410773437,2.519815444946289
0.4328609363278696,2.5205905437469482
0.4327690700828867,2.521272897720337
0.43286212337123814,2.522040843963623
0.4327702588610103,2.522700309753418
0.4328633132149283,2.523487091064453
0.43277145043643567,2.5241382122039795
0.43286450585327685,2.5249712467193604
0.43277264480350597,2.525589942932129
0.4328657012806332,2.5264084339141846
0.4327738419565768,2.5270237922668457
0.43286689949135904,2.5278701782226562
0.4327750418900165,2.528475284576416
0.4328681004798291,2.529331684112549
0.43277624459820585,2.529940605163574
0.4328693042404301,2.5307633876800537
0.43277745007553803,2.5313832759857178
0.43287051076756156,2.5321826934814453
0.4327786583164186,2.532811164855957
0.43287172005563507,2.5336270332336426
0.43277986931526585,2.5342440605163574
0.4328729320990749,2.5350804328918457
0.4327810830665101,2.5357086658477783
0.4328741468923177,2.536513566970825
0.43278229956459396,2.5371274948120117
0.4328753644298122,2.537956476211548
0.4327835188039728,2.5385847091674805
0.43287658470601953,2.5394015312194824
0.4327847407791138,2.539990186691284
0.4328778077154133,2.5408575534820557
0.43278596548449655,2.5414395332336426
0.4328790334524789,2.5423026084899902
0.432787192914613,2.5429115295410156
0.4328802619117143,2.5437822341918945
0.43278842306396703,2.544386863708496
0.4328814930876294,2.545229434967041
0.4327896559270748,2.5458450317382812
0.43288272697474656,2.5466854572296143
0.4327908914984644,2.547309160232544
0.43288396356759956,2.5481088161468506
0.43279212977267645,2.5487494468688965
0.4328852028607349,2.5495388507843018
0.432793370744263,2.5502946376800537
0.4328864448487109,2.5510482788085938
0.4327946144077886,2.551790237426758
0.43288768952609785,2.5524864196777344
0.43279586075782944,2.5532329082489014
0.4328889368874779,2.5539474487304688
0.432797109788974,2.5546765327453613
0.43289018692744535,2.555405616760254
0.4327983614958224,2.5561234951019287
0.4328914396406062,2.556851625442505
0.4327996158729867,2.557582378387451
0.43289269502157846,2.558292865753174
0.43280087291509095,2.5590569972991943
0.4328939530649919,2.559741497039795
0.4328021326167709,2.5604970455169678
0.43289521376548806,2.5611720085144043
0.43280339497267406,2.5619359016418457
0.4328964771177205,2.5625994205474854
0.43280465997745976,2.563380002975464
0.4328977431163542,2.5640552043914795
0.43280592762579917,2.5648579597473145
0.43289901175606604,2.56550669670105
0.4328071979123749,2.566270589828491
0.4329002830315445,2.5669455528259277
0.4328084708318814,2.567753553390503
0.4329015569374898,2.5683958530426025
0.43280974637902475,2.569209575653076
0.43290283346861363,2.5698444843292236
0.4328110245485227,2.570665121078491
0.4329041126196395,2.5712811946868896
0.43281230533510423,2.5721218585968018
0.4329053943853023,2.572713613510132
0.43281358873351045,2.57354998588562
0.43290667876034844,2.5741677284240723
0.4328148747384934,2.575030565261841
0.4329079657395358,2.5756466388702393
0.4328161633448168,2.576500654220581
0.4329092553176341,2.577097177505493
0.4328174545472562,2.5779402256011963
0.43291054748942387,2.5785584449768066
0.43281874834059786,2.5793750286102295
0.43291184224969753,2.579993724822998
0.43282004471964003,2.580819606781006
0.4329131395932588,2.581437110900879
0.432821343679192,2.58225417137146
0.4329144395149224,2.5828731060028076
0.43282264521407454,2.5837509632110596
0.432915742009515,2.584322929382324
0.43282394931911966,2.5851974487304688
0.43291704707187384,2.585785150527954
0.43282525598917077,2.5866382122039795
0.43291835469684803,2.587242364883423
0.43282656521908214,2.5880579948425293
0.4329196648792975,2.5886740684509277
0.4328278770037197,2.5894904136657715
0.4329209776140936,2.590111494064331
0.43282919133796044,2.5909311771392822
0.43292229289611867,2.5915467739105225
0.43283050821669233,2.5923750400543213
0.43292361072026636,2.593010425567627
0.43283182763481454,2.593815565109253
0.43292493108144137,2.594461441040039
0.4328331495872375,2.595287799835205
0.43292625397455936,2.5959081649780273
0.4328344740688824,2.5967602729797363
0.4329275793945473,2.597357988357544
0.4328358010746819,2.5982203483581543
0.43292890733634287,2.5987908840179443
0.4328371305995792,2.599714994430542
0.43293023779489503,2.6002557277679443
0.4328384626385288,2.601184129714966
0.43293157076516353,2.601712703704834
0.4328397971864959,2.6026408672332764
0.4329329062421191,2.603189468383789
0.4328411342384568,2.6040987968444824
0.4329342442207434,2.604647397994995
0.43284247378939883,2.605538845062256
0.4329355846960288,2.606116771697998
0.4328438158343198,2.6069700717926025
0.43293692766297887,2.607599973678589
0.4328451603682286,2.6083974838256836
0.43293827311660765,2.609076976776123
0.432846507386145,2.6098203659057617
0.43293962105194017,2.610507011413574
0.4328478568830993,2.6112639904022217
0.4329409714640121,2.611959218978882
0.4328492088541327,2.6126863956451416
0.4329423243478701,2.6133885383605957
0.4328505632942972,2.614121437072754
0.4329436796985712,2.6148457527160645
0.4328519201986553,2.6155924797058105
0.4329450375111833,2.6162877082824707
0.43285327956228037,2.6170589923858643
0.432946397780785,2.617710590362549
0.43285464138025614,2.6184873580932617
0.43294776050246525,2.619154930114746
0.4328560056476774,2.6199429035186768
0.432949125671324,2.620586633682251
0.432857372359649,2.621401071548462
0.4329504932824715,2.622023344039917
0.4328587415112868,2.622850179672241
0.4329518633310285,2.623476505279541
0.4328601130977168,2.624263048171997
0.4329532358121266,2.6249961853027344
0.43286148711407585,2.6257083415985107
0.4329546107209073,2.6264259815216064
0.43286286355551096,2.6271450519561768
0.43295598805252333,2.627877712249756
0.43286424241717986,2.6285932064056396
0.43295736780213717,2.629297971725464
0.43286562369425063,2.630054473876953
0.432958749964922,2.630730390548706
0.4328670073819015,2.631498098373413
0.4329601345360615,2.632169723510742
0.43286839347532136,2.632981777191162
0.4329615215107494,2.6335978507995605
0.4328697819697094,2.6344192028045654
0.43296291088419,2.6350457668304443
0.4328711728602749,2.6358845233917236
0.4329643026515977,2.636504650115967
0.4328725661422376,2.637314796447754
0.4329656968081974,2.637951612472534
0.4328739618108277,2.6387579441070557
0.4329670933492242,2.6394035816192627
0.43287535986128517,2.6401941776275635
0.43296849226992307,2.6408700942993164
0.4328767602888605,2.641653537750244
0.4329698935655497,2.642298936843872
0.4328781630888144,2.64308762550354
0.4329712972313696,2.6437630653381348
0.43287956825641744,2.6445162296295166
0.4329727032626586,2.645206928253174
0.43288097578695056,2.6459946632385254
0.43297411165470245,2.646649122238159
0.43288238567570486,2.647430419921875
0.4329755224027971,2.6480839252471924
0.4328837979179812,2.6489036083221436
0.4329769355022485,2.6495425701141357
0.4328852125090908,2.650357246398926
0.4329783509483729,2.6510229110717773
0.43288662944435474,2.6518375873565674
0.4329797687364962,2.652454137802124
0.43288804871910413,2.6533546447753906
0.4329811888619544,2.6539134979248047
0.43288947032868,2.6548054218292236
0.4329826113200936,2.655377149581909
0.4328908942684335,2.6562466621398926
0.4329840361062696,2.65683913230896
0.43289232053372556,2.6576998233795166
0.43298546321584835,2.6583023071289062
0.4328937491199271,2.659153699874878
0.43298689264420576,2.6597790718078613
0.4328951800224186,2.66062593460083
0.43298832438672696,2.661226749420166
0.4328966132365909,2.6620707511901855
0.43298975843880755,2.662674903869629
0.4328980487578441,2.663543462753296
0.43299119479585285,2.664123058319092
0.4328994865815886,2.664984703063965
0.4329926334532777,2.6655569076538086
0.43290092670324426,2.666440963745117
0.43299407440650683,2.666992425918579
0.43290236911824076,2.667909622192383
0.4329955176509749,2.66843318939209
0.4329038138220174,2.6693270206451416
0.4329969631821258,2.669910430908203
0.43290526081002356,2.6707887649536133
0.4329984109954137,2.6713578701019287
0.43290671007771775,2.6722214221954346
0.43299986108630184,2.6728157997131348
0.43290816162056833,2.673656940460205
0.4330013134502636,2.6742639541625977
0.43290961543405354,2.6751012802124023
0.43300276808278165,2.6757404804229736
0.43291107151366093,2.6765360832214355
0.4330042249793482,2.67718768119812
0.43291252985488754,2.6780028343200684
0.4330056841354653,2.6786274909973145
0.43291399045324025,2.679447650909424
0.4330071455466442,2.680063247680664
0.4329154533042353,2.6809234619140625
0.4330086092084062,2.6815147399902344
0.4329169184033985,2.6823861598968506
0.43301007511628137,2.682966947555542
0.43291838574626496,2.6838576793670654
0.43301154326580954,2.6844093799591064
0.43291985532837934,2.6853108406066895
0.4330130136525404,2.6858692169189453
0.43292132714529585,2.6867473125457764
0.43301448627203243,2.687324047088623
0.43292280119257787,2.6881959438323975
0.4330159611198537,2.6887600421905518
0.4329242774657983,2.689652919769287
0.4330174381915818,2.6902191638946533
0.43292575596053956,2.691080331802368
0.43301891748280347,2.6916744709014893
0.43292723667239286,2.692523241043091
0.4330203989891149,2.693136215209961
0.4329287195969593,2.6939826011657715
0.43302188270612163,2.6945765018463135
0.43293020472984906,2.695427894592285
0.4330233686294382,2.696037769317627
0.4329316920666814,2.696906805038452
0.4330248567546886,2.6975009441375732
0.43293318160308486,2.698350429534912
0.433026347077506,2.698941707611084
0.4329346733346975,2.699829578399658
0.43302783959353275,2.700392007827759
0.4329361672571663,2.701294422149658
0.43302933429842055,2.7018470764160156
0.4329376633661475,2.7027504444122314
0.4330308311878299,2.7033190727233887
0.4329391616573062,2.704211473464966
0.4330323302574307,2.7047629356384277
0.43294066212631704,2.7056615352630615
0.43303383150290187,2.706219434738159
0.4329421647688637,2.7071022987365723
0.4330353349199316,2.7076754570007324
0.4329436695806386,2.7085530757904053
0.43303684050421665,2.709118366241455
0.4329451765573434,2.7100155353546143
0.43303834825146337,2.710566282272339
0.43294668569468897,2.7114837169647217
0.43303985815738677,2.7120378017425537
0.4329481969883949,2.712951183319092
0.4330413702177111,2.7134852409362793
0.4329497104341899,2.714395761489868
0.43304288442816946,2.7149386405944824
0.43295122602781155,2.715879440307617
0.4330444007845038,2.716442346572876
0.4329527437650065,2.717315673828125
0.43304591928246494,2.717900514602661
0.43295426364153017,2.718763828277588
0.4330474399178131,2.7193503379821777
0.43295578565314696,2.7201786041259766
0.4330489626863168,2.7207837104797363
0.4329573097956303,2.7216126918792725
0.43305048758375364,2.7222392559051514
0.43295883606476204,2.7230465412139893
0.4330520146059101,2.723695755004883
0.4329603644563332,2.7244699001312256
0.4330535437485814,2.725161552429199
0.4329618949661435,2.7259252071380615
0.43305507500757157,2.726597547531128
0.43296342759000145,2.7273826599121094
0.4330566083786936,2.7280373573303223
0.4329649623237243,2.7287991046905518
0.4330581438577689,2.7294747829437256
0.43296649916313795,2.730252504348755
0.4330596814406276,2.730905055999756
0.43296803810407725,2.7317545413970947
0.433061221123109,2.732347011566162
0.43296957914238554,2.733182191848755
0.43306276290106055,2.7337934970855713
0.4329711222739149,2.7346394062042236
0.4330643067703386,2.7352476119995117
0.4329726674945259,2.736079216003418
0.4330658527268082,2.736701726913452
0.43297421480008813,2.737612009048462
0.43306740076634287,2.738227367401123
0.4329757641864794,2.7390570640563965
0.4330689508848246,2.7397050857543945
0.43297731564958625,2.7404978275299072
0.4330705030781445,2.7411551475524902
0.4329788691853038,2.7419285774230957
0.4330720573422016,2.742594003677368
0.43298042478953563,2.743330717086792
0.4330736136729038,2.7440261840820312
0.4329819824581939,2.7448489665985107
0.43307517206616736,2.7454659938812256
0.43298354218719937,2.7463197708129883
0.43307673251791734,2.7469112873077393
0.432985103972481,2.747814416885376
0.4330782950240867,2.7483749389648438
0.4329866678099766,2.7492730617523193
0.43307985958061734,2.749833345413208
0.4329882336956319,2.7507290840148926
0.4330814261834594,2.751286506652832
0.43298980162540146,2.7521841526031494
0.4330829948285715,2.752739667892456
0.4329913715952482,2.753638982772827
0.4330845655119204,2.754194498062134
0.43299294360114315,2.755089521408081
0.4330861382294816,2.7556910514831543
0.43299451763906605,2.7565064430236816
0.43308771297723864,2.7571587562561035
0.43299609370500464,2.7579505443573
0.4330892897511835,2.7586209774017334
0.432997671794955,2.7593986988067627
0.4330908685473163,2.760049819946289
0.4329992519049219,2.760840654373169
0.43309244936164587,2.7614800930023193
0.4330008340309179,2.7622768878936768
0.4330940321901889,2.762913465499878
0.43300241816896395,2.763733148574829
0.43309561702897026,2.7643449306488037
0.43300400431508934,2.765193223953247
0.43309720387402345,2.765794277191162
0.43300559246533155,2.7666449546813965
0.4330987927213898,2.767239570617676
0.43300718261573606,2.7681000232696533
0.4331003835671188,2.7686777114868164
0.4330087747623567,2.7695350646972656
0.4331019764072684,2.7701404094696045
0.4330103689012554,2.7709717750549316
0.43310357123790455,2.771613359451294
0.43301196502850225,2.7724056243896484
0.433105168055101,2.7730941772460938
0.4330135631401754,2.773841619491577
0.4331067668549403,2.7745394706726074
0.4330151632323609,2.7752857208251953
0.43310836763351235,2.775989055633545
0.4330167653011533,2.776752233505249
0.4331099703869155,2.777423143386841
0.433018369342655,2.778177499771118
0.433111575111256,2.778855800628662
0.43301997535297604,2.7796647548675537
0.43311318180264835,2.780306816101074
0.4330215833282351,2.781141519546509
0.4331147904572146,2.781752824783325
0.43302319326455835,2.782583713531494
0.4331164010710852,2.783182382583618
0.43302480515808045,2.784045696258545
0.43311801364039826,2.784625768661499
0.4330264190049432,2.7854886054992676
0.43311962816130006,2.7860591411590576
0.43302803480129726,2.7869162559509277
0.4331212446299446,2.7875277996063232
0.4330296525433006,2.788377523422241
0.43312286304249403,2.7889907360076904
0.43303127222711907,2.789790630340576
0.43312448339511816,2.790431499481201
0.4330328938489268,2.7911975383758545
0.43312610568399473,2.79188871383667
0.4330345174049053,2.792611837387085
0.43312772990530923,2.793327569961548
0.43303614289124426,2.7940690517425537
0.4331293560552551,2.794787883758545
0.433037770304141,2.795541286468506
0.4331309841300335,2.7962393760681152
0.4330393996398007,2.7970142364501953
0.4331326141258536,2.7976720333099365
0.4330410308944363,2.798449754714966
0.4331342460389318,2.7990970611572266
0.43304266406426833,2.799913167953491
0.43313587986549296,2.800520420074463
0.4330442991455255,2.801349401473999
0.4331375156017689,2.8019702434539795
0.4330459361344438,2.8027822971343994
0.4331391532439999,2.803417682647705
0.43304757502726704,2.8042407035827637
0.4331407927884332,2.8048763275146484
0.43304921582024664,2.8056840896606445
0.43314243423132454,2.8063158988952637
0.43305085850964203,2.8071231842041016
0.4331440775689365,2.8077802658081055
0.4330525030917199,2.808556079864502
0.43314572279753966,2.809222459793091
0.4330541495627546,2.8099653720855713
0.43314736991341235,2.8106510639190674
0.4330557979190283,2.8114044666290283
0.4331490189128401,2.8121232986450195
0.4330574481568305,2.8128654956817627
0.4331506697921165,2.813551664352417
0.43305910027245853,2.814331531524658
0.4331523225475422,2.814985752105713
0.43306075426221696,2.8158223628997803
0.4331539771754258,2.8164145946502686
0.43306241012241825,2.8173210620880127
0.43315563367208326,2.8178982734680176
0.43306406784938206,2.8187313079833984
0.43315729203383796,2.8193399906158447
0.4330657274394356,2.820201873779297
0.43315895225702084,2.820772409439087
0.43306738888891383,2.8216397762298584
0.4331606143379703,2.8222243785858154
0.4330690521941587,2.8230841159820557
0.4331622782730323,2.823718786239624
0.4330707173515201,2.8245437145233154
0.43316394405855996,2.8251986503601074
0.43307238435735484,2.826000452041626
0.43316561169091405,2.826669454574585
0.43307405320802755,2.827455520629883
0.4331672811664627,2.828113317489624
0.4330757238999101,2.8289177417755127
0.43316895248158127,2.829561471939087
0.43307739642938153,2.8303844928741455
0.4331706256326527,2.8310039043426514
0.43307907079282854,2.8318862915039062
0.43317230061606693,2.8324625492095947
0.433080746986645,2.8333632946014404
0.43317397742822167,2.833916664123535
0.4330824250072321,2.834822177886963
0.43317565606552166,2.835359573364258
0.4330841048509983,2.8362619876861572
0.4331773365243789,2.8368237018585205
0.4330857865143594,2.837726593017578
0.4331790188012127,2.838324785232544
0.43308746999373854,2.839160442352295
0.4331807028924497,2.839808464050293
0.43308915528556596,2.84063458442688
0.43318238879452375,2.8412857055664062
0.433090842386279,2.8420679569244385
0.4331840765038757,2.842714786529541
0.43309253129232245,2.8435564041137695
0.43318576601695413,2.844155788421631
0.43309422200014835,2.845006227493286
0.43318745733021413,2.845599889755249
0.4330959145062156,2.8464860916137695
0.4331891504401185,2.8470404148101807
0.4330976088069906,2.847966194152832
0.4331908453431368,2.8484699726104736
0.4330993048989465,2.8494319915771484
0.43319254203574603,2.8499484062194824
0.43310100277856395,2.8509058952331543
0.43319424051443006,2.8514091968536377
0.4331027024423304,2.8523690700531006
0.43319594077567997,2.8528802394866943
0.43310440388674065,2.8538384437561035
0.4331976428159938,2.8543739318847656
0.4331061071082965,2.855292320251465
0.43319934663187704,2.8558647632598877
0.43310781210350646,2.856748342514038
0.4332010522198416,2.857330322265625
0.4331095188688866,2.8581786155700684
0.43320275957640697,2.8587749004364014
0.4331112274009598,2.8596651554107666
0.43320446869809937,2.8602194786071777
0.4331129376962558,2.8610973358154297
0.4332061795814519,2.861668586730957
0.4331146497513114,2.8625645637512207
0.4332078922230051,2.8631184101104736
0.4331163635626705,2.8639869689941406
0.43320960661930596,2.8645482063293457
0.4331180791268839,2.8654332160949707
0.43321132276690877,2.866008996963501
0.4331197964405091,2.866889715194702
0.43321304066237454,2.8674426078796387
0.4331215155001108,2.868330240249634
0.43321476030227124,2.8689112663269043
0.43312323630226046,2.869767427444458
0.4332164816831737,2.870349407196045
0.4331249588435366,2.871229648590088
0.4332182048016638,2.8718185424804688
0.4331266831205244,2.872668981552124
0.4332199296543301,2.873286008834839
0.433128409129816,2.87410306930542
0.4332216562377681,2.8747427463531494
0.4331301368680103,2.875584840774536
0.43322338454858,2.876171588897705
0.4331318663317131,2.877030611038208
0.43322511458337487,2.8776016235351562
0.4331335975175368,2.8784725666046143
0.4332268463387686,2.879035711288452
0.43313533042210106,2.8799076080322266
0.43322857981138396,2.880488872528076
0.43313706504203175,2.8813793659210205
0.4332303149978505,2.881929874420166
0.433138801373962,2.882821798324585
0.43323205189480407,2.8833839893341064
0.4331405394145311,2.884242057800293
0.43323379049888766,2.8848283290863037
0.4331422791603856,2.8856873512268066
0.43323553080675103,2.8862509727478027
0.43314402060817847,2.8871114253997803
0.4332372728150504,2.88771915435791
0.43314576375456953,2.8885657787323
0.4332390165204488,2.889174222946167
0.4331475085962251,2.890021800994873
0.43324076191961597,2.8906211853027344
0.4331492551298181,2.891460418701172
0.4332425090092279,2.8920645713806152
0.4331510033520285,2.892913818359375
0.4332442577859679,2.893514394760132
0.43315275325954256,2.8943705558776855
0.4332460082465255,2.89497709274292
0.4331545048490532,2.8958702087402344
0.43324776038759666,2.8964321613311768
0.4331562581172599,2.897324323654175
0.4332495142058842,2.8978793621063232
0.4331580130608687,2.898768663406372
0.4332512696980976,2.8993337154388428
0.43315976967659253,2.9002065658569336
0.4332530268609526,2.900763511657715
0.4331615279611505,2.901618480682373
0.43325478569117154,2.902193784713745
0.43316328791126824,2.9030630588531494
0.43325654618548354,2.903677463531494
0.43316504952367807,2.90452241897583
0.433258308340624,2.905160427093506
0.433166812795119,2.905979633331299
0.4332600721533348,2.9066109657287598
0.43316857772233597,2.9074156284332275


==> n9/proj_grad_code_e_2000_lr_01.csv <==
testing_loss,times
0.6623330918322452,0.0
0.664279145898168,0.0014317035675048828
0.6396846508719416,0.0027709007263183594
0.6397549551270931,0.0032584667205810547
0.6199920048355497,0.004273414611816406
0.62123110294673,0.004762172698974609
0.6050151183436511,0.0057108402252197266
0.6061510403091748,0.006216764450073242
0.5924969446347529,0.00714874267578125
0.5935299448793735,0.00767827033996582
0.5818437586244463,0.008585453033447266
0.5827847647242715,0.009139537811279297
0.5726429401575619,0.009990692138671875
0.5735051176382013,0.010608196258544922
0.5645985836813557,0.011420488357543945
0.5653941204465256,0.012022972106933594
0.5574922787113379,0.01285243034362793
0.5582315316289874,0.01347041130065918
0.5511588283667913,0.01427912712097168
0.5518503183737125,0.014906644821166992
0.5454706797693212,0.015676498413085938
0.5461213452361288,0.016344070434570312
0.5403275995723307,0.017108440399169922
0.5409430903783204,0.017789840698242188
0.5356496194787383,0.018557310104370117
0.5362345599722684,0.019225120544433594
0.531372088831285,0.019984960556030273
0.5319302927898965,0.020656108856201172
0.5274421258141795,0.02144026756286621
0.5279767656861455,0.02208995819091797
0.5238160215610763,0.022916316986083984
0.5243297596853228,0.023531436920166016
0.5204573084935162,0.02431774139404297
0.520952398413162,0.02495741844177246
0.5173353010229927,0.025724172592163086
0.5178136658530137,0.02638864517211914
0.5144239781473504,0.02714848518371582
0.514887271513035,0.02783036231994629
0.5117011174130576,0.028602123260498047
0.5121507711773718,0.029321670532226562
0.5091476162926816,0.03002166748046875
0.5095848782450428,0.03074193000793457
0.506746955073162,0.03144550323486328
0.5071729189506391,0.03217935562133789
0.5044847678269359,0.03284740447998047
0.5049003974389376,0.03361964225769043
0.502348496804579,0.034241437911987305
0.5027546455878482,0.03505349159240723
0.5003271118382735,0.03567981719970703
0.500724538841261,0.03650331497192383
0.49841088086174323,0.03712940216064453
0.49880026391550303,0.0379335880279541
0.4965911809553604,0.03855085372924805
0.4969731276089175,0.0393681526184082
0.4948603417679049,0.0399777889251709
0.495235398432673,0.040812015533447266
0.4932115149916734,0.04142928123474121
0.4935801746396173,0.04224705696105957
0.49163856494448877,0.04286694526672363
0.49200127362941026,0.043709754943847656
0.4901359763600237,0.04428410530090332
0.4904931387741607,0.04516124725341797
0.4886987762919944,0.04571866989135742
0.4890507605263613,0.046585798263549805
0.4873224676596811,0.04715609550476074
0.4876696093028538,0.04801225662231445
0.48600297244673707,0.04861593246459961
0.48634557813058693,0.04946088790893555
0.4847365829453001,0.050057411193847656
0.4850749334256953,0.05091452598571777
0.4835199197375066,0.05150914192199707
0.4838542725818473,0.052344322204589844
0.4823498953448966,0.05292177200317383
0.4826804872855402,0.05378127098083496
0.48122368266670107,0.05434679985046387
0.48155073166909473,0.05522012710571289
0.4801386874810765,0.0557711124420166
0.48046239456718626,0.05665135383605957
0.47909252440700806,0.05722451210021973
0.4794130752679667,0.05810546875
0.47808299582499614,0.05866122245788574
0.47840056225147437,0.05955934524536133
0.47710807333654737,0.06011605262756348
0.4774228144909061,0.06100940704345703
0.4761658814096094,0.061582326889038086
0.47647794496024043,0.06245756149291992
0.4752546829123531,0.06301593780517578
0.4755642060475826,0.0638875961303711
0.4743728662833753,0.06443619728088379
0.4746799766197944,0.0653533935546875
0.47351893412431567,0.06592202186584473
0.47382375052229087,0.06678581237792969
0.4726914930324654,0.06739473342895508
0.4729941263298212,0.06829047203063965
0.47188924451737024,0.06887555122375488
0.47218979819074264,0.06972479820251465
0.47111097686760234,0.0703125
0.47140954762970366,0.07114052772521973
0.4703555578525551,0.0717473030090332
0.4706522361925171,0.07257986068725586
0.4696219281598965,0.07320117950439453
0.46991679883294535,0.07402300834655762
0.4689090954826955,0.07462620735168457
0.46920223795463045,0.07545208930969238
0.46821612918161604,0.07604384422302246
0.4685076180328886,0.07692980766296387
0.4675421554572732,0.07751941680908203
0.4678320607508881,0.07839035987854004
0.4668863529761481,0.0789637565612793
0.4671747405931058,0.07982182502746582
0.4662479489005762,0.08040332794189453
0.4665348808461407,0.08129525184631348
0.46562621527944614,0.08187413215637207
0.4659117499631486,0.08272266387939453
0.46502046576152295,0.08331489562988281
0.465304658253482,0.0841517448425293
0.46443005259787623,0.08476424217224121
0.4647129548637268,0.08558964729309082
0.46385436390384194,0.08620047569274902
0.4641360250203171,0.0870201587677002
0.463292821154385,0.08765649795532227
0.46357328750737337,0.08848333358764648
0.4627448768897182,0.08916354179382324
0.46302419235642434,0.0899345874786377
0.4622100126106358,0.09056997299194336
0.4624882187273034,0.09138774871826172
0.46168773684530856,0.09198379516601562
0.461964872961812,0.0928339958190918
0.4611775833712754,0.09342622756958008
0.46145368679375565,0.09425640106201172
0.4606791095781278,0.09484195709228516
0.46095421570072737,0.09569096565246582
0.46019189495791984,0.09630060195922852
0.46046603738456726,0.0971224308013916
0.4597155397116988,0.09774303436279297
0.459988750368802,0.09856438636779785
0.4592496634617503,0.09915399551391602
0.4595219727025723,0.10001850128173828
0.4587939040602132,0.10059142112731934
0.45906534076163114,0.10148835182189941
0.4583479164856605,0.10203313827514648
0.458618508137941,0.10291719436645508
0.45791137182007413,0.10348653793334961
0.45818114461024206,0.10434913635253906
0.457483956299389,0.10493206977844238
0.4577529351887091,0.10579323768615723
0.4570653704314342,0.10635495185852051
0.45733357922748147,0.10720014572143555
0.45665532817569693,0.10781335830688477
0.45692278959944566,0.10862970352172852
0.4562535561798531,0.10927391052246094
0.45652029192817856,0.1100759506225586
0.45585979306848484,0.11070060729980469
0.45612582387243433,0.11151742935180664
0.455473788779823,0.11212372779846191
0.45573913445898406,0.11296391487121582
0.4550953039467322,0.11356949806213379
0.45535998345999523,0.1143946647644043
0.4547241093184962,0.11500024795532227
0.45498814081148553,0.11582565307617188
0.4543599852202655,0.11644148826599121
0.4546233860696873,0.11737251281738281
0.45400272104730427,0.11792874336242676
0.4542655079024411,0.1188039779663086
0.4536521147914233,0.11938762664794922
0.45391430361298474,0.12029361724853516
0.45330797259720873,0.12084197998046875
0.4535695786937295,0.1217491626739502
0.45297010834585644,0.12229394912719727
0.4532311464078201,0.12319445610046387
0.45263834326461067,0.12373828887939453
0.452898827396461,0.12464737892150879
0.4523125055599661,0.1252126693725586
0.4525724493101545,0.12608647346496582
0.4519924300729458,0.12666082382202148
0.4522518464621544,0.12754106521606445
0.4516779579549046,0.1281135082244873
0.4519368595025695,0.12897896766662598
0.4513689363624301,0.12955904006958008
0.45162733511168396,0.1304166316986084
0.451065218170029,0.1309816837310791
0.4513231257111687,0.13183951377868652
0.45076666169938645,0.13246560096740723
0.45102408919196735,0.13330960273742676
0.4504731304640842,0.13390159606933594
0.4507300886577316,0.13475751876831055
0.4501844929287441,0.1353316307067871
0.4504409921827687,0.1361856460571289
0.4499006222816479,0.13678717613220215
0.45015667258354225,0.13762974739074707
0.4496213962199505,0.13824009895324707
0.4498770072028408,0.13906216621398926
0.4493466967466732,0.1396784782409668
0.44960187770579324,0.14044880867004395
0.44907640997872067,0.14115118980407715
0.4493311698869722,0.14188003540039062
0.44881042596522547,0.1425614356994629
0.449064773487881,0.143324613571167
0.4485486385155676,0.1439976692199707
0.4488025820241711,0.14476776123046875
0.44829094503646927,0.14545178413391113
0.4485444926219851,0.14621877670288086
0.44803724637760495,0.14687561988830566
0.4482904058628611,0.14765501022338867
0.44778744668520587,0.14832234382629395
0.4480402256366758,0.14912128448486328
0.44754145326317724,0.14974236488342285
0.4477938590021393,0.15054798126220703
0.4472991764412747,0.15114927291870117
0.4475512160543886,0.1519789695739746
0.4470605294499238,0.15256476402282715
0.4473122097992579,0.15343713760375977
0.4468254283012892,0.15399789810180664
0.447076756033832,0.15487003326416016
0.4465937916762297,0.15543079376220703
0.4468447732329164,0.15630102157592773
0.4463655408167993,0.1568760871887207
0.4466161824410804,0.15774869918823242
0.4461405994239744,0.15832257270812988
0.446390907169955,0.15917634963989258
0.4459188935603126,0.15976953506469727
0.44616887330048605,0.1606123447418213
0.44570035155726295,0.16122102737426758
0.4459500089898624,0.16205763816833496
0.44548490392686985,0.16266202926635742
0.44573424458285954,0.16352272033691406
0.4452724832776249,0.16410136222839355
0.44552151252735117,0.16497302055358887
0.4450630242342413,0.1655580997467041
0.44531174729376316,0.16643309593200684
0.4448564633611346,0.1670072078704834
0.44510488529825126,0.16787481307983398
0.4446527390894123,0.1684579849243164
0.4449008648294041,0.16930460929870605
0.44445179164718096,0.16990375518798828
0.44469962597828044,0.17073869705200195
0.44425356299299823,0.17132973670959473
0.4445011105716046,0.17217612266540527
0.4440579967523001,0.17280268669128418
0.44430526210795224,0.17364263534545898
0.44386503815665135,0.17426586151123047
0.4441120256967718,0.17508530616760254
0.4436746339856693,0.17573142051696777
0.44392134800009175,0.17652416229248047
0.4434867325114864,0.177201509475708
0.44373317717677724,0.17795491218566895
0.443301283445619,0.17865896224975586
0.4435474628292049,0.1793992519378662
0.44311823788812255,0.18009567260742188
0.4433641559522339,0.1808624267578125
0.44293754827891746,0.18153166770935059
0.44318320888435614,0.1823270320892334
0.4427591683511761,0.1829390525817871
0.44300457526091847,0.1837606430053711
0.4425830530866707,0.18439912796020508
0.44282820996931266,0.1852250099182129
0.44240915867298425,0.18580985069274902
0.44265406910603716,0.1866624355316162
0.4422374424624946,0.18722748756408691
0.4424821099355394,0.18811845779418945
0.4420678629330442,0.18868708610534668
0.4423122908507507,0.18956828117370605
0.44190037965021634,0.19012975692749023
0.44214457133523505,0.19100618362426758
0.4417349532311397,0.19157934188842773
0.44197891192687083,0.19246506690979004
0.44157154530974924,0.19301867485046387
0.4418152741829972,0.19389653205871582
0.441410118503435,0.19444847106933594
0.44165362064695207,0.19535183906555176
0.44125063638101364,0.19590044021606445
0.4414939148159391,0.1968238353729248
0.4410930634319616,0.19738435745239258
0.4413361211101611,0.19826412200927734
0.4409373650368514,0.19882965087890625
0.44118020484316156,0.1996915340423584
0.44078350743893613,0.2002580165863037
0.4410261321933187,0.20115923881530762
0.4406314577168308,0.2017064094543457
0.44087387017643975,0.20260000228881836
0.44048118375823875,0.20315957069396973
0.44072338661940674,0.20403122901916504
0.44033265423467893,0.2045879364013672
0.44057465013482444,0.20548582077026367
0.44018583857716825,0.20603036880493164
0.44042763009662733,0.20690274238586426
0.4400407069528156,0.20747613906860352
0.44028229661660434,0.20835614204406738
0.4398972302422901,0.20896482467651367
0.4401386205217972,0.20981073379516602
0.4397553800181228,0.21039628982543945
0.4399965733327382,0.21125555038452148
0.4396151285238081,0.21184635162353516
0.4398561272424888,0.21267938613891602
0.43947644865366725,0.21331071853637695
0.43971725509644494,0.21411585807800293
0.4393393139334454,0.214738130569458
0.43957993037287657,0.21556329727172852
0.4392036985016074,0.21616458892822266
0.4394441271641695,0.21697664260864258
0.4390695770913043,0.21759986877441406
0.43930982015874065,0.21841812133789062
0.4389369250129835,0.21904706954956055
0.4391769846235978,0.21983647346496582
0.43880571813761265,0.2204725742340088
0.43904559638751756,0.2212817668914795
0.4386759328804958,0.2218949794769287
0.4389156318248146,0.22272467613220215
0.4385475461856536,0.2233283519744873
0.43878706783967947,0.224168062210083
0.4384205355107472,0.22478914260864258
0.43865988185106103,0.22562003135681152
0.43829487881252205,0.22621965408325195
0.4385340517780703,0.2270512580871582
0.4381705545327521,0.2276599407196045
0.43840955602588594,0.2285010814666748
0.43804754158466225,0.22915410995483398
0.4382863734721414,0.22994351387023926
0.43792581933981184,0.23058748245239258
0.4381644834537727,0.23137116432189941
0.4378053676154202,0.23199462890625
0.4380438657543102,0.23283624649047852
0.4376861666621163,0.23343467712402344
0.43792450059159677,0.2342853546142578
0.4375681971520961,0.23487401008605957
0.43780636860591415,0.23573088645935059
0.4374514401676729,0.23629117012023926
0.43768945084850314,0.2372124195098877
0.4373358771902032,0.23775792121887207
0.4375737287704618,0.23867487907409668
0.4372214900893757,0.23922300338745117
0.4374591842120064,0.24010872840881348
0.43710826111284773,0.24065518379211426
0.43734579939208273,0.24156880378723145
0.43699617287621806,0.24213743209838867
0.4372335568983125,0.24302053451538086
0.43688520835332056,0.24358630180358887
0.4371224396772638,0.24446606636047363
0.4367753508668292,0.2450730800628662
0.43701243102503284,0.24594378471374512
0.4366665840791616,0.24651098251342773
0.4369035145781242,0.24739813804626465
0.43655889198366876,0.2479386329650879
0.4367956743046205,0.2488541603088379
0.4364522588961033,0.24942779541015625
0.43668889449562925,0.25029754638671875
0.4363466694463537,0.25086236000061035
0.4365831597569969,0.2517211437225342
0.4362421085704346,0.25228428840637207
0.43647845500128135,0.2531888484954834
0.43613856150272584,0.25374555587768555
0.4363747654399711,0.25463318824768066
0.4360360137684493,0.25517702102661133
0.4362720765759454,0.25606751441955566
0.4359344511763758,0.25661635398864746
0.43617037419616395,0.25752973556518555
0.4358338598117538,0.2580723762512207
0.43606964436457896,0.25896668434143066
0.4357342260294519,0.2595362663269043
0.43596987341526217,0.2604033946990967
0.4356355364473069,0.2609724998474121
0.4358710479457376,0.26184797286987305
0.43553777793967213,0.26241421699523926
0.4357731548105155,0.26333022117614746
0.43544093763115677,0.263873815536499
0.43567618111481676,0.2647824287414551
0.43534500289055034,0.2653684616088867
0.43558011420848475,0.2662365436553955
0.4352499613249263,0.2667996883392334
0.4354849416800757,0.26770472526550293
0.435155800773919,0.26825404167175293
0.43539065135112176,0.26917576789855957
0.4350625093041657,0.2697262763977051
0.43529723127056286,0.2706162929534912
0.4349700752039115,0.2711632251739502
0.4352046697093382,0.2720301151275635
0.43487848697776804,0.27259135246276855
0.4351129551551344,0.2735023498535156
0.4347877333416241,0.27404093742370605
0.4350220763072849,0.27495694160461426
0.4346978032177005,0.275921106338501
0.4349320220718143,0.27642250061035156
0.4346306659213818,0.2777683734893799
0.4348427815566234,0.27826714515686035
0.43454169675821647,0.2791719436645508
0.4347543686375485,0.27974677085876465
0.4344539518311204,0.2806065082550049
0.4346667400651366,0.28121089935302734
0.4343669805867564,0.28201723098754883
0.43457987517839186,0.28266096115112305
0.43428077480723076,0.2834038734436035
0.43449376717762045,0.28411030769348145
0.4341953269010422,0.2847938537597656
0.43440840906131273,0.2855415344238281
0.4341106291286072,0.28621482849121094
0.43432379363470625,0.28698229789733887
0.4340266736302357,0.2876558303833008
0.4342399135428608,0.2884237766265869
0.4339434524529716,0.2891230583190918
0.4341567613009829,0.2898716926574707
0.43386095757511284,0.29056739807128906
0.4340743293220423,0.29131007194519043
0.43377918092847195,0.2920053005218506
0.43399260994179834,0.29275965690612793
0.4336981144184737,0.29343104362487793
0.4339115954413766,0.2942032814025879
0.4336177499422004,0.29486989974975586
0.43383127806754657,0.295640230178833
0.43353807940451333,0.29630088806152344
0.4337516500508578,0.2971227169036865
0.43345909473238,0.29776811599731445
0.4336727036217928,0.2985532283782959
0.433380787887541,0.29926204681396484
0.43359443102509276,0.2999837398529053
0.4333031508776483,0.3006722927093506
0.43351682453240764,0.3014101982116699
0.4332261757660032,0.3020801544189453
0.4334398764534146,0.3028404712677002
0.4331498546800162,0.3034954071044922
0.43336357914554285,0.3043086528778076
0.4330741798185067,0.30492544174194336
0.4332879250224338,0.30576014518737793
0.4329991434579518,0.30635714530944824
0.43321290656125583,0.30727648735046387
0.43292473795778597,0.3078310489654541
0.433138516308987,0.3087785243988037
0.4328509557648478,0.30931711196899414
0.43306474688776825,0.3102264404296875
0.4327777894170616,0.31078124046325684
0.43299159099942236,0.31168174743652344
0.4327052315464342,0.3122284412384033
0.4329190414292249,0.31317949295043945
0.43263327488144115,0.3137087821960449
0.4328470910490087,0.31464600563049316
0.43256191224887125,0.31516027450561523
0.4327757328196719,0.31607937812805176
0.4324911365751888,0.3166217803955078
0.43270495979315876,0.3175389766693115
0.4324209408874707,0.31809306144714355
0.4326347651139695,0.31896400451660156
0.4323513183139697,0.31954312324523926
0.4325651420202554,0.32044243812561035
0.4322822620843479,0.3209998607635498
0.43249608384454885,0.3218832015991211
0.432213765529622,0.3224666118621826
0.43242758401416936,0.3232991695404053
0.4321458220818591,0.3238952159881592
0.43235963605134825,0.32474589347839355
0.43207842527365387,0.3253672122955322
0.4322922335731066,0.3261866569519043
0.43201156873741803,0.32677674293518066
0.43222537029091673,0.32761621475219727
0.43194524620450936,0.32824182510375977
0.43215904001017963,0.32907986640930176
0.4318794515042226,0.32967710494995117
0.4320932366295397,0.330524206161499
0.4318141785626645,0.33109092712402344
0.43202795414006245,0.3319511413574219
0.4317494214015315,0.3325386047363281
0.4319631866242945,0.33342790603637695
0.43168517413680674,0.3339827060699463
0.4318989282552246,0.33487868309020996
0.431621430977391,0.3354051113128662
0.4318351732951601,0.33629751205444336
0.43155818622368075,0.336838960647583
0.4317719160945363,0.33774256706237793
0.43149543426610565,0.33829212188720703
0.43170915109066743,0.339186429977417
0.43143316958363387,0.3397364616394043
0.4316468728064537,0.3406217098236084
0.43137138674225606,0.34119677543640137
0.43158507584905226,0.3420586585998535
0.43131008039345387,0.3426527976989746
0.43152375490852235,0.34350132942199707
0.431249245272662,0.3440742492675781
0.43146290475645005,0.34496307373046875
0.4311888761977272,0.3455352783203125
0.43140252024456155,0.3464243412017822
0.4311289680673714,0.346966028213501
0.43134259630332955,0.34788012504577637
0.4310695158596623,0.34845447540283203
0.431283127940578,0.3493623733520508
0.4310105146304949,0.34990549087524414
0.4312241102400894,0.35080575942993164
0.4309519595120889,0.35135507583618164
0.43116553836021937,0.3522462844848633
0.4308938457115022,0.35278844833374023
0.43110740753252,0.35369038581848145
0.43083616850916456,0.35422778129577637
0.43104971306037726,0.3551328182220459
0.43077892325743306,0.355679988861084
0.4309924503176614,0.35659050941467285
0.43072210537917,0.35717034339904785
0.43093561474739644,0.35804152488708496
0.43066571036634627,0.3586602210998535
0.43087920186044637,0.359480619430542
0.4306097337786683,0.3600883483886719
0.4308232072342227,0.3609132766723633
0.4305541712422331,0.3615109920501709
0.4307676265114123,0.36234426498413086
0.4304990184482081,0.3629622459411621
0.43071245539872716,0.3637824058532715
0.4304442711515394,0.3643832206726074
0.43065768966567725,0.3652687072753906
0.4303899251696865,0.36582422256469727
0.430603325143366,0.36670613288879395
0.43033597638138454,0.367250919342041
0.43054935772330977,0.3681514263153076
0.43028242072543377,0.36870670318603516
0.4304957833562807,0.3695964813232422
0.4302292541995165,0.3701610565185547
0.4304425980511729,0.3710367679595947
0.4301764728590408,0.371600866317749
0.43038979787389386,0.3724706172943115
0.4301240728160106,0.3731083869934082
0.4303373789462782,0.37391018867492676
0.4300720502379229,0.37453126907348633
0.43028533744502595,0.37535667419433594
0.4300204013466902,0.3759572505950928
0.4302336696006634,0.37680912017822266
0.42996912241758933,0.3774080276489258
0.43018237169652823,0.3782527446746826
0.42991820977823436,0.37887120246887207
0.4301314400677764,0.3796994686126709
0.42986765980757496,0.38030409812927246
0.4300808711004124,0.38116884231567383
0.42981746893491846,0.38176608085632324
0.4300306612303405,0.382627010345459
0.4297676336389758,0.3832080364227295
0.4299808069424394,0.38406848907470703
0.4297181504469299,0.38465404510498047
0.4299313047696564,0.38551807403564453
0.4296690159335273,0.3861103057861328
0.4298821512921237,0.3869595527648926
0.4296202267201913,0.38754749298095703
0.4298333431362946,0.38840794563293457
0.4295717794741566,0.3889956474304199
0.42978487697409995,0.38984012603759766
0.42952367090762467,0.39044857025146484
0.42973674952212376,0.3912625312805176
0.42947589777694,0.39189863204956055
0.42968895754079794,0.39269018173217773
0.4294284568817851,0.3933260440826416
0.4296414978336163,0.3941175937652588
0.42938134506439596,0.39472532272338867
0.42959436724636574,0.3955543041229248
0.4293345592087951,0.3961806297302246
0.42954756266637567,0.3970029354095459
0.42928809624004344,0.39763545989990234
0.42950108102178464,0.3984541893005371
0.4292419531235101,0.3990633487701416
0.42945491928082347,0.3998856544494629
0.42919612686415864,0.4004936218261719
0.4294090744511155,0.40134310722351074
0.4291506145058508,0.4019312858581543
0.4293635435789913,0.40278172492980957
0.4291054131306656,0.4033536911010742
0.429318323748821,0.40422797203063965
0.42906051985823557,0.4047999382019043
0.42927341208235925,0.40568017959594727
0.42901593184509673,0.4062464237213135
0.42922880573810684,0.40710020065307617
0.42897164628405454,0.40767645835876465
0.4291845019106859,0.40853190422058105
0.428927660403564,0.4091503620147705
0.4291404978302289,0.4099733829498291
0.4288839714671239,0.41057324409484863
0.42909679076178053,0.4114232063293457
0.4288405767726846,0.41204333305358887
0.4290533780047149,0.4128704071044922
0.42879747365206894,0.4134817123413086
0.4290102568921623,0.4143052101135254
0.42875465947040664,0.41489553451538086
0.4289674247904521,0.415724515914917
0.4287121316255806,0.4163038730621338
0.42892487909856397,0.4171934127807617
0.42866988754768526,0.41775083541870117
0.4288826172475941,0.4186577796936035
0.4286279246984978,0.4192020893096924
0.428840636700231,0.42011499404907227
0.42858624057095973,0.42064857482910156
0.4287989349502428,0.42154979705810547
0.42854483268867016,0.42211222648620605
0.42875750952197605,0.4229743480682373
0.4285036986053899,0.4235560894012451
0.42871635796986424,0.424393892288208
0.4284628359045559,0.424968957901001
0.4286754778779471,0.42582154273986816
0.42842224219880676,0.4264063835144043
0.42863486685939944,0.42728233337402344
0.4283819151295167,0.4278709888458252
0.42859452255607117,0.4287571907043457
0.4283418523663407,0.4293544292449951
0.42855444263803394,0.4302241802215576
0.4283020516067687,0.4307839870452881
0.42851462480313995,0.4316835403442383
0.42826251057568854,0.4322371482849121
0.4284750667765884,0.4332270622253418
0.428223227024958,0.4337618350982666
0.42843576631050057,0.4346952438354492
0.42818419873298635,0.43520140647888184
0.42839672118350364,0.43615198135375977
0.42814542350432305,0.43666577339172363
0.42835792920032334,0.4376668930053711
0.4281068991692557,0.4381544589996338
0.4283193881913834,0.43909549713134766
0.42806862358341574,0.4396171569824219
0.4282810960124146,0.4405326843261719
0.4280305946273921,0.4410977363586426
0.4282430505440701,0.4419736862182617
0.42799281020635194,0.44252538681030273
0.42820524969154844,0.44339513778686523
0.4279552682496695,0.44397711753845215
0.4281676913842254,0.4448270797729492
0.427917966710562,0.445422887802124
0.4281303735752901,0.4462614059448242
0.42788090356573216,0.4468681812286377
0.42809329424139114,0.4477040767669678
0.4278440768150185,0.4483013153076172
0.4280564513822871,0.4491760730743408
0.4278074844810515,0.44979047775268555
0.4280198430205053,0.4506068229675293
0.4277711246089163,0.45119762420654297
0.42798346720100594,0.4520556926727295
0.42773499526582265,0.452617883682251
0.42794732199085295,0.45350003242492676
0.4276990945407803,0.45404887199401855
0.4279114054788911,0.45493125915527344
0.4276634205442808,0.455463171005249
0.42787571577542904,0.45637989044189453
0.42762797140798475,0.4569072723388672
0.42784025101192796,0.4578542709350586
0.4275927452844158,0.4583775997161865
0.42780500934069593,0.4592885971069336
0.42755774034665917,0.4598264694213867
0.42776998893458873,0.4607887268066406
0.4275229547880667,0.46134209632873535
0.42773518798671456,0.46222901344299316
0.42748838682196644,0.46282052993774414
0.4277006047101456,0.46365904808044434
0.42745403468137794,0.46425700187683105
0.4276662373376338,0.46512746810913086
0.42741989661873275,0.46568870544433594
0.4276320841213321,0.4666025638580322
0.42738597090559977,0.46714138984680176
0.42759814333252066,0.468045711517334
0.4273522558324155,0.46859145164489746
0.4275644132613379,0.4695014953613281
0.42731874970821915,0.47004127502441406
0.4275308922165163,0.470949649810791
0.42728545086039205,0.47148656845092773
0.4274975785251226,0.4723944664001465
0.42725235763440267,0.4729294776916504
0.42746447053230313,0.4738457202911377
0.42721946839355485,0.4743826389312744
0.4274315666010328,0.47527575492858887
0.4271867815187413,0.4758152961730957
0.4273988651118692,0.4767427444458008
0.4271542954082011,0.4773232936859131
0.42736636446271026,0.47818899154663086
0.42712200847728093,0.4787874221801758
0.427334063068557,0.4796450138092041
0.42708991915820155,0.4802370071411133
0.42730195936127885,0.4811079502105713
0.4270580258998271,0.48169922828674316
0.4272700517893848,0.48255181312561035
0.42702632716743877,0.48313188552856445
0.4272383388177968,0.4839966297149658
0.42699482144251255,0.4845876693725586
0.42720681892762813,0.4854695796966553
0.4269635072225006,0.4860198497772217
0.4271754906159646,0.4869086742401123
0.4269323830206158,0.4874439239501953
0.42714435239565063,0.48836541175842285
0.42690144736562075,0.4888889789581299
0.4271134027950771,0.489804744720459
0.42687069880161976,0.4903397560119629
0.4270826403579748,0.4912750720977783
0.4268401358878544,0.4917919635772705
0.4270520636432095,0.49271249771118164
0.4268097571985022,0.49327993392944336
0.4270216712245816,0.4942138195037842
0.4267795613224796,0.49474263191223145
0.4269914616906285,0.49568986892700195
0.42674954686324645,0.49623799324035645
0.4269614336444301,0.49718785285949707
0.4267197124386155,0.4977264404296875
0.42693158570341827,0.49868083000183105
0.4266900566805637,0.49918079376220703
0.4269019164991882,0.5001749992370605
0.4266605782350476,0.5006699562072754
0.4268724246773139,0.5016584396362305
0.4266312757618204,0.502152681350708
0.42684310889716587,0.5031049251556396
0.42660214793425355,0.5036215782165527
0.4268139678317324,0.5045657157897949
0.4265731934391599,0.5051138401031494
0.42678500016744336,0.5060398578643799
0.42654441097662,0.5065481662750244
0.4267562046039963,0.5075674057006836
0.42651579925981187,0.5080604553222656
0.42672757985418647,0.509033203125
0.42648735701484275,0.509556770324707
0.4266991246437385,0.5105140209197998
0.4264590829805833,0.5110385417938232
0.4266708377111412,0.5120093822479248
0.4264309759085053,0.5125305652618408
0.4266427178074849,0.5135467052459717
0.42640303456252115,0.5140383243560791
0.42661476369630136,0.5150296688079834
0.426375257718826,0.515540361404419
0.4265869741534061,0.5164740085601807
0.42634764416574306,0.5170192718505859
0.4265593479667429,0.5179493427276611
0.4263201927035699,0.5184714794158936
0.4265318839362316,0.5194699764251709
0.4262929021444286,0.519970178604126
0.4265045808736174,0.5209400653839111
0.4262657713121171,0.5214552879333496
0.4264774376023226,0.5223836898803711
0.42623879904196377,0.5229141712188721
0.42645045295730094,0.5238306522369385
0.42621198418068323,0.524359941482544
0.42642362578489384,0.525364875793457
0.42618532558623534,0.525864839553833
0.42639695494268937,0.526867151260376
0.42615882212768563,0.5273628234863281
0.42637043929938245,0.5285906791687012
0.4261324726850679,0.5290839672088623
0.4263440777346383,0.5300962924957275
0.42610627614924973,0.5305886268615723
0.42631786913895664,0.531684160232544
0.4260802314217987,0.5321815013885498
0.4262918124135394,0.5331997871398926
0.4260543374148515,0.5337071418762207
0.42626590647015905,0.534653902053833
0.42602859305098517,0.5351772308349609
0.42624015023103,0.5360968112945557
0.4260029972630895,0.5366325378417969
0.42621454262868114,0.5375797748565674
0.42597754899424173,0.5381243228912354
0.42618908260583055,0.5390684604644775
0.4259522471975835,0.5395615100860596
0.42616376911526216,0.5405514240264893
0.4259270908361985,0.5410387516021729
0.42613860111970453,0.5420057773590088
0.4259020788829936,0.542550802230835
0.42611357759171037,0.5434784889221191
0.42587721032058,0.5440025329589844
0.426088697513539,0.5449247360229492
0.42585248414115723,0.5454695224761963
0.42606395987703993,0.5463836193084717
0.42582789934639875,0.5469284057617188
0.42603936368353806,0.5478293895721436
0.4258034549473384,0.5483922958374023
0.42601490794372127,0.5492851734161377
0.42577914996425975,0.5498251914978027
0.4259905916775283,0.5507082939147949
0.4257549834265859,0.5513029098510742
0.42596641391404,0.5521633625030518
0.42573095437277175,0.5527491569519043
0.42594237369137056,0.5536320209503174
0.4257070618501972,0.5541868209838867
0.4259184700565612,0.5550696849822998
0.425683304915062,0.5556344985961914
0.4258947020654753,0.5565001964569092
0.42565968263228293,0.5570950508117676
0.42587106878269465,0.5579450130462646
0.42563619407539094,0.5585131645202637
0.4258475692814173,0.5593667030334473
0.425612838326431,0.5599551200866699
0.4258242026433578,0.5608127117156982
0.42558961447586297,0.5614135265350342
0.425800967958647,0.5622501373291016
0.42556652162246367,0.5628399848937988
0.4257778643257351,0.5636827945709229
0.4255435588732307,0.5642762184143066
0.4257548908512947,0.5651476383209229
0.4255207253432873,0.5657331943511963
0.42573204665012626,0.5665864944458008
0.42549802015578886,0.5671653747558594
0.4257093308450644,0.5680320262908936
0.42547544244183044,0.5686218738555908
0.4256867425668853,0.5694692134857178
0.4254529913403557,0.5700664520263672
0.4256642809542157,0.5709214210510254
0.4254306659980672,0.5715038776397705
0.4256419451534434,0.5723695755004883
0.4254084655693378,0.5729622840881348
0.42561973431862815,0.5738286972045898
0.4253863892161235,0.5743858814239502
0.4255976476114151,0.5752553939819336
0.42536443610787683,0.5758206844329834
0.4255756842009481,0.576683521270752
0.4253426054214629,0.5772976875305176
0.42555384326378487,0.578113317489624
0.42532089634107473,0.5787508487701416
0.4255321239838136,0.5795435905456543
0.4252993080581511,0.5801858901977539
0.42551052555217,0.5809907913208008
0.42527783977129474,0.5816240310668945
0.4254890471671557,0.5824391841888428
0.42525649068619276,0.5830502510070801
0.42546768803415874,0.5838685035705566
0.4252352600155364,0.5845236778259277
0.425446447365573,0.5853455066680908
0.4252141469789439,0.5859384536743164
0.42542532438072134,0.586857795715332
0.4251931508028821,0.5873966217041016
0.4254043183057776,0.5883541107177734
0.4251722707205917,0.5888524055480957
0.4253834283736907,0.5898852348327637
0.4251515059720115,0.5903968811035156
0.42536265382410987,0.5913496017456055
0.4251308558037043,0.5918512344360352
0.4253419939033104,0.5928514003753662
0.4251103194687839,0.5933756828308105
0.42532144786412046,0.5942962169647217
0.42508989622684373,0.5948367118835449
0.4253010149658494,0.5957498550415039
0.4250695853438847,0.5963027477264404
0.4252806944742161,0.5972273349761963
0.4250493860922458,0.5977861881256104
0.42526048566127966,0.5986795425415039
0.42502929775053444,0.5992295742034912
0.42524038780536894,0.6001298427581787
0.4250093196035584,0.6006546020507812
0.42522040019101537,0.6015884876251221
0.4249894509422586,0.6021382808685303
0.4252005221088852,0.6030535697937012
0.4249696910636419,0.6035909652709961
0.42518075285571255,0.6045081615447998
0.42495003927071623,0.6050770282745361
0.42516109173423444,0.6059637069702148
0.42493049487242546,0.6065189838409424
0.42514153805312543,0.6074209213256836
0.42491105718358546,0.6079580783843994
0.42512209112693405,0.6088840961456299
0.4248917255248211,0.6094284057617188
0.42510275027601957,0.6103315353393555
0.4248724992225041,0.6108829975128174
0.42508351482648976,0.611769437789917
0.4248533776086911,0.6123270988464355
0.4250643841101393,0.6132326126098633
0.42483436002106356,0.6137866973876953
0.4250453574643893,0.6146814823150635
0.4248154458028679,0.6152396202087402
0.4250264342322274,0.6161301136016846
0.4247966343028555,0.6166973114013672
0.42500761376214846,0.6175789833068848
0.42477792487522575,0.6181488037109375
0.42498889540809626,0.6190261840820312
0.4247593168795673,0.619586706161499
0.42497027852940633,0.6204569339752197
0.4247408096808018,0.6210155487060547
0.4249517624907484,0.6219542026519775
0.4247224026491275,0.6225011348724365
0.4249333466620706,0.6234126091003418
0.4247040951599641,0.623950719833374
0.4249150304185443,0.6248931884765625
0.42468588659389783,0.6254308223724365
0.42489681314050887,0.6263525485992432
0.42466777633662756,0.62691330909729
0.4248786942134181,0.6278107166290283
0.4246497637789116,0.6283798217773438
0.4248606730277869,0.6292691230773926
0.4246318483165147,0.6298205852508545
0.42484274897913793,0.6306920051574707
0.4246140293501563,0.631289005279541
0.42482492146795053,0.6321165561676025
0.42459630628545925,0.6327133178710938
0.424807189899609,0.6335444450378418
0.424578678532899,0.6341476440429688
0.4247895536843517,0.6349899768829346
0.4245611455077536,0.6355836391448975
0.42477201223722105,0.6364309787750244
0.4245437066300546,0.637017011642456
0.4247545649780146,0.6378879547119141
0.42452636132453725,0.638526201248169
0.4247372113312356,0.6393218040466309
0.42450910902059363,0.6399455070495605
0.4247199507260451,0.6407558917999268
0.4244919491522242,0.6413862705230713
0.42470278259621436,0.6422100067138672
0.42447488115799087,0.64280104637146
0.4246857063800775,0.6436536312103271
0.42445790448097087,0.6442420482635498
0.4246687215204855,0.6450989246368408
0.4244410185687104,0.6456913948059082
0.42465182746476005,0.6465251445770264
0.4244242228731803,0.64711594581604
0.4246350236646483,0.6479587554931641
0.4244075168507301,0.6485447883605957
0.42461830957627833,0.6494011878967285
0.4243908999620446,0.6500039100646973
0.42460168466011466,0.6508655548095703
0.4243743716721001,0.6514801979064941
0.42458514838091477,0.6522872447967529
0.4243579314501213,0.6528747081756592
0.42456870020768567,0.653773307800293
0.4243415787695383,0.6542932987213135
0.424552339613642,0.655217170715332
0.42432531310794536,0.6557378768920898
0.42453606607616307,0.6566417217254639
0.42430913394705855,0.6572227478027344
0.42451987907675215,0.6580801010131836
0.42429304077267505,0.6586720943450928
0.42450377810099454,0.6595098972320557
0.4242770330746325,0.6601381301879883
0.4244877626385177,0.6609516143798828
0.42426111034676905,0.6615586280822754
0.4244718321829508,0.6623907089233398
0.42424527208688373,0.6629629135131836
0.42445598623188546,0.6638283729553223
0.42422951779669715,0.6644008159637451
0.42444022428683587,0.6653094291687012
0.42421384698181297,0.6658599376678467
0.4244245458532012,0.666750431060791
0.42419825915168,0.6673061847686768
0.42440895044022653,0.6682038307189941
0.42418275381955395,0.6687564849853516
0.42439343756096565,0.6696538925170898
0.4241673305024605,0.6702001094818115
0.4243780067322431,0.6711597442626953
0.4241519887211583,0.6716756820678711
0.4243626574746183,0.6726057529449463
0.42413672800010266,0.6731750965118408
0.42434738931234844,0.6740810871124268
0.4241215478674097,0.6746320724487305
0.42433220177335246,0.6755421161651611
0.4241064478548202,0.6760926246643066
0.4243170943891759,0.6769928932189941
0.42409142749766554,0.6775715351104736
0.4243020666949556,0.6784796714782715
0.42407648633483186,0.679039716720581
0.4242871182293846,0.6799581050872803
0.4240616239087264,0.6805169582366943
0.42427224853467854,0.6814067363739014
0.4240468397652436,0.6819865703582764
0.4242574571565411,0.6829125881195068
0.4240321334537312,0.6834652423858643
0.4242427436441308,0.6843822002410889
0.4240175045269573,0.6849358081817627
0.4242281075500277,0.6858234405517578
0.4240029525410779,0.6863987445831299
0.4242135484302008,0.68729567527771
0.42398847705560416,0.6878418922424316
0.4241990658439757,0.6887290477752686
0.4239740776333703,0.6893033981323242
0.4241846593540024,0.6901774406433105
0.42395975384050283,0.6907644271850586
0.42417032852622377,0.6916241645812988
0.4239455052463882,0.6922080516815186
0.4241560729298445,0.6930727958679199
0.4239313314236426,0.6936643123626709
0.4241418921372995,0.6945159435272217
0.42391723194808106,0.6951034069061279
0.42412778572422466,0.6959903240203857
0.42390320639868784,0.6965522766113281
0.42411375326942535,0.6974465847015381
0.42388925435758573,0.6980118751525879
0.42409979435484674,0.6988914012908936
0.42387537541000725,0.6994824409484863
0.42408590856554546,0.7003293037414551
0.42386156914426515,0.7009153366088867
0.42407209548965896,0.7017757892608643
0.42384783515172375,0.7023558616638184
0.42405835471837755,0.7032368183135986
0.4238341730267702,0.7038068771362305
0.42404468584591554,0.7046632766723633
0.4238205823667866,0.7052822113037109
0.4240310884694831,0.7061221599578857
0.4238070627721218,0.7067098617553711
0.42401756218925873,0.7075562477111816
0.4237936138460643,0.708158016204834
0.42400410660836085,0.70900559425354
0.4237802351948142,0.7095832824707031
0.42399072133282156,0.7104413509368896
0.42376692642745745,0.7110357284545898
0.423977405971559,0.7118909358978271
0.4237536871559381,0.7124748229980469
0.4239641601363509,0.7133626937866211
0.4237405169950324,0.7139461040496826
0.42395098344180854,0.7147977352142334
0.42372741556232313,0.7153916358947754
0.42393787550534995,0.7162215709686279
0.4237143824781731,0.716806173324585
0.42392483594717517,0.7176618576049805
0.42370141736570033,0.7182602882385254
0.42391186439023976,0.7190876007080078
0.4236885198507526,0.7197191715240479
0.4238989604602304,0.7205295562744141
0.4236756895618823,0.7211675643920898
0.4238861237855395,0.7219827175140381
0.4236629261303222,0.7225885391235352
0.42387335399724074,0.7234241962432861
0.4236502291899611,0.724017858505249
0.4238606507290646,0.7248866558074951
0.42363759837731946,0.7254593372344971
0.42384801361737445,0.7263150215148926
0.42362503333152546,0.7269096374511719
0.4238354423011427,0.7277383804321289
0.42361253369429197,0.7283811569213867
0.4238229364219268,0.7291884422302246
0.42360009910989294,0.7298018932342529
0.4238104956238466,0.7306420803070068
0.4235877292251402,0.7312192916870117
0.4237981195535607,0.7320849895477295
0.42357542368936074,0.7326691150665283
0.42378580786024417,0.7335381507873535
0.42356318215437455,0.7341411113739014
0.42377356019556545,0.7349808216094971
0.4235510042744717,0.7355911731719971
0.42376137621366433,0.736422061920166
0.4235388897063907,0.7370133399963379
0.42374925557112997,0.7378730773925781
0.4235268381092963,0.7384934425354004
0.42373719792697884,0.7393410205841064
0.42351484914475845,0.7399253845214844
0.42372520294263316,0.7407770156860352
0.42350292247673044,0.7413902282714844
0.4237132702818998,0.7422268390655518
0.423491057771528,0.7428126335144043
0.4237013996109489,0.7436511516571045
0.42347925469780834,0.7442281246185303
0.42368959059829264,0.745110034942627
0.4234675129265492,0.745682954788208
0.42367784291476523,0.7465569972991943
0.4234558321310294,0.7471435070037842
0.4236661562335023,0.7479996681213379
0.42344421198680704,0.7486059665679932
0.42365453022991983,0.7494332790374756
0.42343265217170084,0.7500264644622803
0.42364296458169565,0.7508571147918701
0.42342115236576944,0.7514553070068359
0.4236314589687478,0.7522871494293213
0.4234097122512924,0.752866268157959
0.4236200130732168,0.7537262439727783
0.42339833151275075,0.754314661026001
0.42360862657944454,0.7551577091217041
0.42338700983680694,0.7557690143585205
0.4235972991739561,0.756589412689209
0.42337574691228724,0.7572021484375
0.4235860305454407,0.7580444812774658
0.42336454243016164,0.7586138248443604
0.42357482038473265,0.7595081329345703
0.4233533960835264,0.760073184967041
0.4235636683847926,0.760969877243042
0.42334230756758473,0.7615218162536621
0.42355257424068976,0.7624280452728271
0.4233312765796293,0.7629530429840088
0.42354153764958297,0.7638645172119141
0.4233203028190235,0.7643907070159912
0.4235305583107031,0.7653160095214844
0.4233093859871843,0.765845775604248
0.4235196359253353,0.7667489051818848
0.4232985257875644,0.7672991752624512
0.423508770196801,0.7681994438171387
0.42328772192563446,0.7687854766845703
0.42349796083044067,0.7696394920349121
0.42327697410886633,0.7702436447143555
0.4234872075335967,0.771073579788208
0.4232662820467155,0.7716951370239258
0.4234765100155959,0.7725112438201904
0.4232556454506045,0.7731120586395264
0.42346586798773295,0.7739481925964355
0.42324506403390616,0.7745177745819092
0.4234552811632534,0.7754106521606445
0.4232345375119266,0.7759530544281006
0.42344474925733716,0.776850700378418
0.4232240656018895,0.7774133682250977
0.42343427198708233,0.7783081531524658
0.4232136480229194,0.7788658142089844
0.42342384907148867,0.7797555923461914
0.4232032844960257,0.7803046703338623
0.4234134802314415,0.7812325954437256
0.423192974744087,0.7817540168762207
0.423403165189696,0.7826790809631348
0.42318271849183503,0.7832274436950684
0.4233929036708615,0.784156084060669
0.42317251546583917,0.784712553024292
0.4233826954013856,0.7856075763702393
0.4231623653944913,0.7861685752868652
0.4233725401095391,0.7870495319366455
0.42315226800799016,0.7876245975494385
0.4233624375254004,0.7885050773620605
0.42314222303832666,0.7891156673431396
0.42335238738084063,0.7899398803710938
0.4231322302192683,0.790539026260376
0.4233423894095087,0.7913913726806641
0.42312228928634504,0.7921195030212402
0.42333244334681636,0.7928540706634521
0.4231123999768343,0.7935431003570557
0.42332254892992327,0.7943027019500732
0.4231025620297463,0.7949633598327637
0.4233127058977232,0.7957475185394287
0.42309277518581007,0.7964024543762207
0.42330291399082914,0.7972118854522705
0.42308303918745904,0.7978212833404541
0.42329317295155916,0.798673152923584
0.4230733537788172,0.799264669418335
0.42328348252392245,0.8001058101654053
0.42306371870568454,0.8006927967071533
0.4232738424536052,0.801546573638916
0.4230541337155239,0.8021364212036133
0.42326425248795685,0.8029863834381104
0.42304459855744697,0.8035593032836914
0.42325471237597667,0.8044021129608154
0.42303511298220114,0.8049826622009277
0.42324522186829994,0.805840015411377
0.4230256767421555,0.8064377307891846
0.4232357807171846,0.8072843551635742
0.4230162895912882,0.8078727722167969
0.4232263886764983,0.808767557144165
0.42300695128517285,0.8093628883361816
0.42321704550170436,0.8102099895477295
0.42299766158096586,0.8107974529266357
0.42320775094985036,0.8116469383239746
0.4229884202373935,0.8122305870056152
0.4231985047795537,0.8131740093231201
0.42297922701473895,0.8137025833129883
0.42318930675098954,0.8146727085113525
0.42297008167483,0.8151915073394775
0.4231801566258785,0.8161118030548096
0.4229609839810263,0.8166344165802002
0.42317105416747336,0.8175544738769531
0.42295193369820694,0.8180990219116211
0.42316199914054736,0.8189969062805176
0.4229429305927587,0.8195509910583496
0.4231529913113817,0.8204216957092285
0.42293397443256336,0.8209779262542725
0.42314403044775334,0.8218636512756348
0.42292506498698607,0.8224422931671143
0.4231351163189231,0.8233118057250977
0.42291620202686275,0.8238978385925293
0.4231262486956238,0.8247537612915039
0.4229073853244897,0.8254237174987793
0.42311742735004826,0.8262083530426025
0.42289861465361045,0.8268389701843262
0.423108652055838,0.827664852142334
0.4228898897894048,0.8282732963562012
0.42309992258807094,0.8291420936584473
0.42288121050847793,0.8297064304351807
0.42309123872325105,0.8305959701538086
0.42287257658884825,0.8311455249786377
0.4230826002392962,0.8320255279541016
0.42286398780993634,0.8325796127319336
0.4230740069155271,0.833477258682251
0.42285544395255426,0.8340198993682861
0.4230654585326563,0.8349189758300781
0.4228469447988942,0.83547043800354
0.42305695487277734,0.836357831954956
0.42283849013251745,0.8369123935699463
0.4230484957193532,0.8377935886383057
0.422830079738344,0.8384146690368652
0.4230400808572064,0.8392364978790283
0.4228217134026417,0.8398151397705078
0.4230317100725074,0.8406708240509033
0.42281339091301545,0.8412847518920898
0.4230233831527648,0.8421087265014648
0.4228051120583967,0.8427038192749023
0.4230150998868143,0.843559980392456
0.42279687662903387,0.8441643714904785
0.4230068600648085,0.8450140953063965
0.4227886844164806,0.8456172943115234
0.4229986634782064,0.8464772701263428
0.4227805352135869,0.8470649719238281
0.422990509919764,0.8479211330413818
0.4227724288144881,0.8485033512115479
0.4229823991835228,0.8493804931640625
0.4227643650145959,0.8499526977539062
0.42297433106480115,0.8508257865905762
0.4227563436105872,0.8514020442962646
0.4229663053601834,0.8522603511810303
0.4227483644003952,0.8528332710266113
0.4229583218675106,0.8536975383758545
0.4227404271831993,0.8542828559875488
0.42295038038587074,0.8551785945892334
0.4227325317594154,0.8557448387145996
0.4229424807155887,0.8566725254058838
0.4227246779306867,0.8572189807891846
0.422934622658217,0.8581328392028809
0.4227168654998739,0.8586761951446533
0.4229268060165266,0.8596315383911133
0.4227090942710462,0.8601727485656738
0.4229190305944969,0.8611366748809814
0.4227013640494714,0.861652135848999
0.4229112961973071,0.8626608848571777
0.4226936746416073,0.863156795501709
0.42290360263132654,0.8641080856323242
0.4226860258550925,0.8646566867828369
0.4228959497041057,0.8655638694763184
0.422678417498737,0.8661046028137207
0.42288833722436736,0.8670728206634521
0.4226708493825137,0.8675799369812012
0.4228807650019975,0.868537187576294
0.42266332131754936,0.8690450191497803
0.42287323284803624,0.8701171875
0.42265583311611576,0.8706104755401611
0.4228657405746698,0.8716166019439697
0.4226483845916209,0.87211012840271
0.42285828799522057,0.8731131553649902
0.422640975558601,0.8736014366149902
0.4228508749241398,0.874603271484375
0.42263360583271087,0.8750927448272705
0.4228435011769981,0.8760409355163574
0.42262627523071655,0.8765788078308105
0.4228361665704774,0.8774988651275635
0.42261898357048666,0.8780496120452881
0.42282887092236265,0.8789589405059814
0.4226117306709831,0.8794867992401123
0.4228216140515332,0.880389928817749
0.42260451635225443,0.8809609413146973
0.42281439577795465,0.8818461894989014
0.4225973404354265,0.8824043273925781
0.4228072159226711,0.8833408355712891
0.42259020274269465,0.8838677406311035
0.4228000743077963,0.8848354816436768
0.42258310309731634,0.8854057788848877
0.42279297075650646,0.8862824440002441
0.42257604132360216,0.8868381977081299
0.4227859050930316,0.8877339363098145
0.42256901724690876,0.8883159160614014
0.42277887714264806,0.8891890048980713
0.4225620306936308,0.8897573947906494
0.4227718867316709,0.8906428813934326
0.4225550814911931,0.8912153244018555
0.4227649336874456,0.8920800685882568
0.42254816946804324,0.892662525177002
0.422758017838341,0.893540620803833
0.42254129445364375,0.894089937210083
0.42275113901374106,0.8949811458587646
0.4225344562784648,0.895524263381958
0.42274429704403815,0.8964462280273438
0.4225276547739766,0.8969881534576416
0.4227374917606248,0.8979091644287109
0.42252088977264185,0.8984825611114502
0.42273072299588704,0.8993349075317383
0.42251416110790907,0.899928092956543
0.4227239905831964,0.9007875919342041
0.42250746861420446,0.9013943672180176
0.4227172943569029,0.9021894931793213
0.42250081212692536,0.9028260707855225
0.4227106341523284,0.9036452770233154
0.42249419148243306,0.904271125793457
0.42270400980575856,0.9051177501678467
0.42248760651804523,0.9057116508483887
0.4226974211544363,0.9065916538238525
0.4224810570720298,0.9071710109710693
0.422690868036555,0.9080629348754883
0.422474542983597,0.9086215496063232
0.42268435029125084,0.9094932079315186
0.42246806409289334,0.9100666046142578
0.4226778677585968,0.9109334945678711
0.4224616202409945,0.9115166664123535
0.4226714202795951,0.9123532772064209
0.42245521126989816,0.9129307270050049
0.42266500769617077,0.9137759208679199
0.4224488370225181,0.9143695831298828
0.422658629851165,0.9152147769927979
0.422442497342677,0.9158046245574951
0.4226522865883286,0.9166572093963623
0.4224361920750999,0.9172651767730713
0.42264597775231505,0.9180874824523926
0.42242992106540783,0.9187030792236328
0.422639703188674,0.9195256233215332
0.42242368416011145,0.920130729675293
0.4226334627438454,0.9209704399108887
0.42241748120660416,0.9215683937072754
0.4226272562651523,0.9224255084991455
0.4224113120531565,0.9229857921600342
0.4226210836007951,0.9238741397857666
0.42240517654890924,0.9244356155395508
0.4226149445998449,0.9253346920013428
0.4223990745438671,0.9259293079376221
0.4226088391122375,0.9267406463623047
0.4223930058888932,0.9273481369018555
0.4226027669887668,0.9281668663024902
0.4223869704357023,0.9287829399108887
0.4225967280810793,0.9296178817749023
0.42238096803685493,0.9302082061767578
0.42259072224166727,0.9310510158538818
0.4223749985457514,0.931645393371582
0.4225847493238636,0.932497501373291
0.4223690618166258,0.9331037998199463
0.42257880918183477,0.9339454174041748
0.42236315770454014,0.9345588684082031
0.42257290167057576,0.9353914260864258
0.42235728606537803,0.9359989166259766
0.42256702664590406,0.9368453025817871
0.4223514467558399,0.9374456405639648
0.4225611839644533,0.9382882118225098
0.4223456396334359,0.9388778209686279
0.42255537348366823,0.939751386642456
0.4223398645564811,0.9403259754180908
0.42254959506179823,0.941213846206665
0.42233412138408966,0.9417679309844971
0.4225438485578923,0.9426722526550293
0.42232840997616866,0.9431929588317871
0.4225381338317929,0.9441158771514893
0.4223227301934135,0.944633960723877
0.4225324507441309,0.9455604553222656
0.42231708189730144,0.9461135864257812
0.4225267991563195,0.9469988346099854
0.4223114649500864,0.9475648403167725
0.42252117893054913,0.9484453201293945
0.4223058792147939,0.9490311145782471
0.4225155899297818,0.9498906135559082
0.42230032455521527,0.9504880905151367
0.4225100320177457,0.9513392448425293
0.4222948008359021,0.9519271850585938
0.42250450505893,0.9527716636657715
0.4222893079221617,0.9533731937408447
0.4224990089185796,0.9541804790496826
0.42228384568005106,0.9547936916351318
0.4224935434626896,0.9556031227111816
0.42227841397637206,0.9562315940856934
0.4224881085580002,0.9570705890655518
0.42227301267866607,0.9576826095581055
0.42248270407199146,0.9585158824920654
0.42226764165520936,0.9591896533966064
0.42247732987287856,0.9599616527557373
0.4222623007750068,0.9605810642242432
0.42247198582960616,0.9614017009735107
0.4222569899077884,0.9620096683502197
0.4224666718118437,0.9628481864929199
0.42225170892400327,0.9634344577789307
0.4224613876899803,0.9642801284790039
0.42224645769481467,0.9648699760437012
0.4224561333351198,0.9657111167907715
0.4222412360920957,0.966325044631958
0.4224509086190757,0.9671492576599121
0.42223604398842374,0.9677505493164062
0.4224457134143668,0.9685814380645752
0.4222308812570762,0.9691894054412842
0.4224405475942116,0.9700288772583008
0.4222257477720255,0.9706258773803711
0.42243541103252413,0.9714722633361816
0.4222206434079338,0.9720609188079834
0.42243030360390876,0.9729213714599609
0.42221556804014954,0.973508358001709
0.4224252251836559,0.9743595123291016
0.4222105215447012,0.9749288558959961
0.42242017564773704,0.9758057594299316
0.4222055037982939,0.9763760566711426
0.42241515487279996,0.9772844314575195
0.42220051467830433,0.9778251647949219
0.42241016273616466,0.9787390232086182
0.422195554062776,0.9792752265930176
0.4224051991158182,0.9801805019378662
0.422190621830415,0.9807310104370117
0.42240026389041063,0.9816174507141113
0.4221857178605856,0.9821755886077881
0.42239535693925007,0.9830994606018066
0.4221808420333052,0.9836421012878418
0.4223904781422988,0.9845521450042725
0.42217599422924096,0.9851460456848145
0.42238562738016816,0.9859833717346191
0.42217117432970414,0.9865906238555908
0.42238080453411514,0.9874563217163086
0.4221663822166468,0.9880449771881104
0.4223760094860367,0.9888920783996582
0.4221616177726571,0.9895076751708984
0.42237124211846677,0.9903392791748047
0.42215688088095477,0.9909324645996094
0.4223665023145712,0.9917871952056885
0.4221521714253875,0.992368221282959
0.4223617899581437,0.9932684898376465
0.4221474892904262,0.9938125610351562
0.42235710493360157,0.9947183132171631
0.4221428343611608,0.9952590465545654
0.4223524471259818,0.9961943626403809
0.4221382065232964,0.9967186450958252
0.4223478164209368,0.9976382255554199
0.42213360566314945,0.9981963634490967
0.4223432127047299,0.9990620613098145
0.4221290316676429,0.9996480941772461
0.4223386358642319,1.0005106925964355
0.4221244844243025,1.001136064529419
0.4223340857869167,1.0019514560699463
0.4221199638212532,1.0025601387023926
0.42232956236085734,1.0033817291259766
0.4221154697472146,1.0040040016174316
0.4223250654747218,1.0048391819000244
0.42211100209149727,1.0054359436035156
0.42232059501776975,1.0062780380249023
0.42210656074399894,1.0068650245666504
0.4223161508798477,1.0077176094055176
0.42210214559520026,1.0082952976226807
0.42231173295138574,1.009216547012329
0.4220977565361615,1.009742021560669
0.42230734112339374,1.0106792449951172
0.42209339345851804,1.0112025737762451
0.42230297528745697,1.0121216773986816
0.42208905625447735,1.0128366947174072
0.42229863533573303,1.0135562419891357
0.4220847448168145,1.014258861541748
0.4222943211609474,1.0149881839752197
0.42208045903886904,1.0156781673431396
0.4222900326563902,1.0164070129394531
0.42207619881454095,1.017136573791504
0.42228576971591236,1.017841100692749
0.4220719640382869,1.0185606479644775
0.42228153223392195,1.0192837715148926
0.4220677546051171,1.0200045108795166
0.4222773201053805,1.0207312107086182
0.422063570410591,1.0214359760284424
0.4222731332257991,1.0221903324127197
0.42205941135081426,1.0228607654571533
0.4222689714912356,1.0236165523529053
0.422055277322435,1.0242831707000732
0.42226483479829,1.0250811576843262
0.4220511682226401,1.0257346630096436
0.4222607230441021,1.0265233516693115
0.4220470839491523,1.0271236896514893
0.42225663612634706,1.0279743671417236
0.4220430244002258,1.0285427570343018
0.4222525739432321,1.029449462890625
0.4220389894746435,1.0299921035766602
0.42224853639349363,1.0309014320373535
0.42203497907171367,1.0314507484436035
0.4222445233763929,1.0323262214660645
0.42203099309126585,1.0329129695892334
0.4222405347917137,1.0337584018707275
0.42202703143364817,1.0343644618988037
0.4222365705397578,1.0351979732513428
0.4220230939997237,1.0358011722564697
0.4222326305213427,1.036630630493164
0.42201918069086747,1.037266492843628
0.4222287146377976,1.0380828380584717
0.42201529140896243,1.038726806640625
0.4222248227909604,1.0395238399505615
0.4220114260563969,1.0401525497436523
0.4222209548831745,1.0409879684448242
0.4220075845360613,1.0415799617767334
0.42221711081728514,1.0424273014068604
0.42200376675134443,1.0430169105529785
0.4222132904966368,1.0438628196716309
0.42199997260613087,1.0444486141204834
0.42220949382506956,1.0453495979309082
0.4219962020047974,1.045886754989624
0.42220572070691614,1.0468041896820068
0.42199245485221015,1.0473225116729736
0.4222019710469988,1.0482516288757324
0.42198873105372103,1.0488009452819824
0.42219824475062573,1.0497026443481445
0.42198503051516534,1.0502479076385498
0.4221945417235889,1.051161766052246
0.42198135314285806,1.051698923110962
0.4221908618721601,1.052600622177124
0.4219776988435913,1.0531601905822754
0.42218720510308844,1.0540494918823242
0.4219740675246308,1.0546045303344727
0.42218357132359685,1.0554802417755127
0.42197045909371333,1.0560274124145508
0.4221799604413798,1.0569732189178467
0.4219668734590436,1.057532548904419
0.4221763723645994,1.0584778785705566
0.42196331052929126,1.058983325958252
0.4221728070018834,1.0599334239959717
0.42195977021358777,1.060452938079834
0.4221692642623215,1.0614097118377686
0.4219562524215242,1.0619525909423828
0.4221657440554629,1.062880039215088
0.42195275706314733,1.0633983612060547
0.42216224629131316,1.0643274784088135
0.4219492840489576,1.0648651123046875
0.42215877088033155,1.0657684803009033
0.4219458332899062,1.0663154125213623
0.422155317733428,1.0671947002410889
0.4219424046973914,1.0677688121795654
0.42215188676196047,1.0686399936676025
0.42193899818325703,1.0692243576049805
0.42214847787773196,1.0701351165771484
0.4219356136597888,1.070690631866455
0.42214509099298764,1.0715913772583008
0.4219322510397119,1.0721416473388672
0.4221417260204129,1.073042631149292
0.4219289102361879,1.073603630065918
0.42213838287312927,1.0745339393615723
0.4219255911628126,1.0750479698181152
0.4221350614646929,1.0759804248809814
0.42192229373361306,1.0765190124511719
0.42213176170909106,1.0775089263916016
0.4219190178630447,1.0780189037322998
0.4221284835207403,1.0789661407470703
0.4219157634659891,1.0794792175292969
0.4221252268144826,1.0804111957550049
0.4219125304577507,1.0809352397918701
0.42212199150558405,1.0818815231323242
0.42190931875405513,1.0824315547943115
0.4221187775097313,1.0833499431610107
0.4219061282710459,1.0838847160339355
0.4221155847430292,1.0847868919372559
0.4219029589252817,1.0853581428527832
0.42211241312199843,1.086230754852295
0.4218998106337345,1.0868194103240967
0.42210926256357306,1.0876774787902832
0.4218966833137868,1.0882618427276611
0.42210613298509714,1.0891387462615967
0.4218935768832287,1.0896763801574707
0.42210302430432334,1.0905952453613281
0.4218904912602557,1.091141700744629
0.42209993643940963,1.0920352935791016
0.4218874263634661,1.0925774574279785
0.42209686930891704,1.0934782028198242
0.42188438211185897,1.0940179824829102
0.42209382283180763,1.0949223041534424
0.4218813584248312,1.0954790115356445
0.4220907969274411,1.0963749885559082
0.4218783552221752,1.096940279006958
0.42208779151557324,1.0978150367736816
0.42187537242407636,1.0984299182891846
0.422084806516353,1.0992457866668701
0.4218724099511112,1.0999321937561035
0.42208184185032044,1.100715160369873
0.42186946772424444,1.1013829708099365
0.42207889743840404,1.102158784866333
0.42186654566482656,1.1028108596801758
0.4220759732019186,1.1036121845245361
0.4218636436945924,1.1042571067810059
0.42207306906256276,1.105088233947754
0.4218607617356575,1.10569167137146
0.4220701849424165,1.1065099239349365
0.42185789971051674,1.107109546661377
0.4220673207639396,1.107945203781128
0.42185505754204156,1.1085529327392578
0.42206447644996814,1.109393835067749
0.42185223515347836,1.1099836826324463
0.42206165192371314,1.1108427047729492
0.42184943246844525,1.1114275455474854
0.4220588471087581,1.11228609085083
0.4218466494109307,1.1128942966461182
0.42205606192905676,1.113741397857666
0.42184388590529054,1.1143348217010498
0.42205329630893046,1.1152031421661377
0.4218411418762469,1.1157903671264648
0.4220505501730667,1.1166470050811768
0.4218384172488843,1.1172878742218018
0.42204782344651626,1.1180763244628906
0.4218357119486494,1.1187222003936768
0.4220451160546915,1.1195075511932373
0.42183302590134714,1.1201653480529785
0.4220424279233636,1.120955467224121
0.42183035903314,1.1215898990631104
0.42203975897866125,1.122389316558838
0.42182771127054464,1.123037338256836
0.4220371091470679,1.1238164901733398
0.42182508254043083,1.1244492530822754
0.4220344783554198,1.1252717971801758
0.42182247277001855,1.1258621215820312
0.42203186653090385,1.1267213821411133
0.4218198818868764,1.127300500869751
0.42202927360105574,1.1281659603118896
0.4218173098189196,1.1287593841552734
0.42202669949375776,1.1296029090881348
0.42181475649440725,1.130195140838623
0.42202414413723643,1.1310539245605469
0.42181222184194106,1.1316239833831787
0.42202160746006107,1.1325035095214844
0.42180970579046295,1.1331138610839844
0.4220190893911412,1.13392972946167
0.4218072082692531,1.1345345973968506
0.42201658985972484,1.1353809833526611
0.421804729207928,1.1359589099884033
0.42201410879539664,1.1368212699890137
0.42180226853643843,1.1374051570892334
0.4220116461280754,1.138256311416626
0.4217998261850673,1.1388394832611084
0.42200920178801254,1.1397111415863037
0.42179740208442823,1.1402924060821533
0.42200677570579004,1.1411843299865723
0.42179499616546307,1.1417286396026611
0.4220043678123185,1.1426432132720947
0.42179260835944005,1.1431825160980225
0.422001978038835,1.1441454887390137
0.4217902385979524,1.1446630954742432
0.4219996063169016,1.1455929279327393
0.42178788681291557,1.1461765766143799
0.42199725257840304,1.1470460891723633
0.42178555293656605,1.1476359367370605
0.4219949167555451,1.1484787464141846
0.42178323690145925,1.149095058441162
0.4219925987808526,1.1499073505401611
0.42178093864046756,1.1505162715911865
0.4219902985871676,1.1513454914093018
0.4217786580867788,1.151947259902954
0.42198801610764763,1.152787208557129
0.42177639517389404,1.1533920764923096
0.42198575127576354,1.1542303562164307
0.4217741498356257,1.1548280715942383
0.4219835040252981,1.1556787490844727
0.42177192200609637,1.156280279159546
0.4219812742903441,1.1571683883666992
0.4217697116197365,1.1577239036560059
0.4219790620053021,1.1586225032806396
0.42176751861128237,1.159200668334961
0.42197686710487914,1.1600875854492188
0.4217653429157753,1.1606559753417969
0.4219746895240869,1.1615355014801025
0.42176318446855854,1.162097692489624
0.4219725291982399,1.1629831790924072
0.42176104320527685,1.1635634899139404
0.4219703860629537,1.1644408702850342
0.42175891906187396,1.1650111675262451
0.42196826005414273,1.1659128665924072
0.4217568119745909,1.1664633750915527
0.4219661511080199,1.1673569679260254
0.4217547218799646,1.1679048538208008
0.42196405916109314,1.1687889099121094
0.4217526487148261,1.1693601608276367
0.42196198415016506,1.170238733291626
0.4217505924162987,1.1708142757415771
0.42195992601233073,1.1716721057891846
0.42174855292179614,1.1722567081451416
0.4219578846849758,1.1731412410736084
0.4217465301690217,1.1737096309661865
0.4219558601057754,1.1745879650115967
0.4217445240959657,1.1751573085784912
0.42195385221269194,1.1760334968566895
0.4217425346409041,1.176621437072754
0.4219518609439738,1.1774945259094238
0.4217405617423973,1.1780660152435303
0.4219498862381535,1.1789438724517822
0.42173860533928775,1.1795291900634766
0.4219479280340464,1.180396318435669
0.42173666537069915,1.1809659004211426
0.4219459862707485,1.1818320751190186
0.4217347417760343,1.182410478591919
0.4219440608876356,1.1833062171936035
0.4217328344949738,1.1838555335998535
0.42194215182436096,1.1847643852233887
0.421730943467474,1.1853151321411133
0.4219402590208546,1.1862006187438965
0.4217290686337663,1.1867480278015137
0.4219383824173206,1.1876516342163086
0.4217272099343549,1.188220500946045
0.42193652195423664,1.1891021728515625
0.4217253673100154,1.189671516418457
0.4219346775723518,1.1905694007873535
0.4217235407017935,1.191114902496338
0.42193284921268537,1.192018985748291
0.4217217300510029,1.1925709247589111
0.4219310368165249,1.1934731006622314
0.4217199352992247,1.1940205097198486
0.4219292403254252,1.1949071884155273
0.42171815638830507,1.1954593658447266
0.4219274596812066,1.1963493824005127
0.4217163932603542,1.1968958377838135
0.4219256948259534,1.1978039741516113
0.4217146458577446,1.1983375549316406
0.4219239457020123,1.1992120742797852
0.4217129141231099,1.1998260021209717
0.4219222122519913,1.200678825378418
0.42171119799934315,1.2013440132141113
0.42192049441875795,1.202141523361206
0.4217094974295953,1.202782392501831
0.42191879214543787,1.203582525253296
0.42170781235727406,1.2042248249053955
0.42191710537541366,1.2050385475158691
0.42170614272604223,1.2056472301483154
0.42191543405232296,1.2065339088439941
0.4217044884798164,1.2071051597595215
0.42191377812005726,1.2079894542694092
0.4217028495627655,1.2085680961608887
0.4219121375227608,1.2094354629516602
0.42170122591930925,1.2099967002868652
0.4219105122048284,1.2108910083770752
0.4216996174941171,1.2114362716674805
0.4219089021109049,1.2123491764068604
0.42169802423210656,1.2128980159759521
0.42190730718588354,1.2138087749481201
0.42169644607844176,1.2143535614013672
0.4219057273749039,1.2152526378631592
0.42169488297853264,1.2157988548278809
0.4219041626233516,1.2166972160339355
0.42169333487803273,1.2173004150390625
0.4219026128768562,1.2181556224822998
0.42169180172283843,1.2187557220458984
0.4219010780812901,1.2195978164672852
0.42169028345908777,1.220228910446167
0.42189955818276736,1.2210378646850586
0.42168878003315835,1.2216639518737793
0.42189805312764184,1.2225277423858643
0.4216872913916669,1.2231183052062988
0.42189656286250654,1.2239792346954346
0.4216858174814672,1.224576711654663
0.4218950873341918,1.2254455089569092
0.4216843582496494,1.2260079383850098
0.4218936264897644,1.2268893718719482
0.4216829136435383,1.2274532318115234
0.4218921802765257,1.2283580303192139
0.4216814836106923,1.2288830280303955
0.42189074864201104,1.229820728302002
0.421680068098902,1.230344533920288
0.4218893315339877,1.2312846183776855
0.4216786670561889,1.2318224906921387
0.42188792890045446,1.232757329940796
0.4216772804308042,1.2333118915557861
0.4218865406896397,1.2342097759246826
0.4216759081712278,1.2347629070281982
0.4218851668500003,1.235687017440796
0.42167455022616646,1.2362275123596191
0.42188380733022074,1.2372047901153564
0.42167320654455304,1.2377068996429443
0.4218824620792111,1.2386715412139893
0.4216718770755452,1.2391836643218994
0.42188113104610686,1.2401230335235596
0.42167056176852413,1.2406425476074219
0.4218798141802668,1.2416326999664307
0.42166926057309323,1.2421345710754395
0.42187851143127203,1.2431063652038574
0.4216679734390772,1.2436070442199707
0.4218772227489252,1.2446613311767578
0.4216667003165202,1.2451908588409424
0.42187594808324874,1.2461106777191162
0.4216654411556855,1.2466487884521484
0.42187468738448386,1.24757719039917
0.42166419590705395,1.2480998039245605
0.42187344060308973,1.2490253448486328
0.4216629645213223,1.2495629787445068
0.4218722076897415,1.250478744506836
0.4216617469494031,1.2510113716125488
0.42187098859533007,1.2519330978393555
0.42166054314242246,1.2524585723876953
0.42186978327096014,1.2534112930297852
0.4216593530517196,1.2539169788360596
0.42186859166794954,1.2548766136169434
0.4216581766288453,1.2553718090057373
0.4218674137378281,1.2563493251800537
0.42165701382556114,1.2568747997283936
0.421866249432336,1.2578544616699219
0.4216558645938382,1.2583568096160889
0.42186509870342337,1.259300708770752
0.4216547288858557,1.2598371505737305
0.4218639615032484,1.2607557773590088
0.42165360665400003,1.2613334655761719
0.4218628377841771,1.2622058391571045
0.4216524978508641,1.262751817703247
0.42186172749878126,1.263622760772705
0.4216514024292455,1.2641944885253906
0.42186063059983797,1.2650878429412842
0.4216503203421459,1.2656493186950684
0.42185954704032835,1.26655912399292
0.4216492515427699,1.2671024799346924
0.42185847677343674,1.2680168151855469
0.42164819598452347,1.2685513496398926
0.4218574197525487,1.2694718837738037
0.42164715362101385,1.270024061203003
0.42185637593125125,1.2709472179412842
0.4216461244060475,1.2714836597442627
0.42185534526333074,1.2724311351776123
0.42164510829362956,1.2729642391204834
0.4218543277027723,1.273878812789917
0.42164410523796264,1.2744126319885254
0.4218533232037588,1.2753474712371826
0.4216431151934461,1.275883436203003
0.42185233172066927,1.2767999172210693
0.4216421381146742,1.2773704528808594
0.42185135320807887,1.2782337665557861
0.42164117395643624,1.2788190841674805
0.42185038762075683,1.279670000076294
0.42164022267371437,1.2802517414093018
0.4218494349136661,1.2811477184295654
0.42163928422168323,1.2816908359527588
0.42184849504196165,1.2826175689697266
0.4216383585557091,1.2831494808197021
0.42184756796099043,1.2840890884399414
0.42163744563134814,1.2846059799194336
0.42184665362628954,1.285543441772461
0.42163654540434625,1.2860641479492188
0.4218457519935855,1.286994218826294
0.42163565783063744,1.2875218391418457
0.4218448630187933,1.2884392738342285
0.4216347828663431,1.2889807224273682
0.42184398665801554,1.2899291515350342
0.42163392046777104,1.2904603481292725
0.42184312286754094,1.2913832664489746
0.42163307059141447,1.2919259071350098
0.42184227160384397,1.2928376197814941
0.421632233193951,1.2934095859527588
0.4218414328235836,1.2942774295806885
0.4216314082322418,1.2948462963104248
0.42184060648360244,1.295729637145996
0.42163059566333033,1.2963008880615234
0.4218212460780147,1.2975518703460693
0.42162979544444185,1.29803466796875
0.42182136931200537,1.2990009784698486
0.421629778992633,1.2995405197143555
0.42182129814488506,1.3004670143127441
0.42162974456596986,1.3010270595550537
0.42182121022864516,1.3019320964813232
0.42162969230057135,1.3024940490722656
0.4218211068958675,1.3033843040466309
0.42162962374731305,1.303950309753418
0.42182098957277064,1.3048491477966309
0.42162954037338585,1.3054213523864746
0.4218208596032158,1.3062992095947266
0.42162944356106435,1.3068914413452148
0.421820718252771,1.307755708694458
0.4216293346121976,1.3083651065826416
0.42182056671287876,1.309237003326416
0.421629214752528,1.3097991943359375
0.42182040610485794,1.310711145401001
0.4216290851358323,1.3112776279449463
0.4218202374837393,1.3121833801269531
0.4216289468478813,1.312730073928833
0.421820061841932,1.313647747039795
0.42162880091022026,1.3141987323760986
0.42181988011272453,1.315077781677246
0.4216286482837731,1.31563138961792
0.42181969317362045,1.3164830207824707
0.42162848987227336,1.3170945644378662
0.4218195018495136,1.3179450035095215
0.4216283265255251,1.3185489177703857
0.42181930691570474,1.3193950653076172
0.4216281590424999,1.3199889659881592
0.4218191091007661,1.3208460807800293
0.4216279881742736,1.3214540481567383
0.42181890908925695,1.3222947120666504
0.4216278146268095,1.3228881359100342
0.4218187075242962,1.3237485885620117
0.4216276390635932,1.3243329524993896
0.421818505009997,1.325223445892334
0.4216274621081243,1.3258142471313477
0.4218183021137689,1.3266847133636475
0.4216272843462728,1.3272671699523926
0.4218180993684936,1.3281171321868896
0.421627106328503,1.3287274837493896
0.4218178972745787,1.3295891284942627
0.4216269285719747,1.3301658630371094
0.4218176963018961,1.331028938293457
0.4216267515625242,1.3315887451171875
0.4218174968916098,1.3324851989746094
0.4216265757565325,1.3330433368682861
0.42181729945789903,1.3339238166809082
0.4216264015826859,1.334554672241211
0.42181710438958114,1.3353629112243652
0.42162622944363437,1.3360424041748047
0.4218169120516401,1.3368031978607178
0.4216260597175537,1.3375093936920166
0.42181672278666527,1.3382771015167236
0.42162589275961493,1.3389499187469482
0.4218165369162044,1.3397338390350342
0.42162572890336747,1.3403942584991455
0.4218163547420371,1.3411970138549805
0.42162556846204013,1.3418221473693848
0.421816176547372,1.3426542282104492
0.4216254117297642,1.3432636260986328
0.42181600259797136,1.3440666198730469
0.4216252589827235,1.3446893692016602
0.4218158331432085,1.3455121517181396
0.4216251104802353,1.3461158275604248
0.42181566841706103,1.3469593524932861
0.4216249664657656,1.3475456237792969
0.4218155086390436,1.3484313488006592
0.421624827167883,1.3489785194396973
0.4218153540150844,1.349863052368164
0.42162469280115566,1.3504102230072021
0.4218152047383464,1.351301670074463
0.4216245635669916,1.3518528938293457
0.4218150609900008,1.3527488708496094
0.42162443965442997,1.3533337116241455
0.4218149229399505,1.3541920185089111
0.4216243212408821,1.3547782897949219
0.42181479074751055,1.3556241989135742
0.42162420849282856,1.356229543685913
0.4218146645620461,1.357041358947754
0.4216241015664721,1.3577008247375488
0.4218145445235709,1.3585240840911865
0.4216240006083521,1.3591547012329102
0.42181443076330916,1.359961986541748
0.4216239057559194,1.3605995178222656
0.4218143234042217,1.3614323139190674
0.4216238171380777,1.3620281219482422
0.42181422256150086,1.3628830909729004
0.42162373487568944,1.3634588718414307
0.421814128343033,1.3643214702606201
0.4216236590820528,1.364900827407837
0.4218140408498347,1.3657686710357666
0.42162358986334725,1.366358995437622
0.4218139601764585,1.367208480834961
0.42162352731905306,1.3678021430969238
0.421813886411377,1.3686773777008057
0.42162347154234453,1.3693017959594727
0.4218138196373406,1.37009596824646
0.4216234226204584,1.3707470893859863
0.42181375993171416,1.3715558052062988
0.4216233806350404,1.372194766998291
0.42181370736679236,1.373009204864502
0.4216233456624699,1.3736345767974854
0.4218136620100958,1.3744657039642334
0.4216233177741651,1.3750596046447754
0.4218136239246485,1.375898838043213
0.42162329703686924,1.3765037059783936
0.42181359316923817,1.3773682117462158
0.4216232835129181,1.3779690265655518
0.4218135697986608,1.3788394927978516
0.4216232772604938,1.3794276714324951
0.4218135538639497,1.3802597522735596
0.42162327833386015,1.3808491230010986
0.4218135454125903,1.381711721420288
0.4216232867835853,1.382275104522705
0.4218135444887226,1.3831768035888672
0.42162330265675024,1.3837394714355469
0.4218135511333301,1.3846352100372314
0.42162332599714497,1.3852086067199707
0.4218135653844173,1.3860747814178467
0.4216233568454521,1.3866302967071533
0.4218135872771772,1.387502908706665
0.4216233952394202,1.388197660446167
0.42181361684414803,1.3889644145965576
0.4216234412140257,1.3896398544311523
0.42181365411535976,1.390409231185913
0.4216234948016252,1.3910655975341797
0.4218136991184727,1.3918373584747314
0.4216235560321,1.3924903869628906
0.4218137518789075,1.393284797668457
0.4216236249329897,1.3939051628112793
0.42181381241996674,1.394740104675293
0.42162370152961925,1.3953471183776855
0.4218138807629498,1.3961765766143799
0.42162378584521837,1.3967750072479248
0.4218139569272604,1.3976421356201172
0.42162387790103323,1.3982350826263428
0.42181404093050806,1.3991022109985352
0.4216239777164323,1.3996684551239014
0.4218141327886035,1.4005885124206543
0.42162408530900464,1.4011671543121338
0.4218142325158479,1.4020500183105469
0.4216242006946544,1.4026119709014893
0.42181434012501723,1.4035186767578125
0.42162432388768806,1.404109001159668
0.42181445562744213,1.4049785137176514
0.4216244549008972,1.405547857284546
0.4218145790330816,1.4064345359802246
0.42162459374563654,1.407020092010498
0.4218147103505946,1.4078826904296875
0.42162474043189735,1.4084787368774414
0.4218148495874049,1.4093568325042725
0.4216248949683768,1.4099106788635254
0.42181499674976486,1.4108099937438965
0.4216250573625429,1.4113690853118896
0.4218151518428131,1.4122507572174072
0.42162522762069654,1.4128060340881348
0.4218153148706309,1.4137039184570312
0.4216254057480292,1.4142687320709229
0.4218154858362937,1.415130853652954
0.42162559174867736,1.415712594985962
0.42181566474192134,1.4165899753570557
0.42162578562577535,1.4171712398529053
0.4218158515887238,1.4180428981781006
0.4216259873815031,1.4186303615570068
0.42181604637704595,1.4194958209991455
0.42162619701713255,1.420076847076416
0.4218162491064084,1.4209394454956055
0.4216264145330716,1.421536922454834
0.4218164597755474,1.4223976135253906
0.42162663992890514,1.4229652881622314
0.42181667838245174,1.4238314628601074
0.4216268732034338,1.4243965148925781
0.4218169049243975,1.4253132343292236
0.4216271143547111,1.4258663654327393
0.421817139397982,1.4267759323120117
0.42162736338007845,1.4273087978363037
0.4218173817991548,1.428253412246704
0.42162762027619777,1.428778886795044
0.42181763212324724,1.4297380447387695
0.4216278850390833,1.4302361011505127
0.4218178903650015,1.4311854839324951
0.4216281576641311,1.4317049980163574
0.4218181565185962,1.4326684474945068
0.42162843814614687,1.433213710784912
0.4218184305776731,1.4340908527374268
0.42162872647937344,1.4346413612365723
0.42181871253535985,1.4355323314666748
0.421629022657515,1.4360840320587158
0.42181900238429376,1.4369730949401855
0.421629326673762,1.4375536441802979
0.4218193001166432,1.4384524822235107
0.42162963852081403,1.4390177726745605
0.42181960572412797,1.439889907836914
0.4216299581909007,1.4404652118682861
0.42181991919803935,1.441356897354126
0.42163028567580313,1.441924810409546
0.4218202405292584,1.4427735805511475
0.4216306209668732,1.4433672428131104
0.42182056970827403,1.444209098815918
0.4216309640550523,1.4448106288909912
0.4218209067251992,1.4456658363342285
0.42163131493088885,1.4463508129119873
0.4218212515697879,1.447108268737793
0.42163167358455583,1.4478201866149902
0.42182160423144993,1.4485318660736084
0.4216320400058663,1.4493076801300049
0.4218219646992656,1.4499707221984863
0.4216324141842893,1.4507369995117188
0.42182233296199956,1.4513814449310303
0.4216327961089641,1.4521849155426025
0.4218227090081146,1.4528355598449707
0.42163318576871434,1.45363450050354
0.4218230928257837,1.4542808532714844
0.4216335831520616,1.455080270767212
0.42182348440290257,1.4557280540466309
0.42163398824723813,1.4565105438232422
0.4218238837271012,1.4572019577026367
0.42163440104219857,1.457958698272705
0.4218242907857549,1.4586634635925293
0.42163482152463244,1.459407091140747
0.4218247055659951,1.4600865840911865
0.4216352496819748,1.4608609676361084
0.421825128054719,1.4615535736083984
0.4216356855014168,1.4623055458068848
0.4218255582386001,1.4629929065704346
0.4216361289699162,1.4637203216552734
0.42182599610409666,1.4644744396209717
0.42163658007420735,1.4651694297790527
0.42182644163746164,1.4658944606781006
0.42163703880081016,1.4666051864624023
0.42182689482475005,1.467331886291504
0.42163750513603904,1.4680554866790771
0.42182735565182855,1.4687964916229248
0.4216379790660122,1.4695055484771729
0.42182782410438213,1.4702403545379639
0.42163846057665927,1.4709529876708984
0.4218283001679225,1.4716813564300537
0.4216389496537296,1.4723896980285645
0.42182878382779515,1.4731433391571045
0.42163944628279976,1.4738738536834717
0.42182927506918616,1.474579095840454
0.4216399504492807,1.4753174781799316
0.4218297738771292,1.4760115146636963
0.42164046213842554,1.4767420291900635
0.42183028023651203,1.4774603843688965
0.42164098133533523,1.478210210800171
0.4218307941320824,1.4789128303527832
0.4216415080249661,1.4796879291534424
0.4218313155484546,1.4803709983825684
0.4216420421921356,1.48115873336792
0.42183184447011457,1.4818377494812012
0.42164258382152836,1.482590675354004
0.4218323808814263,1.4832792282104492
0.42164313289770233,1.4840419292449951
0.4218329247666365,1.4847111701965332
0.4216436894050939,1.4854812622070312
0.42183347610988003,1.4861416816711426
0.4216442533280238,1.4869096279144287
0.42183403489518506,1.4875779151916504
0.42164482465070174,1.488422155380249
0.4218346011064776,1.4890413284301758
0.4216454033572322,1.489903450012207
0.42183517472758647,1.4905192852020264
0.42164598943161863,1.4913561344146729
0.4218357557422475,1.49196195602417
0.4216465828577682,1.4927918910980225
0.42183634413410814,1.4934155941009521
0.42164718361949644,1.494218111038208
0.42183693988673127,1.494865894317627
0.42164779170053196,1.4956679344177246
0.4218375429835999,1.4963068962097168
0.42164840708451967,1.4971354007720947
0.4218381534081202,1.4977500438690186
0.421649029755026,1.4985980987548828
0.42183877114362617,1.4992058277130127
0.4216496596955419,1.5000624656677246
0.4218393961733827,1.5006797313690186
0.4216502968894872,1.5015230178833008
0.4218400284805894,1.5021624565124512
0.4216509413202138,1.5029537677764893
0.4218406680483837,1.5035982131958008
0.42165159297100985,1.504418134689331
0.42184131485984494,1.5050723552703857
0.4216522518251026,1.5058658123016357
0.4218419688979964,1.5065395832061768
0.4216529178656617,1.5073120594024658
0.42184263014580947,1.5079753398895264
0.42165359107580286,1.5087687969207764
0.42184329858620606,1.509446382522583
0.42165427143859063,1.5102190971374512
0.42184397420206166,1.5108835697174072
0.42165495893704164,1.511660099029541
0.4218446569762083,1.5123395919799805
0.4216556535541268,1.5131561756134033
0.42184534689143705,1.5138113498687744
0.4216563552727754,1.51462721824646
0.42184604393050085,1.515225887298584
0.42165706407587633,1.5160737037658691
0.42184674807611705,1.5166656970977783
0.42165777994628184,1.5175161361694336
0.42184745931096956,1.5181057453155518
0.4216585028668096,1.5189664363861084
0.4218481776177119,1.5195577144622803
0.42165923282024553,1.520430326461792
0.42184890297896876,1.5210285186767578
0.4216599697893453,1.521946907043457
0.4218496353773392,1.5225145816802979
0.4216607137568378,1.5233962535858154
0.42185037479539794,1.5240297317504883
0.4216614647054267,1.524852991104126
0.4218511212156979,1.5254921913146973
0.42166222261779285,1.5262832641601562
0.4218518746207724,1.5269455909729004
0.4216629874765961,1.527721643447876
0.42185263499313663,1.5284221172332764
0.42166375926447786,1.5292329788208008
0.4218534023152902,1.529883623123169
0.42166453796406267,1.5306780338287354
0.421854176569719,1.5313525199890137
0.4216653235579601,1.5321366786956787
0.42185495773889625,1.5327963829040527
0.42166611602876686,1.5335614681243896
0.4218557458052851,1.5342333316802979
0.4216669153590685,1.5350005626678467
0.42185654075134005,1.5356900691986084
0.4216677215314411,1.5364563465118408
0.4218573425595084,1.5371708869934082
0.42166853452845304,1.5379397869110107
0.4218581512122323,1.5386292934417725
0.4216693543326665,1.5394177436828613
0.42185896669195005,1.5400636196136475
0.4216701809266393,1.5408399105072021
0.4218597889810974,1.5415122509002686
0.4216710142929262,1.542281150817871
0.42186061806210956,1.5429539680480957
0.42167185441408056,1.5437312126159668
0.4218614539174223,1.5444097518920898
0.42167270127265566,1.5451993942260742
0.4218622965294731,1.545905590057373
0.4216735548512062,1.5466208457946777
0.42186314588070317,1.5473334789276123
0.4216744151322897,1.5480461120605469
0.421864001953558,1.5488014221191406
0.42167528209846766,1.5494954586029053
0.4218648647304892,1.5502347946166992
0.42167615573230693,1.5509352684020996
0.4218657341939553,1.5516738891601562
0.42167703601638096,1.5523700714111328
0.4218666103264232,1.5531470775604248
0.4216779229332712,1.5538215637207031
0.4218674931103694,1.55460524559021
0.4216788164655679,1.5552737712860107
0.4218683825282808,1.5560367107391357
0.4216797165958712,1.556706428527832
0.42186927856265605,1.5574836730957031
0.4216806233067928,1.5581257343292236
0.4218701811960063,1.558955430984497
0.42168153658095653,1.5595707893371582
0.42187109041085674,1.5604188442230225
0.42168245640099955,1.5609967708587646
0.4218720061897471,1.5618674755096436
0.421683382749573,1.562453269958496
0.42187292851523267,1.5632872581481934
0.42168431560934366,1.5638816356658936
0.4218738573698855,1.5647339820861816
0.42168525496299425,1.5653598308563232
0.4218747927362951,1.5661540031433105
0.4216862007932249,1.566786527633667
0.4218757345970692,1.567582368850708
0.4216871530827531,1.5682315826416016
0.4218766829348348,1.5690760612487793
0.4216881118143159,1.5696632862091064
0.4218776377322393,1.5705416202545166
0.4216890769706695,1.5710971355438232
0.42187859897195024,1.5719692707061768
0.4216900485345906,1.5725414752960205
0.4218795666366572,1.5734472274780273
0.4216910264888773,1.5740060806274414
0.421880540709072,1.574861764907837
0.4216920108163496,1.575547695159912
0.4218815211719294,1.576291561126709
0.42169300149985006,1.576979160308838
0.421882508007988,1.5777277946472168
0.4216939985222447,1.5784428119659424
0.4218835012000308,1.5792009830474854
0.42169500186642384,1.5798916816711426
0.4218845007308658,1.5806434154510498
0.42169601151530217,1.5813543796539307
0.42188550658332674,1.5820879936218262
0.4216970274518199,1.5827934741973877
0.42188651874027355,1.5835278034210205
0.4216980496589432,1.5842373371124268
0.42188753718459354,1.5849666595458984
0.42169907811966495,1.5856578350067139
0.42188856189920076,1.5864253044128418
0.42170011281700487,1.5870962142944336
0.42188959286703775,1.5878994464874268
0.4217011537340106,1.588559865951538
0.42189063007107563,1.5893824100494385
0.4217022008537581,1.590003490447998
0.42189167349431445,1.59084153175354
0.4217032541593519,1.5914497375488281
0.4218927231197837,1.5922722816467285
0.4217043136339257,1.592878818511963
0.42189377893054325,1.5937137603759766
0.4217053792606433,1.594306468963623
0.4218948409096832,1.5951788425445557
0.4217064510226983,1.5957369804382324
0.42189590904032487,1.596639633178711
0.42170752890331525,1.597214698791504
0.42189698330562075,1.5981204509735107
0.4217086128857497,1.5986769199371338
0.4218980636887554,1.599574089050293
0.4217097029532887,1.6001319885253906
0.4218991501729452,1.6010401248931885
0.42171079908925124,1.6016051769256592
0.4219002427414398,1.6025011539459229
0.4217119012769885,1.6030795574188232
0.4219013413775211,1.6039502620697021
0.42171300949988455,1.6045129299163818
0.4219024460645049,1.6054191589355469
0.4217141237413565,1.6059770584106445
0.42190355678574065,1.6068694591522217
0.4217152439848546,1.6074316501617432
0.4219046735246114,1.6083264350891113
0.4217163702138631,1.6088836193084717
0.42190579626453506,1.609786033630371
0.4217175024119002,1.6103291511535645
0.4219069249889641,1.6112339496612549
0.4217186405625185,1.6117794513702393
0.4219080596813858,1.6126866340637207
0.4217197846493053,1.613260269165039
0.4219092003253227,1.6141324043273926
0.4217209346558829,1.61470365524292
0.42191034690433327,1.615549087524414
0.4217220905659086,1.6161718368530273
0.4219114994020113,1.6170094013214111
0.42172325236307545,1.617600440979004
0.4219126578019867,1.6184937953948975
0.42172442003111216,1.6190495491027832
0.42191382208792616,1.6199634075164795
0.4217255935537835,1.62052321434021
0.42191499224353224,1.6214230060577393
0.42172677291489036,1.6219983100891113
0.4219161682525449,1.6228723526000977
0.4217279580982703,1.623443365097046
0.42191735009874065,1.6243054866790771
0.4217291490877973,1.6248693466186523
0.4219185377659332,1.6257472038269043
0.4217303458673824,1.6263160705566406
0.4219197312379738,1.6271893978118896
0.42173154842097377,1.62776517868042
0.4219209304987514,1.6286616325378418
0.42173275673255667,1.6292572021484375
0.4219221355321925,1.6301064491271973
0.4217339707861539,1.6306970119476318
0.42192334632226136,1.6315453052520752
0.421735190565826,1.632131576538086
0.4219245628529606,1.632967233657837
0.42173641605567097,1.633638620376587
0.42192578510833106,1.6344139575958252
0.42173764723982515,1.6350724697113037
0.4219270130724519,1.6358540058135986
0.4217388841024628,1.636540174484253
0.4219282467294408,1.6373000144958496
0.4217401266277961,1.637993574142456
0.42192948606345404,1.6387653350830078
0.4217413748000762,1.6394574642181396
0.4219307310586869,1.640207290649414
0.4217426286035922,1.640897512435913
0.42193198169937335,1.6416525840759277
0.42174388802267226,1.6423444747924805
0.42193323796978643,1.6430597305297852
0.4217451530416828,1.643794059753418
0.42193449985423853,1.6444907188415527
0.4217464236450293,1.6452903747558594
0.421935767337081,1.6459424495697021
0.42174769981715626,1.6467154026031494
0.4219370404027043,1.6473824977874756
0.42174898154254703,1.648167371749878
0.421938319035539,1.648850917816162
0.4217502688057241,1.649597406387329
0.4219396032200545,1.6503019332885742
0.4217515615912493,1.6510376930236816
0.4219408929407601,1.6517281532287598
0.4217528598837235,1.652465581893921
0.42194218818220464,1.653191089630127
0.421754163667787,1.6538877487182617
0.4219434889289766,1.6546306610107422
0.42175547292811955,1.6553277969360352
0.42194479516570427,1.6560931205749512
0.42175678764944025,1.6567776203155518
0.4219461068770559,1.6575310230255127
0.42175810781650797,1.658252239227295
0.42194742404773933,1.658994436264038
0.4217594334141207,1.6597208976745605
0.42194874666250265,1.6604502201080322
0.42176076442711646,1.6611888408660889
0.4219500747061335,1.661862850189209
0.42176210084037274,1.6626191139221191
0.4219514081634599,1.663320779800415
0.4217634426388068,1.6640686988830566
0.42195274701934965,1.664738655090332
0.4217647898073755,1.6655097007751465
0.42195409125871064,1.6661937236785889
0.42176614233107557,1.6669347286224365
0.42195544086649084,1.6676115989685059
0.42176750019494347,1.6683955192565918
0.42195679582767853,1.6690995693206787
0.4217688633840554,1.6698460578918457
0.4219581561273016,1.6705479621887207
0.42177023188352747,1.6712872982025146
0.4219595217504286,1.6719944477081299
0.42177160567851557,1.6727187633514404
0.42196089268216785,1.6734461784362793
0.4217729847542154,1.6741704940795898
0.421962268907668,1.6748778820037842
0.42177436909586247,1.6756393909454346
0.42196365041211775,1.676314115524292
0.42177575868873235,1.6770801544189453
0.42196503718074596,1.677750587463379
0.42177715351814016,1.6785545349121094
0.4219664291988215,1.6791918277740479
0.42177855356944094,1.6799867153167725
0.42196782645165354,1.680657148361206
0.4217799588280296,1.681424617767334
0.4219692289245913,1.6821093559265137
0.42178136927934085,1.6828453540802002
0.4219706366030242,1.6835694313049316
0.4217827849088492,1.684286117553711
0.42197204947238126,1.6850099563598633
0.42178420570206887,1.685758113861084
0.4219734675181322,1.6864793300628662
0.42178563164455396,1.6872124671936035
0.4219748907257865,1.6879260540008545
0.42178706272189825,1.6887013912200928
0.42197631908089334,1.6893837451934814
0.4217884989197353,1.690159559249878
0.4219777525690425,1.6908352375030518
0.42178994022373817,1.691603422164917
0.4219791911758631,1.6922526359558105
0.4217913866196196,1.6930303573608398
0.42198063488702464,1.6936969757080078
0.42179283809313234,1.694481372833252
0.4219820836882363,1.6951267719268799
0.4217942946300683,1.6959106922149658
0.421983537565247,1.6965551376342773
0.4217957562162591,1.6974010467529297
0.42198499650384563,1.6979708671569824
0.4217972228375757,1.6988468170166016
0.42198646048986066,1.699430227279663
0.4217986944799289,1.7002952098846436
0.4219879295091606,1.7008860111236572
0.4218001711292686,1.7017240524291992
0.42198940354765324,1.7023532390594482
0.42180165277158416,1.703141450881958
0.4219908825912863,1.7037897109985352
0.4218031393929044,1.7045681476593018
0.4219923666260469,1.7052805423736572
0.42180463097929727,1.7060027122497559
0.4219938556379617,1.7067406177520752
0.4218061275168698,1.7074763774871826
0.4219953496130968,1.708214521408081
0.42180762899176877,1.7089979648590088
0.4219968485375579,1.7096638679504395
0.4218091353901794,1.7104647159576416
0.4219983523974898,1.7111189365386963
0.42181064669832646,1.7119338512420654
0.42199986117907656,1.712580919265747
0.4218121629024736,1.7133817672729492
0.42200137486854183,1.7140514850616455
0.42181368398892316,1.7148301601409912
0.42200289345214814,1.7155122756958008
0.4218152099440168,1.7162988185882568
0.42200441691619717,1.7169642448425293
0.42181674075413456,1.717742681503296
0.42200594524702967,1.7184488773345947
0.42181827640569575,1.7192015647888184
0.4220074784310252,1.7198989391326904
0.4218198168851579,1.7206220626831055
0.4220090164546027,1.7213518619537354
0.42182136217901733,1.7220475673675537
0.42201055930421943,1.722804069519043
0.42182291227380914,1.7234959602355957
0.4220121069663717,1.7242403030395508
0.42182446715610666,1.7249212265014648
0.4220136594275944,1.725689172744751
0.4218260268125216,1.7263789176940918
0.422015216674461,1.727118730545044
0.42182759122970426,1.7278227806091309
0.42201677869358384,1.728560209274292
0.42182916039434304,1.729323148727417
0.4220183454716134,1.7300190925598145
0.42183073429316464,1.7307767868041992
0.4220199169952386,1.7314732074737549
0.42183231291293377,1.732229471206665
0.4220214932511868,1.7329161167144775
0.42183389624045325,1.733666181564331
0.42202307422622354,1.734375
0.42183548426256395,1.735091209411621
0.42202465990715254,1.7358169555664062
0.42183707696614464,1.7365245819091797
0.4220262502808157,1.7372751235961914
0.42183867433811156,1.7379672527313232
0.4220278453340929,1.7387497425079346
0.42184027636541926,1.739452838897705
0.42202944505390155,1.7401838302612305
0.4218418830350595,1.7411553859710693
0.4220310494271976,1.741682767868042
0.4218434943340619,1.742933750152588
0.4220326584409744,1.7433993816375732
0.4218451102494933,1.7444558143615723
0.42203427208226274,1.7449381351470947
0.42184673076845813,1.7458925247192383
0.4220358903381314,1.7464525699615479
0.42184835587809816,1.7473297119140625
0.42203751319568655,1.7478644847869873
0.4218499855655924,1.7487807273864746
0.4220391406420716,1.749359130859375
0.4218516198181568,1.7502367496490479
0.4220407726644677,1.7508018016815186
0.4218532586230448,1.751692533493042
0.4220424092500929,1.7522304058074951
0.4218549019675464,1.753171443939209
0.42204405038620224,1.7536976337432861
0.42185654983898874,1.754615068435669
0.4220456960600885,1.7551355361938477
0.4218582022247357,1.7560629844665527
0.42204734625908097,1.7565932273864746
0.42185985911218793,1.7575256824493408
0.4220490009705457,1.7580504417419434
0.4218615204887827,1.7589781284332275
0.42205066018188586,1.7595102787017822
0.4218631863419939,1.760413646697998
0.4220523238805414,1.760948896408081
0.4218648566593316,1.761838436126709
0.42205399205398847,1.7623956203460693
0.4218665314283426,1.7633135318756104
0.42205566468974026,1.763840675354004
0.4218682106366098,1.7647545337677002
0.42205734177534593,1.7653131484985352
0.42186989427175225,1.7661900520324707
0.42205902329839146,1.7667551040649414
0.42187158232142524,1.7676417827606201
0.42206070924649863,1.7682123184204102
0.4218732747733198,1.7691333293914795
0.42206239960732583,1.7696588039398193
0.4218749716151632,1.7705695629119873
0.422064094368567,1.7711100578308105
0.42187667283471825,1.771998643875122
0.42206579351795254,1.7725577354431152
0.42187837841978376,1.7734706401824951
0.4220674970432485,1.7739973068237305
0.42188008835819396,1.774911642074585
0.4220692049322568,1.7754662036895752
0.42188180263781866,1.7763261795043945
0.422070917172815,1.7769031524658203
0.42188352124656325,1.7777738571166992
0.42207263375279624,1.778357982635498
0.42188524417236833,1.7792448997497559
0.4220743546601093,1.7797949314117432
0.42188697140320974,1.7807035446166992
0.4220760798826983,1.781278133392334
0.4218887029270986,1.782160997390747
0.4220778094085425,1.782738208770752
0.4218904387320812,1.7836146354675293
0.4220795432256567,1.7842097282409668
0.4218921788062384,1.7850868701934814
0.42208128132209055,1.7856533527374268
0.4218939231376865,1.786529302597046
0.42208302368592887,1.7870986461639404
0.4218956717145761,1.7879695892333984
0.4220847703052915,1.7885375022888184
0.42189742452509277,1.7894415855407715
0.4220865211683329,1.790006160736084
0.4218991815574566,1.7908704280853271
0.4220882762632424,1.7914586067199707
0.4219009427999221,1.7922999858856201
0.422090035578244,1.7928857803344727
0.4219027082407784,1.7937231063842773
0.4220917991015962,1.794306755065918
0.4219044778683488,1.7951686382293701
0.4220935668215918,1.7957861423492432
0.42190625167099066,1.796635389328003
0.4220953387265583,1.7972455024719238
0.42190802963709595,1.7980802059173584
0.4220971148048572,1.7987229824066162
0.42190981175509,1.7995209693908691
0.42209889504488424,1.8001646995544434
0.4219115980134326,1.800969123840332
0.42210067943506907,1.8015999794006348
0.4219133884006172,1.802405595779419
0.4221024679638756,1.8030166625976562
0.4219151829051709,1.8038461208343506
0.42210426061980144,1.804509162902832
0.42191698151565454,1.8053429126739502
0.4221060573913779,1.8059632778167725
0.42191878422066237,1.806797981262207
0.4221078582671703,1.8074488639831543
0.4219205910088224,1.8082640171051025
0.4221096632357771,1.8089120388031006
0.4219224018687956,1.809694766998291
0.4221114722858303,1.8103609085083008
0.42192421678927644,1.8111295700073242
0.4221132854059957,1.8118093013763428
0.42192603575899257,1.8125734329223633
0.42211510258497187,1.813272476196289
0.4219278587667044,1.8139896392822266
0.4221169238114909,1.8147218227386475
0.42192968580120577,1.8154306411743164
0.4221187490743179,1.8161616325378418
0.4219315168513229,1.816868543624878
0.422120578362251,1.8176164627075195
0.42193335190591524,1.818354606628418
0.42212241166412107,1.8190836906433105
0.4219351909538746,1.8198161125183105
0.42212424896879197,1.8205337524414062
0.42193703398412546,1.8213295936584473
0.4221260902651601,1.8219738006591797
0.42193888098562476,1.8227837085723877
0.42212793554215466,1.8234233856201172
0.4219407319473619,1.8242123126983643
0.42212978478873714,1.8248744010925293
0.4219425868583586,1.8256475925445557
0.4221316379939016,1.8262956142425537
0.4219444457076687,1.8270764350891113
0.4221334951466744,1.827739953994751
0.4219463084843781,1.828536033630371
0.4221353562361142,1.8292405605316162
0.42194817517760486,1.8299803733825684
0.42213722125131153,1.8306844234466553
0.4219500457764987,1.8314380645751953
0.42213909018138907,1.832129716873169
0.4219519202702415,1.832878589630127
0.4221409630155016,1.8335561752319336
0.4219537986480464,1.834301471710205
0.42214283974283545,1.8349730968475342
0.4219556808991587,1.835740327835083
0.4221447203526088,1.8364219665527344
0.42195756701285475,1.837308406829834
0.4221466048340718,1.837886095046997
0.42195945697844267,1.8387632369995117
0.4221484931765055,1.8393523693084717
0.42196135078526176,1.840242862701416
0.42215038536922295,1.8407871723175049
0.4219632484226825,1.841684103012085
0.42215228140156824,1.842226505279541
0.42196514988010675,1.8431239128112793
0.4221541812629168,1.8436753749847412
0.4219670551469672,1.8445539474487305
0.42215608494267554,1.8451533317565918
0.42196896421272745,1.8459782600402832
0.42215799243028196,1.8466370105743408
0.42197087706688235,1.847419023513794
0.4221599037152046,1.8480980396270752
0.4219727936989572,1.848874807357788
0.4221618187869433,1.8495659828186035
0.4219747140985079,1.8503000736236572
0.42216373763502824,1.8510379791259766
0.4219766382551211,1.851752758026123
0.42216566024902036,1.852482795715332
0.421978566158414,1.8532156944274902
0.42216758661851145,1.8539185523986816
0.42198049779803404,1.8546652793884277
0.42216951673312353,1.8553712368011475
0.42198243316365913,1.856294870376587
0.42217145058250916,1.8568291664123535
0.42198437224499713,1.8577637672424316
0.4221733881563512,1.8583009243011475
0.42198631503178624,1.8592016696929932
0.4221753294443626,1.8597311973571777
0.4219882615137945,1.8606724739074707
0.42217727443628666,1.8612208366394043
0.4219902116808203,1.8621232509613037
0.4221792231218966,1.8626790046691895
0.42199216552269114,1.8635964393615723
0.42218117549099554,1.8641278743743896
0.4219941230292649,1.8650379180908203
0.4221831315334164,1.8656134605407715
0.42199608419042894,1.8665106296539307
0.42218509123902204,1.8670549392700195
0.4219980489961,1.8679795265197754
0.4221870545977049,1.8685150146484375
0.4220000174362245,1.869460105895996
0.4221890215993868,1.8699941635131836
0.42200198950077805,1.8709022998809814
0.42219099223401924,1.8714232444763184
0.42200396517976574,1.872330904006958
0.4221929664915832,1.872899055480957
0.42200594446322176,1.87380051612854
0.4221949443620887,1.8743646144866943
0.42200792734120923,1.875227928161621
0.42219692583557505,1.8758277893066406
0.42200991380382064,1.8766536712646484
0.42219891090211065,1.877317190170288
0.42201190384117715,1.8780770301818848
0.42220089955179296,1.878784418106079
0.42201389744342876,1.8795301914215088
0.4222028917747484,1.8802268505096436
0.4220158946007542,1.8809938430786133
0.4222048875611321,1.8816709518432617
0.42201789530336115,1.8824379444122314
0.4222068869011282,1.883110523223877
0.4220198995414854,1.8838696479797363
0.42220888978494914,1.8845555782318115
0.4220219073053913,1.885331392288208
0.4222108962028359,1.8859941959381104
0.42202391858537197,1.8867650032043457
0.4222129061450585,1.8874454498291016
0.4220259333717483,1.8882300853729248
0.4222149196019147,1.8889195919036865
0.4220279516548697,1.8896584510803223
0.42221693656373094,1.8903508186340332
0.4220299734251137,1.891087532043457
0.4222189570208616,1.8917813301086426
0.42203199867288566,1.892530918121338
0.4222209809636893,1.8932266235351562
0.42203402738861895,1.8939762115478516
0.42222300838262483,1.8946774005889893
0.42203605956277485,1.8954112529754639
0.4222250392681067,1.8961164951324463
0.4220380951858425,1.8969054222106934
0.42222707361060147,1.897576093673706
0.4220401342483383,1.898374319076538
0.422229111400603,1.8990466594696045
0.42204217674080674,1.8998289108276367
0.42223115262863337,1.9005048274993896
0.4220442226538195,1.9013099670410156
0.42223319728524217,1.901953935623169
0.4220462719779756,1.9027526378631592
0.42223524536100604,1.9034252166748047
0.4220483247039018,1.9042069911956787
0.4222372968465295,1.9048523902893066
0.4220503808222516,1.9056763648986816
0.42223935173244426,1.9062483310699463
0.42205244032370587,1.907102346420288
0.422241410009409,1.9076902866363525
0.42205450319897264,1.908559799194336
0.42224347166811005,1.9091720581054688
0.4220565694387867,1.9099884033203125
0.42224553669926046,1.910665512084961
0.42205863903391,1.911402702331543
0.42224760509360015,1.912092685699463
0.42206071197513095,1.9128453731536865
0.42224967684189624,1.9135315418243408
0.422062788253265,1.9142735004425049
0.42225175193494247,1.9149789810180664
0.42206486785915404,1.915693759918213
0.4222538303635593,1.9164433479309082
0.4220669507836666,1.9171462059020996
0.422255912118594,1.9178881645202637
0.42206903701769755,1.9186139106750488
0.42225799719091994,1.9193415641784668
0.4220711265521684,1.9200804233551025
0.4222600855714375,1.9208033084869385
0.4220732193780266,1.9215357303619385
0.4222621772510732,1.9222345352172852
0.4220753154862462,1.9229772090911865
0.4222642722207797,1.923668384552002
0.42207741486782707,1.9244256019592285
0.4222663704715361,1.9251117706298828
0.42207951751379524,1.9258599281311035
0.4222684719943476,1.9265706539154053
0.4220816234152028,1.9273064136505127
0.4222705767802452,1.9280283451080322
0.4220837325631275,1.928762435913086
0.4222726848202862,1.9294779300689697
0.422085844948673,1.930199384689331
0.4222747961055535,1.9309465885162354
0.42208796056296877,1.9316322803497314
0.422276910627156,1.9323959350585938
0.42209007939716975,1.9330952167510986
0.4222790283762282,1.9338784217834473
0.42209220144245657,1.9345347881317139
0.42228114934393013,1.9353046417236328
0.4220943266900352,1.9359793663024902
0.4222832735214476,1.9367892742156982
0.4220964551311371,1.9374480247497559
0.42228540089999167,1.9382259845733643
0.4220985867570189,1.938917636871338
0.422287531470799,1.9396319389343262
0.42210072155896255,1.940364122390747
0.4222896652251311,1.9410738945007324
0.4221028595282753,1.941807746887207
0.4222918021542754,1.9425020217895508
0.4221050006562892,1.9432599544525146
0.4222939422495439,1.9439399242401123
0.4221071449343614,1.944692611694336
0.4222960855022738,1.9454002380371094
0.42210929235387384,1.9461352825164795
0.42229823190382737,1.9468574523925781
0.42211144290623354,1.947618007659912
0.42230038144559173,1.9482803344726562
0.42211359658287195,1.9491050243377686
0.4223025341189788,1.9497284889221191
0.4221157533752454,1.95060133934021
0.42230468991542514,1.9511792659759521
0.42211791327483467,1.9520642757415771
0.42230684882639224,1.952625036239624
0.4221200762731453,1.9535152912139893
0.4223090108433658,1.9541091918945312
0.4221222423617068,1.9549925327301025
0.4223111759578564,1.9555556774139404
0.4221244115320736,1.9564249515533447
0.4223133441613987,1.9570086002349854
0.42212658377582385,1.9578580856323242
0.4223155154455519,1.9584734439849854
0.4221287590845602,1.9593138694763184
0.4223176898018995,1.959906816482544
0.4221309374499094,1.960758924484253
0.42231986722204895,1.9613666534423828
0.4221331188635223,1.9622185230255127
0.422322047697632,1.9628667831420898
0.42213530331707333,1.9636902809143066
0.4223242312203045,1.9643163681030273
0.4221374908022612,1.965162992477417
0.42232641778174596,1.965745449066162
0.4221396813108084,1.9666004180908203
0.42232860737365996,1.9671940803527832
0.4221418748344609,1.9680635929107666
0.422330799987774,1.9686534404754639
0.42214407136498866,1.9695067405700684
0.42233299561583904,1.970099925994873
0.4221462708941847,1.9709479808807373
0.42233519424962984,1.971541404724121
0.42214847341386624,1.9723827838897705
0.42233739588094465,1.9729728698730469
0.4221506789158733,1.9738247394561768
0.42233960050160535,1.974435567855835
0.4221528873920697,1.9752757549285889
0.4223418081034569,1.9758718013763428
0.4221550988343422,1.9767265319824219
0.42234401867836807,1.9773218631744385
0.42215731323460093,1.9781529903411865
0.4223462322182307,1.9787862300872803
0.4221595305847792,1.9795832633972168
0.4223484487149596,1.9802541732788086
0.4221617508768331,1.981004238128662
0.422350668160493,1.9816861152648926
0.42216397410274203,1.982445478439331
0.422352890546792,1.9831774234771729
0.42216620025450824,1.9838857650756836
0.42235511586584074,1.9846115112304688
0.4221684293241566,1.9853720664978027
0.4223573441096463,1.9860153198242188
0.4221706613037348,1.986809253692627
0.42235957527023843,1.9874558448791504
0.42217289618531345,1.9882726669311523
0.4223618093396697,1.9889118671417236
0.42217513396098555,1.9897165298461914
0.4223640463100155,1.990351676940918
0.4221773746228665,1.9911408424377441
0.4223662861733736,1.9917995929718018
0.42217961816309457,1.9925720691680908
0.4223685289218643,1.9932341575622559
0.42218186457383,1.9939830303192139
0.42237077454763056,1.9946668148040771
0.4221841138472557,1.9954161643981934
0.4223730230428376,1.9960882663726807
0.4221863659755767,1.9968607425689697
0.42237527439967293,1.9975271224975586
0.42218862095101994,1.9983189105987549
0.4223775286103464,1.9989738464355469
0.42219087876583516,1.999769926071167
0.4223797856670897,2.0004234313964844
0.4221931394122933,2.0012290477752686
0.4223820455621572,2.0018746852874756
0.4221954028826878,2.0026824474334717
0.4223843082878247,2.0033187866210938
0.4221976691693339,2.0041356086730957
0.4223865738363904,2.0047435760498047
0.4221999382645684,2.0056097507476807
0.4223888422001741,2.0061731338500977
0.4222022101607504,2.007065534591675
0.42239111337151747,2.007617950439453
0.42220448485025996,2.0086681842803955
0.42239338734278403,2.0091850757598877
0.42220676232549953,2.010129928588867
0.42239566410635904,2.010636329650879
0.4222090425788925,2.011566638946533
0.4223979436546489,2.0120723247528076
0.42221132560288394,2.013017177581787
0.42240022598008226,2.0135507583618164
0.4222136113899404,2.0144851207733154
0.42240251107510857,2.014997720718384
0.4222158999325498,2.015939712524414
0.422404798932199,2.0164480209350586
0.422218191223221,2.0173940658569336
0.42240708954384604,2.017925977706909
0.4222204852544845,2.018847942352295
0.42240938290256336,2.0194003582000732
0.4222227820188917,2.0202910900115967
0.4224116790008859,2.020857810974121
0.42222508150901494,2.0217368602752686
0.42241397783136975,2.0222690105438232
0.4222273837174479,2.0231924057006836
0.42241627938659176,2.023724317550659
0.42222968863680493,2.024618148803711
0.42241858365915014,2.025191307067871
0.4222319962597213,2.0260701179504395
0.4224208906416639,2.026639461517334
0.4222343065788531,2.0275073051452637
0.4224232003267727,2.02807879447937
0.42223661958687714,2.0289368629455566
0.42242551270713724,2.0295305252075195
0.42223893527649087,2.0303657054901123
0.42242782777543897,2.030996799468994
0.4222412536404125,2.0318102836608887
0.4224301455243797,2.0324456691741943
0.42224357467138035,2.0333003997802734
0.42243246594668193,2.0338919162750244
0.4222458983621537,2.034759521484375
0.42243478903508896,2.0353403091430664
0.42224822470551193,2.0362019538879395
0.42243711478236406,2.036777973175049
0.4222505536942549,2.0376639366149902
0.42243944318129145,2.038222074508667
0.4222528853212025,2.039113998413086
0.4224417742246751,2.0396735668182373
0.4222552195791952,2.0405397415161133
0.4224441079053396,2.0411481857299805
0.42225755646109325,2.0419745445251465
0.4224464442161297,2.0426056385040283
0.4222598959597772,2.0434017181396484
0.42244878314991013,2.0440192222595215
0.4222622380681475,2.0448524951934814
0.4224511246995657,2.0454797744750977
0.42226458277912454,2.0462803840637207
0.42245346885800145,2.046919345855713
0.4222669300856488,2.0477375984191895
0.42245581561814194,2.0483741760253906
0.4222692799806802,2.04921555519104
0.42245816497293215,2.049835205078125
0.42227163245719873,2.050670862197876
0.4224605169153362,2.0512983798980713
0.422273987508204,2.052086591720581
0.4224628714383386,2.052748680114746
0.422276345126715,2.0535383224487305
0.4224652285349431,2.054182529449463
0.4222787053057708,2.05497145652771
0.4224675881981733,2.0556209087371826
0.42228106803842935,2.0563905239105225
0.4224699504210722,2.0570459365844727
0.42228343331776863,2.0578322410583496
0.42247231519670236,2.0585196018218994
0.4222858011368855,2.059298276901245
0.42247468251814574,2.059937000274658
0.4222881714888967,2.060720682144165
0.4224770523785037,2.0613925457000732
0.4222905443669374,2.062154531478882
0.42247942477089695,2.0628371238708496
0.42229291976416294,2.0635900497436523
0.4224817996884653,2.0642507076263428
0.42229529767374685,2.064995765686035
0.4224841771243679,2.06564998626709
0.4222976780888825,2.0664255619049072
0.42248655707178284,2.0670719146728516
0.4223000610027819,2.067861318588257
0.42248893952390754,2.068544864654541
0.422302446408676,2.0693438053131104
0.42249132447395804,2.069978713989258
0.42230483429981464,2.070749282836914
0.42249371191516955,2.0714080333709717
0.4223072246694667,2.072179079055786
0.42249610184079633,2.0728466510772705
0.42230961751091944,2.07358980178833
0.4224984942441111,2.0742716789245605
0.42231201281747927,2.075019359588623
0.4225008891184055,2.075685977935791
0.422314410582471,2.0764293670654297
0.42250328645698976,2.0771586894989014
0.42231681079923794,2.077864408493042
0.422505686253193,2.0786144733428955
0.4223192134611422,2.0793416500091553
0.4225080885003628,2.0800158977508545
0.4223216185615641,2.0807971954345703
0.4225104931918649,2.0814290046691895
0.4223240260939027,2.0822465419769287
0.42251290032108413,2.0828909873962402
0.42232643605157494,2.0837461948394775
0.42251530988142333,2.084324836730957
0.4223288484280164,2.0852065086364746
0.4225177218663036,2.0857508182525635
0.4223312632166809,2.086652994155884
0.4225201362691646,2.0872209072113037
0.4223336804110403,2.0881166458129883
0.4225225530834642,2.0886614322662354
0.4223361000045845,2.0895588397979736
0.422524972302678,2.0901038646698
0.4223385219908218,2.0910098552703857
0.4225273939203003,2.091550588607788
0.42234094636327824,2.092421531677246
0.42252981792984307,2.0929951667785645
0.42234337311549763,2.0938620567321777
0.42253224432483644,2.0944249629974365
0.42234580224104235,2.0952892303466797
0.4225346730988282,2.0958516597747803
0.42234823373349173,2.096728563308716
0.42253710424538454,2.0973289012908936
0.42235066758644363,2.098159074783325
0.42253953775808895,2.0987765789031982
0.4223531037935132,2.0996196269989014
0.4225419736305431,2.1002209186553955
0.4223555423483334,2.101026773452759
0.42254441185636593,2.1016647815704346
0.4223579832445546,2.102478265762329
0.42254685242919443,2.10311222076416
0.4223604264758451,2.1039087772369385
0.422549295342683,2.1045427322387695
0.4223628720358905,2.105372190475464
0.42255174059050354,2.106006145477295
0.42236531991839366,2.1067841053009033
0.4225541881663456,2.1074509620666504
0.42236777011707516,2.1082541942596436
0.42255663806391597,2.1088955402374268
0.42237022262567264,2.109658718109131
0.4225590902769389,2.1103053092956543
0.4223726774379412,2.111100196838379
0.4225615447991559,2.111738681793213
0.4223751345476529,2.1125056743621826
0.42256400162432606,2.113204002380371
0.42237759394859753,2.1139228343963623
0.4225664607462252,2.1146209239959717
0.4223800556345813,2.115356206893921
0.4225689221586466,2.116034746170044
0.42238251959942785,2.116770029067993
0.4225713858554005,2.11747670173645
0.42238498583697776,2.1182217597961426
0.42257385183031426,2.1189324855804443
0.4223874543410886,2.1196365356445312
0.42257632007723217,2.1204051971435547
0.4223899251056349,2.1210930347442627
0.4225787905900157,2.121823787689209
0.42239239812450774,2.1225030422210693
0.42258126336254265,2.1232693195343018
0.4223948733916153,2.123913049697876
0.4225837383887082,2.1246771812438965
0.4223973509008824,2.1253678798675537
0.42258621566242427,2.1260905265808105
0.4223998306462504,2.12679386138916
0.4225886951776191,2.127537488937378
0.4224023126216776,2.1282401084899902
0.42259117692823794,2.1289901733398438
0.4224047968211386,2.1296637058258057
0.4225936609082426,2.1304266452789307
0.42240728323862453,2.131092071533203
0.42259614711161136,2.1318442821502686
0.42240977186814327,2.132506847381592
0.42259863553233906,2.1333272457122803
0.42241226270371884,2.1339235305786133
0.4226011261644371,2.1347548961639404
0.42241475573939175,2.1353530883789062
0.42260361900193316,2.136165142059326
0.4224172509692188,2.1368441581726074
0.4226061140388713,2.1375949382781982
0.42241974838727303,2.1383039951324463
0.422608611269312,2.1390531063079834
0.42242224798764366,2.139742374420166
0.4226111106873318,2.1404857635498047
0.42242474976443645,2.1412181854248047
0.42261361228702354,2.141889810562134
0.4224272537117727,2.1426467895507812
0.4226161160624964,2.143296241760254
0.42242975982379005,2.144080877304077
0.42261862200787526,2.144718885421753
0.42243226809464235,2.1455321311950684
0.42262113011730146,2.146146059036255
0.422434778518499,2.1469907760620117
0.42262364038493205,2.147585868835449
0.42243729108954553,2.1484615802764893
0.42262615280494004,2.149095296859741
0.4224398058019835,2.149895668029785
0.4226286673715147,2.1505537033081055
0.4224423226500299,2.1513447761535645
0.4226311840788607,2.151986837387085
0.42244484162791784,2.152792453765869
0.42263370292119873,2.153444290161133
0.42244736272989597,2.154219150543213
0.42263622389276523,2.154881477355957
0.42244988595022853,2.1556763648986816
0.42263874698781223,2.156327724456787
0.42245241128319555,2.1571199893951416
0.4226412722006076,2.1577649116516113
0.42245493872309253,2.158552408218384
0.4226437995254346,2.1592018604278564
0.42245746826423053,2.1599833965301514
0.4226463289565922,2.160616636276245
0.422459999900936,2.161425828933716
0.42264886048839484,2.162064790725708
0.42246253362755093,2.1628611087799072
0.42265139411517233,2.163499355316162
0.4224650694384325,2.164280652999878
0.4226539298312701,2.164937973022461
0.42246760732795346,2.165696859359741
0.4226564676310485,2.1663708686828613
0.42247014729050164,2.167142391204834
0.4226590075088838,2.1677908897399902
0.4224726893204801,2.1685922145843506
0.4226615494591671,2.169250726699829
0.42247523341230725,2.169996500015259
0.42266409347630474,2.170686721801758
0.42247777956041643,2.171424388885498
0.4226666395547184,2.172102689743042
0.4224803277592562,2.1728382110595703
0.4226691876888448,2.1735379695892334
0.4224828780032901,2.1742918491363525
0.42267173787313583,2.1749637126922607
0.4224854302869968,2.1757540702819824
0.42267429010205804,2.176396131515503
0.4224879846048695,2.1772143840789795
0.4226768443700935,2.177858829498291
0.42249054095141686,2.1786491870880127
0.4226794006717388,2.1793079376220703
0.4224930993211619,2.18009352684021
0.42268195900150557,2.180783748626709
0.42249565970864295,2.1815085411071777
0.42268451935392043,2.182225465774536
0.4224982221084124,2.182969808578491
0.4226870817235244,2.1836509704589844
0.42250078651503825,2.184408187866211
0.4226896461048736,2.18511700630188
0.42250335292310226,2.1858227252960205
0.4226922124925386,2.186537504196167
0.42250592132720144,2.187285900115967
0.4226947808811049,2.187948226928711
0.42250849172194704,2.1887600421905518
0.4226973512651723,2.1894187927246094
0.42251106410196515,2.190220594406128
0.4226999236393555,2.1908559799194336
0.422513638461896,2.191650867462158
0.42270249799828347,2.1923036575317383
0.42251621479639445,2.193162679672241
0.4227050743365997,2.1937525272369385
0.4225187931001298,2.194685697555542
0.42270765264896215,2.1952412128448486
0.4225213733677855,2.19612193107605
0.42271023293004306,2.1966819763183594
0.4225239555940595,2.1975607872009277
0.4227128151745292,2.1981306076049805
0.42252653977366394,2.1989893913269043
0.42271539937712144,2.199568271636963
0.4225291259013252,2.2004294395446777
0.4227179855325351,2.201014757156372
0.4225317139717837,2.201843738555908
0.4227205736354995,2.2024922370910645
0.4225343039797942,2.2033138275146484
0.4227231636807582,2.2039382457733154
0.42253689592012544,2.204756259918213
0.4227257556630689,2.2054033279418945
0.4225394897875601,2.2061827182769775
0.42272834957720334,2.2068357467651367
0.4225420855768951,2.207634210586548
0.4227309454179475,2.2082762718200684
0.42254468328294104,2.2091212272644043
0.4227335431801009,2.2097065448760986
0.42254728290052257,2.210549831390381
0.42273614285847727,2.211165428161621
0.4225498844244784,2.2119812965393066
0.4227387444479044,2.2126269340515137
0.42255248784966054,2.2134361267089844
0.4227413479432237,2.21406626701355
0.4225550931709353,2.2148640155792236
0.42274395333929043,2.215506076812744
0.42255770038318274,2.2163267135620117
0.4227465606309736,2.216977596282959
0.42256030948129597,2.217778444290161
0.4227491698131561,2.218437671661377
0.4225629204601825,2.2192347049713135
0.42275178088073423,2.21986722946167
0.4225655333147631,2.2206835746765137
0.42275439382861835,2.221342086791992
0.4225681480399721,2.222099542617798
0.42275700865173194,2.222780704498291
0.42257076463075743,2.223539352416992
0.4227596253450124,2.224174737930298
0.4225733830820805,2.2249550819396973
0.4227622439034105,2.2255799770355225
0.4225760033889162,2.226388692855835
0.4227648643218905,2.2270259857177734
0.42257862554625275,2.2278082370758057
0.4227674865954301,2.228483200073242
0.4225812495490917,2.229292392730713
0.4227701107190203,2.229921340942383
0.42258387539244807,2.2307288646698
0.42277273668766574,2.2313601970672607
0.4225865030713502,2.2321770191192627
0.42277536449638403,2.2328011989593506
0.42258913258083936,2.2336032390594482
0.4227779941402063,2.2342734336853027
0.42259176391597025,2.235037326812744
0.4227806256141767,2.2357075214385986
0.42259439707181057,2.2365052700042725
0.42278325891335267,2.237182378768921
0.4225970320434415,2.2379367351531982
0.42278589403280475,2.238607883453369
0.4225996688259568,2.239408254623413
0.4227885309676168,2.2400546073913574
0.42260230741446364,2.2408478260040283
0.42279116971288544,2.241507053375244
0.4226049478040821,2.24228835105896
0.4227938102637205,2.242945671081543
0.422607589989945,2.243743658065796
0.42279645261524473,2.244385004043579
0.4226102339671985,2.2452285289764404
0.4227990967625939,2.245826244354248
0.42261287973100115,2.2466464042663574
0.4228017427009166,2.2472448348999023
0.42261552727652474,2.2480826377868652
0.4228043904253742,2.248685121536255
0.4226181765989536,2.249533176422119
0.42280703993114116,2.250140428543091
0.42262082769348497,2.2509496212005615
0.42280969121340456,2.251582622528076
0.42262348055532867,2.252359628677368
0.42281234426736425,2.2530195713043213
0.4226261351797075,2.253795862197876
0.4228149990882327,2.254432201385498
0.42262879156185645,2.255246162414551
0.4228176556712353,2.2558720111846924
0.42263144969702343,2.256697177886963
0.42282031401160963,2.2573721408843994
0.4226341095804689,2.2581377029418945
0.4228229741046065,2.258808135986328
0.42263677120746573,2.259567975997925
0.4228256359454888,2.2602217197418213
0.4226394345732993,2.2609922885894775
0.42282829952953194,2.261665105819702
0.4226420996732675,2.262446403503418
0.422830964852024,2.2631092071533203
0.42264476650268074,2.263878345489502
0.4228336319082654,2.264545440673828
0.4226474350568614,2.265350580215454
0.42283630069356903,2.2659778594970703
0.4226501053311446,2.266798734664917
0.4228389712032601,2.267416000366211
0.42265277732087775,2.2682642936706543
0.4228416434326761,2.268855333328247
0.42265545102142027,2.2697806358337402
0.4228443173771669,2.2702927589416504
0.4226581264281439,2.27122163772583
0.4228469930320945,2.2717337608337402
0.4226608035364327,2.272670030593872
0.4228496703928334,2.273204803466797
0.4226634823416826,2.2741029262542725
0.42285234945476974,2.274660587310791
0.42266616283930203,2.275517225265503
0.42285503021330234,2.2760872840881348
0.42266884502471114,2.27693247795105
0.42285771266384187,2.277517557144165
0.42267152889334236,2.2783846855163574
0.4228603968018112,2.278961420059204
0.4226742144406399,2.279819965362549
0.4228630826226448,2.280392646789551
0.4226769016620603,2.2812869548797607
0.4228657701217899,2.281843662261963
0.42267959055307147,2.2827272415161133
0.422868459294705,2.2832937240600586
0.42268228110915373,2.2841625213623047
0.4228711501368608,2.2847254276275635
0.42268497332579913,2.2855727672576904
0.42287384264373995,2.286142349243164
0.42268766719851136,2.286991834640503
0.4228765368108367,2.2875702381134033
0.422690362722806,2.2884521484375
0.42287923263365734,2.289010763168335
0.42269305989421047,2.289914131164551
0.4228819301077199,2.2904794216156006
0.4226957587082637,2.2913527488708496
0.422884629228554,2.2919187545776367
0.4226984591605165,2.292767286300659
0.4228873299917012,2.2933719158172607
0.42270116124653134,2.2942235469818115
0.42289003239271467,2.2948005199432373
0.4227038649618821,2.2956392765045166
0.4228927364271589,2.2962303161621094
0.42270657030215425,2.2970962524414062
0.42289544209061036,2.2977395057678223
0.42270927726294505,2.2985403537750244
0.42289814937865694,2.2992098331451416
0.422711985839863,2.2999589443206787
0.422900858286898,2.3006443977355957
0.42271469602852824,2.301398754119873
0.42290356881094454,2.3020734786987305
0.4227174078245721,2.3028275966644287
0.42290628094641897,2.30351185798645
0.4227201212236378,2.3042328357696533
0.42290899468895504,2.304936170578003
0.4227228362213792,2.305649757385254
0.42291171003419786,2.306380033493042
0.4227255528134622,2.307096242904663
0.4229144269778041,2.307809352874756
0.42272827099556365,2.3085460662841797
0.42291714551544163,2.3092825412750244
0.42273099076337156,2.3099632263183594
0.42291986564278944,2.310718536376953
0.4227337121125854,2.3113770484924316
0.42292258735553806,2.312167167663574
0.4227364350389158,2.3128244876861572
0.42292531064938926,2.313621759414673
0.4227391595380844,2.314250946044922
0.42292803552005553,2.3150432109832764
0.42274188560582404,2.3156628608703613
0.4229307619632611,2.316483974456787
0.42274461323787876,2.3171226978302
0.422933489974741,2.3179094791412354
0.42274734243000367,2.318547010421753
0.42293621955024124,2.319366216659546
0.42275007317796454,2.319977283477783
0.4229389506855191,2.3207802772521973
0.4227528054775387,2.3214306831359863
0.4229416833763429,2.322199583053589
0.4227555393245139,2.3229072093963623
0.4229444176184918,2.3236191272735596
0.42275827471468913,2.3243136405944824
0.422947153407756,2.3250231742858887
0.4227610116438744,2.325759172439575
0.4229498907399366,2.3264639377593994
0.4227637501078901,2.327223300933838
0.42295262961084545,2.327930212020874
0.42276649010256806,2.3286828994750977
0.4229553700163055,2.329394578933716
0.4227692316237503,2.33014178276062
0.4229581119521504,2.3308141231536865
0.42277197466729005,2.331576108932495
0.4229608554142245,2.3322529792785645
0.4227747192290512,2.332996368408203
0.42296360039838304,2.3336756229400635
0.422777465304908,2.334446430206299
0.4229663469004919,2.335143566131592
0.42278021289074585,2.335918426513672
0.4229690949164278,2.336576223373413
0.4227829619824605,2.337355852127075
0.42297184444207786,2.3380279541015625
0.42278571257595843,2.3387935161590576
0.42297459547334015,2.3394482135772705
0.42278846466715647,2.3402321338653564
0.42297734800612297,2.34088134765625
0.4227912182519823,2.341658592224121
0.42298010203634545,2.342301845550537
0.42279397332637403,2.3430919647216797
0.4229828575599373,2.343738317489624
0.4227967298862799,2.344521999359131
0.4229856145728385,2.345202684402466
0.4227994879276592,2.345953941345215
0.42298837307099957,2.3466460704803467
0.4228022474464811,2.3473987579345703
0.4229911330503815,2.3480730056762695
0.42280500843872554,2.34883975982666
0.42299389450695585,2.3495147228240967
0.4228077709003825,2.350268840789795
0.42299665743670434,2.350956678390503
0.4228105348274525,2.35170316696167
0.42299942183561895,2.3524086475372314
0.4228133002159463,2.3531713485717773
0.42300218769970227,2.353816509246826
0.42281606706188496,2.3546080589294434
0.42300495502496716,2.35526442527771
0.4228188353612996,2.3560311794281006
0.4230077238074363,2.356679677963257
0.4228216051102317,2.3574838638305664
0.4230104940431431,2.3581347465515137
0.4228243763047329,2.358929395675659
0.4230132657281309,2.3595805168151855
0.422827148940865,2.360377550125122
0.42301603885845324,2.3610239028930664
0.4228299230146997,2.3617825508117676
0.42301881343017383,2.3624813556671143
0.4228326985223191,2.363229274749756
0.4230215894393665,2.3639469146728516
0.42283547545981504,2.3646700382232666
0.42302436688211514,2.365401029586792
0.42283825382328977,2.366100311279297
0.4230271457545136,2.3668527603149414
0.4228410336088552,2.367551803588867
0.4230299260526658,2.3682901859283447
0.4228438148126331,2.3690133094787598
0.4230327077726857,2.3697075843811035
0.42284659743075564,2.370443105697632
0.42303549091069714,2.371149778366089
0.42284938145936457,2.3718514442443848
0.42303827546283385,2.3725531101226807
0.42285216689461147,2.373335838317871
0.4230410614252395,2.3739898204803467
0.4228549537326578,2.374770164489746
0.4230438487940678,2.3754284381866455
0.42285774196967507,2.3762047290802
0.42304663756548194,2.3768484592437744
0.4228605316018444,2.3776471614837646
0.4230494277356553,2.3782880306243896
0.42286332262535664,2.3790948390960693
0.4230522193007705,2.379730463027954
0.42286611503641225,2.380608320236206
0.42305501225702075,2.3812031745910645
0.4228689088312217,2.382066488265991
0.42305780660060804,2.3826498985290527
0.4228717040060049,2.383476972579956
0.4230606023277448,2.38409423828125
0.42287450055699155,2.384913921356201
0.4230633994346526,2.385542869567871
0.42287729848042077,2.3863203525543213
0.4230661979175629,2.386991262435913
0.4228800977725414,2.3877527713775635
0.4230689977727169,2.388460636138916
0.42288289842961196,2.389209032058716
0.42307179899636504,2.389880895614624
0.4228857004479002,2.390641450881958
0.42307460158476756,2.3913323879241943
0.42288850382368365,2.3920795917510986
0.4230774055341941,2.3927762508392334
0.4228913085532491,2.3935303688049316
0.4230802108409238,2.394216537475586
0.42289411463289284,2.39494252204895
0.42308301750124544,2.3956265449523926
0.4228969220589207,2.3963561058044434
0.4230858255114569,2.3970892429351807
0.42289973082764787,2.3977622985839844
0.4230886348678658,2.3985402584075928
0.4229025409353987,2.399245023727417
0.4230914455667889,2.3999671936035156
0.4229053523785072,2.400700569152832
0.4230942576045525,2.4014248847961426
0.42290816515331625,2.4021241664886475
0.4230970709774921,2.4028425216674805
0.4229109792561786,2.403541326522827
0.4230998856819528,2.40425181388855
0.4229137946834557,2.404949188232422
0.4231027017142883,2.4056859016418457
0.42291661143151854,2.406381845474243
0.4231055190708623,2.4071168899536133
0.4229194294967472,2.4078049659729004
0.4231083377480472,2.4085733890533447
0.42292224887553087,2.409301996231079
0.42311115774222485,2.4100053310394287
0.4229250695642681,2.410719871520996
0.42311397904978626,2.411419153213501
0.42292789155936644,2.4121639728546143
0.4231168016671314,2.412850856781006
0.4229307148572423,2.4135971069335938
0.4231196255906694,2.4142744541168213
0.4229335394543216,2.4150397777557373
0.4231224508168188,2.4156899452209473
0.422936365347039,2.4164927005767822
0.42312527734200667,2.4171535968780518
0.42293919253183815,2.4179437160491943
0.4231281051626694,2.418588876724243
0.422942021005172,2.4194135665893555
0.4231309342752526,2.4200425148010254
0.42294485076350197,2.4208555221557617
0.42313376467621033,2.4214794635772705
0.42294768180329884,2.4223194122314453
0.4231365963620061,2.422924280166626
0.4229505141210421,2.423762559890747
0.42313942932911197,2.424375534057617
0.42295334771322035,2.4251980781555176
0.42314226357400914,2.4258174896240234
0.4229561825763305,2.42665433883667
0.4231450990931877,2.427279233932495
0.42295901870687885,2.428079843521118
0.4231479358831464,2.428725004196167
0.4229618561013804,2.4295175075531006
0.4231507739403929,2.4301555156707764
0.42296469475635873,2.4309494495391846
0.4231536132614437,2.4315903186798096
0.42296753466834613,2.4323596954345703
0.42315645384282413,2.433032989501953
0.422970375833884,2.4337730407714844
0.423159295681068,2.434495210647583
0.42297321824952205,2.435194492340088
0.42316213877271813,2.435915946960449
0.42297606191181897,2.4365992546081543
0.423164983114326,2.4373619556427
0.42297890681734174,2.438011646270752
0.42316782870245157,2.4388153553009033
0.4229817529626663,2.439472198486328
0.42317067553366355,2.4402575492858887
0.4229846003443772,2.440885543823242
0.4231735236045393,2.4416730403900146
0.4229874489590672,2.4423375129699707
0.42317637291166477,2.443117141723633
0.42299029880333805,2.443798542022705
0.4231792234516345,2.444520950317383
0.4229931498737997,2.4452624320983887
0.42318207522105156,2.445946455001831
0.42299600216707084,2.446686267852783
0.4231849282165273,2.4473583698272705
0.4229988556797784,2.4481098651885986
0.4231877824346821,2.448814630508423
0.423001710408558,2.4495279788970947
0.42319063787214434,2.4502599239349365
0.42300456635005346,2.450953245162964
0.423193494525551,2.451669216156006
0.42300742350091725,2.4523847103118896
0.4231963523915474,2.453120470046997
0.4230102818578101,2.4538066387176514
0.4231992114667875,2.454561948776245
0.4230131414174011,2.455332040786743
0.4232020717479334,2.456005096435547
0.4230160021763675,2.456768751144409
0.4232049332316557,2.457441806793213
0.4230188641313951,2.458216905593872
0.4232077959146332,2.458881378173828
0.423021727279178,2.459660291671753
0.423210659793553,2.4603161811828613
0.4230245916164186,2.461116313934326
0.4232135248651106,2.461743116378784
0.4230274571398269,2.462583303451538
0.4232163911260096,2.46317458152771
0.4230303238461221,2.464005708694458
0.42321925857296205,2.464644432067871
0.4230331917320309,2.465475559234619
0.42322212720268804,2.4660820960998535
0.42303606079428846,2.4669203758239746
0.42322499701191574,2.467513084411621
0.42303893102963785,2.4683706760406494
0.42322786799738166,2.4689433574676514
0.4230418024348306,2.4697933197021484
0.4232307401558306,2.4703643321990967
0.42304467500662596,2.471238851547241
0.42323361348401506,2.4718117713928223
0.4230475487417915,2.4726572036743164
0.4232364879786958,2.473288059234619
0.42305042363710277,2.474067449569702
0.4232393636366419,2.474719285964966
0.42305329968934335,2.4754912853240967
0.42324224045463005,2.4761435985565186
0.4230561768953048,2.476926565170288
0.4232451184294453,2.4775784015655518
0.4230590552517866,2.4783935546875
0.4232479975578805,2.479022264480591
0.4230619347555965,2.479839324951172
0.4232508778367366,2.4804728031158447
0.4230648154035497,2.4813168048858643
0.42325375926282244,2.4818902015686035
0.42306769719246967,2.482743263244629
0.42325664183295475,2.48333740234375
0.4230705801191876,2.4841904640197754
0.4232595255439581,2.484738349914551
0.42307346418054254,2.4856271743774414
0.4232624103926653,2.486189365386963
0.4230763493733816,2.4870569705963135
0.4232652963759167,2.487623453140259
0.42307923569455963,2.4885032176971436
0.4232681834905605,2.4890828132629395
0.42308212314093885,2.489943027496338
0.42327107173345274,2.4905200004577637
0.42308501170939006,2.491375207901001
0.42327396110145743,2.4919607639312744
0.423087901396791,2.492799758911133
0.42327685159144596,2.4934401512145996
0.4230907922000276,2.4942069053649902
0.4232797432002979,2.4948525428771973
0.4230936841159935,2.495640754699707
0.42328263592490034,2.496293067932129
0.42309657714158994,2.4970765113830566
0.42328552976214806,2.497729539871216
0.4230994712737257,2.498514175415039
0.42328842470894357,2.4991753101348877
0.42310236650931743,2.4999239444732666
0.42329132076219694,2.500619649887085
0.42310526284528926,2.501375198364258
0.4232942179188262,2.502058267593384
0.423108160278573,2.5028059482574463
0.42329711617575655,2.5034825801849365
0.42311105880610794,2.504241943359375
0.423300015529921,2.5049118995666504
0.423113958424841,2.5057787895202637
0.42330291597826025,2.50635027885437
0.42311685913172675,2.507199287414551
0.42330581751772234,2.5077762603759766
0.42311976092372705,2.5086898803710938
0.423308720145263,2.509244918823242
0.42312266379781116,2.5101511478424072
0.4233116238578454,2.5106866359710693
0.4231255677509563,2.51157283782959
0.42331452865244,2.512129306793213
0.4231284727801467,2.5129928588867188
0.4233174345260252,2.5135817527770996
0.42313137888237423,2.5144340991973877
0.42332034147558645,2.5150082111358643
0.4231342860546381,2.5158612728118896
0.4233232494981167,2.51643967628479
0.4231371942939448,2.5173118114471436
0.4233261585906164,2.5178849697113037
0.4231401035973084,2.518791675567627
0.42332906875009335,2.519334077835083
0.42314301396175025,2.520232677459717
0.42333197997356264,2.5207929611206055
0.423145925384299,2.5216665267944336
0.4233348922580469,2.5222432613372803
0.4231488378619905,2.5230937004089355
0.4233378056005756,2.523662805557251
0.4231517513918679,2.5245203971862793
0.4233407199981862,2.525120258331299
0.42315466597098195,2.5259368419647217
0.4233436354479229,2.5265469551086426
0.42315758159639016,2.5274293422698975
0.42334655194683735,2.5279977321624756
0.4231604982651575,2.528872013092041
0.4233494694919884,2.5294361114501953
0.4231634159743563,2.5302979946136475
0.4233523880804422,2.5308566093444824
0.42316633472106574,2.5317130088806152
0.42335530770927193,2.5322861671447754
0.42316925450237236,2.5331649780273438
0.42335822837555825,2.5337305068969727
0.4231721753153699,2.5345916748046875
0.4233611500763885,2.5351808071136475
0.423175097157159,2.536022186279297
0.42336407280885774,2.5365774631500244
0.42317802002484756,2.5374999046325684
0.4233669965700676,2.5380327701568604
0.4231809439155505,2.538987398147583
0.42336992135712714,2.539489507675171
0.4231838688263898,2.54042911529541
0.4233728471671524,2.5409324169158936
0.4231867947544947,2.5418453216552734
0.4233757739972664,2.5423576831817627
0.42318972169700103,2.5432815551757812
0.42337870184459947,2.543804168701172
0.4231926496510521,2.5447232723236084
0.4233816307062884,2.5453007221221924
0.42319557861379764,2.5461432933807373
0.4233845605794777,2.5467262268066406
0.4231985085823949,2.547588586807251
0.4233874914613183,2.5481910705566406
0.4232014395540078,2.549022912979126
0.42339042334896837,2.549832582473755
0.42320437152580714,2.550471305847168
0.42339335623959284,2.5512664318084717
0.42320730449497085,2.551894426345825
0.4233962901303637,2.5527234077453613
0.42321023845868355,2.553380012512207
0.42339922501845967,2.554135322570801
0.4232131734141366,2.5547935962677
0.42340216090106664,2.5555856227874756
0.42321610935852866,2.5562257766723633
0.42340509777537705,2.5570080280303955
0.42321904628906465,2.5576565265655518
0.42340803563859025,2.5584652423858643
0.42322198420295687,2.559096097946167
0.4234109744879126,2.559877634048462
0.4232249230974239,2.560537099838257
0.42341391432055714,2.561319351196289
0.4232278629696914,2.561952590942383
0.4234168551337437,2.5627341270446777
0.4232308038169917,2.5634326934814453
0.4234197969246986,2.5641491413116455
0.4232337456365638,2.5648810863494873
0.4234227396906556,2.565596580505371
0.42323668842565354,2.5663630962371826
0.42342568342885445,2.5670173168182373
0.4232396321815133,2.567798614501953
0.4234286281365421,2.568485975265503
0.42324257690140227,2.5692741870880127
0.42343157381097174,2.569932460784912
0.4232455225825863,2.5707271099090576
0.42343452044940366,2.571380138397217
0.4232484692223377,2.572181224822998
0.42343746804910465,2.572824716567993
0.42325141681793566,2.5736331939697266
0.42344041660734805,2.574261426925659
0.4232543653666657,2.5750439167022705
0.42344336612141403,2.5757060050964355
0.42325731486582013,2.576472759246826
0.423446316588589,2.5771710872650146
0.4232602653126978,2.577904224395752
0.4234492680061664,2.578613519668579
0.4232632167046039,2.579360246658325
0.42345222037144575,2.5800464153289795
0.4232661690388504,2.5807769298553467
0.4234551736817335,2.5814695358276367
0.4232691223127559,2.5822033882141113
0.4234581279343424,2.5828933715820312
0.4232720765236448,2.583651304244995
0.4234610831265918,2.5843234062194824
0.42327503166884883,2.5851047039031982
0.4234640392558076,2.5857644081115723
0.4232779877457057,2.5865163803100586
0.4234669963193219,2.5872323513031006
0.42328094475155964,2.587924003601074
0.4234699543144737,2.588684558868408
0.4232839026837613,2.589395523071289
0.4234729132386078,2.5901131629943848
0.4232868615396679,2.5908195972442627
0.42347587308907614,2.5915510654449463
0.4232898213166428,2.592268228530884
0.42347883386323654,2.592971086502075
0.42329278201205556,2.593691349029541
0.42348179555845333,2.594412088394165
0.4232957436232827,2.595130443572998
0.4234847581720973,2.5958330631256104
0.4232987061477067,2.5965471267700195
0.4234877217015456,2.5973007678985596
0.42330166958271626,2.5979743003845215
0.42349068614418145,2.5987319946289062
0.4233046339257065,2.599433422088623
0.4234936514973947,2.6001458168029785
0.4233075991740789,2.60087251663208
0.42349661775858133,2.6015729904174805
0.42331056532524103,2.6022791862487793
0.42349958492514356,2.6029815673828125
0.42331353237660674,2.6037380695343018
0.4235025529944899,2.6044363975524902
0.4233165003255962,2.6052029132843018
0.4235055219640352,2.6059014797210693
0.42331946916963603,2.6066322326660156
0.4235084918312005,2.607351303100586
0.42332243890615834,2.608156204223633
0.4235114625934128,2.6087872982025146
0.42332540953260206,2.609584331512451
0.4235144342481057,2.6102118492126465
0.42332838104641207,2.61099910736084
0.4235174067927187,2.6116435527801514
0.42333135344503914,2.6124041080474854
0.4235203802246975,2.6131274700164795
0.42333432672594085,2.613826036453247
0.4235233545414938,2.614550828933716
0.42333730088658006,2.615288734436035
0.4235263297405659,2.6159827709198
0.42334027592442625,2.6167044639587402
0.4235293058193777,2.617431163787842
0.4233432518369548,2.6181228160858154
0.4235322827753994,2.618863344192505
0.4233462286216472,2.6195383071899414
0.4235352606061072,2.6202964782714844
0.423349206275991,2.620945930480957
0.42353823930898327,2.6217257976531982
0.42335218479747966,2.622377395629883
0.42354121888151625,2.623173475265503
0.42335516418361263,2.623809814453125
0.42354419932120024,2.624584913253784
0.4233581444318958,2.6252803802490234
0.42354718062553565,2.6260266304016113
0.42336112553984023,2.6267056465148926
0.4235501627920288,2.6274681091308594
0.42336410750496367,2.6281239986419678
0.42355314581819214,2.6289141178131104
0.4233670903247895,2.6295530796051025
0.42355612970154377,2.6303770542144775
0.42337007399684706,2.6309654712677
0.4235591144396079,2.631816864013672
0.4233730585186716,2.6324093341827393
0.42356210002991496,2.6332643032073975
0.42337604388780403,2.6338398456573486
0.4235650864700006,2.634678363800049
0.42337903010179173,2.635283946990967
0.42356807375740685,2.6360716819763184
0.42338201715818746,2.636701822280884
0.4235710618896816,2.6374778747558594
0.4233850050545499,2.6381242275238037
0.42357405086437844,2.638922929763794
0.42338799378844366,2.6395461559295654
0.42357704067905694,2.6403448581695557
0.42339098335743897,2.6410443782806396
0.42358003133128236,2.641765594482422
0.4233939737591122,2.6425042152404785
0.4235830228186257,2.6431920528411865
0.4233969649910452,2.6439619064331055
0.4235860151386642,2.6446163654327393
0.4233999570508257,2.645427942276001
0.4235890082889803,2.6460564136505127
0.42340294993604716,2.6468396186828613
0.42359200226716254,2.6474874019622803
0.42340594364430884,2.648303270339966
0.42359499707080517,2.6489224433898926
0.42340893817321557,2.6497485637664795
0.42359799269750814,2.6503732204437256
0.42341193352037815,2.6512057781219482
0.4236009891448771,2.6518373489379883
0.42341492968341266,2.652683734893799
0.42360398641052344,2.653330087661743
0.4234179266599412,2.6541054248809814
0.423606984492064,2.654747486114502
0.42342092444759155,2.6555697917938232
0.4236099833871218,2.6562016010284424
0.4234239230439968,2.656996488571167
0.42361298309332496,2.657651662826538
0.42342692244679603,2.658459186553955
0.4236159836083077,2.6590893268585205
0.42342992265363366,2.6598966121673584
0.4236189849297095,2.660510301589966
0.4234329236621598,2.6613588333129883
0.4236219870551756,2.6619668006896973
0.4234359254700303,2.6627840995788574
0.4236249899823569,2.6633918285369873
0.4234389280749062,2.664240837097168
0.4236279937089098,2.6648144721984863
0.4234419314744545,2.6656622886657715
0.4236309982324963,2.6662397384643555
0.42344493566634755,2.66707181930542
0.42363400355078373,2.667680025100708
0.4234479406482631,2.6685030460357666
0.4236370096614453,2.6691548824310303
0.4234509464178847,2.6699182987213135
0.42364001656215955,2.670576333999634
0.4234539529729011,2.6713452339172363
0.42364302425061046,2.671994686126709
0.4234569603110067,2.672786235809326
0.4236460327244877,2.6734402179718018
0.4234599684299013,2.67421293258667
0.42364904198148623,2.674874782562256
0.42346297732729027,2.6756348609924316
0.42365205201930656,2.6762943267822266
0.4234659870008841,2.677090644836426
0.4236550628356547,2.6777548789978027
0.4234689974483991,2.678532838821411
0.42365807442824177,2.67917799949646
0.4234720086675566,2.6799449920654297
0.4236610867947847,2.6806185245513916
0.42347502065608367,2.6813924312591553
0.42366409993300563,2.6820578575134277
0.42347803341171236,2.682837963104248
0.4236671138406322,2.683499813079834
0.4234810469321805,2.6842713356018066
0.4236701285153972,2.6849207878112793
0.42348406121523097,2.685676097869873
0.4236731439550389,2.6863386631011963
0.42348707625861215,2.687077522277832
0.423676160157301,2.687758684158325
0.42349009206007765,2.688507556915283
0.4236791771199324,2.6892037391662598
0.4234931086173863,2.689948320388794
0.4236821948406873,2.6906325817108154
0.4234961259283023,2.6913812160491943
0.4236852133173254,2.6920554637908936
0.4234991439905953,2.6927947998046875
0.4236882325476114,2.693485975265503
0.4235021628020399,2.6942665576934814
0.4236912525293154,2.694931745529175
0.42350518236041607,2.6956868171691895
0.4236942732602128,2.6963634490966797
0.4235082026635091,2.697148561477661
0.42369729473808426,2.6977949142456055
0.42351122370910943,2.698594331741333
0.42370031696071564,2.6992509365081787
0.42351424549501265,2.7000181674957275
0.42370333992589776,2.7007029056549072
0.4235172680190196,2.701446056365967
0.423706363631427,2.7021355628967285
0.4235202912789362,2.7028610706329346
0.42370938807510483,2.703559160232544
0.42352331527257375,2.7042903900146484
0.42371241325473774,2.7049827575683594
0.4235263399977485,2.7057409286499023
0.42371543916813764,2.706437110900879
0.42352936545228176,2.7071712017059326
0.4237184658131212,2.7078754901885986
0.42353239163400036,2.708645820617676
0.4237214931875107,2.709336280822754
0.4235354185407357,2.7100682258605957
0.423724521289133,2.710766553878784
0.42353844617032466,2.7114925384521484
0.4237275501158206,2.7121574878692627
0.423541474520609,2.712921142578125
0.42373057966541067,2.713594675064087
0.4235445035894357,2.7143313884735107
0.42373360993574566,2.7150094509124756
0.4235475333746566,2.7158000469207764
0.42373664092467306,2.7164366245269775
0.4235505638741288,2.717254638671875
0.42373967263004547,2.717878818511963
0.4235535950857143,2.718686103820801
0.42374270504972017,2.719332456588745
0.42355662700728003,2.7201647758483887
0.4237457381815601,2.7207882404327393
0.42355965963669817,2.7215890884399414
0.4237487720234325,2.7222208976745605
0.4235626929718455,2.7230279445648193
0.4237518065732101,2.7236850261688232
0.42356572701060413,2.724484443664551
0.42375484182877043,2.725158214569092
0.42356876175086106,2.7259011268615723
0.42375787778799606,2.726578712463379
0.423571797190508,2.7273452281951904
0.4237609144487745,2.7280070781707764
0.4235748333274419,2.728787899017334
0.4237639518089981,2.729430675506592
0.4235778701595645,2.730198860168457
0.4237669898665641,2.7308695316314697
0.4235809076847821,2.7316269874572754
0.4237700286193749,2.7323029041290283
0.4235839459010067,2.7330403327941895
0.42377306806533765,2.7337405681610107
0.4235869848061543,2.7345049381256104
0.4237761082023644,2.735177755355835
0.42359002439814647,2.7359209060668945
0.423779149028372,2.7365829944610596
0.4235930646749091,2.7373814582824707
0.42378219054128236,2.7380523681640625
0.42359610563437333,2.73882794380188
0.42378523273902197,2.739487886428833
0.4235991472744749,2.7402560710906982
0.4237882756195225,2.740895986557007
0.4236021895931543,2.741659164428711
0.42379131918072005,2.7423269748687744
0.42360523258835714,2.743082284927368
0.4237943634205558,2.7437405586242676
0.4236082762580333,2.7444937229156494
0.4237974083369758,2.7451930046081543
0.4236113206001382,2.7460758686065674
0.4238004539279306,2.7466347217559814
0.42361436561263105,2.747539758682251
0.42380350019137564,2.7480931282043457
0.42361741129347663,2.748997688293457
0.42380654712527127,2.7495524883270264
0.42362045764064427,2.7504308223724365
0.42380959472758234,2.750988721847534
0.42362350465210774,2.751936435699463
0.42381264299627874,2.7524333000183105
0.42362655232584573,2.75342059135437
0.42381569192933477,2.753901243209839
0.4236296006598416,2.754842758178711
0.4238187415247296,2.7553608417510986
0.42363264965208347,2.756291151046753
0.42382179178044715,2.75681471824646
0.42363569930056394,2.757725954055786
0.4238248426944759,2.7582805156707764
0.4236387496032805,2.759168863296509
0.423827894264809,2.759733200073242
0.42364180055823525,2.7605786323547363
0.42383094648944436,2.761183738708496
0.4236448521634347,2.7619850635528564
0.42383399936638455,2.762634038925171
0.4236479044168904,2.7634057998657227
0.42383705289363666,2.7640597820281982
0.42365095731661806,2.7648282051086426
0.4238401070692126,2.7654924392700195
0.42365401086063825,2.7662441730499268
0.42384316189112853,2.7669129371643066
0.4236570650469762,2.767713785171509
0.4238462173574055,2.7683753967285156
0.4236601198736615,2.7691895961761475
0.4238492734660692,2.7698183059692383
0.42366317533872844,2.7706217765808105
0.4238523302151498,2.7712502479553223
0.42366623144021587,2.772081136703491
0.4238553876026819,2.772677183151245
0.42366928817616717,2.773512363433838
0.4238584456267047,2.7741217613220215
0.42367234554463024,2.7749407291412354
0.42386150428526226,2.775578498840332
0.42367540354365735,2.776348829269409
0.4238645635764028,2.7770044803619385
0.42367846217130556,2.7777750492095947
0.423867623498179,2.778458595275879
0.42368152142563614,2.779218912124634
0.4238706840486484,2.779905080795288
0.42368458130471526,2.780625820159912
0.42387374522587296,2.7813477516174316
0.4236876418066131,2.782136917114258
0.4238768070279187,2.7827749252319336
0.4236907029294044,2.7837188243865967
0.4238798694528566,2.7842209339141846
0.42369376467116865,2.785273790359497
0.4238829324987619,2.7857422828674316
0.42369682702998945,2.7867610454559326
0.42388599616371425,2.7872326374053955
0.42369989000395486,2.7882373332977295
0.4238890604457978,2.7887485027313232
0.4237029535911575,2.7896666526794434
0.42389212534310133,2.790205240249634
0.42370601778969447,2.7910728454589844
0.4238951908537173,2.7916550636291504
0.42370908259766693,2.7924816608428955
0.4238982569757437,2.7931180000305176
0.4237121480131807,2.7939419746398926
0.42390132370728173,2.794572353363037
0.42371521403434576,2.7953765392303467
0.4239043910464379,2.7960166931152344
0.4237182806592766,2.7967851161956787
0.4239074589913225,2.797459125518799
0.42372134788609217,2.798231601715088
0.42391052754005043,2.798910617828369
0.4237244157129153,2.799652099609375
0.42391359669074086,2.800352096557617
0.42372748413787364,2.801114320755005
0.42391666644151743,2.8017661571502686
0.42373055315909897,2.802522897720337
0.42391973679050776,2.803203821182251
0.4237336227747272,2.804015636444092
0.4239228077358442,2.8046517372131348
0.42373669298289884,2.805508852005005
0.4239258792756631,2.806082248687744
0.4237397637817583,2.806919574737549
0.4239289514081052,2.807499647140503
0.42374283516945466,2.808379888534546
0.4239320241313156,2.80896258354187
0.42374590714414107,2.809833288192749
0.4239350974434434,2.810408115386963
0.4237489797039748,2.8112528324127197
0.4239381713426422,2.811896562576294
0.4237520528471174,2.8126814365386963
0.42394124582706977,2.813361644744873
0.42375512657173503,2.8140952587127686
0.42394432089488815,2.814803123474121
0.42375820087599725,2.81550931930542
0.42394739654426344,2.8162357807159424
0.42376127575807876,2.816922187805176
0.42395047277336617,2.8176746368408203
0.42376435121615785,2.818392515182495
0.4239535495803708,2.8191235065460205
0.42376742724841704,2.819824457168579
0.4239566269634564,2.820559501647949
0.4237705038530432,2.821291923522949
0.42395970492080565,2.821974277496338
0.42377358102822726,2.8227291107177734
0.4239627834506059,2.8233988285064697
0.42377665877216436,2.824192762374878
0.42396586255104834,2.824838876724243
0.42377973708305366,2.8256068229675293
0.42396894222032844,2.8262856006622314
0.42378281595909856,2.8271055221557617
0.4239720224566458,2.827742099761963
0.4237858953985064,2.828550338745117
0.42397510325820403,2.8292176723480225
0.4237889753994889,2.8299968242645264
0.4239781846232112,2.8306455612182617
0.4237920559602617,2.8314032554626465
0.4239812665498789,2.8320560455322266
0.42379513707904437,2.832807779312134
0.42398434903642324,2.8335046768188477
0.4237982187540608,2.834214210510254
0.4239874320810644,2.834904193878174
0.42380130098353896,2.835630416870117
0.4239905156820263,2.8363325595855713
0.4238043837657107,2.837097644805908
0.4239935998375373,2.8377861976623535
0.423807467098812,2.8385798931121826
0.4239966845458297,2.839221715927124
0.42381055098108283,2.84000301361084
0.4239997698051397,2.840639114379883
0.42381363541076716,2.8414268493652344
0.42400285561370765,2.842078685760498
0.4238167203861131,2.8428189754486084
0.42400594196977787,2.8435287475585938
0.42381980590537255,2.844247579574585
0.42400902887159864,2.844977378845215
0.4238228919668016,2.8456575870513916
0.4240121163174224,2.8464319705963135
0.4238259785686602,2.8470847606658936
0.42401520430550543,2.84785532951355
0.4238290657092123,2.848529100418091
0.4240182928341081,2.849331855773926
0.42383215338672586,2.849954605102539
0.4240213819014944,2.8507585525512695
0.42383524159947256,2.8513779640197754
0.4240244715059329,2.8521881103515625
0.42383833034572843,2.852787971496582
0.42402756164569555,2.853607416152954
0.423841419623773,2.8541882038116455
0.4240306523190585,2.855027198791504
0.42384450943189,2.8556268215179443
0.4240337435243017,2.8564462661743164
0.42384759976836706,2.857079267501831
0.4240368352597092,2.857886552810669
0.4238506906314953,2.8585309982299805
0.42403992752356884,2.8593339920043945
0.4238537820195703,2.8599374294281006
0.4240430203141723,2.860760450363159
0.4238568739308912,2.861419200897217
0.42404611362981515,2.862156391143799
0.42385996636376105,2.8628382682800293
0.424049207468797,2.863593339920044
0.4238630593164869,2.864265203475952
0.4240523018294211,2.86501407623291
0.42386615278737927,2.8656978607177734
0.42405539670999476,2.8664658069610596
0.423869246774753,2.8671083450317383
0.424058492108829,2.8678908348083496
0.42387234127692636,2.868534803390503
0.4240615880242386,2.869373321533203
0.4238754362922218,2.869951009750366
0.4240646844545424,2.870803117752075
0.4238785318189652,2.87137770652771
0.424067781398063,2.8722240924835205
0.42388162785548644,2.872810125350952
0.4240708788531266,2.873647451400757
0.42388472440011926,2.8742258548736572
0.42407397681806347,2.8750874996185303
0.4238878214512009,2.8756465911865234
0.4240770752912073,2.8765361309051514
0.4238909190070729,2.8771462440490723
0.42408017427089606,2.8779735565185547
0.4238940170660798,2.8785903453826904
0.424083273755471,2.879437208175659
0.4238971156265706,2.880079507827759
0.42408637374327746,2.8808774948120117
0.42390021468689765,2.8815343379974365
0.42408947423266447,2.882310390472412
0.42390331424541716,2.882960081100464
0.4240925752219845,2.8837454319000244
0.42390641430048887,2.884413719177246
0.4240956767095942,2.8851959705352783
0.4239095148504767,2.8858306407928467
0.42409877869385376,2.88661789894104
0.42391261589374757,2.8872504234313965
0.42410188117312686,2.888054609298706
0.42391571742867273,2.888693332672119
0.4241049841457811,2.889498710632324
0.4239188194536269,2.8901407718658447
0.42410808761018787,2.890913963317871
0.4239219219669883,2.891573667526245
0.424111191564722,2.8923840522766113
0.423925024967139,2.8930349349975586
0.42411429600776207,2.8938241004943848
0.4239281284524648,2.894470453262329
0.42411740093769046,2.8952484130859375
0.42393123242135483,2.8958916664123535
0.42412050635289306,2.89666748046875
0.4239343368722021,2.8973424434661865


==> n9/proj_grad_code_e_2000_lr_02.csv <==
testing_loss,times
0.6940688198027877,0.0
0.6667733682150032,0.0013973712921142578
0.6682672763541773,0.002735614776611328
0.6226821459598956,0.003201723098754883
0.6241200967217777,0.004205226898193359
0.5959145858600837,0.004700899124145508
0.59715850058131,0.005635976791381836
0.5766653659658629,0.006162166595458984
0.5778022924179563,0.0070378780364990234
0.5621078174897945,0.0076084136962890625
0.5631676141309646,0.008419036865234375
0.5506625660911226,0.009039878845214844
0.5516558951549493,0.00987100601196289
0.541384830950071,0.010473012924194336
0.5423187136390595,0.011291265487670898
0.5336798084227101,0.01190495491027832
0.5345604987753251,0.01270151138305664
0.5271554522622823,0.013340950012207031
0.5279886909488087,0.014120101928710938
0.5215427961620297,0.014795064926147461
0.5223337462502338,0.015576839447021484
0.516650886612675,0.01625204086303711
0.517404108314982,0.017003297805786133
0.5123401440101507,0.01768326759338379
0.5130596226215335,0.018422365188598633
0.5085059640975731,0.01914358139038086
0.5091951655345106,0.019840002059936523
0.5050682515656205,0.020586729049682617
0.5057301865297749,0.021265506744384766
0.5019645235148932,0.022047758102416992
0.5026018102153929,0.022689342498779297
0.49914523575311087,0.02351212501525879
0.49976015676961366,0.024119853973388672
0.4965705358855745,0.024956703186035156
0.49716508776280294,0.025528907775878906
0.49420795737459877,0.026406049728393555
0.49478389298762365,0.026949167251586914
0.49203074936632807,0.027837276458740234
0.4925896137139442,0.028362274169921875
0.4900166454996588,0.029275894165039062
0.4905598057852367,0.0298309326171875
0.48814694180469287,0.030699491500854492
0.4886756126701154,0.031275033950805664
0.48640579611383755,0.03215646743774414
0.486921060815089,0.032694101333618164
0.4847796887908983,0.033600807189941406
0.4852825169990572,0.034121036529541016
0.48325700267204413,0.035033226013183594
0.48374826547684224,0.035552263259887695
0.4818276922892967,0.03647279739379883
0.4823081748851478,0.03699183464050293
0.48048302078729527,0.03795909881591797
0.4809534332375236,0.038451433181762695
0.47921534874794053,0.03939986228942871
0.4796763351521791,0.03990626335144043
0.4780179632360738,0.040865182876586914
0.4784701095672868,0.04134559631347656
0.476884938313152,0.04230904579162598
0.4773287791428147,0.04281735420227051
0.4758110203925315,0.04377269744873047
0.47624704468344276,0.044264793395996094
0.4747915333696436,0.04523968696594238
0.4752201894840969,0.045745134353637695
0.47382229961673,0.04670548439025879
0.474243999661959,0.047174930572509766
0.4728995737979382,0.04820394515991211
0.47331469740976945,0.048671722412109375
0.4720199871155184,0.04967045783996582
0.4724288847640575,0.050165414810180664
0.4711805000975398,0.0511167049407959
0.4715834959847545,0.05160713195800781
0.47037836242197834,0.05256462097167969
0.47077575702960517,0.053078413009643555
0.46961107857013135,0.05401873588562012
0.47000315090693845,0.05451655387878418
0.46887637833520673,0.05545639991760254
0.4692633879249095,0.05597043037414551
0.46817219139515504,0.05692148208618164
0.4685543800398808,0.05740976333618164
0.46749662530391545,0.05837821960449219
0.46787421865280876,0.058852434158325195
0.46684794637088883,0.05986166000366211
0.4672211553190332,0.06033515930175781
0.4662245629911583,0.06132006645202637
0.4665935849303029,0.06180310249328613
0.46562501106372706,0.06277894973754883
0.4659900310032184,0.06327033042907715
0.4650479411956285,0.06426143646240234
0.4654091327693486,0.06475400924682617
0.46449210743912706,0.06575751304626465
0.46484963381205496,0.06623053550720215
0.46395635734964474,0.06720948219299316
0.46431037203580033,0.06768441200256348
0.4634396231852844,0.0686652660369873
0.46379027078724805,0.06914377212524414
0.4629409140962889,0.07013368606567383
0.46328833097514716,0.07062315940856934
0.4624593091755525,0.07158327102661133
0.46280362405898495,0.07212591171264648
0.4619939512602879,0.07304120063781738
0.46233528579552724,0.07358145713806152
0.46154404139081945,0.0744781494140625
0.461882510648383,0.07499432563781738
0.4611088338457981,0.0759284496307373
0.46144454677916275,0.07642221450805664
0.4606876316843542,0.07738113403320312
0.46102069155012887,0.0779259204864502
0.4602797827351944,0.0788266658782959
0.4606102874777989,0.07936668395996094
0.4598846759806841,0.0802602767944336
0.46021271858508356,0.08080530166625977
0.45950173829081264,0.08172392845153809
0.4598274071064419,0.08224749565124512
0.45913043146776417,0.08314728736877441
0.4594538105064298,0.08370375633239746
0.4587702495668246,0.08460855484008789
0.45909141877705956,0.08513832092285156
0.45842071646363886,0.08606433868408203
0.45873975198371275,0.08658981323242188
0.458081383641522,0.08748698234558105
0.4583983580330766,0.08803987503051758
0.45775182817571564,0.08893871307373047
0.45806681063978294,0.08947157859802246
0.4574316508942316,0.0903933048248291
0.4577447074712099,0.09090924263000488
0.45712047469731404,0.0918586254119873
0.45743166845231564,0.09246969223022461
0.4568179430196285,0.09331321716308594
0.4571273342144668,0.09395027160644531
0.45652371842108996,0.0947563648223877
0.4568313646740502,0.09534859657287598
0.45623748129382535,0.09620499610900879
0.4565434377282484,0.09675288200378418
0.4559589286741442,0.09766125679016113
0.4562632480567524,0.09819483757019043
0.45568777314960157,0.09911751747131348
0.45599050601940855,0.09963321685791016
0.45542374185230344,0.1005563735961914
0.4557249366408675,0.1010887622833252
0.45516657553053774,0.10201334953308105
0.45546627867425044,0.10256171226501465
0.45491602769164285,0.10346031188964844
0.4552142837366782,0.10405755043029785
0.4546718638097532,0.10489034652709961
0.45496871551024753,0.10546660423278809
0.45443386059270624,0.10633730888366699
0.454729349002687,0.10687589645385742
0.4542018053029706,0.10778570175170898
0.45449596986250745,0.10829544067382812
0.4539754951279594,0.10923242568969727
0.45426837374396783,0.10975527763366699
0.45375473659554894,0.11067676544189453
0.45404636571764084,0.11117005348205566
0.4535393450310215,0.11215782165527344
0.45382975972276396,0.11263155937194824
0.45332914405201463,0.11360931396484375
0.45361837805792604,0.11409711837768555
0.4531239650983774,0.11505866050720215
0.45341205090696385,0.1155557632446289
0.45292364699412346,0.1165013313293457
0.45321061589723344,0.11699986457824707
0.4527280355389259,0.11796736717224121
0.45301391768767874,0.11849689483642578
0.45253698312683466,0.11941337585449219
0.4528218075843564,0.11995244026184082
0.4523503483900996,0.12084841728210449
0.4526341431812837,0.12139606475830078
0.4521679958661727,0.12231063842773438
0.4524507880246642,0.12282729148864746
0.45198979568613146,0.12375569343566895
0.4522716112987183,0.1242518424987793
0.45181562328291563,0.1251966953277588
0.45209648753149634,0.12575721740722656
0.45164535911790765,0.12663936614990234
0.451925296319194,0.1271965503692627
0.4514788884245125,0.12811875343322754
0.45175792206760923,0.1286320686340332
0.4513161009675025,0.12955999374389648
0.451594253749502,0.13007259368896484
0.45115689081699806,0.130997896194458
0.45143418467671076,0.13149428367614746
0.451001156136043,0.1324622631072998
0.451277612285982,0.1329491138458252
0.450848798980823,0.13393354415893555
0.4511244379375482,0.13440656661987305
0.4506997251126461,0.13540244102478027
0.45097456672556807,0.13588380813598633
0.45055384382087893,0.13684821128845215
0.450827907299615,0.13734698295593262
0.45041106775609235,0.13827991485595703
0.45068437169646075,0.1387937068939209
0.45027131277272836,0.13979578018188477
0.4505438751814609,0.14029312133789062
0.4501344977806555,0.14130473136901855
0.4504063360989035,0.14181113243103027
0.4500005446050243,0.14276123046875
0.4502716757307277,0.1432511806488037
0.4498693778538829,0.14426493644714355
0.4501398181630656,0.1447288990020752
0.44974092479304756,0.14574527740478516
0.4500106901601035,0.14625120162963867
0.4496151152277672,0.1472032070159912
0.44988422104479,0.14772820472717285
0.44949188139074786,0.14867424964904785
0.44976034258595937,0.14916610717773438
0.44937115783613946,0.15015506744384766
0.4496389888914665,0.15064716339111328
0.4492528813391129,0.1516101360321045
0.44952009630695783,0.15211892127990723
0.44913699080068303,0.15306949615478516
0.44940360331993273,0.1535630226135254
0.4490234271574573,0.15453338623046875
0.44928945046877083,0.15502405166625977
0.4489121332960122,0.15604329109191895
0.4491775802564251,0.15652775764465332
0.4488030539716188,0.15750527381896973
0.4490679370685013,0.1580202579498291
0.4486961357310608,0.158949613571167
0.4489604670954624,0.15946602821350098
0.4485913268393037,0.1604015827178955
0.4488551182587156,0.16089415550231934
0.4484885772097877,0.16193771362304688
0.44875184014035463,0.16240811347961426
0.44838783833814005,0.16337203979492188
0.4486505839163476,0.1638660430908203
0.44828906323910445,0.16481518745422363
0.4485513022929702,0.16534161567687988
0.4481922063865106,0.16627907752990723
0.44845394944630174,0.16680169105529785
0.44809722365610755,0.16776299476623535
0.44835848096461056,0.16826844215393066
0.44800407227110467,0.1692194938659668
0.448264853793468,0.1697545051574707
0.4479127107502685,0.1706709861755371
0.44817302618343857,0.1711893081665039
0.447823098858434,0.17213678359985352
0.4480829576402063,0.1726231575012207
0.4477351975593017,0.17359566688537598
0.44799460887700265,0.17411446571350098
0.44764896897039363,0.17516374588012695
0.44790794176921367,0.17561578750610352
0.4475643763200567,0.1766500473022461
0.4478229193110487,0.17710542678833008
0.44748138390639897,0.17821907997131348
0.4477395055741591,0.17868256568908691
0.44739995705806296,0.17968201637268066
0.44765766566810866,0.1801612377166748
0.44732006209673547,0.18113946914672852
0.44757736570259454,0.18160486221313477
0.4472416663013064,0.18259501457214355
0.447498572751329,0.18306255340576172
0.4471647378735896,0.18406152725219727
0.4474212548174987,0.18453168869018555
0.44708924590552823,0.18552517890930176
0.4473453808007177,0.1860339641571045
0.44701516034780775,0.18708133697509766
0.44727092046540035,0.18755698204040527
0.4469424519798057,0.18853378295898438
0.44719784441048305,0.18900442123413086
0.44687109238081335,0.19003987312316895
0.4471261240404248,0.1905052661895752
0.44680105390246355,0.19150280952453613
0.4470557315374275,0.1919689178466797
0.44673230964230837,0.19297242164611816
0.4469866398348117,0.19345569610595703
0.44666483341848745,0.19445443153381348
0.44691882259149396,0.19493937492370605
0.4465985997454371,0.19590258598327637
0.44685225416751306,0.19642925262451172
0.4465335838105877,0.19736742973327637
0.44678690960055106,0.19792437553405762
0.4464697614520044,0.19882678985595703
0.44672276458340604,0.1993730068206787
0.44640710913692444,0.20028090476989746
0.4466597954423688,0.20082521438598633
0.44634560394114986,0.20175480842590332
0.4465979791164614,0.20229148864746094
0.4462852235292566,0.20324301719665527
0.4465372931374979,0.2037949562072754
0.44622594613557964,0.20467805862426758
0.4464777156109288,0.20525145530700684
0.4461677505459419,0.20618057250976562
0.44641922519743304,0.20670342445373535
0.4461106160800886,0.20762920379638672
0.44636180109522283,0.20815086364746094
0.4460545225747998,0.20907282829284668
0.446305423023031,0.20959711074829102
0.4459994503676462,0.21051979064941406
0.44625007120374705,0.2110433578491211
0.4459453802813627,0.21198534965515137
0.4461957263486754,0.2125098705291748
0.4458922936088105,0.21342825889587402
0.44614236964238674,0.2139883041381836
0.44584017209850174,0.21489524841308594
0.44608998272813727,0.21543359756469727
0.44578899794066273,0.2163388729095459
0.44603854769382956,0.21687579154968262
0.4457387537538125,0.21781420707702637
0.4459880470584928,0.21833300590515137
0.44568942257183264,0.21927499771118164
0.44593846375925944,0.21976852416992188
0.44564098783150996,0.2207505702972412
0.4458897811388161,0.2212212085723877
0.44559343336052865,0.22223186492919922
0.4458419829333103,0.22270488739013672
0.4455467433658963,0.22373485565185547
0.44579505326069113,0.22421932220458984
0.44550090242278206,0.22521352767944336
0.44574897660946844,0.22575807571411133
0.4454558954637527,0.22667360305786133
0.4457037378278704,0.22720837593078613
0.44541170776838757,0.22815251350402832
0.4456593221133845,0.22864532470703125
0.4453683249532582,0.2296147346496582
0.4456157150026652,0.23012089729309082
0.44532573296225764,0.23107123374938965
0.44557290236179403,0.23154258728027344
0.44528391805726386,0.23253560066223145
0.44553087037687705,0.23302578926086426
0.4452428668091254,0.23402619361877441
0.44548960554496575,0.2345106601715088
0.4452025660889549,0.23546886444091797
0.4454490946652896,0.23595929145812988
0.44516300305971923,0.2369093894958496
0.44540932483078577,0.23740601539611816
0.4451241651681132,0.23834848403930664
0.4453702834199166,0.238847017288208
0.44508604013670694,0.2398054599761963
0.4453319580887606,0.24030518531799316
0.445048615956355,0.24124741554260254
0.44529433676336955,0.24179482460021973
0.44501188087885796,0.24268102645874023
0.44525740763237764,0.24324250221252441
0.4449758234098658,0.2441258430480957
0.4452211591398555,0.24468255043029785
0.4449404323020143,0.2455730438232422
0.44518557997839936,0.24614882469177246
0.4449056965482851,0.2470235824584961
0.4451506590824444,0.24760818481445312
0.44487160537558146,0.2484591007232666
0.44511638562179606,0.24902677536010742
0.44483814823851053,0.24991321563720703
0.44508274899536987,0.2504427433013916
0.4448053148133658,0.25136375427246094
0.4450497388251315,0.25187230110168457
0.44477309499230067,0.25284767150878906
0.4450173449502309,0.2533383369445801
0.4447414788776864,0.25430727005004883
0.44498555742132145,0.25481247901916504
0.4447104567766489,0.25576210021972656
0.4449543664950596,0.25628066062927246
0.4446800191957761,0.25719380378723145
0.44492376262877525,0.2577707767486572
0.4446501568359899,0.2586367130279541
0.44489373647530983,0.25919461250305176
0.44462086058757777,0.26010704040527344
0.44486427887801355,0.2606625556945801
0.4445921215253773,0.2615625858306885
0.44483538086589747,0.2621040344238281
0.44456393090410756,0.26302051544189453
0.4448070336489338,0.26355695724487305
0.44453628015384455,0.2644789218902588
0.4447792286134996,0.26497507095336914
0.4445091608756315,0.2659275531768799
0.4447519573179594,0.26642441749572754
0.44448256483722387,0.2673814296722412
0.4447252114883801,0.26787352561950684
0.4444564839689602,0.26882028579711914
0.44469898301437527,0.26933979988098145
0.44443091035975724,0.27027249336242676
0.4446732639450727,0.27078938484191895
0.4444058362532235,0.27172160148620605
0.4446480464852033,0.2722437381744385
0.4443812540438879,0.2731614112854004
0.44462332299130325,0.2736821174621582
0.4443571562735385,0.27460503578186035
0.4445990859680298,0.27512431144714355
0.444333535627669,0.276064395904541
0.4445753280645837,0.27655720710754395
0.44431038493202807,0.2774946689605713
0.4445520420712363,0.27802109718322754
0.4442876971492686,0.2789425849914551
0.44452922091595604,0.27945518493652344
0.4442654653756932,0.280411958694458
0.44450685766113346,0.2809102535247803
0.4442436828380936,0.28191566467285156
0.44448494550039924,0.2824084758758545
0.44422234289067863,0.2833704948425293
0.4444634777555332,0.2838623523712158
0.44420143901209064,0.28481268882751465
0.4444424478734602,0.28530430793762207
0.4441809648025054,0.28627848625183105
0.4444218494233321,0.2867612838745117
0.44416091398081314,0.2877519130706787
0.4444016760936906,0.2882215976715088
0.4441412803818794,0.289203405380249
0.4443819216897096,0.2896862030029297
0.4441220579538805,0.2906615734100342
0.4443625801305143,0.2911686897277832
0.4441032407557134,0.29210853576660156
0.4443436454465747,0.2926042079925537
0.4440848229544771,0.29354333877563477
0.4443251117771703,0.2940559387207031
0.44406679882302247,0.2949826717376709
0.44430697336792463,0.29547595977783203
0.4440491627375692,0.2964751720428467
0.44428922456840686,0.2969701290130615
0.44403190917538693,0.29797887802124023
0.4442718598297985,0.2984473705291748
0.4440150327125395,0.2994413375854492
0.4442548737026233,0.29990649223327637
0.4439985280216892,0.3009026050567627
0.44423826083453766,0.30137062072753906
0.44398238986996036,0.30243635177612305
0.44422201596818084,0.30290651321411133
0.4439666131168592,0.30391502380371094
0.4442061339390817,0.3043844699859619
0.44395119271224914,0.3053569793701172
0.44419060967362134,0.30590152740478516
0.4439361236943793,0.3067903518676758
0.4441754381870495,0.30733203887939453
0.44392140118796475,0.30825352668762207
0.44416061458155265,0.3087613582611084
0.443907020402317,0.3097543716430664
0.444146134044373,0.3102297782897949
0.44389297662952293,0.31124258041381836
0.4441319918459762,0.3117058277130127
0.443879265242671,0.3127303123474121
0.4441181833382665,0.3131880760192871
0.4438658816941228,0.3141622543334961
0.4441047039528481,0.3146543502807617
0.4438528215138296,0.31563639640808105
0.44409154919933075,0.31609463691711426
0.4438400803076914,0.317091703414917
0.44407871466367893,0.3175697326660156
0.4438276537559575,0.31853675842285156
0.4440661960066031,0.3190333843231201
0.44381553761166825,0.32001590728759766
0.44405398896199133,0.3204832077026367
0.443803727699135,0.32146358489990234
0.44404208933538086,0.32196855545043945
0.44379221991245943,0.32291316986083984
0.4440304930024675,0.3234133720397949
0.44378101021408883,0.3243582248687744
0.4440191959076531,0.32485151290893555
0.44377009463340755,0.3258364200592041
0.4440081940626279,0.32633209228515625
0.44375946926536414,0.3273148536682129
0.4439974835449896,0.3278079032897949
0.44374913026913076,0.32875919342041016
0.4439870604968948,0.32924985885620117
0.4437390738667969,0.3301973342895508
0.44397692112374515,0.33071160316467285
0.4437292963420943,0.33164525032043457
0.4439670616929041,0.33216071128845215
0.44371979403915307,0.33307671546936035
0.44395747853244655,0.33360886573791504
0.443710563361288,0.33451390266418457
0.44394816802993686,0.33510756492614746
0.4437016007698144,0.33595919609069824
0.44393912663123847,0.33655285835266113
0.4436929027828914,0.33740925788879395
0.44393035083935023,0.33802008628845215
0.44368446597439415,0.3388388156890869
0.443921837213272,0.33942294120788574
0.44367628697281214,0.34029293060302734
0.44391358236689643,0.3408546447753906
0.44366836246017427,0.34175562858581543
0.4439055829679276,0.34228968620300293
0.4436606891709982,0.343212366104126
0.44389783573682495,0.34371232986450195
0.443653263891266,0.34467554092407227
0.44389033744577155,0.345165491104126
0.44364608345742235,0.3461425304412842
0.44388308491766826,0.34664082527160645
0.4436391447553968,0.34760069847106934
0.4438760750251495,0.3480870723724365
0.44363244471964897,0.3490414619445801
0.4438693046896222,0.34952640533447266
0.4436259803322355,0.35050177574157715
0.4438627708803288,0.3510251045227051
0.44361974862189824,0.3519554138183594
0.4438564706134297,0.3524770736694336
0.4436137466631743,0.35341382026672363
0.4438504009511074,0.35398101806640625
0.44360797157552556,0.35486745834350586
0.4438445590006922,0.35541701316833496
0.4436024205224882,0.3563086986541748
0.44383894191380635,0.3568558692932129
0.44359709071084197,0.35777974128723145
0.44383354688552884,0.35831689834594727
0.44359197938979805,0.3592560291290283
0.44382837115357815,0.35976719856262207
0.44358708385020473,0.360748291015625
0.443823411997514,0.3612208366394043
0.4435824014237712,0.36229705810546875
0.443818666737957,0.36275625228881836
0.4435779294823095,0.3638482093811035
0.4438141327358254,0.3643033504486084
0.44357366543699184,0.3652944564819336
0.4438098073915889,0.3657994270324707
0.44356960673762535,0.3668086528778076
0.4438056881445395,0.367279052734375
0.4435657508719429,0.3682863712310791
0.4438017724720779,0.3687613010406494
0.44356209536490887,0.36978626251220703
0.44379805788901594,0.37024569511413574
0.44355863777804083,0.3712770938873291
0.443794541946894,0.37174320220947266
0.4435553757087456,0.37273311614990234
0.44379122223331363,0.3732001781463623
0.44355230678967017,0.3741786479949951
0.44378809637128497,0.3746604919433594
0.44354942868806574,0.3757014274597168
0.4437851620185874,0.3761603832244873
0.44354673910516695,0.3771786689758301
0.44378241686714487,0.3776695728302002
0.4435442357755832,0.37862610816955566
0.44377985864241437,0.37914443016052246
0.4435419164667035,0.3800816535949707
0.4437774851027877,0.38057923316955566
0.4435397789781143,0.381547212600708
0.44377529403900523,0.3820672035217285
0.4435378211410291,0.3829915523529053
0.4437732832735836,0.38349080085754395
0.44353604081773057,0.38443756103515625
0.4437714506602541,0.38492751121520996
0.4435344359010245,0.3859372138977051
0.44376979408341344,0.38642048835754395
0.443533004313705,0.38739943504333496
0.44376831145758694,0.3878743648529053
0.44353174400803086,0.3888866901397705
0.4437670007269015,0.38935232162475586
0.44353065296521316,0.3903317451477051
0.4437658598645703,0.39080333709716797
0.4435297291949135,0.3918018341064453
0.443764886872389,0.39230990409851074
0.44352897073475206,0.3932662010192871
0.44376407978024063,0.39378809928894043
0.44352837564982683,0.39470791816711426
0.44376343664561246,0.39522576332092285
0.44352794203224194,0.39615845680236816
0.4437629555531217,0.3966553211212158
0.4435276680006458,0.3976116180419922
0.44376263461405147,0.398134708404541
0.443527551699779,0.3991217613220215
0.4437624719658963,0.3996152877807617
0.4435275913000312,0.4006502628326416
0.44376246577191636,0.40111327171325684
0.44352778499700724,0.40220046043395996
0.44376261422070146,0.4026515483856201
0.4435281310111012,0.40369486808776855
0.44376291552574315,0.4041719436645508
0.44352862758708056,0.40524744987487793
0.4437633679250163,0.40573978424072266
0.4435292729936772,0.40675997734069824
0.44376396968056825,0.40724873542785645
0.4435300655231876,0.4082791805267334
0.44376471907811676,0.4087667465209961
0.4435310034910803,0.4098222255706787
0.4437656144266559,0.4102799892425537
0.44353208523561205,0.4113590717315674
0.4437666540580692,0.4118218421936035
0.4435333091174506,0.41286301612854004
0.4437678363267517,0.413332462310791
0.44353467351930576,0.4143667221069336
0.443769159609238,0.4148225784301758
0.44353617684556673,0.41586971282958984
0.4437706223038392,0.4163367748260498
0.443537817521948,0.41733551025390625
0.44377222283028517,0.41782164573669434
0.4435395939951407,0.4187746047973633
0.44377395962937555,0.4192943572998047
0.4435415047324717,0.42022037506103516
0.4437758311626366,0.420743465423584
0.4435435482215692,0.42166972160339355
0.44377783591198466,0.42220354080200195
0.44354572297003414,0.42313194274902344
0.4437799723793968,0.42365145683288574
0.44354802750511857,0.4245796203613281
0.4437822390865871,0.42507290840148926
0.44355046037341056,0.4260537624359131
0.44378463457468975,0.42652463912963867
0.443553020140524,0.42752671241760254
0.4437871574039476,0.427990198135376
0.44355570539079536,0.4289999008178711
0.44378980615340763,0.4294624328613281
0.44355851472698615,0.43045687675476074
0.44379257942062084,0.430919885635376
0.4435614467699897,0.43193626403808594
0.44379547582134937,0.43239879608154297
0.4435645001585459,0.43337202072143555
0.44379849398927795,0.4338855743408203
0.4435676735489588,0.43480634689331055
0.4438016325757315,0.4353311061859131
0.4435709656148213,0.4362461566925049
0.4438048902493977,0.4367654323577881
0.44357437504674435,0.43767237663269043
0.443808265696055,0.43820786476135254
0.4435779005520908,0.4391448497772217
0.4438117576183055,0.4396398067474365
0.44358154085471524,0.44060635566711426
0.44381536473531275,0.44110560417175293
0.44358529469470764,0.4421224594116211
0.4438190857825451,0.44258809089660645
0.44358916082814226,0.443591833114624
0.4438229195115227,0.4440743923187256
0.4435931380268312,0.445051908493042
0.44382686468957017,0.4455413818359375
0.4435972250780823,0.44652414321899414
0.4438309200995729,0.4470388889312744
0.4436014207844616,0.4479808807373047
0.4438350845397392,0.4484903812408447
0.44360572396355996,0.4494361877441406
0.44383935682336473,0.4500100612640381
0.44361013344776445,0.45089149475097656
0.4438437357786036,0.451432466506958
0.4436146480840331,0.45237302780151367
0.4438482202482416,0.4528930187225342
0.4436192667336744,0.45383572578430176
0.44385280908947494,0.4543590545654297
0.4436239882721305,0.45527172088623047
0.44385750117369205,0.4558107852935791
0.44362881158876405,0.4567103385925293
0.44386229538626,0.4572479724884033
0.44363373558664976,0.4581620693206787
0.44386719062631413,0.458690881729126
0.44363875918236867,0.4596140384674072
0.4438721858065523,0.4601306915283203
0.44364388130580623,0.4610586166381836
0.4438772798530316,0.4615662097930908
0.44364910089995513,0.4625282287597656
0.4438824717049698,0.46302199363708496
0.44365441692071983,0.4639887809753418
0.4438877603145502,0.46447277069091797
0.4436598283367261,0.46543240547180176
0.44389314464672835,0.4659440517425537
0.4436653341291328,0.4668722152709961
0.44389862367904537,0.46739721298217773
0.4436709332914479,0.4683260917663574
0.4439041964014407,0.46882200241088867
0.44367662482934705,0.46980762481689453
0.4439098618160713,0.47028422355651855
0.44368240776049517,0.47124767303466797
0.44391561893713244,0.4717423915863037
0.4436882811143725,0.4727039337158203
0.4439214667906818,0.47319602966308594
0.44369424393210155,0.47416162490844727
0.44392740441446693,0.47466230392456055
0.4437002952662788,0.4756343364715576
0.4439334308577554,0.4761199951171875
0.4437064341808089,0.4770846366882324
0.4439395451811684,0.4776008129119873
0.4437126597507408,0.47854113578796387
0.443945746456516,0.479053258895874
0.4437189710621084,0.4799950122833252
0.4439520337666374,0.48050522804260254
0.4437253672117717,0.48143649101257324
0.44395840620524096,0.481980562210083
0.44373184730726295,0.48288869857788086
0.4439648628767501,0.48343825340270996
0.4437384104666339,0.4843332767486572
0.44397140289614934,0.4848766326904297
0.4437450558183063,0.48578858375549316
0.44397802538883424,0.48630833625793457
0.4437517825009244,0.4872477054595947
0.44398472949046375,0.48773789405822754
0.44375858966321063,0.4886903762817383
0.4439915143468145,0.4891629219055176
0.44376547646382336,0.49015164375305176
0.4439983791136383,0.49062204360961914
0.44377244207121647,0.491619348526001
0.4440053229565214,0.4920814037322998
0.44377948566350284,0.4930994510650635
0.4440123450507464,0.49358391761779785
0.4437866064283182,0.49459218978881836
0.4440194445811564,0.49506521224975586
0.4437938035626888,0.4960615634918213
0.4440266207420214,0.4965510368347168
0.44380107627289994,0.4974942207336426
0.44403387273690725,0.49803924560546875
0.44380842377436835,0.49896955490112305
0.4440411997785462,0.499469518661499
0.44381584529151474,0.5004312992095947
0.4440486010887097,0.5009241104125977
0.44382334005764007,0.5019550323486328
0.444056075898084,0.502434492111206
0.4438309073148028,0.5034024715423584
0.44406362344614636,0.5038974285125732
0.4438385463136989,0.5048661231994629
0.44407124298104533,0.5053541660308838
0.44384625631354313,0.506354808807373
0.44407893375948077,0.5068175792694092
0.44385403658195244,0.5078115463256836
0.4440866950465876,0.5082757472991943
0.4438618863948324,0.5092940330505371
0.44409452611582023,0.5098013877868652
0.44386980503626267,0.5107688903808594
0.4441024262488397,0.5112578868865967
0.4438777917983884,0.5122849941253662
0.44411039473540215,0.5127637386322021
0.4438858459813089,0.5137879848480225
0.4441184308732491,0.5142693519592285
0.4438939668929718,0.5152509212493896
0.44412653396799995,0.515730619430542
0.4439021538490667,0.5167219638824463
0.4441347033330456,0.5171895027160645
0.4439104061729216,0.518195629119873
0.44414293828944423,0.5186846256256104
0.44391872319540027,0.5196583271026611
0.44415123816581825,0.5201497077941895
0.4439271042548017,0.5211501121520996
0.44415960229825374,0.5216114521026611
0.4439355486967611,0.5226085186004639
0.44416803003020044,0.5230786800384521
0.44394405587415237,0.5240752696990967
0.44417652071237385,0.5245897769927979
0.44395262514699213,0.5255203247070312
0.4441850737026593,0.5260581970214844
0.4439612558823452,0.5269641876220703
0.44419368836601664,0.5274920463562012
0.4439699474542316,0.528414249420166
0.44420236407438685,0.5289299488067627
0.44397869924353517,0.5298941135406494
0.4442111002066008,0.5303947925567627
0.4439875106379133,0.5313422679901123
0.44421989614828744,0.5318386554718018
0.4439963810317083,0.5328047275543213
0.4442287512917864,0.5333049297332764
0.4440053098258602,0.5342519283294678
0.44423766503605877,0.534766674041748
0.44401429642782053,0.5357184410095215
0.4442466367866016,0.5362093448638916
0.444023340251468,0.5371615886688232
0.4442556659553628,0.5376520156860352
0.44403244071702475,0.5385963916778564
0.44426475196065746,0.5391201972961426
0.4440415972509747,0.5400621891021729
0.4442738942270851,0.5405755043029785
0.4440508092859825,0.5415077209472656
0.444283092185449,0.542046070098877
0.4440600762608142,0.5429656505584717
0.4442923452726761,0.5434606075286865
0.4440693976202584,0.5444140434265137
0.4443016529317381,0.5449144840240479
0.4440787728150498,0.5459251403808594
0.44431101461157446,0.5464274883270264
0.44408820130179266,0.5473761558532715
0.4443204297670157,0.5478801727294922
0.44409768254288606,0.5488035678863525
0.4443298978587082,0.5493237972259521
0.4441072160064506,0.5502398014068604
0.4443394183530408,0.550757646560669
0.4441168011662551,0.551692008972168
0.44434899072207096,0.5522055625915527
0.4441264375016457,0.5533416271209717
0.4443586144434539,0.5538244247436523
0.4441361244974751,0.5547940731048584
0.444368289000371,0.5552637577056885
0.4441458616440333,0.5563399791717529
0.444378013881461,0.5567841529846191
0.44415564843697913,0.5578570365905762
0.44438778858075045,0.5583138465881348
0.4441654843772732,0.5593259334564209
0.444397612597587,0.5597901344299316
0.44417536897111104,0.5607724189758301
0.44440748543657194,0.561262845993042
0.4441853017298585,0.5622575283050537
0.44441740660749546,0.5627260208129883
0.44419528216998644,0.5637311935424805
0.44442737562527124,0.5641937255859375
0.44420530981300815,0.56528639793396
0.44443739200987303,0.5657491683959961
0.44421538418541645,0.5667643547058105
0.4444474552862721,0.5672495365142822
0.4442255048186219,0.5682075023651123
0.44445756498437505,0.5686924457550049
0.44423567124889246,0.5696444511413574
0.4444677206389631,0.5701603889465332
0.44424588301729356,0.5711359977722168
0.44447792178963214,0.571603536605835
0.4442561396696293,0.5725922584533691
0.4444881679807329,0.5731151103973389
0.444266440756384,0.5740704536437988
0.4444984587613137,0.574570894241333
0.4442767858326653,0.5755212306976318
0.4445087936850621,0.5760409832000732
0.4442871744581475,0.5769596099853516
0.4445191723102486,0.5774729251861572
0.44429760619701647,0.5783977508544922
0.44452959419967086,0.5789055824279785
0.44430808061791416,0.5798380374908447
0.44454005892059856,0.5803182125091553
0.4443185972938849,0.5813050270080566
0.4445505660447192,0.5818519592285156
0.4443291558023224,0.5827569961547852
0.4445611151480846,0.5832827091217041
0.4443397557249169,0.5842087268829346
0.4445717058110587,0.5847163200378418
0.4443503966476036,0.585651159286499
0.44458233761826466,0.5861341953277588
0.4443610781605117,0.5871372222900391
0.4445930101585347,0.5875997543334961
0.44437179985791403,0.5886228084564209
0.44460372302485857,0.5891134738922119
0.44438256133817733,0.5900886058807373
0.44461447581433494,0.5906002521514893
0.4443933622037141,0.5915572643280029
0.44462526812812153,0.5920369625091553
0.4444042020609335,0.593022346496582
0.4446360995713869,0.5934872627258301
0.4444150805201943,0.5945093631744385
0.44464696975326284,0.5949749946594238
0.44442599719575826,0.5960273742675781
0.44465787828679765,0.5964903831481934
0.4444369517057436,0.5974817276000977
0.44466882478890923,0.5979843139648438
0.44444794367207935,0.598935604095459
0.44467980888033976,0.5994231700897217
0.4444589727204611,0.60040283203125
0.44469083018561056,0.6008889675140381
0.44447003848030603,0.6019012928009033
0.44470188833297736,0.602398157119751
0.44448114058470956,0.6033687591552734
0.44471298295438694,0.6038694381713867
0.4444922786704025,0.6048059463500977
0.44472411368543363,0.605309247970581
0.44450345237770805,0.6062471866607666
0.4447352801653167,0.6067712306976318
0.44451466135050033,0.607701301574707
0.4447464820367985,0.6082146167755127
0.4445259052361632,0.6091504096984863
0.4447577189461625,0.6096396446228027
0.4445371836855489,0.610630989074707
0.444768990543173,0.6111013889312744
0.4445484963529385,0.6121134757995605
0.44478029648103445,0.6125760078430176
0.4445598428960023,0.6135683059692383
0.44479163641635194,0.6140522956848145
0.4445712229757599,0.6150388717651367
0.44480301000909156,0.6155071258544922
0.4445826362565428,0.6164758205413818
0.4448144169225421,0.6169288158416748
0.4445940824059554,0.6180086135864258
0.44482585682327647,0.6184535026550293
0.44460556109483795,0.6194911003112793
0.4448373293811143,0.6199722290039062
0.4446170719972295,0.6209328174591064
0.44484883426908495,0.6214299201965332
0.44462861479033156,0.6223950386047363
0.4448603711633905,0.6228911876678467
0.4446401891544713,0.6238687038421631
0.4448719397433696,0.6243600845336914
0.44465179477306704,0.6253800392150879
0.4448835396914621,0.6258947849273682
0.44466343133259245,0.6268153190612793
0.4448951706931735,0.6273260116577148
0.44467509852254233,0.628272294998169
0.44490683243704054,0.6287825107574463
0.4446867960353981,0.6297576427459717
0.44491852461459674,0.6302261352539062
0.4446985235665949,0.6312434673309326
0.44493024692033856,0.6317026615142822
0.444710280814487,0.6327047348022461
0.444941999051692,0.6332042217254639
0.4447220674803165,0.6341617107391357
0.4449537807089803,0.6346583366394043
0.44473388326818003,0.6356110572814941
0.4449655915953902,0.6361265182495117
0.44474572788499683,0.6370694637298584
0.4449774314169412,0.6376008987426758
0.44475760104047796,0.6385331153869629
0.44498929988245306,0.6390738487243652
0.4447695024470941,0.6399977207183838
0.44500119670351496,0.6405127048492432
0.44478143182004604,0.6414637565612793
0.4450131215944546,0.6420094966888428
0.44479338887723324,0.6429176330566406
0.4450250742723078,0.6434617042541504
0.4448053733392248,0.6443727016448975
0.4450370544567885,0.6449038982391357
0.44481738492922973,0.6458539962768555
0.44504906187025894,0.6463706493377686
0.44482942337306747,0.6472985744476318
0.44506109623770107,0.6478164196014404
0.4448414883991394,0.6487555503845215
0.44507315728668656,0.6492533683776855
0.4448535797384008,0.6502320766448975
0.44508524474734945,0.6507136821746826
0.44486569712433194,0.6516895294189453
0.4450973583523576,0.6521899700164795
0.4448778402929116,0.6531455516815186
0.4451094978368846,0.6536393165588379
0.4448900089825887,0.6546072959899902
0.445121662938583,0.6551253795623779
0.4449022029342558,0.6560773849487305
0.44513385339755673,0.6565628051757812
0.44491442189122293,0.6575276851654053
0.44514606895633463,0.6580541133880615
0.44492666559919064,0.6589779853820801
0.4451583093598444,0.6594991683959961
0.44493893380622423,0.6604297161102295
0.445170574355386,0.6609156131744385
0.44495122626272865,0.6619181632995605
0.4451828636926061,0.6623823642730713
0.44496354272142236,0.6633622646331787
0.4451951771234733,0.663853645324707
0.4449758829373131,0.664802074432373
0.4452075144022521,0.6653017997741699
0.44498824666767334,0.666236162185669
0.44521987528547924,0.6667625904083252
0.4450006336720152,0.6676874160766602
0.44523225953193846,0.6682097911834717
0.4450130437120671,0.6691117286682129
0.44524466690263653,0.6696443557739258
0.44502547655174973,0.670576810836792
0.44525709716078027,0.671083927154541
0.44503793195715274,0.6720542907714844
0.4452695500717516,0.6725301742553711
0.4450504096965116,0.6735098361968994
0.4452820254030858,0.6740269660949707
0.4450629095401848,0.6749682426452637
0.4452945229244476,0.6754555702209473
0.4450754312606314,0.676417350769043
0.44530704240760877,0.6769058704376221
0.44508797463238836,0.6779031753540039
0.4453195836264262,0.6783745288848877
0.44510053943204886,0.6793904304504395
0.4453321463568193,0.6798551082611084
0.4451131254382408,0.6808710098266602
0.4453447303767486,0.6813621520996094
0.4451257324316047,0.6823480129241943
0.4453573354661936,0.6828510761260986
0.44513836019477315,0.6837978363037109
0.4453699614071324,0.6842691898345947
0.44515100851234957,0.6852688789367676
0.44538260798352014,0.6857597827911377
0.4451636771708877,0.6867291927337646
0.4453952749812682,0.6871962547302246
0.44517636595887067,0.6882243156433105
0.44540796218822387,0.6886978149414062
0.44518907466669183,0.689751386642456
0.4454206693941503,0.6902134418487549
0.44520180308663393,0.6912431716918945
0.4454333963907063,0.6917288303375244
0.4452145510128498,0.6926999092102051
0.44544614297142643,0.6931934356689453
0.4452273182413428,0.6941473484039307
0.445458908931702,0.6946663856506348
0.445240104569948,0.6956014633178711
0.44547169406876125,0.6961030960083008
0.44525290979831283,0.6970739364624023
0.44548449818165053,0.697577953338623
0.4452657337278781,0.6985321044921875
0.44549732107121587,0.6990525722503662
0.44527857616186006,0.7000157833099365
0.4455101625400837,0.7005014419555664
0.44529143690523215,0.701491117477417
0.4455230223926432,0.7020132541656494
0.4453043157647062,0.7029263973236084
0.4455359004350275,0.7034657001495361
0.4453172125487154,0.704404354095459
0.4455487964750964,0.7049343585968018
0.44533012706739605,0.7058897018432617
0.4455617103224182,0.70638108253479
0.4453430591325707,0.707352876663208
0.4455746417882526,0.70784592628479
0.4453560085577305,0.7088041305541992
0.44558759068553316,0.7093052864074707
0.44536897515801804,0.7102727890014648
0.4456005568288502,0.7107787132263184
0.44538195875021147,0.7117569446563721
0.4456135400344341,0.7122595310211182
0.4453949591527065,0.7132184505462646
0.44562654012013875,0.7138123512268066
0.44540797618550143,0.7146768569946289
0.44563955690542456,0.7152612209320068
0.4454210096701798,0.7161393165588379
0.44565259021134296,0.7166833877563477
0.4454340594298951,0.7176022529602051
0.4456656398605196,0.7181355953216553
0.4454471252893544,0.7190413475036621
0.4456787056771388,0.7195653915405273
0.44546020707480305,0.7206265926361084
0.445691787486928,0.7211012840270996
0.4454733046140093,0.722113847732544
0.44570488511714174,0.7225918769836426
0.44548641773624864,0.7235755920410156
0.4457179983965471,0.7240543365478516
0.445499546272289,0.7250168323516846
0.4457311271554076,0.7255189418792725
0.44551269005437555,0.7264666557312012
0.44574427122546895,0.726992130279541
0.44552584891621627,0.7279431819915771
0.44575743043994415,0.7284600734710693
0.4455390226929673,0.7293977737426758
0.4457706046334984,0.7299489974975586
0.44555221122121824,0.7308564186096191
0.4457837936422351,0.7313776016235352
0.44556541433897806,0.7323558330535889
0.44579699730368155,0.7328205108642578
0.44557863188566144,0.7338547706604004
0.4458102154567745,0.7343168258666992
0.44559186370207415,0.735332727432251
0.4458234479418465,0.7357950210571289
0.44560510963039973,0.7368183135986328
0.44583669460061187,0.7373020648956299
0.4456183695141857,0.7382893562316895
0.4458499552761532,0.7387669086456299
0.4456316431983305,0.7397658824920654
0.4458632298129077,0.7402369976043701
0.4456449305290696,0.7412314414978027
0.44587651805665446,0.7417271137237549
0.4456582313539629,0.7427699565887451
0.4458898198545002,0.7433717250823975
0.44567154552188126,0.7442266941070557
0.4459031350548672,0.7447991371154785
0.4456848728829941,0.7457287311553955
0.4459164635074801,0.7462220191955566
0.44569821328875675,0.7471637725830078
0.4459298050633529,0.7476541996002197
0.4457115665918973,0.7486052513122559
0.44594315957477676,0.7491228580474854
0.445724932646405,0.7500617504119873
0.4459565268953075,0.750554084777832
0.4457383113075171,0.7515077590942383
0.4459699068797531,0.752030611038208
0.44575170243170775,0.7529888153076172
0.4459832993841615,0.7534873485565186
0.4457651058766751,0.754563570022583
0.44599670426580906,0.7550303936004639
0.4457785215013302,0.7560396194458008
0.4460101213831881,0.7565243244171143
0.44579194916578446,0.7574777603149414
0.4460235505959953,0.7579915523529053
0.44580538873133874,0.7589411735534668
0.44603699176512046,0.7594313621520996
0.4458188400604719,0.7604131698608398
0.4460504447526344,0.7608914375305176
0.445832303016829,0.7619156837463379
0.4460639094217781,0.7624051570892334
0.44584577746521037,0.7633819580078125
0.4460773856369511,0.7638399600982666
0.4458592632715605,0.7648274898529053
0.44609087326370056,0.7652828693389893
0.44587276030295725,0.7663030624389648
0.44610437216871046,0.7667949199676514
0.44588626842760076,0.7677624225616455
0.44611788221979026,0.7682590484619141
0.44589978751480297,0.7692108154296875
0.4461314032858647,0.7697515487670898
0.4459133174349767,0.7706553936004639
0.4461449352369625,0.771223783493042
0.4459268580596256,0.7721080780029297
0.4461584779442069,0.7726550102233887
0.4459404092613334,0.7735633850097656
0.44617203127980387,0.7741012573242188
0.4459539709137541,0.7750089168548584
0.4461855951170331,0.7755193710327148
0.4459675428916013,0.7764511108398438
0.4461991693302373,0.776939868927002
0.4459811250706388,0.7779288291931152
0.4462127537948119,0.77842116355896
0.44599471732767,0.7794203758239746
0.4462263483871956,0.7799015045166016
0.44600831954052866,0.7808732986450195
0.4462399529848603,0.7813611030578613
0.44602193158806913,0.782360315322876
0.4462535674663012,0.7828419208526611
0.4460355533501563,0.7838196754455566
0.4462671917110278,0.7843217849731445
0.4460491847076568,0.7852933406829834
0.4462808255995534,0.7858366966247559
0.4460628255424291,0.7867357730865479
0.44629446901338665,0.7872774600982666
0.44607647573731435,0.7881608009338379
0.4463081218350217,0.788703441619873
0.4460901351761274,0.7896161079406738
0.4463217839479294,0.790154218673706
0.44610380374364744,0.7910671234130859
0.4463354552365474,0.7915811538696289
0.44611748132560947,0.7925317287445068
0.44634913558627204,0.793039083480835
0.4461311678086946,0.7939882278442383
0.446362824883449,0.7945032119750977
0.44614486308052237,0.7954366207122803
0.4463765230153648,0.7959513664245605
0.44615856702964085,0.7968690395355225
0.4463902298702373,0.7973778247833252
0.4461722795455192,0.7983205318450928
0.44640394533720795,0.7988133430480957
0.4461860005185383,0.7997708320617676
0.44641766930633286,0.8002674579620361
0.4461997298399827,0.8012166023254395
0.4464314016685746,0.801743745803833
0.44621346740203216,0.8026642799377441
0.44644514231579324,0.8031904697418213
0.4462272130977538,0.8041126728057861
0.44645889114073883,0.8046236038208008
0.44624096682109327,0.8055799007415771
0.4464726480370429,0.8061134815216064
0.4462547284668673,0.8070504665374756
0.44648641289921015,0.8075437545776367
0.44626849793075557,0.8085155487060547
0.44650018562261096,0.8090009689331055
0.44628227510929236,0.8099725246429443
0.44651396610347277,0.8104898929595947
0.4462960598998595,0.8114235401153564
0.44652775423887314,0.8119387626647949
0.4463098522006779,0.8128790855407715
0.4465415499267313,0.8133928775787354
0.4463236519108008,0.8143296241760254
0.44655535306580046,0.8148260116577148
0.4463374589301051,0.8157873153686523
0.446569163555661,0.8162853717803955
0.4463512731592848,0.8172228336334229
0.4465829812967121,0.8177666664123535
0.446365094499843,0.8186681270599365
0.4465968061901644,0.8192145824432373
0.4463789228540852,0.8201198577880859
0.44661063813803337,0.820643424987793
0.44639275812511114,0.82157301902771
0.44662447704313124,0.8220863342285156
0.44640660021680856,0.8230326175689697
0.44663832280906035,0.8235251903533936
0.4464204490338453,0.8245675563812256
0.4466521753402054,0.8250319957733154
0.44643430448166327,0.8260707855224609
0.4466660345417271,0.8265318870544434
0.4464481664664702,0.8275504112243652
0.4466799003195549,0.8280587196350098
0.44646203489523373,0.8290045261383057
0.44669377258037984,0.8294985294342041
0.4464759096756744,0.8304533958435059
0.44670765123164813,0.8309483528137207
0.4464897907162589,0.8319170475006104
0.44672153618155436,0.832421064376831
0.44650367792619283,0.8333866596221924
0.44673542733903415,0.8339495658874512
0.44651757121541524,0.8348345756530762
0.44674932461375855,0.8353989124298096
0.4465314704945909,0.8362879753112793
0.4467632279161266,0.83683180809021
0.4465453756751047,0.8378052711486816
0.44677713715725964,0.8383111953735352
0.4465592866690548,0.8393175601959229
0.446791052248994,0.8397922515869141
0.4465732033892466,0.8407924175262451
0.4468049731038755,0.8412754535675049
0.44658712574918596,0.842275857925415
0.4468188996351525,0.8427491188049316
0.4466010536630737,0.8437249660491943
0.4468328317567699,0.8442196846008301
0.44661498704579883,0.8451879024505615
0.4468467693833636,0.8457551002502441
0.4466289258129328,0.8466386795043945
0.44686071243025305,0.8471922874450684
0.4466428698807236,0.8480978012084961
0.4468746608134366,0.8486154079437256
0.44665681916608935,0.8495352268218994
0.4468886144495845,0.850067138671875
0.4466707735866127,0.8509879112243652
0.44690257325603366,0.8515009880065918
0.4466847330605353,0.8524496555328369
0.4469165371507816,0.8529400825500488
0.44669869750675134,0.8539414405822754
0.44693050605248047,0.8544039726257324
0.44671266684480215,0.8554046154022217
0.4469444798804314,0.8558897972106934
0.4467266409948709,0.8568496704101562
0.4469584585545789,0.8573110103607178
0.4467406198777766,0.8583214282989502
0.4469724419955054,0.8587937355041504
0.44675460341496814,0.8597867488861084
0.4469864301244253,0.8602466583251953
0.44676859152851994,0.8612387180328369
0.4470004228631796,0.8617613315582275
0.4467825841411255,0.8626761436462402
0.44701442013423076,0.8632106781005859
0.44679658117609233,0.8641057014465332
0.44702842186065683,0.8646359443664551
0.446810582557337,0.865546464920044
0.4470424279661463,0.8660848140716553
0.44682458820937926,0.866997480392456
0.4470564383749929,0.8675127029418945
0.44683859805733706,0.868483304977417
0.4470704530120906,0.8689773082733154
0.44685261202692134,0.869992733001709
0.4470844718029275,0.8706624507904053
0.44686663004443133,0.8714859485626221
0.4470984946735817,0.8720822334289551
0.4468806520367488,0.872905969619751
0.4471125215507158,0.8735108375549316
0.4468946779313336,0.8743393421173096
0.4471265523615719,0.8749401569366455
0.4469087076562184,0.8758258819580078
0.44714058703396653,0.876375675201416
0.4469227411400036,0.8772790431976318
0.4471546254962858,0.8778731822967529
0.44693677831185297,0.8787035942077637
0.4471686676774806,0.87931227684021
0.44695081910148843,0.8801419734954834
0.4471827135070616,0.8807158470153809
0.44696486343918557,0.8815815448760986
0.4471967629150945,0.8821556568145752
0.4469789112557685,0.8830375671386719
0.44721081583219563,0.8835740089416504
0.4469929624826055,0.8844902515411377
0.4472248721895264,0.8849828243255615
0.4470070170516045,0.8859808444976807
0.44723893191878955,0.8864474296569824
0.44702107489520787,0.8874452114105225
0.4472529949522243,0.8879191875457764
0.4470351359463887,0.8888809680938721
0.4472670612226014,0.889350175857544
0.4470492001386457,0.8903236389160156
0.44728113066321895,0.8908061981201172
0.4470632674059989,0.8918299674987793
0.4472952032078982,0.8923013210296631
0.4470773376829854,0.8932821750640869
0.4473092787909784,0.8938040733337402
0.4470914109046548,0.8947324752807617
0.44732335734731293,0.8952581882476807
0.4471054870065649,0.896195650100708
0.44733743881226495,0.8967177867889404
0.44711956592477764,0.8976430892944336
0.44735152312170284,0.898179292678833
0.44713364759585433,0.8991506099700928
0.4473656102119963,0.8996462821960449
0.447147731956852,0.9006235599517822
0.44737970002001165,0.9010918140411377
0.447161818945319,0.9021751880645752
0.4473937924831082,0.9026548862457275
0.447175908499291,0.9036273956298828
0.4474078875391338,0.9041376113891602
0.4471900005572866,0.905085563659668
0.44742198512642056,0.9055943489074707
0.44720409505830344,0.9065234661102295
0.44743608518378125,0.9070355892181396
0.44721819194181456,0.9079701900482178
0.44745018765050504,0.9085032939910889
0.4472322911477638,0.9094035625457764
0.44746429246635344,0.9100055694580078
0.4472463926165623,0.9108538627624512
0.4474783995715565,0.911431074142456
0.44726049628908443,0.9123146533966064
0.44749250890680886,0.9128751754760742
0.44727460210666414,0.9138000011444092
0.4475066204132657,0.9142942428588867
0.44728871001109094,0.9152908325195312
0.4475207340325396,0.915748119354248
0.44730281994460586,0.9167666435241699
0.44753484970669566,0.917227029800415
0.4473169318498985,0.9182050228118896
0.4475489673782487,0.9187018871307373
0.44733104567010246,0.9196584224700928
0.44756308699015873,0.9201428890228271
0.4473451613487924,0.9210944175720215
0.4475772084858283,0.921581506729126
0.4473592788299795,0.9225499629974365
0.447591331809098,0.923018217086792
0.4473733980581089,0.9240031242370605
0.44760545690424264,0.9244775772094727
0.4473875189780554,0.9254634380340576
0.44761958371596877,0.9260048866271973
0.44740164153512013,0.9269142150878906
0.44763371218941006,0.9274518489837646
0.44741576567502706,0.9283664226531982
0.4476478422701242,0.9288835525512695
0.44742989134391964,0.9298443794250488
0.4476619739040896,0.9303431510925293
0.447444018488357,0.9313774108886719
0.4476761070377017,0.9318497180938721
0.44745814705531095,0.932837724685669
0.4476902416177698,0.9333493709564209
0.4474722769921624,0.9343771934509277
0.44770437759151277,0.93485426902771
0.44748640824669805,0.9358241558074951
0.44771851490655734,0.9362869262695312
0.4475005407671071,0.9372959136962891
0.447732653510933,0.9377954006195068
0.44751467450197796,0.9387624263763428
0.4477467933530702,0.9392685890197754
0.44752880940029477,0.9402086734771729
0.44776093438179615,0.9407303333282471
0.44754294541143463,0.9416375160217285
0.44777507654633164,0.9421596527099609
0.4475570824851642,0.9431452751159668
0.4477892197962886,0.9436366558074951
0.44757122057163623,0.9446506500244141
0.447803364081666,0.9451277256011963
0.44758535962138696,0.9461214542388916
0.4478175093528472,0.9465880393981934
0.4475994995853326,0.9475893974304199
0.44783165556059684,0.9480445384979248
0.44761364041476653,0.9490573406219482
0.44784580265605767,0.9495396614074707
0.4476277820613562,0.9505221843719482
0.44785995059074735,0.9509875774383545
0.4476419244771397,0.9520246982574463
0.4478740993165557,0.9524827003479004
0.4476560676145235,0.9534745216369629
0.44788824878574135,0.9539856910705566
0.44767021142627883,0.9549539089202881
0.44790239895092915,0.9554455280303955
0.4476843558655393,0.9564063549041748
0.44791654976510714,0.9568963050842285
0.4476985008857973,0.9579074382781982
0.4479307011816233,0.9583890438079834
0.447712646440902,0.959402322769165
0.4479448531541831,0.9599201679229736
0.4477267924850556,0.9608919620513916
0.4479590056368463,0.9613757133483887
0.4477409389728112,0.9624176025390625
0.44797315858402437,0.962885856628418
0.4477550858590694,0.9639129638671875
0.44798731195047753,0.9643857479095459
0.4477692330990762,0.9653608798980713
0.4480014656913117,0.9658727645874023
0.44778338064841966,0.966787576675415
0.4480156197619766,0.9673154354095459
0.4477975284630274,0.9682116508483887
0.448029774118262,0.9687607288360596
0.4478116764991639,0.9696526527404785
0.44804392871629545,0.9702057838439941
0.44782582471342786,0.9711198806762695
0.44805808351253984,0.97163987159729
0.44783997306274936,0.9725832939147949
0.4480722384637903,0.9730992317199707
0.44785412150438747,0.9740688800811768
0.4480863935271718,0.9745635986328125
0.4478682699959274,0.9755392074584961
0.4481005486601364,0.9760305881500244
0.44788241849527816,0.9769985675811768
0.44811470382046087,0.977496862411499
0.4478965669606698,0.9784603118896484
0.44812885896624394,0.9789516925811768
0.44791071535065113,0.979935884475708
0.44814301405590384,0.9804162979125977
0.4479248636240868,0.981398344039917
0.4481571690481755,0.9819223880767822
0.44793901174015505,0.982872724533081
0.44817132390210873,0.9833922386169434
0.4479531596583453,0.9843218326568604
0.448185478577065,0.9848315715789795
0.4479673073384558,0.9858114719390869
0.44819963303271515,0.9862871170043945
0.44798145474059065,0.987396240234375
0.44821378722903743,0.9878511428833008
0.4479956018251579,0.9888787269592285
0.4482279411263147,0.9893450736999512
0.44800974855286724,0.9903326034545898
0.4482420946851319,0.9907889366149902
0.4480238948847273,0.9917922019958496
0.44825624786637397,0.992271900177002
0.44803804078204335,0.9932246208190918
0.4482704006312234,0.9937379360198975
0.4480521862064151,0.9946653842926025
0.448284552941158,0.995180606842041
0.4480663311197346,0.9961128234863281
0.4482987047579484,0.9966144561767578
0.44808047548418345,0.9975507259368896
0.4483128560436558,0.9980964660644531
0.44809461926223093,0.998990535736084
0.4483270067606299,0.9995198249816895
0.4481087624166315,1.0004582405090332
0.44834115687150644,1.0009617805480957
0.4481229049104233,1.0019631385803223
0.44835530633920506,1.002436637878418
0.4481370467069245,1.003467082977295
0.44836945512692716,1.0039358139038086
0.4481511877697326,1.0049426555633545
0.4483836031981535,1.0054011344909668
0.4481653280627218,1.0063908100128174
0.4483977505166425,1.0068771839141846
0.4481794675500402,1.0078494548797607
0.44841189704642725,1.0083551406860352
0.4481936061961085,1.0093238353729248
0.4484260427518143,1.0098521709442139
0.44820774396561747,1.0107479095458984
0.4484401875973809,1.0112922191619873
0.4482218808235261,1.012202501296997
0.4484543315479735,1.0127274990081787
0.44823601673505964,1.0136446952819824
0.44846847456870487,1.0142040252685547
0.4482501516657067,1.015129804611206
0.4484826166249526,1.0156669616699219
0.44826428558121845,1.0165815353393555
0.4484967576823575,1.0171387195587158
0.4482784184476057,1.0180649757385254
0.44851089770682023,1.0185716152191162
0.4482925502311373,1.0195224285125732
0.4485250366645005,1.0200114250183105
0.4483066808983379,1.0209949016571045
0.4485391745218148,1.021484613418579
0.4483208104159864,1.0224528312683105
0.44855331124543396,1.0229508876800537
0.44833493875111363,1.0239109992980957
0.44856744680228205,1.0244038105010986
0.4483490658710005,1.0253729820251465
0.44858158115953345,1.0259220600128174
0.44836319174317607,1.0268158912658691
0.4485957142846118,1.0273501873016357
0.4483773163354158,1.0282554626464844
0.4486098461451875,1.028796672821045
0.4483914396157397,1.0297307968139648
0.4486239767091761,1.0302526950836182
0.44840556155241,1.0311856269836426
0.4486381059447364,1.0317051410675049
0.44841968211393024,1.032646656036377
0.44865223382026875,1.0331449508666992
0.4484338012690421,1.0340907573699951
0.44866636030441287,1.0346026420593262
0.4484479189867248,1.0355479717254639
0.44868048536604604,1.036081075668335
0.4484620352361929,1.0370235443115234
0.448694608974282,1.0375385284423828
0.44847614998689395,1.0384800434112549
0.44870873109846776,1.038973093032837
0.4484902632085078,1.04012131690979
0.4487228517081836,1.0405819416046143
0.448504374870944,1.041581392288208
0.4487369707732398,1.0420711040496826
0.44851848494434016,1.0430190563201904
0.4487510882636757,1.0435230731964111
0.44853259339906054,1.044485092163086
0.44876520414975773,1.0449817180633545
0.4485467002056943,1.0460097789764404
0.4487793184019776,1.0464928150177002
0.44856080533505327,1.0474798679351807
0.448793430991051,1.0479710102081299
0.4485749087581712,1.0489387512207031
0.44880754188791544,1.0494332313537598
0.4485890104463014,1.0503947734832764
0.4488216510637285,1.050891637802124
0.44860311037091494,1.0518343448638916
0.4488357584898672,1.0523600578308105
0.4486172085036997,1.0532917976379395
0.44884986413792477,1.0538475513458252
0.4486313048165583,1.0547516345977783
0.4488639679797102,1.0552680492401123
0.44864539928160646,1.056203842163086
0.44887806998724655,1.0566987991333008
0.4486594918711716,1.057668685913086
0.4488921701327685,1.0581762790679932
0.4486735825577912,1.0591800212860107
0.4489062683887219,1.0596680641174316
0.4486876713142111,1.0606555938720703
0.4489203647277612,1.0611295700073242
0.4487017581133839,1.0621533393859863
0.44893445912274843,1.0626220703125
0.4487158429284679,1.0636155605316162
0.4489485515467516,1.064103364944458
0.44872992573282483,1.0650875568389893
0.4489626419730432,1.0655779838562012
0.44874400650001894,1.0665695667266846
0.4489767303750983,1.0670323371887207
0.4487580852038153,1.0680303573608398
0.44899081672659336,1.068504810333252
0.44877216181817814,1.0695006847381592
0.4490049010014049,1.0700063705444336
0.44878623631726944,1.0709614753723145
0.44901898317360744,1.071458101272583
0.44880030867544773,1.0724380016326904
0.449033063217473,1.07291841506958
0.44881437886726644,1.073911428451538
0.4490471411074683,1.074387788772583
0.44882844686747203,1.0753676891326904
0.44906121681825456,1.0758521556854248
0.44884251265100356,1.076815128326416
0.4490752903246851,1.077305555343628
0.44885657619299013,1.0782907009124756
0.44908936160180474,1.0787694454193115
0.4488706374687503,1.079780101776123
0.4491034306248477,1.080237627029419
0.4488846964537904,1.0812499523162842
0.44911749736923684,1.0817363262176514
0.4488987531238031,1.082723617553711
0.4491315618105814,1.083193302154541
0.448912807454666,1.0841984748840332
0.4491456239246769,1.0846588611602783
0.4489268594224406,1.0856776237487793
0.4491596836875021,1.08616042137146
0.44894090900337036,1.0871617794036865
0.44917374107521923,1.0876350402832031
0.44895495617387987,1.0886330604553223
0.4491877960641719,1.0891196727752686
0.44896900091057346,1.0901024341583252
0.4492018486308835,1.0905914306640625
0.44898304319023374,1.0915839672088623
0.4492158987520567,1.0921001434326172
0.44899708298982005,1.0930488109588623
0.4492299464045712,1.093536138534546
0.44901112028646767,1.0945196151733398
0.44924399156548317,1.0950007438659668
0.44902515505748625,1.0959949493408203
0.4492580342120236,1.0964841842651367
0.4490391872803585,1.0974669456481934
0.44927207432159705,1.097985029220581
0.4490532169327393,1.098945140838623
0.44928611187178047,1.0994493961334229
0.4490672439924536,1.100414752960205
0.449300146840322,1.1008830070495605
0.4490812684374963,1.1019327640533447
0.44931417920513944,1.1024091243743896
0.44909529024603,1.1034016609191895
0.4493282089443193,1.1038904190063477
0.4491093093963843,1.1048898696899414
0.4493422360361153,1.1053590774536133
0.4491233258670549,1.1064183712005615
0.44935626045894755,1.106874942779541
0.4491373396367014,1.107924222946167
0.449370282191401,1.1083903312683105
0.44915135068414697,1.1094014644622803
0.4493843012122244,1.1098899841308594
0.44916535898837695,1.1108717918395996
0.4493983175003288,1.11136794090271
0.4491793645285375,1.1123580932617188
0.44941233103478695,1.1128437519073486
0.44919336728393444,1.1138324737548828
0.44942634179483165,1.1143133640289307
0.44920736723403254,1.115335464477539
0.4494403497598546,1.1158182621002197
0.4492213643584536,1.1168015003204346
0.44945435490940583,1.11729097366333
0.44923535863697595,1.1182587146759033
0.44946835722319156,1.1187407970428467
0.4492493500495333,1.119741678237915
0.4494823566810742,1.1202058792114258
0.4492633385762131,1.1212780475616455
0.4494963532630701,1.1217718124389648
0.4492773241972558,1.1227195262908936
0.4495103469493494,1.1232123374938965
0.4492913068930538,1.124227523803711
0.44952433772023426,1.1247055530548096
0.44930528664415037,1.1257216930389404
0.44953832555619827,1.126213550567627
0.4493192634312381,1.1271615028381348
0.44955231043786475,1.1276891231536865
0.4493332372351586,1.1286017894744873
0.4495662923460064,1.129133701324463
0.4493472080369007,1.1300501823425293
0.4495802712615435,1.1305739879608154
0.4493611758175997,1.1314890384674072
0.4495942471655435,1.132016658782959
0.44937514055853656,1.1330080032348633
0.44960822003921963,1.1334822177886963
0.44938910224113643,1.134488582611084
0.44962218986392977,1.1349828243255615
0.44940306084696763,1.1359601020812988
0.44963615662117534,1.1364657878875732
0.44941701635774123,1.137402057647705
0.4496501202926011,1.1379437446594238
0.44943096875530925,1.1388447284698486
0.44966408085999277,1.1393728256225586
0.4494449180216641,1.1402878761291504
0.4496780383052773,1.1408092975616455
0.4494588641389373,1.141770362854004
0.44969199261052095,1.1422772407531738
0.44947280708939913,1.1432569026947021
0.4497059437579288,1.1437764167785645
0.4494867468554567,1.1447315216064453
0.4497198917298437,1.145249843597412
0.4495006834196535,1.1462206840515137
0.44973383650874504,1.1467180252075195
0.4495146167646686,1.1477298736572266
0.449747778077248,1.1481904983520508
0.4495285468733152,1.1492199897766113
0.4497617164181024,1.1497490406036377
0.4495424737285403,1.1506531238555908
0.44977565151419213,1.1511778831481934
0.44955639731342295,1.152106523513794
0.44978958334853375,1.1526222229003906
0.44957031761117394,1.153569221496582
0.4498035119042757,1.154085397720337
0.44958423460513464,1.1550183296203613
0.4498174371646976,1.1555109024047852
0.4495981482787762,1.156482219696045
0.4498313591132088,1.1569852828979492
0.44961205861569836,1.1579885482788086
0.44984527773334804,1.1584746837615967
0.4496259655996291,1.159433126449585
0.44985919300878213,1.1599299907684326
0.44963986921442284,1.1608810424804688
0.4498731049233053,1.161374807357788
0.44965376944406016,1.1623282432556152
0.449887013460838,1.1628239154815674
0.4496676662726472,1.1637883186340332
0.44990091860542636,1.1642718315124512
0.4496815596844138,1.1652369499206543
0.4499148203412411,1.1657629013061523
0.4496954496637137,1.1666853427886963
0.44992871865257666,1.1671996116638184
0.4497093361950229,1.1681227684020996
0.4499426135238503,1.1686317920684814
0.4497232192629392,1.1695668697357178
0.44995650493960143,1.170093297958374
0.449737098852181,1.1710124015808105
0.4499703928844905,1.1715304851531982
0.44975097494758687,1.1724681854248047
0.4499842773432981,1.1730101108551025
0.44976484753411455,1.1739354133605957
0.4499981583009246,1.1744577884674072
0.4497787165968397,1.1753919124603271
0.45001203574238885,1.1759114265441895
0.449792582120956,1.1768567562103271
0.4500259096528275,1.1773478984832764
0.44980644409177306,1.178307056427002
0.45003978001749395,1.1788291931152344
0.44982030249471705,1.1797676086425781
0.4500536468217581,1.1802780628204346
0.44983415731532844,1.181229829788208
0.45006751005110496,1.181769609451294
0.44984800853926254,1.1826839447021484
0.4500813696911338,1.1832046508789062
0.44986185615228746,1.1841418743133545
0.4500952257275581,1.1846508979797363
0.44987570014028433,1.1855831146240234
0.45010907814620416,1.186110258102417
0.44988954048924595,1.1869988441467285
0.45012292693301004,1.1875462532043457
0.4499033771852761,1.1884558200836182
0.45013677207402547,1.1889793872833252
0.4499172102145889,1.1899244785308838
0.4501506135554107,1.1904287338256836
0.4499310395635081,1.1913914680480957
0.45016445136343575,1.1918988227844238
0.44994486521846583,1.1928575038909912
0.45017828548447963,1.1933586597442627
0.4499586871660024,1.1943073272705078
0.4501921159050298,1.1948249340057373
0.4499725053927655,1.1957383155822754
0.450205942611681,1.196258783340454
0.44998631988550897,1.1972053050994873
0.45021976559113486,1.1977431774139404
0.45000013063109273,1.1986913681030273
0.4502335848301992,1.1992015838623047
0.45001393761648134,1.20013427734375
0.45024740031578686,1.2006423473358154
0.45002774082874386,1.201587438583374
0.4502612120349155,1.202075719833374
0.450041540255053,1.203042984008789
0.4502750199747063,1.203507661819458
0.45005533588268404,1.2045106887817383
0.450288824122384,1.2049803733825684
0.4500691276990145,1.2059707641601562
0.4503026244652756,1.2064800262451172
0.4500829156915235,1.2074363231658936
0.45031642099080943,1.2079339027404785
0.45009669984779044,1.2088806629180908
0.45033021368651527,1.2093944549560547
0.4501104801554952,1.2103261947631836
0.450344002540023,1.210845708847046
0.45012425660241673,1.2117788791656494
0.4503577875390623,1.2122931480407715
0.4501380291764326,1.2132272720336914
0.45037156867146144,1.2137844562530518
0.4501517978655186,1.2146809101104736
0.4503853459251473,1.215205430984497
0.45016556265774754,1.216144323348999
0.450399119288144,1.2166566848754883
0.45017932354128887,1.2176170349121094
0.4504128887485727,1.2181169986724854
0.45019308050440826,1.219054937362671
0.4504266542946509,1.2195696830749512
0.45020683353546626,1.220496416091919
0.45044041591469136,1.221015453338623
0.45022058262291836,1.2219653129577637
0.45045417359710216,1.2224617004394531
0.4502343277553139,1.223428726196289
0.45046792733038515,1.2238960266113281
0.4502480689212957,1.2248680591583252
0.4504816771031362,1.2253663539886475
0.4502618061095991,1.2263257503509521
0.45049542290404376,1.2268404960632324
0.45027553930905173,1.2277789115905762
0.450509164721889,1.2282888889312744
0.4502892685085723,1.229219913482666
0.4505229025455446,1.2297570705413818
0.45030299369717064,1.230687141418457
0.4505366363639743,1.2311925888061523
0.4503167148639467,1.232140302658081
0.4505503661662322,1.2326271533966064
0.4503304319980899,1.2335987091064453
0.4505640919414624,1.234081745147705
0.45034414508887877,1.2350289821624756
0.45057781367889804,1.2354950904846191
0.45035785412568,1.2364697456359863
0.45059153136786095,1.236992597579956
0.45037155909794824,1.2379498481750488
0.45060524499776106,1.2384448051452637
0.45038525999522505,1.2394130229949951
0.4506189545580954,1.2399075031280518
0.4503989568071387,1.2409014701843262
0.45063266003844815,1.241393804550171
0.45041264952340343,1.24237060546875
0.4506463614284894,1.2428724765777588
0.4504263381338187,1.2438263893127441
0.45066005871797493,1.2443149089813232
0.4504400226282689,1.2452666759490967
0.4506737518967458,1.2457795143127441
0.45045370299672266,1.2467031478881836
0.45068744095472707,1.2472178936004639
0.45046737922923213,1.2481446266174316
0.4507011258819283,1.2486562728881836
0.4504810513159326,1.2495815753936768
0.45071480666844166,1.2500853538513184
0.4504947192470421,1.2510292530059814
0.4507284833044426,1.2515459060668945
0.45050838301285995,1.2525155544281006
0.45074215578018845,1.2530150413513184
0.4505220426037677,1.253983497619629
0.4507558240860184,1.2544865608215332
0.450535698010227,1.2554328441619873
0.4507694882123526,1.2559247016906738
0.4505493492227805,1.2568786144256592
0.4507831481496916,1.2573840618133545
0.45056299623204993,1.258347988128662
0.4507968038886162,1.2588491439819336
0.4505766390287367,1.259817361831665
0.45081045541978626,1.260312557220459
0.45059027760362064,1.2612714767456055
0.450824102733941,1.261791467666626
0.4506039119475598,1.2627205848693848
0.45083774582189773,1.2632431983947754
0.45061754205148996,1.2642180919647217
0.4508513846745516,1.2647089958190918
0.45063116790642377,1.2656774520874023
0.45086501928287503,1.2661621570587158
0.45064478950345055,1.2671778202056885
0.45087864963791746,1.26763916015625
0.4506584068337358,1.2686371803283691
0.45089227573080437,1.269106388092041
0.45067201988852035,1.2701210975646973
0.45090589755273713,1.270582675933838
0.4506856286591201,1.271575927734375
0.45091951509499223,1.2720715999603271
0.45069923313692556,1.2730364799499512
0.45093312834892096,1.2735295295715332
0.4507128333134013,1.2744851112365723
0.4509467373059489,1.2749807834625244
0.45072642918008526,1.275942325592041
0.4509603419575754,1.2764394283294678
0.4507400207285884,1.277390718460083
0.45097394229537274,1.277909755706787
0.45075360795059444,1.2788476943969727
0.4509875383109863,1.2793529033660889
0.4507671908378589,1.28029465675354
0.45100112999613373,1.280824899673462
0.4507807693822092,1.2817840576171875
0.45101471734260407,1.2822821140289307
0.4507943435755433,1.283252477645874
0.45102830034225805,1.2837462425231934
0.4508079134098303,1.2847869396209717
0.451041878987027,1.2852556705474854
0.4508214788771091,1.2863287925720215
0.4510554532689127,1.2867951393127441
0.4508350399694885,1.2878236770629883
0.45106902317998676,1.288285255432129
0.4508485966791463,1.2893452644348145
0.45108258871239015,1.2898344993591309
0.45086214899832905,1.2907960414886475
0.45109614985833263,1.2912821769714355
0.4508756969193518,1.2922890186309814
0.45110970661009275,1.2927496433258057
0.4508892404345971,1.2937731742858887
0.4511232589600171,1.2942497730255127
0.45090277953651525,1.2952325344085693
0.4511368069005192,1.2957260608673096
0.450916314217623,1.2966570854187012
0.4511503504240805,1.2971830368041992
0.4509298444705038,1.2981476783752441
0.45116388952324854,1.2986457347869873
0.4509433702878073,1.2996494770050049
0.4511774241906374,1.3000965118408203
0.4509568916622484,1.3011505603790283
0.4511909544189267,1.301621437072754
0.4509704085866073,1.3025870323181152
0.45120448020086157,1.3030898571014404
0.450983921053729,1.3040385246276855
0.45121800152925184,1.304541826248169
0.4509974290565225,1.3055369853973389
0.451231518396972,1.3060436248779297
0.451010932587961,1.3069894313812256
0.45124503079696054,1.307494878768921
0.4510244316410808,1.3084330558776855
0.45125853872221955,1.308931827545166
0.45103792620898164,1.3100571632385254
0.4512720421658142,1.310523509979248
0.4510514162848251,1.3114867210388184
0.45128554112087244,1.3119492530822754
0.45106490186183573,1.3129963874816895
0.4512990355805848,1.313469409942627
0.4510783829332995,1.3144841194152832
0.45131252553820356,1.3149783611297607
0.4510918594925634,1.3159406185150146
0.45132601098704234,1.3164541721343994
0.451105331533036,1.3174941539764404
0.45133949192047623,1.3179981708526611
0.45111879904818586,1.3190045356750488
0.4513529683319409,1.3194851875305176
0.4511322620315419,1.3204689025878906
0.4513664402149323,1.320937156677246
0.4511457204766928,1.322033405303955
0.4513799075630061,1.3224823474884033
0.4511591743772864,1.3234686851501465
0.45139337036977795,1.3239574432373047
0.45117262372702976,1.3249268531799316
0.45140682862892206,1.3254122734069824
0.45118606851968823,1.3264551162719727
0.4514202823341717,1.3269262313842773
0.4511995087490853,1.3279268741607666
0.45143373147931853,1.3284058570861816
0.45121294440910265,1.329364538192749
0.45144717605821194,1.3298864364624023
0.4512263754936787,1.3308157920837402
0.4514606160647589,1.3313286304473877
0.4512398019968096,1.332275629043579
0.4514740514929237,1.3327929973602295
0.4512532239125474,1.3337492942810059
0.4514874823367275,1.334242582321167
0.45126664123500104,1.335214376449585
0.45150090859024755,1.3357226848602295
0.4512800539583352,1.3366801738739014
0.45151433024761745,1.3371586799621582
0.45129346207676974,1.338150978088379
0.4515277473030265,1.3386695384979248
0.45130686558458,1.339606523513794
0.4515411597507192,1.3401007652282715
0.4513202644760962,1.3410594463348389
0.45155456758499496,1.341555118560791
0.4513336587457026,1.342576265335083
0.45156797080020783,1.3430604934692383
0.4513470483878379,1.3440327644348145
0.45158136939076626,1.3445234298706055
0.4513604333969944,1.3455173969268799
0.45159476335113247,1.3460402488708496
0.4513738137677177,1.3469789028167725
0.45160815267582194,1.3474719524383545
0.4513871894946064,1.3484442234039307
0.4516215373594038,1.348928451538086
0.45140056057231176,1.3499290943145752
0.4516349173964996,1.3504083156585693
0.4514139269955376,1.3514106273651123
0.4516482927817835,1.3518922328948975
0.45142728875903954,1.3530890941619873
0.4516616635099818,1.3535494804382324
0.4514406458576245,1.354564905166626
0.4516750295758727,1.3550336360931396
0.45145399828615135,1.3560514450073242
0.4516883909742856,1.356523036956787
0.45146734603952937,1.357515811920166
0.4517017477001012,1.3580095767974854
0.45148068911271866,1.358971357345581
0.45171509974825086,1.3594703674316406
0.45149402750072953,1.360450267791748
0.45172844711371646,1.3609390258789062
0.45150736119862245,1.3619294166564941
0.45174178979152985,1.3624114990234375
0.4515206902015074,1.363389253616333
0.45175512777677285,1.363877534866333
0.45153401450454356,1.3648560047149658
0.4517684610645766,1.3653476238250732
0.45154733410293907,1.3663263320922852
0.4517817896501213,1.3668041229248047
0.45156064899195103,1.3677854537963867
0.45179511352863616,1.3682632446289062
0.4515739591668846,1.3692731857299805
0.4518084326953987,1.3697826862335205
0.4515872646230929,1.3707215785980225
0.45182174714573475,1.3712174892425537
0.45160056535597703,1.3721680641174316
0.45183505687501785,1.3726582527160645
0.45161386136098547,1.3736324310302734
0.4518483618786692,1.3741464614868164
0.45162715263361347,1.3751206398010254
0.45186166215215706,1.3755950927734375
0.4516404391694033,1.3765792846679688
0.45187495769099684,1.377039909362793
0.4516537209639438,1.3780710697174072
0.4518882484907503,1.3785507678985596
0.4516669980128695,1.3795270919799805
0.4519015345470258,1.3799989223480225
0.4516802703118616,1.3809707164764404
0.45191481585547755,1.3814420700073242
0.45169353785664595,1.3824336528778076
0.45192809241180526,1.3829319477081299
0.45170680064299434,1.3839070796966553
0.4519413642117545,1.3843717575073242
0.4517200586667232,1.3853731155395508
0.45195463125111557,1.3858726024627686
0.45173331192369387,1.3868086338043213
0.45196789352572375,1.387303113937378
0.4517465604098119,1.3883039951324463
0.4519811510314588,1.3887999057769775
0.451759804121027,1.3897850513458252
0.45199440376424477,1.3902721405029297
0.45177304305333266,1.3912477493286133
0.4520076517200496,1.3917391300201416
0.45178627720276593,1.392704963684082
0.45202089489488473,1.3931970596313477
0.451799506565407,1.3941545486450195
0.45203413328480546,1.3946518898010254
0.4518127311373793,1.3956027030944824
0.45204736688590963,1.3961384296417236
0.45182595091484856,1.3970553874969482
0.45206059569433804,1.3975684642791748
0.4518391658940233,1.3985083103179932
0.45207381970627436,1.399007797241211
0.4518523760711537,1.3999855518341064
0.45208703891794416,1.4004788398742676
0.4518655814425322,1.4014413356781006
0.4521002533256149,1.401963472366333
0.4518787820044927,1.402886152267456
0.4521134629255962,1.403428554534912
0.4518919777534103,1.4043488502502441
0.4521266677142387,1.4048688411712646
0.4519051686857013,1.405836582183838
0.45213986768793435,1.406336784362793
0.45191835479782255,1.4072837829589844
0.452153062843116,1.4079217910766602
0.4519315360862717,1.4087183475494385
0.45216625317625725,1.409353256225586
0.4519447125475864,1.4101567268371582
0.4521794386838718,1.410789966583252
0.4519578841783444,1.4115941524505615
0.4521926193625137,1.412179946899414
0.45197105097516327,1.4130446910858154
0.4522057952087767,1.4136347770690918
0.45198421293469976,1.4144768714904785
0.4522189662192943,1.4150657653808594
0.4519973700536501,1.4159314632415771
0.45223213239073906,1.4165012836456299
0.45201052232874916,1.417393684387207
0.45224529371982286,1.4179558753967285
0.45202366975677094,1.4188275337219238
0.4522584502032963,1.4193928241729736
0.4520368123345275,1.4202845096588135
0.4522716018379485,1.4208080768585205
0.45204995005886955,1.4217584133148193
0.45228474862060714,1.4222757816314697
0.4520630829266851,1.4232053756713867
0.4522978905481376,1.4237656593322754
0.45207621093490047,1.4246532917022705
0.45231102761744346,1.4253497123718262
0.45208933408047913,1.4261250495910645
0.45232415982546553,1.4267957210540771
0.45210245236042185,1.4275763034820557
0.4523372871691822,1.428222894668579
0.45211556577176637,1.4290204048156738
0.45235040964560896,1.4296534061431885
0.4521286743115872,1.4304745197296143
0.45236352725179785,1.4310753345489502
0.4521417779769953,1.431941032409668
0.45237663998483796,1.4325296878814697
0.4521548767651379,1.4333934783935547
0.45238974784185443,1.4339942932128906
0.45216797067319836,1.4348502159118652
0.45240285082000864,1.4354441165924072
0.4521810596983957,1.4362974166870117
0.4524159489164981,1.4368622303009033
0.4521941438379845,1.4377460479736328
0.4524290421285555,1.4383223056793213
0.45220722308925476,1.439234733581543
0.45244213045344933,1.4397461414337158
0.4522202974495316,1.4406843185424805
0.4524552138884835,1.4411983489990234
0.45223336691617505,1.4421401023864746
0.45246829243099623,1.4426593780517578
0.45224643148657945,1.443605661392212
0.45248136607836126,1.4441006183624268
0.452259491158174,1.4450597763061523
0.45249443482798624,1.4455480575561523
0.45227254592842203,1.446561336517334
0.4525074986773136,1.4470252990722656
0.4522855957948205,1.4480266571044922
0.4525205576238196,1.4485058784484863
0.4522986407549007,1.4495158195495605
0.4525336116650145,1.4500136375427246
0.452311680806227,1.4509727954864502
0.45254666079844197,1.4514663219451904
0.45232471594639734,1.4524731636047363
0.4525597050216795,1.4529576301574707
0.4523377461730425,1.453995704650879
0.45257274433233763,1.4544703960418701
0.45235077148382663,1.4554862976074219
0.4525857787280597,1.4559593200683594
0.45236379187644615,1.4569401741027832
0.4525988082065222,1.4574589729309082
0.4523768073486301,1.4584145545959473
0.45261183276543376,1.4589142799377441
0.4523898178981398,1.4599037170410156
0.45262485240253597,1.4603965282440186
0.4524028235227687,1.4613816738128662
0.452637867115602,1.4619104862213135
0.4524158242203418,1.462839126586914
0.4526508769024373,1.4633715152740479
0.4524288199887163,1.4642937183380127
0.45266388176087907,1.4648051261901855
0.4524418108257802,1.4657728672027588
0.4526768816887959,1.466273546218872
0.45245479672945327,1.4672856330871582
0.4526898766840878,1.467768907546997
0.452467777697686,1.4687957763671875
0.4527028667446858,1.4692504405975342
0.45248075372845975,1.4702577590942383
0.4527158518685522,1.4707810878753662
0.4524937248197866,1.4717178344726562
0.4527288320536797,1.4726383686065674
0.4525066909697091,1.4731791019439697
0.45274180729809155,1.4744861125946045
0.4525196521763,1.474944829940796
0.4527547775998414,1.4759504795074463
0.45253260843766197,1.4764573574066162
0.45276774295701344,1.4774014949798584
0.45254555975192795,1.4779272079467773
0.45278070336772125,1.4788317680358887
0.4525585061172599,1.4793908596038818
0.45279365883010825,1.480245590209961
0.45257144753184975,1.4808413982391357
0.4528066093423477,1.481672763824463
0.4525843839939185,1.4823002815246582
0.4528195549026421,1.4831278324127197
0.4525973155017165,1.4837586879730225
0.45283249550922294,1.4845540523529053
0.4526102420535224,1.4852161407470703
0.45284543116035114,1.4860024452209473
0.45262316364764443,1.4866735935211182
0.45285836185431605,1.4874467849731445
0.4526360802824187,1.4881339073181152
0.4528712875894358,1.4888713359832764
0.4526489919562098,1.4895832538604736
0.4528842083640569,1.4903011322021484
0.4526618986674106,1.4910283088684082
0.45289712417655437,1.491748571395874
0.452674800414442,1.4924752712249756
0.4529100350253307,1.4931941032409668
0.4526876971957524,1.4939415454864502
0.45292294090881713,1.4946155548095703
0.4527005890098183,1.495393991470337
0.4529358418254718,1.4960429668426514
0.4527134758551432,1.4968512058258057
0.45294873777378086,1.4974794387817383
0.45272635773025804,1.4982967376708984
0.45296162875225787,1.498905897140503
0.452739234633721,1.4998142719268799
0.4529745147594431,1.5003225803375244
0.45275210656411685,1.501265525817871
0.45298739579390435,1.5017879009246826
0.45276497352005757,1.5028135776519775
0.453000271854236,1.503286361694336
0.4527778355001812,1.5043065547943115
0.4530131429390592,1.5047783851623535
0.4527906925031527,1.5058155059814453
0.45302600904702134,1.506296157836914
0.4528035445276626,1.5072846412658691
0.45303887017679645,1.5077764987945557
0.4528163915724283,1.5087802410125732
0.45305172632708446,1.5092535018920898
0.4528292336361924,1.5102317333221436
0.4530645774966116,1.510716199874878
0.4528420707177237,1.51180100440979
0.4530774236841295,1.5122597217559814
0.45285490281581625,1.5132486820220947
0.4530902648884158,1.5137617588043213
0.45286772992928953,1.5146851539611816
0.4531031011082733,1.5151994228363037
0.4528805520569885,1.516160488128662
0.45311593234253045,1.5166537761688232
0.45289336919778317,1.5176255702972412
0.45312875859004065,1.5181622505187988
0.45290618135056804,1.5190939903259277
0.4531415798496823,1.5196051597595215
0.4529189885142628,1.5205628871917725
0.45315439612035857,1.5210418701171875
0.4529317906878116,1.5220463275909424
0.4531672074009977,1.5225164890289307
0.45294458787018294,1.5235021114349365
0.45318001369055183,1.5240275859832764
0.4529573800603697,1.5249483585357666
0.45319281498799796,1.5254578590393066
0.4529701672573887,1.5263891220092773
0.45320561129233694,1.5268871784210205
0.45298294946028106,1.5278618335723877
0.45321840260259405,1.5283846855163574
0.4529957266681114,1.5293354988098145
0.45323118891781805,1.5298664569854736
0.453008498879968,1.5307838916778564
0.4532439702370816,1.5313031673431396
0.45302126609496296,1.5322813987731934
0.4532567465594811,1.5327746868133545
0.45303402831223144,1.5337719917297363
0.4532695178841362,1.5342450141906738
0.45304678553093175,1.5352396965026855
0.4532822842101898,1.5357122421264648
0.4530595377502455,1.5367250442504883
0.453295045536808,1.5372223854064941
0.45307228496937696,1.5381989479064941
0.4533078018631799,1.5386946201324463
0.45308502718755334,1.5396783351898193
0.45332055318851744,1.540140151977539
0.45309776440402444,1.541121244430542
0.4533332995120552,1.5415902137756348
0.45311049661806235,1.5426628589630127
0.45334604083305025,1.5431241989135742
0.45312322382896164,1.5441431999206543
0.4533587771507821,1.5445985794067383
0.453135946036039,1.5457170009613037
0.45337150846455254,1.5461814403533936
0.45314866323863323,1.5471844673156738
0.4533842347736855,1.5476531982421875
0.4531613754361048,1.5486278533935547
0.45339695607752667,1.5490927696228027
0.4531740826278361,1.5501575469970703
0.4534096723754439,1.5506150722503662
0.45318678481323116,1.551621913909912
0.4534223836668265,1.5520975589752197
0.4531994819917155,1.5530827045440674
0.4534350899510852,1.5535755157470703
0.4532121741627357,1.5545392036437988
0.45344779122765233,1.5550012588500977
0.45322486132575973,1.5560076236724854
0.45346048749598156,1.556464433670044
0.4532375434802766,1.5574865341186523
0.45347317875554727,1.5579800605773926
0.45325022062579634,1.5589478015899658
0.4534858650058455,1.5594403743743896
0.4532628927618496,1.5604636669158936
0.45349854624639235,1.5609393119812012
0.4532755598879876,1.5619621276855469
0.4535112224767254,1.5624473094940186
0.4532882220037824,1.5634427070617676
0.4535238936964022,1.563910722732544
0.4533008791088261,1.5649116039276123
0.4535365599050013,1.5653905868530273
0.4533135312027312,1.566361665725708
0.45354922110212104,1.5668294429779053
0.4533261782851305,1.5678305625915527
0.45356187728738023,1.5682973861694336
0.45333882035567624,1.569329023361206
0.45357452846041796,1.56982421875
0.4533514574140413,1.5707967281341553
0.4535871746208926,1.5712890625
0.45336408945991763,1.5722813606262207
0.45359981576848296,1.57277512550354
0.45337671649301714,1.5737569332122803
0.4536124519028873,1.5742521286010742
0.4533893385130709,1.5752089023590088
0.4536250830238233,1.57572340965271
0.4534019555198298,1.5766727924346924
0.45363770913102824,1.5771710872650146
0.4534145675130636,1.5782361030578613
0.45365033022425855,1.5786981582641602
0.45342717449256115,1.5797169208526611
0.45366294630328996,1.5801775455474854
0.45343977645813055,1.5812146663665771
0.45367555736791715,1.5816807746887207
0.4534523734095985,1.5826537609100342
0.4536881634179537,1.583146572113037
0.45346496534681047,1.5841126441955566
0.4537007644532322,1.5846047401428223
0.4534775522696307,1.585550308227539
0.4537133604736036,1.5860984325408936
0.4534901341779417,1.5869808197021484
0.45372595147893763,1.5875396728515625
0.4535027110716446,1.5884137153625488
0.4537385374691224,1.5889816284179688
0.4535152829506586,1.5898683071136475
0.4537511184440642,1.5904006958007812
0.453527849814921,1.5913212299346924
0.4537636944036879,1.5918352603912354
0.4535404116643872,1.5927603244781494
0.4537762653479361,1.59326171875
0.45355296849903054,1.5942163467407227
0.4537888312767693,1.5947301387786865
0.45356552031884223,1.5956852436065674
0.45380139219016596,1.5962064266204834
0.45357806712383064,1.5971412658691406
0.45381394808812275,1.5976505279541016
0.45359060891402253,1.5985972881317139
0.45382649897065314,1.5991182327270508
0.45360314568946136,1.6000564098358154
0.45383904483778864,1.6005690097808838
0.45361567745020814,1.6015081405639648
0.4538515856895779,1.6020405292510986
0.4536282041963413,1.6029448509216309
0.453864121526087,1.6034955978393555
0.45364072592795623,1.6043925285339355
0.45387665234739916,1.6049470901489258
0.4536532426451651,1.6058616638183594
0.45388917815361446,1.606403112411499
0.4536657543480973,1.6073188781738281
0.4539016989448501,1.6078600883483887
0.45367826103689896,1.6087570190429688
0.4539142147212402,1.6092910766601562
0.4536907627117324,1.6102344989776611
0.45392672548293556,1.610750675201416
0.4537032593727772,1.6117022037506104
0.45393923123010327,1.6122164726257324
0.4537157510202289,1.6131486892700195
0.4539517319629273,1.6136696338653564
0.4537282376542994,1.6146180629730225
0.4539642276816078,1.6151299476623535
0.45374071927521703,1.6160807609558105
0.45397671838636144,1.6165690422058105
0.4537531958832261,1.6175382137298584
0.4539892040774208,1.6180479526519775
0.45376566747858715,1.6189851760864258
0.4540016847550348,1.6194992065429688
0.4537781340615763,1.620445966720581
0.45401416041946796,1.620962142944336
0.45379059563248575,1.6219100952148438
0.4540266310710011,1.6224288940429688
0.45380305219162315,1.6233725547790527
0.4540390967099306,1.6238892078399658
0.4538155037393122,1.6248266696929932
0.45405155733656843,1.6253166198730469
0.4538279502758916,1.6262800693511963
0.4540640129512424,1.6267755031585693
0.4538403918017158,1.6277549266815186
0.4540764635542953,1.6282203197479248
0.4538528283171543,1.6292836666107178
0.4540889091460859,1.6297638416290283
0.4538652598225921,1.6307446956634521
0.4541013497269876,1.6312346458435059
0.453877686318429,1.6322190761566162
0.4541137852973894,1.6327102184295654
0.45389010780508005,1.6336770057678223
0.4541262158576953,1.634186029434204
0.45390252428297495,1.635145902633667
0.4541386414083239,1.6356685161590576
0.4539149357525584,1.6365928649902344
0.45415106194970917,1.6371123790740967
0.4539273422142898,1.6380641460418701
0.4541634774822995,1.6385886669158936
0.45393974366864304,1.6395206451416016
0.4541758880065582,1.6400415897369385
0.45395214011610674,1.6409757137298584
0.45418829352296286,1.641484260559082
0.45396453155718375,1.6424448490142822
0.4542006940320057,1.6429424285888672
0.45397691799239126,1.6439039707183838
0.4542130895341934,1.6444079875946045
0.45398929942226074,1.6453652381896973
0.45422548003004687,1.6458840370178223
0.4540016758473378,1.6468167304992676
0.4542378655201011,1.6473298072814941
0.4540140472681823,1.6482908725738525
0.4542502460049053,1.6487765312194824
0.4540264136853676,1.6497979164123535
0.4542626214850227,1.6502888202667236
0.4540387750994814,1.6512694358825684
0.4542749919610305,1.6517624855041504
0.45405113151112475,1.6527273654937744
0.4542873574335195,1.653235912322998
0.45406348292091275,1.6541874408721924
0.45429971790309437,1.6547064781188965
0.45407582932947393,1.6556477546691895
0.4543120733703735,1.656160593032837
0.4540881707374501,1.6571083068847656
0.45432442383598876,1.6576015949249268
0.45410050714549705,1.6585679054260254
0.45433676930058536,1.659066915512085
0.4541128385542833,1.6600074768066406
0.45434910976482223,1.66054105758667
0.45412516496449096,1.6614584922790527
0.4543614452293711,1.6620171070098877
0.45413748637681506,1.662909984588623
0.4543737756949174,1.6634571552276611
0.454149802791964,1.6643686294555664
0.45438610116215933,1.6648941040039062
0.45416211421065883,1.665834903717041
0.45439842163180816,1.666360855102539
0.45417442063363384,1.667276382446289
0.45441073710458824,1.6677913665771484
0.4541867220616356,1.66871976852417
0.4544230475812367,1.6692402362823486
0.45419901849542393,1.6701529026031494
0.4544353530625035,1.670686960220337
0.4542113099357711,1.6715762615203857
0.45444765354915106,1.672123670578003
0.45422359638346177,1.6730284690856934
0.4544599490419548,1.6735646724700928
0.45423587783929337,1.6744649410247803
0.4544722395417022,1.67498779296875
0.4542481543040755,1.6759226322174072
0.45448452504919357,1.67643141746521
0.45426042577863,1.6773700714111328
0.4544968055652413,1.6779112815856934
0.45427269226379124,1.6788256168365479
0.4545090810906702,1.6793403625488281
0.45428495376040545,1.680283784866333
0.45452135162631707,1.680778980255127
0.45429721026933095,1.6817576885223389
0.45453361717303126,1.6822223663330078
0.45430946179143816,1.683227300643921
0.4545458777316736,1.6836962699890137
0.4543217083276094,1.6847352981567383
0.45455813330311734,1.6852004528045654
0.4543339498787386,1.6862361431121826
0.4545703838882472,1.6867306232452393
0.4543461864457318,1.6877326965332031
0.4545826294879599,1.6882257461547852
0.45435841802950633,1.6892776489257812
0.45459487010316396,1.6897950172424316
0.45437064463099147,1.6907272338867188
0.4546071057347794,1.69124174118042
0.4543828662511275,1.6922969818115234
0.45461933638373764,1.6927549839019775
0.4543950828908667,1.693816900253296
0.4546315620509819,1.6942729949951172
0.45440729455117235,1.6952760219573975
0.45464378273746653,1.695770263671875
0.45441950123301905,1.6967213153839111
0.4546559984441575,1.6972384452819824
0.4544317029373927,1.6981759071350098
0.45466820917203177,1.6986896991729736
0.4544438996652904,1.6996359825134277
0.4546804149220776,1.7001287937164307
0.4544560914177201,1.7011749744415283
0.4546926156952942,1.701643705368042
0.45446827819570074,1.7026302814483643
0.45470481149269193,1.7031049728393555
0.45448046000026227,1.704080581665039
0.4547170023152921,1.704601526260376
0.4544926368324457,1.705547571182251
0.45472918816412694,1.7060661315917969
0.45450480869330223,1.7070393562316895
0.4547413690402394,1.7075321674346924
0.45451697558389426,1.7085299491882324
0.4547535449446831,1.7090122699737549
0.45452913750529444,1.7100625038146973
0.45476571587852255,1.710531234741211
0.4545412944585863,1.7115349769592285
0.45477788184283263,1.7120256423950195
0.45455344644486373,1.713012933731079
0.4547900428386988,1.7135009765625
0.45456559346523095,1.714463233947754
0.4548021988672169,1.714958667755127
0.4545777355208024,1.7159454822540283
0.4548143499294934,1.7164247035980225
0.454589872612703,1.7174289226531982
0.4548264960266447,1.7179694175720215
0.4546020047420679,1.7189173698425293
0.45483863715979794,1.7194085121154785
0.4546141319100421,1.72052001953125
0.4548507733300897,1.7209532260894775
0.4546262541177809,1.7220911979675293
0.45486290453866735,1.7225565910339355
0.45463837136644947,1.723548412322998
0.454875030786688,1.7240407466888428
0.45465048365722305,1.7250053882598877
0.45488715207531866,1.7254903316497803
0.4546625909912864,1.726470708847046
0.45489926840573647,1.7269346714019775
0.45467469336983457,1.72800874710083
0.4549113797791279,1.7284443378448486
0.45468679079407176,1.7294843196868896
0.4549234861966898,1.7299892902374268
0.45469888326521213,1.7309393882751465
0.4549355876596284,1.7314298152923584
0.4547109707844797,1.7324390411376953
0.4549476841691595,1.7329299449920654
0.4547230533531075,1.7339491844177246
0.4549597757265086,1.734407663345337
0.4547351309723382,1.7354326248168945
0.45497186233291065,1.7358956336975098
0.45474720364342397,1.7369074821472168
0.4549839439896101,1.7373976707458496
0.4547592713676262,1.7383604049682617
0.45499602069786055,1.738872766494751
0.4547713341462156,1.7398622035980225
0.45500809245892504,1.7403333187103271
0.4547833919804721,1.7413914203643799
0.45502015927407613,1.7418849468231201
0.45479544487168455,1.7428460121154785
0.4550322211445949,1.743321418762207
0.4548074928211513,1.744368076324463
0.4550442780717723,1.744823694229126
0.45481953583017926,1.745880126953125
0.45505633005690777,1.7463436126708984
0.45483157390008466,1.747370958328247
0.4550683771013098,1.7478363513946533
0.4548436070321923,1.7488176822662354
0.4550804192062964,1.7492849826812744
0.45485563522783606,1.7503066062927246
0.45509245637319345,1.750791311264038
0.45486765848835853,1.7517669200897217
0.4551044886033365,1.7522304058074951
0.45487967681511093,1.7532603740692139
0.4551165158980695,1.7537610530853271
0.45489169020945314,1.7547309398651123
0.455128538258745,1.7552237510681152
0.4549036986727536,1.7561869621276855
0.4551405556867244,1.7566661834716797
0.4549157022063895,1.7576563358306885
0.4551525681833774,1.7581496238708496
0.45492770081174605,1.7591500282287598
0.45516457575008246,1.7596237659454346
0.4549396944902175,1.7605900764465332
0.4551765783882263,1.7610540390014648
0.4549516832432059,1.7621138095855713
0.45518857609920416,1.7625906467437744
0.45496366707212166,1.7635526657104492
0.4552005688844196,1.7640459537506104
0.4549756459783839,1.7649977207183838
0.4552125567452843,1.7654962539672852
0.4549876199634194,1.7664287090301514
0.45522453968321835,1.766918659210205
0.4549995890286633,1.7679157257080078
0.45523651769964985,1.768390417098999
0.4550115531755586,1.7693672180175781
0.4552484907960151,1.769885778427124
0.45502351240555655,1.7708375453948975
0.4552604589737585,1.771346092224121
0.45503546672011624,1.7723808288574219
0.4552724222343321,1.7728512287139893
0.4550474161207048,1.7739226818084717
0.45528438057919635,1.7743852138519287
0.455059360608797,1.7754125595092773
0.4552963340098193,1.7759127616882324
0.4550713001858754,1.7768616676330566
0.45530828252767674,1.7773563861846924
0.4550832348534305,1.7783234119415283
0.4553202261342527,1.7788207530975342
0.4550951646129602,1.779771327972412
0.4553321648310383,1.7802622318267822
0.45510708946597034,1.781224012374878
0.4553440986195326,1.7817566394805908
0.4551190094139741,1.782703161239624
0.45535602750124254,1.7832248210906982
0.4551309244584921,1.784165620803833
0.45536795147768216,1.7846784591674805
0.45514283460105276,1.7856075763702393
0.45537987055037304,1.7861380577087402
0.45515473984319166,1.7870590686798096
0.4553917847208446,1.787574052810669
0.45516664018645175,1.7885115146636963
0.45540369399063335,1.7890048027038574
0.4551785356323833,1.7899742126464844
0.455415598361283,1.7904727458953857
0.45519042618254413,1.7914531230926514
0.455427497834345,1.7919340133666992
0.4552023118384987,1.7928979396820068
0.45543939241137776,1.793393850326538
0.455214192601819,1.7943472862243652
0.45545128209394675,1.7948541641235352
0.45522606847408403,1.7957746982574463
0.45546316688362465,1.7962980270385742
0.45523793945687996,1.7972238063812256
0.45547504678199163,1.7977662086486816
0.4552498055517997,1.7986633777618408
0.45548692179063416,1.7991886138916016
0.45526166676044355,1.8001410961151123
0.45549879191114634,1.8006551265716553
0.45527352308441804,1.8015995025634766
0.45551065714512895,1.8021080493927002
0.4552853745253372,1.8030610084533691
0.4555225174941896,1.8035283088684082
0.45529722108482157,1.804553747177124
0.4555343729599427,1.8050174713134766
0.4553090627644984,1.8060152530670166
0.45554622354400964,1.8064777851104736
0.4553208995660018,1.8074805736541748
0.45555806924801845,1.8079524040222168
0.4553327314909724,1.808922290802002
0.4555699100736038,1.8094146251678467
0.4553445585410576,1.810370683670044
0.455581746022407,1.810880422592163
0.4553563807179111,1.8118174076080322
0.4555935770960762,1.812314748764038
0.45536819802319345,1.8132669925689697
0.45560540329626564,1.8138072490692139
0.4553800104585713,1.8147313594818115
0.45561722462463644,1.8152492046356201
0.45539181802571804,1.8162047863006592
0.45562904108285607,1.8167059421539307
0.45540362072631324,1.81764554977417
0.4556408526725983,1.818157434463501
0.45541541856204293,1.8191213607788086
0.4556526593955432,1.8196094036102295
0.4554272115345992,1.8205766677856445
0.4556644612533776,1.82108473777771
0.45543899964568074,1.8220694065093994
0.455676258247794,1.8226754665374756
0.45545078289699215,1.823530673980713
0.45568805038049154,1.8243043422698975
0.4554625612902441,1.8249545097351074
0.45569983765317545,1.825758934020996
0.4554743348271536,1.8264005184173584
0.45571162006755683,1.827193260192871
0.4554861035094436,1.8278403282165527
0.4557233976253532,1.8286328315734863
0.4554978673388431,1.8292818069458008
0.45573517032828803,1.830089807510376
0.455509626317087,1.8307359218597412
0.45574693817809064,1.8315083980560303
0.4555213804459162,1.832197666168213
0.4557587011764964,1.8329527378082275
0.45553312972707743,1.833655834197998
0.4557704593252467,1.8343911170959473
0.4555448741623232,1.835106611251831
0.4557822126260885,1.8358190059661865
0.455556613753412,1.8365726470947266
0.4557939610807749,1.8372502326965332
0.4555683485021079,1.838064432144165
0.4558057046910647,1.8386669158935547
0.45558007841018067,1.8395538330078125
0.4558174434587224,1.8401002883911133
0.4555918034794058,1.8410069942474365
0.45582917738551787,1.8415439128875732
0.4556035237115645,1.8424632549285889
0.4558409064732272,1.8429949283599854
0.45561523910844337,1.8439078330993652
0.4558526307236319,1.8444228172302246
0.4556269496718347,1.845374584197998
0.4558643501385188,1.845909833908081
0.4556386554035361,1.8468356132507324
0.4558760647196804,1.8473317623138428
0.45565035630535083,1.8482747077941895
0.45588777446891476,1.848764181137085
0.4556620523790875,1.8497695922851562
0.4558994793880254,1.8502709865570068
0.45567374362656016,1.8512630462646484
0.455911179478821,1.8517532348632812
0.455685430049588,1.8527119159698486
0.4559228747431159,1.853198528289795
0.4556971116499955,1.8541638851165771
0.45593456518272973,1.85467529296875
0.4557087884296127,1.8556232452392578
0.455946250799487,1.8561205863952637
0.45572046039027464,1.8571233749389648
0.45595793159521814,1.8575894832611084
0.45573212753382153,1.8585751056671143
0.45596960757175814,1.8590679168701172
0.4557437898620986,1.8600327968597412
0.4559812787309475,1.8605539798736572
0.45575544737695667,1.8615078926086426
0.4559929450746318,1.862119197845459
0.455767100080251,1.862966537475586
0.45600460660466163,1.863598108291626
0.4557787479738422,1.864410161972046
0.45601626332289263,1.8650248050689697
0.4557903910595958,1.86588454246521
0.4560279152311855,1.8664624691009521
0.45580202933938224,1.867342472076416
0.4560395623314061,1.867889642715454
0.45581366281507685,1.8688030242919922
0.4560512046254246,1.869311809539795
0.45582529148856,1.870237112045288
0.4560628421151167,1.87074613571167
0.4558369153617167,1.8716723918914795
0.45607447480236274,1.8721673488616943
0.4558485344364367,1.873095989227295
0.4560861026890478,1.8736248016357422
0.4558601487146148,1.8745479583740234
0.45609772577706187,1.8750708103179932
0.4558717581981502,1.8760030269622803
0.45610934406829956,1.876525640487671
0.45588336288894693,1.8774290084838867
0.4561209575646602,1.8780155181884766
0.45589496278891367,1.8789420127868652
0.4561325662680478,1.8794543743133545
0.4559065578999637,1.8803882598876953
0.4561441701803713,1.8809030055999756
0.4559181482240147,1.881960153579712
0.45615576930354373,1.8824241161346436
0.45592973376298934,1.883427381515503
0.4561673636394829,1.8839104175567627
0.4559413145188143,1.8848693370819092
0.4561789531901113,1.8853521347045898
0.4559528904934209,1.8863191604614258
0.45619053795735576,1.8867809772491455
0.45596446168874505,1.8877739906311035
0.45620211794314763,1.8882458209991455
0.45597602810672677,1.889228105545044
0.45621369314942245,1.8897247314453125
0.45598758974931064,1.890770673751831
0.4562252635781205,1.8912358283996582
0.4559991466184455,1.8922603130340576
0.45623682923118625,1.892728328704834
0.4560106987160845,1.8937547206878662
0.4562483901105683,1.8942253589630127
0.4560222460441851,1.8952524662017822
0.45625994621821986,1.8957343101501465
0.45603378860470883,1.8967339992523193
0.4562714975560982,1.8971867561340332
0.45604532639962164,1.8981928825378418
0.4562830441261649,1.8986637592315674
0.4560568594308934,1.899672508239746
0.45629458593038563,1.9001314640045166
0.4560683877004982,1.901134729385376
0.4563061229707302,1.9016022682189941
0.45607991121041425,1.9025774002075195
0.4563176552491726,1.9030499458312988
0.45609142996262375,1.9040188789367676
0.4563291827676909,1.9045252799987793
0.4561029439591131,1.9055707454681396
0.4563407055282671,1.9060535430908203
0.45611445320187244,1.9070096015930176
0.45635222353288746,1.9075500965118408
0.456125957692896,1.9084806442260742
0.4563637367835419,1.9089934825897217
0.45613745743418194,1.909989833831787
0.45637524528222456,1.9104557037353516
0.4561489524277323,1.9114646911621094
0.45638674903093346,1.911954402923584
0.45616044267555295,1.912914514541626
0.4563982480316703,1.9134016036987305
0.45617192817965374,1.914344072341919
0.4564097422864408,1.91485595703125
0.4561834089420481,1.9157814979553223
0.4564212317972546,1.9163179397583008
0.45619488496475336,1.9172039031982422
0.45643271656612483,1.9177730083465576
0.4562063562497905,1.9186465740203857
0.4564441965950687,1.9191930294036865
0.4562178227991843,1.9201066493988037
0.456455671886107,1.9206223487854004
0.4562292846149633,1.9215493202209473
0.4564671424412641,1.9220902919769287
0.45624074169915957,1.9230015277862549
0.4564786082625683,1.9235563278198242
0.45625219405380846,1.9244818687438965
0.45649006935205144,1.9249897003173828
0.4562636416809497,1.9259583950042725
0.45650152571174873,1.9264538288116455
0.45627508458262567,1.9274048805236816
0.4565129773436994,1.927917718887329
0.45628652276088294,1.9288501739501953
0.45652442424994577,1.9293618202209473
0.4562979562177714,1.9302709102630615
0.4565358664325341,1.9307947158813477
0.4563093849553443,1.9317138195037842
0.4565473038935137,1.9322209358215332
0.4563208089756584,1.933142900466919
0.45655873663493773,1.9336624145507812
0.4563322282807738,1.9345731735229492
0.4565701646588625,1.935105562210083
0.4563436428727541,1.9360363483428955
0.4565815879673479,1.9365437030792236
0.45635505275366606,1.9374823570251465
0.45659300656245705,1.9380340576171875
0.45636645792558,1.938913345336914
0.4566044204462566,1.9394488334655762
0.45637785839056927,1.9403581619262695
0.4566158296208163,1.9408833980560303
0.4563892541507107,1.941817283630371
0.4566272340882092,1.9423296451568604
0.4564006452080843,1.9432828426361084
0.456638633850512,1.9437782764434814
0.45641203156477334,1.9447672367095947
0.4566500289098039,1.9452474117279053
0.456423413222864,1.946214199066162
0.4566614192681681,1.9467084407806396
0.45643479018444594,1.9476635456085205
0.45667280492769036,1.9481420516967773
0.45644616245161174,1.949094295501709
0.4566841858904597,1.949587106704712
0.45645753002645706,1.9505329132080078
0.4566955621585687,1.951054334640503
0.456468892911081,1.9520037174224854
0.4567069337341124,1.9525096416473389
0.4564802511075852,1.953444480895996
0.45671830061918955,1.9539945125579834
0.45649160461807453,1.9548795223236084
0.45672966281590105,1.9554321765899658
0.4565029534446569,1.9563467502593994
0.4567410203263518,1.9568614959716797
0.4565142975894432,1.9577887058258057
0.456752373152649,1.9582798480987549
0.45652563705454696,1.95924973487854
0.45676372129690307,1.9597301483154297
0.4565369718420851,1.9607019424438477
0.4567750647612274,1.9611883163452148
0.45654830195417717,1.9621527194976807
0.45678640354773825,1.9626386165618896
0.45655962739294537,1.9636139869689941
0.4567977376585545,1.9641289710998535
0.456570948160515,1.965031623840332
0.4568090670957982,1.965548038482666
0.4565822642590143,1.9664762020111084
0.4568203918615941,1.966968297958374
0.4565935756905738,1.9679276943206787
0.45683171195806993,1.9684202671051025
0.4566048824573274,1.9693589210510254
0.4568430273873558,1.9699020385742188
0.45661618456141106,1.9707915782928467
0.4568543381515849,1.9713494777679443
0.4566274820049641,1.9722368717193604
0.456865644252893,1.9728059768676758
0.456638774790128,1.9736785888671875
0.4568769456934186,1.9742467403411865
0.4566500629190472,1.9751644134521484
0.4568882424753029,1.9756755828857422
0.4566613463938687,1.9766075611114502
0.45689953460068977,1.9771239757537842
0.45667262521674196,1.9780702590942383
0.45691082207172573,1.978562355041504
0.4566838993898193,1.9795169830322266
0.4569221048905597,1.9800081253051758
0.45669516891525547,1.980989694595337
0.45693338305934333,1.9814722537994385
0.4567064337952075,1.98244047164917
0.45694465658023076,1.9829273223876953
0.45671769403183515,1.9838829040527344
0.45695592545537894,1.9843742847442627
0.456728949627301,1.9853429794311523
0.4569671896869468,1.9858746528625488
0.4567402005837695,1.9867932796478271
0.456978449277096,1.9873347282409668
0.45675144690340774,1.9882569313049316
0.45698970422799107,1.9887828826904297
0.4567626885883854,1.989720344543457
0.4570009545417981,1.9902420043945312
0.45677392564087443,1.9911785125732422
0.45701220022068656,1.9916722774505615
0.45678515806304903,1.9926202297210693
0.45702344126682737,1.9931201934814453
0.45679638585708604,1.994093656539917
0.45703467768239464,1.9945721626281738
0.4568076090251644,1.9955534934997559
0.45704590946956425,1.996042251586914
0.4568188275694651,1.996995210647583
0.4570571366305145,1.9974822998046875
0.4568300414921721,1.9984278678894043
0.45706835916742633,1.9989218711853027
0.45684125079547117,1.999877691268921
0.4570795770824824,2.0003747940063477
0.45685245548155007,2.0013327598571777
0.4570907903778682,2.001879930496216
0.4568636555525993,2.0027787685394287
0.45710199905577104,2.0033562183380127
0.4568748510108111,2.004223585128784
0.4571132031183806,2.0047860145568848
0.45688604185838017,2.00567626953125
0.4571244025678885,2.006235361099243
0.4568972280975034,2.007187604904175
0.457135597406489,2.0076513290405273
0.4569084097303794,2.0087475776672363
0.4571467876363781,2.0092148780822754
0.4569195867592093,2.010279655456543
0.457157973259754,2.0107386112213135
0.45693075918619613,2.0117733478546143
0.45716915427881716,2.0122385025024414
0.45694192701354497,2.0132791996002197
0.45718033069576974,2.0137782096862793
0.4569530902434629,2.014730453491211
0.4571915025128164,2.015220880508423
0.45696424887815923,2.0161638259887695
0.45720266973216356,2.0166866779327393
0.45697540291984495,2.0176100730895996
0.4572138323560197,2.0181500911712646
0.4569865523707334,2.019059419631958
0.45722499038659536,2.0195975303649902
0.4569976972330393,2.020538091659546
0.457236143826103,2.0210607051849365
0.45700883750898,2.0220439434051514
0.4572472926767569,2.0225350856781006
0.45701997320077425,2.0235073566436768
0.45725843694077356,2.023996114730835
0.4570311043106428,2.024967908859253
0.4572695766203712,2.0254533290863037
0.4570422308408085,2.0264148712158203
0.4572807117177698,2.0269341468811035
0.45705335279349574,2.0278658866882324
0.4572918422351914,2.0283617973327637
0.4570644701709308,2.0293221473693848
0.45730296817486005,2.029874086380005
0.4570755829753421,2.0307514667510986
0.45731408953900116,2.031320333480835
0.4570866912089595,2.0322012901306152
0.4573252063298423,2.03273606300354
0.45709779487401464,2.03363037109375
0.45733631854961276,2.0341837406158447
0.457108893972741,2.035059928894043
0.4573474262005435,2.0355947017669678
0.4571199885073739,2.0364937782287598
0.45735852928486737,2.0370185375213623
0.4571310784801501,2.0380020141601562
0.4573696278048188,2.038510799407959
0.45714216389330853,2.039478063583374
0.457380721762634,2.0399694442749023
0.45715324474908914,2.040924310684204
0.45739181116055094,2.041407585144043
0.4571643210497341,2.0423779487609863
0.4574028960008091,2.0428688526153564
0.45717539279748676,2.0438101291656494
0.45741397628564967,2.0443296432495117
0.45718645999459256,2.045240640640259
0.4574250520173156,2.0457868576049805
0.4571975226432982,2.04667067527771
0.4574361231980513,2.0472054481506348
0.457208580745852,2.0481057167053223
0.45744718983010296,2.048649311065674
0.457219634304504,2.0495645999908447
0.4574582519157181,2.0501441955566406
0.4572306833215056,2.0510034561157227
0.45746930945714587,2.0515925884246826
0.4572417277991099,2.05246639251709
0.4574803624566372,2.0530362129211426
0.4572527677395714,2.053931474685669
0.4574914109164442,2.0544774532318115
0.457263803145146,2.055382490158081
0.4575024548388205,2.0559284687042236
0.4572748340180912,2.056812047958374
0.45751349422602167,2.0573530197143555
0.4572858603606661,2.058260679244995
0.4575245290803042,2.0587923526763916
0.45729688217513087,2.059704065322876
0.45753555940392643,2.060216188430786
0.4573078994637473,2.061154842376709
0.4575465851991477,2.0616676807403564
0.45731891222877863,2.062596321105957
0.45755760646822935,2.063135862350464
0.45732992047248955,2.06406831741333
0.4575686232134335,2.064588785171509
0.4573409241971456,2.0655269622802734
0.457579635437024,2.0660645961761475
0.45735192340501457,2.0669984817504883
0.4575906431412662,2.0675244331359863
0.4573629180983646,2.068434953689575
0.45760164632842637,2.068959951400757
0.45737390827946584,2.0699353218078613
0.45761264500077237,2.0704293251037598
0.4573848939505895,2.0713963508605957
0.4576236391605735,2.0719003677368164
0.4573958751140081,2.072876214981079
0.4576346288101,2.0733370780944824
0.45740685177199525,2.0743486881256104
0.45764561395162373,2.0748085975646973
0.4574178239268262,2.075824022293091
0.4576565945874174,2.0762836933135986
0.45742879158077693,2.0772533416748047
0.4576675707197556,2.0777406692504883
0.4574397547361251,2.07877254486084
0.45767854235091365,2.0792527198791504
0.4574507133951492,2.080223321914673
0.45768950948316783,2.0807313919067383
0.4574616675601291,2.0816519260406494
0.45770047211879655,2.0821802616119385
0.45747261723334587,2.0831093788146973
0.4577114302600785,2.083625078201294
0.45748356241708166,2.0845537185668945
0.4577223839092939,2.085080623626709
0.45749450311361956,2.08604097366333
0.4577333330687241,2.0865025520324707
0.4575054393252442,2.087520122528076
0.4577442777406516,2.087979316711426
0.45751637105424087,2.088982582092285
0.45775521792736,2.089468002319336
0.4575272983028963,2.090473175048828
0.45776615363113393,2.0909454822540283
0.45753822107349806,2.0919721126556396
0.45777708485425916,2.092451572418213
0.45754913936833497,2.0934197902679443
0.45778801159902244,2.093937397003174
0.45756005318969656,2.0948832035064697
0.45779893386771187,2.0954082012176514
0.4575709625398738,2.096325159072876
0.4578098516626162,2.0968501567840576
0.4575818674211583,2.097806215286255
0.45782076498602536,2.0983095169067383
0.45759276783584296,2.099278688430786
0.4578316738402303,2.099780321121216
0.4576036637862215,2.100715398788452
0.45784257822752317,2.101226568222046
0.4576145552745885,2.102168083190918
0.4578534781501966,2.102659225463867
0.4576254423032398,2.1036200523376465
0.45786437361054455,2.104104995727539
0.457636324874472,2.105062484741211
0.45787526461086187,2.1055521965026855
0.4576472029905824,2.1065077781677246
0.4578861511534443,2.1070048809051514
0.45765807665386954,2.107962131500244
0.45789703324058856,2.108445644378662
0.4576689458666328,2.109394073486328
0.4579079108745922,2.109931230545044
0.4576798106311722,2.110811471939087
0.45791878405775366,2.111379861831665
0.4576906709497889,2.1122689247131348
0.45792965279237213,2.112809419631958
0.45770152682478465,2.1137349605560303
0.457940517080748,2.1142613887786865
0.45771237825846245,2.1151764392852783
0.4579513769251824,2.1157219409942627
0.45772322525312553,2.1166269779205322
0.45796223232797684,2.11716365814209
0.4577340678110783,2.1180896759033203
0.45797308329143427,2.118589401245117
0.457744905934626,2.1195647716522217
0.45798392981785807,2.1200263500213623
0.4577557396260744,2.121030569076538
0.4579947719095527,2.121492385864258
0.4577665688877302,2.122490644454956
0.4580056095688229,2.122981309890747
0.45777739372190096,2.123983860015869
0.45801644279797465,2.1244592666625977
0.45778821413089466,2.1254525184631348
0.4580272715993145,2.1259682178497314
0.4577990301170203,2.126978635787964
0.4580380959751497,2.1274380683898926
0.45780984168258726,2.12844181060791
0.45804891592778835,2.128911256790161
0.45782064882990603,2.129934072494507
0.45805973145953904,2.1304166316986084
0.4578314515612874,2.13140869140625
0.45807054257271135,2.1318955421447754
0.4578422498790431,2.1328482627868652
0.458081349269615,2.133342981338501
0.45785304378548547,2.134331226348877
0.45809215155256117,2.1348068714141846
0.45786383328292724,2.1357929706573486
0.4581029494238611,2.136267900466919
0.45787461837368204,2.1372811794281006
0.4581137428858267,2.1377696990966797
0.45788539906006415,2.1387391090393066
0.4581245319407708,2.1392152309417725
0.4578961753443881,2.1401987075805664
0.4581353165910067,2.1406540870666504
0.45790694722896946,2.141644239425659
0.45814609683884827,2.1421287059783936
0.45791771471612397,2.1431121826171875
0.4581568726866098,2.1435937881469727
0.45792847780816825,2.1445934772491455
0.45816764413660666,2.145059108734131
0.45793923650741947,2.1460506916046143
0.4581784111911542,2.1465251445770264
0.45794999081619503,2.1474876403808594
0.45818917385256874,2.1479578018188477
0.457960740736813,2.1489808559417725
0.4581999321231669,2.149466037750244
0.4579714862715922,2.1504666805267334
0.458210686005266,2.150940418243408
0.4579822274228516,2.1519274711608887
0.45822143550118377,2.152444362640381
0.4579929641929109,2.1533889770507812
0.4582321806132383,2.1539196968078613
0.4580036965840902,2.1548333168029785
0.45824292134374855,2.1553473472595215
0.4580144245987101,2.1562764644622803
0.4582536576950336,2.156791925430298
0.4580251482390915,2.1577353477478027
0.4582643896694132,2.158235788345337
0.4580358675075559,2.159191608428955
0.45827511726920733,2.1596922874450684
0.45804658240642526,2.1606333255767822
0.4582858404967368,2.1611337661743164
0.45805729293802194,2.1620988845825195
0.45829655935432245,2.1626152992248535
0.4580679991046685,2.1635351181030273
0.4583072738442857,2.164079427719116
0.4580787009086882,2.1650097370147705
0.4583179839689484,2.165522575378418
0.45808939835240436,2.166486978530884
0.4583286897306327,2.1669809818267822
0.458100091438141,2.1679394245147705
0.45833939113166133,2.1684300899505615
0.4581107801682222,2.1693708896636963
0.4583500881743572,2.1699094772338867
0.4581214645449728,2.170818328857422
0.45836078086104365,2.171339273452759
0.4581321445707174,2.172273635864258
0.4583714691940443,2.1727852821350098
0.4581428202477815,2.1737701892852783
0.45838215317568326,2.174266815185547
0.4581534915784905,2.1752490997314453
0.4583928328082848,2.175717830657959
0.45816415856517023,2.17669415473938
0.4584035080941737,2.177175998687744
0.4581748212101471,2.1781795024871826
0.4584141790356748,2.1786487102508545
0.4581854795157472,2.179609537124634
0.4584248456351132,2.180091142654419
0.4581961334842974,2.1810696125030518
0.45843550789481474,2.18156099319458
0.45820678311812474,2.1825308799743652
0.4584461658171051,2.1830239295959473
0.45821742841955626,2.1839897632598877
0.4584568194043104,2.1844727993011475
0.4582280693909196,2.185523271560669
0.4584674686587568,2.1860127449035645
0.45823870603454236,2.1869633197784424
0.45847811358277096,2.1874547004699707
0.45824933835275244,2.188401699066162
0.45848875417867974,2.1888959407806396
0.45825996634787797,2.1898770332336426
0.4584993904488099,2.190413475036621
0.4582705900222471,2.1913251876831055
0.4585100223954889,2.191869020462036
0.45828120937818867,2.192755699157715
0.458520650021044,2.1933202743530273
0.45829182441803096,2.1941962242126465
0.45853127332780275,2.194749116897583
0.4583024351441031,2.1956417560577393
0.458541892318093,2.196181297302246
0.458313041558734,2.1970741748809814
0.4585525069942426,2.1975910663604736
0.45832364366425266,2.198535919189453
0.4585631173585798,2.199044704437256
0.4583342414629885,2.1999855041503906
0.45857372341343267,2.2004952430725098
0.45834483495727085,2.2014236450195312
0.45858432516112957,2.201963424682617
0.4583554241494292,2.2028696537017822
0.4585949226039991,2.2034146785736084
0.4583660090417932,2.2043139934539795
0.45860551574436975,2.2048404216766357
0.45837658963669253,2.2057857513427734
0.45861610458457025,2.2062859535217285
0.45838716593645706,2.2072525024414062
0.45862668912692933,2.207756280899048
0.45839773794341654,2.2086799144744873
0.4586372693737761,2.209205150604248
0.45840830565990104,2.2101309299468994
0.45864784532743924,2.2106471061706543
0.45841886908824053,2.21158504486084
0.458658416990248,2.2120819091796875
0.45842942823076493,2.213052988052368
0.4586689843645313,2.2135391235351562
0.4584399830898043,2.2145018577575684
0.4586795474526184,2.2150063514709473
0.45845053366768895,2.2159557342529297
0.4586901062568384,2.216463327407837
0.458461079966749,2.217390775680542
0.4587006607795205,2.2179315090179443
0.4584716219893143,2.2188782691955566
0.4587112110229939,2.2193777561187744
0.4584821597377152,2.220306158065796
0.45872175698958784,2.2207961082458496
0.4584926932142818,2.2217719554901123
0.4587322986816315,2.222271680831909
0.4585032224213442,2.2232272624969482
0.4587428361014541,2.2237226963043213
0.4585137473612324,2.2246742248535156
0.458753369251385,2.2251954078674316
0.4585242680362766,2.226144790649414
0.4587638981337531,2.2266733646392822
0.45853478444880674,2.22756290435791
0.4587744227508877,2.228092670440674
0.45854529660115256,2.2289814949035645
0.45878494310511786,2.229534387588501
0.45855580449564415,2.230454444885254
0.45879545919877257,2.230963945388794
0.45856630813461124,2.2319040298461914
0.4588059710341808,2.2324159145355225
0.4585768075203836,2.23336124420166
0.4588164786136714,2.2339024543762207
0.4585873026552909,2.2348108291625977
0.45882698193957333,2.235321521759033
0.4585977935416625,2.236264705657959
0.4588374810142152,2.2367796897888184
0.45860828018182803,2.2377572059631348
0.4588479758399256,2.2382333278656006
0.4586187625781165,2.239229202270508
0.458858466419033,2.2396955490112305
0.4586292407328574,2.240679979324341
0.4588689527538659,2.241185188293457
0.45863971464837966,2.2421393394470215
0.45887943484675253,2.2426559925079346
0.4586501843270122,2.243582248687744
0.45888991270002116,2.2441203594207764
0.4586606497710838,2.245023250579834
0.45890038631599955,2.2455456256866455
0.45867111098292296,2.246487855911255
0.45891085569701573,2.2469842433929443
0.4586815679648582,2.247957468032837
0.4589213208453974,2.248448610305786
0.4586920207192179,2.2494354248046875
0.45893178176347194,2.249946355819702
0.4587024692483299,2.250917434692383
0.4589422384535667,2.251408100128174
0.4587129135545222,2.252396821975708
0.45895269091800905,2.2528889179229736
0.45872335364012257,2.2538554668426514
0.45896313915912584,2.2543649673461914
0.4587337895074583,2.2553696632385254
0.4589735831792437,2.255852222442627
0.45874422115885677,2.256809711456299
0.4589840229806895,2.2573084831237793
0.4587546485966451,2.2583489418029785
0.45899445856578935,2.2588119506835938
0.45876507182314996,2.2598323822021484
0.4590048899368695,2.2603015899658203
0.45877549084069796,2.2613322734832764
0.45901531709625587,2.261814832687378
0.4587859056516155,2.2627854347229004
0.45902574004627394,2.2633049488067627
0.45879631625822836,2.2642319202423096
0.45903615878924936,2.264753580093384
0.45880672266286276,2.2656667232513428
0.45904657332750715,2.2661983966827393
0.45881712486784404,2.2672696113586426
0.4590569836633722,2.267728328704834
0.45882752287549733,2.2687277793884277
0.4590673897991692,2.2692155838012695
0.45883791668814794,2.2701728343963623
0.45907779173722246,2.2706780433654785
0.4588483063081201,2.2715940475463867
0.45908818947985625,2.2721197605133057
0.4588586917377386,2.2730300426483154
0.459098583029394,2.2735443115234375
0.4588690729793273,2.2745301723480225
0.45910897238815934,2.2750048637390137
0.45887945003521013,2.2760164737701416
0.4591193575584755,2.2764782905578613
0.45888982290771024,2.277460813522339
0.45912973854266526,2.2779529094696045
0.45890019159915096,2.278895139694214
0.45914011534305127,2.2793893814086914
0.4589105561118552,2.2803285121917725
0.4591504879619555,2.280817985534668
0.458920916448145,2.2817938327789307
0.4591608564017001,2.2822890281677246
0.45893127261034267,2.283247709274292
0.45917122066460636,2.283781051635742
0.45894162460077,2.284688949584961
0.4591815807529956,2.2852070331573486
0.4589519724217481,2.286133050918579
0.45919193666918856,2.286648988723755
0.4589623160755981,2.2875871658325195
0.4592022884155057,2.288085699081421
0.45897265556464073,2.289029121398926
0.4592126359942671,2.2895267009735107
0.4589829908911958,2.2904748916625977
0.45922297940779244,2.290980577468872
0.45899332205758364,2.291958808898926
0.4592333186584011,2.2924647331237793
0.45900364906612334,2.293405771255493
0.45924365374841203,2.2939515113830566
0.45901397191913396,2.294868230819702
0.4592539846801435,2.2954018115997314
0.45902429061893424,2.2963156700134277
0.45926431145591395,2.296839952468872
0.45903460516784217,2.2977869510650635
0.459274634078041,2.298279285430908
0.45904491556817567,2.2992682456970215
0.45928495254884183,2.29974365234375
0.459055221822252,2.3007426261901855
0.4592952668706332,2.301215887069702
0.459065523932388,2.30220627784729
0.4593055770457318,2.3026857376098633
0.4590758219009001,2.3037238121032715
0.45931588307645355,2.3041977882385254
0.4590861157301043,2.3051958084106445
0.4593261849651138,2.305668354034424
0.4590964054223161,2.3066937923431396
0.4593364827140279,2.3071630001068115
0.45910669097985063,2.3081722259521484
0.45934677632551024,2.30865478515625
0.45911697240502247,2.3096401691436768
0.459357065801875,2.3101446628570557
0.4591272497001457,2.3110928535461426
0.45936735114543603,2.31158447265625
0.4591375228675338,2.3125452995300293
0.4593776323585065,2.3130292892456055
0.45914779190950006,2.314049243927002
0.459387909443399,2.314518690109253
0.4591580568283571,2.31551194190979
0.45939818240242597,2.31599497795105
0.4591683176264169,2.316953182220459
0.45940845123789886,2.3174571990966797
0.4591785743059913,2.3184072971343994
0.4594187159521292,2.3189187049865723
0.4591888268693911,2.3198506832122803
0.4594289765474276,2.320343017578125
0.4591990753189272,2.321376085281372
0.4594392330261041,2.3218729496002197
0.4592093196569094,2.3228282928466797
0.4594494853904687,2.32331919670105
0.4592195598856474,2.3242616653442383
0.4594597336428303,2.324751138687134
0.45922979600744995,2.3257594108581543
0.45946997778549764,2.3262252807617188
0.45924002802462566,2.3272459506988525
0.45948021782077886,2.327728033065796
0.45925025593948227,2.3287057876586914
0.45949045375098135,2.3291733264923096
0.4592604797543272,2.3301689624786377
0.4595006855784123,2.330670118331909
0.45927069947146715,2.331632137298584
0.4595109133053778,2.332129716873169
0.4592809150932083,2.333117723464966
0.4595211369341841,2.3336174488067627
0.4592911266218562,2.334562063217163
0.45953135646713617,2.3350889682769775
0.45930133405971607,2.3360276222229004
0.459541571906539,2.3365163803100586
0.4593115374090921,2.337486505508423
0.4595517832546967,2.3380160331726074
0.45932173667228826,2.33894944190979
0.45956199051391267,2.339437484741211
0.4593319318516078,2.3403854370117188
0.45957219368648994,2.3409111499786377
0.45934212294935334,2.341866970062256
0.4595823927747309,2.342352867126465
0.45935230996782683,2.343302011489868
0.45959258778093726,2.3437910079956055
0.4593624929093298,2.344940423965454
0.4596027787074103,2.3454108238220215
0.45937267177616303,2.3464150428771973
0.45961296555645037,2.346890926361084
0.4593828465706266,2.3478803634643555
0.4596231483303576,2.348355293273926
0.4593930172950202,2.349346399307251
0.4596333270314311,2.349851131439209
0.45940318395164254,2.3507819175720215
0.4596435016619697,2.351271390914917
0.45941334654279203,2.3522675037384033
0.45965367222427134,2.3527607917785645
0.45942350507076624,2.353764533996582
0.4596638387206334,2.3542251586914062
0.45943365953786225,2.355238199234009
0.4596740011533526,2.355694055557251
0.45944380994637607,2.3567028045654297
0.45968415952472524,2.357182264328003
0.4594539562986035,2.358170509338379
0.45969431383704645,2.3586432933807373
0.4594640985968397,2.359607458114624
0.4597044640926111,2.360107660293579
0.4594742368433787,2.36106538772583
0.4597146102937135,2.3615713119506836
0.4594843710405141,2.3625214099884033
0.4597247524426469,2.3630411624908447
0.4594945011905391,2.3639745712280273
0.459734890541704,2.364488124847412
0.45950462729574576,2.3654356002807617
0.45974502459317707,2.3659768104553223
0.4595147493584256,2.366875171661377
0.4597551545993573,2.3673975467681885
0.4595248673808697,2.3683273792266846
0.4597652805625354,2.368835210800171
0.45953498136536797,2.3697891235351562
0.4597754024850016,2.3702895641326904
0.45954509131421,2.3712706565856934
0.4597855203690449,2.371764898300171
0.4595551972296844,2.3727407455444336
0.4597956342169542,2.3732380867004395
0.4595652991140794,2.374189615249634
0.459805744031017,2.3747072219848633
0.45957539696968197,2.3756263256073
0.4598158498135207,2.376152753829956
0.459585490798779,2.3770570755004883
0.45982595156675177,2.377586603164673
0.4595955806036561,2.378488540649414
0.45983604929299576,2.379007577896118
0.45960566638659855,2.3799495697021484
0.4598461429945377,2.3804359436035156
0.4596157481498905,2.381439685821533
0.45985623267366194,2.381953239440918
0.45962582589581574,2.3829050064086914
0.45986631833265185,2.383404016494751
0.45963589962665696,2.3843729496002197
0.4598763999737903,2.3848888874053955
0.45964596934469637,2.385871648788452
0.45988647759935924,2.3863792419433594
0.4596560350522153,2.387326717376709
0.4598965512116399,2.3878419399261475
0.45966609675149434,2.3887898921966553
0.4599066208129128,2.3892829418182373
0.45967615444481325,2.3902533054351807
0.4599166864054577,2.39074444770813
0.45968620813445105,2.3916964530944824
0.45992674799155353,2.3921995162963867
0.45969625782268614,2.3931684494018555
0.4599368055734785,2.393665075302124
0.45970630351179587,2.394641876220703
0.45994685915350997,2.395171880722046
0.459716345204057,2.396106719970703
0.45995690873392464,2.396622657775879
0.4597263829017452,2.397555351257324
0.45996695431699836,2.398087739944458
0.4597364166071359,2.3990044593811035
0.4599769959050062,2.3995213508605957
0.45974644632250317,2.4004437923431396
0.45998703350022224,2.4009358882904053
0.45975647205012066,2.401940107345581
0.4599970671049202,2.4024322032928467
0.45976649379226103,2.4034059047698975
0.4600070967213725,2.4038920402526855
0.45977651155119603,2.404843330383301
0.4600171223518512,2.4053573608398438
0.45978652532919667,2.4062795639038086
0.4600271439986274,2.406806707382202
0.45979653512853347,2.40773868560791
0.46003716166397096,2.4082493782043457
0.4598065409514757,2.4091875553131104
0.46004717535015166,2.4097483158111572
0.45981654280029205,2.410627841949463
0.460057185059438,2.41117262840271
0.45982654067725,2.412076711654663
0.4600671907940976,2.412611722946167
0.45983653458461676,2.413527488708496
0.4600771925563974,2.4140918254852295
0.4598465245246581,2.4149630069732666
0.4600871903486036,2.4155454635620117
0.45985651049963955,2.416447162628174
0.46009718417298145,2.4169771671295166
0.4598664925118253,2.4179484844207764
0.46010717403179524,2.418416976928711
0.45987647056347897,2.419421672821045
0.46011715992730856,2.4198803901672363
0.4598864446568633,2.420879364013672
0.46012714186178416,2.421377182006836
0.4598964147942398,2.4223716259002686
0.46013711983748384,2.422849416732788
0.4599063809778698,2.4238061904907227
0.4601470938566687,2.4243087768554688
0.459916343210013,2.4252676963806152
0.4601570639215987,2.425807237625122
0.4599263014929289,2.426711082458496
0.4601670300345333,2.427255630493164
0.45993625582887576,2.428169012069702
0.4601769921977308,2.4286935329437256
0.45994620622011095,2.429608106613159
0.46018695041344854,2.430142641067505
0.45995615266889106,2.4310388565063477
0.46019690468394336,2.431581974029541
0.4599660951774717,2.432508707046509
0.460206855011471,2.433028221130371
0.4599760337481079,2.4339711666107178
0.4602168013982862,2.434457540512085
0.4599859683830534,2.4354138374328613
0.46022674384664297,2.4359240531921387
0.4599958990845612,2.4368698596954346
0.4602366823587945,2.437361717224121
0.46000582585488314,2.4383082389831543
0.46024661693699287,2.4388070106506348
0.46001574869627077,2.439746856689453
0.4602565475834895,2.4402525424957275
0.46002566761097424,2.441164255142212
0.4602664743005345,2.441709518432617
0.4600355826012429,2.442610502243042
0.4602763970903776,2.4431402683258057
0.46004549366932523,2.4440953731536865
0.4602863159552672,2.4446029663085938
0.4600554008174687,2.4455480575561523
0.46029623089745103,2.446082353591919
0.46006530404791995,2.447080612182617
0.46030614191917585,2.4475550651550293
0.46007520336292473,2.448728322982788
0.4603160490226874,2.4491846561431885
0.4600850987647276,2.4503543376922607
0.4603259522102306,2.4508135318756104
0.4600949902555726,2.451815605163574
0.4603358514840494,2.452307939529419
0.46010487783770243,2.453275680541992
0.4603457468463867,2.4537978172302246
0.46011476151335917,2.454723596572876
0.4603556382994849,2.45524263381958
0.4601246412847837,2.4562788009643555
0.4603655258455847,2.456737518310547
0.46013451715421616,2.4577622413635254
0.4603754094869267,2.4582293033599854
0.46014438912389566,2.4592175483703613
0.46038528922574984,2.459703207015991
0.4601542571960603,2.4606637954711914
0.4603951650642928,2.4611518383026123
0.4601641213729471,2.4621260166168213
0.46040503700479257,2.462616205215454
0.46017398165679263,2.4636542797088623
0.4604149050494857,2.4641318321228027
0.46018383804983193,2.4651052951812744
0.46042476920060765,2.4656124114990234
0.4601936905542995,2.4665560722351074
0.46043462946039304,2.4670770168304443
0.46020353917242834,2.4679973125457764
0.4604444858310751,2.468527317047119
0.4602133839064511,2.469440460205078
0.46045433831488664,2.469989061355591
0.4602232247585992,2.470871686935425
0.46046418691405916,2.471412420272827
0.46023306173110284,2.472367286682129
0.46047403163082307,2.472893476486206
0.4602428948261915,2.473832130432129
0.46048387246740846,2.4743492603302
0.4602527240460938,2.4753003120422363
0.46049370942604356,2.4757866859436035
0.46026254939303696,2.4767353534698486
0.4605035425089561,2.47725248336792
0.46027237086924766,2.478205680847168
0.4605133717183729,2.478722333908081
0.4602821884769511,2.4796674251556396
0.4605231970565197,2.4801840782165527
0.46029200221837213,2.4811179637908936
0.460533018525621,2.4816246032714844
0.4603018120957339,2.4825661182403564
0.46054283612790065,2.4830856323242188
0.46031161811125915,2.4840281009674072
0.4605526498655813,2.4845285415649414
0.4603214202671691,2.4855282306671143
0.4605624597408848,2.486039876937866
0.4603312185656844,2.4869773387908936
0.46057226575603155,2.4874956607818604
0.46034101300902436,2.4884161949157715
0.4605820679132415,2.4889309406280518
0.46035080359940755,2.489879846572876
0.46059186621473336,2.4903666973114014
0.4603605903390513,2.4913365840911865
0.46060166066272473,2.4918339252471924
0.46037037323017216,2.4927785396575928
0.46061145125943215,2.4932854175567627
0.4603801522749854,2.4942235946655273
0.4606212380070715,2.4947526454925537
0.46038992747570534,2.4956655502319336
0.4606310209078572,2.496177911758423
0.46039969883454546,2.4971113204956055
0.46064079996400303,2.497649908065796
0.46040946635371793,2.4985744953155518
0.4606505751777216,2.499098062515259
0.46041923003543417,2.5000357627868652
0.46066034655122423,2.5005526542663574
0.4604289898819042,2.5014965534210205
0.4606701140867216,2.502027750015259
0.46043874589533745,2.5029659271240234
0.46067987778642305,2.503481388092041
0.4604484980779419,2.5044283866882324
0.4606896376525373,2.5049397945404053
0.46045824643192473,2.5059139728546143
0.4606993936872715,2.5063979625701904
0.4604679909594922,2.507441282272339
0.4607091458928322,2.507902145385742
0.46047773166284905,2.508901834487915
0.46071889427142454,2.5093843936920166
0.46048746854419936,2.5103466510772705
0.46072863882525295,2.510835886001587
0.4604972016057461,2.511789321899414
0.46073837955652075,2.512281656265259
0.460506930849691,2.51326322555542
0.4607481164674298,2.5137939453125
0.4605166562782351,2.514735221862793
0.46075784956018156,2.51523494720459
0.46052637789357803,2.5161919593811035
0.46076757883697583,2.516691207885742
0.4605360956979183,2.517681360244751
0.46077730430001185,2.518188714981079
0.4605458096934538,2.5192253589630127
0.4607870259514874,2.519697666168213
0.4605555198823809,2.5206754207611084
0.4607967437935994,2.521158218383789
0.4605652262668953,2.5221962928771973
0.46080645782854385,2.5226616859436035
0.4605749288491912,2.5236332416534424
0.46081616805851516,2.5241096019744873
0.46058462763146196,2.5251009464263916
0.46082587448570733,2.525569438934326
0.4605943226158999,2.5265724658966064
0.46083557711231277,2.5270464420318604
0.4606040138046963,2.5280513763427734
0.46084527594052316,2.528519630432129
0.46061370120004097,2.529528856277466
0.4608549709725287,2.530071258544922
0.46062338480412324,2.530987024307251
0.4608646622105191,2.5315101146698
0.46063306461913084,2.5324392318725586
0.46087434965668245,2.5329604148864746
0.46064274064725064,2.5339443683624268
0.46088403331320593,2.5344436168670654
0.4606524128906685,2.535421133041382
0.4608937131822757,2.535884380340576
0.46066208135156894,2.537012815475464
0.4609033892660769,2.5374763011932373
0.46067174603213557,2.5384678840637207
0.46091306156679324,2.5389459133148193
0.46068140693455084,2.5399222373962402
0.46092273008660783,2.5403943061828613
0.4606910640609962,2.54135799407959
0.46093239482770215,2.5418989658355713
0.46070071741365193,2.542841911315918
0.46094205579225705,2.5433616638183594
0.46071036699469703,2.5442872047424316
0.4609517129824521,2.544806480407715
0.46072001280630964,2.545771837234497
0.46096136640046553,2.5462708473205566
0.46072965485066675,2.547262668609619
0.46097101604847496,2.5477333068847656
0.4607392931299442,2.548691749572754
0.46098066192865644,2.5491878986358643
0.46074892764631664,2.5501515865325928
0.4609903040431852,2.5506489276885986
0.46075855840195773,2.551605463027954
0.46099994239423514,2.5521018505096436
0.46076818539903996,2.553044319152832
0.46100957698397926,2.5535690784454346
0.4607778086397349,2.5544800758361816
0.4610192078145895,2.554999828338623
0.46078742812621243,2.555938959121704
0.4610288348882362,2.5564348697662354
0.4607970438606419,2.5573718547821045
0.4610384582070892,2.5579848289489746
0.4608066558451913,2.558809518814087
0.46104807777331686,2.5596108436584473
0.46081626408202764,2.5602517127990723
0.4610576935890864,2.5610463619232178
0.4608258685733165,2.5617291927337646
0.46106730565656406,2.562472343444824
0.46083546932122266,2.563189744949341
0.46107691397791506,2.5639123916625977
0.4608450663279096,2.564647912979126
0.4610865185553032,2.565335512161255
0.46085465959553956,2.566096544265747
0.46109611939089135,2.5667572021484375
0.4608642491262738,2.567549705505371
0.461105716486841,2.568171501159668
0.46087383492227263,2.568993330001831
0.461115309845313,2.5696098804473877
0.4608834169856948,2.570432186126709
0.4611248994684665,2.571040153503418
0.4608929953186982,2.571878671646118
0.4611344853584599,2.572451591491699
0.46090256992343936,2.5733208656311035
0.46114406751745035,2.5739355087280273
0.4609121408020741,2.57476544380188
0.4611536459475937,2.5753333568573
0.46092170795675663,2.576200485229492
0.461163220651045,2.576746940612793
0.46093127138964024,2.577644109725952
0.4611727916299578,2.5781795978546143
0.46094083110287687,2.5790979862213135
0.46118235888648473,2.5796163082122803
0.4609503870986177,2.580512523651123
0.4611919224227772,2.581059455871582
0.4609599393790124,2.5820062160491943
0.4612014822409855,2.58249568939209
0.4609694879462094,2.5834593772888184
0.4612110383432586,2.583944082260132
0.4609790328023566,2.5848910808563232
0.46122059073174454,2.5853803157806396
0.4609885739496001,2.586329936981201
0.46123013940859026,2.586815118789673
0.4609981113900848,2.5878024101257324
0.46123968437594115,2.5882813930511475
0.46100764512595516,2.5892632007598877
0.46124922563594195,2.5897958278656006
0.46101717515935375,2.590689182281494
0.46125876319073583,2.5912117958068848
0.4610267014924223,2.592114210128784
0.461268297042465,2.592649221420288
0.4610362241273014,2.5935564041137695
0.46127782719327043,2.5940983295440674
0.46104574306613016,2.5949971675872803
0.46128735364529205,2.595517158508301
0.46105525831104704,2.5964465141296387
0.46129687640066847,2.596942663192749
0.4610647698641888,2.597925901412964
0.46130639546153723,2.598402261734009
0.46107427772769144,2.599391222000122
0.46131591083003465,2.5998692512512207
0.4610837819036895,2.6008269786834717
0.4613254225082959,2.6013121604919434
0.46109328239431646,2.602292776107788
0.461334930498455,2.602792263031006
0.46110277920170467,2.6037440299987793
0.46134443480264475,2.6042673587799072
0.46111227232798524,2.605191469192505
0.4613539354229968,2.605727195739746
0.4611217617752882,2.606630325317383
0.46136343236164157,2.6071603298187256
0.4611312475457421,2.6080777645111084
0.4613729256207084,2.608588457107544
0.46114072964147473,2.609506130218506
0.4613824152023254,2.610042095184326
0.4611502080646124,2.6110000610351562
0.4613919011086196,2.611497640609741
0.4611596828172804,2.6124489307403564
0.46140138334171665,2.612943649291992
0.46116915390160257,2.613917112350464
0.4614108619037411,2.6143908500671387
0.461178621319702,2.6154117584228516
0.46142033679681643,2.615865468978882
0.4611880850737002,2.6168692111968994
0.46142980802306466,2.6173512935638428
0.4611975451657176,2.618328094482422
0.4614392755846071,2.618825674057007
0.4612070015978736,2.619769811630249
0.4614487394835632,2.620281934738159
0.4612164543722861,2.6212105751037598
0.4614581997220519,2.6217572689056396
0.4612259034910722,2.6226274967193604
0.4614676563021904,2.623194694519043
0.4612353489563473,2.624069929122925
0.46147710922609503,2.624615430831909
0.4612447907702261,2.6255006790161133
0.46148655849588094,2.6260576248168945
0.4612542289348219,2.626939535140991
0.46149600411366193,2.627480983734131
0.4612636634522467,2.6286139488220215
0.4615054460815506,2.629072666168213
0.46127309432461133,2.6301558017730713
0.4615148844016585,2.6306188106536865
0.46128252155402566,2.631619453430176
0.46152431907609576,2.6320784091949463
0.4612919451425981,2.6331324577331543
0.46153375010697145,2.6335973739624023
0.4613013650924358,2.634594440460205
0.4615431774963936,2.6350650787353516
0.46131078140564497,2.636120080947876
0.4615526012464688,2.636577606201172
0.4613201940843304,2.6375882625579834
0.4615620213593023,2.6380996704101562
0.46132960313059584,2.6390364170074463
0.46157143783699867,2.639557361602783
0.46133900854654364,2.6404709815979004
0.4615808506816606,2.641012191772461
0.46134841033427515,2.641953468322754
0.4615902598953901,2.642458915710449
0.46135780849589025,2.6434082984924316
0.4615996654802879,2.643904685974121
0.4613672030334879,2.6449742317199707
0.46160906743845315,2.645416498184204
0.4613765939491655,2.64648175239563
0.46161846577198423,2.6469335556030273
0.46138598124501967,2.6479899883270264
0.4616278604829781,2.648454427719116
0.4613953649231454,2.649418592453003
0.46163725157353047,2.6499435901641846
0.46140474498563677,2.650874376296997
0.461646639045736,2.651385545730591
0.4614141214345864,2.6523325443267822
0.46165602290168795,2.652851104736328
0.46142349427208595,2.653804302215576
0.4616654031434784,2.654301166534424
0.4614328635002255,2.655261993408203
0.46167477977319843,2.655766725540161
0.4614422291210943,2.65671706199646
0.46168415279293756,2.657210350036621
0.46145159113678,2.6581802368164062
0.4616935222047843,2.6586861610412598
0.46146094954936956,2.6596245765686035
0.4617028880108258,2.66013503074646
0.4614703043609481,2.661069393157959
0.4617122502131484,2.661616086959839
0.4614796555735999,2.662508487701416
0.46172160881383656,2.6630406379699707
0.4614890031894079,2.663973093032837
0.461730963814974,2.664473533630371
0.46149834721045374,2.6654062271118164
0.46174031521864317,2.6659562587738037
0.461507687638818,2.666858673095703
0.46174966302692505,2.6673765182495117
0.46151702447657994,2.6682956218719482
0.46175900724189944,2.6687958240509033
0.4615263577258176,2.669804811477661
0.46176834786564525,2.670283555984497
0.4615356873886077,2.6712663173675537
0.46177768490023996,2.671783924102783
0.46154501346702587,2.6727073192596436
0.4617870183477594,2.6732189655303955
0.4615543359631465,2.6741366386413574
0.461796348210279,2.6746716499328613
0.46156365487904255,2.6756110191345215
0.4618056744898722,2.6761233806610107
0.461572970216786,2.6770663261413574
0.46181499718861163,2.677581548690796
0.4615822819784475,2.6785128116607666
0.4618243163085685,2.6790285110473633
0.4615915901660964,2.679969072341919
0.4618336318518131,2.680462121963501
0.46160089478180083,2.6814470291137695
0.46184294382041385,2.6819703578948975
0.46161019582762775,2.6828675270080566
0.46185225221643866,2.683422803878784
0.46161949330564284,2.6842963695526123
0.4618615570419537,2.684854030609131
0.46162878721791045,2.6857352256774902
0.4618708582990243,2.686292886734009
0.4616380775664939,2.687194347381592
0.46188015598971405,2.6877281665802
0.46164736435345505,2.688612937927246
0.4618894501160855,2.689190626144409
0.4616566475808548,2.6900811195373535
0.4618987406802005,2.6906540393829346
0.46166592725075234,2.691547393798828
0.4619080276841187,2.692077875137329
0.4616752033652061,2.693007230758667
0.46191731112989926,2.6935293674468994
0.46168447592627304,2.694456100463867
0.46192659101959976,2.6949656009674072
0.46169374493600884,2.6959228515625
0.4619358673552767,2.6964221000671387
0.46170301039646794,2.6974167823791504
0.46194514013898513,2.6979238986968994
0.46171227230970374,2.69887638092041
0.46195440937277915,2.6993908882141113
0.46172153067776817,2.700326681137085
0.4619636750587111,2.7008426189422607
0.4617307855027119,2.7017621994018555
0.4619729371988328,2.702313184738159
0.46174003678658465,2.70324444770813
0.46198219579519434,2.7037851810455322
0.4617492845314344,2.7046830654144287
0.4619914508498445,2.705225706100464
0.4617585287393082,2.7061686515808105
0.46200070236483115,2.7066664695739746
0.46176776941225195,2.7076165676116943
0.46200995034220055,2.7081024646759033
0.46177700655231,2.7090492248535156
0.4620191947839981,2.7095377445220947
0.4617862401615257,2.710543155670166
0.4620284356922676,2.711054801940918
0.4617954702419408,2.7120022773742676
0.4620376730690517,2.7125158309936523
0.4618046967955964,2.713453769683838
0.462046906916392,2.7140214443206787
0.4618139198245318,2.7150561809539795
0.46205613723632866,2.7155203819274902
0.46182313933078506,2.716527223587036
0.4620653640309004,2.716991901397705
0.4618323553163934,2.7179949283599854
0.4620745873021452,2.7185089588165283
0.4618415677833924,2.7194507122039795
0.46208380705209917,2.7199528217315674
0.46185077673381664,2.7209057807922363
0.4620930232827978,2.7213728427886963
0.4618599821696992,2.7223854064941406
0.4621022359962748,2.7228798866271973
0.4618691840930721,2.7238383293151855
0.4621114451945628,2.724322557449341
0.4618783825059659,2.7252750396728516
0.46212065087969334,2.7258095741271973
0.46188757741041014,2.7266957759857178
0.46212985305369647,2.7272229194641113
0.46189676880843294,2.728144884109497
0.4621390517186012,2.7286391258239746
0.4619059567020612,2.729581356048584
0.4621482468764349,2.7301061153411865
0.4619151410933206,2.7310128211975098
0.46215743852922414,2.731541633605957
0.46192432198423544,2.732473850250244
0.4621666266789941,2.732988119125366
0.46193349937682887,2.733944892883301
0.4621758113277685,2.734441041946411
0.4619426732731228,2.7353835105895996
0.46218499247756994,2.735887289047241
0.46195184367513775,2.7368292808532715
0.46219417013041963,2.7373459339141846
0.46196101058489303,2.738255739212036
0.4622033442883378,2.7387702465057373
0.4619701740044069,2.7397115230560303
0.4622125149533433,2.7402007579803467
0.46197933393569585,2.7411420345306396
0.4622216821274534,2.741631507873535
0.46198849038077555,2.742591619491577
0.46223084581268464,2.7430977821350098
0.4619976433416603,2.7440433502197266
0.46224000601105186,2.744558811187744
0.46200679282036317,2.7454848289489746
0.46224916272456906,2.746023416519165
0.4620159388188958,2.7469472885131836
0.46225831595524836,2.7474710941314697
0.46202508133926856,2.7484078407287598
0.4622674657051013,2.748896598815918
0.4620342203834909,2.7499024868011475
0.4622766119761378,2.750380754470825
0.4620433559535705,2.7513999938964844
0.46228575477036626,2.751866102218628
0.4620524880515143,2.752898693084717
0.46229489408979435,2.753361225128174
0.4620616166793275,2.7544076442718506
0.4623040299364281,2.754869222640991
0.4620707418390142,2.7558701038360596
0.46231316231227254,2.7563297748565674
0.4620798635325773,2.757315158843994
0.46232229121933116,2.7578001022338867
0.4620889817620185,2.7587954998016357
0.4623314166596064,2.7592594623565674
0.462098096529338,2.760265350341797
0.4623405386350993,2.760742425918579
0.46210720783653486,2.761725425720215
0.4623496571478096,2.7621917724609375
0.4621163156856069,2.763206958770752
0.46235877219973603,2.7636876106262207
0.46212542007855073,2.7646539211273193
0.4623678837928756,2.7651479244232178
0.46213452101736135,2.7661116123199463
0.46237699192922466,2.766624689102173
0.4621436185040329,2.7675387859344482
0.46238609661077773,2.7680509090423584
0.46215271254055795,2.768988847732544
0.46239519783952815,2.7694854736328125
0.462161803128928,2.770439863204956
0.4624042956174684,2.7709262371063232
0.4621708902711332,2.7718865871429443
0.46241338994658926,2.7723777294158936
0.4621799739691624,2.773322105407715
0.4624224808288803,2.7738418579101562
0.4621890542250031,2.774752140045166
0.46243156826633003,2.775268316268921
0.4621981310406419,2.776191473007202
0.46244065226092557,2.776705026626587
0.4622072044180635,2.7776284217834473
0.4624497328146526,2.7781591415405273
0.46221627435925183,2.7790589332580566
0.4624588099294958,2.7795703411102295
0.4622253408661895,2.7804877758026123
0.4624678836074385,2.7810096740722656
0.46223440394085763,2.7819552421569824
0.46247695385046256,2.782477855682373
0.46224346358523616,2.7834131717681885
0.46248602066054884,2.7839198112487793
0.46225251980130383,2.7848472595214844
0.4624950840396768,2.785367250442505
0.46226157259103795,2.7862703800201416
0.46250414398982465,2.7867915630340576
0.46227062195641466,2.7876827716827393
0.46251320051296924,2.788214683532715
0.46227966789940905,2.7891297340393066
0.4625222536110863,2.7896194458007812
0.4622887104219943,2.790553331375122
0.46253130328615005,2.79103946685791
0.46229774952614294,2.7920186519622803
0.4625403495401338,2.792525053024292
0.462306785213826,2.7934420108795166
0.4625493923750092,2.794025182723999
0.462315817487013,2.794863224029541
0.4625584317927467,2.7954516410827637
0.46232484634767274,2.796293020248413
0.4625674677953158,2.796880006790161
0.4623338717977722,2.7977569103240967
0.46257650038468445,2.798327684402466
0.46234289383927724,2.7992093563079834
0.4625855295628194,2.7997517585754395
0.4623519124741526,2.8006529808044434
0.46259455533168586,2.8012008666992188
0.4623609277043616,2.802093029022217
0.4626035776932483,2.8026299476623535
0.4623699395318664,2.8035287857055664
0.4626125966494692,2.804093360900879
0.46237894795862755,2.804954767227173
0.46262161220231063,2.805513381958008
0.4623879529866048,2.8063881397247314
0.46263062435373264,2.8069255352020264
0.4623969546177564,2.8078291416168213
0.4626396331056943,2.808365821838379
0.4624059528540391,2.8092610836029053
0.4626486384601535,2.809819459915161
0.4624149476974088,2.8107049465179443
0.46265764041906665,2.8112494945526123
0.46242393914981983,2.8121559619903564
0.4626666389843891,2.812678575515747
0.4624329272132253,2.8135921955108643
0.4626756341580746,2.814141273498535
0.462441911889577,2.81502366065979
0.46268462594207593,2.8155717849731445
0.4624508931808255,2.8164942264556885
0.4626936143383444,2.8169875144958496
0.4624598710889201,2.8179924488067627
0.4627025993488303,2.8184540271759033
0.462468845615809,2.8194596767425537
0.46271158097548226,2.819930076599121
0.46247781676343863,2.8209686279296875
0.4627205592202479,2.821431875228882
0.46248678453375464,2.8224384784698486
0.4627295340850736,2.8229262828826904
0.46249574892870116,2.8239386081695557
0.4627385055719042,2.824401617050171
0.4625047099502209,2.8253979682922363
0.4627474736826835,2.8259198665618896
0.4625136676002557,2.8268370628356934
0.462756438419354,2.8273322582244873
0.46252262188074567,2.8283004760742188
0.4627653997838567,2.828793525695801
0.4625315727936301,2.829831600189209
0.4627743577781317,2.830291986465454
0.46254052034084653,2.8313181400299072
0.4627833124041173,2.8317856788635254
0.4625494645243316,2.8328304290771484
0.46279226366375115,2.8332979679107666
0.4625584053460204,2.8342885971069336
0.4628012115589691,2.8347764015197754
0.46256734280784684,2.8357250690460205
0.4628101560917059,2.8362178802490234
0.46257627691174386,2.8371365070343018
0.4628190972638951,2.837634801864624
0.46258520765964234,2.8385517597198486
0.4628280350774689,2.839068651199341
0.4625941350534728,2.840022563934326
0.4628369695343584,2.8405022621154785
0.46260305909516375,2.8414716720581055
0.4628459006364929,2.8419878482818604
0.4626119797866429,2.842954397201538
0.462854828385801,2.8434503078460693
0.4626208971298364,2.8444252014160156
0.46286375278420977,2.844924211502075
0.4626298111266691,2.8458986282348633
0.4628726738336449,2.84639310836792
0.4626387217790649,2.847350597381592
0.4628815915360312,2.8478565216064453
0.4626476290889461,2.8487861156463623
0.4628905058932915,2.849329948425293
0.4626565330582339,2.850222587585449
0.4628994169073482,2.85075306892395
0.4626654336888479,2.8516743183135986
0.46290832458012177,2.8521955013275146
0.4626743309827069,2.853113889694214
0.4629172289135316,2.8536376953125
0.4626832249417281,2.854552984237671
0.46292612990949594,2.8550732135772705
0.4626921155678274,2.8559975624084473
0.46293502756993166,2.8564865589141846
0.4627010028629197,2.857422351837158
0.4629439218967542,2.857943296432495
0.46270988682891834,2.858848810195923
0.46295281289187784,2.8593809604644775
0.46271876746773544,2.860307216644287
0.4629617005572159,2.860818386077881
0.462727644781282,2.86181902885437
0.4629705848946798,2.8622896671295166
0.4627365187714675,2.8634653091430664
0.4629794659061801,2.863919734954834
0.46274538944020016,2.8649110794067383
0.462988343593626,2.8654026985168457
0.4627542567893873,2.866361379623413
0.4629972179589255,2.866865873336792
0.4627631208209344,2.867820978164673
0.46300608900398516,2.8683207035064697
0.46277198153674626,2.869274616241455
0.4630149567307102,2.869795799255371
0.4627808389387257,2.870727777481079
0.4630238211410048,2.87123966217041
0.4627896930287749,2.8722083568573
0.4630326822367718,2.8726961612701416
0.4627985438087944,2.873652458190918
0.4630415400199126,2.874159097671509
0.4628073912806836,2.8751204013824463
0.4630503944923276,2.8756418228149414
0.46281623544634054,2.8765792846679688
0.46305924565591544,2.8770864009857178
0.46282507630766206,2.8781075477600098
0.4630680935125743,2.8785765171051025
0.4628339138665436,2.8795530796051025
0.4630769380642,2.88004469871521
0.4628427481248795,2.88096284866333
0.46308577931268813,2.881474733352661
0.4628515790845627,2.882403612136841
0.4630946172599323,2.8829052448272705
0.46286040674748485,2.8838553428649902
0.46310345190782515,2.8843495845794678
0.4628692311155364,2.885279417037964
0.46311228325825804,2.885817766189575
0.46287805219060646,2.886723041534424
0.46312111131312067,2.8872475624084473
0.46288686997458284,2.8881664276123047
0.4631299360743022,2.888674020767212
0.4628956844693522,2.889601469039917
0.46313875754368977,2.8901114463806152
0.46290449567679987,2.891037702560425
0.4631475757231698,2.8915393352508545
0.46291330359880967,2.892498731613159
0.46315639061462704,2.8929929733276367
0.4629221082372645,2.8939597606658936
0.4631652022199452,2.894446849822998
0.4629309095940458,2.8954005241394043
0.46317401054100654,2.895883083343506
0.46293970767103365,2.896846294403076
0.46318281557969215,2.8973052501678467
0.46294850247010716,2.8983445167541504
0.46319161733788194,2.8988096714019775
0.46295729399314384,2.899794340133667
0.4632004158174543,2.9002685546875
0.4629660822420199,2.901226282119751
0.4632092110202866,2.9017462730407715
0.4629748672186107,2.9026646614074707
0.46321800294825477,2.90317702293396
0.4629836489247899,2.904109001159668
0.4632267916032335,2.9046151638031006
0.46299242736242996,2.905541181564331
0.46323557698709605,2.906114339828491
0.46300120253340227,2.9069697856903076
0.463244359101715,2.9075255393981934
0.46300997443957675,2.9084455966949463
0.4632531379489608,2.9089763164520264
0.4630187430828221,2.909902334213257
0.4632619135307033,2.9104158878326416
0.46302750846500573,2.9113495349884033
0.4632706858488106,2.911870241165161
0.4630362705879938,2.912792921066284
0.46327945490514993,2.9133095741271973
0.46304502945365106,2.9142322540283203
0.463288220701587,2.9147424697875977
0.4630537850638413,2.915719509124756
0.46329698323998636,2.916212320327759
0.46306253742042686,2.9171600341796875
0.4633057425222112,2.9176785945892334
0.46307128652526863,2.918619394302368
0.4633144985501235,2.9191324710845947
0.4630800323802265,2.9200894832611084
0.46332325132558394,2.9205901622772217
0.4630887749871589,2.92157244682312
0.4633320008504519,2.922081708908081
0.463097514347923,2.923027515411377
0.46334074712658563,2.92352294921875
0.4631062504643751,2.9244790077209473
0.46334949015584187,2.9249930381774902
0.46311498333836953,2.925997495651245
0.4633582299400763,2.926468849182129
0.46312371297175986,2.9274349212646484
0.46336696648114317,2.927924394607544


==> n9/slow_stale_grads_e_2000_lr_001.csv <==
testing_loss,times
0.6923484252405891,0.0
0.6915503719387803,0.0012934207916259766
0.6907584623041617,0.0026111602783203125
0.689975086813756,0.0030486583709716797
0.6891909296604952,0.004009723663330078
0.6884168408618069,0.004473447799682617
0.6876408875171413,0.005386829376220703
0.6868749725409008,0.0058896541595458984
0.6861071286974672,0.0067365169525146484
0.6853492956875274,0.007258176803588867
0.6845894701928518,0.008086442947387695
0.6838396276743524,0.008631229400634766
0.6830877297635436,0.0094757080078125
0.6823457866669039,0.009997129440307617
0.6816017259937353,0.010808706283569336
0.6808675916853866,0.011436700820922852
0.6801312783520643,0.012170791625976562
0.6794048626638317,0.012806177139282227
0.6786762072494328,0.013528108596801758
0.6779574205065758,0.014193534851074219
0.677236334094163,0.014890432357788086
0.6765250871420853,0.015557527542114258
0.6758114813445104,0.016250133514404297
0.6751076855741508,0.016933917999267578
0.6744014725585621,0.017607450485229492
0.6737050399304825,0.0182950496673584
0.6730061324415487,0.01895880699157715
0.672316975508736,0.01968097686767578
0.67162528689061,0.020313262939453125
0.6709433188200106,0.021054744720458984
0.6702587630370447,0.021671295166015625
0.6695838976298564,0.022418737411499023
0.6689063892860987,0.022990942001342773
0.6682385409968359,0.023769617080688477
0.6675679953543269,0.024332761764526367
0.6669070793086899,0.02516794204711914
0.6662434123045824,0.025705814361572266
0.6655893443161521,0.02653336524963379
0.6649324725786847,0.027030467987060547
0.6642851691644723,0.027912616729736328
0.6636350100278183,0.02838444709777832
0.662994388422695,0.029310226440429688
0.6623508599407182,0.02976846694946289
0.6617168381107558,0.030679941177368164
0.6610798590697012,0.031119585037231445
0.6604523557244508,0.03208279609680176
0.6598218456545979,0.03252601623535156
0.6592007802583404,0.03347659111022949
0.6585766594446499,0.03394508361816406
0.6579619522266457,0.03486824035644531
0.6573441417184318,0.03533220291137695
0.6567357136821996,0.03624606132507324
0.6561241353018566,0.036684513092041016
0.6555219082335175,0.03760790824890137
0.6549164845843316,0.03807520866394043
0.6543203810600459,0.03899240493774414
0.6537210355331257,0.03944969177246094
0.653130978925654,0.04035234451293945
0.6525376357060084,0.04081296920776367
0.6519535501904318,0.04173874855041504
0.6513661342622277,0.04218626022338867
0.6507879448208542,0.04313349723815918
0.6502063819718855,0.043587446212768555
0.6496340143983781,0.04455256462097168
0.6490582312237752,0.04500937461853027
0.6484916121265283,0.04600358009338379
0.6479215360317413,0.04642152786254883
0.647360592836541,0.04738926887512207
0.6467961520396244,0.047840118408203125
0.6462408129916191,0.04880046844482422
0.645681936524849,0.04926156997680664
0.6451321306898614,0.05018424987792969
0.6445787484007149,0.05064654350280762
0.6440344056659271,0.051557302474975586
0.6434864482174519,0.052000999450683594
0.6429474992914882,0.05296826362609863
0.642404898162093,0.053389787673950195
0.6418712745745324,0.054355621337890625
0.6413339620572219,0.05481600761413574
0.6408055961575673,0.05573606491088867
0.6402735053586533,0.05619621276855469
0.639750330314783,0.0570979118347168
0.6392233951520967,0.05754709243774414
0.638705344948226,0.05851626396179199
0.6381835001488557,0.05893898010253906
0.6376705095830352,0.05994391441345215
0.6371536906806177,0.06038641929626465
0.6366456953617908,0.061383962631225586
0.6361338386933781,0.06183457374572754
0.6356307750380261,0.06281280517578125
0.6351238177405544,0.06323528289794922
0.6346256229689476,0.06426572799682617
0.6341235029753289,0.06465673446655273
0.6336301151074122,0.06573128700256348
0.6331327711422725,0.06612777709960938
0.6326441289932041,0.06715035438537598
0.6321515005682902,0.06757593154907227
0.6316675437436562,0.06851768493652344
0.631179571152931,0.06894969940185547
0.6307002400436567,0.06993699073791504
0.6302168643581032,0.07037067413330078
0.629742100135081,0.07130742073059082
0.6292632631972368,0.0717611312866211
0.6287930078056899,0.07273316383361816
0.6283186522239277,0.07316207885742188
0.6278528483775291,0.07410717010498047
0.6273829175201038,0.07454943656921387
0.6269215086948663,0.07550287246704102
0.6264559466837459,0.07597517967224121
0.6259988771117038,0.07687211036682129
0.625537628816199,0.07733392715454102
0.6250848434788946,0.07824873924255371
0.6246278545091054,0.07870316505432129
0.6241792991308982,0.07962489128112793
0.6237265158309917,0.08008766174316406
0.6232821368722048,0.08104968070983887
0.6228335063135391,0.08149456977844238
0.6223932509634575,0.08243489265441895
0.6219487209375658,0.08288431167602539
0.6215125371073006,0.08382391929626465
0.6210720561187495,0.08428573608398438
0.6206398924339804,0.08523750305175781
0.6202034096931137,0.08568167686462402
0.6197752154867244,0.08680319786071777
0.6193426809023076,0.08719968795776367
0.6189184062069231,0.08824515342712402
0.6184897703786966,0.0886688232421875
0.618069365919138,0.08967852592468262
0.6176445801302931,0.09008979797363281
0.617227997315957,0.09110569953918457
0.6168070135255438,0.09151268005371094
0.6163942044427185,0.09253191947937012
0.6159769752779964,0.09293913841247559
0.6155678926821253,0.09400081634521484
0.6151543714308648,0.09438443183898926
0.6147489687387652,0.09538483619689941
0.6143391093415111,0.09580779075622559
0.6139373406235574,0.09680509567260742
0.613531097665862,0.09722185134887695
0.6131329176381431,0.09820389747619629
0.6127302463427755,0.09865832328796387
0.6123356103592321,0.0995945930480957
0.6119364665783743,0.1000368595123291
0.611545330622926,0.10097694396972656
0.6111496708303609,0.10143089294433594
0.6107619915090282,0.10238218307495117
0.6103697727923264,0.10283517837524414
0.6099855073253557,0.10383415222167969
0.6095966873780696,0.10426187515258789
0.6092157935920665,0.10528373718261719
0.6088303307059346,0.10571503639221191
0.6084527670260121,0.1066889762878418
0.6080706200831817,0.10712623596191406
0.6076963455251291,0.10815596580505371
0.6073174739904017,0.10857629776000977
0.6069464481528778,0.10957193374633789
0.6065708120659821,0.1100149154663086
0.6062029951227403,0.1109778881072998
0.6058305550906381,0.11142730712890625
0.6054659077827848,0.11237955093383789
0.6050966249720137,0.11283230781555176
0.6047351086003069,0.11382889747619629
0.604368944729364,0.11425924301147461
0.6040105211465552,0.11527204513549805
0.6036474384783252,0.11571764945983887
0.603292070081547,0.11664342880249023
0.6029320314157793,0.11708521842956543
0.6025796811389844,0.11804771423339844
0.6022226498048213,0.11850261688232422
0.6018732811112752,0.11941194534301758
0.6015192209598346,0.11987686157226562
0.6011727978346633,0.12079572677612305
0.6008216732316789,0.1212761402130127
0.6004781601744771,0.12217569351196289
0.6001299359929991,0.12265992164611816
0.5997892980104993,0.12354254722595215
0.5994439396236572,0.12401175498962402
0.5991061422224628,0.12492847442626953
0.5987636154962915,0.12537217140197754
0.5984286246756768,0.12633156776428223
0.5980888959620111,0.12679147720336914
0.5977566782067875,0.1277008056640625
0.5974197143362235,0.12813615798950195
0.5970902366096769,0.1290605068206787
0.5967560048846042,0.12951016426086426
0.5964292346215024,0.13050103187561035
0.5960977028092068,0.13094449043273926
0.595773607908881,0.13195228576660156
0.5954447442347198,0.13237285614013672
0.5951232930542183,0.13340401649475098
0.5947970661948706,0.13383793830871582
0.5944782275421883,0.1348412036895752
0.5941546066189786,0.1352546215057373
0.5938383497463624,0.13627934455871582
0.5935173043186612,0.13671493530273438
0.5932035989159921,0.13773345947265625
0.5928850989746917,0.13814282417297363
0.5925739151629439,0.13916873931884766
0.5922579311240126,0.13959431648254395
0.5919492394487912,0.14059758186340332
0.5916357421469043,0.1410212516784668
0.5913295135720618,0.14216065406799316
0.5910184742543104,0.14256572723388672
0.5907146801556411,0.1435844898223877
0.590406070475321,0.14401888847351074
0.5901046826343355,0.14497852325439453
0.5897984746448124,0.14546465873718262
0.5894994652425919,0.14633965492248535
0.5891956313912473,0.14684057235717773
0.588898973002376,0.14770746231079102
0.5885974861246313,0.1482076644897461
0.5883031517112101,0.14908242225646973
0.5880039850246292,0.14956998825073242
0.5877119479303681,0.15044021606445312
0.5874150750288402,0.15093088150024414
0.5871253089732302,0.15179705619812012
0.5868307038212293,0.15227937698364258
0.5865431828937939,0.1531815528869629
0.5862508198207187,0.15366744995117188
0.5859655184753448,0.15456175804138184
0.5856753721699358,0.15502429008483887
0.5853922652192822,0.1559598445892334
0.5851043107241175,0.15639805793762207
0.5848233733341036,0.15740704536437988
0.5845375860401707,0.15787744522094727
0.5842587937245419,0.15881037712097168
0.5839751493658895,0.1592726707458496
0.5836984779808612,0.1601879596710205
0.5834169526293241,0.16062498092651367
0.5831423783683026,0.16155648231506348
0.5828629484283069,0.16203784942626953
0.5825904478166865,0.16301798820495605
0.5823130900201267,0.16345620155334473
0.5820426399101641,0.16445064544677734
0.5817673313113579,0.16489553451538086
0.5814989088771212,0.16609740257263184
0.5812256268478384,0.16649103164672852
0.580959209580231,0.1675558090209961
0.5806879318047955,0.16794633865356445
0.5804234975066556,0.16892743110656738
0.5801542019771213,0.16938471794128418
0.5798917287583935,0.17032289505004883
0.5796243937697931,0.17078781127929688
0.5793638600427741,0.1716911792755127
0.5790984641884396,0.17217803001403809
0.5788398486630952,0.17307472229003906
0.5785763708300494,0.17357754707336426
0.5783196525094043,0.17443537712097168
0.578058071873823,0.1749279499053955
0.5778032300494206,0.17582058906555176
0.5775435260721644,0.17629551887512207
0.5772905403195963,0.17721796035766602
0.5770326927418123,0.17772555351257324
0.5767815429163179,0.1786060333251953
0.5765255317551083,0.17907142639160156
0.5762761979872425,0.17997527122497559
0.5760220035314014,0.18044257164001465
0.5757744662227703,0.18135738372802734
0.575522069028587,0.18184256553649902
0.5752763088476496,0.18274927139282227
0.5750256897347777,0.18320584297180176
0.574781687612715,0.18415307998657227
0.574532827660107,0.18456816673278809
0.5742905647867552,0.18557071685791016
0.5740434453286608,0.18600988388061523
0.5738029031485093,0.1869661808013916
0.5735575057705369,0.1874217987060547
0.573318665978791,0.18839693069458008
0.5730749725140322,0.18883872032165527
0.5728378170527364,0.189849853515625
0.5725958095779531,0.19028019905090332
0.572360320632178,0.19123148918151855
0.5721199814640487,0.19167566299438477
0.5718861414581388,0.19276762008666992
0.5716474531495662,0.19315242767333984
0.5714152447434473,0.1942143440246582
0.5711781900799248,0.19463467597961426
0.570947596165472,0.19565463066101074
0.5707121581615087,0.19608330726623535
0.5704831618589713,0.19707727432250977
0.5702493237545752,0.1974942684173584
0.5700219084090612,0.19845104217529297
0.5697896536662781,0.19891119003295898
0.5695638028442948,0.1998577117919922
0.5693331151438039,0.20029878616333008
0.5691088126298538,0.20131182670593262
0.5688796758676193,0.201768159866333
0.5686569056608535,0.2027604579925537
0.5684293039448282,0.20319223403930664
0.5682080502557518,0.20418500900268555
0.5679819679026372,0.20459771156311035
0.5677622151498705,0.20555806159973145
0.5675376366819271,0.20603013038635254
0.5673193694890181,0.20709753036499023
0.5670962796309299,0.20748543739318848
0.5668794828232196,0.20848417282104492
0.5666578664990081,0.20891046524047852
0.5664425251005474,0.20998287200927734
0.5662223674305363,0.21036934852600098
0.5660084666610526,0.2113947868347168
0.5657897529588837,0.2118215560913086
0.5655772782307977,0.21279215812683105
0.5653599940004927,0.21323013305664062
0.5651489309159844,0.21418452262878418
0.5649330618490582,0.2146315574645996
0.5647233961971799,0.21558213233947754
0.5645089281697985,0.21604013442993164
0.564300645923637,0.21695566177368164
0.5640875649938232,0.21743392944335938
0.5638806523077073,0.21833038330078125
0.5636689447125922,0.2188103199005127
0.5634633879193466,0.21971797943115234
0.5632530400724665,0.22018718719482422
0.5630488256807102,0.22109365463256836
0.5628398241693472,0.22155547142028809
0.5626369388608379,0.22250723838806152
0.5624292704434046,0.22294259071350098
0.5622277010704253,0.22392845153808594
0.5620213526738921,0.22435617446899414
0.5618210862566819,0.22540283203125
0.561616044974047,0.22582411766052246
0.5614170686982731,0.22677254676818848
0.5612133217860746,0.22721099853515625
0.5610156230003465,0.22826266288757324
0.5608131578762138,0.22868108749389648
0.5606167240896389,0.2297658920288086
0.560415528329886,0.23016047477722168
0.5602203472096646,0.2312304973602295
0.5600204085469219,0.23162317276000977
0.5598264679159829,0.2326810359954834
0.5596277742368685,0.2330760955810547
0.559435062071542,0.2340857982635498
0.5592376014143712,0.2344968318939209
0.5590461058421023,0.23545622825622559
0.558849866394634,0.23590636253356934
0.5586595756917321,0.23681044578552246
0.5584645457889533,0.23724722862243652
0.5582754483783792,0.23824405670166016
0.5580816165003256,0.23868989944458008
0.5578937009495144,0.23966073989868164
0.5577010557191258,0.24010658264160156
0.5575143107378469,0.24109697341918945
0.5573228409188594,0.24152278900146484
0.5571372553571102,0.24249839782714844
0.5569469498519816,0.2429816722869873
0.5567625126979171,0.24387741088867188
0.5565733605457865,0.24437189102172852
0.5563900609236819,0.2452383041381836
0.556202051298364,0.24576187133789062
0.5560198784666112,0.24660181999206543
0.5558330006746216,0.24710464477539062
0.5556519440237588,0.2480025291442871
0.555466187502373,0.2484588623046875
0.5552862365531456,0.24939823150634766
0.5551015908684889,0.24986553192138672
0.5549227352699441,0.250779390335083
0.5547391901151131,0.2512185573577881
0.5545614196427234,0.25217461585998535
0.5543789648359383,0.2526280879974365
0.5542022693897573,0.2536478042602539
0.554020894872544,0.25405335426330566
0.5538452644753917,0.2550318241119385
0.5536649603107939,0.255474328994751
0.5534903851064717,0.2564728260040283
0.5533111414772917,0.2569103240966797
0.553137611728827,0.2578752040863037
0.552959418935895,0.2583169937133789
0.552786925023814,0.2592761516571045
0.5526097734842864,0.25969505310058594
0.5524383059049144,0.26070332527160645
0.5522621861505994,0.2611100673675537
0.5520917355143904,0.26213932037353516
0.5519166381901001,0.2625620365142822
0.5517471952199917,0.26358723640441895
0.5515731110819216,0.26398563385009766
0.5514046666117186,0.2649836540222168
0.5512315865258532,0.26542186737060547
0.5510641314986354,0.26642680168151855
0.5508920464391796,0.26685476303100586
0.5507255719057369,0.2678670883178711
0.5505544729535724,0.2682955265045166
0.5503889700708648,0.269392728805542
0.5502188484120322,0.2698323726654053
0.5500543084416745,0.27078795433044434
0.549885155365879,0.27122926712036133
0.5497215696726498,0.27219510078430176
0.549553376571792,0.2726457118988037
0.5493907366221678,0.27359747886657715
0.5492234949888966,0.2740507125854492
0.5490617923496083,0.27507781982421875
0.5488954937758987,0.2754807472229004
0.5487347201125121,0.27652740478515625
0.5485693562882649,0.2769472599029541
0.5484095033637838,0.27797508239746094
0.5482450660754479,0.27840089797973633
0.5480861257489396,0.2793569564819336
0.5479226068781564,0.2798330783843994
0.5477645711033992,0.2807281017303467
0.547601962625669,0.2811861038208008
0.5474448234498215,0.28208041191101074
0.5472831174331901,0.282548189163208
0.5471268669954824,0.28345227241516113
0.5469660555992506,0.28391504287719727
0.5468106861296946,0.2848339080810547
0.5466507616031459,0.28531908988952637
0.5464962654212684,0.2862248420715332
0.5463372201024189,0.28667473793029785
0.5461835896160133,0.28760457038879395
0.5460254159303805,0.28805088996887207
0.5458726436342791,0.2889845371246338
0.5457153340936702,0.2894477844238281
0.545563412568536,0.29033541679382324
0.545406959769856,0.29082608222961426
0.5452558816809931,0.2917063236236572
0.5451002783050711,0.29220008850097656
0.5449500364012547,0.29308223724365234
0.5447952752116889,0.293550968170166
0.5446458623240137,0.2944509983062744
0.5444919361660348,0.2949388027191162
0.5443433452067806,0.2958214282989502
0.5441902470061335,0.2963118553161621
0.5440424709676505,0.2971823215484619
0.5438901937294921,0.2977259159088135
0.5437432256831021,0.2985727787017822
0.5435917624909185,0.2990684509277344
0.5434455955858342,0.2999382019042969
0.5432949396003728,0.3004274368286133
0.5431495670626341,0.30130505561828613
0.5429997115208544,0.30181145668029785
0.5428551266522808,0.30268192291259766
0.5427060648663198,0.30316877365112305
0.5425622610434802,0.3040432929992676
0.5424139863996351,0.30452847480773926
0.5422709570728328,0.30542802810668945
0.5421234630305591,0.30591344833374023
0.5419812017228332,0.30682969093322754
0.5418344818137585,0.30727267265319824
0.5416929821199001,0.308255672454834
0.5415470299468538,0.30869054794311523
0.5414062855324387,0.30974817276000977
0.541261094768495,0.31015992164611816
0.5411210993689309,0.31110477447509766
0.5409766637564688,0.31153392791748047
0.5408374111760562,0.31252408027648926
0.5406937245258326,0.31293344497680664
0.5405552086368427,0.3139345645904541
0.54041226482708,0.314347505569458
0.5402744795688442,0.31537938117980957
0.5401322725443328,0.3158130645751953
0.5399952119223479,0.31674671173095703
0.5398537356935614,0.31718015670776367
0.5397173937786081,0.31819915771484375
0.5395766424208328,0.3186299800872803
0.5394410133481081,0.319594144821167
0.5393009810005854,0.32004523277282715
0.5391660589688477,0.32098889350891113
0.5390267398339303,0.3214130401611328
0.5388925191046581,0.3223888874053955
0.5387539074469779,0.3228425979614258
0.5386203823435414,0.32378482818603516
0.5384824724891918,0.32424139976501465
0.5383496373960365,0.3251481056213379
0.5382124237317655,0.3256664276123047
0.5380802730936095,0.3265190124511719
0.5379437500660259,0.32707786560058594
0.5378122783870682,0.3278679847717285
0.5376764405018599,0.3284134864807129
0.5375456423450018,0.3292379379272461
0.5374104841661655,0.3297712802886963
0.5372803541522424,0.3306119441986084
0.5371458703013257,0.3311319351196289
0.537016403108352,0.3319668769836426
0.5368825882637058,0.3324770927429199
0.5367537786261309,0.3333394527435303
0.5366206275221742,0.333864688873291
0.5364924702301491,0.3347139358520508
0.5363599776566441,0.3352057933807373
0.5362324675552992,0.33608365058898926
0.5361006283566383,0.33658599853515625
0.5359737603453726,0.3374466896057129
0.5358425694198741,0.3379366397857666
0.5357163384516552,0.33883070945739746
0.5355857907508719,0.33930134773254395
0.5354601918315457,0.3402254581451416
0.5353302823595821,0.3406662940979004
0.5352053105471931,0.3416452407836914
0.5350760343600343,0.34207725524902344
0.5349516847641563,0.34308934211730957
0.5348230369690047,0.3435242176055908
0.5346993047500819,0.34454965591430664
0.534571280504706,0.34495973587036133
0.5344481608734025,0.34599995613098145
0.5343207553854948,0.34639406204223633
0.5341982436020553,0.3474159240722656
0.5340714521285982,0.3478519916534424
0.5339495435022172,0.3487851619720459
0.5338233613488604,0.34923338890075684
0.5337020512370618,0.35017824172973633
0.5335764737575073,0.35062122344970703
0.5334557575655317,0.35157275199890137
0.5333307801609287,0.3520164489746094
0.5332106533411308,0.3529677391052246
0.5330862714594798,0.3534090518951416
0.5329667295107344,0.3544046878814697
0.5328429386462984,0.35481858253479004
0.5327239771134153,0.35583972930908203
0.5326007728061416,0.35625600814819336
0.5324823872792891,0.3572399616241455
0.5323597651142381,0.3577115535736084
0.532241951228374,0.358614444732666
0.5321199068351581,0.35914087295532227
0.5320026602694703,0.35997605323791504
0.5318811893216985,0.36051321029663086
0.5317645057990538,0.36133480072021484
0.5316436040137859,0.361865758895874
0.5315274793001852,0.36269187927246094
0.5314071424373945,0.36324453353881836
0.5312915723414381,0.3640768527984619
0.5311717962034803,0.36458492279052734
0.5310567765758392,0.3654646873474121
0.5309375570069301,0.3659539222717285
0.5308230837398259,0.36684322357177734
0.5307044166255264,0.3672976493835449
0.5305904856522184,0.36827540397644043
0.5304723669189265,0.3687138557434082
0.5303589742132069,0.3696906566619873
0.5302413998276576,0.3701305389404297
0.5301285414033521,0.3711514472961426
0.5300115073721243,0.3715643882751465
0.5298991792826022,0.372530460357666
0.5297826816516324,0.37296557426452637
0.5296708799893228,0.37409281730651855
0.529554914843426,0.3744852542877197
0.52944363573934,0.3754847049713135
0.5293281992017371,0.3759002685546875
0.5292174388249982,0.3768737316131592
0.5291025270568511,0.37731480598449707
0.5289922816142315,0.3782792091369629
0.5288778908141836,0.37873172760009766
0.528768156549648,0.3796844482421875
0.5286542829533718,0.38016748428344727
0.5285450561476263,0.381084680557251
0.5284316960273773,0.38152337074279785
0.5283229729974258,0.38253307342529297
0.5282101226616033,0.3829624652862549
0.5281018997603101,0.3839540481567383
0.5279895555530227,0.3843977451324463
0.5278818291686805,0.3853480815887451
0.5277699874693199,0.3858199119567871
0.5276627540252251,0.38671875
0.5275514112480435,0.3871934413909912
0.5274446672020763,0.38811445236206055
0.5273338197957718,0.38857197761535645
0.5272275616399832,0.38950204849243164
0.5271172060872895,0.38994622230529785
0.5270114303474933,0.3908724784851074
0.5269015631647762,0.39131665229797363
0.5267962664001472,0.39223623275756836
0.5266868841370063,0.39267754554748535
0.5265820629396839,0.39368438720703125
0.5264731621785596,0.39409804344177246
0.5263688131732571,0.39504384994506836
0.526260390529043,0.3954887390136719
0.5261565103726629,0.39646363258361816
0.5260485624923248,0.39691972732543945
0.5259451478735773,0.3978726863861084
0.5258376714357758,0.3983161449432373
0.5257347190748055,0.39928293228149414
0.5256277107895247,0.3997197151184082
0.5255252174375408,0.4006462097167969
0.5254186740457225,0.40108537673950195
0.5253166364846337,0.40202760696411133
0.5252105547578155,0.40247559547424316
0.5251089697998715,0.40345144271850586
0.525003346539831,0.4038889408111572
0.5249022110272678,0.40488195419311523
0.5247970430656708,0.40531492233276367
0.524696353870361,0.4062526226043701
0.524591638068415,0.40669918060302734
0.5244913920915232,0.40767455101013184
0.5243871253396363,0.40812015533447266
0.5242873195112793,0.40905308723449707
0.5241834987287214,0.40949249267578125
0.5240841300076324,0.4104290008544922
0.5239807521422047,0.4109025001525879
0.5238818175154027,0.4118204116821289
0.5237788795431078,0.4122796058654785
0.5236803760255717,0.413196325302124
0.523577874950291,0.41365647315979004
0.5234797995846369,0.41459012031555176
0.523377732437811,0.41504335403442383
0.5232800822939759,0.4160041809082031
0.5231784461342898,0.4164576530456543
0.5230812183092174,0.4174048900604248
0.5229800102222899,0.4178910255432129
0.522883201839622,0.4188055992126465
0.5227824189376988,0.41930198669433594
0.5226860271474708,0.42024707794189453
0.522585666569123,0.4206883907318115
0.5224896885474629,0.4217076301574707
0.5223897474572875,0.42214488983154297
0.5222941804061196,0.4231388568878174
0.5221946559944461,0.42357349395751953
0.522099497141198,0.42453932762145996
0.5220003866237978,0.42497849464416504
0.5219056332211117,0.4259963035583496
0.5218069338389115,0.4264070987701416
0.52171258316436,0.4273991584777832
0.5216142921831587,0.42783308029174805
0.5215203415389628,0.4288506507873535
0.5214224562491533,0.42926526069641113
0.5213289029619057,0.4302821159362793
0.5212314206781994,0.430694580078125
0.5211382620985907,0.4316525459289551
0.5210411801597455,0.43209266662597656
0.5209484136622942,0.43305182456970215
0.520851729430847,0.43349456787109375
0.5207593524136329,0.43442869186401367
0.5206630632756348,0.43486809730529785
0.5205710731600369,0.4357936382293701
0.5204751765247922,0.4362673759460449
0.520383570755228,0.4371507167816162
0.5202880640550369,0.4376528263092041
0.5201968400987073,0.43851137161254883
0.5201017207886114,0.43899059295654297
0.5200108761352478,0.4398941993713379
0.5199161416927796,0.4403574466705322
0.5198256738543943,0.4412565231323242
0.5197313217793291,0.4417285919189453
0.5196412282899701,0.4426417350769043
0.5195472561040819,0.4431116580963135
0.5194575345195888,0.44402146339416504
0.5193639397664094,0.4444844722747803
0.5192745876641748,0.44541072845458984
0.5191813679087551,0.44591736793518066
0.5190923828874872,0.44679784774780273
0.5189995357161629,0.4472968578338623
0.5189109153956525,0.4481973648071289
0.5188184384158118,0.44866347312927246
0.5187301804367017,0.44978809356689453
0.5186380712765564,0.4501829147338867
0.5185501733001142,0.4511876106262207
0.5184584296084737,0.4516143798828125
0.5183708893163668,0.4526534080505371
0.518279508762415,0.45305514335632324
0.518192323856489,0.4541499614715576
0.5181013041295645,0.4545426368713379
0.5180144723316248,0.455519437789917
0.5179238111410029,0.4559633731842041
0.5178373301925984,0.4569571018218994
0.5177470252672769,0.45737504959106445
0.5176608929294868,0.4583706855773926
0.517570942017974,0.4587843418121338
0.5174851560711974,0.45979833602905273
0.517395556941303,0.46022844314575195
0.5173101151850511,0.46125054359436035
0.5172208656236795,0.4617023468017578
0.5171357658763706,0.46265721321105957
0.5170468636893173,0.46309614181518555
0.5169621037880738,0.4640922546386719
0.5168735467998239,0.46453189849853516
0.5167891246002729,0.46551942825317383
0.5167009106538024,0.4659554958343506
0.5166168240298781,0.46689820289611816
0.5165289509864576,0.46735644340515137
0.516445197830206,0.46828317642211914
0.5163576635692072,0.46872735023498535
0.5162742417905941,0.469677209854126
0.5161870442092981,0.47011566162109375
0.516103951736019,0.4711012840270996
0.5160170887494274,0.47152161598205566
0.5159343235267199,0.4725010395050049
0.5158477930673686,0.4729437828063965
0.5157653530578264,0.4739205837249756
0.5156791530756013,0.47433948516845703
0.5155970362589922,0.4753241539001465
0.5155111647209466,0.4757857322692871
0.5154293690940317,0.4767487049102783
0.5153438239842073,0.477191686630249
0.5152623475605619,0.47811460494995117
0.5151771268798114,0.47865915298461914
0.5150959676896494,0.4795098304748535
0.5150110694554609,0.48005247116088867
0.5149302255454608,0.4808971881866455
0.514845647791785,0.4814164638519287
0.5147651172249175,0.48226428031921387
0.5146808580019968,0.4827587604522705
0.5146006388573557,0.48364758491516113
0.5145166962315553,0.48411035537719727
0.5144367866041898,0.4850344657897949
0.5143531586578305,0.4854700565338135
0.5142735566585795,0.48642492294311523
0.5141902414897741,0.48686695098876953
0.5141109452451027,0.4878256320953369
0.5140279409675925,0.4882693290710449
0.5139489486194307,0.4892103672027588
0.513866253362425,0.4896714687347412
0.513787563068008,0.49060630798339844
0.5137051749760255,0.4910392761230469
0.5136267849077362,0.492020845413208
0.5135447021404486,0.4924306869506836
0.5134666104856618,0.49338865280151367
0.5133848312177381,0.49387025833129883
0.5133070361786676,0.49478960037231445
0.5132255585996218,0.49526524543762207
0.5131480583931675,0.4961717128753662
0.5130668807072075,0.4966716766357422
0.5129896735648058,0.4975306987762451
0.5129087939906839,0.4980285167694092
0.51283187815816,0.4989023208618164
0.5127512949290252,0.499417781829834
0.512674668666446,0.5002777576446533
0.5125943800296987,0.5007719993591309
0.5125180416112287,0.5016801357269287
0.5124380458283768,0.5021445751190186
0.5123619935421353,0.5030591487884521
0.5122822888886516,0.5035145282745361
0.5122065210365709,0.5044460296630859
0.5121271058017529,0.5048813819885254
0.5120516206994398,0.5059146881103516
0.5119724931862709,0.5063157081604004
0.5118972891628679,0.5073451995849609
0.5118184476878804,0.5077929496765137
0.5117435230859307,0.5087251663208008
0.5116649659790695,0.5091812610626221
0.5115903191543819,0.5101022720336914
0.5115120447588717,0.5105588436126709
0.5114376740803875,0.5115351676940918
0.5113596807525996,0.5119466781616211
0.5112855846022621,0.5129587650299072
0.5112078707115844,0.513371467590332
0.5111340474842083,0.5143613815307617
0.5110566114129153,0.5147984027862549
0.510983059516059,0.5157523155212402
0.5109058996591851,0.5162036418914795
0.5108326175130246,0.5171403884887695
0.5107557322782368,0.5175735950469971
0.5106827183154391,0.5185534954071045
0.5106061061229136,0.5189781188964844
0.5105333587885142,0.5199439525604248
0.5104570180708123,0.5203945636749268
0.510384535822093,0.521526575088501
0.5103084650240396,0.5219478607177734
0.5102362463304067,0.5229077339172363
0.5101604439089701,0.523369312286377
0.5100884872518361,0.5243091583251953
0.5100129516760089,0.5247604846954346
0.509941255548674,0.5257246494293213
0.509865985299356,0.526172399520874
0.5097945482068919,0.527113676071167
0.5097195417767731,0.5275671482086182
0.5096483622359074,0.5284905433654785
0.5095736181293542,0.5289380550384521
0.5095026946683564,0.5298802852630615
0.5094282114012976,0.5303218364715576
0.5093575425598672,0.5312814712524414
0.5092833186596816,0.5317256450653076
0.5092129029888366,0.5327479839324951
0.5091389369942426,0.5331590175628662
0.5090687730562092,0.5341308116912842
0.5089950635171554,0.5345661640167236
0.5089251498852596,0.5355913639068604
0.5088516953628157,0.5360221862792969
0.5087820306213761,0.5369687080383301
0.5087088296876265,0.5374159812927246
0.5086394124318477,0.538409948348999
0.508566463669786,0.5388438701629639
0.5084972925056537,0.5398409366607666
0.5084245945090768,0.540320634841919
0.5083556680532547,0.5412395000457764
0.5082832194266607,0.5417087078094482
0.508214536306387,0.5426270961761475
0.508142335664872,0.543067455291748
0.5080738945178591,0.544050931930542
0.508001940487017,0.5444846153259277
0.5079337399613499,0.5455305576324463
0.5078620311771718,0.5459780693054199
0.5077940699312105,0.546919584274292
0.5077226050399859,0.5473787784576416
0.5076548817422665,0.5483808517456055
0.5075836594004864,0.5488228797912598
0.5075161727296243,0.5498754978179932
0.5074451916038842,0.5502867698669434
0.507377940248479,0.551307201385498
0.507307199015383,0.5517470836639404
0.5072401816739232,0.552692174911499
0.5071696790199902,0.553142786026001
0.5071028944007601,0.5541160106658936
0.5070326290223302,0.5545578002929688
0.5069660758433172,0.5556595325469971
0.5068960464464596,0.55605149269104
0.5068297234352627,0.5570576190948486
0.5067599287356842,0.5574822425842285
0.5066938346294236,0.558441162109375
0.5066242733523789,0.5588774681091309
0.5065584068976067,0.5599031448364258
0.5064890777778086,0.5603106021881104
0.5064234377304199,0.56130051612854
0.5063543395119516,0.5617561340332031
0.5062889246370976,0.5626776218414307
0.5062200560733252,0.5631237030029297
0.5061548651453268,0.5640420913696289
0.5060862249988131,0.5644996166229248
0.5060212568010748,0.5653948783874512
0.5059528438434938,0.5658743381500244
0.50588809716842,0.5667595863342285
0.5058199101804729,0.567237377166748
0.5057553838293836,0.5681478977203369
0.5056874216007156,0.5686020851135254
0.505623114383764,0.5695478916168213
0.5055553757128806,0.5700328350067139
0.5054912864489717,0.5709993839263916
0.5054237701431589,0.5714139938354492
0.5053598976598679,0.5723755359649658
0.50529260253511,0.572829008102417
0.5052289456686029,0.5738239288330078
0.5051618705495038,0.5742678642272949
0.5050984281444582,0.5752787590026855
0.5050315718641616,0.5757098197937012
0.5049683427736885,0.5766818523406982
0.5049017041738003,0.5771291255950928
0.5048386872593669,0.5781378746032715
0.5047722651898784,0.5785627365112305
0.5047094593212311,0.5795729160308838
0.5046432526404413,0.5800020694732666
0.504580656695531,0.5809800624847412
0.5045146642699727,0.581423282623291
0.5044522771348788,0.5823779106140137
0.5043864978392432,0.5828099250793457
0.5043243184081004,0.583798885345459
0.5042587511251625,0.5842278003692627
0.5041967783000875,0.5852537155151367
0.5041314219206342,0.5856771469116211
0.5040696546116531,0.5866827964782715
0.5040045080344104,0.5871059894561768
0.5039429451593871,0.5881450176239014
0.5038780072909482,0.588566780090332
0.5038166477755135,0.5895349979400635
0.5037519175302689,0.5900030136108398
0.5036907603077505,0.590947151184082
0.5036262366078172,0.5913994312286377
0.5035652806191708,0.5923655033111572
0.5035009623943233,0.5928173065185547
0.5034402065880632,0.5938801765441895
0.5033760927756655,0.5942831039428711
0.5033155361077973,0.5952911376953125
0.5032516256527346,0.5957136154174805
0.5031912670866877,0.5966966152191162
0.5031275589412995,0.5971155166625977
0.5030673974478617,0.5981075763702393
0.5030038905718753,0.5985221862792969
0.5029439251291257,0.5995581150054932
0.5028806184895912,0.5999648571014404
0.5028208480828361,0.6010091304779053
0.502757740654061,0.6014132499694824
0.5026981642757696,0.6024389266967773
0.5026352550392545,0.6028614044189453
0.502575871688995,0.6038239002227783
0.5025131596333704,0.6042704582214355
0.5024539683177472,0.6052219867706299
0.5023914524387103,0.6057319641113281
0.5023324521713022,0.6065940856933594
0.5022701314715551,0.607083797454834
0.5022113212728524,0.6079776287078857
0.5021491947620401,0.6084413528442383
0.5020905736593854,0.6093552112579346
0.5020286403540355,0.6098451614379883
0.5019702073815617,0.6107223033905029
0.5019084663050235,0.6112182140350342
0.5018502205035956,0.612112283706665
0.5017886706859807,0.612586259841919
0.501730611103136,0.6134841442108154
0.5016692515812593,0.6139671802520752
0.501611377271149,0.6148848533630371
0.5015502070884708,0.6153533458709717
0.5014925171118023,0.6162874698638916
0.5014315353183695,0.6167490482330322
0.5013740287423492,0.6176917552947998
0.5013132343947391,0.6181373596191406
0.5012559102930159,0.6190803050994873
0.501195302454279,0.6195328235626221
0.501138159906888,0.620455265045166
0.5010777376464928,0.6209053993225098
0.5010207757398004,0.6219017505645752
0.5009605381335767,0.6223106384277344
0.5009037559602251,0.6233062744140625
0.5008437020903104,0.623746395111084
0.5007870987491638,0.6247313022613525
0.5007272277039484,0.625173807144165
0.5006708023000391,0.6261839866638184
0.5006111131741126,0.6265954971313477
0.5005548648185878,0.6276302337646484
0.5004953567126859,0.6280593872070312
0.5004392845227553,0.629037618637085
0.500379956543707,0.6294875144958496
0.5003240596425905,0.6305088996887207
0.5002649109032664,0.6309285163879395
0.5002091884201427,0.632037878036499
0.5001502180394034,0.6324326992034912
0.5000946691093586,0.6334497928619385
0.5000358762120033,0.6338837146759033
0.4999804999759814,0.6348762512207031
0.49992188369269785,0.6352894306182861
0.49986667929744966,0.6362583637237549
0.49980823876476393,0.6366989612579346
0.4997532053627984,0.637739896774292
0.4996949397230256,0.6381726264953613
0.4996400764725605,0.639108419418335
0.49958198487375577,0.6395635604858398
0.4995272909386692,0.6404798030853271
0.49946937253457924,0.6409456729888916
0.4994148470843619,0.6419172286987305
0.49935710103437697,0.6423623561859131
0.49930274324408475,0.6433162689208984
0.49924516871319136,0.6437804698944092
0.49919097776339777,0.6447455883026123
0.4991335739221313,0.6451864242553711
0.4990795489988818,0.6461775302886963
0.4990223150232802,0.6466090679168701
0.49896845531804584,0.6476359367370605
0.4989113903896037,0.6480612754821777
0.4988576950992352,0.6490225791931152
0.49880079840485775,0.6494593620300293
0.49874726673154074,0.6504368782043457
0.4986905374634995,0.6508769989013672
0.49863716861470964,0.6518244743347168
0.4985806059705966,0.6522922515869141
0.49852739915905586,0.6532492637634277
0.49847100234174024,0.6537103652954102
0.49841795678537226,0.6546416282653809
0.49836172500295617,0.6551017761230469
0.49830883992484387,0.6560328006744385
0.49825277239061916,0.656470775604248
0.49820004701896126,0.6574013233184814
0.49814414295136644,0.6578755378723145
0.49809157651943486,0.6587884426116943
0.4980358351420128,0.6592493057250977
0.49798342688811137,0.6601629257202148
0.4979278474294669,0.6607015132904053
0.49787559659688907,0.6615419387817383
0.4978201782906474,0.6620333194732666
0.4977680841276353,0.6628844738006592
0.4977128262124013,0.6633749008178711
0.49766088797210445,0.6642661094665527
0.4976057896914211,0.664724588394165
0.49755400663185695,0.6656854152679443
0.49749906723416504,0.6661357879638672
0.4974474386181781,0.6670515537261963
0.4973926573567766,0.6674940586090088
0.4973411824519991,0.6684279441833496
0.4972865585850051,0.6688690185546875
0.4972352366638181,0.669884204864502
0.49718076945412754,0.6703159809112549
0.4971295997936216,0.6712813377380371
0.49707528850887067,0.6717343330383301
0.49702427039080777,0.6727044582366943
0.49697011430333404,0.6731545925140381
0.4969192470141093,0.67409348487854
0.49686524540091415,0.6745274066925049
0.49681452823151806,0.6755406856536865
0.4967606803742282,0.6759886741638184
0.49671011262020975,0.6770060062408447
0.49665641780504055,0.677417516708374
0.49660599876646955,0.6785159111022949
0.4965524562841874,0.6789112091064453
0.49650218526561873,0.6799263954162598
0.49644879441150463,0.6803507804870605
0.49639867072194105,0.6814022064208984
0.4963454307957549,0.6818399429321289
0.4962954537486117,0.6827969551086426
0.4962423640545552,0.6832406520843506
0.4961925329676247,0.684237003326416
0.49613959281430636,0.6846518516540527
0.4960899070097227,0.6856570243835449
0.49603711571012277,0.6860823631286621
0.49598757451432646,0.6871278285980225
0.4959349313857617,0.6875252723693848
0.49588553412946595,0.6885664463043213
0.49583303849355503,0.68898606300354
0.49578378451171107,0.6900265216827393
0.49573143569434025,0.6904892921447754
0.4956823243261033,0.6914079189300537
0.495630121657393,0.6918811798095703
0.4955811522460892,0.6927978992462158
0.49552909506035975,0.6932394504547119
0.4954802669534526,0.6942074298858643
0.49542835458919116,0.694629430770874
0.4953796671382486,0.695591926574707
0.49532789893807655,0.6960470676422119
0.4952793514987387,0.6970422267913818
0.4952277268093785,0.6974568367004395
0.495179318741325,0.6984775066375732
0.4951278369135679,0.6988904476165771
0.4950795675804862,0.6999726295471191
0.49502822796916063,0.7003505229949951
0.49498009673871424,0.7013721466064453
0.4949288987026536,0.701796293258667
0.4948809049464505,0.7028014659881592
0.49482984784846196,0.7032225131988525
0.49478199094202396,0.7041811943054199
0.4947310741488573,0.7046189308166504
0.4946833534715889,0.7055759429931641
0.49463257635390556,0.706038236618042
0.4945849912890637,0.7070403099060059
0.4945343532214064,0.7074549198150635
0.4944869031560701,0.7084896564483643
0.4944364035168324,0.7088990211486816
0.4943890878418731,0.7099440097808838
0.4943387260132692,0.7103598117828369
0.4942915441233208,0.7113637924194336
0.4942413194913568,0.7118067741394043
0.49419427078478634,0.7127401828765869
0.4941441827392296,0.713179349899292
0.49409726661810865,0.7141773700714111
0.4940473145524594,0.7145957946777344
0.49400053042253445,0.7156031131744385
0.4939507137339968,0.7160358428955078
0.4939040610046615,0.7170166969299316
0.49385437909411445,0.7174520492553711
0.49380785717838116,0.7183928489685059
0.4937583094503505,0.7188282012939453
0.4937119177648219,0.7198057174682617
0.49366250362745245,0.7202563285827637
0.493616241592294,0.721184253692627
0.4935669604573215,0.7216436862945557
0.49352082749623405,0.722581148147583
0.4934716787789574,0.7230651378631592
0.49342567431915024,0.7239861488342285
0.4933766574384045,0.7244076728820801
0.4933307809105675,0.725360631942749
0.4932818952886966,0.7257988452911377
0.49323614612697464,0.7267417907714844
0.49318739118980487,0.7271871566772461
0.49314176883177024,0.7281475067138672
0.49309314400858356,0.7285854816436768
0.49304764789521044,0.7295644283294678
0.4929991526187179,0.7300081253051758
0.49295378219435626,0.7310285568237305
0.49290541590067233,0.731433629989624
0.492860170613022,0.7324528694152832
0.49281193274163854,0.7328879833221436
0.4927668120417236,0.7339565753936768
0.4927187020354842,0.7343630790710449
0.492673705377628,0.7353332042694092
0.49262572268270277,0.7357876300811768
0.4925808495245029,0.736731767654419
0.4925329935903632,0.7371797561645508
0.49248824339266606,0.7382919788360596
0.4924405136720597,0.7386879920959473
0.49239588589893674,0.7397143840789795
0.4923482818478632,0.740128755569458
0.49230377596658587,0.7410876750946045
0.49225629704427193,0.7415285110473633
0.49221191252528795,0.7425251007080078
0.49216455819416344,0.7429356575012207
0.4921202945110727,0.7439556121826172
0.49207306423674635,0.7443845272064209
0.4920289208662771,0.7453358173370361
0.491981814117513,0.7457997798919678
0.49193779053949854,0.7467405796051025
0.49189080678819225,0.7471745014190674
0.49184690248554747,0.7481231689453125
0.49180004120670306,0.7485642433166504
0.4917562556654015,0.7495062351226807
0.49170951633710785,0.7499434947967529
0.49166584904615873,0.7509355545043945
0.49161923114956707,0.7513477802276611
0.4915756816009928,0.7524104118347168
0.4915291846202936,0.752824068069458
0.49148575230910696,0.7539091110229492
0.49143937573150764,0.7543060779571533
0.4913960601556898,0.7553346157073975
0.4913498034713924,0.755753755569458
0.49130660413187077,0.7567360401153564
0.4912604668340495,0.7571837902069092
0.49121739039762746,0.7584502696990967
0.49117136481945567,0.7588608264923096
0.49112839646258183,0.7598109245300293
0.4910824964290208,0.7602450847625732
0.491039642833092,0.7612040042877197
0.49099386068314843,0.7616698741912842
0.490951121356254,0.7625751495361328
0.49090545659477136,0.7630560398101807
0.49086283105224615,0.763958215713501
0.49081728318693507,0.7644169330596924
0.4907747709469318,0.7653086185455322
0.4907293394883467,0.7658207416534424
0.4906869400718153,0.7666943073272705
0.49064162453333326,0.7671816349029541
0.49059933746400036,0.7680578231811523
0.4905541373618007,0.7685546875
0.4905119621661494,0.7694365978240967
0.49046687701919317,0.7699623107910156
0.49042481322644266,0.7708053588867188
0.4903798425564523,0.7713212966918945
0.4903378896985378,0.7721562385559082
0.4902930330299772,0.7726931571960449
0.4902511906415306,0.7735044956207275
0.4902064475015849,0.7740728855133057
0.4901647151199146,0.7748551368713379
0.4901200850384708,0.7754254341125488
0.4900784622035427,0.7762072086334229
0.4900339447131701,0.7768087387084961
0.48999243096758754,0.7775955200195312
0.4899480256035181,0.7781624794006348
0.4899066204925036,0.7789802551269531
0.48986232679261293,0.7795352935791016
0.48982102986398873,0.780329704284668
0.48977684736877664,0.7808964252471924
0.48973565817294606,0.7817254066467285
0.4896915864255183,0.7822802066802979
0.489650504515447,0.7830982208251953
0.4896065430614962,0.7836534976959229
0.48956556799269363,0.7844486236572266
0.4895217163804807,0.7850477695465088
0.4894808477109821,0.7858157157897949
0.48943710549131786,0.7864377498626709
0.4893963427816656,0.7871618270874023
0.48935270950789267,0.7878317832946777
0.48931205232111885,0.7885332107543945
0.4892685275490934,0.7892105579376221
0.4892279754507015,0.7898893356323242
0.4891845587387753,0.7905862331390381
0.48914411129672286,0.7912623882293701
0.4891008022057258,0.7919819355010986
0.4890604589904066,0.7926347255706787
0.4890172570836286,0.7933633327484131
0.48897701766785545,0.7940101623535156
0.4889339225110295,0.7947330474853516
0.4888937864700168,0.7953493595123291
0.48885079763130124,0.7961170673370361
0.48881076454264816,0.796680212020874
0.4887678815926097,0.7974860668182373
0.4887279510362831,0.7980308532714844
0.48868517354787955,0.7988543510437012
0.48864534510619717,0.7993936538696289
0.48860267265476126,0.8002042770385742
0.488562945912375,0.8007702827453613
0.48852037807559673,0.8015751838684082
0.48848075261947627,0.8021326065063477
0.48843828897738684,0.8029475212097168
0.4883987643968034,0.8034837245941162
0.4883564045317585,0.8043172359466553
0.4883169804182681,0.8048615455627441
0.4882747239149321,0.8057386875152588
0.48823539986236,0.8062474727630615
0.488193246307689,0.8070981502532959
0.4881540219121135,0.8076326847076416
0.48811197089534014,0.8084666728973389
0.48807284575507665,0.8089954853057861
0.4880308968676934,0.8098697662353516
0.4879918705832791,0.810431957244873
0.48795002341902305,0.8112354278564453
0.48791109559320106,0.8117928504943848
0.4878693497480379,0.8125989437103271
0.4878305199857419,0.8132431507110596
0.48778887505785085,0.813955545425415
0.4877501429661898,0.8146193027496338
0.48770859855594795,0.8153407573699951
0.4876699637441909,0.8159997463226318
0.4876285194541579,0.8167166709899902
0.4875899815337191,0.8173706531524658
0.48754863696862216,0.8180966377258301
0.4875101955530459,0.8187077045440674
0.48746895031976484,0.8194587230682373
0.487430605024711,0.8200774192810059
0.4873894587322633,0.820836067199707
0.4873512091754922,0.8214430809020996
0.4873101614350183,0.8221919536590576
0.48727200723637665,0.8227968215942383
0.48723105766112523,0.8235738277435303
0.48719299844253144,0.8241798877716064
0.4871521466478452,0.824965238571167
0.4871141820332751,0.825524091720581
0.4870734276365759,0.8263368606567383
0.4870355572520487,0.8268833160400391
0.48699489987282385,0.827690839767456
0.48695712334638797,0.8282425403594971
0.4869165626061756,0.8290607929229736
0.48687887956789466,0.8295896053314209
0.48683841509027004,0.8304097652435303
0.48680082517220913,0.8309481143951416
0.4867604565827708,0.8317680358886719
0.4867229594189827,0.832308292388916
0.486682686345338,0.8331394195556641
0.4866452815718499,0.8337037563323975
0.4866051036436023,0.8345105648040771
0.4865677908984017,0.8350739479064941
0.4865277077471366,0.8358950614929199
0.4864904866701582,0.8364055156707764
0.4864504979294294,0.837256908416748
0.4864133681625424,0.8378031253814697
0.48637347346785925,0.8386073112487793
0.48633643465485304,0.8391413688659668
0.48629663364366676,0.8399934768676758
0.48625968543023906,0.8405120372772217
0.48621997774192977,0.8414430618286133
0.4861831197756728,0.8419065475463867
0.48614350505153636,0.8428266048431396
0.4861067369819246,0.8433094024658203
0.4860672148651601,0.8442225456237793
0.48603053634353677,0.8447022438049316
0.48599110647923327,0.8456599712371826
0.48595451715879906,0.8461089134216309
0.4859151791939229,0.8470513820648193
0.48587867872972185,0.8475000858306885
0.48583943231310456,0.8484036922454834
0.4858030203620129,0.8488867282867432
0.485763865144338,0.8498303890228271
0.485727541365051,0.8502674102783203
0.48568847699884216,0.8512372970581055
0.48565224105186233,0.8516762256622314
0.4856132671914708,0.8526227474212646
0.4855771187390957,0.8530764579772949
0.48553823504068805,0.8539965152740479
0.4855021737469983,0.8544642925262451
0.48546337986854454,0.8555762767791748
0.4854274053993916,0.8559956550598145
0.48538870100065296,0.8569350242614746
0.4853528130236478,0.857419490814209
0.48531419776616486,0.8583178520202637
0.4852783959506658,0.858830451965332
0.48523986949774695,0.8597288131713867
0.485204153514848,0.8602182865142822
0.4851657155315574,0.8611087799072266
0.48513008505407706,0.8616056442260742
0.48509173520722304,0.862490177154541
0.48505618990969274,0.8630144596099854
0.4850179278678165,0.8638689517974854
0.4849824674264688,0.8643841743469238
0.4849442928598327,0.8652322292327881
0.48490891695259064,0.8657577037811279
0.484870829533167,0.8666126728057861
0.48483553783963274,0.8671200275421143
0.4847975372410924,0.867978572845459
0.48476232944253583,0.8684823513031006
0.4847244153402376,0.8693389892578125
0.48468929111958525,0.869896650314331
0.48465146319056385,0.870769739151001
0.4846164222323888,0.8712537288665771
0.4845786801553447,0.8721127510070801
0.48454372214585495,0.8726301193237305
0.48450606560114295,0.8734657764434814
0.4844711902281709,0.8740041255950928
0.4844336188977897,0.8748300075531006
0.48439882585078153,0.8753674030303955
0.4843613394183626,0.8762013912200928
0.48432662838836776,0.8767354488372803
0.484289226539165,0.8775460720062256
0.48425459721882547,0.8781073093414307
0.4842172796397046,0.8789093494415283
0.4841827317232449,0.8794729709625244
0.4841454981026728,0.8802831172943115
0.48411103128588917,0.8808491230010986
0.48407388131392376,0.8816609382629395
0.48403949529417417,0.8821766376495361
0.4840024286624538,0.8830263614654541
0.483968123138648,0.8835513591766357
0.48393113954038136,0.8843908309936523
0.4838969142129703,0.8849539756774902
0.4838600133429263,0.8858127593994141
0.4838258679138925,0.886315107345581
0.48378904946839013,0.8871920108795166
0.4837549836412377,0.8876984119415283
0.4837182473181362,0.888568639755249
0.4836842607978808,0.889075517654419
0.4836476062965691,0.889967679977417
0.48361369878972854,0.8904814720153809
0.4835771258111164,0.8913509845733643
0.4835432970257004,0.8918750286102295
0.48350680527220796,0.8927290439605713
0.48347305491770903,0.8932349681854248
0.4834366440932574,0.894089937210083
0.48340297188064096,0.8946120738983154
0.4833666416906423,0.8954446315765381
0.4833330473323375,0.8959953784942627
0.48329679748368576,0.8968203067779541
0.483263280693576,0.8973662853240967
0.48322711089463755,0.8981938362121582
0.48319367138805064,0.8987481594085693
0.4831575813486546,0.8995418548583984
0.4831242188423544,0.9001097679138184
0.4830882082737833,0.9008908271789551
0.4830549224859599,0.9014856815338135
0.4830189911009406,0.9022667407989502
0.48298578175120155,0.9028449058532715
0.4829499292638961,0.9036362171173096
0.4829167960732569,0.9042136669158936
0.48288102219925344,0.9050238132476807
0.4828479648901292,0.9055697917938232
0.4828122693464325,0.9063830375671387
0.4827792876426285,0.9069514274597168
0.4827436701476516,0.907759428024292
0.4827107637743549,0.9083218574523926
0.4826752240479098,0.909123420715332
0.4826423927316801,0.9097123146057129
0.482606930494969,0.9104976654052734
0.4825741739637301,0.9110696315765381
0.4825387889393369,0.9118797779083252
0.48250610692236806,0.9124257564544678
0.48247079883424915,0.9132430553436279
0.48243819106217667,0.9137835502624512
0.48240295963565283,0.9146215915679932
0.4823704258404412,0.91512131690979
0.4823352708021887,0.9159784317016602
0.4823028107171325,0.916536808013916
0.4822677317951747,0.9174282550811768
0.4822353451548902,0.9179272651672363
0.48220034207858903,0.9188113212585449
0.48216802861900554,0.9193148612976074
0.4821331011190534,0.9202232360839844
0.4821008605774054,0.9206998348236084
0.4820660083858165,0.9216599464416504
0.48203384050063536,0.9220988750457764
0.48199906335073756,0.9230153560638428
0.48196696786184323,0.9234848022460938
0.48193226548827023,0.9244277477264404
0.4819002421367636,0.9248838424682617
0.48186561427544605,0.9258537292480469
0.48183366280370055,0.9262735843658447
0.48179910919185887,0.9272134304046631
0.48176722934351246,0.92767333984375
0.48173274971964813,0.9285917282104492
0.48170094123959617,0.929053783416748
0.4816665353434842,0.9300141334533691
0.48163479797787034,0.93050217628479
0.4816004655505514,0.9313771724700928
0.4815687990467613,0.9318840503692627
0.4815345398305334,0.9327304363250732
0.48150294393718596,0.9332728385925293
0.4814687576755972,0.9341015815734863
0.48143723214253725,0.9346468448638916
0.48140311858037804,0.9354648590087891
0.4813716631586689,0.9360055923461914
0.4813376220419642,0.9368393421173096
0.4813062364838799,0.9373452663421631
0.48127226755988145,0.938281774520874
0.48124095161889957,0.938744068145752
0.48120705463607893,0.9396758079528809
0.48117580806687243,0.9401340484619141
0.4811419827749128,0.9410526752471924
0.481110805333344,0.9415550231933594
0.4810770514831333,0.9424235820770264
0.48104594292624514,0.9429397583007812
0.4810122602698684,0.9438090324401855
0.4809812203558782,0.9443378448486328
0.4809476086466101,0.9451651573181152
0.480916637134902,0.9457261562347412
0.48088309612720026,0.9465272426605225
0.4808521927783177,0.9470868110656738
0.4808187222278149,0.9478685855865479
0.4807878868034543,0.9484755992889404
0.48075448646695185,0.9492321014404297
0.4807237187299549,0.9498496055603027
0.48069038836541494,0.9505853652954102
0.4806596880797619,0.9511799812316895
0.48062642744630063,0.9519398212432861
0.4805957943771037,0.9525339603424072
0.4805626032349844,0.9532837867736816
0.48053203714848003,0.9538860321044922
0.48049891525910654,0.9546496868133545
0.4804684159226493,0.9552488327026367
0.4804353630485582,0.9560141563415527
0.4804049302306136,0.95658278465271
0.4803719461354682,0.9573564529418945
0.48034157960560625,0.9579217433929443
0.4803086640541892,0.9587047100067139
0.4802783635830778,0.9592678546905518
0.4802455163412847,0.9600765705108643
0.4802152817006823,0.9606213569641113
0.480182502535515,0.9614577293395996
0.48015233349826486,0.9619824886322021
0.4801196221778248,0.9628450870513916
0.48008951851784787,0.963362455368042
0.4800568748113291,0.964216947555542
0.48002683630361803,0.9647459983825684
0.4799942599813011,0.9656012058258057
0.47996428640191324,0.966130256652832
0.47993177723515873,0.9669919013977051
0.4799018683612101,0.9674885272979736
0.4798694261224517,0.968376874923706
0.47983958173211066,0.9688587188720703
0.4798072061948493,0.9697887897491455
0.4797774260673298,0.9702560901641846
0.47974511700612693,0.9711761474609375
0.47971540092168286,0.9716565608978271
0.47968315811215434,0.9725639820098877
0.4796535058520729,0.9730508327484131
0.47962132907088245,0.9739458560943604
0.47959174041747815,0.9744527339935303
0.4795596294423315,0.9753177165985107
0.47953010417893993,0.9758398532867432
0.4794980587885782,0.9766921997070312
0.47946859669955016,0.977215051651001
0.47943661667374426,0.9780387878417969
0.47940721754443943,0.978593111038208
0.4793753026639835,0.9794261455535889
0.4793459662807645,0.9799559116363525
0.47931411632747,0.9807922840118408
0.47928484247769676,0.9813354015350342
0.47925305723438655,0.9821631908416748
0.47922384570641,0.9827108383178711
0.47919212495691227,0.9835362434387207
0.47916297554006876,0.9840888977050781
0.47913131906921125,0.9849045276641846
0.4791022315538164,0.985445499420166
0.4790706391474204,0.9862556457519531
0.47904161332476375,0.9868056774139404
0.4790100847696382,0.9876260757446289
0.47898112043197716,0.9881627559661865
0.47894965551591295,0.9890103340148926
0.4789207524564671,0.9895260334014893
0.47888935096823154,0.9903850555419922
0.47886050898117716,0.9909756183624268
0.4788291707105077,0.9917490482330322
0.47880038959097193,0.9923622608184814
0.47876911432857105,0.9931180477142334
0.47874039387262657,0.993736982345581
0.47870918141015584,0.9944882392883301
0.47868052141481493,0.9950973987579346
0.47864937154488957,0.9958713054656982
0.4786207718080992,0.9964475631713867
0.4785896843242823,0.9972505569458008
0.4785611446449181,0.9978117942810059
0.47853011934171535,0.9986026287078857
0.4785016395195764,0.9991791248321533
0.4784706761924306,0.9999682903289795
0.47844225602823415,1.000537395477295
0.47841135447351957,1.001338243484497
0.47838299376889554,1.001927137374878
0.47835215378391266,1.002709150314331
0.4783238523413985,1.0032789707183838
0.47829307372436863,1.0040738582611084
0.47826483134740383,1.0046336650848389
0.47823411389746395,1.0054495334625244
0.47820593039038484,1.0059847831726074
0.478175273907582,1.006809949874878
0.47814714907561684,1.0073270797729492
0.478116553360903,1.0081939697265625
0.4780884870101666,1.0086970329284668
0.4780579518653934,1.0095748901367188
0.47802994380288166,1.0100922584533691
0.4779994690307958,1.010969638824463
0.47797151906438146,1.0114796161651611
0.4779411044686185,1.012343406677246
0.4779132124070451,1.0128626823425293
0.4778828577921254,1.0137355327606201
0.47785502344500314,1.0142416954040527
0.47782472861632597,1.0151164531707764
0.47779695179412607,1.0156276226043701
0.4777667165579652,1.0165040493011475
0.4777389970720154,1.017012596130371
0.4777088212355137,1.0178892612457275
0.47768115889799284,1.018388271331787
0.47765104226915756,1.0192883014678955
0.47762343689309134,1.0197949409484863
0.47759337928078893,1.0206425189971924
0.47756583068004466,1.0211806297302246
0.477535831893996,1.0220482349395752
0.47750833988327784,1.0225505828857422
0.47747839973405354,1.0234181880950928
0.4774509641288978,1.0239412784576416
0.4774210824279131,1.0247879028320312
0.47739370304468337,1.025322437286377
0.4773638796041935,1.0261509418487549
0.47733655626007604,1.0266835689544678
0.4773067908931714,1.0274934768676758
0.47727952340617036,1.028057336807251
0.4772498159267719,1.0288655757904053
0.47722260411570483,1.0294122695922852
0.4771929543385592,1.030228853225708
0.4771657980230522,1.0307910442352295
0.4771362057637272,1.0315814018249512
0.47710910476421065,1.0321671962738037
0.47707956983909044,1.0329439640045166
0.47705252397679404,1.0335147380828857
0.4770230462030748,1.034285545349121
0.4769960553000234,1.0348820686340332
0.4769666344957086,1.0356202125549316
0.4769396983747176,1.036236047744751
0.47691033435861313,1.0369884967803955
0.4768834528432842,1.0375845432281494
0.4768541454349945,1.0383570194244385
0.4768273183497105,1.0389487743377686
0.47679806736963387,1.0397520065307617
0.4767712945395551,1.0403108596801758
0.4767420998088789,1.0411207675933838
0.47671538105993866,1.0416841506958008
0.4766862424006353,1.0424795150756836
0.47665957755953525,1.043043613433838
0.4766304947943577,1.043835163116455
0.47660388368856377,1.0443885326385498
0.4765748566410409,1.0451996326446533
0.476548299098779,1.0457680225372314
0.47651932759321175,1.0465624332427979
0.47649282344346333,1.0471305847167969
0.47646390730492016,1.0479850769042969
0.4764374563774183,1.0485191345214844
0.4764085954317309,1.0493595600128174
0.4763821975569557,1.0499272346496582
0.47635339163071483,1.0507440567016602
0.47632704663988973,1.0512843132019043
0.47629829556044073,1.0521087646484375
0.47627200328552804,1.052652359008789
0.47624330688096705,1.0534725189208984
0.47621706715466383,1.054006576538086
0.4761884252538336,1.0548148155212402
0.4761622379095676,1.0553648471832275
0.476133650342053,1.0561747550964355
0.47610751521397887,1.056739091873169
0.4760789818101031,1.0575215816497803
0.47605289873309814,1.0581083297729492
0.47602441932391854,1.0588812828063965
0.47599838813357853,1.0594654083251953
0.4759699625508826,1.0602452754974365
0.47594398308351815,1.0608444213867188
0.47591561115981934,1.06158447265625
0.4758896832524519,1.0622010231018066
0.47586136482098595,1.0629432201385498
0.4758354883113436,1.063549280166626
0.4758072232060644,1.0642991065979004
0.47578139793257807,1.064906358718872
0.4757531859881536,1.065718173980713
0.4757274117899536,1.0662670135498047
0.47569925284176207,1.0670802593231201
0.47567352955867376,1.0676283836364746
0.4756454234428,1.0684318542480469
0.47561975091534003,1.068972110748291
0.47559169746857116,1.0698416233062744
0.47556607553794394,1.0703654289245605
0.4755380745977661,1.0711939334869385
0.47551250310585963,1.0717287063598633
0.47548455451045357,1.0725598335266113
0.4754590332998363,1.0730619430541992
0.4754311368880739,1.0739481449127197
0.4754056658019904,1.074446678161621
0.47537782141343116,1.075331449508667
0.4753524002957986,1.0758376121520996
0.4753246077706855,1.0767087936401367
0.4752992364660901,1.0772173404693604
0.475271495645346,1.0781004428863525
0.4752461739990396,1.0786144733428955
0.47521848472426326,1.0794734954833984
0.47519321258215924,1.0799834728240967
0.47516557469562243,1.080829381942749
0.47514035190429227,1.0813603401184082
0.4751127652489357,1.0821897983551025
0.47508759165560543,1.082707405090332
0.4750600560750348,1.083573341369629
0.4750349315275817,1.0841214656829834
0.4750074468660646,1.0849504470825195
0.47498237121301307,1.0854852199554443
0.4749549373154753,1.0863003730773926
0.4749299104059941,1.0868453979492188
0.4749025271180157,1.0876479148864746
0.4748775488019139,1.0881919860839844
0.47485021596972643,1.0890095233917236
0.4748252860974501,1.0895476341247559
0.4747980035679326,1.0903701782226562
0.47477312199056165,1.0909249782562256
0.47474588961123715,1.091750144958496
0.4747210561804814,1.092292308807373
0.47469387379951355,1.0931241512298584
0.4746690883677098,1.0937368869781494
0.47464195583389973,1.0945899486541748
0.47461721825400827,1.0951099395751953
0.4745901354167907,1.095963478088379
0.4745654455423918,1.0964813232421875
0.47453841225183185,1.097325325012207
0.4745137699371227,1.0978739261627197
0.4744867860439126,1.0986642837524414
0.47446219114370364,1.0992388725280762
0.47443525649915963,1.1000299453735352
0.4744107088688716,1.1006147861480713
0.47438382332493,1.1014018058776855
0.4743593228205906,1.1019911766052246
0.47433248622980484,1.102762222290039
0.47430803270804545,1.103346586227417
0.4742812449235831,1.1041433811187744
0.4742568382416355,1.1047203540802002
0.4742300991172743,1.1055209636688232
0.47420573913296754,1.106100082397461
0.47417904852309284,1.1068880558013916
0.4741547350948502,1.107513666152954
0.47412809285445134,1.108250617980957
0.47410382584128685,1.1088836193084717
0.4740772318259542,1.1096575260162354
0.47405301108746983,1.1102626323699951
0.4740264651533914,1.1110007762908936
0.4740022905497737,1.1116046905517578
0.4739757925537323,1.1123838424682617
0.4739516639457495,1.1129610538482666
0.47392521374511914,1.113795518875122
0.4739011309941179,1.1143088340759277
0.4738747284468612,1.1151659488677979
0.47385069141476366,1.1156718730926514
0.4738243363794282,1.1165251731872559
0.47380034492872897,1.1170330047607422
0.4737740372644449,1.1179087162017822
0.47375009125820794,1.118407964706421
0.47372383082468417,1.1192896366119385
0.47369993012653977,1.1198093891143799
0.47367371678406156,1.1206791400909424
0.47364986125820363,1.1211895942687988
0.4736236948676293,1.122042179107666
0.47359988437881206,1.1225287914276123
0.4735737648015699,1.1233928203582764
0.473549999215105,1.1239092350006104
0.47352392631319035,1.1247632503509521
0.4735002054949443,1.125291347503662
0.47347417913091694,1.126115322113037
0.47345050294730784,1.1266586780548096
0.4734245229842884,1.1274402141571045
0.4734008913022829,1.128014087677002
0.4733749576039507,1.1288034915924072
0.4733513702910618,1.129378080368042
0.47332548272165126,1.1301884651184082
0.47330193964593475,1.1307659149169922
0.4732760980702328,1.1315703392028809
0.47325259910028483,1.1321203708648682
0.47322680338362827,1.132939338684082
0.47320334838858247,1.1334631443023682
0.4731775983968545,1.1342947483062744
0.4731541872463792,1.134821891784668
0.47312848284600734,1.1356477737426758
0.47310511541030253,1.136150598526001
0.4730794564682553,1.1370296478271484
0.47305613261805024,1.1375372409820557
0.4730305190018344,1.1383976936340332
0.47300723860838473,1.1389150619506836
0.47298167018604287,1.1397764682769775
0.4729584331211278,1.1402840614318848
0.4729329097612351,1.1411631107330322
0.47290971589715475,1.141697645187378
0.47288423746881664,1.1425611972808838
0.47286108667838944,1.1430819034576416
0.47283565305123837,1.1439266204833984
0.47281254520779853,1.1444478034973145
0.4727871562519919,1.1452949047088623
0.472764091229386,1.145864725112915
0.47273874681560313,1.1466522216796875
0.47271572448818844,1.1472163200378418
0.4726904244876278,1.1480348110198975
0.47266744473026917,1.1485745906829834
0.47264218901464583,1.1494183540344238
0.47261925170271296,1.1499676704406738
0.47259404014425604,1.1508042812347412
0.4725711451536213,1.151329517364502
0.47254597762507117,1.1521859169006348
0.47252312483210673,1.1527254581451416
0.47249800120671265,1.1535358428955078
0.4724751904882878,1.1540923118591309
0.4724501106398049,1.1549277305603027
0.4724273418732839,1.1554725170135498
0.47240230567597125,1.1562983989715576
0.4723795787392104,1.1568608283996582
0.4723545860678277,1.1576957702636719
0.4723319008391733,1.1582434177398682
0.47230695156897895,1.159057855606079
0.4722843079272641,1.1596157550811768
0.47225940193401234,1.1604173183441162
0.4722367997585553,1.1610093116760254
0.4722119369184937,1.16182279586792
0.47218937608909484,1.1623892784118652
0.472164556278962,1.1631875038146973
0.4721420366759013,1.1637320518493652
0.4721172597729242,1.164566993713379
0.4720947812769595,1.1650967597961426
0.4720700471588509,1.1659598350524902
0.4720476096512144,1.1664643287658691
0.47202291819617104,1.1673047542572021
0.4720005215585678,1.1679315567016602
0.4719758726452671,1.1686744689941406
0.4719535167598725,1.169309377670288
0.4719289102674706,1.1700549125671387
0.4719065950169275,1.1706454753875732
0.47188203082505664,1.1714239120483398
0.47185975609247355,1.1720030307769775
0.4718352340812402,1.172776699066162
0.4718129997501886,1.1733527183532715
0.4717885198001703,1.1741507053375244
0.4717663257546822,1.1747002601623535
0.47174188774692605,1.1755266189575195
0.47171973387149224,1.1760690212249756
0.4716953376875114,1.1768999099731445
0.4716732238670786,1.177415370941162
0.4716488693888513,1.1782751083374023
0.47162679550882003,1.1787962913513184
0.47160248261878623,1.1796643733978271
0.4715804485650086,1.1801848411560059
0.4715561771460682,1.1810500621795654
0.4715341828048456,1.1815564632415771
0.4715099527403558,1.1823866367340088
0.47148799799843666,1.1829404830932617
0.47146380917221015,1.1837480068206787
0.4714418939167877,1.1843130588531494
0.47141774621308985,1.1851277351379395
0.4713958703317998,1.185701608657837
0.47137176363534694,1.1864864826202393
0.4713499270162653,1.1870760917663574
0.471325861212222,1.1878304481506348
0.47130406374386324,1.1884586811065674
0.4712800387178403,1.1892132759094238
0.47125828028915473,1.1898415088653564
0.47123429592720695,1.190598726272583
0.47121257642757863,1.1911735534667969
0.47118863261620275,1.1919312477111816
0.47116695193544733,1.1925055980682373
0.47114304856157985,1.1932814121246338
0.4711214065899426,1.193906307220459
0.4710975435409571,1.1946241855621338
0.4710759401691107,1.1952455043792725
0.47105211733281643,1.1960139274597168
0.4710305524518589,1.1966030597686768
0.47100676971649785,1.1973752975463867
0.47098524321795,1.197951078414917
0.47096150047219565,1.1987395286560059
0.4709400122479998,1.1992955207824707
0.4709163093809543,1.2001197338104248
0.47089485932347147,1.200655221939087
0.4708711962246636,1.2014899253845215
0.4708497842266719,1.2020244598388672
0.47082616078605555,1.2028534412384033
0.4708047867407478,1.203505516052246
0.47078120284869907,1.204237937927246
0.47075986664968106,1.2048542499542236
0.4707363221969967,1.2056515216827393
0.470715023738285,1.2062158584594727
0.4706915186161803,1.2070226669311523
0.4706702577922002,1.2075610160827637
0.4706467918923069,1.2083704471588135
0.4706255685978904,1.2089319229125977
0.4706021418122547,1.2097866535186768
0.4705809559426386,1.2103290557861328
0.4705575681637189,1.2111797332763672
0.4705364196145429,1.2117202281951904
0.47051307073520815,1.2125458717346191
0.47049195940251265,1.2130653858184814
0.47046864931604004,1.213935136795044
0.47044757509626434,1.214442253112793
0.47042430369633764,1.2153284549713135
0.4704032664863179,1.2158212661743164
0.47038003366702513,1.2166848182678223
0.4703590333639926,1.2172157764434814
0.4703358390198241,1.2180321216583252
0.470314875521403,1.2185609340667725
0.47029171954724996,1.2194011211395264
0.47027079275145567,1.2199451923370361
0.47024767504260756,1.2207953929901123
0.4702267848478448,1.2213144302368164
0.4702037052999878,1.222196340560913
0.4701828516050483,1.222707986831665
0.47015981011426333,1.2235469818115234
0.4701389928183247,1.2240869998931885
0.47011598928108556,1.224961757659912
0.4700952082837088,1.2254736423492432
0.47007224259687996,1.2263450622558594
0.4700514977980078,1.226846694946289
0.47002856985884306,1.2277271747589111
0.4700078611587981,1.228238582611084
0.4699849708649382,1.2291159629821777
0.4699642981644213,1.2296514511108398
0.4699414454138923,1.230496883392334
0.4699208086139804,1.2310221195220947
0.46989799330519183,1.2318687438964844
0.46987739230733616,1.2323880195617676
0.4698546143390794,1.2332518100738525
0.469834049045104,1.233778476715088
0.46981130831654966,1.2346293926239014
0.46979077862864943,1.2351512908935547
0.46976807503934664,1.2360119819641113
0.46974758086008533,1.2365171909332275
0.469724914309959,1.237381935119629
0.4697044555422677,1.2378981113433838
0.4696818259316172,1.2387630939483643
0.4696614024787925,1.2392730712890625
0.46963880970829,1.2401213645935059
0.4696184214739923,1.2406394481658936
0.4695958654446802,1.2414920330047607
0.46957551233293204,1.2420027256011963
0.4695529929462222,1.242863416671753
0.4695326748614061,1.2433817386627197
0.46951019201907745,1.244234323501587
0.4694899088659346,1.244755744934082
0.46946746247013194,1.245603322982788
0.46944721415376045,1.246140956878662
0.46942480410699183,1.2469944953918457
0.46940459053284483,1.2475204467773438
0.46938221673798075,1.248356580734253
0.4693620378118651,1.2488901615142822
0.4693397001721361,1.2497515678405762
0.46931955580020995,1.2502832412719727
0.46929725421920565,1.2511017322540283
0.4692771443079776,1.2516374588012695
0.4692548786896441,1.2524657249450684
0.4692348031459712,1.253007173538208
0.4692125733946099,1.2538721561431885
0.469192532125696,1.2544023990631104
0.4691703381459621,1.2552361488342285
0.46915033105935594,1.2557811737060547
0.4691281727562564,1.256592035293579
0.46910819975985035,1.2571437358856201
0.46908607703874255,1.2579710483551025
0.4690661380407708,1.2585172653198242
0.4690440508073605,1.2593374252319336
0.4690241457163977,1.259866714477539
0.4690020938767377,1.2607157230377197
0.46898222260169703,1.261220932006836
0.4689602060621854,1.2620863914489746
0.4689403685123172,1.2625880241394043
0.4689183871796957,1.2634665966033936
0.46889858326458567,1.263981819152832
0.46887663704593835,1.2648403644561768
0.468856866675506,1.2653472423553467
0.4688349554782574,1.2662203311920166
0.4688152185627547,1.2667372226715088
0.4687933422946679,1.2675809860229492
0.46877363874467776,1.2681024074554443
0.4687517973138535,1.2689452171325684
0.4687321270402876,1.2694706916809082
0.4687103203551624,1.2703065872192383
0.4686906832692604,1.2708840370178223
0.46866891123860477,1.271756887435913
0.4686493072519325,1.2722711563110352
0.46862756978484954,1.2731494903564453
0.4686079988092972,1.2736871242523193
0.4685862958152212,1.2745356559753418
0.4685667577630023,1.275057077407837
0.46854508915169724,1.2758829593658447
0.4685255839353467,1.2764487266540527
0.46850394961690417,1.2772722244262695
0.4684844771492772,1.2778470516204834
0.46846287703411554,1.278620719909668
0.4684434372283859,1.2792036533355713
0.4684218712272484,1.2799723148345947
0.4684024639969067,1.2805724143981934
0.46838093202086,1.281311273574829
0.4683615572797128,1.2819151878356934
0.4683400592401457,1.2826509475708008
0.4683207169023135,1.28330397605896
0.46829925271093503,1.2840025424957275
0.46827994269085127,1.2847096920013428
0.46825851225968956,1.2853634357452393
0.4682392344720988,1.2860820293426514
0.4682178377134995,1.286700963973999
0.46819859207345615,1.2874228954315186
0.4681772289000811,1.288060188293457
0.468158015322948,1.288783073425293
0.46813668564777344,1.289438009262085
0.46811750404922015,1.2901179790496826
0.4680962077855357,1.2907986640930176
0.46807705808153766,1.2914831638336182
0.4680557951429444,1.2921712398529053
0.468036677249781,1.2928521633148193
0.46801544755019053,1.2935352325439453
0.46799636138444384,1.2942018508911133
0.4679751648380764,1.2949118614196777
0.46795611031663015,1.2955749034881592
0.4679349468380138,1.2962560653686523
0.4679159238780511,1.2969202995300293
0.4678947933820195,1.2976696491241455
0.4678758019010226,1.2983026504516602
0.46785470430271436,1.2990422248840332
0.4678357442184624,1.2996904850006104
0.4678146794333194,1.3004224300384521
0.46779575066388746,1.301072359085083
0.4677747186076532,1.3018381595611572
0.4677558210714108,1.3024475574493408
0.46773482166012925,1.3032267093658447
0.46771595527573917,1.3037896156311035
0.46769498842575397,1.304616928100586
0.4676761531121706,1.3051292896270752
0.46765521874012245,1.306013822555542
0.46763641441659076,1.3065147399902344
0.46761551243941724,1.3073976039886475
0.4675967390254712,1.3079099655151367
0.46757586936040485,1.3087594509124756
0.4675571267758664,1.3092982769012451
0.4675362893404334,1.3101177215576172
0.4675175775054112,1.310640573501587
0.46749677221742997,1.3114862442016602
0.46747809105231736,1.3120148181915283
0.4674573178298979,1.3128437995910645
0.4674386672553725,1.3133864402770996
0.467417926016914,1.314225673675537
0.467399305953936,1.3147428035736084
0.4673785966181265,1.3155884742736816
0.4673600069879372,1.3161287307739258
0.4673393294737517,1.3169584274291992
0.46732077019787277,1.317497730255127
0.4673001244245721,1.3183040618896484
0.46728159542480385,1.3188557624816895
0.46726098131193355,1.3197200298309326
0.4672424825103538,1.320244550704956
0.4672218999777425,1.3211002349853516
0.4672034312967054,1.3216416835784912
0.46718288026446386,1.3224437236785889
0.4671644416265987,1.323002815246582
0.4671439220151183,1.3238146305084229
0.4671255133433278,1.3243565559387207
0.4671050250732795,1.325209617614746
0.4670866462907394,1.3257348537445068
0.4670661892830724,1.3265936374664307
0.4670478403132296,1.327099084854126
0.46702741448916996,1.3279716968536377
0.4670090952557412,1.3284938335418701
0.4669887005367909,1.3293423652648926
0.466970410963762,1.3298819065093994
0.4669500472716975,1.3307089805603027
0.46693178728332213,1.3312573432922363
0.4669114545401929,1.3320720195770264
0.4668932240609911,1.3326153755187988
0.4668729221891189,1.3334343433380127
0.4668547211438759,1.3339765071868896
0.4668344500658533,1.3347947597503662
0.46681627837961853,1.335331678390503
0.4667960380183079,1.336158037185669
0.4667778956163937,1.336681604385376
0.4667576858949255,1.3375003337860107
0.466739572702906,1.3380398750305176
0.46671939354467823,1.3388538360595703
0.46670130948838806,1.3393874168395996
0.4666811608170647,1.340233325958252
0.46666310582259796,1.3407692909240723
0.4666429875621077,1.3416473865509033
0.4666249615558168,1.342132329940796
0.4666048736303523,1.3430209159851074
0.4665868765388466,1.3435192108154297
0.46656681887286305,1.3443796634674072
0.46654885062300805,1.3449814319610596
0.46652882314122174,1.345787525177002
0.4665108836601377,1.3463351726531982
0.4664908862875254,1.347154140472412
0.4664729755025864,1.347681999206543
0.4664530081643838,1.3485207557678223
0.4664351260032163,1.349064826965332
0.46641518862491715,1.349921464920044
0.46639733501539915,1.3504397869110107
0.46637742752275385,1.351311206817627
0.4663596023930138,1.3518271446228027
0.4663397247120285,1.3526909351348877
0.46632192799044403,1.3532004356384277
0.46630208004737944,1.3540475368499756
0.4662843116625761,1.3545782566070557
0.4662644933839465,1.3553814888000488
0.4662467532647971,1.3559577465057373
0.4662269645773687,1.3567428588867188
0.46620925265299207,1.3573212623596191
0.4661894934837825,1.3581054210662842
0.46617180968354227,1.3586952686309814
0.4661520799598193,1.35947847366333
0.4661344242133228,1.3600645065307617
0.4661147238626031,1.3608527183532715
0.4660970960997005,1.3614165782928467
0.4660774250497486,1.3622334003448486
0.46605982520053174,1.3627753257751465
0.4660401833793591,1.3635714054107666
0.46602261137416034,1.364152431488037
0.4660029987100243,1.364889144897461
0.4659854544794155,1.3654956817626953
0.465965870900818,1.3662688732147217
0.46594835437560944,1.3668527603149414
0.46592879981129587,1.3676092624664307
0.4659113109225356,1.3682444095611572
0.46589178530149394,1.368983268737793
0.4658743239804663,1.3695886135101318
0.4658548272319263,1.3703532218933105
0.4658373934101507,1.3709595203399658
0.46581792546358214,1.3716952800750732
0.4658005190728129,1.372335433959961
0.46578107985792533,1.3731005191802979
0.4657637008301495,1.3737106323242188
0.4657442902768908,1.3744654655456543
0.465726938544328,1.3750624656677246
0.4657075565828833,1.3758482933044434
0.46569023207798455,1.3764183521270752
0.46567087863877515,1.377199411392212
0.4656535812942218,1.3777647018432617
0.4656342563079045,1.3785805702209473
0.4656169860566069,1.379120111465454
0.46559768945407265,1.379969835281372
0.4655804462291697,1.3804957866668701
0.4655611779415427,1.3813469409942627
0.4655439616764008,1.3821964263916016
0.46552472163503766,1.382723093032837
0.4655075322632489,1.383580207824707
0.4654883203997373,1.3841145038604736
0.4654711578551198,1.3849551677703857
0.4654519741012777,1.3854873180389404
0.4654348383178736,1.3863208293914795
0.4654156826057484,1.3868553638458252
0.46539857351782316,1.387681484222412
0.46537944577969037,1.3882331848144531
0.4653623633217322,1.3890819549560547
0.46534326349009464,1.389632225036621
0.4653262075968129,1.3904509544372559
0.4653071356043998,1.3909897804260254
0.46529010621072475,1.3918166160583496
0.4652710619904905,1.392369270324707
0.46525405903157163,1.3932039737701416
0.4652350425166955,1.3937785625457764
0.46521806592790116,1.3945562839508057
0.4651990770517851,1.3951356410980225
0.4651821267687013,1.3959333896636963
0.46516316546497033,1.3965108394622803
0.4651462414233998,1.3972992897033691
0.46512730762590027,1.3978798389434814
0.4651104097618615,1.3986341953277588
0.4650915034046604,1.3992619514465332
0.46507463165438684,1.400008201599121
0.46505575267177063,1.4006586074829102
0.46503890697171,1.4013762474060059
0.4650200552981842,1.4020354747772217
0.46500323558499673,1.4027321338653564
0.4649844111552841,1.4033901691436768
0.4649676173658427,1.4041163921356201
0.4649488201148834,1.404733419418335
0.46493205218627204,1.4055004119873047
0.4649132820492218,1.4060919284820557
0.4648965399187347,1.4068620204925537
0.4648777968309644,1.4074580669403076
0.4648610804361054,1.408236026763916
0.4648423643332001,1.4088404178619385
0.46482567361168153,1.4096508026123047
0.46480698442943924,1.410224199295044
0.4647903193191813,1.411027193069458
0.46477165699361256,1.4115827083587646
0.46475501743274195,1.4123878479003906
0.46473638190006866,1.412956953048706
0.4647197678269181,1.4137656688690186
0.46470115902357256,1.4143192768096924
0.46468457037668004,1.4151391983032227
0.4646659882393043,1.4156622886657715
0.4646494249574117,1.416473388671875
0.4646308694228564,1.4170053005218506
0.4646143314449091,1.4178383350372314
0.4645958024502329,1.4183688163757324
0.4645792897153786,1.4191887378692627
0.46456078719784694,1.419754981994629
0.4645442996454351,1.4205377101898193
0.46452582354251976,1.4211418628692627
0.46450936111210056,1.4219093322753906
0.4644909113614782,1.4225153923034668
0.4644744739928018,1.4232661724090576
0.46445605053235384,1.423884391784668
0.4644396381653691,1.4246342182159424
0.46442124093318043,1.425283432006836
0.46440485350803484,1.4260168075561523
0.4643864824423929,1.4266741275787354
0.4643701198994311,1.427393913269043
0.4643517749388252,1.4280438423156738
0.46433543721858855,1.42875337600708
0.46431711830170896,1.4294159412384033
0.4643008053449344,1.4300990104675293
0.46428251241067175,1.4308078289031982
0.4642662241582913,1.4314334392547607
0.4642479571457351,1.432192325592041
0.46423169353887467,1.4328343868255615
0.4642134523873133,1.433556318283081
0.4641972133672924,1.4341819286346436
0.4641789980162116,1.4349253177642822
0.464162783524542,1.4355425834655762
0.46414459391362456,1.4363000392913818
0.46412840389200966,1.4368951320648193
0.4641102399611344,1.437697410583496
0.4640940743514686,1.4382567405700684
0.46407593604070924,1.4390780925750732
0.46405979478507703,1.439626693725586
0.4640416820347019,1.4404582977294922
0.46402556507537696,1.4409823417663574
0.464007477825848,1.4418811798095703
0.4639913851052925,1.4423725605010986
0.4639733232972644,1.4432737827301025
0.46395725475812827,1.443758487701416
0.4639392183324476,1.444657325744629
0.46392317391756777,1.4451491832733154
0.46390516281527233,1.4460453987121582
0.4638891424676719,1.446544885635376
0.4638711566299898,1.4474265575408936
0.463855160292877,1.447998285293579
0.4638371996612263,1.4488704204559326
0.4638212272779942,1.4493989944458008
0.4638032917939814,1.4502356052398682
0.4637873433082069,1.4507794380187988
0.4637694329136267,1.451594591140747
0.46375350826906975,1.4521675109863281
0.46373562290590414,1.4529569149017334
0.463719722046507,1.4535555839538574
0.4637018616569246,1.4543282985687256
0.46368598452681115,1.4549312591552734
0.4636681490531659,1.4556992053985596
0.46365229559664095,1.456286907196045
0.4636344849814722,1.4570693969726562
0.46361865514302036,1.457650899887085
0.46360086932905153,1.458439588546753
0.4635850630533371,1.4590115547180176
0.4635673019834749,1.4598047733306885
0.46355151921534055,1.4603731632232666
0.46353378283267477,1.4611668586730957
0.463518023517141,1.4617974758148193
0.4635003117649431,1.4625318050384521
0.46348457584720776,1.46315598487854
0.4634668886689305,1.4638915061950684
0.4634511760943677,1.464531660079956
0.4634335134336443,1.465266466140747
0.4634178241478038,1.465897560119629
0.46340018594844734,1.4666228294372559
0.4633845198970541,1.467250108718872
0.46336690610305653,1.4679968357086182
0.46335126323200954,1.4686062335968018
0.46333367378754103,1.4693808555603027
0.4633180540429129,1.4699733257293701
0.46330048889232134,1.4707703590393066
0.4632848922203574,1.471325159072876
0.46326735130816743,1.4721546173095703
0.4632517776552854,1.4726955890655518
0.4632342609261979,1.4735255241394043
0.46321871023898664,1.4740586280822754
0.4632012176378776,1.4748897552490234
0.46318568986309694,1.4754383563995361
0.4631682213350173,1.4762682914733887
0.4631527164195968,1.476808786392212
0.46313527190977155,1.4776816368103027
0.4631197898008102,1.478201150894165
0.4631023692546373,1.4790551662445068
0.46308690989940304,1.4795706272125244
0.4630695132624531,1.48042631149292
0.46305407660838155,1.480961799621582
0.4630367038263974,1.4818124771118164
0.46302128982109125,1.4823343753814697
0.4630039408399864,1.483173131942749
0.46298854943121553,1.483698844909668
0.46297122419707426,1.484518051147461
0.46295585533277406,1.4850404262542725
0.46293855379185045,1.4859142303466797
0.4629232074201215,1.4864230155944824
0.4629059295188388,1.4872844219207764
0.46289060558794654,1.4877855777740479
0.4628733512728963,1.4886562824249268
0.46285804973126987,1.4891552925109863
0.4628408189492114,1.4900233745574951
0.46282553974544344,1.4905273914337158
0.4628083324433034,1.491391897201538
0.4627930755261488,1.4919111728668213
0.46277589165101995,1.492734432220459
0.46276065696939583,1.4932541847229004
0.4627434964685368,1.4941048622131348
0.46272828397152155,1.494645595550537
0.4627111467923561,1.4954886436462402
0.4626959564291887,1.4960007667541504
0.462678842519305,1.4968867301940918
0.4626636742393844,1.497396469116211
0.46264658354653426,1.498229742050171
0.4626314372994188,1.4987568855285645
0.4626143697715175,1.4996223449707031
0.4625992455069241,1.5001673698425293
0.4625822010920489,1.500997543334961
0.46256709875985286,1.5015485286712646
0.4625500774062432,1.502368450164795
0.46253499695647704,1.5029304027557373
0.4625179986125334,1.5037293434143066
0.4625029399953865,1.5042712688446045
0.4624859646096698,1.5051095485687256
0.4624709277754877,1.5056800842285156
0.46245397529671906,1.506476879119873
0.46243896019600295,1.5070149898529053
0.46242203057306236,1.507847785949707
0.4624070371564683,1.5083632469177246
0.4623901303383946,1.509220838546753
0.46237515855673306,1.5097572803497314
0.46235827449272304,1.5105957984924316
0.4623433242969581,1.5111079216003418
0.46232646293636587,1.5119667053222656
0.4623115342776147,1.5124847888946533
0.4622946955699512,1.513336420059204
0.4622797883994836,1.5138909816741943
0.4622629722944158,1.5147147178649902
0.46224808656365335,1.515228509902954
0.46223129301100385,1.5160789489746094
0.4622164286715193,1.5165975093841553
0.4621996576212656,1.5174527168273926
0.4621848146247825,1.5179684162139893
0.4621680660270561,1.5188286304473877
0.46215324432544824,1.5193560123443604
0.4621365181305346,1.5202043056488037
0.46212171767582505,1.5207264423370361
0.4621050138341624,1.521604299545288
0.4620902345785233,1.522193431854248
0.46207355304070274,1.5229768753051758
0.4620587949364541,1.5235583782196045
0.4620421356532184,1.5243356227874756
0.4620273986528284,1.5249245166778564
0.46201076157507154,1.5257518291473389
0.46199604563115537,1.5262796878814697
0.461979430709922,1.5271213054656982
0.46196473577524144,1.527644157409668
0.46194814296172637,1.5284755229949951
0.461933468989189,1.529022216796875
0.46191689823473653,1.529886245727539
0.46190224517739564,1.5304136276245117
0.4618856964334988,1.5312623977661133
0.4618710642445523,1.5317840576171875
0.4618545374628526,1.5326449871063232
0.4618399260956427,1.5331642627716064
0.46182342122792946,1.534040927886963
0.4618088306359421,1.5345447063446045
0.46179234763415167,1.535423994064331
0.4617777777710157,1.5359315872192383
0.46176131658723113,1.5367908477783203
0.4617467674067183,1.53731107711792
0.4617303279931686,1.5381593704223633
0.4617157994491925,1.538679599761963
0.4616993817582521,1.5395307540893555
0.4616848738048678,1.5400469303131104
0.461668477789056,1.540905237197876
0.4616539903804596,1.5414211750030518
0.46163761599244,1.5422756671905518
0.4616231490829678,1.5427963733673096
0.461606796275548,1.5436394214630127
0.461592349819676,1.5441813468933105
0.4615760185458065,1.5450100898742676
0.4615615924981501,1.545546054840088
0.4615452827109243,1.5463941097259521
0.46153087702623774,1.5469272136688232
0.46151458867889084,1.547760248184204
0.4615002033120663,1.5483038425445557
0.4614839363579753,1.5491282939910889
0.46146957126404275,1.5496888160705566
0.4614533256567255,1.5505435466766357
0.4614389807908519,1.5510709285736084
0.46142275648396675,1.551894187927246
0.4614084318014558,1.5524389743804932
0.4613922287488009,1.5532567501068115
0.46137792420509216,1.553809642791748
0.4613617423606053,1.5546205043792725
0.46134745791127396,1.5551629066467285
0.4613312972290313,1.5559866428375244
0.4613170328297875,1.5565059185028076
0.4613008932640039,1.5573418140411377
0.4612866488706922,1.5579020977020264
0.46127053037572024,1.5587081909179688
0.46125630594431904,1.5592539310455322
0.46124020847464847,1.5600779056549072
0.4612260039612698,1.5606369972229004
0.46120992747152684,1.56144118309021
0.4611957428324156,1.5619885921478271
0.46117968727736297,1.5628058910369873
0.4611655224688964,1.5633645057678223
0.4611494878034322,1.5642023086547852
0.4611353427821195,1.5647461414337158
0.4611193289612773,1.5655920505523682
0.46110520368375885,1.5661265850067139
0.4610892106627065,1.5669829845428467
0.4610751050857539,1.5675277709960938
0.4610591328197934,1.5683929920196533
0.46104504690030834,1.5688941478729248
0.46102909534487535,1.5698189735412598
0.4610150290398895,1.5702872276306152
0.46099909815055296,1.5711915493011475
0.4609850514172272,1.5716845989227295
0.46096914114968834,1.5725553035736084
0.4609551139453126,1.5730531215667725
0.4609392242554047,1.5739543437957764
0.4609252165373972,1.5744409561157227
0.4609093473810853,1.575338363647461
0.46089535910699225,1.575836420059204
0.46087951044037223,1.5766980648040771
0.4608655415678672,1.5772104263305664
0.46084971334716557,1.5780751705169678
0.4608357638340489,1.5785877704620361
0.46081995601562226,1.5794861316680908
0.46080602581982094,1.5799646377563477
0.46079023836015554,1.580847978591919
0.4607763274397222,1.5813374519348145
0.4607605602954332,1.582207441329956
0.46074666860854613,1.5827054977416992
0.4607309217363775,1.5835492610931396
0.46071704924133994,1.5840845108032227
0.4607013225981635,1.584904432296753
0.46068746925340326,1.5854296684265137
0.46067176279621846,1.5862696170806885
0.46065792856028737,1.5867772102355957
0.4606422422462208,1.5876543521881104
0.4606284270777942,1.5881507396697998
0.4606127608640994,1.589035987854004
0.46059896472197565,1.5895495414733887
0.4605833185660319,1.5903904438018799
0.46056954140913203,1.5909266471862793
0.4605539152684445,1.5917553901672363
0.4605401570558121,1.5922696590423584
0.460524550888011,1.5931463241577148
0.46051081157881074,1.593675136566162
0.4604952253416513,1.5945329666137695
0.46048150489516926,1.5950582027435303
0.46046593854653095,1.5959033966064453
0.46045223692217413,1.5964274406433105
0.4604366904200601,1.5972647666931152
0.46042300757735577,1.5978128910064697
0.46040748087989253,1.598646879196167
0.4603938167784878,1.5991907119750977
0.4603783098439248,1.6000165939331055
0.4603646644435861,1.60056734085083
0.4603491772302952,1.6013798713684082
0.46033555049090813,1.6019344329833984
0.4603200829573831,1.6027209758758545
0.4603064748389516,1.6032660007476807
0.46029102694380764,1.604081153869629
0.4602774374064538,1.604623556137085
0.4602620091084273,1.6054496765136719
0.46024843811239097,1.605980634689331
0.4602330293703388,1.6068060398101807
0.46021947687597675,1.6073260307312012
0.46020408764887594,1.6081602573394775
0.4601905536166618,1.6086838245391846
0.46017518386360917,1.6095020771026611
0.4601616682541328,1.6100714206695557
0.4601463179343444,1.6108605861663818
0.4601328207083116,1.6114318370819092
0.46011748978112216,1.6122746467590332
0.46010401089935415,1.6128194332122803
0.460088699324217,1.6136798858642578
0.46007523874765,1.6141853332519531
0.4600599464841359,1.6150636672973633
0.4600465041738208,1.6155755519866943
0.46003123118161854,1.6164326667785645
0.4600178070987201,1.6169347763061523
0.4600025533376352,1.617846965789795
0.4599891474434322,1.6183173656463623
0.45997391287338685,1.6192209720611572
0.4599605251292712,1.6197052001953125
0.4599453097103038,1.6205832958221436
0.4599319400777803,1.6210837364196777
0.4599167437700449,1.621955156326294
0.45990339221073073,1.6224548816680908
0.45988821497449694,1.623323917388916
0.45987488145012145,1.6238415241241455
0.45985972324577334,1.6247069835662842
0.45984640771817736,1.6252624988555908
0.45983126850621386,1.6261308193206787
0.45981797093734966,1.6266324520111084
0.4598028506783834,1.627514362335205
0.45978957103031376,1.6280150413513184
0.4597744696850714,1.628861665725708
0.4597612079199694,1.629396677017212
0.4597461254492906,1.6302385330200195
0.4597328815294396,1.6307635307312012
0.4597178178942765,1.631582260131836
0.45970459178206924,1.6321237087249756
0.4596895469434868,1.6329655647277832
0.4596763386014253,1.6334850788116455
0.4596613125206002,1.6343414783477783
0.45964812191129495,1.634859561920166
0.4596331145495155,1.635716438293457
0.45961994163568554,1.6362202167510986
0.45960495295435116,1.6370961666107178
0.45959179769882347,1.637596845626831
0.4595768276594441,1.6384520530700684
0.4595636900251533,1.639056921005249
0.45954873858934936,1.6398463249206543
0.459535618539337,1.6404213905334473
0.459520685668839,1.6412081718444824
0.4595075831662534,1.6418190002441406
0.45949266882290113,1.642578125
0.4594795838309972,1.643193006515503
0.4594646879767395,1.6439626216888428
0.45945162045887783,1.6445307731628418
0.4594367430557725,1.6453485488891602
0.45942369297541946,1.6458933353424072
0.4594088339856323,1.6467299461364746
0.4593958013063595,1.6472594738006592
0.45938096069216444,1.648101806640625
0.45936794537764797,1.648646354675293
0.4593531231014265,1.6494719982147217
0.4593401251154472,1.6500234603881836
0.4593253211396878,1.6508331298828125
0.4593123404461305,1.6513783931732178
0.4592975547334283,1.6521854400634766
0.45928459129628146,1.652709722518921
0.45926982380933823,1.6535670757293701
0.45925687759269335,1.654090404510498
0.4592421282943166,1.6549537181854248
0.4592291992623686,1.6554756164550781
0.4592144681154713,1.6563324928283691
0.45920155623251707,1.6568620204925537
0.4591868432001177,1.6577386856079102
0.4591739484305567,1.6582551002502441
0.4591592534757784,1.659104824066162
0.4591463757841116,1.6596429347991943
0.45913169887018185,1.6605010032653809
0.4591188382210119,1.6610252857208252
0.45910417931126235,1.6618859767913818
0.4590913356692925,1.662407398223877
0.4590766947271585,1.6632630825042725
0.4590638680571931,1.663769006729126
0.45904924504621336,1.6646311283111572
0.4590364353131568,1.665149211883545
0.4590218301969726,1.6660339832305908
0.4590090373658295,1.666538953781128
0.45899445010818496,1.6674106121063232
0.45898167414405916,1.6679129600524902
0.45896710470880064,1.6687746047973633
0.4589543455768954,1.6693000793457031
0.458939793927971,1.670168399810791
0.4589270515935884,1.670670509338379
0.45891251769504754,1.6715290546417236
0.4588997921235882,1.6720499992370605
0.4588852759395815,1.6728880405426025
0.4588725670965442,1.6734073162078857
0.45885806859132294,1.6742968559265137
0.4588453764423042,1.6748054027557373
0.4588318983739867,1.6760461330413818
0.4588182200909138,1.676485538482666
0.45880475737155807,1.677412986755371
0.4587910968710773,1.6778960227966309
0.4587776513406848,1.6787781715393066
0.4587640078182651,1.6792678833007812
0.4587505794417094,1.6801471710205078
0.45873695286302285,1.6806375980377197
0.4587235416053535,1.6815316677093506
0.45870993193616855,1.6820313930511475
0.45869653776253344,1.682875156402588
0.4586829449687146,1.683401346206665
0.4586695678443594,1.6842362880706787
0.45865599189186695,1.6847810745239258
0.45864263178213505,1.6855990886688232
0.45862907263702435,1.686152458190918
0.4586157295073562,1.686978816986084
0.458602187135778,1.6875100135803223
0.45858886095171086,1.6883442401885986
0.4585753353199105,1.6888771057128906
0.4585620260470782,1.689741849899292
0.4585485171213953,1.6902461051940918
0.4585352247255278,1.6911039352416992
0.4585217324723962,1.6916165351867676
0.45850845691931935,1.6924669742584229
0.4584949813052661,1.6929659843444824
0.45848172256090114,1.6938438415527344
0.4584682635525471,1.6943364143371582
0.45845502158291035,1.695216178894043
0.4584415791469692,1.695723056793213
0.4584283539181718,1.696582317352295
0.45841492802145006,1.6970698833465576
0.4584017194996977,1.697998046875
0.458388310109094,1.6984360218048096
0.45837511826068633,1.6993908882141113
0.4583617253431913,1.6999216079711914
0.4583485501345221,1.7007722854614258
0.4583351736572183,1.7013046741485596
0.45832201505477427,1.7021374702453613
0.45830865498483553,1.7026727199554443
0.45829551295519677,1.7034988403320312
0.45828216925988796,1.7040565013885498
0.4582690437697275,1.7048733234405518
0.4582557164164043,1.7053871154785156
0.4582426074324871,1.7062416076660156
0.45822929638859555,1.706749439239502
0.4582162038777794,1.7076148986816406
0.45820290911085537,1.7081172466278076
0.45818983304008937,1.708984136581421
0.45817655451775885,1.7094924449920654
0.4581634948540838,1.7103703022003174
0.458150232544062,1.710864543914795
0.4581371892546098,1.7117469310760498
0.45812394312470095,1.712231159210205
0.45811091617669447,1.7131125926971436
0.4580976861947921,1.7135913372039795
0.4580846755555442,1.714473009109497
0.45807146168962987,1.7149696350097656
0.4580584673265443,1.7158489227294922
0.458045269544688,1.716325283050537
0.4580322914252579,1.71720552444458
0.45801910969561743,1.7177376747131348
0.4580061477874257,1.7185828685760498
0.45799298207824635,1.719132423400879
0.4579800363489652,1.719961404800415
0.4579668866285796,1.7205064296722412
0.45795395704597,1.721283197402954
0.4579408232827977,1.721872091293335
0.4579279098147094,1.722656488418579
0.45791479197725665,1.7232906818389893
0.45790189459162745,1.7240173816680908
0.457888792648487,1.7246637344360352
0.45787591131334293,1.7253856658935547
0.45786282523319316,1.7260303497314453
0.457849959916648,1.7267463207244873
0.4578368896682533,1.7274060249328613
0.45782404033850804,1.7281522750854492
0.45781098589071834,1.7287867069244385
0.45779815251606104,1.729520320892334
0.45778511383781106,1.7301809787750244
0.4577722963866168,1.7308838367462158
0.45775927344692646,1.7315459251403809
0.45774647188765644,1.7322397232055664
0.4577334646556301,1.7329113483428955
0.45772067895683194,1.733583688735962
0.45770768740165807,1.734283447265625
0.45769491753196506,1.734955072402954
0.45768194162291637,1.7356374263763428
0.4576691875510475,1.7363097667694092
0.4576562272574802,1.7370045185089111
0.45764348895223983,1.737699270248413
0.45763054424359323,1.7383849620819092
0.45761782167387066,1.739058256149292
0.4576048925196677,1.7397775650024414
0.45759218565443655,1.7404320240020752
0.4575792720242826,1.7411506175994873
0.4575665808326015,1.7418177127838135
0.45755368269618446,1.7425243854522705
0.45754100714719553,1.743175745010376
0.4575281244742858,1.7438900470733643
0.4575154645372153,1.7445363998413086
0.45750259729766485,1.745253562927246
0.4574899529418224,1.7458972930908203
0.4574771011055651,1.746614694595337
0.45746447230034376,1.7472565174102783
0.4574516358373948,1.7479839324951172
0.45743902255227026,1.7486157417297363
0.4574262014327257,1.749366283416748
0.45741360363725664,1.7500174045562744
0.4574007978312937,1.7507190704345703
0.4573882154951208,1.751387119293213
0.45737542497299716,1.7520864009857178
0.45736285806584326,1.7527554035186768
0.4573500827978965,1.7534501552581787
0.45733753128956656,1.7541215419769287
0.45732477124621473,1.7548134326934814
0.45731223510659474,1.7554864883422852
0.45729949025833533,1.756174087524414
0.4572869694573928,1.7568795680999756
0.4572742397748027,1.757530927658081
0.45726173428258604,1.7582392692565918
0.45724901973632126,1.7588889598846436
0.45723652952295973,1.759641170501709
0.4572238300837553,1.7602674961090088
0.4572113551194581,1.7610154151916504
0.4571986707581276,1.7617006301879883
0.45718621101318446,1.7623910903930664
0.45717354170061975,1.7630939483642578
0.4571610971454001,1.7637732028961182
0.45714844285257117,1.7644824981689453
0.45713601345752397,1.765124797821045
0.45712337415547866,1.7658851146697998
0.4571109598911322,1.7664976119995117
0.4570983355509957,1.7672507762908936
0.45708593638795736,1.7678773403167725
0.45707332698093234,1.768608570098877
0.457060942889888,1.7692527770996094
0.45704834838725417,1.7699854373931885
0.45703597933896845,1.7706151008605957
0.45702339971208206,1.771369457244873
0.45701104567739775,1.7719841003417969
0.45699848089769146,1.7727437019348145
0.4569861418475294,1.7733349800109863
0.4569735918865123,1.774116039276123
0.45696126779187085,1.7746882438659668
0.45694873262112795,1.7754831314086914
0.4569364234530828,1.7760529518127441
0.4569239030442749,1.7768616676330566
0.45691160877397907,1.7773890495300293
0.45689910309884196,1.77825927734375
0.4568868236975254,1.778754472732544
0.45687433272787076,1.779639720916748
0.4568620681668398,1.780123233795166
0.45684959187455365,1.7810144424438477
0.4568373421251913,1.7814855575561523
0.45682488048223446,1.7823615074157715
0.45681264551599965,1.7828450202941895
0.45680019849440767,1.7837035655975342
0.45678797828283524,1.7842004299163818
0.45677554585471747,1.7850885391235352
0.4567633403694177,1.785566806793213
0.45675092250695765,1.7864563465118408
0.45673873171961643,1.7869644165039062
0.45672632839507105,1.787818193435669
0.45671415227744916,1.7883481979370117
0.45670176346314895,1.789191722869873
0.4566896019870821,1.7897732257843018
0.45667722765543073,1.7905693054199219
0.45666508079282925,1.7911524772644043
0.45665272091630327,1.7919366359710693
0.4566405886391516,1.7925105094909668
0.4566282431903002,1.7933049201965332
0.456616125470657,1.7939081192016602
0.45660379442210197,1.7946617603302002
0.4565916912320997,1.7952790260314941
0.45657937455653497,1.796027660369873
0.4565672858683796,1.796644687652588
0.4565549835385707,1.7973988056182861
0.45654290932454167,1.7980217933654785
0.45653062131332633,1.7987537384033203
0.456518561545776,1.7994146347045898
0.45650628782606306,1.8001298904418945
0.45649424247741677,1.800769329071045
0.45648198302218645,1.8014912605285645
0.456469952064942,1.8021354675292969
0.4564577068472453,1.8028934001922607
0.456445690253973,1.8035788536071777
0.4564334592469319,1.8042547702789307
0.45642145699027403,1.804931879043579
0.45640924016708084,1.8056449890136719
0.4563972522197514,1.8062975406646729
0.4563850495536688,1.8070218563079834
0.4563730758884538,1.8076756000518799
0.4563608873528145,1.8084046840667725
0.4563489279425709,1.809035062789917
0.4563367535107773,1.8098132610321045
0.4563248083284334,1.8104214668273926
0.4563126479739576,1.8111729621887207
0.4563007169925127,1.8117783069610596
0.456288570688896,1.8125319480895996
0.4562766538814199,1.8131382465362549
0.45626452160227265,1.8139064311981201
0.4562526189419056,1.8144893646240234
0.4562405006609073,1.81526517868042
0.4562286121208598,1.8158595561981201
0.4562165078117583,1.8166577816009521
0.45620463336531075,1.817201852798462
0.4561925430019224,1.8180246353149414
0.4561806826224251,1.8185484409332275
0.45616860617863436,1.8194105625152588
0.4561567598395069,1.8199095726013184
0.4561446972892662,1.8207945823669434
0.4561328649639975,1.821291208267212
0.4561208162813273,1.8221683502197266
0.45610899794347515,1.82265043258667
0.45609696310246295,1.8235352039337158
0.45608515872565436,1.82401704788208
0.45607313770045516,1.8249166011810303
0.4560613472583852,1.8253870010375977
0.4560493400232211,1.8262932300567627
0.45603756348965363,1.8267600536346436
0.4560255700188134,1.8276643753051758
0.4560138073675802,1.8281357288360596
0.4560018276354193,1.8290362358093262
0.45599007884041987,1.8295152187347412
0.45597811282136036,1.8304214477539062
0.45596637785656197,1.8309049606323242
0.45595442552509186,1.8318006992340088
0.4559427043645296,1.8322923183441162
0.4559307656952025,1.8331708908081055
0.45591905831297835,1.8337087631225586
0.45590713328041416,1.8345417976379395
0.45589543965069707,1.8350591659545898
0.455883528229581,1.8359005451202393
0.4558718483266068,1.8364076614379883
0.4558599504916894,1.8372440338134766
0.45584828428976026,1.8377857208251953
0.4558364000158571,1.8385913372039795
0.4558247474893419,1.8391356468200684
0.4558128767513335,1.8399832248687744
0.4558012378746668,1.840491771697998
0.4557893806474982,1.8413505554199219
0.45577775539518095,1.8418822288513184
0.4557659116538617,1.842712640762329
0.45575430000046024,1.843257188796997
0.45574246972006405,1.8440876007080078
0.45573087164021026,1.8446075916290283
0.45571905479587516,1.845449447631836
0.455707470264266,1.8459768295288086
0.45569566683119334,1.846834421157837
0.4556840958225912,1.8473379611968994
0.45567230577604617,1.8482131958007812
0.4556607482652778,1.848703145980835
0.45564897158058926,1.849574089050293
0.4556374275425464,1.8500773906707764
0.45562566419510586,1.8509595394134521
0.4556141336047444,1.8514397144317627
0.4556023835700067,1.852353572845459
0.455590866402347,1.8528127670288086
0.45557912965582964,1.8537344932556152
0.4555676258859556,1.8541791439056396
0.4555559024032388,1.8551490306854248
0.45554441200629847,1.8556156158447266
0.45553270176302446,1.856529712677002
0.45552122471422946,1.8570163249969482
0.45550952768610287,1.8579094409942627
0.45549806396072784,1.8584184646606445
0.45548638012351533,1.8592891693115234
0.4554749296968984,1.8598346710205078
0.45546325902642815,1.8606650829315186
0.4554518218739703,1.8612072467803955
0.4554401643461321,1.8620328903198242
0.455428740443297,1.8625848293304443
0.4554170960340421,1.863391399383545
0.45540568535635584,1.8639554977416992
0.45539405404169664,1.8647472858428955
0.45538265656474797,1.8653292655944824
0.4553710383207576,1.8661103248596191
0.4553596540201971,1.8666942119598389
0.4553480488230096,1.8674516677856445
0.4553366776745499,1.8680648803710938
0.45532508550036,1.8688256740570068
0.45531372747977533,1.869445562362671
0.45530214830483795,1.8701977729797363
0.4552908033879642,1.8708040714263916
0.4552792371885943,1.87158203125
0.4552679053513288,1.8721740245819092
0.4552563521039015,1.8729581832885742
0.45524503332220234,1.8735299110412598
0.4552334930031526,1.8743431568145752
0.45522218725303915,1.874894618988037
0.45521065983886133,1.875709056854248
0.4551993670964134,1.8762705326080322
0.4551878525636613,1.8771448135375977
0.4551765728050195,1.8776845932006836
0.45516507113030613,1.8785357475280762
0.4551538043316713,1.8790216445922852
0.45514231549166867,1.8799123764038086
0.45513106162930184,1.8803958892822266
0.4551195856007406,1.8812789916992188
0.4551083446509626,1.8817832469940186
0.4550968814106325,1.8826403617858887
0.455085653349824,1.8831400871276855
0.4550742028745727,1.8840043544769287
0.455062987679174,1.88450288772583
0.4550515499459077,1.8853652477264404
0.4550403475924185,1.8858976364135742
0.4550289225781013,1.8867266178131104
0.4550177330430803,1.8872501850128174
0.45500632072473435,1.8880939483642578
0.45499514398479945,1.8886072635650635
0.4549837443395044,1.889472484588623
0.45497258037133215,1.8899831771850586
0.4549611933762253,1.8908371925354004
0.4549500421565509,1.8913509845733643
0.4549386677888267,1.8921945095062256
0.4549275292944438,1.8927109241485596
0.4549161675313541,1.8935599327087402
0.4549050417391146,1.8940746784210205
0.45489369255796785,1.8949222564697266
0.45488257944478167,1.8954558372497559
0.45487124282294344,1.896275520324707
0.4548601423657783,1.8968243598937988
0.45484881828067053,1.8976655006408691
0.45483773045655196,1.8982019424438477
0.45482641888565306,1.8990411758422852
0.4548153436716641,1.8995826244354248
0.4548040445925085,1.9004065990447998
0.45479298196578954,1.9009597301483154
0.45478169535596796,1.9017763137817383
0.4547706452937162,1.9023475646972656
0.4547593711308753,1.9031176567077637
0.4547483336103451,1.9037227630615234
0.4547370718721871,1.9044768810272217
0.4547260468706897,1.9051382541656494
0.45471479753497207,1.9058642387390137
0.45470378502987513,1.906508207321167
0.4546925480744112,1.9072227478027344
0.4546815480431388,1.9078829288482666
0.4546703234457967,1.9085958003997803
0.4546593358658293,1.909276008605957
0.4546481236045321,1.9099640846252441
0.454637148453406,1.910644769668579
0.45462594850613186,1.9113364219665527
0.4546149857614393,1.9120116233825684
0.4546037981062207,1.9126956462860107
0.45459284774560976,1.9133727550506592
0.45458167236053393,1.9140617847442627
0.45457073436170786,1.914741039276123
0.45455957122491614,1.9154407978057861
0.45454864556563396,1.9161131381988525
0.45453749465532167,1.916815996170044
0.4545265813133972,1.917480707168579
0.454515442607814,1.9181785583496094
0.4545045415611162,1.9188475608825684
0.4544934150385652,1.919560432434082
0.454482526265018,1.9202470779418945
0.45447141190385587,1.9209284782409668
0.4544605353814375,1.9215877056121826
0.4544494331600748,1.9222872257232666
0.45443856886681816,1.922957181930542
0.45442747876371814,1.9236533641815186
0.45441662667771043,1.9243090152740479
0.45440554867138977,1.9250314235687256
0.45439470877077226,1.9256978034973145
0.4543836428398005,1.926403522491455
0.45437281510276856,1.9270515441894531
0.454361761225768,1.9277656078338623
0.4543509456305705,1.928412914276123
0.45433990378621586,1.9291112422943115
0.4543291003111557,1.9298324584960938
0.4543180704781744,1.9304940700531006
0.45430727910160745,1.9311933517456055
0.45429626125877914,1.9318597316741943
0.4542854819591149,1.9325575828552246
0.45427447608527116,1.9332308769226074
0.454263708840972,1.933964490890503
0.4542527149149966,1.9346237182617188
0.45424195970457804,1.9353289604187012
0.4542309777054064,1.9359922409057617
0.45422023450743637,1.9366881847381592
0.4542092644140553,1.9373488426208496
0.4541985332071551,1.938053846359253
0.45418757499860307,1.9387097358703613
0.4541768557614456,1.9394135475158691
0.4541659094168125,1.9400863647460938
0.45415520212812355,1.940793752670288
0.45414426762655014,1.9414479732513428
0.45413357226510725,1.9421603679656982
0.4541226495857853,1.9428346157073975
0.45411196613041827,1.9435231685638428
0.45410105525259054,1.9442222118377686
0.4540903836821806,1.944883108139038
0.4540794845851403,1.9456062316894531
0.45406882487862055,1.946251392364502
0.45405793754171164,1.9469926357269287
0.4540472896780666,1.9476072788238525
0.4540364140806831,1.948333501815796
0.45402577803894856,1.9489789009094238
0.45401491416053474,1.9497458934783936
0.45400428991979785,1.9503555297851562
0.4539934377398481,1.951111078262329
0.45398282527924677,1.9517345428466797
0.4539719847773051,1.9524657726287842
0.4539613840760282,1.9530930519104004
0.45395055523168876,1.9538724422454834
0.4539399662689756,1.9544663429260254
0.4539291490618817,1.9552314281463623
0.45391857181702233,1.9558470249176025
0.453907766226867,1.9565870761871338
0.4538972006792019,1.9572076797485352
0.453886406685727,1.9579753875732422
0.45387585281464665,1.9585907459259033
0.4538650703976435,1.9593591690063477
0.4538545281825887,1.9599635601043701
0.4538437573218974,1.960726261138916
0.4538332267423584,1.9613182544708252
0.453822467417868,1.9620847702026367
0.45381194845338513,1.9626977443695068
0.45380120064503315,1.963423728942871
0.4537906932751963,1.9641010761260986
0.4537799569629688,1.96480393409729
0.45376946116741723,1.965475082397461
0.4537587363313485,1.9661610126495361
0.4537482520897709,1.9668266773223877
0.45373753870994366,1.9675195217132568
0.45372706600207735,1.9682011604309082
0.45371636405862226,1.9688913822174072
0.4537059028642541,1.969576120376587
0.4536952123373497,1.9702649116516113
0.4536847626363152,1.9709436893463135
0.45367408350618776,1.9716358184814453
0.45366364527837083,1.9723072052001953
0.45365297752529415,1.9729881286621094
0.4536425507506278,1.9737005233764648
0.45363189435492324,1.97432279586792
0.4536214790133883,1.9750633239746094
0.4536108339554245,1.9756956100463867
0.45360043002705025,1.9764227867126465
0.4535897962872431,1.9770596027374268
0.45357940375210687,1.9778084754943848
0.4535687813109191,1.9784307479858398
0.45355840014914617,1.9791665077209473
0.4535477889870874,1.9798548221588135
0.4535374191788509,1.9806044101715088
0.4535268192764778,1.9812140464782715
0.45351646080199814,1.9820053577423096
0.45350587213991356,1.9825682640075684
0.45349552497945905,1.9833710193634033
0.4534849475383124,1.983966588973999
0.45347461167219877,1.9847285747528076
0.45346404543268576,1.9853332042694092
0.45345372084127544,1.986079454421997
0.453443165784138,1.9866948127746582
0.453432852447841,1.9874422550201416
0.453422308553867,1.9880669116973877
0.4534120064531399,1.9887869358062744
0.45340147370316325,1.9894623756408691
0.4533911828185093,1.9901533126831055
0.45338066119340953,1.9908382892608643
0.45337038150537895,1.9914991855621338
0.453359870986081,1.9922139644622803
0.45334960247527045,1.9928653240203857
0.45333910304274505,1.9936561584472656
0.4533288456897972,1.9942309856414795
0.4533183573250602,1.9950206279754639
0.45330811111066427,1.995605707168579
0.4532976337947768,1.9963865280151367
0.4532873986996679,1.9969825744628906
0.4532769324137359,1.9977829456329346
0.45326670841869515,1.9983494281768799
0.45325625314386975,1.9991459846496582
0.4532460402297238,1.9997384548187256
0.453235595947201,2.0005202293395996
0.4532253940948224,2.0010814666748047
0.45321496078584234,2.001912832260132
0.45320476997614917,2.0024588108062744
0.4531943476219968,2.003274440765381
0.4531841678359524,2.0038440227508545
0.45317375641795704,2.0046567916870117
0.45316358763656983,2.0051848888397217
0.4531531871361051,2.006019115447998
0.45314302934042877,2.006540060043335
0.4531326397389121,2.0073819160461426
0.45312249291004536,2.007897138595581
0.4531121141889385,2.0087389945983887
0.4531019783080245,2.009280204772949
0.45309161044883267,2.010129690170288
0.45308148549705973,2.0106756687164307
0.45307112848133213,2.011470079421997
0.45306101443993285,2.0120322704315186
0.4530506682492621,2.0128490924835205
0.45304056509951335,2.0134060382843018
0.4530302297155355,2.014218330383301
0.45302013743875874,2.014788866043091
0.4530098128431533,2.0155563354492188
0.4529997314207139,2.0161731243133545
0.4529894175952032,2.016935110092163
0.4529793470085107,2.01751971244812
0.4529690439348604,2.018277645111084
0.45295898416536823,2.0188965797424316
0.4529486918253869,2.0196549892425537
0.45293864285459196,2.0202715396881104
0.45292836123013075,2.0210235118865967
0.4529183230395737,2.0216803550720215
0.45290805211252677,2.0223934650421143
0.4528980246837918,2.023045063018799
0.4528877644360954,2.023766279220581
0.45287774775081013,2.0244088172912598
0.45286749816444316,2.0251355171203613
0.45285749220427823,2.0258219242095947
0.4528472532612618,2.0265026092529297
0.4528372580079311,2.0271925926208496
0.45282702969032845,2.0278754234313965
0.45281704512558874,2.0285532474517822
0.4528068274155052,2.029296875
0.45279685352115606,2.029951572418213
0.4527866464007387,2.0306789875030518
0.4527766831586225,2.0313022136688232
0.4527664866100603,2.0320680141448975
0.45275653400206184,2.0326755046844482
0.45274634800758534,2.0334513187408447
0.45273640601563203,2.034045457839966
0.45272623055751327,2.03482985496521
0.4527162991635748,2.0353918075561523
0.4527061342241273,2.03619647026062
0.4526962134102155,2.0367438793182373
0.452686058971794,2.037574529647827
0.45267614871996265,2.038116931915283
0.45266600476496294,2.038942337036133
0.4526561050573081,2.0395052433013916
0.45264597156816705,2.040330171585083
0.45263608238682634,2.0408716201782227
0.4526259593460219,2.041720151901245
0.45261608067317466,2.042236804962158
0.4526059680632252,2.0430960655212402
0.4525960998810924,2.0436127185821533
0.45258599768455726,2.0444600582122803
0.4525761399754012,2.0449724197387695
0.4525660481748801,2.045849323272705
0.45255620092100457,2.0463340282440186
0.45254611949913764,2.0472207069396973
0.4525362826828875,2.047701835632324
0.4525262116223553,2.0485785007476807
0.4525163852261165,2.049058437347412
0.45250632450963946,2.049959897994995
0.45249650851583906,2.050445795059204
0.4524864581261781,2.0513229370117188
0.4524766525172837,2.0518269538879395
0.45246661243723935,2.0526840686798096
0.4524568171957594,2.0531978607177734
0.45244678740817224,2.0542047023773193
0.45243700251665586,2.054638147354126
0.4524269830044058,2.055588960647583
0.4524172084454427,2.056028366088867
0.45240719919144945,2.0569467544555664
0.45239743494766926,2.057408571243286
0.4523874359348921,2.0583200454711914
0.45237768198896516,2.058807373046875
0.45236769320040254,2.0597245693206787
0.452357949535039,2.0602102279663086
0.4523479709537287,2.061094045639038
0.4523382375516786,2.061582326889038
0.4523282691606977,2.062448740005493
0.4523185460047513,2.0629682540893555
0.4523085877872154,2.0638084411621094
0.4522988748602026,2.064344882965088
0.4522889267992666,2.0651636123657227
0.45227922408405674,2.0657362937927246
0.4522692861629141,2.0665040016174316
0.4522595936424164,2.0671072006225586
0.4522496658442994,2.067861318588257
0.45223998350146205,2.0684664249420166
0.45223006580964126,2.069228410720825
0.4522203936274522,2.0698750019073486
0.45221048602523695,2.0706021785736084
0.45220082398672284,2.0712428092956543
0.4521909264574605,2.07197642326355
0.45218127454568746,2.072612762451172
0.4521713870727638,2.0733606815338135
0.45216174527083663,2.073965311050415
0.45215186783767536,2.074730396270752
0.45214223612873783,2.0753355026245117
0.4521323687188007,2.076117515563965
0.4521227470860353,2.0767016410827637
0.45211288968282193,2.0774693489074707
0.4521032781094496,2.0780608654022217
0.4520934306964973,2.0788698196411133
0.45208382916577783,2.0794475078582764
0.45207399172666163,2.080256700515747
0.4520644002218927,2.08080792427063
0.45205457274022526,2.081650733947754
0.4520449912447431,2.0822086334228516
0.45203517370417434,2.0830318927764893
0.45202560220135324,2.08355712890625
0.45201579458557056,2.0843923091888428
0.45200623305882304,2.08489727973938
0.4519964353515508,2.085779905319214
0.4519868837843271,2.0862748622894287
0.45197709596932695,2.0871474742889404
0.4519675543451152,2.0876293182373047
0.4519577764061858,2.088514566421509
0.45194824470851186,2.089003324508667
0.4519384766294887,2.089911460876465
0.451928954841916,2.0903913974761963
0.45191919660667124,2.091278076171875
0.45190968471280074,2.091773748397827
0.45189993630524333,2.0926411151885986
0.45189043428871334,2.093174695968628
0.4518806956927888,2.0940053462982178
0.45187120353727495,2.0945465564727783
0.45186147473696536,2.095367193222046
0.45185199242618024,2.095890998840332
0.4518422734055038,2.096727132797241
0.45183280092319733,2.097256898880005
0.45182309166620854,2.098099708557129
0.45181362899616756,2.0986034870147705
0.451803929486957,2.099479913711548
0.45179447661300515,2.099982261657715
0.4517847868356998,2.1008617877960205
0.4517753437416971,2.101360321044922
0.45176566368045956,2.1022303104400635
0.45175623035030327,2.10274600982666
0.45174655998933183,2.1035876274108887
0.45173713640695534,2.1041178703308105
0.4517274757304844,2.10495924949646
0.4517180618798575,2.105503559112549
0.4517084108721568,2.1063222885131836
0.4516990067372859,2.1069021224975586
0.45168936538266075,2.1076860427856445
0.45167997094758827,2.108260154724121
0.4516703392303794,2.109053134918213
0.45166095447918375,2.109677314758301
0.45165133238376726,2.110433578491211
0.451641957300563,2.111084461212158
0.4516323448113501,2.1117913722991943
0.45162297938028767,2.1124608516693115
0.4516133764817249,2.113135814666748
0.4516040206869904,2.113852024078369
0.45159442736355904,2.114495277404785
0.45158508118937435,2.115225076675415
0.45157549742559083,2.115854263305664
0.45156616085621354,2.116572618484497
0.4515565866366287,2.1172163486480713
0.4515472596563518,2.1179568767547607
0.4515376949655515,2.118591785430908
0.45152837755870323,2.1193273067474365
0.451518822381308,2.119967222213745
0.451509514532252,2.120697259902954
0.4514999688529167,2.121328830718994
0.4514906705460517,2.122063398361206
0.4514811343494657,2.122689723968506
0.4514718455692257,2.123429298400879
0.45146231884011245,2.1240782737731934
0.45145303957096616,2.1247971057891846
0.4514435222940837,2.1254541873931885
0.4514342525205349,2.1261656284332275
0.45142474468067495,2.126829147338867
0.4514154843872622,2.127530574798584
0.45140598596925097,2.1282005310058594
0.45139673514054723,2.1288957595825195
0.4513872461292446,2.1295971870422363
0.4513780047498577,2.1302671432495117
0.4513685251301572,2.131021022796631
0.45135929318472945,2.131639242172241
0.45134982294155856,2.132406234741211
0.4513406004147664,2.133005380630493
0.45133113953308623,2.1337971687316895
0.4513219264096407,2.13438081741333
0.4513124748744458,2.1351804733276367
0.4513032711390919,2.1357524394989014
0.4512938289354102,2.1365413665771484
0.4512846345729271,2.1371235847473145
0.4512752016858201,2.1379191875457764
0.4512660166810207,2.138491630554199
0.45125659309558286,2.1393041610717773
0.4512474174333145,2.139878273010254
0.4512380031346737,2.1406655311584473
0.45122883679981696,2.141280174255371
0.45121943177313395,2.142115354537964
0.45121027475060344,2.1426644325256348
0.45120087898107214,2.1434710025787354
0.4511917312558159,2.144021987915039
0.45118234472866275,2.1448442935943604
0.4511732062856625,2.1454217433929443
0.4511638289861469,2.1461901664733887
0.45115469981041756,2.146782636642456
0.45114533172383176,2.1475608348846436
0.45113621180042174,2.1481704711914062
0.4511268529120903,2.148940086364746
0.4511177422260812,2.1495399475097656
0.4511083925213615,2.1503195762634277
0.4510992910578679,2.150913715362549
0.45108995052214923,2.151715040206909
0.45108085826631894,2.1522772312164307
0.4510715268850234,2.1530745029449463
0.45106244382203703,2.1536762714385986
0.4510531215806188,2.1544389724731445
0.45104404769568984,2.1550471782684326
0.45103473457963494,2.155780076980591
0.45102566985800985,2.1564221382141113
0.45101636585283666,2.1571879386901855
0.45100731027979424,2.1578726768493652
0.45099801537105305,2.1585538387298584
0.4509889689319047,2.1592488288879395
0.45097968310517755,2.1599197387695312
0.4509706457852676,2.1606557369232178
0.45096136902616835,2.161283493041992
0.4509523408108727,2.162029504776001
0.45094307310504705,2.1626577377319336
0.4509340539797745,2.1633918285369873
0.4509247953128994,2.164027214050293
0.45091578526309095,2.1647491455078125
0.4509065356208751,2.1653902530670166
0.45089753463200366,2.166126012802124
0.4508882940001871,2.1667561531066895
0.4508793020577576,2.1674888134002686
0.45087007042211175,2.1681289672851562
0.4508610875116612,2.168855667114258
0.45085186485798856,2.1695265769958496
0.4508428909650856,2.170240879058838
0.4508336772792201,2.1709511280059814
0.45082471238946537,2.171617031097412
0.45081550765727163,2.172322988510132
0.4508065517562973,2.1729955673217773
0.4507973559636712,2.1737186908721924
0.45078840903714096,2.1743621826171875
0.45077922217000915,2.1751046180725098
0.45077028420361825,2.1757419109344482
0.45076110624793836,2.1764919757843018
0.45075217722741345,2.177096366882324
0.4507430081691735,2.1778829097747803
0.45073408808027254,2.1784584522247314
0.4507249279054914,2.179246664047241
0.4507160167340035,2.179859161376953
0.45070686542873056,2.1806015968322754
0.45069796316047606,2.1812148094177246
0.45068882071079114,2.1819522380828857
0.4506799273316215,2.182577133178711
0.45067079372363467,2.1833181381225586
0.45066190921943206,2.183943271636963
0.4506527844392839,2.184678316116333
0.4506439087959616,2.185319185256958
0.4506347928298227,2.186047315597534
0.45062592603332474,2.1866836547851562
0.4506168188673961,2.187412738800049
0.4506079609036969,2.1880555152893066
0.4505988625242091,2.1887760162353516
0.45059001337931437,2.189443349838257
0.4505809237725283,2.1901562213897705
0.45057208343247346,2.190805673599243
0.45056300258467985,2.1915218830108643
0.45055417103553125,2.192171573638916
0.45054509893305045,2.1928975582122803
0.450536276160905,2.193526029586792
0.45052721279008706,2.1942594051361084
0.45051839878107147,2.194906234741211
0.45050934412829624,2.1956143379211426
0.4505005388685677,2.196279287338257
0.45049149292024443,2.196990489959717
0.45048269639599003,2.197676658630371
0.4504736591385576,2.198345422744751
0.4504648713359946,2.199052333831787
0.450455842755921,2.199714422225952
0.4504470636612966,2.200439929962158
0.4504380437450793,2.201079845428467
0.45042927334467064,2.2018394470214844
0.45042026207883606,2.2024452686309814
0.45041150035895,2.20322585105896
0.4504024977300541,2.203801393508911
0.45039374467702686,2.2045974731445312
0.45038475067165445,2.20517897605896
0.4503760062718524,2.2059857845306396
0.45036702087661706,2.2065868377685547
0.45035828511643594,2.2073326110839844
0.4503493083179805,2.207954168319702
0.45034058118384507,2.2086780071258545
0.45033161296884094,2.2093212604522705
0.450322894447206,2.2100753784179688
0.4503139348023533,2.210679292678833
0.4503052248797024,2.2114219665527344
0.45029627379173015,2.2120463848114014
0.4502875724545764,2.212777853012085
0.4502786299102418,2.213399648666382
0.4502699371451272,2.2141404151916504
0.45026100313121625,2.214754104614258
0.45025231892471196,2.2155001163482666
0.450243393428039,2.2161154747009277
0.4502347177667451,2.216851234436035
0.45022580077415275,2.2174792289733887
0.45021713364469834,2.2182114124298096
0.45020822514305747,2.218836545944214
0.4501995665321001,2.219597101211548
0.4501906665083099,2.220210075378418
0.4501820164025363,2.220975399017334
0.4501731248435239,2.2215871810913086
0.450164483229649,2.2223429679870605
0.45015560012236966,2.222961664199829
0.45014696698713746,2.2237250804901123
0.4501380923185744,2.22432017326355
0.4501294676487568,2.2250962257385254
0.450120601405921,2.225687026977539
0.4501119851883189,2.2264628410339355
0.450103127358249,2.2270731925964355
0.4500945195796913,2.227820873260498
0.4500856701494541,2.228468418121338
0.45007707079679804,2.2291884422302246
0.4500682297534877,2.229867696762085
0.45005963881361866,2.2305922508239746
0.45005080614435683,2.2312934398651123
0.4500422236041882,2.2319679260253906
0.45003339929612435,2.232670307159424
0.45002482514259773,2.233332633972168
0.45001600918290835,2.234041452407837
0.45000744340299337,2.234698534011841
0.4499986357788825,2.235408067703247
0.4499900783595763,2.236039638519287
0.44998127905827523,2.2367899417877197
0.4499727299866029,2.237394332885742
0.44996393899537024,2.238158702850342
0.44995539825838493,2.2387382984161377
0.4499466155645061,2.2395317554473877
0.44993808314928807,2.240105390548706
0.44992930874007586,2.240908622741699
0.4499207846337332,2.241471529006958
0.4499120184965272,2.2422804832458496
0.44990350268619567,2.242835283279419
0.4498947448083622,2.2436447143554688
0.44988623728120464,2.2441976070404053
0.4498774876501374,2.2450273036956787
0.4498689883933441,2.2455625534057617
0.44986024699646293,2.246389865875244
0.4498517559972515,2.246946096420288
0.44984302282200334,2.2477493286132812
0.4498345400676187,2.2483139038085938
0.4498258151014767,2.2491159439086914
0.4498173405791907,2.2497310638427734
0.4498086238096549,2.2504873275756836
0.44980015750676666,2.251099109649658
0.44979144892136347,2.251864194869995
0.4497829908251987,2.252480983734131
0.44977429041148087,2.2532272338867188
0.4497658405093925,2.2538812160491943
0.4497571482549391,2.2545862197875977
0.44974870653430693,2.2552645206451416
0.4497400224267233,2.255962371826172
0.44973158887495374,2.2566299438476562
0.44972291290187144,2.2573485374450684
0.4497144875063974,2.2580208778381348
0.4497058196554741,2.258725881576538
0.4496974024037555,2.2594289779663086
0.4496887426626748,2.2601006031036377
0.44968033354219783,2.2608187198638916
0.4496716818986693,2.261462450027466
0.44966328089694696,2.2622106075286865
0.4496546373387061,2.2628345489501953
0.4496462444432773,2.2635865211486816
0.4496376089580856,2.2642154693603516
0.44962922415651574,2.2649683952331543
0.44962059673216026,2.2656006813049316
0.4496122200120412,2.2663304805755615
0.44960360063633464,2.266995668411255
0.4495952319852844,2.2676970958709717
0.4495866206460653,2.268336772918701
0.44957826005172763,2.269055128097534
0.44956965673685995,2.2697482109069824
0.449561304186905,2.27044415473938
0.4495527088842782,2.2711193561553955
0.4495443643664021,2.271813154220581
0.4495357770639309,2.272486448287964
0.4495274405658556,2.2731785774230957
0.4495188612514803,2.273874044418335
0.44951053276095343,2.2745425701141357
0.44950196142263954,2.2752368450164795
0.4494936409274348,2.2758944034576416
0.44948507755317296,2.2766246795654297
0.4494767650410894,2.277240037918091
0.4494682096188955,2.278019905090332
0.4494599050777582,2.2785918712615967
0.449451357595673,2.279419183731079
0.44944306101333226,2.27997088432312
0.44943452145942175,2.2807908058166504
0.4494262328237535,2.281325578689575
0.4494177011861085,2.28216552734375
0.44940942048501414,2.2827022075653076
0.44940089675175043,2.2835288047790527
0.4493926239731566,2.284071922302246
0.4493841081324146,2.2848966121673584
0.44937584326427327,2.2854256629943848
0.4493673353042184,2.286257743835449
0.4493590783345067,2.286803960800171
0.44935057824332875,2.2876126766204834
0.449342329160049,2.2882063388824463
0.4493338369259627,2.2889811992645264
0.44932559571714237,2.289564847946167
0.44931711132838664,2.290360450744629
0.44930887798207825,2.2909440994262695
0.44930040142691674,2.2917256355285645
0.4492921759311976,2.292306900024414
0.44928370719791816,2.2930870056152344
0.4492754895408905,2.293694496154785
0.4492670286178057,2.294447898864746
0.44925881878759666,2.295062303543091
0.44925036566304294,2.2958714962005615
0.4492421636478044,2.29642915725708
0.4492337183101425,2.297239065170288
0.44922552409805105,2.297818660736084
0.44921708653566594,2.2985999584198
0.44920890011492276,2.2992074489593506
0.4492004703162236,2.2999820709228516
0.44919229167505415,2.300576686859131
0.4491838696284741,2.3013598918914795
0.4491756987551287,2.301971673965454
0.4491672844491248,2.302722930908203
0.449159121331878,2.3033430576324463
0.44915071475493107,2.304084539413452
0.449142559382082,2.3047258853912354
0.4491341605226969,2.3054556846618652
0.44912601288256865,2.306098461151123
0.44911762172927405,2.3068153858184814
0.4491094818102141,2.307473659515381
0.44910109835156214,2.308162212371826
0.44909296614194233,2.308826208114624
0.44908459036650883,2.3095312118530273
0.44907646585472477,2.3102025985717773
0.44906809775110945,2.3108973503112793
0.449059980925581,2.311572790145874
0.4490516204824067,2.31225848197937
0.4490435113315776,2.312931537628174
0.4490351585374908,2.3136444091796875
0.4490270570498289,2.314290761947632
0.44901871189349957,2.315009832382202
0.44901061805749626,2.3156802654266357
0.44900228052761754,2.3163905143737793
0.4489941943317881,2.3170228004455566
0.4489858644170765,2.317781686782837
0.4489777858499602,2.3184292316436768
0.44896946353915523,2.3191559314727783
0.44896139258931456,2.319816827774048
0.4489530778711793,2.3205528259277344
0.44894501452720065,2.3211898803710938
0.448936707390521,2.3219358921051025
0.44892865164101414,2.322549819946289
0.4489203520745989,2.3233187198638916
0.4489123039081973,2.323899269104004
0.4489040119008785,2.3246843814849854
0.4488959713062387,2.3252813816070557
0.4488876868468712,2.326059341430664
0.4488796538126735,2.3266549110412598
0.4488713768901349,2.3274216651916504
0.44886335140508243,2.3280177116394043
0.4488550820082733,2.328782796859741
0.44884706406109276,2.3293943405151367
0.44883880217893635,2.3301689624786377
0.4488307917583775,2.330766201019287
0.44882253737981964,2.3315436840057373
0.44881453447465525,2.332131862640381
0.44880628758866437,2.3329262733459473
0.44879829218769046,2.3334898948669434
0.4487900527832576,2.334336042404175
0.4487820648752931,2.334930419921875
0.4487738329414318,2.3357157707214355
0.4487658525153185,2.336278200149536
0.4487576280410647,2.3370954990386963
0.44874965508566733,2.337670087814331
0.4487414380600794,2.3384599685668945
0.4487334725642853,2.339012622833252
0.44872526297644383,2.3398313522338867
0.4487173049291634,2.3403754234313965
0.44870910276817133,2.341203212738037
0.44870115215833745,2.3417646884918213
0.44869295741331994,2.342571496963501
0.44868501422988816,2.3431410789489746
0.4486768268899924,2.3439319133758545
0.44866889112194075,2.3444886207580566
0.44866071117633616,2.34529185295105
0.4486527828126654,2.345874309539795
0.44864461025054325,2.346649408340454
0.44863668928027634,2.3472530841827393
0.4486285240908499,2.3480539321899414
0.44862061050303254,2.3486204147338867
0.4486124526755371,2.349442481994629
0.44860454645923686,2.350024938583374
0.44859639598292966,2.3508055210113525
0.4485884971272367,2.3514010906219482
0.44858035399139645,2.3521759510040283
0.4485724624854231,2.3527655601501465
0.44856432667935053,2.3535327911376953
0.44855644251223126,2.3541152477264404
0.4485483140252486,2.3548970222473145
0.44854043718613995,2.3554885387420654
0.4485323160075913,2.356252670288086
0.4485244464856718,2.3568508625030518
0.4485163326049226,2.3576416969299316
0.4485084703893929,2.3582241535186768
0.4485003637958302,2.359013557434082
0.44849250887591297,2.3596081733703613
0.4484844095589451,2.3603830337524414
0.44847656192388463,2.360978603363037
0.4484684698729417,2.3617632389068604
0.4484606295120042,2.3623476028442383
0.44845254471653745,2.363132953643799
0.4484447116190109,2.3637139797210693
0.4484366340684928,2.364511251449585
0.44842880822368697,2.36504864692688
0.4484207379076115,2.36590838432312
0.44841291930485755,2.3664088249206543
0.4484048562127394,2.3672597408294678
0.4483970448413904,2.367792844772339
0.4483889889627659,2.368626594543457
0.4483811848121963,2.3691673278808594
0.44837313613662244,2.3700196743011475
0.44836533919622823,2.3705503940582275
0.4483572977132835,2.371394395828247
0.44834950797248196,2.3719048500061035
0.44834147367176513,2.37276291847229
0.44833369111999516,2.373265266418457
0.44832566399112667,2.374147415161133
0.4483178886178481,2.3746306896209717
0.4483098686504687,2.375537633895874
0.44830210044516305,2.3760030269622803
0.4482940876289345,2.3769257068634033
0.44828632658110423,2.3773860931396484
0.4482783209057091,2.378322124481201
0.4482705670048779,2.378791093826294
0.44826256846001955,2.3796870708465576
0.44825482169573205,2.380157232284546
0.44824683027113416,2.3810808658599854
0.4482390906329563,2.3815367221832275
0.44823110631836327,2.382431745529175
0.448223373795882,2.382925510406494
0.44821539658105874,2.3838469982147217
0.44820767116388177,2.3843271732330322
0.44819970103861395,2.3852245807647705
0.4481919827163696,2.3857271671295166
0.4481840196704631,2.386604070663452
0.44817630843280115,2.3870885372161865
0.44816835245608216,2.3879616260528564
0.44816064829267277,2.3884613513946533
0.448152699374988,2.3893227577209473
0.4481450022755219,2.389878034591675
0.44813706040673823,2.390681505203247
0.4481293703609272,2.391254186630249
0.4481214355309317,2.392061471939087
0.44811375252850816,2.392625331878662
0.44810582472720817,2.3934197425842285
0.4480981487579247,2.394029140472412
0.4480902279752476,2.3947839736938477
0.4480825590288775,2.395404577255249
0.4480746452547709,2.396143913269043
0.448066983321108,2.3967859745025635
0.44805907654553934,2.397526502609253
0.44805142161439776,2.398160696029663
0.44804352182735463,2.3988842964172363
0.4480358738885688,2.399543523788452
0.4480279810800586,2.400264024734497
0.44802034012348346,2.400913953781128
0.44801245428353326,2.4016544818878174
0.44800482029904404,2.4022865295410156
0.44799694141770113,2.403027057647705
0.4479893143951928,2.4036483764648438
0.44798144246252397,2.4044089317321777
0.44797382239191214,2.4050045013427734
0.44796595739800404,2.4057958126068115
0.4479583442692242,2.4063634872436523
0.44795048620418293,2.4071874618530273
0.4479428800071906,2.407710075378418
0.44793502886114217,2.4086458683013916
0.447927429585913,2.409111976623535
0.4479195853490027,2.4100563526153564
0.4479119929855322,2.4104928970336914
0.447904155647925,2.411454200744629
0.44789657018622847,2.4118802547454834
0.44788873973810894,2.412937641143799
0.4478811611682215,2.413334608078003
0.4478733375997935,2.414377450942993
0.44786576591177024,2.414785385131836
0.44785794921325683,2.4158248901367188
0.4478503843971727,2.4162607192993164
0.4478425745588164,2.4172585010528564
0.4478350166047656,2.417717456817627
0.4478272136168283,2.4186630249023438
0.4478196625149252,2.419100522994995
0.44781186636768777,2.420060873031616
0.4478043221080658,2.420499324798584
0.44779653279182874,2.421506881713867
0.44778899536464123,2.4219484329223633
0.44778121286972367,2.4229085445404053
0.44777368226514325,2.423367738723755
0.4477659065818836,2.424304962158203
0.4477583827901027,2.4247567653656006
0.4477506139088584,2.425726890563965
0.44774309692008835,2.4261860847473145
0.4477353348312358,2.4271037578582764
0.44772782463570754,2.4275925159454346
0.44772006932964215,2.4284651279449463
0.447712565917606,2.4289584159851074
0.4477048173847419,2.42988657951355
0.4476973207464672,2.4303572177886963
0.4476895789772376,2.4312779903411865
0.44768208910301305,2.4317626953125
0.44767435408786965,2.4326462745666504
0.4476668709680031,2.4331483840942383
0.4476591426974167,2.4340152740478516
0.4476516663222349,2.434528112411499
0.4476439447866947,2.4354002475738525
0.4476364751465438,2.435884475708008
0.44762876033655774,2.4367825984954834
0.44762129742180257,2.437283992767334
0.44761358932789735,2.4381749629974365
0.4476061331289219,2.4386606216430664
0.44759843174164243,2.4395670890808105
0.4475909822488495,2.4400455951690674
0.4475832875587596,2.4409544467926025
0.447575844762571,2.4413907527923584
0.4475681567602527,2.44231915473938
0.44756072065110886,2.442784070968628
0.4475530393271626,2.4437150955200195
0.4475456098955229,2.444181203842163
0.4475379352405677,2.4450783729553223
0.44753051247691006,2.445561170578003
0.4475228444815829,2.4464426040649414
0.4475154283764041,2.446955680847168
0.4475077670313607,2.4478065967559814
0.44750035757517603,2.4483041763305664
0.44749270287109,2.4491775035858154
0.4474853000544334,2.449711322784424
0.4474776519819967,2.450551748275757
0.4474702557954204,2.451068878173828
0.4474626143453432,2.4519214630126953
0.44745522477941835,2.4524149894714355
0.44744758994242856,2.453280448913574
0.4474402069877445,2.453838586807251
0.44743257875458836,2.454622268676758
0.44742520240175293,2.4552066326141357
0.4474175807631948,2.4559872150421143
0.44741021100283396,2.4565606117248535
0.4474025959496559,2.457350969314575
0.44739523277241433,2.4579248428344727
0.4473876242954165,2.4587182998657227
0.44738026769195655,2.459306240081787
0.447372665781957,2.460097551345825
0.4473653157429598,2.460676908493042
0.4473577203907942,2.461469888687134
0.4473503769069588,2.462047576904297
0.4473427881034807,2.462831974029541
0.44733545116552426,2.463409423828125
0.4473278689016052,2.464191436767578
0.447320538500263,2.4647676944732666
0.4473129627667917,2.465554714202881
0.44730563889281716,2.466170072555542
0.4472980696807005,2.4669203758239746
0.4472907523248649,2.4675521850585938
0.44728318962502706,2.4682908058166504
0.44727587877811964,2.4689223766326904
0.4472683225815025,2.4696924686431885
0.44726101823433034,2.4702906608581543
0.4472534685318933,2.4710609912872314
0.44724617067528144,2.4716546535491943
0.4472386274580014,2.472428798675537
0.44723133608279264,2.4730145931243896
0.44722379934166384,2.4738214015960693
0.4472165144387188,2.474376678466797
0.4472089841647528,2.475193977355957
0.44720170572494994,2.4757680892944336
0.4471941819091758,2.476562261581421
0.4471869099234109,2.4771058559417725
0.4471793925568751,2.4779469966888428
0.44717212701606185,2.4784557819366455
0.4471646160898279,2.4793436527252197
0.4471573569848975,2.4798433780670166
0.4471498524900463,2.4806923866271973
0.44714259981194765,2.4812121391296387
0.44713510173957693,2.4820704460144043
0.44712785547927625,2.482576847076416
0.44712036382050135,2.4834394454956055
0.44711312396898234,2.483930826187134
0.44710563871493547,2.4848215579986572
0.4470984052631994,2.4853124618530273
0.44709092640502973,2.4861960411071777
0.44708369934409503,2.486678123474121
0.447076226872969,2.4875824451446533
0.4470690061938716,2.48805570602417
0.4470615401009722,2.488985776901245
0.44705432579476523,2.4894659519195557
0.447046866071293,2.4903736114501953
0.4470396581290469,2.490861654281616
0.4470322047662188,2.491767644882202
0.44702500317902105,2.4922587871551514
0.4470175561680708,2.493150472640991
0.4470103609270264,2.493655204772949
0.44700292025920496,2.4945194721221924
0.44699573135543574,2.49501895904541
0.4469882970220104,2.495901346206665
0.4469811144466553,2.496422529220581
0.4469736864389104,2.497251272201538
0.4469665101831254,2.4978463649749756
0.4469590884923616,2.4986116886138916
0.44695191854731986,2.499222755432129
0.44694450316485496,2.4999969005584717
0.4469373395217464,2.5005991458892822
0.4469299304389142,2.501363515853882
0.4469227730889457,2.501976251602173
0.446915370297097,2.50273060798645
0.4469082192314924,2.5033488273620605
0.44690082272199433,2.5040948390960693
0.44689367793199414,2.504727602005005
0.44688628769623034,2.5054643154144287
0.446879149173092,2.5060999393463135
0.44687176520246275,2.5068252086639404
0.4468646329374603,2.507472038269043
0.4468572552233818,2.5081937313079834
0.44685012920780615,2.508840322494507
0.44684275774171156,2.509552240371704
0.44683563796687004,2.5102124214172363
0.4468282727402083,2.510910749435425
0.44682115919742527,2.5116021633148193
0.4468138002016618,2.5123283863067627
0.4468066928822779,2.513056516647339
0.4467993401088945,2.5137150287628174
0.44679223900426684,2.514425277709961
0.4467848924447613,2.515082359313965
0.44677779754626384,2.5158236026763916
0.4467704571921501,2.516456127166748
0.44676336849117304,2.5171995162963867
0.44675603433398137,2.517848491668701
0.44674895182193125,2.518573522567749
0.4467416238532078,2.519243001937866
0.4467345475215078,2.519967555999756
0.44672722573281476,2.520615339279175
0.44672015557290423,2.521329879760742
0.4467128399558199,2.5219855308532715
0.44670577595915445,2.522681951522827
0.44669846650527306,2.5233638286590576
0.4466914086633247,2.524049758911133
0.44668410536425646,2.5247418880462646
0.44667705366851335,2.525398015975952
0.44666975651588414,2.5261178016662598
0.44666271095785065,2.5267581939697266
0.4466554199433025,2.5274882316589355
0.4466483805144991,2.528127431869507
0.44664109562968946,2.528867483139038
0.44663406232165287,2.5294952392578125
0.44662678355825547,2.5302488803863525
0.4466197563625382,2.530858278274536
0.44661248371224205,2.5316243171691895
0.44660546262041295,2.532222032546997
0.44659819607492296,2.533003568649292
0.4465911810785667,2.5335822105407715
0.4465839206296034,2.5343830585479736
0.4465769117203206,2.5349459648132324
0.4465696573596202,2.535735607147217
0.44656265452902744,2.536313772201538
0.4465554062483415,2.5371029376983643
0.4465484094880713,2.537703275680542
0.4465411672791672,2.5384771823883057
0.4465341765808678,2.5390634536743164
0.44652694043552826,2.539853096008301
0.44651995579086373,2.5404398441314697
0.44651272570088707,2.5412306785583496
0.4465057471015373,2.5418241024017334
0.44649852305873705,2.542609930038452
0.4464915504963976,2.543181896209717
0.44648433249260294,2.54399037361145
0.4464773659589849,2.5445444583892822
0.4464701539860403,2.545335292816162
0.4464631934728708,2.5459272861480713
0.4464559875226358,2.546698808670044
0.44644903302165717,2.5472939014434814
0.44644183308600693,2.5480589866638184
0.44643488458897734,2.5486552715301514
0.44642769065980203,2.5494344234466553
0.44642074815849514,2.550016164779663
0.44641356022770035,2.550806760787964
0.4464066237139051,2.5513885021209717
0.4463994417734114,2.5521745681762695
0.44639251123893253,2.5527350902557373
0.44638533528067575,2.553528308868408
0.4463784107173332,2.5540926456451416
0.4463712407332641,2.5548956394195557
0.4463643221328932,2.5554678440093994
0.4463571581149777,2.5562541484832764
0.4463502454694293,2.556830644607544
0.4463430874096486,2.557637929916382
0.4463361807107885,2.558201313018799
0.44632902860113843,2.559018850326538
0.4463221278408481,2.5595991611480713
0.44631498167333966,2.560385227203369
0.44630808684351564,2.5609638690948486
0.44630094661017444,2.5617969036102295
0.44629405770272856,2.5623395442962646
0.4462869233955955,2.5631601810455322
0.44628004040245445,2.5637457370758057
0.44627291201358504,2.564514636993408
0.4462660349266912,2.565110683441162
0.44625891244815574,2.565886974334717
0.44625204125946594,2.5664737224578857
0.44624492468334975,2.5672497749328613
0.4462380593848364,2.5678329467773438
0.44623094870323937,2.568640947341919
0.44622408928688956,2.569186210632324
0.4462169844919262,2.57000994682312
0.44621013094974216,2.5705769062042236
0.44620303203354184,2.571378231048584
0.44619618435754077,2.5719497203826904
0.44618909131224727,2.572727680206299
0.4461822494944612,2.5733203887939453
0.44617516231223314,2.5740888118743896
0.44616832634470904,2.5746841430664062
0.4461612450177195,2.5754551887512207
0.44615441489251917,2.5760600566864014
0.44614733941295576,2.576824426651001
0.4461405151221558,2.577425241470337
0.4461334454822206,2.5781843662261963
0.4461266270179122,2.5787839889526367
0.44611956320982193,2.579561471939087
0.4461127505641114,2.58016300201416
0.44610569258009697,2.5809338092803955
0.4460988857451052,2.5815224647521973
0.4460918335774119,2.5822854042053223
0.4460850325452742,2.5828826427459717
0.446077986186162,2.5836541652679443
0.4460711909490285,2.5842459201812744
0.44606415039077135,2.5850327014923096
0.44605736094080684,2.5856072902679443
0.44605032617569323,2.586493968963623
0.44604354250507683,2.587015390396118
0.44603651352540935,2.587860584259033
0.44602973562633497,2.5883872509002686
0.44602271242443053,2.5892350673675537
0.4460159402891065,2.5898025035858154
0.44600892285729615,2.590599536895752
0.4460021564779451,2.591153860092163
0.4459951448085741,2.591965436935425
0.4459883841774333,2.5925204753875732
0.44598137826286094,2.5933356285095215
0.44597462337218197,2.593900442123413
0.4459676232047816,2.594691514968872
0.4459608740468305,2.59525728225708
0.4459538796189897,2.5960676670074463
0.4459471361860464,2.59662127494812
0.4459401474901669,2.5974268913269043
0.4459334097745262,2.5979833602905273
0.44592642680302325,2.5987727642059326
0.4459196947969938,2.5993709564208984
0.4459127175422971,2.600144863128662
0.44590599123820196,2.6007447242736816
0.44589901969275475,2.601515531539917
0.4458922990829312,2.602107524871826
0.4458853332391908,2.602884292602539
0.4458786183159901,2.603476047515869
0.44587165816642765,2.6042559146881104
0.4458649489222155,2.604827880859375
0.44585799445931606,2.605642080307007
0.4458512908864718,2.606199026107788
0.445844342102734,2.607044219970703
0.44583764419365146,2.607564926147461
0.445830701081588,2.608431577682495
0.4458240088286746,2.6089279651641846
0.4458170713808118,2.609832525253296
0.4458103847764893,2.6103198528289795
0.445803452985367,2.611196994781494
0.4457967720220711,2.6116840839385986
0.44578984588024295,2.6125731468200684
0.44578317055042305,2.613074541091919
0.44577625005045646,2.613950490951538
0.445769580346576,2.6144614219665527
0.44576266548105165,2.615316867828369
0.44575600139558785,2.615821361541748
0.44574909215710035,2.616652727127075
0.4457424336825444,2.6171715259552
0.44573553006370176,2.618030548095703
0.4457288771925586,2.618541955947876
0.4457219791859821,2.6194024085998535
0.4457153319107703,2.619927406311035
0.4457084395090951,2.62076473236084
0.44570179782234703,2.621290683746338
0.4456949110182215,2.622126817703247
0.4456882749124833,2.6226682662963867
0.4456813936985693,2.6235084533691406
0.4456747631664007,2.624021291732788
0.4456678875353734,2.6248703002929688
0.4456612625693477,2.625387191772461
0.4456543925138956,2.626239776611328
0.4456477731065999,2.62675404548645
0.445640908619425,2.6276161670684814
0.4456342947634599,2.6281235218048096
0.4456274358372772,2.62898325920105
0.44562082752525667,2.6295037269592285
0.44561397415279486,2.630378007888794
0.44560737137734646,2.6308846473693848
0.445600523551347,2.631744384765625
0.44559392630511185,2.6322431564331055
0.44558708401832964,2.6331379413604736
0.44558049229396235,2.6336588859558105
0.4455736555391654,2.6345252990722656
0.44556706932933365,2.6350138187408447
0.4455602380993032,2.635892152786255
0.44555365739668856,2.6363935470581055
0.44554683168421866,2.6372721195220947
0.44554025648151563,2.6377792358398438
0.4455334362794137,2.638641119003296
0.4455268665693304,2.6391232013702393
0.4455200518704169,2.640026092529297
0.44551348764567433,2.6405200958251953
0.4455066784427825,2.6413979530334473
0.4455001196961155,2.6418967247009277
0.4454933159820918,2.642770290374756
0.445486762706248,2.643303394317627
0.44547996447395166,2.644144058227539
0.4454734166616919,2.6446540355682373
0.4454666239039951,2.6455187797546387
0.4454600815480936,2.6460118293762207
0.44545329425788166,2.6468913555145264
0.4454467573511256,2.647380828857422
0.44543997552129644,2.6482601165771484
0.4454334440564861,2.6487338542938232
0.44542666767995054,2.6496634483337402
0.44542014164989946,2.6501333713531494
0.44541337071958104,2.6510376930236816
0.4454068501171156,2.651533842086792
0.4454000846259508,2.6524083614349365
0.4453935694439106,2.6529006958007812
0.4453868093848486,2.653799533843994
0.4453802996160859,2.6542773246765137
0.4453735449820884,2.6551859378814697
0.4453670406194688,2.655662775039673
0.44536029140351047,2.656564474105835
0.44535379243991224,2.6570661067962646
0.44534704863498037,2.657928228378296
0.4453405550632945,2.6584181785583496
0.4453338166623888,2.6592984199523926
0.4453273284755197,2.65980863571167
0.44532059547165254,2.6606695652008057
0.4453141126625171,2.6611711978912354
0.44530738504871353,2.6620419025421143
0.4453009076102413,2.6625442504882812
0.44529418537953885,2.6634132862091064
0.4452877133046725,2.6639134883880615
0.4452809964501212,2.6647791862487793
0.4452745297318158,2.6652982234954834
0.44526781824647826,2.666138172149658
0.4452613568777019,2.6666719913482666
0.44525465075465304,2.667503595352173
0.4452481947283864,2.668026924133301
0.4452414939607135,2.6688754558563232
0.44523504326994984,2.6694140434265137
0.4452283478507529,2.670236587524414
0.4452219024884981,2.6707804203033447
0.4452152124108892,2.6716084480285645
0.4452087723701618,2.672165632247925
0.4452020876272654,2.6729767322540283
0.44519565290109653,2.673571825027466
0.4451889734860495,2.6743342876434326
0.4451825440674828,2.6749353408813477
0.44517586997343433,2.6757121086120605
0.4451694458555259,2.6763134002685547
0.4451627770756373,2.677082061767578
0.4451563582514558,2.6777091026306152
0.44514969477890065,2.678457260131836
0.44514328124152713,2.679075002670288
0.44513662306949114,2.6798319816589355
0.44513021481201925,2.680446147918701
0.4451235619337004,2.6811935901641846
0.445117158949236,2.681830406188965
0.4451105113578444,2.68255877494812
0.4451041136395058,2.683189868927002
0.4450974713282636,2.6839332580566406
0.4450910788691814,2.684551954269409
0.4450844418313231,2.685302495956421
0.44507805462464023,2.6859378814697266
0.44507142285341195,2.6866774559020996
0.44506504089228366,2.687304735183716
0.44505841438094385,2.6880855560302734
0.4450520376585376,2.6886727809906006
0.44504541640035683,2.6895012855529785
0.44503904490985235,2.6901183128356934
0.44503242889811284,2.6909019947052
0.4450260626327021,2.6914901733398438
0.44501945186069813,2.6922667026519775
0.44501309081358514,2.692840099334717
0.44500648527462305,2.6936557292938232
0.44500012943902406,2.6942074298858643
0.4449935291264219,2.6950435638427734
0.4449871784955654,2.695568084716797
0.4449805834026533,2.696420431137085
0.44497423796977953,2.696927547454834
0.44496764808989936,2.69781231880188
0.4449613078482609,2.6983094215393066
0.4449547231747662,2.6991777420043945
0.4449483881176276,2.6997146606445312
0.44494180864388383,2.7005627155303955
0.44493547876452166,2.701059103012085
0.44492890448390626,2.701939821243286
0.44492257977560895,2.702418088912964
0.4449160106815107,2.7033815383911133
0.44490969113757883,2.703826427459717
0.44490312722339836,2.7047529220581055
0.44489681283714433,2.7052390575408936
0.4448902540962941,2.7061243057250977
0.44488394486104227,2.7066142559051514
0.44487739128694614,2.7075018882751465
0.44487108719603263,2.7079734802246094
0.44486453878212634,2.7088782787323
0.4448582398288991,2.7093584537506104
0.44485169656862994,2.710254430770874
0.44484540274644885,2.7107532024383545
0.4448388646332755,2.711625337600708
0.4448325759355123,2.712137460708618
0.4448260429629052,2.712980031967163
0.44481975938294327,2.7134945392608643
0.44481323154438424,2.7143499851226807
0.44480695307561857,2.71484375
0.44480043036460104,2.7157294750213623
0.44479415700043856,2.7162320613861084
0.44478763941046745,2.717097043991089
0.44478137114432675,2.7176034450531006
0.44477485866891825,2.7184720039367676
0.44476859549422953,2.7190041542053223
0.44476208812691126,2.719851016998291
0.44475583003711633,2.720437526702881
0.44474932777142756,2.7212202548980713
0.4447430747599799,2.721839189529419
0.4447365775894711,2.722569704055786
0.4447303296498356,2.7232227325439453
0.44472383756806866,2.723949432373047
0.44471759469372185,2.72458553314209
0.44471110769426986,2.725311517715454
0.44470486987870006,2.725938081741333
0.44469838795514727,2.72668719291687
0.44469215519185396,2.727297306060791
0.4446856783377963,2.7280566692352295
0.4446794506202906,2.7286455631256104
0.4446729788293349,2.729447364807129
0.44466675615113926,2.7300333976745605
0.4446602894169038,2.730827569961548
0.4446540717715522,2.7314021587371826
0.4446476100876662,2.7321925163269043
0.444641397468704,2.7327558994293213
0.444634940828808,2.73356294631958
0.4446287332297921,2.7341175079345703
0.44462228162753775,2.7349393367767334
0.44461607904203587,2.7354912757873535
0.4446096324710861,2.736307144165039
0.44460343489267784,2.7368571758270264
0.4445969933467063,2.7376739978790283
0.44459080076898233,2.738224744796753
0.4445843642416742,2.7390685081481934
0.4445781766582364,2.739621639251709
0.4445717451432874,2.7404582500457764
0.44456556254774915,2.740975856781006
0.44455913603886643,2.7418675422668457
0.444552958424852,2.7423644065856934
0.44454653691575347,2.743236541748047
0.4445403642768985,2.7437241077423096
0.44453394776131316,2.7446086406707764
0.4445277800912645,2.745105028152466
0.44452136856293223,2.7459864616394043
0.4445152058553478,2.7464823722839355
0.44450879930801945,2.74735951423645
0.44450264155656827,2.7478506565093994
0.44449623998400545,2.7487235069274902
0.44449008718236777,2.7492363452911377
0.44448369057834314,2.7500829696655273
0.44447754272021006,2.7506051063537598
0.44447115107850704,2.751461982727051
0.44446500815758094,2.7519631385803223
0.4444586214719938,2.752825975418091
0.4444524834819879,2.753324270248413
0.4444461017463216,2.7541825771331787
0.4444399686809602,2.7546727657318115
0.4444335918890306,2.75555419921875
0.444427463742049,2.7560532093048096
0.44442109188768264,2.7569236755371094
0.4444149686528272,2.7574172019958496
0.44440860172986135,2.758295774459839
0.444402483400889,2.75881290435791
0.44439612140317164,2.7596724033355713
0.4443900079738505,2.76020884513855
0.44438365089524046,2.7610361576080322
0.44437754235934934,2.7615582942962646
0.4443711901937158,2.762399196624756
0.44436508654504464,2.7629330158233643
0.44435873928626757,2.7638638019561768
0.4443526405186168,2.764312505722046
0.44434629816058674,2.7652978897094727
0.4443402042677679,2.765767812728882
0.44433386680438614,2.766662120819092
0.4443277777802212,2.767148733139038


==> n9/slow_stale_grads_e_2000_lr_002.csv <==
testing_loss,times
0.6923795733228666,0.0
0.6916213227558566,0.0013132095336914062
0.6908661993741018,0.0022628307342529297
0.6901156559557229,0.0027701854705810547
0.6893691890495046,0.003664255142211914
0.6886267740146172,0.004184722900390625
0.6878883875681303,0.005068302154541016
0.6871540064670217,0.005565643310546875
0.6864236075068453,0.006416797637939453
0.6856971675241309,0.006940364837646484
0.6849746633987501,0.007788896560668945
0.684256072056234,0.008304595947265625
0.6835413704700435,0.009148836135864258
0.6828305356637939,0.00969696044921875
0.682123544713432,0.010579109191894531
0.6814203747493647,0.011084794998168945
0.6807210029585429,0.011922836303710938
0.6800254065864958,0.012462377548217773
0.6793335629393211,0.013242006301879883
0.6786454493856249,0.013829708099365234
0.6779610433584184,0.014567375183105469
0.6772803223569659,0.015195846557617188
0.676603263948586,0.015932798385620117
0.6759298457704094,0.0165708065032959
0.6752600455310872,0.01724553108215332
0.674593841012456,0.017900466918945312
0.6739312100711575,0.018624067306518555
0.6732721306402112,0.019271135330200195
0.6726165807305438,0.019993305206298828
0.671964538432474,0.020609378814697266
0.6713159819171526,0.021323680877685547
0.6706708894379595,0.021942138671875
0.6700292393318569,0.022670507431030273
0.6693910100206993,0.023288726806640625
0.6687561800125019,0.024025678634643555
0.6681247279026659,0.02463984489440918
0.6674966323751619,0.025339603424072266
0.666871872203674,0.025994062423706055
0.6662504262527011,0.02670598030090332
0.6656322734786179,0.027350187301635742
0.665017392930698,0.02807927131652832
0.6644057637520959,0.028711557388305664
0.6637973651807917,0.029422998428344727
0.663192176550495,0.03007984161376953
0.662590177291515,0.030791044235229492
0.6619913469315897,0.03143787384033203
0.6613956650966796,0.03224062919616699
0.6608031115117271,0.03280186653137207
0.6602136660013781,0.03363800048828125
0.6596273084906688,0.03418898582458496
0.6590440190056793,0.034982919692993164
0.6584637776741524,0.03556060791015625
0.6578865647260795,0.03631734848022461
0.6573123604942528,0.036934852600097656
0.6567411454147866,0.03775620460510254
0.6561729000276069,0.038299560546875
0.6556076049769078,0.03909802436828613
0.6550452410115813,0.0396571159362793
0.654485788985614,0.04044294357299805
0.6539292298584547,0.04103398323059082
0.6533755446953556,0.0417943000793457
0.6528247146676827,0.042388200759887695
0.6522767210532002,0.04311680793762207
0.6517315452363275,0.04377150535583496
0.6511891687083687,0.04445481300354004
0.6506495730677186,0.04511117935180664
0.6501127400200403,0.04582548141479492
0.6495786513784206,0.0464475154876709
0.6490472890634996,0.047187089920043945
0.6485186351035773,0.04783511161804199
0.6479926716346966,0.04851269721984863
0.647469380900705,0.04918956756591797
0.6469487452532918,0.0498509407043457
0.6464307471520061,0.050536155700683594
0.6459153691642524,0.051195621490478516
0.6454025939652671,0.05190587043762207
0.6448924043380728,0.052558183670043945
0.6443847831734161,0.05324864387512207
0.6438797134696829,0.053871870040893555
0.6433771783327991,0.05461287498474121
0.6428771609761101,0.05521869659423828
0.6423796447202449,0.05598711967468262
0.6418846129929616,0.05655813217163086
0.6413920493289789,0.05735421180725098
0.6409019373697877,0.057877540588378906
0.6404142608634514,0.05871748924255371
0.6399290036643874,0.05922532081604004
0.6394461497331365,0.060085296630859375
0.6389656831361166,0.06057906150817871
0.6384875880453632,0.061426639556884766
0.6380118487382562,0.061914920806884766
0.6375384495972344,0.06276845932006836
0.6370673751094962,0.06325840950012207
0.6365986098666899,0.06412124633789062
0.6361321385645902,0.0646212100982666
0.6356679460027652,0.06548404693603516
0.635206017084232,0.06597638130187988
0.6347463368151002,0.06684494018554688
0.6342888903042077,0.06733894348144531
0.6338336627627444,0.06821417808532715
0.6333806395038682,0.06870460510253906
0.6329298059423107,0.06958770751953125
0.6324811475939741,0.07009696960449219
0.6320346500755206,0.07094907760620117
0.6315902991039529,0.07144761085510254
0.631148080496187,0.07230424880981445
0.6307079801686182,0.07281947135925293
0.6302699841366785,0.0736703872680664
0.6298340785143884,0.07416105270385742
0.6294002495139024,0.07503819465637207
0.6289684834450469,0.07552838325500488
0.6285387667148526,0.07640957832336426
0.6281110858270825,0.07689857482910156
0.6276854273817521,0.07775616645812988
0.6272617780746467,0.07826447486877441
0.6268401246968321,0.07914304733276367
0.6264204541341623,0.07966780662536621
0.6260027533667807,0.08049941062927246
0.6255870094686192,0.08102059364318848
0.6251732096068925,0.08184123039245605
0.6247613410415879,0.08236527442932129
0.6243513911249531,0.0831902027130127
0.6239433473009801,0.08370852470397949
0.6235371971048858,0.08454608917236328
0.62313292816259,0.08509540557861328
0.6227305281901911,0.08588480949401855
0.622329984993439,0.08646368980407715
0.6219312864672054,0.08723139762878418
0.6215344205949532,0.08782601356506348
0.621139375448203,0.08858990669250488
0.6207461391859982,0.08919501304626465
0.6203547000543691,0.08995890617370605
0.6199650463857945,0.09052276611328125
0.6195771665986635,0.09131646156311035
0.6191910491967353,0.09188079833984375
0.6188066827685987,0.09268832206726074
0.6184240559871303,0.09322500228881836
0.6180431576089529,0.09404778480529785
0.6176639764738926,0.09459877014160156
0.6172865015044361,0.09539985656738281
0.6169107217051888,0.09605026245117188
0.6165366261623302,0.09679579734802246
0.6161642040430723,0.09744882583618164
0.6157934445951166,0.09818720817565918
0.6154243371461121,0.09883475303649902
0.6150568711031127,0.0995638370513916
0.6146910359520369,0.10018062591552734
0.6143268212571265,0.10091280937194824
0.6139642166604069,0.10151958465576172
0.6136032118811489,0.10226202011108398
0.6132437967153291,0.10286450386047363
0.6128859610350945,0.1036081314086914
0.6125296947882259,0.10422754287719727
0.6121749879976036,0.10496711730957031
0.611821830760674,0.10556221008300781
0.6114702132489177,0.10632109642028809
0.6111201257073193,0.10687637329101562
0.6107715584538387,0.1076803207397461
0.6104245018788832,0.10821938514709473
0.6100789464447831,0.1090552806854248
0.6097348826852669,0.10955691337585449
0.6093923012049399,0.11042189598083496
0.6090511926787638,0.1109304428100586
0.6087115478515396,0.11181235313415527
0.60837335753739,0.11229729652404785
0.6080366126192462,0.11316061019897461
0.6077013040483362,0.11364293098449707
0.6073674228436745,0.11452078819274902
0.6070349600915548,0.115020751953125
0.6067039069450443,0.11590313911437988
0.6063742546234814,0.11638116836547852
0.6060459944119743,0.11724257469177246
0.6057191176609031,0.11775779724121094
0.6053936157854239,0.1186068058013916
0.6050694802649751,0.11911845207214355
0.6047467026427866,0.11999869346618652
0.6044252745253914,0.1204831600189209
0.6041051875821399,0.12136030197143555
0.603786433544716,0.12183761596679688
0.603469004206657,0.1227118968963623
0.6031528914228751,0.12319684028625488
0.6028380871091825,0.12407422065734863
0.6025245832418183,0.12456107139587402
0.6022123718569783,0.12543296813964844
0.601901445050348,0.1259145736694336
0.6015917949766382,0.12678766250610352
0.6012834138491225,0.1272728443145752
0.6009762939391792,0.1281290054321289
0.6006704275758341,0.1286168098449707
0.600365807145308,0.12950468063354492
0.600062425090565,0.12996816635131836
0.5997602739108657,0.130875825881958
0.5994593461613217,0.13133835792541504
0.5991596344524537,0.13223004341125488
0.598861131449752,0.13271832466125488
0.5985638298732401,0.13360929489135742
0.598267722497042,0.13409018516540527
0.5979728021489497,0.1349496841430664
0.5976790617099978,0.13543009757995605
0.5973864941140367,0.13632440567016602
0.5970950923473113,0.13685178756713867
0.5968048494480421,0.13769078254699707
0.5965157585060088,0.13820791244506836
0.5962278126621363,0.13907408714294434
0.5959410051080858,0.13956403732299805
0.5956553290858454,0.1404430866241455
0.5953707778873268,0.14094161987304688
0.5950873448539629,0.14180469512939453
0.5948050233763087,0.1423177719116211
0.5945238068936459,0.14316439628601074
0.5942436888935895,0.14367198944091797
0.5939646629116969,0.14450693130493164
0.5936867225310812,0.1450483798980713
0.5934098613820267,0.1458585262298584
0.5931340731416062,0.14639711380004883
0.5928593515333032,0.1472148895263672
0.5925856903266353,0.1477668285369873
0.5923130833367811,0.1485903263092041
0.5920415244242098,0.14915943145751953
0.5917710074943134,0.14995479583740234
0.5915015264970426,0.15049958229064941
0.5912330754265435,0.1512899398803711
0.5909656483207999,0.15186572074890137
0.5906992392612758,0.15265250205993652
0.590433842372562,0.15322422981262207
0.5901694518220254,0.15410351753234863
0.5899060618194605,0.15460991859436035
0.5896436666167439,0.15546059608459473
0.5893822605074919,0.15598464012145996
0.5891218378267201,0.15680408477783203
0.5888623929505061,0.15735578536987305
0.588603920295655,0.15827107429504395
0.5883464143193673,0.15872764587402344
0.5880898695189092,0.15964531898498535
0.5878342804312863,0.16011619567871094
0.5875796416329194,0.16102051734924316
0.5873259477393228,0.16149091720581055
0.5870731934047855,0.1623990535736084
0.5868213733220551,0.16289067268371582
0.5865704822220237,0.16379570960998535
0.5863205148734167,0.16425299644470215
0.5860714660824846,0.1651592254638672
0.5858233306926965,0.16564464569091797
0.5855761035844366,0.16652727127075195
0.5853297796747025,0.16701269149780273
0.5850843539168075,0.16791033744812012
0.584839821300084,0.16840410232543945
0.5845961768495895,0.16927051544189453
0.5843534156258157,0.16977143287658691
0.5841115327243993,0.1706383228302002
0.5838705232758354,0.1711277961730957
0.5836303824451943,0.17202162742614746
0.5833911054318385,0.1725146770477295
0.583152687469144,0.1733849048614502
0.5829151238242235,0.17388701438903809
0.5826784097976514,0.1747450828552246
0.5824425407231909,0.1752467155456543
0.5822075119675248,0.17610788345336914
0.5819733189299874,0.1766047477722168
0.5817399570422981,0.17747950553894043
0.5815074217682994,0.17796826362609863
0.581275708603695,0.1788501739501953
0.5810448130757908,0.17934775352478027
0.5808147307432386,0.18021368980407715
0.5805854571957816,0.18071341514587402
0.5803569880540016,0.18155169486999512
0.5801293189690694,0.18204855918884277
0.5799024456224963,0.18288803100585938
0.5796763637258882,0.183396577835083
0.5794510690207018,0.1842491626739502
0.5792265572780032,0.18473505973815918
0.5790028242982275,0.18560051918029785
0.5787798659109418,0.18613195419311523
0.5785576779746091,0.18695664405822754
0.5783362563763551,0.18746161460876465
0.5781155970317364,0.1883070468902588
0.5778956958845111,0.18879246711730957
0.5776765489064107,0.18965888023376465
0.5774581520969153,0.19019246101379395
0.5772405014830292,0.19100379943847656
0.5770235931190592,0.1915132999420166
0.576807423086395,0.19235491752624512
0.576591987493291,0.19284415245056152
0.5763772824746506,0.19368982315063477
0.5761633041918112,0.19417905807495117
0.5759500488323327,0.19502806663513184
0.5757375126097865,0.1955404281616211
0.5755256917635467,0.19637012481689453
0.5753145825585837,0.1968839168548584
0.5751041812852584,0.197709321975708
0.5748944842591196,0.1982440948486328
0.5746854878207018,0.19907236099243164
0.5744771883353257,0.1995842456817627
0.5742695821929003,0.20041418075561523
0.5740626658077257,0.20091891288757324
0.5738564356182999,0.20179271697998047
0.5736508880871242,0.20229816436767578
0.5734460197005129,0.20313811302185059
0.5732418269684036,0.20364809036254883
0.5730383064241691,0.20448660850524902
0.5728354546244302,0.2050187587738037
0.5726332681488729,0.20583724975585938
0.5724317436000632,0.20637154579162598
0.5722308776032671,0.2072005271911621
0.5720306668062695,0.2077195644378662
0.5718311078791968,0.20856070518493652
0.5716321975143392,0.20909357070922852
0.5714339324259763,0.20992827415466309
0.5712363093502022,0.21042323112487793
0.5710393250447542,0.21128010749816895
0.5708429762888418,0.21180248260498047
0.570647259882977,0.21262788772583008
0.5704521726488071,0.21317052841186523
0.5702577114289477,0.2139897346496582
0.5700638730868183,0.21452021598815918
0.5698706545064789,0.21535420417785645
0.5696780525924673,0.21589899063110352
0.5694860642696392,0.21669816970825195
0.5692946864830085,0.2172386646270752
0.5691039161975897,0.2180626392364502
0.5689137503982411,0.21858525276184082
0.5687241860895101,0.21944689750671387
0.5685352202954792,0.21996140480041504
0.5683468500596134,0.22080564498901367
0.5681590724446092,0.2212977409362793
0.5679718845322449,0.22216558456420898
0.5677852834232323,0.22267484664916992
0.5675992662370688,0.2235245704650879
0.5674138301118922,0.22404074668884277
0.5672289722043355,0.2248523235321045
0.5670446896893837,0.2253878116607666
0.5668609797602318,0.22620916366577148
0.5666778396281434,0.22675299644470215
0.5664952665223114,0.22757387161254883
0.5663132576897195,0.22811269760131836
0.5661318103950044,0.2289257049560547
0.56595092192032,0.22945880889892578
0.5657705895652029,0.2302873134613037
0.5655908106464378,0.23081111907958984
0.5654115824979253,0.23166131973266602
0.5652329024705506,0.23215222358703613
0.5650547679320526,0.23300981521606445
0.5648771762668955,0.23349356651306152
0.5647001248761396,0.23436760902404785
0.5645236111773158,0.23485565185546875
0.5643476326042979,0.23574471473693848
0.5641721866071795,0.23623275756835938
0.5639972706521491,0.2370915412902832
0.5638228822213679,0.23757410049438477
0.5636490188128483,0.23845458030700684
0.5634756779403329,0.23894858360290527
0.5633028571331752,0.23986005783081055
0.5631305539362215,0.24034905433654785
0.5629587659096926,0.2412257194519043
0.5627874906290679,0.24172401428222656
0.5626167256849697,0.24257278442382812
0.5624464686830488,0.24309062957763672
0.5622767172438714,0.24396443367004395
0.5621074690028054,0.24445199966430664
0.5619387216099101,0.24533820152282715
0.561770472729825,0.24584555625915527
0.5616027200416602,0.24671316146850586
0.5614354612388874,0.24720525741577148
0.5612686940292327,0.24809932708740234
0.5611024161345692,0.24859046936035156
0.5609366252908113,0.24945688247680664
0.5607713192478095,0.24994468688964844
0.5606064957692464,0.25081849098205566
0.5604421526325329,0.2513084411621094
0.5602782876287069,0.2521793842315674
0.5601148985623304,0.2526741027832031
0.55995198325139,0.2535266876220703
0.5597895395271961,0.2540154457092285
0.5596275652342848,0.25487732887268066
0.5594660582303193,0.2553672790527344
0.5593050163859925,0.2562296390533447
0.559144437584931,0.25672292709350586
0.5589843197235992,0.257587194442749
0.558824660711204,0.2580885887145996
0.5586654584696015,0.25896596908569336
0.5585067109332037,0.2594616413116455
0.5583484160488852,0.26030993461608887
0.5581905717758926,0.2608180046081543
0.5580331760857526,0.2616596221923828
0.5578762269621832,0.26215481758117676
0.5577197224010024,0.2630181312561035
0.5575636604100415,0.2635066509246826
0.5574080390090558,0.2643728256225586
0.5572528562296384,0.26486778259277344
0.5570981101151331,0.265718936920166
0.5569437987205492,0.2662315368652344
0.5567899201124764,0.2670729160308838
0.5566364723690002,0.2676060199737549
0.5564834535796188,0.268420934677124
0.5563308618451603,0.26897144317626953
0.5561786952776996,0.2697901725769043
0.5560269520004786,0.27034735679626465
0.5558756301478234,0.2711203098297119
0.555724727865066,0.2717113494873047
0.5555742433084636,0.27248287200927734
0.5554241746451206,0.27316880226135254
0.5552745200529098,0.2738473415374756
0.5551252777203954,0.2745192050933838
0.5549764458467558,0.2752242088317871
0.5548280226417077,0.275909423828125
0.5546800063254305,0.27660179138183594
0.5545323951284908,0.2772650718688965
0.5543851872917691,0.27794384956359863
0.5542383810663851,0.27863073348999023
0.554091974713625,0.2793252468109131
0.553945966504869,0.2800116539001465
0.5538003547215196,0.2806832790374756
0.5536551376549297,0.28137850761413574
0.5535103136063322,0.2820427417755127
0.5533658808867703,0.28271484375
0.5532218378170274,0.283400297164917
0.5530781827275578,0.2840406894683838
0.5529349139584191,0.28476452827453613
0.552792029859204,0.2853822708129883
0.5526495287889724,0.286149263381958
0.5525074091161856,0.28675365447998047
0.5523656692186395,0.28751087188720703
0.552224307483399,0.28810667991638184
0.552083322306733,0.28888487815856934
0.5519427120940495,0.2894864082336426
0.5518024752598322,0.29023051261901855
0.5516626102275758,0.290820837020874
0.5515231154297243,0.2915990352630615
0.5513839893076072,0.29216814041137695
0.5512452303113785,0.29295945167541504
0.5511068368999545,0.29350996017456055
0.5509688075409533,0.2943558692932129
0.5508311407106338,0.29485106468200684
0.5506938348938357,0.2957179546356201
0.5505568885839205,0.29622864723205566
0.5504203002827118,0.2970905303955078
0.5502840685004372,0.29758572578430176
0.5501481917556695,0.29845142364501953
0.5500126685752701,0.2989523410797119
0.5498774974943307,0.2998347282409668
0.5497426770561171,0.30032825469970703
0.5496082058120133,0.3011741638183594
0.5494740823214648,0.30170154571533203
0.5493403051519237,0.3025226593017578
0.5492068728787943,0.30303287506103516
0.5490737840853774,0.3038980960845947
0.5489410373628176,0.3043804168701172
0.5488086313100484,0.30524730682373047
0.5486765645337399,0.30572962760925293
0.5485448356482456,0.30661892890930176
0.5484134432755503,0.30710482597351074
0.548282386045218,0.30800628662109375
0.5481516625943403,0.30846548080444336
0.5480212715674857,0.3093843460083008
0.5478912116166482,0.30985260009765625
0.5477614814011977,0.31073546409606934
0.5476320795878299,0.31122565269470215
0.5475030048505161,0.3121018409729004
0.5473742558704552,0.31264305114746094
0.5472458313360241,0.3134467601776123
0.5471177299427302,0.3139915466308594
0.5469899503931621,0.3148152828216553
0.5468624913969437,0.31534910202026367
0.5467353516706851,0.31617236137390137
0.5466085299379378,0.31670689582824707
0.5464820249291464,0.3175368309020996
0.5463558353816038,0.31807661056518555
0.5462299600394046,0.31900548934936523
0.5461043976534,0.3194613456726074
0.545979146981153,0.3203580379486084
0.5458542067868936,0.3208496570587158
0.5457295758414739,0.32171201705932617
0.545605252922325,0.32221150398254395
0.5454812368134128,0.3230726718902588
0.5453575263051949,0.3235607147216797
0.5452341201945774,0.32442712783813477
0.5451110172848724,0.32495808601379395
0.5449882163857561,0.3257865905761719
0.544865716313226,0.32631897926330566
0.5447435158895597,0.3271298408508301
0.5446216139432739,0.32766008377075195
0.5445000093090826,0.32849884033203125
0.5443787008278571,0.32905054092407227
0.5442576873465853,0.3300309181213379
0.5441369677183316,0.3304591178894043
0.5440165408021975,0.33138251304626465
0.5438964054632816,0.3318626880645752
0.5437765605726405,0.33275341987609863
0.5436570050072508,0.33324432373046875
0.5435377376499694,0.33432912826538086
0.543418757389496,0.3347456455230713
0.5433000631203346,0.33568739891052246
0.5431816537427568,0.3361659049987793
0.5430635281627626,0.33708953857421875
0.5429456852920456,0.33753204345703125
0.5428281240479539,0.33843207359313965
0.5427108433534557,0.3389747142791748
0.5425938421371012,0.33982157707214355
0.5424771193329879,0.3403470516204834
0.5423606738807242,0.3411574363708496
0.542244504725394,0.34170961380004883
0.542128610817522,0.3425140380859375
0.5420129911130381,0.3430495262145996
0.5418976445732439,0.34389734268188477
0.5417825701647765,0.3443894386291504
0.5416677668595761,0.345242977142334
0.5415532336348514,0.3457331657409668
0.5414389694730458,0.34657764434814453
0.5413249733618045,0.34706926345825195
0.5412112442939414,0.3479468822479248
0.5410977812674055,0.34844446182250977
0.5409845832852491,0.3493156433105469
0.5408716493555954,0.3498086929321289
0.5407589784916056,0.35066914558410645
0.5406465697114481,0.3511824607849121
0.5405344220382657,0.3520498275756836
0.5404225345001454,0.35254907608032227
0.5403109061300865,0.3533897399902344
0.5401995359659693,0.35390138626098633
0.540088423050525,0.35474181175231934
0.5399775664313056,0.35524845123291016
0.5398669651606526,0.3561122417449951
0.5397566182956676,0.3565971851348877
0.5396465248981825,0.35747718811035156
0.5395366840347294,0.3579721450805664
0.5394270947765122,0.35886192321777344
0.5393177561993763,0.35935544967651367
0.5392086673837804,0.3604316711425781
0.5390998274147676,0.3608388900756836
0.5389912353819368,0.36176323890686035
0.5388828903794145,0.36224913597106934
0.5387747915058269,0.36311864852905273
0.5386669378642712,0.3636133670806885
0.538559328562289,0.3644676208496094
0.5384519627118382,0.36496615409851074
0.5383448394292654,0.36580419540405273
0.5382379578352797,0.3663339614868164
0.5381313170549252,0.36716604232788086
0.5380249162175545,0.36765265464782715
0.5379187544568019,0.36853718757629395
0.5378128309105579,0.36903953552246094
0.5377071447209417,0.3699030876159668
0.537601695034277,0.370408296585083
0.5374964810010651,0.37126612663269043
0.5373915017759593,0.37178921699523926
0.5372867565177403,0.3726317882537842
0.5371822443892904,0.3731369972229004
0.5370779645575687,0.37399935722351074
0.5369739161935866,0.3744833469390869
0.5368700984723824,0.37537455558776855
0.5367665105729977,0.37590694427490234
0.5366631516784526,0.3767545223236084
0.5365600209757215,0.37723875045776367
0.5364571176557096,0.3781561851501465
0.5363544409132289,0.37861037254333496
0.5362519899469745,0.3795340061187744
0.5361497639595015,0.3800067901611328
0.5360477621572015,0.380936861038208
0.5359459837502792,0.38137245178222656
0.5358444279527306,0.38229870796203613
0.5357430939823186,0.38274264335632324
0.5356419810605517,0.3836343288421631
0.5355410884126612,0.38413310050964355
0.5354404152675789,0.38498425483703613
0.5353399608579145,0.3854851722717285
0.5352397244199344,0.38633108139038086
0.5351397051935396,0.3868405818939209
0.5350399024222441,0.3876795768737793
0.5349403153531529,0.3881869316101074
0.5348409432369414,0.3890533447265625
0.5347417853278338,0.38955211639404297
0.5346428408835822,0.3904109001159668
0.5345441091654451,0.3909034729003906
0.5344455894381683,0.39179229736328125
0.5343472809699619,0.3922913074493408
0.5342491830324818,0.3931553363800049
0.5341512949008085,0.3936429023742676
0.5340536158534274,0.39450573921203613
0.5339561451722078,0.3950064182281494
0.5338588821423843,0.39588284492492676
0.5337618260525364,0.39638662338256836
0.5336649761945685,0.39725613594055176
0.5335683318636912,0.3977959156036377
0.5334718923584014,0.3986022472381592
0.5333756569804633,0.39914774894714355
0.5332796250348892,0.39999914169311523
0.5331837958299209,0.4004850387573242
0.5330881686770107,0.4013636112213135
0.532992742890802,0.40185093879699707
0.5328975177891123,0.40271496772766113
0.5328024926929134,0.4031975269317627
0.5327076669263133,0.40409159660339355
0.5326130398165391,0.40458059310913086
0.5325186106939174,0.4054529666900635
0.5324243788918577,0.4059410095214844
0.5323303437468336,0.40685176849365234
0.532236504598366,0.40729784965515137
0.532142860789005,0.40824198722839355
0.5320494116643123,0.408710241317749
0.5319561565728445,0.40963172912597656
0.5318630948661354,0.4100809097290039
0.5317702258986792,0.41098737716674805
0.5316775490279135,0.4114687442779541
0.5315850636142021,0.4123401641845703
0.5314927690208191,0.4128420352935791
0.5314006646139311,0.4136967658996582
0.5313087497625817,0.41419076919555664
0.5312170238386749,0.4150657653808594
0.5311254862169582,0.4155557155609131
0.5310341362750075,0.4164409637451172
0.5309429733932101,0.4169337749481201
0.5308519969547488,0.4177968502044678
0.5307612063455871,0.4183194637298584
0.5306706009544518,0.4191770553588867
0.5305801801728193,0.419663667678833
0.5304899433948982,0.4205496311187744
0.5303998900176152,0.42103075981140137
0.5303100194405991,0.42191338539123535
0.530220331066166,0.42240047454833984
0.5301308242993037,0.4232761859893799
0.5300414985476573,0.42379045486450195
0.5299523532215139,0.4246337413787842
0.5298633877337877,0.4251384735107422
0.5297746015000058,0.4259953498840332
0.5296859939382927,0.42648816108703613
0.5295975644693571,0.4273719787597656
0.529509312516476,0.42787957191467285
0.5294212375054813,0.4287221431732178
0.5293333388647455,0.42922019958496094
0.5292456160251675,0.43009161949157715
0.5291580684201582,0.43057823181152344
0.5290706954856271,0.43146276473999023
0.5289834966599681,0.4319772720336914
0.5288964713840458,0.43283939361572266
0.5288096191011821,0.4333333969116211
0.5287229392571419,0.43419408798217773
0.5286364313001204,0.43468451499938965
0.5285500946807297,0.4355733394622803
0.5284639288519847,0.43608713150024414
0.5283779332692906,0.43692660331726074
0.5282921073904294,0.43744778633117676
0.5282064506755471,0.4382901191711426
0.5281209625871404,0.43880486488342285
0.5280356425900443,0.43967151641845703
0.5279504901514188,0.44017481803894043
0.5278655047407366,0.4410421848297119
0.52778068582977,0.4415266513824463
0.527696032892579,0.44240736961364746
0.5276115454054982,0.4428999423980713
0.5275272228471247,0.443784236907959
0.527443064698306,0.44428205490112305
0.5273590704421274,0.44513392448425293
0.5272752395638998,0.44562268257141113
0.5271915715511482,0.44647932052612305
0.5271080658935992,0.4469764232635498
0.5270247220831692,0.4478609561920166
0.5269415396139528,0.44835710525512695
0.5268585179822107,0.4492645263671875
0.5267756566863582,0.44978809356689453
0.5266929552269537,0.45061826705932617
0.5266104131066867,0.45113492012023926
0.526528029830367,0.45200085639953613
0.5264458049049129,0.4524881839752197
0.5263637378393402,0.4533505439758301
0.5262818281447504,0.4538533687591553
0.52620007533432,0.4547080993652344
0.5261184789232896,0.4552001953125
0.5260370384289521,0.4560718536376953
0.5259557533706425,0.45659351348876953
0.5258746232697269,0.45740604400634766
0.5257936476495911,0.4579195976257324
0.5257128260356305,0.4587719440460205
0.5256321579552395,0.4592883586883545
0.5255516429378,0.4601418972015381
0.525471280514672,0.46062636375427246
0.5253910702191823,0.46151018142700195
0.5253110115866145,0.4619905948638916
0.5252311041541985,0.46285581588745117
0.5251513474611004,0.4633448123931885
0.5250717410484117,0.46421360969543457
0.5249922844591403,0.4647078514099121
0.524912977238199,0.4655773639678955
0.5248338189323968,0.4660608768463135
0.5247548090904283,0.46693944931030273
0.5246759472628634,0.46742987632751465
0.5245972330021383,0.4682955741882324
0.5245186658625454,0.46878504753112793
0.5244402454002233,0.4696800708770752
0.5243619711731475,0.470172643661499
0.524283842741121,0.4710402488708496
0.5242058596657642,0.4715399742126465
0.5241280215105057,0.47238802909851074
0.524050327840573,0.4728848934173584
0.5239727782229833,0.4737284183502197
0.5238953722265336,0.47422337532043457
0.5238181094217919,0.4750964641571045
0.5237409893810883,0.47559547424316406
0.5236640116785053,0.47644662857055664
0.5235871758898691,0.47693300247192383
0.5235104815927403,0.4777987003326416
0.5234339283664053,0.47831010818481445
0.5233575157918673,0.4792044162750244
0.5232812434518371,0.4796919822692871
0.5232051109307249,0.4807751178741455
0.5231291178146313,0.48119115829467773
0.5230532636913384,0.48215532302856445
0.5229775481503015,0.48259425163269043
0.5229019707826403,0.4835340976715088
0.5228265311811309,0.483994722366333
0.5227512289401963,0.484910249710083
0.5226760636558991,0.48537230491638184
0.5226010349259326,0.4862813949584961
0.5225261423496121,0.48676228523254395
0.5224513855278677,0.4876384735107422
0.5223767640632351,0.48813509941101074
0.5223022775598478,0.4890255928039551
0.5222279256234293,0.48952174186706543
0.5221537078612843,0.49036574363708496
0.5220796238822917,0.49088168144226074
0.5220056732968952,0.4917490482330322
0.5219318557170972,0.49222874641418457
0.5218581707564492,0.49311161041259766
0.5217846180300456,0.4935917854309082
0.5217111971545143,0.4944736957550049
0.52163790774801,0.494962215423584
0.5215647494302066,0.4958643913269043
0.521491721822289,0.49636006355285645
0.5214188245469455,0.4972217082977295
0.5213460572283612,0.4977116584777832
0.5212734194922095,0.49857401847839355
0.5212009109656447,0.4990715980529785
0.5211285312772951,0.5000696182250977
0.5210562800572558,0.5005021095275879
0.5209841569370803,0.501436710357666
0.5209121615497747,0.5019216537475586
0.520840293529789,0.5027847290039062
0.5207685525130112,0.5032892227172852
0.5206969381367592,0.5041327476501465
0.520625450039774,0.5046358108520508
0.5205540878622134,0.5054829120635986
0.5204828512456434,0.5059890747070312
0.5204117398330328,0.5070545673370361
0.5203407532687452,0.5074806213378906
0.5202698911985327,0.5084259510040283
0.5201991532695289,0.5088629722595215
0.520128539130242,0.5098385810852051
0.5200580484305479,0.5102574825286865
0.519987680821684,0.5113525390625
0.5199174359562418,0.5117833614349365
0.5198473134881609,0.5127089023590088
0.5197773130727218,0.5131728649139404
0.51970743436654,0.5140626430511475
0.5196376770275587,0.5145583152770996
0.519568040715043,0.5154461860656738
0.5194985250895731,0.5159626007080078
0.5194291298130377,0.5167953968048096
0.519359854548628,0.5173180103302002
0.5192906989608315,0.5181689262390137
0.5192216627154247,0.5186748504638672
0.5191527454794681,0.5195462703704834
0.5190839469212992,0.5200424194335938
0.5190152667105263,0.5209095478057861
0.5189467045180232,0.5213906764984131
0.5188782600159215,0.5222814083099365
0.5188099328776061,0.5227699279785156
0.5187417227777081,0.5236425399780273
0.5186736293920993,0.5241379737854004
0.518605652397886,0.5250134468078613
0.5185377914734033,0.5255012512207031
0.5184700462982089,0.5263817310333252
0.518402416553077,0.5268690586090088
0.5183349019199932,0.5277578830718994
0.5182675020821481,0.5282459259033203
0.5182002167239318,0.529127836227417
0.5181330455309278,0.5296158790588379
0.5180659881899077,0.530503511428833
0.5179990443888254,0.5309934616088867
0.5179322138168113,0.5319042205810547
0.5178654961641668,0.5323896408081055
0.5177988911223587,0.5332555770874023
0.5177323983840136,0.533745527267456
0.5176660176429125,0.5346157550811768
0.5175997485939854,0.535102367401123
0.5175335909333054,0.536003828048706
0.5174675443580838,0.5364980697631836
0.5174016085666645,0.5373599529266357
0.5173357832585184,0.5378477573394775
0.5172700681342383,0.5387239456176758
0.5172044628955337,0.5392663478851318
0.5171389672452256,0.5401036739349365
0.5170735808872406,0.5405924320220947
0.5170083035266068,0.5414700508117676
0.5169431348694471,0.5419573783874512
0.5168780746229757,0.5428276062011719
0.5168131224954919,0.5433259010314941
0.5167482781963755,0.5442097187042236
0.5166835414360809,0.5446934700012207
0.5166189119261335,0.54555344581604
0.5165543893791235,0.5460433959960938
0.5164899735087014,0.5469002723693848
0.5164256640295729,0.5473992824554443
0.516361460657494,0.5482547283172607
0.5162973631092662,0.5487384796142578
0.5162333711027318,0.5496234893798828
0.5161694843567683,0.5501182079315186
0.5161057025912846,0.5509662628173828
0.5160420255272156,0.5514874458312988
0.5159784528865172,0.5523130893707275
0.5159149843921625,0.5528101921081543
0.5158516197681362,0.5536513328552246
0.5157883587394302,0.5541610717773438
0.5157252010320391,0.5550470352172852
0.5156621463729555,0.5555353164672852
0.515599194490165,0.5564272403717041
0.5155363451126425,0.5569190979003906
0.5154735979703468,0.5578017234802246
0.5154109527942162,0.558293342590332
0.5153484093161649,0.5591704845428467
0.5152859672690768,0.5596797466278076
0.5152236263868027,0.5605344772338867
0.5151613864041553,0.5610511302947998
0.5150992470569045,0.5618979930877686
0.5150372080817731,0.562385082244873
0.5149752692164327,0.5632662773132324
0.5149134301994994,0.5637953281402588
0.5148516907705293,0.5646364688873291
0.514790050670014,0.5651683807373047
0.5147285096393771,0.5660088062286377
0.5146670674209688,0.5664927959442139
0.5146057237580629,0.5673942565917969
0.5145444783948518,0.5679047107696533
0.5144833310764427,0.568779706954956
0.5144222815488533,0.5692698955535889
0.5143613295590076,0.5701498985290527
0.5143004748547323,0.570641279220581
0.5142397171847516,0.5715172290802002
0.5141790562986848,0.5720210075378418
0.5141184919470407,0.5728797912597656
0.5140580238812145,0.5733652114868164
0.5139976518534836,0.5742440223693848
0.5139373756170031,0.5747332572937012
0.5138771949258034,0.5755982398986816
0.513817109534784,0.576092004776001
0.5137571191997116,0.5769610404968262
0.5136972236772149,0.5774459838867188
0.513637422724782,0.5783236026763916
0.5135777161007548,0.5788099765777588
0.513518103564327,0.5796918869018555
0.5134585848755393,0.5801842212677002
0.5133991597952757,0.581047534942627
0.51333982808526,0.5815422534942627
0.5132805895080519,0.5823922157287598
0.5132214438270432,0.5828804969787598
0.5131623908064542,0.583763837814331
0.5131034302113301,0.5842568874359131
0.5130445618075373,0.5851383209228516
0.5129857853617599,0.5856232643127441
0.5129271006414954,0.5865046977996826
0.512868507415052,0.5869839191436768
0.5128100054515445,0.5878803730010986
0.5127515945208911,0.5883593559265137
0.5126932743938092,0.589249849319458
0.5126350448418124,0.5897369384765625
0.5125769056372073,0.5905859470367432
0.5125188565530893,0.5910868644714355
0.512460897363339,0.5919623374938965
0.51240302784262,0.5924484729766846
0.512345247766374,0.5933175086975098
0.5122875569108186,0.5938212871551514
0.5122299550529427,0.5946860313415527
0.5121724419705044,0.5951683521270752
0.5121150174420264,0.5960915088653564
0.5120576812467936,0.5965538024902344
0.5120004331648496,0.5974633693695068
0.5119432729769926,0.5979595184326172
0.5118862004647735,0.5988302230834961
0.5118292154104914,0.5993258953094482
0.5117723175971909,0.6002054214477539
0.5117155068086587,0.6007041931152344
0.5116587828294206,0.6015467643737793
0.511602145444738,0.6020975112915039
0.511545594440605,0.6028921604156494
0.5114891296037449,0.6034479141235352
0.5114327507216074,0.6042490005493164
0.5113764575823653,0.6048130989074707
0.511320249974911,0.6056113243103027
0.5112641276888544,0.6061677932739258
0.5112080905145185,0.6069653034210205
0.5111521382429377,0.6074950695037842
0.5110962706658534,0.6083245277404785
0.511040487575712,0.6088452339172363
0.510984788765661,0.6096866130828857
0.5109291740295474,0.6102194786071777
0.5108736431619127,0.6110489368438721
0.5108181959579917,0.6115705966949463
0.5107628322137087,0.6124060153961182
0.5107075517256743,0.6128923892974854
0.5106523542911834,0.6137471199035645
0.5105972397082112,0.6142399311065674
0.5105422077754114,0.615093469619751
0.5104872582921123,0.6155917644500732
0.5104323910583143,0.6164419651031494
0.5103776058746877,0.616940975189209
0.5103229025425686,0.6177952289581299
0.5102682808639571,0.618335485458374
0.5102137406415139,0.6191697120666504
0.5101592816785582,0.6196746826171875
0.5101049037790637,0.6205298900604248
0.5100506067476571,0.621046781539917
0.5099963903896146,0.6218740940093994
0.5099422545108596,0.6224091053009033
0.5098881989179594,0.6232359409332275
0.509834223418123,0.6237790584564209
0.5097803278191982,0.624605655670166
0.5097265119296689,0.6251368522644043
0.5096727755586525,0.6260275840759277
0.5096191185158973,0.6265740394592285
0.5095655406117793,0.6273941993713379
0.5095120416573006,0.6279585361480713
0.5094586214640858,0.6287708282470703
0.50940527984438,0.6293015480041504
0.5093520166110457,0.630143404006958
0.509298831577561,0.6306402683258057
0.509245724558016,0.6315059661865234
0.5091926953671111,0.6320075988769531
0.5091397438201543,0.6328763961791992
0.509086869733058,0.6333699226379395
0.5090340729223374,0.6342239379882812
0.5089813532051076,0.6347332000732422
0.5089287103990809,0.6356043815612793
0.5088761443225649,0.6361021995544434
0.5088236547944589,0.6369638442993164
0.5087712416342531,0.6374475955963135
0.5087189046620249,0.6383321285247803
0.5086666436984364,0.6388115882873535
0.5086144585647332,0.6396915912628174
0.5085623490827408,0.6401958465576172
0.5085103150748624,0.641045331954956
0.5084583563640773,0.6415369510650635
0.5084064727739375,0.642399787902832
0.5083546641285658,0.6428837776184082
0.5083029302526539,0.6437911987304688
0.5082512709714594,0.6442484855651855
0.5081996861108035,0.6451432704925537
0.5081481754970691,0.645627498626709
0.5080967389571982,0.6464874744415283
0.5080453763186901,0.6469690799713135
0.5079940874095981,0.6481418609619141
0.5079428720585283,0.6485555171966553
0.5078917300946366,0.6495170593261719
0.5078406613476271,0.649946928024292
0.5077896656477493,0.6508736610412598
0.5077387428257965,0.6513376235961914
0.5076878927131024,0.6522178649902344
0.5076371151415405,0.6527218818664551
0.5075864099435209,0.6535654067993164
0.507535776951988,0.654069185256958
0.5074852160004191,0.6549134254455566
0.5074347269228215,0.6554694175720215
0.5073843095537309,0.6562607288360596
0.5073339637282089,0.6568484306335449
0.5072836892818411,0.6575992107391357
0.5072334860507347,0.6582129001617432
0.5071833538715167,0.658958911895752
0.5071332925813317,0.6595625877380371
0.5070833020178398,0.6603066921234131
0.5070333820192147,0.6609005928039551
0.506983532424141,0.6616458892822266
0.5069337530718131,0.662247896194458
0.5068840438019325,0.6630053520202637
0.5068344044547058,0.6636228561401367
0.506784834870843,0.6643531322479248
0.5067353348915553,0.6649835109710693
0.506685904358553,0.6657125949859619
0.5066365431140434,0.6663706302642822
0.5065872510007294,0.6670742034912109
0.506538027861807,0.6677074432373047
0.5064888735409633,0.6684293746948242
0.5064397878823751,0.6690654754638672
0.506390770730706,0.6698253154754639
0.5063418219311057,0.6704063415527344
0.5062929413292067,0.6711850166320801
0.5062441287711235,0.6717767715454102
0.5061953841034503,0.6725301742553711
0.5061467071732592,0.6731202602386475
0.5060980978280974,0.6738758087158203
0.5060495559159872,0.6744794845581055
0.506001081285422,0.6752290725708008
0.5059526737853663,0.6758706569671631
0.5059043332652523,0.6765913963317871
0.5058560595749794,0.6772334575653076
0.505807852564911,0.677964448928833
0.5057597120858742,0.6786601543426514
0.5057116379891564,0.6793575286865234
0.5056636301265048,0.6800220012664795
0.5056156883501238,0.6807324886322021
0.5055678125126735,0.681370735168457
0.5055200024672678,0.6821022033691406
0.5054722580674729,0.6827330589294434
0.5054245791673051,0.6836202144622803
0.5053769656212294,0.6841130256652832
0.5053294172841574,0.6849863529205322
0.505281934011446,0.6854689121246338
0.5052345156588954,0.6863415241241455
0.5051871620827474,0.686842679977417
0.5051398731396834,0.6878647804260254
0.5050926486868234,0.6882960796356201
0.5050454885817235,0.6892476081848145
0.5049983926823748,0.689683198928833
0.5049513608472013,0.6905980110168457
0.5049043929350585,0.6910562515258789
0.5048574888052317,0.6919941902160645
0.5048106483174343,0.6924378871917725
0.5047638713318058,0.6933624744415283
0.5047171577089106,0.6938114166259766
0.5046705073097365,0.6947300434112549
0.5046239199956923,0.6951723098754883
0.5045773956286072,0.6961064338684082
0.504530934070728,0.696563720703125
0.5044845351847188,0.6974737644195557
0.5044381988336584,0.6979560852050781
0.5043919248810389,0.6990921497344971
0.5043457131907643,0.6995165348052979
0.5042995636271492,0.7007296085357666
0.5042534760549163,0.7011475563049316
0.5042074503391963,0.7021348476409912
0.5041614863455244,0.70257568359375
0.5041155839398408,0.7035470008850098
0.5040697429884873,0.7039875984191895
0.5040239633582073,0.7049055099487305
0.5039782449161433,0.7053658962249756
0.5039325875298357,0.7062788009643555
0.5038869910672215,0.70676589012146
0.5038414553966319,0.70766282081604
0.5037959803867923,0.7081642150878906
0.5037505659068195,0.7090487480163574
0.5037052118262205,0.7095351219177246
0.5036599180148916,0.7104098796844482
0.5036146843431164,0.7108979225158691
0.5035695106815642,0.7118139266967773
0.503524396901289,0.7122981548309326
0.5034793428737278,0.7131786346435547
0.5034343484706991,0.7136664390563965
0.5033894135644019,0.7145352363586426
0.5033445380274132,0.7150206565856934
0.503299721732688,0.7159116268157959
0.5032549645535567,0.7164437770843506
0.5032102663637243,0.7172806262969971
0.5031656270372689,0.7177865505218506
0.50312104644864,0.7186484336853027
0.5030765244726575,0.7191338539123535
0.5030320609845103,0.7200322151184082
0.5029876558597546,0.7205026149749756
0.5029433089743125,0.7213776111602783
0.502899020204471,0.7218563556671143
0.5028547894268807,0.7227270603179932
0.5028106165185536,0.723207950592041
0.502766501356863,0.7241096496582031
0.5027224438195408,0.72456955909729
0.5026784437846775,0.7254672050476074
0.5026345011307201,0.7259531021118164
0.5025906157364705,0.7268185615539551
0.5025467874810847,0.7273464202880859
0.5025030162440717,0.7281794548034668
0.5024593019052914,0.7287077903747559
0.5024156443449543,0.7295494079589844
0.502372043443619,0.730043888092041
0.5023284990821918,0.7308990955352783
0.5022850111419256,0.7313861846923828
0.5022415795044174,0.7322876453399658
0.5021982040516084,0.7327604293823242
0.502154884665782,0.7336347103118896
0.5021116212295623,0.7341253757476807
0.5020684136259139,0.7349920272827148
0.5020252617381395,0.735490083694458
0.5019821654498792,0.7363617420196533
0.5019391246451093,0.7368645668029785
0.5018961392081406,0.7377097606658936
0.5018532090236179,0.7382502555847168
0.5018103339765183,0.7390928268432617
0.5017675139521499,0.7396016120910645
0.5017247488361509,0.7404446601867676
0.5016820385144883,0.7409334182739258
0.5016393828734566,0.7418041229248047
0.5015967817996763,0.7422935962677002
0.5015542351800936,0.7431566715240479
0.5015117429019783,0.7436463832855225
0.5014693048529232,0.7445194721221924
0.5014269209208424,0.7450096607208252
0.5013845909939708,0.7458662986755371
0.5013423149608623,0.7463586330413818
0.5013000927103893,0.7472109794616699
0.5012579241317404,0.7477152347564697
0.5012158091144209,0.7485578060150146
0.50117374754825,0.749077320098877
0.5011317393233609,0.7499439716339111
0.5010897843301987,0.7504379749298096
0.5010478824595205,0.7512838840484619
0.5010060336023929,0.7518112659454346
0.5009642376501915,0.752631664276123
0.5009224944946002,0.753176212310791
0.5008808040276093,0.7539808750152588
0.5008391661415149,0.7545211315155029
0.5007975807289177,0.7553293704986572
0.5007560476827216,0.7558701038360596
0.5007145668961336,0.7566943168640137
0.5006731382626609,0.7572109699249268
0.5006317616761118,0.7580647468566895
0.5005904370305935,0.7585475444793701
0.5005491642205109,0.7594375610351562
0.5005079431405663,0.7599637508392334
0.500466773685758,0.7607779502868652
0.5004256557513785,0.7613110542297363
0.500384589233015,0.7621359825134277
0.5003435740265467,0.7626585960388184
0.500302610028145,0.7635097503662109
0.5002616971342717,0.7640159130096436
0.5002208352416785,0.764868974685669
0.5001800242474053,0.7653801441192627
0.5001392640487801,0.7662439346313477
0.5000985545434168,0.7667453289031982
0.5000578956292157,0.7676181793212891
0.5000172872043607,0.7681152820587158
0.49997672916731983,0.7689933776855469
0.4999362214168434,0.7694931030273438
0.4998957638519634,0.7703361511230469
0.4998553563719921,0.7708358764648438
0.4998149988765212,0.7716777324676514
0.49977469126542134,0.7721734046936035
0.49973443343884044,0.7730274200439453
0.4996942252972029,0.7735183238983154
0.4996540667412088,0.7743968963623047
0.49961395767183303,0.7748768329620361
0.49957389799032387,0.7758078575134277
0.4995338875982022,0.776289701461792
0.499493926397261,0.7771785259246826
0.4994540142895637,0.7776706218719482
0.49941415117744387,0.7785158157348633
0.4993743369635034,0.7790110111236572
0.49933457155061267,0.7799117565155029
0.4992948548419088,0.7803857326507568
0.499255186740795,0.7812755107879639
0.49921556715093957,0.7817580699920654
0.4991759959762751,0.782634973526001
0.49913647312099735,0.7831325531005859
0.4990969984895644,0.7840189933776855
0.49905757198669604,0.7845094203948975
0.4990181935173723,0.7853927612304688
0.4989788629868329,0.7858810424804688
0.4989395803005764,0.7867486476898193
0.49890034536435907,0.7872371673583984
0.49886115808419407,0.7881424427032471
0.4988220183663506,0.7886254787445068
0.4987829261173531,0.7895262241363525
0.4987438812439802,0.7900106906890869
0.49870488365326404,0.7908854484558105
0.49866593325248887,0.7913744449615479
0.49862702994919095,0.7922537326812744
0.4985881736511572,0.7927439212799072
0.4985493642664244,0.7936203479766846
0.4985106017032781,0.7941088676452637
0.4984718858702527,0.7949862480163574
0.4984332166761291,0.79551100730896
0.49839459402993513,0.7963449954986572
0.49835601784094424,0.7968535423278809
0.4983174880186744,0.797705888748169
0.49827900447288764,0.7982327938079834
0.49824056711358905,0.799100399017334
0.498202175851026,0.7995820045471191
0.49816383059568736,0.8004565238952637
0.4981255312583025,0.800969123840332
0.49808727774984035,0.8018255233764648
0.4980490699815091,0.8024001121520996
0.4980109078647551,0.8032040596008301
0.4979727913112616,0.8038711547851562
0.49793472023294894,0.8045756816864014
0.4978966945419726,0.8052141666412354
0.49785871415072336,0.8059258460998535
0.49782077897182575,0.8065509796142578
0.4977828889181381,0.8072772026062012
0.49774504390275054,0.8079478740692139
0.4977072438389857,0.8086409568786621
0.4976694886403964,0.8092820644378662
0.49763177822076615,0.8100016117095947
0.4975941124941075,0.8106386661529541
0.4975564913746618,0.8113582134246826
0.49751891477689797,0.8120262622833252
0.49748138261551217,0.8127179145812988
0.4974438948054268,0.8133931159973145
0.4974064512617896,0.8140590190887451
0.4973690518999732,0.8147270679473877
0.4973316966355743,0.8154358863830566
0.49729438538441256,0.8160810470581055
0.4972571180625305,0.8167827129364014
0.4972198945861919,0.8174171447753906
0.49718271487188176,0.8181495666503906
0.4971455788363055,0.8187711238861084
0.4971084863963877,0.8195343017578125
0.49707143746927185,0.8201406002044678
0.49703443197231967,0.8208861351013184
0.4969974698231097,0.82149338722229
0.4969605509394374,0.8222570419311523
0.496923675239314,0.8228409290313721
0.4968868426409658,0.8236184120178223
0.4968500530628337,0.8241825103759766
0.4968133064235718,0.8249804973602295
0.49677660264204776,0.8255331516265869
0.4967399416373411,0.8263521194458008
0.49670332332874295,0.826880931854248
0.49666674763575536,0.8277144432067871
0.49663021447809075,0.8282463550567627
0.49659372377567024,0.8291232585906982
0.4965572754486247,0.82961106300354
0.4965208694172922,0.8304893970489502
0.4964845056022187,0.8309769630432129
0.4964481839241565,0.8318767547607422
0.49641190430406423,0.832373857498169
0.49637566666310545,0.8332235813140869
0.49633947092264874,0.8337154388427734
0.4963033170042662,0.8345704078674316
0.4962672048297335,0.8350632190704346
0.496231134321029,0.8359494209289551
0.4961951054003326,0.8364417552947998
0.4961591179900259,0.8373141288757324
0.4961231720126906,0.8378016948699951
0.4960872673911091,0.8386697769165039
0.4960514040482623,0.8391585350036621
0.4960155819073301,0.8401405811309814
0.4959798008916904,0.8405818939208984
0.4959440609249184,0.8415250778198242
0.4959083619307858,0.8419651985168457
0.4958727038332607,0.8428952693939209
0.49583708655650627,0.8433840274810791
0.4958015100248804,0.844271183013916
0.4957659741629352,0.8447568416595459
0.49573047889541655,0.8456375598907471
0.49569502414726274,0.8461265563964844
0.49565960984360435,0.8470056056976318
0.49562423590976373,0.8474950790405273
0.4955889022712541,0.8483569622039795
0.4955536088537789,0.8488476276397705
0.49551835558323154,0.8497114181518555
0.4954831423856943,0.850203275680542
0.495447969187438,0.8510735034942627
0.4954128359149215,0.8515639305114746
0.49537774249479066,0.8524222373962402
0.49534268885387817,0.8529117107391357
0.49530767491920275,0.8537824153900146
0.49527270061796846,0.8542635440826416
0.49523776587756435,0.8551464080810547
0.49520287062556373,0.8556749820709229
0.4951680147897233,0.8564934730529785
0.4951331982979831,0.8570454120635986
0.49509842107846547,0.8578381538391113
0.49506368305947474,0.8584146499633789
0.4950289841694965,0.8591947555541992
0.4949943243371969,0.85978102684021
0.4949597034914225,0.8606908321380615
0.49492512156119917,0.8611571788787842
0.49489057847573165,0.862046480178833
0.49485607416440336,0.8625388145446777
0.4948216085567755,0.8634192943572998
0.4947871815825863,0.8639423847198486
0.49475279317175075,0.8649470806121826
0.49471844325436004,0.8653807640075684
0.4946841317606808,0.8662889003753662
0.4946498586211547,0.8667833805084229
0.4946156237663979,0.8676440715789795
0.4945814271272003,0.868168830871582
0.49454726863452514,0.8690226078033447
0.4945131482195084,0.8695144653320312
0.49447906581345835,0.8703622817993164
0.4944450213478549,0.8708791732788086
0.4944110147543489,0.8716936111450195
0.49437704596476195,0.8722059726715088
0.49434311491108573,0.8730571269989014
0.49430922152548107,0.8735446929931641
0.49427536574027814,0.8744230270385742
0.4942415474879753,0.8749072551727295
0.49420776670123856,0.8758211135864258
0.4941740233129019,0.8762869834899902
0.4941403172559656,0.8771994113922119
0.4941066484635961,0.8777034282684326
0.4940730168691262,0.8785758018493652
0.49403942240605325,0.8790616989135742
0.49400586500803984,0.8799893856048584
0.49397234460891243,0.8804469108581543
0.49393886114266117,0.8813629150390625
0.4939054145434396,0.881812572479248
0.4938720047455636,0.8827052116394043
0.4938386316835114,0.8831877708435059
0.4938052952919226,0.8840749263763428
0.49377199550559825,0.8845715522766113
0.49373873225949955,0.8854227066040039
0.4937055054887483,0.8859090805053711
0.4936723151286256,0.886772871017456
0.49363916111457146,0.8872654438018799
0.49360604338218494,0.8881447315216064
0.4935729618672227,0.888634443283081
0.49353991650559964,0.8895244598388672
0.493506907233387,0.8900134563446045
0.4934739339868132,0.8908801078796387
0.49344099670226255,0.8913731575012207
0.49340809531627516,0.8922381401062012
0.49337522976554593,0.8927710056304932
0.49334239998692503,0.8935902118682861
0.4933096059174161,0.8940832614898682
0.4932768474941773,0.8949425220489502
0.49324412465451906,0.8954508304595947
0.49321143733590544,0.8962986469268799
0.4931787854759523,0.8967902660369873
0.4931461690124274,0.8976342678070068
0.4931135878832499,0.8981654644012451
0.4930810420264897,0.8990216255187988
0.49304853138036725,0.8995122909545898
0.49301605588325276,0.9003798961639404
0.49298361547366604,0.9008820056915283
0.4929512100902758,0.9017326831817627
0.4929188396718995,0.9022216796875
0.49288650415750235,0.9030780792236328
0.49285420348619735,0.9035763740539551
0.49282193759724485,0.9044227600097656
0.49278970643005165,0.9049122333526611
0.49275750992417094,0.9057779312133789
0.4927253480193016,0.9062600135803223
0.49269322065528826,0.9071457386016846
0.49266112777211984,0.9076340198516846
0.4926290693099303,0.9085361957550049
0.49259704520899733,0.9090168476104736
0.49256505540974216,0.9098904132843018
0.4925330998527295,0.9103882312774658
0.4925011784786664,0.9112329483032227
0.4924692912284025,0.911745548248291
0.4924374380429289,0.9125864505767822
0.4924056188633784,0.9130933284759521
0.4923738336310248,0.9139540195465088
0.49234208228728216,0.9144337177276611
0.4923103647737048,0.915327787399292
0.4922786810319868,0.9158473014831543
0.4922470310039615,0.9166827201843262
0.4922154146316008,0.9172220230102539
0.4921838318570153,0.9180569648742676
0.4921522826224535,0.9185864925384521
0.4921207668703015,0.9194376468658447
0.4920892845430824,0.9199790954589844
0.49205783558345617,0.9208011627197266
0.4920264199342191,0.92132568359375
0.4919950375383032,0.9221451282501221
0.4919636883387764,0.9226794242858887
0.4919323722788412,0.9235022068023682
0.4919010893018351,0.9240438938140869
0.4918698393512298,0.9248616695404053
0.4918386223706308,0.9254179000854492
0.49180743830377693,0.9262330532073975
0.49177628709454047,0.9267687797546387
0.49174516868692597,0.9275970458984375
0.49171408302507047,0.9281301498413086
0.4916830300532425,0.9289751052856445
0.49165200971584255,0.9294826984405518
0.49162102195740187,0.9303228855133057
0.4915900667225825,0.9308602809906006
0.49155914395617645,0.9316716194152832
0.49152825360310604,0.9322278499603271
0.49149739560842276,0.93304443359375
0.4914665699173073,0.933586597442627
0.49143577647506925,0.9343905448913574
0.49140501522714614,0.9349353313446045
0.49137428611910394,0.9357922077178955
0.4913435890966356,0.9363088607788086
0.4913129241055618,0.9371578693389893
0.49128229109182975,0.9376688003540039
0.49125169000151303,0.9385244846343994
0.4912211207808113,0.9390277862548828
0.4911905833760501,0.9399604797363281
0.49116007773368,0.9404292106628418
0.4911296038002766,0.9413409233093262
0.49109916152254,0.9418082237243652
0.4910687508472946,0.9426896572113037
0.49103837172148856,0.9431858062744141
0.49100802409219324,0.9440698623657227
0.4909777079066035,0.9445545673370361
0.4909474231120366,0.9454319477081299
0.49091716965593224,0.9459202289581299
0.4908869474858521,0.9468069076538086
0.49085675654947947,0.9472880363464355
0.490826596794619,0.9481735229492188
0.4907964681691961,0.9486589431762695
0.49076637062125655,0.9495537281036377
0.49073630409896696,0.9500434398651123
0.49070626855061306,0.9509415626525879
0.49067626392460056,0.9514248371124268
0.49064629016945394,0.952305793762207
0.49061634723381675,0.9527926445007324
0.4905864350664506,0.9536755084991455
0.4905565536162358,0.9541590213775635
0.4905267028321697,0.9550526142120361
0.49049688266336744,0.9555389881134033
0.49046709305906105,0.9564073085784912
0.4904373339685994,0.9568908214569092
0.49040760534144767,0.957758903503418
0.4903779071271869,0.9582493305206299
0.49034823927551385,0.9591302871704102
0.49031860173624076,0.9596347808837891
0.4902889944592949,0.9604926109313965
0.49025941739471784,0.9609835147857666
0.490229870492666,0.9618511199951172
0.4902003537034092,0.9623517990112305
0.4901708669773315,0.9632329940795898
0.4901414102649299,0.9637117385864258
0.49011198351681456,0.9645884037017822
0.4900825866837083,0.9650723934173584
0.49005321971644605,0.9659628868103027
0.4900238825659751,0.9664509296417236
0.4899945751833543,0.9673306941986084
0.4899652975197539,0.9678475856781006
0.48993604952645486,0.9687032699584961
0.48990683115484934,0.9691898822784424
0.48987764235643966,0.9700627326965332
0.4898484830828382,0.970552921295166
0.48981935328576703,0.971419095993042
0.4897902529170579,0.9719352722167969
0.4897611819286516,0.9727811813354492
0.4897321402725974,0.9732849597930908
0.4897031279010536,0.9741437435150146
0.48967414476628635,0.9746253490447998
0.4896451908206696,0.9755032062530518
0.4896162660166851,0.9760143756866455
0.4895873703069217,0.9768662452697754
0.48955850364407527,0.9773514270782471
0.4895296659809481,0.9782228469848633
0.48950085727044906,0.978736400604248
0.489472077465593,0.9796254634857178
0.48944332651950034,0.9801740646362305
0.48941460438539686,0.9810025691986084
0.4893859110166137,0.9815595149993896
0.4893572463665866,0.9823682308197021
0.489328610388856,0.9829039573669434
0.4893000030370662,0.9837946891784668
0.4892714242649659,0.9842853546142578
0.48924287402640687,0.9851696491241455
0.48921435227534443,0.985670804977417
0.4891858589658372,0.9865212440490723
0.48915739405204606,0.9870102405548096
0.48912895748823454,0.9879240989685059
0.4891005492287682,0.9884190559387207
0.48907216922811486,0.9893114566802979
0.48904381744084313,0.9898028373718262
0.48901549382162357,0.9906635284423828
0.4889871983252274,0.9911799430847168
0.48895893090652665,0.9920387268066406
0.48893069152049373,0.9925339221954346
0.488902480122201,0.9934060573577881
0.4888742966668208,0.9939005374908447
0.4888461411096252,0.9947824478149414
0.48881801340598513,0.9952735900878906
0.488789913511371,0.9961526393890381
0.4887618413813514,0.9966487884521484
0.48873379697159386,0.9975080490112305
0.4887057802378636,0.9979948997497559
0.48867779113602405,0.9988980293273926
0.48864982962203596,0.9993822574615479
0.4886218956519578,1.0002756118774414
0.48859398918194474,1.000762701034546
0.48856611016824864,1.0016484260559082
0.4885382585672183,1.0021307468414307
0.4885104343352984,1.0030243396759033
0.4884826374290296,1.0035130977630615
0.48845486780504827,1.0043885707855225
0.4884271254200864,1.004870891571045
0.488399410230971,1.0057597160339355
0.48837172219462377,1.0062453746795654
0.4883440612680613,1.0071322917938232
0.4883164274083944,1.0076191425323486
0.48828882057282796,1.0085256099700928
0.4882612407186608,1.0090129375457764
0.4882336878032851,1.0098848342895508
0.48820616178418663,1.0103821754455566
0.4881786626189438,1.011234998703003
0.4881511902652283,1.01176118850708
0.48812374468080394,1.0125927925109863
0.48809632582352686,1.013084888458252
0.48806893365134535,1.0139596462249756
0.4880415681222993,1.0144362449645996
0.48801422919452037,1.015315294265747
0.48798691682623085,1.0158212184906006
0.4879596309757448,1.0166876316070557
0.4879323716014663,1.017169713973999
0.48790513866189045,1.0180625915527344
0.48787793211560226,1.0185458660125732
0.4878507519212767,1.0194556713104248
0.4878235980376788,1.019996166229248
0.4877964704236625,1.0208039283752441
0.48776936903817164,1.0213537216186523
0.48774229384023854,1.0221660137176514
0.4877152447889845,1.0227127075195312
0.48768822184361915,1.0235569477081299
0.48766122496344055,1.0241012573242188
0.48763425410783456,1.0249216556549072
0.48760730923627504,1.0254201889038086
0.48758039030832306,1.026287317276001
0.4875534972836273,1.026768445968628
0.48752663012192315,1.0276405811309814
0.4874997887830332,1.0281360149383545
0.48747297322686606,1.0290191173553467
0.4874461834134171,1.0295093059539795
0.48741941930276783,1.0303678512573242
0.48739268085508497,1.0308785438537598
0.48736596803062154,1.0317649841308594
0.4873392807897157,1.0323033332824707
0.4873126190927906,1.0331196784973145
0.4872859829003545,1.033674955368042
0.4872593721730003,1.0344820022583008
0.48723278687140514,1.0350291728973389
0.4872062269563307,1.0358774662017822
0.4871796923886223,1.0363960266113281
0.4871531831292093,1.0373997688293457
0.48712669913910434,1.0378365516662598
0.48710024037940364,1.0387866497039795
0.4870738068112861,1.03924560546875
0.48704739839601396,1.0401508808135986
0.48702101509493156,1.0406270027160645
0.48699465686946597,1.0417168140411377
0.48696832368112636,1.0421204566955566
0.4869420154915036,1.0430829524993896
0.4869157322622708,1.0435199737548828
0.486889473955182,1.0444533824920654
0.48686324053207286,1.044886589050293
0.4868370319548599,1.0458135604858398
0.4868108481855407,1.0462746620178223
0.4867846891861934,1.047175645828247
0.48675855491897624,1.047642707824707
0.4867324453461279,1.048539638519287
0.4867063604299672,1.0490305423736572
0.4866803001328924,1.0499114990234375
0.48665426441738124,1.050389051437378
0.4866282532459912,1.0512685775756836
0.48660226658135836,1.0517728328704834
0.4865763043861979,1.0526366233825684
0.486550366623304,1.0531244277954102
0.48652445325554866,1.054006576538086
0.4864985642458825,1.0544869899749756
0.4864726995573344,1.0553860664367676
0.4864468591530106,1.055924654006958
0.48642104299609534,1.0567610263824463
0.48639525104985,1.0572869777679443
0.4863694832776133,1.0581371784210205
0.48634373964280103,1.0586652755737305
0.4863180201089055,1.0595169067382812
0.48629232463949607,1.0600347518920898
0.486266653198218,1.0608723163604736
0.4862410057487929,1.0613787174224854
0.48621538225501865,1.0622539520263672
0.4861897826807684,1.0627377033233643
0.4861642069899912,1.0636060237884521
0.48613865514671134,1.0641112327575684
0.4861131271150282,1.0649526119232178
0.48608762285911644,1.0654923915863037
0.4860621423432252,1.066298246383667
0.48603668553167806,1.0668392181396484
0.48601125238887344,1.0676672458648682
0.4859858428792835,1.0682168006896973
0.4859604569674545,1.0690512657165527
0.4859350946180065,1.069617509841919
0.4859097557956332,1.0704054832458496
0.48588444046510154,1.0709662437438965
0.48585914859125173,1.0717980861663818
0.4858338801389971,1.0723114013671875
0.4858086350733234,1.0731661319732666
0.48578341335928926,1.0736589431762695
0.4857582149620259,1.0745325088500977
0.48573303984673644,1.0750181674957275
0.48570788797869596,1.0759210586547852
0.4856827593232518,1.076418161392212
0.4856576538458227,1.077289342880249
0.48563257151189887,1.0778257846832275
0.48560751228704163,1.0786535739898682
0.4855824761368837,1.0791831016540527
0.48555746302712854,1.080040693283081
0.4855324729235504,1.0805420875549316
0.4855075057919938,1.0813851356506348
0.48548256159837394,1.0818822383880615
0.485457640308676,1.0827267169952393
0.48543274188895524,1.0832233428955078
0.4854078663053364,1.0840809345245361
0.48538301352401403,1.0845792293548584
0.4853581835112524,1.0854756832122803
0.48533337623338446,1.085937738418579
0.4853085916568126,1.0868043899536133
0.48528382974800793,1.0873045921325684
0.48525909047351035,1.0881690979003906
0.48523437379992806,1.0886693000793457
0.48520967969393797,1.0895264148712158
0.4851850081222848,1.0900423526763916
0.4851603590517813,1.0908946990966797
0.4851357324493083,1.0914006233215332
0.48511112828181396,1.0922842025756836
0.48508654651631394,1.0927605628967285
0.48506198711989124,1.0936439037322998
0.4850374500596959,1.0941386222839355
0.48501293530294504,1.095010757446289
0.4849884428169222,1.095501184463501
0.4849639725689779,1.0963637828826904
0.4849395245265287,1.096855878829956
0.4849150986570577,1.0977191925048828
0.48489069492811376,1.0982322692871094
0.4848663133073117,1.0990946292877197
0.48484195376233236,1.0995948314666748
0.4848176162609218,1.1004533767700195
0.48479330077089144,1.1009442806243896
0.4847690072601181,1.1018145084381104
0.4847447356965435,1.102292776107788
0.4847204860481743,1.103187084197998
0.4846962582830818,1.1036672592163086
0.48467205236940203,1.1045548915863037
0.48464786827533496,1.1050443649291992
0.4846237059691451,1.1059081554412842
0.484599565419161,1.1064012050628662
0.4845754465937749,1.107262134552002
0.48455134946144285,1.1077959537506104
0.48452727399068457,1.1086206436157227
0.48450322015008285,1.1091833114624023
0.48447918790828404,1.1100034713745117
0.48445517723399717,1.1105473041534424
0.4844311880959944,1.1113715171813965
0.48440722046311074,1.1119611263275146
0.4843832743042434,1.1127231121063232
0.4843593495883523,1.1132981777191162
0.4843354462844595,1.1140687465667725
0.4843115643616491,1.1146390438079834
0.48428770378906727,1.115426778793335
0.48426386453592185,1.116034746170044
0.4842400465714822,1.116772174835205
0.4842162498650794,1.1173794269561768
0.4841924743861055,1.118157148361206
0.48416872010401407,1.1187334060668945
0.48414498698831926,1.1195287704467773
0.4841212750085963,1.1201221942901611
0.4840975841344811,1.1208813190460205
0.48407391433567,1.1214416027069092
0.48405026558191966,1.1222460269927979
0.48402663784304706,1.1227734088897705
0.4840030310889293,1.1236121654510498
0.4839794452895032,1.124138593673706
0.48395588041476545,1.124976396560669
0.48393233643477224,1.1255054473876953
0.4839088133196394,1.1263525485992432
0.4838853110395419,1.1268563270568848
0.48386182956471396,1.12770676612854
0.4838383688654487,1.1282343864440918
0.48381492891209804,1.129103660583496
0.483791509675073,1.1296098232269287
0.48376811112484247,1.130469799041748
0.4837447332319344,1.1309723854064941
0.48372137596693454,1.1318633556365967
0.48369803930048716,1.132347822189331
0.48367472320329413,1.1332104206085205
0.48365142764611524,1.1336982250213623
0.4836281525997681,1.1345696449279785
0.4836048980351276,1.1351025104522705
0.48358166392312624,1.135981798171997
0.4835584502347537,1.1364777088165283
0.4835352569410565,1.1373391151428223
0.48351208401313855,1.1378324031829834
0.48348893142216026,1.138707160949707
0.4834657991393388,1.139220952987671
0.48344268713594785,1.1400947570800781
0.4834195953833175,1.140592336654663
0.4833965238528339,1.1414580345153809
0.48337347251593954,1.1419544219970703
0.48335044134413274,1.142791748046875
0.48332743030896763,1.1432902812957764
0.4833044393820542,1.14414381980896
0.48328146853505766,1.1446421146392822
0.4832585177396988,1.1454927921295166
0.4832355869677537,1.1459999084472656
0.48321267619105357,1.1468191146850586
0.4831897853814844,1.147373914718628
0.4831669145109872,1.148205041885376
0.48314406355155787,1.1487338542938232
0.48312123247524646,1.1495625972747803
0.48309842125415786,1.1500844955444336
0.48307562986045083,1.150916576385498
0.48305285826633887,1.151411771774292
0.48303010644408895,1.1522705554962158
0.48300737436602226,1.1527671813964844
0.4829846620045137,1.153613805770874
0.4829619693319917,1.154111623764038
0.48293929632093835,1.1549668312072754
0.4829166429438891,1.1554596424102783
0.4828940091734323,1.1563892364501953
0.48287139498220993,1.1568927764892578
0.48284880034291655,1.157766342163086
0.48282622522829965,1.1582541465759277
0.4828036696111596,1.1591606140136719
0.482781133464349,1.1596291065216064
0.48275861676077325,1.160520076751709
0.4827361194733899,1.1610009670257568
0.4827136415752087,1.1618657112121582
0.4826911830392915,1.162388801574707
0.4826687438387519,1.1632139682769775
0.48264632394675566,1.16377592086792
0.48262392333652004,1.1645727157592773
0.4826015419813136,1.165116786956787
0.48257917985445675,1.16593337059021
0.48255683692932094,1.166477918624878
0.48253451317932883,1.1672863960266113
0.4825122085779542,1.1678423881530762
0.48248992309872163,1.1686465740203857
0.48246765671520647,1.1691851615905762
0.4824454094010352,1.1700260639190674
0.4824231811298841,1.170539379119873
0.4824009718754803,1.17138671875
0.4823787816116013,1.1718902587890625
0.4823566103120747,1.172743558883667
0.48233445795077784,1.1732513904571533
0.4823123245016386,1.1741182804107666
0.48229020993863403,1.1745986938476562
0.48226811423579136,1.17549729347229
0.4822460373671871,1.1760139465332031
0.48222397930694727,1.1768584251403809
0.48220194002924727,1.1773955821990967
0.4821799195083118,1.1782145500183105
0.48215791771841426,1.1787734031677246
0.48213593463387755,1.1795990467071533
0.4821139702290729,1.1801278591156006
0.4820920244784206,1.180955171585083
0.48207009735638956,1.1814765930175781
0.4820481888374969,1.182307481765747
0.48202629889630844,1.1828556060791016
0.48200442750743805,1.183675765991211
0.4819825746455477,1.1842236518859863
0.4819607402853475,1.185072422027588
0.48193892440159564,1.1855738162994385
0.4819171269690978,1.1864356994628906
0.4818953479627072,1.1869642734527588
0.48187358735732516,1.187828540802002
0.4818518451279,1.1883137226104736
0.48183012124942765,1.1892116069793701
0.4818084156969508,1.1896998882293701
0.4817867284455599,1.1905522346496582
0.4817650594703919,1.1910829544067383
0.4817434087466307,1.1919503211975098
0.48172177624950707,1.1924333572387695
0.4817001619542984,1.1933298110961914
0.48167856583632856,1.1938064098358154
0.4816569878709679,1.1947014331817627
0.48163542803363313,1.1951959133148193
0.4816138862997871,1.196096420288086
0.48159236264493854,1.196579933166504
0.4815708570446427,1.1974408626556396
0.4815493694745001,1.1979596614837646
0.48152789991015754,1.1988141536712646
0.48150644832730694,1.1993298530578613
0.4814850147016862,1.200169324874878
0.4814635990090785,1.2006733417510986
0.48144220122531217,1.2015085220336914
0.481420821326261,1.202026128768921
0.48139945928784394,1.2028560638427734
0.4813781150860247,1.20338773727417
0.48135678869681187,1.2042195796966553
0.481335480096259,1.2047622203826904
0.4813141892604644,1.205566644668579
0.4812929161655706,1.2061216831207275
0.48127166078776484,1.2069299221038818
0.4812504231032787,1.207475185394287
0.4812292030883881,1.2082951068878174
0.4812080007194129,1.2088661193847656
0.4811868159727169,1.209650993347168
0.4811656488247083,1.210235357284546
0.48114449925183883,1.2109973430633545
0.4811233672306038,1.2115826606750488
0.48110225273754254,1.2123353481292725
0.4810811557492376,1.212904453277588
0.48106007624231495,1.2137980461120605
0.4810390141934441,1.214284896850586
0.4810179695793376,1.2151548862457275
0.48099694237675117,1.2156453132629395
0.48097593256248344,1.2164976596832275
0.480954940113376,1.2169950008392334
0.4809339650063134,1.218003749847412
0.48091300721822267,1.2184278964996338
0.48089206672607354,1.2194006443023682
0.48087114350687826,1.2198636531829834
0.4808502375376914,1.2207965850830078
0.48082934879561,1.221256971359253
0.4808084772577732,1.2221601009368896
0.48078762290136196,1.2226076126098633
0.48076678570360004,1.2235217094421387
0.4807459656417521,1.2239911556243896
0.4807251626931253,1.2248849868774414
0.4807043768350682,1.2253773212432861
0.4806836080449714,1.2262372970581055
0.48066285630026634,1.2267646789550781
0.48064212157842634,1.2275917530059814
0.4806214038569659,1.2281553745269775
0.4806007031134408,1.228971004486084
0.4805800193254479,1.229492425918579
0.4805593524706251,1.2303318977355957
0.4805387025266512,1.2308413982391357
0.48051806947124587,1.2317051887512207
0.4804974532821696,1.2322158813476562
0.48047685393722334,1.2330787181854248
0.48045627141424874,1.2335827350616455
0.48043570569112787,1.2344458103179932
0.4804151567457831,1.2349293231964111
0.4803946245561772,1.2359118461608887
0.48037410910031303,1.2363293170928955
0.48035361035623353,1.2372660636901855
0.4803331283020215,1.237741231918335
0.48031266291579994,1.238616704940796
0.4802922141757314,1.239109754562378
0.4802717820600182,1.2400059700012207
0.4802513665469023,1.2405056953430176
0.4802309676146652,1.2413599491119385
0.48021058524162785,1.2418551445007324
0.4801902194061504,1.2427103519439697
0.48016987008663237,1.2432105541229248
0.48014953726151255,1.244084358215332
0.4801292209092685,1.2445695400238037
0.480108921008417,1.2454538345336914
0.4800886375375136,1.2459871768951416
0.4800683704751527,1.2468147277832031
0.48004811979996737,1.2474095821380615
0.48002788549062936,1.2482109069824219
0.48000766752584895,1.248765230178833
0.4799874658843747,1.249587059020996
0.4799672805449937,1.2501442432403564
0.4799471114865313,1.2509357929229736
0.4799269586878509,1.2515058517456055
0.47990682212785407,1.2523019313812256
0.4798867017854803,1.2528791427612305
0.4798665976397072,1.253666639328003
0.47984650966954995,1.2542383670806885
0.47982643785406154,1.255028486251831
0.4798063821723327,1.2556037902832031
0.4797863426034917,1.2563796043395996
0.47976631912670414,1.2569477558135986
0.47974631172117327,1.2577235698699951
0.4797263203661394,1.2583284378051758
0.4797063450408803,1.2591054439544678
0.47968638572471034,1.2596759796142578
0.47966644239698186,1.2604572772979736
0.4796465150370832,1.2610492706298828
0.4796266036244403,1.2618591785430908
0.47960670813851564,1.262380838394165
0.479586828558808,1.2632265090942383
0.4795669648648536,1.2637643814086914
0.47954711703622466,1.264575719833374
0.47952728505252984,1.2651276588439941
0.47950746889341445,1.265923023223877
0.47948766853855984,1.2664685249328613
0.4794678839676838,1.2672672271728516
0.4794481151605401,1.2678310871124268
0.47942836209691864,1.2686150074005127
0.4794086247566451,1.2691607475280762
0.4793889031195813,1.2699835300445557
0.4793691971656247,1.2705228328704834
0.4793495068747086,1.271355390548706
0.4793298322268018,1.2718915939331055
0.4793101732019088,1.272691011428833
0.4792905297800692,1.273230791091919
0.47927090194135874,1.2740478515625
0.4792512896658877,1.2745616436004639
0.4792316929338021,1.2754015922546387
0.4792121117252827,1.2759292125701904
0.47919254602054606,1.2767789363861084
0.4791729957998428,1.2773118019104004
0.4791534610434591,1.2781586647033691
0.47913394173171575,1.2786426544189453
0.4791144378449684,1.2795453071594238
0.4790949493636073,1.2800445556640625
0.47907547626805724,1.280921220779419
0.47905601853877783,1.2814030647277832
0.47903657615626277,1.2822773456573486
0.4790171491010403,1.282773494720459
0.47899773735367307,1.283628225326538
0.4789783408947577,1.284125566482544
0.4789589597049251,1.284985065460205
0.47893959376484013,1.2854793071746826
0.4789202430552018,1.2863414287567139
0.4789009075567429,1.2868294715881348
0.4788815872502303,1.2877602577209473
0.478862282116464,1.2882273197174072
0.4788429921362784,1.2891483306884766
0.4788237172905412,1.2895896434783936
0.4788044575601535,1.290534496307373
0.47878521292605014,1.290982723236084
0.47876598336919907,1.2919600009918213
0.47874676887060175,1.2924010753631592
0.4787275694112928,1.2933056354522705
0.4787083849723399,1.293785572052002
0.478689215534844,1.2946503162384033
0.47867006107993887,1.2951440811157227
0.47865092158879124,1.2960104942321777
0.478631797042601,1.2965025901794434
0.4786126874226004,1.2973449230194092
0.4785935927100546,1.2978515625
0.47857451288626135,1.2987189292907715
0.47855544793255134,1.2992470264434814
0.47853639783028706,1.3001182079315186
0.47851736256086397,1.3006062507629395
0.47849834210570963,1.3014824390411377
0.478479336446284,1.3019640445709229
0.4784603455640793,1.3028481006622314
0.4784413694406197,1.3033254146575928
0.4784224080574615,1.3042240142822266
0.478403461396193,1.3047161102294922
0.4783845294384346,1.3055877685546875
0.47836561216583845,1.3060765266418457
0.47834670956008807,1.3069467544555664
0.47832782160289944,1.3074352741241455
0.47830894827601966,1.3083086013793945
0.4782900895612275,1.308800220489502
0.4782712454403332,1.3096675872802734
0.47825241589517875,1.3102102279663086
0.478233600907637,1.3110389709472656
0.47821480045961245,1.3115451335906982
0.4781960145330407,1.3124058246612549
0.47817724310988863,1.3128955364227295
0.47815848617215406,1.3137576580047607
0.47813974370186585,1.31424880027771
0.4781210156810837,1.3151240348815918
0.4781023020918987,1.3156299591064453
0.4780836029164319,1.3164794445037842
0.47806491813683594,1.3169796466827393
0.4780462477352937,1.3178222179412842
0.47802759169401854,1.3183276653289795
0.47800894999525473,1.3192217350006104
0.47799032262127683,1.3197689056396484
0.47797170955438995,1.320573091506958
0.4779531107769292,1.3211283683776855
0.4779345262712604,1.3219318389892578
0.47791595601977926,1.3224821090698242
0.4778974000049117,1.3232817649841309
0.47787885820911385,1.3238680362701416
0.4778603306148718,1.3246355056762695
0.47784181720470154,1.3252365589141846
0.4778233179611488,1.3260035514831543
0.4778048328667895,1.3265631198883057
0.47778636190422896,1.3273794651031494
0.4777679050561023,1.3279426097869873
0.47774946230507437,1.3287317752838135
0.4777310336338394,1.3292980194091797
0.47771261902512124,1.3301093578338623
0.47769421846167304,1.3306324481964111
0.47767583192627755,1.3314926624298096
0.4776574594017465,1.3320395946502686
0.47763910087092115,1.3329083919525146
0.47762075631667167,1.3334379196166992
0.4776024257218976,1.334291696548462
0.4775841090695273,1.3347742557525635
0.47756580634251833,1.3356695175170898
0.4775475175238569,1.3361756801605225
0.47752924259655827,1.3370473384857178
0.47751098154366645,1.3375344276428223
0.4774927343482542,1.3384144306182861
0.47747450099342303,1.3389036655426025
0.47745628146230273,1.339820384979248
0.4774380757380519,1.340315580368042
0.47741988380385775,1.3411760330200195
0.47740170564293566,1.3416683673858643
0.4773835412385295,1.3425161838531494
0.47736539057391125,1.3430302143096924
0.4773472536323814,1.343878984451294
0.47732913039726854,1.3443984985351562
0.47731102085192917,1.3452270030975342
0.477292924979748,1.3457252979278564
0.47727484276413806,1.3465728759765625
0.47725677418853946,1.3470628261566162
0.4772387192364212,1.347954273223877
0.4772206778912793,1.3484477996826172
0.47720265013663815,1.3493216037750244
0.4771846359560492,1.3498029708862305
0.477166635333092,1.3506724834442139
0.4771486482513737,1.351170539855957
0.4771306746945285,1.352046012878418
0.47711271464621874,1.3525378704071045
0.4770947680901334,1.3533923625946045
0.4770768350099895,1.3538877964019775
0.4770589153895308,1.3547382354736328
0.4770410092125287,1.3552730083465576
0.47702311646278134,1.3561310768127441
0.4770052371241145,1.3566486835479736
0.47698737118038054,1.3574788570404053
0.47696951861545905,1.358001708984375
0.47695167941325634,1.3588426113128662
0.476933853557706,1.3593518733978271
0.47691604103276797,1.3602149486541748
0.4768982418224292,1.3607051372528076
0.4768804559107033,1.361588954925537
0.4768626832816307,1.3620777130126953
0.476844923919278,1.3629679679870605
0.4768271778077387,1.3634529113769531
0.47680944493113275,1.3643519878387451
0.4767917252736062,1.3648452758789062
0.4767740188193319,1.3657169342041016
0.47675632555250885,1.3662326335906982
0.4767386454573621,1.3670878410339355
0.47672097851814316,1.367593765258789
0.4767033247191294,1.3684523105621338
0.4766856840446247,1.3689658641815186
0.47666805647895855,1.3698177337646484
0.47665044200648665,1.3703358173370361
0.4766328406115906,1.3713319301605225
0.4766152522786777,1.3717925548553467
0.4765976769921813,1.3726890087127686
0.4765801147365603,1.3732192516326904
0.47656256549629944,1.374053955078125
0.476545029255909,1.374570369720459
0.476527505999925,1.375434398651123
0.4765099957129088,1.3759441375732422
0.47649249837944746,1.3768060207366943
0.4764750139841533,1.3773388862609863
0.476457542511664,1.378194808959961
0.4764400839466428,1.378678321838379
0.4764226382737779,1.3795831203460693
0.4764052054777829,1.3800780773162842
0.47638778554339667,1.3809714317321777
0.4763703784553829,1.381457805633545
0.4763529841985305,1.3823461532592773
0.4763356027576534,1.3828322887420654
0.47631823411759044,1.3837556838989258
0.4763008782632055,1.384225606918335
0.47628353517938704,1.3851168155670166
0.47626620485104854,1.385622501373291
0.47624888726312803,1.3864779472351074
0.47623158240058844,1.3869798183441162
0.4762142902484173,1.3878686428070068
0.4761970107916265,1.3883590698242188
0.4761797440152528,1.3892478942871094
0.4761624899043572,1.3897316455841064
0.4761452484440252,1.3908140659332275
0.4761280196193669,1.3912150859832764
0.47611080341551626,1.3922021389007568
0.47609359981763205,1.3926143646240234
0.47607640881089675,1.3935563564300537
0.4760592303805174,1.3939898014068604
0.47604206451172515,1.3950834274291992
0.476024911189775,1.3954870700836182
0.47600777039994624,1.3964407444000244
0.475990642127542,1.3968992233276367
0.47597352635788925,1.397815465927124
0.4759564230763389,1.3983025550842285
0.47593933226826585,1.3991801738739014
0.4759222539190687,1.3996975421905518
0.47590518801416964,1.4005327224731445
0.4758881345390145,1.401071310043335
0.47587109347907325,1.4018867015838623
0.4758540648198387,1.4024550914764404
0.47583704854682796,1.4032549858093262
0.4758200446455808,1.4038362503051758
0.4758030531016611,1.4046037197113037
0.47578607390065586,1.4051826000213623
0.47576910702817543,1.4059598445892334
0.47575215246985353,1.4065139293670654
0.47573521021134696,1.407304286956787
0.4757182802383359,1.407886266708374
0.4757013625365235,1.4086582660675049
0.47568445709163604,1.409327507019043
0.47566756388942316,1.4100255966186523
0.47565068291565704,1.4106953144073486
0.4756338141561331,1.4113879203796387
0.47561695759666944,1.4120712280273438
0.4756001132231074,1.4127414226531982
0.4755832810213109,1.4134392738342285
0.47556646097716654,1.414107322692871
0.47554965307658376,1.4148619174957275
0.4755328573054946,1.4154891967773438
0.4755160736498539,1.416194200515747
0.47549930209563884,1.4168567657470703
0.4754825426288493,1.4175357818603516
0.47546579523550764,1.4182207584381104
0.47544905990165853,1.4189064502716064
0.47543233661336914,1.419593334197998
0.47541562535672904,1.420234203338623
0.47539892611785,1.4209537506103516
0.47538223888286607,1.421553373336792
0.4753655636379336,1.4223132133483887
0.4753489003692309,1.422973394393921
0.4753322490629586,1.4236681461334229
0.47531560970533937,1.4243254661560059
0.4752989822826178,1.4250223636627197
0.4752823667810606,1.4256529808044434
0.47526576318695646,1.4263861179351807
0.4752491714866158,1.4270024299621582
0.4752325916663708,1.4277849197387695
0.4752160237125757,1.428379774093628
0.47519946761160653,1.4291768074035645
0.47518292334986084,1.4297332763671875
0.47516639091375795,1.4305341243743896
0.47514987028973865,1.431058645248413
0.47513336146426566,1.431929588317871
0.4751168644238229,1.4324183464050293
0.47510037915491593,1.4332988262176514
0.47508390564407177,1.4337782859802246
0.4750674438778389,1.4346656799316406
0.4750509938427871,1.4351434707641602
0.47503455552550733,1.4360370635986328
0.4750181289126121,1.4365277290344238
0.47500171399073493,1.437410831451416
0.4749853107465307,1.4378924369812012
0.4749689191666755,1.4388086795806885
0.47495253923786607,1.439265251159668
0.47493617094682095,1.440211534500122
0.4749198142802789,1.4406695365905762
0.47490346922500026,1.4415876865386963
0.4748871357677662,1.442072868347168
0.47487081389537844,1.4429452419281006
0.4748545035946599,1.4434294700622559
0.4748382048524543,1.4443285465240479
0.474821917655626,1.444812297821045
0.47480564199106,1.4456846714019775
0.4747893778456623,1.4461753368377686
0.47477312520635906,1.4470510482788086
0.47475688406009764,1.447535753250122
0.4747406543938456,1.4484167098999023
0.47472443619459087,1.448904037475586
0.4747082294493422,1.4497919082641602
0.4746920341451286,1.4502789974212646
0.47467585026899944,1.4511537551879883
0.4746596778080247,1.451634407043457
0.4746435167492942,1.452512502670288
0.47462736707991865,1.4530022144317627
0.4746112287870284,1.4538569450378418
0.4745951018577742,1.454392671585083
0.4745789862793272,1.4552209377288818
0.47456288203887836,1.4557733535766602
0.47454678912363873,1.4565892219543457
0.47453070752083953,1.4571545124053955
0.47451463721773185,1.457953691482544
0.47449857820158686,1.458512783050537
0.4744825304596955,1.4593241214752197
0.4744664939793687,1.4598915576934814
0.4744504687479369,1.4606897830963135
0.4744344547527508,1.4612483978271484
0.4744184519811807,1.462052583694458
0.47440246042061646,1.4625959396362305
0.47438648005846756,1.463426113128662
0.4743705108821635,1.4639575481414795
0.47435455287915285,1.4647817611694336
0.4743386060369042,1.4653146266937256
0.4743226703429053,1.4661500453948975
0.47430674578466364,1.466674566268921
0.474290832349706,1.4675049781799316
0.4742749300255787,1.4680464267730713
0.47425903879984704,1.468888759613037
0.4742431586600962,1.4693927764892578
0.4742272895939303,1.4702377319335938
0.4742114315889726,1.4707722663879395
0.47419558463286593,1.4715893268585205
0.47417974871327195,1.472113847732544
0.4741639238178717,1.4729368686676025
0.4741481099343652,1.4734811782836914
0.4741323070504713,1.474294662475586
0.47411651515392833,1.4748291969299316
0.4741007342324934,1.4756507873535156
0.47408496427394226,1.4761526584625244
0.4740692052660701,1.4770045280456543
0.47405345719669056,1.477499008178711
0.4740377200536362,1.4783930778503418
0.47402199382475857,1.4788901805877686
0.4740062784979277,1.4797914028167725
0.4739905740610325,1.4802935123443604
0.4739748805019806,1.4811487197875977
0.4739591978086981,1.4816441535949707
0.47394352596912986,1.4825055599212646
0.47392786497123923,1.4830329418182373
0.47391221480300816,1.4838981628417969
0.473896575452437,1.4843902587890625
0.4738809469075446,1.4852745532989502
0.4738653291563684,1.4857587814331055
0.473849722186964,1.4866430759429932
0.4738341259874053,1.4871230125427246
0.4738185405457848,1.488036870956421
0.47380296585021314,1.4885039329528809
0.4737874018888191,1.4894423484802246
0.47377184864974986,1.4898755550384521
0.47375630612117064,1.4907879829406738
0.4737407742912647,1.4912450313568115
0.47372525314823377,1.492159366607666
0.47370974268029725,1.4926340579986572
0.4736942428756928,1.4934945106506348
0.4736787537226759,1.49397611618042
0.4736632752095202,1.4948608875274658
0.4736478073245172,1.4953904151916504
0.4736323500559761,1.4962265491485596
0.4736169033922243,1.4967403411865234
0.47360146732160674,1.4975922107696533
0.47358604183248615,1.4980852603912354
0.4735706269132433,1.4989721775054932
0.4735552225522763,1.4994676113128662
0.4735398287380012,1.5003306865692139
0.47352444545885164,1.500823974609375
0.4735090727032787,1.5016753673553467
0.4734937104597513,1.5021655559539795
0.47347835871675586,1.5030221939086914
0.4734630174627961,1.5035152435302734
0.4734476866863935,1.504378080368042
0.4734323663760867,1.5048625469207764
0.47341705652043187,1.505728006362915
0.4734017571080027,1.5062367916107178
0.47338646812739,1.5070915222167969
0.4733711895672019,1.5075738430023193
0.473355921416064,1.5084717273712158
0.47334066366261895,1.5089588165283203
0.47332541629552666,1.5098707675933838
0.47331017930346425,1.510399580001831
0.4732949526751261,1.5112316608428955
0.4732797363992233,1.5117671489715576
0.47326453046448436,1.5125892162322998
0.4732493348596548,1.5131289958953857
0.4732341495734969,1.5139544010162354
0.47321897459479034,1.514484167098999
0.47320380991233124,1.5153319835662842
0.47318865551493305,1.5159080028533936
0.47317351139142594,1.516695499420166
0.4731583775306568,1.5172703266143799
0.4731432539214896,1.5180821418762207
0.4731281405528048,1.5186493396759033
0.47311303741349975,1.519468069076538
0.4730979444924885,1.5200474262237549
0.47308286177870174,1.5208232402801514
0.473067789261087,1.5213954448699951
0.4730527269286082,1.5221772193908691
0.47303767477024594,1.5227484703063965
0.47302263277499734,1.5235519409179688
0.47300760093187605,1.5241007804870605
0.4729925792299122,1.524895429611206
0.4729775676581525,1.5254535675048828
0.4729625662056599,1.5262672901153564
0.47294757486151384,1.5268192291259766
0.4729325936148102,1.5276210308074951
0.472917622454661,1.5281763076782227
0.4729026613701947,1.5289859771728516
0.47288771035055605,1.5295190811157227
0.4728727693849059,1.5303316116333008
0.4728578384624214,1.5308973789215088
0.47284291757229596,1.53167724609375
0.47282800670373903,1.532257318496704
0.4728131058459762,1.533024549484253
0.47279821498824903,1.5335991382598877
0.4727833341198153,1.5343906879425049
0.47276846322994887,1.534942626953125
0.4727536023079393,1.5358033180236816
0.47273875134309234,1.5362944602966309
0.47272391032472977,1.5371544361114502
0.4727090792421889,1.53765869140625
0.4726942580848232,1.5385255813598633
0.47267944684200186,1.5390188694000244
0.47266464550311016,1.5399386882781982
0.4726498540575487,1.5404093265533447
0.47263507249473413,1.5413057804107666
0.4726203008040988,1.5417912006378174
0.4726055389750906,1.542675495147705
0.47259078699717333,1.5431575775146484
0.4725760448598261,1.5440549850463867
0.47256131255254386,1.5445129871368408
0.4725465900648371,1.5454118251800537
0.4725318773862318,1.545898675918579
0.47251717450626957,1.546766996383667
0.4725024814145071,1.5472631454467773
0.47248779810051716,1.5481464862823486
0.4724731245538875,1.5486326217651367
0.47245846076422127,1.5495109558105469
0.47244380672113734,1.5500481128692627
0.4724291624142695,1.5508551597595215
0.4724145278332671,1.551405668258667
0.47239990296779455,1.5522258281707764
0.4723852878075319,1.5527558326721191
0.47237068234217405,1.5535802841186523
0.47235608656143113,1.5541045665740967
0.4723415004550287,1.5549519062042236
0.47232692401270726,1.5554637908935547
0.47231235722422227,1.5563249588012695
0.47229780007934463,1.5568220615386963
0.47228325256786,1.557680606842041
0.4722687146795691,1.5581772327423096
0.4722541864042879,1.559056282043457
0.47223966773184695,1.5595531463623047
0.472225158652092,1.560392141342163
0.4722106591548835,1.560899257659912
0.47219616923009716,1.5617620944976807
0.47218168886762313,1.5622918605804443
0.4721672180573666,1.5631351470947266
0.47215275678924745,1.5636639595031738
0.4721383050532005,1.5645105838775635
0.4721238628391752,1.5650410652160645
0.4721094301371355,1.5658841133117676
0.4720950069370605,1.5664079189300537
0.47208059322894363,1.5674412250518799
0.47206618900279307,1.5678892135620117
0.4720517942486315,1.568805456161499
0.47203740895649615,1.5692994594573975
0.4720230331164392,1.570169448852539
0.4720086667185268,1.5706584453582764
0.4719943097528399,1.5717737674713135
0.4719799622094738,1.5721948146820068
0.4719656240785385,1.5731189250946045
0.4719512953501581,1.5735769271850586
0.47193697601447115,1.5744853019714355
0.4719226660616306,1.5749719142913818
0.4719083654818039,1.5759162902832031
0.47189407426517266,1.5763731002807617
0.47187979240193256,1.5772757530212402
0.47186551988229397,1.5777356624603271
0.47185125669648115,1.5786595344543457
0.47183700283473273,1.579120397567749
0.47182275828730125,1.5800607204437256
0.471808523044454,1.5805037021636963
0.4717942970964717,1.581437349319458
0.4717800804336494,1.581885576248169
0.4717658730462966,1.5827867984771729
0.47175167492473624,1.5832679271697998
0.47173748605930577,1.5841636657714844
0.47172330644035626,1.5846278667449951
0.47170913605825304,1.5855169296264648
0.4716949749033752,1.5860059261322021
0.4716808229661158,1.5868828296661377
0.4716666802368818,1.587364912033081
0.4716525467060939,1.5882954597473145
0.47163842236418696,1.5887377262115479
0.47162430720160925,1.5896732807159424
0.47161020120882313,1.590139389038086
0.4715961043763045,1.591050386428833
0.47158201669454314,1.5915191173553467
0.4715679381540426,1.592411994934082
0.47155386874531985,1.5929014682769775
0.47153980845890575,1.5937821865081787
0.47152575728534474,1.5942671298980713
0.47151171521519486,1.5951495170593262
0.47149768223902766,1.595637321472168
0.47148365834742845,1.5965166091918945
0.47146964353099585,1.5970447063446045
0.471455637780342,1.597865343093872
0.4714416410860928,1.5984060764312744
0.47142765343888726,1.5992231369018555
0.47141367482937807,1.5998375415802002
0.4713997052482311,1.6005916595458984
0.471385744686126,1.6011812686920166
0.47137179313375527,1.6019392013549805
0.47135785058182506,1.602518081665039
0.4713439170210549,1.6032836437225342
0.47132999244217727,1.6039094924926758
0.4713160768359384,1.6046345233917236
0.47130217019309717,1.6052777767181396
0.4712882725044263,1.6059918403625488
0.4712743837607111,1.6066317558288574
0.4712605039527505,1.6073622703552246
0.47124663307135634,1.6079978942871094
0.4712327711073537,1.6089398860931396
0.47121891805158056,1.6093933582305908
0.47120507389488836,1.6105339527130127
0.47119123862814105,1.610945463180542
0.47117741224221615,1.611982822418213
0.4711635947280037,1.6124224662780762
0.47114978607640706,1.6135518550872803
0.47113598627834236,1.6139543056488037
0.4711221953247388,1.6149048805236816
0.4711084132065382,1.6153793334960938
0.4710946399146956,1.6163334846496582
0.4710808754401788,1.616788625717163
0.47106711977396815,1.617732048034668
0.47105337290705734,1.618180513381958
0.47103963483045236,1.6191186904907227
0.47102590553517215,1.6195659637451172
0.47101218501224856,1.6204733848571777
0.4709984732527259,1.6209475994110107
0.4709847702476613,1.6218376159667969
0.4709710759881245,1.6223292350769043
0.4709573904651979,1.6231746673583984
0.4709437136699766,1.6236655712127686
0.47093004559356827,1.6245269775390625
0.470916386227093,1.6250383853912354
0.47090273556168377,1.6258745193481445
0.4708890935884858,1.6263840198516846
0.4708754602986569,1.6272296905517578
0.4708618356833676,1.62776780128479
0.47084821973380037,1.6285960674285889
0.47083461244115066,1.6291358470916748
0.4708210137966261,1.6299779415130615
0.4708074237914467,1.6304848194122314
0.47079384241684485,1.6313531398773193
0.47078026966406555,1.6318726539611816
0.47076670552436567,1.6327235698699951
0.47075314998901474,1.6332054138183594
0.4707396030492945,1.634091854095459
0.4707260646964989,1.6345746517181396
0.4707125349219342,1.6354787349700928
0.47069901371691886,1.636012077331543
0.4706855010727835,1.6368255615234375
0.4706719969808709,1.6373562812805176
0.4706585014325361,1.6382007598876953
0.4706450144191464,1.6387138366699219
0.47063153593208074,1.6395745277404785
0.4706180659627304,1.6400933265686035
0.4706046045024991,1.6409187316894531
0.470591151542802,1.6414775848388672
0.47057770707506663,1.6422622203826904
0.47056427109073246,1.6428401470184326
0.470550843581251,1.6436357498168945
0.47053742453808567,1.6441729068756104
0.4705240139527117,1.6449823379516602
0.47051061181661635,1.6455280780792236
0.47049721812129897,1.6463561058044434
0.47048383285827045,1.6468784809112549
0.4704704560190537,1.6476972103118896
0.4704570875951834,1.6482362747192383
0.4704437275782062,1.649094581604004
0.4704303759596803,1.6495938301086426
0.47041703273117597,1.6504418849945068
0.470403697884275,1.6509323120117188
0.4703903714105708,1.6518528461456299
0.47037705330166885,1.6523418426513672
0.4703637435491861,1.6532108783721924
0.4703504421447511,1.6537079811096191
0.47033714908000407,1.6545531749725342
0.4703238643465971,1.6550664901733398
0.4703105879361935,1.6559364795684814
0.47029731984046863,1.6564478874206543
0.4702840600511088,1.6572890281677246
0.47027080855981246,1.657782793045044
0.4702575653582893,1.658644437789917
0.47024433043826036,1.6591386795043945
0.4702311037914585,1.6600372791290283
0.4702178854096277,1.660534143447876
0.47020467528452387,1.6614563465118408
0.4701914734079136,1.6619126796722412
0.47017827977157567,1.6628429889678955
0.4701650943672997,1.6632769107818604
0.47015191718688676,1.6642212867736816
0.47013874822214946,1.66465425491333
0.4701255874649117,1.6656148433685303
0.4701124349070082,1.6660571098327637
0.47009929054028576,1.6669983863830566
0.47008615435660184,1.6674363613128662
0.4700730263478253,1.6683897972106934
0.4700599065058361,1.66884183883667
0.4700467948225258,1.6697747707366943
0.47003369128979683,1.6702308654785156
0.47002059589956274,1.6711461544036865
0.4700075086437483,1.6715900897979736
0.4699944295142895,1.6725101470947266
0.46998135850313305,1.672945499420166
0.4699682956022373,1.6738572120666504
0.46995524080357126,1.6743254661560059
0.46994219409911525,1.6752142906188965
0.46992915548086034,1.675705909729004
0.4699161249408086,1.6765758991241455
0.4699031024709735,1.6771132946014404
0.46989008806337895,1.6779165267944336
0.46987708171006026,1.6784679889678955
0.46986408340306324,1.6792891025543213
0.46985109313444495,1.6798427104949951
0.46983811089627314,1.6806437969207764
0.46982513668062653,1.68119215965271
0.46981217047959467,1.6819987297058105
0.4697992122852779,1.6825125217437744
0.46978626208978724,1.6833763122558594
0.4697733198852449,1.6838819980621338
0.4697603856637834,1.6847431659698486
0.4697474594175464,1.6852269172668457
0.4697345411386881,1.6861097812652588
0.4697216308193733,1.6866068840026855
0.46970872845177797,1.6875181198120117
0.469695834028088,1.6880638599395752
0.4696829475405008,1.6889097690582275
0.46967006898122365,1.6894237995147705
0.46965719834247494,1.6902635097503662
0.4696443356164835,1.6907873153686523
0.4696314807954889,1.691619634628296
0.46961863387174096,1.6921334266662598
0.46960579483750037,1.692981481552124
0.46959296368503817,1.6934733390808105
0.469580140406636,1.6943268775939941
0.46956732499458587,1.6948175430297852
0.4695545174411905,1.6956844329833984
0.46954171773876274,1.6962001323699951
0.46952892587962625,1.6970434188842773
0.46951614185611484,1.6975724697113037
0.4695033656605728,1.6983866691589355
0.46949059728535486,1.6990509033203125
0.46947783672282606,1.6997957229614258
0.46946508396536174,1.7004010677337646
0.4694523390053477,1.7011418342590332
0.46943960183518,1.7017731666564941
0.469426872447265,1.7024836540222168
0.4694141508340192,1.7031025886535645
0.46940143698786957,1.7038624286651611
0.46938873090125327,1.704463005065918
0.4693760325666176,1.7052087783813477
0.4693633419764202,1.7058358192443848
0.4693506591231287,1.7065653800964355
0.4693379839992211,1.7071585655212402
0.4693253165971855,1.7079613208770752
0.46931265690951995,1.7085154056549072
0.46930000492873297,1.7093403339385986
0.46928736064734283,1.709850788116455
0.46927472405787823,1.7107086181640625
0.4692620951528776,1.7111968994140625
0.4692494739248897,1.712108850479126
0.46923686036647305,1.7126026153564453
0.4692242544701964,1.7134692668914795
0.4692116562286385,1.7139739990234375
0.46919906563438785,1.7148387432098389
0.46918648268004326,1.7153425216674805
0.46917390735821324,1.7162144184112549
0.4691613396615161,1.7167103290557861
0.46914877958258044,1.7175886631011963
0.46913622711404457,1.7180747985839844
0.4691236822485567,1.718975305557251
0.4691111449787747,1.7194643020629883
0.4690986152973665,1.7203395366668701
0.46908609319701,1.7208404541015625
0.46907357867039257,1.7217025756835938
0.4690610717102115,1.7222166061401367
0.469048572309174,1.7230510711669922
0.4690360804599969,1.7235777378082275
0.46902359615540673,1.724410057067871
0.4690111193881398,1.7249152660369873
0.4689986501509422,1.7257893085479736
0.46898618843656975,1.7262718677520752
0.46897373423778776,1.7271666526794434
0.4689612875473712,1.7277028560638428
0.468948848358105,1.7285337448120117
0.4689364166627833,1.7290904521942139
0.46892399245421,1.7298922538757324
0.46891157572519904,1.7304401397705078
0.468899166468573,1.731264352798462
0.46888676467716495,1.7318079471588135
0.4688743703438169,1.7326347827911377
0.46886198346138075,1.7331881523132324
0.46884960402271775,1.7339987754821777
0.4688372320206986,1.7345268726348877
0.46882486744820345,1.735382318496704
0.4688125102981223,1.735888957977295
0.46880016056335405,1.7367444038391113
0.4687878182368075,1.7372243404388428
0.4687754833114004,1.738144874572754
0.4687631557800603,1.738619327545166
0.4687508356357241,1.7395315170288086
0.4687385228713377,1.740053653717041
0.4687262174798568,1.7408802509307861
0.4687139194542462,1.7413854598999023
0.46870162878748006,1.742222785949707
0.468689345472542,1.742750644683838
0.4686770695024244,1.743574857711792
0.46866480087012974,1.7441134452819824
0.4686525395686689,1.7451095581054688
0.46864028559106274,1.7455470561981201
0.468628038930341,1.7464790344238281
0.4686157995795424,1.7469215393066406
0.4686035675317153,1.7478888034820557
0.468591342779917,1.7483537197113037
0.46857912531721413,1.7493720054626465
0.468566915136682,1.7498040199279785
0.46855471223140577,1.7507438659667969
0.46854251659447926,1.751204013824463
0.4685303282190054,1.7523746490478516
0.4685181470980963,1.7527873516082764
0.4685059732248731,1.7537245750427246
0.46849380659246614,1.7541627883911133
0.4684816471940147,1.755094051361084
0.4684694950226668,1.7555437088012695
0.46845735007157996,1.756460189819336
0.46844521233392056,1.7569005489349365
0.4684330818028638,1.7578225135803223
0.4684209584715939,1.7583081722259521
0.468408842333304,1.7592153549194336
0.46839673338119625,1.7596805095672607
0.46838463160848176,1.7605817317962646
0.4683725370083805,1.7610633373260498
0.4683604495741212,1.7619383335113525
0.46834836929894164,1.762446641921997
0.4683362961760885,1.7632908821105957
0.468324230198817,1.7638027667999268
0.46831217136039155,1.7646446228027344
0.4683001196540852,1.7651376724243164
0.4682880750731798,1.7660043239593506
0.46827603761096603,1.7664976119995117
0.46826400726074335,1.7673709392547607
0.4682519840158198,1.767890214920044
0.4682399678695124,1.7687289714813232
0.46822795881514684,1.7692501544952393
0.46821595684605755,1.7700996398925781
0.46820396195558744,1.7706143856048584
0.46819197413708835,1.771468162536621
0.46817999338392063,1.7719731330871582
0.4681680196894535,1.7728497982025146
0.46815605304706454,1.7733409404754639
0.4681440934501402,1.7741951942443848
0.46813214089207533,1.7747297286987305
0.46812019536627353,1.7755494117736816
0.468108256866147,1.7760884761810303
0.46809632538511636,1.7768938541412354
0.4680844009166109,1.777512550354004
0.4680724834540683,1.7782528400421143
0.46806057299093523,1.7788829803466797
0.4680486695206662,1.779615879058838
0.4680367730367246,1.7802307605743408
0.46802488353258226,1.7809679508209229
0.4680130010017195,1.781557559967041
0.46800112543762507,1.7823171615600586
0.4679892568337962,1.7829113006591797
0.46797739518373843,1.7836668491363525
0.46796554048096584,1.7842445373535156
0.4679536927190008,1.7850077152252197
0.4679418518913741,1.7855758666992188
0.467930017991625,1.7863619327545166
0.467918191013301,1.7869086265563965
0.46790637094995796,1.78773832321167
0.4678945577951602,1.7882606983184814
0.46788275154248005,1.7891390323638916
0.4678709521854985,1.7896218299865723
0.4678591597178047,1.790492057800293
0.46784737413299593,1.7909796237945557
0.467835595424678,1.7918791770935059
0.46782382358646457,1.7923779487609863
0.46781205861197805,1.793264389038086
0.46780030049484866,1.7937800884246826
0.46778854922871493,1.7946228981018066
0.46777680480722383,1.79512619972229
0.46776506722403,1.7959895133972168
0.4677533364727967,1.7964940071105957
0.4677416125471953,1.7973425388336182
0.46772989544090504,1.797858476638794
0.4677181851476135,1.7987158298492432
0.46770648166101636,1.7992191314697266
0.46769478497481726,1.800107479095459
0.4676830950827282,1.8006083965301514
0.46767141197846884,1.8014733791351318
0.4676597356557673,1.8019976615905762
0.4676480661083595,1.8028385639190674
0.4676364033299896,1.8033411502838135
0.46762474731440967,1.8042056560516357
0.46761309805537965,1.8046987056732178
0.46760145554666754,1.805572509765625
0.46758981978204955,1.806058645248413
0.4675781907553096,1.8069276809692383
0.4675665684602397,1.8074140548706055
0.46755495289063975,1.8083186149597168
0.4675433440403175,1.8088040351867676
0.46753174190308877,1.8096821308135986
0.4675201464727772,1.8101768493652344
0.4675085577432142,1.8110439777374268
0.46749697570823945,1.8115463256835938
0.4674854003617,1.812412977218628
0.46747383169745116,1.8129119873046875
0.4674622697093557,1.813774585723877
0.4674507143912845,1.814272403717041
0.4674391657371163,1.8151440620422363
0.4674276237407373,1.8156356811523438
0.4674160883960418,1.8165061473846436
0.46740455969693173,1.8169994354248047
0.4673930376373168,1.8178660869598389
0.4673815222111146,1.818357229232788
0.46737001341225026,1.8192362785339355
0.46735851123465666,1.8197526931762695
0.4673470156722746,1.8205959796905518
0.4673355267190523,1.8211920261383057
0.46732404436894576,1.8219561576843262
0.46731256861591886,1.8225417137145996
0.4673010994539428,1.8233277797698975
0.46728963687699676,1.8239097595214844
0.46727818087906725,1.824692964553833
0.46726673145414865,1.8252439498901367
0.4672552885962428,1.8260362148284912
0.46724385229935916,1.826573133468628
0.46723242255751485,1.8273811340332031
0.46722099936473455,1.8279244899749756
0.4672095827150504,1.828749179840088
0.46719817260250224,1.8293020725250244
0.46718676902113726,1.8301305770874023
0.4671753719650104,1.8306488990783691
0.467163981428184,1.831507682800293
0.4671525974047278,1.8320107460021973
0.46714121988871926,1.832878828048706
0.467129848874243,1.8333609104156494
0.46711848435539144,1.8342370986938477
0.46710712632626433,1.834717035293579
0.46709577478096875,1.835604190826416
0.46708442971361935,1.8360984325408936
0.46707309111833806,1.8369617462158203
0.46706175898925445,1.837449312210083
0.4670504333205052,1.838334321975708
0.46703911410623455,1.8388230800628662
0.4670278013405941,1.839705228805542
0.46701649501774256,1.8402292728424072
0.46700519513184646,1.841068983078003
0.46699390167707927,1.8415906429290771
0.4669826146476219,1.8424203395843506
0.46697133403766267,1.842944622039795
0.46696005984139705,1.8438124656677246
0.4669487920530277,1.8443124294281006
0.466937530666765,1.8451621532440186
0.46692627567682604,1.8456494808197021
0.46691502707743565,1.8465306758880615
0.4669037848628255,1.8470149040222168
0.46689254902723476,1.8479299545288086
0.46688131956490964,1.8484113216400146
0.4668700964701037,1.849299430847168
0.4668588797370776,1.8497936725616455
0.4668476693600992,1.8506419658660889
0.4668364653334436,1.8511383533477783
0.4668252676513929,1.8519997596740723
0.4668140763082364,1.8525102138519287
0.4668028912982709,1.8533544540405273
0.46679171261579955,1.8538525104522705
0.4667805402551333,1.8546967506408691
0.46676937421059006,1.8552155494689941
0.4667582144764947,1.8560686111450195
0.4667470610471791,1.8565623760223389
0.4667359139169824,1.8574211597442627
0.4667247730802507,1.857909917831421
0.4667136385313372,1.858797550201416
0.4667025102646019,1.8592932224273682
0.4666913882744123,1.8601710796356201
0.46668027255514244,1.8607137203216553
0.4666691631011737,1.8615262508392334
0.46665805990689413,1.8620555400848389
0.4666469629666991,1.8628699779510498
0.46663587227499065,1.8633875846862793
0.46662478782617783,1.8642842769622803
0.46661370961467696,1.8648254871368408
0.46660263763491083,1.8656399250030518
0.46659157188130934,1.8661608695983887
0.4665805123483095,1.867013931274414
0.466569459030355,1.8674976825714111
0.4665584119218964,1.868391752243042
0.46654737101739124,1.868908405303955
0.4665363363113038,1.8697688579559326
0.46652530779810547,1.8702597618103027
0.46651428547227425,1.8711538314819336
0.46650326932829517,1.8716373443603516
0.4664922593606597,1.8725075721740723
0.46648125556386644,1.8730127811431885
0.4664702579324211,1.8738548755645752
0.46645926646083546,1.8743572235107422
0.4664482811436286,1.8752086162567139
0.4664373019753262,1.8757033348083496
0.46642632895046066,1.8765499591827393
0.46641536206357115,1.8770935535430908
0.46640440130920374,1.8779089450836182
0.46639344668191124,1.878438949584961
0.46638249817625266,1.8792800903320312
0.4663715557867944,1.8798093795776367
0.46636061950810914,1.880641222000122
0.4663496893347764,1.881169080734253
0.4663387652613823,1.8820140361785889
0.46632784728251975,1.8824951648712158
0.4663169353927881,1.8833911418914795
0.4663060295867936,1.883899211883545
0.46629512985914884,1.884770154953003
0.46628423620447335,1.8852505683898926
0.4662733486173931,1.88614821434021
0.46626246709254054,1.8866360187530518
0.46625159162455504,1.887542486190796
0.4662407222080822,1.8880388736724854
0.4662298588377745,1.8889234066009521
0.46621900150829076,1.8894309997558594
0.46620815021429635,1.8902809619903564
0.4661973049504634,1.8907930850982666
0.4661864657114704,1.891653299331665
0.46617563249200233,1.8921504020690918
0.4661648052867507,1.8930137157440186
0.46615398409041364,1.8934919834136963
0.46614316889769564,1.8943796157836914
0.46613235970330763,1.894859790802002
0.4661215565019672,1.8957734107971191
0.46611075928839824,1.8962533473968506
0.4660999680573312,1.8971319198608398
0.4660891828035028,1.897618055343628
0.46607840352165647,1.8984999656677246
0.4660676302065416,1.8989951610565186
0.46605686285291453,1.8998823165893555
0.4660461014555375,1.9003703594207764
0.4660353460091797,1.9012377262115479
0.4660245965086159,1.9017362594604492
0.4660138529486282,1.9025771617889404
0.4660031153240042,1.903066635131836
0.4659923836295385,1.903963327407837
0.4659816578600315,1.9044983386993408
0.4659709380102904,1.905332326889038
0.4659602240751283,1.9058516025543213
0.46594951604936496,1.9067001342773438
0.4659388139278262,1.907191514968872
0.4659281177053443,1.908080816268921
0.46591742737675773,1.9085776805877686
0.4659067429369111,1.9094524383544922
0.4658960643806557,1.9099559783935547
0.4658853917028485,1.910796880722046
0.4658747248983531,1.911306619644165
0.4658640639620391,1.9121615886688232
0.4658534088887828,1.9126782417297363
0.465842759673466,1.9135172367095947
0.46583211631097726,1.9140422344207764
0.46582147879621116,1.9148685932159424
0.4658108471240683,1.915372610092163
0.46580022128945553,1.916224479675293
0.4657896012872862,1.9167704582214355
0.4657789871124793,1.9175901412963867
0.4657683787599602,1.9181349277496338
0.46575777622466064,1.9189538955688477
0.46574717950151795,1.9194746017456055
0.4657365885854762,1.9202840328216553
0.46572600347148485,1.920811653137207
0.4657154241545001,1.921769380569458
0.4657048506294841,1.9222111701965332
0.4656942828914047,1.9231464862823486
0.4656837209352362,1.9235877990722656
0.4656731647559589,1.9245190620422363
0.46566261434855893,1.9249799251556396
0.4656520697080289,1.9260904788970947
0.4656415308293668,1.9264957904815674
0.46563099770757743,1.9274930953979492
0.46562047033767084,1.9279389381408691
0.46560994871466366,1.9288790225982666
0.46559943283357813,1.9293148517608643
0.46558892268944274,1.9302444458007812
0.4655784182772918,1.930729627609253
0.4655679195921657,1.9316179752349854
0.4655574266291106,1.9321088790893555
0.4655469393831788,1.932992696762085
0.46553645784942854,1.9334824085235596
0.4655259820229237,1.934361457824707
0.46551551189873464,1.934844732284546
0.465505047471937,1.9357736110687256
0.46549458873761274,1.9362609386444092
0.46548413569084957,1.9371423721313477
0.465473688326741,1.937626838684082
0.46546324664038674,1.938511610031128
0.465452810626892,1.938999891281128
0.465442380281368,1.9399163722991943
0.4654319555989317,1.9403817653656006
0.4654215365747062,1.9413044452667236
0.4654111232038202,1.9417908191680908
0.4654007154814081,1.9426560401916504
0.4653903134026105,1.9431407451629639
0.4653799169625732,1.9440228939056396
0.4653695261564485,1.9445137977600098
0.465359140979394,1.9453747272491455
0.4653487614265734,1.945868730545044
0.46533838749315587,1.9467148780822754
0.4653280191743163,1.9472177028656006
0.4653176564652358,1.948099136352539
0.46530729936110077,1.9486005306243896
0.46529694785710335,1.9494717121124268
0.4652866019484419,1.9499671459197998
0.4652762616303198,1.950814962387085
0.46526592689794666,1.9513273239135742
0.46525559774653763,1.9521775245666504
0.46524527417131345,1.9527027606964111
0.46523495616750055,1.9535496234893799
0.4652246437303313,1.9541091918945312
0.4652143368550433,1.954908847808838
0.4652040355368804,1.9554755687713623
0.46519373977109135,1.9562780857086182
0.4651834495529311,1.9568333625793457
0.46517316487766003,1.9576387405395508
0.46516288574054415,1.9581902027130127
0.4651526121368552,1.9590184688568115
0.46514234406187027,1.9595928192138672
0.4651320815108723,1.960357904434204
0.4651218244791497,1.9609556198120117
0.4651115729619965,1.961723804473877
0.4651013269547123,1.9623067378997803
0.465091086452602,1.9630792140960693
0.46508085145097655,1.9636597633361816
0.4650706219451521,1.9644548892974854
0.4650603979304504,1.9650390148162842
0.4650501794021987,1.9658145904541016
0.46503996635573003,1.9663872718811035
0.46502975878638253,1.9671838283538818
0.4650195566895,1.967757225036621
0.4650093600604319,1.9685544967651367
0.46499916889453297,1.9691102504730225
0.4649889831871635,1.9699654579162598
0.4649788029336892,1.9704861640930176
0.4649686281294814,1.9713494777679443
0.4649584587699168,1.9718611240386963
0.46494829485037736,1.9726977348327637
0.46493813636625064,1.9732434749603271
0.46492798331292984,1.9741451740264893
0.46491783568581313,1.9746065139770508
0.46490769348030453,1.9755167961120605
0.46489755669181304,1.9759986400604248
0.46488742531575356,1.9768750667572021
0.46487729934754574,1.9773707389831543
0.4648671787826153,1.9782350063323975
0.46485706361639273,1.978726863861084
0.46484695384431446,1.9796082973480225
0.46483684946182163,1.9801101684570312
0.4648267504643613,1.9809904098510742
0.46481665684738543,1.981482744216919
0.4648065686063517,1.9823498725891113
0.46479648573672283,1.9828424453735352
0.464786408233967,1.983701467514038
0.46477633609355773,1.9842281341552734
0.4647662693109736,1.9850764274597168
0.46475620788169864,1.9855763912200928
0.4647461518012223,1.986426830291748
0.46473610106503904,1.9869215488433838
0.46472605566864883,1.987804889678955
0.4647160156075567,1.9882981777191162
0.4647059808772731,1.9891736507415771
0.4646959514733136,1.9896636009216309
0.46468592739119896,1.990515947341919
0.4646759086264554,1.9910058975219727
0.4646658951746143,1.9919071197509766
0.4646558870312119,1.9923806190490723
0.4646458841917901,1.9932396411895752
0.46463588665189576,1.9937326908111572
0.4646258944070811,1.9945857524871826
0.4646159074529032,1.9950740337371826
0.4646059257849248,1.9959666728973389
0.46459594939871324,1.9964570999145508
0.4645859782898414,1.9973480701446533
0.4645760124538873,1.997835397720337
0.464566051886434,1.9987201690673828
0.4645560965830696,1.999208688735962
0.46454614653938764,2.000117540359497
0.46453620175098637,2.0005955696105957
0.46452626221346954,2.001471757888794
0.46451632792244574,2.001959800720215
0.4645063988735288,2.0028467178344727
0.46449647506233743,2.0033326148986816
0.4644865564844959,2.0042011737823486
0.4644766431356329,2.004701614379883
0.46446673501138286,2.0055480003356934
0.46445683210738464,2.0060548782348633
0.4644469344192826,2.0069193840026855
0.46443704194272584,2.0074284076690674
0.464427154673369,2.0082783699035645
0.46441727260687093,2.008768081665039
0.4644073957388963,2.009645462036133
0.4643975240651143,2.0101358890533447
0.46438765758119954,2.011011838912964
0.46437779628283105,2.011507511138916
0.46436794016569344,2.0123696327209473
0.46435808922547595,2.0128817558288574
0.46434824345787284,2.013732671737671
0.4643384028585835,2.0142297744750977
0.4643285674233122,2.0151000022888184
0.4643187371477681,2.0156021118164062
0.46430891202766533,2.016456127166748
0.46429909205872305,2.0169639587402344
0.4642892772366652,2.017807960510254
0.4642794675572209,2.0183162689208984
0.46426966301612393,2.019209861755371
0.4642598636091131,2.0196895599365234
0.464250069331932,2.0205752849578857
0.4642402801803295,2.021085500717163
0.4642304961500588,2.0219244956970215
0.4642207172368784,2.0224437713623047
0.46421094343655156,2.023289442062378
0.46420117474484635,2.0238046646118164
0.4641914111575357,2.0246453285217285
0.4641816526703976,2.025167226791382
0.46417189927921454,2.026015043258667
0.46416215097977415,2.0265252590179443
0.46415240776786876,2.027399778366089
0.4641426696392956,2.0279035568237305
0.46413293658985666,2.0287890434265137
0.46412320861535855,2.029322862625122
0.46411348571161315,2.030153512954712
0.4641037678744367,2.030656576156616
0.4640940550996504,2.031527280807495
0.46408434738308046,2.0320234298706055
0.46407464472055737,2.032895565032959
0.46406494710791685,2.0333828926086426
0.464055254540999,2.0342764854431152
0.46404556701564914,2.0347635746002197
0.4640358845277169,2.035639524459839
0.46402620707305675,2.036133289337158
0.4640165346475281,2.0369913578033447
0.46400686724699497,2.0374839305877686
0.463997204867326,2.0383572578430176
0.46398754750439464,2.0388596057891846
0.46397789515407906,2.0397655963897705
0.4639682478122623,2.0402238368988037
0.46395860547483153,2.041222095489502
0.46394896813767916,2.041688919067383
0.46393933579670216,2.042581081390381
0.46392970844780207,2.04306697845459
0.4639200860868851,2.0439624786376953
0.46391046870986224,2.044449806213379
0.46390085631264905,2.045328140258789
0.46389124889116556,2.0458362102508545
0.46388164644133684,2.0466697216033936
0.4638720489590921,2.0472047328948975
0.46386245644036583,2.048030138015747
0.46385286888109645,2.048527956008911
0.4638432862772274,2.0494015216827393
0.46383370862470646,2.0498900413513184
0.46382413591948646,2.050771713256836
0.4638145681575244,2.051274061203003
0.463805005334782,2.0521304607391357
0.46379544744722545,2.052629232406616
0.46378589449082575,2.053476333618164
0.46377634646155824,2.05397367477417
0.46376680335540305,2.0548224449157715
0.4637572651683446,2.055319309234619
0.463747731896372,2.0561978816986084
0.46373820353547884,2.0566840171813965
0.4637286800816635,2.0575766563415527
0.4637191615309284,2.0580708980560303
0.4637096478792809,2.058971881866455
0.46370013912273267,2.0594799518585205
0.4636906352572999,2.0603411197662354
0.46368113627900326,2.060851573944092
0.4636716421838683,2.061701536178589
0.4636621529679244,2.062246322631836
0.4636526686272057,2.063065767288208
0.4636431891577512,2.0636346340179443
0.46363371455560376,2.064420223236084
0.463624244816811,2.065005302429199
0.4636147799374251,2.0657973289489746
0.4636053199135024,2.066363573074341
0.46359586474110387,2.0671660900115967
0.4635864144162949,2.0677146911621094
0.4635769689351453,2.0685155391693115
0.46356752829372916,2.0691263675689697
0.46355809248812535,2.069885492324829
0.46354866151441676,2.0704596042633057
0.4635392353686909,2.071232318878174
0.4635298140470395,2.071833848953247
0.46352039754555896,2.072584867477417
0.4635109858603498,2.0732102394104004
0.46350157898751704,2.0739192962646484
0.4634921769231701,2.0745651721954346
0.4634827796634226,2.075279712677002
0.4634733872043927,2.075942039489746
0.4634639995422029,2.0766537189483643
0.46345461667298,2.0772957801818848
0.46344523859285497,2.0780317783355713
0.4634358652979634,2.0786397457122803
0.46342649678444514,2.0794293880462646
0.4634171330484442,2.080009698867798
0.46340777408610906,2.0808024406433105
0.4633984198935925,2.081434726715088
0.4633890704670515,2.0821688175201416
0.46337972580264747,2.082813262939453
0.46337038589654606,2.083545684814453
0.4633610507449171,2.0841732025146484
0.4633517203439348,2.0849132537841797
0.4633423946897778,2.08549427986145
0.4633330737786286,2.0862905979156494
0.4633237576066743,2.0868430137634277
0.4633144461701062,2.0876548290252686
0.46330513946511975,2.088214874267578
0.46329583748791464,2.089036464691162
0.46328654023469507,2.089573860168457
0.46327724770166895,2.090390682220459
0.463267959885049,2.090907335281372
0.46325867678105154,2.091777801513672
0.4632493983858978,2.092277765274048
0.4632401246958125,2.09314227104187
0.46323085570702527,2.0936827659606934
0.4632215914157692,2.0944788455963135
0.4632123318182822,2.095013380050659
0.463203076910806,2.095870018005371
0.4631938266895867,2.0963776111602783
0.46318458115087435,2.0972540378570557
0.46317534029092344,2.0977349281311035
0.46316610410599224,2.0987884998321533
0.46315687259234367,2.099217653274536
0.46314764574624445,2.1001734733581543
0.46313842356396534,2.100616931915283
0.46312920604178165,2.101551055908203
0.4631199931759726,2.1020143032073975
0.4631107849628212,2.1030783653259277
0.4631015813986153,2.103508234024048
0.46309238247964607,2.104461908340454
0.46308318820220945,2.1048998832702637
0.46307399856260517,2.1058268547058105
0.463064813557137,2.1062872409820557
0.4630556331821129,2.107207775115967
0.4630464574338448,2.1076745986938477
0.4630372863086491,2.1085710525512695
0.46302811980284575,2.1090779304504395
0.4630189579127589,2.109952449798584
0.463009800634717,2.1104979515075684
0.4630006479650524,2.111320972442627
0.4629914999001014,2.111884593963623
0.46298235643620456,2.1127023696899414
0.4629732175697063,2.113248348236084
0.4629640832969551,2.114076614379883
0.4629549536143035,2.114593744277954
0.462945828518108,2.1154656410217285
0.46293670800472936,2.1159794330596924
0.46292759207053197,2.116840362548828
0.4629184807118844,2.1173367500305176
0.4629093739251593,2.118217706680298
0.46290027170673315,2.1187007427215576
0.4628911740529865,2.119600772857666
0.46288208096030403,2.1200973987579346
0.4628729924250742,2.120967388153076
0.46286390844368924,2.121454954147339
0.4628548290125458,2.1223459243774414
0.46284575412804424,2.1228315830230713
0.4628366837865889,2.1237385272979736
0.462827617984588,2.1242177486419678
0.4628185567184539,2.125145435333252
0.4628094999846026,2.1256017684936523
0.4628004477794543,2.1265203952789307
0.4627914000994329,2.1270058155059814
0.46278235694096653,2.127915859222412
0.46277331830048696,2.128404378890991
0.4627642841744298,2.1293110847473145
0.46275525455923483,2.1297943592071533
0.4627462294513457,2.13066029548645
0.4627372088472096,2.131237030029297
0.4627281927432781,2.1320486068725586
0.46271918113600635,2.1326024532318115
0.4627101740218534,2.1334054470062256
0.4627011713972821,2.133986234664917
0.46269217325875955,2.134770393371582
0.4626831796027561,2.135316848754883
0.4626741904257466,2.136146306991577
0.46266520572420916,2.1366493701934814
0.46265622549462615,2.1375045776367188
0.4626472497334836,2.138033628463745
0.4626382784372714,2.1388802528381348
0.4626293116024832,2.1393890380859375
0.4626203492256167,2.1402416229248047
0.462611391303173,2.140746593475342
0.46260243783165755,2.1416099071502686
0.4625934888075791,2.142094135284424
0.4625845442274506,2.142984628677368
0.46257560408778853,2.1434717178344727
0.46256666838511307,2.144355535507202
0.4625577371159487,2.144841432571411
0.46254881027682304,2.145726203918457
0.46253988786426786,2.146214008331299
0.4625309698748187,2.147132635116577
0.4625220563050147,2.1476173400878906
0.46251314715139885,2.1485188007354736
0.46250424241051796,2.1490159034729004
0.46249534207892234,2.1498892307281494
0.46248644615316636,2.150379180908203
0.4624775546298079,2.1512391567230225
0.46246866750540866,2.1517586708068848
0.4624597847765341,2.1525964736938477
0.4624509064397533,2.1531403064727783
0.462442032491639,2.153949022293091
0.46243316292876807,2.1544981002807617
0.4624242977477205,2.1552958488464355
0.4624154369450803,2.1558589935302734
0.4624065805174352,2.1566905975341797
0.4623977284613766,2.1572229862213135
0.46238888077349954,2.158062696456909
0.4623800374504025,2.158602714538574
0.46237119848868813,2.1594460010528564
0.46236236388496255,2.1599948406219482
0.46235353363583515,2.1608219146728516
0.4623447077379195,2.161344528198242
0.4623358861878329,2.1622390747070312
0.4623270689821956,2.1627392768859863
0.4623182561176322,2.1636059284210205
0.46230944759077064,2.1641271114349365
0.4623006433982425,2.1649649143218994
0.462291843536683,2.165487051010132
0.4622830480027311,2.166318893432617
0.46227425679302925,2.1668412685394287
0.4622654699042235,2.1676909923553467
0.4622566873329636,2.1682188510894775
0.4622479090759029,2.1690938472747803
0.4622391351296983,2.169581651687622
0.46223036549101015,2.170489549636841
0.4622216001565028,2.1709718704223633
0.4622128391228438,2.1718647480010986
0.46220408238670435,2.1723790168762207
0.4621953299447594,2.1732494831085205
0.46218658179368743,2.1737306118011475
0.46217783793017037,2.1746039390563965
0.46216909835089337,2.1750926971435547
0.4621603630525462,2.1759908199310303
0.462151632031821,2.17647385597229
0.46214290528541413,2.1773481369018555
0.4621341828100253,2.1778371334075928
0.4621254646023577,2.1787140369415283
0.46211675065911834,2.179210662841797
0.4621080409770173,2.1800782680511475
0.4620993355527685,2.1805717945098877
0.4620906343830893,2.1814608573913574
0.46208193746470066,2.181945323944092
0.4620732447943269,2.182832956314087
0.46206455636869576,2.183316946029663
0.46205587218453886,2.1842033863067627
0.46204719223859086,2.1846890449523926
0.46203851652759015,2.185577154159546
0.46202984504827876,2.186062812805176
0.46202117779740176,2.186934232711792
0.4620125147717081,2.1874589920043945
0.46200385596795,2.188319444656372
0.46199520138288314,2.188825845718384
0.4619865510132668,2.1896910667419434
0.46197790485586343,2.1902010440826416
0.46196926290743934,2.191066026687622
0.4619606251647639,2.191598892211914
0.4619519916246102,2.1924448013305664
0.4619433622837546,2.1930177211761475
0.46193473713897687,2.193802833557129
0.46192611618706036,2.194375991821289
0.46191749942479177,2.1951656341552734
0.46190888684896125,2.1957032680511475
0.4619002784563621,2.196531057357788
0.46189167424379135,2.197075128555298
0.46188307420804947,2.197885274887085
0.46187447834594003,2.198425531387329
0.46186588665427025,2.199260711669922
0.4618572991298505,2.1998209953308105
0.4618487157694948,2.200636148452759
0.46184013657002043,2.201159715652466
0.46183156152824795,2.202012777328491
0.46182299064100135,2.202501058578491
0.46181442390510824,2.2033822536468506
0.46180586131739915,2.2039077281951904
0.46179730287470816,2.2047362327575684
0.4617887485738729,2.205265998840332
0.46178019841173407,2.2061092853546143
0.46177165238513596,2.206629514694214
0.4617631104909258,2.207505464553833
0.4617545727259546,2.208009958267212
0.46174603908707645,2.2089133262634277
0.46173750957114884,2.209409475326538
0.46172898417503255,2.210289239883423
0.46172046289559177,2.2107791900634766
0.4617119457296938,2.211660861968994
0.46170343267420955,2.2121636867523193
0.4616949237260129,2.2130424976348877
0.46168641888198125,2.2135331630706787
0.46167791813899517,2.214416265487671
0.4616694214939387,2.214902639389038
0.461660928943699,2.215805768966675
0.4616524404851664,2.2162952423095703
0.4616439561152349,2.2171788215637207
0.4616354758308014,2.217660903930664
0.46162699962876624,2.2185935974121094
0.4616185275060329,2.219116449356079
0.46161005945950834,2.220014810562134
0.4616015954861025,2.2204933166503906
0.46159313558272885,2.2214009761810303
0.46158467974630385,2.2219064235687256
0.46157622797374726,2.2227752208709717
0.4615677802619823,2.22330379486084
0.46155933660793524,2.224170207977295
0.4615508970085355,2.224651336669922
0.4615424614607157,2.2255606651306152
0.461534029961412,2.2260453701019287
0.4615256025075635,2.226933479309082
0.46151717909611273,2.2274155616760254
0.461508759724005,2.2283148765563965
0.46150034438818915,2.228811502456665
0.46149193308561737,2.2296903133392334
0.4614835258132446,2.2301793098449707
0.46147512256802925,2.231048107147217
0.46146672334693306,2.2315406799316406
0.46145832814692056,2.232417345046997
0.4614499369649599,2.232903242111206
0.4614415497980218,2.2337818145751953
0.46143316664308087,2.2342894077301025
0.4614247874971143,2.2351605892181396
0.46141641235710273,2.2356483936309814
0.4614080412200299,2.2365362644195557
0.4613996740828826,2.237046003341675
0.461391310942651,2.237898349761963
0.46138295179632827,2.238481044769287
0.4613745966409105,2.239269256591797
0.4613662454733975,2.239854335784912
0.46135789829079143,2.2406342029571533
0.4613495550900983,2.241211175918579
0.46134121586832677,2.2419791221618652
0.4613328806224888,2.242568016052246
0.46132454934959954,2.243363380432129
0.46131622204667694,2.243917226791382
0.4613078987107424,2.244736671447754
0.4612995793388204,2.2452504634857178
0.46129126392793823,2.24609112739563
0.4612829524751264,2.2465932369232178
0.4612746449774187,2.2474517822265625
0.4612663414318518,2.247964859008789
0.4612580418354655,2.248854160308838
0.46124974618530273,2.2493484020233154
0.4612414544784093,2.2502365112304688
0.4612331667118344,2.25073504447937
0.46122488288263014,2.2515993118286133
0.4612166029878515,2.2521181106567383
0.4612083270245567,2.2529563903808594
0.46120005498980715,2.2534775733947754
0.46119178688066703,2.254315137863159
0.4611835226942037,2.2548468112945557
0.4611752624274876,2.255680561065674
0.46116700607759215,2.2562172412872314
0.46115875364159364,2.2570595741271973
0.46115050511657174,2.2575628757476807
0.4611422604996088,2.258427381515503
0.4611340197877905,2.2589762210845947
0.46112578297820533,2.259821891784668
0.4611175500679448,2.2603297233581543
0.46110932105410357,2.2612762451171875
0.461101095933779,2.2617175579071045
0.46109287470407173,2.2626585960388184
0.4610846573620854,2.2630982398986816
0.4610764439049265,2.264037609100342
0.46106823432970456,2.264479160308838
0.4610600286335321,2.2654340267181396
0.4610518268135246,2.2658748626708984
0.46104362886680067,2.2668144702911377
0.4610354347904814,2.267273426055908
0.46102724458169164,2.268226385116577
0.46101905823755857,2.268676280975342
0.4610108757552125,2.269596576690674
0.4610026971317866,2.270083427429199
0.4609945223644175,2.270962953567505
0.460986351450244,2.271512508392334
0.4609781843864084,2.2723453044891357
0.46097002117005587,2.2728731632232666
0.4609618617983343,2.2737185955047607
0.4609537062683946,2.2742245197296143
0.4609455545773908,2.2750964164733887
0.4609374067224796,2.2755796909332275
0.46092926270082074,2.2766036987304688
0.4609211225095769,2.2770352363586426
0.4609129861459136,2.278000831604004
0.46090485360699923,2.2784464359283447
0.46089672489000527,2.2794744968414307
0.46088859999210596,2.279925584793091
0.46088047891047856,2.2809412479400635
0.460872361642303,2.2813880443573
0.4608642481847622,2.282313346862793
0.4608561385350422,2.282764434814453
0.4608480326903316,2.283674955368042
0.4608399306478219,2.284151792526245
0.4608318324047078,2.2850422859191895
0.46082373795818654,2.2855522632598877
0.4608156473054584,2.28641939163208
0.46080756044372634,2.286954402923584
0.4607994773701964,2.2878243923187256
0.4607913980820774,2.288318634033203
0.46078332257658094,2.289203643798828
0.46077525085092164,2.2897088527679443
0.46076718290231666,2.290560483932495
0.46075911872798636,2.291098117828369
0.4607510583251536,2.2919821739196777
0.4607430016910445,2.2924680709838867
0.4607349488228875,2.2933876514434814
0.46072689971791436,2.2938528060913086
0.4607188543733591,2.294741630554199
0.4607108127864592,2.2952229976654053
0.46070277495445455,2.2961277961730957
0.46069474087458784,2.2965993881225586
0.4606867105441048,2.2974956035614014
0.46067868396025374,2.2979931831359863
0.460670661120286,2.298866033554077
0.46066264202145546,2.299360752105713
0.4606546266610189,2.3002288341522217
0.4606466150362361,2.300724744796753
0.4606386071443692,2.301595449447632
0.46063060298268355,2.302098512649536
0.460622602548447,2.3029561042785645
0.4606146058389302,2.3034467697143555
0.4606066128514068,2.304318428039551
0.460598623583153,2.3048043251037598
0.4605906380314478,2.305692195892334
0.4605826561935729,2.306178569793701
0.460574678066813,2.3070573806762695
0.4605667036484553,2.307547092437744
0.46055873293578986,2.308436870574951
0.4605507659261094,2.309002637863159
0.4605428026167096,2.3098254203796387
0.46053484300488867,2.3103830814361572
0.4605268870879476,2.311204433441162
0.4605189348631902,2.311781167984009
0.46051098632792287,2.3125641345977783
0.46050304147945487,2.3131532669067383
0.4604951003150981,2.313918113708496
0.4604871628321672,2.3145079612731934
0.4604792290279795,2.3152785301208496
0.4604712988998551,2.3158819675445557
0.46046337244511676,2.316648006439209
0.46045544966109003,2.317244052886963
0.46044753054510307,2.318019151687622
0.4604396150944867,2.318613290786743
0.46043170330657446,2.319403648376465
0.46042379517870274,2.3200061321258545
0.46041589070821054,2.3207764625549316
0.4604079898924392,2.3213565349578857
0.46040009272873333,2.3221757411956787
0.4603921992144398,2.322727680206299
0.46038430934690827,2.3235507011413574
0.46037642312349114,2.3241169452667236
0.4603685405415434,2.3249406814575195
0.46036066159842265,2.32547664642334
0.46035278629148935,2.3263189792633057
0.46034491461810634,2.3268094062805176
0.4603370465756393,2.3276798725128174
0.46032918216145646,2.328174352645874
0.46032132137292897,2.3290600776672363
0.4603134642074302,2.329559564590454
0.4603056106623364,2.3304245471954346
0.4602977607350265,2.330920457839966
0.46028991442288175,2.3318071365356445
0.4602820717232865,2.3322994709014893
0.4602742326336273,2.333176612854004
0.46026639715129375,2.333665609359741
0.46025856527367764,2.3345484733581543
0.4602507369981737,2.335038900375366
0.46024291232217895,2.3359360694885254
0.4602350912430934,2.3364291191101074
0.4602272737583192,2.3373167514801025
0.46021945986526164,2.3378052711486816
0.4602116495613282,2.3386905193328857
0.4602038428439292,2.3391823768615723
0.46019603971047723,2.3400988578796387
0.4601882401583879,2.340585470199585
0.46018044418507914,2.341475248336792
0.4601726517879714,2.3419625759124756
0.46016486296448805,2.3428289890289307
0.46015707771205455,2.343310594558716
0.46014929602809934,2.344208002090454
0.4601415179100532,2.344696283340454
0.4601337433553496,2.3455939292907715
0.46012597236142455,2.3460752964019775
0.4601182049257166,2.3469977378845215
0.4601104410456668,2.3474807739257812
0.4601026807187188,2.3483924865722656
0.46009492394231877,2.348876953125
0.4600871707139156,2.349776268005371
0.46007942103096044,2.3502554893493652
0.4600716748909071,2.3512349128723145
0.4600639322912122,2.3516645431518555
0.4600561932293343,2.352600336074829
0.460048457702735,2.3530642986297607
0.4600407257088782,2.353957414627075
0.46003299724523056,2.3544538021087646
0.4600252723092608,2.355316162109375
0.46001755089844065,2.3558499813079834
0.46000983301024406,2.35669207572937
0.46000211864214763,2.3572258949279785
0.45999440779163026,2.358057737350464
0.45998670045617357,2.3585777282714844
0.4599789966332618,2.3594493865966797
0.45997129632038125,2.3599820137023926
0.459963599515021,2.3608274459838867
0.4599559062146728,2.361337661743164
0.45994821641683037,2.3622007369995117
0.4599405301189905,2.362705707550049
0.45993284731865197,2.363574981689453
0.45992516801331634,2.364074468612671
0.4599174922004876,2.364956855773926
0.45990981987767204,2.3654496669769287
0.45990215104237875,2.3663482666015625
0.4598944856921189,2.3668487071990967
0.4598868238244064,2.3677499294281006
0.4598791654367574,2.3682334423065186
0.4598715105266908,2.3691442012786865
0.45986385909172783,2.369640588760376
0.4598562111293919,2.3705108165740967
0.4598485666372092,2.371001720428467
0.4598409256127084,2.371899127960205
0.4598332880534203,2.372396230697632
0.45982565395687836,2.3732657432556152
0.45981802332061844,2.3738081455230713
0.4598103961421788,2.374624252319336
0.45980277241910017,2.375170946121216
0.45979515214892575,2.376018762588501
0.45978753532920086,2.3765275478363037
0.45977992195747375,2.3774008750915527
0.45977231203129465,2.3778903484344482
0.45976470554821647,2.378772020339966
0.4597571025057944,2.379271984100342
0.4597495029015859,2.3801445960998535
0.4597419067331512,2.380645990371704
0.45973431399805276,2.381507635116577
0.45972672469385517,2.3820087909698486
0.459719138818126,2.382861614227295
0.45971155636843447,2.3833634853363037
0.4597039773423529,2.384218692779541
0.4596964017374555,2.3847334384918213
0.4596888295513192,2.3855819702148438
0.45968126078152305,2.3860726356506348
0.4596736954256485,2.386931896209717
0.45966613348127977,2.3874430656433105
0.4596585749460029,2.3883025646209717
0.45965101981740647,2.388800621032715
0.45964346809308165,2.3896965980529785
0.4596359197706218,2.390191078186035
0.4596283748476226,2.391094446182251
0.4596208333216822,2.391580104827881
0.45961329519040106,2.3924849033355713
0.4596057604513819,2.3929717540740967
0.4595982291022299,2.393855094909668
0.45959070114055256,2.39436411857605
0.45958317656395986,2.395219564437866
0.4595756553700636,2.3957152366638184
0.45956813755647874,2.3966283798217773
0.4595606231208217,2.397240161895752
0.4595531120607119,2.3979995250701904
0.45954560437377084,2.398580551147461
0.45953810005762236,2.399385690689087
0.4595305991098924,2.399977922439575
0.4595231015282096,2.400756359100342
0.45951560731020463,2.401355266571045
0.4595081164535108,2.4021358489990234
0.4595006289557632,2.4027259349823
0.4594931448145998,2.40350079536438
0.45948566402766056,2.4041059017181396
0.45947818659258766,2.4048800468444824
0.45947071250702576,2.4054646492004395
0.4594632417686219,2.4062585830688477
0.45945577437502505,2.40682053565979
0.459448310323887,2.40765118598938
0.45944084961286125,2.408255100250244
0.459433392239604,2.4090490341186523
0.4594259382017735,2.4095988273620605
0.45941848749703046,2.410404920578003
0.4594110401230378,2.410963535308838
0.4594035960774607,2.4117960929870605
0.4593961553579664,2.4123361110687256
0.4593887179622247,2.4131627082824707
0.4593812838879077,2.4136812686920166
0.45937385313268964,2.4145379066467285
0.4593664256942468,2.4150197505950928
0.459359001570258,2.4159398078918457
0.4593515807584043,2.4164376258850098
0.45934416325636895,2.4173405170440674
0.4593367490618374,2.4178314208984375
0.4593293381724973,2.418722629547119
0.45932193058603893,2.4192166328430176
0.45931452630015424,2.4201033115386963
0.45930712531253776,2.420605182647705
0.45929972762088617,2.421466588973999
0.4592923332228983,2.421966791152954
0.4592849421162757,2.422823905944824
0.45927755429872114,2.4233174324035645
0.45927016976794066,2.4241838455200195
0.45926278852164193,2.4246997833251953
0.459255410557535,2.4255545139312744
0.4592480358733322,2.4260404109954834
0.4592406644667477,2.4269297122955322
0.45923329633549853,2.4274189472198486
0.4592259314773034,2.4283101558685303
0.4592185698898833,2.428800344467163
0.4592112115709617,2.4296910762786865
0.45920385651826384,2.4301791191101074
0.4591965047295177,2.4310858249664307
0.4591891562024528,2.431569814682007
0.45918181093480137,2.432460069656372
0.45917446892429764,2.432990789413452
0.45916713016867805,2.433830738067627
0.4591597946656812,2.4343676567077637
0.4591524624130478,2.435213327407837
0.4591451334085208,2.435694694519043
0.4591378076498455,2.436582565307617
0.45913048513476906,2.4370975494384766
0.45912316586104096,2.4379804134368896
0.45911584982641285,2.4384610652923584
0.45910853702863863,2.439373731613159
0.45910122746547416,2.439926862716675
0.4590939211346774,2.4407482147216797
0.4590866180340089,2.4413061141967773
0.45907931816123093,2.442131280899048
0.45907202151410814,2.4426844120025635
0.4590647280904072,2.4435086250305176
0.459057437887897,2.444042921066284
0.4590501509043486,2.444887161254883
0.45904286713753495,2.445425033569336
0.4590355865852315,2.4462738037109375
0.4590283092452156,2.4467949867248535
0.4590210351152668,2.4476566314697266
0.4590137641931669,2.448172092437744
0.4590064964766995,2.4490408897399902
0.45899923196365067,2.4495818614959717
0.4589919706518083,2.4503891468048096
0.4589847125389628,2.45092511177063
0.4589774576229061,2.451796293258667
0.45897020590143284,2.452289581298828
0.4589629573723395,2.453174352645874
0.4589557120334246,2.4536609649658203
0.458948469882489,2.4548072814941406
0.45894123091733535,2.4552161693573
0.4589339951357686,2.456202507019043
0.4589267625355958,2.456655979156494
0.4589195331146261,2.4575650691986084
0.45891230687067064,2.4580466747283936
0.4589050838015427,2.459085464477539
0.4588978639050576,2.4595117568969727
0.45889064717903294,2.460448741912842
0.4588834336212882,2.4608869552612305
0.4588762232296449,2.461834192276001
0.45886901600192687,2.4623160362243652
0.4588618119359599,2.4632608890533447
0.4588546110295717,2.4637160301208496
0.45884741328059236,2.464622974395752
0.4588402186868537,2.465116024017334
0.45883302724618985,2.465991973876953
0.4588258389564369,2.466477394104004
0.4588186538154329,2.4673709869384766
0.4588114718210183,2.46787691116333
0.4588042929710352,2.4687368869781494
0.458797117263328,2.4692585468292236
0.4587899446957431,2.470140218734741
0.45878277526612876,2.470630645751953
0.4587756089723357,2.4715163707733154
0.45876844581221626,2.472017526626587
0.45876128578362496,2.4728927612304688
0.4587541288844186,2.4734764099121094
0.45874697511245555,2.4742672443389893
0.45873982446559664,2.4748432636260986
0.4587326769417044,2.4756429195404053
0.4587255325386437,2.4762156009674072
0.4587183912542811,2.477005958557129
0.4587112530864854,2.4775655269622803
0.4587041180331276,2.478370189666748
0.45869698609208015,2.478928565979004
0.4586898572612181,2.4797725677490234
0.45868273153841826,2.4802794456481934
0.45867560892155923,2.4811530113220215
0.45866848940852206,2.4816396236419678
0.45866137299718956,2.4825119972229004
0.4586542596854465,2.4830129146575928
0.45864714947117974,2.483915328979492
0.4586400423522782,2.4843969345092773
0.4586329383266326,2.4852707386016846
0.45862583739213575,2.4857609272003174
0.45861873954668264,2.486628532409668
0.45861164478817,2.4871623516082764
0.45860455311449655,2.4880177974700928
0.45859746452356304,2.4884986877441406
0.4585903790132723,2.4894134998321533
0.45858329658152924,2.489881753921509
0.45857621722624026,2.4907796382904053
0.4585691409453142,2.4912712574005127
0.4585620677366616,2.4921586513519287
0.45855499759819524,2.4926533699035645
0.4585479305278296,2.493525981903076
0.4585408665234813,2.494016170501709
0.45853380558306883,2.4948978424072266
0.45852674770451257,2.495387315750122
0.45851969288573513,2.4962778091430664
0.45851264112466084,2.4967687129974365
0.45850559241921585,2.497650623321533
0.45849854676732876,2.4981343746185303
0.4584915041669295,2.499054431915283
0.45848446461595044,2.4995059967041016
0.4584774281123258,2.500417709350586
0.45847039465399136,2.5009067058563232
0.4584633642388853,2.501798629760742
0.4584563368649475,2.502286195755005
0.45844931253011983,2.5032026767730713
0.45844229123234614,2.5036444664001465
0.4584352729695722,2.5046117305755615
0.45842825773974555,2.5050528049468994
0.45842124554081587,2.505985975265503
0.45841423637073453,2.506434679031372
0.45840723022745505,2.5073776245117188
0.45840022710893286,2.5078353881835938
0.4583932270131251,2.5087854862213135
0.45838622993799094,2.5092244148254395
0.4583792358814914,2.5101735591888428
0.45837224484158967,2.510622262954712
0.4583652568162504,2.511561870574951
0.45835827180344063,2.5120232105255127
0.4583512898011288,2.512946844100952
0.45834431080728577,2.5133938789367676
0.45833733481988376,2.514383316040039
0.4583303618368974,2.5148282051086426
0.4583233918563029,2.5158278942108154
0.4583164248760784,2.51625919342041
0.45830946089420377,2.5171778202056885
0.45830249990866134,2.517627716064453
0.4582955419174347,2.518541097640991
0.45828858691850954,2.5189993381500244
0.4582816349098735,2.520031213760376
0.4582746858895162,2.520443916320801
0.45826773985542857,2.5214102268218994
0.4582607968056043,2.5218451023101807
0.4582538567380381,2.5227913856506348
0.458246919650727,2.5232365131378174
0.45823998554167006,2.5241658687591553
0.45823305440886763,2.5246329307556152
0.45822612625032233,2.525538444519043
0.4582192010640387,2.526002883911133
0.45821227884802285,2.526914119720459
0.4582053596002828,2.5274038314819336
0.45819844331882875,2.5282785892486572
0.45819153000167234,2.528770685195923
0.45818461964682733,2.529663324356079
0.45817771225230913,2.5301640033721924
0.458170807816135,2.5310277938842773
0.45816390633632426,2.531524658203125
0.45815700781089785,2.5323734283447266
0.45815011223787877,2.532870054244995
0.4581432196152916,2.5337350368499756
0.4581363299411629,2.5342304706573486
0.4581294432135209,2.535097599029541
0.4581225594303959,2.535592794418335
0.45811567858982,2.5364608764648438
0.45810880068982684,2.5369553565979004
0.4581019257284521,2.5378193855285645
0.45809505370373343,2.538311243057251
0.4580881846137099,2.539191246032715
0.4580813184564228,2.539682626724243
0.45807445522991486,2.540548324584961
0.458067594932231,2.541053056716919
0.4580607375614176,2.541919231414795
0.458053883115523,2.5424022674560547
0.45804703159259746,2.5433011054992676
0.4580401829906928,2.5438084602355957
0.45803333730786294,2.544689655303955
0.4580264945421634,2.545179843902588
0.45801965469165123,2.54608154296875
0.45801281775438596,2.546569347381592
0.45800598372842827,2.5474514961242676
0.457999152611841,2.5479793548583984
0.4579923244026885,2.5488526821136475
0.4579854990990372,2.549342155456543
0.45797867669895514,2.5502285957336426
0.4579718572005122,2.5507102012634277
0.4579650406017799,2.5516042709350586
0.4579582269008317,2.5521061420440674
0.4579514160957428,2.5529696941375732
0.45794460818459015,2.5534708499908447
0.45793780316545246,2.554335117340088
0.4579310010364102,2.554823875427246
0.45792420179554577,2.555706024169922
0.457917405440943,2.5562195777893066
0.45791061197068783,2.557103157043457
0.45790382138286767,2.5576226711273193
0.45789703367557194,2.5584802627563477
0.45789024884689156,2.5589888095855713
0.45788346689491943,2.559884786605835
0.45787668781775026,2.5603768825531006
0.4578699116134801,2.5612246990203857
0.4578631382802071,2.561729907989502
0.4578563678160311,2.562570095062256
0.45784960021905363,2.563059091567993
0.45784283548737803,2.563950538635254
0.4578360736191092,2.5644338130950928
0.45782931461235415,2.5653064250946045
0.45782255846522113,2.565802812576294
0.45781580517582043,2.5666534900665283
0.45780905474226413,2.567138671875
0.45780230716266584,2.5680301189422607
0.4577955624351411,2.568519353866577
0.45778882055780684,2.5694167613983154
0.4577820815287821,2.569916248321533
0.45777534534618736,2.5707764625549316
0.45776861200814506,2.571258544921875
0.4577618815127792,2.572164535522461
0.4577551538582154,2.572652816772461
0.4577484290425813,2.573539972305298
0.4577417070640059,2.57403564453125
0.4577349879206201,2.5749354362487793
0.45772827161055674,2.5755081176757812
0.4577215581319497,2.576317548751831
0.45771484748293534,2.5769011974334717
0.4577081396616511,2.5776960849761963
0.45770143466623653,2.5782713890075684
0.4576947324948325,2.5791103839874268
0.45768803314558215,2.579617977142334
0.4576813366166296,2.5804922580718994
0.45767464290612125,2.5809779167175293
0.4576679520122049,2.58186674118042
0.45766126393302997,2.5823519229888916
0.45765457866674786,2.583240509033203
0.45764789621151136,2.5837743282318115
0.45764121656547524,2.584616184234619
0.4576345397267956,2.585158586502075
0.45762786569363045,2.5859758853912354
0.45762119446413935,2.5865135192871094
0.4576145260364837,2.5873372554779053
0.4576078604088265,2.5879056453704834
0.45760119757933226,2.5887060165405273
0.4575945375461674,2.589251756668091
0.4575878803074998,2.5900895595550537
0.45758122586149924,2.5906221866607666
0.4575745742063368,2.5914602279663086
0.45756792534018564,2.591970205307007
0.4575612792612203,2.5928289890289307
0.45755463596761703,2.593313694000244
0.4575479954575538,2.5942044258117676
0.4575413577292102,2.594683885574341
0.4575347227807674,2.595597743988037
0.45752809061040833,2.596109390258789
0.45752146121631754,2.5969717502593994
0.45751483459668113,2.597472906112671
0.457508210749687,2.5983479022979736
0.4575015896735245,2.5988481044769287
0.4574949713663847,2.599764585494995
0.45748835582646047,2.600240707397461
0.4574817430519461,2.6011226177215576
0.4574751330410375,2.6016294956207275
0.4574685257919324,2.6024773120880127
0.45746192130283014,2.6029953956604004
0.45745531957193153,2.6038753986358643
0.45744872059743896,2.6043624877929688
0.45744212437755666,2.6052427291870117
0.4574355309104904,2.6057510375976562
0.45742894019444746,2.6066033840179443
0.45742235222763694,2.607095956802368
0.4574157670082695,2.607998847961426
0.45740918453455726,2.6084892749786377
0.4574026048047141,2.6093878746032715
0.4573960278169554,2.609877586364746
0.4573894535694983,2.610764265060425
0.4573828820605615,2.6112685203552246
0.457376313288365,2.612136125564575
0.457369747251131,2.6126246452331543
0.45736318394708275,2.6135215759277344
0.4573566233744456,2.6140434741973877
0.45735006553144586,2.6148881912231445
0.457343510416312,2.615422248840332
0.4573369580272738,2.616274118423462
0.4573304083625628,2.616790533065796
0.4573238614204121,2.6176514625549316
0.4573173171990561,2.6181576251983643
0.4573107756967311,2.6190547943115234
0.45730423691167504,2.619568347930908
0.4572977008421271,2.6204259395599365
0.4572911674863284,2.620924234390259
0.4572846368425214,2.6217868328094482
0.45727810890895026,2.6222920417785645
0.45727158368386084,2.6231446266174316
0.45726506116550003,2.623642683029175
0.4572585413521171,2.6245405673980713
0.457252024241962,2.6250388622283936
0.4572455098332871,2.625900983810425
0.4572389981243459,2.62638521194458
0.45723248911339326,2.627275228500366
0.45722598279868604,2.627829074859619
0.45721947917848255,2.6286394596099854
0.45721297825104246,2.629188060760498
0.45720648001462705,2.630013942718506
0.4571999844674995,2.630535840988159
0.45719349160792405,2.6313838958740234
0.45718700143416685,2.6318981647491455
0.4571805139444953,2.632956027984619
0.45717402913717864,2.633362054824829
0.45716754701048756,2.63434100151062
0.4571610675626942,2.634769916534424
0.4571545907920724,2.635708808898926
0.45714811669689726,2.6361629962921143
0.4571416452754458,2.6372649669647217
0.45713517652599633,2.6376843452453613
0.45712871044682885,2.6386232376098633
0.4571222470362246,2.6390645503997803
0.45711578629246674,2.64007830619812
0.45710932821383965,2.640509843826294
0.45710287279862954,2.641469955444336
0.45709642004512374,2.6419155597686768
0.45708996995161155,2.6428544521331787
0.45708352251638346,2.6432952880859375
0.45707707773773165,2.644270658493042
0.4570706356139497,2.6446926593780518
0.457064196143333,2.645639419555664
0.4570577593241781,2.646080493927002
0.45705132515478314,2.647012948989868
0.4570448936334479,2.6474545001983643
0.45703846475847365,2.6484038829803467
0.4570320385281631,2.648852586746216
0.4570256149408206,2.6497957706451416
0.4570191939947517,2.6502420902252197
0.45701277568826393,2.6511764526367188
0.4570063600196659,2.6516404151916504
0.45699994698726776,2.65256404876709
0.4569935365893816,2.653026819229126
0.45698712882432047,2.6539323329925537
0.4569807236903992,2.65442156791687
0.45697432118593395,2.6553120613098145
0.45696792130924263,2.6558310985565186
0.45696152405864443,2.656674861907959
0.45695512943246014,2.6571803092956543
0.4569487374290118,2.658053159713745
0.4569423480466233,2.6585452556610107
0.4569359612836198,2.659444570541382
0.4569295771383279,2.6599597930908203
0.45692319560907585,2.6608238220214844
0.45691681669419326,2.6613051891326904
0.4569104403920112,2.6621813774108887
0.4569040667008623,2.662667989730835
0.45689769561908067,2.663571357727051
0.4568913271450018,2.6640641689300537
0.45688496127696276,2.6649699211120605
0.4568785980133019,2.6655080318450928
0.4568722373523595,2.6663565635681152
0.45686587929247646,2.666841506958008
0.4568595238319961,2.6677539348602295
0.45685317096926253,2.668246030807495
0.4568468207026216,2.6691532135009766
0.4568404730304208,2.6696536540985107
0.4568341279510085,2.6705386638641357
0.4568277854627351,2.6710305213928223
0.4568214455639522,2.671931028366089
0.45681510825301286,2.6724250316619873
0.45680877352827165,2.673299789428711
0.45680244138808446,2.6737842559814453
0.4567961118308089,2.674679756164551
0.45678978485480376,2.6751394271850586
0.45678346045842927,2.6760611534118652
0.4567771386400475,2.676522731781006
0.45677081939802144,2.6774086952209473
0.45676450273071567,2.6778926849365234
0.4567581886364965,2.67879056930542
0.4567518771137313,2.67927885055542
0.4567455681607891,2.6801698207855225
0.4567392617760403,2.6806576251983643
0.4567329579578568,2.681610584259033
0.4567266567046117,2.6820437908172607
0.45672035801467975,2.6830050945281982
0.4567140618864372,2.6834568977355957
0.45670776831826143,2.684368133544922
0.45670147730853144,2.6848199367523193
0.4566951888556277,2.6857261657714844
0.4566889029579319,2.6861982345581055
0.45668261961382745,2.6870944499969482
0.4566763388216988,2.68757700920105
0.4566700605799322,2.688453197479248
0.456663784886915,2.6889548301696777
0.456657511741036,2.6898193359375
0.45665124114068567,2.690315008163452
0.45664497308425583,2.6911780834198
0.45663870757013925,2.6916749477386475
0.45663244459673075,2.6925463676452637
0.4566261841624262,2.693047285079956
0.4566199262656228,2.6939070224761963
0.45661367090471944,2.694406032562256
0.45660741807811617,2.6952667236328125
0.45660116778421456,2.695788621902466
0.45659492002141755,2.6966288089752197
0.4565886747881294,2.6971659660339355
0.456582432082756,2.6980040073394775
0.45657619190370424,2.698544502258301
0.45656995424938285,2.699387550354004
0.4565637191182016,2.6999287605285645
0.4565574865085717,2.7007498741149902
0.4565512564189059,2.7012746334075928
0.4565450288476184,2.702106237411499
0.45653880379312434,2.702650547027588
0.4565325812538407,2.703479290008545
0.4565263612281857,2.704012155532837
0.4565201437145789,2.7048583030700684
0.45651392871144125,2.705340623855591
0.456507716217195,2.706230878829956
0.4565015062302639,2.7067370414733887
0.4564952987490731,2.7075977325439453
0.456489093772049,2.7080984115600586
0.4564828912976193,2.708986520767212
0.4564766913242134,2.709481716156006
0.45647049385026167,2.7103428840637207
0.4564642988741961,2.710890531539917
0.4564581063944499,2.7117178440093994
0.4564519164094578,2.7122371196746826
0.4564457289176557,2.71309494972229
0.45643954391748104,2.713592767715454
0.45643336140737256,2.714454174041748
0.45642718138577015,2.7149412631988525
0.45642100385111545,2.715862989425659
0.4564148288018511,2.716350555419922
0.4564086562364213,2.717224359512329
0.45640248615327145,2.717725992202759
0.45639631855084845,2.7186014652252197
0.4563901534276005,2.7190957069396973
0.45638399078197694,2.7200136184692383
0.4563778306124287,2.7204689979553223
0.45637167291740816,2.7213780879974365
0.4563655176953687,2.7218613624572754
0.4563593649447652,2.7227253913879395
0.4563532146640539,2.7232139110565186
0.45634706685169235,2.724094867706299
0.45634092150613953,2.7245874404907227
0.45633477862585553,2.7254698276519775
0.456328638209302,2.725958824157715
0.45632250025494175,2.7268385887145996
0.456316364761239,2.727320432662964
0.45631023172665935,2.728228807449341
0.4563041011496697,2.728715181350708
0.4562979730287381,2.7296342849731445
0.4562918473623342,2.7301201820373535
0.4562857241489287,2.731017827987671
0.45627960338699386,2.731508493423462
0.4562734850750032,2.7324059009552
0.45626736921143146,2.7328927516937256
0.4562612557947546,2.7337779998779297
0.45625514482345025,2.734264373779297
0.456249036295997,2.7351412773132324
0.45624293021087503,2.735626697540283
0.45623682656656556,2.7365238666534424
0.45623072536155135,2.7370188236236572
0.45622462659431634,2.737888813018799
0.45621853026334575,2.7383806705474854
0.4562124363671262,2.7392797470092773
0.4562063449041457,2.7398006916046143
0.4562002558728932,2.740651845932007
0.4561941692718593,2.7411718368530273
0.4561880850995358,2.742034673690796
0.4561820033544157,2.7425994873046875
0.4561759240349936,2.7434215545654297
0.4561698471397648,2.743992328643799


==> n9/slow_stale_grads_e_2000_lr_005.csv <==
testing_loss,times
0.6923623672922862,0.0
0.6915990678265906,0.0013954639434814453
0.6908210934080856,0.0026750564575195312
0.6900700172120182,0.003080606460571289
0.6892997998291968,0.004095315933227539
0.6885577748544085,0.004522085189819336
0.6877957114661851,0.0055010318756103516
0.6870616316494415,0.005961894989013672
0.6863076275187748,0.006897926330566406
0.6855814027735674,0.007396697998046875
0.6848353663240487,0.00826716423034668
0.6841169069065108,0.00879049301147461
0.683378746906209,0.009627342224121094
0.6826679634409575,0.010128498077392578
0.6819375890370614,0.010991573333740234
0.6812343925497052,0.011466741561889648
0.6805117133017609,0.012364864349365234
0.679816015250025,0.012816190719604492
0.679100941161749,0.01378631591796875
0.6784126534652156,0.014220476150512695
0.6777050950148876,0.0151824951171875
0.6770241300833629,0.015600442886352539
0.6763239982528043,0.016559123992919922
0.6756502690133237,0.016986370086669922
0.6749574753154727,0.01800084114074707
0.6742908952379555,0.018419265747070312
0.6736053517430544,0.0193789005279541
0.6729458348646236,0.019806623458862305
0.6722674542250294,0.02073979377746582
0.6716149151730157,0.021204710006713867
0.6709436106466583,0.022130489349365234
0.6702979646603069,0.022578954696655273
0.6696336501328091,0.02349114418029785
0.6689948130837111,0.02393651008605957
0.6683374030891969,0.02487659454345703
0.6677052915004711,0.025311946868896484
0.6670547012410853,0.026248455047607422
0.6664292323053318,0.02669358253479004
0.6657853776694967,0.027628183364868164
0.6651664692655512,0.02806854248046875
0.6645292668449886,0.0290071964263916
0.663916837553504,0.029432296752929688
0.6632862046590492,0.03038620948791504
0.6626801737769351,0.030814409255981445
0.6620560284531755,0.03176069259643555
0.661456316006923,0.032182931900024414
0.6608385770456906,0.0331265926361084
0.6602451038036145,0.03354907035827637
0.6596336907563638,0.0345149040222168
0.6590463782397916,0.03495502471923828
0.6584412114288978,0.03587770462036133
0.6578599819223403,0.03630423545837402
0.6572609824513462,0.037250518798828125
0.6566857590116794,0.03772473335266113
0.6560928487745294,0.03865456581115723
0.6555235552392206,0.03909635543823242
0.654936656928513,0.040134429931640625
0.6543732179229234,0.04054856300354004
0.6537922550372147,0.04150128364562988
0.6532345959810132,0.04195690155029297
0.6526594928312099,0.04289650917053223
0.6521075399439283,0.04332304000854492
0.6515382216587996,0.04430365562438965
0.6509919019645628,0.04476213455200195
0.6504282944954063,0.04567146301269531
0.6498875358268709,0.046135902404785156
0.6493295659513691,0.047101497650146484
0.6487942969528997,0.04751992225646973
0.6482418922781968,0.048517704010009766
0.6477120424083165,0.048951148986816406
0.6471651313733494,0.049915313720703125
0.64664063090649,0.05034017562866211
0.646099142783608,0.05127072334289551
0.6455799228111969,0.051705360412597656
0.6450437877071008,0.05265212059020996
0.644529780138009,0.05307579040527344
0.6439989289940398,0.05407524108886719
0.6434900665544271,0.054488420486450195
0.6429644311462394,0.055443525314331055
0.6424606473788198,0.055879831314086914
0.6419401603154645,0.05682563781738281
0.6414413895782274,0.057263851165771484
0.6409259843006794,0.058203697204589844
0.6404321617650859,0.05865645408630371
0.6399217725442407,0.059540748596191406
0.6394328341929328,0.06001400947570801
0.6389273961271035,0.06087446212768555
0.6384432787511423,0.06136298179626465
0.6379427277630836,0.06223249435424805
0.6374633689587503,0.06271171569824219
0.636967641792235,0.06358504295349121
0.6364929799574157,0.06406617164611816
0.6360020141733916,0.06495213508605957
0.6355319885035716,0.06543111801147461
0.6350457224759225,0.06630921363830566
0.6345802729598132,0.06679916381835938
0.6340986458707487,0.06768035888671875
0.633637713285571,0.06815218925476074
0.633160665120669,0.06903696060180664
0.6327041910271133,0.06951498985290527
0.6322316625700377,0.07036876678466797
0.6317795893069242,0.07088494300842285
0.6313115221338392,0.0717165470123291
0.6308637928124972,0.07235312461853027
0.6304001292861998,0.07304668426513672
0.6299566877845867,0.07368826866149902
0.629497371048378,0.07440352439880371
0.6290581620049563,0.07505154609680176
0.6286031359762708,0.07575774192810059
0.628168104783663,0.07638382911682129
0.6277173141474734,0.0771169662475586
0.62728640694591,0.07777190208435059
0.6268397971479284,0.07844805717468262
0.6264129608185073,0.07912158966064453
0.6259704780581974,0.07977724075317383
0.6255476602159713,0.08046531677246094
0.6251092514393884,0.0811161994934082
0.624690400426295,0.08183765411376953
0.6242560133187718,0.08246946334838867
0.6238410781964194,0.0831747055053711
0.623410661175109,0.08385109901428223
0.6229995917174377,0.08453130722045898
0.6225730939237316,0.08523058891296387
0.6221658406095549,0.08589959144592285
0.6217432119013881,0.08660364151000977
0.6213397259068362,0.08726096153259277
0.620920916850892,0.08799910545349121
0.6205211500417628,0.08860182762145996
0.6201061119055908,0.08935904502868652
0.6197100168296243,0.0899667739868164
0.6192987015736829,0.09073066711425781
0.6189062314527668,0.09129214286804199
0.6184985917224012,0.09211230278015137
0.6181097004447209,0.09264087677001953
0.6177056895620876,0.0934762954711914
0.6173203316742287,0.0939946174621582
0.6169199036301763,0.09483671188354492
0.6165380343291903,0.09532976150512695
0.6161411437751069,0.09620261192321777
0.6157627189005475,0.09668517112731934
0.6153693211401817,0.09756684303283691
0.6149942971661219,0.0980525016784668
0.6146043481473886,0.09895992279052734
0.6142326821744252,0.09940958023071289
0.6138461384812023,0.10033059120178223
0.6134777882284554,0.10078096389770508
0.6130946070723787,0.10175418853759766
0.6127295308694953,0.10217452049255371
0.6123496700817614,0.10315346717834473
0.6119878268609258,0.1035776138305664
0.6116112448841058,0.10454416275024414
0.6112525941720669,0.10496163368225098
0.6108792500519407,0.10596036911010742
0.6105237519620598,0.10637497901916504
0.6101536053394745,0.10732245445251465
0.6098012205638002,0.10775160789489746
0.6094342316665589,0.10869288444519043
0.6090849214679338,0.10912060737609863
0.608721051102721,0.1100614070892334
0.6083747773069245,0.1104893684387207
0.6080139868512702,0.11144733428955078
0.6076707118392028,0.11186361312866211
0.6073129632334929,0.11281251907348633
0.6069726499334064,0.11323761940002441
0.6066179056729412,0.11420345306396484
0.6062805175527165,0.11462998390197754
0.6059287406798227,0.11556887626647949
0.6055942417393017,0.11600279808044434
0.6052453958355001,0.11696958541870117
0.6049137505988729,0.11740446090698242
0.6045677997771061,0.11852431297302246
0.604238973285358,0.11895179748535156
0.6038958821822806,0.11988115310668945
0.6035698399857004,0.1203165054321289
0.6032295737540351,0.1212623119354248
0.602906281904788,0.12172341346740723
0.6025688062057492,0.12263035774230957
0.6022482312505167,0.12309885025024414
0.6019135122463048,0.12401127815246582
0.6015956212189942,0.12444591522216797
0.6012636255653618,0.1253800392150879
0.6009483859798858,0.12583088874816895
0.6006190808187789,0.126753568649292
0.6003064606619083,0.1273787021636963
0.5999798136141833,0.12813901901245117
0.5996697813384746,0.12871170043945312
0.5993457604966925,0.12949800491333008
0.5990382850134907,0.13005828857421875
0.5987168589347911,0.13088059425354004
0.5984119096073094,0.13138985633850098
0.5980930473063636,0.1322469711303711
0.5977905939428424,0.13273978233337402
0.5974742648848889,0.13358807563781738
0.5971742777318325,0.13407659530639648
0.5968604518257936,0.13495469093322754
0.596562901561288,0.13541197776794434
0.59625154915297,0.1363222599029541
0.5959564068800808,0.13677597045898438
0.595647498745457,0.13773488998413086
0.5953547359857086,0.13815808296203613
0.5950482433242879,0.13910937309265137
0.5947578320112248,0.1395854949951172
0.5944537264395025,0.14048194885253906
0.5941656389123328,0.14094161987304688
0.5938638924573282,0.14185738563537598
0.5935781014546486,0.14229273796081543
0.5932786865475269,0.14326238632202148
0.5929951652011312,0.14368128776550293
0.5926980546709101,0.1446552276611328
0.5924167764996798,0.14507460594177246
0.5921219435670219,0.14605927467346191
0.5918428824709,0.14648032188415527
0.5915503007419898,0.14743661880493164
0.5912734309960367,0.14787864685058594
0.590983074456543,0.14881587028503418
0.5907083707050744,0.14924073219299316
0.5904202137141971,0.15016961097717285
0.5901476509650054,0.15059423446655273
0.589861668249607,0.15152931213378906
0.5895912218682634,0.15195202827453613
0.5893073885170841,0.1529092788696289
0.5890390342213233,0.15332531929016113
0.5887573256792811,0.15434885025024414
0.5884910395334656,0.15477681159973145
0.5882114315960381,0.15584707260131836
0.5879471900057056,0.15625739097595215
0.5876696588133961,0.15721988677978516
0.5874074385198851,0.15764808654785156
0.5871319605527696,0.15859317779541016
0.5868717386279259,0.15903186798095703
0.5865982907002835,0.1599726676940918
0.5863400445412449,0.1604013442993164
0.5860686037962672,0.1613469123840332
0.5858123111203285,0.16181302070617676
0.5855428550249114,0.16271185874938965
0.5852884938644652,0.16318392753601074
0.585021000204079,0.16411828994750977
0.5847685489016352,0.16454815864562988
0.5845029957752741,0.1655118465423584
0.5842524329785556,0.16595840454101562
0.5839887987937665,0.16690754890441895
0.5837401034508802,0.16733622550964355
0.5834783669188671,0.16834211349487305
0.583231518273551,0.16875720024108887
0.5829716584043577,0.16973328590393066
0.5827266359913011,0.17015337944030762
0.5824686320890692,0.17110753059387207
0.5822254157293075,0.17153096199035645
0.581969247387609,0.17246794700622559
0.5817278171839907,0.1728966236114502
0.5814734642812357,0.17389297485351562
0.5812338006139609,0.17430734634399414
0.5809812433088782,0.17524170875549316
0.5807433268311093,0.1756751537322998
0.5804925455582993,0.17666339874267578
0.5802563571918405,0.17708683013916016
0.5800073326574001,0.1780533790588379
0.5797728535884475,0.17847728729248047
0.5795255667656654,0.17940497398376465
0.5792927784406249,0.17983174324035645
0.5790472105657465,0.18079233169555664
0.5788160946871193,0.1812117099761963
0.5785722272551814,0.1821610927581787
0.5783427657775169,0.18258333206176758
0.5781005805382496,0.1835005283355713
0.5778727556641631,0.18393826484680176
0.5776322346179587,0.18486547470092773
0.5774060287942153,0.18533563613891602
0.5771671541881638,0.18622469902038574
0.5769425501018255,0.18683910369873047
0.5767053044258155,0.18759965896606445
0.5764822850004516,0.18818354606628418
0.5762466509833345,0.18896245956420898
0.5760251993752954,0.189528226852417
0.5757911599811146,0.19031858444213867
0.5755712595758652,0.1908879280090332
0.5753387980001463,0.19167518615722656
0.5751204324086614,0.19225311279296875
0.5748895320747649,0.19303226470947266
0.5746726851299843,0.19359564781188965
0.5744433296855184,0.1943662166595459
0.5742279854388596,0.19494032859802246
0.5740001587521536,0.19570207595825195
0.5737863014700837,0.19630837440490723
0.573559987626719,0.1970655918121338
0.5733476017873829,0.19765520095825195
0.5731227850867837,0.19840335845947266
0.5729118553766889,0.19900751113891602
0.5726885203287679,0.19980573654174805
0.5724790316395246,0.2003469467163086
0.572257162961387,0.20114660263061523
0.5720491003865021,0.201690673828125
0.5718286829992032,0.2025012969970703
0.5716220318309291,0.20306706428527832
0.5714030508562873,0.2038438320159912
0.5711977965825221,0.20447158813476562
0.5709802373399857,0.20518159866333008
0.5707763656412267,0.20583486557006836
0.5705602136447926,0.20653724670410156
0.5703577103911395,0.20721817016601562
0.5701429513463243,0.20789122581481934
0.5699418025945342,0.20855212211608887
0.5697284223953963,0.20926809310913086
0.5695286143859876,0.20993471145629883
0.5693165991121996,0.21061396598815918
0.5691181182666036,0.21127843856811523
0.5689074541805738,0.21199774742126465
0.5687102870983364,0.21262860298156738
0.5685009606423792,0.2133805751800537
0.5683050940984073,0.21399235725402832
0.5680970918919616,0.21474480628967285
0.5679025128338179,0.2153332233428955
0.5676958216707114,0.2161252498626709
0.5675025172159534,0.21666550636291504
0.5672971240617148,0.2175590991973877
0.5671050814952792,0.21803569793701172
0.5669009734844943,0.21892809867858887
0.5667101802561253,0.21938657760620117
0.5665073446898389,0.22030878067016602
0.5663177884115606,0.2207963466644287
0.5661162127547212,0.221693754196167
0.5659278811983512,0.2221376895904541
0.5657275530773002,0.22311830520629883
0.5655404341720061,0.22353839874267578
0.5653413413720082,0.2245161533355713
0.5651554232019053,0.22493314743041992
0.5649575536647217,0.22594857215881348
0.5647728244665104,0.22635626792907715
0.5645761662880121,0.22732257843017578
0.5643926144486564,0.22774076461791992
0.5641971558764781,0.22868824005126953
0.5640147699309219,0.22911620140075684
0.5638204993621561,0.2301034927368164
0.5636392679910782,0.23052000999450684
0.5634461739700073,0.23149657249450684
0.5632660859976155,0.23191547393798828
0.5630741572134826,0.23289132118225098
0.5628952016053428,0.2333078384399414
0.5627044268901605,0.23430252075195312
0.5625265927510641,0.2347240447998047
0.5623369610774592,0.2357025146484375
0.5621602376493253,0.23612523078918457
0.5619717381284209,0.23707199096679688
0.5617961147882344,0.23750615119934082
0.5616087366675668,0.2384946346282959
0.5614342029253505,0.23893499374389648
0.561247935586822,0.23984336853027344
0.5610744810836432,0.24030399322509766
0.5608893140415083,0.24120330810546875
0.5607169285475185,0.2416672706604004
0.5605328514464047,0.24256014823913574
0.560361524858913,0.24305081367492676
0.5601785274718744,0.24391531944274902
0.5600082498134517,0.24440884590148926
0.5598263220400557,0.2452712059020996
0.5596570834566714,0.24577903747558594
0.5594762153211176,0.246626615524292
0.559308006080308,0.24715781211853027
0.5591281877295767,0.24800801277160645
0.5589609982186432,0.24849748611450195
0.5587822199206783,0.24934792518615723
0.5586160406449158,0.2498607635498047
0.5584382927868345,0.2507007122039795
0.5582731143677894,0.2512178421020508
0.5580963874541247,0.25206518173217773
0.557932200627882,0.252551794052124
0.5577564852788524,0.25342702865600586
0.5575932808943516,0.2539253234863281
0.5574185678441608,0.2547945976257324
0.5572563368615391,0.2552769184112549
0.5570826169567034,0.2561812400817871
0.5569213504456668,0.2566349506378174
0.5567486146433712,0.2575552463531494
0.5565883037815929,0.25800061225891113
0.5564165431480732,0.2589380741119385
0.5562571792196177,0.2593729496002197
0.556086384928571,0.2603292465209961
0.5559279593223448,0.26075267791748047
0.5557581226533643,0.2617206573486328
0.5556006268615933,0.2621421813964844
0.5554317391986312,0.26309871673583984
0.5552751648153607,0.2635228633880615
0.5551072176452148,0.2644827365875244
0.5549515563648366,0.26490139961242676
0.5547845412756631,0.2659950256347656
0.5546297848914655,0.26638364791870117
0.5544636935713155,0.2673661708831787
0.5543098339740582,0.26778554916381836
0.5541446582094384,0.2687704563140869
0.5539916873859494,0.26918959617614746
0.5538274190604069,0.27013611793518066
0.553675329092204,0.270566463470459
0.5535119601849342,0.2715110778808594
0.5533607432468678,0.27193236351013184
0.5531982658313447,0.27287912368774414
0.5530479141902634,0.27333664894104004
0.5528863204328929,0.2742476463317871
0.5527368264463314,0.27469825744628906
0.5525761086051262,0.275604248046875
0.5524274647200133,0.2760610580444336
0.5522676151432896,0.27698564529418945
0.5521198138946783,0.2774338722229004
0.5519608250197738,0.27834439277648926
0.5518138590295922,0.2787973880767822
0.5516557233816054,0.27974510192871094
0.5515095853574264,0.28017449378967285
0.551352295547975,0.28112149238586426
0.5512069782818084,0.28154683113098145
0.5510505270078095,0.2824831008911133
0.550906023374911,0.2829098701477051
0.5507504034173804,0.28385305404663086
0.5506067063750821,0.28432273864746094
0.5504519105979523,0.2852010726928711
0.5503090131845108,0.2856755256652832
0.5501550345334696,0.28656506538391113
0.5500129298669328,0.2870457172393799
0.5498597613682794,0.287945032119751
0.5497184426453725,0.28841304779052734
0.5495660774048924,0.28929710388183594
0.5494255378999202,0.28978991508483887
0.5492739691017788,0.29064369201660156
0.5491342021655471,0.2911508083343506
0.5489834230711997,0.29201722145080566
0.5488444221299531,0.2924935817718506
0.5486944260770743,0.2933499813079834
0.5485561846314515,0.2938575744628906
0.5484069650328792,0.29470133781433105
0.5482694766568849,0.29520487785339355
0.548121026999584,0.29619550704956055
0.5479842853395767,0.29666781425476074
0.547836599183617,0.29760241508483887
0.5477005979573133,0.29804158210754395
0.5475536689348656,0.2989680767059326
0.5474184019303608,0.2994110584259033
0.5472722237447065,0.3003561496734619
0.5471376848195102,0.3008086681365967
0.5469922512440698,0.3017702102661133
0.546858434324156,0.30219316482543945
0.54671373920153,0.30316972732543945
0.5465806382804045,0.3035881519317627
0.5464366755214313,0.3045518398284912
0.5463042846592111,0.304976224899292
0.5461610482420395,0.3059670925140381
0.5460293615645487,0.30638742446899414
0.5458868455337244,0.3073458671569824
0.5457558572316036,0.3077733516693115
0.5456140556971704,0.3087136745452881
0.5454837600249999,0.30914306640625
0.5453426671616154,0.3100924491882324
0.5452130584370528,0.3105154037475586
0.5450726684831175,0.3114595413208008
0.5449437410860479,0.31188225746154785
0.5448040483428481,0.31279587745666504
0.544675796714548,0.3132443428039551
0.544536795545412,0.3141670227050781
0.5444092141877274,0.31459903717041016
0.5442708990171947,0.31556105613708496
0.5441439824917293,0.31601834297180176
0.5440063478047337,0.316943883895874
0.5438800907320527,0.3174307346343994
0.5437431310731164,0.31830549240112305
0.5436175281319606,0.3187980651855469
0.5434812381044029,0.3196737766265869
0.5433562840309156,0.3201417922973633
0.5432206582960714,0.3210322856903076
0.543096347883038,0.32149434089660645
0.5429613811594907,0.32239389419555664
0.5428377092555884,0.3228487968444824
0.5427033963184136,0.3237912654876709
0.5425803578274742,0.3242361545562744
0.5424466935074943,0.3252265453338623
0.5423242833877779,0.32566094398498535
0.5421912625708302,0.3265876770019531
0.5420694758343092,0.327045202255249
0.5419370934605225,0.32797718048095703
0.5418159251721782,0.3284180164337158
0.5416841762352631,0.3293619155883789
0.5415636215123912,0.3298177719116211
0.54143250105894,0.3307375907897949
0.5413125550704682,0.3312101364135742
0.5411820581992647,0.3321526050567627
0.5410627161650801,0.3325788974761963
0.540932838026422,0.33350253105163574
0.5408140952167083,0.3339967727661133
0.5406848310117379,0.33487677574157715
0.5405666827463237,0.33534860610961914
0.5404380277263701,0.3362455368041992
0.5403204693740862,0.33670616149902344
0.540192418840016,0.3376452922821045
0.5400754458180628,0.3381354808807373
0.5399479951196429,0.33904266357421875
0.5398316028929668,0.3395090103149414
0.5397047474282345,0.3404266834259033
0.539588931508915,0.3408780097961426
0.5394626667235588,0.34183311462402344
0.5393474226702032,0.3422732353210449
0.5392217440569524,0.3431885242462158
0.539107067474101,0.3436448574066162
0.5389819705721254,0.3445730209350586
0.5388678571096643,0.34502124786376953
0.5387433375039815,0.3459944725036621
0.5386297828565655,0.3464188575744629
0.5385058361774578,0.3475935459136963
0.5383928360839407,0.34798121452331543
0.5382694580063815,0.34911584854125977
0.5381570082492557,0.349515438079834
0.5380341944923422,0.3504936695098877
0.5379222908971868,0.35091280937194824
0.5378000372235838,0.35188794136047363
0.5376886756585193,0.3523097038269043
0.5375669778739094,0.35329151153564453
0.5374561542490629,0.35373497009277344
0.5373350082016053,0.35474324226379395
0.5372247184685817,0.35516881942749023
0.5371041200483793,0.35613012313842773
0.5369943601997413,0.35657787322998047
0.5368743053383154,0.35753345489501953
0.5367650714070703,0.35799217224121094
0.5366455560768432,0.35890889167785645
0.5365368441359383,0.35937952995300293
0.536417864349723,0.36026716232299805
0.5363096705115474,0.3607461452484131
0.5361912223220462,0.36165356636047363
0.5360835427379407,0.3621220588684082
0.5359656222372484,0.36305928230285645
0.5358584530970222,0.3635556697845459
0.53574105641614,0.36444830894470215
0.535634393947594,0.36498475074768066
0.5355175172559475,0.36586880683898926
0.5354113577244057,0.3663465976715088
0.535294997229372,0.3672490119934082
0.5351893369372184,0.3677079677581787
0.5350734888836586,0.3685927391052246
0.5349683241698815,0.3690764904022217
0.5348529848396811,0.3699939250946045
0.5347483120794244,0.3704507350921631
0.5346334777910391,0.37137341499328613
0.5345292933951593,0.3718249797821045
0.5344149605031691,0.372739315032959
0.5343112609177985,0.37318944931030273
0.5341974258124663,0.37415552139282227
0.5340942075185839,0.37459540367126465
0.5339808666254219,0.3755064010620117
0.5338781261384287,0.37595558166503906
0.5337652759177703,0.37688541412353516
0.5336630097870719,0.3773350715637207
0.5335506467336499,0.3783457279205322
0.5334488515422448,0.37875819206237793
0.5333369721847757,0.37975311279296875
0.5332356445488489,0.3801722526550293
0.5331242454496228,0.3811359405517578
0.5330233820181463,0.38155269622802734
0.5329124597726234,0.3825266361236572
0.5328120572269607,0.38294482231140137
0.5327016084633727,0.38390088081359863
0.5326016635168912,0.384324312210083
0.5324916848958484,0.38529276847839355
0.5323921942935353,0.38573598861694336
0.5322826825076403,0.38671231269836426
0.5321836430257247,0.38714003562927246
0.5320745947991901,0.3881032466888428
0.5319760032447703,0.3885307312011719
0.5318674153330425,0.3894679546356201
0.5317692685437191,0.38992905616760254
0.5316611377331081,0.39083170890808105
0.5315634325766213,0.3912994861602783
0.5314557556839342,0.3922116756439209
0.5313584890578068,0.3926558494567871
0.5312512629299877,0.39357757568359375
0.531154431761173,0.3940303325653076
0.531047653274947,0.39495158195495605
0.5309512545194819,0.3954000473022461
0.5308449205810046,0.39646148681640625
0.5307489512236669,0.3968679904937744
0.5306430587681792,0.39786529541015625
0.5305475158221497,0.39829063415527344
0.5304420618136363,0.39928293228149414
0.5303469423201665,0.3997023105621338
0.5302419237510201,0.400646448135376
0.5301472247791037,0.4010770320892334
0.5300426386697928,0.4020264148712158
0.5299483573158418,0.4024500846862793
0.5298442007145848,0.40340280532836914
0.5297503341021101,0.4038221836090088
0.5296466040845522,0.4047658443450928
0.5295531493638491,0.4051990509033203
0.5294498430327442,0.40613555908203125
0.5293567973805815,0.40656089782714844
0.5292539118654791,0.4075047969818115
0.5291612724847928,0.40793657302856445
0.5290588049417281,0.40888261795043945
0.5289665690613199,0.40930843353271484
0.5288645166725088,0.41026997566223145
0.5287726815467471,0.4106924533843994
0.5286710415202859,0.4116487503051758
0.5285796044288127,0.41207385063171387
0.5284783739983803,0.4130239486694336
0.5283873322458207,0.41344666481018066
0.5282865086703867,0.41438841819763184
0.5281958595860636,0.4148218631744385
0.5280954401495989,0.4157533645629883
0.5280051810872503,0.4162023067474365
0.5279051630984419,0.41711878776550293
0.5278152914359432,0.4175686836242676
0.5277156722279144,0.41847729682922363
0.5276261853670029,0.4189317226409912
0.5275269622970344,0.41982388496398926
0.52743785766304,0.4202890396118164
0.5273390281122978,0.42119550704956055
0.5272503031538742,0.42166781425476074
0.5271518645271387,0.4225270748138428
0.527063516716001,0.4230227470397949
0.5269654664414015,0.42388105392456055
0.5268774932720655,0.42435526847839355
0.526779828800817,0.42523670196533203
0.526692227790343,0.4256894588470459
0.5265949465964872,0.42659473419189453
0.5265077152842268,0.427074670791626
0.5264108148643765,0.42797017097473145
0.5263239508117226,0.42844343185424805
0.5262274286848092,0.4293379783630371
0.5261409294749497,0.4298214912414551
0.5260447831819747,0.4307060241699219
0.525958646419649,0.43116211891174316
0.5258628735234376,0.43207502365112305
0.5257770968346976,0.43255019187927246
0.5256816949196569,0.43346071243286133
0.525596275951629,0.4339447021484375
0.5255012426235084,0.43483448028564453
0.5254161790441607,0.43531322479248047
0.5253215119298162,0.43619441986083984
0.5252368014277274,0.43665194511413574
0.5251424981748885,0.4375767707824707
0.5250581384590205,0.43802928924560547
0.52496419673606,0.4389357566833496
0.5248801855355337,0.43939733505249023
0.5247866030312411,0.44027256965637207
0.5247029380951144,0.4407317638397217
0.5246097125184723,0.4416036605834961
0.5245263916155207,0.44206786155700684
0.5244335206954835,0.4429492950439453
0.5243505416139856,0.44341516494750977
0.524258023099261,0.4443066120147705
0.5241753836467847,0.4447956085205078
0.5240832153056187,0.4456634521484375
0.5240009133088108,0.44618940353393555
0.5239090929287756,0.4470632076263428
0.5238271262331545,0.4475526809692383
0.5237356516209384,0.44840312004089355
0.5236540180906886,0.44890475273132324
0.5235628870718888,0.4498004913330078
0.5234815845896595,0.45026612281799316
0.5233907950085783,0.4511733055114746
0.5233098214752833,0.4516284465789795
0.5232193711947256,0.4525570869445801
0.5231387245293463,0.4529988765716553
0.5230486114304211,0.45395541191101074
0.5229682895698118,0.4543914794921875
0.5228785115517355,0.4553377628326416
0.5227985124504316,0.4557662010192871
0.5227090674303335,0.4567070007324219
0.5226293890603618,0.4571495056152344
0.5225402749730931,0.45809102058410645
0.5224609153237847,0.4585261344909668
0.5223721301217288,0.4594593048095703
0.5222930871995339,0.45989131927490234
0.5222046288524202,0.46084141731262207
0.5221259006807264,0.46126317977905273
0.5220377671754456,0.4622209072113037
0.521959351794397,0.46264195442199707
0.5218715411348189,0.4636085033416748
0.521793436601139,0.46403074264526367
0.521705946807933,0.4650230407714844
0.5216281511947483,0.4654366970062256
0.5215409803052062,0.46641969680786133
0.5214634917018734,0.46683835983276367
0.5213766377697339,0.4677910804748535
0.5212994542816686,0.4682168960571289
0.5212129153769436,0.4691588878631592
0.5211360351254511,0.4696309566497803
0.5210498093342563,0.4705202579498291
0.5209732304563647,0.4709813594818115
0.5208873158807493,0.47186875343322754
0.5208110365290449,0.47235774993896484
0.5207254312868266,0.47324395179748535
0.5206494496292907,0.47373509407043457
0.5205641518538894,0.4747622013092041
0.5204884660737382,0.47519659996032715
0.5204034739140152,0.4761312007904053
0.5203280822095402,0.47658419609069824
0.5202433938296367,0.4774949550628662
0.5201682944140485,0.4779653549194336
0.5200839079932273,0.47886133193969727
0.5200090990945009,0.4793121814727783
0.5199250128269903,0.4802258014678955
0.5198504926877114,0.4806833267211914
0.5197667047825502,0.48158788681030273
0.5196924716597651,0.4820528030395508
0.5196089803406498,0.48296260833740234
0.519535032505716,0.4834401607513428
0.5194518360108505,0.4843266010284424
0.5193781717492887,0.4847836494445801
0.5192952683312354,0.48566222190856934
0.5192218859425848,0.4861481189727783
0.5191392738681168,0.48705220222473145
0.519066171665791,0.4875192642211914
0.5189838492157471,0.48841333389282227
0.5189110255268926,0.4888942241668701
0.5188289909960343,0.48981237411499023
0.5187564441613891,0.4902772903442383
0.5186746958582583,0.4911940097808838
0.5186024242320145,0.4916369915008545
0.5185209604787933,0.4926023483276367
0.51844896242846,0.4930284023284912
0.5183677815608327,0.4940145015716553
0.5182960554671003,0.49444580078125
0.5182151558341167,0.49540114402770996
0.5181437000907241,0.4958770275115967
0.5180630800546642,0.49679064750671387
0.5179918930682663,0.49724721908569336
0.5179115510045071,0.49817776679992676
0.5178406311945448,0.498610258102417
0.5177605654914285,0.4995548725128174
0.5176899112899997,0.4999833106994629
0.5176101203487034,0.5009369850158691
0.5175397302004359,0.5014004707336426
0.5174602124348431,0.5023233890533447
0.5173900847967688,0.5027670860290527
0.5173108386333423,0.5036993026733398
0.5172409719747734,0.5041365623474121
0.5171619958524294,0.5050764083862305
0.517092388654835,0.5055100917816162
0.5170136810248197,0.506458044052124
0.5169443317817052,0.5068893432617188
0.5168658911074715,0.5078215599060059
0.5167967983242586,0.5082666873931885
0.5167186230813452,0.5091993808746338
0.5166497852752535,0.5096261501312256
0.5165718739511653,0.5106048583984375
0.5165032896510953,0.51102614402771
0.5164256407451852,0.5120382308959961
0.5163573084916026,0.5124528408050537
0.5162799205149543,0.5134274959564209
0.5162118388597763,0.5138697624206543
0.5161347103350891,0.5148167610168457
0.5160668778415711,0.5152490139007568
0.5159900073030453,0.516197919845581
0.5159224225456697,0.5166494846343994
0.5158458085388946,0.5175869464874268
0.5157784701032597,0.5180404186248779
0.5157021111851013,0.5189621448516846
0.5156350176678139,0.5194261074066162
0.5155589124063052,0.5203266143798828
0.5154920624148717,0.5207886695861816
0.5154162093891036,0.5217254161834717
0.5153496015418237,0.5221817493438721
0.5152739993418378,0.5232770442962646
0.5152076322677003,0.5236809253692627
0.5151322794943817,0.5246446132659912
0.5150661518329595,0.5250749588012695
0.5149910470979328,0.5260224342346191
0.5149251574992807,0.5264580249786377
0.5148502994248051,0.527402400970459
0.5147846465493585,0.5278596878051758
0.5147100337682257,0.528801441192627
0.5146446162866997,0.5292341709136963
0.514570247442132,0.5301899909973145
0.5145050640354225,0.5306155681610107
0.514430937780973,0.5315673351287842
0.514365987140059,0.5319938659667969
0.5142921021395119,0.5330097675323486
0.5142273829653576,0.5334212779998779
0.5141537378926307,0.5343899726867676
0.514089248896091,0.5348138809204102
0.514015842435138,0.535759687423706
0.5139515823368627,0.5361909866333008
0.513878413181578,0.5371565818786621
0.5138143807119191,0.5375833511352539
0.5137414475660431,0.5385346412658691
0.5136776414649615,0.5389573574066162
0.5136049430419868,0.5399410724639893
0.5135413620589612,0.5403716564178467
0.5134688970820399,0.5413260459899902
0.5134055399759765,0.5418193340301514
0.5133333071778291,0.5427172183990479
0.5132701727169717,0.5432207584381104
0.5131981708397965,0.5440692901611328
0.5131352578016386,0.5445561408996582
0.5130634855970219,0.5454258918762207
0.5130007927682191,0.5459272861480713
0.5129292489970471,0.5467979907989502
0.5128667751733308,0.5472862720489502
0.5127954586057021,0.5481572151184082
0.5127332025917939,0.5486531257629395
0.5126621120069333,0.5495114326477051
0.5126000726164607,0.5500009059906006
0.5125292068026335,0.5508499145507812
0.5124673828580462,0.5513491630554199
0.5123967406124734,0.5522067546844482
0.5123351309449609,0.5526988506317139
0.5122647110737364,0.5535421371459961
0.5122033145231465,0.5540623664855957
0.5121331158411536,0.5549032688140869
0.5120719312559112,0.5554327964782715
0.5120019525867417,0.5563299655914307
0.5119409788237693,0.556786298751831
0.5118712189996422,0.5576798915863037
0.511810454924281,0.5581865310668945
0.5117409127859626,0.5590410232543945
0.5116803572718943,0.5595366954803467
0.5116110316686195,0.5604259967803955
0.5115506835977892,0.5608782768249512
0.511481573387183,0.5618512630462646
0.5114214316497229,0.5622735023498535
0.5113525356977238,0.563208818435669
0.5112925991918772,0.5636518001556396
0.51122391637266,0.5645697116851807
0.5111641840047075,0.5650265216827393
0.5110957132006081,0.565985918045044
0.5110361838847932,0.5664148330688477
0.5109679239862339,0.5673389434814453
0.5109085966446902,0.5677969455718994
0.5108405465501058,0.56868577003479
0.5107814201127845,0.5691559314727783
0.5107135787285491,0.5700557231903076
0.5106546521331476,0.5705416202545166
0.5105870183735024,0.571436882019043
0.5105282905653944,0.5718948841094971
0.510460863352376,0.5728006362915039
0.5104023332845408,0.573261022567749
0.5103351115479104,0.5742697715759277
0.5102767781808639,0.5746774673461914
0.5102097608580383,0.5756235122680664
0.5101516231597647,0.5760481357574463
0.5100848091957458,0.5769925117492676
0.5100268661416305,0.5774271488189697
0.5099602544889373,0.5783801078796387
0.5099025050616993,0.5788064002990723
0.5098360946803007,0.5797727108001709
0.5097785378699269,0.5801935195922852
0.509712327727174,0.5811469554901123
0.5096549625308536,0.5815725326538086
0.509588951601414,0.5825400352478027
0.5095317770234736,0.5829598903656006
0.5094659642892658,0.5839593410491943
0.509408979341106,0.5843708515167236
0.5093433637912339,0.5853524208068848
0.5092865674912652,0.5857956409454346
0.509221148121955,0.5867025852203369
0.5091645394955354,0.5871644020080566
0.5090993153100714,0.588076114654541
0.509042893389445,0.5885214805603027
0.5089778633981072,0.589453935623169
0.5089216272223417,0.5899050235748291
0.5088567904423436,0.5908243656158447
0.5088007390572706,0.5912561416625977
0.5087360945126977,0.5922048091888428
0.5086802269708527,0.5926427841186523
0.5086157736926018,0.593574047088623
0.5085600890531637,0.5940215587615967
0.508495826078883,0.5949208736419678
0.5084403234076169,0.5953879356384277
0.5083762497816459,0.596304178237915
0.5083209281508436,0.5967583656311035
0.5082570429241549,0.5976653099060059
0.5082019014125786,0.598137378692627
0.5081382036427189,0.5990395545959473
0.5080832413355435,0.5995066165924072
0.5080197300865771,0.6004085540771484
0.5079649460753337,0.600867509841919
0.5079016204177844,0.601771354675293
0.5078470138003057,0.6022305488586426
0.5077838728111008,0.6031086444854736
0.5077294426914647,0.6035826206207275
0.5076664854538793,0.6044762134552002
0.5076122309423551,0.6049363613128662
0.507549456545957,0.6058714389801025
0.5074953767589512,0.6063435077667236
0.5074327842995455,0.6072590351104736
0.5073788783595486,0.6077141761779785
0.5073164669391244,0.6086199283599854
0.5072627339746579,0.6090810298919678
0.5072005027013344,0.6099951267242432
0.5071469418468983,0.6104347705841064
0.5070848898348719,0.6113772392272949
0.5070315002308935,0.6118006706237793
0.5069696266003852,0.6127414703369141
0.5069164073931673,0.6131806373596191
0.5068547112703713,0.6141338348388672
0.5068016616120419,0.6145646572113037
0.5067401421290738,0.6155118942260742
0.5066872611775358,0.6159439086914062
0.506625917472382,0.6168918609619141
0.5065732043912634,0.6173310279846191
0.5065120356077307,0.6182539463043213
0.5064594895663359,0.6186940670013428
0.506398494854002,0.6196262836456299
0.5063461150272629,0.6200652122497559
0.5062852935414266,0.6209914684295654
0.5062330791098545,0.6214251518249512
0.5061724300114878,0.6223633289337158
0.5061203801611256,0.6227936744689941
0.5060599026168248,0.6237263679504395
0.5060080165392002,0.6241540908813477
0.5059477097211381,0.6251072883605957
0.5058959866132171,0.6255347728729248
0.5058358496990962,0.6264622211456299
0.5057842887632363,0.6269030570983887
0.5057243209362418,0.6278195381164551
0.5056729213801465,0.6282808780670166
0.5056131218288996,0.6291959285736084
0.505561882865574,0.6296424865722656
0.5055022507840868,0.6305758953094482
0.5054511716317914,0.6310226917266846
0.5053917062194211,0.6319839954376221
0.5053407861016285,0.6324136257171631
0.5052814865630326,0.6333603858947754
0.5052307247083833,0.6338071823120117
0.505171590253475,0.6347084045410156
0.5051209858957338,0.6351690292358398
0.5050620157396382,0.6360831260681152
0.5050115681176518,0.6365365982055664
0.5049527614806621,0.637444019317627
0.504902469838316,0.6379284858703613
0.5048438259458505,0.6388130187988281
0.5047936895320269,0.6392667293548584
0.5047352076145866,0.6401932239532471
0.5046852256831227,0.6406230926513672
0.5046269049762486,0.6415572166442871
0.5045770767858957,0.6420016288757324
0.504518916530127,0.6429333686828613
0.5044692413445095,0.643357515335083
0.5044112407853423,0.644301176071167
0.5043617178729168,0.6447501182556152
0.5043038762607632,0.6456542015075684
0.5042545048947789,0.646141767501831
0.5041968214849263,0.6470458507537842
0.504147600943385,0.6475200653076172
0.5040900749959559,0.648388147354126
0.504041004561573,0.6489048004150391
0.5039836353414852,0.6497941017150879
0.5039347143016508,0.6502501964569092
0.503877501078578,0.6511561870574951
0.5038287287253184,0.651618480682373
0.5037716707736509,0.6526312828063965
0.5037230464035904,0.6530864238739014
0.5036661430023972,0.6540164947509766
0.5036176659167204,0.6544468402862549
0.5035609163497105,0.6553559303283691
0.5035125858541246,0.6558113098144531
0.5034559894096088,0.6567378044128418
0.5034078048143078,0.6571674346923828
0.5033513607851617,0.6580905914306641
0.5033033214047883,0.6585259437561035
0.5032470290884153,0.6594803333282471
0.5031991342420252,0.6599023342132568
0.5031429929403192,0.6608297824859619
0.5030952419513457,0.6612863540649414
0.5030392509706548,0.6621956825256348
0.5029916431668727,0.6626973152160645
0.5029358018179637,0.663567066192627
0.5028883365314538,0.6640374660491943
0.5028326441294761,0.6649069786071777
0.5027853206965912,0.6654026508331299
0.5027297765610411,0.6662461757659912
0.5026825943223707,0.6667537689208984
0.5026271977770572,0.6676247119903564
0.5025801560773938,0.6680927276611328
0.5025249064504032,0.6689820289611816
0.5024780046387081,0.6694412231445312
0.50242290126237,0.6703479290008545
0.5023761386917401,0.6708104610443115
0.5023211809025935,0.6717000007629395
0.5022745569302277,0.6721587181091309
0.5022197440689872,0.6730585098266602
0.5021732580561538,0.6735560894012451
0.5021185894676762,0.6744379997253418
0.5020722407796804,0.6749129295349121
0.5020177158129318,0.67580246925354
0.5019715038190831,0.6762840747833252
0.5019171218271059,0.6771717071533203
0.5018710459006864,0.6776406764984131
0.5018168062405676,0.6785049438476562
0.5017708657588004,0.6789772510528564
0.5017167677916387,0.6798479557037354
0.5016709621356563,0.6803536415100098
0.5016170052265307,0.6811871528625488
0.5015713337813444,0.6816842555999756
0.5015175172992832,0.6825535297393799
0.5014719794537519,0.6830599308013916
0.5014183027717003,0.6839268207550049
0.5013728979185004,0.6844265460968018
0.501319360413291,0.6852846145629883
0.501274087948886,0.6857736110687256
0.501220689001207,0.6866424083709717
0.501175548325818,0.6871323585510254
0.5011222873201843,0.6882333755493164
0.5010772778377597,0.6886258125305176
0.5010241541624813,0.6896231174468994
0.5009792752806687,0.6900765895843506
0.500926288327822,0.691016674041748
0.5008815394579377,0.691460132598877
0.5008286886233363,0.6923797130584717
0.5007840691803375,0.6928608417510986
0.5007313538635022,0.6937747001647949
0.5006868632659585,0.6942234039306641
0.5006342828700886,0.6951389312744141
0.5005899205401535,0.6955859661102295
0.5005374744720988,0.6965177059173584
0.5004932398354818,0.6969709396362305
0.5004409275057138,0.697932243347168
0.5003968199916525,0.6983566284179688
0.500344640814236,0.6992928981781006
0.5003006598554696,0.6997313499450684
0.5002486132480356,0.7006590366363525
0.5002047582807765,0.7011129856109619
0.500152843664494,0.7020106315612793
0.5001091141284015,0.7024757862091064
0.5000573309279508,0.7033641338348389
0.5000137262661049,0.7038307189941406
0.4999620739096497,0.7047262191772461
0.4999185935685236,0.7051806449890137
0.49986707148768517,0.7061154842376709
0.49982371491712,0.7065474987030029
0.49977232254695025,0.7075026035308838
0.4997290892001287,0.7079267501831055
0.49967782597908356,0.7088792324066162
0.49963471531250436,0.7093014717102051
0.4995835806824181,0.7103297710418701
0.49954059215587066,0.7107408046722412
0.4994895855619299,0.71173095703125
0.49944671863846873,0.7121453285217285
0.4993958395291871,0.7130947113037109
0.4993530936751073,0.7135238647460938
0.49930234150229963,0.7144582271575928
0.4992597161871118,0.7148888111114502
0.49920909040586964,0.7158231735229492
0.4991665851022755,0.7162737846374512
0.4991160851709416,0.7172019481658936
0.4990736993548099,0.7176625728607178
0.499023324734954,0.7185709476470947
0.4989810578852959,0.7191014289855957
0.4989308080416901,0.7199652194976807
0.49888865964063583,0.7205448150634766
0.4988385340412307,0.7213208675384521
0.49879650357400557,0.7219109535217285
0.4987465016899055,0.7226810455322266
0.49870458864480693,0.7232446670532227
0.4986547099502471,0.7240622043609619
0.49861291381862105,0.7246315479278564
0.49856315779094346,0.7254235744476318
0.49852147806716124,0.7259829044342041
0.4984718441867914,0.7268004417419434
0.4984302803682277,0.7273380756378174
0.4983807681186518,0.7281911373138428
0.498339319705661,0.7286970615386963
0.49828992857340276,0.7295310497283936
0.49824859506929753,0.7300434112548828
0.4981993245438953,0.7308926582336426
0.4981581054549241,0.7313871383666992
0.49810895502890884,0.7322423458099365
0.4980678498642337,0.7327189445495605
0.49801881903310624,0.7336933612823486
0.4979778273047812,0.7341306209564209
0.49792891556699054,0.7351090908050537
0.49788803678994,0.73553466796875
0.497839243646861,0.7364637851715088
0.49779847733885874,0.7369194030761719
0.4977498022947708,0.7378394603729248
0.4977091479764181,0.7382946014404297
0.4976605905384832,0.7391791343688965
0.49762004773318835,0.7396426200866699
0.4975716074114304,0.7405269145965576
0.49753117564538774,0.7410233020782471
0.4974828519526707,0.7419047355651855
0.49744253075484,0.7423672676086426
0.49739432320684757,0.7432785034179688
0.4973541121089335,0.7437469959259033
0.497306020224148,0.7446157932281494
0.4972659187605798,0.7450952529907227
0.49721794206026176,0.7460081577301025
0.49717794976817375,0.7464606761932373
0.49713008777634143,0.7473537921905518
0.49709020419555217,0.7478072643280029
0.49704245643896156,0.7487025260925293
0.49700268111195506,0.7491672039031982
0.49695504712007943,0.750117301940918
0.496915379591985,0.7505433559417725
0.49686785889699564,0.751579999923706
0.4968282987155685,0.7519853115081787
0.4967808908523146,0.7529518604278564
0.49674143756791705,0.7533729076385498
0.49669414207390633,0.7543487548828125
0.49665479523948874,0.7547652721405029
0.4966076116548679,0.755730390548706
0.49656837082594935,0.7561635971069336
0.4965212986934857,0.7571029663085938
0.4964821634281354,0.7575409412384033
0.496435202293197,0.7584781646728516
0.4963961721520163,0.758915901184082
0.4963493215625533,0.7598493099212646
0.49631039610865685,0.7603006362915039
0.49626365561518326,0.7612218856811523
0.4962248344141807,0.7616777420043945
0.4961782035697557,0.7625629901885986
0.4961394861897337,0.7630445957183838
0.49609296454994295,0.7639317512512207
0.4960543505614477,0.7644212245941162
0.49600793768438556,0.765282392501831
0.4959694266604046,0.7657873630523682
0.4959231221066561,0.7666614055633545
0.4958847136226008,0.7671575546264648
0.49583851695522363,0.7680432796478271
0.4958002105889118,0.7685089111328125
0.49575412137341873,0.7694103717803955
0.49571591670505755,0.7699136734008789
0.4956699345093984,0.7707858085632324
0.49563183112156683,0.7712588310241699
0.4955859555161122,0.7721560001373291
0.4955479529937444,0.7726130485534668
0.4955021835512671,0.7735378742218018
0.4954642814816354,0.7739887237548828
0.49541861777729423,0.774911642074585
0.49538081574999254,0.7753396034240723
0.49533525736131495,0.7762846946716309
0.49529755496824207,0.7767512798309326
0.4952521014751076,0.7776777744293213
0.49521449831045095,0.7781422138214111
0.4951691492950743,0.7790842056274414
0.49513164495529366,0.7795147895812988
0.49508640000220827,0.7804746627807617
0.49504899408601943,0.7808923721313477
0.49500385278206127,0.781944990158081
0.4949665448904205,0.7823553085327148
0.4949215068247114,0.7833163738250732
0.4948842965607991,0.7837541103363037
0.49483936132473133,0.7846839427947998
0.49480224829393643,0.7851178646087646
0.4947574154811561,0.7860612869262695
0.4947203992910608,0.786491870880127
0.4946756684974523,0.78743577003479
0.4946387487578163,0.7878682613372803
0.49459411958148664,0.7888391017913818
0.494557295904232,0.7892601490020752
0.4945127679454949,0.7902097702026367
0.49447603994469075,0.7906525135040283
0.49443161280605197,0.7915904521942139
0.4943949800978992,0.7920174598693848
0.49435065338404044,0.7929568290710449
0.49431411558685745,0.7933883666992188
0.49426988890462153,0.7943313121795654
0.49423344563882887,0.7947652339935303
0.4941893185972049,0.7957432270050049
0.4941529694853105,0.7961766719818115
0.49410894169541847,0.7971291542053223
0.4940726863620037,0.7975621223449707
0.49402875743707997,0.7984786033630371
0.4939925955087847,0.7990145683288574
0.49394876506416735,0.7998452186584473
0.49391269616967565,0.8005053997039795
0.4938689638227902,0.801206111907959
0.4938329875928163,0.801868200302124
0.49378935296316046,0.8025665283203125
0.49375346903043477,0.8032000064849854
0.49370993173956507,0.8039476871490479
0.49367413973881996,0.8045296669006348
0.493630699410337,0.8052902221679688
0.49359499897829306,0.8058884143829346
0.49355165523782774,0.8066308498382568
0.49351604601318044,0.807246208190918
0.49347279848837966,0.8080072402954102
0.4934372801117849,0.8085746765136719
0.49339412843229824,0.809398889541626
0.4933587005463598,0.8099398612976074
0.4933156443438253,0.8107743263244629
0.49328030659308053,0.8112921714782715
0.4932373455011115,0.81215500831604
0.493202097532019,0.8126430511474609
0.4931592311861902,0.8135173320770264
0.49312407264711594,0.8140194416046143
0.4930813006849503,0.8148746490478516
0.4930462312261549,0.8153562545776367
0.49300355328711065,0.8162851333618164
0.492968572560736,0.8167142868041992
0.4929259882861927,0.817664623260498
0.4928910959462502,0.8181216716766357
0.4928486049794964,0.8190693855285645
0.49281380068185265,0.8194911479949951
0.4927714026680728,0.8204491138458252
0.4927366860704383,0.8208692073822021
0.4926943806566997,0.8218848705291748
0.49265975141861573,0.8222942352294922
0.49261753825385585,0.8232557773590088
0.49258299603668226,0.8237154483795166
0.49254087477169606,0.8246269226074219
0.49250641923859884,0.8250882625579834
0.4924643895260265,0.8260116577148438
0.4924300203419654,0.826467752456665
0.4923880818362801,0.8273906707763672
0.4923537986679966,0.827847957611084
0.49231195102549136,0.8287687301635742
0.492277753541497,0.829221248626709
0.4922359964202733,0.830298662185669
0.49220188429083733,0.8307154178619385
0.4921602173507924,0.8317089080810547
0.4921261902479302,0.832129716873169
0.49208461315074536,0.8330783843994141
0.4920506707482065,0.8335039615631104
0.49200918315733516,0.8344612121582031
0.49197532513059217,0.8348875045776367
0.49193392671124775,0.835831880569458
0.49190015273748394,0.8362770080566406
0.4918588431566286,0.8372089862823486
0.4918251529147271,0.8376877307891846
0.49178393184106,0.8385739326477051
0.49175032501159227,0.8390581607818604
0.4917091921155374,0.8399355411529541
0.4916756683807521,0.8404040336608887
0.4916346233344476,0.8412954807281494
0.4916011823782593,0.8417718410491943
0.4915602248555457,0.8426477909088135
0.49152686636352344,0.8431110382080078
0.49148599603993276,0.8440237045288086
0.4914527196992898,0.8444948196411133
0.4914119362520337,0.8454301357269287
0.49137874175161605,0.8458902835845947
0.49133804485957555,0.8468434810638428
0.4913049318898514,0.8472781181335449
0.49126432123356517,0.8482358455657959
0.491231289486614,0.8486695289611816
0.49119076474826784,0.8496065139770508
0.4911578139177699,0.8500478267669678
0.4911173747811861,0.8509767055511475
0.49108450456241187,0.8514769077301025
0.49104415071303775,0.8523750305175781
0.49101136080283736,0.852841854095459
0.49097109192773547,0.8537693023681641
0.4909383820245282,0.8542263507843018
0.49089819781236516,0.855130672454834
0.49086556761612954,0.8555891513824463
0.49082546775716573,0.8565337657928467
0.490792916969429,0.8569846153259277
0.49075290115550824,0.8579647541046143
0.49072042947933625,0.8583872318267822
0.4906804974038752,0.8593118190765381
0.4906481045438623,0.8597702980041504
0.4906082559018408,0.860663890838623
0.4905759415640999,0.8611173629760742
0.49053617605205035,0.86202073097229
0.4905039399442029,0.8624756336212158
0.49046425726020004,0.8633542060852051
0.49043209909136676,0.8638191223144531
0.490392498935018,0.864722490310669
0.49036041841580824,0.8651916980743408
0.49032090048824384,0.8661224842071533
0.49028889733074654,0.8665738105773926
0.49024946133460934,0.8675105571746826
0.4902175352523833,0.8679521083831787
0.4901781808918193,0.8689048290252686
0.4901463315998834,0.8693327903747559
0.490107058580532,0.8702733516693115
0.49007528579535614,0.8707003593444824
0.4900360938243404,0.8716468811035156
0.49000439726383577,0.8720698356628418
0.489965286049753,0.8730220794677734
0.4899336654332631,0.8734843730926514
0.4898946346861753,0.8743770122528076
0.48986308973446646,0.8748559951782227
0.489824139165891,0.8757455348968506
0.4897926696011434,0.8762235641479492
0.48975379892404375,0.8771214485168457
0.4897224044698421,0.8775851726531982
0.48968361339861843,0.8784902095794678
0.4896522937799432,0.8789691925048828
0.4896135820304234,0.879835844039917
0.4895823369736418,0.8803098201751709
0.4895437042630721,0.8811769485473633
0.48951253349592905,0.8816466331481934
0.4894739795429652,0.8825356960296631
0.4894428827945748,0.8830070495605469
0.48940440731927326,0.8839213848114014
0.48937338432010974,0.8843908309936523
0.4893349870439184,0.8852863311767578
0.4893040375258078,0.8857595920562744
0.48926571817155734,0.8866527080535889
0.4892348418676686,0.8871231079101562
0.4891966001595638,0.8880701065063477
0.48916579680440014,0.8885176181793213
0.4891276324680112,0.8894350528717041
0.4890969017974021,0.8899166584014893
0.48905881455965583,0.8908061981201172
0.4890281563107484,0.891287088394165
0.4889901458999196,0.8921864032745361
0.48895955981117,0.8926620483398438
0.4889216259568736,0.8935577869415283
0.48889111176803896,0.8940303325653076
0.4888532542012207,0.8949296474456787
0.48882281165335095,0.8954052925109863
0.48878503010627966,0.8963034152984619
0.48875465894170944,0.8968110084533691
0.48871695314796854,0.8976733684539795
0.4886866531103087,0.8982632160186768
0.4886490228047877,0.8990683555603027
0.48861879363891786,0.8996272087097168
0.48858123855780483,0.900423526763916
0.4885510800098649,0.9009909629821777
0.48851359989063764,0.9018182754516602
0.4884835117080202,0.9023244380950928
0.4884461062894387,0.9031946659088135
0.48841608822078103,0.9036712646484375
0.48837875724287927,0.90456223487854
0.4883488090380556,0.9050290584564209
0.4883115522421335,0.905954122543335
0.48828167365224745,0.9063839912414551
0.4882444907808633,0.9073445796966553
0.48821468155823966,0.9077768325805664
0.48817757235520204,0.9087285995483398
0.4881478322533799,0.9091544151306152
0.4881107964637403,0.9101696014404297
0.48808112523746483,0.91058349609375
0.48804416260750927,0.9116284847259521
0.48801456001272486,0.9120349884033203
0.487977670289967,0.9129917621612549
0.48794813608380905,0.9134163856506348
0.48791131901698237,0.9143390655517578
0.48788185295777065,0.9147932529449463
0.48784510829682043,0.91571044921875
0.4878157101440513,0.9161427021026611
0.4877790376401279,0.9170892238616943
0.48774970715446725,0.9175195693969727
0.48771310655991834,0.9184784889221191
0.4876838435031941,0.9189107418060303
0.48764731457155724,0.9198558330535889
0.48761811870675253,0.9202868938446045
0.4875816611927481,0.9212183952331543
0.4875525322839938,0.9216477870941162
0.48751614594351755,0.9226522445678711
0.4874870837560855,0.9230756759643555
0.4874507683462015,0.9240660667419434
0.48742177264649755,0.9244832992553711
0.48738552792543083,0.9254264831542969
0.48735659848098734,0.925908088684082
0.4873204242081171,0.9268002510070801
0.4872915607875868,0.9272749423980713
0.4872554567234391,0.92816162109375
0.48722665909658763,0.9286341667175293
0.4871906250028289,0.9295995235443115
0.48716189294052825,0.9300377368927002
0.48712592857995746,0.9309697151184082
0.48709726185417923,0.9314024448394775
0.48706136699072206,0.9323370456695557
0.4870327653745308,0.932772159576416
0.486996939773232,0.9337644577026367
0.4869684030407783,0.9341843128204346
0.4869326464677953,0.935175895690918
0.4869041743943095,0.9355964660644531
0.4868684866169056,0.9365618228912354
0.48684007897869114,0.9369914531707764
0.48680445976522874,0.9379737377166748
0.48677611633965556,0.93839430809021
0.48674056545958977,0.9393322467803955
0.48671228602508765,0.9397637844085693
0.48667680324895957,0.940685510635376
0.4866485875850121,0.9411361217498779
0.4866131726844424,0.9420595169067383
0.4865850205715806,0.9425349235534668
0.48654967331926247,0.9434459209442139
0.4865215845390584,0.9439051151275635
0.4864863047087518,0.9448292255401611
0.486458279043812,0.9452774524688721
0.4864230664103371,0.9462392330169678
0.48639510364429667,0.9466629028320312
0.48635995798352744,0.9476776123046875
0.48633205790104383,0.9480977058410645
0.48629697898990154,0.9491510391235352
0.4862691413766483,0.9495484828948975
0.4862341289930956,0.9505226612091064
0.4862063536357563,0.9509437084197998
0.4861714075587908,0.9518935680389404
0.48614369424505305,0.9523181915283203
0.48610881425470126,0.9532692432403564
0.48608116277325086,0.95369553565979
0.48604634865056195,0.9546399116516113
0.48601875879107653,0.9550883769989014
0.4859840103181166,0.9560298919677734
0.4859564818712599,0.9564745426177979
0.4859217988311053,0.957646369934082
0.4858943315885215,0.9580605030059814
0.4858597137652535,0.9590659141540527
0.4858323075195611,0.9594860076904297
0.4857977546982596,0.9604883193969727
0.4857704092430456,0.9609072208404541
0.4857359212097834,0.9618887901306152
0.4857086363395978,0.9623134136199951
0.4856742128814344,0.9632747173309326
0.4856469883917845,0.963707447052002
0.48561262929676074,0.9646463394165039
0.4855854649841051,0.9650728702545166
0.485551170041237,0.9660718441009521
0.4855240657029802,0.9664907455444336
0.48548983470225365,0.9674530029296875
0.4854627901367404,0.9678864479064941
0.48542862286910504,0.9688539505004883
0.48540163787561497,0.9692811965942383
0.48536753413297873,0.9702847003936768
0.48534060851172056,0.9707009792327881
0.485306568086944,0.971733570098877
0.48527970163905026,0.972144365310669
0.48524572432594115,0.9730997085571289
0.48521891685346275,0.9735236167907715
0.48518500244677015,0.9745073318481445
0.4851582537526709,0.9749312400817871
0.48512440204808016,0.9759299755096436
0.4850977119362315,0.9763588905334473
0.4850639227303584,0.9773151874542236
0.485037291005534,0.977771520614624
0.4850035640959197,0.9786996841430664
0.4849769905637902,0.9791347980499268
0.4849433257488955,0.9801039695739746
0.48491681021602334,0.9805192947387695
0.4848832072952235,0.9814755916595459
0.48485674956905767,0.981928825378418
0.48482320834263715,0.9828500747680664
0.48479680823150817,0.9832842350006104
0.4847633285006554,0.984238862991333
0.4847369858137697,0.9846594333648682
0.48470356738057174,0.9856278896331787
0.4846772819280072,0.9861078262329102
0.4846439245954446,0.9870548248291016
0.484617696188145,0.9874920845031738
0.4845843997600863,0.9884483814239502
0.484558228209857,0.9888739585876465
0.4845249924910545,0.9899082183837891
0.4844988776105563,0.990332841873169
0.4844657024066399,0.9912824630737305
0.4844396440093852,0.9917511940002441
0.4844065291268582,0.9926624298095703
0.48438052702720547,0.9931173324584961
0.48434747227343905,0.9940369129180908
0.48432152628658814,0.9944717884063721
0.48428853146981665,0.9954378604888916
0.484262641411804,0.9958682060241699
0.4842297063411198,0.9968194961547852
0.4842038720288132,0.9972529411315918
0.48417099651416196,0.9981822967529297
0.4841452177652566,0.9986183643341064
0.48411240161743224,0.9995620250701904
0.48408667825044527,0.9999954700469971
0.4840539212810853,1.0009615421295166
0.4840282531153512,1.001394510269165
0.48399555513693193,1.0023279190063477
0.48396994199259785,1.0027620792388916
0.48393730281842934,1.003704309463501
0.48391174451645086,1.0041310787200928
0.4838791639606724,1.0050742626190186
0.48385366032280835,1.0055015087127686
0.4838211382003837,1.0064468383789062
0.48379568904919196,1.0068833827972412
0.4837632251759046,1.0078201293945312
0.48373783033473744,1.0082530975341797
0.4837054245271861,1.0093755722045898
0.4836800838201855,1.0098259449005127
0.48364773589577936,1.0107598304748535
0.48362244914787267,1.0112016201019287
0.48359015892482704,1.0121593475341797
0.48356492596172246,1.0125765800476074
0.4835326932590538,1.0135517120361328
0.48350751390723623,1.0140063762664795
0.483475338544758,1.0149290561676025
0.48345021263148413,1.0153520107269287
0.4834180944298022,1.0163147449493408
0.48339302178309645,1.0167362689971924
0.4833609605636047,1.0177180767059326
0.48333594101225485,1.0181479454040527
0.48330393659713056,1.0190861225128174
0.4832789699706835,1.019524335861206
0.48324702218288323,1.0204558372497559
0.4832221083116404,1.02091383934021
0.48319021697489534,1.021860122680664
0.4831653556899091,1.022289514541626
0.48313352062872084,1.0232386589050293
0.48310871176178927,1.0236780643463135
0.4830769328014256,1.0246145725250244
0.48305217618508933,1.0250611305236816
0.48302045315157977,1.026010274887085
0.4829957486191172,1.0264332294464111
0.4829640813392489,1.0273869037628174
0.48293942872467227,1.0278241634368896
0.4829078170259858,1.0287785530090332
0.4828832161640369,1.0292057991027832
0.48285165987482204,1.0301616191864014
0.4828271106009684,1.030630350112915
0.4827956095502598,1.0315122604370117
0.4827711117006903,1.031989574432373
0.48273966571826366,1.032893180847168
0.482715219129885,1.0333795547485352
0.4826838280462525,1.0342481136322021
0.48265943255668475,1.0347402095794678
0.48262809620309155,1.0356223583221436
0.4826037516506643,1.0361018180847168
0.4825724698590841,1.0370254516601562
0.48254817608283274,1.0374820232391357
0.48251694868596373,1.0383813381195068
0.48249270552562507,1.038846731185913
0.4824615323568863,1.039736270904541
0.4824373396528951,1.0402305126190186
0.4824062205464222,1.0411109924316406
0.48238207813990713,1.0415763854980469
0.4823510129305483,1.0424895286560059
0.48232692066332805,1.0429399013519287
0.4822959091866403,1.043846845626831
0.4822718669012201,1.044316053390503
0.48224090899346533,1.0452215671539307
0.48221691653303267,1.045677661895752
0.48218601203117406,1.0465998649597168
0.4821620692395951,1.047055721282959
0.48213121798129266,1.0479824542999268
0.482107324703109,1.0484082698822021
0.4820765265267162,1.0493526458740234
0.4820526826071401,1.0497939586639404
0.4820219373517001,1.0507087707519531
0.48199814263661195,1.051173210144043
0.48196745014185366,1.0521109104156494
0.48194370447779744,1.052535057067871
0.4819130645841318,1.0535125732421875
0.48188936781831204,1.053957223892212
0.4818587803668284,1.0548858642578125
0.4818351323471059,1.0553357601165771
0.48180459717956836,1.0562655925750732
0.4817809977544576,1.0567150115966797
0.48175051471330105,1.0576343536376953
0.4817269637319655,1.0581202507019043
0.48169653266029244,1.0590267181396484
0.4816730299725418,1.0594792366027832
0.4816426507141183,1.0604212284088135
0.4816191961704048,1.0608704090118408
0.4815888685696572,1.0618290901184082
0.48156546202107164,1.0622608661651611
0.48153518592308286,1.0631976127624512
0.48151182722135205,1.0636274814605713
0.48148160247185784,1.0645816326141357
0.4814582914693402,1.065009355545044
0.4814281179147261,1.0659778118133545
0.4814048544644089,1.0664079189300537
0.4813747319517063,1.067455530166626
0.481351515907202,1.0678720474243164
0.4813214442840848,1.0688669681549072
0.48129827549962756,1.0692896842956543
0.48126825461440886,1.0702824592590332
0.4812451329448513,1.0707032680511475
0.48121516264647984,1.0716581344604492
0.48119208794728974,1.0720832347869873
0.48116216808534645,1.0730340480804443
0.4811391402126034,1.0734622478485107
0.481109270637298,1.0744211673736572
0.4810862894476902,1.0748441219329834
0.4810564700098581,1.0757977962493896
0.48103353536067855,1.0762734413146973
0.48100376591177707,1.0772106647491455
0.48098087766092135,1.0777232646942139
0.4809511580530267,1.0785799026489258
0.4809283160589887,1.0790817737579346
0.4808986461447926,1.0799477100372314
0.480875850266662,1.080428123474121
0.4808462298994685,1.0812807083129883
0.4808234799969272,1.0818002223968506
0.4807939090306493,1.082627773284912
0.4807712049639683,1.083160400390625
0.4807416832531246,1.0840022563934326
0.48071902488316115,1.0845463275909424
0.4806895522828729,1.0853638648986816
0.48066693947106687,1.0859119892120361
0.4806375158370549,1.0867345333099365
0.4806149484454261,1.0872716903686523
0.48058557363400695,1.088125228881836
0.48056305152515194,1.0886318683624268
0.48053372539323547,1.0894896984100342
0.48051124843032433,1.0899856090545654
0.4804819708354101,1.0909302234649658
0.4804595388821836,1.0913617610931396
0.48043030968235795,1.0922770500183105
0.4804079226031244,1.0927269458770752
0.4803787416570576,1.0936548709869385
0.4803563993166897,1.094111442565918
0.4803272664836322,1.095047950744629
0.4803049687475644,1.0954794883728027
0.4802758838873446,1.0964205265045166
0.48025363062156984,1.0968899726867676
0.4802245935945902,1.097827434539795
0.4802023846656571,1.0982568264007568
0.48017339533289194,1.099181890487671
0.4801512306079019,1.0996382236480713
0.4801222888308938,1.1005680561065674
0.4801001681774978,1.101022481918335
0.48007127381835507,1.1019649505615234
0.4800491971047511,1.1024012565612793
0.48002035002614446,1.1033318042755127
0.4799983171210745,1.103794813156128
0.47996951718623426,1.104722499847412
0.47994752795898166,1.1052172183990479
0.4799187750316949,1.1060986518859863
0.4798968293520809,1.1065702438354492
0.4798681232966885,1.107480764389038
0.4798462210350703,1.10794997215271
0.479817561716464,1.1089088916778564
0.4797957027437312,1.1093311309814453
0.4797670900273508,1.1102521419525146
0.47974527421492286,1.1106903553009033
0.4797167079667535,1.1116554737091064
0.4796949351865773,1.1120829582214355
0.47966641527314624,1.1130449771881104
0.4796446853976927,1.1134705543518066
0.479616211686067,1.1143980026245117
0.479594524588329,1.1148297786712646
0.4795660969461122,1.1158156394958496
0.4795444524996014,1.1162426471710205
0.4795160707949313,1.1171979904174805
0.47949446887367564,1.117633581161499
0.4794661329752211,1.118572473526001
0.47944457345376207,1.1190063953399658
0.4794162832307205,1.119981050491333
0.47939476598411046,1.1204354763031006
0.479366521306205,1.1213483810424805
0.47934504621000457,1.1218249797821045
0.47931684694748156,1.1226933002471924
0.4792954138777567,1.1231637001037598
0.4792672599013828,1.1240715980529785
0.47924586873470304,1.124542474746704
0.47921775991576226,1.125455379486084
0.47919641052919704,1.1259515285491943
0.4791683467394888,1.1268401145935059
0.47914703901060546,1.1273090839385986
0.4791190201224417,1.1282026767730713
0.47909775392930287,1.128683090209961
0.47906977981550475,1.1295723915100098
0.47904855503666594,1.1300415992736816
0.47902062557056224,1.1309690475463867
0.4789994420850688,1.1314189434051514
0.4789715571404928,1.1324656009674072
0.4789504148278778,1.1328809261322021
0.4789225742791646,1.133908748626709
0.47890147301944636,1.134321689605713
0.4788736767414307,1.1352896690368652
0.47885261641511007,1.1357159614562988
0.47882486428312354,1.1366724967956543
0.47880384477118154,1.1371049880981445
0.47877613666105,1.138061285018921
0.4787551578449456,1.1384880542755127
0.47872749363298667,1.1394386291503906
0.4787065553946539,1.1398789882659912
0.47867893495767483,1.140829086303711
0.4786580371795205,1.1412601470947266
0.47863046039481527,1.1422126293182373
0.47860960295971666,1.1426501274108887
0.47858206970506373,1.143632173538208
0.47856125249636633,1.144059419631958
0.4785337626500262,1.1450166702270508
0.4785129855515409,1.145439863204956
0.4784855389922532,1.1464145183563232
0.4784648018882547,1.1468429565429688
0.4784373984952366,1.1478486061096191
0.4784167012704597,1.1482815742492676
0.47838934092340296,1.149261236190796
0.47836868346304173,1.1496918201446533
0.4783413660421102,1.1506457328796387
0.47832074823181486,1.1510777473449707
0.4782934736176426,1.1520378589630127
0.4782728953435171,1.1524713039398193
0.47824566341720554,1.1534204483032227
0.47822512456580585,1.1538665294647217
0.4781979352089218,1.1547825336456299
0.47817743566725296,1.1552324295043945
0.47815028876182597,1.1561708450317383
0.47812982841734025,1.1565957069396973
0.4781027238458605,1.157560110092163
0.4780823025864552,1.1580071449279785
0.4780552402318712,1.1589436531066895
0.47803485794588596,1.1593706607818604
0.4780078376916022,1.160337209701538
0.4779874942678173,1.1607563495635986
0.4779605159976918,1.161757230758667
0.4779402113253255,1.1621732711791992
0.4779132749236679,1.1631577014923096
0.4778930088923747,1.163574457168579
0.4778661142439437,1.1645386219024658
0.4778458867438118,1.164961576461792
0.47781903373381324,1.1660141944885254
0.4777988446553622,1.1664226055145264
0.4777720331694465,1.167388916015625
0.4777518824036258,1.1678245067596436
0.4777251123278857,1.1687898635864258
0.47770499976607206,1.1692180633544922
0.477678270987041,1.1701440811157227
0.477658196521036,1.170605182647705
0.47763150892568546,1.171522855758667
0.47761147244771407,1.1719887256622314
0.4775848259234515,1.1728935241699219
0.47756482732615946,1.1733570098876953
0.4775382217608259,1.174238681793213
0.47751826093727806,1.174712896347046
0.4774916962191464,1.1755943298339844
0.4774717730628244,1.1760685443878174
0.47744524908059705,1.1769654750823975
0.47742536348539694,1.1774368286132812
0.47739888012820375,1.1783239841461182
0.47737903198843457,1.1787903308868408
0.47735258914583084,1.179682970046997
0.47733277835621196,1.1801714897155762
0.47730637591817604,1.1810557842254639
0.4772866023738358,1.1815075874328613
0.47726024023076713,1.1823999881744385
0.4772405038272399,1.1828548908233643
0.47721418186995734,1.1837713718414307
0.47719448250318264,1.1842131614685059
0.4771682006229217,1.1851677894592285
0.4771485381892412,1.1856098175048828
0.4771222962776527,1.1865441799163818
0.4771026706738087,1.1869885921478271
0.47707646862295605,1.18813157081604
0.47705687974608985,1.1885380744934082
0.4770307174484477,1.1895365715026855
0.47701116519609665,1.1899819374084473
0.4769850425445485,1.190910816192627
0.47696552681464494,1.1913492679595947
0.47693944370248126,1.1923027038574219
0.47691996439335044,1.192739486694336
0.4768939207142664,1.1936793327331543
0.4768744777246243,1.1941120624542236
0.4768484733727184,1.1950750350952148
0.4768290666016698,1.1954963207244873
0.4768031014714414,1.1964447498321533
0.47678373081847814,1.1968791484832764
0.4767578048048257,1.1978552341461182
0.47673847016982485,1.198277235031128
0.47671258316804405,1.1992413997650146
0.4766932844512658,1.199662446975708
0.47666743635704734,1.2006151676177979
0.47664817345913335,1.2010469436645508
0.47662236416856146,1.2020244598388672
0.4766031369905329,1.202444076538086
0.4765773664000831,1.203406572341919
0.4765581748433387,1.203822374343872
0.47653244284987595,1.204772710800171
0.4765132868161905,1.2051997184753418
0.47648759331696744,1.2061576843261719
0.47646847270848963,1.206587314605713
0.4764428176011448,1.207533359527588
0.47642373232039537,1.2080025672912598
0.4763981155029509,1.2089121341705322
0.4763790654528213,1.209411859512329
0.47635348682368184,1.2102904319763184
0.47633447190743183,1.2107574939727783
0.47630893136538177,1.2116363048553467
0.4762899514866379,1.2121262550354004
0.4762644489308404,1.2129743099212646
0.47624550399359467,1.2134935855865479
0.4762200393235892,1.2143261432647705
0.4762011292321964,1.2148265838623047
0.47617570234789747,1.2156918048858643
0.4761568270070741,1.216191053390503
0.476131437808769,1.217059850692749
0.47611259712359166,1.2175514698028564
0.4760872455119388,1.2184288501739502
0.4760684393878417,1.2188880443572998
0.4760431252638692,1.219775915145874
0.4760243536066431,1.220254898071289
0.4759990768717465,1.2211394309997559
0.47598033958753677,1.2216415405273438
0.47595510014347775,1.222506046295166
0.47593639713878244,1.2229812145233154
0.47591119488768674,1.2238569259643555
0.47589252606935567,1.2243247032165527
0.47586736091371135,1.2252228260040283
0.47584872618894347,1.2256824970245361
0.4758235980315994,1.2265942096710205
0.47580499730794157,1.2270629405975342
0.47577990605210574,1.227994441986084
0.4757613392374512,1.2284319400787354
0.47573628478668867,1.2293727397918701
0.47571775178927517,1.2298247814178467
0.4756927340475069,1.2307662963867188
0.4756742347759149,1.2312216758728027
0.47564925364741556,1.2321481704711914
0.4756307880105672,1.2325818538665771
0.4756058433999637,1.2335329055786133
0.47558741130712057,1.2339794635772705
0.4755625031193905,1.2349042892456055
0.47554410448015216,1.235334873199463
0.4755192326206222,1.2362847328186035
0.4755008673449248,1.2367050647735596
0.4754760317192685,1.2376368045806885
0.47545769971738294,1.2381024360656738
0.47543290023162,1.239018201828003
0.4754146014141506,1.239471435546875
0.4753898379746444,1.2404069900512695
0.47537157225252696,1.240835428237915
0.47534684476598343,1.2418427467346191
0.47532861205048393,1.2422614097595215
0.4753039204239499,1.243199348449707
0.47528572062666297,1.2436282634735107
0.47526106476752433,1.2445833683013916
0.4752428978003716,1.2450039386749268
0.4752182776163517,1.2460520267486572
0.47520014339158023,1.246459722518921
0.47517555879073897,1.2474195957183838
0.4751574572209196,1.2478418350219727
0.47513290811165104,1.2488038539886475
0.4751148391096773,1.24922513961792
0.47509032540070817,1.2501616477966309
0.47507228887979447,1.2505967617034912
0.4750478104801833,1.2515852451324463
0.475029806353863,1.252009391784668
0.475005363172998,1.2529587745666504
0.4749873913551228,1.2533953189849854
0.4749629833027205,1.2543303966522217
0.47494504370745827,1.254870891571045
0.4749206706935618,1.2556934356689453
0.4749027632353956,1.2563292980194092
0.47487842517037326,1.2570703029632568
0.4748605497640992,1.2576920986175537
0.4748362465586433,1.258434534072876
0.4748184031193698,1.2590703964233398
0.4747941346844948,1.2597947120666504
0.47477632312764056,1.2604305744171143
0.47475208937468144,1.2611615657806396
0.47473430961597446,1.2618002891540527
0.4747101104565856,1.262523889541626
0.4746923624120615,1.2631480693817139
0.4746681977582151,1.2639095783233643
0.4746504813442154,1.2644920349121094
0.4746263511082,1.2652943134307861
0.47460866624137127,1.2658631801605225
0.47458457033579016,1.2666501998901367
0.4745669169330822,1.2672080993652344
0.47454285527085205,1.2680625915527344
0.4745252332495168,1.2685673236846924
0.47450120574386623,1.269481897354126
0.47448361502145603,1.269958734512329
0.4744596215859243,1.2708470821380615
0.47444206208029066,1.2713134288787842
0.4744181026287261,1.2722082138061523
0.4744005742580184,1.272657871246338
0.4743766487045768,1.2735764980316162
0.47435915138724083,1.2740273475646973
0.4743352596463845,1.2749485969543457
0.47431779330116103,1.2754006385803223
0.47429393528765684,1.2763383388519287
0.4742764998335804,1.2767884731292725
0.4742526754624991,1.2777457237243652
0.47423527081889616,1.2781729698181152
0.4742114800056105,1.2791433334350586
0.47419410609209905,1.2795655727386475
0.474170348752282,1.280529260635376
0.47415300548876943,1.2809510231018066
0.4741292815383939,1.2819633483886719
0.47411196884507584,1.2823734283447266
0.47408827820041227,1.2833313941955566
0.4740709959977714,1.2837514877319336
0.4740473385753871,1.2847213745117188
0.47403008678419184,1.2851431369781494
0.47400646250094924,1.2860767841339111
0.4739892410422523,1.2865111827850342
0.4739656498153078,1.2874815464019775
0.47394845861044493,1.2879040241241455
0.47392490035724744,1.2888460159301758
0.4739077393278363,1.2892670631408691
0.473884213966126,1.2902140617370605
0.4738670830340645,1.2906365394592285
0.47384359048187163,1.291604995727539
0.4738264895693371,1.2920217514038086
0.47380302974498034,1.2929975986480713
0.47378595877442775,1.2934246063232422
0.47376253159651344,1.2943544387817383
0.47374549049067466,1.2947981357574463
0.47372209587809466,1.2957334518432617
0.47370508455997695,1.2961935997009277
0.47368172243190826,1.2971093654632568
0.47366474082479293,1.2975654602050781
0.4736414111006958,1.2984685897827148
0.4736244591281371,1.2989492416381836
0.473601161727754,1.299839735031128
0.47358423931357785,1.3003172874450684
0.47356097415693205,1.3012027740478516
0.473544081225235,1.301664113998413
0.4735208482326296,1.3025574684143066
0.47350398470777705,1.3030438423156738
0.47348078379979325,1.30393385887146
0.47346394960641897,1.3043978214263916
0.4734407807039154,1.3052973747253418
0.4734239757669195,1.3058216571807861
0.4734008387910306,1.3066606521606445
0.4733840630355792,1.3071887493133545
0.47336095790771393,1.3080477714538574
0.4733442112592373,1.3085291385650635
0.4733211379010781,1.3094334602355957
0.4733044202852698,1.3099279403686523
0.4732813786187715,1.310788631439209
0.47326468996158694,1.3112671375274658
0.4732416799089751,1.312173843383789
0.47322502013663076,1.3126389980316162
0.4732020416204008,1.313551902770996
0.4731854106593726,1.3140182495117188
0.4731624636022886,1.314936876296997
0.4731458613793111,1.3153841495513916
0.47312294570440444,1.316335678100586
0.47310637214646944,1.316814661026001
0.47308348777703757,1.3177516460418701
0.47306694281139317,1.3181798458099365
0.473044089670999,1.3191564083099365
0.473027573225148,1.3195767402648926
0.47300475123761776,1.3205606937408447
0.47298826323931736,1.3209781646728516
0.4729654723287402,1.3219823837280273
0.4729490127059999,1.3224012851715088
0.4729262527967265,1.323606014251709
0.47290982147780775,1.3239924907684326
0.47288709249444894,1.3252370357513428
0.47287068940786353,1.3256351947784424
0.4728479912752895,1.326622486114502
0.4728316163497987,1.3270516395568848
0.47280894899313763,1.3280370235443115
0.4727926021577509,1.3284821510314941
0.472769965502388,1.3294172286987305
0.472753646686362,1.3298962116241455
0.47273104065793803,1.330782175064087
0.47271474979077555,1.3312578201293945
0.47269217431518595,1.3321499824523926
0.47267591132663483,1.3326122760772705
0.4726533663300289,1.3335351943969727
0.4726371311500807,1.3340203762054443
0.47261461655885983,1.3349199295043945
0.4725984091177491,1.335371494293213
0.4725759248585659,1.336280345916748
0.47255974508676885,1.3367350101470947
0.4725372910865265,1.337656021118164
0.47252113891476016,1.3381240367889404
0.47249871510061053,1.3390612602233887
0.4724825904598313,1.339487075805664
0.47246019675917483,1.340442419052124
0.47244409958057787,1.3408823013305664
0.47242173592106135,1.3418738842010498
0.47240566613607926,1.342303991317749
0.4723833324455956,1.3432278633117676
0.47236728998589755,1.3436758518218994
0.47234498619258436,1.344618320465088
0.4723289709900748,1.345048189163208
0.4723066970223136,1.3460168838500977
0.47229070900913145,1.3464393615722656
0.4722684647955462,1.347381830215454
0.47225250390406354,1.3478171825408936
0.47223028937351985,1.3487577438354492
0.4722143555363415,1.3491919040679932
0.4721921706179455,1.3501012325286865
0.4721762637679073,1.3505523204803467
0.47215410839100463,1.3514666557312012
0.4721382284611728,1.3519115447998047
0.47211610255534764,1.35282564163208
0.47210024947901774,1.353278636932373
0.4720781529740916,1.354198694229126
0.47206232668478726,1.3546514511108398
0.4720402595108181,1.3556113243103027
0.47202445994229064,1.356031894683838
0.47200242202957166,1.3569726943969727
0.4719866491157984,1.3574254512786865
0.4719646403948573,1.3583381175994873
0.471948894070041,1.3587915897369385
0.4719269144716388,1.359696388244629
0.47191119467020654,1.360149621963501
0.4718892441253365,1.3610711097717285
0.4718735507819388,1.3615267276763916
0.47185162922182555,1.3624513149261475
0.4718359622713351,1.362889051437378
0.47181406962743366,1.363821029663086
0.4717984290049449,1.3642833232879639
0.4717765652089396,1.365170955657959
0.4717609508497672,1.3656370639801025
0.4717391158335707,1.3666837215423584
0.47172352767324893,1.3671233654022217
0.4717017213690013,1.3680710792541504
0.47168615934328295,1.3685052394866943
0.4716643816833505,1.369446039199829
0.4716488457282061,1.3699007034301758
0.47162709664518077,1.370854377746582
0.47161158669679737,1.3713228702545166
0.47158986612349557,1.3722450733184814
0.47157438211827596,1.37270188331604
0.4715526899877376,1.373617172241211
0.4715372318622995,1.3740854263305664
0.4715155681077867,1.3750090599060059
0.4715001357989618,1.375464916229248
0.4714785003539587,1.3764007091522217
0.47146309379879126,1.3768486976623535
0.47144148659700247,1.3778090476989746
0.4714261057327493,1.3782312870025635
0.47140452670809907,1.3791601657867432
0.4713891714722277,1.3796098232269287
0.4713676205588592,1.3805739879608154
0.47135229088904773,1.381021499633789
0.4713307680213218,1.3819708824157715
0.4713154638554573,1.3823978900909424
0.471293968967952,1.3833622932434082
0.4712786902441303,1.3838281631469727
0.47125722327163927,1.384833812713623
0.4712419699281636,1.385249137878418
0.4712205308056958,1.3861775398254395
0.47120530278107603,1.386629343032837
0.47118389144385453,1.3875560760498047
0.4711686886768062,1.3880283832550049
0.4711473050602675,1.3889482021331787
0.4711321274897112,1.3894014358520508
0.4711107715295037,1.3903181552886963
0.47109561909456416,1.3907599449157715
0.4710742907265482,1.3917217254638672
0.47105916336655296,1.3921513557434082
0.47103786252679924,1.3931219577789307
0.47102276018127837,1.393547773361206
0.47100148680606707,1.394481897354126
0.47098640941475195,1.3949368000030518
0.47096516344057243,1.3958449363708496
0.47095011094339506,1.3963394165039062
0.47092889230694424,1.397202968597412
0.4709138646440363,1.3976941108703613
0.47089267328221834,1.3985416889190674
0.4708776703939104,1.3990354537963867
0.4708565062438356,1.3999042510986328
0.4708415280706562,1.400376319885254
0.47082039106964013,1.4012656211853027
0.4708054375523149,1.4017512798309326
0.4707843276378776,1.402754306793213
0.4707693987173288,1.4031832218170166
0.4707483158271937,1.4041125774383545
0.47073341144453906,1.404557466506958
0.47071235551663243,1.405494213104248
0.4706974756131842,1.4059863090515137
0.47067644658563423,1.4068810939788818
0.4706615911028986,1.407348394393921
0.4706405889140346,1.408224105834961
0.47062575779371074,1.4086883068084717
0.470604782382062,1.4096033573150635
0.47058997556604154,1.4100580215454102
0.47056902687033686,1.4109599590301514
0.4705542443007026,1.411430835723877
0.4705333222598692,1.4122815132141113
0.47051856387889474,1.412781000137329
0.47049766843205776,1.4136345386505127
0.47048293418220644,1.4141390323638916
0.4704620652686875,1.415015697479248
0.4704473550926119,1.415480136871338
0.4704265126519289,1.4163594245910645
0.47041182649246965,1.4168267250061035
0.47039101046433585,1.417754888534546
0.4703763482645208,1.4181997776031494
0.4703555585888437,1.4191720485687256
0.47034092029188784,1.4195892810821533
0.47032015690876866,1.4205238819122314
0.47030554245807266,1.4209566116333008
0.47028480530780525,1.4219539165496826
0.4702702146469548,1.4223639965057373
0.47024950367002544,1.4233427047729492
0.47023493674279054,1.4237756729125977
0.4702142518798763,1.4248161315917969
0.4701997086302109,1.4252233505249023
0.4701790498221794,1.4262197017669678
0.47016453019421983,1.4266352653503418
0.4701438973821286,1.4276058673858643
0.47012940132019326,1.428041934967041
0.4701087944452884,1.428980827331543
0.4700943218938771,1.4294147491455078
0.47007374089759296,1.4303431510925293
0.4700592918013862,1.430778980255127
0.47003873662534423,1.4317138195037842
0.4700243109292021,1.4321458339691162
0.4700037815152106,1.4330549240112305
0.4699893791641721,1.4335565567016602
0.46996887545422505,1.4343905448913574
0.46995449639350767,1.4349782466888428
0.46993401832978376,1.4357423782348633
0.46991966250478256,1.4363410472869873
0.46989921002964535,1.437143087387085
0.4698848773859321,1.4376881122589111
0.4698644504419279,1.438485860824585
0.4698501409252506,1.4390559196472168
0.4698297394551091,1.439850091934204
0.4698154530113909,1.4404213428497314
0.46979507695802347,1.441185474395752
0.4697808135333622,1.4418177604675293
0.46976046283986167,1.4425172805786133
0.4697462223805293,1.4431633949279785
0.4697258969901687,1.4438588619232178
0.4697116794426103,1.4444868564605713
0.4696913792988427,1.445192813873291
0.4696771846096757,1.445842981338501
0.4696569096561332,1.4465320110321045
0.4696427377721469,1.4471983909606934
0.4696224879526397,1.4479560852050781
0.46960833882079456,1.448542833328247
0.4695881140793109,1.4492695331573486
0.4695739876467375,1.4499006271362305
0.469553787927442,1.4506094455718994
0.46953968414144087,1.4512217044830322
0.4695195093886745,1.451972246170044
0.4695054281967151,1.4525446891784668
0.4694852783549942,1.45332670211792
0.4694712197047143,1.4539196491241455
0.46945109471873003,1.454688310623169
0.4694370585579348,1.455247402191162
0.4694169583725524,1.456031084060669
0.46940294464921406,1.4566116333007812
0.46938286920947175,1.4574108123779297
0.46936887787172893,1.4579994678497314
0.46934882712283804,1.458759069442749
0.46933485811899445,1.4593255519866943
0.4693148320063378,1.4601294994354248
0.4693008852848625,1.4606516361236572
0.4692808837539944,1.461487054824829
0.46926695926352047,1.462007761001587
0.4692469822601655,1.4628257751464844
0.4692330799494895,1.4633386135101318
0.4692131274195422,1.464179277420044
0.4691992472376238,1.4646883010864258
0.469179319127148,1.465559959411621
0.4691654610231088,1.466048002243042
0.46914555727833657,1.4669415950775146
0.46913172120146,1.4674091339111328
0.46911184176879134,1.468297004699707
0.46909802766852154,1.4687793254852295
0.46907817249452355,1.4696300029754639
0.46906438032046494,1.4701132774353027
0.46904454935187123,1.4709761142730713
0.46903077905378787,1.4714438915252686
0.46901097223749777,1.4723222255706787
0.46899722376531267,1.4728059768676758
0.4689774410483906,1.4736707210540771
0.46896371435218515,1.4741737842559814
0.46894395568186004,1.4750559329986572
0.4689302507118731,1.4755208492279053
0.4689105160355378,1.4763996601104736
0.46889683274216554,1.4768929481506348
0.46887712200737575,1.4777977466583252
0.4688634603411705,1.4782791137695312
0.46884377349564477,1.4791522026062012
0.46883013340731483,1.4796302318572998
0.4688104703989332,1.4805243015289307
0.468796851839342,1.4809837341308594
0.46877721261614597,1.4819295406341553
0.4687636155363114,1.482372522354126
0.46874400004650296,1.483353853225708
0.4687304243975969,1.4837653636932373
0.4687108325895379,1.4847075939178467
0.46869727832288516,1.485166311264038
0.46867771014509707,1.4860954284667969
0.46866417721217574,1.4865484237670898
0.4686446326133381,1.487459421157837
0.468631120965778,1.4879226684570312
0.46861159989472884,1.4888019561767578
0.46859810948431113,1.4892616271972656
0.4685786118900457,1.4901542663574219
0.46856514266870264,1.4906189441680908
0.468545668500373,1.4914860725402832
0.468532220420187,1.4919769763946533
0.4685127696271013,1.492845058441162
0.46849934264030435,1.4933063983917236
0.46847991517192644,1.4941680431365967
0.46846650923089983,1.4946296215057373
0.4684471050368483,1.4955081939697266
0.4684337200941214,1.4959678649902344
0.4684143391241693,1.4968845844268799
0.4684009751324195,1.4973399639129639
0.4683816173364936,1.4982283115386963
0.46836827424854577,1.4986863136291504
0.4683489395767257,1.499603271484375
0.46833561734555124,1.500056505203247
0.4683163057480694,1.5009756088256836
0.4683030043267857,1.5014195442199707
0.4682837157540262,1.5023725032806396
0.4682704350958964,1.502800703048706
0.46825116949839474,1.5037741661071777
0.4682379095568268,1.5042622089385986
0.4682186668852692,1.505157470703125
0.4682054276138156,1.505617380142212
0.4681862078190383,1.5064926147460938
0.4681729891713951,1.5069680213928223
0.468153792204384,1.507824420928955
0.4681405941343908,1.5083112716674805
0.46812141994628065,1.5091791152954102
0.46810824240791943,1.5096406936645508
0.4680890909499933,1.510514259338379
0.4680759338973883,1.511018991470337
0.4680568051210771,1.5118520259857178
0.4680436685084941,1.5123577117919922
0.4680245623653761,1.5131933689117432
0.4680114461472219,1.5136809349060059
0.46799236258902155,1.5145339965820312
0.46797926671984336,1.5150272846221924
0.46796020569843166,1.5158860683441162
0.4679471301329165,1.5163726806640625
0.4679280916003096,1.5172605514526367
0.46791503629328396,1.5177905559539795
0.4678960202016431,1.5186142921447754
0.46788298510807225,1.519174575805664
0.4678639914097029,1.5199861526489258
0.46785097648469026,1.5205113887786865
0.46783200513204176,1.5213611125946045
0.4678190103308285,1.5219035148620605
0.4678000612764936,1.5227563381195068
0.46778708655445805,1.5232534408569336
0.46776815975117175,1.5241129398345947
0.46775520506382884,1.524620532989502
0.4677363004644687,1.5254747867584229
0.4677233657674696,1.5260069370269775
0.4677044833250544,1.5268282890319824
0.46769156857418553,1.527360200881958
0.4676727082418754,1.5281949043273926
0.4676598133930586,1.5287070274353027
0.46764097512415403,1.5295801162719727
0.46762810013344536,1.5300650596618652
0.4676092838813865,1.5309202671051025
0.46759642870497614,1.5314295291900635
0.4675776344233431,1.5322635173797607
0.46756479901755454,1.532806634902954
0.46754602666006584,1.5336263179779053
0.4675332109813557,1.5341582298278809
0.4675144605018684,1.5349960327148438
0.46750166450682573,1.5355045795440674
0.46748293585933437,1.536336898803711
0.46747015950467996,1.5368657112121582
0.46745145264331683,1.5377378463745117
0.467438695885903,1.53822922706604
0.4674200107649369,1.5390963554382324
0.4674072735617466,1.5396020412445068
0.46738861013558247,1.540480613708496
0.46737589244372946,1.540968656539917
0.46735725066690803,1.5418658256530762
0.4673445524436357,1.5423319339752197
0.4673259322708327,1.5433764457702637
0.4673132534735137,1.5438108444213867
0.46729465485953997,1.544766902923584
0.467281995445676,1.5451939105987549
0.46726341834547597,1.5461537837982178
0.4672507782726971,1.5465755462646484
0.4672322226413491,1.5475385189056396
0.4672196018674133,1.5479650497436523
0.4672010676601286,1.5489482879638672
0.4671884661429212,1.5493710041046143
0.46716995331504385,1.5503239631652832
0.46715737101257704,1.5507493019104004
0.4671388795195832,1.5516912937164307
0.4671263163899954,1.5521254539489746
0.46710784618749285,1.5530848503112793
0.4670953021890488,1.553514003753662
0.46707685323277626,1.5544676780700684
0.4670643283238658,1.5548970699310303
0.46704590056969253,1.555830478668213
0.4670333947088308,1.5562770366668701
0.46701498811275644,1.5571832656860352
0.46700250125858267,1.5576448440551758
0.46698411577673615,1.5585315227508545
0.4669716478880139,1.5590002536773682
0.46695328347665366,1.5598959922790527
0.4669408345122696,1.5603690147399902
0.4669224911277823,1.5612876415252686
0.4669100610467467,1.5617594718933105
0.4668917386456474,1.5626649856567383
0.4668793274070927,1.5631191730499268
0.466861025946024,1.5640883445739746
0.46684863350920497,1.5645694732666016
0.4668303529449366,1.5654692649841309
0.4668179792692295,1.5659675598144531
0.46679971955865796,1.5668487548828125
0.4667873646035605,1.56734299659729
0.4667691257037084,1.5682373046875
0.46675678942883864,1.5687119960784912
0.4667385712968546,1.569624900817871
0.4667262536619512,1.5701406002044678
0.46670805625510864,1.5710012912750244
0.46669575722002987,1.571481704711914
0.4666775804957275,1.572380542755127
0.4666653000204509,1.572849988937378
0.4666471439362114,1.5738086700439453
0.4666348819808337,1.5742487907409668
0.4666167464943038,1.5751793384552002
0.46660450301903994,1.5756125450134277
0.4665863880879895,1.5765371322631836
0.4665741630531726,1.5770068168640137
0.4665560686354948,1.5779542922973633
0.4665438620015753,1.5783867835998535
0.46652578805528533,1.5794756412506104
0.466513599782831,1.579880952835083
0.4664955462660664,1.5808868408203125
0.46648337631576153,1.5812973976135254
0.46646534318678123,1.5822696685791016
0.46645319151942644,1.5826916694641113
0.4664351787366104,1.5836286544799805
0.466423045313122,1.584061861038208
0.4664050528349709,1.5850331783294678
0.46639293761638057,1.5854496955871582
0.46637496540151546,1.5864243507385254
0.4663628683489698,1.5868475437164307
0.4663449163561312,1.587838888168335
0.4663328374308913,1.5882575511932373
0.4663149056189391,1.5892572402954102
0.46630284478238,1.5896718502044678
0.466284933110293,1.590681791305542
0.46627289032390357,1.591099500656128
0.4662549987507788,1.59208345413208
0.46624297397616105,1.5925028324127197
0.46622510246121374,1.5934662818908691
0.46621309566008207,1.5939288139343262
0.46619524416264496,1.5948331356048584
0.46618325529682664,1.5952894687652588
0.4661654237763493,1.596224069595337
0.46615345280778336,1.5967087745666504
0.4661356412238322,1.5976288318634033
0.4661236881145689,1.5980966091156006
0.4661058964268267,1.599255084991455
0.46609396113902785,1.5996525287628174
0.4660761893072927,1.6007628440856934
0.4660642718032304,1.6011617183685303
0.4660465197874164,1.6022169589996338
0.46603462002947305,1.6026344299316406
0.4660168877896089,1.603621482849121
0.4660050057402769,1.604036569595337
0.4659872932365057,1.6050183773040771
0.4659754288583868,1.605433702468872
0.4659577360509658,1.6063969135284424
0.4659458893067709,1.606863021850586
0.4659282161560712,1.607771396636963
0.46591638700861965,1.6082308292388916
0.46589873347512545,1.609140157699585
0.4658869218873448,1.6095974445343018
0.4658692879316531,1.6105151176452637
0.46585749386657904,1.611025094985962
0.4658398794493995,1.6118974685668945
0.4658281028701745,1.6124372482299805
0.46581050795232853,1.613236665725708
0.4657987488222028,1.6138105392456055
0.46578117336462327,1.6146023273468018
0.4657694316469533,1.6151542663574219
0.4657518756106846,1.6159782409667969
0.465740151268933,1.6165072917938232
0.4657226146151302,1.6173450946807861
0.46571090761286554,1.617882490158081
0.4656933903027941,1.6187164783477783
0.4656817006036904,1.6192381381988525
0.4656642025987255,1.6201083660125732
0.4656525301665617,1.6205856800079346
0.46563505142818845,1.6214697360992432
0.46562339622684845,1.6219501495361328
0.46560593671666084,1.6228106021881104
0.46559429871013236,1.6232872009277344
0.4655768583898333,1.6241822242736816
0.46556523754220847,1.6246352195739746
0.46554781637360904,1.6256299018859863
0.46553621264908307,1.6260902881622314
0.4655188105941025,1.6270029544830322
0.4655072239569739,1.6274683475494385
0.4654898409776389,1.6283636093139648
0.465478271392309,1.628830909729004
0.46546090745075364,1.6297836303710938
0.46544935488172606,1.6302337646484375
0.4654320099401909,1.6311805248260498
0.4654204743520711,1.631615161895752
0.46540314837290336,1.6325676441192627
0.4653916297303989,1.6330082416534424
0.46537432267605167,1.6339609622955322
0.46536282094397063,1.6343944072723389
0.46534553277700286,1.6353178024291992
0.4653340479202546,1.635796308517456
0.46531677860333026,1.6366815567016602
0.46530531058692487,1.6371631622314453
0.4652880600828128,1.6380441188812256
0.46527660887186006,1.6385152339935303
0.4652593771434337,1.6393847465515137
0.4652479427031435,1.6398670673370361
0.4652307297133803,1.6407597064971924
0.4652193120090618,1.641214370727539
0.46520211772104303,1.6421306133270264
0.46519071671810436,1.642577886581421
0.46517354109501474,1.6435546875
0.46516215675896283,1.6439909934997559
0.4651449997640898,1.6449475288391113
0.4651336320605297,1.6453912258148193
0.46511649365726354,1.646329641342163
0.4651051425518988,1.6467669010162354
0.4650880227037318,1.647707462310791
0.4650766881623628,1.6481375694274902
0.4650595868328896,1.6491062641143799
0.4650482688214146,1.6495282649993896
0.46503118597433063,1.6505160331726074
0.4650198844587445,1.650937557220459
0.46500282005784704,1.6519005298614502
0.4649915350042411,1.6523218154907227
0.46497448901342797,1.6532671451568604
0.4649632203879901,1.653696060180664
0.46494619277125937,1.6546406745910645
0.46493494054027296,1.6550726890563965
0.4649179312617228,1.6560289859771729
0.464906695391567,1.6564667224884033
0.46488970441539534,1.657402753829956
0.4648784848725443,1.6578562259674072
0.46486151216304855,1.6587941646575928
0.4648503089140712,1.6592488288879395
0.46483335443564755,1.660186529159546
0.4648221674472074,1.6606287956237793
0.4648052311643508,1.6615557670593262
0.4647940604032054,1.6620118618011475
0.464777142280509,1.6629478931427002
0.4647659877135098,1.6633696556091309
0.46474908771566475,1.6643199920654297
0.4647379493097565,1.664762020111084
0.46472106740155156,1.6659126281738281
0.4647099451237722,1.6663126945495605
0.4646930812700933,1.6672608852386475
0.4646819750875735,1.6677234172821045
0.4646651292534034,1.6686489582061768
0.46465403913336645,1.6691291332244873
0.46463721128378455,1.6700396537780762
0.46462613719354556,1.6704998016357422
0.46460932729372745,1.671445608139038
0.4645982692006936,1.6718778610229492
0.46458147721591075,1.6728484630584717
0.4645704350875805,1.673271894454956
0.4645536609831998,1.674276351928711
0.46454263478716273,1.6746914386749268
0.46452587852864624,1.6757042407989502
0.4645148682325829,1.6761221885681152
0.46449812978548777,1.6771020889282227
0.4644871353571689,1.6775226593017578
0.46447041468714645,1.6784679889678955
0.4644594360944332,1.6788959503173828
0.46444273316722906,1.679842472076416
0.4644317703780724,1.6802716255187988
0.46441508515952606,1.6812231540679932
0.46440413814196624,1.6816468238830566
0.4643874705980107,1.682621717453003
0.46437653932017736,1.683042049407959
0.46435988941683876,1.6839990615844727
0.4643489738469502,1.6844451427459717
0.4643323415503477,1.6853828430175781
0.464321441656711,1.6858296394348145
0.4643048269330559,1.686751127243042
0.4642939426840664,1.687206745147705
0.4642773454996625,1.6881039142608643
0.4642664768638032,1.6885735988616943
0.46424989718504606,1.6894681453704834
0.4642390441308878,1.6899454593658447
0.46422248192426463,1.690840244293213
0.4642116444204653,1.6912922859191895
0.46419509965255457,1.6922240257263184
0.46418427766785925,1.692662239074707
0.46416775030533,1.6936125755310059
0.46415694380857053,1.6940813064575195
0.46414043381818265,1.6950416564941406
0.4641296427782773,1.695467233657837
0.46411315012688076,1.6964781284332275
0.4641023745128333,1.6969034671783447
0.4640858991673686,1.6979084014892578
0.4640751389482691,1.6983354091644287
0.46405868087576563,1.6992919445037842
0.46404793602078953,1.6997311115264893
0.46403149518836634,1.7006566524505615
0.46402076566677414,1.7011475563049316
0.4640043420416393,1.7020106315612793
0.4639936278227765,1.7024924755096436
0.46397722137222663,1.70335054397583
0.46396652242552305,1.7038555145263672
0.46395013311694344,1.7047138214111328
0.46393944941191334,1.7052068710327148
0.46392307721277715,1.7060818672180176
0.46391240871901873,1.7065706253051758
0.46389605359688685,1.7074272632598877
0.4638854002840819,1.70792555809021
0.46386906220660296,1.7088556289672852
0.46385842404451666,1.7093133926391602
0.463842102979426,1.7102289199829102
0.46383147993790685,1.7106871604919434
0.4638151758530271,1.7116155624389648
0.46380456790200614,1.7120578289031982
0.46378828076524625,1.7130320072174072
0.46377768787473683,1.713449239730835
0.4637614176540922,1.7144391536712646
0.4637508397941904,1.7148616313934326
0.4637345864577421,1.715839147567749
0.46372402359862547,1.71626877784729
0.4637077871145406,1.7172236442565918
0.46369723922646844,1.7176508903503418
0.46368101956299923,1.7186102867126465
0.4636704866163123,1.719031810760498
0.46365428374179607,1.7200031280517578
0.4636437657069161,1.7204222679138184
0.46362757958977496,1.721369981765747
0.4636170764372045,1.7218222618103027
0.46360090704594514,1.7228639125823975
0.4635904187462671,1.7232887744903564
0.4635742660494803,1.724257230758667
0.4635637925733581,1.7246770858764648
0.4635476565397184,1.7256338596343994
0.4635371978578952,1.7260968685150146
0.46352107845616103,1.7270581722259521
0.46351063453945957,1.7274808883666992
0.4634945317384725,1.728454351425171
0.46348410255779515,1.7288768291473389
0.46346801632647994,1.7298824787139893
0.46345760185280793,1.73030686378479
0.4634415321601719,1.7313003540039062
0.4634311323645654,1.731726884841919
0.4634150791796985,1.732659101486206
0.46340469403329615,1.7331223487854004
0.46338865732537043,1.7340373992919922
0.46337828679938936,1.734525203704834
0.4633622665376588,1.7354037761688232
0.463351910603394,1.7358901500701904
0.4633359067571942,1.7367980480194092
0.4633255653860184,1.7372782230377197
0.4633095779247661,1.7381477355957031
0.4632992510881296,1.738616704940796
0.46328327998132307,1.739490270614624
0.46327296765075315,1.740002155303955
0.46325701286797105,1.740837812423706
0.4632467150150722,1.74135160446167
0.4632307765259738,1.7421948909759521
0.46322049312242713,1.742689609527588
0.46320457089675204,1.7435555458068848
0.46319430191431477,1.7440848350524902
0.46317839592188226,1.7449254989624023
0.4631681413323884,1.7454662322998047
0.4631522515430978,1.7463157176971436
0.4631420113184565,1.7468290328979492
0.4631261377022862,1.7477326393127441
0.4631159118144828,1.7481954097747803
0.46310005434149076,1.749138593673706
0.46308984276258547,1.7495615482330322
0.4630740014029082,1.7505161762237549
0.4630638041050368,1.7509558200836182
0.4630479788288895,1.7518837451934814
0.4630377957842623,1.752331256866455
0.4630219865619385,1.75325345993042
0.46301181774284056,1.7537257671356201
0.4629960245447119,1.7546164989471436
0.46298586992350255,1.7550816535949707
0.46297009272001843,1.7559974193572998
0.46295995226913106,1.7564663887023926
0.4629441910308185,1.7573645114898682
0.46293406472276033,1.7578463554382324
0.4629183194202236,1.7587201595306396
0.4629082072275754,1.75921630859375
0.4628924778314957,1.760084629058838
0.4628823797269117,1.7605504989624023
0.4628666662080471,1.7614827156066895
0.46285658216425446,1.7619402408599854
0.4628408844934395,1.7628602981567383
0.46283081448323815,1.7633233070373535
0.46281513263138363,1.764244556427002
0.4628050766276462,1.7647082805633545
0.46278941056573897,1.7656404972076416
0.4627793685414103,1.7660999298095703
0.46276371824051266,1.7670543193817139
0.46275369016860984,1.7674832344055176
0.4627380555998599,1.7684359550476074
0.4627280414534716,1.768859624862671
0.4627124225880826,1.7698557376861572
0.4627024223403693,1.770275592803955
0.46268681914962917,1.7712373733520508
0.4626768327738226,1.771662712097168
0.4626612452290945,1.7725849151611328
0.46265127269849726,1.7730400562286377
0.46263570077121846,1.7739527225494385
0.46262574205920454,1.774456262588501
0.46261018572088647,1.7753446102142334
0.46260024080090006,1.775820016860962
0.4625847000231282,1.7767319679260254
0.46257476886868404,1.777188777923584
0.46255924362311773,1.7780964374542236
0.46254932620780054,1.7785682678222656
0.46253381646617237,1.7794599533081055
0.46252391276363697,1.7799193859100342
0.46250841849775304,1.7808756828308105
0.4624985284817238,1.7813215255737305
0.4624830496634628,1.7822535037994385
0.46247317330773346,1.7827105522155762
0.4624577099090472,1.7836267948150635
0.46244784718748094,1.7840828895568848
0.4624323991803934,1.7850089073181152
0.46242255006692207,1.7854738235473633
0.46240711742352986,1.7863829135894775
0.4623972818921541,1.7868449687957764
0.4623818645846254,1.7877507209777832
0.4623720426094146,1.7882153987884521
0.46235664060998954,1.7891221046447754
0.46234683216508116,1.7896857261657715
0.4623314454460716,1.7904877662658691
0.46232165050567103,1.791132926940918
0.4623062790394597,1.7918410301208496
0.46229649757784047,1.7924938201904297
0.46228114133688153,1.7931957244873047
0.46227137332838436,1.7938601970672607
0.46225603228520273,1.7945630550384521
0.4622462777042359,1.7952220439910889
0.4622309518314269,1.795964241027832
0.46222121065246585,1.7966220378875732
0.4622058999226954,1.7973370552062988
0.4621961721202824,1.7980072498321533
0.4621808765062862,1.7987072467803955
0.46217116205503017,1.7993531227111816
0.4621558815296142,1.8001916408538818
0.46214618040419053,1.8007206916809082
0.4621309149402301,1.8015549182891846
0.46212122711538073,1.8020613193511963
0.46210597668582065,1.8029403686523438
0.46209630213635294,1.8033931255340576
0.46208106671420734,1.8043649196624756
0.4620714054149949,1.8047971725463867
0.46205618497334683,1.805738925933838
0.4620465368993286,1.806175947189331
0.4620313314113298,1.807131052017212
0.4620216965375102,1.8075554370880127
0.4620065059763809,1.8085246086120605
0.46199688427782937,1.808974027633667
0.4619817086168581,1.8099534511566162
0.4619721000687092,1.810377597808838
0.46195693928125253,1.811326503753662
0.4619473438587054,1.8117501735687256
0.4619321979181878,1.8127362728118896
0.46192261559650594,1.8131687641143799
0.4619074844764195,1.8141214847564697
0.46189791523093093,1.8145654201507568
0.461882798904835,1.815511703491211
0.4618732427109316,1.8159637451171875
0.4618581411524528,1.81691312789917
0.46184859798559047,1.8173644542694092
0.4618335111684223,1.8184242248535156
0.4618239810041204,1.818830966949463
0.46180890890202336,1.8198049068450928
0.4617993917158647,1.820225715637207
0.46178433430266536,1.8212196826934814
0.46177483007029607,1.821636438369751
0.46175978731988754,1.8226749897003174
0.4617502960170168,1.8230957984924316
0.4617352679033583,1.824122667312622
0.4617257895057576,1.8245387077331543
0.4617107760028743,1.825486421585083
0.4617013104863784,1.8259458541870117
0.4616863115683607,1.8268799781799316
0.46167685890886645,1.82733154296875
0.46166187454987045,1.828258752822876
0.46165243472333684,1.828709363937378
0.461637464897584,1.8296394348144531
0.46162803788003187,1.8301033973693848
0.46161308256180844,1.8310036659240723
0.4616036683293207,1.831474781036377
0.4615887274929777,1.8323874473571777
0.46157932602169865,1.8328571319580078
0.46156439964165186,1.833794355392456
0.46155501090778706,1.8342211246490479
0.46154009895851644,1.8351597785949707
0.4615307229383328,1.8355908393859863
0.4615158253943828,1.8365423679351807
0.46150646206420803,1.8369927406311035
0.4614915789001865,1.837958574295044
0.4614822282364093,1.83837890625
0.46146735942698824,1.839338779449463
0.4614580214060576,1.8397858142852783
0.4614431669259726,1.8407342433929443
0.46143384152439787,1.841158390045166
0.4614190013484476,1.8421027660369873
0.4614096885427986,1.842555046081543
0.461394862645845,1.8434643745422363
0.46138556241275125,1.843921184539795
0.4613707507697191,1.8448283672332764
0.4613614630858699,1.8452951908111572
0.4613466656717469,1.8461990356445312
0.4613373905138911,1.846663475036621
0.4613226073037272,1.8475887775421143
0.46131334464867335,1.8480491638183594
0.46129857561758086,1.8489627838134766
0.4612893254421963,1.8494315147399902
0.4612745705653499,1.8503210544586182
0.46126533284656107,1.8507871627807617
0.461250592099197,1.8516762256622314
0.46124136681398925,1.8521547317504883
0.4612266401714058,1.8530189990997314
0.46121742729682297,1.8535103797912598
0.4612027147343797,1.8543717861175537
0.4611935142475241,1.8548507690429688
0.46117881574064185,1.855717658996582
0.4611696276186741,1.856208324432373
0.46115494314283517,1.857090711593628
0.4611457673629736,1.857586145401001
0.4611310968937209,1.8584542274475098
0.4611219334332421,1.8589208126068115
0.46110727694617937,1.8597958087921143
0.4610981257824173,1.860283613204956
0.4610834832532089,1.861147165298462
0.4610743443635552,1.8616271018981934
0.4610597157679255,1.862494707107544
0.461050589129829,1.8629658222198486
0.4610359744435628,1.863858699798584
0.4610268600345295,1.864335060119629
0.46101225923347167,1.8652336597442627
0.4610031570310642,1.8656911849975586
0.4609885700911191,1.866600751876831
0.46097948007295714,1.8670737743377686
0.4609649069700888,1.8680064678192139
0.4609558291138486,1.868431806564331
0.4609412698240805,1.8693909645080566
0.46093220410749436,1.8698360919952393
0.46091765860690903,1.8707728385925293
0.46090860500776576,1.8712279796600342
0.46089407327250487,1.872164249420166
0.46088503176864903,1.872586965560913
0.460870513774913,1.873551845550537
0.46086148434424523,1.8739941120147705
0.46084698006829306,1.8749465942382812
0.46083796268876936,1.8753712177276611
0.46082347210691865,1.8763229846954346
0.46081446675655074,1.8767743110656738
0.460799989845177,1.877692461013794
0.46079099650203176,1.8781414031982422
0.46077653323756906,1.8790853023529053
0.4607675518797684,1.8795065879821777
0.4607531022387083,1.8804917335510254
0.4607441328444293,1.8809096813201904
0.46072969680332115,1.882049560546875
0.46072073935079544,1.8824374675750732
0.46070631688624614,1.8834359645843506
0.46069737135375993,1.883862018585205
0.46068296244243384,1.8848223686218262
0.46067402880832786,1.8852424621582031
0.4606596334269464,1.886190414428711
0.46065071166961546,1.8866186141967773
0.4606363297949568,1.8877272605895996
0.46062741989285,1.8881499767303467
0.46061305150174947,1.889113187789917
0.4606041534333694,1.8895559310913086
0.4605897985027188,1.890496015548706
0.46058091224662223,1.8909368515014648
0.4605665707533696,1.8918733596801758
0.4605576962881665,1.8923089504241943
0.4605433682093164,1.8932545185089111
0.46053450551367026,1.8936822414398193
0.46052019082628326,1.8946805000305176
0.46051133987891063,1.8951468467712402
0.46049703856010327,1.8961122035980225
0.46048819933977386,1.8965380191802979
0.46047391136671806,1.8975255489349365
0.4604650838522545,1.8979694843292236
0.4604508092021781,1.8989031314849854
0.4604419933724555,1.8993546962738037
0.46042773202264164,1.9002959728240967
0.46041892785658783,1.9007256031036377
0.4604046797843746,1.9018785953521729
0.46039588726096964,1.9022791385650635
0.4603816524437507,1.9032721519470215
0.4603728715420268,1.9036905765533447
0.46035864995725007,1.9046545028686523
0.4603498806562916,1.905081033706665
0.46033567228146005,1.9060337543487549
0.4603269145604032,1.9064602851867676
0.4603127193730741,1.907407283782959
0.4603039732111067,1.9078292846679688
0.46028979118889185,1.908796787261963
0.46028105656525325,1.9092156887054443
0.46026688768581847,1.9101841449737549
0.46025816457979957,1.9106130599975586
0.46024480479188257,1.911895990371704
0.46023529721180734,1.912309169769287
0.4602219490438897,1.9132368564605713
0.4602124534885155,1.9137177467346191
0.46019911796281937,1.9145891666412354
0.4601896342993673,1.915104627609253
0.46017631139482873,1.9159622192382812
0.46016683960236326,1.9164807796478271
0.4601535292973366,1.9173474311828613
0.46014406935497293,1.917895793914795
0.46013077162786487,1.9187378883361816
0.46012132351476914,1.9193308353424072
0.46010803834403874,1.920149803161621
0.46009860203942826,1.9207024574279785
0.46008532940358676,1.9215166568756104
0.4600759048867296,1.9220774173736572
0.4600626447643404,1.9228768348693848
0.46005323201455506,1.9234957695007324
0.4600399843842331,1.9242336750030518
0.46003058338088876,1.9249022006988525
0.4600173482213009,1.925600290298462
0.4600079589438171,1.9262886047363281
0.45999473623368137,1.9270718097686768
0.4599853586615278,1.927656650543213
0.45997214837961387,1.928429365158081
0.45996278249231004,1.9291741847991943
0.45994958461743884,1.929819107055664
0.4599402303945543,1.9305450916290283
0.45992704490559744,1.9311754703521729
0.4599177023267515,1.9319076538085938
0.4599045292026318,1.932523250579834
0.4598951982474929,1.9332845211029053
0.4598820374671838,1.933955430984497
0.4598727181154703,1.9346508979797363
0.45985956965799574,1.935300588607788
0.4598502618894749,1.9360437393188477
0.45983712573390917,1.936661958694458
0.45982782952839757,1.9374380111694336
0.45981470565386523,1.9380714893341064
0.45980542099122806,1.9388158321380615
0.4597923093769038,1.9394245147705078
0.4597830362370554,1.94020676612854
0.4597699368621639,1.9407830238342285
0.459760675225067,1.9415876865386963
0.45974758806888244,1.942143440246582
0.4597383379145482,1.9429795742034912
0.459725262956395,1.9434747695922852
0.45971602426488295,1.9443573951721191
0.4597029614841343,1.9448180198669434
0.4596937342355523,1.9457712173461914
0.45968068361163106,1.9462244510650635
0.4596714677861348,1.947155475616455
0.4596584292985129,1.947601556777954
0.45964922487630616,1.9485511779785156
0.4596361985045047,1.9490094184875488
0.45962700546583873,1.9499471187591553
0.4596139911894273,1.9504055976867676
0.45960480951460114,1.9513030052185059
0.4595918073131986,1.95176362991333
0.45958263698255847,1.9526643753051758
0.4595696468358318,1.9531357288360596
0.45956048782977155,1.9540746212005615
0.4595475097174362,1.954514503479004
0.4595383620163966,1.9554390907287598
0.45952539591821645,1.95589017868042
0.4595162595026852,1.9568026065826416
0.45950330539847234,1.9573009014129639
0.4594941802489841,1.9581620693206787
0.4594812381185983,1.9586682319641113
0.4594721242157344,1.959526777267456
0.45945919403908336,1.9601922035217285
0.4594500913634718,1.9609296321868896
0.4594371731205109,1.9615530967712402
0.459428081652826,1.962296485900879
0.4594151753235582,1.962909460067749
0.4594060950445204,1.9636569023132324
0.45939320060899613,1.9642579555511475
0.45938413149937235,1.9650425910949707
0.4593712489376889,1.9656128883361816
0.4593621909782918,1.9664254188537598
0.45934932027059405,1.9669950008392334
0.4593402734422822,1.9678020477294922
0.4593274145687616,1.9683418273925781
0.45931837885243937,1.9692530632019043
0.4593055317933343,1.969787359237671
0.4592965071699514,1.9707179069519043
0.45928367190554714,1.9711575508117676
0.459274658356099,1.9721300601959229
0.45926183486672706,1.972562551498413
0.45925283237225406,1.9735314846038818
0.45924002063829233,1.974008321762085
0.4592310291798804,1.9749605655670166
0.45921822918175337,1.975412130355835
0.459209248740533,1.9763731956481934
0.45919646045871076,1.9768025875091553
0.45918749101585776,1.9778075218200684
0.4591747144308567,1.978236198425293
0.4591657559675913,1.9791796207427979
0.45915299105997365,1.9796257019042969
0.4591440435575609,1.9805679321289062
0.4591312903079342,1.981022834777832
0.45912235374768345,1.981966495513916
0.45910961213670126,1.9824485778808594
0.4591006864999663,1.9833626747131348
0.4590879565083273,1.983900785446167
0.45907904177650605,1.984743356704712
0.4590663233849543,1.9852452278137207
0.45905741953948875,1.986147165298462
0.45904471272881336,1.986616849899292
0.4590358197511895,1.9875187873840332
0.45902312450222477,1.9879891872406006
0.4590142423739722,1.9889025688171387
0.45900155866759706,1.9893982410430908
0.4589926873702892,1.9903128147125244
0.4589800151874275,1.9907703399658203
0.45897115470268124,1.9916908740997314
0.4589584940243011,1.992166519165039
0.45894964433377694,1.9930684566497803
0.4589369951408912,1.9935517311096191
0.45892815622629257,1.994422197341919
0.4589155184999585,1.994929313659668
0.45890669034303216,1.9957761764526367
0.45889406406435085,1.9962873458862305
0.45888524664688646,1.9971699714660645
0.4588726317970035,1.9976887702941895
0.4588638251008335,1.9985392093658447
0.45885122166093806,1.9990930557250977
0.4588424256679381,1.9998955726623535
0.4588298336192632,2.0004844665527344
0.45882104831135107,2.0012645721435547
0.45880846763517363,2.001894474029541
0.4587996929943096,2.0026211738586426
0.4587871236719496,2.0032477378845215
0.45877835968013675,2.004000425338745
0.4587658016929582,2.004591941833496
0.4587570483322412,2.005356788635254
0.45874450166165076,2.0059585571289062
0.45873575891411705,2.006716012954712
0.458723223541565,2.0073153972625732
0.4587144913893434,2.0080795288085938
0.4587019672963227,2.0086708068847656
0.4586932457215843,2.0094573497772217
0.4586807328896309,2.01004958152771
0.4586720218745884,2.010831117630005
0.458659520285281,2.011446952819824
0.45865081981218864,2.012209177017212
0.45863832944714855,2.012800455093384
0.4586296394983021,2.0135860443115234
0.45861716033919336,2.01417875289917
0.45860848089692974,2.014958143234253
0.4585960129254584,2.0155386924743652
0.45858734397215606,2.016355276107788
0.45857488717007056,2.01692271232605
0.45856622868814895,2.017754077911377
0.4585537830372399,2.018293619155884
0.4585451350091593,2.0191686153411865
0.4585327004912594,2.0196666717529297
0.4585240628995211,2.020552158355713
0.45851163949650464,2.021047592163086
0.45850301232365054,2.021956443786621
0.4584906000174338,2.0224223136901855
0.45848198324604666,2.0233330726623535
0.45846958201858734,2.023787260055542
0.4584609756312901,2.024703025817871
0.4584485854645876,2.0251522064208984
0.45843998944404374,2.0260894298553467
0.45842761032013873,2.026536703109741
0.45841902464905204,2.0274600982666016
0.4584066565500264,2.027911424636841
0.4583980812111406,2.028839349746704
0.4583857241191175,2.0292701721191406
0.4583771590952164,2.030216693878174
0.45836481299235976,2.0306661128997803
0.45835625826626725,2.0316011905670166
0.45834392313478206,2.032052993774414
0.45833537868936164,2.032973289489746
0.4583230545114936,2.0334222316741943
0.4583145203296483,2.0343358516693115
0.4583022070876838,2.034822940826416
0.4582936831523564,2.0357015132904053
0.4582813808286224,2.036205768585205
0.45827286712279486,2.0370752811431885
0.4582605756996586,2.037583589553833
0.4582520722063525,2.038440227508545
0.4582397916662216,2.038949966430664
0.45823129836849746,2.0398149490356445
0.4582190286938196,2.0403332710266113
0.4582105455747771,2.041189193725586
0.45819828674804014,2.0417137145996094
0.45818981379081786,2.042548418045044
0.4581775657945494,2.043112277984619
0.4581691029823249,2.0439157485961914
0.4581568657990927,2.0444817543029785
0.458148413115082,2.0452892780303955
0.45813618672749307,2.0459024906158447
0.4581277441549511,2.0466625690460205
0.4581155285456525,2.0472750663757324
0.4581070960678724,2.0480518341064453
0.45809489121955027,2.0486350059509277
0.4580864688198638,2.0494072437286377
0.45807427471524387,2.0500214099884033
0.458065862377021,2.0507700443267822
0.4580536789988679,2.0513758659362793
0.45804527670551665,2.052133083343506
0.4580331040366346,2.052718162536621
0.4580247117716011,2.0534884929656982
0.45801254979483297,2.054079532623291
0.4580041675416012,2.0548460483551025
0.45799201623982894,2.055428981781006
0.45798364398192104,2.056208848953247
0.45797150333806513,2.0567941665649414
0.45796314105904046,2.057574510574341
0.45795101105606034,2.058159589767456
0.4579426587395162,2.058952569961548
0.4579305393604098,2.059537410736084
0.45792219698998077,2.0603485107421875
0.4579100882177842,2.060903787612915
0.45790175577714237,2.0617172718048096
0.45788965759493044,2.0622611045837402
0.457881335067785,2.0631167888641357
0.4578692474586705,2.06362247467041
0.4578609348287681,2.064507246017456
0.4578488577759019,2.0649797916412354
0.4578405550270259,2.0659117698669434
0.4578284885135971,2.066345453262329
0.4578201956295679,2.0672860145568848
0.4578081396388032,2.067728281021118
0.4577998566034783,2.0686748027801514
0.4577878111186422,2.0691165924072266
0.4577795379159156,2.0700621604919434
0.4577675029203104,2.0705132484436035
0.4577592395341125,2.0714426040649414
0.4577472150110781,2.0718841552734375
0.45773896142537623,2.0728187561035156
0.4577269473582898,2.073248863220215
0.45771870355708744,2.074190616607666
0.45770669992936347,2.074638843536377
0.4576984658967004,2.0755653381347656
0.45768647269179086,2.076026439666748
0.45767824841174315,2.076935291290283
0.4576662656131368,2.077446937561035
0.4576580510698167,2.07831072807312
0.45764607866103946,2.0788180828094482
0.45763787383859494,2.0796749591827393
0.45762591180320966,2.0802252292633057
0.45761771668582485,2.0811312198638916
0.4576057650074311,2.0815863609313965
0.4575975795793255,2.0824906826019287
0.4575856382415598,2.082961320877075
0.45757746248698894,2.083855152130127
0.45756553147352397,2.0843513011932373
0.4575573653767789,2.0852084159851074
0.4575454446713242,2.085740327835083
0.45753728821673123,2.086573362350464
0.45752537780303243,2.087144374847412
0.45751723097495356,2.087925434112549
0.4575053308367927,2.088510036468506
0.4574971936196248,2.089296817779541
0.4574853037408201,2.0899174213409424
0.45747717611899547,2.090670585632324
0.45746529648340106,2.0912697315216064
0.45745717844138695,2.092033863067627
0.45744530903289315,2.0926220417022705
0.4574372005551919,2.09338641166687
0.4574253413577247,2.0940043926239014
0.45741724242887316,2.0947396755218506
0.4574053934263945,2.095349073410034
0.45739730403096457,2.0961122512817383
0.4573854652074718,2.0967068672180176
0.45737738533007005,2.0974841117858887
0.45736555666959605,2.0980820655822754
0.4573574862948634,2.0988597869873047
0.4573456677814768,2.0994300842285156
0.45733760689408876,2.100222587585449
0.45732579851189326,2.1007754802703857
0.4573177470965596,2.101635456085205
0.4573059488296942,2.102144718170166
0.45729790687115907,2.1030266284942627
0.4572861187037981,2.1035103797912598
0.4572780861868395,2.104407787322998
0.4572663081031919,2.1048824787139893
0.4572582850126225,2.105818748474121
0.45724651699693253,2.1062538623809814
0.45723850331759835,2.107207775115967
0.45722674535414504,2.107637882232666
0.457218741070926,2.1086602210998535
0.45720699314402324,2.1090822219848633
0.4571989982418334,2.110125780105591
0.45718726033582924,2.11055588722229
0.4571792747996162,2.1115264892578125
0.4571675468988936,2.11197829246521
0.45715957071363833,2.112922430038452
0.45714785280261483,2.1133670806884766
0.45713988595333177,2.114281177520752
0.457128178016459,2.1147289276123047
0.4571202204881963,2.115654468536377
0.45710852250996015,2.1160857677459717
0.457100574287799,2.1170244216918945
0.45708888625271954,2.1174707412719727
0.4570809473217743,2.1183953285217285
0.4570692692144057,2.1188576221466064
0.457061339559824,2.1197757720947266
0.45704967136475444,2.1202306747436523
0.45704175097171656,2.1211233139038086
0.45703009267356803,2.121603012084961
0.45702218152728746,2.1224796772003174
0.45701053311071577,2.122964859008789
0.4570026311964387,2.123826265335083
0.4569909926461331,2.124314785003662
0.45698309994913855,2.1252009868621826
0.45697147124982207,2.1256728172302246
0.45696358775542156,2.126565933227539
0.4569519688918506,2.1270737648010254
0.4569440945853882,2.127941846847534
0.45693248554235266,2.128446102142334
0.4569246204092049,2.1293230056762695
0.456913021171528,2.1298813819885254
0.4569051651971038,2.1306989192962646
0.4568935757496416,2.131263017654419
0.45688572891938206,2.1320667266845703
0.45687414924702424,2.1326308250427246
0.4568663115464025,2.133432626724243
0.4568547416340716,2.1340150833129883
0.45684691304859315,2.1347920894622803
0.45683535288124427,2.135380983352661
0.45682753339644633,2.1361656188964844
0.45681598295906783,2.1367623805999756
0.45680817256051964,2.1375343799591064
0.45679663183813235,2.13824200630188
0.456788830511435,2.138906478881836
0.45677729948909246,2.1395959854125977
0.45676950721987875,2.140284776687622
0.45675798588266703,2.1409475803375244
0.4567502026566011,2.14163875579834
0.4567386909896388,2.1422927379608154
0.45673091679241673,2.1429944038391113
0.45671941478085487,2.1436474323272705
0.45671164959820376,2.1443591117858887
0.4567001572272254,2.1449921131134033
0.45669240104490405,2.145739793777466
0.4566809182997245,2.1463334560394287
0.45667317110352296,2.14713978767395
0.4566616979693898,2.1477131843566895
0.4566539597451289,2.14860463142395
0.4566424962073217,2.1490793228149414
0.45663476694085375,2.1499903202056885
0.4566233129846837,2.1504435539245605
0.4566155926618919,2.1513750553131104
0.4566041482727023,2.1518304347991943
0.45659643687950074,2.15278697013855
0.4565850020426666,2.153233766555786
0.45657729956500015,2.154179334640503
0.45656587426592793,2.154627799987793
0.4565581806897724,2.1555657386779785
0.4565467649139003,2.1560113430023193
0.4565390802252618,2.15694522857666
0.45652767395805943,2.1574013233184814
0.4565199981429751,2.158318042755127
0.4565086013699435,2.1587820053100586
0.4565009344144805,2.159700393676758
0.45648954712115186,2.1601498126983643
0.4564818890114081,2.1610703468322754
0.456470511183346,2.161604166030884
0.45646286190544944,2.162440299987793
0.45645149352824854,2.1629364490509033
0.45644385306835744,2.1638121604919434
0.45643249412764336,2.164315938949585
0.45642486247194625,2.165182113647461
0.45641351295337546,2.1656832695007324
0.45640589008809085,2.1665420532226562
0.45639454997735096,2.1670663356781006
0.45638693588872736,2.167897939682007
0.45637560517153647,2.168429136276245
0.4563679998458521,2.1692636013031006
0.45635667850795925,2.1698076725006104
0.4563490819315224,2.170637369155884
0.45633776995870706,2.171161651611328
0.45633018211785553,2.171994686126709
0.45631887949592775,2.1725265979766846
0.4563113003770291,2.1733548641204834
0.4563000070918294,2.1739652156829834
0.45629243668128067,2.17472505569458
0.4562811527186799,2.1753251552581787
0.4562735910029076,2.176112651824951
0.4562623163488069,2.1767122745513916
0.45625476331426706,2.17748761177063
0.4562434979545976,2.178100347518921
0.4562359535877755,2.1788523197174072
0.45622469750849876,2.179504156112671
0.45621716179590877,2.1802093982696533
0.45620591498301616,2.180858612060547
0.4561983879112019,2.1815640926361084
0.4561871503507147,2.1822214126586914
0.45617963190624905,2.1829092502593994
0.45616840358421856,2.1835718154907227
0.4561608937537029,2.184274911880493
0.4561496746562101,2.1849350929260254
0.45614217342627517,2.18563175201416
0.45613096353943056,2.1863112449645996
0.4561234708967359,2.1869969367980957
0.4561122702066798,2.187687397003174
0.45610478613791344,2.1883628368377686
0.45609359463081567,2.189042091369629
0.45608611912269437,2.189763307571411
0.4560749367847542,2.190399169921875
0.45606746982402346,2.191143751144409
0.4560562966414693,2.19175124168396
0.4560488382149031,2.192514419555664
0.456037674173993,2.1931099891662598
0.4560302242683935,2.1939191818237305
0.45601906935541436,2.194495677947998
0.4560116279576125,2.1952974796295166
0.45600048215888067,2.1958582401275635
0.45599304925573536,2.1966817378997803
0.4559819125575959,2.197232246398926
0.4559744881359941,2.1980745792388916
0.4559633605248214,2.1985936164855957
0.45595594457167865,2.1994616985321045
0.4559448260338756,2.1999619007110596
0.45593741853613506,2.20084810256958
0.45592630905813364,2.2013514041900635
0.4559189100027667,2.202216148376465
0.45590780957102744,2.2027196884155273
0.45590041894503314,2.2035863399505615
0.45588932754604544,2.2040822505950928
0.4558819453364509,2.2049484252929688
0.4558708629567323,2.205449342727661
0.45586348915059227,2.2063214778900146
0.4558524157766892,2.206824779510498
0.45584505036108586,2.2076752185821533
0.45583398597957325,2.2081704139709473
0.4558266289416166,2.209048271179199
0.45581557353909724,2.209552049636841
0.4558082248659248,2.210413694381714
0.45579717842903006,2.2109148502349854
0.4557898381078067,2.211784601211548
0.4557788006231961,2.21225905418396
0.455771468641114,2.2131426334381104
0.455760440095475,2.213618278503418
0.45575311643975375,2.2145028114318848
0.4557420968198022,2.2149760723114014
0.45573478147768837,2.2158665657043457
0.4557237707701677,2.216341495513916
0.4557164637289352,2.2172250747680664
0.455705461920617,2.217766523361206
0.4556981631675667,2.218583822250366
0.45568717024525,2.219142436981201
0.45567987976770996,2.219938278198242
0.4556688957182217,2.220520496368408
0.4556616135035466,2.221346378326416
0.4556506383137416,2.2219064235687256
0.4556433643493131,2.2227461338043213
0.4556323980060734,2.2232563495635986
0.45562513227929974,2.22409987449646
0.45561417476953525,2.2246341705322266
0.4556069172678515,2.225461959838867
0.4555959685784991,2.2260048389434814
0.4555887192893672,2.226827383041382
0.4555777794073914,2.227414131164551
0.45557053831829947,2.228191614151001
0.45555960723069205,2.2287864685058594
0.45555237432915474,2.22959303855896
0.4555414520229346,2.2301862239837646
0.4555342272964931,2.2309579849243164
0.45552331375870636,2.2315433025360107
0.455516097194928,2.232327461242676
0.45550519241264775,2.232909917831421
0.45549798399912633,2.233722686767578
0.45548708795945275,2.2342734336853027
0.45547988768380804,2.23508620262146
0.45546900037386806,2.2356371879577637
0.4554618082237461,2.236448287963867
0.45545092963069356,2.2370071411132812
0.4554437455937665,2.237847328186035
0.45543287570478214,2.238373279571533
0.4554256997687478,2.2392261028289795
0.4554148385710388,2.2397303581237793
0.4554076707236212,2.2405951023101807
0.4553968182044217,2.2410995960235596
0.4553896584333705,2.241983652114868
0.4553788145799407,2.2424659729003906
0.4553716628730315,2.243339776992798
0.4553608276726587,2.243818998336792
0.4553536840176926,2.244699716567993
0.45534285745769,2.245201587677002
0.45533572184249393,2.2460687160491943
0.4553249039102012,2.246577739715576
0.45531777632262743,2.2474591732025146
0.4553069670054106,2.2479405403137207
0.4552998474333371,2.2488222122192383
0.4552890467185884,2.2493045330047607
0.4552819351499183,2.250192403793335
0.45527114302505595,2.250669240951538
0.4552640394477181,2.2515830993652344
0.4552532559001864,2.2520434856414795
0.4552461603021345,2.2529451847076416
0.45523538531940405,2.253434896469116
0.45522829768861733,2.254319429397583
0.45521753125818415,2.2548017501831055
0.4552104515826668,2.25569486618042
0.45519969369205304,2.2561726570129395
0.45519262195983445,2.2572829723358154
0.45518187259658804,2.257732629776001
0.4551748087957226,2.258796215057373
0.45516406794741715,2.2591912746429443
0.455157012065984,2.2601585388183594
0.4551462797202187,2.260617971420288
0.45513923174632226,2.2615256309509277
0.4551285078907219,2.26200532913208
0.45512146781249085,2.262877941131592
0.45511075243470583,2.263383150100708
0.4551037202402941,2.264270544052124
0.45509301332800023,2.264744520187378
0.4550859890055861,2.265634775161743
0.4550752905464843,2.2661514282226562
0.4550682740842708,2.2670021057128906
0.45505758406608765,2.2675065994262695
0.4550505754523024,2.268357753753662
0.4550398938627895,2.268869161605835
0.4550328930856844,2.269742965698242
0.4550222199126185,2.270264148712158
0.4550152269604702,2.2711288928985596
0.4550045621916533,2.2716405391693115
0.4549975770527624,2.272503137588501
0.4549869206760216,2.2730159759521484
0.45497994333871317,2.2738900184631348
0.45496929534190017,2.274409532546997
0.4549623257945236,2.275264263153076
0.4549516861655154,2.2757785320281982
0.45494472439644407,2.276637077331543
0.45493409312314215,2.2771668434143066
0.45492713912077365,2.2780117988586426
0.45491651619110457,2.27852201461792
0.4549095699438604,2.279414176940918
0.4548989553457753,2.2798898220062256
0.45489201684210095,2.280780553817749
0.4548814105635756,2.281275987625122
0.45487447979194057,2.282151460647583
0.4548638818209754,2.2826526165008545
0.45485695876987287,2.2835400104522705
0.4548463690944925,2.2840359210968018
0.4548394537524396,2.2849180698394775
0.4548288723606936,2.285412073135376
0.454821964716231,2.2863192558288574
0.4548113915961929,2.2867839336395264
0.45480449163788494,2.287689447402954
0.45479392677765274,2.288147449493408
0.4547870344940874,2.2890872955322266
0.45477647788178355,2.2895076274871826
0.4547695932615723,2.2904655933380127
0.45475904488534297,2.2909224033355713
0.4547521679171207,2.291853427886963
0.4547416277651367,2.29231595993042
0.45473475843756184,2.293240547180176
0.4547242264980176,2.2937262058258057
0.4547173647997718,2.2946128845214844
0.454706841060886,2.295107364654541
0.45469998698067415,2.2959811687469482
0.45468947143068944,2.296476125717163
0.4546826249572396,2.2973473072052
0.45467211758442233,2.2978720664978027
0.454665278706486,2.2987139225006104
0.4546547794991265,2.299225091934204
0.4546479482054778,2.3000903129577637
0.4546374571518899,2.300593852996826
0.45463063343132654,2.3014683723449707
0.45462015051984805,2.3019959926605225
0.4546133343611901,2.30283522605896
0.4546028595801823,2.3033690452575684
0.45459605097227324,2.3042044639587402
0.454585584310121,2.3047239780426025
0.45457878324182693,2.3055579662323
0.4545683246869385,2.306093692779541
0.45456153114714826,2.3069183826446533
0.4545510806879555,2.307459592819214
0.4545442946655809,2.308293104171753
0.45453385229053894,2.308811902999878
0.4545270737745141,2.309664726257324
0.4545166394721015,2.3101768493652344
0.4545098684513833,2.311035394668579
0.4544994422101018,2.311530351638794
0.4544926786736698,2.3124067783355713
0.4544822604820443,2.3128862380981445
0.4544755044189005,2.313789129257202
0.45446509426547904,2.3142635822296143
0.45445834566464777,2.3151707649230957
0.4544479435380015,2.315742254257202
0.45444120238852936,2.316541910171509
0.4544308082772525,2.317133665084839
0.4544240745682087,2.3179407119750977
0.45441368846091834,2.3184914588928223
0.4544069621813942,2.319329023361206
0.45439658406673017,2.3198392391204834
0.45438986520583924,2.3207027912139893
0.45437949507246456,2.321213722229004
0.4543727836193423,2.3220815658569336
0.45436242145594263,2.3225855827331543
0.4543557173997468,2.3234636783599854
0.4543453631950303,2.323936700820923
0.4543386665249408,2.3248777389526367
0.4543283202676385,2.3253273963928223
0.45432163097285694,2.326401472091675
0.45431129265172243,2.3268303871154785
0.4543046107214724,2.3277885913848877
0.45429428032528185,2.3282132148742676
0.4542876057488088,2.3291869163513184
0.4542772832663607,2.3296220302581787
0.45427061603293195,2.330579996109009
0.4542603014530475,2.3310282230377197
0.4542536415519519,2.3319664001464844
0.45424333486347446,2.3324100971221924
0.45423668228402275,2.3333585262298584
0.45422638347581795,2.333857536315918
0.4542197382073425,2.334744691848755
0.4542094472682983,2.335200071334839
0.45420280930015294,2.3361318111419678
0.4541925262191793,2.3365776538848877
0.45418589554073946,2.3375039100646973
0.4541756203067689,2.337984800338745
0.4541689969074313,2.3388781547546387
0.4541587295094181,2.3394384384155273
0.454152113378601,2.3402392864227295
0.45414185380552163,2.3408238887786865
0.4541352449326645,2.341595411300659
0.4541249931735172,2.342180013656616
0.4541183915480809,2.3429694175720215
0.45410814759188595,2.3435487747192383
0.45410155320335277,2.344320297241211
0.45409131703915223,2.344905138015747
0.45408472987702525,2.345677375793457
0.45407450149388295,2.346259355545044
0.4540679215476868,2.3470587730407715
0.45405770093468845,2.3476479053497314
0.4540511281939683,2.348436117172241
0.4540409153402213,2.349026679992676
0.4540343497945438,2.3498072624206543
0.45402414468917685,2.350389003753662
0.45401758632812944,2.351170778274536
0.4540073889602933,2.3517656326293945
0.45400083777348427,2.352534770965576
0.45399064813235085,2.353111743927002
0.4539841041094093,2.3539249897003174
0.45397392218417226,2.354491710662842
0.45396738531474823,2.355294942855835
0.4539572110946223,2.3558642864227295
0.4539506813683866,2.3566718101501465
0.453940514842608,2.3572893142700195
0.4539339922492522,2.35805082321167
0.4539238334070784,2.3586339950561523
0.45391731793631435,2.3594398498535156
0.45390716676702453,2.3600175380706787
0.45390065840858485,2.3608293533325195
0.4538905149014786,2.3613672256469727
0.45388401364511666,2.362201452255249
0.4538738777895152,2.3627007007598877
0.4538673836250045,2.363579511642456
0.45385725541025024,2.364081382751465
0.4538507683273849,2.3649630546569824
0.45384064774284083,2.3654210567474365
0.45383416773143537,2.3663487434387207
0.45382405476648574,2.3668105602264404
0.45381758181637494,2.367720603942871
0.45380747646042496,2.3681774139404297
0.4538010105614639,2.369112253189087
0.45379091280393935,2.3695921897888184
0.4537844539460032,2.3705012798309326
0.45377436377635105,2.370954990386963
0.4537679119493353,2.371894359588623
0.45375782935702313,2.3723466396331787
0.45375138455084335,2.3732705116271973
0.45374130952535924,2.3737680912017822
0.45373487172995114,2.374643325805664
0.4537248042608041,2.3751420974731445
0.45371837346612315,2.3760244846343994
0.4537083135428428,2.3764994144439697
0.4537018897388647,2.377389669418335
0.4536918373510009,2.3779139518737793
0.45368542052772115,2.378746747970581
0.45367537566484467,2.3792600631713867
0.4536689658122786,2.380115509033203
0.4536589284639803,2.3806116580963135
0.4536525255721632,2.381483793258667
0.4536424957280545,2.382004737854004
0.4536360997870411,2.382840156555176
0.4536260774367539,2.3833930492401123
0.45361968843661893,2.3842155933380127
0.4536096735698052,2.3848302364349365
0.45360329150064294,2.385573625564575
0.4535932841069749,2.3862037658691406
0.45358690895889936,2.3869307041168213
0.4535769090280695,2.387568473815918
0.45357054079121395,2.3883070945739746
0.45356054831293496,2.3889288902282715
0.4535541869774525,2.3896658420562744
0.45354420194145706,2.3903257846832275
0.45353784749751996,2.3910562992095947
0.45352786989356075,2.3916687965393066
0.453521522331361,2.3924388885498047
0.4535115521492108,2.3930375576019287
0.45350521145895956,2.3938281536102295
0.45349524868841085,2.394418478012085
0.45348891486033865,2.3951942920684814
0.45347895949120426,2.395772695541382
0.4534726325155607,2.396555185317993
0.4534626845376728,2.3971617221832275
0.45345636440472703,2.397942066192627
0.45344642380793787,2.398528575897217
0.45344011050797806,2.3993093967437744
0.4534301772821594,2.399890899658203
0.4534238708054927,2.400686025619507
0.45341394494053616,2.4012625217437744
0.4534076452774889,2.402053117752075
0.453397726763306,2.4026434421539307
0.4533914339042234,2.40342116355896
0.45338152273074456,2.4040093421936035
0.4533752366659911,2.404792308807373
0.4533653328231669,2.4053843021392822
0.4533590535431259,2.4061784744262695
0.45334915702092593,2.406764507293701
0.4533428845159993,2.407626152038574
0.45333299530441307,2.4081289768218994
0.45332672956502196,2.4092516899108887
0.45331684765405794,2.409656286239624
0.4533105886706419,2.4106605052948
0.45330071405032824,2.41109037399292
0.45329446181334576,2.412040948867798
0.4532845944737297,2.4124932289123535
0.453278348973658,2.4134011268615723
0.45326848890480603,2.4138920307159424
0.45326225013214083,2.414767026901245
0.45325239732413886,2.4152801036834717
0.45324616526939443,2.4161462783813477
0.4532363197123472,2.4166557788848877
0.4532300943660566,2.4175193309783936
0.4532202560500882,2.4180426597595215
0.4532140374028028,2.418886184692383
0.4532042063180562,2.419386148452759
0.4531979943603459,2.4202473163604736
0.45318817049698323,2.4207425117492676
0.4531819652194362,2.4216012954711914
0.4531721485676384,2.4220998287200928
0.4531659499608614,2.422987699508667
0.4531561405108285,2.4234957695007324
0.4531499485654464,2.4243686199188232
0.4531401463073971,2.424877643585205
0.4531339610140532,2.4257729053497314
0.45312416593822497,2.4262759685516357
0.4531179872875806,2.427140474319458
0.4531081993842301,2.427640676498413
0.453102027366965,2.4285097122192383
0.4530922466263672,2.4290196895599365
0.45308608123317895,2.429931640625
0.4530763076456277,2.4304068088531494
0.45307014886723224,2.431307077407837
0.4530603824230399,2.431770086288452
0.45305423025017105,2.4326717853546143
0.4530444709396687,2.433128833770752
0.45303832536307836,2.4340450763702393
0.4530285731766155,2.434514045715332
0.4530224341870735,2.435422420501709
0.4530126891150181,2.4359419345855713
0.4530065567033121,2.4370200634002686
0.4529968187360508,2.4374189376831055
0.45299069289298644,2.438441514968872
0.45298096202092397,2.4388649463653564
0.45297484273732463,2.439868688583374
0.4529651189508843,2.440297842025757
0.45295900621759116,2.441263198852539
0.45294928950721464,2.441737174987793
0.45294318331508654,2.442645311355591
0.45293347367123343,2.443115234375
0.4529273740111471,2.444046974182129
0.4529176714242956,2.444500207901001
0.4529115782871452,2.445622444152832
0.4529018827477914,2.4460442066192627
0.4528957961244886,2.4470202922821045
0.4528861076231471,2.44746732711792
0.4528800275046214,2.4483981132507324
0.45287034603182447,2.4488492012023926
0.45286427240902283,2.4497952461242676
0.4528545979553209,2.4502599239349365
0.45284853081920756,2.4511618614196777
0.45283886337516926,2.4516232013702393
0.4528328027167259,2.452519178390503
0.4528231422729375,2.45300030708313
0.45281708808316345,2.4539196491241455
0.45280743463022943,2.454373598098755
0.4528013869001411,2.45529842376709
0.45279174042868364,2.4557454586029053
0.4527856991493148,2.456667423248291
0.45277605964997375,2.4571237564086914
0.45277002481237555,2.4581313133239746
0.45276039227580883,2.4585745334625244
0.45275436387104934,2.4595117568969727
0.45274473828793255,2.459949254989624
0.4527387163070972,2.460911989212036
0.4527290976681235,2.461360216140747
0.4527230821023149,2.4622952938079834
0.45271347039819526,2.462745189666748
0.45270746123853284,2.463672161102295
0.4526978564599956,2.464113235473633
0.4526918536976163,2.465045213699341
0.4526822558354075,2.4654791355133057
0.4526762594614646,2.466411590576172
0.4526666685063479,2.46686053276062
0.4526606785120123,2.467832326889038
0.45265109445476864,2.4682796001434326
0.4526451108312277,2.4693751335144043
0.45263553366265563,2.469802141189575
0.45262955640111374,2.4708962440490723
0.45261998611202897,2.4712984561920166
0.4526140152037073,2.472296714782715
0.45260445178494324,2.472717523574829
0.45259848722107987,2.4736692905426025
0.45258893066348677,2.4741241931915283
0.4525829724353364,2.4751009941101074
0.4525734227297822,2.4755451679229736
0.4525674708286162,2.4765188694000244
0.4525579279659858,2.4769961833953857
0.45255198238309247,2.4779276847839355
0.45254244635428803,2.4784085750579834
0.45253650708097204,2.4793121814727783
0.4525269778769129,2.479779005050659
0.45252104490449546,2.4808714389801025
0.45251152251611787,2.4812827110290527
0.4525055958359371,2.4822449684143066
0.45249608025419463,2.4827070236206055
0.4524901598576045,2.483673334121704
0.4524806510734677,2.4841256141662598
0.45247473695183926,2.485269546508789
0.45246523495629537,2.485670804977417
0.452459327101016,2.4866440296173096
0.45244983188506943,2.487076759338379
0.45244393028754254,2.4880473613739014
0.45243444184221454,2.488487720489502
0.45242854649386016,2.48942232131958
0.4524190648101889,2.489915370941162
0.4524131757024433,2.4907963275909424
0.4524037007714835,2.4913008213043213
0.45239781789579936,2.49216365814209
0.45238834970862263,2.4926652908325195
0.45238247305646867,2.4935309886932373
0.4523730116041635,2.4940459728240967
0.4523671411670246,2.494889736175537
0.45235768644069607,2.495544910430908
0.4523518222100732,2.49626088142395
0.45234237420084306,2.496931552886963
0.45233651616825354,2.497730255126953
0.4523270748672601,2.4982802867889404
0.45232122302423705,2.4991276264190674
0.4523117884226352,2.4996442794799805
0.45230594276072794,2.5005030632019043
0.45229651484968897,2.5010101795196533
0.45229067536046286,2.501893997192383
0.4522812541311746,2.5023722648620605
0.4522754208062109,2.503359079360962
0.45226600624987773,2.503800868988037
0.4522601790807734,2.504831314086914
0.45225077118861606,2.5052433013916016
0.4522449501669841,2.5063273906707764
0.4522355489302397,2.5067458152770996
0.4522297340477091,2.5076866149902344
0.4522203394576312,2.5081379413604736
0.4522145307058462,2.509066104888916
0.4522051427537042,2.509526252746582
0.4521993401243256,2.5104243755340576
0.4521899588014056,2.5109171867370605
0.4521841622861092,2.511779546737671
0.4521747875837134,2.512284517288208
0.45216899717419096,2.513136148452759
0.45215962908363766,2.5136454105377197
0.45215384477159676,2.5144875049591064
0.45214448328422024,2.5150344371795654
0.45213870506138387,2.515854835510254
0.45212935016853484,2.5164122581481934
0.45212357802664144,2.5172624588012695
0.45211422971968646,2.51781964302063
0.4521084636504902,2.518651247024536
0.45209912192081186,2.519232988357544
0.45209336191608224,2.5200388431549072
0.45208402675507914,2.520596742630005
0.45207827280660134,2.5214009284973145
0.45206894420568794,2.5220041275024414
0.45206319630526226,2.5227866172790527
0.45205387425586907,2.523378849029541
0.4520481323953115,2.524170398712158
0.4520388168888847,2.5247507095336914
0.4520330810600263,2.525526523590088
0.452023772088028,2.5261290073394775
0.45201804228271536,2.5268983840942383
0.4520087398366235,2.5275075435638428
0.4520030160467182,2.5282864570617676
0.45199372011802635,2.5288665294647217
0.45198800233540554,2.529653549194336
0.4519787129156231,2.5302348136901855
0.45197300113217875,2.5310380458831787
0.4519637182128307,2.531625509262085
0.4519580124204704,2.532405376434326
0.4519487359930973,2.5329716205596924
0.45194303618374326,2.5338118076324463
0.45193376623990145,2.534327268600464
0.4519280724054914,2.535163640975952
0.4519188089367526,2.5357015132904053
0.45191312106923903,2.536531925201416
0.4519038640671907,2.537123680114746
0.45189818215854105,2.5379414558410645
0.4518889316147859,2.538498878479004
0.45188325565698295,2.539296865463257
0.45187401156313917,2.539875030517578
0.45186834154818045,2.5406484603881836
0.45185910389588174,2.541228771209717
0.4518534398157796,2.5420334339141846
0.4518442085966751,2.5426034927368164
0.4518385504434568,2.5433943271636963
0.45182932564921074,2.543971538543701
0.45182367341491836,2.5447728633880615
0.4518144550372106,2.5453624725341797
0.4518088087139011,2.5461390018463135
0.4517995967444265,2.546741247177124
0.4517939563241715,2.5474984645843506
0.45178475075464036,2.5480942726135254
0.4517791162295264,2.548882007598877
0.45176991705166386,2.5494775772094727
0.4517642884137919,2.5502476692199707
0.45175509561933874,2.550832509994507
0.45174947286082456,2.5516066551208496
0.45174028644153624,2.5521883964538574
0.45173466955451047,2.5529768466949463
0.45172548950215763,2.5535590648651123
0.4517198784787651,2.5543458461761475
0.4517107047851337,2.5549347400665283
0.45170509961753375,2.555734872817993
0.45169593227442467,2.5563206672668457
0.45169033295479144,2.5571234226226807
0.45168117195402036,2.5577292442321777
0.4516755784745423,2.5584938526153564
0.4516664238079401,2.5591037273406982
0.4516608361608203,2.5598673820495605
0.4516516878202323,2.560478687286377
0.4516461059976883,2.5612428188323975
0.45163696397497516,2.5618796348571777
0.4516313879692384,2.562605619430542
0.4516222522562756,2.563230514526367
0.4516166820595922,2.5639801025390625
0.4516075526482698,2.5645878314971924
0.45160198825290043,2.56535267829895
0.45159286513512326,2.565988302230835
0.45158730653334245,2.56671404838562
0.4515781897010303,2.567351818084717
0.45157263688512705,2.5681002140045166
0.4515635263302142,2.5687103271484375
0.4515579792924917,2.5694942474365234
0.4515488750069271,2.570091485977173
0.4515433337397026,2.570873498916626
0.45153423571545004,2.571458339691162
0.4515287002110551,2.572258710861206
0.45151960844009265,2.572841167449951
0.45151407869087296,2.573650598526001
0.4515049931651935,2.57420015335083
0.4514994691635084,2.575031042098999
0.45149038987511936,2.5755481719970703
0.45148487161334283,2.5764007568359375
0.45147579855426584,2.5769124031066895
0.4514702860247855,2.5777950286865234
0.451461219187057,2.578273296356201
0.4514557123822746,2.5791687965393066
0.4514466517579453,2.579616069793701
0.4514411506702763,2.5805342197418213
0.45143209625141123,2.580984592437744
0.45142660087328546,2.5819239616394043
0.45141755265196404,2.582380533218384
0.4514120629758247,2.5832784175872803
0.45140302094414075,2.5837597846984863
0.4513975369624453,2.584641456604004
0.45138850111250683,2.585139274597168
0.4513830228177262,2.586115837097168
0.4513739931416556,2.5865538120269775
0.45136852052627474,2.587496042251587
0.4513594970162086,2.587963342666626
0.4513540300727261,2.5888640880584717
0.4513450127208152,2.589341878890991
0.45133955144174337,2.5902161598205566
0.4513305402401524,2.5907187461853027
0.45132508461801735,2.5915756225585938
0.4513160795589255,2.5920753479003906
0.4513106295862668,2.5929436683654785
0.4513016306618671,2.593446731567383
0.4512961863312382,2.5943045616149902
0.45128719353373775,2.594813108444214
0.45128175483770533,2.5956718921661377
0.4512727681593256,2.596172571182251
0.4512673350904701,2.597048044204712
0.45125835452344604,2.5975546836853027
0.4512529270743616,2.5984151363372803
0.45124395261094236,2.5989325046539307
0.4512385307742363,2.599782705307007
0.4512295624066851,2.600287914276123
0.4512241461749784,2.601161479949951
0.4512151838955721,2.6016690731048584
0.45120977326149897,2.6025187969207764
0.45120081706252846,2.603032112121582
0.4511954120187368,2.603914260864258
0.45118646189250666,2.604419708251953
0.45118106243165756,2.6052825450897217
0.4511721183704862,2.605818033218384
0.45116672448525413,2.606649160385132
0.451157786481474,2.607191324234009
0.45115239816454644,2.60803484916687
0.4511434662105035,2.6085381507873535
0.4511380834545817,2.6094138622283936
0.45112915754263555,2.609940528869629
0.45112378034043366,2.6107680797576904
0.45111486046295757,2.6112985610961914
0.4511094888072032,2.612142324447632
0.45110057495658423,2.6126511096954346
0.45109520884001797,2.6135008335113525
0.4510863010086566,2.6140353679656982
0.45108094042403224,2.6148667335510254
0.4510720386043428,2.6154372692108154
0.45106668354442725,2.616396188735962
0.45105778772883737,2.6168320178985596
0.45105243818641066,2.617786407470703
0.45104354836736166,2.6182186603546143
0.45103820433521674,2.619187355041504
0.4510293205051633,2.6196129322052
0.4510239819761065,2.620615005493164
0.45101510412751666,2.6210403442382812
0.4510097710943669,2.622011661529541
0.4510008992197224,2.6224520206451416
0.45099557167531173,2.623405694961548
0.4509867057671076,2.6238341331481934
0.45098138370428104,2.62477970123291
0.45097252375502533,2.6252150535583496
0.45096720716664096,2.626163959503174
0.4509583531688556,2.626642942428589
0.4509530420477839,2.6275410652160645
0.4509441939940038,2.628048896789551
0.4509388883331286,2.6289143562316895
0.450930046215902,2.629422426223755
0.45092474600811966,2.6302785873413086
0.4509159098200079,2.6307833194732666
0.45091061505822777,2.6316936016082764
0.45090178479180565,2.6321518421173096
0.4508964954689498,2.6330671310424805
0.45088767111680494,2.633507013320923
0.450882387225808,2.634446382522583
0.4508735687805416,2.6348800659179688
0.4508682903143509,2.6358370780944824
0.4508594777685771,2.6362874507904053
0.4508542047201527,2.6375832557678223
0.4508453980664986,2.6380038261413574
0.45084013042881355,2.6389331817626953
0.45083132965991934,2.6393961906433105
0.4508260674259587,2.640326738357544
0.4508172725344778,2.6407792568206787
0.4508120156972396,2.6417484283447266
0.45080322667583816,2.642206907272339
0.45079797522833287,2.643145799636841
0.4507891920696903,2.643613338470459
0.45078394600494087,2.644534111022949
0.45077516870174933,2.6449801921844482
0.45076992801279125,2.6459438800811768
0.45076115655775567,2.646397113800049
0.4507559212376371,2.647336006164551
0.45074715562347545,2.647825241088867
0.45074192566525667,2.6487011909484863
0.4507331658846998,2.6491661071777344
0.4507279412814536,2.6500751972198486
0.4507191873272452,2.65053653717041
0.45071396807205694,2.651451587677002
0.4507052199369534,2.6519150733947754
0.45070000602292043,2.652818441390991
0.4506912636996908,2.6532788276672363
0.4506860551199233,2.6541924476623535
0.45067731860134946,2.6546568870544434
0.4506721153489694,2.6555728912353516
0.45066338462784616,2.6560423374176025
0.450658186695988,2.6569554805755615
0.4506494617651225,2.6574347019195557
0.450644269146933,2.6583352088928223
0.45063554999914524,2.6587953567504883
0.45063036268778317,2.659717559814453
0.4506216493159057,2.6601502895355225
0.4506164673045423,2.661098003387451
0.4506077597014201,2.661545515060425
0.4506025829832385,2.6624860763549805
0.4505938811417295,2.6629159450531006
0.45058870970992504,2.6638896465301514
0.4505800136228991,2.6643314361572266
0.4505748474706796,2.6652944087982178
0.4505661571310196,2.6657679080963135
0.4505609962516043,2.666691541671753
0.4505523116522056,2.6671624183654785
0.450547156038826,2.6680760383605957
0.4505384771725961,2.6685235500335693
0.45053332681849595,2.6694467067718506
0.4505246536783548,2.669955015182495
0.45051950857678974,2.670821189880371
0.45051084115567,2.671325445175171
0.4505057012999075,2.6721866130828857
0.4504970395907539,2.6726911067962646
0.45049190497407354,2.6735455989837646
0.450483248969843,2.6741538047790527
0.4504781195855361,2.6749207973480225
0.4504694692791982,2.675509452819824
0.4504643451205682,2.67633056640625
0.45045570050510464,2.676908493041992
0.4504505815654666,2.677783489227295
0.4504419426338714,2.678258180618286
0.4504368289065523,2.6791839599609375
0.4504281956518315,2.679631471633911
0.45042308713017015,2.6805734634399414
0.45041445954534226,2.6810007095336914
0.450409356222689,2.6820034980773926
0.45040073430078464,2.6824469566345215
0.450395636170502,2.6834309101104736
0.4503870199045636,2.683868646621704
0.45038192696002555,2.6848981380462646
0.450373316343108,2.685342311859131
0.4503682285777003,2.6862785816192627
0.4503596236028706,2.686739921569824
0.4503545410099904,2.6876513957977295
0.4503459416703274,2.6881139278411865
0.4503408642433838,2.6891746520996094
0.4503322705319784,2.689579725265503
0.4503271982643923,2.6905462741851807
0.4503186101743475,2.6909921169281006
0.4503135430595509,2.691934823989868
0.45030496058398156,2.69238543510437
0.4502998986154183,2.6933364868164062
0.45029132174745146,2.6938185691833496
0.4502862649185768,2.694735288619995
0.4502776936513511,2.6952123641967773
0.45027264195563205,2.6961138248443604
0.4502640762822983,2.696582317352295
0.450259029713213,2.6974847316741943
0.4502504696269338,2.698035955429077
0.45024542817797203,2.69885516166687
0.45023687367192183,2.6993820667266846
0.4502318373365848,2.700247287750244
0.45022328840394976,2.700751304626465
0.45021825717575004,2.701625347137451
0.4502097138097282,2.7021281719207764
0.4502046876821899,2.7029850482940674
0.450196149875991,2.70349383354187
0.45019112884264945,2.7043564319610596
0.45018259658949494,2.7048637866973877
0.4501775806438968,2.705777406692505
0.4501690539370201,2.706252336502075
0.45016404307272334,2.707162380218506
0.4501555219053692,2.7076265811920166
0.45015051611594314,2.7085368633270264
0.4501420004813682,2.7090015411376953
0.4501369997603932,2.709934949874878
0.4501284896518658,2.710371255874634
0.4501234939929337,2.711306571960449
0.45011498940373346,2.7117421627044678
0.45010999880044705,2.7126972675323486
0.45010149972386543,2.713130474090576
0.45009651416983915,2.7140705585479736
0.45008802059917896,2.7145230770111084
0.4500830400880379,2.7154297828674316
0.4500745520166137,2.7159423828125
0.4500695765419943,2.716797113418579
0.45006109396313215,2.717298746109009
0.4500561235186818,2.7181549072265625
0.450047646425719,2.718658685684204
0.45004268100509653,2.7195191383361816
0.4500342093913821,2.72001576423645
0.4500292489882568,2.7208855152130127
0.450020782847151,2.7213878631591797
0.4500158274552038,2.7222392559051514
0.45000736678007836,2.722745418548584
0.4500024163930009,2.7235960960388184
0.4499939611772389,2.7241017818450928
0.44998901578873374,2.724956512451172
0.4499805660257296,2.7254624366760254
0.44997562562951043,2.726327657699585
0.44996718131267,2.7268505096435547
0.4499622459024612,2.727712869644165
0.4499538070252015,2.7282166481018066
0.44994887659473876,2.729069471359253
0.4499404431504881,2.72957706451416
0.44993551769351753,2.7304203510284424
0.44992708967571565,2.730922222137451
0.44992216918599437,2.731790065765381
0.4499137465880921,2.7322826385498047
0.4499088310593882,2.733161687850952
0.4499004138748475,2.7336583137512207
0.44989550330093975,2.7345211505889893
0.44988709152323375,2.7350351810455322
0.4498821858979119,2.735886573791504
0.449873779520525,2.736375093460083
0.44986887883758925,2.7372395992279053
0.4498604778540169,2.7377638816833496
0.44985558210727833,2.7385833263397217
0.4498471865110272,2.739100456237793
0.44984229569430767,2.7399463653564453
0.44983390547889535,2.7404534816741943
0.4498290195860274,2.7413017749786377
0.44982063474498246,2.741835594177246
0.4498157537698092,2.7426693439483643
0.44980737429667156,2.743210554122925
0.44980249823304674,2.74403977394104
0.4497941241213671,2.744553327560425
0.44978925296315525,2.74542236328125
0.44978088420649526,2.745962142944336
0.44977601794757127,2.7467803955078125
0.4497676545395036,2.7473466396331787
0.4497627931737532,2.7481446266174316
0.4497544351078615,2.748732566833496
0.4497495786291806,2.749516725540161
0.4497412258990593,2.750103712081909
0.44973637430135477,2.750882148742676
0.44972802690060937,2.7514665126800537
0.4497231801777982,2.752248525619507
0.4497148381000449,2.752830982208252
0.44970999624605473,2.7536072731018066
0.4497016594849207,2.754220724105835
0.4496968224936896,2.7549657821655273
0.4496884910428126,2.7555713653564453
0.4496836589082892,2.7563490867614746
0.4496753327613179,2.756951093673706
0.4496705054774611,2.7577311992645264
0.4496621846280549,2.7583045959472656
0.44965736218883395,2.759099245071411
0.4496490466306632,2.759676933288574
0.44964422903005785,2.7604846954345703
0.44963591875680337,2.761054277420044
0.44963110598880346,2.7618677616119385
0.4496228009941568,2.762436866760254
0.4496179930527628,2.763223886489868
0.4496096933304264,2.763805627822876
0.4496048902096488,2.7646031379699707
0.4495965957533353,2.7651796340942383


==> n9/slow_stale_grads_e_2000_lr_01.csv <==
testing_loss,times
0.6923252519131728,0.0
0.691507768603197,0.0013132095336914062
0.6907034396349645,0.0018455982208251953
0.6898944880367118,0.0028176307678222656
0.6890996210985463,0.0032820701599121094
0.6882996176842728,0.004227638244628906
0.6875135966993229,0.004677534103393555
0.6867224356355842,0.005671024322509766
0.6859451566082767,0.006113767623901367
0.6851627338489404,0.007060050964355469
0.6843940931718531,0.007495880126953125
0.6836203050545879,0.008436441421508789
0.6828601995471097,0.008914947509765625
0.6820949428366414,0.009828805923461914
0.6813432697861188,0.010291576385498047
0.6805864417156746,0.011177301406860352
0.6798430989167392,0.01169276237487793
0.6790945972276645,0.012537717819213867
0.6783594830197572,0.013050317764282227
0.6776192059993157,0.013915061950683594
0.6768922193024133,0.01439046859741211
0.6761600658197771,0.015273571014404297
0.6754411061683399,0.01579880714416504
0.6747169757087867,0.016628265380859375
0.6740059432839454,0.017180919647216797
0.6732897359812833,0.018001079559326172
0.6725865316412849,0.018547773361206055
0.671878148308521,0.019395828247070312
0.6711826736174649,0.01991891860961914
0.6704820157757473,0.020755290985107422
0.6697941730306328,0.021284818649291992
0.669101142936492,0.022125720977783203
0.6684208351926142,0.02263331413269043
0.6677353358635352,0.023474931716918945
0.6670624669582562,0.024004697799682617
0.6663844021966131,0.02483224868774414
0.6657188767715495,0.025373458862304688
0.6650481511869384,0.026175260543823242
0.6643898747085961,0.026732921600341797
0.6637263937386044,0.027513742446899414
0.6630752725175045,0.02808213233947754
0.6624189424469514,0.028892993927001953
0.6617748836552831,0.029438495635986328
0.661125611633976,0.030242919921875
0.6604885233218192,0.030832529067993164
0.6598462173808644,0.03165173530578613
0.6592160084910225,0.0322418212890625
0.6585805775577331,0.0330049991607666
0.6579571579392222,0.033611297607421875
0.6573285118506665,0.03437542915344238
0.656711792270899,0.034961700439453125
0.6560898417861333,0.03577470779418945
0.6554797339418442,0.036325693130493164
0.6548643907528734,0.037123918533325195
0.6542608072798315,0.037694454193115234
0.6536519840213433,0.03849291801452637
0.6530548385028903,0.03904128074645996
0.6524524487608073,0.03988194465637207
0.6518616557352708,0.040413856506347656
0.6512656140541639,0.04122638702392578
0.6506810890211878,0.04176044464111328
0.6500913109105962,0.04260563850402832
0.6495129703364316,0.04312467575073242
0.6489293722761363,0.043973684310913086
0.6483571335979355,0.04448676109313965
0.647779633042224,0.04532623291015625
0.6472134146713833,0.045845985412597656
0.646641930052356,0.04667210578918457
0.6460816513769464,0.04722785949707031
0.6455161021069028,0.048027753829956055
0.6449616834932317,0.04858541488647461
0.6444019899661803,0.04942131042480469
0.6438533527595246,0.049971818923950195
0.6432994363518572,0.05079841613769531
0.64275650287641,0.05134081840515137
0.6422082859467835,0.05218505859375
0.6416709795048493,0.05271148681640625
0.6411283853933114,0.053539276123046875
0.6405966302637931,0.05408620834350586
0.6400595832901925,0.05489802360534668
0.6395333047264047,0.0554506778717041
0.6390017301881251,0.056266069412231445
0.6384808544149706,0.05681967735290527
0.6379546785840234,0.057669878005981445
0.6374391327945693,0.05815434455871582
0.6369182829140816,0.05902743339538574
0.636407995265569,0.05950784683227539
0.6358923995457026,0.06048893928527832
0.6353872991550232,0.06093573570251465
0.6348768867683585,0.06188321113586426
0.6343769037070309,0.06230902671813965
0.6338716047834467,0.06328630447387695
0.6333766700721235,0.06374979019165039
0.6328764156932071,0.0646817684173584
0.6323864612957433,0.06512117385864258
0.6318911834887602,0.0660562515258789
0.6314061423058717,0.06649041175842285
0.6309157740373241,0.06743240356445312
0.6304355798998652,0.06789588928222656
0.6299500550686687,0.06878972053527832
0.6294746427305558,0.06926989555358887
0.6289938961608612,0.07018065452575684
0.6285232012916666,0.0706777572631836
0.628047168725354,0.07159996032714844
0.6275811279025989,0.07205510139465332
0.627109745991468,0.07297062873840332
0.6266482966926343,0.07342219352722168
0.6261815029903163,0.0743565559387207
0.6257245835846045,0.07480478286743164
0.6252623165382186,0.07576107978820801
0.6248098662780692,0.07626748085021973
0.624352065219646,0.07712841033935547
0.6239040242320499,0.07762789726257324
0.6234506293697428,0.07848167419433594
0.6230069386473582,0.07901859283447266
0.6225578910564629,0.07983875274658203
0.6221184924485584,0.08038830757141113
0.6216737340623603,0.08118677139282227
0.6212385702656035,0.08174753189086914
0.6207980438660712,0.08253121376037598
0.620367058415178,0.0831003189086914
0.6199307076235218,0.0839383602142334
0.6195038448817856,0.08446764945983887
0.6190716141488939,0.08530521392822266
0.6186488192986092,0.08581089973449707
0.6182206538953836,0.08665966987609863
0.6178018729281782,0.08717131614685059
0.617377718935779,0.08800816535949707
0.6169628986428707,0.08854818344116211
0.616542702942887,0.08937764167785645
0.6161317909052768,0.0899362564086914
0.615715501169838,0.09073948860168457
0.6153084457484528,0.09131097793579102
0.6148960104302899,0.09211206436157227
0.6144927607560873,0.09266972541809082
0.6140841290785585,0.09347152709960938
0.6136846350426043,0.09402728080749512
0.613279756989697,0.09483766555786133
0.6128839692332266,0.09538722038269043
0.6124827955395432,0.09622025489807129
0.6120906654440168,0.0967409610748291
0.6116931475847587,0.09759020805358887
0.6113046272619187,0.09812307357788086
0.6109107174428736,0.09895682334899902
0.6105257597248156,0.09949755668640137
0.6101354108723613,0.10030603408813477
0.6097539693016238,0.10086607933044434
0.609367135052753,0.10172748565673828
0.6089891638724365,0.10222983360290527
0.6086057985648119,0.10309767723083496
0.6082312527087326,0.10361385345458984
0.6078513113707811,0.10444402694702148
0.6074801464536669,0.10498642921447754
0.6071035847947168,0.10580968856811523
0.6067357571024522,0.10636138916015625
0.606362531502922,0.10714483261108398
0.6059979979828466,0.10774111747741699
0.6056280654844897,0.10849761962890625
0.6052667837357578,0.10907816886901855
0.6049001020319696,0.10986113548278809
0.6045420302959734,0.11040902137756348
0.6041785577221654,0.1112368106842041
0.6038236548730281,0.11179828643798828
0.6034633503970745,0.11260557174682617
0.603111575932218,0.11315608024597168
0.6027543991449761,0.11397123336791992
0.6024057131757654,0.11451506614685059
0.6020516242816781,0.11534833908081055
0.6017059875241487,0.11589288711547852
0.6013549473319297,0.1166996955871582
0.6010123210975982,0.11725211143493652
0.6006642910110029,0.1180572509765625
0.6003246371977664,0.11861181259155273
0.5999795792064551,0.11943507194519043
0.5996428602895807,0.11998438835144043
0.5993007369600708,0.12081742286682129
0.5989669159832786,0.12136411666870117
0.598627690449995,0.1221923828125
0.5982967310166358,0.12272000312805176
0.597960366973056,0.12359070777893066
0.597632233237387,0.12409210205078125
0.5972986949272859,0.12494516372680664
0.5969733515858444,0.12545037269592285
0.5966426037946401,0.12629938125610352
0.5963200160777182,0.12682366371154785
0.59599202412392,0.12766027450561523
0.5956721577871418,0.12818074226379395
0.5953468875139005,0.1290149688720703
0.5950297088299011,0.12952232360839844
0.5947071265966656,0.130357027053833
0.5943926023468752,0.1308913230895996
0.5940726750211528,0.1317591667175293
0.593760772487685,0.13223886489868164
0.5934434674369097,0.13310599327087402
0.5931341543945553,0.1336078643798828
0.5928194394780614,0.13446760177612305
0.5925126841863884,0.13500690460205078
0.5922005277474923,0.1358656883239746
0.5918962989430518,0.1363825798034668
0.5915866698012417,0.13722825050354004
0.591284936689881,0.137800931930542
0.590977804133113,0.13856840133666992
0.5906785363823943,0.1391737461090088
0.5903738701594977,0.13996005058288574
0.590077037891225,0.14052534103393555
0.589774808204415,0.14131450653076172
0.5894803819872657,0.14191865921020508
0.5891805594847633,0.14268016815185547
0.5888885103270277,0.14328980445861816
0.588591066095788,0.1440422534942627
0.5883013654382134,0.14465570449829102
0.5880062709967601,0.1453866958618164
0.5877188907055019,0.1460108757019043
0.587426117996868,0.14674854278564453
0.5871410303565452,0.14737367630004883
0.5868505517413216,0.14809679985046387
0.5865677294481766,0.14873600006103516
0.5862795176976643,0.149444580078125
0.5859989338528275,0.1500847339630127
0.5857129621422956,0.15082263946533203
0.5854345902451528,0.15145206451416016
0.5851508321472008,0.1521742343902588
0.5848746460888629,0.1528027057647705
0.5845930755668861,0.15353178977966309
0.5843190496237615,0.15416240692138672
0.584039641025519,0.15493059158325195
0.5837677498529861,0.155534029006958
0.5834904779042698,0.15630388259887695
0.5832206965304502,0.15692901611328125
0.5829455363288567,0.15768027305603027
0.5826778401484868,0.1582930088043213
0.5824047671572863,0.1590430736541748
0.5821391319256882,0.15967965126037598
0.5818681219677947,0.16043305397033691
0.5816045237949432,0.16104912757873535
0.5813355530469808,0.1618194580078125
0.5810739683916668,0.16242170333862305
0.5808070133781342,0.16320085525512695
0.5805474190422243,0.16381311416625977
0.5802824566297535,0.16458344459533691
0.580024829752542,0.1651897430419922
0.5797618371442531,0.16596603393554688
0.5795061551969081,0.166550874710083
0.579245109926856,0.16732096672058105
0.5789913507069572,0.16794776916503906
0.5787322306346722,0.16870999336242676
0.5784803722608391,0.1693115234375
0.5782231555659575,0.17010188102722168
0.5779731764725676,0.17067551612854004
0.577717841649553,0.17146015167236328
0.5774697205815474,0.1720600128173828
0.5772162464345,0.17285633087158203
0.5769699624422779,0.1734306812286377
0.5767183280798333,0.17421793937683105
0.5764738605142311,0.17479348182678223
0.5762240453445426,0.17562198638916016
0.5759813738518988,0.17615127563476562
0.5757333575777082,0.17697620391845703
0.5754924620950115,0.17751097679138184
0.575246224708801,0.17831826210021973
0.5750070854589215,0.17889046669006348
0.574762607238151,0.17972874641418457
0.5745252047251518,0.1802539825439453
0.5742824662275757,0.18109416961669922
0.5740467812321058,0.18165373802185059
0.573805763291172,0.1824815273284912
0.5735717768659376,0.18301820755004883
0.5733324605862641,0.18386483192443848
0.5731001540515773,0.1843883991241455
0.5728625208045084,0.185227632522583
0.5726318757439135,0.18573951721191406
0.5723959071631515,0.1866002082824707
0.5721669054191258,0.18711042404174805
0.5719325833964394,0.18803071975708008
0.5717052070661688,0.18848633766174316
0.571472513747175,0.18938541412353516
0.5712467451784028,0.1898360252380371
0.5710156629584231,0.19077467918395996
0.5707914847453698,0.19121384620666504
0.5705619962653578,0.19234728813171387
0.5703393912447132,0.1927647590637207
0.5701114793872532,0.19370388984680176
0.5698904306342368,0.19415807723999023
0.5696640785196125,0.19507122039794922
0.5694445693441036,0.1955101490020752
0.5692197603264354,0.19644784927368164
0.5690017742691694,0.1968989372253418
0.5687784919326192,0.1978287696838379
0.5685620127614512,0.19826889038085938
0.5683402409164932,0.1992053985595703
0.5681252526227266,0.19968128204345703
0.5679049753024837,0.20058250427246094
0.5676914620972624,0.2010643482208252
0.5674726635539078,0.20195269584655762
0.5672606098646717,0.20243239402770996
0.567043274565892,0.20331621170043945
0.5668326650328949,0.20383310317993164
0.5666167776584154,0.20467734336853027
0.5664075971313036,0.20520377159118652
0.5661931425694763,0.20605063438415527
0.5659853761039265,0.20658612251281738
0.5657723394483759,0.20739960670471191
0.5655659723027926,0.20795011520385742
0.5653543388491218,0.20875334739685059
0.5651493564813924,0.20934486389160156
0.5649391117239465,0.21013092994689941
0.5647354997882534,0.21073269844055176
0.5645266294169398,0.21154236793518066
0.5643243737606278,0.2121105194091797
0.5641168636577923,0.2129216194152832
0.5639159503182914,0.21347427368164062
0.56370978655565,0.21425247192382812
0.5635102017574517,0.21483063697814941
0.5633053705930747,0.21565008163452148
0.5631071007447619,0.21618390083312988
0.5629035886201129,0.21699881553649902
0.5627066203114408,0.21754193305969238
0.5625044138484658,0.2183542251586914
0.5623087338474951,0.21889448165893555
0.5621078198457644,0.21974611282348633
0.561913415096044,0.22025585174560547
0.561713780529943,0.22109651565551758
0.5615206381477416,0.22162222862243652
0.5613222701637116,0.22246265411376953
0.5611303774352989,0.22298550605773926
0.5609332633491264,0.22385907173156738
0.5607426077281005,0.2243647575378418
0.5605467350222534,0.22522878646850586
0.5603573041269163,0.22570204734802246
0.5601626604479271,0.2265605926513672
0.5599744420587046,0.22708415985107422
0.5597810152145992,0.22793364524841309
0.5595939972715077,0.22846627235412598
0.5594017752292803,0.22929620742797852
0.5592159458294351,0.2298271656036377
0.5590249167125656,0.2306358814239502
0.5588402641077352,0.2312004566192627
0.5586504161937509,0.23202776908874512
0.5584669287879536,0.23259186744689941
0.5582782505060334,0.23339033126831055
0.5580959168531731,0.23396563529968262
0.557908396781794,0.2347548007965088
0.5577272055833408,0.23530364036560059
0.5575408324479644,0.23610901832580566
0.557360772550673,0.2366631031036377
0.5571755352214729,0.23759841918945312
0.5569965956151418,0.2380504608154297
0.5568124831047702,0.23895740509033203
0.5566346529200397,0.23941922187805176
0.5564516543814335,0.24033045768737793
0.5562749228876207,0.24081802368164062
0.5560930276118455,0.24170398712158203
0.5559173842148182,0.24220585823059082
0.5557365816289489,0.24303340911865234
0.555562015869036,0.24359941482543945
0.5553822955340749,0.24441313743591309
0.5552087970840124,0.2449660301208496
0.5550301486928437,0.24580168724060059
0.5548577073557563,0.24635529518127441
0.5546801207311353,0.24715709686279297
0.554508726438553,0.24775123596191406
0.5543321915311294,0.2485184669494629
0.5541618343410386,0.24914050102233887
0.5539863412274163,0.24988460540771484
0.5538170113223433,0.2505350112915039
0.5536425502031704,0.2512359619140625
0.5534742378882994,0.25193071365356445
0.5533007990863942,0.2525949478149414
0.5531334947877159,0.25340771675109863
0.5529610687462226,0.25396180152893066
0.552794763008716,0.2547893524169922
0.5526233402892939,0.2553222179412842
0.5524580237751383,0.25615906715393066
0.5522875950561807,0.25666069984436035
0.5521232585429989,0.257509708404541
0.5519538146178834,0.258023738861084
0.5517904489970141,0.25885796546936035
0.5516219807723823,0.2593812942504883
0.5514595770471832,0.26021313667297363
0.5512920755412501,0.26076793670654297
0.5511306248254281,0.261549711227417
0.5509640811663207,0.26213622093200684
0.5508035746822921,0.2629241943359375
0.5506379801064148,0.26350903511047363
0.550478409183693,0.26427221298217773
0.5503137550341226,0.26488685607910156
0.5501551111077322,0.26561999320983887
0.549991388832639,0.2662479877471924
0.5498336634415583,0.2669827938079834
0.5496708645926544,0.2676515579223633
0.5495140493782825,0.26833462715148926
0.549352165609296,0.26900529861450195
0.5491962523139474,0.2697007656097412
0.5490352753791234,0.2703397274017334
0.5488802558445465,0.27108168601989746
0.5487201775971718,0.27171826362609863
0.5485660437630938,0.272430419921875
0.548406856154048,0.2730906009674072
0.5482536000567427,0.2737753391265869
0.5480952951330725,0.2744612693786621
0.5479429089039537,0.2751173973083496
0.547785478807472,0.2758355140686035
0.5476339546717088,0.27646374702453613
0.5474773916376168,0.27721071243286133
0.5473267219127738,0.2778475284576416
0.5471710182683062,0.2786579132080078
0.5470211953630052,0.2792081832885742
0.5468663435260979,0.28003501892089844
0.546717359938702,0.2805788516998291
0.5465633524166832,0.28139328956604004
0.5464152007340034,0.281935453414917
0.5462620301223042,0.28280115127563477
0.5461147030183269,0.2833569049835205
0.5459623619992162,0.28415918350219727
0.5458158522338518,0.28472232818603516
0.5456643335751895,0.2855207920074463
0.5455186339930426,0.2860987186431885
0.545367930547055,0.28688669204711914
0.5452230340762136,0.28743839263916016
0.5450731387782894,0.2882366180419922
0.5449290384291351,0.2888145446777344
0.5447799442966397,0.28957343101501465
0.5446366331606771,0.2902195453643799
0.5444883332917878,0.2909705638885498
0.5443458045404929,0.2915964126586914
0.5441982921130528,0.2923262119293213
0.5440565389967412,0.29297518730163574
0.5439098072671318,0.2937138080596924
0.5437688231138442,0.29435038566589355
0.5436228654158769,0.2950446605682373
0.5434826436302838,0.2957298755645752
0.5433374533741089,0.2963705062866211
0.5431979874364328,0.2970588207244873
0.5430535581074674,0.2977273464202881
0.5429148415724224,0.298412561416626
0.542771166730294,0.2990896701812744
0.5426331932260433,0.2998006343841553
0.5424902665035529,0.3004424571990967
0.5423530297306823,0.3012053966522217
0.5422108448327824,0.30185961723327637
0.5420743385632911,0.3025662899017334
0.5419328892660811,0.30321335792541504
0.541797107342389,0.30394697189331055
0.5416563874921265,0.304593563079834
0.5415213238260967,0.3053097724914551
0.5413813273382262,0.3059561252593994
0.5412469759102037,0.3066558837890625
0.5411076967683983,0.30730152130126953
0.5409740516262646,0.30801820755004883
0.5408354838814858,0.3086433410644531
0.5407025391397281,0.30936384201049805
0.5405646769092991,0.31018781661987305
0.5404324267480944,0.31073713302612305
0.5402952642147885,0.31162381172180176
0.5401637028791031,0.3121063709259033
0.540027234290247,0.31298160552978516
0.5398963560889495,0.313474178314209
0.5397605757555411,0.31432127952575684
0.5396303750605297,0.31487369537353516
0.5394952773563697,0.31573486328125
0.5393657486017137,0.3162410259246826
0.5392313279625507,0.3170921802520752
0.5391024656436455,0.31761837005615234
0.538968716566335,0.3184640407562256
0.538840515239071,0.31897497177124023
0.538707432280748,0.3198394775390625
0.538579886560691,0.3203604221343994
0.5384474643379553,0.32120394706726074
0.5383205688995418,0.3217275142669678
0.5381888020876563,0.32257699966430664
0.5380625516634008,0.3231027126312256
0.5379314349955021,0.3239710330963135
0.5378058243752161,0.32445216178894043
0.5376753526415381,0.3253202438354492
0.5375503766715622,0.32582831382751465
0.537420544718672,0.3266582489013672
0.5372961983011199,0.32719969749450684
0.5371670010311643,0.32802557945251465
0.5370432791231785,0.32857179641723633
0.5369147114931444,0.3293600082397461
0.5367916091061636,0.329939603805542
0.5366636661271478,0.33073973655700684
0.5365411783261852,0.3312859535217285
0.5364138550626775,0.33214569091796875
0.5362919769656114,0.3326585292816162
0.536165268534787,0.3334784507751465
0.5360439953116612,0.33402371406555176
0.5359178968826859,0.3348555564880371
0.535797223755022,0.3354005813598633
0.5356717305483666,0.3362271785736084
0.535551652788486,0.33678221702575684
0.5354267600752523,0.33757877349853516
0.5353072730056092,0.33815956115722656
0.535182976106866,0.33894896507263184
0.5350640750993907,0.3395359516143799
0.5349403693855197,0.34031128883361816
0.5348220498609715,0.3409402370452881
0.5346989307510244,0.3416876792907715
0.5345811881783549,0.34232068061828613
0.5344586511394187,0.34304380416870117
0.534341481035145,0.34370946884155273
0.5342195215817184,0.34441423416137695
0.534102919509305,0.34506773948669434
0.5339815332026836,0.3457772731781006
0.5338654947719347,0.3464224338531494
0.5337446772196058,0.34712672233581543
0.533629198086066,0.3478231430053711
0.5335089449411128,0.34848475456237793
0.5333940208054777,0.34915852546691895
0.5332743277659917,0.349834680557251
0.5331599543735268,0.3505055904388428
0.5330408171820302,0.35120677947998047
0.5329269903219991,0.35190892219543457
0.5328084047648755,0.35260009765625
0.5326951202699756,0.35325074195861816
0.5325770821769086,0.3539905548095703
0.5324643359227176,0.3546133041381836
0.5323468411661392,0.3553769588470459
0.5322346290705667,0.35599780082702637
0.5321176735651129,0.3567311763763428
0.5320059915878637,0.3573594093322754
0.5318895712898383,0.35808444023132324
0.5317784154318805,0.35871410369873047
0.5316625263387278,0.35947370529174805
0.5315518926417715,0.3601114749908447
0.5314365307915558,0.3608365058898926
0.5313264153375377,0.3614919185638428
0.5312115768084317,0.3622016906738281
0.5311019757190081,0.3628568649291992
0.5309876566287874,0.36362338066101074
0.5308785660648352,0.36421966552734375
0.530764762570382,0.3650023937225342
0.5306561787315061,0.36559247970581055
0.5305428870283184,0.36638903617858887
0.5304348061523673,0.3669617176055908
0.5303220224740776,0.36780881881713867
0.530214440836665,0.3683342933654785
0.5301021614545638,0.3691568374633789
0.5299950753685991,0.36968398094177246
0.5298832965911671,0.37050771713256836
0.5297767024063905,0.3710479736328125
0.5296654205788366,0.3719196319580078
0.529559314681363,0.372406005859375
0.5294485261851696,0.373291015625
0.529342904997038,0.37379002571105957
0.5292326062495134,0.3746640682220459
0.5291274662282429,0.3751518726348877
0.5290176536820791,0.3760223388671875
0.5289129913202324,0.37650465965270996
0.5288036614630699,0.3773519992828369
0.5286994732878222,0.3778660297393799
0.5285906226418213,0.37869977951049805
0.5284869052145355,0.3792116641998291
0.5283785303359539,0.38005781173706055
0.5282752802517621,0.3805732727050781
0.5281673777305383,0.381436824798584
0.5280645916179298,0.3819558620452881
0.5279571580772722,0.3828256130218506
0.5278548325976868,0.38332271575927734
0.5277478646936696,0.38416028022766113
0.5276459965410973,0.38469672203063965
0.5275394909622614,0.3855278491973877
0.5274380768628468,0.3861703872680664
0.527332030329807,0.3868846893310547
0.5272310670414612,0.38752126693725586
0.5271254763065187,0.3882334232330322
0.5270249606185348,0.3888859748840332
0.5269198224652957,0.3896057605743408
0.5268197511979708,0.3902723789215088
0.5267150624409689,0.39097094535827637
0.526615432445232,0.39163804054260254
0.5265111899295586,0.3923473358154297
0.5264119980866023,0.3930046558380127
0.5263081986875396,0.39371514320373535
0.5262094419084586,0.3943767547607422
0.52610608253112,0.395066499710083
0.5260077577565536,0.39575886726379395
0.5259048353355272,0.39643216133117676
0.5258069395353072,0.39713478088378906
0.5257044510343064,0.3977985382080078
0.5256069812071102,0.39849281311035156
0.5255049236186273,0.3991711139678955
0.5254078767916357,0.39985084533691406
0.5253062471366018,0.4005286693572998
0.5252096203651614,0.4012031555175781
0.52510841569261,0.40189385414123535
0.5250122060599008,0.4025731086730957
0.5249114234466372,0.40325140953063965
0.5248156280633445,0.4039335250854492
0.5247152646136187,0.4045991897583008
0.5246198806176098,0.4052720069885254
0.5245199334627947,0.40595316886901855
0.5244249580187993,0.4066500663757324
0.5243254243170736,0.4072916507720947
0.5242308546163703,0.40800905227661133
0.5241317315524047,0.40863752365112305
0.5240375648125102,0.40935397148132324
0.5239388495971589,0.41000795364379883
0.5238450830615226,0.410736083984375
0.5237467729315191,0.41135573387145996
0.5236534038692209,0.41208863258361816
0.5235554960868773,0.41272401809692383
0.523462521792331,0.41342592239379883
0.523365013645242,0.414226770401001
0.5232724314379013,0.414837121963501
0.5231753202386523,0.41561341285705566
0.5230831274627215,0.4162025451660156
0.5229864105486004,0.41695523262023926
0.5228946045727494,0.4175534248352051
0.5227982793054621,0.41834259033203125
0.5227068575225448,0.4189321994781494
0.5226109212879354,0.4197542667388916
0.522519881114712,0.42027807235717773
0.5224243313224868,0.4211113452911377
0.5223336701993501,0.4216463565826416
0.5222385042828037,0.42247533798217773
0.5221482196735089,0.4230029582977295
0.5220534350892564,0.4238722324371338
0.5219635244806546,0.424396276473999
0.521869118708366,0.42527341842651367
0.5217795796101419,0.4257848262786865
0.5216855501522797,0.426638126373291
0.5215963800966914,0.42714715003967285
0.5215027244782534,0.4279916286468506
0.5214139210198777,0.42850542068481445
0.5213206367881417,0.4293653964996338
0.5212321975036208,0.42995595932006836
0.5211392822278935,0.43074631690979004
0.5210512047156867,0.4313380718231201
0.5209586559870557,0.43210673332214355
0.5208709378671934,0.4326894283294678
0.5207787532982828,0.43346381187438965
0.5206913922121246,0.4340484142303467
0.5205995694368536,0.43483662605285645
0.5205125630468487,0.435422420501709
0.5204210997201932,0.43620848655700684
0.5203344457096449,0.4368119239807129
0.5202433395074033,0.43756794929504395
0.5201570355802362,0.438215970993042
0.5200662841987964,0.4389615058898926
0.5199803280793267,0.43958497047424316
0.5198899292354389,0.44030189514160156
0.5198043186681474,0.4409525394439697
0.5197142700986968,0.4416623115539551
0.5196290028480061,0.44233036041259766
0.5195393023097913,0.44299960136413574
0.5194543761598444,0.4437227249145508
0.5193650214293574,0.4443361759185791
0.5192804341837999,0.44508934020996094
0.5191914230570087,0.44566893577575684
0.5191071725387747,0.4464385509490967
0.5190185028309098,0.44701313972473145
0.5189345868820088,0.44785237312316895
0.5188462564273515,0.44838595390319824
0.5187626729086596,0.44921135902404785
0.518674679560334,0.449770450592041
0.5185914263513877,0.45057177543640137
0.5185037679811542,0.45113396644592285
0.5184208429799455,0.4519336223602295
0.5183335174779987,0.45249176025390625
0.5182509186007747,0.45328259468078613
0.518163923875542,0.4538435935974121
0.518081649056606,0.45463132858276367
0.5179949830345505,0.45526576042175293
0.517913030226066,0.4559805393218994
0.5178266908514906,0.456636905670166
0.5177450580232876,0.4573366641998291
0.5176590432581424,0.4580106735229492
0.5175777283975268,0.45870065689086914
0.5174920362212189,0.45935916900634766
0.5174110373327835,0.46006321907043457
0.5173256657419893,0.46074652671813965
0.5172449808474281,0.4614243507385254
0.5171599278559077,0.4621257781982422
0.5170795549938316,0.4628026485443115
0.5169948186322457,0.46349096298217773
0.5169147558580015,0.46416163444519043
0.5168303341737308,0.4648587703704834
0.5167505795592222,0.4655120372772217
0.5166664706161889,0.46622705459594727
0.5165870222496995,0.4668576717376709
0.5165032241281913,0.4676241874694824
0.5164240801142103,0.46820735931396484
0.5163405909107059,0.4689662456512451
0.5162617493697556,0.469559907913208
0.5161785671967545,0.47032713890075684
0.5161000262652199,0.47095322608947754
0.516017149251071,0.4717411994934082
0.5159389070810324,0.4723196029663086
0.5158563333697681,0.4731299877166748
0.515778388128835,0.47370386123657227
0.5156961158800051,0.47447633743286133
0.5156184657511522,0.47505903244018555
0.5155364931396612,0.47588014602661133
0.5154591363210671,0.4764518737792969
0.5153774615370126,0.4772493839263916
0.5153003962418999,0.47781944274902344
0.5152190174904141,0.47861766815185547
0.5151422419468915,0.47917795181274414
0.5150611574479835,0.4799768924713135
0.5149846698988907,0.4805600643157959
0.5149038778872916,0.4813261032104492
0.5148276765900451,0.4819178581237793
0.5147471753150547,0.48273420333862305
0.514671258541496,0.48327112197875977
0.5145910462668317,0.48409271240234375
0.5145154123030773,0.4846007823944092
0.5144354873067245,0.48542141914367676
0.5143601344530181,0.4859626293182373
0.5142804950270825,0.4868040084838867
0.5142054215976485,0.48733997344970703
0.5141260660482104,0.48818230628967285
0.5140512703711095,0.48869943618774414
0.5139721970180801,0.48955607414245605
0.5138976774350666,0.4900779724121094
0.5138188846120455,0.4909517765045166
0.5137446394784264,0.4914870262145996
0.5136661255325612,0.4923233985900879
0.5135921532170573,0.49285030364990234
0.5135139165089049,0.4936716556549072
0.5134402153935129,0.494213342666626
0.5133622542969027,0.4950132369995117
0.5132888227767595,0.49560976028442383
0.5132111356786578,0.49634695053100586
0.5131379721619066,0.4969608783721924
0.513060557462283,0.4977147579193115
0.5129876603699408,0.49831318855285645
0.5129105164816359,0.49906468391418457
0.5128378842474625,0.4996953010559082
0.5127610095960579,0.5004322528839111
0.5126886406664263,0.5010874271392822
0.5126120336901154,0.5017826557159424
0.5125399265238849,0.5024504661560059
0.5124635856733458,0.503138542175293
0.5123917387417349,0.5038316249847412
0.5123156624800044,0.5045125484466553
0.5122440742664666,0.5051627159118652
0.5121682610688159,0.5058748722076416
0.512096930068917,0.5065357685089111
0.5120213784227292,0.5072314739227295
0.5119503031440246,0.5078973770141602
0.5118750115486734,0.5086493492126465
0.5118041905105888,0.5092780590057373
0.5117291574773183,0.5100042819976807
0.5116585892110305,0.5106608867645264
0.5115838132628371,0.5113778114318848
0.511513496311157,0.5120165348052979
0.5114389759826722,0.512749433517456
0.5113689088999283,0.5133724212646484
0.5112946427373036,0.514127254486084
0.5112248240892279,0.5147430896759033
0.51115081065002,0.5154786109924316
0.5110812390136349,0.5161058902740479
0.511007476866693,0.5168428421020508
0.5109381508301989,0.5174856185913086
0.5108646385555535,0.5182127952575684
0.5107955567182187,0.5188608169555664
0.510722292906971,0.5196030139923096
0.5106534538790226,0.5202033519744873
0.5105804371332358,0.5209779739379883
0.5105118395357513,0.5215578079223633
0.5104390684683426,0.5223309993743896
0.510370710933144,0.5229222774505615
0.5102981841677791,0.5237352848052979
0.5102300653373264,0.5242993831634521
0.5101577815083134,0.5251104831695557
0.5100899000356016,0.52567458152771
0.510017857787788,0.5264828205108643
0.5099502123362432,0.5270733833312988
0.5098784103249124,0.5278642177581787
0.5098109995682908,0.5284485816955566
0.5097394364590616,0.5292384624481201
0.5096722590813486,0.5298264026641846
0.5096009335500739,0.5307745933532715
0.5095339882453845,0.531212329864502
0.5094628989780532,0.5322017669677734
0.5093961844505344,0.5326361656188965
0.5093253301431724,0.5336201190948486
0.5092588451069058,0.5340461730957031
0.5091882244654801,0.5349431037902832
0.5091219676443853,0.535423994064331
0.5090515793847079,0.5363273620605469
0.5089855495124492,0.5368092060089111
0.5089153923600823,0.5376682281494141
0.5088495881799733,0.5381927490234375
0.5087796608701362,0.5390334129333496
0.5087140811350482,0.5395934581756592
0.5086443824125246,0.5403809547424316
0.5085790258847946,0.5409657955169678
0.5085095545038413,0.5417423248291016
0.5084444199551816,0.5423495769500732
0.5083751746794382,0.5431156158447266
0.5083102608908466,0.5437114238739014
0.5082412404932461,0.5444855690002441
0.5081765462549179,0.5450735092163086
0.5081077495175989,0.5458509922027588
0.5080432736288388,0.5464255809783936
0.5079746993430572,0.5472226142883301
0.5079104406121935,0.5478243827819824
0.5078420875782375,0.5485703945159912
0.507778044822536,0.5491600036621094
0.5077099118496399,0.5499298572540283
0.5076460838952199,0.5505216121673584
0.5075781698014801,0.5512874126434326
0.5075145554832302,0.5519030094146729
0.5074468590955219,0.5526268482208252
0.5073834572570182,0.5532670021057129
0.5073159774109126,0.5539941787719727
0.5072527869043363,0.554631233215332
0.5071855224440199,0.5553693771362305
0.5071225421300768,0.5559854507446289
0.5070554919082698,0.5567140579223633
0.5069927206561105,0.5573487281799316
0.5069258835339877,0.5580637454986572
0.5068633202211287,0.5587112903594971
0.5067966950682408,0.5594329833984375
0.506734338580486,0.5600881576538086
0.5066679242746814,0.5607991218566895
0.5066057735060455,0.5614776611328125
0.5065395689333932,0.5621511936187744
0.5064776227860253,0.5629606246948242
0.5064116268407394,0.5635218620300293
0.5063498842248465,0.5643064975738525
0.5062840958092097,0.5649182796478271
0.5062225556429838,0.5656580924987793
0.5061569736672742,0.5663087368011475
0.5060956348768167,0.5670106410980225
0.5060302582592333,0.567753791809082
0.5059691197784834,0.5683343410491943
0.5059039474450734,0.5691263675689697
0.505843008215735,0.5697188377380371
0.5057780391003219,0.570493221282959
0.5057172980717928,0.5710873603820801
0.5056525311159049,0.5718882083892822
0.5055919872452058,0.5724740028381348
0.5055274213980065,0.5732681751251221
0.5054670736497112,0.5738191604614258
0.5054027078679281,0.5746541023254395
0.505342555214095,0.575171709060669
0.5052783884619516,0.5760271549224854
0.5052184298820545,0.576549768447876
0.5051544611312027,0.577409029006958
0.5050946956120638,0.5779199600219727
0.505030923841515,0.5787951946258545
0.5049713503772381,0.5793015956878662
0.5049077745732979,0.5801599025726318
0.5048483921652022,0.5806674957275391
0.5047850113214035,0.5815098285675049
0.5047258189779582,0.5820009708404541
0.5046626320949966,0.5828802585601807
0.5046036288317562,0.583392858505249
0.5045406349174248,0.5842642784118652
0.5044818197569655,0.5847795009613037
0.5044190178260918,0.5856173038482666
0.5043603897979476,0.5861387252807617
0.5042977788723296,0.5869832038879395
0.5042393370129306,0.5874955654144287
0.5041769161212747,0.5883862972259521
0.5041186594738842,0.5888850688934326
0.5040564276517441,0.5897693634033203
0.5039983552663982,0.5902464389801025
0.5039363115561122,0.5913655757904053
0.5038784224895586,0.5918254852294922
0.5038165659401905,0.5927431583404541
0.5037588592558293,0.5931994915008545
0.5036971889231079,0.5941121578216553
0.5036396636909316,0.5946078300476074
0.5035781786371918,0.5954699516296387
0.503520833933727,0.5959937572479248
0.5034595332278511,0.5968348979949951
0.5034023681361005,0.5973625183105469
0.5033412508534602,0.598210334777832
0.5032842644628451,0.5987136363983154
0.5032233296852443,0.5996501445770264
0.503166521091548,0.6001129150390625
0.5031057679071663,0.6010406017303467
0.5030491362124775,0.6015138626098633
0.5029885637158137,0.6024312973022461
0.5029321080284713,0.6028821468353271
0.5028717153202881,0.6038687229156494
0.5028154347548263,0.6043336391448975
0.5027552209420955,0.6052863597869873
0.5026991146191887,0.6057286262512207
0.5026390788150364,0.606635570526123
0.5025831458614464,0.6071860790252686
0.5025232871851,0.6080164909362793
0.5024675267336215,0.6085541248321533
0.5024078443103557,0.6094107627868652
0.5023522554997647,0.6099257469177246
0.5022927484608494,0.610802173614502
0.5022373304358504,0.6112818717956543
0.5021779979184982,0.6121723651885986
0.5021227498296728,0.6126711368560791
0.5020635909769876,0.6135516166687012
0.5020085119807435,0.6140339374542236
0.50194952594167,0.6149404048919678
0.50189461520019,0.6153957843780518
0.5018358011294621,0.6163222789764404
0.5017810578106547,0.6167621612548828
0.5017224148687468,0.6176900863647461
0.5016678381461965,0.6181182861328125
0.501609365499273,0.6190509796142578
0.501554954552191,0.619476318359375
0.5014966513720581,0.6204335689544678
0.5014424053852342,0.6208646297454834
0.5013842708492914,0.6218597888946533
0.5013301890130459,0.622288703918457
0.5012722223042375,0.6233282089233398
0.5012183038143738,0.6237766742706299
0.5011605041211421,0.6246912479400635
0.5011067481788996,0.6251540184020996
0.5010491146951375,0.6260652542114258
0.5009955205071454,0.6265466213226318
0.5009380524321507,0.6274120807647705
0.5008846192103814,0.6279451847076416
0.5008273157488098,0.6287491321563721
0.5007740427105339,0.629314661026001
0.5007169030723544,0.6301393508911133
0.5006637894400953,0.6306967735290527
0.5006068128405446,0.6315069198608398
0.5005538578420341,0.6320745944976807
0.5004970435015723,0.6329717636108398
0.5004442463697063,0.6334245204925537
0.5003875935139726,0.634345531463623
0.5003349534867673,0.6348001956939697
0.5002784613465364,0.6357731819152832
0.5002259776670855,0.6362283229827881
0.5001696454782245,0.637141227722168
0.5001173173946556,0.6376287937164307
0.5000611443980809,0.6385049819946289
0.5000089711635138,0.639005184173584
0.49995295660514927,0.6398859024047852
0.49990093747765374,0.6403729915618896
0.4998450806083878,0.641240119934082
0.499793214850942,0.6417503356933594
0.4997375149265873,0.6426081657409668
0.49968580180703676,0.6431186199188232
0.4996302580882883,0.6439862251281738
0.4995786968793051,0.6444647312164307
0.4995233086316999,0.6453516483306885
0.4994718986107425,0.6458170413970947
0.49941666510461913,0.6467220783233643
0.4993654055538923,0.6471836566925049
0.4993103260643512,0.6480851173400879
0.49925921627076675,0.6485533714294434
0.4992042900776308,0.6494698524475098
0.4991533293327681,0.6499264240264893
0.4990985557205432,0.650846004486084
0.49904774332061136,0.6513075828552246
0.49899312157844783,0.652238130569458
0.49894245682424637,0.6526718139648438
0.49888798624590114,0.6536099910736084
0.49883746844278265,0.654036283493042
0.4987831483265807,0.6549780368804932
0.49873277678441286,0.6554255485534668
0.4986786064332103,0.6563935279846191
0.49862838046633895,0.6568384170532227
0.49857435918748527,0.6577515602111816
0.49852427811469807,0.6582324504852295
0.4984704052199996,0.6591160297393799
0.49842046836448844,0.6596410274505615
0.498366743170172,0.6604890823364258
0.4983169498594979,0.6610219478607178
0.4982633716861747,0.6618669033050537
0.4982137212522318,0.6623959541320801
0.4981602894248614,0.6632342338562012
0.4981107812038414,0.6637964248657227
0.4980574950516968,0.6646041870117188
0.4980081283840538,0.6651508808135986
0.4979549872406862,0.6659750938415527
0.4979057614711026,0.6665058135986328
0.4978527646743065,0.6673436164855957
0.49780367915165824,0.6678979396820068
0.4977508260434377,0.6687130928039551
0.49770188012076005,0.6693017482757568
0.49764917004729375,0.6700785160064697
0.49760036308174826,0.670684814453125
0.4975477953933568,0.6714305877685547
0.49749912674619723,0.6720542907714844
0.49744670079730924,0.6728107929229736
0.49739816983384894,0.6734321117401123
0.49734588498296817,0.6741666793823242
0.49729749107254734,0.6748137474060059
0.49724534668221987,0.675523042678833
0.49719708919817307,0.6761679649353027
0.4971450846349551,0.6768929958343506
0.49709696295457945,0.6775074005126953
0.497045097589005,0.6782476902008057
0.4969971110935278,0.6788756847381592
0.49694538430007723,0.6796581745147705
0.4968975323746252,0.6802642345428467
0.4968459435316934,0.681032657623291
0.49679822556526104,0.6816465854644775
0.4967467740551268,0.6824038028717041
0.4966991894405457,0.6830322742462158
0.4966478746493401,0.6838021278381348
0.49660042278324856,0.6843931674957275
0.4965492441009252,0.6851723194122314
0.49650192438373764,0.6857662200927734
0.4964508812040415,0.6865954399108887
0.49640369303991877,0.6871435642242432
0.49635278476035727,0.687950611114502
0.49630572755717656,0.6885097026824951
0.49625495357898913,0.6893117427825928
0.49620802674831505,0.6898672580718994
0.49615738647644375,0.6906805038452148
0.49611058943349895,0.691234827041626
0.4960600822765596,0.6920411586761475
0.496013414440196,0.6926758289337158
0.4959630398104493,0.6933951377868652
0.49591650060311937,0.6940486431121826
0.4958662579164421,0.6947298049926758
0.4958198467641705,0.6954085826873779
0.49576973544002767,0.6960914134979248
0.49572345177238375,0.696758508682251
0.4956734712337998,0.6974587440490723
0.49562731448386915,0.6981124877929688
0.4955774641574009,0.698826789855957
0.49553143376175834,0.6994633674621582
0.49548171307746697,0.7001886367797852
0.49543580847614904,0.7008755207061768
0.49538621686757334,0.7015676498413086
0.4953404375040513,0.702256441116333
0.49529097440818015,0.7029447555541992
0.49524531972933333,0.7036406993865967
0.49519598458657915,0.7043323516845703
0.49515045404266855,0.7049977779388428
0.49510124629684116,0.705712080001831
0.495055839341483,0.7063674926757812
0.49500675843976255,0.7070713043212891
0.4949614745299026,0.7077517509460449
0.4949125199228143,0.7084174156188965
0.49486735851870167,0.7090790271759033
0.4948185296600899,0.7098088264465332
0.4947734902252518,0.7104856967926025
0.4947247865722542,0.7111978530883789
0.494679868573471,0.711876630783081
0.49463128958649366,0.7125740051269531
0.4945864924937729,0.713226318359375
0.4945380376364649,0.7139642238616943
0.4944933609230177,0.7145748138427734
0.4944450296622467,0.7153313159942627
0.4944004728044621,0.7159628868103027
0.4943522646102893,0.7166850566864014
0.49430782708771076,0.7173185348510742
0.4942597414333669,0.7180254459381104
0.49421542272866753,0.718684196472168
0.4941674590905286,0.7193827629089355
0.49412325868948764,0.7200644016265869
0.49407541654705106,0.7207651138305664
0.49403133393853005,0.7214336395263672
0.4939836127743908,0.7221231460571289
0.49393964745031016,0.722797155380249
0.4938920467501373,0.7234830856323242
0.4938481982054531,0.7241377830505371
0.49380071745796683,0.724841833114624
0.4937569851906478,0.725499153137207
0.4937096238875959,0.7261788845062256
0.4936660073986006,0.7268593311309814
0.4936187650347361,0.7275724411010742
0.49357526382799,0.7282271385192871
0.4935281399010482,0.7289419174194336
0.4934847534834217,0.7295777797698975
0.4934377474940978,0.7302989959716797
0.4933944753753839,0.7309591770172119
0.49334758682731095,0.7316882610321045
0.4933044285202031,0.732316255569458
0.4932576569199297,0.7330517768859863
0.49321461194000016,0.7336921691894531
0.49316795679696895,0.7344150543212891
0.493125024662647,0.7350547313690186
0.49307848548917277,0.735785722732544
0.4930356657217236,0.7364237308502197
0.49298924203297195,0.7371702194213867
0.4929465341564753,0.7378013134002686
0.49290022547044143,0.7385210990905762
0.4928576290117704,0.739159345626831
0.49281143484925816,0.7398941516876221
0.49276894933805837,0.7405903339385986
0.4927228692226592,0.7412526607513428
0.49268049419132864,0.7419471740722656
0.49263452764940097,0.7426407337188721
0.49259226263306904,0.7433016300201416
0.4925464091937179,0.743976354598999
0.4925042537302252,0.7446472644805908
0.4924585129252817,0.7453444004058838
0.4924164665551602,0.7459943294525146
0.49237083791916175,0.746699333190918
0.49232890018561454,0.7473404407501221
0.4922833832557847,0.7480511665344238
0.4922415537046665,0.7486886978149414
0.49219614802089495,0.749408483505249
0.49215442620069233,0.7500615119934082
0.4921091313055161,0.750786542892456
0.49206751676732824,0.7514302730560303
0.49202233220591124,0.752155065536499
0.4919808245034309,0.7527804374694824
0.4919357498235455,0.7535297870635986
0.4918943485130396,0.7541437149047852
0.4918493832650471,0.7548975944519043
0.491808087905338,0.7555086612701416
0.4917632316421701,0.7562499046325684
0.49172204179461687,0.7568831443786621
0.49167729407175675,0.7576158046722412
0.49163620930023677,0.7582449913024902
0.4915915696757001,0.7589623928070068
0.49155058954659053,0.7596185207366943
0.491506057580908,0.7603199481964111
0.4914651816630677,0.7609922885894775
0.49142075691926573,0.7617037296295166
0.491379984784017,0.7623627185821533
0.4913356668276005,0.7630994319915771
0.4912949980487113,0.76375412940979
0.4912507864476453,0.7644608020782471
0.49121022060131153,0.7651000022888184
0.49116611492600354,0.7658231258392334
0.4911256515908315,0.7664568424224854
0.49108165141411386,0.7671849727630615
0.49104129017110254,0.7678370475769043
0.49099739506821505,0.7686722278594971
0.49095713550073916,0.7692058086395264
0.49091334504931167,0.7700417041778564
0.49087318674310454,0.7705509662628174
0.4908295005231398,0.7714028358459473
0.49078944306627603,0.7719461917877197
0.49074586066013254,0.7727572917938232
0.49070590364301175,0.7732851505279541
0.4906624246353873,0.7741529941558838
0.49062256765071666,0.7746620178222656
0.4905791916286313,0.775507926940918
0.49053943427140967,0.776033878326416
0.4904961608241893,0.7768871784210205
0.4904565026916906,0.7773919105529785
0.4904133314109503,0.7782473564147949
0.4903737721027072,0.7787740230560303
0.49033070258233513,0.7796540260314941
0.490291241700123,0.780163049697876
0.4902482735362643,0.7810537815093994
0.49020891068408523,0.7815396785736084
0.490166043475126,0.7824058532714844
0.4901267782591928,0.7829239368438721
0.490084011605744,0.7837831974029541
0.4900448436344648,0.7843918800354004
0.49000217713934674,0.7851228713989258
0.4899631060233092,0.7857789993286133
0.48992053929153606,0.786463737487793
0.489881564643492,0.7871804237365723
0.4898390972822559,0.7878680229187012
0.489800218717106,0.78855299949646
0.48975785033576213,0.7892389297485352
0.4897190674705408,0.789928674697876
0.48967679768059214,0.7906222343444824
0.4896381101344521,0.7912962436676025
0.4895959385495341,0.7919676303863525
0.4895573459437324,0.7926516532897949
0.4895152721795981,0.7933087348937988
0.4894767741374802,0.7939856052398682
0.4894347978119859,0.7946789264678955
0.4893963939589716,0.7953231334686279
0.48935451469206137,0.7960550785064697
0.4893162046556305,0.796694278717041
0.489274422069322,0.7974047660827637
0.4892362054789996,0.79805588722229
0.4891945191973698,0.7987453937530518
0.48915639568471164,0.7994167804718018
0.4891148053338825,0.8001017570495605
0.4890767745324617,0.8007636070251465
0.48903527974058536,0.8014752864837646
0.48899734128597727,0.802131175994873
0.48895594168322276,0.8028407096862793
0.4889180952129922,0.8034780025482178
0.488876790431531,0.8042051792144775
0.48883903558521735,0.8048305511474609
0.4887978252592097,0.8055484294891357
0.48876016167831393,0.8062000274658203
0.48871904544389494,0.806901216506958
0.48868147277186597,0.8075785636901855
0.48864045026713226,0.8082780838012695
0.48860296814935283,0.8089275360107422
0.48856203901434886,0.8098127841949463
0.48852464709812293,0.8102912902832031
0.48848381097482774,0.8112320899963379
0.48844650890936697,0.8117098808288574
0.48840576544168046,0.8126163482666016
0.488368552878091,0.8130888938903809
0.4883279017118214,0.8139750957489014
0.48829077830309087,0.8144445419311523
0.48825021908594146,0.8153424263000488
0.48821318448692624,0.8158483505249023
0.48817271686848185,0.816683292388916
0.488135770735894,0.8172183036804199
0.48809539436760907,0.8180637359619141
0.48805853636000374,0.8185734748840332
0.488018250895189,0.819422721862793
0.4879814806729517,0.8199703693389893
0.48794128576676166,0.8207972049713135
0.4879046029920962,0.821342945098877
0.4878644983015165,0.8221774101257324
0.4878279026384321,0.8227188587188721
0.48778788782226756,0.8235456943511963
0.4877513789365665,0.8240869045257568
0.48771145365542823,0.8249530792236328
0.4876750312146943,0.8254642486572266
0.4876351951309876,0.8263118267059326
0.4875988588045733,0.8268349170684814
0.48755911158248594,0.8277168273925781
0.48752286104150117,0.8282246589660645
0.4874832023469908,0.8290977478027344
0.48744703726429006,0.8295962810516357
0.4874074667650726,0.8304710388183594
0.4873713868152443,0.8309776782989502
0.4873319041807822,0.8318707942962646
0.487295909040136,0.8323564529418945
0.48725651394162617,0.8332397937774658
0.48722060328818195,0.833723783493042
0.48718129539854454,0.8345937728881836
0.48714546891202054,0.8350846767425537
0.48710624790588697,0.8359596729278564
0.4870705052676888,0.8364391326904297
0.4870313708213907,0.8373205661773682
0.4869957117145995,0.8377971649169922
0.4869566635061571,0.8386664390563965
0.4869210876155187,0.8391847610473633
0.4868821253246297,0.8400461673736572
0.48684663233654335,0.8405447006225586
0.4868077556445715,0.8414208889007568
0.48677234524707885,0.8419361114501953
0.4867335538370434,0.8427929878234863
0.4866982257198174,0.8433127403259277
0.48665951927638157,0.844153881072998
0.4866242731307158,0.8446972370147705
0.48658565134017595,0.845503568649292
0.48655048685897384,0.8460967540740967
0.48651194940924897,0.8468639850616455
0.4864768662870128,0.8474502563476562
0.4864384128676336,0.8482227325439453
0.4864034108004543,0.8488190174102783
0.4863650411025525,0.8495819568634033
0.48633011978809876,0.8502101898193359
0.4862918335043966,0.8509619235992432
0.48625699264190475,0.8516275882720947
0.4862187894667045,0.8523318767547607
0.4861840287569678,0.853008508682251
0.4861459083861414,0.8537173271179199
0.48611122753150027,0.8543541431427002
0.48607318966247903,0.855074405670166
0.4860385883668103,0.8557348251342773
0.4860006326985746,0.856447696685791
0.48596611066728157,0.8570971488952637
0.4859282369003508,0.8578267097473145
0.4858937938403535,0.8584613800048828
0.4858560016767761,0.8592069149017334
0.4858216372965012,0.8598566055297852
0.4857839264398441,0.8605713844299316
0.4857496404492147,0.8612194061279297
0.4857120106045542,0.8619508743286133
0.48567780271498046,0.8625791072845459
0.4856402535888921,0.8633952140808105
0.48560612351326127,0.8639593124389648
0.4855686548138099,0.8647527694702148
0.48553460226647693,0.8653120994567871
0.48549721370320703,0.8661093711853027
0.4854632383999846,0.8666548728942871
0.48542592968391124,0.8674771785736084
0.48539203134206077,0.8680195808410645
0.4853548021856593,0.8688397407531738
0.48532098052388123,0.8693711757659912
0.48528383064107816,0.8701951503753662
0.48525008537950254,0.8707427978515625
0.4852130144856666,0.8716011047363281
0.4851793453458441,0.8721151351928711
0.4851423531577762,0.8729617595672607
0.4851087598626688,0.8735518455505371
0.4850718460985934,0.8742928504943848
0.4850383283725651,0.8750319480895996
0.4850014927521206,0.875690221786499
0.4849680503209286,0.8763868808746338
0.4849312925651587,0.877068281173706
0.4848979251559443,0.8777461051940918
0.4848612449872886,0.8784403800964355
0.4848279523285683,0.8790853023529053
0.4847913494708537,0.879845142364502
0.4847581312925104,0.8804943561553955
0.4847216054709418,0.8812062740325928
0.48468846150421613,0.8819534778594971
0.48465201244536815,0.8825967311859131
0.4846189424228494,0.8833088874816895
0.48458256985465703,0.883969783782959
0.48454957351027517,0.884671688079834
0.48451327716202575,0.8853449821472168
0.48448035423104213,0.8860507011413574
0.4844441338333663,0.8866963386535645
0.48441128405236555,0.8874132633209229
0.484375139337229,0.8880486488342285
0.4843423624441104,0.8887844085693359
0.48430629314480506,0.8894422054290771
0.4842735888787747,0.8901588916778564
0.4842375947299105,0.8908312320709229
0.4842049628314721,0.8915276527404785
0.48416904356896917,0.8921868801116943
0.4841364837799164,0.8929202556610107
0.4841006391409957,0.8935232162475586
0.4840681512044042,0.8942763805389404
0.48403238092758016,0.8948755264282227
0.4839999645877988,0.8956489562988281
0.4839642684128711,0.8962235450744629
0.4839319234155144,0.8969991207122803
0.4838963010835592,0.8975913524627686
0.48386402717549915,0.8983457088470459
0.48382847842886195,0.8989312648773193
0.4837962753582202,0.8997113704681396
0.4837607999405074,0.900282621383667
0.4837286674566472,0.9010922908782959
0.4836932651127184,0.9016704559326172
0.48366120296623694,0.9024472236633301
0.48362587344219676,0.903038501739502
0.4835938813849174,0.9038159847259521
0.48355862442810804,0.9043922424316406
0.4835267022130725,0.905167818069458
0.483491517572066,0.9057517051696777
0.483459664953527,0.9065277576446533
0.4834245523781173,0.9070987701416016
0.48339276911153073,0.9078965187072754
0.48335772835272633,0.9084744453430176
0.4833260141947436,0.9092504978179932
0.48329104500476,0.9098286628723145
0.48325939971322107,0.9106321334838867
0.483224501845473,0.9112105369567871
0.48319292517939855,0.9120049476623535
0.4831580983884929,0.9125771522521973
0.4831265901080773,0.9133598804473877
0.4830918341498054,0.9139719009399414
0.48306039401640904,0.9147028923034668
0.48302570864773964,0.9153575897216797
0.4829943364238819,0.9160606861114502
0.4829597214029537,0.9167137145996094
0.48292841685230586,0.9174885749816895
0.4828938719384205,0.9180712699890137
0.4828626348257984,0.9188508987426758
0.4828281597794129,0.9194350242614746
0.48279698987077013,0.920219898223877
0.48276258445349024,0.9208242893218994
0.4827314815159107,0.9215884208679199
0.4826971454904836,0.9221889972686768
0.4826661092921751,0.9229545593261719
0.4826318424224823,0.9235458374023438
0.48260087273276925,0.9243121147155762
0.48256667478381987,0.9249160289764404
0.4825357713731362,0.925666093826294
0.48250164211106017,0.9262733459472656
0.48247080475094306,0.9270081520080566
0.48243674394298397,0.927668571472168
0.48240597240606675,0.9283707141876221
0.48237197982057495,0.9290430545806885
0.48234127388058057,0.9297385215759277
0.48230734928700686,0.9304041862487793
0.48227670871874095,0.931119441986084
0.4822428518876296,0.9318053722381592
0.4822122764669741,0.932492733001709
0.4821784871699563,0.9331552982330322
0.482147976673863,0.9338653087615967
0.4821142546836502,0.9344944953918457
0.4820838088901337,0.9352428913116455
0.48205015398051115,0.9358749389648438
0.48201977266864277,0.9365966320037842
0.481986184614463,0.9372189044952393
0.48195586756436454,0.9379563331604004
0.4819223461415406,0.9385790824890137
0.4818920931343776,0.93930983543396
0.48185863811987717,0.9399762153625488
0.4818284489378527,0.940699577331543
0.4817950601096915,0.9413309097290039
0.4817649345360399,0.9420890808105469
0.4817316116732752,0.9427261352539062
0.4817015494922559,0.9434583187103271
0.48166829237498066,0.9441051483154297
0.48163829337187186,0.9448418617248535
0.48160510178120797,0.9455642700195312
0.4815751657423005,0.946234941482544
0.4815420394603931,0.9469218254089355
0.4815121661729846,0.9476296901702881
0.4814791049829957,0.948293924331665
0.4814492942353843,0.9490101337432861
0.4814162979214865,0.949662446975708
0.4813865495029647,0.9503970146179199
0.48135361785033587,0.9510202407836914
0.4813239315511848,0.9518258571624756
0.48129106434600133,0.9524002075195312
0.48126143995748477,0.9532065391540527
0.48122863698691604,0.9537837505340576
0.48119907430127457,0.954566478729248
0.48116633535347647,0.9551327228546143
0.48113683416392156,0.9559416770935059
0.4811041590280316,0.9565372467041016
0.48107471912873984,0.9573135375976562
0.4810421075948705,0.9579260349273682
0.4810127287809777,0.9586739540100098
0.4809801806402109,0.9593021869659424
0.4809508627078069,0.9600462913513184
0.4809183777521884,0.9606621265411377
0.48088912049831056,0.9614808559417725
0.48085669852084395,0.9620347023010254
0.4808275017434724,0.9628398418426514
0.4807951425381137,0.9634270668029785
0.48076600603616504,0.9641990661621094
0.4807337093978171,0.9647796154022217
0.4807046329711394,0.9655697345733643
0.48067239869564615,0.9661502838134766
0.4806433821450129,0.9669554233551025
0.48061121002915386,0.9674983024597168
0.480582253156259,0.9683182239532471
0.480550142997744,0.9688594341278076
0.48052124560519616,0.9696617126464844
0.48048919720265937,0.9702498912811279
0.4804603590939766,0.9710536003112793
0.48042837224697166,0.9716620445251465
0.4803995932265761,0.9724276065826416
0.4803676677355705,0.9730226993560791
0.4803389476087831,0.973801851272583
0.48030708327515276,0.974388599395752
0.4802784218481879,0.9751625061035156
0.48024661847421185,0.9758045673370361
0.48021801555417215,0.9764995574951172
0.4801862729430276,0.9771780967712402
0.48015772833789844,0.9778501987457275
0.4801260462936552,0.9785306453704834
0.4800975598123001,0.9792113304138184
0.48006593813991555,0.9799201488494873
0.48003750959207087,0.9805698394775391
0.4800059480973846,0.9812908172607422
0.479977577293654,0.9819190502166748
0.47994607578338283,0.9826855659484863
0.47991776253523283,0.983269453048706
0.47988632081696586,0.9840743541717529
0.47985806493672034,0.9846205711364746
0.47982668281891394,0.9854426383972168
0.47979848411974935,0.9859881401062012
0.4797671614117216,0.9868817329406738
0.47973901970766236,0.9873895645141602
0.4797077562195885,0.988271951675415
0.47967967132550127,0.9887619018554688
0.47964846686840906,0.9896485805511475
0.4796204385999986,0.9901702404022217
0.47958929298576264,0.9910135269165039
0.4795613211595668,0.9915692806243896
0.4795302342009043,0.9923765659332275
0.4795023186342886,0.9929478168487549
0.4794712901447544,0.9937894344329834
0.4794434306559083,0.9943101406097412
0.4794124604498898,0.9951536655426025
0.47938465685782106,0.9957156181335449
0.47935374475053366,0.9965090751647949
0.47932599687506416,0.9970767498016357
0.4792951426825466,0.9978744983673096
0.4792674503443073,0.9984443187713623
0.47923665388341663,0.9992401599884033
0.47920901690384343,0.9998106956481934
0.47917827799225066,1.0006024837493896
0.47915069619357903,1.0011787414550781
0.4791200146497645,1.0019927024841309
0.47909248785502556,1.0025608539581299
0.47906186349827395,1.0033347606658936
0.47903439153128974,1.0039522647857666
0.4790038241816859,1.004711627960205
0.4789764068670646,1.0053215026855469
0.47894589634548895,1.0060663223266602
0.4789185335086206,1.0066771507263184
0.4788880796367444,1.0074379444122314
0.4788607711037967,1.0080547332763672
0.4788303737040776,1.008812665939331
0.478803119301991,1.0094223022460938
0.4787727781976687,1.0101816654205322
0.47874557775415233,1.010819911956787
0.47871529276924435,1.0115878582000732
0.47868814611277144,1.0121963024139404
0.4786579170720684,1.01296067237854
0.478630824031872,1.013566017150879
0.4786006507609332,1.0143303871154785
0.47857361116700226,1.014920711517334
0.4785434934921517,1.0157694816589355
0.47851650717522615,1.016296148300171
0.4784864449235479,1.0171523094177246
0.478459511715115,1.0176787376403809
0.4784295047144493,1.0185143947601318
0.4784026244467388,1.019057273864746
0.4783726725256775,1.0199017524719238
0.47834584503165783,1.0204095840454102
0.47831594801954025,1.0212621688842773
0.47828917313291486,1.021770715713501
0.4782593308598234,1.0226340293884277
0.4782326084150256,1.0231742858886719
0.4782028207117822,1.0239989757537842
0.4781761505439715,1.0245394706726074
0.47814641724213286,1.025360345840454
0.47811979918719133,1.0259106159210205
0.4780901201190453,1.0267446041107178
0.47806355401357287,1.027268648147583
0.4780339290121337,1.0281157493591309
0.47800741469344454,1.0286667346954346
0.47797784359244977,1.029487133026123
0.47795138089856815,1.030029058456421
0.4779218635324739,1.030872106552124
0.47789545230213,1.031404733657837
0.4778659885061073,1.032212495803833
0.4778396285787339,1.0327739715576172
0.47781021818866437,1.0335745811462402
0.4777839094043925,1.0341243743896484
0.4777545522568647,1.0349109172821045
0.47772829445651965,1.0354857444763184
0.4776989903888254,1.0362708568572998
0.4776727834139231,1.0368633270263672
0.47764353226405304,1.0376403331756592
0.4776173759567962,1.0382308959960938
0.47758817756343624,1.0389761924743652
0.47756207176671045,1.0396249294281006
0.4775329259692381,1.0404160022735596
0.47750687052660806,1.0410280227661133
0.47747777716508827,1.0418105125427246
0.4774517719207942,1.0424058437347412
0.47742273083597575,1.0431709289550781
0.4773967756349293,1.043811321258545
0.47736778666824115,1.0445051193237305
0.4773418813560221,1.0451922416687012
0.4773129443495695,1.0458767414093018
0.477287088772422,1.0465452671051025
0.4772582035689827,1.0472373962402344
0.47723239757381125,1.047926664352417
0.47720356401683217,1.048590898513794
0.47717780745119853,1.0493013858795166
0.47714902538479165,1.0499558448791504
0.4771233180969108,1.0506818294525146
0.4770945873658499,1.051313877105713
0.47706892920458654,1.0520551204681396
0.4770402496543037,1.0526840686798096
0.4770146404691689,1.0534167289733887
0.4769860119457502,1.0540485382080078
0.4769604515868977,1.0547659397125244
0.4769318739370804,1.055398941040039
0.47690636225530336,1.0561316013336182
0.47687783532647204,1.0567922592163086
0.47685237217319865,1.0574862957000732
0.4768238958133819,1.0581650733947754
0.47679848104067346,1.0588505268096924
0.4767700550985399,1.0595335960388184
0.47674468855908586,1.0602281093597412
0.4767163128839414,1.0609285831451416
0.47669099443105667,1.0616052150726318
0.47666266887284053,1.06229829788208
0.4766373983604623,1.0629639625549316
0.47660912276974365,1.0637130737304688
0.4765839000524275,1.0643365383148193
0.47655567428040224,1.0650784969329834
0.4765304992133189,1.0657010078430176
0.4765023231118062,1.066453456878662
0.4764771955507385,1.0670714378356934
0.4764490689721774,1.067878246307373
0.4764239887735167,1.068450689315796
0.47639591157096306,1.0692484378814697
0.47637087859170607,1.0698003768920898
0.4763428506188285,1.0706188678741455
0.4763178647165738,1.0711982250213623
0.47628988582765147,1.0720932483673096
0.4762649468605967,1.0725681781768799
0.47623701691051507,1.0734820365905762
0.4762121247374535,1.0739619731903076
0.4761842435817016,1.0748536586761475
0.4761593980620187,1.0753543376922607
0.4761315655566859,1.0762336254119873
0.47610676655035616,1.0767362117767334
0.476078982552129,1.0775883197784424
0.47605422991971336,1.0781352519989014
0.47602649428587185,1.0789766311645508
0.47600178788851394,1.0794873237609863
0.47597410047692906,1.0803468227386475
0.47594944017635227,1.080883502960205
0.4759218008454825,1.0817344188690186
0.475897186503987,1.082258939743042
0.47586959511287524,1.0831151008605957
0.4758450265933347,1.0836646556854248
0.47581748300160526,1.0844793319702148
0.475792960167464,1.0850353240966797
0.47576546423531907,1.0858500003814697
0.4757409869505889,1.086411476135254
0.4757135385388064,1.08724045753479
0.4756891066680636,1.0878243446350098
0.47566170563799304,1.0885963439941406
0.47563731904637535,1.0892367362976074
0.4756099652599359,1.0899643898010254
0.4755856238131396,1.0906181335449219
0.47555831713281616,1.0913195610046387
0.475534020697093,1.09199857711792
0.4755067609859338,1.0927045345306396
0.47548250942808823,1.0933489799499512
0.47545529654970153,1.0940439701080322
0.47543108973708764,1.0947797298431396
0.47540392355563893,1.0953853130340576
0.4753797613561577,1.0961673259735107
0.475352641736367,1.0967445373535156
0.47532852401846315,1.0975353717803955
0.4753014508256015,1.0981075763702393
0.4752773774582607,1.0989019870758057
0.47525035055814796,1.0994856357574463
0.4752263214108943,1.1002633571624756
0.47519934066989583,1.100879430770874
0.4751753556127886,1.10164213180542
0.47514842089781256,1.1022472381591797
0.47512447980144357,1.1030094623565674
0.4750975909799379,1.103630781173706
0.4750736937154288,1.1043598651885986
0.475046850655379,1.105024814605713
0.47502299709437823,1.105705976486206
0.47499619966430345,1.106398344039917
0.4749723896789838,1.107069969177246
0.47494563774793536,1.107818603515625
0.47492187121099105,1.108443021774292
0.47489516464854875,1.1092123985290527
0.4748714414331927,1.1098222732543945
0.47484478010946246,1.1105875968933105
0.4748211000894236,1.1111996173858643
0.47479448387503465,1.111976146697998
0.4747708469245552,1.112565517425537
0.4747442756906574,1.1133475303649902
0.4747206816844905,1.113926649093628
0.47469415530275144,1.1147093772888184
0.4746706041161579,1.1153154373168945
0.4746441224587607,1.1160871982574463
0.4746206139675068,1.1166942119598389
0.4745941769071469,1.1174614429473877
0.47457071098750203,1.1180815696716309
0.47454431839738476,1.1188509464263916
0.47452089492611793,1.119464635848999
0.4744945466799561,1.1202313899993896
0.4744711655343341,1.1208598613739014
0.4744448615063452,1.1215879917144775
0.47442152256412984,1.1222376823425293
0.4743952626290333,1.1230835914611816
0.47437196576847873,1.1236610412597656
0.47434574980149363,1.1244525909423828
0.474322494901344,1.125044584274292
0.47429632277818634,1.1258482933044434
0.4742731097176729,1.1264126300811768
0.47424698131455306,1.1272265911102295
0.4742238099733922,1.1278126239776611
0.4741977251670126,1.1285772323608398
0.47417459542540286,1.129188060760498
0.4741485540929549,1.1299400329589844
0.474125465831575,1.1305758953094482
0.4740994678507373,1.1313109397888184
0.4740764209507429,1.1319587230682373
0.4740504661996785,1.1326844692230225
0.47402746054270056,1.13332200050354
0.474001548900054,1.1340787410736084
0.4739785843681962,1.134709358215332
0.47395271571309194,1.135453224182129
0.4739297921889274,1.1360957622528076
0.4739039664009668,1.1368303298950195
0.473881083767537,1.137458324432373
0.4738553007267959,1.1382074356079102
0.47383245886760733,1.138913631439209
0.47380671845463385,1.1395831108093262
0.47378391725365615,1.1402814388275146
0.47375821934946827,1.141031265258789
0.47373545869113154,1.1416492462158203
0.4737098031772146,1.1423861980438232
0.47368708294640727,1.1430156230926514
0.4736614697047116,1.1437835693359375
0.47363878978677804,1.144380807876587
0.47361321869971695,1.1451332569122314
0.473590578980455,1.145758867263794
0.473565049930902,1.1464946269989014
0.473542450296561,1.1471199989318848
0.4735169631678477,1.1478846073150635
0.4734944035051259,1.1484723091125488
0.4734689581810397,1.1492564678192139
0.47344643837708217,1.149836540222168
0.47342103474186387,1.1506264209747314
0.47339855468426023,1.1512281894683838
0.47337319262260197,1.1520075798034668
0.47335075219938394,1.1526069641113281
0.4733254315964266,1.1533734798431396
0.4733030306960662,1.153975248336792
0.4732777514373976,1.1547374725341797
0.47325538994880434,1.1553382873535156
0.4732301519204565,1.1561036109924316
0.4732078297329757,1.1567158699035645
0.473182632821423,1.1574537754058838
0.47316034982483346,1.1580822467803955
0.47313519391699016,1.1588716506958008
0.4731129500015019,1.1594388484954834
0.4730878349847203,1.1602318286895752
0.47306563004097213,1.1608338356018066
0.4730405558030402,1.161595344543457
0.4730183897220982,1.1622090339660645
0.47299335615123717,1.162959098815918
0.4729712288245922,1.1636009216308594
0.4729462358094547,1.1644067764282227
0.47292414712902014,1.1649773120880127
0.472899194558688,1.1657733917236328
0.4728771444167979,1.1663546562194824
0.47285223218078004,1.1671335697174072
0.47283022047018686,1.1677360534667969
0.472805348458417,1.16849946975708
0.4727833750722897,1.169093132019043
0.4727585431751246,1.1698806285858154
0.4727366080070463,1.1704411506652832
0.4727118161152635,1.1712350845336914
0.4726899190592296,1.171844720840454
0.4726651670640249,1.1726088523864746
0.47264330801444115,1.1732466220855713
0.4726185958074274,1.1739699840545654
0.4725967746591077,1.1746101379394531
0.4725721021323119,1.1753339767456055
0.47255031878047615,1.1759984493255615
0.47252568582633825,1.1766877174377441
0.47250394016661046,1.1773569583892822
0.47247934667798064,1.178051471710205
0.4724576386063872,1.1787340641021729
0.47243308447652393,1.1794161796569824
0.4724114138894913,1.1801083087921143
0.4723868990120599,1.1807780265808105
0.4723652658064127,1.181492567062378
0.4723407900754826,1.182136058807373
0.4723191941484414,1.182880163192749
0.47229475745848487,1.1834933757781982
0.4722731987076651,1.1842515468597412
0.4722488009535544,1.1848821640014648
0.4722272792769634,1.185582160949707
0.47220292035396993,1.1862540245056152
0.4721814356500055,1.186948537826538
0.47215711545379696,1.1876294612884521
0.4721356676212453,1.188307762145996
0.47211138604788416,1.1890065670013428
0.47208997498591826,1.1896677017211914
0.47206573193185974,1.1903653144836426
0.47204435754003726,1.1910326480865479
0.47202015290212734,1.1917812824249268
0.47199881508038855,1.192415475845337
0.47197464875586237,1.1931440830230713
0.47195334740452866,1.193786382675171
0.4719292192910082,1.1945438385009766
0.47190795431078003,1.1951713562011719
0.4718838643062725,1.195932388305664
0.47186263559822755,1.1965618133544922
0.4718385836011237,1.19728684425354
0.4718173910667149,1.1979305744171143
0.4717933769757866,1.1986536979675293
0.4717722205168407,1.1992950439453125
0.4717482442312397,1.2000453472137451
0.47172712374995496,1.2007219791412354
0.47170318516921056,1.2014174461364746
0.4716821005681555,1.2020893096923828
0.4716581995921733,1.2028043270111084
0.4716371507742842,1.2034497261047363
0.47161328730334373,1.2041826248168945
0.4715922741719234,1.204803228378296
0.47156844810667664,1.2055532932281494
0.47154747056539265,1.2061843872070312
0.47152368180686194,1.2069215774536133
0.47150273975974455,1.2075438499450684
0.47147898820932127,1.2082881927490234
0.4714580815607618,1.208949089050293
0.47143436712020426,1.2096543312072754
0.47141349577495334,1.2103207111358643
0.47138981834638505,1.2111093997955322
0.47136898220955104,1.211726427078247
0.47134534169545916,1.2124810218811035
0.47132454067250634,1.2131142616271973
0.4713009369757396,1.21384859085083
0.47128017097248615,1.2144739627838135
0.4712566039962535,1.2151939868927002
0.47123587291887037,1.2158758640289307
0.471212342566739,1.216524362564087
0.4711916463217478,1.2172274589538574
0.4711681524976415,1.217958927154541
0.47114749099191294,1.2186105251312256
0.47112403360011046,1.219318151473999
0.4711034067408626,1.219986915588379
0.47107998568599596,1.2206940650939941
0.47105939338079283,1.221376895904541
0.47103600856784555,1.222095251083374
0.471015450724595,1.2227380275726318
0.47099210205890046,1.223470687866211
0.4709715785858532,1.2241313457489014
0.47094826597309286,1.2248432636260986
0.4709277767788402,1.225487232208252
0.4709045001250425,1.2261908054351807
0.4708840451185148,1.2268660068511963
0.47086080433005273,1.2275960445404053
0.4708403834205183,1.2282335758209229
0.4708171784041084,1.2289738655090332
0.4707967915011713,1.2296266555786133
0.4707736221638716,1.2303447723388672
0.4707532691774705,1.2310097217559814
0.47073013542667913,1.23175048828125
0.4707098162670853,1.2323720455169678
0.4706867180105391,1.2331342697143555
0.47066643258835505,1.233745813369751
0.47064336973412746,1.2345082759857178
0.4706231179602854,1.2350947856903076
0.47060009041678524,1.235901117324829
0.47057987220254577,1.2364521026611328
0.4705568798785156,1.2372560501098633
0.47053669513546537,1.2378027439117432
0.4705137379399798,1.2386116981506348
0.470493586580031,1.2391602993011475
0.4704706644224953,1.2399954795837402
0.47045054635788314,1.2405385971069336
0.47042765914803175,1.2413723468780518
0.4704075742913137,1.2419042587280273
0.4703847219392084,1.2427654266357422
0.4703646702032622,1.243281364440918
0.47034185261929085,1.2441473007202148
0.47032183391731325,1.244645595550537
0.47029905101218794,1.2455556392669678
0.47027906525769325,1.2460250854492188
0.4702563169424493,1.246927261352539
0.4702363640492676,1.2473742961883545
0.4702136502352615,1.2483186721801758
0.4701937301175374,1.2487647533416748
0.470171050716446,1.249708890914917
0.4701511632886371,1.2501380443572998
0.47012851821245505,1.2510735988616943
0.47010866338933055,1.2515156269073486
0.47008605255037017,1.2524495124816895
0.4700662302470093,1.2529375553131104
0.47004365355789784,1.2538514137268066
0.47002386368968835,1.2543361186981201
0.47000132106336756,1.2552266120910645
0.4699815635460046,1.2557528018951416
0.4699590548957284,1.2566006183624268
0.4699393296452128,1.257094144821167
0.4699168548845465,1.2579848766326904
0.4698971618171834,1.2584691047668457
0.469874720860002,1.2593588829040527
0.46985505989239945,1.2598559856414795
0.46983265265288615,1.2607364654541016
0.4698130237019537,1.2612392902374268
0.46979065009459875,1.2620961666107178
0.46977105307754613,1.262636423110962
0.46974871301714477,1.2634625434875488
0.4697291478514805,1.2640092372894287
0.46970684125313256,1.264836072921753
0.4696873078566624,1.2653844356536865
0.4696650346357697,1.2661912441253662
0.4696455329265955,1.2667460441589355
0.4696232929988618,1.2675907611846924
0.4696038228953799,1.2681262493133545
0.4695816161768082,1.2689604759216309
0.46956217759770813,1.2695229053497314
0.46954000400460055,1.2703211307525635
0.4695205968688637,1.2709081172943115
0.46949845631781906,1.2717270851135254
0.46947908054471765,1.27232027053833
0.46945697295263045,1.2731044292449951
0.46943762846172576,1.2736907005310059
0.46941555374578514,1.2744905948638916
0.46939624045692624,1.2750775814056396
0.4693741985346144,1.2758665084838867
0.4693549163679371,1.276447057723999
0.46933290715702775,1.2772283554077148
0.4693136560329529,1.2777941226959229
0.4692916794515105,1.2786004543304443
0.469272459290743,1.2791483402252197
0.4692505152571208,1.2799572944641113
0.4692313259806482,1.2805113792419434
0.4692094144134873,1.2813160419464111
0.46919025594257846,1.281888484954834
0.4691683767608066,1.2826969623565674
0.46914924901701033,1.2832486629486084
0.4691274021398402,1.284064769744873
0.46910830504498435,1.2846031188964844
0.46908649039191247,1.2854344844818115
0.46906742386810213,1.2859630584716797
0.46904564135890775,1.2868101596832275
0.4690266053285245,1.2873382568359375
0.4690048548832681,1.2881786823272705
0.4689858492689683,1.2887089252471924
0.46896413080799043,1.2895491123199463
0.4689451555327044,1.2901010513305664
0.4689234689766242,1.290912389755249
0.4689045239635546,1.2914581298828125
0.468882869233269,1.2922616004943848
0.4688639544058897,1.292816400527954
0.46884233142257176,1.2936310768127441
0.4688234467046267,1.2942001819610596
0.4688018553897246,1.294996976852417
0.46878300070522655,1.2956061363220215
0.46876144098046213,1.2963619232177734
0.46874261625369146,1.2969894409179688
0.46872108804105905,1.297743797302246
0.4687022931965626,1.2983646392822266
0.468680796418328,1.2991039752960205
0.4686620313809177,1.299752950668335
0.4686405659596166,1.3005642890930176
0.46862183065436835,1.3011360168457031
0.4686003965128057,1.3019371032714844
0.46858169086505813,1.3025057315826416
0.4685602879263064,1.3033251762390137
0.4685416118616598,1.303908109664917
0.46852024004905796,1.3046762943267822
0.46850159349337306,1.3053016662597656
0.46848025273052535,1.306037187576294
0.46846163560992227,1.3066601753234863
0.468440325820697,1.3075909614562988
0.4684217380615538,1.3080289363861084
0.46840045917008255,1.3089728355407715
0.4683819006990342,1.309424877166748
0.4683606526297099,1.3103306293487549
0.46834212337364733,1.3108110427856445
0.46832090605112386,1.311739206314087
0.4683024059371925,1.312175989151001
0.4682812192863831,1.313110113143921
0.4682627482419821,1.3135669231414795
0.4682415921880581,1.314469575881958
0.4682231501408387,1.3149116039276123
0.468202024609229,1.3158581256866455
0.4681836114870937,1.316370964050293
0.46816251640348305,1.317216157913208
0.4681441321345848,1.3177387714385986
0.46812306742491266,1.3185911178588867
0.4681047119376532,1.3191099166870117
0.4680836775281131,1.3199527263641357
0.46806535075114186,1.320497751235962
0.46804434656817967,1.3213212490081787
0.46802604843039347,1.3218655586242676
0.4680050744007069,1.3226969242095947
0.4679868048312477,1.323242425918579
0.4679658608817846,1.3240609169006348
0.4679476198100392,1.3246190547943115
0.4679267058679969,1.3254172801971436
0.46790849322359584,1.3259797096252441
0.4678876092164198,1.326768159866333
0.4678694249292357,1.3273522853851318
0.4678485707846186,1.3281238079071045
0.4678304147847658,1.3286890983581543
0.4678095904306463,1.3294835090637207
0.4677914626484791,1.3300693035125732
0.467770668013041,1.3308589458465576
0.46775256837915336,1.3314361572265625
0.467731803390824,1.3322157859802246
0.4677137318360478,1.3327722549438477
0.4676929964234976,1.3335745334625244
0.467674952878902,1.3341460227966309
0.4676542469710431,1.334958553314209
0.46763623136793325,1.335482120513916
0.46761555489391854,1.3363449573516846
0.4675975671638348,1.336857557296753
0.46757692005305673,1.3377180099487305
0.46755896012777354,1.3381752967834473
0.4675383423098631,1.3390932083129883
0.4675204101213879,1.3395731449127197
0.4674998215262137,1.3404881954193115
0.4674819170067856,1.3409454822540283
0.467461357564453,1.3419740200042725
0.46744348064654245,1.3424015045166016
0.4674229502873921,1.3433287143707275
0.46740510090369936,1.343825101852417
0.46738459955830663,1.344712734222412
0.46736677764176093,1.3452000617980957
0.4673463052409342,1.346086025238037
0.4673285107246927,1.3465838432312012
0.4673080671994734,1.3474535942077637
0.46729030001692023,1.347973108291626
0.4672698852985807,1.3488044738769531
0.46725214538332616,1.349360466003418
0.4672317594033694,1.3501811027526855
0.4672140466892486,1.3507788181304932
0.46719368937940714,1.3516016006469727
0.46717600380047913,1.352135419845581
0.46715567509271394,1.3529860973358154
0.4671380165832608,1.3535141944885254
0.46711771640976024,1.354367733001709
0.4671000849042864,1.354877233505249
0.46707981319746544,1.3557672500610352
0.4670622086306962,1.356255054473877
0.4670419653231951,1.3571293354034424
0.46702438763007587,1.3576328754425049
0.46700417265475963,1.3584775924682617
0.4669866217704552,1.3589880466461182
0.4669664350604124,1.3598592281341553
0.46694891092030566,1.3603527545928955
0.46692875240884746,1.3612446784973145
0.46691125494853863,1.3617448806762695
0.46689112456919785,1.3627476692199707
0.46687365372450357,1.3631868362426758
0.46685355141103374,1.3641576766967773
0.46683610711798595,1.3645944595336914
0.46681603280436035,1.3655178546905518
0.4667986149992056,1.3659770488739014
0.46677856861961653,1.366899013519287
0.46676117723881505,1.3673624992370605
0.4667411587276723,1.3682775497436523
0.4667237937078968,1.3687405586242676
0.4667038029998276,1.3696520328521729
0.46668646427796245,1.3701584339141846
0.4666665013078098,1.371042013168335
0.4666491888209505,1.3715462684631348
0.4666292535237726,1.3724303245544434
0.4666119672092243,1.3729636669158936
0.46659205952029353,1.3738250732421875
0.4665747993155707,1.374335527420044
0.4665549191703726,1.3752048015594482
0.4665376850131976,1.3757376670837402
0.46651783234743044,1.3765778541564941
0.4665006241757328,1.3771123886108398
0.46648079892530603,1.377962589263916
0.4664636166772221,1.37856125831604
0.4664438187782558,1.379319190979004
0.46642666239212693,1.3799257278442383
0.466406891780951,1.3806869983673096
0.4663897611953233,1.381288766860962
0.4663700178084764,1.382066011428833
0.46635291296209985,1.382664680480957
0.46633319673632845,1.3834202289581299
0.4663161175681557,1.3840246200561523
0.4662964284404136,1.384768009185791
0.4662793748895994,1.3853774070739746
0.46625971279704614,1.3861236572265625
0.46624268480294645,1.3867442607879639
0.46622304968294725,1.3874742984771729
0.46620604718511827,1.3881044387817383
0.4661864389752426,1.3888347148895264
0.4661694619134397,1.3894658088684082
0.4661498805514607,1.3901703357696533
0.4661329288656384,1.390852928161621
0.46611337428953187,1.3915297985076904
0.4660964479198419,1.392212152481079
0.4660769200677855,1.392951250076294
0.4660600189545767,1.393559455871582
0.4660405177649494,1.3943047523498535
0.46602364184876677,1.394920825958252
0.46600416726014726,1.3957304954528809
0.4659873164817311,1.3963203430175781
0.4659678684328976,1.397094964981079
0.4659510427331825,1.3976922035217285
0.46593162116311176,1.39847993850708
0.465914820483226,1.3990542888641357
0.46589542533109257,1.3998737335205078
0.4658786496123571,1.4004106521606445
0.46585928081753225,1.4012296199798584
0.4658425300014602,1.4017961025238037
0.46582318750351115,1.4026119709014893
0.4658064615318067,1.4031703472137451
0.465787145270496,1.4039950370788574
0.4657704440850539,1.4045484066009521
0.4657511540003384,1.4053494930267334
0.4657344775432427,1.4059393405914307
0.465715213575273,1.4067044258117676
0.46569856178879676,1.4073057174682617
0.46567932387791605,1.4080860614776611
0.46566269670452015,1.408682107925415
0.4656434847912639,1.409468650817871
0.4656268821735965,1.4100632667541504
0.4656076961986909,1.410829782485962
0.4655911180795868,1.4114277362823486
0.46557195798394885,1.4121754169464111
0.46555540430642817,1.4127578735351562
0.4655362700311643,1.4135339260101318
0.4655197407384321,1.4141407012939453
0.46550063222483756,1.4148995876312256
0.46548412726028315,1.4154942035675049
0.4654650444498414,1.416243553161621
0.4654485637570373,1.416867733001709
0.4654295065914188,1.4175968170166016
0.4654130501141202,1.4182372093200684
0.4653940185351819,1.4189724922180176
0.4653775862173258,1.4196035861968994
0.46535858016711074,1.4203505516052246
0.465342171952815,1.4209840297698975
0.4653231913735507,1.4217031002044678
0.4653068072071138,1.4223358631134033
0.46528785204121237,1.4230952262878418
0.46527149186711214,1.4237072467803955
0.4652525620571688,1.4244415760040283
0.4652362258200619,1.4250693321228027
0.46521732130885485,1.4258434772491455
0.46520100895357613,1.4264295101165771
0.4651821296840653,1.4271976947784424
0.4651658411556268,1.427825689315796
0.46514698707095337,1.4285402297973633
0.4651307223145439,1.4291653633117676
0.4651118933580294,1.4299347400665283
0.4650956523190136,1.4305298328399658
0.4650768484341594,1.4312853813171387
0.4650606310580771,1.4319043159484863
0.4650418521885635,1.432647943496704
0.46502565842112886,1.4332542419433594
0.4650069045108144,1.4340133666992188
0.4649907342979152,1.4346191883087158
0.46497200529083593,1.4353859424591064
0.4649558585785333,1.4360008239746094
0.46493715441890204,1.4367666244506836
0.46492103115342914,1.437359094619751
0.4649023517856347,1.438136339187622
0.4648862519133964,1.4387261867523193
0.46486759728200316,1.4395105838775635
0.464851520749575,1.4401123523712158
0.4648328907993218,1.4409120082855225
0.46481683755344977,1.4414989948272705
0.4647982322292494,1.4422509670257568
0.4647822022168488,1.4428527355194092
0.46476362146378736,1.4436571598052979
0.4647476146319424,1.4442498683929443
0.4647290583952783,1.445014238357544
0.4647130746912412,1.445608377456665
0.4646945429164049,1.4463775157928467
0.4646785822875954,1.4469847679138184
0.46466007492018846,1.447756052017212
0.4646441373141928,1.4483706951141357
0.46462565429998703,1.4491314888000488
0.4646097396645578,1.4498038291931152
0.4645912809494949,1.450488567352295
0.46457538923255,1.4511675834655762
0.4645569547627407,1.451859712600708
0.46454108591236265,1.4525189399719238
0.46452267563408595,1.453207015991211
0.46450682959852135,1.4538764953613281
0.4644884434582241,1.4545867443084717
0.4644726201858829,1.4552299976348877
0.46445425813017893,1.455960988998413
0.46443845756963387,1.4565889835357666
0.46442011954530327,1.4573400020599365
0.4644043416452889,1.4579474925994873
0.4643860275992776,1.4587140083312988
0.46437027230869016,1.4593098163604736
0.46435198218810897,1.4600858688354492
0.46433624945600527,1.460681438446045
0.46431798320812945,1.4614317417144775
0.4643022729837265,1.4620344638824463
0.4642840305559949,1.4628164768218994
0.4642683427886689,1.4633984565734863
0.46425012412868355,1.4641809463500977
0.46423445876796987,1.4647643566131592
0.464216263823495,1.4655406475067139
0.464200620819087,1.466132640838623
0.4641824495380486,1.4669029712677002
0.46416682883979715,1.4674937725067139
0.46414868117028246,1.4682624340057373
0.46413308272819537,1.468876838684082
0.464114958618452,1.469597578048706
0.4640993823826932,1.4702339172363281
0.46408128178112845,1.4709508419036865
0.46406572770201765,1.4716241359710693
0.46404765055719815,1.4723286628723145
0.46403211858521004,1.4729955196380615
0.464014064845861,1.4737088680267334
0.4639985549316246,1.4743480682373047
0.46398052454662897,1.475099802017212
0.4639650366409272,1.4757299423217773
0.46394702955932515,1.4764740467071533
0.46393156361309396,1.4770846366882324
0.46391357978408254,1.477957010269165
0.46389813574841043,1.4784488677978516
0.46388017512134255,1.4793217182159424
0.46386475294747,1.479849100112915
0.46384681547185413,1.4806849956512451
0.46383141511117304,1.4812452793121338
0.4638135007366724,1.4820377826690674
0.463798122140725,1.4826297760009766
0.4637802308171569,1.4833934307098389
0.4637648739376361,1.4839839935302734
0.4637470056149715,1.484774112701416
0.46373167040371926,1.4854493141174316
0.4637138250320821,1.4861319065093994
0.46369851144108964,1.4868206977844238
0.46368068897075615,1.4874844551086426
0.4636653969521629,1.4882051944732666
0.46364759733356126,1.4888701438903809
0.4636323268396542,1.489565372467041
0.46361455002336355,1.490251064300537
0.4635993010065772,1.4909770488739014
0.4635815469433273,1.4916572570800781
0.4635663193562425,1.4923391342163086
0.4635485879969133,1.4930307865142822
0.463533381792257,1.4937853813171387
0.4635156730878775,1.4944002628326416
0.46350048821852197,1.4951565265655518
0.4634828021202704,1.4958217144012451
0.46346763853923273,1.4965214729309082
0.46344997499843515,1.4971923828125
0.46343483265887686,1.497875452041626
0.46341719162700706,1.4985597133636475
0.4634020704822334,1.4992446899414062
0.4633844519109124,1.499927282333374
0.4633693519143715,1.500615119934082
0.4633517557553667,1.5012784004211426
0.46333667686064955,1.5019786357879639
0.46331910306587426,1.5026447772979736
0.46330404522671365,1.5033462047576904
0.46328649374822656,1.504021406173706
0.4632714569184969,1.5047028064727783
0.46325392770850143,1.5053908824920654
0.4632389118422179,1.506072759628296
0.4632214048530616,1.5067710876464844
0.46320640990437995,1.5074353218078613
0.4631889250885544,1.5081186294555664
0.4631739510117696,1.5087885856628418
0.46315648832190914,1.5094890594482422
0.4631415350714561,1.510152816772461
0.46312409446033764,1.5109124183654785
0.4631091619907897,1.5115201473236084
0.4630917434113322,1.5123016834259033
0.46307683167740066,1.5129039287567139
0.4630594350826646,1.513674259185791
0.4630445440391987,1.5142855644226074
0.46302716938238525,1.5150361061096191
0.46301229898437113,1.5156660079956055
0.46299494621882187,1.5164153575897217
0.46298009642138227,1.5170283317565918
0.4629627655005787,1.517793893814087
0.4629479362589724,1.5183889865875244
0.4629306271365351,1.5191786289215088
0.46291581840615625,1.5197906494140625
0.4628985310358448,1.5205540657043457
0.4628837427722226,1.5211539268493652
0.4628664771079344,1.5219111442565918
0.4628517092667325,1.5225021839141846
0.4628344652625029,1.5232810974121094
0.46281971779951875,1.5238792896270752
0.4628024954095199,1.524662733078003
0.4627877682806846,1.5252456665039062
0.4627705674592256,1.5260429382324219
0.4627558606206029,1.5266077518463135
0.4627386813221287,1.52742338180542
0.46272399472991466,1.5279638767242432
0.4627068369090058,1.5288007259368896
0.4626921705195285,1.5293188095092773
0.46267503413090066,1.5301642417907715
0.4626603879006194,1.5306789875030518
0.4626432728991226,1.531520128250122
0.46262864678462745,1.5320558547973633
0.46261155312524577,1.5329036712646484
0.4625969470832574,1.5334162712097168
0.4625798747211085,1.5342612266540527
0.462565288708477,1.5347986221313477
0.4625482375988112,1.5356593132019043
0.46253367157251646,1.5361626148223877
0.4625166416707169,1.5370302200317383
0.4625020955878672,1.5375230312347412
0.46248508684944867,1.5383946895599365
0.4624705606672809,1.538910150527954
0.46245357304789,1.5398118495941162
0.4624390667237686,1.540304183959961
0.46242210017918245,1.5411624908447266
0.4624076136705996,1.5416820049285889
0.462390668156726,1.5425233840942383
0.4623762014213003,1.543064832687378
0.46235927689417705,1.543912649154663
0.4623448298896539,1.5444293022155762
0.4623279263054482,1.5452916622161865
0.46231349898969837,1.5458126068115234
0.46229661630470636,1.546661376953125
0.4622822086357265,1.5471854209899902
0.46226534680637277,1.5480144023895264
0.4622509587422842,1.548534870147705
0.46223411772512135,1.5493838787078857
0.46221974922417003,1.5499074459075928
0.4622029289758782,1.5507469177246094
0.4621885799964337,1.5512609481811523
0.46217178047382,1.5520823001861572
0.46215745097437577,1.5526483058929443
0.4621406721343739,1.553450107574463
0.46212636207354607,1.5540404319763184
0.462109603873216,1.5548145771026611
0.4620953132097434,1.5554988384246826
0.4620785756062702,1.5561890602111816
0.462064304299014,1.556868553161621
0.4620475872497082,1.557554006576538
0.4620333352576507,1.558234453201294
0.4620166387199474,1.5589303970336914
0.4620024060021926,1.5596339702606201
0.46198572993365095,1.560279130935669
0.46197151644942314,1.561011552810669
0.46195486080772613,1.5616235733032227
0.46194066651637,1.5623595714569092
0.4619240312593238,1.563004493713379
0.46190985612030405,1.563727617263794
0.46189324120583763,1.5643703937530518
0.4618790851787376,1.5650808811187744
0.46186249056490225,1.5657405853271484
0.46184835360942494,1.5664265155792236
0.4618317792543939,1.5670828819274902
0.46181766133036034,1.5677986145019531
0.4618011071924279,1.5684418678283691
0.4617870082597772,1.5691370964050293
0.46177047429735896,1.5698390007019043
0.4617563943161478,1.5704944133758545
0.4617398804877796,1.5711843967437744
0.46172581941818164,1.5718729496002197
0.4617093256825197,1.5726323127746582
0.4616952834848254,1.5732295513153076
0.4616788098006451,1.574009895324707
0.46166478643526104,1.5745980739593506
0.4616483327614573,1.5753669738769531
0.4616343281889058,1.5759477615356445
0.46161789448449186,1.5767381191253662
0.4616039086654108,1.577324628829956
0.4615874948895183,1.5781006813049316
0.4615735277846603,1.5787012577056885
0.4615571338965389,1.5794715881347656
0.46154318546677103,1.580061674118042
0.46152681142578755,1.5808649063110352
0.46151288163209103,1.5814518928527832
0.4614965273977292,1.5822224617004395
0.46148261620119885,1.5828180313110352
0.46146628173305904,1.583625316619873
0.4614523890949027,1.5841987133026123
0.46143607435270156,1.5850045680999756
0.4614222002342401,1.5855543613433838
0.4614059051778094,1.5863497257232666
0.46139204954047597,1.5869390964508057
0.46137577412976283,1.5877466201782227
0.46136193693510263,1.5883285999298096
0.4613456811301694,1.5890967845916748
0.4613318623398388,1.589691162109375
0.46131562610086163,1.5904552936553955
0.4613018256766284,1.5910651683807373
0.461285608963898,1.591846227645874
0.46127182686764046,1.5924270153045654
0.4612556296415603,1.5932202339172363
0.4612418658352672,1.5938129425048828
0.4612256880563544,1.5945909023284912
0.4612119425021241,1.59519624710083
0.4611957841310085,1.595989465713501
0.461182056791049,1.5965561866760254
0.4611659177884724,1.5973634719848633
0.4611522086251007,1.5979242324829102
0.46113608895191677,1.5987803936004639
0.4611223979275586,1.5993003845214844
0.46110629754473265,1.6001827716827393
0.4610926246219219,1.6006720066070557
0.4610765434905303,1.6015596389770508
0.46106288863190853,1.6020677089691162
0.4610468267131381,1.6029438972473145
0.46103318988145475,1.6034464836120605
0.46101714713660263,1.6043195724487305
0.46100352829471375,1.604837417602539
0.4609875046851868,1.6056733131408691
0.46097390379605535,1.606205701828003
0.46095789928337005,1.6070170402526855
0.46094431631006516,1.607611894607544
0.4609283308558467,1.6083893775939941
0.46091476576154333,1.6089763641357422
0.460898799327526,1.6097931861877441
0.4608852520755045,1.6103332042694092
0.46086930462353026,1.611175537109375
0.46085577517717646,1.6116952896118164
0.4608398466691952,1.6125562191009521
0.46082633499199926,1.6130740642547607
0.4608104253900687,1.6139442920684814
0.4607969314456253,1.6144516468048096
0.4607810407119098,1.6153106689453125
0.4607675644639172,1.6158411502838135
0.46075169256068804,1.6166844367980957
0.46073823397294844,1.6171958446502686
0.46072238086258294,1.6180615425109863
0.46070893989900163,1.6185777187347412
0.460693105543983,1.6194145679473877
0.46067968216856786,1.6199514865875244
0.4606638665314851,1.6207802295684814
0.4606504607083466,1.621335506439209
0.4606346637518935,1.6221568584442139
0.46062127544524417,1.62270188331604
0.4606054971322193,1.6235284805297852
0.4605921263063732,1.624056339263916
0.46057636659967954,1.62491774559021
0.46056301321905224,1.6254312992095947
0.4605472720816967,1.6262967586517334
0.46053393611080445,1.62689208984375
0.4605182135058976,1.627702236175537
0.46050489490935737,1.6282472610473633
0.460489190800113,1.6290779113769531
0.4604758895426419,1.6295828819274902
0.4604602038923765,1.6304535865783691
0.46044691993879155,1.6309702396392822
0.4604312527109243,1.6318490505218506
0.4604179860261418,1.6323468685150146
0.4604023371841937,1.6331977844238281
0.4603890877332293,1.6337080001831055
0.4603734572408235,1.6345763206481934
0.46036022498879137,1.6350860595703125
0.4603446128096519,1.635953426361084
0.4603313977217647,1.6364662647247314
0.4603158038197171,1.6373333930969238
0.4603026058612854,1.6378474235534668
0.46028703020025546,1.6387097835540771
0.46027384933668786,1.6392269134521484
0.4602582918807016,1.640101671218872
0.4602451280775037,1.6406214237213135
0.46022958879068754,1.6414554119110107
0.4602164420134619,1.6419851779937744
0.4602009208600414,1.6428337097167969
0.4601877910744873,1.6433796882629395
0.46017228801878757,1.6441881656646729
0.46015917519070043,1.6447341442108154
0.46014369019714507,1.6455910205841064
0.46013059429241643,1.6461141109466553
0.46011512732552773,1.6469790935516357
0.4601020483101446,1.647503137588501
0.460086599334543,1.6483559608459473
0.46007353717458765,1.648902177810669
0.4600581061549912,1.6497385501861572
0.4600450608166408,1.6502456665039062
0.4600296477178653,1.6510863304138184
0.4600166191673915,1.6516306400299072
0.46000122395434956,1.6524603366851807
0.4599882121581183,1.652982473373413
0.4599728347958197,1.653808832168579
0.45995983972029053,1.6543397903442383
0.4599444801738409,1.6553514003753662
0.4599315017855673,1.6557996273040771
0.45991616002016883,1.6567368507385254
0.4599031982857973,1.6571934223175049
0.4598878742667475,1.6581134796142578
0.45987492915301736,1.6585922241210938
0.45985962284570936,1.6594958305358887
0.4598466943194526,1.6599817276000977
0.4598314056893746,1.6608917713165283
0.4598184937175151,1.6613576412200928
0.45980322273024987,1.6622562408447266
0.4597903272798037,1.6627318859100342
0.45977507390102856,1.663661241531372
0.4597621949391032,1.6641082763671875
0.4597469591345893,1.665041208267212
0.45973409662838344,1.6654994487762451
0.4597188783639959,1.666393756866455
0.4597060322807991,1.6668992042541504
0.4596908315224961,1.6677868366241455
0.4596780018296886,1.6682782173156738
0.4596628185435216,1.6691460609436035
0.45965000520857374,1.6696391105651855
0.459634839360687,1.6705231666564941
0.45962204235115905,1.671107530593872
0.4596068939077888,1.6718826293945312
0.459594113191331,1.672482967376709
0.4595789821188058,1.6732268333435059
0.45956621766315714,1.6738407611846924
0.4595511039278975,1.6745858192443848
0.45953835570088614,1.6751964092254639
0.4595232592694037,1.6759657859802246
0.45951052723894653,1.676562786102295
0.45949544807784404,1.677335500717163
0.45948273221194624,1.677940845489502
0.45946767028791746,1.6786830425262451
0.4594549705546722,1.6793005466461182
0.4594399258345011,1.6800365447998047
0.45942724220208936,1.6806690692901611
0.4594122146526501,1.6813931465148926
0.4593995470893401,1.6820199489593506
0.45938453667759677,1.6827566623687744
0.4593718851517441,1.6833741664886475
0.45935689184475015,1.6841161251068115
0.45934425632479686,1.6847329139709473
0.4593292800896951,1.6854681968688965
0.4593166605441699,1.6861052513122559
0.4593017013481921,1.6868536472320557
0.4592890977457098,1.6874723434448242
0.45927415555617584,1.6881840229034424
0.4592615678654374,1.6888306140899658
0.45924664264975595,1.689558744430542
0.4592340708395476,1.690199613571167
0.459219162565215,1.690922498703003
0.45920660660440815,1.691591739654541
0.4591917152390086,1.6922972202301025
0.45917917509656,1.6929609775543213
0.45916430060776475,1.6936686038970947
0.4591517762527157,1.6943111419677734
0.4591369186082832,1.695024013519287
0.459124410009759,1.6956777572631836
0.4591095691775348,1.6964154243469238
0.45909707630474533,1.6970350742340088
0.4590822522526608,1.6977784633636475
0.4590697750748995,1.6983871459960938
0.4590549677709725,1.6991467475891113
0.45904250625761633,1.6997699737548828
0.45902771566995043,1.7005012035369873
0.4590152697904596,1.7011282444000244
0.459000495887244,1.7019050121307373
0.4589880656111616,1.7024831771850586
0.45897330836067085,1.7032642364501953
0.4589608936576224,1.703866720199585
0.45894615302821584,1.7046499252319336
0.4589337538679095,1.7052342891693115
0.4589190298280311,1.706022024154663
0.45890664618025695,1.7065951824188232
0.4588919386984351,1.7073938846588135
0.45887957053306494,1.707977533340454
0.4588648795779122,1.708751916885376
0.45885252686489947,1.7093713283538818
0.458837852405112,1.7101130485534668
0.4588255151144911,1.7107512950897217
0.4588108571188488,1.7114806175231934
0.45879853522073505,1.7121000289916992
0.4587838936581008,1.712855577468872
0.45877158712269034,1.7134590148925781
0.4587569619620101,1.7142174243927002
0.4587446707595793,1.7148406505584717
0.4587300619698816,1.7156200408935547
0.45871778607078695,1.7162258625030518
0.45870319362118267,1.7169973850250244
0.45869093299586033,1.7175965309143066
0.4586763568555425,1.7183771133422852
0.4586641114745084,1.7189521789550781
0.45864955161275156,1.719787359237671
0.45863732144660063,1.7203054428100586
0.4586227778327611,1.7211339473724365
0.4586105628521674,1.7217035293579102
0.4585960354556828,1.7224805355072021
0.45858383563139893,1.723071813583374
0.45856932442178766,1.7238640785217285
0.45855713972464474,1.7244360446929932
0.45854264467150585,1.7252418994903564
0.4585304750724131,1.7258081436157227
0.4585159961454262,1.7265994548797607
0.45850384161537094,1.7271666526794434
0.4584893787842955,1.727973222732544
0.45847723929434236,1.7285194396972656
0.4584627925290181,1.7293493747711182
0.4584506680503091,1.729870080947876
0.45843623732065497,1.730719804763794
0.45842412782440944,1.7312443256378174
0.4584097131004238,1.7321081161499023
0.4583976185579378,1.7327086925506592
0.4583832198096981,1.7334589958190918
0.4583711401923442,1.7340912818908691
0.4583567573900066,1.7348437309265137
0.4583446926692335,1.7354671955108643
0.45833032578303273,1.736205816268921
0.4583182759303655,1.7368450164794922
0.4583039249306145,1.7375619411468506
0.4582918899176536,1.7382328510284424
0.45827755477474336,1.7389204502105713
0.45826553457316505,1.7396175861358643
0.45825121525756407,1.740274429321289
0.4582392098391199,1.741032600402832
0.4582249063213741,1.7416419982910156
0.4582129156578905,1.7423627376556396
0.4581986279086233,1.7430086135864258
0.4581866519720013,1.743741512298584
0.45817237996191273,1.7443656921386719
0.4581604187241281,1.7450788021087646
0.45814616242399503,1.7457411289215088
0.4581342158570976,1.746436357498169
0.4581199752377732,1.747101068496704
0.4581080433138868,1.7478244304656982
0.45809381834630036,1.7484586238861084
0.4580819010376227,1.7491672039031982
0.45806769169277956,1.7499306201934814
0.45805578897158156,1.7505266666412354
0.45804159522056265,1.7512993812561035
0.45802970705918866,1.7519004344940186
0.4580155288731501,1.7526681423187256
0.4580036552440174,1.7532434463500977
0.4579894925941906,1.7540302276611328
0.4579776334697891,1.754612922668457
0.4579634863274802,1.7554130554199219
0.45795164168037267,1.7559993267059326
0.4579375100169625,1.7567875385284424
0.45792567981978344,1.7573928833007812
0.4579115636067273,1.7581517696380615
0.4578997478321834,1.7587566375732422
0.45788564704101065,1.759533166885376
0.4578738456618805,1.7601420879364014
0.45785976026419417,1.7609193325042725
0.45784797325332777,1.7615087032318115
0.4578339032208048,1.7623059749603271
0.4578221305511232,1.762885570526123
0.45780807585551386,1.7637217044830322
0.45779631750000954,1.764265537261963
0.457782278113137,1.765108585357666
0.4577705340448729,1.7656290531158447
0.45775650993863354,1.766488790512085
0.45774478013074316,1.7670013904571533
0.45773077127710565,1.7678728103637695
0.45771905570279303,1.7683556079864502
0.4577050620737987,1.7692530155181885
0.4576933607063378,1.7697362899780273
0.45767938227410015,1.770608901977539
0.4576676950868348,1.771097183227539
0.45765373182353897,1.7719886302947998
0.45764205878988273,1.7724876403808594
0.4576281106677857,1.7733871936798096
0.4576164517612212,1.7738978862762451
0.4576025187526516,1.774756669998169
0.45759087394673076,1.775270938873291
0.4575769560240881,1.7761054039001465
0.4575653252924318,1.7766296863555908
0.4575514224281868,1.7774934768676758
0.4575398057444845,1.7779960632324219
0.4575259179111784,1.778869390487671
0.4575143152491881,1.779386043548584
0.4575004424194329,1.7802293300628662
0.4574888537529806,1.7807741165161133
0.4574749958994582,1.7815852165222168
0.4574634212024384,1.782179355621338
0.45744957829790095,1.782942295074463
0.4574380175442752,1.7835445404052734
0.4574241895615448,1.7843172550201416
0.4574126427253427,1.7849881649017334
0.4573988296373107,1.7857120037078857
0.4573872966926291,1.7863764762878418
0.4573734984722563,1.7870728969573975
0.4573619793932589,1.7877781391143799
0.4573481960135753,1.7884283065795898
0.4573366907744928,1.7891499996185303
0.4573229222085971,1.7898039817810059
0.45731143078372694,1.7905118465423584
0.45729767700478674,1.7911498546600342
0.45728619936849263,1.7918915748596191
0.4572724603497437,1.7925317287445068
0.4572609964764556,1.7932302951812744
0.4572472721912021,1.793915033340454
0.4572358220554158,1.794569969177246
0.4572221124770299,1.7952747344970703
0.45721067605330723,1.7961437702178955
0.4571969811552286,1.7966244220733643
0.45718555841819675,1.7975187301635742
0.45717187817393273,1.7980034351348877
0.45716046909828423,1.7988996505737305
0.45714680348140957,1.7993881702423096
0.457135408041902,1.8002679347991943
0.45712175702605856,1.8007521629333496
0.4571103751975145,1.8016331195831299
0.45709673875641066,1.802121877670288
0.45708537051371745,1.8029918670654297
0.4570717486211285,1.8035304546356201
0.45706039393923775,1.8044636249542236
0.4570467865690054,1.8049561977386475
0.457035445422933,1.805816650390625
0.4570218525489653,1.806307315826416
0.4570105249137912,1.807173252105713
0.45699694651006195,1.8076858520507812
0.4569856323609299,1.8085310459136963
0.45697206840147886,1.8091044425964355
0.45696076771359645,1.8098983764648438
0.4569472181725287,1.8104665279388428
0.4569359309211666,1.8112928867340088
0.4569223957726529,1.8118748664855957
0.4569111219331451,1.8126425743103027
0.4568976011514212,1.813232421875
0.45688634069916473,1.8139991760253906
0.4568728342585313,1.8146049976348877
0.45686158716898595,1.8153595924377441
0.45684809504380836,1.815976858139038
0.45683686129249657,1.8167147636413574
0.4568233834572047,1.8173320293426514
0.4568121630197111,1.8180687427520752
0.4567986994487992,1.8186860084533691
0.45678749230077076,1.8194246292114258
0.456774042968797,1.8200247287750244
0.4567628490859426,1.8208296298980713
0.45674941396752927,1.8213930130004883
0.4567382333256195,1.8222076892852783
0.45672481239545243,1.8227758407592773
0.45671364497031947,1.823566198348999
0.456700238203148,1.8241503238677979
0.45668908397068536,1.8249526023864746
0.45667569134132185,1.8255295753479004
0.4566645502774844,1.8263156414031982
0.4566511717608047,1.8268866539001465
0.456640043841608,1.827699899673462
0.45662667941255053,1.8282647132873535
0.45661556461407093,1.829097032546997
0.45660221424763675,1.8296308517456055
0.4565911125460114,1.8304672241210938
0.45657777621726425,1.8310341835021973
0.4565666875886904,1.8318626880645752
0.4565533652727559,1.8325626850128174
0.45654228969349103,1.833228349685669
0.45652898136555736,1.8339571952819824
0.456517918811919,1.8345863819122314
0.4565046244472355,1.8353281021118164
0.45649357489560105,1.835939645767212
0.4564802944694793,1.836707592010498
0.45646925789628556,1.8372912406921387
0.4564559913840982,1.8380625247955322
0.4564449677658414,1.8386764526367188
0.45643171514302266,1.839426040649414
0.45642070445625826,1.8400413990020752
0.4564074656983032,1.8407819271087646
0.45639646791964567,1.841430902481079
0.4563832430021103,1.8421399593353271
0.4563722581082328,1.8427937030792236
0.4563590470067338,1.8434946537017822
0.45634807497436825,1.8441405296325684
0.45633487766458275,1.8448758125305176
0.4563239184705195,1.8454899787902832
0.45631073492818475,1.8462512493133545
0.4562997885492725,1.8468608856201172
0.456286618750186,1.8476600646972656
0.45627568516333133,1.8483052253723145
0.45626252908335047,1.849039077758789
0.4562516082655179,1.84967041015625
0.45623846588055966,1.8504223823547363
0.45622755780877144,1.8510372638702393
0.4562144290948126,1.8518202304840088
0.45620353374614825,1.8524103164672852
0.4561904186792245,1.853196144104004
0.456179536030821,1.8537859916687012
0.45616643458702755,1.854555606842041
0.45615556461607926,1.8551437854766846
0.4561424767715699,1.8561232089996338
0.45613161945532793,1.8565585613250732
0.45611854518631534,1.857501745223999
0.45610770050208743,1.8579332828521729
0.456094639784843,1.8588693141937256
0.4560838077099936,1.8593006134033203
0.456070760520847,1.8602485656738281
0.45605994103279685,1.860706090927124
0.45604690734813597,1.8616280555725098
0.4560361004243622,1.8621113300323486
0.45602308022063276,1.8630023002624512
0.4560122858386687,1.863473892211914
0.4559992790923744,1.864379644393921
0.4559884972298088,1.8648593425750732
0.45597550391751107,1.8657586574554443
0.4559647345519885,1.8662147521972656
0.45595175465030613,1.867150068283081
0.45594099775952684,1.8676555156707764
0.45592803124513603,1.8685250282287598
0.4559172868068554,1.8690426349639893
0.45590433365648914,1.869875192642212
0.4558936016485179,1.8704519271850586
0.4558806618389663,1.8712270259857178
0.45586994223917005,1.8718576431274414
0.45585701574728,1.872591257095337
0.4558463085335791,1.8732385635375977
0.4558333953362539,1.8740358352661133
0.4558227004866234,1.8745977878570557
0.4558098005608229,1.8754096031188965
0.45579911805329215,1.8759799003601074
0.45578623137603247,1.8767848014831543
0.4557755611886853,1.877375841140747
0.45576268773703815,1.8781473636627197
0.4557520298480125,1.8787431716918945
0.45573916959910593,1.8794937133789062
0.4557285239865935,1.8801259994506836
0.4557156769176109,1.8808531761169434
0.4557050435598573,1.8814713954925537
0.45569220964803775,1.8822121620178223
0.45568158852334206,1.8828516006469727
0.4556687677459799,1.8836085796356201
0.4556581588326948,1.8842051029205322
0.4556453511671395,1.884981393814087
0.45563475444367074,1.8855702877044678
0.45562195986732673,1.886362075805664
0.4556113753121332,1.8869762420654297
0.45559859380246,1.8877439498901367
0.45558802139405347,1.8883302211761475
0.45557525292856477,1.8890893459320068
0.45556469264550986,1.889692783355713
0.4555519372017741,1.8904597759246826
0.45554138902268804,1.8910908699035645
0.45552864657832787,1.89186429977417
0.4555181104818801,1.8924450874328613
0.45550538101457233,1.8932504653930664
0.45549485697948483,1.8938143253326416
0.45548214046696023,1.8946290016174316
0.45547162847200684,1.895158052444458
0.45545892489204987,1.896010398864746
0.4554484249160564,1.8965232372283936
0.4554357342465053,1.8973987102508545
0.4554252462683494,1.897911548614502
0.4554125684870957,1.8987703323364258
0.45540209248570646,1.8992767333984375
0.4553894275706952,1.9001376628875732
0.4553789635250534,1.9006528854370117
0.4553663114542823,1.9014971256256104
0.4553558593434198,1.9020085334777832
0.45534322009494005,1.9028620719909668
0.45533277989793985,1.903393268585205
0.4553201534498551,1.9042437076568604
0.4553097251458512,1.9047572612762451
0.45529711147631785,1.9056203365325928
0.45528669504449504,1.9061284065246582
0.4552740941317219,1.9070074558258057
0.45526368955131546,1.9075167179107666
0.4552511013735637,1.9083609580993652
0.4552407086238597,1.9089365005493164
0.45522813315944255,1.909715175628662
0.45521775221977706,1.9104304313659668
0.4552051894470598,1.911086082458496
0.4551948202968192,1.9118354320526123
0.4551822701942188,1.9124219417572021
0.4551719128128394,1.9131889343261719
0.4551593753588247,1.913808822631836
0.45514902972579285,1.9145724773406982
0.4551365048988841,1.9151897430419922
0.4551261709937355,1.9159457683563232
0.45511365877250415,1.9165639877319336
0.45510333657482444,1.9173247814178467
0.4550908369378931,1.9179408550262451
0.4550805264273171,1.918687105178833
0.45506803935335965,1.9192888736724854
0.45505774050957143,1.9200527667999268
0.45504526597731243,1.9206416606903076
0.45503497878004495,1.9214200973510742
0.45502251676825983,1.9219789505004883
0.4550122411972953,1.9227914810180664
0.45499979168480975,1.9233500957489014
0.4549895277199791,1.9241433143615723
0.4549770906856695,1.924701452255249
0.45496683830685186,1.9255015850067139
0.4549544137296448,1.926067590713501
0.45494417291676825,1.9268693923950195
0.4549317607756402,1.927527666091919
0.45492153150868114,1.928224802017212
0.4549091317826584,1.928910732269287
0.4548989140416412,1.929581642150879
0.4548865267098004,1.9302663803100586
0.45487632047479737,1.930999994277954
0.4548639455162643,1.9316492080688477
0.4548537507673959,1.9323570728302002
0.45484138816134595,1.9330248832702637
0.4548312048787801,1.9337108135223389
0.45481885460443805,1.9344048500061035
0.45480868276839054,1.9350709915161133
0.45479634480503006,1.9358086585998535
0.45478618439576385,1.936417818069458
0.45477385872270815,1.9371554851531982
0.45476370972053354,1.9377477169036865
0.4547513963171542,1.9385159015655518
0.4547412587024287,1.939110279083252
0.45472895754814646,1.9399142265319824
0.4547188313012745,1.940460443496704
0.4547065423755582,1.9412763118743896
0.4546964274769912,1.9418420791625977
0.45468415075935853,1.942704677581787
0.4546740471895944,1.943263292312622
0.45466178265961105,1.944077968597412
0.4546516903991946,1.9446196556091309
0.4546394380364744,1.9454493522644043
0.4546293570659965,1.945976972579956
0.4546171168502015,1.9468183517456055
0.4546070471502995,1.947336196899414
0.45459481906113935,1.9481956958770752
0.4545847606124967,1.9487037658691406
0.4545725446297289,1.949540376663208
0.454562497413075,1.950049638748169
0.4545502935165045,1.9509155750274658
0.4545402575126146,1.951425552368164
0.4545280656820938,1.9522719383239746
0.45451804087178893,1.9527761936187744
0.4545058610872176,1.953644037246704
0.4544958474513642,1.9541547298431396
0.454483679692689,1.9550378322601318
0.4544736772121993,1.9555375576019287
0.454461521459414,1.9563941955566406
0.4544515301152451,1.9568984508514404
0.4544393863483904,1.9577898979187012
0.45442940612154487,1.958298921585083
0.4544172743207078,1.9591469764709473
0.4544073051922331,1.9596879482269287
0.4543951853375477,1.9605190753936768
0.45438522728853614,1.9610891342163086
0.4543731193601826,1.9618875980377197
0.4543631723717714,1.9624793529510498
0.4543510763499763,1.9632654190063477
0.4543411404033469,1.9638707637786865
0.45432905626838294,1.9646210670471191
0.4543191313447616,1.9652080535888672
0.4543070590769473,1.9659810066223145
0.4542971451576048,1.9665772914886475
0.4542850847373046,1.9673516750335693
0.4542751818035555,1.9679527282714844
0.4542631332111797,1.968733787536621
0.45425324124438277,1.9693310260772705
0.4542412044603872,1.970092535018921
0.4542313234419452,1.9707088470458984
0.45421929844683107,1.971431016921997
0.45420942835819056,1.9720780849456787
0.45419741513250445,1.972813367843628
0.4541875559551555,1.9734394550323486
0.45417555447948915,1.974198818206787
0.45416570619496566,1.9748005867004395
0.4541537164499556,1.9755945205688477
0.4541438790398347,1.9762086868286133
0.45413190100616274,1.9769504070281982
0.45412207445206504,1.9775631427764893
0.4541101081104575,1.978325605392456
0.45410029239404637,1.978933334350586
0.45408833772527435,1.9797089099884033
0.4540785328282563,1.9803032875061035
0.45406658981313547,1.9810681343078613
0.45405679571726004,1.981769323348999
0.4540448643366502,1.9824156761169434
0.45403508102370965,1.983128309249878
0.45402316125851494,1.983811616897583
0.45401338871034413,1.9844794273376465
0.45400148054151274,1.9851908683776855
0.453991718739989,1.9858298301696777
0.45397982214851323,1.9865784645080566
0.45397007107555637,1.9871783256530762
0.4539581860424721,1.9879648685455322
0.453948445680044,1.9885516166687012
0.4539365721864313,1.9893207550048828
0.45392684251653603,1.9899210929870605
0.4539149805435179,1.990706443786621
0.45390526154820166,1.9913101196289062
0.45389341107694503,1.9921109676361084
0.4538837027382957,1.992680311203003
0.45387186375001065,1.9934766292572021
0.45386216605015783,1.994055986404419
0.4538503385260978,1.9948408603668213
0.45384065144721275,1.9954447746276855
0.45382883536867397,1.9962060451507568
0.45381915889296964,1.9967963695526123
0.45380735424129126,1.9975881576538086
0.45379768835102174,1.9981729984283447
0.4537858951075861,1.9989573955535889
0.45377623978504666,1.999541997909546
0.45376445793127834,2.000319004058838
0.4537548131588056,2.0009312629699707
0.4537430426761721,2.001694917678833
0.45373340843614357,2.0022802352905273
0.4537216493061546,2.0030438899993896
0.45371202558098855,2.0036582946777344
0.4537002777851961,2.0044174194335938
0.45369066455735174,2.0050060749053955
0.4536789280773501,2.0058016777038574
0.4536693253293271,2.0063834190368652
0.4536576001467526,2.0071585178375244
0.4536480078610913,2.0077755451202393
0.45363629395762217,2.0085084438323975
0.45362671211690314,2.009164333343506
0.4536150094742593,2.010021448135376
0.4536054380611036,2.0105173587799072
0.45359374666104685,2.0113677978515625
0.4535841856581153,2.0118985176086426
0.453572505482449,2.012720823287964
0.45356295487244297,2.013270854949951
0.45355128590301164,2.01409649848938
0.4535417456686719,2.014647960662842
0.45353008788736177,2.0154664516448975
0.4535205580114692,2.016002893447876
0.4535089114002073,2.0168230533599854
0.45349939186558247,2.0173847675323486
0.4534877564063372,2.0181798934936523
0.45347824719583996,2.0187830924987793
0.4534666228706207,2.01957106590271
0.4534571239671505,2.020204544067383
0.4534455107580071,2.0209391117095947
0.4534360221445029,2.0216336250305176
0.4534244200335263,2.022303819656372
0.45341494169296603,2.0229990482330322
0.4534033506622876,2.0237083435058594
0.45339388257768826,2.0243654251098633
0.4533823026094798,2.025075912475586
0.45337284476389755,2.025799512863159
0.45336127584037145,2.026432991027832
0.4533518282169011,2.02718448638916
0.45334027032030966,2.0278165340423584
0.4533308329020849,2.028535842895508
0.4533192860147209,2.0291919708251953
0.453309858784914,2.0298891067504883
0.45329832288910976,2.0305488109588623
0.4532889058309316,2.0312583446502686
0.4532773809090599,2.031919479370117
0.45326797400575963,2.03261399269104
0.45325646004023257,2.0333147048950195
0.4532470632750977,2.0339927673339844
0.4532355602483672,2.034674882888794
0.4532261736047235,2.035339117050171
0.45321468149928096,2.0360538959503174
0.453205304960492,2.036665201187134
0.4531938237588684,2.037447690963745
0.453184457308336,2.038057804107666
0.4531729869931015,2.0388095378875732
0.45316363061426523,2.0394108295440674
0.45315217116802925,2.040199041366577
0.4531428248443663,2.0407888889312744
0.45313137624977723,2.0415689945220947
0.4531220399648025,2.0421555042266846
0.4531106022045479,2.0429575443267822
0.4531012759418138,2.0435397624969482
0.4530898489986198,2.0443432331085205
0.4530805327417164,2.0449583530426025
0.4530691165983481,2.04569935798645
0.4530598103309022,2.046286106109619
0.4530484049701633,2.0470707416534424
0.45303910867583924,2.047701120376587
0.45302771408057196,2.0484275817871094
0.45301842774307116,2.0490670204162598
0.4530070438961561,2.0498063564300537
0.45299776749921683,2.05043363571167
0.4529863943835729,2.05121111869812
0.4529771279109704,2.051842451095581
0.45296576550955464,2.052578926086426
0.45295650894510087,2.0532007217407227
0.4529451572409085,2.0539510250091553
0.45293591056845195,2.0545601844787598
0.4529245695445161,2.0553314685821533
0.4529153327479419,2.0559158325195312
0.4529040023873335,2.0567047595977783
0.45289477545056334,2.057293176651001
0.4528834557363912,2.0580835342407227
0.45287423864338294,2.0586788654327393
0.45286292955879337,2.0594193935394287
0.45285372229354093,2.060059070587158
0.45284242382171797,2.0607869625091553
0.45283322636825174,2.0614407062530518
0.45282193849241664,2.062145233154297
0.45281275083480266,2.062814712524414
0.45280147353821415,2.063504695892334
0.4527922956605548,2.0641815662384033
0.4527810289265085,2.064884662628174
0.45277186081294163,2.065579414367676
0.45276060462477075,2.0662434101104736
0.45275144625946995,2.0669617652893066
0.4527402006005444,2.0676450729370117
0.4527310519677188,2.0683109760284424
0.4527198168214456,2.068993330001831
0.4527106779053399,2.06967830657959
0.4526994532551625,2.070366621017456
0.452690324040057,2.071084499359131
0.45267910986945564,2.0717625617980957
0.45266999033966576,2.0724384784698486
0.4526587866321574,2.0731189250946045
0.4526496767720336,2.073786497116089
0.45263848351117175,2.0744686126708984
0.45262938330509966,2.0751521587371826
0.45261820047447393,2.075849771499634
0.45260910990687436,2.076509714126587
0.45259793749011074,2.0772016048431396
0.452588856545439,2.077845811843872
0.45257769452619967,2.078563928604126
0.4525686231889462,2.0791826248168945
0.4525574715509294,2.0799427032470703
0.4525484098056192,2.0805373191833496
0.45253726853255904,2.081303596496582
0.45252821636375173,2.081922769546509
0.45251708543941815,2.082679271697998
0.4525080428317077,2.0832793712615967
0.45249692223990673,2.0840415954589844
0.45248788917792154,2.0846455097198486
0.4524767789024943,2.0854148864746094
0.4524677553708972,2.0860047340393066
0.4524566553957207,2.086780309677124
0.4524476413792087,2.0873942375183105
0.4524365516881954,2.0881412029266357
0.4524275471714993,2.0887694358825684
0.452416467748597,2.0895028114318848
0.45240747271648174,2.0901455879211426
0.4523964035456734,2.0908827781677246
0.4523874179829381,2.0915374755859375
0.4523763590482418,2.092252016067505
0.45236738293971895,2.0929298400878906
0.452356334225188,2.093636989593506
0.452347367555744,2.0942912101745605
0.4523363290454664,2.0950088500976562
0.45232737180000143,2.0956952571868896
0.45231634347810007,2.096369743347168
0.4523073956415475,2.0970475673675537
0.45229637749218027,2.097719669342041
0.4522874390495069,2.0983803272247314
0.4522764310568661,2.099109649658203
0.4522675019930723,2.099759101867676
0.4522565041413849,2.100492477416992
0.4522475844415041,2.1011149883270264
0.4522365967150314,2.101869821548462
0.4522276863641301,2.1024787425994873
0.4522167087471679,2.103228807449341
0.45220780773034575,2.1038522720336914
0.45219684020722406,2.1046526432037354
0.4521879485096136,2.1052370071411133
0.4521769910646965,2.106025457382202
0.45216810867146323,2.106609344482422
0.452157161289149,2.1073951721191406
0.45214828818549085,2.108004331588745
0.45213735085021173,2.1087570190429688
0.4521284870213597,2.109365463256836
0.45211755971758166,2.1101326942443848
0.4521087051487991,2.1107237339019775
0.45209778786102206,2.1115128993988037
0.4520889425376048,2.112111806869507
0.4520780352503623,2.1128945350646973
0.4520691991576385,2.1134893894195557
0.4520583018554977,2.1142635345458984
0.45204947497882786,2.114880084991455
0.45203858764638943,2.1156492233276367
0.45202976997116634,2.1162540912628174
0.45201889259306427,2.117018699645996
0.4520100841047129,2.1176187992095947
0.4519992166656145,2.11836576461792
0.4519904173495915,2.118990421295166
0.45197955983419746,2.1197476387023926
0.45197076967599165,2.1203441619873047
0.4519599220690356,2.121112108230591
0.4519511410541676,2.121711254119873
0.4519403033404163,2.1224653720855713
0.4519315314544386,2.1230766773223877
0.45192070361869163,2.1238555908203125
0.451911940847188,2.1244513988494873
0.4519011228742781,2.12519907951355
0.4518923692028642,2.1258065700531006
0.4518815610776564,2.1265625953674316
0.4518728164919794,2.1271746158599854
0.45186201819937183,2.1279139518737793
0.45185328268511016,2.1285455226898193
0.4518424942100332,2.1292669773101807
0.4518337677528966,2.129905939102173
0.45182298908031326,2.130610704421997
0.4518142716660427,2.1312947273254395
0.4518035027809485,2.132012128829956
0.4517947943953161,2.132664918899536
0.45178403528273864,2.13338565826416
0.45177533591154756,2.1340713500976562
0.4517645865565467,2.134744167327881
0.45175589618563095,2.1354482173919678
0.4517451565732989,2.1361167430877686
0.45173647518852356,2.136819362640381
0.45172574530398424,2.137500286102295
0.45171707289124496,2.138190746307373
0.4517063527196544,2.1388602256774902
0.45169768926487774,2.1395812034606934
0.45168697879142383,2.1402454376220703
0.45167832428056676,2.140962600708008
0.4516676234904692,2.1416361331939697
0.45165897790951925,2.142293691635132
0.4516482867880293,2.1430113315582275
0.4516396501230045,2.143679618835449
0.4516289686554052,2.1443607807159424
0.4516203408923539,2.145033121109009
0.45160966906395955,2.1457364559173584
0.4516010501889604,2.146381378173828
0.4515903879851168,2.1471309661865234
0.45158177798427873,2.1477746963500977
0.4515711253903632,2.148479461669922
0.45156252424982485,2.14913272857666
0.4515518812512457,2.1498570442199707
0.45154328895717627,2.1504900455474854
0.45153265553937316,2.151247978210449
0.45152407207797135,2.151864528656006
0.4515134482264148,2.1526105403900146
0.4515048735839094,2.1532082557678223
0.45149425928410125,2.153994560241699
0.45148569344675055,2.1545801162719727
0.45147508868422337,2.155366897583008
0.45146653163831557,2.155949592590332
0.45145593639863263,2.1567091941833496
0.4514473881304857,2.1573164463043213
0.45143680239924094,2.1580753326416016
0.451428262895202,2.1587774753570557
0.4514176866580204,2.1594326496124268
0.4514091559044661,2.1601381301879883
0.451398589147003,2.160790205001831
0.4513900671303395,2.161510467529297
0.45137950983828046,2.1621510982513428
0.45137099654494306,2.162869691848755
0.45136044870400455,2.1635262966156006
0.45135194412045776,2.164201021194458
0.45134140571638603,2.1649057865142822
0.45133290982912355,2.1655821800231934
0.45132238084769555,2.166246175765991
0.45131389364324,2.16695499420166
0.45130337407026255,2.1676459312438965
0.4512948955351655,2.168318033218384
0.45128438535647564,2.16902232170105
0.45127591547731755,2.1696739196777344
0.45126541467878206,2.170400381088257
0.45125695344217237,2.1710641384124756
0.4512464620096881,2.1718180179595947
0.4512380094022647,2.1724252700805664
0.45122752732175847,2.1731648445129395
0.45121908333018806,2.1737871170043945
0.4512086105876162,2.1745107173919678
0.4512001751985939,2.175177812576294
0.4511897117799424,2.1758782863616943
0.45118128498019183,2.176530361175537
0.4511708308714764,2.1772267818450928
0.4511624126477497,2.177887201309204
0.45115196783501543,2.17858624458313
0.45114355817409296,2.179246187210083
0.45113312264341443,2.179945945739746
0.45112472153210476,2.1806142330169678
0.4511142952695859,2.18131422996521
0.4511059026947257,2.181997060775757
0.4510954856864997,2.182673454284668
0.451087101634954,2.183335304260254
0.451076693867183,2.1840314865112305
0.45106831832584476,2.1846871376037598
0.4510579197847202,2.1854054927825928
0.45104955274051,2.186037063598633
0.4510391634122524,2.186861276626587
0.45103080485211905,2.1873834133148193
0.45102042472297776,2.1882176399230957
0.45101207463389753,2.1887385845184326
0.4510017036901509,2.189574718475342
0.45099336205912816,2.1901354789733887
0.45098300028708294,2.190941572189331
0.4509746671011493,2.1916868686676025
0.4509643144871416,2.192307472229004
0.4509559897333563,2.1933908462524414
0.45094564626375017,2.193800449371338
0.4509373299292003,2.194753885269165
0.4509269955903887,2.195213794708252
0.4509186876621883,2.1961469650268555
0.4509083624405927,2.1965973377227783
0.4509000629058832,2.197519302368164
0.4508897467879533,2.1979939937591553
0.4508814556339037,2.198870897293091
0.45087114860611766,2.1993608474731445
0.45086286581992374,2.2002060413360596
0.45085256786878786,2.20074725151062
0.45084429343767285,2.201573133468628
0.4508340045497215,2.202134370803833
0.4508257384609354,2.203052043914795
0.4508154586227315,2.2035157680511475
0.4508072008635513,2.2044434547424316
0.4507969300616852,2.204925775527954
0.450788680619415,2.2058184146881104
0.45077841884050535,2.206310272216797
0.4507701777024758,2.2072079181671143
0.450759924933169,2.207735538482666
0.45075169208673765,2.2085683345794678
0.4507414483137079,2.209101438522339
0.4507332237462589,2.2099337577819824
0.4507229889562081,2.2104763984680176
0.45071477265515214,2.2113020420074463
0.45070454683481,2.2118704319000244
0.45069633878758436,2.2126693725585938
0.4506861219237079,2.2132363319396973
0.4506779221177763,2.2140331268310547
0.45066771419715024,2.2145891189575195
0.4506595226200028,2.215391159057617
0.45064932362943905,2.2159459590911865
0.4506411402685923,2.216745376586914
0.4506309501949303,2.217308759689331
0.4506227750379267,2.218116044998169
0.4506125938680332,2.2186777591705322
0.4506044269024417,2.2194674015045166
0.4505942546232105,2.220033884048462
0.4505860958366259,2.2208640575408936
0.45057593243497807,2.2214300632476807
0.4505677818150213,2.2221994400024414
0.4505576272779047,2.222795009613037
0.45054948481222273,2.223583221435547
0.45053933912661265,2.2241451740264893
0.45053120480287817,2.224928140640259
0.45052106795577646,2.225538492202759
0.45051294176168794,2.22629976272583
0.4505028137401235,2.226919412612915
0.4504946956634055,2.227660894393921
0.4504845764544336,2.2283692359924316
0.45047646648283596,2.2290120124816895
0.4504663560735391,2.2297680377960205
0.4504582541948375,2.2303686141967773
0.45044815257232446,2.231135368347168
0.45044005877432,2.231755495071411
0.45042996592572615,2.2325122356414795
0.45042188019624546,2.233102560043335
0.45041179610873283,2.23391056060791
0.45040371843562804,2.2344908714294434
0.4503936430963848,2.235274314880371
0.45038557346753305,2.2358832359313965
0.45037550686377414,2.2366514205932617
0.4503674452670781,2.237250328063965
0.4503573873860443,2.2380547523498535
0.4503493338094319,2.238635540008545
0.45033928463839035,2.239431381225586
0.4503312390698143,2.2400074005126953
0.4503211985960584,2.240809440612793
0.45031316102349694,2.241400957107544
0.4503031292343458,2.2421650886535645
0.45029509964580183,2.242755651473999
0.450285076528601,2.2434957027435303
0.4502770549121024,2.24411940574646
0.4502670404542232,2.244868755340576
0.4502590267978227,2.2454676628112793
0.4502490209866622,2.2462263107299805
0.4502410152784375,2.2468245029449463
0.4502310181014186,2.2476203441619873
0.45022302032947203,2.2482025623321533
0.45021303177404326,2.2489755153656006
0.4502050419265018,2.249563694000244
0.45019506198013765,2.250352144241333
0.45018708004515273,2.2509355545043945
0.45017710869535305,2.2517690658569336
0.4501691346611009,2.2522857189178467
0.4501591718953911,2.2531421184539795
0.45015120575007217,2.2536330223083496
0.4501412515560031,2.2545218467712402
0.4501332932878425,2.255028486251831
0.45012334765299045,2.255887508392334
0.45011539725023736,2.256406545639038
0.4501054601622038,2.257265567779541
0.45009751761313205,2.257810115814209
0.4500875890595438,2.2586240768432617
0.45007965435245095,2.259211301803589
0.4500697343209601,2.2600033283233643
0.4500618074441682,2.260606050491333
0.4500518959224518,2.261343240737915
0.4500439768643068,2.261967420578003
0.45003407384006705,2.26269268989563
0.45002616258893907,2.263326406478882
0.45001626804990325,2.2640676498413086
0.4500083645941861,2.264714479446411
0.4499984785281061,2.26542592048645
0.44999058285621785,2.2660889625549316
0.44998070525087086,2.2667737007141113
0.44997281735125305,2.2674386501312256
0.4499629481944406,2.2681503295898438
0.4499550680555588,2.268791913986206
0.44994520733510746,2.2695329189300537
0.44993733494545085,2.270160436630249
0.4499274826492117,2.2708890438079834
0.44991961799729296,2.27152419090271
0.44990977411314176,2.2722394466400146
0.4499019171874974,2.2728915214538574
0.4498920817033344,2.27361798286438
0.4498842324925243,2.2742466926574707
0.44987440539627427,2.274991750717163
0.44986656388888163,2.275625228881836
0.44985674516849355,2.27636981010437
0.4498489113531254,2.276984930038452
0.4498391009965729,2.2777466773986816
0.4498312748618589,2.278345823287964
0.4498214728571398,2.2791221141815186
0.44981365439173354,2.2797317504882812
0.4498038607268697,2.2805001735687256
0.44979604991944755,2.281102418899536
0.4497862645824853,2.2819318771362305
0.449778461421747,2.2826931476593018
0.4497686844007562,2.283318042755127
0.4497608888754246,2.2840616703033447
0.4497511201584997,2.2847235202789307
0.44974333225732055,2.2854132652282715
0.4497335718325797,2.286085605621338
0.44972579154432174,2.28676700592041
0.4497160393999071,2.287424325942993
0.44970826671336184,2.288118362426758
0.4496985228374395,2.288771629333496
0.44969075774142153,2.2894704341888428
0.449681022122181,2.290159225463867
0.44967326460552753,2.2908473014831543
0.4496635372311823,2.2915151119232178
0.4496557872827535,2.2921969890594482
0.44964606814154073,2.2928948402404785
0.44963832575021917,2.2935614585876465
0.44962861483039945,2.294245481491089
0.4496208799850903,2.2949156761169434
0.4496111772749481,2.2956702709198
0.4496034499645791,2.2962698936462402
0.449593755452422,2.297055959701538
0.4495860356659437,2.297630786895752
0.4495763493401027,2.2983953952789307
0.4495686370664876,2.298992872238159
0.44955895891531733,2.2997963428497314
0.4495512541435606,2.300365924835205
0.4495415841554387,2.3011693954467773
0.44953388687455786,2.3017494678497314
0.4495242250378853,2.3025190830230713
0.44951653523691987,2.3031156063079834
0.4495068815401209,2.3039028644561768
0.4494991992081328,2.3044934272766113
0.44948955363965465,2.3052585124969482
0.44948187876572776,2.30586576461792
0.4494722413140407,2.306623697280884
0.4494645738872812,2.307227373123169
0.4494549445408787,2.307987689971924
0.4494472845504145,2.3085999488830566
0.44943766329781276,2.309391736984253
0.4494300107327941,2.309999465942383
0.4494203975625321,2.3107388019561768
0.4494127524121309,2.3113722801208496
0.4494031473127707,2.3121073246002197
0.4493955095661807,2.3127360343933105
0.449385912526307,2.3134663105010986
0.4493782821727439,2.3141069412231445
0.44936869318096406,2.314814329147339
0.44936107020966504,2.3154640197753906
0.4493514892546092,2.3162031173706055
0.4493438736548333,2.316838502883911
0.449334300725154,2.3175926208496094
0.44932669248618196,2.318227529525757
0.44931712757055436,2.3189783096313477
0.44930952668168844,2.3196136951446533
0.4492999697688101,2.3203303813934326
0.4492923762193739,2.321002960205078
0.44928282729796476,2.321694850921631
0.44927524107730366,2.3223626613616943
0.4492657001361063,2.3230717182159424
0.44925812123358666,2.323759078979492
0.4492485882613657,2.3244500160217285
0.4492410166663756,2.3251030445098877
0.4492314916519178,2.325824022293091
0.44922392735386646,2.3264684677124023
0.44921441028598097,2.327181816101074
0.44920685327429893,2.3278443813323975
0.4491973441418169,2.3285508155822754
0.44918979440595563,2.329179525375366
0.44918029319773056,2.3299567699432373
0.44917275072716295,2.3305459022521973
0.4491632574320699,2.331366777420044
0.44915572221628985,2.3319292068481445
0.44914623682322613,2.3327603340148926
0.44913870885174845,2.333265542984009
0.44912923134963323,2.3341050148010254
0.4491217106119938,2.3346962928771973
0.44911224098976804,2.335444211959839
0.44910472747552355,2.336177349090576
0.44909526572215,2.336799383163452
0.44908775942087814,2.337524175643921
0.44907830552534134,2.338149309158325
0.4490708064266405,2.3388831615448
0.4490613603779467,2.3395028114318848
0.4490538684714359,2.3402206897735596
0.4490444302586129,2.3408710956573486
0.44903694553393225,2.3415915966033936
0.44902751514602923,2.342223882675171
0.44902003759283915,2.3429596424102783
0.44901061501892725,2.3436317443847656
0.4490031446269087,2.3443071842193604
0.44899372985608027,2.3450026512145996
0.448986266614935,2.3456599712371826
0.4489768596363037,2.3463656902313232
0.4489694035357539,2.347010612487793
0.44896000433845473,2.347766876220703
0.44895255536824297,2.3483691215515137
0.44894316394143247,2.349140167236328
0.44893572209132154,2.349717378616333
0.4489263384241773,2.350520372390747
0.44891890368395065,2.3511035442352295
0.44890952776567156,2.351884365081787
0.44890210012513265,2.3524773120880127
0.4488927319449386,2.3532497882843018
0.4488853113939112,2.3538551330566406
0.44887595094104343,2.354631185531616
0.44886853746937144,2.3552184104919434
0.4488591847330918,2.3560032844543457
0.4488517783306395,2.3565962314605713
0.4488424333002311,2.3573551177978516
0.44883503395688246,2.357956647872925
0.4488256966216494,2.358715534210205
0.4488183043273086,2.359379291534424
0.4488089746765756,2.360071897506714
0.44880158942116694,2.3607819080352783
0.4487922674442797,2.3614301681518555
0.4487848892177471,2.3622772693634033
0.4487755749040721,2.3628852367401123
0.44876820369637954,2.363680839538574
0.4487588970353039,2.3643219470977783
0.4487515328364352,2.3650460243225098
0.4487422338173667,2.365699052810669
0.4487348766173252,2.3664071559906006
0.4487255852296923,2.367072105407715
0.44871823501850144,2.367830991744995
0.44870895125175303,2.3684539794921875
0.4487016080194556,2.36918044090271
0.44869233186306123,2.3698439598083496
0.44868499559971986,2.370535373687744
0.4486757270431695,2.3712031841278076
0.4486683977388662,2.3719162940979004
0.44865913677167,2.372563362121582
0.4486518144165064,2.373267412185669
0.44864256102819533,2.3739631175994873
0.44863524561229245,2.3746562004089355
0.44862599979241735,2.3753345012664795
0.44861869130591586,2.3760106563568115
0.4486094530440479,2.3767006397247314
0.44860215147710764,2.377392530441284
0.44859292076283824,2.3780739307403564
0.4485856261056383,2.378815174102783
0.44857640292857925,2.3794374465942383
0.4485691151713182,2.3802661895751953
0.4485598995211011,2.380847692489624
0.44855261865399654,2.3816514015197754
0.4485434105202731,2.382215976715088
0.44853613653356206,2.383023262023926
0.448526935906004,2.3836147785186768
0.4485196687899425,2.3843793869018555
0.4485104756582415,2.384993314743042
0.44850321540310445,2.3857247829437256
0.44849402975697217,2.3863306045532227
0.4484867763530538,2.3870627880096436
0.4484775981822216,2.387709379196167
0.448470351619835,2.3884148597717285
0.44846118091405424,2.3890886306762695
0.44845394118353143,2.3897736072540283
0.448444777932573,2.3904712200164795
0.44843754502426497,2.3911635875701904
0.4484283892179195,2.3918519020080566
0.44842116312219604,2.392530679702759
0.448412014750274,2.3932266235351562
0.4484047954575236,2.393894672393799
0.4483956545098549,2.394587755203247
0.44838844201048494,2.3952667713165283
0.448379308476919,2.3959434032440186
0.44837210276135553,2.396620273590088
0.4483629766317614,2.3973004817962646
0.44835577769044904,2.398021936416626
0.44834665895471526,2.398643732070923
0.44833946677811726,2.3994925022125244
0.4483303554261516,2.399989128112793
0.4483231700047499,2.4008901119232178
0.44831406602647966,2.401369333267212
0.4483068873507747,2.4022481441497803
0.4482977907361464,2.4027295112609863
0.4482906187966567,2.403630018234253
0.4482815295356363,2.4041216373443604
0.4482743643228994,2.404989242553711
0.4482652824054717,2.4057018756866455
0.4482581239100432,2.406346559524536
0.44824904932621257,2.407087564468384
0.44824189753866617,2.407721519470215
0.44823283027845606,2.408463954925537
0.44822568518938416,2.4090588092803955
0.4482166252428368,2.4098222255706787
0.44820948684285,2.4104268550872803
0.4482004342000268,2.411189317703247
0.44819330247975375,2.411836624145508
0.44818425713073523,2.412526845932007
0.44817713208082255,2.4131970405578613
0.4481680940157082,2.413888454437256
0.4481609756268209,2.414565324783325
0.4481519448357288,2.4152441024780273
0.44814483309855,2.4159185886383057
0.44813580957161725,2.416591167449951
0.4481287044768477,2.417248010635376
0.4481196882042304,2.4179530143737793
0.44811258974258933,2.4186179637908936
0.4481035807144618,2.4193291664123535
0.44809648887668596,2.419978141784668
0.4480874870832418,2.4206953048706055
0.44808040186008596,2.4213709831237793
0.44807140729153716,2.4220497608184814
0.44806432867377394,2.4227335453033447
0.4480553413203511,2.4233977794647217
0.4480482692987708,2.4240927696228027
0.44803928915072305,2.4247920513153076
0.448032223716134,2.4254567623138428
0.4480232507637291,2.426159143447876
0.44801619190695713,2.4268112182617188
0.4480072261404812,2.427515745162964
0.4480001738523697,2.428152322769165
0.44799121526212743,2.4289135932922363
0.44798416953353754,2.4295103549957275
0.44797521810985197,2.4302735328674316
0.4479681789316624,2.4308958053588867
0.4479592346648748,2.431675910949707
0.4479522020279819,2.432251453399658
0.44794326490845193,2.4330646991729736
0.4479362388037692,2.4336013793945312
0.44792730882187476,2.434420108795166
0.44792028924033345,2.434974193572998
0.4479113663864707,2.435807943344116
0.4479043533190194,2.436370849609375
0.4478954375836025,2.4371907711029053
0.44788843102120707,2.4377381801605225
0.44787952239466855,2.4385740756988525
0.44787252232831215,2.4391369819641113
0.44786362080110237,2.4399523735046387
0.4478566272217856,2.4404797554016113
0.447847732784373,2.441307783126831
0.44784074568311355,2.4419069290161133
0.44783185832598477,2.4426848888397217
0.44782487769381746,2.4432733058929443
0.4478159974074768,2.4440722465515137
0.4478090232354537,2.4446702003479004
0.44780015001042356,2.445443868637085
0.44779318228961384,2.446028470993042
0.4477843161164343,2.4468257427215576
0.44777735483792425,2.447380781173706
0.44776849570715344,2.4481842517852783
0.4477615408620461,2.4487693309783936
0.44775268876425967,2.4495460987091064
0.4477457403436755,2.4501585960388184
0.4477368952694669,2.4508914947509766
0.4477299532645428,2.4515323638916016
0.4477211152045233,2.4522478580474854
0.44771417960641335,2.452918529510498
0.4477053485512117,2.4536197185516357
0.44769841935108695,2.454277515411377
0.44768959529134944,2.4549944400787354
0.4476826724803975,2.4556543827056885
0.44767385540678817,2.4563727378845215
0.44766693897621346,2.457022190093994
0.4476581288794138,2.4577226638793945
0.44765121882043757,2.458385467529297
0.4476424156911466,2.4591310024261475
0.4476355119950066,2.4597604274749756
0.4476267158239405,2.46049165725708
0.4476198184818914,2.4611146450042725
0.4476110292597841,2.4618582725524902
0.44760413826309703,2.462473154067993
0.44759535598069944,2.4632325172424316
0.4475884713206621,2.4638421535491943
0.4475796959687427,2.4645626544952393
0.4475728176366591,2.46519136428833
0.4475640492060037,2.4659550189971924
0.4475571771931948,2.4665496349334717
0.447548415674606,2.467331886291504
0.447541549972409,2.467913866043091
0.44753279535670687,2.468709945678711
0.4475259359564753,2.469296932220459
0.44751718823449704,2.4700887203216553
0.44751033512760074,2.4706709384918213
0.44750159429020087,2.4714534282684326
0.447494747468026,2.472047805786133
0.44748601350607564,2.4728446006774902
0.4474791729600248,2.473403215408325
0.4474704458644124,2.474222421646118
0.4474636115859045,2.474795341491699
0.44745489134753524,2.475630521774292
0.44744806332800513,2.4761698246002197
0.44743934993780143,2.477010488510132
0.4474325281687003,2.4775378704071045
0.447423821617601,2.4783754348754883
0.4474170060903963,2.47892689704895
0.4474083063693577,2.479785919189453
0.44740149707553256,2.48030161857605
0.44739280417552735,2.481147527694702
0.4473860011065813,2.481656551361084
0.44737731501859895,2.4824936389923096
0.44737051816604745,2.4830057621002197
0.4473618388810942,2.4838690757751465
0.44735504823646877,2.484363317489624
0.4473463757455678,2.4852137565612793
0.44733959130041556,2.4857282638549805
0.4473309255946063,2.4866068363189697
0.44732414734049075,2.4871044158935547
0.4473154884108295,2.487952709197998
0.4473087163393295,2.488455057144165
0.4473000641768891,2.489320993423462
0.44729329827959957,2.4898369312286377
0.44728465287546937,2.490715980529785
0.4472778931440013,2.4912149906158447
0.44726925448928695,2.4920690059661865
0.4472625009152664,2.4925665855407715
0.44725386900109043,2.4934282302856445
0.44724712157615976,2.493943691253662
0.44723849639366065,2.494785785675049
0.4472317551094776,2.495298385620117
0.44722313664981056,2.4961562156677246
0.44721640149804853,2.4966554641723633
0.4472077897523849,2.497488498687744
0.447201060724733,2.4979984760284424
0.4471924556842604,2.498832941055298
0.4471857327724232,2.499354362487793
0.4471771344283455,2.5002148151397705
0.4471704176240432,2.5007190704345703
0.4471618259675806,2.5015902519226074
0.4471551152625488,2.50209379196167
0.4471465302849376,2.5029489994049072
0.44713982567092714,2.5034592151641846
0.44713124736341997,2.504326105117798
0.4471245488321973,2.5048720836639404
0.44711597718606266,2.505674362182617
0.44710928472940964,2.506232976913452
0.4471007197359321,2.5070180892944336
0.44709403334564596,2.507631778717041
0.4470854749961262,2.508373975753784
0.4470787946640192,2.5090153217315674
0.4470702429497739,2.509716749191284
0.44706356866767377,2.51039719581604
0.4470550235800354,2.5110702514648438
0.44704835533978526,2.511800527572632
0.44703981687010247,2.5124082565307617
0.4470331546635602,2.5132646560668945
0.44702462280319727,2.5137720108032227
0.44701796662223603,2.5146071910858154
0.44700944136257337,2.5151374340057373
0.4470027911990816,2.515960454940796
0.44699427253151497,2.5165233612060547
0.44698762837739614,2.5173094272613525
0.44697911629333753,2.5179190635681152
0.4469724781405101,2.518662691116333
0.44696397263138693,2.5192675590515137
0.4469573404717843,2.5200233459472656
0.4469488415290397,2.5206186771392822
0.4469422153546104,2.5213871002197266
0.44693372296970324,2.5219857692718506
0.44692710277241077,2.5227253437042236
0.4469186169368154,2.5233776569366455
0.4469120027086379,2.5240728855133057
0.4469035234138445,2.52475643157959
0.44689691514677504,2.5254132747650146
0.44688844238428915,2.52612566947937
0.44688184007033577,2.5267553329467773
0.44687337383167836,2.5275020599365234
0.4468667774628638,2.528104543685913
0.4468583177395715,2.5288753509521484
0.4468517273079333,2.5294594764709473
0.4468432740915581,2.5302600860595703
0.4468366895891486,2.530845880508423
0.44682824287125766,2.53169846534729
0.4468216642901436,2.532235860824585
0.44681322406231994,2.5330710411071777
0.4468066513945829,2.5335874557495117
0.44679821764842437,2.5344631671905518
0.4467916508861606,2.5349559783935547
0.44678322361328054,2.535862684249878
0.4467766627486009,2.5363285541534424
0.44676824194062786,2.5372085571289062
0.44676168696565755,2.5377111434936523
0.4467532726142355,2.5385682582855225
0.4467467235211144,2.539083480834961
0.446738315617902,2.539933443069458
0.4467317723987844,2.5404460430145264
0.44672337093545605,2.54156231880188
0.44671683358251074,2.541973352432251
0.44670843855075537,2.5429043769836426
0.4467019070561655,2.543358564376831
0.4466935184476877,2.5442802906036377
0.4466869928036509,2.544736385345459
0.4466786106101698,2.5456509590148926
0.44667209080889775,2.546112537384033
0.44666371502214774,2.5470058917999268
0.44665720105586687,2.54748272895813
0.4466488316675973,2.548387289047241
0.44664232352854794,2.5488786697387695
0.4466339605305229,2.5497548580169678
0.44662745821095984,2.5502707958221436
0.44661910159495855,2.5511250495910645
0.4466126050871506,2.5516819953918457
0.4466042548449671,2.5524914264678955
0.44659776414119745,2.5530660152435303
0.4465894202646403,2.5538816452026367
0.4465829353572064,2.554462432861328
0.44657459783809933,2.5552172660827637
0.44656811871931223,2.5558581352233887
0.44655978754949366,2.5565788745880127
0.4465533142116789,2.557312488555908
0.4465449893830019,2.5579283237457275
0.44653852181849885,2.558687686920166
0.4465302033228313,2.559293031692505
0.4465237415239935,2.5600473880767822
0.4465154293532176,2.5606846809387207
0.44650897331241246,2.5614101886749268
0.44650066745842554,2.562011241912842
0.4464942171680344,2.5627639293670654
0.4464859176227479,2.5633602142333984
0.44647947307516617,2.5641167163848877
0.4464711798305063,2.5647027492523193
0.4464647410181432,2.565455436706543
0.4464564540660507,2.5660665035247803
0.4464500209813292,2.566816806793213
0.4464417403137593,2.567420721054077
0.4464353129491161,2.5681469440460205
0.44642703855803845,2.5687897205352783
0.44642061690592444,2.5695056915283203
0.44641234878332314,2.5701467990875244
0.44640593283620233,2.570883274078369
0.44639767097407584,2.5714941024780273
0.4463912607244266,2.5722274780273438
0.44638300511478773,2.572871446609497
0.4463766005551017,2.573561906814575
0.4463683511899774,2.5742228031158447
0.44636195231276005,2.574918746948242
0.44635370918419204,2.5756125450134277
0.4463473159819623,2.576263666152954
0.4463390790820061,2.577005624771118
0.44633269154729677,2.577590227127075
0.44632446086802224,2.5783936977386475
0.44631807899337944,2.5789601802825928
0.44630985452687066,2.5798282623291016
0.44630347830485406,2.580343246459961
0.44629526004320924,2.581216812133789
0.446288889466392,2.5817134380340576
0.44628067740172367,2.5826621055603027
0.44627431246269256,2.5831024646759033
0.44626610658712706,2.5840933322906494
0.446259747278482,2.584522247314453
0.44625154758415986,2.585458993911743
0.4462451938985145,2.585933208465576
0.44623700037759023,2.586855888366699
0.44623065230757136,2.5873541831970215
0.4462224649522135,2.5882325172424316
0.4462161224904614,2.5887129306793213
0.44620794129285246,2.5896050930023193
0.4462016044320204,2.590116024017334
0.4461934293843568,2.5909981727600098
0.4461870981171118,2.5915040969848633
0.44617892921160374,2.5923774242401123
0.44617260353062577,2.5928702354431152
0.4461644407594975,2.5937318801879883
0.44615812065747984,2.594242811203003
0.44614996401296936,2.595092296600342
0.44614364948261837,2.5956318378448486
0.44613549895697746,2.5964462757110596
0.44612918999101275,2.596977472305298
0.44612104557650695,2.597801923751831
0.44611474216766117,2.5983870029449463
0.4461066038565699,2.599177122116089
0.44610030599758893,2.599797248840332
0.4460921737822051,2.6005313396453857
0.44608588146584766,2.6011595726013184
0.44607775533847815,2.6019387245178223
0.4460714685575162,2.6025354862213135
0.4460633485104812,2.6033172607421875
0.4460570672576996,2.6039116382598877
0.44604895328333305,2.6046721935272217
0.44604267755152976,2.605271816253662
0.4460345696421792,2.606062412261963
0.4460282994241649,2.6066291332244873
0.4460201975721914,2.607405185699463
0.44601393286078994,2.607999563217163
0.4460058370585682,2.6087450981140137
0.445999577846616,2.609358549118042
0.44599148808653405,2.610102653503418
0.44598523436688065,2.6107404232025146
0.4459771506413401,2.611459255218506
0.44597090240684767,2.612093925476074
0.4459628247082634,2.61283278465271
0.4459565819518071,2.61344575881958
0.4459485102726075,2.6141774654388428
0.44594227298707523,2.6148056983947754
0.44593420731970207,2.615530252456665
0.4459279754979943,2.6161670684814453
0.44591991583490265,2.61692476272583
0.4459136894699325,2.617504835128784
0.4459056358035907,2.618285894393921
0.44589941488828444,2.618917465209961
0.4458913672111743,2.6196718215942383
0.4458851517384701,2.6202733516693115
0.4458771100430864,2.621049165725708
0.44587090000593577,2.6216368675231934
0.4458628642847866,2.6224071979522705
0.4458566596761533,2.623000383377075
0.44584862992176,2.623811721801758
0.44584243073462027,2.62434458732605
0.44583440693951737,2.6252057552337646
0.44582821316686005,2.6257193088531494
0.4458201953235951,2.626565933227539
0.44581400695842177,2.6270840167999268
0.4458059950595553,2.627943754196167
0.44579981209487973,2.6284563541412354
0.44579180613298564,2.6293022632598877
0.4457856285618342,2.629815101623535
0.44577762852949915,2.6306674480438232
0.44577145634491044,2.6311793327331543
0.44576346223473434,2.632035255432129
0.44575729542975956,2.632547616958618
0.44574930723435513,2.633418560028076
0.4457431458020577,2.6339266300201416
0.4457351635140506,2.6348037719726562
0.44572900744750643,2.6353094577789307
0.4457210310595353,2.636227607727051
0.4457148803518324,2.6366829872131348
0.44570690985654876,2.6376047134399414
0.4457007645007875,2.638089179992676
0.44569279989085586,2.6389734745025635
0.4456866598801488,2.6394777297973633
0.4456787011482463,2.640357494354248
0.4456725664757185,2.640869140625
0.4456646136145351,2.641740560531616
0.4456584842733235,2.642242431640625
0.4456505372755619,2.6431052684783936
0.44564441325881576,2.6436381340026855
0.4456364721171916,2.6444437503814697
0.44563035341807217,2.6450424194335938
0.44562241812531367,2.6458091735839844
0.44561630473699454,2.6463961601257324
0.44560837528584263,2.647169589996338
0.44560226720150914,2.6477904319763184
0.44559434358471756,2.6485202312469482
0.4455882407975675,2.6491525173187256
0.44558032300790223,2.6498913764953613
0.4455742255111451,2.6505093574523926
0.4455663135413851,2.6512420177459717
0.4455602213282425,2.651902914047241
0.4455523151711793,2.6525959968566895
0.4455462282348849,2.6532793045043945
0.44553832788332215,2.653970956802368
0.4455322462171214,2.6546411514282227
0.44552435166387583,2.6553473472595215
0.4455182752610263,2.6560559272766113
0.4455103864989266,2.6567177772521973
0.4455043153526976,2.6574370861053467
0.4454964323745854,2.658095598220825
0.44549036647825807,2.658799171447754
0.44548248927698725,2.659470558166504
0.4454764286238545,2.660166025161743
0.4454685571922913,2.660844326019287
0.4454625017756582,2.6615359783172607
0.44545463610668107,2.662339925765991
0.44544858591986425,2.6629252433776855
0.44544072600636425,2.6637415885925293
0.44543468104269207,2.6643226146698
0.4454268268775725,2.6650893688201904
0.4454207871303852,2.665668487548828
0.4454129387065616,2.6664621829986572
0.44540690416921097,2.667048215866089
0.44539906147961117,2.667842388153076
0.44539303214546067,2.668426513671875
0.44538519518302505,2.669231653213501
0.44537917104544966,2.669752359390259
0.44537133980313043,2.67061710357666
0.4453653208555171,2.671097755432129
0.4453574953262788,2.6719841957092285
0.445351481562026,2.6724817752838135
0.44534366173884493,2.6733407974243164
0.4453376531513626,2.6738240718841553
0.445329839027228,2.674696445465088
0.4453238356099375,2.6751959323883057
0.44531602717785007,2.6760571002960205
0.4453100289241846,2.676560878753662
0.4453022261771572,2.677408456802368
0.4452962330805613,2.6779754161834717
0.4452884360116192,2.6787519454956055
0.4452824480655487,2.679337501525879
0.4452746566677288,2.680128812789917
0.4452686738656512,2.680729866027832
0.44526088813200276,2.6814889907836914
0.4452549104673969,2.682079553604126
0.4452471303909807,2.682846784591675
0.44524115785733676,2.6834399700164795
0.44523338343122587,2.6841940879821777
0.44522741602204563,2.6847896575927734
0.44521964723932483,2.685532808303833
0.44521368494812125,2.6861743927001953
0.44520592180188745,2.686891794204712
0.4451999646221846,2.6875030994415283
0.44519220710554636,2.6882407665252686
0.4451862550308799,2.688870906829834
0.4451785031369577,2.6895971298217773
0.44517255616087453,2.6903469562530518
0.44516480988280077,2.690945863723755
0.44515886799885884,2.6917409896850586
0.4451511273297774,2.6923043727874756
0.44514519053154616,2.6930947303771973
0.4451374554646129,2.6936769485473633
0.4451315237456727,2.694448709487915
0.44512379427405535,2.695034980773926
0.4451178676279977,2.6958181858062744
0.44511014374487545,2.696403741836548
0.4451042221653033,2.6971981525421143
0.4450965038638671,2.6977553367614746
0.44509058734439433,2.6985549926757812
0.44508287461784674,2.6991143226623535
0.4450769631520983,2.699923038482666
0.44506925599365366,2.7005064487457275
0.4450633495752656,2.7012832164764404
0.44505564797814967,2.701875925064087
0.4450497466007691,2.7026655673980713
0.4450420505582193,2.703235387802124
0.44503615421550435,2.7040278911590576
0.44502846372076976,2.7045910358428955
0.4450225724063894,2.7053849697113037
0.4450148874527305,2.705944299697876
0.44500900116036496,2.7067461013793945
0.4450013217410537,2.707350969314575
0.4449954404643939,2.7080929279327393
0.44498776657271377,2.708719491958618
0.44498189030546165,2.709444046020508
0.44497422193470776,2.710096597671509
0.4449683506705761,2.7108314037323
0.4449606878140546,2.7114434242248535
0.44495482154676724,2.7121856212615967
0.44494716419779595,2.7128195762634277
0.4449413029210872,2.7135212421417236
0.44493365107299554,2.714167594909668
0.4449277947806108,2.714874744415283
0.44492014842673894,2.7155237197875977
0.44491429711243463,2.7162277698516846
0.4449066562461345,2.7168967723846436
0.4449008099036773,2.71756649017334
0.44489317451831206,2.718302011489868
0.4448873331414797,2.7189133167266846
0.44487970323042375,2.7196969985961914
0.4448738668130047,2.7202882766723633
0.4448662423696437,2.7210772037506104
0.4448604109054371,2.7216689586639404
0.44485279192316796,2.722426414489746
0.4448469654059835,2.723001480102539
0.4448393518782142,2.7238197326660156
0.44483353030187245,2.7243432998657227
0.44482592222202244,2.7252085208892822
0.4448201055803543,2.7257206439971924
0.444812502941854,2.726590871810913
0.44480669122870126,2.7270894050598145
0.4447990940249922,2.727968215942383
0.4447932872342071,2.7284774780273438
0.4447856954587418,2.729358196258545
0.4447798935841874,2.729846715927124
0.44477230723042965,2.730762243270874
0.4447665102659791,2.731224536895752
0.4447589293274039,2.7321436405181885
0.44475313726694105,2.7326009273529053
0.4447455617370341,2.7335145473480225
0.44473977457445346,2.7340610027313232
0.44473220444671163,2.7348549365997314
0.4447264221759181,2.735438108444214
0.4447188574438492,2.7362120151519775
0.4447130800587579,2.7368199825286865
0.44470552071588076,2.7375664710998535
0.4446997482104176,2.738172769546509
0.4446921942502618,2.738945245742798
0.44468642661836283,2.7395405769348145
0.44467887803446937,2.7403252124786377
0.4446731152700809,2.7409071922302246
0.4446655720560011,2.7416858673095703
0.4446598141530803,2.7422759532928467
0.44465227630237647,2.7430622577667236
0.4446465232548904,2.743671178817749
0.4446389907611359,2.7444095611572266
0.4446332425630621,2.7450225353240967
0.444625715419841,2.7457687854766846
0.4446199720651671,2.7463698387145996


==> n9/slow_stale_grads_e_2000_lr_02.csv <==
testing_loss,times
0.6923987794385229,0.0
0.6916507819483664,0.0013301372528076172
0.690905757526054,0.0023822784423828125
0.6901651882550479,0.002824068069458008
0.6894285556947802,0.0037691593170166016
0.6886958364126469,0.0042569637298583984
0.6879670083924354,0.005179166793823242
0.6872420496581948,0.005659341812133789
0.6865209382724521,0.0065457820892333984
0.6858036523383398,0.007039785385131836
0.6850901700016891,0.007897138595581055
0.6843804694530826,0.008426904678344727
0.6836745289298647,0.009238719940185547
0.6829723267181066,0.009785175323486328
0.6822738411545327,0.010640621185302734
0.681579050628401,0.011160850524902344
0.6808879335833431,0.011977910995483398
0.6802004685191612,0.012521743774414062
0.6795166339935832,0.013315439224243164
0.678836408623975,0.013884305953979492
0.6781597710890124,0.014646291732788086
0.6774867001303093,0.015268564224243164
0.6768171745540067,0.016010284423828125
0.6761511732323189,0.016644716262817383
0.6754886751050381,0.01736164093017578
0.6748296591810012,0.018010854721069336
0.6741741045395132,0.018720388412475586
0.6735219903317312,0.01939845085144043
0.6728732957820099,0.02005791664123535
0.6722280001892063,0.020755767822265625
0.6715860829279453,0.021387338638305664
0.6709475234498471,0.02212834358215332
0.6703123012847159,0.02273416519165039
0.6696803960416906,0.023491382598876953
0.6690517874103583,0.02410602569580078
0.6684264551618287,0.024889469146728516
0.6678043791497751,0.025456666946411133
0.6671855393114359,0.02625584602355957
0.6665699156685809,0.026828289031982422
0.6659574883284436,0.027625083923339844
0.6653482374846166,0.0281827449798584
0.6647421434179135,0.029019594192504883
0.6641391864971956,0.029531478881835938
0.6635393471801669,0.03037571907043457
0.6629426060141336,0.030878543853759766
0.662348943636732,0.031742095947265625
0.6617583407766253,0.03224968910217285
0.6611707782541655,0.033110618591308594
0.6605862369820283,0.033614158630371094
0.660004697965814,0.034479379653930664
0.6594261423046183,0.034983158111572266
0.6588505511915764,0.03581523895263672
0.6582779059143741,0.03635382652282715
0.6577081878557326,0.03720736503601074
0.6571413784938638,0.03771233558654785
0.6565774594028995,0.03856301307678223
0.6560164122532909,0.03907346725463867
0.6554582188121841,0.03993344306945801
0.6549028609437672,0.04044294357299805
0.6543503206095932,0.041289567947387695
0.653800579868877,0.041794538497924805
0.6532536208787678,0.04265451431274414
0.6527094258945979,0.04314470291137695
0.6521679772701066,0.04402470588684082
0.6516292574576417,0.04453635215759277
0.6510932490083391,0.045380353927612305
0.6505599345722785,0.04589486122131348
0.6500292968986179,0.04674673080444336
0.6495013188357089,0.04724407196044922
0.6489759833311868,0.04813957214355469
0.6484532734320457,0.04861187934875488
0.64793317228469,0.0494842529296875
0.6474156631349675,0.04998040199279785
0.6469007293281841,0.05083799362182617
0.6463883543091008,0.05135011672973633
0.64587852162191,0.0522313117980957
0.6453712149101976,0.052744150161743164
0.6448664179168856,0.053601980209350586
0.6443641144841592,0.054112911224365234
0.6438642885533773,0.05495643615722656
0.6433669241649672,0.0554959774017334
0.6428720054583046,0.056327104568481445
0.6423795166715771,0.056871652603149414
0.6418894421416356,0.05770611763000488
0.6414017663038281,0.058234453201293945
0.6409164736918238,0.05907273292541504
0.6404335489374207,0.05958080291748047
0.6399529767703414,0.06043386459350586
0.6394747420180171,0.060961246490478516
0.638998829605358,0.061800241470336914
0.6385252245545127,0.06229376792907715
0.6380539119846154,0.0631864070892334
0.6375848771115236,0.06365680694580078
0.6371181052475434,0.06456351280212402
0.6366535818011448,0.06505608558654785
0.6361912922766676,0.06589984893798828
0.6357312222740167,0.06640458106994629
0.6352733574883487,0.06726837158203125
0.6348176837097488,0.06777310371398926
0.6343641868228997,0.06862473487854004
0.6339128528067414,0.06914854049682617
0.6334636677341225,0.06999754905700684
0.6330166177714456,0.0705568790435791
0.6325716891783023,0.07137155532836914
0.6321288683071029,0.07189679145812988
0.6316881416026995,0.07271575927734375
0.6312494956019995,0.07323384284973145
0.630812916933577,0.0740971565246582
0.6303783923172737,0.07458662986755371
0.6299459085637971,0.0754694938659668
0.6295154525743111,0.075958251953125
0.6290870113400224,0.0768735408782959
0.6286605719417608,0.07731747627258301
0.6282361215495552,0.07824158668518066
0.6278136474222044,0.07872462272644043
0.6273931369068437,0.07958269119262695
0.6269745774385078,0.08009648323059082
0.6265579565396884,0.08097982406616211
0.6261432618198889,0.0814671516418457
0.6257304809751748,0.0823526382446289
0.6253196017877225,0.08282756805419922
0.6249106121253614,0.08373665809631348
0.6245034999411168,0.08423924446105957
0.6240982532727473,0.08513092994689941
0.6236948602422807,0.08560895919799805
0.6232933090555473,0.08650040626525879
0.6228935880017101,0.08696436882019043
0.6224956854527943,0.08786439895629883
0.6220995898632137,0.0883481502532959
0.6217052897692952,0.0892343521118164
0.6213127737888026,0.08969855308532715
0.6209220306204581,0.09058952331542969
0.6205330490434625,0.09105253219604492
0.6201458179170147,0.09194278717041016
0.6197603261798295,0.09242606163024902
0.6193765628496544,0.09331607818603516
0.6189945170227871,0.09379792213439941
0.6186141778735894,0.09470748901367188
0.6182355346540037,0.09517216682434082
0.6178585766930671,0.09608149528503418
0.6174832933964258,0.09655022621154785
0.6171096742458488,0.09743857383728027
0.6167377087987428,0.09790349006652832
0.6163673866876652,0.09878706932067871
0.6159986976198395,0.09926223754882812
0.6156316313766683,0.10015153884887695
0.6152661778132493,0.1006467342376709
0.6149023268578897,0.10149645805358887
0.6145400685116218,0.10200691223144531
0.6141793928477195,0.10285449028015137
0.6138202900112155,0.10338187217712402
0.6134627502184182,0.10423755645751953
0.6131067637564313,0.10474872589111328
0.6127523209826718,0.10556912422180176
0.6123994123243923,0.10611510276794434
0.6120480282782009,0.1069493293762207
0.611698159409585,0.10746550559997559
0.6113497963524348,0.10832047462463379
0.6110029298085681,0.10883212089538574
0.6106575505472577,0.10968184471130371
0.6103136494047589,0.11021232604980469
0.6099712172838384,0.11103415489196777
0.6096302451533063,0.11157441139221191
0.6092907240475479,0.11239504814147949
0.6089526450660577,0.11295819282531738
0.6086159993729757,0.1137540340423584
0.6082807781966248,0.11431622505187988
0.6079469728290499,0.11510348320007324
0.6076145746255591,0.11568212509155273
0.6072835750042669,0.11647677421569824
0.6069539654456388,0.1170649528503418
0.6066257374920386,0.11783385276794434
0.6062988827472764,0.11844468116760254
0.6059733928761604,0.1192014217376709
0.6056492596040488,0.11979341506958008
0.605326474716406,0.1205587387084961
0.605005030058358,0.12117362022399902
0.6046849175342532,0.1219475269317627
0.6043661291072232,0.12254667282104492
0.6040486567987458,0.12331652641296387
0.6037324926882114,0.12390255928039551
0.6034176289124913,0.12467360496520996
0.6031040576655076,0.12526535987854004
0.6027917711978056,0.12606143951416016
0.6024807618161294,0.12662982940673828
0.6021710218829984,0.12743186950683594
0.6018625438162876,0.12798666954040527
0.6015553200888091,0.12880945205688477
0.6012493432278965,0.1293478012084961
0.6009446058149921,0.1302042007446289
0.6006411004852352,0.13071465492248535
0.6003388199270545,0.13156390190124512
0.6000377568817618,0.13207077980041504
0.5997379041431483,0.13296151161193848
0.5994392545570836,0.13345026969909668
0.5991418010211172,0.1343247890472412
0.5988455364840825,0.1348114013671875
0.5985504539457023,0.13570165634155273
0.5982565464561985,0.13620615005493164
0.5979638071159031,0.13709139823913574
0.597672229074872,0.1375739574432373
0.5973818055325011,0.1384410858154297
0.5970925297371448,0.13894343376159668
0.5968043949857385,0.13980865478515625
0.5965173946234209,0.14031004905700684
0.5962315220431613,0.14117026329040527
0.595946770685388,0.1416645050048828
0.5956631340376197,0.14256048202514648
0.5953806056340991,0.143035888671875
0.5950991790554299,0.14392399787902832
0.5948188479282147,0.14438700675964355
0.5945396059246967,0.14528942108154297
0.594261446762404,0.14583539962768555
0.5939843642037954,0.14665937423706055
0.5937083520559089,0.14719700813293457
0.5934334041700139,0.14803695678710938
0.5931595144412644,0.14856457710266113
0.5928866768083552,0.14940834045410156
0.5926148852531806,0.14990568161010742
0.5923441338004962,0.15099000930786133
0.5920744165175819,0.1514148712158203
0.591805727513908,0.15234375
0.5915380609408043,0.1528158187866211
0.5912714109911303,0.15372490882873535
0.5910057718989495,0.15420818328857422
0.5907411379392042,0.15510821342468262
0.590477503427395,0.15557384490966797
0.5902148627192603,0.15647482872009277
0.5899532102104597,0.1569662094116211
0.5896925403362598,0.15782594680786133
0.5894328475712219,0.15833330154418945
0.5891741264288914,0.1592113971710205
0.5889163714614918,0.15970087051391602
0.5886595772596178,0.16056036949157715
0.5884037384519339,0.16107964515686035
0.5881488497048738,0.16192269325256348
0.587894905722341,0.16246342658996582
0.5876419012454148,0.1633756160736084
0.5873898310520553,0.16384267807006836
0.5871386899568128,0.16473150253295898
0.5868884728105387,0.16520404815673828
0.5866391745000983,0.16608023643493652
0.5863907899480872,0.1665818691253662
0.5861433141125484,0.16742873191833496
0.5858967419866922,0.16794657707214355
0.5856510685986186,0.1688089370727539
0.5854062890110417,0.169297456741333
0.5851623983210161,0.17017126083374023
0.5849193916596659,0.17066311836242676
0.5846772641919147,0.1715230941772461
0.58443601111622,0.17203545570373535
0.5841956276643074,0.17291021347045898
0.5839561091009078,0.1734170913696289
0.5837174507234975,0.17424869537353516
0.5834796478620389,0.1747889518737793
0.5832426958787249,0.17559814453125
0.5830065901677235,0.1761629581451416
0.5827713261549267,0.17698097229003906
0.5825368992976988,0.17749905586242676
0.5823033050846297,0.17834234237670898
0.5820705390352875,0.1788473129272461
0.5818385966999746,0.17970991134643555
0.5816074736594861,0.18021583557128906
0.5813771655248682,0.18110990524291992
0.5811476679371814,0.18158698081970215
0.5809189765672631,0.18248271942138672
0.5806910871154934,0.18294167518615723
0.5804639953115632,0.18384552001953125
0.5802376969142428,0.18428587913513184
0.5800121877111535,0.185211181640625
0.5797874635185412,0.18564867973327637
0.5795635201810508,0.1865847110748291
0.5793403535715038,0.1871030330657959
0.5791179595906765,0.18796753883361816
0.5788963341670805,0.18847060203552246
0.5786754732567461,0.18932437896728516
0.578455372843005,0.18984222412109375
0.5782360289362777,0.19067597389221191
0.5780174375738604,0.1911773681640625
0.5777995948197148,0.1920337677001953
0.5775824967642592,0.1925361156463623
0.5773661395241623,0.19339489936828613
0.5771505192421363,0.1939105987548828
0.5769356320867353,0.19476556777954102
0.5767214742521519,0.1952831745147705
0.5765080419580179,0.1961383819580078
0.5762953314492054,0.19664478302001953
0.57608333899563,0.19751596450805664
0.5758720608920559,0.19799351692199707
0.575661493457902,0.19887232780456543
0.5754516330370495,0.19935393333435059
0.5752424759976529,0.20026040077209473
0.5750340187319499,0.2007589340209961
0.574826257656075,0.20162200927734375
0.5746191892098735,0.2021036148071289
0.5744128098567177,0.20297861099243164
0.574207116083324,0.20347261428833008
0.5740021043995727,0.20434212684631348
0.5737977713383277,0.20482158660888672
0.5735941134552588,0.20572185516357422
0.5733911273286658,0.2062089443206787
0.5731888095593028,0.20710325241088867
0.5729871567702048,0.20758819580078125
0.5727861656065163,0.20846867561340332
0.5725858327353198,0.20896053314208984
0.5723861548454672,0.20984411239624023
0.5721871286474118,0.21035480499267578
0.5719887508730425,0.21120524406433105
0.5717910182755178,0.2117156982421875
0.5715939276291035,0.21257758140563965
0.5713974757290099,0.21310949325561523
0.5712016593912306,0.21394681930541992
0.5710064754523836,0.21445155143737793
0.5708119207695534,0.21529650688171387
0.5706179922201339,0.21579504013061523
0.5704246867016723,0.21666526794433594
0.5702320011317166,0.2171785831451416
0.5700399324476606,0.21801137924194336
0.5698484776065945,0.21852803230285645
0.5696576335851529,0.2193741798400879
0.5694673973793667,0.2198789119720459
0.5692777660045152,0.22073721885681152
0.5690887364949792,0.22124338150024414
0.5689003059040959,0.22210001945495605
0.5687124713040155,0.22260212898254395
0.568525229785557,0.22345423698425293
0.5683385784580676,0.2239549160003662
0.5681525144492819,0.22488141059875488
0.5679670349051826,0.22532343864440918
0.5677821369898625,0.22626042366027832
0.567597817885387,0.22670269012451172
0.5674140747916594,0.22763776779174805
0.567230904926285,0.22809553146362305
0.5670483055244386,0.22904658317565918
0.5668662738387313,0.22948813438415527
0.5666848071390799,0.23043441772460938
0.5665039027125758,0.23088884353637695
0.566323557863357,0.23180747032165527
0.5661437699124793,0.2322533130645752
0.5659645361977894,0.23318910598754883
0.5657858540737997,0.23362493515014648
0.5656077209115622,0.23453664779663086
0.5654301340985465,0.23498034477233887
0.565253091038515,0.23590803146362305
0.565076589151403,0.23634552955627441
0.564900625873197,0.23728108406066895
0.564725198655815,0.23771238327026367
0.5645503049669885,0.23865270614624023
0.5643759422901441,0.23908686637878418
0.564202108124287,0.24002981185913086
0.5640287999838857,0.2404651641845703
0.5638560153987563,0.24141812324523926
0.5636837519139499,0.24185633659362793
0.5635120070896386,0.24277877807617188
0.5633407785010043,0.24322175979614258
0.5631700637381273,0.2441565990447998
0.5629998604058768,0.24463486671447754
0.5628301661238012,0.24553751945495605
0.5626609785260197,0.2460010051727295
0.5624922952611161,0.24688959121704102
0.5623241139920307,0.24736547470092773
0.5621564323959563,0.24827027320861816
0.5619892481642326,0.24874520301818848
0.5618225590022425,0.2496204376220703
0.5616563626293096,0.25010180473327637
0.5614906567785956,0.2512662410736084
0.5613254391969991,0.2516775131225586
0.5611607076450557,0.25263047218322754
0.5609964598968378,0.253110408782959
0.5608326937398563,0.2540116310119629
0.5606694069749624,0.2545015811920166
0.5605065974162504,0.2553732395172119
0.5603442628909617,0.2558712959289551
0.5601824012393892,0.2567312717437744
0.5600210103147824,0.2572338581085205
0.559860087983253,0.258089542388916
0.5596996321236832,0.25858592987060547
0.5595396406276318,0.2594292163848877
0.5593801113992428,0.25995898246765137
0.5592210423551552,0.26082372665405273
0.5590624314244124,0.26138782501220703
0.5589042765483724,0.262195348739624
0.55874657568062,0.26274538040161133
0.5585893267868781,0.263563871383667
0.558432527844921,0.264101505279541
0.5582761768444873,0.2649712562561035
0.5581202717871949,0.26548051834106445
0.5579648106864551,0.2663731575012207
0.5578097915673886,0.26685166358947754
0.557655212466742,0.26773738861083984
0.5575010714328039,0.26824426651000977
0.557347366525324,0.26914215087890625
0.5571940958154299,0.26961255073547363
0.5570412573855471,0.27048730850219727
0.5568888493293181,0.27100157737731934
0.5567368697515233,0.27186036109924316
0.5565853167680009,0.27234768867492676
0.5564341885055698,0.27322912216186523
0.5562834831019511,0.27369260787963867
0.5561331987056906,0.2746305465698242
0.5559833334760833,0.27506327629089355
0.5558338855830965,0.2760190963745117
0.5556848532072953,0.2764561176300049
0.5555362345397675,0.27738213539123535
0.5553880277820495,0.27785277366638184
0.5552402311460533,0.27876853942871094
0.5550928428539927,0.2792325019836426
0.5549458611383126,0.28014135360717773
0.5547992842416154,0.2806425094604492
0.5546531104165913,0.28151583671569824
0.5545073379259471,0.2820138931274414
0.5543619650423363,0.2828865051269531
0.5542169900482898,0.28339695930480957
0.5540724112361474,0.2842540740966797
0.5539282269079884,0.2847576141357422
0.5537844353755649,0.28562402725219727
0.5536410349602344,0.2861292362213135
0.5534980239928924,0.2869839668273926
0.5533554008139072,0.287487268447876
0.553213163773054,0.2883272171020508
0.553071311229449,0.288818359375
0.5529298415514863,0.28968214988708496
0.5527887531167726,0.2901923656463623
0.5526480443120642,0.2910599708557129
0.5525077135332037,0.29155969619750977
0.5523677591850581,0.29239654541015625
0.5522281796814559,0.2929086685180664
0.552088973445126,0.2937631607055664
0.5519501389076367,0.2942502498626709
0.5518116745093345,0.2951164245605469
0.5516735786992856,0.29561614990234375
0.5515358499352141,0.29649901390075684
0.5513984866834444,0.29702329635620117
0.5512614874188422,0.29786014556884766
0.5511248506247557,0.2983720302581787
0.5509885747929588,0.29923057556152344
0.550852658423593,0.2997300624847412
0.550717100025111,0.30060267448425293
0.5505818981142196,0.30113792419433594
0.5504470512158254,0.30195140838623047
0.550312557862977,0.3025038242340088
0.5501784165968118,0.30330944061279297
0.5500446259665001,0.3038671016693115
0.549911184529192,0.3046693801879883
0.5497780908499623,0.30524182319641113
0.5496453435017588,0.3060593605041504
0.5495129410653473,0.3066222667694092
0.5493808821292607,0.3074204921722412
0.5492491652897464,0.30799436569213867
0.5491177891507142,0.30880045890808105
0.5489867523236853,0.30934667587280273
0.5488560534277412,0.3101661205291748
0.5487256910894734,0.31070423126220703
0.5485956639429334,0.3115115165710449
0.5484659706295818,0.31205058097839355
0.548336609798241,0.3128829002380371
0.5482075801050441,0.31340932846069336
0.5480788802133879,0.3142571449279785
0.5479505087938834,0.3147730827331543
0.5478224645243093,0.31561779975891113
0.547694746089563,0.3161451816558838
0.5475673521816149,0.3170292377471924
0.5474402814994606,0.3175334930419922
0.547313532749075,0.31839489936828613
0.5471871046433665,0.3188931941986084
0.5470609959021304,0.3197603225708008
0.5469352052520048,0.32024574279785156
0.5468097314264245,0.3211324214935303
0.5466845731655772,0.3216054439544678
0.5465597292163584,0.3225114345550537
0.5464351983323283,0.3230459690093994
0.5463109792736677,0.3238656520843506
0.5461870708071345,0.32440829277038574
0.5460634717060211,0.3252415657043457
0.5459401807501121,0.325747013092041
0.5458171967256411,0.32662415504455566
0.5456945184252492,0.32712602615356445
0.5455721446479436,0.32819581031799316
0.5454500741990558,0.32860398292541504
0.5453283058902005,0.32955098152160645
0.5452068385392359,0.3299829959869385
0.5450856709702215,0.3309464454650879
0.5449648020133797,0.3313605785369873
0.5448442305050548,0.33231163024902344
0.5447239552876745,0.3327338695526123
0.5446039752097096,0.33371734619140625
0.5444842891256361,0.3341543674468994
0.5443648958958959,0.33511924743652344
0.5442457943868585,0.335554838180542
0.5441269834707838,0.33652567863464355
0.5440084620257829,0.33698272705078125
0.5438902289357821,0.337902307510376
0.5437722830904849,0.3383491039276123
0.5436546233853349,0.3393082618713379
0.5435372487214797,0.3397400379180908
0.5434201580057342,0.3407144546508789
0.5433033501505452,0.34116148948669434
0.543186824073954,0.3420844078063965
0.543070578699563,0.34253859519958496
0.5429546129564984,0.34343528747558594
0.5428389257793764,0.3439056873321533
0.5427235161082681,0.3447916507720947
0.5426083828886649,0.345273494720459
0.5424935250714442,0.3461775779724121
0.5423789416128357,0.34665560722351074
0.5422646314743876,0.3475465774536133
0.5421505936229325,0.34805822372436523
0.5420368270305549,0.3489561080932617
0.5419233306745581,0.34943485260009766
0.5418101035374309,0.3503153324127197
0.5416971446068157,0.3507823944091797
0.5415844528754756,0.35166287422180176
0.5414720273412634,0.3521730899810791
0.5413598670070882,0.3530466556549072
0.5412479708808853,0.35355591773986816
0.5411363379755844,0.3544182777404785
0.5410249673090779,0.35494399070739746
0.5409138579041908,0.35578489303588867
0.5408030087886496,0.35631251335144043
0.5406924189950522,0.35717272758483887
0.5405820875608371,0.3576548099517822
0.5404720135282542,0.3585324287414551
0.5403621959443343,0.3590078353881836
0.5402526338608601,0.35990142822265625
0.5401433263343363,0.36038732528686523
0.540034272425961,0.36129307746887207
0.5399254712015966,0.36178135871887207
0.5398169217317408,0.3626713752746582
0.5397086230914987,0.3631722927093506
0.539600574360554,0.3640317916870117
0.5394927746231406,0.3645792007446289
0.5393852229680162,0.3654046058654785
0.5392779184884325,0.3659238815307617
0.5391708602821096,0.3667774200439453
0.5390640474512076,0.3672778606414795
0.5389574791022997,0.3681497573852539
0.5388511543463457,0.3686378002166748
0.5387450722986646,0.3695106506347656
0.5386392320789092,0.36997437477111816
0.5385336328110383,0.3708786964416504
0.5384282736232918,0.3713397979736328
0.5383231536481643,0.3722350597381592
0.5382182720223792,0.3726997375488281
0.5381136278868631,0.3736000061035156
0.5380092203867209,0.3740668296813965
0.5379050486712104,0.3749711513519287
0.5378011118937163,0.3754451274871826
0.5376974092117268,0.37634801864624023
0.5375939397868081,0.376828670501709
0.5374907027845803,0.3777153491973877
0.5373876973746924,0.37827610969543457
0.5372849227307986,0.3790874481201172
0.5371823780305348,0.379626989364624
0.5370800624554937,0.3804466724395752
0.5369779751912018,0.38100171089172363
0.5368761154270962,0.38190269470214844
0.5367744823565002,0.38237953186035156
0.5366730751766017,0.3832826614379883
0.5365718930884286,0.38372373580932617
0.5364709352968271,0.38464856147766113
0.5363702010104386,0.3851344585418701
0.5362696894416773,0.3860197067260742
0.5361693998067075,0.3864927291870117
0.5360693313254221,0.3873755931854248
0.5359694832214197,0.38785505294799805
0.5358698547219835,0.38874292373657227
0.535770445058059,0.38919639587402344
0.5356712534642327,0.39010143280029297
0.5355722791787108,0.39058709144592285
0.5354735214432972,0.3914828300476074
0.5353749795033734,0.391970157623291
0.5352766526078768,0.39287519454956055
0.5351785400092801,0.3933591842651367
0.5350806409635703,0.3942532539367676
0.5349829547302286,0.3947310447692871
0.5348854805722096,0.39564013481140137
0.5347882177559216,0.39612889289855957
0.5346911655512055,0.3970327377319336
0.5345943232313158,0.3974800109863281
0.5344976900729002,0.3984224796295166
0.5344012653559796,0.39888548851013184
0.5343050483639298,0.3998129367828369
0.5342090383834601,0.400282621383667
0.5341132347045956,0.4012019634246826
0.5340176366206576,0.4016597270965576
0.533922243428244,0.4026038646697998
0.533827054427211,0.4030439853668213
0.5337320689206542,0.4039766788482666
0.5336372862148895,0.40442395210266113
0.533542705619435,0.4053924083709717
0.5334483264469925,0.40581512451171875
0.5333541480134294,0.40676212310791016
0.5332601696377599,0.40720152854919434
0.5331663906421277,0.40815186500549316
0.5330728103517877,0.40858983993530273
0.5329794280950879,0.4095282554626465
0.532886243203453,0.41001319885253906
0.532793255011365,0.41089367866516113
0.5327004628563471,0.4113759994506836
0.5326078660789462,0.4122617244720459
0.532515464022715,0.41274023056030273
0.5324232560341958,0.4136321544647217
0.5323312414629032,0.41411304473876953
0.5322394196613067,0.41501402854919434
0.532147789984815,0.4155142307281494
0.5320563517917585,0.41640806198120117
0.531965104443373,0.41691112518310547
0.5318740473037837,0.4177725315093994
0.5317831797399883,0.41828322410583496
0.5316925011218413,0.4191555976867676
0.5316020108220377,0.41963768005371094
0.531511708216097,0.4205155372619629
0.5314215926823471,0.42101407051086426
0.5313316636019093,0.4218780994415283
0.5312419203586819,0.42236948013305664
0.5311523623393251,0.4232523441314697
0.5310629889332451,0.42371201515197754
0.5309737995325792,0.4246950149536133
0.5308847935321801,0.42514657974243164
0.5307959703296016,0.4260711669921875
0.5307073293250824,0.4265258312225342
0.5306188699215322,0.4274435043334961
0.5305305915245159,0.4278981685638428
0.5304424935422399,0.4288291931152344
0.5303545753855364,0.42926907539367676
0.53026683646785,0.43021130561828613
0.5301792762052218,0.4306526184082031
0.5300918940162763,0.4315788745880127
0.5300046893222067,0.4320344924926758
0.5299176615467607,0.4329867362976074
0.529830810116226,0.4334261417388916
0.5297441344594171,0.4343533515930176
0.5296576340076611,0.4347841739654541
0.5295713081947835,0.43570518493652344
0.529485156457095,0.4361720085144043
0.5293991782333777,0.4371154308319092
0.5293133729648712,0.437544584274292
0.5292277400952601,0.43849945068359375
0.5291422790706595,0.4389767646789551
0.5290569893396024,0.43988943099975586
0.5289718703530264,0.44034743309020996
0.5288869215642604,0.4412498474121094
0.528802142429012,0.44170260429382324
0.5287175324053541,0.4425978660583496
0.5286330909537125,0.4430840015411377
0.5285488175368522,0.44397664070129395
0.5284647116198663,0.4444608688354492
0.5283807726701617,0.4453427791595459
0.5282970001574482,0.4458463191986084
0.5282133935537242,0.4467172622680664
0.5281299523332663,0.44722700119018555
0.5280466759726156,0.4480865001678467
0.5279635639505659,0.44859743118286133
0.5278806157481518,0.44945478439331055
0.5277978308486366,0.44995737075805664
0.5277152087375001,0.4508171081542969
0.527632748902427,0.45131993293762207
0.5275504508332944,0.45218944549560547
0.5274683140221612,0.4526665210723877
0.5273863379632554,0.4535813331604004
0.5273045221529632,0.45406246185302734
0.527222866089817,0.45496582984924316
0.5271413692744841,0.4554481506347656
0.5270600312097554,0.45635294914245605
0.5269788514005341,0.4568140506744385
0.5268978293538246,0.4577674865722656
0.5268169645787207,0.4582071304321289
0.5267362565863957,0.4591503143310547
0.5266557048900897,0.4595794677734375
0.5265753090051006,0.4605274200439453
0.5264950684487717,0.460986852645874
0.5264149827404814,0.46189117431640625
0.5263350514016324,0.4623541831970215
0.5262552739556418,0.46326470375061035
0.5261756499279289,0.4637115001678467
0.526096178845906,0.46464061737060547
0.5260168602389673,0.4651038646697998
0.5259376936384791,0.4660158157348633
0.5258586785777681,0.466494083404541
0.5257798145921133,0.4674038887023926
0.5257011012187333,0.4678478240966797
0.525622537996778,0.46878814697265625
0.5255441244673179,0.46925902366638184
0.5254658601733337,0.4701969623565674
0.5253877446597071,0.4706454277038574
0.5253097774732101,0.47157835960388184
0.5252319581624957,0.47200584411621094
0.525154286278088,0.4730250835418701
0.5250767613723726,0.47344398498535156
0.5249993829995863,0.47440004348754883
0.5249221507158083,0.4748387336730957
0.5248450640789503,0.4757969379425049
0.524768122648747,0.47624707221984863
0.524691325986747,0.4771919250488281
0.5246146736563027,0.4776325225830078
0.5245381652225619,0.47855710983276367
0.5244618002524578,0.47901082038879395
0.5243855783147003,0.47992968559265137
0.5243094989797666,0.4803791046142578
0.5242335618198923,0.48128747940063477
0.5241577664090622,0.48174500465393066
0.5240821123230013,0.48265624046325684
0.5240065991391661,0.48313045501708984
0.5239312264367358,0.48402881622314453
0.5238559937966031,0.48450350761413574
0.5237809008013659,0.4854300022125244
0.5237059470353177,0.48587608337402344
0.5236311320844407,0.4868350028991699
0.5235564555363953,0.487271785736084
0.5234819169805126,0.488203763961792
0.523407516007786,0.4886484146118164
0.5233332522108622,0.48958730697631836
0.5232591251840331,0.4900367259979248
0.5231851345232273,0.4909529685974121
0.5231112798260023,0.4913973808288574
0.5230375606915357,0.49233007431030273
0.5229639767206172,0.49277520179748535
0.5228905275156407,0.49370908737182617
0.5228172126805959,0.494143009185791
0.5227440318210601,0.49509382247924805
0.5226709845441911,0.495532751083374
0.522598070458718,0.4964745044708252
0.5225252891749343,0.49695301055908203
0.5224526403046899,0.49784302711486816
0.5223801234613823,0.4983184337615967
0.5223077382599506,0.4992184638977051
0.5222354843168661,0.4996612071990967
0.5221633612501259,0.5005924701690674
0.5220913686792444,0.5010988712310791
0.5220195062252464,0.5019433498382568
0.5219477735106588,0.5024545192718506
0.521876170159504,0.5033202171325684
0.5218046957972922,0.5038225650787354
0.5217333500510131,0.5046777725219727
0.5216621325491301,0.5051906108856201
0.5215910429215717,0.5061933994293213
0.521520080799725,0.5066156387329102
0.5214492458164282,0.5075678825378418
0.5213785376059633,0.5079989433288574
0.5213079558040493,0.5090842247009277
0.5212375000478349,0.5094656944274902
0.5211671699758914,0.5104565620422363
0.5210969652282056,0.5108861923217773
0.5210268854461735,0.5118374824523926
0.5209569302725923,0.5122880935668945
0.5208870993516547,0.5132160186767578
0.5208173923289408,0.5136568546295166
0.5207478088514125,0.5145747661590576
0.5206783485674058,0.5150213241577148
0.5206090111266248,0.5159618854522705
0.5205397961801342,0.5164175033569336
0.5204707033803538,0.5173459053039551
0.5204017323810506,0.5178024768829346
0.5203328828373331,0.5187525749206543
0.5202641544056447,0.5191915035247803
0.5201955467437565,0.5201222896575928
0.5201270595107619,0.5205650329589844
0.5200586923670696,0.5214850902557373
0.519990444974397,0.5219264030456543
0.5199223169957643,0.5228540897369385
0.519854308095488,0.5232949256896973
0.5197864179391748,0.5242350101470947
0.519718646193715,0.5246760845184326
0.5196509925272769,0.5256128311157227
0.5195834566092994,0.5260469913482666
0.5195160381104879,0.5270366668701172
0.5194487367028061,0.5274577140808105
0.5193815520594716,0.5284421443939209
0.5193144838549488,0.5289011001586914
0.5192475317649433,0.529822826385498
0.5191806954663959,0.5303025245666504
0.519113974637477,0.5312397480010986
0.5190473689575801,0.5316939353942871
0.5189808781073165,0.5326151847839355
0.5189145017685093,0.5330963134765625
0.5188482396241872,0.5339791774749756
0.5187820913585797,0.5344603061676025
0.5187160566571106,0.5353505611419678
0.5186501352063921,0.5358259677886963
0.5185843266942203,0.5367405414581299
0.5185186308095685,0.5372073650360107
0.5184530472425819,0.5381064414978027
0.5183875756845722,0.5385866165161133
0.518322215828012,0.539470911026001
0.5182569673665295,0.5399363040924072
0.5181918299949024,0.5408375263214111
0.5181268034090533,0.541325569152832
0.5180618873060439,0.5422286987304688
0.5179970813840691,0.5427346229553223
0.5179323853424529,0.5435974597930908
0.5178677988816419,0.544093132019043
0.5178033217032008,0.5450162887573242
0.5177389535098065,0.5454537868499756
0.5176746940052438,0.5463948249816895
0.517610542894399,0.5468311309814453
0.5175464998832559,0.5477650165557861
0.5174825646788896,0.5481913089752197
0.5174187369894626,0.5491487979888916
0.5173550165242188,0.5495915412902832
0.5172914029934782,0.5505037307739258
0.5172278961086332,0.5509459972381592
0.5171644955821424,0.5518825054168701
0.517101201127526,0.5523233413696289
0.5170380124593612,0.5532512664794922
0.5169749292932766,0.5537142753601074
0.516911951345948,0.5546023845672607
0.5168490783350933,0.5551064014434814
0.5167863099794675,0.5559780597686768
0.516723645998858,0.5565402507781982
0.5166610861140798,0.5573594570159912
0.5165986300469713,0.5579092502593994
0.5165362775203884,0.5587236881256104
0.5164740282582012,0.5592694282531738
0.5164118819852881,0.5600879192352295
0.5163498384275319,0.5606451034545898
0.516287897311815,0.5614562034606934
0.5162260583660148,0.5619921684265137
0.5161643213189988,0.5628206729888916
0.5161026859006209,0.5633602142333984
0.516041151841716,0.5641868114471436
0.5159797188740959,0.5647244453430176
0.515918386730545,0.5655529499053955
0.5158571551448153,0.5661029815673828
0.5157960238516229,0.5669219493865967
0.5157349925866422,0.5674839019775391
0.5156740610865034,0.5682854652404785
0.5156132290887863,0.5688297748565674
0.5155524963320172,0.569643497467041
0.5154918625556638,0.5701947212219238
0.5154313275001321,0.5710210800170898
0.5153708909067609,0.5715374946594238
0.5153105525178178,0.5723891258239746
0.5152503120764957,0.5729198455810547
0.5151901693269079,0.5737752914428711
0.5151301240140843,0.5742723941802979
0.5150701758839672,0.575157880783081
0.5150103246834071,0.5756425857543945
0.5149505701601587,0.5765385627746582
0.5148909120628766,0.5770251750946045
0.5148313501411117,0.5779290199279785
0.5147718841453067,0.5783751010894775
0.5147125138267924,0.5792920589447021
0.5146532389377836,0.5797228813171387
0.5145940592313751,0.5807046890258789
0.514534974461538,0.5811548233032227
0.5144759843831151,0.5820791721343994
0.5144170887518185,0.5825214385986328
0.5143582873242235,0.5834574699401855
0.5142995798577666,0.583892822265625
0.5142409661107413,0.5848219394683838
0.5141824458422934,0.5852899551391602
0.5141240188124181,0.5862030982971191
0.5140656847819558,0.5866663455963135
0.5140074435125888,0.5875673294067383
0.5139492947668367,0.5880300998687744
0.5138912383080539,0.5889761447906494
0.5138332739004248,0.5894157886505127
0.5137754013089605,0.590334415435791
0.5137176202994954,0.5907998085021973
0.5136599306386834,0.591702938079834
0.5136023320939941,0.5921883583068848
0.5135448244337094,0.5930938720703125
0.5134874074269198,0.5935618877410889
0.513430080843521,0.594449520111084
0.5133728444542104,0.5949358940124512
0.5133156980304829,0.5958075523376465
0.5132586413446287,0.5963160991668701
0.5132016741697285,0.5971968173980713
0.5131447962796508,0.5976760387420654
0.513088007449048,0.5985839366912842
0.5130313074533538,0.5990424156188965
0.5129746960687784,0.5999264717102051
0.5129181730723062,0.6004180908203125
0.5128617382416928,0.6012849807739258
0.5128053913554597,0.6017942428588867
0.512749132192893,0.6026523113250732
0.5126929605340393,0.6031663417816162
0.5126368761597021,0.604020357131958
0.5125808788514391,0.6045351028442383
0.5125249683915581,0.6053922176361084
0.512469144563115,0.6059002876281738
0.5124134071499091,0.606722354888916
0.5123577559364813,0.6072769165039062
0.5123021907081093,0.6080970764160156
0.5122467112508063,0.6086342334747314
0.5121913173513161,0.6094775199890137
0.5121360087971111,0.609994649887085
0.5120807853763886,0.6108524799346924
0.5120256468780676,0.6113641262054443
0.5119705930917864,0.6122181415557861
0.5119156238078985,0.6127407550811768
0.5118607388174705,0.6135890483856201
0.5118059379122782,0.614098310470581
0.5117512208848041,0.614964485168457
0.5116965875282343,0.6154711246490479
0.5116420376364554,0.616342306137085
0.5115875710040515,0.616894006729126
0.5115331874263007,0.6177229881286621
0.5114788866991737,0.6182541847229004
0.5114246686193291,0.6191117763519287
0.5113705329841111,0.6196153163909912
0.511316479591547,0.6204798221588135
0.5112625082403437,0.6210267543792725
0.5112086187298854,0.6218633651733398
0.5111548108602298,0.6223931312561035
0.5111010844321067,0.6232483386993408
0.5110474392469132,0.6237478256225586
0.5109938751067129,0.6246378421783447
0.5109403918142315,0.6251392364501953
0.5108869891728547,0.626014232635498
0.5108336669866258,0.6265149116516113
0.510780425060242,0.6273932456970215
0.5107272631990522,0.627894401550293
0.5106741812090542,0.6287746429443359
0.5106211788968917,0.6292753219604492
0.5105682560698522,0.6301333904266357
0.5105154125358637,0.6306347846984863
0.5104626481034923,0.6314830780029297
0.510409962581939,0.6319832801818848
0.5103573557810379,0.6328458786010742
0.510304827511253,0.6333670616149902
0.5102523775836756,0.6342189311981201
0.5102000058100218,0.6347417831420898
0.5101477120026299,0.6355922222137451
0.5100954959744576,0.6361062526702881
0.5100433575390795,0.6369922161102295
0.5099912965106849,0.6374948024749756
0.5099393127040746,0.6383540630340576
0.5098874059346588,0.6388564109802246
0.5098355760184544,0.6397240161895752
0.5097838227720826,0.6402230262756348
0.5097321460127662,0.6410951614379883
0.5096805455583273,0.6415994167327881
0.5096290212271848,0.642451286315918
0.5095775728383516,0.6429474353790283
0.5095262002114326,0.6438136100769043
0.5094749031666221,0.6443006992340088
0.5094236815247012,0.6451866626739502
0.5093725351070355,0.6456480026245117
0.5093214637355729,0.6465425491333008
0.5092704672328405,0.6470279693603516
0.5092195454219433,0.6479160785675049
0.5091686981265608,0.6483819484710693
0.5091179251709453,0.6492774486541748
0.5090672263799192,0.6497437953948975
0.5090166015788729,0.6506376266479492
0.508966050593762,0.6511270999908447
0.5089155732511059,0.6520082950592041
0.5088651693779844,0.652508020401001
0.5088148388020364,0.653372049331665
0.5087645813514565,0.6538825035095215
0.5087143968549941,0.6547431945800781
0.5086642851419501,0.655254602432251
0.5086142460421748,0.6561262607574463
0.508564279386066,0.6566259860992432
0.5085143850045667,0.657482385635376
0.5084645627291627,0.6579771041870117
0.5084148123918804,0.6588385105133057
0.5083651338252848,0.6593375205993652
0.5083155268624772,0.6602022647857666
0.5082659913370929,0.6606910228729248
0.5082165270832996,0.6615374088287354
0.508167133935794,0.6620807647705078
0.5081178117298013,0.662888765335083
0.508068560301072,0.663426399230957
0.5080193794858795,0.6642811298370361
0.5079702691210194,0.6648025512695312
0.5079212290438059,0.6656551361083984
0.5078722590920703,0.6661953926086426
0.5078233591041595,0.6670510768890381
0.5077745289189327,0.6675562858581543
0.5077257683757606,0.6684055328369141
0.5076770773145223,0.6689445972442627
0.507628455575604,0.6697981357574463
0.5075799029998964,0.6703016757965088
0.5075314194287935,0.6711857318878174
0.5074830047041896,0.6716721057891846
0.5074346586684779,0.6725411415100098
0.5073863811645485,0.6730549335479736
0.5073381720357859,0.6739091873168945
0.507290031126068,0.674407958984375
0.5072419582797631,0.6752996444702148
0.5071939533417286,0.6757783889770508
0.5071460161573086,0.6766889095306396
0.5070981465723328,0.677177906036377
0.5070503444331134,0.6780614852905273
0.5070026095864439,0.6786072254180908
0.5069549418795976,0.6794233322143555
0.5069073411603244,0.6799976825714111
0.5068598072768501,0.6808159351348877
0.5068123400778741,0.6813755035400391
0.5067649394125675,0.6822140216827393
0.5067176051305714,0.6827473640441895
0.5066703370819945,0.6837010383605957
0.5066231351174123,0.6841282844543457
0.506575999087864,0.6850903034210205
0.5065289288448519,0.6855177879333496
0.5064819242403387,0.6865580081939697
0.5064349851267457,0.6869754791259766
0.5063881113569519,0.6879570484161377
0.5063413027842912,0.6884090900421143
0.5062945592625511,0.6893701553344727
0.5062478806459709,0.6898167133331299
0.5062012667892397,0.690765380859375
0.506154717547495,0.6912081241607666
0.5061082327763207,0.6921372413635254
0.506061812331745,0.6925721168518066
0.5060154560702399,0.6935214996337891
0.5059691638487182,0.6939592361450195
0.5059229355245319,0.6948940753936768
0.5058767709554715,0.6953566074371338
0.5058306699997631,0.6963276863098145
0.5057846325160676,0.6967871189117432
0.5057386583634783,0.6977248191833496
0.5056927474015198,0.6982052326202393
0.5056468994901461,0.699110746383667
0.5056011144897387,0.6995766162872314
0.5055553922611055,0.7004785537719727
0.5055097326654786,0.7009725570678711
0.5054641355645129,0.7018551826477051
0.5054186008202846,0.7023212909698486
0.5053731282952892,0.70322585105896
0.5053277178524407,0.7036902904510498
0.5052823693550684,0.7046139240264893
0.5052370826669175,0.7050979137420654
0.5051918576521451,0.705986499786377
0.5051466941753209,0.7064487934112549
0.5051015921014237,0.7073643207550049
0.5050565512958414,0.7078182697296143
0.5050115716243679,0.7087490558624268
0.5049666529532035,0.7091884613037109
0.504921795148951,0.7101449966430664
0.5048769980786159,0.7105767726898193
0.5048322616096044,0.7115139961242676
0.5047875856097217,0.7119457721710205
0.5047429699471706,0.7129151821136475
0.5046984144905499,0.7133617401123047
0.5046539191088528,0.7142863273620605
0.5046094836714657,0.7147276401519775
0.5045651080481669,0.7156286239624023
0.504520792109124,0.7161166667938232
0.5044765357248938,0.7170350551605225
0.5044323387664201,0.7174677848815918
0.5043882011050321,0.7183821201324463
0.5043441226124433,0.7188253402709961
0.5043001031607502,0.719743013381958
0.5042561426224301,0.7202780246734619
0.5042122408703404,0.7211353778839111
0.504168397777717,0.72163987159729
0.5041246132181727,0.7225179672241211
0.5040808870656958,0.7230191230773926
0.5040372191946485,0.723891019821167
0.5039936094797661,0.7243950366973877
0.5039500577961555,0.7252578735351562
0.5039065640192928,0.7257616519927979
0.503863128025023,0.7266345024108887
0.5038197496895586,0.7271382808685303
0.5037764288894772,0.7279894351959229
0.5037331655017213,0.7285130023956299
0.5036899594035964,0.7293617725372314
0.5036468104727696,0.7298641204833984
0.5036037185872684,0.7307026386260986
0.5035606836254793,0.731208324432373
0.5035177054661463,0.7320661544799805
0.50347478398837,0.7325668334960938
0.5034319190716056,0.7334415912628174
0.5033891105956626,0.7339761257171631
0.5033463584407023,0.7347838878631592
0.5033036624872373,0.735327959060669
0.5032610226161299,0.7361469268798828
0.5032184387085906,0.7366840839385986
0.5031759106461776,0.7375102043151855
0.5031334383107944,0.738013744354248
0.5030910215846894,0.7388737201690674
0.5030486603504545,0.7393760681152344
0.503006354491023,0.7402381896972656
0.5029641038896697,0.7407593727111816
0.5029219084300085,0.7416212558746338
0.5028797679959918,0.7421307563781738
0.5028376824719085,0.7429759502410889
0.5027956517423839,0.743476152420044
0.5027536756923776,0.7443344593048096
0.5027117542071827,0.7448713779449463
0.502669887172424,0.7456800937652588
0.5026280744740573,0.7462449073791504
0.5025863159983684,0.7470493316650391
0.5025446116319712,0.747596025466919
0.5025029612618068,0.7484161853790283
0.5024613647751426,0.7489705085754395
0.5024198220595707,0.7497844696044922
0.5023783330030068,0.7503378391265869
0.5023368974936894,0.7511494159698486
0.5022955154201777,0.7516767978668213
0.5022541866713519,0.7525150775909424
0.5022129111364102,0.7530574798583984
0.5021716887048693,0.7538843154907227
0.5021305192665625,0.7544012069702148
0.5020894027116382,0.7552511692047119
0.5020483389305592,0.755753755569458
0.5020073278141022,0.7566413879394531
0.5019663692533551,0.757127046585083
0.5019254631397172,0.7580404281616211
0.5018846093648974,0.7584772109985352
0.5018438078209136,0.7593870162963867
0.501803058400091,0.7598259449005127
0.5017623609950611,0.7607572078704834
0.5017217154987617,0.7612035274505615
0.5016811218044334,0.762129545211792
0.5016405798056212,0.7625694274902344
0.5016000893961714,0.7635037899017334
0.5015596504702318,0.763941764831543
0.5015192629222497,0.764916181564331
0.5014789266469716,0.765336275100708
0.5014386415394413,0.7663085460662842
0.5013984074949996,0.76674485206604
0.5013582244092828,0.7677216529846191
0.5013180921782218,0.7681403160095215
0.5012780106980409,0.7691490650177002
0.501237979865257,0.7695693969726562
0.5011979995766782,0.7705867290496826
0.501158069729403,0.7710068225860596
0.5011181902208195,0.7719533443450928
0.5010783609486037,0.7723798751831055
0.5010385818107193,0.7733170986175537
0.5009988527054154,0.7737479209899902
0.5009591735312274,0.7746920585632324
0.5009195441869743,0.775123119354248
0.5008799645717581,0.7760705947875977
0.5008404345849635,0.77651047706604
0.5008009541262561,0.7774372100830078
0.5007615230955819,0.7778840065002441
0.5007221413931655,0.7787959575653076
0.5006828089195103,0.77925705909729
0.500643525575397,0.7801768779754639
0.500604291261882,0.7806575298309326
0.5005651058802973,0.7815399169921875
0.5005259693322492,0.7820427417755127
0.5004868815196172,0.782890796661377
0.5004478423445531,0.7833847999572754
0.5004088517094804,0.7842550277709961
0.5003699095170926,0.7847392559051514
0.5003310156703532,0.7856466770172119
0.5002921700724938,0.7861084938049316
0.500253372627014,0.7870001792907715
0.5002146232376794,0.787468433380127
0.5001759218085221,0.788381814956665
0.5001372682438386,0.7888340950012207
0.5000986624481892,0.7897377014160156
0.5000601043263974,0.7902307510375977
0.5000215937835485,0.7911176681518555
0.49998313072498873,0.7916152477264404
0.49994471505632504,0.7924745082855225
0.4999063466834233,0.7930080890655518
0.4998680255124078,0.7938356399536133
0.49982975144966035,0.794410228729248
0.4997915244018192,0.7951951026916504
0.4997533442757786,0.7957789897918701
0.4997152109786873,0.7965564727783203
0.49967712441794826,0.7971830368041992
0.4996390845012169,0.79791259765625
0.4996010911364015,0.7985165119171143
0.49956314423166115,0.7992820739746094
0.4995252436954056,0.79986572265625
0.4994873894362937,0.8006479740142822
0.4994495813632337,0.8012247085571289
0.4994118193853811,0.8020138740539551
0.4993741034121384,0.8025743961334229
0.4993364333531546,0.803377628326416
0.49929880911832347,0.8039150238037109
0.49926123061778344,0.804741621017456
0.4992236977619166,0.8052771091461182
0.49918621046134737,0.806093692779541
0.4991487686269426,0.8066360950469971
0.4991113721698099,0.8074550628662109
0.4990740210012971,0.8079953193664551
0.49903671503299135,0.8088269233703613
0.49899945417671887,0.8093910217285156
0.4989622383445431,0.8102390766143799
0.4989250674487647,0.8107705116271973
0.4988879414019203,0.8116183280944824
0.4988508601167821,0.8121297359466553
0.49881382350635683,0.8130486011505127
0.4987768314838847,0.8134887218475342
0.4987398839628389,0.8144254684448242
0.4987029808569251,0.8148696422576904
0.4986661220800799,0.8158133029937744
0.49862930754647067,0.8162493705749512
0.49859253717049457,0.8172073364257812
0.49855581086677747,0.8176350593566895
0.49851912855017394,0.8185610771179199
0.49848249013576557,0.8190007209777832
0.4984458955388608,0.8199496269226074
0.49840934467499404,0.8203904628753662
0.4983728374599245,0.8213083744049072
0.49833637380963625,0.8217651844024658
0.4982999536403364,0.8226807117462158
0.49826357686845546,0.823157787322998
0.4982272434106457,0.8240540027618408
0.49819095318378087,0.8245100975036621
0.4981547061049553,0.8254284858703613
0.4981185020914831,0.8258852958679199
0.49808234106089766,0.8267900943756104
0.4980462229309504,0.8272631168365479
0.498010147619611,0.8281683921813965
0.49797411504506534,0.8286519050598145
0.497938125125716,0.8295168876647949
0.49790217778018087,0.8300187587738037
0.4978662729272925,0.8308901786804199
0.49783041048609744,0.8313858509063721
0.49779459037585577,0.832256555557251
0.49775881251603976,0.8327553272247314
0.4977230768263339,0.833613395690918
0.49768738322663353,0.8341240882873535
0.4976517316370449,0.8349893093109131
0.4976161219778835,0.8354976177215576
0.4975805541696742,0.8363699913024902
0.49754502813315016,0.8368957042694092
0.49750954378925205,0.837744951248169
0.49747410105912776,0.8382477760314941
0.4974386998641313,0.8391246795654297
0.4974033401258222,0.8396291732788086
0.4973680217659651,0.8404750823974609
0.4973327447065287,0.8410227298736572
0.49729750886968543,0.8418495655059814
0.4972623141778104,0.8423631191253662
0.49722716055348104,0.8432068824768066
0.4971920479194763,0.8437254428863525
0.49715697619877586,0.8445711135864258
0.49712194531456,0.8451125621795654
0.497086955190208,0.8459300994873047
0.4970520057492984,0.846513032913208
0.49701709691560786,0.8472883701324463
0.4969822286131106,0.8478589057922363
0.49694740076597765,0.848637580871582
0.49691261329857667,0.8492336273193359
0.49687786613547064,0.8499956130981445
0.49684315920141736,0.8505735397338867
0.49680849242136943,0.85135817527771
0.49677386572047283,0.851931095123291
0.49673927902406684,0.8527307510375977
0.49670473225768275,0.8532726764678955
0.49667022534704425,0.8541033267974854
0.4966357582180656,0.8546276092529297
0.49660133079685215,0.8554904460906982
0.49656694300969884,0.8560993671417236
0.49653259478308986,0.8569126129150391
0.49649828604369844,0.857457160949707
0.49646401671838547,0.8582892417907715
0.49642978673419963,0.8588318824768066
0.4963955960183762,0.859656810760498
0.49636144449833686,0.86018967628479
0.49632733210168894,0.8611984252929688
0.49629325875622454,0.8616275787353516
0.4962592243899205,0.8625798225402832
0.49622522893093746,0.8630290031433105
0.4961912723076189,0.864022970199585
0.4961573544484913,0.8644592761993408
0.49612347528226314,0.8654944896697998
0.49608963473782436,0.8659214973449707
0.4960558327442456,0.8668656349182129
0.496022069230778,0.8673250675201416
0.4959883441268522,0.8682577610015869
0.49595465736207806,0.8687081336975098
0.495921008866244,0.8696250915527344
0.4958873985693163,0.8700692653656006
0.49585382640143877,0.8709924221038818
0.49582029229293184,0.8714790344238281
0.49578679617429233,0.8723659515380859
0.4957533379761928,0.8728737831115723
0.49571991762948076,0.8737585544586182
0.49568653506517835,0.8742461204528809
0.4956531902144817,0.8751404285430908
0.4956198830087603,0.8756442070007324
0.4955866133795567,0.8765170574188232
0.49555338125858567,0.8770413398742676
0.4955201865777336,0.877885103225708
0.49548702926905824,0.8784277439117432
0.4954539092647881,0.8792469501495361
0.4954208264973218,0.8797857761383057
0.49538778089922714,0.8806171417236328
0.4953547724032417,0.8811540603637695
0.4953218009422708,0.8819935321807861
0.49528886644938824,0.8825016021728516
0.4952559688578351,0.8833587169647217
0.4952231081010193,0.8838715553283691
0.49519028411251526,0.8847324848175049
0.49515749682606297,0.8852527141571045
0.49512474617556806,0.8861124515533447
0.49509203209510066,0.8866574764251709
0.4950593545188953,0.8874568939208984
0.49502671338135046,0.8880128860473633
0.4949941086170274,0.8888442516326904
0.49496154016065047,0.8893766403198242
0.4949290079471059,0.8903937339782715
0.49489651191144185,0.8908109664916992
0.49486405198886757,0.8918046951293945
0.49483162811475284,0.892218828201294
0.49479924022462773,0.8932311534881592
0.4947668882541821,0.8938238620758057
0.4947345721392644,0.8946168422698975
0.49470229181588254,0.8952178955078125
0.4946700472202018,0.8961155414581299
0.4946378382885456,0.8971714973449707
0.4946056649573943,0.8975746631622314
0.49457352716338493,0.898676872253418
0.49454142484331065,0.8990881443023682
0.4945093579341206,0.9000518321990967
0.4944773263729185,0.9004831314086914
0.49444533009696345,0.9014065265655518
0.4944133690436683,0.9018533229827881
0.49438144315059973,0.9030444622039795
0.49434955235547773,0.9034461975097656
0.49431770061014163,0.904721736907959
0.4942858758107171,0.9051859378814697
0.49425408993539216,0.9060947895050049
0.494222338912306,0.9065659046173096
0.49419062267804903,0.9075055122375488
0.4941589411712501,0.9079678058624268
0.49412729433068864,0.9089374542236328
0.4940956820952935,0.9093878269195557
0.49406410440414256,0.9103183746337891
0.4940325611964624,0.9107847213745117
0.49400105241162734,0.911674976348877
0.49396957798915975,0.9121658802032471
0.4939381378687288,0.9130978584289551
0.49390673199015056,0.9135544300079346
0.49387536029338713,0.9145328998565674
0.4938440227185468,0.9150791168212891
0.4938127192058829,0.9158997535705566
0.4937814496957938,0.9164679050445557
0.4937502141288222,0.9173030853271484
0.49371901244565497,0.917841911315918
0.4936878445871224,0.9186644554138184
0.493656710494198,0.9192187786102295
0.4936256101079979,0.9200317859649658
0.49359454336978037,0.9205799102783203
0.4935635102209458,0.9214081764221191
0.49353251060303566,0.9219462871551514
0.4935015444577324,0.9227557182312012
0.49347061172685913,0.9236423969268799
0.4934397123523789,0.9241485595703125
0.4934100686662479,0.9253993034362793
0.4933780134411473,0.9260959625244141
0.4933484303713086,0.9267616271972656
0.4933161682133625,0.9280171394348145
0.4932869283954497,0.9284358024597168
0.4932547298900656,0.9293990135192871
0.4932255588335744,0.9298596382141113
0.49319342634082264,0.9307680130004883
0.4931643208664086,0.9312479496002197
0.49313225416050677,0.9321317672729492
0.49310321403963714,0.9326229095458984
0.4930712128963451,0.933483362197876
0.4930422379015799,0.9339942932128906
0.49301030209772406,0.934844970703125
0.49298139200271107,0.9353635311126709
0.4929495213161779,0.9362044334411621
0.4929206758956455,0.9367232322692871
0.4928888701053749,0.9376175403594971
0.4928600891351256,0.9380934238433838
0.49282834802110487,0.9389457702636719
0.492799631278009,0.9394547939300537
0.4927679546212662,0.9402854442596436
0.4927393018832555,0.9408228397369385
0.4927076894658532,0.941627025604248
0.49267910051191416,0.9421882629394531
0.49264755211694333,0.9429881572723389
0.4926190267271109,0.9435482025146484
0.4925875421386848,0.9443359375
0.4925590800940361,0.9449288845062256
0.4925276590972838,0.9456682205200195
0.49249926017993206,0.9463038444519043
0.4924679025609926,0.9470179080963135
0.4924395665540804,0.9476668834686279
0.4924082721000967,0.9483561515808105
0.4923799987877905,0.9490640163421631
0.4923487672869033,0.9497299194335938
0.49232055645438666,0.9504222869873047
0.4922893876957285,0.9511158466339111
0.4922612391291963,0.9517691135406494
0.49223013290288575,0.9525225162506104
0.492202046389538,0.9531717300415039
0.4921710024866738,0.9538557529449463
0.49214297781470984,0.9545457363128662
0.49211199602736455,0.9552364349365234
0.4920840329859771,0.9559416770935059
0.49205311310719213,0.9566340446472168
0.49202521148656087,0.9573168754577637
0.49199435331034,0.9579930305480957
0.49196651290162646,0.958683967590332
0.4919357162229306,0.9593603610992432
0.4919079368182717,0.9600698947906494
0.4918772014330128,0.9606935977935791
0.49184948282551544,0.9614441394805908
0.4918188085305513,0.9620389938354492
0.49179115051428623,0.9628093242645264
0.4917605371074146,0.9634032249450684
0.4917329394774112,0.9641714096069336
0.4917023867573643,0.964756965637207
0.49167484930960453,0.9655582904815674
0.4916443570760437,0.9661169052124023
0.49161687960745654,0.9669287204742432
0.4915864476609664,0.9674983024597168
0.49155902996942247,0.9682881832122803
0.49152865811150576,0.9688997268676758
0.4915012999958115,0.9696323871612549
0.4914709880288838,0.9702365398406982
0.491443689288776,0.9709973335266113
0.49141343701616025,0.9716126918792725
0.49138619745230094,0.972362756729126
0.4913560046782215,0.972999095916748
0.49132882409219214,0.9737460613250732
0.49129869062177073,0.9743485450744629
0.4912715688160668,0.9751005172729492
0.4912414944553163,0.9757003784179688
0.4912144312333422,0.9764981269836426
0.4911844157891618,0.9771552085876465
0.4911574109552253,0.9778709411621094
0.4911274542353952,0.9785056114196777
0.4911005075947025,0.979222297668457
0.4910706094078791,0.9798698425292969
0.4910437207665289,0.9805805683135986
0.4910138809222393,0.9812452793121338
0.4909870500872185,0.9819214344024658
0.4909572683958555,0.982600212097168
0.49093049517503345,0.9832770824432373
0.4909007714478507,0.9839944839477539
0.4908740556499743,0.9846551418304443
0.49084438969908123,0.9853675365447998
0.49081773113376953,0.9860236644744873
0.49078812277212636,0.9867360591888428
0.4907615212498658,0.9873824119567871
0.49073197029127885,0.9880976676940918
0.4907054256234181,0.9887471199035645
0.49067593188253444,0.9894404411315918
0.49064944388127985,0.9901022911071777
0.4906200071735828,0.9907820224761963
0.4905935756519925,0.9914634227752686
0.49056419579379673,0.9921674728393555
0.4905378205657767,0.992802619934082
0.4905084973742234,0.9935381412506104
0.49048217825452206,0.9941580295562744
0.49045291154757437,0.9948921203613281
0.4904266483517776,0.9955387115478516
0.4903974379482156,0.9962496757507324
0.49037123049274256,0.9969444274902344
0.4903420762121587,0.9975993633270264
0.49031592431425636,0.9983034133911133
0.49028682597705114,0.9989440441131592
0.4902607294547897,0.9996433258056641
0.4902316868821665,1.000300645828247
0.4902056455544352,1.0010223388671875
0.49017665856839593,1.0016777515411377
0.4901506722548976,1.0023841857910156
0.4901217406782382,1.0030198097229004
0.49009580919948526,1.0037415027618408
0.49006693285579117,1.0043749809265137
0.4900410560331004,1.0052266120910645
0.49001223474674205,1.0057346820831299
0.48998641240223056,1.006591558456421
0.4899576459983588,1.0070865154266357
0.48993187795493925,1.0079600811004639
0.489903166259481,1.0084731578826904
0.4898774523408568,1.009319543838501
0.48984879518051083,1.0098412036895752
0.48982313521117216,1.0107758045196533
0.4897945324134043,1.0112390518188477
0.48976892621862333,1.01216459274292
0.48974037761166245,1.0126137733459473
0.48971482501748903,1.0135376453399658
0.4896863304303228,1.0139923095703125
0.4896608312635798,1.0149168968200684
0.48963239052595,1.0153963565826416
0.4896069446142293,1.0163054466247559
0.4895785575566282,1.0167772769927979
0.4895531647282862,1.0176777839660645
0.48952483118195145,1.0181694030761719
0.48949949126610476,1.0190486907958984
0.4894712110630161,1.0195574760437012
0.4894459238895372,1.020404577255249
0.4894176968624117,1.0209434032440186
0.4893924622619248,1.0217549800872803
0.48936428824421313,1.022303819656372
0.4893391060480898,1.0231263637542725
0.48931098487397157,1.0236408710479736
0.4892858549143267,1.024489402770996
0.48925778641870715,1.025033712387085
0.4892327085283947,1.0258519649505615
0.48920469254689974,1.0264005661010742
0.48917966655950856,1.0272164344787598
0.48915170292848176,1.0277526378631592
0.4891267286783315,1.0285520553588867
0.48909881723482906,1.02915620803833
0.4890738945569663,1.0299067497253418
0.4890460351387539,1.0305190086364746
0.48902116386894784,1.0312814712524414
0.48899335631449614,1.0318844318389893
0.48896853628923465,1.0326590538024902
0.4889407804377157,1.0332674980163574
0.4889160114942013,1.0340313911437988
0.48888830718548454,1.0346159934997559
0.4888635891616304,1.0353679656982422
0.48883593623627875,1.0360519886016846
0.4888112689707049,1.036736011505127
0.48878366726997113,1.0374131202697754
0.4887590506020003,1.0380792617797852
0.4887314999678229,1.0387585163116455
0.48870693373747687,1.0394415855407715
0.4886794340124764,1.0401287078857422
0.488654918060472,1.040902853012085
0.48862746908794735,1.0415027141571045
0.4886030032556927,1.042252540588379
0.4885756048796173,1.0429110527038574
0.488551189009208,1.043630599975586
0.4885238410742263,1.044271469116211
0.4884994750084411,1.045032262802124
0.48847217735986476,1.045647382736206
0.4884478609421628,1.0463976860046387
0.48842061342596677,1.047001600265503
0.4883963465004831,1.0477664470672607
0.4883691489633023,1.0483627319335938
0.4883449313748444,1.049126148223877
0.48831778366397016,1.0497252941131592
0.4882936152580143,1.0504982471466064
0.48826651722139025,1.0511019229888916
0.48824239784407764,1.051861047744751
0.488215349330297,1.0524919033050537
0.4881912788284302,1.0532920360565186
0.4881642796867314,1.0538325309753418
0.488140257907771,1.0546720027923584
0.48811330798803454,1.0551843643188477
0.48808933478009514,1.0560283660888672
0.4880624339328403,1.0565433502197266
0.48803850914468716,1.0573866367340088
0.48801165722106804,1.0578997135162354
0.4879877807021134,1.0587389469146729
0.4879609775539159,1.0592529773712158
0.48793714915421577,1.0601153373718262
0.4879103946338537,1.0606329441070557
0.48788661420410423,1.0614829063415527
0.48785990816461644,1.061999797821045
0.48783617555614994,1.062861442565918
0.4878095178511967,1.0634548664093018
0.487785832915979,1.0642261505126953
0.48775922339983846,1.064833641052246
0.4877355859904649,1.065608024597168
0.48770902451802994,1.066206932067871
0.4876854344877223,1.0669758319854736
0.4876589209144973,1.06760835647583
0.4876353781171001,1.0683369636535645
0.48760891229919745,1.0689663887023926
0.4875854165891748,1.069732427597046
0.4875589983833117,1.0703442096710205
0.48753554961574397,1.0712051391601562
0.48750917887923917,1.071704626083374
0.4874857769098196,1.0725688934326172
0.4874594535005902,1.0731067657470703
0.4874360981856216,1.0739212036132812
0.48740982196217997,1.0745117664337158
0.48738651315857157,1.0753467082977295
0.4873602839800216,1.0759520530700684
0.48733702154528546,1.0767767429351807
0.48731083927132035,1.077371597290039
0.4872876230635683,1.078113079071045
0.4872614875544666,1.0787346363067627
0.48723831743240736,1.0795214176177979
0.4872122285490299,1.0801310539245605
0.4871891043719656,1.080904245376587
0.48716306197575293,1.0815050601959229
0.4871399836035757,1.082266092300415
0.48711398755654445,1.0828838348388672
0.48709095484973375,1.083611249923706
0.4870650050144738,1.0842368602752686
0.48704201783409284,1.0850112438201904
0.48701611407376455,1.085653305053711
0.48699317228145744,1.0863778591156006
0.4869673144597879,1.0870132446289062
0.48694441791777654,1.0877292156219482
0.4869186058990573,1.0883939266204834
0.48689575447013844,1.089101791381836
0.48686998811922194,1.0897350311279297
0.48684718166676366,1.0904617309570312
0.4868214608490608,1.0911436080932617
0.48679869923700003,1.0918183326721191
0.48677302381847676,1.0925302505493164
0.48675030691131593,1.093350887298584
0.4867246767584905,1.0939016342163086
0.48670200442129463,1.0947327613830566
0.4866764194012349,1.095278263092041
0.48665379149962873,1.0961041450500488
0.48662825147994865,1.0966365337371826
0.4866056678801135,1.0974538326263428
0.48658017272897114,1.0979976654052734
0.48655763329764207,1.098803997039795
0.48653218288373595,1.0993716716766357
0.4865096874881989,1.1001770496368408
0.4864842816807655,1.1007232666015625
0.4864618301888543,1.101595401763916
0.48643646885766517,1.1021137237548828
0.48641406113775887,1.1029582023620605
0.48638874415311817,1.103456974029541
0.4863663800741376,1.1043155193328857
0.48634110730687863,1.1048128604888916
0.48631878673828444,1.1056849956512451
0.48629355805976743,1.1061842441558838
0.48627128087155647,1.107069730758667
0.48624609615366565,1.1075727939605713
0.48622386221636854,1.1084480285644531
0.4861987213315093,1.1089730262756348
0.48617653051618775,1.1097869873046875
0.4861514333372843,1.1103627681732178
0.4861292855155279,1.1111481189727783
0.48610423191602,1.1117422580718994
0.48608212695994396,1.1125054359436035
0.48605711681378466,1.1131176948547363
0.4860350545960268,1.1138801574707031
0.48601008777767973,1.114518404006958
0.4859880681713977,1.1152355670928955
0.4859631445558344,1.1159553527832031
0.4859411674347034,1.116605520248413
0.4859162868974002,1.117323398590088
0.4858943521356096,1.117957353591919
0.4858695145525461,1.118664264678955
0.48584762202479737,1.1193525791168213
0.48582282727245285,1.1200428009033203
0.4858009768539566,1.1207122802734375
0.4857762248093078,1.121387243270874
0.48575441637578154,1.122049331665039
0.4857297069163,1.1227214336395264
0.4857079403439647,1.1234090328216553
0.48568327334761446,1.1240506172180176
0.485661548513193,1.1247503757476807
0.4856369238584278,1.1254594326019287
0.4856152406391414,1.126110553741455
0.4855906582049025,1.1268181800842285
0.48556901647846884,1.1274943351745605
0.4855444761441818,1.128218173980713
0.48552287578881237,1.1288776397705078
0.4854983774343853,1.1295759677886963
0.48547681832878253,1.1302871704101562
0.48545236183460355,1.1309356689453125
0.4854308438579584,1.1316475868225098
0.4854064291048927,1.1322777271270752
0.4853849521368826,1.1330506801605225
0.4853605790062703,1.133631944656372
0.48533914292705593,1.1344246864318848
0.48531481130070986,1.1350126266479492
0.48529341599093323,1.1357858180999756
0.4852691257511361,1.1363739967346191
0.485247771091918,1.1371901035308838
0.4852235221214204,1.1377570629119873
0.4852022079943575,1.138550043106079
0.48517800017637536,1.1391232013702393
0.4851567264635384,1.1398892402648926
0.4851325596817503,1.140472412109375
0.48511132626568154,1.141282320022583
0.48508720040422704,1.1418614387512207
0.4850660071679374,1.1426646709442139
0.485041922111414,1.143244743347168
0.48502076893838153,1.1440482139587402
0.48499672457184273,1.1445963382720947
0.48497561134600914,1.1454412937164307
0.48495160755496236,1.1459667682647705
0.4849305341607315,1.1469335556030273
0.4849065708311353,1.1473779678344727
0.4848855371533707,1.1483232975006104
0.4848616141716326,1.148756504058838
0.48484062009565476,1.1497211456298828
0.4848167373486293,1.1501600742340088
0.484795782760214,1.1511635780334473
0.4847719401351999,1.151594877243042
0.48475102492057526,1.1525797843933105
0.484727222305314,1.1530547142028809
0.48470634635115833,1.1539533138275146
0.48468258363383143,1.154449224472046
0.4846617468272714,1.1553072929382324
0.48463802389649785,1.155822992324829
0.48461722612510577,1.1566786766052246
0.4845935428699406,1.1572215557098389
0.48457278402173254,1.1580488681793213
0.48454914033166413,1.158564567565918
0.4845284202950972,1.1594929695129395
0.48450481606004536,1.159935712814331
0.48448413472401597,1.1608688831329346
0.48446056983432967,1.161339282989502
0.4844399270881711,1.1622321605682373
0.48441640143462616,1.1627099514007568
0.4843957971681065,1.1635963916778564
0.48437231064190384,1.1641082763671875
0.4843517447452237,1.1649985313415527
0.4843282972379869,1.165497064590454
0.48430776960177707,1.1663615703582764
0.4842843610055506,1.166877031326294
0.48426387152087047,1.1677305698394775
0.4842405017281169,1.1682541370391846
0.4842200502864518,1.1691012382507324
0.4841967191900507,1.1696276664733887
0.48417630568330994,1.1704535484313965
0.48415301317655507,1.170971155166626
0.4841326374970698,1.1718125343322754
0.4841093834736674,1.1723277568817139
0.4840890455141886,1.173182725906372
0.484065829868255,1.1737055778503418
0.48404552952195146,1.1745452880859375
0.4840223521480118,1.1750669479370117
0.4840020893084677,1.1758968830108643
0.4839789501014529,1.1764187812805176
0.48395872466266626,1.177361011505127
0.4839356235179117,1.177825689315796
0.48391517214771435,1.1790850162506104
0.48389237218753517,1.1794979572296143
0.48387195560599067,1.1804497241973877
0.48384919628257606,1.1809074878692627
0.48382881691125235,1.1818459033966064
0.4838060952137526,1.1822826862335205
0.48378575294685816,1.1832163333892822
0.4837630687718335,1.183647632598877
0.48374276350577816,1.1845612525939941
0.48372011675018706,1.1850371360778809
0.4836998483817798,1.1859345436096191
0.48367723894297543,1.186410903930664
0.4836570073694233,1.187331199645996
0.4836344351451508,1.1877832412719727
0.48361424026405614,1.1887059211730957
0.4835917051524518,1.1891956329345703
0.48357154686181075,1.190079927444458
0.48354904876139915,1.1905956268310547
0.4835289269595994,1.1914331912994385
0.48350646576929185,1.1919636726379395
0.48348638035511143,1.1928071975708008
0.4834639559742041,1.1933531761169434
0.48344390684680844,1.194162130355835
0.48342151917498055,1.1947369575500488
0.4834015062339215,1.1955151557922363
0.4833791551712335,1.1961042881011963
0.48335917831644665,1.1968872547149658
0.4833368637633379,1.1974997520446777
0.48331692289514144,1.1982369422912598
0.483294644752429,1.1990396976470947
0.4832747397715216,1.1996092796325684
0.48325249794039793,1.2005350589752197
0.4832326287478565,1.201035976409912
0.483210423129888,1.2018990516662598
0.4831905896271664,1.2024128437042236
0.4831684201242912,1.2032809257507324
0.4831486222132182,1.2037811279296875
0.4831264887277447,1.204665184020996
0.48310672631052193,1.2051784992218018
0.48308462874512714,1.2060410976409912
0.4830649017243276,1.2065658569335938
0.4830428399820546,1.2074377536773682
0.48302314826062087,1.2079524993896484
0.48300112224487796,1.2087984085083008
0.4829814657261203,1.2093396186828613
0.4829594753406785,1.210186243057251
0.4829398539282729,1.2107024192810059
0.48291789907726496,1.2115752696990967
0.4828983126752516,1.2120685577392578
0.48287639326316945,1.21297287940979
0.482856841775951,1.2134511470794678
0.4828349577076446,1.214395523071289
0.4828154410399844,1.2148611545562744
0.48279359222065976,1.2158012390136719
0.4827741102776799,1.2162597179412842
0.48275229661289765,1.2171680927276611
0.4827328493000774,1.2176783084869385
0.48271107069575053,1.2185404300689697
0.48269165791892477,1.219174861907959
0.4826699142813176,1.2198965549468994
0.4826505359466749,1.2205889225006104
0.4826288271824009,1.2212440967559814
0.48260948319648195,1.221949577331543
0.48258780921250255,1.2225868701934814
0.48256849948219815,1.2233073711395264
0.48254686018582077,1.223985195159912
0.4825275846183707,1.2246661186218262
0.4825059799172468,1.225370168685913
0.48248673842023776,1.2260315418243408
0.482465168222362,1.2267591953277588
0.4824459607037261,1.2273876667022705
0.48242442491743404,1.2281434535980225
0.4824052512854471,1.22874116897583
0.4823837498194137,1.2294974327087402
0.4823646099826938,1.230088710784912
0.48234314274593204,1.2308714389801025
0.4823240366134375,1.2315330505371094
0.4823026035152965,1.2322335243225098
0.4822835309963246,1.2329325675964355
0.48226213194648865,1.2336764335632324
0.4822430929506738,1.2342958450317383
0.48222172785915957,1.235020637512207
0.4822027222964721,1.2356464862823486
0.4821813910736283,1.2364208698272705
0.48216241885437244,1.2370307445526123
0.48214112141087767,1.2380852699279785
0.4821221824456897,1.2385220527648926
0.4821009186925511,1.2395074367523193
0.4820820128923989,1.2399494647979736
0.48206078274095004,1.2409038543701172
0.48204191001713065,1.241349697113037
0.4820207133790307,1.242265224456787
0.48200187364316865,1.2427210807800293
0.4819807104304008,1.243624210357666
0.481961903594447,1.2441017627716064
0.48194077371931643,1.2449984550476074
0.4819219996955465,1.2454943656921387
0.4819009030706792,1.2463839054107666
0.481882161771692,1.2468862533569336
0.4818610983100334,1.2477562427520752
0.48184238964874937,1.2482609748840332
0.4818213592635623,1.2493321895599365
0.4818026831532222,1.2497756481170654
0.4817816857580863,1.250716209411621
0.4817630421122492,1.251171588897705
0.4817420776210584,1.2520861625671387
0.4817234663536008,1.2525687217712402
0.4817025346805629,1.2534732818603516
0.4816839557056767,1.2539551258087158
0.48166305676531096,1.25484299659729
0.4816445099975026,1.2553300857543945
0.48162364370463884,1.2562108039855957
0.4816051290587272,1.2567217350006104
0.48158429532850433,1.2575836181640625
0.4815658127196197,1.2580897808074951
0.48154501146748396,1.2589900493621826
0.48152656081106643,1.2594704627990723
0.4815057919527703,1.2603683471679688
0.4814873731645683,1.2608740329742432
0.4814666366161691,1.2617206573486328
0.4814482496122379,1.2622253894805908
0.48142754529009607,1.2630982398986816
0.48140918998679644,1.2635810375213623
0.48138851780757436,1.264455795288086
0.48137019412157145,1.2649807929992676
0.48134955400223184,1.2658116817474365
0.4813312618504932,1.2663607597351074
0.4813106537082982,1.2671754360198975
0.4812923930080927,1.2677295207977295
0.48127181676060177,1.2685484886169434
0.4812535874294983,1.2691149711608887
0.48123304299456765,1.2699499130249023
0.48121484495043326,1.2705013751983643
0.48119433224621383,1.2713165283203125
0.48117616540721314,1.2718615531921387
0.48115568435214945,1.2726995944976807
0.4811375486367426,1.2732429504394531
0.4811170991495717,1.2741005420684814
0.481098994476513,1.274625539779663
0.4810785764762627,1.275482416152954
0.48106050276459983,1.2759983539581299
0.48104011617058745,1.2768821716308594
0.48102207333965963,1.2773818969726562
0.4810017180714911,1.2782397270202637
0.48098370604092794,1.278735637664795
0.48096338201849553,1.2796103954315186
0.4809454007082155,1.2801032066345215
0.4809251078516978,1.281005859375
0.4809071571819071,1.281491756439209
0.48088689541176677,1.2823686599731445
0.4808689753029579,1.2828643321990967
0.48084874453994053,1.283719778060913
0.48083085491289124,1.2842400074005127
0.48081065507802423,1.2851285934448242
0.4807927958537958,1.2856190204620361
0.48077262686838707,1.2864854335784912
0.4807547979683234,1.2869865894317627
0.4807346597539599,1.2878632545471191
0.480716861099686,1.288353681564331
0.4806967535782327,1.289271593093872
0.48067898509165324,1.2897365093231201
0.480658908185252,1.2906224727630615
0.4806411697885504,1.291111707687378
0.48062112341961805,1.2919962406158447
0.4806034150352552,1.2924976348876953
0.480583399126483,1.2934176921844482
0.48056572067719555,1.2938685417175293
0.4805457351515476,1.2947969436645508
0.48052808656034735,1.2952497005462646
0.48050813134105935,1.2961649894714355
0.4804905125312314,1.2966387271881104
0.4804705875418096,1.2975473403930664
0.4804529984369115,1.298034429550171
0.48043310360113134,1.2989206314086914
0.48041554412499166,1.2994036674499512
0.48039567936689664,1.3002879619598389
0.48037814944361396,1.3007969856262207
0.4803583146875141,1.3016541004180908
0.4803408142414555,1.3022065162658691
0.4803210094119269,1.3030195236206055
0.4803035383677269,1.3035955429077148
0.48028376338960965,1.3043830394744873
0.48026632167216904,1.3049798011779785
0.48024657647056684,1.305774450302124
0.4802291640050514,1.3063712120056152
0.4802094485053295,1.3071379661560059
0.4801920652171689,1.3077495098114014
0.4801723793449538,1.3085212707519531
0.48015502515984027,1.3091421127319336
0.480135368841018,1.3098838329315186
0.4801180436849053,1.3104894161224365
0.48009841684562055,1.3112385272979736
0.4800811206447226,1.3118367195129395
0.48006152321137724,1.3125879764556885
0.48004425589216737,1.313234806060791
0.48002468779141966,1.3140130043029785
0.4800074492806288,1.3145978450775146
0.47998791043939204,1.3153855800628662
0.47997070066400815,1.3159725666046143
0.47995119100944955,1.3167622089385986
0.47993400989671625,1.3173449039459229
0.4799145293562557,1.3181447982788086
0.47989737683367095,1.3187229633331299
0.4798779253349805,1.3195264339447021
0.47986080133029574,1.3201048374176025
0.4798413788012975,1.3209331035614014
0.4798242832425166,1.3214945793151855
0.4798048896113823,1.3223140239715576
0.4797878224267599,1.3228776454925537
0.4797684576219096,1.323674201965332
0.4797514187399506,1.3242642879486084
0.47973208269005185,1.3250846862792969
0.47971507203950986,1.32564377784729
0.47969576467347613,1.326451301574707
0.47967878218335264,1.3270368576049805
0.4796595034303425,1.3278300762176514
0.47964254902988585,1.328409194946289
0.4796232988193019,1.3292124271392822
0.47960637243800563,1.3298001289367676
0.4795871506994932,1.3306431770324707
0.47957025226709576,1.3311858177185059
0.47955105893054223,1.332017421722412
0.47953418837702527,1.3325657844543457
0.4795150233725588,1.333378553390503
0.4794981806281463,1.333925724029541
0.47947904388613466,1.3347418308258057
0.479462228881292,1.3353071212768555
0.47944312033234154,1.336129903793335
0.47942633299777426,1.3366968631744385
0.4794072525727291,1.337498664855957
0.47939049283938184,1.3380873203277588
0.47937144046932245,1.3388676643371582
0.479354708268378,1.3394532203674316
0.4793356838846208,1.3402252197265625
0.4793189791474988,1.340831995010376
0.4792999826815941,1.3415963649749756
0.47928330533995067,1.3421962261199951
0.47926433672368285,1.342958927154541
0.47924768670940865,1.343548059463501
0.4792287458747939,1.3443212509155273
0.4792121231200137,1.3449373245239258
0.4791932099993003,1.3456857204437256
0.47917661443637166,1.3463237285614014
0.47915772896203784,1.3470604419708252
0.4791411605235503,1.3476731777191162
0.4791223026283041,1.3484201431274414
0.4791057612470781,1.349071741104126
0.4790869308638554,1.3497960567474365
0.4790704164729413,1.3504326343536377
0.479051613534906,1.3511719703674316
0.47903512606758286,1.3517827987670898
0.4790163505081248,1.3525197505950928
0.47899988989789977,1.3531508445739746
0.47898114165063466,1.3538923263549805
0.47896470783124145,1.3545162677764893
0.4789459868300092,1.3552637100219727
0.47892957973540773,1.3558521270751953
0.4789108859142719,1.3566298484802246
0.4788945054786467,1.3572192192077637
0.47887583877189327,1.3579888343811035
0.47885948492965297,1.358586311340332
0.47884084527178955,1.3593518733978271
0.4788245179575658,1.359955072402954
0.4788059052833206,1.3607077598571777
0.4787896044319668,1.3613009452819824
0.4787710186762877,1.3620679378509521
0.4787547442228783,1.3626635074615479
0.4787361853209319,1.363490343093872
0.4787199372007616,1.364027500152588
0.47870140508793213,1.3648815155029297
0.4786851832365147,1.365389108657837
0.47866667784840344,1.366253137588501
0.4786504822014707,1.3667397499084473
0.47863200347389456,1.3676345348358154
0.47861583396739577,1.3681342601776123
0.47859738183638684,1.3690404891967773
0.47858123840648714,1.369516372680664
0.4785628128082914,1.3704354763031006
0.4785466953913718,1.3708908557891846
0.4785282962624484,1.3718032836914062
0.47851220479510387,1.3722822666168213
0.4784938320721243,1.373173475265503
0.47847776649116364,1.373666524887085
0.4784594201110105,1.374549388885498
0.47844338035345485,1.3750512599945068
0.4784250602532214,1.3759407997131348
0.4784090462563037,1.3764464855194092
0.4783907523732924,1.3773224353790283
0.4783747640744563,1.3778247833251953
0.47835649634617833,1.3787117004394531
0.4783405336830775,1.3792130947113037
0.47832229204725174,1.380070686340332
0.4783063549577486,1.3805718421936035
0.47828813935230086,1.3814339637756348
0.47827222777446593,1.3820271492004395
0.47825403813752776,1.3828890323638916
0.47823815200963893,1.3833904266357422
0.47821998827954715,1.3842616081237793
0.4782041275400883,1.3847594261169434
0.478185989655384,1.3856346607208252
0.4781701542430446,1.3861565589904785
0.47815204214247187,1.3870036602020264
0.47813623199614597,1.3875126838684082
0.4781181456186516,1.3883686065673828
0.4781023606774367,1.3889367580413818
0.478084299962169,1.389737606048584
0.4780685401653657,1.3903048038482666
0.47805050505167396,1.3911094665527344
0.4780347703387845,1.3916895389556885
0.4780167607662176,1.3925731182098389
0.47800105107694546,1.3931028842926025
0.4779830669852514,1.3939456939697266
0.4779673822595004,1.3944964408874512
0.47794942358862547,1.3953118324279785
0.47793376376649865,1.395881175994873
0.4779158304565867,1.3967106342315674
0.4779001954783854,1.3974072933197021
0.47788228746977657,1.3980767726898193
0.47786667727600035,1.3988254070281982
0.4778487945092305,1.3994371891021729
0.47783320904057525,1.40018630027771
0.4778153514563755,1.4008073806762695
0.4777997906537335,1.4015491008758545
0.4777819581930285,1.4022014141082764
0.4777664219974871,1.4028935432434082
0.47774861460139517,1.4035720825195312
0.47773310295423604,1.4042646884918213
0.4777153205640679,1.4049663543701172
0.4776998334067663,1.40562105178833
0.4776820759640242,1.4063529968261719
0.4776666132382482,1.4069957733154297
0.47764888068462524,1.4077224731445312
0.4776334423322347,1.4083435535430908
0.4776157346096142,1.4091105461120605
0.47760032057266033,1.4097621440887451
0.4775826376231145,1.4105358123779297
0.4775672478438386,1.4111192226409912
0.4775495896096285,1.4119203090667725
0.47753422403046136,1.4125049114227295
0.4775165904540357,1.4133055210113525
0.47750124901759705,1.413881540298462
0.4774836400415912,1.4146919250488281
0.47746832269068845,1.415241003036499
0.4774507382579241,1.4160830974578857
0.4774354449355522,1.4166171550750732
0.4774178849890361,1.4174962043762207
0.47740261563837594,1.4179878234863281
0.4773850801212997,1.4188590049743652
0.4773698346857181,1.4193708896636963
0.47735232354145696,1.4202439785003662
0.4773371019645053,1.4207544326782227
0.47731961513661764,1.4216382503509521
0.47730441736203155,1.4221508502960205
0.4772869547942581,1.4230248928070068
0.4772717807659563,1.4235255718231201
0.47725434240221903,1.4243898391723633
0.4772391920643029,1.4249136447906494
0.47722177784870484,1.425757884979248
0.4772066511454575,1.4263222217559814
0.47718926102228143,1.4271588325500488
0.477174157898167,1.4277069568634033
0.47715679181187526,1.4285311698913574
0.47714171221153806,1.4291102886199951
0.4771243701067715,1.4298791885375977
0.47710931397503537,1.4304893016815186
0.47709199579661243,1.4312474727630615
0.47707696307848013,1.431838035583496
0.4770596687713964,1.4326155185699463
0.4770446594120484,1.4332191944122314
0.47702738892147606,1.4340689182281494
0.47701240286627034,1.4345767498016357
0.4769951561375568,1.435471534729004
0.47698019333202796,1.4359753131866455
0.47696297031069584,1.4368956089019775
0.47694803070055414,1.4373698234558105
0.4769308313323,1.4382672309875488
0.4769159148634309,1.4387633800506592
0.476898739094125,1.4396533966064453
0.47688384571258813,1.4401342868804932
0.4768666934882734,1.441173791885376
0.47685182314030233,1.4416117668151855
0.4768346944071936,1.4425954818725586
0.47681984703919483,1.4430389404296875
0.4768027417436784,1.4440288543701172
0.4767879173022305,1.4444730281829834
0.4767708353908634,1.4454200267791748
0.47675603382271653,1.4459197521209717
0.4767389752422255,1.446808099746704
0.47672419649430076,1.447298288345337
0.476707161191582,1.448216438293457
0.4766924052109704,1.4486970901489258
0.4766753931330886,1.4496195316314697
0.4766606598670508,1.4500970840454102
0.4766436709612384,1.450993537902832
0.4766289603572038,1.451481580734253
0.47661199457086056,1.4523530006408691
0.4765973065764264,1.4528942108154297
0.4765803638571188,1.4537463188171387
0.4765656984200497,1.4542510509490967
0.4765487787155096,1.455096960067749
0.4765341357837372,1.4556007385253906
0.476517239041862,1.4564707279205322
0.47650261856348364,1.457016944885254
0.4764857447323349,1.4578444957733154
0.47647114665561324,1.4583981037139893
0.4764542956834167,1.4592087268829346
0.47643971995677925,1.459763526916504
0.4764228917919235,1.4605753421783447
0.47640833836396157,1.461139440536499
0.47639153295499803,1.4619314670562744
0.47637700177446624,1.4625132083892822
0.47636021907010784,1.463313341140747
0.4763457100859236,1.4638659954071045
0.4763289500350448,1.4646928310394287
0.4763144631962875,1.4652540683746338
0.476297725747923,1.4660542011260986
0.47628326100383317,1.4666147232055664
0.47626654610717767,1.4674060344696045
0.47625210340715685,1.4679803848266602
0.47623541101156436,1.468785285949707
0.47622099030517395,1.4693708419799805
0.476204320360157,1.4701626300811768
0.47618992159711765,1.4707374572753906
0.4761732740523469,1.471588373184204
0.47615889718253823,1.4721121788024902
0.4761422719878416,1.473015308380127
0.47612791696130125,1.473515272140503
0.4761113140666632,1.47438645362854
0.47609698083358637,1.4748761653900146
0.47608040018914766,1.4757452011108398
0.4760660886998862,1.4762470722198486
0.47604953025594304,1.477168083190918
0.47603524046100515,1.4776520729064941
0.4760187041680084,1.4788322448730469
0.4760044360180579,1.4792602062225342
0.47598769116090167,1.4805004596710205
0.4759736752724683,1.4809539318084717
0.4759569522113013,1.4818506240844727
0.4759429583184945,1.482325792312622
0.47592625742724814,1.4832069873809814
0.4759122848642182,1.4836957454681396
0.475895606094522,1.4845664501190186
0.47588165481242284,1.4852170944213867
0.47586499811562255,1.4859116077423096
0.47585106806576066,1.4865729808807373
0.47583443339335246,1.487257957458496
0.47582052452718687,1.487938404083252
0.4758039118308169,1.4886069297790527
0.4757900240999585,1.4893081188201904
0.4757734333314217,1.4899628162384033
0.4757595666876332,1.4906854629516602
0.47574299779887325,1.4913287162780762
0.475729152194068,1.4920434951782227
0.47571260513717684,1.4926738739013672
0.475698780523418,1.493412971496582
0.47568225525063496,1.4940083026885986
0.47566845158013576,1.494776964187622
0.47565194804384686,1.4953923225402832
0.4756381652689694,1.4961416721343994
0.47562168342170685,1.4967374801635742
0.4756079214949617,1.4975237846374512
0.4755914612894037,1.4981157779693604
0.4755777201634491,1.498934268951416
0.4755612815524188,1.4994750022888184
0.4755475611800604,1.5004165172576904
0.4755311441165254,1.5008866786956787
0.4755174444507155,1.5017988681793213
0.4755010488877875,1.5022740364074707
0.4754873698816244,1.5031538009643555
0.47547099577255864,1.5036368370056152
0.475457337379286,1.5045127868652344
0.4754409846774803,1.5050327777862549
0.47542734685048704,1.505915641784668
0.4754110155094817,1.5064051151275635
0.47539739820230087,1.5073044300079346
0.4753810881757778,1.5078065395355225
0.47536749134208633,1.5086915493011475
0.4753512025838687,1.5092194080352783
0.47533762617748665,1.5101099014282227
0.475321358641538,1.5106148719787598
0.4753078026164282,1.511481523513794
0.4752915562568525,1.5120084285736084
0.4752780205671197,1.5128870010375977
0.47526179533816026,1.5134096145629883
0.47524827993805074,1.5142436027526855
0.4752320757940899,1.5147731304168701
0.47521858063799116,1.5156118869781494
0.4752023975335496,1.516127109527588
0.47518892257598927,1.51698899269104
0.47517276046572554,1.5175185203552246
0.4751593056613714,1.5183284282684326
0.47514316450008137,1.5188782215118408
0.4751297298037403,1.5196759700775146
0.475113609546357,1.5202407836914062
0.4751001949129747,1.521054983139038
0.475084095514567,1.5216007232666016
0.4750707008992274,1.5223932266235352
0.4750546223150002,1.5229787826538086
0.47504124767292505,1.523759365081787
0.47502518985821834,1.5243446826934814
0.4750118351447663,1.5251328945159912
0.47499579805505476,1.5257031917572021
0.47498246322572135,1.5265529155731201
0.4749664468166141,1.5270514488220215
0.4749531318270307,1.5279159545898438
0.4749371360542701,1.5284345149993896
0.47492384086020395,1.5292668342590332
0.47490786567966575,1.529799222946167
0.4748945902370187,1.5306143760681152
0.47487863560471133,1.531174659729004
0.4748653798695201,1.5319736003875732
0.4748494457415839,1.5325543880462646
0.474836209670019,1.5333590507507324
0.4748202960027261,1.5338988304138184
0.47480707955109147,1.5347182750701904
0.47479118630084516,1.535278081893921
0.47477798942557775,1.5361316204071045
0.47476211654891154,1.5366580486297607
0.47474893920658073,1.5374956130981445
0.4747330866601585,1.5380220413208008
0.4747199288074657,1.5388562679290771
0.4747040965480808,1.5394067764282227
0.4746909581418586,1.5402076244354248
0.47467514612643363,1.54079270362854
0.47466202712364547,1.5416007041931152
0.4746462353092315,1.5421791076660156
0.4746331356669714,1.5429844856262207
0.4746173640107476,1.5435636043548584
0.4746042836862393,1.5446393489837646
0.47458853214551255,1.545088529586792
0.47457547109610937,1.5460093021392822
0.4745597396283134,1.5464673042297363
0.47454669781149733,1.54736328125
0.47453098637419283,1.5478501319885254
0.4745179637475744,1.5487253665924072
0.474502272298448,1.5492289066314697
0.4744892688197655,1.550086498260498
0.4744735973166294,1.5506129264831543
0.4744606129437487,1.5514471530914307
0.47444496134454056,1.5519869327545166
0.4744319960354542,1.552833080291748
0.47441636429823625,1.5533854961395264
0.47440341801106334,1.5542206764221191
0.4743878060940219,1.5547456741333008
0.47437487878700757,1.5555832386016846
0.474359286648453,1.556121587753296
0.4743463782799675,1.556962251663208
0.4743308058783333,1.5574958324432373
0.4743179164068722,1.558309555053711
0.4743023637007145,1.558835744857788
0.47428949308489776,1.5596604347229004
0.4742739600328953,1.560178518295288
0.4742611082314669,1.5610547065734863
0.47424559479242034,1.561563491821289
0.47423276176424767,1.5624163150787354
0.47421726789707874,1.562929630279541
0.4742044536011524,1.5637543201446533
0.47418897926490416,1.5642778873443604
0.4741761836603373,1.5651564598083496
0.47416072881417315,1.5656507015228271
0.47414795186020114,1.566521406173706
0.4741325164634045,1.567037582397461
0.4741197581193843,1.567868947982788
0.47410434213135827,1.5683882236480713
0.47409160235676795,1.569258689880371
0.47407620573703485,1.5697805881500244
0.4740634844914735,1.5706291198730469
0.47404810719967405,1.5711851119995117
0.4740354044428608,1.5719990730285645
0.4740200464387542,1.5725269317626953
0.474007362130528,1.5733609199523926
0.47399202337399116,1.574064016342163
0.47397935747431064,1.5747261047363281
0.4739640379253378,1.575425386428833
0.47395139039428025,1.5761895179748535
0.47393609001298276,1.5768425464630127
0.4739234608107439,1.5775554180145264
0.47390817955734915,1.5782098770141602
0.4738955686442429,1.5789227485656738
0.4738803064790949,1.5795884132385254
0.47386771381555265,1.5802853107452393
0.4738524706991106,1.5809521675109863
0.47383989624568096,1.5816383361816406
0.4738246721385192,1.5823168754577637
0.4738121158558674,1.5830163955688477
0.4737969107186752,1.5836524963378906
0.47378437256758277,1.5843753814697266
0.4737691863611637,1.5850083827972412
0.47375666630252794,1.5857582092285156
0.47374149898779927,1.5863590240478516
0.4737289969826329,1.58713960647583
0.47371384852062554,1.5877187252044678
0.47370136453005623,1.588587760925293
0.473686234881914,1.589127540588379
0.4736737688671838,1.58994722366333
0.4736586579941633,1.5904693603515625
0.47364620991662854,1.5912928581237793
0.47363111778009814,1.591803789138794
0.4736186876012288,1.5926549434661865
0.4736036141626691,1.5931673049926758
0.47359120184404824,1.594001293182373
0.473576147065051,1.5945208072662354
0.4735637525683745,1.5953524112701416
0.47354871641064233,1.5958776473999023
0.47353633969771863,1.596733808517456
0.47352132212306486,1.597240924835205
0.47350874822402944,1.5984878540039062
0.473493964126162,1.598909616470337
0.47348140675311823,1.5998458862304688
0.4734666426513645,1.600407361984253
0.4734541031246031,1.6012344360351562
0.47343935731548015,1.6022324562072754
0.47342683559626403,1.6027069091796875
0.47341210804194844,1.6035943031311035
0.4733996040927182,1.604081392288208
0.4733848947554968,1.6049959659576416
0.47337240853880247,1.6054887771606445
0.4733577173810707,1.6063868999481201
0.47334524885957124,1.6068739891052246
0.4733305758438331,1.6077651977539062
0.47331812498029585,1.6082556247711182
0.47330347006916285,1.6091549396514893
0.4732910368264634,1.6096644401550293
0.4732763999826545,1.6105213165283203
0.47326398432377625,1.61106276512146
0.4732493655101175,1.611889362335205
0.47323696739815097,1.6124186515808105
0.473222366577575,1.6132519245147705
0.4732099859757179,1.6137895584106445
0.47319540311126346,1.6145963668823242
0.4731830399828199,1.6151716709136963
0.473168475037632,1.6159484386444092
0.47315612934601203,1.6165335178375244
0.47314158228334063,1.6173207759857178
0.4731292539920605,1.6179134845733643
0.47311472477526095,1.6186785697937012
0.4731024138479419,1.619265079498291
0.473087902440474,1.6200571060180664
0.47307560884084254,1.6206443309783936
0.47306111520627053,1.621408462524414
0.47304883889815746,1.6220109462738037
0.47303436300014956,1.622783899307251
0.4730221039474901,1.623378038406372
0.4730076457498179,1.6241395473480225
0.4729954039166509,1.6247258186340332
0.4729809633831893,1.6255254745483398
0.4729687387336572,1.6261005401611328
0.47295431582838376,1.626948595046997
0.47294210832673195,1.6274759769439697
0.4729277030137266,1.6283211708068848
0.4729155126243033,1.628892421722412
0.47290112486774816,1.6296982765197754
0.4728889515550038,1.6302692890167236
0.4728745813191824,1.6310474872589111
0.47286242504766934,1.631779670715332
0.47284807229696674,1.6324176788330078
0.47283593303133886,1.6331441402435303
0.47282159773024096,1.6337950229644775
0.4728094754352533,1.6345186233520508
0.4727951575483465,1.6351611614227295
0.47278305218885486,1.6358623504638672
0.4727687516808258,1.6365289688110352
0.4727566632217867,1.637242078781128
0.4727423800574219,1.6378986835479736
0.4727303084638915,1.638582706451416
0.47271604260807676,1.6392579078674316
0.4727039878452114,1.6399328708648682
0.47268973926293173,1.6406333446502686
0.47267770129598685,1.6412842273712158
0.47266346995232594,1.6420140266418457
0.4726514487466558,1.6426315307617188
0.47263723460679585,1.643380880355835
0.4726252301278538,1.6439766883850098
0.4726110331570748,1.6447453498840332
0.4725990453704119,1.6453423500061035
0.4725848655340918,1.6461091041564941
0.4725728944053575,1.6467206478118896
0.4725587316689712,1.6474852561950684
0.4725467771639123,1.6481528282165527
0.4725326314930321,1.6488819122314453
0.47252069357749243,1.649519681930542
0.4725065649377869,1.6503934860229492
0.4724946435777075,1.6508939266204834
0.4724805319349417,1.6517565250396729
0.4724686270963597,1.6522693634033203
0.4724545324163945,1.6531286239624023
0.47244264406544345,1.6536476612091064
0.4724285663142353,1.6544907093048096
0.47241669441714457,1.6550273895263672
0.4724026335607451,1.6558496952056885
0.47239077808383934,1.6564230918884277
0.47237673408839514,1.6572258472442627
0.4723648949980943,1.657799243927002
0.4723508678298466,1.6586060523986816
0.4723390450926651,1.6591694355010986
0.47232503471794923,1.6599924564361572
0.4723132283004962,1.6605286598205566
0.4722992346857413,1.661362648010254
0.4722874445547199,1.6618857383728027
0.47227346766644873,1.6627285480499268
0.4722616937886558,1.6632719039916992
0.47224773359348426,1.6640756130218506
0.47223597593581007,1.6646385192871094
0.4722220324004471,1.6654655933380127
0.4722102909298749,1.6660051345825195
0.47219636402112175,1.6668262481689453
0.47218463870472765,1.667365550994873
0.472170728389478,1.6682050228118896
0.47215901919443054,1.6687302589416504
0.4721451254396697,1.6695902347564697
0.4721334323332293,1.6700961589813232
0.47211955510603437,1.6709740161895752
0.47210787805555343,1.6714630126953125
0.4720940173230926,1.6723434925079346
0.4720823562960147,1.6728765964508057
0.472068512025547,1.6737167835235596
0.4720568669894071,1.6742448806762695
0.47204303914828233,1.6750924587249756
0.47203141007070576,1.6756095886230469
0.4720175986263638,1.6764698028564453
0.47200598547506667,1.6770117282867432
0.4719921903950375,1.6778302192687988
0.47198059313782587,1.6783838272094727
0.47196681438972876,1.679206132888794
0.4719552329944986,1.6797564029693604
0.4719414705460425,1.6805708408355713
0.4719299049807792,1.6811559200286865
0.47191615879976184,1.681952953338623
0.4719046090325398,1.6825876235961914
0.47189087908684757,1.683312177658081
0.4718793450858303,1.6839418411254883
0.471865631343438,1.6846716403961182
0.47185411307687714,1.6852939128875732
0.47184041550584765,1.6860198974609375
0.47182891294208346,1.686736822128296
0.47181523151056737,1.6873657703399658
0.47180374461802776,1.6880919933319092
0.47179007929426303,1.688732385635376
0.4717786080414635,1.6894423961639404
0.47176495879377517,1.6900930404663086
0.4717535031493187,1.6908462047576904
0.4717398699461186,1.6914527416229248
0.47172842987869484,1.6922011375427246
0.47171481268848153,1.692835807800293
0.4717033881668671,1.693572759628296
0.47168978695822494,1.6942403316497803
0.4716783779512825,1.6949241161346436
0.4716647926928822,1.695624589920044
0.47165339916956056,1.6963138580322266
0.471639829830158,1.6970112323760986
0.47162845175949186,1.6976962089538574
0.47161489830792847,1.6983776092529297
0.4716035356590378,1.6990582942962646
0.4715899980642399,1.699739694595337
0.4715786508063299,1.7004249095916748
0.4715651290373086,1.701131820678711
0.47155379713966894,1.7017927169799805
0.47154029116551965,1.7024955749511719
0.47152897459752524,1.7031497955322266
0.4715154843874275,1.7038798332214355
0.4715041831185369,1.7045068740844727
0.4714907086417541,1.7052531242370605
0.47147942264151005,1.705869436264038
0.4714659638673889,1.706615924835205
0.4714546931054178,1.7072265148162842
0.47144125000338855,1.7079925537109375
0.47142999444940004,1.7085814476013184
0.4714165669889756,1.7093467712402344
0.4714053266127625,1.7099504470825195
0.4713919147635386,1.710700273513794
0.4713806895349764,1.7113111019134521
0.471367293266631,1.7120766639709473
0.4713560831556778,1.7126545906066895
0.47134270243797105,1.7134525775909424
0.471331507414667,1.714021921157837
0.47131814221744067,1.7148125171661377
0.47130696225190805,1.7153878211975098
0.47129361254508545,1.716181993484497
0.47128244760752785,1.716742753982544
0.47126911336111377,1.717566728591919
0.4712579634218163,1.7181017398834229
0.4712446446058962,1.7189371585845947
0.471233509635225,1.719475507736206
0.47122020621996497,1.720332384109497
0.47120908618836693,1.720827579498291
0.47119579814401363,1.7216942310333252
0.4711846930220161,1.722193956375122
0.47117142031889614,1.723093032836914
0.47116033007710684,1.7235758304595947
0.47114707268562667,1.7244620323181152
0.471135997294733,1.7249717712402344
0.4711227551853787,1.7258615493774414
0.4711116946161479,1.7263462543487549
0.4710984677594847,1.7272286415100098
0.4710874219827633,1.7277283668518066
0.4710742103494355,1.728600025177002
0.47106317933614916,1.7291185855865479
0.47104998289687977,1.7299761772155762
0.4710389666180329,1.7304949760437012
0.47102578534362344,1.7313594818115234
0.47101478377029904,1.731856346130371
0.4710016176316292,1.7327229976654053
0.4709906307349887,1.7332432270050049
0.47097747970301584,1.734076738357544
0.47096650745429847,1.7346174716949463
0.47095337150005806,1.7354557514190674
0.4709424138705809,1.7359814643859863
0.4709292929651852,1.7368135452270508
0.47091834992634274,1.7373645305633545
0.47090524404098183,1.7382032871246338
0.4708943155642459,1.7386939525604248
0.470881224670186,1.739570140838623
0.4708703107271051,1.7400741577148438
0.4708572347956895,1.7409517765045166
0.4708463353578891,1.741441011428833
0.47083327436053735,1.742321491241455
0.47082238939971915,1.7428102493286133
0.47080934330792656,1.743687629699707
0.47079847279586845,1.7441790103912354
0.4707854415812065,1.7450902462005615
0.4707745854897623,1.7455623149871826
0.4707615691238779,1.746495246887207
0.4707507274249768,1.746960163116455
0.4707377258795921,1.7478952407836914
0.470726898545239,1.748361349105835
0.4707139117921512,1.749311923980713
0.47070309879442607,1.7497649192810059
0.470690126805507,1.7507123947143555
0.4706793281165643,1.7511718273162842
0.4706663708637606,1.7520771026611328
0.4706555864558299,1.7525694370269775
0.4706426439111621,1.7534360885620117
0.4706318737565471,1.754056453704834
0.47061894589211,1.7548108100891113
0.47060818996318815,1.7554194927215576
0.4705952767511505,1.7561674118041992
0.4705845350203734,1.7568151950836182
0.4705716364329771,1.7575395107269287
0.47056090887287,1.758188009262085
0.4705480248824304,1.7589023113250732
0.4705373114655915,1.759544849395752
0.470524442044497,1.760270595550537
0.47051374274359803,1.7609524726867676
0.4705008878643095,1.761655569076538
0.4704902026520946,1.762303113937378
0.4704773622871458,1.7630350589752197
0.4704666911364322,1.7636511325836182
0.47045386525842886,1.7644202709197998
0.47044320814210566,1.7650258541107178
0.4704303967237258,1.7658207416534424
0.47041975361475435,1.7664470672607422
0.4704069566287475,1.7671854496002197
0.47039632750016097,1.7678031921386719
0.4703835449193486,1.7685573101043701
0.4703729297442517,1.7692155838012695
0.4703601615415262,1.7699272632598877
0.4703495602930952,1.7705812454223633
0.4703368064414202,1.7712948322296143
0.4703262190929021,1.7719216346740723
0.4703134795653121,1.7726874351501465
0.47030290609002534,1.7732782363891602
0.4702901808596252,1.774059534072876
0.47027962123095834,1.7746405601501465
0.4702669102709235,1.7754364013671875
0.47025636446233565,1.776008129119873
0.4702436677459116,1.7768030166625977
0.4702331357309322,1.7773919105529785
0.4702204532314341,1.7781636714935303
0.47020993498366226,1.7787525653839111
0.4701972666744753,1.779531717300415
0.4701867621675799,1.780111312866211
0.47017410802215837,1.7809233665466309
0.4701636172298778,1.7814750671386719
0.47015097722174537,1.7822999954223633
0.470140500117887,1.7828445434570312
0.47012787422063623,1.783663034439087
0.47011741077907665,1.7842113971710205
0.47010479896636864,1.7850794792175293
0.4700943491610532,1.7855772972106934
0.4700817514066178,1.7864549160003662
0.47007131521156026,1.7869679927825928
0.4700587314891952,1.7878315448760986
0.4700483088784776,1.7883434295654297
0.47003573916204905,1.789208173751831
0.4700253301098216,1.789729118347168
0.4700127743732633,1.7905902862548828
0.4700023788537439,1.791123390197754
0.46998983707105724,1.7919833660125732
0.4699794550585314,1.7925066947937012
0.469966927203785,1.7933552265167236
0.46995655867260583,1.7939155101776123
0.4699440447199356,1.7948338985443115
0.46993368964452303,1.7953190803527832
0.4699211895681319,1.7962322235107422
0.4699108479229727,1.796715497970581
0.46989836169712995,1.7976229190826416
0.4698880334567782,1.7981033325195312
0.4698755610558197,1.7990028858184814
0.4698652461948953,1.7994825839996338
0.46985278759322324,1.8003733158111572
0.4698424860864128,1.8008921146392822
0.4698300412584952,1.801760196685791
0.46981975308055113,1.802267074584961
0.46980732200092207,1.803142786026001
0.4697970471266626,1.8036339282989502
0.46978462976992147,1.8045406341552734
0.4697743681742306,1.8050508499145508
0.46976196451504243,1.805936336517334
0.4697517161728693,1.8064427375793457
0.4697393261859639,1.8073031902313232
0.46972909107232313,1.8078062534332275
0.46971671473249565,1.8086645603179932
0.46970649282246624,1.8092195987701416
0.46969413010457645,1.8100392818450928
0.46968392137330267,1.810577392578125
0.4696715722522746,1.8114213943481445
0.46966137667496505,1.8119282722473145
0.4696490411257872,1.8127923011779785
0.4696388586777148,1.8132801055908203
0.4696265366754398,1.8141770362854004
0.46961636733194156,1.8146717548370361
0.4696040588516857,1.8155429363250732
0.46959390258816236,1.81606125831604
0.4695816076051059,1.8169293403625488
0.469571464397022,1.8174171447753906
0.4695591828864085,1.8183188438415527
0.46954905270929204,1.81880521774292
0.46953678464642823,1.8196852207183838
0.4695266674758703,1.8201720714569092
0.46951441283612605,1.821084976196289
0.4695043086477809,1.8215439319610596
0.4694920674065889,1.822450876235962
0.46948197617617365,1.8229329586029053
0.4694697483090291,1.823805332183838
0.46945967001232347,1.8243036270141602
0.46944745549478406,1.8251943588256836
0.4694373901076301,1.8256769180297852
0.46942518891531576,1.8265721797943115
0.4694151364136178,1.8270483016967773
0.4694029485222104,1.827970027923584
0.4693929088819347,1.8284485340118408
0.4693807342671781,1.8293688297271729
0.4693707074643526,1.829862356185913
0.469358546102052,1.830758810043335
0.46934853211276667,1.8312594890594482
0.46933638397878885,1.8321187496185303
0.4693263827791946,1.8326435089111328
0.46931424784946757,1.833484172821045
0.4693042594157767,1.8340163230895996
0.46929213766628936,1.8348605632781982
0.46928216197477496,1.8353803157806396
0.469270053381577,1.8362476825714111
0.46926009040857336,1.8367655277252197
0.4692479949477753,1.837632179260254
0.46923804466967695,1.838170051574707
0.46922596231744934,1.8390049934387207
0.4692160247107114,1.8395581245422363
0.46920395544328536,1.840376615524292
0.46919403048442293,1.8409662246704102
0.4691819742780895,1.8417580127716064
0.4691720619436779,1.842339277267456
0.46916001877478775,1.8431379795074463
0.469150119041462,1.8437137603759766
0.4691380888864257,1.84452223777771
0.4691282017308804,1.8451156616210938
0.4691161845661679,1.845912218093872
0.46910630996515706,1.8465063571929932
0.4690943057672974,1.8472886085510254
0.4690844436976343,1.8478670120239258
0.46907245244321577,1.8486802577972412
0.46906260288177287,1.8492436408996582
0.4690506245474424,1.8500545024871826
0.46904078747115063,1.8506252765655518
0.46902882203361407,1.8514161109924316
0.4690189974194634,1.851985216140747
0.4690070448554849,1.852790355682373
0.46899723268052335,1.853360891342163
0.4689852929669254,1.8541603088378906
0.4689754932082596,1.8547356128692627
0.46896356632192293,1.8555245399475098
0.4689537789567174,1.8561244010925293
0.46894186487458056,1.8569154739379883
0.4689320898800577,1.8574929237365723
0.4689201885791169,1.8583061695098877
0.46891042593255683,1.8588738441467285
0.46889853738986587,1.8596677780151367
0.4688887870686064,1.860234022140503
0.4688769112612765,1.8610649108886719
0.4688671732427126,1.8616130352020264
0.46885531014791204,1.8624348640441895
0.4688455844094959,1.862987995147705
0.46883373400445,1.863823652267456
0.4688240205236906,1.8643794059753418
0.4688121827856817,1.8652148246765137
0.46880248154014487,1.8657262325286865
0.46879065644651163,1.8665757179260254
0.46878096741381997,1.8671190738677979
0.4687691549419577,1.86799955368042
0.46875947809978996,1.8684909343719482
0.46874767822715013,1.8693811893463135
0.4687380135532414,1.8698811531066895
0.46872622625733174,1.8707540035247803
0.4687165737294731,1.8712670803070068
0.4687047989878569,1.8721206188201904
0.4686951585838955,1.8726253509521484
0.4686833963741922,1.873509168624878
0.4686737680720306,1.8740200996398926
0.46866201837191485,1.8748881816864014
0.4686524021495113,1.8755502700805664
0.4686406649367133,1.8762667179107666
0.4686310607720812,1.8769433498382568
0.4686193360243864,1.877601146697998
0.46860974389559457,1.8783044815063477
0.46859803159084334,1.87896728515625
0.4685884514760153,1.8796684741973877
0.4685767515921027,1.8803272247314453
0.46856718346941695,1.881040096282959
0.4685554959842932,1.8816933631896973
0.4685459398319827,1.8823871612548828
0.468534264723652,1.8830528259277344
0.4685247205200044,1.8837130069732666
0.4685130577665255,1.884413719177246
0.4685035254898825,1.8851089477539062
0.46849187506936835,1.8857839107513428
0.46848235469812577,1.886484146118164
0.4684707165887433,1.8871393203735352
0.468461208101351,1.8878426551818848
0.4684495822813207,1.888526439666748
0.4684400856562823,1.8892018795013428
0.4684284721038787,1.8898978233337402
0.46841898731975123,1.8905456066131592
0.46840738601330206,1.8912787437438965
0.46839791304869616,1.8918983936309814
0.46838632396658253,1.8926489353179932
0.4683768628001619,1.8932549953460693
0.46836528592081805,1.8940091133117676
0.46835583653129975,1.894590139389038
0.4683442718332128,1.895390510559082
0.4683348341993664,1.895979881286621
0.46832328166107656,1.8967506885528564
0.46831385576172463,1.8973429203033447
0.4683023153618244,1.8981449604034424
0.46829290117584216,1.8987152576446533
0.4682813728929765,1.8995399475097656
0.4682719703992914,1.9000861644744873
0.46826045421215795,1.9009366035461426
0.46825106338974964,1.9014489650726318
0.46823955927709776,1.9023079872131348
0.46823018010499806,1.9028170108795166
0.46821868804562955,1.903679609298706
0.46820932050292213,1.9041850566864014
0.46819784047569,1.9050779342651367
0.46818848454151046,1.905559778213501
0.4681770165253198,1.9064538478851318
0.46816767217885497,1.9069454669952393
0.4681562161526623,1.9078431129455566
0.4681468833731508,1.9083290100097656
0.4681354393159638,1.9092357158660889
0.4681261180826953,1.9097254276275635
0.4681146859735729,1.9105989933013916
0.4681053762658881,1.9111309051513672
0.46809395608394033,1.9119746685028076
0.46808465788123116,1.9125275611877441
0.4680732496056187,1.9133481979370117
0.46806396288732743,1.9138834476470947
0.4680525664972619,1.9147181510925293
0.46804329124288174,1.915226936340332
0.46803190671762507,1.9161005020141602
0.46802264290669954,1.916614294052124
0.468011270225564,1.9174792766571045
0.46800201783768697,1.9179909229278564
0.46799065698003534,1.918853521347046
0.4679814159948508,1.9193599224090576
0.4679700669400955,1.920236349105835
0.46796083733729754,1.9207358360290527
0.4679495000649012,1.921602487564087
0.4679402818242334,1.922116994857788
0.46792895631370834,1.922987699508667
0.4679197494149642,1.9234955310821533
0.46790843564587226,1.924363374710083
0.4678992400688948,1.9249072074890137
0.46788793802084727,1.9257526397705078
0.46787875374552884,1.9263055324554443
0.46786746339818613,1.9271581172943115
0.46785829040446814,1.9276602268218994
0.4678470117375403,1.9285223484039307
0.46783785000541334,1.9290637969970703
0.4678265829986587,1.9298887252807617
0.4678174325081623,1.930412769317627
0.4678061771413886,1.931265115737915
0.467797037872611,1.9318902492523193
0.4677857941256742,1.9326348304748535
0.46777666605875207,1.9332661628723145
0.467765433911557,1.934007167816162
0.4677563170266755,1.9346423149108887
0.46774509645917534,1.9353792667388916
0.4677359907365682,1.9360418319702148
0.46772478172876397,1.9367563724517822
0.46771568714871264,1.937425136566162
0.4677044896806538,1.9381341934204102
0.467695406223488,1.9387879371643066
0.467684220275272,1.9395053386688232
0.46767514792136905,1.9401500225067139
0.4676639734731408,1.9409027099609375
0.46765491220292615,1.94150710105896
0.4676437492348783,1.9422762393951416
0.4676346990288243,1.942861557006836
0.46762354752119717,1.9436495304107666
0.4676145083598242,1.9442815780639648
0.4676033682929051,1.9450507164001465
0.4675943401567803,1.9456322193145752
0.46758321151090404,1.9464225769042969
0.467574194380642,1.9470107555389404
0.4675630771361902,1.9477901458740234
0.4675540709924523,1.9483494758605957
0.46754296512985377,1.9491631984710693
0.4675339699533481,1.9497132301330566
0.4675228754530781,1.9505267143249512
0.4675138912245595,1.9511082172393799
0.4675028080671402,1.9518907070159912
0.46749383476741,1.9524624347686768
0.4674827629334096,1.9532585144042969
0.4674738005433159,1.9538264274597168
0.46746274001334936,1.9546256065368652
0.4674537885137859,1.9552052021026611
0.46744273926851426,1.9560163021087646
0.46743379864042095,1.9566292762756348
0.4674227606605513,1.957383394241333
0.46741383088491434,1.9580140113830566
0.4674028041511995,1.9587481021881104
0.4673938852090508,1.959366798400879
0.4673828697022894,1.9601244926452637
0.4673739615747063,1.9607453346252441
0.4673629572757429,1.9615039825439453
0.46735405994384843,1.9621179103851318
0.46734306683357263,1.9628829956054688
0.46733418027853524,1.9634740352630615
0.4673231983378823,1.964252233505249
0.4673143225409157,1.9648489952087402
0.4673033517508658,1.965623378753662
0.46729448669322876,1.966240406036377
0.4672835270348075,1.9669933319091797
0.46727467269780365,1.9676196575164795
0.46726372415208134,1.9683504104614258
0.4672548805170592,1.9690122604370117
0.467243943065151,1.9697260856628418
0.46723511011350405,1.970374584197998
0.4672241837365697,1.9711079597473145
0.4672153614497354,1.9717237949371338
0.4672044461289795,1.9724979400634766
0.46719563448844026,1.9731082916259766
0.46718473020511125,1.9738361835479736
0.46717592919239365,1.9744884967803955
0.4671650359277845,1.975191354751587
0.46715624552445917,1.9758477210998535
0.4671453632599072,1.9765901565551758
0.4671365834475887,1.9772343635559082
0.4671257121644748,1.9779281616210938
0.4671169429248218,1.9786114692687988
0.467106082604571,1.979278564453125
0.4670973239192857,1.9799883365631104
0.46708647454336666,1.980649709701538
0.46707772639419504,1.9813690185546875
0.46706688794411994,1.9820780754089355
0.46705815031285125,1.9827382564544678
0.46704732277017585,1.9834558963775635
0.46703859563864314,1.9840950965881348
0.4670277789849664,1.9848296642303467
0.4670190623350453,1.9854536056518555
0.46700825655200956,1.9862396717071533
0.46699955036561924,1.9868087768554688
0.4669887554349097,1.9876179695129395
0.46698005969401224,1.9881832599639893
0.46696927559735696,1.98903226852417
0.4669605902839571,1.9895477294921875
0.4669498170031273,1.9904110431671143
0.4669411420992725,1.990921974182129
0.4669303796160819,1.9917821884155273
0.4669217151038623,1.9922876358032227
0.46691096340016697,1.9931581020355225
0.466902309261715,1.9936747550964355
0.46689156831941375,1.9945237636566162
0.4668829245369044,1.9950306415557861
0.4668721943379381,1.9959161281585693
0.4668635608935881,1.9964048862457275
0.4668528414199399,1.9972851276397705
0.4668442182960086,1.9977731704711914
0.46683350952970365,1.9986560344696045
0.4668248967084918,1.999180555343628
0.4668141986315972,2.000037908554077
0.46680559609544764,2.0005431175231934
0.46679490869007223,2.0014078617095947
0.46678631642136936,2.0019068717956543
0.4667756396696637,2.0027759075164795
0.46676705765083354,2.0032896995544434
0.46675639153498955,2.0041518211364746
0.4667478197484995,2.004650354385376
0.46673716425075085,2.0055763721466064
0.46672860267910965,2.0060651302337646
0.46671795778173086,2.0069479942321777
0.46670940640748826,2.007434606552124
0.4666987720927955,2.0083107948303223
0.4666902308985425,2.008840560913086
0.4666796071488926,2.009699583053589
0.46667107611726116,2.010247230529785
0.46666046291505203,2.011064052581787
0.46665194202871463,2.011634111404419
0.466641339356385,2.012446641921997
0.46663282859805505,2.0130486488342285
0.46662223643808415,2.0138156414031982
0.46661373579051557,2.014414072036743
0.4666031541254236,2.0151751041412354
0.4665946635714105,2.015753984451294
0.4665840923837576,2.016554832458496
0.4665756119061348,2.017179012298584
0.4665650511785217,2.017939329147339
0.466556580760164,2.018540382385254
0.4665460304752316,2.019322633743286
0.4665375700990539,2.019906759262085
0.46652703023948305,2.0206925868988037
0.4665185798884402,2.0212812423706055
0.4665080504369519,2.022050619125366
0.4664996100940386,2.0226523876190186
0.46648909103339364,2.023416519165039
0.46648066068164423,2.0240089893341064
0.4664701519946429,2.0247902870178223
0.46646173161713156,2.025374412536621
0.46645123328661403,2.0261707305908203
0.46644282286645405,2.0267579555511475
0.46643233487529995,2.0275797843933105
0.4664239343956444,2.028129816055298
0.46641345672677254,2.0289852619171143
0.4664050661708133,2.029489040374756
0.4663945988071819,2.030372142791748
0.4663862181581501,2.030851125717163
0.4663757610827567,2.0317440032958984
0.4663673903239227,2.0322210788726807
0.46635694351980334,2.0331435203552246
0.4663485826344763,2.033609390258789
0.4663381460847063,2.034548044204712
0.46632979505623423,2.0350072383880615
0.46631936874392765,2.035947322845459
0.46631102755569687,2.0363857746124268
0.4663006114640064,2.0373027324676514
0.46629228009944224,2.0377862453460693
0.4662818742115593,2.0386788845062256
0.4662735526541251,2.0391600131988525
0.46626315695327925,2.040043830871582
0.46625484518647703,2.040525197982788
0.4662444596559365,2.0413973331451416
0.4662361576633063,2.041900157928467
0.46622578228637723,2.0427613258361816
0.4662174900514973,2.0432586669921875
0.46620712481152426,2.044135570526123
0.4661988423180107,2.0446391105651855
0.46618848719837586,2.045518398284912
0.4661802144298828,2.046029567718506
0.4661698694140067,2.0468692779541016
0.46616160635422577,2.0474376678466797
0.46615127142556645,2.048246145248413
0.4661430180582271,2.048815965652466
0.4661326932002804,2.0495963096618652
0.4661244495091496,2.0501770973205566
0.46611413470544877,2.050959587097168
0.46610590067433094,2.0515403747558594
0.4660955959084465,2.052314519882202
0.46608737152118357,2.0529675483703613
0.46607707677672394,2.0536789894104004
0.46606886201719455,2.0543296337127686
0.46605857727780486,2.055060863494873
0.4660503721299251,2.0556836128234863
0.466040097379288,2.056431770324707
0.466031901827011,2.057096242904663
0.46602163704884575,2.057806968688965
0.4660134510761611,2.0584545135498047
0.4660031962542242,2.059173583984375
0.4659950198451589,2.0598132610321045
0.4659847749632435,2.0605390071868896
0.4659766081018607,2.0611956119537354
0.46596637314379646,2.061901092529297
0.46595821581419616,2.0625557899475098
0.46594799076384974,2.0632758140563965
0.4659398429501681,2.063896656036377
0.4659296277914424,2.0646486282348633
0.46592148947785206,2.0652647018432617
0.4659112841946863,2.066026449203491
0.4659031553653962,2.066671848297119
0.4658929599417661,2.0674126148223877
0.46588484058102125,2.0680243968963623
0.46587465500093844,2.0687990188598633
0.46586654509301995,2.069385051727295
0.4658563693405322,2.070190668106079
0.4658482688697569,2.070763111114502
0.46583810292894795,2.071568250656128
0.4658300118796687,2.0721399784088135
0.4658198557346582,2.072983503341675
0.46581177409126345,2.0735301971435547
0.46580162772620654,2.074375629425049
0.4657935554731206,2.074897050857544
0.4657834188722083,2.0757572650909424
0.4657753559938905,2.076251983642578
0.46576522914134943,2.077150344848633
0.46575717562229485,2.077650547027588
0.46574705850238673,2.0785415172576904
0.4657390143271257,2.0790233612060547
0.46572890692414803,2.079921007156372
0.46572087207724594,2.080399513244629
0.46571077437553116,2.081292152404785
0.46570274884158847,2.0817761421203613
0.4656926608255042,2.0826354026794434
0.4656846445891567,2.0831329822540283
0.4656745662431056,2.084012269973755
0.4656665592890236,2.0845019817352295
0.4656564905974432,2.0853989124298096
0.465648492910332,2.085890769958496
0.46563843385769466,2.0867671966552734
0.46563044542229404,2.0872550010681152
0.46562039599310706,2.0881357192993164
0.46561241679419174,2.0886175632476807
0.46560237697299667,2.0894970893859863
0.4655944069953755,2.0900144577026367
0.46558437676674885,2.0908663272857666
0.4655764159952651,2.091381549835205
0.4655663953438175,2.0922458171844482
0.465558443763349,2.0927348136901855
0.4655484326737255,2.093663454055786
0.46554049026918376,2.094172954559326
0.4655304887260637,2.0950546264648438
0.465522555482395,2.0955495834350586
0.46551256347049175,2.0964083671569824
0.4655046393726758,2.0969669818878174
0.46549465687673675,2.097782850265503
0.46548674190978745,2.0983190536499023
0.4654767689145941,2.099148988723755
0.4654688630635589,2.0996785163879395
0.46545889955392644,2.100517988204956
0.46545100280388674,2.101109266281128
0.4654410487646642,2.1018760204315186
0.46543316110073474,2.1024763584136963
0.46542321651680474,2.1032397747039795
0.46541533792413403,2.1038291454315186
0.4654054027804127,2.10465145111084
0.4653975332441826,2.1052334308624268
0.4653876075256196,2.106024980545044
0.46537974703104495,2.1066317558288574
0.4653698307226232,2.107396364212036
0.4653619792549526,2.1079885959625244
0.46535207234168846,2.1087701320648193
0.4653442298862032,2.109504222869873
0.46533433235314603,2.1101300716400146
0.46532649889516065,2.1108508110046387
0.46531661072739305,2.1114842891693115
0.46530878625225475,2.1121981143951416
0.46529890743489216,2.1128463745117188
0.4652910919279813,2.113558053970337
0.4652812224461722,2.114243268966675
0.4652734158929017,2.1149189472198486
0.4652635557318272,2.1156256198883057
0.4652557581176427,2.116281032562256
0.4652459072625166,2.1170196533203125
0.4652381185728963,2.1176533699035645
0.4652282770089652,2.118389844894409
0.4652204972294196,2.1190216541290283
0.46521066494196256,2.1197597980499268
0.46520289405803467,2.1203715801239014
0.465193071032363,2.121155023574829
0.46518530902962824,2.1218197345733643
0.46517549525108576,2.1225266456604004
0.4651677421151515,2.123190402984619
0.46515793756911433,2.1239235401153564
0.46515019328561996,2.124530553817749
0.46514039795749623,2.1253139972686768
0.4651326625121135,2.1258883476257324
0.46512287638734323,2.1266825199127197
0.4651151497657755,2.1272573471069336
0.4651053728298312,2.1280810832977295
0.46509765501781375,2.1286392211914062
0.4650878872561994,2.1295039653778076
0.4650801782394992,2.130009412765503
0.4650704196377506,2.1308705806732178
0.46506271940216637,2.1313703060150146
0.4650529699458511,2.13222599029541
0.46504527847721294,2.132727861404419
0.46503553815193027,2.133579969406128
0.4650278554360998,2.134077548980713
0.4650181242274805,2.1349542140960693
0.4650104502503508,2.135448455810547
0.46500072814405685,2.13632869720459
0.46499306289155223,2.1368215084075928
0.4649833498732772,2.137713670730591
0.464975693331353,2.1382172107696533
0.46496598938682177,2.139082670211792
0.46495834154146465,2.139585256576538
0.464948646656433,2.1404566764831543
0.4649410074936607,2.1410133838653564
0.4649313216539156,2.141812562942505
0.4649236911597765,2.142390727996826
0.4649140143511359,2.1431808471679688
0.4649063925117096,2.143756151199341
0.4648967247200225,2.144554853439331
0.4648891115214189,2.145169258117676
0.464879452732565,2.1459202766418457
0.4648718481609249,2.1465516090393066
0.4648621983608148,2.147273063659668
0.4648546024023097,2.147930860519409
0.4648449615768843,2.1486563682556152
0.4648373742177161,2.149308919906616
0.4648277423529471,2.1500532627105713
0.46482016357934797,2.1506705284118652
0.46481054066123767,2.1513962745666504
0.4648029704594703,2.1520190238952637
0.4647933564740512,2.152768135070801
0.46478579483040827,2.1533701419830322
0.4647761897637432,2.1541178226470947
0.46476863666454776,2.154724359512329
0.46475904050272987,2.1554765701293945
0.4647514959343351,2.1561131477355957
0.46474190866348764,2.1568782329559326
0.4647343726122765,2.157454490661621
0.4647247942185526,2.1582460403442383
0.46471726667093805,2.1588451862335205
0.4647076971405211,2.1596524715423584
0.46470017808294584,2.1602253913879395
0.4646906174020489,2.16105580329895
0.46468310682098557,2.1616017818450928
0.46467355497585167,2.1624302864074707
0.4646660528578023,2.1629812717437744
0.464656509834704,2.1637938022613525
0.4646490161662004,2.164341688156128
0.4646394819514401,2.1651875972747803
0.4646319967190433,2.165724754333496
0.464622471298953,2.166569709777832
0.46461499448925364,2.167100429534912
0.46460547785019457,2.1679632663726807
0.46459800944981267,2.168473958969116
0.46458850157817544,2.1693356037139893
0.4645810415737601,2.1698496341705322
0.464571542455965,2.170710325241089
0.4645640908341944,2.1712093353271484
0.4645546004566907,2.1720893383026123
0.4645471572042725,2.1725683212280273
0.4645376755535384,2.1734566688537598
0.46453024065720866,2.173952102661133
0.4645207677197521,2.174816846847534
0.4645133411662762,2.1753320693969727
0.46450387692863343,2.1761906147003174
0.46449645870480544,2.1767196655273438
0.46448700315354197,2.177562952041626
0.4644795932461848,2.178109645843506
0.46447014636789485,2.178919792175293
0.46446274476386007,2.1794910430908203
0.46445330654516664,2.1802940368652344
0.46444591323133444,2.180884838104248
0.4644364836588892,2.1816656589508057
0.4644290986221681,2.182251214981079
0.4644196776826513,2.1830785274505615
0.4644123009099784,2.1836345195770264
0.4644028885900989,2.184448480606079
0.4643955200684397,2.1850433349609375
0.46438611635493465,2.1858294010162354
0.46437875607128276,2.1864147186279297
0.4643693609509178,2.18719744682312
0.4643620088922951,2.187788724899292
0.4643526223518642,2.1885690689086914
0.46434527850532076,2.189185380935669
0.4643359005316459,2.1899263858795166
0.4643285648842598,2.1905553340911865
0.4643191954641911,2.1912841796875
0.46431186800306834,2.191923141479492
0.4643025071234842,2.1926486492156982
0.46429518783575857,2.193291664123535
0.4642858354835652,2.194018602371216
0.46427852435639866,2.1946654319763184
0.46426918051853,2.1954102516174316
0.4642618775391118,2.196052312850952
0.4642525422025299,2.196772336959839
0.4642452473580774,2.1974284648895264
0.4642359205097719,2.1981611251831055
0.46422863378752943,2.198789358139038
0.46421931541451783,2.199528694152832
0.46421203680175777,2.2001535892486572
0.4642027268910849,2.200927734375
0.4641954563751069,2.201528787612915
0.46418615491384513,2.2023165225982666
0.4641788924819762,2.2029049396514893
0.4641695994572255,2.2036893367767334
0.46416234509681975,2.2042787075042725
0.4641530604957074,2.2051279544830322
0.46414581419414647,2.20565128326416
0.464136538003827,2.2064900398254395
0.46412929974851935,2.207047700881958
0.4641200319561745,2.2078609466552734
0.4641128017345557,2.2084386348724365
0.4641035423273945,2.209265947341919
0.46409632012692725,2.209789991378784
0.4640870690921856,2.2106547355651855
0.46407985490035947,2.211164951324463
0.4640706122253003,2.2120361328125
0.4640634060296317,2.212535858154297
0.46405417170154495,2.2134180068969727
0.46404697348957685,2.213921308517456
0.4640377474957792,2.2147862911224365
0.46403055725508147,2.215266704559326
0.46402133958291664,2.2161521911621094
0.4640141573010857,2.2166287899017334
0.46400494793792374,2.217506170272827
0.4639977736025825,2.2179949283599854
0.4639885725358204,2.218877077102661
0.46398140613461825,2.219419002532959
0.46397221335167943,2.2202422618865967
0.4639650548722922,2.220771551132202
0.4639558703606264,2.2216455936431885
0.4639487197907563,2.2221364974975586
0.4639395435378401,2.223005771636963
0.4639324008652154,2.223527193069458
0.46392323285855125,2.224382162094116
0.46391609807092665,2.224940061569214
0.4639069382980437,2.225755214691162
0.46389981138319974,2.226304531097412
0.46389065983165295,2.2271270751953125
0.4638835407773964,2.2276883125305176
0.4638743974347672,2.228492021560669
0.46386728622893075,2.2291133403778076
0.4638581510828264,2.2298583984375
0.4638510477132685,2.2304911613464355
0.46384192075132247,2.231250286102295
0.46383482520592767,2.2318568229675293
0.463825706415799,2.2326200008392334
0.46381861868247737,2.233229875564575
0.4638095080518514,2.233973264694214
0.4638024281185388,2.2346463203430176
0.4637933256351261,2.2353720664978027
0.46378625348978403,2.2360212802886963
0.4637771591413214,2.236741781234741
0.4637700947719368,2.237386703491211
0.46376100854618657,2.238117218017578
0.46375395194077185,2.2387285232543945
0.46374487382552176,2.2395033836364746
0.4637378249721148,2.2400858402252197
0.4637287549551782,2.2408909797668457
0.46372171384184235,2.2414557933807373
0.4637126519110579,2.242260694503784
0.46370561852588155,2.2428417205810547
0.4636965646691135,2.243640899658203
0.4636895390002103,2.2442409992218018
0.46368049320534815,2.245034694671631
0.463673475240857,2.2456276416778564
0.4636644374958152,2.2464232444763184
0.4636574272239,2.2470247745513916
0.4636483975166186,2.247797966003418
0.46364139492546813,2.2483911514282227
0.463632373243912,2.2491886615753174
0.4636253783217401,2.2497730255126953
0.4636163646538992,2.250555992126465
0.46360937738894475,2.251138925552368
0.4636003717228339,2.2519288063049316
0.46359339210336026,2.252507209777832
0.4635843944270194,2.253307342529297
0.46357742244131467,2.2538881301879883
0.46356843274280846,2.254671096801758
0.4635614683791856,2.2552435398101807
0.4635524866466034,2.2560787200927734
0.4635455298933999,2.256645679473877
0.463536556114856,2.257458448410034
0.4635296069604338,2.2580299377441406
0.4635206411240668,2.2588400840759277
0.46351369955681243,2.2594070434570312
0.46350474165078565,2.2602429389953613
0.4634978076591101,2.2608280181884766
0.46348885767161135,2.261624574661255
0.46348193124394965,2.262258529663086
0.46347298916319135,2.2630019187927246
0.4634660702880029,2.26361083984375
0.4634571361022217,2.2643911838531494
0.4634502247679903,2.265009880065918
0.463441298465447,2.265760660171509
0.4634343946606805,2.2663681507110596
0.46342547622966035,2.2671422958374023
0.4634185799428905,2.2677361965179443
0.4634096693717029,2.2685019969940186
0.46340278059148576,2.2691116333007812
0.46339387786846425,2.269859790802002
0.4633869965833795,2.270465850830078
0.46337810169688154,2.271237373352051
0.4633712278955329,2.2718210220336914
0.46336234083394,2.272609233856201
0.46335547450495523,2.273205041885376
0.463346595256673,2.273970365524292
0.4633397363887032,2.274562120437622
0.46333086494216075,2.275351047515869
0.463324013523881,2.275927782058716
0.4633151498675315,2.276729106903076
0.4633083058876404,2.27729868888855
0.46329945000996076,2.278093099594116
0.4632926134571804,2.2786669731140137
0.46328376534667115,2.2794687747955322
0.46327693620974736,2.2800347805023193
0.46326809585493267,2.280834436416626
0.4632612741226344,2.2813942432403564
0.4632524415120618,2.2823288440704346
0.46324562717318174,2.2827959060668945
0.46323680229542247,2.2837088108062744
0.46322999533877635,2.2841989994049072
0.4632211781824249,2.2850942611694336
0.46321437859685183,2.285595655441284
0.4632055691505262,2.286466121673584
0.4631987769248884,2.2871057987213135
0.46318997517723,2.287846326828003
0.46318319030041294,2.2884774208068848
0.46317439624008605,2.2892141342163086
0.4631676187009981,2.2898449897766113
0.46315883231669047,2.290574550628662
0.46315206210426313,2.291221857070923
0.46314328338468563,2.2919483184814453
0.46313652048787335,2.292597532272339
0.4631277494217596,2.293306350708008
0.4631209938295397,2.293954610824585
0.4631122304056467,2.2946741580963135
0.4631054821070192,2.2953107357025146
0.4630967263141268,2.296058416366577
0.4630899852981146,2.296679973602295
0.46308123712502536,2.297441005706787
0.46307450338067413,2.29803729057312
0.4630657628162135,2.2988367080688477
0.46305903633259154,2.2994883060455322
0.4630503033656077,2.3002333641052246
0.4630435841318058,2.300879716873169
0.4630348587511698,2.301612138748169
0.46302814675630116,2.302231550216675
0.4630194289509065,2.3030028343200684
0.4630127241841071,2.303581714630127
0.4630040139428698,2.304504871368408
0.462997316393298,2.304997205734253
0.4629886137051568,2.3058786392211914
0.46298192336199295,2.306370496749878
0.462973228215909,2.3072385787963867
0.4629665450683561,2.3077549934387207
0.46295785745331286,2.3086228370666504
0.4629511814905959,2.3091509342193604
0.46294250139559934,2.3099937438964844
0.4629358326069657,2.310520887374878
0.46292716002104384,2.311361074447632
0.46292049839576294,2.3118937015533447
0.46291183330796615,2.3127248287200928
0.4629051788353293,2.3132708072662354
0.4628965212347302,2.3140926361083984
0.46288987390405084,2.314628839492798
0.46288122377974417,2.315457820892334
0.46287458358035777,2.3159992694854736
0.4628659409214601,2.316836357116699
0.46285930784272383,2.317385673522949
0.46285067263837404,2.318233013153076
0.46284404666966705,2.3187594413757324
0.4628354189090256,2.3196144104003906
0.46282880003974874,2.32012677192688
0.4628201797119982,2.3210017681121826
0.462813567931574,2.3215227127075195
0.4628049550259189,2.322368621826172
0.46279835032379163,2.322903633117676
0.46278974482945784,2.3237314224243164
0.46278314719509345,2.3242857456207275
0.462774549101329,2.3251187801361084
0.46276795852421465,2.3256735801696777
0.4627593678202889,2.3264780044555664
0.4627527842899336,2.3270976543426514
0.4627442009651378,2.327878713607788
0.4627376244710716,2.328484296798706
0.4627290485147184,2.329233407974243
0.4627224790464933,2.3298521041870117
0.46271391044791665,2.3306002616882324
0.4627073479951054,2.331211805343628
0.462698786743661,2.3319833278656006
0.46269223129585785,2.332585096359253
0.46268367738092264,2.3333566188812256
0.46267712892774304,2.3339502811431885
0.46266858233871544,2.334728479385376
0.4626620408697959,2.3353190422058105
0.4626535015960953,2.3361363410949707
0.4626469671010936,2.336705207824707
0.46263843513216085,2.337550401687622
0.46263190760075573,2.338076114654541
0.46262338292605276,2.3391754627227783
0.46261686234794397,2.339596748352051
0.46260834495695363,2.340546131134033
0.4626018313218618,2.3410024642944336
0.4625933212040883,2.3419206142425537
0.46258681450175493,2.342381715774536
0.4625783116467234,2.343306541442871
0.46257181186691076,2.3437447547912598
0.4625633162641672,2.3446733951568604
0.4625568233966586,2.3451461791992188
0.46254833503576975,2.346066474914551
0.462541849070369,2.346529483795166
0.46253336794092276,2.347449541091919
0.4625268888674543,2.3479275703430176
0.4625184149590591,2.348832607269287
0.4625119427673681,2.349304676055908
0.46250347606965336,2.3502144813537598
0.4624970107496055,2.350693702697754
0.4624885512522209,2.3516061305999756
0.4624820927937023,2.3520631790161133
0.46247364048631856,2.3530099391937256
0.46246718887923594,2.353442668914795
0.46245874375154417,2.3543806076049805
0.46245229898582446,2.354828357696533
0.4624438610275362,2.3557612895965576
0.46243742309312696,2.3562254905700684
0.4624289922939744,2.357142210006714
0.462422561180843,2.3576300144195557
0.4624141375305787,2.3585033416748047
0.46240771322871316,2.3590335845947266
0.46239929671711005,2.3598828315734863
0.4623928792165185,2.360403299331665
0.46238446983336956,2.3612825870513916
0.46237805912408025,2.361776351928711
0.4623696568591991,2.3626410961151123
0.46236325293126035,2.363159418106079
0.4623548577744805,2.364008903503418
0.46234846061796064,2.36452054977417
0.462340072559136,2.365386962890625
0.4623336821641233,2.3659019470214844
0.4623253011931277,2.3667516708374023
0.4623189175497305,2.3672940731048584
0.462310543656458,2.3681275844573975
0.4623041667548044,2.368652820587158
0.4622957999291688,2.3694872856140137
0.46228942975940684,2.3700313568115234
0.4622810699913423,2.3708431720733643
0.4622747065436394,2.371405601501465
0.46226635382309966,2.372201442718506
0.46225999708764354,2.3727827072143555
0.46225165140460206,2.373553991317749
0.4622453013716,2.3741650581359863
0.46223696271605036,2.3749356269836426
0.46223061937572885,2.3755438327789307
0.46222228773768437,2.37632417678833
0.4622159510802899,2.376981496810913
0.46220762644978336,2.3776893615722656
0.4622012964655817,2.37833571434021
0.46219297883266564,2.3790810108184814
0.4621866555119422,2.379685878753662
0.46217834486668885,2.380463123321533
0.46217202819974845,2.381077289581299
0.46216372453224935,2.381840944290161
0.46215741450941605,2.3824405670166016
0.4621491178097826,2.3832685947418213
0.4621428144214,2.3838346004486084
0.4621345246797625,2.3846380710601807
0.4621282279161933,2.385226249694824
0.4621199451227022,2.38601016998291
0.4621136549743284,2.3865957260131836
0.46210537911915284,2.3873910903930664
0.46209909557637546,2.387951612472534
0.46209082664970424,2.388758420944214
0.4620845497029437,2.389326333999634
0.4620762876949847,2.3901126384735107
0.46207001733468034,2.390693187713623
0.46206176223566087,2.3915069103240967
0.46205549845227106,2.3920719623565674
0.46204725025243737,2.392900228500366
0.4620409930364394,2.3934686183929443
0.46203275172605707,2.3942644596099854
0.46202650106794735,2.3948426246643066
0.46201826663730067,2.3956263065338135
0.46201202252759443,2.3962385654449463
0.462003794966987,2.3970234394073486
0.46199755739621834,2.3976781368255615
0.4619893366959725,2.398393154144287
0.46198310565469425,2.399052619934082
0.4619748918051515,2.399768114089966
0.4619686672839352,2.400411605834961
0.4619604602754558,2.4011576175689697
0.4619542422648918,2.4017746448516846
0.4619460420878548,2.4025182723999023
0.461939830578552,2.403169870376587
0.4619316372233553,2.4038875102996826
0.46192543220594123,2.404536724090576
0.4619172456630013,2.4052720069885254
0.4619110471281222,2.4059107303619385
0.46190286738787434,2.4066317081451416
0.4618966753261947,2.407289981842041
0.4618885023790929,2.408012628555298
0.4618823167812958,2.4086520671844482
0.46187415061781256,2.4093785285949707
0.46186797147459946,2.4100232124328613
0.46185981208522575,2.4107604026794434
0.4618536393873166,2.411374092102051
0.461845486762562,2.412135601043701
0.4618393205006949,2.412717819213867
0.46183117463108736,2.413506269454956
0.46182501479601884,2.414095640182495
0.46181687567210483,2.4148924350738525
0.46181072225460945,2.415461778640747
0.46180258986695355,2.4162399768829346
0.4617964428578243,2.4168756008148193
0.46178831719700975,2.4176201820373535
0.4617821765870576,2.418241024017334
0.46177405764368556,2.4190165996551514
0.4617679234237396,2.4196219444274902
0.46175981118842985,2.4203975200653076
0.4617536833493372,2.421006202697754
0.4617455778127272,2.4217748641967773
0.46173945634535324,2.4223766326904297
0.46173135749809885,2.4231483936309814
0.4617252423933265,2.423740863800049
0.4617171502261019,2.424535036087036
0.4617110414748322,2.4251341819763184
0.46170295597832917,2.425934314727783
0.4616968535714811,2.426518201828003
0.46168877473640957,2.427312135696411
0.46168267866491985,2.427884101867676
0.46167460648200787,2.428678274154663
0.4616685167368309,2.4292449951171875
0.46166045119682425,2.430044174194336
0.46165436776893237,2.4306135177612305
0.4616463088625947,2.4314215183258057
0.46164023174297775,2.431989908218384
0.4616321794610907,2.432790517807007
0.4616261086407563,2.433373212814331
0.461618062974119,2.4341821670532227
0.4616119984440924,2.434746265411377
0.46160395938352183,2.435570240020752
0.4615979011348456,2.4361588954925537
0.46158986867117663,2.4369590282440186
0.4615838166949111,2.4375414848327637
0.46157579081899597,2.438321590423584
0.46156974510621884,2.4388997554779053
0.46156172580892757,2.4397099018096924
0.46155568635073396,2.4402639865875244
0.4615476736229539,2.441094398498535
0.4615416404104563,2.441653251647949
0.4615336342430926,2.442453622817993
0.4615276072674209,2.443033218383789
0.46151960765139594,2.443809747695923
0.4615135869036973,2.444387912750244
0.46150559382995104,2.4451630115509033
0.46149957930138996,2.4457554817199707
0.4614915927608796,2.4465274810791016
0.46148558444263765,2.4471657276153564
0.46147760442633784,2.4479119777679443
0.46147160230961376,2.4485340118408203
0.4614636288085163,2.4492757320404053
0.46145763288452607,2.449901580810547
0.46144966588964037,2.4506428241729736
0.4614436761496168,2.451277017593384
0.4614357156519692,2.452019214630127
0.4614297320871625,2.4526519775390625
0.46142177807779644,2.453381299972534
0.4614158006794737,2.454012155532837
0.4614078531494499,2.45475435256958
0.4614018819088948,2.455376625061035
0.4613939408492911,2.456125259399414
0.4613879757578049,2.4567458629608154
0.461380041159716,2.457486867904663
0.4613740822086163,2.45810866355896
0.461366154063154,2.4588537216186523
0.46136020124377547,2.4594578742980957
0.46135227954206853,2.4602811336517334
0.46134633284576254,2.4608397483825684
0.4613384175789568,2.461636781692505
0.46133247699709146,2.462222099304199
0.46132456815634937,2.4629948139190674
0.4613186336803096,2.4635777473449707
0.46131073125681055,2.464365005493164
0.46130480287799785,2.465069055557251
0.4612969068629381,2.4657139778137207
0.4612909845727704,2.466434955596924
0.46128309495736297,2.4670777320861816
0.46127717874727514,2.4677956104278564
0.4612692955227496,2.468454599380493
0.4612633853841929,2.469170093536377
0.4612555085417956,2.46982479095459
0.46124960446623775,2.470512628555298
0.4612417339972316,2.471205234527588
0.4612358359761569,2.47186541557312
0.4612279718718215,2.472595453262329
0.4612220798967306,2.473219871520996
0.461214222148362,2.473968505859375
0.46120833621077184,2.4745583534240723
0.46120048480968273,2.475346565246582
0.46119460490112657,2.4759204387664795
0.46118675983864604,2.476735830307007
0.4611808859506737,2.477339267730713
0.46117304721814734,2.478142261505127
0.46116717934232454,2.47871732711792
0.46115934693111416,2.479518175125122
0.4611534850590232,2.4800941944122314
0.4611456589605069,2.4809138774871826
0.46113980308374614,2.481442928314209
0.4611319832893187,2.4822940826416016
0.4611261333995024,2.482819080352783
0.46111831990057467,2.4836699962615967
0.46111247598933347,2.4842026233673096
0.46110466877733247,2.485072612762451
0.46109883083631287,2.4855852127075195
0.46109102990268175,2.486478805541992
0.4610851979235466,2.486988067626953
0.4610774032597449,2.4878289699554443
0.4610715772341726,2.48836612701416
0.4610637888316758,2.489210844039917
0.46105796875136096,2.4897408485412598
0.4610501866016607,2.490596294403076
0.46104437245831376,2.491109848022461
0.4610365965529176,2.4919798374176025
0.46103078833826494,2.492461681365967
0.46102301866869666,2.4933526515960693
0.4610172163744803,2.4938459396362305
0.46100945293227924,2.4947197437286377
0.4610036565502573,2.4952454566955566
0.46099589932697915,2.4961185455322266
0.4609901088489252,2.496636152267456
0.4609823578361413,2.4975011348724365
0.4609765732538447,2.49800705909729
0.4609688284431423,2.4988484382629395
0.4609630497484082,2.499413251876831
0.4609553111313903,2.5002126693725586
0.4609495383160393,2.5007998943328857
0.4609418058843248,2.501594066619873
0.4609360389401932,2.5021843910217285
0.4609283126854165,2.5029492378234863
0.46092255160435613,2.503537178039551
0.4609148315181676,2.504307746887207
0.4609090762920459,2.504917860031128
0.4609013623661113,2.5057029724121094
0.46089561298681114,2.5062994956970215
0.4608879052128119,2.507082462310791
0.4608821616722316,2.507662296295166
0.46087446004186483,2.5084645748138428
0.460868722331918,2.509072780609131
0.4608610268368964,2.5098392963409424
0.4608552949495121,2.5104384422302246
0.4608476055815637,2.511200189590454
0.4608418795086864,2.511798858642578
0.4608341962595548,2.5125820636749268
0.4608284759931442,2.5131824016571045
0.4608207988545884,2.5139498710632324
0.46081508438661944,2.514530897140503
0.46080741335041364,2.5153799057006836
0.46080170467287657,2.5158920288085938
0.46079403973081084,2.5167605876922607
0.4607883368357109,2.517284631729126
0.4607806779795902,2.5181188583374023
0.46077498085894797,2.518667697906494
0.46076732808059245,2.519512414932251
0.4607616367264436,2.5200393199920654
0.4607539900176891,2.520921230316162
0.46074830442208425,2.5214335918426514
0.46074066377478146,2.5222830772399902
0.46073498392978635,2.522796869277954
0.46072734933580123,2.5236637592315674
0.4607216752334966,2.524163246154785
0.4607140466847103,2.5250895023345947
0.4607083783171919,2.525578260421753
0.4607007558055005,2.5264768600463867
0.460695093164879,2.52695631980896
0.4606874766821939,2.527857780456543
0.46068181976059486,2.528334140777588
0.46067420929884223,2.5292398929595947
0.46066855808840584,2.5297160148620605
0.46066095363952714,2.5306243896484375
0.46065530813240885,2.531118154525757
0.46064770968836,2.53200364112854
0.4606420698767297,2.532496213912964
0.46063447742948227,2.5333802700042725
0.46062884330552456,2.5338783264160156
0.4606212568470644,2.5347588062286377
0.4606156284029788,2.535263776779175
0.4606080479253068,2.536121129989624
0.4606024251533076,2.5366523265838623
0.4605948506484395,2.537491798400879
0.4605892335407555,2.5380334854125977
0.4605816650007216,2.5388786792755127
0.4605760535495961,2.5394229888916016
0.46056849096644187,2.540217161178589
0.46056288516413274,2.5408191680908203
0.46055532852991804,2.5415701866149902
0.46054972836869795,2.5421979427337646
0.4605421776754973,2.542931079864502
0.4605365831476533,2.5435686111450195
0.4605290383875561,2.5443060398101807
0.4605234494853894,2.5449399948120117
0.46051591065049946,2.545668125152588
0.4605103273663262,2.5463032722473145
0.46050279444876197,2.547029495239258
0.4604972167749124,2.547668218612671
0.4604896897668067,2.548403739929199
0.46048411769562564,2.5490550994873047
0.460476596589126,2.5497639179229736
0.4604710301129724,2.5503969192504883
0.46046351490024073,2.551116943359375
0.4604579540114879,2.5517566204071045
0.46045044468470053,2.552480459213257
0.460444889375736,2.55312442779541
0.4604373859270838,2.5538439750671387
0.4604318361903095,2.5544984340667725
0.4604243386119974,2.5551955699920654
0.4604187944398293,2.555866003036499
0.4604113027240768,2.5565590858459473
0.46040576410894507,2.5572450160980225
0.46039827824798607,2.557907819747925
0.460392745182335,2.5585808753967285
0.46038526516841727,2.5592684745788574
0.4603797376447052,2.5599398612976074
0.46037226347009125,2.5606307983398438
0.4603667414807906,2.5612967014312744
0.4603592731377566,2.5620155334472656
0.4603537566753539,2.562652826309204
0.46034629415619066,2.56339168548584
0.4603407832131865,2.5640201568603516
0.46033332651019854,2.5647408962249756
0.46032782107910736,2.5653843879699707
0.4603203701846135,2.5661215782165527
0.4603148702579635,2.5667500495910645
0.46030742516429685,2.5674960613250732
0.4603019307346303,2.568114757537842
0.4602944914341376,2.5689103603363037
0.4602890024940108,2.5694894790649414
0.4602815689790529,2.570286512374878
0.4602760855210356,2.570854425430298
0.4602686577839875,2.5716629028320312
0.4602631798006636,2.5722200870513916
0.46025575783391404,2.5730552673339844
0.4602502853178809,2.5736098289489746
0.46024286911383255,2.574418544769287
0.46023740205770153,2.5750374794006348
0.46022999160877104,2.5757861137390137
0.46022453000516705,2.5763959884643555
0.46021712530378467,2.5771660804748535
0.4602116691453464,2.57777738571167
0.4602042701839563,2.578543186187744
0.46019881946333596,2.579149007797241
0.4601914262343962,2.5799145698547363
0.46018598094425944,2.5804989337921143
0.46017859344024187,2.581303834915161
0.4601731535732684,2.5818722248077393
0.4601657717866581,2.582669258117676
0.4601603373355407,2.583237886428833
0.4601529612588368,2.5840542316436768
0.46014753221628196,2.5846211910247803
0.4601401618419974,2.5854454040527344
0.460134738200725,2.5859928131103516
0.460127373521386,2.5868098735809326
0.4601219552741294,2.587385892868042
0.46011459628227586,2.5881662368774414
0.4601091834217819,2.5887720584869385
0.46010183010996714,2.5895276069641113
0.460096422628996,2.5901360511779785
0.46008907498978713,2.5908918380737305
0.4600836728811123,2.5915277004241943
0.46007633090708966,2.592255115509033
0.46007093416349804,2.5929267406463623
0.4600635978472555,2.5936055183410645
0.46005820646154705,2.5943171977996826
0.4600508757956919,2.594984769821167
0.4600454897606801,2.595684289932251
0.46003816473783316,2.596346855163574
0.4600327840463445,2.5970773696899414
0.46002546465913974,2.5977091789245605
0.46002008930401417,2.5984301567077637
0.46001277554509884,2.599078416824341
0.46000740551918917,2.599799633026123
0.46000009738122416,2.6004552841186523
0.4599947326773963,2.601163625717163
0.4599874301530555,2.6018126010894775
0.4599820707641888,2.602510690689087
0.4599747738461595,2.603181838989258
0.45996941976514605,2.6038599014282227
0.4599621284461283,2.6045351028442383
0.45995677966587356,2.605228900909424
0.45994949393858114,2.6059021949768066
0.45994415045200326,2.6065871715545654
0.45993687030916275,2.6072773933410645
0.4599315321091931,2.6079282760620117
0.45992425754354427,2.6086366176605225
0.459918924623127,2.6092770099639893
0.4599116556274228,2.6100051403045654
0.4599063279795149,2.6106033325195312
0.4598990645465213,2.61136531829834
0.4598937421640929,2.6119449138641357
0.4598864842865888,2.6127326488494873
0.4598811671626226,2.6133201122283936
0.4598739148333999,2.614093542098999
0.45986860296089177,2.6146628856658936
0.45986135617275536,2.6154847145080566
0.4598560495447137,2.6160407066345215
0.4598488082904815,2.6168930530548096
0.45984350689992753,2.6173946857452393
0.4598362711724302,2.618286371231079
0.4598309750123979,2.6187801361083984
0.459823744804479,2.619685411453247
0.4598184538680151,2.620166063308716
0.45981122917253114,2.6210765838623047
0.45980594345269504,2.6215572357177734
0.45979872426251517,2.6224544048309326
0.4597934437523788,2.6229310035705566
0.45978623006038516,2.623836040496826
0.4597809547530332,2.624316453933716
0.45977374655212055,2.625197172164917
0.45976847644065016,2.625680685043335
0.459761273723726,2.626580238342285
0.45975600880124695,2.6270787715911865
0.45974881156123154,2.627962350845337
0.4597435518208661,2.628448247909546
0.4597363600506923,2.6293325424194336
0.45973110548557544,2.6298155784606934
0.45972391917818867,2.6307191848754883
0.45971866978146747,2.6312036514282227
0.459711488929826,2.632093906402588
0.45970624469466026,2.632577419281006
0.45969906929173454,2.633452892303467
0.4596938302112965,2.633944272994995
0.45968666025007,2.6348214149475098
0.45968142631754405,2.6353273391723633
0.4596742617910124,2.636187791824341
0.45966903299959555,2.636692523956299
0.45966187390076696,2.6375911235809326
0.4596566502436683,2.6380789279937744
0.4596494965655636,2.638967514038086
0.4596442780360047,2.6394691467285156
0.459637129771657,2.6403462886810303
0.45963191636287165,2.6408746242523193
0.4596247735053264,2.6417105197906494
0.45961956521056074,2.6423628330230713
0.45961242775287603,2.64306640625
0.45960722456538805,2.6437466144561768
0.45960009250063405,2.644435167312622
0.45959489441369444,2.645115613937378
0.45958776773495374,2.645803213119507
0.45958257474184494,2.646501302719116
0.4595754534422125,2.6471633911132812
0.45957026553622926,2.647867202758789
0.4595631496088123,2.6485283374786377
0.4595579667832612,2.649221181869507
0.4595508562211792,2.649893045425415
0.4595456784693795,2.6505749225616455
0.4595385732657638,2.651373863220215
0.4595334005810463,2.6519525051116943
0.4595263007290409,2.6527395248413086
0.4595211331047484,2.653318166732788
0.45951403859750917,2.654120683670044
0.45950887602699686,2.6547484397888184
0.45950178685769194,2.6555044651031494
0.4594966293343267,2.6561450958251953
0.4594895454961361,2.6569175720214844
0.4594843930132967,2.6575183868408203
0.45947731449941287,2.6582772731781006
0.45947216705049015,2.658860683441162
0.45946509385411716,2.659653425216675
0.4594599514325138,2.660233497619629
0.4594528835468681,2.6610586643218994
0.4594477461459985,2.6616222858428955
0.45944068356430834,2.662442445755005
0.4594355511775989,2.6630172729492188
0.45942849389310453,2.6638128757476807
0.4594233665139933,2.664396047592163
0.45941631451994697,2.665198802947998
0.4594111921418839,2.665769100189209
0.45940414543154956,2.666564702987671
0.4593990280479964,2.6671488285064697
0.45939198661465014,2.667930841445923
0.4593868742190802,2.6685104370117188
0.45937983805600985,2.6693003177642822
0.4593747306419081,2.669862985610962
0.4593676997424133,2.670661449432373
0.4593625973032766,2.671234607696533
0.45935557166066887,2.672013998031616
0.45935047419000546,2.6725876331329346
0.4593434537976078,2.6733717918395996
0.4593383612889379,2.673953056335449
0.45933134614008553,2.674736738204956
0.45932625858694054,2.6753108501434326
0.45931924867498014,2.676112413406372
0.45931416607090314,2.6766927242279053
0.4593071613891929,2.677457809448242
0.4593020837277388,2.678048610687256
0.459295084269649,2.6788206100463867
0.4592900115443836,2.679405450820923
0.45928301730329596,2.6801743507385254
0.45927794950779716,2.6807587146759033
0.4592709604771049,2.681535005569458
0.4592658976049618,2.6821184158325195
0.45925891377806993,2.6829166412353516
0.45925385582288286,2.6834933757781982
0.4592468771932078,2.6842968463897705
0.4592418241485889,2.684896945953369
0.4592348507095587,2.685676336288452
0.4592298025691312,2.686263084411621
0.45922283431418537,2.687044382095337
0.45921779107158406,2.687699794769287
0.4592108279941735,2.6884026527404785
0.4592057896430443,2.6890945434570312
0.4591988317366315,2.6897683143615723
0.45919379827063184,2.6904420852661133
0.4591868455286907,2.6911516189575195
0.45918181694148896,2.6917896270751953
0.4591748693575049,2.692556619644165
0.459169845642781,2.693171977996826
0.45916290321025066,2.693934202194214
0.45915788436169563,2.6945345401763916
0.45915094707412707,2.695314884185791
0.45914593308544305,2.6959128379821777
0.4591390009363556,2.6966910362243652
0.4591339918012561,2.697288751602173
0.4591270647841806,2.69807767868042
0.45912206049639015,2.6986656188964844
0.45911513860486836,2.699470281600952
0.4591101391581227,2.700031042098999
0.45910322238570794,2.700840711593628
0.4590982277737538,2.701402425765991
0.4590913161140105,2.702228307723999
0.45908632633060575,2.702756404876709
0.45907941977710964,2.7036185264587402
0.45907443481602317,2.704134464263916
0.459067533362361,2.705021619796753
0.45906255321737277,2.7054996490478516
0.4590556568571425,2.7063980102539062
0.4590506815220435,2.7068769931793213
0.4590437902488543,2.707775831222534
0.45903881971744626,2.7082741260528564
0.4590319335249184,2.709148645401001
0.45902696779101426,2.709648609161377
0.4590200866727791,2.7105441093444824
0.4590151257302025,2.7110471725463867
0.45900824967990234,2.711935043334961
0.45900329352248803,2.7124111652374268
0.45899642253377637,2.713304281234741
0.4589914711553698,2.7138566970825195
0.45898460522191104,2.714665174484253
0.45897965861636864,2.7152438163757324
0.45897279773183797,2.7160863876342773
0.4589678558930271,2.716625213623047
0.45896100005111096,2.717482805252075
0.4589560629729095,2.7179930210113525
0.4589492121673052,2.7188453674316406
0.4589442798436019,2.719367504119873
0.45893743406801774,2.72021746635437
0.45893250649271217,2.7207224369049072
0.45892566574086713,2.721592664718628
0.4589207429078695,2.722104549407959
0.45891390717349345,2.722942590713501
0.45890898907672495,2.7234768867492676
0.45890215835355874,2.7243075370788574
0.4588972449869507,2.724846363067627
0.45889041926874596,2.7256667613983154
0.45888551062624094,2.726231813430786
0.45887868990675995,2.727027654647827
0.4588737859823108,2.7276177406311035
0.45886697025532686,2.728388547897339
0.4588620710428971,2.729006052017212
0.458855260302194,2.7297520637512207
0.45885036579575766,2.730362892150879
0.45884356003513,2.7311296463012695
0.4588386702286721,2.731717586517334
0.458831869441925,2.7324938774108887
0.4588269843294405,2.7331199645996094
0.4588201885103902,2.733860492706299
0.45881530808588494,2.73447847366333
0.458808517228358,2.7352161407470703
0.4588036414858482,2.7358481884002686
0.4587968555836817,2.7365899085998535
0.45879198451719405,2.7372288703918457
0.458785203564236,2.737952947616577
0.4587803371678076,2.7385785579681396
0.4587735611579164,2.7393290996551514
0.4587686994255948,2.7399542331695557
0.4587619283526394,2.740703821182251
0.45875707127848275,2.741311550140381
0.4587503051363425,2.742055892944336
0.45874545271441897,2.742668390274048
0.4587386914969841,2.7434234619140625
0.4587338437213723,2.744022846221924
0.4587270874225432,2.744774341583252
0.4587222442873323,2.7453835010528564
0.45871549290102,2.746147632598877
0.45871065440030934,2.7467477321624756
0.4587039079204349,2.747506618499756
0.45869907404833404,2.7481071949005127
0.4586923324688297,2.7489066123962402
0.4586875032194584,2.7494888305664062
0.45868076653426604,2.7502617835998535
0.45867594190175454,2.750847578048706
0.45866921010482686,2.75161075592041
0.4586643900833154,2.7522614002227783
0.4586576631686152,2.753018617630005
0.45865284775225434,2.753606081008911
0.458646125713755,2.754378080368042
0.4586413148967054,2.7549798488616943
0.4586345977283904,2.7557451725006104
0.45862979150482275,2.7563633918762207
0.45862307920068573,2.7571427822113037

